Partially-Averaged Navier-Stokes Simulations of Turbulence Within a High-Order Flux Reconstruction Framework

High-order methods and hybrid turbulence models have independently shown promise as means of decreasing the computational cost of scale-resolving simulations. The objective of this work is to develop the combination of these methods and analyze the effects of high-order discretizations on hybrid turbulence models, particularly with respect the optimal model parameters and the relative accuracy benefits compared to approaches such as under-resolved direct numerical simulation (URDNS). We employ the Partially-Averaged Navier-Stokes (PANS) approach using the flux reconstruction scheme on the flow around a periodic hill and the wake flow of a circular cylinder at a Reynolds number of 3900, the latter of which we provide direct numerical simulation results and novel statistical analysis. By increasing the order of the discretization while fixing the total degrees of freedom, it was observed that larger improvements in the prediction of the statistics and flow physics were generally seen with PANS than URDNS. Furthermore, less sensitivity to the resolution-control parameter was observed with a high-order discretization, indicating that high-order discretizations may be an effective approach for increasing the accuracy and reliability of hybrid turbulence models for scale-resolving simulations without a significant increase in computational effort.

==> figs/data/cyl_DNS/cylinder_DNS_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp,Sij^2
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9712181249999998,-2.398240821093751e-05,6.242903687500005e-05,17.352500000000006,8.34367556362765e-06,0.0009032466104278548,0.0007399743491276607,-5.342894979094802e-08,3.0719124347859807e-06,3.110253958801514e-06,0.0007437499999696229,483.31281250000006
0.5055055055055055,0.9712585937500001,-0.00027216041015624997,0.0006733986093749993,17.35246093750001,3.180012714864358e-05,0.00480501840931289,0.003651565651547394,-2.6537847457738514e-06,-2.5275211385223637e-06,7.754196649427203e-05,0.0017869125364882166,279.78820312499994
0.5105105105105106,0.9713795312499999,-0.0010285846015624994,0.0011486426015625004,17.35222656250001,0.0003384300605924285,0.015563985307673875,0.011710160176038875,-3.3474442198341143e-06,1.3335797376898406e-05,0.0002560753266459852,0.002420823669240235,113.50078906249999
0.5155155155155156,0.9714441406250001,-0.0018457730054687507,0.0015151348132812486,17.351960937500007,0.0007488558563872828,0.021221063741497584,0.015563557956055886,2.5904953286254695e-06,2.0707611628545428e-05,0.000411460330081221,0.0024203734739671745,76.20594531250002
0.5205205205205206,0.9715128125000002,-0.0034229733359374993,0.0018017203585937505,17.351171875000006,0.001854830753541461,0.027929386616249427,0.019704195857367678,3.4306131371282145e-05,3.990120561382399e-05,0.0006879595357913537,0.0014439392089116154,51.62267968749999
0.5255255255255256,0.9715334513274335,-0.004062910176991151,0.0025370549557522126,17.350584070796465,0.0025671812564689225,0.03049019167073557,0.021225475211214796,6.254042816922298e-05,5.5599109267751295e-05,0.0008716863358623853,0.0008607208080206874,45.0495575221239
0.5305305305305306,0.9715467968750003,-0.006281101484374999,0.001802139039062501,17.34949218750001,0.004041263389142985,0.03305977573238387,0.02254459572873617,0.00011086926194330563,3.39194454695122e-05,0.0009837986655262506,0.002308335876023193,40.42678906249999
0.5355355355355356,0.9715417968750003,-0.007881121687500001,0.0015811362500000004,17.34845312500002,0.005311839483446817,0.03431664063315892,0.023137527687217118,0.00015342510140951745,2.4093414585980497e-05,0.0010481747821685108,0.003986669676976362,38.25030468749999
0.5405405405405406,0.971522890625,-0.009665432968750004,0.0012327940570312505,17.34735937500001,0.006698802061776601,0.03505365209381295,0.023364220977192977,0.00018431863754125898,7.105543497655485e-06,0.0010372016232328308,0.0014664645992183978,37.138578125
0.5455455455455456,0.971508671875,-0.010860880921875007,0.0009256056796874996,17.346570312499992,0.007681187359350851,0.03540922137912572,0.0233886326769434,0.00021098183759894713,1.3072231618557246e-05,0.0009895023818011178,0.0020452684940437393,36.70189843750001
0.5505505505505506,0.9714772656249998,-0.013039809374999997,0.0004346114062500028,17.34521093749998,0.00930456102771366,0.03569449861292556,0.023255773434463393,0.00022103593973345076,-2.6389886977595437e-05,0.0008632738276082456,0.002563783631330807,36.439890625000004
0.5555555555555556,0.9714589843749999,-0.014223705156250006,0.0001333991406249989,17.344437499999984,0.010248127617878066,0.03577482595466926,0.023092536877428255,0.00022567795738809713,-3.367270825566771e-05,0.0007558142233726216,0.0033784335943209953,36.4473671875
0.5605605605605606,0.9714245312499997,-0.016315392843749995,-0.0002950207031250034,17.3432578125,0.011761734518854108,0.03584234265028472,0.022757984546424186,0.0002058453166439762,-7.750963544173593e-05,0.0005595036525919986,-0.0009353008422294806,36.66135156249999
0.5655655655655656,0.971403515625,-0.0174525407265625,-0.0005048035859375002,17.342453125000002,0.012651115072187673,0.03582652642333964,0.022520502134030684,0.00018254867610751098,-9.122034200334314e-05,0.00042881477230243833,0.0020539821776424105,36.93998437500001
0.5705705705705706,0.9713702343749998,-0.019293523359375005,-0.0007690479140625023,17.341281249999994,0.013972778706381243,0.03586878356530587,0.02213782082794696,0.00015117663735555653,-0.00014406857857212472,0.00023050742598916145,0.0030896083986817757,37.53085156249997
0.5755755755755756,0.97134265625,-0.02076064195312501,-0.0009022993750000045,17.34037499999999,0.015023521526944144,0.035904896793337866,0.021821177037876966,0.00011928038027234631,-0.00018908792198235328,6.594089865278368e-05,0.0027229843754525973,38.014398437499985
0.5805805805805806,0.971315625,-0.022175067812499994,-0.0009704538281250013,17.339453125,0.01604762183626102,0.035963956656867455,0.02153133694292313,7.792539398992799e-05,-0.0002360890942140297,-6.445085240311232e-05,0.003755950927768481,38.57124999999999
0.5855855855855856,0.971290078125,-0.02352161296874999,-0.0009968766875000003,17.33864843750001,0.017029171223348325,0.03605655311186991,0.021278698267800076,2.580807894155535e-05,-0.00029138819537746254,-0.00017190621820767005,0.002285985778655686,38.99438281250001
0.5905905905905906,0.9712644531249998,-0.024814248874999997,-0.0009900432499999991,17.337781249999995,0.017938143677769563,0.036145801064363145,0.021057895544970066,-4.641515540013916e-06,-0.000332155546924216,-0.00023581090792184562,0.004153827148570599,39.552835937499985
0.5955955955955956,0.9712392187499996,-0.0260435171875,-0.0009725798437499997,17.336992187499995,0.018808368025004386,0.03625954627594754,0.020886425974254937,-4.706367643941921e-05,-0.0003939054094239116,-0.0002660134603891331,0.00276439056409572,40.0060859375
0.6006006006006006,0.9712142968749997,-0.027224105,-0.000953372812499999,17.336210937499988,0.019672394981948987,0.03639963795528038,0.020724224380426922,-8.404878405164532e-05,-0.00042398201315222263,-0.0002994289825916757,0.00313408050601538,40.59683593750002
0.6056056056056056,0.9711928906249995,-0.028362219819531253,-0.0009317159765625005,17.335492187499995,0.02050846729940859,0.03658064753033902,0.020616452622360726,-0.00012763767474288477,-0.00046364305348022504,-0.0003046193585050196,0.0025074921263694705,40.96731249999999
0.6106106106106106,0.97117015625,-0.029459361929687507,-0.0009199846875000034,17.334773437500004,0.021254997557195673,0.03677883331567477,0.02050777931215147,-0.00017546960250383308,-0.0005044204793165509,-0.00032497250227274036,0.0024267455441986385,41.672578125000015
0.6156156156156156,0.9711449999999997,-0.030749991796875,-0.0009145451562499988,17.333921874999998,0.02221334425449213,0.03706281204465719,0.020426419740168615,-0.00024160259199005924,-0.0005275640307934361,-0.00036908293909703415,0.003433681396643351,42.48878906250002
0.6206206206206206,0.9711282031250003,-0.031445617343749996,-0.0009143370312500018,17.333367187500006,0.022685337212370444,0.03724210148779328,0.02041169117197939,-0.00025452315803290777,-0.0005602082235272512,-0.00038850232120665214,0.003600693298153601,42.89885937500001
0.6256256256256256,0.9711040625000001,-0.03256007187500001,-0.0009180888281250004,17.33261718750001,0.02351446671949483,0.03753248523790367,0.02037453371258888,-0.00031127578268450967,-0.00058180111948785,-0.0004166532754438839,0.0031939315791760237,43.59384375000002
0.6306306306306306,0.9710818749999995,-0.033549716328125,-0.0009332542031249992,17.331937500000006,0.024222604034302358,0.037776793099092376,0.020365624085168683,-0.000358810429401874,-0.0006057611597409397,-0.0004511510911210669,0.0024581210935252784,44.67516406250001
0.6356356356356356,0.9710645312500001,-0.0345277571875,-0.0009601915624999995,17.3312734375,0.02496034179610105,0.038095953032163316,0.020371460677354188,-0.00040302686190473645,-0.0006387937969592173,-0.0004670775633748938,0.003992284606965768,45.2928984375
0.6406406406406406,0.971041640625,-0.035500049765624986,-0.0010035132812499991,17.330578125000002,0.025674348029138153,0.03837606327359435,0.020391166318186982,-0.00046569131986234067,-0.0006636235141221874,-0.0004910525034916208,0.0036399782712805973,46.366445312499984
0.6456456456456456,0.9710203906249999,-0.03650331609375002,-0.0010811940937499964,17.329906250000004,0.02642216416415977,0.03871956539433164,0.020435269901719285,-0.0005173608103878517,-0.0006902599673932353,-0.0005071605445548603,0.003568116210772132,47.172351562500005
0.6506506506506506,0.9710059375000001,-0.03714181546875,-0.0011441937421874998,17.329414062500007,0.026881657418685312,0.03894045644568033,0.020500201495845697,-0.0005435294820515767,-0.0007059704135922767,-0.0005242344827864055,0.004377000426813993,47.93000781250001
0.6556556556556556,0.9709747656250003,-0.03855300625000001,-0.0012857440624999988,17.3284453125,0.02791432195908746,0.03941063592470575,0.02065293583802921,-0.0005990640844243376,-0.0007133525789475863,-0.0005381009238090292,0.0038111766966721916,48.96096875000001
0.6606606606606606,0.9709628125000004,-0.039028909843750015,-0.0013807978906250017,17.328125,0.028249736383908416,0.039602069959685265,0.020736065474885323,-0.0006345290231043934,-0.0007289058432231009,-0.0005461155676330754,0.002568359374947704,49.48471875000003
0.6656656656656657,0.9709242187499996,-0.04079903734374998,-0.0016187892187500001,17.326914062500006,0.029420977614323288,0.04022292639646527,0.02103567728638425,-0.000723716786318691,-0.0007469284824889143,-0.0005707121831994874,0.004142820739502895,51.097078124999975
0.6706706706706707,0.9709193749999994,-0.04097428890624999,-0.0016825231250000006,17.326742187500003,0.029548490461127154,0.04030101286593385,0.021085230716602177,-0.0007372890401776962,-0.0007530414961025103,-0.0005754841942001439,0.004786417907723717,51.45967968750001
0.6756756756756757,0.9708873437500001,-0.042414380781250004,-0.0019065844531250009,17.325789062500004,0.03051287186544315,0.040841849310723106,0.021431009907485414,-0.0008134228021114551,-0.0007376950580756988,-0.0006061808343798851,0.004377111755218266,52.72008593750003
0.6806806806806807,0.9708639062500001,-0.043474124757812496,-0.0020903179687500033,17.325117187500002,0.031168141101542157,0.04123116182078953,0.02171222923779429,-0.0008711811035319349,-0.0007253186338003354,-0.0006400396849527192,0.004455064392004715,53.92188281250001
0.6856856856856857,0.9708356250000002,-0.04479289710156249,-0.002320905937500002,17.324320312500003,0.03193494011924882,0.041713464958129276,0.022094081642917953,-0.0009516832336533435,-0.0006966815540249301,-0.0006919427241916176,0.003941334899877802,55.491773437499994
0.6906906906906907,0.9708214062500005,-0.04543375164062501,-0.002366317343750001,17.323968750000006,0.032310688274357985,0.04196430679222866,0.022263008392210168,-0.000993656815123841,-0.0006898340614133107,-0.0007234613135030819,0.002919249023420889,56.365695312499994
0.6956956956956957,0.9707896093749993,-0.046988142265625005,-0.0025139700781249994,17.32307031249999,0.033218512923925386,0.042614226829446294,0.02272781629685634,-0.0010414333946199617,-0.0005986520488390208,-0.0008388256444071865,0.0031880731814339924,58.175101562500004
0.7007007007007007,0.970768984375,-0.04793798273437499,-0.0026254166406249994,17.3224609375,0.03377883262385876,0.04305296656246313,0.023017570051975113,-0.001062537193213822,-0.0005576005792519074,-0.0009275271670935836,0.0038314437867370543,59.28171093749996
0.7057057057057057,0.9707466406249997,-0.04914357101562499,-0.0026206153906250004,17.321757812499985,0.03440369067783222,0.04353414799997441,0.02339029251861256,-0.0010947577032413196,-0.0004966001327973952,-0.0010457797164992318,0.006159410095563089,60.827171875000005
0.7107107107107107,0.9707215625000005,-0.050347507187499994,-0.0025624042968749997,17.321124999999995,0.03504371445750465,0.04403699658421935,0.023785055934021356,-0.0011344363953166951,-0.00043134269762884535,-0.0011626929562206032,0.0034724843752655943,61.83121875
0.7157157157157157,0.970697578125,-0.05158548435937499,-0.002457848046874999,17.320390624999998,0.03570500030340868,0.04461135742047846,0.0241855087416507,-0.00115229312572979,-0.00035606762416137965,-0.0012751181543048707,0.0050060974123766755,62.949359374999986
0.7207207207207207,0.970673984375,-0.0527366813359375,-0.002385097890625001,17.31974218749999,0.03633317056667176,0.045158451933052124,0.02455956003471405,-0.0011836762099129083,-0.0002925712718703173,-0.0013751644105473135,0.0037961835331543625,63.67182031249998
0.7257257257257257,0.9706501562500004,-0.053966378125000006,-0.002309900156250001,17.319015624999988,0.036958192532069556,0.04572780498626816,0.02498706720537693,-0.0011869744218256846,-0.00020151538719915597,-0.0014550242252320698,0.004510281006275818,65.26519531249997
0.7307307307307307,0.9706267968749996,-0.055283687500000005,-0.002238538359375003,17.31826562499999,0.03766134670890234,0.04637337957101359,0.025461066949807,-0.0011701544519914509,-0.0001079147636846629,-0.001533977031030718,0.005097616943658068,66.130859375
0.7357357357357357,0.9706000781249998,-0.05654366250000002,-0.002229766523437502,17.317468749999993,0.03830836110608608,0.04698848126625099,0.025943960112540958,-0.0011671754235675481,-2.302227629303417e-05,-0.001582569695518045,0.006057342773658547,67.43443749999999
0.7407407407407407,0.9705697656250001,-0.058140078906249996,-0.002245118195312501,17.3166171875,0.03914764528727504,0.04780106100678908,0.026559272380250007,-0.0011371507787168267,7.873880864335927e-05,-0.001605308461447332,0.004144181579590622,68.83360937499997
0.7457457457457457,0.9705570312499999,-0.05883095312499998,-0.002340097359375,17.316265625000003,0.039470934579404066,0.04812478175684863,0.026831315793565364,-0.0011188050643073267,0.00010294361935607888,-0.001598780044231834,0.0035854294432624556,69.76444531250002
0.7507507507507507,0.9705227343749999,-0.06044983593749998,-0.002441725937499999,17.31525000000001,0.04032642671012935,0.04896714734944615,0.027470975910503504,-0.0011097308932637132,0.00018500726976395927,-0.0016008829930945082,0.003836187499700827,71.31186718749998
0.7557557557557557,0.9704968749999998,-0.061770113281250025,-0.0025906423437500005,17.314390625,0.041036656230221534,0.04966406982224678,0.027991891880012318,-0.0010799768491696407,0.00025874026776110705,-0.0015792391558938235,0.00687728491220696,72.56078124999999
0.7607607607607607,0.9704674218749999,-0.063211315625,-0.0027232305859375,17.313570312500005,0.04181800145195662,0.05043869339017584,0.028593771308577768,-0.0010348341044936,0.000366998262014946,-0.0015819389491964662,0.004579909118433534,74.37274218749998
0.7657657657657657,0.9704453906249998,-0.064308584375,-0.0030239329687499995,17.312867187499997,0.04243560128818352,0.05101680114190051,0.02898261806334673,-0.001021970753152703,0.0004012760930366975,-0.0015424648380216817,0.005957872986073198,75.269671875
0.7707707707707707,0.97041125,-0.06580521171874999,-0.0031735621874999995,17.31185937499999,0.043261033485650455,0.051852178503042065,0.029615341503419698,-0.0009582414394635568,0.0005409524179945764,-0.0015569868999514003,0.00647810522502823,77.33815624999997
0.7757757757757757,0.9703815625000004,-0.06728970625000001,-0.0033448687578125007,17.310953124999997,0.04410805637028871,0.052722858727993,0.03019232429570115,-0.0008809423767830056,0.0006307908996172457,-0.0015314071701937975,0.005511279052768714,78.95913281250003
0.7807807807807807,0.9703565624999995,-0.06849035390624998,-0.003498510390625,17.3101953125,0.044786954234296635,0.05340729167504668,0.030622163345216214,-0.0008272070429235993,0.0007046982826043461,-0.0015050349732898974,0.005263243103115656,80.58096093750007
0.7857857857857857,0.9703242968749997,-0.07002764843750002,-0.0035738859140625,17.309187500000004,0.045617964391813884,0.054360016401973243,0.03115852279465134,-0.0007496194357207018,0.0007903111207170222,-0.0014603878456182352,0.005387464843352063,82.36812499999998
0.7907907907907907,0.970295234375,-0.07148598437499999,-0.003592555820312501,17.308265625000004,0.046428082162937256,0.05519139823017794,0.03162283064640111,-0.0006794565642371745,0.0008661667529354973,-0.0014263936108709577,0.004644179443232588,84.36588281250002
0.7957957957957957,0.9702672656249997,-0.07297442187499996,-0.0035569072656250005,17.307250000000003,0.047262397814509506,0.056120035910703754,0.032074522836353106,-0.0005722180794969711,0.0009563271467591308,-0.0013567654706117974,0.006988062499942771,86.05628124999997
0.8008008008008007,0.9702411718749998,-0.074490484375,-0.0034942007031249995,17.30636718750001,0.048151300550077866,0.05698837649894627,0.03251312533240316,-0.00045529657787924673,0.001037633963106556,-0.0013006705419952426,0.007232896423090551,87.88697656250001
0.8058058058058059,0.9702119531249999,-0.07602610156250003,-0.003419781031250001,17.30541406249999,0.04897571156870843,0.0579054769726983,0.032909579287392576,-0.00039098033875332365,0.0011067228359230713,-0.0012304709218753168,0.006941000427616473,89.808390625
0.8108108108108109,0.9701786718749998,-0.07758625781249995,-0.003326407890624998,17.30437499999999,0.0498373569736523,0.0588519271980452,0.033316686172665755,-0.00031093329800406543,0.001175494051632202,-0.001153786271395812,0.0069652343752295565,91.28269531250001
0.8158158158158159,0.97015015625,-0.07917330468750007,-0.0032023412500000008,17.3034375,0.05075543938736031,0.05981429188551854,0.033740195794865306,-0.00027060690043709994,0.001237298212315322,-0.0010851940442179668,0.006441308593878148,93.11745312499998
0.8208208208208209,0.970108671875,-0.08119440624999998,-0.0030781956953125,17.302171874999996,0.05179261683120997,0.06104053252376137,0.03436277174229929,-0.00018785422492720479,0.0013525640935791745,-0.0010010848549350795,0.005942157959054839,94.86508593749998
0.8258258258258259,0.9700964062499998,-0.08193039062499995,-0.0027911370078125,17.301726562499994,0.05223822359203493,0.06138285799170364,0.034571558871384515,-0.0001684140390879714,0.0013818581012414533,-0.0009468131451485036,0.006351706482178088,95.89210156249997
0.8308308308308309,0.970033828125,-0.084751859375,-0.0025088849921875,17.29983593750001,0.053793966082480243,0.063031213308596,0.03538849018058944,-5.82942539834231e-05,0.001542397351506396,-0.000789013316638074,0.006535910583181703,98.37128906249994
0.8358358358358359,0.9700246874999996,-0.08523154687500001,-0.002393371007812499,17.299539062500013,0.05413282560479468,0.06331547490021895,0.03553823671920715,-3.851594761663697e-05,0.0015400211035039436,-0.0007354253466377927,0.0060263500363362255,98.97560156250003
0.8408408408408409,0.9699824218750006,-0.08728499218750002,-0.0021406870312499996,17.29818750000001,0.05528043170132805,0.06443405808403424,0.03615392139891769,-1.943045236103884e-05,0.0016559222083623716,-0.0006529570379775251,0.007631089843357586,101.25093749999998
0.8458458458458459,0.9699484375000004,-0.08895882812500006,-0.0019752096874999995,17.297125000000005,0.05626099877362669,0.06539363760919041,0.036625265037872175,1.3951082773852662e-05,0.0017399104898226942,-0.0005925279198959513,0.007669859374914267,102.323875
0.8508508508508509,0.9699128906250002,-0.09064371875,-0.0018593602304687504,17.296039062499993,0.05722546625117089,0.06635955840453336,0.03712427611508246,4.433296327695547e-05,0.0018413597624836434,-0.0005551649337268775,0.0070327484742165325,104.18300000000002
0.8558558558558559,0.9698610937500002,-0.09299732031249999,-0.0017827881640625,17.29439843749999,0.058306693727194256,0.0676859935413621,0.03783547019451952,0.0001081166811823458,0.0019878345773424993,-0.0005419022380398564,0.009017059997972865,106.69309374999996
0.8608608608608609,0.9698517968750004,-0.09335555468750002,-0.001825151093750001,17.294140624999994,0.058629068533989186,0.06796961413598496,0.03795940182881052,7.257988225447135e-05,0.0020043004170170217,-0.0005330559703212535,0.007700042724877676,107.34711718749995
0.8658658658658659,0.9698057812499999,-0.09578446875000002,-0.0018293384375,17.292671874999993,0.0600560621087803,0.06930644258338113,0.03867716984355812,0.00012338353960010756,0.002101793072056617,-0.0005282395228292041,0.006390048584307806,109.29221093750009
0.8708708708708709,0.9697670312500003,-0.09755624218749999,-0.0019005247656250005,17.291375000000006,0.06100049054775387,0.07032313019311526,0.03919790481831261,0.00016035509411884574,0.0021727640103387383,-0.0005394009443284411,0.009522484374826945,110.94999218749996
0.8758758758758759,0.9697288281250003,-0.0993670000000001,-0.0020182704374999997,17.290195312500007,0.06198512899849997,0.07136914533444111,0.03972516709849167,0.0002179817870619374,0.002232882871410158,-0.0005672508594549898,0.0085210556027846,113.23469531249997
0.8808808808808809,0.9696832031249994,-0.1015337734375,-0.0021848166406250005,17.288804687500004,0.06310035378904241,0.07254394532624685,0.040346519771516036,0.0002883895097083014,0.0022741107293272654,-0.0006098708262763633,0.008013727477873545,115.06852343750003
0.8858858858858859,0.9696547656249996,-0.10278149999999994,-0.0024251097656249995,17.287906250000006,0.06373052575775001,0.07329107978012465,0.040743433172073226,0.00028947104156191425,0.0022585714040320296,-0.0006521480118438065,0.009703741210728367,116.5907421875
0.8908908908908909,0.9696065624999995,-0.10502455468750002,-0.002706814757812499,17.28640625,0.06483476478769234,0.07448866534136689,0.04141640909138027,0.00037489159481418925,0.00226862237878774,-0.0007091933470814369,0.0101589599610179,118.8552578125
0.8958958958958959,0.9695659375000001,-0.106943390625,-0.0030628885156249986,17.285195312499994,0.06578361120162865,0.07549421246394086,0.04204832771097983,0.0004030353326576894,0.0022586948132673843,-0.0007319172093056426,0.009523008728308469,120.54360156249999
0.9009009009009009,0.9695231250000002,-0.10888832812499998,-0.0034970149218750014,17.283874999999988,0.06675605074814239,0.07660709119913621,0.04270714226930295,0.00047608568860385396,0.0022387583834524768,-0.0007600068193023455,0.010555609375444419,122.67139843749995
0.9059059059059059,0.96948078125,-0.11083642968749999,-0.004006301640624998,17.2826015625,0.06770523897912786,0.07766766048466431,0.0434039123413103,0.00047637096271445155,0.002208999625488971,-0.0007584370050708612,0.010276981872664237,124.05057031250001
0.9109109109109109,0.9694367187499997,-0.11279884375,-0.00458079390625,17.281296875000002,0.0686617802236631,0.07881069601468849,0.044128463443947726,0.0004983550329804542,0.002168227517887964,-0.0007482474138678205,0.009668943115173079,125.89735937500002
0.9159159159159159,0.9693860937500001,-0.11509608593749998,-0.005255670312500003,17.27975000000002,0.06977960975186764,0.08017665136706632,0.04498125949658188,0.0005370204727408323,0.002112948980417179,-0.000691348287414891,0.009380562499188727,128.13084375
0.9209209209209209,0.9693466406249999,-0.11683705468749996,-0.005852244062499995,17.278539062500016,0.07066425108945018,0.08125117311443293,0.045617877143078744,0.0005366750794875908,0.0020809898327570847,-0.0006733207235547107,0.010837865660960233,129.37481249999996
0.9259259259259259,0.9693041406249998,-0.1186584375,-0.006499787109375001,17.27728125,0.07145979239755859,0.08234621370503283,0.04626535781032584,0.0005354005503314216,0.0020545570576334126,-0.0006158625396898048,0.010396358398281791,131.90678125000002
0.9309309309309309,0.9692581250000003,-0.12079871875,-0.007232767734375001,17.275812499999983,0.07246469298585843,0.08365805425840052,0.046989568493189166,0.0005577433402961598,0.0020104979045995875,-0.0005207904317284855,0.011849339844332007,133.42938281249997
0.9359359359359359,0.9692098437499997,-0.1228450234375,-0.007976632109375001,17.274421874999987,0.07343666271664011,0.0849270999026917,0.04761894665564891,0.0005722455040715136,0.0019621841004684847,-0.00041445346618378175,0.010442634521893979,135.53800781250007
0.9409409409409409,0.9691639843749997,-0.12491979687500002,-0.008741978125000008,17.272984375,0.07448253653620876,0.086240515318462,0.0481929180942406,0.0005503037769330555,0.0018834641984341802,-0.00028652510244089316,0.009870156006002162,137.7201875
0.9459459459459459,0.9691170312499999,-0.12703824999999994,-0.009529399218750009,17.271492187499998,0.07549475178693749,0.08745000305052965,0.04875587881282059,0.0005373704942298837,0.0018116033352941264,-0.00016290256974924594,0.011885742126651166,139.50760937500004
0.950950950950951,0.9690629687499998,-0.12918667968750003,-0.010338900453125004,17.269914062500007,0.07638869241631928,0.08872995088742039,0.04929612474717862,0.0005846536710286923,0.0017858107396458642,-1.864689367557965e-05,0.010927648864480943,142.72621093749999
0.955955955955956,0.9690103906249997,-0.1313683203125,-0.011151029765624989,17.26830468749999,0.07727973160577235,0.09001442797266615,0.049868752005888015,0.0006406546843101557,0.0017486109265138512,0.00012330818123762428,0.011903219665839515,144.46463281249996
0.960960960960961,0.9689603124999997,-0.13357460937500001,-0.011930881484375003,17.266773437499985,0.07818254248031613,0.09130475562950578,0.05043705107471675,0.0006812664865376902,0.001718644663842683,0.00025324675237461296,0.01173818304505403,146.39937500000002
0.965965965965966,0.9689049218750001,-0.13592053906250007,-0.012710096999999993,17.26510156249999,0.0790126226859594,0.09264581280925058,0.05101804153957924,0.0007162123267233358,0.001712721446218747,0.00035798981733294163,0.013689911560504697,150.02789062500003
0.970970970970971,0.9688540624999998,-0.13838385156250002,-0.013484481273437498,17.263539062500005,0.07996933150172794,0.09409942657728632,0.051653431245139575,0.0007712739200593135,0.001741012984919502,0.0004643646034413719,0.012250287536460291,150.73765624999993
0.975975975975976,0.9688332031250002,-0.13918757812500004,-0.013671100554687501,17.262898437500006,0.08028605247069703,0.09458939788462364,0.05179945152708443,0.0007540013031772025,0.0017279907831626675,0.0004807577896943152,0.013743786559700766,152.44601562500003
0.980980980980981,0.968751484375,-0.142716265625,-0.014711553906250008,17.260421875000006,0.08151805971355443,0.09669579674416348,0.05264705381847372,0.0008616943946466154,0.0018294497440889419,0.0005772522096250258,0.014164822021200507,155.66359374999993
0.985985985985986,0.9686990625,-0.1450977812499999,-0.015340504687499994,17.258820312499992,0.08234955575132719,0.09814383297843281,0.05323621739432312,0.00092416150190103,0.0018724589474279874,0.0006265951245492639,0.014058920837669575,156.79570312500002
0.990990990990991,0.968643046875,-0.14752705468750005,-0.01592546953125,17.257171874999983,0.08306869782273135,0.09963847317020927,0.05385444813827326,0.0009483422683516638,0.0019029453861622012,0.000645543609327588,0.012831376709641518,159.45375000000007
0.995995995995996,0.9685843749999999,-0.14999266406250006,-0.01644288710937499,17.255414062500005,0.08382138822743397,0.10115517052600836,0.054537093237082876,0.0010189801982109056,0.001966778776366225,0.000651303343568935,0.014513656677138442,161.56664062500005
1.001001001001001,0.9685262500000005,-0.15248086718750004,-0.016908394671875004,17.253695312500014,0.08459451482924803,0.10273591868962008,0.05525916046898771,0.001059955270808995,0.0020237152536383904,0.0006379164637046011,0.014294938414877834,163.56632812499996
1.006006006006006,0.9684671874999998,-0.15499616406250002,-0.017342235031249997,17.251921875000004,0.08535535318841062,0.10444212188412087,0.055972794407488057,0.001078060484510941,0.002096968003455446,0.0006089192154889566,0.015488493896214095,166.40031250000007
1.011011011011011,0.9684070312499997,-0.15751244531249992,-0.017791164140625,17.250218750000005,0.08611743894667674,0.10606524010352127,0.056702395485571266,0.001090169582816595,0.002158182831421107,0.0006092533078443295,0.013546827148218199,167.467734375
1.016016016016016,0.9683459374999998,-0.16003085156250008,-0.018258246796875,17.2483671875,0.08688323592318109,0.10771500361140443,0.05743498069620009,0.0010623788186203045,0.0022238857098732974,0.0006008910601179383,0.01570436517329199,169.6528125
1.021021021021021,0.9682800781249999,-0.1625543593749999,-0.018723043515625003,17.246468750000002,0.08779595524818343,0.109324455454012,0.058190415732927984,0.000952509397954833,0.002352727455504843,0.0005304434334053848,0.015096905273480843,172.44773437499995
1.026026026026026,0.9682192187500008,-0.16508579687500008,-0.019173920234374992,17.244671875000005,0.08854335154514623,0.1109918920328458,0.05896040367343846,0.0008815203645155139,0.00241630871964309,0.0005821102346321193,0.015041923583851258,173.18921875000007
1.031031031031031,0.9681544531249999,-0.16761234375000003,-0.01959105289062499,17.242781249999986,0.08929871159763186,0.11259208908413675,0.05976947402437089,0.0008043142709721336,0.0025262610727380987,0.0006466897107882284,0.01579163964890995,175.39828124999994
1.0360360360360361,0.9680776562500003,-0.17043757812500002,-0.020010117187499996,17.240570312499994,0.09012631321288453,0.11435793114764249,0.06069192961107772,0.0007212109635650658,0.002660270869244198,0.0007548733585368983,0.016641549743837913,178.98335937500002
1.0410410410410411,0.9680082031249996,-0.173017578125,-0.020372528046874994,17.238585937499995,0.0909043551597595,0.11604949135097932,0.06153432913364127,0.0006363392636085526,0.0027933883798294075,0.0008379671979426072,0.016936125427434945,180.12710937499992
1.0460460460460461,0.967967109375,-0.1745965625,-0.020583010625000002,17.237359375000008,0.09140096223818356,0.11702422248611109,0.062059902786915595,0.0006015539583490255,0.0029194762172815303,0.0008600390604215935,0.01766052709916721,182.63124999999997
1.0510510510510511,0.9678872656250002,-0.17758914062500017,-0.02084558313281249,17.2350546875,0.09229484713207389,0.11911428978885295,0.06301220195122419,0.0005092237978043296,0.0030685917503417573,0.000918966662030282,0.019686793884318377,185.18937499999998
1.0560560560560561,0.9678192968749996,-0.18008124999999997,-0.02096826014843751,17.233164062499995,0.09305575902343755,0.12093580081634744,0.06378737409401343,0.00043319964276918727,0.0032193467321289027,0.0009312134209876848,0.0175095199586508,185.34757812499998
1.0610610610610611,0.9677478906250002,-0.18259617187500002,-0.021061665140625005,17.23115625,0.09379705207909542,0.12283507813650416,0.06456027143544896,0.0003102219782587412,0.0033776328268142176,0.0009361815094534107,0.017176163085650842,188.15273437500002
1.0660660660660661,0.9676765624999994,-0.18513859375,-0.021170371820312506,17.22911718750001,0.09453529485427248,0.12476454973198974,0.06535619268600235,0.00016473208514771256,0.0035377790333026606,0.0009157355035492745,0.018302189391647516,190.30195312499995
1.0710710710710711,0.9676053124999999,-0.18770539062500008,-0.021291034843750004,17.227132812500003,0.09527316289281619,0.12671012933528225,0.06617543273172324,-1.3365918406581245e-05,0.003686938770680187,0.0008767297510693371,0.01784818548583189,191.13093749999996
1.0760760760760761,0.9675310937500002,-0.19029250000000006,-0.021417451570312496,17.2250546875,0.09597540506874999,0.1286692615182333,0.06699631231869213,-0.0001997957154436904,0.0038243319097867197,0.0008080222846551938,0.016944137634482104,193.39117187500008
1.0810810810810811,0.967427734375,-0.19381078125,-0.021641948710937494,17.222148437500007,0.09689558419626468,0.13121615730599318,0.06805816829055049,-0.0005424800186892265,0.003944398239753566,0.0007025466305276593,0.019400071716063394,196.02921875
1.0860860860860861,0.9673671093750003,-0.19592484374999994,-0.021743098437500004,17.22043749999999,0.09746056497653816,0.13273247204533717,0.06874213360137474,-0.0007119135155705552,0.004018429276795959,0.0006323941365077065,0.019501058594130427,197.01296875000008
1.0910910910910911,0.9673274218749994,-0.19727382812499997,-0.021810246562500003,17.219382812499994,0.09777998986190797,0.13367251626988305,0.06920693025151811,-0.0007969668317344978,0.004064198618368322,0.0005819385250268103,0.018480556579788754,199.42867187500008
1.0960960960960962,0.9672096875000001,-0.20110546874999993,-0.022061028007812504,17.2161640625,0.09866252793884275,0.1363335454182385,0.07031084445372587,-0.0012093087614305107,0.004122832946550994,0.00045412446884685465,0.018148098083486275,202.14000000000001
1.1011011011011012,0.9671403125,-0.20352007812499986,-0.022222300546875004,17.214164062500014,0.09918098404999393,0.1380575756084044,0.07106134234540566,-0.0014270974988859777,0.004149495829371696,0.00042281071045641584,0.020446254332853186,202.896328125
1.1061061061061062,0.9670853125000002,-0.2055786718749999,-0.022323484296874994,17.212546875000005,0.09959631592011114,0.13959541204884723,0.07169587222405711,-0.0016100377377489773,0.004167675374220218,0.00045819622473262223,0.02135507592754493,206.0887500000001
1.1111111111111112,0.9669939843750001,-0.20858210937500005,-0.022309776359374985,17.210023437499988,0.10022772239867556,0.14184032075379466,0.0725512506777799,-0.0019235652439729429,0.004178737511725554,0.00040496741701860216,0.021968280701173626,207.86656250000004
1.1161161161161162,0.9669180468750002,-0.2112124218749999,-0.022268157343749994,17.20791406249999,0.10077087534569704,0.1439149104185141,0.07330138063581741,-0.0021927619901419997,0.004181719264253347,0.00038907161058081047,0.020427992615111634,208.012890625
1.1211211211211212,0.9668390625,-0.213816640625,-0.02217769671875001,17.20564062499999,0.10133283481683966,0.14599947789325113,0.07400832862659235,-0.002438083812328213,0.004182301496189292,0.0003687536666217635,0.022415058349906758,211.14437500000003
1.1261261261261262,0.9667438281250004,-0.216801875,-0.022073709843749994,17.2030234375,0.10199975949648443,0.14837150133373397,0.07483234049860579,-0.0027093479323309563,0.004209838053107081,0.00034965935485775824,0.021140858825390296,213.59078125000008
1.1311311311311312,0.9666681250000007,-0.21925874999999995,-0.021872701093750002,17.200843750000008,0.10252231929843753,0.15033580369686342,0.07548568261075374,-0.002966429358751757,0.004207828636671283,0.00033427917752059717,0.024255538085697026,213.34687499999995
1.1361361361361362,0.9666148437499997,-0.22095031250000005,-0.02155250242187501,17.199429687499997,0.10287080315615224,0.1517012708893551,0.07583955083166383,-0.003140092223395291,0.004156617830424267,0.00034137134544168354,0.021649674743855485,215.812578125
1.1411411411411412,0.9665153124999999,-0.22395289062499993,-0.021301745625,17.196632812499992,0.10354900903070682,0.1541124075083278,0.07664118630054753,-0.003362179929952196,0.004174895718609869,0.00037079442784270606,0.02253866204875976,218.37156250000004
1.1461461461461462,0.9664325000000005,-0.22642304687499995,-0.020941997734375002,17.194335937500004,0.10409291634384156,0.15612682335589345,0.07724550408118863,-0.0035438477315415337,0.004165374405407283,0.0004240210163900229,0.023171043395961988,217.52453125000008
1.1511511511511512,0.9663491406250002,-0.22886054687499993,-0.020521739609375,17.191984375,0.10463152195907591,0.15815635820340496,0.07781734379251973,-0.0037002408467029105,0.004156446625483276,0.0004586398103225582,0.023954499755689085,219.3833593749999
1.1561561561561562,0.96626875,-0.23127718749999995,-0.020047588984375,17.189726562500002,0.10520320629208992,0.16025231292591352,0.07833241459525227,-0.003825326637087231,0.004133425541350122,0.000444915132799897,0.024003831481820725,221.98140624999996
1.1611611611611612,0.9661893750000005,-0.23365195312499995,-0.01954393256250001,17.187437499999994,0.10575934292587288,0.16235553469999248,0.07882632679374034,-0.004001573272783911,0.004122722938351682,0.00039689398537683985,0.025585933593958998,221.23679687500004
1.1661661661661662,0.9661008593749998,-0.2359809375,-0.019008573203124997,17.185078125,0.10622518463662114,0.16437258039478153,0.07929963121526108,-0.0041622581125108134,0.004126680222642505,0.0003034352650922187,0.024496087646468823,223.34320312500003
1.1711711711711712,0.9660153124999997,-0.23827476562500008,-0.01844045882812501,17.182742187499997,0.10667146419135135,0.16651698072820828,0.07968498608594164,-0.004315865333413951,0.004065487650091201,0.00018697249753105817,0.024620917907896,227.984296875
1.1761761761761762,0.9658810156249996,-0.2419396875,-0.017644791406250002,17.179046874999997,0.10751526573740229,0.16974303633623,0.08042813984366876,-0.004628548818830812,0.003976983117539053,5.18143099574285e-05,0.02566096655294814,227.51507812499997
1.1811811811811812,0.9658521875000001,-0.24260499999999993,-0.017442553281250002,17.178281249999998,0.10766843897500004,0.17045349171003063,0.0805535897080748,-0.004685080337235156,0.0039592256989300755,-1.8563869958449495e-05,0.026497045898452143,226.821875
1.1861861861861862,0.9657903906250002,-0.2440407812500001,-0.017162199062499998,17.17661718750001,0.10797144083688956,0.17178733392333917,0.0808507567098985,-0.0048173645921805175,0.003925735688176177,-7.764230712904111e-05,0.026946994079139586,230.59468750000005
1.1911911911911912,0.9656398437499997,-0.24775187499999993,-0.016293792343750002,17.172648437499998,0.10879252405898443,0.17519849670605875,0.0817492364086401,-0.005187091354024707,0.003808879571225212,-0.00020158879868016827,0.023817517028874136,230.6485937500001
1.1961961961961962,0.9656109375000007,-0.24845328125000005,-0.016280028140624996,17.17178906249999,0.1088797951611084,0.17575347630874044,0.08185271438384624,-0.005237611324443116,0.0037993120265109722,-0.0002567825452469778,0.02676976800569264,229.76179687499993
1.2012012012012012,0.9655369531250003,-0.25024359375000005,-0.01591965117187499,17.169796875,0.10923056566208496,0.17735765845656593,0.08230690991001248,-0.0054192206892463984,0.003738782227420717,-0.0003683777855932696,0.026669021240252277,233.02007812500005
1.2062062062062062,0.965426640625,-0.25300226562499994,-0.015216180156250005,17.166812500000006,0.10981946296361694,0.17989018661145256,0.08305278177478706,-0.005731689616189417,0.0036215063429352627,-0.0005298852489504504,0.026642339843476748,234.8731249999999
1.2112112112112112,0.9653488281250001,-0.2549636718750001,-0.014737628984375003,17.164625000000004,0.11017032289901742,0.1817270991669189,0.08361261665951006,-0.005945448203712678,0.0035435788816588747,-0.000703817710402532,0.028773609374866282,233.47226562500003
1.2162162162162162,0.9652689062499998,-0.25689125,-0.014234954570312498,17.16247656249999,0.11046188567343755,0.18365330356838108,0.0842545592286342,-0.006167945648260791,0.003504613990953317,-0.0008907620319443695,0.027054491638580203,235.30921874999993
1.2212212212212212,0.96518953125,-0.25878882812500004,-0.013687982578125,17.1603359375,0.11075982681268913,0.18567131100794085,0.0849615396574464,-0.006431996892663385,0.00350207944123037,-0.0010791586579833236,0.026854887146043893,239.4301562500001
1.2262262262262262,0.9651113281250001,-0.26063523437499986,-0.013074659484375006,17.15821093750001,0.11102950897728897,0.18777053765436766,0.0856477144595523,-0.006603418345333396,0.0034693993957859966,-0.0013561147446182807,0.027203674255133592,237.14117187499994
1.2312312312312312,0.9650353125000001,-0.26244257812500005,-0.012416203906250003,17.15614843750001,0.11128178381210334,0.1899606816305584,0.08634935581433209,-0.006789036423056947,0.0034339494956627543,-0.0016428911754882171,0.027742665466007566,237.70078125000006
1.2362362362362362,0.9649581250000001,-0.26421429687500003,-0.0117357628359375,17.154046874999995,0.11150971157684932,0.19221102187065867,0.08704103978857941,-0.006992544294738983,0.003411260587887201,-0.0019253122414590778,0.02844143530285237,240.80554687499998
1.2412412412412412,0.9648845312500002,-0.265934296875,-0.011052665468749995,17.1520859375,0.11172309037059938,0.19452096358603588,0.087738494742112,-0.007183608288776621,0.003348392971784551,-0.002241445580927855,0.02813549261463777,240.66874999999985
1.2462462462462462,0.9648126562500005,-0.2676246875000001,-0.010334790234374997,17.150140625000006,0.11193116726552722,0.19694405148581143,0.08841493089309894,-0.0073584249990401585,0.0032779855244017366,-0.002560992709782016,0.027754667724593673,239.77249999999995
1.2512512512512513,0.9647376562499999,-0.26929390625000005,-0.009567443406250003,17.148117187500002,0.11211438580661615,0.1994631515266681,0.08904378847888514,-0.007536899832694871,0.0032280699324220407,-0.002858182212693384,0.028248798766981054,241.41804687500007
1.2562562562562563,0.9646602343750001,-0.270932421875,-0.008740985906250002,17.146046875000007,0.11227452902694705,0.20203507954038674,0.08962055324907253,-0.007706398770218054,0.0031863668324591137,-0.003131409782956629,0.02877968530248154,244.17078125
1.2612612612612613,0.9645914062500001,-0.27250273437499994,-0.007832839375000003,17.144203124999997,0.11246397850814818,0.20459403725232544,0.09016044638809309,-0.007805497178857665,0.003126972677645541,-0.0033552980539431603,0.028642958740192626,241.86218749999998
1.2662662662662663,0.9645211718750001,-0.2740053906249998,-0.006868127890624995,17.14231249999999,0.11259596778344134,0.20721853194427814,0.09068573707116453,-0.007923579823345659,0.003061220404877022,-0.0035419931283810447,0.029012777344178176,242.15695312499992
1.2712712712712713,0.9644521874999997,-0.275443515625,-0.0058870619531250015,17.140445312499992,0.11264938532514031,0.20987073312656013,0.0912157138714948,-0.008064578417555304,0.0030030763396601485,-0.0036773313101604553,0.030056364196866525,245.4373437499999
1.2762762762762763,0.9643822656249997,-0.27681726562500003,-0.004917106898437501,17.138648437500002,0.11269126395189814,0.2125179314347493,0.09177398436074163,-0.008131603133286291,0.0029068530739812205,-0.0037217369953075497,0.02876098577871744,244.85078125000018
1.2812812812812813,0.9643140624999998,-0.2781290625000001,-0.003993686875000002,17.13680468750001,0.11272016209287111,0.21515420671514446,0.09235058603953551,-0.008198309806774806,0.0028061256180455896,-0.0036662960485154975,0.02976885247738892,243.3379687500001
1.2862862862862863,0.9642505468749997,-0.27937210937499996,-0.003144362109375002,17.135109375000006,0.11276739637836317,0.2178069879869252,0.09291983691453604,-0.00830442398138492,0.002741004892769455,-0.003541433187426673,0.030057956786833984,244.3271875
1.2912912912912913,0.964186875,-0.280641328125,-0.002334668125000003,17.133312499999995,0.11290474182323598,0.22084626807474628,0.093528668331524,-0.008426615769581107,0.002704426327050663,-0.0033433187919424084,0.03093090234375495,247.03171875000012
1.2962962962962963,0.96408859375,-0.282189140625,-0.0014179665624999968,17.13064062500001,0.112997257663324,0.2251453331208276,0.09438215324498415,-0.008471050414144358,0.0025695861132974964,-0.003018582444891846,0.030839277099346418,244.60515625
1.3013013013013013,0.9641054687499998,-0.2819916406250001,-0.001416432031250002,17.131070312499997,0.11295391774262092,0.22435947809530077,0.09426479365742223,-0.008474252929825983,0.0025728373307935476,-0.003074753649268426,0.031429948181312284,243.39781250000004
1.3063063063063063,0.9640472656250004,-0.28281257812500016,-0.0008999796874999995,17.129453124999994,0.1130425925292908,0.22696887753656203,0.09477275727273997,-0.008450155497557007,0.002503257978069512,-0.002885452724995338,0.031132513427905906,244.61273437499995
1.3113113113113113,0.9639264062499997,-0.28428203124999984,8.190394531249872e-05,17.126148437500003,0.11313396108337409,0.23240139954174385,0.09583818606311993,-0.008369930867559173,0.0023332427165303955,-0.0025857905481842217,0.031289696716100934,244.75914062500004
1.3163163163163163,0.9638893600000001,-0.28456783999999985,-3.5136800000000304e-05,17.125240000000012,0.11297162443773447,0.2334172787654054,0.09633567085066656,-0.008526975843280509,0.002235088213668224,-0.0025112858847160273,0.03279494239967562,240.23791999999995
1.3213213213213213,0.9638836718750002,-0.284751171875,0.0005337771874999993,17.124960937500003,0.11308044199081424,0.2343504182069141,0.09627719564938843,-0.008341166398464236,0.0022401761153122224,-0.0025398901177472242,0.031806639098931555,243.3648437499999
1.3263263263263263,0.9638085156249996,-0.28527625,0.001215327578124999,17.122921875,0.11312511743593752,0.23779406985387785,0.09697533941636946,-0.00817207770286592,0.002062515703222751,-0.0024240643381933592,0.030624587646741475,247.09578124999996
1.3313313313313313,0.9637417187499999,-0.2856112499999999,0.0019334408593750002,17.1210390625,0.11311355762343758,0.24102485555644326,0.09761845715997043,-0.008022378633102832,0.0018669757019886945,-0.0023075481242181704,0.031427670349216896,243.7067968749999
1.3363363363363363,0.9636955468749995,-0.28565398437499995,0.0025510021874999996,17.1196796875,0.11308961371068732,0.24352646113783952,0.0980793069991008,-0.007909037021928784,0.001695861117096764,-0.0022487828889097344,0.03242677239990144,240.78828125
1.3413413413413413,0.9636514062499997,-0.28557609375000004,0.0031677117578125013,17.118453124999988,0.11307199780349124,0.24602824685221944,0.09847381951698632,-0.007791995843827957,0.0015477540141842282,-0.002198114214136695,0.03082823217812347,240.786640625
1.3463463463463463,0.9636087499999998,-0.28538664062500013,0.003790901015625,17.117179687499995,0.11304844972777696,0.24856984781948974,0.09877678499313843,-0.007664945072333874,0.0014435384072290893,-0.002120773208082149,0.032003295837625956,243.00132812500004
1.3513513513513513,0.963551640625,-0.28486703125000007,0.004832461015624999,17.115453125,0.1130499932568115,0.2522636785705324,0.09915846630162409,-0.007455774614347545,0.0012211329740605356,-0.0019101707394442746,0.032358075927845675,241.12539062500002
1.3563563563563563,0.9635485156250001,-0.284841953125,0.004841277656249999,17.115367187500002,0.11307193673993536,0.25247578078065513,0.09905072618307563,-0.007561455891773324,0.0011664322353385813,-0.0019690807007716033,0.032799787048361395,240.078046875
1.3613613613613613,0.9635192187499999,-0.28440187499999997,0.0054310203125000015,17.114484375,0.11307440162148445,0.2545038633933653,0.09915062857408329,-0.007444779827461913,0.0010186606672439443,-0.0018482467783573829,0.033487077880749894,242.54695312500004
1.3663663663663663,0.9634672656250002,-0.2836372656249999,0.0065034060937500015,17.112945312500006,0.11305107342377323,0.25814919008417986,0.099440462367842,-0.007171472686132291,0.0007930310616420734,-0.001592911608651366,0.03280585638418643,243.777734375
1.3713713713713713,0.9634362500000001,-0.28290890625,0.007170957109375002,17.11195312500002,0.11299981638942859,0.2605363117491355,0.09957139155257855,-0.0070093674767960565,0.000665287832631234,-0.0014344220648981742,0.03496649780214511,238.11835937500007
1.3763763763763763,0.9634103125000003,-0.2820740625,0.007817304296875001,17.11118750000001,0.11298367638974606,0.26299365537853003,0.09965767690514551,-0.006841659812931765,0.0005214672844639653,-0.0013254651170839713,0.03327796484359169,237.00718749999984
1.3813813813813813,0.9633891406250001,-0.28113867187500013,0.008426842187499999,17.110531249999998,0.11300198467636097,0.2655377383307469,0.09969197689514407,-0.006665541982431035,0.0003771704297316743,-0.0012604649826246383,0.03276721777359626,239.40710937500006
1.3863863863863863,0.963369296875,-0.28011671875000005,0.008990984375,17.109898437500004,0.11302415512673333,0.26812884969996864,0.09969122076109802,-0.006486263474167475,0.0002479968043926769,-0.001227277476649696,0.0337192084350022,240.25945312499994
1.3913913913913913,0.9633480468750003,-0.279038359375,0.009509951249999999,17.1092734375,0.11303212524730838,0.27078127957722253,0.09972545445740506,-0.006287823242963768,0.0001379100836947627,-0.0011859644648418788,0.032762440856856756,235.91679687500005
1.3963963963963963,0.9633313281249999,-0.27789656250000017,0.009970228203125002,17.1086953125,0.11304678180068348,0.27359207892457754,0.0997643877471045,-0.00604973121438601,5.251331591599661e-05,-0.001128059800590178,0.034654079040535635,234.27273437499997
1.4014014014014013,0.96332046875,-0.2766927343749999,0.01036954828125,17.108328124999993,0.1130244119940857,0.2765162224684428,0.0997941738696969,-0.005779180003702354,1.370260507165856e-06,-0.0010462382820767633,0.03331189233426812,235.25804687500002
1.4064064064064064,0.9633132812500006,-0.27515273437500004,0.010739383281249997,17.107945312499993,0.11302800401596061,0.2800359156467384,0.09980817104444918,-0.0054445775277879045,-3.276049532032225e-05,-0.0008930896519647022,0.03453530950946515,235.53742187500004
1.4114114114114114,0.9633072656249999,-0.273684296875,0.011014760859374997,17.107664062499992,0.11306839001903692,0.2833682844182108,0.09979345010589352,-0.005128998747080688,-7.522794654260838e-05,-0.0007487644616951303,0.0342365746462292,232.67648437499983
1.4164164164164164,0.9633034375000002,-0.272730859375,0.011162260937499998,17.107515624999998,0.11302256584457393,0.2857017320557631,0.09974348004991472,-0.004863458544447635,-8.313869496429614e-05,-0.0006811110355839796,0.03275289038106166,231.81171875000007
1.4214214214214214,0.9633011718750001,-0.2716317187499999,0.01125139109375,17.107289062499994,0.11295816249392095,0.28828137494845557,0.0996169815604403,-0.004608640064501247,-9.341583115102811e-05,-0.000634948204481492,0.035660932068083184,235.51804687499992
1.4264264264264264,0.9633081250000001,-0.2689896093749999,0.011484412578125,17.107203124999998,0.11291482442328493,0.29391795201773546,0.09928105125288421,-0.004112566940458823,-0.00011129390908958111,-0.0004523971918870864,0.035241864990325666,236.78695312499988
1.4314314314314314,0.9633199999999997,-0.26697773437499994,0.011639039843750002,17.107328124999995,0.11290234247299204,0.2981742202515156,0.09899268926245981,-0.003739561215340275,-0.00010248806874099594,-0.0003209446691963461,0.03323067358422804,231.76265625000002
1.4364364364364364,0.963321796875,-0.26659992187500003,0.011696816406250001,17.107289062499998,0.11290166915624396,0.29906068448595846,0.0989316281778846,-0.003631703566157531,-0.00011603425283272578,-0.0002994270387460599,0.03519218206804453,230.180703125
1.4414414414414414,0.9633292968749997,-0.26607367187500003,0.011693921328124995,17.1074140625,0.11283800425995488,0.3001657522039716,0.0988662265934978,-0.0035733454136084083,-0.0001399712125784308,-0.0002461367740943794,0.03443096917726507,232.41921874999994
1.4464464464464464,0.9633635156250002,-0.26239390625000003,0.011821652578125003,17.10786718749999,0.11263803171286621,0.3074743891553222,0.09838778103893299,-0.003042765948570399,-9.467608660437333e-05,2.035936719438991e-05,0.03463029486101732,231.1236718750001
1.4514514514514514,0.96339578125,-0.25983749999999994,0.01187221640625,17.108273437499996,0.11250837984374998,0.31225475360260313,0.09809037033458348,-0.0027616060789160146,-4.229200780996056e-05,0.00020739963289706598,0.036433112732026984,227.30914062499994
1.4564564564564564,0.9634210344827588,-0.26024905172413804,0.012241819568965522,17.108853448275852,0.11240043107668694,0.3124558275088135,0.09835409575877083,-0.0026520366864883826,-9.410681215186209e-05,0.0008610865341727298,0.03515092679879217,218.57077586206898
1.4614614614614614,0.9634091406249999,-0.2589934374999999,0.011893552734375003,17.10853125,0.11249864933193368,0.3137437777783546,0.09791040990670805,-0.0027129302604241936,-8.081992803855137e-05,0.0002463253707787442,0.036205342773541815,228.18281249999998
1.4664664664664664,0.9634552343750001,-0.25548906250000014,0.011994197992187497,17.109273437500008,0.11242369831787102,0.31974418608952426,0.09745473991225706,-0.0024089998065678826,9.483162615960862e-07,0.000565055323764836,0.03627806585666349,227.61039062499998
1.4714714714714714,0.9634863281249998,-0.25332499999999997,0.012117478359374998,17.1098671875,0.11228464750000006,0.32321676046821013,0.0971696376098391,-0.0023243962008613283,3.840644802304721e-05,0.0007558601005813818,0.034944826110802296,223.70062499999997
1.4764764764764764,0.9635198437499998,-0.251065859375,0.012302046249999999,17.110460937500005,0.1122056217562927,0.3265889721580627,0.09687833728327876,-0.0022590791705477554,6.227067888851925e-05,0.0009407137850456921,0.03657963128631536,222.59242187499993
1.4814814814814814,0.9635539062499998,-0.248718828125,0.012540435312499999,17.111156250000004,0.11215761641112676,0.32993242498217307,0.09660508713066082,-0.0022428743983351276,7.105992089486823e-05,0.0011225664567533402,0.035675538085740754,223.55039062499995
1.4864864864864864,0.9635885937500003,-0.24627601562499996,0.0128280586953125,17.111882812500003,0.11211562412787476,0.33333653466010965,0.09637371857318729,-0.0023039989647523026,6.288948453134102e-05,0.0013028062009603641,0.03502911126690833,225.75757812499992
1.4914914914914914,0.9636474218749995,-0.24295460937500007,0.013306169765625,17.113039062500004,0.11199946403344116,0.33773138334616837,0.09607227386233495,-0.00230582893325264,6.190273949475203e-05,0.001377782270866103,0.035612795349209136,221.47124999999994
1.4964964964964964,0.9636896875000003,-0.24059937500000003,0.01361590703125,17.113843749999997,0.11191451887460935,0.3409259352007163,0.09581073879739292,-0.0023780269032231452,0.00011088732580263677,0.001485108266584241,0.03697710058600023,219.13875
1.5015015015015014,0.9637188281250003,-0.2392293749999999,0.013748988203124998,17.114351562499998,0.11190282176210942,0.3429613559483904,0.09561245417280298,-0.002521850051534035,0.0002024554388314453,0.0016431233073801908,0.03779872015405772,219.75726562499992
1.5065065065065064,0.9637804687500001,-0.23593718750000006,0.014325232109374999,17.115578125000006,0.11187442480458987,0.3470163502250124,0.095307050425467,-0.0026842069789543696,0.0002038940360054441,0.0016892247500114462,0.03659482202124309,222.243515625
1.5115115115115114,0.9638582031250001,-0.23197687499999994,0.01495269265625,17.11710937499999,0.11180868259023438,0.3519954794823277,0.09493737672151274,-0.002880270537892679,0.00020902805551879962,0.001691819572257638,0.03722289428753811,219.292734375
1.5165165165165164,0.9639185937499999,-0.228968046875,0.015502980078124994,17.1183515625,0.11178386788524781,0.3554006732336973,0.09464578567607665,-0.002994597532332184,0.0002513910233940612,0.0017002190624091007,0.036727282653771454,215.96742187500013
1.5215215215215214,0.96396515625,-0.22669390625000008,0.016036607968749998,17.1193671875,0.11180659161911609,0.3573509522048565,0.09436314314001623,-0.003016021821564182,0.00031645264298298353,0.0017184513180025906,0.03539209954828948,215.20812500000008
1.5265265265265264,0.964021953125,-0.2239631249999999,0.016598430421874998,17.12046875,0.11184317489023443,0.3601437889825302,0.09408407044528738,-0.003113339511996806,0.0003502624049197755,0.0017270559113017221,0.03861228027346897,217.54062499999995
1.5315315315315314,0.964115390625,-0.21954406249999997,0.017303137890625,17.122421874999997,0.11181282649599605,0.3653610701691381,0.0936661303679662,-0.003386152711932007,0.000330055911063564,0.0017005301310230132,0.037044134521522665,217.371640625
1.5365365365365364,0.9641965624999996,-0.21579828125000003,0.01797729734375,17.124101562499998,0.11181844555954587,0.36935962928021443,0.09330567606274912,-0.003575813420761057,0.00032950966313860085,0.0016761739582262258,0.03725505218505987,213.31179687500006
1.5415415415415414,0.9642580468750002,-0.2129946874999999,0.0185346403125,17.125421875000004,0.11187013809677739,0.3720409202334862,0.09307334398713707,-0.003708333469339164,0.0003753294012182394,0.0016553180215438234,0.0374256032713447,212.01226562499994
1.5465465465465464,0.9643102343750004,-0.210710703125,0.01895285390625,17.12653125000001,0.11199584333856813,0.37386532057880817,0.09297197367578464,-0.00379268723343866,0.00044023641231344477,0.001606885611007519,0.037786717773315104,215.09015624999992
1.5515515515515514,0.9644121093749999,-0.20632914062500002,0.019583743203125004,17.1286015625,0.11206945760394896,0.3785700707521541,0.09272792487802618,-0.004036312297803537,0.00040698224743396195,0.001536064904532401,0.03952413812271516,220.966875
1.5565565565565564,0.9644979687500002,-0.2026779687500001,0.02004259578124999,17.130406249999986,0.11205367223337401,0.38219313810434946,0.09253330044336837,-0.004254811226703929,0.00040971675110745604,0.0014729049405638075,0.039181709961155775,212.5390625
1.5615615615615615,0.9645865625,-0.19900914062500005,0.020394603750000007,17.132265625,0.11209129944769897,0.3857382788878805,0.0923036798857996,-0.0044858883483875935,0.00039894983447606833,0.0014239204827519107,0.03969330444346042,208.38234375
1.5665665665665665,0.9646792187499997,-0.19528359374999996,0.0206540490625,17.134249999999994,0.11213572426208496,0.3892455196323237,0.09205280643444315,-0.004719974479836176,0.00038785816030487185,0.001411036494388258,0.03903943750003691,208.38054687499996
1.5715715715715715,0.9647772656249998,-0.1915033593749999,0.02082978890624999,17.136312499999995,0.11213974459808959,0.39269385426912107,0.09179591657880178,-0.004945026933756021,0.00039161247609224956,0.001456724762906145,0.04015327734384755,211.88156250000006
1.5765765765765765,0.964891796875,-0.18720695312500005,0.020923088984375,17.1388046875,0.11208566607665396,0.3963848024723521,0.09151703745262398,-0.005158677394084398,0.00039211107461475936,0.0016044545517331949,0.03918638372812211,211.62039062499989
1.5815815815815815,0.9650028906250004,-0.18304781249999996,0.021018114296875005,17.1411640625,0.11204209208896496,0.3998662076214037,0.09129150918753996,-0.005370499608207053,0.00037917124661662597,0.0017632131258440977,0.0399477074583956,206.81171874999993
1.5865865865865865,0.9650740624999993,-0.180307890625,0.021172570859375003,17.142640625,0.11206351770336309,0.40217969099320483,0.09119059869479809,-0.005571040049862749,0.00037925431147343026,0.0018009820957053807,0.039872402099717874,205.30195312500015
1.5915915915915915,0.9651798437500001,-0.17651062499999998,0.021305471640625,17.144921875000005,0.1120084523871094,0.40519006125317053,0.09097508602320346,-0.005774793569949754,0.00040257309631943424,0.0020009674749389547,0.03923202514630475,207.14031250000002
1.5965965965965965,0.9653136718749998,-0.17187148437499994,0.021438427265625004,17.147664062500002,0.11187081785873411,0.40871320633637664,0.09062282952042813,-0.0059849032613165576,0.00045468809600748947,0.002319795906679197,0.043398449645962955,212.27718750000005
1.6016016016016015,0.9654370312500001,-0.16767679687499995,0.021552662500000007,17.1503671875,0.11178246053974,0.4118184514891612,0.09025804087834337,-0.006198705728497069,0.0005147494081748538,0.0026000610994369455,0.040374083923268245,206.49890625000018
1.6066066066066067,0.9655586718750002,-0.1635415625,0.02165506554687499,17.15291406250001,0.1117082198350586,0.4148350425111608,0.08984541244273649,-0.006374653072549146,0.000622390939682152,0.002815855209879477,0.0426172894894421,202.35414062500007
1.6116116116116117,0.965683203125,-0.159354453125,0.021749966171875,17.155539062500004,0.1116379551442321,0.41783420459652226,0.0893899694818827,-0.006517067832068612,0.0007635757942375438,0.0029846492721248685,0.042245100036382155,202.00757812500007
1.6166166166166167,0.9658113281250001,-0.15511023437500004,0.021840244374999998,17.158304687499992,0.11157347144213256,0.42080675372564036,0.08890910863326483,-0.00663252934181147,0.0009208922150018861,0.0031148769214128656,0.04023650091568243,206.13703125000004
1.6216216216216217,0.9659903124999998,-0.14931545312499994,0.021946553531249996,17.161992187500005,0.11152169233307586,0.42466264566310025,0.08828523337029483,-0.006762852836824337,0.0011254087267553096,0.0032197456958196775,0.04266478118887562,210.14046875000005
1.6266266266266267,0.9662061718750001,-0.14236089062499993,0.02203670003906249,17.166570312500003,0.11143204869545675,0.4291289932263884,0.0875879073682266,-0.0069092545841281045,0.0013566434227726264,0.0032987878543277024,0.040582455993444455,202.90960937499997
1.6316316316316317,0.9662436718749996,-0.14094065625,0.022192818203125006,17.167351562500002,0.11139002829081929,0.429978885070203,0.08748219896992569,-0.00694657797435211,0.0013892925350951536,0.0032713631665829126,0.04086845452872012,198.99015624999987
1.6366366366366367,0.9662270312500002,-0.14143388281250005,0.021804603984375,17.167015625,0.11144294116757993,0.42964432487008447,0.08755401840233748,-0.006895882956238436,0.001361497568474638,0.0033097502969837295,0.040527656005735935,200.24007812500005
1.6416416416416417,0.9664160156250002,-0.13542035937499997,0.021751841249999997,17.170929687499992,0.1113400762667459,0.43336685740223463,0.08703428573754794,-0.007012193754919553,0.001535420919037101,0.003327517052873951,0.04112679193144686,201.64390624999987
1.6466466466466467,0.9666375000000001,-0.12837797656250002,0.021657476640625,17.17557812500001,0.11114448575871817,0.4377011099555607,0.08644710099525792,-0.00715575900267695,0.0017411410868082692,0.0033424168684410105,0.04060982202139485,198.43125000000003
1.6516516516516517,0.966783203125,-0.12379311718750002,0.021473783515625,17.178601562499992,0.1110355766370019,0.4404228609965242,0.08613405693970488,-0.007248469885166227,0.001855213936118146,0.0033467732666640627,0.04072648187275263,193.64140625
1.6566566566566567,0.9669310156250003,-0.11919262499999998,0.021269621484374987,17.18165624999999,0.1109231181456094,0.4431345563269115,0.08584589181292743,-0.007342712310645945,0.001964376695468401,0.0033588484646767517,0.041547881836379474,191.76171875000003
1.6616616616616617,0.9670812500000002,-0.11457364843750001,0.021041657499999995,17.184773437500006,0.11081108220872012,0.44584506114965256,0.08558205018259187,-0.007427162616990208,0.0020737048220006173,0.003370070721581207,0.04114002679449413,192.59875000000005
1.6666666666666667,0.9672331250000005,-0.10993332812500001,0.020785570375,17.187914062500006,0.11070380399236109,0.4485597569391861,0.0853433453231375,-0.007490542681074843,0.002187602053819355,0.0033719159476310067,0.041782055114595096,195.9560937499999
1.6716716716716717,0.9675103906250001,-0.10165117968750002,0.020258787187499995,17.193656250000007,0.11061774079313953,0.45341669091669146,0.08502814680118095,-0.007485018664602618,0.0024601428091613666,0.0032638365852663454,0.041153506835541975,193.89195312500001
1.6766766766766767,0.9676318750000009,-0.0980561484375,0.02013187484375,17.196109374999995,0.11045499175360299,0.45553252011527556,0.08488771539400991,-0.007462721032621085,0.0025833732945821615,0.0031787865978869646,0.04304111303747504,189.78
1.6816816816816818,0.9676517968750002,-0.09748141406250002,0.02019881234375,17.196578125,0.11034932703737549,0.45584841422990197,0.08481071464283821,-0.007481599390035673,0.002588794767894762,0.003150967014473886,0.04199766577153241,188.78679687500002
1.6866866866866868,0.9677085156250004,-0.09567955468750003,0.0200505496875,17.19779687500001,0.11043425093980173,0.45678578795722924,0.08474057408540699,-0.007508347022160404,0.0026754503697415267,0.0031900325886342336,0.04226702124003623,191.928828125
1.6916916916916918,0.9679784375000003,-0.08769186718750002,0.01955930815625,17.203382812500003,0.11020677705416988,0.46138969908944905,0.08448631114344632,-0.007426735867195234,0.0029751032430866964,0.0029818091510214364,0.04291668157947015,196.05968749999994
1.6966966966966968,0.968181875,-0.081688515625,0.019237253515624997,17.207648437500005,0.11000782235248419,0.4646968812021756,0.0842726307946439,-0.007338628003106784,0.0031834163062921584,0.002806054281718159,0.04175712640369511,188.9523437499999
1.7017017017017018,0.9683439843749999,-0.07692473437500005,0.018991747734375,17.211070312499995,0.10983472586633572,0.4671303291429939,0.08411126688622932,-0.007269548522091195,0.003319057783642866,0.0026420280296833715,0.040543073181424916,182.84664062499988
1.7067067067067068,0.9685075000000001,-0.07214221874999999,0.018729191093750007,17.214445312499997,0.10963294558632714,0.46944179552597376,0.08395764996386154,-0.007214785067854128,0.0034293549217933443,0.002467221064523696,0.0431069579469181,181.22335937499997
1.7117117117117118,0.9686735937499996,-0.0673398203125,0.018450210234375,17.217914062500004,0.10940690328778022,0.47162904286730745,0.08379709405836311,-0.007176986892464343,0.003513684199609438,0.002287971329762593,0.0428103363647665,184.32874999999999
1.7167167167167168,0.9688410156249999,-0.06251628906250002,0.01815512767968749,17.221492187500004,0.10916262766435397,0.473690469463934,0.08361538547104226,-0.007158543875947563,0.0035718395948041853,0.0021105570131178856,0.04137871087613121,192.41164062500013
1.7217217217217218,0.9691556249999996,-0.05350466406249999,0.01754021281249999,17.228117187499997,0.10863124311105901,0.4771233565594923,0.08331557886391619,-0.00711550938400743,0.003582492187242329,0.0017821059416021465,0.042290673767240605,187.33671875000007
1.7267267267267268,0.9692989062499996,-0.04935343984374997,0.017401924351562497,17.231164062500003,0.10832205828808936,0.47880490740386245,0.08311106507643501,-0.0071148879858496765,0.003582815985417795,0.0015820671648395957,0.04096942620833488,181.41429687500005
1.7317317317317318,0.9693290625000001,-0.04849292343749999,0.0174335725,17.231843750000007,0.10823211606398475,0.4792244299248873,0.08306497383946285,-0.007207829712890392,0.003598219302606193,0.0015196095266489104,0.0415297255856899,179.51406250000002
1.7367367367367368,0.9693521093749999,-0.047890907812499994,0.017172813046875,17.232359374999998,0.10815038282389468,0.47921376636705726,0.08310603995336874,-0.007224339330990808,0.003586145222687603,0.001574951260647407,0.041727870849797455,183.09921874999998
1.7417417417417418,0.96963875,-0.039748121718750015,0.016561922421874996,17.238398437500013,0.10742928213233151,0.4820346089756917,0.08287603206742347,-0.007179512426053818,0.003531612213976244,0.0013089624900515348,0.042150559997196524,184.98874999999995
1.7467467467467468,0.9699395312500001,-0.03148071546874998,0.015871218046875,17.24475781249999,0.10655196455357559,0.4848870888127084,0.08260806112388595,-0.0071272082841175866,0.0034417113093824256,0.0010731401707179684,0.042156113220471525,180.44265624999997
1.7517517517517518,0.9701308593750003,-0.02624940203125,0.015452989843750006,17.2488125,0.1059770938930018,0.486582142604889,0.08246550725148383,-0.007085888569506584,0.0033757907299448494,0.0009224826116383132,0.04174858984367802,175.94624999999985
1.7567567567567568,0.97026125,-0.02262886890625,0.015267014781250001,17.251593750000012,0.10561001241702374,0.4876050432596691,0.08239572400660404,-0.007028086419237812,0.003322158366023731,0.0007805432423024395,0.04141933496055117,173.89343749999995
1.7617617617617618,0.9703264062500008,-0.02074289828124999,0.015264561171875001,17.2529921875,0.10555978685839376,0.4878944150472302,0.08236760171916524,-0.006994853939991375,0.0033158938466992926,0.0006899118479561526,0.04183870306405879,176.385234375
1.7667667667667668,0.97055046875,-0.014836787828125001,0.014803356828124992,17.257718749999995,0.10485983847694319,0.4897543762516192,0.08208424319635592,-0.0069034937512220855,0.0032575529187351404,0.0004872490626571573,0.041456045898542015,180.413671875
1.7717717717717718,0.9707749218749996,-0.008893141953124996,0.0143743109375,17.2625078125,0.10411426358870152,0.49153947293507194,0.08174604014556355,-0.006782471821729454,0.003175305582675833,0.00028813655966252637,0.0394177733764991,177.78937500000004
1.7767767767767768,0.9709578125000007,-0.004033919531249999,0.014070691875000003,17.26636718750001,0.10355569624321538,0.49277248438015886,0.08141361511997511,-0.006669323867477236,0.0031150689781728243,0.00016269559429872495,0.038736021422835165,171.93023437499997
1.7817817817817818,0.9711403125000008,0.0008371554687500011,0.013764121875000004,17.270210937499996,0.10300172885822115,0.49391547082401027,0.08104326384321238,-0.0065716029286501994,0.003073121507641509,7.711089293685469e-05,0.03887667425544805,168.99234375000006
1.7867867867867868,0.9713225000000006,0.005720074453125002,0.013478887656250002,17.274093750000013,0.1024495151232507,0.4949772258375503,0.08065291525897758,-0.006492569772189057,0.003039473468892455,2.12235266578931e-05,0.03802886621048174,168.76453124999995
1.7917917917917918,0.971504140625,0.010614971640625,0.013239208593749994,17.2779375,0.10189527550206876,0.495967301480811,0.08026149531950703,-0.006436046222204476,0.0030039969331217505,-1.5229935737605747e-05,0.038110121093495763,171.03648437500001
1.7967967967967968,0.9717148437500003,0.016346587890625,0.013030650937499999,17.282382812499996,0.10130143750183403,0.49705442088614504,0.0797903724686817,-0.006434233891759395,0.0029387162833540282,-1.6237974134466377e-05,0.039166197204849595,171.70289062499998
1.8018018018018018,0.97193421875,0.022358964140625017,0.012904396093750001,17.28709375,0.10068637359755826,0.49813285156145565,0.07927871141190951,-0.006476286640454082,0.0028490635231572838,1.6975165699991664e-05,0.03724905371097975,167.00210937500003
1.8068068068068068,0.97203125,0.024966360390625,0.0130522945078125,17.289117187500004,0.10028891522384543,0.49848026260808137,0.07912247026595988,-0.006447279405794123,0.0028293065036675336,-1.024411873717203e-05,0.0390831268920806,164.79781249999988
1.8118118118118118,0.9721605468749999,0.028461934921875005,0.013180771796874999,17.2919296875,0.09988252763550291,0.4989553297548387,0.07887430952625019,-0.006411179465977742,0.0027712542566413825,2.295978331445531e-05,0.03612080755607394,165.15234374999997
1.8168168168168168,0.9723389062500002,0.033379946249999994,0.013265908281249994,17.295695312499987,0.09938586512584714,0.4997741719274736,0.07847051014024371,-0.006439525383510558,0.0026709933138011318,0.00010631455735309018,0.0376736571659535,167.81328124999993
1.8218218218218218,0.9725780468750002,0.040015044679687486,0.013246770156249999,17.300835937500008,0.09872525713678258,0.5009733512054275,0.07788263699558487,-0.0065043519434138915,0.002523844521244434,0.00024891357246911494,0.03631023870821082,172.810546875
1.8268268268268268,0.9728598437500003,0.04775855093749998,0.013322824218749998,17.306781249999997,0.09802551143735017,0.5022450023548363,0.07715791198514382,-0.0064042614743950324,0.002371347802763106,0.0004789138132813008,0.037041514648649354,165.50328124999996
1.8318318318318318,0.9729525000000003,0.050405282421874996,0.013429512968750005,17.308718750000004,0.09768917469147102,0.5026445700564222,0.0769737517621334,-0.006421600893978075,0.0023532003138004875,0.0005257878510896005,0.037395858398269866,160.70554687500004
1.8368368368368369,0.9730210937499999,0.05240485781249996,0.013481968224999998,17.31021093750001,0.09749013712765166,0.5028857365327799,0.07687012232386432,-0.0064283814091137675,0.002376716196914329,0.0005272239105441701,0.03558167425512693,160.34710937499997
1.8418418418418419,0.97316203125,0.05642351718750001,0.013516661171875,17.31315624999999,0.09711476170819193,0.5035217529957651,0.0765651479376429,-0.006379399853011404,0.002341079323549183,0.0006022904785166069,0.036886288086179775,163.07921875000002
1.8468468468468469,0.9733919531249999,0.06287804687499997,0.013526935546875006,17.318023437500006,0.09646403872118532,0.5045931157647106,0.07601077665201408,-0.006265597888954012,0.00223922483487373,0.00074760800772237,0.03606421820029482,167.96281249999998
1.8518518518518519,0.9737032812500004,0.07160839843749997,0.013590483984375002,17.3245703125,0.09563528414821627,0.5057601424950704,0.07532762887762882,-0.0061472596671115895,0.0020887365092394257,0.0009102382812972072,0.03598223724350191,166.30742187499993
1.8568568568568569,0.9739238281250004,0.07788921875000002,0.013693885390624997,17.329187499999996,0.09500844929001463,0.5065023993779083,0.07492088976848163,-0.006099532128477819,0.0019917305990333365,0.0009714310281223134,0.03519808984384554,160.27710937500007
1.8618618618618619,0.97393046875,0.0781930703125,0.013732619765625002,17.32935156250001,0.09483032031760447,0.5068484464043729,0.07497742698581998,-0.006115782577908343,0.002010863672356882,0.0008989585898897474,0.03271504827858962,156.7746875
1.8668668668668669,0.9740232812499997,0.08092519531249995,0.013852371187499999,17.331179687499986,0.09451215182613372,0.5070873305624838,0.07483793216256723,-0.006089241234514682,0.00199652242632013,0.000848549023747827,0.03575751458782861,157.30007812500003
1.8718718718718719,0.9741998437500001,0.08603828125000003,0.014058346093749997,17.334867187500002,0.0939920391595459,0.507481972280108,0.0745265609056644,-0.006069380005436401,0.0019325265682422557,0.0008803678589744419,0.03487959173583022,159.84007812500005
1.8768768768768769,0.9744806249999993,0.09410663281249998,0.014333344531250002,17.340742187500005,0.09313638697319332,0.5079887739845483,0.07397627935192158,-0.006018932556402403,0.0018148474844419291,0.0009872651061501975,0.034129136657440995,163.627734375
1.8818818818818819,0.97473578125,0.10157340625000001,0.014628596796875,17.346039062499997,0.09244116345527244,0.5082655354057544,0.07343959624429851,-0.006062126749066431,0.0017467867710545234,0.0011278324373368573,0.034616342224069285,155.72726562500006
1.8868868868868869,0.9748303125000002,0.10442299999999996,0.014835510859375,17.347976562499998,0.09208910269599999,0.5084461576175413,0.07324044625661817,-0.006016805269218516,0.0017025984878371093,0.0011366165592764728,0.03513106195077853,150.70789062499995
1.8918918918918919,0.9748978125,0.10651327343749996,0.015007862656249999,17.349375,0.0918426725816284,0.508548123433491,0.07308865546964946,-0.005967144266317604,0.0016575228815346695,0.001061501309268207,0.034421484375002365,149.69085937499997
1.896896896896897,0.9750235156250003,0.11031524999999995,0.015162900781249995,17.35201562499999,0.09148717842993748,0.5086280551898981,0.07275158445549842,-0.00594709159665879,0.0016082825139946092,0.0010685008928176816,0.03341312475617997,151.09820312500003
1.901901901901902,0.975220078125,0.11613887499999997,0.01532778640625,17.35611718750001,0.09092983202623438,0.5087010745888846,0.07223140405640265,-0.00595596009602467,0.001551356671665136,0.0011558615855998527,0.032383673766616994,153.736953125
1.906906906906907,0.9755240624999999,0.12516301562499996,0.015468513125000008,17.362429687499997,0.09008635233215609,0.5088495532267016,0.07143788651098974,-0.0059493402030848935,0.0014333885011221185,0.0013507204664365174,0.033300971619041775,153.65867187500004
1.911911911911912,0.97577578125,0.13267521875000005,0.015526028828124996,17.367625000000004,0.08939083320463967,0.5090222236788281,0.07078169315265118,-0.005904811870309041,0.0012941359030264753,0.00151718931485453,0.032789359374817195,148.98039062499996
1.916916916916917,0.9758684374999996,0.13545709375,0.015665375468749996,17.369570312499995,0.08906993825280365,0.5090820960114232,0.07055125271149136,-0.005889584420999419,0.0012239636177019478,0.0015710831648040253,0.03240215911881705,145.72578124999998
1.921921921921922,0.9758880468750003,0.13604714062500003,0.0156714128125,17.3699296875,0.08901052709026148,0.5091583911954604,0.07054357393433378,-0.005927260746444615,0.0012255504030985738,0.0015714470368051441,0.0331207763061343,145.13062500000007
1.926926926926927,0.9758967968749996,0.13626310937500005,0.015565295781250009,17.370125000000005,0.08904836502345675,0.5091345184422422,0.07056599656569197,-0.005908503124932196,0.0012399518856167453,0.001559213903833808,0.031491859374909836,150.013984375
1.931931931931932,0.9761515625000005,0.1438472812499999,0.015539626093749995,17.37535937499999,0.0882888112394834,0.5092960200208663,0.06996847773051598,-0.005854061168352493,0.0010668220640379141,0.0017231476779830247,0.03157408959987151,154.57148437499998
1.936936936936937,0.976377265625,0.1505206406250001,0.01548277109375,17.379898437499996,0.08755927893333963,0.5093869244242586,0.06949613489936445,-0.005793934912743983,0.0009072135319496598,0.0018140610505948196,0.03366155218498079,149.85390624999997
1.941941941941942,0.9765305468750001,0.15498601562500008,0.015368915624999997,17.3830546875,0.08708906933568723,0.5093577808075118,0.06925290428907722,-0.0057428784503205585,0.0007957598688826823,0.0018073871874666775,0.03120660638433037,142.76765624999996
1.946946946946947,0.9766829687499999,0.15940265625000008,0.015218348437499996,17.386078125000008,0.08662087911794429,0.5092693393708346,0.06903536012225275,-0.005687754070925538,0.0006856689180920898,0.0017838803368175943,0.03295930639637845,139.0283203125
1.951951951951952,0.9768342968749996,0.16377414062499995,0.015047898359375003,17.389156250000003,0.0861565543000427,0.5091257482549663,0.0688434977394941,-0.005631412012643987,0.0005771818598211662,0.0017516337021078925,0.03224491308588995,138.17717187499997
1.956956956956957,0.9769846874999999,0.168102734375,0.01487452359375,17.392242187500006,0.08569512694564817,0.508929920422859,0.06867747652911231,-0.005576942073009825,0.0004705382763862001,0.001718727073525865,0.029833566345132567,139.75656250000003
1.961961961961962,0.9771334375000001,0.172392578125,0.014715064062499998,17.39525,0.08523685369491578,0.5086854981396364,0.06853742524744476,-0.0055276249810089105,0.0003660201015754706,0.0016932161050844286,0.029808687499780717,143.30796875000004
1.966966966966967,0.977280859375,0.17664726562499997,0.014548771171875,17.398218750000005,0.0847688060472107,0.5083803645073885,0.06841094135502403,-0.005470770176965546,0.0002697806879213962,0.0016574641917806833,0.02995307714820683,140.14554687500004
1.971971971971972,0.9774263281250001,0.18088429687499993,0.014404620312499991,17.401156250000014,0.08428451958153688,0.5079860225386527,0.06825992143879331,-0.005413135406040401,0.00017824198592758818,0.0015968459081606235,0.030229913085520366,136.0236875
1.976976976976977,0.9775701562499994,0.18510312499999998,0.014293982500000007,17.404054687499993,0.08378971592773432,0.5074957601892897,0.06808146998242721,-0.005360620899757813,8.996808364648514e-05,0.0015208510690707287,0.030755434509501356,133.4476953125
1.981981981981982,0.9777122656250002,0.18930273437499998,0.014220575546875008,17.406945312500003,0.08328874038314821,0.5069062908561154,0.0678745511057756,-0.0053163412494721994,4.9265914680477705e-06,0.0014374371404295993,0.030989262634136594,133.1073671875
1.986986986986987,0.9778530468750002,0.19348304687499998,0.014187870937499998,17.409820312500003,0.0827864121344665,0.5062094074432608,0.06763817492011412,-0.005283533724219263,-7.670983042527467e-05,0.0013544470639718074,0.030266061462327798,135.692890625
1.991991991991992,0.977990546875,0.1976432031249999,0.014199522499999997,17.412671875,0.08228716425849,0.5054013423107718,0.06737137243565391,-0.005265405015995506,-0.00015474214410596265,0.001279751581525892,0.02870192358403756,141.89234374999998
1.996996996996997,0.978251875,0.20554992187500007,0.014228342500000001,17.418015624999992,0.08142430774218135,0.5036695855197028,0.06668748780347897,-0.005225651579910743,-0.00025622557549885843,0.0012753430892211836,0.02843481225619371,137.8754296875001
2.002002002002002,0.9784198437500001,0.21065500000000006,0.014246443593749993,17.4214375,0.08079400222499997,0.50252336696993,0.06625182361114586,-0.005202700106491405,-0.0003266595520765625,0.001265329920681811,0.029140433593909165,133.56504687499998
2.007007007007007,0.9784056250000001,0.2104049999999999,0.014324193749999997,17.421140624999992,0.08075950160000009,0.5025473955984124,0.06634046100766822,-0.005222560939093748,-0.00036191400493593764,0.0012937233401074826,0.028546823974977542,130.9536640625
2.012012012012012,0.9784232031249998,0.21092062499999997,0.014303845859374996,17.42149999999999,0.08070092744960941,0.5022190718686315,0.06630696907264529,-0.005203202616375536,-0.00038275788242368144,0.0012727154465977113,0.029540875000293454,131.78570312500003
2.017017017017017,0.9785130468750003,0.21357273437500007,0.014255892890625,17.423359374999993,0.08042910900658565,0.501535441392891,0.06604791831731369,-0.005164359838107905,-0.0004061093460433898,0.0012596613379024174,0.02850121459988486,134.54000000000002
2.022022022022022,0.9787589062500002,0.22099804687500002,0.014250085812499994,17.428367187500015,0.0795042382774353,0.4998156850543361,0.06534400516946517,-0.0050877012808011445,-0.00046960900606901515,0.0013431141778141487,0.028345302672789785,136.86749218749998
2.027027027027027,0.9789255468749996,0.22604015624999996,0.014242122164062497,17.431726562500003,0.07886842588747561,0.498573490081264,0.064878232042556,-0.005022353394296275,-0.0005104101962902355,0.0014300214642521062,0.02944030023201094,131.68860937500008
2.032032032032032,0.9790547656249999,0.22998945312499994,0.0142386228125,17.434375000000003,0.07840110145126349,0.4975598397454033,0.0644945657574741,-0.004952202448900024,-0.0005295706038715025,0.0015142889055513157,0.028974609374813554,126.76242187500004
2.037037037037037,0.9791823437500007,0.2339090625,0.014238601015625001,17.436984375000005,0.0779463161053712,0.49654905911611774,0.06409375153336304,-0.004870854064876392,-0.0005383349277673503,0.0015957324151099522,0.02852903100557569,124.12739843750005
2.042042042042042,0.97930828125,0.2378003125,0.0142398240625,17.439546874999998,0.0774988238749024,0.49553418053566917,0.06368290033677525,-0.0047804863776325195,-0.0005400268818507326,0.0016687513777206813,0.02884541967785026,123.91589062500003
2.047047047047047,0.9794328906249993,0.2416638281250001,0.014239932656249996,17.442124999999997,0.07705242230097045,0.4945108961929455,0.06326929409810016,-0.004683210055139075,-0.0005380008464853935,0.0017278058646579668,0.02813485937514315,126.25924218750005
2.052052052052052,0.9795564843750001,0.2455016406250001,0.014236895859374998,17.444625,0.07660136632543334,0.4934720764212894,0.06286008034165548,-0.0045811776190088326,-0.0005357078692279279,0.001767388193527879,0.02873048437510306,131.29063281249998
2.057057057057057,0.9797302343750002,0.25101640625000005,0.014251251703125,17.448132812500003,0.0759945137933349,0.4918294018248943,0.06229793133820383,-0.00445272525270763,-0.0005447178752036742,0.0017756807914386709,0.02766135736067099,129.4702421875
2.062062062062062,0.9798798437500001,0.2557861718750001,0.014240184007812502,17.451171874999993,0.07545319990253294,0.4903847952844238,0.061830412613722886,-0.004352219771341457,-0.0005534867288669086,0.0017984145994676033,0.026365814209214022,124.5272890625
2.067067067067067,0.9799809375000003,0.25899453125,0.01419117503906251,17.4531484375,0.07508042653259273,0.48943618867601085,0.06153292942345269,-0.004291023121659946,-0.0005572498678541257,0.001841509743807729,0.028000243591293383,121.34432812500006
2.0720720720720722,0.9800385937500002,0.26083164062499986,0.014087208203124995,17.454320312500005,0.0748943552488709,0.48891912869004167,0.06138549406755719,-0.004268513143072049,-0.0005522491271347955,0.0019262453072187134,0.02787430364986676,120.4101953125
2.0770770770770772,0.9800626562500001,0.26159773437500006,0.01398097710937501,17.454812499999992,0.07487310974486684,0.4887276572790672,0.06135446526176678,-0.00428717177991124,-0.0005392916029196791,0.0019740067746030123,0.02756746484408268,123.48759374999995
2.0820820820820822,0.9802148437500002,0.2663591406250001,0.013927877882812502,17.457851562499997,0.07430515195551138,0.48733351421768156,0.06093194029199169,-0.004188019224220884,-0.0005482502000145958,0.001965838381735437,0.02552819671643647,127.12578906249992
2.0870870870870872,0.9803854687500002,0.27168367187500003,0.013875796875000002,17.461195312500006,0.07360626368651738,0.48579066538608373,0.06045203039350706,-0.004084604632691652,-0.0005452804408956624,0.001924245619703137,0.0262676337278549,127.25867968749989
2.0920920920920922,0.980501953125,0.27536562499999995,0.013824917343750005,17.46346875,0.0731538506933594,0.48474199666043843,0.0601277884544581,-0.004050461770560059,-0.0005144347585976563,0.001878552624254695,0.026087342773564615,121.10435937499997
2.0970970970970972,0.9806149218749999,0.27903320312499996,0.013805821796875001,17.465687500000005,0.0727454715538025,0.4836917430345131,0.05979640658245499,-0.004029605959004975,-0.00048731314667663586,0.0018337729520043627,0.026791402343633308,117.11166406249998
2.1021021021021022,0.9807264062500007,0.2826860937499999,0.013808315078124996,17.467898437499993,0.07236279115036634,0.4826541741847034,0.059465877073498326,-0.0040194456038293806,-0.0004629639969418089,0.0017947028579605776,0.026274177185371173,115.48511718750002
2.1071071071071072,0.9808380468750001,0.28632242187499996,0.013822233906249993,17.4700703125,0.07199033010663451,0.481644648974841,0.059144543748536185,-0.004017033948697737,-0.00044038517862558736,0.0017661660903562863,0.026955776306465395,116.43242187499997
2.1121121121121122,0.9809478125000003,0.28994179687499994,0.013837336171875004,17.472273437500004,0.07161023879989623,0.4806786062526664,0.05884058622745084,-0.0040196046206681215,-0.0004186224525859072,0.0017529419567182823,0.025598425231748934,120.15696093750002
2.1171171171171173,0.9810582031250001,0.29353765625000017,0.01385047969531249,17.474468750000003,0.07120447248825668,0.47977167983720953,0.05856204343035463,-0.0040184013133252455,-0.00039664042776587066,0.0017600030464493951,0.02434815527334422,126.86948437499996
2.1221221221221223,0.9812383593750003,0.2995794531249999,0.0138604967890625,17.4779609375,0.07063082314032598,0.47805991787876057,0.05805582463472081,-0.004024464469983161,-0.00042309041536055307,0.0016542215259288163,0.02674084222383044,120.17921875
2.1271271271271273,0.9813605468749997,0.30365468749999996,0.01385461843750001,17.480367187499997,0.07019133075927739,0.4769721901729514,0.05773843279835366,-0.004020792347695803,-0.0004306877690587154,0.001606483632030348,0.02676299017338124,115.72223437500001
2.1321321321321323,0.9813478125000001,0.30314414062500006,0.013806650781250006,17.4801015625,0.07018081750473018,0.47734320451920453,0.057869675865390546,-0.004007383262554018,-0.00038653634722161885,0.0016801745269550508,0.02534623968512051,113.75874999999996
2.1371371371371373,0.9814038281249993,0.3049421875000001,0.013744640492187495,17.481156250000005,0.07000698103271473,0.47704569423274046,0.05780604090073764,-0.004003926472463732,-0.0003690042441025387,0.001698077883763865,0.02636366308564675,113.74449218749999
2.1421421421421423,0.9814986718750002,0.3081140625000001,0.013693807109374994,17.483054687499994,0.06969970886474601,0.4762277140218511,0.057602505466660944,-0.004015750555185912,-0.0003739363837476804,0.0016454012543421698,0.024361293884453517,114.35104687499992
2.1471471471471473,0.9816457812500001,0.31301101562500006,0.013657257734374999,17.485906250000006,0.06919691659740601,0.474873166811177,0.057243996855911916,-0.004036432270339106,-0.0004008520474429448,0.0015263270567664878,0.024488866210788274,114.99869531249998
2.1521521521521523,0.9817943750000003,0.31797015625000025,0.013603025703125,17.488789062500015,0.06867943285935044,0.4734855045667203,0.05689459690700556,-0.004069630427045425,-0.00042607065046095004,0.0013759647555445943,0.024210252379930353,113.7635
2.1571571571571573,0.9818962499999998,0.3213647656249999,0.013530793281250005,17.49073437499999,0.06834398428978883,0.47254262075818004,0.05670721281534357,-0.0041049809146742324,-0.00044367976768496236,0.0012481272168101032,0.023898523193508936,111.00579687500003
2.1621621621621623,0.9819968749999999,0.3247315624999999,0.013473363449999992,17.49264843749999,0.06799714669130877,0.47156768722734416,0.056531852733832134,-0.004141777927748887,-0.0004770706995726586,0.0011122800092019066,0.024750642029118808,108.89353125000008
2.1671671671671673,0.9820973437500001,0.32807273437500006,0.013429473593749998,17.4945625,0.06764671845971063,0.4705651179889946,0.05637014621838475,-0.0041841819434309205,-0.0005207813780222703,0.0009726238085432037,0.023954808593657617,107.86606250000003
2.1721721721721723,0.9821974218750001,0.33138929687499996,0.013398076640625,17.496445312500004,0.06730230579169315,0.4695379915423317,0.05622380592580708,-0.004236297869289081,-0.0005693185523324533,0.0008334532135718519,0.024479551696742874,108.36296875
2.1771771771771773,0.9822969531250004,0.3346827343750002,0.013377936093750006,17.4983515625,0.066971607936273,0.4684911089508712,0.056094533767078486,-0.004302179075900262,-0.0006173181094749757,0.0006989886082717996,0.02363009515363501,110.824015625
2.1821821821821823,0.9823960156249999,0.33795421874999987,0.013367913281250006,17.500226562499993,0.06666491477907721,0.467427002019505,0.055983928365015076,-0.004385984931470094,-0.0006594042482319695,0.0005734904372618799,0.02316401116945599,115.68890625
2.1871871871871873,0.9824915625,0.34120374999999986,0.013374076562499995,17.50192187499999,0.0663678916109375,0.46635824345110033,0.055862284549546115,-0.0044594936696621046,-0.0006959285513608395,0.0004674055958880366,0.02460568139673569,111.62736718749998
2.1921921921921923,0.982585859375,0.3444461718750001,0.013377034843749998,17.50361718750001,0.06607511593065779,0.4652842580637889,0.05574387073508141,-0.0045183263492181765,-0.000727940173429361,0.00037585927636056256,0.02627597845435048,107.63013281250001
2.1971971971971973,0.982679921875,0.347681640625,0.013370114960937506,17.505382812500006,0.06578857052230827,0.4642109275259313,0.05563091286252121,-0.004566091317463609,-0.0007535850997752373,0.00029273811129759014,0.024385087829500662,105.39085156250003
2.2022022022022023,0.9827731250000001,0.35090851562500003,0.013348648460937501,17.50709375,0.06551141678685911,0.46314587608426633,0.05552183626129561,-0.00460407502327752,-0.0007711151866452636,0.00021254709935280823,0.023699678711068373,104.98133593750005
2.2072072072072073,0.9828649999999995,0.3541263281249999,0.013307920234374998,17.508742187500005,0.06524665310370498,0.4620952430090356,0.05541503196397353,-0.004633534771329605,-0.0007789025065651766,0.00012989865205193687,0.02519701165749666,106.47423437500002
2.2122122122122123,0.9829559374999999,0.3573339062499999,0.013243000546874996,17.51044531249999,0.06499505756911644,0.4610668104365155,0.05530882583735467,-0.004655452178385727,-0.0007752091346249119,3.9341468572472105e-05,0.023601832947235835,109.9426171875
2.2172172172172173,0.9830501562499998,0.3607330468749999,0.013131206953125,17.5121796875,0.06474565326727905,0.459986868278954,0.0551880590898919,-0.004664537168346967,-0.0007518884032307243,-7.350076618270376e-05,0.023406342712405603,113.93040625000003
2.2222222222222223,0.9831645312499996,0.36493546875,0.012923965390625002,17.514218750000005,0.06442694739821783,0.4586035179935821,0.0549860464038504,-0.004644532977311512,-0.0006917656653700644,-0.0002320670729047478,0.025422827148247507,109.36264062499993
2.2272272272272273,0.9832555468749998,0.3683257031249999,0.012776662890624998,17.515929687500005,0.0641515670424744,0.4575422256353792,0.0548038361702329,-0.0046490330927805475,-0.0006515405078099104,-0.000357741725051652,0.024472807555923737,105.99371874999997
2.2322322322322323,0.9832925781250003,0.3696938281249999,0.0128085670078125,17.516648437500017,0.06404420782128303,0.4572532062362066,0.05471575557335492,-0.004702387201163778,-0.0006738271380955009,-0.00037802339330805215,0.02132439202819114,103.55214062500002
2.2372372372372373,0.9833539843749997,0.3720577343749999,0.012712950078124995,17.517757812500008,0.06384819854174198,0.456627521525311,0.054564084567231,-0.004742621247039664,-0.0006647969353481881,-0.0004560859927460562,0.023161222594865194,103.66866406250001
2.2422422422422423,0.9834306249999999,0.37501992187500005,0.012591662968750004,17.519125,0.06360037069686886,0.45579238752368145,0.054407018728768755,-0.004756694540941958,-0.0006390873753086706,-0.0005463539059646454,0.025181109375125743,105.658359375
2.2472472472472473,0.983525546875,0.37867773437499974,0.012425686328124992,17.520914062499987,0.06327403286361699,0.45472068044427516,0.05423885564004423,-0.0047473769186637815,-0.000597228481919536,-0.0006680531231213213,0.024445414490230633,109.47410937500001
2.2522522522522523,0.98365671875,0.383878671875,0.012140450453124995,17.52332812499999,0.06280029027948605,0.4532104219627952,0.053965278703233456,-0.004738234679816115,-0.000544408765170589,-0.000817900834379291,0.023674548584381228,112.26256250000003
2.2572572572572573,0.9837943749999993,0.38963398437499985,0.011769260937500003,17.526,0.06227731134506237,0.45164007824698493,0.0535537107418695,-0.004781063938477173,-0.0005167028568270507,-0.000928161799498852,0.020808375000171964,108.01817968750005
2.2622622622622623,0.9838780468749999,0.393110546875,0.011559944531250001,17.527539062500008,0.06192394168563847,0.45068347705743445,0.053314793797068556,-0.004797673522774354,-0.00050239206758323,-0.0009925824522614033,0.022171287536082218,104.55584374999998
2.2672672672672673,0.983857578125,0.392203984375,0.011812398437499995,17.527125000000012,0.06193837839037472,0.4510033578681539,0.05342949176149427,-0.0048152900525250215,-0.0005083240614801942,-0.00100071361949802,0.022936109374541047,102.1743046875
2.2722722722722724,0.9838664843750002,0.3924830468749999,0.011815185546875,17.52735156250001,0.06192166729071666,0.45088313576549294,0.05340486292189694,-0.004730828554080963,-0.000524602768753083,-0.001005353930935698,0.022181579528535167,103.63659374999999
2.2772772772772774,0.98389953125,0.3938657812500002,0.011671717187499996,17.5278984375,0.06183966823532702,0.4504667397678951,0.053278533063310644,-0.004668537328896241,-0.000526102220636056,-0.001029624407910818,0.023479489685144017,107.91895312500003
2.2822822822822824,0.9840080468749997,0.39843976562499994,0.01137369578125,17.52996874999999,0.06138723754369507,0.4492474359192755,0.05290419700907329,-0.004640802802465051,-0.0005162637003229302,-0.0011498469982775736,0.02191437402370866,112.78203906250002
2.2872872872872874,0.9841657812499996,0.4052117187499999,0.010994266171875003,17.532851562500003,0.060682134862671155,0.44735350111134203,0.052265095162492926,-0.004574317015337952,-0.000496371558888889,-0.0013214919355170904,0.023569212341158163,115.1504140625
2.2922922922922924,0.9842864062499997,0.41058320312499985,0.010855733703124997,17.535148437500006,0.06015698018661511,0.44567035617076706,0.05158323231994849,-0.004438778869226077,-0.0004763638294117117,-0.0014529754020554003,0.02145989984097696,108.66660156249995
2.2972972972972974,0.9843613281250002,0.41386734375000006,0.01077476250000001,17.53650781250001,0.0598092124023194,0.44463937324306874,0.05116854274107108,-0.0043511618979121145,-0.0004634985958302554,-0.0015419363328422846,0.022612492126199868,103.86067968750001
2.3023023023023024,0.9843039495798325,0.4113347899159663,0.011237100924369746,17.53537815126051,0.059938564554367746,0.4455526351258408,0.05169475403829647,-0.004308795623620392,-0.0004653179913780836,-0.0015063199508794493,0.022613932631657008,98.26768907563024
2.3073073073073074,0.9843218399999994,0.41253911999999987,0.01178838432,17.535760000000014,0.059780034469625765,0.4451575139951242,0.05157309137852647,-0.004266231373594598,-0.0005285570082113849,-0.0014663539161871558,0.022001222399694598,100.68311999999997
2.3123123123123124,0.9843797656250003,0.4143696093749999,0.010796763515624995,17.5368046875,0.05981298307641014,0.4443988205225876,0.05119693392909152,-0.004260897164858781,-0.00045792044806449453,-0.001581620597322568,0.020793852478050212,103.66044531249996
2.3173173173173174,0.9844716406250005,0.41837812499999993,0.010686371874999998,17.538414062499992,0.059390838271484364,0.44308556708114916,0.05069442607882059,-0.004133064774990233,-0.0004374066461269256,-0.0016470017148673714,0.02301654730251812,106.47245312500003
2.3223223223223224,0.9846096093750004,0.42449898437499967,0.010532054609374994,17.540984374999997,0.05870076851459369,0.44102360707570515,0.04996520631965915,-0.003933836328811718,-0.0003958976167547424,-0.0017238057871722292,0.021601531006069763,108.24207812499994
2.3273273273273274,0.9847263281250002,0.42967492187499995,0.010471653281250003,17.543078125,0.05819672713671281,0.43892628197755745,0.04952710869630388,-0.003689289274273182,-0.00030585180786526806,-0.001701723679740237,0.022519275146407836,103.22575781250002
2.3323323323323324,0.9847992187499996,0.43292968750000027,0.010430776093750004,17.544437499999997,0.05784657318115213,0.4376119801600819,0.04924275820357488,-0.0035417414393371627,-0.0002537837029595944,-0.0016913181097616239,0.022790933593853424,99.41790624999999
2.3373373373373374,0.9848385937499997,0.4346649218750003,0.0104063084375,17.545125000000006,0.0576443744414,0.4369106931197034,0.0490796300607697,-0.0034737563611805947,-0.00023068929933984166,-0.001694657056285519,0.023901234374818614,96.66857031250004
2.3423423423423424,0.9848447656249999,0.43497281250000036,0.010391805156250003,17.54521875,0.05761318363583967,0.4368302135105947,0.04901643027803327,-0.0034950785751410697,-0.00023412992608935556,-0.0017181119766118446,0.02404901464865361,95.8440546875
2.3473473473473474,0.9848052343750003,0.43325921875000006,0.010395349687500001,17.54460156250001,0.05781480874313949,0.43761053045487447,0.04917405746447643,-0.0035765420139268083,-0.0002580304910723921,-0.0017446116894207745,0.020237263122169225,99.50255468749998
2.3523523523523524,0.9848754687500001,0.43656507812499995,0.010370627359375002,17.545867187500004,0.05745765131171268,0.43631932508817267,0.04893586296546699,-0.0034170138214758097,-0.00018396377460343488,-0.0017287598889623966,0.02106026361059321,102.27647656249998
2.3573573573573574,0.9849887500000005,0.44180421875,0.010329488046875003,17.54789843750001,0.05684512604470218,0.4342526766766895,0.04855576454103956,-0.0031548406700745743,-6.812579434512889e-05,-0.0016981627444909231,0.022276052184622586,105.61825000000005
2.3623623623623624,0.98504828125,0.4447046093749997,0.010303077265625,17.548984375000007,0.05651734165062894,0.4331164247238584,0.0483718443924908,-0.0030217853726452054,-2.06266151765263e-05,-0.0016998085383801817,0.022288031005587072,99.78071875
2.3673673673673674,0.9850984375000004,0.44721875000000016,0.010265043203125003,17.549890624999996,0.05624187402343739,0.432120019513038,0.04819178087971987,-0.002908519164997561,1.269390299316411e-05,-0.001703353907601869,0.023370300537294497,94.86002343749999
2.3723723723723724,0.9851482031250002,0.449713671875,0.010216633570312494,17.550867187499986,0.05597409770370479,0.4311193703984899,0.0479923632825278,-0.0027946083127316215,4.137418628715297e-05,-0.0017060598507192884,0.020810966736291903,91.8642890625
2.3773773773773774,0.9851975000000001,0.4521867187500001,0.010162527109375001,17.551765624999987,0.055717483886108116,0.43011992616775124,0.047782087049775344,-0.002680106201858705,6.542451080398593e-05,-0.001709631960127749,0.022164070068697583,90.71710156250002
2.3823823823823824,0.9852462500000003,0.45463617187500005,0.010107527109374995,17.552679687499996,0.05547470122284537,0.42912580664573324,0.04756907052757592,-0.0025648445415040314,8.482698520806842e-05,-0.0017157902429708238,0.021951413025192323,91.34187499999999
2.3873873873873874,0.985295390625,0.45705929687500046,0.010056365,17.553609374999986,0.055249299140130215,0.4281432445229869,0.047361750639288644,-0.0024488491785183636,9.946361651515722e-05,-0.0017262778628877953,0.021266659912498653,93.6623984375
2.3923923923923924,0.98534359375,0.4594545312500001,0.010013760312500003,17.554484374999998,0.055043408713842557,0.4271758964794037,0.04716836890758055,-0.002332178722304543,0.00010927755814092938,-0.0017428022896635372,0.022500202881076348,97.60083593750001
2.3973973973973974,0.9853900781249999,0.4618200781249999,0.009982488570312498,17.555320312500005,0.054843387315619024,0.4262095686719436,0.04697484336321145,-0.0022261773467361357,0.00011876047484253474,-0.0017556445850122754,0.023384975524834317,97.29685156250004
2.4024024024024024,0.9854360156250002,0.46416296874999996,0.009953287421875002,17.556226562500008,0.054635863441186594,0.4252220258194976,0.04676637991157923,-0.0021312748213720336,0.00011949237096889017,-0.0017674104478219192,0.021330761169167545,92.89396875000004
2.4074074074074074,0.9854808593749994,0.4664836718750002,0.00992723421875,17.557062500000008,0.05443064012401716,0.4242266062707662,0.04655832540590135,-0.00204001704492565,0.0001051100506444325,-0.001787011375010896,0.022056371093299276,89.78125781250002
2.4124124124124124,0.9855259375000004,0.46878203125000023,0.009908240546874999,17.557937499999994,0.05422965717712375,0.4232296392692652,0.046351810436293946,-0.0019554390359276756,7.629002548315477e-05,-0.0018122703409430931,0.01984637109387677,88.17584375000001
2.4174174174174174,0.9855707031250003,0.4710579687500001,0.0099001825,17.558742187500002,0.05403173382712392,0.4222351895114666,0.04614817937013036,-0.0018806431399542981,3.3587118540857105e-05,-0.0018410035729675546,0.022057167907689745,88.2928125
2.4224224224224224,0.9856158593750002,0.4733095312500001,0.009906795234375002,17.559546875,0.05383879075290518,0.42124982415818407,0.04594870976131983,-0.0018187033116967657,-2.2421522943297397e-05,-0.001871056502496068,0.022782294677654136,90.34895312499995
2.4274274274274275,0.9856603125,0.475537109375,0.009932062421875,17.560398437499995,0.053649848232269204,0.42027822913604795,0.04575465301366039,-0.0017727170354805,-9.106520913696294e-05,-0.0019002462809170559,0.02201609124784909,94.5602109375
2.4324324324324325,0.9857053125000003,0.47774023437500013,0.009979758343749999,17.56123437499999,0.053466612209319975,0.41932517004840053,0.0455673733719897,-0.0017458659182739873,-0.00017172469071014625,-0.0019264047692374108,0.021797226318653884,101.11235937500001
2.4374374374374375,0.9857492968749999,0.4799219531249998,0.01001144515625,17.562070312499994,0.053278747033685625,0.4183462553408832,0.04539214485016442,-0.0017362754145538182,-0.0002546399904078768,-0.00193332653958434,0.02087383880626703,94.41626562500002
2.4424424424424425,0.9857932812500003,0.4820954687500001,0.010028373906250006,17.562843750000003,0.05309481838571761,0.41740075984179664,0.04520459168457149,-0.0017298236894463677,-0.0003399094286479357,-0.001925296123873094,0.021753788085845827,89.72388281250001
2.4474474474474475,0.9858375781250001,0.4842600000000001,0.010025020625000002,17.563664062500006,0.05291436177500017,0.41648793646146826,0.045013482225440146,-0.001725945526925001,-0.00042415262477875034,-0.0019045563495232825,0.021064074645721576,87.00172656250001
2.4524524524524525,0.9858810937500002,0.4864135937500003,0.009995676828124994,17.56446875,0.05273626894020955,0.41560914894474776,0.04482733472218872,-0.0017240168480881337,-0.0005040950320192809,-0.0018733538669552922,0.021625030273469292,86.21715624999999
2.4574574574574575,0.9859254687499998,0.4885571093750002,0.009934796093750007,17.565273437499993,0.05255796650414413,0.4147612998265754,0.04465499804856266,-0.0017234594649175477,-0.0005763180666214183,-0.0018339176100827118,0.02062219085723882,87.33664843749996
2.4624624624624625,0.9859692187499997,0.49068953125000037,0.009836842578125005,17.566054687499992,0.05237909642165495,0.41394542402809315,0.0445048903403971,-0.0017235368220777049,-0.000637541019738154,-0.001788476870780409,0.020753965759524817,90.32735156250003
2.4674674674674675,0.9860125781250002,0.49281117187500006,0.009696174421875,17.566804687499992,0.0521975395001891,0.4131603592015805,0.044385751920473324,-0.0017234536372048694,-0.0006843791332648136,-0.0017393078088396464,0.02174807122821676,95.15665625000001
2.4724724724724725,0.9860553906249999,0.49490687500000013,0.009519554062499998,17.567578125,0.052011794452734184,0.4123678155904513,0.04427480639495284,-0.0017203113469966788,-0.0007143281704106745,-0.0017064757706061586,0.02082382202155486,97.35699999999997
2.4774774774774775,0.9860968750000003,0.4969592968749999,0.009329957187499996,17.568289062499993,0.05182442599950582,0.41149631127387926,0.04412674963208629,-0.0017147800106488524,-0.0007370895385964114,-0.001707653679558924,0.022406916443117098,91.9309453125
2.4824824824824825,0.9861385156250002,0.49899695312500025,0.009116330156250001,17.569148437500004,0.05163547827196624,0.41060572064948253,0.04399094964125655,-0.001712739112275308,-0.0007579832008044044,-0.0017093529910967757,0.01877318109126236,87.31485156249997
2.4874874874874875,0.9861799218750005,0.5010167968750002,0.00888536875,17.5698828125,0.05144818487411462,0.4097050345971765,0.04386689755716647,-0.0017142025839282258,-0.0007790265969140936,-0.0017122490440698204,0.019139830017138593,84.04286718750001
2.4924924924924925,0.9862213281250001,0.5030204687499997,0.008643745816015624,17.57059375,0.05126173614353047,0.4087995044082683,0.043754084375596886,-0.0017191344315030267,-0.0008024206369353017,-0.0017171139101139154,0.020641522460721262,82.64875781249998
2.4974974974974975,0.9862628125000004,0.5050086718750002,0.008398031249999995,17.57127343750001,0.05107905383104827,0.40789626994612393,0.043651986539237346,-0.0017275750212084958,-0.00083033978721434,-0.0017246170510435688,0.022224784606578396,83.6656171875
2.5025025025025025,0.9863036718750001,0.5069803125000002,0.0081548946875,17.572015625000006,0.050900884612402275,0.4070034976926357,0.04356014950763161,-0.0017397001508233424,-0.0008651052422757573,-0.0017354762493888279,0.02192312475563085,87.6275859375
2.5075075075075075,0.9863449999999994,0.5089358593750002,0.007921081015625001,17.572750000000006,0.0507291347922299,0.4061268658505438,0.04347788933286961,-0.0017556663926161088,-0.0009089865224275173,-0.0017503921663729227,0.020723062499655498,95.06772656250007
2.5125125125125125,0.9863849999999996,0.5108577343749999,0.007689605078124997,17.573476562499998,0.05055882835424208,0.40526461997374236,0.04340868208582287,-0.0017806129159494291,-0.0009545416208407045,-0.0017767889285291666,0.019796507263208696,94.44514843750008
2.5175175175175175,0.9864251562500002,0.5127607031249999,0.007441902578125,17.574156249999994,0.05038966445575571,0.4043860243360178,0.04334528318926954,-0.0017970993391721243,-0.0009972937724101725,-0.0018103207649759739,0.020516475586020988,86.78610937500002
2.5225225225225225,0.9864646874999998,0.51466109375,0.007186330414062497,17.57486718749999,0.05022239608005363,0.40349241915517997,0.04328253674141472,-0.0017991300459502953,-0.001041433025806434,-0.0018406696547577052,0.019824591736210095,81.75857031250004
2.5275275275275275,0.9865039062500001,0.5165560937500001,0.006927701875000001,17.575546874999993,0.05005519263474101,0.40259302257173113,0.043220150117021024,-0.0017901575567145535,-0.0010844503097484632,-0.001863603980153115,0.02015204467784315,79.18836718749999
2.5325325325325325,0.9865432812500001,0.5184428906249998,0.0066710365625000006,17.5761953125,0.049884156660394474,0.4016947941461818,0.043158024457302234,-0.0017738299711150614,-0.0011238501859627589,-0.0018749489884907172,0.021264586853078526,78.90028124999998
2.5375375375375375,0.9865816406250002,0.5203178125,0.0064211696875000005,17.5769140625,0.04970718649521494,0.40080579982984454,0.04309607584401917,-0.0017537499913506834,-0.0011570408110547104,-0.0018704866890680541,0.02037328948989625,80.72111718750004
2.5425425425425425,0.9866195312500001,0.5221798437499998,0.006183061171874996,17.577578124999995,0.04952110140622573,0.3999342697545451,0.04303408890104671,-0.0017336849166263769,-0.001181381916382752,-0.001846054207894181,0.020622259521644537,84.476
2.5475475475475475,0.9866560937499999,0.5240249999999999,0.005961554218749999,17.57823437499999,0.049322721250000146,0.39908735049629684,0.042972000785735494,-0.001717319785652343,-0.0011942565363261696,-0.0017974218632068634,0.02012938256882535,89.99050781249998
2.5525525525525525,0.9867194531250003,0.527175390625,0.005681020156250002,17.579351562499994,0.04905751376937861,0.39757327288498423,0.04282190518280736,-0.0016905316137695936,-0.0012085665883672797,-0.0016383935235226635,0.0190548920289757,89.5656484375
2.5575575575575575,0.98678015625,0.5301965625,0.005430979789062503,17.580406249999992,0.048813089488183414,0.3960960513335308,0.04266563473930991,-0.0016620261120429145,-0.0012263105344549026,-0.001471065626233475,0.019394209961205888,85.23819531250001
2.5625625625625625,0.9868190625000001,0.5321307031249999,0.005266650078124999,17.581101562500006,0.048641680416693145,0.39515655927195453,0.042566243733571874,-0.0016434112951234914,-0.0012390543727165155,-0.0013604864197712162,0.018852224059799028,81.91101562499999
2.5675675675675675,0.9868403906250007,0.5332233593749998,0.00516841575,17.581468750000006,0.04853816151683982,0.3946298499786351,0.04250921802539726,-0.001634362477611658,-0.0012471371782767685,-0.0012922676932100926,0.019065967773258308,79.45489843750003
2.5725725725725725,0.9868427343750003,0.5333673437499996,0.005127652635156247,17.5815078125,0.04852662037106975,0.39455839467845316,0.04249180350296748,-0.0016397907781859733,-0.0012508743932108726,-0.0012623297954068502,0.020192414001371617,78.52457031249997
2.5775775775775776,0.9868120312500003,0.5318727343750003,0.005247557265625,17.581007812499994,0.04867741005346049,0.39534121314274395,0.04258406559984256,-0.0016470082175948687,-0.0012327246192697467,-0.0013385817721952731,0.01964867181408181,81.44307031250003
2.5825825825825826,0.9868509374999997,0.5338557812499998,0.005087223359375,17.581695312500006,0.04855222357595251,0.39438021390849193,0.042462413714140924,-0.0016190544524748893,-0.0012449759616927972,-0.001213065271899291,0.019224313415179495,83.8122890625
2.5875875875875876,0.9869119531250002,0.5369349999999999,0.0048406645312499995,17.58271875,0.04833252452500031,0.3928807867168958,0.042279322222716895,-0.0015748862882117194,-0.0012645349885742193,-0.0010263731152883207,0.0198763583984487,86.62960156249999
2.5925925925925926,0.9869659374999995,0.539765078125,0.004610534843750002,17.583671874999997,0.0481349885617125,0.3914786648434545,0.04208812268468962,-0.001522528223572254,-0.0012697008030435404,-0.0008366208428947775,0.01862401733404795,85.8825546875
2.5975975975975976,0.9869959374999995,0.5414149218749998,0.004466140546875,17.584148437500005,0.048049257371087895,0.3906145067136155,0.041938215834621075,-0.0014727714633940977,-0.001262301190876685,-0.0007016538764775679,0.020379977966229035,81.70390624999996
2.6026026026026026,0.9870257812500001,0.5430465624999998,0.0043214916406249995,17.584679687500007,0.04795863408193385,0.38973929346,0.041789410314757094,-0.0014183021256263903,-0.0012628965510975434,-0.0005758819596542768,0.020290288024682468,78.2887265625
2.6076076076076076,0.9870543750000006,0.5446576562500002,0.004180421328125,17.5852265625,0.047870146863256635,0.3888590865775193,0.041646516745127586,-0.0013595079749015762,-0.0012688171583139169,-0.0004596626913557329,0.019650495544397018,76.0321171875
2.6126126126126126,0.9870836718750002,0.5462483593749999,0.004046718750000002,17.58575781250001,0.04778663613012096,0.3879786240673584,0.041514123363928845,-0.00129705024366455,-0.0012771700365314148,-0.0003533322387776731,0.019403410094867013,75.33040625000001
2.6176176176176176,0.9871130468750002,0.5478178906249997,0.003924467031249999,17.586250000000014,0.047711183711175664,0.38710553605852077,0.04139709581145761,-0.00123161474307423,-0.0012852018027821642,-0.0002572179942061063,0.020373437499472402,76.5786328125
2.6226226226226226,0.9871423437500002,0.5493648437500003,0.003817292570312501,17.586875000000006,0.04764951845153775,0.3862441782774325,0.04129996525033684,-0.0011636947114377649,-0.0012901500208598636,-0.00017168043794000247,0.01745273437478545,80.17271875000002
2.6276276276276276,0.9871709375000004,0.5508887499999997,0.0037291974218750003,17.587320312500008,0.047605022623437854,0.3853998430865886,0.04122752972595526,-0.0010940110468649394,-0.0012891892024253105,-9.704655142471851e-05,0.02046110052452832,86.50817187500003
2.6326326326326326,0.9872003125000003,0.55239359375,0.0036626393828124992,17.587828124999994,0.04756217695895998,0.3845553350727517,0.041176722103542354,-0.0010342949219070776,-0.0012800619858590102,-3.088170225343639e-05,0.020254970459291144,90.66643749999999
2.6376376376376376,0.9872271874999998,0.553884609375,0.003601729921875,17.588328124999993,0.047479964497503746,0.3836375744165699,0.04110744197627595,-0.0009955061771019839,-0.0012721920058661493,3.664863721349736e-05,0.01899501733419129,82.96007812500001
2.6426426426426426,0.9872546093749999,0.5553499218750001,0.0035399528124999994,17.588828124999992,0.047407323648431365,0.3827006718590853,0.04102907632594928,-0.000944975720988062,-0.0012687148302026451,0.00010054601066598053,0.019297064209183645,77.66722656250002
2.6476476476476476,0.9872820312499998,0.55679078125,0.0034751684375,17.589335937499985,0.04734246341501441,0.3817530794543311,0.040947891650838335,-0.0008874222727284673,-0.0012673488144177496,0.0001603199260136896,0.019792527771585355,74.52464062500005
2.6526526526526526,0.9873103124999999,0.5582116406249998,0.0034054879531249978,17.589867187499994,0.04728046739574582,0.38080316827680105,0.0408700141332605,-0.0008275060252550777,-0.0012658527843552444,0.00021548940686465188,0.019072326110972426,73.26951562499997
2.6576576576576576,0.9873374218750003,0.5596124218749999,0.0033288151640625016,17.5903515625,0.04722010915819708,0.3798596221146034,0.04080176724310659,-0.000769953839372742,-0.0012619332817766248,0.0002655739019717969,0.018985032653802136,73.63878124999998
2.6626626626626626,0.9873648437500003,0.56099625,0.0032431013515625,17.5908359375,0.047158832485937274,0.37893096666862347,0.04074919975434221,-0.0007193642903464952,-0.0012534294898603505,0.0003100697112649637,0.018662894958481502,75.3694140625
2.6676676676676676,0.9873913281250001,0.5623663281249999,0.0031464130468750015,17.591257812499997,0.04709169111620526,0.37802611570993844,0.04071864458150067,-0.000680369408185688,-0.0012380926236054864,0.0003485066368922171,0.019679824157947223,78.1985
2.6726726726726726,0.9874173437500001,0.563724453125,0.0030365542968749997,17.59170312499999,0.0470160690739197,0.37715257621300213,0.04071616148673236,-0.0006575779416402277,-0.0012136970667743657,0.000380399268302857,0.019168661865649028,81.8629140625
2.6776776776776776,0.9874451562499997,0.5650548437499999,0.0029436108703125006,17.592140624999995,0.046931695429663134,0.37626211640504403,0.040670418721079515,-0.0006368644319477313,-0.0011873705725506342,0.00041737077766830055,0.021119480224740528,78.982875
2.6826826826826826,0.9874731250000002,0.566378203125,0.00285471203125,17.5926875,0.04683705914989611,0.3753624756192186,0.040581506392105456,-0.0006135529910111935,-0.0011659712105819794,0.0004409634591133422,0.018596527343788694,75.84410156250006
2.6876876876876876,0.9874995312499999,0.5677007031250001,0.0027645960937499993,17.593179687500008,0.04673388042138049,0.37446891950843847,0.04046781786026484,-0.0005911905681535033,-0.00114850261827373,0.00045142120690550556,0.01784098333712336,73.58964843750003
2.6926926926926926,0.98752640625,0.5690234374999995,0.0026715914062500003,17.593593750000014,0.04662553070068415,0.37359098759935816,0.04034159416930667,-0.0005716916412048325,-0.0011341305080596886,0.00045142101181081787,0.01967770996049012,72.27459374999997
2.6976976976976976,0.9875518750000001,0.5703483593750001,0.0025739510937499983,17.594085937500008,0.04651493645824589,0.372738687275767,0.04021487579944392,-0.0005572311271817979,-0.001122003784495386,0.0004436516105754151,0.018686898864473278,71.95453125
2.7027027027027026,0.9875776562499998,0.571676640625,0.0024701059375,17.59446875000001,0.046405584188714655,0.3719228829516574,0.040099935420650164,-0.0005499545127753662,-0.0011112948369153314,0.0004308434384572703,0.020060030273043594,72.68462500000001
2.7077077077077076,0.9876029687500003,0.5730100781250002,0.0023583062499999987,17.594921875000022,0.04630202849218096,0.3711531102666312,0.04000905573439074,-0.0005518410532426756,-0.00110111970905133,0.0004156945647928081,0.018880462645711305,74.52044531249999
2.7127127127127126,0.9876278906250002,0.5743510937499997,0.0022368744531250017,17.595351562500017,0.046204649233179074,0.3704399963926809,0.03995422071601938,-0.0005650299606087773,-0.001090633374801699,0.0004008780628257828,0.0181346420281443,77.51735156250002
2.7177177177177176,0.9876535937499998,0.5756907812499998,0.0020944325,17.595726562500005,0.04610692125876492,0.36974272272750286,0.03992613296778877,-0.000602093732200391,-0.0010742950311271606,0.0003883329833890076,0.019781737731648263,79.0920390625
2.7227227227227226,0.9876780468749998,0.5770225,0.00192572829140625,17.596125000000004,0.04598667511875004,0.36898816657054767,0.03985976686945901,-0.0006535880842779634,-0.0010502552048086522,0.00038308379130084873,0.020134984374919895,75.82020312499994
2.7277277277277276,0.9877010937500003,0.5783639062499999,0.0017545073671874994,17.59660156250001,0.04586566069724152,0.36826707795389874,0.039780390353142854,-0.0006876500625559653,-0.0010302856794078227,0.00038703515982874755,0.01836345062224609,73.21442187499999
2.7327327327327327,0.9877241406249998,0.5797121093750001,0.0015803618437500008,17.597015625,0.04574629211898795,0.367578049331443,0.03969297465669186,-0.000707980124578578,-0.0010143154912629722,0.00039766651445605715,0.017853593505776644,71.40074218750003
2.7377377377377377,0.9877463281250001,0.5810634375,0.0014030075898437493,17.59737499999999,0.04563075035068359,0.36691482844470286,0.03960237356637079,-0.0007182363348681996,-0.0010023750516803698,0.00041243601178092196,0.01997123437541859,70.50652343750001
2.7427427427427427,0.9877685156250003,0.5824149218749998,0.0012218651640625003,17.597765624999987,0.04552067127733789,0.36627514767052066,0.0395135809232052,-0.0007217579728192444,-0.0009943381633658994,0.00042876994322315926,0.01927000756893449,70.65820312499997
2.7477477477477477,0.9877902343749997,0.5837618749999999,0.0010366515625,17.598164062499983,0.04542105767148458,0.36565431597853787,0.03943154880133926,-0.0007223052379716786,-0.0009902658681550775,0.0004441488725198921,0.01876225433414902,71.98256250000003
2.7527527527527527,0.9878120312499994,0.5851021874999998,0.0008469053906250002,17.598507812499985,0.04533050830771512,0.36504748587625957,0.03936113590714895,-0.000723401977910229,-0.0009901338661203185,0.00045600195840939404,0.019319648376949772,74.60653906249999
2.7577577577577577,0.9878347656249998,0.5864315625000001,0.0006522201718750004,17.59884374999998,0.04525356937880859,0.3644517621088474,0.039307208265460636,-0.0007286173382366747,-0.0009938571888876194,0.00046179950839834414,0.020698663086761826,78.65659374999996
2.7627627627627627,0.9878664062499999,0.5883568749999999,0.0004125660156250004,17.599445312499974,0.0451420470152345,0.3634294391642829,0.03915487041630238,-0.0007309422235593263,-0.0010042224382033095,0.0004805521847661802,0.018743442322772808,78.3689296875
2.7677677677677677,0.9878971874999998,0.59023703125,0.00017201554843749979,17.599929687499976,0.04501563756618643,0.36236653291065124,0.03897215515556347,-0.0007321872122635892,-0.0010132182864909683,0.0004914872864171107,0.019818745056966236,75.03482812499996
2.7727727727727727,0.9879203906249999,0.5916464062500002,-3.903070312499861e-05,17.60039062499998,0.04490999872145984,0.3615622641016043,0.038836948845599024,-0.0007388312966376832,-0.0010177005379432467,0.0004817665435934035,0.017734222412798317,72.32335156250001
2.7777777777777777,0.987937265625,0.5926709375000001,-0.00022446757812500176,17.600656249999993,0.04482506609287079,0.3609708089893064,0.03874287083007864,-0.0007514184103468014,-0.0010178602534895915,0.0004552556168685574,0.019008944336064815,70.314578125
2.7827827827827827,0.9879482812499998,0.5933371874999996,-0.0003779346875000001,17.60084375,0.04475348192959028,0.36057454466537225,0.03869581240185609,-0.0007794697954600601,-0.0010157602991531338,0.00041095914762351527,0.018424288086066554,69.05142968750002
2.7877877877877877,0.9879542187499996,0.593663359375,-0.0005452986640625008,17.600898437500007,0.044717331360589696,0.3604186088993669,0.03870053905356461,-0.0008088085851049561,-0.001013950412543986,0.0003587690064149441,0.019624192810113072,69.72499218749995
2.7927927927927927,0.9879567187499998,0.5937889062499998,-0.0006197613281249993,17.60095312500001,0.04471246918942884,0.3603443033958962,0.03874481269437611,-0.0008333097082116085,-0.0010173244520396696,0.0003258071785558661,0.018324091552472055,72.91207031249999
2.7977977977977977,0.9879830468749998,0.5953088281249999,-0.0008503963281250003,17.601335937500018,0.044632164781439165,0.35945872995108524,0.038621026789055816,-0.0008747910115871031,-0.0010221184531443094,0.00031724783814987865,0.019770090270242235,75.76967968750002
2.8028028028028027,0.9880178906249999,0.5973142968749998,-0.0011155030468749986,17.60194531250002,0.04452492762372473,0.3582989119029524,0.038456815233275814,-0.0009232011912689399,-0.0010258001612518067,0.00032471182101568116,0.018943090758625658,79.72470312500005
2.8078078078078077,0.9880597656249994,0.59986203125,-0.001504048828125002,17.602625000000018,0.044448434089623956,0.3567482847121226,0.038254714885935716,-0.0009768882929867538,-0.0010319315156621818,0.00031083345444268313,0.01845248437433611,77.9357421875
2.8128128128128127,0.9880917968749999,0.6018392187500001,-0.0018268379140624986,17.603179687500013,0.044393773524389224,0.35552822516323596,0.038098420353614125,-0.0010192192032677466,-0.0010367116611825437,0.0002942042304248478,0.017127389586789832,74.42450781250004
2.8178178178178177,0.9881132812500003,0.6031750781249997,-0.0020478479687500023,17.60345312500002,0.04434896575390024,0.354708462568697,0.03799188256210637,-0.0010501572664610923,-0.0010391743553796625,0.0002866997497146291,0.019531825927003865,71.6005703125
2.8228228228228227,0.9881182812500002,0.6034563281250003,-0.002081780937499998,17.60355468750002,0.04431639754589206,0.3545439474381282,0.03795197135431717,-0.0010472201819956316,-0.001075263392871052,0.0003147562970952543,0.018690489196160343,69.10913281249998
2.8278278278278277,0.98812078125,0.6036747656250002,-0.0020874123124999997,17.603593750000023,0.044309667972600886,0.3544577520848375,0.03793889247177609,-0.0010662875411763233,-0.0010931247006508453,0.00035661360852928375,0.01973708496012705,68.26519531249998
2.8328328328328327,0.9881212499999996,0.6037618750000001,-0.00215260765625,17.603625000000022,0.04429472329648426,0.3544106006552781,0.037943755774847016,-0.0010576102996981457,-0.0010625600408758302,0.00035203458506657124,0.01879310937425771,69.38832812499997
2.8378378378378377,0.9881199218750004,0.6037316406250002,-0.0021627054687500006,17.60358593750001,0.044318027983245634,0.3544343070800554,0.03799249824664189,-0.001071219404162899,-0.001029998225378631,0.00034677025054514836,0.018762141051809067,72.4533828125
2.8428428428428427,0.98814484375,0.6052900000000002,-0.0024062836093749983,17.603968750000014,0.0442908908999996,0.3534698347991911,0.03787967513758555,-0.001084373515956409,-0.0010227018005667192,0.00033289173302065446,0.019424874023059147,75.07768749999995
2.8478478478478477,0.9881805468750006,0.6075290624999998,-0.002754865156249998,17.604507812500007,0.044240781967871234,0.35207912946797093,0.037716771735455464,-0.001102051596497021,-0.0010145724004271715,0.0003078816116712432,0.020367179626248344,78.18713281249998
2.8528528528528527,0.98821609375,0.6096713281250001,-0.0030708750312500002,17.60507031250001,0.04421227791229854,0.3505776791015424,0.03758793568252099,-0.0010729822599419138,-0.0009814017757070984,0.00026961989293471176,0.019702416930670097,76.1641875
2.8578578578578577,0.9882402343749999,0.6112026562500003,-0.0032914076093749985,17.60547656250001,0.04419553174294394,0.34943916663594893,0.037501198509293454,-0.0010343395669735358,-0.0009506210069002178,0.00024387593857030462,0.01867938226297383,72.43894531249998
2.8628628628628627,0.9882594531250001,0.6123736718749998,-0.003462701406250002,17.605789062499998,0.044173642244330125,0.34858488469897114,0.03742789372779809,-0.0010079636064979623,-0.0009319630629923265,0.000233443411826789,0.01822273675543329,69.5144140625
2.8678678678678677,0.9882734375,0.6132506249999998,-0.003593601926328125,17.606015624999998,0.044145624062109534,0.34796864852519493,0.037367613480665106,-0.0009913719195530726,-0.0009217804352645012,0.00023582854887121415,0.01821381225585128,67.40141406249998
2.8728728728728727,0.9882835156250002,0.6138815624999999,-0.0036862578281250022,17.606203124999993,0.04410880222255864,0.3475617240032245,0.03732411207794146,-0.0009839028315677695,-0.00091466614113899,0.00025831439302784204,0.017158396240461116,66.04810937499998
2.8778778778778777,0.9882911718749997,0.6142827343750001,-0.003759039969062499,17.606226562499995,0.04406539412377297,0.34742024461851106,0.03732861455956869,-0.0009828338366793718,-0.0009197970490513793,0.0002743219902509194,0.0193799799198473,66.48059375000003
2.8828828828828827,0.9882920312499998,0.6142853906249998,-0.0037716998437500025,17.606218749999996,0.04403431823969134,0.3475785086552886,0.03735264622330676,-0.0009991111381617806,-0.0009118434711936816,0.00031283850426489586,0.019420702148465807,69.52590625000003
2.8878878878878878,0.9883130468750002,0.6155110156249999,-0.003945191812499999,17.606546874999996,0.04398993964428116,0.34676091983656265,0.03731853956242797,-0.0009487637150276886,-0.0008661798466675784,0.00030383995337656983,0.018257138427713926,72.32125000000002
2.8928928928928928,0.9883400000000001,0.6171054687500003,-0.004167371953125,17.606992187499994,0.04393513731384224,0.34567302363600444,0.03727809223250664,-0.000877606196161191,-0.0008004557065853888,0.0002829453488093164,0.01687298431426143,76.03241406249998
2.8978978978978978,0.9883657812499999,0.6185941406250001,-0.004364244843750002,17.60733593749999,0.04386738293441772,0.34469251586694394,0.03724539103233069,-0.0008111944145283816,-0.0007234427582548549,0.00026659709465475125,0.01797118402112119,75.50663281250003
2.9029029029029028,0.98838265625,0.6196450000000001,-0.004493086874999997,17.607578124999986,0.04379265209999994,0.34406762467033364,0.03720828496520308,-0.0007712616364656272,-0.0006550971078774224,0.00026683855074179845,0.017723822021991964,70.60014843749997
2.9079079079079078,0.9884011718750003,0.6206924218749997,-0.004622942187499998,17.607851562499988,0.04371826117694744,0.34345003465553103,0.03715304560154834,-0.0007361224737025174,-0.0005896891195290416,0.0002686253348091032,0.017235227966693856,66.7922109375
2.9129129129129128,0.9884188281249999,0.6217328124999997,-0.004752005093750002,17.608085937499997,0.04364815361084018,0.3428386684475889,0.0370868109606748,-0.0007061954166422339,-0.0005271455523846425,0.00027218728547676263,0.018512742615087063,64.17123437499997
2.9179179179179178,0.9884367968750003,0.6227668750000002,-0.004878370773437499,17.60834374999999,0.043579935027734384,0.3422361233735971,0.03701669575711593,-0.0006820123486474938,-0.00046731641825585005,0.00027775207401961317,0.01873038183623521,62.82578124999996
2.9229229229229228,0.988454765625,0.6237900000000003,-0.005000203203124999,17.608593749999986,0.04351736402499945,0.3416424979679274,0.03694993111221802,-0.0006640503126726562,-0.0004100682858932817,0.0002855538463273497,0.018285522461383152,62.84421093749998
2.9279279279279278,0.9884728124999997,0.62480234375,-0.00511573625,17.608843749999995,0.04345906249450687,0.3410585167426204,0.03689356050354742,-0.0006527590947431627,-0.00035531073663175707,0.0002958187388644784,0.018778038086111337,64.31492968749998
2.932932932932933,0.9884907031249996,0.625802890625,-0.005223091642968753,17.609062499999997,0.04340441396039407,0.34048576618868925,0.03685474446811535,-0.0006485627299558723,-0.00030291947482173143,0.00030877966320452235,0.019667871093929534,67.32658593750003
2.937937937937938,0.9885081250000002,0.6267882031249999,-0.005320394625000003,17.609335937500006,0.043356939048333765,0.33992474027603414,0.036840588718883766,-0.0006520780068303409,-0.00025279042749790396,0.00032466125889760633,0.018084715270731522,71.96758593750003
2.942942942942943,0.9885264843750002,0.6278714062499999,-0.005423831109375,17.60956250000001,0.04330976283864735,0.3393034726810972,0.03684232351202313,-0.00066303465909422,-0.00019826652852371037,0.00033556993638409404,0.01854293359355097,76.92585937500004
2.947947947947948,0.9885557031250001,0.6296121875000003,-0.005618182499999999,17.60996875000001,0.043228962101464374,0.3382474985253968,0.036740884400112715,-0.00066837992015078,-0.00010561966244789465,0.0002964424402642517,0.018453749023024102,71.95382812499999
2.952952952952953,0.9885782812500002,0.6309421875000002,-0.005735368906250002,17.61034375000001,0.04316586228271446,0.33743851179350925,0.03665545927702919,-0.0006678332492961419,-3.4313603315100794e-05,0.00027916422870011146,0.01688675683578822,67.88803125000001
2.957957957957958,0.9885951562499998,0.6319232812500002,-0.005786445937499999,17.610507812500003,0.0431175759892331,0.3368429232934123,0.03658508186102548,-0.000662849862024271,1.9150501258735804e-05,0.00027981703546805744,0.019311460876281217,64.721515625
2.962962962962963,0.9886069531249996,0.6326207812500002,-0.0057782978125,17.610695312500006,0.04308469713063939,0.3364227050243899,0.036528102554743126,-0.0006540002079360851,5.942687604412701e-05,0.00029554399090186496,0.01911373529020466,62.376265625
2.967967967967968,0.9886149218750001,0.6330404687500002,-0.005693581234375,17.610828125000005,0.04307835867477999,0.3361980518827277,0.03648397237410085,-0.0006631700884000436,8.054020284307701e-05,0.0003274709624346361,0.017795251708662363,61.0654375
2.972972972972973,0.9886178906250004,0.6332240625,-0.005567995781250001,17.610867187500006,0.04307236479599624,0.3360918099229801,0.03645342614297239,-0.0006246051226640138,8.064594929693561e-05,0.00037298805472682847,0.018528779235509774,61.725617187500006
2.977977977977978,0.988619609375,0.6332168750000001,-0.0054511305468749995,17.61088281250001,0.04308849859023417,0.3361842695507611,0.03645891611397853,-0.0006169461498907688,9.282291537484732e-05,0.00040822230917247714,0.01782218939183622,65.3227421875
2.982982982982983,0.9886389062500002,0.6344228124999997,-0.005482665234375,17.611148437500002,0.04303206997959025,0.3355275185069278,0.03640659020409337,-0.000622399219199344,0.00016792714856397623,0.00038197135236796813,0.018231962341189956,67.71059375000003
2.987987987987988,0.9886639062500001,0.6360171093750001,-0.005567229687499996,17.61147656250001,0.042949970957269046,0.3346566622036066,0.036347590374056556,-0.0006356598153670688,0.00026790026455074693,0.0003295858432656839,0.019018288512825166,70.71749218750001
2.992992992992993,0.9886849999999997,0.6373977343749998,-0.005630869296874997,17.6118203125,0.04287819071361704,0.3339205589359616,0.03629589127585191,-0.0006395970035476292,0.00035511954698027974,0.00028295921753050495,0.016441530212262023,69.22684375000001
2.997997997997998,0.9886996875000005,0.638354375,-0.005647207734375001,17.611960937500005,0.04282533254335935,0.3334200621698048,0.036245542300105224,-0.0006293467987278766,0.00041814219008503304,0.00024912770634969285,0.01914443597377158,64.718484375
3.003003003003003,0.98871390625,0.6393090625,-0.005667664453125002,17.6121484375,0.042763141355371126,0.33290990882964666,0.036187847908947704,-0.0006173838769080787,0.0004824805031326176,0.00020570195384450715,0.019336790466184084,61.386429687500005
3.008008008008008,0.9887283593749999,0.6402611718749999,-0.005689741640624995,17.612328125000005,0.042694850539251816,0.3323959080900629,0.036127255656140604,-0.00060439716200746,0.0005467680277439868,0.00015455616339313388,0.01964801733385002,59.22052343749999
3.013013013013013,0.9887426562499999,0.641211640625,-0.005710896640624999,17.612570312499997,0.042621772551995896,0.3318841044095601,0.03606818279178602,-0.0005911737050000418,0.000609706629886225,9.75300267890252e-05,0.017601362243738095,58.210734375
3.018018018018018,0.9887568749999996,0.6421609375,-0.0057286896875,17.612804687499995,0.042544799099120845,0.33138069773946427,0.03601506216630523,-0.0005784025408784132,0.0006699521221585213,3.64769711554146e-05,0.01543916497820419,58.34708593749995
3.023023023023023,0.9887710937499998,0.6431083593750002,-0.005740558828125005,17.61296874999999,0.042467263101995556,0.33089196785934094,0.0359722329797898,-0.000566941442648853,0.0007260724125888187,-2.6741777790195508e-05,0.015675561523892156,59.61956250000003
3.028028028028028,0.9887853906249997,0.6440553124999999,-0.005744106250000004,17.613124999999986,0.0423886919405273,0.33042419274338886,0.035944160662749816,-0.0005573949416230457,0.0007768040788770345,-9.027035452540799e-05,0.01579648437564174,62.01797656249996
3.033033033033033,0.98880015625,0.6450014062500001,-0.005736649406249997,17.61324999999999,0.04231138906052223,0.32998263772858977,0.03593516971038348,-0.0005506271126805235,0.0008207418651056818,-0.00015226462032767862,0.01756506250029588,65.53247656250002
3.038038038038038,0.988813828125,0.6459490625000002,-0.005715865,17.61335156249999,0.042235746155371234,0.32957381326230184,0.03594971817772078,-0.000547401658748435,0.0008565275486592061,-0.00021084479820706326,0.01859673577899912,70.15292187499999
3.043043043043043,0.9888335937499996,0.6474812500000002,-0.005707115546875001,17.61356249999999,0.04214287464843702,0.3288488350821348,0.03586480191044793,-0.0005626052074399414,0.0009020509204672846,-0.00024416835977837973,0.019994183594008064,67.88771875000003
3.048048048048048,0.9888510156249997,0.6488168749999996,-0.005696207343749998,17.613781249999985,0.042055334590234805,0.328203803221897,0.03577482478898754,-0.0005750637784385781,0.0009459130202355238,-0.00027374049228073025,0.019944452148934033,64.499671875
3.053053053053053,0.9888644531250004,0.6498426562499999,-0.0056801797968750005,17.613976562499982,0.04197913149294413,0.3277050011824752,0.0357051789907494,-0.000581693435321167,0.0009842451497014508,-0.00030426643053822045,0.01868903070135275,61.72465625000004
3.058058058058058,0.9888746093749998,0.65060125,-0.005660044999999998,17.614117187499982,0.041914575998437176,0.32733077639059793,0.035654232557813366,-0.0005835710073187556,0.0010168188013957038,-0.0003369237763024954,0.018266330017638666,59.612898437499986
3.063063063063063,0.9888823437500001,0.6511653906250002,-0.005650092812499995,17.614249999999988,0.04186246217719092,0.32704870145121007,0.03561415446397215,-0.000582167216055932,0.0010464248676465013,-0.0003704810623701658,0.017181312500554213,58.17428125
3.068068068068068,0.9888866406250001,0.6514425781249998,-0.005631363281249999,17.61428906249999,0.04182428615585332,0.32690649087259455,0.03560342711582561,-0.0005761871388290409,0.0010641050508751128,-0.0004156936524014656,0.017367697693316586,58.296968749999984
3.073073073073073,0.9888835937499999,0.65104734375,-0.005605443289062503,17.61421874999999,0.04183766869606936,0.327058032130533,0.03566529566265179,-0.000560688246270842,0.0010693179518601551,-0.00043598083009452386,0.018125952148864144,61.231617187499964
3.078078078078078,0.9888960156250002,0.651938046875,-0.0056150029140625045,17.61435156249999,0.041787720536810236,0.326619331117275,0.03562955839857213,-0.0005743825295086557,0.0010922930195160934,-0.00045934445277464583,0.018369032653822615,64.081515625
3.083083083083083,0.9889130468749998,0.653110703125,-0.00564008115625,17.614578124999984,0.04172820633856822,0.3260508457345508,0.03558407261285572,-0.0005961475131719992,0.0011158451093713968,-0.00048159684388123886,0.01812185327202087,67.96968750000002
3.088088088088088,0.9889346093749997,0.6546121093749998,-0.005682795625000001,17.61482031249999,0.041654548759613386,0.32532872145888453,0.035527180572844076,-0.000626945371896729,0.00114016999172725,-0.0005024881379285067,0.018886608337652433,72.96571093749999
3.093093093093093,0.9889451562499993,0.6554721874999999,-0.0057151702343750015,17.614929687499988,0.041610430163964984,0.3248239774541923,0.03548396311284636,-0.0006570391145393306,0.0011508434379970726,-0.0005233009610511955,0.018783354431434418,68.592265625
3.098098098098098,0.9889553124999998,0.6562397656249997,-0.005764976953124998,17.615062499999986,0.04157640126244527,0.32435028066572985,0.03543191485552506,-0.0006831296723227285,0.0011598346370347787,-0.0005459276253756176,0.018635621094176713,63.658906249999994
3.103103103103103,0.988965,0.6569995312500002,-0.005832425546875001,17.615203124999994,0.04154919406227986,0.32387637343724,0.035372624568452145,-0.0007056903996526006,0.0011685145334191284,-0.0005696096865319,0.01719698999039565,59.524093750000034
3.108108108108108,0.988975,0.6577516406249997,-0.005914615703124996,17.615304687499997,0.04152566988012113,0.32340478294608443,0.03531009184442072,-0.000724812208228147,0.0011768003269993594,-0.0005935518949587713,0.018462641540565983,56.50687499999998
3.113113113113113,0.9889845312499995,0.6584946874999998,-0.006008877623437506,17.615421874999996,0.04150560590927749,0.32293795588970664,0.03524844135819222,-0.0007403327258787814,0.0011845568686731868,-0.0006169657473908596,0.018318415771432228,54.92633593750002
3.118118118118118,0.9889933593750002,0.6592292187500003,-0.0061123267187500035,17.61555468749999,0.041486055896263974,0.3224772488370833,0.0351920400365394,-0.000752144280109928,0.0011916603528065305,-0.000639042896404132,0.0176236766970419,55.101312500000006
3.123123123123123,0.9890022656249996,0.6599544531249999,-0.006222170468750001,17.61565624999999,0.04146668230048245,0.32202425334465784,0.035144949913825475,-0.0007602373910455687,0.001197970767922895,-0.000659004981661737,0.018264256836403092,57.35086718750001
3.128128128128128,0.9890111718749995,0.6606695312499998,-0.0063356054687500035,17.61575781249999,0.04144670797790534,0.3215811101033443,0.035111373790541266,-0.0007646349110259987,0.001203380822019001,-0.0006760366011810863,0.01913919134557318,61.99403125000001
3.133133133133133,0.9890192968749997,0.6613743750000002,-0.006449835468749997,17.61582031249999,0.04142346734335928,0.32115035274742587,0.03509544460998629,-0.0007652331605026352,0.001207833051692773,-0.0006893559524376245,0.019827842712629717,69.34965625000001
3.138138138138138,0.9890267968749997,0.6620685937499998,-0.00656193359375,17.615937499999998,0.041397130294897944,0.3207333472775112,0.03510141960267809,-0.000762200767367556,0.0012110968285829844,-0.0006981606908790616,0.018745996093741724,79.7370390625
3.143143143143143,0.9890350781249994,0.66274171875,-0.006685217187499995,17.6160703125,0.04137739860329598,0.32034921412115575,0.035130449253027496,-0.0007518843896892119,0.0012128448156660523,-0.0006906108665923012,0.01726987005611136,73.70496874999998
3.148148148148148,0.9890435156250001,0.663409140625,-0.0068112806250000026,17.616171875000003,0.04135760901019908,0.3199362627062474,0.03511552978657861,-0.0007437171349505382,0.0012112000416471215,-0.0006848514646512283,0.017910345458972188,65.51669531249996
3.153153153153153,0.9890494531249997,0.664071953125,-0.006935121562500002,17.616249999999994,0.04133758169774787,0.31949401346391326,0.03506142330222043,-0.0007377754350813195,0.0012070542352690516,-0.0006840471785883727,0.017579687500415275,59.677078125000016
3.158158158158158,0.9890562500000001,0.6647306250000004,-0.007054674218750003,17.6163359375,0.041318899312108914,0.3190357003216673,0.0349803212575105,-0.0007326078567739223,0.0012015181388993171,-0.0006875698937281867,0.017520637145935325,55.98251562499997
3.163163163163163,0.9890625781250002,0.6653875781249998,-0.007167938085937501,17.6164296875,0.041298980251947115,0.31857174566359625,0.03488482112995053,-0.000726555849348099,0.00119568487820618,-0.0006947881331165964,0.017186315368689975,54.229835937500006
3.168168168168168,0.9890685156250001,0.6660396875,-0.007272914789062498,17.616500000000002,0.04128230654990239,0.3181153859604709,0.03478734043239606,-0.0007182708879286889,0.0011906833275012756,-0.0007050871522063341,0.017130874999907064,54.2153671875
3.173173173173173,0.989075078125,0.666689609375,-0.007367638828125,17.6165625,0.04126777725141001,0.31767774914809843,0.034700257407351255,-0.0007062312789112611,0.0011875897395938286,-0.0007178309191194881,0.017819433593729173,55.73584375
3.178178178178178,0.9890819531250001,0.667337109375,-0.007450118906249999,17.6166015625,0.041254932451018966,0.3172698082282827,0.034636067187001414,-0.0006888263721030888,0.0011875480338534028,-0.0007323927207735322,0.019255638122388063,58.58795312499999
3.183183183183183,0.9890898437499995,0.6679814062499996,-0.007518357421875,17.616703125000004,0.04124732527927305,0.31690300555167694,0.034607201990452065,-0.0006647481303958128,0.0011916251146366086,-0.000748143462817633,0.018411630614991736,62.56814062499999
3.188188188188188,0.9890984374999999,0.668623515625,-0.0075703865625,17.616773437499997,0.041245094353265344,0.3165905017472944,0.03462602341218331,-0.0006324107406909911,0.0012009974882353114,-0.0007644601326540796,0.018512401794453126,67.47310156249998
3.193193193193193,0.9891075781249998,0.6694365625000002,-0.007621296796875007,17.616875,0.0412503137881835,0.31613425958513397,0.03461732524985874,-0.0006138033955077364,0.0012113594653400445,-0.0007783300411315472,0.018527734374913507,67.84636718750002
3.198198198198198,0.9891139843750001,0.6702859375,-0.007670260859374998,17.616960937500004,0.041260433864746426,0.3155430420983491,0.034544890408336366,-0.000608624196504275,0.0012160063926361818,-0.0007888715929431345,0.017531076599084372,63.88071093750001
3.203203203203203,0.989120703125,0.6709849218749998,-0.007703655078125002,17.617031250000007,0.04126915649140034,0.31500799744843716,0.034478162555778485,-0.0005968221930023479,0.0012184233031989338,-0.0007981671533895363,0.017006811523344822,60.61617187499998
3.2082082082082084,0.9891240624999998,0.6712837499999998,-0.007717929296875007,17.617054687500005,0.04127429886093775,0.3146749648173684,0.03442212411072162,-0.0005991491668588846,0.0012206664889018648,-0.000815456054857892,0.01829038763406743,57.750281249999986
3.2132132132132134,0.9891274999999998,0.67153125,-0.007704485078124999,17.617070312500005,0.04127867089843751,0.31435798465968084,0.034375865389647695,-0.000595369067380374,0.0012222936365129397,-0.0008328294028222768,0.019146104430944888,56.4424921875
3.2182182182182184,0.9891307031249997,0.6717997656249993,-0.0076856663281250044,17.61711718750001,0.04128421553119599,0.3139899930330926,0.034330499295387784,-0.0005878341308436742,0.0012234144066298842,-0.0008517699038810085,0.01835387689180834,56.41847656249999
3.2232232232232234,0.9891357031249999,0.6722010937500001,-0.007687544843750007,17.617179687500013,0.04129983018630351,0.3135789485292753,0.034308954815614114,-0.0005665157446540694,0.0012268000750719093,-0.0008586550374852386,0.017714233336960206,57.65301562500001
3.2282282282282284,0.9891411718750004,0.6726784374999997,-0.007699952343749997,17.617218750000013,0.04131918847255889,0.313136335733904,0.0343050348763161,-0.0005419851979567925,0.0012336906164961674,-0.0008581678730779751,0.018447264648045802,59.873796875000004
3.2332332332332334,0.9891472656250003,0.6732582812499999,-0.007721090234375002,17.61730468750001,0.04134078672829622,0.31265202539059256,0.03431950546358905,-0.0005153024891160259,0.0012455980854751345,-0.0008508057033786217,0.017763047790197106,63.1860859375
3.2382382382382384,0.9891542187500004,0.67395984375,-0.007753719374999996,17.61740625000001,0.04136711338747545,0.31212019233585375,0.03435422598097648,-0.0004884133296686544,0.0012636370990964513,-0.0008367343658367218,0.01699702246060042,67.66539062499999
3.2432432432432434,0.98916359375,0.6748033593749999,-0.007796978210937504,17.61749218750001,0.041395894926215204,0.3115317071307783,0.03440786962690011,-0.0004628754884106927,0.0012883764916984885,-0.0008180018740285607,0.016390898376243968,73.01771875000001
3.2482482482482484,0.9891692968750003,0.6755676562499997,-0.007736443671874998,17.61753906250001,0.041431232453882194,0.310814209939312,0.03436132364056518,-0.00042164409181876753,0.0012940600897844608,-0.0008542326142778536,0.017473631286179625,67.1477109375
3.2532532532532534,0.9891743750000003,0.676212890625,-0.0076898556249999995,17.617578125000016,0.04145307967758172,0.3101782879954668,0.03431071401366774,-0.0003864272180798345,0.001302950659418945,-0.0008792514670379078,0.017894134520815896,62.22033593750002
3.2582582582582584,0.9891787499999999,0.676753984375,-0.007655237187499999,17.617625000000018,0.04146670088256221,0.3096183504686032,0.03425932558872007,-0.0003562482007737084,0.0013143064532411372,-0.0008947880417173547,0.018508109374295145,58.278921875000016
3.2632632632632634,0.9891796874999996,0.6768392968750002,-0.007652848515625002,17.61765625000002,0.0414647380807554,0.3093904182845967,0.034229909688448724,-0.0003335875634684843,0.0013230057912477725,-0.0008852854246239199,0.019125756835080665,54.90970312500003
3.2682682682682684,0.9891821875,0.67709328125,-0.007653372656250006,17.617695312500018,0.04146328223610818,0.3090380665119846,0.03420178812989722,-0.0003175548268006551,0.0013411504543578002,-0.0008771841909361422,0.01915562591472053,53.54583593750001
3.2732732732732734,0.9891849218750002,0.6774303906249997,-0.0076559317968749995,17.617742187500017,0.04146408148266051,0.3086719335833216,0.03418147549324069,-0.000281797491619616,0.0013654764667247411,-0.0008821884021033376,0.018910214781783452,53.73250781250002
3.2782782782782784,0.989189375,0.6778484375000002,-0.007637807968750008,17.617804687500016,0.041474933278808246,0.30825033576443234,0.03416345101061244,-0.00026089036448900555,0.0013850260279346925,-0.000886033049504052,0.017801743102324963,55.16499218749998
3.2832832832832834,0.9891945312499996,0.6783462499999997,-0.007612361484375002,17.617898437500006,0.041494568235937834,0.3077947082026312,0.034157062362432766,-0.0002391285240547882,0.0014040244362469923,-0.0008942714821153869,0.016139020934815562,57.751390624999985
3.2882882882882885,0.9892000781250001,0.6789455468749999,-0.007578589531249997,17.617921875000004,0.04152505375360738,0.3072946743557168,0.034165614205617444,-0.00021506405803932167,0.001422539042003318,-0.0009089744567330332,0.016719431396268192,61.55034375000001
3.2932932932932935,0.9892073437500001,0.6796622656250002,-0.007534438984375004,17.617968750000003,0.04156686093549172,0.3067420603541908,0.034192492257978414,-0.00018794565310386105,0.0014399994753064769,-0.0009318599479771237,0.016708374023380657,66.60513281249999
3.2982982982982985,0.9892142968750002,0.6803749218749998,-0.007487570390624998,17.617984375,0.04160691880858802,0.3061930769146454,0.03421622453719167,-0.0001599527710699558,0.001459969841616724,-0.00095959219971732,0.01772031225578985,68.49205468749997
3.3033033033033035,0.9892199218749999,0.6808825781250003,-0.007448733828125002,17.618023437500003,0.0416158679308532,0.30573334448935785,0.03418459992427282,-0.00012950909483934805,0.0014804692106086153,-0.0009842651424417533,0.01853140570034384,63.00218750000001
3.3083083083083085,0.9892251562500001,0.681391015625,-0.00740241484375,17.61808593750001,0.041626752575531,0.30526926675448096,0.03413442057750935,-8.998298466461087e-05,0.001491935766683405,-0.0010127681744501805,0.017657273864358558,58.45170312500001
3.3133133133133135,0.9892302343750005,0.6819012499999999,-0.0073501864843749974,17.618109375000007,0.04164091962343752,0.3048057403836448,0.034072953541005015,-4.2793882946583206e-05,0.0014950662611318386,-0.0010444965074561067,0.018784550536906863,54.92003124999999
3.3183183183183185,0.9892347656250002,0.682413671875,-0.0072934803125000005,17.618171875000005,0.041655486688079724,0.3043492270199313,0.03400790953404942,1.0549665176147124e-05,0.0014905184356235166,-0.0010788658182767981,0.019004157958761425,52.486515624999996
3.3233233233233235,0.9892386718750004,0.6829263281249996,-0.007233846843750002,17.618226562500002,0.04167436472870545,0.3039049370848413,0.03394671703723234,6.8684517127055e-05,0.001478999144810706,-0.001115282202292492,0.017936542419477064,51.23037500000001
3.3283283283283285,0.9892439062499998,0.683440546875,-0.007172727031249998,17.618304687499997,0.041695034512200746,0.30347847386193516,0.033897084939480085,0.00013013279732259578,0.0014611261652658024,-0.0011531472775291433,0.017527438415868346,51.23092187500001
3.3333333333333335,0.9892489062499998,0.6839563281250001,-0.007111713437500003,17.618359374999994,0.04171928809276737,0.3030759860319828,0.03386632330025244,0.0001936425031397234,0.0014376087076268182,-0.001191864006150957,0.017866058350023195,52.567312499999986
3.3383383383383385,0.9892541406250003,0.6844733593750002,-0.007052230546874998,17.61838281249999,0.04174575155590188,0.3027019847943136,0.033862109565945486,0.00025764791788152486,0.0014091436792010741,-0.0012308445833743354,0.018212072205017193,55.31907031250001
3.3433433433433435,0.9892599218750004,0.6849914843749997,-0.006995770312499998,17.618390624999993,0.04177666633373461,0.30236426232273494,0.033891964772759256,0.0003208095750809291,0.0013763609123823007,-0.001269483008694979,0.01996803491232413,59.56543750000002
3.3483483483483485,0.9892666406250002,0.6855108593749999,-0.00694393546875,17.618499999999997,0.04181033042894877,0.3020674067602059,0.03396342615265239,0.0003817813737523523,0.001340008848809953,-0.0013071792615657178,0.018067125000072792,65.3856640625
3.3533533533533535,0.9892708593750004,0.686019140625,-0.006895200781249994,17.6185234375,0.04185898869613636,0.3017532374561861,0.03403952433441713,0.0004489440112649505,0.001292859710785104,-0.0013351750271007859,0.018803757263299303,66.48325
3.3583583583583585,0.9892737500000006,0.6865172656249999,-0.006850140156249994,17.618515624999997,0.041914356498773175,0.3013610443298397,0.034061623691239676,0.000520184332966753,0.001242146015645212,-0.0013541067326661084,0.020329046630763514,61.44192187499997
3.3633633633633635,0.9892765625000004,0.6870182812500003,-0.006811846015625005,17.618593750000002,0.04196470935329566,0.30094820812885936,0.03406472602894134,0.0005830734449193522,0.0011995498995710499,-0.0013736188745787276,0.019060522460733864,57.4046171875
3.3683683683683685,0.9892796093750003,0.6875225781249996,-0.0067797884375000025,17.6186484375,0.04200895456835385,0.3005231750937428,0.03405409124287561,0.0006376422350670664,0.00116447197483924,-0.00139305358317054,0.0186959857788338,54.33265624999997
3.3733733733733735,0.9892830468750003,0.688029453125,-0.0067533124218749985,17.618734374999992,0.04204726850751367,0.3000935333963324,0.034034775429230606,0.0006838746492799251,0.001136311707110028,-0.0014117172229773415,0.017855273193504217,52.187335937499995
3.3783783783783785,0.9892872656250005,0.6885395312500001,-0.006731960703124999,17.61882031249999,0.04208050140602981,0.2996665557050915,0.03401202930704848,0.000721867395048109,0.0011145382411536372,-0.0014289550907522959,0.016702045837575952,50.92989062500002
3.3833833833833835,0.9892903906250003,0.6890507812499999,-0.0067152020312499965,17.618859374999985,0.04210878648376515,0.29924967168667943,0.033990938527458374,0.0007516838777593955,0.0010984736897729501,-0.0014440788390430415,0.01720057397506025,50.52165624999997
3.3883883883883885,0.9892940625000002,0.6895641406250004,-0.0067023813828125,17.618867187499983,0.04213246783910446,0.2988516405837993,0.03397679862832416,0.0007733092802550997,0.0010877266606483524,-0.0014564257171799746,0.019190904236438655,50.92377343750002
3.3933933933933935,0.98929765625,0.6900799218749998,-0.006693026953124998,17.618906249999984,0.04214923267499432,0.2984801252652047,0.03397463043242076,0.0007867966419197654,0.0010815534625524478,-0.0014653262646791398,0.01953317871152649,52.09750000000002
3.3983983983983985,0.9893008593750005,0.6905962500000004,-0.0066865768750000035,17.618953124999987,0.04216392886093712,0.29814185218969463,0.033989648304806136,0.0007921398292742229,0.0010794497730576165,-0.0014700888348034124,0.019522029053177903,54.004148437499985
3.4034034034034035,0.9893042968750003,0.6911139843750004,-0.006682447578124998,17.61898437499999,0.04217286685131172,0.2978451105193656,0.03402716729487978,0.0007894782648450384,0.0010808444317472645,-0.001470055661888502,0.019748968506348774,56.6048984375
3.4084084084084085,0.9893082812499999,0.691895234375,-0.006671733281250001,17.619054687499986,0.04220551589916388,0.2973527536000239,0.03405844740733241,0.0007911007748179562,0.0010772359295130737,-0.0014477732561367456,0.01899004388508274,57.938874999999996
3.4134134134134135,0.98931359375,0.6929198437499999,-0.006653154296875002,17.619148437499987,0.042272558887476,0.2966070636629019,0.034044373790649625,0.0008077256045852651,0.0010637114476640596,-0.0014061237206237013,0.01873333734181415,56.34942187499998
3.4184184184184185,0.989317265625,0.6936964843749998,-0.006641731796875002,17.619203124999988,0.04232182819076552,0.2960410436487385,0.03403155505598954,0.0008203628726538396,0.0010530978660938002,-0.0013777346476822878,0.019540614990660288,54.86602343749996
3.4234234234234235,0.9893196093750003,0.6942560156250001,-0.006636407500000003,17.61923437499999,0.04235569414349932,0.29563189559549413,0.03402013518158041,0.0008300274696388683,0.0010449926561804988,-0.001360730231915459,0.020314413818653065,53.52042968749997
3.4284284284284285,0.9893188,0.6945780800000003,-0.0061619452479999975,17.61926399999999,0.042099450783513126,0.29585859043076057,0.03393383490179434,0.0009261139394209665,0.001029972833605774,-0.0013586166217960894,0.01873609830431633,51.39339999999999
3.4334334334334335,0.9893221238938052,0.6939919469026546,-0.0065799100884955716,17.61929203539823,0.04222039887320117,0.29573670478322733,0.03393693490680398,0.0008314100109895468,0.0010853554482478565,-0.0012306482165603033,0.01860126869752321,49.95683185840706
3.4384384384384385,0.9893187903225805,0.6945170967741938,-0.006254184435483871,17.619241935483863,0.04216817970770037,0.29578282066091793,0.033954026115704694,0.0009794343877903501,0.0010049363736821556,-0.0014056287820742917,0.018523296306113934,51.16082258064517
3.4434434434434436,0.9893187301587302,0.6943526984126988,-0.006368698571428567,17.61925396825396,0.04232163179430548,0.29554928094834754,0.033971040588135056,0.0009921778003532844,0.0010339050746272348,-0.0014362110494676355,0.01911182438925607,52.55861111111111
3.4484484484484486,0.989320078125,0.6945304687499996,-0.006640609531250002,17.619257812499992,0.04240680297790578,0.2955143398050534,0.034043061776796196,0.0008951733848997839,0.0010115612510650058,-0.001402257349201926,0.01909788665795986,54.99439843750001
3.4534534534534536,0.98932265625,0.6951725781250002,-0.0066142502343750015,17.619273437499988,0.04245524287304059,0.2950900016938372,0.034046785118352206,0.0009167905284193549,0.0009942668041395975,-0.0013738689236895802,0.01917228460717979,57.315765625000004
3.4584584584584586,0.9893259375000004,0.6960451562499999,-0.006578651414062495,17.619320312499994,0.04251707796091325,0.2945082057205722,0.03405125735525818,0.0009439631389154103,0.0009736232718562017,-0.0013324297116742423,0.020176725525004713,60.142093749999965
3.4634634634634636,0.9893296875000002,0.6971572656249999,-0.006527908046874999,17.619382812499996,0.0425970594862734,0.2937533239165314,0.034048907568368036,0.0009777340710858105,0.0009550648582036812,-0.0012788257414250446,0.021021181579612858,62.93373437499998
3.4684684684684686,0.9893317187499997,0.6980654687500001,-0.006432886718750001,17.619453124999993,0.042695382588842645,0.2930535398434638,0.0339649201288879,0.0010119793249273694,0.0009922850906064935,-0.001252154561353502,0.02073095092805488,59.6876875
3.4734734734734736,0.9893340624999997,0.6987902343749999,-0.006366264374999998,17.619554687499996,0.042763614592132904,0.29249087692790754,0.0338932002393832,0.0010381917340744609,0.0010188037374213792,-0.0012306531797194667,0.01918323919693421,56.86320312500001
3.4784784784784786,0.9893353125000001,0.6993535156250003,-0.006324815546874994,17.619601562499994,0.04280606643295254,0.29205054358329796,0.03383360730028507,0.0010571648790116874,0.0010360960646607948,-0.0012139609349653179,0.019015778747814238,54.48148437499998
3.4834834834834836,0.9893349218750003,0.6992315625000002,-0.0063341787890625,17.619585937499995,0.04276561262880835,0.292136596929068,0.03385183133254608,0.0010517041537055297,0.0009995470049717634,-0.001215067238554545,0.0191757660525127,51.598929687500004
3.4884884884884886,0.9893364062500003,0.699274140625,-0.0063881572656250005,17.6195546875,0.042722004378167644,0.2920945039467497,0.03385080022790006,0.0010310766586597714,0.0009832086752044897,-0.001221763866056478,0.020667614196838713,50.761046875000005
3.4934934934934936,0.9893372656249999,0.6993805468750004,-0.006458220156250002,17.6195859375,0.042685756902825556,0.29200899451741347,0.03383755059450821,0.0010240650603422778,0.0009735058637919938,-0.0012259351051114057,0.019488266052292147,51.14475
3.4984984984984986,0.98933859375,0.6996545312499994,-0.006480188984374999,17.619609374999996,0.04269603690134344,0.291802850900727,0.03382815570290738,0.0010261524690867991,0.0009855195067912717,-0.0012241255915681627,0.019287347412216604,52.61811718749998
3.5035035035035036,0.9893403906249999,0.70002625,-0.0064831307031249985,17.619632812499997,0.04272528056093755,0.29152656276628613,0.03381413436175773,0.0010271029243684557,0.001010340963665431,-0.0012192358206942334,0.019164552673316848,54.61270312499999
3.5085085085085086,0.9893425781250001,0.7005296093749999,-0.006466502078124994,17.619648437499997,0.04277904763890977,0.29115615310087356,0.03379801035303425,0.0010320490966865283,0.0010472025492107135,-0.0012104204109138427,0.020098313903872622,57.15880468749998
3.5135135135135136,0.9893453125000005,0.7011868750000001,-0.0064295325,17.619671874999998,0.04285774757773436,0.2906773329868316,0.03377968453370701,0.0010405482935734378,0.001097840198465135,-0.0011962199754846955,0.02052239233404407,60.310632812499975
3.5185185185185186,0.9893486718750005,0.7020185937499998,-0.006368797812500002,17.619765624999996,0.04296512840427291,0.29007514153942365,0.033759086596495874,0.001053132999834326,0.0011641685347275994,-0.001176262982438672,0.019328070068354464,64.08915625
3.5235235235235236,0.9893505468749998,0.7026683593749998,-0.006321721406249999,17.619796874999995,0.04305444235824629,0.2895523795884618,0.03373996897109454,0.0010708217339555014,0.0012077959390790715,-0.0011701603218099092,0.01939870874019789,63.00728124999997
3.5285285285285286,0.9893506249999999,0.7030762499999998,-0.006303202499999998,17.619804687499997,0.04310659918593773,0.28914636338824395,0.03371553905561061,0.0010848890860656215,0.0012261954255647503,-0.0011748958774457504,0.01990464935295222,58.519835937500005
3.5335335335335336,0.9893513281249998,0.7034789843749998,-0.006289331015624997,17.619835937499992,0.04315161541771895,0.28872528806537595,0.033684752970406025,0.001093421492145061,0.0012452821403588267,-0.0011765749643939307,0.020053410583614095,54.81453125
3.5385385385385386,0.9893520312499998,0.7038751562499997,-0.006279570890625004,17.61988281249999,0.0431951550390382,0.28829533261442947,0.03365174077325655,0.0010973628480716235,0.0012644201929643683,-0.0011758612706645674,0.01980779876731731,51.93786718749998
3.5435435435435436,0.98935328125,0.704266953125,-0.006273419531249997,17.61994531249999,0.04323594936102926,0.28786001920738497,0.03362067021868571,0.0010974206526982986,0.0012830864318075716,-0.001173353323179355,0.019167809509497147,49.936546875000005
3.5485485485485486,0.9893548437499998,0.7046542968749996,-0.006270285546875005,17.61997656249999,0.04327622814559978,0.2874244335191607,0.03359585643292133,0.0010946470907386794,0.0013005674355478082,-0.0011697019489215227,0.019472811950947744,48.85691406250002
3.5535535535535536,0.9893568749999997,0.7050357812500001,-0.006269681617187501,17.620023437499988,0.04332025028220199,0.2869937379674193,0.03358131669369,0.0010899060490375556,0.0013164369967334215,-0.001165541339168324,0.01938343695093181,48.745828124999996
3.5585585585585586,0.9893581249999994,0.7054132812500001,-0.006271052578124999,17.620039062499988,0.0433663213861083,0.2865724707745626,0.03358121607818109,0.0010841416588389281,0.0013299397602287606,-0.0011614925329774047,0.02023906097440431,49.64969531250001
3.5635635635635636,0.989360703125,0.705786171875,-0.006273831328124997,17.62007812499999,0.04342025459003329,0.28616618591546633,0.033599859653374115,0.0010781317554417916,0.0013405919372687875,-0.0011582024573695722,0.020034368896745036,51.615140625
3.5685685685685686,0.9893635937499997,0.7061546875000001,-0.006277486484375005,17.620093749999988,0.04348243232177729,0.28577965566343866,0.033641294400912625,0.001072870334784312,0.0013477081761813971,-0.0011562904799417473,0.020655616211229244,54.68872656250003
3.5735735735735736,0.9893664843749997,0.7065178124999999,-0.0062814010937499954,17.62010156249999,0.04355640874521516,0.28541687212529954,0.03370973872980612,0.0010690659008163544,0.0013507889646498523,-0.0011563920136292405,0.020927177185285473,58.91711718750001
3.5785785785785786,0.9893700000000001,0.70687765625,-0.006285147187499999,17.62011718749999,0.04364226034450669,0.2850836219248315,0.03380923906238164,0.0010678161287112783,0.0013492410132443112,-0.001159147351152836,0.020767173767296754,64.34682812499997
3.5835835835835836,0.9893706250000002,0.7072282812499999,-0.006290875781249999,17.62014062499999,0.043721517575171065,0.28466761238190486,0.03381047031672232,0.0010423390163306874,0.0013474293882510396,-0.001156194720515417,0.02072248022477652,61.1021328125
3.5885885885885886,0.9893720312500003,0.7075801562499997,-0.0062933557343750005,17.62015624999999,0.04379290060622598,0.2842217217986006,0.033776499020092866,0.0010161431573033944,0.001342972302292543,-0.0011542445572366785,0.021265600586218625,56.75326562499999
3.5935935935935936,0.9893728125000001,0.7079344531249998,-0.0062921485937500014,17.620218749999992,0.04386084132860757,0.28377040886607424,0.03373146092590228,0.0009942608049476418,0.0013348578731906193,-0.0011544912687605114,0.020156827148809953,53.13725000000001
3.5985985985985987,0.98937375,0.708291875,-0.0062872696093749965,17.62023437499999,0.0439247291839846,0.283316954615859,0.0336792705742262,0.0009764802615047333,0.0013229311504609881,-0.0011565536322948365,0.020387445068820398,50.326187499999996
3.6036036036036037,0.9893742187500001,0.7086508593749999,-0.0062789204687499975,17.62031249999999,0.04398849075707423,0.2828658876577472,0.033623795371852894,0.0009626846361269641,0.0013069026749956349,-0.0011600422326948961,0.01880615234409788,48.39234375000003
3.6086086086086087,0.9893749218750002,0.7090150000000004,-0.006267194843749998,17.620351562499987,0.04404757352499922,0.28242189414379043,0.03356884785936015,0.0009527937458914107,0.0012865869380796879,-0.0011645692863298375,0.0188358139042748,47.40771874999998
3.6136136136136137,0.9893759375000002,0.70938109375,-0.006252287265625002,17.620382812499987,0.044106979455053597,0.28198895577894806,0.033518279527242976,0.0009466287539282598,0.0012616666031581153,-0.0011697486116538684,0.019140790954963904,47.444578125
3.6186186186186187,0.9893775781250006,0.7097503124999996,-0.006234300234375,17.620406249999988,0.04416621265615295,0.2815716022505876,0.03347602764956152,0.000944046930191479,0.0012320227378113762,-0.0011751951905083252,0.01940858496124065,48.574929687499996
3.6236236236236237,0.9893799218750003,0.7101233593749997,-0.006213396414062499,17.620468749999986,0.04422536134496502,0.28117389370500173,0.0334458652180445,0.0009449320753076372,0.0011974277290358736,-0.0011805179856719196,0.019002905273850956,50.87100000000001
3.6286286286286287,0.9893814062500003,0.7104998437500001,-0.006189726281249999,17.620507812499984,0.044285831406225884,0.2808016091635632,0.03343169036608425,0.0009490397119333916,0.0011575391969151979,-0.0011853360754421917,0.019032554626903675,54.40495312499999
3.6336336336336337,0.9893836718750004,0.7108804687499999,-0.006163410156249998,17.620531249999985,0.04434778727478006,0.2804579498752458,0.03343740087900801,0.0009564621978485083,0.0011122152704566676,-0.0011892515737009879,0.01930034277387449,59.24882812500001
3.6386386386386387,0.9893872656250005,0.7112649218749999,-0.006134654765624999,17.620570312499986,0.04441174216014998,0.28014752226090667,0.03346680869376211,0.0009669467738523617,0.0010612082931921217,-0.001191892811569078,0.02011123724406616,65.4748359375
3.6436436436436437,0.9893888281250002,0.711850625,-0.006115511796874998,17.62063281249999,0.04444884393710935,0.27964369426546215,0.03342484851238042,0.0009567691760503389,0.0010043335866768545,-0.0012169633921249147,0.018924287048662336,61.2725625
3.6486486486486487,0.9893899218750001,0.712380078125,-0.006087319062500001,17.620671874999992,0.044478608665618924,0.27916786642163144,0.033369105700326314,0.0009466926418155537,0.0009521871154428096,-0.0012305503384649047,0.018641423584256245,56.733476562500016
3.6536536536536537,0.9893914843750006,0.712835078125,-0.006049885937500002,17.620718749999995,0.0445028701445247,0.27874293013014334,0.033311270539655276,0.0009390583445926495,0.0009049055976623776,-0.0012309220827994593,0.018864483398601806,53.142687499999994
3.6586586586586587,0.9893927343750001,0.7132249218750001,-0.006004998437499995,17.62074999999999,0.04452364831640021,0.2783655806187656,0.03325349120734505,0.0009336913930079291,0.0008619508785548786,-0.0012198350158995738,0.019091312500336244,50.45937499999998
3.6636636636636637,0.9893927343750004,0.7131816406250002,-0.005924668750000002,17.62070312499999,0.04456780685043271,0.2783115389252027,0.03324669476805405,0.0009473186199096708,0.0008436938682917785,-0.0011868026786061583,0.0207432556154572,48.164257812500004
3.6686686686686687,0.9893942187500001,0.7134049218750002,-0.0058549859374999996,17.620749999999994,0.044582167444525034,0.2780840785146717,0.03320904157562359,0.0009458803946964141,0.0008088215146364022,-0.001154496826272334,0.020497562500111144,47.54932031249999
3.6736736736736737,0.989395703125,0.7136510937499999,-0.005799080468749998,17.620804687499994,0.0446109445144286,0.2778273081657171,0.033166274689076014,0.0009576162130176982,0.0007732191757515588,-0.0011329430629021056,0.019820289978156325,47.952562500000006
3.6786786786786787,0.9893976562500001,0.7139773437500002,-0.0057496695312499995,17.620859375,0.04461627448669436,0.27754116005028123,0.03312580577959637,0.0009553023965496849,0.0007368349272484679,-0.001095236878343064,0.019377386474559444,49.094968749999985
3.6836836836836837,0.98939953125,0.7143589062500001,-0.005710112500000003,17.620937499999997,0.044616509311303454,0.2772298946152372,0.033087583567844234,0.0009501651106894548,0.000699404086804539,-0.00105928603253605,0.018499121093782378,50.852421875
3.6886886886886887,0.989401875,0.7148096093750002,-0.005679839062500001,17.620960937499994,0.04461269109515975,0.2768871925532242,0.03305475302950032,0.0009423882212659896,0.0006590133443612125,-0.0010246542853486916,0.01907938909926088,53.20787500000002
3.6936936936936937,0.9894044531250002,0.7153376562499998,-0.005660714843749999,17.620992187499994,0.04460555317575732,0.2765099875574578,0.033029515862953336,0.0009320191843402077,0.000615375741111707,-0.0009933289678902813,0.01938432806406354,56.12078906250001
3.6986986986986987,0.989406796875,0.715953203125,-0.005654317187500005,17.621023437499996,0.04459312031005247,0.2760953724471432,0.033014026407480766,0.0009187303690628688,0.0005680601366541431,-0.0009670784923443171,0.02023614007566721,59.55034375
3.7037037037037037,0.98940890625,0.7164201562500001,-0.005646477343749999,17.621046874999994,0.04458817534372539,0.27572975791860654,0.03299236595942191,0.0009006538683714589,0.0005301027291047406,-0.0009297556313112688,0.020660154052791313,57.52533593750002
3.7087087087087087,0.9894098437499996,0.7168090625000003,-0.005636746093749999,17.62111718749999,0.04458211166787063,0.2753859614684747,0.03295221545697078,0.000881082479886473,0.0005008350785046904,-0.0008883844600861135,0.01896343939245071,53.8815625
3.7137137137137137,0.9894112499999999,0.7171987500000002,-0.005628846874999996,17.62114843749999,0.04457306237343717,0.2750360504578579,0.032900768496310386,0.000861049927066405,0.0004759719622518575,-0.0008491331664596022,0.019033993591733633,50.91470312499999
3.7187187187187187,0.98941265625,0.717589453125,-0.005622252343750001,17.621203124999994,0.04456217363876336,0.27468518715358314,0.03284279948711491,0.0008404931253073122,0.00045498046920797847,-0.0008121802193195366,0.018825427490469337,48.64646093749999
3.7237237237237237,0.9894140625,0.7179805468749999,-0.005616372656250005,17.62122656249999,0.04455205930907624,0.2743365813581863,0.03278313768878236,0.0008194157643131757,0.0004375286542626039,-0.0007776952174571043,0.018936933044756188,47.09834375
3.7287287287287287,0.9894153906250003,0.7183727343749997,-0.00561060234375,17.62126562499999,0.04454233325658574,0.2739938336413403,0.03272633171934464,0.0007977064737329721,0.0004229247480439153,-0.0007458463538587105,0.019825898193687408,46.29194531249997
3.7337337337337337,0.9894181250000001,0.7187668749999999,-0.005604401406249995,17.621320312499993,0.044534804402734385,0.27366148130987755,0.032677195867593205,0.000775368686578412,0.00041082855775795876,-0.0007168128656599073,0.019617319275141654,46.2488984375
3.7387387387387387,0.989420078125,0.7191623437499999,-0.005597281406250003,17.621382812499995,0.04453013270700712,0.27334288919085936,0.0326404356307873,0.0007523949444345457,0.00040072576386094964,-0.0006907609854852998,0.019289650329824326,46.990718749999985
3.7437437437437437,0.9894231250000006,0.7195596093749999,-0.00558855953125,17.621453125,0.04453092168109751,0.2730423617523656,0.03262075672393877,0.0007287222601501816,0.00039220760175476645,-0.0006678629587624629,0.0188428884277414,48.53913281249999
3.7487487487487487,0.9894263281250002,0.7199579687499998,-0.005577674765624998,17.6214765625,0.04453896073337449,0.272763655169209,0.03262302162217806,0.00070423198835751,0.00038470952854811685,-0.0006482990528456719,0.01942313226322767,50.91569531249999
3.7537537537537538,0.9894299218749997,0.7203587499999999,-0.005564122968750001,17.621546875,0.044554365048438016,0.27250989991058855,0.03265183503458029,0.0006790204166150396,0.0003777520501517571,-0.000632233672105417,0.018585732177768932,54.141953124999986
3.7587587587587588,0.9894340625000002,0.7207605468749999,-0.005547346015625004,17.621570312499998,0.0445795465684512,0.27228602382718303,0.03271200471420023,0.0006529881479267335,0.00037091224175457723,-0.0006198459864120158,0.01963472161895652,58.23954687499998
3.7637637637637638,0.9894376562499997,0.7211537500000001,-0.005529359859375001,17.621624999999998,0.0446015657359371,0.27205809805454534,0.03276681819047952,0.000630770707062754,0.00036527778620195164,-0.0006154521168601183,0.019269859375128817,60.09846875000001
3.7687687687687688,0.9894382812499996,0.7215224218750002,-0.005518862734375001,17.621687499999997,0.044597191606634445,0.2717553234041193,0.032736128455124955,0.0006150648467269353,0.000364738005272713,-0.0006184148891837201,0.01831715234385456,56.14043750000001
3.7737737737737738,0.9894397656249998,0.7218884375000001,-0.005512701484374999,17.621687499999997,0.04459208380380841,0.271439688247344,0.03269138213479921,0.0005947274140843998,0.000366456130512061,-0.0006174795686416715,0.019332777343834096,52.87874999999999
3.7787787787787788,0.9894412500000002,0.7222531249999996,-0.005510804921875001,17.621742187499997,0.04458550155273511,0.271115802904113,0.03263700803515726,0.0005704161307770977,0.00037004672372363307,-0.0006128935751640696,0.019358527282918203,50.31232031249998
3.7837837837837838,0.9894428125,0.7226163281249999,-0.005512830625000001,17.621796874999998,0.0445778298271422,0.2707876555735,0.03257763016097878,0.0005425630644375489,0.000375123058822032,-0.0006049084881822552,0.01922802124028067,48.44047656249999
3.7887887887887888,0.9894450000000001,0.7229787499999999,-0.005518698627968748,17.621851562499998,0.04457047704843742,0.2704600127154538,0.03251762194295655,0.0005118609864568084,0.00038121819714863055,-0.0005937589855966952,0.01987875921633986,47.262343749999985
3.793793793793794,0.9894468750000005,0.7233383593749999,-0.005528134999999998,17.621929687500003,0.04456716473168365,0.2701377990984218,0.03246156781544069,0.000478729366928516,0.0003879321314503284,-0.0005797045261142087,0.019078463806067703,46.7770859375
3.798798798798799,0.9894487500000003,0.7236987499999998,-0.005540862734374999,17.622015625000003,0.04456363487343795,0.2698231269651587,0.03241391155246774,0.0004437566535387674,0.00039483340118437286,-0.0005629752394276141,0.01784656225584058,46.98385937500003
3.803803803803804,0.9894513281250004,0.7240571093750001,-0.005556732343750003,17.622093750000005,0.04456489611351899,0.2695227164756599,0.0323791278886199,0.00040749238651119823,0.00040159633319473466,-0.0005438286112051775,0.016811866211071447,47.881843749999994
3.808808808808809,0.9894535156250003,0.7244145312499999,-0.0055755584609374995,17.622132812500006,0.04457132128884311,0.2692396162728486,0.03236184026363211,0.00037050299081200794,0.00040770101449517834,-0.0005225056066724168,0.017857013610921513,49.47024218750003
3.813813813813814,0.9894560937500001,0.7247714062500001,-0.0055971214453125005,17.622171875000006,0.04458312743239734,0.26897726598152627,0.03236633618952207,0.0003333927996211762,0.0004127479415951559,-0.0004992465307840381,0.018667782958971202,51.7481484375
3.818818818818819,0.9894586718749999,0.7251280468749994,-0.0056211403906249995,17.622203125000006,0.04460001876024844,0.2687409027807089,0.032397254785247825,0.0002965546776640799,0.00041636286052640684,-0.00047431079638209187,0.01912889624026093,54.714828125000025
3.823823823823824,0.9894615624999998,0.72548453125,-0.005647472890625002,17.622234375000005,0.044624694916967855,0.2685352154249496,0.032459055651251525,0.0002606095040521622,0.00041814056203813484,-0.0004479382184050206,0.019043132568356214,58.36942187499999
3.828828828828829,0.9894652343749998,0.7261064843750002,-0.0057193092968749965,17.622328125000003,0.0446677327235776,0.2679765863761668,0.03242693085208172,0.00022934022285715956,0.00042153848177823477,-0.00042579215105720703,0.019645204833807384,58.226148437500015
3.833833833833834,0.98946953125,0.7267278125000001,-0.005795462578124999,17.622500000000002,0.04470473341396497,0.26736500636350563,0.0323537560636474,0.00020376983401389302,0.0004248976952971886,-0.0004081570769528581,0.017728125000076034,56.22692187500001
3.838838838838839,0.9894724218750003,0.7272171874999998,-0.005854322890625,17.622593749999997,0.04472742782959027,0.26688244565349234,0.03229421797423908,0.00018234226708093403,0.00042675886754203914,-0.00039292213502202495,0.018173897461110755,54.36754687500001
3.843843843843844,0.9894742187500006,0.72758765625,-0.005897665390625002,17.622664062499993,0.04474190559763169,0.2665165456679402,0.03224726975967849,0.0001646314459428349,0.00042728642158914394,-0.00037989273576833336,0.017883215271353947,52.676328125
3.848848848848849,0.9894714843750008,0.727338203125,-0.005845805546875001,17.622546874999998,0.04469499764989615,0.2668191859325083,0.032280825234826595,0.00017771590540722158,0.00042297292446232795,-0.00036878202905727916,0.019982263427834823,49.52772656249998
3.853853853853854,0.9894708593750006,0.7272871875000001,-0.005848110164062499,17.622531249999994,0.044672800023340065,0.266821971482509,0.032292385395535424,0.00015983473403618012,0.00042736425587560376,-0.00036234806623442254,0.019829842773617656,48.90694531249997
3.858858858858859,0.9894696875000003,0.7273257812500005,-0.005816221624999996,17.622531249999994,0.04463587980407646,0.2668308590660089,0.032298844953002524,0.00014579801545126867,0.0004157216870443128,-0.00035015719319234334,0.0192048427737177,49.241796875
3.863863863863864,0.9894700000000001,0.7274578906249999,-0.005821398203124998,17.622562499999997,0.04463056424242562,0.2667172831979606,0.03229685832592175,0.00012454426827097301,0.000410874752114197,-0.00034319209784398186,0.019040933593828413,50.82700781249997
3.868868868868869,0.9894713281249997,0.7276587499999996,-0.005834098281250002,17.62259375,0.044636649798437955,0.2665426820472446,0.032293525152041876,0.00011002001427402527,0.0004071343022293083,-0.000340927692831819,0.01934577246106528,52.80720312500001
3.873873873873874,0.9894732031249996,0.7279531250000005,-0.005859099578125,17.622632812499997,0.04465479467773359,0.2662818428271336,0.032282134745679356,9.13297382072794e-05,0.00040481918100951977,-0.00033759649999034444,0.019844005798574926,55.20055468749999
3.878878878878879,0.9894760937500001,0.728355,-0.005896570648437501,17.622734374999997,0.04468305647500015,0.2659211679545879,0.032263274902226115,6.88576677676982e-05,0.0004027053954947262,-0.00033363690415973287,0.018686273193623038,58.09779687499997
3.883883883883884,0.9894803125000005,0.72887890625,-0.005948157031249999,17.622851562500003,0.04472288377380351,0.2654468069279317,0.032235893132274415,4.208759739074766e-05,0.0004009072390083024,-0.00032883245351281187,0.01877468109137226,61.52699218750003
3.888888888888889,0.9894851562500002,0.7295398437500004,-0.0060157985546874975,17.6229609375,0.04477349138122522,0.2648464664177494,0.03219902724746151,1.0699112618193715e-05,0.00039946281224310665,-0.00032296360012905084,0.019138420349236185,65.516234375
3.893893893893894,0.9894866406249999,0.7299074999999997,-0.0060348654140625,17.62303125,0.04481215081875045,0.26446365852443426,0.03217312477380996,-5.936863410178211e-06,0.00040868438523822606,-0.00032273256125479573,0.018535186523479297,61.69178125000002
3.898898898898899,0.9894875781250003,0.7301864062499996,-0.00603201984375,17.623046875,0.04483671837771075,0.2641454116116047,0.03214038756528534,-1.5897748488501173e-05,0.000420871571940969,-0.0003229902858551509,0.019390716552777576,56.80729687499997
3.903903903903904,0.9894875000000001,0.730468515625,-0.0060215360937499966,17.62310937500001,0.04485215393060904,0.2638224911030717,0.03209899954970964,-2.32377725035756e-05,0.0004334355576028474,-0.0003225713155547145,0.01937533178670492,52.8588828125
3.908908908908909,0.9894886718750003,0.7307518750000002,-0.006004682734374998,17.62318750000001,0.04486193155898399,0.26349956878525954,0.03205278890022107,-2.8392770575340863e-05,0.00044600783227085727,-0.00032199054303473206,0.01888733984327473,49.82525781249998
3.913913913913914,0.9894896093750001,0.7310371093749999,-0.005982737109374999,17.623265625000013,0.04486607284164468,0.26317865998168,0.03200548222412823,-3.1701923036959664e-05,0.000458381394671186,-0.0003217361919064502,0.018399335692720342,47.685015625
3.918918918918919,0.9894899218750002,0.7313239843749998,-0.005956940234374999,17.62333593750001,0.0448679642528752,0.26286357736304417,0.03196085301750419,-3.3597631550629295e-05,0.00047022619761646537,-0.00032230302988581585,0.01904605902058165,46.416820312499986
3.923923923923924,0.9894909374999997,0.7316139062500001,-0.005928723124999999,17.62340625000001,0.04486484218161624,0.26255735024210697,0.03192261230010992,-3.4329473256543806e-05,0.0004813509223988703,-0.00032419130019549144,0.01898964746061438,45.999210937499996
3.928928928928929,0.9894922656249999,0.7319046093749998,-0.0058992335156249995,17.62349218750001,0.04486423652562899,0.2622637146689281,0.031894627337577114,-3.426348563457908e-05,0.0004914164165758306,-0.0003278863852755835,0.0177574921260657,46.4108046875
3.933933933933934,0.989493984375,0.7321979687499998,-0.005869753203124994,17.62353125000001,0.04486340018337431,0.2619849991223344,0.03188066385907014,-3.38338619830722e-05,0.0005002754821710844,-0.00033389572690338114,0.01958378027291019,47.63032031249998
3.938938938938939,0.9894949218750001,0.7324931249999996,-0.0058416820312499965,17.623578125000012,0.044866009327734324,0.2617251716260457,0.03188440167188644,-3.329565179834449e-05,0.000507550623905909,-0.0003427005123742713,0.0197284470208956,49.636390625000004
3.943943943943944,0.9894960156250001,0.7327895312499998,-0.005816148984374998,17.62362500000001,0.04487403414040536,0.2614864067859915,0.03190959087252718,-3.304891987218183e-05,0.0005130195259359456,-0.0003548092127942486,0.020654359374532305,52.40759374999998
3.948948948948949,0.9894981249999998,0.7330878124999998,-0.005794605328124997,17.62368750000001,0.044888040413965324,0.2612736100490913,0.03196013007782219,-3.337559632900222e-05,0.0005164396965708265,-0.0003707035108419282,0.020638902343307564,55.922609374999986
3.953953953953954,0.9894994531250001,0.7333869531249997,-0.005778251968749991,17.62373437500001,0.044911936361029414,0.26108817430418557,0.0320397225318253,-3.468023799991105e-05,0.0005175198882610279,-0.0003908872684275847,0.019846054442950845,60.15998437500004
3.958958958958959,0.9895013281250006,0.7336660937499999,-0.005753997578124998,17.623851562500008,0.04491367225661613,0.2608236883868709,0.03206563210414167,-2.6795354660070873e-05,0.0005194473040981416,-0.0004092384935082851,0.018371727966098206,58.54117968750001
3.963963963963964,0.9895028125000003,0.7339339062500001,-0.005727298515625,17.623921875000008,0.04490633375661568,0.26050969805171287,0.032047064085343246,-1.942564691751955e-05,0.0005214643834332407,-0.00042664069846349255,0.01948711889616561,54.518414062500014
3.968968968968969,0.9895042187500002,0.734203828125,-0.0057031978124999945,17.623968750000007,0.04489661376659515,0.2601934110347115,0.03201899667458381,-1.701345850837685e-05,0.0005225551451505875,-0.0004453205157819479,0.020491124023180873,51.08227343750001
3.973973973973974,0.9895057812499999,0.7344754687500004,-0.005680793359374999,17.624101562500005,0.04488711392946698,0.25987819733680806,0.03198522723594074,-1.8600064188657554e-05,0.0005228046049524917,-0.00046507516564620244,0.019247239684887063,48.305359375000016
3.978978978978979,0.9895077343749998,0.7347488281249999,-0.005659127750000003,17.624234375000004,0.044878300193939125,0.2595666461481092,0.031949607858266886,-2.3233845602829185e-05,0.0005224872211061092,-0.0004857019368683244,0.01722207006832832,46.26037500000002
3.983983983983984,0.989509765625,0.7350264062499999,-0.0056372661718750005,17.624281250000003,0.04486797899021011,0.25926228373010746,0.03191588899537617,-2.9865504612021886e-05,0.0005218204891099503,-0.0005069839518741893,0.019476045898613847,45.0198671875
3.988988988988989,0.9895121093750002,0.7353070312499996,-0.005614185703125001,17.624375,0.04485825729431181,0.25896793404389085,0.03188796946353434,-3.760837149896588e-05,0.0005210223289892599,-0.0005287269285745866,0.019296484375104228,44.65657812500001
3.993993993993994,0.98951453125,0.7355918749999999,-0.0055890528124999984,17.624460937500004,0.044849280933984104,0.25868626248865917,0.031869732392102765,-4.5409630929101226e-05,0.000520319813709279,-0.0005507110738336395,0.019314162536659296,45.24324999999998
3.998998998998999,0.9895172656249996,0.7358814062499995,-0.005560896171875,17.624539062500002,0.04484011843552271,0.25842001393376574,0.03186481089977463,-5.222206128038462e-05,0.0005198898586819829,-0.000572742050639068,0.019607209411788062,46.8524375
4.004004004004004,0.9895203906249999,0.7361757812499999,-0.005528752703124993,17.624640625000005,0.04483225035095195,0.2581743547685477,0.03187725988713734,-5.723726881391375e-05,0.0005200361970678704,-0.0005946020026730898,0.018136589599635045,49.55681249999997
4.009009009009009,0.9895231250000003,0.7364753906249994,-0.005491631179687499,17.624703125000007,0.04482712400375444,0.25794968573698634,0.03191068105613038,-5.94242817712207e-05,0.0005209575403861376,-0.0006160937863367021,0.01960538061501893,53.42897656250002
4.014014014014014,0.9895262500000002,0.7367816406250002,-0.005448691953125005,17.624773437500004,0.04482172028793319,0.257750780506,0.03196901974341734,-5.769274882882255e-05,0.0005228230173156322,-0.0006370104362866179,0.01861127679433139,58.54175
4.019019019019019,0.9895302343750003,0.7370943749999999,-0.005398893124999997,17.62489062500001,0.04481805421835949,0.2575796800780246,0.032056025960886234,-5.11945119613345e-05,0.0005258202507214126,-0.0006571397554645126,0.018074206786877767,64.96764843750002
4.024024024024024,0.9895327343750004,0.7374006250000001,-0.005345961796874996,17.624906250000013,0.04480664637460918,0.2573969675674663,0.03213498326716683,-3.34063047582522e-05,0.0005279716275324198,-0.0006761062593522995,0.01892967871054907,67.64975781249998
4.029029029029029,0.9895347656250004,0.7376764062500001,-0.005298294882812501,17.624992187500013,0.04477992591208457,0.2571266155713349,0.03212465484004679,-3.7460122191074544e-06,0.0005248507259696896,-0.0006921822993596742,0.0191816405634313,60.864250000000006
4.034034034034034,0.9895360156250004,0.7379516406250002,-0.005248016601562503,17.62507031250001,0.044754407348870706,0.2568439426967497,0.03209518590989947,2.3174508025286273e-05,0.0005207026299270565,-0.0007051259350971608,0.0190058544305316,55.32754687500003
4.039039039039039,0.9895382031250005,0.7382284375000001,-0.005195262484375002,17.62515625000001,0.04472877406630871,0.25655504049771843,0.03205132486344075,4.769406874252733e-05,0.0005155663348916785,-0.0007151219048557812,0.018710913085328684,50.976601562499994
4.044044044044044,0.9895389062500003,0.7385059374999999,-0.005140156015625,17.625257812500003,0.04470632402724617,0.25626326629613494,0.031997898068912116,7.012579190290684e-05,0.0005095013806448664,-0.0007223308245973525,0.01809954290740734,47.7481875
4.049049049049049,0.98954125,0.7387849218749998,-0.005082809148437498,17.625351562500008,0.04468644858515092,0.25597221192616043,0.031939989688760675,9.088414244643296e-05,0.00050257112524341,-0.0007269150848211694,0.017216673278426242,45.57925
4.054054054054054,0.9895437499999999,0.7390669531250001,-0.005023332023437502,17.62542968750001,0.044669413798528734,0.25568679738538247,0.03188228552515744,0.00011016398215969638,0.000494854991078155,-0.0007290617357786271,0.018447080993439613,44.40664062500001
4.059059059059059,0.989545859375,0.7393508593749996,-0.0049618496875000005,17.62549218750001,0.044657884866449726,0.2554110050476787,0.03182979201544537,0.00012840355710519837,0.0004864669408249463,-0.000728934229502351,0.018665773376199013,44.16703906249998
4.064064064064064,0.9895481250000002,0.7396389062499998,-0.0048984686640625,17.625593750000007,0.044651944611304395,0.25514952062974716,0.03178738292118911,0.00014589081819021315,0.00047732701475641207,-0.0007267096160184438,0.01852308496080468,44.79749218749998
4.069069069069069,0.9895510937500004,0.7399318749999998,-0.0048332838281250025,17.62568750000001,0.04464964848398478,0.2549061706174368,0.03175994027310128,0.00016295909347670973,0.00046768619839358187,-0.0007225585809365862,0.017562027343558384,46.23475000000001
4.074074074074074,0.9895547656250003,0.7402291406249999,-0.004766470234374997,17.625718750000008,0.04465527249457413,0.2546864213865049,0.03175233065944946,0.00017995594665604596,0.00045750068674898234,-0.0007166529070622674,0.01974167089827006,48.41572656249999
4.079079079079079,0.9895587500000003,0.7405322656250006,-0.004698105149218752,17.62578125000001,0.04466743231830339,0.25449214655800684,0.03176943664900697,0.00019722334092044276,0.000446772918993451,-0.0007091604434020228,0.020194702148160104,51.2771953125
4.084084084084084,0.9895621093750002,0.7408409375,-0.004628266234375006,17.625890625000007,0.04468806469912168,0.25432982915166374,0.03181611756212627,0.0002150181585739751,0.00043566565288488885,-0.0007002719632003028,0.01922967553696253,54.75608593749998
4.089089089089089,0.9895668750000001,0.7411564843749997,-0.004557159320312505,17.626007812500006,0.044717690668891086,0.25420212292392913,0.0318973421859015,0.00023378491495457815,0.00042422512551755194,-0.0006901411758532349,0.01736421868895377,58.78922656250001
4.094094094094094,0.9895703906249996,0.7414636718750001,-0.0045053039531249995,17.626078125000006,0.04471607641464226,0.25400587411128994,0.03191382494409055,0.0002611256182470157,0.0004106832973193151,-0.000677960820485011,0.01777618139635706,57.1193828125
4.099099099099099,0.9895714843749998,0.7417703124999999,-0.004459723825781252,17.626148437500003,0.04469836599365229,0.25376003273839787,0.031882703836611896,0.00029221854841345605,0.0003997646391786043,-0.0006653611970327477,0.017563134216402432,53.37426562499999
4.104104104104104,0.9895733593750001,0.7420811718749999,-0.004411828812500001,17.626187500000004,0.044682096848626784,0.25350827014152916,0.03184323118750618,0.00032346394685438956,0.00039217607976032654,-0.0006528156890812312,0.018061089843740774,50.22664843749998
4.109109109109109,0.9895756249999998,0.7423969531249999,-0.004362181445312498,17.626265625000006,0.044665279615716647,0.25325401824803817,0.031798446012014425,0.00035462005772840576,0.0003872848743009989,-0.0006401930662196258,0.018197616943325556,47.68999218749999
4.114114114114114,0.9895779687499996,0.7427178906250002,-0.004311304664062499,17.626320312500006,0.04464786932055054,0.2530004751520938,0.03175144204195031,0.0003854481528092228,0.0003845218876410229,-0.000627347427464248,0.019472866149726542,45.77783593749998
4.119119119119119,0.989580234375,0.7430428125000006,-0.004259729718749999,17.626382812500005,0.04463120691708922,0.25275091720272314,0.03170521921662577,0.00041557192570983474,0.00038315451846718913,-0.0006141401363550996,0.019300822204399992,44.503859375000005
4.124124124124124,0.9895827343750003,0.7433727343750002,-0.004207972796875001,17.626507812500005,0.044613618412835176,0.2525105742149408,0.03166293371705975,0.0004447413434073362,0.00038259642012986646,-0.0006004385437313234,0.01848796087631399,43.881640625
4.129129129129129,0.9895863281250006,0.7437046875000001,-0.004156669382812499,17.62659375000001,0.04459997841552721,0.25228201897464203,0.03162761676856132,0.00047273103563538884,0.00038219880542736883,-0.0005860896272403911,0.018427147460784,43.924796874999984
4.134134134134134,0.98958984375,0.74404125,-0.004106178437499997,17.626664062500005,0.044584571423437636,0.25206970179863936,0.031602362019649534,0.0004991867561105431,0.00038134990866640564,-0.0005709616938678892,0.01876090277090725,44.64680468749999
4.1391391391391394,0.989593828125,0.7443804687500003,-0.004057163914062504,17.626757812500006,0.044571389618529356,0.2518779144209745,0.0315901850202849,0.000523866201145431,0.00037936221479561115,-0.0005549185443293257,0.0183465194700716,46.06136718750001
4.1441441441441444,0.9895982812499996,0.7447225000000004,-0.0040101238671875015,17.626867187500007,0.044561366743749664,0.2517080595315698,0.031594109118204136,0.0005464466982440441,0.00037559737914355995,-0.0005378151418943667,0.017850029235717102,48.18199218749999
4.1491491491491495,0.9896028124999998,0.7450678125000002,-0.003965628632812501,17.62693750000001,0.04455098602646457,0.25156646128954663,0.03161726703797561,0.0005667638131369758,0.0003694138496697031,-0.0005195065891175326,0.018105621093582158,51.02222656250001
4.1541541541541545,0.989607890625,0.7454142187499999,-0.003924087999999998,17.627007812500008,0.044544361235327234,0.2514553046583683,0.03166276805742025,0.0005843544283262478,0.00036023912297093464,-0.0004998708786523243,0.0186737030637687,54.59571093750003
4.1591591591591595,0.98961359375,0.7457642187499998,-0.0038861929999999983,17.627101562500016,0.044539011282202834,0.2513801318789667,0.031733572965477595,0.000599163256869218,0.00034731919795329553,-0.00047874637507271925,0.017868630309692435,58.91608593749998
4.1641641641641645,0.9896190624999999,0.7461546093749997,-0.0038181679687500007,17.627234375000015,0.04451915828344166,0.25110964034336236,0.03171689811910208,0.0006193549026882943,0.000353494536108014,-0.000456524809330086,0.018186413817943503,57.21350781250002
4.1691691691691695,0.9896236718749998,0.7465263281249997,-0.0037516221874999986,17.627320312500014,0.04449609766620499,0.25080662845596224,0.03166912052897476,0.000636743944740403,0.0003609787132541697,-0.0004333963406953276,0.019297350524425383,54.17423437500001
4.1741741741741745,0.9896284375000004,0.7468686718750004,-0.003693296484374999,17.627437500000017,0.04447374947167304,0.2505206564360785,0.031614572540478475,0.0006499948229382636,0.0003652103930195602,-0.00040956163486521397,0.01860343359288663,51.30462499999998
4.1791791791791795,0.9896314062500003,0.7471829687500003,-0.0036420237414062496,17.627546875000014,0.044454095584936515,0.250249860663067,0.03155648186455619,0.0006599417832369061,0.0003668039260378052,-0.00038527236093180303,0.018028669677164544,48.71258593750001
4.1841841841841845,0.9896323437500002,0.7473778124999998,-0.0036485807109374966,17.627562500000014,0.04443374913271503,0.25006168785879573,0.03150784157323611,0.0006560538173451592,0.0003577246541791486,-0.00038440162468524313,0.01974343359336217,46.23036718749999
4.1891891891891895,0.9896333593750003,0.747586015625,-0.0036369313281249976,17.627648437500014,0.04441897736693745,0.2498820071055145,0.03146198438784927,0.0006507748600697071,0.00035392592742788573,-0.00037290936525501877,0.01952618890334179,44.63139062500003
4.1941941941941945,0.9896353906250004,0.747788046875,-0.0036239001023437496,17.62773437500001,0.04440795882587256,0.24969507047304818,0.03141774120695005,0.0006526151952267458,0.00034693369423327764,-0.0003556395719395708,0.017902679443068337,43.73666406250001
4.1991991991991995,0.9896378906250004,0.74801625,-0.0035859268750000027,17.62781250000001,0.04439668973593747,0.24950214112844724,0.0313810782521673,0.0006599525894367213,0.0003454787989264654,-0.0003305085227937368,0.017804589843365193,43.83235937499999
4.2042042042042045,0.9896405468749999,0.7482554687499998,-0.0035328104687499997,17.62789843750001,0.04439156598571803,0.2492944723751919,0.0313555553857483,0.0006730356907994396,0.00034283934096539226,-0.0002996385803437158,0.017821677184656437,44.755875
4.2092092092092095,0.9896438281249997,0.7485018750000001,-0.003468021718750001,17.62796875000001,0.04438814624648424,0.2490827384503583,0.03134368342878783,0.0006910484934000989,0.00034177871165375854,-0.0002649885548137232,0.018467749023159286,46.608023437500016
4.2142142142142145,0.9896480468749997,0.74875859375,-0.0033901631249999994,17.62806250000001,0.044387287035522416,0.2488665536689859,0.03134791656221733,0.0007146076021831043,0.0003430580056599308,-0.0002261626398977364,0.01797499609352826,49.50232812499999
4.2192192192192195,0.9896527343749992,0.7490283593750002,-0.003297877242187497,17.628140625000007,0.04438925122699544,0.24864529588069562,0.03137151287614935,0.0007445375715421014,0.0003472102636616324,-0.00018335987556745696,0.018345605224510564,53.54892187500002
4.2242242242242245,0.9896589062500002,0.7493120312500001,-0.0031899784374999985,17.62825781250001,0.04439358919899894,0.2484179490375682,0.03141742527264263,0.0007816768320218247,0.0003547447599862779,-0.00013681492093089236,0.017729621032344767,58.855984374999984
4.2292292292292295,0.9896650781249999,0.7496124218750002,-0.003065304296874998,17.62839062500001,0.044401607595697,0.24818646328456756,0.031488746805098854,0.0008266993965143118,0.00036619178425589984,-8.67937395771824e-05,0.01648459741170427,65.53146875000002
4.2342342342342345,0.9896714843750003,0.7500635937500002,-0.0028477356249999993,17.628562500000008,0.04438905845583463,0.24770540602681007,0.03144952887240005,0.0008915283638124046,0.00038196339953000237,-4.652419427983781e-05,0.015737308593372745,64.49080468750002
4.2392392392392395,0.9896763281250004,0.7505033593750003,-0.0026313725078125,17.628710937500006,0.04436681694183919,0.2471932321287251,0.031363216810118166,0.0009532813600052999,0.00039652499234543937,-1.7119079330019e-05,0.016441307067566413,59.88917187500002
4.2442442442442445,0.9896803125000007,0.750858828125,-0.0024580490625000016,17.628843750000005,0.04434602022675138,0.24677380174480637,0.03129190382675707,0.0010043894010425044,0.0004089542170848941,6.550958830250729e-06,0.01652428808569084,55.8765234375
4.2492492492492495,0.9896832031250002,0.7511387499999996,-0.0023237045625000004,17.628968750000006,0.044325500123438055,0.24643866289710634,0.031234538942837432,0.0010459148529455473,0.0004193770919973915,2.5078442532479028e-05,0.015945186523197208,52.43071875
4.2542542542542545,0.9896849218750002,0.7513498437499997,-0.0022241810781250004,17.629046875000004,0.04430708417185114,0.24617989676853175,0.031189999701763286,0.0010790372336459257,0.0004279867877313241,3.9062276935365515e-05,0.015534404052687023,49.52933593749999
4.2592592592592595,0.9896860937500003,0.7514994531250002,-0.002156184265624999,17.629101562500004,0.044291775077825446,0.24598917899441278,0.03115537360618528,0.0011054053433289155,0.00043447142954399957,4.9239251387221506e-05,0.015637474059985834,47.08616406249998
4.2642642642642645,0.9896870312500002,0.7516103125000002,-0.002112447148437499,17.629117187500004,0.04426912564365226,0.24584288131704507,0.031132286505736084,0.0011286977957518424,0.00044109476441467316,5.68224274526835e-05,0.016649064392026958,45.07231250000001
4.2692692692692695,0.9896863281249998,0.7516172656250001,-0.0021236472968749983,17.6291171875,0.04425351726439841,0.24576947449715847,0.031131051229067654,0.0011469910681791106,0.00045518839011442913,7.857797099566987e-05,0.017274064392097443,44.150640625000015
4.2742742742742745,0.9896864062499997,0.7516352343749999,-0.0021427687656250002,17.6291640625,0.04422345882103906,0.24578251791701705,0.031146521423474932,0.0011682282142994765,0.00045911844446317775,6.97193683077014e-05,0.015386957458474626,44.51019531250002
4.2792792792792795,0.9896833593750001,0.7512342968749997,-0.0023358264687499976,17.628968750000002,0.04427960932372521,0.24626118453970802,0.031289194674286355,0.0011249573611234183,0.000443451806374297,5.1999908166098985e-05,0.01719518652333818,49.245078124999985
4.2842842842842845,0.9896859375000003,0.7514187499999995,-0.002244842945312498,17.629023437500003,0.044274080898437984,0.24604699193015084,0.03126510145775596,0.0011623745096005337,0.00045165114122412,6.485037682260356e-05,0.017845140075621657,50.92449999999999
4.2892892892892895,0.9896895312499999,0.7516675000000002,-0.002119707656250001,17.629179687500002,0.04426745381874997,0.245763319339452,0.031231309294720556,0.0012088630187667977,0.00046145204645015833,8.201449860359627e-05,0.015929795837337224,52.772515625000004
4.2942942942942945,0.9896941406249996,0.7519867968749998,-0.001956364187499998,17.629289062500003,0.04426257607567785,0.24540195388916577,0.031186885208474693,0.001265466999816585,0.0004730442195345696,0.00010409522606956441,0.01605777581772827,54.766835937500005
4.2992992992992995,0.9896999218749997,0.75238609375,-0.0017506321093750015,17.629453125,0.044256494056616136,0.2449539665372177,0.03113052767422944,0.0013330543793659809,0.0004866619058935929,0.00013170783104177804,0.014960638427567119,56.885226562499994
4.3043043043043046,0.9897054687499995,0.7527751562499999,-0.0015465215625000007,17.6295546875,0.04425511100778856,0.24449917077105676,0.031072193000950793,0.001396484643667432,0.0004994430414626754,0.0001601045660507819,0.017395270446797895,57.44277343750001
4.3093093093093096,0.9897078906249994,0.75293671875,-0.0014502161875000004,17.62965625,0.044257781932983575,0.2442342249980095,0.031024909116062194,0.0014215601817568857,0.0005041000000752914,0.00017757788349874912,0.0161580068360081,53.677312500000006
4.314314314314315,0.9897097656249998,0.7530989843749994,-0.001348623882812498,17.6296875,0.044253482233344466,0.24396239996362265,0.030959051157919436,0.001446825588949959,0.0005070916758293329,0.00019687858026820411,0.016774902343911435,50.176632812500024
4.31931931931932,0.9897121874999999,0.753261171875,-0.0012432411718750014,17.629765624999997,0.04424432569550196,0.24368446997638848,0.03087844771478871,0.001472139677049812,0.0005084856076789671,0.0002178650688288286,0.01730150756850435,47.03617968749998
4.324324324324325,0.9897137500000002,0.7534253906250001,-0.001135458179687498,17.629820312499998,0.044230337011565646,0.2434045701097222,0.03078727067221027,0.0014971624913194047,0.0005083831255590178,0.0002404018977981226,0.01865449896240534,44.35150781250002
4.32932932932933,0.9897155468749997,0.7535902343749998,-0.0010267114765625013,17.629890624999998,0.044214727404632725,0.24312527398854394,0.030689332289288166,0.0015217089414769867,0.0005064886009805911,0.00026433866437196047,0.018831550537072417,42.218117187500006
4.334334334334335,0.9897177343749998,0.7537562500000005,-0.0009184660937500026,17.629960937499995,0.0441975312109365,0.24284876579503467,0.030588749003473165,0.0015455125742021513,0.0005029561013331063,0.0002895312867260049,0.019086717224297445,40.73161718750001
4.33933933933934,0.98971984375,0.7539227343750001,-0.0008121566406249976,17.630062499999994,0.044182385592522855,0.24257871540159112,0.0304894729923751,0.0015683610630533118,0.0004976856200529119,0.00031585378499446526,0.018239996093882382,39.9873984375
4.344344344344345,0.9897221875000001,0.7540906250000002,-0.0007092365625000016,17.630179687499997,0.04416936053710907,0.24231684073349846,0.030395510765312325,0.0015900079239384772,0.0004906947234196034,0.0003431431363481337,0.017311061462521593,40.081078125
4.34934934934935,0.9897246093749997,0.7542611718749999,-0.0006110955312499997,17.630265624999993,0.04415844397675173,0.24206720468725168,0.030310821717050764,0.0016101161002781994,0.00048186344454726626,0.00037127687015981896,0.017093366943527144,41.10810937500001
4.354354354354355,0.9897268749999995,0.7544328125,-0.0005192199062500028,17.630343749999994,0.04415339704833954,0.24183246478568887,0.030239396237347563,0.0016286147373031753,0.0004712801338563835,0.00040010730298527253,0.016604256836046716,43.164132812500014
4.35935935935936,0.9897293749999994,0.7546057812500003,-0.00043501748437499953,17.630421874999993,0.04415636490407693,0.2416147326347884,0.030185271408241045,0.0016451501539667054,0.00045881138033905853,0.0004294902161382357,0.017443259521712662,46.344507812500005
4.364364364364365,0.9897321874999997,0.7547808593750003,-0.0003599613281250013,17.630515624999987,0.04416741682113612,0.24141729230284237,0.030152484105955436,0.0016595327955839546,0.00044447035111184845,0.00045929418265318176,0.016246921631193345,50.7448671875
4.36936936936937,0.9897352343749994,0.7549578906250003,-0.00029547317187500076,17.630585937499987,0.044187958383049786,0.24124249082060478,0.030144930425542078,0.0016715035525750282,0.00042822282485785327,0.0004893763521884684,0.015798875427606163,56.460671874999996
4.374374374374375,0.9897389843749994,0.7551372656249997,-0.00024296153906249934,17.630632812499986,0.044219975689398394,0.24109439409469052,0.030166600073841456,0.0016808113669471972,0.00041003595480336745,0.0005196017260046385,0.016958505798925216,63.58749218750002
4.37937937937938,0.9897403906249992,0.75530828125,-0.000201545148437498,17.630679687499985,0.04423072840017095,0.24090589687955313,0.030144949371301268,0.0016891698134106025,0.00039970854042203365,0.0005523101569992183,0.017024381775513575,62.84736718750001
4.384384384384385,0.9897409374999994,0.7554735156249998,-0.00015911039062500062,17.630718749999986,0.044215704689202995,0.24066794343388354,0.030068725445010595,0.0016980239205529363,0.0003932267800109521,0.0005861612898993686,0.017287608399158216,56.64875781249997
4.38938938938939,0.9897417187499995,0.7556392187499995,-0.00011429352343749994,17.630773437499982,0.04419601171189036,0.24042311193699048,0.02998453072246063,0.001706686801570997,0.0003837677296002499,0.0006192436115329323,0.017624870545091653,51.43296875000002
4.394394394394395,0.9897427343749998,0.7558065624999997,-6.748440703125017e-05,17.630867187499984,0.04417128383193414,0.24017304232085482,0.02989513080880643,0.00171532768895064,0.0003715889352844061,0.0006515176530452401,0.01642846673638587,47.180539062499996
4.3993993993994,0.9897439062499994,0.755974609375,-1.9195593749999262e-05,17.630921874999984,0.04414457748031586,0.23992140588152924,0.02980314292873326,0.0017240626158618775,0.00035701697028709653,0.0006829391795709477,0.016609462646897555,43.871703124999996
4.404404404404405,0.9897441406249996,0.7561426562499998,3.0112039062499084e-05,17.630992187499984,0.04411758027419466,0.23967070221826517,0.029711223328568584,0.0017330231356106783,0.00034028943856872644,0.0007134748903868866,0.01670823431459212,41.48703124999997
4.40940940940941,0.9897458593749996,0.7563114062499995,7.992179687499887e-05,17.63107031249999,0.04408977552614801,0.23942335298750628,0.029622004978022184,0.0017424483584154433,0.00032179207709220924,0.0007430859349885873,0.01645338568164334,40.00694531250001
4.414414414414415,0.9897471093749993,0.7564803124999995,0.00012982417968749997,17.631148437499988,0.04406269304990329,0.23918131127068235,0.029538183256291047,0.001752410306167444,0.00030178875510968896,0.0007717331735861387,0.01627664984181365,39.41177343749999
4.41941941941942,0.9897493749999992,0.7566494531250001,0.00017936335937499936,17.63122656249999,0.04403894883563808,0.23894817095378534,0.029462477087390748,0.0017630230622182434,0.00028059028779988396,0.000799368475914713,0.01617802679476199,39.681976562500004
4.424424424424425,0.9897512499999991,0.7568189062499998,0.00022793890624999902,17.63125781249999,0.04401779939255401,0.238726432418855,0.029397410095156708,0.0017745680051863034,0.00025849481925572604,0.0008259660584998244,0.01741982415825305,40.79801562500002
4.42942942942943,0.9897537499999995,0.7569881250000002,0.00027525109374999844,17.631359374999988,0.04400210360898393,0.23851804923683542,0.029345779375396168,0.0017870550578254895,0.0002357421381207741,0.000851469030283129,0.015869714600171392,42.74017968749999
4.434434434434435,0.9897564843749994,0.7571555468750002,0.0003207246093750002,17.631421874999987,0.04399500908641907,0.23832575651072482,0.02931006961046506,0.0018006857236174002,0.00021277412226994774,0.0008758525108943585,0.016634540771917727,45.489078125
4.43943943943944,0.9897590624999995,0.7573239062500001,0.00036395009843750097,17.63146093749999,0.04399300102224124,0.2381528362903259,0.029293163740688674,0.0018155743038337387,0.00018965179654638917,0.000899071024158644,0.01728833441183042,49.024960937500005
4.444444444444445,0.9897625000000001,0.757491015625,0.0004043856117187497,17.63153125,0.04400103312240611,0.238002180222277,0.029297538859095147,0.0018319844775875266,0.00016690160502614692,0.0009210917219749939,0.016918280273557684,53.328289062500026
4.44944944944945,0.9897654687500003,0.7576571875000003,0.0004415738281249996,17.6316015625,0.04401957060458961,0.2378746487625543,0.029325968627778788,0.0018499524231217034,0.00014477401672289268,0.0009418692879284062,0.01662634124778606,58.379570312499986
4.454454454454455,0.9897715625,0.7579925781249998,0.0005016366406249995,17.631749999999997,0.04404053275741626,0.23751474836068082,0.029257135080596762,0.0018599336182406924,0.00012609696808644046,0.000984721947280612,0.01592318750016375,57.971726562500024
4.45945945945946,0.9897760937499999,0.7583669531250001,0.0005670133593749988,17.631921875000003,0.04405417378290366,0.23707202224585022,0.029135254399468267,0.0018641015128321111,0.00011077686943453265,0.001033121899544579,0.015565368896432119,54.37979687500001
4.464464464464465,0.9897803906250001,0.7586707031249995,0.0006210538281250011,17.6320234375,0.044063920469818774,0.23670547366714254,0.029031332631374415,0.0018680709836629331,9.73302485525843e-05,0.0010722061283703719,0.016436999450604617,51.22775781249998
4.46946946946947,0.9897835156250003,0.7589109374999998,0.0006647902968750006,17.632117187499997,0.04406817331787127,0.2364086986788612,0.028944263275413187,0.0018717454819326897,8.568342553222786e-05,0.0011027932245237435,0.01641223626717192,48.49607031249999
4.474474474474475,0.989785859375,0.7590932031250002,0.0006990649296875016,17.632179687499995,0.04407016521942686,0.23617552693322408,0.028872938194929237,0.0018752804305186613,7.570147890629034e-05,0.0011256753243195255,0.017880092712630358,46.1654765625
4.47947947947948,0.9897878124999996,0.7592262499999997,0.0007271264999999996,17.632218749999996,0.044068391935938145,0.23600119003705294,0.028815152434792993,0.0018775445210043758,6.692809919502064e-05,0.0011408379895648415,0.018377577148612545,44.18963281250001
4.484484484484485,0.9897886718749996,0.7593195312500001,0.0007441141015625005,17.63228125,0.04406080258728018,0.23588046191920378,0.028767600347627095,0.0018802574417050473,5.9086359713012384e-05,0.001152681183512161,0.017814170898418524,42.53040625
4.48948948948949,0.9897892187499995,0.7593510156249995,0.0007551753593750013,17.632296874999998,0.04406064444428193,0.23579513283517667,0.02872905479302976,0.0018947314020086193,4.857020955214306e-05,0.0011544803673150684,0.018122536865348593,41.085382812499994
4.494494494494495,0.9897890624999994,0.7593032812499998,0.0007672631250000007,17.632289062499996,0.04405399583298375,0.23581136443229692,0.028728096845552154,0.0019152098259803702,4.074604467566164e-05,0.0011347064596772568,0.018554291442910653,41.083375
4.4994994994995,0.9897896093749997,0.7592935937500003,0.0007554656953124995,17.632304687500003,0.04404605099020964,0.23586864802158325,0.028751592089363398,0.001905521299751329,4.50533086099736e-05,0.0011349040612553109,0.017612657165329892,41.4910859375
4.504504504504505,0.9897862500000004,0.7590451562499999,0.0007036527734375,17.632195312500006,0.04406654452341319,0.23627598924777446,0.028912848049766394,0.0019141865518903863,5.163629829304237e-05,0.0010931217062326519,0.017172836852694218,44.36849999999998
4.50950950950951,0.989789921875,0.7592517968749994,0.000738032421875,17.632281250000005,0.04408788081708459,0.2361089865581443,0.028889779595894387,0.0019248331044143983,4.986003554315239e-05,0.0011168510339659916,0.016642295898236625,45.692539062499996
4.514514514514515,0.9897939062499995,0.7595202343749998,0.0007816919765624996,17.63240625,0.04411416982494554,0.2358867327076538,0.028857742617962638,0.0019366356892521937,4.765002932470184e-05,0.0011481137116752585,0.01629670996112509,47.1284375
4.51951951951952,0.9897996874999997,0.759856171875,0.0008356403124999989,17.632546875,0.044147816813470575,0.23560383295526804,0.028815510360594702,0.0019495712854543227,4.475572367791756e-05,0.0011876998697110423,0.016259450927748276,48.65685937500003
4.524524524524525,0.9898060937500002,0.76026609375,0.0009006908250000003,17.632679687499994,0.04418734169411631,0.2352525481310378,0.0287621037786671,0.001963808476675785,4.1040293335489254e-05,0.0012364109174234697,0.017278913025108977,50.25827343749999
4.52952952952953,0.9898116406250002,0.7606225,0.0009618148000000014,17.63282812499999,0.04422020936874971,0.2349175124122906,0.028703890489906455,0.001981733662911999,3.602285928984536e-05,0.0012853806844784106,0.017434814209366323,50.26747656250001
4.534534534534535,0.9898146875000002,0.76078984375,0.0010044639687500007,17.632960937499984,0.04422748552185052,0.23470211605213545,0.028650768877207435,0.002004885451662182,3.134353682830769e-05,0.0013205337308015202,0.01595420159958394,47.73296875000001
4.53953953953954,0.9898171093750003,0.7609595312499999,0.001052181773437499,17.63303906249999,0.04423324804978024,0.23448279916351564,0.028594527089902826,0.002029173422770208,2.8501380614697315e-05,0.0013534388593817305,0.017183420349397238,45.40632812500001
4.544544544544545,0.9898208593750001,0.7611325781250002,0.0011047365390625006,17.633171874999995,0.04423360476679039,0.23426299830717928,0.028536798893740736,0.0020542970017494687,2.708602694029478e-05,0.001383683762493629,0.016015251709120548,43.339171875000005
4.54954954954955,0.9898235156250001,0.7613078124999999,0.0011617599687499995,17.6332890625,0.044231274001465426,0.234043025313775,0.02847927279683924,0.00208027180954087,2.6743013320556976e-05,0.0014108798820867087,0.015241838317820111,41.58310156249999
4.554554554554555,0.9898264062499997,0.7614840625000001,0.00122300614765625,17.633359375,0.044228350683495954,0.2338247542559629,0.028423856252531115,0.0021068217164702434,2.7036410101710217e-05,0.0014346150076585008,0.016355902099519426,40.18981249999999
4.55955955955956,0.9898297656249997,0.761662109375,0.0012881796757812512,17.633445312500005,0.04422247176742555,0.2336106062181229,0.028372113020995886,0.002133832663390448,2.769080753213548e-05,0.0014544907166289104,0.01684078607166839,39.21085156250001
4.564564564564565,0.9898324999999997,0.7618414843750001,0.0013569783046874996,17.633539062500002,0.044215208935296624,0.23340128360988063,0.028325935091717,0.002161097477842204,2.832844451278573e-05,0.0014700969380137031,0.017440756286703163,38.69783593749999
4.56956956956957,0.9898355468749999,0.7620216406250002,0.0014290835781250013,17.633679687500003,0.0442065348441828,0.23319928584512672,0.02828699570704291,0.0021885198872069406,2.855864605662674e-05,0.0014810311099647294,0.015371928649926758,38.702570312499994
4.574574574574575,0.9898392187499999,0.7622025000000001,0.001504224140625001,17.63376562500001,0.04419695836874982,0.23300570605973472,0.028257101006968623,0.0022158760135177723,2.7995931682577718e-05,0.0014868923429780976,0.015778632567844397,39.27660156249999
4.57957957957958,0.98984265625,0.7623828124999998,0.0015821451562499996,17.633867187500005,0.044188853454589894,0.23282304369170456,0.028237963562752363,0.0022430630697448735,2.641332457153575e-05,0.0014872793880424608,0.015790513610625112,40.47151562500001
4.584584584584585,0.9898458593750001,0.7625635156249998,0.0016624775000000003,17.633953125000005,0.04417922838764088,0.23265200179356205,0.028231373426342687,0.0022699168754525397,2.3238589685449854e-05,0.0014817839686267283,0.01565031030264663,42.33905468749999
4.58958958958959,0.9898500000000003,0.7627432031249997,0.0017449956718750008,17.63403906250001,0.044170852961615825,0.23249476749010523,0.028238965362385085,0.002296243505544802,1.829391928294421e-05,0.0014700109801445175,0.015744467223782976,44.930851562499996
4.594594594594595,0.9898535937500004,0.7629221093750005,0.0018293502343750003,17.63410937500001,0.044163761276799884,0.23235391910272,0.028262662471435256,0.0023218753697799733,1.1130169053203331e-05,0.0014515482845938628,0.016780300536765935,48.29855468749999
4.5995995995996,0.9898578125,0.7630994531250002,0.0019152858593750003,17.63424218750001,0.04415883401532539,0.23222890980507693,0.028304090887401698,0.0023467180487578903,1.3397628150996557e-06,0.0014260029816152014,0.01483059759476646,52.49376562499997
4.604604604604605,0.9898624218749998,0.763274609375,0.0020025110156249998,17.634296875000008,0.04415655818344122,0.23212325557463231,0.028364978712408926,0.0023705280149046936,-1.1338237806702992e-05,0.0013929704700215205,0.015089349364927784,57.568125000000016
4.60960960960961,0.9898657031249999,0.7634691406249999,0.0020848304687499995,17.634343750000006,0.04413713693832366,0.23196870035691652,0.028356192968112974,0.002385311976799623,-1.9836623408353658e-05,0.0013646432515133525,0.01663925683544676,54.428070312500054
4.614614614614615,0.989868828125,0.76366453125,0.0021653203125000004,17.634406250000012,0.04411421808571758,0.2317874207629443,0.0283215881659245,0.002400513805111083,-2.906086199356661e-05,0.001335392726094739,0.0172474599604584,50.32981250000002
4.61961961961962,0.9898721874999996,0.763858671875,0.00224510078125,17.63453906250001,0.04408961690136126,0.23159347514748196,0.02827756841981412,0.00241758225213385,-4.008886772692891e-05,0.0013037020431467317,0.015375803161248314,46.891085937500016
4.624624624624625,0.9898757812499996,0.76405,0.0023244171093749996,17.63464843750001,0.044064785000000106,0.23138905021010164,0.028227072091265713,0.002436223482582032,-5.250601576171888e-05,0.0012699648789261742,0.015424485778396502,44.09200781249997
4.62962962962963,0.9898795312499997,0.7642400781250003,0.002403347265625001,17.63471875000001,0.0440374154874934,0.23117781767192078,0.028173068639916126,0.0024562721823322446,-6.602108549253589e-05,0.0012345813824214775,0.01622585839805879,41.91301562500001
4.634634634634635,0.9898829687499999,0.764426875,0.0024821667968750005,17.634796875000006,0.04401209965273445,0.2309620419729925,0.028118339896328264,0.0024774488984860834,-8.018176595131791e-05,0.0011979371533213273,0.017064177489714893,40.33422656250001
4.63963963963964,0.9898870312500001,0.7646126562499995,0.0025610889062500013,17.634960937500008,0.04398482965232009,0.23074390957361415,0.028065737461667187,0.0024994147788122804,-9.480920215253663e-05,0.0011604227524405334,0.014480857848525375,39.33599218750001
4.644644644644645,0.98989109375,0.7647954687499999,0.0026402840625,17.63505468750001,0.043959062854467934,0.2305265445250693,0.02801815216887185,0.002521938142474659,-0.00010938865710671385,0.001122428843139769,0.015393043883932478,38.898453125
4.64964964964965,0.9898952343749999,0.7649778125,0.0027199625781250004,17.63509375000001,0.043931915132715105,0.23031346117857368,0.02797856796640936,0.0025448233128415767,-0.00012375649662405865,0.0010843561676469934,0.017140303710675653,39.00199218750001
4.654654654654655,0.989899921875,0.7651574999999999,0.0028003329687499995,17.635226562500005,0.043906500193750087,0.23010676751026418,0.027949703131838848,0.002567731156151175,-0.0001375157496946597,0.0010466000570787187,0.016049714294410933,39.626867187500004
4.65965965965966,0.9899043749999998,0.7653357812499995,0.002881542734375,17.6353046875,0.04388153256345284,0.22990864983647002,0.027934455324255297,0.0025905002323693502,-0.0001502482959267079,0.001009549294469351,0.016809829040710156,40.75322656250002
4.664664664664665,0.9899091406249999,0.7655124218750002,0.002963822578125,17.635406250000003,0.043857606955071904,0.22972270013072535,0.027935752827606287,0.0026127939298992236,-0.0001617062612994368,0.0009735912512859248,0.01666514746119674,42.36142187500001
4.66966966966967,0.9899141406249994,0.7656875000000002,0.00304734875,17.635484375000004,0.04383491796874961,0.22955141679059596,0.027956461454322745,0.0026344234196093736,-0.0001714718142605962,0.000939120565381441,0.017190859130892022,44.431601562499985
4.674674674674675,0.9899191406249994,0.7658610937499999,0.003132394453125,17.635578125000002,0.04381303508005385,0.22939815685499002,0.027999391563582412,0.0026550389424482555,-0.00017930673104946256,0.000906537804188032,0.01630607202145029,46.9440703125
4.67967967967968,0.9899243749999996,0.7660336718750002,0.0032190545703124993,17.63567968750001,0.04379241355370467,0.22926479393767327,0.028067493817533692,0.002674457448162515,-0.00018482191114072965,0.0008762350489372439,0.01600508489963204,49.87916406249998
4.684684684684685,0.9899304687500001,0.7662078124999999,0.003309074140625,17.635765625000012,0.04377324431396512,0.22914569065333176,0.028160384076880384,0.002692615049123903,-0.00018745578043472986,0.0008481605800328874,0.014770820068065404,53.11404687500001
4.68968968968969,0.9899366406250003,0.7665364062500001,0.0034705328124999993,17.63591406250001,0.043694750393334814,0.22858678352699732,0.02809331384249978,0.002718976062633547,-0.0001791485391092265,0.0007996649229138253,0.01703518011458982,50.699453125
4.694694694694695,0.9899425000000001,0.7668111718750001,0.0036076355468750015,17.63610937500001,0.04362898606268917,0.22811284434076096,0.028033408305271616,0.0027405779304778746,-0.0001732145634814491,0.0007586011806855593,0.016396113036478255,48.4846484375
4.6996996996997,0.9899468750000003,0.7670374218749995,0.0037221573515624994,17.636281250000007,0.04357320281835397,0.22771684866965014,0.027980453030027497,0.0027578310603069258,-0.00016931463882140322,0.0007244265623139001,0.015099295898096443,46.472226562500005
4.704704704704705,0.9899500000000004,0.7672175781249998,0.0038159298437500004,17.636390625000008,0.04352976594100977,0.2273937980544276,0.027934332729807727,0.002771166328233215,-0.0001673199597799728,0.0006966186021680654,0.015616347411821607,44.66488281249999
4.70970970970971,0.989952265625,0.767357578125,0.0038908057420312496,17.63644531250001,0.04349476916913442,0.22713665850567788,0.027894922159866154,0.0027809322679025585,-0.0001670376212994801,0.0006746591652853824,0.016812364196482577,43.06525781249999
4.714714714714715,0.9899464062500001,0.767083046875,0.003814448593749999,17.636296875000006,0.043562974196966864,0.22746552810692575,0.02794571473483665,0.0027632413904019417,-0.00018047582478833521,0.0006899374720399795,0.016345036864947815,40.417148437500025
4.71971971971972,0.989946796875,0.7670800781250002,0.0038081659375000004,17.636320312500004,0.043569638118743814,0.22747276349719253,0.02795773753629732,0.0027722119001495345,-0.00018389789173965584,0.0006981041769135361,0.015674584899670663,39.89153906249999
4.724724724724725,0.98994578125,0.767085390625,0.0038312555468749993,17.63628906250001,0.043575237864691085,0.22748375898093456,0.027948373249510907,0.0027523373266161943,-0.00019543762312419452,0.0007033898178540689,0.016620603942442358,39.702609375
4.72972972972973,0.9899465624999998,0.76711859375,0.003827035703125,17.636320312500004,0.04357718812302236,0.22743207254772693,0.027955084861028302,0.002748325261000206,-0.00020133482826641924,0.0007114553232163985,0.016533959899618367,40.69633593750001
4.734734734734735,0.9899484375,0.7672039843750003,0.003856775546875,17.636382812500003,0.04356531198412439,0.22734051590738102,0.02796077594631764,0.002749856663284931,-0.00020296374068101269,0.0007094830174892333,0.015735665954366596,41.823257812499996
4.73973973973974,0.9899510937499997,0.7673177343749996,0.0038980781249999996,17.6364296875,0.0435479476386178,0.2272126956119315,0.02796678614136155,0.002752244337208255,-0.00020359117389555782,0.0007050598270682521,0.016269752868481646,43.12506250000003
4.744744744744745,0.9899545312499998,0.7674668749999998,0.00395386140625,17.636484375000006,0.04352608015273496,0.2270371013549802,0.027972225519195378,0.002757194479080959,-0.00020280840865400965,0.0006969735660044728,0.017309515380532048,44.63460937500001
4.74974974974975,0.9899598437499998,0.7676585156249999,0.004026292953125,17.636617187500004,0.04349415338842155,0.22680714834005564,0.027976609352201327,0.0027648694515701655,-0.00020060951399382296,0.000684832813930918,0.015984181579483447,46.36148437500002
4.754754754754755,0.9899651562499997,0.7678958593750002,0.004117176484375,17.636765625000002,0.04345329290473021,0.22651523635779658,0.027979834356704637,0.002775752326894818,-0.00019672642404972541,0.0006681273662252115,0.01598266381824942,48.30829687500002
4.75975975975976,0.9899721875000002,0.768183203125,0.004228387578124999,17.6369140625,0.04340206643661526,0.2261555582384891,0.027981741301944363,0.0027900776080569773,-0.0001909816151607971,0.0006463569891405886,0.016684226989639228,50.47792187499998
4.764764764764765,0.9899800781249998,0.7685256249999998,0.00436165625,17.637124999999994,0.04333875434335965,0.22572230407975685,0.02798204446203722,0.002808219709121094,-0.00018303310178954886,0.0006190164078211668,0.01580610937497795,52.87284374999999
4.76976976976977,0.9899828906250002,0.7687064843749998,0.004411892734375001,17.637195312499994,0.04328745025482794,0.22548084770250035,0.02795780423572532,0.002808842642031488,-0.00017067519980027427,0.0006212497948745739,0.017154008728198278,49.788101562499996
4.774774774774775,0.9899864062500001,0.7688657031250001,0.004450827078125001,17.637281249999994,0.04323857743309889,0.22526308076332077,0.02792155431970843,0.002808525490339632,-0.00015981832557613278,0.0006240355039813231,0.01709135839865894,46.44397656250002
4.77977977977978,0.9899888281250001,0.7690275781250002,0.004490853953125001,17.637359374999996,0.04319041220819664,0.2250384259807718,0.027877516900006873,0.0028096766482151965,-0.00015078516958845847,0.0006234787289936642,0.017694902099833598,43.577421875
4.784784784784785,0.989991484375,0.7691921093749995,0.004532201953124999,17.63749999999999,0.0431429520002391,0.22481195914545604,0.027827998308374503,0.002812239847687291,-0.0001434567813385255,0.0006200778589912939,0.016171875000509317,41.18288281249998
4.78978978978979,0.9899942968750002,0.7693586718749997,0.004574937617187499,17.637609374999986,0.04309715588573637,0.22458289807079884,0.02777485151102049,0.0028160799615546492,-0.00013762013602080516,0.0006143524173675135,0.01536053491270195,39.255046875
4.794794794794795,0.9899975781250004,0.7695267968749998,0.004619239734374999,17.63771093749999,0.043052415141302425,0.2243549126242764,0.027720202676798023,0.00282108468070868,-0.00013310157120484498,0.0006068150272889578,0.015215385193357633,37.78843750000001
4.7997997997998,0.9900008593750005,0.76969625,0.0046653637109374995,17.637796874999985,0.04300987023593772,0.22412964063144453,0.02766605275532063,0.002827008687430324,-0.0001297847150871059,0.0005979905121015452,0.015699521240890135,36.77753125000001
4.804804804804805,0.9900041406250006,0.7698668750000002,0.004713366671874998,17.637898437499985,0.04296976040273437,0.22391020604961648,0.027614433731867376,0.0028337898170944418,-0.00012739199806560063,0.0005883677915030005,0.015944958435625267,36.216890625
4.80980980980981,0.9900077343750003,0.7700378906250004,0.004763362093749998,17.637960937499983,0.04293180325180013,0.22369691975656386,0.027567478975645973,0.0028413810135456672,-0.00012584267625437645,0.0005784865991982717,0.017021467224651587,36.1011484375
4.814814814814815,0.9900109375,0.7702093749999998,0.004815629953124998,17.638046874999986,0.04289712803710999,0.22349399720815452,0.027526985721881416,0.0028494953354473154,-0.0001249184927102776,0.0005688447750150001,0.01711493530314101,36.42484375
4.81981981981982,0.9900147656250001,0.770380703125,0.004870258906249999,17.638187499999987,0.04286536912763095,0.22330237432818612,0.027495235423414165,0.002857986831902331,-0.00012446169880339379,0.0005599667295653766,0.015826089844210856,37.18253124999999
4.824824824824825,0.9900194531250001,0.7705514843749999,0.004927362499999999,17.63829687499998,0.042838456802484104,0.22312603359879354,0.02747420466671982,0.0028668608553212927,-0.00012427766727250852,0.0005523618228457358,0.01532709936594756,38.368703125
4.82982982982983,0.9900232812500002,0.770721796875,0.004987143984375,17.638429687499983,0.042813849321771236,0.222964659644879,0.02746593242183091,0.0028759677864631547,-0.00012422770360114995,0.0005465443121061427,0.014626284119231059,39.977953125
4.834834834834835,0.9900278125000002,0.7708910156249998,0.005049814609375,17.63850781249998,0.042793838903655956,0.22282231187241092,0.027472316882413125,0.002885012193310945,-0.00012410343331300665,0.0005430225412706753,0.014526523376957812,42.004867187500004
4.83983983983984,0.990031953125,0.7710586718749999,0.005115456131250001,17.63860937499998,0.04277852452636122,0.22269961335856922,0.027495560795980943,0.0028939635800285506,-0.00012376016780437542,0.0005423192507676628,0.013599941162624418,44.443968749999996
4.844844844844845,0.9900371875000005,0.7712240625000001,0.005184201546875002,17.63868749999998,0.04276899229599551,0.2226003896793214,0.027537616804711996,0.0029027108190752757,-0.0001229671971929409,0.0005449482021787582,0.014281402344465732,47.289765624999994
4.84984984984985,0.9900415625000001,0.771383203125,0.0052620096874999986,17.638757812499975,0.04275936018661519,0.22246457687904858,0.02755542968665386,0.0029208757451939724,-0.00012188493907111437,0.0005486830159410575,0.015160331971003416,47.69258593750001
4.854854854854855,0.9900454687500004,0.7715300781249997,0.005343112343750001,17.638812499999975,0.042745166673431645,0.22225113865048216,0.027511929559300978,0.0029452799363084104,-0.0001195485157158198,0.0005509671596417381,0.016668589844528015,44.931781250000014
4.85985985985986,0.9900485937500003,0.7716706250000004,0.00541861578515625,17.638890624999974,0.042728352762108956,0.22202587297797272,0.027454163813499757,0.0029626889173086073,-0.00011539738843804312,0.0005540481417414597,0.017584394287894156,42.46293749999999
4.864864864864865,0.9900521093750003,0.7718052343750001,0.005489647687499999,17.639031249999974,0.04271089894135138,0.2217899418932671,0.027385327919345812,0.0029739113361628867,-0.00010974447929381083,0.0005576392592704697,0.016451561524377212,40.307703124999996
4.86986986986987,0.9900563281250004,0.77193546875,0.005557472804687497,17.63915624999997,0.042691413335717465,0.22154833324602516,0.027308648387544047,0.002979698180135681,-0.00010270407714614894,0.000561457415355223,0.01633866308702636,38.48767968750001
4.874874874874875,0.9900598437500006,0.7720632031250003,0.005623209312500001,17.63928124999997,0.04267114475536471,0.22130314514202784,0.02722742183954262,0.002980893662598915,-9.462043865008118e-05,0.0005652183277648898,0.014897608399508044,37.0243671875
4.87987987987988,0.9900633593750006,0.7721881250000001,0.0056880348984375,17.639414062499974,0.042652218358984584,0.22105670875899425,0.027144882207559066,0.002978199785122231,-8.570513421274245e-05,0.0005686360018914712,0.014977781678169322,35.939328125
4.884884884884885,0.9900675781250006,0.7723127343750001,0.005753175156249999,17.639515624999973,0.04263272782221039,0.22081315097562149,0.027064153867362717,0.0029724180715507437,-7.619782191411794e-05,0.0005714150911389139,0.015144765381876368,35.25407031249998
4.88988988988989,0.9900712500000002,0.772436484375,0.005819732031250002,17.63963281249997,0.042617736981390486,0.22057534946908447,0.026988618825540878,0.0029644217279016696,-6.631094714388099e-05,0.0005732808153747186,0.01522924017456262,34.9902265625
4.894894894894895,0.9900749218749999,0.7725621093749996,0.005888929453125001,17.63974218749997,0.04260239653305131,0.2203459455098961,0.026921455817903745,0.002954895770983187,-5.634367758569282e-05,0.0005739451127205786,0.015198683533867552,35.1693046875
4.8998998998999,0.9900796874999999,0.7726901562499998,0.0059619080468750005,17.639851562499967,0.04259062555935078,0.22012640877744066,0.02686587464152114,0.002944665620962025,-4.647989531180489e-05,0.0005731222431748925,0.015246227967566028,35.812960937499994
4.904904904904905,0.9900835937499998,0.7728220312500002,0.006039872421875,17.639960937499968,0.04258142051462388,0.21992312931612748,0.02682511622940046,0.0029345105576857045,-3.6996580703062645e-05,0.0005705288343968681,0.015762498475339726,36.94261718749998
4.90990990990991,0.99008875,0.7729581249999997,0.006123953124999999,17.64007031249998,0.04257753387148433,0.2197363253231227,0.026802483857068113,0.002925217159287111,-2.8085871091985693e-05,0.000565880576586763,0.015653745056965818,38.57985156249998
4.914914914914915,0.9900940625000002,0.7731001562500001,0.0062153706625000015,17.640179687499977,0.042578492156225445,0.21957035354252774,0.026801147849400984,0.002917565813419582,-2.0032498360143803e-05,0.0005588848553514595,0.01531059271343338,40.74628906250001
4.91991991991992,0.9900985937500002,0.7732489062500001,0.006315244687500001,17.64028124999998,0.0425846446081789,0.21942746143453704,0.026824317477716037,0.0029123175464395015,-1.3062805394180104e-05,0.0005492655157679515,0.01586804589936719,43.463460937499995
4.924924924924925,0.9901046093750004,0.77340640625,0.006424829921875,17.640382812499976,0.04259557764646027,0.21931067468547508,0.02687534254398608,0.00291027334810519,-7.428907891368554e-06,0.0005367360298064101,0.015956728455648772,46.75292968750001
4.92992992992993,0.9901105468749996,0.7735728124999997,0.006545166796875002,17.640492187499973,0.042613931885840284,0.2192238795416011,0.026957377353662677,0.002912228865784794,-3.3074951982055485e-06,0.0005210197210236471,0.01537913275245728,50.636257812500006
4.934934934934935,0.9901194531249997,0.773832109375,0.006642008562500001,17.640734374999983,0.0425903508752381,0.21883994622225567,0.026881205222246896,0.0028905688629688123,1.4304299705249202e-05,0.0005185277793372023,0.014803210693855817,49.986007812499984
4.93993993993994,0.9901285937499998,0.7740896875000003,0.006715179062499999,17.64091406249999,0.04255195258115152,0.21838506262015844,0.026745027940565345,0.002861762950502832,3.4931701337002886e-05,0.0005210600119771163,0.018151039489850973,47.44806249999999
4.944944944944945,0.9901366406250004,0.7743045312499998,0.006776924171874999,17.641156249999998,0.0425214772607182,0.21800188579876856,0.026627443262426578,0.002837518312029541,5.2067578375562655e-05,0.0005219845605025322,0.016481163085813932,45.15407812500001
4.94994994994995,0.9901421874999999,0.77447984375,0.006828030875,17.641390625000007,0.042496909124975835,0.21768454986937,0.026527389602243674,0.0028174217773098264,6.593760337593034e-05,0.0005215359275456217,0.014930566161751813,43.10023437499999
4.954954954954955,0.990147265625,0.7746196093750001,0.006869408678124999,17.641492187500006,0.042477273271722016,0.2174278112244129,0.026443750204482894,0.0028013044581135784,7.679799959139715e-05,0.0005199338655980194,0.016034648376376026,41.28282031249999
4.95995995995996,0.9901416406250003,0.7745183593749996,0.006868552418750001,17.641406249999996,0.04249060786605863,0.21758915111267085,0.02647707625507015,0.002791318830598563,7.168665705889607e-05,0.0004930795108267576,0.014848022461080745,38.50307812499997
4.964964964964965,0.9901400781250005,0.7744436718750003,0.0068675958359375,17.641421875,0.04249801471776704,0.21764791425243424,0.026492151496062894,0.002809156285738101,6.441724015613097e-05,0.00048810704085018076,0.013124853271392567,37.42492187500001
4.96996996996997,0.9901395312500003,0.7744335937500002,0.006850644359375,17.641382812499998,0.042519952621459356,0.2176740061718614,0.026493654336238643,0.0028004481348910537,6.643404252593946e-05,0.00047995905283689314,0.014112462829587002,37.070359374999995
4.974974974974975,0.9901396093750006,0.7744117968750002,0.006846176281250001,17.641343749999997,0.04252277511083358,0.21770531737032614,0.026500478929057575,0.0028210819649391794,5.5752876642396754e-05,0.00048110568729738595,0.01510006933602881,37.089859374999996
4.97997997997998,0.9901421875000005,0.7744490625000003,0.0068479300312499995,17.641367187499995,0.042525368342870684,0.21765466835428715,0.02650068095949321,0.0028306534134828415,5.744820308870491e-05,0.0004911669318540276,0.01567938079853093,38.018078125
4.984984984984985,0.9901454687500004,0.7745142187499998,0.00685439059375,17.6414375,0.04252022495407737,0.21757684545458833,0.026496853323775507,0.002830379602399369,5.9089734062722624e-05,0.0004949455448399458,0.01507355859382642,39.020945312500004
4.98998998998999,0.9901486718750004,0.7746010937500006,0.006865696736718753,17.641499999999997,0.042507754936302766,0.21745575283331933,0.026486749485425374,0.0028273188218193484,6.412980706201168e-05,0.0005040337841947803,0.015993375000107335,40.15314843750003
4.994994994994995,0.9901540624999999,0.7747206250000003,0.006882924062500001,17.641632812500003,0.04249193757460912,0.21729059410634988,0.026468215945903963,0.002821090893472456,7.19522316107614e-05,0.0005153255551557412,0.015760458923239185,41.4135
5.0,0.990160703125,0.77487390625,0.006907185765625001,17.641812500000007,0.042470273162866334,0.21707533765979914,0.026440916301256435,0.0028120070791270105,8.245934394184701e-05,0.0005292211006667151,0.01410796484350385,42.817929687499976


==> figs/data/cyl_DNS/cylinder_DNS_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp,Sij^2
-2.0,0.9960369306930689,1.1253960396039606,0.0074511544554455465,17.73173267326731,0.00025504117243313473,0.000289341089360302,1.8689209184394416e-06,-0.0001089412987942389,1.0408554235859463e-06,-2.525022605392568e-07,0.0005078889326455283,0.014485564356435655
-1.995995995995996,0.9960237500000003,1.1256304687500007,0.0076137140625000006,17.731468749999987,0.00024042282165281925,0.00029224854567448964,1.910166970955154e-06,-0.00010988087285034899,7.798451902521638e-07,-2.2924993859118813e-07,0.0005628427737178754,0.014594023437500001
-1.991991991991992,0.9960138281250001,1.1258609375000002,0.007783367968749999,17.731265624999995,0.00024105566162035963,0.00029493222993803647,1.939054780166368e-06,-0.00011074464570434532,7.906872931055093e-07,-2.3168407507297886e-07,-0.0009837893063036063,0.014700796874999998
-1.987987987987988,0.9960037499999997,1.1260796874999996,0.00796276015625,17.73101562500001,0.00024766239990259287,0.00029762554444403747,1.9685657235232834e-06,-0.00011162434338744982,7.986712896862475e-07,-2.3405146701843655e-07,-0.0011025939939486307,0.014805515625000003
-1.983983983983984,0.9959945312499999,1.1262906249999998,0.008152395312499996,17.730734375000022,0.00024677178711041137,0.0003003184506687279,1.9987212229229294e-06,-0.00011254375551269548,8.097003492919591e-07,-2.3632026013199566e-07,0.0005897731928712346,0.014907898437499997
-1.97997997997998,0.9959859374999998,1.1264890625000004,0.00835279765625,17.730515625000024,0.000244267067869508,0.0003030031931887444,2.0295566100327335e-06,-0.00011350863854127022,8.203408247204111e-07,-2.384687097159143e-07,0.0003781716300750304,0.0150078828125
-1.975975975975976,0.9959736170212767,1.1267531914893618,0.008478677659574467,17.730212765957454,0.0002623518515161294,0.00030618691876205424,2.0621223439431504e-06,-0.00011450689976912932,7.960099172567102e-07,-2.2248137910622247e-07,8.718877290903038e-05,0.015126702127659576
-1.971971971971972,0.9959593577981654,1.127080733944954,0.008572074311926605,17.729862385321116,0.0002569090783608452,0.0003094883493302576,2.0912668766714154e-06,-0.0001158051280178412,8.955431580522782e-07,-2.6048760593541164e-07,-0.000955982241066522,0.015270688073394488
-1.967967967967968,0.9959401869158876,1.1274719626168226,0.008614712149532711,17.729355140186936,0.00026585201764306454,0.00031299701495452517,2.1237686589416977e-06,-0.00011727538657524926,8.458001493449034e-07,-2.9518670710410866e-07,0.0015550981736964786,0.015431990654205608
-1.9639639639639639,0.9959294642857142,1.1277714285714284,0.008724430357142855,17.729098214285735,0.0002717834693872767,0.000316190118514793,2.1412895412604984e-06,-0.00011862400163265181,1.109491493877585e-06,-3.13083747589476e-07,-0.001102063218127114,0.015567794642857147
-1.95995995995996,0.9959190677966101,1.1279491525423726,0.008916982203389831,17.72884745762714,0.00027308216029897636,0.00031935378431663245,2.175147853535658e-06,-0.0001200533670065989,7.702597923728706e-07,-1.974022351226695e-07,0.0005101970692180657,0.015663830508474582
-1.955955955955956,0.9959107317073168,1.1281504065040646,0.00916490162601626,17.728626016260172,0.0002725952640636464,0.00032175140745373715,2.2141344330607233e-06,-0.00012137448682992581,9.866013314660467e-07,-3.271013350769816e-07,0.0006976243636245272,0.015777528455284556
-1.951951951951952,0.9959030708661415,1.1283228346456695,0.009383635433070865,17.728433070866146,0.0002789193998382622,0.00032432636243716963,2.2486017172762417e-06,-0.00012257643033665964,9.132337333004513e-07,-2.8145560458634476e-07,-0.0003312741645231654,0.015876354330708664
-1.947947947947948,0.99589640625,1.12847890625,0.0096319234375,17.728195312500006,0.00027285814880273485,0.0003268222227691381,2.283740293106034e-06,-0.00012402711333374568,9.019876456726263e-07,-2.5965262450916645e-07,0.002184711852919463,0.015970218749999997
-1.9439439439439439,0.9958905468749996,1.1286070312499996,0.009902618750000002,17.728039062500006,0.0002860127630632814,0.0003292065012671484,2.319999575121723e-06,-0.00012541983653808,9.134496147326075e-07,-2.606881198591506e-07,0.002099748474165608,0.016061085937499994
-1.93993993993994,0.9958852343749995,1.1287289062500008,0.010185901562500002,17.72795312500001,0.000281993695677496,0.00033146365935906,2.357036286454995e-06,-0.00012689731106080293,9.270052744440893e-07,-2.614375601719957e-07,0.00014674780254608777,0.016149351562499994
-1.935935935935936,0.9957964062500009,1.1306718750000009,0.009025942968750006,17.725710937500065,0.0002842360839840907,0.0003333647753998723,2.3573834063959246e-06,-0.00012060017261964623,9.005363081910077e-07,-2.795614772065644e-07,0.0029998851908317192,0.016768125
-1.931931931931932,0.9957822656249996,1.1310140624999991,0.009145674218749997,17.72537500000003,0.00026969042724855896,0.00033649562745949145,2.3921185161676212e-06,-0.00012147912119994143,9.109556767858255e-07,-2.835183591430663e-07,0.0015498593737106603,0.0169292734375
-1.927927927927928,0.9957677343749997,1.1313156249999996,0.009255735937499999,17.725210937499998,0.00027183163086008655,0.0003392198678802708,2.4235943592919718e-06,-0.00012232509321776983,9.203701409447748e-07,-2.86773219600976e-07,-0.005055903870186285,0.017078062499999994
-1.9239239239239239,0.9957546093750003,1.1316015625000015,0.009361389843749996,17.72464062499996,0.00028805999755365796,0.0003417610208183346,2.4537018217824417e-06,-0.00012319540560913785,9.292307763976838e-07,-2.897178995128361e-07,0.0025053396008161144,0.017222109374999992
-1.91991991991992,0.9957417187499994,1.1318914062500005,0.00946787734375,17.724398437499964,0.0002874694573948844,0.0003443407048537053,2.484339445189341e-06,-0.00012406993831970935,9.37896101937968e-07,-2.927235614693945e-07,0.00015315374827196138,0.01736921874999999
-1.915915915915916,0.9957278124999991,1.132206249999999,0.009580453124999999,17.724187499999974,0.0002793199609407715,0.00034717319916967776,2.5173823404914897e-06,-0.00012493953095702066,9.471108752830517e-07,-2.9616875258649933e-07,-0.004244410154626621,0.017527062500000003
-1.911911911911912,0.9957119531250008,1.1325453125000002,0.009704342968749998,17.723593749999978,0.0002887713842785189,0.00035047096191987234,2.5547366226250616e-06,-0.00012570970265014282,9.580742942907444e-07,-3.00369209076786e-07,0.0025058349619371256,0.017703531249999998
-1.907907907907908,0.9956939843749995,1.1329515624999995,0.009853618750000001,17.723312499999984,0.00028560077881101265,0.0003545465100296485,2.6001720467080634e-06,-0.00012637588409179605,9.6969500712776e-07,-3.059950346736848e-07,-0.0027590976561668867,0.017938078125000003
-1.9039039039039038,0.9956701562500008,1.1334812500000004,0.010088267968750002,17.722539062499973,0.0002905683984355534,0.00035970169314069277,2.665099004220453e-06,-0.00012738602505371795,9.833049733496481e-07,-3.137275631863408e-07,0.00278105316277788,0.01822040625
-1.8998998998999,0.995648606557376,1.1339754098360655,0.010303179508196713,17.72211475409835,0.00029731087073425755,0.0003642653116940063,2.7234787667837677e-06,-0.00012855220542191612,1.110935357094805e-06,-3.4700462557564514e-07,-0.002121849233901685,0.01848141803278688
-1.8958958958958958,0.9956283898305082,1.1344144067796609,0.010479335593220344,17.72151694915254,0.00029886894498698524,0.00036848750857551284,2.772427044500359e-06,-0.000129663507716175,1.0038176490010406e-06,-3.097751089297201e-07,0.0015658344586881867,0.01871247457627119
-1.8918918918918919,0.9956081818181814,1.1348454545454545,0.010667962727272731,17.72107272727273,0.000310339752066513,0.0003722476621586107,2.8175968180373e-06,-0.00013096173757851104,1.116161264338845e-06,-4.3656530871846735e-07,-0.0006913325619279931,0.018939163636363637
-1.887887887887888,0.995591621621622,1.135264864864865,0.010826171171171175,17.720612612612623,0.0003052181348912608,0.00037626572948421373,2.8764129853548917e-06,-0.00013227445434624285,1.126937966944297e-06,-2.7538236892366543e-07,-0.000832087006472193,0.01916818918918919
-1.8838838838838838,0.9955761363636362,1.1355806818181817,0.01091403409090909,17.720227272727286,0.0003156059904441122,0.00037989738258974675,2.952853445472108e-06,-0.00013327763797778627,7.121497809555854e-07,-5.927844047494751e-08,0.000590857437316572,0.019322409090909088
-1.87987987987988,0.9955636470588234,1.1358705882352935,0.011045435294117644,17.719882352941195,0.0003180067820085508,0.0003813444768105193,2.9302809612864932e-06,-0.00013443214366781232,1.4327992815224198e-06,-4.764973447415923e-07,0.0010635155701379517,0.019473505882352946
-1.8758758758758758,0.9955660550458716,1.135804587155963,0.010930100917431193,17.719935779816534,0.00031766456611426186,0.00038303849026504486,2.941901357487827e-06,-0.00013334866835283503,9.272568360363522e-07,-2.1061541325490297e-07,0.0015823811958171063,0.019430477064220176
-1.8718718718718719,0.9955568103448265,1.1360112068965509,0.010990836206896549,17.71962931034485,0.0003190550468217257,0.00038423117464558555,2.9337536764596474e-06,-0.0001338596559229948,1.2506106000206624e-06,-4.3130064420799763e-07,0.0037888281055415973,0.019538370689655173
-1.867867867867868,0.9955477118644058,1.136214406779661,0.011017771186440687,17.719474576271207,0.00029817775854601436,0.00038661973503239004,2.978391969769043e-06,-0.00013420289500863138,1.030185866446334e-06,-2.9851448263458776e-07,0.0012376900309618577,0.019635296610169498
-1.8638638638638638,0.9955506603773583,1.1361235849056603,0.010922320754716984,17.719632075471722,0.0003175394437529011,0.00038912706027447477,2.9587703167449306e-06,-0.00013093640001780003,9.92989514912913e-07,-3.1780798357016646e-07,-0.0006439089542595866,0.01959688679245283
-1.85985985985986,0.9955356190476189,1.1364495238095238,0.011051066666666666,17.719247619047643,0.0003205750712016453,0.00039228773505269846,2.9777989369803738e-06,-0.0001313127842539688,1.221489312711098e-06,-4.7263521130527043e-07,0.0006447672556078032,0.019770323809523798
-1.8558558558558558,0.9955259016393443,1.1367049180327866,0.011122475409836064,17.718967213114773,0.0003142244020430951,0.0003950200489543133,3.027297288618522e-06,-0.00013138233512496357,1.3120345229507589e-06,-4.3011281098196657e-07,8.614646549176541e-05,0.019912147540983607
-1.8518518518518519,0.9955150000000004,1.136971666666667,0.011190066666666663,17.71862500000002,0.0003129291972214787,0.00039816774132888895,3.089310274200025e-06,-0.00013177208144444542,1.1521063379888211e-06,-2.909129089697806e-07,0.0014947760411700983,0.020057399999999996
-1.8478478478478477,0.9954981666666661,1.1373216666666661,0.011322091666666664,17.71826666666669,0.000316093197223033,0.0004013819902915968,3.1159082562063855e-06,-0.000132618497819436,1.2184993860458765e-06,-3.885965872529797e-07,0.00010966222123443004,0.020243508333333333
-1.8438438438438438,0.9954825000000006,1.1376601562500002,0.011444273437500001,17.717937500000023,0.00032858763122423085,0.00040496149611273213,3.15917277508741e-06,-0.00013328765707398132,1.0992417141217516e-06,-3.726915938115494e-07,-0.0018717539073236367,0.020429148437500003
-1.83983983983984,0.9954631250000001,1.1380875000000006,0.011614898437500002,17.717343750000023,0.0003232485937489926,0.0004090160874115601,3.2131925500318737e-06,-0.00013467697548829108,1.1118354983387368e-06,-3.7779365812590666e-07,0.0022148193351085865,0.020662601562500008
-1.8358358358358358,0.9954412500000007,1.1385703125000006,0.011821460937499997,17.716875000000034,0.0003310809936507564,0.0004135386863031616,3.276005765706123e-06,-0.00013649416131591985,1.1279280362921462e-06,-3.8351357957434735e-07,-0.0010972656256740265,0.020931023437500012
-1.8318318318318318,0.9954167968749996,1.1391218749999994,0.012066781250000007,17.716250000000002,0.0003365101464860576,0.0004185228683896482,3.3482858838198986e-06,-0.00013894854521484534,1.1470313638896427e-06,-3.8978694570577107e-07,-0.0009046875001104127,0.021237382812500007
-1.8278278278278277,0.9953889062500003,1.1397499999999998,0.012353671874999998,17.71546874999995,0.00033321875000047463,0.0004239488224548339,3.430711281275133e-06,-0.0001423084570312417,1.1703529949217626e-06,-3.9654210121447856e-07,0.0014638427753084216,0.021584187500000015
-1.8238238238238238,0.9953642968749999,1.1402906250000002,0.012591914062500001,17.714835937499956,0.0003349467871083256,0.00042890705961761485,3.503043488804562e-06,-0.00014495718127442367,1.1913074382103564e-06,-4.0290313947415067e-07,0.002712707459579633,0.021885742187499998
-1.8198198198198199,0.995348359375001,1.140652343749999,0.012731601562499997,17.714453124999967,0.0003380119476332766,0.0004328079622787475,3.5530179233119178e-06,-0.0001458233494567706,1.2018583412932825e-06,-4.082926044944765e-07,0.0007286071792691473,0.022096742187500004
-1.8158158158158157,0.9953318749999996,1.1410132812500002,0.012871375000000001,17.714218749999972,0.00035041076110808866,0.00043670520560937524,3.6032677283424653e-06,-0.0001468004479492184,1.214299976472216e-06,-4.136055734339853e-07,-0.005030297850908028,0.02230717968750001
-1.8118118118118118,0.9952897656250002,1.1419468750000004,0.0142913671875,17.712945312499986,0.000362803427734093,0.00046525924578704814,3.9291448761757694e-06,-0.00014822428674317323,1.298381611916519e-06,-4.5665458605184966e-07,0.00125585638437542,0.02307446875000001
-1.8078078078078077,0.9952741406250003,1.1422906249999996,0.014369460937499997,17.7125546875,0.00035572178711062996,0.00046826562361566154,3.968924709746756e-06,-0.00014974114020995313,1.3087955981152833e-06,-4.598246754450924e-07,0.0016564423219165292,0.02326092187499999
-1.8038038038038038,0.9952594531250005,1.1426117187499998,0.0144109921875,17.712304687500005,0.0003673664251713227,0.00047074002292181417,4.001547764655463e-06,-0.0001510435522521815,1.3161676992638847e-06,-4.622481010423204e-07,-0.002534217834579522,0.023431992187500004
-1.7997997997997999,0.9952452343750001,1.1429218750000005,0.014421062500000009,17.711828125000004,0.00037490014648300374,0.00047277412824609356,4.028085567063048e-06,-0.0001520384169922083,1.3230405388306481e-06,-4.6411460172309536e-07,0.0019257204592122434,0.02358996093750001
-1.7957957957957957,0.9952315126050417,1.14322268907563,0.014388588235294117,17.711512605042017,0.0003637319221814206,0.00047393525128423136,4.051274139037251e-06,-0.00015314204695995523,1.3782777544805476e-06,-5.148310288031639e-07,0.0011447708496916675,0.02373170588235294
-1.7917917917917918,0.9952180165289259,1.1435314049586778,0.014400049586776856,17.711272727272732,0.00036815727819150545,0.00047636419173307853,4.08014314063984e-06,-0.00015421472056553406,1.2848191853563455e-06,-4.052292001901487e-07,-0.002735338843365298,0.023890851239669417
-1.7877877877877877,0.9952012500000001,1.1439330357142854,0.014568285714285718,17.710651785714298,0.00036006694435597453,0.00047919621206122425,4.146037799583487e-06,-0.0001561879451530586,1.3742349990513098e-06,-3.742324953321415e-07,0.003527610888909294,0.024121571428571444
-1.7837837837837838,0.9951834375,1.1443250000000003,0.01470376041666667,17.71034375000001,0.00037133604166639245,0.0004809423462759329,4.1973087892813564e-06,-0.00015767230546875552,1.787524956223946e-06,-5.520945944912872e-07,-0.0016924098314916591,0.02434064583333334
-1.7797797797797799,0.9951677343750004,1.1446359375000008,0.0146785390625,17.709960937499993,0.00036638308349457027,0.0004819883816156616,4.197899356459121e-06,-0.00015822394593507233,1.3621851402100254e-06,-4.732853899124756e-07,-0.00029453277528546096,0.024480789062500008
-1.7757757757757757,0.9951553125,1.1449054687499995,0.014574070312500005,17.70954687500001,0.0003680301263428998,0.00048250616202630595,4.203892123705417e-06,-0.00015829217772826004,1.3617359507690655e-06,-4.7525723781823755e-07,0.002965107177999471,0.024596296875
-1.7717717717717718,0.9951422807017537,1.1451780701754384,0.014495114035087714,17.709385964912286,0.0003715735541713894,0.00048400166910980333,4.213096404866234e-06,-0.00015839899837641683,1.078043601200428e-06,-3.450868373213299e-07,-0.0026144121270590404,0.024720043859649127
-1.7677677677677677,0.9951317346938776,1.145448979591838,0.014436959183673463,17.70910204081633,0.00037010453977215363,0.00048638145442690553,4.2745879594859595e-06,-0.00015853485922533161,8.768673548522439e-07,6.533170581841653e-09,-0.0023971328610628007,0.024864377551020396
-1.7637637637637638,0.9951116279069769,1.1458732558139535,0.014581837209302322,17.70847674418605,0.00038029556381791174,0.0004885694422060575,4.313633681986691e-06,-0.00015906518574905146,1.7389434166306537e-06,-6.864245005175774e-07,0.0027583773656942867,0.025092802325581406
-1.7597597597597598,0.9950944531249997,1.1462398437500003,0.014702374999999998,17.70822656250001,0.0003803143499747641,0.0004934115756093746,4.346680750954685e-06,-0.0001600886477539122,1.3860343934448148e-06,-4.935474062363279e-07,-0.0037098638310908427,0.025311742187499993
-1.7557557557557557,0.9950746093750003,1.1466671874999987,0.014935132812500012,17.707523437500047,0.000379361110843357,0.0004992171984979851,4.425365563825977e-06,-0.0001616423620483358,1.4056474520016707e-06,-5.012683634895032e-07,0.004160585386841831,0.025582304687499995
-1.7517517517517518,0.9950528124999993,1.1471460937500007,0.015273898437499997,17.707132812500053,0.0003792770941135615,0.000506436151520935,4.5265502140582446e-06,-0.0001641585539123476,1.43332820805661e-06,-5.101448470717786e-07,-0.0011461895160778113,0.025900859375000012
-1.7477477477477477,0.9950242968750004,1.1477531249999993,0.0153357109375,17.70641406250001,0.0003932328027358434,0.0005116802669164425,4.59522755727334e-06,-0.00016494609011230218,1.4435496181640432e-06,-5.192458007348624e-07,-0.0008489526979928996,0.026269859375
-1.7437437437437437,0.9950007812499995,1.148265625,0.015441304687499999,17.705757812499986,0.0003938669433596331,0.0005167408751727905,4.662499903370183e-06,-0.00016595375280762173,1.4566937313231136e-06,-5.272412448729872e-07,0.001765285095245872,0.026581585937499992
-1.7397397397397398,0.9949814062500001,1.1486812499999994,0.015594226562499995,17.705351562499978,0.00039779214843860267,0.0005216609572924197,4.72933785170219e-06,-0.00016710034809569452,1.4705978680175017e-06,-5.342411494315806e-07,-0.0008020767202765455,0.026850226562499992
-1.7357357357357357,0.9949667889908257,1.1490339449541283,0.015802522935779818,17.704935779816466,0.0004017272881076117,0.0005259210028091073,4.806004431112086e-06,-0.00016837838839323105,1.939990246931962e-06,-6.693663435611478e-07,-0.00034729770004560123,0.027097045871559648
-1.7317317317317318,0.9949549999999993,1.1492559322033895,0.016018855932203393,17.704576271186394,0.00040148026142050597,0.0005310754071656853,4.873640625551788e-06,-0.0001700024953318023,1.4324392549410641e-06,-4.657026879111628e-07,0.0029790577440280686,0.02726717796610169
-1.7277277277277276,0.9949458593749997,1.1494390624999995,0.016303507812500003,17.704437499999955,0.00041093534912195473,0.0005352957892577513,4.928354460833087e-06,-0.00017172467296141386,1.5253397800415558e-06,-5.489832211969588e-07,0.00047093359569316817,0.02743113281250002
-1.7237237237237237,0.9949432911392405,1.149582278481013,0.016559759493670886,17.704303797468327,0.0003960280403771943,0.0005393425933598784,5.013546345198707e-06,-0.00017389465742670765,2.2637490828393927e-06,-4.1377811936580907e-07,-0.00034763659567715877,0.02758873417721519
-1.7197197197197198,0.9949351282051279,1.1497782051282048,0.016822089743589744,17.704038461538428,0.0003959764480614414,0.000544199219735536,5.053327720614053e-06,-0.00017639010060814184,2.262762012327315e-06,-4.2616021356508853e-07,0.0011247164706560397,0.027747269230769225
-1.7157157157157157,0.9949164705882352,1.1500823529411763,0.017073911764705883,17.70368627450977,0.0004056794925035856,0.0005499256546980973,5.141061945707717e-06,-0.00017928696920414822,1.876394280276851e-06,-6.750563246280267e-07,0.0006687643223699524,0.027966088235294104
-1.7117117117117118,0.9949117647058824,1.150191596638655,0.017372957983193275,17.703546218487364,0.00041223219829333857,0.0005539739443595792,5.184703361106393e-06,-0.00018142355833625917,1.887647614377358e-06,-6.172429806003823e-07,0.000417676436200054,0.028097655462184876
-1.7077077077077076,0.99490584,1.1502920000000003,0.017699856000000003,17.70346399999998,0.00042191473599917373,0.0005577002975792639,5.274201747432199e-06,-0.00018297875795200702,1.7145745941759953e-06,-6.323128309560313e-07,-0.00039759929546789863,0.02822552000000001
-1.7037037037037037,0.9949023437500003,1.1503750000000001,0.018023101562499998,17.70334374999998,0.00043267187499984594,0.0005611617163178103,5.344530327067185e-06,-0.00018452077246094295,1.6470769765624055e-06,-5.693676081508786e-07,-0.0004893056636205984,0.028350484375000005
-1.6996996996996998,0.994805390625,1.1524414062500012,0.017437195312500004,17.70100000000004,0.00041864891051890396,0.0005720191415087281,5.443724409701447e-06,-0.00018076776199343544,1.6355566108706152e-06,-6.007541980883177e-07,-0.0007135000017228776,0.02935039843750001
-1.6956956956956957,0.9947837499999993,1.1529070312499994,0.017630749999999997,17.700445312500023,0.00042803354431364404,0.0005782801700625001,5.530995349135603e-06,-0.00018198282871092347,1.6543777091125708e-06,-6.097303958144545e-07,-0.00029551080359624393,0.029656476562499996
-1.6916916916916918,0.9947642187499997,1.1533109375000012,0.01779996875,17.69997656250001,0.0004426314428682687,0.0005834739249990234,5.6065645075052026e-06,-0.00018344552153322716,1.6718652125611606e-06,-6.169365312077664e-07,0.00028281195045565255,0.0299237578125
-1.6876876876876876,0.9947461718750004,1.1536835937499985,0.017957703125000002,17.699484374999997,0.0004477592620890647,0.000588189648474365,5.676937651009342e-06,-0.0001846559142455774,1.686763327728158e-06,-6.232341172274159e-07,0.002080984131396235,0.030173953125
-1.6836836836836837,0.9947291406249992,1.15407109375,0.018117023437500008,17.699093750000003,0.00042694182067948283,0.000592990102390075,5.748605161343186e-06,-0.00018620805401002583,1.702492064276022e-06,-6.297389593274507e-07,0.0005179287107921482,0.030428890624999993
-1.6796796796796798,0.9947092968750006,1.154482031249998,0.018290835937499996,17.698507812500033,0.00043920827087995384,0.0005984279769574588,5.828051905337329e-06,-0.00018750392638545652,1.7167954589535842e-06,-6.372714981600968e-07,0.004539960874581084,0.03071012499999998
-1.6756756756756757,0.9946858593749995,1.1549656250000009,0.018492234375,17.69805468750004,0.0004325300683576394,0.0006050293771950682,5.9217822204622946e-06,-0.00018902784506839507,1.7409005312990603e-06,-6.466852707062974e-07,0.0005009032581710926,0.031039484375000013
-1.6716716716716717,0.9946617968750001,1.1554867187499995,0.01863453125,17.697453125000003,0.00044653654235915496,0.0006109929169677738,6.008038017212342e-06,-0.00019019555700681978,1.7521398704709788e-06,-6.558710116625963e-07,0.00046538842826748805,0.0314106796875
-1.6676676676676676,0.9946369523809517,1.155975238095238,0.01882060952380952,17.69690476190477,0.0004507727201814582,0.0006165987523903856,6.054684292013901e-06,-0.00019152048014512563,1.927324895709725e-06,-9.141444502973248e-07,-0.000342913832753311,0.03174719047619047
-1.6636636636636637,0.9946225252525257,1.1563353535353542,0.01895717171717172,17.69644444444441,0.00045218652790302016,0.0006227147313947556,6.209386857438015e-06,-0.00019294886970719696,1.8399029078665634e-06,-3.684135659626577e-07,0.0008035196415789869,0.03202446464646467
-1.6596596596596598,0.9946021276595749,1.156732978723405,0.019208744680851063,17.696010638297842,0.0004507308272956312,0.0006280917873603441,6.266851307601462e-06,-0.0001946544096650231,2.1795245864305224e-06,-7.032856455040748e-07,0.00035642541968172736,0.03232595744680851
-1.6556556556556556,0.9945876271186441,1.1570389830508474,0.019430957627118647,17.69557627118641,0.00045824932777982497,0.0006345110212863407,6.357109609434072e-06,-0.00019647714750070308,1.6535707181844419e-06,-4.879028841999471e-07,0.0030211085907012603,0.032563084745762715
-1.6516516516516517,0.9945726562500008,1.1573507812499995,0.019713421874999994,17.69530468749996,0.0004540128900156759,0.0006399824823532714,6.44390946570061e-06,-0.00019852389564206999,1.8519973972473599e-06,-6.936195301739534e-07,-0.00029235845761377277,0.03282060156250001
-1.6476476476476476,0.9945600781250002,1.1576046875000001,0.01999234375,17.694953124999955,0.0004670124780268292,0.000645624941381836,6.534093174803626e-06,-0.00020042615161132427,1.8739186128783377e-06,-6.997604772326653e-07,0.0008995290542657131,0.0330508671875
-1.6436436436436437,0.9945494531250002,1.1578398437500008,0.02028585156249999,17.694687499999965,0.00046783372497305464,0.0006511607888842169,6.625383709080109e-06,-0.0002024703284606924,1.8965374977415972e-06,-7.055133874266351e-07,0.0004561523447819127,0.03327150781250001
-1.6396396396396398,0.9945354838709679,1.1581634408602153,0.02050396774193549,17.694279569892444,0.00047249801826665383,0.0006567335433968092,6.725281514478567e-06,-0.00020448346569547013,2.532507843265347e-06,-5.53317880925773e-07,0.0016102874331522798,0.033545752688172045
-1.6356356356356356,0.9945101000000003,1.158706,0.020632489999999993,17.693749999999973,0.00048640556399970336,0.0006638393563999003,6.865646373642043e-06,-0.00020656995793998448,2.6750854168599973e-06,-5.649573999580987e-07,-0.0020890624991238838,0.033922710000000016
-1.6316316316316315,0.9944855371900831,1.1591520661157022,0.020840231404958682,17.693132231404945,0.0004904545618475975,0.000670994672343146,6.911714502862045e-06,-0.00020889811783347811,1.9438571977736102e-06,-6.572621301733433e-07,0.0010057263172029707,0.03426190082644629
-1.6276276276276276,0.9944704687500006,1.1594757812500005,0.021113773437500007,17.692789062499994,0.0004846626946999333,0.0006765874774799197,7.008552294709131e-06,-0.00021080738908083735,1.9763306645447323e-06,-7.391857046378767e-07,-0.0003316851194199444,0.034547093749999994
-1.6236236236236237,0.994456015625,1.1597624999999998,0.021390960937499995,17.692414062500006,0.0005017248437504396,0.0006821689776703495,7.106735425842358e-06,-0.00021258277177733237,2.0006484734373095e-06,-7.455876531552778e-07,0.0005940160518207449,0.03482108593750001
-1.6196196196196198,0.9944409375000005,1.1600664062500001,0.0216655234375,17.69206250000002,0.0005029643402103545,0.0006877785316791384,7.20633970569664e-06,-0.00021456310116577462,2.024500557494996e-06,-7.520997331745584e-07,0.0005338710931823698,0.03510589843749999
-1.6156156156156156,0.9944254687500004,1.1603781250000003,0.0219361484375,17.691671875000022,0.000506200771484,0.0006934280479779667,7.3073968174505355e-06,-0.0002164299186279417,2.0441168733715588e-06,-7.58728499220756e-07,0.0007618923330596772,0.035403328125000015
-1.6116116116116115,0.9943470312500006,1.1620000000000006,0.021876585937500005,17.6898515625,0.000509124999999333,0.0007097220189691772,7.497298943206428e-06,-0.00021513192187502805,2.049391414062627e-06,-7.929664180370194e-07,-0.001395178284042231,0.0364118359375
-1.6076076076076076,0.9943287500000003,1.1623718749999985,0.022590710937499998,17.68933593750003,0.0005033429589880178,0.0007241589980883185,7.725481211281852e-06,-0.00021933046750485796,2.104957144155145e-06,-8.11272091746008e-07,0.0011440902694630495,0.036908945312500024
-1.6036036036036037,0.9943069531250007,1.1627945312500008,0.022980312500000013,17.688882812500033,0.0005307530950917627,0.0007332700811523433,7.876557259387917e-06,-0.00022228795141605515,2.1389984509546987e-06,-8.222813795009739e-07,-0.0004814043589931316,0.03734123437500002
-1.5995995995995997,0.9942826562500002,1.163316406249999,0.022883515624999996,17.688179687500025,0.0005199389495875728,0.0007356462751403809,7.912123319477991e-06,-0.00022298790924068362,2.1414045347657577e-06,-8.264473647734356e-07,0.002908717712159614,0.03764856249999999
-1.5955955955955956,0.9942575781250002,1.163823437500001,0.022845562500000006,17.68777343750001,0.0005275063256817702,0.000738920117808593,7.96288877946901e-06,-0.00022358389287112368,2.139190085823859e-06,-8.316529248169441e-07,-0.0035791763310157876,0.037969078125000014
-1.5915915915915915,0.9942335937500002,1.1643242187500005,0.02286207031249999,17.68703906250002,0.0005295823822006884,0.0007430538660263064,8.0278725064097e-06,-0.0002242371556091284,2.1468339824036334e-06,-8.378292815588982e-07,0.0020085765988255844,0.038302671875
-1.5875875875875876,0.9942093859649125,1.164824561403508,0.02292044736842106,17.686526315789443,0.0005276008002479404,0.0007475794082209134,8.07370160732176e-06,-0.0002250193513388607,2.372714675515596e-06,-8.542783918017274e-07,-0.00014294367394995788,0.03865441228070174
-1.5835835835835836,0.9941857812499997,1.1652929687500002,0.023186953125000003,17.68594531249994,0.0005313594818110445,0.0007551784860290525,8.230058815962775e-06,-0.00022691375579834971,2.1750765367127708e-06,-8.529675237786856e-07,0.0006196532617650519,0.0390389765625
-1.5795795795795795,0.9941714843750002,1.1655960937499996,0.023025023437500004,17.68558593749997,0.0005232462347419808,0.0007572318894525754,8.234816553931146e-06,-0.0002251508147521758,2.1683326050725633e-06,-8.518295649802803e-07,0.0011437973031434012,0.039207734375000004
-1.5755755755755756,0.9941608593750001,1.16579609375,0.022998859375000007,17.68535156249996,0.0005374365472410325,0.0007588759049489738,8.256049349192588e-06,-0.00022526167008056486,2.1794670062849012e-06,-8.273330549279656e-07,0.0013088607800000318,0.03933835937500002
-1.5715715715715715,0.9941524137931036,1.1659991379310344,0.022970689655172412,17.685112068965473,0.000524458619946877,0.0007601413822829964,8.2913587639111e-06,-0.00022499399078478033,2.4674638006518847e-06,-9.88124211461058e-07,0.001724901235093057,0.039473568965517236
-1.5675675675675675,0.9941336065573769,1.1663598360655736,0.023081098360655743,17.684680327868822,0.0005334213376779751,0.0007672833902690135,8.360152067579387e-06,-0.00022566118211501604,1.75739279403378e-06,-5.950845263219572e-07,0.0014259633846336328,0.03977512295081968
-1.5635635635635636,0.9941095161290321,1.1668354838709678,0.02329118548387097,17.68415322580643,0.0005328568054099314,0.0007739739045623694,8.48305318962972e-06,-0.00022665910335587305,2.144267564773382e-06,-8.588551451115595e-07,0.00032146039353619926,0.040170322580645144
-1.5595595595595595,0.9940834645669294,1.1673677165354333,0.023547724409448818,17.683535433070862,0.0005274175404546,0.0007825763286799551,8.628377016924995e-06,-0.00022836508448755705,2.2635828529463965e-06,-8.565475432907084e-07,-0.00010257802694013662,0.040631669291338574
-1.5555555555555556,0.9940535156249997,1.1679593749999995,0.02386406250000001,17.682812500000015,0.0005521483496109258,0.0007925049584960932,8.77899763305047e-06,-0.00023047427246092322,2.2441506152852593e-06,-9.033700451988539e-07,0.00032958984337483344,0.041154281250000015
-1.5515515515515514,0.994019609375,1.1686351562499995,0.02424429687499999,17.68196875000001,0.0005473403265390253,0.0008037132877868658,8.96942943615432e-06,-0.00023366735418698867,2.2758004588144536e-06,-9.180512080337926e-07,0.0017311240230810654,0.0417560078125
-1.5475475475475475,0.9939809375,1.169390624999999,0.024701296874999994,17.681031249999982,0.0005630661621125466,0.0008162459326931162,9.191494762479556e-06,-0.0002380509284667688,2.3133785112793026e-06,-9.35460350132175e-07,0.003165186524654473,0.04244618750000002
-1.5435435435435436,0.993927734375,1.1705,0.023809484374999988,17.679882812500022,0.0005492812500005329,0.0008270982975466312,9.146275120540831e-06,-0.00023974364843748833,2.270789252343619e-06,-9.527489645663867e-07,-0.00036563873345585307,0.042983078125000004
-1.5395395395395395,0.9939074999999998,1.17087265625,0.02450449999999999,17.679304687500014,0.0005697228460699311,0.00083689041725,9.374830159163394e-06,-0.0002421177550781077,2.3200365912006825e-06,-9.647091418082002e-07,0.003045141539985252,0.04350659375000002
-1.5355355355355356,0.9938865625000002,1.1712765624999995,0.0251207734375,17.67890625000002,0.000568245388185229,0.0008456139294017948,9.588117711508144e-06,-0.00024492003421629563,2.365917238464322e-06,-9.757127227951086e-07,0.00010192871059189201,0.04402566406249998
-1.5315315315315314,0.9938652343750006,1.1717039062500016,0.025662265625,17.678257812500053,0.0005646435784874004,0.0008535746854919434,9.786912514184614e-06,-0.0002476550010376416,2.4086108666658936e-06,-9.858221828573563e-07,0.003966339780390626,0.04454091406250001
-1.5275275275275275,0.9938390625,1.17219609375,0.02612254687500001,17.67784375000004,0.0005844427972407917,0.0008628047322634264,9.982478149331022e-06,-0.0002500677181762716,2.445330266670438e-06,-9.988352583573156e-07,-0.0022533994154514403,0.04508503124999997
-1.5235235235235236,0.9938011304347828,1.172947826086956,0.02662642608695652,17.676895652173936,0.0005820929300577316,0.0008784308251401899,1.0206036001486943e-05,-0.000252808595160664,2.8152223156370157e-06,-1.2860217037558178e-06,-0.0015094630631438122,0.045861626086956514
-1.5195195195195195,0.9937636718749997,1.1736828124999996,0.027119125,17.67602343749997,0.0005975618920905923,0.0008946733717343751,1.0506725286057967e-05,-0.00025622746503905364,2.537890778393613e-06,-1.039881099986328e-06,-0.00117956304825384,0.0466457421875
-1.5155155155155156,0.9937385937499998,1.1741624999999998,0.027317585937499986,17.675398437499968,0.0005955485937498839,0.0009019198110473028,1.0634969627479667e-05,-0.0002583240608398027,2.5561774721680045e-06,-1.0491165629391507e-06,0.0010713256235135304,0.047096429687500045
-1.5115115115115114,0.9937191406249997,1.1745468749999997,0.0274098203125,17.674960937499964,0.000609950927734193,0.0009063103441864622,1.0716379709358444e-05,-0.00025967347985839107,2.5675843155517316e-06,-1.054573326307925e-06,0.0003652328503562785,0.047432828124999986
-1.5075075075075075,0.9937022656249996,1.174878906250001,0.027446460937500004,17.674632812499972,0.0006111181488019923,0.0009093066257562871,1.0773877752941985e-05,-0.0002603070691833756,2.569840374817107e-06,-1.0584971996505105e-06,-0.002020056700587247,0.04771194531249998
-1.5035035035035036,0.9936920224719104,1.1751022471910106,0.027380382022471922,17.67420224719099,0.0006178547140522905,0.000913823669067541,1.0958007401388097e-05,-0.0002609057469258949,1.823320399823127e-06,1.0408169167781796e-07,0.004035599546000412,0.047950629213483136
-1.4994994994994995,0.9936670909090906,1.1755790909090904,0.027543190909090926,17.67386363636362,0.0006047101082657935,0.0009168635436362803,1.0931187985057719e-05,-0.0002616993296446213,2.613230202644541e-06,-8.670037479371874e-07,-0.003001291321595545,0.048329354545454534
-1.4954954954954955,0.9936423437499993,1.1760476562500009,0.027729031250000008,17.6730859375,0.0006267539788806786,0.0009239648884365226,1.1033492149711008e-05,-0.0002626309616455408,2.601577057055756e-06,-1.0780279010419916e-06,0.004220945739405124,0.04877524218750002
-1.4914914914914914,0.9936120312499997,1.1766460937500003,0.02804934375000001,17.672500000000007,0.0006242825628652859,0.0009351944714443348,1.1225774792683247e-05,-0.0002650648181885054,2.6272558917176466e-06,-1.0927152123039563e-06,-0.0012406250000367436,0.0493951640625
-1.4874874874874875,0.9935707031249994,1.1774499999999999,0.028445632812499993,17.671578124999986,0.0006177475000008759,0.0009498123801464233,1.1476064611881881e-05,-0.0002682009800780913,2.6732173019529274e-06,-1.1123649886879294e-06,-0.0017828029779707322,0.05017534374999998
-1.4834834834834836,0.9935290625,1.1782546875000004,0.028624812500000013,17.670593750000016,0.0006338601342759098,0.0009609779218398428,1.166142143525288e-05,-0.00026916325693362303,2.687627175061339e-06,-1.129118241025875e-06,-0.0005866025396130681,0.05093939062499996
-1.4794794794794794,0.9934984375000003,1.1788539062499992,0.028858320312500005,17.66989062500001,0.0006394052191176502,0.0009708707862411507,1.1831960812971127e-05,-0.0002708217532043089,2.7100977089720773e-06,-1.1424482864752146e-06,-0.0007378244632718634,0.051549140625000024
-1.4754754754754755,0.9934760937500007,1.179282812500001,0.02913768749999999,17.669289062500024,0.0006389231420880215,0.0009796607921523448,1.1990490757843887e-05,-0.0002731287522461101,2.738908689917216e-06,-1.1527616911748071e-06,0.0020834008170140805,0.05203048437499998
-1.4714714714714714,0.9934605468750003,1.1795664062500015,0.029454453125000002,17.66892187500003,0.0006543432464563015,0.000987508628607176,1.2139787768257756e-05,-0.00027566310821539736,2.763227847137615e-06,-1.1606965751129172e-06,0.0027935251450799115,0.0524095703125
-1.4674674674674675,0.9934530927835054,1.1797278350515463,0.02974968041237114,17.668804123711375,0.0006576991221169948,0.0009948575462896156,1.2271401207336922e-05,-0.0002787734890424137,2.8602283755554557e-06,-7.766512745058902e-07,0.00037114719822284314,0.05271349484536083
-1.4634634634634636,0.9934392045454546,1.1799568181818185,0.030114477272727272,17.66855681818185,0.0006712254080565305,0.0010007762131358485,1.2457898844045922e-05,-0.00028188505666320446,4.046263701885315e-06,-1.1093285085100724e-06,-0.0011954918659284886,0.05306501136363639
-1.4594594594594594,0.9934157407407411,1.1804064814814812,0.030387287037037032,17.66792592592595,0.0006609088468796376,0.00101219704578798,1.2612575957264162e-05,-0.00028493390649002304,2.5916116581530034e-06,-1.0788102248413112e-06,0.0017082908084375958,0.05352407407407405
-1.4554554554554555,0.9933963414634149,1.1807772357723572,0.030711560975609755,17.66755284552845,0.0006765015956120557,0.0010202301037422169,1.2744653948518416e-05,-0.00028705679048182664,2.7426330959084023e-06,-1.2243089625580066e-06,-0.0015292405974491885,0.053975658536585355
-1.4514514514514514,0.9933786718750007,1.18109609375,0.031035085937499995,17.667109374999978,0.0006846735784913349,0.0010281531283519905,1.2930271538272861e-05,-0.0002888172074767964,2.920712188531516e-06,-1.2002392006351873e-06,0.0002775817877704867,0.054404624999999984
-1.4474474474474475,0.993360234375,1.1814437500000003,0.03135392968750001,17.66669531249998,0.0006859780859376219,0.0010364201556513051,1.3099318802111352e-05,-0.00029067770473634874,2.9536644623047957e-06,-1.2088404529025839e-06,-9.201470857078675e-05,0.0548515234375
-1.4434434434434436,0.9933382031250003,1.1818468750000002,0.031658359375,17.666210937499976,0.0007059328027343437,0.0010452810941833513,1.327609411530932e-05,-0.00029212215747070197,2.9828550046385202e-06,-1.2186631402404807e-06,-8.888243655746919e-06,0.05535437499999999
-1.4394394394394394,0.9932878906250002,1.1828414062500006,0.031821742187500016,17.66499218749998,0.0007049576605209218,0.001059003286652281,1.3502663447706168e-05,-0.00029319927838748067,2.997532091479762e-06,-1.2393530350212448e-06,0.001332265564599311,0.05626261718749998
-1.4354354354354353,0.9932211718750006,1.1841578124999994,0.031907546875,17.663460937500002,0.0007046500952170298,0.001075627983669678,1.3757443812975673e-05,-0.00029384434724119557,3.005457025256089e-06,-1.2664326934781486e-06,0.0006633344117403794,0.05739648437499999
-1.4314314314314314,0.9931919531250001,1.1846625000000006,0.03296788281250001,17.66279687500003,0.0007302298437481536,0.0011053476091112673,1.4267052907078394e-05,-0.0003026191598633071,3.112564305078326e-06,-1.3044445039665492e-06,0.0011534274889868357,0.058401210937499975
-1.4274274274274275,0.9931558593749992,1.185383593750001,0.032883953125,17.661953125000025,0.0007141731683313335,0.0011092987518728015,1.4348647332704027e-05,-0.0003021688445190851,3.114330955767997e-06,-1.3095798836085204e-06,0.001271185301618516,0.05896399218750001
-1.4234234234234235,0.9931212499999998,1.1860671874999993,0.032880796875,17.661148437500007,0.0007258767358400142,0.0011148813218649907,1.445935661900073e-05,-0.0003016389597900182,3.1077283888790203e-06,-1.3164526431238966e-06,0.0008671185911452994,0.05954668750000002
-1.4194194194194194,0.9930882031250002,1.186735156249999,0.032952367187500005,17.66040625000001,0.0007057626702913211,0.0011220133717401723,1.4597102365944815e-05,-0.00030167012306515223,3.1123318127012777e-06,-1.324653232403629e-06,-0.0002614150391195835,0.060149031249999985
-1.4154154154154153,0.9930575781250001,1.1873375000000015,0.0331351875,17.659648437500042,0.0007179423437464472,0.0011319148180898425,1.477595257616257e-05,-0.0003033694382813118,3.138510184179865e-06,-1.3365927331962955e-06,0.00041081390293129516,0.06075760156250001
-1.4114114114114114,0.993026562499999,1.18795078125,0.03329340624999999,17.658914062500013,0.0007237225775136302,0.0011419108190224613,1.4950250033865715e-05,-0.0003054904651611165,3.1503561625365246e-06,-1.3490746791528357e-06,0.0011135082393138873,0.06137907812500001
-1.4074074074074074,0.9929945312499999,1.1885789062499992,0.03340654687500001,17.65821875000001,0.0007247148675546544,0.0011516409071384251,1.5113104473389853e-05,-0.00030731694627684353,3.168625848962533e-06,-1.3613790189811938e-06,-0.0005019228516971452,0.0619975546875
-1.4034034034034035,0.9929628125000005,1.189217187499999,0.033468703125,17.65739843749999,0.0007429497045923217,0.0011610638798806143,1.5262513257795545e-05,-0.000308978874584899,3.179556148303318e-06,-1.3735325436148676e-06,0.0007335443729630242,0.06261175
-1.3993993993993994,0.9929298437500003,1.1898859375000006,0.033473609374999984,17.65659374999995,0.0007222369897448289,0.0011701502879099127,1.5396680463492244e-05,-0.00031041769768067745,3.18744086726054e-06,-1.3856832813625512e-06,0.001337772462591147,0.06322032812499997
-1.3953953953953953,0.9928978571428572,1.1905214285714283,0.03362546428571427,17.655857142857105,0.0007355138265310313,0.0011805442229987245,1.5535760411168514e-05,-0.0003121482778060958,3.5870372133926505e-06,-1.6386922500044602e-06,0.0006192653074208465,0.06388692857142855
-1.3913913913913913,0.9928714018691589,1.191022429906542,0.03422571962616822,17.65528971962614,0.0007403378146562112,0.0011986094618653166,1.5866668781472876e-05,-0.00031614181053368773,3.390547744519534e-06,-1.7347868922036727e-06,-0.0016849904787363812,0.06466752336448597
-1.3873873873873874,0.9928394594594596,1.1916711711711712,0.03420529729729729,17.654459459459446,0.0007414414211512899,0.0012101255647314342,1.6088497253004783e-05,-0.0003174666905283591,3.5556803339013864e-06,-1.5325124030075491e-06,0.0008720051135355789,0.06531354954954954
-1.3833833833833835,0.992802734374999,1.1924023437500006,0.034007609375000004,17.653593750000024,0.0007469631195051729,0.0012203809420974112,1.6150568007174e-05,-0.0003170734365845057,3.269047018890299e-06,-1.4409199574400636e-06,0.0009402099598219138,0.06590673437499998
-1.3793793793793794,0.9927666406250001,1.1931484375000003,0.033743484374999994,17.652718750000005,0.0007428998413077093,0.0012297889809841304,1.622161325058674e-05,-0.00031569659533690897,3.251695453503474e-06,-1.4542947135212137e-06,0.0007394833982630189,0.066500109375
-1.3753753753753752,0.9927551562499992,1.193282812500001,0.0361389609375,17.6524453125,0.0007753481420886832,0.0012519903461078487,1.7107057105676525e-05,-0.0003243368858276696,3.453796621619875e-06,-1.4737426673626968e-06,0.0007057391973148697,0.0678433125
-1.3713713713713713,0.9927267187499998,1.193849999999999,0.036381867187499986,17.651679687499993,0.0007846775000033279,0.0012638706774511105,1.732710345905002e-05,-0.00032617964179680603,3.488837519023024e-06,-1.4869276984170617e-06,0.0035948349002410396,0.06852467968749998
-1.3673673673673674,0.9926965217391291,1.1944369565217394,0.03661586956521739,17.65113043478261,0.0007834003733457884,0.001273913965548205,1.748963468188191e-05,-0.00032785867344047037,4.2788450602385575e-06,-2.1158779467133726e-06,-0.0026230170130929764,0.0691750652173913
-1.3633633633633635,0.9926674218749999,1.195018750000001,0.03690846093750002,17.650367187500024,0.0008059683984358301,0.0012886225424750355,1.779662832114398e-05,-0.0003297481664551391,3.5544671148488765e-06,-1.5141082677692796e-06,-0.000774353577810416,0.06996326562499998
-1.3593593593593594,0.9926307031249997,1.1957476562500005,0.0374528671875,17.649437499999998,0.0008094175726320874,0.0013063569581854857,1.8180093260870677e-05,-0.0003325609717956604,3.6094169697829055e-06,-1.533189056474298e-06,0.00040280859360564136,0.071007796875
-1.3553553553553552,0.9925967968750006,1.1964265624999995,0.0379375703125,17.648562500000015,0.0008119180444356999,0.0013235345087841202,1.8536769716046624e-05,-0.00033492308858641684,3.66620236030637e-06,-1.5510137951595533e-06,0.002226058593066682,0.071962125
-1.3513513513513513,0.9925641406250003,1.197064062499999,0.038301718750000005,17.647718749999946,0.000831380270997828,0.0013378759970458997,1.8834182853485825e-05,-0.0003371969851073964,3.7014979675476466e-06,-1.5662713974407884e-06,0.0041166709003164215,0.07281377343749999
-1.3473473473473474,0.9925340624999996,1.1976726562500009,0.038555515625,17.64717968749995,0.000842708471066933,0.00134987221489038,1.9077676509799833e-05,-0.00033955087418217206,3.7336857017098357e-06,-1.5789972836311836e-06,-0.0030290479103882717,0.07357176562499995
-1.3433433433433435,0.9925054687500005,1.1982609374999995,0.03870907812499996,17.64640624999998,0.0008191631616234485,0.0013599127394626493,1.9272623892756113e-05,-0.00034180280632317706,3.751984945861821e-06,-1.5900499305792338e-06,-0.0008879150389020651,0.07424519531249998
-1.3393393393393394,0.9924773148148146,1.1988324074074082,0.038815694444444424,17.645601851851826,0.0008258589497580626,0.0013697807536844154,1.9443050011878983e-05,-0.00034304945306071893,3.200849800505894e-06,-1.890473292416418e-06,0.003846397034465099,0.07485512962962965
-1.3353353353353352,0.9924545161290328,1.199306451612903,0.0387208494623656,17.645215053763422,0.0008210243669788397,0.0013762044190633582,1.9673238155379525e-05,-0.0003449710237599657,3.709647754075951e-06,-1.583343107451723e-06,-0.0028616053871814984,0.0753448064516129
-1.3313313313313313,0.9924272164948461,1.1998515463917523,0.03884147422680414,17.644453608247417,0.0008418336316298181,0.0013880130757647987,1.9915435195625205e-05,-0.0003459101316611868,4.122082329853993e-06,-1.191307676933999e-06,0.0002671756832341998,0.0760567525773196
-1.3273273273273274,0.9923969158878503,1.2004532710280373,0.03895792523364487,17.643700934579446,0.0008409160407021332,0.0013996155755084283,1.9935542569219494e-05,-0.00034580429321341005,3.5001892058255442e-06,-1.412551186934226e-06,0.0011257423353754348,0.07670730841121497
-1.3233233233233235,0.9923690350877197,1.2010280701754388,0.03899876315789474,17.643052631578957,0.000854381668205173,0.0014070947177684675,2.013804823549303e-05,-0.0003446443424746301,4.726453468267394e-06,-1.704699459542006e-06,-0.0006394939986762438,0.07734174561403503
-1.3193193193193193,0.9923440625000002,1.20153984375,0.03889314843749999,17.64235937499999,0.0008473163812259266,0.001415772223368593,2.0160380483621955e-05,-0.00034291749653929393,3.8144938644349576e-06,-1.6501310808693173e-06,0.0027025583498243577,0.07780182031249999
-1.3153153153153152,0.9922767187500005,1.202859375000001,0.04049440625000001,17.64064843750002,0.0008715114746067343,0.0014551022812099611,2.1169973087383556e-05,-0.0003563652553711383,3.981508490478661e-06,-1.6872050999516539e-06,0.004241454528312261,0.08019744531249999
-1.3113113113113113,0.9922291406249997,1.20384140625,0.040233335937499996,17.63956250000002,0.0008689935980221719,0.0014684810230902701,2.1314052450435813e-05,-0.0003575791506286452,3.965727041363399e-06,-1.7013145711421666e-06,0.0017723085930470006,0.08107760156249998
-1.3073073073073074,0.9921785937500001,1.2049171874999995,0.039815078125,17.638343749999976,0.0008526962670909466,0.0014814853351501466,2.1417047512584235e-05,-0.00035706726696775604,3.935687282604846e-06,-1.7178721294256706e-06,-0.0003889931629714738,0.08192190625000001
-1.3033033033033035,0.9921710156249999,1.2049914062499993,0.041214687500000007,17.638210937499966,0.0008847733636496713,0.0015011432842773431,2.2055111687264575e-05,-0.0003617661237792641,4.079239729131931e-06,-1.7336030279711867e-06,-0.0010944507432668615,0.08292042187499997
-1.2992992992992993,0.9921474999999997,1.2054429687500006,0.04212471875000002,17.63747656249997,0.0008916240911858164,0.001518115882733398,2.2577453949918096e-05,-0.00036500852775882275,4.167007212921086e-06,-1.7517394844128407e-06,0.003717382264483149,0.08401239062500004
-1.2952952952952952,0.9920947058823532,1.2065058823529409,0.04253436134453781,17.636268907562993,0.0009250684527941644,0.0015420844075332966,2.3164228333088857e-05,-0.0003660664080078757,4.4099129285219275e-06,-1.5314550141843077e-06,-0.0002498874364391668,0.08551084033613447
-1.2912912912912913,0.9920479487179485,1.2074495726495729,0.04293484615384614,17.635102564102553,0.000914247457081574,0.0015612280455746229,2.3597211669322916e-05,-0.00036830266587770805,4.892441867017253e-06,-1.9747350854977005e-06,-9.03096642446144e-05,0.0867794017094017
-1.2872872872872874,0.9920174747474748,1.2080959595959602,0.04325834343434344,17.634252525252517,0.0009253645291280588,0.001578781379882052,2.3871437972388217e-05,-0.00037082588144069645,3.943379035608441e-06,-1.4842135678449068e-06,0.001723734211111605,0.08774061616161621
-1.2832832832832834,0.9919882417582416,1.2086681318681316,0.04357083516483515,17.633582417582417,0.0009312371162906175,0.001588991114247558,2.452179126083106e-05,-0.00037418543712106067,6.690298672913718e-06,-1.6382900636918261e-06,0.0008370563942321496,0.08875167032967035
-1.2792792792792793,0.9920363636363636,1.2076790909090913,0.04358668181818182,17.6347909090909,0.0009493951991719207,0.0015779666226260313,2.4064869156239583e-05,-0.0003746970011983611,4.115996941611631e-06,-1.6944937486632143e-06,-0.0001231346276995282,0.08752922727272729
-1.2752752752752752,0.9920315126050422,1.207757983193277,0.04383833613445378,17.634663865546212,0.0009458641169419746,0.0015820137303407939,2.412463506594302e-05,-0.0003752012766329929,4.75156033907185e-06,-2.1550092572907387e-06,5.8920627282077476e-05,0.0877636806722689
-1.2712712712712713,0.9920108593749998,1.2081804687499997,0.0441383515625,17.634140625000008,0.0009476111810307053,0.0015952262338451545,2.4330128237511693e-05,-0.0003760942806335099,4.435280838745062e-06,-1.8118926704724016e-06,5.31677242747719e-05,0.0884534375
-1.2672672672672673,0.9919646093750001,1.2091054687499996,0.04453907812499998,17.632992187500008,0.000971777938844065,0.001616626769775148,2.4795346830329277e-05,-0.00037752887152092685,4.494125554046368e-06,-1.8313444621576052e-06,8.390563721150102e-06,0.08980367968750003
-1.2632632632632632,0.9919092968749998,1.2102335937499995,0.044978710937500006,17.631609375000018,0.0009823048089614428,0.0016413874374008172,2.5334528767744015e-05,-0.0003803016676330248,4.554038807470432e-06,-1.8569247779174819e-06,-0.00013352758872997583,0.0914041640625
-1.2592592592592593,0.9918439843749998,1.2115718749999997,0.045459453124999986,17.629968750000028,0.0009740604589847379,0.001669622496575928,2.5951991489049746e-05,-0.00038458235913082367,4.6125692921873955e-06,-1.888946466054685e-06,0.00037374902228748397,0.09326979687500002
-1.2552552552552552,0.9917763281249996,1.212949999999999,0.04617542187500001,17.628234374999998,0.0009897975000034975,0.00170568822716577,2.6731382828901177e-05,-0.0003908920257812351,4.703574314452656e-06,-1.9312923298968623e-06,0.0005090700685173033,0.09536288281249998
-1.2512512512512513,0.9917325781249999,1.2137624999999992,0.047643000000000005,17.62714062499996,0.0010251248437513905,0.001757214082249999,2.785503645685186e-05,-0.00040014616249996193,4.891375905331796e-06,-1.982529663939062e-06,0.00047588647578322707,0.09752361718749998
-1.2472472472472473,0.9917001562499999,1.2144499999999996,0.04771173437500001,17.626281249999995,0.0010143224999996647,0.001766054465429444,2.8079138524736448e-05,-0.0004018908117187289,4.910218727812181e-06,-1.9887120316102494e-06,0.001709295898876917,0.09841108593750003
-1.2432432432432432,0.9916671093749998,1.215130468750001,0.04775189062499999,17.625437499999993,0.0010181001654026023,0.0017743749104880378,2.828961690998182e-05,-0.00040249598885504917,4.921751666485229e-06,-1.9948128285003977e-06,0.0020779335944212107,0.099281734375
-1.2392392392392393,0.9916325833333338,1.2158316666666673,0.04796073333333332,17.624625000000012,0.0010275249972206968,0.00178727555812889,2.8606684683002342e-05,-0.00040408667655560115,4.909186067704528e-06,-1.9219053833064937e-06,0.0002602760410468363,0.10032131666666658
-1.2352352352352352,0.9915944531250008,1.2165843750000005,0.048554851562499994,17.62369531250001,0.0010498022558584896,0.0018087068584935928,2.9175424621091016e-05,-0.00040792530388186754,5.027510843710626e-06,-2.017347309814759e-06,-0.0004958428341979015,0.1017623671875
-1.2312312312312312,0.9915613281250004,1.217283593749999,0.048623757812500015,17.622843750000015,0.001052683637087437,0.0018192958011913436,2.942440602242092e-05,-0.0004078635891296284,5.041385064411653e-06,-2.028212725066867e-06,-0.0007155869150210492,0.102660546875
-1.2272272272272273,0.9915212621359223,1.218085436893203,0.04882503883495144,17.621786407767008,0.0010445674578212216,0.0018299146118916968,2.9426824893896177e-05,-0.0004071075955508971,5.52199827154681e-06,-3.6553197641612197e-06,0.0017700126297768293,0.10356951456310683
-1.2232232232232232,0.9914918260869567,1.2187147826086953,0.04898142608695654,17.62102608695655,0.0010594960423440103,0.001845723376748884,3.019398394970903e-05,-0.00040884891499431975,6.0749014024304095e-06,-1.826393591555614e-06,0.0010048601880612296,0.1047620869565217
-1.2192192192192193,0.9914550000000004,1.2194476562500014,0.04927976562500002,17.6200859375,0.0010599136663778097,0.0018645687624450663,3.0495989405150862e-05,-0.0004100634419556687,5.133632771741166e-06,-2.0701276557165542e-06,0.0021028051147027327,0.10583609375000003
-1.2152152152152151,0.991418515625,1.220194531250001,0.049653781249999994,17.619140625,0.001062024657589422,0.001884012163827149,3.096574355634843e-05,-0.00041237389963382637,5.192488550299229e-06,-2.0867176269411663e-06,0.002836761475066396,0.10706640625
-1.2112112112112112,0.9913765625000007,1.22101484375,0.05058193750000001,17.618062499999954,0.001071970092162422,0.0019218449424960953,3.1842032905014614e-05,-0.00041814807563476247,5.312823598229945e-06,-2.1229407043330143e-06,0.0025456210955212555,0.10899656249999992
-1.2072072072072073,0.9913321875000001,1.2218726562500004,0.0518225625,17.61696093749999,0.0010975244085682512,0.0019680509221835945,3.2952707840130475e-05,-0.0004268299080566751,5.486435439526499e-06,-2.1609188952363226e-06,0.0016717015997187445,0.11131046875
-1.2032032032032032,0.9913040625000001,1.2225132812499995,0.0508066171875,17.616218749999984,0.0010808084173605792,0.001944547024962827,3.245374258185945e-05,-0.0004197408496032298,5.355468818548021e-06,-2.13855671217395e-06,0.004071327149688386,0.111211875
-1.1991991991991993,0.9912650000000002,1.2233070175438585,0.051216394736842114,17.61519298245614,0.001104151354265781,0.0019635581031424263,3.288073458681982e-05,-0.0004216294808402424,6.063160155140044e-06,-2.316625028506041e-06,0.004274436441960461,0.11254114035087716
-1.1951951951951951,0.9912262921348317,1.2240617977528094,0.051697280898876395,17.61437078651686,0.0011165355068794014,0.0019819810353031188,3.336394601718983e-05,-0.0004236216521903563,7.0682570857344765e-06,-3.6287895107565658e-06,-0.000889665572742615,0.11383471910112361
-1.1911911911911912,0.9912003191489358,1.2246180851063835,0.05213906382978724,17.613691489361702,0.0011009711622889107,0.0020071988740172028,3.397017730209177e-05,-0.0004281319958352736,5.246603199821428e-06,-2.5863502093990004e-06,-0.0010640526255656368,0.1150303191489361
-1.1871871871871873,0.9911736718749995,1.2251249999999996,0.052678804687500004,17.612937499999997,0.001117953125001181,0.002029300567946228,3.458466105945664e-05,-0.00043254246777345295,5.626191982226615e-06,-2.2025652991166605e-06,0.0021669960939334487,0.11626804687499995
-1.1831831831831832,0.9911406930693067,1.2257861386138618,0.05320337623762377,17.612128712871304,0.0011394314910293524,0.0020501264994921054,3.4963042550872694e-05,-0.0004364165650818791,6.204590897362992e-06,-2.854324269222617e-06,0.0005459636303726256,0.11757871287128718
-1.179179179179179,0.9911181415929201,1.2262230088495578,0.05371964601769912,17.611522123893835,0.0011532387626276286,0.0020746810476623056,3.5920288290524145e-05,-0.0004427526998198733,5.888405224516115e-06,-1.9261876941824466e-06,0.0018106034919469494,0.11886734513274334
-1.1751751751751751,0.9911003906250002,1.2265398437499997,0.054449984374999996,17.61110937500001,0.0011695429437259541,0.0020955679515622587,3.633417686973831e-05,-0.00044770032750243716,5.8827815448482025e-06,-2.2431047251401406e-06,7.658178680003402e-05,0.11995656250000002
-1.1711711711711712,0.9909944531249997,1.2287632812500004,0.054094265625,17.60839062499998,0.0011595486517330666,0.0021193987077419434,3.689223778013354e-05,-0.0004391098261841142,5.847682735133145e-06,-2.280633089442678e-06,0.0011420974123552696,0.12252671875000005
-1.1671671671671673,0.990958984375,1.2294749999999994,0.054460671875000005,17.607546874999986,0.0011630993750015861,0.0021389680314235827,3.7417911044676085e-05,-0.00044170642851559805,5.907985459629165e-06,-2.2957321153449402e-06,-0.0010975803220389935,0.123860859375
-1.1631631631631631,0.990923046875,1.230192187499999,0.054830789062499996,17.606671874999982,0.0011693693139667172,0.0021589572270336328,3.795684434049488e-05,-0.0004441192766479196,5.9685801387106925e-06,-2.310977047887317e-06,-0.0017695139153488526,0.12520062499999998
-1.159159159159159,0.9908739999999996,1.2310990909090902,0.056593063636363634,17.605372727272712,0.0012086647264479833,0.0022198724209777716,3.938203929175016e-05,-0.00045745101266937704,7.291148410975765e-06,-3.562044773377423e-06,-0.00023977528917384916,0.12834145454545456
-1.155155155155155,0.9908366666666666,1.2319060606060606,0.05637622222222223,17.60435353535352,0.0012074578420568916,0.0022253751033041525,3.9955392731575985e-05,-0.0004552199306397803,6.734481857912505e-06,-3.914516483802461e-06,0.0009790265286255817,0.1291308080808081
-1.1511511511511512,0.9907978124999999,1.232692187499999,0.056637835937499985,17.60339062500003,0.0012051271264674757,0.0022451633528168366,4.027882284621741e-05,-0.0004565022520629236,6.250207663443559e-06,-2.373009111209631e-06,0.0005603786607366601,0.13068414062500006
-1.1471471471471473,0.9907632653061225,1.2334367346938784,0.05668958163265306,17.60246938775512,0.001222597017908722,0.002262259701661704,4.135498978610315e-05,-0.0004568083785090049,6.328028562498989e-06,-1.668160284601755e-06,0.0004183919191973473,0.1320583673469388
-1.1431431431431431,0.9907159374999993,1.2343492187499991,0.05701302343750001,17.60128125000002,0.0012226311712664195,0.0022813542210150762,4.125549448265039e-05,-0.00045629343865354055,6.324910360361031e-06,-2.4042988553156415e-06,0.0016952333975837064,0.13346601562500002
-1.139139139139139,0.9906744531249999,1.2351851562500018,0.057411203125000025,17.600242187499997,0.0012285672796583658,0.002305237349489989,4.1914369111104575e-05,-0.0004587159024537213,6.393517811844799e-06,-2.4223406733842117e-06,0.0008499413451659166,0.13511718750000004
-1.135135135135135,0.9906327343749999,1.2360156249999998,0.05785525000000001,17.599132812500006,0.00123490600585896,0.0023304606724374975,4.261854122320921e-05,-0.00046106330078127256,6.4729295763546e-06,-2.440972290902545e-06,0.0031804979852267934,0.13681804687499988
-1.1311311311311312,0.9905738281250002,1.2371453124999992,0.059167601562500026,17.59767187499997,0.0012769445092790654,0.0023894886753412464,4.419629825897121e-05,-0.0004690771749145256,6.681097660827639e-06,-2.4862093572769247e-06,0.0013195798352398924,0.14005296875
-1.1271271271271273,0.9905383636363644,1.2378881818181813,0.059284527272727296,17.596718181818172,0.0012628493148769682,0.0024013157351401625,4.492233921643723e-05,-0.0004705974937686125,7.6170934082810744e-06,-3.190345012814201e-06,0.0024183205787835504,0.1412524545454545
-1.1231231231231231,0.9904996190476193,1.2386533333333338,0.05948979047619049,17.595771428571428,0.0012750626793633923,0.0024177686386227643,4.5179113963391826e-05,-0.00047114155834926397,7.133253186540216e-06,-2.3602654976899623e-06,0.0010183096599689634,0.14252628571428574
-1.119119119119119,0.990468046875,1.2393164062500013,0.05938751562499998,17.594914062500017,0.0012729701995821685,0.0024256104878903817,4.533167122939781e-05,-0.0004679771279907652,6.746150189819829e-06,-2.512223009029787e-06,0.0033741332392196455,0.143402578125
-1.115115115115115,0.9904247656250006,1.2401570312500012,0.059783921875,17.593882812500013,0.0012824128411839109,0.0024506779977438984,4.605593658027261e-05,-0.0004695448189820095,6.814316382836711e-06,-2.530825468451656e-06,0.0019282050162132691,0.14522218750000002
-1.1111111111111112,0.9903625000000005,1.24139921875,0.06057924999999998,17.5922890625,0.0012928234368903002,0.002494449000687502,4.732314469825975e-05,-0.0004737992474609237,6.95850653164082e-06,-2.561734256000007e-06,0.00152179144265574,0.14819789062500008
-1.1071071071071072,0.9903189843749999,1.242246093749999,0.061026710937499985,17.59120312499999,0.0013090175628689416,0.0025211639896508212,4.8116870292280236e-05,-0.0004760292140196798,7.030718365325957e-06,-2.580838353883848e-06,0.001369489990565853,0.15005867187499997
-1.103103103103103,0.99029404040404,1.2427494949494948,0.06140082828282828,17.590515151515156,0.0013161170451994053,0.002534972629616982,4.90212230369016e-05,-0.00047955540867256063,8.319081243669466e-06,-3.456339776384849e-06,0.002261552800462141,0.1513093939393939
-1.099099099099099,0.9902714062499999,1.2431796875000005,0.06173580468749996,17.589976562499988,0.0013206708374016163,0.00255537635708686,4.917984869519961e-05,-0.0004827530664673063,7.160799956054827e-06,-2.599422023247083e-06,0.001552655701175354,0.152371875
-1.095095095095095,0.9902262499999998,1.24407578125,0.06219899999999999,17.588812499999968,0.0013363880072010392,0.0025841867427499983,5.005228000338753e-05,-0.00048444920546873715,7.248023788495163e-06,-2.6193424732109416e-06,0.0021123398448139596,0.15437992187500002
-1.0910910910910911,0.9901514843749999,1.2455492187500012,0.0627113671875,17.58692187499999,0.0013454249212623282,0.0026254070817245453,5.128562236634507e-05,-0.0004856256571350859,7.349632350769485e-06,-2.651087940994224e-06,0.002522712646623404,0.15742898437499994
-1.0870870870870872,0.9900940625000001,1.2467062499999988,0.06270329687500004,17.585492187500012,0.0013446199609405962,0.0026477699985056136,5.193336225920671e-05,-0.00048513898466796823,7.369231390233922e-06,-2.6683639232294987e-06,0.002573898375828776,0.15929796875000005
-1.083083083083083,0.9900311718749993,1.2480015625,0.06246169531250001,17.583875000000006,0.0013413187475588284,0.002667634274938416,5.247529215874789e-05,-0.00048146522139891346,7.345048926916655e-06,-2.68911187101434e-06,0.0029649843745005455,0.16110671875
-1.079079079079079,0.989998125,1.2486000000000002,0.06347308593750002,17.583093750000018,0.0013644462500002064,0.002706926736570737,5.371380913540301e-05,-0.0004869247890625372,7.518665809218365e-06,-2.7089521237675947e-06,0.0009079287103190836,0.16343742187499996
-1.075075075075075,0.9899667058823534,1.2492341176470587,0.0641458,17.582223529411785,0.001380001659515795,0.002742216342360002,5.581781392117542e-05,-0.0004942395108235159,7.4112474456607775e-06,-3.5103560275530593e-07,0.001886350033942108,0.16619752941176474
-1.0710710710710711,0.9899141406249998,1.250170312499999,0.06527991406249999,17.58093749999999,0.0014077834936554456,0.002783317194992618,5.627242426941285e-05,-0.0004964168134886371,7.835910166403842e-06,-2.75333018269191e-06,0.0019647460941882855,0.16868109375
-1.0670670670670672,0.9898642187499999,1.2511468749999992,0.06580923437500001,17.57964062499999,0.0014221221777366289,0.002817050920976316,5.736966622635141e-05,-0.0004987679344237717,7.948075211433218e-06,-2.7741601586057185e-06,0.002876120849691688,0.17118359375000003
-1.063063063063063,0.9898248623853207,1.2519146788990818,0.0661096605504587,17.578633027522905,0.0014059670322377205,0.002834236635114138,5.767925179861189e-05,-0.0004987737262098502,7.660951917801004e-06,-3.685618073451248e-06,0.004137947901199368,0.17269623853211008
-1.059059059059059,0.9897913592233014,1.2525679611650482,0.066453786407767,17.57773786407765,0.0014502016919608618,0.002869374854595155,5.9395528162461164e-05,-0.0005024662767461191,7.4989029620132e-06,-2.1978645688754991e-07,0.005073329343588284,0.17521456310679612
-1.055055055055055,0.9897071093749997,1.2541914062500001,0.06724346875000002,17.575710937500002,0.0014461039886477511,0.0029148190354677693,6.071376122527738e-05,-0.0005037743826904889,8.232378643368909e-06,-2.839292381341485e-06,0.002744416442737929,0.17869437499999993
-1.0510510510510511,0.9896666406249992,1.2549726562500003,0.06767196874999999,17.57470312500003,0.0014561320648176501,0.002942720270499022,6.165777292841712e-05,-0.0005057360008544898,8.327170952020365e-06,-2.855025387154829e-06,0.001997568114177284,0.18089445312500005
-1.0470470470470472,0.9896466406249999,1.255360937499999,0.06795340625,17.574218750000032,0.0014470415991232333,0.002959947079022459,6.220852124455208e-05,-0.0005066299013182785,8.385021150160204e-06,-2.862027228297644e-06,0.001288452147150565,0.18209804687500009
-1.043043043043043,0.989596953125,1.256309374999999,0.06844724218750002,17.572992187500006,0.001472691787111513,0.002993518786925718,6.337695405197314e-05,-0.000507818303051702,8.488374982207087e-06,-2.8825798382247543e-06,0.0004924530641119418,0.18455710937499994
-1.039039039039039,0.989525,1.2576925531914898,0.06913831914893617,17.57122340425533,0.001477526753054681,0.0030355343146215444,6.464453002694211e-05,-0.0005097704103893957,8.399884512005386e-06,-3.395676096963151e-06,-1.958182480166215e-05,0.18790510638297878
-1.035035035035035,0.9894859375000005,1.258442968750001,0.06948961718749998,17.570234374999973,0.001493169403683714,0.0030659313843847064,6.598337886595702e-05,-0.0005115560882385656,8.699252790261847e-06,-2.9247185455700913e-06,0.00022338256911780263,0.18995
-1.031031031031031,0.9894194531250005,1.2597382812499993,0.07002446874999997,17.568476562499978,0.001503994003297482,0.0031081331512802807,6.752249561580856e-05,-0.0005115976585692156,8.825473095327573e-06,-2.9497413512771624e-06,0.0025375228889288337,0.19348421875
-1.0270270270270272,0.9893881395348838,1.2603383720930237,0.07054843023255813,17.56763953488371,0.0015274203880459858,0.0031389062010242046,6.957538723378862e-05,-0.000516172782788038,8.140436943774904e-06,-5.264337065399671e-06,0.003506288669996138,0.1956739534883721
-1.023023023023023,0.9893634375000003,1.2607570312499996,0.07114672656249998,17.56713281250001,0.0015331144036871969,0.0031658448619408556,6.955898035856599e-05,-0.0005213295140929775,9.054757792155915e-06,-2.969178373730889e-06,0.0005322479854612538,0.19758874999999987
-1.019019019019019,0.9892945669291342,1.26208188976378,0.07162314173228347,17.565370078740187,0.001544579120837497,0.0032061247809956556,7.094586163854032e-05,-0.0005200889659371932,8.88443918198374e-06,-3.4652891035054767e-06,0.002813366977534315,0.20092889763779537
-1.015015015015015,0.9892314843749999,1.2633054687499994,0.07210696875,17.563765625000006,0.0015608551263450732,0.003247209276436522,7.269342181580448e-05,-0.000519252956860311,9.276026524579337e-06,-3.01787655490374e-06,0.0024183200678749017,0.20433554687499983
-1.011011011011011,0.9891718749999997,1.2644515625000008,0.072608609375,17.562320312499995,0.0015724023413064003,0.003286694532128661,7.422887467810139e-05,-0.0005195617626709143,9.391558704479957e-06,-3.0369328214442434e-06,0.0009989911500269955,0.20755226562500004
-1.007007007007007,0.9891192968750001,1.265458593750001,0.07314774218750002,17.561007812499984,0.0015825162542699722,0.003325341406621031,7.573741543884862e-05,-0.0005208764645813907,9.50412228430239e-06,-3.0576175328259035e-06,0.0006921093144001134,0.21062734374999997
-1.003003003003003,0.9890657142857141,1.2664933333333335,0.07368312380952383,17.55955238095235,0.0015946366222219233,0.0033629153609084778,7.801188258000876e-05,-0.0005235279410793908,1.1031984062095533e-05,-2.9895474974497793e-06,0.003929704400036371,0.21399866666666664
-0.9989989989989989,0.9890158947368428,1.267442105263158,0.07416017894736844,17.558347368421035,0.0016105098060943401,0.003406585753231133,7.87318157929891e-05,-0.0005245859633241229,8.890609046648243e-06,2.3029920552089024e-07,0.0022271635463653183,0.21727347368421054
-0.994994994994995,0.9889551063829786,1.2686074468085102,0.07468064893617021,17.556851063829765,0.0016053586679500853,0.003437093227663988,8.030645282120386e-05,-0.0005222146069601558,8.727607398947585e-06,-5.231873841505098e-06,0.0017679565422099586,0.21996851063829778
-0.9909909909909911,0.9889097619047617,1.2694341269841265,0.0755277857142857,17.555658730158747,0.0016354099464610528,0.003495012315255672,8.272978399127137e-05,-0.0005290169752267537,9.426543653691226e-06,-2.57151988570295e-06,0.0028941692485773274,0.22417682539682537
-0.986986986986987,0.9888154687499993,1.2712757812500006,0.0756646484375,17.55329687500001,0.0016391380071998363,0.003531713320579533,8.438981100415017e-05,-0.0005190959928894207,1.0107970479513188e-05,-3.1520298092202587e-06,0.0032531931149151205,0.22834882812499993
-0.982982982982983,0.9887610476190477,1.272282857142857,0.07631181904761906,17.55199047619048,0.0016496647537409537,0.003562628178405346,8.541757652728102e-05,-0.0005173144097687099,1.1888802481336094e-05,-4.343340108458316e-06,0.0026779427662404487,0.23137304761904767
-0.9789789789789789,0.9887385148514851,1.272686138613862,0.07688281188118812,17.551336633663375,0.0016680123821175563,0.003600419375855698,8.748408082074493e-05,-0.0005248770976571809,1.1430734526190675e-05,-4.0159002869613235e-06,0.0046417777665510584,0.23401861386138612
-0.974974974974975,0.9887408799999996,1.2725839999999993,0.07755474399999995,17.551447999999993,0.0017123629440021215,0.003633023283094468,8.862765611067602e-05,-0.0005349503384958765,1.001193861957663e-05,-3.3843894547327066e-06,0.0019531032962163408,0.2359605600000001
-0.9709709709709711,0.9886861718749994,1.27361015625,0.07811278125000001,17.550070312499997,0.0017226386468507382,0.003674349655389645,9.029675997422586e-05,-0.0005343252829345807,1.069900396095079e-05,-3.186306398909511e-06,0.0026101513062144477,0.239495078125
-0.9669669669669669,0.9885733593749998,1.2757984375000009,0.07849429687500001,17.54725781250001,0.001705534372555828,0.003734104733099361,9.319195584234005e-05,-0.0005271825557862236,1.0813768777206018e-05,-3.215974729519067e-06,0.0022588866575574684,0.24526445312499998
-0.962962962962963,0.9884841406250001,1.2773992187500003,0.08009,17.544999999999987,0.0017652984368885516,0.0038408856500000005,9.765817388059664e-05,-0.0005324659296874895,1.1189387021197389e-05,-3.2334256297578242e-06,0.00281875000035825,0.25387421875000005
-0.9589589589589589,0.9884362500000007,1.2783781250000006,0.07962843750000004,17.543851562500013,0.0017415570214838194,0.0038336244413085885,9.796464870048718e-05,-0.0005251432529297939,1.1104239100487843e-05,-3.2504191625097665e-06,0.0015536029658846928,0.2548871875
-0.954954954954955,0.9883546391752582,1.2799422680412373,0.08028310309278353,17.541773195876296,0.0017766564608348023,0.003896767687690402,0.00010156852185003126,-0.0005252628311616936,7.887314071293401e-06,-3.7874117420536883e-06,0.0016570619616800286,0.2609464948453608
-0.9509509509509511,0.9883192968749994,1.2805703124999996,0.080740484375,17.54088281249998,0.0017920184936532912,0.003926247620390376,0.00010246593819757608,-0.0005240235574950625,1.1404511924835193e-05,-3.28075710839412e-06,0.0026645331428198915,0.26377546875
-0.9469469469469469,0.9882963281249999,1.28099453125,0.08114174218749996,17.540312499999988,0.0017662921575924972,0.0039533926747772835,0.00010371012250263378,-0.0005255654982848357,1.1523726189833003e-05,-3.2824453472900245e-06,0.003374902343921349,0.26607125
-0.942942942942943,0.9882321093750003,1.2821867187500002,0.0817198203125,17.538734375,0.0017894057611080871,0.004003910030592708,0.00010629751854447914,-0.0005244432633239454,1.1697315718685157e-05,-3.2878925555653467e-06,0.002093398193323992,0.270883828125
-0.9389389389389389,0.9881852777777781,1.2830083333333333,0.08287330555555554,17.53749074074073,0.0018442462268519755,0.00408802448555479,0.00011127009584838313,-0.0005391786756944045,1.103492477838724e-05,-2.8501879392150107e-06,0.0028999999145753463,0.27803675925925936
-0.934934934934935,0.9881043434343435,1.2845181818181814,0.08339745454545454,17.535585858585872,0.0018494042148757828,0.0041194201308943955,0.00011291146809299979,-0.0005297891052341158,1.2233649629476734e-05,-4.767855348631757e-06,0.0002993032338736157,0.28251404040404043
-0.930930930930931,0.98804890625,1.2855406249999997,0.08397889062499998,17.53414843749999,0.0018751452246106304,0.004174530304394292,0.0001151114734401528,-0.0005291349158691311,1.233687454967809e-05,-3.299772449720119e-06,0.0027010717167854637,0.28752703124999995
-0.9269269269269269,0.9879765625000003,1.2869203125000004,0.08433616406249997,17.53231249999999,0.0018564217749013068,0.004221911431223086,0.00011789537581804318,-0.0005241569853637051,1.2475174867228274e-05,-3.308520440163133e-06,0.004190277344093829,0.2928966406249999
-0.922922922922923,0.9879475396825395,1.2876079365079365,0.08316010317460316,17.531587301587297,0.0018269129528851735,0.00419183374792587,0.00011740119901763803,-0.0005040374198664876,1.2259984779050033e-05,-3.57924170110727e-06,0.00297049634684754,0.2915650793650793
-0.9189189189189189,0.9878642968749993,1.2890875000000002,0.08437650781249999,17.52960156249999,0.001871386093749594,0.0042809877418671215,0.00012170391601435081,-0.0005059671397460858,1.2561780737363395e-05,-3.327817940140066e-06,0.000803434998033481,0.30041031250000005
-0.914914914914915,0.9877750781249994,1.290694531250001,0.085824140625,17.527234375000027,0.0019060645013400102,0.004378810635980219,0.00012711849979465034,-0.0005146239539184777,1.2930963681653248e-05,-3.3662018030505322e-06,0.0054301638172660205,0.3102339062500001
-0.910910910910911,0.9877127343750002,1.2918328124999992,0.08638179687500001,17.5258046875,0.001939859548341083,0.004432513293646238,0.00013034371774383837,-0.0005107614808348981,1.3116339493151854e-05,-3.364275460631705e-06,0.0010138056031792075,0.31615984375
-0.9069069069069069,0.9876231034482756,1.2935155172413786,0.08711621551724139,17.523482758620688,0.0019313997592165233,0.004501342580160452,0.00013536697069498705,-0.0005037627817924967,1.4082703207642864e-05,-4.4357981561470005e-06,0.003414077288880435,0.32446801724137936
-0.902902902902903,0.9875355963302751,1.2951284403669718,0.08786455045871565,17.521376146788974,0.0019753504755510853,0.004573059304797904,0.00013983932019206674,-0.0004966121440956317,1.3351986857840171e-05,-2.5687367742317832e-06,0.0011944364956661957,0.3332970642201834
-0.8988988988988988,0.9875074157303371,1.2956258426966294,0.08822465168539326,17.520685393258404,0.001999743152379274,0.004597635554092157,0.00014150007475076853,-0.0005022061022345592,1.6302969075331124e-05,-2.501970820238119e-06,0.00030245158529851324,0.3361103370786517
-0.8948948948948949,0.9874885294117648,1.2959921568627455,0.08853842156862747,17.520098039215675,0.0020013881737777073,0.004632193004175212,0.00014563529399680287,-0.0005043156202230448,1.1716486297269483e-05,-1.2257511245371166e-06,0.003909794310288817,0.340800980392157
-0.8908908908908908,0.9874350000000002,1.2969421874999991,0.08904682812499995,17.518757812500002,0.002041743532716911,0.004689326463376718,0.00014697478276105323,-0.0004995255583739033,1.4126396740650905e-05,-3.2426620360356493e-06,0.004140331970006628,0.3472268750000001
-0.8868868868868869,0.98734765625,1.2985500000000008,0.08975626562500003,17.516640625000015,0.002048366249998379,0.004766992468554445,0.00015229543784974818,-0.0004943268523438377,1.4403249902383174e-05,-3.2163940629781283e-06,0.0025355895988923294,0.35735046874999976
-0.882882882882883,0.9872449218750001,1.3004570312499986,0.09055315625000003,17.514007812499976,0.002061509872440359,0.004856930580663084,0.00015862922431528025,-0.0004896293721922823,1.4688437475454251e-05,-3.159860172392073e-06,0.0046084686894687366,0.369212421875
-0.8788788788788788,0.9871623437500004,1.3019914062500002,0.09097097656250004,17.512015624999982,0.0020832218011468395,0.0049218439232650655,0.0001637287489853788,-0.000482726577545195,1.488467903602362e-05,-3.0894358759258936e-06,0.0024337497561077726,0.37909101562499975
-0.8748748748748749,0.9871005468749997,1.303100781249999,0.09168765625000001,17.5103984375,0.0021025726556420654,0.004989428378881836,0.00016865672927844546,-0.0004794283653563741,1.5177019053270525e-05,-3.0396865779394898e-06,0.005165309997835266,0.38870328125
-0.8708708708708708,0.9870351562500003,1.3042820312500003,0.0924050859375,17.508851562500013,0.0021444767083733662,0.005061495405383237,0.00017408066248735446,-0.0004755744343934165,1.5481794893914278e-05,-2.9874955657929123e-06,0.001601337340957798,0.3992429687499999
-0.8668668668668669,0.9869656249999993,1.3055562499999995,0.0929743671875,17.506992187500046,0.002171315585938638,0.0051291107960839254,0.0001795460140717022,-0.00046998492143550397,1.5782871479711873e-05,-2.893528605955846e-06,0.0060057968125306616,0.4099274999999999
-0.862862862862863,0.9868964843749993,1.3068093750000003,0.09361368749999996,17.505242187499995,0.0021898824121082683,0.005201805637652346,0.00018544903047905195,-0.0004654007033202817,1.611229144123609e-05,-2.7977732306088636e-06,0.006652206970500174,0.42192367187500013
-0.8588588588588588,0.9868440625000001,1.3077046875,0.094471296875,17.5039765625,0.002225637790527868,0.005279369379255614,0.00019117513605100957,-0.00046790150764162985,1.6483132861963345e-05,-2.684511831763157e-06,0.005179499450832736,0.433525
-0.8548548548548549,0.986783125,1.3087773437500005,0.09522222656249996,17.502515624999994,0.0022659269866940335,0.005357852568479923,0.00019752438548249667,-0.00046766149642948895,1.6855185170806884e-05,-2.5415330375674524e-06,0.003196796630902554,0.4464293750000002
-0.8508508508508508,0.9866739843750002,1.3108234374999987,0.09543454687500004,17.49982812500001,0.0022786344506873224,0.005430591012763419,0.0002055896300826351,-0.00044463766594234067,1.7135176473327695e-05,-2.2771477609088234e-06,0.002578095458432017,0.46304929687500007
-0.8468468468468469,0.9865821875,1.3124789062500002,0.09617351562500007,17.497476562500022,0.0023295893988031224,0.005529897079827876,0.00021517627219228857,-0.0004338355977173969,1.767711399926146e-05,-2.0527733731061e-06,0.0044858197621238105,0.48303765625000006
-0.8428428428428429,0.9864903333333337,1.3141483333333328,0.09693532499999999,17.495166666666673,0.0023708246638902697,0.0056551844338110484,0.00022779291321507487,-0.0004266457898749465,1.3979769587158089e-05,4.0341466173787153e-07,0.003309972221870794,0.5108901666666665
-0.8388388388388388,0.9864481818181823,1.3149386363636362,0.09729026136363635,17.49404545454546,0.0023636553254147152,0.005699355043795332,0.00023356098233127468,-0.00043060997259802836,2.1620712690935916e-05,-2.758892008550833e-06,0.004396361569945384,0.5176460227272728
-0.8348348348348349,0.9864040186915884,1.3156579439252327,0.09771979439252333,17.493046728971954,0.002384361502316912,0.00570611281192035,0.00023367330947045696,-0.00041236582733855665,2.2497114758345552e-05,-2.5895881925485852e-06,0.005091838938142246,0.5226443925233645
-0.8308308308308308,0.9863210743801654,1.317132231404958,0.09836130578512396,17.491033057851237,0.0024304535892374357,0.005826937821766,0.0002452476741989476,-0.0004016230321698122,1.9523551239396302e-05,-2.2755881709489716e-06,0.0031014121302632702,0.5568547107438017
-0.8268268268268268,0.9862146874999994,1.31900234375,0.0994875078125,17.488335937500025,0.0024843796820068764,0.005978196726757751,0.0002606566764827273,-0.00039300597853395014,2.099247525107163e-05,-2.316684719118816e-06,0.004824887144991408,0.5961810937500001
-0.8228228228228229,0.9861276562499994,1.320378125000001,0.10142006249999995,17.48622656249999,0.002589888271481655,0.006179533422496107,0.00027950690473683136,-0.0003942382111328524,2.2431011531812156e-05,-1.9880042163364206e-06,0.0028962299198269648,0.6516132812499997
-0.8188188188188188,0.9860236507936508,1.3223888888888893,0.10062203174603172,17.483619047619037,0.002597150352732891,0.006193436886030745,0.00028881599660563433,-0.0003535202504409696,2.1276741294198095e-05,-1.813445768892513e-06,0.004017378685261974,0.685479920634921
-0.8148148148148149,0.9859270967741934,1.3241376344086024,0.10138929032258065,17.481161290322568,0.002619740196554421,0.006308491377775928,0.0003097924009031049,-0.0003391814937218074,1.9216378025298253e-05,-6.127850548238656e-06,0.004806393340743398,0.7326050537634407
-0.8108108108108107,0.9858859999999995,1.3248031578947368,0.10165555789473686,17.4801894736842,0.0026355402005544537,0.006375147549109804,0.000314369609589836,-0.0003265514849196405,1.7529377580078167e-05,-5.8838499126634725e-06,0.005502279889526562,0.778957684210526
-0.8068068068068068,0.9858589814814809,1.3252537037037035,0.10207462962962965,17.479527777777776,0.002664657856653152,0.006423945911899856,0.00032053328650396705,-0.00032200319307276737,2.5494901043552525e-05,-2.121246789540449e-06,0.00490496219151737,0.7852262962962963
-0.8028028028028029,0.9857531858407079,1.3271053097345127,0.10274070796460179,17.476893805309736,0.0027162756355247897,0.006520400024277553,0.0003343380753427695,-0.0002886240214581559,2.058669910707988e-05,-6.791056138938045e-06,0.006059024120929735,0.8491139823008849
-0.7987987987987988,0.9857417187499998,1.3270539062500002,0.10452164062500006,17.47657031250001,0.0028294924066158966,0.0066954219535583365,0.0003514839997645546,-0.00031436710406507196,2.4662310276486282e-05,-5.229552353249958e-07,0.006599487243306612,0.963524140625
-0.7947947947947949,0.98559078125,1.329762500000001,0.10457523437499998,17.47290625,0.002877787343747773,0.0068283172304138325,0.0003797597415329992,-0.00026163135058601683,2.4214098748242163e-05,1.6967505742101625e-06,0.0045784287111700905,1.0800763281249999
-0.7907907907907907,0.9854417968749997,1.3322664062499998,0.10553656249999996,17.46919531250002,0.0030005977777105564,0.007048596475683599,0.0004227778012379432,-0.00020617622485344378,2.8770471221051258e-05,7.035131675217275e-06,0.006668258727358989,1.206777578125
-0.7867867867867868,0.9853190322580646,1.334185483870968,0.10700725806451611,17.46624999999998,0.0031482881763791326,0.007291374140868882,0.00046376036921370265,-0.00016196586238287347,3.2550163008845115e-05,1.2231006766545264e-05,0.005272227823411413,1.3291328225806458
-0.7827827827827827,0.9853084677419355,1.3346193548387093,0.10581322580645162,17.46599193548386,0.0030548873673268417,0.007176754792819982,0.00044814817689884507,-0.00015836303017688347,3.19564500351707e-05,1.3670120487528554e-05,0.004367645096863271,1.224974516129032
-0.7787787787787788,0.985210470588235,1.3361705882352939,0.10668529411764707,17.463505882352937,0.0031893356055368027,0.007422448019031139,0.0004915893961753605,-0.00013257572664357453,3.911631960148071e-05,2.976018551791697e-05,0.006315238200784279,1.3797324705882352
-0.7747747747747749,0.985145360824742,1.3373958762886593,0.10677896907216494,17.461835051546377,0.003190826787120127,0.007474921866978429,0.0005173211800283485,-0.00011626837538519785,3.3537746923264545e-05,2.49985944828781e-05,0.0072032305244533745,1.4982541237113398
-0.7707707707707707,0.9850433593749995,1.33888203125,0.10746429687500007,17.459531250000023,0.0033425626458736257,0.007622588959661841,0.0005412948060034711,-4.639108685311477e-05,4.31762344037473e-05,2.2429840602420267e-05,0.00500290527281777,1.7183557812499994
-0.7667667667667668,0.9849022656249997,1.3409867187500006,0.10912328125000012,17.45611718749998,0.0035647763861064163,0.00792607042673336,0.0006014497796890423,1.3691637328783202e-05,4.980192484493399e-05,2.766183583615966e-05,0.004832111267603523,1.9294314843750004
-0.7627627627627627,0.9848165624999999,1.3423234374999997,0.10956367187500003,17.454031249999996,0.0036670078881841928,0.008069934617767326,0.00063344483647251,5.964659362792113e-05,5.256011201442874e-05,2.8219345303338652e-05,0.005543124023574819,2.088796875
-0.7587587587587588,0.9847556481481483,1.343183333333333,0.10960527777777777,17.452481481481477,0.003784458981483052,0.008228701601774701,0.0006674231322500483,0.00011122134722227339,5.072375452700595e-05,1.9522163521386312e-05,0.008297545953553254,2.319312870370371
-0.7547547547547548,0.9846577343750004,1.34473984375,0.11011921875,17.450195312500007,0.0038997526312263275,0.008342992036889648,0.000699965861145576,0.00015962710925293555,5.680579251470089e-05,2.8776249227485956e-05,0.007558555602713568,2.4741234375
-0.7507507507507507,0.984537109375,1.3464257812499996,0.11109898437499996,17.447374999999987,0.004113396835328631,0.00859895317084352,0.0007610227552991561,0.00023361941680916098,6.223511379425058e-05,3.0250884467982188e-05,0.0066837343753718415,2.8390700781250002
-0.7467467467467468,0.9843938281250003,1.3482585937499991,0.11253437500000008,17.443984375000003,0.0044456393792746685,0.008952272255859355,0.0008495660199404363,0.00034026493896482934,6.870781456761525e-05,3.0277312809521512e-05,0.008502874755834,3.358969531250001
-0.7427427427427427,0.9842773275862071,1.3496818965517245,0.11333775862068969,17.441370689655166,0.004724295361919317,0.009233431781183115,0.0009307833710280169,0.00044292382149219156,7.09357698449463e-05,3.797621344694411e-05,0.007553983279080967,3.812924137931034
-0.7387387387387387,0.9841614843749993,1.3511359374999996,0.11416546875,17.438695312500013,0.004990272145996899,0.00947518324509278,0.0010010909835808785,0.0005369323503418566,7.534474364135737e-05,2.6745817693725588e-05,0.007374547790050201,4.19040703125
-0.7347347347347348,0.9840720212765958,1.3521521276595736,0.11406521276595745,17.436680851063826,0.0052324960061136405,0.009660105960061123,0.0010592173697967476,0.0006636075261431673,8.52574482043909e-05,5.4531804745971017e-05,0.0089694087822636,4.72473829787234
-0.7307307307307307,0.9839727884615386,1.3532875000000002,0.1146968269230769,17.434442307692326,0.005422557728364863,0.009838512893777747,0.0011212963924094922,0.0007220255276442766,7.876682609014385e-05,3.7634230259153134e-06,0.008779112055719906,5.506001923076924
-0.7267267267267268,0.9837872321428577,1.354185714285714,0.11610928571428572,17.43075892857143,0.006281051224489298,0.010327740913775505,0.0013316896168504985,0.0010637854183673523,9.63029378329086e-05,3.1394529641645427e-05,0.007036031170343904,7.161126785714287
-0.7227227227227226,0.9836204347826083,1.3551313043478264,0.11724817391304347,17.4273652173913,0.0070087131939504665,0.010705213540143664,0.001470830925494011,0.001318024804990492,0.0001414901182087565,3.969156724040231e-05,0.00911549270318801,8.422638260869565
-0.7187187187187187,0.9834645631067966,1.3556407766990286,0.11841970873786406,17.42424271844661,0.007744880667359455,0.011149724038750128,0.0016486881582528912,0.0015860936817797266,0.00011417382983325497,9.837344902189665e-06,0.010134620698977415,9.79022621359223
-0.7147147147147148,0.9835094957983198,1.356076470588236,0.11633428571428575,17.424991596638673,0.007385177345523353,0.010847577664825908,0.0015564080945530663,0.0015038292268906572,0.00011863072040973834,3.260719957649462e-05,0.008407352869880924,9.558443697478994
-0.7107107107107107,0.9833365811965812,1.3560982905982901,0.11743384615384617,17.421777777777766,0.008426486065455485,0.0113235481877712,0.0017614887083450715,0.0018926064168310885,0.00011379277774079173,2.6391068023910593e-05,0.009180429250193356,11.462661538461548
-0.7067067067067068,0.9831222656249999,1.3562515625000013,0.11902304687499998,17.417789062499995,0.00973638671630539,0.011798694000091559,0.0019767589099564495,0.0023154317022703874,0.00013587075176173133,3.5528968128598044e-05,0.009842924255394792,13.850067187500008
-0.7027027027027026,0.9829342622950823,1.3559811475409833,0.11878745901639345,17.414409836065577,0.010969225874093658,0.012142506793543398,0.002176333970369168,0.0027711171406207824,0.00012672568331267029,4.391691334990458e-05,0.010953012362335812,16.218531147540986
-0.6986986986986987,0.9827555468749996,1.3547304687500001,0.11973257812499997,17.4115234375,0.012535825790404687,0.012525336298040781,0.0023517194894170502,0.0032420501870727703,0.00011424613959271635,3.9865196811320684e-05,0.011664085388076728,18.4306375
-0.6946946946946948,0.9825576562499998,1.3523156250000004,0.12152226562500001,17.408640625000004,0.014549481630858674,0.013040878019866949,0.002602273930664353,0.0038366664099120096,0.0001138007215918459,4.1500801242169176e-05,0.010715964599626204,21.593152343749995
-0.6906906906906907,0.982324019607844,1.3493313725490192,0.12251284313725486,17.40512745098039,0.01709504313341159,0.013506877776230315,0.0028602671137845305,0.0046008517245292035,4.4748741993328866e-05,-3.905584954020603e-06,0.013891356305293812,25.7715588235294
-0.6866866866866868,0.9821221000000004,1.3451279999999994,0.12314880000000004,17.40255,0.020025663616001665,0.01414622305855999,0.0031897901524508957,0.005380600953599962,6.0337218864719224e-05,3.227618534211199e-05,0.013153497499899913,29.677910000000008
-0.6826826826826826,0.9818357264957267,1.3391880341880351,0.12527547008547005,17.399068376068378,0.02369335780553583,0.014802654885462795,0.0034761128991125326,0.006428999740667601,3.5079784157353384e-05,2.661197033385496e-05,0.01344528592289862,35.617709401709426
-0.6786786786786787,0.9815912264150941,1.3339415094339624,0.12555613207547167,17.396103773584912,0.027024577710929032,0.015086478452963691,0.0037210935242976517,0.007354520264329034,8.440466611173047e-05,4.581676299228818e-05,0.011799913759261926,40.11897169811321
-0.6746746746746748,0.9812975781250003,1.3259242187500002,0.12573617187499997,17.39291406249999,0.03143434113220156,0.015562227582220464,0.003973223644873744,0.008479458288024905,2.2332293496387013e-05,2.7600566332324857e-06,0.014587289490123112,46.69170312499998
-0.6706706706706707,0.980987109375,1.3164851562499997,0.12598070312499998,17.389695312500017,0.03666605212341367,0.01607687025263061,0.0042870089496935306,0.009775539986999648,-7.16525886810282e-06,-6.801214438690178e-06,0.014825063414832584,54.6905
-0.6666666666666667,0.9806552343750002,1.3051335937499995,0.12620734375,17.3865078125,0.042770833715211065,0.016640893883569326,0.004629468078450432,0.011233415268920993,-2.8422322735338027e-05,-1.3452014739069753e-05,0.013721085876227335,64.8077265625
-0.6626626626626626,0.9802896875000002,1.2910640624999994,0.12685796875,17.383156249999995,0.050130930270997576,0.017311243264624028,0.005028380996274674,0.012924251130127018,-4.46954374561564e-05,-2.248966461002357e-05,0.015800663086167788,76.96299999999995
-0.6586586586586587,0.9795831250000001,1.258034375,0.12622218750000003,17.377468750000006,0.06772216756835925,0.01839442032021485,0.005822866635951957,0.016386821112304634,3.0812571389697346e-05,-9.484957724604503e-06,0.0167829677732243,96.25849218749998
-0.6546546546546548,0.9792973913043479,1.2452060869565222,0.12681060869565222,17.375147826086952,0.07352614883251252,0.01896877387006426,0.006160233826262151,0.01777744077020782,7.868959617776986e-05,-2.16389774109187e-05,0.017803239017155192,102.6722956521739
-0.6506506506506506,0.9789682795698926,1.2319204301075273,0.1272682795698925,17.371752688172048,0.08006237646433001,0.019946978563706787,0.0067364670546788755,0.01945807941149258,6.937526854295298e-05,6.126354871199065e-06,0.01790746571833779,110.92058064516125
-0.6466466466466467,0.9787725781250002,1.2181593749999993,0.12748562500000002,17.371039062500007,0.08705648709961111,0.020071329480859382,0.006850037042900961,0.02061086260351569,7.758847761027925e-05,-4.412959670317271e-06,0.015751889099078653,119.347703125
-0.6426426426426426,0.9782242187499999,1.1872914062500002,0.126775859375,17.3670234375,0.10153833539489687,0.02102109241723022,0.007555796388279754,0.023534017894103948,0.00017008494646264706,1.463164748967287e-05,0.01727817132581322,138.27580468749997
-0.6386386386386387,0.977614140625,1.1490632812500001,0.12551351562499996,17.36275,0.11921841943298284,0.022095560520452886,0.008407843282908584,0.026899918519714378,0.0002724834700170904,1.8791015768310618e-05,0.01983431250016565,152.97617187499998
-0.6346346346346345,0.9773805468750002,1.1341367187500007,0.12548492187500002,17.3611875,0.1252862469329823,0.022614815632025154,0.008750065136034803,0.028302004952087317,0.00031709831257171626,2.2961857458831788e-05,0.01823108984370947,158.75742187499998
-0.6306306306306306,0.9769658510638299,1.1061808510638298,0.1249796808510638,17.358255319148935,0.13684583963331853,0.023470547459472628,0.00938038756030002,0.03044252984495252,0.00048688181107245187,9.753540056442014e-05,0.020440360343968678,168.49978723404257
-0.6266266266266267,0.9766939062499995,1.0838632812500002,0.12166046875000001,17.3566171875,0.14782554380798252,0.023784542843530272,0.009898354744059375,0.03207473201721192,0.00031143438007904194,1.975498352379159e-05,0.020027306579720516,176.62320312499995
-0.6226226226226226,0.9759186718749996,1.0256614062500002,0.12036304687499995,17.351445312500008,0.16818821097927228,0.025587065071966574,0.01134838393228282,0.036693502456652885,0.0003114779848101092,2.290309098752461e-05,0.020470567321581257,194.61109375
-0.6186186186186187,0.9754352343749999,0.9861058593750001,0.11832781250000002,17.348226562499985,0.1806647653562925,0.026667911601464832,0.012320224472757772,0.03944156326672359,0.0002408499093692925,1.248161017155745e-05,0.023097636170064106,203.51195312499996
-0.6146146146146145,0.9750148437500005,0.9493748437500001,0.11597085937500003,17.3455,0.19138662480466306,0.027631642588323957,0.013254065811190792,0.04176768350130604,0.0001371925193256574,-1.135327200110141e-06,0.021989124999947762,209.01421875000003
-0.6106106106106106,0.9748219266055048,0.9298319266055042,0.11484256880733938,17.343917431192665,0.19858598276050876,0.028589872463125984,0.013878333775860428,0.04332974968679418,0.0001249782373133584,1.3010156784782462e-05,0.023665754650210147,213.33990825688073
-0.6066066066066067,0.9743831250000007,0.8873553125000003,0.11167505468750004,17.341125000000005,0.20892320562802702,0.029422111848043907,0.01499370461548278,0.045471968824318795,-0.00014087890263376308,-4.5727586369121584e-05,0.023039984374747746,217.67617187500002
-0.6026026026026026,0.9738262499999999,0.8336018750000003,0.1085095078125,17.337226562499996,0.2174259608714838,0.03108167108928902,0.016543822442497563,0.04831345833217282,-0.0003806327942401774,-9.28491185125791e-05,0.024090745544526726,223.07101562499994
-0.5985985985985987,0.9733298039215683,0.7789248039215684,0.10225635294117645,17.33387254901961,0.22482771846319716,0.03225202063611075,0.018019143793297922,0.050206460923794716,-0.001445097639205402,-0.0002698503817253749,0.02441147395228427,222.36333333333332
-0.5945945945945945,0.9729187499999993,0.73191625,0.09787660937500002,17.330898437499986,0.22769657173593705,0.033394177149753665,0.01937093886766968,0.051434472228535116,-0.0011133360520533017,-0.00020235080173694806,0.024178099060463865,221.00648437499987
-0.5905905905905906,0.9728030468750001,0.718475234375,0.09651637499999997,17.32995312499999,0.2280553688397886,0.0337924799818594,0.019824079894223624,0.05175935922584961,-0.0011987390906594835,-0.00019018067462813965,0.0266309353030465,221.19843749999995
-0.5865865865865867,0.9724956250000003,0.6801029687499998,0.09227800781250003,17.3275234375,0.22878792064743708,0.034846159899156195,0.021065510930045488,0.05246474981138308,-0.0015646857843586311,-0.00024269992087720758,0.027244022888339714,219.06890625000005
-0.5825825825825826,0.9721236718749998,0.6340937500000003,0.08766815624999999,17.324265625000006,0.22667113183593707,0.036414911567225594,0.022659988237447283,0.05316788879785153,-0.0020336954262646506,-0.0003269480110034619,0.026929929443156198,217.17492187500005
-0.5785785785785786,0.9718474137931035,0.5984928448275862,0.0828986896551724,17.321956896551725,0.2225208836557001,0.037296531391386466,0.02366673249251676,0.05285847739579666,-0.002340815551672257,-0.0004145082716196015,0.027740308486897902,212.7385344827586
-0.5745745745745745,0.9715939843750001,0.5603214062499999,0.07723491406250002,17.319734375,0.2186232029480224,0.03814416648725822,0.025012516034255167,0.05246503840340211,-0.0026972046815029174,-0.0004290423320506315,0.02773867944341646,205.85976562500002
-0.5705705705705706,0.9713283333333333,0.5286934444444445,0.07246261111111113,17.317222222222224,0.2101767973570245,0.038685958879848756,0.02588075436941445,0.05091907031600617,-0.00327465496659368,-0.0005456658103588644,0.027258950617124356,198.22422222222218
-0.5665665665665667,0.9712005607476634,0.5030140186915889,0.06851895327102807,17.31569158878505,0.20889642971001804,0.03991173248189498,0.02717752084660595,0.051404146145514834,-0.0035628550867739554,-0.0005396349571692271,0.02860050301336514,198.4038317757009
-0.5625625625625625,0.9709546902654868,0.4657673451327435,0.062292938053097366,17.313548672566373,0.1986652049867569,0.04047475801030589,0.0283611967410988,0.049183196011870906,-0.0033184841432830187,-0.0005926668133829065,0.029793424622198472,189.97805309734508
-0.5585585585585586,0.9708116406249999,0.4424443750000001,0.05821925781250003,17.311484375,0.19359828753085956,0.04167256489476165,0.02940842037742839,0.04867844342668455,-0.0035703132306765077,-0.000636380016621633,0.029383734130931316,187.09898437499996
-0.5545545545545545,0.9706254455445542,0.42111306930693093,0.0550678712871287,17.308900990099016,0.18673972345295528,0.04296883648259731,0.03040484036230999,0.04742881356346432,-0.0031274083540363514,-0.0006018675179081656,0.028877208018627698,182.12574257425743
-0.5505505505505506,0.9705642187500004,0.4018740625000001,0.05001653124999999,17.30841406250001,0.18241512851474598,0.04282321378921775,0.030992588399590463,0.046193301831904315,-0.0036790846563267876,-0.0006849751337455965,0.02731826605202059,181.75187499999996
-0.5465465465465467,0.9703549218749996,0.367093359375,0.04279606250000001,17.305492187499997,0.17167043425277706,0.04401297359699609,0.03248053512130112,0.043765677773852554,-0.0036666033011021107,-0.0006904686878544438,0.028533898376565503,173.97570312500014
-0.5425425425425425,0.9702343749999999,0.3479208593750001,0.038494281250000026,17.30362499999999,0.16522107561176125,0.04474326843604591,0.03333290510965521,0.04215591158647705,-0.0036126381493830754,-0.0006719363694638505,0.02948373437538976,168.94265625000003
-0.5385385385385386,0.9701218888888891,0.33456977777777774,0.03642945555555555,17.301888888888886,0.15973395268661733,0.04541849476792582,0.03398456239786326,0.04047742737243455,-0.00377845135726321,-0.0007838912704187532,0.03108532098769956,166.19255555555554
-0.5345345345345345,0.9700327343749999,0.3170928906250002,0.03088335546874999,17.300187500000003,0.1550486612150816,0.04619821835499083,0.03479011694474546,0.03924983410471466,-0.0034417782716215832,-0.0006003473722491864,0.02960621484356807,164.948359375
-0.5305305305305306,0.9699240624999994,0.29689296875,0.02521115828125002,17.29846875,0.14804151823181153,0.046664756873117746,0.03548171942539983,0.03685321093475353,-0.003267003199182124,-0.0005179980191198773,0.029541405273448618,160.884140625
-0.5265265265265264,0.9697941052631573,0.28314126315789473,0.021070573157894734,17.296157894736844,0.1425269198341938,0.04731459936785043,0.03598749959799307,0.03508244077429708,-0.0030929996382080393,-0.0004860238952205891,0.03018523822709085,156.40526315789472
-0.5225225225225225,0.9697502343750003,0.27162656250000017,0.017778738351562497,17.295125000000002,0.13896822929443356,0.048011275837626675,0.03661493693862656,0.033579189603478145,-0.0030553357561218276,-0.0004037848441032212,0.03201060937493594,154.12242187500001
-0.5185185185185186,0.9696656250000001,0.25883835937500005,0.013666952421875003,17.293499999999995,0.13437481309105836,0.04860752691149819,0.03715780484360215,0.03168877314496569,-0.0028984486260511494,-0.00036428582390054577,0.03220150000015565,153.294609375
-0.5145145145145145,0.969589140625,0.2469301562499999,0.00960388375,17.2920234375,0.1299124510593506,0.049109874791916475,0.037627414731860154,0.029827534922505672,-0.0027872581694252906,-0.0003113025082073321,0.03209731195062204,151.81273437500005
-0.5105105105105106,0.9695302352941175,0.2373769411764706,0.00611872682352941,17.290894117647063,0.12434489368005534,0.04960696118205902,0.03793502485626242,0.027456178872147942,-0.002149070644855365,-0.00012447205818388364,0.032274729965251936,146.16
-0.5065065065065064,0.9694488281250002,0.22807429687500003,0.0027732658593749996,17.289046875000004,0.12295930260497437,0.050312285558973206,0.03847397035633005,0.026656184651575595,-0.002557880251098997,-0.0002651443112641307,0.032373779052704776,146.27757812499993
-0.5025025025025025,0.9693867968750004,0.2206683593750001,-9.284445312499989e-05,17.2875546875,0.12050445954574582,0.05094893669240751,0.038787625358633074,0.02535533939564817,-0.0024674591236475514,-0.00027713926619061087,0.03443730169669834,146.18539062500005
-0.4984984984984986,0.9692890625000002,0.20690617187500004,-0.0056255744531250014,17.285375,0.11564632041503298,0.05166348572457237,0.03907124508499112,0.022772824668443888,-0.0022783141422752073,-0.0002175851171984534,0.0346392343751063,145.65117187499993
-0.49449449449449445,0.9692481651376147,0.19877834862385324,-0.008658072302752295,17.28453211009174,0.11190505802663075,0.05190303778400033,0.03917130662690545,0.020905103369652893,-0.0021761501742533483,-0.00031771331019256745,0.03375707465721689,144.34018348623852
-0.49049049049049054,0.9692046093750006,0.19053359374999995,-0.012609350703125001,17.283523437499998,0.10985202777770993,0.0520085823998456,0.039112877943077815,0.019639100216820488,-0.0020617981637485955,-0.00019104593026062186,0.03341133538839358,142.08640624999995
-0.4864864864864864,0.9691436000000002,0.18247090000000005,-0.01665766754800001,17.2822,0.10686507065318998,0.052485142111860325,0.03913691280430519,0.018069861589384357,-0.0017062757652423018,-0.0003689447121493156,0.032663159999913205,142.1415000000001
-0.4824824824824825,0.9691107812499997,0.17904992187499996,-0.01776434617187501,17.281046875,0.10706831297655647,0.053020279567585794,0.03920246362004499,0.017415536825484676,-0.0018555715625150008,-0.00025267661259303014,0.035575154052651214,142.711171875
-0.4784784784784786,0.9690438738738737,0.17022189189189188,-0.021064215315315316,17.279594594594602,0.10418396698020455,0.05349828081513202,0.039279089128232206,0.015420921573182122,-0.0015942325026708792,-0.0002059255744702861,0.03570073654714179,142.79684684684682
-0.47447447447447444,0.9690063207547174,0.16276283018867924,-0.024716725377358487,17.27853773584906,0.10282448752406538,0.053497791033790064,0.03921866560785535,0.01442955965654729,-0.0016202754841029361,-0.00027141518468569556,0.03477522027401392,139.85594339622645
-0.4704704704704705,0.9689818749999994,0.15704523437499995,-0.028009581250000002,17.2778203125,0.10173632561010133,0.05392023679569965,0.039324176482050784,0.012998282924026857,-0.0014903105578868037,-0.00031039871205913136,0.03505024896224995,141.03679687499994
-0.4664664664664664,0.9689214843749997,0.15090078124999987,-0.031011465625000005,17.276203125,0.10122075109313967,0.054650617124789455,0.039585613995871606,0.011752934624895017,-0.0013745177414882165,-0.00035873285345797395,0.03499308374023258,141.406875
-0.4624624624624625,0.96890078125,0.14582074999999994,-0.03349307109374999,17.275570312499994,0.10031633230693751,0.05479815168870901,0.039660658974887644,0.010778197324818942,-0.0012950491293595115,-0.0003641731424426994,0.03560787786898345,141.17945312499998
-0.45845845845845856,0.9688618918918916,0.14079844144144144,-0.03603371387387388,17.27463963963964,0.0999265736624358,0.05506836425724857,0.03960257095179372,0.009851915068103605,-0.0012550916562454805,-0.0005655980535311869,0.036194689959984316,142.94942342342347
-0.4544544544544544,0.9688066935483863,0.1349476693548387,-0.03968942298387096,17.272814516129028,0.10034285234214878,0.05582302389675573,0.04033813190525067,0.008736435508744011,-0.0010983647694915591,-0.0003673546299817191,0.036410949466869624,141.82717741935485
-0.4504504504504505,0.9688140476190477,0.13175592857142862,-0.0368584280952381,17.273523809523812,0.0995798514767568,0.055509611040252926,0.040093727805949865,0.007729596419371329,-0.0009106491986047042,-0.0003945082616099105,0.03585139229011247,142.62665476190483
-0.4464464464464464,0.9687707964601773,0.12307321238938049,-0.046022232743362854,17.271716814159298,0.09908078085233545,0.055975370022519295,0.0407590435133244,0.006659141742756513,-0.0007901099197809788,-0.00037350191916201054,0.034700946354348616,137.6420353982301
-0.44244244244244246,0.9687399090909095,0.12398157272727266,-0.043837995454545454,17.270863636363643,0.09976126053316298,0.0572426846999818,0.04119540413469768,0.006036620303483757,-0.0006901831593253108,-0.000466296706554364,0.036178345041150806,144.4283636363636
-0.43843843843843855,0.9687172656249998,0.1169043125,-0.04840415093749999,17.2701953125,0.1000165301564024,0.057336678797019695,0.04164782347359028,0.0052804582296821665,-0.00048081596081024094,-0.000353635206718321,0.03355699310299087,142.08241406249994
-0.4344344344344344,0.9686816494845365,0.11498167010309279,-0.05076223878350515,17.26890721649485,0.10097895780834476,0.057842607484820445,0.04216455488667546,0.004711879539891164,-0.00045912505183213353,-0.0003024848126426218,0.035977568710620744,141.92911340206183
-0.4304304304304305,0.9686568749999998,0.11135251562499998,-0.051498398437499995,17.26832812499999,0.10126752351398416,0.05833918839587249,0.042436632763875146,0.004146317388549193,-0.00028204945514956445,-0.0003082592374183472,0.03726564233448926,143.7614921875
-0.42642642642642636,0.96863109375,0.10538796874999996,-0.054663380234374996,17.26753124999999,0.10165507135524907,0.058866258611352126,0.04291568777843436,0.0030721735688471782,-0.0001211039156024528,-0.00026788233569819927,0.034161405273664514,144.02678125
-0.42242242242242245,0.9686099218750002,0.10182860937499999,-0.05654170546875001,17.266757812499986,0.10211402806275363,0.05927107460518513,0.043234689058441474,0.002388872380198645,-5.6726995747878465e-05,-0.00024501952031377163,0.03735589447080656,143.245859375
-0.41841841841841854,0.9685955084745769,0.0988958305084746,-0.05762413688135596,17.266406779661008,0.10203325877583563,0.05960817918766185,0.043415511298841664,0.001569529887775042,-7.928226130711306e-05,-0.00012592909869839483,0.03441725825939557,145.22754237288132
-0.4144144144144144,0.9685813281250001,0.09368325781250002,-0.060573305078125,17.265773437500002,0.10295868939313667,0.059958624711912406,0.04376422469095316,0.0009670840015017024,5.672444529529171e-05,-0.00021848637634285504,0.03556760491937894,144.33101562500002
-0.4104104104104105,0.9685324778761062,0.090677,-0.06297333982300887,17.26425663716815,0.10481685866215043,0.06083176555118186,0.04442144573004229,0.0003280811899982316,9.235526813230143e-05,-0.00031534478718928637,0.03694719077429909,143.31964601769906
-0.40640640640640635,0.9685012631578951,0.08942316842105263,-0.06294090000000002,17.263484210526318,0.10527025484427689,0.062372422054558445,0.044405500037029574,-0.0004835648776747338,0.00051373848092945,-0.0001960508875802297,0.035376070803238235,145.58484210526316
-0.40240240240240244,0.968471359223301,0.08170189320388348,-0.06832567766990295,17.262184466019416,0.10729686860806634,0.062321660023375705,0.04515324908307315,-0.0008741318090568348,-0.0001698806435138096,-0.00014668469715687293,0.03640493684616786,145.80242718446593
-0.3983983983983985,0.968462734375,0.08047125781249997,-0.067018940625,17.262093750000016,0.1072015797910742,0.06266178972250272,0.04541625851432843,-0.001591719439707498,0.0001007868997811559,-6.963547451653909e-05,0.034728741210358294,145.67499999999998
-0.3943943943943944,0.9684697600000002,0.077536536,-0.06853770159999997,17.262096,0.10717166958512074,0.06276234345938939,0.045417003651674163,-0.0020627852325343452,0.00021171455646016744,5.23608020813319e-05,0.036841686783986916,145.45479999999998
-0.3903903903903905,0.9684321428571433,0.07357728571428569,-0.07017072936507937,17.26089682539683,0.10885335128088669,0.06376474334354738,0.046060652970427635,-0.0028631924824400277,0.00025631840808331145,0.00011055256541827045,0.03707570364053936,147.11126984126992
-0.38638638638638634,0.9684153061224492,0.07028125510204081,-0.07061671428571427,17.260255102040823,0.1098752288547513,0.06402573884716328,0.04635090898680173,-0.003412082770450439,3.271954539957366e-05,3.323171678935833e-05,0.036859118596225926,149.29867346938778
-0.3823823823823824,0.968390546875,0.06675620312500001,-0.07310370078125003,17.259445312500006,0.11072780465683377,0.06509439580708547,0.046762993078397326,-0.0040293281694264,0.0001763571469223799,0.00019119547835547558,0.03725062982147165,148.48617187500005
-0.3783783783783783,0.9683554687499998,0.06277851562499998,-0.07478839687500001,17.258312500000002,0.11200948297592164,0.06599413319286754,0.04723130794330312,-0.004746836727745356,0.00020447658496634,0.00031086936313944806,0.036821527343704474,150.67890624999998
-0.3743743743743744,0.9683454687500002,0.06032929687499995,-0.07579226874999999,17.258,0.11247631343856813,0.06648628199772776,0.047426902510110176,-0.005141422202126472,0.0002214369192098393,0.0003525538862229553,0.035107875000107924,150.34695312500006
-0.37037037037037046,0.9683443220338985,0.058662762711864436,-0.07552891016949151,17.257957627118632,0.11216787518626571,0.06713992610149029,0.047392979090922056,-0.005594343600434615,0.00031963263244641884,0.0002800922266147629,0.03527142193382815,153.40881355932203
-0.3663663663663663,0.968309375,0.05413137500000001,-0.07819296874999998,17.2566015625,0.11405679424060938,0.06778676588806153,0.04810659772184599,-0.006183352398730466,0.00037575553220107463,0.0005102003618511949,0.03728063812275195,152.98351562499994
-0.3623623623623624,0.9682951562499997,0.05106759765624999,-0.07931614843749998,17.256070312500004,0.11490485828211933,0.06852119078454047,0.048515682805541444,-0.006733036718950347,0.0005005339745187738,0.0005964539825833239,0.03577174505602443,152.5546875
-0.3583583583583583,0.9682618750000002,0.04823734248437499,-0.0803115859375,17.255070312499992,0.11590001816504512,0.06934982260170355,0.04897972508956788,-0.007223405179919502,0.0005838025414254377,0.0006611344208278406,0.03567351068147673,153.20078125000006
-0.35435435435435436,0.9682261111111112,0.04553258253968252,-0.08133201587301586,17.25389682539682,0.11679479980028289,0.07031211113053946,0.049411136636183677,-0.00772817422652409,0.0007211981033884995,0.000802118681417005,0.036695132212173576,154.0707936507937
-0.35035035035035045,0.9682459770114945,0.043994191954022994,-0.08043408045977013,17.25445977011494,0.11515890187891029,0.07014827824082111,0.048972718468019934,-0.008372948084377657,0.001240748476867168,0.00048439530624317024,0.03695137481832944,151.90885057471263
-0.3463463463463463,0.9682117968749999,0.03985139164062501,-0.08303928124999999,17.253265624999997,0.11732560095930548,0.0711752433944834,0.04992693635300135,-0.008374724550100241,0.0008362380174927193,0.0008105142251350541,0.03576277319353949,155.0525
-0.3423423423423424,0.9682036718750002,0.03555312859375001,-0.084299421875,17.252796874999998,0.11766524067219626,0.07188191215904076,0.05029609781684262,-0.00888660743869934,0.000935150131286749,0.0008963930988424014,0.03553123999023455,156.48617187500005
-0.33833833833833826,0.9681963281250006,0.031719285624999996,-0.08535325000000002,17.252328125000002,0.11785516035693966,0.07258311177693746,0.0505906624578665,-0.009336821509227978,0.001013929426877357,0.0009359907706964852,0.03709614233383718,156.90218749999994
-0.33433433433433435,0.968168828125,0.029001812757812502,-0.08605545312500001,17.251546875000003,0.11839142610676075,0.07326390429995096,0.05096408462855707,-0.009754133517930043,0.0010460291599349797,0.0009620923282005824,0.035302294677649115,156.97007812500001
-0.33033033033033044,0.9681432812499999,0.026183684218750003,-0.08673565624999999,17.250789062499997,0.11884796155573284,0.07403259780988186,0.051315235005646186,-0.010154896825618948,0.0010552460481829378,0.0009791551684677593,0.03441734613039671,158.43546874999998
-0.3263263263263263,0.9681290624999995,0.022413551406249992,-0.08763561718749999,17.250210937499993,0.11905379677585941,0.07480792828766596,0.051598873043506764,-0.010615948886024523,0.0010521799767056117,0.0010277471369065233,0.035378861755646085,159.36976562499999
-0.3223223223223224,0.9680936470588235,0.017308465764705884,-0.09101391764705881,17.248847058823536,0.12091067583640144,0.07535210208865203,0.051982877127277644,-0.010699380134058824,0.0008322077358421423,0.00137743461269804,0.03621631778531764,161.13082352941183
-0.31831831831831825,0.968082950819672,0.016809581147540987,-0.08904668852459018,17.24875409836065,0.1196315691291852,0.07628633480378824,0.05229590856080344,-0.011563562381358885,0.0007839142269760058,0.000947709931795493,0.03630172641783247,161.42696721311475
-0.31431431431431434,0.9680509374999998,0.013613392812500003,-0.08940231250000003,17.247812500000002,0.12012647241113263,0.07713552339465231,0.052598563551403334,-0.01177145816252912,0.0009694117104619643,0.0010138003461035447,0.03679208984362958,162.00289062500008
-0.3103103103103104,0.9680386718749999,0.01017304453125,-0.09006401562500001,17.247437500000004,0.12002770447746526,0.07785925433949975,0.05283095208479945,-0.012151827281821168,0.0009186062306454966,0.0009682827333019959,0.03355593359378872,162.72382812500007
-0.3063063063063063,0.9680210937500004,0.006345985390625001,-0.09071798437500006,17.246765625000005,0.12004114253192197,0.07872097387343727,0.05317454420322953,-0.0125615736449268,0.0008696798689406806,0.0009494746844371131,0.03595047631813486,163.57929687500004
-0.3023023023023024,0.9680048387096775,0.002896512338709679,-0.09185060483870966,17.245975806451614,0.12056568279691686,0.07951203897140838,0.053554121766079356,-0.012909317097831243,0.0008955639316899855,0.0010541491687572192,0.035995902640536315,164.37774193548384
-0.29829829829829824,0.9679837499999999,0.0017636632812500007,-0.09139048437500001,17.2455859375,0.12054769417933035,0.07994945905320287,0.05376909155676272,-0.013084438247514662,0.0008246401651713802,0.0008323257452937281,0.0362500473023033,165.08968750000003
-0.2942942942942943,0.9679670312500004,-0.003044320468750001,-0.09210404687499997,17.2449140625,0.12032976336288355,0.08099929767424781,0.05420642199262177,-0.013565550821093769,0.0008007789334252475,0.00078425411749786,0.03715772698978981,165.60757812499995
-0.2902902902902904,0.9679414062500006,-0.006088391171875,-0.09246041406250001,17.2441953125,0.12063779868043825,0.08189880620639105,0.05465781074275187,-0.013921394801538534,0.0007795536886983305,0.0007627818652542722,0.034368649352927605,165.99093750000003
-0.2862862862862863,0.9679067968750004,-0.008925758914062503,-0.09273031249999998,17.24315625,0.12115699489030803,0.08285032351865239,0.05515919930981197,-0.014329292397775676,0.0007810502927237579,0.000733429009884693,0.03528128808608244,167.36492187500005
-0.28228228228228236,0.9679173437499999,-0.013286716796875,-0.09323493749999996,17.243265625000003,0.12017326784425963,0.08331967611687109,0.055312465928041184,-0.014627862913261848,0.00075699873563605,0.0006389754683801811,0.03486871069321751,167.07093750000004
-0.2782782782782782,0.9678744943820226,-0.011429091011235954,-0.0911366516853933,17.242550561797742,0.11949242082247712,0.08428057139373257,0.055187885178336456,-0.015035055659605386,0.0013619469196979217,0.0002000733804665459,0.037371472162988084,170.7922471910113
-0.2742742742742743,0.967865630252101,-0.018671910142857125,-0.09272976470588236,17.242033613445376,0.12033747741867586,0.0848781991409531,0.05620047356121541,-0.015163385119870799,0.0006104023973148372,0.0005312226409303429,0.03471384760962337,171.11277310924365
-0.2702702702702702,0.9678596093750002,-0.023552952265625003,-0.09405107031249997,17.241445312499994,0.11987221156457314,0.08560767742307318,0.05649043111687982,-0.015582237244601253,0.000734709969837951,0.0005267238397320887,0.034672911071936596,169.4670312499999
-0.26626626626626626,0.9678496875000004,-0.02702280885554688,-0.09426180468749998,17.241046874999995,0.11944954905155655,0.08629961061455559,0.05677222719980018,-0.0158459093554492,0.0006897928071505342,0.0004875142535922027,0.03520890405292221,169.80921875000007
-0.26226226226226235,0.9678360156250001,-0.03033764851562499,-0.09444747656249997,17.240625000000005,0.11910234583254244,0.08699842417097597,0.057075879744235225,-0.016079722081515854,0.000640613900489281,0.0004719725052527653,0.03452148437474989,170.68273437499997
-0.2582582582582582,0.96783375,-0.033120172291666666,-0.09297741666666669,17.24061458333333,0.11897953335403706,0.08751199165665972,0.05753868305777537,-0.016343159205067414,0.0004522610362137872,0.0006208041535361979,0.03506295562073092,172.0246875
-0.2542542542542543,0.9677814062499998,-0.036991779687499976,-0.09472345312500002,17.23905468750001,0.11893334261055152,0.08884354555307597,0.05791849591135225,-0.01665862564830174,0.0005390472456866357,0.0004436371241661639,0.03343098138401501,173.12921875
-0.25025025025025016,0.9677817187500002,-0.04045930390625,-0.09479047656249998,17.239023437500006,0.11802166972742176,0.08931775774055417,0.058037403426757846,-0.016806617698660455,0.0004907974144450517,0.0004178306062744303,0.032008421325429026,172.86999999999992
-0.24624624624624625,0.9677867187499997,-0.042801306351562506,-0.0947875546875,17.239046875000003,0.11725451692459966,0.08956593666386417,0.05805348726528012,-0.016877329119620175,0.00046085227067886657,0.00040324973315063536,0.033544091552528243,173.519375
-0.24224224224224233,0.96777046875,-0.04708548468749998,-0.09478060937499996,17.238500000000005,0.11662362900674321,0.09049363608650367,0.05833333228104584,-0.01710223271663285,0.0004232503290698124,0.0003619043441005006,0.03403962499999125,174.23468749999995
-0.2382382382382382,0.9677572448979586,-0.052310914285714286,-0.09536235714285712,17.23763265306123,0.11738473151189878,0.09124892900342348,0.05873117617877611,-0.017444231784461223,0.0004547998866812997,0.0003785962560853033,0.03228582423963644,174.25693877551024
-0.23423423423423428,0.9677587387387386,-0.053352772252252226,-0.09381860360360361,17.23826126126126,0.1150198780893957,0.09184409664489697,0.05812546199323839,-0.016975136645141446,0.0002785783222571753,0.000284773431123964,0.031087427237935117,177.38306306306305
-0.23023023023023015,0.9677179824561406,-0.05721065964912284,-0.09508177192982459,17.236842105263165,0.1154407386681263,0.09256164962914099,0.05838124929930494,-0.017219729138326752,0.0003897647547267566,-6.408111932709802e-06,0.03390581717428631,175.56526315789483
-0.22622622622622623,0.9676915625000004,-0.06075833156249999,-0.09429896093750001,17.236078125000002,0.11537701108324132,0.09411283877860784,0.05916577180882145,-0.01786433440963986,0.00031131228358118013,0.0002711811172845984,0.030267118896517786,177.514921875
-0.22222222222222232,0.9677052343749997,-0.06392907703125,-0.09401507031250002,17.236273437500003,0.11431231529743247,0.09454161967913566,0.059038012161245164,-0.017949590265856196,0.00018019845122357593,0.00022665417499208177,0.03228423773180111,178.2703125
-0.21821821821821819,0.9676852343749999,-0.06685559765625,-0.09378199218750007,17.235695312499992,0.11413913374952553,0.09542575825384372,0.05918502638279059,-0.018162807379276585,0.00010776819557206728,0.00020954462381132008,0.03119771966572671,178.75617187500006
-0.21421421421421427,0.9676639843750003,-0.06958628140624999,-0.09352654687500002,17.235007812499994,0.11415763225255013,0.09632139440463844,0.05939999980808895,-0.018369217266048583,6.245025186521957e-05,0.00025091292698921374,0.031536953064232875,179.9614843749999
-0.21021021021021014,0.9676789062499997,-0.07370887578125,-0.09304992968750002,17.23528906249999,0.11297773600606428,0.09688363246015133,0.059231169521999465,-0.01835965344316498,-4.894159889276485e-06,0.00022015458826727264,0.030357807068241982,180.2321875
-0.20620620620620622,0.9676630303030302,-0.07476774242424244,-0.09091244444444443,17.235050505050506,0.11235443115742864,0.09712763451584287,0.05932375765296374,-0.018762715805138056,-0.00011773886031802953,0.00032562878000679646,0.029599744923871185,178.9371717171717
-0.2022022022022023,0.9676433913043481,-0.08148689217391306,-0.09339386086956517,17.233791304347825,0.11269580814296752,0.09871134327361539,0.059599554455709094,-0.01882102112255761,6.796873296120254e-05,0.00031730781227611656,0.029654669489730168,176.4607826086957
-0.19819819819819817,0.9676465625000001,-0.08409392187499995,-0.09149946875000001,17.23403125,0.11202109511618147,0.09967421440596777,0.059478280969460395,-0.0188430150829165,-0.00012173531010263301,0.0002644670750136036,0.02683874902345451,181.48242187499986
-0.19419419419419426,0.9676565625000004,-0.08704322656249999,-0.09087171875000004,17.2340859375,0.11119720327208929,0.10009215104392094,0.059398768832722736,-0.018782218525155027,-0.00012164685201049969,0.0002604203772315812,0.028391273864770028,180.82804687500004
-0.19019019019019012,0.9676447656250005,-0.089296125,-0.09040646093749999,17.233656250000003,0.11098581143498433,0.1006697577582563,0.05952102188381446,-0.018832786324182615,-0.00011632327516041246,0.0002939102343734182,0.02968600683573186,180.9039843750001
-0.1861861861861862,0.9676495876288661,-0.0942190824742268,-0.09081754639175259,17.23312371134019,0.11091120779668387,0.1022022557416087,0.0596186718433243,-0.01899876259462238,-7.482748581566002e-05,0.00047406709148484444,0.028828592943398235,180.2159793814433
-0.1821821821821823,0.967640325203252,-0.09569557723577235,-0.08919743089430893,17.233252032520323,0.1103383808877562,0.10219718417551352,0.05959701466157312,-0.018942358580468242,-0.00010554300184568858,0.00020562312257681376,0.030146334853668577,177.75626016260162
-0.17817817817817816,0.9676621093749999,-0.09859905468750002,-0.08787307031249997,17.23371875000001,0.10912050766473137,0.10268512038885447,0.05951056653895811,-0.018857964790300726,-2.5086913217176477e-05,0.0003915566745506825,0.0265942958980645,181.0638281249999
-0.17417417417417425,0.9676283593750001,-0.10176593749999992,-0.08714264843749994,17.232664062499992,0.10932256115224613,0.10389190882329828,0.05982819788380096,-0.019098878783225085,-4.1317068195086864e-05,0.00046797224469188404,0.027476809021379722,181.00445312500005
-0.1701701701701701,0.9676095412844037,-0.10601155045871566,-0.08782761467889906,17.23194495412843,0.10931189061888041,0.10471222753100748,0.059823701314597195,-0.01902923039419157,-0.00010583546491943659,0.00040243354750016196,0.027045574951898743,176.53807339449537
-0.1661661661661662,0.9676047787610618,-0.10752308849557518,-0.08553506194690273,17.231982300884948,0.10871449340497448,0.10517342574411112,0.05987170747767292,-0.019511216521916987,0.0001747782841997488,0.00019193826102037437,0.02860899083748336,185.85955752212388
-0.16216216216216228,0.9676328906249998,-0.11034779687499997,-0.08424749999999999,17.232328125,0.10805548872483377,0.10611600718124999,0.059952851949308404,-0.019027064767226556,4.1944986016574084e-05,0.0006628147590441974,0.028351767333958833,182.38140624999994
-0.15815815815815815,0.9676424218749999,-0.11302960937499998,-0.0831318203125,17.232437499999996,0.10746610427953496,0.10670060826403019,0.0599102111734665,-0.018817702879679557,0.0001228695526539166,0.0007239770820900058,0.028019683593925038,182.40421875000007
-0.15415415415415423,0.9676416161616165,-0.11418625252525258,-0.08253531313131315,17.232333333333333,0.10715440882514837,0.10739708370247768,0.05961726139774936,-0.018868712955947768,0.00019486776566448433,0.000452461036294908,0.025172737373793552,182.02818181818193
-0.1501501501501501,0.9676261718749996,-0.11863903124999997,-0.0810685703125,17.231820312499995,0.10664856932656155,0.10824456659498724,0.06025382904942899,-0.01864905164669751,0.00019509103686079663,0.0009210578828218306,0.026556217712766284,183.37101562499998
-0.14614614614614618,0.9676253125000002,-0.12108224999999997,-0.08011881250000004,17.231624999999994,0.10634101842243746,0.10890547588358983,0.06040557918369436,-0.018565814991078122,0.00026442605846960926,0.0009891058587726382,0.02586548437517422,183.29046874999995
-0.14214214214214227,0.9676153906249998,-0.12373300781249996,-0.07913641406249998,17.231226562499995,0.10609070527767178,0.1096982795318286,0.060619682973892655,-0.018455304039448537,0.00038168348139392067,0.0010873756961096827,0.025924901794724065,183.89492187500008
-0.13813813813813813,0.9676296875000002,-0.12619845312499997,-0.07789198437500003,17.231476562499996,0.10529950511635716,0.11003991689512477,0.060655986764982364,-0.018093576548336668,0.0005468325846762715,0.001135593490815399,0.024340476013435364,183.42015625000008
-0.13413413413413422,0.9676024285714285,-0.12832018571428572,-0.08051752857142858,17.230800000000006,0.10476288708110834,0.11006829902132062,0.05969371354637633,-0.01777086336239816,0.0009197919658453066,0.00019627065900367402,0.02524564571405108,189.2269999999999
-0.13013013013013008,0.967646,-0.13225331304347823,-0.07493637391304346,17.231634782608698,0.10439537423250198,0.1109040181256341,0.061089710411145026,-0.01774199954355183,0.0007875796230772847,0.0011256245790787307,0.025458370964031474,188.21817391304342
-0.12612612612612617,0.9676396875000002,-0.13402974999999998,-0.07420307812500002,17.231249999999996,0.10367311986493752,0.11170323132177515,0.06111712933497738,-0.01724253792751172,0.0009497929709363822,0.0014019052516120564,0.022539062500186446,184.00468750000002
-0.12212212212212203,0.9676389062500004,-0.13541984374999994,-0.0735467578125,17.231093749999996,0.10342027841872564,0.11209579629026946,0.06117350163962213,-0.017083854302850338,0.0010117799067464602,0.0014525053415398255,0.02448630371117133,183.54609374999995
-0.11811811811811812,0.9676527272727271,-0.13733936363636357,-0.07127712396694215,17.231396694214876,0.10261984134471909,0.11244560465685247,0.06130852938424228,-0.016677087326788877,0.0010726257700066919,0.001519188746967914,0.023100198005408856,186.33223140495866
-0.1141141141141142,0.9676500833333331,-0.1406404,-0.07013203333333333,17.231175,0.10207773622117337,0.11313341456719886,0.06144856151571834,-0.01637407263748,0.001200234572823199,0.0016822303446423768,0.022024786041527022,185.50483333333335
-0.11011011011011007,0.9676358241758244,-0.14227369230769232,-0.06964597802197801,17.230945054945057,0.10190673493867455,0.11308636082228524,0.0616695231490654,-0.01604043627174303,0.0010249180982668154,0.0014749030536411931,0.022884161816079995,188.6001098901099
-0.10610610610610616,0.9676634374999996,-0.14501005468750008,-0.06824140625,17.2312109375,0.10143320903952827,0.11425865734802246,0.061642955971574126,-0.015603814849139412,0.001381359736829538,0.0018227983430117794,0.02201025238019838,185.05398437499994
-0.10210210210210202,0.9676786363636367,-0.1453617090909091,-0.06659638181818181,17.231545454545454,0.10066999171198811,0.11435064920145421,0.06119672350312769,-0.015024923943998016,0.001520740608786386,0.0019761095672271166,0.02111397520667424,180.53581818181817
-0.09809809809809811,0.9676732352941175,-0.1507563039215687,-0.06467594117647057,17.231558823529408,0.10055083094555468,0.1153042775348985,0.06225622098538713,-0.015054239324805655,0.0018145752886323924,0.0015867079144095554,0.019556981834227827,184.88892156862744
-0.0940940940940942,0.9676743750000003,-0.15142846874999988,-0.06410624218750001,17.231179687500006,0.10012109853953027,0.11567624908759763,0.061998291389322294,-0.014472470169894771,0.0016477003556360954,0.002008896788866036,0.02199345208731529,186.20273437499995
-0.09009009009009006,0.9676782812499998,-0.15364157031249998,-0.062484703125,17.231195312500006,0.09961255693440914,0.11611730250038063,0.06209427720557739,-0.014016484705510372,0.0017630955985544964,0.0020379074489841175,0.021611227477933426,185.70499999999996
-0.08608608608608614,0.9676901562499997,-0.15539782031250002,-0.0609179921875,17.231453125,0.09904138462962395,0.11634079510284374,0.06209573386337083,-0.013510746875626402,0.0018551029602938722,0.0020470220694261206,0.020304450927710604,185.63656250000008
-0.08208208208208201,0.9676976000000003,-0.15830572800000003,-0.0589705976,17.231608,0.09860232048238995,0.11686694861869888,0.06218051426194039,-0.013088030343663053,0.001899959356195274,0.001935693628607125,0.019525734335957168,184.40832000000006
-0.0780780780780781,0.9676920312500001,-0.15944578125,-0.05794271093750003,17.231265625000002,0.09839992565407712,0.11741725162421328,0.062366243018524094,-0.012715446203797613,0.0020676623636993055,0.0020517833882669895,0.02004746069343355,186.99218750000003
-0.07407407407407418,0.96768640625,-0.1618389765625,-0.05614916093750003,17.230976562499993,0.09815082535270261,0.11811477172601473,0.0625715426795465,-0.012174577037843108,0.002193205366066653,0.002074984323525333,0.02032170257581356,187.17453124999992
-0.07007007007007005,0.967679375,-0.16415078125,-0.05452356875000001,17.230664062499994,0.09790866164001473,0.11883710232576401,0.06284069097984331,-0.011798575547475588,0.0023288464280790313,0.0020328683699950005,0.01874721527138945,188.06742187500004
-0.06606606606606613,0.967702734375,-0.16531117187500008,-0.05277519140625,17.231234374999993,0.0972775523908142,0.11877306042203367,0.06270076818718634,-0.01113125541698212,0.0024194533281385686,0.0019856207941556306,0.018311913818592984,187.30695312499998
-0.062062062062061996,0.9677125781249998,-0.16699992187500007,-0.05106313359374998,17.23138281249999,0.09692763546874386,0.11907818138758686,0.06276642533330348,-0.010522307141161438,0.002529947094415332,0.001957618186560407,0.017961994079939814,187.82546874999997
-0.05805805805805808,0.9677301818181817,-0.1675307272727274,-0.0502667018181818,17.23150909090909,0.09639594632856194,0.11910707687014022,0.06273988232576717,-0.00954083206774678,0.0026899330751389097,0.0017199226588574823,0.018185359008271007,188.10736363636366
-0.05405405405405417,0.9677303738317756,-0.17010841121495324,-0.049429964579439226,17.23129906542056,0.0965643433871953,0.11934667860167543,0.06266722610822999,-0.009398538694290848,0.0030051082098356188,0.0014627607155152426,0.0194353217748926,187.87719626168226
-0.05005005005005003,0.9677245312500005,-0.17186640624999996,-0.04556525640625001,17.231289062499997,0.09597959465271,0.12011286990863275,0.0631132719788844,-0.008655516555901977,0.002862861129299011,0.0018138647362454597,0.019786619568037622,187.36164062499995
-0.04604604604604612,0.9677109174311929,-0.17117339449541283,-0.04168947642201834,17.231128440366977,0.0949959992921471,0.12051162058318092,0.06329550936046649,-0.008340404047104365,0.002949151374760349,0.0021577202182184517,0.01977230460380497,180.55522935779817
-0.04204204204204198,0.9677413829787236,-0.1751374468085106,-0.03970086340425532,17.231797872340426,0.09582261940624721,0.12079256484921197,0.06319930803241326,-0.00786681405484237,0.003090589139268793,0.001546970493421563,0.017056980421102708,188.58010638297867
-0.03803803803803807,0.9677594531250001,-0.17483757812500003,-0.04011915434374999,17.231953124999986,0.09508932127538451,0.1203577190797424,0.0632346129667888,-0.006626978560790574,0.003080304394058456,0.0016825555596133935,0.018697747803059883,187.48578124999995
-0.034034034034034155,0.9677618644067801,-0.1754689830508474,-0.03880793916949154,17.231779661016947,0.09504100039388112,0.12057267267097642,0.063132549275278,-0.005761883010200336,0.003019398910162625,0.0013387189457867766,0.017803612467730545,183.11669491525421
-0.03003003003003002,0.9677424999999998,-0.17769476562500008,-0.03643419554687502,17.2313046875,0.09486660151947635,0.1214216118948521,0.06378883992963733,-0.005334671330624877,0.0032497406404579307,0.0015659962193368899,0.01760751654063597,187.69390625000008
-0.026026026026026106,0.9677507812500001,-0.17872773437500003,-0.033974226148437515,17.231374999999993,0.09467382665267939,0.12171965820761478,0.06397296719610793,-0.004439496443216621,0.0032332754777476876,0.0014995116311139576,0.01776248437539607,186.91078125000004
-0.02202202202202197,0.9677749450549452,-0.18159373626373623,-0.03350294945054944,17.231857142857137,0.09417117648823815,0.12210172820228972,0.06434972822374634,-0.0043428118105364065,0.003333741035841887,0.0009565070009071694,0.016945562009539117,189.1161538461538
-0.018018018018018056,0.9677767968750001,-0.1787667187499999,-0.0312152759921875,17.232093749999997,0.09417185089235841,0.12117623154473159,0.0638331658448259,-0.003281429104624006,0.003234495548676124,0.0013496294685001148,0.017210616211002616,187.7190625
-0.01401401401401392,0.9677642968749998,-0.18048835937500005,-0.028203994218749993,17.231609374999998,0.09405598338012083,0.1220293003351087,0.0642479098666886,-0.002218504183426674,0.0032851882290118907,0.0012494966008879769,0.01656022241223809,187.96757812500005
-0.010010010010010006,0.9677828846153843,-0.18357490384615388,-0.026111274807692295,17.231865384615386,0.09393564890864461,0.12220464363560948,0.06389102078103849,-0.001056905281353384,0.0033148766138480236,0.0008938921211853331,0.016469212647791664,187.3268269230769
-0.006006006006006093,0.9677844943820224,-0.1799715730337079,-0.027797764719101125,17.23207865168539,0.09450409806831206,0.12154031798448668,0.06355379062670558,-0.0007347702298343911,0.003285261364781066,0.00025905752266483777,0.016926016285879086,187.82550561797754
-0.002002002002001957,0.967785390625,-0.18097507812500002,-0.022655833828125006,17.232148437499994,0.09347072422265014,0.12171593194355233,0.06411109956063145,-0.00019530262515693973,0.003274209578196393,0.0009764128323630714,0.019153977966595903,187.00242187499992
0.002002002002002179,0.967776790123457,-0.17840345679012343,-0.01833357444444443,17.231864197530864,0.09336942882755675,0.12306042325796658,0.0641682838221311,0.0012184088832982204,0.0032857549611442745,0.0007945271398909898,0.01643652476752777,189.45814814814815
0.006006006006006093,0.9677776315789477,-0.18177780701754387,-0.018068199385964916,17.231807017543858,0.09357023238466453,0.12229038227621213,0.06413692507354846,0.0016255050932495307,0.003328052567952939,0.0006263251501895726,0.017633927670033245,192.94736842105252
0.010010010010010006,0.9677531249999999,-0.1827167187500001,-0.015408273124999993,17.2314453125,0.09359703037673334,0.12281750699430544,0.06437043615338219,0.0022060295336211897,0.003368018761057267,0.0008423580932839284,0.01776119232158635,189.329453125
0.01401401401401392,0.9677584374999998,-0.1824896093750001,-0.013788381093750001,17.2316953125,0.0934997299701599,0.12266894304681358,0.06425661453976346,0.002732162517162927,0.0033599283470346153,0.0008233266793368074,0.01672353216548572,188.64984374999995
0.018018018018017834,0.967769375,-0.18199882812499998,-0.011882383828124995,17.232015625,0.09341237968612667,0.1223795902045611,0.06407318446579433,0.0033533820210748027,0.0033354392103341684,0.0008087607979408923,0.01834062475563769,189.01710937500013
0.022022022022022192,0.9677627731092435,-0.18089445378151253,-0.008953170924369747,17.23212605042016,0.09355654112890345,0.12227773989006291,0.06375636723135933,0.004275121624258909,0.0031343109589152926,0.0008829653442026438,0.017109093355315963,192.5157142857142
0.026026026026026106,0.9677403906250002,-0.18259921875000001,-0.00709942082031251,17.231367187500005,0.09395057999938966,0.1230938950990161,0.06411808132693218,0.004877283093695951,0.003323472219976017,0.0008266330254645848,0.017094224548429793,189.54117187500012
0.03003003003003002,0.9677377343750001,-0.18239554687500006,-0.0052723504765625024,17.231343750000008,0.09412516135516957,0.1231203273204523,0.0640442758782163,0.005441488931198218,0.0033048943883054504,0.0008324882554101268,0.017355069335735607,189.4266406250001
0.03403403403403393,0.9677341406250004,-0.18202000000000002,-0.0028808050781249997,17.231289062500004,0.0942738992875,0.12306068533710185,0.06394894875526301,0.0061556195159296855,0.0032636162513453126,0.0008366103363291693,0.017677244567778416,190.06546875000015
0.03803803803803785,0.9677388135593221,-0.1823918644067797,-0.0014179329661016947,17.231288135593225,0.0946445722049985,0.12333341319491721,0.06395177041941406,0.0070551305372851475,0.003385790262710741,0.0006611539768428273,0.016692239011774745,189.72491525423723
0.042042042042042205,0.9677261016949149,-0.18212144067796615,0.0009904299152542412,17.231008474576274,0.0949510944047041,0.12349554447231176,0.06376931805614403,0.007459199081531233,0.0032510309358016335,0.0006246618187671292,0.015567288063664364,192.44449152542376
0.04604604604604612,0.9677113513513514,-0.18011747747747753,0.004087274567567572,17.230864864864866,0.0954678744873306,0.12342131220462733,0.06349547605003485,0.008321364359642893,0.0030721475258762123,0.0006427114713102245,0.017926639396193877,194.23882882882876
0.05005005005005003,0.9677132812499999,-0.18002851562500002,0.005778139062499999,17.231046875,0.09535449918685918,0.12317958185897442,0.06368128538524309,0.008776584962559206,0.0031174115135268604,0.000772043158644944,0.01625796655270051,189.68921875000007
0.054054054054053946,0.9677123437499997,-0.17905976562500006,0.0078853569140625,17.231093749999996,0.09555580345932005,0.12294571177133785,0.0635610846609587,0.009346979574964002,0.0030601112728106724,0.0007711576363044462,0.016126928711059918,189.64023437500006
0.05805805805805786,0.9677036718749997,-0.17819804687500002,0.010042020390624995,17.2309375,0.09583264358993528,0.12278681407647428,0.06350539450681751,0.009931032389038297,0.0029929891613467118,0.0007577433034471422,0.019402246093818576,189.36851562499993
0.06206206206206222,0.967703396226415,-0.1776374528301886,0.011320714339622635,17.230933962264146,0.09610540705011572,0.12250552067212364,0.06339779957700663,0.01031400750101819,0.003123043509328247,0.0010245180213842304,0.018688372997701208,192.02037735849058
0.06606606606606613,0.9677009917355371,-0.1758699173553718,0.012863290082644623,17.231041322314052,0.09619514407024116,0.1221901556029605,0.06335394990125892,0.010952778474496685,0.0027893179210145475,0.0006595211863533786,0.01914883300304382,185.36545454545455
0.07007007007007005,0.9676892372881354,-0.17287127118644063,0.01822224805084745,17.231144067796606,0.0966528964797401,0.12177574628614284,0.06298333465247671,0.01178650199798396,0.0028531072717455537,0.000707181855059384,0.02055547077003439,191.89932203389833
0.07407407407407396,0.967671796875,-0.1741360156249999,0.018631791953125008,17.230624999999993,0.09707953868724978,0.12226043445361542,0.06314762465376259,0.012266883749046126,0.002759146300358819,0.0006333693798564041,0.018843359375239288,188.68195312499998
0.07807807807807787,0.9676852325581397,-0.17588779069767443,0.018615148837209307,17.230779069767433,0.09736522926953761,0.12271231344307085,0.0632780388275193,0.01269872623969443,0.0026848586584166468,0.0006719104621485615,0.019554974445952666,187.48046511627908
0.08208208208208223,0.967667578125,-0.17113812500000003,0.0229778921875,17.23075781249999,0.0976657265464844,0.1215765477206196,0.06277845079012627,0.0133875106510459,0.002589997080363633,0.0005110748704705882,0.01911020697048116,188.36062499999997
0.08608608608608614,0.9676617431192653,-0.16976293577981655,0.02509385321100918,17.230862385321092,0.09812008691982153,0.12099020678790505,0.062449151837939004,0.01378203912690851,0.002450865262171197,0.0005350522046571836,0.021601641612903677,192.30302752293576
0.09009009009009006,0.9676610937499995,-0.16838023437499994,0.026573562289062484,17.230812499999995,0.09819622167182013,0.12095025203726927,0.062466618767494535,0.0143277468573485,0.0024256556367672827,0.00038895830527220445,0.019178714843974376,189.02007812499994
0.09409409409409397,0.9676519531250002,-0.16649890624999994,0.029086066484374992,17.230703124999998,0.09866991109255369,0.12060368823646653,0.062315565622071065,0.015002080288013218,0.002308643297924879,0.0003048667065099058,0.020760443115250382,188.94476562500006
0.09809809809809789,0.9676367460317462,-0.1640146111111112,0.031804416746031745,17.23055555555555,0.099046191469055,0.12025347907544472,0.06223860352414598,0.015638372218819287,0.0021355413391252547,0.00011357307550691437,0.019860008818511687,186.4919047619047
0.10210210210210224,0.9676735964912282,-0.16514878947368422,0.03157982701754386,17.231096491228065,0.0990553510195873,0.12002394259571748,0.062188020787953956,0.01601457944934975,0.0021048343846044315,0.00010345370776934095,0.02247160472467158,180.4855263157895
0.10610610610610616,0.9676443750000001,-0.16300298437500002,0.03296989765625,17.23075,0.0993009645848435,0.1197984545985364,0.06212324537192385,0.015978153751569572,0.002057300741126934,0.00015301361220119514,0.020785687499994765,187.59390625000003
0.11011011011011007,0.9676353124999998,-0.16040641406250003,0.0361333330703125,17.230687500000005,0.10005416514010976,0.11925766349122988,0.061989079893754136,0.016798803854684772,0.001889504335064894,4.856921817116347e-05,0.021377027343589816,187.59648437499996
0.11411411411411398,0.9676302884615386,-0.15766424999999995,0.0392173731923077,17.230894230769227,0.10089900350270672,0.11886574763989524,0.061225314148839964,0.017184382154412217,0.0014947060519680294,9.072001736721202e-05,0.02397631573620629,189.22740384615375
0.1181181181181179,0.9676447777777778,-0.1562287666666667,0.039337816666666685,17.231088888888888,0.10134295024359,0.11827442506878863,0.06132016100470135,0.017298278803415,0.0015421450546100764,9.691694641925618e-06,0.021686814321014936,187.776
0.12212212212212226,0.9676225781250003,-0.15493499218749995,0.041518306718749995,17.23069531250001,0.10161106225835934,0.11808982395720778,0.06188692723531563,0.017975358917732755,0.0014698415509821457,-0.00016964262026647502,0.02056092279008226,185.68929687499994
0.12612612612612617,0.9676240625000002,-0.1530154296875,0.043179003984375006,17.230812500000006,0.10215137984004966,0.11763901111491731,0.06184511109202169,0.018280689238772425,0.0013296445925750902,-0.0002070185827531669,0.020897464843528724,185.15000000000003
0.13013013013013008,0.9676337864077671,-0.15238845631067957,0.044946076699029114,17.231009708737858,0.10254611760654905,0.11711645213111252,0.061899719281304354,0.018352314410434997,0.0009576059135014072,-0.00022297149706503885,0.022984029032159015,189.2609708737863
0.134134134134134,0.9676275781250002,-0.14826743749999996,0.04671040703124999,17.231070312500012,0.1033207591646836,0.11644438787497494,0.06180953276816341,0.01898286149573042,0.0010636434766380996,-0.000352492443995832,0.023106510680804604,184.21492187499993
0.1381381381381379,0.9676096093750006,-0.14662808593749999,0.04818854375000002,17.230664062500008,0.10412531378930513,0.11639505175125434,0.06192151187940369,0.019397873957615476,0.001008052189785316,-0.00040563005724260544,0.022887840270755078,184.08101562499985
0.14214214214214227,0.9676278409090909,-0.13918402272727276,0.047350938181818195,17.231534090909083,0.10481633054472672,0.11476061592602885,0.061049820721491954,0.019250256737874054,0.0009050060679160186,-9.494304866121146e-06,0.02343741929252019,182.44000000000003
0.14614614614614618,0.9676252678571429,-0.13965980357142854,0.051152928651785716,17.231374999999996,0.10496071962353283,0.11457398503320243,0.06154782293171356,0.019409284664040263,0.0009982822008969814,-0.0005778502212239953,0.024894180803585186,187.56830357142857
0.1501501501501501,0.9676061052631577,-0.13667114736842104,0.053697672631578965,17.2311894736842,0.10542138695068358,0.11481329679605701,0.061259004158278674,0.02001262631904544,0.0009123889162097922,-0.0004485528670943442,0.026319848310492944,183.69726315789475
0.154154154154154,0.9676057608695652,-0.13734682608695656,0.053439397826086955,17.231010869565214,0.10664758849427407,0.11386501336868088,0.06239403079733446,0.0202066915707156,0.0007795861809477577,-0.0005709893035810384,0.02389484770793615,185.41576086956522
0.15815815815815792,0.9676011718750003,-0.1344621171875,0.05567277499999997,17.230851562500007,0.10718831404145503,0.11402337024879936,0.06200499159823439,0.020637503852453318,0.0007268091250036404,-0.0006504786190836773,0.025957556091100287,182.9188281250001
0.16216216216216228,0.9676084375000003,-0.13155496874999992,0.05701028906249998,17.2311796875,0.10754220425968657,0.1130812722535102,0.0619669957926295,0.020764453671045652,0.0007109466449785151,-0.0006892818377608677,0.026602827087288006,183.00875000000002
0.1661661661661662,0.9676128448275864,-0.1292092586206896,0.05852798189655171,17.231387931034487,0.10855553645220903,0.11212799257649624,0.06201909666401355,0.02095931361493583,0.0007035896048247074,-0.0005964256404785927,0.02487341847489688,178.7133620689655
0.1701701701701701,0.9675892035398229,-0.12757261061946903,0.059430152212389405,17.230769911504428,0.10916115822327321,0.11223301276022456,0.06201430004526086,0.020854757853087644,0.0008306568524376933,-0.0008026754753776562,0.02844436298846631,184.2055752212389
0.17417417417417402,0.9675637272727269,-0.12307433636363639,0.06175050000000001,17.230481818181815,0.11021470772865055,0.11229707574974998,0.06211638270699044,0.02131623262580455,0.0006561510826199267,-0.0004839812015371373,0.02713267694230126,176.70918181818183
0.17817817817817794,0.9675907031250001,-0.12090425781249999,0.061994710937499996,17.231132812499993,0.1105611370053085,0.11151714800327586,0.06218370915418504,0.02154096886576141,0.0006848524114528329,-0.0007997533488811367,0.0260307479861126,181.7023437500001
0.1821821821821823,0.9675907812500002,-0.11821685937500002,0.06302623437500003,17.231187499999994,0.11130458665951141,0.11094427190550757,0.062210235599904656,0.02170738934542017,0.0006233798909307618,-0.0008300959105936035,0.028208589844098242,181.68492187500004
0.1861861861861862,0.9675984375000005,-0.11507035937499999,0.064161859375,17.2314921875,0.11223837489330836,0.11036111517654273,0.062331544935219495,0.02191081462269947,0.0006356980078195845,-0.0008150564473525541,0.02786449212652542,181.21890624999992
0.19019019019019012,0.9675972656249999,-0.11233891406250002,0.06507467968750004,17.231570312499993,0.11294852307475826,0.10993923918856924,0.06237258034800422,0.022033891434996275,0.0005969049417620265,-0.0008356107401697121,0.02759394036888807,180.97062499999996
0.19419419419419404,0.9675922656250001,-0.109274234375,0.06601443750000002,17.231578125000002,0.11368666513925757,0.10928628154155859,0.0623854047049239,0.022145334459258793,0.0005351334910813688,-0.0007829515864321191,0.028965322021576867,181.01070312500002
0.1981981981981984,0.9675882758620685,-0.10496875862068965,0.06603336206896554,17.231818965517245,0.11416096488604521,0.1084969485421447,0.06207383017996192,0.02229269463013675,0.0007997480124162495,-0.0005744295863828268,0.028725484467940987,174.02275862068967
0.2022022022022023,0.9675905882352936,-0.09985249999999998,0.0683750980392157,17.232127450980396,0.11451431157708336,0.10799511067400998,0.06215801105420253,0.021960811731862748,0.0004508340903112756,-0.0004988761372877743,0.02995998375598674,177.17068627450973
0.20620620620620622,0.9675932031249999,-0.10022423437500001,0.06846959375000002,17.231984375000014,0.11617221221894507,0.10767771941920992,0.062470019399831066,0.02245854151781103,0.0004595760785507095,-0.000624437101755511,0.03105824975534688,179.07617187500009
0.21021021021021014,0.9676006250000001,-0.09691541406250004,0.06921040625,17.23236718750001,0.1168253009545942,0.10679167747920995,0.062350160031216656,0.02242837549165258,0.00045562585959798944,-0.0005231786661102176,0.0313804901731487,178.72085937499997
0.21421421421421405,0.9675947422680411,-0.0881176525773196,0.07007804123711339,17.23294845360825,0.11611754734549995,0.10580923308482303,0.06135824726402367,0.021931016614742366,0.0009762627922598997,-0.000604047350191443,0.02961130662134792,174.3120618556701
0.2182182182182184,0.9675907812499998,-0.08994537187500004,0.07060791406249999,17.232523437500006,0.1186531035157679,0.10567002247174262,0.06222572807286659,0.02258641836891961,0.0005630597961621142,-0.0003797705962939725,0.031464101013000345,178.538359375
0.22222222222222232,0.9675967968749999,-0.08652704070312502,0.07115511718749998,17.232921875000006,0.11921708685215969,0.10487682429803316,0.06199220979102177,0.02246285187736844,0.0005662949984785747,-0.0002827957939317868,0.03163802514626468,178.14234375000004
0.22622622622622623,0.9675549579831931,-0.08502009999999995,0.07173455462184875,17.23190756302521,0.12022100276405719,0.1054363049337092,0.06227675893021153,0.022663780688077315,0.0005593605770425447,-0.00012970797776905383,0.03102560490066253,177.13478991596642
0.23023023023023015,0.9675769354838712,-0.08088854032258065,0.07193915322580643,17.232637096774198,0.12114852791544996,0.10462169371702496,0.06169598537135813,0.02257625309647796,0.0003759402905420925,-0.0002191817854451097,0.03299288443025716,176.9461290322582
0.23423423423423406,0.967534375,-0.07487701583333332,0.07398116666666667,17.232208333333325,0.12018056791656141,0.1037378390619722,0.06219795913471797,0.022187087946201806,0.0006693318031276435,-3.2174777846639144e-05,0.03235012326410924,179.24447916666657
0.23823823823823842,0.9675906249999998,-0.07326368281249998,0.07271646875,17.233585937500003,0.12193405778074945,0.1026742995475303,0.06111864632135124,0.022168335676745067,0.0005756565921952415,-0.00011704803983131362,0.03265635980210391,177.91656250000003
0.24224224224224233,0.9675856249999996,-0.0696255392265625,0.07300170312499996,17.233687500000002,0.12245501866241043,0.10181881384084933,0.06083792044559425,0.022079255600785556,0.0005577814607791341,-9.195219320672294e-05,0.03314015234360568,179.05492187500005
0.24624624624624625,0.9676226999999996,-0.063643667,0.07194908,17.234930000000002,0.12222099365079314,0.10054564988715364,0.05987347352668403,0.02160046428847636,0.0008224164181209239,0.00011970440491024074,0.03398789509992639,178.0162
0.25025025025025016,0.9675854347826087,-0.06100615108695652,0.07397157608695652,17.234195652173913,0.12315433648607713,0.1008098146268638,0.06001527705096194,0.021887804842553333,0.0006512094387680787,0.0001336861099541409,0.032935005198510225,177.3261956521739
0.2542542542542541,0.9675987912087913,-0.055605013186813185,0.07334196703296701,17.23507692307692,0.12317862097003277,0.09875313169591099,0.05953328438236547,0.02118515906599297,0.0015218704899047078,-0.0002716921482921893,0.03366191715997502,172.66087912087917
0.25825825825825843,0.9676223762376238,-0.055612589108910884,0.07306296039603964,17.235188118811884,0.1242354280514153,0.09921414045183015,0.059801829812841004,0.020983212474793504,0.001228506321505105,-0.0002954259359471709,0.0347261527301157,182.36326732673263
0.26226226226226235,0.9676189583333331,-0.05063441249999998,0.07417656249999999,17.235802083333333,0.12397423960411323,0.0976127438256836,0.059633209326302755,0.021077616871790356,0.001236054452099655,-9.930594246988843e-05,0.03566821082898741,166.20874999999998
0.26626626626626626,0.967659453125,-0.04813652734375001,0.07341357812500002,17.236749999999994,0.12447010129778441,0.09652545435938445,0.05942269446611587,0.0204271153358166,0.0007750752995457019,-0.000261741924328814,0.034918187500409203,174.67609375000004
0.2702702702702702,0.9676549999999998,-0.04473837734374999,0.07318915625,17.236718749999994,0.1252870713426482,0.09627169115741308,0.059353621256036604,0.020308055496033182,0.0008683310272094647,-0.00023617164995055678,0.03622985839865578,174.06296874999998
0.2742742742742741,0.967657578125,-0.04121034874999998,0.0729171796875,17.236945312499998,0.12589178528090342,0.09570910053142088,0.059211896379002586,0.020020038498538298,0.0009620532097828981,-0.0003118076247581492,0.03591941888424799,173.79210937500005
0.27827827827827845,0.9676735937500003,-0.037573904679687485,0.07258460156250002,17.237515624999997,0.1262348423121217,0.09496761624101314,0.05903665679915307,0.019699320494072473,0.0010151190970538594,-0.00030309339644227955,0.03555507788104251,173.152421875
0.28228228228228236,0.9676908593750003,-0.034056337031249995,0.07224885937500002,17.238164062499994,0.12627891590801388,0.09406004763151148,0.05883783712310485,0.019303447911248394,0.0010690816970391538,-0.0003331296121535604,0.03468412933369791,171.83328125000008
0.2862862862862863,0.9677258035714289,-0.030374028482142868,0.07170000892857144,17.239187499999996,0.12631536482233746,0.09325597479107137,0.05840727225251155,0.01877868775622347,0.0005515900838185819,-0.0004604433811311896,0.035860768415432176,174.81803571428577
0.2902902902902902,0.9677515624999998,-0.025674955468749993,0.07127386718750003,17.240078124999993,0.1261105622866777,0.09153360616863862,0.058322449222442806,0.018219518209874667,0.0011383635877290723,-0.0003645572275919097,0.036659368896835076,169.95140624999996
0.2942942942942941,0.9677287640449437,-0.022380323595505618,0.06942980898876401,17.239707865168533,0.12669204246407498,0.09146564769119951,0.058111407658506746,0.01721449530020785,0.002142550124338405,-0.00011076019286926971,0.03674238656753914,167.40831460674158
0.29829829829829846,0.967782807017544,-0.021512324385964916,0.06987686842105266,17.24105263157895,0.12637458832056572,0.09008104782107046,0.057863568967310305,0.01750693842195258,0.001354805882977041,-0.0004266515362788446,0.03627959372107625,163.0429824561404
0.3023023023023024,0.967776015625,-0.015970069765624997,0.069683203125,17.241085937499996,0.12700878499668117,0.08973156370224002,0.058048386793429455,0.017055783896648462,0.0011224170095485318,-0.000359066334514758,0.037455695739765815,169.02906249999992
0.3063063063063063,0.9677835483870968,-0.010111830107526884,0.06897056989247313,17.241999999999994,0.12652366487037114,0.0877888669403204,0.05765617974655598,0.016326764921731136,0.0015329914044878822,-0.0004277281789527032,0.03666180645194572,168.5835483870968
0.3103103103103102,0.9677987499999998,-0.0089179475,0.06831874999999997,17.242054687499987,0.1273810952123873,0.08832221246093748,0.058010605431717134,0.016220575291390628,0.0010878679568238141,-0.00025513555112910056,0.03615952825992963,168.868046875
0.3143143143143141,0.9678205468750001,-0.004875609140624999,0.06752161718750002,17.242742187499996,0.12725630656050782,0.08726876089988468,0.05799246840978236,0.015578408779574155,0.0010281402478768441,-0.0002616195018335199,0.039248105407693856,168.48601562500002
0.31831831831831847,0.96784109375,-0.0015282734374999988,0.06683337500000001,17.2435234375,0.12709344563030028,0.08638369842360932,0.058037201500974286,0.015036209671750976,0.0009479373680181038,-0.0002460359085505795,0.037149460388320676,167.36390624999999
0.3223223223223224,0.9678434375,0.00034711617187499955,0.0664078671875,17.243687500000004,0.12729527013536326,0.08618729205060742,0.05811331250147785,0.01478283039598449,0.0008755102955739242,-0.00022817868516214566,0.03594452734370179,167.64867187499996
0.3263263263263263,0.9678790625,0.006228468359374998,0.06503850000000003,17.2447734375,0.1269658936818963,0.08466887633024998,0.05828360034104126,0.013839468494983785,0.0007143170395170523,-0.00017038856402144548,0.040289089294390124,167.043046875
0.3303303303303302,0.9678955045871559,0.010772772935779818,0.06406282568807338,17.245348623853214,0.1269894519504301,0.08439863326394205,0.05855743160814604,0.013210584807806755,0.0006052617566131091,-0.0001697303515508519,0.03795084176402952,170.7192660550458
0.3343343343343341,0.967916588235294,0.012683558823529416,0.06515889411764705,17.246341176470594,0.12515112733557004,0.08279393028207113,0.05812618711285948,0.01297812192181799,0.0013057885483064014,-0.0004963572311497573,0.03853955418674104,166.944
0.3383383383383385,0.967949090909091,0.0157019694214876,0.06332138016528929,17.247231404958683,0.12551586964388997,0.08150537802057448,0.058404304173295264,0.012249014748885175,0.0002265202450082007,-0.00025732283551321996,0.040116301823672984,160.52314049586772
0.3423423423423424,0.9679766666666667,0.02050445977011495,0.060883965517241366,17.248034482758623,0.12546726827896104,0.08116776343255057,0.057954829691517565,0.011138356258866425,0.0016646540034146434,9.992798112417678e-05,0.041168550535076065,160.34839080459776
0.3463463463463463,0.9679936936936936,0.023170933243243253,0.06092679279279278,17.24862162162163,0.12563367542020476,0.08077827727133546,0.05849121355665538,0.010877744126248052,0.00023171171583827213,-6.287442343300164e-05,0.03802512709984285,163.87378378378378
0.3503503503503502,0.9680064062500005,0.02699769648437501,0.05964557031249996,17.249203124999998,0.1254887650095376,0.07961977312959664,0.05839752475541343,0.010234114886690675,1.5913080701283758e-05,-3.69754877441585e-05,0.03842905249047135,161.88023437499996
0.35435435435435414,0.9680381632653061,0.03054556224489796,0.058203255102040836,17.250071428571424,0.12524676454551043,0.07908448313634309,0.058220546310265915,0.009054716470873917,0.0008551754391141364,5.226272534580227e-05,0.03932142346957335,160.5335714285714
0.3583583583583585,0.9680563114754098,0.03324894959016393,0.05801529508196722,17.25081147540982,0.12433328603967536,0.07750159438901126,0.05813464554739811,0.008823077132459544,-0.00025106700937119013,-0.000222405317231358,0.04007721036072098,158.89565573770494
0.3623623623623624,0.9680740625000004,0.03772759101562499,0.05645188281249999,17.251554687499993,0.12426025387615768,0.07703421617692377,0.05800518891153099,0.00823294801568801,-4.584330224654751e-05,-1.7036947386872515e-05,0.04065773919711546,159.77476562500001
0.3663663663663663,0.9680772549019608,0.040890938235294105,0.05668412745098038,17.251901960784316,0.12445420568004124,0.07758461557747398,0.058282742576734076,0.007375475394500031,-0.0009949750046415364,-0.00022297470077427067,0.03776108842743042,161.48754901960783
0.37037037037037024,0.9680878906249997,0.04683989453125,0.0531289765625,17.252398437500013,0.12480485240530143,0.0765182805994213,0.05791165304014822,0.006730404810009248,4.005657915836917e-05,-3.0223184810917883e-05,0.03881065374719128,159.42117187500003
0.37437437437437415,0.9681178125000005,0.049877453125000026,0.05224517968749998,17.253375000000013,0.12393450529476342,0.07550714432442084,0.057573399094079374,0.0060637217022545195,3.814969570596952e-05,-3.764692331526432e-05,0.03941048437434347,158.02953125000005
0.3783783783783785,0.9681455468750002,0.05320127343750001,0.051160320312499986,17.25431250000001,0.12325735106712839,0.0746407153755224,0.05727461548750729,0.005351666730998355,3.112332454755992e-05,-5.910500746583638e-05,0.039559527343214995,157.43874999999994
0.3823823823823824,0.96817703125,0.057768781250000026,0.049570570312499986,17.255437500000006,0.12256936947538961,0.07371272730889354,0.0568490292474393,0.004378420246866939,-1.0335754099292981e-05,-5.101410998515558e-05,0.038861058593624875,156.71617187499996
0.38638638638638634,0.9681999166666669,0.061823075000000026,0.04803434166666666,17.256200000000003,0.12210799073087773,0.07302159368731656,0.056481321292318094,0.0035822726675660377,0.00026169286771464905,3.654556748518463e-05,0.0410615599998323,152.79433333333336
0.39039039039039025,0.968203359375,0.06403607031249998,0.04713380468750002,17.256375,0.12230363951143253,0.07303112320568061,0.05638048202931619,0.0031497443376856085,-2.8222738247204743e-06,-1.7234229285310442e-05,0.04080310937501963,154.6134375
0.39439439439439417,0.9682239062500002,0.06911316406250001,0.04517110390625004,17.257187499999997,0.12186068305326994,0.07246214949689078,0.055833504770589064,0.0021097686707806035,4.5140874830062495e-05,-5.9010608703114354e-05,0.04010458984384968,154.34843750000005
0.3983983983983985,0.9682637962962963,0.07055512037037037,0.04491610185185184,17.258370370370372,0.1210364657302633,0.07149091416480446,0.05510764024355771,0.0015045145828303337,-6.937584601620955e-05,-0.00022907982269039604,0.04050401097396161,157.3872222222222
0.40240240240240244,0.9682574257425738,0.0759228811881188,0.043654622772277225,17.25850495049505,0.12062931017150078,0.07163604618783789,0.05503584177329117,0.0007407129352155796,0.0003912115499113858,8.722187194527148e-05,0.04014548759926129,153.65633663366333
0.40640640640640635,0.9682824218750002,0.081260046875,0.04032488593750001,17.259414062499992,0.12055133603187286,0.07104940357412762,0.0541122689834585,-0.0003974109340102792,9.44357856270707e-05,-8.000866237337122e-05,0.04075121917753677,153.64864062499996
0.41041041041041026,0.9682957499999998,0.08566032500000002,0.03834949333333331,17.25995833333333,0.12056355872089433,0.07081580802774327,0.05350816625799466,-0.0015555815172353321,-0.00033697167244049276,-0.00019811057431118188,0.040088331597303295,151.03095
0.4144144144144142,0.968336774193548,0.08788189247311828,0.03784118000000001,17.26136559139784,0.11829365469577341,0.06909461498868072,0.052650360327723994,-0.0013380706408481725,0.00013204056598333175,-0.00023533496230442822,0.039881576020604825,150.90549462365593
0.41841841841841854,0.968357734375,0.09400299218749998,0.03496514375,17.26207031250002,0.11873460933479688,0.06938875903504181,0.051979505211131136,-0.0031425464160160636,7.762019634212141e-06,-0.00012106045338005278,0.04233477630555171,152.24246875
0.42242242242242245,0.968392040816327,0.09670381632653063,0.03418118153061226,17.2630918367347,0.11832571884666016,0.06907400397202848,0.05175575065370968,-0.003360717282192782,0.000984941952145127,-0.0003273987853495159,0.0414765629944327,152.0794489795918
0.42642642642642636,0.9683887499999994,0.10080311718750007,0.031850954375000004,17.26323437500001,0.11852865344028315,0.06904968858040168,0.05113381177254727,-0.004571233642646844,-2.357576924655845e-05,-5.812565964610051e-05,0.03823891381784961,152.00270312499998
0.4304304304304303,0.9684281250000001,0.10671888281249998,0.0291766953125,17.264382812499996,0.1180883456762519,0.06855686888814157,0.05029440459154079,-0.0059269899919732055,-4.9780218724684334e-05,-1.94278994162139e-05,0.041398603454638305,152.28397656249996
0.43443443443443464,0.9684735964912281,0.11400830701754383,0.026082424561403507,17.265903508771927,0.11760956207134435,0.06808453169040221,0.04940320834509253,-0.007605100733825082,-0.00037193277356793925,1.9401658112669557e-05,0.038488306479109724,153.71999122807009
0.43843843843843855,0.9684691056910569,0.11216839024390249,0.026459408130081307,17.265577235772355,0.11816784572602657,0.06807660703847895,0.04972265063231432,-0.007474388566351143,1.5687137022357776e-05,-7.749888256077913e-05,0.04008661801844937,149.01655284552845
0.44244244244244246,0.9685079687499998,0.120439296875,0.022799460859375006,17.2668515625,0.11819296951825563,0.06788927052202184,0.04875993953458286,-0.00917698726940721,2.246193827581391e-06,0.0001512857661973956,0.04052461859129153,151.11519531250002
0.4464464464464464,0.9685507812499999,0.12731174218750005,0.019563013984375,17.2681015625,0.11869617342618342,0.06766202285884716,0.04816229411060122,-0.010930208033414204,1.6893942325631184e-05,0.00020758768615058667,0.039465302185021756,152.64851562500004
0.4504504504504503,0.9686100847457627,0.13307658474576267,0.016691008644067806,17.269779661016955,0.11856494462630218,0.06697250345078262,0.04794545463192221,-0.012499608866992518,0.0005018982383684504,0.00026097501142484847,0.03742232433188519,151.9092288135593
0.45445445445445465,0.9686223595505623,0.1364660786516854,0.01630405848314607,17.270134831460677,0.11934498690552192,0.06690752599158489,0.0470724748143021,-0.013174455421684713,-0.0005637413354058738,2.3559680919496768e-05,0.040757509910349654,146.29048314606752
0.45845845845845856,0.968653515625,0.14077709374999992,0.013346097890625002,17.270906249999992,0.11944712237530375,0.06677483479609385,0.04691807023632782,-0.014380360655195192,-3.190411921541567e-05,0.0003103124258231562,0.04056292871126743,149.63139062499997
0.4624624624624625,0.9687041406250002,0.14816124218750004,0.009917150773437496,17.272249999999982,0.12059488693845694,0.06659988449553692,0.04636725164850203,-0.016250620971303226,-0.000123610690408721,0.0003338948310493428,0.03852056250065061,149.51824218749996
0.4664664664664664,0.9687393750000002,0.15308265625000003,0.007687786093750001,17.27312499999999,0.12144515348044427,0.0664169213824767,0.04598719776444856,-0.017484725309663073,-0.00020049169223005812,0.0003434359584129417,0.04009023437549786,149.60640625
0.4704704704704703,0.9688189887640448,0.1576811235955056,0.004649841460674159,17.274898876404492,0.12283205652008587,0.06647790706427822,0.0463094380289632,-0.018594703462015125,0.0007092219489849773,0.0003640418133352218,0.038992405504302496,151.61730337078654
0.47447447447447466,0.9688622000000006,0.16544409999999998,0.0014409998000000012,17.276139999999995,0.12414954977519001,0.06539792351957639,0.04501738582657702,-0.020684524915011188,-0.00010489827646350917,0.00013063950601585025,0.03788670040012221,143.96040000000002
0.4784784784784786,0.9688925781250003,0.1737365625,-0.0013070215468750012,17.27690625000001,0.12623130997568358,0.06575750263217602,0.04451441698040936,-0.02253126631933251,-0.0005923854162520007,0.00035597682886967703,0.03686980371065829,150.54859375000004
0.4824824824824825,0.9689527343750005,0.18113187500000005,-0.004309887109375,17.27825781250001,0.1282085876089844,0.06543901862310446,0.04400603749765293,-0.024289248316840564,-0.0007111223310984373,0.00032287803571523727,0.03899446478231994,150.93601562500007
0.4864864864864864,0.9690191406249999,0.18990578125000002,-0.0077575482890625035,17.279765624999992,0.13075399737282714,0.06496387513204285,0.043471395797768014,-0.02623434360658098,-0.0008885793662543461,0.0003374083243710506,0.03923119506862349,152.724296875
0.4904904904904903,0.9691185593220336,0.20277245762711862,-0.012398183728813555,17.28201694915254,0.1345879914448075,0.06433076809107402,0.04276679131063876,-0.028921608459263712,-0.0008231386617266931,0.00044386543563642385,0.03689016920418453,153.6193220338983
0.4944944944944947,0.9691408593750002,0.20596757812499988,-0.013892980945312503,17.282421875000008,0.1358459505113221,0.0643761725804532,0.04260656790702,-0.029728683861757213,-0.0011703221794870263,0.00036643846756141967,0.03687850952110239,150.3245312500001
0.4984984984984986,0.9692139843749997,0.21536460937499996,-0.017275933749999996,17.283921875000004,0.1390293350287537,0.06402931555056561,0.042190023309018665,-0.03166851590134287,-0.0013149195497393548,0.0003986516572824547,0.03706024389623508,152.43031249999996
0.5025025025025025,0.9693021093750002,0.22758984375,-0.02155633875,17.28559375,0.14354833177185056,0.06393119925969525,0.04181430415794207,-0.03413932435706543,-0.0014571746841467287,0.0004321276895126177,0.03629558496101026,155.77859375000006
0.5065065065065064,0.9694065624999996,0.24110187499999997,-0.02573755273437499,17.287703125000004,0.1482854327464843,0.06314951587924526,0.041315967320338584,-0.0364856512153308,-0.0015868212279206537,0.00045229014508958953,0.03649253686501197,155.50718750000004
0.5105105105105103,0.9695057758620691,0.25431077586206885,-0.030191917241379308,17.289758620689657,0.1526079258321566,0.06209663778846211,0.0407369963482184,-0.038452482170546975,-0.0011487759030997327,0.0005194901357539597,0.03562614863255931,152.1661206896552
0.5145145145145147,0.9695224489795923,0.2521030612244899,-0.030089295918367353,17.289765306122458,0.15326333223552682,0.06341695059766755,0.0413035208448909,-0.038674233123583916,-0.0010698970401977368,0.000433412271822036,0.0348319857347974,155.46602040816322
0.5185185185185186,0.969574765625,0.26375898437500006,-0.03242361546875,17.290976562499996,0.15633229191146852,0.06204002947243463,0.04061373325098782,-0.04002457386419694,-0.0017706849807577725,0.0004784752458248367,0.03283264007592379,157.53687499999992
0.5225225225225225,0.9697226562499999,0.28500046875000007,-0.03870044710937501,17.293625000000002,0.16347285781228016,0.061185322268534466,0.039995549653226305,-0.04312672162049354,-0.0018703547224346384,0.0005464244733531248,0.03451873437501263,162.82999999999998
0.5265265265265264,0.9698446093750004,0.30359937499999995,-0.04389277578125001,17.295640625,0.1699111694996093,0.060671299234216935,0.03939454150323805,-0.04552679008079738,-0.0018953069297315316,0.000540665740083789,0.03479974584973888,163.65703124999996
0.5305305305305303,0.9699560714285714,0.3194881249999999,-0.047602756249999996,17.297633928571425,0.17429296298398445,0.05973741509740307,0.03898242901433624,-0.04695790430371262,-0.001587947391042688,0.0004472185479355942,0.03409261599188085,167.03714285714295
0.5345345345345347,0.9700600000000001,0.3354458593749999,-0.05182310468750001,17.2992109375,0.18023959105316784,0.05922475644554845,0.03812083360278559,-0.04887362286262095,-0.0019032152537738032,0.0005560472806531128,0.03401968988032422,166.00703124999998
0.5385385385385386,0.9701741406250002,0.352158203125,-0.05558679687500001,17.3010546875,0.18547655309677125,0.05840924082567751,0.037395323906282224,-0.050347333182525676,-0.0019268645978347768,0.0005651888817066285,0.03327232513447598,171.06687499999995
0.5425425425425425,0.9703028125000005,0.37110335937500005,-0.05970958593750003,17.302960937500004,0.1911876091605896,0.057606648159672286,0.036592023210912296,-0.05185962675920348,-0.001989343557565491,0.0005695259086016665,0.03348029534907937,179.65554687499994
0.5465465465465464,0.9704689843749998,0.39674312500000003,-0.06530039062499998,17.3052265625,0.19859676776523444,0.05698397617172237,0.03560474159023069,-0.053838847084716764,-0.0020730248793311037,0.0005205423676794736,0.031164870544387213,182.351875
0.5505505505505504,0.9706139843749997,0.41833828125000005,-0.0694891953125,17.307148437500008,0.20413183244079572,0.056134626734821225,0.034665985279004885,-0.05509559540502316,-0.002139504867607057,0.0004960207824789712,0.032612962340863305,182.66882812499998
0.5545545545545547,0.9707580468750001,0.4392397656249999,-0.07312871093749998,17.3090625,0.20921319391869506,0.05516998069911956,0.03371986179837327,-0.056042891834854135,-0.002186907417623204,0.0004896660403760679,0.03260537109389361,186.04734374999995
0.5585585585585586,0.970925703125,0.46369765625000015,-0.07732384374999998,17.311148437500005,0.2147018273382568,0.05421439037522558,0.03268514168983237,-0.05701866175588378,-0.0022138520964578865,0.00048705847855719204,0.030858524841221424,191.93445312499995
0.5625625625625625,0.9711095312500003,0.49051890624999994,-0.08175671093749996,17.313242187499995,0.22008346823630393,0.053230488654182076,0.03160334395366496,-0.05788846725984014,-0.0022106003332636225,0.00048257925697114495,0.03187933197051507,197.69351562499995
0.5665665665665665,0.9713085937499998,0.5183857812500001,-0.08609688281250005,17.315515624999993,0.224890088047827,0.05216175645747061,0.03049422029297293,-0.058526428265052485,-0.0021974113501521285,0.00046947066363708896,0.02940301538097856,199.5246874999999
0.5705705705705704,0.9715058593749992,0.545495546875,-0.08991647656249997,17.3176328125,0.22875421771454457,0.05103826943008542,0.029370591146525803,-0.058859876506965995,-0.0021588325568416503,0.00045796482515464323,0.03162502142328094,202.9465625
0.5745745745745747,0.9717476923076925,0.5759782905982908,-0.09339053846153847,17.320153846153854,0.23227114551160766,0.0501616432232998,0.028120038249900812,-0.05926736789715975,-0.002211811376197372,0.0004779647846174951,0.03004852333958752,209.57213675213674
0.5785785785785786,0.9720375000000003,0.6150334375000005,-0.09928332031249998,17.3227421875,0.23596348013193302,0.048712634807725544,0.02681359089925993,-0.05906038353428948,-0.002140442281271192,0.00042528892278250667,0.031118730407740713,213.0209375
0.5825825825825826,0.9723698437500005,0.6557716406250004,-0.1042502734375,17.325695312499995,0.23818660222699511,0.047350708613206505,0.025412980798353715,-0.05860773652728571,-0.002162023219002976,0.00040218957608485767,0.029578813415810146,214.37546875
0.5865865865865865,0.9726609278350521,0.6897346391752578,-0.10761607216494846,17.328463917525774,0.23778932339806558,0.04666878101178856,0.024002146021587133,-0.05803985904842808,-0.0016419132541964788,0.0002442612638110446,0.02681248581137652,216.85030927835044
0.5905905905905904,0.9727905882352942,0.7036147058823532,-0.11001306862745097,17.32958823529412,0.23740369860726596,0.04615323257430903,0.02377392317806926,-0.05715357923134372,-0.0018112448877017607,0.0003152441796067252,0.028116693194760956,212.90735294117647
0.5945945945945947,0.9731776562500001,0.7490746874999998,-0.11414084375000003,17.332570312499996,0.2353609406717777,0.044019703725538095,0.022363605938970462,-0.055936155011982444,-0.0023619081535385476,0.00041671421330592836,0.02747511224373511,218.307734375
0.5985985985985987,0.9735728124999996,0.7918946874999995,-0.11815241406250009,17.335718749999998,0.23045483515927834,0.04248314767620356,0.021018809098125125,-0.054130340363605936,-0.0024623423873751686,0.000437751029380702,0.02848042089857472,218.0931250000001
0.6026026026026026,0.9739630434782606,0.8311006521739132,-0.12138756521739126,17.33886956521739,0.22379094508653152,0.04138310248885442,0.019732024900861886,-0.05232721538202273,-0.0019446545747571387,0.0003905573378653875,0.027623939508544026,214.24619565217392
0.6066066066066065,0.9743257731958761,0.8689102061855668,-0.12452494845360827,17.34155670103093,0.21520216698861772,0.03962747535695614,0.018631759173355848,-0.04960096012681474,-0.0020535092367278797,0.0002799095364076695,0.027318401424054173,211.50494845360825
0.6106106106106104,0.9747857798165137,0.90988623853211,-0.12758577981651373,17.34493577981651,0.20751327146199827,0.03819889631154784,0.017468173583442975,-0.04768090425385069,-0.00280919421319256,0.0005003177698215469,0.026964261931027522,208.12055045871557
0.6146146146146148,0.9753164843750004,0.9553004687500003,-0.129804921875,17.348921875000002,0.1956119519060303,0.03669588538202516,0.01608517140637589,-0.04428659416175529,-0.002579510109133906,0.0005155688085602995,0.02451915014643191,202.72593750000004
0.6186186186186187,0.9756110344827585,0.9802285057471264,-0.1313021839080459,17.351195402298856,0.18699690410696257,0.036271966386035165,0.01537773295313572,-0.04257615531705647,-0.0022896047725150795,0.0004301223431172703,0.024293973311898753,196.9002298850575
0.6226226226226226,0.9758271874999996,0.9992290625000001,-0.13199187499999995,17.352703124999987,0.17994518690537065,0.03494904337148441,0.014672071735366622,-0.04096472623613284,-0.0024997357980495816,0.0005384904531524023,0.026116130615662314,192.14796874999993
0.6266266266266265,0.9762770000000002,1.0332541818181822,-0.13333081818181816,17.35614545454546,0.16831761393705746,0.033822992922966956,0.013733226501372667,-0.038326010912033054,-0.0022823958405094238,0.0004363820683678512,0.023487687933823054,184.4034545454546
0.6306306306306304,0.9769197656249995,1.0811063281250002,-0.13551671874999996,17.360804687499993,0.14905754478807975,0.03197799237673342,0.012386853626313341,-0.03415701779263908,-0.0020706414039098264,0.0005002212611423583,0.02292935247828609,172.33351562500005
0.6346346346346348,0.9773149999999997,1.1065867187500003,-0.13781429687500002,17.363859375000008,0.1386338026361078,0.031303563326849346,0.011793809086517438,-0.03198652942425537,-0.001916582032080115,0.00048791004288024773,0.023653230224340405,165.90929687500005
0.6386386386386387,0.9778288281249996,1.1417312499999994,-0.13681851562499997,17.36764062499999,0.12286615902343834,0.029521764094671662,0.010741199363507644,-0.028560884507324302,-0.001625046963375974,0.000432648238367883,0.02240287085004411,152.864296875
0.6426426426426426,0.9782628125000001,1.1682312499999996,-0.13719015625,17.37097656249999,0.11067168402343786,0.028407884465600577,0.01004435992259254,-0.02598181290136725,-0.0014296596161418448,0.00040584320409434215,0.021438890075955896,137.0840625
0.6466466466466465,0.9786875,1.192525,-0.13731875,17.374312500000006,0.09917006187499933,0.027343451523437513,0.009383135210914783,-0.02352192640624992,-0.0012435747942343752,0.00037279309883203116,0.0215464023435743,123.37970312499998
0.6506506506506504,0.9791974218750001,1.21987265625,-0.13685359375000003,17.37839062499999,0.08594429628356925,0.026041054815209932,0.008594713292145105,-0.020621668074829208,-0.0010111694343206054,0.00033247684975111345,0.021461159912405492,108.60513281250005
0.6546546546546548,0.9796086718749998,1.2401875,-0.1365197656250001,17.381898437499995,0.07575137109375008,0.02503735359369502,0.007988080986521966,-0.018413252543945186,-0.0008335909555747068,0.000289842169544438,0.019216083435594555,97.87638281249997
0.6586586586586587,0.9799468750000001,1.2551703125000004,-0.13620601562499998,17.38490625000003,0.06834279911865049,0.024238397870062267,0.007519016219413264,-0.01669051842858882,-0.0006824860219847421,0.0002493092428705261,0.018940928709810123,89.19725000000003
0.6626626626626626,0.9803024218749999,1.2698617187499999,-0.13563187499999999,17.38818749999999,0.060949652753296224,0.02338286167148441,0.007043649769171779,-0.014914867845214813,-0.0005097316989698675,0.00020417621593560057,0.018513589844019407,79.34616406249997
0.6666666666666665,0.9807974218750004,1.2877015625000015,-0.13369179687500007,17.39313281250001,0.05162937343505458,0.022060800323333723,0.006354440125911426,-0.012525801770629702,-0.0003224754317169131,0.0001488643820172687,0.01939971673562013,67.5017421875
0.6706706706706704,0.9812553124999999,1.3031804687499993,-0.13179414062500003,17.397937499999994,0.04321832211853116,0.020829484184417713,0.005730497885701837,-0.010413059416809228,-0.00016608760040020707,0.00010650231561068733,0.016067621093952766,55.4424140625
0.6746746746746748,0.9813948437499999,1.3079773437499997,-0.13303476562500002,17.399398437499993,0.04038823698669525,0.020698876135101324,0.005605761096898615,-0.009898228131408782,-9.286251156793188e-05,9.161461440707393e-05,0.016168388122650867,50.15392187500004
0.6786786786786787,0.9816985937500002,1.3165617187500003,-0.13203039062499994,17.4028671875,0.035401178222044916,0.019933452513909936,0.005205588225763798,-0.00861767011651618,-2.323338294958556e-05,6.587852570743405e-05,0.014588654235808463,43.646851562500004
0.6826826826826826,0.9818989473684211,1.3211031578947365,-0.13090705263157887,17.40526315789474,0.032980130411081054,0.019423522518681464,0.004967803151708471,-0.00782596358825502,-2.6182436339058338e-05,4.109542507301933e-05,0.01439335180037915,39.71924210526314
0.6866866866866865,0.9821166019417473,1.3260572815533984,-0.12994446601941748,17.408087378640772,0.029239076330473512,0.018790794974229422,0.004624197232089629,-0.006875126676218174,2.8306547389113064e-05,3.3208339564735614e-05,0.013542361297140815,35.881834951456305
0.6906906906906904,0.9824117708333331,1.3316468750000003,-0.12867395833333337,17.412156250000006,0.025106183636066648,0.017953043696831598,0.004178409803550566,-0.005780787991536335,3.737940126920182e-06,1.963889474284938e-05,0.010877225585772976,30.911385416666658
0.6946946946946948,0.9825981720430114,1.3339870967741936,-0.12761150537634405,17.414677419354845,0.02426767295178589,0.017479873588056437,0.003972227539363052,-0.005397360793617745,-3.822436300409272e-05,-9.930740596212328e-06,0.013741562608231561,26.93709677419355
0.6986986986986987,0.9827532812500004,1.3367101562499997,-0.12732437499999996,17.416992187499996,0.02122548942810143,0.017052667593359376,0.003739931929794746,-0.0046597616743165315,9.638021264831982e-06,2.0524922015966758e-05,0.013539390564176301,24.392360937500005
0.7027027027027026,0.9829789843750002,1.33922578125,-0.12585703125,17.420531249999993,0.018668838085326378,0.01635484362243651,0.0034108757860434615,-0.003924878373413099,1.2657154790343423e-05,1.537373367401121e-05,0.012903467773583088,21.502596093749997
0.7067067067067065,0.9829928124999998,1.33933203125,-0.12443328125000003,17.4208046875,0.018384241317749073,0.01608376476735838,0.0033331344068174306,-0.0038474425433349113,2.0876099766540916e-05,1.535528556246339e-05,0.013767164977934954,21.771886718749993
0.7107107107107109,0.9832850781250003,1.3413585937500003,-0.12342101562500003,17.4257109375,0.015656341723021994,0.01533183883959349,0.0029429041715476607,-0.0030180819170531614,1.822063551354912e-05,1.6749468467077656e-05,0.012488947692929742,18.275831249999992
0.7147147147147148,0.9835678124999999,1.3426414062499998,-0.12159210937499998,17.430726562499995,0.013238272973024046,0.01448781987523804,0.0025590819133048527,-0.0022635242798462185,2.810624745102567e-05,1.439617249158688e-05,0.010162128357023903,14.801996875
0.7187187187187187,0.9837609482758618,1.343194827586207,-0.12005663793103448,17.4341551724138,0.011699206869798529,0.013747972654213741,0.0022563386892170928,-0.001713044913644518,2.0707584258917685e-05,-9.876020720020797e-06,0.011181700059239574,12.329220689655175
0.7227227227227226,0.9838450000000003,1.3426062500000002,-0.12039304687499998,17.435914062500007,0.011354551210937425,0.013719068951654064,0.002212200757854578,-0.0016243084340820113,3.989948410841311e-05,1.0354069835056787e-05,0.011400805114419654,11.3033921875
0.7267267267267266,0.9839807619047616,1.3423304761904764,-0.11939790476190476,17.438638095238094,0.01053460697596198,0.013267997481324276,0.0020376247180476925,-0.0013035060257595987,7.741435228154209e-06,2.106422842803081e-05,0.009710907120336287,10.213619047619053
0.7307307307307309,0.9840895283018862,1.3419707547169812,-0.11857367924528299,17.440811320754715,0.009959776503203788,0.012953188250614086,0.0019057718656460393,-0.001190609041562929,8.170917587175131e-05,-2.549509334118016e-05,0.009421228551218519,9.591070754716984
0.7347347347347348,0.9842664347826091,1.3401817391304343,-0.11854417391304353,17.444591304347824,0.009475514796976503,0.012697191874752356,0.0017853896857388685,-0.0009410889283931745,6.634208631977283e-05,-2.09217066933686e-05,0.011364659054834192,8.762752173913043
0.7387387387387387,0.9843758,1.3404830000000008,-0.11747060000000004,17.446609999999993,0.008494326710998035,0.012046808135639986,0.0016300978415670429,-0.0006427577001998086,6.904933107090093e-05,-4.211430675438009e-05,0.009999507900261051,7.017069
0.7427427427427427,0.9844727659574466,1.3397968085106386,-0.11619957446808511,17.448787234042545,0.007915788500452381,0.011798775914712536,0.00155514428560952,-0.00041830863693975706,7.270298492066598e-05,-4.9791387162471704e-05,0.008866614305532039,6.360535106382981
0.7467467467467466,0.9845845744680854,1.3384085106382981,-0.11477351063829791,17.451361702127656,0.007781807587143419,0.011547285936611586,0.0014851406925032815,-0.0003360501828881257,6.882947469443197e-05,-4.492763176890001e-05,0.007634315980226347,6.019072340425535
0.7507507507507509,0.9846314843750001,1.3374695312500002,-0.11630218750000003,17.452468749999994,0.007782284227903835,0.011601113682714846,0.0014625356646375824,-0.0003578834260253294,5.023764232768834e-05,-2.91509277014636e-05,0.009772030273495602,5.8668039062499995
0.7547547547547548,0.984784296875,1.3364609374999998,-0.11388390625000003,17.455851562500005,0.007016693786620731,0.010973862147241215,0.0012992673850869,-0.00014681101196281632,4.1173051015624864e-05,-3.1561573692187477e-05,0.0066056029660899185,4.8620984375
0.7587587587587588,0.9849096874999995,1.33530859375,-0.112357421875,17.45854687500001,0.006522834457397542,0.010531309749603259,0.00118679040111173,-1.1918998718302154e-05,3.0639919357879325e-05,-3.214566307505794e-05,0.00984413842752474,4.129136718750001
0.7627627627627627,0.9850203225806455,1.3335602150537635,-0.11144602150537637,17.46122580645162,0.006542959277372251,0.010420913322881243,0.0011507164135020746,-2.754647612435157e-05,8.64895158722693e-05,-7.264823988178612e-05,0.006883658688593641,3.8240182795698923
0.7667667667667666,0.9851022656249999,1.3328164062500008,-0.11137124999999998,17.46307031249998,0.006059802230833133,0.010061679048437503,0.0010679525193216552,0.00013594480957027089,1.4034604123503618e-05,-3.0848554175224604e-05,0.006409635681791315,3.3965313281249987
0.7707707707707709,0.985188387096774,1.331589247311828,-0.11131591397849462,17.465086021505364,0.005874377518788387,0.009858842563949588,0.0009978994079953122,0.00023524615146261474,3.905582247961612e-05,-5.008493434061973e-05,0.0066842399126585406,3.112130645161291
0.7747747747747749,0.9852904000000001,1.3301599999999993,-0.11030616000000001,17.46744800000001,0.005692774400001488,0.00965661506605439,0.0009734315146372761,0.00025060178559990764,3.5319885932801314e-06,-2.2955127623601275e-05,0.008020367295671349,2.99512848
0.7787787787787788,0.985367265625,1.3289414062500002,-0.110280546875,17.4693046875,0.005573332504271944,0.009531279105950936,0.0009401432473385823,0.0002916194210815237,-1.2425292033077886e-06,-2.2643320086751707e-05,0.007456235290533186,2.8951157031249997
0.7827827827827827,0.9854819531250004,1.3275789062500003,-0.108406484375,17.471984374999995,0.005199872680053286,0.009128737270452882,0.0008597052426717968,0.0003550369569702838,-1.3120389439568521e-05,-1.1513933835670788e-05,0.006949499756103705,2.61478890625
0.7867867867867866,0.9856325,1.3255171874999998,-0.10655524999999999,17.475546875000013,0.004848716892091209,0.008710033384937501,0.0007790125753365221,0.00042386216835937907,-1.8502602923685363e-05,-5.441314215653738e-06,0.007448919677131016,2.220446875
0.790790790790791,0.9857539062499999,1.323677343750001,-0.10555033593750004,17.478460937500003,0.004664227142942012,0.008450845333480884,0.0007284762803986189,0.0004731039306702933,-1.8324220025348482e-05,-4.398184814373936e-06,0.007153256286642318,1.9494324218750008
0.7947947947947949,0.9858368750000002,1.3224214285714277,-0.10476773214285716,17.48059821428572,0.004517636683675885,0.008270686587356822,0.0007013915746127972,0.0005142368656886886,-1.1078561778251825e-05,-3.6968100752995982e-06,0.002614642139405987,1.740779553571428
0.7987987987987988,0.9858301010101013,1.3226606060606063,-0.10476838383838383,17.48020202020203,0.004498214104683207,0.008230959485266809,0.000693845817595614,0.0005146302252831136,-3.3482443845852475e-05,9.851448986695178e-07,0.007890868278423113,1.6424817171717172
0.8028028028028027,0.9858653703703708,1.322186111111111,-0.10462861111111116,17.481138888888896,0.004331294992283574,0.008108279662885798,0.0006748066053159308,0.0005716445841050244,-8.697776816307353e-06,-4.295315487443384e-06,0.0041349992280856895,1.4968209259259266
0.8068068068068066,0.9859377343749998,1.3209375000000003,-0.10380616406250001,17.482867187499988,0.004346777343749331,0.00803149905262933,0.0006515429423628967,0.0005545798413086611,-1.8977130559081983e-05,-9.593310287146686e-07,0.006620529236215589,1.4929574218749997
0.810810810810811,0.9860585156249996,1.31903203125,-0.10279486718750006,17.48582031250002,0.00417950053649907,0.007788590279904214,0.000607645923668621,0.0005918318434021685,-1.7365503378729522e-05,-2.3091338088883075e-06,0.00546299896200253,1.3462160937499994
0.8148148148148149,0.9861817968749998,1.31697578125,-0.10219648437500004,17.488812499999995,0.0040490103509511766,0.007593183268890372,0.0005697698950112681,0.0006300604757691064,-1.742618793768361e-05,-3.940639613128628e-06,0.004874839844092094,1.244462734375
0.8188188188188188,0.9862732812499999,1.3155781250000003,-0.10096965625000003,17.490984374999986,0.0039073220214835835,0.0073681050792568335,0.0005329576667961715,0.0006490179262695905,-1.6724388556396555e-05,-5.468320760332536e-06,0.006246843506232835,1.0861422656249995
0.8228228228228227,0.9864703906250002,1.3121257812499996,-0.10008812499999999,17.49582812500001,0.003794684179078134,0.007096851608984387,0.0004910989571574717,0.0006800842094726589,-1.9419017392864667e-05,-4.8483322559228666e-06,0.005685720458416199,0.9465182031249995
0.8268268268268266,0.9865199999999998,1.3113508474576274,-0.09946789830508475,17.49703389830508,0.003703870126400499,0.006975620257616779,0.000478049112608771,0.0006885839236426827,-2.700675489103715e-05,-1.3497346508227638e-06,0.0054996768170667565,0.874715
0.830830830830831,0.9865628712871288,1.3107108910891085,-0.098836198019802,17.49807920792079,0.003610227307127012,0.006855425762970683,0.0004610476918140642,0.0006839980100774301,-9.934854579511556e-06,-1.5200979769164587e-05,0.004649775904454145,0.8152071287128715
0.8348348348348349,0.9865875000000003,1.310356,-0.09822680000000003,17.498659999999997,0.003545153264000067,0.006772115761759994,0.0004518254517303858,0.0007078767408000564,-2.788364570080026e-05,-3.569492873759993e-06,0.005698204400175655,0.7672724000000002
0.8388388388388388,0.9866153906250004,1.3099023437500001,-0.09750928906249998,17.499390625,0.003529287338256193,0.006733735421525817,0.0004391061078563455,0.0006861619053649959,-2.097188076248226e-05,-2.68169138168974e-06,0.004687128661942097,0.7761849218749998
0.8428428428428427,0.986688203125,1.3086468750000002,-0.09682219531249998,17.501179687499988,0.0034605440527344378,0.006613368744868103,0.0004223766853026266,0.0006911414513427194,-2.1937600276635937e-05,-6.661603358512481e-07,0.005193920837939459,0.7511049999999997
0.8468468468468466,0.9867727419354836,1.3073104838709677,-0.09512496774193549,17.503282258064512,0.003349782632024789,0.006414313092740896,0.0003962924927044846,0.0006979482520811653,-2.2816101431451718e-05,3.4944298125806285e-06,0.00446503323377101,0.695201048387096
0.850850850850851,0.9868662500000003,1.3056512499999995,-0.09455735000000001,17.505549999999985,0.003327313373439278,0.006341782560977503,0.0003811280748825958,0.0006876722241875022,-2.589808369228135e-05,-8.872790261786256e-06,0.005094197500511655,0.646508375
0.8548548548548549,0.9869441406250002,1.3042398437500007,-0.0943662578125,17.507523437500012,0.0032537424749732313,0.006205689073964777,0.00036757747814043415,0.0007077958446472243,-2.4318322087988774e-05,4.340465865569367e-06,0.003341835388027903,0.60171875
0.8588588588588588,0.9870471093749992,1.3023523437499993,-0.09409901562500003,17.510054687500002,0.003204935228883654,0.0061061330709059995,0.00035429134529395094,0.0007183547937865825,-2.5063671635125798e-05,4.911146108426899e-06,0.00470359075933402,0.5670500000000004
0.8628628628628627,0.9871016304347827,1.3013815217391302,-0.09343696739130437,17.51143478260869,0.003167004441164023,0.006023522255151103,0.0003429389135589605,0.0007283384625590694,-3.4107936316788605e-05,1.9646595323705478e-05,0.00454315879051137,0.5360271739130432
0.8668668668668666,0.9871410156249997,1.3007859375000013,-0.09258674999999998,17.51235937499998,0.0031028198022426956,0.005930701536937496,0.00033307130588470683,0.0007162455238282489,-2.542241249151592e-05,5.773556452040984e-06,0.004690995850182844,0.5184484374999997
0.870870870870871,0.9872270833333329,1.2992183333333336,-0.09192286666666666,17.514500000000012,0.0030750556638881044,0.005851836583782228,0.00032182868447259516,0.00072387362588891,-2.710336466715341e-05,6.316415730197214e-06,0.00478974999964521,0.49803049999999993
0.8748748748748749,0.9873038281250002,1.2978609375000005,-0.09135725781249997,17.51640625000002,0.0029960494116201275,0.005729710819980411,0.00030984188297804457,0.000719016271960457,-2.573860421433994e-05,6.173783997383598e-06,0.004340209960275843,0.47518765625000015
0.8788788788788788,0.9873796093750009,1.2965078124999996,-0.09073175781250001,17.51825000000002,0.0029557733764649097,0.005635560624253848,0.0002994999914055879,0.000718729720764158,-2.5750839977587922e-05,6.342020113379178e-06,0.0049794374993439305,0.4571517968750002
0.8828828828828827,0.9874869531250003,1.2945265625000002,-0.09012195312500003,17.52093749999998,0.0029306664819335193,0.005523955439935294,0.0002875921176193754,0.0007204184346924491,-2.56857510098575e-05,6.522696172306827e-06,0.00471787109432853,0.43526117187499996
0.8868868868868867,0.987512265625,1.2941289062500003,-0.08941142187500001,17.52160156249996,0.0028795927581781733,0.005461425763290768,0.0002811477277419581,0.0007152962223511694,-2.5517694612737954e-05,6.603095208998364e-06,0.0038693099991178315,0.42320531250000004
0.890890890890891,0.9875798913043478,1.2929456521739124,-0.08884292391304349,17.523228260869544,0.0028306709593586277,0.005365065305363775,0.00027555672883966255,0.0007178765476134191,-2.202821910479659e-05,3.190436752598888e-06,0.004297404419446593,0.40779119565217387
0.8948948948948949,0.9876481818181835,1.2917676767676762,-0.08830278787878786,17.52488888888888,0.002763541985513207,0.0052518196730358185,0.00027194805694898377,0.000715677049280633,-3.8358341563922275e-05,1.0528779630396582e-05,0.0036229674525998234,0.3937848484848487
0.8988988988988988,0.9877132876712327,1.2905986301369863,-0.08783578082191777,17.52652054794519,0.00269764164195907,0.005159437251239639,0.0002582807761499556,0.0007099164879714598,-3.448864948759614e-05,5.964853467056477e-06,0.002721318071451151,0.38096383561643843
0.9029029029029028,0.9877831249999995,1.2892656250000003,-0.08679310156249999,17.52834375,0.002712898193359514,0.005134723146161559,0.00024866127317285175,0.0007085810816650634,-2.4828783465820283e-05,6.89909357736376e-06,0.0028685068360232435,0.37448304687500006
0.9069069069069067,0.9878341489361703,1.2884234042553195,-0.08642650000000002,17.52951063829787,0.0025874717926643864,0.004994343076473409,0.00023768733985871516,0.0007013721563830094,-1.149672633703039e-05,-9.09327875962766e-06,0.004341888184910658,0.3586498936170214
0.910910910910911,0.9878932031250001,1.2872671874999997,-0.0857801953125,17.53100781249997,0.0026478754858412223,0.0050083752796493495,0.0002369227399648668,0.000706874513122499,-2.4494579166846873e-05,6.9897166760090015e-06,0.005405703064923273,0.3571134375
0.914914914914915,0.9879883593749997,1.2854781249999998,-0.08527525781249999,17.533460937500006,0.0026405213964850738,0.00492407571751166,0.00022919213488713686,0.0007069003967041382,-2.4349314305451843e-05,7.044015580303922e-06,0.002356928161191263,0.34588078125
0.9189189189189189,0.9880561111111109,1.2842600000000008,-0.08474375555555551,17.535077777777776,0.002599585733330523,0.004844873672118033,0.00022307890272359367,0.0007032377319999839,-1.8611147805555964e-05,-2.0371388046297784e-07,0.004269549506147996,0.3366125555555555
0.9229229229229228,0.9880967415730328,1.283579775280899,-0.08373908988764041,17.536101123595532,0.00255779195050998,0.004795012015800915,0.00021567463261448714,0.0006934426296427154,-1.874419410097212e-05,-1.1413730601304286e-06,0.0031349111212648495,0.33049606741573023
0.9269269269269267,0.9881654471544711,1.2822699186991873,-0.08328746341463412,17.5378292682927,0.002542392184546216,0.004729621202183625,0.00021145531364329993,0.0006996918681736602,-2.5097188526882277e-05,9.084122676007522e-06,0.004300653776851959,0.3228430894308942
0.930930930930931,0.9881633870967736,1.2824572580645162,-0.08201414516129034,17.53776612903227,0.0024759618828045227,0.004655333219269249,0.00020564833043932383,0.0006820550808923492,-2.1441743547834116e-05,5.025531664706689e-06,0.003936622723415439,0.3170412903225807
0.934934934934935,0.9882418103448274,1.281000862068966,-0.08151970689655177,17.539732758620683,0.0024652396544280197,0.004596882215086491,0.00019889290003303383,0.0006782027411267461,-1.8543511212975423e-05,3.7881753482966957e-07,0.002602342375325861,0.3099184482758621
0.9389389389389389,0.9883059595959598,1.2798212121212125,-0.08123755555555551,17.541323232323226,0.0024031195500453517,0.004505782799681265,0.00019615877251477748,0.000684920558249133,-1.4137806359932551e-05,-7.333850845093147e-06,0.002383299561699914,0.3009111111111111
0.9429429429429428,0.9884043636363639,1.2780590909090908,-0.07950093636363635,17.543772727272724,0.002363141962809623,0.004414701117305044,0.00018570958223783666,0.0006718217280578809,-2.531365524392553e-05,9.390814183482061e-06,0.0024930392563078385,0.2907627272727273
0.9469469469469471,0.9884498913043478,1.2771467391304343,-0.08026689130434785,17.544891304347818,0.002360337163280546,0.004393356595118615,0.00018657534009818195,0.0006794028373109384,-2.873565497666557e-05,1.1594202178012048e-05,0.0024412925334900137,0.288871847826087
0.9509509509509511,0.9885046874999998,1.2760414062499992,-0.08014145312499998,17.546265625000014,0.0023878607855238876,0.0043803396785134325,0.00018384950793825342,0.0006827578570434284,-2.2354481369085742e-05,7.223087584076051e-06,0.0028594919430133814,0.2858612499999999
0.954954954954955,0.9885654687500008,1.27495,-0.07924560156249999,17.547765625000007,0.002350935000000387,0.004306947132997501,0.00017824605985869332,0.0006768437746093869,-2.1990005164062806e-05,7.1976518184118715e-06,0.002952820067605444,0.27882062500000004
0.9589589589589589,0.9886445312500005,1.2735656249999996,-0.07791733593749997,17.54976562499998,0.0022766925683606054,0.004205493447902775,0.0001707684982446065,0.0006667234540771311,-2.1416460929638058e-05,7.103530462890727e-06,0.0010390075690338563,0.2698649999999999
0.9629629629629628,0.988694563106797,1.2726776699029128,-0.07763871844660196,17.55091262135921,0.0022488300838907627,0.0041382847377750874,0.0001681979438043446,0.0006657526072580272,-2.023865996318247e-05,2.709375036429845e-06,0.003136060326767165,0.2644081553398057
0.9669669669669672,0.9887352631578954,1.2718547368421056,-0.07733732631578949,17.551999999999982,0.0022697388986139266,0.004150906379377725,0.0001654905999571449,0.0006647395462825723,-2.0113409036942055e-05,1.101651433248983e-06,0.0014012631585273994,0.26402473684210526
0.9709709709709711,0.9887719834710741,1.2711190082644626,-0.0773239008264463,17.552942148760344,0.002266384184141268,0.0041238341956926425,0.00016346292243837968,0.0006650619518339257,-1.9429088623427126e-05,4.409633207532816e-06,0.0010814264047098732,0.2609290082644628
0.974974974974975,0.9888233593749999,1.2701648437499997,-0.07693582031249999,17.554242187500027,0.002248457201538434,0.004078860802842713,0.00016125069731868062,0.0006653304360045298,-2.0948848800549395e-05,7.10526319303406e-06,-1.2527405942819314e-05,0.2566503125
0.9789789789789789,0.9888892968749994,1.2689710937500003,-0.07608105468749998,17.555781250000027,0.002205331976928404,0.004007776242637643,0.00015632987720211135,0.0006596982429504239,-2.0582070679711867e-05,7.057135809844956e-06,0.003060327147238695,0.25056539062499994
0.9829829829829828,0.9889919531250002,1.2670742187500004,-0.07508648437500001,17.5583203125,0.002167455429075593,0.003911779239202875,0.0001498554447693749,0.0006565313406372425,-2.0133114471893368e-05,7.0086859529144205e-06,0.0031221786500736926,0.24239117187500012
0.9869869869869872,0.9890496874999997,1.2659914062499995,-0.07453453906250004,17.559765624999976,0.0021399780511479616,0.00386114233049065,0.00014641510676254818,0.0006541952969299908,-1.9895885656524273e-05,6.978671337077944e-06,0.0026780700689528203,0.23806468749999993
0.9909909909909911,0.9890976521739119,1.2651234782608691,-0.07394016521739132,17.560982608695625,0.002120845622685552,0.003813837185016179,0.00014289174186925727,0.0006476998725746808,-1.9777820078396694e-05,4.330726155525588e-06,0.0007593823072511441,0.2342836521739131
0.994994994994995,0.9891450781249996,1.2642203124999993,-0.07341333593749998,17.562101562499983,0.002102470212404617,0.0037699094502777674,0.00014034948375269421,0.0006464117505736444,-1.9430023088476628e-05,6.903367928799791e-06,0.003916833435539502,0.23038765624999996
0.9989989989989989,0.9891707547169816,1.2637726415094337,-0.07283020754716979,17.562811320754715,0.002073993591136025,0.0037321401139191928,0.00013867621728186713,0.0006416539622462608,-1.9351753563091672e-05,7.11291506750639e-06,0.0015264360985725034,0.22747481132075478
1.0030030030030028,0.9892192187500006,1.262892187500001,-0.07226504687500003,17.56400000000001,0.0020501977514624237,0.0036896739376540534,0.0001352083774770739,0.000636049065258909,-1.8956704067944286e-05,6.8098880820798265e-06,0.0012946249995025028,0.22376226562500007
1.0070070070070072,0.9892914062500004,1.2615226562499995,-0.07167115625000002,17.565781250000008,0.0020387127679462047,0.0036329461430380785,0.00013160589178787076,0.0006332795965088428,-1.86775664781189e-05,6.765407412005623e-06,0.001766577148146098,0.21976953124999998
1.011011011011011,0.9893343820224719,1.260738202247191,-0.07127434831460673,17.56678651685395,0.0019976123608136387,0.0035762773846876707,0.00012916283830695236,0.0006298106144300014,-1.1746341463956454e-05,1.7715005304381252e-07,0.003854167907491046,0.21600696629213492
1.015015015015015,0.9893787234042557,1.2598819148936176,-0.07076784042553191,17.567914893617022,0.002014581800587223,0.003555655314697941,0.00012685570113720934,0.0006256223082051343,-1.3981557524931157e-05,4.525872387856466e-06,0.0029407587144874014,0.2135310638297871
1.019019019019019,0.9894407017543859,1.2587184210526319,-0.07005087719298243,17.569456140350866,0.001983199660664292,0.0035158175869498317,0.00012147003047085505,0.0006210488319482871,-1.4849689625854489e-05,1.1522334000615698e-06,0.0024565463222643302,0.20987070175438607
1.0230230230230228,0.9894878571428578,1.2578928571428571,-0.06955461904761906,17.57061904761904,0.0019543694727881533,0.003463296635807256,0.00012027510218403768,0.0006153537193877429,-2.023844426318034e-05,3.175105277238664e-06,0.0004891405898206358,0.20646630952380954
1.0270270270270272,0.9895041975308644,1.2576259259259264,-0.06897181481481478,17.571024691358016,0.0019066600685859747,0.00342274308213855,0.00011578256110654598,0.0006102733334705235,-1.3414151413123119e-05,3.41947528669638e-06,0.0009431475387486898,0.2037748148148148
1.031031031031031,0.9895517968750003,1.2567140625000002,-0.0683778046875,17.572203124999984,0.0018971088647461443,0.003392275826118103,0.00011696957742831562,0.0006090440261597024,-1.733833375051246e-05,6.4634991915267335e-06,0.0017398337406575592,0.20118234375000002
1.035035035035035,0.9896180172413789,1.2555439655172411,-0.06719251724137934,17.573793103448278,0.0018507299635857066,0.0033139311440083166,0.00011405197952335824,0.0006049612744649657,-1.8909853386192175e-05,7.833819152222967e-06,0.002054577883427555,0.19573491379310348
1.039039039039039,0.9896947191011237,1.2540224719101118,-0.06764983146067415,17.575764044943842,0.001863595000633822,0.0032905003033423816,0.00011337757481985202,0.0006074762883473972,-1.9498112030097176e-05,6.7826555753248394e-06,-0.0020885051138179733,0.19337280898876402
1.0430430430430429,0.9897517968750006,1.2528781250000007,-0.06738415625000001,17.57701562499998,0.0018714038964826596,0.003272585642725585,0.00011000645671029716,0.0006059478372070909,-1.6794172695544648e-05,6.353592672647347e-06,0.005396718506574416,0.19114406249999993
1.0470470470470472,0.9897985156250002,1.2519976562500013,-0.06679599218749999,17.578210937499993,0.0018659312445035159,0.0032321602714374406,0.00010770349183391587,0.0006012694156433684,-1.6564395122428536e-05,6.290280355509122e-06,0.0041564867556758145,0.18823820312499992
1.0510510510510511,0.9897563281250004,1.25293203125,-0.06539232031250002,17.577234374999993,0.0018246063177482785,0.0032003913191474007,0.00010583572213728253,0.000589984279791303,-1.6209157096993014e-05,6.1675788069254085e-06,0.0020817263186359014,0.18737554687500002
1.055055055055055,0.9898454098360654,1.2512172131147534,-0.06522001639344263,17.579377049180316,0.0018013872446942525,0.0031513707731144844,0.00010345124792622078,0.0005894809215936242,-1.5121973751524719e-05,3.9816070796207075e-06,0.0033714152116317564,0.18354180327868852
1.059059059059059,0.9899079569892466,1.2499924731182794,-0.06485061290322579,17.580967741935464,0.0017951612336686296,0.003110718436183495,0.00010176170701020048,0.0005882081136663331,-1.4630600748651956e-05,1.1447229373255884e-06,0.0019388484224691638,0.18050795698924732
1.0630630630630629,0.9900042968749992,1.248171874999999,-0.06411313281249997,17.58335937500003,0.0017708767089874566,0.003054126513466736,9.793988251764062e-05,0.0005807795072020616,-1.5510957101879243e-05,5.988398042218619e-06,0.0010199645985267125,0.17578367187499996
1.0670670670670672,0.9900495789473686,1.2473368421052635,-0.06372129473684207,17.58444210526319,0.0017529075900264424,0.003015333439165769,9.71105250290615e-05,0.0005789080255955703,-1.576124192121864e-05,1.0537437815402673e-06,0.0012905834891512313,0.17334821052631583
1.0710710710710711,0.9900783749999995,1.2468187499999999,-0.06361771249999998,17.58500000000003,0.0017367546484374774,0.0030045979062673462,9.423495273918413e-05,0.0005763442771093696,-1.8640747714531103e-05,-1.9071411254528246e-06,0.0037749999989387106,0.17229212499999993
1.075075075075075,0.9901011304347824,1.2463095652173908,-0.0635889739130435,17.585730434782626,0.0017411632998129978,0.0030010945705993197,9.38594860499568e-05,0.0005765116475765358,-1.2086125169663689e-05,2.4597552193902527e-06,0.0008676838555174982,0.17141504347826084
1.079079079079079,0.9901453906250003,1.2454679687499994,-0.06320975781249999,17.586812499999994,0.0017353200677503455,0.0029719601110350987,9.351525015581775e-05,0.0005743224179137474,-1.5072290282421778e-05,5.86417982489453e-06,0.0011354648441965765,0.169272265625
1.0830830830830829,0.9902060937499993,1.244350781250001,-0.06242689843749999,17.588249999999977,0.0016997269525111935,0.0029207643827240605,9.0896710530111e-05,0.0005689989042176047,-1.476873640142201e-05,5.771759826350252e-06,0.0028369375007741837,0.16593515625
1.0870870870870872,0.990266640625,1.24321484375,-0.0616296328125,17.589765624999988,0.0016801335296634523,0.002868670390646423,8.82761273272599e-05,0.0005641633898620241,-1.4459837436691205e-05,5.679639647145412e-06,0.0009265075682947099,0.162551640625
1.0910910910910911,0.990312265625001,1.2423468749999984,-0.061162109375,17.59085156249995,0.0016672109277382496,0.0028358955955505357,8.662326710982154e-05,0.0005608210754393245,-1.427422771524368e-05,5.619818729034435e-06,0.0025663060926603976,0.1602149218750001
1.095095095095095,0.9903587951807232,1.2415277108433735,-0.06084071084337348,17.591867469879492,0.0016294251357238387,0.0027893789884103617,8.681058243106355e-05,0.0005601513510233719,-1.535927156725222e-05,3.1595032403003357e-06,0.004512175207480595,0.15758481927710843
1.099099099099099,0.9904062650602415,1.2405734939759028,-0.06028531325301204,17.593120481927723,0.0016280084540594153,0.0027726761867091026,8.311483060745107e-05,0.0005538556736245787,-1.4088368914559266e-05,3.1129085669210376e-06,0.003075563796926417,0.15575710843373483
1.1031031031031029,0.9904511392405064,1.2396708860759498,-0.05977568354430383,17.59434177215193,0.0016274866207328653,0.0027519081631403593,8.009838292949331e-05,0.0005488581294664646,-5.534154791860392e-06,-6.422994774149009e-06,0.00040342749429100877,0.15390012658227847
1.1071071071071072,0.9904968831168828,1.2388532467532465,-0.059386428571428555,17.595428571428585,0.001623152489459212,0.0027165598937384074,8.17005529108704e-05,0.0005492906280148147,-1.8859151916714428e-05,1.3618547537717993e-05,0.0007635176249323194,0.15176987012987014
1.1111111111111112,0.9905392968750004,1.2380570312499979,-0.058766640625000005,17.596507812499976,0.0015835373724435442,0.002675134293402099,7.872912741147198e-05,0.000542437003722987,-1.3321080384814151e-05,5.306004301665031e-06,-0.0006028203724213199,0.14957164062499997
1.115115115115115,0.990592343750001,1.237065625,-0.058065718750000016,17.59774218749999,0.001562389443359402,0.002633580899795896,7.676049975709816e-05,0.0005363937190429463,-1.3066648932839376e-05,5.2163667973338134e-06,0.0010324022827603585,0.146745234375
1.119119119119119,0.9906232051282052,1.2364243589743584,-0.05782060256410258,17.59857692307693,0.0015740353040774036,0.0026105458678420414,7.438606616416264e-05,0.0005326091531393795,-3.291226976142545e-06,-5.729242983685984e-06,0.0006031030567328344,0.14513717948717947
1.123123123123123,0.9906546874999997,1.2358351562500003,-0.057835242187500004,17.599289062499974,0.0015559978265375918,0.00260554804236322,7.539866296758691e-05,0.0005359115030457023,-1.2919993232868743e-05,5.172623988947195e-06,0.001196369569242961,0.14422289062500004
1.1271271271271273,0.9906890804597706,1.2351655172413796,-0.05759825287356324,17.600103448275842,0.0015408576615130176,0.0025864044843038705,7.379695703506906e-05,0.0005331689062227918,-8.315158442330312e-06,-2.7714695507993237e-06,0.0023356214832119804,0.1428202298850575
1.1311311311311312,0.9907416129032249,1.2341669354838716,-0.05694108064516129,17.601491935483875,0.0015408463260913052,0.0025546665607676894,7.330970165147535e-05,0.0005280086803980538,-1.2536223848682459e-05,4.583458871096665e-06,-0.0013086774841326587,0.14054620967741935
1.135135135135135,0.9907882031249997,1.2333015624999994,-0.056365687500000025,17.602609375000046,0.001512568435060313,0.002514584272652341,7.115333455248827e-05,0.0005233826526366975,-1.2367905187658524e-05,4.972319105796398e-06,-0.0006849338390679804,0.1382758593750001
1.139139139139139,0.9908322656249989,1.2324945312500004,-0.0554423515625,17.60364843750002,0.0014806679388419397,0.0024730190907201527,6.916394086720618e-05,0.0005182076004211777,-1.2086525030713152e-05,4.870858322418466e-06,0.0013273139028342484,0.13590117187499998
1.143143143143143,0.9908693749999987,1.2318023437500014,-0.054786632812499986,17.60459375000002,0.0014668921820029102,0.0024431365838183,6.772418691107623e-05,0.0005142402046082323,-1.1882916495254748e-05,4.79548155137497e-06,-0.00047110253967730387,0.13409609375000006
1.1471471471471473,0.9909220312499991,1.230758593750001,-0.05484485937499998,17.60575781249998,0.0014528151605193163,0.002420325775136479,6.695597116805061e-05,0.0005125085612915081,-1.1804404248764587e-05,4.772792505599072e-06,0.0036980975961000695,0.13255890625000002
1.1511511511511512,0.990965156249999,1.2299265624999995,-0.05446833593750001,17.60680468749998,0.001455650856934776,0.002394172255199644,6.581422754597215e-05,0.0005095375597045926,-1.1649907778029609e-05,4.718545094175041e-06,0.00441307122798662,0.13083039062499996
1.155155155155155,0.9910068965517239,1.229101149425288,-0.054175000000000015,17.607931034482732,0.0014368012630445737,0.002362849834770113,6.597799429826935e-05,0.000508290402298911,-7.562520881160029e-06,-6.345510581896489e-07,0.0013393975435178618,0.1290910344827586
1.159159159159159,0.9910535156249992,1.2282140625000002,-0.05382653906250001,17.609031249999987,0.0014300604272463602,0.0023445450988031588,6.369141043710987e-05,0.0005048793997680934,-1.1374655125890904e-05,4.6193461473128006e-06,0.002174686523858327,0.1274834375
1.163163163163163,0.9911001030927834,1.227285567010309,-0.05346972164948453,17.610175257731925,0.0014299308226164431,0.0023266527842524176,6.136051547305763e-05,0.0005007826009246624,-9.524113703103504e-06,-5.42848693918052e-07,0.0024490414509159564,0.12596226804123714
1.1671671671671673,0.991141807228915,1.2265385542168674,-0.05317426506024098,17.61118072289155,0.0014116087545361644,0.00228902404132733,6.195364406019288e-05,0.0004998885981710166,-1.2484445777037406e-05,-4.5635211567089375e-07,0.0007713769783777025,0.12406662650602412
1.1711711711711712,0.9911907207207203,1.2254990990990988,-0.05314915315315317,17.612450450450496,0.001418624773964705,0.0022778026542378013,6.0745842000142544e-05,0.0005004194872493956,-8.88686229767052e-06,1.2223334365671579e-06,0.0013188601558340451,0.12270171171171171
1.1751751751751751,0.9912101562500005,1.225230468749998,-0.05173663281250002,17.61291406250004,0.0013813921966594478,0.0022350177002245465,5.892151339580844e-05,0.0004867676224059314,-1.068780310111667e-05,4.351087186385224e-06,0.000961351988394199,0.120683828125
1.179179179179179,0.9912575781250008,1.2243437499999992,-0.05105446874999998,17.61400781250001,0.0013550380859397304,0.0022014138769052734,5.7492259743707e-05,0.00048032128613272745,-1.0477825967773264e-05,4.26591268139355e-06,0.0033694061882556525,0.11875335937500003
1.183183183183183,0.9912975781250004,1.2235718749999993,-0.05061564843750002,17.614984375000002,0.0013453042089857092,0.002175862383251402,5.64420583282743e-05,0.0004771885505126805,-1.0329466135859298e-05,4.208038909085756e-06,0.0027160935055121627,0.11723781250000004
1.1871871871871873,0.9913314062500003,1.2228992187499999,-0.0503977890625,17.61589062499998,0.001345625780639681,0.0021582261388617555,5.573737589601926e-05,0.00047599499625854136,-1.0232018942654485e-05,4.173203272270598e-06,0.0008662380378723356,0.11610320312499993
1.1911911911911912,0.9913643529411766,1.2222611764705884,-0.050309411764705894,17.616705882352928,0.0013270282574389114,0.002150956029065741,5.5602576410296556e-05,0.00047701728166092694,-1.2443648766624247e-05,6.1765369187114166e-06,-0.0011496747399633023,0.11528800000000002
1.1951951951951951,0.9913966666666674,1.2216452380952378,-0.05019377380952382,17.61741666666667,0.0013102931916109117,0.0021338314993297894,5.4549312055713656e-05,0.00047487761357712516,-1.3148046039089984e-05,2.370937317783122e-06,0.0006776121030611648,0.11423000000000001
1.199199199199199,0.9914134234234234,1.221261261261262,-0.050546261261261265,17.617855855855847,0.0013317425533614369,0.0021387772743101216,5.518918498901425e-05,0.00047671330249175053,-9.931802913335126e-06,3.6594591546385656e-06,0.0015154026461914327,0.11404648648648649
1.203203203203203,0.9914383200000002,1.2207519999999996,-0.050674816,17.61846399999999,0.0013453544960002617,0.002140149423366143,5.487504364253501e-05,0.0004750709816319573,-1.04584788175103e-05,3.586912213505845e-06,0.00196628070426641,0.11363448000000001
1.2072072072072073,0.9914671093750004,1.2201859375,-0.05063067187499999,17.61916406249997,0.0013447154272463457,0.0021305553779860857,5.451303388770818e-05,0.000472286953051744,-1.0094366696379657e-05,4.118229030059796e-06,0.001073363709451769,0.112809453125
1.2112112112112112,0.9915182031249999,1.2192328124999994,-0.0497348359375,17.620351562499973,0.0013135364233416436,0.002089832813019957,5.286115993330314e-05,0.0004647501493041939,-9.84452683686871e-06,4.01055836684456e-06,0.0029764389049091733,0.11057375
1.2152152152152151,0.9915741406250004,1.218192968750002,-0.04864900781249998,17.62178906250003,0.0012816721380570772,0.002040360757609314,5.092710078904435e-05,0.00045803550385137975,-9.56160518767455e-06,3.89243776798288e-06,0.0005971117543595028,0.10801484375
1.219219219219219,0.9916319531250003,1.2171296874999993,-0.047507164062499996,17.62307031250002,0.0012382925561551517,0.0019867412377387087,4.8916793964641724e-05,0.0004530672494018062,-9.258415290975408e-06,3.776946237454556e-06,0.003877135680909305,0.10540976562500004
1.2232232232232234,0.9916691406250007,1.2164132812500008,-0.047135351562499976,17.62401562500002,0.0012457604486073581,0.00196597191432953,4.811102659802e-05,0.0004498489070129258,-9.143718818197785e-06,3.7275844723808227e-06,0.0025107497551175584,0.10419265625000006
1.2272272272272273,0.9917056250000014,1.2157062500000027,-0.04676531249999999,17.62496093749998,0.0012372199609316237,0.001945455546777344,4.731998878136702e-05,0.0004467889394532201,-9.02944299129447e-06,3.678478136924074e-06,0.0012207015997773851,0.10298960937499994
1.2312312312312312,0.9918285937499998,1.21326640625,-0.04693767968750003,17.62786718749998,0.001242439965210007,0.0019120925068036479,4.619363710920539e-05,0.00045168338966683486,-8.911371498350484e-06,3.6326693718399762e-06,0.0022827948614008164,0.10023048437500004
1.2352352352352352,0.9918350442477875,1.2131743362831857,-0.04635626548672564,17.6280884955752,0.0012159943856213662,0.0018967612518941209,4.547229885645772e-05,0.00044689533123969116,-8.927134341628877e-06,4.136327140824527e-06,0.0005844877445042584,0.09957046017699113
1.239239239239239,0.9918564948453603,1.2127835051546392,-0.045863257731958755,17.628567010309258,0.001205654160909564,0.0018778894252634705,4.476418902285127e-05,0.0004424189648209384,-8.664481654585923e-06,8.382385941429621e-07,0.0006354723145136632,0.09865618556701031
1.2432432432432434,0.9919029702970289,1.21190594059406,-0.045625544554455444,17.629623762376212,0.0011820109548066338,0.0018531601791589077,4.431369648101853e-05,0.00043998730026469784,-1.0219284201156862e-05,3.5138034538057035e-06,0.002603620822412722,0.0972800396039604
1.2472472472472473,0.9919260156249997,1.2114476562499996,-0.04513703125000001,17.630281250000017,0.0011789511663831131,0.001838767941186521,4.335117456782401e-05,0.0004347679053954834,-8.468334943749901e-06,3.4364836799999993e-06,-2.0079101886949502e-05,0.09641053124999997
1.2512512512512513,0.9919460156249996,1.2110781249999996,-0.04466114062500001,17.630781250000034,0.001176493896485331,0.0018213723618239722,4.269066913671898e-05,0.00043050544848630135,-8.365123618652267e-06,3.388267082444822e-06,-0.0011662353527981395,0.0955540703125
1.2552552552552552,0.9919701041666666,1.2106239583333325,-0.044200989583333315,17.631239583333358,0.0011594231759997076,0.0018034214781873924,4.113621376714713e-05,0.00042539155495871506,-7.756462391981324e-06,1.1727439883599184e-06,0.004078255099045691,0.0946065
1.259259259259259,0.9919979797979791,1.210108080808081,-0.04384308080808081,17.63197979797982,0.0011343923589417493,0.0017823751743470061,4.1997890427798373e-05,0.0004237249592388692,-6.272088185572841e-06,1.7407226718355301e-06,0.00046012080287027857,0.09363157575757573
1.2632632632632634,0.9920317968749996,1.2094570312499993,-0.04343086718750002,17.632851562500033,0.0011371270599387362,0.0017667207128417351,4.06900171936888e-05,0.0004197911307067814,-8.050951860046247e-06,3.248755747439581e-06,-0.0016729751605453203,0.09257960937499994
1.2672672672672673,0.9920679687499999,1.2087687500000013,-0.043078890624999984,17.633765624999995,0.0011257652734346646,0.001748020901269287,4.001986004017972e-05,0.00041719020966800996,-7.95205054062516e-06,3.203833405929682e-06,-0.0037526174310187344,0.09147196093750001
1.2712712712712713,0.9921056250000005,1.208053906250002,-0.04272471875000002,17.634539062499982,0.0011182595941119367,0.0017290015327333975,3.9343552916603954e-05,0.00041432587937023646,-7.850103367737006e-06,3.158240051569826e-06,0.00014142816274897996,0.09028461718749996
1.2752752752752752,0.9921390624999997,1.2074078124999985,-0.042399789062500005,17.635226562499994,0.0011030930639681635,0.001712009449955506,3.8737177762240785e-05,0.00041174281241449645,-7.761536718395648e-06,3.1168780585548676e-06,0.004643464294815658,0.08925947656249998
1.279279279279279,0.9921755468749995,1.2067242187499996,-0.04203642187500001,17.636109374999997,0.0011010348822029226,0.0016933657984470219,3.808418824826927e-05,0.0004086730336547925,-7.656959733660744e-06,3.0718702692723357e-06,0.0036617380371808395,0.08818917187499999
1.2832832832832834,0.9922115625000001,1.2060479166666662,-0.041565989583333345,17.637010416666637,0.0010869643706605814,0.0016765976766248902,3.884788125062414e-05,0.00040617930783418826,-8.616780026410786e-06,3.5883945823638335e-06,0.0013843957258359296,0.08718497916666666
1.2872872872872874,0.9922419587628872,1.2055556701030923,-0.04117763917525773,17.637752577319574,0.0010674850451706241,0.001648340176282177,3.717747032503054e-05,0.00040257556444889264,-1.1057687902543169e-05,3.7630200062731073e-06,-0.0018623704956439724,0.08599032989690725
1.2912912912912913,0.9922713281250001,1.2049320312499996,-0.04061971093749998,17.638414062499976,0.001064581317750335,0.001637343770853947,3.603544642824316e-05,0.00039753768370967557,-7.3414820381181986e-06,2.9207642628910107e-06,0.001974359803000425,0.08513196875000002
1.2952952952952952,0.9923070212765958,1.204331914893617,-0.04013678723404256,17.63917021276592,0.0010282557899505829,0.0016164915020185605,3.585540021578023e-05,0.00039468404001809926,-9.776089921294717e-06,1.214432210003784e-06,0.0019082476246694569,0.08410312765957446
1.299299299299299,0.9923412328767124,1.203683561643836,-0.03987690410958903,17.63998630136984,0.0010184861681357127,0.0015976996419223136,3.583025165002904e-05,0.00039351643171326584,-1.0456520199172634e-05,2.760503478846203e-06,0.001979177895407247,0.08309880821917806
1.3033033033033035,0.9923681188118816,1.2031009900990102,-0.03933937623762376,17.640722772277254,0.0010321660386227727,0.0015852966455515145,3.4053394979391486e-05,0.00038899497661015747,-6.015455192506683e-06,9.855100330762766e-07,0.0006426459158888065,0.08225640594059407
1.3073073073073074,0.9924189843750004,1.2021015625000013,-0.039627015625,17.641929687500042,0.0010448021850557598,0.001572380882656006,3.393085069790967e-05,0.00038908021252445635,-7.028391672888446e-06,2.778780661232001e-06,-0.00018309869540189538,0.08141375781250001
1.3113113113113113,0.9924713281250005,1.2011351562499997,-0.03882758593749999,17.643109375,0.0010188676702884703,0.0015414209140160525,3.287746652854843e-05,0.0003818503768493395,-6.850305840820311e-06,2.697846204951169e-06,0.001550956786900315,0.07976039843749998
1.3153153153153152,0.992508828125,1.2004304687500005,-0.038403375,17.643992187500004,0.0010018459466543117,0.0015218378198593751,3.223689569251394e-05,0.0003789486403320483,-6.749225180932859e-06,2.65172397596485e-06,0.0011803124390326047,0.07867032812500002
1.3193193193193191,0.9925322105263159,1.2000210526315787,-0.038396968421052634,17.64457894736842,0.000993683767313236,0.0015034338687042645,3.183938831376229e-05,0.0003790757256509486,-7.261933423379386e-06,6.322499659807222e-07,-0.0014820193903801737,0.07796286315789476
1.3233233233233235,0.9925522891566263,1.199595180722891,-0.038353518072289164,17.644963855421686,0.0009870650370167322,0.0015073257237677442,3.117906059809409e-05,0.0003790689372622988,-6.505005372274585e-06,1.3458495771792754e-06,0.002358974597541419,0.07765193975903613
1.3273273273273274,0.9925739285714286,1.1992035714285714,-0.03846594047619049,17.645476190476177,0.000997699034863908,0.0015039178518535996,3.3160544558790545e-05,0.00038036224502552285,-7.216429045620775e-06,1.4956609472378484e-07,0.000503344671699324,0.07733140476190475
1.3313313313313313,0.9925952884615387,1.1987240384615387,-0.03826608653846156,17.64607692307691,0.0009924103836904674,0.0015023162364155883,3.0715504263455834e-05,0.00037620856073414255,-5.268974330556724e-06,2.6595250958388512e-06,0.00029614792924803623,0.07680836538461538
1.3353353353353352,0.9926238016528922,1.198213223140495,-0.03815946280991736,17.646685950413215,0.0009974685854812204,0.001490616555083328,3.1443210212060565e-05,0.0003748588771941633,-6.956963454326836e-06,2.1371476623229323e-06,0.0006733145965540643,0.07619090909090913
1.3393393393393391,0.9926537500000007,1.1976476562500002,-0.037909093750000004,17.647343749999987,0.0009963414788813907,0.0014790802985537109,3.078545692969718e-05,0.000371870092749034,-6.531396836101654e-06,2.54214024969265e-06,0.001805444336241635,0.07547803906249996
1.3433433433433435,0.9926866406250001,1.1970210937500012,-0.0375712421875,17.648156249999964,0.0009772198675510602,0.0014632548854882207,3.028008942457053e-05,0.0003688741043274338,-6.453179480161216e-06,2.503336906692824e-06,0.0006278505869090623,0.07461024999999996
1.3473473473473474,0.9927268750000005,1.196277343750001,-0.03707096093750002,17.649054687499962,0.0009705168304421363,0.0014416680739203474,2.9601736291769765e-05,0.0003653381805725636,-6.337822467596528e-06,2.4533535875805576e-06,0.0008686376357331937,0.07351169531249999
1.3513513513513513,0.9927775781250001,1.1953273437500012,-0.036272281249999996,17.650179687500007,0.0009425412835661895,0.0014086434879208988,2.8600235214468536e-05,0.0003617652233154772,-6.171307535557559e-06,2.3844020385629643e-06,0.0033444989620647902,0.071969234375
1.3553553553553552,0.9928428906249996,1.1941046874999999,-0.0358920390625,17.65173437500002,0.0009343077905274999,0.0013829435631859744,2.7853636421782135e-05,0.0003596489634643679,-6.054687938221437e-06,2.3322377986845318e-06,0.0008829294427528112,0.07047815624999997
1.3593593593593591,0.9928862499999993,1.1932624999999992,-0.035611546875,17.652773437500016,0.0009410123437521012,0.0013660419479196789,2.7344394408540496e-05,0.0003574781404296623,-5.965904337646138e-06,2.2945560499368258e-06,0.0004493392934250551,0.06943803906249998
1.3633633633633635,0.9929224999999996,1.1925796874999994,-0.0353155546875,17.65358593749999,0.0009263452124042004,0.0013510811283641954,2.6884830104728657e-05,0.0003556678606078667,-5.890762590518822e-06,2.260032055917806e-06,0.0009035473024141538,0.06854726562500002
1.3673673673673674,0.9929523437499999,1.1920218750000002,-0.0350065078125,17.65428906249998,0.0009221307714832871,0.0013377740982733765,2.646847991816205e-05,0.0003535777673583998,-5.820146082089969e-06,2.228333362906101e-06,0.0002964476935858329,0.06778605468749999
1.3713713713713713,0.9929776576576571,1.191612612612612,-0.03473954954954954,17.65477477477476,0.0008837057868691378,0.0013218627961934903,2.6791832417545153e-05,0.0003531394537780591,-7.182838629145267e-06,2.327315866724859e-06,0.001540264589095841,0.06710825225225225
1.3753753753753752,0.9930118269230767,1.1908798076923075,-0.0343684423076923,17.655653846153825,0.0009062451691943529,0.0013139428656505185,2.493664924075652e-05,0.0003484724276072368,-5.246820795119626e-06,2.1825280535892366e-06,0.0012526494089115658,0.06629743269230769
1.3793793793793792,0.9930376767676767,1.1904151515151518,-0.03409461616161616,17.65625252525251,0.000887524618916169,0.001298654118489032,2.4969195543340056e-05,0.00034604059317416835,-5.177429675133589e-06,3.5213756172813935e-07,0.00028211804982447575,0.0656190101010101
1.3833833833833835,0.9930492187500003,1.190225000000001,-0.033767554687499986,17.65651562499998,0.0008785118749978782,0.0012902530316766972,2.4996410216712123e-05,0.0003431440279297038,-5.555564241966894e-06,2.111465603867624e-06,-0.00020026586793164824,0.06528567187499999
1.3873873873873874,0.9930601086956518,1.1900336956521738,-0.033431771739130436,17.656739130434772,0.0008589336472122344,0.0012813590296870275,2.4244025124055228e-05,0.0003399566140477317,-4.908921105507895e-06,1.1481243044277636e-06,0.0011937145562797014,0.06493416304347825
1.3913913913913913,0.9930805468749996,1.1896531249999989,-0.0331170859375,17.657226562499975,0.0008816921777368147,0.0012709187752582409,2.4392697519146666e-05,0.00033688383894038554,-5.437486606765199e-06,2.0601796413273536e-06,-0.00014987945502298317,0.06445726562499997
1.3953953953953953,0.9931092968749999,1.1891164062499997,-0.0328251875,17.657843749999977,0.0008654536370862331,0.0012585000343398435,2.4025378874937413e-05,0.0003345236819823974,-5.368787797079477e-06,2.031097416208252e-06,0.0017259755866234627,0.06383724218750003
1.3993993993993992,0.993150390625,1.1883203125,-0.03256542968749999,17.658796875,0.0008549911499027285,0.0012433256017684953,2.358976221515327e-05,0.00033287252044674615,-5.291393902862572e-06,1.9986220930961584e-06,0.0020491774904485283,0.06300346875000001
1.4034034034034035,0.9932093750000003,1.1871960937500001,-0.03237303125,17.660203125000045,0.0008537162347403981,0.0012244962226865225,2.3090163547802618e-05,0.0003301206178466867,-5.205048443726259e-06,1.961927237438162e-06,-0.0004306662615363166,0.0614598984375
1.4074074074074074,0.9932573437500001,1.1862812500000004,-0.03215800781249999,17.66127343750003,0.0008391396484368485,0.0012081250335311913,2.2654251549417154e-05,0.0003270745178222678,-5.122945943774465e-06,1.9285324608937043e-06,0.0009049408560599659,0.0605301953125
1.4114114114114114,0.9932851923076925,1.1857211538461534,-0.03187789423076924,17.66197115384618,0.0008509222448231935,0.001195974859411889,2.272281244257843e-05,0.000324418529493338,-3.2602866127959214e-06,6.950969857860223e-07,0.0006403453205052756,0.059904855769230755
1.4154154154154153,0.9932985542168676,1.1854783132530125,-0.031640168674698786,17.662265060240987,0.0008315302525756518,0.0011816382804534778,2.2099088955828434e-05,0.0003234446348962042,-2.572400390283186e-06,-1.3121288401143775e-07,0.0004170381757262476,0.05944454216867471
1.4194194194194192,0.9933138888888899,1.1852755555555552,-0.031224277777777774,17.662577777777795,0.0008140796246920434,0.0011775666994783955,2.1905092618891168e-05,0.00032259541209876674,-6.140658858933251e-06,2.339728515903332e-06,-0.0008759782725746845,0.05913231111111108
1.4234234234234235,0.9933329545454547,1.1849022727272727,-0.030878897727272727,17.662943181818193,0.0008054677221074336,0.0011702379933304493,2.0400998447694177e-05,0.00031978291454028834,-5.700860008672461e-06,1.6327118701245085e-06,0.0019154285894273926,0.05866361363636364
1.4274274274274275,0.9933277884615385,1.1850057692307692,-0.030508451923076923,17.662903846153856,0.000817096120562244,0.0011633593612573041,2.0937181666555872e-05,0.0003199223083764566,-4.2341204441569136e-06,8.3160492665126e-07,0.0008661830617029409,0.058542134615384565
1.4314314314314314,0.993339473684211,1.1848,-0.030120728070175448,17.6631403508772,0.0007980828070173196,0.0011584724422769308,2.05513162115366e-05,0.0003175824771930111,-4.651834108771846e-06,1.1733967870030412e-06,0.001016804862842946,0.05824057894736844
1.4354354354354353,0.9933482812500004,1.1846515625000007,-0.029800148437499993,17.663382812499997,0.0007983317163073878,0.0011499074031029672,2.0796770478009297e-05,0.0003157377217163082,-4.751200278961298e-06,1.77384435945541e-06,-0.0007955059202231496,0.05795064843749999
1.4394394394394392,0.9934567187500004,1.182549218750001,-0.0297154609375,17.665742187499987,0.0007804702337623759,0.001121832787521911,2.0087757936924173e-05,0.000310534178936811,-4.637296961505262e-06,1.7199235929815042e-06,0.004521714783095376,0.05608372656250002
1.4434434434434436,0.9934843750000003,1.1820382812499985,-0.029119132812499993,17.666539062499997,0.0007714391595483594,0.0011100159479979863,1.9640922316501268e-05,0.000306796888677921,-4.544180839324597e-06,1.6795879701608265e-06,-0.0014461968381169754,0.055373929687500024
1.4474474474474475,0.9935112500000007,1.181539843749999,-0.028441117187499993,17.667085937499984,0.0007542226312275968,0.0010970575406268925,1.916164473231854e-05,0.00030314909529415707,-4.445838503129237e-06,1.6369653733186714e-06,0.0010276019901311884,0.054629
1.4514514514514514,0.9935389062500004,1.1810531250000005,-0.027676585937499998,17.66767968749995,0.0007377346777333038,0.0010825722158441771,1.864781753922046e-05,0.0002997292483154432,-4.342062403571873e-06,1.5922903065414857e-06,0.0014538349018948793,0.0538434296875
1.4554554554554553,0.9935676562499994,1.1804929687499994,-0.0275769453125,17.668437499999975,0.0007418194818125112,0.0010723058372313838,1.8421822929158528e-05,0.0002991791035094893,-4.299192898472973e-06,1.5767872792662487e-06,-0.0013399414051491476,0.05330618750000001
1.4594594594594597,0.9935964843750001,1.1799343750000002,-0.0275373359375,17.66899218750003,0.0007353394433584626,0.001062702941965271,1.8225547215088993e-05,0.00029871020607912663,-4.264878922629418e-06,1.563708850206964e-06,0.0024963280624206163,0.05279368749999999
1.4634634634634636,0.9936254687500002,1.1793726562500004,-0.027499492187500005,17.669679687500018,0.0007371689398187886,0.001053333398179627,1.8033732683696552e-05,0.0002977975841980049,-4.231162241190962e-06,1.550658732979035e-06,0.0015603661490217746,0.05229061718749999
1.4674674674674675,0.9936538053097331,1.1788212389380535,-0.027412982300884948,17.67042477876111,0.00072738928342031,0.0010438098173005724,1.770704112927366e-05,0.0002969615111285198,-4.257965580073631e-06,1.369379604713359e-06,-0.0016109768984051698,0.05177388495575221
1.4714714714714714,0.9936821276595739,1.1783106382978719,-0.026942287234042534,17.67089361702131,0.0007287205251251816,0.0010291163500877108,1.712745195291217e-05,0.00029361771050245844,-3.797758452150332e-06,-4.641145365323671e-07,0.003454946128499614,0.05114671276595745
1.4754754754754753,0.9937088281250002,1.17780859375,-0.026764632812500005,17.67160156250001,0.0007091039886473194,0.0010178114616620475,1.720145457693719e-05,0.0002917004726257326,-4.071429479287687e-06,1.486509178976385e-06,0.0005138412473684184,0.05063129687499999
1.4794794794794797,0.9937371093749987,1.1772531249999991,-0.026769250000000015,17.672343750000014,0.0007125796777371907,0.0010099088169374993,1.7044834487894812e-05,0.00029003477890624657,-4.0412542705589105e-06,1.4753637596830101e-06,-0.0022804931643349846,0.05017514062499998
1.4834834834834836,0.9937650000000006,1.176708593750001,-0.02673734375,17.672773437500005,0.0007084478948948814,0.0010018566366943363,1.6876035235213624e-05,0.0002881871646728748,-4.009820526605423e-06,1.4627316153845197e-06,0.005032151794182482,0.049713164062499975
1.4874874874874875,0.9937939795918369,1.1761622448979598,-0.026669857142857155,17.673591836734683,0.0007148226561826121,0.0009926666791632648,1.6771159674902328e-05,0.00028603823192424604,-4.326242863442355e-06,5.034851229664722e-07,-0.0017667788414996721,0.04922287755102038
1.4914914914914914,0.9938197087378633,1.1756718446601946,-0.026583679611650486,17.674242718446585,0.0007063932849455945,0.0009824312792759918,1.6997314863931785e-05,0.00028484869542842045,-3.886312763502742e-06,1.1564979171514713e-06,-0.003224602601164861,0.04876158252427185
1.4954954954954953,0.993849909090909,1.1751027272727257,-0.02636098181818181,17.67474545454543,0.0006963076289290271,0.0009757022739451247,1.6463896902696807e-05,0.0002821979917685402,-4.762665522057636e-06,1.6897579225953733e-06,0.003282207934944381,0.048262300000000015
1.4994994994994997,0.9938749999999994,1.1746093749999988,-0.026124109375000003,17.675468750000004,0.0006881286621118754,0.0009663707531130375,1.6023660589947207e-05,0.0002798972229003799,-3.844923147582966e-06,1.394159621854617e-06,-0.0013361572265466748,0.04775642187499999
1.5035035035035036,0.9939013281250001,1.1741046875000019,-0.025819109374999996,17.675937499999993,0.0006914640405231154,0.0009560712473317876,1.5752703576447758e-05,0.0002779389067627397,-3.789809791247676e-06,1.3721712596864e-06,0.00303037109347315,0.0472273984375
1.5075075075075075,0.9939336718749997,1.1735117187500004,-0.025251171875000002,17.676710937499962,0.0006788397064201313,0.0009458744126892088,1.5379709039850002e-05,0.0002724445449829374,-3.712266679687672e-06,1.3351203867187525e-06,0.0017029320688948246,0.0465713125
1.5115115115115114,0.9939656249999996,1.172904687499999,-0.024657624999999996,17.677515625,0.0006750627905298678,0.0009350140293593755,1.4997788592676874e-05,0.0002670595701171688,-3.6292662741819727e-06,1.2978221114248043e-06,-0.0015899221187396506,0.045902882812500025
1.5155155155155153,0.9939989062499999,1.1723031250000004,-0.02405021093750001,17.67823437500003,0.000652258115233284,0.0009233553226117565,1.4611476995462439e-05,0.0002624811889404659,-3.5487469315407345e-06,1.261308728455745e-06,-0.0008299924327843655,0.04523181250000001
1.5195195195195197,0.9940321093749995,1.1716984375000004,-0.023429171875,17.678906250000022,0.0006391778100578449,0.000910880936501709,1.422088261628966e-05,0.00025836939035645337,-3.4682414051660136e-06,1.225547281069237e-06,0.001273803709977983,0.04455839843750001
1.5235235235235236,0.9940645312500003,1.1710882812500003,-0.0227949921875,17.67965625000003,0.0006319250189208425,0.0008975281749218139,1.3826210872497003e-05,0.00025480759696657265,-3.388355165205055e-06,1.1906042363838844e-06,0.000926756835156084,0.043882859375000006
1.5275275275275275,0.9940684375000006,1.1709664062500005,-0.024371023437500004,17.67971093750003,0.0006556441839591365,0.0008986813416088259,1.432597642073923e-05,0.000265305981243906,-3.50902115183954e-06,1.2550914592375607e-06,0.002039916442413414,0.04425657812499996
1.5315315315315314,0.9941068749999996,1.1702382812500005,-0.024068374999999982,17.680640625000017,0.0006579900970440367,0.0008858516061093763,1.4023665559651069e-05,0.00026249941748046277,-3.445982079074088e-06,1.23037510999775e-06,-0.0004435354013594406,0.04361450000000003
1.5355355355355353,0.9941389166666668,1.1696258333333334,-0.023796708333333322,17.68136666666669,0.0006587433326388226,0.0008751108391649307,1.380440616507809e-05,0.0002603031482985921,-3.3583406270840246e-06,1.0104759889608003e-06,-0.0004772011120621755,0.043067058333333345
1.5395395395395397,0.9941713157894737,1.1690482456140354,-0.02355397368421053,17.68205263157896,0.0006446204793766341,0.0008638497973677286,1.3579228481053865e-05,0.0002588193320637207,-4.254645976031215e-06,1.0708406163926613e-06,-7.298522649534789e-05,0.04254751754385964
1.5435435435435436,0.9942082727272727,1.1683290909090909,-0.023240745454545457,17.68291818181818,0.0006344080628097881,0.0008525213870806611,1.3064508129470123e-05,0.00025642991804958326,-3.4685029097404374e-06,1.3723393073780642e-06,-0.0004136066943942751,0.04192579090909091
1.5475475475475475,0.9942386407766993,1.1677932038834948,-0.023014262135922336,17.683485436893193,0.0006240815072113826,0.0008424427674652652,1.3074388702261102e-05,0.0002551513419078097,-4.375551089352359e-06,9.876505176059767e-07,0.0015272692056669257,0.041441485436893195
1.5515515515515514,0.9942506315789474,1.167526315789474,-0.022855978947368405,17.683852631578933,0.0006265124653732634,0.0008383737000416621,1.2713759982872137e-05,0.00025375689418282235,-4.2100130822715284e-06,1.4860279115868132e-06,-0.0008544217170651791,0.04119566315789473
1.5555555555555554,0.994259175257732,1.1673742268041234,-0.022756216494845355,17.684010309278335,0.0006219506759497229,0.0008340999716644705,1.2701472106327804e-05,0.00025262888308001316,-3.4998039797077342e-06,8.232628252684351e-07,0.000727834945791983,0.04103318556701029
1.5595595595595597,0.994267037037037,1.1672654320987654,-0.022672876543209878,17.684185185185168,0.00060992954580108,0.0008321579532069807,1.3022291583536252e-05,0.00025095639315653867,-4.611553191510517e-06,1.122398265541991e-06,-0.0007760342930396291,0.04091141975308641
1.5635635635635636,0.9942711111111112,1.1671955555555549,-0.022593444444444447,17.684255555555534,0.0005945350913600933,0.0008313240459135804,1.2636370079565651e-05,0.0002489457180246818,-4.5742955964936534e-06,1.2483816901617274e-06,-0.0003389986410979873,0.04085866666666666
1.5675675675675675,0.9942779166666668,1.1669937499999998,-0.022429937499999993,17.684458333333307,0.0006276707942711734,0.0008303562370794266,1.2140458738837736e-05,0.0002459406253906074,-2.8285410589843393e-06,4.115205214231768e-07,0.0007667899314469651,0.04068884374999999
1.5715715715715715,0.9942956382978723,1.166689361702127,-0.022279021276595732,17.684872340425507,0.0006082737166153152,0.0008243377641484838,1.2192038945081026e-05,0.00024443115509278565,-3.844493744318677e-06,1.1743147794115067e-07,-0.001411824806552886,0.04041178723404255
1.5755755755755754,0.994315888888889,1.1662833333333331,-0.02207355555555555,17.685277777777753,0.0006131863888900746,0.0008185659229135801,1.1726922868683217e-05,0.0002420643962962772,-3.0944389100369445e-06,1.3132737240987214e-08,0.001727700618232575,0.04008117777777779
1.5795795795795797,0.9943473437500002,1.16571171875,-0.02183491406249999,17.686015624999975,0.0005904075189211433,0.00080861543413324,1.2123408949194579e-05,0.0002404964505554226,-3.0604991275537424e-06,1.0596548480379398e-06,-0.0003830627433103473,0.0396184140625
1.5835835835835836,0.9943939062499997,1.1648304687500006,-0.021499507812499992,17.686999999999962,0.0005832603216540111,0.0007935461638202519,1.1794512821756273e-05,0.00023875051312865353,-2.997738819794852e-06,1.0342591350715795e-06,0.0015153750015315381,0.03888896875000001
1.5875875875875876,0.9943751587301585,1.165253968253968,-0.01975980952380952,17.686603174603153,0.0005760466112376683,0.0007822094513922906,1.1309490919383932e-05,0.00023890280876793374,-3.1032519506172303e-06,1.029649290878306e-06,-0.00021757016821766229,0.038655420634920626
1.5915915915915915,0.9944134426229511,1.1645180327868863,-0.01983123770491803,17.687377049180302,0.0005723414780949287,0.0007735851258451352,1.1218336818348843e-05,0.0002377683460897742,-2.8431137053856693e-06,8.960530144693146e-07,0.0022668906217404583,0.03815479508196722
1.5955955955955954,0.9944491803278691,1.1637983606557378,-0.019912622950819667,17.688237704918066,0.0005684577022302406,0.0007649382668906209,1.090093088986643e-05,0.00023617138914269406,-2.599107857117748e-06,7.764119257346146e-07,0.001328861527895242,0.03767539344262293
1.5995995995995997,0.994483333333333,1.1631500000000004,-0.019895868421052645,17.68900000000004,0.0005662880263153092,0.0007569491566142656,1.0620331290934076e-05,0.00023407233640353534,-2.6087140546053334e-06,5.571511574825736e-07,0.0006825087704100952,0.03721999999999999
1.6036036036036037,0.9945117283950619,1.1626493827160491,-0.0197002962962963,17.689567901234597,0.0005723387959162274,0.0007484057332455413,1.0702508140845753e-05,0.0002315126368541351,-3.839104536783975e-06,-5.741694520201188e-08,0.0006689490921871766,0.03680654320987654
1.6076076076076076,0.9945294845360827,1.162294845360825,-0.019423505154639177,17.69006185567014,0.0005665687363152205,0.0007409666227654375,1.071183385605924e-05,0.00022885022935488497,-2.868120985010205e-06,6.750166053106605e-07,-0.0007626842400441092,0.036517340206185564
1.6116116116116115,0.9945556250000003,1.1617742187500002,-0.019326609375,17.690648437500023,0.0005533208978270032,0.0007333548263161625,1.0391334660572365e-05,0.00022696119522706837,-2.7025271066785384e-06,9.159793190884537e-07,-0.0005265142222015129,0.03613385937500001
1.6156156156156154,0.994587890625,1.1611499999999995,-0.019306601562500005,17.691359374999994,0.0005416150000014941,0.0007263145111068726,1.0257495597495558e-05,0.00022518852929686445,-2.6761545526171908e-06,9.038662189715894e-07,0.00010033960006694542,0.035715281249999994
1.6196196196196198,0.9946195312500006,1.1605265625000005,-0.019282726562499995,17.692039062499997,0.0005515352319325206,0.0007194170813158572,1.0125432434794479e-05,0.00022336637320556976,-2.648357581942591e-06,8.916415813104113e-07,0.0017538109739234642,0.035302265624999996
1.6236236236236237,0.9946510156250002,1.1599171875000005,-0.019253335937499994,17.69275781249999,0.0005389931420887173,0.0007126637427777712,9.994864634819245e-06,0.00022132214561767713,-2.6231835915844993e-06,8.793095851005002e-07,0.0017897382198270861,0.034894234375000006
1.6276276276276276,0.9946829687500005,1.159301562499999,-0.019147054687499995,17.693531250000003,0.0005362934350603421,0.0007049410780438849,9.840117452688042e-06,0.00021926510399167265,-2.591283907571893e-06,8.652494415200977e-07,-0.001360594726349973,0.034473609375000006
1.6316316316316315,0.994710625,1.1587570312500008,-0.01893309375,17.69410156249998,0.0005391737786852868,0.0006966715548037106,9.666286829470032e-06,0.00021748831862794527,-2.5531971715878955e-06,8.502410991923687e-07,0.0016605209359568107,0.0340453671875
1.6356356356356354,0.9947342056074767,1.158309345794393,-0.018721962616822435,17.69470093457943,0.0005269360808792811,0.0006906918540920603,9.485328607482953e-06,0.00021577754170670413,-2.633966661098972e-06,7.27553112324877e-07,-0.0009458371033588264,0.033687121495327106
1.6396396396396398,0.9947523214285706,1.1579517857142858,-0.01857783035714286,17.695008928571408,0.000532483389667604,0.0006840356477926498,9.557189542807487e-06,0.00021437469389350844,-2.601238341481152e-06,1.067315887179153e-06,0.002551874920470709,0.03340086607142858
1.6436436436436437,0.9947697196261681,1.157604672897197,-0.018401,17.69552336448596,0.0005224493239575079,0.0006793564700280376,9.17590656013601e-06,0.00021242938037384362,-2.422239612625597e-06,8.250004286308408e-07,-0.002107890732077067,0.03311575700934579
1.6476476476476476,0.9947882031249989,1.157246875000001,-0.018232703125000003,17.69586718749998,0.0005070140527327904,0.0006738635367556152,9.168994656816695e-06,0.00021085590170900198,-2.443891971235429e-06,8.040643163872808e-07,0.001675107361222672,0.03282757031250001
1.6516516516516515,0.9948090625000001,1.1568335937499985,-0.018051796874999998,17.69641406249995,0.000510255121463965,0.0006677437233337404,9.038877660894172e-06,0.00020911255255123828,-2.4149155535922848e-06,7.921007011947012e-07,-0.0010394214459097384,0.0325072578125
1.6556556556556554,0.9948346874999996,1.1563210937500008,-0.017850757812499996,17.69699999999996,0.000516840648801864,0.0006602113048944703,8.884306331504759e-06,0.00020745779801635555,-2.3802148764490323e-06,7.786788579874146e-07,-0.00076212499908479,0.03212484375
1.6596596596596598,0.9948587037037034,1.1558518518518532,-0.01756096296296296,17.697546296296252,0.0005027928669374404,0.0006528858205541838,8.54444992954365e-06,0.00020499193141290326,-2.3492628362141113e-06,5.957364841683124e-07,-0.0010152799198976936,0.031780240740740734
1.6636636636636637,0.994883366336633,1.1553970297029712,-0.017297297029702965,17.698000000000032,0.000494337416917956,0.0006459031194266254,8.601429265301717e-06,0.00020300798624645067,-2.9359848274758475e-06,1.052879866753416e-06,0.0020831287116038766,0.03146487128712872
1.6676676676676676,0.9949045000000002,1.154987,-0.017087140000000004,17.698580000000028,0.0004950298309993606,0.0006385744466204002,8.583960368880543e-06,0.00020099456718000036,-2.4948416735399667e-06,7.297312839788004e-07,-0.0012340164006445775,0.03115627
1.6716716716716715,0.9949263917525768,1.1545587628865988,-0.01690734020618556,17.699000000000016,0.0004899393304260702,0.0006312629811729201,8.54914520272796e-06,0.0001997858333935669,-2.6853001681899786e-06,4.579465572271214e-07,0.001378381443089438,0.030856721649484532
1.6756756756756754,0.9949495918367343,1.1541204081632659,-0.016722653061224488,17.699602040816366,0.0004979201957509005,0.0006260909358184085,8.517169107548058e-06,0.00019817966638902354,-2.7624312915951958e-06,5.007158935726786e-07,-0.0021368930669609654,0.030566551020408155
1.6796796796796798,0.9949682608695651,1.1537206521739132,-0.016623076086956522,17.700000000000028,0.0004917002256616954,0.0006206116022768196,8.333450555559583e-06,0.00019729922765831728,-2.496446921160234e-06,6.251847313926046e-07,0.00021739130312425914,0.0303043152173913
1.6836836836836837,0.9949864000000003,1.153335,-0.016557970000000005,17.700480000000027,0.00049937777499931,0.0006157281294790999,8.205122367650228e-06,0.00019650632995000042,-2.2988860571249397e-06,5.2410184942175e-07,-0.0008922304008933679,0.030054659999999997
1.6876876876876876,0.9950064583333337,1.1529250000000004,-0.0165153125,17.700916666666686,0.0004858193749992523,0.0006114085155273439,8.102554068257332e-06,0.00019611458072918073,-2.7245464666667e-06,9.10753762708333e-07,-0.0007841736114642117,0.029810999999999994
1.6916916916916915,0.9950256666666659,1.152550000000001,-0.01646251111111111,17.701322222222235,0.00047738638888605855,0.00060630539458321,7.814929295730588e-06,0.00019484495888890882,-2.784819536111221e-06,2.570099317024681e-07,0.0009693628395552878,0.029551688888888882
1.6956956956956954,0.9950451612903225,1.1521440860215044,-0.016362236559139785,17.70181720430108,0.0004726071962106726,0.0006039875373633943,7.5311614385278295e-06,0.00019321322548269265,-2.111296593548367e-06,5.278343294623616e-08,0.00029132142418575313,0.029297440860215063
1.6996996996996998,0.9950685869565213,1.1517130434782599,-0.01628683695652174,17.702239130434776,0.00047771765595649995,0.0006006501376038514,7.619709711836379e-06,0.00019213212504724103,-2.9762370879015776e-06,3.533169975697057e-07,0.002251508034021299,0.029049945652173916
1.7037037037037037,0.9950798148148151,1.1514398148148155,-0.016742296296296297,17.702657407407393,0.0004724639703346245,0.000604719403615912,7.8757189944787e-06,0.0001940428432784698,-2.380197368827256e-06,4.418965239506176e-07,-0.0015792840360404625,0.029003518518518526
1.7077077077077076,0.9950941880341883,1.151098290598291,-0.016933247863247864,17.7029487179487,0.0004735800825472758,0.0006048113561180507,7.636079930944822e-06,0.00019284976367887896,-1.850677261377694e-06,4.2299194970706364e-07,0.0015041255757637373,0.028862786324786328
1.7117117117117115,0.9951134710743802,1.150752066115703,-0.017162768595041324,17.703347107437992,0.00048538480978010945,0.0006045877212605018,7.81532605821041e-06,0.0001918930739020601,-2.3416068222116576e-06,6.348406601106488e-07,0.0010053257983599906,0.02873247933884298
1.7157157157157155,0.9951356880733947,1.1503137614678896,-0.016765412844036695,17.70388073394492,0.0004764153152103656,0.0005954887303341466,7.800455552060586e-06,0.00018895300109417548,-2.6630765499386e-06,7.39591013723846e-07,0.00031338027196170515,0.02836548623853212
1.7197197197197198,0.9951543965517237,1.149893965517242,-0.016487043103448278,17.704362068965494,0.0004731784118585658,0.0005887324959119346,7.5621511191732526e-06,0.000186411718705419,-2.257533364563008e-06,6.355069026807075e-07,-0.00012592419670909294,0.028068086206896565
1.7237237237237237,0.9951749218750007,1.1494531250000006,-0.016139851562499995,17.704874999999983,0.00046766967773304025,0.0005818328477904663,7.281999090641747e-06,0.00018362000305176956,-2.0079528364867777e-06,6.229146350550593e-07,-2.064062476847539e-05,0.027749218749999995
1.7277277277277276,0.9951970312500003,1.1490101562500001,-0.015738617187499998,17.705398437499962,0.00045847333435022897,0.00057311553840033,7.107197652580344e-06,0.00018133880626830523,-1.966206519583147e-06,6.07484753003754e-07,3.804437420740214e-05,0.027411359374999996
1.7317317317317316,0.9952180468750003,1.148565625000001,-0.015321921875,17.705945312499967,0.0004477863183565134,0.0005638943350563963,6.92822565059437e-06,0.00017945933706056683,-1.924187625151422e-06,5.928863580340078e-07,-0.0009681592395054395,0.027070304687499987
1.735735735735736,0.9952392968749998,1.1481218750000013,-0.014890289062500001,17.706429687499984,0.0004364726464822777,0.0005541452291351929,6.745270430305841e-06,0.00017795253522950513,-1.8817376653418463e-06,5.791860880427984e-07,8.209661928049172e-05,0.0267263046875
1.7397397397397398,0.9952609375000006,1.1476703125,-0.014444539062499998,17.707000000000036,0.0004341038061528302,0.0005438363068969118,6.558519189270808e-06,0.0001768030347778296,-1.8391075734069495e-06,5.665067190674745e-07,-0.0020677500019701256,0.026379539062499995
1.7437437437437437,0.9952869531250002,1.1471312500000008,-0.014103585937499998,17.70762500000002,0.0004156765234359927,0.0005342106605785526,6.3901080831992524e-06,0.00017519541596679872,-1.7988385511914415e-06,5.54322974389135e-07,-0.0013112656251905719,0.0260430390625
1.7477477477477477,0.9953175000000003,1.1464882812500015,-0.013953773437499994,17.708273437500033,0.0004208709564170743,0.0005269897068549199,6.264759876962742e-06,0.00017264241281129272,-1.7678619286866392e-06,5.424478538191892e-07,0.0010362377311139426,0.025664796874999993
1.7517517517517516,0.9953436000000003,1.1459143999999994,-0.013811456,17.70891200000001,0.00042258787264137787,0.0005201932831600641,6.143900916380662e-06,0.0001704263153663975,-1.6041463075610848e-06,3.8343372475803614e-07,0.0012357762553278917,0.02532277600000001
1.755755755755756,0.9953704424778761,1.1453646017699117,-0.01364361061946902,17.709610619469057,0.0004195750301505541,0.000514534986609445,5.8423720824782106e-06,0.00016817413059753462,-2.0243677274680704e-06,4.855774752085201e-07,-0.0016357268395950086,0.0249976814159292
1.7597597597597598,0.9953908849557526,1.1449176991150447,-0.013491008849557524,17.710044247787636,0.00042540915576672056,0.0005092440961503644,5.78752549624618e-06,0.00016662578422742963,-1.7382928269935857e-06,3.832546052083645e-07,0.0012353962714541922,0.024728982300884956
1.7637637637637638,0.9954091428571429,1.1445238095238095,-0.01335079047619048,17.710542857142876,0.0004023922902496313,0.0005039027746132423,5.790804200392669e-06,0.000165611861678008,-1.6373745371882353e-06,3.7714416322150585e-07,-0.0003759137422321146,0.024483942857142855
1.7677677677677677,0.9954175000000004,1.1443175925925928,-0.013198842592592587,17.710685185185202,0.00040576580161144626,0.0005005562949567046,5.632120194604329e-06,0.00016528815093449882,-1.3373852916143456e-06,7.92104994442296e-08,0.00338953052062152,0.02432930555555555
1.7717717717717716,0.9954151578947373,1.144437894736841,-0.013015421052631579,17.71069473684212,0.00039874719557064786,0.0005005472358753463,5.661931402710357e-06,0.00016686738437671385,-2.129289609116805e-06,5.904678840703049e-07,-0.0032343773966658773,0.024358978947368434
1.775775775775776,0.9954090000000003,1.1445979999999998,-0.012848469999999996,17.710490000000018,0.00040141839600038587,0.0005004064186591,5.907898327166729e-06,0.00016795306505999232,-2.0330730468039697e-06,5.480131708430602e-07,-0.0009560401007888686,0.024413360000000005
1.7797797797797799,0.9954058095238097,1.1445647619047616,-0.012715038095238091,17.71048571428573,0.0004019819963723137,0.0004986579967128343,5.652483936219081e-06,0.0001677083596099676,-1.3862631063474152e-06,3.3800724964575094e-07,-0.0005423311570780243,0.024368152380952367
1.7837837837837838,0.9954099090909094,1.1445190909090917,-0.012550536363636362,17.710609090909106,0.00041241418099091653,0.0004973396733486777,5.720669886538081e-06,0.00016689210569422255,-1.6155026146309629e-06,3.4835059811205327e-07,-0.0021289164467930277,0.02432506363636363
1.7877877877877877,0.9954168181818187,1.1443636363636367,-0.012392300000000002,17.71078181818183,0.00039459504132133283,0.0004951051734372725,5.691373420355061e-06,0.0001660247636363684,-1.803967289950323e-06,4.382401703226275e-07,-0.0021562476038639034,0.024212054545454557
1.7917917917917916,0.9954205468750001,1.1442679687500006,-0.012250609374999999,17.710835937500008,0.00040628444274815045,0.0004931238980661616,5.5923214588094056e-06,0.00016508146798096743,-1.6022722318971973e-06,4.835831316710276e-07,0.00027476995819597505,0.02413824218750001
1.795795795795796,0.9954315625000006,1.1440234374999998,-0.012106148437500007,17.711039062500003,0.00040568695068432525,0.0004898252325092159,5.531817227026293e-06,0.00016387380035401237,-1.586179905456453e-06,4.779577011751835e-07,0.0029234515992015986,0.02398335937499999
1.7997997997997999,0.9955326562500002,1.141878906250001,-0.01199290625,17.713593749999987,0.00037271971130126147,0.00046919785592871096,5.2069317766090744e-06,0.0001590091715088053,-1.5245898394684404e-06,4.490749556386959e-07,-0.0010910400382044827,0.02281817187500001
1.8038038038038038,0.99554984375,1.1414937499999973,-0.011841507812500002,17.713999999999956,0.0003810812109432682,0.0004647508802265013,5.127909393547297e-06,0.00015779622104488723,-1.5056247939696605e-06,4.420264985256052e-07,-0.0020459999988702293,0.022593453124999992
1.8078078078078077,0.9955671875000005,1.1411273437499996,-0.0117036875,17.714359374999972,0.00038229159607050534,0.0004604524489023441,5.053859329507075e-06,0.00015669470395507368,-1.4888742524029035e-06,4.3550248690825275e-07,0.0016281833506468502,0.022379796875000003
1.8118118118118116,0.9955837499999992,1.1407757812499995,-0.011570992187500004,17.714867187499962,0.0003649919134529611,0.0004562345616718139,4.98213347309543e-06,0.00015581390253296447,-1.47250077568662e-06,4.2920216356637617e-07,-0.0032382207621708403,0.022171382812499994
1.815815815815816,0.9956003906250002,1.1404062500000016,-0.011434703124999997,17.714999999999982,0.0003767099609337521,0.0004520250644431152,4.910095219942097e-06,0.00015469128564454641,-1.4550340336426224e-06,4.228771984832268e-07,0.00815000000108057,0.021962367187499998
1.8198198198198199,0.9956080468749996,1.1402249999999998,-0.0105605546875,17.715398437499978,0.000370543125000955,0.00045009452844232164,4.746301844545332e-06,0.00015349440605468348,-1.4146753514062313e-06,4.074992817729979e-07,0.0006738256238918439,0.021755023437499996
1.8238238238238238,0.9956276562499997,1.139810937499998,-0.010632882812499996,17.715999999999944,0.000362276755375035,0.0004453457093456423,4.701507572110341e-06,0.00015285893934323044,-1.4071562536473588e-06,4.042037372323486e-07,-0.004155999998772586,0.02157347656250001
1.8278278278278277,0.9956458593749997,1.1394039062499999,-0.0106673203125,17.71626562499994,0.00035951967224101544,0.00044072319922552493,4.652872765256393e-06,0.00015196455828246462,-1.3966615631000288e-06,4.0034702603029193e-07,0.0034635544451475653,0.021389390624999997
1.8318318318318316,0.9956642968749998,1.1390093749999985,-0.010666750000000004,17.716882812500025,0.0003599874121127389,0.0004362345850624999,4.600758110487844e-06,0.0001509423132812389,-1.3852430535424696e-06,3.9599374469121067e-07,-0.003952216858522206,0.02120313281250001
1.835835835835836,0.9956821093749997,1.1386210937500003,-0.010634296875000004,17.71700000000005,0.0003607548675534922,0.0004318735268493651,4.545538277212513e-06,0.0001497550515747112,-1.3727722799926885e-06,3.9122861807836914e-07,0.008379749998482566,0.021014898437500002
1.83983983983984,0.9956979687499994,1.1382773437500002,-0.010484585937499997,17.71769531250004,0.00034500120544422863,0.0004275045514691776,4.47607980945757e-06,0.00014867913125610546,-1.357936838754333e-06,3.849583355278263e-07,-0.0030553115859106583,0.020823773437500005
1.8438438438438438,0.9957158593749998,1.1378843750000016,-0.010488062500000003,17.71800000000001,0.0003410241308565709,0.0004235658574960936,4.427598088977753e-06,0.0001476321302734604,-1.3473473747901664e-06,3.8063172715146464e-07,0.0025541249992215853,0.0206219453125
1.8478478478478477,0.9957329687499997,1.1375000000000013,-0.010421239843750004,17.718507812500025,0.0003499999999982961,0.0004201751819940374,4.371211936892472e-06,0.00014695719726563923,-1.3344934863282422e-06,3.756298875745498e-07,-0.001144101624220184,0.020429187500000008
1.8518518518518516,0.995750546875,1.137114062500002,-0.010381807812500001,17.719000000000037,0.00034895261474154893,0.00041705423841931395,4.319265965191107e-06,0.00014659653276613907,-1.3225725551282598e-06,3.7092076820301365e-07,-0.002648500002067067,0.020236406250000012
1.855855855855856,0.9957685937499996,1.1367140624999996,-0.010373361718750005,17.719265625000034,0.0003537963647466391,0.0004142359447769719,4.2722146885509715e-06,0.00014622582860230118,-1.3124012538171434e-06,3.6651241469987404e-07,0.0034850856922616913,0.0200437890625
1.85985985985986,0.9957871093749998,1.1363117187499998,-0.010399607812499998,17.71993750000001,0.00034255283142137216,0.000411747141721189,4.230543064594177e-06,0.0001460556027477935,-1.30406680752563e-06,3.6241181969720463e-07,-0.004310003905857229,0.019851718749999994
1.8638638638638638,0.9957975833333335,1.1360375000000005,-0.010052458333333337,17.720000000000017,0.0003421319270824341,0.0004074994147899306,4.111894621982163e-06,0.00014441130052083619,-1.0328520959573711e-06,2.778741983232195e-07,0.004266666665785124,0.01965679166666667
1.8678678678678677,0.9958170312499992,1.1356406249999984,-0.0100358046875,17.72063281249999,0.0003453708496135022,0.0004049148898993532,4.097150422469529e-06,0.0001440987576904161,-1.2731096861169324e-06,3.487920713942756e-07,-0.0020772754508584512,0.019465960937499995
1.8718718718718717,0.995835390625,1.1352351562500005,-0.010062401562499995,17.721,0.0003466087640373594,0.0004029183091699977,4.058645942689588e-06,0.00014369201005492993,-1.2643494782273428e-06,3.4414820086467993e-07,0.0008464999997954692,0.019276242187499994
1.875875875875876,0.9958540625,1.1348234374999995,-0.010125384375000003,17.721507812499993,0.0003398282006847886,0.0004012974506335059,4.025792057598613e-06,0.00014352350244628206,-1.258003739495171e-06,3.3968492482114365e-07,-0.0009797734982157635,0.019088140624999996
1.87987987987988,0.995873984375,1.1343968750000004,-0.010227587500000003,17.721960937500004,0.0003359174902333173,0.00040006028205484393,3.998951883947136e-06,0.00014316673628906977,-1.2539601860769254e-06,3.3540040461696375e-07,0.00045990472386847614,0.018902109375000007
1.8838838838838838,0.9958724218750002,1.1343984375000016,-0.009195603906249997,17.722000000000005,0.00032690374755417473,0.00038617227504935997,3.816074408388476e-06,0.0001380521406189137,-1.201478397284004e-06,3.2625807298272784e-07,-0.0006902500005594447,0.0187203515625
1.8878878878878878,0.9958878124999997,1.1340531250000008,-0.009067841406249999,17.722265625000002,0.0003305409277323257,0.00038256198660609794,3.7587783800383844e-06,0.00013709044626222106,-1.188250145891403e-06,3.2116717541180395e-07,0.003176116943791385,0.018553812500000003
1.8918918918918917,0.9959030468749992,1.1337242187499985,-0.008953356249999992,17.722828124999996,0.0003186145697058329,0.00037919108373558603,3.7051058942278602e-06,0.00013634463222165702,-1.1759507950791584e-06,3.1635790195862696e-07,-0.0030898732916853078,0.018392703125000007
1.895895895895896,0.99591765625,1.1333945312499991,-0.008848928906250003,17.72299999999997,0.00032152403259466666,0.0003760157540871332,3.6543269866790233e-06,0.000135579192263785,-1.1629465693405421e-06,3.117470560778337e-07,0.003317875000902859,0.018235945312499995
1.8998998998999,0.9959323437499998,1.1330734374999993,-0.008751343749999998,17.723453124999985,0.0003219289819338389,0.0003729858575693358,3.6056975431939995e-06,0.00013484327055663346,-1.1512179250000023e-06,3.0728890275000017e-07,6.870092801136707e-05,0.0180821953125
1.9039039039039038,0.9959460937499998,1.1327570312500022,-0.008657402343749999,17.723999999999993,0.0003138519036818277,0.00037005016590843225,3.5584953394920622e-06,0.00013416384599305477,-1.140091965276573e-06,3.029085589880219e-07,-0.006504124999594296,0.017930343750000004
1.9079079079079078,0.9959609375000004,1.132442187499999,-0.008563879687499996,17.723999999999993,0.00030594197021671654,0.00036715269907302515,3.51197406043046e-06,0.00013344161554930574,-1.127735714116207e-06,2.9854857419673314e-07,0.005683375000273827,0.017779015624999995
1.9119119119119117,0.9959767889908256,1.1321137614678891,-0.008463783486238531,17.724568807339423,0.00030283476475201354,0.0003642232681806447,3.4930006432553357e-06,0.0001327244744516419,-1.3129288975742196e-06,3.8833971161707595e-07,-0.0017155528983039403,0.01762702752293577
1.915915915915916,0.99599,1.1318055045871558,-0.00838215504587156,17.724999999999966,0.00030712547428746184,0.000360725073117245,3.5522586259436434e-06,0.00013215637718374217,-1.1865479513846228e-06,2.0265491643861608e-07,-0.0042488532101288,0.01747870642201835
1.91991991991992,0.9960036718749995,1.131471093750001,-0.008253732812499998,17.72501562499996,0.00031847650817695694,0.0003581130821598607,3.3692089153879573e-06,0.00013099368662964662,-1.091400650336936e-06,2.8523223849010765e-07,0.008274218507096975,0.017316507812500007
1.9239239239239239,0.9960189843750001,1.131142187500002,-0.008129784374999999,17.725718750000006,0.0003064141577100443,0.00035477574664100596,3.318102732737137e-06,0.00013015380059084106,-1.0782018545349168e-06,2.8059064393367886e-07,-0.003839579101338586,0.017155320312499996
1.9279279279279278,0.9960337499999996,1.1308015624999985,-0.007990201562499997,17.72600000000006,0.00029641999756169213,0.0003511646477406223,3.264012322857043e-06,0.0001292488178149271,-1.0629733480382276e-06,2.75814098550694e-07,1.7749997141436324e-05,0.016988585937499998
1.9319319319319317,0.9960503125000005,1.130446874999998,-0.007831772656249998,17.72632812500005,0.0003008003027380468,0.00034720294643581477,3.2062066475353544e-06,0.00012830995621824354,-1.0476639002904815e-06,2.7089935825524705e-07,0.0027599548323564704,0.0168151875
1.935935935935936,0.9960660156250004,1.130090625000001,-0.0076550953125,17.727000000000018,0.00029439803710684664,0.00034307787513154027,3.145860182735462e-06,0.0001274459773877041,-1.0318088787183367e-06,2.658720232552578e-07,-0.007466499999623011,0.0166672734375
1.93993993993994,0.9960803124999993,1.1297625000000002,-0.007500895312500003,17.727000000000018,0.00028903734375007595,0.0003399714913859153,3.093979189359134e-06,0.00012674039673828477,-1.017747607070313e-06,2.611392262522121e-07,0.005736624998860407,0.016511046875000004
1.9439439439439439,0.99609453125,1.12943671875,-0.007368289062499998,17.72757812500001,0.0002961358392346014,0.00033688995691644283,3.0455593705603596e-06,0.00012601544030151415,-1.0048948311707151e-06,2.5674210537603776e-07,-0.0014793029786801526,0.016359304687500003
1.9479479479479478,0.9961096296296292,1.1291111111111096,-0.007262046296296293,17.72800000000002,0.0003016172839538367,0.00033361796136822713,3.0290377867978027e-06,0.00012541827366253921,-1.1402005117283005e-06,2.7296078838243297e-07,-0.005224740741539335,0.016214583333333334
1.9519519519519517,0.9961227343750001,1.1288031249999992,-0.007150740625,17.728000000000026,0.000285536240236528,0.0003308431585139749,2.956815563248485e-06,0.00012455805106444638,-9.80562941281678e-07,2.486480000578344e-07,0.008328499998924599,0.016067343749999997
1.955955955955956,0.9961371875000001,1.1284875000000025,-0.007057240624999996,17.728687500000035,0.00028314984374544494,0.0003278843391358497,2.915337646369348e-06,0.00012376407980469947,-9.690931035059944e-07,2.448283417267506e-07,-0.0033135976572680192,0.015926109375000004
1.95995995995996,0.9961506250000004,1.128174218750001,-0.006968224218749999,17.729000000000006,0.0002784008978253816,0.00032496744498722606,2.8749981282298754e-06,0.00012296153906311922,-9.571408794055918e-07,2.4108000278120223e-07,-0.0018941250004900212,0.015787226562500003
1.9639639639639639,0.9961645312500002,1.1278609374999973,-0.006879413281249999,17.729000000000006,0.0002812681616273238,0.0003220850791557611,2.8352464675787404e-06,0.00012213557534055536,-9.460017526634652e-07,2.3738031937791658e-07,0.009277750000194374,0.015650109375
1.9679679679679678,0.9961778906249993,1.1275484375000013,-0.0067865257812499994,17.729734375,0.0002806148413061482,0.00031922783344542904,2.7954892789906457e-06,0.00012132325945191438,-9.350487086535897e-07,2.3367980208137616e-07,-0.004106008056112387,0.015514414062500004
1.9719719719719722,0.9961912500000006,1.127234375,-0.00668528828125,17.730000000000015,0.0002856325683582295,0.00031638418622158124,2.7551464865710463e-06,0.0001205375386596659,-9.227638196093911e-07,2.299443325627079e-07,-0.000790625001400258,0.015379460937500002
1.975975975975976,0.9962051562499995,1.1269273437500014,-0.0065096703125,17.730000000000015,0.00028163690856652934,0.0003138552861725559,2.7083188155905286e-06,0.00011967313020386661,-9.099993959781589e-07,2.2545062107565158e-07,0.012099999999691136,0.015249492187499998
1.97997997997998,0.9962167187500006,1.126634375,-0.006003578124999999,17.730757812500002,0.00026920381835982,0.0003126728309470216,2.633125830667178e-06,0.00011815858237304751,-8.877143246142707e-07,2.1728638525544412e-07,-0.003835105529503835,0.015094773437500007
1.983983983983984,0.9962285937500003,1.1263406249999994,-0.005483345312500003,17.73100000000002,0.0002653902246101403,0.00031100386168388415,2.5569363565280338e-06,0.0001169388051220693,-8.654158567626398e-07,2.095016042406861e-07,-0.0016422500013391073,0.014940859374999999
1.9879879879879878,0.9962459375000008,1.1259960937500002,-0.006263160156249997,17.731164062500014,0.00026951560974075583,0.0003051548561071624,2.5957261758515148e-06,0.00011764152671813518,-8.774458916519079e-07,2.154383004646934e-07,0.006602238708353525,0.0148601875
1.9919919919919922,0.9962587499999999,1.1256945312499995,-0.006159764062499999,17.731828125,0.00025791606384251153,0.00030246090044433357,2.5577048684235978e-06,0.00011694553144652592,-8.671743682602451e-07,2.1191313596826847e-07,-0.003509904540635489,0.014729984375000001
1.995995995995996,0.9962717187499999,1.1253945312499996,-0.006055745312499994,17.731999999999974,0.00025746153259365023,0.00029984177683513427,2.5205542000854562e-06,0.00011626593858031324,-8.564991170071712e-07,2.085024469760241e-07,0.0014103750003187088,0.014602984374999997
2.0,0.9962849218750006,1.1250968750000023,-0.005952085156250001,17.732062499999973,0.000263271865229342,0.00029726104166774814,2.4840366954616966e-06,0.00011560287778077452,-8.459742835718658e-07,2.0518641058358715e-07,0.010209496094546466,0.014477609374999997


==> figs/data/cyl_DNS/cylinder_DNS_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp,Sij^2
-2.0,0.9969276562499997,1.10473203125,0.037071109374999994,17.75354687499996,0.0005624516302487059,0.00040917738095678797,6.7157753143623854e-06,-0.00011668102303464406,2.2396079989046576e-06,4.979522472849612e-07,0.0034483571790815404,0.013474765625000003
-1.995995995995996,0.9969167826086953,1.1049991304347822,0.037155686956521744,17.75339130434779,0.0005743130427235954,0.0004102627528759159,6.718214330747672e-06,-0.00011728003853308383,2.6705271932828437e-06,6.285936101203216e-07,-0.0017723705094567777,0.013569904347826083
-1.991991991991992,0.9969061983471069,1.105233057851239,0.037278297520661155,17.753190082644586,0.0005648465104852729,0.0004128698562751178,6.822959452533628e-06,-0.00011830593380232624,2.3618119350958034e-06,4.993753662239348e-07,-0.003278771667567071,0.013675008264462813
-1.987987987987988,0.9969005042016802,1.1053579831932763,0.03758722689075629,17.75294957983189,0.0005795273102211507,0.0004175575175199499,6.943436520064708e-06,-0.00011854299046671485,2.6006703305131386e-06,5.987638967248048e-07,-0.0005801285911957166,0.01381725210084034
-1.983983983983984,0.9968955932203385,1.1054813559322034,0.037879152542372875,17.752686440677923,0.0005923276185004767,0.0004223977687733405,7.112971838784405e-06,-0.00011866301580006067,2.605599330916038e-06,6.582798663244548e-07,0.00280210507173706,0.013959483050847456
-1.97997997997998,0.9968849218749998,1.1057062499999997,0.03802494531249999,17.752484374999977,0.0005925949609377756,0.0004253840027313848,7.160036841116672e-06,-0.00011924781293944087,2.3506482665763817e-06,5.284905418141964e-07,0.0011735153814811383,0.01407957812500001
-1.975975975975976,0.9968735937499997,1.1059609375000006,0.038115226562500035,17.75232812499998,0.0005918109741200883,0.0004278857540892917,7.2117564295637e-06,-0.0001198892020874906,2.3625457400984864e-06,5.275035431851092e-07,-0.0032007326650500545,0.014191023437500004
-1.971971971971972,0.9968626562500001,1.1062101562500004,0.038220453124999984,17.75197656249998,0.000589715209350139,0.0004306711816696781,7.271306343768747e-06,-0.00012065029835205826,2.377426073719974e-06,5.27094752489048e-07,-0.0007187505478896128,0.014307374999999997
-1.967967967967968,0.9968537606837611,1.10644358974359,0.038340495726495706,17.75154700854698,0.000592839125574729,0.0004337585241987025,7.364277837836598e-06,-0.00012089486947182426,2.806655668810017e-06,7.223119632013128e-07,0.005313846082174223,0.014430367521367532
-1.9639639639639639,0.9968458585858585,1.1066434343434335,0.03845336363636363,17.751474747474717,0.0006049556892169239,0.0004379155927263553,7.42812521967891e-06,-0.00012112199256196499,2.6609952383294707e-06,7.669360063174491e-07,-0.0005122758891502599,0.014552969696969694
-1.95995995995996,0.9968340206185563,1.1068762886597938,0.038624484536082485,17.75129896907214,0.0006135413965351333,0.0004410512561775961,7.537102642084319e-06,-0.00012197970294400978,2.771676385279997e-06,7.531723612230321e-07,-0.003975914123657276,0.014683515463917529
-1.955955955955956,0.9968231313131307,1.1071090909090908,0.03881715151515151,17.750939393939376,0.0006135012304875342,0.0004445580411790639,7.615849313589974e-06,-0.00012300314380164767,2.961238281358892e-06,7.831718203526141e-07,-0.00039482185462702546,0.014817373737373733
-1.951951951951952,0.9968119827586203,1.10731551724138,0.03902099137931033,17.75055172413792,0.0006238970005929545,0.0004486355076378577,7.747986380916176e-06,-0.00012404925245245585,2.5115829606794753e-06,4.567121882433576e-07,0.004723833531954824,0.014965275862068972
-1.947947947947948,0.9968053906249998,1.1074874999999997,0.03920982031250001,17.75043750000001,0.0006245623437497461,0.00045375170981146206,7.815091589129012e-06,-0.0001244483733398652,2.513780785185605e-06,5.435837840944186e-07,0.002202933593139278,0.015110492187500005
-1.9439439439439439,0.9967972656249996,1.1076679687500004,0.039442078124999995,17.750382812500014,0.0006279210052488882,0.0004586052856813973,7.94046749914969e-06,-0.00012535155999759268,2.545162533361834e-06,5.50663718757956e-07,-0.0034337402963160457,0.015262296874999996
-1.93993993993994,0.9967893749999993,1.1078351562500006,0.03969581249999999,17.75010937500002,0.0006301728265369899,0.00046370731371484495,8.076847197199413e-06,-0.0001263619559082052,2.5797842944874313e-06,5.592606708777342e-07,-0.0015390744637784337,0.015419484374999999
-1.935935935935936,0.9968342968749999,1.1067789062500002,0.0402035390625,17.75120312499998,0.000651390180053335,0.00046793560310003784,8.309131802320512e-06,-0.00012530399097290812,2.6421659232759253e-06,6.126089113376008e-07,-5.613500911749725e-05,0.015297195312500005
-1.931931931931932,0.9968118749999996,1.1072835937499999,0.04035901562500003,17.750593750000004,0.0006644492620859754,0.00047290220153100356,8.408949802502027e-06,-0.00012636804896243997,2.669684321517812e-06,6.075107251193702e-07,0.0011871474609961297,0.015517953124999996
-1.927927927927928,0.9967914843749995,1.1077578125000003,0.04052372656249999,17.750140625000014,0.0006609100952144065,0.0004779783667377333,8.514025380276302e-06,-0.00012763094122313773,2.691628565364856e-06,6.036341327121812e-07,-0.0015547072761137315,0.015732984375000005
-1.9239239239239239,0.9967721875000005,1.1081999999999994,0.04069753906249998,17.74953906250001,0.0006576037500021226,0.0004831478142562867,8.62439762601572e-06,-0.00012911435156244544,2.7157460889061275e-06,6.008742664920915e-07,0.0026911937866316293,0.015942320312499994
-1.91991991991992,0.9967543750000001,1.1086062500000005,0.04088007812500002,17.749171875000016,0.0006648387109364773,0.0004884246812438954,8.739964481335826e-06,-0.00013043354736331364,2.747376969707016e-06,5.993065713635276e-07,-0.0005241232916546323,0.016146328125
-1.915915915915916,0.9967379687499993,1.1089687500000003,0.04110146093749999,17.7486875,0.0006703427734373602,0.0004943949088031618,8.878042850938178e-06,-0.00013167325903320343,2.7791712426272644e-06,5.997307277044652e-07,0.001670152343990594,0.016373296875
-1.911911911911912,0.9967242968750004,1.1092515625000008,0.0414667265625,17.748414062500004,0.0006742523413068024,0.0005029543381908572,9.098057716127923e-06,-0.0001322421687134298,2.830449627683174e-06,6.072841673105366e-07,-0.0004204839482895295,0.0166341640625
-1.907907907907908,0.9967123140495867,1.1095190082644633,0.04181445454545456,17.748090909090912,0.0006890579031477717,0.0005103373414793377,9.274268207683574e-06,-0.00013317180781371313,3.0985679635995894e-06,6.713988454284784e-07,-0.0001028181824267449,0.016877752066115706
-1.9039039039039038,0.9966973267326725,1.109812871287129,0.04219214851485148,17.74771287128714,0.0006965788442303555,0.0005185315145918052,9.414417968355923e-06,-0.0001344488949808903,3.0894948109164535e-06,6.66624900754746e-07,0.0011630858733155947,0.017137594059405944
-1.8998998998999,0.9966868750000001,1.1100520833333332,0.04252487500000002,17.747437500000007,0.0007145806206600991,0.0005257641729010396,9.662931247383113e-06,-0.0001351906705729447,4.0939510485025e-06,1.1941312931898455e-06,0.00023301692698396437,0.017381802083333335
-1.8958958958958958,0.9966787500000003,1.1102151785714292,0.042702633928571446,17.747276785714302,0.0007267215553241613,0.0005320216627052749,9.852527190750117e-06,-0.0001357462810507512,2.789373905018387e-06,7.383857919501349e-07,-0.0005654516104982577,0.01753998214285714
-1.8918918918918919,0.9966707142857144,1.1103839285714283,0.04290389285714287,17.747089285714303,0.0007100311702805673,0.000534952406274233,9.92911350102862e-06,-0.00013753417315051641,2.907187409199695e-06,6.420775067994243e-07,-0.0008745436865069678,0.017666339285714285
-1.887887887887888,0.9966655963302751,1.1104889908256883,0.04302348623853211,17.746926605504605,0.000707779236595929,0.0005369365126167845,1.0044067131991029e-05,-0.00013840139281205005,3.289794880999931e-06,7.887739243255586e-07,0.0009997285578151605,0.017745963302752292
-1.8838838838838838,0.9966639784946237,1.110517204301076,0.04307240860215055,17.746935483870978,0.0007246572308918786,0.0005364912731233658,1.0014892531518905e-05,-0.000139381966169555,3.7609129836398928e-06,7.273559574945091e-07,-0.0013534772808725393,0.01774686021505376
-1.87987987987988,0.9966642307692306,1.1105865384615385,0.04313468269230769,17.746817307692325,0.000723502126479092,0.0005411760721108535,1.0066334938501931e-05,-0.00013871140042530372,4.432395394070798e-06,1.3588562628051884e-06,9.083200768600364e-05,0.01784927884615385
-1.8758758758758758,0.9966618918918919,1.1106018018018016,0.04314045045045044,17.74682882882885,0.0007176918886462325,0.0005427591925898875,1.0102547579325098e-05,-0.00013928542423500417,3.7114478330731887e-06,8.919488507484949e-07,-0.0008343806515540564,0.017854918918918914
-1.8718718718718719,0.9966549579831928,1.1107058823529412,0.04325658823529411,17.746672268907584,0.0007416866040534931,0.0005482516078556608,1.0255787473308855e-05,-0.00013896885219968208,3.004232183015436e-06,7.574958121798526e-07,-6.872114113321004e-06,0.01797599159663866
-1.867867867867868,0.9966446491228068,1.1109122807017546,0.04352357894736841,17.746403508771962,0.0007423256386576149,0.0005538393036823629,1.0466386821580202e-05,-0.0001402029141274394,3.045540239104478e-06,6.134502738715635e-07,0.000864258232127213,0.018163289473684213
-1.8638638638638638,0.9966347863247855,1.1111504273504271,0.04384252991452991,17.74616239316243,0.0007515654058014576,0.0005614163313773111,1.0685082272343383e-05,-0.00014091080791874683,3.7725299131462177e-06,9.754386356997302e-07,-0.00021130842452521392,0.01841521367521368
-1.85985985985986,0.9966225423728811,1.111400847457627,0.04416511016949151,17.7458644067797,0.000751715592501645,0.0005669820267675241,1.0757380113993672e-05,-0.00014261544670348542,3.9632052403039755e-06,8.656531640267738e-07,0.00014391381625955546,0.01863509322033899
-1.8558558558558558,0.9966132812499997,1.11159375,0.0444101953125,17.74563281250003,0.0007726162109378265,0.0005745025210556029,1.100651321018834e-05,-0.00014307992065430014,3.3043224366940244e-06,6.928842869450928e-07,-0.0003745410776900826,0.018855531249999995
-1.8518518518518519,0.9966014062499994,1.1118554687499995,0.04474464062500002,17.745289062500024,0.0007688228607181102,0.000581662447839598,1.1223882014906936e-05,-0.00014465931365965218,3.3554255452881326e-06,7.046904007614328e-07,0.001200463316990863,0.019115023437500007
-1.8478478478478477,0.9965866406250005,1.112146093750001,0.04512975000000001,17.744992187500017,0.0007841911566135451,0.0005894970711874991,1.1472806771388486e-05,-0.00014653923691412135,3.4186939819436752e-06,7.193616032093832e-07,-0.0008414844364210694,0.01941166406249999
-1.8438438438438438,0.9965765624999996,1.1123492187500013,0.04557531250000001,17.744749999999993,0.000805778046262251,0.000599357296777344,1.1781353818373842e-05,-0.00014832731616218342,3.4972523987684273e-06,7.386243386098612e-07,-0.0011525624991008954,0.019714726562500003
-1.83983983983984,0.9965760156249996,1.1123335937500007,0.0460706796875,17.744749999999993,0.0008249137152085417,0.0006121018481317748,1.21630309068087e-05,-0.0001498397033020335,3.5916828513052584e-06,7.641441362183694e-07,-0.0016994374990986216,0.019985507812499984
-1.8358358358358358,0.9965763281249999,1.1122976562500004,0.04659725,17.744726562499995,0.0008345489007555162,0.0006251259799374999,1.2569638148829694e-05,-0.00015148852519537154,3.6901497931843535e-06,7.942091707298874e-07,-0.0005551528925025195,0.02026712499999999
-1.8318318318318318,0.9965778124999998,1.1122343750000003,0.04715563281250002,17.744765625,0.0008440700683587377,0.00063834941905267,1.3001705552419611e-05,-0.0001529204764404643,3.7933944173975146e-06,8.2916201773797e-07,-0.0010039611814249838,0.020559960937499993
-1.8278278278278277,0.9965360937500004,1.1132375,0.04654704687499999,17.743734374999974,0.0008335185937502487,0.0006234974272165553,1.2471144240369695e-05,-0.00015226184550778954,3.653337807168035e-06,7.659475444331771e-07,-0.0019064455554484994,0.02057347656249999
-1.8238238238238238,0.9965267968749997,1.1134390624999984,0.04681278125000001,17.743390624999986,0.0008401728491234106,0.0006302674178896468,1.266741551330697e-05,-0.0001530698930175406,3.700693488517732e-06,7.741777075328573e-07,0.0015422536627056616,0.020770531249999998
-1.8198198198198199,0.9965183593749998,1.11362421875,0.04707636718749998,17.743140624999974,0.000840318163453313,0.0006368570586776749,1.2863753543524627e-05,-0.0001544216932678269,3.75080184634305e-06,7.836810510485898e-07,0.0031482614756441762,0.020960593749999996
-1.8158158158158157,0.99651140625,1.113784375,0.0473388125,17.743007812499975,0.0008570222558581531,0.0006433907373398452,1.3061153613283405e-05,-0.00015528438105469333,3.7908104026879792e-06,7.937351817505408e-07,0.0002831405646475105,0.02114727343749999
-1.8118118118118118,0.9965027966101693,1.1139627118644073,0.04764313559322036,17.74284745762708,0.0008633477621362573,0.0006486418003375446,1.336274079548587e-05,-0.00015696466274066345,4.2148204224445776e-06,7.683309933383439e-07,-0.001517260555942812,0.021333593220338978
-1.8078078078078077,0.996497339449542,1.1140944954128447,0.047863321100917434,17.742733944954086,0.0008677672174048912,0.0006564639610803801,1.3661261897632155e-05,-0.00015748275419579655,3.9845641796681876e-06,8.573173072355535e-07,-0.00258949280168963,0.021527266055045874
-1.8038038038038038,0.9964897656250008,1.1142539062500003,0.048131382812500005,17.742429687499964,0.0008796386566147785,0.0006632160823065777,1.3669848448584008e-05,-0.00015846412454223469,3.931843640139911e-06,8.251233745387801e-07,0.000641909120361106,0.021721109375
-1.7997997997997999,0.9964819531250004,1.114424218749999,0.048401109374999994,17.742156249999965,0.000889129413455203,0.0006701630800192895,1.3881762163040052e-05,-0.00015932162686763812,3.9778092406111325e-06,8.350563950328312e-07,0.003157225587187895,0.021928468750000003
-1.7957957957957957,0.9964728125000001,1.114621875,0.048675648437499996,17.741999999999965,0.000901669521484072,0.0006773812491889038,1.409984423828729e-05,-0.00016053627824706707,4.033322119494781e-06,8.446579279844015e-07,0.0006547500009901341,0.022149585937500004
-1.7917917917917918,0.9964625781250004,1.1148445312499997,0.04895603125000001,17.741812499999977,0.0009068273919687897,0.0006849491917490231,1.432519418571595e-05,-0.00016159027326657915,4.087214106607474e-06,8.531147539975075e-07,-0.0022232851554804256,0.022387898437500005
-1.7877877877877877,0.9964512500000009,1.1151054687499995,0.04924346093749998,17.741390625,0.0009147935638442739,0.0006929167111469144,1.4558896431672667e-05,-0.0001629104040831858,4.136599309771476e-06,8.60100194075403e-07,0.0018868161621981017,0.022646960937500012
-1.7837837837837838,0.996437421875,1.11540859375,0.049539179687500004,17.741031250000006,0.0009191377386461586,0.000701342332139586,1.4801824404639714e-05,-0.00016437206326293946,4.19228516055953e-06,8.659331440631154e-07,0.0012789365227376948,0.02293011718749999
-1.7797797797797799,0.996423515625,1.1157351562500004,0.04975878906250002,17.74080468750001,0.0009256861077862055,0.0007083629110336319,1.4990467614972652e-05,-0.00016621622695928845,4.235327943437003e-06,8.668714360740758e-07,-0.0034947100224940186,0.023186820312499995
-1.7757757757757757,0.9964134374999996,1.11593984375,0.05003954687500003,17.740421875,0.0009352963812261361,0.0007162515610446736,1.522940481126063e-05,-0.00016759287100833603,4.286230648338041e-06,8.765161508880678e-07,0.001259822021893342,0.023434656250000005
-1.7717717717717718,0.9964013281250012,1.1162093749999995,0.05025618750000001,17.7400625,0.0009422561621108549,0.0007232937429648418,1.5423307225959037e-05,-0.000169357326757838,4.340248576137432e-06,8.800834261289956e-07,0.0029168710937028663,0.02367614062499999
-1.7677677677677677,0.9963889062500004,1.1164953125000003,0.05045529687499997,17.739906250000004,0.0009561859155262642,0.0007302723922556183,1.5607726862335838e-05,-0.00017123526423335617,4.376888391035189e-06,8.809930966927798e-07,-0.0036487587892679585,0.02391900781249999
-1.7637637637637638,0.996374609375,1.1168039062500004,0.05063544531250001,17.739390624999995,0.0009521599847397422,0.000737201678004821,1.5781656494064026e-05,-0.00017338655720831875,4.416437164948101e-06,8.797681414229955e-07,0.002770253662504274,0.024163140624999996
-1.7597597597597598,0.9963600781250007,1.11712578125,0.050795124999999997,17.739054687499998,0.0009682701165771856,0.0007440865262343761,1.594398551642469e-05,-0.00017533276181639496,4.460788461783352e-06,8.765851465650382e-07,0.0008606688840586685,0.024408273437499985
-1.7557557557557557,0.996344609375,1.1174781250000003,0.05093296875,17.738750000000007,0.0009723276464832509,0.000750924100561524,1.609388528194321e-05,-0.0001777440444336309,4.487665375082871e-06,8.700199907956638e-07,-0.0017671875002633897,0.024654265624999994
-1.7517517517517518,0.996329921875,1.1177914062499994,0.05111715625,17.73825781250001,0.0009712783636490752,0.0007585105556630854,1.6279440819367863e-05,-0.000179903905688443,4.535714216231089e-06,8.675555234609762e-07,0.002647277282392224,0.024893281249999993
-1.7477477477477477,0.9963307031249997,1.1177359374999993,0.05170152343749999,17.73825781250001,0.0009976240209976783,0.0007703430992416402,1.6749050027257326e-05,-0.00017890858209223398,4.635047547047231e-06,9.053000148397543e-07,0.0037410272826150504,0.0252071328125
-1.7437437437437437,0.9963296875,1.1177218749999998,0.052247945312499974,17.738203125000013,0.001021247646484591,0.0007812318981220106,1.7192041417314257e-05,-0.0001783432745849356,4.733138663628279e-06,9.413189678444551e-07,0.004743646240058297,0.025515476562499997
-1.7397397397397398,0.9962680468750003,1.1190828125,0.05305635937499998,17.73675000000003,0.0010536587670892938,0.0008069813236208511,1.7901238628451004e-05,-0.00018256143288572502,4.867122677696675e-06,9.263900574718049e-07,-0.00011306250087272929,0.026577289062500002
-1.7357357357357357,0.9962635156250002,1.1191703124999994,0.053322796875,17.73665625000003,0.0010312491186534878,0.00081386370842749,1.814773321104914e-05,-0.00018459592946772768,4.931445755079696e-06,9.430265748714853e-07,-0.0001468056650537619,0.026762937499999993
-1.7317317317317318,0.9962607031249998,1.1192070312499993,0.05358421093750001,17.736554687500032,0.0010646837005632293,0.0008205604632055036,1.839220774452063e-05,-0.00018508345773310397,4.985497926821784e-06,9.605595586359115e-07,0.0007996923206974316,0.02693760156249999
-1.7277277277277276,0.9962595161290322,1.1192443548387092,0.05383109677419356,17.736508064516165,0.0010694935165203034,0.0008278081813777303,1.873071271335714e-05,-0.00018588505026013308,5.657797390903337e-06,1.3856063287638873e-06,0.0006365160628547528,0.02712311290322582
-1.7237237237237237,0.996254424778761,1.1193035398230082,0.05411118584070795,17.736407079646057,0.0010834795449932155,0.0008342087704521911,1.8700330643914443e-05,-0.00018731973163122612,4.977846397283373e-06,9.66929291330162e-07,0.0008373564087378327,0.0272911150442478
-1.7197197197197198,0.9962511340206185,1.1193783505154637,0.05434768041237113,17.736298969072195,0.0010890156137743912,0.0008436667471968338,1.885985248546581e-05,-0.00018770963784674188,4.155006235072615e-06,8.231559296046322e-07,0.0015339312349169631,0.027506113402061848
-1.7157157157157157,0.9962439999999999,1.1195345454545453,0.05466154545454545,17.736136363636405,0.001095128806611445,0.0008517245394297529,1.9390995440735465e-05,-0.0001893248079338286,5.100667074115959e-06,1.1958440751111531e-06,0.00037598140357886223,0.02777511818181819
-1.7117117117117118,0.9962445945945944,1.1195360360360356,0.054952207207207227,17.736081081081124,0.0011066315842878094,0.0008578486167498548,2.0044327207049714e-05,-0.00018955280476423003,7.128439997135098e-06,2.0258324523909706e-06,0.0013377952262203507,0.0279725135135135
-1.7077077077077076,0.9962410156250001,1.1195437499999994,0.05522430468750002,17.736000000000047,0.0011171043359388122,0.0008650667967821631,1.9988908883337636e-05,-0.0001900017234863216,5.328708165024424e-06,1.0598508347364663e-06,0.0029758749985830946,0.028131906250000005
-1.7037037037037037,0.9962442307692304,1.1195221153846147,0.05543472115384613,17.736067307692345,0.0011173485493733981,0.0008744599598260933,2.0592734513081764e-05,-0.0001892039842177895,6.298888621753614e-06,1.903123183706469e-06,0.0006664570069574438,0.028343769230769235
-1.6996996996996998,0.9962346875,1.1196492187499998,0.05577932031249999,17.73591406250004,0.0011379707025149788,0.0008810275817255253,2.055625621441675e-05,-0.00019088959779662434,5.44247681955249e-06,1.091645836700219e-06,0.00024299261332316746,0.028559101562500005
-1.6956956956956957,0.9962267968750002,1.1198140624999997,0.05608521875000002,17.735757812500037,0.0011414654272465796,0.0008903482377646474,2.087236537546123e-05,-0.00019219634213865633,5.507401362891436e-06,1.1048473369464608e-06,-0.0017145586562605786,0.02883948437499999
-1.6916916916916918,0.9962146875000003,1.1200554687500004,0.05641396874999999,17.735375000000023,0.0011663719232164471,0.000900696161124025,2.1213899506537575e-05,-0.00019344608732910218,5.5831360828110935e-06,1.1157518691026648e-06,0.001004859374006628,0.0291734375
-1.6876876876876876,0.9961983593749999,1.1204046875000007,0.05676860937499997,17.73497656250001,0.0011800549780252023,0.0009121499896286652,2.158392571833612e-05,-0.000195948859106454,5.655840040453078e-06,1.1241105123182396e-06,5.945257532857795e-05,0.029568187499999996
-1.6836836836836837,0.9961820312499999,1.1207453124999998,0.057229101562499995,17.73457031249998,0.0011901007592785007,0.0009269150905990599,2.2075412880085415e-05,-0.00019846606475829032,5.764041640040111e-06,1.1390499436415064e-06,-0.00029666900587699274,0.030077507812500005
-1.6796796796796798,0.9961707812500005,1.120965625,0.05769496093750001,17.734273437499983,0.0012087238183597915,0.0009414274199203466,2.2581011676899783e-05,-0.00019988044665529558,5.8570221582056716e-06,1.159559041482508e-06,-0.00023560601721328567,0.030513375000000016
-1.6756756756756757,0.996159296875,1.1211843750000006,0.05804952343750003,17.733968749999963,0.001222941005857514,0.0009525254849291364,2.2966827682292444e-05,-0.00020144521682134708,5.94331237757111e-06,1.1743620631516929e-06,0.0009617490249524963,0.030868390625000013
-1.6716716716716717,0.996148275862069,1.1214163793103449,0.05834274137931033,17.73370689655167,0.0012244421455120946,0.0009599314248986352,2.3305989566823207e-05,-0.00020344545179844242,7.2546656928626995e-06,1.6585600718660533e-06,0.0007259140921860308,0.03116355172413792
-1.6676676676676676,0.9961366990291259,1.1216300970873794,0.058519543689320365,17.733466019417424,0.001227478705814189,0.0009670494141607155,2.3485101371579306e-05,-0.00020548535325666528,5.307370183590157e-06,6.611800339884574e-07,0.00029944302190187955,0.031387572815533976
-1.6636636636636637,0.9961324999999999,1.1217730769230774,0.058572923076923064,17.733298076923028,0.0012492023520700446,0.0009753347976094672,2.3712196911409554e-05,-0.00020433583668638677,7.530364516383336e-06,2.4338864785976342e-06,0.0008123919210447639,0.03161735576923078
-1.6596596596596598,0.9961181250000002,1.1220437500000005,0.05875131250000001,17.732976562499953,0.0012420418359362362,0.00097756062327734,2.3753667388592508e-05,-0.00020836330742192433,6.1066095641897045e-06,1.1845333461600552e-06,0.00044848382748341464,0.031777726562500004
-1.6556556556556556,0.9961084375000001,1.12225859375,0.05884637500000001,17.73271874999996,0.0012372112542726743,0.0009821853993593759,2.3871408391677818e-05,-0.0002099828672851578,6.130941916045998e-06,1.1801504790283237e-06,0.0009201083996117632,0.031951859375
-1.6516516516516517,0.9960944915254234,1.1225194915254242,0.059124033898305055,17.7324322033898,0.001241516569231882,0.0009885214969480062,2.40816510490034e-05,-0.0002135753837115839,6.0682766664799245e-06,6.986048659838454e-07,-0.00016879696818250522,0.03220806779661017
-1.6476476476476476,0.996089909090909,1.122646363636363,0.05943104545454545,17.732254545454513,0.0012787785776873228,0.0010067244725433873,2.5137394498756345e-05,-0.00021222888483467262,8.320253938475094e-06,2.4689315520832687e-06,-0.0001239920651983084,0.03265821818181819
-1.6436436436436437,0.9960721739130437,1.1229582608695656,0.060074330434782636,17.731869565217366,0.0012934399969748434,0.001020195692377766,2.5058773150085393e-05,-0.00021680910620798521,7.64170314720118e-06,1.2577315990810888e-06,-0.001111321359928752,0.033144765217391306
-1.6396396396396398,0.996063828125,1.12312109375,0.06026120312500001,17.731625000000005,0.0013036962738033342,0.001033881147927488,2.559144893286358e-05,-0.00021676117694090224,6.464159304608565e-06,1.2298996153877427e-06,0.0002561093746749066,0.033476265625
-1.6356356356356356,0.9960528125000002,1.1233374999999994,0.060586109374999975,17.7313828125,0.0013284860937521348,0.0010452342883005418,2.5979512691019338e-05,-0.00021795332753893337,6.533103421357632e-06,1.240678085075091e-06,-0.0009989434208250714,0.03383705468750001
-1.6316316316316315,0.9960411718749996,1.1235617187500002,0.06096579687499999,17.731117187499994,0.0013410954095443017,0.001057916142646241,2.643121806259534e-05,-0.00021956989683835637,6.6242751656598936e-06,1.255912210067053e-06,-0.0018135918575126198,0.03424116406250002
-1.6276276276276276,0.9960285937500002,1.1237914062500003,0.06140739843749998,17.73071875,0.0013577189886466723,0.0010719470421381248,2.695426328462288e-05,-0.00022158320673219822,6.720800970982563e-06,1.2761664198531477e-06,0.0021594833983158424,0.034693796875
-1.6236236236236237,0.996016171875,1.1240171875000007,0.06191789062500001,17.730484375,0.0013783309545887246,0.001087320133050536,2.7556720706183333e-05,-0.0002235076512451667,6.846542932082805e-06,1.3037002263353273e-06,-0.0002324221193248377,0.035200109375000004
-1.6196196196196198,0.9960034375,1.1242554687499995,0.06250407812499999,17.730226562500018,0.001391047235719034,0.0011039886552438967,2.8246180441438013e-05,-0.00022615321370844654,6.984267737551584e-06,1.3387256658986035e-06,-0.0019495825806643552,0.035765390625000004
-1.6156156156156156,0.9959929687499999,1.1244171875,0.06303346875,17.72981250000002,0.00142817595458955,0.0011224536923427732,2.895405571337172e-05,-0.00022800158774416435,7.1169890782838655e-06,1.3683877690647043e-06,0.00445183984339792,0.036304640624999995
-1.6116116116116115,0.9959803906250003,1.1246546875000005,0.06337753125,17.729578125000018,0.001428396384276276,0.0011344275951552735,2.9390221424673767e-05,-0.00023033760249024926,7.201217052110796e-06,1.3815557308147235e-06,0.002293884521009204,0.03671620312499999
-1.6076076076076076,0.9959676562499996,1.1248812500000007,0.06372554687500004,17.729359375000016,0.0014515483984360866,0.001146653894232172,2.98373473421744e-05,-0.00023195407568364634,7.278064635522758e-06,1.3952388744864137e-06,-0.000340097900902947,0.037133890625000006
-1.6036036036036037,0.9959558593749994,1.125114843749999,0.06407741406249996,17.729070312500006,0.001460338373415082,0.0011591412570629315,3.0295379024300837e-05,-0.00023404346083366612,7.362225193237391e-06,1.4088360008376776e-06,-0.0009497705688659153,0.03755794531249997
-1.5995995995995997,0.9959435937499994,1.1253414062500007,0.064433109375,17.72864843750001,0.001480156879270833,0.0011718611350192872,3.076439949927692e-05,-0.0002357537256226505,7.44773239171078e-06,1.4230499759043757e-06,0.0033839545286582506,0.03798863281249999
-1.5955955955955956,0.9959317187500001,1.1255734375000006,0.06479250000000002,17.72846875000001,0.0014922492944318133,0.0011848350687499983,3.124430976311771e-05,-0.00023781069921878506,7.541511878770749e-06,1.4375014998808667e-06,-0.0006354697273422971,0.038426234375
-1.5915915915915915,0.9959187499999995,1.1257976562500003,0.06515562499999997,17.728250000000003,0.0015171371820061896,0.001198034374609377,3.1735245810335215e-05,-0.00023958897900390463,7.62219240661789e-06,1.4521735189150388e-06,-0.0031918125004608555,0.03887095312500001
-1.5875875875875876,0.9959069531249997,1.126003906249999,0.06556364843750001,17.7278203125,0.0015300468597441164,0.0012129876910639045,3.230441621867813e-05,-0.00024158831112658374,7.722597841583115e-06,1.4717988837575171e-06,0.0023557177122484063,0.039353687500000005
-1.5835835835835836,0.9958948437500006,1.1262367187499998,0.065927203125,17.72754687500001,0.0015400720892333464,0.0012263999818649925,3.280670611153835e-05,-0.00024373067386472547,7.813363418046214e-06,1.4858410646585488e-06,0.0016599196773086078,0.03980864843750001
-1.5795795795795795,0.9958824999999999,1.1264695312500006,0.06629492968750002,17.727343750000014,0.0015546764154046322,0.00124009479772943,3.332141725597482e-05,-0.00024578868182990876,7.898947085755793e-06,1.500610315971949e-06,-0.0019195556644149292,0.04027209375
-1.5755755755755756,0.9958693749999994,1.1266968750000008,0.06666678906249997,17.726968750000033,0.001573683115231539,0.001254050954846134,3.3848405052112075e-05,-0.0002477082155029481,7.995490005616656e-06,1.515983420291896e-06,0.001219561522418644,0.040744265625
-1.5715715715715715,0.9958568749999993,1.1269234374999995,0.067042546875,17.726601562500047,0.0016013785131849811,0.0012682617522634266,3.43876358578042e-05,-0.00024961425812985993,8.088648083243708e-06,1.5311400086220914e-06,0.003534544371177617,0.0412254375
-1.5675675675675675,0.9958446875000001,1.1271554687500005,0.06742204687499999,17.72642187500005,0.0016127367669667159,0.0012827277514353029,3.493896140317581e-05,-0.00025187103697511815,8.178360673140837e-06,1.5463504073710626e-06,-0.0006418654804747348,0.0417157109375
-1.5635635635635636,0.9958319531249997,1.12738125,0.0678052109375,17.726085937500038,0.001630267148437392,0.0012974283697211294,3.5502265613615277e-05,-0.00025387033823243144,8.282677570259746e-06,1.5624500878342747e-06,0.00033046136309167196,0.042215218750000005
-1.5595595595595595,0.9958187499999992,1.1276109375000003,0.06819170312500002,17.725734375000023,0.0016474798803713941,0.0013123861561618617,3.607741475103548e-05,-0.0002560071655029611,8.376866270327053e-06,1.5786338156806706e-06,0.001856491942305638,0.0427242265625
-1.5555555555555556,0.9958061718750008,1.127844531249999,0.06858153125000002,17.725476562500017,0.0016495258294701998,0.0013275735714052706,3.666438527386205e-05,-0.0002585705900634283,8.477056869204502e-06,1.594802328371498e-06,0.0003712572624863242,0.043242953124999976
-1.5515515515515514,0.9957936718750001,1.12806328125,0.0689745390625,17.725187500000008,0.0016872959954827849,0.00134298717986566,3.7263001965255424e-05,-0.00026011360755007207,8.574293769160165e-06,1.6112948185548843e-06,0.00014996484355833672,0.04377167187499999
-1.5475475475475475,0.9957802343749993,1.1282968750000004,0.0693705234375,17.72486718750001,0.0016914743652336472,0.0013586281342572622,3.78731685056691e-05,-0.00026274012414555237,8.679130284753678e-06,1.6278134273110225e-06,0.0008800604858265615,0.04431041406249999
-1.5435435435435436,0.9957672656249993,1.1285203125000005,0.06976922656250004,17.72452343750001,0.0017208105249013617,0.0013745104936205392,3.8494748179856835e-05,-0.00026448936319585503,8.776597614340445e-06,1.6441040806720982e-06,0.002284538513094958,0.04485949999999998
-1.5395395395395395,0.9957548437500001,1.1287453124999993,0.07017066406250003,17.72427343750001,0.0017465195092785102,0.001390598998777766,3.912770303039764e-05,-0.0002666128230590509,8.8789798370234e-06,1.6611643981240811e-06,0.0008342377314534133,0.045419007812500016
-1.5355355355355356,0.9957266406249999,1.1292421875,0.07092559374999997,17.72360156249996,0.001764425720214513,0.0014246289012099659,4.0374856160732327e-05,-0.00026982107348626216,9.079616053222323e-06,1.6713958313300663e-06,0.0008226537490259034,0.046550140624999965
-1.5315315315315314,0.9956971093749996,1.1297492187500002,0.07171216406250001,17.722953124999975,0.001820608983763572,0.0014595374004730795,4.168420042289561e-05,-0.00027285507448121527,9.270258493885989e-06,1.6849246678710323e-06,0.0005262790538722584,0.04773468749999999
-1.5275275275275275,0.9956734374999996,1.13016328125,0.0723696875,17.722374999999992,0.0018403327142335613,0.0014875877061523417,4.277955965360539e-05,-0.00027625098803710224,9.446242192506478e-06,1.7033348311460015e-06,0.001643109375493168,0.0487151953125
-1.5235235235235236,0.9956549218749998,1.1304906249999997,0.07290985937500001,17.72198437499999,0.001866728037110299,0.0015098180309177263,4.36807760936595e-05,-0.0002793890560058576,9.591974001996932e-06,1.7254321018151217e-06,0.00017606225617328164,0.0495104140625
-1.5195195195195195,0.9956399218749998,1.13073515625,0.07334452343750002,17.721640624999996,0.001895037670287536,0.0015271082254760086,4.440783185871734e-05,-0.0002822077316833871,9.709208897423554e-06,1.7494513105248095e-06,0.0005629333497836342,0.0501394140625
-1.5155155155155156,0.9956299999999997,1.1309015748031495,0.07368029133858267,17.72138582677165,0.0019151714148437637,0.0015412083690489803,4.511995018000173e-05,-0.0002839449083327783,1.0059081405096564e-05,2.0189355673790542e-06,0.0011457960194434236,0.05064105511811024
-1.5115115115115114,0.9956173214285712,1.1311214285714284,0.07409338392857145,17.72108928571428,0.0019384209693875665,0.0015536151008704504,4.573550748171687e-05,-0.0002867303484056366,1.2607672930490935e-05,3.0835756052199524e-06,0.0013873848850494142,0.0511831875
-1.5075075075075075,0.9956090999999998,1.1312469999999997,0.07434645000000001,17.720949999999995,0.001928224991001093,0.0015629563723975008,4.6136905436246914e-05,-0.00028984852315001863,1.0240769327118785e-05,1.6615222650616452e-06,0.0005310975000725193,0.05149979999999999
-1.5035035035035036,0.9956166019417471,1.1310728155339804,0.07422740776699026,17.721165048543682,0.0019441888726554613,0.0015722744604647993,4.671164152764971e-05,-0.000286438044254822,6.233678965500596e-06,8.354955059543639e-07,-0.0006615515126213722,0.051570281553398066
-1.4994994994994995,0.995643008849557,1.1306061946902657,0.07374183185840705,17.721734513274324,0.001905738722687067,0.0015401475439009368,4.506334706177075e-05,-0.000285157747630993,9.6030464910332e-06,1.4934201127048484e-06,0.0010992923491244255,0.050450513274336285
-1.4954954954954955,0.9956329914529914,1.1307888888888882,0.07411179487179488,17.721470085470077,0.0019275998765446722,0.0015518820318211708,4.5730149525995106e-05,-0.0002870676809116346,1.2074665971623815e-05,2.370412311942156e-06,0.0011219414130323457,0.0509269316239316
-1.4914914914914914,0.9956242857142855,1.1309176470588236,0.07440153781512605,17.721310924369742,0.0019420822936226934,0.0015706809186435255,4.648648288688876e-05,-0.0002870372935244725,1.1960631729194117e-05,2.646186932224865e-06,0.0006013066875425466,0.05148896638655459
-1.4874874874874875,0.9956092187500003,1.1311539062500002,0.07483188281250001,17.720960937500003,0.001973652875365106,0.0015923729084862679,4.719334193986897e-05,-0.00028879843040159614,1.0126551322145927e-05,1.8626543723618186e-06,0.0010590765987785744,0.05219864062499999
-1.4834834834834836,0.9955896093749994,1.1314812500000002,0.0753869921875,17.72057031250002,0.001995493398437409,0.0016163920339218119,4.8191013385502484e-05,-0.00029211659155277403,1.0281515033789277e-05,1.8851868374060098e-06,-0.0004090752572665224,0.053074453125
-1.4794794794794794,0.9955657031249996,1.13188515625,0.07604746093749998,17.720000000000013,0.0020281805609125847,0.0016440336849594187,4.937102898915627e-05,-0.00029676564315794796,1.0456262625866742e-05,1.909339706912236e-06,0.0008968749996824954,0.05412242187499998
-1.4754754754754755,0.9955371875000005,1.132369531249999,0.07682191406250002,17.719289062500003,0.002072838446657066,0.0016751958635238618,5.074813532975771e-05,-0.0003026620041808592,1.067352811352486e-05,1.938790848156745e-06,0.0028888695679825105,0.05535663281249998
-1.4714714714714714,0.9955213281249997,1.1325500000000002,0.07775446875000003,17.71900000000001,0.0021187787499996613,0.0017218035269052695,5.2802442202858634e-05,-0.00030731577031252455,1.0985831563281373e-05,1.988664807564937e-06,0.0018827499994245045,0.05677915624999997
-1.4674674674674675,0.9955112499999998,1.1325796874999998,0.07870893749999999,17.718898437500002,0.0021820014624025497,0.001771907063871099,5.505580509622731e-05,-0.0003106047747069851,1.1316954887573077e-05,2.052327999155265e-06,-0.00045558844021797995,0.0581957578125
-1.4634634634634636,0.9955009374999993,1.1326140624999999,0.07964875781250005,17.718703125,0.0022510104272466247,0.00181962772267571,5.727253620506099e-05,-0.0003135219090942831,1.1640601139343263e-05,2.123027532574182e-06,0.0002158181148956828,0.059598304687499985
-1.4594594594594594,0.9954721093749996,1.1334382812499997,0.07873438281249999,17.71792968750001,0.0021754750970466308,0.0017610235256347107,5.4432605745212775e-05,-0.0003141416552795151,1.1197607752002378e-05,2.0122945556450495e-06,-0.0004230361940358307,0.058509640625000005
-1.4554554554554555,0.9954558593749997,1.1336960937500005,0.07918500781250003,17.71757812500002,0.002196448265990414,0.0017819462564843099,5.532880892064107e-05,-0.00031681216559457936,1.131947808781118e-05,2.028430527908749e-06,-0.0001527404791659137,0.05926952343749999
-1.4514514514514514,0.9954400000000007,1.1339722772277225,0.07971403960396038,17.717118811881214,0.002208854676993388,0.0017996283256618006,5.606732583314225e-05,-0.00032111497711982684,1.3484947455896204e-05,2.5019054498494143e-06,0.0030079363777986146,0.06000934653465345
-1.4474474474474475,0.9954259302325581,1.1341860465116276,0.08021551162790697,17.716918604651177,0.0022324770146033845,0.0018213100663661483,5.72866579560097e-05,-0.00032496516495396366,1.313600602217426e-05,2.0539698929737506e-06,-0.0006001926720955453,0.06078269767441863
-1.4434434434434436,0.9954177319587627,1.1342907216494842,0.08066839175257731,17.716721649484562,0.0022701257902015826,0.0018462951081351887,5.8159713314732067e-05,-0.000324367058220823,1.82319684036773e-05,4.984740292561808e-06,-0.0002672424284924091,0.061629402061855666
-1.4394394394394394,0.9954075781250005,1.1343812499999997,0.08112919531250003,17.716507812499998,0.0023104296484381948,0.0018756075741962275,5.9559914462160845e-05,-0.00032642236508788336,1.1902704049853894e-05,2.1333927305796664e-06,0.001600929626249581,0.06245615624999998
-1.4354354354354353,0.9954007031250005,1.1344367187499995,0.0816596484375,17.716359374999993,0.0023431749017341907,0.0019018893170639041,6.081738365647641e-05,-0.0003283051902160661,1.207777739790038e-05,2.1742246193286335e-06,0.0013917458497303414,0.063292984375
-1.4314314314314314,0.9953938043478268,1.1344891304347826,0.08212254347826085,17.716250000000024,0.0023648477079398766,0.0019317856787481116,6.129233170683075e-05,-0.0003291655484404382,1.1660681777528239e-05,2.3348962098083528e-06,0.0012250679338308146,0.06419426086956523
-1.4274274274274275,0.9953815217391303,1.1346945652173914,0.08264595652173913,17.715934782608727,0.0023986784487233237,0.0019532480445198473,6.272691095845217e-05,-0.00033229813719286294,1.8465762657644293e-05,5.5664549322915695e-06,0.0022852131369290873,0.0650686847826087
-1.4234234234234235,0.9953727499999999,1.1347433333333334,0.08318511666666668,17.71581666666667,0.002440900788888589,0.0019820796984863836,6.449287543846009e-05,-0.00033558157005558753,1.1641785157805314e-05,1.936187800587354e-06,0.0008398330554655331,0.06593624166666665
-1.4194194194194194,0.995371338582677,1.1346645669291338,0.0838178346456693,17.715811023622038,0.0024780528389862777,0.0020094808315317143,6.606009938680136e-05,-0.000336520749953495,1.323432533201029e-05,2.356192562612363e-06,0.001378357988926382,0.06682568503937006
-1.4154154154154153,0.9953747656250006,1.13445703125,0.08442432031249998,17.715953125,0.0025181817474368984,0.002042363046022403,6.781523353572528e-05,-0.00033525597451777855,1.3039430829406284e-05,2.4257245721651504e-06,0.001254872802689988,0.06778312499999997
-1.4114114114114114,0.9953355833333336,1.13526,0.08489269166666667,17.714974999999992,0.0025330657333326734,0.0020501050682549295,6.778415936752555e-05,-0.0003434438081666713,1.6285263604833434e-05,2.9857403723964364e-06,0.0022440827087280013,0.06857117500000001
-1.4074074074074074,0.9953125438596497,1.1356815789473687,0.08498376315789474,17.714508771929815,0.002567702116804682,0.002085915262680744,6.912962568324627e-05,-0.00033952064383661884,1.0979522616275225e-05,2.715193662365919e-06,0.0014421271162632365,0.0697316842105263
-1.4034034034034035,0.9952846428571428,1.1362303571428571,0.0855911607142857,17.713830357142815,0.002575218364158083,0.0020974549932956015,7.015932885003667e-05,-0.00034815903523593983,1.4629469222432825e-05,3.0296973885992896e-06,0.00030336407991171654,0.07054491071428572
-1.3993993993993994,0.9952771544715447,1.1362813008130077,0.08609769105691058,17.71366666666663,0.0026233420080650216,0.0021290079198720297,7.13909029607855e-05,-0.00034798500902900875,1.372080866508075e-05,2.9222868181003406e-06,0.001216474256125366,0.07153569105691057
-1.3953953953953953,0.9952545312500004,1.1366914062500004,0.08659985937499998,17.71314843749998,0.002639678207396079,0.0021506174812302332,7.231814317814236e-05,-0.00035338624652095363,1.3552374092712057e-05,2.3951264587756376e-06,0.001247431091769613,0.07248275781250002
-1.3913913913913913,0.9952303125000003,1.137128125,0.08704363281249997,17.712578124999993,0.002667752333984641,0.002174133330552684,7.331279289926501e-05,-0.0003572473482665456,1.3677299065649007e-05,2.3896049104165473e-06,0.0016855407716889204,0.07348572656249995
-1.3873873873873874,0.9952083593750005,1.1375242187499996,0.08750416406249997,17.71209374999998,0.0026902142572029497,0.002198790021723085,7.438849184152636e-05,-0.00036116055006710224,1.3797187180053375e-05,2.388439017696496e-06,0.0007193662115128063,0.07450478906250002
-1.3833833833833835,0.9951822429906546,1.1379738317757009,0.08811857009345797,17.71145794392521,0.0027183619320472197,0.0022167110626282608,7.579993773192463e-05,-0.0003690754579788874,1.4228303426954162e-05,1.567487896177134e-06,0.002481799633812898,0.07546076635514017
-1.3793793793793794,0.9951682812499996,1.1382007812500003,0.08846971093749996,17.711234374999993,0.002756794061889556,0.002251203996635198,7.676011719081971e-05,-0.0003683722310241916,1.4065710064922775e-05,2.400371589134697e-06,-0.0011824611815995922,0.076591609375
-1.3753753753753752,0.9951510156250003,1.13849375,0.08897177343749994,17.710687500000006,0.002796043710937335,0.0022786805626361806,7.804436346641438e-05,-0.0003716048600097138,1.4216215245848815e-05,2.4117576403719466e-06,0.004126402343274549,0.07765985156249999
-1.3713713713713713,0.9951346093749996,1.1387687500000003,0.08949138281250002,17.710406250000002,0.0028088590234365274,0.002307308027306573,7.940872784461426e-05,-0.00037563076616212165,1.4382766863232867e-05,2.4285423008386696e-06,2.6084961007200036e-05,0.07872692187500001
-1.3673673673673674,0.9951189062499998,1.1390031249999997,0.0900131015625,17.710015624999997,0.0028546937402353922,0.0023363446720990576,8.081111918153374e-05,-0.00037865709562982797,1.4539875656445023e-05,2.4473595227719985e-06,0.001049687255886056,0.07983427343750003
-1.3633633633633635,0.9951025000000001,1.13924765625,0.09054183593749997,17.709617187500005,0.0028921214788824035,0.0023659103200668434,8.224750953716099e-05,-0.0003815118843688431,1.4706818229327952e-05,2.4657649112912426e-06,0.003209072204754193,0.080965796875
-1.3593593593593594,0.99508703125,1.1394945312500004,0.091069703125,17.709359375,0.0029248695013412984,0.002395715422724369,8.370130341357091e-05,-0.00038431929849863655,1.4869016485974406e-05,2.484524571202884e-06,-0.0008625979001521955,0.08214740625
-1.3553553553553552,0.9950712499999997,1.1397179687500012,0.09161791406250001,17.708960937499995,0.0029726392083719855,0.0024271500103363614,8.525602844758444e-05,-0.0003874891664246566,1.5049295136945425e-05,2.505225884882797e-06,0.0014525140992418528,0.0833315
-1.3513513513513513,0.9950561718750002,1.1399460937499997,0.09216802343749998,17.708578125000003,0.0030057158441170184,0.002458953893124458,8.68389699246446e-05,-0.00039009391123651094,1.5227969855841344e-05,2.525913924948538e-06,0.003057665771336815,0.084537453125
-1.3473473473473474,0.9950454716981129,1.1400933962264155,0.09261840566037735,17.70837735849058,0.0030427082582760168,0.002497161121609028,8.949690009869145e-05,-0.0003898590775098243,1.795186718015374e-05,4.707568578100638e-06,0.0012015179772788542,0.08588808490566037
-1.3433433433433435,0.9950288775510202,1.1403326530612246,0.09318680612244895,17.708061224489807,0.0030996036276549344,0.0025280048789828244,9.0707795663541e-05,-0.00039242724366927995,1.9154030093086023e-05,5.292048065100961e-06,-0.0009425343613429504,0.08715780612244899
-1.3393393393393394,0.9950063302752296,1.1407669724770635,0.09392384403669722,17.707431192660582,0.0031030080834961726,0.002543540879168346,9.178368213014374e-05,-0.00040448526019686015,2.550732859432636e-05,6.50438194079221e-06,0.0019264287505507127,0.08805999082568806
-1.3353353353353352,0.9949962745098038,1.140846078431373,0.09417322549019609,17.707225490196098,0.00316434297481627,0.0025983153654785644,9.417595845398795e-05,-0.00039852754274319335,1.1381725169434787e-05,1.7888797675859273e-06,0.002694851114483754,0.08967807843137258
-1.3313313313313313,0.994977999999999,1.1411178947368419,0.09473642105263158,17.706894736842123,0.003211002942936858,0.002628473684033244,9.653491386757132e-05,-0.00040079376753465734,1.684208662094147e-05,4.531244393706337e-06,0.00019456786651517177,0.09104009473684214
-1.3273273273273274,0.9949579012345682,1.1414728395061733,0.09536167901234567,17.70629629629631,0.0032459295092199802,0.002656335361131539,9.583897766687321e-05,-0.00040647022600215355,1.577369313202282e-05,3.6948597937240973e-06,0.0038615912204704728,0.09224679012345677
-1.3233233233233235,0.9949315384615383,1.1419329670329672,0.09625995604395608,17.705791208791236,0.003244043858228851,0.002665427455822234,9.810738608677621e-05,-0.00042219743151798717,2.8148788090302953e-05,6.595873020682534e-06,0.0011115168447304313,0.09320183516483518
-1.3193193193193193,0.994931794871795,1.1417931623931628,0.09666505128205126,17.70581196581198,0.0033348700387172414,0.002730560168330712,0.00010062289244307406,-0.0004157681005040742,1.5589929517020472e-05,2.577954561538997e-06,0.0006328877196324356,0.09494836752136752
-1.3153153153153152,0.9949082031250001,1.14223125,0.09725814062499995,17.705164062500007,0.0033640215234369553,0.0027640493946677336,0.00010233429375490719,-0.00042035003876951527,1.6848927852094228e-05,2.6779607177560253e-06,0.003337394958293771,0.09640190624999999
-1.3113113113113113,0.9948896874999997,1.1424820312500006,0.09806662499999995,17.704828125,0.0034215270208728388,0.002815296436109385,0.0001050585416502176,-0.00042349755283208057,1.7116189692719123e-05,2.7054159772245207e-06,-7.956079087989565e-05,0.09836860156250006
-1.3073073073073074,0.9948738281249994,1.1427335937499994,0.09858521874999997,17.7044140625,0.0034646212152118494,0.0028475015190146512,0.0001067562449182326,-0.00042695381281725175,1.7281873527797743e-05,2.717512678493928e-06,0.0019258285521459584,0.09968772656250001
-1.3033033033033035,0.9948617582417586,1.1429439560439563,0.09890090109890111,17.704087912087925,0.003489003452481265,0.0028672820914957143,0.00010939016453672564,-0.00043016518026810224,2.403060667356769e-05,6.230769017397694e-06,0.0032931790840962094,0.10062156043956046
-1.2992992992992993,0.9948456249999995,1.143234375,0.09916017968749999,17.703796875000016,0.003515163818358591,0.002883961889342708,0.00010855783791711963,-0.00043387292492673424,1.7440707023199558e-05,2.708521364166637e-06,-4.879126055357119e-05,0.10132675000000001
-1.2952952952952952,0.9948310937499999,1.1434968750000005,0.09941997656250005,17.70342187500001,0.0035133343652340443,0.00290185576031194,0.00010940241718706549,-0.0004389325117920978,1.7506398761882704e-05,2.6990995715491555e-06,0.0011195407707873528,0.10211827343749992
-1.2912912912912913,0.9948161818181823,1.1437700000000002,0.09987466363636366,17.702990909090882,0.003562914372727377,0.0029279424726141295,0.00011079932450328008,-0.00044109857281823817,2.109113874720019e-05,4.034907011028508e-06,0.002931054463658711,0.10329141818181814
-1.2872872872872874,0.9947945833333331,1.1440575,0.10094774166666666,17.702524999999973,0.003622436693749176,0.0029900701190666065,0.00011436700987320119,-0.0004489376284791541,2.3142757296447966e-05,4.553982369713769e-06,0.0011919577094658962,0.10575012499999997
-1.2832832832832834,0.9947785156249992,1.1442390624999998,0.1016541796875,17.702124999999974,0.003709155349121973,0.003049630877061466,0.00011746204545993772,-0.0004486363898315304,1.8218053391406172e-05,2.7578663531054943e-06,0.0031298593759174764,0.108028671875
-1.2792792792792793,0.9948272656250002,1.1431781250000002,0.10162700781250002,17.703375000000005,0.0037172120214834514,0.0030538965955780647,0.0001183406010286225,-0.0004349597404541411,1.8363152620827136e-05,2.8963508037940073e-06,0.0006698593746818915,0.10740359374999994
-1.2752752752752752,0.99478625,1.1439171874999994,0.10254293749999992,17.702390624999975,0.0037815931420916993,0.003113375656371103,0.00012136300527483627,-0.0004442224129881239,1.860097980020285e-05,2.866425006971066e-06,0.000991159913098727,0.11012906249999997
-1.2712712712712713,0.9947399218749998,1.1447390624999993,0.1035136953125,17.70128125,0.003854510036622072,0.0031748367577509127,0.00012454671385843011,-0.000456795527941839,1.8832325152819368e-05,2.821149313029706e-06,0.0012827333982272648,0.11305054687499999
-1.2672672672672673,0.9947094531250003,1.1452718750000006,0.10430304687500003,17.7005234375,0.0039038948339829016,0.0032266400375915404,0.00012734096526230204,-0.0004649554377442189,1.904115317722169e-05,2.7988141027606236e-06,0.0017825385133392047,0.11537242187500003
-1.2632632632632632,0.9946936718749996,1.1454953125000003,0.10490281249999996,17.700203125,0.003948301540527721,0.003268259304589849,0.00012970692324915852,-0.0004692737368164335,1.9238166241858584e-05,2.8071371126977643e-06,0.0007780837401014651,0.11707617187500002
-1.2592592592592593,0.9946778124999993,1.1457218749999998,0.10551195312499997,17.69973437500002,0.004001853896484775,0.0033108839977478103,0.00013214260993008959,-0.000472196519287052,1.9418438482445986e-05,2.813207102040353e-06,0.003934304442964276,0.11885218749999994
-1.2552552552552552,0.9946578906250002,1.1460390624999999,0.106165078125,17.69935156250003,0.004063217224121285,0.0033571168117126435,0.000134719210120185,-0.0004763578546142233,1.96018616717524e-05,2.8088922032653806e-06,0.00045426702752138226,0.12081648437500002
-1.2512512512512513,0.994633671875,1.1464531249999999,0.10673296874999998,17.69867968750003,0.004110075927735046,0.0033957921318115234,0.00013678503130508903,-0.0004809861889648187,1.9747437164184436e-05,2.7961385585729997e-06,0.004393569273872799,0.12263898437500002
-1.2472472472472473,0.9946078125000001,1.1469289062500003,0.10728351562499996,17.698132812500013,0.004145490258177675,0.0034332238376403867,0.00013873797601726245,-0.00048750273443602665,1.986802704908512e-05,2.7755510399182575e-06,0.001173076110319471,0.12447429687500003
-1.2432432432432432,0.9945789062500007,1.1474523437500002,0.10781476562499993,17.69742187499999,0.004189056322632112,0.003469538813226333,0.00014056751131554473,-0.0004926180072631348,1.997304402917387e-05,2.746681140832448e-06,0.0017277282718168863,0.126317421875
-1.2392392392392393,0.9945623728813563,1.1477033898305082,0.10848025423728809,17.69703389830509,0.004243878124103206,0.003516305627054012,0.00014336536698902056,-0.0004993419584888581,1.687770807497907e-05,1.613991548606371e-07,0.0009234056303739635,0.12820771186440674
-1.2352352352352352,0.9945470434782604,1.1479147826086953,0.10906678260869568,17.696652173913055,0.004303825781474702,0.0035674978009527358,0.00014788840874916612,-0.0005011111785255817,2.6799062034843068e-05,6.004111041869248e-06,0.0019800964079195182,0.13053104347826092
-1.2312312312312312,0.9945061983471067,1.148704958677686,0.10965942148760324,17.695603305785127,0.004333116256402869,0.0035917286343760835,0.00014729933433595897,-0.0005138418896932229,2.450700679432346e-05,4.022696169381145e-06,0.003557528583826297,0.13216636363636367
-1.2272272272272273,0.9944771093750006,1.1492609375,0.11009000000000005,17.6949453125,0.004375860036621049,0.0036379965874999906,0.00014966411327743372,-0.0005201053593750782,2.0488952503113422e-05,2.634278295703223e-06,0.0009416376343551747,0.1342714062499999
-1.2232232232232232,0.9944831451612908,1.1489693548387094,0.11099395161290324,17.695064516129033,0.004467808738294554,0.0037079798021266916,0.0001550461681554207,-0.0005199392982570272,2.6602547589632845e-05,5.416728761430105e-06,0.0021111248698844065,0.13676306451612902
-1.2192192192192193,0.994477672413794,1.1489318965517237,0.11189767241379314,17.69494827586208,0.00453308329295643,0.0037654022876857877,0.00015745015927165089,-0.0005234084343787027,2.7276094367107242e-05,4.92993326802473e-06,0.0020813766345781914,0.1389899137931034
-1.2152152152152151,0.9944542968749995,1.149321875,0.11240039062500003,17.694398437500006,0.004598290146485162,0.0038192459373474,0.00016126117997896692,-0.0005265714538574551,2.1264948625781014e-05,2.6720475209960942e-06,0.0017795599973169374,0.14145093749999996
-1.2112112112112112,0.9944493749999997,1.1492750000000005,0.11320039062499998,17.694250000000007,0.004676349374999944,0.0038839059373474115,0.0001655426056865882,-0.0005272851855468719,2.152800340683589e-05,2.687925757962046e-06,0.003516937499796313,0.144050546875
-1.2072072072072073,0.9944412499999998,1.1493031250000003,0.11397460937500002,17.69407812500001,0.004754670615233492,0.003946616542816162,0.00016966260456216086,-0.0005283278503418476,2.1783024363453357e-05,2.6950195191192925e-06,0.0022555563963351233,0.14666664062499998
-1.2032032032032032,0.9944320689655176,1.1493637931034475,0.11471362068965515,17.693905172413785,0.004843043516648438,0.004006302469649231,0.00017418808684372457,-0.0005304408171817598,2.769768884668491e-05,5.778527371796987e-06,-5.611244029068985e-05,0.14925663793103455
-1.1991991991991993,0.9944158593750005,1.149579687499999,0.11547507812499999,17.693437499999984,0.0049095108374050955,0.004068521957025149,0.00017760236782492044,-0.0005354604749754632,2.2228909519871694e-05,2.678909560344194e-06,0.0027381835942605903,0.15191593750000004
-1.1951951951951951,0.9943978906250002,1.14984296875,0.11616085937500001,17.69303124999997,0.004968959716186827,0.004124560999261465,0.00018115699999324077,-0.0005404973963013815,2.2409932671722224e-05,2.6550221507781743e-06,0.0017233115246426678,0.154539765625
-1.1911911911911912,0.9943798437500009,1.1501070312500001,0.11683632812499999,17.692601562499974,0.005042879169310455,0.004180381805267331,0.00018470272465923466,-0.000544907481994622,2.2572521294469668e-05,2.6277344753356606e-06,0.001693700623377481,0.15719054687499998
-1.1871871871871873,0.9943643750000004,1.1501875000000001,0.11815375,17.692148437499988,0.00517887109375037,0.004302910110937501,0.00019304046005426016,-0.0005499819531250005,2.299399740283135e-05,2.561813690634753e-06,0.004758665466908951,0.16224367187500005
-1.1831831831831832,0.9943493750000001,1.1502671875,0.11944789062499993,17.69182812499999,0.005326022360840232,0.00442183423773806,0.00020131214014249268,-0.0005539423270262134,2.3376683881372513e-05,2.5055152074743026e-06,0.002264470459635959,0.167360234375
-1.179179179179179,0.9943284821428572,1.1506455357142857,0.12000999999999999,17.691312499999984,0.005347886855069817,0.004450367757142861,0.00020293016572965188,-0.0005652207410713761,2.421411989905124e-05,1.957977751696422e-06,0.002194170201619272,0.16891633928571426
-1.1751751751751751,0.9943090654205613,1.1510177570093458,0.12028925233644862,17.690813084112136,0.005390833329547595,0.0044761406321512705,0.00020384474569783585,-0.0005643177530788579,2.14559039998951e-05,1.994277284077167e-06,0.0024221426328949747,0.17061635514018691
-1.1711711711711712,0.9943024657534246,1.1511301369863003,0.12020767123287664,17.690698630136982,0.005454202242449302,0.004510225365809743,0.00021291369262450605,-0.0005512483955711078,3.8249816779413384e-05,1.530218799625433e-05,0.001099785888527549,0.17282534246575346
-1.1671671671671673,0.99428097826087,1.151551086956522,0.12062554347826093,17.690163043478254,0.005471398477079115,0.004533423912748094,0.00021034345763319332,-0.0005614757071125687,4.005488765065023e-05,1.5466415488911984e-05,0.000631495156312667,0.17423978260869563
-1.1631631631631631,0.9942531481481479,1.1520842592592595,0.12126999999999996,17.689361111111108,0.005491674381858047,0.004561781544444456,0.00021052481190252906,-0.0005753877499999616,2.9879387740063923e-05,5.152284896018534e-06,0.0035405177471261595,0.17534805555555558
-1.159159159159159,0.9942354687499996,1.1522625000000009,0.12230890624999996,17.688984375,0.005587224843747629,0.004654765826928718,0.00021591418917122165,-0.000585403587890776,2.3791746560547543e-05,2.3157738369873553e-06,0.001941156005841549,0.17967679687500002
-1.155155155155155,0.9942235937500005,1.1522585937500005,0.12360718749999998,17.688640624999994,0.005754039379271658,0.004778575698339857,0.00022504496062644662,-0.0005879127961425923,2.4150187664208355e-05,2.242190351542847e-06,0.003633464599886338,0.185153203125
-1.1511511511511512,0.9942080468750001,1.1524296875000006,0.12448015624999999,17.688312499999988,0.005851127868650607,0.004861089137475596,0.00023099235293521966,-0.0005925181921387912,2.434595262109274e-05,2.1797373557030057e-06,0.0007884023439714838,0.18907296875
-1.1471471471471473,0.994194747474748,1.1526505050505051,0.12478676767676763,17.687898989899,0.005933176843179622,0.004922222208744017,0.00023748657560870113,-0.000583510584226038,3.973244746931974e-05,1.6095948820092753e-05,0.003885888786498981,0.19260090909090916
-1.1431431431431431,0.9941633333333331,1.1532245614035088,0.12541938596491226,17.6871754385965,0.005962584659895409,0.004955898676815954,0.0002365220258937552,-0.0006046111077253891,2.462526887251487e-05,3.098207585204685e-06,0.001719741150907339,0.1940335087719298
-1.139139139139139,0.9941242342342341,1.1541270270270272,0.12555945945945948,17.68613513513515,0.005910625305575623,0.004923876194302401,0.0002361570661116093,-0.0006219260214268829,4.551160364353471e-05,1.2091436066228404e-05,0.0024257835397634153,0.19391441441441437
-1.135135135135135,0.9941250892857146,1.1537098214285717,0.1272370535714286,17.68616071428573,0.006164362224966968,0.005125348269889987,0.00024833431915658827,-0.0006123169264189987,2.9243356389390524e-05,5.1369363104153355e-06,0.0031120455988684625,0.20301500000000003
-1.1311311311311312,0.99410625,1.1539617187499993,0.12797359374999998,17.685671875000008,0.006232507909548213,0.005187962427709969,0.0002541027282969058,-0.0006223313233642003,2.4916336790344247e-05,1.8501364435180822e-06,0.004275954833588003,0.206121640625
-1.1271271271271273,0.9940906249999998,1.1541757812500004,0.12868500000000002,17.68533593750001,0.006310297225950556,0.005258944212499981,0.00025939528298371024,-0.0006283916601563799,2.504027640686169e-05,1.7765825351564156e-06,0.001861527770813609,0.20979570312500012
-1.1231231231231231,0.9940886486486487,1.154047747747748,0.12927009009009013,17.68523423423425,0.006488210332764144,0.00539910867296485,0.0002728154950249622,-0.0006121446079053183,2.4921498308335202e-05,5.339318821540441e-06,0.002580170358896794,0.21675189189189198
-1.119119119119119,0.9940515686274506,1.1546588235294113,0.13056686274509804,17.684352941176474,0.006513001245675332,0.00542019631368703,0.00027182104370797235,-0.0006453762076124026,3.142533140253656e-05,4.290388603825444e-06,0.0015041891579130606,0.2185539215686274
-1.115115115115115,0.9940334343434344,1.1549454545454538,0.1309987878787879,17.683848484848486,0.006616148539946742,0.005511731715702465,0.0002775785902367019,-0.0006386768337924287,2.7863624550963505e-05,6.029768895745318e-06,0.0032199366389704664,0.223319595959596
-1.1111111111111112,0.9939951546391752,1.1556701030927836,0.13170505154639173,17.68283505154638,0.006646200446380979,0.005534985582729298,0.00027903681906478976,-0.0006584152407268784,2.7790149112551818e-05,3.7194096366882136e-06,0.005901240833736665,0.2259049484536083
-1.1071071071071072,0.993969009009009,1.1561243243243244,0.13231675675675672,17.68223423423421,0.0067026728317503,0.005598149755247139,0.0002840951407618203,-0.0006709273084976319,3.309811765084058e-05,2.535489502410511e-06,0.002646539729937558,0.22887531531531527
-1.103103103103103,0.9939292187499997,1.1569335937499998,0.13256203125000005,17.681171875000008,0.006744503402710267,0.005636479745874019,0.0002860792379436631,-0.0006793734588622924,2.527978555297842e-05,1.2316160132324171e-06,0.004911126708634583,0.23216679687500005
-1.099099099099099,0.9939525781249999,1.1559929687500001,0.13445992187500003,17.681820312499994,0.007022443700560821,0.005855076284368887,0.0003055274902084983,-0.0006685523911743041,2.5792809227538453e-05,1.028385346972699e-06,0.0026835614626747883,0.24280390625
-1.095095095095095,0.9939353043478255,1.1562104347826088,0.13509765217391306,17.681304347826075,0.00710525658676775,0.005940285246661615,0.00030987518816988965,-0.000673836897240071,1.610491702230593e-05,-1.921684638714669e-06,0.005737429112002701,0.24824930434782605
-1.0910910910910911,0.9939142187500001,1.1564929687499996,0.135954296875,17.680875000000015,0.00720448198181356,0.006018804161224387,0.0003188536862272949,-0.0006814384072874602,2.5912312264037875e-05,7.541513959349527e-07,0.002440484374631069,0.2527398437499998
-1.0870870870870872,0.9939010156249997,1.1565382812500002,0.13700460937499992,17.680453125000007,0.007348891503295318,0.006141580760003696,0.0003295310175696859,-0.0006852941998901074,2.6034665362304073e-05,5.584001016601197e-07,0.005796044677424561,0.26023078124999993
-1.083083083083083,0.9938842187499999,1.156725,0.13788765625000005,17.680054687500007,0.00745446187499943,0.006242783316381829,0.0003382203021831192,-0.0006913804257812906,2.6110624537109724e-05,3.8043222030032843e-07,0.004181872009098697,0.26660898437500014
-1.079079079079079,0.9938481111111112,1.1573666666666667,0.13869299999999998,17.67912222222221,0.007533509999999799,0.006297362862111119,0.0003446873764525962,-0.0007049884333332479,3.0678533459259914e-05,-3.2269891977774003e-07,0.004859673950988963,0.27
-1.075075075075075,0.9938080373831779,1.1581355140186915,0.1392071962616822,17.678130841121504,0.007578205935016014,0.006347393892139053,0.0003477642959212371,-0.000722293124726936,4.4389761296620184e-05,1.0936431000340654e-05,0.00406379596432771,0.27375186915887856
-1.0710710710710711,0.9937832773109245,1.1583109243697478,0.14070487394957984,17.67752941176471,0.007793953746203952,0.0065291552535555394,0.0003623974065977128,-0.0007229337843372707,3.3052175679967476e-05,5.081282503472981e-06,0.0044496945129708365,0.2897034453781512
-1.0670670670670672,0.9937726126126121,1.1583486486486487,0.1413865765765766,17.677270270270284,0.007962642408082976,0.0066537909189107874,0.000375917811399768,-0.0007177427073290499,3.640870819113771e-05,6.38817726709691e-06,0.0033950710974863796,0.29925630630630623
-1.063063063063063,0.9937409009009008,1.1588351351351347,0.14241846846846848,17.676459459459473,0.008053381828587058,0.0067409798390958425,0.00037618502064093657,-0.0007355611894326042,4.181110321592463e-05,1.2213389691900087e-05,0.004312509617250271,0.30587225225225223
-1.059059059059059,0.9937303200000004,1.1588591999999998,0.14313184,17.676176000000005,0.00817975457535991,0.0068569003782144,0.00039118170763121084,-0.0007342895969280616,2.8644078079680774e-05,9.82148159936053e-07,0.0044820170238608625,0.32298048
-1.055055055055055,0.993753482142857,1.1582500000000002,0.14363374999999998,17.676785714285728,0.0082355089285715,0.00688226550379465,0.00039585003771797295,-0.0007403087946429576,3.7265968399553394e-05,3.356333208671985e-06,0.0037468112238912,0.3156065178571427
-1.0510510510510511,0.9937185937500003,1.1587335937500007,0.14459617187499998,17.67587500000001,0.00839661496520816,0.007046158016595468,0.00041077797098488356,-0.0007403950042115803,2.591835094973102e-05,1.5606956208227628e-06,0.00547423437467387,0.33781437499999994
-1.0470470470470472,0.9936853124999998,1.1591179687499993,0.14596343749999996,17.675078125,0.008606472020875167,0.007222776475683607,0.0004288692164505947,-0.0007511088117674869,2.5826751765740757e-05,3.0182738689623565e-06,0.004191400146396518,0.35345617187499995
-1.043043043043043,0.9936615833333333,1.159305833333333,0.1473064166666667,17.67447500000001,0.008792484799306388,0.007381794608826382,0.0004420441629130549,-0.0007539381290972702,2.7287134961145583e-05,5.675156207677113e-06,0.00460014104118045,0.3718118333333334
-1.039039039039039,0.9936370093457942,1.1595308411214953,0.14837775700934577,17.67389719626169,0.00894523783387191,0.0075127982342213274,0.00046129061288912486,-0.000770921837365629,1.5584156207528973e-05,-3.6443349272424557e-06,0.005133596907910487,0.3873121495327101
-1.035035035035035,0.9936153225806449,1.159945161290322,0.14874596774193546,17.673330645161307,0.009003029250781669,0.007563459661160267,0.0004634389467245357,-0.0007725687695107897,1.6884823370082885e-05,2.7607626209026197e-06,0.004432293898901207,0.3937175806451613
-1.031031031031031,0.9935836283185843,1.1605061946902655,0.14926902654867258,17.672566371681423,0.009088203943927065,0.007629828509671869,0.0004724095130612572,-0.0007772760028193215,4.20417045038752e-05,1.638313557796206e-05,0.0035836792229133607,0.40344920353982294
-1.0270270270270272,0.9935357031250001,1.16135390625,0.15002109375,17.671359375,0.009177416937866223,0.007721460492553709,0.00047967006239974544,-0.0007961769964600351,2.4819426405018046e-05,7.223310260998501e-06,0.003917214599766794,0.41888757812500016
-1.023023023023023,0.9935035937499999,1.1618374999999994,0.15089273437500003,17.670515624999993,0.00932268609375142,0.007835859275335685,0.000491931687942383,-0.0008055716494140552,2.4479391631932607e-05,7.623490199311018e-06,0.004986921631200403,0.42957265624999996
-1.019019019019019,0.9935024799999996,1.1615408000000003,0.15206631999999998,17.670487999999988,0.009502969935359928,0.007993690321657598,0.0005107045139323299,-0.0008101149858559809,3.1775886640407144e-05,1.1971211112722726e-05,0.005373841856510353,0.43377487999999975
-1.015015015015015,0.9934817968749997,1.1617031249999996,0.15300078125000002,17.670007812499982,0.009677880615234669,0.008145604686889654,0.0005288289473365348,-0.0008063294555664124,2.3939737891479258e-05,8.63267147072146e-06,0.004495781189802983,0.45823375
-1.011011011011011,0.9934832812499996,1.1613101562500003,0.154142109375,17.67002343749998,0.009908720990599473,0.008325991367425543,0.0005503153543479985,-0.0007970314979857396,2.3195617475598156e-05,7.64842732549673e-06,0.006365468201181557,0.5080310937500001
-1.007007007007007,0.9934842187499999,1.1609476562499998,0.155243203125,17.670062499999982,0.010138820697632278,0.00850857132098997,0.0005722901251749452,-0.0007896234417113512,2.1466153807494723e-05,5.033605645642061e-06,0.005531871094433427,0.5282100781250002
-1.003003003003003,0.9934567826086957,1.1612765217391303,0.15628860869565206,17.669365217391306,0.010299448753119833,0.008621288183281717,0.000583894818040301,-0.0008018571109262018,2.654956129488162e-05,4.61405822584808e-06,0.00605455357271012,0.5373646956521738
-0.9989989989989989,0.9934638281250001,1.1607375,0.15734234375000003,17.669609374999983,0.010562674843750841,0.008848488425756838,0.000612655769182523,-0.0007795649785156678,1.7837043009570445e-05,5.8899064797367565e-08,0.00451390991287326,0.5718733593750001
-0.994994994994995,0.9934384375000002,1.1609882812500003,0.15834210937500004,17.668968749999983,0.010730429550170228,0.008995549836175516,0.0006310598029573487,-0.0007820052877809125,1.564750974636733e-05,-7.870610577840096e-07,0.004887061523902503,0.5826492187500001
-0.9909909909909911,0.9933828813559324,1.1619983050847464,0.1590714406779662,17.667508474576277,0.010851464403905275,0.009113395404704086,0.0006443304561937314,-0.0007851512348465151,1.5016284707483466e-05,-1.5647425856830764e-06,0.0067714194195218624,0.6032253389830511
-0.986986986986987,0.9933441406249998,1.16256328125,0.160154375,17.666531249999988,0.010980210839234061,0.009222044918359401,0.0006531605034075326,-0.0008129550815429987,1.4825608334912658e-05,-2.5543198588671043e-06,0.008282967773823202,0.6054650000000001
-0.982982982982983,0.9932987499999996,1.1631718749999997,0.161446484375,17.665460937500004,0.011201501708985262,0.009410470182952886,0.0006737316729480869,-0.000822978692627041,1.3046460513915206e-05,-5.586895791229175e-06,0.005942990661594649,0.6264678906249997
-0.9789789789789789,0.9932857843137255,1.1632627450980393,0.1621749999999999,17.665107843137257,0.01136194272971891,0.009545622316176505,0.0006980437293899687,-0.0008513513725488253,3.013774282629685e-05,-2.6055635803922606e-06,0.00582763542848852,0.6038343137254901
-0.974974974974975,0.9932703061224492,1.1633275510204086,0.16313122448979586,17.664673469387758,0.01150574373073665,0.009654030127072076,0.0007211184512818642,-0.0008311703296542683,8.44744991835586e-05,4.508038675470009e-05,0.008086730112268015,0.6827623469387758
-0.9709709709709711,0.9932371875,1.1636812500000002,0.16403468750000003,17.66400000000001,0.011699854648435926,0.009830511921777342,0.0007240443125628419,-0.0008282308183595044,8.085180719678928e-06,-1.6301579358005295e-05,0.004588374999855205,0.7080316406249998
-0.9669669669669669,0.993186525423729,1.164435593220339,0.1654208474576271,17.662644067796613,0.01189568144498665,0.01000612966707842,0.0007372952554846113,-0.0008633633182993372,1.537108711321505e-05,-1.779184679233274e-05,0.006936737718888253,0.715836694915254
-0.962962962962963,0.9932013461538461,1.163788461538462,0.16632894230769232,17.663115384615388,0.01214064755917077,0.010183211796958191,0.0007442747278977981,-0.0008377615698964835,5.1677916124256344e-06,-3.210028353039941e-05,0.004162602070834964,0.725524423076923
-0.9589589589589589,0.9931832031250007,1.1637687499999998,0.167307578125,17.662554687500013,0.012395421523437644,0.010401916489447011,0.0007971976748451097,-0.0008174873100584845,-3.2277512203613768e-06,-3.578512911434758e-05,0.008536911071416853,0.785616875
-0.954954954954955,0.9931125984251964,1.1651110236220477,0.16809748031496066,17.660763779527556,0.012484806571392282,0.010492512702312603,0.0008013896423384097,-0.0008424635785233836,1.643382789397955e-06,-3.32617111472279e-05,0.009469967821871705,0.810094803149606
-0.9509509509509511,0.9930887037037041,1.1652472222222223,0.1691453703703704,17.66024074074073,0.012744281473764607,0.010718399237825787,0.0008338325851145579,-0.0008203396424897869,1.2987517110596533e-05,-3.213272454406702e-05,0.006267349451775317,0.8484446296296295
-0.9469469469469469,0.993054226804124,1.1657061855670103,0.17039474226804122,17.659391752577317,0.012874449755552853,0.010825312219778935,0.0008250497035693174,-0.0008838132973748858,-6.716405448505588e-06,-5.703975350845995e-05,0.007326227973294408,0.8599790721649482
-0.942942942942943,0.9930309374999998,1.1657593750000004,0.171378828125,17.658820312499987,0.01318554834960839,0.011082250395501692,0.0008835304846148672,-0.000853506813232513,-2.1282623007203434e-05,-5.4382049408035384e-05,0.006768295837844107,0.92965484375
-0.9389389389389389,0.9929616521739131,1.1667043478260868,0.1733598260869565,17.65713043478261,0.013427921285444011,0.011322848959969756,0.0009162607569080945,-0.0008997497905481322,-1.1009170194254173e-05,-4.687514775998632e-05,0.00670133081291624,1.0363200869565221
-0.934934934934935,0.9929859793814432,1.1658288659793816,0.1742263917525774,17.657701030927843,0.013731715043043602,0.011543380911722814,0.0009528127602731553,-0.0008819711535765495,4.473805166967072e-06,-3.997798386030409e-05,0.007862343606916511,1.0768832989690724
-0.930930930930931,0.9929944999999997,1.1651730000000005,0.17480089999999993,17.657870000000006,0.014238880070998938,0.011930675359190034,0.0009995341299439309,-0.0007749890556999206,4.465623686968512e-05,1.4798513768104994e-06,0.007927063099828047,1.1629682000000003
-0.9269269269269269,0.9929436718750001,1.1657890625,0.1763202343749999,17.656718749999992,0.01436945550537172,0.012071221824945102,0.001025085055284974,-0.0008176694818113894,-4.076547095165985e-05,-6.736997043442879e-05,0.0075486083986220365,1.2584721093750002
-0.922922922922923,0.9929033333333332,1.1662306306306305,0.17768972972972968,17.655738738738737,0.014596206268972178,0.012273486074701731,0.0010636774398478722,-0.0008335118655952434,-3.371065508231202e-05,-7.15773256535765e-05,0.006781481292136959,1.3460994594594597
-0.9189189189189189,0.9928474999999997,1.1675226562500003,0.17738140624999996,17.654328125000028,0.014527565892942462,0.012221399216772497,0.0010529732675630874,-0.0008559512193603847,-3.8821770674274546e-05,-6.450893508852176e-05,0.006964079833039705,1.43766265625
-0.914914914914915,0.9928297656250002,1.1670992187499996,0.17930476562499992,17.65392187500002,0.015067694843140744,0.012646722899163854,0.0011256777189269003,-0.0008205925040892237,-3.858132134949945e-05,-6.679140616695909e-05,0.006542431395700987,1.5922379687500001
-0.910910910910911,0.9928089062499997,1.1667890624999997,0.18110367187499998,17.653382812500023,0.015543908630371694,0.013040647533392347,0.0011939280004333785,-0.0007879085223387872,-3.7030811248293276e-05,-6.846239143744871e-05,0.008544025328717453,1.7256932812499999
-0.9069069069069069,0.9927751428571424,1.167072380952381,0.18244276190476189,17.652542857142866,0.01577729571337838,0.013240352914276624,0.0012462568734808873,-0.0007906704284807997,3.7014824707485173e-07,-5.19183467675646e-05,0.009540200544051913,1.8260241904761902
-0.902902902902903,0.9927392968750003,1.1674124999999993,0.1832071875,17.65167187500001,0.016089461093751645,0.01347097019833985,0.001267381976299883,-0.0007660951523437154,-3.219193549335959e-05,-6.849387817415039e-05,0.008636267333713477,1.8880634374999998
-0.8988988988988988,0.9927012499999998,1.1678085937500005,0.18418390624999995,17.65072656249998,0.016330119613645833,0.013670046490991218,0.0013008223406722008,-0.0007563922991943306,-2.9216745497710066e-05,-6.864248345008174e-05,0.0096643158575489,1.9995475781250007
-0.8948948948948949,0.9926742968750002,1.1676492187499998,0.18571328125000003,17.650156249999988,0.01681170820251565,0.014028944354858387,0.0013634012125982723,-0.0007118740130615531,-2.2912177832825763e-05,-6.933142037713617e-05,0.007374975586401433,2.200620937500001
-0.8908908908908908,0.9926428906249997,1.1676804687499995,0.18707617187499995,17.649398437499976,0.01720982289978168,0.014339357479095483,0.0014174040154610458,-0.0006800358169554432,-1.668765002349873e-05,-7.099548116226207e-05,0.007875419373419845,2.3980409375000002
-0.8868868868868869,0.9926068749999997,1.1673937499999998,0.189115234375,17.648515624999984,0.017919176210938526,0.01485170937728883,0.0015097175520095115,-0.0006186613891600856,6.535954252927115e-07,-7.4144489486847e-05,0.010130609131294932,2.639827343750001
-0.882882882882883,0.9925690625000002,1.1673117187499995,0.19085500000000002,17.64763281249999,0.018514601268922348,0.015285126787499999,0.0015886300379946445,-0.0005714187070312571,1.5953804541444094e-05,-7.64111662175782e-05,0.010040490173594208,2.8024575781250003
-0.8788788788788788,0.9925340540540539,1.1675990990990985,0.19202261261261258,17.64676576576576,0.01875648792711626,0.015417973903084178,0.0016514622893573166,-0.0005877718354840022,4.1046806352975615e-05,-5.601655601822089e-05,0.011567918107459718,2.9457789189189176
-0.8748748748748749,0.9924940999999998,1.1682910000000006,0.1927309,17.645849999999996,0.01875413931899872,0.015444670185189996,0.0016663986456260426,-0.0006164758919000313,-8.27592641859918e-06,-9.934684613413978e-05,0.0097777775001191,2.9190839000000004
-0.8708708708708708,0.9924861111111112,1.1685888888888887,0.19294,17.645500000000002,0.018810008765432817,0.015539834177777788,0.001676290404522814,-0.0006755402222221596,0.00014012191785802602,6.638966966666792e-06,0.009996416666410823,2.8648181111111115
-0.8668668668668669,0.992438671875,1.1683890625000004,0.19448093750000006,17.644492187500013,0.019597467380369604,0.016093977449121062,0.0017366134274501086,-0.000496509614746371,1.9665867861083107e-05,-8.50510115220215e-05,0.009082945251009278,3.2086478906250004
-0.862862862862863,0.9923580165289254,1.1694776859504135,0.19554685950413217,17.64242975206611,0.020049214791339365,0.01640041747360839,0.0017992047607686263,-0.00046355651635815454,1.8966805472359636e-05,-8.385808608947327e-05,0.012275749197669938,3.421266942148759
-0.8588588588588588,0.9923420212765957,1.1690563829787235,0.19737638297872342,17.64208510638298,0.02050610958691701,0.016753744293300114,0.0019185114366376415,-0.0004507161152106087,0.00014186645170967817,-2.7468132557557435e-05,0.01130118424629245,3.5734244680851046
-0.8548548548548549,0.9922935937499998,1.1692140624999996,0.19870125000000005,17.641031249999997,0.02098456980224639,0.017150188248437483,0.001950935770625813,-0.0003792957363280003,4.882521635423698e-05,-9.48042230048144e-05,0.009328936523502307,3.6352882812499985
-0.8508508508508508,0.9922794531249995,1.1684273437500003,0.20040648437500008,17.640679687499986,0.02166347987731898,0.017662780082952814,0.0020541533070207304,-0.00027635370855735863,6.16282760258798e-05,-0.00010119894663725578,0.01321703802545926,3.8753789062500013
-0.8468468468468469,0.9922315624999999,1.1683804687500006,0.20217632812500003,17.639593749999968,0.022283955243528775,0.018164779220892324,0.002153878744680133,-0.0001872323998415304,5.40229289799196e-05,-0.00011521891114296278,0.013013584961981906,4.151210937499998
-0.8428428428428429,0.9921897142857138,1.1685438095238099,0.20332847619047628,17.638647619047607,0.022702508080724826,0.01843337838910651,0.002191436230717917,-0.00012223215229043016,8.364895293070346e-05,-6.638702104028112e-05,0.01220540916142454,4.349247619047619
-0.8388388388388388,0.992162110091743,1.1686256880733947,0.20455064220183475,17.6379724770642,0.022891982826360957,0.018656420095917885,0.0022866836172574074,-0.00019506159447849059,0.00010339648718912491,-7.55887210546755e-05,0.0124773570414618,4.438611926605506
-0.8348348348348349,0.9921089062500005,1.1683523437499999,0.20629265624999993,17.636781250000002,0.023743425853881783,0.019329933727319358,0.0024142584383413574,2.3585321899444178e-05,3.2701466466881774e-05,-0.00014436070251586672,0.011837764648362281,4.841765625
-0.8308308308308308,0.9920566406250001,1.1682218749999993,0.20813406250000002,17.635554687500015,0.024448275771486117,0.019883360464746105,0.002546318964001126,0.00014386025488291598,2.076296707094885e-05,-0.00015591418143961396,0.013226489196256352,5.1933187499999995
-0.8268268268268268,0.9920321875000001,1.1683445312499994,0.20873078124999989,17.635007812500017,0.024646056298219587,0.020055148458764695,0.0025940550449554027,0.00017123634802262977,1.862484042922509e-05,-0.00015427725102354993,0.01228070306342488,5.3710101562500006
-0.8228228228228229,0.9920018333333335,1.1683825,0.20956174999999988,17.634258333333342,0.024968167027082933,0.0202462146036042,0.002685544020568677,0.00014921863062519747,9.436263540417119e-06,-0.00015813888492070827,0.01326636659689484,5.6865575
-0.8188188188188188,0.9920221874999998,1.1665187500000007,0.21116156249999998,17.634921875000018,0.025861349648435894,0.020959974210058588,0.0028495373935678433,0.00043474993945294416,1.3104935388673475e-05,-0.0001554628925233394,0.013280462645866464,6.2678796875
-0.8148148148148149,0.9919357812500001,1.1670656250000002,0.21306054687499998,17.632890625000005,0.026564076943358828,0.021492648677825923,0.003003922885868269,0.0005530315734862956,1.7340020510741292e-05,-0.0001535016777337649,0.012965081787058352,6.466726562499999
-0.8108108108108107,0.9918558593750003,1.1674632812499999,0.21489710937500014,17.631039062499994,0.0272474556829847,0.022023201132269223,0.0031607457641522566,0.0006756718079221624,2.2226168432180855e-05,-0.0001510149671581978,0.012633451599242562,6.73741328125
-0.8068068068068068,0.9917829687499998,1.1677468749999995,0.216617421875,17.629296874999987,0.027951610927736237,0.022530947227728262,0.0033125060185291728,0.0008025575349122072,2.8302605086084334e-05,-0.0001490356418575548,0.01367294311569367,7.004226562500002
-0.8028028028028029,0.9917086718750002,1.1681015624999997,0.21821343749999994,17.627570312499998,0.028590302185059757,0.023002716006933648,0.0034533156424562286,0.0009251676977540257,3.487784587984078e-05,-0.00014898544574676575,0.013218002868711665,7.4026109375
-0.7987987987987988,0.9916557142857141,1.1676401785714285,0.219508125,17.626392857142864,0.02960302052853936,0.023651406273270108,0.0036374661517679274,0.0012116187271205003,4.2120113082758825e-05,-0.00015513454444135568,0.01464984566308658,7.941245535714287
-0.7947947947947949,0.9915771929824558,1.167943859649122,0.22129728070175442,17.62463157894738,0.03022468456756111,0.024118460922429988,0.0038483487822857576,0.0013257086192676182,9.002061625854126e-05,-0.0001373719427947137,0.01306346075671172,9.064523684210528
-0.7907907907907907,0.991525390625,1.1667515624999996,0.22395164062500003,17.623562500000013,0.03143922890380946,0.02500877203637083,0.004189668556051253,0.0015758702513428702,8.563428099876469e-05,-0.0001680137266162362,0.014888558593327161,9.490897656249999
-0.7867867867867868,0.991468144329897,1.1662835051546396,0.22606000000000007,17.622350515463925,0.03219824952173278,0.025394680523711306,0.004475854636584422,0.0016056209278348943,0.00023834858410362432,-7.47657623806184e-05,0.01637055755105621,9.871443298969075
-0.7827827827827827,0.9914380681818179,1.1665443181818183,0.22705636363636364,17.621693181818195,0.03232208099044409,0.025540214550413234,0.004481594309530596,0.0017323254566116164,0.00020085337109697644,-0.00015265405666838863,0.015929405862152635,9.735228409090906
-0.7787787787787788,0.9914523423423419,1.1654783783783782,0.22733945945945938,17.622135135135146,0.03270969908205523,0.026022220623131302,0.0046758013859415325,0.001888793465790184,0.0002078372688408321,-0.00013945972403846154,0.014227152909313645,10.26577117117117
-0.7747747747747749,0.9914457031249996,1.1641570312500003,0.22784796875000002,17.622054687500004,0.03375637534118581,0.026610521886499018,0.004827087995060384,0.002222622623657078,0.00014556591217866128,-0.00019149179254147487,0.017016715759154977,11.449576562499995
-0.7707707707707707,0.9913930468749997,1.1635242187499997,0.22937218749999994,17.620976562499994,0.03465514238220413,0.02721690741396489,0.005072963670875118,0.002474123486084001,0.00014613183374752938,-0.00020980548001026618,0.017278733825889958,12.614333593750004
-0.7667667667667668,0.9912561718749999,1.1633281249999998,0.23239054687499996,17.617968750000003,0.03620751733398464,0.02827418841063848,0.005501286066862216,0.002881900211181676,0.00014672814588672842,-0.0002470780822099976,0.01756774902332836,13.959589062500006
-0.7627627627627627,0.9911429687500001,1.1629109375,0.23496921874999996,17.615515624999993,0.03763033894287093,0.0292173568650147,0.0058859665852041805,0.003274225539795117,0.00013628961886284297,-0.0002838904831362742,0.01767176538101012,14.633378906250005
-0.7587587587587588,0.9910772656250002,1.1621710937499998,0.23668367187499995,17.614179687500002,0.03867944260192946,0.029912339467767356,0.006167158224718879,0.0035978438092652,0.0001209978952716646,-0.00031444036414282877,0.01840831146216715,14.854442187500005
-0.7547547547547548,0.9909971093749996,1.1613218749999992,0.23860703125,17.6125859375,0.039899471396485975,0.030693848700561487,0.006481395490903014,0.003993481955566591,9.749488269987603e-05,-0.00034485591728287995,0.019004094177262232,15.257754687499999
-0.7507507507507507,0.9908785937499999,1.1604968750000004,0.24111851562499995,17.6101640625,0.041440753115233875,0.031681666110296686,0.006878835236930497,0.004519747362549009,6.621606104074561e-05,-0.0003744810689110553,0.018684191833585828,16.205010937500003
-0.7467467467467468,0.9908056250000005,1.1594359374999998,0.2429099999999999,17.60875,0.04263799433349691,0.03243947408750006,0.007188736807645384,0.004955713296875219,4.109192438183588e-05,-0.00039330646532500016,0.019189062500004184,17.15523828125
-0.7427427427427427,0.9907599999999998,1.1581184466019419,0.24443825242718445,17.60800970873786,0.04378011024224726,0.032972309682382864,0.007533291640377532,0.005402133333207548,6.422378145291125e-05,-0.00039531757213876953,0.01847953388642054,17.674500970873794
-0.7387387387387387,0.9907005769230772,1.156800961538461,0.24611567307692306,17.606961538461537,0.04479134307600008,0.03362270046589312,0.00779938295900666,0.005787960427237671,-4.741935229123507e-05,-0.0004202106266586725,0.019520767751600943,19.401641346153852
-0.7347347347347348,0.9905919531250001,1.15541640625,0.248032890625,17.604875000000007,0.04649808441833514,0.034687552355706745,0.008112993772374472,0.0064734945072631445,-1.1705536404968062e-05,-0.00041716705665211765,0.020719984374522937,21.909343749999998
-0.7307307307307307,0.9904591269841276,1.1558198412698415,0.24992063492063502,17.602047619047628,0.04735351039997404,0.035114469891660345,0.00829409459390309,0.006733199987402239,3.8461767381646776e-05,-0.00036143397584404086,0.020697394557544158,22.893428571428565
-0.7267267267267268,0.9903626000000003,1.153833,0.2521572,17.600350000000002,0.04895340811099924,0.036216866488159985,0.00873445952796475,0.007444001452400095,-8.993838166070187e-05,-0.0004066693452338797,0.02087987749990816,24.315839999999994
-0.7227227227227226,0.990266796875,1.1496773437500007,0.25483078124999997,17.59902343750001,0.05208263026794269,0.03773820261501466,0.009360962505723111,0.008760027431762574,-4.5308176136781356e-05,-0.00040246791019989006,0.021717796325276595,26.82258593749998
-0.7187187187187187,0.9901528906249998,1.1474773437499999,0.25711874999999995,17.597007812500003,0.05411371433044465,0.038797432773437474,0.009787535408839022,0.009616981596679675,-5.941382040364294e-05,-0.000397729953368994,0.02281604681365934,28.084476562500008
-0.7147147147147148,0.9900983695652174,1.1452413043478262,0.2577673913043478,17.59629347826087,0.055469093946124204,0.03969868937145561,0.010088834669066564,0.010332397433837404,-0.00013769581535231313,-0.0003622566049747165,0.021108000827155138,29.065402173913046
-0.7107107107107107,0.9900366406249997,1.1450468750000002,0.25936757812499994,17.595023437499993,0.05623093530273371,0.03986635004257208,0.010223277687474181,0.01051274644165029,-8.360198057177969e-05,-0.00040723352531832336,0.023665858826007025,29.728156249999998
-0.7067067067067068,0.9899103906249996,1.14229921875,0.2617323437499999,17.5928828125,0.05854311984314031,0.041036727110131885,0.010727518568943634,0.011517020087768615,-0.00011761119678228632,-0.0004269727036539184,0.023208720642230674,32.005171874999995
-0.7027027027027026,0.9897073109243703,1.1395100840336132,0.26508319327731095,17.589218487394955,0.061327692755455576,0.042429976272155834,0.011291087368821937,0.01276317941317684,-1.3603046139959852e-05,-0.00035645984884796235,0.02342661612891561,34.94979831932775
-0.6986986986986987,0.9895228124999998,1.1369195312499998,0.26744265625,17.58587499999998,0.0639952294622812,0.043659347492944325,0.011916456801999188,0.013955704994995044,-0.0001791633000761718,-0.0004564514005433591,0.024891109375744236,38.6607265625
-0.6946946946946948,0.9894700000000004,1.1316640624999996,0.269480859375,17.585679687499987,0.06683644964599722,0.045091003930511436,0.012548696514316154,0.015310695913696493,-0.0002158904647283921,-0.0004968516620232239,0.02457305365044249,40.93807812499997
-0.6906906906906907,0.9893099107142856,1.12666875,0.2724973214285713,17.583187500000005,0.07048092063058009,0.046524763385682386,0.013321071797745998,0.01686864063058041,-0.00022843304613114112,-0.0004950240409117508,0.026160196986438677,43.21594642857144
-0.6866866866866868,0.9891585263157895,1.1239431578947368,0.2755680000000001,17.580705263157903,0.0719349357163439,0.04743859316547368,0.013853196863065504,0.017568073970526232,0.0004457951090780256,-0.0001915122705101475,0.027012976287892343,43.6116105263158
-0.6826826826826826,0.9891248936170215,1.1221893617021277,0.2752953191489363,17.580287234042554,0.07415805775916673,0.0484740829993662,0.013947033870766628,0.018858861950203643,6.287051433884162e-05,-0.0003641485174258037,0.0248837472837522,42.046053191489364
-0.6786786786786787,0.989060752688172,1.1195419354838714,0.27621666666666667,17.579408602150526,0.0749968224349622,0.04905112724910389,0.014272181403103237,0.01918633150537613,9.062649121749735e-06,-0.00034579008381182695,0.027188897560847636,45.435602150537626
-0.6746746746746748,0.9888508264462809,1.1138694214876033,0.2792476033057851,17.576140495867772,0.07896102757735113,0.050728544643016266,0.015097187949026956,0.021159592331671306,-0.0003429555407126583,-0.0005378891316376755,0.028541467864158676,47.67084297520661
-0.6706706706706707,0.9886729687500002,1.1153523437500004,0.280116875,17.572281249999996,0.0796602430413813,0.05080172384023443,0.015218183378330755,0.021340596319824212,-0.0002617768559447565,-0.0005238099903149069,0.027900420898504308,51.87728125000001
-0.6666666666666667,0.9884852343750001,1.1053226562500003,0.28375789062500006,17.570203125000003,0.08499776308044393,0.05335474075805045,0.01636692024134712,0.024106443352478024,-0.00024946150308356274,-0.0005134372969703192,0.028509021240097354,56.73244531249998
-0.6626626626626626,0.9882882812500001,1.0962593749999996,0.287053828125,17.56778125,0.08985757022461072,0.05567056850878287,0.01741086700476671,0.026702987288330426,-0.000249747432444946,-0.0005062541168402313,0.029390077148718774,61.268445312499985
-0.6586586586586587,0.9880243362831854,1.0879407079646013,0.29015238938053095,17.563858407079646,0.0946319186083493,0.057922298901370434,0.018444530647661477,0.029190076646096463,-0.00014931848055427764,-0.0004676999008439688,0.02990440473018907,65.30898230088498
-0.6546546546546548,0.9878913861386142,1.0823316831683167,0.29158019801980195,17.561940594059408,0.09816307810508795,0.05938762178609942,0.018941395248356224,0.031071830330359762,-0.0007171764152235052,-0.0006316126595533773,0.033292075678787114,65.70204950495048
-0.6506506506506506,0.9879100000000002,1.083479807692308,0.2930903846153848,17.56224038461539,0.09729362170765499,0.0588341802921597,0.0187120686027886,0.03047969797892003,-0.00019603205359597603,-0.0004757623388844855,0.030501134522751272,63.28319230769231
-0.6466466466466467,0.9878363281249999,1.0767203124999996,0.29275429687500004,17.561898437500002,0.10062180614990379,0.06054031228622431,0.019450377112533224,0.032305345733032176,-0.0004580813521666122,-0.000610883644975704,0.030817020934989614,69.82160937500002
-0.6426426426426426,0.9875586718750002,1.0669000000000004,0.29568992187500015,17.55793749999999,0.10618063999999827,0.06295582947655629,0.020456467954659413,0.03518818797656231,-0.0005920431569328163,-0.0006771709921033494,0.030940121094033657,75.97492968750002
-0.6386386386386387,0.9871744531250002,1.0541578125,0.2996510937500002,17.552296875000014,0.11316615009521502,0.06612055013942855,0.021760126085705406,0.039068349124267154,-0.0007276240327779566,-0.0007342903027368054,0.03234316186478736,83.07389062499998
-0.6346346346346345,0.9869685156249999,1.0446601562500009,0.30181101562499996,17.549687499999997,0.11789297044372415,0.06838362647240606,0.022634397821887614,0.041708104134216384,-0.0008906375146215857,-0.0008120922792027832,0.03299990234376082,84.17161718750003
-0.6306306306306306,0.9867229687500002,1.0363441406249998,0.3038091406249998,17.546054687499993,0.12234082219223064,0.0703325060726991,0.023420752509717726,0.04413050536996482,-0.0010140001171813256,-0.0009051584871910111,0.03354302825948707,85.02337499999994
-0.6266266266266267,0.9864975257731957,1.0247416494845363,0.3041163917525772,17.54322680412372,0.12851692294573214,0.07359280789625892,0.024570330574069994,0.04775184439976615,-0.0013704377422197062,-0.0010320856294843439,0.03622422691017846,88.22262886597936
-0.6226226226226226,0.986287596153846,1.0167757692307693,0.3072388461538461,17.540461538461532,0.13097665048979268,0.07480496449097633,0.025111670900131056,0.04895621663357991,-0.0006289399872618181,-0.0007735974549478561,0.03595901775162247,90.16785576923077
-0.6186186186186187,0.9860769230769231,1.005845604395604,0.30915780219780226,17.53761538461539,0.13720209264551442,0.07747639839516966,0.026123922936328658,0.052300368210119685,-0.0016282052769185608,-0.0010925788115469734,0.034793874048830276,92.09714285714284
-0.6146146146146145,0.9857598437500001,0.9942639843749997,0.31114031249999996,17.532968750000006,0.14268912937474942,0.08062904968740234,0.02745899737626419,0.05546533069406756,-0.0018423902567929439,-0.0014091425698348637,0.03563181152361494,99.58238281250001
-0.6106106106106106,0.9855630232558138,0.9853031395348834,0.3124853488372093,17.530372093023253,0.14637307205991168,0.08299953466906441,0.02850931395876561,0.0580666233366956,-0.0018984404858412773,-0.0016688535736360467,0.0346589313143113,103.02562790697677
-0.6066066066066067,0.9854228906250003,0.9796667968750001,0.31326648437499977,17.528265625000003,0.14922952960067737,0.08439856289232794,0.028907487426043706,0.059350726684051947,-0.0021143910343328185,-0.001576441045021552,0.03748230444324463,103.1376484375
-0.6026026026026026,0.9850663865546223,0.9637748739495801,0.3149288235294116,17.52331092436976,0.15588723604095078,0.08857412182466638,0.030350746579796736,0.06332228590909567,-0.002233833142205048,-0.0017064619335364795,0.03945660080455582,108.04275630252098
-0.5985985985985987,0.9849920168067222,0.9587731092436975,0.31580915966386547,17.52243697478991,0.1581912678483156,0.09017423853794933,0.030951161617592024,0.06462520787656245,-0.0027098050265756237,-0.0019935533233937973,0.036555405691956366,112.31757983193279
-0.5945945945945945,0.9847233043478258,0.9460728695652173,0.3165135652173914,17.518678260869564,0.16372829938567834,0.09380020651163695,0.032373381646712766,0.06804232048976938,-0.0026343882452616123,-0.001868855512221369,0.03852068778837747,114.82121739130432
-0.5905905905905906,0.9843573437500001,0.9308403906250006,0.31809718750000004,17.513382812499998,0.1694756984310961,0.09740831992958982,0.033515589993453124,0.07139307098078579,-0.002729432058291856,-0.0019091612059289804,0.04095371282977567,118.32206249999999
-0.5865865865865867,0.9841556190476188,0.9179913333333336,0.31968599999999997,17.510961904761906,0.17303629287726885,0.10060828997542866,0.034770945723000705,0.07381968927866672,-0.0027263605280199617,-0.001815282149175754,0.03973697950101496,116.50734285714287
-0.5825825825825826,0.98384984375,0.9056138281249998,0.31971234374999996,17.506421875000008,0.17830289118378306,0.10445300162888195,0.035643769029111594,0.0771175179777468,-0.002902141732115271,-0.0020361016761054097,0.03988063452135293,117.60306250000002
-0.5785785785785786,0.9835900781250002,0.894668046875,0.3202070312500001,17.502515625000004,0.18211689840087286,0.10756956651306153,0.036476762244071446,0.07949068825592048,-0.0029423268295960163,-0.0020843859019021626,0.04194679663049783,119.60961718749998
-0.5745745745745745,0.9833298437499999,0.8833517187499998,0.32059718749999994,17.498687499999996,0.1858872409814213,0.11086150586708984,0.03731958869585868,0.08186250152045904,-0.0029587101919501283,-0.002125350178829466,0.04101390234370683,123.98512499999995
-0.5705705705705706,0.9830342968749999,0.8715220312499999,0.3208427343750001,17.494171874999992,0.18979927092087379,0.11425181479877303,0.03814649863365674,0.0842382540506958,-0.0029326704351188373,-0.002155475741122713,0.040356657959364384,130.93378124999995
-0.5665665665665667,0.9827341406249996,0.8562015624999996,0.32103710937499996,17.489843749999995,0.19418880624755952,0.11890087752914431,0.039279195630016556,0.08713854095764167,-0.0029133769115248388,-0.0022087996801114663,0.04286560058631039,136.94748437499996
-0.5625625625625625,0.9821975781249999,0.8337604687500001,0.3207842968749998,17.48159375,0.2004904338747805,0.12549766925341196,0.04068747907445944,0.09099984364486097,-0.00283428112177897,-0.0023120059449545957,0.04466120996102063,139.31203125
-0.5585585585585586,0.9820409836065574,0.8258982786885243,0.3212850819672132,17.479385245901646,0.20191777096425023,0.1277949124987638,0.04115588464581873,0.09227530219563312,-0.0027329867103139042,-0.0022888197966531776,0.04371437617567153,135.52385245901638
-0.5545545545545545,0.982042873563218,0.823258045977011,0.3226339080459769,17.479620689655185,0.20247274145825123,0.12838931540196868,0.04124504187099002,0.09228237262947586,-0.0027083678791369413,-0.002183125647042213,0.04228583313482659,135.48643678160914
-0.5505505505505506,0.9818882568807336,0.814020183486239,0.32086348623853217,17.477587155963306,0.2045921500513418,0.13166377916215824,0.04188070952560504,0.09422569192963537,-0.0027702034756411117,-0.0024556415218489358,0.04550683873407024,139.50174311926605
-0.5465465465465467,0.9815746875000002,0.8002104687499998,0.32070562500000005,17.472679687499998,0.20806187757790517,0.13609118334335935,0.042975918869787105,0.09639018898798846,-0.0025931232505792476,-0.002334944056707227,0.04648016302502356,143.70718749999997
-0.5425425425425425,0.9811404687499998,0.7814832812500001,0.31995171875,17.465976562500003,0.2119759905017332,0.1417935539189209,0.04413910713087526,0.09899503411467292,-0.0023527417633697465,-0.0023570705347209947,0.046615843200584095,146.77468750000008
-0.5385385385385386,0.9809591397849468,0.771942365591398,0.3200259139784946,17.463268817204295,0.214167457323436,0.14482577997362706,0.04503275877527903,0.10024714859031095,-0.0022262556407153648,-0.0026206521034185214,0.046607809458123484,146.31827956989244
-0.5345345345345345,0.9808505617977528,0.7631991011235955,0.31910797752809,17.46206741573034,0.21588892979694507,0.14747403126220177,0.044681801665897296,0.10206056153526069,-0.0022892199101689666,-0.002537076766772877,0.04777460219662544,149.0180898876405
-0.5305305305305306,0.9805935937499997,0.752481953125,0.3185214062500001,17.4577890625,0.21686301959618537,0.1510490356355223,0.046296314500002295,0.10246799948787835,-0.001807287508876519,-0.0022555838015309703,0.04911667425540145,154.47125000000003
-0.5265265265265264,0.9803363281249999,0.7400108593750003,0.31761890624999994,17.45384375,0.21876869363207363,0.1550077616425537,0.047186497411149574,0.10375465398218986,-0.0015845805804728052,-0.0021897537878141594,0.04763522558590694,162.44781250000003
-0.5225225225225225,0.979795625,0.714575859375,0.3155901562500002,17.445296875000004,0.22205649744848,0.1631507439031004,0.04896829124037669,0.10610165851236567,-0.001156659004376412,-0.0020339371474241206,0.05114819311506835,167.504609375
-0.5185185185185186,0.9796436718750003,0.7086407031250003,0.3149635156250001,17.442875000000008,0.22254983824950536,0.16481306195014034,0.049311366106931265,0.10670536095377789,-0.0010430173919511372,-0.002019140509618177,0.049314859374760545,161.26132812500003
-0.5145145145145145,0.9793741304347827,0.6953924999999999,0.3123302173913043,17.43880434782609,0.22460209703070638,0.16983494399995275,0.05017311326183562,0.10843975712880438,-0.002178745236749454,-0.002650857550088514,0.04799422258963659,161.39282608695657
-0.5105105105105106,0.9791089062500002,0.683871796875,0.3121857812499999,17.434375000000006,0.2247113966889588,0.1725241786103272,0.051044204569777415,0.10833283944273672,-0.000634252651091727,-0.001848902903417955,0.05045898437458618,161.28859375000002
-0.5065065065065064,0.9788562499999997,0.6710024999999997,0.3102604166666666,17.430572916666673,0.22643158249375045,0.17644232801649307,0.05172645112659637,0.10938292226562521,-0.0002992122719955707,-0.0016340685334798174,0.05127363009972896,167.70968750000003
-0.5025025025025025,0.9786257031250003,0.6590775000000001,0.30933539062500004,17.426773437499996,0.22612856774375,0.18068489735687876,0.052917685896297764,0.10949330096035143,-0.00026717265935254043,-0.0016611963051065364,0.050770683044504494,168.37140624999998
-0.4984984984984986,0.9784084848484849,0.6475313131313132,0.3082958585858586,17.423434343434344,0.22622360255484125,0.1841797241848688,0.053567127460930536,0.10938746472564018,-0.00011625143726232221,-0.001475091115899879,0.052521538618520935,168.32393939393938
-0.49449449449449445,0.9781676562500001,0.637445703125,0.3062573437499999,17.419406249999998,0.22683195994247435,0.18756706439919435,0.05439998054552819,0.10998429092608647,4.394989769519698e-05,-0.0015184502717966626,0.05116089746098851,170.68765624999997
-0.49049049049049054,0.977812090909091,0.6210494545454548,0.3044175454545453,17.413663636363637,0.22695502955424768,0.19182841256488437,0.05534882347422432,0.1100371039868431,0.0008148487608127565,-0.0013881821188475778,0.05286421413217113,173.52563636363644
-0.4864864864864864,0.9776839622641511,0.6120941509433964,0.3019103773584905,17.411792452830188,0.22731952396578842,0.1960609730998578,0.05576406810109239,0.11022138617390537,0.0002393202785382501,-0.0011027768819397458,0.05231376824497147,172.968679245283
-0.4824824824824825,0.9774285937499996,0.6012915625000002,0.3005653124999999,17.407335937500005,0.22732845686630893,0.19928307104677756,0.05686169449681443,0.10989089486357417,0.0006145251720846034,-0.0012202609847378671,0.05207743402081633,175.91601562499983
-0.4784784784784786,0.9771027343750002,0.5859599218749998,0.297831796875,17.40190625,0.22734823558124395,0.20411551764520874,0.057831961469716996,0.10945461294623421,0.000877968650543022,-0.0010788561720856398,0.05319011621105574,176.59148437499996
-0.47447447447447444,0.9769461818181814,0.5776591818181819,0.29709118181818195,17.399127272727274,0.22737368784296663,0.20637528423133045,0.05814740337395031,0.10908746007642142,0.0008957431688755538,-0.0007250787539477203,0.052551965619727525,176.8371818181818
-0.4704704704704705,0.9767059649122806,0.5646405263157893,0.2938594736842106,17.39514035087719,0.22759002341024925,0.2116309079716528,0.05906127822196679,0.10886476895817188,0.0015415481532227572,-0.0006641562613411774,0.054881646968567566,179.04824561403518
-0.4664664664664664,0.9764101923076927,0.5549296153846153,0.2925424038461538,17.390278846153844,0.22691514119985212,0.21435980733652915,0.059978891731884254,0.10801821019611688,0.0010845437082614754,-0.0014271661802828046,0.0529131914756249,178.91124999999997
-0.4624624624624625,0.9762112871287129,0.5454990099009901,0.28945594059405927,17.386712871287127,0.22728290940496038,0.21744060498946194,0.060514011657950666,0.10705217000588182,0.002082583681011253,-0.0010738579219967302,0.0535026601314712,186.98455445544553
-0.45845845845845856,0.9759621093749999,0.5361943750000002,0.28716757812499993,17.382273437499997,0.22711934221835917,0.21937376644882206,0.06103839617295111,0.10622321930200201,0.0015287020973114244,-0.0007870272823442987,0.05578889398202591,187.31851562500006
-0.4544544544544544,0.9757525196850396,0.5236193700787399,0.2847235433070867,17.378598425196845,0.22703188913661132,0.22407447239059453,0.06208214890531187,0.10526811949672016,0.0017068573106268233,-0.0007964180611538229,0.056600240312661754,187.47622047244093
-0.4504504504504505,0.9755366406250001,0.512145,0.282587890625,17.37476562499999,0.22684835835000017,0.22844720907211316,0.06304478206178891,0.10412941538085943,0.0019335687487048816,-0.000710144158341598,0.056191351318602756,190.48679687500004
-0.4464464464464464,0.9753242187499993,0.5013677343749999,0.28015875000000007,17.37092968750001,0.22679578555267937,0.2323083404234375,0.06397199607384067,0.10294298912216807,0.0020210729941311993,-0.0007103503637289067,0.05478616693085314,189.9871875000001
-0.44244244244244246,0.9751675555555556,0.4913751111111111,0.27740055555555565,17.368011111111112,0.22710150018054318,0.23448170955524686,0.06491322983418318,0.10198504896938268,0.0016886271058499755,-0.0011641366427417902,0.05685671098757439,182.64611111111108
-0.43843843843843855,0.9748983606557377,0.4838904098360654,0.27435368852459024,17.36305737704918,0.22753867782606174,0.23700693883885376,0.065111431952563,0.10079206154766868,0.0018940930250525016,-0.0003451702228381326,0.05858278359312408,191.76262295081975
-0.4344344344344344,0.9746983870967739,0.4742690322580645,0.27198467741935484,17.35926612903226,0.2272503366539022,0.24067949653941195,0.06608555267935604,0.099386977348075,0.0022193604668330797,-0.0008740036875269177,0.05491171949773843,192.27999999999992
-0.4304304304304305,0.97425126984127,0.456873492063492,0.26704277777777785,17.351031746031758,0.22711446939256744,0.24448053578910922,0.06740030937571428,0.09576777326887129,0.0019121604624636425,-0.0008918028561783075,0.05693544343614576,197.70849206349212
-0.42642642642642636,0.9741567741935487,0.4525738709677419,0.2660451612903225,17.349236559139783,0.2276311923925424,0.24680545602497395,0.06779231859511892,0.09541802978217148,0.0025847287294029388,-0.0012137857961497741,0.05807683651295292,199.31849462365582
-0.42242242242242245,0.9740664948453609,0.4450288659793815,0.26512484536082476,17.347453608247417,0.22800683421830117,0.24975397101157393,0.06905408566441698,0.09429581134466994,0.0020628023912050183,-0.001238677893502221,0.05853372207485563,197.0950515463917
-0.41841841841841854,0.9739202343750002,0.43695625000000005,0.262730703125,17.344343750000004,0.22841150121093767,0.25288515576044307,0.06935710693047427,0.09296106782763668,0.0019416720424159178,-0.000762391329343922,0.05756800683576557,198.85179687499996
-0.4144144144144144,0.97371125,0.4284675000000001,0.26001546875000003,17.340234375,0.22892739831874992,0.2550029716357177,0.069944988328114,0.09123072839335933,0.0018948287457115224,-0.000763898982433947,0.0586936950683139,202.14265625000013
-0.4104104104104105,0.9735142148760332,0.4183120661157025,0.25715338842975194,17.336223140495875,0.23019104839986332,0.2589181678769482,0.07081291735552601,0.08968376700870166,0.0020726897472895024,-0.0007905162196807866,0.05834242954693991,203.82900826446283
-0.40640640640640635,0.9733464843749998,0.40984726562499985,0.2550079687500002,17.332859374999995,0.23059412510971078,0.2614341389989989,0.07148041798496996,0.0878264625452271,0.0019202637388074017,-0.0007163362389099248,0.05823588647479028,201.12601562499998
-0.40240240240240244,0.9732103124999996,0.40404625000000016,0.25319257812499996,17.330124999999992,0.2311961591109372,0.2629849246324158,0.07192864357719272,0.08657958203076165,0.0019264533223000643,-0.0007246372673931313,0.05809560937518654,201.95507812499994
-0.3983983983983985,0.9729115625000001,0.3908504687499999,0.24905156249999985,17.324101562500008,0.2326161454529052,0.26660574109130886,0.07286420820418205,0.08380768942895515,0.0018717843685085072,-0.0007212011902750248,0.05784880218465105,203.26382812499992
-0.3943943943943944,0.9728132631578944,0.3848130526315788,0.24709610526315784,17.321905263157884,0.23372323031383943,0.26873835686904174,0.0730737809030565,0.08303314080873138,0.0014045815347856082,-0.00045096943337499264,0.057808580498942774,204.30136842105256
-0.3903903903903905,0.9728491666666665,0.3848918333333334,0.2481129166666666,17.32258333333333,0.2338530266333055,0.2697786472498264,0.0733774968788775,0.08311128129715277,0.001907926923517583,-0.00028696809343104195,0.059773326388892656,202.72074999999995
-0.38638638638638634,0.9725051886792454,0.36915660377358467,0.24054198113207548,17.315415094339606,0.2348002886828054,0.2750099326715469,0.07399475938769326,0.0807572448406907,0.001014625207917051,-0.0013868584101560176,0.05753218618781375,203.7859433962265
-0.3823823823823824,0.9722576146788996,0.3621043119266054,0.24093339449541282,17.310486238532118,0.23530404526581114,0.27570788840774346,0.07533901406850653,0.07765239181013382,0.0012837516424130723,-0.0005465028306799615,0.059176277333278904,209.0559633027523
-0.3783783783783783,0.9721748543689324,0.3527144660194176,0.23595009708737866,17.308281553398068,0.23846949575189913,0.27944988178154406,0.07537323316751762,0.07773164769277026,0.0013326117002636067,-0.0005580121560419414,0.058341124610876705,208.2927184466019
-0.3743743743743744,0.9721018421052632,0.3474948245614034,0.23648385964912286,17.30688596491228,0.23936953988549559,0.27894757710790996,0.07532529535051331,0.07556115285506312,0.001699405100838796,-0.0005456208188307158,0.059329776469667195,204.3689473684211
-0.37037037037037046,0.9718288281250003,0.3379005468750001,0.23345921875,17.30100000000001,0.23948243917157575,0.2827104650556397,0.07629044073430126,0.07292556481136464,0.0012791885865707337,-0.000555935135144129,0.060086499999670195,213.59414062499997
-0.3663663663663663,0.9716448437500002,0.329000703125,0.2307689843749999,17.296984374999987,0.24088611546825556,0.2853584883505311,0.07676723390042532,0.07108356063118287,0.0010443144420316643,-0.0005525815250630463,0.058081531006223486,215.562109375
-0.3623623623623624,0.9714781818181815,0.31981677685950416,0.2290239669421487,17.293057851239677,0.24182375816481783,0.28813893165699067,0.07702353590480235,0.06917280546567858,0.0007183411855850507,-0.0008966784226589025,0.06023279830583306,210.26975206611564
-0.3583583583583583,0.9713627272727271,0.3155127272727274,0.22656123966942152,17.290619834710743,0.2429807271933882,0.28900793856375273,0.07743515410972278,0.0682210123197596,0.000977881927500527,-0.0007246511535746662,0.06033350010244476,215.0058677685951
-0.35435435435435436,0.9712748437500002,0.312189921875,0.2252274218750001,17.2888046875,0.2434537026796813,0.2898301084355408,0.0776700530167756,0.06734001876073602,0.0005466004621643679,-0.000666986698450866,0.059966852478055443,217.9635937500001
-0.35035035035035045,0.97102078125,0.2997457031250001,0.22156570312499982,17.283031249999997,0.24531876345809925,0.2936119204487246,0.0783148482792904,0.06477905440341186,0.00015287377182064915,-0.0007186830006465388,0.06112768652349132,219.8501562499999
-0.3463463463463463,0.9707721875,0.2884594531249998,0.21778945312499998,17.2775390625,0.24709544077782603,0.29636166035751355,0.07880418400257033,0.0623329406426697,-0.00017708267486865356,-0.0007553029159936533,0.05969081878657789,218.38742187499992
-0.3423423423423424,0.9707394897959191,0.2818276530612245,0.2177979591836735,17.275948979591846,0.2493440923373491,0.2981677224448149,0.07851992267306972,0.06248067558704703,0.0007949665574391513,-0.0002866454616376504,0.06168889535570088,214.78408163265314
-0.33833833833833826,0.9706171874999999,0.2790992187499999,0.21576085937499997,17.27381250000001,0.2484707354681399,0.2997933453117614,0.07924429904924987,0.06095294552410889,-0.0004468105444515514,-0.0007397928330190755,0.06063608984339908,217.736328125
-0.33433433433433435,0.9703750781250002,0.26778953124999993,0.21212296875000006,17.268421874999994,0.25009486070290526,0.30226767425368645,0.07981574011402018,0.05854395525607912,-0.0007078911104057243,-0.0007618865510171267,0.05996532202181015,219.4797656249999
-0.33033033033033044,0.9702355102040818,0.2612795918367347,0.20732214285714282,17.26508163265307,0.2502019544814661,0.3060028352035714,0.08030787743983453,0.05832918982944608,-0.001596303319561642,-0.0006977567256891415,0.06113989129494257,221.3690816326531
-0.3263263263263263,0.9701907826086962,0.25685930434782617,0.21031834782608708,17.26415652173914,0.2514738195090812,0.3039374969155311,0.08006754459299939,0.056548610268415886,-0.0006559414569167791,-0.000883677929473436,0.061073505935382855,214.95426086956527
-0.3223223223223224,0.9699857812499999,0.24723742187500003,0.2065626562500001,17.259273437499996,0.2527913134746032,0.30756780654294424,0.08091987918128452,0.05502913766309814,-0.0009615305958534418,-0.0006613506111407712,0.06169915960703065,223.86101562500002
-0.31831831831831825,0.9697561718750003,0.23557640624999995,0.2032278906250001,17.253992187500007,0.2542059443183348,0.31003670572211306,0.08155780509754736,0.053109811689294475,-0.0010742712865804925,-0.0006202515317780892,0.0598317186887698,225.25671875000006
-0.31431431431431434,0.9695925781250005,0.22671531249999993,0.20079031249999996,17.250062500000002,0.25524282332802734,0.31202754728115234,0.08205066312392405,0.05171267561708984,-0.0011235890521978712,-0.000587414590286935,0.06237499609369479,223.29414062500004
-0.3103103103103104,0.9695731666666668,0.22443425,0.20025658333333327,17.249433333333332,0.2541561007602708,0.3136720508316595,0.08214666010450372,0.05174348057868756,-0.0011820502229430208,-0.0007265896656684361,0.05979967888885085,223.13466666666665
-0.3063063063063063,0.96948578125,0.21958937499999995,0.1993566406250001,17.24745312500001,0.2555511313871094,0.31402607046371456,0.08246938307247521,0.05082810300805661,-0.0012141188819152346,-0.0004228954057404798,0.06262632592728323,225.41226562499992
-0.3023023023023024,0.9692610937500005,0.20632093750000005,0.19630499999999995,17.24207031249999,0.256443858249121,0.31721286260000003,0.08325389948650129,0.049174863676562486,-0.0013485483751428957,-0.00029447253210117274,0.06077696380651787,226.9396093749999
-0.29829829829829824,0.9691202343749998,0.19743476562500006,0.19439828125000005,17.238656250000002,0.25677763832260136,0.31940087074704576,0.08379942847469257,0.0481149037160034,-0.0014753041367469488,-0.00014354063504116383,0.061230694335904445,225.0753125000001
-0.2942942942942943,0.9689589795918372,0.19008663265306122,0.1894442857142857,17.23516326530613,0.25678360269886513,0.3203759646510205,0.08436420597918187,0.047264408347084515,-0.0018278228289460643,-0.00014893405271428596,0.061188034568544936,223.50959183673467
-0.2902902902902904,0.9688489473684212,0.18568789473684216,0.1890617894736842,17.23203157894736,0.25522590048504157,0.3220798502873242,0.08532548324368815,0.04630992486376729,-0.0015356224426381175,0.0001450808015696619,0.062245556897835286,222.73126315789472
-0.2862862862862863,0.9686925510204081,0.1765015306122448,0.1881360204081633,17.22881632653061,0.2552463933650041,0.32294871537599934,0.08551123967127237,0.044345204434662694,-0.0018665366365654943,6.008117017232309e-05,0.061051251978426535,224.22102040816327
-0.28228228228228236,0.968650703125,0.17039765625000003,0.1873201562499999,17.227421874999997,0.25764041999450693,0.3242888934374756,0.0854031639655767,0.04435173284411624,-0.001873082012384216,0.00025636548700582205,0.06218554077162253,223.761953125
-0.2782782782782782,0.9685511718749998,0.16353717968749998,0.18585328125000009,17.224953125,0.2575929346098583,0.3257328547236084,0.08580227436949744,0.04372897698620727,-0.001978064136030578,0.00041799829974127715,0.062005466552761845,226.14898437500003
-0.2742742742742743,0.9683467968750004,0.15233219531250006,0.18264109375,17.220195312500003,0.2573357616462743,0.32723324649880364,0.08641917678850672,0.042046779672286344,-0.00214365058497856,0.0005982676048769671,0.06338902435300042,228.9553125
-0.2702702702702702,0.9682231250000003,0.1444017578125,0.180724921875,17.217265625,0.25691867921566003,0.32871326823827507,0.08685459474038777,0.04118001141322328,-0.002250932149115402,0.0007442581594768742,0.06076439819344159,227.27734375000009
-0.26626626626626626,0.9680714843750001,0.13526765625000006,0.178288828125,17.2136328125,0.25643633304763175,0.3301077812658145,0.08730095336955238,0.03997433495897216,-0.002441522510389586,0.000916495909842315,0.06217352142328991,225.84929687500008
-0.26226226226226235,0.967956261682243,0.1276606635514019,0.17463635514018686,17.210672897196265,0.2562160260096531,0.33157719019232235,0.08837047397009563,0.03965092851793258,-0.002543143864355409,0.0013004623254215207,0.06357954720925818,227.86074766355142
-0.2582582582582582,0.9678521874999998,0.1202398984375,0.17480640625,17.208249999999992,0.2551094761987397,0.33303029845896,0.08809969418755306,0.038495748591275636,-0.002739143653391065,0.0012030418867947403,0.06300693750040409,228.77242187499994
-0.2542542542542543,0.9676197656250002,0.10747548437499997,0.17070000000000007,17.202945312499992,0.25415941088335897,0.3339621349999999,0.08875506812370755,0.036280966067187476,-0.0029820147808424773,0.0014974999724062497,0.061250700134564795,228.98398437499995
-0.25025025025025016,0.9675262500000005,0.10314171875000004,0.16736447916666672,17.200499999999998,0.2520986608532959,0.3361846519466038,0.09028079060889807,0.03583651079438473,-0.003274388474599089,0.0015938979320922744,0.06279975000006743,230.5553124999999
-0.24624624624624625,0.9675189215686275,0.09734405882352941,0.16995549019607845,17.20023529411765,0.2515505067607808,0.3370785627247597,0.08946772279351581,0.03598879374536333,-0.003032592740130821,0.0022279689049774275,0.06239602306789038,222.16264705882352
-0.24224224224224233,0.9673118548387096,0.08820327419354836,0.16590665322580647,17.19553225806452,0.2511594566150862,0.33676272435089594,0.08998386337576277,0.033699925458861205,-0.003453151799243591,0.0018158966803455546,0.06318649089467954,226.25540322580653
-0.2382382382382382,0.9672496874999998,0.07969685156249999,0.16446272656249988,17.193898437500003,0.2505063024760248,0.33893240219662857,0.08989231161902474,0.03374571349358442,-0.0038099794226758616,0.0021563008572506905,0.062200270935079516,226.669140625
-0.23423423423423428,0.9671618999999998,0.07138624000000002,0.16100815000000002,17.19178,0.2501913047386624,0.34038557563357763,0.09003761981916439,0.033818553562144006,-0.003599059408333825,0.0018659150309715592,0.06110043159998213,227.36590000000004
-0.23023023023023015,0.9670686718749999,0.06600248828125002,0.16100719531249996,17.189562500000008,0.24844710904068357,0.3410112143076026,0.0904396696520309,0.03240835885318979,-0.004195337257272286,0.0024685276141644713,0.06112855859339561,230.82015625000003
-0.22622622622622623,0.9669207031250003,0.05323952890624998,0.1582843125,17.185906249999988,0.2459568806868405,0.3433956857914024,0.0909966485353274,0.03152192401925033,-0.0044872495473858775,0.0027483445299301824,0.06064199121135516,230.08750000000003
-0.22222222222222232,0.9667438738738737,0.041425264864864864,0.15215002702702699,17.182,0.2450716951786235,0.3436653242306301,0.09187004455595552,0.030127974560938787,-0.005198945954564352,0.003084579576379716,0.06148861261254979,232.34720720720705
-0.21821821821821819,0.966832283464567,0.04526332834645669,0.15643912598425205,17.183724409448804,0.24440367205188288,0.3449208943494722,0.09139224778705077,0.031101841324735792,-0.0046523828814501135,0.0029872733621018,0.06119022326305412,226.52535433070864
-0.21421421421421427,0.966747265625,0.03855768828125001,0.1547021953125,17.18159375,0.24279314842440594,0.34587910576549297,0.09168964814517913,0.030409608945465582,-0.004764605580049329,0.002975286488043724,0.06314870996089894,227.85851562499994
-0.21021021021021014,0.9665669531250001,0.024191704453125004,0.15084371875000002,17.177335937500008,0.23916077706065267,0.3480084381386709,0.09239292522776983,0.029066294274889676,-0.004974962312922753,0.003158647468630248,0.06077071527062117,230.57789062499995
-0.20620620620620622,0.9664681250000006,0.01723852828125,0.14871381249999996,17.17504687499999,0.23737431751769664,0.34874240509671495,0.09279473770633909,0.028190838049906245,-0.0050523190242865446,0.0032836850565597588,0.06049921655301205,226.64773437500006
-0.2022022022022023,0.9663929687500005,0.0103834814296875,0.14693403906249997,17.173218749999993,0.23521226143839927,0.3500364037897796,0.09313533297766849,0.027761390477755547,-0.0052069486827988655,0.003364844776622401,0.06047963964874725,224.38179687500005
-0.19819819819819817,0.9663036458333335,0.0013574795312499995,0.14229371875000005,17.171166666666664,0.23376138641598884,0.3515743726042959,0.09338093598531924,0.027998347001871423,-0.0058988766475884715,0.0038489811897003882,0.06072280555559928,228.25333333333333
-0.19419419419419426,0.9662964062500001,-0.001515792421875001,0.14420142968749997,17.170742187500004,0.2307819211233338,0.353144541426081,0.09363128050586873,0.02759356693434385,-0.005530148065792662,0.0035068415727566686,0.0587377304074721,225.72281250000017
-0.19019019019019012,0.9661548437500004,-0.010427674296875002,0.14102096093749994,17.16759375,0.22808673235875823,0.35334386982626437,0.09400643000977854,0.026256017055938587,-0.005629614879644735,0.0035839103448827964,0.058490459960921726,224.842578125
-0.1861861861861862,0.9660281249999998,-0.018779554539062503,0.13809153125,17.1647265625,0.22531287520631438,0.35372854149703015,0.0943277884402228,0.025042301894835785,-0.005708235964087109,0.0036790436505180716,0.05888078460691304,222.50484375000002
-0.1821821821821823,0.9658967968749996,-0.02725259070312501,0.13484683593749996,17.16184375,0.22266831192496794,0.35358617458764496,0.09465052215198792,0.023674281096166146,-0.005748007299394696,0.0037769991397401527,0.058306600586035984,222.16281249999997
-0.17817817817817816,0.9658404424778755,-0.03467566690265485,0.13177353982300885,17.16041592920354,0.2204277751160066,0.3545337872998588,0.09454240067573826,0.02318475838233594,-0.005926988851894824,0.00361296936622479,0.05508088894981711,227.5801769911504
-0.17417417417417425,0.9657063200000001,-0.04178722896000002,0.12998015200000004,17.157423999999992,0.21671142749584443,0.3549013200860568,0.09508736380762606,0.0219428413318796,-0.005727094304839269,0.004073994883084504,0.058321684224267756,222.90071999999992
-0.1701701701701701,0.96565859375,-0.047363668359374944,0.12818470312500005,17.156382812500006,0.21398246416954317,0.3560244631347559,0.09525460027430054,0.02164936925193244,-0.005905468966118053,0.003995363044111518,0.05727879095439903,222.18335937500004
-0.1661661661661662,0.9656235779816515,-0.053701096146789036,0.1270126788990826,17.155587155963307,0.2107592197955691,0.35812667848144736,0.09470978574305225,0.021798677145641057,-0.005219750328856889,0.004331223649749932,0.056012820385433315,220.10779816513755
-0.16216216216216228,0.9655359374999994,-0.05935706171874999,0.12431813281250001,17.153492187499992,0.2080208798491164,0.3583586737290136,0.09549727045940373,0.020785727597736323,-0.005958756974638928,0.004071800361349227,0.05669014837673103,224.52156250000002
-0.15815815815815815,0.9654609375000002,-0.06573434843750002,0.1219820703125,17.15182031249999,0.20492079231049734,0.3590654526472763,0.09562340009518536,0.0200476051942995,-0.005938551355580358,0.0040847616811396864,0.055997467712813886,223.56312499999999
-0.15415415415415423,0.9653811718749997,-0.07194847187499999,0.11955025781249998,17.150062500000004,0.2020326361448524,0.3594244546069648,0.0957527532020037,0.019217796955621654,-0.00589352469288022,0.00407501655446262,0.05488749609361321,221.96507812500005
-0.1501501501501501,0.965263398058252,-0.07730707766990297,0.11639616504854365,17.147640776699024,0.19991157690718814,0.3593601851891765,0.09588644326092206,0.017309834779653598,-0.0065323156753541965,0.0042219062320314376,0.054629385522048324,229.24864077669906
-0.14614614614614618,0.9652127343750001,-0.08382782031250002,0.11436888281249999,17.146375000000003,0.19685242779165518,0.35919639926922076,0.09602540906978159,0.017201473993685122,-0.005697635992720975,0.00400405881766051,0.053074359374818414,225.06218749999996
-0.14214214214214227,0.9651785156250002,-0.09049801562499998,0.11240946093749997,17.14546874999999,0.19232112479293736,0.36188942559174075,0.09594187051798993,0.017434940652319698,-0.005574530547506163,0.004019692792838154,0.05258884277384368,224.2850000000001
-0.13813813813813813,0.9651277659574464,-0.09414875531914892,0.11459617021276593,17.144446808510644,0.1889926076165358,0.36073963266618386,0.09503581750407745,0.015996563917532815,-0.005414814595446138,0.0037617276808342695,0.05241171525545951,219.00074468085094
-0.13413413413413422,0.9650420720720718,-0.10193045945945944,0.1090265135135135,17.142432432432432,0.186213694947897,0.3624271833150513,0.09579194963624636,0.016521864336416114,-0.004917329864236425,0.004055706040359631,0.05259588507419721,219.1693693693694
-0.13013013013013008,0.9649917924528302,-0.10744224528301889,0.10509488207547174,17.141320754716983,0.18402663562665678,0.36168308462946713,0.0955689945958446,0.015795417777188063,-0.0048078150305941834,0.0038964440300135357,0.05210391598427577,224.6319811320755
-0.12612612612612617,0.9648906896551724,-0.11438993103448272,0.10099045689655176,17.138931034482756,0.17897528850551256,0.3636042034778947,0.09624309124899089,0.014509870709882283,-0.004733722758637979,0.004057378305027486,0.0506636848991775,225.3200862068966
-0.12212212212212203,0.9648333884297516,-0.12082361157024794,0.09851400247933885,17.137603305785124,0.17562372100282425,0.3646501152824431,0.09593449902851574,0.014339764677232095,-0.004367982216921997,0.003929498567183111,0.05164384263383681,225.43181818181816
-0.11811811811811812,0.9647585217391305,-0.1263347565217391,0.0955470299130435,17.136008695652176,0.1710936162511147,0.3655558955095784,0.09649625631550424,0.013265871925657063,-0.00382531654031177,0.0040198645448884796,0.047727721663477496,223.72643478260864
-0.1141141141141142,0.9648054310344831,-0.1263848793103449,0.09668488620689654,17.137051724137937,0.17193444848860612,0.3652816017446767,0.0951405906715552,0.014142428019220636,-0.004081054772391148,0.003552074692600225,0.05137199732433828,218.10491379310344
-0.11011011011011007,0.9647071874999997,-0.13424616406249995,0.09277726859374996,17.134921874999996,0.16653257680950434,0.3663351128072832,0.09531202114814906,0.013092146108407183,-0.0035322096227877685,0.0036283608954452073,0.049452337646755495,221.386171875
-0.10610610610610616,0.9646992187500004,-0.13779853906249998,0.09096572976562502,17.134710937499996,0.16321054700724075,0.36794187663320743,0.09516275938977363,0.013217852268019796,-0.0032152841804696294,0.0035115234161752387,0.04949358831800055,224.60937499999994
-0.10210210210210202,0.9646087500000001,-0.14557340624999998,0.08672883906249998,17.13279687500001,0.1583905708927724,0.3680874053498711,0.09503783977137108,0.012130530569311177,-0.002786227393119139,0.0034522147451915043,0.04859936498979778,224.03429687499985
-0.09809809809809811,0.9645617647058822,-0.15109848739495793,0.0820406447058823,17.131831932773117,0.15575420509014895,0.3680600889187642,0.09483903213896179,0.011389488538453375,-0.0024769860350136296,0.002986276680438261,0.04806571965218609,221.56268907563017
-0.0940940940940942,0.9645063636363637,-0.1552321212121212,0.083544124949495,17.130888888888887,0.1521295542005509,0.3671691670652111,0.09510294821906813,0.011136338094356971,-0.0020537199803311304,0.003699088962566556,0.04779739169481445,215.7059595959595
-0.09009009009009006,0.9644624999999997,-0.15777210937500005,0.0799167765625,17.129679687500012,0.15136764900336322,0.36749901194885953,0.09492453153745986,0.010313106850216192,-0.002170044788996657,0.0033041008571033773,0.047901928649480396,219.55546874999996
-0.08608608608608614,0.9644503030303028,-0.16230404040404042,0.07646631717171717,17.129606060606065,0.14743275200387726,0.3679589629442549,0.09464374234934052,0.00981207788835221,-0.0018979553327453324,0.003687616644405324,0.045687117538875555,220.32737373737382
-0.08208208208208201,0.9644160937500001,-0.16602898437500005,0.07480350468750004,17.128773437500005,0.14469773572240596,0.3691370919364671,0.09460993500586158,0.009663959598456184,-0.0016461122358582328,0.0030764500196475927,0.04519865179435101,219.22562500000006
-0.0780780780780781,0.9643380208333329,-0.17142812500000004,0.06928773864583332,17.127333333333322,0.14233771045898425,0.3687988967733467,0.09431199021172697,0.008526881965295248,-0.001954052325145183,0.0024908367212956883,0.04518205555586974,220.50697916666653
-0.07407407407407418,0.9643368749999996,-0.17469984375000006,0.06907508968749998,17.127078124999993,0.1391809020937256,0.36898324135966387,0.09422765913056612,0.008361491437923484,-0.0012086508951638674,0.0029274038813194387,0.04342927514693429,221.89679687500004
-0.07007007007007005,0.9642867187500006,-0.18039765624999998,0.06507013437499999,17.125921875,0.1358098887445068,0.36848634636241945,0.09393927127194242,0.0074652854206225545,-0.0009614378238062752,0.0028545454357557956,0.04436243139650742,221.04101562499994
-0.06606606606606613,0.964288,-0.18367133333333335,0.06332831000000003,17.125950000000003,0.13318317464488894,0.36853952515254357,0.09363123839468354,0.007356567552113341,-0.00045358698309455527,0.0030569925733398067,0.04300326416654343,211.78983333333332
-0.062062062062061996,0.9642532352941177,-0.18787107843137232,0.05681001980392157,17.12504901960785,0.13083896769295472,0.3689739941988978,0.09436230062237862,0.006080598098035069,-0.0005833164623209807,0.003220082912166947,0.044558821126145176,216.3047058823529
-0.05805805805805808,0.9642582812499998,-0.1877812500000001,0.05893477734374999,17.125343750000003,0.12987351464843752,0.3699619263944428,0.09319532833216584,0.006385222697143562,-0.0005779916303691409,0.002615489868503634,0.04275769433576215,214.88453125000004
-0.05405405405405417,0.9641372115384611,-0.1931973076923077,0.05389549615384613,17.123067307692313,0.127414319531213,0.36856710241740775,0.09371759828840487,0.004615004965202661,-0.001059209189322203,0.002363762831053762,0.043162130084851924,209.20548076923083
-0.05005005005005003,0.9641967187500001,-0.1952692968750001,0.052678016484375,17.1241015625,0.12538247982294304,0.36900971407927174,0.09287524254430847,0.004843719329517317,-0.0003173042083540918,0.0025010377040444697,0.04108317718504395,213.96750000000003
-0.04604604604604612,0.9642144954128441,-0.1959660550458716,0.05146277889908257,17.124550458715593,0.12391602086608874,0.37002543559899337,0.09224335077621454,0.004458364849707101,8.853837466944671e-05,0.00214295271024684,0.042799109839336325,213.3756880733947
-0.04204204204204198,0.9642072656249999,-0.19901304687499996,0.047566871484375,17.124312500000013,0.12164138529852908,0.3707872364871889,0.09257528594413951,0.0038556397041045205,-0.0001329472957854364,0.002328838247190725,0.04143702734319277,215.05820312500003
-0.03803803803803807,0.9641834375000001,-0.20195734374999996,0.04472781679687499,17.123820312500005,0.12006299693044438,0.3700811411545851,0.09255294574411359,0.0031636202907835073,-5.153180531877418e-05,0.0022855128170898996,0.04165290521228826,215.15367187500016
-0.034034034034034155,0.9641832031249995,-0.20386335937499994,0.0421199109375,17.123921875000004,0.11860394945433958,0.3702202881026172,0.09254135608218667,0.002534107657482054,2.751348891323873e-05,0.002219690129316322,0.03864336889654396,212.99273437500003
-0.03003003003003002,0.9641738281250004,-0.20637304687500002,0.03882110171874999,17.1236875,0.11705649364852909,0.3699279220613425,0.09262799568854808,0.001739536622867732,9.518747947662425e-05,0.002159876110587045,0.03940452734377686,212.153984375
-0.026026026026026106,0.9641953982300884,-0.20751504424778763,0.03704685044247787,17.12410619469026,0.11601440906570601,0.3697260264475139,0.0926782053348694,0.0013044378353606403,0.00043512865546432703,0.0021882980764624024,0.04020827190873888,212.86292035398228
-0.02202202202202197,0.9641503124999998,-0.21038,0.03349287109375,17.123203124999986,0.11507502122500013,0.3688549463358975,0.09279617314308147,0.00036736045507812943,0.000227001995006404,0.0021117451045752625,0.0387272399906351,215.10578125000015
-0.018018018018018056,0.9641872656249998,-0.21047796874999997,0.030710877343749995,17.123929687499995,0.114108399670874,0.370496217012777,0.09273337520171991,-0.00039415223065710457,0.00027371927090149954,0.0020031485128716342,0.03884455755633098,213.99195312499987
-0.01401401401401392,0.9641966666666665,-0.21184901960784305,0.02533510696078431,17.124137254901957,0.1132646987735487,0.36968911274744237,0.09269115786987356,-0.0018506421443842775,1.3979516876587873e-05,0.0017449181463691536,0.038335039984644936,213.35862745098044
-0.010010010010010006,0.9642153333333332,-0.21252257142857145,0.02768355032380952,17.124457142857135,0.11277034710957823,0.3703975258033739,0.09290372946261481,-0.0012023759560545978,0.0005931902073205718,0.0015022936400299048,0.03830089578252682,210.93361904761912
-0.006006006006006093,0.964194453125,-0.2141353125000001,0.022378339375000007,17.12401562499999,0.11224833356552733,0.3698204599268174,0.09303701798423704,-0.0024800169922033176,0.00036729288423745145,0.0017971590428109562,0.04051074975626534,211.65257812500005
-0.002002002002001957,0.9641971578947366,-0.21459747368421045,0.01915779189473684,17.12393684210526,0.11225318744624925,0.3724125579570864,0.09409654895647608,-0.0035466425317058434,0.00022917921782577351,0.0017817573134251868,0.03773439601127393,207.15999999999997
0.002002002002002179,0.9642217187499993,-0.2152928125,0.016150864921874997,17.124671874999986,0.11185298926083986,0.36983063393727533,0.0932781102948964,-0.004131897679161936,0.00040765792880129224,0.0016004617725338362,0.037644423584538345,210.83195312500004
0.006006006006006093,0.9642524444444447,-0.21438422222222217,0.013052991855555557,17.125333333333323,0.11170607192883954,0.37059506384806323,0.09359804851005163,-0.0050503511600403905,0.0006760430132407872,0.0011536651324325958,0.038958222222504446,204.2557777777777
0.010010010010010006,0.9643036220472436,-0.21275929133858273,0.013362603125984248,17.12633858267717,0.11207301150815915,0.3725550628849418,0.09331060079357056,-0.0052160589576107155,0.0003933825934094796,0.001522943541226464,0.03939289323545836,211.6720472440946
0.01401401401401392,0.964284609375,-0.21477484375000003,0.008436046015625,17.125968749999995,0.1124503602421631,0.3706575831276222,0.09351700874600867,-0.00633489776950133,0.000505292157577872,0.0012922657719828166,0.038147499023523324,210.86195312499993
0.018018018018017834,0.9643061718749997,-0.21442906250000004,0.0057132691406249995,17.126445312499992,0.11293939590537103,0.3706611866807269,0.09361751204143133,-0.007068694866865603,0.0005221875497942604,0.0011939308619048296,0.03643345794682773,211.96132812499997
0.022022022022022192,0.9643483132530122,-0.21492807228915664,0.0035223130120481914,17.12732530120482,0.11361206832038033,0.3709577137929729,0.09374405656167613,-0.006739758235044362,0.0013060034750019976,0.0011494896696712083,0.03665573755256446,206.51542168674698
0.026026026026026106,0.9643447999999999,-0.2148731,0.0017045910000000031,17.1267,0.11463245089638993,0.3713588943695228,0.09430776953464302,-0.0077834781375979,0.00042599013234699925,0.0017057487094283314,0.03744710999990275,211.37730000000002
0.03003003003003002,0.9643853124999998,-0.21173054687499993,-0.0028792635703125046,17.128007812500012,0.11522501927001352,0.3713047567162925,0.09389590842559656,-0.009497733159714528,0.0004016022039371415,0.0008653182112376781,0.03900462493851364,207.65179687499992
0.03403403403403393,0.9643945454545453,-0.2098780681818182,-0.00675399875,17.128147727272736,0.11684108285990448,0.37174017895543043,0.09442578236417903,-0.010579950073788777,0.0006573166139987856,0.000638379680830774,0.03973725090372682,212.36613636363637
0.03803803803803785,0.9643653097345138,-0.21070451327433637,-0.008454289557522128,17.12775221238938,0.11717015675839138,0.3687522418022368,0.0942757948330144,-0.011176374576917473,0.00043932850285851644,0.0001621206927528709,0.037537779309104735,214.93955752212383
0.042042042042042205,0.9644519166666667,-0.20885624999999994,-0.012499599166666658,17.12941666666667,0.11942723350260422,0.37039251002067264,0.09431286851160403,-0.011897966241786451,-9.058605286698025e-05,0.0006698426393697346,0.037167993055334136,213.40358333333336
0.04604604604604612,0.9645045045045044,-0.20653702702702706,-0.01454857108108108,17.130477477477474,0.12171840241278305,0.3701084291695888,0.09380062842835891,-0.012113810636595883,0.0004091974596356052,0.0004230200842965054,0.038002654898264154,213.01468468468465
0.05005005005005003,0.9645170312499998,-0.20461406250000003,-0.016935194531249996,17.130687499999997,0.12219933542724619,0.37117546481118857,0.0944802807778868,-0.01337025020226685,-0.0002085169443035896,0.0003595366203907928,0.037983277343869304,210.4808593750001
0.054054054054053946,0.9645821093749999,-0.20117000000000004,-0.02017178546875,17.131984375,0.12419984984999999,0.37225442719600293,0.09461226180357375,-0.01455698847337344,-0.000350683140918438,0.00030058641814502987,0.03964262475585656,212.11296875000005
0.05805805805805786,0.9646218749999992,-0.19863546875000004,-0.023106657890624986,17.132781250000008,0.12610348180446784,0.3725795198611253,0.09474358742816126,-0.01535863597760018,-0.0005004693118763307,0.00020473429069948064,0.03897851464824953,212.23523437500006
0.06206206206206222,0.9646127966101696,-0.19636864406779658,-0.025333777118644072,17.132627118644074,0.12817198274561903,0.37304167431317403,0.09510167798612251,-0.016266299631395434,-0.0007051596058431128,-0.00034541300088930624,0.039867674518689,210.85771186440667
0.06606606606606613,0.9646617968749998,-0.19508796874999992,-0.028482422726562498,17.133492187500007,0.13024787194899906,0.3715839859706252,0.09498762586238339,-0.01656113635417891,-0.0007450548457098104,8.409826356712706e-06,0.04125796087623712,208.4578125000001
0.07007007007007005,0.9646332031249999,-0.19623437500000004,-0.02838165773437499,17.13290625000001,0.13045644506835943,0.37038596587924866,0.09501639269797207,-0.016291879523218995,-0.0007244466029272464,-8.45746492667503e-06,0.041414053710752796,213.19984374999987
0.07407407407407396,0.9647101562500001,-0.19099398437500004,-0.03321215312499999,17.1343984375,0.13438723543256229,0.37090304663480145,0.0952004029544989,-0.017820425361266358,-0.0008940924414408879,-0.00016719034107227275,0.042077684997536835,216.9375
0.07807807807807787,0.9647417187499999,-0.18774296875000002,-0.03702556968750001,17.135031249999997,0.13792328080993657,0.36951199781431615,0.09538397408656091,-0.01866803881029127,-0.001014531275290661,-0.0003370431374378765,0.04273531152347232,218.36117187500003
0.08208208208208223,0.9648036718749998,-0.18394242187500007,-0.03972050234374997,17.136343749999998,0.14023237293475946,0.3704387660685602,0.09543154785415876,-0.01974415821170098,-0.0010462289684725096,-0.0004100639268757746,0.04189475683597266,211.96421874999993
0.08608608608608614,0.9648514062499999,-0.180353046875,-0.04247787953124998,17.137289062499995,0.142834731607904,0.37063523912552865,0.09549429925105854,-0.020699076560750134,-0.0010727235058847235,-0.0004731232999765182,0.042151713317821304,209.34562499999996
0.09009009009009006,0.9649000000000001,-0.17633234375000006,-0.045463229999999966,17.13825,0.14569401392263182,0.3707941884679672,0.0955317017794203,-0.02168580805659531,-0.0011111071033184446,-0.00045733664624765806,0.04319943749999311,210.14656250000002
0.09409409409409397,0.9649371875000001,-0.1728803125000001,-0.048057665390625004,17.139023437499997,0.14836231942490224,0.37055061704720277,0.09558078350098356,-0.022509544601376687,-0.001141083629211231,-0.00048620095473330706,0.043641233825837844,213.5803906250001
0.09809809809809789,0.9650086718750002,-0.16808867187499998,-0.05088508429687497,17.140531250000013,0.1510270577622987,0.37140352069609983,0.09559280021309186,-0.02379330256583413,-0.0011719364500293033,-0.000528345118222992,0.044454092773037246,216.95023437500015
0.10210210210210224,0.9650221875000004,-0.16423828124999998,-0.05399324687500001,17.140828125000006,0.15480234947204585,0.3698104324168953,0.09570437014656247,-0.024444033768981938,-0.0012229498118286135,-0.0005904202707545608,0.046542439208735686,213.72960937499988
0.10610610610610616,0.9650588235294117,-0.16166129411764707,-0.05478221411764705,17.14138823529412,0.15734092010185474,0.3705904384281329,0.09629682129712226,-0.025762645746535917,-0.0010933451868453015,-0.0008329743604090611,0.044574072802731735,214.2232941176471
0.11011011011011007,0.9651049074074073,-0.15623203703703709,-0.06003795833333333,17.142657407407405,0.16011368023288744,0.36959748059620195,0.09561140624536392,-0.0262108966040355,-0.001207245477620559,-0.0007416201391743712,0.045871086334045685,211.5681481481482
0.11411411411411398,0.9651485937500001,-0.15267773437500007,-0.06101802609375,17.143523437500008,0.16257888442611704,0.36963312861662256,0.09571200028165902,-0.02708038255815339,-0.0012912004956866308,-0.0005864790098726457,0.04851039788803746,213.16859375
0.1181181181181179,0.9652274218750001,-0.1448555390625001,-0.06536997960937503,17.14530468749999,0.16776476342791252,0.3693615313908697,0.09570642896678104,-0.02872415879107066,-0.0013404845329578943,-0.0005486824009094447,0.048917797790693385,213.37249999999997
0.12212212212212226,0.9652263809523812,-0.14332551428571427,-0.0639685419047619,17.14522857142857,0.16983532076425925,0.3695202161227692,0.09620600006257887,-0.02892877197613107,-0.001466512863550911,-8.913959251099159e-05,0.047041995374115686,216.01247619047618
0.12612612612612617,0.9652772033898304,-0.13983322881355933,-0.06858528915254235,17.146288135593217,0.1722145494755069,0.367908769976269,0.09598567545627193,-0.029700497939786158,-0.0014844888007926227,-0.000249046683747232,0.04954893392715576,219.81203389830523
0.13013013013013008,0.9653238281250002,-0.13311127343749996,-0.07167054531249996,17.147578124999995,0.17608193575884704,0.36765302043460896,0.09566881714221219,-0.030842721617006907,-0.0014589043081064971,-0.0006063497862763525,0.05001757202154522,220.74234374999997
0.134134134134134,0.9654029687500002,-0.12607482031249997,-0.07513745,17.149398437500004,0.18021748343317087,0.3675880354824975,0.09560218539508686,-0.03214210066373945,-0.0015415164384747538,-0.0005691889877139417,0.04875823187239803,222.688515625
0.1381381381381379,0.9654420408163272,-0.12008553061224492,-0.07863604653061222,17.150316326530614,0.18360599594982058,0.36797718851256606,0.09577084161284775,-0.0334824160667553,-0.0019187809120137693,-0.0010593731798679985,0.051139695855852096,218.0511224489796
0.14214214214214227,0.9654788281250003,-0.11595321874999999,-0.07993523984374998,17.15117187500001,0.1870904760615147,0.36564332618112216,0.09569440036085675,-0.03343972952331106,-0.0017571582382165123,-0.0005907163253080278,0.053162689208704705,220.46031250000001
0.14614614614614618,0.9655121551724143,-0.1104180603448276,-0.08193247801724135,17.152034482758623,0.1907422485014102,0.3657542242183682,0.09596047520974192,-0.03472679047432281,-0.00215568467407352,-0.0006379197605766119,0.051161378121264534,227.5352586206896
0.1501501501501501,0.9656389423076921,-0.10347309615384617,-0.08372697259615383,17.154750000000007,0.19402649144926,0.36589950559834444,0.09563029268859781,-0.035439359278419964,-0.001963038343894841,-0.00016951167847187906,0.050610129807409976,220.51442307692312
0.154154154154154,0.96565671875,-0.09944021874999999,-0.08736214375000004,17.15515625,0.19662273664495217,0.36444879333940433,0.09576906498920763,-0.03602334115371895,-0.0021946631814667218,-0.0005662259676182555,0.05498903808597788,222.68984374999994
0.15815815815815792,0.9657088281250005,-0.09395549218749996,-0.08968728750000006,17.156445312499994,0.19981189673780458,0.3636791592108925,0.09577302198431649,-0.03672886933377432,-0.0023881130899873573,-0.0005806354913585385,0.05310298919698653,225.29843749999995
0.16216216216216228,0.9658063281249999,-0.08595528125000002,-0.09308888046875001,17.158593749999998,0.2038625490002334,0.3634935228330747,0.09570533915710132,-0.03797306762068904,-0.0026474414500684343,-0.000501167894770881,0.05531677246096933,227.480703125
0.1661661661661662,0.9659252343749998,-0.074031925,-0.09776274218749999,17.161367187499994,0.21007810220579431,0.3621576024899803,0.095604561941195,-0.03938141024741932,-0.0030846930492725915,-0.0005385772146353149,0.057320005798601414,226.95406249999996
0.1701701701701701,0.9659873983739841,-0.06835390170731705,-0.10062995934959347,17.162869918699194,0.21269286607260596,0.3614127169723561,0.09557514791069154,-0.04014562108190073,-0.0033866030406890972,-0.00040905192733144705,0.05662786112725371,224.7248780487805
0.17417417417417402,0.965999051724138,-0.06684624741379314,-0.10237211206896552,17.162974137931037,0.21303649299979732,0.36229934722226337,0.09599052600206832,-0.04066978808335878,-0.0035114379182450304,-0.0004566820780718779,0.05783598208955709,229.98413793103435
0.17817817817817794,0.9660984374999998,-0.0585630375,-0.10381835156249995,17.165429687500005,0.21745912063877354,0.360884718628845,0.09540487622261348,-0.04144418512511786,-0.0034852367502278166,-0.0005320586273529463,0.057789268493422696,229.45187499999997
0.1821821821821823,0.9661824218749999,-0.050920781796875016,-0.10662282031250002,17.167398437499997,0.22098027710619506,0.3600253241886084,0.09526089222347624,-0.042248828305200235,-0.0036925750563828893,-0.0005513695319597569,0.05808713812263022,229.837578125
0.1861861861861862,0.9662936458333337,-0.04320204812500001,-0.10835895833333335,17.17003125000001,0.2249246247044718,0.3584287528155816,0.09478156308027821,-0.041541676849358194,-0.00436175455656406,0.0005890517783964711,0.05908937402301717,229.9919791666667
0.19019019019019012,0.9663412499999997,-0.036056927109375005,-0.11183515625000005,17.1712109375,0.2274990386324293,0.35804344470153815,0.09490647739120095,-0.043736868014671804,-0.004095459102273393,-0.0005483064685806445,0.05834306488031871,228.2553906250001
0.19419419419419404,0.9664098437499997,-0.030594042578125,-0.11381974218749996,17.172718749999998,0.22962369205872787,0.3576128787883711,0.09475743080810588,-0.04441137556996559,-0.004216176612655259,-0.0005198120573703651,0.060621358398464054,228.74437500000002
0.1981981981981984,0.9665324299065421,-0.023295020308411213,-0.1153400467289719,17.17549532710281,0.2325426691316343,0.35685386988224094,0.09432316693040907,-0.04515408237578433,-0.004144401616321472,-0.00017326518801793648,0.06002382007147844,232.51140186915882
0.2022022022022023,0.9666385849056601,-0.01369947481132076,-0.11922545283018865,17.177764150943393,0.23594977722008265,0.3569892536615874,0.09417342642883794,-0.04616814684263247,-0.004070823099129484,-0.0005742732911441777,0.062343302865770056,225.8147169811321
0.20620620620620622,0.966696484375,-0.0058482336718750005,-0.12220129687499998,17.179312500000012,0.23888478253791917,0.35453184304206803,0.09415967627922371,-0.04707950548913116,-0.004791233166330943,-0.00037897762917800615,0.06137827734335133,227.3444531249999
0.21021021021021014,0.9667763281249998,0.0019554097656249996,-0.12460309374999999,17.181242187500004,0.24167227012264839,0.35286430340292885,0.09398999113658568,-0.047669076456154154,-0.004880658771268176,-0.00032228969437498076,0.06062001947009321,229.30164062499998
0.21421421421421405,0.9668682031250002,0.009552429999999997,-0.12711978124999998,17.18335937499999,0.244126563581095,0.351755248714952,0.09382041693680461,-0.04846657218799406,-0.004923679240601091,-0.00023843251475308045,0.06348871459999827,231.9371093750001
0.2182182182182184,0.9669628125,0.02028924140625,-0.13009826562500007,17.185843750000004,0.2480652216831589,0.34855467565636705,0.09367845511879723,-0.04894495956969993,-0.0049200620091499805,-0.0001353979518907832,0.06294647558576116,230.31351562500004
0.22222222222222232,0.967076666666667,0.023403998214285713,-0.12829190476190475,17.18855952380953,0.24683594334377618,0.34816975860113364,0.09315058279688561,-0.04731370649004507,-0.004412652428302991,0.0012314879283310662,0.06258816312322324,228.3229761904762
0.22622622622622623,0.9671590990990994,0.03302232927927928,-0.13454083783783785,17.190360360360366,0.2500670933365386,0.34834669088182063,0.09359691147659503,-0.05050429229555294,-0.0049922099223758554,0.00031555418422544475,0.06367284311306776,227.62045045045045
0.23023023023023015,0.9672590624999999,0.040904453906250006,-0.1375050703125,17.19275781249999,0.2530151850256316,0.34670899626335444,0.09320637664604835,-0.05174049268952668,-0.0048585236359201004,0.0001403386587831625,0.063610050720456,229.486796875
0.23423423423423406,0.9673420312499997,0.04993711898437503,-0.1400078828125,17.19496093750001,0.2555403466475403,0.3438820896253611,0.09310619472909108,-0.052093933134741775,-0.0048409172513258466,0.00019941832310355902,0.06363085784880695,229.786484375
0.23823823823823842,0.9674744999999999,0.05962851649999999,-0.1437849666666667,17.198125,0.2565865233533424,0.3431378833606656,0.09272005825098173,-0.05336694907599807,-0.0051882195990414,0.00038175758624428406,0.06457981770830656,231.0309999999999
0.24224224224224233,0.967547340425532,0.06329331319148937,-0.1459890957446809,17.19997872340425,0.2571021479946057,0.3406509073279058,0.09219308550330169,-0.05284103665325556,-0.005640927308046877,0.0011463413735875979,0.06541276550495922,222.75531914893608
0.24624624624624625,0.967654893617021,0.07097692127659579,-0.14527802127659575,17.20240425531914,0.2581757872843939,0.3420101475977868,0.09222816767043159,-0.053874155873822945,-0.004095950362965034,0.0016246429219675873,0.06505379402483413,229.5493617021277
0.25025025025025016,0.9677728906250004,0.08135203906249999,-0.15057433593750003,17.205359374999993,0.26162325199037345,0.33861619748198085,0.09234208430805929,-0.055651134803502506,-0.0047292253221476975,0.00034580873682922694,0.06459315209986016,230.58929687500003
0.2542542542542541,0.9678985156250001,0.08958903125,-0.1534468125,17.20834374999999,0.26289505547968656,0.3374136851085899,0.0920592724210932,-0.05673136434472462,-0.0047016303186855415,0.00036593388737059045,0.06478038183627177,229.4696093749999
0.25825825825825843,0.9680272972972973,0.09826569369369369,-0.15461916216216218,17.21134234234235,0.2648157453347891,0.33670669847605467,0.09173670830278537,-0.05821947500603167,-0.005100224107911619,0.00046544171131882386,0.06555063054941002,232.73324324324324
0.26226226226226235,0.9681001162790697,0.10036679069767437,-0.15519720930232558,17.212918604651158,0.2651709259297003,0.3363456866898865,0.09197173857049949,-0.058166121618950795,-0.004638508868608814,0.00220709917406328,0.06624706314249806,223.48290697674418
0.26626626626626626,0.9681880165289254,0.10964391735537196,-0.1596049338842975,17.21538016528925,0.2656686246101088,0.33331006673268154,0.09115076374972315,-0.05871032287753174,-0.004621503300489733,0.0008403485833473738,0.06473535134222175,226.05206611570244
0.2702702702702702,0.9682542968749999,0.11668083593750003,-0.16168903125,17.2171796875,0.26702495752492633,0.3306299384234367,0.0910189767834223,-0.05917368398432538,-0.004455910717271516,0.00040679798557100423,0.06505173333738412,232.98585937499996
0.2742742742742741,0.9684846093750002,0.13009817968749995,-0.1664664062500001,17.22253125,0.268077666766999,0.32916932621520995,0.09038473389062172,-0.061206062630255145,-0.004334288967353866,0.00047106274034765727,0.06387046777359728,231.59195312500003
0.27827827827827845,0.9686169230769234,0.13908962500000002,-0.1683689903846154,17.225759615384604,0.2675511916019748,0.3278017869230193,0.08997103357454371,-0.06227400488115985,-0.003727491576803967,0.000396901767047662,0.06359028836965308,234.29163461538454
0.28228228228228236,0.9686667415730338,0.1424240898876404,-0.16813377528089885,17.226966292134826,0.2681795359230481,0.32782811226147757,0.08940438448785022,-0.062382464121188745,-0.004580967561069519,0.0007243574706765322,0.06668854942569169,224.26123595505615
0.2862862862862863,0.9687536718749998,0.14762246874999999,-0.1719513671874999,17.228937500000004,0.2693129192201554,0.32581921169734973,0.08953682625888777,-0.06333657560834353,-0.004138443644603017,0.0005155815110341325,0.06472824609340933,232.44078125000016
0.2902902902902902,0.96892046875,0.15894179687500004,-0.17537321874999998,17.232953124999995,0.2699192239561464,0.3233378278952647,0.0889914361847377,-0.06458381080062259,-0.004002125535977327,0.000565437318661047,0.06485784155296415,238.0828125
0.2942942942942941,0.9690742187499995,0.1689828125,-0.17843645312499995,17.23662499999999,0.27029340282958986,0.3212442603211697,0.08845835476558915,-0.06579393911091307,-0.003897433129165404,0.0006155653066526986,0.06438360937539755,237.99906250000006
0.29829829829829846,0.9692629687499998,0.18041164062499995,-0.18203192187500009,17.240992187500005,0.2706134368019958,0.3191421137934941,0.08783660984785913,-0.06740685357840939,-0.003830426152975866,0.0006978926628774435,0.06498526556373463,232.48070312500002
0.3023023023023024,0.9693413861386139,0.1877939603960396,-0.181609297029703,17.243089108910883,0.2689284779437212,0.3185746968957434,0.08754286072312825,-0.06805385106407114,-0.0037854730280265647,0.00015018668004233978,0.06369976433700231,232.46712871287133
0.3063063063063063,0.9693978409090905,0.18942159090909086,-0.18416614772727274,17.244125,0.2706000290792872,0.3168337391222055,0.08725581701382897,-0.06808718257862861,-0.004244874920121511,0.0020305357723750667,0.06276662073861417,234.4345454545455
0.3103103103103102,0.9695004687500001,0.19662132812499997,-0.18661938281250004,17.246726562499994,0.270745209576361,0.3150561747086815,0.08690649173781378,-0.06911871941003846,-0.0037715416181216743,0.0007541784789433206,0.06386037835710567,231.63429687500005
0.3143143143143141,0.9697399056603777,0.20642264150943396,-0.18715754716981128,17.252047169811316,0.27113761760056965,0.3129575242354931,0.08648139986369006,-0.07143669001779995,-0.0030777351422805266,0.0011633729736579737,0.06517033739771705,228.42490566037728
0.31831831831831847,0.9697679381443298,0.21642979381443303,-0.1932768041237113,17.253041237113393,0.26922680414325645,0.31193356152380697,0.08688179278223597,-0.07211014113439262,-0.002860379441158284,-0.00010144773573342531,0.06442374056774725,228.41371134020628
0.3223223223223224,0.9699808593750008,0.22483578125000003,-0.19533953125,17.257882812500018,0.26986934021970216,0.3090098894060303,0.08548579642107468,-0.07308661356989743,-0.003864344598756504,0.0009548483365349237,0.06243395501650184,226.149140625
0.3263263263263263,0.9700954901960783,0.23300460784313734,-0.19885901960784313,17.260637254901958,0.2690861076258266,0.30734930600688215,0.08577472490389654,-0.07427855957118415,-0.004045901941009046,0.00148741424450717,0.06402900567110237,227.56372549019602
0.3303303303303302,0.9702831067961164,0.24258708737864074,-0.20151961165048543,17.26484466019418,0.26748131086239046,0.3049298461202375,0.08458351805733523,-0.07428610940857766,-0.004329603613931365,0.0017972165151662663,0.06106118946155448,226.73611650485438
0.3343343343343341,0.9704902631578942,0.25238824561403506,-0.20454429824561407,17.269517543859653,0.2674884190899045,0.30312373531836706,0.08396877491986597,-0.07721830938034782,-0.004216772087902597,0.0017648641654227065,0.06113222337626212,221.07008771929833
0.3383383383383385,0.9705272656249996,0.25617304687499987,-0.2049319531250001,17.270554687499995,0.2676461513047789,0.30084172271337273,0.08381395293111067,-0.0778285665409241,-0.004035686016581023,0.0011121394887662426,0.060831411071944785,225.28453125
0.3423423423423424,0.970646818181818,0.26582000000000006,-0.20872163636363641,17.27339090909091,0.26566572759999996,0.2992125512409588,0.08342685252741747,-0.07904327825818183,-0.004335276379454545,0.0014575923872446282,0.06242104719018471,226.04990909090907
0.3463463463463463,0.970868359375,0.27317343750000006,-0.2107581249999999,17.278164062500014,0.2662789292944334,0.2970027314964844,0.08288951449322238,-0.08099037695019529,-0.003969148339319093,0.001122713107487596,0.06176537933288273,225.347578125
0.3503503503503502,0.9709681249999996,0.2788050781249999,-0.2124538281250001,17.280468749999997,0.2657800721617128,0.29523016779003275,0.082575027981185,-0.08183857510165404,-0.003937551088814515,0.0011144492514088505,0.061649780273398846,223.7146875
0.35435435435435414,0.9711358474576269,0.28674966101694904,-0.2142361864406779,17.28425423728814,0.2651447166524274,0.29333311065664325,0.08190956171875466,-0.08339267666904626,-0.00379562755147983,0.0007963855225595647,0.05980969807524161,226.11813559322027
0.3583583583583585,0.9712674218749997,0.29298296874999996,-0.21733624999999993,17.287062500000008,0.26466652689743675,0.29204386068593735,0.08187773480444745,-0.08459011775800779,-0.0037748774843395236,0.0010523419134744426,0.060516996093497255,225.83218750000006
0.3623623623623624,0.971487421875,0.3040711718750002,-0.2209116406249999,17.2919375,0.26364744118456407,0.2889560157863709,0.08130121245622048,-0.08652924792932735,-0.0036552698563318666,0.0010165383919807684,0.06014749609374803,223.64992187500002
0.3663663663663663,0.9716040186915892,0.3123869158878505,-0.2242781308411214,17.29455140186916,0.2639034802026377,0.28642586208248766,0.08117076620915505,-0.08831442771386153,-0.00388258289670469,0.00043148487613912115,0.05849180810537291,219.22289719626164
0.37037037037037024,0.971728125,0.3179428124999998,-0.22488898437500002,17.2974765625,0.26246510235458986,0.28400471033178115,0.08053341498238584,-0.088649960682544,-0.003414056418906103,0.0009282381560966663,0.057382694763191466,217.80117187499997
0.37437437437437415,0.9718875238095238,0.3256556190476189,-0.22809247619047618,17.300904761904768,0.2610996558779501,0.2816404889719638,0.07965397642429477,-0.08927411775180052,-0.003362054771193104,0.001291286883767661,0.06107537188194101,221.41714285714286
0.3783783783783785,0.9719621875,0.3312849218749999,-0.22865953125000005,17.302664062500003,0.2614335817882751,0.2790959906435303,0.0796477206176925,-0.09067604505386959,-0.0031497946501077992,0.000844944239956162,0.05859759027077871,221.19390624999997
0.3823823823823824,0.9722614062499997,0.3434791406249999,-0.23320492187499992,17.308898437499998,0.2604493455805116,0.2770514800382751,0.07895420458989588,-0.09330467696985463,-0.002880749103397452,0.0007774620944659966,0.05703488031002735,216.8368750000001
0.38638638638638634,0.9724324590163935,0.35240368852459003,-0.2353251639344262,17.312754098360646,0.2590631157240999,0.2731778868913666,0.07784448715366198,-0.09382218357111666,-0.002441694284595705,0.001118461750719232,0.05797175920497466,211.04590163934424
0.39039039039039025,0.9725907031250003,0.36122062499999996,-0.23817734375,17.315992187500004,0.2587609881996094,0.2710060060491942,0.07753024491739886,-0.09597527477978515,-0.0025328406382743784,0.0006710733103382991,0.059070812438903886,211.17070312500002
0.39439439439439417,0.9727769306930691,0.37072059405940594,-0.24364178217821772,17.31970297029703,0.2576983203481618,0.26752670177900206,0.07691308272479809,-0.09623964704052544,-0.0020817228785675332,0.001523139440538241,0.05947317910016636,213.06861386138615
0.3983983983983985,0.97296421875,0.37781796875000007,-0.24352320312499998,17.323703124999987,0.25751998873962406,0.2669445745397401,0.07624160578292047,-0.09892880805181882,-0.0023327688393311157,0.0006299884538493096,0.056419411865704205,212.88835937499996
0.40240240240240244,0.9731449218750002,0.38674179687500027,-0.246005703125,17.327375000000004,0.2569161731748961,0.26417986590497444,0.07545442201315271,-0.10031384358193961,-0.0022981394235585626,0.0006353207285287408,0.05668498437495373,216.05624999999998
0.40640640640640635,0.973452734375,0.4015568749999998,-0.250017421875,17.333546875000003,0.2562917636402344,0.2598146481339783,0.07407130099296014,-0.10252300412631835,-0.002302567623723533,0.0006070985068730103,0.05713710717753884,211.16632812500012
0.41041041041041026,0.9736990677966103,0.4109224576271186,-0.25065093220338974,17.338516949152538,0.25636349652955315,0.25747351696523285,0.07286993165341597,-0.10464232666126833,-0.0021571604541827036,0.000676051448895719,0.055321529373998146,209.47101694915247
0.4144144144144142,0.9736110619469028,0.410885663716814,-0.25355398230088494,17.33675221238939,0.25427881205995795,0.25652391788237167,0.07348261009286901,-0.10317679926948073,-0.0022921443254755097,0.0003587715817946585,0.05711122178701089,198.1230973451326
0.41841841841841854,0.9736808196721313,0.41238516393442626,-0.2530940163934425,17.338065573770493,0.2552956896815303,0.2565271893576391,0.0732687407631392,-0.10425147108335799,-0.0022854015097428237,0.00021866926577174066,0.056236257994953576,201.8754098360657
0.42242242242242245,0.973908203125,0.42280671875000003,-0.25575570312500007,17.34261718749999,0.2550631504548585,0.2536802703190369,0.07221717145444537,-0.10556187973511942,-0.0023826325358873544,0.0006932839974214595,0.056363462830177014,206.421875
0.42642642642642636,0.9742657031249999,0.4401910156250001,-0.26014414062499985,17.349624999999993,0.2539112447630309,0.24827565109848038,0.07051659438274341,-0.10788571465438844,-0.0024818897265278007,0.000704809222107635,0.05754360937561387,207.72914062499996
0.4304304304304303,0.9744851562499998,0.45073804687500024,-0.26273890624999985,17.353921875000005,0.2533311505993101,0.245096079642554,0.06944174500960967,-0.10916037543380125,-0.0024723075575844968,0.0006885525889075686,0.05522368139622813,204.44070312499997
0.43443443443443464,0.9746858593749995,0.4602469531250002,-0.265052109375,17.357671874999998,0.252908835889154,0.24231620744086296,0.06845428660701562,-0.11027862111580192,-0.0024298850716010724,0.0006839712128579088,0.05638332983403416,199.98554687500004
0.43843843843843855,0.9748964062500004,0.46989648437499987,-0.26739390625000004,17.361687500000006,0.25254674709701563,0.23957042077536622,0.06747828002132454,-0.11140707475982675,-0.002363676612417905,0.0006801407453660396,0.054150902343621965,197.53601562499998
0.44244244244244246,0.975116640625,0.47969281250000023,-0.26977640624999993,17.365781250000005,0.2522210556358399,0.23689194063083513,0.06655447550715865,-0.11252871256479496,-0.0022757998833986062,0.0006741041281860204,0.053547827148349825,197.13835937499988
0.4464464464464464,0.9753205468750006,0.4897880468750001,-0.27194312499999984,17.369468750000006,0.25187477851337275,0.23380170239023462,0.06561636018859404,-0.11346003919516609,-0.002198804962020739,0.0006847290577024389,0.05577409277321976,199.13054687499994
0.4504504504504503,0.9755410156250002,0.500019921875,-0.2742501562500001,17.373500000000007,0.2515392964781187,0.2309491174218506,0.06483640966545978,-0.11438844267266843,-0.0020975943648241274,0.0006834280217603405,0.05423212499977126,202.51226562500003
0.45445445445445465,0.9757517187500002,0.512498359375,-0.2764089062499999,17.377273437499987,0.25114918163793337,0.22659506967067866,0.06386001637506991,-0.11505877965523686,-0.0020116390443941454,0.0007381510620098981,0.05388350335732639,198.250390625
0.45845845845845856,0.9759862264150945,0.5253533962264152,-0.2800464150943397,17.381320754716974,0.2501968279412958,0.22250315633620496,0.06310794979340012,-0.11527091001217502,-0.0017261245546438767,0.0008796782408224613,0.05412278390906522,196.50292452830186
0.4624624624624625,0.9761538392857144,0.5319496428571427,-0.2799996428571428,17.38438392857143,0.24936868460701533,0.2214535035713011,0.062403968405061634,-0.11619393283915808,-0.0015006888811012094,0.0001944077899672822,0.052838281170181745,193.652232142857
0.4664664664664664,0.9763856249999998,0.542593125,-0.28252664062500027,17.388499999999993,0.25006504445273436,0.217906353587152,0.062040201401116185,-0.11685970591752912,-0.0016559071833996558,0.0007473454533399951,0.053895875000421256,193.5764062500001
0.4704704704704703,0.9766917968750004,0.556939375,-0.285232109375,17.393914062500006,0.24967447007460952,0.21372240940648787,0.06120437775122432,-0.11744214789975585,-0.0015166510778869108,0.0007339604843558821,0.051597336364523017,189.52164062500006
0.47447447447447466,0.9768822330097088,0.5642723300970872,-0.28554155339805837,17.397310679611653,0.2490166403994254,0.21195767176846075,0.05980066373234931,-0.11820398679055527,-0.0009291574248397578,4.6306490993496376e-05,0.05222189376934239,184.28106796116506
0.4784784784784786,0.976939062500001,0.5700715624999996,-0.28729304687499996,17.398203124999995,0.2489972417538091,0.20932504896727916,0.06037848364930204,-0.11773779449758318,-0.0013483125372721401,0.0007329551867533751,0.052449896240489124,181.574765625
0.4824824824824825,0.9772123275862069,0.5832371551724136,-0.29077284482758625,17.402956896551725,0.24838002427466582,0.20469511822811381,0.05952752225946626,-0.11729892145723095,-0.0014401880474691432,0.0010061249406756836,0.05028091193514683,182.8380172413794
0.4864864864864864,0.9774713281250001,0.5948285937500002,-0.29139492187499993,17.407312499999996,0.24841660030739726,0.2018056401304627,0.058941600196497565,-0.11807676527020261,-0.0012073556208848008,0.0007515461587778013,0.05133090234375004,182.98257812499992
0.4904904904904903,0.9776517968750001,0.6011681249999997,-0.29276726562500016,17.410398437499996,0.24852149485898462,0.20039357817846065,0.05858030482228691,-0.11817116748784176,-0.001170435771317382,0.0007470988553541273,0.0501356224977485,191.63374999999996
0.4944944944944947,0.9780328906249998,0.6208165625000001,-0.2955187499999999,17.41684374999999,0.24729546760068355,0.19383241839843762,0.05734308048550239,-0.11796901859570316,-0.0011270267796111354,0.0007902719840585956,0.048241288086273926,191.37953124999999
0.4984984984984986,0.9782753125000003,0.6322941406250003,-0.297105859375,17.420812499999993,0.24678451035629212,0.19024928020004286,0.05658346541828556,-0.11770537784683222,-0.001115128095650415,0.0007940798437292762,0.0499012148438851,180.91210937499991
0.5025025025025025,0.9785287755102042,0.6456221428571428,-0.2974328571428571,17.424918367346947,0.24585602824438774,0.18678634855306125,0.05582939244963683,-0.117693822639796,-0.0008176655402529875,0.0011538577214873175,0.04966887088681915,172.62173469387756
0.5065065065065064,0.9788321875000005,0.6595128906249996,-0.3004782812499999,17.429914062499996,0.24543532522445682,0.18142873999704595,0.05477411883133635,-0.11656585641278097,-0.0009749995378297078,0.000732301366815727,0.04731452386477031,170.23984374999992
0.5105105105105103,0.9790359999999998,0.6676160999999999,-0.3012404,17.432970000000008,0.2465882430207899,0.17917642140783993,0.05433005453384816,-0.11687185898956001,-0.0007165187884427386,0.00010810996208936077,0.04715697909972505,168.77000000000007
0.5145145145145147,0.9792512871287133,0.6784372277227722,-0.3020342574257425,17.43676237623762,0.24263461120815616,0.17558520833137925,0.053251508055148625,-0.11528742858606028,-0.0008027803268740711,0.00043672568129148016,0.04832773561429349,168.040792079208
0.5185185185185186,0.9795389843749998,0.691785234375,-0.3039659375,17.4413359375,0.24291506450072664,0.17113924008974607,0.052809827860814736,-0.11437827455954594,-0.0007594752231034932,0.0006435451543616305,0.04573821527083055,170.53554687499997
0.5225225225225225,0.9798822935779813,0.7071822018348625,-0.3059314678899082,17.446431192660548,0.24370094808689513,0.1659368543859186,0.051850520130625924,-0.1133140136793368,-0.00031360570467896265,0.00038949100353942966,0.04635056636664103,166.70752293577988
0.5265265265265264,0.9800876470588233,0.7179394117647062,-0.3051805882352941,17.44994117647059,0.2388533539761244,0.16260469091730112,0.051459568280842756,-0.1115538868238754,-0.0010993801460383408,8.403569111930739e-05,0.046376467128197874,162.0265882352941
0.5305305305305303,0.9801646590909091,0.7216287499999997,-0.3054042045454545,17.451193181818176,0.23931978808252885,0.16191179457323085,0.05109739078532105,-0.11221734108366496,-0.0010128847154409377,0.0006255330164217436,0.04483380359005196,159.49329545454555
0.5345345345345347,0.9803368907563025,0.7290429411764708,-0.30682680672268925,17.45403361344538,0.23813227227370248,0.15911100815534918,0.05035649599903114,-0.1105326874371228,-0.00039553275988274807,0.00040567219030862285,0.04427364592891081,158.4773949579832
0.5385385385385386,0.9806291406249994,0.7431928906250002,-0.3078794531249999,17.458554687500005,0.23595940544945626,0.15463180484345102,0.04942592323359637,-0.10879336676798704,-0.0004036631855073618,0.0004960295481938354,0.04488384857154415,164.57257812500004
0.5425425425425425,0.9810036718749998,0.7614134374999998,-0.30894117187500003,17.46442968749999,0.23253324906943384,0.1487362898205017,0.048206018856414165,-0.10638085283737794,-0.00026099535402551136,0.000437585601130768,0.042367565368863325,167.02304687499995
0.5465465465465464,0.9813118750000004,0.7765002343750003,-0.309425390625,17.469101562499997,0.22962144851556954,0.1440609276365662,0.04713145676155776,-0.10408158040811144,-0.00016234623700291356,0.00039932704346325393,0.042365599060019576,166.13046874999995
0.5505505505505504,0.98175890625,0.7987796875000003,-0.30977781250000014,17.4756875,0.22494944833740227,0.1373216912577147,0.045529000472399266,-0.10037319761181607,-6.409761255151444e-05,0.0003769820603730953,0.044408902343832324,157.83796874999993
0.5545545545545547,0.9820475925925928,0.8122492592592594,-0.31070120370370374,17.47996296296296,0.22251864083278472,0.13273781757262515,0.044776076197657076,-0.09764882558885463,0.00037274676723467214,0.0002141337231990478,0.042376294924679314,153.63500000000002
0.5585585585585586,0.9822127102803737,0.8208322429906544,-0.3105582242990654,17.482626168224296,0.2189229335398285,0.1304107855818937,0.0439154468446702,-0.09670117934697348,9.460154638058892e-05,0.00024917180961124075,0.0410532901564693,142.7726168224299
0.5625625625625625,0.9820301834862387,0.8099956880733944,-0.3111048623853212,17.479807339449536,0.22285542566948102,0.13367321414149477,0.04501113538896638,-0.09867713687417723,9.659745326932921e-05,-2.219086614173074e-05,0.04128950416651378,151.49165137614673
0.5665665665665665,0.982266875,0.8218870312500001,-0.31010390624999995,17.483453124999997,0.2189181141130614,0.1305656454534911,0.04382025378146411,-0.09646665236315927,-6.70565650107538e-05,0.00025213638524468964,0.041679325927816535,151.0696875
0.5705705705705704,0.9826673437500002,0.8415771875,-0.3100704687499999,17.48930468749999,0.21351814997958973,0.12475474190915539,0.04238533603745507,-0.0929440326075684,-4.5580968043051244e-05,0.0002524832175370973,0.04179967279100083,150.68593749999997
0.5745745745745747,0.9830227343750002,0.858766328125,-0.30987367187499987,17.494531249999998,0.20831297180370467,0.1197373699787049,0.04114043827417535,-0.0897577214962953,-4.4116185311975586e-05,0.0002525746632380242,0.03911071777349662,145.71406249999993
0.5785785785785786,0.983273515625,0.8707074999999997,-0.30946820312499995,17.498109375000006,0.20459329319374997,0.11636060312958385,0.04026656357338041,-0.08736183952753929,-5.037366155658142e-05,0.000237332514125602,0.03976205053686499,138.58944531249998
0.5825825825825826,0.9834925781249998,0.8819762499999999,-0.308978125,17.501140624999998,0.200978050685938,0.11316314327148443,0.039408711322443196,-0.08505871010546867,-1.6606839610156353e-05,0.00020959901920507778,0.039061198974650324,132.7301875
0.5865865865865865,0.9836721093750002,0.892480859375,-0.30841250000000003,17.503476562499998,0.19756580627426157,0.11016477671875005,0.03858084048181442,-0.08287337195800759,5.693940557253962e-05,0.00015908198786816421,0.038308226013270996,130.18324218750004
0.5905905905905904,0.9839200917431192,0.9039859633027525,-0.30751899082568823,17.50692660550459,0.1935432313626041,0.10712335468522015,0.037510360988656496,-0.08067925893629307,0.0006573352618513507,-4.191438070893884e-05,0.03843826066821521,131.81987155963301
0.5945945945945947,0.9839858593750006,0.9122195312500002,-0.3068927343749999,17.507296874999994,0.19081638618103025,0.10452302146283589,0.03696260508971557,-0.07854762557940664,0.00023230954814270087,-6.923302875916148e-06,0.03893113061536724,133.8948671875
0.5985985985985987,0.9843525781249997,0.9255350000000002,-0.30572203124999986,17.512968750000002,0.18493785439999977,0.1011569302333741,0.03584268963955975,-0.07540660668203125,0.0001240892720305079,-3.381180452861695e-05,0.03850368652331326,125.82937500000006
0.6026026026026026,0.9847071875000004,0.9385641406249998,-0.30449070312499993,17.518382812500004,0.1790754789328547,0.09789252108544325,0.034786458148346154,-0.0723176636431826,1.7889175350283872e-07,-8.136314606282979e-05,0.03727925970451906,118.29226562499998
0.6066066066066065,0.9850437614678903,0.9508903669724773,-0.30261201834862383,17.523513761467896,0.17381191366867232,0.09480899387390794,0.03361576545559669,-0.06974070645522268,-4.6205753201538366e-05,-0.000316221108893822,0.03674068100309569,112.7364770642202
0.6106106106106104,0.9853047422680411,0.9646720618556702,-0.30344257731958757,17.52692783505155,0.16674966874523311,0.09092631360985233,0.032445169444600006,-0.06589206245757268,0.000502674444730259,-0.0007311838781112765,0.03494499479216984,107.01004123711344
0.6146146146146148,0.9854350000000001,0.9708377343749995,-0.300550703125,17.52866406250001,0.16456034351361837,0.08957599360106812,0.03189530396931089,-0.06434169256331196,-0.00019733823310554032,-0.000271193361093829,0.03570180902079301,107.63094531250003
0.6186186186186187,0.9855864646464644,0.9807832323232323,-0.29956111111111117,17.530353535353527,0.16003798856732987,0.08721950434624014,0.030993368193238044,-0.061749828600448864,-2.086523626840275e-05,-0.0004876140345194727,0.03529078410389275,108.07018181818177
0.6226226226226226,0.9857804504504503,0.9920351351351351,-0.2981072072072072,17.532747747747745,0.15441674110786452,0.0842917326507589,0.029887768536900266,-0.05904528452154839,0.0004945548504081076,-0.0007510161572369371,0.035278936369024905,109.3086216216216
0.6266266266266265,0.9859531496062992,0.998474724409449,-0.29584653543307077,17.535236220472438,0.15208601999106552,0.08261372511004415,0.02920406217126767,-0.05739329474313987,-0.00027180001691103637,-0.00036083352510546835,0.0343095898692809,103.35074803149602
0.6306306306306304,0.9862490178571426,1.0091217857142856,-0.29498749999999996,17.53969642857142,0.14599643588252587,0.07938174984374996,0.027964927635944017,-0.054114097950893,-4.688381409884883e-06,-0.0006556710886763393,0.033692050701802145,94.21277678571428
0.6346346346346348,0.9864548437499996,1.0168292187499999,-0.29236210937499996,17.5427265625,0.14180443364626472,0.07782713137680046,0.027234770258865015,-0.0521267272321167,-0.00037247104969467706,-0.0003703695130009825,0.032197878356953424,91.40933593749999
0.6386386386386387,0.98673828125,1.0251402343749998,-0.29031898437500003,17.5471875,0.1367703123655699,0.07563066856146843,0.02631041796738697,-0.049618109564300406,-0.000462024608466202,-0.0003201233543072311,0.03285146484398638,87.95153906249999
0.6426426426426426,0.9869505154639175,1.0315621649484537,-0.28872123711340203,17.550360824742274,0.13358053077469423,0.07409314002321182,0.025510592628667457,-0.04804815743237334,0.00012858212369223042,-0.0009451075942326145,0.031226673929097615,85.18049484536078
0.6466466466466465,0.9871972656250003,1.0388703125,-0.28639734375000003,17.554453125000006,0.12836566130615168,0.07182054586794431,0.024714090401613494,-0.04536655199926781,-0.0006172835605770003,-0.00019280499303904821,0.031097357177543472,85.84357031249996
0.6506506506506504,0.9874210937500001,1.0453365624999997,-0.28437578124999996,17.557976562500006,0.12436209610068416,0.07000572753845223,0.023976196139457392,-0.043320270244873116,-0.0007212782127420658,-9.280616290924091e-05,0.0316777807003632,84.0328359375
0.6546546546546548,0.9875798148148147,1.054392592592593,-0.2822618518518519,17.55980555555556,0.11957200142661084,0.06748630254471884,0.02316118336252771,-0.040865286828532243,-0.0010079620682030175,-1.962088012482857e-05,0.029988110339445484,79.29727777777778
0.6586586586586587,0.9877065094339622,1.0595730188679247,-0.2804578301886793,17.5614716981132,0.11661539504560392,0.06629991491982012,0.022413929251126626,-0.03949897850371997,-0.0006118918467328955,-8.15781861309541e-05,0.03235330580315576,74.12869811320755
0.6626626626626626,0.9878817968750004,1.0667307812500009,-0.2783337500000003,17.564031249999996,0.11250419033376313,0.06421774548593731,0.02160550417867082,-0.03728305578925728,-0.000967304648908849,0.00016373183548076183,0.030899999023574765,69.06322656249999
0.6666666666666665,0.9880300000000001,1.0715548484848485,-0.27574959595959603,17.566141414141427,0.10999141880982566,0.06270599871195798,0.021070380747074912,-0.035878577421150804,-0.0005342403576229836,1.1758766058391802e-05,0.029968747678481122,67.6378484848485
0.6706706706706704,0.9881862500000004,1.0789304687499999,-0.27416390625000003,17.5683515625,0.10523873110290505,0.0607504806347412,0.02026393583428923,-0.03363019249035626,-0.0011683095731672675,0.00034665685900912494,0.029351501403994007,65.65353125000001
0.6746746746746748,0.98834359375,1.0843335937500003,-0.272052578125,17.5708046875,0.1017761262152086,0.05915208223554082,0.019645483698099136,-0.031917531522765885,-0.0012577716569447629,0.00042924519135862456,0.026119508727958873,65.49258593749998
0.6786786786786787,0.9884176562500001,1.0831859374999997,-0.27155546875,17.57242187499999,0.10191447480224713,0.05924129926696778,0.01966927132641094,-0.03176501312377922,-0.0012527700152961418,0.0004182812738961182,0.02780194702177141,69.27082031250004
0.6826826826826826,0.9887476562499998,1.0949218750000005,-0.2667971875,17.5773515625,0.09405546264648379,0.055678635742089824,0.018206554993420256,-0.0281894857177733,-0.0013319727525634775,0.0005544839152610353,0.027727673278945986,64.23775781249999
0.6866866866866865,0.9888025781249995,1.0986593749999995,-0.2656832031250001,17.577914062499996,0.0919960152246102,0.05463462307723996,0.017811439380370643,-0.027191611231689616,-0.0013396042989086898,0.0005982111723410033,0.02623408636492286,58.32625781249999
0.6906906906906904,0.9889476562500001,1.1028578124999995,-0.2635797656250002,17.580296875000002,0.08892261415771618,0.053225472778069965,0.017197397398861437,-0.02575134001354995,-0.0012928634487519531,0.0006173631636805666,0.024646161865064187,53.419343750000024
0.6946946946946948,0.9891258585858581,1.1070101010101006,-0.2611742424242425,17.5831414141414,0.08622964636261732,0.051899934286042254,0.016359021234045767,-0.024773334098561306,-0.0011615022093974083,0.0004052006367921644,0.02647134363871828,48.05288888888891
0.6986986986986987,0.9892302343749994,1.1099195312499994,-0.2595482812500001,17.5849765625,0.08332863414978209,0.05072726782517088,0.016045418313218283,-0.02318705896325668,-0.0011652113951056329,0.0006097999976280263,0.025239921325749037,47.512703124999994
0.7027027027027026,0.9893674218750005,1.1126265624999998,-0.25767414062500005,17.587453124999996,0.08092072616943491,0.049671146628167684,0.015540165465287345,-0.022098344171264717,-0.0010999424211132816,0.0005908713464345703,0.02235195092765707,45.95213281250003
0.7067067067067065,0.9894904545454541,1.1156829545454543,-0.2560213636363637,17.589318181818182,0.07894131766399903,0.048626015907231396,0.01496539575000592,-0.021190533136880185,-0.0009608344804637129,0.0005000919736579028,0.023726807851232934,44.071875
0.7107107107107109,0.9896295121951216,1.1180691056910563,-0.25408341463414635,17.591918699187,0.07608326351708738,0.04751665905825894,0.014540231459446782,-0.019928809845330242,-0.0007829222734632179,0.00044219472136232434,0.023989977129815543,43.606552845528455
0.7147147147147148,0.9897418750000004,1.1239953124999995,-0.25091468749999996,17.59335156249998,0.07250328747802914,0.04565533522177735,0.013683459562408346,-0.01820720803759779,-0.0009426785819385976,0.0004887773916418699,0.022887048279585542,41.45342968750001
0.7187187187187187,0.9899171428571428,1.1265992063492065,-0.24820896825396827,17.596626984126996,0.06975359333270337,0.044280649348141805,0.013102515505587211,-0.01696162414997493,-0.0009756704539989927,0.000462928973269801,0.02078227355701756,39.36459523809524
0.7227227227227226,0.9900716666666669,1.128875396825397,-0.2456756349206349,17.599484126984137,0.06735224320420707,0.043099799866660356,0.012530172906274074,-0.01593639156720833,-0.000994297263531273,0.00047259747322245824,0.021174337049274072,37.81096825396827
0.7267267267267266,0.990231349206349,1.1317317460317466,-0.24326079365079362,17.60232539682538,0.06462452486520509,0.0418040989707987,0.011908353795709077,-0.014676973768455503,-0.000948730500898791,0.000500221877001081,0.022505703641456876,35.91882539682539
0.7307307307307309,0.990167157894737,1.135461052631579,-0.24358094736842098,17.600473684210527,0.06282714532520828,0.041103258921207766,0.011605772070858477,-0.013973742152687041,-0.0007833251083878117,0.00038296748964376727,0.021431354570836447,32.29467368421052
0.7347347347347348,0.9902116867469876,1.1351686746987952,-0.24144337349397585,17.601409638554216,0.06312220046450867,0.040730940769342465,0.01153309280166109,-0.014178395093627505,-0.00036174234398504826,0.00011145035114451975,0.020499217738347397,32.84173493975904
0.7387387387387387,0.9903182692307693,1.1395403846153842,-0.24051788461538462,17.602942307692306,0.059599634907545385,0.03943385871860209,0.010769463835572365,-0.012699291873890572,-0.0003379200596869453,0.00020655763358045495,0.02026826590258679,30.372125000000008
0.7427427427427427,0.9904545312499996,1.1403101562499998,-0.23743226562500006,17.6057578125,0.058201341303101506,0.0384897629901794,0.010518824542005003,-0.012087716711364771,-0.0008174032586583854,0.0004099249272610531,0.019323097595247418,28.863224218750005
0.7467467467467466,0.9906194531250001,1.14193359375,-0.23474289062499998,17.60901562500002,0.05578532371521017,0.03729480655101931,0.010020416744296809,-0.011158816676330618,-0.0007744000974975577,0.0003904409638979,0.01881871850520156,27.263560156249994
0.7507507507507509,0.9907107812500002,1.14363046875,-0.23285703124999999,17.61067187500001,0.053985913446655154,0.03638375924743653,0.009671201787400965,-0.010476197949828958,-0.0007278760412434077,0.00036609111477612293,0.019314236083744163,25.349946874999993
0.7547547547547548,0.990737684210526,1.1447084210526317,-0.23132821052631583,17.61118947368421,0.05302578866592755,0.03591155375153462,0.009538387628983647,-0.010237070436121709,-0.00045142878357883704,0.00021817626477489178,0.017373743047016887,24.76506736842105
0.7587587587587588,0.9908053535353537,1.1480888888888887,-0.23090090909090916,17.611989898989904,0.05043937795735198,0.03453636614058768,0.008896406537753853,-0.009128363151515051,7.978332891582344e-05,-0.00012430819516602386,0.018417858483644522,22.92917272727273
0.7627627627627627,0.9908438053097343,1.1486141592920356,-0.22858035398230087,17.612778761061946,0.049914716613673527,0.03428536690606935,0.008975511187875537,-0.009001492773748954,-0.0005226025220960148,0.0002236470531931084,0.01790042007996817,23.71716194690264
0.7667667667667666,0.9909146093749999,1.1500351562500002,-0.22709257812500006,17.61406249999999,0.04851054563903778,0.03350511721054074,0.00869722760585426,-0.008421801432799914,-0.0005616686392117009,0.00030901507340331115,0.018474121094186557,23.15196093749999
0.7707707707707709,0.9910794531250002,1.1524500000000002,-0.22353460937499992,17.617242187500004,0.04563555999999869,0.03195905966156618,0.008078427756260227,-0.00730808630078128,-0.0004522574075117206,0.00027403836005591433,0.017074581970121017,21.001972656249997
0.7747747747747749,0.9911806249999996,1.1520453125000003,-0.22237851562500005,17.619500000000006,0.04481972294677594,0.03152814735092155,0.007926916609979422,-0.007014873473510819,-0.00042965896145898466,0.0002742203448276372,0.016579124999907435,19.854596093750004
0.7787787787787788,0.9912544531250003,1.15317265625,-0.22066874999999994,17.620976562500008,0.04348657487731877,0.030789966835937488,0.007657938996437777,-0.006508878286133002,-0.0003983834526455262,0.00027411003025102525,0.014700608825478412,17.9487578125
0.7827827827827827,0.9913272222222224,1.1547203703703703,-0.2192612962962963,17.622194444444435,0.041952347733196005,0.029694548761282635,0.007401087475076862,-0.0057898851032235354,-0.0003883333097321663,0.00014134961397740045,0.016318517747208716,16.240641666666676
0.7867867867867866,0.9913736718750001,1.1555062500000006,-0.21751992187500008,17.623124999999995,0.041066243710935924,0.02942632577499389,0.007169197750420913,-0.005596870773925566,-0.0003422760505954284,0.00025993256844031483,0.01687148437497399,15.31158671875
0.790790790790791,0.9914259375000002,1.1566195312499996,-0.21601734375000003,17.624054687499992,0.039953134931031364,0.02878599157419432,0.006941824807782943,-0.005184339880004968,-0.00031533229476239167,0.0002469912984681275,0.01683699700959096,14.516431249999991
0.7947947947947949,0.991501008403361,1.157327731092437,-0.21424579831932786,17.62558823529412,0.038802606878045154,0.028140242104194545,0.00667290959672246,-0.0047946232257607135,-0.0003118979030944149,0.0002329869401359368,0.015362048937163308,14.075399159663867
0.7987987987987988,0.9915783593750005,1.1579570312500003,-0.21256875,17.627195312499996,0.03767145127868532,0.02746492496093754,0.006471383630556484,-0.004391474438476456,-0.00024919620733795006,0.00020398763657958986,0.013938539978198605,13.704821093750002
0.8028028028028027,0.9916383593749999,1.1586734375,-0.21100437500000002,17.628406250000012,0.0366539902319325,0.026855247480859393,0.0062524917587514816,-0.004052491741210806,-0.00021671259507128894,0.00018337241278164042,0.013511834960581837,13.751248437500006
0.8068068068068066,0.9917035937499998,1.1592499999999997,-0.20939867187499991,17.62975781250002,0.03562928125000164,0.026247000904486104,0.006031978516637275,-0.0037330271289063577,-0.00018159635136328034,0.0001624394293206187,0.012342597594511062,14.0125171875
0.810810810810811,0.9917960937499999,1.1593874999999998,-0.20755265625000005,17.631703125000012,0.034587812343750635,0.025600105821069315,0.005794434345303526,-0.0034110447519529463,-0.00014900246829394666,0.00013979877178187238,0.012732411864760707,12.445929687500003
0.8148148148148149,0.991854765625,1.1598492187499996,-0.20601328125,17.632890624999995,0.03366463351501592,0.025033738886108395,0.00558328839017104,-0.0031477660650634787,-0.00011666612689747237,0.00012413146926404996,0.014058831787281179,10.996862499999999
0.8188188188188188,0.9919103669724768,1.159794495412844,-0.20416688073394496,17.634110091743104,0.03322168253850677,0.02469093068293072,0.005459261064709345,-0.0031553480562242775,-4.8607873750694346e-05,6.812836231805418e-05,0.01412457503636233,10.077909174311928
0.8228228228228227,0.9919756382978716,1.1607691489361698,-0.2028225531914894,17.635351063829788,0.03161604670778684,0.023946703406247175,0.005141267290421529,-0.0026326035043005847,-0.00012822503043875155,0.0001557543875994931,0.01545668526495092,9.321845744680854
0.8268268268268266,0.9920378124999997,1.1614968749999997,-0.20206395833333332,17.63662499999999,0.03034271769856889,0.023083083825998267,0.0048500146799358,-0.002207614679036518,5.052619001529848e-05,3.023136199021293e-05,0.013729442708722672,8.493505208333334
0.830830830830831,0.9920634736842103,1.1611694736842104,-0.20043557894736835,17.637210526315794,0.030405453383933523,0.022853515534138537,0.004740754535062472,-0.002345271654515285,0.00010042494856690398,-4.015352842720673e-05,0.015120639889062204,8.857155789473687
0.8348348348348349,0.9921079069767442,1.161713953488373,-0.19914976744186055,17.6382093023256,0.029439294921577375,0.022246811988317988,0.004696993307381004,-0.0020024944683609547,0.00014524143926828041,-5.355885555000549e-05,0.013688886424347402,8.329001162790696
0.8388388388388388,0.9921659374999999,1.1618398437500002,-0.19713234375000013,17.63948437499999,0.02872583372497517,0.02191208904763181,0.00448921361887044,-0.0019098822894285106,4.7460799306733495e-05,5.642566102371697e-05,0.014137859131153618,8.200816406249999
0.8428428428428427,0.992213984375,1.1626039062500002,-0.19509437500000004,17.640499999999996,0.027590438422240737,0.021220739530859345,0.004251573264985871,-0.0016675175375976126,6.00139552855225e-05,3.625277309052749e-05,0.012994124999750056,7.4678609374999985
0.8468468468468466,0.9922762244897961,1.1627663265306116,-0.19426091836734694,17.641744897959178,0.026566306621201186,0.020348726207319874,0.004131319424562309,-0.001244333316638896,-0.00013669783639955234,0.00013444273265580064,0.014551241045467123,6.9711867346938785
0.850850850850851,0.9923022222222224,1.1623767676767678,-0.1929033333333332,17.642515151515152,0.026496411581470314,0.020713293887878854,0.0040625568755182865,-0.0014954651077441483,0.0001352364046719726,-5.4474589336700426e-05,0.014891451790674637,6.738238383838384
0.8548548548548549,0.9923369421487602,1.1614528925619836,-0.1930779338842976,17.643413223140485,0.026737922161054417,0.02066320070316917,0.004069694374908879,-0.0014701495803563502,0.0001135407604734651,1.8136508438070983e-05,0.013358267263527068,6.777991735537191
0.8588588588588588,0.9923998290598293,1.1624897435897439,-0.19032709401709402,17.644777777777755,0.02505263878369446,0.019861657112068075,0.0037653112133126747,-0.001225594166776145,0.00016507032296245958,-0.0001253658717389504,0.011560762584053919,6.2226858119658095
0.8628628628628627,0.99246515625,1.1618195312500001,-0.18907757812500006,17.646359375,0.024651939306029824,0.0194989819503845,0.0036881088801653,-0.0011304299379270022,0.00011751448627835131,-3.9161338659890875e-05,0.010844558349560884,6.315392343749995
0.8668668668668666,0.9925471093749999,1.1608101562500004,-0.18784609374999997,17.6483515625,0.02420024989684988,0.019232915375366227,0.0036041857875345096,-0.0010725965631102619,0.00012998783789888951,-4.893555096683335e-05,0.009905876403763614,6.284331328125003
0.870870870870871,0.9925480468749999,1.1619421875,-0.18644304687499988,17.648242187499992,0.023365352907714465,0.018755755896966604,0.0034253237277486106,-0.0009325520198976145,0.00011975751183865903,-5.6958981572223424e-05,0.011110191345494513,5.887201406249999
0.8748748748748749,0.9925581250000002,1.1627953125000001,-0.18508281249999994,17.648421874999993,0.022589092478026318,0.018313485329589874,0.0032630422645254595,-0.0008096982006836617,0.00010807525255577207,-6.414560248184804e-05,0.010236572021767643,5.481168437499997
0.8788788788788788,0.9926625225225226,1.1619117117117115,-0.18244684684684698,17.65093693693694,0.02173955256553839,0.0177670850125801,0.0031163968911900324,-0.000698097109000817,0.00013515738010989222,-0.00013926403355669177,0.01046128431124771,5.318377207207206
0.8828828828828827,0.9926554455445546,1.162686138613861,-0.18196633663366335,17.65076237623762,0.021258962877169774,0.01758295530242135,0.003001898235471458,-0.0006959062660524262,9.872561332330146e-05,-0.00014224223689265764,0.0077162504656485,5.035711386138615
0.8868868868868867,0.9926457446808519,1.163345744680851,-0.1815997872340426,17.65044680851063,0.020926678332956472,0.01719501727655045,0.002836861151242194,-0.0005278304990945781,8.501752472951483e-05,-6.541173791041187e-05,0.009387034405108352,4.830565425531915
0.890890890890891,0.9926620388349513,1.1639922330097088,-0.18068165048543694,17.650766990291263,0.020213343628994407,0.016964364478829264,0.002747450985507331,-0.0004075738380619198,0.00018613590248038516,-0.00023605777889631644,0.008871256386100868,4.249906990291262
0.8948948948948949,0.9926911718750002,1.16369296875,-0.17940257812500002,17.65147656249999,0.02003898698181117,0.016674004024603263,0.0026870024506432766,-0.00045360626031507034,6.55263711010808e-05,-5.5635554192650855e-05,0.009359538513535881,4.379851640625
0.8988988988988988,0.9927662500000001,1.1631695312499994,-0.17754414062499999,17.65328906250001,0.019335860321657128,0.01620280469223026,0.002525551955363436,-0.00037473704803486774,5.511858809069957e-05,-5.12003685516969e-05,0.008416525817551701,4.134349843750003
0.9029029029029028,0.9928068750000002,1.16323671875,-0.17593195312500004,17.65423437499999,0.018710804901733713,0.015773299432122814,0.0023645021190662947,-0.0003064452485960767,4.2432758831481846e-05,-3.8626139389556794e-05,0.008711757568619305,3.80147015625
0.9069069069069067,0.9928411428571425,1.1636161904761906,-0.17585780952380964,17.65490476190476,0.017859266023582565,0.015130545115201767,0.002202220123392301,-1.4529425940879026e-05,0.00010922702115809599,-0.00017727272581866683,0.009194990929813684,3.3122078095238083
0.910910910910911,0.9928589843750004,1.16282890625,-0.17460820312500003,17.65543750000001,0.018274247289429058,0.015451451963958734,0.0022533202332872186,-0.00026826851287842235,3.4754773854858353e-05,-3.073140283465582e-05,0.00958918359344807,3.5531514843750007
0.914914914914915,0.9928872815533979,1.1628048543689327,-0.1739220388349514,17.656126213592223,0.017913996869637794,0.01521359042691113,0.00209707296781671,-0.0002211526502969019,0.00016366976304694163,-0.00015939858502728803,0.009362469507550486,3.3982537864077678
0.9189189189189189,0.9929303125,1.16279765625,-0.17189171875000006,17.657117187500006,0.017260985619506064,0.014784713587670893,0.0020186679975110894,-0.00016307168371568204,1.0663745990228645e-05,-7.715661577921176e-06,0.007697001891926902,3.3293157812500027
0.9229229229229228,0.9928928906250004,1.1638539062500004,-0.17155687500000003,17.656148437500008,0.01706049115661501,0.014650824577734367,0.0019655571262362933,-0.0001314546372069847,8.666826361575496e-07,5.343205697675723e-06,0.008781727965924802,3.3896186718749997
0.9269269269269267,0.99297703125,1.1629687499999992,-0.16971265625000007,17.658179687500006,0.016491186523439394,0.01425457524606932,0.0018341667618269914,-7.479680175781489e-05,-1.0910325917969603e-05,1.661667902400405e-05,0.008143248962369398,3.151549375
0.930930930930931,0.993032578125,1.1627757812500004,-0.16775562500000005,17.659507812499996,0.015868107538450582,0.013829073718359355,0.001698916611832361,-1.6884581542864208e-05,-1.2613775365622859e-05,2.1700842664701284e-05,0.007018195251419002,2.9516480468749986
0.934934934934935,0.9930676315789472,1.1627692982456141,-0.16610228070175442,17.660271929824564,0.015421945022313865,0.013529488486026447,0.0016026556661439828,2.354464927670219e-05,-1.9014947184265623e-05,2.68056139465575e-05,0.0076901014925852,2.7918721052631588
0.9389389389389389,0.9931009009009006,1.1629504504504504,-0.16531486486486485,17.661081081081093,0.014790393941239266,0.013041130589846621,0.0014903311680192985,0.0001805641283175452,4.335579340150975e-05,-4.141287034711474e-05,0.006124957389317842,2.4110136936936937
0.9429429429429428,0.9931217187499998,1.16226484375,-0.16495218750000004,17.661546874999996,0.014966214232787989,0.013226947713964848,0.0015095060619933493,7.422218090816224e-05,-1.692103238074298e-05,3.6110105495686024e-05,0.008277607177944901,2.4390967187499997
0.9469469469469471,0.9931592968749999,1.1620445312499998,-0.163733046875,17.662445312500004,0.014600163641968145,0.012971004986029048,0.0014376993101052362,0.00011282608099366653,-1.832724858767093e-05,3.9162946111936085e-05,0.00802558294657274,2.3270699999999986
0.9509509509509511,0.9931844230769233,1.1621875,-0.16311076923076923,17.663057692307696,0.014133676382211746,0.012580857730177506,0.0013857005988173045,0.00024789326923066457,-9.79421489783647e-05,0.00012383360230828396,0.004950650517457689,2.16984798076923
0.954954954954955,0.9932073437499999,1.1619460937499997,-0.16176773437500008,17.66353125000002,0.014037525219116942,0.012546653240179416,0.0013287286507594463,0.00017710580181892754,-2.3456353730163528e-05,4.033291617404166e-05,0.008648155272737768,2.200592890625001
0.9589589589589589,0.9932485156250004,1.1616179687499995,-0.16047007812500003,17.664523437499987,0.013702288427125175,0.012283088401556397,0.0012675017221578865,0.00020750432171623423,-2.742209042143535e-05,4.084755861297358e-05,0.008127351013570205,2.091914921874999
0.9629629629629628,0.9933075,1.1610249999999995,-0.15885101562499995,17.666015625000018,0.013317043125001149,0.01196833920990599,0.0011980400882495895,0.00024046916601550006,-3.152851268124957e-05,4.2463021548183495e-05,0.004938812255318226,1.9517165625000008
0.9669669669669672,0.9933533593750004,1.1606132812500003,-0.15747046874999998,17.667046875,0.012968217636107449,0.011692824909155276,0.0011391024665643248,0.00027184868591317857,-3.5193819680175446e-05,4.485279039091797e-05,0.007017216552810623,1.8237666406250002
0.9709709709709711,0.9933920168067227,1.1602773109243698,-0.156207731092437,17.667966386554617,0.012659082762516594,0.011445606931826845,0.0010896836053184162,0.00030437021114329554,-5.187628387041845e-05,7.800946000670561e-05,0.007249477861762443,1.671239075630253
0.974974974974975,0.9933192561983478,1.1615776859504132,-0.15712041322314044,17.666157024793385,0.012755461320264061,0.011554200541978029,0.0011104608588771946,0.0003045908006964748,-6.0368401756776056e-05,6.768953038515181e-05,0.007722421624350773,1.7343090909090906
0.9789789789789789,0.9933386363636368,1.1615836363636363,-0.1564799090909091,17.66662727272728,0.01252618300495878,0.011302492596355376,0.0010781868049988652,0.0003666836378513061,-4.090031190654564e-05,3.778735208921814e-05,0.006553533801479716,1.5644232727272722
0.9829829829829828,0.9933719658119656,1.161225641025641,-0.15512777777777775,17.66745299145299,0.012349882419461222,0.011180825553181395,0.0010386607697980572,0.00034920789173775724,-3.84754830420775e-05,1.9999041594729268e-05,0.006062059755720384,1.543647777777778
0.9869869869869872,0.9934182812499998,1.1607773437500004,-0.15376914062500005,17.668523437500006,0.012018614486694057,0.010914137328948963,0.000992011982999072,0.0003904064804078067,-4.062771353073152e-05,5.249231689826971e-05,0.008045163512747422,1.4208167187499994
0.9909909909909911,0.9934574218750006,1.1604203125,-0.152523203125,17.66946093749998,0.011766104587401793,0.01067566469599,0.0009499108190131751,0.00042156990881353495,-3.950891065016563e-05,5.140044371010783e-05,0.007572053162334669,1.3181134375
0.994994994994995,0.9934796874999999,1.160270312499999,-0.15167890624999997,17.67009375,0.011584520681155341,0.010512782836303733,0.0009219290095869685,0.0004437663293455074,-3.904806071197665e-05,4.993545687565661e-05,0.004271241211085908,1.2332803124999991
0.9989989989989989,0.9935120799999997,1.1600576,-0.15045680000000006,17.67076800000001,0.01130636468224,0.010265295333759982,0.0008841475836226782,0.0004759943116801335,-3.4480427236004585e-05,5.109672732019725e-05,0.006998290175715738,1.1651355999999997
1.0030030030030028,0.9935471028037386,1.1598775700934578,-0.1492017757009345,17.67161682242993,0.010984956973535187,0.009916755361332876,0.000842147760697341,0.0005113070723205826,-3.933632398067416e-05,4.4263479415356236e-05,0.004986918594738654,1.0448515887850467
1.0070070070070072,0.9935692783505153,1.159562886597938,-0.14822742268041236,17.67223711340208,0.010946901715379598,0.00992164147480075,0.0008466819499215211,0.000523038734828285,-4.3117995128409106e-05,4.917913959782337e-05,0.0021385004777130234,0.9832102061855669
1.011011011011011,0.9935772839506173,1.1596234567901231,-0.14869172839506173,17.67234567901236,0.010763561918915476,0.00963622669701265,0.0008316022443547068,0.0006002432380733669,-5.1506434032387875e-05,2.3612603403354636e-05,0.0030130163079320482,0.9300824691358023
1.015015015015015,0.993598272727273,1.159290909090909,-0.147484,17.672809090909098,0.01070731537190106,0.009662987925818167,0.0007944556105748499,0.0005378604363636963,-4.440246435438467e-06,-8.337117473512742e-06,0.0071824726445015585,0.953404090909091
1.019019019019019,0.9936274218750001,1.159055468750001,-0.14631164062499993,17.673546874999975,0.010500576610716239,0.009498872567620855,0.0007728333717724539,0.0005480728331910267,-3.374107633719671e-05,3.778872675259252e-05,0.004881482178348051,0.9274007812499996
1.0230230230230228,0.9936599218749999,1.1588226562500001,-0.14502828125,17.67435937499997,0.010241770111693693,0.009248797637670905,0.0007384201107072271,0.0005690893594970936,-3.3082808421234936e-05,3.3698677638645455e-05,0.0030363083506017574,0.8484931250000003
1.0270270270270272,0.9936835156249995,1.1586148437499995,-0.14417054687499997,17.67478124999998,0.0100819563421648,0.009085048726263423,0.000718330949167886,0.0005770418909300523,-3.377086989583676e-05,2.9381781107006985e-05,0.007889014649038018,0.7826420312500001
1.031031031031031,0.9936920312499999,1.1591289062499999,-0.14210898437500008,17.67496093749999,0.00966470994567814,0.008688388122405993,0.0006714590049669199,0.0006056003768921125,-3.465351990820302e-05,2.2913426232617244e-05,0.006537107849624135,0.6922802343750004
1.035035035035035,0.9937256896551718,1.1584965517241377,-0.14143749999999997,17.67580172413793,0.009687463781213657,0.008708856007543113,0.0006638334451118014,0.0005701146551723713,-4.547815225517239e-05,1.935300750969823e-05,0.005085133100351413,0.6854966379310341
1.039039039039039,0.9937645238095241,1.1578297619047615,-0.14106726190476196,17.676726190476185,0.009619528161849189,0.00862040857107424,0.0006626256009256752,0.0005500885494614527,-5.76544901368053e-05,1.8235169831894788e-05,0.005255948838055247,0.6342085714285712
1.0430430430430429,0.9937849999999999,1.1574929687500006,-0.14094171875,17.67727343749999,0.009506121044310145,0.008501361603295905,0.000650977806270455,0.000590298456665167,-3.6635842282782506e-05,1.5933980815389462e-05,0.003925690857499831,0.611693203125
1.0470470470470472,0.9938092187500001,1.1572617187500003,-0.140076875,17.677835937500006,0.009346876815794491,0.008348406590234385,0.0006340467365967448,0.0005915426196289597,-3.721694240535852e-05,1.3967224824529277e-05,0.0035696918335474948,0.5824282812500001
1.0510510510510511,0.9938042105263154,1.1578491228070178,-0.13880263157894737,17.677622807017535,0.00905207548168585,0.00805694350184671,0.0006094951360832481,0.0006182069713757676,-6.509511273142471e-05,3.321747705309326e-05,0.004809787550300371,0.5545218421052633
1.055055055055055,0.9938636470588231,1.1568800000000001,-0.13826188235294115,17.678941176470584,0.008925136188234761,0.007905310711750872,0.0005929535826238453,0.0006253476329411978,-8.784999353223563e-05,3.1735826186640837e-05,0.0049212318340892125,0.4991100000000001
1.059059059059059,0.9938881249999995,1.1564406249999999,-0.13725015625000003,17.67964062500001,0.00886539334960923,0.007859933671850578,0.0005783481665949846,0.0005878283500976855,-3.920361253657249e-05,1.4648084364768077e-05,0.004916745849357085,0.48902789062499996
1.0630630630630629,0.9939096,1.1562810000000001,-0.13615519999999998,17.680160000000026,0.008733249038999302,0.007745771512960013,0.0005664317727910981,0.0005790708112000109,-6.356621969321022e-05,1.9780247369232015e-05,0.0027423743990766525,0.4747034000000003
1.0670670670670672,0.9938496874999998,1.157653125,-0.13606374999999998,17.678703125000016,0.008614242177734432,0.007616296560937506,0.0005486619839922614,0.0005981410117187058,-4.039166526237831e-05,1.9188059069853623e-05,0.002987068114748581,0.45831671874999996
1.0710710710710711,0.9939024999999995,1.1568257812500002,-0.13498296875000002,17.679929687500024,0.008465830585326684,0.007459824709936509,0.0005298521880316116,0.0005866220296631419,-4.03246153133787e-05,2.0522700042714875e-05,0.00469562005531543,0.4175532031250001
1.075075075075075,0.9939491406249997,1.15613046875,-0.13395960937500004,17.681015625000015,0.008302182977905304,0.007310908993597407,0.0005120843938365387,0.0005793172302856198,-4.009913873794592e-05,2.1591607900344944e-05,0.005045843505342873,0.38154812499999996
1.079079079079079,0.9939889843749995,1.1555375000000008,-0.13301710937500003,17.68203125000001,0.008168242343748577,0.00717511267601928,0.0004959202409862719,0.0005718830244142159,-3.973350892374014e-05,2.2413303874456932e-05,0.002255249023335182,0.35330445312499986
1.0830830830830829,0.9940251562499995,1.1549812500000003,-0.13219882812500003,17.682835937499988,0.00805893714843764,0.007062047967376726,0.0004826341916592014,0.0005651365063476799,-3.9166302153808685e-05,2.2767546826995855e-05,0.00481320745876701,0.33407492187500004
1.0870870870870872,0.994052409638554,1.1546192771084338,-0.13127530120481923,17.68348192771084,0.00794589119465794,0.006991469992379179,0.000461653881418675,0.0005437162708664678,-2.2756737740456287e-05,6.41821233103503e-06,0.00458739425175736,0.31651421686746994
1.0910910910910911,0.9940838938053098,1.1541823008849559,-0.13051292035398232,17.684194690265468,0.007842862341608248,0.00685142186846268,0.00046133969430384316,0.000550923948312354,-4.926035358006071e-05,3.2473284378219146e-05,0.004921873600778781,0.30477292035398224
1.095095095095095,0.9940816406249995,1.15452890625,-0.12956359375,17.684156249999976,0.007648160883178878,0.006683681424584961,0.0004403276920518254,0.0005590548070067702,-3.749497653137172e-05,2.2521135244018513e-05,0.0031958505870761655,0.2884910937500001
1.099099099099099,0.9941095312499999,1.1541921874999999,-0.12861007812500003,17.68478124999999,0.007510706813964596,0.006555541554681386,0.0004265960857197064,0.00055473178063975,-3.700859682580638e-05,2.2309193958929497e-05,0.004371514648653374,0.27664585937499997
1.1031031031031029,0.994116874999999,1.15416171875,-0.12813171875,17.684984374999992,0.007431039472044931,0.006485747025170897,0.0004191417236328713,0.0005544122388916051,-3.676195148176914e-05,2.2219890052315712e-05,0.0037495310061217424,0.2701631250000001
1.1071071071071072,0.9941185937499998,1.1542242187499998,-0.12781484375000002,17.684953124999993,0.007386765350952729,0.0064379438421630734,0.00041404778155500216,0.000554253796997084,-3.658549776992137e-05,2.215632998811711e-05,0.004620466552921698,0.2660384374999999
1.1111111111111112,0.9941375221238937,1.153986725663717,-0.12701256637168135,17.68542477876104,0.0073385307972426705,0.006386392054475703,0.00040882955622418573,0.0005377182402693248,-4.7716106482574984e-05,2.2764398360861443e-05,0.0022105717762883614,0.26200902654867264
1.115115115115115,0.9941678124999994,1.1536304687500003,-0.126079140625,17.686093749999984,0.007151585321654608,0.006215878424261467,0.00039126465448537014,0.0005454568488159894,-3.566819637883337e-05,2.163071266646241e-05,0.004822241211797973,0.24992328125
1.119119119119119,0.9942047656249998,1.1530765625,-0.12515656249999998,17.686984375,0.007038659763183741,0.006103819238183591,0.0003800360205188517,0.0005390051118163708,-3.519086270667768e-05,2.130951017480228e-05,0.004333718505904471,0.24193445312500006
1.123123123123123,0.9942567968750001,1.152115625,-0.12452906249999995,17.6882578125,0.0069881803808591325,0.006043528217871111,0.00037447926225551954,0.0005278942978514944,-3.497967162873741e-05,2.111765751303191e-05,0.0026449335325082757,0.2368677343750001
1.1271271271271273,0.994260859375,1.1523890625,-0.12324312500000002,17.6882890625,0.006785386130371274,0.00587208526523437,0.00035731630560724176,0.0005277011533202924,-3.420633421462381e-05,2.0750478790732446e-05,0.003101916442744823,0.22714734375000004
1.1311311311311312,0.9943053906250003,1.1517171874999999,-0.12210687499999999,17.68935937500003,0.0066529887670903065,0.0057424345152343684,0.00034501175338723963,0.0005182116494140687,-3.3616393772656014e-05,2.0395522450312508e-05,0.002893027098366474,0.218918671875
1.135135135135135,0.9942774218749999,1.1523640624999998,-0.12196757812499996,17.6887109375,0.0066047237084978505,0.00570898801132203,0.00034165220867742735,0.0005290225714110197,-3.348208619913289e-05,2.035094083104549e-05,0.0013022445675119343,0.21759539062500002
1.139139139139139,0.9942977343749992,1.1522023437499997,-0.12094671874999999,17.689015625000025,0.006470384057006617,0.005587711536108394,0.000330232154474132,0.0005269678126220423,-3.290069871860385e-05,2.0017192143330104e-05,0.006226218504764347,0.2108692968749999
1.143143143143143,0.9943174218750006,1.1519445312500003,-0.12028437500000001,17.689625000000046,0.006388640673216317,0.0055101300683593705,0.00032309133619161287,0.0005228029760742658,-3.2538596334857504e-05,1.981090041398932e-05,0.000604859373254385,0.20649914062499997
1.1471471471471473,0.994335824175824,1.1517087912087907,-0.11998076923076921,17.689923076923115,0.0062921349776607904,0.0054011314983093885,0.0003180677669303821,0.0005323572485206596,-3.271956353846102e-05,9.435375417582404e-06,0.004533620455106302,0.20143879120879124
1.1511511511511512,0.9943636734693877,1.1511867346938778,-0.11905887755102042,17.690673469387786,0.006325224313827427,0.005430126533433978,0.0003213810201138511,0.0004924698720324971,-2.354898934015701e-05,-3.915510834675859e-06,0.0012966892950885267,0.20161061224489793
1.155155155155155,0.9943777272727286,1.1511200000000001,-0.11854172727272726,17.690900000000028,0.006156381963636326,0.005309295258834718,0.0003041381416402318,0.0005132985527272482,-4.023282156436338e-05,1.954857781428178e-05,0.004329917271434169,0.19585681818181824
1.159159159159159,0.9943513709677418,1.1519604838709676,-0.11737008064516131,17.690266129032285,0.006013656502991571,0.005173425459670913,0.0002946508457593018,0.0005166626339100922,-2.8649341143620246e-05,1.5103311795146363e-05,0.0025488001421081208,0.19020806451612915
1.163163163163163,0.9943848717948719,1.15135811965812,-0.1168717094017094,17.691068376068397,0.005942856365695137,0.005111824054342901,0.00028342298453668446,0.0005119608087515992,-2.5709651572056137e-05,1.5116761163526037e-05,0.0032792004520842966,0.18619042735042732
1.1671671671671673,0.9944091752577318,1.1511360824742267,-0.11642092783505154,17.691556701030944,0.005807369110426119,0.004961012922850467,0.0002842984413323831,0.0005288050128600119,-3.919139137927702e-05,5.783494498663251e-06,0.001811184928669718,0.1805278350515464
1.1711711711711712,0.9944315625000006,1.1507414062500005,-0.11545953125,17.69209374999999,0.00579421594177143,0.004969065393530274,0.0002749919932038792,0.0005015633555909005,-2.996883869849288e-05,1.8305853130919206e-05,0.0034124912110655714,0.17929687500000002
1.1751751751751751,0.9944614062500001,1.1502492187500006,-0.11484515624999998,17.692796874999978,0.005730641015013083,0.004908847898413102,0.0002700224162069979,0.0004963325037842803,-2.967139423353329e-05,1.8109099993215367e-05,0.0028293649913280206,0.17609453124999996
1.179179179179179,0.9944896875000003,1.1498093749999994,-0.11421906249999997,17.69349218749999,0.005654807412111218,0.004847560449121109,0.00026497600971387873,0.0004913207412108045,-2.936154368903801e-05,1.7903784759221183e-05,0.0013498358770220875,0.17295585937500005
1.183183183183183,0.994515546875,1.1494273437500007,-0.113552109375,17.693992187500008,0.005591000189818063,0.004781316893988041,0.0002595417375879138,0.00048591508111581194,-2.9004028401617872e-05,1.766503598546209e-05,0.004202968688389319,0.16972312500000006
1.1871871871871873,0.9945353125000009,1.1491867187500004,-0.11286796875000003,17.69449218750001,0.005512854198607586,0.004711704442749022,0.0002538033125021809,0.000482855034790175,-2.8660194287311188e-05,1.7445396389019827e-05,0.001821226501192541,0.16652796875000006
1.1911911911911912,0.9945521093750004,1.1489812499999996,-0.112213046875,17.694812500000005,0.005435837148437761,0.004645482111029055,0.0002483852054385353,0.000479827489746093,-2.8315268476415798e-05,1.7235447481742565e-05,0.00329808984366764,0.16358617187500005
1.1951951951951951,0.9945715624999996,1.1487320312500002,-0.11152890625000006,17.695304687499974,0.005375657880247964,0.004577264008178698,0.0002428676705760597,0.000476748894653406,-2.7961699620760643e-05,1.701886148215023e-05,0.001738891541549492,0.16052960937499997
1.199199199199199,0.9945904687500009,1.1484960937500004,-0.110883671875,17.695710937499967,0.005289535140990509,0.004514178499017326,0.0002378162838611864,0.00047329213409424975,-2.7640727442520446e-05,1.681446239275762e-05,0.001189416443708069,0.15767437499999992
1.203203203203203,0.994609140625,1.1482570312499993,-0.110204140625,17.69607031249998,0.005226102684937617,0.004447891139105233,0.00023255011020920492,0.00046963247051995394,-2.728686018138582e-05,1.6595627189523637e-05,0.004486120056697018,0.15471460937499998
1.2072072072072073,0.9946258593750008,1.1480999999999992,-0.10949828125000001,17.696484374999972,0.005148421250001922,0.004379931090795899,0.00022716642584078386,0.0004685704531249002,-2.692618462312482e-05,1.636212999081345e-05,0.0011595153818575454,0.15181632812499998
1.2112112112112112,0.9946420000000005,1.1479869999999999,-0.1088564,17.696739999999977,0.005046847830999512,0.004284384179040004,0.00022425641811219606,0.00047183206679998757,-3.011122133087825e-05,3.930534062221633e-06,0.00229337240074301,0.1483484
1.2152152152152151,0.9946527343749998,1.1478859375,-0.10804445312499995,17.69696874999998,0.0049883432397461736,0.004242193023919687,0.00021633621940477023,0.00046427086706526954,-2.6173798928028817e-05,1.587822152601363e-05,0.002765811523886441,0.14613398437500005
1.219219219219219,0.9946642968749997,1.1478320312499992,-0.10729703125000001,17.697242187499977,0.004897253036501237,0.004171870522436519,0.00021087546104392934,0.0004631880767821256,-2.5788861278014082e-05,1.5628590038374483e-05,0.0016033319708412819,0.14334289062499997
1.2232232232232234,0.9946825773195875,1.147718556701031,-0.10667391752577314,17.69754639175256,0.004806032129875515,0.004066716556817953,0.00021226842526535334,0.0004724594025931894,-4.0699505991044634e-05,1.175406427036599e-05,0.0007692375390888628,0.13997134020618554
1.2272272272272273,0.9947012621359226,1.1474106796116508,-0.10593650485436891,17.697980582524252,0.004764266293712183,0.0040474083955509554,0.00020278541489712285,0.0004609294578187956,-4.083774607128754e-05,2.6581436399594462e-05,0.002551261759379031,0.13834359223300974
1.2312312312312312,0.9947089090909093,1.1474309090909094,-0.10513972727272727,17.69813636363636,0.004685945226445165,0.003976365021743797,0.00019785037151899405,0.00045757284611573634,-3.325964570680183e-05,1.572046835478224e-05,0.001878345041461671,0.13574290909090905
1.2352352352352352,0.9947490909090906,1.1466454545454536,-0.10484206611570249,17.699041322314066,0.00466783793388581,0.003952488280028683,0.0001941609334341816,0.0004446950856497739,-2.3464992392810348e-05,8.136799671981246e-06,0.0026139569696965737,0.13401421487603302
1.239239239239239,0.9947300806451612,1.1472669354838714,-0.10374572580645162,17.698572580645173,0.004546320680930194,0.003856308247860294,0.00018421628910648613,0.0004501699477757193,-2.1110036624559254e-05,1.4261864753043325e-05,0.0018995753769672774,0.13082846774193552
1.2432432432432434,0.9947682407407401,1.1465453703703705,-0.10334761111111107,17.699490740740774,0.004530009978566785,0.0038340305368858123,0.00018000138218051795,0.0004384657990225971,-2.0509576865535012e-05,8.555727728697568e-06,0.0012682591722068537,0.12928879629629628
1.2472472472472473,0.9947965060240963,1.1460855421686746,-0.103094265060241,17.7000963855422,0.004469857742778638,0.003759307451447806,0.0001805320123889145,0.0004400273889389045,-6.7722325454055415e-06,-1.1148795830792295e-05,0.0008048099857660418,0.12663614457831324
1.2512512512512513,0.9948209374999993,1.1456625000000003,-0.10259061458333334,17.700625000000027,0.004417852760415508,0.003722426216080623,0.00018162210299942238,0.00043963664674485925,-9.496945525129958e-06,3.5496667672568173e-06,0.003916276040683897,0.1249584375
1.2552552552552552,0.9948501010101009,1.1452505050505053,-0.10209003030303031,17.70126262626264,0.004354816035098574,0.003670464096564739,0.00017677106328805702,0.00043552745203556675,-1.6968426043828056e-05,-2.681422003784453e-06,0.0015640623403214704,0.1228963636363636
1.259259259259259,0.9948744230769218,1.1448326923076917,-0.10142796153846151,17.701750000000004,0.004334068161984117,0.003644426310460063,0.00017571796132579955,0.0004272770525886177,-2.0369737871801238e-05,6.455037889442684e-06,0.004104629807727633,0.12149932692307691
1.2632632632632634,0.9948948113207551,1.1445433962264153,-0.1008515943396227,17.7022358490566,0.004283621701672846,0.003597663466325991,0.00017039928355258309,0.00042374328145254603,-2.7530057953720167e-05,1.0828593444330263e-05,0.0022610387148915834,0.11953650943396217
1.2672672672672673,0.9949120212765955,1.1442499999999998,-0.10012484042553198,17.702638297872337,0.004238746010638783,0.0035827184574213286,0.00016344359997263317,0.0004104018484043098,-2.0119768720744667e-05,1.3397635968441037e-05,0.002554741512255987,0.11824276595744683
1.2712712712712713,0.9949288281249993,1.1440921875,-0.09960743749999999,17.703031250000006,0.004164004001464994,0.0035105693321835947,0.0001635540948204609,0.0004162629356445485,-2.2092788770438374e-05,1.3189929806457216e-05,0.0004189365229763098,0.11594929687499995
1.2752752752752752,0.9949446093750005,1.1438992187499994,-0.09898740624999995,17.7033046875,0.00412192109314069,0.0034597590288974692,0.00016006283614925266,0.00041231980046381456,-2.1796482319095015e-05,1.2995338090000052e-05,0.0023000165404596373,0.114038671875
1.279279279279279,0.9949053125000001,1.1447773437499995,-0.09876933593749997,17.702343749999997,0.004094208236695929,0.003439610465965281,0.0001582440897053778,0.0004155386634825675,-2.1641204316024472e-05,1.2904805576564767e-05,0.002728881836048913,0.11402296875
1.2832832832832834,0.9949564062499993,1.1438914062499999,-0.09797493750000004,17.703523437499996,0.004021044457397149,0.0033785913093710897,0.00015439130048163668,0.00040893903413087573,-2.1294332389677783e-05,1.2670674896795461e-05,0.0016641478883911986,0.11114828125000008
1.2872872872872874,0.9950024218749997,1.143146874999999,-0.09710009375000002,17.70451562499998,0.003937878427737296,0.0033131186687412086,0.0001501611249761757,0.00040310623251944844,-2.0909911630224325e-05,1.2408233143663577e-05,0.002392109131903908,0.10834546875
1.2912912912912913,0.9950308593750004,1.1427765625000008,-0.09609765625,17.70514062499999,0.003860165700682261,0.003241224838256838,0.00014525983064706178,0.00039611802368176574,-2.043163185761745e-05,1.2098459249511719e-05,0.0009641989750548419,0.10558436718750001
1.2952952952952952,0.995055937499999,1.1424617187500006,-0.0952631875,17.705632812499978,0.003785127440794067,0.003179807919839843,0.00014118830107197303,0.00039141992485354493,-2.0037945611731426e-05,1.184383929071581e-05,0.0016604589238795597,0.10327492968749999
1.299299299299299,0.9950781981981984,1.1421531531531532,-0.0945855945945946,17.706081081081063,0.0037402287963637093,0.003131087817709521,0.0001384688946717975,0.0003856495234964702,-2.1918085489651764e-05,4.2876119239868285e-06,0.002080137570601437,0.101495009009009
1.3033033033033035,0.9950912612612614,1.1419720720720719,-0.09409223423423428,17.706342342342328,0.0036952821029143657,0.0030898316369901754,0.00013289721929612616,0.0003842172078727668,-1.5672693163639248e-05,6.225998083845793e-06,0.003188603523085476,0.09989509909909909
1.3073073073073074,0.9951091588785049,1.1416906542056076,-0.0934996542056075,17.706785046728964,0.0036798332771414977,0.0030732445699738816,0.00013132046214139631,0.0003754383873438849,-2.010501325545481e-05,1.1763249986454669e-05,0.0014455519262810412,0.09902163551401866
1.3113113113113113,0.9951229999999999,1.1415877777777776,-0.09338034444444446,17.707011111111093,0.003615123406173426,0.0030149112714369097,0.00013770174597890333,0.00038897101356789865,-2.6913434016481437e-05,1.46523848673537e-05,0.0005352887662866124,0.09767895555555559
1.3153153153153152,0.9951019191919191,1.141748484848484,-0.09414293939393939,17.70664646464644,0.003692215528009024,0.00308723827540037,0.0001363559744144107,0.00039180083645534713,-2.6454742545270905e-05,2.5164594464901765e-05,0.001640672993573844,0.09974770707070711
1.3193193193193191,0.9951154782608698,1.141546086956522,-0.09383147826086956,17.706921739130422,0.0036734009194705486,0.003076549339553874,0.00013612803045243716,0.0003846959724763954,-2.2236140013489757e-05,1.4552887580140638e-05,0.001096437354021873,0.09923461739130436
1.3233233233233235,0.9951264516129033,1.1413862903225804,-0.09351608870967745,17.707193548387107,0.003650239489464635,0.0030497330879276138,0.000133364336168889,0.0003824977068483948,-1.699339063725917e-05,9.19268452087183e-06,0.0002966399577530865,0.09821499193548386
1.3273273273273274,0.99514171875,1.1411710937500004,-0.09303929687499997,17.707453125000022,0.0036097847894280832,0.0030209939245056227,0.00013119674625926574,0.00037969367657474107,-1.909765865923472e-05,1.117490755298644e-05,0.0021975759271413153,0.0970631796875
1.3313313313313313,0.995160078125,1.140926562500001,-0.09247997656250001,17.70781250000002,0.0035654852319317865,0.0029821414349994486,0.00012872534142947223,0.0003757523845338423,-1.8858007080530242e-05,1.100846478525594e-05,0.002673339842999667,0.09561253125000001
1.3353353353353352,0.9951813281250007,1.1406382812499996,-0.09175963281249995,17.708312500000016,0.003505248847046838,0.0029304900986151846,0.00012549335720385922,0.00037228423438098734,-1.8527792583141757e-05,1.0796683708171263e-05,0.0007465273432671893,0.093745765625
1.3393393393393391,0.9952085156250008,1.1402914062499998,-0.09085870312499998,17.708859375000035,0.003443321332397664,0.002863797628943114,0.00012140346138763908,0.0003679061689575158,-1.8121060847252812e-05,1.0536983796548568e-05,0.0012215114729769994,0.09141066406250002
1.3433433433433435,0.9952396093749993,1.1398960937499993,-0.08975773437500001,17.709437500000035,0.0033454892034920913,0.002779455369866941,0.00011636150604740387,0.00036486579791257523,-1.7602192014447093e-05,1.0226241133519897e-05,0.0027765585922452374,0.08855564062499999
1.3473473473473474,0.9952639062500012,1.13964609375,-0.08864770312499996,17.70994531250001,0.0032661560003657275,0.002706905043161869,0.00011182938959429804,0.0003617898363158789,-1.7108615718916715e-05,9.911645525951248e-06,0.0011182782588434748,0.08602828125000002
1.3513513513513513,0.9952821874999999,1.1394398437500013,-0.0879154296875,17.7103515625,0.0032080924749742223,0.002660978785362241,0.00010899946630972146,0.0003593434663391598,-1.6789377868470744e-05,9.70491804666717e-06,-0.001005592346132289,0.08439785937499998
1.3553553553553552,0.9952994531250009,1.139220312500001,-0.08727157031250003,17.710632812500005,0.0031630170874004104,0.0026196417651903675,0.00010651977242304152,0.00035728779127212895,-1.651135836397492e-05,9.526415398063025e-06,0.002391630797774269,0.08293995312500001
1.3593593593593591,0.9953158593749999,1.1389929687499993,-0.086707046875,17.71097656250001,0.003111423388062251,0.002582578647216555,0.00010435589011128676,0.00035538860670156214,-1.628179593825361e-05,9.372803975355656e-06,0.0014654525747914704,0.08163778906250001
1.3633633633633635,0.9953333593749998,1.1387554687499994,-0.08621268750000001,17.711382812500002,0.003065669891969991,0.0025495842327773422,0.00010247337319356934,0.00035337249125970416,-1.606419128760304e-05,9.239070563879912e-06,-0.0007373809203272685,0.08047472656250003
1.3673673673673674,0.9953526829268298,1.1384894308943092,-0.08574220325203255,17.71178048780486,0.003045067774472887,0.0025179753944952633,0.00010105479434938403,0.0003506572246811668,-1.84245437958082e-05,8.51702122007679e-06,-0.0007452839574852987,0.07937752845528463
1.3713713713713713,0.9953638317757012,1.1382990654205605,-0.08540050467289723,17.71193457943925,0.0029948638309016395,0.002483512680119127,9.775608671056352e-05,0.00035052026307977324,-8.345366250959914e-06,2.4244429501584445e-07,0.004289341514436273,0.0782212803738318
1.3753753753753752,0.9953843434343439,1.1380939393939398,-0.08468993939393937,17.712373737373728,0.0029371346097331053,0.002430215175551885,9.667127681167087e-05,0.0003490360448117624,-1.3232529373155864e-05,6.064531549335948e-07,0.000806486583314836,0.07662011111111112
1.3793793793793792,0.9954025510204082,1.1378591836734697,-0.08429892857142855,17.712744897959166,0.0029172944564754832,0.002396244723341841,9.852062656943993e-05,0.0003504018855685076,-2.1509246227988316e-05,1.2440149800714255e-05,-0.0009236569130166572,0.07563110204081629
1.3833833833833835,0.995415546874999,1.1375523437500001,-0.083960734375,17.713015624999976,0.002905133978881258,0.002397531020710695,9.402929179161603e-05,0.00034012079625239666,-1.5108587607121603e-05,8.639251485932475e-06,0.0027493435067071914,0.07521903125000004
1.3873873873873874,0.9954345833333328,1.1372614583333334,-0.08375781250000001,17.713437499999973,0.002884292056205995,0.0023764382202148366,9.426365473092269e-05,0.0003388236572265807,-1.9145612005477364e-05,7.010390688867192e-06,0.0017361002613824894,0.07451221874999998
1.3913913913913913,0.9954493069306938,1.136977227722772,-0.083447099009901,17.71383168316828,0.002869912352710946,0.002374563845049603,9.140361681952103e-05,0.00033130277893346494,-1.4674131823633798e-05,6.802610908241919e-06,-0.00012992931902999771,0.07410920792079208
1.3953953953953953,0.9954678217821783,1.13669603960396,-0.08312766336633667,17.714099009900963,0.002856767014019157,0.002351068810975781,9.254712213214602e-05,0.0003292520666797333,-1.7422778535922616e-05,6.981163972437109e-06,0.0024784456431916624,0.07333355445544555
1.3993993993993992,0.9954795312500011,1.13649765625,-0.08276364843750002,17.714429687499994,0.0028215148382562116,0.002325659747313898,9.011284687737326e-05,0.00032864559691775375,-1.461601487794684e-05,8.332956629251403e-06,0.0013245966190424951,0.07240739062499998
1.4034034034034035,0.9954957812500003,1.1362703125000009,-0.08224143750000004,17.714812499999965,0.0027866519311503524,0.0022942967391835862,8.836557903329901e-05,0.00032603513857433486,-1.4407280034165127e-05,8.199377857977946e-06,0.000496214844986298,0.07133316406250002
1.4074074074074074,0.9955127343750003,1.1360726562500016,-0.08158053124999996,17.715054687499965,0.0027342322210659464,0.002253666920967781,8.612558409336979e-05,0.00032449677297366475,-1.4134261133985052e-05,8.030624902296888e-06,0.0035561688859502283,0.0700195703125
1.4114114114114114,0.9955265624999997,1.1359835937500007,-0.080552234375,17.71537499999996,0.002672524730833681,0.0021976562871950656,8.28526174141433e-05,0.0003217510649048405,-1.3723695243487906e-05,7.765111569209118e-06,0.000566734377002831,0.06829696093750001
1.4154154154154153,0.995546355932203,1.1357533898305074,-0.07992423728813562,17.715694915254197,0.0026337290139351044,0.002166664598994536,8.134974069009309e-05,0.0003183844465670521,-1.7552729453648253e-05,8.338329805662188e-06,0.0018655340431905643,0.06724416101694916
1.4194194194194192,0.9955619090909095,1.135509090909091,-0.07950978181818184,17.715999999999955,0.0025991044628095317,0.0021446836861342116,7.889466861938358e-05,0.0003154346161984012,-1.52915981193389e-05,4.591872006844962e-06,0.0027985454560166545,0.06642566363636362
1.4234234234234235,0.9955775862068968,1.1353060344827584,-0.07899625862068965,17.71638793103446,0.002575035653240576,0.0021100876756572533,7.805287422374323e-05,0.0003147998032847904,-1.4799934978188071e-05,4.617012889540572e-06,-0.0004013229033716925,0.06536230172413789
1.4274274274274275,0.9955913636363634,1.135149090909091,-0.07849677272727272,17.716654545454524,0.0025292686809910148,0.0020715603077665285,7.642523670776267e-05,0.0003156038370248221,-1.3573033332826476e-05,2.6201121145111533e-06,-0.00012101024765343027,0.06422715454545455
1.4314314314314314,0.9956069902912619,1.1349097087378646,-0.07791709708737862,17.71693203883494,0.0024964578669042226,0.0020471453989517443,7.29726581093824e-05,0.00031102530094259673,-1.356733448722763e-05,2.840392548755752e-06,0.0012900050904818272,0.06330216504854369
1.4354354354354353,0.995623599999999,1.1344328000000008,-0.07832328799999999,17.717448000000022,0.0025358222841589395,0.002072151356869058,7.551993578341924e-05,0.00030837091104646275,-1.1611296565369885e-05,7.943736151844407e-06,0.0005963672951452281,0.063818416
1.4394394394394392,0.9956422222222219,1.134018253968254,-0.07855276984126984,17.71784920634925,0.002543869508062846,0.002078749651851789,7.747093769662825e-05,0.0003071002965923664,-1.2735595114128027e-05,7.1924507575420115e-06,0.002184580434175132,0.06388513492063493
1.4434434434434436,0.9956546774193552,1.134156451612903,-0.07681462096774194,17.717919354838756,0.002422207780957475,0.001980847876549883,7.194599083749731e-05,0.00030665278747400715,-1.3751473503915165e-05,7.91953888742772e-06,0.0029950257527389113,0.061176540322580644
1.4474474474474475,0.9956739999999995,1.1335219047619052,-0.07773169523809524,17.71859047619052,0.002488091424941885,0.0020374854601737874,7.443435741503118e-05,0.0003012363895147502,-1.3683073209197369e-05,6.377772246657943e-06,-0.000543701045103262,0.06238479047619049
1.4514514514514514,0.9956905769230768,1.1332990384615393,-0.07723160576923077,17.71885576923081,0.0024592509606122803,0.0020154300318445803,7.251952407046732e-05,0.0002975910955714395,-1.4143317210947007e-05,6.656349000949709e-06,0.0013809984265549247,0.06156144230769231
1.4554554554554553,0.9957033333333328,1.133103603603604,-0.07684915315315316,17.719117117117158,0.002427574851877834,0.0019893896416251925,7.091881330329496e-05,0.0002961875068582115,-8.168311826718655e-06,1.3253508484778761e-06,0.002528229525239567,0.06071466666666669
1.4594594594594597,0.9957211965811961,1.132894017094016,-0.07630597435897432,17.71956410256413,0.0023938810753187933,0.001955403405332682,7.085365775590143e-05,0.0002958980591276916,-1.324023813983492e-05,4.797591471008339e-06,-0.001840873768117035,0.05972889743589743
1.4634634634634636,0.995738103448276,1.1326612068965516,-0.0756707068965517,17.719750000000026,0.00236393521923306,0.0019325010143278884,6.811451128239836e-05,0.00029066213119791073,-1.5521809665012013e-05,7.105667534787748e-06,0.0033909719818439044,0.058874249999999996
1.4674674674674675,0.9957504347826092,1.1324895652173907,-0.07510995652173913,17.72001739130437,0.0023169498911173037,0.0018986709530415839,6.651224294871802e-05,0.0002894507004536778,-1.3545087890457614e-05,6.773629623054458e-06,0.0035053910010560685,0.05787671304347824
1.4714714714714714,0.9957658677685948,1.132297520661156,-0.07460365289256198,17.720413223140508,0.0022998453657556706,0.0018663635701274524,6.622044880475187e-05,0.00028797748350517516,-1.2544432198347065e-05,6.367009969454551e-06,-0.0004828153812468372,0.05696546280991738
1.4754754754754753,0.9957823437500002,1.1320937500000008,-0.07376318750000001,17.720679687499988,0.0022535849609355285,0.001819998419839844,6.345684588618499e-05,0.0002851951113281709,-1.1168177246826495e-05,6.193161862392089e-06,0.0010270380246311106,0.055631351562499994
1.4794794794794797,0.9958189843749993,1.1314960937500003,-0.07294850781249997,17.721476562499987,0.0021931523284903776,0.0017816527079296289,6.150190632519056e-05,0.0002791625722350366,-1.088753356634541e-05,6.018451208421999e-06,0.0009090697633951095,0.054208492187500026
1.4834834834834836,0.9958441052631577,1.1311631578947368,-0.07244773684210525,17.721905263157886,0.0021614891689747395,0.0017477885843518058,6.084304186401856e-05,0.00027810552548473977,-1.2232558777506918e-05,1.4315730774393361e-06,0.0018633173411899406,0.05318659999999997
1.4874874874874875,0.9958557843137256,1.130949019607843,-0.07205520588235295,17.722294117647042,0.002135687597077718,0.0017267247562321227,6.008798327510451e-05,0.0002766173914648118,-9.82949967401022e-06,2.230858227879472e-06,-0.0015715374847786734,0.05250504901960783
1.4914914914914914,0.9958691346153845,1.130780769230769,-0.07166291346153848,17.722451923076907,0.0021127365532547238,0.0017125133726655839,5.910649415387976e-05,0.00027408287089497607,-1.3762773882507374e-05,3.75536123360975e-06,0.0018132188432105067,0.052003567307692324
1.4954954954954953,0.9958728712871286,1.1307158415841587,-0.07144618811881187,17.72258415841582,0.0021074281648854054,0.0016968055696279776,5.7193568544026446e-05,0.0002740991029801382,-1.0062460379531562e-05,2.6680643117321826e-06,0.0008028270767681533,0.05153610891089107
1.4994994994994997,0.9958735227272725,1.1307318181818184,-0.07123132954545452,17.72261363636362,0.0020830553512387606,0.001692254509368673,5.589509614335851e-05,0.00027164440480373364,-9.782797738274834e-06,5.872722875104553e-07,-0.00023864927595695917,0.05138036363636363
1.5035035035035036,0.9958781111111108,1.1306699999999998,-0.0709945,17.722699999999982,0.002076462211111574,0.001681695414194443,5.583591123964607e-05,0.00027046242611107607,-7.868740718111047e-06,4.754769528944407e-07,-9.528999908070546e-05,0.05108532222222221
1.5075075075075075,0.9958755999999996,1.1307970000000003,-0.07098586999999999,17.72252999999998,0.002060144790999363,0.0016607872603431025,5.763044425097723e-05,0.0002761888383900346,-1.1050779917800153e-05,2.073970059637998e-06,0.002030399100874547,0.05080900000000001
1.5115115115115114,0.9958833962264148,1.1306150943396227,-0.0705700849056604,17.722801886792436,0.002057621658952735,0.0016577508522569399,5.467719650430396e-05,0.0002690088635457777,-6.870830164364383e-06,2.0898937002724326e-06,0.00031214943106760984,0.05047612264150943
1.5155155155155153,0.9959004464285706,1.130369642857143,-0.0701443839285714,17.72308928571427,0.002034113364157264,0.0016396511175668866,5.4047475321970944e-05,0.0002659125669164375,-9.891488682764574e-06,3.164671025900737e-06,0.001570456314425428,0.04988768750000001
1.5195195195195197,0.9959117391304346,1.1301956521739136,-0.06979307826086958,17.723356521739117,0.002003005198486507,0.001621001009480828,5.418488918004736e-05,0.0002651640370510827,-9.298556486200224e-06,4.458316515359698e-06,0.0011553424576504767,0.0493343652173913
1.5235235235235236,0.9959253906249996,1.1299789062499999,-0.06940371093750002,17.72369531249998,0.001993765180053675,0.0016049108456039404,5.295013040899803e-05,0.0002623699998474116,-9.689621113238324e-06,5.275060077098078e-06,-0.001172405334045834,0.048789656249999994
1.5275275275275275,0.9959434375000001,1.129686718749999,-0.06893816406250002,17.723976562499978,0.0019649487298607493,0.0015831443794418337,5.192572198356377e-05,0.0002599814814147894,-9.544488693762353e-06,5.18338454902284e-06,0.002607936951562806,0.0480820234375
1.5315315315315314,0.995966328125,1.1293210937499998,-0.06839867187500002,17.724609374999986,0.0019338672113045074,0.0015573998107360851,5.0742425296395875e-05,0.00025750824542239426,-9.371103483990192e-06,5.079817352185668e-06,-0.002949371337820139,0.04724753124999999
1.5355355355355353,0.9959934374999998,1.12888046875,-0.06777749218750004,17.725007812499978,0.00188826227478045,0.0015270232715233704,4.938254415465301e-05,0.00025547621382450425,-9.172471699157462e-06,4.963884160756207e-06,0.003629296814835925,0.04627249218750002
1.5395395395395397,0.996012421874999,1.1285710937500002,-0.06730366406249998,17.72559374999999,0.0018718176019278943,0.0015044636787621508,4.836567301674128e-05,0.0002531260143981834,-9.02290957448135e-06,4.874820055812808e-06,-0.003626915038807965,0.04555111718749998
1.5435435435435436,0.9960257812500006,1.128350781250001,-0.06692028125,17.725710937500008,0.0018502957025123834,0.001486996269920899,4.756502749871156e-05,0.0002509422549072937,-8.906748893963809e-06,4.802088992936277e-06,0.002921760192293732,0.045007921875
1.5475475475475475,0.9960389843750003,1.1281289062499986,-0.06653052343749999,17.726015625000016,0.0018298583831817261,0.001469274607382263,4.6758684874283e-05,0.0002491472627867697,-8.78438574899247e-06,4.7283073978552675e-06,0.0029013122558581017,0.044458921874999995
1.5515515515515514,0.9960542968750001,1.1279054687500012,-0.06615271874999999,17.72652343750005,0.0018058160638403375,0.001452228739483398,4.5987296526429786e-05,0.0002472554383057268,-8.669687207483079e-06,4.657579856885254e-06,-0.004711305239140984,0.043904132812499976
1.5555555555555554,0.9960671875000003,1.1276710937499996,-0.065785640625,17.726671875000047,0.0018008730706793319,0.0014357432375583477,4.524772200160755e-05,0.0002449715666381913,-8.555649317803723e-06,4.589558902401249e-06,0.000416736082627267,0.043367328125
1.5595595595595597,0.9960808593749998,1.12744296875,-0.0654213515625,17.726867187500044,0.0017801647161852507,0.001419546759735782,4.452307089531018e-05,0.00024297563776246034,-8.449224535009699e-06,4.522625482218254e-06,0.003804716734578051,0.04284121874999999
1.5635635635635636,0.9960950781249991,1.1272249999999981,-0.065052,17.727250000000037,0.0017481743750045187,0.0014032818272499987,4.3796742480871204e-05,0.00024149069999990225,-8.340511707616809e-06,4.454988380656224e-06,0.0007793124992758749,0.042318359374999996
1.5675675675675675,0.9961084374999999,1.127005468750002,-0.06466968749999998,17.72760937500001,0.0017274234075890238,0.001386608081152347,4.3051877283484374e-05,0.00023949772485364063,-8.223807981164768e-06,4.38505271578612e-06,-0.001884152588672805,0.0417912421875
1.5715715715715715,0.9961214062500007,1.1267945312499996,-0.06426909374999998,17.72773437500001,0.0017090843450933146,0.0013692796823037154,4.2277462344291936e-05,0.00023738367839350183,-8.103378804742294e-06,4.312427687145258e-06,0.0033714294426658853,0.04126483593750001
1.5755755755755754,0.9961317968750008,1.126628124999999,-0.0638849296875,17.727953125000017,0.0016887554589863907,0.0013533087275731832,4.1555826556547e-05,0.00023583198708486408,-7.995361241284072e-06,4.24371000529132e-06,0.003662372802466507,0.040783000000000014
1.5795795795795797,0.9961418750000005,1.1264835937499993,-0.06349759375000001,17.728265625000027,0.0016769005120866876,0.0013374688692099597,4.0839250809107186e-05,0.00023458353947747312,-7.885981989068358e-06,4.174933773084212e-06,-0.00015207055787413992,0.040316117187499986
1.5835835835835836,0.9961504687499999,1.1263679687499994,-0.06310620312499997,17.72852343750004,0.001653792724000569,0.0013217805646462463,4.012656287024082e-05,0.00023371989193106402,-7.774601650471113e-06,4.106149668605998e-06,-0.0032776489887851312,0.03986460937499999
1.5875875875875876,0.996157578125,1.1262804687499999,-0.06271010937500003,17.72860156250004,0.0016305869622808,0.0013062101509255302,3.941649039203484e-05,0.00023304638223876906,-7.664451920662323e-06,4.037179511742552e-06,-0.001282111879106651,0.03942903125000004
1.5915915915915915,0.9961638281249998,1.1262171874999996,-0.0623086875,17.728703125000035,0.0016137528295911974,0.001290726680777345,3.870805535969072e-05,0.00023223198056640526,-7.557234699158812e-06,3.96821703088823e-06,-0.0008988693859919294,0.0390098125
1.5955955955955954,0.9961676562499994,1.12618203125,-0.0619011015625,17.728750000000034,0.0016109074896244469,0.0012753192503490583,3.799977608114981e-05,0.00023115048176876318,-7.444862629408096e-06,3.898743466507906e-06,-0.00013906250126183295,0.03860746875000001
1.5995995995995997,0.9961958928571423,1.125605357142858,-0.061628946428571474,17.72953571428574,0.0015840085427278883,0.0012612836763899807,3.807507371630735e-05,0.00022773832649883308,-6.525360764110381e-06,3.738365069814257e-06,-0.0034009298474870775,0.038072544642857135
1.6036036036036037,0.9962047899159664,1.1254966386554617,-0.06123852941176472,17.72962184873951,0.0015707617534077567,0.0012476660448961945,3.663603022970214e-05,0.00022615396712803715,-6.5717570942713105e-06,2.872252241852871e-06,-0.0009194707299116089,0.03766599159663866
1.6076076076076076,0.9962080468750003,1.1254742187500002,-0.06083546093749999,17.7296796875,0.0015593454290767639,0.001232079505021912,3.6169627583334115e-05,0.00022579755842896954,-7.143325371312747e-06,3.7225001166880833e-06,-0.001307446350040209,0.037286406249999994
1.6116116116116115,0.996210703125,1.1254757812499994,-0.06042797656249998,17.729703125000004,0.0015394220697033667,0.0012171033985619536,3.549354322300865e-05,0.0002251538185363139,-7.035781255006126e-06,3.6560566788892654e-06,-0.0007322756348457915,0.036925664062499995
1.6156156156156154,0.996211171875,1.1255164062499994,-0.06001294531249999,17.729632812500007,0.0015221942620862183,0.0012020807699188864,3.48141377563798e-05,0.00022454672410272825,-6.922657458307874e-06,3.589193054974391e-06,0.0014484589232210965,0.03658280468749999
1.6196196196196198,0.9962103125000003,1.1256015624999998,-0.05958982031249997,17.72960156250001,0.0015000287475592788,0.0011869689401239644,3.413017640310843e-05,0.00022434797784418037,-6.8148261873716965e-06,3.522014059731914e-06,0.00044718499748341856,0.03625825781250002
1.6236236236236237,0.9962887499999997,1.1239187500000003,-0.05962376562499999,17.731585937500004,0.0014996121484365244,0.001177447197695069,3.4050490751531725e-05,0.0002129712565429459,-6.780678450683938e-06,3.519491906300059e-06,-0.0035148589483355863,0.0354622421875
1.6276276276276276,0.9963004687500008,1.1237093750000007,-0.0592909765625,17.731726562500004,0.0014756780371081302,0.0011642597857650797,3.350661660163923e-05,0.00021131059118657813,-6.687780676730955e-06,3.4660749585907874e-06,0.0010293627315149934,0.035079140625000005
1.6316316316316315,0.9963125000000008,1.1235085937500007,-0.05896404687500003,17.7318515625,0.0014596897698953004,0.0011513630511228003,3.297753973311511e-05,0.0002099571363404079,-6.603553258815271e-06,3.4141853685965184e-06,0.0058932904665880415,0.03470608593749999
1.6356356356356354,0.9963242187500007,1.1232843749999992,-0.05861896875000001,17.732398437499974,0.0014376816308618867,0.0011380641589365222,3.243001562158244e-05,0.00020816230048824325,-6.510741276542878e-06,3.3598275576880774e-06,-0.003579346251228799,0.034313148437499996
1.6396396396396398,0.9963239843750007,1.1234812500000002,-0.05685759375,17.732242187499985,0.0013680058984366639,0.001091841376709961,3.008286851987673e-05,0.00020927643574220056,-6.121788670898572e-06,3.1044148144580212e-06,-0.00045987115402112977,0.032994890625000016
1.6436436436436437,0.996337890625,1.1232015624999994,-0.05670630468749998,17.73261718749997,0.0013729374975601782,0.001082997352438418,2.9804732208894873e-05,0.00020750065360101988,-6.0746510512853485e-06,3.080960277370955e-06,-0.0022748184196643706,0.032713875000000024
1.6476476476476476,0.9963511718750004,1.1229289062500007,-0.056557835937499995,17.732781249999967,0.0013580152581769145,0.0010744994753168376,2.953596006127595e-05,0.00020592884916385834,-6.032619297733293e-06,3.05793164156544e-06,0.0031566396495463778,0.03243897656249999
1.6516516516516515,0.9963646774193551,1.122665322580645,-0.05638654032258063,17.73317741935482,0.0013491863781216473,0.0010650661349661176,2.943516003289352e-05,0.0002046247707790938,-5.959164455225413e-06,2.4190751462557274e-06,0.0003057104586901005,0.032146669354838696
1.6556556556556554,0.9963791071428564,1.1223883928571428,-0.05618124107142859,17.733598214285692,0.0013460812938455025,0.001057713687388309,2.888906410209175e-05,0.00020187823202329203,-5.5882331967077814e-06,1.3675695786251186e-06,-0.0036306257169371747,0.03187169642857145
1.6596596596596598,0.9963914893617021,1.1221265957446813,-0.05597813829787235,17.733765957446792,0.0013478605692609502,0.0010469320752574695,2.907101185308756e-05,0.0001996747855930736,-5.312588752098363e-06,1.847622991653126e-06,0.0006726260759819525,0.03158024468085108
1.6636636636636637,0.9963995918367351,1.1219846938775513,-0.05565156122448978,17.73388775510202,0.001307489561640507,0.0010287465904197232,2.799766060185789e-05,0.00020052641487922768,-5.087653577650009e-06,2.1867243497429664e-06,0.004225089442854824,0.031138979591836747
1.6676676676676676,0.9964142156862755,1.1217343137254896,-0.05533098039215686,17.734343137254875,0.0013101686264909151,0.0010195149617839299,2.7879348325220506e-05,0.00019629657285656632,-5.16886926646476e-06,1.0756280851903067e-06,-0.0007500393107875425,0.03082893137254902
1.6716716716716715,0.9964241406250002,1.1214804687499988,-0.05518790625000001,17.73463281249996,0.0012948394622831483,0.0010122434412412093,2.733870106426653e-05,0.0001949402205809886,-5.658082920080516e-06,2.851946852883894e-06,-0.0011853692004706318,0.030581593750000007
1.6756756756756754,0.9964369531250004,1.1212046875000008,-0.05505099218750001,17.734796874999954,0.0012992674780254454,0.0010063249779218141,2.713476624144614e-05,0.00019277424215094485,-5.619569540350159e-06,2.830982132066854e-06,0.004245427492037379,0.030354117187499984
1.6796796796796798,0.9964514000000004,1.1209259999999999,-0.05485249,17.735269999999957,0.0012889025239999352,0.0010010083407999016,2.6408336005990465e-05,0.00018992220573998964,-6.986233578141858e-06,2.253159372968325e-06,-0.0008019728985004804,0.03010981000000001
1.6836836836836837,0.9964602020202012,1.1207101010101022,-0.054737181818181796,17.735565656565615,0.0012704856555423305,0.000991033855896236,2.6217859936726702e-05,0.00019060347355376317,-6.493815206479083e-06,2.988910570763088e-06,-0.002309360370304603,0.02983583838383837
1.6876876876876876,0.9964744000000002,1.1204320000000003,-0.05445002000000001,17.73576999999999,0.0012591333759994772,0.0009857063219996004,2.6023654180209214e-05,0.00018696480864002774,-7.93856153568002e-06,4.026413606274799e-06,0.0014625071005411883,0.02960039000000001
1.6916916916916915,0.9964834653465346,1.1202039603960403,-0.05419424752475247,17.736000000000026,0.001253978202135242,0.0009789053174040795,2.5817333426963567e-05,0.00018447209404965498,-4.294107798804276e-06,2.830750308900499e-06,0.003115881187170544,0.029353168316831678
1.6956956956956954,0.9964974257425752,1.1200009900990098,-0.05394500000000001,17.736425742574294,0.0012413465336729157,0.0009626102423267312,2.678165195142436e-05,0.00018553261881187194,-6.679402041417432e-06,2.736498480445544e-06,-0.0024812901683617383,0.028999554455445543
1.6996996996996998,0.9965075892857153,1.1197741071428569,-0.053583196428571435,17.736669642857184,0.0012309489724184886,0.000955475881925699,2.528484325455e-05,0.00018245986723530727,-6.84761601554528e-06,3.397935452428256e-06,-0.0011464484228440597,0.02871329464285714
1.7037037037037037,0.9965140707964599,1.11961238938053,-0.053246212389380536,17.73675221238942,0.001211460377478435,0.0009421417511407322,2.5115334501225888e-05,0.00018206598139237917,-4.854283406672443e-06,3.6739940597022484e-06,0.003992637715214187,0.028381716814159297
1.7077077077077076,0.9965243750000004,1.1194304687500003,-0.05283478906250002,17.73689843750002,0.0011988631341537381,0.0009279670959711304,2.415830329272515e-05,0.00018078674904176834,-5.081807739001391e-06,2.526995086144651e-06,0.006105692809569518,0.02799625000000001
1.7117117117117115,0.9965314843750008,1.119290625,-0.05233064062499999,17.737289062500054,0.001184590537109731,0.0009149790517770998,2.3583150872393098e-05,0.00017964076430661974,-4.9779262913819526e-06,2.4629746716448992e-06,-0.0017357866847760306,0.027618500000000004
1.7157157157157155,0.9965393750000007,1.1191554687499996,-0.05182208593749999,17.737507812500052,0.0011590055169690139,0.0009014893778363647,2.3005276060792438e-05,0.000178564628985578,-4.875259353710867e-06,2.39931831113866e-06,-0.002152148500954354,0.02723904687499999
1.7197197197197198,0.9965467187500006,1.1190218749999996,-0.05130983593750001,17.73764843750005,0.0011439495214853324,0.0008874882360668337,2.2425279547272513e-05,0.000177602254223648,-4.76904666015379e-06,2.336271028441433e-06,-0.001125217348089791,0.0268580078125
1.7237237237237237,0.9965546093749993,1.1188929687499993,-0.050794273437499995,17.737757812500046,0.0011277432318135272,0.000872992567206481,2.1843747072531568e-05,0.00017664446448361487,-4.6670949500433396e-06,2.273936757551877e-06,0.0014790350937232688,0.026475765625
1.7277277277277276,0.9965613281249998,1.1187664062499998,-0.05027605468750001,17.73789843750004,0.0011015719964611037,0.0008580011375595091,2.1261272425043582e-05,0.00017591102316281276,-4.562701037650837e-06,2.2122126007644347e-06,0.002662145933868487,0.026092328125000012
1.7317317317317316,0.9965689843750001,1.1186382812499998,-0.04975568750000003,17.73812500000003,0.0010890207220464188,0.0008425020301523391,2.0678430262942907e-05,0.0001749292474120881,-4.4617039345251825e-06,2.151396767204003e-06,0.0009527343740955985,0.025708164062500004
1.735735735735736,0.996577716535433,1.1184755905511807,-0.049333055118110224,17.738362204724424,0.0010651092466991141,0.000829198491611137,2.024493562545968e-05,0.0001740856734577037,-4.382128663292111e-06,2.0488350347198654e-06,0.00027007353162389336,0.025394322834645676
1.7397397397397398,0.9965912096774194,1.1181798387096773,-0.04926510483870968,17.73869354838711,0.0010633644322326496,0.0008238534774890087,2.0274047585169494e-05,0.00017313407933793046,-4.445795026353469e-06,2.338140665010611e-06,0.0006060351192331837,0.025207750000000008
1.7437437437437437,0.9966037815126048,1.1178974789915965,-0.04921513445378149,17.7389579831933,0.0010707726827203778,0.0008179335659062935,1.9880322461801547e-05,0.00017237389377866563,-4.458867927177411e-06,1.915268605272656e-06,0.0019747125195408444,0.02501288235294119
1.7477477477477477,0.9966200862068963,1.1175818965517248,-0.049139189655172416,17.7393879310345,0.001058118292952992,0.0008133357296881676,1.9859949668387614e-05,0.00017111187329078847,-6.094581487607874e-06,2.2593519163081866e-06,-0.0008841677325222008,0.024837758620689647
1.7517517517517516,0.9966307339449544,1.1173073394495419,-0.049116834862385314,17.739678899082584,0.0010444926984241043,0.0008089934138351164,1.9617148794244648e-05,0.0001701230180540872,-5.138193281765339e-06,2.875082383734832e-06,-0.0005193691615659191,0.0246764128440367
1.755755755755756,0.9966429069767437,1.1169941860465114,-0.049268930232558156,17.739976744186052,0.0010600348499201218,0.0008068376300183876,1.970661601422547e-05,0.00016738769226610356,-2.7069904653054326e-06,2.6963506830459694e-07,0.0007832552725517417,0.024573011627906975
1.7597597597597598,0.9966523711340197,1.1167391752577314,-0.04901109278350514,17.740360824742268,0.0010430989807643787,0.0008031282480841762,1.8843819937866835e-05,0.00016456609641830877,-2.9241711187119205e-06,2.574521734277907e-06,-0.002464047720252438,0.024367793814432985
1.7637637637637638,0.99666404040404,1.1165101010101015,-0.048804828282828276,17.74062626262626,0.001035497372715577,0.0007951331807280891,1.9161606167731253e-05,0.0001636898164473627,-2.615463154014965e-06,1.9758636640332697e-06,-0.0018403922049969879,0.024145101010101016
1.7677677677677677,0.996678454545454,1.1162145454545456,-0.048704754545454566,17.74080909090908,0.0010396339702478663,0.0007918541573942958,1.8936808833976043e-05,0.00016170091097527511,-3.947166982776749e-06,1.7691728658440493e-06,0.002692799918008859,0.023969218181818196
1.7717717717717716,0.9966898181818183,1.1159463636363638,-0.048501590909090904,17.741181818181804,0.0010309862140489567,0.0007870493156508277,1.8419925125828524e-05,0.00015964673285124437,-4.373272417371871e-06,2.362048080070247e-06,0.00019496694295639827,0.023771190909090915
1.775775775775776,0.9967012499999998,1.1157320312499983,-0.048324085937500004,17.74151562499998,0.0010107844427533763,0.0007794225620551135,1.8792867142955384e-05,0.0001592383738463765,-4.107256742877019e-06,1.9664647390763505e-06,-0.0018454221188335396,0.023554289062499997
1.7797797797797799,0.9967114062500004,1.1155125000000004,-0.0480836640625,17.74172656249998,0.0010076435937491635,0.0007721979690746448,1.853629285507885e-05,0.0001579361200195542,-4.059544993261752e-06,1.9385885017528696e-06,-0.0005020435174287741,0.023324640625000004
1.7837837837837838,0.9967201562500003,1.1153117187500003,-0.04780172656250002,17.741906249999985,0.0010063325189200167,0.0007638543126439797,1.8239463083917498e-05,0.00015684143663943773,-4.0072551836425316e-06,1.9069914259858352e-06,0.002106366211819477,0.023078007812499992
1.7877877877877877,0.9967286718749998,1.11512578125,-0.04747596875000002,17.742132812500003,0.000997616991576633,0.0007542925474990241,1.7899999281642445e-05,0.0001556611179443293,-3.946339408398365e-06,1.8713612370390667e-06,0.00195763861023579,0.02281325781250001
1.7917917917917916,0.9967364843749993,1.1149640624999995,-0.047104554687500015,17.74243750000001,0.0009762330834972577,0.0007433171776923208,1.7515746842627703e-05,0.00015503409412842561,-3.8793154922227546e-06,1.8320164586223835e-06,-0.0018228164071274477,0.02252920312500001
1.795795795795796,0.9967432812499989,1.11482109375,-0.04668517968749999,17.742625000000007,0.000962991430053517,0.0007307846225458369,1.708427262560972e-05,0.00015443558113402422,-3.8039868826855478e-06,1.788834763573338e-06,-0.002304390625454289,0.022224703124999988
1.7997997997997999,0.9967530468749995,1.114611718750001,-0.04624956249999997,17.742781250000004,0.0009438414251676797,0.0007182787498085964,1.6649832729715352e-05,0.0001536012245605678,-3.7276630300855468e-06,1.7445921623072251e-06,0.0014478896486025405,0.021930218749999994
1.8038038038038038,0.9967646874999992,1.1143500000000008,-0.045912070312500004,17.743039062499978,0.0009295462499985252,0.0007089161746200545,1.6322276031740912e-05,0.00015217805273444462,-3.6676185459766765e-06,1.7095092600274354e-06,0.003158576600469587,0.021635101562500002
1.8078078078078077,0.9967742307692303,1.1141567307692304,-0.04566073076923075,17.7433846153846,0.0009249715893135946,0.0007008322810044387,1.591033638060636e-05,0.00015155667222629954,-3.4988423122577297e-06,1.2234801236269969e-06,-0.00048607100484332477,0.021401711538461543
1.8118118118118116,0.9967793814432988,1.1140103092783504,-0.0454611649484536,17.743597938144315,0.0009140205122757372,0.0006940649557562978,1.5691102502196217e-05,0.00015087652747368396,-3.075321862790916e-06,9.123732663098054e-07,-0.0018657286632333125,0.02121574226804123
1.815815815815816,0.9967882105263155,1.1138494736842104,-0.04526698947368421,17.74372631578946,0.0009193499734072574,0.0006880386113577836,1.5716783470471686e-05,0.0001500229268476122,-3.7293647282316434e-06,1.376045789333055e-06,-0.0005604117442317147,0.021051526315789475
1.8198198198198199,0.9967916666666662,1.113712745098038,-0.045079745098039234,17.743813725490174,0.0009076468963888917,0.0006831597191507099,1.5138528046140738e-05,0.00014875921047672463,-4.032740817452716e-06,1.8752610431372205e-06,0.0025646711852687076,0.020903990196078425
1.8238238238238238,0.996801153846154,1.1135413461538464,-0.04484641346153844,17.743999999999975,0.0008977857904948205,0.0006771318919444351,1.5351179552700368e-05,0.0001476336930565647,-4.473493888860726e-06,2.472975945850721e-06,0.0025793846162969203,0.02073811538461538
1.8278278278278277,0.996809062500001,1.11335546875,-0.04461109375000002,17.744304687499977,0.0008989752044679111,0.0006697925019287076,1.5047791779975067e-05,0.00014672394348146794,-3.439109519648347e-06,1.5774284232921855e-06,-0.0003488428341142935,0.0205300703125
1.8318318318318316,0.9968199999999998,1.1131015624999994,-0.044284570312499986,17.74467187499997,0.000866630310059957,0.0006609088634872457,1.4749032708039767e-05,0.00014581815948482707,-3.385458102879492e-06,1.5455983833037967e-06,-0.0025205764151223775,0.020263531250000008
1.835835835835836,0.996835312499999,1.1127585937499993,-0.04395037499999999,17.744976562499946,0.0008722182855238625,0.0006515903186093751,1.4441221342293848e-05,0.00014388404228511675,-3.3279894929307924e-06,1.5118337536361294e-06,0.0002599213279950163,0.01995571875
1.83983983983984,0.9968492187499999,1.1124507812499995,-0.043668867187499995,17.745351562499952,0.0008579467962652743,0.0006435331635604867,1.4180970457382496e-05,0.00014215291903682536,-3.277915233282434e-06,1.4834127296505746e-06,-8.020171958378342e-05,0.019702609375
1.8438438438438438,0.9968610937499994,1.1121968749999998,-0.04340325,17.745671874999985,0.00084857999023491,0.0006360407019374999,1.393986499727673e-05,0.0001408418273437309,-3.232891042761289e-06,1.4574290764970714e-06,-0.0010577951655363904,0.019477460937500003
1.8478478478478477,0.9968699999999995,1.1119921875,-0.04315192187499999,17.745890625000023,0.0008335311889644537,0.0006290725759938963,1.3716101976385958e-05,0.0001399281256103252,-3.1909539902954533e-06,1.4335810306717057e-06,-0.0004621994635272131,0.01927741406249999
1.8518518518518516,0.9968768749999996,1.111825000000001,-0.0429131953125,17.74597656250004,0.0008389193749980262,0.0006225834493212283,1.3507847577467205e-05,0.00013919775332032341,-3.152206756484478e-06,1.4114628020463614e-06,0.0033627181996962463,0.019099359374999996
1.855855855855856,0.9968853999999996,1.1116860000000002,-0.04267387,17.746140000000036,0.0008262374039995635,0.0006163658192231006,1.3212072958595301e-05,0.00013887384482001025,-4.345749280800626e-06,1.6303307028768287e-06,0.0035151003984879026,0.018931730000000008
1.85985985985986,0.9968899,1.1116129999999997,-0.04249925999999998,17.746320000000033,0.0007995382310010957,0.0006087278994524007,1.331779815139551e-05,0.00014025990637996782,-4.228697234334939e-06,9.082715949516961e-07,2.6457598494289414e-05,0.018775759999999996
1.8638638638638638,0.9968898058252433,1.1115378640776705,-0.04226738834951457,17.746466019417507,0.0008136738090289697,0.0006047474937618052,1.3301961407458388e-05,0.00013917149819969027,-3.093057714167381e-06,1.6547799590728648e-06,-0.0016192851368259653,0.01866515533980583
1.8678678678678677,0.9968936718750011,1.1114789062499992,-0.04205099999999999,17.74654687500004,0.0008013597113054605,0.0006005133990000006,1.27934247276616e-05,0.00013872917421872688,-3.024724797258849e-06,1.336385440939843e-06,-0.0019572365739009,0.018548101562500002
1.8718718718718717,0.996895937500001,1.1114351562499993,-0.041850273437499974,17.746593750000038,0.0007931434515395797,0.0005956944569564856,1.2635346995850585e-05,0.00013866988461298801,-2.996491224224244e-06,1.3196910281609798e-06,-0.0015116025406314293,0.018435570312499996
1.875875875875876,0.9969000892857148,1.1113839285714284,-0.04164730357142856,17.746616071428605,0.000793620455995514,0.0005901646052292738,1.2710647423036313e-05,0.00013858135762115364,-3.5786578320312103e-06,1.1482588532939702e-06,-0.0005962724026176147,0.01831764285714286
1.87987987987988,0.9969050000000005,1.1112754901960786,-0.04145974509803922,17.746764705882377,0.0007834515561320199,0.0005831542422879666,1.2652085979732166e-05,0.00013927698860055626,-3.698983056484148e-06,8.138419439792784e-07,-0.0004026239919312502,0.01815824509803921
1.8838838838838838,0.9969114035087722,1.111083333333333,-0.04118975438596492,17.746947368421086,0.0007833000730992357,0.0005793593967817784,1.2133590053689998e-05,0.0001371706549707502,-2.7390969626462475e-06,1.3926033334848897e-06,0.00033278670235858954,0.01800489473684211
1.8878878878878878,0.9969226666666658,1.1108283333333333,-0.04093401666666666,17.747200000000024,0.0007745805305554576,0.000572556279533055,1.1897114683924381e-05,0.00013578217713887397,-2.713976541213832e-06,1.2474166836683604e-06,0.0018921599987606896,0.017790766666666666
1.8918918918918917,0.9969361157024792,1.11055867768595,-0.040660561983471066,17.747611570247965,0.0007668614329638945,0.0005662517570395474,1.1738862346685688e-05,0.0001340887106618116,-3.0288464087534954e-06,1.4576956457739766e-06,-0.0016833905482371847,0.01758422314049587
1.895895895895896,0.9969435294117645,1.110400840336135,-0.04044978151260505,17.747764705882386,0.0007511502513934953,0.0005601437470110859,1.161025914670659e-05,0.00013383272754752956,-3.256688438232566e-06,1.1852091186326696e-06,-0.00046297973403852666,0.01741862184873949
1.8998998998999,0.9969484374999997,1.1102593750000005,-0.04024042187500001,17.747914062500023,0.0007655264746078139,0.0005551623535720214,1.1361908682572545e-05,0.00013270407817385366,-2.746935984192052e-06,1.1823637829849274e-06,-0.0007191948856757335,0.017274453125
1.9039039039039038,0.9969564843749998,1.1100890625000006,-0.04001570312499999,17.74810156250003,0.0007389920678697592,0.0005496614721618653,1.1191144255959098e-05,0.0001320490548095618,-2.7131104020215627e-06,1.1636899566557604e-06,0.000359677184519569,0.017111789062499994
1.9079079079079078,0.9969653906249993,1.10988984375,-0.039785749999999974,17.748273437500032,0.0007242222406007581,0.0005439597219375021,1.1016117079169094e-05,0.00013102641347653016,-2.6775134725830576e-06,1.144572325382812e-06,0.00238373773083822,0.016939531249999997
1.9119119119119117,0.9969752343749999,1.1096562499999991,-0.039550109374999996,17.748632812500023,0.0007403505859395754,0.0005379927546755364,1.0836150943314208e-05,0.00012972136865228856,-2.6405975385742053e-06,1.1250625121965354e-06,-0.0011542129527128964,0.016756664062499992
1.915915915915916,0.9969861718750008,1.1094148437500004,-0.0393081875,17.748882812500014,0.0007080794671623369,0.0005317538954648438,1.0650629726321071e-05,0.0001291335684082337,-2.6033364447980624e-06,1.105183671743995e-06,0.0001276581416504996,0.016562187500000002
1.91991991991992,0.996998437500001,1.1091304687499999,-0.039059375,17.749109374999996,0.0007022595404051479,0.0005251933496093751,1.0458847338686155e-05,0.000127997590332031,-2.565110589287646e-06,1.0848453585278294e-06,0.0031788942868047343,0.0163550546875
1.9239239239239239,0.9970114062499991,1.10881015625,-0.038803101562499984,17.749609374999984,0.0007103498968505928,0.0005182739966303107,1.0260229216434855e-05,0.00012674185650022457,-2.524398824169238e-06,1.064044687542467e-06,-0.002226715087545017,0.016134117187500005
1.9279279279279278,0.9970269531249999,1.1084703125000004,-0.03853876562499999,17.75,0.0006834100561514678,0.0005109612003513181,1.005403489188683e-05,0.00012600726320800143,-2.484547150897288e-06,1.042786621532169e-06,-0.0009374999993383426,0.0158985546875
1.9319319319319317,0.9970424218749997,1.1081132812499976,-0.038281226562500006,17.75033593749999,0.0006872996673641385,0.0005039883178705451,9.85756565014248e-06,0.0001245449514464675,-2.4418394959990557e-06,1.0220657808709041e-06,-0.0002852691037560362,0.0156766015625
1.935935935935936,0.9970562499999994,1.1077843750000005,-0.0380334296875,17.750749999999986,0.0006770597558585223,0.0004975027574559937,9.673892743410064e-06,0.00012311257297365624,-2.401201706540569e-06,1.0022590960603697e-06,-0.0004536874990890283,0.015474953125000005
1.93993993993994,0.9970692187500004,1.10747890625,-0.03779237499999998,17.7509609375,0.0006896909613041124,0.0004912863918593757,9.49849166589659e-06,0.00012173469208982823,-2.3614903561193295e-06,9.834265037537072e-07,0.00330767034853352,0.015285320312500005
1.9439439439439439,0.997081484375001,1.1072156250000005,-0.03755750781250002,17.7513515625,0.0006696535058587916,0.0004853507944139997,9.3309790485178e-06,0.00012090792355960722,-2.3266946184009293e-06,9.65525117214439e-07,0.00014270452862774619,0.0151070546875
1.9479479479479478,0.9970921093749999,1.1069757812500007,-0.03732864062500001,17.751671874999992,0.000657744725950149,0.0004796850890895984,9.170914813480123e-06,0.0001202604938599014,-2.2928291465570478e-06,9.484949153669808e-07,-0.0013856076658385064,0.01493956250000001
1.9519519519519517,0.9971011718749997,1.1067570312500006,-0.037105382812500004,17.751898437499975,0.0006521550286850974,0.0004742733788378297,9.017920279550712e-06,0.00011955738745729472,-2.260453867855878e-06,9.322564564654259e-07,-0.0007575103138037775,0.014782078124999997
1.955955955955956,0.9971094531249999,1.1065585937499995,-0.036887359374999984,17.751992187499972,0.00064839109802306,0.00046910240583960096,8.871601425078161e-06,0.00011887607965085228,-2.228875882723995e-06,9.166880347360721e-07,0.0038827499397484644,0.014634046875
1.95995995995996,0.9971174999999999,1.1063859374999994,-0.03667422656249999,17.75225781249998,0.0006429698022476504,0.0004641659497924208,8.731521682058786e-06,0.0001183954124389236,-2.2001874042602273e-06,9.018083771796237e-07,0.0014831835332529408,0.014494843750000003
1.9639639639639639,0.9971234375000004,1.1062273437500003,-0.036465617187500014,17.752484374999977,0.0006509076898180144,0.0004594532943847033,8.597310378302741e-06,0.00011780971453249911,-2.1718522359293865e-06,8.874836992068016e-07,-0.00046710961817097996,0.014363789062500007
1.9679679679679678,0.9971288034188039,1.106105128205128,-0.03627157264957265,17.75269230769229,0.000637428264301132,0.0004546405388942945,8.564732105901321e-06,0.0001178648234494567,-1.993771719266445e-06,7.009704431297447e-07,-0.0021012656138168495,0.014240837606837605
1.9719719719719722,0.9971454621848735,1.1057369747899162,-0.03602426890756302,17.752941176470568,0.0006104484647972974,0.00044834616732264757,8.344251205342557e-06,0.00011703838977472625,-2.211913224197987e-06,7.697213781429214e-07,0.0032476520028126288,0.014029605042016809
1.975975975975976,0.9971642241379316,1.1052870689655172,-0.03577457758620689,17.753543103448244,0.0006129089707194169,0.0004414485640457048,8.075956281215289e-06,0.00011569524511741147,-2.076238548604764e-06,5.216959218572955e-07,6.934297067573425e-05,0.013791206896551724
1.97997997997998,0.9971731250000002,1.1050617187499998,-0.03556725000000001,17.75371093749997,0.0006073477532961835,0.00043652775868749947,7.984770355967134e-06,0.00011492047871094341,-2.040091241437285e-06,8.239842490644109e-07,0.0018416976936919127,0.013640687499999998
1.983983983983984,0.9971754687500003,1.1050117187499993,-0.035385750000000014,17.753765624999968,0.000600663925172551,0.00043309947818749974,7.882900759591285e-06,0.00011480905175780681,-2.0205926394423467e-06,8.128523425473624e-07,0.0031030075691660386,0.013555257812500008
1.9879879879879878,0.9971775000000006,1.104965624999999,-0.035206585937500014,17.753859374999962,0.000598623818361288,0.00042982052537542635,7.784553022795638e-06,0.00011431723454586457,-1.999480421918887e-06,8.019216418186412e-07,0.00172729272549077,0.0134741953125
1.9919919919919922,0.9971787500000004,1.104924218749999,-0.035029140624999996,17.753898437499963,0.0005924708197047046,0.0004266280570739743,7.688672954032976e-06,0.00011395990106197185,-1.979747512070244e-06,7.911732989023432e-07,0.0018246459360966583,0.013395882812500004
1.995995995995996,0.9971810156250002,1.104882031249999,-0.034852312499999996,17.75395312499996,0.0005903845208763414,0.00042348975090234354,7.594411118161974e-06,0.00011347507875973661,-1.959594115814162e-06,7.805640025170904e-07,0.001914060303874976,0.0133186875
2.0,0.9971858823529411,1.104811764705882,-0.03463930392156864,17.753999999999966,0.0005939057439454665,0.00042054313363312085,7.645787302537e-06,0.00011239088592849417,-2.6662038472894355e-06,8.523163462183781e-07,0.0036212549030096852,0.013239401960784308


==> figs/data/cyl_DNS/cylinder_DNS_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp,Sij^2
-2.0,0.998042109375,1.0780632812499995,0.04951566406250003,17.78154687499997,0.000910030370484538,0.0006877083874496435,1.9217703979971708e-05,-3.82927099914776e-05,4.128633581048383e-06,2.8132236430172802e-06,0.0038563571784493433,0.013545179687499999
-1.995995995995996,0.9980392187500002,1.0781132812499998,0.049746328125,17.781515624999972,0.0009201902923592353,0.0006960958068298333,1.9552702316197903e-05,-3.8044232482888074e-05,4.185924355407783e-06,2.8541969331188916e-06,0.0019989528814221558,0.013699890624999992
-1.991991991991992,0.9980379687500002,1.0781460937499996,0.04993868750000003,17.78149218749997,0.0009283442816168108,0.0007032845220273404,1.9842971585104736e-05,-3.800554262697875e-05,4.233705624718837e-06,2.8898206443056685e-06,0.0011137108769503357,0.013830062499999995
-1.987987987987988,0.9980370312500003,1.0781601562499996,0.050101156250000015,17.781460937499972,0.0009394274749765508,0.0007095991424130852,2.0099080068020778e-05,-3.784388830565394e-05,4.2767879929197735e-06,2.9210522323574244e-06,0.0015219281621057235,0.013941703125000003
-1.983983983983984,0.9980371875000004,1.0781687499999997,0.05024202343750002,17.781460937499972,0.0009482402734379836,0.0007153289246556982,2.0331971383134353e-05,-3.802023208005628e-05,4.31408332578136e-06,2.9488032983681768e-06,0.0005063031621261871,0.0140407109375
-1.97997997997998,0.9980379629629633,1.0781611111111113,0.0503585,17.781472222222174,0.0009519518209866185,0.000720895551824073,2.075586442358325e-05,-3.791890648145724e-05,4.469193964506295e-06,3.102126823657399e-06,0.00017153626674826228,0.014132490740740737
-1.975975975975976,0.9980378181818186,1.078134545454546,0.05042513636363634,17.781490909090863,0.0009595382611558012,0.0007293183499814089,2.0691920400640728e-05,-3.679056380163914e-05,4.2810310434049565e-06,3.0410455888830547e-06,-5.5313717837179865e-05,0.014239272727272727
-1.971971971971972,0.9980379661016955,1.0781423728813564,0.05056768644067797,17.781474576271144,0.0009666509164019121,0.000734258240579648,2.101634479161429e-05,-3.694511128990441e-05,4.583772172594237e-06,3.276349746475012e-06,-0.00024488623876095517,0.014332669491525415
-1.967967967967968,0.9980360000000004,1.0781566666666673,0.050736583333333314,17.78144999999996,0.0009673687888878124,0.0007390699449930592,2.1284014352676984e-05,-3.771889805555956e-05,4.3356242166945605e-06,2.9336097184284674e-06,-0.0007141024992165512,0.014432508333333337
-1.9639639639639639,0.9980346093750002,1.07818046875,0.050915828125000014,17.781421874999975,0.0009714080560312421,0.0007450229775954583,2.1524850835040276e-05,-3.790455960697714e-05,4.509697106970273e-06,3.0828096221213433e-06,-0.0008388967282826343,0.014550890625000003
-1.95995995995996,0.9980331250000001,1.0782007812499999,0.051103132812499986,17.781374999999976,0.0009869815618905875,0.000752984660497987,2.18446641664274e-05,-3.751584775998906e-05,4.558971084631021e-06,3.1179428678404583e-06,-0.0005000156246524057,0.014697164062499997
-1.955955955955956,0.9980298437499998,1.0782421875000001,0.051327453124999985,17.781312499999974,0.0009976913452152125,0.000762163649450929,2.221673104288082e-05,-3.7323773803728255e-05,4.617427942810339e-06,3.1598026406099925e-06,-0.000855472655871381,0.014871851562500002
-1.951951951951952,0.9980265624999999,1.07830234375,0.051597289062499975,17.781179687499975,0.0010038992132561653,0.0007727588239008188,2.2651765797277686e-05,-3.704803973998694e-05,4.687450130309753e-06,3.209793513467386e-06,0.0004301708377738578,0.015080937500000002
-1.947947947947948,0.9980206249999994,1.0783898437499992,0.05192076562499996,17.781085937499977,0.0010151886468523497,0.0007849614406638217,2.3160639958084747e-05,-3.6701329724032894e-05,4.7754298869568095e-06,3.2702071389976743e-06,0.00017038324034501784,0.015330140625000002
-1.9439439439439439,0.9980142968749993,1.078503124999999,0.05231803125000001,17.780945312499973,0.001045071865236613,0.0008006118873740229,2.381076470633882e-05,-3.608207197260821e-05,4.885327719091303e-06,3.3425566529877826e-06,-0.0012349561148425892,0.01562559375
-1.93993993993994,0.9980068749999997,1.0786250000000006,0.052713898437500004,17.780749999999966,0.0010634218749983049,0.0008181761615209337,2.452530069992675e-05,-3.578651464848648e-05,5.002879741211212e-06,3.4121812782656975e-06,-0.0003049374987540432,0.015941960937500003
-1.935935935935936,0.9980014843750006,1.0787140625000007,0.053043023437499996,17.780585937499964,0.0010712838647448653,0.0008324611021088267,2.5119338406903426e-05,-3.566936204836557e-05,5.100724170215156e-06,3.473503605846185e-06,0.0013105941785624964,0.0162018125
-1.931931931931932,0.9979971093750003,1.0787710937500012,0.05331352343749998,17.780499999999964,0.0010849585394261396,0.0008440018124291392,2.560823014124141e-05,-3.544736533818427e-05,5.182574549658371e-06,3.5268001223051674e-06,0.0012416250013416175,0.01641234375
-1.927927927927928,0.9979946875000002,1.0788078125000005,0.0535335,17.780437499999966,0.001088547438964138,0.0008532784402499982,2.6007584017018004e-05,-3.539709296877108e-05,5.246872473706139e-06,3.5725140569765674e-06,0.001354808594953738,0.016580843749999994
-1.9239239239239239,0.9979928125000005,1.0788132812500009,0.05371125781249999,17.780421874999966,0.0011150291986068428,0.0008607125029491602,2.6332997077128122e-05,-3.482453076786296e-05,5.3003105254880475e-06,3.6115802675205042e-06,0.0008948220226443482,0.01671415625
-1.91991991991992,0.9979923437500007,1.078808593750001,0.05385485156249999,17.78041406249997,0.001118893051145653,0.0008667440256810914,2.6599797969525567e-05,-3.450636825564485e-05,5.340836223602271e-06,3.645279470388488e-06,0.001094516053285588,0.016819609375000006
-1.915915915915916,0.9979927343750007,1.078789843750001,0.053972585937499984,17.780421874999966,0.0011171605218485148,0.0008717498109691783,2.6823576004674012e-05,-3.419473779911475e-05,5.377785510761186e-06,3.674580899792672e-06,0.0009729470226602643,0.016904289062499998
-1.911911911911912,0.9979943750000003,1.0787767857142865,0.05412952678571429,17.780455357142824,0.0011317180325236542,0.000873736294240353,2.698753065170323e-05,-3.426620384251039e-05,6.618616109774103e-06,4.800795293210231e-06,5.014979382167439e-05,0.0169664375
-1.907907907907908,0.9979946093750003,1.0787210937500002,0.05416289062500003,17.780453124999966,0.0011334581488020579,0.000880293779144285,2.7204237402680477e-05,-3.3027615661665455e-05,5.43452831905497e-06,3.725371490985103e-06,0.0017366696789622438,0.017039890624999988
-1.9039039039039038,0.9979953125000003,1.0786898437500003,0.05425190624999997,17.780531249999964,0.0011344709905991568,0.0008845580119912154,2.7392044970911026e-05,-3.283183845211729e-05,5.451864828180029e-06,3.7493609343610842e-06,-0.00010403222535160239,0.017104992187499998
-1.8998998998999,0.9979947619047619,1.0786247619047618,0.054253142857142854,17.780561904761868,0.001153384910657751,0.0008960374425033999,2.740793787803111e-05,-3.0183296870739396e-05,4.00798809959164e-06,2.6461380425306116e-06,0.001142160454662644,0.017224742857142858
-1.8958958958958958,0.9979939473684212,1.0786798245614033,0.05457800877192984,17.78049122807014,0.0011603623999694168,0.0008944049935788682,2.8185792467404705e-05,-3.2591663858119735e-05,5.474258045898799e-06,3.4757107821962973e-06,0.0002720393978847824,0.01730223684210526
-1.8918918918918919,0.997989816513762,1.078737614678899,0.05486648623853212,17.780412844036665,0.0011453421631180127,0.0008994952933415513,2.8513200619001307e-05,-3.379937150072704e-05,6.596270811816917e-06,4.5468028695085335e-06,0.00022184790952906042,0.017438522935779813
-1.887887887887888,0.9979900934579441,1.078695327102804,0.05493255140186913,17.78037383177567,0.0011855501650792633,0.0009232250768548369,2.9108895394383658e-05,-2.9122017049521e-05,5.779260602078789e-06,4.216376258803292e-06,0.0029792995031243663,0.017732130841121505
-1.8838838838838838,0.997975740740741,1.0788888888888897,0.05551087037037036,17.780138888888864,0.0011969135802452069,0.000930081233686902,2.943889818026645e-05,-3.281125514407318e-05,5.864764300411436e-06,3.80878275753257e-06,0.0013833140440624447,0.017983981481481486
-1.87987987987988,0.9979776033057857,1.0788685950413224,0.0556224297520661,17.78014049586774,0.0012177612451342856,0.0009580907630219286,3.0269343456821253e-05,-2.827611047057088e-05,5.429524947312038e-06,3.710115541778834e-06,0.001727914146385956,0.01835846280991736
-1.8758758758758758,0.9979726562500001,1.0789492187500005,0.055978132812500005,17.780070312499976,0.00122639585876394,0.0009671681780761112,3.0963999809727225e-05,-2.9687665130652408e-05,6.035848824981649e-06,4.115576141053892e-06,0.00019343255729609155,0.018576039062499997
-1.8718718718718719,0.9979682812499995,1.0789929687500002,0.056267328125,17.779999999999976,0.0012569858880622231,0.0009809096606735838,3.15845080634847e-05,-2.916860472411409e-05,6.144924992853391e-06,4.180405862518458e-06,-0.0008999999985235263,0.018830859374999995
-1.867867867867868,0.9979632031249996,1.0790648437499997,0.05658669531250002,17.779937499999978,0.0012604692327886635,0.000995818569860289,3.2266574032328594e-05,-2.9549473211674948e-05,6.253421172998017e-06,4.252022090174326e-06,-0.0018806289048711733,0.01911338281250001
-1.8638638638638638,0.9979576562499995,1.0791406249999993,0.05693844531249999,17.779828124999987,0.0012883239746097619,0.0010119376641454462,3.301448785850111e-05,-2.9409773559523067e-05,6.375818124389773e-06,4.331647241098333e-06,-0.002678779540190135,0.019425585937499996
-1.85985985985986,0.9979481249999995,1.0793195312500004,0.05724373437499997,17.779554687500006,0.0012982557122800387,0.0010251712810544476,3.3601222294252334e-05,-2.9538365124530397e-05,6.486974898736492e-06,4.384480167221548e-06,-0.0002211358034287514,0.01970771093749999
-1.8558558558558558,0.9979357812499995,1.0795609374999997,0.05751404687500002,17.779203125000013,0.001312244724121614,0.0010363680058103016,3.407406527497817e-05,-2.9449613793933183e-05,6.567027769079699e-06,4.417745402453993e-06,0.0021237399894857845,0.019984960937499997
-1.8518518518518519,0.9979232031249999,1.0798304687499996,0.0577881953125,17.778960937500013,0.0013310025091566313,0.001047532295024352,3.454549058874938e-05,-2.9688407513446535e-05,6.654439591833293e-06,4.448729758401994e-06,-0.0009051421512822344,0.020269867187500012
-1.8478478478478477,0.9979083593750002,1.0801234375000002,0.058066203125000014,17.77853906250001,0.0013427347631829178,0.0010586808983962365,3.5015194821580746e-05,-2.98153594482653e-05,6.734876725708085e-06,4.477315382825939e-06,0.0019081781613863313,0.020562398437499994
-1.8438438438438438,0.9978925781250003,1.080446875,0.058348265625000006,17.778203125000008,0.0013626753027338179,0.001069779898554443,3.54830610239981e-05,-3.0451256201172172e-05,6.8222080236084e-06,4.503405390463995e-06,0.0005717712398336516,0.020862593749999995
-1.83983983983984,0.9978875000000001,1.0805468749999998,0.058607578125,17.77808593750001,0.001374700927734951,0.0010824814738220221,3.606729826581385e-05,-3.063383178711354e-05,6.926594221801736e-06,4.5559983441717546e-06,-0.0004958511356676354,0.02112590625
-1.8358358358358358,0.9978932031250004,1.0803781250000004,0.058839499999999996,17.77821093750001,0.0013893570214840167,0.0010971304272500001,3.6789259974898505e-05,-3.0025873437505846e-05,7.030462254541115e-06,4.639813025210948e-06,0.0006064867548616348,0.021333156250000006
-1.8318318318318318,0.9978989062500006,1.0802296875000004,0.05907518750000001,17.77830468750001,0.0014053847436521494,0.0011118261280898436,3.751202186905104e-05,-2.9365082128918196e-05,7.139372869543591e-06,4.722196978016116e-06,0.002116813415057095,0.0215479453125
-1.8278278278278277,0.9979028125000005,1.0800976562500002,0.05931449999999999,17.77840625000001,0.0014234279632565627,0.0011265721210000027,3.8236480435956905e-05,-2.8569619140647595e-05,7.23382215530433e-06,4.802464113800784e-06,0.002021209960616943,0.021770367187500004
-1.8238238238238238,0.9979064843750001,1.07998828125,0.059557164062500015,17.77853906250001,0.001433124862670443,0.0011414199900824573,3.8963124958936e-05,-2.7750189483630172e-05,7.3406813828124176e-06,4.88195232589064e-06,0.0007363031614318061,0.0220001875
-1.8198198198198199,0.9979085156249998,1.0798953124999997,0.05980335937499999,17.77864843750001,0.0014526765405278308,0.0011563214887146006,3.9692929674092116e-05,-2.7000273315369583e-05,7.443565268017171e-06,4.959979944431125e-06,-0.0009652642212927276,0.022237335937499998
-1.8158158158158157,0.9979104687499997,1.0798210937499997,0.0600527109375,17.77871875000001,0.0014606242425547755,0.0011713094090570657,4.0426456031714434e-05,-2.623088218380032e-05,7.546830365752922e-06,5.036833951606735e-06,-0.001199766601587271,0.02248162499999999
-1.8118118118118118,0.9979110344827582,1.0797931034482755,0.06030204310344825,17.77871551724138,0.0014727158145071417,0.0011872153216878002,4.076389277505825e-05,-2.535957728885818e-05,7.710874952437344e-06,5.172505417172265e-06,-0.0008288912752050237,0.022747482758620676
-1.8078078078078077,0.9978968750000006,1.0800898437500002,0.060615976562500014,17.77830468750001,0.0014887419280997793,0.0011989346353744493,4.172018885619453e-05,-2.6364716644328157e-05,7.76665546948249e-06,5.148816430734854e-06,0.001257438415109391,0.02305715624999999
-1.8038038038038038,0.9978992187500003,1.0799812499999997,0.06086454687500001,17.77836718750001,0.0015186246484373278,0.0012147170899509262,4.2504068873119235e-05,-2.4975664746088033e-05,7.870586290380764e-06,5.2300087398951575e-06,0.0015351464230661804,0.023309804687499994
-1.7997997997997999,0.9979019531250001,1.07989609375,0.06111646093750002,17.77844531250001,0.0015353642034916515,0.0012305883587250361,4.3292394925543234e-05,-2.3974305230725634e-05,7.985308004931685e-06,5.310536161455569e-06,0.001101020446583334,0.023570039062499996
-1.7957957957957957,0.9979028124999998,1.0798328125,0.06137157031249999,17.77848437500001,0.0015368782983400386,0.001246548326127871,4.40862160412194e-05,-2.328537808837794e-05,8.095212377099694e-06,5.389558826560298e-06,0.0012745778808493924,0.023837679687499995
-1.7917917917917918,0.9979039062499995,1.0797765625,0.06162971875,17.77855468750001,0.0015653875756842517,0.0012626222980458976,4.48863656414443e-05,-2.2075859716808033e-05,8.202433905090528e-06,5.467579390189228e-06,-0.0006005264281725431,0.024112648437499985
-1.7877877877877877,0.9979042968749993,1.0797374999999998,0.0618908203125,17.77856250000001,0.0015856810937509014,0.0012787974547958355,4.569364530700879e-05,-2.1128659667926653e-05,8.314745080077973e-06,5.545077255218499e-06,-0.00017519140618560414,0.024394679687500004
-1.7837837837837838,0.9979037499999993,1.0797179687499994,0.06215474218749997,17.778531250000007,0.0015841079583758244,0.0012950981798554094,4.6509006809230674e-05,-2.0654482867366042e-05,8.439285951104163e-06,5.622404921586714e-06,0.0007015927736233607,0.02468378906249999
-1.7797797797797799,0.9979019531249994,1.0797132812499992,0.06244478906249999,17.778500000000008,0.0016114177923609585,0.0013129311314398788,4.740701173728819e-05,-1.9694658135935295e-05,8.559762939721704e-06,5.705461474685295e-06,0.0006408750000446162,0.025020476562499998
-1.7757757757757757,0.9979041379310347,1.079665517241379,0.06261940517241378,17.778525862068964,0.001640474328181707,0.001337838544128939,4.876078579867684e-05,-1.6184888614712012e-05,9.264381128507807e-06,6.6106396628173935e-06,0.0008285165725396837,0.025414982758620676
-1.7717717717717718,0.997897421875,1.0797414062499993,0.06301078125,17.778398437500005,0.0016506831292744106,0.0013474367587646497,4.915085460382227e-05,-1.8349555786056904e-05,8.81876549838279e-06,5.864659073797621e-06,0.0015177474977008387,0.025664171875000003
-1.7677677677677677,0.9978949218750002,1.079764843749999,0.06328202343749996,17.778335937500003,0.0016680384515410651,0.001364008165905704,4.998894616189543e-05,-1.769633667587922e-05,8.933917808990244e-06,5.938932108387731e-06,0.001161918396121564,0.025976921875
-1.7637637637637638,0.9978925000000007,1.079793749999999,0.0635491484375,17.778257812500005,0.001690769960939642,0.0013804112016185923,5.082018485525592e-05,-1.7098300634690866e-05,9.058946933348947e-06,6.011535838545834e-06,0.0010491522826328037,0.026288007812499993
-1.7597597597597598,0.9978901562500008,1.0798234374999993,0.06381489843749999,17.778203125000005,0.001710250075685149,0.001396868893661563,5.165642781353828e-05,-1.651049449458153e-05,9.171528907824368e-06,6.083487098380678e-06,0.0010405212400996788,0.026600609375000004
-1.7557557557557557,0.997887187500001,1.0798554687499997,0.06408198437500001,17.778078125000008,0.0017215416107179138,0.0014135844348122555,5.250946236986775e-05,-1.6125025695812312e-05,9.302068744567859e-06,6.15696407270973e-06,0.003922556396162236,0.026918140625000007
-1.7517517517517518,0.9978843750000007,1.0798789062499998,0.06435324999999997,17.77805468750001,0.0017396728363037184,0.0014307654644375046,5.3391044719321525e-05,-1.5350036132788514e-05,9.422345145752126e-06,6.232078420765626e-06,0.0024902782588469563,0.027243742187500003
-1.7477477477477477,0.9978826562500005,1.0799,0.06463135156250001,17.77803125000001,0.0017573962499994877,0.0014486032389545286,5.4312996510626164e-05,-1.4576239843772099e-05,9.552017317187417e-06,6.311353591347795e-06,0.0011361240229348368,0.02758081249999999
-1.7437437437437437,0.9978804687500002,1.0799117187500002,0.06491926562499999,17.77800781250001,0.001782867206419736,0.001467311606960696,5.5287995586719464e-05,-1.3708533581555105e-05,9.692057780114733e-06,6.395207253264898e-06,0.0002507186882780843,0.027921078125
-1.7397397397397398,0.9978784375,1.0799328125000003,0.06520315625,17.77798437500001,0.0017990267358385381,0.0014859695087880856,5.626379133902163e-05,-1.3145100439496127e-05,9.81855854173552e-06,6.474099495612044e-06,-0.0009471877448277155,0.028274218750000003
-1.7357357357357357,0.9978772656249999,1.0799515625,0.06548161718750001,17.77794531250001,0.0018132164038076048,0.001504296873009704,5.722559768291819e-05,-1.2521671667514722e-05,9.956206200891144e-06,6.551890181185962e-06,-0.0014332842413864455,0.028623093750000005
-1.7317317317317318,0.997873671875,1.07996953125,0.0658094375,17.7778203125,0.0018525303216547773,0.0015265804359335935,5.8394649697622155e-05,-1.1218618701194782e-05,1.0115188478527647e-05,6.644230168702148e-06,0.0007455614620539563,0.029023257812499995
-1.7277277277277276,0.9978679687499997,1.080034375,0.06635242187500001,17.7776875,0.0018851238183590358,0.0015648607988220202,6.038112723863465e-05,-9.740239501968007e-06,1.0384701986157247e-05,6.790612981233541e-06,0.0010927773436151256,0.029742414062499986
-1.7237237237237237,0.9978633593749993,1.08008203125,0.0668269140625,17.777570312499993,0.0019188995208743176,0.001597915119383237,6.212383942339419e-05,-8.213145294186375e-06,1.0626439305053668e-05,6.92316430383669e-06,0.0007281591186369951,0.030370882812500014
-1.7197197197197198,0.9978592187499994,1.0801187499999998,0.06723789843749997,17.77747656249999,0.0019528608984380469,0.0016262751699584362,6.364092872925926e-05,-6.946062939397479e-06,1.083356812910135e-05,7.041597444606687e-06,0.0011708197633311102,0.030915218750000004
-1.7157157157157157,0.99785609375,1.0801414062499997,0.06759016406250001,17.777437499999987,0.0019804800042735327,0.0016504462845043323,6.495035923903216e-05,-5.575484136904896e-06,1.1009901688916054e-05,7.146181535561041e-06,-0.0002528164059185656,0.031382210937499995
-1.7117117117117118,0.9978537499999998,1.0801585937499998,0.06788917187499997,17.777382812499983,0.0020042873480234924,0.0016709103421267144,6.607186585240465e-05,-4.7911733519895305e-06,1.1162209822008996e-05,7.237537900783924e-06,-0.00026153716981980324,0.03177914843750001
-1.7077077077077076,0.9978503278688524,1.0801885245901637,0.06820368032786889,17.777327868852446,0.002023898884709441,0.0016868825798978058,6.662834257555282e-05,-4.816431537241206e-06,1.1900663668839467e-05,8.05870971403125e-06,-0.0006812386449155383,0.03211203278688525
-1.7037037037037037,0.9978486178861784,1.0801780487804875,0.06837788617886176,17.77733333333332,0.002038960168551762,0.0017041370394341978,6.744671723347707e-05,-3.7388268886856535e-06,1.0180054230200125e-05,6.059817993326717e-06,-0.0009788184276544598,0.03241582926829268
-1.6996996996996998,0.9978467567567563,1.0801990990990988,0.06862317117117119,17.77728828828829,0.0020356720712610965,0.0017155072252589831,6.837223493207246e-05,-4.219207953876092e-06,1.3314531948534919e-05,9.897830664363947e-06,-0.0011680741010877682,0.032664468468468474
-1.6956956956956957,0.9978492920353975,1.080134513274336,0.06854910619469025,17.777353982300884,0.0020501411982147832,0.0017106182699975735,6.761284466677338e-05,-5.4589948155214785e-06,1.270051592287564e-05,9.081534426881796e-06,-0.0008632845954252844,0.03253393805309736
-1.6916916916916918,0.9978518018018011,1.0800954954954953,0.0686804684684685,17.77737837837838,0.0020702971869170916,0.0017300968545553097,6.851885026486439e-05,-2.6177744663763436e-06,1.2348906232497489e-05,8.328300420382434e-06,-0.0012180440709812501,0.0328747837837838
-1.6876876876876876,0.9978510891089101,1.080066336633663,0.06880123762376236,17.77739603960396,0.002081460945986491,0.001745296632131652,6.904033623635379e-05,-1.8016662581832321e-06,1.0879393446417036e-05,6.814373321975807e-06,-0.0017505429856328192,0.03313228712871287
-1.6836836836836837,0.9978542857142849,1.080001904761905,0.06882801904761905,17.77744761904762,0.0020863619011333157,0.001754270460647256,7.013457259254211e-05,-1.9154819410477364e-06,1.2481394406222421e-05,8.318209296481263e-06,-0.0018343241721936465,0.03326433333333332
-1.6796796796796798,0.9978521621621615,1.0800207207207204,0.06911535135135136,17.77736936936937,0.0021020896607426565,0.0017733979373089825,7.144934086486236e-05,-1.7052730460070942e-06,1.2974406369410034e-05,8.89983505794291e-06,-0.00017701030748185076,0.03365156756756757
-1.6756756756756757,0.9978490082644622,1.0800165289256192,0.06937533884297517,17.777355371900818,0.0021238013796889277,0.0017958656662075056,7.270270738206546e-05,-5.870303939892185e-07,1.2623672465418817e-05,8.5356379685039e-06,-0.0016367461235518022,0.0340686611570248
-1.6716716716716717,0.9978439669421485,1.0800801652892553,0.0698099338842975,17.777231404958666,0.002145018366917606,0.0018094830484253824,7.468188721605901e-05,-3.1844327162688923e-06,1.2603280614677736e-05,7.985597044636538e-06,-0.0011134502419736236,0.03443428925619835
-1.6676676676676676,0.9978424218749999,1.0800585937499996,0.07008001562499998,17.777226562499983,0.00217968406677449,0.0018432562537497605,7.581838268811476e-05,6.174990845181361e-07,1.2391319385361037e-05,7.962556677861098e-06,-0.0018936294548552723,0.035035640625
-1.6636636636636637,0.9978382031249998,1.0800867187499996,0.07049509374999999,17.777117187499982,0.0022079924798596995,0.0018732050384287127,7.753938516700389e-05,1.8183160889057026e-06,1.2618686709092307e-05,8.094499723063996e-06,-0.0008173731072815826,0.03564321875000002
-1.6596596596596598,0.9978339062499998,1.0801195312499998,0.07096839062499997,17.776945312499983,0.0022527357122803515,0.0019066164383474138,7.948360357868471e-05,3.5301845582036417e-06,1.2870483366925591e-05,8.246908801822912e-06,0.001074731384903771,0.036332765625000006
-1.6556556556556556,0.9978290624999997,1.0801578124999995,0.07145013281249996,17.776749999999986,0.0022919125952156616,0.0019409214898261145,8.149964534481066e-05,5.002713415580562e-06,1.313734324963025e-05,8.403730348478185e-06,0.0039563125002928246,0.037044562499999996
-1.6516516516516517,0.9978252343749995,1.0801703124999993,0.07178065624999998,17.776695312499985,0.002314127243653541,0.0019674373883193383,8.305148334066362e-05,5.962981982493565e-06,1.3339331775338121e-05,8.51189922467805e-06,0.0041037665408794055,0.037579570312500005
-1.6476476476476476,0.9978234374999995,1.0801601562499994,0.07207614843749999,17.776679687499986,0.002340755599976818,0.0019917163264154686,8.448287796364345e-05,7.1849918518857026e-06,1.3516417847030777e-05,8.613937321913483e-06,0.0031749130253615476,0.03806246875
-1.6436436436436437,0.9978221093749994,1.0801351562499992,0.07235126562499998,17.776664062499986,0.002374450482790058,0.0020148404562106963,8.585402628289158e-05,8.573149255466928e-06,1.3683928183156105e-05,8.712393636308022e-06,0.003027309021547353,0.03851679687500001
-1.6396396396396398,0.9978168932038829,1.0801805825242716,0.07279755339805825,17.77658252427185,0.002387579040437293,0.0020233327241112277,8.645573554143624e-05,5.544907832957802e-06,1.888267913110304e-05,1.4451722740090317e-05,0.002628320859514588,0.03879853398058252
-1.6356356356356356,0.9978184905660378,1.0800801886792448,0.0728514245283019,17.77665094339623,0.002421125645248434,0.00206482371778204,8.777133387189471e-05,1.1798895202960735e-05,1.2777723914186249e-05,7.703587147965026e-06,0.0034170857066442295,0.03943730188679245
-1.6316316316316315,0.9978170312499999,1.0800765624999997,0.07319898437499997,17.776601562499987,0.002443212888183499,0.0020876836864685113,9.021062991155384e-05,1.1961327758824858e-05,1.4210922581560153e-05,9.013359285378534e-06,0.0034525131230793704,0.039946320312499985
-1.6276276276276276,0.9978135937500001,1.0800812499999994,0.07353732812500002,17.776585937499988,0.0024737121484383895,0.0021164449659860814,9.194519797909605e-05,1.3241967089863693e-05,1.4418767561268921e-05,9.125074839939501e-06,0.0010392816778335146,0.040524054687500005
-1.6236236236236237,0.9978085937499998,1.0801171874999997,0.07392779687500001,17.776523437499993,0.0024984237670901965,0.002148986317958737,9.392216088429342e-05,1.3972211303697746e-05,1.4668871125091566e-05,9.247950464581109e-06,-1.9898986465705093e-05,0.04119169531249998
-1.6196196196196198,0.9978009375000003,1.0801945312499996,0.0743713203125,17.7764296875,0.0025438371575932095,0.002184393433725531,9.606032663774372e-05,1.5225266595503273e-05,1.4935804107018376e-05,9.374968247623404e-06,-0.0019993096311736736,0.0419405546875
-1.6156156156156156,0.9977961718750001,1.0802359374999988,0.07476132031249996,17.776281250000004,0.002582506833499032,0.0022165871726317803,9.802623450249189e-05,1.683037598894377e-05,1.5170940796844785e-05,9.49336389843761e-06,-8.132910159019957e-05,0.042608179687500004
-1.6116116116116115,0.997792734375,1.0802374999999993,0.07509564843749995,17.77621875000001,0.0026049123437519306,0.0022459740545014107,9.98512479232179e-05,1.783322099623008e-05,1.5388853492148127e-05,9.605648287434159e-06,-0.00035929785161670225,0.043200249999999996
-1.6076076076076076,0.9977932432432431,1.0801513513513514,0.07529405405405405,17.776216216216223,0.0026532383540300852,0.0022833928114925697,0.00010123055211602716,2.335909812514747e-05,1.6775295873387003e-05,1.111254818592648e-05,0.0011820793763490656,0.04386050450450451
-1.6036036036036037,0.9977916666666663,1.0801342592592593,0.07565373148148147,17.776185185185195,0.002675722715191897,0.0023034193944093803,0.00010271033147446754,2.237760086590268e-05,1.9139187934979476e-05,1.3708859719048557e-05,0.0017772990394178123,0.04430452777777777
-1.5995995995995997,0.9977912962962959,1.080074074074074,0.07592025925925926,17.776175925925934,0.00270203155006854,0.002328654048821671,0.00010650029926864402,2.2199980795639673e-05,1.834104893758522e-05,1.2882030983226015e-05,0.0022916727535289283,0.04481808333333334
-1.5955955955955956,0.9977892187499999,1.08004296875,0.07622290625000003,17.776179687500008,0.002732966903686629,0.002355999031553706,0.00010683697242037696,2.3368859497011063e-05,1.6176492888940615e-05,1.0034175799658775e-05,0.0012638427121487439,0.04533433593750002
-1.5915915915915915,0.9977874999999999,1.0800234375,0.07653907812499997,17.77614843750001,0.0027509369506837356,0.0023863359260251505,0.00010877666889118966,2.407205285648306e-05,1.6408716606365972e-05,1.0149370143050681e-05,0.0013592279660770146,0.045939679687500005
-1.5875875875875876,0.9977840625,1.0800304687500004,0.07690369531249998,17.776078125000012,0.002794342821654583,0.0024195599285321695,0.00011090174919058164,2.5533090533449987e-05,1.665277896805372e-05,1.0272695481588223e-05,0.0002652438961945336,0.0466260078125
-1.5835835835835836,0.9977751562499996,1.0801125,0.07742918750000001,17.77589062500002,0.0028374560937500792,0.0024673615480898456,0.00011393468935271056,2.7524528906211487e-05,1.6996334583583954e-05,1.0410676980747916e-05,0.0012281130365181525,0.047689421875
-1.5795795795795795,0.9977667187500001,1.0801773437499997,0.07792925781250004,17.775781250000023,0.002892687299195007,0.0025136385892929056,0.00011690554143773821,2.9432858184796906e-05,1.7325758713486678e-05,1.054711840453609e-05,-0.0008990478524424361,0.04871568750000001
-1.5755755755755756,0.9977586065573769,1.080241803278688,0.07843130327868855,17.775614754098385,0.0029276464492082876,0.0025471847643670316,0.0001194685309771546,2.8514397977616457e-05,1.757858162953563e-05,1.0380216889977741e-05,0.00038896633873264364,0.04950583606557378
-1.5715715715715715,0.9977546788990826,1.0802522935779815,0.07886162385321102,17.775467889908278,0.002977000568134436,0.002581751622684202,0.0001212633451706082,3.059582884433476e-05,2.028959395147746e-05,1.3418039704939395e-05,0.0028330379590784105,0.050323155963302765
-1.5675675675675675,0.9977565217391302,1.080159130434783,0.07903,17.775513043478284,0.003008426851416779,0.0026317573608695645,0.00012431907273655098,3.707609565212211e-05,1.878133883386721e-05,1.1534115751217342e-05,0.0024403889593145323,0.05127883478260871
-1.5635635635635636,0.9977537499999999,1.080135714285714,0.07937307142857146,17.77550892857145,0.0030416601530616205,0.002653070889137749,0.00012665344952731127,3.59447260204343e-05,1.743873726339285e-05,9.662662053526794e-06,0.0010144731335799406,0.051773232142857124
-1.5595595595595595,0.9977718897637794,1.0797763779527563,0.0790032047244095,17.775976377952773,0.003009745268769848,0.0026319479739817,0.0001249174087712021,3.659158278869479e-05,1.722390653379201e-05,9.892855271855128e-06,0.0004905821185730019,0.051106645669291365
-1.5555555555555556,0.9977778512396694,1.0796033057851242,0.0790589173553719,17.77614049586778,0.0030228178403106654,0.0026444264295716778,0.00012520363751898338,3.818601680211087e-05,1.7460509384550828e-05,1.0435579712860663e-05,0.00015138521933977245,0.05129272727272731
-1.5515515515515514,0.9977826984126975,1.0794492063492063,0.07915644444444443,17.776277777777782,0.003054490277148103,0.002668528731485006,0.00012716550183316475,4.082934320991105e-05,1.7032258037968213e-05,9.650950248756995e-06,-0.0003373470018459557,0.051719174603174586
-1.5475475475475475,0.9977855468749994,1.07933125,0.07933388281250003,17.776335937499997,0.003074521523437568,0.0026915241003925066,0.00012903223744083688,4.21564091308696e-05,1.8520921725996152e-05,1.1270816505245085e-05,0.0010993871460982518,0.05216954687499999
-1.5435435435435436,0.9977521093750003,1.0797984375000003,0.08072077343749998,17.775671875000025,0.0031876781225583795,0.0028061020481518,0.0001367543514715774,4.4420905895972695e-05,1.942909564492211e-05,1.1614040952888657e-05,-0.0013856076669753747,0.054991726562499996
-1.5395395395395395,0.9977489062500002,1.07976484375,0.08107139062500003,17.77558593750003,0.003238350951537905,0.002843772590878659,0.00013936945465942082,4.691569420159358e-05,1.969420430804515e-05,1.1731660110318657e-05,0.0001852035510978567,0.05582164843749999
-1.5355355355355356,0.9977459375,1.0797515625,0.081402421875,17.775492187500028,0.003270938278808533,0.0028790097753845162,0.00014181677559132493,4.8568726684600216e-05,1.9929628473669392e-05,1.1833865402644653e-05,0.0016431171253543653,0.05660511718749997
-1.5315315315315314,0.9977431250000001,1.0797335937499999,0.08173390625,17.775390625000032,0.003314429027710286,0.0029146904441162084,0.00014431090737886758,5.062442346194518e-05,2.0161369001251307e-05,1.1931822968377732e-05,0.0036131286608451774,0.05739979687500001
-1.5275275275275275,0.9977398437499999,1.0797093749999997,0.08208583593750002,17.77533593750003,0.003343290537109578,0.0029536475696918313,0.0001470664395371352,5.224713356934141e-05,2.0413075145776153e-05,1.2038077788111014e-05,0.004229184019720833,0.058263453124999996
-1.5235235235235236,0.9977371874999997,1.0796078125,0.08263109375000004,17.775304687500032,0.0034305649389654302,0.003021297658178699,0.000151960222562421,5.661469458004276e-05,2.088309438084778e-05,1.2218889875084306e-05,0.004715141539179513,0.0597756796875
-1.5195195195195195,0.9977347656249995,1.07949765625,0.08326362500000005,17.775289062500033,0.003498091400756298,0.003101860158109369,0.00015786437903091244,6.051039912106926e-05,2.1441763556054024e-05,1.2436635208093774e-05,0.004723744566547339,0.061586437500000014
-1.5155155155155156,0.9977315624999994,1.0794031249999998,0.08381699218750002,17.77528125000003,0.003569362490234651,0.003171075101890559,0.00016297388997975448,6.459076721190837e-05,2.1923054973974293e-05,1.2627064720791636e-05,0.0035952333971067674,0.06315279687499999
-1.5115115115115114,0.9977286718749993,1.0793273437499997,0.08429635156250002,17.77525000000003,0.0036360787835698627,0.0032298415195014,0.0001673395357829972,6.837715523076715e-05,2.2306845286999073e-05,1.2789630368678831e-05,0.0036905624986616203,0.06449161718750002
-1.5075075075075075,0.997725793650793,1.0792825396825394,0.08474442063492064,17.77519841269844,0.003682532869740962,0.003278593488711957,0.0001712069798035043,7.076298115392399e-05,2.2771920145225845e-05,1.282258187635059e-05,0.00390869078984224,0.06565697619047621
-1.5035035035035036,0.9977225409836057,1.0792360655737703,0.08509966393442624,17.775204918032813,0.003723285256651998,0.0033219570343132904,0.00017448322613854145,7.287351375970252e-05,2.552798489725898e-05,1.63011896982249e-05,0.002745859646779536,0.06652571311475411
-1.4994994994994995,0.9977216101694908,1.0791906779661011,0.08539163559322033,17.775203389830537,0.0037712094046262745,0.0033593787402061885,0.00017863528925166612,7.660051863700446e-05,2.8151297104854305e-05,1.909460083066588e-05,0.002229195919483118,0.06744977966101695
-1.4954954954954955,0.997717787610619,1.0791707964601769,0.08560722123893806,17.77516814159295,0.003806321271047297,0.003397731105375834,0.0001788962607227436,7.976209407158097e-05,2.28715710214744e-05,1.3331885958307167e-05,0.0019816088953916733,0.06825215929203536
-1.4914914914914914,0.9977127450980392,1.0792470588235297,0.08598063725490199,17.7750392156863,0.003814021314878069,0.003400359429005669,0.0001807337436305144,7.489522491344047e-05,2.526901380023143e-05,1.557446966585693e-05,0.0018044102259295869,0.06846068627450982
-1.4874874874874875,0.9977120869565215,1.079314782608695,0.08576084347826089,17.775043478260905,0.0037996000423461407,0.0033879212041581066,0.00017840868318872585,7.561908231382142e-05,2.5737924024256322e-05,1.671951553305471e-05,9.021549948329266e-05,0.06804500869565218
-1.4834834834834836,0.9977093518518517,1.0795249999999994,0.08527712037037037,17.774972222222257,0.00372392252314957,0.0033173960746706935,0.00017174331594117237,7.154070625008113e-05,3.067207804560181e-05,2.304765209195067e-05,-0.00037824151360155156,0.06658327777777776
-1.4794794794794794,0.9977109401709403,1.0794444444444444,0.08538864957264959,17.77500854700858,0.0037791785375120845,0.003365316985697711,0.0001788762086078506,7.745728395053275e-05,2.3858676286798888e-05,1.3458082878771512e-05,-0.001356196655194708,0.0679287094017094
-1.4754754754754755,0.9977053125000003,1.0794937499999997,0.08570632812499997,17.77489843750002,0.0038033999609383695,0.0033846050068298368,0.00017892473724891907,7.471851611333402e-05,2.3378089204443046e-05,1.3143074823225679e-05,-0.0011550884407824924,0.06839964843750002
-1.4714714714714714,0.9977028125000003,1.0794632812499996,0.0860356171875,17.77480468750002,0.0038348056829837773,0.003427872575165954,0.00018223846169168595,7.692130391243057e-05,2.3666799456054295e-05,1.3240999546376968e-05,0.0006933212271746925,0.0695123359375
-1.4674674674674675,0.9976993749999999,1.07940546875,0.08643890624999999,17.77475781250002,0.0038994590325927003,0.003481010798803711,0.00018634430384831068,8.020781848142033e-05,2.4028638326062358e-05,1.3372887889162624e-05,0.0017347069693869344,0.07087910156250005
-1.4634634634634636,0.9976963281249998,1.07933125,0.086923859375,17.77473437500002,0.003954990273438153,0.0035449614213552277,0.0001913205267212808,8.376845595704785e-05,2.4493282707128755e-05,1.354362948184056e-05,0.0011616481925216249,0.07252536718750005
-1.4594594594594594,0.9976936718749999,1.0792249999999992,0.08751142187499998,17.77471093750002,0.004024961875001454,0.0036220869789157766,0.00019738304319707244,8.854822695324172e-05,2.504239492871074e-05,1.3761604773738378e-05,0.0009792133169526096,0.07451665625
-1.4554554554554555,0.9976904687499998,1.0790414062500002,0.0883391171875,17.774710937500018,0.0041516748480217025,0.003728786312033147,0.00020586641688378752,9.645820061640609e-05,2.5827649088793533e-05,1.4088140006284863e-05,0.0009010883170503803,0.07722134374999999
-1.4514514514514514,0.9976811718749997,1.07900546875,0.08919982812499998,17.774554687500014,0.004251885907592845,0.0038304922249704585,0.00021395621491615425,0.00010362420406499762,2.657324180678749e-05,1.4374865542500999e-05,0.0014556610710769746,0.0799408125
-1.4474474474474475,0.9976839062499996,1.0788210937500002,0.0895428125,17.774648437500016,0.004316922680053237,0.0038871316045898385,0.00021882046529318562,0.00010750476879881066,2.690001615634173e-05,1.4527779303918426e-05,0.0013260482781447536,0.08112962500000004
-1.4434434434434436,0.9976843749999996,1.0786203124999998,0.09005432812499996,17.774695312500018,0.004407127712402925,0.003974897673454847,0.00022672485298439748,0.00011284589333505901,2.73910221757083e-05,1.4669756011102785e-05,0.0022377977897463097,0.08384178124999998
-1.4394394394394394,0.9976844531249996,1.0784640625000004,0.09053871875000002,17.774726562500017,0.004478547145995826,0.004055131032108396,0.00023392421587742536,0.00011758931333001599,2.7824601430811156e-05,1.4783520701758756e-05,0.0023768783560740303,0.08624805468750003
-1.4354354354354353,0.9976833593749996,1.07834453125,0.09098755468750003,17.774726562500017,0.004549634423217652,0.004126757079489195,0.00024032848148263837,0.00012251330342402666,2.8218552975670835e-05,1.4879824582696382e-05,0.002455003356033103,0.08838587500000003
-1.4314314314314314,0.9976807031249997,1.0782585937499998,0.09140440625,17.774718750000016,0.004612311254273083,0.00419084389308496,0.00024602567202529395,0.00012664782932132745,2.8568232023661977e-05,1.4959859635094452e-05,0.002107733397622269,0.09028602343749999
-1.4274274274274275,0.9976777343749997,1.0781945312499994,0.09179307031250003,17.774664062500015,0.004685615282594036,0.004248368180104425,0.00025110698750771917,0.00013073701991576925,2.8895595922790037e-05,1.502592845531194e-05,0.0034268402702082312,0.09197984375000001
-1.4234234234234235,0.9976727586206892,1.0782189655172412,0.0923227672413793,17.774594827586238,0.004716276192033408,0.0042836100971699615,0.0002549624772020775,0.0001284448595867682,3.105582485227437e-05,1.767098511202456e-05,0.001537335834143505,0.09329049137931039
-1.4194194194194194,0.9976781147540981,1.0778598360655738,0.09276433606557377,17.774754098360678,0.004843583632760273,0.004415736970706734,0.00026665597271782304,0.00014546596841570614,3.390604974467246e-05,2.059668019490579e-05,0.0037724805150674,0.09703353278688528
-1.4154154154154153,0.9976766406249997,1.07774609375,0.09326053906249995,17.774765625000022,0.0049149199066158555,0.004487135916271916,0.00027258279643873045,0.0001483339493714153,3.0262375226379457e-05,1.533917151514246e-05,0.0029413513174745276,0.0987326171875
-1.4114114114114114,0.9976717968749995,1.0777976562499998,0.09354554687500001,17.77462500000001,0.004950649682006869,0.004521418159857177,0.00027549040513106,0.0001509772630005346,3.0490033894829422e-05,1.5353664045255693e-05,0.0031748593744964637,0.09964182031249999
-1.4074074074074074,0.9976655468749995,1.0778546875,0.09382251562499999,17.774585937500014,0.004992553884278106,0.004554476186796625,0.0002783261005289066,0.00015313361555177596,3.069971619993814e-05,1.5362035585231518e-05,0.0005010004266523538,0.10054170312499994
-1.4034034034034035,0.9976596093750004,1.0779101562499993,0.09410128125,17.77448437500001,0.0050315700531020635,0.004588862929608396,0.00028132657433952915,0.00015569509948737403,3.0934783852844326e-05,1.537013158579151e-05,-0.0009666721197163497,0.10151685937499999
-1.3993993993993994,0.9976556666666673,1.0779466666666662,0.09437336666666668,17.77439166666669,0.005070983822223596,0.004627492663998884,0.00028532804897181944,0.000158327312888909,3.4984459001110614e-05,2.0539812882065297e-05,-0.0011657867369194719,0.1024104166666667
-1.3953953953953953,0.9976505882352948,1.077972549019608,0.09467141176470585,17.774225490196105,0.005114399246443524,0.0046765002650657524,0.0002917384257694187,0.00016155223483280134,2.5133044127527415e-05,6.346964930626277e-06,0.00014351778048649066,0.10467297058823526
-1.3913913913913913,0.9976479629629634,1.0779351851851853,0.0949165092592592,17.774166666666698,0.005173329132373228,0.0047345414552221465,0.0002983940283597176,0.00016534019967427704,2.4583202226336918e-05,6.143814278020539e-06,0.0010363425911918966,0.10623366666666667
-1.3873873873873874,0.9976458252427184,1.0778592233009707,0.09522085436893206,17.774145631067988,0.00522629086153259,0.004809930640823454,0.0002990878993568768,0.00017817823678012434,3.605623220708881e-05,2.2886749360358176e-05,0.001980095295323281,0.1080340873786408
-1.3833833833833835,0.9976416190476189,1.0778057142857145,0.09581842857142855,17.774057142857178,0.00530722320544208,0.00486267636514966,0.0003092501596475963,0.00017671205659866573,3.8025569882558586e-05,2.267946314139184e-05,0.0025117300666579467,0.11033788571428571
-1.3793793793793794,0.9976402654867256,1.0776575221238938,0.096303982300885,17.774079646017732,0.005394088018638721,0.004956755382371357,0.00031738970214970324,0.0001846961426110183,3.1662076324042094e-05,1.4939807252889812e-05,0.0017387547171665574,0.11384094690265487
-1.3753753753753752,0.9976817241379309,1.0764767241379312,0.09657306034482761,17.775198275862095,0.005515965837543657,0.005079644015634276,0.00033396747826688455,0.00019332249795622758,4.134428939023521e-05,2.4979589690565617e-05,0.0008607365479065265,0.12277226724137937
-1.3713713713713713,0.9976689655172414,1.0766543103448276,0.096908525862069,17.774879310344858,0.005586185671075938,0.005160306580757947,0.0003438483573124046,0.00020526792144023864,3.700742885617543e-05,1.8612404739238785e-05,0.0012517095707380577,0.12772745689655174
-1.3673673673673674,0.9976517948717951,1.0769136752136754,0.09762191452991444,17.77443589743593,0.005644115624953816,0.005191149837702117,0.000345894519623681,0.0002018132763825925,3.4659643239572644e-05,1.686844224661698e-05,0.003274681786990641,0.13043587179487182
-1.3633633633633635,0.997654017094017,1.0767299145299147,0.09795200854700852,17.774495726495754,0.005727904831615893,0.005275540773743528,0.000353128567604528,0.00020874049974432818,3.4137629831776796e-05,1.5992421909984602e-05,0.004053805536159416,0.13203856410256415
-1.3593593593593594,0.9976553124999994,1.0765367187500003,0.09832952343749997,17.774570312500014,0.005816349432982815,0.005371218883054153,0.0003614445516997124,0.00022339966984248616,3.2511708482122945e-05,1.4054650813080271e-05,0.0028533309930480755,0.13792606250000006
-1.3553553553553552,0.9976433593750001,1.0766656250000006,0.09881263281249997,17.77437500000001,0.005894256943357767,0.005434969846662051,0.00036835980782523174,0.00022844431003420096,3.21035754643073e-05,1.3328185310136836e-05,0.0006558593744898644,0.14074678125000004
-1.3513513513513513,0.9976327343749996,1.0767750000000003,0.09929382031249995,17.774156250000008,0.005957161874999395,0.005500893497748977,0.00037577003139097406,0.0002337560080078599,3.1573679213867134e-05,1.2539594096888698e-05,-5.399414249041001e-06,0.1442380703125
-1.3473473473473474,0.997622656249999,1.0768617187499996,0.09977240625000001,17.773898437500016,0.006043838690797054,0.005569263826084955,0.00038373006581080216,0.00023993074680174475,3.0985742588659484e-05,1.1719276735467306e-05,0.0011905834344929644,0.14879476562499994
-1.3433433433433435,0.997614921874999,1.0768578125000003,0.10030057812500001,17.773703125000015,0.0061295954077142945,0.005655848715290771,0.0003940368142992179,0.0002483513478271221,3.0395669333562435e-05,1.0897786056101246e-05,0.002820974364567519,0.15456218749999998
-1.3393393393393394,0.9976117272727266,1.0767372727272726,0.10071746363636365,17.773718181818218,0.006235936428925948,0.005752674336839583,0.0004041006105917806,0.0002630256154462912,2.0881803833264808e-05,-2.5477572824731334e-06,0.0014874478498541066,0.16529699999999997
-1.3353353353353352,0.9976120370370375,1.076575,0.10095858333333332,17.773722222222254,0.006320528634259137,0.0058528551920671405,0.00041868271612125016,0.0002726427775463086,2.5501403311758812e-05,5.508892434483574e-06,0.0022983672827763257,0.1746614814814815
-1.3313313313313313,0.9976078125000003,1.0765445312500004,0.10154166406249998,17.77363281250002,0.006376872235717368,0.005896751396918394,0.0004259647549857403,0.000275017484490922,2.836315184992055e-05,8.518636355080435e-06,0.0023516464226531753,0.18634976562499997
-1.3273273273273274,0.9976060937500005,1.0764250000000002,0.10193546093750004,17.773601562500016,0.006470938124999215,0.005976388365959406,0.0004374418102829087,0.00028584021035155116,2.7500029840626678e-05,7.625809266819548e-06,0.003149997496961987,0.2008885937500001
-1.3233233233233235,0.9976027343750002,1.0763218750000003,0.10240644531250002,17.773546875000022,0.006567158896483738,0.0060677090209579464,0.00045064284026427245,0.0002966871441650032,2.6565012485376435e-05,6.636026565745604e-06,0.004078357176922509,0.21840140624999993
-1.3193193193193193,0.9975553124999998,1.0773023437500007,0.10324223437499998,17.772382812500005,0.006633722650755569,0.006104337916257573,0.0004538412046128544,0.00029752393382560804,2.746389279729023e-05,8.033462948228983e-06,0.0035810409544296817,0.22058328124999993
-1.3153153153153152,0.9975673015873018,1.0768198412698413,0.10350592063492065,17.772753968253973,0.006751886590450784,0.006227032330025457,0.00047462021275709366,0.00031546938411437797,2.9689665806582454e-05,1.1981857876434007e-05,0.0021528918492208504,0.2257756349206349
-1.3113113113113113,0.9975744736842104,1.0764964912280701,0.10392977192982455,17.772938596491244,0.006834251742074304,0.006325225313632193,0.0004829451937834012,0.00032478974481379985,3.716264414763029e-05,1.9082837862863513e-05,0.0029168032466486693,0.21779070175438595
-1.3073073073073074,0.9975744680851064,1.0762819148936167,0.10415487234042554,17.77295744680853,0.006989580098461401,0.006469039163494334,0.0005042675931315194,0.00035893072215933963,4.923839438501581e-05,3.9208303127991906e-05,0.003792104571573418,0.22796797872340424
-1.3033033033033035,0.9975654687499995,1.0763242187500002,0.10487824999999996,17.772765625000005,0.007048832382201775,0.006514294864437508,0.0005109189202029304,0.0003471557548828663,2.79289350386358e-05,9.327679565980542e-06,0.0038801638182235365,0.230136484375
-1.2992992992992993,0.9975700781249996,1.0760296875000002,0.10527099218750001,17.772960937500006,0.007153861618652391,0.006625502578859311,0.0005255516999574561,0.0003615371736694212,2.8810521461364964e-05,1.01469624306454e-05,0.0016251390991897097,0.2368460937499999
-1.2952952952952952,0.9975734374999995,1.0757710937500002,0.1056799296875,17.77309375000001,0.0072571788519284475,0.006736502461245054,0.0005397397480106337,0.00037586770265503333,2.988400151474025e-05,1.1032367100907878e-05,0.0010448037107835262,0.24649960937500007
-1.2912912912912913,0.997581214953271,1.0753579439252337,0.10574692523364485,17.77329906542058,0.007414638231286741,0.006921858831667314,0.0005666383086989666,0.0004201852127435207,2.4518141209887057e-05,2.9200019987282762e-06,0.0017094899986318524,0.27449757009345793
-1.2872872872872874,0.9975749218749995,1.0753515624999999,0.10653955468750001,17.77314843750001,0.00746589202880843,0.006958401411989194,0.0005670788073148898,0.00040658589874262296,3.245632370977767e-05,1.288606904561599e-05,0.002382118591356175,0.27876765624999994
-1.2832832832832834,0.9975736718749996,1.0751765624999998,0.10698623437500003,17.773132812500005,0.007579734450683384,0.007069851904257567,0.0005803813968196644,0.0004235645398681792,3.38482755363129e-05,1.3799962772643091e-05,0.003406279236003229,0.30344703124999994
-1.2792792792792793,0.9975721874999994,1.0750125000000004,0.10744707031249996,17.773132812500005,0.007702031093749451,0.007182283331260683,0.0005936674478638551,0.00044110320068356523,3.51751727139649e-05,1.4668752887327578e-05,0.0027812792359895866,0.34039351562500003
-1.2752752752752752,0.9975698437499994,1.0748820312499994,0.10791484374999999,17.773101562500006,0.0078044001458752454,0.007294050560913085,0.000606875478020124,0.0004589610479737022,3.6299593462596935e-05,1.5344762996386816e-05,0.00240772406010592,0.37726421875000005
-1.2712712712712713,0.9975668749999995,1.074742187500001,0.108384375,17.773078125,0.007926105407712658,0.007405850693359363,0.0006201182549981515,0.0004768490966795963,3.713306550866724e-05,1.59014575001465e-05,0.0016002126467924427,0.41960148437499994
-1.2672672672672673,0.9975824218750002,1.073915625,0.10912390625000006,17.77349218750002,0.008204449130859715,0.00768846527224119,0.0006527379732402403,0.0005175538920897949,3.9088110360109346e-05,1.9924006205261356e-05,0.0030535858760458723,0.43562851562500005
-1.2632632632632632,0.9975785156249999,1.0738195312499998,0.10958171874999996,17.77340625000002,0.008305364306031349,0.007792815665795903,0.0006646321111803238,0.0005354945133057426,3.912145765203891e-05,2.075735250606697e-05,0.0035302724604662217,0.43477554687500003
-1.2592592592592593,0.9975737499999996,1.0737601562500005,0.11002554687499999,17.773320312500015,0.008414908099974694,0.007886972784857178,0.0006754211113761218,0.0005516078460082868,3.904994728723215e-05,2.1251617081091348e-05,0.0024444442746585082,0.43531890625
-1.2552552552552552,0.9975679687499994,1.0737257812500005,0.11046218750000004,17.77321093750001,0.008505915429075639,0.007977792632714835,0.0006857912855705057,0.0005661670529783919,3.8914726479858395e-05,2.1558045395165992e-05,0.002426096130307087,0.43496171875
-1.2512512512512513,0.9975632499999996,1.0736233333333332,0.11090408333333332,17.773175000000013,0.008646271455555965,0.00808983429999306,0.0007001754517644346,0.0005955383713889678,4.907049375444533e-05,3.242669268702785e-05,0.0003337527081157532,0.4352144999999999
-1.2472472472472473,0.9975657377049176,1.0732827868852457,0.11160065573770493,17.773221311475424,0.008810780687315223,0.008255523147110996,0.0007147206696519754,0.0006153634211234216,3.9828195713518795e-05,1.9901192192958866e-05,0.0012107706930351014,0.43507663934426233
-1.2432432432432432,0.9975610156249999,1.0732390625,0.111935390625,17.773148437500012,0.00890713347412131,0.00834443707562866,0.0007281091701438248,0.0006214100550537144,3.9153551006835966e-05,2.326465378569339e-05,0.0008977435911106113,0.4369434375
-1.2392392392392393,0.9975542968749997,1.0732562499999996,0.11235507812499998,17.772937500000012,0.009006178085937844,0.008426719232025162,0.0007377051614404994,0.0006315539331055164,3.90649393748044e-05,2.32243682745483e-05,0.001911371093683556,0.4394768750000001
-1.2352352352352352,0.9975470297029698,1.0733712871287127,0.11296801980198018,17.772762376237637,0.009045367096363499,0.008458860165385758,0.0007413285546327647,0.0005982226659151796,5.325418721615466e-05,3.254285294775798e-05,0.002481874227555636,0.39872108910891074
-1.2312312312312312,0.997542222222222,1.0731916666666665,0.11338842592592593,17.772657407407422,0.009204091041666418,0.008607490791966732,0.0007635695109873087,0.0006581343479938884,5.239427517210568e-05,4.7956101718048995e-05,0.0026486789261639387,0.448377037037037
-1.2272272272272273,0.9975358878504671,1.0731579439252332,0.11380327102803742,17.772560747663565,0.009306793745306408,0.008702460363132145,0.0007571024462921795,0.0006605549039217368,3.8408801138361355e-05,2.3274395730941534e-05,0.0016919472438985395,0.46512093457943915
-1.2232232232232232,0.9975342187499996,1.0729421874999996,0.11419882812499998,17.772531250000018,0.009498968532714702,0.008871104217376703,0.0007908885398449619,0.0006839157916260219,4.1184874028563816e-05,2.56333959328002e-05,0.0017423427729568175,0.4857202343750001
-1.2192192192192193,0.9975326562499995,1.0727335937499995,0.11473203124999996,17.772492187500017,0.009659043090211705,0.009023811005249027,0.0008098318920394372,0.0007019239239502567,4.2266666611815665e-05,2.732295200341789e-05,0.002037070250992201,0.5156446093749999
-1.2152152152152151,0.9975301562499996,1.0725750000000005,0.115223828125,17.77240625000002,0.009791463124999567,0.009161227244720453,0.0008274507312765986,0.000717161923828119,4.356169811328193e-05,2.922835955853275e-05,0.003451084960431672,0.5385664062499997
-1.2112112112112112,0.9975279687499998,1.072409375,0.11568578125000002,17.77239062500002,0.009937351162109032,0.009292557829077156,0.000844229842457554,0.0007335773833008069,4.415942429760692e-05,3.050700355904542e-05,0.003147097411442701,0.5562462578124999
-1.2072072072072073,0.9975242187499997,1.07222890625,0.11626218749999993,17.77232031250002,0.01010954760192928,0.009459674070214863,0.00086567452381912,0.0007523531086426061,4.4974286345763215e-05,3.1763996320971594e-05,0.0035369598991792373,0.5920484999999999
-1.2032032032032032,0.9975136974789915,1.0721420168067224,0.11715151260504206,17.772109243697482,0.010310655461478913,0.009621018892669997,0.0008780317415862016,0.0007510586507309125,2.5410346680636932e-05,8.052094264469277e-06,0.0026372317630602993,0.5840081428571428
-1.1991991991991993,0.9975150980392152,1.071867647058824,0.11803225490196081,17.772137254901974,0.010491904051325385,0.009816376998836975,0.0009039825969867898,0.0007591623082467691,8.160689944478158e-05,7.73197770552508e-05,0.0026079811603949565,0.6099955588235294
-1.1951951951951951,0.9975109183673463,1.0715795918367346,0.118230612244898,17.772081632653073,0.010760035501874432,0.00999972640982923,0.0009435725281578426,0.0007857745022906981,3.9094423279966675e-05,2.4764306688213347e-05,0.0034205647639851122,0.6547145
-1.1911911911911912,0.9975134285714281,1.071345714285714,0.11822104761904761,17.772161904761916,0.010904074767348115,0.010251355328426304,0.0009629743605934447,0.0009024825330612996,6.60339820373339e-05,3.201735722727618e-05,0.0027374214053565993,0.6411750571428569
-1.1871871871871873,0.9975074074074066,1.0715351851851853,0.11872546296296295,17.772000000000006,0.010819754317557884,0.010131792222007906,0.000941792716004858,0.0007858409096365426,4.3581515018141335e-05,1.3953396316418038e-05,0.0037937777773322523,0.6304238148148149
-1.1831831831831832,0.9975121874999994,1.07125234375,0.11878367187499997,17.772140625000016,0.010948884760132005,0.01026840023339234,0.0009652086535132679,0.0008459162296753642,6.140184607847355e-05,3.942383236039546e-05,0.0032832302239285127,0.663661265625
-1.179179179179179,0.9975105468749995,1.0710937499999995,0.11917617187500008,17.772093750000018,0.011077709960938487,0.010409313494720424,0.0009834020051141406,0.0008613815307617345,6.882781458434934e-05,4.261947686194299e-05,0.004011866210362314,0.6978938359374999
-1.1751751751751751,0.9975049218749996,1.0708765625000005,0.119912265625,17.772023437500017,0.011303075388181982,0.010646915740179428,0.0010137951319226389,0.0008881401859129612,7.980585834948834e-05,4.766441393947148e-05,0.003073561950088788,0.7504524374999998
-1.1711711711711712,0.9975362499999997,1.0700142857142858,0.12040044642857141,17.77283035714288,0.011375678367346431,0.010827750356943564,0.001044268300426614,0.0008219451721939164,0.00010725147027079078,6.86418717061185e-05,0.0017689533634097643,0.7781153839285714
-1.1671671671671673,0.9975202631578941,1.0698263157894738,0.12090359649122812,17.77243859649124,0.011756741763619072,0.011122890530924894,0.0010912412914881517,0.0009378350106185596,0.00010271332274256622,5.418718873792865e-05,0.004110544474713151,0.8601902631578945
-1.1631631631631631,0.9975084615384614,1.0697974358974367,0.12147982905982907,17.772179487179496,0.01196592477974856,0.011352044293987878,0.0011123873151920923,0.0009869168542624152,0.00010949185365158928,4.5319989500875135e-05,0.003140548980411495,0.8787042735042737
-1.159159159159159,0.9975067500000001,1.0696524999999997,0.12210891666666669,17.772150000000007,0.012070195910417914,0.011479645803826375,0.0011259714160692133,0.0009737253485417041,0.00012090019934645727,5.779979363389575e-05,0.003517710832852572,0.8676153333333333
-1.155155155155155,0.9974963281249996,1.0696039062499998,0.12270984375,17.771921875000015,0.01227951498474189,0.011695622371850577,0.0011632160382337691,0.0010100092896729307,0.00014231617384613006,7.24846120000611e-05,0.002308493895952779,0.8853141406249999
-1.1511511511511512,0.9974798437500001,1.06962734375,0.12360523437499994,17.771460937499963,0.012507501752319516,0.011939066347601321,0.0012051615444956536,0.0010440864818726248,0.00015791038211242518,7.76456615061644e-05,0.004941771912911008,0.9055784374999999
-1.1471471471471473,0.997475625,1.0693882812499995,0.12427953125000005,17.771343749999964,0.012732141425171761,0.01218587154978026,0.0012493458179103462,0.0010798944320069004,0.00017363586360168496,8.341621815344259e-05,0.005435069337295317,0.9326000781249997
-1.1431431431431431,0.9974725000000004,1.069434259259259,0.12488583333333333,17.77125925925922,0.012749254011488631,0.01223801011412036,0.0012644793849816783,0.0010130891149691124,0.00017357240933797236,8.542412569079478e-05,0.005307303156428134,0.8900938888888889
-1.139139139139139,0.9974798058252434,1.0687961165048547,0.12450961165048546,17.77146601941744,0.013084570082005254,0.012575803208587049,0.0013504811832348793,0.001136746522763632,0.0002237229960580455,0.00012114078248793076,0.006646006128164572,1.043459417475728
-1.135135135135135,0.9974696875000008,1.06888125,0.12534937499999999,17.77124999999997,0.013160842148437268,0.012612713874609376,0.001340008526840696,0.001145700238281172,0.00020212634003715822,8.934551248446778e-05,0.00532968750104601,1.0276735156249999
-1.1311311311311312,0.9974648437500002,1.0686296874999999,0.126016875,17.77117968749997,0.013395434743652235,0.012866958152734375,0.001391214693235053,0.0011831418740234634,0.00021676640626098543,9.22561624223632e-05,0.004156889588273316,1.098036015625
-1.1271271271271273,0.9974497457627123,1.0685872881355927,0.12685449152542375,17.77076271186438,0.01366188560112147,0.013137717640843139,0.0014388885942380747,0.0012332927435364516,0.0002326623329337098,9.7666123090484e-05,0.00558585894935959,1.1811695762711867
-1.1231231231231231,0.9974655140186915,1.0679252336448597,0.1270943925233645,17.771214953270988,0.013882424316534747,0.01337866959472445,0.0014933664953334007,0.0012581117302822298,0.00027037577415669513,0.00013241675810848113,0.0037321687495932565,1.2039087850467287
-1.119119119119119,0.9974719801980194,1.067565346534654,0.1274037623762376,17.771415841584126,0.014026013056562148,0.01358858826307224,0.0015670028597126187,0.0012234057937457465,0.0002813250536489564,0.00013254891449106945,0.0027195795520356114,1.2152412871287126
-1.115115115115115,0.9974589843749999,1.0674125000000005,0.12815242187499995,17.77112499999997,0.01430399234374935,0.013821253642572022,0.001586429289996196,0.0013274873603515425,0.0002670270570451163,9.943744702965926e-05,0.0035224843761056945,1.2392085156250001
-1.1111111111111112,0.9974510156249998,1.0672460937500001,0.12876843750000005,17.770953124999977,0.014533431625366022,0.01405647075380858,0.0016354609602787218,0.0013636380798339731,0.000275716103782349,0.00010007189217950203,0.003381279053655817,1.2923538281250002
-1.1071071071071072,0.9974381818181811,1.0672898989898982,0.1296967676767677,17.770585858585836,0.01469227151413266,0.014124304009754087,0.0016748213329822311,0.001331000431996826,0.0002693370219642598,5.6699490355472055e-05,0.005470161821278907,1.2755152525252524
-1.103103103103103,0.997427421875,1.0670898437500003,0.13013273437499998,17.770335937499972,0.015008327865599691,0.014526205819085713,0.001733967375233788,0.0014387901840209327,0.0002885955114822398,9.996471300730594e-05,0.0049262933969203004,1.4381805468750002
-1.099099099099099,0.997406875,1.0672398437499997,0.13094781249999998,17.769812499999976,0.015235053412475885,0.01474309227646486,0.001778456250244552,0.0014748551730956183,0.0002909966019603886,9.862313632277844e-05,0.005482464844305923,1.5559504687500003
-1.095095095095095,0.9974228124999994,1.06642421875,0.13123304687500004,17.770265624999972,0.015519854413451606,0.015079418657904051,0.0018626298099547387,0.0015293536371459582,0.0003026842382888783,0.00010416337567825299,0.004768991944331447,1.659088515625
-1.0910910910910911,0.9974047656250002,1.0662320312500002,0.13227367187500003,17.769867187499976,0.015928943036498167,0.015484433541204816,0.0019568277671303765,0.0015986991558227526,0.00030719201161340324,0.00010618756563895257,0.004085763611385573,1.7793235937499998
-1.0870870870870872,0.9973916822429911,1.0662289719626175,0.13338906542056075,17.769514018691556,0.016134284020436818,0.015719703020621874,0.0019767679224340744,0.0015907325971699915,0.0002771738069227445,0.00010010829898814481,0.004184623636433571,1.8388039252336452
-1.083083083083083,0.9974096093749999,1.0655984374999996,0.13278437500000007,17.770015624999974,0.016257001247559577,0.015859911318359357,0.002047395349969049,0.0016658806005859506,0.0003172901402063712,0.00011113471188872069,0.004825937256555335,1.8667296093750005
-1.079079079079079,0.9974025781250002,1.0651460937500001,0.1335559375,17.769906249999973,0.016648173969116664,0.016282225620996092,0.002151698645305807,0.001742008624755792,0.00032409698478874644,0.00011899536759667025,0.004338116211442866,2.0170596093749995
-1.075075075075075,0.9974041176470594,1.0646470588235295,0.1337953921568627,17.76998039215684,0.016989385236447108,0.016646655782689354,0.002288354013206718,0.0018211096482122768,0.00036978827100922615,0.0001650769682188676,0.003875293734040497,2.2398961764705874
-1.0710710710710711,0.9973910000000005,1.064472727272727,0.1342858181818182,17.769690909090883,0.017267812892562295,0.016928809944330582,0.0023430184390925415,0.0019212270677685661,0.00034616276625884285,0.00013456902190878026,0.004630449918408885,2.3487347272727273
-1.0670670670670672,0.9973802343749999,1.0645484374999998,0.13515585937499994,17.76939843749998,0.017380374216309002,0.01707120617660524,0.0023429289156044063,0.001886056708374051,0.00033623495689403117,0.00013042781734201337,0.004182294373265449,2.4529028125000005
-1.063063063063063,0.9973743750000003,1.0639882812500001,0.13585765625000001,17.76926562499999,0.01779768736267151,0.017528017550756832,0.0024612052123299533,0.0019877177069090868,0.00034894799391741924,0.00013853705614567133,0.006246023193909878,2.6119089062500005
-1.059059059059059,0.9973700000000008,1.0633075,0.13681891666666673,17.769258333333312,0.01821716044374977,0.017985367375493035,0.002616547827444983,0.0020670864331249483,0.0003776426557187503,0.0001852668789934029,0.005374949931422179,2.7914522499999985
-1.055055055055055,0.9973636885245905,1.0625254098360652,0.13713721311475416,17.7691557377049,0.018809425583849126,0.018624925762725078,0.0027491022002376544,0.002286423152781464,0.0003952511304797094,0.00017204078245928512,0.007186336402241977,3.1567054918032786
-1.0510510510510511,0.9973452343750006,1.06324140625,0.13758320312499994,17.768742187499996,0.01863411828552275,0.01841955753036502,0.0026797270548790807,0.0021963103829956143,0.00036891833269567974,0.0001477818603693238,0.0033635741579587375,2.9572665624999988
-1.0470470470470472,0.9973233593750002,1.0632875,0.1383740625,17.768203125,0.01891344234375003,0.018684712577246083,0.0027414993327010543,0.002264370269531274,0.0003738472720400386,0.00014490740060085452,0.004395208740163525,3.0317788281249998
-1.043043043043043,0.9973161261261261,1.0627216216216213,0.13858612612612614,17.768063063063053,0.01938311529827197,0.01922366042012823,0.0028660250035210904,0.002461707489164827,0.0004240428856683712,0.0001752623036240566,0.004763815843261909,3.36933900900901
-1.039039039039039,0.9972991346153849,1.0628557692307692,0.13997250000000006,17.767586538461536,0.01944338304363935,0.019304468474519214,0.002899167406826361,0.002403266995192249,0.00042038528524593116,0.00022815422500817322,0.007387829049662287,3.620844326923077
-1.035035035035035,0.9972951562500002,1.0620117187499998,0.14018289062500006,17.76771093749999,0.020004546737671713,0.01975871811351928,0.003035222390605544,0.00258459613800055,0.00040324894514083895,0.00015918440379062554,0.00477616644320733,4.002770078125
-1.031031031031031,0.9972760000000003,1.061787826086957,0.14076513043478253,17.76730434782609,0.020430090634402598,0.020165586749330815,0.0031634670893765627,0.0027172112102834822,0.0004679289339608334,0.00021698882320172395,0.004200559546177374,3.9836313913043466
-1.0270270270270272,0.9972692857142862,1.061757142857143,0.14196785714285715,17.767107142857146,0.020517007687073985,0.020307472776360552,0.0031161751908859846,0.0026569945748298462,0.000433713511222789,0.00017412549335161546,0.004784726615355339,3.9551546428571425
-1.023023023023023,0.9972578906250005,1.06087421875,0.14215078124999994,17.766968749999993,0.021148235741577315,0.02083514757751466,0.003344411502910344,0.0029128541217041948,0.000429203089786803,0.00016384403750421128,0.005602686523729972,4.308735781249998
-1.019019019019019,0.9972526470588239,1.060013725490196,0.14240166666666668,17.766911764705895,0.021743450792002905,0.021481490820751622,0.0035065879584174338,0.0031864944869280654,0.0004795690708381389,0.00019166763864379084,0.007630658880714236,4.703665784313724
-1.015015015015015,0.9972480555555561,1.0594694444444446,0.14304009259259254,17.766861111111126,0.022125422214506196,0.021786281911102566,0.0036384325723464797,0.0032438555306071037,0.0004461280848978898,0.00017810814365544386,0.007535147375847373,5.1669421296296285
-1.011011011011011,0.9972269531250008,1.0592570312499998,0.14400734374999993,17.766507812500002,0.022467510497436782,0.022036080258569332,0.00374280747172041,0.0033098335811767854,0.0004591465986715106,0.000180918333345972,0.004950148376337893,5.608464921874999
-1.007007007007007,0.9972132812500001,1.0587765624999996,0.1446757812500001,17.766242187500005,0.022910159450684642,0.022435004257202126,0.0038886901110877048,0.0034477830261230025,0.0004698061030827613,0.00018847351601989729,0.006107285095140469,6.368882031249999
-1.003003003003003,0.99719671875,1.05829296875,0.14541898437499998,17.765867187500014,0.023382398544311123,0.02286771742084352,0.004050837876523683,0.0036007519381714703,0.0004819795287216151,0.0001982801646403331,0.007791201110478596,6.955928124999999
-0.9989989989989989,0.9971652343749998,1.05771015625,0.14661171875,17.765304687500013,0.02410625661560073,0.02350417580017091,0.00429122056560278,0.0038326085528564147,0.0005003446040725714,0.00020351882487640375,0.004964985290143886,7.119403906249999
-0.994994994994995,0.9971446875000002,1.0571890625000004,0.14746054687499996,17.764812500000016,0.024653629880370787,0.024000512115325952,0.004481983234389301,0.0040154633184814326,0.0005160346598975833,0.000208744563873871,0.008546214843306643,7.2095632812499995
-0.9909909909909911,0.9971321311475413,1.0566467213114756,0.14792081967213117,17.76466393442624,0.025093607981052646,0.024407668812442898,0.0046640683003189845,0.004151180387933301,0.0005459616072729097,0.0002559490801592311,0.006551362469508604,7.216331147540984
-0.986986986986987,0.9971245999999999,1.0562729999999998,0.14860739999999997,17.764520000000015,0.025455349471000588,0.024780150665240013,0.004810989478688458,0.004250815779800021,0.0005368349035276267,0.0001913435908536938,0.00632916959943941,7.255127
-0.982982982982983,0.9971167647058824,1.0554588235294118,0.14885127450980387,17.764411764705898,0.02591255418685079,0.025115023567003056,0.004996332720079859,0.004510177552479816,0.000622207868689733,0.00031504390369870223,0.008125634370912849,7.5097578431372565
-0.9789789789789789,0.9971111718750002,1.0552874999999995,0.14909898437500002,17.7643515625,0.02609094859375083,0.025319227233343473,0.005036542570164841,0.0045303617763672865,0.0005488151351396465,0.00020529000709293812,0.007188563903866907,7.595553125
-0.974974974974975,0.9970961718750002,1.0547421875000003,0.14970968749999997,17.764031249999995,0.02657985540771368,0.02574888446865234,0.005227284901212577,0.0047076110913086,0.0005501068165374772,0.0001919056315989991,0.00911562402365007,8.081686718750001
-0.9709709709709711,0.9970617187500004,1.0540632812500002,0.1509525,17.763382812499987,0.027401380370482897,0.026445842743750024,0.0055273332368368,0.004995106287109391,0.0005519623944350474,0.00016928537728667993,0.006762306580128552,8.920799999999998
-0.9669669669669669,0.9970562831858407,1.0527079646017699,0.15101088495575224,17.763504424778763,0.028183817370193598,0.02730098696116377,0.005825350100631667,0.005401231585872052,0.0005093181039642884,7.48714103016369e-05,0.006317630511318839,9.374464601769908
-0.962962962962963,0.9970447747747749,1.0527360360360363,0.15266261261261266,17.76313513513514,0.028299991584286532,0.02731765824182288,0.006011519870352024,0.005290620401347257,0.00044828394837204914,6.683618299147814e-05,0.00787701777426264,9.15082882882883
-0.9589589589589589,0.9970101562499998,1.0517656249999996,0.15295148437499995,17.7625390625,0.0292007888183603,0.028012812177484137,0.0062271820133165305,0.005727214566650485,0.0005037974587127681,6.58863646590119e-05,0.007518553161332875,9.481190625
-0.954954954954955,0.9969791406250001,1.05142265625,0.15390703124999994,17.761859374999982,0.02975649167419414,0.028473469481811547,0.006424503423410589,0.005945144762573212,0.0004863177457967903,2.8608032238928494e-05,0.00830466772544014,9.87113984375
-0.9509509509509511,0.996952380952381,1.0506914285714286,0.15473019047619055,17.761419047619032,0.03047323621224529,0.029171511012344643,0.006594879967428661,0.006288886554013495,0.0004415767385469394,-2.45532447423129e-05,0.006279129161612218,10.154441904761903
-0.9469469469469469,0.9969328440366975,1.0503678899082565,0.15588642201834865,17.76094495412842,0.030777754565273208,0.02931029498995035,0.006923118050820002,0.006310990408046502,0.00037521534729610174,-0.00014916638955096397,0.007825162108417771,10.524186238532112
-0.942942942942943,0.9969118103448275,1.0494750000000002,0.15642784482758612,17.760594827586186,0.031453086443965494,0.02984928625914836,0.007182939787279232,0.006678490997844927,0.0004595387614633637,-5.054626639013815e-05,0.007736887560156447,11.374785344827588
-0.9389389389389389,0.996884609375,1.0487531250000002,0.15695695312500002,17.760070312499987,0.03220203905273333,0.030491827365716564,0.007278513082242636,0.006996373669677758,0.0004456726842397463,-0.00012800183800504148,0.008418120056489897,12.016781249999992
-0.934934934934935,0.9968467592592589,1.0476787037037039,0.15769648148148147,17.75935185185184,0.03316563010202289,0.031287560469101555,0.007515732890105474,0.007448828776920463,0.000586519573874485,-3.1134576283538966e-05,0.008106987311748526,12.427468518518518
-0.930930930930931,0.9968420720720721,1.0470342342342343,0.15851873873873873,17.759315315315305,0.03353282585504447,0.03160214280201282,0.007660725348135141,0.007602480799934946,0.0004619147475310115,-0.0002123381171148885,0.009242053729906274,12.75447207207207
-0.9269269269269269,0.9968190909090912,1.046133884297521,0.1593489256198347,17.758933884297516,0.034186540752679795,0.03223463891206882,0.008001869203124236,0.007922499400040917,0.0003682490273785942,-0.00029145033692131676,0.008201177447006103,13.140621487603307
-0.922922922922923,0.9967702343749996,1.0454023437499995,0.16042218749999987,17.757906250000005,0.03516831468200765,0.03294569832021488,0.008270277728597923,0.008326222322998289,0.0003965179516305542,-0.00027711726502658706,0.0087187412106573,13.216677343749998
-0.9189189189189189,0.9967322656249998,1.0445976562500006,0.1614815625000001,17.757140625000012,0.035985267807005394,0.03361636122255856,0.008528649372943498,0.008694941409911894,0.00038270253806030113,-0.0003050639189485354,0.009503698974242525,13.851442968749991
-0.914914914914915,0.9967060937499997,1.043690625,0.16222484374999996,17.756710937500007,0.036716129287109656,0.03421114694528812,0.008767945732300947,0.009030185811035152,0.0003735491961987285,-0.0003226704448367924,0.008591682067674355,14.42195390625
-0.910910910910911,0.9966974117647058,1.0421964705882352,0.16214776470588235,17.75675294117648,0.03752181081107264,0.03522220828323876,0.00915201525298633,0.009613583674463716,0.0005063971861480972,-0.00023761888896110724,0.0063132213145991045,14.264494117647056
-0.9069069069069069,0.9966794915254235,1.0416966101694918,0.16336415254237288,17.756364406779667,0.0379613927003728,0.03515255196919706,0.009335471750984143,0.009604963531025495,0.0003126467897997694,-0.000348675290360227,0.008472206190560883,15.617487288135603
-0.902902902902903,0.9966637795275591,1.040598425196851,0.1635849606299213,17.75621259842519,0.03865098046995907,0.03571176380531338,0.009415661701533063,0.009919023173166036,0.00031395730881765853,-0.0003544655211976688,0.007465340628868944,17.160962204724402
-0.8988988988988988,0.9966181249999997,1.0395203125,0.16467460937499995,17.755343750000012,0.03966783239990157,0.036541780839691194,0.009706217950609199,0.010427164226684466,0.00035210668296752914,-0.00031699211509613075,0.007846444335541491,17.931347656249997
-0.8948948948948949,0.9965652343750002,1.0385328124999993,0.1660616406250001,17.754226562500005,0.040709753610841615,0.037352453387933304,0.010007261994861289,0.01092242793835449,0.00034392562245105177,-0.00031891948855205653,0.009314167419290698,18.506797656249997
-0.8908908908908908,0.9965107031249998,1.0372601562499997,0.16745273437500002,17.753171875000007,0.04188902450622578,0.03822717550033572,0.010360980394329448,0.01147435682769779,0.0003360466603456397,-0.0003053958569668886,0.00926337670864541,18.894722656249996
-0.8868868868868869,0.9964581818181817,1.035488636363636,0.16892647727272728,17.752238636363643,0.043236011234504934,0.03909682254895398,0.01085972456990896,0.01202355240315095,0.00019771641490186256,-0.00046028824280087814,0.008705215779741593,19.91597386363636
-0.882882882882883,0.9964196226415099,1.0336952830188681,0.1697513207547169,17.7516037735849,0.044622175072088766,0.03997061174353865,0.01115347398245249,0.012753105732645126,0.0002178156177903164,-0.0003564868914590245,0.008959692061409896,20.756678301886787
-0.8788788788788788,0.9964101834862389,1.034669724770642,0.17049550458715593,17.7512752293578,0.04419158816598023,0.03996392511740595,0.010796272848210385,0.012483921909772072,0.000462332998656596,-0.00024564388624666165,0.00910846553324518,20.161332110091735
-0.8748748748748749,0.9963789380530976,1.033537168141593,0.17068159292035406,17.75069026548672,0.045084107910564386,0.04051960799746257,0.011220773616267745,0.012963433339024083,0.0004476896058475201,-0.00025569854839907637,0.010694213799126828,22.071340707964605
-0.8708708708708708,0.9963544347826088,1.031945217391304,0.171160347826087,17.750286956521744,0.046169937868432154,0.041422048375531186,0.011543926403535488,0.013520071566881009,0.0004321981447454765,-0.0002489510963111014,0.010704265481933817,23.589954782608697
-0.8668668668668669,0.9963028125000002,1.03070234375,0.17252023437499991,17.749351562499996,0.04729564733825731,0.04202483904369512,0.011791780542299806,0.013927833835388176,0.0004031512993421636,-0.00028963357166734613,0.010909735779080165,24.932141406249997
-0.862862862862863,0.9962370312500002,1.0284414062500005,0.17407585937500003,17.748234375,0.04906999266052159,0.04328006393285522,0.01227113469939987,0.014767240890197597,0.00043488716268798864,-0.0002891002827750492,0.009707820068399542,27.571265624999995
-0.8588588588588588,0.9961846874999998,1.0257428124999994,0.17506187500000003,17.747390625,0.05083137010459082,0.04463778523398434,0.012742561196203928,0.01565388372597662,0.0005145582980153321,-0.00025786643375019525,0.012235378662296625,28.849140624999986
-0.8548548548548549,0.99614140625,1.02465453125,0.17605398437500003,17.746585937500004,0.051825279088842935,0.04533685396068722,0.012971665890200343,0.01611189341553948,0.0005314811367456941,-0.0002712265994358334,0.012593812927093495,28.509484375000003
-0.8508508508508508,0.9960974218749998,1.0235142968749995,0.17705265625000002,17.745796875,0.052826296592475286,0.04606086472731936,0.013212531547710574,0.016589934403430234,0.0005474834774164606,-0.0002866711684642704,0.011380771240226295,28.237976562500005
-0.8468468468468469,0.9960465624999999,1.021433203125,0.17807179687500005,17.7449921875,0.0542859303038028,0.04715534140770876,0.013589663785412003,0.01732217913174433,0.0005883030845651286,-0.00028505382250653045,0.01095539056399275,28.273914062499998
-0.8428428428428429,0.9959999999999996,1.020286484375,0.17908140625,17.7440859375,0.05530845855170341,0.04787711556052245,0.013846000048598489,0.01781175535025642,0.0006027930508456118,-0.00029750748397418226,0.012336117614722752,28.5948125
-0.8388388388388388,0.9959523437500001,1.019038984375,0.18009656250000006,17.743171874999998,0.05636111082396833,0.048643337550683556,0.01413053182021366,0.018333878735571185,0.0006211669620437235,-0.00030146353060537124,0.01297681420896879,29.445726562500003
-0.8348348348348349,0.9959102830188679,1.0172960377358493,0.1808519811320755,17.742386792452827,0.0577408470786398,0.04971326846777322,0.014508425623889067,0.01909650561162321,0.0007363641620399236,-0.00023115648795392525,0.014409020203061118,31.10995283018869
-0.8308308308308308,0.9958523437500003,1.016190625,0.18214390624999996,17.741320312499976,0.05862301991211005,0.05032186304099121,0.014800516089805852,0.01948417944287109,0.0006747586920961939,-0.00027073347790935044,0.015162944275857626,33.3361875
-0.8268268268268268,0.9958000781249997,1.01456984375,0.18317617187500007,17.740468749999984,0.05985193840309999,0.051240568182220454,0.015194220534046293,0.020119042422058225,0.0007123555365874756,-0.0002294217045545043,0.012487280274115165,36.67505468749999
-0.8228228228228229,0.9957342187499996,1.0119170312499999,0.18431023437499994,17.739367187499997,0.06163017186618647,0.05270781562963261,0.015824080175629782,0.021069819177258475,0.0007876853612309448,-0.0001343410985681097,0.013836162048448841,39.893125000000005
-0.8188188188188188,0.9956937499999995,1.0110862500000002,0.18524070312500002,17.738578125000004,0.06245537631093678,0.053220116280755576,0.016080018215752844,0.021460750254980426,0.0008171985867485325,-0.00010068754742770388,0.012846103271499487,38.733460937499984
-0.8148148148148149,0.9956382812499994,1.0093046093750004,0.1862771875,17.73764062500001,0.06375967424437778,0.05423604379208981,0.016522468512274187,0.022158247909838724,0.0008578127881888136,-5.1138229245239136e-05,0.012433183349116916,37.4784140625
-0.8108108108108107,0.9955787068965516,1.0073521551724134,0.18733120689655175,17.736568965517247,0.0650916354694937,0.05518501892268132,0.017043202972203193,0.022796073967226493,0.0011219962185338504,0.0001650970911087839,0.014207538347136506,36.69814655172413
-0.8068068068068068,0.9955216666666664,1.0050180555555555,0.18816416666666666,17.735638888888882,0.06669148578510864,0.05647048712337962,0.017462666133185582,0.02383994842476861,0.0011174089661190997,0.0003933454059764584,0.014613202932196145,37.41251851851852
-0.8028028028028029,0.9954775781249999,1.003612578125,0.18903445312500003,17.73490625,0.0676875742792904,0.0574261083442322,0.0178739772278688,0.024310535769769298,0.001000507550780897,0.00013185522894740005,0.014897178710725711,37.34649999999999
-0.7987987987987988,0.9954051515151516,1.0024138383838384,0.190489696969697,17.73357575757575,0.06831700166708532,0.058265877368595016,0.01843028226408915,0.02451028966782992,0.0010033769625778484,-0.00011960572863054805,0.013422163453014946,38.6149595959596
-0.7947947947947949,0.9953539361702124,0.9976834042553193,0.19005265957446812,17.732946808510636,0.07143527168202735,0.06056170999292661,0.019429088394590795,0.026580487948392822,0.0014514601521600744,0.0005220990030027165,0.014193231213312174,41.35560638297871
-0.7907907907907907,0.9953220967741937,0.9972529838709676,0.19120854838709675,17.73245967741935,0.07159455067658038,0.060865307152731515,0.019291518997034643,0.026592349740621746,0.00117469207701795,0.00040712604467192746,0.01640604676123303,43.15370967741934
-0.7867867867867868,0.9952850781250002,0.9951192187499994,0.19174562500000003,17.731937499999997,0.07277055297439095,0.06200041216835936,0.019825065527557667,0.027341649701269566,0.0011535230257820827,0.00036935680972402366,0.016283121093920272,46.619468749999996
-0.7827827827827827,0.9951985217391304,0.9936827826086958,0.1939295652173913,17.730243478260874,0.07392148406877896,0.06296068025633272,0.020383369259133054,0.027919269135122743,0.0011907701839853355,0.0002606720476633343,0.01698794071813836,47.94125217391305
-0.7787787787787788,0.9951217647058818,0.9907905882352942,0.194771512605042,17.72883193277311,0.07616846404587241,0.06470861249939275,0.020997892600141187,0.02944969744616907,0.001332924171487098,0.00045372009383741257,0.01692166082870017,47.69715126050421
-0.7747747747747749,0.9950480833333342,0.9888865833333333,0.19625241666666668,17.727541666666664,0.07736332530332668,0.06561945561915977,0.021519992688053692,0.030080201544923607,0.0011534258126561882,0.0004384563622597292,0.016933123263925154,47.60269999999999
-0.7707707707707707,0.9949632812500001,0.9867824218750001,0.1976874218750001,17.725992187500008,0.07897920187850882,0.06692533948241572,0.02206032090707939,0.031061777067962537,0.0011792405442056875,0.00047923608033565226,0.01701346868867404,46.95804687500001
-0.7667667667667668,0.9948899218749998,0.9845539062500003,0.19896460937500005,17.72465625000001,0.08048641818786573,0.06817368577875366,0.02259379945032716,0.03198627288433839,0.0011912517492645926,0.000518493150290572,0.017654569335491033,48.04093750000001
-0.7627627627627627,0.9948270312499999,0.9821743750000003,0.19994218750000012,17.723609374999995,0.08193115334335832,0.06945141853271472,0.0231682950733899,0.03288753195605443,0.0012139696659448718,0.000570006544182983,0.01710822241244614,49.52598437499998
-0.7587587587587588,0.9947702912621357,0.979959126213592,0.20080689320388345,17.72263106796116,0.08312496531962521,0.07064816445733815,0.023697064568706384,0.033730462106994125,0.001336832942243436,0.0006890248977175419,0.018445116316456733,51.73821359223303
-0.7547547547547548,0.9947233057851239,0.9762307438016526,0.20076247933884292,17.722033057851224,0.08510485717052207,0.07239690622856357,0.024581926849429402,0.034915941748569185,0.001381874570873575,0.0008237075008182501,0.017808759238221228,54.85386776859504
-0.7507507507507507,0.9946344531249999,0.9745884375000002,0.2029483593749999,17.720343749999998,0.08655128374130783,0.07347165092699587,0.02509982046168683,0.03571520366853029,0.001385948701929339,0.0007481075461262699,0.01621425683617872,57.20924218749999
-0.7467467467467468,0.9945504761904762,0.9706545714285718,0.2035028571428571,17.719095238095235,0.08870075058386306,0.07512506332517013,0.025810554739371612,0.03714968808217678,0.001561248290771811,0.0011724388588038091,0.017187752834558978,58.36555238095239
-0.7427427427427427,0.9944989999999996,0.9694076999999999,0.20454189999999994,17.71798,0.08969861118070999,0.07661381114439005,0.026485055506174422,0.03779900716737003,0.00104938047145324,0.0002305876707582799,0.016984719599918208,58.09699
-0.7387387387387387,0.9944523437500002,0.967459296875,0.20574718749999998,17.717125000000003,0.09088547764013122,0.0770358292108399,0.026856750308371743,0.03837922064724125,0.0014473294674038906,0.0008446604277140132,0.01926298437490459,58.03953125000001
-0.7347347347347348,0.9943720312500005,0.9644052343749998,0.20699257812500002,17.71571875,0.09278746578510133,0.07855915072616579,0.02761630033176743,0.039525039804473805,0.0014292129466769398,0.0008840178281143186,0.01838729589826471,59.77834375000001
-0.7307307307307307,0.9942723437500004,0.9614550000000002,0.20872445312499993,17.713898437500003,0.09491092359999964,0.0801144151676697,0.028366032617503305,0.04076708092070325,0.0013910942926597652,0.0008427920434132502,0.018192770935002045,60.08555468749999
-0.7267267267267268,0.9941934375000004,0.958787109375,0.20996632812499993,17.712453124999993,0.0965668101463315,0.08147445355370483,0.02902465495679781,0.04180886619094859,0.0013481436274541331,0.0008759650872095057,0.01970741967778622,63.8437890625
-0.7227227227227226,0.9941019531250005,0.9569541406249996,0.21160414062499994,17.710679687499983,0.09798838211566896,0.08252251579535527,0.02952496515503078,0.04269274458051159,0.0012837102550926941,0.0008922345609794133,0.020496881775557085,69.45042968750002
-0.7187187187187187,0.9940262500000001,0.953275390625,0.212426953125,17.709523437499996,0.09969040462875312,0.08428596146102905,0.03036371737067207,0.043939003905487134,0.0012268881576887529,0.0009744464713226624,0.0205139916384951,68.95947656250003
-0.7147147147147148,0.9939488800000006,0.9496275200000002,0.21338448000000007,17.708367999999986,0.10126509325864907,0.08593258369512957,0.03117251460865053,0.04509502545111027,0.0012110867299809799,0.001020914042646541,0.020102776576436554,66.97321600000001
-0.7107107107107107,0.9938637499999998,0.9462552343749996,0.21434976562499997,17.706867187500006,0.1030573595429145,0.08767574047650767,0.03191580597028255,0.04639041229028942,0.0010923531560831433,0.0010508162623176398,0.021698154235707534,67.50277343749998
-0.7067067067067068,0.9937805468749998,0.9423267187500001,0.21517101562500004,17.705593750000006,0.10481527700485782,0.08955869965990601,0.032712994781087835,0.04770539975098878,0.0010137899117852783,0.0010712872626425906,0.021168709960647902,70.38780468750001
-0.7027027027027026,0.9936927343749994,0.9382622656250001,0.2160082812500001,17.704210937500005,0.10661657715424211,0.09153721930642086,0.03345359439923329,0.049092346265612485,0.0009188855085186754,0.0010466470224642724,0.020446330505080823,71.81515625000002
-0.6986986986986987,0.9935913114754098,0.934052131147541,0.21656172131147539,17.70252459016394,0.1087762064626715,0.09354782414129939,0.03422794924790413,0.05070981678239744,0.0009235189856565415,0.0012226571135353621,0.02086903628037362,74.37651639344263
-0.6946946946946948,0.993512578125,0.9307350000000003,0.2179656250000001,17.7012421875,0.11005587539999917,0.09523473631835938,0.034825032153517566,0.05172402964062486,0.0007445602285675796,0.001010768682131593,0.02196251947032124,78.14328906249996
-0.6906906906906907,0.9934214062499997,0.9259647656249994,0.21861859375000003,17.699851562499994,0.1119610496960397,0.09754895734177246,0.03563576017367372,0.05329508820201442,0.000647496785512725,0.0009943315534161987,0.022520290466388815,82.60358593750001
-0.6866866866866868,0.993271328125,0.9226078906249999,0.22121335937499997,17.697046875,0.11408389890648796,0.09923254025902706,0.036325053203228784,0.05470266850396127,0.0006360932646580879,0.0009826418467302018,0.02054752905269197,80.89036718749996
-0.6826826826826826,0.9931546666666669,0.9172694166666668,0.2219587499999999,17.695125,0.11657406724799291,0.10164306329843759,0.03698672492826368,0.05662861019677104,0.0007868077332358343,0.0012211756167041974,0.023384567708262693,80.52172499999999
-0.6786786786786787,0.9930490909090909,0.9132553535353538,0.22278262626262627,17.69320202020202,0.11805142691578374,0.10361163880926444,0.037924916099220024,0.05802136176977857,0.0008347678264450345,0.0011131787185677138,0.025652777369714386,78.72114141414143
-0.6746746746746748,0.993092745098039,0.9166814705882353,0.22380480392156862,17.693627450980387,0.11701802265666073,0.10193337052594201,0.0374629299199927,0.056914832236072604,0.001004031720160642,0.0010668593955302484,0.025645665129161443,81.07016666666668
-0.6706706706706707,0.9930512389380528,0.9151267256637166,0.2243581415929204,17.693185840707965,0.11772413792290803,0.10284908801778517,0.037449771889897135,0.05748519594170276,0.0008631042036854244,0.000940189295643606,0.024714629180095926,85.8380884955752
-0.6666666666666667,0.9929700000000002,0.9118367968749995,0.2249488281250001,17.691820312500003,0.11909326523974051,0.10433810285018913,0.03799202810748835,0.05842666235171512,0.0005717628726600208,0.0009201694681098018,0.023165905212351845,89.03124218749991
-0.6626626626626626,0.9928338281250003,0.906397109375,0.2262517187499999,17.6895,0.1213515457416443,0.10697398788767093,0.03885207935596523,0.06023164300887468,0.00048608848908089836,0.000859753101992652,0.025730375000136974,94.72241406249996
-0.6586586586586587,0.9926121093749998,0.8974744531250002,0.22839187500000002,17.68583593750001,0.12491468411298179,0.11131949518398429,0.04026120613701937,0.06326803313618157,0.0003429271480449236,0.0007938939765781253,0.026675941833161687,100.8193125
-0.6546546546546548,0.9924402343749996,0.8901010937500002,0.22983101562499988,17.683078124999994,0.12768043353005354,0.11475043863178111,0.04134831019591103,0.06548973973951416,0.00028136913123240955,0.0006882907108153622,0.026716775146610416,99.73036718750001
-0.6506506506506506,0.9922836718750002,0.8836433593750003,0.23122992187499994,17.680546875000008,0.1300669134324638,0.11775342635468142,0.042327199453595615,0.06747474629635625,0.00023312791600143255,0.0005948699022144464,0.025996575927365484,97.96418749999998
-0.6466466466466467,0.9921866942148758,0.879997603305785,0.23210677685950418,17.678942148760328,0.13123487933309907,0.11972727058217328,0.042946676356072314,0.06862667529723382,0.000175060802369573,0.00046072101968655174,0.02682268260366527,96.82755371900825
-0.6426426426426426,0.9922069696969688,0.8800159595959596,0.23102868686868686,17.679060606060613,0.13212655732104894,0.1199812003891848,0.04279268185037054,0.06928813913812887,0.0002441554939687444,0.0002975183180879174,0.02778578420549138,88.4972626262626
-0.6386386386386387,0.9921863888888888,0.8807121296296296,0.2319098148148148,17.678564814814816,0.13167142250102015,0.12009135631107681,0.04301827729584895,0.06892939829761657,0.0002689532346454315,0.00040415332722306286,0.027790532836093007,90.35084259259258
-0.6346346346346345,0.9921025196850396,0.8767053543307084,0.23300582677165355,17.67745669291339,0.1325270917666066,0.12126300909990698,0.043438121728234524,0.06957238659872289,0.0002739337728796063,0.0005646931545542559,0.028312271746585793,98.3684094488189
-0.6306306306306306,0.9919707812499994,0.8709128124999999,0.2338834374999999,17.675281249999994,0.13472368552334013,0.1241382251631836,0.044353076912186006,0.07146369889970705,0.00019666313636076634,0.0004543634419780032,0.027713983398541586,102.98860937500001
-0.6266266266266267,0.9917790624999999,0.8628820312499997,0.235474609375,17.672117187500007,0.1374254595208746,0.12796444271469118,0.04562504105376946,0.07389834700469966,0.0001770492642733804,0.00033851347953974876,0.029633486266902764,108.565796875
-0.6226226226226226,0.9915752343750006,0.8556511718750001,0.23760031249999997,17.6685546875,0.14015599394393918,0.1314324977499024,0.046726433472194316,0.07608740479650875,0.00020053354962374975,0.00023588669624445828,0.03131587982181827,111.17644531250001
-0.6186186186186187,0.9914886718750001,0.8504278906249995,0.23756789062499994,17.66728906249999,0.14143302784711387,0.1341139973439881,0.047482671823356935,0.07736556177055068,9.850555578911323e-05,9.63137529891117e-05,0.030959682068441907,107.78946093750001
-0.6146146146146145,0.9913598333333336,0.8443043333333334,0.2381725833333335,17.664933333333334,0.1439655260478887,0.13739640388165963,0.04826846114945359,0.07941518914380538,7.668316425625175e-05,7.219046031770748e-06,0.03221366222214783,107.42875000000005
-0.6106106106106106,0.9912907339449541,0.8421589908256886,0.2390365137614679,17.663926605504592,0.1441823626118245,0.13891209554747916,0.048472490431356485,0.08017389300198632,4.0892233429256936e-05,6.168234185152685e-05,0.031660178099286895,105.91429357798162
-0.6066066066066067,0.9912568292682927,0.8391975609756099,0.23932487804878047,17.66373170731707,0.1444073317013682,0.13943189542986317,0.04873600256323882,0.08039719484116606,0.0009433990431835216,0.0006919431713841765,0.02892363533646858,101.45939024390243
-0.6026026026026026,0.9911885585585588,0.8362699099099097,0.2387808108108109,17.662360360360356,0.14622786300449664,0.1414545351993425,0.04889914696869536,0.0819554234856586,0.0003874842153097976,0.00016027462466228432,0.030576050320746617,106.5994504504504
-0.5985985985985987,0.9910520312499995,0.831853828125,0.24066781249999997,17.660046875,0.14694967738378317,0.14331892590146486,0.05000065534732937,0.08248338699040528,1.8823497863190757e-05,-0.00017721298443688902,0.03133812280253778,112.75442187500003
-0.5945945945945945,0.9908803124999999,0.8246160156250001,0.24180851562499991,17.65710937500001,0.14905186427474937,0.1469423917712342,0.05095368824489422,0.0843939503011169,2.501366398843574e-05,-0.00032616120129064496,0.03180101928688828,113.3968984375
-0.5905905905905906,0.9907090624999996,0.8177742968750004,0.24308226562500002,17.654187499999992,0.15091465249559877,0.15032437151361688,0.05168691458393109,0.08613724302073361,7.18056809854873e-05,-0.0003802409864606849,0.03247621484416641,115.4229375
-0.5865865865865867,0.9905344736842107,0.8102871929824563,0.24255271929824565,17.651,0.1537301034851032,0.15506124853646508,0.052706132309601944,0.08859842740324717,0.0003136500938667594,-0.0004945208701375345,0.033339350877270135,119.12976315789477
-0.5825825825825826,0.9904392920353979,0.8059215044247785,0.2439890265486725,17.64965486725664,0.15401884728977266,0.15616882395037976,0.05314358400457992,0.08927240374040263,0.0003649009579852169,-0.00022853575251045226,0.034638818936343796,114.50680530973453
-0.5785785785785786,0.9904476288659788,0.8064190721649481,0.24442804123711342,17.649969072164957,0.1532937439661496,0.15565019038894676,0.0533327930700038,0.08856567917653319,-1.856013894807471e-05,-0.0006368589656250564,0.032096906259823754,112.67135051546387
-0.5745745745745745,0.9904058260869568,0.8039375652173916,0.24521313043478268,17.64936521739131,0.15313160862363684,0.15704017283628738,0.053343142536939274,0.08891569208936095,0.00031250075807363366,-0.00032156302564908114,0.03355959705089617,116.67133043478255
-0.5705705705705706,0.9903015624999998,0.7981914843750002,0.24438257812499997,17.647695312500005,0.1548737136462338,0.16040668675897832,0.05375840585118815,0.09069536033601683,5.206030284964826e-05,-0.00048651038609121364,0.03330328216520684,117.77915624999999
-0.5665665665665667,0.9901168503937008,0.7912839370078741,0.24568511811023622,17.644425196850396,0.15655996725379107,0.16374189360530098,0.05437469870548432,0.09245882428851127,0.00016762352367571362,-0.00039185781657464163,0.035991756215480564,122.06837795275592
-0.5625625625625625,0.9900035353535355,0.7841913131313132,0.24427505050505052,17.642818181818186,0.15827337834878064,0.16754969970075506,0.05454731192935886,0.09424314253074184,-0.00011266058380931714,-0.0006248571683773128,0.03510801744710079,120.91787878787878
-0.5585585585585586,0.9899305376344087,0.7815633333333332,0.24731612903225803,17.64211827956989,0.15694746566630835,0.16670892586888666,0.054647896402035656,0.09340860976344093,0.0007869196451605738,0.0002726703462559831,0.034694867730536316,121.06982795698923
-0.5545545545545545,0.9897632352941178,0.7752180392156863,0.24674176470588227,17.638519607843143,0.1600420897138023,0.17199908978512113,0.05525287279713248,0.09634309767796995,0.0006417338581211995,2.0912432740449993e-05,0.033704475105594156,121.14341176470585
-0.5505505505505506,0.9896612380952379,0.7694064761904763,0.2462168571428572,17.636161904761913,0.1620264363009163,0.17663525925869375,0.0561032600628519,0.09880277461463952,0.0005645282995068812,-0.00015740730641722992,0.0367456499770924,125.5039142857143
-0.5465465465465467,0.9895682812500004,0.7655553906250003,0.2477153124999999,17.635320312499996,0.16114220951000346,0.17684360832802745,0.056330214195677054,0.09805028530026863,0.0005956759394502556,1.0580774163665137e-05,0.036727475525083264,128.75549218750007
-0.5425425425425425,0.9895671875000001,0.7641194531250003,0.24700343749999992,17.635390625,0.16119036760595062,0.17766867686318366,0.05649875806217376,0.09813658716750479,0.0005198215635655624,-3.7415831364755365e-05,0.03745062866204307,134.29678124999998
-0.5385385385385386,0.9893679687499998,0.7538996093750002,0.24716531250000004,17.63210937500001,0.16251045710922218,0.18306673017177727,0.05747858629916418,0.10021302683020009,0.0005040133670666906,3.7348435566452517e-05,0.03817211303680779,138.34996874999996
-0.5345345345345345,0.9892502343749997,0.749352109375,0.24795484375000001,17.630039062500003,0.16347508805023814,0.185285895460913,0.05782578843263827,0.10123388980618894,0.0005917268530339235,0.00010582176319450692,0.03797265472394429,134.07884375
-0.5305305305305306,0.9891378151260507,0.7466482352941177,0.2506043697478992,17.628067226890757,0.16313355558932252,0.18625913053552703,0.058102105872876314,0.1011741685623331,0.0007907663556853587,0.0002710713353823933,0.03822063413616661,132.73090756302517
-0.5265265265265264,0.9890264843749997,0.7393901562499998,0.24877296875,17.626140624999994,0.16521672809060095,0.19033029126931147,0.058657312641085625,0.10325041889016123,0.0006387352856982807,0.00016255555101950855,0.03869791772501685,129.48817968749995
-0.5225225225225225,0.9890242741935485,0.7391526612903225,0.24884766129032257,17.6261693548387,0.16521221427517585,0.1897812124380787,0.05854426365026844,0.1029722179336433,0.0007170670249075205,0.0003494743046151063,0.03887968099650152,131.5500725806452
-0.5185185185185186,0.9889261788617887,0.7362345528455287,0.25044951219512196,17.624325203252027,0.16563518726138504,0.19161959468675394,0.05887394252528385,0.10365618773636714,0.0007205696442790352,0.00011066093445776356,0.03730747147869806,133.21660975609763
-0.5145145145145145,0.9887944531249993,0.7285721874999997,0.24948789062499996,17.622015625000003,0.1671951457264651,0.19576954243148792,0.05937760252029336,0.10527873364758303,0.0006250100152205098,0.00013773970061828358,0.038862187255574554,139.18141406249998
-0.5105105105105106,0.9886185156250001,0.71957921875,0.24958476562499998,17.619015624999996,0.1683184041931397,0.20046119476791394,0.060062493235344946,0.10690312996466064,0.0005511259827645756,0.00012684651717327874,0.039116531006015975,144.0518125
-0.5065065065065064,0.9883958593750002,0.7096001562500001,0.2502243749999999,17.615054687500006,0.16992269637497526,0.20559784028085948,0.06060221011001476,0.1087602756524414,0.0004006385900280144,0.00011791078007348605,0.03828585638399318,143.50668749999997
-0.5025025025025025,0.988255625,0.7031039843750001,0.25048601562500006,17.612515624999997,0.17078150590599972,0.20896902160131228,0.060935610134034535,0.10989142500884386,0.00027881128839128883,8.952267348621076e-05,0.04030898413088835,144.41857031249992
-0.4984984984984986,0.988209430894309,0.6998069918699183,0.25039040650406497,17.61166666666667,0.17089854811371602,0.21103944107869668,0.06103130971126046,0.1105130103109791,0.00014609936713392814,0.000126442698350744,0.04098584010836248,139.1393902439024
-0.49449449449449445,0.9881380208333336,0.6951977083333336,0.25011677083333334,17.610541666666666,0.1718892088280814,0.2134310801145724,0.06135810454795207,0.1112063732675998,0.00014047257913464597,-9.819595334190011e-05,0.0399680399304998,138.63382291666667
-0.49049049049049054,0.9880578906249997,0.6915514062499998,0.24977585937500002,17.60914843750001,0.17156134001364753,0.2151342856984802,0.061423027981037104,0.11156676257691642,-0.00015310076621840714,-2.981826880534672e-05,0.04039130609083941,137.47949999999994
-0.4864864864864864,0.9879754687500004,0.6870228124999995,0.24959046874999993,17.607703125000004,0.17200457697959065,0.21751459790915537,0.06161630041228579,0.11222909168618167,-0.00033396437280292977,-6.565234070048849e-05,0.040978161864984486,139.05060156249993
-0.4824824824824825,0.9878579687500004,0.6811649999999999,0.24960171874999992,17.605593749999993,0.17269525840000005,0.2205349194970459,0.06187766995158731,0.11315051399765627,-0.0005266609926250008,-9.477947769335973e-05,0.04072495996115322,142.02637500000006
-0.4784784784784786,0.9876995327102799,0.6744068224299067,0.25021411214953276,17.60255140186916,0.17351356870111778,0.22447962705318375,0.06237127432744572,0.11427492373549664,-0.0006139943932763647,-0.0005282542799949076,0.039249565114971574,141.00706542056082
-0.47447447447447444,0.9876164285714287,0.6709564285714285,0.25117839285714283,17.601285714285716,0.17336541738724498,0.22509986139027438,0.062483970447184796,0.11448559973711739,-0.0010696275532611488,-0.0005211724675919457,0.042598346938518716,144.95839285714288
-0.4704704704704705,0.9874949218749998,0.6626623437499999,0.24946546875000006,17.59895312500001,0.17468916505075716,0.22999276115134284,0.06256264475911122,0.11594206529343254,-0.0011193691794448121,-0.00019847997539622825,0.043411404052505986,145.52466406250002
-0.4664664664664664,0.9873347413793102,0.6558613793103449,0.24986155172413785,17.595827586206894,0.1751386959567181,0.2340398946251784,0.0630395888408807,0.11678856149785963,-0.0014054347133455264,-4.0119690727427376e-05,0.04202397027347615,145.9113793103448
-0.4624624624624625,0.9872972340425533,0.652445,0.24852925531914888,17.59521276595745,0.17527296878351062,0.235858741165403,0.06328173192387668,0.11773918107712761,-0.0018096855449622347,-0.000630346302050418,0.04221112494326462,137.4317765957447
-0.45845845845845856,0.9872829565217384,0.6503626086956518,0.2481890434782609,17.595060869565216,0.17673195547145598,0.23653385087125922,0.06323404154196585,0.11806103927727787,-0.0018644921538316073,-0.0005527033833444693,0.04365908325144119,144.6638260869565
-0.4544544544544544,0.987224921875,0.646944140625,0.24854117187499994,17.594039062499995,0.17602273203598018,0.23814931713300191,0.06315199763028098,0.11787782327639779,-0.00178105305173855,-0.00015522014512041484,0.04439884222432511,149.7324765625
-0.4504504504504505,0.987008671875,0.6360586718749998,0.24850945312499997,17.5900078125,0.17707514718261125,0.24372914545751334,0.06358395319145649,0.11944731354693011,-0.002242116993223125,-0.00013199035704752795,0.04334390618885209,151.83015625000002
-0.4464464464464464,0.9868618749999998,0.6279564843750002,0.24805835937499995,17.587234374999998,0.17777940373139034,0.2478692378441834,0.06388806229487261,0.1203120197270447,-0.0025745425484324834,-3.3712084072033384e-05,0.04598391381841793,153.501171875
-0.44244244244244246,0.9866921875000002,0.6185367187499997,0.24748679687500008,17.584171875,0.17844537443298364,0.2526462228725525,0.06422689946730484,0.12126376622698967,-0.002930373723740234,9.482157677441293e-05,0.04494634545909548,151.74671874999999
-0.43843843843843855,0.9865729365079363,0.6126629365079367,0.24701007936507918,17.58188888888889,0.17871563416598013,0.2560405445015812,0.06453272288795116,0.12191853974659239,-0.003151515620784051,0.0001488144955701447,0.04416722574950427,149.1184920634921
-0.4344344344344344,0.9865355468750001,0.6099956249999998,0.24699718749999997,17.581335937500004,0.17889354060585955,0.25704512374208976,0.06457068807208698,0.1221737337376955,-0.0032255785512654766,0.0002570462222221927,0.04287665277092856,148.38007812500007
-0.4304304304304305,0.9864932812500007,0.6078973437500003,0.2469325781249999,17.5805078125,0.17900503821169406,0.25809609873554057,0.06464643206163426,0.12240018542247322,-0.0032629640912231568,0.00029717427833276963,0.044807554626515866,148.12932812499994
-0.42642642642642636,0.9863908593749997,0.602213046875,0.24653624999999996,17.57862499999999,0.17930022742352875,0.26098440868593753,0.06481464323272754,0.12292304434736334,-0.0033678753141480025,0.00036805116051691377,0.04483373437528826,152.82109375000002
-0.42242242242242245,0.9862905468750003,0.596556171875,0.24610593749999987,17.576742187500003,0.17957510879784527,0.2638699144022463,0.06496199030222635,0.12341054654929207,-0.003430921680826828,0.00041408483487971197,0.04563407415741949,160.45890625
-0.41841841841841854,0.9861889843749999,0.59079296875,0.24563937499999988,17.57483593750001,0.17980437120056153,0.26682481307460953,0.06513212230459524,0.12385275002685561,-0.003474767701025696,0.0004333169132626461,0.04529801995812477,159.06367187499995
-0.4144144144144144,0.986062734375,0.5832923437500002,0.24483859375,17.572414062500002,0.17987457297263154,0.27070648488552257,0.06534262498303699,0.12430752281110838,-0.003532985651451043,0.00045125818929878163,0.047139016052312854,152.26218749999995
-0.4104104104104105,0.9859645454545451,0.5773332231404957,0.24398636363636375,17.570570247933887,0.1801277544168844,0.27380759650826453,0.065411296423764,0.12481054975056347,-0.0034342689260792297,0.0005242742121581512,0.04316033597427804,149.48636363636362
-0.40640640640640635,0.9858373451327435,0.5733697345132744,0.2450211504424778,17.567982300884957,0.17937874046453112,0.2771970252163756,0.06601818367978249,0.1252866243038453,-0.003887262555001489,-4.069349980476112e-05,0.04608637136817606,146.73424778761068
-0.40240240240240244,0.98574990990991,0.5690038738738739,0.2433341441441442,17.56624324324325,0.1799457626876958,0.2802639897891323,0.06612783247622576,0.12582868609295522,-0.004000848169621378,0.00013071125833820374,0.04763885975131643,145.8363963963964
-0.3983983983983985,0.9857075781250001,0.5641467968749999,0.24313242187499992,17.565695312500004,0.18008284470067754,0.28054170355819713,0.06583247944118038,0.1254732479827576,-0.003660977764665835,0.0003831249529408461,0.04627006341542028,149.70875000000007
-0.3943943943943944,0.9855942187499998,0.5573274218750003,0.2422592968750001,17.563546875000004,0.17990575420116528,0.2840151205776308,0.06603371787163878,0.12576287564740593,-0.0036631385676207415,0.00035575633749732624,0.04525866967765069,152.41335937500003
-0.3903903903903905,0.9854849532710283,0.54836,0.2397855140186915,17.561411214953267,0.17990906740934592,0.28826673904249284,0.06593703204041984,0.126406823009346,-0.0033746962719140186,-0.0001192316300250235,0.04552772809859107,151.16532710280376
-0.38638638638638634,0.9854119531250003,0.5466135156249999,0.24083531250000004,17.559976562499994,0.179578820786078,0.28925968037802735,0.06627950529760111,0.1261555381477296,-0.003603248446144471,0.00031226141519262777,0.04784812445080888,149.92914062499995
-0.3823823823823824,0.9853103906249997,0.5405887499999998,0.24001718750000012,17.558007812499994,0.1793778658734378,0.29222385907959,0.06642431336013893,0.12633354925585935,-0.003603020608314453,0.00031832252324951165,0.047064781189135374,149.99445312499998
-0.3783783783783783,0.98517523364486,0.5357154205607474,0.24168168224299064,17.55531775700934,0.17776982929491691,0.2951303382999738,0.06674313112192728,0.12646150810490006,-0.0036476273999689916,-0.00028243632396942947,0.04717359061936577,149.6569158878505
-0.3743743743743744,0.98509875,0.5293873214285715,0.23961107142857146,17.55375,0.17870709962496795,0.297893409448852,0.06675487659102766,0.12625561528322687,-0.003268599218426915,0.0006077753997007645,0.04791450892855664,151.63294642857144
-0.37037037037037046,0.98501296875,0.522410703125,0.237355625,17.552148437500005,0.17856604163544282,0.30107754165585965,0.0668349276452178,0.12669858417807617,-0.003649415605816754,0.00036725206599174894,0.048178977966188086,152.14867187500008
-0.3663663663663663,0.9848666086956522,0.5135706086956523,0.23591713043478263,17.549339130434788,0.178238621188325,0.30551058582828716,0.06731271170487099,0.12729328702522494,-0.0038948088214877585,-0.0004697430259862842,0.046348258903265105,151.46713043478258
-0.3623623623623624,0.9848914705882351,0.5116961764705881,0.2369930392156862,17.550166666666666,0.17797614063243972,0.30477949544174354,0.06649645018438476,0.1265793130812285,-0.00422395412999181,-0.0004424399032188777,0.050081344771285785,148.70764705882357
-0.3583583583583583,0.9847697391304348,0.5051102608695651,0.2329633043478262,17.54743478260869,0.1782829287121061,0.30927505534908134,0.06714414563217967,0.12702601848087722,-0.003594624519911328,0.0003655310459590485,0.04892385444259162,150.5381739130434
-0.35435435435435436,0.9846438281249998,0.49906031250000016,0.23330078124999998,17.544867187500007,0.17721239823740204,0.31256027671813946,0.06727414918411032,0.12675016732788075,-0.0036636098337716567,0.0004900517367935166,0.047557247985650974,153.01421875000003
-0.35035035035035045,0.9844834374999999,0.4902401562500001,0.23177421875000007,17.541601562499995,0.17692622982497547,0.3169056333978269,0.0674114833446782,0.12671801766027824,-0.0036377543352282106,0.0005926576314828496,0.0479177474975927,153.215859375
-0.3463463463463463,0.9843615573770492,0.48390344262295076,0.23229180327868856,17.53898360655738,0.1760290975619191,0.31980437058855143,0.0674777047294062,0.12624024588067737,-0.003594351836868289,0.0007156199095560327,0.05020158989492529,154.1475409836067
-0.3423423423423424,0.9843398260869566,0.4797906086956521,0.22902547826086944,17.53887826086956,0.1760773196335425,0.32150559117694527,0.06708829543934204,0.126496943769709,-0.0036457398823569903,0.0005810433707644756,0.048618915614383695,149.91756521739126
-0.33833833833833826,0.984331818181818,0.48015536363636385,0.22987572727272726,17.53812727272727,0.17544419040759487,0.32345405910174374,0.06783789070689696,0.12641475476200814,-0.003437992153293886,0.0005327498625395043,0.04927358380172109,152.70890909090906
-0.33433433433433435,0.9842007812500004,0.47094765624999996,0.22726890624999996,17.5357578125,0.17492033632263188,0.32694032862692857,0.06745866179785888,0.12603402251306162,-0.0034710179584964006,0.0009236127278370978,0.04704169134510039,152.80937499999996
-0.33033033033033044,0.9841111475409836,0.4646393442622951,0.2250946721311475,17.53369672131148,0.1738602797635043,0.33107222464374486,0.06745924777857831,0.1257406837342113,-0.003188072774047297,0.0008641158130952033,0.0490694490055148,150.08721311475406
-0.3263263263263263,0.9840203333333335,0.4580313333333331,0.22324316666666666,17.531999999999993,0.17254446435155577,0.3343008218699723,0.06750270904157861,0.12487855138077773,-0.0032791803083310825,0.0018120244187483973,0.04872600000027205,146.96141666666668
-0.3223223223223224,0.9838982812500006,0.4535609375000003,0.22319867187500006,17.529554687500003,0.1731527103491208,0.3360421184982359,0.06745875785800066,0.12536103551062,-0.003293984275512197,0.0012923692961453227,0.04799370794665947,146.22867187500006
-0.31831831831831825,0.9838071428571423,0.44752638095238073,0.2209794285714285,17.527485714285717,0.17227366216118825,0.33997771119586406,0.06772873714175534,0.1256009236855511,-0.0031888894912342767,0.0003188922986406531,0.049625487891205466,145.6192380952381
-0.31431431431431434,0.9837871818181817,0.4438714545454546,0.22025990909090903,17.527200000000004,0.17177431365788415,0.34024848153817344,0.06715729452145963,0.12485873195558678,-0.003202281712132398,0.0010762274868542972,0.048987432727074065,145.6549090909091
-0.3103103103103104,0.9836786399999998,0.4397950400000001,0.21878631999999992,17.524848,0.17066128279139817,0.34455126618085735,0.0674574284584987,0.12423670164414709,-0.0030825508136619233,0.001522371871868428,0.04954257689615815,148.48040000000003
-0.3063063063063063,0.9836084070796461,0.43592884955752204,0.21816796460176988,17.523575221238932,0.16947594962788012,0.34660282771709616,0.06724042685199214,0.12374234327818946,-0.0031498287651529804,0.0013301801488731153,0.046435359386236996,148.8169911504425
-0.3023023023023024,0.983515546875,0.429486484375,0.21554460937500006,17.521578124999994,0.1689606566142029,0.34990919324437864,0.06715288119654243,0.12339181599354854,-0.0028486127510003673,0.0017331543370806867,0.04828438452176442,144.83260937500006
-0.29829829829829824,0.9833598437499997,0.42201140624999983,0.21371203125000002,17.518437500000008,0.16816832611989746,0.35387185519899894,0.06718522839632055,0.12295975703464367,-0.0027464356258841364,0.001815500623395915,0.047785058593433405,142.95259375000006
-0.2942942942942943,0.9832640384615386,0.41857298076923066,0.21181576923076934,17.516586538461542,0.16670175592380748,0.3574771568282543,0.06779449310001869,0.12263387286838018,-0.0030853632268198145,0.001415958379387304,0.048330655972449676,141.95240384615377
-0.2902902902902904,0.9832048437500002,0.41313562500000006,0.21059796875,17.515203124999992,0.16644583035585925,0.35926427680837375,0.06707739700055308,0.12208908593173831,-0.002584484499163087,0.001881267260465577,0.04672198999065813,143.07464062499994
-0.2862862862862863,0.9830213445378148,0.40595579831932765,0.20989193277310933,17.511285714285712,0.1658268646008334,0.362699662271054,0.06718863281077846,0.12188046379467547,-0.0027018548832771277,0.0012707315351619646,0.04924238055241403,140.2382773109243
-0.28228228228228236,0.9829468085106382,0.40093053191489364,0.2054035106382979,17.509882978723407,0.16465555964227044,0.36763322760469663,0.06727057694409948,0.12163458888217504,-0.002851894982766218,0.001359342477109132,0.0485725394973997,139.64378723404252
-0.2782782782782782,0.9828957031249999,0.3973601562500001,0.20530367187500004,17.5088515625,0.16339881247497548,0.36861399606464246,0.06710248028405177,0.12041745399005126,-0.0023791304649573744,0.001980137653856108,0.046366962341437556,138.88506250000003
-0.2742742742742743,0.9828212499999998,0.39305210937500007,0.20341953125000015,17.50732031250001,0.16217363306586274,0.37142940055603024,0.06708628688696064,0.11973232102911383,-0.002300191567656722,0.002006929861603577,0.04576672552468608,140.07216406249992
-0.2702702702702702,0.98273484375,0.3884196093749998,0.2015185156250001,17.505523437500006,0.16096747267797254,0.37437333473529666,0.06709257350794885,0.1190324287541076,-0.0022347128784584542,0.0020229587035256887,0.04649292913791214,143.75034374999998
-0.26626626626626626,0.9826270312500001,0.38309937499999974,0.19942687500000011,17.50333593749999,0.15966815012460947,0.3776832184027342,0.06711441468261473,0.11825187632929687,-0.0021764712272882808,0.0020250082562710938,0.04651230902129555,148.21710937500004
-0.26226226226226235,0.9824559375,0.37537015624999986,0.1966119531249999,17.499914062500007,0.1579527926718506,0.38233452113837285,0.06718190202687396,0.11719516230985107,-0.002124407041326699,0.002013174294915635,0.04511718011445964,143.09273437500002
-0.2582582582582582,0.9823567768595041,0.3705534710743801,0.19373900826446294,17.497950413223148,0.1566254143309269,0.385849080974223,0.06728438939228454,0.11644330494724411,-0.002209100507621249,0.00193297521159332,0.04511976613588331,136.71468595041316
-0.2542542542542543,0.9822783544303796,0.37032025316455697,0.19524392405063287,17.496253164556965,0.1547035430075309,0.3885170253111843,0.06780879849412591,0.11567456238888002,-0.0027262554378526998,0.001774359897598088,0.04542899919874799,141.3642911392405
-0.25025025025025016,0.982278080808081,0.36603373737373734,0.1911556565656565,17.496030303030306,0.15459354552845628,0.39056971698315485,0.06727258703699378,0.11497987353643503,-0.0022831800597185995,0.0017323443515995308,0.04387313039478613,135.57629292929292
-0.24624624624624625,0.9822347656249999,0.3633428125,0.19014109375,17.495414062500004,0.15309614122958992,0.3910046457175537,0.06706885111302992,0.11460367835004874,-0.0018770081205406748,0.0019299356311590077,0.04525240667720709,134.84074999999999
-0.24224224224224233,0.9820503125,0.35537296875000013,0.18698617187499997,17.491835937499992,0.15093528745681145,0.3959063277775328,0.06719805750673141,0.11329360648558348,-0.0017968320840038693,0.001870771031344526,0.043175535583827696,135.1568203125
-0.2382382382382382,0.9819378640776699,0.3502279611650485,0.18293038834951456,17.48958252427184,0.14978416162594022,0.40072307496004334,0.06764318540297348,0.11237887664545192,-0.0021152889947492885,0.0014314540188967663,0.04362934027733445,135.00823300970876
-0.23423423423423428,0.98193046875,0.3495347656249999,0.18346570312500002,17.48946875,0.14827732261947646,0.4003408826518493,0.0671419604436892,0.11177618658297736,-0.0016023598975402817,0.0017865487552771002,0.04309221777333505,134.38161718750004
-0.23023023023023015,0.981841346153846,0.3456741346153845,0.1829931730769231,17.48799038461539,0.1464307388117511,0.4007440755303161,0.06724938661205768,0.11074697402534224,-0.0015593430755288455,0.0015096405687980764,0.04365384606120415,137.40684615384617
-0.22622622622622623,0.9816927343750002,0.3395545312500001,0.17835593750000012,17.484796875000004,0.14456998593259268,0.40736064393349597,0.067219517664343,0.10951343324653326,-0.0013448806112200055,0.0016683024452761024,0.04289386499027614,138.94469531250002
-0.22222222222222232,0.9815933593750006,0.33546320312500005,0.17600813281249997,17.48286718750001,0.14282842372411497,0.4104262153088576,0.0672026444804136,0.10843535736566826,-0.0012047677441166754,0.0016040005652156954,0.042323654235360664,138.09359374999997
-0.21821821821821819,0.9814360156250003,0.3296814062499998,0.17359324999999992,17.479843749999997,0.14124946724802262,0.4139573366794374,0.06728834020641779,0.10728812697449239,-0.0011167092670791425,0.0015554437570766367,0.039828100585850734,137.0714921875001
-0.21421421421421427,0.9813811718750002,0.32696804687500003,0.1712417421875,17.478648437500002,0.13944697444774773,0.41649282823259,0.06720664446186364,0.10613293763848083,-0.0009715781650056518,0.0015167243861813982,0.04450504827860868,133.87870312499996
-0.21021021021021014,0.9813106249999997,0.32363750000000013,0.16849783593749995,17.477414062499992,0.13742845609374987,0.41940824490937934,0.06709360293256926,0.10475207849677731,-0.0008204970095009767,0.00147661701394889,0.040778937927598236,134.44591406249995
-0.20620620620620622,0.9812220312500005,0.32000351562500007,0.1662750546874999,17.475687500000003,0.1359128281126403,0.422035340563669,0.06704468437390178,0.10361561668926093,-0.0007258043384431768,0.001457614266801735,0.04081515234355493,135.28344531250005
-0.2022022022022023,0.9811335156249995,0.3163560937499998,0.16396940625,17.473968750000004,0.13437468132224137,0.4246713775640225,0.06697756687383351,0.10241157601924328,-0.0006316511859952395,0.0014432163195745346,0.04119737402334067,136.60917968750002
-0.19819819819819817,0.981030194174758,0.3119988349514562,0.16044159223300977,17.47185436893204,0.13324313475592436,0.42848160227785315,0.06727693856854111,0.10131580820379679,-0.0011522980961090202,0.0007136338320046586,0.03983889141289865,137.0861650485437
-0.19419419419419426,0.9809984374999996,0.31024968749999987,0.15929642187500007,17.471382812499993,0.13117091265615244,0.4294731656028221,0.0667390651378184,0.09989950676841303,-0.000447107391244585,0.0014084381621450102,0.04062636907980277,134.53054687499994
-0.19019019019019012,0.9809344036697243,0.3055164220183487,0.15643147706422017,17.470357798165132,0.1298024681706842,0.4306110278458916,0.06678791022561083,0.09877550474455096,-0.000648947147174057,0.0009911571082176292,0.038525009595275606,136.530376146789
-0.1861861861861862,0.9808308593750003,0.30311515624999985,0.15417860937499991,17.468187500000003,0.12775729580153813,0.4347182532861911,0.06648805146049952,0.09701682985388918,-0.00029025389351489193,0.001365322054855201,0.039534839843838654,138.55728125000002
-0.1821821821821823,0.9807185937500001,0.29849117187500007,0.15107047656249997,17.466039062500002,0.12565153593768916,0.4379600548611789,0.06632419382012679,0.09520687454014456,-0.00020043373554276967,0.0013462420433727014,0.039979467224156906,142.06643750000003
-0.17817817817817816,0.9806072656249996,0.29412734375,0.1483912578125,17.463867187500007,0.12391918378356927,0.44074167522982427,0.06623071605052022,0.09355680787888798,-0.00014571249203356395,0.0013077223709438137,0.03935848236062611,135.721984375
-0.17417417417417425,0.9804590000000001,0.28999069999999993,0.14642752999999994,17.460999999999995,0.12183499391351003,0.4441090784580992,0.06621331715425993,0.09149377807602894,-0.00019285861487147016,0.0011705694498332871,0.03917900000010377,133.27311
-0.1701701701701701,0.9804382812500003,0.28705554687499985,0.14303325781250004,17.46068749999999,0.12033536300829488,0.4456658621595429,0.06593202628410492,0.09022236933231996,-7.792121633909497e-06,0.0012352407492068483,0.037204527344101734,131.98627343750002
-0.1661661661661662,0.9803995535714286,0.28528839285714286,0.14084215178571427,17.460133928571427,0.11888830075813148,0.4472392918517983,0.06554895162961315,0.08872222601336896,0.00034272728476195764,0.0013819225839341977,0.035776767777520035,133.80629464285715
-0.16216216216216228,0.980321328125,0.2817222656250001,0.1380201953125,17.458445312499993,0.11705584630111682,0.449795581935899,0.06571124793390645,0.08709633318705748,0.0001370844327506096,0.001166547465593372,0.037140395446954244,134.20245312499998
-0.15815815815815815,0.9801441406249999,0.27527398437499995,0.13413894531249998,17.4549921875,0.11482767102631235,0.4534379933504501,0.06577213001761888,0.0844485771264679,0.0001368548305321527,0.0010612150622625368,0.03731023431384983,134.976546875
-0.15415415415415423,0.9800687903225804,0.2724109677419356,0.13163404838709675,17.45366129032258,0.11312928078293444,0.4553329611761912,0.06570657900349668,0.08263961084592092,0.00010703954333403175,0.000982399006483117,0.036239820759817576,133.89374999999998
-0.1501501501501501,0.9800836559139782,0.27244838709677416,0.1318208387096774,17.454139784946243,0.11177090862643072,0.4549731589549953,0.06551295505519791,0.08206254983898716,-0.00029355690272736697,0.00025060852925070417,0.03644522777187831,129.30378494623648
-0.14614614614614618,0.98008640625,0.2714603125000001,0.12762859375000002,17.454070312500008,0.11058976748740222,0.4577366451823974,0.06541444782793208,0.0801311911191894,0.0002910990202372317,0.001023310838369959,0.03566390130589525,131.04061718749998
-0.14214214214214227,0.9800157812499998,0.268700078125,0.12482933593749998,17.452710937499997,0.10899847114061896,0.4598112306394026,0.06541059859650174,0.07818423830630185,0.0003090659163392463,0.0009832360065507879,0.035615307067985214,131.12671875000007
-0.13813813813813813,0.9799103125000002,0.264765078125,0.12114601562499994,17.450726562499984,0.10692015653046266,0.46245903352318707,0.06544443624653065,0.0755486641460144,0.00034417391652880194,0.000947653124061932,0.035189315857394377,131.4876875
-0.13413413413413422,0.9798493,0.2625491,0.12143897999999999,17.449289999999994,0.10613217008919007,0.4645510741365596,0.06568285529962373,0.074204985096082,-0.00014950730988831984,0.0006878233680999035,0.034278495900139205,130.50902
-0.13013013013013008,0.9798062499999997,0.26069734375000003,0.11656309375000003,17.448796874999992,0.10446025433669431,0.4655239826754287,0.06555254102673135,0.07225384233009277,0.00031335945838816015,0.0009080962331861699,0.03362823999043485,131.9026640625
-0.12612612612612617,0.9798125688073395,0.2602719266055046,0.11320676146788995,17.448889908256874,0.10302879945041662,0.4672006511763009,0.06539227051404088,0.07052271496871647,0.00039285070528059985,0.0005192540058308468,0.03394739154975923,133.78114678899072
-0.12212212212212203,0.9797515199999998,0.25842856000000003,0.11163194399999997,17.447927999999994,0.10132683937632628,0.4681059090787809,0.06548105694318053,0.06844257346207938,0.0004637089799725959,0.0009268916051751573,0.03308850681628428,131.42159199999998
-0.11811811811811812,0.9796396875,0.254111875,0.10749980468750003,17.445679687500007,0.09977473310898435,0.4709536357421493,0.06579980266158585,0.06568979650622553,0.0003385679778549808,0.0008978452705058291,0.032478991149503145,131.72397656249998
-0.1141141141141142,0.9795771093750001,0.25171929687500005,0.1040231875,17.444492187500014,0.09807294245575554,0.47286222333733985,0.06587298175143161,0.06314295013380372,0.0003820375559166375,0.0009021682895568648,0.03312982025101974,130.6224218750001
-0.11011011011011007,0.9795418749999997,0.25046867187500016,0.10249642187500002,17.443804687500016,0.09737849128417359,0.4737449522528219,0.06591633550280682,0.06198180265352901,0.00037853537694780857,0.0009191619783282962,0.03320927435242993,130.82249999999996
-0.10610610610610616,0.9794964062499996,0.24845960937500003,0.09790064062500003,17.442945312500015,0.0952946193842224,0.4759181208152147,0.06588029585153496,0.05861076226025022,0.0003876622679045473,0.0009644170603881673,0.03389320013360475,131.4230078125
-0.10210210210210202,0.9794573333333332,0.2472170000000001,0.09485819166666663,17.442408333333333,0.09358867157766665,0.47703559014039665,0.06561993707752327,0.05614449243074164,0.0005668648831280175,0.0008186861073640167,0.031974866597465734,130.31040833333338
-0.09809809809809811,0.9794205833333335,0.24559491666666666,0.09145239999999996,17.44161666666666,0.0922503869074931,0.4791240418675732,0.06565438361859145,0.05374418877636669,0.000539739723506392,0.00086478320126315,0.031424719722451755,131.0130083333332
-0.0940940940940942,0.9792984375,0.24137585937500008,0.08945060937499999,17.439054687499983,0.09216144451098013,0.4805590572324411,0.06590699674105069,0.05225158697799194,0.0004122454345186821,0.0009716020463090929,0.031402856384772804,131.44858593750004
-0.09009009009009006,0.9792179338842967,0.23809983471074386,0.0857410165289256,17.4374132231405,0.0915588819338569,0.4822827756052477,0.06589061996090452,0.04964372276463083,0.00033075670117538433,0.0009904982714990735,0.029760581312586964,134.11032231404957
-0.08608608608608614,0.9792330468749995,0.23860625000000005,0.08249255468750002,17.4378359375,0.08978119808593746,0.48350310342112945,0.06560251684376545,0.047070088998095685,0.00042042628127832187,0.0010735569606687247,0.030705941833332417,131.43076562500002
-0.08208208208208201,0.9791424324324323,0.23541270270270262,0.07873437567567566,17.435954954954962,0.08913509364044317,0.4852526097986733,0.06552985731263158,0.04375550440315583,0.0003096855665312269,0.000756443767153077,0.03179913310566462,132.97308108108106
-0.0780780780780781,0.9791870312499997,0.23662148437500008,0.07691609531250006,17.437046874999997,0.08796402313217153,0.4857142267818783,0.06534628210994999,0.04287170247982724,0.00043200283198116963,0.0011538339388409795,0.030021279052789396,128.87367187499999
-0.07407407407407418,0.9791320000000002,0.23519961904761896,0.0752172980952381,17.436295238095244,0.08683152015223586,0.48556883425772807,0.06513679044347045,0.040244062999351626,0.0005210772946743399,0.0006789098129762336,0.03027503664378628,128.51494285714287
-0.07007007007007005,0.9790982795698923,0.23487354838709676,0.07225731935483869,17.435204301075267,0.08670355605300037,0.48903726689642724,0.06582031400995803,0.038226204640598005,0.000586263648460493,0.0009910546814807881,0.03117786148709456,128.7528817204301
-0.06606606606606613,0.979138214285714,0.23482705357142858,0.06812307124999999,17.436303571428578,0.08493437991096141,0.48835826502061036,0.06504248671257257,0.036532154540983144,0.0005361049465312896,0.0006642524542223787,0.030317764986932616,132.98453571428573
-0.062062062062061996,0.9790970940170943,0.23163487179487183,0.06386390854700855,17.435153846153845,0.08521665368994077,0.4896665293902275,0.06512197882790594,0.033517737885240415,0.000296757299776463,0.001400378760360273,0.03164967718612388,129.54944444444445
-0.05805805805805808,0.9790391406249999,0.230682265625,0.06134431015625001,17.434093750000002,0.08433092670111694,0.49116195373645327,0.06491724439586032,0.03108993211245358,0.0003562250399015068,0.0013102531377160356,0.030968866210912438,130.2950390625
-0.05405405405405417,0.9789756249999996,0.2284560156249999,0.05815413632812498,17.432820312499995,0.0838824582997498,0.4923959089279299,0.06498237893800557,0.028655267409863523,0.0003359763016280691,0.0012909960718838645,0.0306040770875029,130.27742968750002
-0.05005005005005003,0.9788871093749997,0.22545507812499996,0.054747518828125,17.431046875,0.08356196087265019,0.49372950605716387,0.06513436899640876,0.02605095636545518,0.0003203966369248957,0.0012457884843523153,0.029151716552632934,132.29463281249997
-0.04604604604604612,0.97890984375,0.22578749999999995,0.05060684953124998,17.4315,0.08280617671875001,0.49450347803052147,0.06505798562382425,0.02285847314896288,0.00022690757975390638,0.0013122427533046716,0.029292125000097258,131.66954687499998
-0.04204204204204198,0.9788534710743806,0.2240019008264463,0.04573136074380165,17.430314049586784,0.08226645421126294,0.4961130228098095,0.06520418829532297,0.01923671967096717,0.0001925953317326221,0.0011560206863155628,0.02911081046374875,132.09946280991727
-0.03803803803803807,0.9788947244094486,0.22500283464566925,0.04598970299212599,17.431251968503943,0.08206120471637424,0.49549195509271193,0.06494760402673316,0.019110638430763157,0.00016272803960940796,0.00127195111134348,0.0271241018660362,129.0970866141732
-0.034034034034034155,0.9788895238095242,0.22431714285714288,0.04599867380952383,17.430876190476194,0.08197505751564628,0.4963533601030033,0.0653274952804413,0.018237427011068036,-8.573454323074832e-05,0.0008813630370094671,0.029983803718664603,130.31673333333333
-0.03003003003003002,0.978881968503937,0.22436417322834643,0.04039495905511811,17.43086614173229,0.08152166265345032,0.4967310031884471,0.06522434496357536,0.015233884550737794,-1.2693841556295382e-05,0.0013874939346978608,0.028842556884910664,130.5971181102362
-0.026026026026026106,0.9788833593750003,0.22437203125000008,0.0361395265625,17.430929687500008,0.080848441592749,0.4970789346198383,0.065055275006428,0.011781130719883556,-5.6051528842396194e-05,0.0013740171305658625,0.029721479430918407,131.43875
-0.02202202202202197,0.97880640625,0.2220383593749999,0.03230243078750001,17.429374999999993,0.08061521696605838,0.4981184279652187,0.0652468865309584,0.008821708842244015,-0.0001474666914975102,0.0013184844563720796,0.02915273437520227,131.604328125
-0.018018018018018056,0.9787844545454548,0.22120545454545448,0.02879460272727272,17.428836363636357,0.08093423778842977,0.4989159617628697,0.06554261793458416,0.005934563978894218,-0.0002873621267373551,0.001528424498964086,0.027844827768774394,128.63740000000004
-0.01401401401401392,0.9787903125000004,0.2216046875,0.0262088109375,17.429070312499995,0.08003940935302731,0.49883841072924234,0.0652819863814773,0.004141947712761234,-0.0002902037734337405,0.001304509599698188,0.02875804193138265,127.96541406250003
-0.010010010010010006,0.9787782812499999,0.22131343750000007,0.02294089140625,17.428773437499995,0.07982942488193355,0.4991938717514869,0.06532350730339383,0.0016223496041936026,-0.0003537795454865716,0.0013025329668997125,0.02980958929475719,128.00814843750004
-0.006006006006006093,0.9787397656249999,0.22024757812500004,0.019160817109375002,17.427976562500007,0.07974139495507193,0.4997287224627011,0.0654315217516979,-0.0013096221593296565,-0.00040673238928280085,0.0012983105014561856,0.029773561950435123,129.921203125
-0.002002002002001957,0.9786842187499999,0.21868109374999994,0.015885975781250002,17.426835937500005,0.07983068861130375,0.5002713857734774,0.06557112060109486,-0.0038485853481922605,-0.0004341431347752074,0.0013030740927153243,0.029764207458299552,133.535546875
0.002002002002002179,0.9786896093750002,0.21898820312499995,0.012621735859375002,17.426929687500003,0.0797087762670837,0.5003969417838959,0.06553510048529707,-0.0063916000061629095,-0.00047088703034889545,0.001320088648493877,0.028684166931043364,133.4088046875
0.006006006006006093,0.97873484375,0.22055726562500003,0.0093639788359375,17.427859375000015,0.07947160195502316,0.50021778465036,0.06537839769804225,-0.008913534426799746,-0.0005133058783363864,0.0013452146689848163,0.028623855224111594,131.4427109375
0.010010010010010006,0.9787423595505618,0.22057202247191007,0.0032348744943820245,17.427831460674167,0.07964427503748268,0.5009358277218371,0.0653832258546307,-0.011252638202927066,-0.0006141108187152379,0.001346983882177875,0.028443387324557534,128.89662921348315
0.01401401401401392,0.9787551562500003,0.221620390625,0.0029062699625000037,17.428218750000006,0.07955471495922244,0.5001392098449052,0.06524460663233136,-0.013947908965600957,-0.0005527625709704052,0.0013803682206905868,0.02992557714827626,127.1362734375
0.018018018018017834,0.9787473118279573,0.2209440860215054,0.0032834474193548405,17.427892473118284,0.0800682269811538,0.49992954155368957,0.0656356748386766,-0.016276677106273323,-0.0005648335803553018,0.0013091832964095842,0.03006932177112276,129.49256989247317
0.022022022022022192,0.9788117431192664,0.22468155963302758,-0.0032057245504587147,17.429577981651377,0.07918682061408125,0.49970256736680396,0.06508805450291834,-0.018900085193570153,-0.0005340389525103583,0.0013658154672556674,0.029444409056452514,124.33011926605504
0.026026026026026106,0.9787151968503931,0.22139133858267726,-0.006824982251968505,17.427393700787405,0.08052296181474365,0.5003131046566305,0.06536511546153119,-0.021537743791465166,-0.0005954839588352101,0.0013357855326144245,0.02886218358230508,130.18462992125993
0.03003003003003002,0.9787589908256875,0.22221211009174313,-0.010197428256880733,17.428275229357798,0.08042572308270343,0.4998090399798816,0.06499498510059275,-0.02360815253668534,-0.0006036936591563265,0.00106128237288196,0.030910603147844995,128.54774311926607
0.03403403403403393,0.9787867346938772,0.22422479591836728,-0.012545581734693877,17.429030612244897,0.0806894653851625,0.49918546552179527,0.06524914709276411,-0.026623152148922292,-0.00047033926701119826,0.0013924836226009774,0.02991232559332957,126.57480612244898
0.03803803803803785,0.9787735156249996,0.22410101562499993,-0.0162826890625,17.428554687499997,0.0816367816708436,0.4992108896618941,0.065107854479456,-0.02885889003148769,-0.0006837585520793781,0.0014480207575284251,0.03165337982198935,128.1553359375001
0.042042042042042205,0.9787742477876107,0.22528601769911494,-0.018191789380530978,17.428814159292035,0.08202691819387586,0.49840631543630237,0.06497213781321781,-0.031387596605019656,-0.0004974004074688265,0.0011952622677306756,0.02900337254277474,130.46973451327435
0.04604604604604612,0.9787782812500001,0.22512624999999994,-0.02260567687500001,17.428679687499997,0.08291840593593747,0.49856257712302315,0.06516695637603827,-0.03375910233016953,-0.0007575976937625484,0.0014947836379214658,0.029874350525005866,132.9899453125
0.05005005005005003,0.9787651562500002,0.225244609375,-0.02570741624999999,17.428437499999998,0.08371978782250364,0.49826326937474913,0.06526671809804285,-0.03616212353747823,-0.000775222716823712,0.0015449862689406418,0.02823818359371444,136.26320312500002
0.054054054054053946,0.9787705468749998,0.226015859375,-0.028818341149531246,17.4285078125,0.08450815943598017,0.4977685657133891,0.06533284443485429,-0.0385726447343268,-0.0007978946564662459,0.001595816341462461,0.02961542962640351,137.9066875
0.05805805805805786,0.9787860156249997,0.22737460937500004,-0.03353281554687501,17.428765625,0.08575899013656615,0.4969063315314993,0.06544899726511637,-0.04219737978878535,-0.0007755454933037419,0.0016759309626248288,0.030785038818464727,134.2963515625
0.06206206206206222,0.9788155833333333,0.2288858333333334,-0.03556309833333331,17.429383333333337,0.0864282752993055,0.49580976603693366,0.06539932072247709,-0.04417221893539306,-0.0007799721270734736,0.0016013942034297218,0.03151328638892892,129.13409166666665
0.06606606606606613,0.9788405468749999,0.23023890624999996,-0.03928485851562503,17.429828125,0.08729028042380373,0.4954571686414072,0.06548432362527919,-0.046642956518176494,-0.0007538162746048338,0.0017463683286497729,0.03171653295902388,129.1757734375
0.07007007007007005,0.978852340425532,0.22827202127659574,-0.04044955074468083,17.429542553191485,0.08837933111080806,0.49581638703604286,0.06594818021565917,-0.04830375461093041,-0.0008296064679678134,0.0016316822489521121,0.030195322657448287,131.2396489361702
0.07407407407407396,0.9789553535353532,0.2351666666666667,-0.04899248282828284,17.432151515151517,0.08887936616161615,0.49361195884854264,0.06568234589573353,-0.05076033849528619,-0.00045709499883838436,0.0016062491064654139,0.029992542699744718,130.47571717171724
0.07807807807807787,0.9789491406249998,0.23539734374999993,-0.04741050578125001,17.4320078125,0.08977887180544442,0.492809822066566,0.06559481949899901,-0.052873966310749726,-0.0005559705607874359,0.0018311603431570777,0.031119249938910798,134.05179687500006
0.08208208208208223,0.9789235937499997,0.23569242187500003,-0.051818468593749986,17.431453125,0.09150103539569701,0.49177679943759844,0.06591559280463963,-0.05624681088928544,-0.0003809232429425727,0.0018649706224417007,0.031004450927696325,135.81535156249993
0.08608608608608614,0.9789684375000003,0.237735703125,-0.05455791960937499,17.432249999999993,0.09241150108466188,0.4907009334078969,0.06597273990005818,-0.05832758774562803,-0.0002956870702249282,0.0018886721793560696,0.03400368750044436,133.3196328125
0.09009009009009006,0.979011047619048,0.23809066666666673,-0.06084403523809523,17.43277142857142,0.09372759635098407,0.49038638432832626,0.0664313934627324,-0.06035502213509077,-0.0003364401284327626,0.0021530321080392794,0.03228984299352078,133.29562857142855
0.09409409409409397,0.9790632031250002,0.24199679687500003,-0.059996309218750016,17.434140624999998,0.09429106592723996,0.48839692725512807,0.06612846645843551,-0.06245239003224048,-0.00013773934450672404,0.0019480681809428268,0.03269379272472861,130.91370312500007
0.09809809809809789,0.9791162499999994,0.24425937500000003,-0.0626611109375,17.435124999999996,0.09524931084960933,0.4871399133010784,0.06621433840770344,-0.0644581393306006,-7.45891396740721e-05,0.0019686583873238872,0.033838109374983105,132.35233593750002
0.10210210210210224,0.9791569531249997,0.24627234375,-0.06561053281250004,17.43592187500001,0.09639391707888187,0.4858215079840597,0.06635119409456526,-0.0666780340595793,-1.974936159503623e-06,0.0019902151118588013,0.03370649389620439,134.64036718750006
0.10610610610610616,0.97919703125,0.24825375000000005,-0.06855120312500003,17.436640625000006,0.09756171623593746,0.48446924817511483,0.06648932940994044,-0.068903102069707,7.323074239505867e-05,0.002010956370680104,0.034423089599442847,134.3489765625
0.11011011011011007,0.9792324799999995,0.25056223999999994,-0.07355036,17.437264000000003,0.09981792388618252,0.4820470645438703,0.06689017565117707,-0.07260953704559359,0.00013275918944538089,0.002021671706459832,0.035424194304141565,134.25826400000003
0.11411411411411398,0.9792701869158874,0.25189598130841123,-0.07392797196261686,17.438018691588788,0.0996786949745043,0.48167082318579374,0.06658097929474119,-0.07287228955446673,0.0001261335637860574,0.002248549311489848,0.03466299030463915,132.91059813084112
0.1181181181181179,0.9793578070175437,0.25457947368421047,-0.07514980701754383,17.439763157894742,0.10081113368393349,0.48068145387364714,0.0667337150700178,-0.07471877887498615,0.0003124325821044789,0.0017329779583863702,0.031590821098632205,135.3471052631579
0.12212212212212226,0.9793823437499999,0.25722851562500004,-0.08048071874999999,17.440124999999995,0.1028618501243591,0.4783439476594834,0.06723246063904939,-0.07782565792950442,0.0003035840322152908,0.002025216412523109,0.03586810937520113,135.58243749999997
0.12612612612612617,0.9794404210526321,0.25958347368421053,-0.08459243157894737,17.441189473684208,0.10429905176898611,0.47638938367745576,0.06792747158099176,-0.08011882381597446,0.0001400303350136611,0.0020461324397193633,0.035120269362948875,134.03029473684202
0.13013013013013008,0.9794775781249999,0.2616360156249999,-0.0855851484375,17.442039062499994,0.10534065782787483,0.475396979241931,0.06762636500568876,-0.08155978807863826,0.0003836038656247171,0.001987663151207092,0.033398342224415956,133.56010937500008
0.134134134134134,0.9795324999999999,0.2643521093749999,-0.08902529687499995,17.443054687499995,0.10717186851898813,0.47338504339131804,0.06793439436900002,-0.08409495154585812,0.0004111199415655659,0.00196722268645547,0.03499941888446756,132.82659374999992
0.1381381381381379,0.9795465624999997,0.265812265625,-0.09227488281250006,17.443218749999993,0.10900032381830443,0.47164292412693964,0.06826122975597425,-0.086456485589328,0.00042712621298625716,0.0019596298206360214,0.03826026464861343,133.91013281249997
0.14214214214214227,0.9795974358974356,0.2679699999999999,-0.09504701709401711,17.44390598290598,0.11056532696324803,0.4708264064218714,0.068364088204406,-0.08833278929085467,0.0005393737183679487,0.002111825021581206,0.03672525611796118,137.8134188034188
0.14614614614614618,0.9797108474576272,0.27206144067796617,-0.0974945338983051,17.446483050847466,0.11187969114029737,0.46770117179215576,0.06855998197046101,-0.09024536953075624,0.0003707434657957489,0.0018243549693125825,0.03666983445822325,134.29583898305077
0.1501501501501501,0.9797504464285718,0.27394250000000003,-0.10170057142857145,17.447178571428573,0.11345497097946433,0.46524726162824487,0.06844033836887967,-0.09210338228285715,0.0003969636539544865,0.0016497170231134285,0.039174182397800905,132.80141071428562
0.154154154154154,0.9797943157894737,0.2757952631578947,-0.10173807368421053,17.44797894736842,0.11460244650387807,0.4634249433103945,0.06848437528856288,-0.09364216330034904,0.000544192490037922,0.0018404736460727184,0.03792538903070408,136.70647368421052
0.15815815815815792,0.9798879591836737,0.2806074489795918,-0.10620407142857143,17.449530612244907,0.11669476569961483,0.4635415115385255,0.06913985305084436,-0.09568773420028427,0.0004753405006152205,0.0018887458475599112,0.0377589633483808,134.93265306122447
0.16216216216216228,0.9799749523809524,0.2836704761904762,-0.10816507619047622,17.451028571428573,0.11807353712834458,0.46054003057842274,0.06893033689227877,-0.0975350470441542,0.00048578069825396826,0.0017789526326817463,0.041125608707318406,135.68118095238097
0.1661661661661662,0.9800428906249996,0.2869378124999999,-0.11078003125000002,17.452867187499994,0.11975825425771482,0.457523409676249,0.06901134996746561,-0.09923137953944336,0.000507399709247427,0.0017876627991409405,0.03727068548596435,140.08320312500007
0.1701701701701701,0.980108671875,0.289739921875,-0.11330289062500004,17.454117187500003,0.12141015267186882,0.45541807997601924,0.06905949426299395,-0.10085912932210084,0.0005579184976570544,0.0017630703724872642,0.038090080017070704,145.09156249999995
0.17417417417417402,0.9802108593750002,0.29442874999999985,-0.11796564843750001,17.456031250000002,0.1246777267984376,0.4515666839137204,0.06923045401272411,-0.10376541221260739,0.0006855780328425784,0.001736024965379842,0.04048862402339637,142.54171874999994
0.17817817817817794,0.9802816935483871,0.29743508064516144,-0.1200725725806452,17.457338709677416,0.12604003409192888,0.4498014482816077,0.06926127645017967,-0.1051058014653973,0.0007740576664312243,0.0017275710273371406,0.04084130463081692,138.64516129032265
0.1821821821821823,0.9803755555555556,0.30031818181818193,-0.12228640404040406,17.459474747474747,0.12628636340679514,0.44788502528585683,0.06893511881728907,-0.10590961392194675,0.0005593595702594123,0.001774823732210228,0.04088295643305173,137.38767676767682
0.1861861861861862,0.9804049218749996,0.30176656249999995,-0.12266258593750001,17.459781249999995,0.12790030113193368,0.44682998376112576,0.06912140721132722,-0.10669937684427974,0.0008967555179064993,0.0016020372754987986,0.04072620214850531,138.5215625
0.19019019019019012,0.9804940624999998,0.30563984375000003,-0.12601405468750007,17.461484374999998,0.13040756716247554,0.44378537989621564,0.0692632619358388,-0.1087279746400086,0.0010521639807313846,0.0015532731204469222,0.04156342163105364,139.72453124999998
0.19419419419419404,0.9805835922330097,0.30943524271844663,-0.13170579611650488,17.46294174757281,0.13294682085503828,0.4402315444343663,0.06954547905130867,-0.11042092481708832,0.0011960289430356852,0.0016618265412445725,0.04226746262628467,140.07349514563117
0.1981981981981984,0.9806471875000006,0.312043984375,-0.130746984375,17.464453125000002,0.1340018330653748,0.43909655420184346,0.06942456787901904,-0.11156376817560919,0.001330165418041547,0.0014420608788657196,0.04178329467765707,139.34374999999991
0.2022022022022023,0.9807271875000001,0.31547992187500007,-0.13310721093750003,17.465999999999998,0.13584499701874386,0.43666309539643966,0.06956043289327471,-0.11296187874243833,0.001476049469604294,0.0013869929952128764,0.04314087500017649,139.76289062499998
0.20620620620620622,0.98083618556701,0.3205316494845361,-0.13870513402061857,17.468092783505156,0.13789605961686674,0.43230439095096135,0.0699249729084701,-0.11422422284782013,0.0014134429547591127,0.0013765471229255728,0.043466465617996164,141.5217525773196
0.21021021021021014,0.9809067968750003,0.32331890624999987,-0.138282671875,17.469570312499993,0.13989629111130386,0.43113548078411096,0.06991830359313192,-0.11596926965104731,0.0017847921700913207,0.0012613481272720573,0.04122247161888026,142.22921875
0.21421421421421405,0.9809986718749998,0.32744843749999997,-0.1407808437500001,17.471375000000016,0.1418382239038085,0.428345129033038,0.07012510459184816,-0.11735739205913087,0.0019146850611987305,0.001194855673511378,0.04246185937455493,142.953125
0.2182182182182184,0.9810595575221237,0.3303956637168141,-0.14107150442477878,17.472460176991152,0.14333817442367458,0.4267398925862327,0.0701913915303151,-0.11856023268174483,0.002068295409546589,0.0010020668288809463,0.04260439000699989,141.50203539823002
0.22222222222222232,0.9811414843750002,0.3342099218749999,-0.14505421093749996,17.474218750000002,0.14516833749530644,0.4236136508892993,0.0705735913214109,-0.11961019349493834,0.002074726625434558,0.001114114741670651,0.041835327148533,141.80789062499997
0.22622622622622623,0.9812504629629627,0.33851194444444455,-0.14617940740740742,17.476074074074077,0.14807957087584872,0.42065269196113036,0.07127241933800209,-0.12165032085707822,0.0019419657305321234,0.0015103216404601784,0.044149772290779765,142.89490740740752
0.23023023023023015,0.9813962499999997,0.34496007812499996,-0.1496951171875,17.479242187499995,0.14863816949999398,0.41733246564022053,0.07088345820463235,-0.12183889505506884,0.0022307279380995083,0.0010230074915246845,0.04101442572027736,145.71062499999988
0.23423423423423406,0.9815208593750001,0.35030343750000004,-0.1518740703125,17.481624999999998,0.15021750167568357,0.41431098551671386,0.07102905362976629,-0.1228129129774145,0.002277556151038745,0.0010016605803146868,0.04349048437507008,146.71937499999999
0.23823823823823842,0.9815499186991873,0.3528026829268294,-0.15457563414634148,17.48221951219512,0.15206490106597256,0.41184938145833755,0.07155882811339416,-0.12376156172065636,0.0023370080432291484,0.0006490954912399254,0.04492775669251614,144.9781300813008
0.24224224224224233,0.9816277343750003,0.35674679687500016,-0.15618076562499986,17.483671875,0.15367476979442754,0.409596709073789,0.07171212640647427,-0.12482754337979615,0.002284845248329083,0.0010349696174630526,0.04590526733392153,142.46135156250003
0.24624624624624625,0.9816718421052631,0.3606931578947371,-0.15940981578947372,17.484701754385963,0.15523597216371166,0.40634982641943973,0.07207830983078194,-0.12573591751189742,0.002309971469110442,0.0007860345047900701,0.044064209295186174,143.01819298245616
0.25025025025025016,0.9817388775510202,0.36360020408163274,-0.1581045510204081,17.485397959183672,0.15722203444893806,0.4079283591099006,0.07274626054070506,-0.12731662237049973,0.002426745434766202,0.0011472728505851335,0.046878617138816026,145.33073469387756
0.2542542542542541,0.9818537499999999,0.36910609374999986,-0.1624733671875,17.488078125000005,0.1585364728066164,0.4017056080797556,0.07269378483407672,-0.12751188697401244,0.0022356136248119812,0.0011775523325606545,0.046654743896283435,147.0986406250001
0.25825825825825843,0.9819325000000007,0.37322976562499993,-0.164274125,17.489749999999997,0.1598371201765073,0.39925760560548446,0.072911533996624,-0.1282438662029981,0.0022043191374184245,0.001215156324769723,0.0428636875001871,148.5474296875
0.26226226226226235,0.9820210156250002,0.3781042968750001,-0.16643500000000003,17.491421874999997,0.16142370318466187,0.39639150015000013,0.07318784329176985,-0.1291144300996094,0.0021342252560455745,0.0012809643375744533,0.04555141577174027,147.86906250000007
0.26626626626626626,0.9821490999999999,0.3826345,-0.16878640000000003,17.494270000000007,0.16213723940975006,0.39161955117503994,0.07266068622940491,-0.12959790022919998,0.002321880877742015,0.0010112113028358323,0.04571716709966722,144.32279
0.2702702702702702,0.9821935937500004,0.386844765625,-0.16959601562499996,17.494898437500005,0.1634487835585388,0.39148078523412483,0.07342958665522957,-0.1302714190846131,0.002002776538810285,0.001357206297347864,0.044075536559887496,145.39648437499994
0.2742742742742741,0.9822614432989694,0.3887986597938145,-0.16786092783505152,17.495845360824745,0.16495580832810056,0.39091075014346893,0.07326080554398787,-0.1310773395249547,0.0015534627145366575,0.0023287994626795404,0.045807481241240566,147.66701030927837
0.27827827827827845,0.9823640624999995,0.39586054687499994,-0.17280992187499994,17.498289062499992,0.1654514586778261,0.38641063715155627,0.07357301288947773,-0.13137816669613656,0.0018907031614792786,0.0014514666902556332,0.044723635193179234,149.62984374999996
0.28228228228228236,0.9824496093750001,0.40019632812500006,-0.17413374999999992,17.50000781249999,0.1662128208302673,0.38406610898593757,0.07354599785472761,-0.13180575014736332,0.0018635540879417365,0.0014868068605246383,0.04457031243913434,154.00781250000003
0.2862862862862863,0.982593359375,0.4085653125,-0.17720882812500002,17.502929687500007,0.16813922917177723,0.3791342187345641,0.07371687648010701,-0.13282651038435062,0.0017757882320603635,0.0015845727058369599,0.04557735443097499,157.08765624999995
0.2902902902902902,0.9826339843749998,0.4120788281249999,-0.17905,17.5037109375,0.16934643003612684,0.3768840662500003,0.07380002226313837,-0.1334863483242187,0.0017710466204242433,0.0016379227344843754,0.047134666442786965,152.99335937500004
0.2942942942942941,0.982715703125,0.41695343749999986,-0.18077742187499982,17.505367187500006,0.1703614715819338,0.3741363987402283,0.07377468220013697,-0.1340087637768312,0.0017238807051530205,0.0017138233189620497,0.04704150579823363,150.67617187500002
0.29829829829829846,0.9827713281250002,0.42107460937500024,-0.1825410156249999,17.5065703125,0.1714906264646909,0.3716733869895937,0.07377753841495494,-0.13454700377578738,0.001685359335744141,0.0017866418114160154,0.04515214349362395,150.95937499999994
0.3023023023023024,0.9828380188679247,0.4247908490566038,-0.18322886792452828,17.5078396226415,0.17267367795399588,0.37021388007230344,0.07362917371598021,-0.13561784607548955,0.0016002259529789163,0.001443709042322517,0.048193257298294156,150.4177358490566
0.3063063063063063,0.9829249999999999,0.4308778124999999,-0.18593226562499998,17.509632812500005,0.17348962319521502,0.36615473947455435,0.07368220305253922,-0.13540591211433112,0.0015700032897703357,0.0019402926037796566,0.04736814642302534,156.69929687499996
0.3103103103103102,0.983006328125,0.43598742187500006,-0.18752085937500013,17.5113046875,0.17436762421679078,0.3633982710492616,0.07366181830239218,-0.13577146709830934,0.0015240971363475351,0.0020094287264127196,0.04709876654050049,163.34492187500004
0.3143143143143141,0.9831360937499999,0.4438047656249998,-0.1897754687500001,17.51385156250001,0.175778267508539,0.35924050583571765,0.07357340970823013,-0.13626564882003162,0.0014667927498443556,0.002072007509484412,0.047972196715932114,160.96257812499996
0.31831831831831847,0.9832485937500001,0.45072273437499993,-0.19176671874999995,17.516093750000003,0.17693706359252317,0.35551318182985847,0.07349424564405063,-0.13665684891287838,0.0014216726168895517,0.00213440706130996,0.04747536621090376,158.11242187499994
0.3223223223223224,0.9833043518518517,0.4559524999999999,-0.1933369444444444,17.51704629629629,0.17700213255856492,0.35454517776473765,0.07351252602608908,-0.13651587017152791,0.0014460420405666657,0.002515879753737037,0.048459423782844624,158.4455555555556
0.3263263263263263,0.9832934482758623,0.45438267241379315,-0.19239448275862056,17.517103448275854,0.17741871459630654,0.35330850093507726,0.07347031212498879,-0.13676557386991683,0.0016568819555269566,0.0021015581867592148,0.047983334126342925,155.57465517241383
0.3303303303303302,0.9833575609756098,0.4594791869918699,-0.19486967479674805,17.518252032520316,0.17812188485137176,0.35127987488526013,0.07347775230554232,-0.13699387927941037,0.0014427373817386597,0.0021769068964708773,0.04865060314648417,156.35365853658533
0.3343343343343341,0.9834825000000004,0.46582757812500003,-0.19622726562500004,17.520820312500003,0.1794955268331971,0.3472578289753357,0.07322984567193255,-0.13742513121681524,0.0013799172835390876,0.002222285203367828,0.046871202087288566,160.09734375
0.3383383383383385,0.9835927343750002,0.47419960937500016,-0.19920195312500003,17.522976562500013,0.18130988671859727,0.3422975662461852,0.07300842844419773,-0.13787960539138794,0.0013532504444280548,0.002284805373413711,0.047714265075171625,161.11023437499998
0.3423423423423424,0.9836778125000001,0.4778142968750002,-0.19935015625000008,17.52465625,0.18123560707684896,0.3407913120781005,0.07299723972575492,-0.13779084838448483,0.001324350693692569,0.002297617944620399,0.04814206933593823,156.72289062499996
0.3463463463463463,0.9837285,0.48490000000000033,-0.2039106,17.525509999999993,0.18124088999999938,0.33822436720764015,0.07385574355722815,-0.13700665005999985,0.0013279819733299975,0.00268010076876598,0.04679923990033785,155.97789999999998
0.3503503503503502,0.9838274218749999,0.48774812499999975,-0.20221242187499994,17.527648437499995,0.18287051655898454,0.33522833956444725,0.07274240953409943,-0.13804377037875987,0.0012368380138575187,0.0023587345284164186,0.04599337640399881,154.78773437499993
0.35435435435435414,0.9838827192982459,0.4931678070175437,-0.20527833333333337,17.528578947368416,0.18382823341975255,0.3321035251621345,0.07296625827351397,-0.13843359767967844,0.0012416185177914906,0.002356708827816082,0.048130612188572286,157.12596491228075
0.3583583583583585,0.9839516239316236,0.4970464957264959,-0.20622059829059847,17.530102564102563,0.18411922553045473,0.3293487058663087,0.07236408120063906,-0.13817715034141265,0.0012573677628558411,0.002189254326003989,0.048153664694382314,160.68008547008554
0.3623623623623624,0.9840368749999999,0.5020806250000003,-0.20653984374999995,17.531742187499997,0.18528746787460904,0.32697730856872564,0.07214374744916084,-0.13823487741259763,0.0009676026863163411,0.0024766001402495544,0.0466877460327737,159.23820312500007
0.3663663663663663,0.9841936220472436,0.5092544881889765,-0.2071770866141732,17.534779527559056,0.18556207098379335,0.323426946120646,0.07185309455294324,-0.13806807579969,0.0007359218120160692,0.0024622440064910782,0.04733369154939737,156.98425196850397
0.37037037037037024,0.9842494444444442,0.5163717777777781,-0.20955244444444449,17.535766666666674,0.1858981871146168,0.3212586619162471,0.0721213637151998,-0.13745792061343193,0.0006642058276473295,0.0035480818278109225,0.045887412221929935,162.48744444444444
0.37437437437437415,0.9843726785714288,0.5206605357142857,-0.21070196428571422,17.538303571428568,0.18671091012114166,0.31669611081757015,0.07158344356290253,-0.1374985702560906,0.0006898762541943719,0.0026444916933003977,0.047997122130254866,158.31071428571425
0.3783783783783785,0.9844751327433624,0.5254497345132745,-0.21073876106194692,17.540247787610614,0.18750434641143382,0.31478262591350936,0.07089670419506025,-0.1379985243908215,0.0003124941367115973,0.002916466060707527,0.04634471736261503,157.53530973451325
0.3823823823823824,0.984564140625,0.531181015625,-0.21266921875000008,17.5420390625,0.18760961926459374,0.3110360221462647,0.07060797694261318,-0.1376531327671997,0.000321184491574098,0.002650132157611085,0.047490529724200314,159.5734375
0.38638638638638634,0.9846482812500001,0.5371933593750001,-0.21468562500000005,17.543664062499996,0.188521732143402,0.30723367616835934,0.07017539817115621,-0.13758847977172844,0.00011837071971832099,0.0026648763248860357,0.04774188714617367,160.27601562499993
0.39039039039039025,0.9847321551724137,0.5426753448275864,-0.2159050862068964,17.545310344827588,0.1884696770128121,0.30499482133619954,0.0699727218074428,-0.13762199496160826,2.9104605320168404e-05,0.002731327616105627,0.04725731747919326,155.06913793103448
0.39439439439439417,0.9848468750000003,0.5469282812499998,-0.21613789062500002,17.547609375,0.18866703329392132,0.30188745911117554,0.06960922337334553,-0.13710518434246827,-9.068433154695997e-05,0.002687909238452485,0.046561472412122384,154.71171875000002
0.3983983983983985,0.9849287735849059,0.5536561320754717,-0.217932358490566,17.549150943396228,0.18787715156617119,0.29957605316047525,0.06947502987789077,-0.13679503598553755,-9.610937675645138e-05,0.003144499562102553,0.046923807404709805,155.87783018867927
0.40240240240240244,0.984908548387097,0.5533129838709675,-0.2192323387096774,17.548814516129035,0.18973740317012888,0.2975104074703369,0.06915252691667086,-0.13693033599140877,-0.00040745233787280784,0.002397563342478688,0.04652843333775536,157.41604838709685
0.40640640640640635,0.9850796062992127,0.560543779527559,-0.21942496062992134,17.552118110236222,0.18959256099673888,0.2935648126368096,0.06858129737845443,-0.13647585285211727,-0.0005539485668375134,0.0025581832692808215,0.04771677345138414,156.70999999999998
0.41041041041041026,0.9852185156249998,0.5694685156249999,-0.22177179687499998,17.554874999999996,0.19046279721185938,0.2883185201108337,0.06776666936278346,-0.13606450652610477,-0.0008266804806137085,0.002569745386543274,0.04495748437517477,159.50382812499998
0.4144144144144142,0.985321724137931,0.5748806034482756,-0.2223321551724138,17.556896551724133,0.1893534124686017,0.2861211713970793,0.06748031283549805,-0.13548374612369943,-0.0008558937293616975,0.002564798673170348,0.04633174791922556,154.79956896551724
0.41841841841841854,0.9854412500000003,0.5790565625000001,-0.22230671875,17.559148437500006,0.18977998180068323,0.28331308217360857,0.06710568804575903,-0.13514066374497063,-0.001018548566107424,0.0025049919881650405,0.045759274841145725,153.15467968749996
0.42242242242242245,0.9855166071428567,0.5849974107142858,-0.2241791964285715,17.56050892857143,0.18942990445758123,0.28033868788863986,0.06742104536646266,-0.13423744698184786,-0.0012952255750441019,0.002849151615765657,0.044240455277304136,154.38130357142856
0.42642642642642636,0.9856539843750001,0.5893178906249997,-0.223441328125,17.563195312500007,0.1893707519143008,0.277712879135736,0.06639945028754132,-0.13411507470592657,-0.0012132573095961488,0.0023939066066814754,0.04549853997792752,156.6295859375
0.4304304304304303,0.9857550781249999,0.5946470312499997,-0.22420851562499997,17.565140625,0.18924397072556182,0.27466390089623416,0.06602289184327795,-0.13354796242762468,-0.001299812248243078,0.0023438966200516166,0.043725448974498704,164.91562500000006
0.43443443443443464,0.9858602343749998,0.6004557812500001,-0.22527679687499993,17.567117187499996,0.18930941726345207,0.27122755228974,0.06563626287022288,-0.1329681980599244,-0.0014098524655889648,0.0022626074583080562,0.04428434564215422,159.86523437500003
0.43843843843843855,0.98596484375,0.6056251562499997,-0.22592726562500007,17.569046874999987,0.1891502013671637,0.26828288627221086,0.06525073016066488,-0.13237846757972413,-0.0014918125221960866,0.002204993028869341,0.04515440405299387,153.80818750000003
0.44244244244244246,0.9860690625,0.6111846093749999,-0.2268114843750001,17.570992187500007,0.18909821701312862,0.26501912868060906,0.06479166591125445,-0.13175998339550168,-0.001581826018372547,0.0021347259228451055,0.04562417181375622,151.03442968750002
0.4464464464464464,0.9861136190476191,0.6159482857142858,-0.2278905714285715,17.57152380952382,0.18875751884944209,0.26235007793014975,0.06482645549950206,-0.1311617646266937,-0.002117531755070448,0.002542777154951756,0.04440815419468436,150.0604857142857
0.4504504504504503,0.9862758593750003,0.6213390624999996,-0.2278831250000001,17.57490625000001,0.1885818319116218,0.2592802188402342,0.06390788281477536,-0.1304784846279297,-0.001724980012354493,0.0020232698355308596,0.04454530371083365,154.487390625
0.45445445445445465,0.986322421875,0.62477078125,-0.22884554687500008,17.575828124999994,0.18884248652126484,0.2570546375504822,0.06361330561577665,-0.13010742639332273,-0.001825877639222791,0.0019424939484982968,0.042609470459183285,160.5382031249999
0.45845845845845856,0.98654078125,0.634789609375,-0.22939226562500006,17.5798671875,0.18799254245453484,0.25166176659642947,0.06291534723493347,-0.12867659518526,-0.0019262516489192212,0.0018556938795732118,0.0436602948607856,156.64203125
0.4624624624624625,0.9866974218750003,0.6427331250000003,-0.23021351562499998,17.582789062499995,0.18755170815273414,0.24718540909857795,0.06241267963133335,-0.12754696018510728,-0.0020114797407155267,0.0017550865163887567,0.04365378363064565,152.723359375
0.4664664664664664,0.9867955855855859,0.6487405405405406,-0.23219585585585586,17.584585585585575,0.1872376029510589,0.24369724668552883,0.061856421443955464,-0.12696693676260032,-0.0018552403765118106,0.0014261860436382927,0.043520954387190613,149.22666666666663
0.4704704704704703,0.9867409734513272,0.6457885840707965,-0.2316930088495575,17.58382300884956,0.18662763565728713,0.2446290576148405,0.062252813527167085,-0.12654114058390645,-0.0020688972512588216,0.001492940111606415,0.042442729735910234,143.5602831858407
0.47447447447447466,0.9867837096774191,0.6473083870967742,-0.23098967741935478,17.58437096774193,0.18718330360707608,0.24424941408699277,0.06213628890533444,-0.12692667028012491,-0.002089464536238502,0.0019053431587883452,0.04368799141536783,149.0160483870968
0.4784784784784786,0.986893203125,0.6523204687500002,-0.23079031249999996,17.586445312499997,0.18664909979978028,0.24191083165615243,0.06196439420474513,-0.12600989579204103,-0.0020725869225602517,0.0016809112580943358,0.04342564544697325,154.0001562500001
0.4824824824824825,0.9870528124999999,0.6602182812500001,-0.23146593749999994,17.589390625,0.18606822735329565,0.237487191652246,0.06156841028337303,-0.12479547220083001,-0.0021273511939285763,0.001580002778232104,0.042009316162307186,159.31921874999992
0.4864864864864864,0.9872399999999998,0.6694167968750001,-0.23224062499999998,17.592781250000005,0.18526865206161452,0.23234312022460932,0.06112789022331243,-0.12335938095825197,-0.0022077335433214407,0.0014668181869304207,0.041469764648240925,162.30117187500002
0.4904904904904903,0.987350859375,0.6747416406250003,-0.23251257812500004,17.59475781249999,0.1847527027816825,0.2294238385136657,0.060980805984936604,-0.12243876906998905,-0.0022661910719154275,0.0014160671807776466,0.04246626947065124,151.54531249999994
0.4944944944944947,0.9874614843749999,0.6800174218750005,-0.232755390625,17.596749999999993,0.18419935282147804,0.2265378187600036,0.06084058005238982,-0.12150727933967884,-0.002302339274124603,0.001342366110124054,0.04110818750035605,144.2035390625
0.4984984984984986,0.9875824299065421,0.685108411214953,-0.23178953271028038,17.598887850467293,0.1827589882470086,0.22457800504931438,0.060650563779243334,-0.12032670506000526,-0.0022303613090851595,0.0015498324878666081,0.040548295833673365,139.13789719626172
0.5025025025025025,0.9876738281250003,0.6902587500000004,-0.23322640625000002,17.60046875,0.18307035804843702,0.22096169342770983,0.060571318104778324,-0.11965921360488294,-0.0023219226555663444,0.001155593077554147,0.03998415527343013,137.85159375
0.5065065065065064,0.9877899038461535,0.695276442307692,-0.23300346153846155,17.60234615384615,0.18193163031042026,0.21936794460340242,0.059963922835937336,-0.11942597067769978,-0.0016536476649905232,0.00020216429961764066,0.038756034023720076,134.94033653846157
0.5105105105105103,0.987868971962617,0.6998616822429906,-0.23349775700934575,17.60377570093458,0.1814515696532451,0.21542991896693164,0.060395254644339064,-0.11726919408227798,-0.002384877873659532,0.000823705357898192,0.03969789361508447,143.61582242990653
0.5145145145145147,0.98803253968254,0.7066204761904763,-0.2329151587301587,17.606690476190476,0.18067115342199547,0.21265917962735575,0.0599930565331866,-0.11648793518167039,-0.002135123363010486,0.0008133296935646717,0.0399266660996318,144.00849206349213
0.5185185185185186,0.9880888349514563,0.7125559223300969,-0.23280349514563103,17.607339805825244,0.17967794104745072,0.2101229209974928,0.0603470875020418,-0.1156248791443491,-0.0028395273157969443,0.0010854884335898573,0.04061408841545244,140.49431067961163
0.5225225225225225,0.9882538135593222,0.7160816101694916,-0.232000338983051,17.61064406779661,0.17915085639062767,0.2074939783049698,0.05921914891416904,-0.11481102709097937,-0.001858893069883183,0.0003284555482280387,0.0394528055157366,140.52586440677965
0.5265265265265264,0.9883641129032259,0.7256412903225803,-0.2349129838709677,17.612177419354833,0.17788084681123906,0.20237814807335464,0.058971645173502125,-0.1124568747542144,-0.001957775709038711,0.0006338873554130051,0.03878719432924527,137.18802419354844
0.5305305305305303,0.9884931395348838,0.7256216279069768,-0.22754639534883717,17.614825581395348,0.17826627636944292,0.20459240540561127,0.05818402787009675,-0.11293869325237962,-0.0020200325683775834,0.0012770120508111002,0.038384853299191946,135.0034186046512
0.5345345345345347,0.9885975490196085,0.7348658823529415,-0.23480715686274511,17.616362745098037,0.17601674279677004,0.19666314810564203,0.05840213925232703,-0.10990578050888106,-0.0021915040491256744,0.0008000043318470897,0.039351868416133584,130.6979215686274
0.5385385385385386,0.988678515625,0.7387064843750001,-0.23265132812500003,17.617593749999994,0.17592874556732774,0.19637992202167365,0.058027164422163394,-0.10971879906560672,-0.0016100070088268799,0.0004472098145456783,0.03843733496131563,128.23107812499998
0.5425425425425425,0.9887860194174755,0.7430161165048543,-0.23195504854368934,17.619572815533985,0.1746485069247241,0.19413083603761894,0.0574015384286739,-0.10881336936523697,-0.0016907414096011316,0.0003881286136373644,0.03812952625105481,128.52468932038832
0.5465465465465464,0.9888890624999997,0.7485068750000002,-0.2319223437500001,17.621265625000003,0.17415597370273428,0.19173382334450684,0.05727018951197783,-0.1074300781120118,-0.0013644271370196375,0.0003195742860056225,0.03545089819317582,133.64923437500002
0.5505505505505504,0.9889950781250001,0.7536418750000001,-0.231610859375,17.622992187500003,0.17324790862148454,0.18931758169457408,0.05688288900573775,-0.10622484204526356,-0.0012716114453756003,0.00024304875213875156,0.03842760931377143,140.491671875
0.5545545545545547,0.9891015624999999,0.7588606250000002,-0.2313075781249999,17.624851562500005,0.17231195807460908,0.18687508555194704,0.056502687897041805,-0.1049922866968262,-0.0012167586622491868,0.0001577266088127892,0.0367167748410111,150.553359375
0.5585585585585586,0.9893020312499999,0.76884953125,-0.23061007812499992,17.628265624999994,0.17062250767165488,0.18226149186718144,0.05564395600647559,-0.10251586203206783,-0.0011361065480948959,4.7487840111005097e-07,0.03573542944354813,145.24812500000002
0.5625625625625625,0.9894517187499997,0.7762364062499998,-0.23004992187499995,17.630835937500002,0.1692227447370851,0.17884109594530656,0.05500195927239389,-0.1006871878856567,-0.0010703090482287875,-0.00010934211366567744,0.03479601995820758,137.08325781249997
0.5665665665665665,0.9895415873015874,0.7806145238095241,-0.22934952380952384,17.632349206349197,0.1684865207731855,0.17677458957913833,0.05467543304366637,-0.09972262116167793,-0.001215329055435866,-8.287975244429318e-05,0.03534083043626879,130.5677698412698
0.5705705705705704,0.9895859374999998,0.7851811458333335,-0.2307425,17.632822916666658,0.1671291098945199,0.17455789869374994,0.05447891743702976,-0.09882252695755217,-0.0013318267726096236,-0.00046912361555494794,0.0359518228084994,117.45947916666671
0.5745745745745747,0.9895392708333329,0.7823105208333332,-0.22957666666666676,17.631968749999995,0.1682577489934789,0.1770620541222222,0.054707431892579955,-0.09950090416215279,-0.0008608598387451565,-0.000458928264577951,0.034927999023580014,120.0340833333333
0.5785785785785786,0.9896725663716817,0.7854458407079645,-0.22909814159292036,17.634814159292024,0.16743899060659417,0.17366890877530727,0.05422037524543125,-0.09808953438607582,-0.0010320921187336684,-0.00014034874703022185,0.0355419566141677,128.39813274336282
0.5825825825825826,0.9897858593750001,0.791316875,-0.22838875000000003,17.63659375,0.16595143146523472,0.1716944382484375,0.05360132291580524,-0.09676915931484376,-0.0009966908549936507,-0.00018310998254785204,0.03649839746088901,127.42434374999999
0.5865865865865865,0.9899474218750003,0.7991654687499999,-0.22766289062500006,17.639429687500005,0.16426322543259286,0.16804835823226924,0.052889411923739665,-0.09477053867169186,-0.0009491878421179201,-0.00026831476236267095,0.03380154974360039,127.73154687499998
0.5905905905905904,0.990128359375,0.80655234375,-0.22635164062500016,17.642687499999994,0.16242112929138242,0.1644200129113708,0.05203945521113132,-0.0926575068672485,-0.0009972735293819579,-0.00027058332924278627,0.031593402343844446,128.3288125
0.5945945945945947,0.9903119531249999,0.8136916406250001,-0.22492468750000003,17.645921875000003,0.1605319296019958,0.16084083807802735,0.05116559497170359,-0.0905738651360595,-0.0010647890544885916,-0.0002585415879825929,0.03253493139652619,128.6255546874999
0.5985985985985987,0.9904066406249997,0.8180597656249996,-0.22451421875,17.647515624999997,0.15950189174057117,0.15866070932907703,0.05059859762202569,-0.08942566957989506,-0.001099391849185974,-0.00027496644152097145,0.0330828903810243,122.04920312500005
0.6026026026026026,0.9904511711711711,0.8193500000000002,-0.22333090090090085,17.648045045045038,0.1607350369594598,0.15833204744153068,0.05005013578423248,-0.0898652677882883,-0.001094974776716215,-0.0005542575893576092,0.03137095292606773,118.1701441441442
0.6066066066066065,0.9905409574468081,0.8258081914893617,-0.2255931914893617,17.649712765957446,0.15774976703928245,0.15448037152811223,0.04955923293001882,-0.08755637963023996,-0.001302884812759759,-0.00036192357964646407,0.030724385581720526,112.98185106382977
0.6106106106106104,0.9906331521739129,0.8276285869565214,-0.2225355434782609,17.651304347826084,0.1585975524871336,0.15405456232361764,0.04913877268729621,-0.08687517912522447,-0.0009580370652703483,-0.0007606440500740279,0.03156351606816088,111.9665217391305
0.6146146146146148,0.9906775925925925,0.8314286111111109,-0.223286388888889,17.652018518518513,0.15655840907029372,0.15205124409251547,0.04863857856589186,-0.08599756706535486,-0.001607801770923765,1.694800274104925e-05,0.03235333299051035,109.36859259259258
0.6186186186186187,0.990798984375,0.836418203125,-0.22312562499999997,17.65404687500001,0.1550608394811459,0.14917261171835933,0.04813830607279447,-0.08445343129135757,-0.0013450145838836837,-0.0002536603412133298,0.031738310302444006,108.90003125000001
0.6226226226226226,0.9909525781250001,0.8421591406250001,-0.2218775,17.656757812499986,0.15317298186176165,0.14616678124375004,0.04740587879875434,-0.08267344465097656,-0.0013972275977334888,-0.00019130928989595644,0.031012925720744988,109.98082031250001
0.6266266266266265,0.991080341880341,0.8474374358974356,-0.22112205128205126,17.658914529914522,0.1513879973677852,0.1437704230522025,0.046600221228604105,-0.08128058814884961,-0.0016519324935054896,-4.194120557662954e-05,0.028806001242173807,106.53175213675213
0.6306306306306304,0.9912250892857143,0.8525335714285713,-0.22115241071428568,17.66169642857143,0.1493283845872453,0.13979098623525987,0.0460374790775623,-0.0789249668922832,-0.0015815152512413909,-2.125051723003013e-05,0.02849712213003386,104.39928571428572
0.6346346346346348,0.9913055371900826,0.8568702479338846,-0.21982991735537188,17.662793388429755,0.1482530476272106,0.13827183222891887,0.04563847016512446,-0.07809552388183857,-0.0015783957950847483,-0.0001073968555413074,0.029531370534755297,105.48457851239667
0.6386386386386387,0.9913833593750002,0.86020109375,-0.219052578125,17.664250000000003,0.14707540643630412,0.13662682739179066,0.04488236344935933,-0.07720151395811772,-0.0013819215249275762,-6.562509986881795e-05,0.028490687500038803,102.58489843750002
0.6426426426426426,0.991454019607843,0.8631465686274513,-0.21785323529411763,17.66535294117648,0.14713015792940143,0.1355467325777682,0.04423870587643324,-0.07651533533463087,-0.002085837814548394,5.170257487649931e-05,0.027560365628289674,100.7456176470588
0.6466466466466465,0.991531636363636,0.8660430909090908,-0.21846209090909086,17.666954545454544,0.14455509196135552,0.13318749665380994,0.04395487016367331,-0.07559514281535556,-0.0015216898137013052,8.57198782852156e-05,0.027717088843019155,100.18279999999997
0.6506506506506504,0.9915957812500005,0.8689934374999999,-0.21745953125000003,17.668,0.14388649933193354,0.13198768039353026,0.043585468942636714,-0.07449159442192374,-0.0013750156462511258,-4.9010881347240543e-05,0.02747912500012717,100.77578124999997
0.6546546546546548,0.9917458593750007,0.8750978125000004,-0.216232421875,17.67062499999999,0.14159702168271426,0.12883299285507202,0.04278283981698419,-0.07251719937561019,-0.0013844544738553259,-3.195875798432202e-06,0.027371484375350974,100.19683593749998
0.6586586586586587,0.9917827433628316,0.8762021238938057,-0.21524752212389392,17.671274336283187,0.14111930711053278,0.12836062811332904,0.0426774323286206,-0.07213647811145724,-0.0018903762473403368,5.7591816734991586e-05,0.02703678314668423,102.77632743362831
0.6626626626626626,0.9919324786324787,0.8826882905982907,-0.21499974358974341,17.673863247863245,0.1388664243757104,0.1250758794871138,0.04188456890576856,-0.07010788487733968,-0.0013736540960590387,-3.7900642215020746e-06,0.025498066769102934,101.07654700854694
0.6666666666666665,0.9920429687499995,0.8872737499999999,-0.21370742187499997,17.67590625000001,0.13665248006093778,0.1225663253355407,0.04106103893618958,-0.06851926439013684,-0.001359157314073732,3.206362561752256e-05,0.024916366210447904,96.41985937499999
0.6706706706706704,0.9921955555555556,0.892765050505051,-0.2124301010101011,17.67850505050505,0.13502733227348174,0.11944304814443418,0.04040545545364496,-0.06668649680959057,-0.002060874140467136,1.1287506716457953e-06,0.02651978532804833,93.86488888888887
0.6746746746746748,0.9922678651685395,0.896354943820225,-0.21217651685393255,17.679831460674155,0.13261680345308624,0.11737674367326098,0.03964621629018802,-0.06542857509924263,-0.001301068989953477,8.046692868713586e-05,0.025020196313732868,93.06175280898873
0.6786786786786787,0.99230396039604,0.8994911881188121,-0.21365118811881195,17.680376237623758,0.1307872856649247,0.11610376387482597,0.03949548062734534,-0.06430481717383577,-0.0014487594389374463,-0.00023685850036552365,0.02459312577224182,89.4512673267327
0.6826826826826826,0.992425803571429,0.902656875,-0.21213428571428566,17.682526785714273,0.1296375303009485,0.11435154482448977,0.03860968878837513,-0.06302106429107138,-0.0012423007247700565,1.571339340862263e-05,0.02530004392582441,90.21600892857141
0.6866866866866865,0.9925028124999996,0.9051418750000002,-0.2096217968750001,17.683867187500002,0.12906248299648393,0.11332596789989613,0.03844475491971776,-0.06247761186069334,-0.0013245579745137695,6.308280223702459e-05,0.024122544860858852,89.304765625
0.6906906906906904,0.9926396874999998,0.9102580468749999,-0.20831500000000003,17.686257812500013,0.12670653809931054,0.11063025140000005,0.03765824183556972,-0.06071771996523434,-0.0013131802212004002,8.046056847402302e-05,0.023706464782151215,89.1423125
0.6946946946946948,0.992732109375,0.9136216406249997,-0.20742812500000002,17.687906250000005,0.1251114352816839,0.1088238854589843,0.03712686166288869,-0.05953589487573252,-0.0013189271255693788,0.0001021448017207982,0.021097491210582575,87.05813281250003
0.6986986986986987,0.9928323437500005,0.9173610937499999,-0.20648492187499987,17.689523437499997,0.12332307679880361,0.10680803953827528,0.03654735651524633,-0.058225328725866776,-0.0013251199248011595,0.0001310139650708431,0.02427617913838276,82.55199218750003
0.7027027027027026,0.9929277343749999,0.9210878125,-0.2056749218749999,17.691195312499985,0.12153411666396485,0.10478923276171276,0.03598940727868765,-0.05695486737404787,-0.001333439063455343,0.00017067426446494815,0.021530289978613837,79.87353125000001
0.7067067067067065,0.9930222656249997,0.9247945312499999,-0.2048722656250001,17.6927265625,0.11973359059509336,0.1027843079026794,0.03545674820541043,-0.05568579602020257,-0.0013405810965207534,0.00021086435078381379,0.023129909606950605,78.37319531250003
0.7107107107107109,0.9931528301886797,0.9295697169811318,-0.2045842452830188,17.694962264150952,0.11684636768671341,0.10047962620461909,0.03466392625636163,-0.053891473466295914,-0.0014594424851062842,-1.7439567618778267e-05,0.022555753292806457,79.16282075471702
0.7147147147147148,0.9932195312500002,0.9308970312500001,-0.20251000000000002,17.6961640625,0.11630477970993647,0.09945938739999999,0.03453418273680416,-0.05337279220156241,-0.0013718504405447383,0.0003061028446679695,0.023433723083655877,77.52676562500002
0.7187187187187187,0.9933421874999999,0.9350085156249998,-0.20115773437499998,17.69835156249999,0.11401446633373447,0.097223847151117,0.0338989442682666,-0.05184478975054341,-0.0013497606129878167,0.0003231448539641354,0.021242595154149058,74.20312500000003
0.7227227227227226,0.9934072380952382,0.9388966666666667,-0.2017193333333333,17.699247619047615,0.1116460969412697,0.0951247391309841,0.033659186683152834,-0.050262390331111045,-0.0016250306077771445,-8.457265658933253e-05,0.023109910113532806,72.60229523809524
0.7267267267267266,0.9934707812499995,0.9399052343749998,-0.19998132812499997,17.700484374999988,0.11143182226947657,0.09461364027636109,0.03320408986704679,-0.05015048729304816,-0.0013504360284582336,0.0003491188698922753,0.0208216403813708,70.14419531249999
0.7307307307307309,0.9935364102564103,0.9425427350427346,-0.19948333333333335,17.701555555555537,0.11001934646431555,0.09344058775641026,0.03272358920844329,-0.04924339066951558,-0.0013727817991602733,0.0002180207312646719,0.01988817853822411,69.60684615384613
0.7347347347347348,0.9936270000000003,0.946255916666667,-0.19864258333333346,17.70305,0.10794349017332605,0.09110379075332636,0.032409291116226806,-0.047752030218881775,-0.001554400709633688,0.0002808120865770217,0.021104030833328125,70.78819166666666
0.7387387387387387,0.9937394531250001,0.9492361718749999,-0.19702320312500005,17.70511718750001,0.10612178375409509,0.08966677930536499,0.031681027189028654,-0.04671899577007446,-0.0014801460407234937,0.0003613250972542914,0.019294126891566066,72.00089843750001
0.7427427427427427,0.9938606249999994,0.9531631249999994,-0.19557320312499998,17.7071875,0.10376201026523613,0.08754807534442746,0.030986293959192817,-0.045226600168115305,-0.0015537599550024884,0.0003622490202268492,0.021135839843907434,75.10427343749998
0.7467467467467466,0.9939607812499998,0.9561144531250002,-0.19423812499999993,17.7089609375,0.10189507440048162,0.08595162892148442,0.030436206630204417,-0.0440527619645997,-0.0016281294682670886,0.0003749470377710927,0.021140014099103155,78.569953125
0.7507507507507509,0.9940740624999995,0.9606396093749998,-0.19309398437500003,17.710859375000005,0.09938575964984808,0.08358416632318727,0.029683290875578583,-0.042425410902337785,-0.0016678653460163806,0.0003757892298935295,0.01944457397445376,71.804609375
0.7547547547547548,0.9941819531250005,0.9644721875000003,-0.1918336718750001,17.712671874999995,0.0971220714139639,0.08156023295995482,0.029001264953202613,-0.04100457135056132,-0.001694384345933727,0.00039472890966886867,0.019926923584080214,66.21540625
0.7587587587587588,0.9942650000000001,0.9672565573770491,-0.19078360655737714,17.71423770491803,0.09546409647339416,0.07998505809191074,0.02839193359372106,-0.039845846500940585,-0.0017956208933207465,0.00047472747127600095,0.01619236972607041,61.33017213114755
0.7627627627627627,0.9943610309278355,0.9708100000000002,-0.1898056701030927,17.71585567010309,0.0931648511164952,0.07799896223589126,0.027962732708332695,-0.03825815946907221,-0.0019449424748175252,0.0003042813165086086,0.018560968859617333,58.554649484536114
0.7667667667667666,0.9944780412371136,0.9726356701030926,-0.1882276288659794,17.717855670103102,0.09167810066578796,0.07770389581396533,0.026878128582310742,-0.03822876416911469,-0.0012888847691990427,0.00012623314112598593,0.016250247209825375,55.336474226804114
0.7707707707707709,0.9944745192307687,0.9738483653846154,-0.18877942307692305,17.717778846153852,0.09100878431463555,0.07647274288428253,0.027467573246319387,-0.0371998712644416,-0.0016954726769708658,0.00026112948944265825,0.01858198955227408,55.42799999999997
0.7747747747747749,0.99450890625,0.9745935156250005,-0.187510234375,17.718421875,0.0906081824267021,0.07595944325463258,0.027115793430147014,-0.037083819589801004,-0.0016947621712381674,0.00039651586803555474,0.01877625952135986,55.04526562500001
0.7787787787787788,0.9946007031250003,0.9777110937499996,-0.186352109375,17.720015625000002,0.08871148590817901,0.07427285226898803,0.026494179957999277,-0.03591202219534928,-0.0016562944070244194,0.00040236369233778604,0.0183118747557387,54.582062499999985
0.7827827827827827,0.994677913043478,0.9814081739130435,-0.18502817391304352,17.721199999999996,0.08671103965492644,0.07228316616275232,0.02592598151192651,-0.0347143594566654,-0.001779787892180279,0.00046706285223767097,0.01733142956533129,53.45324347826084
0.7867867867867866,0.9947879807692306,0.9845184615384616,-0.1851509615384615,17.72320192307692,0.08441859119763306,0.0703647945183062,0.025154856496390862,-0.03317844096301767,-0.0017262020466738168,0.00038213044031203786,0.01849820922706158,50.54031730769232
0.790790790790791,0.994845390625,0.9857692968750004,-0.18299195312499997,17.724296874999993,0.0833846745885668,0.06984004665399782,0.024647954595493057,-0.03283121353418575,-0.0015671675778324598,0.000398569944559143,0.01719091186555488,49.18640624999999
0.7947947947947949,0.9949155752212393,0.9876262831858403,-0.18136495575221237,17.725504424778766,0.0820907849375132,0.06909372627632548,0.023952779913070724,-0.03235513205381804,-0.0014660015604980796,0.0003474519016367769,0.01808580750235933,48.19536283185839
0.7987987987987988,0.9949846956521738,0.9909813913043475,-0.18119547826086957,17.726721739130436,0.07972544730589148,0.06707232039694516,0.023534330559900507,-0.030784391985421516,-0.0015538004819815351,0.0002941781937908812,0.016901600831488395,48.17002608695654
0.8028028028028027,0.9950578906249998,0.9929951562500003,-0.1800253124999999,17.72796875000001,0.07852624466403779,0.06584194154677739,0.022829882591844184,-0.030083549185107444,-0.0014959133392520025,0.00043330348372744136,0.017717749023063334,48.301328125000005
0.8068068068068066,0.9950840625000001,0.9945770312500001,-0.17984578124999995,17.728351562500006,0.07771027890993676,0.06502736996657717,0.022433437086415476,-0.02957553242653793,-0.0014990146069990334,0.00045306096428458,0.015629001403624443,47.30153906250001
0.810810810810811,0.9951920312499998,0.9973424999999996,-0.178053671875,17.730328125,0.07551965644375125,0.06336581961932983,0.021664906976166794,-0.028415833883007974,-0.0014419614677363855,0.00048654011313229556,0.015698954833965217,43.82265625
0.8148148148148149,0.9952869531250004,1.000248125,-0.1765675,17.73204687499999,0.07345993843398446,0.061680941381249965,0.020812703616989132,-0.027256345439062468,-0.0014163581936849135,0.0005229146828509766,0.014982372803103772,42.684976562500005
0.8188188188188188,0.9953611570247933,1.0028851239669423,-0.17575876033057847,17.73334710743803,0.07155283308448857,0.060033114365405385,0.020127019354926057,-0.026123740634451248,-0.0013286574976071317,0.0005709133410245613,0.01468135885488664,40.863371900826465
0.8228228228228227,0.9954052631578947,1.0040751754385961,-0.1748291228070175,17.734052631578958,0.07069444557672444,0.05965380413431822,0.01958661850842021,-0.025826137144013522,-0.0012316767672843655,0.0004378320663799326,0.016184277931358793,39.10866666666667
0.8268268268268266,0.9953851960784312,1.0040630392156862,-0.17442568627450983,17.733696078431382,0.07102015837899867,0.05937326820296038,0.019802626394380657,-0.025835027086639734,-0.0014006383977147535,0.0006637974236672629,0.014552809592089488,39.84654901960784
0.830830830830831,0.9954546000000002,1.0054186,-0.17335259999999997,17.73490000000001,0.06971343877403924,0.058883806073239994,0.018844246544536127,-0.025348071601640043,-0.0010102710524800467,0.0001866947208151096,0.014921989999436391,38.54367000000001
0.8348348348348349,0.9955748437499997,1.0094843750000002,-0.17208453124999992,17.736976562500008,0.06695379663085932,0.05637264847946781,0.018155991319801536,-0.023644370148925842,-0.0013820753473430172,0.0006889516089484153,0.01599054632544039,37.40513281250001
0.8388388388388388,0.9956543220338981,1.0118259322033902,-0.17120059322033893,17.738330508474572,0.06518963885294382,0.055017780609817615,0.017498845422020144,-0.022707512035463895,-0.0011033238619569947,0.0004622345864868858,0.0158680602557979,35.037533898305085
0.8428428428428427,0.9956822807017545,1.0125931578947371,-0.16986008771929817,17.73891228070175,0.0645454474619569,0.054619778670167776,0.017321126847190886,-0.022568205797091373,-0.0012985751509213316,0.0008347004610060018,0.013008641428143619,33.702017543859654
0.8468468468468466,0.9957390625000001,1.014630625,-0.16940070312500005,17.739828124999985,0.06316453856210957,0.0533929486557556,0.016725536195238117,-0.02166656183784174,-0.0013505253678726566,0.0007748623305309571,0.013654345459599426,32.101015625000024
0.850850850850851,0.9958103124999999,1.016539375,-0.16815515624999997,17.741078124999984,0.06163363657460996,0.05220253092653811,0.016170948754073256,-0.020881943812597725,-0.001323857558746729,0.0007802943508125363,0.013131337647052987,31.45765625
0.8548548548548549,0.9958755468750001,1.0181265625,-0.16697273437500001,17.74224999999999,0.06027689648193357,0.0511642622253357,0.015694502091752886,-0.020198280169555632,-0.0013012468167355473,0.0007762696041756447,0.0127211875002331,30.08305468749999
0.8588588588588588,0.9959355468749999,1.0196903906250003,-0.165880625,17.74332812500001,0.05897760101703331,0.050163516687109375,0.015237092553443077,-0.01954304257163081,-0.0012739371566195272,0.0007669894395133689,0.012353923583589221,29.098224218749998
0.8628628628628627,0.9960101098901097,1.0217136263736264,-0.16506417582417587,17.74451648351649,0.05725621073739884,0.04922086181552952,0.014550671850768478,-0.018844319696944833,-0.001031818087435624,0.0004128075441466485,0.015211689288435082,27.791043956043964
0.8668668668668666,0.9960480555555555,1.02305962962963,-0.16434351851851858,17.745240740740744,0.05633232755541795,0.04814043014317558,0.014210205569820345,-0.018166040071673495,-0.0010589111955828534,0.0006407392725888206,0.013005127228950641,28.119488888888895
0.870870870870871,0.9960994214876036,1.0245359504132232,-0.1633476859504132,17.746165289256204,0.055067408624922765,0.04701075663514102,0.014100749867803087,-0.01734591093029844,-0.0012421722873986341,0.0006678936039826435,0.01113818755527518,28.062008264462808
0.8748748748748749,0.9961171093750002,1.0264210937499998,-0.16279210937499994,17.746210937499995,0.05421442580505409,0.04638328381273806,0.01350831819829337,-0.017076588791442943,-0.0010633268394695979,0.0006911236307293816,0.011294236755531983,26.2004421875
0.8788788788788788,0.9961697656249998,1.0285062500000002,-0.16185648437500003,17.746992187499995,0.05275145621093724,0.04523018159076543,0.012977136699840599,-0.016338734842285207,-0.000959067696684573,0.0006523610845661015,0.012783921814275345,24.586871093750002
0.8828828828828827,0.996201140350877,1.0294236842105262,-0.16110438596491228,17.747587719298238,0.05179915908818167,0.04445411366497381,0.0127936343536226,-0.015881557527700846,-0.0008691822867947827,0.0005138479380890276,0.011024882656329282,23.97780000000001
0.8868868868868867,0.9962661607142858,1.030895535714286,-0.16062571428571434,17.748758928571416,0.05067225158721245,0.04353687098163265,0.012515829633489094,-0.015129168221938633,-0.0009708690846229277,0.0007110721064362247,0.010842209742236264,23.274352678571425
0.890890890890891,0.9962915573770491,1.03047868852459,-0.15952311475409828,17.74933606557376,0.0505980987261494,0.04359539225259344,0.012394109832727795,-0.015333026640150571,-0.0009446983365525388,0.0006539149436196856,0.011724969027568477,23.125890983606563
0.8948948948948949,0.9963494531250001,1.0329812499999997,-0.15824156250000002,17.75025781250001,0.048780987148437704,0.04224735789755857,0.011700490313451608,-0.014455057966796803,-0.0006609368441328128,0.0005273609160160158,0.011316339782410978,21.394503124999996
0.8988988988988988,0.9963947656250006,1.034375,-0.15731164062499997,17.75107031250001,0.04762382812499988,0.04139224303637081,0.011330335837190552,-0.013908506103515655,-0.0005582280595703131,0.0004822703776963623,0.009424635680829851,20.674600781250007
0.9029029029029028,0.9964363888888892,1.0350194444444443,-0.15667962962962959,17.75181481481482,0.04692086073302559,0.04075051217764062,0.011250967724372516,-0.013412333081275762,-0.0005867150633896853,0.00044082500337090186,0.010663373113686703,20.074052777777776
0.9069069069069067,0.9964425000000002,1.0356804687499999,-0.15627164062499996,17.75186718750002,0.04648315414978077,0.04051043214887084,0.0109850179893255,-0.013350092110168466,-0.0004548562182852602,0.0004308400277025508,0.011133232360066359,20.155876562500005
0.910910910910911,0.9964702343750005,1.0365015625,-0.15563898437499993,17.752406250000014,0.04577935468505889,0.03996638154271849,0.010777138310728943,-0.013006355759399513,-0.00039802266987968784,0.00039865431699195273,0.00949420996033723,19.87642578125
0.914914914914915,0.9965185937499998,1.0380312499999995,-0.15458390624999999,17.75324218750002,0.04452862402343882,0.03900580811599122,0.010390636262029941,-0.01240019956542976,-0.0002998546897319337,0.000345307343564773,0.009423081969487157,19.263046874999986
0.9189189189189189,0.9965312903225806,1.0396903225806455,-0.15465685483870975,17.753169354838736,0.04367790409989514,0.038230015315914384,0.01010435579167727,-0.011885167929240242,-0.0002458256825826273,0.0002780763195985493,0.011832697124702918,18.829142741935485
0.9229229229229228,0.9965642148760331,1.0403628099173554,-0.15322272727272732,17.75395867768597,0.042899769195410054,0.037837407417355355,0.009777036005470136,-0.011685748117956363,-6.969793699476195e-05,0.0002545871500523292,0.008934742093515524,17.85379752066116
0.9269269269269267,0.9966176229508199,1.0414770491803276,-0.1524052459016393,17.754836065573787,0.04180752324375181,0.03683312462821821,0.009578105824643964,-0.011100155530233774,-0.00012854302945662402,0.00020064956008017195,0.009976612469245083,16.502584426229507
0.930930930930931,0.9966593749999996,1.0424710937500001,-0.15141015625000004,17.7556328125,0.04088683119567782,0.036092394271850556,0.009269689119819496,-0.010668663809204088,-8.393851851101652e-05,0.0001631864230473326,0.009378427673311762,15.491166406250006
0.934934934934935,0.9967189843750002,1.0441429687500001,-0.150000234375,17.756656249999995,0.03940374205993602,0.034885429687445055,0.00882180667941257,-0.01000291934149164,-5.369828862664589e-07,9.914924251897347e-05,0.00975256933622859,14.794553125
0.9389389389389389,0.9967482812499999,1.0450148437499998,-0.14928249999999996,17.757179687500006,0.038644757592163126,0.03426709456875,0.008592230098787838,-0.009665930962890729,3.841928357415241e-05,6.312427606830073e-05,0.009132045837077385,14.028677343749997
0.9429429429429428,0.9967669811320753,1.0457141509433958,-0.14940301886792448,17.75750943396226,0.03797059376201606,0.03370211531164119,0.008431794613031746,-0.00929592256105391,0.00017230437196672112,-0.00011907982400389442,0.008877570665731582,13.557875471698122
0.9469469469469471,0.9967665999999994,1.045216,-0.1481939,17.75753999999999,0.03835751334399995,0.03427658800278999,0.008474804919061796,-0.009770864617600017,0.00017256637839968038,-1.963528190959686e-05,0.00807314840028539,14.112183000000002
0.9509509509509511,0.9968064583333328,1.046315625,-0.14820885416666665,17.758229166666656,0.03731632121419204,0.03310769804660371,0.008270846616184362,-0.008930197622070368,0.00014197268072851574,-0.0003041532924760201,0.008005197483100801,13.584285416666672
0.954954954954955,0.9968330468750003,1.04741953125,-0.14705828125000006,17.758601562499976,0.036427950556029876,0.032542330665795836,0.007958390762548315,-0.008772112111694291,0.00010905427405004868,1.9070548345654316e-05,0.010742419373457324,13.558568749999996
0.9589589589589589,0.9968665624999998,1.04878125,-0.146171171875,17.75919531249998,0.035347733398437775,0.031673808825189186,0.007639766537596024,-0.008319587521972649,0.00015001447781616038,1.6508784315072638e-05,0.008169352478773817,13.102667187500003
0.9629629629629628,0.9968839062499999,1.05041875,-0.14553328125,17.759335937499984,0.03429466839843731,0.030818431236108387,0.007324209066239141,-0.007870675125976556,0.00016431572359960905,5.174498574038088e-05,0.007862059021704226,12.637126562500006
0.9669669669669672,0.9969047656250003,1.0516570312499995,-0.14486406250000003,17.759671874999988,0.03339795737243767,0.030120044020996068,0.0070622070819247144,-0.007502924471435579,0.0001743992618434332,7.764609244282207e-05,0.0059298923343931165,12.020191406250003
0.9709709709709711,0.9969347656250004,1.05177265625,-0.14409679687500002,17.760234374999982,0.032946935814818445,0.029845667817864966,0.006950717789191964,-0.00735878856866462,0.0001788926848038345,7.434889354244364e-05,0.00899682006894409,10.991278906249995
0.974974974974975,0.9969644329896903,1.0521659793814433,-0.14319639175257737,17.760876288659773,0.03238901987352549,0.029454484110691875,0.006799522778303715,-0.007150019980337902,0.000269544024614411,-5.433715881586738e-05,0.0065311908817307085,10.345021649484536
0.9789789789789789,0.996982734375,1.0529968749999998,-0.14267468749999995,17.76115624999999,0.031674143740234584,0.028934269484277356,0.0065866886771445265,-0.006879937420898569,0.00020646002814431137,0.00011125936471388912,0.007109913086367214,9.669092968749998
0.9829829829829828,0.9970075,1.05338125,-0.14195414062500003,17.761640625,0.03114575464843794,0.028562842271917698,0.00643928934183975,-0.006693560530761783,0.00022201003450712957,0.00012956650778695188,0.008575433349676587,9.509485937500001
0.9869869869869872,0.9970307812500002,1.0538789062499998,-0.141254140625,17.762117187499996,0.030584563461303782,0.02814463494379273,0.00627826556286428,-0.006486568899841366,0.0002405079296542365,0.00015130993178936173,0.0072711425173679345,9.494555468750004
0.9909909909909911,0.9970262499999999,1.05308046875,-0.141430625,17.762093749999995,0.03103324508728078,0.028510143937109392,0.006429205071852566,-0.006701702379394603,0.0002473564192544502,0.0001220988508802391,0.008494366211152737,10.2668421875
0.994994994994995,0.9970597656249998,1.0544070312499996,-0.14037539062499998,17.76260937499999,0.029929718700562713,0.02763327314437864,0.006103831974536975,-0.006264388610534716,0.00027675610945837446,0.00017044592206524658,0.008692566162437743,9.814410156250007
0.9989989989989989,0.9971014062500003,1.0551515625,-0.13913320312500002,17.76350781250003,0.029004398903807793,0.02692022522567745,0.0058483460590447855,-0.005926742702026283,0.0002986140419703377,0.00019916638694967664,0.00544644525041349,9.516196093749997
1.0030030030030028,0.9971414062499999,1.05629609375,-0.13785234374999997,17.76415625000002,0.02786746857849054,0.02602598913513184,0.005534693632415767,-0.005498435907592747,0.000321616103611853,0.00023745578608414295,0.008268350585296957,8.810855468750004
1.0070070070070072,0.9971525000000002,1.0569382812500001,-0.13741242187499997,17.76431250000002,0.02738225087829571,0.025601826314447046,0.005395357825258314,-0.005306988501037668,0.00033076780770372366,0.0002521874250093371,0.008498277343051086,8.050052343749998
1.011011011011011,0.99715358490566,1.057277358490566,-0.13657132075471698,17.764367924528326,0.027107040053400366,0.02558318944165183,0.005295687902079433,-0.005366423426130307,0.00042598723856977576,0.00019859558805375603,0.005911487272271643,7.766874528301886
1.015015015015015,0.9971762376237621,1.057909900990099,-0.13620158415841585,17.764643564356458,0.026654364159395705,0.024988098769767667,0.005154199689804862,-0.005019510439760871,0.0003470275013583868,0.00017635872500190565,0.00783507097276015,7.20233465346535
1.019019019019019,0.9971816406250003,1.0587820312499998,-0.13620101562500003,17.76471093750001,0.02606811030212497,0.0243938614677185,0.004989888900697266,-0.004768749518249488,0.0003206259776161496,0.000255833396205206,0.007389057067825888,6.939145156249998
1.0230230230230228,0.9971956250000004,1.0593499999999998,-0.13568460937500001,17.764914062500004,0.025615077500000583,0.023977936778753654,0.004851045930676227,-0.0045869621835937235,0.0003065340287898438,0.0002474442956011976,0.007047101989769544,6.770068828124999
1.0270270270270272,0.9972202343750008,1.0598507812499998,-0.13486976562500005,17.7654375,0.025034290233765244,0.023495365070257578,0.0046908382381822804,-0.004378017285339264,0.0002881179004764727,0.00023617303365681665,0.005558558593747875,6.563193828124997
1.031031031031031,0.9972436697247701,1.0594568807339448,-0.13388339449541287,17.765917431192683,0.02487130135173854,0.023562833008660876,0.004700036765770817,-0.00443558254086357,0.00029309761256264593,0.00016299113588948003,0.00713195648410192,6.811915137614679
1.035035035035035,0.9972572268907564,1.0607462184873948,-0.13392848739495797,17.766084033613467,0.024005695258809245,0.022656933373342295,0.004448897657112551,-0.003976703784196123,0.000260194415443315,0.00012907751056821982,0.006762312265095716,6.197875042016805
1.039039039039039,0.9972842187500002,1.0614539062499995,-0.13254945312500002,17.766570312500015,0.023311698656617308,0.02206979872626341,0.004233144785505969,-0.0037992402091675537,0.0002132701883813206,0.00018551641719120678,0.005541830993138319,5.661492265625
1.0430430430430429,0.9972965217391306,1.0618369565217398,-0.1318803260869565,17.766771739130444,0.022852277764648488,0.021793275243371928,0.004189765247387508,-0.003772748096644546,0.00019297098874704666,2.508329486407227e-06,0.004104578331407538,5.362158043478262
1.0470470470470472,0.9972985227272729,1.0621784090909092,-0.13177806818181814,17.76678409090911,0.02268725453383258,0.021529018018995358,0.0040274573100935246,-0.0036204539128357194,0.00026897531522554165,9.732287070479605e-05,0.0055876124735050325,5.275083636363635
1.0510510510510511,0.9972866019417478,1.0627271844660193,-0.13167339805825248,17.766456310679626,0.022489572173626682,0.02140510653505513,0.004099858245649896,-0.003586420800829382,0.0003053923221557162,-9.868380083985292e-05,0.005166083042240643,5.162834660194176
1.055055055055055,0.9972876562500002,1.0631757812499998,-0.13177882812500002,17.76639062500001,0.02227366441345291,0.021097543583001713,0.003948801202723875,-0.003446332080993736,0.00018635499597952253,0.0001407632241830927,0.0064579099117736405,5.1701239843749995
1.059059059059059,0.9973339843749999,1.0637914062499993,-0.13012437499999996,17.767328124999985,0.021212687738649372,0.02034680328085941,0.003684569560132799,-0.0031673862563477984,0.00015193645312781313,0.00011566130153680163,0.006660673584860888,4.728321015624999
1.0630630630630629,0.9973460156250004,1.06421328125,-0.129561875,17.767539062499985,0.020783685761107673,0.02001042367148438,0.0035654846986288287,-0.003047281881347619,0.0001431664166970148,0.00010338634199474111,0.007602537537195531,4.753634843750001
1.0670670670670672,0.9973358593750006,1.06534375,-0.12925234375,17.767242187500003,0.020219256835937394,0.019552667572631834,0.0033966204211486003,-0.0028783859130858958,0.00013528321659667933,8.074601486730948e-05,0.004011300720151212,4.5649137500000005
1.0710710710710711,0.9973567968750002,1.06546171875,-0.1285565625,17.767593749999985,0.01983507587829525,0.01927993680068359,0.0032933929755855503,-0.002782903962158245,0.00012594680544610607,7.349548416408698e-05,0.00683108496150453,4.173431093749998
1.075075075075075,0.9973739062500001,1.0656749999999997,-0.1279051562499999,17.76804687499998,0.019432888125000547,0.018994606942163105,0.003186917260006335,-0.002687172613281469,0.00011812995642377058,6.351026263372498e-05,0.0042446228036965294,3.870048359374999
1.079079079079079,0.9973862499999995,1.0660328124999996,-0.12732015624999998,17.768249999999977,0.019030292673340554,0.018685812187475576,0.003073915544745031,-0.0025879263698731503,0.00011182604787176491,5.027984638379523e-05,0.0048388125006795235,3.6382924218750006
1.0830830830830829,0.9974015625000001,1.06624765625,-0.12669578124999997,17.76853124999999,0.01866593554138163,0.01841222588845217,0.002974214153828236,-0.0025056858104249013,0.00010627846245996053,3.907021124394534e-05,0.0067190927738352,3.6477492187499996
1.0870870870870872,0.9974184375000005,1.0664164062500008,-0.12607890625,17.768960937499994,0.018326360980833067,0.01816215627380371,0.0028841829326558366,-0.0024321515179442643,0.0001006336934688113,2.76296552489624e-05,0.002855326599160435,3.518684296874999
1.0910910910910911,0.9974263793103456,1.0667163793103447,-0.12532293103448278,17.769077586206887,0.018004959214477312,0.017960076750029738,0.002794713459184537,-0.002410200900267584,0.00011515756859007123,-4.40934653157551e-05,0.0029851836354737316,3.4261395689655165
1.095095095095095,0.9974432031249999,1.0670031249999996,-0.12492546875000006,17.769320312499985,0.017626987490234836,0.017598681945092773,0.002693424780576222,-0.0022753844516600896,9.113798006396494e-05,8.792418771240761e-07,0.005865006775195525,3.3531329687500016
1.099099099099099,0.997463125,1.0669734375,-0.12428015625000001,17.76976562499999,0.01738096491943364,0.017395200574975594,0.0026294944706367566,-0.0022290307229003714,8.515184197720971e-05,-6.432279225345484e-06,0.005351507569059777,3.320298203124999
1.1031031031031029,0.997470625,1.0673695312499998,-0.123750703125,17.76986718749999,0.01702306500915518,0.017081490038568105,0.002531240844395575,-0.0021457856386108975,7.88995560229855e-05,-1.808328707419315e-05,0.005960763611483344,3.2277335937499996
1.1071071071071072,0.9974656250000001,1.0682640625,-0.12335820312500001,17.76959374999998,0.016565799020996863,0.01664247247177124,0.0023903949139533662,-0.0020194585369873175,7.645087990455315e-05,-3.503781862339159e-05,0.0055223349615403095,3.0034084374999988
1.1111111111111112,0.9975044531249999,1.0684859374999995,-0.12190390624999996,17.77043749999999,0.01593155136474711,0.016069140765991214,0.002221323392625095,-0.0018706716955567138,6.874723563166535e-05,-4.100710468226319e-05,0.004519808594238839,2.6678938281250013
1.115115115115115,0.9975062962962964,1.0688175925925927,-0.1214964814814815,17.77039814814812,0.015729879690500326,0.015890438320953333,0.0021789127423365844,-0.0018292750063442775,2.947762408113066e-05,-2.2334144676922305e-05,0.004523730367964163,2.5609658333333334
1.119119119119119,0.9975053097345137,1.0692840707964604,-0.12141053097345128,17.770327433628292,0.015457239657764577,0.015583314827151707,0.002080479838176987,-0.0017621664774845613,8.076206613427081e-05,-0.00012088995735481627,0.00351599898317545,2.3026226548672573
1.123123123123123,0.9974982105263156,1.0696842105263158,-0.12131578947368415,17.770115789473667,0.01527884764542864,0.015422742382271488,0.0019940470816493267,-0.001744731301939112,0.00010387229014515231,-7.029371099168976e-05,0.00477430238299803,2.1611433684210524
1.1271271271271273,0.9975046391752573,1.069754639175258,-0.12030453608247424,17.770185567010294,0.015164187220745529,0.015511705195918803,0.001966772563890076,-0.001796757195451193,0.0001313917803469024,-0.0002451091154663409,0.004319347008902241,2.139593505154639
1.1311311311311312,0.9975013281249999,1.0704039062499997,-0.12059617187500003,17.770085937499978,0.01489563373474212,0.014957360204095443,0.001933332830781298,-0.0015977615462036132,5.8876854590516134e-05,-5.179581519942028e-05,0.003108273865564115,1.9084034375000012
1.135135135135135,0.9975081249999999,1.0706820312499998,-0.12012351562499998,17.77016406249998,0.014654831708374783,0.014693575368890386,0.0018741494394183978,-0.0015377852897338895,5.7200990365410294e-05,-5.289154158483448e-05,0.003691066834335288,1.8068659374999998
1.139139139139139,0.9975243750000002,1.07087734375,-0.11941796874999998,17.77040624999998,0.014343589642944243,0.014377848739624026,0.0018030655957887891,-0.0014679247039794674,5.393679488972146e-05,-5.3230394879272405e-05,0.005317959961871566,1.6842671093749992
1.143143143143143,0.9975490624999991,1.07090859375,-0.11852890625000004,17.770984374999983,0.014027440082397202,0.014048992133178695,0.0017312180961703077,-0.0013971569390868466,4.888829675104054e-05,-5.3076746954281595e-05,0.0026612185064323057,1.6108559374999996
1.1471471471471473,0.9975666406250003,1.070984375,-0.11781898437499992,17.771281249999983,0.013771374755859433,0.013766108795843533,0.0016733529949338295,-0.0013409117810059545,4.4224276109984555e-05,-5.3046281896016295e-05,0.004843983398927776,1.481042578124999
1.1511511511511512,0.9975714432989691,1.0712134020618558,-0.11736350515463917,17.77136082474225,0.01358947610904404,0.013493838585652024,0.0016277879859198682,-0.0013241042829205685,5.717733084045025e-05,-8.773503136525021e-05,0.004095261558916263,1.428240824742268
1.155155155155155,0.9975739285714289,1.071647619047619,-0.11698642857142859,17.771345238095233,0.01332971392290272,0.013300449339625854,0.0015662047892950502,-0.001232486646258496,-1.3988496995918204e-05,-1.1501904045170089e-05,0.0023836665251906197,1.3144432142857145
1.159159159159159,0.997549605263158,1.0720328947368423,-0.11671065789473685,17.770776315789476,0.013309946286357288,0.013365530228514541,0.001526434495752452,-0.0013445724125692726,0.0001240719618971601,-0.00015215209361004844,0.004114397333751185,1.3938460526315797
1.163163163163163,0.9975806837606831,1.0720410256410253,-0.11599547008547013,17.771367521367495,0.01299299660749531,0.012902563740163613,0.0015004123530008083,-0.001208781040543519,5.898869647758001e-05,-0.00012297724159926143,0.004051976040329919,1.2742208547008544
1.1671671671671673,0.9975865624999998,1.072464062499999,-0.11560804687500001,17.771476562499995,0.01267552214599843,0.012516881060247793,0.0014356639175157762,-0.0011089775157471227,1.955184738087142e-05,-4.902397328237247e-05,0.0017301635131161675,1.1205540625000006
1.1711711711711712,0.9975941747572807,1.0727291262135923,-0.11522524271844661,17.771553398058234,0.012400765462343255,0.012236580333678946,0.0013694088891253542,-0.0010390891676877456,2.6091943155245653e-05,-9.451467159279868e-05,0.0036373927805470885,1.0255831067961165
1.1751751751751751,0.9975990099009897,1.0726722772277235,-0.11439683168316835,17.771564356435626,0.012415769825505407,0.012293562920654836,0.0014021515217787156,-0.0011223633181059733,3.394932030408817e-05,-0.00011488897185681794,0.005361711205580377,1.0562978217821781
1.179179179179179,0.9976010619469023,1.072994690265487,-0.11452017699115039,17.771548672566354,0.01216204067977067,0.011948306053066026,0.0013498845413831976,-0.0010141749743911022,5.3720213916359975e-05,-0.0001111116243346464,0.005686097189141037,0.9342660176991143
1.183183183183183,0.9976078124999997,1.073143750000001,-0.114010390625,17.771679687499997,0.011992960585935464,0.011777529267034912,0.0012997592902464373,-0.000989524365722555,5.841976331005978e-06,-3.7651347381377565e-05,0.004666709899709076,0.8672155468749995
1.1871871871871873,0.9976169531249995,1.073367187499999,-0.1133828125,17.771765624999997,0.011751630798342738,0.011514415954589846,0.0012518363900595238,-0.0009490000610351962,1.6793934685065104e-06,-3.301961035180665e-05,0.00606532006844418,0.8061115625000003
1.1911911911911912,0.9976322656250003,1.0733671875000002,-0.1127196875,17.772203124999976,0.011535224548340661,0.011302967362402338,0.0012136868156644837,-0.0009179641772460861,-1.5903749767463664e-06,-2.9148495105891106e-05,0.001686708741374332,0.7945169531249998
1.1951951951951951,0.9976451562499995,1.0733992187499999,-0.11213945312500001,17.772468749999966,0.011347710936890243,0.011110563365325912,0.0011793267406280314,-0.000890770499572785,-4.181258424707136e-06,-2.5623347516455037e-05,0.0007607802742768399,0.7517814062500002
1.199199199199199,0.9976486138613854,1.0736960396039603,-0.11196445544554456,17.772524752475224,0.011080774934810744,0.010785812201931182,0.0011503297614957513,-0.0008108412750710697,2.173062274833166e-06,-4.27763893110445e-05,0.0005322394871996039,0.6883729702970302
1.203203203203203,0.9976479999999999,1.073733333333333,-0.11107455555555554,17.77247777777776,0.01105228444444517,0.010868354219246916,0.0011157245277274223,-0.0008908805481481902,4.3897217644444774e-05,-9.438480443440744e-05,0.0008114161736330061,0.7697746666666666
1.2072072072072073,0.9976596521739126,1.0739852173913047,-0.11085695652173909,17.772556521739098,0.010801839781473532,0.010497874321172036,0.0010747889839214308,-0.0007848326680529316,-2.7175767328696564e-05,2.3913107059130535e-05,0.003365116371469412,0.6697532173913043
1.2112112112112112,0.9976680468750001,1.0740359374999995,-0.11022812500000001,17.772742187499976,0.010650711208497254,0.010377463583984366,0.0010505309127758003,-0.0007841574267578866,-1.421468661336688e-05,-1.4646401221264635e-05,0.0016663866585986398,0.6981777343749997
1.2152152152152151,0.9976342982456141,1.0750578947368425,-0.11048973684210528,17.77190350877191,0.010483856297321514,0.010131509280632504,0.0010066254919036486,-0.000725118576638914,-3.9476757771468606e-05,5.512550612033702e-05,0.001112341567477415,0.6247814912280704
1.219219219219219,0.9976466037735849,1.074969811320755,-0.10973150943396226,17.77207547169809,0.010371036824491808,0.010068995837344242,0.0009787383992976675,-0.0007396758568884859,-3.558557934674341e-05,6.754858324021003e-05,0.004088145248431374,0.5925494339622643
1.2232232232232234,0.9976591111111108,1.0751655555555553,-0.10940899999999995,17.7722111111111,0.010119028146914344,0.00975810405233335,0.0009695943786189285,-0.0006764339544445414,-5.582651038111056e-05,-2.4234847448111162e-05,0.00451222209937896,0.5298613333333331
1.2272272272272273,0.9976595789473686,1.0752273684210527,-0.10872431578947367,17.77225263157893,0.01003663251412723,0.009784202103479233,0.0009164259380301512,-0.0007195874187257562,-2.073108631505863e-05,-3.265382469582374e-05,0.0035627151256107936,0.5379364210526314
1.2312312312312312,0.9976632031249996,1.0754601562499997,-0.10841273437500003,17.772289062499986,0.009851858568725946,0.009537929025335682,0.0008997439541181335,-0.000663220624572719,-2.7117691516699756e-05,-9.84885893401364e-06,0.003007103943502898,0.46817445312500017
1.2352352352352352,0.9976699218749993,1.0755625,-0.10792148437499993,17.77242968749998,0.009714527343749557,0.009383320397796656,0.0008730686245941061,-0.0006433859619141141,-2.951524422265553e-05,-8.448798599829157e-06,0.0013680028694693647,0.4415192968750001
1.239239239239239,0.9976777343749992,1.0756398437500005,-0.107417734375,17.77258593749997,0.009569239037473976,0.00923210221674194,0.0008474267402775129,-0.0006239237308958978,-3.174468814543403e-05,-6.9516751499487195e-06,0.0008140941783381095,0.41937539062500007
1.2432432432432434,0.9976866406250001,1.0757093750000006,-0.10690328125000001,17.772749999999963,0.009417309287107045,0.009084352520483398,0.0008228345942047154,-0.0006059506411132398,-3.3770379859838974e-05,-5.392415245267294e-06,-1.756249912432395e-05,0.40038062500000016
1.2472472472472473,0.9976957031250004,1.0757515625000011,-0.10638640625,17.77281249999996,0.009272638278805978,0.008941737252709973,0.000799571664185791,-0.0005875478728026434,-3.5644377160754545e-05,-3.771366237430419e-06,0.0029952148443612714,0.390920234375
1.2512512512512513,0.9977092968750002,1.0756523437500003,-0.10588265624999998,17.773031249999956,0.009154066635131075,0.008838808417944337,0.0007837896389683022,-0.0005755882672119073,-3.702012597652291e-05,-1.959795236964217e-06,0.00521956152454095,0.38780945312499987
1.2552552552552552,0.9977278906249998,1.075396875,-0.10534903125,17.773554687499985,0.009075467490234246,0.008762753489686515,0.0007736011267256461,-0.0005696997594726166,-3.788554212399975e-05,-1.54630920372806e-07,0.00137877044750212,0.3889128125
1.259259259259259,0.9977524218749996,1.074975,-0.10478411718750001,17.774070312500005,0.009020936875000052,0.00871586691023627,0.0007696061741640696,-0.0005652405013671646,-3.8194762129687505e-05,1.6220433554584809e-06,0.0033620263059219724,0.3924982031250001
1.2632632632632634,0.9977452343750001,1.07544140625,-0.10441321875,17.773820312499996,0.00884843797302226,0.008528145375264641,0.0007395981133486147,-0.0005419668214111939,-3.9635331736419526e-05,3.9176084550949425e-06,0.0024833739621499262,0.36332781250000007
1.2672672672672673,0.9977343750000002,1.076,-0.10406625,17.773484374999974,0.008666187499999811,0.0083266687359375,0.0007071762828469905,-0.0005169024999999716,-4.1213524843749475e-05,6.209574786767588e-06,0.0016125466319181214,0.3295767968750001
1.2712712712712713,0.9977268749999995,1.0764531250000002,-0.10370037500000004,17.773179687499955,0.008497888427733802,0.008143732224859375,0.0006782588173401506,-0.0004940635175780528,-4.24635928703616e-05,8.34363883591212e-06,0.0031462958387464823,0.3010084375000002
1.2752752752752752,0.9977272656249994,1.076736718750001,-0.1031895859375,17.773109374999954,0.008334132245481296,0.007972018729047303,0.0006530622190503763,-0.0004746400784849947,-4.33131412519354e-05,1.0590540230895597e-05,0.0033800192883290947,0.268040390625
1.279279279279279,0.9977343999999995,1.0769279999999997,-0.10251455000000002,17.773149999999966,0.00815008281600016,0.007812347038297496,0.000622489385492663,-0.00045661069760005724,-5.4630376054464705e-05,-7.514527298720763e-06,0.0039390775007746015,0.25143220000000005
1.2832832832832834,0.9977392,1.077161,-0.10169645999999996,17.773159999999965,0.008007180079000253,0.007596870023468398,0.0006279450993819369,-0.00044503944993996847,-3.325355466336978e-05,-3.30183312940418e-05,0.0031836144008821066,0.2305535
1.2872872872872874,0.9977399218750004,1.0773601562500001,-0.101377421875,17.773140624999954,0.00783337497497505,0.007453969896478263,0.000581761695332217,-0.00041852055352788187,-4.48180422911869e-05,1.6947193343547355e-05,0.003753573975927793,0.21160453125000006
1.2912912912912913,0.9977445312500004,1.0773867187500001,-0.1011330546875,17.773203124999952,0.007767545761107719,0.007390738062075134,0.0005729521751123183,-0.00041230880307002726,-4.511648751596368e-05,1.790061963224396e-05,0.0034850524917260373,0.2056076562499999
1.2952952952952952,0.9977479687500007,1.07738359375,-0.100950796875,17.773273437499952,0.00772427941833409,0.007347499110302498,0.0005669997615676449,-0.00040883017088627627,-4.5305076176341806e-05,1.8568834338375484e-05,0.004266940858713042,0.20231382812499987
1.299299299299299,0.9977535238095238,1.0772380952380953,-0.1004712095238095,17.773438095238053,0.007774276643990996,0.007410107485394196,0.0005742990710497448,-0.00044306181678006873,-4.4241023071202675e-05,2.4736009480762063e-05,0.002326846169410146,0.21005885714285727
1.3033033033033035,0.99775625,1.0773773437499998,-0.10056029687499995,17.77341406249995,0.00763540292419429,0.007259228254911883,0.0005556036965082462,-0.0004008800911011329,-4.528709439466453e-05,1.951059505474546e-05,0.003174437929317264,0.19724882812500005
1.3073073073073074,0.9977593749999994,1.0774367187499998,-0.10024647656249996,17.773468749999953,0.007553554589233125,0.007182901749304147,0.0005461327489327768,-0.00039303085125133586,-4.505100872834422e-05,2.0014319075713562e-05,0.0034960927752649695,0.19218132812499997
1.3113113113113113,0.9977641406249992,1.0775687500000004,-0.09978407812500001,17.773499999999956,0.007433870273436671,0.007064106502743899,0.0005314591572394325,-0.0003805612899413918,-4.4645380762255334e-05,2.06917274174537e-05,0.0034790000017892453,0.18322890625000007
1.3153153153153152,0.9977685937499988,1.07778828125,-0.09911910156250005,17.77346874999995,0.007283358300171683,0.006886747455442793,0.0005095689250635521,-0.00036481263790887064,-4.404525284363881e-05,2.1656507264171684e-05,0.004511717775415036,0.16874210937500003
1.3193193193193191,0.9977837499999993,1.07775390625,-0.09836701562500001,17.773859374999986,0.007123080062866105,0.006734297424531004,0.0004916556217583116,-0.00035229903900148296,-4.332724603973358e-05,2.2087919872408937e-05,0.00039166772489807045,0.16071476562500003
1.3233233233233235,0.9977996093749996,1.0776382812500005,-0.09769506249999996,17.774148437500006,0.00700589103454452,0.006612370075621106,0.0004778679776019874,-0.0003425607608887049,-4.2529221455669096e-05,2.2083363757278502e-05,0.001678571715842736,0.15483734375000002
1.3273273273273274,0.9978036363636366,1.07775,-0.09732261363636363,17.774170454545427,0.0068810738636364555,0.006492274784077988,0.00046417856666883456,-0.00032623497159088577,-4.6865887188352507e-05,2.3825441534329433e-05,0.002046470946311274,0.14933465909090915
1.3313313313313313,0.9978056179775278,1.077908988764045,-0.09697473033707867,17.774112359550532,0.006784122054033448,0.006420362350208176,0.0004491264907692398,-0.0003220889586036807,-3.874994363350611e-05,-4.1436367620388565e-06,0.001941066028109617,0.14585438202247192
1.3353353353353352,0.9978110344827588,1.077925,-0.09645362931034482,17.774241379310332,0.006709590926723852,0.0063217318756212115,0.0004458124583169401,-0.0003169457635775891,-3.2985547092026165e-05,1.8115466257202063e-06,0.0022916658743383778,0.14362568965517247
1.3393393393393391,0.9978242105263159,1.0778912280701753,-0.09590565789473682,17.774473684210523,0.006584710975684915,0.006202227590795249,0.00042829739815882943,-0.00030335193120963055,-4.086492283936536e-05,8.138530996499275e-06,0.0016817405356164272,0.138905
1.3433433433433435,0.9978323015873012,1.0778642857142862,-0.09530416666666669,17.774619047619055,0.0064847720578222745,0.006118449149305545,0.00042006710936543076,-0.000303574216269753,-3.584513902091837e-05,2.207716474593255e-05,0.002520886621084628,0.1354894444444444
1.3473473473473474,0.99778746031746,1.0788007936507935,-0.095927873015873,17.773571428571405,0.006511069840640538,0.006102478099285458,0.0004197693526681991,-0.00029711699692618054,-3.744150046829396e-05,2.6554184297085605e-05,0.0016666099779172328,0.13582063492063495
1.3513513513513513,0.9977912499999999,1.078955833333333,-0.09569957500000002,17.773549999999975,0.0063993097159738,0.005954199678152699,0.00041561635439661915,-0.00027084363956247914,-5.189454651023618e-05,3.8292079653372126e-05,0.0023370641673636783,0.13069775000000003
1.3553553553553552,0.9978054000000002,1.0788490000000002,-0.09501615999999999,17.77384999999997,0.006284835198999472,0.005886849338854409,0.00039408897573173826,-0.0002702908001600557,-4.367222471422024e-05,7.238305214684826e-06,0.0015561775009587109,0.12761010000000006
1.3593593593593591,0.9978028723404254,1.0789723404255314,-0.0945085425531915,17.773765957446777,0.0062537949796304115,0.005897826873833299,0.00037700777030856385,-0.0002909179277727769,-3.6200445239836874e-05,1.1119224766213677e-05,0.0013287962889307892,0.12759425531914895
1.3633633633633635,0.997792688172043,1.0793569892473114,-0.09463784946236561,17.773494623655882,0.006150855354376983,0.0057433548684934655,0.0003858528004507209,-0.00025551336986935624,-2.6410736544085853e-05,-1.0643491862795691e-05,0.0006307983591113953,0.12408752688172037
1.3673673673673674,0.997795368421052,1.0794073684210528,-0.09408581052631582,17.773484210526284,0.00612815405096967,0.005727818152343038,0.0003717515038342719,-0.00027212495929079816,-2.508079035633219e-05,-1.143885922651922e-05,0.0009432286990431749,0.12332263157894734
1.3713713713713713,0.9977964843749996,1.0795515625000003,-0.09380728906250003,17.77346874999996,0.006033267653808405,0.005611059706244563,0.0003694898361031607,-0.00025399920618889016,-3.6085319247472904e-05,2.0289184956956314e-05,0.0011523427747874848,0.11992710156250001
1.3753753753753752,0.9978076562499999,1.0795164062500011,-0.09326746875,17.773632812499958,0.005927141137082925,0.005518249585467769,0.0003603072269347759,-0.00024625293996570485,-3.548825353492799e-05,2.0160009576681553e-05,0.0019610214248473312,0.11693060937499997
1.3793793793793792,0.9978237499999998,1.0793820312500004,-0.09262595312500005,17.77393749999998,0.00582896186462345,0.005417182807685295,0.0003504963656962549,-0.00023951525697010756,-3.484861495770832e-05,2.0055926214850954e-05,0.0023801210938927397,0.11351331250000002
1.3833833833833835,0.9978385156250001,1.079278125,-0.09196723437499998,17.7742578125,0.005714197646483621,0.005314121551413821,0.00034062031493783414,-0.0002316819723144764,-3.4175986540476214e-05,1.995747851291473e-05,0.0007592147825903339,0.11012551562499998
1.3873873873873874,0.9978478125000003,1.0792710937499999,-0.09143376562499997,17.77440625000001,0.005625468695679148,0.0052232805661325665,0.00033197447797726293,-0.00022475008072508906,-3.357665535113724e-05,1.9798221169021366e-05,0.001029334960549022,0.10752485156249998
1.3913913913913913,0.99785265625,1.0793218750000004,-0.09100521875,17.774484375000007,0.005545540146483674,0.00514390953526464,0.00032443717097832846,-0.00021864697646477305,-3.3050499071726074e-05,1.9652809834432896e-05,0.0002833278805383088,0.10533090625
1.3953953953953953,0.9978546874999998,1.0794203125000006,-0.09066635156250005,17.77448437500001,0.0054861639624008696,0.005074706444345149,0.00031786942260040826,-0.00021342190067129285,-3.260795831080108e-05,1.9519540681080468e-05,-2.917211952535581e-05,0.10348935937499998
1.3993993993993992,0.997853359375,1.0795601562500006,-0.09040211718750002,17.77441406250001,0.005428775287474652,0.005014207208017509,0.00031213103459772865,-0.00020864811873162747,-3.22188549650942e-05,1.9393236899532213e-05,0.00043910980178907266,0.10194788281249996
1.4034034034034035,0.9978512612612612,1.0797360360360364,-0.09020121621621624,17.774324324324308,0.005352074467169121,0.004952109962484777,0.00030790820706187895,-0.00020115401473089212,-3.5782360240264584e-05,1.6856004768299246e-05,-0.00020878987044170572,0.10040503603603601
1.4074074074074074,0.9978475247524753,1.0799336633663368,-0.09000537623762377,17.77417821782176,0.005312589658856615,0.004897279773076264,0.0003065574975740926,-0.00019758015862170186,-4.054561262355644e-05,1.764474422108217e-05,7.382962530755321e-05,0.0993206732673267
1.4114114114114114,0.9978459183673473,1.0801316326530612,-0.08992856122448983,17.77401020408161,0.005230962264681116,0.004807711018950332,0.0003000858461924564,-0.0001789081791857272,-4.0898505215108396e-05,2.3531492362795597e-06,0.001806163162143548,0.09702818367346938
1.4154154154154153,0.9978446296296296,1.0802203703703706,-0.08953565740740745,17.773972222222184,0.005182284770233414,0.004780791978549293,0.0002902470112001152,-0.0001830923273490187,-2.8238738049863178e-05,1.1166609001043555e-05,0.0020225547853556236,0.0962587314814815
1.4194194194194192,0.9978450000000002,1.0803112068965512,-0.08919244827586205,17.773922413793066,0.005150972115785857,0.004741069239523183,0.00028686337445846336,-0.00018664855704524086,-3.0499581002373566e-05,1.0462954689163933e-05,0.0023372008782303055,0.09538701724137925
1.4234234234234235,0.997842049180328,1.0804508196721307,-0.08895754918032789,17.773860655737675,0.005108813155066505,0.004698939689731179,0.00027844415648652516,-0.00018388241635318436,-2.8815635427741635e-05,1.7387669047636216e-05,0.0021724723874854135,0.09428185245901637
1.4274274274274275,0.99784109375,1.0805843749999993,-0.08871304687499997,17.77379687499997,0.005052252255861367,0.00464111250165406,0.00027764369692114536,-0.00017864581323254192,-2.9774608314670165e-05,1.834799137924004e-05,0.0016758962412950495,0.09307657812499995
1.4314314314314314,0.997841796875,1.080685937499999,-0.08841846874999996,17.77377343749997,0.005002279489747963,0.004586854071405277,0.00027282043517046174,-0.00017460733159188613,-2.9409709516841536e-05,1.8170586369347958e-05,0.001727792420467722,0.09178571875
1.4354354354354353,0.9978781249999993,1.0802515625000002,-0.08716695312500004,17.77460937499999,0.0048245304663092625,0.00442769572040405,0.00025938229401077553,-0.0001635439383544518,-2.8306994948779584e-05,1.782216549308351e-05,-0.001660308837415414,0.08739632031249998
1.4394394394394392,0.9978695312499993,1.0806187499999997,-0.08680733593750002,17.774273437499996,0.004749835898438137,0.004344119239934019,0.00025214807703175863,-0.00015584952338862368,-2.7739545601513553e-05,1.75433369086645e-05,0.0009068939819485422,0.08561086718749998
1.4434434434434436,0.99785890625,1.0810304687500005,-0.08645207812500001,17.773890624999975,0.004669219384154211,0.004257546000368899,0.00024467234089211275,-0.00014866164761959122,-2.7150204313409543e-05,1.724949021226358e-05,0.0022495505377264635,0.08380124218750001
1.4474474474474475,0.9978894531249997,1.0804015625000003,-0.08605424218750002,17.774656249999992,0.004645744997558321,0.004245940839035092,0.00024390107274600988,-0.0001505888433715047,-2.708461854113788e-05,1.7284108450751325e-05,0.0011264443365348598,0.08297511718749997
1.4514514514514514,0.9978933593750001,1.0804539062500003,-0.08569575781250002,17.774656249999992,0.004592012719115912,0.004188112092941342,0.00023904204955327733,-0.0001467227849303726,-2.6691218764801107e-05,1.709934842179718e-05,0.002845194336600798,0.08159745312500001
1.4554554554554553,0.9978972656250006,1.0805015625,-0.08533196093749998,17.774671874999992,0.0045382484350589,0.0041303236300609765,0.00023423530153353567,-0.0001430969383423436,-2.6297800391906557e-05,1.691192271654998e-05,0.0034616110846172887,0.08023149218750002
1.4594594594594597,0.9979009375000002,1.08055,-0.08496425781249997,17.774687499999995,0.004462478750000942,0.004073629581871039,0.0002295524483309614,-0.0001384337207031433,-2.5915697939844372e-05,1.6730193270755022e-05,0.004234277344210113,0.0788870078125
1.4634634634634636,0.9979057031249995,1.0805648437499997,-0.08460671875,17.774789062499995,0.004424930951539174,0.004019726579858396,0.000225130413414031,-0.00013571198620604408,-2.554418850277102e-05,1.6556583984831567e-05,0.0026550336306740974,0.07760537499999998
1.4674674674674675,0.9979106249999998,1.0805820312499996,-0.08425226562500003,17.774851562499993,0.004367473739625094,0.003967516674554429,0.00022087913748664346,-0.00013197661102289093,-2.5192125500945897e-05,1.6386819911752352e-05,0.002698806091359529,0.07636880468750003
1.4714714714714714,0.9979160784313724,1.0806117647058815,-0.08398201960784314,17.774882352941162,0.004291939469436956,0.003908108617881965,0.0002144094241629407,-0.00012377688212232563,-1.7497735971395723e-05,-3.1924812583548695e-06,0.0035573391003822508,0.07487708823529415
1.4754754754754753,0.997921603773585,1.080584905660377,-0.08359,17.774971698113198,0.0042513559985766225,0.003859693032075474,0.00021374537284116484,-0.00012305867924529423,-2.4658207851192685e-05,1.6459688729433967e-05,0.004437735048043123,0.07387122641509432
1.4794794794794797,0.9979284615384618,1.0805769230769229,-0.0832855096153846,17.775163461538455,0.004197744082840682,0.0038100815804133735,0.00020807381143052775,-0.00011725412906808674,-2.0752802609652426e-05,2.415655045481798e-06,0.0009677617418901718,0.07259814423076924
1.4834834834834836,0.9979342187500008,1.0805140625000003,-0.08286742968749997,17.77531250000001,0.004162798239745413,0.003776957846987253,0.00020566400420612198,-0.00012058471192628872,-2.3864920881062066e-05,1.574536030386029e-05,0.00014052734343295015,0.07187044531250004
1.4874874874874875,0.9979415625,1.0804609374999998,-0.0825303125,17.77545312500002,0.0041190062866220956,0.0037342475186523437,0.00020232676265592744,-0.00011826805908210503,-2.3566970336492672e-05,1.559772289418772e-05,0.00037557592725079303,0.07085739843749998
1.4914914914914914,0.9979492187499999,1.08038671875,-0.082197078125,17.775570312500026,0.004084850448607735,0.003693655972712647,0.00019918473160622228,-0.00011651691119385355,-2.327966689541955e-05,1.545613232234225e-05,0.0005844403679020616,0.06988879687499996
1.4954954954954953,0.9979570093457939,1.0803009345794392,-0.08181888785046729,17.77572897196264,0.0040433486907154315,0.0036737256656790103,0.00019061536004603258,-0.00011915655898334099,-1.876492308357076e-05,1.0109378874317327e-05,0.0009361508421079634,0.06917298130841121
1.4994994994994997,0.9979578217821781,1.0804069306930693,-0.08154999009900984,17.775673267326752,0.0039673987638466635,0.0036032060455444695,0.00019049823392056935,-0.00010854827135582668,-1.8460230977158985e-05,1.423663468236643e-05,0.0020735566114353787,0.06777444554455446
1.5035035035035036,0.9979635483870964,1.0804580645161286,-0.0811506989247312,17.77570967741937,0.003917897703781703,0.003542074816715807,0.00019253795800190627,-0.00010413742178287666,-2.0552375412834136e-05,-1.191915688421768e-06,0.002425033991869441,0.06664556989247308
1.5075075075075075,0.9979715740740737,1.0803638888888887,-0.08084771296296296,17.77584259259262,0.003892571288581115,0.0035142093456953863,0.0001822706595887648,-0.00010270782296814551,-2.461685724973456e-05,9.184367588969714e-06,0.001827530777575248,0.06572822222222224
1.5115115115115114,0.9979810483870962,1.0801999999999998,-0.08048083064516126,17.776120967741967,0.003867153548387181,0.0034934971889874523,0.00018281234988895442,-0.0001053002854839169,-2.0142327965241483e-05,1.0814144859840925e-05,0.0012975337529042008,0.06525413709677419
1.5155155155155153,0.9979965853658536,1.0799357723577236,-0.0801844471544715,17.776422764227668,0.0038362885577365446,0.003470695084938279,0.0001826427562427398,-0.00010315851327261094,-2.3106950502832643e-05,1.1501722372432862e-05,0.001720536716618426,0.06462027642276423
1.5195195195195197,0.998008984375,1.0796953125,-0.07990612500000004,17.776742187500023,0.0038135009155271238,0.003451343999984372,0.00018134225217771577,-0.00010168452246084314,-2.1535857491510784e-05,1.4561831789490823e-05,0.001187199157016039,0.0640418984375
1.5235235235235236,0.9979718867924524,1.0809339622641503,-0.07915363207547167,17.775613207547195,0.003631769223924053,0.003257008189638217,0.00016570626229089875,-8.590557004281574e-05,-2.3511048210038757e-05,1.2223291966938398e-05,0.0027637749190603245,0.06062558490566041
1.5275275275275275,0.9979719658119656,1.0809863247863243,-0.07885144444444442,17.77563247863251,0.0035924972488872164,0.0032151052645802503,0.00016353977670060323,-8.360703684712201e-05,-1.8230915130310228e-05,1.3368372219978989e-05,0.0021891298844707308,0.05979028205128207
1.5315315315315314,0.9979844628099176,1.0808719008264454,-0.07834346280991737,17.775809917355406,0.0035341158220085767,0.003171140677926297,0.0001612490037940703,-8.438879895503182e-05,-2.4164908666863183e-05,1.5754733753385032e-05,0.002647897751671735,0.05883165289256197
1.5355355355355353,0.9979926666666665,1.0807883333333335,-0.07793543333333335,17.775983333333375,0.0034907451972217007,0.003128434064478885,0.00015437063610046367,-8.276790005554147e-05,-1.6772334229256652e-05,6.985667350944833e-06,0.002333199720851553,0.05773037500000001
1.5395395395395397,0.9980003278688524,1.0806926229508196,-0.07747067213114754,17.776254098360692,0.003444438306235087,0.00308842528741709,0.00015072880931770165,-8.33112147944487e-05,-1.5141914087563816e-05,1.2469186678715594e-05,-0.0012753432557133237,0.05683297540983604
1.5435435435435436,0.9980120161290328,1.080593548387097,-0.07702719354838708,17.77637903225809,0.0033982283454732087,0.0030364501637367373,0.000148495236074571,-8.026643995839855e-05,-1.9317750889531765e-05,1.4368777799144685e-05,0.0014775337532455524,0.055739483870967756
1.5475475475475475,0.9980210483870972,1.0805080645161287,-0.07659704032258062,17.776524193548415,0.0033378063865769914,0.0029904434138209608,0.00014511615747104517,-7.780440693294643e-05,-1.548846154484268e-05,1.0184074135629462e-05,0.002284370381403278,0.05471451612903225
1.5515515515515514,0.998030238095238,1.0804277777777778,-0.07619588888888894,17.776722222222244,0.003293277323633159,0.0029361714370670115,0.00014321099439852967,-7.336890149907405e-05,-1.7177720592275304e-05,1.0831118259350282e-05,0.001480367283306805,0.05360072222222222
1.5555555555555554,0.9980389682539682,1.0803277777777778,-0.07574230158730155,17.77684920634923,0.003244273514109164,0.0028934037502582576,0.00013982329100942174,-7.230510273377455e-05,-1.6240383491711172e-05,1.2581078729821115e-05,0.0027592788478045804,0.05266483333333332
1.5595595595595597,0.9979863281250004,1.0814648437500005,-0.076307984375,17.775640625000033,0.0032494167327870027,0.0028927477706247595,0.0001401701430348416,-6.488666351311956e-05,-1.7735592626053217e-05,1.2186924035235367e-05,0.00019412084833447807,0.053294023437499984
1.5635635635635636,0.9979866406250005,1.0815703125000007,-0.0759491484375,17.775625000000034,0.0032142528686507355,0.0028469487266185884,0.00013700628351487296,-6.205422784413828e-05,-1.741917140226455e-05,1.1981209713237904e-05,-0.00034414062616860974,0.05241517968749997
1.5675675675675675,0.9979878125000001,1.0816375000000003,-0.07560607031250002,17.775625000000034,0.003171256093749797,0.002805047913151306,0.0001341338123675864,-5.950630986324701e-05,-1.7133245557324244e-05,1.1794625304685602e-05,-0.0005785156261595148,0.051594749999999995
1.5715715715715715,0.997991171875,1.0816632812500004,-0.0752779609375,17.775625000000034,0.0031272022454831294,0.002766895003342224,0.000131537376741247,-5.7531266534377457e-05,-1.6872286779860273e-05,1.162631210294479e-05,0.0006714843738109266,0.05083039843749999
1.5755755755755754,0.9979955468749996,1.0816476562500006,-0.07496410156249998,17.775664062500034,0.003093816478880962,0.0027323209769271857,0.0001292044499050033,-5.604430453488851e-05,-1.6625196317873807e-05,1.1474853481775981e-05,0.0008452621446508601,0.05011975781249998
1.5795795795795797,0.9980010156249998,1.0816023437500004,-0.07466364062500001,17.775718750000035,0.0030504324945055394,0.0027011727998708457,0.00012712146949188155,-5.4545369592290394e-05,-1.640396913106938e-05,1.1339657195536053e-05,0.003197920897093809,0.04946055468750005
1.5835835835835836,0.9980063963963965,1.0815261261261266,-0.07438763063063067,17.77582882882886,0.0030246619300373645,0.002677590319070774,0.00012353922106409765,-5.382500334381868e-05,-1.3085517991718096e-05,8.094958762318952e-06,0.003062601330157122,0.04887135135135135
1.5875875875875876,0.9980165979381445,1.0813773195876293,-0.07400344329896906,17.77605154639178,0.0030096906196188655,0.0026521264623704964,0.000125312131824139,-5.707649459026076e-05,-2.0042015004612552e-05,1.5281542472563064e-05,0.0027130695070241018,0.04842178350515465
1.5915915915915915,0.9980245000000008,1.081325,-0.07379911000000003,17.77622000000003,0.0029712443749998485,0.0026117703632078963,0.00012311707529893913,-4.98073792499637e-05,-2.307049799295019e-05,1.4489119311208679e-05,0.0008025115991472376,0.04758678000000002
1.5955955955955954,0.9980264583333335,1.081279166666667,-0.07353768749999999,17.776375000000034,0.00294473873263823,0.0025929803921523435,0.00011791441081310567,-5.0157624739574636e-05,-1.8312116867916857e-05,1.631997699129375e-05,-0.0014873072926206987,0.04705242708333333
1.5995995995995997,0.998036434782609,1.0810843478260874,-0.07328836521739125,17.776530434782646,0.002920980711530685,0.002581229436805752,0.00011667447930548114,-5.143461615127187e-05,-1.0293018209587407e-05,8.335900351091365e-06,0.0014874403771045763,0.04667278260869566
1.6036036036036037,0.9980481034482754,1.080900862068965,-0.07301219827586207,17.776750000000035,0.002897291895810339,0.0025601930408572357,0.00011700951157984383,-5.036228689810074e-05,-1.32447607227256e-05,8.981028411485571e-06,0.0013835754296565028,0.046219448275862066
1.6076076076076076,0.9980573170731706,1.0807373983739839,-0.07275889430894307,17.777024390243927,0.002876594455019754,0.0025385815103221654,0.00011717031783985028,-4.887193728603245e-05,-1.570757565251313e-05,1.0399574738834702e-05,-0.0006449518152749079,0.045750991869918683
1.6116116116116115,0.9980656249999998,1.080571875,-0.07249660156249997,17.77722656250002,0.0028652042089847285,0.00252218651188813,0.00011569966698054715,-4.9148818481489776e-05,-1.5134055210625305e-05,1.055258546021094e-05,-0.0007217544562649891,0.04534025
1.6156156156156154,0.9980346875000004,1.0814859375000003,-0.07187546093749998,17.77650000000002,0.0027600419897459982,0.002411360302521917,0.00010824988167121764,-4.112161976319029e-05,-1.441947489221694e-05,1.0026114480344875e-05,-0.004733500000611457,0.043639367187500014
1.6196196196196198,0.9980374218750006,1.0814968750000002,-0.0715129375,17.77653125000002,0.0027207593652343043,0.0023744036763710943,0.00010589437453985414,-3.950500917966615e-05,-1.4175104593094689e-05,9.852988943288056e-06,-0.0045164072270154065,0.0429395390625
1.6236236236236237,0.9980408593750001,1.0814976562500003,-0.07120233593750004,17.77654687500002,0.002687038275756226,0.002343236732043389,0.00010393273070103781,-3.795775156853476e-05,-1.3967749964669289e-05,9.708499560973124e-06,-0.0036656740726357384,0.0423488828125
1.6276276276276276,0.9980432812499997,1.0814890625000002,-0.07092755468749999,17.776570312500017,0.0026603139428706957,0.002316234329801696,0.00010225301836364769,-3.6687875598157005e-05,-1.3788935877144862e-05,9.583683998047868e-06,-0.0029364502565272232,0.041835570312500014
1.6316316316316315,0.998046666666666,1.0815219298245617,-0.07077441228070175,17.77657894736846,0.0026190872383802244,0.0022743536189528315,0.00010299504338793421,-2.8307012888570404e-05,-1.3131523052873793e-05,2.3073359885205056e-06,-0.0023731071111114943,0.04112236842105262
1.6356356356356354,0.998048571428571,1.0814883928571433,-0.0704690267857143,17.77660714285718,0.002598927543844054,0.0022635144781599946,9.9631038490212e-05,-3.154761816794027e-05,-1.1204757219156393e-05,6.05686607375661e-06,-0.0010650829092355707,0.040843651785714294
1.6396396396396398,0.9980522222222217,1.0814564102564106,-0.0701447948717949,17.776649572649607,0.002564853228138375,0.0022428521968382627,9.866913943365114e-05,-3.2803820118304516e-05,-1.2107281481656937e-05,6.5369358896245954e-06,0.00030262078979603757,0.040457974358974344
1.6436436436436437,0.9980532173913041,1.0814556521739132,-0.06986772173913043,17.776652173913078,0.002539759337617964,0.002219611893766048,9.520809377593049e-05,-3.2096551137922313e-05,-1.1027782159547946e-05,1.0425552013180527e-05,0.0011592268424465146,0.03997277391304347
1.6476476476476476,0.9980570312499994,1.08145546875,-0.06953214062499999,17.776687500000016,0.002504850360717459,0.0021834947013552293,9.411783468769703e-05,-2.963314219971147e-05,-1.29001061554628e-05,8.95875907916613e-06,0.0021940273429095214,0.039322968750000006
1.6516516516516515,0.9980589062499996,1.08148203125,-0.069156734375,17.776695312500014,0.0024677098333734104,0.002146504684335697,9.185680976122266e-05,-2.807818350829272e-05,-1.2649206797624618e-05,8.784464656360402e-06,0.0022287665397584533,0.03865139843749999
1.6556556556556554,0.9980557031249995,1.0816070312500001,-0.06887102343749998,17.776648437500015,0.0024465424505613065,0.002115903224421325,9.000892417288208e-05,-2.6046488116465705e-05,-1.2443985740181486e-05,8.637534664809444e-06,0.0008484545284659362,0.0381182265625
1.6596596596596598,0.9980516406249997,1.0817484375000002,-0.06858768749999997,17.776593750000018,0.0024125054663080014,0.0020854041234023473,8.817539133930013e-05,-2.3657465136717182e-05,-1.2256719493121317e-05,8.491011026382068e-06,-0.0012697275393520613,0.037594984375000015
1.6636636636636637,0.9980474999999999,1.0818953124999997,-0.06830664062500003,17.776468750000024,0.002388470290527911,0.0020550372215270927,8.635601334389463e-05,-2.1678195190402705e-05,-1.2055030058886714e-05,8.344673452514658e-06,-0.0012787197271677542,0.037081937499999974
1.6676676676676676,0.9980427343750002,1.0820570312500002,-0.06802782031249997,17.77625781250003,0.0023557061224359632,0.0020248055072802163,8.455151434617174e-05,-1.940152274787499e-05,-1.185584255491035e-05,8.198688953389911e-06,0.0017675585319238962,0.03657935937499998
1.6716716716716715,0.9980478813559319,1.081993220338983,-0.06768749152542373,17.776398305084783,0.00234490842861268,0.0020017831520126378,8.432852362615076e-05,-2.037272875606011e-05,-1.122284504162017e-05,7.313000961882532e-06,0.0005955023689807604,0.0361540847457627
1.6756756756756754,0.9980557499999995,1.0818858333333323,-0.06740935833333334,17.77660000000003,0.0022988769659739727,0.0019762959090882668,8.167942676241683e-05,-1.7303518409769736e-05,-1.423842408343045e-05,8.413013668409309e-06,-0.0012575600007949106,0.03560525833333334
1.6796796796796798,0.9980528695652174,1.0820086956521742,-0.06712911304347823,17.776460869565256,0.002271965141776189,0.0019464613124307055,8.11187715289987e-05,-1.5307259886632174e-05,-1.3280841385784566e-05,7.425906722980416e-06,0.0007433006415453747,0.0351402695652174
1.6836836836836837,0.9980446610169492,1.0822305084745762,-0.06686177118644067,17.776220338983087,0.0022423807641482885,0.0019192603334730702,7.79109234336457e-05,-1.4159845963798712e-05,-1.1749322108991442e-05,5.81836040719526e-06,0.0014989345005460564,0.0346952542372881
1.6876876876876876,0.9980372649572646,1.082483760683761,-0.06659129914529913,17.776051282051316,0.0022254890525232884,0.0018851544336968389,7.746314158381837e-05,-1.1658192037411474e-05,-1.3394127560333296e-05,6.3315349781648105e-06,-0.0008196949385705921,0.03423318803418803
1.6916916916916915,0.9980842148760338,1.0813834710743806,-0.0661759090909091,17.777305785123993,0.002220532288777388,0.00188511351880165,7.706087447733422e-05,-1.6473990232843128e-05,-1.106776246386179e-05,7.405539609380168e-06,-0.0014439530094705333,0.03376661983471075
1.6956956956956954,0.9980836507936515,1.0814658730158733,-0.06580306349206347,17.777206349206367,0.0021847401051902082,0.001850912390615021,7.459346525028911e-05,-1.3184874389018941e-05,-1.148791116583196e-05,7.573703214702995e-06,-0.0001766933742146648,0.033152777777777774
1.6996996996996998,0.9980834400000008,1.0815392000000001,-0.06541482399999998,17.777136000000016,0.0021361588633601603,0.001818924801049027,7.295439747310912e-05,-1.0791582899211116e-05,-1.043801239629586e-05,6.521736631905539e-06,0.0007956375034154917,0.032595511999999986
1.7037037037037037,0.9980826724137933,1.0815965517241377,-0.06504893965517243,17.777129310344858,0.0021023475743167097,0.0017887794152549787,7.074917059930164e-05,-8.894623929847634e-06,-1.021856126986933e-05,7.017421606212358e-06,0.0004838281052457205,0.032057387931034485
1.7077077077077076,0.9980842857142863,1.0816487394957985,-0.06464744537815127,17.77710084033616,0.0020670967841249777,0.0017559893186839901,7.061472404730747e-05,-7.25622871262932e-06,-1.1417929106677529e-05,6.952667659917932e-06,0.0017445360486476602,0.031531806722689064
1.7117117117117115,0.9980845833333335,1.0817049999999997,-0.064301625,17.777108333333363,0.0020309596416678843,0.0017264051890260434,6.820906278114825e-05,-5.2857293750679935e-06,-1.0778241314291734e-05,5.7696099391656165e-06,0.0007526382627247585,0.031001149999999998
1.7157157157157155,0.9980853913043478,1.081722608695652,-0.06393372173913046,17.77711304347829,0.0020040239236298607,0.0017035053115399589,6.517783190139631e-05,-5.586867160678466e-06,-1.0373272227342248e-05,5.809600034261482e-06,0.0005996654808200219,0.030560965217391326
1.7197197197197198,0.9980871681415933,1.081765486725664,-0.06357768141592922,17.777115044247818,0.0019869715521958486,0.0016707536470135483,6.454048178027009e-05,-3.84081909306222e-06,-1.1198180542994587e-05,5.600032483183795e-06,0.0004638894183699449,0.03003091150442478
1.7237237237237237,0.998106782608696,1.0811634782608694,-0.06400784347826087,17.777721739130456,0.0020133593618147927,0.0017211081471755034,6.565281546194028e-05,-8.979048196619543e-06,-7.262674694533328e-06,5.62310530083993e-06,-0.00017284264725958565,0.03067466086956521
1.7277277277277276,0.998082972972973,1.081886486486487,-0.06291791891891892,17.77702702702706,0.0019117204480143535,0.0016128769203537863,5.973087193546271e-05,1.2731731194315365e-07,-6.3682278527880465e-06,3.8091817546284497e-06,0.0018145848538324572,0.02908162162162162
1.7317317317317316,0.9980933333333336,1.0816656862745093,-0.06279425490196079,17.777343137254928,0.0019130686264903218,0.0016128158650330644,6.11511520766702e-05,-2.4523146290311715e-06,-7.446081231661002e-06,5.196224372434832e-06,-0.0003996079403236763,0.02903863725490197
1.735735735735736,0.9981042574257425,1.081408910891089,-0.06280888118811882,17.77762376237626,0.001920113980002247,0.0016190632557779618,6.068339401816545e-05,-3.4805565042456132e-06,-7.047021334104583e-06,4.569572768786197e-06,-0.0010353494764103743,0.02903473267326732
1.7397397397397398,0.9981288172043012,1.080830107526882,-0.06311849462365592,17.778139784946248,0.0019611173731060028,0.00166722445364782,6.169821913477985e-05,-9.480131344649645e-06,-8.215549176875852e-06,2.2348960598658775e-06,0.0005414858362087216,0.029617150537634404
1.7437437437437437,0.9981234259259266,1.0809842592592593,-0.06278013888888886,17.77796296296298,0.0019258090114879778,0.001617199531462196,6.094769566423912e-05,-3.1858447788191135e-06,-8.135091905812892e-06,2.1185646866589547e-06,0.003384739368641476,0.028847898148148143
1.7477477477477477,0.9981338532110091,1.08077247706422,-0.06272362385321098,17.778311926605515,0.001915256490194528,0.0016175240749410867,6.359107581131774e-05,-2.263035518937362e-06,-9.638126258429105e-06,5.144667021820549e-06,-0.0008520239036897692,0.028825229357798174
1.7517517517517516,0.9981353153153154,1.0807216216216216,-0.06247377477477476,17.778396396396406,0.0018921279108838895,0.0016042445825078322,6.140282294673564e-05,-2.790366131016908e-06,-9.633526865814534e-06,6.5762633002104524e-06,-0.0011081571300906035,0.02853866666666665
1.755755755755756,0.998137192982456,1.0806578947368424,-0.06225993859649125,17.77847368421053,0.0018899180517077951,0.001592242151224299,5.93929093292988e-05,-3.358461449637362e-06,-7.010137648891989e-06,7.151668962717683e-06,-0.001056364727332948,0.02827138596491227
1.7597597597597598,0.9981427272727266,1.0805925619834709,-0.06201415702479338,17.778561983471068,0.0018684753165776335,0.0015776782128017904,5.837996893270016e-05,-3.2111152175606783e-06,-8.128840980691187e-06,6.043541723979698e-06,-0.0007372745026259508,0.027988264462809914
1.7637637637637638,0.9981455468749992,1.080564843749999,-0.06175309375000001,17.778609374999984,0.0018428997015407234,0.0015554952560537074,5.846460702592193e-05,-1.6216509521743694e-06,-8.666138425585855e-06,5.937107571148437e-06,-0.0005919338370858895,0.027626171875000004
1.7677677677677677,0.9981449218749993,1.0806343749999996,-0.06137418749999997,17.77859374999998,0.001823878818360658,0.0015249762962148495,5.6847296457024836e-05,-1.619998047514004e-07,-8.47262954714351e-06,5.793087651454583e-06,-0.001051977538168103,0.02712950781249999
1.7717717717717716,0.99814140625,1.0807554687499996,-0.060946484375000005,17.778546874999982,0.0017785542669683796,0.0014892377610778796,5.496508216863106e-05,2.0353518676713422e-06,-8.258391306890808e-06,5.628300445095822e-06,-0.0023539865711654784,0.0265658984375
1.775775775775776,0.9981220168067229,1.0812672268907562,-0.06054567226890757,17.77797478991598,0.0017368143040750184,0.001444727451858978,5.2822588106906236e-05,5.681406539115308e-06,-8.20322831187066e-06,5.497169795253158e-06,-0.00016914349311036858,0.02600665546218488
1.7797797797797799,0.9981321848739495,1.0810403361344536,-0.06025286554621849,17.778218487394966,0.0017249008940047883,0.00143001740355335,5.2125371544445946e-05,5.223401299339625e-06,-8.226641558816501e-06,6.312737478759124e-06,0.0004936329352176472,0.025674941176470574
1.7837837837837838,0.9981580000000004,1.0804769999999997,-0.06002828,17.778959999999998,0.0017054524710016228,0.0014075916002415992,5.299682990785412e-05,1.017588955996851e-05,-8.839488902420055e-06,3.2049643351288063e-06,-0.002618681599642514,0.025142519999999995
1.7877877877877877,0.9981488785046718,1.0807429906542054,-0.059694906542056086,17.778663551401873,0.0016843077779724602,0.0013957274787295784,5.1505887971332913e-05,6.618178225156757e-06,-1.0149001258834739e-05,6.8166101011333766e-06,-0.001531879552430837,0.025004439252336454
1.7917917917917916,0.9981495098039213,1.0807029411764701,-0.05944604901960785,17.778696078431377,0.001650760775664395,0.0013781809814485753,5.1056184847645796e-05,7.853350144151894e-06,-8.860318680985917e-06,7.81166471350075e-06,-0.0007597394267691016,0.02469863725490196
1.795795795795796,0.998152745098039,1.0806431372549015,-0.05916403921568629,17.778725490196084,0.0016408020607470153,0.001363967444076891,4.985977441287352e-05,7.036480123012723e-06,-8.90598307987667e-06,8.464290731541601e-06,0.0017238658211340407,0.02442203921568628
1.7997997997997999,0.9981582692307689,1.080586538461538,-0.05893830769230771,17.77876923076923,0.0016288867418647879,0.001345161463289937,4.816517182474702e-05,9.557276627228384e-06,-9.824522207396431e-06,4.66948765151007e-06,0.0029607928996711053,0.024052846153846154
1.8038038038038038,0.9981561718749996,1.0805976562499993,-0.05867985156250003,17.778789062499982,0.0016032365570082252,0.0013316312706029604,4.6955957792654894e-05,9.255380035391725e-06,-7.2803846096619336e-06,4.885804744567135e-06,0.0027844711311217907,0.023805523437499997
1.8078078078078077,0.9981583168316829,1.0805970297029701,-0.05846636633663366,17.778801980198022,0.0015912475159296502,0.0013114612351133228,4.596288434114909e-05,1.1779820694002296e-05,-8.397927793989823e-06,3.365140057638945e-06,0.003012030095362661,0.023464950495049503
1.8118118118118116,0.9981576363636361,1.0805781818181817,-0.05817923636363635,17.778827272727277,0.0015717020694216988,0.0013002464561441339,4.4786059804950266e-05,1.0313449388413276e-05,-6.5175231415272685e-06,4.4302218262370885e-06,0.003664442892613806,0.02324454545454545
1.815815815815816,0.9981620869565215,1.0805521739130437,-0.057940443478260856,17.778834782608698,0.0015591733648394612,0.0012787145747598515,4.524719272084925e-05,1.252433183367152e-05,-9.799621625198668e-06,5.473433659332675e-06,0.005120729225041032,0.0229179652173913
1.8198198198198199,0.9981630973451325,1.0805203539823016,-0.05764981415929202,17.778884955752215,0.001544791178635263,0.0012676936176645778,4.4155574883668095e-05,1.1071938695289552e-05,-7.80792153327604e-06,4.551837300463783e-06,0.005497517738319857,0.0227031238938053
1.8238238238238238,0.9981657142857142,1.0805026785714291,-0.05740832142857144,17.779,0.0015237830285386167,0.0012510069521823979,4.365490845115875e-05,1.2095075860987792e-05,-7.704977700844851e-06,3.292907217172831e-06,0.0034090000002038323,0.02242085714285715
1.8278278278278277,0.9981681188118813,1.080472277227723,-0.057153762376237635,17.77908910891089,0.0015044106175856609,0.0012341276442603662,4.3879328491144216e-05,1.3115192726217972e-05,-7.774227840264691e-06,2.9994062252922235e-06,0.0021092692875868124,0.022160079207920794
1.8318318318318316,0.998166640625,1.080451562499999,-0.056941968749999974,17.779187499999995,0.001494733591310471,0.0012209832886240272,4.1538194622511915e-05,1.3734420263596114e-05,-6.608249593942806e-06,4.361721593685201e-06,-0.0011487851558058537,0.02189349218749999
1.835835835835836,0.9981684375000002,1.0804210937499996,-0.05669660156249999,17.779249999999994,0.0014746351800547508,0.0012061274025131244,4.082631074005422e-05,1.446208456414716e-05,-6.517753157028679e-06,4.291800863756471e-06,-0.0011836874995765356,0.021639195312499998
1.83983983983984,0.9981701562500002,1.08039140625,-0.05645212500000003,17.77932031249999,0.0014481593011481664,0.0011914818017343706,4.012820291440074e-05,1.5312589550807443e-05,-6.429256016029627e-06,4.223163740055761e-06,-0.0012620244747836296,0.021389914062500005
1.8438438438438438,0.9981721875000003,1.0803492187500008,-0.05620858593750003,17.77938281249999,0.0014455655462632944,0.0011770362731566755,3.9443316266031154e-05,1.553471712039539e-05,-6.343304306067666e-06,4.155728013567731e-06,-0.0008281934206024744,0.02114575000000002
1.8478478478478477,0.9981746093750006,1.0803171875000004,-0.055966062500000004,17.779445312499988,0.001417899392088362,0.0011627709419960923,3.8770925791277024e-05,1.6435172949247345e-05,-6.260158413863554e-06,4.089185132094874e-06,-0.0015662451784805853,0.020906789062500004
1.8518518518518516,0.9981764062500005,1.0802796874999998,-0.05572454687500002,17.779507812499986,0.001402046774901189,0.0011487053443259261,3.8110593624682904e-05,1.7088271704129854e-05,-6.1740252472139185e-06,4.02355643693949e-06,-0.002304304748690811,0.020673015624999996
1.855855855855856,0.9981828125000005,1.0801500000000008,-0.055489921874999994,17.779624999999985,0.0013923837499982827,0.0011372185703064004,3.7588879707799614e-05,1.7392238281288552e-05,-6.103822574703182e-06,3.9701425740433825e-06,1.2984374848201696e-05,0.020458445312499986
1.85985985985986,0.9981817968750006,1.0802007812499999,-0.05524428906249997,17.779609374999986,0.001379553436889891,0.0011210802447289454,3.682403394810868e-05,1.8025767413297478e-05,-6.005065661013147e-06,3.895607402418626e-06,-0.0002126525880044028,0.020200648437500007
1.8638638638638638,0.9981839843750008,1.0801640625000004,-0.05500554687499997,17.779648437499983,0.0013635668334950335,0.0011075390317321818,3.619783834433e-05,1.8647785034145437e-05,-5.923596299981876e-06,3.8333531599413395e-06,-0.00011731109617585389,0.019957617187499985
1.8678678678678677,0.9981864062500009,1.0801226562500008,-0.054767828125000015,17.779695312499985,0.0013569224554426107,0.0010941740649704585,3.558241954973878e-05,1.89485539185269e-05,-5.84298554778443e-06,3.772109110380491e-06,-0.0002997803344442218,0.019718546875000003
1.8718718718718717,0.998188828125001,1.0800851562500002,-0.054531093749999995,17.779749999999982,0.0013394927484127184,0.0010809816894287124,3.497773125304908e-05,1.9459288452136625e-05,-5.764551470210081e-06,3.711623718250976e-06,-0.0007600624997508021,0.019483414062499996
1.875875875875876,0.998192343750001,1.0800492187499997,-0.054295531250000015,17.779773437499983,0.001317903827516398,0.0010679530987802738,3.438364083473469e-05,2.0228920678731777e-05,-5.682465708557619e-06,3.6520538641830752e-06,0.0009846361698464534,0.019252179687499996
1.87987987987988,0.9981942187500006,1.0800062499999996,-0.05406094531250001,17.779804687499983,0.0013161874609384228,0.0010551079419188845,3.379992921428616e-05,2.051819340818939e-05,-5.6044561287743e-06,3.5933370627818164e-06,0.0031546493537462084,0.0190247109375
1.8838838838838838,0.9981960937500005,1.0799734375000003,-0.05382742187500001,17.77984374999998,0.0012878430444320799,0.0010424344355407685,3.32267682312017e-05,2.1373334106483677e-05,-5.528841842492694e-06,3.5355775047906513e-06,0.0034062255866729174,0.018801109375
1.8878878878878878,0.9981984615384623,1.0799401709401708,-0.05362446153846154,17.77999999999998,0.0012907656512526344,0.0010291513127442448,3.225927348169769e-05,2.21161433267697e-05,-4.841364997326285e-06,2.0320125604802033e-06,-0.0011350427342335934,0.018564743589743582
1.8918918918918917,0.9982036936936942,1.079875675675675,-0.05335083783783785,17.779999999999976,0.001272128687607621,0.001016252065964692,3.265166722818257e-05,2.2290076016541482e-05,-6.991154911375612e-06,4.057712214173433e-06,0.001329729730514373,0.01835475675675675
1.895895895895896,0.9982047663551408,1.0798495327102797,-0.05312523364485981,17.779999999999976,0.001247416611933172,0.0010055291763472795,3.144914693766118e-05,2.2726016245928904e-05,-6.21120648913357e-06,3.5972223110874305e-06,0.004964485982043243,0.01814833644859812
1.8998998998999,0.9982054285714291,1.0798085714285715,-0.05290642857142856,17.78013333333331,0.0012420204979590732,0.0009937364824829948,3.135201095432049e-05,2.2900769387768083e-05,-3.687236508925258e-06,2.7926530964557834e-06,0.0019062679371586455,0.01795669523809523
1.9039039039039038,0.9982108411214958,1.0797626168224306,-0.05266746728971959,17.780233644859788,0.0012164296305332556,0.0009807640575106163,3.063948062657621e-05,2.4119311503187357e-05,-6.391634538999212e-06,2.6134536780989592e-06,0.00048779587814351544,0.01772760747663551
1.9079079079079078,0.998213486238532,1.079709174311928,-0.05244391743119263,17.78032110091741,0.0012134200075724078,0.000968313506121627,3.0355655680404848e-05,2.4609979976476792e-05,-6.906006317190658e-06,3.4082887701355623e-06,-0.0009193691600444254,0.01751878899082569
1.9119119119119117,0.9982120388349517,1.079697087378641,-0.05226808737864079,17.780359223300948,0.0012008014478270823,0.0009568150029438203,2.916197044782969e-05,2.591529780377605e-05,-4.361696390717371e-06,1.4699753133425605e-06,-0.0003003232152423152,0.01731451456310679
1.915915915915916,0.9982179646017699,1.0796203539823013,-0.05199081415929204,17.78047787610617,0.0011818381697843439,0.0009461906412840462,2.9248593042555746e-05,2.549162896081647e-05,-6.141398779661806e-06,3.1658119118059382e-06,-0.0007917327894801929,0.01713440707964602
1.91991991991992,0.9982203846153852,1.0795769230769237,-0.05179266346153847,17.780538461538434,0.0011771286982229512,0.0009327065500213572,2.8704445776116837e-05,2.702002699708078e-05,-7.420361661982487e-06,3.2228361310449416e-06,-0.0015864437858112979,0.01691329807692307
1.9239239239239239,0.9982212871287132,1.0795356435643566,-0.05154634653465345,17.780594059405914,0.001157249719634601,0.0009248325747710047,2.8064986030418618e-05,2.6039171757655244e-05,-4.768315416723887e-06,2.4481155378551092e-06,-0.00170332320237776,0.016760336633663362
1.9279279279279278,0.9982238144329899,1.079494845360825,-0.05135295876288659,17.780659793814408,0.0011455180146664468,0.0009131540386684038,2.7097598557568857e-05,2.7305824954818037e-05,-5.215895492932286e-06,2.250713281170254e-06,-0.0012441466670907175,0.016556391752577313
1.9319319319319317,0.9982240217391307,1.079432608695653,-0.05113666304347826,17.780728260869537,0.0011545911105841355,0.0009044145188647199,2.609222910927434e-05,2.6820719447109842e-05,-3.2481186733223153e-06,1.2013034007307428e-06,-0.0013627042758912467,0.016387739130434783
1.935935935935936,0.9982278787878791,1.079376767676768,-0.050892919191919204,17.780777777777747,0.0011205408743997225,0.0008934218872358934,2.6394279090986302e-05,2.7574008948094697e-05,-4.125920932445705e-06,2.382271006194984e-06,0.00040626374965313516,0.0162159898989899
1.93993993993994,0.9982451456310679,1.0790009708737862,-0.05070288349514563,17.781174757281526,0.001127778639834709,0.0008877457606174949,2.6082963654106868e-05,2.6295468818895995e-05,-4.246704272862549e-06,2.032445140499199e-06,0.0005038626646864941,0.016045281553398055
1.9439439439439439,0.998256796116505,1.0787660194174762,-0.050491504854368964,17.781495145631048,0.0011104772919217076,0.0008797147336577389,2.611974916453851e-05,2.658766731083312e-05,-5.25705332704316e-06,2.629624336032615e-06,-0.001763788857772397,0.015872660194174756
1.9479479479479478,0.9982680952380956,1.0784857142857147,-0.05030080000000001,17.78174285714283,0.0011133259863937983,0.0008732076145980946,2.5971717618942574e-05,2.627516952387332e-05,-4.714965873469417e-06,2.6995837613714267e-06,0.0005733434020385175,0.01571149523809525
1.9519519519519517,0.9982064893617021,1.079914893617021,-0.04993519148936168,17.7802978723404,0.0010721204164787501,0.0008413468636867399,2.3830743950772592e-05,3.118253689448486e-05,-3.449033437754424e-06,2.1895215962544097e-06,-0.0006945568124478996,0.015540787234042555
1.955955955955956,0.99821625,1.0797113636363638,-0.049756636363636364,17.78045454545453,0.001071098507231305,0.0008319169105041328,2.379691287414917e-05,3.140797086778613e-05,-4.030924119524773e-06,2.479237327384298e-06,0.001117975207193922,0.015355465909090905
1.95995995995996,0.9982578160919543,1.0787275862068966,-0.04962597701149422,17.781494252873543,0.0010743809631392764,0.0008398807964592448,2.3426762440319263e-05,2.892188902095527e-05,-3.0108583766151077e-06,1.6539359061593362e-06,0.001910410887035141,0.015217712643678155
1.9639639639639639,0.9982403797468353,1.079154430379747,-0.049442696202531645,17.780974683544272,0.0010459685563206644,0.0008161666276672,2.393321639829261e-05,3.240592270471743e-05,-3.849828248165497e-06,1.3687980011059149e-06,0.0049139867020358,0.014991835443037978
1.9679679679679678,0.9982472093023249,1.0790360465116282,-0.049178488372093015,17.781197674418575,0.0010242335843695383,0.0008093774442266108,2.395403562085806e-05,3.140817806921575e-05,-4.187056444118577e-06,2.8125710132436467e-06,0.001451123716492475,0.014853825581395353
1.9719719719719722,0.9982517391304347,1.0789532608695651,-0.048982967391304345,17.781358695652155,0.0010239912937146656,0.0008000319490206742,2.3340681401928792e-05,3.196282869802336e-05,-4.649791021479102e-06,2.1290477339699854e-06,-0.0003040199665065302,0.014681228260869568
1.975975975975976,0.9982605208333336,1.0788291666666667,-0.04873228125000003,17.781510416666652,0.0010161708159726057,0.0007915439308375611,2.3237520842777742e-05,3.146262070315847e-05,-6.39073599375002e-06,2.632582509463542e-06,-0.000550198024996007,0.01452502083333333
1.97997997997998,0.998262385321101,1.0787321100917424,-0.048536944954128414,17.781614678899064,0.0010058419964662502,0.0007852796534189915,2.2758220047299526e-05,3.1645451443421124e-05,-3.8555895258462266e-06,2.480263326565832e-06,-0.0004994879215018955,0.014384486238532113
1.983983983983984,0.9982637168141595,1.078680530973451,-0.048325769911504425,17.78168141592918,0.0009899050191879422,0.0007779509359116632,2.1623496023140225e-05,3.135033368314305e-05,-3.4010640368587727e-06,3.2871644638125117e-06,-0.0003178714066507382,0.014230973451327436
1.9879879879879878,0.9982672656250003,1.07863125,-0.04811809374999999,17.781742187499972,0.0009944702734379085,0.0007677263976162097,2.151386312543199e-05,3.177335917966401e-05,-3.837113048994127e-06,2.3213395675929216e-06,-0.00058959771638456,0.01406527343750001
1.9919919919919922,0.9982693750000007,1.0786015625,-0.0479090546875,17.78178906249997,0.0009608568725580913,0.0007586513852001348,2.115004772364168e-05,3.260155633544315e-05,-3.784324314343152e-06,2.283061146889515e-06,-0.0006160132436434651,0.013908867187499993
1.995995995995996,0.9982721296296305,1.078556481481481,-0.04769321296296298,17.78185185185183,0.0009612866246582197,0.0007497074372694603,2.0763417446080986e-05,3.2694334250689405e-05,-4.1775857803797665e-06,2.654168021415848e-06,-0.0011997256508493592,0.013755314814814812
2.0,0.9982732380952388,1.0785266666666666,-0.04750714285714287,17.781923809523786,0.0009468959555563039,0.0007409866156462565,1.99090147271097e-05,3.352042857141663e-05,-3.5464550764634743e-06,1.3175852092993231e-06,-0.0019572248518784363,0.013595457142857145


==> figs/data/cyl_DNS/spectra_u.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,4.121177815711226e-31,4.553682653590667e-31,4.5307692365304425e-31,4.591762471761896e-31,1.751355227515681e-30
0.009963880931622867,0.1197878444988519,0.06294645526289769,0.06436682135106948,0.05416368558893682,0.04793652585742908
0.019927761863245734,0.035922547520129446,0.045461193183629366,0.012762495958762225,0.04160644146536733,0.043203402092211046
0.0298916427948686,0.09637532233327332,0.10135442511764903,0.06620068758208644,0.0647227391265909,0.08736747684091398
0.03985552372649147,0.20273840961893042,0.1727481830176571,0.10697272193824048,0.08000638823902019,0.06218527149347493
0.04981940465811434,0.08965114729876394,0.04666988799308358,0.04109092587564535,0.061911384992430506,0.04479076527369937
0.0597832855897372,0.10161060855088895,0.07550415860323852,0.08483134288691173,0.07140180102046093,0.05378803465136217
0.06974716652136007,0.06318315102580861,0.036494498334162045,0.06329345153140527,0.028122926849013914,0.02839760543855051
0.07971104745298294,0.045589092260135924,0.060729754809091686,0.07323587100438364,0.02613427906415739,0.01119557900640496
0.0896749283846058,0.037273793370648595,0.07664681412374438,0.0554013389459902,0.07193708872694468,0.02918547845145416
0.09963880931622868,0.03666808225285022,0.04947749561145668,0.0947486523546397,0.07620666521707799,0.027660858214140487
0.10960269024785153,0.07759152395655858,0.16621691021898963,0.18443254330514047,0.14694741878761755,0.018378004106970446
0.1195665711794744,0.05072404205591817,0.08855414795569466,0.08969723606501835,0.09606413490205691,0.02261959089590366
0.12953045211109726,0.053845994406220635,0.08755759688199188,0.04098976160322351,0.05599708590406727,0.016260862463732952
0.13949433304272013,0.04023734565334115,0.0462537613793565,0.06775801522809816,0.04321542559192355,0.019472474861109673
0.149458213974343,0.03746332714165478,0.09144151921726253,0.08411026296693666,0.1053167754129212,0.034167051375321986
0.15942209490596587,0.047404947000459045,0.07655934962135824,0.06358693737699711,0.042687509225418065,0.029914098600062156
0.16938597583758874,0.028699020714139534,0.03358194860779922,0.03823449546867799,0.06773739170022379,0.028189803083371517
0.1793498567692116,0.023323834110587926,0.05726825406605997,0.024551375668704543,0.024363161637507274,0.029032557471085435
0.18931373770083448,0.05089241484561219,0.07798077621075904,0.04276532496739384,0.0642755453412502,0.025140027538417632
0.19927761863245735,0.02441024672853779,0.01874784684954148,0.03083749827860773,0.027323743720286182,0.030286936026273935
0.2092414995640802,0.03244618205887713,0.09262103718983065,0.08877920236305958,0.06423588869839639,0.4005872386373469
0.21920538049570307,0.06920154947662811,0.061678853922385944,0.10763964534292733,0.04428444407779722,0.07564062812295815
0.22916926142732594,0.030406270247033983,0.02995371219333865,0.02457109086037259,0.012162894290882052,0.020298658400615115
0.2391331423589488,0.03320892816375849,0.05424904330429,0.03108241586508371,0.02857078189663656,0.028512302121249118
0.24909702329057168,0.031231368364608242,0.03020620757357086,0.023113148436450893,0.027250294160971904,0.0170853037227083
0.2590609042221945,0.03878500838408801,0.05660496348918659,0.04670527270964931,0.041801026012268636,0.012164967058361292
0.2690247851538174,0.02379544780855506,0.04520260283261586,0.03670406534341904,0.03113460830892457,0.01732448864025739
0.27898866608544026,0.03254879911514495,0.05258827893433933,0.034298847845723165,0.05152873868577411,0.016429598890806883
0.28895254701706313,0.04415771799283334,0.06446130932449605,0.036516918843122824,0.017848601205693378,0.010243496457762931
0.298916427948686,0.0454902880436288,0.03817955689200988,0.023182992170684567,0.04045575870635498,0.00857855034896603
0.3088803088803089,0.042900334054909485,0.054415284516902265,0.04829104316655609,0.03148838665848378,0.012379416865880094
0.31884418981193174,0.03126399858405306,0.04199484699212411,0.03614287047377248,0.057477908819595705,0.005452740982082644
0.3288080707435546,0.038029216987998396,0.027471052909026912,0.019219445560064902,0.02069433925984175,0.005511742156059633
0.3387719516751775,0.02925907748621969,0.03307036971438111,0.013200631752559774,0.016022575843538948,0.006416364249868139
0.34873583260680036,0.028821653343223962,0.0675266209236328,0.047746890160869644,0.030645760869224527,0.006106624611711229
0.3586997135384232,0.044706375153145274,0.07958313314733506,0.05478444955054329,0.04130957548175334,0.00483624830392375
0.3686635944700461,0.04689646488500306,0.03487207454400667,0.043853341448373044,0.029112049342622737,0.005023029621608355
0.37862747540166897,0.04206640732779486,0.08764760717622364,0.045699055515176584,0.028529927521996214,0.004650810032364228
0.38859135633329184,0.030584340653411667,0.04076045505970884,0.03351748258535479,0.021687753296494163,0.0069330774378085725
0.3985552372649147,0.03741083269939353,0.0354587634464897,0.025012998219188638,0.02754118148689958,0.004674364104470047
0.4085191181965375,0.04443594587750202,0.04335199296345697,0.023735544772373954,0.02410721338946395,0.010438469802959769
0.4184829991281604,0.1468963425301977,0.061386857518505936,0.06869466759030343,0.05274017773821456,0.019520999041961442
0.42844688005978326,0.05843997557041429,0.012982446201044578,0.016341490194477153,0.035195245570538145,0.0234650080776111
0.43841076099140613,0.030874413091018155,0.037258175660070794,0.01820854592710415,0.013887857538550522,0.01005371944137499
0.448374641923029,0.026757448593163213,0.03334904782132201,0.02820634086384527,0.023717126638719346,0.0051682077997094785
0.4583385228546519,0.03519752923745894,0.04206279590005139,0.02680656118888148,0.018496437461002355,0.006255754894537717
0.46830240378627475,0.028511838345327094,0.0375747242763159,0.03799353493933875,0.026891081567598805,0.0027381172861563083
0.4782662847178976,0.02888741288463707,0.02403350116357341,0.0189186113334991,0.014574676170442318,0.0014741491694094863
0.4882301656495205,0.02957713446894753,0.03608123177822243,0.040577391865469624,0.017755822291138427,0.0019476961311472283
0.49819404658114336,0.019244621274620576,0.04969967771297716,0.0146500833430461,0.016913711300457285,0.0016570762513918567
0.5081579275127662,0.015048054996050103,0.030656812594466887,0.02575210537059212,0.012191333321620963,0.002052639885645411
0.518121808444389,0.012673870402387178,0.028689139367847782,0.025090461617908476,0.012413420872164722,0.00265708484768377
0.528085689376012,0.0365651448177819,0.023296094745147683,0.031918110371218625,0.009053475927636587,0.0024196695681749543
0.5380495703076348,0.018626784668054536,0.028075318149001473,0.011296441831626071,0.012651055275105724,0.0016168129618590009
0.5480134512392577,0.022670623497488412,0.015252867794154976,0.010865011609089464,0.012088676827849875,0.0015704312909136885
0.5579773321708805,0.03129155548665849,0.010503588097633024,0.012724340255279673,0.008752563126852124,0.0017512479318624833
0.5679412131025035,0.02281310290970779,0.023645364496485334,0.015228200838444467,0.010315097888622239,0.0020425751166596113
0.5779050940341263,0.01944108101541312,0.022854186844314874,0.02427843968539916,0.023713010188388724,0.0012771065678102613
0.5878689749657492,0.018293757838731054,0.01725853603100801,0.009057748756373161,0.012544360553117796,0.001442918105152002
0.597832855897372,0.021990911895254223,0.02010343387558794,0.012835241333625111,0.00887056967357196,0.0020051775821867965
0.6077967368289949,0.0336648634567452,0.016034130727316062,0.015717627181280343,0.010916028255191524,0.0017860562993682369
0.6177606177606177,0.01657746644821036,0.01658037112944389,0.01627182544842473,0.013326938061957038,0.0016616902507706013
0.6277244986922407,0.018720377799205164,0.020253843896044017,0.019643298719256966,0.012891401776642475,0.0014155597817829535
0.6376883796238635,0.018765469347583368,0.01760241855297185,0.01640620364999737,0.014799634154067052,0.0031956286126483117
0.6476522605554863,0.021294601091179526,0.018892329731533857,0.014133297814058749,0.007841191658843978,0.0015216785743195026
0.6576161414871092,0.021380359422818813,0.015774207255895463,0.010461389119048045,0.006186417755328645,0.0015822045237183907
0.667580022418732,0.025148229700660885,0.014846358917059089,0.012750554328834702,0.007038774231377278,0.0018291150355514148
0.677543903350355,0.01690072569627956,0.019365428397334954,0.010293750617200585,0.009380635683583383,0.0011229305090133643
0.6875077842819778,0.014240431434168806,0.01434064331791364,0.023345604500626442,0.009904597924176587,0.0007864700651099722
0.6974716652136007,0.019045611782951943,0.015046032209099728,0.008519564977507974,0.006872283069744212,0.0009360816862715359
0.7074355461452235,0.01697563630750455,0.023646493107585726,0.011669077656285536,0.00651579557301631,0.0012569599822471193
0.7173994270768465,0.017125262858906764,0.010185934693187085,0.012675212233418758,0.008105665433529165,0.0014547017674265187
0.7273633080084693,0.018386156766785535,0.013246428282060362,0.013176729453484679,0.008690067789704017,0.0018451654814283184
0.7373271889400922,0.016958860385248513,0.009497063385439247,0.0117122163683828,0.005637901637966616,0.001888628759388803
0.747291069871715,0.012400763774971285,0.014024020501338465,0.012289102793993843,0.004791573416175627,0.001610235059526881
0.7572549508033379,0.014152211224910598,0.009739407966305885,0.011094708784619885,0.008233364905118397,0.0012599539083170365
0.7672188317349607,0.018600610623485735,0.012241007542313527,0.011546541309184945,0.006356599098157866,0.0011303385674757995
0.7771827126665837,0.01391552963746184,0.016700336673715996,0.009523770995481944,0.008925463847889968,0.002133471710389607
0.7871465935982065,0.012436718230856496,0.011949992242583918,0.015175350648354277,0.007821769447209104,0.001891332302147874
0.7971104745298294,0.013840112174908029,0.014206900644060683,0.007560542482823583,0.005111255638306799,0.001870134727545472
0.8070743554614522,0.023229297595298765,0.012419830606272329,0.004457926639350214,0.008584524691250166,0.0012889511547006375
0.817038236393075,0.016565383133846992,0.006816577955702249,0.013374428088845564,0.007214578903811044,0.0013918159336486174
0.827002117324698,0.016047638077122638,0.00901137899936236,0.008147483652404397,0.008797883120523344,0.0011794458448565277
0.8369659982563208,0.012293516380082295,0.010821685564726733,0.00864225305949413,0.007422639436792912,0.0010341754454802623
0.8469298791879437,0.02469088264693131,0.009367299086679244,0.0071166576313105925,0.007640047217733559,0.0008908808018528889
0.8568937601195665,0.01655228770874503,0.011566198748793019,0.008493918114653285,0.004546588409921037,0.0010381547843306724
0.8668576410511895,0.01245849833690593,0.007856298502673671,0.008970335783381272,0.008060637374711112,0.0012495791478817299
0.8768215219828123,0.01237353879657822,0.011352946929717996,0.004790925198217751,0.0071478776234803615,0.0013816620759907032
0.8867854029144352,0.015074850666478758,0.008183048166403339,0.004261959505999417,0.006245130706021618,0.0011401811525477141
0.896749283846058,0.010805459901360292,0.0066565675927621835,0.006718815628497748,0.004551010013969925,0.000908786659856964
0.9067131647776809,0.018543733111461964,0.006672945117092416,0.004784696493181672,0.004869631571076241,0.000941803161820204
0.9166770457093038,0.013390772879960832,0.01259235911193258,0.008825209305954734,0.007256424184567939,0.0010959337448793367
0.9266409266409267,0.006453335857554118,0.009341337295216611,0.004824302287736477,0.004013824075851781,0.0010812953593723152
0.9366048075725495,0.013518902159389778,0.009569506010270437,0.005141662983556596,0.003101076916695529,0.001551404631405268
0.9465686885041724,0.0100477501325991,0.012230459172021407,0.007534391465737455,0.0049127691750317426,0.0019048639146419636
0.9565325694357952,0.00948427036865407,0.00658241943885311,0.008142378414309983,0.005396186568411665,0.0009278931675046996
0.966496450367418,0.01203532032643275,0.010020400957876268,0.00794731934018781,0.00355082632851452,0.0011138461618910972
0.976460331299041,0.012409692351402463,0.005883072202771225,0.010237808432590267,0.0035088917197460294,0.0012670040799687143
0.9864242122306638,0.015778218472874625,0.007410872519164041,0.0049584550419730054,0.005117796959173715,0.0019682893756301943
0.9963880931622867,0.012534748370368342,0.007103697457416809,0.00644134395656972,0.0032556186346014504,0.0015635625597504876
1.0063519740939095,0.00892459513817107,0.010150772648782488,0.004047913677444559,0.0028042538182897828,0.000959178946665824
1.0163158550255325,0.009714128803382004,0.005131878386257638,0.007429272726891164,0.004365968707315728,0.001179926554763479
1.0262797359571554,0.010217265538682265,0.004934879564332735,0.006646783211421892,0.002575733005456765,0.001300144902515094
1.036243616888778,0.01110125734370262,0.009369119804923937,0.005621538265961585,0.0038772086397468606,0.0013678872118401586
1.046207497820401,0.01190942974639508,0.011762156517166878,0.003726588385311426,0.004759090880079079,0.0009227835572869381
1.056171378752024,0.010193411383384605,0.004823410855060895,0.006564963641318334,0.002847894147991104,0.0010846381216067795
1.0661352596836469,0.008962802712963654,0.005561766686944488,0.006539142682095503,0.0035856859772805125,0.000875652157312583
1.0760991406152696,0.00914845433150561,0.006186855902949379,0.004461851735531467,0.002947579557765582,0.0008659792463607995
1.0860630215468925,0.0103565445811084,0.0064535687492755745,0.006461592395853781,0.003336984181145019,0.0010563157720578328
1.0960269024785154,0.007851808656939255,0.0033224509976004573,0.004427205761399295,0.003547670160342381,0.00097506894071329
1.1059907834101383,0.00986356479265836,0.006259599601603084,0.004910572945709205,0.002942227244650467,0.0010591851692634368
1.115954664341761,0.007163376797552852,0.005001475608799534,0.004837483996055519,0.004095639770362251,0.001258634662567122
1.125918545273384,0.008670545187396751,0.008218014861057828,0.004877481505142756,0.0045617400354346135,0.0007154283938705386
1.135882426205007,0.008751415861884198,0.005432647568448273,0.003633649882369923,0.0028555823128047072,0.0009749626655536851
1.1458463071366296,0.010132987871908201,0.004729815699675229,0.006674047782116228,0.004596865862162449,0.0008426393012643
1.1558101880682525,0.009574297223198979,0.008530147375712246,0.004461332167873921,0.002543175365892156,0.0010723940463316917
1.1657740689998755,0.008536643768988711,0.00522894278013743,0.0028920067267436994,0.0020354822350318364,0.0007036745784321596
1.1757379499314984,0.005339412135546679,0.006565535339941762,0.004612509630815167,0.002365052424431696,0.0006356511288093285
1.185701830863121,0.007620114532493139,0.005548423376181824,0.0044119576045810165,0.0023087995848798727,0.0007426567708686757
1.195665711794744,0.007973087719634578,0.006106126295501184,0.0038302169132989686,0.0027039776819557265,0.0007534440037918082
1.205629592726367,0.007426844292755185,0.004639991420991042,0.002522235158412054,0.004649770668702812,0.0008678023871431975
1.2155934736579899,0.006592963630523039,0.002688734705962217,0.004753840756165012,0.002963546077380469,0.0009221562590307942
1.2255573545896126,0.00936378187621723,0.005720575970741994,0.004298211166234164,0.003001239236735144,0.0008842580356110879
1.2355212355212355,0.004612361732519986,0.004441946349029323,0.0046381670523856,0.0014915418776079831,0.0010787369334975014
1.2454851164528584,0.004610010861641442,0.003829017156217046,0.003376809316011939,0.0013425214628893464,0.0007288011659662636
1.2554489973844813,0.00787562951195455,0.005358655522537055,0.003364976302471978,0.0029399198237334665,0.0009753952986158356
1.265412878316104,0.004880903647569906,0.00406824315998206,0.002494548245825589,0.0027141738151622817,0.0014013987451884074
1.275376759247727,0.006537465058590708,0.006794162087936933,0.0029527301975309636,0.003103456641754649,0.0014757772115799271
1.28534064017935,0.005814516254764262,0.003500425187141407,0.00246607335412174,0.0028081469114914323,0.0012936348350926384
1.2953045211109726,0.00687314064578042,0.0041365039638744175,0.0025282221024454064,0.0014719196944561652,0.0019241423591374242
1.3052684020425955,0.0056686164549858906,0.004037980681417185,0.0025572786398466727,0.002550911649643845,0.0025053976683753762
1.3152322829742185,0.005710959073179254,0.0036583002953031957,0.002515278903419981,0.0025144302077513953,0.002304814389653675
1.3251961639058414,0.0032842810891082646,0.00470300225538449,0.0023113171694221428,0.001956064620369495,0.0021377238156178235
1.335160044837464,0.006115858643175643,0.006115119058351258,0.0022617386774324184,0.002353671585188153,0.0026679965509277337
1.345123925769087,0.006665362405097225,0.0021906712070053043,0.0025589544013473672,0.001985243394995326,0.002768705997194971
1.35508780670071,0.005066083516350913,0.004147949314821739,0.0034419811407414057,0.0019050590809482591,0.0023898252503976795
1.3650516876323329,0.002235543415032672,0.00174211025724113,0.002635495190807315,0.002289868078493167,0.002133261678494087
1.3750155685639556,0.00428416412248874,0.003911084196742498,0.0021123379145856916,0.0015631684266908096,0.002604485497505272
1.3849794494955785,0.004479323825779871,0.00341910763744306,0.0021861272606855725,0.0018408960007073275,0.002034820889422776
1.3949433304272014,0.002998023865178635,0.0031808972202059553,0.002133362905808958,0.0013107064335268024,0.0024805196353734115
1.4049072113588243,0.0050008848704945685,0.003300423297989099,0.0014609613601855483,0.0011571498474153168,0.001174059189272858
1.414871092290447,0.004335466114496306,0.002613446783972373,0.002655197254189282,0.0013448932793610811,0.0014841336895263027
1.42483497322207,0.003185609329069427,0.002302748810260461,0.0028728018591114668,0.0011275108022535886,0.0012660450358196321
1.434798854153693,0.0044758307724561885,0.003081019119584946,0.0019491208559373706,0.0018806245404445845,0.001453349825232766
1.4447627350853156,0.0033432010531210836,0.0023475418681590614,0.0021211905885025,0.0015998707551798704,0.0009545256377721821
1.4547266160169385,0.0042176426259585365,0.002952243597345597,0.0022586548226764726,0.0015481639791124404,0.0011566469122350604
1.4646904969485615,0.0029841606180813956,0.0019038275857212027,0.0012732133119108965,0.0016069554689661912,0.0009329225977264654
1.4746543778801844,0.0027951897959755715,0.0028992692205600254,0.00189683035435265,0.0023551451471602826,0.0009260101923481503
1.484618258811807,0.004012779141528748,0.0032774651685603924,0.0016760873443509108,0.001338824152343241,0.0009575559609115152
1.49458213974343,0.003325667680238084,0.0028433357275996227,0.0010271765823678615,0.0017525510881038684,0.0006325876167051844
1.504546020675053,0.004641101182124178,0.0022580309404895364,0.0014808239382301748,0.00140977161492412,0.0006812360175582309
1.5145099016066759,0.0029623594735165106,0.0024421179756189794,0.002064025304767924,0.0012622208630136877,0.0005059922265468697
1.5244737825382986,0.0037687625229511404,0.001987688369151433,0.0015209182913606249,0.0006032683832351849,0.0005507683310107382
1.5344376634699215,0.0027712715788243128,0.002087819171049602,0.0011460489220215535,0.0016019415378718139,0.0006871646495569503
1.5444015444015444,0.0026944156436403675,0.0026937956438220587,0.0014019940441053391,0.0013011458338533296,0.000708385404093491
1.5543654253331673,0.0034200482409895553,0.0025467536253346106,0.0009660384568590315,0.0010725463344559,0.000669008601434215
1.56432930626479,0.0031480346266062843,0.0023438012587810864,0.0010506378279691838,0.0009852591814950948,0.000566189299796648
1.574293187196413,0.002776285761720528,0.0029525715983051704,0.0018635493700611878,0.0013198359182814998,0.000569220764087158
1.584257068128036,0.002260993506551574,0.0020210879935213854,0.0008141844017529905,0.0008653952297507109,0.0004174599207949103
1.5942209490596588,0.003138255514658949,0.0015796386283170039,0.0010240204943560416,0.0010197787130128877,0.0004226599529611651
1.6041848299912815,0.0013530264785583369,0.0022046287830665015,0.0009576051771348961,0.0008268136940642967,0.0004772859048694688
1.6141487109229045,0.0023744302783267122,0.002287863709585756,0.0012099833860591534,0.0006884106172665589,0.00031003357772488554
1.6241125918545274,0.0022370404361847815,0.001699041055997831,0.0009376333231606353,0.0008983911662741658,0.00034353954776809175
1.63407647278615,0.001905316538151966,0.001701949514415287,0.000949444414700138,0.0012813773759729897,0.00025280078688829277
1.644040353717773,0.002126568510090799,0.0025091282467988984,0.001130955225687895,0.0006274224801960736,0.0002986146268259234
1.654004234649396,0.0017865810227747983,0.0025526200049707922,0.000986154701971437,0.0003677633716594797,0.00023207401938069085
1.6639681155810189,0.002011163172495941,0.0019695781472701644,0.0007607134981219294,0.0005688094375478269,0.00018601265783305037
1.6739319965126416,0.0018022427080213402,0.00308499751641523,0.000843368687216222,0.0005054720478529767,0.00012433223225238513
1.6838958774442645,0.0019499805287007178,0.0017599384938264185,0.0011533928176853429,0.0005444262670591383,0.0001568653348069455
1.6938597583758874,0.0016015491777263459,0.0007042293469570001,0.0009643482426828096,0.0005556042129911574,0.00028064111588986973
1.7038236393075104,0.0018281759838003262,0.0018641952533780305,0.0012401606387312956,0.0005208455284312457,0.00017515077923738087
1.713787520239133,0.0019044358177671846,0.0018567349231111013,0.0008986212714415777,0.000771569145010184,0.0002172439441680604
1.723751401170756,0.0018811194978070405,0.0013124404472654508,0.0013222849880960845,0.0003838394637958864,0.00017086498168940458
1.733715282102379,0.0016131763014649628,0.001603388046925961,0.0004734673141035697,0.0005035976979018903,0.00017692144854313227
1.7436791630340018,0.0017121996921255918,0.0012071016330746462,0.0006027483261550502,0.00044877515921196143,0.00017090076557250937
1.7536430439656245,0.0017470357429792058,0.0014538204286929403,0.0005952257473967673,0.0005739930145042482,0.00011715333879856073
1.7636069248972475,0.0012039496066927893,0.0010178026841442616,0.0009594245068053824,0.00035926198143520143,0.00016975391177210833
1.7735708058288704,0.0012921401651587003,0.0009501222349560353,0.0008554004952478812,0.0004234511625399686,0.0001540831370354832
1.783534686760493,0.002207228988061302,0.0011359935845878274,0.0007469992401790567,0.00045033850734688856,0.00014356282418465744
1.793498567692116,0.0015947234621490676,0.0011723458731806187,0.0005474459332602662,0.0004354326399750769,0.00011622094530745565
1.803462448623739,0.0015915970536622929,0.0010296022382952769,0.0004823295777282597,0.00032354653629996805,0.0001431937697290155
1.8134263295553619,0.0012712574608101264,0.0009107191463345437,0.0003832787486402464,0.000362325508995154,0.00014376758177531978
1.8233902104869846,0.0016114680446825537,0.0007437242395783371,0.000592233405339541,0.00026689247100224417,0.00010398509951499427
1.8333540914186075,0.0008106889268418179,0.0010329772986056118,0.000688292144756701,0.000628806491842905,0.00018434454052461776
1.8433179723502304,0.0007767162880021301,0.0011201486985460436,0.0006476009520489853,0.0004090343826081228,0.00013288702244661414
1.8532818532818534,0.001376367198621309,0.0013237334163639033,0.0005284877626665201,0.00047767346373699533,0.00010281948898639827
1.863245734213476,0.0007981051946433992,0.0009938130108556231,0.0004455361552679383,0.0002501409292382215,0.00012846209529601666
1.873209615145099,0.0009932499479432307,0.0009457364469931632,0.0009710085371721968,0.0003230672712391062,0.00011758877910418827
1.883173496076722,0.001042974797827731,0.000665966438788266,0.0005260541252094093,0.00027232453710111115,9.491455444273812e-05
1.8931373770083448,0.0013735731594781066,0.0007309558809280264,0.0006026641906275313,0.0002252443230787415,0.00013409918754660413
1.9031012579399675,0.0008873793322271659,0.0007244655889947577,0.0003822454108064349,0.00038297906463362504,8.855983775307324e-05
1.9130651388715905,0.0009600313673032888,0.0006038688082416613,0.0005180688304311676,0.0003328581630391401,9.266308766958759e-05
1.9230290198032134,0.0009304859663406837,0.0008268994036279767,0.0005316301431308044,0.00019890792465898101,0.00010837879477810833
1.932992900734836,0.0007187323448784981,0.000658731025388341,0.00034853953679529726,0.00026924081118784196,0.00011127145967543754
1.942956781666459,0.0005900241460551313,0.000611126869340413,0.0005189281539863908,0.0003204209490446306,8.801265067434814e-05
1.952920662598082,0.00047549210043455964,0.0006871593201605458,0.0005615451126513842,0.00018116364285503326,0.00011692999609446078
1.9628845435297049,0.0006966452831491832,0.0005766219310440228,0.0005546973837203725,0.00031099204505322,8.164596641098603e-05
1.9728484244613276,0.0006093088347518193,0.0005554614754793664,0.00043063017555540847,0.000350906813382325,9.779509662232262e-05
1.9828123053929505,0.0008090040512421812,0.0008040862968851381,0.0004791806324038925,0.0003109709567624244,7.166576219041645e-05
1.9927761863245734,0.0008123054824893524,0.0008263089617319839,0.000278166229149172,0.0002597325225746415,5.790785670730244e-05
2.0027400672561964,0.0008352595922257372,0.0005761795784685788,0.00032277238822784216,0.0003602680490261949,8.279006043393399e-05
2.012703948187819,0.0007784930988925268,0.0003582154217128843,0.00041250117754937815,0.00020617586442206185,4.592175628638526e-05
2.022667829119442,0.0005323631449360612,0.000654760335029842,0.00035779505264380885,0.0002025505367070705,8.275958751481922e-05
2.032631710051065,0.00036472060921027074,0.00037676970322127033,0.00026547334509585647,0.00028413963705916045,6.493137893530526e-05
2.0425955909826876,0.0006946597040376997,0.0005690331699613903,0.0002547930045460253,0.00024713034656201306,6.280485212775093e-05
2.0525594719143108,0.0004892485773445136,0.00047662651423288047,0.00038093745693029864,0.0001689458654310069,9.869965142537943e-05
2.0625233528459335,0.0004776246447567192,0.0004302977010393181,0.0004115485033472568,0.00017634890650694747,7.236781837245744e-05
2.072487233777556,0.0008403199048454318,0.00040700725090692775,0.00015876354320023203,0.00019812550849989356,4.2621911355461174e-05
2.0824511147091793,0.0005998480948153221,0.00041580420504073925,0.00028089127319256077,0.00011458048221627711,7.625382897141708e-05
2.092414995640802,0.000598505586309929,0.0003826582148507366,0.0002638712774978545,9.841985101415785e-05,7.499717859247748e-05
2.1023788765724247,0.00047546372133747225,0.0003153298998343181,0.00029637586157539006,0.00010353843409085424,5.491669845129343e-05
2.112342757504048,0.0005588614758404749,0.0005691815226847905,0.00021507010713730907,7.761852791306048e-05,5.9444824289125606e-05
2.1223066384356706,0.0003532284354515205,0.0005052641022092583,0.00022380304924746945,0.00012078138900440883,5.116784430123093e-05
2.1322705193672937,0.0003492065698824554,0.00040461309869222855,0.00020451875849126334,0.0001225696473056117,4.7595137588865025e-05
2.1422344002989164,0.00047518423912237443,0.0004345442397900582,0.000192130920065426,0.00011889084777237436,4.20874487493436e-05
2.152198281230539,0.0002726557218232153,0.0005161698724200348,0.0002227036849335534,0.00010991586900439097,3.2944312619884334e-05
2.1621621621621623,0.0005160471017537889,0.0004506405769879547,0.00020313743007436885,8.451883410189695e-05,4.962258082965056e-05
2.172126043093785,0.00038465070951127417,0.00039695424136389993,0.00022258797686855493,0.00013353395302725753,4.2319265618316797e-05
2.1820899240254077,0.00048556830856098945,0.00044555131690739993,0.0002779120270418561,9.004412126637413e-05,3.910723713695045e-05
2.192053804957031,0.00031033682970848706,0.00021203395491883021,0.0001742258451438333,5.475556850303202e-05,4.432024426261574e-05
2.2020176858886535,0.00040886080811958225,0.0002678601492652821,0.00019714827630726772,0.00011483619255620882,4.998678793218382e-05
2.2119815668202767,0.00037595719144362024,0.0003297219518632624,0.00015432184082380694,8.854152024731733e-05,5.613371036071595e-05
2.2219454477518994,0.0002783262505141836,0.0002403293197054754,0.00025151930323336877,0.0001058849578050209,5.7373652548090176e-05
2.231909328683522,0.00026482459293532013,0.0003184211668574606,0.00018100467670332073,8.618060133809814e-05,3.5404286036434625e-05
2.2418732096151452,0.00044361419867368693,0.0003103296274022813,0.0001474750198677583,8.045356771543374e-05,2.6934986503741756e-05
2.251837090546768,0.00027458740385130805,0.00028861826583766577,0.00012794469759491102,6.640736729274939e-05,1.9161868452861347e-05
2.2618009714783907,0.0003277826109242657,0.00027938691011544347,0.00018352467108186002,6.969264973033878e-05,2.0118534071954734e-05
2.271764852410014,0.00047478350202119214,0.0002623833598456978,0.00010466883090067499,7.501167197028961e-05,2.56469384488452e-05
2.2817287333416365,0.0002980895252167214,0.00022300976801678892,0.00011399694484724691,8.553487107924255e-05,3.154470355153835e-05
2.291692614273259,0.00021482772165686936,0.00033543243283731735,0.00014334198607293675,4.6246630695395334e-05,2.21390926341519e-05
2.3016564952048824,0.000246645184359121,0.0002828527297610707,8.104763765525984e-05,5.824833769616411e-05,2.206130671942792e-05
2.311620376136505,0.0002772840888365064,0.00017190917438747203,0.0001320890188470421,4.4378378171893975e-05,2.371522775901222e-05
2.321584257068128,0.0002802125196708794,0.00012471729478141512,8.687727550115328e-05,4.727981777855045e-05,2.676779253181136e-05
2.331548137999751,0.00032806576167395296,0.00029404936986951165,0.00015718677862689825,4.601150349936951e-05,2.8644132667094872e-05
2.3415120189313736,0.0002827072486949634,0.0002753518011695991,0.00011985324207909508,3.956619178469679e-05,2.5035324774481644e-05
2.3514758998629968,0.0003516518527237762,0.00025701698205351196,0.0001338408611062397,3.334870728479321e-05,1.8496014666778324e-05
2.3614397807946195,0.00020230791590322212,0.00020845697281050252,0.00010470622921644123,3.9607590143266275e-05,1.8318771713174873e-05
2.371403661726242,0.00023439088712535566,0.00014931252595792125,7.302884497111066e-05,4.2168938003639774e-05,1.7949550908109598e-05
2.3813675426578653,0.00022281152840527787,0.0001480752966522669,9.428556802366171e-05,5.9491276323785485e-05,1.3672565050929533e-05
2.391331423589488,0.00023762172881771926,0.00013269144217964234,0.00013704617087195763,2.4229618012585045e-05,2.223831401591347e-05
2.4012953045211107,0.0001411405581105439,0.00020901625491564495,7.105162756012327e-05,3.453173729326583e-05,2.2329021343524183e-05
2.411259185452734,0.00019192295423627162,0.00017218386757576875,9.706023151812636e-05,3.4048108282578227e-05,2.62980204582053e-05
2.4212230663843566,0.00020542265931063736,0.00020003171331447615,8.593555672065434e-05,2.4576563820789918e-05,1.9426143246496875e-05
2.4311869473159797,0.0001377939824872227,0.00015263668455857865,6.613869766499696e-05,2.259176712197657e-05,1.2670493693378446e-05
2.4411508282476024,0.00026828174850635693,0.00016005233765925602,9.124389029056202e-05,2.8344341828337264e-05,1.1040441984858178e-05
2.451114709179225,0.0002957720784848585,0.0001537042719664822,0.00011493439957757218,1.5051784654169037e-05,7.600604210747651e-06
2.4610785901108483,0.00018604051659631843,0.00016158647315418515,6.819753827394672e-05,2.5069906859096365e-05,1.3428906446274881e-05
2.471042471042471,0.0001813994379578925,0.0001779391175221771,6.314531862742152e-05,1.923898591171233e-05,1.2527048505002212e-05
2.4810063519740937,0.0002124380857037568,0.00014813935683672414,6.339218968235376e-05,2.7100830870636156e-05,1.3109825383017648e-05
2.490970232905717,0.00016096568015736796,9.899941197187131e-05,7.761581564942363e-05,1.8698575678704718e-05,1.2309849359073925e-05
2.5009341138373395,0.00014318677100020648,9.114333598443834e-05,5.004366127858807e-05,1.881110055788837e-05,1.0200139370172847e-05
2.5108979947689627,0.00013120936361784368,0.00015816171229764137,4.84619218124493e-05,1.3726145383441905e-05,1.1342397894743e-05
2.5208618757005854,0.00010033485798920585,0.00011177310161658283,6.703258573105122e-05,1.737047638072852e-05,8.001805796455354e-06
2.530825756632208,0.0001575206340556074,9.85345085059517e-05,7.004179754109731e-05,1.0177484978478266e-05,7.988802905852686e-06
2.5407896375638312,0.00015407916253088645,0.00011116721680396072,2.6371769065220005e-05,1.5957405149298577e-05,9.164059332270141e-06
2.550753518495454,0.0001318595912013081,0.00014371567390213856,5.8124515183051094e-05,1.602888351622658e-05,1.0274628724264478e-05
2.5607173994270767,0.00010193070070716876,8.053884232090368e-05,4.746444687515084e-05,1.4429165030399526e-05,1.0712337593015302e-05
2.5706812803587,0.00012947167914348424,0.00011069556628556373,5.714464236716357e-05,1.8223986396336466e-05,1.014739072240533e-05
2.5806451612903225,0.00011540234437758091,0.00010301783048942596,3.921227430018401e-05,1.3367600449559075e-05,8.563839230746341e-06
2.590609042221945,0.00013592957263670047,7.4645528694268e-05,5.876308362559722e-05,1.1073477797200637e-05,8.312291862250404e-06
2.6005729231535684,5.9197523742691376e-05,6.862842399066612e-05,4.041239237917146e-05,8.194659597811115e-06,5.342022902461681e-06
2.610536804085191,0.0001365777517598636,5.439076398902787e-05,3.7536337587222006e-05,9.942543467133816e-06,5.3180728946970235e-06
2.620500685016814,8.036265419157312e-05,5.3158926571266594e-05,3.64912042668646e-05,1.0907489839698548e-05,3.896195953685347e-06
2.630464565948437,0.0001278693934514673,8.483704172494269e-05,3.543638024850313e-05,8.64291902132988e-06,4.644420890750225e-06
2.6404284468800596,0.00011301029445200696,0.00010515049003386183,4.346710144729674e-05,1.3854472061724442e-05,6.4703425618335e-06
2.6503923278116828,0.00010509615617500129,4.6804685579443796e-05,2.870252767536807e-05,9.41713446854169e-06,7.733629699656019e-06
2.6603562087433055,0.000131892645725423,7.740753519066315e-05,2.8931922758732714e-05,9.390325989741996e-06,5.716925343730157e-06
2.670320089674928,7.285247854534825e-05,5.1336445083590925e-05,3.9211159287906725e-05,7.857764266955108e-06,6.5048566509783724e-06
2.6802839706065513,8.08715457359694e-05,6.454250367775947e-05,3.289219584218519e-05,7.016868419787026e-06,6.206836243485721e-06
2.690247851538174,7.99240240488977e-05,7.538210221214483e-05,2.955713220728427e-05,6.768404010266978e-06,4.939537874211139e-06
2.700211732469797,8.19878630267285e-05,6.842514428594332e-05,3.586490607800116e-05,6.184485653893014e-06,3.1537336723776786e-06
2.71017561340142,0.00010900908077715786,5.416277572700287e-05,1.9389802728521336e-05,6.290603723772222e-06,3.990968207539743e-06
2.7201394943330426,7.568153061808006e-05,7.399456636208945e-05,1.9066229837205627e-05,4.90776766843274e-06,5.096967203043367e-06
2.7301033752646657,8.944518320810096e-05,5.969119832591281e-05,2.2763665144213178e-05,4.777121974906645e-06,4.855738845342953e-06
2.7400672561962884,0.00010553804573542076,4.6747023736784746e-05,2.9543542258586705e-05,4.027905981306301e-06,5.873019305126785e-06
2.750031137127911,7.169998003871367e-05,7.913189461024317e-05,2.2493263992199103e-05,4.43206559143829e-06,4.200460795822333e-06
2.7599950180595343,8.291929192069015e-05,5.495732598073677e-05,2.0568880627478332e-05,3.746942274045603e-06,4.136837090240604e-06
2.769958898991157,6.716574349088653e-05,4.090328258919502e-05,2.3641758746278784e-05,2.996601569690073e-06,3.7660392740749137e-06
2.7799227799227797,5.776367325910205e-05,4.289436327932632e-05,2.0698702811407403e-05,2.895617775572351e-06,3.8326268113375286e-06
2.789886660854403,7.010581734893083e-05,5.6058496724838634e-05,2.382945963167442e-05,2.274202860932336e-06,4.729255930764962e-06
2.7998505417860255,8.094174435605426e-05,3.3764597875855836e-05,2.3550118503225993e-05,2.8634079328286692e-06,3.2721286566354244e-06
2.8098144227176487,4.942861699470633e-05,5.1315859961586377e-05,2.2047605422846656e-05,1.6219477497886e-06,1.9894088766593986e-06
2.8197783036492714,6.124264832280968e-05,3.693910789451752e-05,1.4517125471172785e-05,1.522196326062264e-06,3.1252761121146596e-06
2.829742184580894,5.59217203198489e-05,4.680812965796053e-05,2.0491064851903718e-05,1.6643808347524588e-06,2.664013024831485e-06
2.8397060655125173,6.59553254667144e-05,3.960965418260893e-05,1.9573380710372336e-05,1.9430334421487905e-06,2.0706182946437563e-06
2.84966994644414,5.098084116468459e-05,3.251012758905365e-05,2.4828130637281422e-05,1.5973573459164866e-06,2.545830906809812e-06
2.8596338273757627,5.1543698326123975e-05,3.8122944250179334e-05,2.229407673173572e-05,1.6407700382967694e-06,2.178345763921925e-06
2.869597708307386,4.916975266691003e-05,5.2522196358055964e-05,1.2222829511626752e-05,1.3024210178215848e-06,2.282402924767901e-06
2.8795615892390085,3.9053826464710986e-05,4.4518182713365796e-05,1.773295136487884e-05,1.2796508960835623e-06,1.941868219483286e-06
2.889525470170631,4.09920896923783e-05,4.538418222924912e-05,1.5341470772349456e-05,9.148056720273739e-07,2.272314300553447e-06
2.8994893511022544,3.664912849933944e-05,2.8101976020801588e-05,1.2277393753787474e-05,1.4904343397808779e-06,2.3338259491220303e-06
2.909453232033877,3.87409933097336e-05,3.310744566265757e-05,1.1851708534975607e-05,1.5466322754323388e-06,2.2899976815873454e-06
2.9194171129655,5.1596415808178435e-05,2.5852880389570168e-05,1.3920922870102682e-05,1.0178066871947776e-06,1.99135009076189e-06
2.929380993897123,2.7350150798443943e-05,4.22105352395873e-05,1.069444161915653e-05,6.743604541964112e-07,1.6999895376907654e-06
2.9393448748287456,3.7907549937545116e-05,2.8347455831596825e-05,9.631119280754104e-06,7.283977828309575e-07,1.9927913109641867e-06
2.9493087557603688,4.051499371620004e-05,4.3845003506316505e-05,1.3665389510176712e-05,1.2273762336395516e-06,1.9651818632166615e-06
2.9592726366919915,3.2093369576560306e-05,2.592275633127735e-05,7.694740351773146e-06,8.370585726895716e-07,2.4511769695363477e-06
2.969236517623614,3.258555163928541e-05,3.0107854217774333e-05,1.2030985018749887e-05,6.984530979311499e-07,1.9539319455877094e-06
2.9792003985552373,4.264718893099506e-05,2.0745206316228596e-05,9.214145333285276e-06,7.104918570289536e-07,2.3489913798137717e-06
2.98916427948686,4.786451950545307e-05,3.0329231540510744e-05,9.163188583748557e-06,5.513125340943819e-07,1.8920828500963122e-06
2.999128160418483,3.094543689506298e-05,2.2492937648036126e-05,7.638730190166466e-06,4.788993255963389e-07,1.7195632000838145e-06
3.009092041350106,3.222895281261737e-05,3.139806897947448e-05,6.920435448166671e-06,3.9839368684924173e-07,1.4256940285718835e-06
3.0190559222817286,2.3376891242670767e-05,2.0411893031001705e-05,7.427979030516915e-06,3.870820797885241e-07,1.4910695880148093e-06
3.0290198032133517,2.8515627296394046e-05,2.468704723283978e-05,6.753227456931679e-06,4.698302450448221e-07,1.6546263050486955e-06
3.0389836841449744,2.4860638304535722e-05,3.0821802222518275e-05,6.7662800276187936e-06,5.236939557034877e-07,5.831023259044024e-07
3.048947565076597,3.098896487560923e-05,2.0158678623190468e-05,7.21446228149831e-06,3.8265164691563276e-07,1.6860532118826308e-06
3.0589114460082203,3.7079152664353586e-05,2.2161413092275925e-05,4.8713862955302515e-06,3.5549064798708495e-07,1.579119188193275e-06
3.068875326939843,2.4134482248655116e-05,2.112244308911546e-05,5.346259725376836e-06,3.6205752132768984e-07,1.2373619625974152e-06
3.0788392078714657,2.045061583447922e-05,8.742496269608761e-06,4.279869830440221e-06,2.934491219715321e-07,1.3994265832488833e-06
3.088803088803089,1.7308991891763383e-05,1.4963178007265683e-05,6.244332326686174e-06,2.631086097641885e-07,1.9297639853395893e-06
3.0987669697347116,1.956973770244551e-05,2.6937494394701562e-05,3.168011847211172e-06,3.0702339011304806e-07,9.451041658301945e-07
3.1087308506663347,2.790809082433488e-05,1.5249443332781726e-05,5.012825983868667e-06,2.785545694765905e-07,1.1144326544999004e-06
3.1186947315979574,1.9558052460432304e-05,1.6424133503646788e-05,4.472424242910454e-06,2.6199224616455026e-07,1.0816870602576945e-06
3.12865861252958,2.0788935766040686e-05,1.4849484733328403e-05,4.115598367183611e-06,3.1045387021568263e-07,1.443246601903389e-06
3.1386224934612033,2.432988791576567e-05,8.759538332926087e-06,2.165582727470126e-06,2.478402889921992e-07,1.1701776294643535e-06
3.148586374392826,1.4354948788826566e-05,1.5253651656165748e-05,3.1654891605444373e-06,2.945348868299552e-07,8.201723342029406e-07
3.1585502553244487,2.096057714843173e-05,1.2223151463446602e-05,2.912082140106457e-06,2.380607004865139e-07,1.4531080591530663e-06
3.168514136256072,1.7183973602172395e-05,1.0954589387900166e-05,2.692587055339073e-06,2.3210697743997604e-07,1.025980321227387e-06
3.1784780171876945,1.3393006468174351e-05,1.6633752898550032e-05,2.0140371950115942e-06,2.2628556716272102e-07,7.974944943533433e-07
3.1884418981193177,1.1895067104344417e-05,9.131077501006182e-06,2.376964175186581e-06,2.1980723021428728e-07,1.2274836401377174e-06
3.1984057790509404,1.9314773322920028e-05,1.5187504080240021e-05,1.8982847198198085e-06,2.3512374308988584e-07,7.600609338557177e-07
3.208369659982563,1.7363558439446645e-05,1.1222248118454161e-05,1.5056980190643575e-06,2.113361985189818e-07,7.119272522868819e-07
3.218333540914186,1.7372400807621605e-05,1.2136184616881905e-05,1.935671933368491e-06,2.2234014235883572e-07,7.361328322892487e-07
3.228297421845809,1.9516266848098245e-05,1.3244055131266137e-05,1.8322336870028866e-06,1.8871959319884023e-07,6.14480124279674e-07
3.2382613027774316,1.6696583813238412e-05,9.879609726773033e-06,1.564681810714185e-06,2.207219457168982e-07,5.94998775895668e-07
3.2482251837090548,1.4715989581219188e-05,9.23793544071605e-06,1.5476306013672582e-06,2.280116991680554e-07,4.7536347272324817e-07
3.2581890646406775,1.7260246488094588e-05,9.288252275295573e-06,1.5678608797817506e-06,1.905320626612935e-07,5.978843407413645e-07
3.2681529455723,1.0790488537778545e-05,6.7833076329893875e-06,1.6462340741925936e-06,1.8590461641768916e-07,7.241845604081699e-07
3.2781168265039233,1.4167796935069267e-05,1.1257645809309508e-05,1.3066693617210167e-06,2.0834360437287806e-07,8.672536806451715e-07
3.288080707435546,1.3950562937008906e-05,9.173957013503689e-06,1.1427476075258574e-06,1.768177900631979e-07,6.557834167635077e-07
3.298044588367169,1.1544824810582777e-05,4.8878492580789585e-06,1.0535142120265435e-06,1.8403292968507106e-07,7.493086635640297e-07
3.308008469298792,1.0983021696385358e-05,8.876049231342567e-06,1.3931269749347018e-06,1.7911580055664881e-07,8.341244670215539e-07
3.3179723502304146,1.4032884129164032e-05,6.005002272642632e-06,1.4353892196819378e-06,1.7963066521114557e-07,7.698334420062041e-07
3.3279362311620377,1.291833129091992e-05,6.822053567536634e-06,1.1963379108950055e-06,1.816738832806547e-07,4.1918274139730103e-07
3.3379001120936604,1.2979656315508883e-05,9.156968032147004e-06,1.1679053088310076e-06,1.7984483404805113e-07,6.913459688801467e-07
3.347863993025283,1.0041128220201977e-05,7.101518758649577e-06,9.880593737587035e-07,1.610961394792674e-07,7.49500126851262e-07
3.3578278739569063,8.19876930354408e-06,5.8869011483639555e-06,8.482863417048184e-07,1.7095240880050416e-07,6.062841623658395e-07
3.367791754888529,1.0900701572583391e-05,3.7515931401152264e-06,7.900363717852506e-07,1.5973966889483074e-07,3.705552323543678e-07
3.3777556358201517,8.851636235641912e-06,5.752268257414322e-06,7.610932935138097e-07,1.654022972704796e-07,4.0769200494014557e-07
3.387719516751775,1.3002641977331875e-05,7.000934275958948e-06,1.1455738066339306e-06,1.569112151281993e-07,4.6251324244760163e-07
3.3976833976833976,7.508733696472367e-06,5.043488098029691e-06,9.633549531225497e-07,1.5542545745841232e-07,5.461150798028838e-07
3.4076472786150207,9.792220964619256e-06,5.536695452550214e-06,6.001303622290617e-07,1.5303484108765857e-07,5.818283307222782e-07
3.4176111595466434,8.762699141501915e-06,5.893985304233505e-06,6.209553608674656e-07,1.4845914372670203e-07,5.678508338258273e-07
3.427575040478266,6.79477080196449e-06,4.4167384474494634e-06,6.224880772679902e-07,1.5462616403368958e-07,6.697442264086412e-07
3.4375389214098893,7.1799012696805096e-06,4.396432932708036e-06,6.847761699774822e-07,1.4794646044055033e-07,3.6006942528577436e-07
3.447502802341512,7.705592379449457e-06,5.719065998066733e-06,6.056381258777519e-07,1.4441996752383895e-07,3.7065495039410056e-07
3.4574666832731347,7.593917841051184e-06,3.8837727424960975e-06,6.11220211205345e-07,1.4215475116336848e-07,4.747505518710912e-07
3.467430564204758,6.2849671787131654e-06,3.5524922342220106e-06,5.973572320800371e-07,1.4044280258385672e-07,4.0264818661719676e-07
3.4773944451363805,8.000058578299266e-06,4.390549865193316e-06,3.922249774417676e-07,1.368732487811218e-07,3.0250002492298607e-07
3.4873583260680037,8.22855731873634e-06,2.9735902882655814e-06,3.720280298934103e-07,1.3855105097563815e-07,3.8457536472209367e-07
3.4973222069996264,5.590056974212763e-06,3.5124772892519664e-06,4.914243884339818e-07,1.376532561055137e-07,3.8930737286751567e-07
3.507286087931249,5.154741878178991e-06,3.2559172640942163e-06,5.393882328426415e-07,1.3652373839930122e-07,4.201139529371307e-07
3.5172499688628722,3.908224538448568e-06,2.5894103033339295e-06,5.813733241121958e-07,1.281181418910806e-07,3.304837823888246e-07
3.527213849794495,7.794794413916808e-06,3.889897267256863e-06,4.613357087744742e-07,1.3172968278462492e-07,3.6483070522571864e-07
3.5371777307261176,4.602519479148247e-06,2.313169839556782e-06,2.7618819490098836e-07,1.2633382448052322e-07,2.6423864530214766e-07
3.547141611657741,3.5797058778500597e-06,2.814693467304945e-06,4.6826723510082527e-07,1.28583158925865e-07,2.1569109620650565e-07
3.5571054925893635,6.864887215012604e-06,4.173050649801934e-06,4.335662354393681e-07,1.2429099314551853e-07,1.759925286492556e-07
3.567069373520986,4.2046364587737395e-06,3.51038677283802e-06,3.1891728697989525e-07,1.258157340922761e-07,3.29743529830316e-07
3.5770332544526093,4.774583882154957e-06,2.4286271672672587e-06,3.3854490889903715e-07,1.195479708415228e-07,3.6017598715778253e-07
3.586997135384232,3.3880147796263376e-06,2.44576885061398e-06,3.3526040846083245e-07,1.2170550748797995e-07,3.4464916705886593e-07
3.596961016315855,4.695465337558634e-06,2.0572022801772194e-06,2.475651217090418e-07,1.1942110968571324e-07,3.158638363121056e-07
3.606924897247478,4.452775791529435e-06,2.4431488904974045e-06,2.941020300025549e-07,1.1562035934761571e-07,3.3948491278961285e-07
3.6168887781791006,5.114986022955758e-06,1.643537178304599e-06,3.593471136057013e-07,1.1512403241019527e-07,2.3629405366535125e-07
3.6268526591107237,5.486520794166051e-06,2.09699828132412e-06,2.7691919083657134e-07,1.1296681831103047e-07,1.8800743630427545e-07
3.6368165400423464,5.050766607698731e-06,1.941100285905268e-06,2.3286471134616286e-07,1.1269135869867149e-07,3.17366352962424e-07
3.646780420973969,3.4086281327994833e-06,1.095142041036364e-06,2.7791219908798863e-07,1.1206269826099145e-07,3.223567763335521e-07
3.6567443019055923,5.846275486282626e-06,1.8661699210989661e-06,2.3246916452796797e-07,1.109969321520114e-07,2.9882994999816047e-07
3.666708182837215,3.661846932699292e-06,1.7254208556927236e-06,2.556964408894534e-07,1.0814146806967139e-07,2.375511051783067e-07
3.6766720637688377,4.166991563581682e-06,1.610152831066391e-06,2.485760003590157e-07,1.0615197524705967e-07,2.364076085010424e-07
3.686635944700461,2.8357643151799274e-06,1.4147842247307073e-06,2.730396506476435e-07,1.0627294759606559e-07,2.3550066203070373e-07
3.6965998256320836,4.694563304661426e-06,1.812575874255e-06,2.6070550228764397e-07,1.0277260071878781e-07,1.9611493440045934e-07
3.7065637065637067,4.1094023103131355e-06,2.214536031363724e-06,2.2841939785691614e-07,1.0161868724232671e-07,1.7308952944183818e-07
3.7165275874953294,2.430171833249836e-06,1.6867242599300463e-06,2.1192819405666196e-07,1.0138819795487812e-07,1.873192680262662e-07
3.726491468426952,3.2312801633617708e-06,1.2251255997425749e-06,2.1083571994115311e-07,1.0022942123428703e-07,2.372939625420201e-07
3.7364553493585753,3.0805835032915176e-06,9.568053369920356e-07,2.1993008958129993e-07,9.918052379711144e-08,1.9824293385368378e-07
3.746419230290198,3.143598902921164e-06,1.0009933938381284e-06,1.8854911944953098e-07,9.8337130593247e-08,1.7805316494891672e-07
3.7563831112218207,2.1953222516644384e-06,8.693959517969099e-07,1.8753211731380973e-07,9.591638775043336e-08,1.7871673372806188e-07
3.766346992153444,3.1210389209555815e-06,1.3139915846745872e-06,1.8277692567738065e-07,9.553298739580688e-08,1.2543676347145703e-07
3.7763108730850665,3.7586962519223708e-06,1.428470023902266e-06,2.0245993770105684e-07,9.358241100944242e-08,1.2374283053772234e-07
3.7862747540166897,2.3946252847127754e-06,6.892881047651371e-07,1.824570000607746e-07,9.258839437532753e-08,1.8030095060501483e-07
3.7962386349483124,1.6400739893808306e-06,9.25009904020909e-07,2.0386489425363736e-07,9.137789975481497e-08,2.2072674130831052e-07
3.806202515879935,2.029205164033946e-06,4.874068691682335e-07,1.7686577742050106e-07,9.058797575643088e-08,1.4880989265862196e-07
3.8161663968115582,2.0193708001097243e-06,5.376767999772528e-07,1.8961101178753066e-07,8.994393208093762e-08,1.3451361192176915e-07
3.826130277743181,2.1502888060582554e-06,4.6629752501028045e-07,1.8097266686972236e-07,8.82471433254047e-08,1.4819063682759683e-07
3.8360941586748036,2.14921549294262e-06,8.317811787257014e-07,1.731376830023244e-07,8.73598219700253e-08,1.5646698655651295e-07
3.846058039606427,2.1719501895097353e-06,6.549340707251214e-07,1.740581807093863e-07,8.619608435444382e-08,1.4629352015234444e-07
3.8560219205380495,2.1899397950371488e-06,5.718534724892132e-07,1.7179846201276018e-07,8.525519108584713e-08,1.3911310763557255e-07
3.865985801469672,1.6632196667069856e-06,5.96157902368531e-07,1.7209764682180484e-07,8.398542113381892e-08,1.381599314135196e-07
3.8759496824012953,1.5944576291168572e-06,4.072910874908134e-07,1.578054167586436e-07,8.329956358261888e-08,1.509328975211375e-07
3.885913563332918,2.3079185460665324e-06,7.230284400317302e-07,1.596474953113224e-07,8.277196255328372e-08,1.1592950410451273e-07
3.895877444264541,2.311312844524845e-06,6.954616159531742e-07,1.6556415638212155e-07,8.15300107052369e-08,1.2475738617308473e-07
3.905841325196164,2.3185672523261457e-06,6.759512872597429e-07,1.5603146484919883e-07,8.040405114415337e-08,1.4972963381496036e-07
3.9158052061277866,1.5034916620840177e-06,5.541422444967832e-07,1.564437159457342e-07,7.934715762680692e-08,1.2828831847666631e-07
3.9257690870594097,2.094795741995745e-06,4.525799647959907e-07,1.4977387331440136e-07,7.873390611599412e-08,1.1874305588266812e-07
3.9357329679910324,1.5558629466753144e-06,2.706428844176304e-07,1.5303362323275216e-07,7.761460263175065e-08,1.53906259770668e-07
3.945696848922655,2.1714898310737045e-06,4.938976580226159e-07,1.4457275397784094e-07,7.71963088880997e-08,1.4799776321761048e-07
3.9556607298542783,1.468684396653499e-06,2.678883064722277e-07,1.441735104633073e-07,7.614615545437265e-08,8.896252865676283e-08
3.965624610785901,1.6971398988759188e-06,4.127285816214018e-07,1.4002223064180194e-07,7.486931827401571e-08,8.607668611216675e-08
3.975588491717524,1.6087589558012403e-06,4.3994199050816527e-07,1.3888224960551965e-07,7.471255691100837e-08,9.514143229362008e-08
3.985552372649147,1.4764389027961172e-06,3.166853208754553e-07,1.3927129154424564e-07,7.381964302247841e-08,1.1042411630414308e-07
3.9955162535807696,1.0591803570503446e-06,3.1908770861129376e-07,1.3592722948131849e-07,7.269967476092169e-08,1.240256297102677e-07
4.005480134512393,1.3175459622676012e-06,1.8723604503954678e-07,1.381179329072547e-07,7.17686486604376e-08,1.0424862316224329e-07
4.015444015444015,1.730181839980607e-06,2.7285361221781594e-07,1.3563467805412208e-07,7.114446815788937e-08,1.0178441408004637e-07
4.025407896375638,1.4180177442298543e-06,2.1520492953241008e-07,1.330287891392006e-07,7.054963760778068e-08,9.75960950579155e-08
4.035371777307261,1.1035017639837869e-06,2.99983949305898e-07,1.3251734358410923e-07,6.976099538212631e-08,8.999000378123907e-08
4.045335658238884,1.1301318780499182e-06,2.4600632760716077e-07,1.2870683319879982e-07,6.933738277802515e-08,1.0095540334635405e-07
4.055299539170507,1.6034160343808522e-06,1.9206340472837673e-07,1.3166820562944317e-07,6.827042512190394e-08,1.0801249081486244e-07
4.06526342010213,7.747032193484748e-07,2.543995023261702e-07,1.2871327528971244e-07,6.758593102550945e-08,1.058833560764599e-07
4.0752273010337525,1.5443189329259627e-06,2.544351259445491e-07,1.2789922483110096e-07,6.696408946594586e-08,8.863016379661996e-08
4.085191181965375,1.4669418612184987e-06,2.835719833541029e-07,1.2788775830685688e-07,6.620693050849306e-08,7.810279218998193e-08
4.095155062896998,1.1890046946498304e-06,2.069684230854395e-07,1.2796354464089385e-07,6.565402071508892e-08,9.071614549655205e-08
4.1051189438286215,8.502039332129745e-07,1.814130723130934e-07,1.24316614595425e-07,6.47446640731579e-08,9.600091348756961e-08
4.115082824760244,7.906006436743713e-07,2.0641821527395221e-07,1.2297724452219133e-07,6.446651645623576e-08,9.615817478287453e-08
4.125046705691867,9.963685311497086e-07,1.819533352843526e-07,1.207323472193071e-07,6.364986624674053e-08,9.392886915795205e-08
4.13501058662349,1.2401280549161107e-06,2.216564892767119e-07,1.1773882178745324e-07,6.328106275236396e-08,9.133907464536958e-08
4.144974467555112,1.063205495461653e-06,1.759571905568478e-07,1.2018241119264676e-07,6.225647579641464e-08,9.093706690030165e-08
4.154938348486736,1.0467449521080338e-06,1.6721347969996613e-07,1.197162871363884e-07,6.176136369560966e-08,8.417378016697832e-08
4.164902229418359,5.472725274362923e-07,1.6999556807975101e-07,1.1607523476343703e-07,6.107192132733113e-08,8.0547024713284e-08
4.174866110349981,9.896159782978178e-07,1.524022877831603e-07,1.1324538127742526e-07,6.028087056033636e-08,6.964863119779965e-08
4.184829991281604,8.719728753946588e-07,1.1252630562408632e-07,1.1093453308569998e-07,5.998976091136045e-08,7.764249325301335e-08
4.194793872213227,1.0048432692267827e-06,1.5464443448427346e-07,1.0971339222781153e-07,5.945241393172797e-08,7.58716486012104e-08
4.2047577531448495,5.916913447558489e-07,1.778902046542483e-07,1.0918373714982265e-07,5.880529817489633e-08,7.448769205590319e-08
4.214721634076473,5.65292390515729e-07,1.4041728528729053e-07,1.1034083380638357e-07,5.812328182181124e-08,7.504267164619266e-08
4.224685515008096,7.76603109053753e-07,1.0487817320481562e-07,1.0913190886022759e-07,5.7624382134679175e-08,6.661686668762001e-08
4.2346493959397185,8.025718512206808e-07,9.517619195521387e-08,1.069712177458048e-07,5.711854669407356e-08,5.7214331968311305e-08
4.244613276871341,9.299592136772396e-07,1.370479663468936e-07,1.0632995989431772e-07,5.654974244022371e-08,7.226127349997462e-08
4.254577157802964,7.505077102223582e-07,1.1058271085778337e-07,1.0461861075845071e-07,5.5839234615090984e-08,7.239426283361175e-08
4.2645410387345875,8.18590200110597e-07,1.2614435348786764e-07,1.0501060243768257e-07,5.5227142758422224e-08,7.311651949643833e-08
4.27450491966621,6.449828977430959e-07,1.1152818493868745e-07,1.0469693346495941e-07,5.4933955926823176e-08,7.498708455233385e-08
4.284468800597833,5.698891014482081e-07,1.313475938378351e-07,1.0309069778233492e-07,5.441587817562412e-08,6.421837926929169e-08
4.294432681529456,8.675195622809282e-07,1.144008590470433e-07,1.0177742619519284e-07,5.392653832583301e-08,5.5921536602713103e-08
4.304396562461078,7.34825937770735e-07,9.567864280729396e-08,1.0025811508026162e-07,5.332400980627332e-08,6.284197044809444e-08
4.314360443392701,4.901890672936955e-07,9.517711028020916e-08,9.968579630124378e-08,5.318691075526054e-08,7.193627178430899e-08
4.324324324324325,6.629188656443757e-07,9.898967560260579e-08,9.802386327484876e-08,5.243631735151383e-08,7.8889920475196e-08
4.334288205255947,6.1582063336748e-07,1.0544802303338395e-07,9.869101518170845e-08,5.1952260828988106e-08,7.239484934216083e-08
4.34425208618757,4.920711279283523e-07,8.687275846414713e-08,9.665635018103787e-08,5.171976084920742e-08,6.218350217798165e-08
4.354215967119193,6.145919127325236e-07,8.854708134792416e-08,9.556048800019999e-08,5.1200715929511055e-08,6.322431487901798e-08
4.364179848050815,3.7262510667740904e-07,7.902972958693177e-08,9.58921658059971e-08,5.054187178260572e-08,6.064631183481056e-08
4.374143728982439,5.410602964657304e-07,1.0076737161566088e-07,9.491140363958439e-08,5.0072443966863074e-08,5.998444245893625e-08
4.384107609914062,5.010668460110089e-07,7.384241017057404e-08,9.463512351245546e-08,4.986302557924148e-08,5.709446951682105e-08
4.394071490845684,5.029613150080534e-07,1.1250829824201525e-07,9.320494392201498e-08,4.9237618801839654e-08,6.886584722903943e-08
4.404035371777307,4.264676345311532e-07,8.186152292479519e-08,9.274159246101391e-08,4.8912173416403105e-08,6.903531147355895e-08
4.41399925270893,4.428789166053498e-07,9.803889516140906e-08,9.143980667721735e-08,4.846204843794016e-08,6.044709344751544e-08
4.423963133640553,4.499055741398757e-07,6.847658881407752e-08,9.106333696135438e-08,4.800771397115901e-08,6.024320440939418e-08
4.433927014572176,3.889033995993164e-07,8.247975155401943e-08,9.020923851026125e-08,4.7531016473348854e-08,5.8336702552685854e-08
4.443890895503799,4.954983655555979e-07,7.358585400025939e-08,8.901287564110596e-08,4.705733294694412e-08,5.572682519045003e-08
4.4538547764354215,4.967814565565086e-07,8.965550428716162e-08,8.789879124105017e-08,4.673288732626066e-08,5.403359123930493e-08
4.463818657367044,5.091930677603978e-07,8.346809997868654e-08,8.715023483835639e-08,4.643028842678627e-08,5.852627703093473e-08
4.473782538298667,4.049641238685211e-07,7.148279897206229e-08,8.661739206209979e-08,4.570618689576791e-08,6.247952468549387e-08
4.4837464192302905,3.778448752766617e-07,8.617733334899262e-08,8.645565695274806e-08,4.565987959742639e-08,5.72919060301242e-08
4.493710300161913,2.9347841743117464e-07,7.524728968562944e-08,8.564703558773454e-08,4.522877864417872e-08,5.1835793412409316e-08
4.503674181093536,3.092201941273445e-07,9.255417853052925e-08,8.514869180003362e-08,4.473357936855329e-08,4.8609833592202734e-08
4.513638062025159,3.717304774039248e-07,6.585592430779461e-08,8.346646083998806e-08,4.468367591733136e-08,5.020921513195616e-08
4.523601942956781,3.523615583959485e-07,6.290826627004686e-08,8.261696161506081e-08,4.4168714902284514e-08,5.561521545003713e-08
4.533565823888405,4.1019553272829e-07,6.406316675081178e-08,8.258554359787223e-08,4.383443619224935e-08,5.0700193947063326e-08
4.543529704820028,2.2972000719404645e-07,5.395072004524668e-08,8.228653978956546e-08,4.328594171787225e-08,5.114572298909358e-08
4.55349358575165,1.3986375221292713e-07,7.349254347536172e-08,8.152342668578138e-08,4.3016289235372995e-08,5.337386555539678e-08
4.563457466683273,2.8185287697726045e-07,6.130856152552288e-08,8.083939193248154e-08,4.274441024941392e-08,5.023177499023266e-08
4.573421347614896,2.3745133244471703e-07,5.836507758406682e-08,8.063099031996232e-08,4.217500340840029e-08,5.1186052539557297e-08
4.583385228546518,2.680326910440577e-07,6.215596549936049e-08,7.971837129541181e-08,4.202003023322186e-08,5.027259829215681e-08
4.593349109478142,2.8235018128453627e-07,6.347100616332849e-08,7.914910025243139e-08,4.152917481254966e-08,4.688213243197628e-08
4.603312990409765,2.3374290301936515e-07,7.134581873769794e-08,7.857368478812254e-08,4.120640322567453e-08,4.69886851730115e-08
4.613276871341387,3.0788453833578416e-07,6.932245454113978e-08,7.791030517640662e-08,4.08468269054671e-08,4.976687266534549e-08
4.62324075227301,3.0040045423600114e-07,5.710305274885648e-08,7.735164484428313e-08,4.067772127896421e-08,4.873375799861591e-08
4.633204633204633,2.4758921798623977e-07,6.525817925516659e-08,7.639416401376961e-08,4.0392859115615214e-08,5.1249857293888454e-08
4.643168514136256,3.961939079442949e-07,5.66366779445671e-08,7.649427940702701e-08,3.986540680705826e-08,5.178034746313224e-08
4.653132395067879,3.6143589004674977e-07,6.303239130580278e-08,7.520885295007666e-08,3.9572108260362185e-08,4.736852787104592e-08
4.663096275999502,2.4780080224180994e-07,6.155316577994669e-08,7.491171492839915e-08,3.951485974410218e-08,4.361898039670487e-08
4.6730601569311245,2.717575015556507e-07,5.6252083435261694e-08,7.409784030317664e-08,3.90078607463241e-08,4.794563678940338e-08
4.683024037862747,1.7350889136720464e-07,5.627006150046372e-08,7.375870787820981e-08,3.873841315818641e-08,4.589391825450408e-08
4.69298791879437,2.2755670808574933e-07,5.155046007338275e-08,7.331078315874252e-08,3.857466164611189e-08,4.3992649120545414e-08
4.7029517997259935,3.5008091889081874e-07,5.348251310676157e-08,7.260574183865808e-08,3.8118086453278245e-08,4.6888913346223333e-08
4.712915680657616,2.6146897842438296e-07,5.058877354302905e-08,7.193706155568284e-08,3.789639096508086e-08,4.5187998879219564e-08
4.722879561589239,2.2746139397871896e-07,4.849307476530451e-08,7.144804537488132e-08,3.760737299128558e-08,4.42602985033548e-08
4.732843442520862,1.7878913370669992e-07,4.349855906938722e-08,7.07319363697121e-08,3.7200748479359294e-08,4.5222274807392435e-08
4.742807323452484,2.0258468178069337e-07,5.100273254227095e-08,7.028256341773034e-08,3.7004626839029445e-08,4.3826871891712494e-08
4.752771204384108,2.0615255572509393e-07,4.681147999604151e-08,6.997922066662198e-08,3.674793772324364e-08,4.231800368563347e-08
4.762735085315731,1.8864239197705755e-07,5.685496455166004e-08,6.949953254607367e-08,3.638368386128057e-08,4.147247971293383e-08
4.772698966247353,1.5754850120316775e-07,5.310786143511608e-08,6.869727985642518e-08,3.609275122062979e-08,4.256667086124444e-08
4.782662847178976,2.0020621276788713e-07,5.622458404439224e-08,6.821293703841257e-08,3.598603401028104e-08,4.6405999446019686e-08
4.792626728110599,2.1645551249043398e-07,5.526597981369772e-08,6.772342143440709e-08,3.563996462795946e-08,4.364878584028571e-08
4.8025906090422215,1.7157860275315757e-07,5.439951566329793e-08,6.759724366388302e-08,3.5381986600171754e-08,3.962941724465473e-08
4.812554489973845,2.4502571081020355e-07,5.40897609655969e-08,6.689299609102494e-08,3.50958854502557e-08,3.8318032614314413e-08
4.822518370905468,2.440560586757945e-07,5.247497534729343e-08,6.62694944528765e-08,3.4833413135094874e-08,4.1888238436488294e-08
4.8324822518370905,1.9402288421596978e-07,4.8386380971527384e-08,6.564881712631983e-08,3.45316912189409e-08,4.1989929847327054e-08
4.842446132768713,1.6605652886824673e-07,4.429983780348212e-08,6.561770818215645e-08,3.4360810206988314e-08,3.9625225054387755e-08
4.852410013700336,2.009872098738009e-07,4.598932122361831e-08,6.474889001204137e-08,3.408992189128161e-08,4.169483275853714e-08
4.8623738946319595,1.7964914529702025e-07,4.425800992558886e-08,6.444686861753356e-08,3.385633807497969e-08,4.031897463166848e-08
4.872337775563582,1.9195529793813655e-07,4.626922962128546e-08,6.390743303542619e-08,3.357003673721702e-08,3.8199076449640016e-08
4.882301656495205,1.5329941070785914e-07,4.233502813961163e-08,6.334514649988004e-08,3.3334393058482016e-08,3.7926650283124925e-08
4.892265537426828,1.177146579882994e-07,4.293998315689857e-08,6.299564415863001e-08,3.31307842774716e-08,3.845375354788119e-08
4.90222941835845,1.2185006284085716e-07,4.668370968860627e-08,6.246925683459352e-08,3.280883495008999e-08,3.787949663996811e-08
4.912193299290074,1.1389405897932493e-07,4.4462800711572416e-08,6.211426927839312e-08,3.261816912522379e-08,3.677314902729196e-08
4.922157180221697,1.2424997491851978e-07,4.687821277138575e-08,6.167505023362434e-08,3.240910290469669e-08,3.821459498770399e-08
4.932121061153319,1.3459920000549995e-07,4.512075717656415e-08,6.104861716949183e-08,3.210766791931607e-08,3.949906142840749e-08
4.942084942084942,1.3174477717433018e-07,4.610840591822622e-08,6.043811504121212e-08,3.204839706604454e-08,3.728782400676494e-08
4.952048823016565,1.1628893929362686e-07,4.9626441117582985e-08,6.005164338752934e-08,3.1683541945812305e-08,3.6328039723308375e-08
4.962012703948187,1.0424271011039171e-07,4.546267507756463e-08,5.981596240592273e-08,3.1502212191031216e-08,3.511621171180361e-08
4.971976584879811,9.446978158847792e-08,4.729517195998509e-08,5.9285592514338094e-08,3.133913063689262e-08,3.602108677954377e-08
4.981940465811434,1.35531826873641e-07,4.44806648700979e-08,5.891652046444362e-08,3.1131131575803165e-08,3.7702415081043575e-08
4.991904346743056,1.338467214291444e-07,4.4058417496936476e-08,5.823431500427081e-08,3.0823200537845125e-08,3.630370330897798e-08
5.001868227674679,1.1291265399727368e-07,4.2518766646203854e-08,5.792694717203556e-08,3.062666361029478e-08,3.531700001763161e-08
5.011832108606302,1.2781745168403237e-07,4.099565353038271e-08,5.772602609575633e-08,3.051374175420407e-08,3.482389765042302e-08
5.021795989537925,1.0130508597865192e-07,4.0295714501280584e-08,5.7421961948985235e-08,3.019419679881787e-08,3.489086280175142e-08
5.031759870469548,1.002848818434809e-07,4.0089995859923993e-08,5.682135295704343e-08,3.0041312775727786e-08,3.515533229595484e-08
5.041723751401171,8.385080904191029e-08,4.0556383457084775e-08,5.668368796495942e-08,2.985561081447701e-08,3.547837524823102e-08
5.0516876323327935,9.561605101015395e-08,4.067169531597842e-08,5.594563313881376e-08,2.960880621555656e-08,3.392745026611768e-08
5.061651513264416,9.579097466657555e-08,4.113472376733683e-08,5.563807037582385e-08,2.9438441846155646e-08,3.3231645207580093e-08
5.071615394196039,9.572840579329933e-08,4.105275286290174e-08,5.536723337522531e-08,2.92137777438258e-08,3.35086062627474e-08
5.0815792751276625,8.243295087544319e-08,4.1073218716124346e-08,5.4762029559130436e-08,2.9054901226375027e-08,3.3992370544559364e-08
5.091543156059285,6.467083916035419e-08,4.134404046735091e-08,5.453339060674916e-08,2.8865018358237292e-08,3.356791459283143e-08
5.101507036990908,8.543306440426555e-08,4.136075292377155e-08,5.3974472398138105e-08,2.866489757842007e-08,3.398765961562685e-08
5.111470917922531,8.631766478261342e-08,4.2521771780970695e-08,5.371430573848499e-08,2.8468890642540317e-08,3.283827838871184e-08
5.121434798854153,9.217472455504548e-08,4.132257135336892e-08,5.326008289602293e-08,2.8270121610794052e-08,3.191873579725933e-08
5.131398679785777,8.670395573028623e-08,3.97225273421997e-08,5.3024903299338934e-08,2.795392509284125e-08,3.3239750880899136e-08
5.1413625607174,9.347495055052463e-08,3.869614651521425e-08,5.249775063305778e-08,2.7872041561559726e-08,3.2348828613185526e-08
5.151326441649022,8.875565014849507e-08,3.8518892708900456e-08,5.218539735121089e-08,2.762951329576999e-08,3.181587094183927e-08
5.161290322580645,8.929747257418247e-08,3.89819022284822e-08,5.1945328104634805e-08,2.7592165396230928e-08,3.1577565269603814e-08
5.171254203512268,9.732509322477114e-08,3.8007492008539206e-08,5.158861752720807e-08,2.74661901111788e-08,3.189913955983352e-08
5.18121808444389,8.822948108090431e-08,3.752873016983389e-08,5.1222992296282634e-08,2.730078858464712e-08,3.175717380889529e-08
5.191181965375514,9.395295950926238e-08,3.747040769627692e-08,5.077914906009323e-08,2.6998441192071136e-08,3.131814375519561e-08
5.201145846307137,7.232749490044822e-08,3.747549946811525e-08,5.047273465457933e-08,2.6798980528818896e-08,3.0552967189450944e-08
5.211109727238759,8.745208232050352e-08,3.686905069613945e-08,5.015322153330743e-08,2.6642675200638125e-08,3.033074485293805e-08
5.221073608170382,6.352910186718461e-08,3.72613691062929e-08,4.974534207309866e-08,2.6559774604480965e-08,3.0111769531326504e-08
5.231037489102005,8.831008890007787e-08,3.744567016726921e-08,4.958355608535314e-08,2.623254450088501e-08,3.0572710609535085e-08
5.241001370033628,6.705353229909907e-08,3.7971593182585956e-08,4.9313591560254954e-08,2.618032159956685e-08,3.1019965269361554e-08
5.250965250965251,5.781778065664946e-08,3.744338826197795e-08,4.8967270005798375e-08,2.5924478046098836e-08,3.0729793425663426e-08
5.260929131896874,7.131547189075355e-08,3.6425471838373264e-08,4.852770674078277e-08,2.5816091525138345e-08,2.9363625823921207e-08
5.2708930128284965,7.361571652198811e-08,3.663730284391492e-08,4.843038168293435e-08,2.570285244753351e-08,2.8522426426102613e-08
5.280856893760119,6.229495108709097e-08,3.694546672829969e-08,4.794741926038687e-08,2.540535932750714e-08,2.9538535115917784e-08
5.290820774691742,7.810883857477378e-08,3.6340687647536476e-08,4.7736291155170654e-08,2.5393778996483345e-08,2.935023746044117e-08
5.3007846556233655,6.456022978704761e-08,3.59892336294975e-08,4.722715196890363e-08,2.5215978356798347e-08,2.9287108375816228e-08
5.310748536554988,6.315392853832434e-08,3.477464266081273e-08,4.718388710142193e-08,2.5021583147105827e-08,2.884951715859612e-08
5.320712417486611,6.053909430035499e-08,3.515266895372163e-08,4.6675844259972534e-08,2.4879722143426986e-08,2.8784170406524483e-08
5.330676298418234,6.426767078306273e-08,3.463237209241691e-08,4.6618219593389713e-08,2.477046091156927e-08,2.864684713146049e-08
5.340640179349856,7.272533721407985e-08,3.414345014061836e-08,4.622886760853653e-08,2.46304394614186e-08,2.8186593863502817e-08
5.35060406028148,8.325834253312757e-08,3.4671220547044335e-08,4.600522534242252e-08,2.4453469546758323e-08,2.8322527071915142e-08
5.360567941213103,4.368529825806997e-08,3.4683411363825124e-08,4.5761047863931917e-08,2.4436449419499395e-08,2.805529948034787e-08
5.370531822144725,5.063682906060005e-08,3.448347547274541e-08,4.548309946009457e-08,2.419409775478928e-08,2.7758875026276756e-08
5.380495703076348,5.835654618100573e-08,3.4051951159233764e-08,4.534352977274468e-08,2.3995207368753227e-08,2.7959637851425733e-08
5.390459584007971,6.23125976997855e-08,3.380903436237932e-08,4.497669442701502e-08,2.3855132204432196e-08,2.799889449125117e-08
5.400423464939594,4.293309371193006e-08,3.442619103182025e-08,4.466105821378271e-08,2.3715830654723706e-08,2.7126724931997605e-08
5.410387345871217,5.158688574795509e-08,3.363310774776173e-08,4.436666071991354e-08,2.3569792504501954e-08,2.6815987418024146e-08
5.42035122680284,5.901637641065397e-08,3.3262058684416084e-08,4.411400196186682e-08,2.3495308474685415e-08,2.6477604335438196e-08
5.4303151077344625,4.349840878176906e-08,3.276230736920811e-08,4.393417134005064e-08,2.320005631952617e-08,2.6895385598445073e-08
5.440278988666085,4.6335038347990685e-08,3.295465565816824e-08,4.3744476360771486e-08,2.311375188952762e-08,2.7158428194264086e-08
5.450242869597708,5.114759104923156e-08,3.2397270432178427e-08,4.3440229930800146e-08,2.299256032281275e-08,2.6838234515853286e-08
5.4602067505293315,5.620827878789471e-08,3.18113633167107e-08,4.3007278106283595e-08,2.2864505797273402e-08,2.6114311110991218e-08
5.470170631460954,5.7233315498083006e-08,3.1963035070694655e-08,4.3018594453907995e-08,2.2734013394122665e-08,2.5982139720148817e-08
5.480134512392577,5.504953216467616e-08,3.1813297321034256e-08,4.2560243508066455e-08,2.2719710292849857e-08,2.5942217924008874e-08
5.4900983933242,5.3371203748568825e-08,3.204246251953569e-08,4.252905316408548e-08,2.2489286639005684e-08,2.601865867683148e-08
5.500062274255822,5.542987204397446e-08,3.111877666676094e-08,4.2225668108754104e-08,2.2302364472212706e-08,2.5886985615402405e-08
5.510026155187446,6.277983144462641e-08,3.1320883781897165e-08,4.195861740968261e-08,2.2264090432048622e-08,2.5613343709862515e-08
5.519990036119069,6.424518106728472e-08,3.105278714419612e-08,4.172872834782899e-08,2.2140027304770763e-08,2.5504821551189798e-08
5.529953917050691,4.400800207396677e-08,3.0861810796527365e-08,4.152408230131105e-08,2.200210875334389e-08,2.5300821662916124e-08
5.539917797982314,5.526800673272136e-08,3.0700813032098785e-08,4.141583462388934e-08,2.178684961768031e-08,2.5024510764366932e-08
5.549881678913937,5.0904462372916187e-08,3.03456181034658e-08,4.11517030701096e-08,2.1733597238146584e-08,2.4729191481407715e-08
5.559845559845559,5.082315202269277e-08,3.0399250517919884e-08,4.09394539006354e-08,2.1751388599358074e-08,2.501572378870653e-08
5.569809440777183,5.2067244923620645e-08,3.067012982397553e-08,4.073243478562417e-08,2.1481318652673542e-08,2.4652220301330282e-08
5.579773321708806,3.811330838706312e-08,2.9915259962030653e-08,4.062124386491761e-08,2.136515436370193e-08,2.4653648770212145e-08
5.589737202640428,3.4361507343826005e-08,2.984954417126063e-08,4.026781637443002e-08,2.1184856269637832e-08,2.4640631615546324e-08
5.599701083572051,3.805019011053895e-08,2.9637041692835363e-08,4.002115336470187e-08,2.111291925663358e-08,2.4465387421226327e-08
5.609664964503674,3.996067887074777e-08,2.9634848819700344e-08,3.974412378129969e-08,2.0947166903380612e-08,2.4140080103063973e-08
5.619628845435297,4.288975746694822e-08,2.923153404347446e-08,3.956499658637959e-08,2.0832946668889684e-08,2.3872092805719176e-08
5.62959272636692,4.355810200663475e-08,2.8651279015676048e-08,3.9398911976393674e-08,2.0683103915900756e-08,2.3856151442534816e-08
5.639556607298543,4.8977439879877226e-08,2.8672959125291828e-08,3.921918681816299e-08,2.0563256557683874e-08,2.4018543637713495e-08
5.6495204882301655,5.10699218904108e-08,2.872081915185768e-08,3.897290829627892e-08,2.051212526554246e-08,2.3775275510062447e-08
5.659484369161788,5.436389027819868e-08,2.823362595711972e-08,3.867940223894587e-08,2.0392761129055868e-08,2.3405705657563687e-08
5.669448250093411,5.983535688160996e-08,2.80832707097234e-08,3.861437834585359e-08,2.0304679579168217e-08,2.3364315348169152e-08
5.6794121310250345,4.299154320709942e-08,2.8030228876018574e-08,3.831641720116819e-08,2.0127752092581075e-08,2.3356692766280406e-08
5.689376011956657,4.8013238374856526e-08,2.8345318642933902e-08,3.8134133060566365e-08,2.0060509435913855e-08,2.3338970164497857e-08
5.69933989288828,4.0050365910224244e-08,2.8141468969162734e-08,3.8007140622401844e-08,1.9901870665874596e-08,2.318265946279804e-08
5.709303773819903,3.216106495707523e-08,2.752065979837074e-08,3.7745737301209454e-08,1.9910694343614486e-08,2.3047810550618507e-08
5.719267654751525,4.1061791442884335e-08,2.7394953061609722e-08,3.7540268393475196e-08,1.9775601527981384e-08,2.2603973855727485e-08
5.729231535683149,3.508816903182775e-08,2.7601073021133317e-08,3.7332848228122336e-08,1.960935856031797e-08,2.2462024173598682e-08
5.739195416614772,3.65591197956435e-08,2.7171945051630366e-08,3.721242722598943e-08,1.9496113678559478e-08,2.2545764758706227e-08
5.749159297546394,3.430555134547878e-08,2.7178970252356726e-08,3.700795104876448e-08,1.941613183443652e-08,2.24382685912927e-08
5.759123178478017,3.3401554777603675e-08,2.6744730440345376e-08,3.6849995085857295e-08,1.9391478450053637e-08,2.2326873516301784e-08
5.76908705940964,3.1963679347922126e-08,2.705654934296909e-08,3.672803447590323e-08,1.9133483429037036e-08,2.21039259580997e-08
5.779050940341262,3.68902102773168e-08,2.6783617421540095e-08,3.642246498128498e-08,1.9054143919959945e-08,2.2135625398083843e-08
5.789014821272886,3.558530879069411e-08,2.636455121951415e-08,3.620754512219872e-08,1.8997539319300724e-08,2.1999947672259317e-08
5.798978702204509,2.8071099407099237e-08,2.657671375512904e-08,3.609095809637304e-08,1.893933213081975e-08,2.1744663703922994e-08
5.808942583136131,2.9785931847855926e-08,2.6147109870693986e-08,3.571158226565262e-08,1.8771606042420175e-08,2.1620560904334125e-08
5.818906464067754,3.4923398043053363e-08,2.6088111325338838e-08,3.553839954103625e-08,1.8704773780157074e-08,2.1763235210972448e-08
5.828870344999377,3.4401372466618993e-08,2.5757337153317707e-08,3.5497685226437834e-08,1.8594844408027843e-08,2.152133638316829e-08
5.838834225931,3.5404113903461286e-08,2.5775834729618056e-08,3.528078608199803e-08,1.849771221811893e-08,2.1376320000071808e-08
5.848798106862623,3.466969316280033e-08,2.562110504886425e-08,3.498668982022657e-08,1.8480918244891485e-08,2.1291820811289294e-08
5.858761987794246,3.4017097655283694e-08,2.5534139307372193e-08,3.4792137278333166e-08,1.8314279249939207e-08,2.1187379791081152e-08
5.8687258687258685,3.6437421542431114e-08,2.5307766358122336e-08,3.4538171756030433e-08,1.8195646080162377e-08,2.0869380584031416e-08
5.878689749657491,3.351557227039689e-08,2.5138081565244838e-08,3.4420841041572086e-08,1.8079852705453918e-08,2.0771062068449885e-08
5.888653630589115,2.7220811716350857e-08,2.5268709951625316e-08,3.426329657042953e-08,1.8045439004860958e-08,2.0871078744676328e-08
5.8986175115207375,2.5477396677503016e-08,2.502699018031979e-08,3.4153132281925166e-08,1.802835402972724e-08,2.0872667882154243e-08
5.90858139245236,2.6688158007294285e-08,2.5039372753616002e-08,3.39999258322178e-08,1.7889732880231766e-08,2.065973552874752e-08
5.918545273383983,2.8006815269932438e-08,2.4710830244321135e-08,3.373711051530803e-08,1.7754060205655937e-08,2.033107421339519e-08
5.928509154315606,2.3951505806860526e-08,2.4660273144464832e-08,3.348858553727292e-08,1.769013081810698e-08,2.026420453304208e-08
5.938473035247228,2.7247957022409997e-08,2.4601382793252667e-08,3.3368827027862044e-08,1.7548010099855198e-08,2.0295204794096117e-08
5.948436916178852,2.8168874846095383e-08,2.4213604630145245e-08,3.324219547176417e-08,1.755956253977333e-08,2.012154051289886e-08
5.958400797110475,2.9542129493258065e-08,2.4478668513115077e-08,3.305565781530524e-08,1.733383316615619e-08,2.0038338200180176e-08
5.968364678042097,3.44057957439933e-08,2.4137589126763e-08,3.287951969502681e-08,1.7128193655796636e-08,2.0064553902577422e-08
5.97832855897372,3.033135303107664e-08,2.4125398757277373e-08,3.2700939997984105e-08,1.722060632514867e-08,1.9885831388561157e-08
5.988292439905343,3.192171632249771e-08,2.4060201858195508e-08,3.237416832228335e-08,1.710538395420589e-08,1.9749683380327792e-08
5.998256320836966,3.0167692601475704e-08,2.3948257378792336e-08,3.236210678557597e-08,1.705124482196226e-08,1.9555139935442577e-08
6.008220201768589,3.116108505336621e-08,2.390733247333838e-08,3.2059510394318315e-08,1.6941498278368642e-08,1.9467918496865986e-08
6.018184082700212,3.1689843159418814e-08,2.362036908719651e-08,3.193906248922029e-08,1.6791710116999664e-08,1.9474466898223012e-08
6.0281479636318345,3.226703531314976e-08,2.3622123376940965e-08,3.1880303847358756e-08,1.6834180283610402e-08,1.93435561695009e-08
6.038111844563457,3.354871645524193e-08,2.3350559690400783e-08,3.160597072228957e-08,1.6690404447481344e-08,1.9321190511892956e-08
6.04807572549508,3.12514504766266e-08,2.3254203843331168e-08,3.1446176456244793e-08,1.6630460339189435e-08,1.9181900226699548e-08
6.0580396064267035,2.9245504654539816e-08,2.3176064693910774e-08,3.1271292557916366e-08,1.653098615505895e-08,1.8989013243401267e-08
6.068003487358326,2.719168206346374e-08,2.2919330593287427e-08,3.103894446808327e-08,1.6436675299045653e-08,1.8866037924606045e-08
6.077967368289949,2.7108296343215036e-08,2.2827393938695755e-08,3.090603730331671e-08,1.6338724228345137e-08,1.895169831921609e-08
6.087931249221572,2.5169676942449722e-08,2.2892068016270536e-08,3.0789216295366564e-08,1.631002549116538e-08,1.877772415734457e-08
6.097895130153194,2.462742542648281e-08,2.2807690242964405e-08,3.06646094932788e-08,1.6293208061908764e-08,1.8760271231685502e-08
6.107859011084818,2.0539724651515348e-08,2.2688066637060897e-08,3.051069693492644e-08,1.6105899549843993e-08,1.8573286171456954e-08
6.117822892016441,2.347792103295705e-08,2.2666023578347006e-08,3.034426869045895e-08,1.6099332586162553e-08,1.8525544252620814e-08
6.127786772948063,2.6569242292463042e-08,2.2619137139232562e-08,3.01807712996925e-08,1.5956847409298095e-08,1.8377415225499063e-08
6.137750653879686,3.124274413667083e-08,2.2430893252307196e-08,2.997571528030746e-08,1.584864230476286e-08,1.829860760487612e-08
6.147714534811309,2.951004099396965e-08,2.248102113786314e-08,2.9977562903642844e-08,1.5817411673380096e-08,1.8183718470055017e-08
6.157678415742931,3.09276784477134e-08,2.2252590147961978e-08,2.9748425456602847e-08,1.574645254673616e-08,1.812451197493529e-08
6.167642296674555,2.961750950832302e-08,2.2169587668711356e-08,2.9520967520914333e-08,1.5677005874851306e-08,1.807692804984848e-08
6.177606177606178,2.900300457696041e-08,2.205832071969004e-08,2.938702248433537e-08,1.5560205327059787e-08,1.787977416162181e-08
6.1875700585378,2.7359471254809158e-08,2.188163263128456e-08,2.9182679412505437e-08,1.550685725272954e-08,1.7866207459630914e-08
6.197533939469423,2.528068835328521e-08,2.1806645423474268e-08,2.9227508475597026e-08,1.542848953301934e-08,1.7805770363051374e-08
6.207497820401046,2.5163333762956022e-08,2.1550330659189204e-08,2.88851052303543e-08,1.5386793913338717e-08,1.7705667637295324e-08
6.217461701332669,2.751263194311067e-08,2.1607707251794582e-08,2.882432400909601e-08,1.5302093254678144e-08,1.7633017460336624e-08
6.227425582264292,2.355570910240705e-08,2.1395924849671975e-08,2.8859151089086117e-08,1.5196535952245495e-08,1.7527624085584066e-08
6.237389463195915,2.2883004884455037e-08,2.1235544312605056e-08,2.8552979939863732e-08,1.5194166464566864e-08,1.7462270666935857e-08
6.2473533441275375,2.2898361802597367e-08,2.1203928063229963e-08,2.8406434911344753e-08,1.5124999563057556e-08,1.7367628873148106e-08
6.25731722505916,2.4139680024731834e-08,2.1217038626773037e-08,2.8286116747100635e-08,1.511238761809162e-08,1.724786601341155e-08
6.267281105990783,2.3191797274446118e-08,2.1098452530251542e-08,2.8009089549722277e-08,1.484108759950605e-08,1.7162177721204163e-08
6.2772449869224065,2.250364171802873e-08,2.1041079680014367e-08,2.796428560573026e-08,1.490409496029093e-08,1.7197484912689264e-08
6.287208867854029,2.1871042539688308e-08,2.0989608242774673e-08,2.783554826906579e-08,1.491053323971539e-08,1.7029518118207385e-08
6.297172748785652,2.0153001802527274e-08,2.086105720905208e-08,2.7741010625596204e-08,1.4754332632487228e-08,1.6962184861185186e-08
6.307136629717275,2.342841463848635e-08,2.090529433925628e-08,2.7666725003472286e-08,1.4677605901231206e-08,1.678332982759725e-08
6.317100510648897,2.2846249454004093e-08,2.0654311546652926e-08,2.7434618885226888e-08,1.4588427354911189e-08,1.677491178539849e-08
6.327064391580521,2.6059340962358512e-08,2.064633870706474e-08,2.729134738253441e-08,1.4526087460399393e-08,1.6676387276784517e-08
6.337028272512144,2.7158688455077866e-08,2.0457929034440556e-08,2.7211042499054205e-08,1.4467987085149196e-08,1.6669116635960376e-08
6.346992153443766,2.5866370371480993e-08,2.041839441830381e-08,2.707003886381241e-08,1.4385802651275386e-08,1.6593824403706024e-08
6.356956034375389,2.4906766530641926e-08,2.015283006192134e-08,2.702579632294885e-08,1.436549712051736e-08,1.6482690034780228e-08
6.366919915307012,2.29407375464932e-08,2.009967917279723e-08,2.6855747614675426e-08,1.4224752219139289e-08,1.6435716243468657e-08
6.376883796238635,2.4182847047110824e-08,2.0076437415120714e-08,2.6731583556297676e-08,1.4187184739092749e-08,1.6268436280094794e-08
6.386847677170258,2.1742227755335235e-08,2.0012331551231e-08,2.6635848891741274e-08,1.4104038430583095e-08,1.629536356953743e-08
6.396811558101881,2.2138497036969735e-08,1.9840478469859573e-08,2.6594568743063007e-08,1.4037440855652e-08,1.6200088007141567e-08
6.406775439033503,2.029518017271647e-08,1.9604643528030447e-08,2.6432686378066997e-08,1.4042149931873106e-08,1.606203974272923e-08
6.416739319965126,1.9565660796002817e-08,1.9718065475565688e-08,2.6326319136189464e-08,1.3946639249781582e-08,1.60632403671731e-08
6.426703200896749,2.152071080870561e-08,1.959618292005803e-08,2.6197078051520678e-08,1.3868416349134983e-08,1.604406887730225e-08
6.436667081828372,2.186468888223838e-08,1.9553018322515384e-08,2.6097692248319833e-08,1.386593006450374e-08,1.5958730080237533e-08
6.446630962759995,2.319276068455852e-08,1.9473183486989047e-08,2.6022975217504392e-08,1.3727725143015313e-08,1.5796591310682633e-08
6.456594843691618,2.156797676599166e-08,1.9449507600634978e-08,2.591484007716448e-08,1.373884427445083e-08,1.5705771064739378e-08
6.4665587246232406,2.0806846914592467e-08,1.930580664300086e-08,2.5709354781057044e-08,1.3625605124782042e-08,1.570251695865323e-08
6.476522605554863,2.076547691085575e-08,1.9130387708432702e-08,2.555346726455635e-08,1.3629978312865054e-08,1.5744826917241097e-08
6.486486486486487,2.0227711796878516e-08,1.9116200481638867e-08,2.553926456387171e-08,1.357986389443483e-08,1.5574231522848757e-08
6.4964503674181096,2.146562512171083e-08,1.8868772187055535e-08,2.5423260512054782e-08,1.3479418296455052e-08,1.5528773985057102e-08
6.506414248349732,2.2137884926114893e-08,1.8943402401426925e-08,2.5366403477877298e-08,1.337664538055357e-08,1.5419310273674165e-08
6.516378129281355,2.3379648710444678e-08,1.878667392839151e-08,2.5203474601789443e-08,1.3319078946745201e-08,1.537051161360249e-08
6.526342010212978,2.3641934152018717e-08,1.8713501996005808e-08,2.501809759654359e-08,1.325774536541675e-08,1.5271631739588824e-08
6.5363058911446,2.3101079507664285e-08,1.8558240574839105e-08,2.4967930404896148e-08,1.3249304350953435e-08,1.5274533333579302e-08
6.546269772076224,2.281265497872009e-08,1.8483509446725118e-08,2.500361598671423e-08,1.3155549632176036e-08,1.5226652636409625e-08
6.556233653007847,2.2233646785401482e-08,1.8362478266412084e-08,2.485390586281338e-08,1.3149705822873601e-08,1.5142887630277172e-08
6.566197533939469,2.1180263026598584e-08,1.8465490568345434e-08,2.474973581462158e-08,1.3019547153572716e-08,1.504247229480096e-08
6.576161414871092,1.9160419402522678e-08,1.8297760307672855e-08,2.4642341030977407e-08,1.2982751889261543e-08,1.4927799154034892e-08
6.586125295802715,1.7839362659682317e-08,1.8238292707500056e-08,2.4487554189071992e-08,1.2957321369624043e-08,1.4937225495643446e-08
6.596089176734338,1.7498273824990347e-08,1.809776136145271e-08,2.4461532313567296e-08,1.2854751829232626e-08,1.4868847888601746e-08
6.606053057665961,1.8750949269915467e-08,1.794637471229344e-08,2.4352317646957012e-08,1.2849236687095616e-08,1.4754584614550587e-08
6.616016938597584,1.8982096062016376e-08,1.801516824014168e-08,2.4199475231901716e-08,1.2782997144906693e-08,1.4738145648898047e-08
6.6259808195292065,2.0659563803630735e-08,1.7783286427840213e-08,2.4264769734691677e-08,1.2645252650584417e-08,1.4701724724865496e-08
6.635944700460829,2.0863510348427658e-08,1.7761332980649085e-08,2.4042613110865646e-08,1.2674237837507279e-08,1.4626852407092447e-08
6.645908581392452,2.1392959491813655e-08,1.7752694896949282e-08,2.3977121903885632e-08,1.2609878887306102e-08,1.4569958667107698e-08
6.6558724623240755,2.0857408601523363e-08,1.7686705892407592e-08,2.3917106103638083e-08,1.2550357509279153e-08,1.4466075649831593e-08
6.665836343255698,1.9431113577018435e-08,1.7545316301076108e-08,2.3758829365228315e-08,1.245328334312984e-08,1.4396228886254208e-08
6.675800224187321,1.9845541098027332e-08,1.7386465680106765e-08,2.3697004378077208e-08,1.2449176181312196e-08,1.4415511360274247e-08
6.685764105118944,1.9424171121445024e-08,1.730200447239778e-08,2.357292722902103e-08,1.246020808687587e-08,1.4327835756607018e-08
6.695727986050566,2.0054932604485865e-08,1.716228631395651e-08,2.3476421121295134e-08,1.2324963940376148e-08,1.4275577108617825e-08
6.70569186698219,1.9581281866284354e-08,1.7230773855442692e-08,2.336073432304799e-08,1.2271582435628424e-08,1.4161568032813185e-08
6.715655747913813,1.944460635018529e-08,1.7102380983712445e-08,2.324330730661215e-08,1.22194091993526e-08,1.4118436199103566e-08
6.725619628845435,1.988246769842361e-08,1.713592510243905e-08,2.310041517188257e-08,1.2211558993777864e-08,1.4072690014514922e-08
6.735583509777058,2.0140542519551403e-08,1.7026642857072464e-08,2.3100343011280803e-08,1.2179883694475618e-08,1.4042117612413786e-08
6.745547390708681,1.9969642710531624e-08,1.6897081647061665e-08,2.3068787295618186e-08,1.2096797926925653e-08,1.3988680789340356e-08
6.755511271640303,1.8471128302916675e-08,1.6830793558167568e-08,2.2969804238229615e-08,1.2121212892324024e-08,1.3928858379903433e-08
6.765475152571927,1.8115721263450704e-08,1.6871236947199717e-08,2.2881176853568734e-08,1.1978439345399235e-08,1.3878840974565186e-08
6.77543903350355,1.7077675524198835e-08,1.6815046015508085e-08,2.278483217675782e-08,1.196646679291624e-08,1.375683849826244e-08
6.785402914435172,1.6367065278357252e-08,1.6577045031119198e-08,2.2643766412009828e-08,1.194002090435779e-08,1.3728751870361193e-08
6.795366795366795,1.712746502454166e-08,1.6521942657649055e-08,2.2577394289401913e-08,1.1832504202755201e-08,1.3679807721812591e-08
6.805330676298418,1.8047000489135788e-08,1.6405204772973124e-08,2.2536623285343447e-08,1.1847970837522898e-08,1.3622471616290119e-08
6.815294557230041,1.93649022998747e-08,1.6405810160529314e-08,2.2335526555986474e-08,1.1755313844857762e-08,1.3609383801595449e-08
6.825258438161664,1.9428115942298853e-08,1.624257942088899e-08,2.2319096634919857e-08,1.1671993483731112e-08,1.3546824944093907e-08
6.835222319093287,1.9435991208118854e-08,1.6275415722916814e-08,2.2199448599994547e-08,1.1675862529272478e-08,1.3453153861726284e-08
6.8451862000249095,1.879926650204868e-08,1.6250996335579938e-08,2.2186034962263927e-08,1.1623901472023232e-08,1.3426984583957678e-08
6.855150080956532,1.8917081975218168e-08,1.61629873247584e-08,2.207023957129404e-08,1.1543717851650843e-08,1.335396634360376e-08
6.865113961888155,1.849379966075664e-08,1.603229200612523e-08,2.1975750969208388e-08,1.1539756762391209e-08,1.3311991379503918e-08
6.8750778428197785,1.760572035283606e-08,1.5964716683724935e-08,2.1839033340076047e-08,1.149864009660438e-08,1.3253482236805834e-08
6.885041723751401,1.707016743972414e-08,1.5876616987176627e-08,2.1726220848642074e-08,1.143887306269555e-08,1.3196077432013676e-08
6.895005604683024,1.671146451526021e-08,1.5836809042984034e-08,2.1700218927843708e-08,1.1351381036364937e-08,1.3167935875485075e-08
6.904969485614647,1.75057856499285e-08,1.5820761559942366e-08,2.154253410692897e-08,1.1308296830480022e-08,1.3093083820880253e-08
6.914933366546269,1.75904769477184e-08,1.5713000611919e-08,2.1490571316904472e-08,1.1299621073992658e-08,1.3001046554602033e-08
6.924897247477893,1.8293354882831598e-08,1.5816877571526557e-08,2.1307508633186953e-08,1.1255771511729388e-08,1.2976979213014798e-08
6.934861128409516,1.816992062035014e-08,1.5640649125292457e-08,2.1328513554139693e-08,1.1229973562409381e-08,1.2934206412097305e-08
6.944825009341138,1.754304111673232e-08,1.551301691156476e-08,2.128195399659632e-08,1.1173688390780683e-08,1.2892167801798009e-08
6.954788890272761,1.7381608983305134e-08,1.544162537517548e-08,2.111382720158264e-08,1.1153572602993624e-08,1.2850399054924563e-08
6.964752771204384,1.6231785177369358e-08,1.5513245455325075e-08,2.1094167910729362e-08,1.1056702905945841e-08,1.2808478860002252e-08
6.974716652136007,1.6300579160933017e-08,1.5518527090176742e-08,2.098603898608863e-08,1.1016455969071393e-08,1.270357711006764e-08
6.98468053306763,1.6345345882829747e-08,1.525330513099356e-08,2.0863626086148698e-08,1.0992954333889288e-08,1.2620088060674664e-08
6.994644413999253,1.7001352205875366e-08,1.5265900126422877e-08,2.0769936228695646e-08,1.0940416868499887e-08,1.2614912748034146e-08
7.0046082949308754,1.7387188804903033e-08,1.5158664545673675e-08,2.0763936738286373e-08,1.0902789497031933e-08,1.2550063516654592e-08
7.014572175862498,1.7277275364922243e-08,1.5269071978575985e-08,2.052175938900255e-08,1.0826907097273322e-08,1.2548262494713332e-08
7.024536056794121,1.78096748756684e-08,1.5074379486945727e-08,2.048130142500297e-08,1.0828406544914278e-08,1.2483402509211671e-08
7.0344999377257444,1.7794333566480614e-08,1.5055896727014135e-08,2.0419128368022525e-08,1.0760849591724044e-08,1.2415281199225326e-08
7.044463818657367,1.772692566447886e-08,1.5126117640347717e-08,2.04580636396176e-08,1.0735565752012807e-08,1.239752091480979e-08
7.05442769958899,1.6893356655460414e-08,1.5025351020168033e-08,2.0282390961138914e-08,1.0663863358273941e-08,1.2318200918659856e-08
7.064391580520613,1.605703594426068e-08,1.493677737955839e-08,2.012529263777271e-08,1.0639257715308274e-08,1.2289968916819753e-08
7.074355461452235,1.5887634758657317e-08,1.4828646630241544e-08,2.0129202866060112e-08,1.0589704027299704e-08,1.2218308608486631e-08
7.084319342383859,1.5521508902396665e-08,1.4823678768953127e-08,1.995187354891611e-08,1.0568648427191181e-08,1.2167221213286996e-08
7.094283223315482,1.5579092320970092e-08,1.4754712862508391e-08,1.9926234894727094e-08,1.0481471304564207e-08,1.2142849754799473e-08
7.104247104247104,1.5972318770894642e-08,1.4692836120057861e-08,1.9851129661951396e-08,1.0445259438075956e-08,1.2090603328491396e-08
7.114210985178727,1.6681624113521863e-08,1.4582046224777842e-08,1.980296621796139e-08,1.0438288477815855e-08,1.2029143814942805e-08
7.12417486611035,1.6982296341528738e-08,1.4704803681867354e-08,1.957796787829145e-08,1.0449606605959752e-08,1.1974662625617755e-08
7.134138747041972,1.6573782563320562e-08,1.4555287917861846e-08,1.9609163602249775e-08,1.0405557266907702e-08,1.1935836837639291e-08
7.144102627973596,1.613725180770514e-08,1.4447544745212867e-08,1.9544937963253882e-08,1.034354201715564e-08,1.1903348766613359e-08
7.154066508905219,1.6089908149985263e-08,1.4520243979998909e-08,1.951372417511083e-08,1.0300634035868654e-08,1.1874865543218131e-08
7.164030389836841,1.618088590780779e-08,1.4394295496587995e-08,1.936851814081917e-08,1.0230474020265907e-08,1.1807269617329948e-08
7.173994270768464,1.594734965893684e-08,1.4434768837611873e-08,1.928856742182174e-08,1.0216796493329704e-08,1.1740625278575364e-08
7.183958151700087,1.5724743313981056e-08,1.43243220425369e-08,1.9165025419604764e-08,1.0170784819025248e-08,1.1657943073317959e-08
7.19392203263171,1.5635929760539974e-08,1.4246845764809193e-08,1.9114093498662108e-08,1.0143831669996894e-08,1.1685720403689816e-08
7.203885913563333,1.624716868050559e-08,1.4205675217922966e-08,1.9069217500853808e-08,1.0099643958956344e-08,1.1617944522216965e-08
7.213849794494956,1.63428777775086e-08,1.419219042488598e-08,1.900012614127742e-08,1.0062446204488819e-08,1.1614870501080364e-08
7.2238136754265785,1.6380194025381753e-08,1.4087935420638462e-08,1.879806729736566e-08,1.0031386790286774e-08,1.1546924109044649e-08
7.233777556358201,1.6193394097041294e-08,1.409312761898578e-08,1.8829499575761848e-08,1.0008300915525533e-08,1.1500516135098798e-08
7.243741437289824,1.5756637619024757e-08,1.4108743329818683e-08,1.8787959858972e-08,9.953465415426792e-09,1.1460822658056693e-08
7.2537053182214475,1.5348598363150293e-08,1.399811060815827e-08,1.8705550617903574e-08,9.9121085177319e-09,1.1394792638089458e-08
7.26366919915307,1.4638005346325193e-08,1.3928154508621035e-08,1.8589325935892652e-08,9.850486437959472e-09,1.1400924318730064e-08
7.273633080084693,1.4813690582087988e-08,1.3834652658809497e-08,1.856803705440295e-08,9.826301828984265e-09,1.1311387206081719e-08
7.283596961016316,1.4947238642267875e-08,1.3759245734254886e-08,1.846629050541626e-08,9.79035232164962e-09,1.1279756836016095e-08
7.293560841947938,1.5284917908298418e-08,1.3730173615941109e-08,1.8389593423110653e-08,9.750652042487504e-09,1.1243949520852773e-08
7.303524722879562,1.5648268001128527e-08,1.373974690303412e-08,1.8325922956528224e-08,9.73564135535361e-09,1.1197180549888542e-08
7.313488603811185,1.5367178472367655e-08,1.3659555591955325e-08,1.82153631460463e-08,9.695891226107922e-09,1.115327229623378e-08
7.323452484742807,1.56414816200221e-08,1.3727481307766342e-08,1.8118760211900963e-08,9.683969242146245e-09,1.111019599015958e-08
7.33341636567443,1.5491237152120274e-08,1.3638112440154903e-08,1.8182042479450358e-08,9.640118453212963e-09,1.106397402417866e-08
7.343380246606053,1.55580218376478e-08,1.3516598509410796e-08,1.808395295687617e-08,9.605542341172379e-09,1.101811112061301e-08
7.353344127537675,1.517294786143277e-08,1.3535720004487577e-08,1.8002016399979727e-08,9.56075345247329e-09,1.0987076699354219e-08
7.363308008469299,1.4710493000870724e-08,1.3444345285024924e-08,1.790921323814449e-08,9.531039678890126e-09,1.0964345932904316e-08
7.373271889400922,1.4547803167061707e-08,1.341845582494256e-08,1.782316798729506e-08,9.484203851218679e-09,1.0923976891915122e-08
7.383235770332544,1.4584606702979951e-08,1.3386247114304647e-08,1.7778510573900926e-08,9.48821458804452e-09,1.0843890658699586e-08
7.393199651264167,1.4791055134998363e-08,1.328705978964236e-08,1.7716447593074816e-08,9.395442762311265e-09,1.0839791469540792e-08
7.40316353219579,1.502516678594897e-08,1.3218108791877303e-08,1.7647225772860616e-08,9.362771756104533e-09,1.0785207072598148e-08
7.413127413127413,1.510853321270133e-08,1.3232032642951392e-08,1.7640903652611706e-08,9.321084400544315e-09,1.079042152213324e-08
7.423091294059036,1.513689117763813e-08,1.3165313674199889e-08,1.7449353013717146e-08,9.343502919323129e-09,1.0717645465824743e-08
7.433055174990659,1.4955074025425703e-08,1.3053343750502356e-08,1.7492058458985503e-08,9.31385292752024e-09,1.0688539482942898e-08
7.4430190559222815,1.4394867459387382e-08,1.3111536833889575e-08,1.749757837869689e-08,9.265096546161486e-09,1.0659486100821037e-08
7.452982936853904,1.403196279788593e-08,1.301400532591915e-08,1.736733268649003e-08,9.225258241496549e-09,1.0603256989512953e-08
7.462946817785528,1.3982884561608978e-08,1.301620742879515e-08,1.724768788407356e-08,9.167129239274857e-09,1.0581011037802658e-08
7.4729106987171505,1.408233587688657e-08,1.2936519437679123e-08,1.7270066833009814e-08,9.161915005942312e-09,1.0547266752782273e-08
7.482874579648773,1.4110182174414029e-08,1.2826570301058852e-08,1.718866289643672e-08,9.141960033381672e-09,1.0513125475620815e-08
7.492838460580396,1.4102326695093121e-08,1.2756269154868624e-08,1.7144161696800602e-08,9.044339205736397e-09,1.0462399735924326e-08
7.502802341512019,1.429231434792063e-08,1.2844679833631424e-08,1.7094704707049106e-08,9.040156392408526e-09,1.04109041391662e-08
7.512766222443641,1.4449868048226153e-08,1.2718314568384157e-08,1.7067552867323172e-08,9.055105354858381e-09,1.0407000237198372e-08
7.522730103375265,1.4584671444577424e-08,1.2702331507765074e-08,1.6948736775845986e-08,9.037058922391871e-09,1.0357493974847808e-08
7.532693984306888,1.4484688546554903e-08,1.2620198484801313e-08,1.6953333817113034e-08,8.94022117565849e-09,1.0348638043292565e-08
7.54265786523851,1.4053554753747385e-08,1.2552942420189114e-08,1.6895014965695498e-08,8.93377942538019e-09,1.0279786866257271e-08
7.552621746170133,1.3884468842078419e-08,1.25460475630035e-08,1.6931859834779405e-08,8.879293299199083e-09,1.0237296213804205e-08
7.562585627101756,1.3506199222774174e-08,1.2454290148378783e-08,1.6776225520816197e-08,8.88093195266409e-09,1.0222013420605006e-08
7.572549508033379,1.3388953578951125e-08,1.2362165953624491e-08,1.6653531760450762e-08,8.805957411179069e-09,1.0184325027052632e-08
7.582513388965002,1.3475523821731902e-08,1.2423332692409792e-08,1.6635887992837782e-08,8.831569660776367e-09,1.0151966331577798e-08
7.592477269896625,1.365400085947345e-08,1.239940012397054e-08,1.6624964838349606e-08,8.801022990462465e-09,1.013410902076094e-08
7.6024411508282475,1.3879181176848278e-08,1.2243989299477943e-08,1.6587369833542776e-08,8.739724453935833e-09,1.0071612782919726e-08
7.61240503175987,1.379248933481266e-08,1.2280596425004263e-08,1.654995487220596e-08,8.678617965586165e-09,1.0067924234888313e-08
7.622368912691493,1.3704367441337585e-08,1.2203945060781923e-08,1.639275870047707e-08,8.725049923545881e-09,1.0029341281377406e-08
7.6323327936231165,1.3561675324269956e-08,1.2127115180777206e-08,1.6401883467081743e-08,8.691020932784374e-09,1.000141527581487e-08
7.642296674554739,1.334029211609216e-08,1.207544153750262e-08,1.6379949094274703e-08,8.637838342075436e-09,9.956249386234883e-09
7.652260555486362,1.3346609543120106e-08,1.2017430602822558e-08,1.6325455927865578e-08,8.59905011050505e-09,9.918443345629475e-09
7.662224436417985,1.3121158066530226e-08,1.2028012394045909e-08,1.6278641973036944e-08,8.55076068036902e-09,9.887087601135864e-09
7.672188317349607,1.3036871652176194e-08,1.1942150994658826e-08,1.6225804668537843e-08,8.553088529047753e-09,9.898739954944262e-09
7.682152198281231,1.3096039074475929e-08,1.1868575239136574e-08,1.6180252552786335e-08,8.577571800492644e-09,9.834951078482198e-09
7.692116079212854,1.3205385918988064e-08,1.1810446870383134e-08,1.6127396909874202e-08,8.471412400849029e-09,9.788615172609915e-09
7.702079960144476,1.324288990314848e-08,1.19101058287718e-08,1.60949577166351e-08,8.46081736807242e-09,9.735511611759759e-09
7.712043841076099,1.329629982331131e-08,1.1765384748148506e-08,1.6091450146293296e-08,8.451693216521298e-09,9.742991799124592e-09
7.722007722007722,1.333565406744278e-08,1.172173243598751e-08,1.5968318883467282e-08,8.403355505419697e-09,9.704724689124611e-09
7.731971602939344,1.3132895369683376e-08,1.169670671576827e-08,1.5971660629075792e-08,8.355567892752715e-09,9.689522357351947e-09
7.741935483870968,1.2849460717155112e-08,1.1678095323754916e-08,1.588322767198285e-08,8.345721550716683e-09,9.638481824604082e-09
7.751899364802591,1.2705118960101891e-08,1.163942142772514e-08,1.5869567249321385e-08,8.301170732312275e-09,9.588112058584953e-09
7.761863245734213,1.253833123938404e-08,1.1518587438446347e-08,1.580282170682387e-08,8.269309530922477e-09,9.586735242712837e-09
7.771827126665836,1.2645797278958536e-08,1.1463408967086384e-08,1.5706180257569305e-08,8.231727033029933e-09,9.534324603063641e-09
7.781791007597459,1.265679814931838e-08,1.1523680358083524e-08,1.5654852327778605e-08,8.24308272103814e-09,9.520900609652243e-09
7.791754888529082,1.2764729315357258e-08,1.1504339522525614e-08,1.5662658473448837e-08,8.191443063130496e-09,9.486000401068836e-09
7.801718769460705,1.267857564831136e-08,1.1388838134353529e-08,1.5546489754897825e-08,8.168090607432342e-09,9.437976330001026e-09
7.811682650392328,1.2753610332765947e-08,1.1393341974798324e-08,1.5548213011110802e-08,8.128917097286637e-09,9.411408354662575e-09
7.8216465313239505,1.2736901093357133e-08,1.1336005455644747e-08,1.5489389349569808e-08,8.145190353626854e-09,9.404577368303772e-09
7.831610412255573,1.2718401309151072e-08,1.1286169874334606e-08,1.5387839887099763e-08,8.105448021372257e-09,9.36361404989503e-09
7.841574293187196,1.244373924395954e-08,1.1219615722406608e-08,1.5362443412030473e-08,8.036011196071999e-09,9.322657235803062e-09
7.8515381741188195,1.2398122867652565e-08,1.1171611417665146e-08,1.5357501359293116e-08,8.052409450778923e-09,9.304685123263234e-09
7.861502055050442,1.2277932743674568e-08,1.1185824864919873e-08,1.5256537804835897e-08,8.02299577912661e-09,9.239409516558588e-09
7.871465935982065,1.2166489836416408e-08,1.1129640715235276e-08,1.5198735883945668e-08,8.023435924358256e-09,9.283360773640345e-09
7.881429816913688,1.2343258381349151e-08,1.109104108943907e-08,1.5112666038276966e-08,7.977675364373691e-09,9.237343769978984e-09
7.89139369784531,1.2386336721935383e-08,1.099354189414659e-08,1.5095686215608542e-08,7.909610891136293e-09,9.177059129142993e-09
7.901357578776934,1.2361066962275001e-08,1.1101907511291303e-08,1.5137449937804637e-08,7.91545097756605e-09,9.139919073554009e-09
7.911321459708557,1.2303349585051023e-08,1.1041946856349019e-08,1.5059924144955246e-08,7.884899897084978e-09,9.123624590156429e-09
7.921285340640179,1.227767692844305e-08,1.095720476389115e-08,1.500066025819484e-08,7.850386814006605e-09,9.092966426387412e-09
7.931249221571802,1.2124008000218727e-08,1.0935933214041442e-08,1.4961623005068067e-08,7.826045248886193e-09,9.063830878659354e-09
7.941213102503425,1.1975425925388366e-08,1.0891886869846773e-08,1.4855336197976153e-08,7.80258545906085e-09,9.02876454611735e-09
7.951176983435048,1.201593444111653e-08,1.0844295750448057e-08,1.484365104128909e-08,7.766835129700581e-09,8.979384282855964e-09
7.961140864366671,1.1936481852825719e-08,1.0786461780785668e-08,1.4801257571046653e-08,7.761156695216303e-09,8.987531221768383e-09
7.971104745298294,1.1915008593092956e-08,1.0762226604418356e-08,1.4732123136393448e-08,7.729472439020034e-09,8.929424217837928e-09
7.981068626229916,1.1829044873829679e-08,1.0748535913531375e-08,1.4674132451958988e-08,7.714984600173266e-09,8.915152180456971e-09
7.991032507161539,1.1966283680766184e-08,1.079249288302177e-08,1.466713124937365e-08,7.665098064251518e-09,8.888189589980769e-09
8.000996388093162,1.1970240080273256e-08,1.069580958197392e-08,1.4545694321860491e-08,7.671571360900411e-09,8.835730342414696e-09
8.010960269024785,1.2006347877219435e-08,1.0684077432304481e-08,1.4529032161004512e-08,7.643853389438598e-09,8.814652325920753e-09
8.020924149956407,1.1980515184194836e-08,1.0619817080121462e-08,1.4485538458740001e-08,7.632509243832399e-09,8.813537216392321e-09
8.03088803088803,1.1778638370619181e-08,1.0643660962518192e-08,1.4367404317235046e-08,7.576305477868117e-09,8.761755719343287e-09
8.040851911819654,1.1667776379789113e-08,1.0558507361736879e-08,1.4368737898249314e-08,7.576332306556317e-09,8.74429984884981e-09
8.050815792751276,1.1663798313394368e-08,1.0464352658942007e-08,1.4367857689644107e-08,7.559730275265676e-09,8.710386468066251e-09
8.0607796736829,1.1641901116067849e-08,1.0520773535300165e-08,1.4309279730309065e-08,7.512910239372362e-09,8.66715513342875e-09
8.070743554614522,1.1568409561823723e-08,1.0425592047546587e-08,1.4231149287175074e-08,7.520086320033272e-09,8.66525031576346e-09
8.080707435546145,1.1650241059248414e-08,1.0438200305624385e-08,1.4137117236357033e-08,7.492144477143102e-09,8.64861811109642e-09
8.090671316477769,1.1651505678994348e-08,1.0414232428000427e-08,1.4128008272914744e-08,7.473977283770477e-09,8.602206293269082e-09
8.10063519740939,1.1540500960501732e-08,1.0423382718318685e-08,1.4115043570038873e-08,7.460579396049931e-09,8.611363834834364e-09
8.110599078341014,1.1592676280108544e-08,1.0450191148522668e-08,1.4042503896343582e-08,7.414950247433376e-09,8.536002678010042e-09
8.120562959272636,1.1582946691743146e-08,1.0363461673423198e-08,1.3977088159670963e-08,7.3540978997665694e-09,8.504184785626879e-09
8.13052684020426,1.1476407236804265e-08,1.0281182954362856e-08,1.396155642655008e-08,7.337936236576561e-09,8.484544882601586e-09
8.140490721135881,1.1457445949042658e-08,1.0263576978661423e-08,1.3842547908568706e-08,7.346131643778429e-09,8.447444581557529e-09
8.150454602067505,1.1387296326814113e-08,1.0298503975290248e-08,1.3847640252410844e-08,7.324443724963205e-09,8.41629142436931e-09
8.160418482999129,1.1361558425373452e-08,1.0185370182787475e-08,1.3776735017157936e-08,7.291407868654039e-09,8.423970514976742e-09
8.17038236393075,1.1301943365154712e-08,1.018592032483067e-08,1.3742075587137367e-08,7.267370279931034e-09,8.383733635630886e-09
8.180346244862374,1.1308974825951522e-08,1.0131236922039313e-08,1.3692630284079915e-08,7.266007889021397e-09,8.353428807165533e-09
8.190310125793996,1.136175825544478e-08,1.0195803233127383e-08,1.3725711914576445e-08,7.206771337074113e-09,8.330449350374502e-09
8.20027400672562,1.130869671683625e-08,1.0111860018547843e-08,1.360246373607267e-08,7.213682680739797e-09,8.29291927970096e-09
8.210237887657243,1.1268736268823328e-08,1.0122680764176487e-08,1.3535884583838293e-08,7.205696996463713e-09,8.271608783395005e-09
8.220201768588865,1.1244852208384337e-08,1.0056623815310024e-08,1.3560465754428681e-08,7.143752919050138e-09,8.257350735124345e-09
8.230165649520488,1.1072815927785452e-08,1.0063457603811123e-08,1.3436683820035969e-08,7.129963199233378e-09,8.217909637546192e-09
8.24012953045211,1.1051310239089171e-08,1.0010964891495437e-08,1.3407920132644864e-08,7.115252869487361e-09,8.202599567967155e-09
8.250093411383734,1.108817277279199e-08,9.930927731181466e-09,1.3384096598263434e-08,7.109186832930546e-09,8.169451322561323e-09
8.260057292315357,1.1074183216074501e-08,9.975767043944552e-09,1.3349114932516549e-08,7.074280782781735e-09,8.145726920011699e-09
8.27002117324698,1.0978487794607746e-08,9.874529672476337e-09,1.3277951378007535e-08,7.072384726969045e-09,8.098842228524493e-09
8.279985054178603,1.1055966439993217e-08,9.88342450327568e-09,1.3284540692334518e-08,7.032590394783782e-09,8.11240604495949e-09
8.289948935110225,1.099444300912653e-08,9.921745876597123e-09,1.3206083580533483e-08,7.031894248438226e-09,8.07991094864189e-09
8.299912816041848,1.0983001954868477e-08,9.85710586669927e-09,1.3149207913118232e-08,7.0080015421352704e-09,8.104335897031885e-09
8.309876696973472,1.1014160755871461e-08,9.870356413113304e-09,1.3126954965886265e-08,6.9677550388206114e-09,8.030933969768037e-09
8.319840577905094,1.0966167702878442e-08,9.815275244848076e-09,1.3108963504765523e-08,6.945266346635245e-09,8.001292859628227e-09
8.329804458836717,1.0820270797450076e-08,9.728047365717792e-09,1.3052090684913341e-08,6.900046679617804e-09,7.959866324375082e-09
8.339768339768339,1.0795940155127153e-08,9.704177162901703e-09,1.3023714586372689e-08,6.903500162510505e-09,7.928014114192394e-09
8.349732220699963,1.0758252371629426e-08,9.73762664813015e-09,1.2952178140405008e-08,6.875297264408609e-09,7.913578142902512e-09
8.359696101631586,1.0678489958080146e-08,9.637439567121639e-09,1.2918514201072986e-08,6.866427055860051e-09,7.914491902493463e-09
8.369659982563208,1.0682021080734352e-08,9.605684146978138e-09,1.286954546087529e-08,6.866190931975774e-09,7.90003476047632e-09
8.379623863494832,1.0694826862287829e-08,9.599753709351713e-09,1.2830188346618032e-08,6.80806982466438e-09,7.84825073784375e-09
8.389587744426453,1.0691311917800918e-08,9.60220523757021e-09,1.2858603475965163e-08,6.798163706856271e-09,7.840430329930176e-09
8.399551625358077,1.0617964517425818e-08,9.57952535677551e-09,1.2784079893381724e-08,6.8083798058290756e-09,7.79614321054921e-09
8.409515506289699,1.0649530506609941e-08,9.585452823850692e-09,1.2746811284364984e-08,6.7738088542243e-09,7.79516064910255e-09
8.419479387221322,1.0620328897943837e-08,9.508148897204925e-09,1.2703917671071685e-08,6.733464221884618e-09,7.761365817376012e-09
8.429443268152946,1.0491247701485246e-08,9.50889910673838e-09,1.2671065237280563e-08,6.71124638420467e-09,7.72958393517408e-09
8.439407149084568,1.0516492619624762e-08,9.451098644927681e-09,1.2626759371189192e-08,6.711710801453536e-09,7.717824155246043e-09
8.449371030016191,1.0471092472851338e-08,9.414662590712294e-09,1.2617855467214e-08,6.715152083325814e-09,7.692178344086789e-09
8.459334910947813,1.0408394734850146e-08,9.394477782036644e-09,1.2547611356345721e-08,6.656901360027985e-09,7.677970843885523e-09
8.469298791879437,1.033631735519991e-08,9.323473472842541e-09,1.2475458942020648e-08,6.6634293439685135e-09,7.629143058648405e-09
8.47926267281106,1.04289998858381e-08,9.329234723467996e-09,1.24952043294167e-08,6.623577089407569e-09,7.640741120833663e-09
8.489226553742682,1.0389057106641438e-08,9.351232495317036e-09,1.2466766952754972e-08,6.6292475715468105e-09,7.628786070921598e-09
8.499190434674306,1.0361546853403525e-08,9.283419155394405e-09,1.238338232425154e-08,6.616735400258144e-09,7.645331256683119e-09
8.509154315605928,1.0358636822745752e-08,9.309639636830112e-09,1.2396680995231272e-08,6.580885826900046e-09,7.585747302095966e-09
8.519118196537551,1.0288270652851203e-08,9.228823253415376e-09,1.2363468734306676e-08,6.557113538139472e-09,7.540952891288638e-09
8.529082077469175,1.019144518975466e-08,9.1745725708604e-09,1.228605275929797e-08,6.520631819920341e-09,7.514636594739212e-09
8.539045958400797,1.0177306120972591e-08,9.17653272554326e-09,1.2315027684365253e-08,6.5120664811684926e-09,7.482995138969044e-09
8.54900983933242,1.0150433879903646e-08,9.15849267432983e-09,1.2257132048883647e-08,6.4948716764646784e-09,7.477496387187833e-09
8.558973720264042,1.0062207524395266e-08,9.081988125940739e-09,1.2230831366566507e-08,6.495165084286414e-09,7.471528340106293e-09
8.568937601195666,1.0015622867143563e-08,9.030750090794078e-09,1.2182522240180707e-08,6.453500815735751e-09,7.463982759257223e-09
8.57890148212729,1.0058892017300998e-08,9.041759469035267e-09,1.2164979782733735e-08,6.45811590341514e-09,7.425157787770146e-09
8.588865363058911,9.993568043175332e-09,9.01119860400696e-09,1.2188438100372088e-08,6.413741497441738e-09,7.417999823125143e-09
8.598829243990535,9.982628854404835e-09,8.981623482133363e-09,1.2122592431829038e-08,6.4085099877371324e-09,7.376288724080398e-09
8.608793124922157,1.0009258116186808e-08,9.030241368519241e-09,1.2140325567446692e-08,6.390582456593317e-09,7.379014305157611e-09
8.61875700585378,9.969117403949697e-09,8.970056025600434e-09,1.2058703455048639e-08,6.364334314376061e-09,7.33281683475178e-09
8.628720886785402,9.884483513450269e-09,8.913156240444601e-09,1.2043151279551107e-08,6.363760464574229e-09,7.3085376259462505e-09
8.638684767717026,9.841159474143957e-09,8.89040710861938e-09,1.1986526134457593e-08,6.357678347572308e-09,7.3005281586025754e-09
8.64864864864865,9.7515273533018e-09,8.872374285746735e-09,1.1994555757320265e-08,6.348681952421947e-09,7.27891150923797e-09
8.658612529580271,9.748184488142965e-09,8.83738665582041e-09,1.1964684103291258e-08,6.284602202369415e-09,7.261821321325387e-09
8.668576410511895,9.748534765602519e-09,8.77155703644623e-09,1.188639320364125e-08,6.287728418618947e-09,7.2360135015430595e-09
8.678540291443516,9.789147914933652e-09,8.771773192747505e-09,1.1883112133944424e-08,6.261663199952935e-09,7.224617942647463e-09
8.68850417237514,9.704361240400042e-09,8.791009544633624e-09,1.1820667115366308e-08,6.2590701152327634e-09,7.2214210723586795e-09
8.698468053306764,9.68893891552457e-09,8.735027908630638e-09,1.181177320797245e-08,6.226713500864439e-09,7.217351569129261e-09
8.708431934238385,9.692393597911622e-09,8.707708212792106e-09,1.1784457192706136e-08,6.219206302746656e-09,7.1717590869631825e-09
8.718395815170009,9.609242589117284e-09,8.672817049965045e-09,1.1753071843780134e-08,6.202149112762742e-09,7.1408622780628575e-09
8.72835969610163,9.585445433396295e-09,8.606094267350877e-09,1.1716739319842488e-08,6.167460121309568e-09,7.129098170331799e-09
8.738323577033254,9.53249989153663e-09,8.648311170003202e-09,1.171869356846715e-08,6.1601857556171105e-09,7.087645295535186e-09
8.748287457964878,9.5203689705451e-09,8.585898020667656e-09,1.1732466022080688e-08,6.155560271656412e-09,7.075253901475074e-09
8.7582513388965,9.425430760425474e-09,8.553006753599958e-09,1.1652729630027705e-08,6.138708641058919e-09,7.0675073290456946e-09
8.768215219828123,9.421567959974068e-09,8.505146693010886e-09,1.1623909707693641e-08,6.098856452025784e-09,7.071639896744547e-09
8.778179100759745,9.429977179266981e-09,8.498757908992419e-09,1.1586359304389903e-08,6.101391448959392e-09,7.036821259060591e-09
8.788142981691369,9.411687500334063e-09,8.483186052381047e-09,1.1593101157345653e-08,6.060682836907489e-09,7.039944330387543e-09
8.798106862622992,9.395403689214402e-09,8.432339638446206e-09,1.1535827491693291e-08,6.0627873975735876e-09,7.001454575300455e-09
8.808070743554614,9.426789163634407e-09,8.440705748144118e-09,1.153620545467955e-08,6.039301637269518e-09,6.9917854850972975e-09
8.818034624486238,9.340141999014383e-09,8.417998631895194e-09,1.1475790281737661e-08,6.018302586421164e-09,6.954121420578136e-09
8.82799850541786,9.286337477568e-09,8.38647686855274e-09,1.1474774596430311e-08,6.0083939503945335e-09,6.931107929156089e-09
8.837962386349483,9.210120828239048e-09,8.325064556324572e-09,1.1398159739669268e-08,6.015327993161988e-09,6.920585598008824e-09
8.847926267281107,9.157557917913211e-09,8.345689987846893e-09,1.1424641718324446e-08,5.989474678916078e-09,6.89655621413182e-09
8.857890148212729,9.178869772780863e-09,8.329660634674412e-09,1.139065046121168e-08,5.960628432046746e-09,6.8749205759886656e-09
8.867854029144352,9.14862060309862e-09,8.278442503318874e-09,1.1305404129194321e-08,5.94503084172144e-09,6.88670501095144e-09
8.877817910075974,9.170022807335622e-09,8.284501053911322e-09,1.1312620617397362e-08,5.925367201187661e-09,6.848503706497184e-09
8.887781791007598,9.104300408426396e-09,8.262834752782945e-09,1.1288113140893021e-08,5.932427115198443e-09,6.83952662880992e-09
8.89774567193922,9.136620943729471e-09,8.243794478554671e-09,1.1231516370435042e-08,5.907286108385564e-09,6.81891110444885e-09
8.907709552870843,9.132663463398586e-09,8.194856837396e-09,1.1227949947337712e-08,5.878421901212928e-09,6.795497232512106e-09
8.917673433802467,9.057358009025379e-09,8.15512628778027e-09,1.1176850394799069e-08,5.8593388853511295e-09,6.774749647737521e-09
8.927637314734088,9.056767481101805e-09,8.147435566173385e-09,1.112302816153134e-08,5.854934511328732e-09,6.762714482428329e-09
8.937601195665712,8.992004529154939e-09,8.169245102415294e-09,1.1125526314490728e-08,5.8514271873974545e-09,6.733047914054781e-09
8.947565076597334,8.994542457029794e-09,8.123890248523954e-09,1.1146823383352334e-08,5.817643927770553e-09,6.709795569212145e-09
8.957528957528957,8.914836007023137e-09,8.084715752518848e-09,1.1054600272290939e-08,5.8160240947572184e-09,6.707597566464281e-09
8.967492838460581,8.966772091275536e-09,8.046679671605604e-09,1.1042317716462017e-08,5.775858049877209e-09,6.690818158151856e-09
8.977456719392203,8.945015625224373e-09,8.049790686995805e-09,1.1003139148457473e-08,5.779789305165095e-09,6.675605962452639e-09
8.987420600323826,8.938350069809355e-09,8.050561938430842e-09,1.0961902956784883e-08,5.763671001683196e-09,6.669585335118803e-09
8.997384481255448,8.943022385082253e-09,8.007465799975722e-09,1.0933582802875875e-08,5.739262567565842e-09,6.63800098798921e-09
9.007348362187072,8.89572918050756e-09,8.009203563871813e-09,1.0918624343600943e-08,5.725426878372414e-09,6.6098625564812986e-09
9.017312243118695,8.839065747518236e-09,7.967426881728465e-09,1.088091940070904e-08,5.7296248406914034e-09,6.6029223806931245e-09
9.027276124050317,8.82720726447568e-09,7.949789967071349e-09,1.0836865333949112e-08,5.701283554580816e-09,6.575081720705298e-09
9.03724000498194,8.75243206609995e-09,7.904028459611547e-09,1.0834568000596287e-08,5.683425434314007e-09,6.558516605537346e-09
9.047203885913563,8.72804971561967e-09,7.905601535695993e-09,1.0800105325783658e-08,5.6566432158159e-09,6.53977480582375e-09
9.057167766845186,8.758469317756572e-09,7.918464395329928e-09,1.07918974689423e-08,5.635985581874216e-09,6.511403566331866e-09
9.06713164777681,8.734085740007869e-09,7.872791170240657e-09,1.0732967878428905e-08,5.652455065723639e-09,6.5305568276584895e-09
9.077095528708432,8.714956173430459e-09,7.8862015116996e-09,1.0695855491778724e-08,5.622425867717997e-09,6.491645673103695e-09
9.087059409640055,8.72414259456422e-09,7.859313340148281e-09,1.0662372832616447e-08,5.614621054848938e-09,6.480424187441318e-09
9.097023290571677,8.694499189081158e-09,7.845331089155693e-09,1.0635221008600203e-08,5.604271747465206e-09,6.450490859284603e-09
9.1069871715033,8.728941214246984e-09,7.802366546960711e-09,1.0596687593889619e-08,5.587923996718201e-09,6.4311181570707434e-09
9.116951052434922,8.6666680369911e-09,7.795968839190415e-09,1.0555271073211387e-08,5.5795902019570285e-09,6.418610908886118e-09
9.126914933366546,8.663989889780054e-09,7.772828135832805e-09,1.0499825260162294e-08,5.5502537483553274e-09,6.40649575343299e-09
9.13687881429817,8.621038657445391e-09,7.800187746262032e-09,1.0485384311408244e-08,5.5510393825214955e-09,6.392541258772605e-09
9.146842695229791,8.601119077822056e-09,7.763179472965806e-09,1.050575746305491e-08,5.520666201744373e-09,6.3675341738280045e-09
9.156806576161415,8.540785457425791e-09,7.728192244025541e-09,1.0443130940170893e-08,5.4906912788245066e-09,6.359725514824009e-09
9.166770457093037,8.606390063920871e-09,7.695833694837443e-09,1.0427778383418597e-08,5.4896572289126216e-09,6.33498148248429e-09
9.17673433802466,8.533411702740203e-09,7.701661737411395e-09,1.0403122953369096e-08,5.4745227524360646e-09,6.321209840136467e-09
9.186698218956284,8.544283809841972e-09,7.702930218803047e-09,1.0334305567727274e-08,5.484593188608687e-09,6.314619114041136e-09
9.196662099887906,8.534482766149667e-09,7.655423098067341e-09,1.0305652387073633e-08,5.4534289868371224e-09,6.282408343136797e-09
9.20662598081953,8.480775416372673e-09,7.635160801753317e-09,1.0279876989456505e-08,5.4362118110100316e-09,6.2625218118895915e-09
9.216589861751151,8.453412899997096e-09,7.623569387116676e-09,1.0244470312478067e-08,5.427721576627704e-09,6.2527053108836274e-09
9.226553742682775,8.41997171785181e-09,7.605122549430259e-09,1.0264260267766838e-08,5.411538053628906e-09,6.231858612383367e-09
9.236517623614398,8.392604024483372e-09,7.625263701946942e-09,1.019626860594836e-08,5.406371287654216e-09,6.222889530283544e-09
9.24648150454602,8.392513316014193e-09,7.565396244045132e-09,1.0191603649033625e-08,5.389713834267142e-09,6.200653763328525e-09
9.256445385477644,8.427726560125868e-09,7.567844462672254e-09,1.0154922181810226e-08,5.370186322230892e-09,6.180145134746842e-09
9.266409266409266,8.393383039559905e-09,7.54840680030283e-09,1.012302881655519e-08,5.364344634097156e-09,6.188099544556365e-09
9.27637314734089,8.392928543386323e-09,7.549645324231471e-09,1.0098874704901285e-08,5.3580377198940605e-09,6.15565007727748e-09
9.286337028272513,8.390438528102272e-09,7.523850915893902e-09,1.0067393444385337e-08,5.327670160795153e-09,6.1381167664564275e-09
9.296300909204135,8.358992636552228e-09,7.503149544667018e-09,1.0044795279091186e-08,5.324735873163793e-09,6.116774830337852e-09
9.306264790135758,8.324699176982298e-09,7.471300079314024e-09,9.998489215360453e-09,5.304251286848803e-09,6.105229942588403e-09
9.31622867106738,8.303076646528449e-09,7.487982699902772e-09,9.982985023991743e-09,5.29031198873129e-09,6.085170320258941e-09
9.326192551999004,8.258817069576715e-09,7.4486135546691495e-09,9.931428196344473e-09,5.2955980517628484e-09,6.077808910420208e-09
9.336156432930627,8.26384641585505e-09,7.443414589555781e-09,9.909319399173938e-09,5.271870868748276e-09,6.062912226750967e-09
9.346120313862249,8.226128057881032e-09,7.41334959124269e-09,9.906981919314692e-09,5.25722274608211e-09,6.043850545338861e-09
9.356084194793873,8.185760864667774e-09,7.408149842403673e-09,9.86691134236542e-09,5.240317249408923e-09,6.0295953565729915e-09
9.366048075725494,8.236307540024377e-09,7.392417532906998e-09,9.840723924954444e-09,5.229695731938173e-09,6.013547149279811e-09
9.376011956657118,8.183897816548735e-09,7.3461945033054824e-09,9.845850537884073e-09,5.21637558659754e-09,6.006975099855443e-09
9.38597583758874,8.197029701954959e-09,7.346396583936695e-09,9.783240290461034e-09,5.2179550282335715e-09,5.9865483946331025e-09
9.395939718520363,8.177103613555774e-09,7.340715657490551e-09,9.751745520394173e-09,5.196905476625739e-09,5.968028943978797e-09
9.405903599451987,8.13177585083123e-09,7.308077341050485e-09,9.750123232232311e-09,5.178713392774814e-09,5.952555254354027e-09
9.415867480383609,8.114954023937904e-09,7.28818544882486e-09,9.713709816099294e-09,5.172800261761815e-09,5.940599781670075e-09
9.425831361315232,8.086845928619121e-09,7.273573407707186e-09,9.73348135854718e-09,5.145318984205361e-09,5.929022632231746e-09
9.435795242246854,8.0569260832833e-09,7.276444290916184e-09,9.671252213407715e-09,5.137003837055435e-09,5.912639846527287e-09
9.445759123178478,8.070716049154902e-09,7.238467137447817e-09,9.648506538197289e-09,5.136348565208695e-09,5.897831668035619e-09
9.455723004110101,8.067685056229325e-09,7.197770624677928e-09,9.648586873566161e-09,5.110199662166504e-09,5.8828215988901534e-09
9.465686885041723,8.051553239098157e-09,7.210536525446385e-09,9.60347598301415e-09,5.116400478524707e-09,5.875617578030117e-09
9.475650765973347,8.016417265992654e-09,7.210123069277769e-09,9.58577903271334e-09,5.099467886530609e-09,5.859051937605673e-09
9.485614646904969,7.960175748832291e-09,7.195902233882717e-09,9.568808017572902e-09,5.0665986677723355e-09,5.844391312674085e-09
9.495578527836592,7.979242449609971e-09,7.161911957682713e-09,9.550984629071627e-09,5.054733067232121e-09,5.827096417776396e-09
9.505542408768216,7.908624192790331e-09,7.134743510567876e-09,9.521143687398439e-09,5.041945855884248e-09,5.814422942042021e-09
9.515506289699838,7.897711565052161e-09,7.1418051693503886e-09,9.507786079929976e-09,5.033497228129608e-09,5.805380677592469e-09
9.525470170631461,7.867339809286935e-09,7.101768118916286e-09,9.48202792938552e-09,5.027587033029862e-09,5.785150960882476e-09
9.535434051563083,7.837750660775837e-09,7.056473834194037e-09,9.468347282291227e-09,5.021641377725031e-09,5.766246387701863e-09
9.545397932494707,7.836700716880683e-09,7.055820120804887e-09,9.453951630890295e-09,5.005428305978069e-09,5.757029153935956e-09
9.55536181342633,7.795711390823227e-09,7.05849032117447e-09,9.415894497478407e-09,5.003667563840787e-09,5.744953910028607e-09
9.565325694357952,7.788578696292797e-09,7.012801790919758e-09,9.414042070301145e-09,4.981036232631767e-09,5.729254535478244e-09
9.575289575289576,7.76592487905728e-09,6.980071049079469e-09,9.371052796641286e-09,4.97703471009402e-09,5.727940736572521e-09
9.585253456221198,7.786439536837025e-09,6.992848336101379e-09,9.354843805129959e-09,4.9588131477689375e-09,5.709135666762032e-09
9.595217337152821,7.782529193574242e-09,6.9662588461838485e-09,9.343053601191655e-09,4.94757496983065e-09,5.684716028279968e-09
9.605181218084443,7.70158312527386e-09,6.940391690303189e-09,9.325454141680397e-09,4.934663653588009e-09,5.6814313134915754e-09
9.615145099016067,7.714836214438936e-09,6.925523244218754e-09,9.288862283757355e-09,4.924564355044245e-09,5.669154146123862e-09
9.62510897994769,7.629105515143113e-09,6.902423280231181e-09,9.273715598966924e-09,4.917348783655498e-09,5.652159393406817e-09
9.635072860879312,7.653131300658267e-09,6.884151410659473e-09,9.290082021037677e-09,4.902189405448681e-09,5.644842446487724e-09
9.645036741810936,7.645049062331082e-09,6.866333503624525e-09,9.234239373135429e-09,4.890694231323501e-09,5.626943601133702e-09
9.655000622742557,7.617349490936736e-09,6.838685716815011e-09,9.24600884585996e-09,4.8708655798921215e-09,5.616275865038308e-09
9.664964503674181,7.633750878308403e-09,6.839121643278309e-09,9.22101191040513e-09,4.86531586161079e-09,5.60810043798156e-09
9.674928384605805,7.58002712678017e-09,6.855934700838029e-09,9.212310452755395e-09,4.862168263926508e-09,5.598918489411825e-09
9.684892265537426,7.513684287555945e-09,6.791476496206255e-09,9.161703869984365e-09,4.8492171560151224e-09,5.589972297957635e-09
9.69485614646905,7.508342817591897e-09,6.777795082544815e-09,9.155857951883328e-09,4.822735132222031e-09,5.5777241286084635e-09
9.704820027400672,7.495483754424582e-09,6.781309659715066e-09,9.147577054788413e-09,4.818922757518491e-09,5.559575808802877e-09
9.714783908332295,7.456713082931647e-09,6.7798375488695325e-09,9.128111829153603e-09,4.808520520598209e-09,5.547170937041042e-09
9.724747789263919,7.4471954038251394e-09,6.721966348708497e-09,9.073751288763004e-09,4.792238055103925e-09,5.530487603615188e-09
9.73471167019554,7.4466249990263505e-09,6.708998042193031e-09,9.090184705603793e-09,4.782030614759306e-09,5.505890036591558e-09
9.744675551127164,7.410999688479976e-09,6.6874261633404355e-09,9.092392690537541e-09,4.774790567602206e-09,5.507063051661955e-09
9.754639432058786,7.356639839047247e-09,6.705408366861364e-09,9.052127677911907e-09,4.781045658799352e-09,5.501298360419989e-09
9.76460331299041,7.382913516680035e-09,6.668025820136823e-09,9.051828390172074e-09,4.756940368842086e-09,5.490335815854152e-09
9.774567193922033,7.365204168451486e-09,6.591243585227918e-09,9.011941681847445e-09,4.749418282612153e-09,5.477593392399086e-09
9.784531074853655,7.3771154895428465e-09,6.6210825423216935e-09,9.005222039406952e-09,4.733852317017281e-09,5.4675018247237615e-09
9.794494955785279,7.32933975036893e-09,6.606558720669535e-09,8.983895581739982e-09,4.7088466776608685e-09,5.44282034265103e-09
9.8044588367169,7.281064507886103e-09,6.582253532027029e-09,8.980062991446139e-09,4.707220964087488e-09,5.440817724970917e-09
9.814422717648524,7.288915243600901e-09,6.552515516401132e-09,8.938012474077476e-09,4.7025357629876315e-09,5.4297730837779394e-09
9.824386598580148,7.200226175208678e-09,6.53163105353346e-09,8.90843230197765e-09,4.684784853780489e-09,5.405480315891612e-09
9.83435047951177,7.261888027090884e-09,6.533748756767938e-09,8.92604895728102e-09,4.680916153560791e-09,5.404808597805847e-09
9.844314360443393,7.228569147113157e-09,6.499929749363167e-09,8.8804893003525e-09,4.673315872587272e-09,5.390674312059554e-09
9.854278241375015,7.196442803519572e-09,6.482355330798227e-09,8.878207276035876e-09,4.6518882132065986e-09,5.376804752504666e-09
9.864242122306639,7.2262219759581826e-09,6.495230378094257e-09,8.851419401233626e-09,4.643709719704195e-09,5.359143587952637e-09
9.87420600323826,7.1645327674800195e-09,6.5115735708732604e-09,8.844401431357969e-09,4.6245975265959536e-09,5.358616230022575e-09
9.884169884169884,7.130678710746591e-09,6.461821448451373e-09,8.835173439953763e-09,4.627034718610549e-09,5.347843266672686e-09
9.894133765101508,7.136582315852543e-09,6.430243661511393e-09,8.804617291157207e-09,4.611206259699624e-09,5.343472233205645e-09
9.90409764603313,7.105499573447199e-09,6.4356222778917395e-09,8.784880860353773e-09,4.6134736049257846e-09,5.324079574484922e-09
9.914061526964753,7.1177539141080606e-09,6.415964056419977e-09,8.742171406709073e-09,4.602295025430578e-09,5.306414014339754e-09
9.924025407896375,7.079074520627956e-09,6.379181485532734e-09,8.731091666224469e-09,4.576683895668676e-09,5.2905503526955415e-09
9.933989288827998,7.040734680768299e-09,6.373851815765883e-09,8.71915201298762e-09,4.57374695891284e-09,5.254758268663881e-09
9.943953169759622,7.085732844868252e-09,6.341915929252034e-09,8.710192091366797e-09,4.5610608137283e-09,5.26897505800677e-09
9.953917050691244,7.0476651843948e-09,6.363959915824441e-09,8.679237695709734e-09,4.5710482679080265e-09,5.262444839442836e-09
9.963880931622867,7.059978057640274e-09,6.354521420471186e-09,8.684778238353788e-09,4.540956119805543e-09,5.258432733922393e-09
9.97384481255449,7.011420546113205e-09,6.3298732003029396e-09,8.615974267586143e-09,4.539567236036464e-09,5.23045090062061e-09
9.983808693486113,6.996667205843726e-09,6.314590316071483e-09,8.621300665123875e-09,4.520689892520443e-09,5.227643257988537e-09
9.993772574417736,6.992079736628776e-09,6.299269534494246e-09,8.613234979350847e-09,4.509910230408768e-09,5.206788360325707e-09
10.003736455349358,6.99000501765998e-09,6.270576341835029e-09,8.58222430107273e-09,4.508655114541511e-09,5.202839069435202e-09
10.013700336280982,6.960919955602801e-09,6.279723382568171e-09,8.57297119919441e-09,4.496638102211168e-09,5.1879208823763276e-09
10.023664217212604,6.942223399099334e-09,6.237669507135214e-09,8.543669323838918e-09,4.492724835404136e-09,5.174344395464856e-09
10.033628098144227,6.956027521990248e-09,6.248483031831346e-09,8.506846695996681e-09,4.4614639206201825e-09,5.178935866897586e-09
10.04359197907585,6.928411053737542e-09,6.220140342137518e-09,8.506351627569324e-09,4.47073395548363e-09,5.154044670539868e-09
10.053555860007473,6.883520782533862e-09,6.186328930010396e-09,8.502526101211106e-09,4.451306067420689e-09,5.14488584377038e-09
10.063519740939096,6.873459902616535e-09,6.210851148019042e-09,8.45867077604264e-09,4.4524734442565305e-09,5.119796202145993e-09
10.073483621870718,6.873167348975966e-09,6.235611839868634e-09,8.435713303835173e-09,4.435036912697339e-09,5.114074963963689e-09
10.083447502802342,6.853692925869025e-09,6.188991478138882e-09,8.449587924573738e-09,4.421531150168948e-09,5.119544856789422e-09
10.093411383733963,6.851085985914434e-09,6.203081692351889e-09,8.396953920035273e-09,4.411892824262748e-09,5.1116008580975e-09
10.103375264665587,6.8505244800466105e-09,6.13381145963713e-09,8.370218651843391e-09,4.4082506292837895e-09,5.090919132381126e-09
10.11333914559721,6.793317025025946e-09,6.133420319792173e-09,8.365028912170714e-09,4.398797551603835e-09,5.0709127535309584e-09
10.123303026528832,6.800221557435577e-09,6.123256363179226e-09,8.329280341361446e-09,4.384521316608522e-09,5.054714469523635e-09
10.133266907460456,6.779659225211276e-09,6.122290500409149e-09,8.32586042034578e-09,4.3734242414820705e-09,5.024987682358679e-09
10.143230788392078,6.785263561448714e-09,6.084039486208666e-09,8.322643879716757e-09,4.368284238063312e-09,5.033215719944033e-09
10.153194669323701,6.78696888933559e-09,6.129748343588889e-09,8.27201916266062e-09,4.362632181323687e-09,5.031907599416286e-09
10.163158550255325,6.765070606151642e-09,6.092535953663615e-09,8.263592127878545e-09,4.352831189207319e-09,5.0308914727032936e-09
10.173122431186947,6.753737057460096e-09,6.09312729494083e-09,8.246117606920828e-09,4.34197958605918e-09,4.99245316226386e-09
10.18308631211857,6.6624169112872625e-09,6.0831001152823945e-09,8.21253187269103e-09,4.322954501414586e-09,4.996993748521753e-09
10.193050193050192,6.720052134975086e-09,6.049204326150027e-09,8.199559197344395e-09,4.321639997858036e-09,4.980407951665181e-09
10.203014073981816,6.700291545370117e-09,6.04657241025523e-09,8.194855886101991e-09,4.314976249071676e-09,4.9761925240077984e-09
10.21297795491344,6.688684025933479e-09,6.053760381101097e-09,8.145710053012244e-09,4.3142640537368095e-09,4.960372371257839e-09
10.222941835845061,6.704922055530645e-09,6.040050294732978e-09,8.133497656994027e-09,4.3042602964643044e-09,4.944158188748531e-09
10.232905716776685,6.628957919110515e-09,6.009751499459258e-09,8.107259213336654e-09,4.286328717505222e-09,4.9401140819573726e-09
10.242869597708307,6.66854027328723e-09,5.975323234775316e-09,8.080137974415173e-09,4.289533948385037e-09,4.9278613307168375e-09
10.25283347863993,6.6675237434910565e-09,5.966918119794647e-09,8.101866933521906e-09,4.250498338288023e-09,4.9220382006391425e-09
10.262797359571554,6.648012449479121e-09,5.979649811182789e-09,8.066636596517732e-09,4.26052391447169e-09,4.898300111175285e-09
10.272761240503176,6.590018037166426e-09,5.981963836222796e-09,8.016086593475848e-09,4.256553359935152e-09,4.8827267165806934e-09
10.2827251214348,6.628301134434585e-09,5.963448292115596e-09,8.042119835434128e-09,4.232274478099858e-09,4.891938903062316e-09
10.292689002366421,6.5940415590703284e-09,5.985441163885207e-09,8.010378748880455e-09,4.2327461258933885e-09,4.879186461497471e-09
10.302652883298045,6.6203210249818674e-09,5.925269650417537e-09,7.957390382175638e-09,4.232198250742583e-09,4.872373159551202e-09
10.312616764229668,6.597015926151988e-09,5.9364250056114866e-09,7.942521993972451e-09,4.215640301286266e-09,4.849109502607836e-09
10.32258064516129,6.621472545698892e-09,5.900331839909585e-09,7.915348247622032e-09,4.203740524419398e-09,4.832728603284548e-09
10.332544526092914,6.5263815659905775e-09,5.920866767924926e-09,7.905023890561167e-09,4.1901882381573266e-09,4.810237829472183e-09
10.342508407024535,6.475187353405644e-09,5.906808768347951e-09,7.902938991545797e-09,4.189087736723376e-09,4.819055175061431e-09
10.352472287956159,6.536971917620938e-09,5.887330767885935e-09,7.89565727345974e-09,4.176297608769175e-09,4.807620073435346e-09
10.36243616888778,6.5257958500836415e-09,5.860236155647197e-09,7.852381778494777e-09,4.179175625279879e-09,4.801489408744587e-09
10.372400049819404,6.474177937536043e-09,5.902847103206295e-09,7.855759697278576e-09,4.144811941129029e-09,4.7847829607464474e-09
10.382363930751028,6.541130555852129e-09,5.8709975684154824e-09,7.816962013070684e-09,4.1537760887566006e-09,4.773958147757429e-09
10.39232781168265,6.495044724565011e-09,5.8452132112691634e-09,7.823805489393311e-09,4.162334320600475e-09,4.761483763998893e-09
10.402291692614273,6.5115814723739985e-09,5.8518459345925805e-09,7.795581116647868e-09,4.133534587838064e-09,4.7581442968449445e-09
10.412255573545895,6.498116130962778e-09,5.867598847380553e-09,7.762879823444685e-09,4.135566855400284e-09,4.744715250869566e-09
10.422219454477519,6.464758828764117e-09,5.837695212604732e-09,7.7538081719576e-09,4.12312312531111e-09,4.734661710807812e-09
10.432183335409142,6.431476182740432e-09,5.789154142236248e-09,7.730076842488417e-09,4.112310118273912e-09,4.73158397415473e-09
10.442147216340764,6.413493124011862e-09,5.751267570291803e-09,7.722487064767598e-09,4.112791999571177e-09,4.717827907357353e-09
10.452111097272388,6.4638058772198895e-09,5.748037200158018e-09,7.714710476688527e-09,4.086204810744003e-09,4.711752600247285e-09
10.46207497820401,6.374630807951751e-09,5.746620466247217e-09,7.687608613665763e-09,4.0880722102713074e-09,4.7047721146980084e-09
10.472038859135633,6.38433791394888e-09,5.732465695647796e-09,7.672308100024696e-09,4.091399453265061e-09,4.671172444433373e-09
10.482002740067257,6.378234807790911e-09,5.707833403981585e-09,7.674383224983944e-09,4.061171919078177e-09,4.680189940798942e-09
10.491966620998879,6.3099973053191625e-09,5.72248354520577e-09,7.647636549939555e-09,4.065951677816098e-09,4.668743012365754e-09
10.501930501930502,6.295491779142686e-09,5.6982711023772744e-09,7.614871647982512e-09,4.057480370945994e-09,4.674068317525218e-09
10.511894382862124,6.358195604009995e-09,5.7054536863693915e-09,7.619351519557031e-09,4.04449743110147e-09,4.643322193106898e-09
10.521858263793748,6.423616355575892e-09,5.661103451138192e-09,7.593836923511071e-09,4.038099331129415e-09,4.646294502919508e-09
10.531822144725371,6.269387400808897e-09,5.66833045758688e-09,7.547362956474535e-09,4.030000064905901e-09,4.645264901798368e-09
10.541786025656993,6.211364702725926e-09,5.718236244590905e-09,7.582460507110088e-09,4.035094010110636e-09,4.626678430364482e-09
10.551749906588617,6.211796358216672e-09,5.7034356337455144e-09,7.57798588082293e-09,3.999151280720154e-09,4.613202193596645e-09
10.561713787520238,6.227195072638906e-09,5.655468144980544e-09,7.529251101589063e-09,4.008071502736195e-09,4.595896738442444e-09
10.571677668451862,6.3064468185877464e-09,5.642255979308281e-09,7.543033272197534e-09,3.991213163710825e-09,4.589948672370775e-09
10.581641549383484,6.242656817347907e-09,5.629901744415082e-09,7.522419645430239e-09,3.9968549930136436e-09,4.585952644422764e-09
10.591605430315107,6.191623814790305e-09,5.632508222938147e-09,7.492056765709334e-09,3.9860591926590665e-09,4.571235250220636e-09
10.601569311246731,6.191000043280929e-09,5.626469359146559e-09,7.50084178361275e-09,3.965744915523898e-09,4.560703754474338e-09
10.611533192178353,6.140363950891428e-09,5.5387107585469616e-09,7.494432229648032e-09,3.959418397405658e-09,4.553451511806249e-09
10.621497073109976,6.192033218749969e-09,5.535538798083284e-09,7.456891118468685e-09,3.963508551703279e-09,4.548495035467132e-09
10.631460954041598,6.191051055718355e-09,5.525223380755456e-09,7.441013479350777e-09,3.9498874379656565e-09,4.540378188077226e-09
10.641424834973222,6.13629970083503e-09,5.529550146474348e-09,7.452140901888033e-09,3.9455402021067795e-09,4.549328630782129e-09
10.651388715904845,6.1321269905520165e-09,5.483759592905182e-09,7.428342648643862e-09,3.925602100260051e-09,4.523349791633668e-09
10.661352596836467,6.093044685838183e-09,5.544314422198775e-09,7.417421777092331e-09,3.9278442325660664e-09,4.538297229543553e-09
10.671316477768091,6.072697892495126e-09,5.483474095046859e-09,7.420929880514565e-09,3.919337502675392e-09,4.4976342306949305e-09
10.681280358699713,6.1464396029315765e-09,5.485815992744539e-09,7.407091687161743e-09,3.9039503554292906e-09,4.484578137297358e-09
10.691244239631336,6.137490018425463e-09,5.48741068137011e-09,7.378634581231834e-09,3.907071057570641e-09,4.4793236107819086e-09
10.70120812056296,6.047436865853595e-09,5.43455973512467e-09,7.338174920673143e-09,3.885246441792325e-09,4.4849533369095e-09
10.711172001494582,6.013465863270465e-09,5.4897230982946084e-09,7.345621881374354e-09,3.880759333593393e-09,4.4731435050558e-09
10.721135882426205,6.0400103817087196e-09,5.417865431482212e-09,7.346629950429555e-09,3.869114251474313e-09,4.459714320506698e-09
10.731099763357827,6.037161531713747e-09,5.4048833517363666e-09,7.307037384654692e-09,3.889006999359633e-09,4.4944822596747444e-09
10.74106364428945,6.0774489258422394e-09,5.430774296393957e-09,7.307073236348263e-09,3.88221185418365e-09,4.455741158093606e-09
10.751027525221074,6.075417659080275e-09,5.4393953966858374e-09,7.3153764590353126e-09,3.8441227226899106e-09,4.447628744093627e-09
10.760991406152696,5.930262668822949e-09,5.3533407632858295e-09,7.2724911835069086e-09,3.85234168710615e-09,4.427224122491108e-09
10.77095528708432,6.013901916020699e-09,5.424762085492555e-09,7.281743825371361e-09,3.840510761366545e-09,4.418496748943328e-09
10.780919168015942,6.014955832171871e-09,5.307032805660782e-09,7.290185792887989e-09,3.840060729376508e-09,4.419525033310041e-09
10.790883048947565,6.00396767677687e-09,5.3461799875740794e-09,7.245724228757579e-09,3.821207978134738e-09,4.411842627286125e-09
10.800846929879189,5.936052716828266e-09,5.328679695126972e-09,7.276897188489089e-09,3.809909093506086e-09,4.392930073542268e-09
10.81081081081081,5.954833311985886e-09,5.349438685515037e-09,7.26960298597894e-09,3.796527539955025e-09,4.395158113829426e-09
10.820774691742434,5.916785787070011e-09,5.3273389940321665e-09,7.22394641063629e-09,3.809630498688933e-09,4.3771780176805014e-09
10.830738572674056,5.763793283849714e-09,5.31980321092151e-09,7.213752778117894e-09,3.799193574037062e-09,4.374020461112887e-09
10.84070245360568,5.805043490836608e-09,5.329558541682338e-09,7.241119270743677e-09,3.7872372780001305e-09,4.389687215958891e-09
10.850666334537301,5.822025882537418e-09,5.314879848336556e-09,7.164090845368472e-09,3.7776977558901435e-09,4.357360585583309e-09
10.860630215468925,5.8630523607680175e-09,5.297919423723353e-09,7.156959077941666e-09,3.779057387257882e-09,4.380381150352655e-09
10.870594096400549,5.848481456264273e-09,5.2247617875459685e-09,7.172109696259404e-09,3.762680618024693e-09,4.361501030192155e-09
10.88055797733217,5.821330823272113e-09,5.164963321636565e-09,7.1457499399339825e-09,3.761836568616538e-09,4.352151727747093e-09
10.890521858263794,5.7773276894491786e-09,5.145960235784036e-09,7.140449488004872e-09,3.7535406146911496e-09,4.333742853992819e-09
10.900485739195416,5.787142410596536e-09,5.210327768892875e-09,7.12063325759187e-09,3.733989781892534e-09,4.32305863746875e-09
10.91044962012704,5.7636070601012e-09,5.185320429208305e-09,7.113970347625173e-09,3.7211529281191474e-09,4.317717187663231e-09
10.920413501058663,5.826630727737633e-09,5.219048529474282e-09,7.090970444227226e-09,3.72560262458912e-09,4.300713426210969e-09
10.930377381990285,5.809883712806567e-09,5.1731169403859745e-09,7.088349393456246e-09,3.738020198116884e-09,4.326967042272112e-09
10.940341262921908,5.803195409676854e-09,5.198461157946859e-09,7.057588914910113e-09,3.726120608815466e-09,4.292411260400375e-09
10.95030514385353,5.688603143637015e-09,5.2184328193447814e-09,7.046283405963372e-09,3.7023009894062427e-09,4.303498943285258e-09
10.960269024785154,5.6732959577269445e-09,5.193900614767233e-09,7.0806262811102345e-09,3.7057182253317496e-09,4.27206335810788e-09
10.970232905716777,5.746592016020224e-09,5.197706140538317e-09,7.059748719641014e-09,3.7019405180993267e-09,4.2591880528041545e-09
10.9801967866484,5.678934079463947e-09,5.147626440853608e-09,7.055166879887614e-09,3.689478471011808e-09,4.263831763434394e-09
10.990160667580023,5.738510011491638e-09,5.1189721360460615e-09,7.004218332218259e-09,3.6823041718858177e-09,4.253520013870655e-09
11.000124548511645,5.639745885666551e-09,5.149425627906715e-09,7.050582631526345e-09,3.6656317067617304e-09,4.2336013778477e-09
11.010088429443268,5.596227389256592e-09,5.118425658461741e-09,7.028921668571819e-09,3.6659896457916156e-09,4.2445756679171114e-09
11.020052310374892,5.613684189144975e-09,5.116265524133384e-09,6.96704333150356e-09,3.6643779555415756e-09,4.214640832131927e-09
11.030016191306514,5.653061206418779e-09,5.127966508196861e-09,6.994356943666419e-09,3.663766200781108e-09,4.203573613137924e-09
11.039980072238137,5.620712561169304e-09,5.107268411180091e-09,6.956819579541523e-09,3.646538786614687e-09,4.2072904797739004e-09
11.049943953169759,5.717656935124225e-09,5.105997450017913e-09,6.887119767773418e-09,3.637940381472813e-09,4.19001689654661e-09
11.059907834101383,5.647737897751671e-09,5.019427472916993e-09,6.919935351422209e-09,3.6293665634435626e-09,4.178892993085166e-09
11.069871715033004,5.591917307574462e-09,4.959930459993538e-09,6.889922633387757e-09,3.625890426172531e-09,4.197516798272714e-09
11.079835595964628,5.639832958886805e-09,4.977063610750872e-09,6.89740768852815e-09,3.614698727429653e-09,4.174831272025269e-09
11.089799476896252,5.573461864648828e-09,4.9489488108212376e-09,6.887344734556263e-09,3.6151608841590235e-09,4.185326256924917e-09
11.099763357827873,5.605600042026338e-09,5.045720821185462e-09,6.8635687643788815e-09,3.5858359523144245e-09,4.167145756089098e-09
11.109727238759497,5.5759794803607634e-09,5.030535250650777e-09,6.8687972808473535e-09,3.5833877494637575e-09,4.157204114901885e-09
11.119691119691119,5.540799929535978e-09,5.021186757407699e-09,6.8684024431581194e-09,3.5944021814841776e-09,4.1603616128100564e-09
11.129655000622742,5.50140109436175e-09,5.087582285098336e-09,6.868167436941006e-09,3.592269338036337e-09,4.1497953754466036e-09
11.139618881554366,5.521291840607584e-09,4.970688823293879e-09,6.786857159413435e-09,3.588666652866686e-09,4.139918624185399e-09
11.149582762485988,5.52592720407178e-09,4.9761487577672785e-09,6.7699170738486085e-09,3.577296692727109e-09,4.149860098844172e-09
11.159546643417611,5.578593756068257e-09,4.971776862431403e-09,6.791892378190748e-09,3.5701712534355804e-09,4.153700759470824e-09
11.169510524349233,5.542623904109261e-09,4.910216156430984e-09,6.765090776680173e-09,3.5719324815237746e-09,4.111641996406728e-09
11.179474405280857,5.455152046996732e-09,4.875470624064092e-09,6.7395151069837275e-09,3.5561947936640924e-09,4.1196538529418955e-09
11.18943828621248,5.417694679268423e-09,4.989696733160661e-09,6.732423027283192e-09,3.5305724825382066e-09,4.11464210744488e-09
11.199402167144102,5.604112386757797e-09,4.913770895670791e-09,6.777821842396167e-09,3.530865251921095e-09,4.105171967160177e-09
11.209366048075726,5.530922314958983e-09,4.928955444348734e-09,6.65866498697221e-09,3.5486937696659044e-09,4.081873052392386e-09
11.219329929007348,5.582470071549438e-09,4.8859164943551124e-09,6.7433230940275045e-09,3.53696168056648e-09,4.08357138326848e-09
11.229293809938971,5.546192794319751e-09,4.897777599490011e-09,6.658422737011749e-09,3.5306873731306797e-09,4.058831948620253e-09
11.239257690870595,5.496239313877313e-09,4.936615543947563e-09,6.706114215713558e-09,3.51764395367985e-09,4.054784430501693e-09
11.249221571802217,5.481886640191456e-09,4.985086486204806e-09,6.640272882711415e-09,3.5221667074881834e-09,4.058462291458826e-09
11.25918545273384,5.428406415376128e-09,4.873596487391277e-09,6.603422822678199e-09,3.480017552005813e-09,4.0318466854711765e-09
11.269149333665462,5.4298205969828574e-09,4.816686472027354e-09,6.63339653961667e-09,3.5018009871441686e-09,4.036635833317476e-09
11.279113214597086,5.426720623819829e-09,4.922519148988764e-09,6.5775228878182e-09,3.47635243114672e-09,3.99685908703994e-09
11.28907709552871,5.450757401770826e-09,4.88427827466511e-09,6.645890295923786e-09,3.4865192911107497e-09,4.010307154223674e-09
11.299040976460331,5.4977822876003806e-09,4.858268505557382e-09,6.581749067683179e-09,3.467766745854009e-09,4.0057369830593445e-09
11.309004857391955,5.422419449128297e-09,4.848005495599194e-09,6.54138406879912e-09,3.4638668084464274e-09,4.008542264738643e-09
11.318968738323576,5.346272923450909e-09,4.904148639031748e-09,6.604908281656783e-09,3.469670935530747e-09,4.002647141824473e-09
11.3289326192552,5.558260107786584e-09,4.867086213838617e-09,6.549149662102782e-09,3.4494773812311197e-09,3.98014351984019e-09
11.338896500186822,5.240095464782083e-09,4.7831046331898205e-09,6.486875993777623e-09,3.4414084274321243e-09,3.9799145947746645e-09
11.348860381118445,5.41331552004047e-09,4.756566387941189e-09,6.478532508304392e-09,3.4531693856471175e-09,3.953780675125435e-09
11.358824262050069,5.406952614249083e-09,4.8079064536453435e-09,6.486383378876891e-09,3.458062014961839e-09,3.972272248973001e-09
11.36878814298169,5.3005025056917454e-09,4.808246260940076e-09,6.407761849127146e-09,3.435180224438803e-09,3.975620370223028e-09
11.378752023913314,5.3541235066905586e-09,4.735238333870279e-09,6.576270846849945e-09,3.4292277721176336e-09,3.95718722144409e-09
11.388715904844936,5.2338888648192145e-09,4.868610231130619e-09,6.504876557253483e-09,3.4186638238397446e-09,3.978021462829914e-09
11.39867978577656,5.39473014977364e-09,4.892967488129758e-09,6.494211870618435e-09,3.4381140201503797e-09,3.958587841322139e-09
11.408643666708183,5.314719419589156e-09,4.9159071239236856e-09,6.328467237919963e-09,3.420096378168811e-09,3.918952340131024e-09
11.418607547639805,5.452068719869148e-09,4.805856045421486e-09,6.428994962668102e-09,3.4123959092365955e-09,3.919334014355863e-09
11.428571428571429,5.307608064173386e-09,4.772867397699641e-09,6.480143013148716e-09,3.4072831013063233e-09,3.885725028655952e-09
11.43853530950305,5.305878889369801e-09,4.747018322574532e-09,6.377910441849577e-09,3.393772023436704e-09,3.899778914359046e-09
11.448499190434674,5.430627240047637e-09,4.8643781156903386e-09,6.397172951950305e-09,3.402741265531875e-09,3.919991141050527e-09
11.458463071366298,5.2569343092091e-09,4.660997074115186e-09,6.3592092825115305e-09,3.3818827916294798e-09,3.918631333016802e-09
11.46842695229792,5.3038515387461e-09,4.71020312737775e-09,6.2978592700363635e-09,3.4017018454677675e-09,3.864708307615606e-09
11.478390833229543,5.3237329900248945e-09,4.729815283578107e-09,6.41744357354181e-09,3.374440778262629e-09,3.842523665008285e-09
11.488354714161165,5.2993885670605544e-09,4.662851015904295e-09,6.340210858572793e-09,3.35609976922075e-09,3.841689270285193e-09
11.498318595092789,5.310007053402105e-09,4.853639677160345e-09,6.388117825794437e-09,3.340063404949461e-09,3.870412991409218e-09
11.508282476024412,5.171086884649223e-09,4.722920564357063e-09,6.3134286773231274e-09,3.3522330081485813e-09,3.844408503142075e-09
11.518246356956034,5.186156491875585e-09,4.718680151258886e-09,6.238303348435464e-09,3.4012043138775793e-09,3.870633119520099e-09
11.528210237887658,5.180706956644042e-09,4.809158595696356e-09,6.306419451013092e-09,3.3220254660811043e-09,3.859890435337907e-09
11.53817411881928,5.171018823737666e-09,4.7790284117231445e-09,6.360984130914764e-09,3.290581325425871e-09,3.851699506901338e-09
11.548137999750903,5.274497491062044e-09,4.595221147837225e-09,6.226943222473443e-09,3.348637354416413e-09,3.8562852077083686e-09
11.558101880682525,5.234727892652969e-09,4.5038598744122664e-09,6.35354612640545e-09,3.3338540531664557e-09,3.881559327578931e-09
11.568065761614148,5.144958048901218e-09,4.662540039119592e-09,6.287942071717148e-09,3.3348149971958316e-09,3.847211189472953e-09
11.578029642545772,5.286260893330477e-09,4.635181602629419e-09,6.19770783170753e-09,3.306034979328865e-09,3.8211820848810575e-09
11.587993523477394,5.2389323048443375e-09,4.786186276665618e-09,6.311418196866047e-09,3.341077667036129e-09,3.84094279132199e-09
11.597957404409017,5.358102767096828e-09,4.642115801000401e-09,6.250066598389202e-09,3.2950990197391235e-09,3.816829496310148e-09
11.60792128534064,5.222090393967468e-09,4.631846248494422e-09,6.116291058329449e-09,3.3150475004730473e-09,3.76860665329227e-09
11.617885166272263,5.2088047671870375e-09,4.586433982956537e-09,6.050109040661407e-09,3.280746143619732e-09,3.825095684261668e-09
11.627849047203886,5.310972647534196e-09,4.575125547392955e-09,6.344118780909067e-09,3.279688499242249e-09,3.781069973616545e-09
11.637812928135508,5.035120233891839e-09,4.624055821122627e-09,6.0873811910180545e-09,3.260584425641241e-09,3.768599798461235e-09
11.647776809067132,5.1420319207891946e-09,4.6340001887676545e-09,6.202247147140274e-09,3.2697711189492147e-09,3.768219743188252e-09
11.657740689998754,5.08712446445386e-09,4.651085359744581e-09,6.15597160683064e-09,3.2951761083918013e-09,3.7220751900597587e-09
11.667704570930377,5.198750019818887e-09,4.567162647061337e-09,6.140750282360675e-09,3.2641331869294468e-09,3.7468254400468105e-09
11.677668451862,4.947792520029544e-09,4.5936175306726555e-09,6.166036803729852e-09,3.3504393368842623e-09,3.762942134572207e-09
11.687632332793623,5.074281065496206e-09,4.466371065657879e-09,6.127313077421907e-09,3.1912470488382985e-09,3.72784665381545e-09
11.697596213725246,5.066991106422546e-09,4.745394022670089e-09,6.0832627734843905e-09,3.2730482708528488e-09,3.7723901519369246e-09
11.707560094656868,5.1105754310748146e-09,4.4840878558090815e-09,6.074904562796459e-09,3.301915550889889e-09,3.720061583738287e-09
11.717523975588492,5.013459092176652e-09,4.55224134823912e-09,6.1145936158086275e-09,3.26008067774542e-09,3.6927968895752054e-09
11.727487856520115,5.201182522850577e-09,4.676549269474358e-09,6.1848075865739805e-09,3.20989056199436e-09,3.6565987629422056e-09
11.737451737451737,5.134336637521726e-09,4.477508051975986e-09,6.1528563643054165e-09,3.1416426861800184e-09,3.728781416841377e-09
11.74741561838336,5.102560396350856e-09,4.553636723224035e-09,6.2927349160440865e-09,3.2314300075241075e-09,3.759386822057337e-09
11.757379499314982,5.026578556018275e-09,4.439900288656559e-09,6.159817310299289e-09,3.1536141755397568e-09,3.709217996453779e-09
11.767343380246606,5.045990694896158e-09,4.450685356451032e-09,6.017804569133118e-09,3.2349907098098414e-09,3.765737677017572e-09
11.77730726117823,4.949971840067164e-09,4.452534303620282e-09,6.106411100621712e-09,3.247708145370534e-09,3.704191786292943e-09
11.787271142109851,4.959515120440941e-09,4.618646841067865e-09,6.131475391952455e-09,3.184432759456054e-09,3.7025167294074896e-09
11.797235023041475,4.948623570226398e-09,4.638108615314499e-09,6.164747298333216e-09,3.140413771094835e-09,3.698354310726856e-09
11.807198903973097,5.172325762282517e-09,4.412776387903339e-09,6.064941195801246e-09,3.1213166345540013e-09,3.6490540958774166e-09
11.81716278490472,4.967319151509377e-09,4.603137405426153e-09,6.060107853731349e-09,3.1354905382811756e-09,3.741255591060466e-09
11.827126665836342,4.8895528007934225e-09,4.5504251754534824e-09,6.068301667147012e-09,3.1964192277591256e-09,3.6567781214776467e-09
11.837090546767966,4.816942299574898e-09,4.463244735251338e-09,5.9877508821813314e-09,3.1261164929439993e-09,3.6749915489277725e-09
11.84705442769959,4.908638799726776e-09,4.38192362418551e-09,5.941574806275766e-09,3.2180007188194745e-09,3.6232865154044194e-09
11.857018308631211,4.906758930588352e-09,4.495325829474564e-09,6.086544599086642e-09,3.1154282528614673e-09,3.6235468025409146e-09
11.866982189562835,4.980888479505347e-09,4.477958942165927e-09,6.020867424547402e-09,3.126629188307614e-09,3.690180030082304e-09
11.876946070494457,4.93047756808587e-09,4.432033741140529e-09,5.9300795903761735e-09,3.231803051195304e-09,3.619061540645693e-09
11.88690995142608,4.882195147620094e-09,4.490485632827943e-09,6.005023364228062e-09,3.117637354249958e-09,3.6525113777777638e-09
11.896873832357704,4.949823495062629e-09,4.148329485200437e-09,6.058835649934782e-09,3.1980617638308074e-09,3.6604415308444135e-09
11.906837713289326,4.8166479699307924e-09,4.47013088876675e-09,5.890504556371779e-09,3.199712027269096e-09,3.641549650621761e-09
11.91680159422095,4.956731025519131e-09,4.4447015529086345e-09,5.904958952935094e-09,3.190024937222128e-09,3.4875279935151894e-09
11.926765475152571,5.021932624610182e-09,4.54810892150455e-09,5.979469900371331e-09,3.0733055191231277e-09,3.5998880310659126e-09
11.936729356084195,4.871475488667867e-09,4.441597170566671e-09,5.79506267006888e-09,3.115710449819782e-09,3.551522295961688e-09
11.946693237015818,4.774534962131729e-09,4.3832142973484865e-09,5.947108469740114e-09,3.220996309652053e-09,3.7056399173923215e-09
11.95665711794744,4.805888470163676e-09,4.2882817760386445e-09,5.983584738193475e-09,3.061518159372735e-09,3.607590296888897e-09
11.966620998879064,4.943486820834936e-09,4.312583926315765e-09,5.8408754023624675e-09,2.9884839708220307e-09,3.6375464849867904e-09
11.976584879810686,4.769791349955275e-09,4.460737687394337e-09,5.89465523604576e-09,3.0581133984837107e-09,3.5915166890659327e-09
11.98654876074231,4.9250935767013044e-09,4.301426692195747e-09,6.060094565650091e-09,3.0966966025459838e-09,3.6043355528381524e-09
11.996512641673933,4.719984127147396e-09,4.196071528318108e-09,5.991354697232314e-09,3.1333651877871233e-09,3.53995482050986e-09
12.006476522605555,4.891046993527394e-09,4.127277973392102e-09,5.861812438040812e-09,3.0632126869608412e-09,3.5734635449324807e-09
12.016440403537178,4.818060088563513e-09,4.616765486534492e-09,5.818126264985061e-09,3.174029547479381e-09,3.604379358359759e-09
12.0264042844688,4.7811823645746645e-09,4.53172004985168e-09,6.022278464472546e-09,3.0884188224693158e-09,3.561973922169999e-09
12.036368165400424,4.857968409740106e-09,4.393585502417758e-09,5.994958386362043e-09,3.0572392299802537e-09,3.5581628606455164e-09
12.046332046332045,4.87750729733344e-09,4.346382553608249e-09,5.967441530163197e-09,3.093259072086152e-09,3.570983649765553e-09
12.056295927263669,4.8654028564097e-09,4.3639940544815645e-09,6.021657233626467e-09,3.0893149178556835e-09,3.4364841570655326e-09
12.066259808195293,4.872028532962498e-09,4.4685473658769814e-09,5.7324850119604985e-09,3.1095884145051254e-09,3.5376450743619565e-09
12.076223689126914,4.849647705470056e-09,4.217806685634203e-09,5.7536623464169204e-09,3.0263349644215744e-09,3.5735362618960828e-09
12.086187570058538,4.747090251225995e-09,4.189659942829657e-09,5.812525682130318e-09,3.1568973943552138e-09,3.5117959486293685e-09
12.09615145099016,4.740636145448728e-09,4.293156400136977e-09,5.774650236935267e-09,3.032881127382863e-09,3.5042573902932275e-09
12.106115331921783,4.682807134106104e-09,4.340321758858777e-09,5.768905508407806e-09,3.032728643528995e-09,3.5124529008227187e-09
12.116079212853407,4.620313984523966e-09,4.2212085591663785e-09,5.732434059428059e-09,3.020926504527495e-09,3.4937479273703775e-09
12.126043093785029,4.681828547175855e-09,4.2674123490843055e-09,5.656929902533972e-09,3.008969356242384e-09,3.383476486719749e-09
12.136006974716652,4.694486903363166e-09,4.140312463973169e-09,5.7439540656727626e-09,2.9645489459315595e-09,3.4411771202025214e-09
12.145970855648274,4.66045987081663e-09,4.2476089682250285e-09,5.715696966930942e-09,3.134890818064112e-09,3.2869690829367574e-09
12.155934736579898,4.61881392610893e-09,4.22969814458467e-09,5.61426043297491e-09,3.0168361635803354e-09,3.4439757469002025e-09
12.165898617511521,4.74243098685799e-09,4.284263357211536e-09,5.625161909490746e-09,2.9562098316286813e-09,3.3905015073164012e-09
12.175862498443143,4.632713085822975e-09,4.295949622816361e-09,5.635540835889426e-09,3.046031822256451e-09,3.434681828638779e-09
12.185826379374767,4.736450379165423e-09,4.134355619716656e-09,5.7714555425449475e-09,2.9608815518694053e-09,3.452888047622233e-09
12.195790260306389,4.675399927378493e-09,4.011213692671963e-09,5.586216396133859e-09,2.9844829872526e-09,3.4537283746184358e-09
12.205754141238012,4.672541038038852e-09,4.148715071764302e-09,5.681096374526439e-09,2.9512162468258087e-09,3.4071009337684526e-09
12.215718022169636,4.740730873195484e-09,4.094296848426173e-09,5.618143261578693e-09,3.003254022768198e-09,3.4214240966726e-09
12.225681903101258,4.61149403736733e-09,4.0990007102136526e-09,5.717572492700304e-09,2.9725918320889835e-09,3.3832336380611716e-09
12.235645784032881,4.631336085256206e-09,4.0427366893820315e-09,5.710606992726752e-09,2.9134402269912945e-09,3.405202652344164e-09
12.245609664964503,4.551431695538629e-09,4.102991367669735e-09,5.738635386996047e-09,2.9271287256673507e-09,3.621691936139537e-09
12.255573545896127,4.640307775162255e-09,4.264421531361093e-09,5.504764128667373e-09,2.902322773790565e-09,3.3308711984400892e-09
12.26553742682775,4.6101652323075614e-09,4.337211183825721e-09,5.529478069243184e-09,2.9983625362471433e-09,3.4399178094941698e-09
12.275501307759372,4.639176901709553e-09,4.010424906545863e-09,5.634540980800619e-09,3.004817328079577e-09,3.481786301835367e-09
12.285465188690996,4.693548097637371e-09,4.120307261807268e-09,5.549420875659397e-09,2.877077253632492e-09,3.4968643091261257e-09
12.295429069622617,4.7047797800334076e-09,4.168204573602542e-09,5.616401181092078e-09,2.8564640092111693e-09,3.4382010685708486e-09
12.305392950554241,4.473964048044183e-09,4.243612636545173e-09,5.520386757232633e-09,3.0013441037930726e-09,3.421158395192671e-09
12.315356831485863,4.486109860468305e-09,4.283048155517334e-09,5.539869958701254e-09,2.872973182296829e-09,3.3436460216517157e-09
12.325320712417486,4.618283921995639e-09,4.142501437321429e-09,5.764462447819364e-09,2.992509311772357e-09,3.3345411978364e-09
12.33528459334911,4.600399988031404e-09,4.0256760838836465e-09,5.63252087344124e-09,2.9087461017583716e-09,3.396754359274457e-09
12.345248474280732,4.70765361064665e-09,4.185517094914022e-09,5.4645994670431385e-09,2.987703629527818e-09,3.3532797364482224e-09
12.355212355212355,4.480465139956521e-09,4.192585371969021e-09,5.438223269238835e-09,3.0059119712188187e-09,3.3281275392245583e-09
12.365176236143977,4.534930265112138e-09,4.121099973105261e-09,5.544043792999806e-09,2.9284640708333813e-09,3.417925065824198e-09
12.3751401170756,4.543549351384629e-09,4.0784305496764095e-09,5.702847644495695e-09,2.9543173446765474e-09,3.381095453542066e-09
12.385103998007224,4.373035001160387e-09,4.1563509068460275e-09,5.487615092159064e-09,2.992744261393108e-09,3.338408109021984e-09
12.395067878938846,4.497406394450686e-09,4.046620304195927e-09,5.339774708120684e-09,3.0431518820611483e-09,3.3997435446169385e-09
12.40503175987047,4.642378101939483e-09,4.2206607166239096e-09,5.5929511168038434e-09,2.8947344618542333e-09,3.3197511045871766e-09
12.414995640802092,4.536833517886176e-09,4.101039993041273e-09,5.465994263797781e-09,2.9031386271622104e-09,3.311885862878728e-09
12.424959521733715,4.573850092957319e-09,4.015666821836936e-09,5.488905750837455e-09,2.8761489389141874e-09,3.284993246950161e-09
12.434923402665339,4.477372531149406e-09,4.195121274355258e-09,5.496921606906829e-09,2.9762078246754968e-09,3.299639260577226e-09
12.44488728359696,4.40403352122129e-09,4.105407261288172e-09,5.468414077789717e-09,2.951631421261642e-09,3.281622016849794e-09
12.454851164528584,4.426991207684904e-09,3.942051199785962e-09,5.4705147643955034e-09,2.87908820173526e-09,3.286967936746065e-09
12.464815045460206,4.515718772056299e-09,3.970954548122508e-09,5.529316397547969e-09,2.8948073153001967e-09,3.330204055913661e-09
12.47477892639183,4.41103345180265e-09,4.081193148813462e-09,5.524698457506407e-09,2.839157540581347e-09,3.2934832814880547e-09
12.484742807323453,4.557436304874776e-09,4.067462236528623e-09,5.372149386345541e-09,2.8880748468699823e-09,3.3270906036498667e-09
12.494706688255075,4.471498381804976e-09,3.898449900271969e-09,5.486714561185404e-09,2.8544993813528917e-09,3.2794972293766553e-09
12.504670569186699,4.444993796948467e-09,3.832810699983816e-09,5.270320327598361e-09,2.9199864922132212e-09,3.263192217902343e-09
12.51463445011832,4.519424100731954e-09,4.014951503954178e-09,5.347518031031306e-09,2.8166240742435493e-09,3.2541291972301737e-09
12.524598331049944,4.4489329021592325e-09,4.059092847714809e-09,5.332290822650467e-09,2.815035397419769e-09,3.292843708564531e-09
12.534562211981566,4.4226853277434805e-09,4.009729180581903e-09,5.386000257644256e-09,2.8622936373121334e-09,3.242122630011212e-09
12.54452609291319,4.3607084769386444e-09,4.06526006917831e-09,5.346849930172096e-09,2.8079621168035647e-09,3.2731335055013493e-09
12.554489973844813,4.526470563009855e-09,3.899464228719831e-09,5.333265154185473e-09,2.888409974156957e-09,3.3179305136745203e-09
12.564453854776435,4.3668853499031845e-09,3.98952238319696e-09,5.33864245580836e-09,2.8088747021193044e-09,3.228925662464421e-09
12.574417735708058,4.525287802796357e-09,3.888033833700818e-09,5.326760979124053e-09,2.8559831550638575e-09,3.2828195091182686e-09
12.58438161663968,4.441035097689509e-09,3.943807645144396e-09,5.276998177022773e-09,2.782859245868592e-09,3.221905020468456e-09
12.594345497571304,4.431337915133357e-09,4.069377200774821e-09,5.29236512606941e-09,2.835972883089092e-09,3.2566269892609656e-09
12.604309378502927,4.432481478572706e-09,3.9853696182367245e-09,5.3369432090603865e-09,2.8301428752050986e-09,3.2469623666440846e-09
12.61427325943455,4.368731891709774e-09,3.9900442535635145e-09,5.492463492506514e-09,2.825159254585712e-09,3.228469129284196e-09
12.624237140366173,4.482917373623009e-09,3.8563096049061995e-09,5.246779212250427e-09,2.8299549629926446e-09,3.2258746146204198e-09
12.634201021297795,4.381288745576369e-09,4.056488903446635e-09,5.317181530520921e-09,2.781007063928466e-09,3.229883402902943e-09
12.644164902229418,4.268388017351273e-09,3.993188003527471e-09,5.287044136247014e-09,2.816981927283763e-09,3.2271965662287574e-09
12.654128783161042,4.3754647901720144e-09,3.974989060403116e-09,5.163121920546649e-09,2.791238518635513e-09,3.159635735999154e-09
12.664092664092664,4.3127400338999106e-09,3.821322806356468e-09,5.311844550960934e-09,2.8164233396155356e-09,3.2017041858469868e-09
12.674056545024287,4.304230587344603e-09,3.833983145192436e-09,5.188851760758469e-09,2.793793544214797e-09,3.2464763566009698e-09
12.684020425955909,4.4107255437527366e-09,3.926670341183725e-09,5.244184040459238e-09,2.7605706079452744e-09,3.1991554202921927e-09
12.693984306887533,4.307968426738857e-09,3.824118459378983e-09,5.245776708438216e-09,2.771771250913398e-09,3.224901299674934e-09
12.703948187819156,4.3554363795807654e-09,3.9482518103731675e-09,5.1597022410872494e-09,2.759441267171909e-09,3.2142924830467576e-09
12.713912068750778,4.3329693018216634e-09,3.847016620204965e-09,5.302291532868947e-09,2.8137362347968603e-09,3.1972397200021354e-09
12.723875949682402,4.342051571516297e-09,3.978697200757357e-09,5.104914769040859e-09,2.723804838739155e-09,3.2094866582536818e-09
12.733839830614023,4.364926456879887e-09,3.947087171788862e-09,5.241762911335669e-09,2.8022860898396763e-09,3.208400293445748e-09
12.743803711545647,4.15599720597514e-09,3.860080819085745e-09,5.139551250074204e-09,2.7660419613925364e-09,3.199255203989744e-09
12.75376759247727,4.413784622124892e-09,3.818909379356175e-09,5.180945385926536e-09,2.750380437680296e-09,3.173360231965848e-09
12.763731473408892,4.465187593288861e-09,3.870573040932071e-09,5.258807104825449e-09,2.752218483283669e-09,3.1623836736109114e-09
12.773695354340516,4.343613814806009e-09,3.8700717653010925e-09,5.194460908657638e-09,2.7396591387029935e-09,3.170486411368842e-09
12.783659235272138,4.212488437551164e-09,3.742133496789239e-09,5.2403943500804856e-09,2.762726719058025e-09,3.1639829388082816e-09
12.793623116203761,4.233138437552797e-09,3.835000747999592e-09,5.169107038963573e-09,2.73490790158852e-09,3.181384095869724e-09
12.803586997135383,4.314582508775375e-09,3.8388853712477325e-09,5.259905287398392e-09,2.733182931850312e-09,3.1510143073774402e-09
12.813550878067007,4.215904791796136e-09,3.871757733792633e-09,5.112885337725043e-09,2.7434733676189575e-09,3.1293958665496675e-09
12.82351475899863,4.382545035265345e-09,3.831299765429541e-09,5.18281293690207e-09,2.7269329919819703e-09,3.1395475498752467e-09
12.833478639930252,4.265155393025779e-09,3.842097681172941e-09,5.230380240201894e-09,2.7260880836576994e-09,3.1375735719489963e-09
12.843442520861876,4.298930695668054e-09,3.869754240993841e-09,5.116966812445042e-09,2.7297980442978057e-09,3.1061653728998877e-09
12.853406401793498,4.252934038136236e-09,3.77866474122143e-09,5.22680608596853e-09,2.701982177965655e-09,3.1441374785297946e-09
12.863370282725121,4.2918328313536385e-09,3.89520648287002e-09,5.07864633249401e-09,2.7142419771237053e-09,3.1188480737510636e-09
12.873334163656745,4.1651979954639084e-09,3.6138521822144854e-09,5.133675635542681e-09,2.7025547761445882e-09,3.1132394838201972e-09
12.883298044588367,4.213503777766912e-09,3.768349275033393e-09,5.206272474257642e-09,2.706654037381331e-09,3.1030023035387577e-09
12.89326192551999,4.249436365185061e-09,3.824829120819194e-09,5.171464405662421e-09,2.6748033042660907e-09,3.11751882910407e-09
12.903225806451612,4.158748659273323e-09,3.759617803543808e-09,5.125736560294633e-09,2.6951852611532458e-09,3.0862056686401248e-09
12.913189687383236,4.264180648291175e-09,3.795538161718472e-09,5.191458137657837e-09,2.6811392674464947e-09,3.0979157832337437e-09
12.92315356831486,4.185883305694069e-09,3.811173827957309e-09,5.149834355795294e-09,2.6864202430071326e-09,3.115441267523039e-09
12.933117449246481,4.13135351202837e-09,3.8539699684891e-09,5.201797754414751e-09,2.7004618772040175e-09,3.117520316454212e-09
12.943081330178105,4.1819064183752e-09,3.780818866269687e-09,5.131896163711594e-09,2.700660282813974e-09,3.100367956972777e-09
12.953045211109727,4.1323129360389e-09,3.7073684097535336e-09,4.998571356701258e-09,2.685561638096522e-09,3.1037609909257616e-09
12.96300909204135,4.114702167094331e-09,3.7188914241602957e-09,5.106896257395641e-09,2.6729943828711257e-09,3.0775280701193e-09
12.972972972972974,4.074882841801763e-09,3.712976069526982e-09,5.063090842254693e-09,2.6618841788911788e-09,3.071021262288387e-09
12.982936853904596,4.176013766854911e-09,3.694974194764629e-09,5.053513324075469e-09,2.678183396624266e-09,3.056280744552825e-09
12.992900734836219,4.201165679969559e-09,3.7004897898228733e-09,5.073718013635057e-09,2.659745055683336e-09,3.0672387588287264e-09
13.002864615767841,4.162577309206905e-09,3.6933628314793668e-09,5.025110923207485e-09,2.6701172548860428e-09,3.0732741142001394e-09
13.012828496699465,4.1061958779629656e-09,3.734195885359792e-09,5.061363718616542e-09,2.6499299383299967e-09,3.0698569801857936e-09
13.022792377631086,3.961120545866884e-09,3.73062162413704e-09,5.0175566421849026e-09,2.655936609906661e-09,3.067439418458998e-09
13.03275625856271,4.081995441808641e-09,3.728846244559325e-09,5.102229402152044e-09,2.658525519780103e-09,3.0515244111156063e-09
13.042720139494334,4.083341104591094e-09,3.6073360988109147e-09,5.036900762529685e-09,2.636802821555986e-09,3.04176214591977e-09
13.052684020425955,4.15848655823143e-09,3.6765641582019222e-09,5.0316574526690976e-09,2.6378336454951224e-09,3.054272002286771e-09
13.062647901357579,4.012266275503619e-09,3.707246652592518e-09,5.024209643395501e-09,2.6279043659409807e-09,3.041670817560759e-09
13.0726117822892,4.024265240958646e-09,3.676058594371891e-09,5.027311609945025e-09,2.645079799018792e-09,3.0706402203596294e-09
13.082575663220824,4.022071495429103e-09,3.6386077773851784e-09,5.011836321058796e-09,2.6289189373982857e-09,3.0552947007108463e-09
13.092539544152448,3.999950104715058e-09,3.6461873926356914e-09,4.999969895701545e-09,2.6237811657782363e-09,3.040695481437455e-09
13.10250342508407,4.035307015220075e-09,3.647655326923632e-09,5.031259816330398e-09,2.630515566091071e-09,3.0376984047276162e-09
13.112467306015693,4.073540829329694e-09,3.5536262407429253e-09,5.001201985857997e-09,2.6219742297641102e-09,3.0128148766111323e-09
13.122431186947315,4.100461454907299e-09,3.5704814938750687e-09,4.976362033929891e-09,2.61753245168379e-09,3.0233520367943917e-09
13.132395067878939,4.090244512780051e-09,3.599035867229257e-09,4.998452236942456e-09,2.608026346567036e-09,3.026120259774976e-09
13.142358948810562,4.117830911118924e-09,3.6430367272243797e-09,4.9540653986535785e-09,2.606812828357541e-09,3.0327306597809044e-09
13.152322829742184,4.0741035724009995e-09,3.6222064425724514e-09,4.933097248132297e-09,2.6059750110535266e-09,3.0255822538623703e-09
13.162286710673808,4.12406584767797e-09,3.687742375031195e-09,4.961169996053117e-09,2.601715116284972e-09,3.0105627535013083e-09
13.17225059160543,4.00968497942217e-09,3.6367910274391676e-09,4.940459466402761e-09,2.6026643243078305e-09,2.9924006316007234e-09
13.182214472537053,3.968353417216303e-09,3.5897051384957736e-09,4.9547553243651965e-09,2.5890299055555866e-09,2.9814507496116545e-09
13.192178353468677,3.999422907767924e-09,3.5521844459699845e-09,4.929096569970618e-09,2.5867994004390315e-09,2.981993840298571e-09
13.202142234400299,4.031700303521479e-09,3.5820091345877093e-09,4.93994591262636e-09,2.5839933112019777e-09,2.975123120308751e-09
13.212106115331922,4.092415247182934e-09,3.5991057828482486e-09,4.956879354527555e-09,2.580569469922659e-09,2.9807952912084122e-09
13.222069996263544,3.949066762671839e-09,3.5910594706302857e-09,4.91053833098994e-09,2.581269116576224e-09,2.977675610924371e-09
13.232033877195168,3.9118088251373165e-09,3.66652639424e-09,4.936377787979957e-09,2.5816193737901837e-09,2.972015481025981e-09
13.24199775812679,3.936171298421903e-09,3.5965018366144818e-09,4.885949478792059e-09,2.5682268006206424e-09,2.957938771222377e-09
13.251961639058413,4.0287195567462915e-09,3.6470695659234784e-09,4.896656182374734e-09,2.5751717592978315e-09,2.96440494123164e-09
13.261925519990037,3.9821895311258566e-09,3.6087382013365546e-09,4.8835913454602265e-09,2.5669016466119807e-09,2.965977121309377e-09
13.271889400921658,3.93377487044279e-09,3.6300714186345533e-09,4.868089581059336e-09,2.5693626413608834e-09,2.9687733453935773e-09
13.281853281853282,3.911191656043515e-09,3.608272706269078e-09,4.85476662805962e-09,2.557109547374912e-09,2.948785046429475e-09
13.291817162784904,3.899077396443733e-09,3.588618624385967e-09,4.8398186732504645e-09,2.5590767591831396e-09,2.9406243874399075e-09
13.301781043716527,3.92413260457204e-09,3.559563130509851e-09,4.842621092801865e-09,2.5556611639456065e-09,2.937904055121637e-09
13.311744924648151,3.94355195411943e-09,3.5658169718039423e-09,4.82577047780892e-09,2.5545840161801124e-09,2.924743775101139e-09
13.321708805579773,3.985148848673349e-09,3.541907433216387e-09,4.79863676810298e-09,2.549119795022263e-09,2.9353971743466695e-09
13.331672686511396,3.9956875094008286e-09,3.5662179790413653e-09,4.809687978205349e-09,2.5366307811834774e-09,2.9299952911402572e-09
13.341636567443018,3.940449312711293e-09,3.5284125076637955e-09,4.799793441027476e-09,2.5395494364033475e-09,2.9273382345314837e-09
13.351600448374642,3.9291294093512155e-09,3.6068954099834238e-09,4.807723440283124e-09,2.5391176825396672e-09,2.9245326216493007e-09
13.361564329306265,3.88986279169728e-09,3.6360065133365576e-09,4.8340342209815634e-09,2.538523174786667e-09,2.9164001067173534e-09
13.371528210237887,3.972042452153798e-09,3.567666835408095e-09,4.784353001111201e-09,2.5278020108645724e-09,2.9183905289016815e-09
13.38149209116951,3.9662889971662505e-09,3.5305197273570522e-09,4.791944482669934e-09,2.5305174888483374e-09,2.920094263038221e-09
13.391455972101133,3.944350215667142e-09,3.5119807641655e-09,4.776969470742402e-09,2.5210975477325655e-09,2.906205650710289e-09
13.401419853032756,3.978374576716311e-09,3.465653881093502e-09,4.766010849945333e-09,2.524044586041085e-09,2.9094007815487613e-09
13.41138373396438,3.893225347182428e-09,3.557683415579784e-09,4.772042613997027e-09,2.5230899342729252e-09,2.901092419121695e-09
13.421347614896002,3.8985069267862645e-09,3.5529371880775942e-09,4.726293612919622e-09,2.514326199974018e-09,2.888817207393147e-09
13.431311495827625,3.899692820912241e-09,3.497708114982339e-09,4.726864177843449e-09,2.5106796488772704e-09,2.892271792559706e-09
13.441275376759247,3.885894542927432e-09,3.526167322995587e-09,4.726006380113378e-09,2.507423233381494e-09,2.895283530744519e-09
13.45123925769087,3.907587365897656e-09,3.4976681253066873e-09,4.750042593558678e-09,2.5174860516135247e-09,2.871295212321967e-09
13.461203138622494,3.972601110650171e-09,3.525975935436435e-09,4.738071598802395e-09,2.511289435332519e-09,2.8931771533960174e-09
13.471167019554116,3.930586703895281e-09,3.492747541953719e-09,4.718138618935943e-09,2.504994443609337e-09,2.884713083964372e-09
13.48113090048574,3.9192707934987844e-09,3.5303041459102695e-09,4.7208179153625625e-09,2.491485435330987e-09,2.8843729916994557e-09
13.491094781417361,3.932236665721356e-09,3.5185507846747093e-09,4.6796041456734185e-09,2.4973166417132794e-09,2.867990899403036e-09
13.501058662348985,3.914680142111728e-09,3.5049479151234305e-09,4.688088013129711e-09,2.4859442033094077e-09,2.8702731033440054e-09
13.511022543280607,3.967840596040198e-09,3.5503494828062044e-09,4.677448336311987e-09,2.4855138395932126e-09,2.8582778474392725e-09
13.52098642421223,3.9007147975055175e-09,3.4893663980506906e-09,4.686898075226723e-09,2.4860110530412024e-09,2.8579414166491197e-09
13.530950305143854,3.873909072296056e-09,3.476370095791397e-09,4.6662417383616006e-09,2.4755263758699046e-09,2.8626784018755028e-09
13.540914186075476,3.850646217864114e-09,3.475545982759159e-09,4.660558318786055e-09,2.473294259065002e-09,2.839122469294151e-09
13.5508780670071,3.811798131328648e-09,3.4838509993745138e-09,4.648786622447146e-09,2.4784805503604176e-09,2.844945444273797e-09
13.560841947938721,3.8697712031872815e-09,3.4804080437706147e-09,4.658412687338365e-09,2.4656991856432176e-09,2.8325559401314958e-09
13.570805828870345,3.919662340663318e-09,3.441172778079652e-09,4.6499570494077675e-09,2.4650706172844793e-09,2.832291041822092e-09
13.580769709801968,3.880124480042908e-09,3.4664216098473013e-09,4.647520110179269e-09,2.469174613445369e-09,2.8404095083686524e-09
13.59073359073359,3.834916544336318e-09,3.472581570973002e-09,4.637813007242168e-09,2.465216841352143e-09,2.82351452342209e-09
13.600697471665214,3.8211121952680506e-09,3.4325870474035218e-09,4.61273681136432e-09,2.4591660473622293e-09,2.8180973723811536e-09
13.610661352596836,3.856725824429958e-09,3.4800984934390457e-09,4.642467851328256e-09,2.4558629371801836e-09,2.8143916297623715e-09
13.62062523352846,3.84725531458426e-09,3.4932812245411233e-09,4.62083525219389e-09,2.450647645029035e-09,2.820637085502594e-09
13.630589114460083,3.8942512246571074e-09,3.4554788257830276e-09,4.5995154454096986e-09,2.4422186099515256e-09,2.819406596086199e-09
13.640552995391705,3.808714182162925e-09,3.436322306061732e-09,4.605099761382329e-09,2.450294670770205e-09,2.82834399101066e-09
13.650516876323328,3.757186417513562e-09,3.462391195802708e-09,4.602364833685466e-09,2.457692659269514e-09,2.8048059452104132e-09
13.66048075725495,3.8099824588528435e-09,3.4435746842885416e-09,4.5955431178556044e-09,2.447309913722298e-09,2.8045765059231872e-09
13.670444638186574,3.840711125429489e-09,3.4832637943985337e-09,4.603738693650317e-09,2.437290189108482e-09,2.7930006268246806e-09
13.680408519118197,3.8806161488018895e-09,3.4285646116156658e-09,4.590115290949888e-09,2.431789731270503e-09,2.8008169705399833e-09
13.690372400049819,3.812063191660143e-09,3.4279805337555886e-09,4.581240422993079e-09,2.434036251775833e-09,2.796324765420223e-09
13.700336280981443,3.8012206490720486e-09,3.3949823883123992e-09,4.567279608243911e-09,2.4286186597202095e-09,2.79720430424451e-09
13.710300161913064,3.735848612704831e-09,3.413821723516873e-09,4.570898841701656e-09,2.4249833399724508e-09,2.7960706835285883e-09
13.720264042844688,3.779522826709479e-09,3.383358935021527e-09,4.568048734182518e-09,2.4250163869279974e-09,2.7958894862612813e-09
13.73022792377631,3.846440761557777e-09,3.4160052569919507e-09,4.567059277857626e-09,2.419303643518667e-09,2.792510339124056e-09
13.740191804707933,3.813069514921129e-09,3.4083967116593354e-09,4.564687090492822e-09,2.4143594514522853e-09,2.7736162530680247e-09
13.750155685639557,3.774848411531271e-09,3.400943992014232e-09,4.551110421363455e-09,2.4202326350341413e-09,2.7783870676617357e-09
13.760119566571179,3.757953317280555e-09,3.384989118147825e-09,4.554411324326057e-09,2.403304457190429e-09,2.7754504113921073e-09
13.770083447502802,3.722950052086689e-09,3.393690613126389e-09,4.550303303865192e-09,2.4111018460002693e-09,2.7750611094983256e-09
13.780047328434424,3.740334123960694e-09,3.387754885773925e-09,4.548830894730793e-09,2.4074886271599947e-09,2.7785491113886692e-09
13.790011209366048,3.777773573692826e-09,3.388355880708807e-09,4.544797143468191e-09,2.4078367023856576e-09,2.7728072409551154e-09
13.799975090297671,3.744231520238287e-09,3.364145345727021e-09,4.528165326178065e-09,2.4008243014557226e-09,2.7609804129184935e-09
13.809938971229293,3.740225063532178e-09,3.3700141117602994e-09,4.5510540623208705e-09,2.393089487334801e-09,2.760032412967926e-09
13.819902852160917,3.704315999116927e-09,3.3837786061463085e-09,4.538355665721296e-09,2.3903640959683768e-09,2.7603373045213605e-09
13.829866733092539,3.71162498509025e-09,3.342895692987654e-09,4.5147465424215405e-09,2.38448444999897e-09,2.7606728476901463e-09
13.839830614024162,3.736550058309431e-09,3.3400497649851227e-09,4.522397188932658e-09,2.3894074663683632e-09,2.764995164838565e-09
13.849794494955786,3.727037856484351e-09,3.341803493043565e-09,4.508462891014873e-09,2.3921472401289702e-09,2.749740828481176e-09
13.859758375887408,3.7229324552537546e-09,3.3318720024498705e-09,4.509702995402959e-09,2.3786275329302117e-09,2.7453597568628053e-09
13.869722256819031,3.6879796380490134e-09,3.3430519048323057e-09,4.513526433172449e-09,2.370593731456733e-09,2.7363077155897495e-09
13.879686137750653,3.6971048991945754e-09,3.310403143041539e-09,4.498016114850879e-09,2.381534711230357e-09,2.7365275191211574e-09
13.889650018682277,3.68597805500153e-09,3.3267591243920714e-09,4.501555047458489e-09,2.374012763510671e-09,2.7401630831573995e-09
13.8996138996139,3.6636679249207708e-09,3.3210801621847752e-09,4.494417504305871e-09,2.3741993127231166e-09,2.7317020535173484e-09
13.909577780545522,3.6948220533512884e-09,3.311897798695176e-09,4.50506107242431e-09,2.3627065054393827e-09,2.7368192184068538e-09
13.919541661477146,3.663063282126828e-09,3.315812710789527e-09,4.496369476787359e-09,2.370308773977789e-09,2.7400126620813243e-09
13.929505542408767,3.702914649670513e-09,3.326690527954149e-09,4.492569613457317e-09,2.360771600274151e-09,2.730858316367071e-09
13.939469423340391,3.7020160630592173e-09,3.3126137675396777e-09,4.486012721328455e-09,2.3588810445036685e-09,2.713529023504106e-09
13.949433304272015,3.641361877710632e-09,3.29871549329825e-09,4.481221597516743e-09,2.357874618070726e-09,2.704355039840458e-09
13.959397185203636,3.674884472191254e-09,3.3020225756653073e-09,4.464908963610496e-09,2.3520063490158363e-09,2.7204870191371186e-09
13.96936106613526,3.6413851188297667e-09,3.2912702991251134e-09,4.477511682853789e-09,2.3550207730094654e-09,2.7157325045820587e-09
13.979324947066882,3.6862599207386323e-09,3.2929057424819103e-09,4.46572875612331e-09,2.343375487328129e-09,2.718690009558849e-09
13.989288827998505,3.6273367050184847e-09,3.252574048543159e-09,4.455624204383927e-09,2.3498515502034022e-09,2.7144907686344395e-09
13.999252708930127,3.639089929835829e-09,3.270869111076312e-09,4.4554079940071114e-09,2.34249628074243e-09,2.7006106498409568e-09
14.009216589861751,3.605066078546074e-09,3.2674959897966346e-09,4.4652342205954034e-09,2.337176163251389e-09,2.7037716490995657e-09
14.019180470793374,3.587962417038167e-09,3.2604150596454213e-09,4.461181630958455e-09,2.3351989050469577e-09,2.697191091294045e-09
14.029144351724996,3.6178922736182466e-09,3.2479746224464448e-09,4.442281541231039e-09,2.3353133374847392e-09,2.7005749242432507e-09
14.03910823265662,3.6238745217537376e-09,3.229365304944947e-09,4.4477111974988376e-09,2.3315264854828465e-09,2.6981037001292316e-09
14.049072113588242,3.6093026646680683e-09,3.2538923613598642e-09,4.4302773077379434e-09,2.3302102446251004e-09,2.6973610936707426e-09
14.059035994519865,3.6151046478159684e-09,3.238908611419257e-09,4.4410431442241894e-09,2.313591315163477e-09,2.684406629480991e-09
14.068999875451489,3.5927559776447275e-09,3.2541754699863e-09,4.4214630849885735e-09,2.3178453417134564e-09,2.6888391887237806e-09
14.07896375638311,3.5804347488175264e-09,3.2297546388574397e-09,4.407223536470481e-09,2.3284832956193015e-09,2.6738181881118235e-09
14.088927637314734,3.550976186418556e-09,3.2478980444557278e-09,4.41212727789561e-09,2.318786067843726e-09,2.67495367482861e-09
14.098891518246356,3.5643312799905964e-09,3.229833294809834e-09,4.418192536730639e-09,2.318281395806919e-09,2.67319819902975e-09
14.10885539917798,3.571802015274402e-09,3.2076733717532993e-09,4.419235041791685e-09,2.3104197493775866e-09,2.675522336588127e-09
14.118819280109603,3.5782162530671846e-09,3.222884586623323e-09,4.411912698534337e-09,2.318325336222163e-09,2.6753529597098985e-09
14.128783161041225,3.6022383112321627e-09,3.21674111131314e-09,4.401506838506948e-09,2.3079429005803142e-09,2.6719824240010595e-09
14.138747041972849,3.5551490505505588e-09,3.2261936684212567e-09,4.394931172064617e-09,2.3018961331097624e-09,2.6696599411792438e-09
14.14871092290447,3.5879549481480077e-09,3.210881965556644e-09,4.391154983311379e-09,2.303546990832611e-09,2.6417600428472594e-09
14.158674803836094,3.5814140829377865e-09,3.19669162419822e-09,4.3807412636349994e-09,2.3030458467933754e-09,2.6578231674850062e-09
14.168638684767718,3.6000359129221463e-09,3.1963350068564246e-09,4.381446069013885e-09,2.297893275555579e-09,2.6505963413052e-09
14.17860256569934,3.542781022648552e-09,3.2048316797856647e-09,4.377409329072711e-09,2.2887676733609936e-09,2.6596317588056755e-09
14.188566446630963,3.5414031412419146e-09,3.1844953220724193e-09,4.3479201649645175e-09,2.292649759589753e-09,2.655244279465022e-09
14.198530327562585,3.543322714971529e-09,3.206058362906171e-09,4.3607701342567765e-09,2.287196463841672e-09,2.6503419607670642e-09
14.208494208494209,3.507559674752623e-09,3.2128560825948576e-09,4.355197550637826e-09,2.285771977433439e-09,2.6447173142785096e-09
14.21845808942583,3.5365309530982425e-09,3.17580968510165e-09,4.359933067460856e-09,2.2863455481847926e-09,2.6428851519818274e-09
14.228421970357454,3.5097734374528325e-09,3.181102482626702e-09,4.338784431912363e-09,2.2823016101955895e-09,2.6390939690216823e-09
14.238385851289078,3.5270226094011576e-09,3.160682175236565e-09,4.341544606224408e-09,2.28180567744145e-09,2.6257821438329904e-09
14.2483497322207,3.4912227464136074e-09,3.1705145140164293e-09,4.326472206419191e-09,2.275052780808478e-09,2.6341307162457893e-09
14.258313613152323,3.5045161872234872e-09,3.1722233308405294e-09,4.331942414775186e-09,2.266847975781849e-09,2.6302530859624256e-09
14.268277494083945,3.503648460084925e-09,3.171328912179482e-09,4.30063997302218e-09,2.271122614956156e-09,2.6276963781184114e-09
14.278241375015568,3.545281705165585e-09,3.1696960997309805e-09,4.301375668817232e-09,2.278798381567722e-09,2.6194408506932076e-09
14.288205255947192,3.5415898431724267e-09,3.1821302904984486e-09,4.295982896565151e-09,2.2688758427314263e-09,2.6148334319842135e-09
14.298169136878814,3.51428688724794e-09,3.170767946005867e-09,4.3097937822422105e-09,2.2638519596752967e-09,2.6148982820582623e-09
14.308133017810437,3.5050237270407624e-09,3.157434634657976e-09,4.3059217646591506e-09,2.258674771620398e-09,2.603451637270007e-09
14.31809689874206,3.498692798712174e-09,3.164025541916225e-09,4.300034475166816e-09,2.2594169462766974e-09,2.605737530835887e-09
14.328060779673683,3.5034731072074524e-09,3.14259860768217e-09,4.276357995306174e-09,2.2579094366302524e-09,2.602181437252746e-09
14.338024660605306,3.518679710183412e-09,3.156362473560554e-09,4.260110442232835e-09,2.246413361229553e-09,2.6147436552552467e-09
14.347988541536928,3.530704883891646e-09,3.1628582216589785e-09,4.271730317684526e-09,2.255159560466753e-09,2.588205100389155e-09
14.357952422468552,3.4827499022020865e-09,3.145061172205548e-09,4.2645672163405616e-09,2.255917457557708e-09,2.5925670191572202e-09
14.367916303400174,3.5076023035092613e-09,3.140709533031168e-09,4.2602772918598765e-09,2.249731167372357e-09,2.585505957737557e-09
14.377880184331797,3.481877787846742e-09,3.1353609768773767e-09,4.261583613027855e-09,2.242097352516046e-09,2.5898798203297843e-09
14.38784406526342,3.482411691572156e-09,3.150838134266328e-09,4.223751262759471e-09,2.244329430068408e-09,2.5890375703522674e-09
14.397807946195043,3.4925123898128554e-09,3.1597662790301685e-09,4.239169003664152e-09,2.2386435917628845e-09,2.5856818547934028e-09
14.407771827126666,3.4773369805701794e-09,3.1560592104595914e-09,4.2309782267604555e-09,2.2410893612952674e-09,2.5807715346309334e-09
14.417735708058288,3.4747141109567194e-09,3.124938256126242e-09,4.2311467655635716e-09,2.236216075431192e-09,2.580838825822039e-09
14.427699588989912,3.47594458472392e-09,3.137559712441139e-09,4.2125008203818154e-09,2.233398469422826e-09,2.570812421931955e-09
14.437663469921535,3.4857840842402592e-09,3.1280993641359047e-09,4.218942522424261e-09,2.232932711211389e-09,2.567620256718278e-09
14.447627350853157,3.489190022497581e-09,3.125697400031141e-09,4.201227840880004e-09,2.226307644711017e-09,2.5700093059877537e-09
14.45759123178478,3.4834695478964686e-09,3.1192472304236114e-09,4.2058202334390115e-09,2.224825561910859e-09,2.5645542317138932e-09
14.467555112716402,3.4885650770449284e-09,3.133896451249688e-09,4.184185512826002e-09,2.221960400869202e-09,2.5640781140632648e-09
14.477518993648026,3.462864788831785e-09,3.1281444016114356e-09,4.19126946839716e-09,2.226700381269592e-09,2.5610935108587223e-09
14.487482874579648,3.4523008470824496e-09,3.1245222961699195e-09,4.179532403436832e-09,2.221490316635724e-09,2.553674130685773e-09
14.497446755511271,3.4768094307664675e-09,3.122030724087747e-09,4.1874832865292495e-09,2.2108102874117233e-09,2.5547928277945988e-09
14.507410636442895,3.4824483779461324e-09,3.1220355638854867e-09,4.186937283655283e-09,2.2119355747055485e-09,2.5435025072087232e-09
14.517374517374517,3.4845299517781506e-09,3.122964178539091e-09,4.177521134740249e-09,2.2068208789039396e-09,2.5376221234533964e-09
14.52733839830614,3.4259544175819455e-09,3.0800215959167077e-09,4.157835147516049e-09,2.2113994414909244e-09,2.5411186750522526e-09
14.537302279237762,3.4614038738020502e-09,3.0914101957350157e-09,4.140963576055959e-09,2.1996346783006012e-09,2.5463476245048857e-09
14.547266160169386,3.460904944758675e-09,3.128575715458348e-09,4.155696516112171e-09,2.207525637877888e-09,2.53512549356934e-09
14.55723004110101,3.446392290658498e-09,3.118446138561745e-09,4.155009299899816e-09,2.2052010145860175e-09,2.5354715192769096e-09
14.567193922032631,3.4237320611215645e-09,3.09650311668255e-09,4.1407170161683225e-09,2.197855899223756e-09,2.5302291147287846e-09
14.577157802964255,3.4258312868437167e-09,3.0863502913508807e-09,4.146335913167818e-09,2.1975605848212033e-09,2.526984922358143e-09
14.587121683895877,3.437674671489697e-09,3.098563242785274e-09,4.11628844971015e-09,2.1995069451392037e-09,2.5264021003775266e-09
14.5970855648275,3.424869593338477e-09,3.1027303622565136e-09,4.127665340613918e-09,2.1934241903099168e-09,2.528120457915849e-09
14.607049445759124,3.3936798849283505e-09,3.0887033281096603e-09,4.1167973536242775e-09,2.1894608793324915e-09,2.5218267761063995e-09
14.617013326690746,3.4044113396555756e-09,3.0711194573788124e-09,4.1250109913906876e-09,2.1883946142425996e-09,2.5223158304567566e-09
14.62697720762237,3.431927817267443e-09,3.087797161346976e-09,4.111653123374333e-09,2.1857910181795787e-09,2.5090641264317397e-09
14.636941088553991,3.432827290675807e-09,3.0784993949846748e-09,4.1038106321495846e-09,2.1868518781735743e-09,2.5182812020306085e-09
14.646904969485615,3.438839531521432e-09,3.0766044384718837e-09,4.096373718008727e-09,2.180961558580367e-09,2.5144828396827014e-09
14.656868850417238,3.428139404269005e-09,3.0554130103834597e-09,4.095723511145089e-09,2.182107286177836e-09,2.508961681946557e-09
14.66683273134886,3.4120471860541658e-09,3.0798410258896488e-09,4.101754038607426e-09,2.1768747188740505e-09,2.506346563545763e-09
14.676796612280484,3.4110869892201557e-09,3.0699134896819253e-09,4.098164982718448e-09,2.176012527671511e-09,2.5053862195670353e-09
14.686760493212105,3.413343476009922e-09,3.063384075256326e-09,4.090759310812236e-09,2.1728691803752036e-09,2.498201785521946e-09
14.696724374143729,3.4217949056379993e-09,3.053610895425132e-09,4.093459681720706e-09,2.1660138573594665e-09,2.496538017988753e-09
14.70668825507535,3.3948874021812265e-09,3.0570734569641183e-09,4.09089696139962e-09,2.1686766209634522e-09,2.4918869035933363e-09
14.716652136006974,3.4068459925187734e-09,3.0525445735642983e-09,4.086583385959755e-09,2.159119226886117e-09,2.4859521805891014e-09
14.726616016938598,3.3588583051390436e-09,3.0199711079049617e-09,4.075040369151484e-09,2.1670085990062566e-09,2.4895158742245056e-09
14.73657989787022,3.372052062290227e-09,3.021287892385337e-09,4.0600517530211965e-09,2.1555965258545615e-09,2.4857061332113947e-09
14.746543778801843,3.380048579608455e-09,3.0486892580639463e-09,4.071052583726769e-09,2.157653079111172e-09,2.489808555114117e-09
14.756507659733465,3.377927696011754e-09,3.0548628540018415e-09,4.071586214951404e-09,2.1566514235893498e-09,2.483906416827977e-09
14.766471540665089,3.3673809635169144e-09,3.0261830930703305e-09,4.0570889202808165e-09,2.1525941919798264e-09,2.4813400059751293e-09
14.776435421596712,3.3686827100921887e-09,3.0276613810947303e-09,4.067883471654338e-09,2.1507287935371214e-09,2.4715597973440898e-09
14.786399302528334,3.3432716785598337e-09,3.0246755860275643e-09,4.06052724587128e-09,2.1533750814349295e-09,2.4781023639691196e-09
14.796363183459958,3.3429439380907267e-09,3.0247871108901485e-09,4.058662458774873e-09,2.147937469862222e-09,2.4779178943229654e-09
14.80632706439158,3.337132932845e-09,2.9992005767737204e-09,4.043052984222544e-09,2.141825391091427e-09,2.465979183443643e-09
14.816290945323203,3.3611372740416027e-09,2.991196990899967e-09,4.055638294757853e-09,2.1443288007865046e-09,2.4691700835034354e-09
14.826254826254827,3.3540882052936037e-09,3.00777053174577e-09,4.0464455612085745e-09,2.1402492222798985e-09,2.460099514666851e-09
14.836218707186449,3.3305019866037238e-09,3.001121930029536e-09,4.033847185655236e-09,2.1401930888725406e-09,2.472150737779189e-09
14.846182588118072,3.3322407687411725e-09,3.0025484520070947e-09,4.0310091105153485e-09,2.1356030462965917e-09,2.4662209668816033e-09
14.856146469049694,3.3338224569825504e-09,2.9778358600644476e-09,4.027678763735082e-09,2.1373188909147026e-09,2.4573952445693102e-09
14.866110349981318,3.316559540158052e-09,3.004415299205106e-09,4.046227460429247e-09,2.1341670375390433e-09,2.461627203662286e-09
14.876074230912941,3.3082850739103166e-09,2.988808259570112e-09,4.035294342736284e-09,2.1270416396207083e-09,2.458600726200534e-09
14.886038111844563,3.3133262704756048e-09,2.986164305033029e-09,4.035742028873334e-09,2.1240060860859726e-09,2.4516597962451788e-09
14.896001992776187,3.3011253454153443e-09,2.9688842617367118e-09,4.032682765847206e-09,2.1229206077706237e-09,2.452372936270475e-09
14.905965873707808,3.2882154791646694e-09,2.9727729052500876e-09,4.0228592701888356e-09,2.1277837331810423e-09,2.4470170893667194e-09
14.915929754639432,3.296125938402198e-09,2.966612770278878e-09,4.025815196671195e-09,2.1171820490359063e-09,2.4400282763461407e-09
14.925893635571056,3.2828762771932928e-09,2.9502378966742084e-09,4.0214129235677746e-09,2.116847460287534e-09,2.4463456657882195e-09
14.935857516502677,3.288610040345551e-09,2.9515572987320976e-09,4.0087033515748454e-09,2.116162479525891e-09,2.4378116677640494e-09
14.945821397434301,3.2668821324850817e-09,2.956265474361444e-09,4.020610668962829e-09,2.113148182137134e-09,2.444099616325802e-09
14.955785278365923,3.2954660941882786e-09,2.972040710216623e-09,4.016841485700116e-09,2.1111508367996106e-09,2.439781304805003e-09
14.965749159297546,3.254519882963871e-09,2.9478506449196396e-09,4.001224416437361e-09,2.1093355624750565e-09,2.435293817086347e-09
14.975713040229168,3.255354145769227e-09,2.9490626530459426e-09,4.003673879095979e-09,2.1089964195067144e-09,2.4290060883204042e-09
14.985676921160792,3.2684853430275498e-09,2.942672284268953e-09,4.013367746135381e-09,2.104697746604195e-09,2.431055819282489e-09
14.995640802092415,3.2445858082930793e-09,2.9436134593349596e-09,3.997023409332442e-09,2.1028890433361677e-09,2.429567250166692e-09
15.005604683024037,3.246004856449829e-09,2.9186332352505992e-09,3.982586930877693e-09,2.09848849882066e-09,2.424118445780289e-09
15.01556856395566,3.2513316790960548e-09,2.9133103363287284e-09,4.000685595918595e-09,2.1008617336682877e-09,2.424435589903253e-09
15.025532444887283,3.261473200141608e-09,2.931278435136593e-09,4.002371972076424e-09,2.0967962821381986e-09,2.4187295560422916e-09
15.035496325818906,3.23312095370473e-09,2.920464237434577e-09,3.9909182149234545e-09,2.0962821850218845e-09,2.419660289425482e-09
15.04546020675053,3.2505919333565134e-09,2.9256836758681526e-09,3.977781955483607e-09,2.0908250083462805e-09,2.423545527860528e-09
15.055424087682152,3.241904559164345e-09,2.9068892171181767e-09,3.977558845663578e-09,2.0947343226862063e-09,2.414632255178737e-09
15.065387968613775,3.21537798212278e-09,2.918658635192974e-09,3.9774671292343295e-09,2.094145506837817e-09,2.4220176860812733e-09
15.075351849545397,3.231295143569109e-09,2.9130442553350166e-09,3.977846093706977e-09,2.0833423267911635e-09,2.4107008127858856e-09
15.08531573047702,3.2227437089998544e-09,2.9099622151337446e-09,3.974234592934646e-09,2.0843994688055457e-09,2.4087121099993785e-09
15.095279611408644,3.2062270149841546e-09,2.8949613242052317e-09,3.970467456935988e-09,2.0807155502909344e-09,2.406497215760761e-09
15.105243492340266,3.212722279419444e-09,2.8936659043796272e-09,3.96585508881815e-09,2.0848421573230956e-09,2.4046478862467592e-09
15.11520737327189,3.2077332887219233e-09,2.889671070036169e-09,3.964866944846585e-09,2.0780450563449786e-09,2.4000269603912363e-09
15.125171254203511,3.213415145288271e-09,2.8880124610410556e-09,3.961411811566369e-09,2.0753577714480933e-09,2.3999258835525627e-09
15.135135135135135,3.2044797966997256e-09,2.889156557072082e-09,3.948710244270479e-09,2.0762567190806672e-09,2.399694943155714e-09
15.145099016066759,3.196163981570659e-09,2.879993996493813e-09,3.957557564293192e-09,2.0696034676551046e-09,2.3962643156617193e-09
15.15506289699838,3.215018235703247e-09,2.8863030459842205e-09,3.951879602707002e-09,2.0720041863074055e-09,2.3972561519484306e-09
15.165026777930004,3.1939031497588372e-09,2.884963600070309e-09,3.9376015691018195e-09,2.0710934661559743e-09,2.3925093012591466e-09
15.174990658861626,3.1985342574561455e-09,2.8943449066415734e-09,3.93555865951746e-09,2.067640094129141e-09,2.388719152533059e-09
15.18495453979325,3.204295537195292e-09,2.8783436152711406e-09,3.943260686248673e-09,2.061326370935829e-09,2.382870299291219e-09
15.194918420724871,3.1769553279412006e-09,2.881560515304539e-09,3.9318308829334515e-09,2.0624693959752047e-09,2.378023989374058e-09
15.204882301656495,3.190394130868148e-09,2.860870621606047e-09,3.911090393677103e-09,2.060429619976478e-09,2.378921266295692e-09
15.214846182588118,3.2004493524723252e-09,2.8682018892436066e-09,3.9270128021425146e-09,2.0625492286075342e-09,2.3797324366578703e-09
15.22481006351974,3.198881331456768e-09,2.8691368045748883e-09,3.927795236881531e-09,2.0567765951517986e-09,2.3733344284379953e-09
15.234773944451364,3.175129777614694e-09,2.8579700783292297e-09,3.916344897468671e-09,2.0573772128435847e-09,2.3687419640742246e-09
15.244737825382986,3.1864100533186598e-09,2.8674169629165897e-09,3.905177394359532e-09,2.0498984959768624e-09,2.3725524757454097e-09
15.25470170631461,3.184498467100418e-09,2.865127632103402e-09,3.905966844556509e-09,2.0537598048663487e-09,2.3695575028912364e-09
15.264665587246233,3.1750313462583572e-09,2.854241339507983e-09,3.88601068970975e-09,2.055601902087193e-09,2.3757879349846758e-09
15.274629468177855,3.188028350835736e-09,2.8630814684925888e-09,3.891788811862379e-09,2.0449285758151276e-09,2.363497438827939e-09
15.284593349109478,3.1780693504463133e-09,2.8625211461409523e-09,3.894629586529049e-09,2.0428456783053886e-09,2.3582670607885683e-09
15.2945572300411,3.166695841744989e-09,2.8466478449891516e-09,3.878901810813693e-09,2.0404930503256085e-09,2.360357156439827e-09
15.304521110972724,3.1733687719901158e-09,2.857101425721192e-09,3.881783654713426e-09,2.0450315711633577e-09,2.3567393376151244e-09
15.314484991904347,3.162949028748908e-09,2.843932175189917e-09,3.877501711477715e-09,2.039008335824057e-09,2.3560272222538556e-09
15.32444887283597,3.1690146849694804e-09,2.847058067530064e-09,3.869741465831995e-09,2.037475394870915e-09,2.3527277894727905e-09
15.334412753767593,3.148708675891612e-09,2.843938104170224e-09,3.863330826063611e-09,2.0382035951402165e-09,2.3542560085428005e-09
15.344376634699215,3.1683854658966857e-09,2.8322108691175038e-09,3.867606935586112e-09,2.035363627660652e-09,2.3459123267633408e-09
15.354340515630838,3.164471237841485e-09,2.842308149531704e-09,3.863458168841321e-09,2.0368454219109943e-09,2.3481638725914964e-09
15.364304396562462,3.146207990886429e-09,2.8416560804940413e-09,3.853552995634386e-09,2.0321444269128057e-09,2.340801007329095e-09
15.374268277494084,3.1529014608182835e-09,2.8524839516274287e-09,3.843911141371572e-09,2.0303604733568472e-09,2.3412925379737123e-09
15.384232158425707,3.1549618668845105e-09,2.844675391699486e-09,3.839817207687489e-09,2.02756388297104e-09,2.3359882473873465e-09
15.394196039357329,3.136005353821697e-09,2.842735257145826e-09,3.837710539154789e-09,2.021959752984936e-09,2.3307362806425193e-09
15.404159920288953,3.1492925604509654e-09,2.826255275556841e-09,3.82426712621893e-09,2.0252641212114757e-09,2.330454691119989e-09
15.414123801220576,3.1524634204741366e-09,2.836728245476333e-09,3.8334905942347765e-09,2.0246317065050004e-09,2.3292086219356826e-09
15.424087682152198,3.1416655799229036e-09,2.8289934281759765e-09,3.832435287149475e-09,2.0217025109036766e-09,2.3263560606961544e-09
15.434051563083822,3.14221950560683e-09,2.82585531075901e-09,3.811340118246167e-09,2.021974154222897e-09,2.3198866218418245e-09
15.444015444015443,3.1535024913882664e-09,2.833161046819827e-09,3.817613091085786e-09,2.011477645097612e-09,2.3238477172105515e-09
15.453979324947067,3.137536562393029e-09,2.8338068701002424e-09,3.8117468135810525e-09,2.016069329979925e-09,2.321247361301212e-09
15.463943205878689,3.1455725838151094e-09,2.821465994945993e-09,3.78779243683301e-09,2.015221074097659e-09,2.3218912674054452e-09
15.473907086810312,3.1561575570546963e-09,2.8266014116201275e-09,3.79684467783988e-09,2.007425110985666e-09,2.3145127371369582e-09
15.483870967741936,3.145387663778771e-09,2.8289458953154034e-09,3.7918753823771074e-09,2.0086481785374684e-09,2.3106640584941668e-09
15.493834848673558,3.126157213557987e-09,2.809560189471165e-09,3.7816074720438845e-09,2.006598915045358e-09,2.311062106645497e-09
15.503798729605181,3.1384895933557026e-09,2.829136772347888e-09,3.78295324861492e-09,2.006887101175824e-09,2.307597836649128e-09
15.513762610536803,3.127997732883397e-09,2.8188587669591836e-09,3.7825475015442564e-09,2.0028843032209174e-09,2.3070829720704877e-09
15.523726491468427,3.1217329265119925e-09,2.817736257865783e-09,3.7716885426497035e-09,2.001332552538777e-09,2.3033580054673077e-09
15.53369037240005,3.109646099677279e-09,2.8067307096413535e-09,3.772169911367105e-09,2.0005246191580504e-09,2.3052932536879726e-09
15.543654253331672,3.123006088643e-09,2.8049151731320177e-09,3.772151884326635e-09,1.9993894771122734e-09,2.2985018087020865e-09
15.553618134263296,3.1173287096949195e-09,2.808958508500067e-09,3.762071750294682e-09,1.99981728375392e-09,2.302043422085988e-09
15.563582015194918,3.1182565323087256e-09,2.8080483380683295e-09,3.762727478672906e-09,1.9970649528798848e-09,2.294764838451354e-09
15.573545896126541,3.120101494199281e-09,2.8143951299890024e-09,3.749893063236139e-09,1.9948331423961087e-09,2.2937966637422363e-09
15.583509777058165,3.112708293662754e-09,2.8056071081414058e-09,3.748785509167286e-09,1.992906830515146e-09,2.2905813584062807e-09
15.593473657989787,3.096309182629543e-09,2.8072628373813512e-09,3.74166396826035e-09,1.987038579215607e-09,2.284746028506603e-09
15.60343753892141,3.1150801866502885e-09,2.788583841280897e-09,3.7420136921729084e-09,1.990832962562171e-09,2.2861455082640656e-09
15.613401419853032,3.0983534655432796e-09,2.8002397082799486e-09,3.746263048988867e-09,1.987767314568775e-09,2.2841143583499627e-09
15.623365300784656,3.0976898142317655e-09,2.79654010883551e-09,3.7400424853702134e-09,1.984155489128212e-09,2.280335235207414e-09
15.63332918171628,3.1069200371708347e-09,2.7954317906259785e-09,3.723235382362348e-09,1.9837239014630764e-09,2.27864027019393e-09
15.643293062647901,3.106696949958762e-09,2.797686343897023e-09,3.732159012189901e-09,1.9772398479244695e-09,2.277199300989963e-09
15.653256943579525,3.0916834780593123e-09,2.7912047871499187e-09,3.730066175107853e-09,1.981076182046385e-09,2.2766061226603714e-09
15.663220824511146,3.1053305917768233e-09,2.792987706791692e-09,3.7078032285893048e-09,1.9799680079149177e-09,2.278173688849113e-09
15.67318470544277,3.0992413802627644e-09,2.7874964629833424e-09,3.7150673996231982e-09,1.973041204775626e-09,2.2733208239422312e-09
15.683148586374392,3.08169918881457e-09,2.7882595691617116e-09,3.7121328025947185e-09,1.9766083722318547e-09,2.2690309322299087e-09
15.693112467306015,3.0790431808043375e-09,2.767135493776397e-09,3.7037688705582063e-09,1.970712065969019e-09,2.269079010784789e-09
15.703076348237639,3.0863787044407752e-09,2.7839011689215284e-09,3.708388297692366e-09,1.970606744341619e-09,2.264515989669554e-09
15.71304022916926,3.0846854869212958e-09,2.7781131386005456e-09,3.7087700977041344e-09,1.9675517399185146e-09,2.261652340879134e-09
15.723004110100884,3.058076821810731e-09,2.7739126442702733e-09,3.696283283888362e-09,1.965999914594636e-09,2.263089374293352e-09
15.732967991032506,3.060148075048899e-09,2.76264323262799e-09,3.7025692711799134e-09,1.963999729066532e-09,2.2635390057672793e-09
15.74293187196413,3.0733353392036285e-09,2.7622930693311473e-09,3.700152739821896e-09,1.966127500129663e-09,2.2617309256880506e-09
15.752895752895753,3.0615587608952966e-09,2.764564095530833e-09,3.696736903554969e-09,1.9631360630172055e-09,2.2615765156372982e-09
15.762859633827375,3.060732200887267e-09,2.7561934839347153e-09,3.6939530955608747e-09,1.961338518156108e-09,2.2578631227883615e-09
15.772823514758999,3.0636559147986484e-09,2.767132265227877e-09,3.692236576111999e-09,1.961522954552581e-09,2.253498068481256e-09
15.78278739569062,3.0526357275136813e-09,2.7512013878787602e-09,3.69160379375318e-09,1.9580689170229768e-09,2.254398446094168e-09
15.792751276622244,3.056319178906682e-09,2.7544538780509437e-09,3.6800439207103754e-09,1.9532953976336237e-09,2.2483117606280986e-09
15.802715157553868,3.0481481832134687e-09,2.7380881319922005e-09,3.689550304288979e-09,1.95362525955135e-09,2.24906673856536e-09
15.81267903848549,3.0302239317782206e-09,2.746227565993227e-09,3.6896565175167373e-09,1.9525748802282686e-09,2.2478109359352435e-09
15.822642919417113,3.038250305187473e-09,2.745412215490426e-09,3.6842175226984162e-09,1.9466067056943886e-09,2.243529224250386e-09
15.832606800348735,3.03856015671363e-09,2.7409701566385036e-09,3.669402379586631e-09,1.950401372287929e-09,2.243539319988468e-09
15.842570681280359,3.0420370435728797e-09,2.7391215833415755e-09,3.6830698291340276e-09,1.9453755243420345e-09,2.2427044475730425e-09
15.852534562211982,3.026581470246765e-09,2.7336350040096262e-09,3.6801579215269792e-09,1.9453706895966256e-09,2.24035050952328e-09
15.862498443143604,3.0201712956242463e-09,2.7376374807172603e-09,3.663742305672133e-09,1.9441773081158654e-09,2.2405890007577658e-09
15.872462324075228,3.0223653593799514e-09,2.7303957085133907e-09,3.6686740771729356e-09,1.9405130969881346e-09,2.2381181095253e-09
15.88242620500685,3.0066315360444775e-09,2.723528229734835e-09,3.663840358777067e-09,1.9418552932143305e-09,2.2326668922953653e-09
15.892390085938473,3.0132038071936133e-09,2.705445894870517e-09,3.6640142463453363e-09,1.9381302656382485e-09,2.2345049418509343e-09
15.902353966870097,3.0179835741459636e-09,2.7201678181076146e-09,3.6672255668561184e-09,1.937226069843706e-09,2.225833211081892e-09
15.912317847801718,3.0175000349651313e-09,2.7156062286953193e-09,3.6641901517150845e-09,1.9372260584717166e-09,2.2230743329477614e-09
15.922281728733342,2.9895590179699027e-09,2.7170538633495182e-09,3.658077017773103e-09,1.9344837466285492e-09,2.2270395541608294e-09
15.932245609664964,3.0045216775336397e-09,2.698156278656307e-09,3.6569150580982925e-09,1.931680562545406e-09,2.2325902184807908e-09
15.942209490596587,3.009648754404274e-09,2.6994854947157365e-09,3.6591602760251048e-09,1.9283397096023467e-09,2.2269104128850175e-09
15.95217337152821,2.991398481849643e-09,2.703119847614216e-09,3.6503027326976825e-09,1.9268859395997698e-09,2.229722000325154e-09
15.962137252459833,2.998908772789438e-09,2.693991712694981e-09,3.656663377242144e-09,1.926580377709332e-09,2.2246386602078507e-09
15.972101133391456,3.000258208021435e-09,2.6982025260697563e-09,3.6542795159050563e-09,1.9265239421941634e-09,2.2203739078173153e-09
15.982065014323078,2.9822590195699932e-09,2.6888285674192033e-09,3.6540648948289565e-09,1.9244917539584773e-09,2.2237082489618786e-09
15.992028895254702,2.9907120245239664e-09,2.6863113038838665e-09,3.645787532855468e-09,1.920650917612035e-09,2.2186865295233566e-09
16.001992776186324,2.97005961731399e-09,2.6743128663446225e-09,3.649178480286506e-09,1.921321079890259e-09,2.2148382749831665e-09
16.01195665711795,2.9671291362373545e-09,2.6790390344866242e-09,3.650207748066378e-09,1.9231849677700662e-09,2.2147596130276945e-09
16.02192053804957,2.9714145948297965e-09,2.6814213400237788e-09,3.648312649710612e-09,1.9121264698334533e-09,2.2129853803549803e-09
16.031884418981193,2.974534269586144e-09,2.673250719915439e-09,3.6364744574897918e-09,1.918298939851809e-09,2.2134511903212746e-09
16.041848299912814,2.9675998972566984e-09,2.6763539513660464e-09,3.6468831542821952e-09,1.9171147690599685e-09,2.2112149255781382e-09
16.05181218084444,2.958192495707304e-09,2.6695910727451892e-09,3.645821116719944e-09,1.912176349751854e-09,2.207924009160971e-09
16.06177606177606,2.9494748659364514e-09,2.6717267948089222e-09,3.6303715371037855e-09,1.910986603983023e-09,2.2069758609309508e-09
16.071739942707683,2.9535187658442385e-09,2.6637568762246836e-09,3.62972991151064e-09,1.9083660336694303e-09,2.2052871288946226e-09
16.08170382363931,2.9449769778675967e-09,2.6612477493397004e-09,3.6237450316448553e-09,1.9080608886205094e-09,2.200925961742006e-09
16.09166770457093,2.9600908836704986e-09,2.6507896942752364e-09,3.6291198348425575e-09,1.9063747944997467e-09,2.2028440188047392e-09
16.101631585502552,2.951092264193537e-09,2.6563728662136008e-09,3.6287055753189077e-09,1.9086971831871146e-09,2.193820074288529e-09
16.111595466434174,2.950063099071661e-09,2.648670623892136e-09,3.635876543448145e-09,1.9041839358738388e-09,2.1917617038430315e-09
16.1215593473658,2.936586457211884e-09,2.6586025087781886e-09,3.6217597747137707e-09,1.903350915218966e-09,2.1940779243315823e-09
16.13152322829742,2.951707913340234e-09,2.64800620104026e-09,3.6142204713712444e-09,1.8984668014745646e-09,2.202063691759181e-09
16.141487109229043,2.948053212632057e-09,2.6343166378437457e-09,3.6195841060803864e-09,1.895484429356259e-09,2.196916875928449e-09
16.15145099016067,2.9394245186877988e-09,2.64467119544112e-09,3.6085133388063684e-09,1.8982470108043048e-09,2.1946066783090594e-09
16.16141487109229,2.9374955108326767e-09,2.6391654422991502e-09,3.6108689201691966e-09,1.898105701594127e-09,2.1903137393934824e-09
16.171378752023912,2.93273905924169e-09,2.6447614878007837e-09,3.6181636950567982e-09,1.896831250685904e-09,2.1875747555452484e-09
16.181342632955538,2.924466917582753e-09,2.6353017958873696e-09,3.6086087337632656e-09,1.8945538530084086e-09,2.1852438785167925e-09
16.19130651388716,2.9339152742091726e-09,2.6376976486114357e-09,3.599484578865912e-09,1.889719095893346e-09,2.1873206968538984e-09
16.20127039481878,2.9156042565252406e-09,2.6296687902429205e-09,3.599898521289494e-09,1.8907460877728452e-09,2.181813747957191e-09
16.211234275750403,2.917339647355034e-09,2.6318984147399494e-09,3.601582463178371e-09,1.893889353270752e-09,2.1831773138681113e-09
16.22119815668203,2.923983844673454e-09,2.627855386075354e-09,3.600745661677418e-09,1.882249729018309e-09,2.1770494964956765e-09
16.23116203761365,2.915779051647806e-09,2.6286795955322854e-09,3.5883276002700883e-09,1.888373122082358e-09,2.1822814194874096e-09
16.241125918545272,2.914931172399007e-09,2.6317631931381143e-09,3.5928525241115042e-09,1.8897122069737405e-09,2.1750582170047662e-09
16.251089799476897,2.910977084594231e-09,2.6200690546367913e-09,3.5954993682399343e-09,1.880687960531237e-09,2.1759782308405627e-09
16.26105368040852,2.907719408991413e-09,2.6238308258068546e-09,3.5791691209081417e-09,1.880685124811541e-09,2.1698895497406968e-09
16.27101756134014,2.9128065947767806e-09,2.6178799324475e-09,3.5760631338117246e-09,1.879574407290015e-09,2.1708402050494417e-09
16.280981442271763,2.9066256830814646e-09,2.6258714195742277e-09,3.5689995551795716e-09,1.875266011528932e-09,2.1650694932691367e-09
16.29094532320339,2.9187843509318027e-09,2.617363112561361e-09,3.5691167598272907e-09,1.8754452878356493e-09,2.1672432867501158e-09
16.30090920413501,2.9023115494837154e-09,2.6151980302867905e-09,3.563014664068614e-09,1.8790384916319296e-09,2.161229510396362e-09
16.310873085066632,2.908531081591441e-09,2.6068805952667954e-09,3.5758660807414383e-09,1.872846392540256e-09,2.159181422907844e-09
16.320836965998257,2.906692446839011e-09,2.623625507709053e-09,3.562262656033742e-09,1.8716315334011298e-09,2.157984461982389e-09
16.33080084692988,2.917881508320158e-09,2.6131814896609313e-09,3.5552522245180014e-09,1.8702903870913257e-09,2.160687713236502e-09
16.3407647278615,2.900005540014509e-09,2.6004290741481036e-09,3.5513837367271196e-09,1.8689577449125086e-09,2.1606517159472987e-09
16.350728608793126,2.9080853641840095e-09,2.61275667135847e-09,3.5432642599013806e-09,1.8686457355321177e-09,2.1585515611655766e-09
16.360692489724748,2.913553369557561e-09,2.6082644688401957e-09,3.545317657689049e-09,1.868042001368398e-09,2.1546626018605965e-09
16.37065637065637,2.8956189642274934e-09,2.6074644816648285e-09,3.5524958653306878e-09,1.864385096485002e-09,2.1503486698742104e-09
16.38062025158799,2.89844315854604e-09,2.6039468720746676e-09,3.534219004214836e-09,1.8657018429660217e-09,2.1469164857004216e-09
16.390584132519617,2.8954394110917144e-09,2.6093652819613153e-09,3.528980795346326e-09,1.8622188701833276e-09,2.1496121883448468e-09
16.40054801345124,2.884778713822519e-09,2.6058941052245113e-09,3.526190183604673e-09,1.8598451764116375e-09,2.143856799252081e-09
16.41051189438286,2.8994786297282814e-09,2.6035775829224723e-09,3.5314381040566465e-09,1.8644899951283355e-09,2.1430299768484085e-09
16.420475775314486,2.903152665486475e-09,2.601085806580033e-09,3.5266977240178028e-09,1.856146768393314e-09,2.1375361551385982e-09
16.430439656246108,2.900302472904178e-09,2.6000822909557196e-09,3.518509277503333e-09,1.8601965302846944e-09,2.144388060691425e-09
16.44040353717773,2.8947029607462702e-09,2.6116732467225207e-09,3.518407152067799e-09,1.859427981348508e-09,2.137229975178639e-09
16.450367418109355,2.8891588087360584e-09,2.5969880301443946e-09,3.5149287075022974e-09,1.8518356061512487e-09,2.1381944771538776e-09
16.460331299040977,2.8946986033418245e-09,2.601804450521695e-09,3.5084711887221467e-09,1.8529740690851459e-09,2.1326472710113603e-09
16.4702951799726,2.884906823521837e-09,2.588619869564246e-09,3.501912175293808e-09,1.8514533059062156e-09,2.130096434434086e-09
16.48025906090422,2.884392133777106e-09,2.600856085443844e-09,3.497126217467111e-09,1.8481572109920893e-09,2.1259359886302145e-09
16.490222941835846,2.896703168401924e-09,2.5953050338811374e-09,3.4933392168757038e-09,1.8477662192491105e-09,2.1287517091973996e-09
16.500186822767468,2.8796269885942044e-09,2.5917243348521996e-09,3.4832382978166273e-09,1.8496630653439929e-09,2.1257974251575873e-09
16.51015070369909,2.8844394839299134e-09,2.5893733490620123e-09,3.5005051228106035e-09,1.8434148536256214e-09,2.1280029105476445e-09
16.520114584630715,2.8868169025095543e-09,2.602498894935086e-09,3.4839225836758e-09,1.8429335289660784e-09,2.1240358341949673e-09
16.530078465562337,2.8922590687291936e-09,2.592550182806325e-09,3.4879694926566993e-09,1.845802207886922e-09,2.1168687372725147e-09
16.54004234649396,2.8731516109592955e-09,2.5794493269999097e-09,3.477160948740671e-09,1.8423623865998556e-09,2.1217976651179407e-09
16.55000622742558,2.8922406707640227e-09,2.588211496846726e-09,3.4710856198491568e-09,1.8414994019302195e-09,2.1217067473512816e-09
16.559970108357206,2.891488013731253e-09,2.5944615271673855e-09,3.4688905606715983e-09,1.8360888642052472e-09,2.1163661270863764e-09
16.569933989288828,2.8654264881785954e-09,2.5812393845680816e-09,3.479112352026191e-09,1.837887392735425e-09,2.112491278901024e-09
16.57989787022045,2.877245090127446e-09,2.578487182835694e-09,3.455894269836536e-09,1.8372876683312726e-09,2.1106113263590313e-09
16.589861751152075,2.8597360424544426e-09,2.579661968767294e-09,3.4575865087742095e-09,1.8347131077327012e-09,2.1084157502005627e-09
16.599825632083697,2.8771732955561936e-09,2.5917378490530574e-09,3.4488363129751103e-09,1.8302079453269467e-09,2.106284091496665e-09
16.60978951301532,2.8764501150579454e-09,2.5825805537399525e-09,3.4569487048719914e-09,1.837691565964767e-09,2.107792512444891e-09
16.619753393946944,2.873560267713921e-09,2.5757842104182195e-09,3.4592819162351072e-09,1.8322171512582642e-09,2.098651397834078e-09
16.629717274878566,2.8817091533834174e-09,2.5819652098695676e-09,3.4504079743603653e-09,1.8333884457478765e-09,2.1038223277694116e-09
16.639681155810187,2.8686481018966638e-09,2.590785178070101e-09,3.446688878217055e-09,1.8287199838153302e-09,2.1028566265871736e-09
16.64964503674181,2.857787486441085e-09,2.5804540969560616e-09,3.449871087072933e-09,1.8242906391484201e-09,2.1038546303016563e-09
16.659608917673435,2.868732829869979e-09,2.574559882042688e-09,3.437120787004798e-09,1.8251107135854863e-09,2.1008875011417973e-09
16.669572798605056,2.8513015650538314e-09,2.568503456329837e-09,3.4354543783107696e-09,1.8248133768378558e-09,2.096015317145594e-09
16.679536679536678,2.857605690630736e-09,2.5713598685458166e-09,3.4321139453187463e-09,1.8224625044613063e-09,2.0938597196919497e-09
16.689500560468304,2.8594567506500822e-09,2.568894491465857e-09,3.4290804103329963e-09,1.8191795205650364e-09,2.093598435729063e-09
16.699464441399925,2.853247057219177e-09,2.563827752080901e-09,3.4206054805201324e-09,1.8207383165190027e-09,2.0920966544173095e-09
16.709428322331547,2.8552072849243964e-09,2.569893615510893e-09,3.439741973404763e-09,1.81644856029225e-09,2.0971538821568605e-09
16.719392203263173,2.8499521502850943e-09,2.583340503683976e-09,3.422726377500648e-09,1.8157274563948193e-09,2.0934675235783977e-09
16.729356084194794,2.855022011744177e-09,2.5603803835968806e-09,3.4315316972282155e-09,1.8205315816360439e-09,2.086254075106103e-09
16.739319965126416,2.8422700128719035e-09,2.5522461862065898e-09,3.4229901762175607e-09,1.8159701419185996e-09,2.08506677515266e-09
16.749283846058038,2.848629540493543e-09,2.556850133691849e-09,3.4218044631725176e-09,1.8146814239474427e-09,2.089900673682021e-09
16.759247726989663,2.849322044164505e-09,2.5708291965841552e-09,3.411126675106325e-09,1.8103620105445109e-09,2.0849620404568798e-09
16.769211607921285,2.824551933169962e-09,2.5517137822647688e-09,3.425660589057946e-09,1.8113464371355838e-09,2.0805045377285306e-09
16.779175488852907,2.8366006804810473e-09,2.543115423979932e-09,3.401841779034111e-09,1.8117737637693763e-09,2.081621085897981e-09
16.789139369784532,2.8145642451852538e-09,2.5370950906978055e-09,3.4133168881315875e-09,1.8101783448312463e-09,2.0739393782733065e-09
16.799103250716154,2.8435603476495437e-09,2.5622496897351856e-09,3.400939205601343e-09,1.8053854212822234e-09,2.0782027061555387e-09
16.809067131647776,2.8326837679184664e-09,2.5487472038214225e-09,3.408536078866503e-09,1.8110479270204025e-09,2.0804381855520086e-09
16.819031012579398,2.8197920703859564e-09,2.536061747780221e-09,3.4189380816729582e-09,1.8049136612744056e-09,2.074140937650522e-09
16.828994893511023,2.8340561720240437e-09,2.539391338696312e-09,3.40510851452667e-09,1.8057425897997782e-09,2.069729024351774e-09
16.838958774442645,2.8201225605245043e-09,2.552161705533211e-09,3.40633479761736e-09,1.7983574130810391e-09,2.0747838319986367e-09
16.848922655374267,2.811096310666623e-09,2.5417345053973728e-09,3.413948878406266e-09,1.7993662173700273e-09,2.076482973271076e-09
16.858886536305892,2.81399218105793e-09,2.5343685771461997e-09,3.3956712736055564e-09,1.8029216578695241e-09,2.0760872628638848e-09
16.868850417237514,2.8050797436950916e-09,2.5266894436794765e-09,3.3963316709109374e-09,1.7998611286090949e-09,2.0713860816875983e-09
16.878814298169136,2.798428123928313e-09,2.5166859256136115e-09,3.3911239269282004e-09,1.799790486875021e-09,2.068841960078307e-09
16.88877817910076,2.799149765975861e-09,2.511656957463624e-09,3.392219724485677e-09,1.7923588063973125e-09,2.064972592146932e-09
16.898742060032383,2.7953862206143755e-09,2.5252881620799748e-09,3.389539910775752e-09,1.7922772598859754e-09,2.0631335420963244e-09
16.908705940964005,2.7897236669461267e-09,2.521087143768254e-09,3.403756837080466e-09,1.7909458005595664e-09,2.0698389213394123e-09
16.918669821895627,2.795078802317492e-09,2.535331181060831e-09,3.390788988853186e-09,1.7929034464905003e-09,2.0665000893859342e-09
16.928633702827252,2.7999562194718204e-09,2.509651542476188e-09,3.396982636611289e-09,1.7932885590779026e-09,2.0653432252348813e-09
16.938597583758874,2.7977282767984258e-09,2.516211598442005e-09,3.3982117081145696e-09,1.7889708088615019e-09,2.053459260209635e-09
16.948561464690496,2.7813042117129246e-09,2.5040587839183087e-09,3.3970759434002365e-09,1.792251448809619e-09,2.0631527453381907e-09
16.95852534562212,2.7810564546875465e-09,2.5146887311661928e-09,3.3862901904264597e-09,1.787856312377006e-09,2.0580360600009425e-09
16.968489226553743,2.7711969609671795e-09,2.498801344538126e-09,3.3920588614927705e-09,1.7890744307874362e-09,2.0561611225948107e-09
16.978453107485365,2.775113495293232e-09,2.4980288072499204e-09,3.383674738987808e-09,1.7865127812661005e-09,2.0568933667020522e-09
16.98841698841699,2.7634480106368534e-09,2.487945918309982e-09,3.3945714495380265e-09,1.7855878301276783e-09,2.0519184593619363e-09
16.998380869348612,2.7862770750110593e-09,2.5032683256574225e-09,3.379785268975382e-09,1.7830821121737025e-09,2.0546062219219135e-09
17.008344750280234,2.7707139905187246e-09,2.499677921991769e-09,3.377079970381842e-09,1.7875011445656139e-09,2.059569620647778e-09
17.018308631211855,2.7554633609710228e-09,2.4857013366209734e-09,3.3896783817240996e-09,1.776186222173327e-09,2.056346655625968e-09
17.02827251214348,2.7679055488576425e-09,2.4833613223812144e-09,3.3763871485463518e-09,1.7788059023447604e-09,2.0442375744165267e-09
17.038236393075103,2.7526316738537373e-09,2.493907247105074e-09,3.3807820455585805e-09,1.7742572962730569e-09,2.050840469696946e-09
17.048200274006724,2.754323424995856e-09,2.486296272340881e-09,3.396460640914971e-09,1.775187318644721e-09,2.0507500353380323e-09
17.05816415493835,2.74519861782889e-09,2.4829776781470857e-09,3.3708258530515888e-09,1.7809799819626846e-09,2.051416174280117e-09
17.06812803586997,2.764439678099548e-09,2.4762492106517414e-09,3.369848375111044e-09,1.7736217222057767e-09,2.0510281480978464e-09
17.078091916801593,2.737399467457884e-09,2.466655167619182e-09,3.3653038537741484e-09,1.773943478220639e-09,2.04259612478987e-09
17.088055797733215,2.7470903081787433e-09,2.4570758995165467e-09,3.3698629334139496e-09,1.7699149693878226e-09,2.0446260718427717e-09
17.09801967866484,2.7374264186478384e-09,2.4776225153797343e-09,3.37004484350983e-09,1.7673645756840167e-09,2.0397793441452553e-09
17.107983559596462,2.7289796354300085e-09,2.467508718194112e-09,3.3774528880933235e-09,1.7690074557596908e-09,2.047142857940157e-09
17.117947440528084,2.734037786638751e-09,2.4784799988569567e-09,3.3732411014643646e-09,1.7726505244808696e-09,2.0415954314552363e-09
17.12791132145971,2.740826934355163e-09,2.459218380201738e-09,3.361058397439958e-09,1.765993203085761e-09,2.0484187968440693e-09
17.13787520239133,2.7383311658739086e-09,2.4717154020094848e-09,3.37744378182113e-09,1.759544074124936e-09,2.0302096775028447e-09
17.147839083322953,2.719915685248709e-09,2.464216719863135e-09,3.3726300166567856e-09,1.7728337983130565e-09,2.0374015915327064e-09
17.15780296425458,2.7184787095157223e-09,2.4546192653290933e-09,3.363551518158276e-09,1.7679034137107413e-09,2.0336560903224585e-09
17.1677668451862,2.7317890933529663e-09,2.4558998689932813e-09,3.3577665037129187e-09,1.7646131725816303e-09,2.0353072446816257e-09
17.177730726117822,2.7140413579074156e-09,2.4597686587551435e-09,3.3588802345510947e-09,1.7630416519475546e-09,2.0306170847080978e-09
17.187694607049444,2.725469642326919e-09,2.449416187362477e-09,3.3721353585221164e-09,1.7634348691125826e-09,2.031909811036049e-09
17.19765848798107,2.726583786738241e-09,2.449274871652783e-09,3.3521751903079777e-09,1.7624958771220684e-09,2.0344779931866117e-09
17.20762236891269,2.713153084242362e-09,2.4551429812237115e-09,3.346292059482229e-09,1.7626689080998544e-09,2.037535114062848e-09
17.217586249844313,2.7120390876761183e-09,2.440441226391671e-09,3.352707244041416e-09,1.7516257225505858e-09,2.034701206946427e-09
17.22755013077594,2.712577859590367e-09,2.437743715733086e-09,3.340111412194858e-09,1.7562276757813696e-09,2.029233947159038e-09
17.23751401170756,2.697963462821257e-09,2.446170709015964e-09,3.3448184231819355e-09,1.75406084331178e-09,2.024201782232576e-09
17.247477892639182,2.721207022858022e-09,2.4413885730073363e-09,3.3590105187436787e-09,1.7522101395964096e-09,2.022572016219581e-09
17.257441773570804,2.7075530231100093e-09,2.4485293063896698e-09,3.3396564349242e-09,1.759774854914467e-09,2.020403054227204e-09
17.26740565450243,2.730497911229054e-09,2.434283807570397e-09,3.329491572032681e-09,1.7521349995678277e-09,2.027284700691982e-09
17.27736953543405,2.703312773354873e-09,2.4356250538236745e-09,3.3236045708427087e-09,1.7514554403075933e-09,2.016818046939927e-09
17.287333416365673,2.718104534449451e-09,2.4331153038340546e-09,3.329768595095423e-09,1.7473497734019217e-09,2.0232765705319295e-09
17.2972972972973,2.6936686118208004e-09,2.4464639212396802e-09,3.3238801812463208e-09,1.7492083854746277e-09,2.0199871202287127e-09
17.30726117822892,2.685222220853829e-09,2.438617624045194e-09,3.337688764535334e-09,1.7498619022445736e-09,2.021366258205039e-09
17.317225059160542,2.7090704200157006e-09,2.4379229330340197e-09,3.333813045728302e-09,1.748702825376127e-09,2.014708850234192e-09
17.327188940092167,2.7034292148231206e-09,2.426902190754476e-09,3.311400062638897e-09,1.7455193842818873e-09,2.018123000322479e-09
17.33715282102379,2.702511973720235e-09,2.439272822544845e-09,3.3292353704328498e-09,1.7352972574485407e-09,2.0075795131401314e-09
17.34711670195541,2.690249320129488e-09,2.4351732552488963e-09,3.3222926312216457e-09,1.7556619781500547e-09,2.0108575109159426e-09
17.357080582887033,2.6842535021064402e-09,2.420679669882778e-09,3.3094931984950897e-09,1.749292126898064e-09,2.009720441876671e-09
17.367044463818658,2.703715897767678e-09,2.4283656680326083e-09,3.308215878523357e-09,1.7404443217166287e-09,2.0080614973604462e-09
17.37700834475028,2.685485590920211e-09,2.4326551294719057e-09,3.3098995627806797e-09,1.7405295140840542e-09,2.0025760707861487e-09
17.3869722256819,2.711008318959148e-09,2.4347276938657217e-09,3.3209101397257955e-09,1.7437900204164314e-09,2.007893089620677e-09
17.396936106613527,2.695718795691746e-09,2.4205179096442294e-09,3.2993236233966817e-09,1.7404712132004378e-09,2.0057222398198227e-09
17.40689998754515,2.6857490704153244e-09,2.428528751574935e-09,3.295124341902161e-09,1.7359819203426642e-09,2.009224232493959e-09
17.41686386847677,2.6984323679302375e-09,2.4221288835886397e-09,3.2942425800311916e-09,1.7340839257344475e-09,2.003430108053286e-09
17.426827749408396,2.6885104954723115e-09,2.421400217416364e-09,3.282727964016461e-09,1.7354170927714664e-09,2.012941135931742e-09
17.436791630340018,2.6753472873207744e-09,2.4240581777812094e-09,3.28455196299115e-09,1.7356562894993293e-09,1.9963446662014994e-09
17.44675551127164,2.7015715542052236e-09,2.4212104636695946e-09,3.293154574641022e-09,1.7322912152083254e-09,1.9910240315244603e-09
17.45671939220326,2.6983114356490335e-09,2.4242655700740937e-09,3.2831393166603002e-09,1.7368313576007828e-09,1.9865645032709323e-09
17.466683273134887,2.706765546485834e-09,2.407622210800897e-09,3.267530373149876e-09,1.7269351668819348e-09,1.9951575541339166e-09
17.47664715406651,2.686840565587879e-09,2.42241627627984e-09,3.263628046846867e-09,1.7306540269771427e-09,1.9897217738910326e-09
17.48661103499813,2.700263026307469e-09,2.431135756232168e-09,3.268862378379644e-09,1.7286185669651134e-09,1.99704533022243e-09
17.496574915929756,2.6831290379515942e-09,2.4230319639914162e-09,3.2563692725282683e-09,1.733661030971609e-09,2.0029921363793733e-09
17.506538796861378,2.680869814145326e-09,2.429846963054164e-09,3.27550415327098e-09,1.7294256731109486e-09,1.991950611810077e-09
17.516502677793,2.701155782099604e-09,2.4160190878511626e-09,3.2775729636938505e-09,1.7251308632526445e-09,1.9889111581125286e-09
17.52646655872462,2.690521290066639e-09,2.4128452442261488e-09,3.2510134439320865e-09,1.7288167333143282e-09,1.981656534973181e-09
17.536430439656247,2.686124777128533e-09,2.4228686936329666e-09,3.265117365674271e-09,1.7171389897121788e-09,1.982975554897961e-09
17.54639432058787,2.681372441598352e-09,2.417765207671469e-09,3.2598953685140686e-09,1.7338799053281863e-09,1.983067323233797e-09
17.55635820151949,2.6764804723940254e-09,2.4133698433572834e-09,3.244247058493118e-09,1.7244691309346487e-09,1.9819864626632367e-09
17.566322082451116,2.6783790485121437e-09,2.4194127978738204e-09,3.2411878369465694e-09,1.7176641487743476e-09,1.978196280451381e-09
17.576285963382738,2.6829802194551815e-09,2.4195533199798957e-09,3.249734616492886e-09,1.716400933133315e-09,1.9782784462057794e-09
17.58624984431436,2.697407138133444e-09,2.427063054463497e-09,3.2516391448742966e-09,1.7233566729255238e-09,1.9813489084466635e-09
17.596213725245985,2.6769113365168924e-09,2.4131316336282267e-09,3.237623170978311e-09,1.7195143970729531e-09,1.9753926754592575e-09
17.606177606177607,2.672051784247743e-09,2.4128000359351976e-09,3.241782298170531e-09,1.7102089952926288e-09,1.981223558577975e-09
17.61614148710923,2.6921561295233345e-09,2.4123799834367272e-09,3.2280808635966193e-09,1.7162701103419792e-09,1.9713245703029186e-09
17.62610536804085,2.677317243302225e-09,2.4099494721888504e-09,3.226524671467608e-09,1.7155372242487422e-09,1.9880416079887017e-09
17.636069248972476,2.676298414093626e-09,2.407696222647933e-09,3.2268297069071323e-09,1.7125448145267073e-09,1.9721586922796693e-09
17.646033129904097,2.6907795415809114e-09,2.4094228761933394e-09,3.221970733929981e-09,1.716001243655105e-09,1.962159906311629e-09
17.65599701083572,2.691022224300436e-09,2.4040515994615533e-09,3.2226222531922423e-09,1.7122353503656941e-09,1.959468059508815e-09
17.665960891767345,2.6713155374851565e-09,2.391076224888804e-09,3.2132743174667943e-09,1.7065000207229374e-09,1.9654951588243777e-09
17.675924772698966,2.671692830290483e-09,2.413266250212847e-09,3.212381579751935e-09,1.7089996577727863e-09,1.963611781856837e-09
17.685888653630588,2.6746503810739535e-09,2.4293723403804207e-09,3.2130457853161306e-09,1.70976610390758e-09,1.967371337313817e-09
17.695852534562214,2.6706999875766624e-09,2.4032027272074876e-09,3.202099128040782e-09,1.7152054943459183e-09,1.981785145829281e-09
17.705816415493835,2.6735093238031912e-09,2.4140065519937635e-09,3.215211842916864e-09,1.7102296166423744e-09,1.9652038287625644e-09
17.715780296425457,2.686064045603915e-09,2.4033005824324845e-09,3.220529456566988e-09,1.7034550422419956e-09,1.962474393521989e-09
17.72574417735708,2.6641356485066786e-09,2.3939164990056123e-09,3.201160727283986e-09,1.7082759518699032e-09,1.9536273578340807e-09
17.735708058288704,2.6646381267021837e-09,2.399188716158118e-09,3.208539595539055e-09,1.7022656151311914e-09,1.9591082558810847e-09
17.745671939220326,2.6676785588008204e-09,2.3900511237255583e-09,3.21259084593608e-09,1.7104186706945394e-09,1.9591475243942364e-09
17.755635820151948,2.6595269261823534e-09,2.398442270025712e-09,3.1918358521010987e-09,1.6993611190644995e-09,1.9586912253961756e-09
17.765599701083573,2.6419027445970847e-09,2.3999837724573744e-09,3.1936828176841104e-09,1.6956136411891645e-09,1.9535354842242666e-09
17.775563582015195,2.6622549550243103e-09,2.3899202234551025e-09,3.206134038918338e-09,1.6965960235079925e-09,1.95882086804051e-09
17.785527462946817,2.665214704585533e-09,2.4016421405253184e-09,3.201358972662212e-09,1.7002092128202717e-09,1.956502976739803e-09
17.79549134387844,2.6470463649702787e-09,2.393309343477075e-09,3.1970660453483593e-09,1.7001796453858371e-09,1.9506166417033013e-09
17.805455224810064,2.656576656451619e-09,2.3932357884009056e-09,3.2002097452961985e-09,1.6895202341563234e-09,1.9567535384071028e-09
17.815419105741686,2.6610851846045497e-09,2.3845415384617993e-09,3.1879884701106808e-09,1.6974757369371424e-09,1.94795851352789e-09
17.825382986673308,2.654307186640798e-09,2.3816904810426177e-09,3.195968488544504e-09,1.6946994448668476e-09,1.9576987747970454e-09
17.835346867604933,2.6580095325135332e-09,2.381393147010856e-09,3.194452805063642e-09,1.6907877904380864e-09,1.9547333427976116e-09
17.845310748536555,2.652087944003666e-09,2.3894654370291572e-09,3.185126517956205e-09,1.6944326334886885e-09,1.9432860404449967e-09
17.855274629468177,2.6575845051206893e-09,2.370789749127877e-09,3.1851272176687744e-09,1.6918757923695536e-09,1.9429067125290277e-09
17.865238510399802,2.625203162855307e-09,2.3668371576786113e-09,3.1782627768282803e-09,1.6856242899144717e-09,1.94355203684207e-09
17.875202391331424,2.6436989193719024e-09,2.38247571170061e-09,3.1892036113575695e-09,1.689365768959097e-09,1.945059754122097e-09
17.885166272263046,2.6292443264062513e-09,2.3929371386910924e-09,3.1848826527626636e-09,1.69208444074265e-09,1.943753367609056e-09
17.895130153194668,2.6354643785318805e-09,2.3747188330797243e-09,3.1838267291767074e-09,1.6938381545512599e-09,1.9590634264182453e-09
17.905094034126293,2.6408672360156235e-09,2.370303857347299e-09,3.182970284298401e-09,1.6899246284478945e-09,1.943430600920681e-09
17.915057915057915,2.643447861130015e-09,2.370626699496896e-09,3.1857831000815326e-09,1.6863023387724376e-09,1.9471368057811874e-09
17.925021795989537,2.6216179569265677e-09,2.3595942276209075e-09,3.1786861791074687e-09,1.6885122413594193e-09,1.9380498234938703e-09
17.934985676921162,2.6326579686543034e-09,2.3647602773950213e-09,3.1820054902801953e-09,1.68653034422978e-09,1.9405441328483605e-09
17.944949557852784,2.6301594074156607e-09,2.348650932537931e-09,3.1915294422917833e-09,1.687842880986453e-09,1.9416701520390267e-09
17.954913438784406,2.615951320841392e-09,2.361024578773749e-09,3.170885551475543e-09,1.6780069192297087e-09,1.9384652432498765e-09
17.96487731971603,2.601750292798026e-09,2.360609109857945e-09,3.1722689807040708e-09,1.678936920628647e-09,1.9369920623001457e-09
17.974841200647653,2.6211708004896593e-09,2.3517978761473233e-09,3.1808296424692385e-09,1.6801435760925532e-09,1.9424337666328847e-09
17.984805081579275,2.6154730717280106e-09,2.35934831059234e-09,3.181154958830267e-09,1.67947313208331e-09,1.9364559023470428e-09
17.994768962510896,2.600011973740805e-09,2.3531771314885063e-09,3.181835531798601e-09,1.679807524514703e-09,1.932778476086102e-09
18.004732843442522,2.6196944723397498e-09,2.3580865671422737e-09,3.1868308620291828e-09,1.672661168895992e-09,1.9395756468482015e-09
18.014696724374144,2.607851928277958e-09,2.347643986630085e-09,3.179997514193302e-09,1.6788493335070156e-09,1.935412969312019e-09
18.024660605305765,2.6160322951400645e-09,2.3332653544824722e-09,3.182117693433177e-09,1.674169804536445e-09,1.9318710824200047e-09
18.03462448623739,2.60511864197225e-09,2.338035997206193e-09,3.1851360702270033e-09,1.6728937662118545e-09,1.9385496100130374e-09
18.044588367169013,2.6048906767181107e-09,2.3515149961935686e-09,3.175206290572601e-09,1.6751357605855428e-09,1.9292288651802176e-09
18.054552248100634,2.597033879748542e-09,2.341075775522668e-09,3.175219829873525e-09,1.6740005003044665e-09,1.9323801577197366e-09
18.064516129032256,2.5849165204290863e-09,2.333124718506663e-09,3.1705015677360715e-09,1.6682290246321555e-09,1.9306004184576197e-09
18.07448000996388,2.5927090799798167e-09,2.3413637754042467e-09,3.182278424519731e-09,1.6717192978286528e-09,1.930670729659763e-09
18.084443890895503,2.582095945209173e-09,2.346328171784829e-09,3.1754952180411534e-09,1.6724327392367642e-09,1.9266407823521005e-09
18.094407771827125,2.5861067295943237e-09,2.3366842796511013e-09,3.1814599763794203e-09,1.6731980005523856e-09,1.9327630094917647e-09
18.10437165275875,2.5881197878058956e-09,2.3205800655658863e-09,3.1720994324359542e-09,1.6678134487271214e-09,1.926955397223113e-09
18.114335533690372,2.5956507163147252e-09,2.3254485930715224e-09,3.1640583943116157e-09,1.6729092518911087e-09,1.931459552471882e-09
18.124299414621994,2.5823553315927196e-09,2.31882017103062e-09,3.1638033036771164e-09,1.667010690329801e-09,1.9296443509571114e-09
18.13426329555362,2.585786749662389e-09,2.325455582761264e-09,3.171277423282759e-09,1.6663591771031152e-09,1.923745576789503e-09
18.14422717648524,2.5904185441042377e-09,2.3146735879233555e-09,3.179604879061441e-09,1.6685360968658301e-09,1.9235267366990525e-09
18.154191057416863,2.566495962222648e-09,2.3166052082157746e-09,3.1605829176254156e-09,1.663889831499104e-09,1.922945311583199e-09
18.164154938348485,2.5626468413374915e-09,2.3251403774050618e-09,3.1618388404372184e-09,1.6638388932045913e-09,1.9218909370981895e-09
18.17411881928011,2.5752690220264222e-09,2.3159601937961367e-09,3.1613588758038156e-09,1.6671780721143083e-09,1.9245125938774453e-09
18.184082700211732,2.573772671389171e-09,2.3182591805771854e-09,3.166942384326795e-09,1.6628144750840274e-09,1.9204110544327305e-09
18.194046581143354,2.563058467063263e-09,2.3121720947823024e-09,3.1681885188580143e-09,1.6606293701153546e-09,1.917611516640963e-09
18.20401046207498,2.5784455838800057e-09,2.3197671213926547e-09,3.1651060864168432e-09,1.6572742346277987e-09,1.921724583948126e-09
18.2139743430066,2.567306688080453e-09,2.3128756621593534e-09,3.164465927027281e-09,1.659514682983327e-09,1.9230623350001286e-09
18.223938223938223,2.5686888384397835e-09,2.297330168227123e-09,3.1617094204902924e-09,1.6551810216669884e-09,1.912813611971586e-09
18.233902104869845,2.5546853220534616e-09,2.3077965110143337e-09,3.1617303228411195e-09,1.6593254486496834e-09,1.9192449060175433e-09
18.24386598580147,2.5644511190861435e-09,2.3116076541286157e-09,3.1633128356821753e-09,1.6570564290716739e-09,1.9139220962901204e-09
18.253829866733092,2.5504510364911558e-09,2.313907040977635e-09,3.1592751190237545e-09,1.6573749880818824e-09,1.916346264684568e-09
18.263793747664714,2.556845324516771e-09,2.3074256902831367e-09,3.155593072151707e-09,1.6543953167057688e-09,1.9150983241868372e-09
18.27375762859634,2.5593745809246057e-09,2.307910958994236e-09,3.1559975010455037e-09,1.6557297149943736e-09,1.912761496898722e-09
18.28372150952796,2.54898913791501e-09,2.311761256604296e-09,3.1532271763725447e-09,1.6554909921161266e-09,1.9106241871678523e-09
18.293685390459583,2.5513982736102013e-09,2.3119727577678487e-09,3.161005967817049e-09,1.6526204795671388e-09,1.908466696774427e-09
18.30364927139121,2.560866852526289e-09,2.288351876760849e-09,3.1458838864005158e-09,1.6499768215084706e-09,1.9095855848237765e-09
18.31361315232283,2.568703080097238e-09,2.2909043563169184e-09,3.140016233625757e-09,1.6562669601621526e-09,1.9150504874408176e-09
18.323577033254452,2.5535818686398814e-09,2.293745231095024e-09,3.1385107983752994e-09,1.6501921864598247e-09,1.914935537455743e-09
18.333540914186074,2.554423637839251e-09,2.3029397038452812e-09,3.1425841434879877e-09,1.6474282095258738e-09,1.9041227968531695e-09
18.3435047951177,2.563192777029944e-09,2.297488259975391e-09,3.1496090633774444e-09,1.6514421634341015e-09,1.906413673642193e-09
18.35346867604932,2.5387848822471408e-09,2.28972122620203e-09,3.132382011985287e-09,1.649880455038043e-09,1.904208960909517e-09
18.363432556980943,2.554442537365809e-09,2.3008394050536896e-09,3.134250603322265e-09,1.6493974730336167e-09,1.9064467738584126e-09
18.373396437912568,2.5560213025625448e-09,2.3046133355227972e-09,3.1241336957562073e-09,1.6511651095027833e-09,1.901723186631096e-09
18.38336031884419,2.548625673562847e-09,2.302244099017476e-09,3.134753955600816e-09,1.6446517788633545e-09,1.9023981584846767e-09
18.39332419977581,2.5485649969341387e-09,2.295826649211265e-09,3.132499024138215e-09,1.6444344884044133e-09,1.898618233227857e-09
18.403288080707437,2.5565516765747173e-09,2.2994304648499897e-09,3.1289200257524e-09,1.642775806981877e-09,1.9016222758770648e-09
18.41325196163906,2.5454831635863352e-09,2.295839238228187e-09,3.130528415391003e-09,1.6437731526746486e-09,1.9012438350315695e-09
18.42321584257068,2.5474044198369416e-09,2.28375592778899e-09,3.121685860444454e-09,1.6415465560906596e-09,1.897547511767378e-09
18.433179723502302,2.5368247161502074e-09,2.2912775478431626e-09,3.1189193509768457e-09,1.643956477965713e-09,1.8967530642011644e-09
18.443143604433928,2.5472170267724186e-09,2.299005755878703e-09,3.1269397568144556e-09,1.6414681899870756e-09,1.8925007712513036e-09
18.45310748536555,2.5348939714124082e-09,2.305950112254359e-09,3.1189848151337274e-09,1.6416876697698816e-09,1.8931124447863226e-09
18.46307136629717,2.5503216216107172e-09,2.296501064332708e-09,3.11605634078835e-09,1.640763293008952e-09,1.8960831208680266e-09
18.473035247228797,2.5564215071662195e-09,2.2970923515124058e-09,3.1091047140513086e-09,1.6418618536363417e-09,1.892063188843049e-09
18.48299912816042,2.5401435812128475e-09,2.2962994695724183e-09,3.1120583446543196e-09,1.6407390371729803e-09,1.8918567555345905e-09
18.49296300909204,2.5443500163818085e-09,2.3067083966712193e-09,3.1117147965885526e-09,1.6346613557623596e-09,1.88522519591177e-09
18.502926890023662,2.5551655938315196e-09,2.2879053686756124e-09,3.0981363887495424e-09,1.6336052981010558e-09,1.8880747953799208e-09
18.512890770955288,2.5563757789726264e-09,2.284347059453581e-09,3.0955809391784234e-09,1.63882679092289e-09,1.8908326375039593e-09
18.52285465188691,2.547126519794173e-09,2.2950302900335107e-09,3.0930913847445497e-09,1.6353948693358938e-09,1.890219560880401e-09
18.53281853281853,2.5438853808207585e-09,2.297225438451728e-09,3.0935527242878343e-09,1.629780998139682e-09,1.881135663166912e-09
18.542782413750157,2.5489097114752475e-09,2.2898763178241524e-09,3.099634714704937e-09,1.6350305751868351e-09,1.8840654195913186e-09
18.55274629468178,2.5346980164036216e-09,2.289596237680734e-09,3.090639402941649e-09,1.6367139730196552e-09,1.8820262724698568e-09
18.5627101756134,2.5600442929577064e-09,2.291972175307155e-09,3.085213592496782e-09,1.6367053706598743e-09,1.8854440695331217e-09
18.572674056545026,2.5494257145748163e-09,2.2996902591610675e-09,3.0786317056165194e-09,1.635161807517519e-09,1.88010693214723e-09
18.582637937476647,2.541442378418723e-09,2.3040233310072572e-09,3.0827130653023787e-09,1.6302677269061117e-09,1.881866916903293e-09
18.59260181840827,2.5553097627069495e-09,2.2947639334165454e-09,3.0779898152157243e-09,1.6292364792040063e-09,1.87931390990654e-09
18.60256569933989,2.5452940506824443e-09,2.294904306878007e-09,3.0779760531174106e-09,1.627848411517192e-09,1.8789111547489717e-09
18.612529580271516,2.5438059728583885e-09,2.291354747842201e-09,3.080097302864389e-09,1.630199097150198e-09,1.8773641030437354e-09
18.62249346120314,2.5445014586527945e-09,2.285353260020936e-09,3.0717486303474297e-09,1.629842743451847e-09,1.8776049191146994e-09
18.63245734213476,2.532846623060343e-09,2.2875998004276993e-09,3.071083577922797e-09,1.6273524382194167e-09,1.8747439575205724e-09
18.642421223066385,2.549443505182849e-09,2.2956226011016776e-09,3.0760025546558387e-09,1.6279211455759412e-09,1.869467378806939e-09
18.652385103998007,2.5363340350514663e-09,2.2932861992991444e-09,3.0729954289814265e-09,1.6260034533822748e-09,1.8702271446001153e-09
18.66234898492963,2.5468838638802245e-09,2.293481198266157e-09,3.0673800461458986e-09,1.6269194545783202e-09,1.8741584857981902e-09
18.672312865861254,2.5536743945802486e-09,2.296416853210025e-09,3.0598415173690646e-09,1.6266131199933944e-09,1.8710412294434155e-09
18.682276746792876,2.5397143260959012e-09,2.2849320348980657e-09,3.060861241400746e-09,1.6243471151613488e-09,1.8696377339510098e-09
18.692240627724498,2.5387588651223175e-09,2.300220699038526e-09,3.0592720315875652e-09,1.6218360149249834e-09,1.8681810373831005e-09
18.70220450865612,2.548872560584601e-09,2.284885936313599e-09,3.0517843080517774e-09,1.6222290609630693e-09,1.8677647770287693e-09
18.712168389587745,2.5455906320941026e-09,2.2856302459476415e-09,3.0504626644861906e-09,1.6219978501806454e-09,1.868275938073299e-09
18.722132270519367,2.539098391998855e-09,2.2946678036432074e-09,3.0512648667009424e-09,1.622125705348288e-09,1.86684913830957e-09
18.73209615145099,2.537876261501282e-09,2.2867311318758007e-09,3.0509908872379166e-09,1.6171311341019184e-09,1.8633081648357896e-09
18.742060032382614,2.5321839989831236e-09,2.2803580471308702e-09,3.051479678939356e-09,1.6181178321948169e-09,1.8638877793543846e-09
18.752023913314236,2.5286403420959085e-09,2.285316120335539e-09,3.0529783883474722e-09,1.6218383500875198e-09,1.861755181263382e-09
18.761987794245858,2.5455997316331724e-09,2.2806784746498763e-09,3.0481079136909102e-09,1.6199420393667609e-09,1.8635977636105656e-09
18.77195167517748,2.5444984736962848e-09,2.2841260535723425e-09,3.0403993917618942e-09,1.6187455148361911e-09,1.8639843066182615e-09
18.781915556109105,2.540096027297926e-09,2.2927429454969253e-09,3.0441271658028586e-09,1.614905947428345e-09,1.862849302888626e-09
18.791879437040727,2.5493291888613626e-09,2.286118280700585e-09,3.037639378478909e-09,1.614684813423343e-09,1.861240214518487e-09
18.80184331797235,2.5338763170001676e-09,2.284748889104184e-09,3.0416171793943168e-09,1.6149888776436255e-09,1.8606458406597182e-09
18.811807198903974,2.5296487060515175e-09,2.278928650980985e-09,3.0424827498659555e-09,1.6151661513996257e-09,1.8563450440853064e-09
18.821771079835596,2.526875353070026e-09,2.273153743040133e-09,3.0403142754779106e-09,1.6161033727531674e-09,1.8605532622623807e-09
18.831734960767218,2.536051032894154e-09,2.269494420721728e-09,3.0382081292397827e-09,1.6130049969750109e-09,1.8579619769936669e-09
18.841698841698843,2.5389997657654226e-09,2.2756883230021813e-09,3.040234888630728e-09,1.6131642400177897e-09,1.8541651639533364e-09
18.851662722630465,2.5257711427307488e-09,2.270610398147549e-09,3.0407844387257016e-09,1.611968534192472e-09,1.854524326844957e-09
18.861626603562087,2.517562386088703e-09,2.2728529422151247e-09,3.035493891597637e-09,1.6134563010242053e-09,1.8574131362799078e-09
18.87159048449371,2.5333377908711173e-09,2.2807667993387415e-09,3.0329700109457077e-09,1.6127495121216469e-09,1.8538349320717643e-09
18.881554365425334,2.523683957296181e-09,2.263645387808048e-09,3.0402692713962086e-09,1.609911082463652e-09,1.8543328439345923e-09
18.891518246356956,2.5252236931862168e-09,2.2700966403432433e-09,3.0353687758305245e-09,1.6086551695664086e-09,1.8538132982010532e-09
18.901482127288578,2.516493208374385e-09,2.2668573940385116e-09,3.0286796260385333e-09,1.610668210023314e-09,1.8514550788006309e-09
18.911446008220203,2.5131241806064856e-09,2.2682161205355986e-09,3.0298269247407785e-09,1.6067843847466752e-09,1.8506111212226367e-09
18.921409889151825,2.5182092180554208e-09,2.2714181403187338e-09,3.032585790130998e-09,1.6095503850597792e-09,1.8506327732226326e-09
18.931373770083447,2.509941162175077e-09,2.2626116010092017e-09,3.0328249941999264e-09,1.6076175680951102e-09,1.8499356776871802e-09
18.941337651015072,2.4969556105688477e-09,2.250382963221041e-09,3.033458497851924e-09,1.6046565901622362e-09,1.8492155341072699e-09
18.951301531946694,2.5087888967385224e-09,2.261484438398753e-09,3.036945396010257e-09,1.6062785627300967e-09,1.8493373944818942e-09
18.961265412878316,2.51035344453818e-09,2.255658654472607e-09,3.0335936106993967e-09,1.604256212176748e-09,1.848530904402536e-09
18.971229293809937,2.5101944744207723e-09,2.2519794914789943e-09,3.026190040272853e-09,1.6051212274777237e-09,1.8496049724394035e-09
18.981193174741563,2.5054305200110383e-09,2.2583979572680354e-09,3.0336896125289825e-09,1.6016331932428939e-09,1.8483718480637646e-09
18.991157055673185,2.5081078997520858e-09,2.255235304072177e-09,3.0269770818279017e-09,1.6030639249522837e-09,1.8464239652418756e-09
19.001120936604806,2.5000378358528025e-09,2.254162694262511e-09,3.0360440969157796e-09,1.6030425054538868e-09,1.848004270095666e-09
19.01108481753643,2.50009383125831e-09,2.2514379313721784e-09,3.0326183740290402e-09,1.6027648328285217e-09,1.8451373749500529e-09
19.021048698468054,2.4939426799935613e-09,2.2439898417526348e-09,3.0302680201515788e-09,1.6012117529788642e-09,1.8473911246191461e-09
19.031012579399675,2.49433429090343e-09,2.234204610657426e-09,3.0322379302872686e-09,1.6003987592226304e-09,1.8455797624850647e-09
19.040976460331297,2.4917212379156545e-09,2.2396926396949167e-09,3.0354851974152347e-09,1.5994257099391696e-09,1.8438084891350581e-09
19.050940341262923,2.5001013895600055e-09,2.2379492998152628e-09,3.0350853367668997e-09,1.5978305102959843e-09,1.8441929068821153e-09
19.060904222194544,2.480669547145343e-09,2.241481347158866e-09,3.031408375026611e-09,1.5990130588092611e-09,1.8438198983972039e-09
19.070868103126166,2.4808609387022745e-09,2.250681661240214e-09,3.029237131278408e-09,1.599562576337103e-09,1.8418024274913904e-09
19.08083198405779,2.47888415345155e-09,2.232403032476109e-09,3.031584607248294e-09,1.5949724805892363e-09,1.8435188443016554e-09
19.090795864989413,2.478841565532252e-09,2.2260594064974345e-09,3.031407890699678e-09,1.5969174047903374e-09,1.8436513711454603e-09
19.100759745921035,2.4704116048344708e-09,2.229985342974651e-09,3.0305865381718753e-09,1.5984969386510304e-09,1.8405942290496985e-09
19.11072362685266,2.4694859703982527e-09,2.234211722780525e-09,3.0278230601077092e-09,1.5938329182464508e-09,1.8394958908072296e-09
19.120687507784282,2.4746921512858057e-09,2.237604645457347e-09,3.033863574082939e-09,1.5954524195216296e-09,1.8383635308759994e-09
19.130651388715904,2.4669408646249925e-09,2.2294814704006075e-09,3.029749066142528e-09,1.595928810457988e-09,1.8403804874728231e-09
19.140615269647526,2.4657243365397074e-09,2.2200534103806426e-09,3.0326285937103106e-09,1.5940340352821947e-09,1.840589807631049e-09
19.15057915057915,2.4673739854236515e-09,2.227612410092094e-09,3.0363846315885734e-09,1.5942180326949255e-09,1.841419907173718e-09
19.160543031510773,2.4603599821255865e-09,2.2245575472290372e-09,3.0316263788260188e-09,1.5930780149926805e-09,1.8394325181903697e-09
19.170506912442395,2.4725588848876233e-09,2.219968275991091e-09,3.0223048587280315e-09,1.5904816969610656e-09,1.8379641220679597e-09
19.18047079337402,2.4714561014643625e-09,2.2180769887680368e-09,3.029187783796691e-09,1.59020981183359e-09,1.8379812286056384e-09
19.190434674305642,2.4633584116332162e-09,2.218710250930244e-09,3.0235150017699183e-09,1.5914020009944774e-09,1.8344693188909492e-09
19.200398555237264,2.463399229915828e-09,2.2196166412570905e-09,3.0286646889406233e-09,1.5926684323816946e-09,1.835314163402239e-09
19.210362436168886,2.463561080505907e-09,2.2169556965351133e-09,3.029250943894904e-09,1.5901763568913034e-09,1.8342357265201275e-09
19.22032631710051,2.456602793832252e-09,2.2119686078518438e-09,3.023244192164295e-09,1.5877279458345993e-09,1.837725091163484e-09
19.230290198032133,2.461133200682191e-09,2.2054918509240134e-09,3.026930415280053e-09,1.5886161305793455e-09,1.83438931081091e-09
19.240254078963755,2.455082380794835e-09,2.2046464107121952e-09,3.0285830366076155e-09,1.586742524609609e-09,1.835291947681906e-09
19.25021795989538,2.458679093071424e-09,2.20667333146137e-09,3.029408721982214e-09,1.5865598230821847e-09,1.8330701535802207e-09
19.260181840827002,2.455342207867216e-09,2.21415577005525e-09,3.0258281994956286e-09,1.5866502663257266e-09,1.8329132762664737e-09
19.270145721758624,2.4494577009482236e-09,2.218328488635189e-09,3.0229783686419223e-09,1.5864202445050943e-09,1.8296777960886574e-09
19.28010960269025,2.459631285875614e-09,2.208224924094043e-09,3.0225157206709266e-09,1.584371098875815e-09,1.8329142971771165e-09
19.29007348362187,2.458983726801865e-09,2.2007176833207387e-09,3.0201890787848056e-09,1.585253019773491e-09,1.8349352802448082e-09
19.300037364553493,2.437953766345283e-09,2.1969928137193872e-09,3.0219505730321295e-09,1.5816250620801876e-09,1.8316253252406094e-09
19.310001245485115,2.4483606311382672e-09,2.2054123815011517e-09,3.016334611431459e-09,1.5813533016159982e-09,1.8299601320215969e-09
19.31996512641674,2.4526647593505447e-09,2.2030028936494417e-09,3.0236458727499524e-09,1.5827594747285177e-09,1.8258624526566182e-09
19.329929007348362,2.448334920456577e-09,2.209672007783382e-09,3.0183289381524905e-09,1.5852091314641523e-09,1.8317307187827363e-09
19.339892888279984,2.452913172738571e-09,2.2027546764045195e-09,3.0182478126801313e-09,1.58286944611759e-09,1.8300878393724283e-09
19.34985676921161,2.4465446376211006e-09,2.2100158324841123e-09,3.015095916656071e-09,1.5814555697222929e-09,1.8292681906806717e-09
19.35982065014323,2.4403733404003078e-09,2.2099510023324054e-09,3.0131552848374263e-09,1.5813059514227343e-09,1.826681572084565e-09
19.369784531074853,2.444305630757379e-09,2.1982246349243307e-09,3.004025343703383e-09,1.5780059532359694e-09,1.826703184312656e-09
19.379748412006478,2.4491615330410127e-09,2.1963637272532507e-09,3.007659298468005e-09,1.578327083777538e-09,1.8257823754216042e-09
19.3897122929381,2.4367569004098978e-09,2.2004090083870997e-09,3.009119578576595e-09,1.5813485104021156e-09,1.8220982608295687e-09
19.39967617386972,2.4562921582898394e-09,2.1970797804781934e-09,3.0016151348582487e-09,1.5834763127684286e-09,1.8218120239097294e-09
19.409640054801343,2.4501007647753436e-09,2.2009108575517577e-09,3.008823194199644e-09,1.5785980795981563e-09,1.8175569248013372e-09
19.41960393573297,2.4317731311427573e-09,2.206177671176435e-09,2.99819354788305e-09,1.5760645798756596e-09,1.8234096033152864e-09
19.42956781666459,2.442067501929272e-09,2.20044182285544e-09,2.999053033414342e-09,1.5780330711291539e-09,1.8213209469632779e-09
19.439531697596212,2.437935708131367e-09,2.1986780344371273e-09,3.0030254553835432e-09,1.577162697893044e-09,1.8217776142847265e-09
19.449495578527838,2.4534054670866368e-09,2.1957913706433695e-09,3.0029023293950848e-09,1.574658300645636e-09,1.8196299332253618e-09
19.45945945945946,2.4536652327597933e-09,2.207487874586073e-09,2.9989508526500945e-09,1.5772324357617433e-09,1.817788549904145e-09
19.46942334039108,2.4375186377106794e-09,2.208362633549244e-09,2.9897726422760978e-09,1.5754580071669512e-09,1.8189785067252044e-09
19.479387221322703,2.4464301596246396e-09,2.204655693997323e-09,2.988264707057924e-09,1.5742192868150803e-09,1.816821426000535e-09
19.48935110225433,2.442708860116057e-09,2.204215163032952e-09,2.987848162578625e-09,1.5705608399705977e-09,1.8185062294049818e-09
19.49931498318595,2.4385734588578446e-09,2.186868567046326e-09,2.988433176924769e-09,1.5689034676058887e-09,1.8150611373389941e-09
19.509278864117572,2.4457288746682253e-09,2.1985744428463257e-09,2.9811192595640805e-09,1.5704386326053905e-09,1.819015979271346e-09
19.519242745049198,2.450372119080125e-09,2.19175467373433e-09,2.984808550561151e-09,1.5713736934154904e-09,1.8115755348442706e-09
19.52920662598082,2.4494002731851127e-09,2.2010721407251935e-09,2.9854579026467376e-09,1.5735152744597343e-09,1.8140704228071699e-09
19.53917050691244,2.4476976131072924e-09,2.2023948132471537e-09,2.985451948178923e-09,1.573636054737175e-09,1.81566451175147e-09
19.549134387844067,2.4320672777593445e-09,2.208873476839832e-09,2.9788468843822545e-09,1.570566087201964e-09,1.8147105640307724e-09
19.55909826877569,2.448515635637823e-09,2.2118400833742253e-09,2.9747425391129854e-09,1.5716581616472355e-09,1.812408607288836e-09
19.56906214970731,2.435447404910599e-09,2.1956917294347167e-09,2.9706786043439935e-09,1.5692150375329075e-09,1.812931734141275e-09
19.579026030638932,2.4484997947759594e-09,2.2038836270394026e-09,2.9673357346677165e-09,1.5665845880330776e-09,1.8102580429705725e-09
19.588989911570557,2.442298496115513e-09,2.1956999304683564e-09,2.9714562545281158e-09,1.570281559798148e-09,1.8073559533865705e-09
19.59895379250218,2.454163545750217e-09,2.1981992806650414e-09,2.96069067810643e-09,1.570954154603596e-09,1.8049945610903434e-09
19.6089176734338,2.4338085458083287e-09,2.2058125919130657e-09,2.9701666029243693e-09,1.569757663239514e-09,1.8011167036398824e-09
19.618881554365426,2.4350475234211883e-09,2.21088354169401e-09,2.9576817291032888e-09,1.5670684184328292e-09,1.8024990275688665e-09
19.62884543529705,2.470339311459689e-09,2.206816685555215e-09,2.9572164336857943e-09,1.5686302495163877e-09,1.8051287393532692e-09
19.63880931622867,2.4499999553790455e-09,2.2061850242708497e-09,2.965302999796757e-09,1.5679529318360458e-09,1.806531003248832e-09
19.648773197160295,2.458087114758015e-09,2.196437916764387e-09,2.9671849248657866e-09,1.5671051642829405e-09,1.8034263127935055e-09
19.658737078091917,2.4491912393529186e-09,2.204569912856776e-09,2.9561747782222556e-09,1.565911084543717e-09,1.8047321760143942e-09
19.66870095902354,2.4370775689573163e-09,2.2111267471589388e-09,2.9514497174583525e-09,1.5639117955683654e-09,1.8029678386700358e-09
19.67866483995516,2.4553644931573774e-09,2.2035593584264546e-09,2.9447231929390936e-09,1.5657264659453074e-09,1.7990547792412315e-09
19.688628720886786,2.444275489586821e-09,2.2164084171097745e-09,2.948298026345348e-09,1.5580607802581925e-09,1.799153590336083e-09
19.698592601818408,2.4411478845561626e-09,2.186616816640569e-09,2.9451438655228354e-09,1.5587494195025618e-09,1.7976660302454929e-09
19.70855648275003,2.430010837516197e-09,2.1998217208250512e-09,2.938562512798246e-09,1.5630445480879567e-09,1.8033698987866366e-09
19.718520363681655,2.444796414461327e-09,2.1887552663427913e-09,2.943361336500313e-09,1.5640769060766488e-09,1.8036481707790271e-09
19.728484244613277,2.4437913139119494e-09,2.198962093409803e-09,2.941780901216753e-09,1.560337265963383e-09,1.7983660266938742e-09
19.7384481255449,2.4282078575730763e-09,2.2102089205971707e-09,2.951656002974692e-09,1.5636096146413837e-09,1.8015616652637536e-09
19.74841200647652,2.4341605586734767e-09,2.2062928923883944e-09,2.9474183568143594e-09,1.5604917053274573e-09,1.798280286471571e-09
19.758375887408146,2.452514301297465e-09,2.2104893237364366e-09,2.942029828457405e-09,1.5626581420185848e-09,1.7972628559564634e-09
19.768339768339768,2.444240719010834e-09,2.1987654064421033e-09,2.9407367635476225e-09,1.562390198073273e-09,1.7987378260698734e-09
19.77830364927139,2.449803502693984e-09,2.199826257112928e-09,2.936993766356614e-09,1.5589835371724888e-09,1.7970937317218886e-09
19.788267530203015,2.4367383826970842e-09,2.188547066249219e-09,2.939266361416617e-09,1.5628564970885557e-09,1.7968421890795604e-09
19.798231411134637,2.4524348206223942e-09,2.2003034001516414e-09,2.9320337627444737e-09,1.55784596405511e-09,1.7928300829589012e-09
19.80819529206626,2.438846148619339e-09,2.2053505155023228e-09,2.9319679890143946e-09,1.561878682929087e-09,1.7908088424996603e-09
19.818159172997884,2.4612754584329548e-09,2.2045799198529657e-09,2.9319339583761436e-09,1.5572497668186474e-09,1.7870647550472275e-09
19.828123053929506,2.447493886708242e-09,2.1975075031000788e-09,2.930022217250752e-09,1.5601653910959431e-09,1.7907873683874427e-09
19.838086934861128,2.44695847469782e-09,2.198358373008642e-09,2.937854781181082e-09,1.5584296156196228e-09,1.7914727271126584e-09
19.84805081579275,2.442572773464378e-09,2.19824362863811e-09,2.940340959203019e-09,1.5563585036965073e-09,1.7938162627921105e-09
19.858014696724375,2.4448061529054495e-09,2.191450932901961e-09,2.928771384572552e-09,1.5539690652193307e-09,1.7927686687730518e-09
19.867978577655997,2.4468880540041657e-09,2.203274924208275e-09,2.9254027233630165e-09,1.5551421094494228e-09,1.7919239901638233e-09
19.87794245858762,2.4294927717190358e-09,2.1862014127944304e-09,2.9253074216062336e-09,1.557708987464838e-09,1.7900419536626986e-09
19.887906339519244,2.4392918120239817e-09,2.207685693717336e-09,2.9301547192760455e-09,1.5487727144436017e-09,1.7855661237773394e-09
19.897870220450866,2.432934232838362e-09,2.180462204118887e-09,2.9232778203648024e-09,1.5560471626163547e-09,1.785946057977616e-09
19.907834101382488,2.4286734223727254e-09,2.190301035773316e-09,2.9194604794524365e-09,1.558095585583547e-09,1.7888745832171155e-09
19.917797982314113,2.4325473342178586e-09,2.1767808388995926e-09,2.9236466100256694e-09,1.5582024195142211e-09,1.7976960532164437e-09
19.927761863245735,2.4439742948893534e-09,2.1787386880463673e-09,2.9169771849989476e-09,1.5471185238749236e-09,1.7874637656169167e-09
19.937725744177357,2.414117026905574e-09,2.19783050454306e-09,2.936362903853209e-09,1.5548462618826535e-09,1.7918757680889735e-09
19.94768962510898,2.415726895415366e-09,2.1887605274576776e-09,2.9376042997793822e-09,1.5542933933269982e-09,1.7852010786312957e-09
19.957653506040604,2.437002591452019e-09,2.192798155014236e-09,2.930783674959991e-09,1.5539811936801662e-09,1.7895537759934156e-09
19.967617386972226,2.4224028399461308e-09,2.189616317141327e-09,2.936870467790623e-09,1.5534361022456214e-09,1.7897894085017982e-09
19.977581267903847,2.440250134810828e-09,2.176135851674664e-09,2.9294222367385138e-09,1.5534592983943243e-09,1.7877064906174214e-09
19.987545148835473,2.4309501624045678e-09,2.166250438285578e-09,2.9331039305199236e-09,1.5527905570452753e-09,1.7870787114297362e-09
19.997509029767095,2.4234526214408936e-09,2.183577907790165e-09,2.933250081747433e-09,1.5482842392568686e-09,1.786655421330467e-09
20.007472910698716,2.4179182601757734e-09,2.1862342211304966e-09,2.921894127698607e-09,1.5528006781476353e-09,1.7860818170921867e-09
20.017436791630338,2.428350174462071e-09,2.1803662656049633e-09,2.9217279747182372e-09,1.546867492597033e-09,1.7807013401319041e-09
20.027400672561964,2.4297581319931316e-09,2.1743101946726936e-09,2.925550193461001e-09,1.5501263579540083e-09,1.7852925029796602e-09
20.037364553493585,2.4286829676002607e-09,2.1746265078417476e-09,2.935238620043579e-09,1.547024869882314e-09,1.7855531733474522e-09
20.047328434425207,2.4240073149658254e-09,2.1814476953779545e-09,2.9368432289605583e-09,1.5470173117939046e-09,1.7870231233664015e-09
20.057292315356833,2.4191863369646322e-09,2.1702009018320376e-09,2.93273860363417e-09,1.5434561568524167e-09,1.7877448142293987e-09
20.067256196288454,2.4077821840847394e-09,2.1779141600866032e-09,2.9227738651164467e-09,1.5492544660282338e-09,1.783700632066958e-09
20.077220077220076,2.4240571310017904e-09,2.162196293495291e-09,2.9299520366809595e-09,1.5484738205632446e-09,1.7839735215372746e-09
20.0871839581517,2.4018622813548185e-09,2.17317648305408e-09,2.9285112377535185e-09,1.5446530385819423e-09,1.7802910405381295e-09
20.097147839083323,2.388374826850982e-09,2.1633770473365764e-09,2.9276248366385195e-09,1.5538213099636352e-09,1.7826017363174652e-09
20.107111720014945,2.4073697580769423e-09,2.167320834366053e-09,2.9280820361087042e-09,1.550485217798398e-09,1.7804503030575984e-09
20.117075600946567,2.415080408567784e-09,2.151632412706029e-09,2.924352829496617e-09,1.550117115942011e-09,1.7950964182608225e-09
20.127039481878192,2.4168950440977428e-09,2.1593994125641216e-09,2.9165032849722022e-09,1.5392269601886637e-09,1.7810046225567475e-09
20.137003362809814,2.3990616558893116e-09,2.1722065327653226e-09,2.936601570315004e-09,1.546017920714448e-09,1.78357270869142e-09
20.146967243741436,2.4132250991092915e-09,2.160121185835574e-09,2.9398257348388308e-09,1.546802981606937e-09,1.7799913913838458e-09
20.15693112467306,2.3992497048403473e-09,2.1522934652103453e-09,2.9346700852313724e-09,1.5445597050190224e-09,1.7830688118819608e-09
20.166895005604683,2.414592321605454e-09,2.161328075978564e-09,2.9422107832224943e-09,1.5435990091496892e-09,1.7802878458174433e-09
20.176858886536305,2.4122048396853207e-09,2.140334393037546e-09,2.9351821113860473e-09,1.545507816815093e-09,1.7842878730753091e-09
20.186822767467927,2.4051599119626665e-09,2.13704314583512e-09,2.9295034223095187e-09,1.5420750697062048e-09,1.780489236613743e-09
20.196786648399552,2.3776566517937453e-09,2.1536137991030582e-09,2.9493049632857962e-09,1.5432313631919036e-09,1.7823500491486543e-09
20.206750529331174,2.3905294932895997e-09,2.1557926609670688e-09,2.932545899874608e-09,1.5421584945909348e-09,1.7792599725441811e-09
20.216714410262796,2.384593088051623e-09,2.156853313005086e-09,2.9273578895602857e-09,1.5354583561609844e-09,1.7809443684322606e-09
20.22667829119442,2.3676597184664614e-09,2.156163195537978e-09,2.9313024842644534e-09,1.537548955323412e-09,1.7763245082187335e-09
20.236642172126043,2.375545197578661e-09,2.1478743380312215e-09,2.9400068612932114e-09,1.5410274094816473e-09,1.7782814082472813e-09
20.246606053057665,2.3966771090078996e-09,2.1495331297295423e-09,2.933861816348353e-09,1.539427926716055e-09,1.7779738313704932e-09
20.25656993398929,2.3641260168590528e-09,2.1435860994617362e-09,2.9410961995393424e-09,1.5341607495002614e-09,1.7816896968310396e-09
20.266533814920912,2.37714464841125e-09,2.14118011642431e-09,2.9218716901580315e-09,1.5455783194709385e-09,1.7767734238647688e-09
20.276497695852534,2.398859965807538e-09,2.1260837219171236e-09,2.929096528738847e-09,1.5423585287002065e-09,1.7789808338923618e-09
20.286461576784156,2.3915437563715404e-09,2.138883575716105e-09,2.931695249922173e-09,1.5420940797683545e-09,1.7762793182656333e-09
20.29642545771578,2.3774045830396296e-09,2.1449330130153317e-09,2.9379601535948005e-09,1.5451033237066212e-09,1.7779262582338825e-09
20.306389338647403,2.402177788128622e-09,2.147044491199573e-09,2.9363396090327197e-09,1.543604695088419e-09,1.7740820070975272e-09
20.316353219579025,2.3613607315119686e-09,2.138175346922099e-09,2.928154593895765e-09,1.5369891194307375e-09,1.7818147090835802e-09
20.32631710051065,2.3864031252774696e-09,2.1514475323930877e-09,2.9201605982473116e-09,1.534842835867951e-09,1.7753936798290576e-09
20.336280981442272,2.397405186504999e-09,2.1448215985990478e-09,2.9310906017184514e-09,1.5388077572684618e-09,1.773137297571904e-09
20.346244862373894,2.3943481318952733e-09,2.1431744839044814e-09,2.9344996629442814e-09,1.5374827044055354e-09,1.7694125614766431e-09
20.35620874330552,2.3820829582338644e-09,2.126427554626771e-09,2.9241250924477794e-09,1.535740680145547e-09,1.7734431885250306e-09
20.36617262423714,2.4065532166307763e-09,2.1360038052299628e-09,2.935626650055019e-09,1.534294630627468e-09,1.7727493742002304e-09
20.376136505168763,2.3864571038914194e-09,2.135131253898103e-09,2.9263200661884138e-09,1.5363196128682532e-09,1.7765970446484648e-09
20.386100386100384,2.397732381220143e-09,2.1241829681495575e-09,2.9182055827858754e-09,1.5317963652309125e-09,1.771753127588683e-09
20.39606426703201,2.372516867941715e-09,2.149302815837328e-09,2.946871044733757e-09,1.5392255845930846e-09,1.777140858575709e-09
20.40602814796363,2.366926038595833e-09,2.1428216579105895e-09,2.9317666808072648e-09,1.5316505621707432e-09,1.7645979471806666e-09
20.415992028895253,2.3680444896774475e-09,2.151156127794792e-09,2.9268424281146023e-09,1.5266821448216982e-09,1.7773327268026707e-09
20.42595590982688,2.3603696317806775e-09,2.152356534009941e-09,2.920567308245388e-09,1.5275205750930352e-09,1.7736778650695565e-09
20.4359197907585,2.3344958915689787e-09,2.1406074628710128e-09,2.9253599771046654e-09,1.5386627997349926e-09,1.7715796053025357e-09
20.445883671690122,2.360158945608913e-09,2.1396180106563303e-09,2.916615416279731e-09,1.533220773276734e-09,1.7658910670944479e-09
20.455847552621744,2.3394267247730645e-09,2.13149391538808e-09,2.9267281800637806e-09,1.53245792056743e-09,1.7731969047906294e-09
20.46581143355337,2.3626567554997866e-09,2.128718735842696e-09,2.9118262911760114e-09,1.5384326103220056e-09,1.765650710794952e-09
20.47577531448499,2.365156600261273e-09,2.115748896686333e-09,2.9075290186824907e-09,1.534573957104895e-09,1.7662525775431953e-09
20.485739195416613,2.3852834252123308e-09,2.1349705245784393e-09,2.9115335312963545e-09,1.534404052295738e-09,1.7693806676210185e-09
20.49570307634824,2.376009697039382e-09,2.1212384207716226e-09,2.922685823550392e-09,1.5314708330049413e-09,1.770553743707699e-09
20.50566695727986,2.3764180508063834e-09,2.137594280590491e-09,2.915123285420672e-09,1.5362571122723085e-09,1.7698667287424207e-09
20.515630838211482,2.3839389957629026e-09,2.1326534053431255e-09,2.906384917271374e-09,1.5265380482329377e-09,1.7689108888115494e-09
20.525594719143108,2.3540259014279535e-09,2.1493958364389032e-09,2.9128045412785632e-09,1.5338022281970933e-09,1.7684752536641607e-09
20.53555860007473,2.3813922817513965e-09,2.1392187615550526e-09,2.902231658414297e-09,1.528887083871657e-09,1.7606234198866723e-09
20.54552248100635,2.354060247740718e-09,2.1347599965942002e-09,2.9096345313728093e-09,1.5278574655530647e-09,1.7584985839951103e-09
20.555486361937973,2.3896128746173645e-09,2.133869785733212e-09,2.901177438050457e-09,1.5275917053486274e-09,1.7603208242686417e-09
20.5654502428696,2.387369021226781e-09,2.1293605178526884e-09,2.9006178915638707e-09,1.5292293761343332e-09,1.7665280353073168e-09
20.57541412380122,2.3793463576955463e-09,2.1691558100297013e-09,2.8984052013098987e-09,1.528867968115686e-09,1.7664901259529673e-09
20.585378004732842,2.3869698729794166e-09,2.1351027026820693e-09,2.8941462504343224e-09,1.5266180596960873e-09,1.7570984088581469e-09
20.595341885664467,2.357618884141003e-09,2.14463242560527e-09,2.9122550190664222e-09,1.5330082521722753e-09,1.765052234732867e-09
20.60530576659609,2.3881152671763078e-09,2.1590270067085084e-09,2.9007322841785707e-09,1.5245284310673216e-09,1.7527174089861472e-09
20.61526964752771,2.395890761675515e-09,2.1501936812342406e-09,2.910645375984599e-09,1.5253946939154826e-09,1.7608375665115693e-09
20.625233528459336,2.3835349641882997e-09,2.167604076455113e-09,2.896303974967172e-09,1.524191414275218e-09,1.7646020403416538e-09
20.63519740939096,2.395310759307075e-09,2.134747085720025e-09,2.892603937867804e-09,1.5355565638030596e-09,1.7646380117234013e-09
20.64516129032258,2.37299007111209e-09,2.138174851609202e-09,2.8848953135135616e-09,1.5268895301049052e-09,1.7586320850358815e-09
20.655125171254202,2.3982671424206087e-09,2.1228696583696707e-09,2.8871337852846882e-09,1.5309967647638231e-09,1.7553981327404065e-09
20.665089052185827,2.3863124803798207e-09,2.138132843246235e-09,2.8915926933162123e-09,1.5276486487345607e-09,1.7571234176450066e-09
20.67505293311745,2.408388413836944e-09,2.1380681558146137e-09,2.8712042251901356e-09,1.5284260565782287e-09,1.7515540540779664e-09
20.68501681404907,2.3546541515851643e-09,2.1479690417429674e-09,2.8838539435532336e-09,1.527335223249993e-09,1.7490664791678973e-09
20.694980694980696,2.3452485081533178e-09,2.1657583206165516e-09,2.8908188705572094e-09,1.5189415409342566e-09,1.7581094052950787e-09
20.704944575912318,2.3792561107418873e-09,2.1500504439541028e-09,2.8846967659993075e-09,1.527811321464958e-09,1.7632340561897567e-09
20.71490845684394,2.3975655402408407e-09,2.1623783171911694e-09,2.8772243134074552e-09,1.5222305382180718e-09,1.7643522850987684e-09
20.72487233777556,2.385906205177189e-09,2.1386107615973e-09,2.889104554258512e-09,1.5286283583848296e-09,1.7581137929211101e-09
20.734836218707187,2.378354940508828e-09,2.1627968651657997e-09,2.8650612419126796e-09,1.520082842692811e-09,1.7481598263806712e-09
20.74480009963881,2.3599760553548463e-09,2.1392041425243386e-09,2.8813666757610295e-09,1.5236835820052778e-09,1.7524699238555338e-09
20.75476398057043,2.383355413681438e-09,2.1624678167884556e-09,2.8712735156263943e-09,1.5229102211356381e-09,1.7436539875935447e-09
20.764727861502056,2.3964099361267505e-09,2.127061833944479e-09,2.8670210561074035e-09,1.5278188491388337e-09,1.7545557611584389e-09
20.774691742433678,2.3881090417074644e-09,2.1426586676664567e-09,2.8747884043120963e-09,1.5245582844237052e-09,1.7523891641644236e-09
20.7846556233653,2.4007625387443907e-09,2.148529859806667e-09,2.8702176752913865e-09,1.522456805585914e-09,1.7440543002667336e-09
20.794619504296925,2.3568801398613207e-09,2.1571384660026214e-09,2.86656030873267e-09,1.5199927530081332e-09,1.7490945602269912e-09
20.804583385228547,2.366387730840754e-09,2.138373097823206e-09,2.8664653896842232e-09,1.5237777229080288e-09,1.7496313348793776e-09
20.81454726616017,2.343587229940914e-09,2.122728882578038e-09,2.8914530488650297e-09,1.5277473509411078e-09,1.7498561842969683e-09
20.82451114709179,2.3886618305213785e-09,2.1548555345480966e-09,2.8685528530867118e-09,1.5263292910906556e-09,1.7574629717589055e-09
20.834475028023416,2.4175557672643715e-09,2.150445244837774e-09,2.8710795479104932e-09,1.5291122136310574e-09,1.7525390655992873e-09
20.844438908955038,2.381412957365412e-09,2.1622012287884696e-09,2.8637898048353124e-09,1.5210738051983156e-09,1.7591753074577397e-09
20.85440278988666,2.3917057246464796e-09,2.1464615570868626e-09,2.855757904833755e-09,1.5274940214223563e-09,1.7511207566732404e-09
20.864366670818285,2.3713906130427918e-09,2.146495729497136e-09,2.8798630836642034e-09,1.5192861622613998e-09,1.7571592189798036e-09
20.874330551749907,2.386813204122211e-09,2.167692733186383e-09,2.8648539439385335e-09,1.5218920813939256e-09,1.7508088183582363e-09
20.88429443268153,2.356856148705087e-09,2.148313871142457e-09,2.867234322455501e-09,1.519549762092496e-09,1.7473453071591336e-09
20.89425831361315,2.345301096583828e-09,2.1492571108006424e-09,2.862038184579723e-09,1.5155741175580567e-09,1.7448963552182363e-09
20.904222194544776,2.354900449551461e-09,2.13408776737736e-09,2.8655941026311415e-09,1.5195499413955763e-09,1.7526336992953274e-09
20.914186075476398,2.3547737977961387e-09,2.145071370518761e-09,2.8630661877893804e-09,1.5216141349291834e-09,1.765893023595341e-09
20.92414995640802,2.3726762516121764e-09,2.1592461423478224e-09,2.863813603897447e-09,1.518683573362529e-09,1.7502963030126914e-09
20.934113837339645,2.4068659563327607e-09,2.1248277795518584e-09,2.852369563749342e-09,1.5170180023360168e-09,1.7463703842328495e-09
20.944077718271267,2.3869618828835242e-09,2.119886006503722e-09,2.8721677799594744e-09,1.5215649630353114e-09,1.7515531444952677e-09
20.95404159920289,2.3786676943643342e-09,2.12251324301601e-09,2.855115237360995e-09,1.5203369867897073e-09,1.742378295399803e-09
20.964005480134514,2.397871623548597e-09,2.093501266242517e-09,2.86810513183754e-09,1.5209939481673557e-09,1.7501044862880652e-09
20.973969361066136,2.4044650661194884e-09,2.117340181995675e-09,2.8916899307567704e-09,1.520469231147174e-09,1.748837000753421e-09
20.983933241997757,2.3787441878021173e-09,2.1624867879377134e-09,2.8782159266498568e-09,1.5202886742032428e-09,1.740803246541193e-09
20.99389712292938,2.363180004066425e-09,2.1910409502298985e-09,2.8618064152436567e-09,1.5121881131346162e-09,1.7419716109387576e-09
21.003861003861005,2.352220445125538e-09,2.1461799367717815e-09,2.8501018106252947e-09,1.522166545560014e-09,1.7522178696769262e-09
21.013824884792626,2.4155488047099164e-09,2.141063590489459e-09,2.866451782807087e-09,1.5291065317852973e-09,1.7343550789594163e-09
21.023788765724248,2.4002668321105006e-09,2.134040077490938e-09,2.867117353195707e-09,1.524070290251456e-09,1.7428926598989237e-09
21.033752646655874,2.375028389911766e-09,2.129268302599639e-09,2.8882369465648345e-09,1.5191869037549383e-09,1.733376949068311e-09
21.043716527587495,2.378697996792884e-09,2.1523629537739126e-09,2.8539211497878695e-09,1.5140711037950938e-09,1.7472581986239787e-09
21.053680408519117,2.400093366339328e-09,2.1459293002675756e-09,2.859413376995049e-09,1.5173792009931994e-09,1.751959997581199e-09
21.063644289450743,2.380351211811718e-09,2.1109463693006856e-09,2.8632481460427686e-09,1.5162572308242927e-09,1.752816067714898e-09
21.073608170382364,2.3900507746107183e-09,2.1304155981299217e-09,2.849243341987996e-09,1.516031007704829e-09,1.7534947938971886e-09
21.083572051313986,2.412940809200255e-09,2.118498893096629e-09,2.8752062300163695e-09,1.5205447733787356e-09,1.7574191619065666e-09
21.093535932245608,2.3668592649714004e-09,2.1503606675262154e-09,2.8741493522657695e-09,1.514466895386741e-09,1.7501286075076013e-09
21.103499813177233,2.4036618578612323e-09,2.1369910784956264e-09,2.8908839138723423e-09,1.5160962313675832e-09,1.735687635912598e-09
21.113463694108855,2.308481837641301e-09,2.1848673544067713e-09,2.862220235052578e-09,1.5207883500070203e-09,1.7563940386909015e-09
21.123427575040477,2.3774725348150973e-09,2.1550135439759235e-09,2.8555226088038653e-09,1.508318680567369e-09,1.7544292343696283e-09
21.133391455972102,2.3814115962483005e-09,2.141075320143501e-09,2.8839620287308317e-09,1.517478949043458e-09,1.750829007918044e-09
21.143355336903724,2.4020368368207252e-09,2.1112578626288126e-09,2.862242321009136e-09,1.5188754094289814e-09,1.755504210724404e-09
21.153319217835346,2.380466383016499e-09,2.0818434265052857e-09,2.8872235153929144e-09,1.519911043077521e-09,1.7593470575535443e-09
21.163283098766968,2.3598302229134693e-09,2.0937684451562332e-09,2.8644181956939514e-09,1.5153131169543537e-09,1.7446756307503498e-09
21.173246979698593,2.327591601006581e-09,2.124768817441523e-09,2.915193141063894e-09,1.5105267157098873e-09,1.7435569043552842e-09
21.183210860630215,2.3534631031275873e-09,2.1090300726297844e-09,2.903853296383106e-09,1.5160677913654721e-09,1.7389278366989588e-09
21.193174741561837,2.4275073611683155e-09,2.1188157764114305e-09,2.8674922965802425e-09,1.506386543724787e-09,1.7475179611015132e-09
21.203138622493462,2.339346483105547e-09,2.143074078392156e-09,2.8680559814118567e-09,1.5173946152080035e-09,1.7678245738761341e-09
21.213102503425084,2.3317112421167897e-09,2.1135632014004404e-09,2.8566799386085857e-09,1.5269251960726339e-09,1.754769860256873e-09
21.223066384356706,2.2903543673756193e-09,2.099581377781819e-09,2.872680851048729e-09,1.518417168389726e-09,1.7530623754371725e-09
21.23303026528833,2.3308195085772482e-09,2.0994102517488285e-09,2.886061952124242e-09,1.5100056475553817e-09,1.7415701620343762e-09
21.242994146219953,2.3355393240091147e-09,2.065775556150716e-09,2.869942797810379e-09,1.5134806758650376e-09,1.7398686864942748e-09
21.252958027151575,2.3658509141402612e-09,2.1611848457883806e-09,2.895149616413782e-09,1.507633857558908e-09,1.737522697142607e-09
21.262921908083197,2.319911106248618e-09,2.142946929314761e-09,2.855932435970164e-09,1.5181684096342399e-09,1.749801722651437e-09
21.272885789014822,2.3378678378969667e-09,2.1257154995068153e-09,2.89409251977564e-09,1.5095491867689045e-09,1.7569949014379146e-09
21.282849669946444,2.3622466971852433e-09,2.144193417784091e-09,2.897158048133042e-09,1.5254386458901397e-09,1.761691398906151e-09
21.292813550878066,2.3952454123723912e-09,2.1303717684379594e-09,2.91032748552364e-09,1.5130519532440014e-09,1.7657374396081355e-09
21.30277743180969,2.3468743049129763e-09,2.1381501846064874e-09,2.89992682222467e-09,1.5162863656428463e-09,1.745179955364908e-09
21.312741312741313,2.3639553583903994e-09,2.1030935805710522e-09,2.86406682467122e-09,1.5181234132955105e-09,1.7254108106018097e-09
21.322705193672935,2.3605100390236067e-09,2.0911441240945093e-09,2.8801356192341973e-09,1.5011389769323503e-09,1.7437323072353677e-09
21.33266907460456,2.337637995677176e-09,2.1139437777415485e-09,2.8853750121891485e-09,1.5195552370801186e-09,1.74099904265278e-09
21.342632955536182,2.346414786933599e-09,2.1254660786514144e-09,2.879196628762567e-09,1.508988476907006e-09,1.7587348343707758e-09
21.352596836467804,2.3394049761661534e-09,2.117788723913746e-09,2.8686322270080104e-09,1.5261699699413529e-09,1.7586361504561775e-09
21.362560717399425,2.311282630475656e-09,2.10431955286716e-09,2.8983019938970875e-09,1.4954672146155007e-09,1.7371423848797327e-09
21.37252459833105,2.3739116584955405e-09,2.1346187235317497e-09,2.9456279193216256e-09,1.5092157466360628e-09,1.743925120388979e-09
21.382488479262673,2.333891193873531e-09,2.1463092861813424e-09,2.849095294389868e-09,1.509366892394671e-09,1.7374389467152129e-09
21.392452360194294,2.324399153915271e-09,2.085802063231802e-09,2.8862601243419563e-09,1.5090872632765906e-09,1.7419692415433543e-09
21.40241624112592,2.3533722749433377e-09,2.0186336451604413e-09,2.8763357383353946e-09,1.5113578852563053e-09,1.7472863568602056e-09
21.41238012205754,2.371565179090369e-09,2.0896389295869203e-09,2.86581072613023e-09,1.5106288940648514e-09,1.752526661442093e-09
21.422344002989163,2.386138863457883e-09,2.0624120205190906e-09,2.8685286176285963e-09,1.4991935578940937e-09,1.7455956671127482e-09
21.432307883920785,2.2966864075491683e-09,2.118969390069055e-09,2.895466176837392e-09,1.5049081352051147e-09,1.7397724658361615e-09
21.44227176485241,2.3059179908053407e-09,2.1385093269711955e-09,2.8778070909858393e-09,1.5299138581518163e-09,1.735971059128605e-09
21.452235645784032,2.3639195648163252e-09,2.1235460749658562e-09,2.903030876941621e-09,1.5129629038609476e-09,1.7520827134726712e-09
21.462199526715654,2.303972098672258e-09,2.224496692848677e-09,2.8671788498062545e-09,1.5260721277522892e-09,1.7428680094775937e-09
21.47216340764728,2.351875704645964e-09,2.13912728212818e-09,2.9256239979720643e-09,1.5118063425983027e-09,1.738585680090488e-09
21.4821272885789,2.304880143616526e-09,2.177511982438216e-09,2.8518860941162392e-09,1.5216900016520618e-09,1.7512533455328818e-09
21.492091169510523,2.4078522472566137e-09,2.122511886224249e-09,2.840055243347417e-09,1.4973699558244144e-09,1.7541182377185099e-09
21.50205505044215,2.397844862536741e-09,2.121479204161985e-09,2.874007963636631e-09,1.5052626833868647e-09,1.7426815474228722e-09
21.51201893137377,2.395762018082972e-09,2.1097546157397378e-09,2.8632112696460243e-09,1.5099525717223485e-09,1.7348330454097358e-09
21.521982812305392,2.3378420069885228e-09,2.120565502581138e-09,2.834387100623256e-09,1.5071645435022794e-09,1.757639502394532e-09
21.531946693237014,2.3841361595473526e-09,2.120813054650121e-09,2.9000746235449233e-09,1.5062078153520363e-09,1.7387061735543012e-09
21.54191057416864,2.311162029102984e-09,2.129848260857167e-09,2.8848465333161225e-09,1.5127647938730086e-09,1.7598041850245284e-09
21.55187445510026,2.2807253939172256e-09,2.1223138659202074e-09,2.8031410478895924e-09,1.5101521429883513e-09,1.7662912531528393e-09
21.561838336031883,2.29124109871945e-09,2.1222705194305753e-09,2.8633648180564493e-09,1.5064758702002877e-09,1.7358253526889182e-09
21.57180221696351,2.2399456619090998e-09,2.1779852921537225e-09,2.9079622640924303e-09,1.5183050245732418e-09,1.7269370895518293e-09
21.58176609789513,2.319516810440251e-09,2.0901832992802434e-09,2.8554214948413345e-09,1.5064965992819182e-09,1.7491582531879984e-09
21.591729978826752,2.3439008388717026e-09,2.1005020348400576e-09,2.8820354728185253e-09,1.5053413544107885e-09,1.7412843808997877e-09
21.601693859758377,2.3917973798988146e-09,2.0992213067096368e-09,2.9477784916952087e-09,1.4939202664927955e-09,1.7591540107207985e-09
21.61165774069,2.341622312208273e-09,2.099311771817304e-09,2.837872219167985e-09,1.4861180319076778e-09,1.760399831343384e-09
21.62162162162162,2.3603248846039068e-09,2.1339810353072685e-09,2.948493330776476e-09,1.5040660203502864e-09,1.7341947335719154e-09
21.631585502553243,2.4090586180462734e-09,2.140662089973067e-09,2.895644180210248e-09,1.489183004435212e-09,1.7519615908399327e-09
21.64154938348487,2.3093935798200335e-09,2.1763699108528487e-09,2.8264063355301904e-09,1.531503392077831e-09,1.7348689865750164e-09
21.65151326441649,2.363236278515494e-09,2.2063712588499356e-09,2.884033430829236e-09,1.5486431617288136e-09,1.7496793786296213e-09
21.661477145348112,2.377887328137147e-09,2.1486173542697818e-09,2.8610296064304924e-09,1.5093309018426686e-09,1.7601032157730614e-09
21.671441026279737,2.35484194051019e-09,2.130410761856035e-09,2.893339742118944e-09,1.493206466621816e-09,1.7407893641023108e-09
21.68140490721136,2.314973760025238e-09,2.1046430420978067e-09,2.8860260163544135e-09,1.5014717377392526e-09,1.7259104066558989e-09
21.69136878814298,2.342954661862796e-09,2.122500663671358e-09,2.8508160132082482e-09,1.5105652512297529e-09,1.721155141561907e-09
21.701332669074603,2.3058728114915877e-09,2.131272642312064e-09,2.8000500495282474e-09,1.49531969017099e-09,1.7656030449309929e-09
21.711296550006228,2.425186064148037e-09,2.108246220937339e-09,2.837854873134836e-09,1.4964461999165656e-09,1.706622206612898e-09
21.72126043093785,2.366969393892165e-09,2.0893100376092498e-09,2.8393254649978935e-09,1.5163560848447218e-09,1.721024504603581e-09
21.73122431186947,2.4223783133584763e-09,2.101784216212242e-09,2.861133485490912e-09,1.4949547856858589e-09,1.7513799544972306e-09
21.741188192801097,2.4833281529419036e-09,2.0806600667198333e-09,2.868348000224775e-09,1.5175151684565004e-09,1.7507158236308325e-09
21.75115207373272,2.4135576550412818e-09,2.1791516452730065e-09,2.8323177952659756e-09,1.5139464225030433e-09,1.7604161696127557e-09
21.76111595466434,2.372571997571977e-09,2.1220580894312463e-09,2.8769840026466427e-09,1.5532426601245872e-09,1.7522725165530084e-09
21.771079835595966,2.3365510182869046e-09,2.141962212287157e-09,2.7962856927043215e-09,1.4882594197535875e-09,1.7313106505151566e-09
21.781043716527588,2.3615554674662558e-09,2.200018395370624e-09,2.92414849128714e-09,1.532387714661993e-09,1.7518567375878265e-09
21.79100759745921,2.39007724564038e-09,2.098150328780602e-09,2.8129142081505022e-09,1.5113010823974041e-09,1.7549854191868945e-09
21.80097147839083,2.3401659444403302e-09,2.080894701100367e-09,2.8079655842870996e-09,1.492320132545833e-09,1.767615849744757e-09
21.810935359322457,2.4030506567526683e-09,2.1467356720462508e-09,2.854524787791738e-09,1.5340721674522302e-09,1.7683248854615532e-09
21.82089924025408,2.3895245122859673e-09,2.1150760591645723e-09,2.8081078418997423e-09,1.511090735745973e-09,1.751643079066248e-09
21.8308631211857,2.344247636491399e-09,2.091303577450363e-09,2.852872784298016e-09,1.5239326435100023e-09,1.7396426335297916e-09
21.840827002117326,2.3632755706236008e-09,2.0898046135641716e-09,2.878454924644073e-09,1.5040262148080786e-09,1.7254321082518088e-09
21.850790883048948,2.409836275430525e-09,2.126948138973311e-09,2.7627987551695575e-09,1.520469058443358e-09,1.752800202903757e-09
21.86075476398057,2.400755340737174e-09,2.160332272302848e-09,2.8099737561240308e-09,1.4691877068279415e-09,1.7640912357402051e-09
21.87071864491219,2.416042623254177e-09,2.187284804578132e-09,2.8939612224386135e-09,1.5061711272883076e-09,1.7122731519285494e-09
21.880682525843817,2.3895721409070156e-09,2.1460313704330377e-09,2.8868689751429902e-09,1.4979264646119382e-09,1.696968583757803e-09
21.89064640677544,2.361437437864607e-09,2.0500192726655024e-09,2.8944401731242574e-09,1.517650864953096e-09,1.7362359731023932e-09
21.90061028770706,2.331813869752989e-09,2.1129828433825724e-09,2.773780701575278e-09,1.4991470271418936e-09,1.7657573466732331e-09
21.910574168638686,2.4044393184211694e-09,2.1784488300416196e-09,2.827572491259727e-09,1.49500542811312e-09,1.7895359055989924e-09
21.920538049570307,2.42995858133304e-09,2.1633522913238385e-09,2.8909365303415727e-09,1.5368943722527704e-09,1.709337300743379e-09
21.93050193050193,2.4613274322393567e-09,2.1062978586374863e-09,2.824974793458373e-09,1.5116637673929273e-09,1.6989058696358469e-09
21.940465811433555,2.4040345463088e-09,2.185417336437757e-09,2.9373581245695093e-09,1.500132298855096e-09,1.7314169531514968e-09
21.950429692365176,2.414727718998546e-09,2.115611231096131e-09,2.8500064780392604e-09,1.5341098718044815e-09,1.7398902819996914e-09
21.9603935732968,2.3361788770948855e-09,2.184428951443169e-09,2.850697725334559e-09,1.5367298931557086e-09,1.729658290708509e-09
21.97035745422842,2.2278110845467023e-09,2.2084607308429266e-09,2.821116267033325e-09,1.529202612346709e-09,1.7581869854595991e-09
21.980321335160045,2.318098870208838e-09,2.100897906842131e-09,2.8058100067953254e-09,1.523302427613379e-09,1.7464183874503211e-09
21.990285216091667,2.250855834179865e-09,2.0701900078153723e-09,2.9442825870234152e-09,1.4979423022553812e-09,1.7226919096147898e-09
22.00024909702329,2.368684291399044e-09,2.0841309221644826e-09,2.8272140078539615e-09,1.5599079742398072e-09,1.7802305244073488e-09
22.010212977954914,2.3562788541338997e-09,2.071373593244284e-09,2.765771647754095e-09,1.5228834363710392e-09,1.8267547849659984e-09
22.020176858886536,2.4168156572648463e-09,2.0666808725768398e-09,2.8089067662970406e-09,1.5446227514701688e-09,1.7264005667101232e-09
22.030140739818158,2.3589114741717636e-09,2.108206413344433e-09,2.878654101040061e-09,1.5265245462944571e-09,1.7547033483164722e-09
22.040104620749783,2.339585359499537e-09,2.1253751401238403e-09,2.8891017271467823e-09,1.509234542931216e-09,1.7850893667190377e-09
22.050068501681405,2.4153434417033647e-09,2.200336954977021e-09,2.847427173135485e-09,1.4991623190838543e-09,1.7685720741033011e-09
22.060032382613027,2.365619232865633e-09,2.156000042098246e-09,2.8673529788818463e-09,1.5280004404843016e-09,1.7427324280969594e-09
22.06999626354465,2.315567464031986e-09,2.0969412656115327e-09,2.863574576117492e-09,1.5137535625806755e-09,1.7638909493592393e-09
22.079960144476274,2.3702287510790356e-09,2.1083186840066544e-09,2.9224588372523724e-09,1.5135516004351742e-09,1.736759381014939e-09
22.089924025407896,2.388838599800831e-09,2.084627403283796e-09,2.8255571063831264e-09,1.5143464640615095e-09,1.746439121227362e-09
22.099887906339518,2.392889635147724e-09,2.057238256724448e-09,2.796127953978915e-09,1.5129231963046256e-09,1.7876652056119066e-09
22.109851787271143,2.3800821937681364e-09,2.11214154571552e-09,2.8671976729351383e-09,1.4459547913960435e-09,1.6472575552161966e-09
22.119815668202765,2.343724848576627e-09,2.050819867826478e-09,2.8813763235021867e-09,1.5056036445182255e-09,1.7439059930428827e-09
22.129779549134387,2.3696615830095427e-09,2.1323503954118377e-09,2.832017478140255e-09,1.5042855652060227e-09,1.741169078001395e-09
22.13974343006601,2.353978590120729e-09,2.1181351334087765e-09,2.882312658027548e-09,1.5162644120701331e-09,1.726683906008879e-09
22.149707310997634,2.3569285192984347e-09,2.172756168217116e-09,2.9751529390956698e-09,1.5063518809139423e-09,1.7666254204402598e-09


==> figs/data/cyl_DNS/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,4.121177815711226e-31,4.553682653590667e-31,4.5307692365304425e-31,4.591762471761896e-31,1.751355227515681e-30
0.009963880931622867,0.1197878444988519,0.06294645526289769,0.06436682135106948,0.05416368558893682,0.04793652585742908
0.019927761863245734,0.035922547520129446,0.045461193183629366,0.012762495958762225,0.04160644146536733,0.043203402092211046
0.0298916427948686,0.09637532233327332,0.10135442511764903,0.06620068758208644,0.0647227391265909,0.08736747684091398
0.03985552372649147,0.20273840961893042,0.1727481830176571,0.10697272193824048,0.08000638823902019,0.06218527149347493
0.04981940465811434,0.08965114729876394,0.04666988799308358,0.04109092587564535,0.061911384992430506,0.04479076527369937
0.0597832855897372,0.10161060855088895,0.07550415860323852,0.08483134288691173,0.07140180102046093,0.05378803465136217
0.06974716652136007,0.06318315102580861,0.036494498334162045,0.06329345153140527,0.028122926849013914,0.02839760543855051
0.07971104745298294,0.045589092260135924,0.060729754809091686,0.07323587100438364,0.02613427906415739,0.01119557900640496
0.0896749283846058,0.037273793370648595,0.07664681412374438,0.0554013389459902,0.07193708872694468,0.02918547845145416
0.09963880931622868,0.03666808225285022,0.04947749561145668,0.0947486523546397,0.07620666521707799,0.027660858214140487
0.10960269024785153,0.07759152395655858,0.16621691021898963,0.18443254330514047,0.14694741878761755,0.018378004106970446
0.1195665711794744,0.05072404205591817,0.08855414795569466,0.08969723606501835,0.09606413490205691,0.02261959089590366
0.12953045211109726,0.053845994406220635,0.08755759688199188,0.04098976160322351,0.05599708590406727,0.016260862463732952
0.13949433304272013,0.04023734565334115,0.0462537613793565,0.06775801522809816,0.04321542559192355,0.019472474861109673
0.149458213974343,0.03746332714165478,0.09144151921726253,0.08411026296693666,0.1053167754129212,0.034167051375321986
0.15942209490596587,0.047404947000459045,0.07655934962135824,0.06358693737699711,0.042687509225418065,0.029914098600062156
0.16938597583758874,0.028699020714139534,0.03358194860779922,0.03823449546867799,0.06773739170022379,0.028189803083371517
0.1793498567692116,0.023323834110587926,0.05726825406605997,0.024551375668704543,0.024363161637507274,0.029032557471085435
0.18931373770083448,0.05089241484561219,0.07798077621075904,0.04276532496739384,0.0642755453412502,0.025140027538417632
0.19927761863245735,0.02441024672853779,0.01874784684954148,0.03083749827860773,0.027323743720286182,0.030286936026273935
0.2092414995640802,0.03244618205887713,0.09262103718983065,0.08877920236305958,0.06423588869839639,0.4005872386373469
0.21920538049570307,0.06920154947662811,0.061678853922385944,0.10763964534292733,0.04428444407779722,0.07564062812295815
0.22916926142732594,0.030406270247033983,0.02995371219333865,0.02457109086037259,0.012162894290882052,0.020298658400615115
0.2391331423589488,0.03320892816375849,0.05424904330429,0.03108241586508371,0.02857078189663656,0.028512302121249118
0.24909702329057168,0.031231368364608242,0.03020620757357086,0.023113148436450893,0.027250294160971904,0.0170853037227083
0.2590609042221945,0.03878500838408801,0.05660496348918659,0.04670527270964931,0.041801026012268636,0.012164967058361292
0.2690247851538174,0.02379544780855506,0.04520260283261586,0.03670406534341904,0.03113460830892457,0.01732448864025739
0.27898866608544026,0.03254879911514495,0.05258827893433933,0.034298847845723165,0.05152873868577411,0.016429598890806883
0.28895254701706313,0.04415771799283334,0.06446130932449605,0.036516918843122824,0.017848601205693378,0.010243496457762931
0.298916427948686,0.04418278003045722,0.0523520502444694,0.035996984726787834,0.029930915523510716,0.010400487890869685
0.3088803088803089,0.03988487356086379,0.04486322946701209,0.035872301937004386,0.04314068472814483,0.008803569398976257
0.31884418981193174,0.03739784987565366,0.0412937281393511,0.034551119733464496,0.036553544912640415,0.007781300001340792
0.3288080707435546,0.03285076435275705,0.03417875653851071,0.022854315928799055,0.03139827464099214,0.0057936157960034726
0.3387719516751775,0.03203664927248069,0.04268934784901362,0.02672232249116478,0.022454225324201743,0.006011577005879668
0.34873583260680036,0.03426236866086298,0.060060041261783,0.03857732382132424,0.029325970731505613,0.00578641238850104
0.3586997135384232,0.04014149779379077,0.06066060953832485,0.048794893719928664,0.03368912856453354,0.005321967512414446
0.3686635944700461,0.04455641578864774,0.06736760495585513,0.04811228217136432,0.0329838507821241,0.004836695985965445
0.37862747540166897,0.0398490709554032,0.05442671225997972,0.04102329318296814,0.02644324338703771,0.005535639030593719
0.38859135633329184,0.036687193560200025,0.054622275227474065,0.034743178773240006,0.025919620768463325,0.0054194171915476165
0.3985552372649147,0.03747703974343575,0.039857070489885175,0.027422008525639127,0.024445382724285904,0.007348637115079463
0.4085191181965375,0.07624770703569776,0.04673253797615087,0.039147736860622014,0.034796190871526037,0.011544610983130421
0.4184829991281604,0.08325742132603801,0.03924043222766917,0.03625723418571818,0.03734754556607223,0.017808158974177438
0.42844688005978326,0.07873691039721006,0.03720915979320711,0.03441490123729492,0.03394109361576775,0.01767990885364918
0.43841076099140613,0.03869061241819856,0.027863223227479132,0.02091879232847553,0.02426674324926934,0.012895645106231857
0.448374641923029,0.03094313030721344,0.03755667312714807,0.024407149326610304,0.018700473879424077,0.007159227378540728
0.4583385228546519,0.030155605391983087,0.0376621893325631,0.031002145664021832,0.023034881889106837,0.004720693326801168
0.46830240378627475,0.030865593489141037,0.03455700711331357,0.02790623582057311,0.019987398399681163,0.003489340450034504
0.4782662847178976,0.0289921285663039,0.03256315240603725,0.03249651271276916,0.019740526676393186,0.0020533208622376745
0.4882301656495205,0.025903056209401726,0.036604803551591,0.024715362180671614,0.01641473658734601,0.001692973850649524
0.49819404658114336,0.021289936913206072,0.0388125740285555,0.026993193526369284,0.015620288971072226,0.0018858040893948323
0.5081579275127662,0.015655515557685955,0.03634854322509728,0.021830883443848904,0.01383948849808099,0.002122266994907013
0.518121808444389,0.021429023405406394,0.027547348902487452,0.027586892453239746,0.011219410040474092,0.0023764647671680452
0.528085689376012,0.02262193329607454,0.026686850753998983,0.02276833794025106,0.011372650691635679,0.0022311891259059087
0.5380495703076348,0.02595418432777495,0.022208093562768046,0.018026521270644722,0.011264402676864065,0.001868971273649215
0.5480134512392577,0.02419632121740048,0.01794392468026316,0.01162859789866507,0.011164098409935909,0.0016461640615450576
0.5579773321708805,0.0255917606312849,0.01646727346275778,0.012939184234271203,0.010385445947774746,0.001788084779811928
0.5679412131025035,0.024515246470593135,0.01900104647947775,0.017410326926374436,0.01426022373462103,0.0016903098721107856
0.5779050940341263,0.020182647254617325,0.02125269579060274,0.016188129760072265,0.015524156210042921,0.0015875332632072918
0.5878689749657492,0.019908583583132803,0.02007205225030361,0.015390476591799145,0.015042646805026164,0.0015750674183830202
0.597832855897372,0.02464984439691016,0.017798700211304003,0.012536872423759542,0.010776986160627096,0.0017447173289023453
0.6077967368289949,0.024077747266736595,0.017572645244115965,0.014941564654443396,0.011037845330240175,0.0018176413774418784
0.6177606177606177,0.022987569234720246,0.017622781917601325,0.01721091711632068,0.012378122697930347,0.0016211021106405975
0.6277244986922407,0.018021104531666297,0.018145544526153252,0.017440442605893024,0.013672657997555522,0.0020909595484006225
0.6376883796238635,0.019593482745989356,0.018916197393516576,0.016727600061104363,0.011844075863184502,0.0020442889895835896
0.6476522605554863,0.020480143287193907,0.017422985180133726,0.01366696352770139,0.009609081189413227,0.002099837236895402
0.6576161414871092,0.022607730071553075,0.01650429863482947,0.0124484137539805,0.007022127881849968,0.001644332711196436
0.667580022418732,0.021143104939919756,0.016661998190096505,0.011168564688361112,0.007535275890096437,0.0015114166894277235
0.677543903350355,0.01876312894370309,0.016184143544102563,0.015463303148887244,0.008774669279712417,0.0012461718698915838
0.6875077842819778,0.016728922971133438,0.01625070130811611,0.014052973365111666,0.008719172225834728,0.0009484940867982908
0.6974716652136007,0.0167538931748751,0.017677722878199697,0.014511415711473317,0.00776422552231237,0.0009931705778762094
0.7074355461452235,0.017715503649787755,0.016292820003290846,0.010954618289070758,0.00716458135876323,0.0012159144786483913
0.7173994270768465,0.017495685311065618,0.01569295202761106,0.01250700644772966,0.007770509598749831,0.001518942410367319
0.7273633080084693,0.017490093336980272,0.010976475453562232,0.012521386018428747,0.0074778782870666,0.0017294986694145471
0.7373271889400922,0.01591526030900178,0.012255837389612693,0.012392682871953775,0.006373180947948753,0.0017813431001146678
0.747291069871715,0.014503945128376801,0.011086830617694533,0.011698675982332178,0.006220946653086881,0.0015862725757442404
0.7572549508033379,0.01505119520778921,0.01200147866998596,0.011643450962599559,0.006460512473150631,0.0013335091784399057
0.7672188317349607,0.015556117161952727,0.01289358406077847,0.010721673696428926,0.007838475950388744,0.001507921395394148
0.7771827126665837,0.014984286163934692,0.013630445486204481,0.012081887651007057,0.00770127746441898,0.0017183808600044269
0.7871465935982065,0.013397453347742123,0.014285743186786867,0.01075322137555327,0.007286162977801958,0.001964979580027651
0.7971104745298294,0.0165020426670211,0.012858907830972311,0.009064606590176025,0.007172516592255357,0.001683472728131328
0.8070743554614522,0.01787826430135126,0.011147769735345089,0.008464299070339788,0.006970119744456004,0.0015169672719649093
0.817038236393075,0.018614106268756134,0.009415929187112313,0.008659946126866727,0.00819899557186152,0.0012867376444019277
0.827002117324698,0.014968845863683976,0.008883214173263782,0.010054721600248031,0.007811700487042434,0.001201812407995136
0.8369659982563208,0.01767734570137875,0.009733454550256114,0.00796879811440304,0.00795352325834994,0.0010348340307298931
0.8469298791879437,0.01784556224525288,0.010585061133399666,0.008084276268486004,0.0065364250214825035,0.000987737010554608
0.8568937601195665,0.01790055623086076,0.009596598779381979,0.008193637176448384,0.006749091000788569,0.0010595382446884306
0.8668576410511895,0.01379477494740973,0.010258481393728229,0.007418393032084103,0.006585034469370837,0.0012231320027343688
0.8768215219828123,0.013302295933320971,0.00913076453293167,0.006007740162532814,0.007151215234737697,0.0012571407921400492
0.8867854029144352,0.012751283121472425,0.00873085422962784,0.005257233444238306,0.005981339447823969,0.001143543296131794
0.896749283846058,0.014808014559767005,0.007170853625419315,0.005255157209226279,0.005221924097022596,0.0009969236580749609
0.9067131647776809,0.014246655297594365,0.008640623940595726,0.006776240475878052,0.005559021923204703,0.0009821745221855016
0.9166770457093038,0.012795947282992309,0.009535547174747205,0.006144736028957628,0.0053799599438319875,0.0010396774220239522
0.9266409266409267,0.011121003632301577,0.010501067472473211,0.006263724859082603,0.004790441725705083,0.0012428779118856402
0.9366048075725495,0.010006662716514333,0.010380434159169486,0.005833452245676844,0.004009223389193017,0.0015125213018065157
0.9465686885041724,0.011016974220214318,0.009460794873714987,0.006939477621201346,0.004470010886712979,0.0014613872378506439
0.9565325694357952,0.010522446942561974,0.009611093189583596,0.007874696406745083,0.00461992735731931,0.0013155344146792538
0.966496450367418,0.011309761015496429,0.00749529753316687,0.008775835395696022,0.004151968205557405,0.0011029144697881706
0.976460331299041,0.01340774371690328,0.007771448559937179,0.0077145276049170285,0.0040591716691447555,0.0014497132058300022
0.9864242122306638,0.013574219731548477,0.006799214059784026,0.007212535810377664,0.003960769104507066,0.0015996186717831323
0.9963880931622867,0.012412520660471348,0.008221780875121114,0.005149237558662429,0.00372588980402165,0.001497010294015502
1.0063519740939095,0.01039115743730714,0.007462116164152313,0.005972843453635149,0.003475280386735654,0.0012342226870599303
1.0163158550255325,0.009618663160078447,0.00673917686645762,0.006041323205252538,0.0032486518436874254,0.0011464168013147992
1.0262797359571554,0.010344217228588965,0.0064786259185047705,0.006565864734758214,0.0036063034508397847,0.001282652889706244
1.036243616888778,0.011075984209593322,0.008688718628807851,0.005331636620898302,0.003737344175094235,0.0011969385572140638
1.046207497820401,0.011068032824494103,0.008651562392383905,0.0053043634308637825,0.003828064555939015,0.001125102963577959
1.056171378752024,0.010355214614247783,0.007382444686390754,0.005610231569575089,0.0037308903351168984,0.000961024612068767
1.0661352596836469,0.00943488947595129,0.005524011148318255,0.005855319352981768,0.003127053227679067,0.0009420898417600541
1.0760991406152696,0.009489267208525888,0.006067397113056481,0.005820862271160251,0.0032900832387303715,0.0009326490585770719
1.0860630215468925,0.009118935856517754,0.0053209585499418045,0.005116883297594848,0.003277411299750995,0.0009657879863773076
1.0960269024785154,0.00935730601023534,0.00534520644949304,0.005266457034320761,0.0032756271953792893,0.0010301899606781867
1.1059907834101383,0.008292916749050156,0.004861175402667693,0.00472508756772134,0.0035285123917850334,0.0010976295908479497
1.115954664341761,0.008565828925869323,0.006493030023820149,0.004875179482302493,0.003866535683482444,0.001011082741900366
1.125918545273384,0.008195112615611268,0.006217379346101879,0.0044495384611894,0.0038376540395338578,0.0009830085739971153
1.135882426205007,0.009184982973729718,0.006126826043060444,0.005061726389876304,0.004004729403467257,0.0008443434535628414
1.1458463071366296,0.00948623365233046,0.006230870214611917,0.004923009944120024,0.003331874513619771,0.0009633320043832257
1.1558101880682525,0.00941464295469863,0.006162968618508303,0.004675795558911283,0.0030585078210288138,0.0008729026420093839
1.1657740689998755,0.007816784375911458,0.006774875165263813,0.003988616175144262,0.0023145700084518965,0.0008039065845243934
1.1757379499314984,0.007165390145676177,0.005780967165420339,0.003972157987379961,0.0022364447481144686,0.0006939941593700547
1.185701830863121,0.006977538129224799,0.00607336167054159,0.004284894716231718,0.002459276563755765,0.0007105839678232708
1.195665711794744,0.008171962540846072,0.005744127986359789,0.004019464404340029,0.0024193073004231064,0.0008258067615380339
1.205629592726367,0.006774423407814275,0.005814260536244819,0.003618839091167547,0.0030371869485836785,0.0008733656586951877
1.2155934736579899,0.005942140968571775,0.005042041631552115,0.004231657181260081,0.0028443891002406666,0.0008966722145517996
1.2255573545896126,0.007551869375677913,0.00517484044000478,0.003846824191955811,0.002821909241554524,0.0008590131887453829
1.2355212355212355,0.0051227282265513124,0.004861940893512537,0.003574513564854453,0.002088243257338014,0.0010151412709550457
1.2454851164528584,0.004279522134789795,0.00418723011711196,0.003327607374286963,0.0024240918601279,0.0009371314303778289
1.2554489973844813,0.005869057863649135,0.004066387114621364,0.003890205904063964,0.0028256118287360438,0.0010481919420397344
1.265412878316104,0.006106394104742299,0.0038773947457200553,0.0029502871165039573,0.0028422169930553552,0.001363446839872369
1.275376759247727,0.006204705753700005,0.004455500680288535,0.0029972012830535143,0.0031943640037038878,0.0015321564915371324
1.28534064017935,0.005553781959880561,0.0030040165456321774,0.0032250141819096683,0.002604932807273916,0.0015684693686972718
1.2953045211109726,0.006203421214687066,0.0033901931471619065,0.0029504790896406376,0.001712132909046119,0.0018533670980183704
1.3052684020425955,0.005535857511623116,0.004041904651464314,0.003100159489828978,0.002126003528527432,0.0022944573962390144
1.3152322829742185,0.005035608116638307,0.004279690706544625,0.0036729469666208774,0.002134625437271406,0.0024854342603516707
1.3251961639058414,0.004276907831818994,0.00463550000780035,0.0029095794476556233,0.0016831551809820973,0.0022672461366773106
1.335160044837464,0.0054131808727278935,0.005127175312503923,0.0021751900190438048,0.0020340052994448888,0.002176514703106378
1.345123925769087,0.005133741456206068,0.0035975352588824296,0.0027052413762579716,0.0021378102145125353,0.0021912401188278648
1.35508780670071,0.005128530119205681,0.004146353856229507,0.003016637177872209,0.002092400028102343,0.0023127471276272304
1.3650516876323329,0.004100129823018403,0.0031658101000074683,0.0026371629557929138,0.002093205096390719,0.0021791316277606386
1.3750155685639556,0.005113293648435378,0.004217410757277609,0.0024655535561231992,0.0017564569067046384,0.002191897432811016
1.3849794494955785,0.005399220491571886,0.003745852058260511,0.0023603671230711058,0.0020034875472934623,0.002056203332889053
1.3949433304272014,0.004689413273495107,0.0031869792046402053,0.0022563029751165487,0.001680521608457896,0.00211024324465682
1.4049072113588243,0.0057616709084391225,0.0031144216687012255,0.0016991247963197339,0.001518633646393629,0.0014436681317951552
1.414871092290447,0.005181024532299664,0.0023511243871145405,0.0022900780674481114,0.001634686231320129,0.0013488453771172554
1.42483497322207,0.0036451395270028575,0.0023034127028545666,0.0026946665669730758,0.0016306924323385113,0.0012958900289429314
1.434798854153693,0.0034988245176830754,0.0024590965841707153,0.0021670825852912693,0.001852073267808617,0.0011791172925247092
1.4447627350853156,0.0033565951776324795,0.0022600465036795516,0.0020591150971110577,0.0015547209722298193,0.0012214375448298953
1.4547266160169385,0.003746227554200508,0.0031140541386405316,0.0022883353778204254,0.001314275538799255,0.0013494835167267146
1.4646904969485615,0.00348223531004905,0.0032761742613113673,0.002183271633688806,0.0014386229738722724,0.0010629597375273764
1.4746543778801844,0.0030400672870462865,0.0030935556721165157,0.0019772644176504375,0.0017586650410606772,0.0010034525578528515
1.484618258811807,0.0035568659547620717,0.0029362911161541104,0.0017082571145042118,0.0013338475727537416,0.0008655912914403803
1.49458213974343,0.0032983325267159167,0.002873528808201871,0.001721504883778549,0.0014385287981576352,0.0007270828738849309
1.504546020675053,0.004193420506623632,0.0025066366559159396,0.001808719358812135,0.001386684867457145,0.0005655281247631602
1.5145099016066759,0.0032365563931854233,0.002004421578697837,0.0015666078679908756,0.0013837347980019832,0.0006412920753159322
1.5244737825382986,0.0022838929674149633,0.0021735647369584246,0.001267654161953961,0.0008550833224105477,0.0006182219266405827
1.5344376634699215,0.002566628117179324,0.001909657551075224,0.0015076125019999535,0.0013498496671649376,0.0007818883170046071
1.5444015444015444,0.0025443776873054985,0.002466337862880842,0.0015853530026363216,0.001241072696582883,0.0006345809565198287
1.5543654253331673,0.0029315483552935944,0.0018607854129684912,0.0013743165353682458,0.0011869874280150418,0.0006653174222092598
1.56432930626479,0.0031429172201009,0.0021126870976712867,0.0013971152360853507,0.0010873091721797599,0.0005294989272110175
1.574293187196413,0.002748915631971484,0.002470632943725456,0.0014181547409862078,0.0012015241372457588,0.00047481980946744123
1.584257068128036,0.0023829427512187624,0.002167130080001004,0.0012386390940285045,0.0010039472536596873,0.00042214055503856957
1.5942209490596588,0.0026533756449961935,0.0019126831118775629,0.0011095084790454439,0.0011366033468494553,0.00040118694773801946
1.6041848299912815,0.0020133579420287566,0.0017004356711499153,0.0011478752780072978,0.0008772934860424856,0.000459251097652188
1.6141487109229045,0.002189668635385828,0.001985986682435616,0.0012257196705233253,0.0007628816955101708,0.00030094116992152394
1.6241125918545274,0.0023152425770789405,0.0019808759865268255,0.001306784827320512,0.0007662567774797638,0.0003592505094999989
1.63407647278615,0.002131844050542255,0.001706403673394803,0.00129315464963838,0.0009807694452744838,0.000292766144473244
1.644040353717773,0.002651116790980369,0.0018843822531593255,0.0012701470190826481,0.0007650175246270946,0.0003079818537063847
1.654004234649396,0.001996023673004896,0.0018401356122036698,0.001020707689424223,0.0006649657977599284,0.0002283433063487864
1.6639681155810189,0.0022619231764227747,0.0016877469449145758,0.0010921139994178027,0.0006436522579751194,0.00022011137135399825
1.6739319965126416,0.0017930156487210801,0.002095360869019654,0.0009788194135568601,0.0006225972016372592,0.0001582964232376927
1.6838958774442645,0.0021345826037684696,0.0014377022703775037,0.0010463387409039616,0.0006737260947222224,0.0001860054884263929
1.6938597583758874,0.0019847931123226823,0.0011872006695342779,0.001078453296732994,0.0006231003501038601,0.00021560022765342897
1.7038236393075104,0.0015971391988237322,0.0015117205147331997,0.0009404913350382725,0.0004764962982588091,0.00017170573232880672
1.713787520239133,0.0018789924430816511,0.0015949860359690169,0.0008576293799389768,0.0006155684264366693,0.00020033343343505097
1.723751401170756,0.001873547961958542,0.001389405529908262,0.0009153856350753677,0.0005008958109993242,0.00017718799892759926
1.733715282102379,0.0014767846677400751,0.0015140530568754922,0.0007825491548472652,0.0005638306717745672,0.00017199779340419652
1.7436791630340018,0.0015063821860101427,0.0012665831451108226,0.0009059759814940376,0.0005002457743884286,0.00018501799135171783
1.7536430439656245,0.0018683085280931904,0.0011660764548081027,0.0008672727655491667,0.0004745889328487435,0.00015800400066825755
1.7636069248972475,0.0013816621185973133,0.001060583019689577,0.0008876059134250874,0.0004199042828330648,0.00017338411908852691
1.7735708058288704,0.0013544907480040125,0.001197767644296903,0.0007991972281802295,0.0005431915273139389,0.000128402566832539
1.783534686760493,0.0018203521529890831,0.0012807510136506463,0.000781516610257118,0.0005030314124894168,0.00012649384097622741
1.793498567692116,0.001379263143349793,0.0010530858849232194,0.0006322373155016265,0.0004613365452507445,0.00011190021907583954
1.803462448623739,0.001348363573704752,0.0009981513574549824,0.0007111491508221102,0.0005039047503447142,0.00013315972753266626
1.8134263295553619,0.0012563250718475778,0.0011039191076799692,0.0005738366414661212,0.00034250612847584066,0.0001398096256380372
1.8233902104869846,0.0013396110968107362,0.000953107165894072,0.0005547093540392809,0.0004185862770826875,0.000114698350776842
1.8333540914186075,0.0011921021590524613,0.00103474321312897,0.0006951531505152275,0.0005168498981899276,0.00015208333733429273
1.8433179723502304,0.001226962641597512,0.0009337376743540847,0.000682023888636638,0.000450164041014914,0.00014923086831341613
1.8532818532818534,0.0013399850080373589,0.0009998671409981153,0.0005550479551622894,0.0005220616307561417,0.0001157586795404054
1.863245734213476,0.0010814794805037598,0.0009623525034132616,0.0005143075094837287,0.000379259730579982,0.00012057195873841855
1.873209615145099,0.0008963458522278358,0.0008968495082944811,0.0007661552587814072,0.000325665980083943,0.00012116169635123986
1.883173496076722,0.0010120369261832464,0.000881268856947615,0.0005379036416640937,0.00029319133527163483,0.00010261216781236105
1.8931373770083448,0.0011468200532660485,0.0008740446117558688,0.0005161678414937475,0.0002774723701074869,0.0001292495647121567
1.9031012579399675,0.0010061085715649988,0.0006229698313741912,0.0005140146869488532,0.00032048741377099115,0.00010938057400984318
1.9130651388715905,0.001025766659694053,0.0006986318045608415,0.000423079842419689,0.00030524107396967483,9.299377108433737e-05
1.9230290198032134,0.0009611277767126721,0.0008089273844161082,0.000570046727683785,0.00026133796841137685,0.00011680721930554822
1.932992900734836,0.000902569746673544,0.000679950883411292,0.00044645348636460346,0.00024052461432731373,0.00011069565284542112
1.942956781666459,0.0008319059844731538,0.0008153257904263478,0.0004756300740399714,0.0003386729602619265,0.00010275271204788488
1.952920662598082,0.0006977090248780333,0.0006532027877218676,0.00044485850545139993,0.00025921321684264437,0.00010415395527964445
1.9628845435297049,0.0007821084047294982,0.0006934720786107968,0.00046468428785830906,0.0002958474377937207,0.00010297139165679623
1.9728484244613276,0.0007112833356622956,0.0006782189647919334,0.0003689216021098502,0.00032884908447865815,0.00010177205597220072
1.9828123053929505,0.0008035622549732197,0.0006361963189679912,0.000370250994329157,0.0003002570506658202,8.259891806843624e-05
1.9927761863245734,0.000944833516572974,0.0006548780539007929,0.0003974439311523674,0.0002610827639916576,7.394282606282802e-05
2.0027400672561964,0.0008493305987298553,0.0005429577915765743,0.0003027010832358122,0.0002730797728859408,6.479020555326215e-05
2.012703948187819,0.0009196264835133877,0.000439179422523256,0.000464336085091836,0.0001921133386708793,6.247468066597418e-05
2.022667829119442,0.0005245698402952523,0.0006019233715379656,0.00033930181358379395,0.00019483174213350045,7.344715948723381e-05
2.032631710051065,0.0007042712674471536,0.0005481049004885552,0.0003215064712955633,0.00021728833164481442,6.529190001844077e-05
2.0425955909826876,0.0006095047476574267,0.0006091288935739581,0.000288030747246232,0.00024070147663793584,6.658590169269021e-05
2.0525594719143108,0.0005530281421926435,0.00044842014060668774,0.000256656099156068,0.00016578803500466536,8.107827004868807e-05
2.0625233528459335,0.00047002883640802004,0.00047411474128681685,0.0003715780203073472,0.00017406690016462026,6.822059458090725e-05
2.072487233777556,0.0007426790672321951,0.0004602652207449684,0.00025333779861592693,0.00020941924106561796,5.6421369641137415e-05
2.0824511147091793,0.0005608417709320828,0.0004109909948122684,0.00028540744139081057,0.00015406398634336535,6.315604818015925e-05
2.092414995640802,0.0006076584138715386,0.0005112670550790976,0.0003178618096344165,0.000151215645759923,6.796753067536892e-05
2.1023788765724247,0.0005699061841738918,0.0004287280351553383,0.00023311576869821152,0.00012157237489476404,6.412441621703406e-05
2.112342757504048,0.0004674723057356239,0.0004063197087365727,0.00028521312127994326,0.00010014350814581272,4.8437635046009563e-05
2.1223066384356706,0.00039508551556027057,0.00046242369940171374,0.00023185691622548178,0.00013371490332043446,4.1123912661285975e-05
2.1322705193672937,0.0005069632721612092,0.0004120335592238529,0.00033227875420758937,0.00011034551013602452,4.401288996817389e-05
2.1422344002989164,0.00047182487375127785,0.00044398909802447156,0.0001995982887596101,0.00010602424433008424,4.474921118974586e-05
2.152198281230539,0.00036412149633125053,0.0004118472886450121,0.00027032990806893106,0.00010998099724466483,4.540229418447778e-05
2.1621621621621623,0.00044700122732527355,0.00036960309144153287,0.0001970140447408329,9.369670962895485e-05,4.3863938423002375e-05
2.172126043093785,0.0004872955055532494,0.00030590389518089464,0.00022618564444999495,0.00011305981806782666,4.347160462671496e-05
2.1820899240254077,0.0004547769617879747,0.0004456162518720549,0.00021636107136022815,8.700375576091137e-05,3.91440890305421e-05
2.192053804957031,0.0003996717164776127,0.00031412894800042615,0.00017182273715425956,7.653883655763059e-05,3.9150192450952286e-05
2.2020176858886535,0.0004591649067825533,0.00028341096461277583,0.00023032744241649852,8.30114077719233e-05,4.2578383329504747e-05
2.2119815668202767,0.0003510719851187884,0.0003101310325171447,0.00018433733036471247,9.331878722682854e-05,5.112600022761679e-05
2.2219454477518994,0.0003154194330314668,0.0002659203858737253,0.00022901265370603316,9.479955750004535e-05,4.835109739673136e-05
2.231909328683522,0.00032113667203943145,0.00027927058898392546,0.00015969288290804606,7.091350896629533e-05,4.063018280550374e-05
2.2418732096151452,0.00040536555326192594,0.00025758808621556144,0.00018691551595874088,6.892040476697266e-05,3.0624533807210935e-05
2.251837090546768,0.00030396388320915623,0.0002612809700054283,0.00017092641145910343,5.8492812750859664e-05,2.526728514381968e-05
2.2618009714783907,0.00026663274774632226,0.0002766458706222045,0.00017602898064545715,5.776085006239171e-05,2.3040977805582362e-05
2.271764852410014,0.0003731038464150513,0.00027489934866206574,0.00011933693591156125,6.977036692678005e-05,2.8260169623473366e-05
2.2817287333416365,0.0003336392522013088,0.00021767618053180016,0.00012047606176557584,6.049482572171601e-05,2.822157551813259e-05
2.291692614273259,0.0002349349657106705,0.00029612076015369154,0.00017149561545326322,5.3122538278358326e-05,2.4539280331342595e-05
2.3016564952048824,0.00027224466219878,0.000254393143286882,0.00013301869893148397,4.884016155377661e-05,2.2809193595590677e-05
2.311620376136505,0.00030586815809133206,0.00022341700112456827,0.00015579561055024642,4.4723911824116495e-05,2.0711883588459898e-05
2.321584257068128,0.0002955164091436945,0.0002164541274147499,0.0001242441582033827,4.48416549525085e-05,2.097322279151581e-05
2.331548137999751,0.00026224058546985246,0.0002588983467863572,0.00012646200728721059,4.3861846607958345e-05,2.2032532443484466e-05
2.3415120189313736,0.000245447630630495,0.0002081687950164208,0.00014208577985905544,4.6331134762883836e-05,1.9772800745254056e-05
2.3514758998629968,0.00026882041120577,0.00021239363500585287,0.000115028537347379,4.0759532482735355e-05,1.9645976583059035e-05
2.3614397807946195,0.00022068463842931586,0.00022141006694250103,0.00011529533440754897,4.3741294294086307e-05,2.0263731069705352e-05
2.371403661726242,0.0002498495292274604,0.00016138880945997585,8.678644306083436e-05,3.503224296801563e-05,2.0032185616761277e-05
2.3813675426578653,0.00028443508306330014,0.00014918815673881382,9.794829009999792e-05,4.691364505724426e-05,1.869880392830915e-05
2.391331423589488,0.00019855934052551535,0.00018665226264304543,0.00010844727531584818,2.334787153950903e-05,2.0750240222962127e-05
2.4012953045211107,0.0001982453072383239,0.00017455546084165245,8.676028445517963e-05,3.575067115882535e-05,2.3244341805155228e-05
2.411259185452734,0.00019418303921194918,0.0002103764865576838,9.185776519369233e-05,2.9043714146325876e-05,2.629449073441977e-05
2.4212230663843566,0.00021006956849163507,0.0001725199706226687,7.737728668546371e-05,2.5852953618125955e-05,2.045029069742153e-05
2.4311869473159797,0.00017118533873210378,0.0001354547409782799,8.457503691190464e-05,2.7661631225523848e-05,1.4189195757990363e-05
2.4411508282476024,0.00017973618722887918,0.00015570944651503897,9.340752106840619e-05,3.175721929584025e-05,1.1085434694581623e-05
2.451114709179225,0.00023482773434769296,0.00014279506331493742,9.136789515987704e-05,2.5516713416961877e-05,1.1542097052179082e-05
2.4610785901108483,0.00014866060428024566,0.00014253328087728549,5.674967069723555e-05,2.5630092681103708e-05,1.1645467043092713e-05
2.471042471042471,0.00017897389256372315,0.00014945558404238024,9.239764948208642e-05,2.2044713281422907e-05,1.2827377488267888e-05
2.4810063519740937,0.00016455124154124269,0.00015676411994325915,7.094311954180412e-05,2.742597219862512e-05,1.2417435629913686e-05
2.490970232905717,0.00013787764676609414,0.00011497295182041561,5.822325381071289e-05,1.771154864951163e-05,1.1442857586352436e-05
2.5009341138373395,0.00017105699835566636,0.00010868048414280437,6.205783112885621e-05,2.181172205348552e-05,1.028275514284162e-05
2.5108979947689627,0.00012093479628106427,0.00013441734013237204,6.288083456467672e-05,1.658759664262747e-05,1.0429907237582595e-05
2.5208618757005854,9.653060453618514e-05,0.00011698483269480364,5.423944720475056e-05,1.9615235897296296e-05,9.074777128502374e-06
2.530825756632208,0.00013876551834302936,0.00011315717485788407,5.5274987366411735e-05,1.4033036286668416e-05,8.281635564471282e-06
2.5407896375638312,0.00014161584084128215,0.0001315457564332592,4.270131699979996e-05,1.4073217412358208e-05,9.435901706168422e-06
2.550753518495454,0.0001257234343199572,0.00011139400695667017,5.332801343355585e-05,1.4966352104552751e-05,9.428444413599552e-06
2.5607173994270767,0.00012989024611176927,9.904439789403224e-05,4.495230604829798e-05,1.52962951020451e-05,9.967814643770374e-06
2.5706812803587,0.00015458321601839314,9.021866738771883e-05,6.0226370037264165e-05,1.4204523269876175e-05,1.0746124896588282e-05
2.5806451612903225,0.00010268043144967374,8.855992921064906e-05,4.340505729296769e-05,1.4122516090730455e-05,8.351072745532417e-06
2.590609042221945,0.00011001635191566715,9.13125177523396e-05,5.619085730681366e-05,1.1217663923458731e-05,7.291857932751771e-06
2.6005729231535684,0.0001141900527015093,9.18852100719693e-05,3.989827181080168e-05,9.644961243087995e-06,5.150686418059897e-06
2.610536804085191,0.0001031899205164067,7.210928263441007e-05,3.5610742165647914e-05,8.39136987710097e-06,4.518340571813941e-06
2.620500685016814,8.210262316989377e-05,8.410361937128987e-05,3.365824885048694e-05,9.862178265082063e-06,4.324432459650581e-06
2.630464565948437,0.00012199785365521424,7.478224794682117e-05,4.143814971051059e-05,8.68002007270205e-06,5.12654634119795e-06
2.6404284468800596,0.00011635272354175395,9.096043962271057e-05,3.919990028296738e-05,9.951077422155208e-06,6.076273729318992e-06
2.6503923278116828,9.040318963601321e-05,6.3436214317178e-05,3.0553462301520555e-05,7.141774377917765e-06,6.380269772420164e-06
2.6603562087433055,0.00011263479052858306,6.528947026665205e-05,4.0435687996226716e-05,9.567196728251443e-06,5.9296493443813285e-06
2.670320089674928,9.144296926789638e-05,8.28396909861005e-05,3.260595843720648e-05,7.323314710829633e-06,5.021755119698839e-06
2.6802839706065513,8.368821671805775e-05,8.118757384096224e-05,3.644984686486639e-05,6.594548507522057e-06,5.233025717866908e-06
2.690247851538174,6.847576934412306e-05,6.555674877522086e-05,2.6636003797829225e-05,5.6887523562484365e-06,4.308384732448579e-06
2.700211732469797,7.215918875898733e-05,7.227013738897402e-05,3.2199646765066736e-05,4.839665645046568e-06,3.6138901079315584e-06
2.71017561340142,8.743048319816144e-05,6.80283549263463e-05,2.2262713757368938e-05,6.363590905674375e-06,4.386793304937936e-06
2.7201394943330426,7.672560716324737e-05,7.407184469589208e-05,2.289290206590467e-05,4.8831333567805326e-06,4.923260157086002e-06
2.7301033752646657,7.735225676298101e-05,5.395155613739682e-05,2.4717297945091464e-05,4.526374915436777e-06,4.8046115254270265e-06
2.7400672561962884,7.502413259315757e-05,6.212746613738174e-05,2.8353036835373047e-05,4.282373006575138e-06,5.070714052126183e-06
2.750031137127911,6.640193267056043e-05,6.333071750111513e-05,2.294660394976907e-05,4.1367060085083726e-06,4.174053161032777e-06
2.7599950180595343,7.391415550218658e-05,4.9145635430642204e-05,2.273217109779196e-05,3.626306820629394e-06,4.08213614415195e-06
2.769958898991157,6.82767926857806e-05,4.27965632709494e-05,2.0275554657117393e-05,3.261290977852024e-06,3.9042761009737975e-06
2.7799227799227797,5.194375039917386e-05,4.474150770259752e-05,2.151263459693928e-05,3.4114691874872612e-06,4.1620904574381404e-06
2.789886660854403,6.856418417582515e-05,5.229953047770851e-05,2.397615217836455e-05,2.820349522728686e-06,3.91126089035582e-06
2.7998505417860255,6.431945037363463e-05,4.371566268720206e-05,2.3915337923792014e-05,2.6910838355077584e-06,2.8850196180318062e-06
2.8098144227176487,4.621986621408298e-05,5.270049941894257e-05,2.3154923866054875e-05,1.5136861711550633e-06,2.5590518340255395e-06
2.8197783036492714,7.03477333974349e-05,5.129336117914257e-05,2.0158002364587786e-05,2.100396948834702e-06,3.0963096739924864e-06
2.829742184580894,5.587173550294469e-05,4.884774088687838e-05,1.575767280719288e-05,1.7571077766400697e-06,2.69335337287066e-06
2.8397060655125173,4.554066052145526e-05,4.315744709417818e-05,1.7733695091135577e-05,1.9812304245752116e-06,2.268888367498958e-06
2.84966994644414,4.438567511289425e-05,4.38655048859228e-05,1.7282586547627554e-05,1.8715155671917249e-06,2.5297192116267705e-06
2.8596338273757627,5.486051620267293e-05,4.620055063565312e-05,1.4512599183369194e-05,1.3597858865428384e-06,2.3547485081857152e-06
2.869597708307386,5.164787768516416e-05,3.9517954534260276e-05,1.5701843692272086e-05,1.4431432152713868e-06,2.3418008498697345e-06
2.8795615892390085,4.0826594979799334e-05,4.171641842491769e-05,1.351580957369523e-05,1.288648196889776e-06,2.1039460832799633e-06
2.889525470170631,3.8994097008273837e-05,4.301004173819376e-05,1.1646879436094687e-05,1.2628877476948528e-06,2.3279601422130877e-06
2.8994893511022544,4.1555798194389203e-05,3.2838443928078386e-05,1.2210488913255828e-05,1.173952546809759e-06,2.227681293107628e-06
2.909453232033877,4.454505739714124e-05,3.286578054016758e-05,1.2021153405199394e-05,1.2644741949484784e-06,2.240338562196151e-06
2.9194171129655,5.502027290565686e-05,3.3609603653067355e-05,9.834037819587457e-06,9.020643590655957e-07,2.1441134529456374e-06
2.929380993897123,2.8978949017565737e-05,3.224454574423489e-05,1.074735845554743e-05,7.109920455246636e-07,2.1587212584017227e-06
2.9393448748287456,2.9398445861431074e-05,2.71182856327231e-05,9.97216151916958e-06,8.58285244571481e-07,2.5350776464487438e-06
2.9493087557603688,3.236984530083423e-05,2.7628548265823014e-05,9.677784650714307e-06,8.514985439077341e-07,2.3198544062864183e-06
2.9592726366919915,3.6146935795571515e-05,2.5731340580782423e-05,8.732363095726853e-06,8.582327363651202e-07,2.354977514804901e-06
2.969236517623614,3.0740788831897325e-05,2.8934447755966925e-05,1.0071155953826915e-05,6.04154514141704e-07,1.96707474126e-06
2.9792003985552373,3.695455032268885e-05,2.6672262194212266e-05,8.155865535288299e-06,7.195851611728891e-07,1.9349380809051474e-06
2.98916427948686,3.798894293024291e-05,2.494581991240243e-05,7.928249986230226e-06,6.323607425730382e-07,1.6620818919125973e-06
2.999128160418483,3.0301741466733586e-05,2.2174161823627674e-05,8.455533122386738e-06,4.981131578860002e-07,1.5665383367209543e-06
3.009092041350106,3.3909059510065384e-05,2.6903395115095125e-05,7.2734832279361045e-06,4.2151638903746306e-07,1.7644356920582541e-06
3.0190559222817286,2.973313999422614e-05,2.0917478544434703e-05,8.817548393570343e-06,4.865152420032756e-07,1.3698457127574946e-06
3.0290198032133517,2.9725800244493573e-05,1.921110066819457e-05,7.353268817247994e-06,4.4243066493994796e-07,1.3251838546854137e-06
3.0389836841449744,2.496098487079051e-05,2.9805916912152484e-05,5.48678917590942e-06,4.2777706519107145e-07,1.1266917208596226e-06
3.048947565076597,2.878957854625867e-05,2.1996091353692634e-05,7.039412743808977e-06,3.720730229006123e-07,1.385237738172586e-06
3.0589114460082203,2.8927817460788157e-05,1.6299940752197735e-05,5.5346363813329145e-06,3.985657764185875e-07,1.400045881288675e-06
3.068875326939843,2.4346285898579896e-05,1.7895344481425357e-05,5.086849476112355e-06,4.079581173841945e-07,1.3193164782546436e-06
3.0788392078714657,2.3906494985920915e-05,1.4016318641186397e-05,4.5276695526266565e-06,3.5241304842832477e-07,1.6759465253262322e-06
3.088803088803089,2.441013014432603e-05,1.6764253072101907e-05,5.0554376022851e-06,3.2286714361392534e-07,1.3792479247725663e-06
3.0987669697347116,2.211460277089764e-05,2.2194961862522497e-05,4.370774733006364e-06,3.2821514811622884e-07,1.1257907657937374e-06
3.1087308506663347,2.5315087873245732e-05,1.85381362100208e-05,4.298265678295885e-06,2.965535216183214e-07,1.283460726170539e-06
3.1186947315979574,1.9996603706585438e-05,1.9368810613963477e-05,4.024961862403774e-06,2.6400806695478244e-07,1.124971392291499e-06
3.12865861252958,2.6476350879835846e-05,1.454331013556903e-05,3.5876881331969263e-06,2.9628083061484803e-07,1.3866498908885553e-06
3.1386224934612033,1.7714052553630603e-05,1.3941572582599845e-05,2.5237509585161358e-06,2.6280091321813605e-07,1.371539149872474e-06
3.148586374392826,1.8719065608707345e-05,1.8141246121691053e-05,3.1076490272143245e-06,2.511633411184193e-07,9.56896311005901e-07
3.1585502553244487,2.2316528694879706e-05,1.575771703156223e-05,2.754128812928378e-06,2.5388519295992574e-07,1.2079676077473766e-06
3.168514136256072,1.6080663569420977e-05,1.3432496963713602e-05,2.9598229735907676e-06,2.4583839736152054e-07,1.0092550219783303e-06
3.1784780171876945,1.8038681843773526e-05,1.3804342748265993e-05,2.3264356346781034e-06,2.3500498566760302e-07,9.37849978488878e-07
3.1884418981193177,1.4012822151675475e-05,1.2401697573091215e-05,2.053317819012514e-06,2.1645282339019248e-07,9.496526984805143e-07
3.1984057790509404,2.0807808527612502e-05,1.4551281374148285e-05,2.056674542159771e-06,2.3486974226421054e-07,6.814677112402033e-07
3.208369659982563,1.6673918016147625e-05,1.2966478343422632e-05,2.130132872796157e-06,2.135012522410923e-07,7.037881862886376e-07
3.218333540914186,1.390366178622428e-05,1.2797940844809372e-05,2.233146352644091e-06,2.1495983202088872e-07,7.426664687113557e-07
3.228297421845809,2.0935802708790593e-05,1.419929690357052e-05,1.60691314708114e-06,1.9277254660068974e-07,5.570041929021679e-07
3.2382613027774316,1.4486559466595752e-05,1.1285156048878986e-05,1.954683406908825e-06,2.0932460679846604e-07,5.582127423197384e-07
3.2482251837090548,1.2867359779345836e-05,8.90430117564283e-06,1.3322651883104116e-06,2.0675049635123933e-07,5.643883806194018e-07
3.2581890646406775,1.2313971655867279e-05,1.0583621378293788e-05,1.368717854678437e-06,1.977026764942014e-07,6.516354163153166e-07
3.2681529455723,1.2610373765757193e-05,8.18205617676721e-06,1.5214004110974404e-06,1.9930454272854903e-07,7.152186410890881e-07
3.2781168265039233,1.5322094925620522e-05,1.2690457743014488e-05,1.0775441108306022e-06,2.0495942721077376e-07,8.078568531307893e-07
3.288080707435546,1.417912775302356e-05,8.841048212109723e-06,1.2674906983587679e-06,1.8755376308660343e-07,8.890541410012954e-07
3.298044588367169,1.1377729868346743e-05,7.993199503918293e-06,1.3671284737479246e-06,1.827058283357877e-07,7.770962121946805e-07
3.308008469298792,1.0731577534549668e-05,7.9726672674671e-06,1.269416767722502e-06,1.8014193612922362e-07,7.082337058065111e-07
3.3179723502304146,1.2019312312298068e-05,6.291416741437996e-06,1.2923722865051206e-06,1.7929971877637627e-07,7.253478145058897e-07
3.3279362311620377,1.3411826379665489e-05,7.827995173169721e-06,1.2977750927552855e-06,1.787509251507706e-07,5.654886183352996e-07
3.3379001120936604,1.3347016797284039e-05,7.249138699618422e-06,9.781352276485708e-07,1.7449244434492457e-07,6.977063689283764e-07
3.347863993025283,1.2173718420605488e-05,6.8709783417406965e-06,7.622191113820655e-07,1.7006026849133268e-07,6.573512692609338e-07
3.3578278739569063,1.1058227615140225e-05,7.2984609152972555e-06,9.89421945962196e-07,1.654950106215498e-07,5.615467932740303e-07
3.367791754888529,8.738322364245015e-06,4.026174327104672e-06,9.420539580513785e-07,1.635601316778796e-07,4.307535419046498e-07
3.3777556358201517,1.0786652940988376e-05,6.908729697013666e-06,6.450708974478827e-07,1.6488752382112036e-07,3.796153418484062e-07
3.387719516751775,1.145286568486912e-05,6.106983805176676e-06,8.93371105343336e-07,1.62656981714512e-07,4.420550269012574e-07
3.3976833976833976,8.369976047094868e-06,5.141450772979702e-06,7.337345555881256e-07,1.5326937348646235e-07,4.7118119206836996e-07
3.4076472786150207,9.041648741851116e-06,5.551332422572257e-06,7.67977404772266e-07,1.5470621918057965e-07,4.855887111249236e-07
3.4176111595466434,8.352134430159127e-06,4.952956276726661e-06,6.809326848631305e-07,1.5342089392060318e-07,5.257687484445712e-07
3.427575040478266,8.253147766523542e-06,3.981734498562213e-06,6.826814387656092e-07,1.5111962907708156e-07,6.659236681964072e-07
3.4375389214098893,9.357792165587562e-06,5.185338317105422e-06,6.207077222293913e-07,1.4953463581913123e-07,4.720387187734905e-07
3.447502802341512,6.608283331392141e-06,5.319211064461398e-06,7.285348902771322e-07,1.4501696286923675e-07,4.255889956923537e-07
3.4574666832731347,7.613632336038453e-06,3.9681894076349585e-06,6.746566925398654e-07,1.4386884699322416e-07,4.789684632767898e-07
3.467430564204758,6.742682137980488e-06,4.653731733658079e-06,6.367620790301234e-07,1.401930327028043e-07,4.998390057267151e-07
3.4773944451363805,8.220757347358122e-06,3.948881883997133e-06,4.908943296634044e-07,1.402944209669637e-07,4.005678211609684e-07
3.4873583260680037,8.144943128690166e-06,3.5555161217937144e-06,5.259869430221641e-07,1.3646167965524195e-07,3.9946766429389297e-07
3.4973222069996264,4.981803927402064e-06,3.847808876034359e-06,4.6173628256846426e-07,1.37063722399283e-07,3.0827087471489505e-07
3.507286087931249,5.1295524847826635e-06,3.6052792167101304e-06,4.2578347721650967e-07,1.3327085701128165e-07,3.758788412466184e-07
3.5172499688628722,4.718162743147544e-06,2.9664277529110627e-06,4.967861845976231e-07,1.3314093842733887e-07,3.373182516206207e-07
3.527213849794495,8.215493264620452e-06,3.356062358766209e-06,4.5149221609515215e-07,1.301639209210343e-07,3.548503050664123e-07
3.5371777307261176,4.93217449655828e-06,2.7909050104077888e-06,4.009362904077535e-07,1.2812869996318251e-07,2.578811086998526e-07
3.547141611657741,4.519395342447894e-06,2.5149339379996476e-06,3.635228705284231e-07,1.2674938216749264e-07,2.6400513099838324e-07
3.5571054925893635,6.322741635812412e-06,3.033948342751868e-06,3.460426941373681e-07,1.2576800204680455e-07,2.724338269414895e-07
3.567069373520986,4.76699683656602e-06,2.920703085825747e-06,3.9747625368089034e-07,1.2397033991833385e-07,3.483297381469475e-07
3.5770332544526093,4.8989234356067824e-06,2.494286533668595e-06,3.1119382147435466e-07,1.221105487316463e-07,3.2552720075832127e-07
3.586997135384232,4.011668121561506e-06,2.390605742938676e-06,3.144283686668129e-07,1.203486910179676e-07,2.6998503587610395e-07
3.596961016315855,5.3621661373793975e-06,2.215110070912812e-06,3.177901556423659e-07,1.192146306758174e-07,3.0476582077242705e-07
3.606924897247478,5.082167126850654e-06,1.9771047921495446e-06,3.2583491348184087e-07,1.1724574925557235e-07,2.8263292549368384e-07
3.6168887781791006,4.219074012807345e-06,1.8663209255462204e-06,3.0059125438431374e-07,1.1639020294224659e-07,2.699856203389763e-07
3.6268526591107237,4.931307811351956e-06,2.2274928448648598e-06,2.5182503781194227e-07,1.1320015496270513e-07,2.374835782358963e-07
3.6368165400423464,4.31609950944975e-06,1.8344866819688888e-06,2.488872286326159e-07,1.1266118217837458e-07,2.552946181599263e-07
3.646780420973969,3.84270578772192e-06,1.420893578086192e-06,2.563590100312989e-07,1.117614273643637e-07,2.9529960102187673e-07
3.6567443019055923,4.628687316063661e-06,1.914739404979133e-06,2.6050342883700326e-07,1.0944049771961395e-07,2.826727972141971e-07
3.666708182837215,4.250680713575431e-06,1.7641142689482316e-06,2.6833244205509344e-07,1.0794340166203134e-07,2.6258723234149593e-07
3.6766720637688377,4.210555575544789e-06,1.5272938643018298e-06,2.314150902932389e-07,1.0643190460350197e-07,2.1744148735198953e-07
3.686635944700461,3.671873728059153e-06,1.3161062370957387e-06,2.3184598365735113e-07,1.0618508158659602e-07,1.907111814340609e-07
3.6965998256320836,3.85061592727534e-06,1.2465769155071185e-06,2.3082022071768017e-07,1.0386227047000713e-07,1.971651468504922e-07
3.7065637065637067,3.3885215815712687e-06,1.5710928993172526e-06,2.2197667832699262e-07,1.021143040633699e-07,1.957150962570971e-07
3.7165275874953294,3.215923448450377e-06,1.4965074214996174e-06,2.418412835343843e-07,1.0116056825278359e-07,2.2154774337636155e-07
3.726491468426952,3.344001468240188e-06,1.274193431231874e-06,2.205537281373137e-07,9.96816766273865e-08,2.1994933291453842e-07
3.7364553493585753,3.0790098263994187e-06,1.0656104865121842e-06,2.1568795650140607e-07,9.883057716583915e-08,2.0060060872330644e-07
3.746419230290198,3.175629086884444e-06,8.866236566910825e-07,1.8748521316125998e-07,9.729581943094533e-08,1.7349236182304732e-07
3.7563831112218207,2.6113170386233727e-06,8.475671992304847e-07,1.9918004272212953e-07,9.651110338034737e-08,1.757566677853548e-07
3.766346992153444,3.224080540462237e-06,1.0614573305632281e-06,1.95442267997289e-07,9.514678258518912e-08,1.6008287901957374e-07
3.7763108730850665,3.884511109475324e-06,1.2812099062043127e-06,1.9485664260531328e-07,9.368280470340129e-08,1.510431102091191e-07
3.7862747540166897,2.9243563770033055e-06,7.159684211767581e-07,1.8151038899497712e-07,9.286419275360414e-08,1.6687428631152077e-07
3.7962386349483124,2.6489472037704256e-06,8.907418459689621e-07,1.866394352072572e-07,9.140042550542304e-08,1.7376548715113115e-07
3.806202515879935,1.821046716108986e-06,6.499948885040486e-07,1.8427751363410214e-07,9.05693512735202e-08,1.7432516774162723e-07
3.8161663968115582,2.251608394392538e-06,7.469223037216914e-07,1.8753614005818743e-07,8.972044848218782e-08,1.6807001053182412e-07
3.826130277743181,2.2173386840410295e-06,6.547270318067655e-07,1.828714739302947e-07,8.80011207258069e-08,1.5753615866997654e-07
3.8360941586748036,2.466700544421891e-06,7.397874565924609e-07,1.6774906625812236e-07,8.714931464232296e-08,1.4279112332953898e-07
3.846058039606427,1.7733868370202494e-06,7.612411176353948e-07,1.619867812448111e-07,8.625554530592315e-08,1.3331225641290368e-07
3.8560219205380495,2.0239391862310992e-06,5.86819300694034e-07,1.6507679431694666e-07,8.542088480219625e-08,1.3575570493661767e-07
3.865985801469672,1.6253009779860691e-06,6.161722838947137e-07,1.6443829728783161e-07,8.405184047373997e-08,1.5124138966169216e-07
3.8759496824012953,1.8232282244557872e-06,4.1389294386079024e-07,1.6347236316350167e-07,8.330304787617681e-08,1.4149810261749304e-07
3.885913563332918,1.922209322423589e-06,4.6829668656597145e-07,1.5252767786795606e-07,8.251418274791482e-08,1.2520440179681513e-07
3.895877444264541,2.097334109135851e-06,5.588115933541924e-07,1.5970933040994928e-07,8.14953729658488e-08,1.3396357297807305e-07
3.905841325196164,2.08098511560052e-06,5.940676866835401e-07,1.5489013425370367e-07,8.02688633474122e-08,1.386868990996734e-07
3.9158052061277866,1.5515790836365753e-06,4.96615602789391e-07,1.5590126435243531e-07,7.947980191388022e-08,1.2753353348473814e-07
3.9257690870594097,1.9016633142520923e-06,3.9731264046664506e-07,1.5190737647834634e-07,7.884274058840181e-08,1.2733493894432067e-07
3.9357329679910324,1.7307916764995626e-06,3.5646693614936713e-07,1.5275221729430693e-07,7.78077471319146e-08,1.292535755892319e-07
3.945696848922655,1.8468926787375497e-06,4.786638243464616e-07,1.4987128931609726e-07,7.704491084598753e-08,1.1780461208694008e-07
3.9556607298542783,1.931362695481862e-06,3.308590252852478e-07,1.458925917075036e-07,7.6246065880442e-08,1.1293924740932199e-07
3.965624610785901,1.6150248201478573e-06,4.059732206987782e-07,1.455412178539083e-07,7.495440209416484e-08,1.0453864195746668e-07
3.975588491717524,1.6310961487358134e-06,3.615403984280781e-07,1.4297510924482094e-07,7.45443155000582e-08,1.0628309899106239e-07
3.985552372649147,1.5535544920691403e-06,3.106367682216142e-07,1.4238118705149486e-07,7.37603032873241e-08,1.1192960227149358e-07
3.9955162535807696,1.343491992423411e-06,2.809645674128922e-07,1.3834363877254884e-07,7.280103333704932e-08,1.0587498223632971e-07
4.005480134512393,1.3261394861663918e-06,2.2563662657313573e-07,1.3582667757352387e-07,7.201602313509232e-08,1.0355745033456161e-07
4.015444015444015,1.6059558191236409e-06,2.9383825253687394e-07,1.371518261845878e-07,7.123382675154807e-08,1.0126997201275021e-07
4.025407896375638,1.3557295712883802e-06,2.4437915430695095e-07,1.3422314012940758e-07,7.051754382282613e-08,9.994499700084208e-08
4.035371777307261,1.224237445808644e-06,3.006427683190487e-07,1.338381810930224e-07,6.966370794975632e-08,9.965339267889333e-08
4.045335658238884,1.239258566141594e-06,2.4937350852714914e-07,1.2768393227595723e-07,6.904917130196227e-08,9.661021979096441e-08
4.055299539170507,1.4171594954762577e-06,2.356001070342254e-07,1.291269859272757e-07,6.830995896716336e-08,1.0032833644268705e-07
4.06526342010213,1.0926074330782988e-06,2.291827816319282e-07,1.2670331345753879e-07,6.757587044631818e-08,1.006502169450913e-07
4.0752273010337525,1.161086912007375e-06,1.8873918031623898e-07,1.2851822086598887e-07,6.68429931600621e-08,9.423868522404222e-08
4.085191181965375,1.0616197080818806e-06,2.5834660918552014e-07,1.2753537046931753e-07,6.623285678800007e-08,8.950264591799442e-08
4.095155062896998,1.021509634710353e-06,1.8967621140048637e-07,1.2481513090666295e-07,6.55485093408618e-08,8.790565370514578e-08
4.1051189438286215,8.816732289809108e-07,2.0330732949543554e-07,1.2333908310687346e-07,6.476592838094213e-08,9.562316924202418e-08
4.115082824760244,1.02671537453689e-06,1.8344898534872208e-07,1.2090109556825967e-07,6.428763270868708e-08,9.722232401536931e-08
4.125046705691867,9.506561601494784e-07,1.7568041999430043e-07,1.2106626588340464e-07,6.367022036501162e-08,8.662210571047665e-08
4.13501058662349,1.02550004933855e-06,2.0481844569745214e-07,1.1829446952051858e-07,6.301987226472804e-08,8.816905368214441e-08
4.144974467555112,8.26665682064397e-07,1.8012898833391012e-07,1.1901530928803098e-07,6.218873204403114e-08,9.190661825118861e-08
4.154938348486736,8.891990517083317e-07,1.8470067719808906e-07,1.1696351432646526e-07,6.175716233108688e-08,8.561201284190705e-08
4.164902229418359,7.634093283133381e-07,1.6320310599593082e-07,1.1609559656171347e-07,6.107258178277922e-08,7.823471244148163e-08
4.174866110349981,1.0211449635679962e-06,1.3412495168398228e-07,1.139085219762493e-07,6.04152254871818e-08,7.68295699857664e-08
4.184829991281604,8.462161488348907e-07,1.2088977876523882e-07,1.1311338134712505e-07,6.006922925206021e-08,7.710889618076538e-08
4.194793872213227,9.012090676841649e-07,1.637284856126224e-07,1.1268022849955545e-07,5.947515892171655e-08,7.619842326885964e-08
4.2047577531448495,5.975662266815089e-07,1.571214527294907e-07,1.1057347214316016e-07,5.875183941146204e-08,7.337700325345908e-08
4.214721634076473,6.776018280410047e-07,1.4800841724079187e-07,1.0985151598678426e-07,5.8200597286702667e-08,7.256881162136575e-08
4.224685515008096,7.557870033258396e-07,1.2133971818533185e-07,1.0932307379326035e-07,5.7630258268944836e-08,7.220799993649191e-08
4.2346493959397185,7.136639630491424e-07,1.2891032191372846e-07,1.0845637089344136e-07,5.71256343692079e-08,7.114407541442882e-08
4.244613276871341,8.197133105147768e-07,1.40326346835997e-07,1.0730516236761182e-07,5.6568839766593133e-08,6.601903403444139e-08
4.254577157802964,7.358372571570022e-07,1.3864982071794388e-07,1.059449314911037e-07,5.5967204836332314e-08,6.829730818560988e-08
4.2645410387345875,6.490596201813482e-07,1.2065208764656927e-07,1.0533327237400588e-07,5.539188741618511e-08,7.241282724242915e-08
4.27450491966621,7.067802869649565e-07,1.1815859600209099e-07,1.0501313135883139e-07,5.4939793805065606e-08,6.882020326520199e-08
4.284468800597833,5.333633022053589e-07,1.28954128211942e-07,1.0315205826617446e-07,5.4457787799432136e-08,6.782002336218487e-08
4.294432681529456,7.02543523879759e-07,1.2618926831510146e-07,1.0287748027635471e-07,5.390771871978801e-08,6.622517861977474e-08
4.304396562461078,6.87042926817963e-07,1.0532459109803636e-07,1.0133083014226453e-07,5.340427245017971e-08,6.37817879034534e-08
4.314360443392701,5.927612503088118e-07,1.0006427433038041e-07,9.942254154994697e-08,5.308751055036564e-08,6.946135338761771e-08
4.324324324324325,6.559847334371061e-07,1.054125169444854e-07,9.817372922123238e-08,5.237532787541664e-08,7.071127698870659e-08
4.334288205255947,4.779868219067303e-07,9.812349230861879e-08,9.762915789142419e-08,5.1971109683049375e-08,6.686607849814987e-08
4.34425208618757,4.99797527376387e-07,9.700672500929572e-08,9.714001095918436e-08,5.170095021338319e-08,6.728783289960178e-08
4.354215967119193,6.048760487268456e-07,8.732441243520786e-08,9.646607761680217e-08,5.1213057378654755e-08,6.508841976648956e-08
4.364179848050815,5.800659883600569e-07,7.9639017074123e-08,9.596618916342344e-08,5.060095916288878e-08,6.24658256503545e-08
4.374143728982439,4.6807591260714717e-07,8.965712426191668e-08,9.463547146567582e-08,5.009028211495195e-08,5.981260465222568e-08
4.384107609914062,5.321922450227218e-07,8.146273805274998e-08,9.420580608551994e-08,4.986235325075579e-08,6.174052701981259e-08
4.394071490845684,5.459422233802789e-07,9.361331845989909e-08,9.327175283961303e-08,4.922486541182106e-08,6.229804407291495e-08
4.404035371777307,4.7445775082989887e-07,7.974977292026216e-08,9.255549325565197e-08,4.880017522700434e-08,6.369764660520044e-08
4.41399925270893,4.3335971228632384e-07,9.360614573156675e-08,9.19286130956215e-08,4.849034631630876e-08,6.130136893758994e-08
4.423963133640553,4.7533958957285956e-07,8.109242163767781e-08,9.103187174158498e-08,4.806002951219817e-08,5.9079158349011945e-08
4.433927014572176,4.785838683582253e-07,8.258995160734799e-08,9.03218703792002e-08,4.761703857662459e-08,6.076286739341809e-08
4.443890895503799,5.005556544573746e-07,7.732972344992683e-08,8.911574255128869e-08,4.715119208279477e-08,5.842999144142777e-08
4.4538547764354215,4.836824749721054e-07,8.448123142656531e-08,8.820805186757015e-08,4.676197721942128e-08,5.630945731695966e-08
4.463818657367044,4.2178596600801383e-07,7.992073011596031e-08,8.777669142479402e-08,4.638613361513683e-08,5.7413385366296215e-08
4.473782538298667,3.8577570800305784e-07,6.690145488056262e-08,8.724100048875607e-08,4.5909145321213754e-08,5.672106076841998e-08
4.4837464192302905,3.4718428320473653e-07,7.783255601325659e-08,8.637887647479866e-08,4.5594695000818404e-08,5.5423007620895504e-08
4.493710300161913,3.709835462737917e-07,6.563788728351655e-08,8.557418731953521e-08,4.5177488809500836e-08,5.371305143383033e-08
4.503674181093536,3.0879980583910296e-07,8.41702399717295e-08,8.502795988696455e-08,4.481945616031607e-08,5.285102975962815e-08
4.513638062025159,3.342079435939549e-07,6.544992107319193e-08,8.42435500588713e-08,4.458837305312639e-08,5.232066562679621e-08
4.523601942956781,3.6507847613128784e-07,6.034688465743441e-08,8.322360646419424e-08,4.411739400848203e-08,5.2035090958212663e-08
4.533565823888405,3.8139845878906194e-07,6.168949232457855e-08,8.286310122352824e-08,4.372152978381333e-08,5.277636609069219e-08
4.543529704820028,3.8272060474404745e-07,5.805458200800706e-08,8.215821763200815e-08,4.334155237857598e-08,5.135280581315154e-08
4.55349358575165,2.516593647703895e-07,7.398203888382867e-08,8.137999000419027e-08,4.300753524354749e-08,5.084777030285321e-08
4.563457466683273,2.7399809818398956e-07,6.196914462731306e-08,8.085120979227418e-08,4.273116011363597e-08,5.207949640009919e-08
4.573421347614896,3.046082972932342e-07,5.714310458024025e-08,8.027294274042854e-08,4.225713174070148e-08,5.147886558559441e-08
4.583385228546518,2.8965177690335665e-07,5.742225533636436e-08,7.957128466215881e-08,4.2077999526473154e-08,4.863074199768589e-08
4.593349109478142,2.87834712505212e-07,6.073884499510809e-08,7.880422978881298e-08,4.1586669469963e-08,4.773227191005474e-08
4.603312990409765,2.680180799997713e-07,6.813362851896853e-08,7.817594154541078e-08,4.1269474985853994e-08,5.061175506544578e-08
4.613276871341387,3.263696982855839e-07,6.713481850777309e-08,7.769121275256551e-08,4.090841578334e-08,5.021482779676309e-08
4.62324075227301,3.3233673175049567e-07,5.740635303532411e-08,7.69387558119047e-08,4.069606203403211e-08,4.7646100439383407e-08
4.633204633204633,2.3002419573248541e-07,6.415751091648845e-08,7.626969855086402e-08,4.033141746805479e-08,4.77570201818193e-08
4.643168514136256,3.334359107077896e-07,5.926307907649101e-08,7.59092010338766e-08,3.990842239722347e-08,5.028136457528209e-08
4.653132395067879,2.7401747962356694e-07,6.336296376976137e-08,7.509392591951807e-08,3.96538593261036e-08,4.967806050117548e-08
4.663096275999502,2.5957185073808484e-07,6.063967363378172e-08,7.450007571943351e-08,3.943992671665591e-08,4.674467725201257e-08
4.6730601569311245,2.5541643772599447e-07,5.621064822190244e-08,7.411489794614606e-08,3.904867829149999e-08,4.4990295575784535e-08
4.683024037862747,1.880138072761897e-07,5.533752842432017e-08,7.351230966805106e-08,3.8787052401790137e-08,4.6187791176265345e-08
4.69298791879437,2.1617476640771305e-07,5.0694122235019366e-08,7.292270663997223e-08,3.847454429603594e-08,4.584013790565903e-08
4.7029517997259935,2.349680462143319e-07,5.093247485756876e-08,7.218939018295029e-08,3.811743669986511e-08,4.4574023084208684e-08
4.712915680657616,1.9245734501429164e-07,5.133405746577195e-08,7.164518935279548e-08,3.7911494187196796e-08,4.495829580615414e-08
4.722879561589239,2.225046488723559e-07,4.938706510246894e-08,7.121369911426314e-08,3.758957954219258e-08,4.459751097721282e-08
4.732843442520862,2.200402626721761e-07,4.757655924239967e-08,7.060660947668579e-08,3.7304454781432165e-08,4.332187807592125e-08
4.742807323452484,1.982282254958648e-07,5.0111040491110805e-08,6.996496965356354e-08,3.7020317472732696e-08,4.367166649085946e-08
4.752771204384108,1.6713598463635387e-07,5.024593962947844e-08,6.949211447624942e-08,3.6814653155499276e-08,4.43383020514141e-08
4.762735085315731,1.8891288930498857e-07,5.5038600963156663e-08,6.914147821004893e-08,3.642899093165183e-08,4.2895066976621017e-08
4.772698966247353,1.5639883501436516e-07,5.47285438359493e-08,6.855309405452398e-08,3.615316134546561e-08,4.2670497662245875e-08
4.782662847178976,1.7555952984530982e-07,5.513112356628727e-08,6.804171216818961e-08,3.591608290991903e-08,4.246479659926037e-08
4.792626728110599,2.0816196250156654e-07,5.564424268198713e-08,6.74419966848419e-08,3.5580319027347866e-08,4.159190761521836e-08
4.8025906090422215,1.6978580300593813e-07,5.452699187167078e-08,6.705608756635487e-08,3.538362104291245e-08,4.07614632594607e-08
4.812554489973845,1.709939410366556e-07,5.572118194714239e-08,6.641098206713959e-08,3.506168357753943e-08,4.198561207530966e-08
4.822518370905468,1.704754332125162e-07,5.2674979115320125e-08,6.602000472800782e-08,3.4808526947123924e-08,4.152104291653588e-08
4.8324822518370905,1.5232935253486048e-07,4.973694822838797e-08,6.549554992332303e-08,3.459709698840602e-08,4.026907065858486e-08
4.842446132768713,1.606777867873351e-07,4.6615409935925117e-08,6.507617112857055e-08,3.435464601754266e-08,4.033178497586211e-08
4.852410013700336,1.8674921050227513e-07,4.70884103099779e-08,6.455014808632776e-08,3.4069437926151915e-08,4.038035660455103e-08
4.8623738946319595,1.7510912956524497e-07,4.522311706763835e-08,6.396927869911255e-08,3.3853102412457656e-08,4.008072224534735e-08
4.872337775563582,1.2724767911726623e-07,4.5600109549638445e-08,6.36117283998316e-08,3.358227128332097e-08,3.864509433012438e-08
4.882301656495205,1.3552054141348534e-07,4.278165951110293e-08,6.311776865374199e-08,3.337859356719199e-08,3.8043710136489394e-08
4.892265537426828,1.166666430391577e-07,4.2246208527756815e-08,6.284487433085168e-08,3.3181933536264335e-08,3.827094860572644e-08
4.90222941835845,1.198164636223292e-07,4.686400486031455e-08,6.231689225982869e-08,3.28281642271983e-08,3.826066066860825e-08
4.912193299290074,1.3534342969159117e-07,4.51870478448592e-08,6.192340570896241e-08,3.272818946660634e-08,3.820812933739262e-08
4.922157180221697,1.3743585888971806e-07,4.768430255406675e-08,6.140365600451101e-08,3.237449153209609e-08,3.8218035997362263e-08
4.932121061153319,1.3277388142512408e-07,4.52609100218404e-08,6.105526147539338e-08,3.220315947321261e-08,3.744061515583583e-08
4.942084942084942,1.4697313538593194e-07,4.7430776816821735e-08,6.043494933954647e-08,3.199152577202426e-08,3.646921624471313e-08
4.952048823016565,1.1484417106910525e-07,4.8987206008063734e-08,6.006328331001948e-08,3.1764871720025256e-08,3.646412196602588e-08
4.962012703948187,1.1476288827305076e-07,4.647383667807257e-08,5.9680766521399e-08,3.153492808186606e-08,3.7212428592242055e-08
4.971976584879811,1.1422948242794356e-07,4.652963909452351e-08,5.922758292153689e-08,3.12706734868013e-08,3.662845441645749e-08
4.981940465811434,1.2980194727335662e-07,4.462259432631217e-08,5.8857453364715034e-08,3.108906503662578e-08,3.560794043012646e-08
4.991904346743056,1.074738170496675e-07,4.413309770610564e-08,5.839068683693967e-08,3.0846609485082073e-08,3.6069274132524934e-08
5.001868227674679,1.1415319421694239e-07,4.325801736041018e-08,5.802184469818752e-08,3.066541143972511e-08,3.58295076710444e-08
5.011832108606302,1.1660291602001019e-07,4.1056913728071826e-08,5.760121765584172e-08,3.043193004497692e-08,3.511409785041644e-08
5.021795989537925,1.258387215365644e-07,4.135703457792036e-08,5.7357557360020684e-08,3.026120067783437e-08,3.5107677919417106e-08
5.031759870469548,1.1247525750112646e-07,4.031877515907455e-08,5.6825194692024816e-08,3.0040185644022264e-08,3.522200541094483e-08
5.041723751401171,9.57777288279923e-08,4.1324865368033785e-08,5.651843500689088e-08,2.981006132101543e-08,3.4498302097434246e-08
5.0516876323327935,9.019917450522503e-08,4.075462418596066e-08,5.598170757691581e-08,2.9581718961932473e-08,3.384112173684919e-08
5.061651513264416,1.0468057695477226e-07,4.134980778468261e-08,5.566154210896251e-08,2.9420031562226815e-08,3.4306499508652754e-08
5.071615394196039,1.1524815614682565e-07,4.111473079198103e-08,5.526388472192372e-08,2.9241975452604065e-08,3.443534477094327e-08
5.0815792751276625,9.27059382965037e-08,4.122742402741535e-08,5.489094386945439e-08,2.9050718812043763e-08,3.336662838297553e-08
5.091543156059285,9.064930805271165e-08,4.121555816598809e-08,5.474314481118435e-08,2.884221833265465e-08,3.297105012486385e-08
5.101507036990908,9.483316166399708e-08,4.102765931649347e-08,5.4205233382754574e-08,2.8627236871978244e-08,3.336634360345648e-08
5.111470917922531,8.471129441906124e-08,4.171863716416642e-08,5.384412532791428e-08,2.852769089140497e-08,3.345992301461836e-08
5.121434798854153,9.754579108413827e-08,4.069254845968363e-08,5.3450916366719076e-08,2.8237334808019844e-08,3.2849353791208296e-08
5.131398679785777,9.14817755873194e-08,3.997449878483604e-08,5.317976638091526e-08,2.8072718820198016e-08,3.2090006240701326e-08
5.1413625607174,9.873543089438462e-08,3.9003266130149545e-08,5.276653127332798e-08,2.785058237786793e-08,3.237712249147324e-08
5.151326441649022,8.494347232748913e-08,3.8716493899473785e-08,5.244856650813964e-08,2.7697628650066574e-08,3.222002754491349e-08
5.161290322580645,7.884026484255679e-08,3.86424478221012e-08,5.214594963802386e-08,2.7522850788159654e-08,3.189521042187049e-08
5.171254203512268,8.160134247044044e-08,3.820757168105381e-08,5.179122723348436e-08,2.735272867296787e-08,3.186718871261804e-08
5.18121808444389,7.727150356953134e-08,3.7598414412782604e-08,5.141754162495869e-08,2.722853308892034e-08,3.1437288199489565e-08
5.191181965375514,8.329105108547182e-08,3.73713226844118e-08,5.106229245505155e-08,2.6986901135582463e-08,3.090898440581384e-08
5.201145846307137,8.128682089994224e-08,3.73115088006806e-08,5.078129577910937e-08,2.6852644116941932e-08,3.0847361280276046e-08
5.211109727238759,7.779386522749247e-08,3.693459784476435e-08,5.036551233468026e-08,2.6661890532983785e-08,3.0941773309764505e-08
5.221073608170382,7.840868445274648e-08,3.726173853092692e-08,5.009802235599736e-08,2.6550469289938117e-08,3.068045094251595e-08
5.231037489102005,7.661360809498279e-08,3.730381001234295e-08,4.9840401923811726e-08,2.6299605302585133e-08,3.019274774618949e-08
5.241001370033628,6.91229102585049e-08,3.7378494894518406e-08,4.952445665733975e-08,2.6140020638043066e-08,3.0434344918884545e-08
5.250965250965251,7.10196597160959e-08,3.711378444595416e-08,4.91232801286107e-08,2.5944477644192304e-08,3.033474978225195e-08
5.260929131896874,7.635067829059571e-08,3.645852194686289e-08,4.8833518273782923e-08,2.5857207453917106e-08,2.9801291138647177e-08
5.2708930128284965,6.4739839813252e-08,3.615362045191412e-08,4.8523319255029864e-08,2.566544248659718e-08,2.9644011651280722e-08
5.280856893760119,6.669411468771143e-08,3.619703494479946e-08,4.8204765390470206e-08,2.5491552812168175e-08,2.940402812959549e-08
5.290820774691742,7.864953320765093e-08,3.58640269966245e-08,4.8006506724518574e-08,2.5391993238030076e-08,2.9093082250151945e-08
5.3007846556233655,5.8983627954654734e-08,3.563013523724873e-08,4.765027451123524e-08,2.5203209533791178e-08,2.9054547194465942e-08
5.310748536554988,6.600873930567532e-08,3.487704020544935e-08,4.7381051500716227e-08,2.506827141733596e-08,2.915270553107801e-08
5.320712417486611,6.447040849216354e-08,3.473314953063324e-08,4.704669791796076e-08,2.488438100030338e-08,2.9012786958833178e-08
5.330676298418234,6.492349200522726e-08,3.471124028377554e-08,4.6740049951133104e-08,2.4761612681157753e-08,2.8390760288680027e-08
5.340640179349856,6.921861993451047e-08,3.395171407570776e-08,4.6432559303754874e-08,2.4608445100422463e-08,2.8221950946077036e-08
5.35060406028148,6.596695003653759e-08,3.47255161598993e-08,4.6257865593709404e-08,2.4379184365310873e-08,2.8416383643568084e-08
5.360567941213103,5.041378020865564e-08,3.42329495030087e-08,4.596741296348899e-08,2.4310835191126832e-08,2.8207757309953392e-08
5.370531822144725,5.3694647053077264e-08,3.441612892018521e-08,4.564964968929777e-08,2.4100725945031132e-08,2.786145369291418e-08
5.380495703076348,5.6292517401468995e-08,3.3665165821409175e-08,4.54074679380589e-08,2.4010960350672033e-08,2.769345234001408e-08
5.390459584007971,5.936405032026231e-08,3.344867589293193e-08,4.512175357947716e-08,2.3830960408408043e-08,2.763925981641679e-08
5.400423464939594,5.087905572835899e-08,3.3829559825927064e-08,4.4807439846236925e-08,2.3690115162832558e-08,2.7312742609234924e-08
5.410387345871217,5.802891065471692e-08,3.338974718382921e-08,4.4535878987644046e-08,2.3547882253817935e-08,2.7019558632566042e-08
5.42035122680284,5.558728950651294e-08,3.302934674458265e-08,4.436975972154678e-08,2.3416406193077014e-08,2.7153550792376083e-08
5.4303151077344625,5.0380067510400207e-08,3.262204539370098e-08,4.410193944034555e-08,2.329516318935483e-08,2.6938917261668492e-08
5.440278988666085,5.0100253566968435e-08,3.2764176953436873e-08,4.3873330642693076e-08,2.3132193745723727e-08,2.6643242221079656e-08
5.450242869597708,4.745843710045321e-08,3.227833870614853e-08,4.350047470215454e-08,2.2951850657276336e-08,2.6510287811436705e-08
5.4602067505293315,5.141559671824744e-08,3.184852742843416e-08,4.321559848085048e-08,2.2862310741457255e-08,2.6444158433716113e-08
5.470170631460954,4.888373203983863e-08,3.178889171955795e-08,4.2978965948651684e-08,2.267732115463954e-08,2.629623354004671e-08
5.480134512392577,4.62007758234306e-08,3.170596072226654e-08,4.264440717691141e-08,2.265372996918087e-08,2.602967223984975e-08
5.4900983933242,4.588639146960114e-08,3.185925759468299e-08,4.25457561124679e-08,2.2477882007271672e-08,2.5799408241681875e-08
5.500062274255822,4.740159598521366e-08,3.1078592150676076e-08,4.2287166743738146e-08,2.2310545055262224e-08,2.577434129512536e-08
5.510026155187446,4.9567778950042476e-08,3.116798875599358e-08,4.201821564877676e-08,2.2222468551999562e-08,2.5645179316959176e-08
5.519990036119069,4.9554258625976794e-08,3.1105482120531214e-08,4.1768567710409034e-08,2.2104169720070585e-08,2.5580476978195543e-08
5.529953917050691,4.170609494303931e-08,3.0935556247352524e-08,4.151318335396886e-08,2.1959076718453934e-08,2.5395250543745406e-08
5.539917797982314,4.39390093690758e-08,3.0836444998104306e-08,4.131039905208561e-08,2.1744257494826297e-08,2.5058833929569366e-08
5.549881678913937,4.886538486290376e-08,3.044067710310142e-08,4.114695537277569e-08,2.1712077746081943e-08,2.4912421750858355e-08
5.559845559845559,4.757352320266676e-08,3.058077668217288e-08,4.090522699482482e-08,2.1641228724972252e-08,2.4829519994874938e-08
5.569809440777183,4.6499813453830005e-08,3.050656792676293e-08,4.0663003244876056e-08,2.1440111918878872e-08,2.4892441924036945e-08
5.579773321708806,3.870176185334785e-08,2.984786737381772e-08,4.046657443446802e-08,2.13721942497232e-08,2.455670959282362e-08
5.589737202640428,3.769532712283311e-08,2.981874372791051e-08,4.0150801056323105e-08,2.1236051930299067e-08,2.4373269302303176e-08
5.599701083572051,4.091354555153056e-08,2.9529451147565002e-08,3.992922136225464e-08,2.1078787404469543e-08,2.4391154713178626e-08
5.609664964503674,4.1541893275450824e-08,2.9658042865845046e-08,3.9737568825126044e-08,2.0994313444333555e-08,2.4290539942734665e-08
5.619628845435297,3.859347495122421e-08,2.91856222680573e-08,3.950843205267968e-08,2.082034813381715e-08,2.408084669990329e-08
5.62959272636692,4.0788938999402146e-08,2.8954041736451564e-08,3.926392425945803e-08,2.0744442536036925e-08,2.3787279608208493e-08
5.639556607298543,4.217186583239338e-08,2.886668909112049e-08,3.91348919022582e-08,2.0600363064663977e-08,2.3761199246917566e-08
5.6495204882301655,4.375916483937064e-08,2.8898040431134537e-08,3.876884860443872e-08,2.051907700733677e-08,2.3718884829868776e-08
5.659484369161788,4.116590387108476e-08,2.8488027444968088e-08,3.864231078610996e-08,2.043098880057673e-08,2.350531436637475e-08
5.669448250093411,4.471452373591545e-08,2.8266788712151622e-08,3.837703725518171e-08,2.0224674173479818e-08,2.3353439794164342e-08
5.6794121310250345,3.796318416088814e-08,2.830697603424438e-08,3.814588178258813e-08,2.0198653212211085e-08,2.3392629520933985e-08
5.689376011956657,4.0806792406161387e-08,2.8336912082434513e-08,3.8023855689713757e-08,2.006314549046264e-08,2.316651606863283e-08
5.69933989288828,3.6748708105137826e-08,2.8241095998634463e-08,3.78040942171102e-08,1.994315894261624e-08,2.3056438057188024e-08
5.709303773819903,3.3892183658545854e-08,2.7653161673145637e-08,3.758676467180161e-08,1.9867771054870162e-08,2.2838544770268625e-08
5.719267654751525,3.7991550491241426e-08,2.773470325744181e-08,3.738406481812379e-08,1.975063335066088e-08,2.2785998230334975e-08
5.729231535683149,3.5512072205172195e-08,2.765080281945485e-08,3.711320805057901e-08,1.9615055404125936e-08,2.257504891109981e-08
5.739195416614772,3.827702070208524e-08,2.742377572744708e-08,3.6991339017364806e-08,1.953170936978598e-08,2.246261369457744e-08
5.749159297546394,3.738024010427209e-08,2.747182633201149e-08,3.6829184123540064e-08,1.9414710228396792e-08,2.2370025806594052e-08
5.759123178478017,3.672325253995871e-08,2.7056225232173878e-08,3.661446672435684e-08,1.9365588026300092e-08,2.2257777444083702e-08
5.76908705940964,3.6699095660403694e-08,2.7206583371583973e-08,3.64638521637961e-08,1.9185788733729478e-08,2.2218191120548388e-08
5.779050940341262,3.6843649153721345e-08,2.6773026742034193e-08,3.620978034862711e-08,1.9095220198486545e-08,2.198699014443563e-08
5.789014821272886,3.432502671232416e-08,2.668701270057106e-08,3.5990506870193656e-08,1.8993379565327367e-08,2.1893502067277075e-08
5.798978702204509,3.2396255186039636e-08,2.6557005768800444e-08,3.5821364191087156e-08,1.8892079311476005e-08,2.177382431727513e-08
5.808942583136131,3.125287975150876e-08,2.6394550583166687e-08,3.558097695905125e-08,1.8789017746910158e-08,2.1716877978108396e-08
5.818906464067754,3.7497714322642106e-08,2.6196984732766318e-08,3.540852828135204e-08,1.8709675800091856e-08,2.1642281164314684e-08
5.828870344999377,3.349024128255225e-08,2.5914670495337904e-08,3.529190994880711e-08,1.8604869795223454e-08,2.144161752721273e-08
5.838834225931,3.333595889760049e-08,2.6012099898890002e-08,3.5128726373013704e-08,1.8541805108228803e-08,2.1258270518628467e-08
5.848798106862623,3.0841676634091864e-08,2.5849746789982547e-08,3.482343422243584e-08,1.8437940368094585e-08,2.1282278490968418e-08
5.858761987794246,3.217086981591442e-08,2.573157230692885e-08,3.4693302402941145e-08,1.826727419062087e-08,2.1155505534549528e-08
5.8687258687258685,3.582364848741313e-08,2.5477385044645225e-08,3.4472106658832364e-08,1.8202841692889915e-08,2.0966639027276624e-08
5.878689749657491,3.2605447760704514e-08,2.532592425166139e-08,3.42669642954068e-08,1.813501356248062e-08,2.087849647952493e-08
5.888653630589115,3.230733561328263e-08,2.5385481959366357e-08,3.4120374724075306e-08,1.8033490177346555e-08,2.075644118416903e-08
5.8986175115207375,3.000257989386815e-08,2.5076439073827567e-08,3.399468896695607e-08,1.7970819556384127e-08,2.069859399688697e-08
5.90858139245236,2.8975153909077137e-08,2.5066544672787873e-08,3.3837237245339354e-08,1.7855889311819148e-08,2.056267215293079e-08
5.918545273383983,3.129761059123462e-08,2.4800142481750163e-08,3.3615562839400016e-08,1.7771971203274407e-08,2.0428569864028847e-08
5.928509154315606,2.889070169194536e-08,2.4747582828743888e-08,3.3376183887305866e-08,1.7674339663945213e-08,2.031228135598133e-08
5.938473035247228,3.111259599169079e-08,2.4704735040421656e-08,3.3255721908970555e-08,1.758005128896711e-08,2.0252456025949934e-08
5.948436916178852,3.035110677983998e-08,2.4449374825716248e-08,3.314687547743852e-08,1.754496782336643e-08,2.014262635657928e-08
5.958400797110475,3.069961110623151e-08,2.4532313190135313e-08,3.2980815360215994e-08,1.7373860047570345e-08,2.0069288091441652e-08
5.968364678042097,3.037793998140371e-08,2.4342837285999516e-08,3.279609025232428e-08,1.7249942445868578e-08,1.9965502169401502e-08
5.97832855897372,2.7904970881895938e-08,2.4237726240057376e-08,3.259834189960062e-08,1.7228081070935462e-08,1.978456027354232e-08
5.988292439905343,3.0324454129840416e-08,2.413528943371195e-08,3.2387367194373606e-08,1.7112562440513293e-08,1.975256021373613e-08
5.998256320836966,2.853871450804237e-08,2.395761720303429e-08,3.22750629448317e-08,1.70213745792246e-08,1.965058396011484e-08
6.008220201768589,2.9888755590621524e-08,2.393396335724596e-08,3.208688540684647e-08,1.697517951876755e-08,1.948714826174745e-08
6.018184082700212,2.769165071020396e-08,2.364465765100535e-08,3.189232459133727e-08,1.6848693816832853e-08,1.9464116955595243e-08
6.0281479636318345,2.741113655977164e-08,2.351288655985773e-08,3.1802454604857746e-08,1.676930664588802e-08,1.939579386954113e-08
6.038111844563457,2.900008761745421e-08,2.3453561302279366e-08,3.164532825219715e-08,1.6706938653691015e-08,1.925355119956005e-08
6.04807572549508,2.986567564509926e-08,2.333801756517976e-08,3.150664516000588e-08,1.658515218066477e-08,1.914910740747049e-08
6.0580396064267035,2.910030411840089e-08,2.319875825289646e-08,3.1291891962847836e-08,1.6526855215721037e-08,1.903724304144795e-08
6.068003487358326,2.7224534842573634e-08,2.2993424630305528e-08,3.11585743884553e-08,1.6426579507658398e-08,1.8991275791410546e-08
6.077967368289949,2.8117141859418473e-08,2.289081989546184e-08,3.0956629029742366e-08,1.6362529217393584e-08,1.8927957239280728e-08
6.087931249221572,2.5890795838091394e-08,2.2856412601194845e-08,3.0820188339107365e-08,1.6292798344299012e-08,1.874197597804662e-08
6.097895130153194,2.5760467960120237e-08,2.2717610532248535e-08,3.070838119928746e-08,1.623406310065112e-08,1.8693454842852307e-08
6.107859011084818,2.512919654374281e-08,2.2561861347589597e-08,3.052553184883357e-08,1.6128492937004266e-08,1.862371739044734e-08
6.117822892016441,2.6084419160542186e-08,2.2546598367414604e-08,3.039846896786908e-08,1.6064789287931226e-08,1.8521026822960052e-08
6.127786772948063,2.678281675009476e-08,2.249808354263997e-08,3.019069470398344e-08,1.598298757107316e-08,1.837998521060055e-08
6.137750653879686,2.77679150049614e-08,2.2379022073633092e-08,3.008018446914785e-08,1.590818059655915e-08,1.8298759738272997e-08
6.147714534811309,2.5959192735324425e-08,2.2314087937621733e-08,2.999245241113468e-08,1.5844670676203446e-08,1.825754185006883e-08
6.157678415742931,2.658440368075284e-08,2.221635454054573e-08,2.9836610565907946e-08,1.575750601882738e-08,1.817766648017749e-08
6.167642296674555,2.6969457573290664e-08,2.2183746093385045e-08,2.9645530601884243e-08,1.568174920941139e-08,1.8069410241280772e-08
6.177606177606178,2.667299772064063e-08,2.2002138826776497e-08,2.950043827441468e-08,1.5600758470100395e-08,1.7952635187547085e-08
6.1875700585378,2.5212803378731594e-08,2.1795593469357743e-08,2.9358144041834253e-08,1.550885294569491e-08,1.787255838153122e-08
6.197533939469423,2.4333264554501935e-08,2.1714205803650945e-08,2.9249980130197806e-08,1.5435849802521844e-08,1.7816823640840948e-08
6.207497820401046,2.3578761654250375e-08,2.152444667005764e-08,2.9039059776050218e-08,1.5379646507650376e-08,1.7724418321924604e-08
6.217461701332669,2.5230980633003692e-08,2.14848128652445e-08,2.8937151447566728e-08,1.5277320112199362e-08,1.768950339359645e-08
6.227425582264292,2.5518596748152044e-08,2.1227021181867766e-08,2.8881505483633206e-08,1.5209384122567885e-08,1.7545286421699258e-08
6.237389463195915,2.5016850163361233e-08,2.1188895834275114e-08,2.8700931555010045e-08,1.5171607612465604e-08,1.7436892181186807e-08
6.2473533441275375,2.4946960205404503e-08,2.116323456134061e-08,2.857886120212747e-08,1.511924181978543e-08,1.7405408614840395e-08
6.25731722505916,2.43542669385672e-08,2.1053815756167433e-08,2.842169974914255e-08,1.505776950102446e-08,1.732773759969596e-08
6.267281105990783,2.410233908499141e-08,2.101317137059389e-08,2.825803958798449e-08,1.4930001967605572e-08,1.72230396713659e-08
6.2772449869224065,2.391195462951606e-08,2.0905497739928408e-08,2.816856670072277e-08,1.4877096774063523e-08,1.714089022424322e-08
6.287208867854029,2.38189810030151e-08,2.0908263399501914e-08,2.7994002694730967e-08,1.4856005298144132e-08,1.7058858404749845e-08
6.297172748785652,2.322487737949215e-08,2.0739835889409075e-08,2.7912507204348086e-08,1.4729811946202347e-08,1.7011802845022313e-08
6.307136629717275,2.4005624464093206e-08,2.0686673693930985e-08,2.7764400649185233e-08,1.4663589364399349e-08,1.6886471529653253e-08
6.317100510648897,2.2866413085221034e-08,2.0544459637735708e-08,2.7605783591637085e-08,1.4618231172593435e-08,1.680041418017691e-08
6.327064391580521,2.3841058875554962e-08,2.053809254202355e-08,2.7473352826803832e-08,1.4544476257974145e-08,1.672320253978309e-08
6.337028272512144,2.3730825744013865e-08,2.036961450828218e-08,2.7358492636660487e-08,1.4472530269799061e-08,1.6664849919804455e-08
6.346992153443766,2.4216975116380633e-08,2.0209942862728582e-08,2.7219522882420443e-08,1.4411875811664114e-08,1.6591179243460794e-08
6.356956034375389,2.402248501512173e-08,2.0089555287333372e-08,2.712687615966713e-08,1.4368358073960543e-08,1.652033722289457e-08
6.366919915307012,2.2645572801052593e-08,2.0065758431787457e-08,2.703986389368186e-08,1.4251491862661712e-08,1.6482674592843354e-08
6.376883796238635,2.2990348024503275e-08,2.0004708616516566e-08,2.6898183097048743e-08,1.419679322462963e-08,1.6354486167792173e-08
6.386847677170258,2.1459126825150348e-08,1.9825768177053547e-08,2.6774417293380233e-08,1.4128638478950599e-08,1.628993392796983e-08
6.396811558101881,2.2431186431224338e-08,1.9736396689898207e-08,2.6671705143636423e-08,1.406439401375146e-08,1.622480779711668e-08
6.406775439033503,2.1632298140803584e-08,1.9595886858441335e-08,2.651334753830337e-08,1.4015343566431717e-08,1.6109886142039415e-08
6.416739319965126,2.2293364742048382e-08,1.9626321328393396e-08,2.6388029831217185e-08,1.392580535015518e-08,1.6105243394712694e-08
6.426703200896749,2.2887003729808914e-08,1.9440754121440658e-08,2.6273507431449406e-08,1.3867527373250607e-08,1.6033073610185964e-08
6.436667081828372,2.245150739908404e-08,1.9430848576575392e-08,2.622263924782383e-08,1.3851505417231984e-08,1.5941795087249332e-08
6.446630962759995,2.3011065428134548e-08,1.9417526418800247e-08,2.609893123225389e-08,1.3762903543234216e-08,1.58553353384412e-08
6.456594843691618,2.179664753390003e-08,1.9299037129414635e-08,2.592898736522724e-08,1.3701007110056636e-08,1.5785562326125812e-08
6.4665587246232406,2.1476243909458727e-08,1.9225578103187956e-08,2.5829921353074876e-08,1.3656719974859468e-08,1.5747991310244068e-08
6.476522605554863,2.1692712257422516e-08,1.909063744948147e-08,2.5701141732990193e-08,1.3579926588517512e-08,1.5672525561745274e-08
6.486486486486487,2.1013620063389157e-08,1.9092035597391537e-08,2.558678828497055e-08,1.3553231844002101e-08,1.556284276797733e-08
6.4964503674181096,2.1060985489459313e-08,1.8895776976697387e-08,2.5504748439352047e-08,1.3464252422859274e-08,1.5520640812472476e-08
6.506414248349732,2.0880616761736293e-08,1.8842228558298415e-08,2.5390139514211424e-08,1.337825196629068e-08,1.5470013028909492e-08
6.516378129281355,2.1402814271627674e-08,1.8702545168867542e-08,2.5235552943968805e-08,1.3343420750247552e-08,1.5392454337641642e-08
6.526342010212978,2.176807481175375e-08,1.8684502132011023e-08,2.507589225226792e-08,1.3272333668238604e-08,1.5283862207897287e-08
6.5363058911446,2.2189964102738748e-08,1.8541791946708344e-08,2.502687127779479e-08,1.324662638970968e-08,1.5254843219323594e-08
6.546269772076224,2.1905863169313254e-08,1.8416311755575532e-08,2.4990097043081315e-08,1.3182679194834009e-08,1.5191336904001238e-08
6.556233653007847,2.1158645195413347e-08,1.8377985421292734e-08,2.4875555480197693e-08,1.3136882885138937e-08,1.513114151561964e-08
6.566197533939469,2.063424003696192e-08,1.837650968661772e-08,2.4738184657730175e-08,1.3034599700346748e-08,1.5070171579800955e-08
6.576161414871092,1.9791657531362322e-08,1.832717481568044e-08,2.4653479558963474e-08,1.2974730473370367e-08,1.4972068248214712e-08
6.586125295802715,1.9725208043867813e-08,1.820102454296426e-08,2.4494898159444796e-08,1.2935407082706928e-08,1.4902684300956563e-08
6.596089176734338,1.9646195745811407e-08,1.813006953139528e-08,2.4435426915155992e-08,1.2901797586725538e-08,1.486421133585689e-08
6.606053057665961,2.0385774342903652e-08,1.7957587821863875e-08,2.427024510275491e-08,1.283347114324434e-08,1.478522743431913e-08
6.616016938597584,1.9845194515078187e-08,1.80047293173881e-08,2.4191321643532164e-08,1.2806035483021599e-08,1.4734643942024411e-08
6.6259808195292065,2.052149988665732e-08,1.783986085528633e-08,2.413879237955898e-08,1.2693118216255407e-08,1.4661552598810869e-08
6.635944700460829,2.0376617613505965e-08,1.7761664859336497e-08,2.4019315275691367e-08,1.267654938049634e-08,1.4598127777855125e-08
6.645908581392452,2.0651901475634335e-08,1.7747661740614172e-08,2.391750014826713e-08,1.2611086982370165e-08,1.456569383452111e-08
6.6558724623240755,2.0669868945505673e-08,1.7619731591264085e-08,2.3787825378515137e-08,1.256592116184458e-08,1.4479869238608998e-08
6.665836343255698,1.9533312496033162e-08,1.758798777346767e-08,2.368151246843861e-08,1.2479815159013218e-08,1.441160718588652e-08
6.675800224187321,1.9483174500789998e-08,1.743964032957485e-08,2.360187042060052e-08,1.2449458857786423e-08,1.4386902831771647e-08
6.685764105118944,1.868855285096993e-08,1.74122825997689e-08,2.3502819570476578e-08,1.2426626652726493e-08,1.4301661298083754e-08
6.695727986050566,1.9209378551018548e-08,1.7316587962825137e-08,2.3413261600549747e-08,1.2342224344957868e-08,1.4248245191405964e-08
6.70569186698219,1.929042260592838e-08,1.7262364460728738e-08,2.3309397058195628e-08,1.2307529610594115e-08,1.4169592040700922e-08
6.715655747913813,1.9482020411018554e-08,1.7162315035349173e-08,2.3187332807553246e-08,1.226598253009486e-08,1.4136901130983594e-08
6.725619628845435,1.986686840346963e-08,1.7173329725441864e-08,2.3063384616942935e-08,1.22084235543695e-08,1.4063289724954874e-08
6.735583509777058,1.942258412378901e-08,1.703761068355484e-08,2.3042925423130567e-08,1.2150335178393446e-08,1.4003800611060527e-08
6.745547390708681,1.9477316109088832e-08,1.6970245471055663e-08,2.297846799151666e-08,1.2108286974149923e-08,1.3936045475369267e-08
6.755511271640303,1.8860722492382016e-08,1.690986338731148e-08,2.2880291404385262e-08,1.207900877668464e-08,1.3892636637900477e-08
6.765475152571927,1.8715629190978326e-08,1.6856292463667386e-08,2.2749246560847986e-08,1.198183519547685e-08,1.3860081922879979e-08
6.77543903350355,1.8479323536601675e-08,1.6853095016844176e-08,2.2621369312282892e-08,1.1923052682028163e-08,1.3762414591162814e-08
6.785402914435172,1.8093075014114172e-08,1.669777871507421e-08,2.2535309186069427e-08,1.1915239521852295e-08,1.3701259932317405e-08
6.795366795366795,1.819329973995732e-08,1.664552978235925e-08,2.2497386735521493e-08,1.1854597530907207e-08,1.3667809360785361e-08
6.805330676298418,1.8224154745160934e-08,1.64823274429948e-08,2.2369672435682298e-08,1.181850758795052e-08,1.3611607153767824e-08
6.815294557230041,1.8665823654679497e-08,1.6480069355019872e-08,2.2262384573363148e-08,1.173438341498674e-08,1.3564405072029192e-08
6.825258438161664,1.886304225008451e-08,1.6376008133163356e-08,2.21819662684815e-08,1.1685777338573126e-08,1.350939721970404e-08
6.835222319093287,1.9009188059068142e-08,1.6303357412606744e-08,2.2102149960471014e-08,1.1665408811155378e-08,1.343414807465481e-08
6.8451862000249095,1.8677496611877763e-08,1.6292550273623625e-08,2.2010768645689195e-08,1.161732465773154e-08,1.3386621478697723e-08
6.855150080956532,1.8303004638353966e-08,1.6217780310863348e-08,2.1932511959017186e-08,1.1569921211088899e-08,1.3333709229162814e-08
6.865113961888155,1.7859774727521684e-08,1.6141753865581418e-08,2.1824271126857942e-08,1.1500589249216798e-08,1.3282969034256647e-08
6.8750778428197785,1.7545949387311054e-08,1.6092078162659136e-08,2.1718405337608132e-08,1.150227625364185e-08,1.3255952410378158e-08
6.885041723751401,1.752525391141984e-08,1.599874307134539e-08,2.163569583820525e-08,1.1443696129990525e-08,1.3164107843482283e-08
6.895005604683024,1.7445220458697397e-08,1.5957947556106593e-08,2.156591483484378e-08,1.1367734630810929e-08,1.3134601914606782e-08
6.904969485614647,1.8032259606476357e-08,1.596358600193666e-08,2.1516144814099193e-08,1.1348991146973033e-08,1.306784450891832e-08
6.914933366546269,1.7827042166230843e-08,1.583740294599336e-08,2.1389520291390022e-08,1.1300241614182455e-08,1.3019893880718887e-08
6.924897247477893,1.803062283761235e-08,1.584572031019375e-08,2.1265284870936836e-08,1.1265426524690313e-08,1.2960960490790394e-08
6.934861128409516,1.7925442008784554e-08,1.5680866933456646e-08,2.126668615032633e-08,1.1181031388796596e-08,1.2927408440781065e-08
6.944825009341138,1.7667693700413133e-08,1.562450221641692e-08,2.1153036630896552e-08,1.1157310161071671e-08,1.2870972318186278e-08
6.954788890272761,1.7736562236889266e-08,1.554508664109149e-08,2.10588983446011e-08,1.1114277007750735e-08,1.2802197986344358e-08
6.964752771204384,1.7058254033694816e-08,1.5508517032677285e-08,2.0981397982330743e-08,1.1071844578095142e-08,1.2768070022846907e-08
6.974716652136007,1.7023577270404275e-08,1.550734114940702e-08,2.0878059100174112e-08,1.1022830465559142e-08,1.2692467775851639e-08
6.98468053306763,1.6598244504682508e-08,1.5374886869078502e-08,2.079852987605851e-08,1.0989144374858679e-08,1.265215677608137e-08
6.994644413999253,1.6861317147419626e-08,1.535972990821525e-08,2.0745425476925754e-08,1.0929025859047512e-08,1.2608056342388165e-08
7.0046082949308754,1.716445865157933e-08,1.520009967547754e-08,2.066130906123735e-08,1.0888554755866274e-08,1.2551278318553365e-08
7.014572175862498,1.7211405579777004e-08,1.5270127941735206e-08,2.0535165884546876e-08,1.084116210065922e-08,1.2528595536798861e-08
7.024536056794121,1.7492641640613256e-08,1.518823279350878e-08,2.0464715044078063e-08,1.0822257690284688e-08,1.2464282545861564e-08
7.0344999377257444,1.7268059370849816e-08,1.508788607691807e-08,2.03820200624148e-08,1.0786549928943021e-08,1.2412362844841233e-08
7.044463818657367,1.7025834464409487e-08,1.50941410923908e-08,2.0352421766527003e-08,1.0724673192728729e-08,1.2358174106542332e-08
7.05442769958899,1.661476083342628e-08,1.502390181033602e-08,2.027916323381579e-08,1.0667168548670339e-08,1.2314396162630512e-08
7.064391580520613,1.6502511086929094e-08,1.496740434019285e-08,2.0123033614477823e-08,1.0622103005759272e-08,1.2273118616637406e-08
7.074355461452235,1.643139129766464e-08,1.487148889350656e-08,2.0071043504501355e-08,1.0607044599708188e-08,1.2256684316772025e-08
7.084319342383859,1.6236445147784876e-08,1.4829081723539874e-08,1.996080491190281e-08,1.0587593886568579e-08,1.216592460496764e-08
7.094283223315482,1.620663736170221e-08,1.4714166741661921e-08,1.9897477082586817e-08,1.0514757363352915e-08,1.2136147097293851e-08
7.104247104247104,1.6239919944805705e-08,1.4730984520116068e-08,1.9896175528973453e-08,1.046563932593967e-08,1.2080756972821534e-08
7.114210985178727,1.6446716210151998e-08,1.4616942134582288e-08,1.9815817556146644e-08,1.0445136054439746e-08,1.2040869863695316e-08
7.12417486611035,1.665027602596624e-08,1.4623074242435684e-08,1.9648005028842693e-08,1.0403741400158114e-08,1.1986814896009451e-08
7.134138747041972,1.659458280237025e-08,1.452639118374633e-08,1.9636299068076234e-08,1.0355798190101597e-08,1.1951842006344743e-08
7.144102627973596,1.6250710485600602e-08,1.447580934639167e-08,1.9572146503132417e-08,1.0327830695711225e-08,1.190502798423882e-08
7.154066508905219,1.6061798668448465e-08,1.4447873895559608e-08,1.9521149774383892e-08,1.0300687558950233e-08,1.1858699881515295e-08
7.164030389836841,1.589696433728955e-08,1.4359736162053086e-08,1.940624934552874e-08,1.0239806130129629e-08,1.1817053914397067e-08
7.173994270768464,1.5707800904032057e-08,1.43739601484687e-08,1.9310791307245495e-08,1.020099249434931e-08,1.1738131558336648e-08
7.183958151700087,1.5672658114981325e-08,1.4299642317006306e-08,1.9256470949366394e-08,1.0184607787673866e-08,1.1721918343564423e-08
7.19392203263171,1.5722431464138697e-08,1.4251399297630743e-08,1.9205441785300568e-08,1.0117354373471083e-08,1.1690687491203553e-08
7.203885913563333,1.5957217739340187e-08,1.4147225100864405e-08,1.9123320717042713e-08,1.0090103871890133e-08,1.1624359644665011e-08
7.213849794494956,1.5916286023408384e-08,1.41307801007198e-08,1.903193766567911e-08,1.0049477269714689e-08,1.1606180783930211e-08
7.2238136754265785,1.5886741378870027e-08,1.4077855952292792e-08,1.8956539178906756e-08,1.0030383714629562e-08,1.1555734504151392e-08
7.233777556358201,1.576540325327334e-08,1.4018155643377093e-08,1.885899936055033e-08,9.995199599433348e-09,1.1505986204058464e-08
7.243741437289824,1.548919596338356e-08,1.3970444940403534e-08,1.8868999244918943e-08,9.938876199984226e-09,1.1464296606593666e-08
7.2537053182214475,1.552222481919568e-08,1.3936826482216188e-08,1.8776361409383826e-08,9.909133581629155e-09,1.1412803951110904e-08
7.26366919915307,1.5173333570935514e-08,1.3873393999066634e-08,1.8669987699868504e-08,9.853174389703254e-09,1.1376929168806917e-08
7.273633080084693,1.512353519548697e-08,1.3767952363624054e-08,1.8627783037420784e-08,9.842075937186774e-09,1.136182835423771e-08
7.283596961016316,1.5092886845208476e-08,1.3722475870422724e-08,1.8529857417123974e-08,9.81663095301009e-09,1.1302963368557138e-08
7.293560841947938,1.513919873777841e-08,1.3641947113333849e-08,1.8443638627697217e-08,9.766706982209686e-09,1.1260581943985236e-08
7.303524722879562,1.53627831192697e-08,1.368600296217598e-08,1.844783822021198e-08,9.718662763053665e-09,1.1202686836946789e-08
7.313488603811185,1.5236761236181432e-08,1.3624087468912365e-08,1.83220467163383e-08,9.701434059165903e-09,1.1166671376403423e-08
7.323452484742807,1.538619966606484e-08,1.3608486450154048e-08,1.8253146949536426e-08,9.650720292152488e-09,1.1137437006566394e-08
7.33341636567443,1.5185662640801222e-08,1.3518118400365161e-08,1.8198755955409573e-08,9.619919333216002e-09,1.1091038054051234e-08
7.343380246606053,1.505949695990123e-08,1.345893286858968e-08,1.8160183102695585e-08,9.585638866119433e-09,1.1049994041412441e-08
7.353344127537675,1.4868429426886224e-08,1.3421585511727603e-08,1.809781561320215e-08,9.554956816238746e-09,1.101010036886269e-08
7.363308008469299,1.4637152108645034e-08,1.3385470528740374e-08,1.80276481950426e-08,9.516175586887729e-09,1.0990211467978555e-08
7.373271889400922,1.4610075121098372e-08,1.3340818970915723e-08,1.7916084392563987e-08,9.48055279204365e-09,1.0909685951242983e-08
7.383235770332544,1.4612842765147904e-08,1.3263455984914165e-08,1.7865200139040408e-08,9.470342426572838e-09,1.0886239398100544e-08
7.393199651264167,1.4712163159608205e-08,1.3235688885742168e-08,1.7819368525722097e-08,9.388501810382075e-09,1.086340687984415e-08
7.40316353219579,1.4702879611090732e-08,1.3138617611912149e-08,1.7750515469668922e-08,9.382603322806097e-09,1.0798068915293491e-08
7.413127413127413,1.473091523294493e-08,1.3164069311803998e-08,1.7710263064336423e-08,9.338701930530725e-09,1.0793039957994613e-08
7.423091294059036,1.4746410947428427e-08,1.3063982402532529e-08,1.7617110219825958e-08,9.332223015914401e-09,1.0742952411953958e-08
7.433055174990659,1.4667165860146282e-08,1.3026198266816156e-08,1.7555859326035336e-08,9.291627519726815e-09,1.0695147329438554e-08
7.4430190559222815,1.4455133454950294e-08,1.2991350575795294e-08,1.7534213245831727e-08,9.243837425594806e-09,1.0669726813777252e-08
7.452982936853904,1.4318897052011976e-08,1.2941386753687912e-08,1.7459794719530698e-08,9.246508386024824e-09,1.0616111490400832e-08
7.462946817785528,1.4137679408232572e-08,1.291451587140925e-08,1.7348470470296213e-08,9.177587859638828e-09,1.058928746776372e-08
7.4729106987171505,1.4065528631996028e-08,1.2816141090252018e-08,1.7305463042056387e-08,9.154888652252317e-09,1.0563371555080145e-08
7.482874579648773,1.4120003997006246e-08,1.2785773410451083e-08,1.7239391555996048e-08,9.134897975766567e-09,1.0523454864922424e-08
7.492838460580396,1.4114635441551318e-08,1.271715497536952e-08,1.7177002878750115e-08,9.066345268471092e-09,1.048382818728907e-08
7.502802341512019,1.4220970906730654e-08,1.2749553585527008e-08,1.7133951433812702e-08,9.04891530508224e-09,1.0447355131507113e-08
7.512766222443641,1.4283924821022759e-08,1.2663425436307386e-08,1.7068836940819366e-08,9.02812412918817e-09,1.0391165098977763e-08
7.522730103375265,1.4221717644697312e-08,1.2672007910767179e-08,1.6997386453220573e-08,8.997874822805759e-09,1.0358748601613419e-08
7.532693984306888,1.4090788667473873e-08,1.2541127052322357e-08,1.694868456825823e-08,8.95041794007511e-09,1.0337306290185729e-08
7.54265786523851,1.3893917149374987e-08,1.2514118231064159e-08,1.6916077250199284e-08,8.936020689819507e-09,1.0290211034712569e-08
7.552621746170133,1.385810437367702e-08,1.2499953141658084e-08,1.6915625896344966e-08,8.933791737941735e-09,1.0252305546041157e-08
7.562585627101756,1.3742874353047507e-08,1.2455927109919948e-08,1.6815925553704193e-08,8.87612150742164e-09,1.0240028972023609e-08
7.572549508033379,1.3657882079586565e-08,1.2417115548786335e-08,1.6723436016571177e-08,8.823460387571929e-09,1.0174967587233675e-08
7.582513388965002,1.3622508675032314e-08,1.2349808405803635e-08,1.6669485559263768e-08,8.825055463407398e-09,1.0142480287699925e-08
7.592477269896625,1.361311602496234e-08,1.2337301435581707e-08,1.6646747397680962e-08,8.76417744460758e-09,1.0135718734351494e-08
7.6024411508282475,1.3707841617116834e-08,1.2242663545245452e-08,1.656789172465252e-08,8.744481815157435e-09,1.0071432374967672e-08
7.61240503175987,1.3723013013251826e-08,1.2282477790101683e-08,1.6508580217726088e-08,8.703254104740852e-09,1.0066531864031134e-08
7.622368912691493,1.3717386052555701e-08,1.2169926679289628e-08,1.643828160519711e-08,8.688705361860869e-09,1.0019903956928944e-08
7.6323327936231165,1.3566406187748659e-08,1.2124022885368577e-08,1.6371764121979048e-08,8.67046728305526e-09,9.978841872113201e-09
7.642296674554739,1.3402247880110228e-08,1.208710731966114e-08,1.636635582063358e-08,8.622194052737017e-09,9.957864361792548e-09
7.652260555486362,1.3342689096959351e-08,1.2064467126263332e-08,1.6289131396301378e-08,8.620469019726665e-09,9.906840641091115e-09
7.662224436417985,1.3203841095206569e-08,1.2015557677145778e-08,1.6252138472607214e-08,8.555538366938027e-09,9.886250927721902e-09
7.672188317349607,1.3187964858134155e-08,1.1930851580498686e-08,1.618733180127304e-08,8.552588807659858e-09,9.85225850226765e-09
7.682152198281231,1.3250691211638324e-08,1.190505268955952e-08,1.6119929288738102e-08,8.53420620916907e-09,9.821161731964654e-09
7.692116079212854,1.3228382116685883e-08,1.1884179115486321e-08,1.611013300490563e-08,8.48290573905887e-09,9.79252746579632e-09
7.702079960144476,1.3224213334352179e-08,1.1877944377192458e-08,1.5991013484749394e-08,8.458093231352346e-09,9.76834827680677e-09
7.712043841076099,1.3189592316198137e-08,1.182423755756264e-08,1.597201231811811e-08,8.433168991422674e-09,9.714623302528362e-09
7.722007722007722,1.3191122695277551e-08,1.18014105535791e-08,1.591455731309371e-08,8.392121470399926e-09,9.676888198002812e-09
7.731971602939344,1.3097783575280677e-08,1.171563584203103e-08,1.5871253873946243e-08,8.366678315048155e-09,9.654844038009706e-09
7.741935483870968,1.3019901796660194e-08,1.1691144434743245e-08,1.582060652735851e-08,8.350557052555121e-09,9.60954666047429e-09
7.751899364802591,1.2903475206973102e-08,1.1676602031921318e-08,1.577958409419521e-08,8.334819627549502e-09,9.579983709213297e-09
7.761863245734213,1.2811779483359677e-08,1.1607167541052916e-08,1.5715366051006107e-08,8.27777291612122e-09,9.563149999053635e-09
7.771827126665836,1.2758697872713972e-08,1.1575306421197269e-08,1.5658928664321553e-08,8.24710754979342e-09,9.536285253356945e-09
7.781791007597459,1.2778751454085745e-08,1.1539842301003834e-08,1.5598255114557934e-08,8.244048633369392e-09,9.47785365242763e-09
7.791754888529082,1.2794506308455384e-08,1.1506700060023731e-08,1.557134443047356e-08,8.194472878079704e-09,9.47217162410424e-09
7.801718769460705,1.27839092215343e-08,1.1446789264939871e-08,1.5494958909093857e-08,8.181411878406623e-09,9.417185880402826e-09
7.811682650392328,1.2814717741810983e-08,1.1452151632133324e-08,1.5475888964458604e-08,8.1484671494103e-09,9.411341572891551e-09
7.8216465313239505,1.2712082002400863e-08,1.137112436939104e-08,1.5389466506656006e-08,8.136688836735988e-09,9.374940016890401e-09
7.831610412255573,1.2663348071539758e-08,1.1343799232000631e-08,1.5338453468041677e-08,8.098407059305893e-09,9.339127161724073e-09
7.841574293187196,1.247411155300317e-08,1.1315358526090738e-08,1.529108946715923e-08,8.058618493014629e-09,9.315759135687859e-09
7.8515381741188195,1.2486265021275885e-08,1.1264503697683975e-08,1.5274025665915793e-08,8.06022496447616e-09,9.277950735241968e-09
7.861502055050442,1.2395784346650515e-08,1.124481146395642e-08,1.5186738868428038e-08,8.017124578811466e-09,9.246871133169877e-09
7.871465935982065,1.236493870666259e-08,1.1165826961664847e-08,1.5128213155586866e-08,8.01261169585729e-09,9.221144070331543e-09
7.881429816913688,1.2438111100295941e-08,1.1149676649683882e-08,1.5085683847638988e-08,7.963634307476206e-09,9.202452512824177e-09
7.89139369784531,1.2355710817648125e-08,1.1122772996824679e-08,1.5065444660080185e-08,7.927075675570377e-09,9.167813453769873e-09
7.901357578776934,1.2373650751112372e-08,1.1129050502631996e-08,1.4993154731200894e-08,7.926782633653376e-09,9.148575303466547e-09
7.911321459708557,1.2336052251560224e-08,1.1078747578995813e-08,1.4944809823598544e-08,7.885499753230372e-09,9.10303710775878e-09
7.921285340640179,1.2331616900353838e-08,1.1041293475455035e-08,1.489761911788673e-08,7.867247705069768e-09,9.064725619936938e-09
7.931249221571802,1.2241171700252443e-08,1.0968741268965446e-08,1.4873304943068601e-08,7.835203664786393e-09,9.040490568773653e-09
7.941213102503425,1.2133654663240248e-08,1.0937814982027313e-08,1.482325838440513e-08,7.810764359450029e-09,8.993895633254415e-09
7.951176983435048,1.2097706347475107e-08,1.0908320335690283e-08,1.479615918912631e-08,7.784047582618397e-09,8.969239342877648e-09
7.961140864366671,1.2001260584000904e-08,1.0868575006037204e-08,1.4716833464801496e-08,7.771758041115324e-09,8.951961312274611e-09
7.971104745298294,1.1989882381590479e-08,1.0836878713298186e-08,1.4663153127967848e-08,7.736000644612943e-09,8.942568778511483e-09
7.981068626229916,1.199880434920335e-08,1.0796505557897496e-08,1.4597608328023359e-08,7.721575046352434e-09,8.882166314709552e-09
7.991032507161539,1.1987632578792856e-08,1.0789902458344082e-08,1.4584228248129911e-08,7.687623468271767e-09,8.878344950484735e-09
8.000996388093162,1.1993709711501053e-08,1.0729973799980345e-08,1.4527404352000534e-08,7.675100623191228e-09,8.827107627173427e-09
8.010960269024785,1.1972409346155574e-08,1.0726789137147118e-08,1.4499215928278867e-08,7.645051799028025e-09,8.824790635694154e-09
8.020924149956407,1.1911700734519283e-08,1.067166274748705e-08,1.440259270666344e-08,7.627187030447267e-09,8.78569509305309e-09
8.03088803088803,1.1831494396674877e-08,1.0645733476342348e-08,1.4361408145434703e-08,7.586613745207936e-09,8.748372330710726e-09
8.040851911819654,1.173131627398074e-08,1.0622872215595247e-08,1.4347466911057361e-08,7.58573611524844e-09,8.734282537269352e-09
8.050815792751276,1.1727369332255812e-08,1.0555076886858063e-08,1.4307888857715114e-08,7.563829501082187e-09,8.697420904928033e-09
8.0607796736829,1.1666087688306048e-08,1.0555526962159452e-08,1.4273475919431605e-08,7.507857465965855e-09,8.668794304621434e-09
8.070743554614522,1.1625403869784137e-08,1.0480616070754842e-08,1.4194671916545436e-08,7.514473152214978e-09,8.656625021524956e-09
8.080707435546145,1.1640972775650684e-08,1.0462232937933726e-08,1.414942186772737e-08,7.488171361461413e-09,8.624309386072182e-09
8.090671316477769,1.160163221305192e-08,1.0454844558810584e-08,1.4124078628902193e-08,7.453914967417105e-09,8.60714113606772e-09
8.10063519740939,1.1586762189155904e-08,1.0454485502748201e-08,1.407589169708792e-08,7.435234802473162e-09,8.584176440213686e-09
8.110599078341014,1.1587074957574936e-08,1.0406737614246562e-08,1.4037248890303753e-08,7.410753802186804e-09,8.545016011360737e-09
8.120562959272636,1.1535090506351279e-08,1.0366354065159345e-08,1.3958420591759572e-08,7.383857673518694e-09,8.506923858488002e-09
8.13052684020426,1.1492174162662575e-08,1.0304466877748597e-08,1.396152431401167e-08,7.351019032948594e-09,8.488381281089568e-09
8.140490721135881,1.140781664591173e-08,1.0291413746256533e-08,1.3894153036247175e-08,7.342457055904112e-09,8.447630050976201e-09
8.150454602067505,1.1389760481488869e-08,1.0276145587257237e-08,1.3890916789315214e-08,7.316440648174535e-09,8.420550451719804e-09
8.160418482999129,1.1314901471183733e-08,1.0197648405876518e-08,1.380789890735481e-08,7.2980465892535625e-09,8.41200404793692e-09
8.17038236393075,1.1312662905321928e-08,1.0188626234604157e-08,1.3768555542541116e-08,7.265627857340922e-09,8.391991214454904e-09
8.180346244862374,1.129868471335649e-08,1.014811891878678e-08,1.3727038553734965e-08,7.252172169158858e-09,8.349379300673948e-09
8.190310125793996,1.1251429838146715e-08,1.016809428588471e-08,1.3696981571733694e-08,7.2161258826585575e-09,8.334223596123076e-09
8.20027400672562,1.1263417216825999e-08,1.0083278746565555e-08,1.3625124672533765e-08,7.202884594926359e-09,8.297300894512434e-09
8.210237887657243,1.1226927361584656e-08,1.0086487439064595e-08,1.3621356956256672e-08,7.184813697713727e-09,8.28454601994603e-09
8.220201768588865,1.1188018113619759e-08,1.0051020695821818e-08,1.3555981608243152e-08,7.164233384300667e-09,8.25708461540812e-09
8.230165649520488,1.1118595920897064e-08,1.0001349427617612e-08,1.349779372689393e-08,7.1452168066279535e-09,8.228560487291421e-09
8.24012953045211,1.1029373168445044e-08,9.9852958392393e-09,1.3472682803919479e-08,7.124178829040778e-09,8.206706283720969e-09
8.250093411383734,1.1018849157548203e-08,9.933004652055712e-09,1.3460969540726587e-08,7.099390760720655e-09,8.175279190609293e-09
8.260057292315357,1.0998403092816398e-08,9.954021577548635e-09,1.3420955598550992e-08,7.053773401457413e-09,8.14900584833697e-09
8.27002117324698,1.0975383126643193e-08,9.876833296115869e-09,1.3326992824493614e-08,7.0548084554933e-09,8.146174025630902e-09
8.279985054178603,1.099366106313003e-08,9.861885734724004e-09,1.3308036963624922e-08,7.037521825091599e-09,8.109332088291505e-09
8.289948935110225,1.0929425067986879e-08,9.848069424451163e-09,1.3276708136131883e-08,7.01821860797245e-09,8.093826004063161e-09
8.299912816041848,1.091525652278497e-08,9.854286451031287e-09,1.3242830277334562e-08,6.9865480026293894e-09,8.069447554404701e-09
8.309876696973472,1.0888121602436603e-08,9.784953767606818e-09,1.3201491708225401e-08,6.969038433356363e-09,8.043739845642948e-09
8.319840577905094,1.083939134190844e-08,9.742654694912539e-09,1.3143888099987712e-08,6.9547027258307235e-09,8.009097417993584e-09
8.329804458836717,1.0806090991394051e-08,9.709562257634807e-09,1.313159843862392e-08,6.917373780967779e-09,7.98363150021362e-09
8.339768339768339,1.074938082813032e-08,9.703076543955748e-09,1.3101328912868806e-08,6.917488669591322e-09,7.950466662966694e-09
8.349732220699963,1.0758564327417258e-08,9.678030381099172e-09,1.3070168956111052e-08,6.890984563823544e-09,7.928370120232665e-09
8.359696101631586,1.0648453242173905e-08,9.613420972889461e-09,1.2974591604119403e-08,6.8660178781315805e-09,7.91732081297464e-09
8.369659982563208,1.066112009153365e-08,9.574809407046168e-09,1.2951404179391299e-08,6.851677562643186e-09,7.894666858156113e-09
8.379623863494832,1.0621173254133674e-08,9.585670551966786e-09,1.2920523459242583e-08,6.819706068454006e-09,7.86562001478763e-09
8.389587744426453,1.0622510230178027e-08,9.561762661070841e-09,1.2897901817664729e-08,6.798523901017122e-09,7.85299822050237e-09
8.399551625358077,1.0606540106591737e-08,9.524145330651187e-09,1.2844488805637796e-08,6.7928114140088706e-09,7.815948338387024e-09
8.409515506289699,1.0580923785198559e-08,9.503897005249686e-09,1.2821563116414137e-08,6.770537046888633e-09,7.797703922373745e-09
8.419479387221322,1.0561251704992558e-08,9.465615111871062e-09,1.2786684588372216e-08,6.757580834841539e-09,7.781340416657324e-09
8.429443268152946,1.0483333892089984e-08,9.44891923629481e-09,1.2732506930907285e-08,6.72374055187173e-09,7.74542763842132e-09
8.439407149084568,1.0417581125269519e-08,9.423502404110286e-09,1.2696362424163322e-08,6.701957830127661e-09,7.723667521876757e-09
8.449371030016191,1.0383786307251264e-08,9.374736535864495e-09,1.2666454547131736e-08,6.707048966598839e-09,7.703723865779165e-09
8.459334910947813,1.0390601593600185e-08,9.366066628293743e-09,1.261243506533368e-08,6.656010754176226e-09,7.675065890613888e-09
8.469298791879437,1.0337741802868145e-08,9.309842793723262e-09,1.2546445773304594e-08,6.66051999401536e-09,7.67494192120248e-09
8.47926267281106,1.035493426559364e-08,9.317602982735947e-09,1.2534947855584856e-08,6.643504794943636e-09,7.649291314955892e-09
8.489226553742682,1.0314530733682799e-08,9.283463173478649e-09,1.253172215666156e-08,6.608467552930479e-09,7.632609006445137e-09
8.499190434674306,1.0276252545150458e-08,9.278875597101452e-09,1.2480924286602167e-08,6.595016662202033e-09,7.607612845425953e-09
8.509154315605928,1.0260957734915373e-08,9.229568602480793e-09,1.2455953576223968e-08,6.570954128611158e-09,7.58349915339239e-09
8.519118196537551,1.0219490126572164e-08,9.171479481791656e-09,1.2407147205190876e-08,6.558922508416969e-09,7.551664570852947e-09
8.529082077469175,1.0181895980124585e-08,9.162793562777347e-09,1.23538444088399e-08,6.528791497363195e-09,7.5339985944521e-09
8.539045958400797,1.0150897204044956e-08,9.149000522256651e-09,1.2341978081460894e-08,6.517639926476493e-09,7.506916758126007e-09
8.54900983933242,1.0130151129068909e-08,9.135783103137958e-09,1.2330811610113086e-08,6.490733515400635e-09,7.482399817752797e-09
8.558973720264042,1.0043931817988565e-08,9.076997286081273e-09,1.2273622832106973e-08,6.485762184890954e-09,7.479165945749734e-09
8.568937601195666,1.0061146757369514e-08,9.036240795832538e-09,1.221863501362577e-08,6.458801142255596e-09,7.44388758138201e-09
8.57890148212729,1.0019650114451369e-08,9.038151960857506e-09,1.2207563832224349e-08,6.447328808882893e-09,7.433257452952871e-09
8.588865363058911,1.0029945681642072e-08,9.024657512401118e-09,1.2187823571051345e-08,6.421357777358955e-09,7.418105765276274e-09
8.598829243990535,9.999535649404366e-09,8.98424976728088e-09,1.2143527370778962e-08,6.406785239257603e-09,7.382604802300183e-09
8.608793124922157,9.952845279760062e-09,8.978386672154676e-09,1.2128961843470502e-08,6.384136765344747e-09,7.366367533205817e-09
8.61875700585378,9.941107150299667e-09,8.933971425329772e-09,1.2072469315231836e-08,6.3705939595141454e-09,7.3451467337713635e-09
8.628720886785402,9.86578813752009e-09,8.903823837550377e-09,1.2033169786041238e-08,6.362344978715882e-09,7.320516648849865e-09
8.638684767717026,9.822653216985208e-09,8.892357585141672e-09,1.1997137356560884e-08,6.3391635448286436e-09,7.300090940843274e-09
8.64864864864865,9.811125768563207e-09,8.838010716525912e-09,1.196974396800804e-08,6.334663454986261e-09,7.28059134527642e-09
8.658612529580271,9.815112070407663e-09,8.836767185577658e-09,1.1948363463319401e-08,6.293334279505458e-09,7.252297754751222e-09
8.668576410511895,9.782738902968487e-09,8.792138780250884e-09,1.1894875689730318e-08,6.290788205300138e-09,7.2471580179123854e-09
8.678540291443516,9.76541465739234e-09,8.79694264252845e-09,1.1866188215941152e-08,6.267742824885286e-09,7.230488014146986e-09
8.68850417237514,9.723572827152274e-09,8.769811454153589e-09,1.1834153832512603e-08,6.254121646783173e-09,7.211988519394131e-09
8.698468053306764,9.687676582605869e-09,8.737109677329457e-09,1.180063031221786e-08,6.2324578495885764e-09,7.1972363589494605e-09
8.708431934238385,9.688630002798074e-09,8.696564514502278e-09,1.177507237533062e-08,6.217269070963894e-09,7.161067347415565e-09
8.718395815170009,9.655863240250486e-09,8.678377239886341e-09,1.1735778611773456e-08,6.196367773134107e-09,7.136794599516118e-09
8.72835969610163,9.597860720656663e-09,8.65065534371986e-09,1.1696765419354054e-08,6.1722338280918715e-09,7.1194869657169474e-09
8.738323577033254,9.584295316698163e-09,8.641403097360826e-09,1.1670076799390318e-08,6.167655148001364e-09,7.096384853024747e-09
8.748287457964878,9.558314281242824e-09,8.623756655513307e-09,1.1690599732209088e-08,6.14668595634379e-09,7.077557323109561e-09
8.7582513388965,9.516197946746626e-09,8.57652129046323e-09,1.1629071188108419e-08,6.137799375199109e-09,7.067794927468483e-09
8.768215219828123,9.523440468691694e-09,8.54768625513143e-09,1.1577566263206436e-08,6.107867048234647e-09,7.048477957245066e-09
8.778179100759745,9.475909973098926e-09,8.531931482413693e-09,1.1555343146712492e-08,6.098848352945927e-09,7.025431616186818e-09
8.788142981691369,9.486468960558616e-09,8.529614831931606e-09,1.154199859420783e-08,6.069249437006469e-09,7.0200793055691355e-09
8.798106862622992,9.43422009319617e-09,8.497630428324162e-09,1.1494340052616502e-08,6.0619868321303625e-09,6.985450448662917e-09
8.808070743554614,9.41120536115344e-09,8.472479840525655e-09,1.1455914183127824e-08,6.0400608196908585e-09,6.968699237773256e-09
8.818034624486238,9.392795062413822e-09,8.449037973560547e-09,1.1436953356246224e-08,6.0229457705763225e-09,6.950900910357364e-09
8.82799850541786,9.337250905919599e-09,8.425894944471897e-09,1.142257527191767e-08,6.0094966436662505e-09,6.924437680141855e-09
8.837962386349483,9.319677434077886e-09,8.399860624719215e-09,1.1347303436731312e-08,5.999312518786263e-09,6.911924959258211e-09
8.847926267281107,9.288582383196283e-09,8.359453240399782e-09,1.1356030384364307e-08,5.982636019345211e-09,6.894516053122887e-09
8.857890148212729,9.280703011114077e-09,8.346280486838412e-09,1.1322155282514545e-08,5.957888824617703e-09,6.871027426595412e-09
8.867854029144352,9.242752179235068e-09,8.324266722893919e-09,1.1263116045374301e-08,5.947123309001256e-09,6.859519691428885e-09
8.877817910075974,9.24337218660986e-09,8.330153125389771e-09,1.1236088043199483e-08,5.930031552674836e-09,6.841447878549816e-09
8.887781791007598,9.204612332965966e-09,8.303427584405418e-09,1.1218730655391895e-08,5.923070682851233e-09,6.8295585336208285e-09
8.89774567193922,9.191671192066628e-09,8.27303776071284e-09,1.1193798354439533e-08,5.907047926394381e-09,6.811770250259194e-09
8.907709552870843,9.186694686396166e-09,8.240035004186086e-09,1.1159034783586398e-08,5.882992231325304e-09,6.778110884467603e-09
8.917673433802467,9.130416575949012e-09,8.221356303189169e-09,1.1122657898204e-08,5.865977143673479e-09,6.7615477247203424e-09
8.927637314734088,9.086965893561702e-09,8.190028947036342e-09,1.1076508433498472e-08,5.85081708622922e-09,6.745857676712952e-09
8.937601195665712,9.067613957296301e-09,8.194038717530655e-09,1.1067841493844669e-08,5.84884242241506e-09,6.722959177382646e-09
8.947565076597334,9.042369773107028e-09,8.164837679635866e-09,1.1073441084982446e-08,5.821757709073405e-09,6.705862723040879e-09
8.957528957528957,9.026483404201854e-09,8.132636854774389e-09,1.1004586802744377e-08,5.807062162216845e-09,6.700063627022453e-09
8.967492838460581,9.026128794338846e-09,8.099689008372093e-09,1.098226206211052e-08,5.786456854964757e-09,6.68076026174332e-09
8.977456719392203,8.989947738639161e-09,8.082434896407365e-09,1.095478718902725e-08,5.778269924534659e-09,6.657841116854174e-09
8.987420600323826,8.987472105322376e-09,8.084739874651215e-09,1.0929671240508226e-08,5.759077766847085e-09,6.652778036002306e-09
8.997384481255448,8.936943706295785e-09,8.059176372739015e-09,1.0881790210720928e-08,5.742102009300536e-09,6.6220187525147795e-09
9.007348362187072,8.92581407672218e-09,8.047492183993101e-09,1.0862501013404314e-08,5.727591629851758e-09,6.605077589462985e-09
9.017312243118695,8.908582977139115e-09,8.007289843189088e-09,1.0836865154087656e-08,5.72188485513076e-09,6.588001633248918e-09
9.027276124050317,8.853398995654815e-09,7.987680465515584e-09,1.0817853745462345e-08,5.704949412474652e-09,6.569371187659587e-09
9.03724000498194,8.832463062156548e-09,7.957697170714895e-09,1.0776243085312324e-08,5.6907389843544435e-09,6.555050686914149e-09
9.047203885913563,8.810568386029998e-09,7.943890955281708e-09,1.0746898699678416e-08,5.671862806088265e-09,6.539900409354566e-09
9.057167766845186,8.81137663459703e-09,7.922770403725327e-09,1.0737167302390468e-08,5.652722375934499e-09,6.518493147201699e-09
9.06713164777681,8.779865459109215e-09,7.899084782173173e-09,1.0688383900711707e-08,5.648731020633478e-09,6.5065557961602315e-09
9.077095528708432,8.780471014452898e-09,7.902796174072539e-09,1.067283088956989e-08,5.626542169804749e-09,6.487245006243464e-09
9.087059409640055,8.740133229002926e-09,7.87463294203416e-09,1.0633827765641686e-08,5.611387164355127e-09,6.47590824435651e-09
9.097023290571677,8.70670194503133e-09,7.858974281904954e-09,1.0589555666966787e-08,5.61015005042046e-09,6.461314665411946e-09
9.1069871715033,8.718873532170905e-09,7.832715444144679e-09,1.0576308808729314e-08,5.582893423669189e-09,6.433144890811183e-09
9.116951052434922,8.677186756121968e-09,7.828393675309404e-09,1.0543606463806769e-08,5.5734226428236296e-09,6.413982106627571e-09
9.126914933366546,8.641190822345425e-09,7.78662139304852e-09,1.0489795532036261e-08,5.550606147752905e-09,6.398398389665681e-09
9.13687881429817,8.626992974274954e-09,7.78716666224941e-09,1.0496496084595307e-08,5.5389360063032075e-09,6.3803045770625275e-09
9.146842695229791,8.60769967185092e-09,7.75415110984168e-09,1.0494081064045015e-08,5.52722922900733e-09,6.367679104428253e-09
9.156806576161415,8.559418153748689e-09,7.719338285572362e-09,1.0445475926393209e-08,5.5117030681670556e-09,6.355851860593205e-09
9.166770457093037,8.569093873125693e-09,7.698582565072963e-09,1.0410184074988294e-08,5.4974779813079694e-09,6.341149508141336e-09
9.17673433802466,8.54261732592532e-09,7.68581470099085e-09,1.0395092073678274e-08,5.479155078370829e-09,6.3172344626608875e-09
9.186698218956284,8.527323790505134e-09,7.68329035868e-09,1.0366548841696245e-08,5.477114851484995e-09,6.310963277063062e-09
9.196662099887906,8.504296693305872e-09,7.651709839863187e-09,1.0314866843454763e-08,5.454420136362573e-09,6.283920079316444e-09
9.20662598081953,8.485904019744728e-09,7.644116572078556e-09,1.0299564509766907e-08,5.4377454786402845e-09,6.272175766067908e-09
9.216589861751151,8.45246070941579e-09,7.61420384981814e-09,1.0271628864622716e-08,5.430984231625911e-09,6.253946475965368e-09
9.226553742682775,8.413582191886451e-09,7.592712257138022e-09,1.0281921751693907e-08,5.41406146880729e-09,6.234143725000772e-09
9.236517623614398,8.39622734719807e-09,7.586119894098656e-09,1.0219909606798223e-08,5.405303091521558e-09,6.231292872265708e-09
9.24648150454602,8.386619520904635e-09,7.553298519032748e-09,1.0196204675902078e-08,5.397254471587564e-09,6.212344202127555e-09
9.256445385477644,8.384674055528918e-09,7.535321917454663e-09,1.0193906452933476e-08,5.3702246945671314e-09,6.193402087768871e-09
9.266409266409266,8.36681938080887e-09,7.529945517170684e-09,1.0145510368328133e-08,5.3623141854823114e-09,6.1813331856005586e-09
9.27637314734089,8.349278580499846e-09,7.514921415498989e-09,1.0125755009439139e-08,5.341615076130162e-09,6.162171554328737e-09
9.286337028272513,8.32520518707705e-09,7.49068683329122e-09,1.010718236603667e-08,5.334917250772872e-09,6.149221786012828e-09
9.296300909204135,8.307945957399763e-09,7.47512195264121e-09,1.0060602088559669e-08,5.328857674015458e-09,6.134997258851284e-09
9.306264790135758,8.274787512055939e-09,7.446707815638177e-09,1.0042016521927566e-08,5.308485269898203e-09,6.115840949298079e-09
9.31622867106738,8.245041110004515e-09,7.4462846029335306e-09,1.00267944197547e-08,5.295742892961635e-09,6.0967930900565265e-09
9.326192551999004,8.21588599581733e-09,7.406576913972927e-09,9.98569874382768e-09,5.282112499237813e-09,6.083907950997181e-09
9.336156432930627,8.204703490606775e-09,7.406337030237234e-09,9.968345860794119e-09,5.266333957445707e-09,6.067027364284491e-09
9.346120313862249,8.19234688966015e-09,7.382852555215597e-09,9.962561966806821e-09,5.2533956534169064e-09,6.048253156809933e-09
9.356084194793873,8.148805378167949e-09,7.3635495872050604e-09,9.920327685429914e-09,5.244603918026035e-09,6.041389464922175e-09
9.366048075725494,8.148894764693735e-09,7.331451240160155e-09,9.896489370434692e-09,5.228081726348738e-09,6.028741245629358e-09
9.376011956657118,8.137907585289733e-09,7.318379593152081e-09,9.881424038149736e-09,5.216268179955944e-09,6.0099924375264305e-09
9.38597583758874,8.120421628024434e-09,7.309434076377097e-09,9.847660640765265e-09,5.208984890764962e-09,5.998981619435006e-09
9.395939718520363,8.086761610657954e-09,7.284534868851825e-09,9.820732422512255e-09,5.1959234572980585e-09,5.977456395574041e-09
9.405903599451987,8.082630116134285e-09,7.274979536812353e-09,9.798824787956089e-09,5.177870510906462e-09,5.9699211810576644e-09
9.415867480383609,8.042166087624144e-09,7.261670064888105e-09,9.781285935043897e-09,5.171544576878406e-09,5.953095144552281e-09
9.425831361315232,8.020746240560133e-09,7.2305338190531846e-09,9.77359464607211e-09,5.153583355197603e-09,5.936297819989463e-09
9.435795242246854,8.002179438460264e-09,7.2217409248252074e-09,9.72632689001642e-09,5.145251618278176e-09,5.9273555779772856e-09
9.445759123178478,7.979692976494185e-09,7.199868989256276e-09,9.704262917584245e-09,5.135236599755067e-09,5.9095158710413175e-09
9.455723004110101,7.97779555246588e-09,7.177144888239954e-09,9.69366508493005e-09,5.107202782697249e-09,5.896028965295422e-09
9.465686885041723,7.969720421282283e-09,7.174920505453991e-09,9.648293013871584e-09,5.108072341551683e-09,5.883771511811167e-09
9.475650765973347,7.929973810606497e-09,7.166240385046173e-09,9.640851324938742e-09,5.091160988578384e-09,5.865029425044578e-09
9.485614646904969,7.903384424542468e-09,7.142481613832111e-09,9.612758577312276e-09,5.0755559257112386e-09,5.8545840521150875e-09
9.495578527836592,7.911388123048068e-09,7.123997632084365e-09,9.591454230538063e-09,5.056126384894462e-09,5.843476651426305e-09
9.505542408768216,7.874548395496825e-09,7.089576046122157e-09,9.554523554529156e-09,5.0520109216894545e-09,5.826091765636525e-09
9.515506289699838,7.856910413667684e-09,7.086350397587583e-09,9.533712076019545e-09,5.0358233633347374e-09,5.81079087469887e-09
9.525470170631461,7.82554484692324e-09,7.057208851722305e-09,9.509646854611124e-09,5.028507565583312e-09,5.796734373108107e-09
9.535434051563083,7.810037697157641e-09,7.0435661000713235e-09,9.49258857759361e-09,5.019863123114573e-09,5.775277231297516e-09
9.545397932494707,7.804180607089521e-09,7.025612045090715e-09,9.487823741492235e-09,5.008700788720092e-09,5.764655050940897e-09
9.55536181342633,7.766123528710391e-09,7.012466024342281e-09,9.451780803941569e-09,4.998806052594549e-09,5.756744374499179e-09
9.565325694357952,7.770302760155454e-09,6.982018402309826e-09,9.431831658624231e-09,4.979707970087821e-09,5.746632641164837e-09
9.575289575289576,7.745749199757879e-09,6.97741187337374e-09,9.402802943536683e-09,4.964713399187188e-09,5.727532760782401e-09
9.585253456221198,7.726540950167557e-09,6.970006535501028e-09,9.40049954765873e-09,4.958699856321114e-09,5.717321936299441e-09
9.595217337152821,7.72296221960288e-09,6.933037032389786e-09,9.377158411061065e-09,4.9452382725736295e-09,5.6943495418307305e-09
9.605181218084443,7.690379155815891e-09,6.927546857646899e-09,9.350999144201675e-09,4.939280967143488e-09,5.68889048070475e-09
9.615145099016067,7.668708619775768e-09,6.9201207825657414e-09,9.316562116149439e-09,4.922971829313435e-09,5.675318223439647e-09
9.62510897994769,7.632594742439389e-09,6.892596834511833e-09,9.304043004203008e-09,4.916350758043443e-09,5.656993150480875e-09
9.635072860879312,7.638195209472809e-09,6.866559079372524e-09,9.286192360667236e-09,4.903548683875924e-09,5.651842578891624e-09
9.645036741810936,7.605330387906099e-09,6.850194440080323e-09,9.247335756450613e-09,4.891726989361752e-09,5.63455324315616e-09
9.655000622742557,7.597211770119364e-09,6.8388899102731205e-09,9.254694550247448e-09,4.869946254847174e-09,5.618714027669381e-09
9.664964503674181,7.57304999024562e-09,6.830957280589786e-09,9.221719611787436e-09,4.861506014003866e-09,5.6113868688440344e-09
9.674928384605805,7.548307255644146e-09,6.824035753811654e-09,9.20680677468205e-09,4.859560089866964e-09,5.597206487478476e-09
9.684892265537426,7.553750894957156e-09,6.792325107991506e-09,9.17264075903664e-09,4.847653065792291e-09,5.5868614371779704e-09
9.69485614646905,7.529259755605906e-09,6.792220870404584e-09,9.149708174210334e-09,4.831603003675334e-09,5.573254664096366e-09
9.704820027400672,7.506024731834796e-09,6.754927213257665e-09,9.126651173334062e-09,4.82235676672946e-09,5.561087171481368e-09
9.714783908332295,7.470068237028937e-09,6.762538027372807e-09,9.110320747568846e-09,4.810287716888226e-09,5.5455327737003115e-09
9.724747789263919,7.4790620642882e-09,6.721323636649622e-09,9.075911840134553e-09,4.798209028843567e-09,5.532804621149178e-09
9.73471167019554,7.458007159268368e-09,6.7229156834107485e-09,9.066552074197115e-09,4.789424265703085e-09,5.5122662486976145e-09
9.744675551127164,7.444129931556274e-09,6.697807042521118e-09,9.064060381667964e-09,4.780427996130846e-09,5.504464509255579e-09
9.754639432058786,7.407833280277136e-09,6.694119630957359e-09,9.033315145528112e-09,4.773991151737407e-09,5.494159267570926e-09
9.76460331299041,7.3956094060144584e-09,6.671325995618003e-09,9.017098003637094e-09,4.75208675562715e-09,5.485969157019759e-09
9.774567193922033,7.386017540019947e-09,6.641198477996587e-09,8.9908289584733e-09,4.745643581390953e-09,5.46619099301383e-09
9.784531074853655,7.377366972897872e-09,6.657884037775678e-09,8.978655239312296e-09,4.734800448432397e-09,5.4633979465487446e-09
9.794494955785279,7.370213868398846e-09,6.603026085668645e-09,8.94871374989521e-09,4.723527711908603e-09,5.440928508128017e-09
9.8044588367169,7.319303799701565e-09,6.614167186479295e-09,8.941615111343023e-09,4.710051370085875e-09,5.4349905250607476e-09
9.814422717648524,7.319933779723508e-09,6.588480059136237e-09,8.907563690960649e-09,4.704693838523283e-09,5.422005616393615e-09
9.824386598580148,7.283521919646154e-09,6.578696910747733e-09,8.888648319663729e-09,4.691006006867183e-09,5.404085456783603e-09
9.83435047951177,7.264233041080723e-09,6.5512201731313946e-09,8.880819939600058e-09,4.680848834413647e-09,5.397390509633304e-09
9.844314360443393,7.249479465843809e-09,6.5192454959692175e-09,8.842094910173732e-09,4.67783522896286e-09,5.382457287099662e-09
9.854278241375015,7.238394590518034e-09,6.516534843236e-09,8.834092011255841e-09,4.650893192530918e-09,5.366302078943792e-09
9.864242122306639,7.232830828246941e-09,6.5140572033328055e-09,8.805724797857972e-09,4.651209491617705e-09,5.363092773085493e-09
9.87420600323826,7.228291713164972e-09,6.519412346783592e-09,8.784471098270826e-09,4.637368068665661e-09,5.3447582424182485e-09
9.884169884169884,7.17138623783886e-09,6.4858625849399976e-09,8.771741290576207e-09,4.625564745739967e-09,5.33641691084744e-09
9.894133765101508,7.185037304933224e-09,6.480058476514724e-09,8.7567490201521e-09,4.6160950576334165e-09,5.325328908751088e-09
9.90409764603313,7.149211704268951e-09,6.444548126696802e-09,8.726027051480342e-09,4.6082791720962295e-09,5.3122116537409346e-09
9.914061526964753,7.151070388132299e-09,6.449867807905252e-09,8.706210173688031e-09,4.601316102079321e-09,5.29608135784358e-09
9.924025407896375,7.135466750130335e-09,6.418560756665932e-09,8.672294729302512e-09,4.5851710647550725e-09,5.286431510786978e-09
9.933989288827998,7.112910361657092e-09,6.414381768781588e-09,8.660827148254223e-09,4.578490457475128e-09,5.265659583048388e-09
9.943953169759622,7.109106344702988e-09,6.394497820475044e-09,8.66194830236305e-09,4.566835909684437e-09,5.257814584796245e-09
9.953917050691244,7.075425606736647e-09,6.396721023299557e-09,8.63391974138606e-09,4.556554530633193e-09,5.251314955205312e-09
9.963880931622867,7.098473056171372e-09,6.375516378015746e-09,8.620440320635155e-09,4.545201688259715e-09,5.2412340445814224e-09
9.97384481255449,7.02878149985185e-09,6.353818946049335e-09,8.577792741850031e-09,4.5356600516946474e-09,5.2239380251077906e-09
9.983808693486113,7.054755392110028e-09,6.355928234787664e-09,8.566883603488999e-09,4.526444348280998e-09,5.2223529340727e-09
9.993772574417736,7.034989149321135e-09,6.325029756403684e-09,8.559379165062939e-09,4.515378769081537e-09,5.203544866187769e-09
10.003736455349358,7.0051221143195285e-09,6.318221558791181e-09,8.549398077368647e-09,4.4992678457385976e-09,5.192067048637126e-09
10.013700336280982,6.993509080951416e-09,6.297360889488018e-09,8.521679028552432e-09,4.498421985530375e-09,5.183191173886756e-09
10.023664217212604,6.969976314276038e-09,6.285361149761235e-09,8.49887578449885e-09,4.4893496741939885e-09,5.168056474767332e-09
10.033628098144227,6.952280084822368e-09,6.275990781653253e-09,8.473136800149885e-09,4.473041036543989e-09,5.1631955989192306e-09
10.04359197907585,6.954083449887387e-09,6.243904293612024e-09,8.470176853415598e-09,4.470815774629648e-09,5.147520108880869e-09
10.053555860007473,6.939193217277391e-09,6.220209081902748e-09,8.455481356992979e-09,4.4485755364641846e-09,5.1341736007039015e-09
10.063519740939096,6.9045283430201e-09,6.231323440084444e-09,8.417307686719217e-09,4.451967629551262e-09,5.130128236990441e-09
10.073483621870718,6.891940520326199e-09,6.22907562209278e-09,8.408435958650804e-09,4.438951769992703e-09,5.113464279747198e-09
10.083447502802342,6.885364667182907e-09,6.194740341464251e-09,8.393443744672374e-09,4.426732984955619e-09,5.108248924065571e-09
10.093411383733963,6.86573551906046e-09,6.206104830048629e-09,8.364026760002024e-09,4.415422397333715e-09,5.0943701564410905e-09
10.103375264665587,6.840881348096062e-09,6.155156266988252e-09,8.346141742796118e-09,4.408659853295772e-09,5.080741273271385e-09
10.11333914559721,6.816361057030792e-09,6.167429912295497e-09,8.34147995866804e-09,4.392707020814052e-09,5.06559814224325e-09
10.123303026528832,6.845625163183675e-09,6.148841734796519e-09,8.301868643373303e-09,4.387936402992477e-09,5.056309634543911e-09
10.133266907460456,6.826063422549448e-09,6.13769974187851e-09,8.292870680449208e-09,4.382555869787773e-09,5.044447514151023e-09
10.143230788392078,6.799056058674467e-09,6.124191042526775e-09,8.284013187235605e-09,4.3765237350375e-09,5.0325242508137795e-09
10.153194669323701,6.783342146085233e-09,6.136233776957658e-09,8.266662541733572e-09,4.357835302599094e-09,5.02615254913599e-09
10.163158550255325,6.7592873710745976e-09,6.092885389269178e-09,8.25238553377953e-09,4.354180558369615e-09,5.014526825143398e-09
10.173122431186947,6.7601369605006e-09,6.084072882382398e-09,8.228895379989909e-09,4.342884643518735e-09,5.003037324936914e-09
10.18308631211857,6.757339934128147e-09,6.0791782331925675e-09,8.207428854382582e-09,4.329615976094694e-09,5.000766848676262e-09
10.193050193050192,6.747933821330679e-09,6.044469356315659e-09,8.17887505052625e-09,4.32195246195801e-09,4.98240165154018e-09
10.203014073981816,6.704351273213494e-09,6.055951918009983e-09,8.191351497686195e-09,4.3104676370466175e-09,4.97249093286418e-09
10.21297795491344,6.724339029124717e-09,6.038882561669942e-09,8.150015267880342e-09,4.309352914391284e-09,4.963541718288936e-09
10.222941835845061,6.682979691273067e-09,6.0326139980868664e-09,8.125725911027719e-09,4.300168787520875e-09,4.94898729376742e-09
10.232905716776685,6.64358163530397e-09,6.01142088146283e-09,8.118177687388712e-09,4.2867044110039546e-09,4.940511430780943e-09
10.242869597708307,6.670656876802403e-09,5.987727478767147e-09,8.111383977363101e-09,4.284199696739456e-09,4.929808675175308e-09
10.25283347863993,6.657076482777239e-09,5.969006981368985e-09,8.095564167616419e-09,4.257587998064544e-09,4.912797129996933e-09
10.262797359571554,6.633530329613998e-09,5.970682185378816e-09,8.073183996285401e-09,4.259731065849931e-09,4.908586486984126e-09
10.272761240503176,6.615251695545426e-09,5.9691833774239185e-09,8.042646274670773e-09,4.253064309912747e-09,4.8967175823093845e-09
10.2827251214348,6.605614014773246e-09,5.9279943809829896e-09,8.039104019238393e-09,4.234040472698569e-09,4.893745945824019e-09
10.292689002366421,6.594476386734835e-09,5.9443335773892775e-09,8.012856271326878e-09,4.2299402595347054e-09,4.881444154058816e-09
10.302652883298045,6.5819094223824485e-09,5.8961103058502025e-09,7.989139364617863e-09,4.226067716122774e-09,4.865387828618778e-09
10.312616764229668,6.583740985199183e-09,5.914457589037479e-09,7.978275660429985e-09,4.213022552306736e-09,4.852775934059946e-09
10.32258064516129,6.531905795112871e-09,5.8974258845538115e-09,7.952805119527738e-09,4.20289699593553e-09,4.842634791840295e-09
10.332544526092914,6.517022269009505e-09,5.8814235592962925e-09,7.937420891954342e-09,4.19943459126284e-09,4.833216934100438e-09
10.342508407024535,6.526039751703617e-09,5.8797964670295635e-09,7.926027009841235e-09,4.190243907698534e-09,4.822583331913183e-09
10.352472287956159,6.514051170204487e-09,5.878482965965475e-09,7.918835727955846e-09,4.176386145319424e-09,4.817124898982366e-09
10.36243616888778,6.4986731458004305e-09,5.850731867518817e-09,7.894472659576355e-09,4.177554137802702e-09,4.8040408792367055e-09
10.372400049819404,6.488076002196238e-09,5.8454897572026936e-09,7.87692967621597e-09,4.155827974539911e-09,4.7931230360190866e-09
10.382363930751028,6.473141828615174e-09,5.824780883968269e-09,7.86000782328289e-09,4.154657177843269e-09,4.7905810469118065e-09
10.39232781168265,6.465173131188406e-09,5.801752033708543e-09,7.844266133353669e-09,4.1451896865734096e-09,4.771536055593382e-09
10.402291692614273,6.464031485718281e-09,5.822442691822643e-09,7.845794927164984e-09,4.130415312736424e-09,4.7619781571382944e-09
10.412255573545895,6.464073259573858e-09,5.808262729052051e-09,7.811271044570467e-09,4.129450600055048e-09,4.757324326060203e-09
10.422219454477519,6.423836332717064e-09,5.787236719931299e-09,7.788879240379985e-09,4.123606606039674e-09,4.742508903733733e-09
10.432183335409142,6.40106298739688e-09,5.765064037061546e-09,7.767387781756496e-09,4.1105335371054e-09,4.738068793562334e-09
10.442147216340764,6.3413177596363e-09,5.747662144994906e-09,7.768042070223993e-09,4.108802172398556e-09,4.728384638087374e-09
10.452111097272388,6.378070699854251e-09,5.729800493084828e-09,7.761638607045556e-09,4.089589075757069e-09,4.714617673194997e-09
10.46207497820401,6.368631292188363e-09,5.712980473567442e-09,7.72706605402605e-09,4.089317335881616e-09,4.705349155967439e-09
10.472038859135633,6.363829064036432e-09,5.7140070924099624e-09,7.720642165119066e-09,4.082575105860981e-09,4.69686343998555e-09
10.482002740067257,6.374861780526481e-09,5.6822456888240775e-09,7.715535591196332e-09,4.061824909920434e-09,4.6928354468258845e-09
10.491966620998879,6.298259250671054e-09,5.693849711270166e-09,7.684639855461626e-09,4.061920804799949e-09,4.683333409230752e-09
10.501930501930502,6.282675333408776e-09,5.6518684493257735e-09,7.660595457965499e-09,4.053007810464422e-09,4.671818599980122e-09
10.511894382862124,6.302523421155227e-09,5.662798730781757e-09,7.656689816574243e-09,4.037460712945066e-09,4.658932064308534e-09
10.521858263793748,6.34190457131797e-09,5.648052858679501e-09,7.634320330751383e-09,4.033422869870493e-09,4.65008612492069e-09
10.531822144725371,6.2718357942898105e-09,5.67143681470819e-09,7.617266960856317e-09,4.027947506648912e-09,4.645616882402088e-09
10.541786025656993,6.276345942220159e-09,5.6549978512113516e-09,7.604176349818036e-09,4.0267057479241166e-09,4.631389990222435e-09
10.551749906588617,6.223009309065663e-09,5.661156406631744e-09,7.596817087932331e-09,4.004882085550472e-09,4.625206411477288e-09
10.561713787520238,6.227436102899966e-09,5.618049234851007e-09,7.577287837386002e-09,4.006401832527474e-09,4.611914519929889e-09
10.571677668451862,6.23538127256135e-09,5.617911910779286e-09,7.566998067229978e-09,3.9965790839535415e-09,4.597695802508194e-09
10.581641549383484,6.220642587460903e-09,5.5955982880499205e-09,7.55768705012857e-09,3.9885311321132016e-09,4.597766966759659e-09
10.591605430315107,6.207840797625671e-09,5.5794348728624585e-09,7.515681892413595e-09,3.977270871542165e-09,4.578953995995272e-09
10.601569311246731,6.185934915875643e-09,5.576372739030312e-09,7.528468646021227e-09,3.969653038590669e-09,4.570646745556942e-09
10.611533192178353,6.149812540043448e-09,5.547561613124984e-09,7.504841417926639e-09,3.966884815408098e-09,4.56415972332787e-09
10.621497073109976,6.175362196388895e-09,5.514557947502998e-09,7.482897092201336e-09,3.95837515720872e-09,4.5539473131955635e-09
10.631460954041598,6.151929107957309e-09,5.530409014723741e-09,7.461430811124919e-09,3.948343041635471e-09,4.5508811051758e-09
10.641424834973222,6.150206152043979e-09,5.52226470647432e-09,7.466062343866816e-09,3.949055963245119e-09,4.539799651558772e-09
10.651388715904845,6.127722191614428e-09,5.508425537084008e-09,7.460929354732675e-09,3.924422007368092e-09,4.532256572126209e-09
10.661352596836467,6.086075586939298e-09,5.506133477644044e-09,7.4310079477240015e-09,3.921056652750566e-09,4.519375207491086e-09
10.671316477768091,6.071494003739118e-09,5.4881700185524994e-09,7.420459064593029e-09,3.920788877893587e-09,4.507966979097923e-09
10.681280358699713,6.11882847800107e-09,5.479609774884255e-09,7.425657355576366e-09,3.898676114960467e-09,4.5023386429972965e-09
10.691244239631336,6.0995619319740406e-09,5.486522838140846e-09,7.398102243673125e-09,3.908972331150025e-09,4.495932387136059e-09
10.70120812056296,6.0441952577803215e-09,5.453431098536285e-09,7.3684907062188624e-09,3.893502259328078e-09,4.489095100954172e-09
10.711172001494582,6.042028735794662e-09,5.447390434268077e-09,7.360796315706889e-09,3.882142975175752e-09,4.478165665972102e-09
10.721135882426205,6.0257311700455955e-09,5.434298678750753e-09,7.346175549821105e-09,3.874332685551929e-09,4.469874423917705e-09
10.731099763357827,6.031463864476674e-09,5.4108463132513245e-09,7.3280785580051055e-09,3.8740242745616864e-09,4.464168986559557e-09
10.74106364428945,5.988260604866619e-09,5.413384705472128e-09,7.311153573935465e-09,3.87030461125842e-09,4.450250173685344e-09
10.751027525221074,6.027464717716322e-09,5.429500166225975e-09,7.3065687804948714e-09,3.850803372414849e-09,4.4471465657655815e-09
10.760991406152696,5.962821308472003e-09,5.400855897058976e-09,7.277343880383663e-09,3.847828436139735e-09,4.4383106828872415e-09
10.77095528708432,6.0072149692714375e-09,5.412295519220313e-09,7.278796318609764e-09,3.8367557080539646e-09,4.422372102281847e-09
10.780919168015942,5.953167029711691e-09,5.345020222985274e-09,7.272638144644074e-09,3.8371144467774424e-09,4.422725934640127e-09
10.790883048947565,5.969263495094157e-09,5.342275755636487e-09,7.236576332998534e-09,3.827152579729987e-09,4.405644026262468e-09
10.800846929879189,5.949630511993515e-09,5.3398123209629685e-09,7.253418286443354e-09,3.818090390959912e-09,4.396666889211657e-09
10.81081081081081,5.935614073287857e-09,5.328796652166274e-09,7.2253181319141805e-09,3.815838354196699e-09,4.3842077880530195e-09
10.820774691742434,5.913170269668661e-09,5.3271011153723786e-09,7.228551901352443e-09,3.806053322892905e-09,4.3772113753779025e-09
10.830738572674056,5.853780004598654e-09,5.3327581655642274e-09,7.1864429805970175e-09,3.795786898540981e-09,4.377295433759087e-09
10.84070245360568,5.866259413835765e-09,5.329207377101089e-09,7.190687963584806e-09,3.796630982303067e-09,4.370736449172204e-09
10.850666334537301,5.866329583396097e-09,5.3390024573799894e-09,7.166709103128298e-09,3.775615574395998e-09,4.363977000348343e-09
10.860630215468925,5.883663042787256e-09,5.297460577415766e-09,7.133786356306761e-09,3.773069460620448e-09,4.360385834095558e-09
10.870594096400549,5.809011185520711e-09,5.263256240933405e-09,7.1547613649582886e-09,3.769382991332263e-09,4.348540412717747e-09
10.88055797733217,5.884658403013304e-09,5.2347801294329255e-09,7.146604677157754e-09,3.7541632006028095e-09,4.337011380066015e-09
10.890521858263794,5.842868345708905e-09,5.222648335716357e-09,7.125234336236898e-09,3.75379903910573e-09,4.326236114045311e-09
10.900485739195416,5.880910252787974e-09,5.231478983018309e-09,7.0948432235922206e-09,3.741498827744811e-09,4.322362510075391e-09
10.91044962012704,5.8127348634381475e-09,5.2217973800180125e-09,7.077657610611692e-09,3.732814070376506e-09,4.3091659627647045e-09
10.920413501058663,5.819315931821801e-09,5.227634578831808e-09,7.068184990680545e-09,3.730712578211917e-09,4.305185628496901e-09
10.930377381990285,5.800554599846416e-09,5.20064521347714e-09,7.057397972557237e-09,3.726477843008808e-09,4.303594064489936e-09
10.940341262921908,5.794884863062658e-09,5.179629431429866e-09,7.0381071121850645e-09,3.7204300415913056e-09,4.285729292618481e-09
10.95030514385353,5.781731994720985e-09,5.225075169907681e-09,7.024960468482137e-09,3.7054081347390344e-09,4.2777386092273665e-09
10.960269024785154,5.765656131607722e-09,5.172425800477556e-09,7.020793821661044e-09,3.7063669699581565e-09,4.273342096156168e-09
10.970232905716777,5.7673644547415225e-09,5.196274865436182e-09,7.0253229149738406e-09,3.6919584931015714e-09,4.257275608487837e-09
10.9801967866484,5.716754004013001e-09,5.159364068323188e-09,7.02295477590155e-09,3.696374973679486e-09,4.2578136100309464e-09
10.990160667580023,5.736457581618357e-09,5.13389609307558e-09,6.991590763100796e-09,3.6886624706522596e-09,4.245129815781181e-09
11.000124548511645,5.70121198432714e-09,5.175883310107448e-09,6.9872060559628194e-09,3.6736289424823505e-09,4.2395548993002695e-09
11.010088429443268,5.692607351385822e-09,5.145255484038074e-09,6.952754348495628e-09,3.671361066010727e-09,4.223485090909133e-09
11.020052310374892,5.68279610122321e-09,5.1171337387927185e-09,6.958402210073044e-09,3.662602327645316e-09,4.213200578534775e-09
11.030016191306514,5.696525663799923e-09,5.128290020526016e-09,6.923191158776787e-09,3.6584356935380323e-09,4.20139990107227e-09
11.039980072238137,5.639754875150831e-09,5.1024187037331425e-09,6.9186916237819215e-09,3.6526160826780486e-09,4.199572715282009e-09
11.049943953169759,5.713776615490695e-09,5.139202335494819e-09,6.875395908109744e-09,3.6383783725982996e-09,4.1925839649328174e-09
11.059907834101383,5.648718661294816e-09,5.089404327884584e-09,6.875001119721816e-09,3.628968195297654e-09,4.191952035204081e-09
11.069871715033004,5.634620953016202e-09,5.0155848213914945e-09,6.878800660733693e-09,3.6290498786952035e-09,4.177855705755602e-09
11.079835595964628,5.692234390027108e-09,5.070578761523842e-09,6.882467203874623e-09,3.6164360413732217e-09,4.174110138423249e-09
11.089799476896252,5.5783111160472645e-09,5.035413704850913e-09,6.8861256677306205e-09,3.6135216304583087e-09,4.158283025603301e-09
11.099763357827873,5.648122549089402e-09,5.05175999412343e-09,6.8458226989906935e-09,3.600682601098003e-09,4.160600608320877e-09
11.109727238759497,5.658528795174475e-09,5.035489770525611e-09,6.823516654487317e-09,3.597063000295318e-09,4.1505859183082985e-09
11.119691119691119,5.593614968610054e-09,5.0539247967095815e-09,6.815433749220856e-09,3.599790641146165e-09,4.14807059216066e-09
11.129655000622742,5.54731277295057e-09,5.078441708582005e-09,6.757868011467424e-09,3.5875148410822515e-09,4.152946304443786e-09
11.139618881554366,5.525148891236944e-09,5.028344577186009e-09,6.780989422622339e-09,3.5773462298144785e-09,4.138479879104362e-09
11.149582762485988,5.6081661518054066e-09,5.00276175992303e-09,6.763039263784183e-09,3.5674158041309557e-09,4.134165801829154e-09
11.159546643417611,5.613459104227637e-09,4.966231687789549e-09,6.7509528811843495e-09,3.573909179320326e-09,4.1164523296191686e-09
11.169510524349233,5.587441549061402e-09,4.992447435851701e-09,6.736774300543612e-09,3.560334237610684e-09,4.112498080642111e-09
11.179474405280857,5.5159289661635625e-09,4.986323333924734e-09,6.748428015273678e-09,3.5637204682536906e-09,4.111862376022171e-09
11.18943828621248,5.474098529909643e-09,4.977415805661615e-09,6.730034985475606e-09,3.5486357594903728e-09,4.103063993493716e-09
11.199402167144102,5.5980394617072726e-09,4.968447464640192e-09,6.721756477396966e-09,3.5371443494913445e-09,4.0932263063953055e-09
11.209366048075726,5.466695029954738e-09,4.969220987502692e-09,6.699449219360303e-09,3.5361143071841433e-09,4.08512825843534e-09
11.219329929007348,5.564512997771893e-09,4.953636552530015e-09,6.683504077940643e-09,3.530698133785958e-09,4.078037276481623e-09
11.229293809938971,5.451538499959628e-09,4.8850639017490445e-09,6.684173675205443e-09,3.524343706268811e-09,4.055789735973339e-09
11.239257690870595,5.457970744897667e-09,4.9208643026662335e-09,6.691423111494271e-09,3.5164757216757676e-09,4.047818589736846e-09
11.249221571802217,5.510451878166023e-09,4.940710079688851e-09,6.621462023410714e-09,3.517942359800404e-09,4.040822818320022e-09
11.25918545273384,5.459500347544816e-09,4.945410506055986e-09,6.6457509708963884e-09,3.49429955807087e-09,4.047717213074441e-09
11.269149333665462,5.415929022167239e-09,4.931226442424748e-09,6.640826621145569e-09,3.502628578034987e-09,4.034370595852014e-09
11.279113214597086,5.405560729836689e-09,4.9212663197126276e-09,6.636619474720207e-09,3.492687727905872e-09,4.019930981202632e-09
11.28907709552871,5.470860185876489e-09,4.870866995182755e-09,6.622356731205441e-09,3.4877767949621114e-09,4.004828575341363e-09
11.299040976460331,5.423193640057225e-09,4.8727829135093106e-09,6.617092262276968e-09,3.47236561887775e-09,4.007047951598036e-09
11.309004857391955,5.451458124580842e-09,4.8803550646373675e-09,6.594819114570286e-09,3.462128354936116e-09,3.992248322454578e-09
11.318968738323576,5.409520367148606e-09,4.841235821180688e-09,6.577805387264304e-09,3.4801147209925843e-09,3.997543750343867e-09
11.3289326192552,5.4238047266969284e-09,4.83388002896082e-09,6.5526258672799865e-09,3.458959902711572e-09,4.000712354457857e-09
11.338896500186822,5.37783359307457e-09,4.868337504973268e-09,6.526667621609942e-09,3.451288599936482e-09,3.9802109271987235e-09
11.348860381118445,5.361660552696026e-09,4.827077150428357e-09,6.542506461249622e-09,3.4497403711755286e-09,3.985425375887138e-09
11.358824262050069,5.354386421655284e-09,4.808196298316706e-09,6.513328192163692e-09,3.451612111262561e-09,3.9736916560592625e-09
11.36878814298169,5.33169736853599e-09,4.759275991717207e-09,6.459488339627837e-09,3.4312145576296898e-09,3.957763801197622e-09
11.378752023913314,5.366001362363315e-09,4.77290990867977e-09,6.529471974217917e-09,3.433594620313234e-09,3.962708488124766e-09
11.388715904844936,5.276603128866381e-09,4.861008992883067e-09,6.475653384050085e-09,3.420478551417936e-09,3.953830275378876e-09
11.39867978577656,5.365052855482279e-09,4.807386796821523e-09,6.494863146055043e-09,3.4208977704079686e-09,3.951710094869671e-09
11.408643666708183,5.328756299559994e-09,4.79945575143706e-09,6.448861807988764e-09,3.4137948387586717e-09,3.936308574764421e-09
11.418607547639805,5.354305461874003e-09,4.774576364860484e-09,6.426323765267098e-09,3.40349732896246e-09,3.92474539980754e-09
11.428571428571429,5.32229081721606e-09,4.7077387547800395e-09,6.432900584277237e-09,3.407256749901153e-09,3.913468229917436e-09
11.43853530950305,5.302312892279894e-09,4.730027769041401e-09,6.4129003012720935e-09,3.3905809368749192e-09,3.907459499455411e-09
11.448499190434674,5.244138057206784e-09,4.81028354556487e-09,6.3680086243892315e-09,3.3852619647866006e-09,3.8926557945307e-09
11.458463071366298,5.277378154702292e-09,4.744855968079164e-09,6.373838599190246e-09,3.3839521877793573e-09,3.890636332095104e-09
11.46842695229792,5.315300205541015e-09,4.777870272862497e-09,6.39074671555118e-09,3.3748764852034746e-09,3.8932260000280925e-09
11.478390833229543,5.262793843787715e-09,4.787537072585198e-09,6.373069049339326e-09,3.369352780172625e-09,3.8765051047457006e-09
11.488354714161165,5.2456354093956045e-09,4.741236327010017e-09,6.371512781137686e-09,3.3661981455461585e-09,3.864157331413167e-09
11.498318595092789,5.197130493713467e-09,4.7509791990171215e-09,6.298033727359307e-09,3.3431310582659837e-09,3.868351604200482e-09
11.508282476024412,5.255546289125261e-09,4.7218213681376995e-09,6.346977298829837e-09,3.358875037896936e-09,3.870063506107669e-09
11.518246356956034,5.2140978673861025e-09,4.7217027057233276e-09,6.307826728140607e-09,3.359889433431753e-09,3.845995203507979e-09
11.528210237887658,5.1865693253362315e-09,4.724290512877287e-09,6.34887775338918e-09,3.3337445408194664e-09,3.860970654363125e-09
11.53817411881928,5.226007228957258e-09,4.696290642765965e-09,6.319541723718096e-09,3.3226883641759683e-09,3.86468092964688e-09
11.548137999750903,5.165464792845674e-09,4.64362468327023e-09,6.290769603628672e-09,3.3344540890202935e-09,3.8619396421787806e-09
11.558101880682525,5.1888031663167955e-09,4.60561636763451e-09,6.30976481706617e-09,3.347452406327956e-09,3.869171121999684e-09
11.568065761614148,5.2119101830865025e-09,4.676812560991257e-09,6.297179892527417e-09,3.301749629741991e-09,3.8507610489008804e-09
11.578029642545772,5.147893343060698e-09,4.689879350272349e-09,6.295451095170045e-09,3.3119059312708433e-09,3.832515504995115e-09
11.587993523477394,5.155040796138842e-09,4.694377933024023e-09,6.347216968015188e-09,3.3063065867911433e-09,3.816417586460618e-09
11.597957404409017,5.165750615284727e-09,4.655713901274944e-09,6.2411660149155465e-09,3.3055530589287395e-09,3.802697386206147e-09
11.60792128534064,5.141844631999059e-09,4.603998396570001e-09,6.234649339936548e-09,3.3166330083521854e-09,3.813310726359196e-09
11.617885166272263,5.134184102951917e-09,4.624079381145953e-09,6.198706069281214e-09,3.281287122086902e-09,3.8020146461566025e-09
11.627849047203886,5.169061332149029e-09,4.530483587875359e-09,6.236653471010991e-09,3.2891391526502307e-09,3.7784949188308665e-09
11.637812928135508,5.18421754443964e-09,4.635361880701819e-09,6.265606577886129e-09,3.2660910043990922e-09,3.780947053302897e-09
11.647776809067132,5.145523021747758e-09,4.6396166693351995e-09,6.110376826977327e-09,3.301261861714664e-09,3.757372502609787e-09
11.657740689998754,5.191991620987838e-09,4.575641644014054e-09,6.210713686277495e-09,3.2633219166149277e-09,3.746265765427252e-09
11.667704570930377,5.115632997063101e-09,4.630045226380672e-09,6.239296591822503e-09,3.269327377035099e-09,3.765405553589246e-09
11.677668451862,5.097566577387161e-09,4.6381054819164145e-09,6.197324963080061e-09,3.3175019707491775e-09,3.741142762200002e-09
11.687632332793623,4.978134221635526e-09,4.549800029444849e-09,6.159309401601662e-09,3.215428527996987e-09,3.747404631013223e-09
11.697596213725246,5.073665001040956e-09,4.618020882215472e-09,6.1630144647781234e-09,3.2636290124893274e-09,3.749651075487419e-09
11.707560094656868,5.087077299132523e-09,4.540019540448111e-09,6.117006400186779e-09,3.2596657317151007e-09,3.7223254916762723e-09
11.717523975588492,5.035204489003809e-09,4.524903006721512e-09,6.120573134290902e-09,3.2628728734605586e-09,3.738333608607566e-09
11.727487856520115,5.046321854966791e-09,4.5691469471238805e-09,6.173571423833731e-09,3.2064198645169715e-09,3.718719236371406e-09
11.737451737451737,4.9859215115238085e-09,4.457655163361025e-09,6.107444097743744e-09,3.23287542233573e-09,3.725470138895556e-09
11.74741561838336,5.066727485314022e-09,4.484105690849229e-09,6.14371564436177e-09,3.2647742229293835e-09,3.7193098453045262e-09
11.757379499314982,5.05361755781533e-09,4.494455660527287e-09,6.131362918440455e-09,3.2070176306935582e-09,3.744376518447199e-09
11.767343380246606,4.968249723323165e-09,4.494321710600803e-09,6.063359878857178e-09,3.207344650897051e-09,3.7188040962534183e-09
11.77730726117823,4.92647707545657e-09,4.51457620090324e-09,6.039079664229561e-09,3.2274266852769247e-09,3.6755650656422956e-09
11.787271142109851,4.9933900053299555e-09,4.544461663516839e-09,6.09093035546798e-09,3.1859737322101528e-09,3.7072681935018354e-09
11.797235023041475,5.049711713684154e-09,4.526080726033422e-09,6.01370331558985e-09,3.170358635358525e-09,3.6866305805471124e-09
11.807198903973097,5.072705654947767e-09,4.5304634994671695e-09,6.030943267814825e-09,3.2177129380403635e-09,3.68281436911343e-09
11.81716278490472,4.9940935090936075e-09,4.5262066121228075e-09,6.052777553374714e-09,3.175817102708451e-09,3.705864689084389e-09
11.827126665836342,4.982281144391286e-09,4.4473210456412485e-09,6.051124533769457e-09,3.1612613561337733e-09,3.6484491387611184e-09
11.837090546767966,4.934173816750831e-09,4.468079368188619e-09,6.011712334641114e-09,3.1369514694961504e-09,3.6645624404945627e-09
11.84705442769959,4.905032508903706e-09,4.48289279651518e-09,5.977156439889647e-09,3.229006816027616e-09,3.660323831662961e-09
11.857018308631211,5.036559557823837e-09,4.47592244253386e-09,6.024663402065731e-09,3.159372431122942e-09,3.6104209687753165e-09
11.866982189562835,4.948496092779086e-09,4.503066914925088e-09,5.981511230101241e-09,3.129726835666695e-09,3.6802247101383816e-09
11.876946070494457,4.946047379412243e-09,4.461677091378824e-09,5.985233246993353e-09,3.181265427412873e-09,3.6244785769908176e-09
11.88690995142608,4.921142130257844e-09,4.427279370650979e-09,5.97710864780936e-09,3.1479593796601285e-09,3.619319162018863e-09
11.896873832357704,4.907464393013429e-09,4.380029924353862e-09,6.003953121618851e-09,3.1280797380999156e-09,3.626519857417441e-09
11.906837713289326,4.931131759123319e-09,4.445219986590479e-09,5.863587163007794e-09,3.1609738788093744e-09,3.6181251374960226e-09
11.91680159422095,4.877444896929829e-09,4.410331716284801e-09,5.966353722099042e-09,3.161187220938319e-09,3.6550312605691153e-09
11.926765475152571,4.973290416022853e-09,4.5114689065115025e-09,5.939078495469722e-09,3.1225215615482257e-09,3.604943636154824e-09
11.936729356084195,4.839541395912141e-09,4.430917977976629e-09,5.870833476508418e-09,3.095216743475987e-09,3.6291863958479723e-09
11.946693237015818,4.886530559099075e-09,4.423126481391038e-09,6.005567409386705e-09,3.1582686789877353e-09,3.5675427298764294e-09
11.95665711794744,4.858259121065895e-09,4.300680627340256e-09,5.872264266312816e-09,3.0883686585695003e-09,3.646786609925483e-09
11.966620998879064,4.870690557859475e-09,4.3617923758560476e-09,5.827455820162327e-09,3.062390115786941e-09,3.6139042063172356e-09
11.976584879810686,4.785248537929053e-09,4.41205309409451e-09,5.8867256175923965e-09,3.1319039301528107e-09,3.568458599786616e-09
11.98654876074231,4.813875616028645e-09,4.328806553081404e-09,5.933269036393742e-09,3.108467007356873e-09,3.558349004774824e-09
11.996512641673933,4.7251881570158065e-09,4.224830820067054e-09,5.94095320326758e-09,3.0927159472084255e-09,3.5689127428930146e-09
12.006476522605555,4.817659283244696e-09,4.201234336709304e-09,5.771330788006645e-09,3.0843826416852666e-09,3.5576801171615924e-09
12.016440403537178,4.861679641524017e-09,4.39699503659554e-09,5.777366435745959e-09,3.091256094846065e-09,3.5593453567971225e-09
12.0264042844688,4.858098731012335e-09,4.3708928896972575e-09,5.844774989639497e-09,3.0763468866647545e-09,3.5466866259213924e-09
12.036368165400424,4.844774461931935e-09,4.3670477727048354e-09,5.930214715963593e-09,3.073488006858337e-09,3.5332419441123454e-09
12.046332046332045,4.817459974739443e-09,4.287926463426727e-09,5.965094510484611e-09,3.0640577750977008e-09,3.5413758643105786e-09
12.056295927263669,4.774582643632587e-09,4.341774752404228e-09,5.974788419771205e-09,3.066443716250247e-09,3.511128957250051e-09
12.066259808195293,4.7214914893225716e-09,4.401007468651423e-09,5.760510559533427e-09,3.04302493109786e-09,3.5246365085186385e-09
12.076223689126914,4.791968524041453e-09,4.267348138576954e-09,5.769009326953703e-09,3.062620285689577e-09,3.5417369384917497e-09
12.086187570058538,4.7567329251364605e-09,4.288634605604525e-09,5.777242545961605e-09,3.0861469493213876e-09,3.4876713183431977e-09
12.09615145099016,4.757046682403689e-09,4.257133878857536e-09,5.785521798316172e-09,3.0408732238665014e-09,3.509162830521154e-09
12.106115331921783,4.753694845017782e-09,4.285727460984968e-09,5.757224188989449e-09,3.0530661042782837e-09,3.5036301694012862e-09
12.116079212853407,4.680435975115555e-09,4.253843275145667e-09,5.6882144174086495e-09,3.085330064817854e-09,3.4707678207841873e-09
12.126043093785029,4.69598537024072e-09,4.268261866820209e-09,5.71481985343293e-09,3.0202511837057427e-09,3.4158924825425056e-09
12.136006974716652,4.689187763313651e-09,4.30098269692837e-09,5.75445447255121e-09,2.9914313653136397e-09,3.497231631002245e-09
12.145970855648274,4.7070349145954695e-09,4.277076237968701e-09,5.753230578704541e-09,3.0484228332292814e-09,3.3796925566163228e-09
12.155934736579898,4.74243686235956e-09,4.337651559112156e-09,5.730047573662145e-09,3.0004382462594635e-09,3.483496945676304e-09
12.165898617511521,4.729256761471769e-09,4.283868417575218e-09,5.625014932331819e-09,2.982353284108661e-09,3.393294903180989e-09
12.175862498443143,4.70201171614222e-09,4.252369694875768e-09,5.672355258805436e-09,2.968142883780302e-09,3.428228493576207e-09
12.185826379374767,4.756262560661396e-09,4.193568335582181e-09,5.739479967193072e-09,2.9920949510965314e-09,3.453347443677011e-09
12.195790260306389,4.71577638087493e-09,4.053519965160197e-09,5.599219773528706e-09,2.986152571663703e-09,3.404052184525234e-09
12.205754141238012,4.623822541229756e-09,4.171530835234331e-09,5.777416538096663e-09,2.969206016729428e-09,3.469877190382532e-09
12.215718022169636,4.669744305228151e-09,4.1836978192941475e-09,5.622833478327598e-09,2.953649418515239e-09,3.4362612580739345e-09
12.225681903101258,4.646781847264488e-09,4.196189769991991e-09,5.5878762845543315e-09,2.9916959612134517e-09,3.4283012831720703e-09
12.235645784032881,4.579101967514714e-09,4.141624191608272e-09,5.6516804539135865e-09,2.9661098858644943e-09,3.48675009597197e-09
12.245609664964503,4.592428170479418e-09,4.08892868055977e-09,5.6175906674098e-09,2.925592840277181e-09,3.372711615784524e-09
12.255573545896127,4.610647664449163e-09,4.200347866473277e-09,5.675161028381113e-09,2.9676215836775666e-09,3.446856821537854e-09
12.26553742682775,4.610823454968833e-09,4.227061854655088e-09,5.563136724969682e-09,2.943652352035741e-09,3.4446026779644572e-09
12.275501307759372,4.643674979342852e-09,4.137945897273861e-09,5.646128762962334e-09,2.9846104593752707e-09,3.4404451833167325e-09
12.285465188690996,4.612568946694471e-09,4.059960861437395e-09,5.623070196377445e-09,2.938183730269025e-09,3.4589016237238086e-09
12.295429069622617,4.597067670176198e-09,4.1378370724697225e-09,5.579234188285394e-09,2.9538479141711373e-09,3.357855729103993e-09
12.305392950554241,4.575033294773067e-09,4.198783189693037e-09,5.573130921545548e-09,2.9402644248822543e-09,3.3927073309800385e-09
12.315356831485863,4.573706281416787e-09,4.137355166461919e-09,5.553363343200912e-09,2.9200879116896467e-09,3.407435766933568e-09
12.325320712417486,4.619557385686806e-09,4.158835741967501e-09,5.624748531766194e-09,2.9794322514968745e-09,3.3743659138135673e-09
12.33528459334911,4.624739077977313e-09,4.094200101646979e-09,5.5848665045172355e-09,2.9399498633414397e-09,3.3922025151734975e-09
12.345248474280732,4.5835461809560466e-09,4.137006052397405e-09,5.458215952165747e-09,2.9510980977137386e-09,3.3826485164787328e-09
12.355212355212355,4.575729244734507e-09,4.1450511820615e-09,5.490921731989442e-09,2.9867600263860418e-09,3.369875069757065e-09
12.365176236143977,4.4124369564129745e-09,4.071800714971604e-09,5.587853078675251e-09,2.9083780907407678e-09,3.3704579631716172e-09
12.3751401170756,4.543772031539758e-09,4.077036590144154e-09,5.524940848834548e-09,2.9036448910292246e-09,3.344429383578083e-09
12.385103998007224,4.476028446348188e-09,4.187898367768533e-09,5.5208349924609855e-09,2.9522283870661996e-09,3.389309225777639e-09
12.395067878938846,4.574560223803878e-09,4.1541598810777886e-09,5.463799019997464e-09,2.9399328706731215e-09,3.3295927977418903e-09
12.40503175987047,4.613169358327839e-09,4.064357187641006e-09,5.528368444870983e-09,2.900538675392385e-09,3.326501564348551e-09
12.414995640802092,4.5404863012106375e-09,4.119622965096807e-09,5.531602815952524e-09,2.8850421854960903e-09,3.35453379758683e-09
12.424959521733715,4.596843582753027e-09,4.023181138186576e-09,5.425855295276013e-09,2.900655782335391e-09,3.297890527316699e-09
12.434923402665339,4.4915931282154756e-09,4.106308264037817e-09,5.548363783259224e-09,2.9451901491692893e-09,3.333433157273921e-09
12.44488728359696,4.487023606186811e-09,4.031147731494259e-09,5.4848672474965915e-09,2.8895061058463826e-09,3.3136064955815083e-09
12.454851164528584,4.432245482366689e-09,3.999943004440285e-09,5.424374547341848e-09,2.89271604991209e-09,3.342148774074043e-09
12.464815045460206,4.4869227449389675e-09,3.991496119396205e-09,5.4947968672196954e-09,2.8861899170537282e-09,3.309487405474149e-09
12.47477892639183,4.453493271685263e-09,4.0210271724877715e-09,5.483156393239108e-09,2.8658669114924615e-09,3.283839026658365e-09
12.484742807323453,4.526529707928568e-09,4.007992549437155e-09,5.4205964677271875e-09,2.8821159505133213e-09,3.2711292083545058e-09
12.494706688255075,4.468285363600105e-09,3.958489177918633e-09,5.4019506322413315e-09,2.8663181104843144e-09,3.294418439158196e-09
12.504670569186699,4.459325982169408e-09,3.988390340636439e-09,5.326993640639721e-09,2.87801371356698e-09,3.294409918354473e-09
12.51463445011832,4.4544360425683874e-09,3.958887091202641e-09,5.403892370024727e-09,2.830531834392198e-09,3.2840483426061447e-09
12.524598331049944,4.449766002558422e-09,4.000361663750888e-09,5.393229315395038e-09,2.876237078427424e-09,3.28302730718077e-09
12.534562211981566,4.435921853735314e-09,3.992075789394922e-09,5.364616645464677e-09,2.8525806381688906e-09,3.2797096887311725e-09
12.54452609291319,4.4027236606593374e-09,4.026041934556862e-09,5.367956249108358e-09,2.8441851990114034e-09,3.282922730092321e-09
12.554489973844813,4.460109879973221e-09,3.978341488967873e-09,5.303899140655004e-09,2.826038417336248e-09,3.2872033218021253e-09
12.564453854776435,4.422723757418113e-09,3.98098664271492e-09,5.34587165546939e-09,2.837743694745914e-09,3.27387155527634e-09
12.574417735708058,4.44836095973015e-09,3.983433925111735e-09,5.387140773437341e-09,2.837129283482258e-09,3.2681432847939827e-09
12.58438161663968,4.437387067455065e-09,3.958696045710727e-09,5.289954914119208e-09,2.7922703665860843e-09,3.257331107313459e-09
12.594345497571304,4.4270899563513536e-09,3.968405773534209e-09,5.328605002234851e-09,2.8425411026692907e-09,3.2426287661314997e-09
12.604309378502927,4.4300777520872e-09,3.959292564055301e-09,5.375758597930774e-09,2.819641820165151e-09,3.2460711397541076e-09
12.61427325943455,4.464780966479114e-09,3.9606459461010895e-09,5.3625339944020975e-09,2.8125639622138156e-09,3.239996918082722e-09
12.624237140366173,4.418329028718758e-09,3.890063702084122e-09,5.317921574097902e-09,2.8000881783909267e-09,3.2400728796160856e-09
12.634201021297795,4.3629076337918064e-09,3.939119726013902e-09,5.311375799838967e-09,2.797837438739428e-09,3.231845786432339e-09
12.644164902229418,4.336822022700536e-09,3.94937564469031e-09,5.2770228003352006e-09,2.804618097574412e-09,3.201924413596003e-09
12.654128783161042,4.294880069149216e-09,3.967389924602051e-09,5.2474306230291555e-09,2.775425335679493e-09,3.2283281704734547e-09
12.664092664092664,4.3680228233514845e-09,3.952075642675755e-09,5.303382742022328e-09,2.7865684827476695e-09,3.209400624296088e-09
12.674056545024287,4.329642193930142e-09,3.864200880941308e-09,5.284388277385693e-09,2.805629297146037e-09,3.213651086796415e-09
12.684020425955909,4.359779968633388e-09,3.886431146402198e-09,5.258548781995352e-09,2.7624222377838087e-09,3.195140096242091e-09
12.693984306887533,4.357830864958964e-09,3.880779636388244e-09,5.260693898314136e-09,2.780022718923213e-09,3.2209970760723973e-09
12.703948187819156,4.34682337747243e-09,3.970370802010688e-09,5.2119484277172266e-09,2.7861088882646353e-09,3.2069328712903207e-09
12.713912068750778,4.343042425936484e-09,3.905269783612592e-09,5.215861414375483e-09,2.7831753381398088e-09,3.1966112747667592e-09
12.723875949682402,4.30851007788458e-09,3.901564607982122e-09,5.244411287771214e-09,2.736804465020483e-09,3.2047822275167715e-09
12.733839830614023,4.287319173480666e-09,3.905355351522165e-09,5.2667147372236075e-09,2.7770419132759113e-09,3.1873149719830376e-09
12.743803711545647,4.237557040686246e-09,3.908102787512755e-09,5.177474878972814e-09,2.74806194262917e-09,3.1895459198166732e-09
12.75376759247727,4.322764233337745e-09,3.859042737651794e-09,5.245726752956348e-09,2.742005823510872e-09,3.1935596802422763e-09
12.763731473408892,4.226367708990353e-09,3.8286173799873324e-09,5.225320790451502e-09,2.763747370232985e-09,3.1713605105981158e-09
12.773695354340516,4.316579997479595e-09,3.843762268855072e-09,5.185499131653796e-09,2.743701301006087e-09,3.1703635836375623e-09
12.783659235272138,4.239146987259294e-09,3.867697907116917e-09,5.208754919154011e-09,2.742393098434669e-09,3.1616876368294542e-09
12.793623116203761,4.287875592029642e-09,3.854249301006918e-09,5.179137461919978e-09,2.7383879136541474e-09,3.1501006916627092e-09
12.803586997135383,4.270175571827313e-09,3.803373006593557e-09,5.201518411735296e-09,2.7253003049792495e-09,3.1631623397621423e-09
12.813550878067007,4.254315644427025e-09,3.8596342387693295e-09,5.173885810827187e-09,2.7424863009811026e-09,3.1549955161491085e-09
12.82351475899863,4.320092394287871e-09,3.797425045584739e-09,5.171134607856203e-09,2.7212751400389947e-09,3.133335868785359e-09
12.833478639930252,4.264010778269233e-09,3.842579393703146e-09,5.144285671804169e-09,2.7273674617254844e-09,3.140025167641884e-09
12.843442520861876,4.271505351709417e-09,3.834010649155528e-09,5.129705199429617e-09,2.721656505862685e-09,3.124356984601558e-09
12.853406401793498,4.2184415414008126e-09,3.844269868203817e-09,5.154050132515372e-09,2.7110819621800744e-09,3.117784174191769e-09
12.863370282725121,4.251444788939664e-09,3.836160340035743e-09,5.1142154656481664e-09,2.7142785881256985e-09,3.1207074190080336e-09
12.873334163656745,4.17737864643762e-09,3.793616928471648e-09,5.1133673808042255e-09,2.715987230709713e-09,3.124038087120891e-09
12.883298044588367,4.233587371557873e-09,3.816912502078302e-09,5.1942186478987464e-09,2.7101924438857382e-09,3.1119131974479067e-09
12.89326192551999,4.246864598477339e-09,3.840123942190753e-09,5.14679919586625e-09,2.694904561223355e-09,3.1080690967989435e-09
12.903225806451612,4.218554703611501e-09,3.756379839882359e-09,5.1463384584522644e-09,2.700671529616815e-09,3.1085336252300304e-09
12.913189687383236,4.219152042209759e-09,3.797348392869993e-09,5.110930303257614e-09,2.697934984357942e-09,3.1004681645516174e-09
12.92315356831486,4.1683044875133885e-09,3.7670385736803394e-09,5.149896194686266e-09,2.683969080356761e-09,3.0962787034073195e-09
12.933117449246481,4.183785524689037e-09,3.7448978205374804e-09,5.127405503331793e-09,2.684618152366699e-09,3.0972419194794795e-09
12.943081330178105,4.190077357555534e-09,3.772013839578742e-09,5.078729000058543e-09,2.684306336547916e-09,3.097221031423282e-09
12.953045211109727,4.19264778630354e-09,3.6933944228822344e-09,5.064239699298144e-09,2.6835783159264187e-09,3.0965590665583075e-09
12.96300909204135,4.099004740727081e-09,3.744384865324458e-09,5.086036820361446e-09,2.673284579873628e-09,3.0796845055446864e-09
12.972972972972974,4.1091283561193136e-09,3.7797557868167996e-09,5.02929045487458e-09,2.6641383281925116e-09,3.069037012327616e-09
12.982936853904596,4.177471323385285e-09,3.7598781822280836e-09,5.069288728062926e-09,2.6760012614020568e-09,3.072572510060264e-09
12.992900734836219,4.145297678549806e-09,3.734234723460379e-09,5.052045367940401e-09,2.6540901626941733e-09,3.061380966773235e-09
13.002864615767841,4.133036446371036e-09,3.742706168056309e-09,5.022377874287742e-09,2.6636917776126397e-09,3.0595753880207068e-09
13.012828496699465,4.106604134637509e-09,3.7290278607824346e-09,5.045209440270061e-09,2.6536791132511245e-09,3.0679931488862295e-09
13.022792377631086,4.071705470085701e-09,3.757665127788728e-09,5.0236146094133026e-09,2.6514422956585517e-09,3.053262507032692e-09
13.03275625856271,4.138829554298493e-09,3.721524628723303e-09,5.040217279240406e-09,2.649390375517255e-09,3.0539563875307996e-09
13.042720139494334,4.139909525150752e-09,3.6877244076542003e-09,4.990219357264003e-09,2.6428606408690745e-09,3.0430934449840425e-09
13.052684020425955,4.127303258986782e-09,3.717574973382773e-09,4.9923515468441344e-09,2.641590284422908e-09,3.04135637197719e-09
13.062647901357579,4.113802570428428e-09,3.7002431156950885e-09,5.0064851088981666e-09,2.636888091069011e-09,3.0494787622275452e-09
13.0726117822892,4.088277625015982e-09,3.743911070796837e-09,4.989747470401386e-09,2.6420356770331475e-09,3.0460702619367122e-09
13.082575663220824,4.077829292481312e-09,3.7133514889158152e-09,5.0013835492779626e-09,2.6240751548265397e-09,3.040865185436734e-09
13.092539544152448,4.0944166409081615e-09,3.7184310220323045e-09,4.9738538521443244e-09,2.6273648006166973e-09,3.038352075526037e-09
13.10250342508407,4.10238757028087e-09,3.671388268402096e-09,4.991300795429944e-09,2.62285779719922e-09,3.022738286767108e-09
13.112467306015693,4.0796133943419704e-09,3.633035092135475e-09,4.986654428021335e-09,2.617967019456417e-09,3.0210430869676502e-09
13.122431186947315,4.110517041576412e-09,3.6229719735575047e-09,4.956833543488378e-09,2.6158642377354015e-09,3.019414148138918e-09
13.132395067878939,4.022993693889316e-09,3.616994238913213e-09,4.957927668890467e-09,2.6110261074754424e-09,3.0185593832656587e-09
13.142358948810562,4.05863632949209e-09,3.6626015559889727e-09,4.9390091368222105e-09,2.616607683895107e-09,3.0145995621725853e-09
13.152322829742184,4.049665551213039e-09,3.6791087349060153e-09,4.925261615814767e-09,2.6081983338925316e-09,3.0192067396125e-09
13.162286710673808,4.106141116530558e-09,3.6526329556983944e-09,4.931653639283669e-09,2.5955880183752965e-09,3.003670644534782e-09
13.17225059160543,4.072655893135517e-09,3.6556726711461474e-09,4.919386423895717e-09,2.5997835697299775e-09,2.986855627073322e-09
13.182214472537053,3.999202558046131e-09,3.6410702877623048e-09,4.951481497260782e-09,2.593789905373788e-09,2.983972594413428e-09
13.192178353468677,4.03443502237513e-09,3.619555266191607e-09,4.904649646315934e-09,2.5911445137484494e-09,2.986294851680089e-09
13.202142234400299,4.035918815303423e-09,3.6203895613885106e-09,4.917228005840992e-09,2.5884657555973266e-09,2.9795852368448713e-09
13.212106115331922,4.0674495360034095e-09,3.6185236111486554e-09,4.910215132454479e-09,2.5823935576103794e-09,2.9761431773312723e-09
13.222069996263544,4.000536697036625e-09,3.635003412899944e-09,4.9009075547783526e-09,2.582483893626107e-09,2.9709305889866377e-09
13.232033877195168,4.0084730434001886e-09,3.6360059194101108e-09,4.898913056115263e-09,2.5737499728415017e-09,2.969288017296745e-09
13.24199775812679,3.955898147098703e-09,3.63215161926423e-09,4.8661577267482774e-09,2.5747692696653228e-09,2.9728467427581168e-09
13.251961639058413,4.024312198016516e-09,3.613530127944603e-09,4.876646725370984e-09,2.5747275964093867e-09,2.957231284973818e-09
13.261925519990037,4.016828309110821e-09,3.5763276855117383e-09,4.8667353516827135e-09,2.5680682493458867e-09,2.962894359861128e-09
13.271889400921658,4.017662118734392e-09,3.5907712786240243e-09,4.877650225646267e-09,2.5655499891947106e-09,2.960478180178219e-09
13.281853281853282,3.999835148880184e-09,3.59092601132688e-09,4.8389513918313695e-09,2.5597191807707297e-09,2.9493737664828766e-09
13.291817162784904,3.974283819018369e-09,3.5858907810086418e-09,4.8385250674113945e-09,2.5551009283167766e-09,2.949208818986098e-09
13.301781043716527,3.989507627586467e-09,3.5683283730567395e-09,4.82863744287428e-09,2.555922796791925e-09,2.9408681620177773e-09
13.311744924648151,3.985130858685608e-09,3.5648144121633364e-09,4.817463399704882e-09,2.5500167381264117e-09,2.9370978282107663e-09
13.321708805579773,3.9734651194810485e-09,3.547207099893019e-09,4.82179166190089e-09,2.5521976078585823e-09,2.931575013974177e-09
13.331672686511396,3.972360376466829e-09,3.5827682464438073e-09,4.827767963481236e-09,2.5438034327873117e-09,2.933831333433254e-09
13.341636567443018,3.991283597397556e-09,3.566943307837202e-09,4.816752008901914e-09,2.5468580609083854e-09,2.9247995769466504e-09
13.351600448374642,3.931033308985648e-09,3.5652792888198654e-09,4.803636001389381e-09,2.540737955082407e-09,2.9224738067247485e-09
13.361564329306265,3.937612054084577e-09,3.592274172064347e-09,4.803047995701922e-09,2.531191869468433e-09,2.9233407746368485e-09
13.371528210237887,3.930830669427675e-09,3.5612353273843913e-09,4.803360109220248e-09,2.5306082412943948e-09,2.918764621960509e-09
13.38149209116951,3.945217922324751e-09,3.5590117988355736e-09,4.8015775369627385e-09,2.5273856503262687e-09,2.9153883177941287e-09
13.391455972101133,3.9459015255586685e-09,3.5030823543309363e-09,4.785154949015366e-09,2.5247191427024597e-09,2.910826986921711e-09
13.401419853032756,3.94393931849567e-09,3.516962370785524e-09,4.7682407230389e-09,2.520670286409025e-09,2.9045180518579953e-09
13.41138373396438,3.9124641672468056e-09,3.5446472325232454e-09,4.777965213697408e-09,2.5195498994121492e-09,2.9018995181370863e-09
13.421347614896002,3.934755118721775e-09,3.5329256841601944e-09,4.750582752475991e-09,2.512863277628028e-09,2.89583270376909e-09
13.431311495827625,3.9095887285471704e-09,3.5311696190397524e-09,4.750893127970933e-09,2.5117120448244778e-09,2.891892676678636e-09
13.441275376759247,3.8827853372194385e-09,3.5224433401159737e-09,4.747549885254375e-09,2.507005383041569e-09,2.8974928419071083e-09
13.45123925769087,3.8935008142522124e-09,3.5045375683004864e-09,4.7558733945628e-09,2.509080224401897e-09,2.8921217836317743e-09
13.461203138622494,3.894039129284055e-09,3.510227272817737e-09,4.739087017403498e-09,2.4982964677917894e-09,2.884370790780198e-09
13.471167019554116,3.883848387604308e-09,3.516743251770754e-09,4.737391876640548e-09,2.499265072348974e-09,2.8835012911747098e-09
13.48113090048574,3.893145027954907e-09,3.5026110019182088e-09,4.724296005320178e-09,2.495475919649605e-09,2.8770320934584892e-09
13.491094781417361,3.877848158875093e-09,3.508683213778811e-09,4.723436707894764e-09,2.4935592757764294e-09,2.8779749936100385e-09
13.501058662348985,3.865438497760753e-09,3.4957911503782944e-09,4.706225136030882e-09,2.4915238766272083e-09,2.8711575591304174e-09
13.511022543280607,3.891415529115542e-09,3.5125299051565422e-09,4.705461997235296e-09,2.4845830428310004e-09,2.8681225302315805e-09
13.52098642421223,3.879778151638073e-09,3.476692993967428e-09,4.7033506576519344e-09,2.4906341659966066e-09,2.863021181774066e-09
13.530950305143854,3.871893207395576e-09,3.494266375657066e-09,4.692742811608436e-09,2.476544920803585e-09,2.8601892789351025e-09
13.540914186075476,3.820293748972454e-09,3.455998738818396e-09,4.699670687570317e-09,2.4771107584434033e-09,2.853280211720061e-09
13.5508780670071,3.864426846347545e-09,3.4565675571291312e-09,4.6799778557942595e-09,2.4743930164993878e-09,2.8438375599065272e-09
13.560841947938721,3.8494564760559885e-09,3.4586003548263682e-09,4.6755226733813585e-09,2.4688570889020664e-09,2.8457731443755118e-09
13.570805828870345,3.873816326341256e-09,3.440790794603522e-09,4.669096258803738e-09,2.466207600174429e-09,2.838811472970679e-09
13.580769709801968,3.859046744856925e-09,3.444568764572159e-09,4.667497092877337e-09,2.4641016439593563e-09,2.840132460445513e-09
13.59073359073359,3.8405857890135655e-09,3.44349760419306e-09,4.65397980505502e-09,2.4611746340818446e-09,2.834913779098835e-09
13.600697471665214,3.823846494908822e-09,3.45348049303041e-09,4.645038814195894e-09,2.457813211563968e-09,2.826800981193965e-09
13.610661352596836,3.81402795355176e-09,3.4708922484273647e-09,4.658776536018796e-09,2.455697892549596e-09,2.827078192816768e-09
13.62062523352846,3.818803968000699e-09,3.4686085170980565e-09,4.638273851415631e-09,2.4515585577328972e-09,2.8246916114550285e-09
13.630589114460083,3.8345714787157875e-09,3.431315980418385e-09,4.637164855977269e-09,2.448293762923472e-09,2.8229704014317483e-09
13.640552995391705,3.824427978968909e-09,3.4296915605413234e-09,4.630769900071063e-09,2.444832463898692e-09,2.823397827566211e-09
13.650516876323328,3.788090033651178e-09,3.429051787514599e-09,4.629481117645605e-09,2.447827530541991e-09,2.8189895873649417e-09
13.66048075725495,3.7933393136307034e-09,3.4418091203216743e-09,4.624626340051616e-09,2.4368911800739302e-09,2.81472839557995e-09
13.670444638186574,3.783891225278465e-09,3.434993076885581e-09,4.6148827024760685e-09,2.4375948035635122e-09,2.8040946971465704e-09
13.680408519118197,3.8282622005733475e-09,3.405690623628455e-09,4.602656021079617e-09,2.436024830765845e-09,2.8005692244462284e-09
13.690372400049819,3.787948443365854e-09,3.406776229505499e-09,4.599650047150181e-09,2.434689033510631e-09,2.8005169039238938e-09
13.700336280981443,3.788578302908725e-09,3.3882267474871686e-09,4.595597020265962e-09,2.4285503900017533e-09,2.801958959978295e-09
13.710300161913064,3.752274946584428e-09,3.388740451506966e-09,4.590965381665474e-09,2.4249709886540516e-09,2.7970115916361363e-09
13.720264042844688,3.794965338486422e-09,3.38192222476635e-09,4.588830560733893e-09,2.426877278550694e-09,2.794159594399274e-09
13.73022792377631,3.789050200437997e-09,3.406126996479688e-09,4.583305872605791e-09,2.4159482508770116e-09,2.7906187253729187e-09
13.740191804707933,3.78614602832274e-09,3.3892186743953885e-09,4.578317013902194e-09,2.4132193647288535e-09,2.78511845154691e-09
13.750155685639557,3.771172214943329e-09,3.389264921092912e-09,4.574107819007052e-09,2.4155823888895135e-09,2.778333158533853e-09
13.760119566571179,3.735862617468756e-09,3.3832246356830794e-09,4.572753695579909e-09,2.411079304144044e-09,2.7817488671303115e-09
13.770083447502802,3.756051746431831e-09,3.366750856287474e-09,4.562441874852842e-09,2.4067638940073367e-09,2.7726742328941636e-09
13.780047328434424,3.746960414792127e-09,3.38795943536391e-09,4.561363015097377e-09,2.4026218136869567e-09,2.7744896674398594e-09
13.790011209366048,3.750725236433398e-09,3.370650668928308e-09,4.543899762677466e-09,2.4031038372161793e-09,2.7707344883798373e-09
13.799975090297671,3.737397893821184e-09,3.373632976221089e-09,4.537699009646224e-09,2.400365937286604e-09,2.7654280629580534e-09
13.809938971229293,3.7069966605380174e-09,3.3675521090380577e-09,4.547629804923668e-09,2.397700655994583e-09,2.7603229262935222e-09
13.819902852160917,3.7173300988598925e-09,3.3670557756624034e-09,4.53785676055368e-09,2.3943119453958056e-09,2.758614930102857e-09
13.829866733092539,3.7104983784115045e-09,3.3411814980477163e-09,4.523574453743646e-09,2.3874219311808526e-09,2.7577593423545003e-09
13.839830614024162,3.742275433110377e-09,3.3372769248922115e-09,4.5237628801855355e-09,2.3856964043306675e-09,2.758630880744766e-09
13.849794494955786,3.735984200583501e-09,3.3334394934773486e-09,4.5175660315524315e-09,2.3904280668490497e-09,2.7504426397650245e-09
13.859758375887408,3.7060165084029214e-09,3.3242604791867064e-09,4.514332803563727e-09,2.3790387498410305e-09,2.749782470402713e-09
13.869722256819031,3.69969004377776e-09,3.335301425386597e-09,4.5071522336028e-09,2.37762974920314e-09,2.7421897668119215e-09
13.879686137750653,3.6730514035951286e-09,3.3167685923243776e-09,4.497708913711056e-09,2.379151058151376e-09,2.737755756441595e-09
13.889650018682277,3.693215238216632e-09,3.3277995241703195e-09,4.491535558727865e-09,2.376855719511012e-09,2.7326077630653954e-09
13.8996138996139,3.6804375931241946e-09,3.3227520787123884e-09,4.498603507497893e-09,2.3688872797877103e-09,2.7378944528381325e-09
13.909577780545522,3.6871434320752695e-09,3.3245386246597915e-09,4.4926179435382585e-09,2.365663107880697e-09,2.731437410757392e-09
13.919541661477146,3.6583947791121895e-09,3.3143296546388884e-09,4.490558658872137e-09,2.3667657939132676e-09,2.7276561095449612e-09
13.929505542408767,3.6817306590228543e-09,3.3136590929361187e-09,4.4775469347040995e-09,2.3589948696756918e-09,2.7245560096353417e-09
13.939469423340391,3.6876951669276748e-09,3.304871847398795e-09,4.467615981727882e-09,2.354670240080011e-09,2.7197222789242198e-09
13.949433304272015,3.6759549558381264e-09,3.3132458838196076e-09,4.4657801672466325e-09,2.359098903679171e-09,2.7132337394503772e-09
13.959397185203636,3.6844167701835392e-09,3.307236412529102e-09,4.46716265347209e-09,2.354982710225538e-09,2.7157441056791235e-09
13.96936106613526,3.6650935215606753e-09,3.2861421593242825e-09,4.458781999737584e-09,2.349971522301385e-09,2.71103362570637e-09
13.979324947066882,3.664450110945987e-09,3.2882459233351464e-09,4.45691577356259e-09,2.3463841343187947e-09,2.70952511897863e-09
13.989288827998505,3.6557207447790247e-09,3.2803792645518093e-09,4.442703084914628e-09,2.350340831798136e-09,2.7048858539779063e-09
13.999252708930127,3.636538903617786e-09,3.283201229266536e-09,4.434561879533965e-09,2.3448351711037937e-09,2.703436678627015e-09
14.009216589861751,3.617032432129364e-09,3.279674043145137e-09,4.4408583595207324e-09,2.340269324501881e-09,2.697352666607324e-09
14.019180470793374,3.6350329551852616e-09,3.2763486783199917e-09,4.437872936677687e-09,2.3382402496516652e-09,2.6951335745123442e-09
14.029144351724996,3.6321308834438665e-09,3.268114568215259e-09,4.414658240430918e-09,2.332356264347126e-09,2.6912602904059756e-09
14.03910823265662,3.620267420822829e-09,3.2572213667905266e-09,4.417166710916856e-09,2.3326846611643877e-09,2.6966872973313984e-09
14.049072113588242,3.6401648301155114e-09,3.261783600375235e-09,4.4135127236626496e-09,2.335422686463639e-09,2.6892797378459755e-09
14.059035994519865,3.6218547195305446e-09,3.244512064765179e-09,4.412358631676056e-09,2.3254147230851067e-09,2.684244698855567e-09
14.068999875451489,3.6257054668694173e-09,3.257714120395109e-09,4.404543504496256e-09,2.321875786355588e-09,2.6811104292378615e-09
14.07896375638311,3.620998738741556e-09,3.249267633188898e-09,4.397475071839364e-09,2.3234533953579548e-09,2.67658963763625e-09
14.088927637314734,3.58528870058446e-09,3.254805883743212e-09,4.3891194212721344e-09,2.32006445005938e-09,2.672815786719365e-09
14.098891518246356,3.5924611997439063e-09,3.246206558686061e-09,4.395666565581631e-09,2.311984091294395e-09,2.672764812317282e-09
14.10885539917798,3.6070501817436862e-09,3.2416518658025466e-09,4.390288859154584e-09,2.312966995502702e-09,2.6688440829286e-09
14.118819280109603,3.590790782160413e-09,3.236083241176036e-09,4.389251630366026e-09,2.3118185465819478e-09,2.665144233522245e-09
14.128783161041225,3.5832298422955424e-09,3.2254253858068395e-09,4.37873235628589e-09,2.308074874527228e-09,2.662110777161074e-09
14.138747041972849,3.5895767744468248e-09,3.225225911538683e-09,4.364477702906798e-09,2.300686479699995e-09,2.657651934453238e-09
14.14871092290447,3.586956612905079e-09,3.2318009204847976e-09,4.366836816883924e-09,2.3054747773694772e-09,2.654073121414928e-09
14.158674803836094,3.5856451548230706e-09,3.2263179406752714e-09,4.367337717830476e-09,2.299961064761165e-09,2.654765830618751e-09
14.168638684767718,3.587698192986622e-09,3.204866224520157e-09,4.358309796631126e-09,2.2970081192299528e-09,2.6474104115968755e-09
14.17860256569934,3.571793819734867e-09,3.208500078453579e-09,4.354329475964736e-09,2.292289702351885e-09,2.6491219929436153e-09
14.188566446630963,3.5685848314261346e-09,3.207170418063382e-09,4.345540916642702e-09,2.2952336309408422e-09,2.6461069827784962e-09
14.198530327562585,3.560421959205424e-09,3.212346215586716e-09,4.34033076395061e-09,2.290409678300942e-09,2.6428242361060014e-09
14.208494208494209,3.538146633605092e-09,3.2106319970950367e-09,4.33638246959278e-09,2.286740423438906e-09,2.6383260167977138e-09
14.21845808942583,3.5514164905714515e-09,3.198207394350268e-09,4.341941842291176e-09,2.2857305003624696e-09,2.6362835966344914e-09
14.228421970357454,3.553159470585741e-09,3.19995117810871e-09,4.313847413898405e-09,2.280009276472806e-09,2.629704359513063e-09
14.238385851289078,3.5651987731196134e-09,3.1790322295328553e-09,4.3141274511763665e-09,2.2822179376793782e-09,2.6359876052162818e-09
14.2483497322207,3.5389245474565725e-09,3.1872106538015393e-09,4.308452523899004e-09,2.2804276679347334e-09,2.629408531575803e-09
14.258313613152323,3.5372013338398622e-09,3.1742938206394857e-09,4.309696647357535e-09,2.2748020974066716e-09,2.6238441493239453e-09
14.268277494083945,3.5200153596249125e-09,3.187702047137358e-09,4.304323156802088e-09,2.27026460863042e-09,2.6210056969648155e-09
14.278241375015568,3.553735158528409e-09,3.182581366786235e-09,4.295352473416939e-09,2.2724788270732422e-09,2.6172733435713647e-09
14.288205255947192,3.5275257478589394e-09,3.185926942429367e-09,4.289748479436441e-09,2.2668298623069024e-09,2.6148749042099295e-09
14.298169136878814,3.5264781090369898e-09,3.170569970872796e-09,4.293285051622813e-09,2.260530908453057e-09,2.6133751521678456e-09
14.308133017810437,3.5278951641845493e-09,3.1696817476988248e-09,4.290757440509967e-09,2.261064136392905e-09,2.60747799341178e-09
14.31809689874206,3.5195393809922306e-09,3.163489805771675e-09,4.287544725281049e-09,2.260477480060324e-09,2.6036285745796946e-09
14.328060779673683,3.5234829426143235e-09,3.1501031897660585e-09,4.275439000345491e-09,2.2566102698491887e-09,2.6035297052368423e-09
14.338024660605306,3.5185562006592687e-09,3.1597675254231523e-09,4.261769196312384e-09,2.2516402631314376e-09,2.598486314482731e-09
14.347988541536928,3.5023027174331526e-09,3.1623968779843787e-09,4.267750751534873e-09,2.2534634724347517e-09,2.5938409167829914e-09
14.357952422468552,3.5046028332808118e-09,3.157819125586101e-09,4.2657112072180174e-09,2.249273174848965e-09,2.596974699846043e-09
14.367916303400174,3.506144218706926e-09,3.141145116363195e-09,4.258710967636443e-09,2.2490792785329707e-09,2.5870330052465444e-09
14.377880184331797,3.5000178066857996e-09,3.1445369912807692e-09,4.255923198901578e-09,2.244562755061305e-09,2.587733885056734e-09
14.38784406526342,3.4872847087562596e-09,3.1414623342477655e-09,4.2447939757848945e-09,2.243516452249103e-09,2.5888223836803966e-09
14.397807946195043,3.4808659883268944e-09,3.1537819588060763e-09,4.24211028789461e-09,2.2388085037675905e-09,2.584315361297885e-09
14.407771827126666,3.4687184874310956e-09,3.1408614254707827e-09,4.235690020740856e-09,2.2362095907013686e-09,2.581138389272428e-09
14.417735708058288,3.476640734931708e-09,3.1275851272419213e-09,4.240289714671795e-09,2.236034993028106e-09,2.5787619166968434e-09
14.427699588989912,3.497325273570992e-09,3.1242855704546248e-09,4.2186277068628066e-09,2.2309824483266443e-09,2.5708681642252376e-09
14.437663469921535,3.4693380921795398e-09,3.1161314107494918e-09,4.22248980322087e-09,2.232534456769693e-09,2.572385438446958e-09
14.447627350853157,3.4811161033696067e-09,3.122492969165531e-09,4.210186064945756e-09,2.2281173793028008e-09,2.5721392503231728e-09
14.45759123178478,3.475875696803358e-09,3.1082926459707386e-09,4.210840671611512e-09,2.2257153238590448e-09,2.565468621734673e-09
14.467555112716402,3.456192118384604e-09,3.1231968900722022e-09,4.200634804018553e-09,2.2215345685648786e-09,2.56667225389377e-09
14.477518993648026,3.4524155790490514e-09,3.111280063432516e-09,4.196292674695646e-09,2.221077527750272e-09,2.559314641879186e-09
14.487482874579648,3.454727065398092e-09,3.1158832218804976e-09,4.196258880680191e-09,2.217566174241994e-09,2.5566214141465175e-09
14.497446755511271,3.4533657996654165e-09,3.1051459119394978e-09,4.1940464851887225e-09,2.2128129891206704e-09,2.554984926986058e-09
14.507410636442895,3.4514168277087575e-09,3.09985519569417e-09,4.197843723969788e-09,2.21262246328349e-09,2.548291618356408e-09
14.517374517374517,3.4536948900187625e-09,3.099452785543681e-09,4.191183075042399e-09,2.210305693563967e-09,2.5463420958709927e-09
14.52733839830614,3.43125936846535e-09,3.088162616628943e-09,4.181243376421861e-09,2.207068542579758e-09,2.54581448646343e-09
14.537302279237762,3.438986378360416e-09,3.092452136378397e-09,4.170960103339678e-09,2.2043959578249325e-09,2.5455053780019865e-09
14.547266160169386,3.438980763625935e-09,3.0960103766544287e-09,4.173272038639638e-09,2.2046855183409864e-09,2.5372077951945268e-09
14.55723004110101,3.432006398703578e-09,3.0951840083973867e-09,4.168691618374358e-09,2.201166643164895e-09,2.5398410198076145e-09
14.567193922032631,3.4165310723184772e-09,3.0831436678725702e-09,4.16138905891444e-09,2.2000095555255723e-09,2.5329915709014074e-09
14.577157802964255,3.41827841287039e-09,3.082508192257016e-09,4.158951320969195e-09,2.1962567874447353e-09,2.5323575828523492e-09
14.587121683895877,3.4210341242943233e-09,3.07626681033469e-09,4.15225216411881e-09,2.19435591727312e-09,2.531301856071801e-09
14.5970855648275,3.4116142742432572e-09,3.085264426943667e-09,4.1505693155984735e-09,2.1903470864691225e-09,2.5286730139633893e-09
14.607049445759124,3.399950342082838e-09,3.0735075824511252e-09,4.140070407084332e-09,2.1880822772894602e-09,2.5254173632111184e-09
14.617013326690746,3.3985735872009476e-09,3.064164165741958e-09,4.1471937133024584e-09,2.1889641669504304e-09,2.5242410381904014e-09
14.62697720762237,3.4103900795102985e-09,3.063095939025836e-09,4.136452127215321e-09,2.1851993873013665e-09,2.5171604547925845e-09
14.636941088553991,3.4021066405395276e-09,3.052103308566685e-09,4.130703133177464e-09,2.1849416676531206e-09,2.515538753577219e-09
14.646904969485615,3.3997066543869224e-09,3.0620154141378637e-09,4.123581735526917e-09,2.176450733727191e-09,2.5169534944293252e-09
14.656868850417238,3.3962208177012155e-09,3.0463412291912535e-09,4.1236730086119554e-09,2.1784405466316775e-09,2.5120709193452087e-09
14.66683273134886,3.382587538796327e-09,3.0557754579788665e-09,4.1087210267306825e-09,2.176829849861371e-09,2.51448392377536e-09
14.676796612280484,3.3950842625518027e-09,3.052254040070034e-09,4.109125754092351e-09,2.1747291244119814e-09,2.504886989898356e-09
14.686760493212105,3.381142085999041e-09,3.0526174869041384e-09,4.1090331169054785e-09,2.171904263007185e-09,2.5001608218298523e-09
14.696724374143729,3.3734688025496283e-09,3.0364619366467323e-09,4.104944086124844e-09,2.1685566305220352e-09,2.4992815544332374e-09
14.70668825507535,3.3809077386567595e-09,3.035588630045183e-09,4.108029146360002e-09,2.167082796695103e-09,2.493734182542958e-09
14.716652136006974,3.3775742268150957e-09,3.0369824374984566e-09,4.102039364956931e-09,2.163753566874888e-09,2.492780452898855e-09
14.726616016938598,3.3791409599878852e-09,3.0241524100189093e-09,4.093432670725802e-09,2.16258245228565e-09,2.491290359843843e-09
14.73657989787022,3.3515693531123846e-09,3.027244050284289e-09,4.084274791309494e-09,2.1587911693292576e-09,2.4939907895412584e-09
14.746543778801843,3.3607652224113783e-09,3.0267310772730025e-09,4.0878545702472e-09,2.1571559712973464e-09,2.4841524512249808e-09
14.756507659733465,3.3529122743063793e-09,3.025448006357502e-09,4.080368878693193e-09,2.157344906696585e-09,2.4867547167655264e-09
14.766471540665089,3.3490710260551042e-09,3.0172225682847592e-09,4.072781956425824e-09,2.154382159421785e-09,2.481012410958292e-09
14.776435421596712,3.3616890640079057e-09,3.0196011634190373e-09,4.076174708526197e-09,2.15143027861981e-09,2.4783575510403084e-09
14.786399302528334,3.338704875598347e-09,3.0121838855270845e-09,4.0661367291876705e-09,2.149123432203781e-09,2.4789566753205057e-09
14.796363183459958,3.337304043944816e-09,3.0184628758763483e-09,4.069575020030245e-09,2.145982092993369e-09,2.476599747503033e-09
14.80632706439158,3.3306021491882173e-09,3.003104604696708e-09,4.057040061388172e-09,2.144058825453949e-09,2.471364866266631e-09
14.816290945323203,3.3419433715238864e-09,2.996736423135056e-09,4.063545951958365e-09,2.1440961875733344e-09,2.4712173414015825e-09
14.826254826254827,3.3369130919555237e-09,3.001378690299201e-09,4.056113121836458e-09,2.140617086756942e-09,2.4668260266490406e-09
14.836218707186449,3.3308709187034987e-09,2.99110507851097e-09,4.045943440194706e-09,2.1403507546069896e-09,2.46212752061309e-09
14.846182588118072,3.327283706361061e-09,2.9981377615180217e-09,4.043918201877192e-09,2.1318965958300446e-09,2.4646772921602185e-09
14.856146469049694,3.3214897061670403e-09,2.985832625513983e-09,4.044441507699983e-09,2.1350757357297257e-09,2.4610286956487005e-09
14.866110349981318,3.314356722061526e-09,2.9902813891683273e-09,4.030810053005215e-09,2.133300115028965e-09,2.462172265425692e-09
14.876074230912941,3.3193270794860158e-09,2.9857838271837506e-09,4.031802397908285e-09,2.1296157264810568e-09,2.4562348106339223e-09
14.886038111844563,3.3080426223089892e-09,2.9906566596756167e-09,4.0278304835218114e-09,2.1269347997993575e-09,2.4507642503192074e-09
14.896001992776187,3.3104941431251653e-09,2.973741833874837e-09,4.026763283663776e-09,2.1251332782562443e-09,2.449550487136118e-09
14.905965873707808,3.306635928524776e-09,2.9737623605775127e-09,4.0272404583853664e-09,2.1245128804866574e-09,2.4436133796913584e-09
14.915929754639432,3.304675833470194e-09,2.9717086619247547e-09,4.0237920247867525e-09,2.1188387479245597e-09,2.4417420914690615e-09
14.925893635571056,3.2944116170275295e-09,2.96117066033483e-09,4.0122689605216864e-09,2.1186314662923927e-09,2.4415155006205115e-09
14.935857516502677,3.286386121413554e-09,2.9627910027993886e-09,4.003845561386159e-09,2.1152343872958406e-09,2.4451680473395782e-09
14.945821397434301,3.2944558642090184e-09,2.9621861062514387e-09,4.011516909604457e-09,2.113969642052926e-09,2.437132900603171e-09
14.955785278365923,3.2921209848431423e-09,2.9636039100003204e-09,4.0031584400110095e-09,2.1153797384596047e-09,2.4371584843487293e-09
14.965749159297546,3.276623165870302e-09,2.9531081258796497e-09,3.994081714142975e-09,2.1105903691266636e-09,2.4326115604840387e-09
14.975713040229168,3.286629961373724e-09,2.9540939020691523e-09,3.9965800269283994e-09,2.1078265979234275e-09,2.430289581140879e-09
14.985676921160792,3.2803851601697098e-09,2.9497042220224132e-09,3.986778923562563e-09,2.107252396063584e-09,2.427652095995532e-09
14.995640802092415,3.268165611450935e-09,2.951600137514068e-09,3.989772454788471e-09,2.101770819307068e-09,2.426374119517252e-09
15.005604683024037,3.264400251491535e-09,2.937857788272262e-09,3.978958273766001e-09,2.101251866832883e-09,2.422341114189598e-09
15.01556856395566,3.262864738353325e-09,2.9363397006683823e-09,3.9838174804081e-09,2.1001446562506325e-09,2.4219918704613295e-09
15.025532444887283,3.2667685140174856e-09,2.9446584063162514e-09,3.9858960274345965e-09,2.0972069678261396e-09,2.4168633576866607e-09
15.035496325818906,3.2650621622596593e-09,2.937411357871501e-09,3.972259319036765e-09,2.0974083015711592e-09,2.416427466439488e-09
15.04546020675053,3.2618871121956313e-09,2.940937489503147e-09,3.965910586987283e-09,2.089806117285799e-09,2.4165117805500847e-09
15.055424087682152,3.2469811597134333e-09,2.926713778115706e-09,3.9673680431358385e-09,2.0935287578489546e-09,2.41166395559811e-09
15.065387968613775,3.2475397628555663e-09,2.9282564877969846e-09,3.9538297278900046e-09,2.091586640948124e-09,2.4126439649024368e-09
15.075351849545397,3.256537844144371e-09,2.9222787698522826e-09,3.958768608593235e-09,2.086288312666209e-09,2.408798911756951e-09
15.08531573047702,3.241448133629667e-09,2.9274622870874042e-09,3.9504121851798555e-09,2.0872878388167455e-09,2.4034882960088463e-09
15.095279611408644,3.2407997602822526e-09,2.914816236146563e-09,3.950721012546358e-09,2.083566647033184e-09,2.4036380911709095e-09
15.105243492340266,3.231797732445893e-09,2.917444335085013e-09,3.949305499338601e-09,2.083222424857141e-09,2.399983956696998e-09
15.11520737327189,3.2374255391115977e-09,2.91071885071918e-09,3.948443713484445e-09,2.077218178260055e-09,2.396307486572096e-09
15.125171254203511,3.228655075835326e-09,2.9030572274821503e-09,3.935136207829603e-09,2.0783615541004413e-09,2.395400703687956e-09
15.135135135135135,3.2253406230281227e-09,2.900705055698563e-09,3.927453666816684e-09,2.0741377946204195e-09,2.3957560748587527e-09
15.145099016066759,3.2219586295804062e-09,2.9032225419022875e-09,3.9373260903069715e-09,2.0712183264264553e-09,2.3907804229834677e-09
15.15506289699838,3.221523013013565e-09,2.9053227570090625e-09,3.92747214548413e-09,2.074653741494071e-09,2.3910951290148467e-09
15.165026777930004,3.215302995242465e-09,2.8977617904689577e-09,3.919587385174691e-09,2.0702385565972787e-09,2.3869238732815425e-09
15.174990658861626,3.2194708091398934e-09,2.9005522643908757e-09,3.920278502762473e-09,2.0684681458485193e-09,2.3834127007627356e-09
15.18495453979325,3.218223310315176e-09,2.894888367864861e-09,3.914307957830105e-09,2.067524881058298e-09,2.381067565535824e-09
15.194918420724871,3.204678990183945e-09,2.8945030850723108e-09,3.911815151426104e-09,2.063133710507058e-09,2.3775716697905888e-09
15.204882301656495,3.2010227458143774e-09,2.8807577754607524e-09,3.90478838834874e-09,2.0613793213099444e-09,2.3754218648156053e-09
15.214846182588118,3.2023237657947724e-09,2.8814767213320235e-09,3.910173431684641e-09,2.0600704415647964e-09,2.375811537316099e-09
15.22481006351974,3.198402933946495e-09,2.8863300943471506e-09,3.907759855970937e-09,2.056726607319614e-09,2.3686727352077883e-09
15.234773944451364,3.195888819756933e-09,2.8829897006248263e-09,3.898128502168266e-09,2.0578197578804063e-09,2.372068971454099e-09
15.244737825382986,3.194142800093256e-09,2.8841034930422996e-09,3.889317366610212e-09,2.0519577223118914e-09,2.3684255371936585e-09
15.25470170631461,3.1890568336786474e-09,2.8720183466263663e-09,3.889781937427637e-09,2.05366351518335e-09,2.3651823730315126e-09
15.264665587246233,3.1889880456016275e-09,2.873380476336755e-09,3.8789628026701465e-09,2.0518333613243625e-09,2.364314626872145e-09
15.274629468177855,3.1876359934194307e-09,2.867322543044006e-09,3.882008544474212e-09,2.045897252564202e-09,2.3623213469172176e-09
15.284593349109478,3.1798223056781455e-09,2.8718895255197465e-09,3.876092677480158e-09,2.0461370875202203e-09,2.357684264729681e-09
15.2945572300411,3.1814043780635477e-09,2.861452712734408e-09,3.874005747880663e-09,2.0442856768628732e-09,2.358938353034689e-09
15.304521110972724,3.181411252153175e-09,2.8651940097724823e-09,3.871938682641327e-09,2.0434720127744587e-09,2.3559676958404464e-09
15.314484991904347,3.1770751938676685e-09,2.8588985232061435e-09,3.871383844906179e-09,2.0379994103581347e-09,2.3531881028967253e-09
15.32444887283597,3.1638915083566753e-09,2.8549534378102023e-09,3.858439351387418e-09,2.039212699447084e-09,2.350488163004557e-09
15.334412753767593,3.1645408387807597e-09,2.8481687629549323e-09,3.853234186337927e-09,2.035498587575647e-09,2.3497752984910636e-09
15.344376634699215,3.1671876575762206e-09,2.8460116974985768e-09,3.861386843008634e-09,2.0333475298259026e-09,2.346075600293263e-09
15.354340515630838,3.1656153053541273e-09,2.8528030030699684e-09,3.854137893685665e-09,2.0368345726407313e-09,2.3451846738914235e-09
15.364304396562462,3.161413734180742e-09,2.8452243667151277e-09,3.84687795894795e-09,2.0304828933293412e-09,2.342073370486747e-09
15.374268277494084,3.1552037867883345e-09,2.847148427471301e-09,3.841196462596757e-09,2.0297346216526606e-09,2.3379663361067704e-09
15.384232158425707,3.1580178078734177e-09,2.84461530806883e-09,3.839523236428996e-09,2.030245867608361e-09,2.3377083183633753e-09
15.394196039357329,3.1550718762148216e-09,2.840228117260197e-09,3.836641739164205e-09,2.02436529765366e-09,2.333099154765608e-09
15.404159920288953,3.1445264655392824e-09,2.8283363795934314e-09,3.830630423586307e-09,2.0224954624076416e-09,2.3302045744533654e-09
15.414123801220576,3.1418248066132102e-09,2.831592049433531e-09,3.833919498971746e-09,2.0211435319769676e-09,2.3308129392347727e-09
15.424087682152198,3.145326325127369e-09,2.829601373358639e-09,3.831274824133553e-09,2.0196305063635978e-09,2.325743507802251e-09
15.434051563083822,3.1414932947475147e-09,2.832395144833426e-09,3.820299465645463e-09,2.0207808055874143e-09,2.327590009507363e-09
15.444015444015443,3.139415393525172e-09,2.8330333403308806e-09,3.815430724738303e-09,2.016097751167123e-09,2.3257884529079857e-09
15.453979324947067,3.1365665076614595e-09,2.820947105163091e-09,3.815275980100509e-09,2.015507986550363e-09,2.320945772342044e-09
15.463943205878689,3.1344500138848003e-09,2.824211534016699e-09,3.805663930719746e-09,2.012871345741837e-09,2.3190898920819613e-09
15.473907086810312,3.1363239612542486e-09,2.8166524396375442e-09,3.8064061737654084e-09,2.008150213537351e-09,2.3170940168611672e-09
15.483870967741936,3.1308384855690747e-09,2.8206601698582384e-09,3.7995793480438345e-09,2.0084000064775106e-09,2.313409648061674e-09
15.493834848673558,3.121298409079406e-09,2.808131015484226e-09,3.800885387708953e-09,2.0067798414563008e-09,2.3146711589172905e-09
15.503798729605181,3.1241152984816884e-09,2.8183335120730307e-09,3.795729083824494e-09,2.0064338017234544e-09,2.312724372331172e-09
15.513762610536803,3.1192952600264637e-09,2.8090758944923286e-09,3.799181814311364e-09,2.0019672666511323e-09,2.3094050173890916e-09
15.523726491468427,3.1141904190334136e-09,2.8084327134685907e-09,3.788469447696246e-09,2.0008921269628578e-09,2.3066540660869165e-09
15.53369037240005,3.1140808535815464e-09,2.8023313604022592e-09,3.783215492822578e-09,1.9993181086214147e-09,2.3062676182837507e-09
15.543654253331672,3.1076190797829777e-09,2.795191766352212e-09,3.788252433186199e-09,1.9971347187703746e-09,2.303851596274656e-09
15.553618134263296,3.110853221637121e-09,2.8043281884872004e-09,3.777041038976888e-09,1.997873180796079e-09,2.3038792308139075e-09
15.563582015194918,3.1101969961862186e-09,2.7977615370494777e-09,3.7762820332466155e-09,1.9946453260961033e-09,2.299637727144416e-09
15.573545896126541,3.100776404472943e-09,2.8009070379010495e-09,3.768241141535028e-09,1.993042395323636e-09,2.2950414475185417e-09
15.583509777058165,3.103239011128029e-09,2.7926792767386246e-09,3.7681457872152375e-09,1.993302964883713e-09,2.2950597245457927e-09
15.593473657989787,3.0982322967549674e-09,2.794754184293678e-09,3.762882461604128e-09,1.989339962713022e-09,2.2913554723662516e-09
15.60343753892141,3.0952812199835678e-09,2.780399946541589e-09,3.758587552788922e-09,1.9881211410404965e-09,2.2886197974222122e-09
15.613401419853032,3.091111329666553e-09,2.781715597620151e-09,3.762089830179067e-09,1.9856070343112413e-09,2.289915933735619e-09
15.623365300784656,3.0899376664352647e-09,2.7800598120948405e-09,3.756883226090866e-09,1.9842238049332576e-09,2.28384815139214e-09
15.63332918171628,3.08502738282286e-09,2.780786635621135e-09,3.749634245351708e-09,1.9830240223595668e-09,2.2847863666597054e-09
15.643293062647901,3.0883279617245755e-09,2.781962375505689e-09,3.745272376135748e-09,1.981331067051552e-09,2.282695832087483e-09
15.653256943579525,3.082648807703708e-09,2.771540960068584e-09,3.7479417274822705e-09,1.978483322418138e-09,2.279795059498665e-09
15.663220824511146,3.0792002816010113e-09,2.7765444102323344e-09,3.736048056915103e-09,1.9796112508001698e-09,2.2782293186780634e-09
15.67318470544277,3.0801463774342114e-09,2.7710730382420935e-09,3.7373097626679585e-09,1.9730158110947016e-09,2.275851645166416e-09
15.683148586374392,3.0703026230094854e-09,2.773573046173293e-09,3.734295932355606e-09,1.9745529698048596e-09,2.273179015505906e-09
15.693112467306015,3.069692501563799e-09,2.7601628086334166e-09,3.731043488331503e-09,1.970194151395254e-09,2.2733614980893515e-09
15.703076348237639,3.070008932727578e-09,2.765955403261849e-09,3.728008736763425e-09,1.9707723306799165e-09,2.2697564591783365e-09
15.71304022916926,3.0692115018046335e-09,2.7601730247237723e-09,3.729722328602042e-09,1.9675057827325918e-09,2.2678251036914537e-09
15.723004110100884,3.0552784302504683e-09,2.763627608518406e-09,3.7191291233903854e-09,1.967561885199958e-09,2.266213920367421e-09
15.732967991032506,3.060245553063758e-09,2.7529345707625367e-09,3.716855873358908e-09,1.964205267978582e-09,2.264930533404315e-09
15.74293187196413,3.0590587444652717e-09,2.7474620531906223e-09,3.7206921524328087e-09,1.9641572858264074e-09,2.2648301853291375e-09
15.752895752895753,3.06139988282816e-09,2.753635982561452e-09,3.713936192993943e-09,1.963187994241487e-09,2.263798195278942e-09
15.762859633827375,3.054752672176648e-09,2.749280411389335e-09,3.7113690568422175e-09,1.959683329253564e-09,2.2605295460886534e-09
15.772823514758999,3.0456456896007577e-09,2.7527296384816466e-09,3.7044014077828996e-09,1.9568750418650845e-09,2.2548101483192054e-09
15.78278739569062,3.047453406928625e-09,2.743546263512848e-09,3.704544641445513e-09,1.957877751473072e-09,2.2555535750482884e-09
15.792751276622244,3.044925918371164e-09,2.746461720800501e-09,3.6962212172206404e-09,1.9545892507740514e-09,2.2532686350294657e-09
15.802715157553868,3.041392116158379e-09,2.732739357257208e-09,3.6947372008591246e-09,1.9526695730915147e-09,2.2507011305592684e-09
15.81267903848549,3.0399155048992334e-09,2.7354507192437977e-09,3.6990997600122e-09,1.9518097505558894e-09,2.251140272971917e-09
15.822642919417113,3.0385159646139938e-09,2.731511826860675e-09,3.693943173046357e-09,1.94973808259894e-09,2.2454937748739933e-09
15.832606800348735,3.0335384183885122e-09,2.7310268253758564e-09,3.685222564679705e-09,1.9490342002852718e-09,2.2453959302825864e-09
15.842570681280359,3.0345557687323067e-09,2.73095779260782e-09,3.6858458766794248e-09,1.9477124503276484e-09,2.2444422692948096e-09
15.852534562211982,3.0259182615935994e-09,2.7235832882352265e-09,3.686456602017481e-09,1.9437612956945004e-09,2.2423145496800814e-09
15.862498443143604,3.0223296509962527e-09,2.7287924860156097e-09,3.674815453808115e-09,1.9445850215151198e-09,2.240453190706072e-09
15.872462324075228,3.022595858830183e-09,2.7246169355759544e-09,3.674858295261621e-09,1.941368357910797e-09,2.2372262756006454e-09
15.88242620500685,3.0156560021573167e-09,2.724665231950386e-09,3.6716761885053397e-09,1.94014389141483e-09,2.2339166132101602e-09
15.892390085938473,3.0125743585528186e-09,2.7110669430008022e-09,3.6702813570147723e-09,1.9362582854522885e-09,2.2346332893358572e-09
15.902353966870097,3.0133781432046774e-09,2.716308826668248e-09,3.667623294024745e-09,1.9370725921008845e-09,2.230275746996166e-09
15.912317847801718,3.0148020312305975e-09,2.7121231536853396e-09,3.6681271661513625e-09,1.935019977394188e-09,2.2287321044931287e-09
15.922281728733342,3.005599029433993e-09,2.714327465976214e-09,3.662623026002808e-09,1.9344345397976384e-09,2.229007752343307e-09
15.932245609664964,3.0091427002844085e-09,2.70145129291941e-09,3.658149251621731e-09,1.9318736711149707e-09,2.226991012558028e-09
15.942209490596587,3.0078011917226086e-09,2.6987513992625574e-09,3.658230147631462e-09,1.9302505514907455e-09,2.2263681309504903e-09
15.95217337152821,3.0063405083957475e-09,2.7032174452318875e-09,3.652698264912156e-09,1.929359912921553e-09,2.2266329178176667e-09
15.962137252459833,2.9977082465358667e-09,2.7010189463678846e-09,3.6525952699603253e-09,1.9263319360485845e-09,2.221909608063123e-09
15.972101133391456,2.9921522068180694e-09,2.7036402494578733e-09,3.648541805707932e-09,1.9241100551985e-09,2.218698325753924e-09
15.982065014323078,2.9921488474305077e-09,2.6935819273457307e-09,3.6424420047042265e-09,1.924583041869718e-09,2.2191861087722856e-09
15.992028895254702,2.9877078967343153e-09,2.694571553774313e-09,3.6394265428464997e-09,1.9207804208600977e-09,2.2167750226059862e-09
16.001992776186324,2.987431003950955e-09,2.686936619727252e-09,3.636399618594179e-09,1.9192550994513443e-09,2.2139864446837497e-09
16.01195665711795,2.9907816875913114e-09,2.688585044272222e-09,3.640805415265724e-09,1.922294356495074e-09,2.2137981259434687e-09
16.02192053804957,2.9843352834394895e-09,2.683465500819822e-09,3.636462760853668e-09,1.916901002748305e-09,2.210360294470192e-09
16.031884418981193,2.9852271795851163e-09,2.681381734555846e-09,3.627775647597559e-09,1.917525690354101e-09,2.2086919937632215e-09
16.041848299912814,2.980019698660251e-09,2.683195926271737e-09,3.6309607311536785e-09,1.915262412066388e-09,2.2081028191437882e-09
16.05181218084444,2.972577179383192e-09,2.677077034497141e-09,3.6311167161911146e-09,1.9115488091001995e-09,2.205765510183833e-09
16.06177606177606,2.9713197620403392e-09,2.679922041029881e-09,3.6181147379695703e-09,1.913955146641895e-09,2.206130346642359e-09
16.071739942707683,2.9688643206016046e-09,2.676935389420887e-09,3.618308837191605e-09,1.90962148522446e-09,2.2010236560374025e-09
16.08170382363931,2.963545975158007e-09,2.676061164518931e-09,3.614428181918119e-09,1.9078410109464535e-09,2.1987124905583633e-09
16.09166770457093,2.960107047636763e-09,2.6639285612118073e-09,3.611495658110593e-09,1.9039682862578225e-09,2.197997705944949e-09
16.101631585502552,2.9589753285133705e-09,2.6693735112365403e-09,3.6093083006164416e-09,1.9062850763989884e-09,2.193589429110081e-09
16.111595466434174,2.9631393765598806e-09,2.6648342899214547e-09,3.6142763613380113e-09,1.9028609254206756e-09,2.1926569033514695e-09
16.1215593473658,2.958193537363034e-09,2.6688353428649194e-09,3.6052897859554745e-09,1.9030495734318064e-09,2.1928118409372696e-09
16.13152322829742,2.9589549082441724e-09,2.6580989353784526e-09,3.604770844399547e-09,1.900628908607482e-09,2.1934028557013858e-09
16.141487109229043,2.9593415003736324e-09,2.651676871293899e-09,3.6014464085861177e-09,1.8979119676082515e-09,2.1903927431103626e-09
16.15145099016067,2.9555966176259704e-09,2.656930980845478e-09,3.598096730006849e-09,1.8976163698899557e-09,2.1914094841509385e-09
16.16141487109229,2.944893492996206e-09,2.6572942380554625e-09,3.594262293580099e-09,1.8963425281582687e-09,2.1860243110286117e-09
16.171378752023912,2.9426325740547098e-09,2.6580717719449207e-09,3.594495815627882e-09,1.89441559983274e-09,2.1839972450903363e-09
16.181342632955538,2.943729068521647e-09,2.6461566297774594e-09,3.5862657476927436e-09,1.894176616776773e-09,2.1830299631437163e-09
16.19130651388716,2.9355325027893213e-09,2.6507909532269697e-09,3.5823806658900974e-09,1.8910212800192583e-09,2.180745859036351e-09
16.20127039481878,2.9413397089906484e-09,2.6470460978779826e-09,3.577588990022006e-09,1.8895531378807243e-09,2.179973317270845e-09
16.211234275750403,2.93798452122678e-09,2.644772097998474e-09,3.5847906176272732e-09,1.893332868395255e-09,2.1796047213675055e-09
16.22119815668203,2.9344381453071685e-09,2.642255986331907e-09,3.582065105697105e-09,1.886145785425559e-09,2.1748047666062235e-09
16.23116203761365,2.936891680849147e-09,2.6387152027040963e-09,3.5693191192159114e-09,1.8872857726855237e-09,2.174778961730361e-09
16.241125918545272,2.9338456165356453e-09,2.643125221800669e-09,3.5751570026057887e-09,1.8846695218027092e-09,2.1734008651862707e-09
16.251089799476897,2.928388099009667e-09,2.6358662565859103e-09,3.575051207556714e-09,1.8824284917022142e-09,2.1717551046925067e-09
16.26105368040852,2.9261301307023707e-09,2.638454997029361e-09,3.5611172265540037e-09,1.883505835085553e-09,2.1725129738038907e-09
16.27101756134014,2.922155112746882e-09,2.636919018692308e-09,3.562349809158053e-09,1.8804383493390695e-09,2.1678521279799177e-09
16.280981442271763,2.9174526062129586e-09,2.6317203365616666e-09,3.5582787397852135e-09,1.8773661445673314e-09,2.1633930913181196e-09
16.29094532320339,2.9184885314097223e-09,2.6213385076209352e-09,3.552363355890886e-09,1.874272166519859e-09,2.1628457988894146e-09
16.30090920413501,2.9144959706429078e-09,2.62633622343883e-09,3.5503259413562083e-09,1.876131642163866e-09,2.1578239677448186e-09
16.310873085066632,2.9165406200932723e-09,2.6230578834989156e-09,3.557005889249947e-09,1.8738841252555027e-09,2.157812298493641e-09
16.320836965998257,2.9126437171083946e-09,2.6309713884606994e-09,3.548833330768193e-09,1.8716461326878624e-09,2.158081395968217e-09
16.33080084692988,2.9151382367392105e-09,2.6175261352862736e-09,3.5477926340100766e-09,1.8702592841925784e-09,2.1610869476569765e-09
16.3407647278615,2.910201624461438e-09,2.614950876916944e-09,3.5444272802054855e-09,1.8688817166387455e-09,2.154712033036028e-09
16.350728608793126,2.904151622885152e-09,2.6175530912040113e-09,3.542429801546367e-09,1.8667839310294056e-09,2.1559718861090114e-09
16.360692489724748,2.905303793298373e-09,2.6146093230878518e-09,3.537345235609809e-09,1.8675438978489656e-09,2.1510361831351254e-09
16.37065637065637,2.903470150834859e-09,2.617292720167858e-09,3.5400869837554568e-09,1.865851246743229e-09,2.1501145206819203e-09
16.38062025158799,2.8985479998057005e-09,2.6065619112161923e-09,3.530467894476358e-09,1.8653244317149473e-09,2.1482611821382078e-09
16.390584132519617,2.890268445846861e-09,2.611523996640171e-09,3.5254760558118302e-09,1.8615426245766043e-09,2.1445035569364484e-09
16.40054801345124,2.896528356455801e-09,2.6079786592390473e-09,3.5205080885257477e-09,1.860160910650488e-09,2.1449907473054073e-09
16.41051189438286,2.8967884502570673e-09,2.606338079055509e-09,3.526382461982475e-09,1.8648613755649604e-09,2.1433695041218907e-09
16.420475775314486,2.892058854796288e-09,2.604258550788425e-09,3.526022505875596e-09,1.8557797787759344e-09,2.1415370810455388e-09
16.430439656246108,2.8919709197668987e-09,2.5984643449469103e-09,3.5140891069727586e-09,1.8595451406366455e-09,2.139996030528424e-09
16.44040353717773,2.8890948378045134e-09,2.6037940409027444e-09,3.5185431383563277e-09,1.8560815874989077e-09,2.138929470346341e-09
16.450367418109355,2.8880104434749636e-09,2.601134851218255e-09,3.517950753502358e-09,1.8538509444942342e-09,2.137838530953114e-09
16.460331299040977,2.8817579498059335e-09,2.6021899351469527e-09,3.5051826217339316e-09,1.8555280227528273e-09,2.140211143760714e-09
16.4702951799726,2.8823333366318544e-09,2.596094347882506e-09,3.505665012769226e-09,1.8523254266076302e-09,2.1348488722825636e-09
16.48025906090422,2.8758625716081807e-09,2.59271265675712e-09,3.5000553984728933e-09,1.8486573850819512e-09,2.1295825913695743e-09
16.490222941835846,2.8801298281442823e-09,2.5815739437439216e-09,3.496031978422997e-09,1.845923152223172e-09,2.130151274373628e-09
16.500186822767468,2.8747240391280184e-09,2.590169972806233e-09,3.4930442427891013e-09,1.8472483671260366e-09,2.123903569068804e-09
16.51015070369909,2.8714183796408963e-09,2.5876201595547627e-09,3.5007052807780486e-09,1.8457067452196972e-09,2.125396370531563e-09
16.520114584630715,2.8723031485825274e-09,2.5917794210154066e-09,3.491982584542195e-09,1.8433884650965287e-09,2.1258940870077356e-09
16.530078465562337,2.8748630747876585e-09,2.583281727820092e-09,3.4904637730493455e-09,1.8426169778781932e-09,2.1291664803469676e-09
16.54004234649396,2.870362713569832e-09,2.5807512751237857e-09,3.487562328238319e-09,1.8404915262549883e-09,2.1205836697316e-09
16.55000622742558,2.8635404491944088e-09,2.5807155879190185e-09,3.487163610589433e-09,1.8417170847821374e-09,2.1233365850311105e-09
16.559970108357206,2.862421857035238e-09,2.5772333573305573e-09,3.480514884670826e-09,1.8403758026669156e-09,2.1175561964866892e-09
16.569933989288828,2.8622888722939085e-09,2.5789310537763647e-09,3.485635019789092e-09,1.8388276942207042e-09,2.116626882657597e-09
16.57989787022045,2.8573887995757285e-09,2.572046359541031e-09,3.4758963895700673e-09,1.8373500260766964e-09,2.1145194438653383e-09
16.589861751152075,2.855020641249989e-09,2.5729639482377746e-09,3.4743839619591074e-09,1.8352562342992974e-09,2.1130400286007242e-09
16.599825632083697,2.8578852104582518e-09,2.569658905085023e-09,3.4672948919497784e-09,1.834207471291212e-09,2.111189218168544e-09
16.60978951301532,2.8529211565522114e-09,2.5701096659736627e-09,3.47213507942975e-09,1.8383000690158295e-09,2.1118984369759135e-09
16.619753393946944,2.852251615677027e-09,2.5673509148991297e-09,3.4708736568284466e-09,1.8278773257661803e-09,2.1071814887646475e-09
16.629717274878566,2.850455614389999e-09,2.561064295184888e-09,3.4603383725533982e-09,1.8326737921504224e-09,2.108370101507858e-09
16.639681155810187,2.845575412652423e-09,2.5668595697087227e-09,3.4641651523371055e-09,1.8285733768801024e-09,2.1059058848619952e-09
16.64964503674181,2.847874893248499e-09,2.566176256288701e-09,3.466518961216404e-09,1.8267140182053584e-09,2.106241471898268e-09
16.659608917673435,2.844056405605618e-09,2.5648292328988555e-09,3.452214912216316e-09,1.8284338355486361e-09,2.1056497381063178e-09
16.669572798605056,2.845220092700869e-09,2.5578046500719244e-09,3.4490556561621667e-09,1.824756392746037e-09,2.1034487439548874e-09
16.679536679536678,2.8386186704060344e-09,2.555211252005248e-09,3.4436337083829353e-09,1.8229749803830105e-09,2.098523985531382e-09
16.689500560468304,2.8455011156947158e-09,2.5496107157617897e-09,3.4446134887991106e-09,1.8192748334940641e-09,2.1004009266099476e-09
16.699464441399925,2.8335715218440316e-09,2.5559534933447707e-09,3.4395042933374403e-09,1.8214905284200017e-09,2.0961032475676986e-09
16.709428322331547,2.83179670435332e-09,2.553114132345536e-09,3.4515330058547985e-09,1.8200303086187133e-09,2.096884970883114e-09
16.719392203263173,2.830619959150385e-09,2.5571771506760162e-09,3.441554587368574e-09,1.816952105279246e-09,2.0950456838893254e-09
16.729356084194794,2.83446998548524e-09,2.54364732426911e-09,3.4365931862665616e-09,1.8170559148392325e-09,2.0966367584861523e-09
16.739319965126416,2.8271931385083084e-09,2.544789785243149e-09,3.440241585826658e-09,1.8134518202448728e-09,2.0904932747234244e-09
16.749283846058038,2.8230396057783174e-09,2.5452561541792336e-09,3.4369925782416093e-09,1.8162527210627438e-09,2.092722360647585e-09
16.759247726989663,2.825414634540145e-09,2.540256489055685e-09,3.4287894754729496e-09,1.8155788898400786e-09,2.0879222765249044e-09
16.769211607921285,2.8221320269808518e-09,2.5424054343154313e-09,3.438762573116375e-09,1.8114783271735415e-09,2.0860632659055213e-09
16.779175488852907,2.8184062618891394e-09,2.5370995010259e-09,3.4273212699524555e-09,1.8109669453153493e-09,2.083164450640208e-09
16.789139369784532,2.8188821272281743e-09,2.5358001653658323e-09,3.4288221397749525e-09,1.8105490413628555e-09,2.082689594669967e-09
16.799103250716154,2.815226773508451e-09,2.53463405152648e-09,3.418184366691128e-09,1.8086548025533033e-09,2.0806254729447104e-09
16.809067131647776,2.8060388723344626e-09,2.53376509210458e-09,3.423062294004458e-09,1.8111120370120573e-09,2.0830908870754113e-09
16.819031012579398,2.8126876012387553e-09,2.5296166890388043e-09,3.423055135837344e-09,1.80104464327122e-09,2.077763295611574e-09
16.828994893511023,2.808712580567002e-09,2.5268494880169683e-09,3.408339776843402e-09,1.8056511977013623e-09,2.0814308952724752e-09
16.838958774442645,2.8062982918899114e-09,2.5309383601259127e-09,3.4167982322785937e-09,1.802279098348348e-09,2.0765205114706814e-09
16.848922655374267,2.804929373895663e-09,2.5283985470136894e-09,3.418861700826609e-09,1.8010886821514959e-09,2.0766454495672767e-09
16.858886536305892,2.8026294636260343e-09,2.5267604020587713e-09,3.4066401616691525e-09,1.8015580958345953e-09,2.0735430142535052e-09
16.868850417237514,2.8005295491596923e-09,2.5146812444960492e-09,3.4021938096883854e-09,1.7974991478548952e-09,2.0735691540153275e-09
16.878814298169136,2.7946539810558204e-09,2.5165761072066184e-09,3.396241728057159e-09,1.7987864167283405e-09,2.0691029298328577e-09
16.88877817910076,2.8066100200369743e-09,2.515277104292109e-09,3.3983436955467057e-09,1.7944015371560556e-09,2.0721010737393915e-09
16.898742060032383,2.7899659126572964e-09,2.5179515590111927e-09,3.391695165393445e-09,1.7976039563139053e-09,2.071287327873385e-09
16.908705940964005,2.791615817275876e-09,2.5185713230103216e-09,3.4097710770195357e-09,1.7945395482899676e-09,2.0692284976917168e-09
16.918669821895627,2.7921716084175177e-09,2.519646573865535e-09,3.398258556222806e-09,1.7911219754127273e-09,2.066101795176341e-09
16.928633702827252,2.791046852590839e-09,2.504230469090791e-09,3.3912056405831275e-09,1.7928742626952793e-09,2.063771863585821e-09
16.938597583758874,2.789550476924037e-09,2.510289878213352e-09,3.3958326862009514e-09,1.7878259085282654e-09,2.061678405382044e-09
16.948561464690496,2.785169026387322e-09,2.505652078788147e-09,3.391650650812696e-09,1.7942455137755258e-09,2.063864152326899e-09
16.95852534562212,2.78414255090557e-09,2.5067101521273344e-09,3.383504484963099e-09,1.7899493312490797e-09,2.0599788719205764e-09
16.968489226553743,2.7758423880920185e-09,2.5026938214062246e-09,3.3923809734802113e-09,1.7866495221029605e-09,2.056741124870334e-09
16.978453107485365,2.7766320714867716e-09,2.500848350194667e-09,3.384660798807861e-09,1.7853361971729971e-09,2.05587273681841e-09
16.98841698841699,2.7769697609401953e-09,2.4986341121202786e-09,3.3855078895826346e-09,1.7867233029324699e-09,2.0559633194054986e-09
16.998380869348612,2.7702970471902876e-09,2.4994170599131983e-09,3.3770192787110418e-09,1.7846665018757966e-09,2.0534181013611145e-09
17.008344750280234,2.7665348596245792e-09,2.499358806444135e-09,3.379710333476354e-09,1.7840505666437623e-09,2.05624779298602e-09
17.018308631211855,2.774293622810235e-09,2.4942525500400857e-09,3.3775673016615866e-09,1.7777125153647285e-09,2.0501952232041553e-09
17.02827251214348,2.7707286921568016e-09,2.4866481748838818e-09,3.3667295311612025e-09,1.7794620638256645e-09,2.054694375289005e-09
17.038236393075103,2.7654973761957036e-09,2.4936951665386722e-09,3.372165814578218e-09,1.777560191110793e-09,2.0497656890105006e-09
17.048200274006724,2.7628292890413775e-09,2.4904406881617254e-09,3.3756024867133053e-09,1.7767723115314627e-09,2.0480305908843197e-09
17.05816415493835,2.7613227165634383e-09,2.487243235268071e-09,3.3635856062829163e-09,1.7776056208608545e-09,2.043963408124021e-09
17.06812803586997,2.761136283628358e-09,2.4759262140288655e-09,3.356535794590684e-09,1.7717667614031696e-09,2.0454876645986366e-09
17.078091916801593,2.755841958647492e-09,2.4801754571395226e-09,3.3553685596141574e-09,1.7738010758061931e-09,2.0413454900199484e-09
17.088055797733215,2.7633098140466964e-09,2.4824105260928115e-09,3.3563961244024635e-09,1.771333516634616e-09,2.0443238328877166e-09
17.09801967866484,2.748116529142445e-09,2.4831562164723597e-09,3.352240124602294e-09,1.774471757476106e-09,2.047260882527481e-09
17.107983559596462,2.7515385349024084e-09,2.4835337487230825e-09,3.3650253862053787e-09,1.7698862563340665e-09,2.0430371350083952e-09
17.117947440528084,2.753341352399432e-09,2.482225851632309e-09,3.356481357228292e-09,1.7676394163450998e-09,2.041005506972643e-09
17.12791132145971,2.7525438340581716e-09,2.4677613382858158e-09,3.3484365955999317e-09,1.768270722350246e-09,2.0357602662310406e-09
17.13787520239133,2.749870568426222e-09,2.475584610849059e-09,3.3556628716673254e-09,1.7637875934254947e-09,2.0346263053071396e-09
17.147839083322953,2.7487399620393087e-09,2.4699630466544214e-09,3.3509457574949874e-09,1.7719893010317554e-09,2.037232950929565e-09
17.15780296425458,2.744043922280664e-09,2.4716825086075933e-09,3.341223372226731e-09,1.7648724553835498e-09,2.033913621256027e-09
17.1677668451862,2.7333010451390144e-09,2.4680837897404776e-09,3.3452801640777855e-09,1.7615753510612432e-09,2.0299871959753104e-09
17.177730726117822,2.7355474846827026e-09,2.4665244164157446e-09,3.3426219349025972e-09,1.7619135499136881e-09,2.0297562278620386e-09
17.187694607049444,2.7376754601606406e-09,2.464575617147798e-09,3.344442923372232e-09,1.7627359323191739e-09,2.0302789358721545e-09
17.19765848798107,2.7304271580860834e-09,2.4687375677719667e-09,3.3337828202965006e-09,1.7604922842594158e-09,2.0270539007544735e-09
17.20762236891269,2.7330029531860674e-09,2.46663168215118e-09,3.3384694826072354e-09,1.7592504161939244e-09,2.0311091062332048e-09
17.217586249844313,2.733421400855154e-09,2.4568208551913666e-09,3.334689719546062e-09,1.7547591938518118e-09,2.02558853837865e-09
17.22755013077594,2.7349222930391145e-09,2.4531335423867e-09,3.3261300160125168e-09,1.7570560930607774e-09,2.0278461350354803e-09
17.23751401170756,2.729793808214464e-09,2.459767982704022e-09,3.3306779010010086e-09,1.7534019361311302e-09,2.0250576933976802e-09
17.247477892639182,2.728468895226868e-09,2.4575172857285416e-09,3.3326085609389947e-09,1.7531044149008537e-09,2.0205577187193797e-09
17.257441773570804,2.7270986046733535e-09,2.454986302111775e-09,3.3225585994729256e-09,1.7557970814888414e-09,2.0167342383824225e-09
17.26740565450243,2.722740150869589e-09,2.4434081483500172e-09,3.3143598394253326e-09,1.749839734981115e-09,2.0197473887897925e-09
17.27736953543405,2.7178119545513507e-09,2.447765959014826e-09,3.314039224661111e-09,1.7506869382018606e-09,2.015639701889865e-09
17.287333416365673,2.7227769105854558e-09,2.4538883409026006e-09,3.3148094630712924e-09,1.7501791435982631e-09,2.0180874813200644e-09
17.2972972972973,2.7103927291417866e-09,2.452045658955963e-09,3.3115961877163493e-09,1.7521397377903431e-09,2.021478715981613e-09
17.30726117822892,2.714826623344941e-09,2.4482836754568805e-09,3.3202155795909216e-09,1.7477167474016218e-09,2.017239725499725e-09
17.317225059160542,2.7229136130570286e-09,2.4520947789575615e-09,3.311818951066749e-09,1.7462498586165537e-09,2.0153237212085523e-09
17.327188940092167,2.7169023488496977e-09,2.4356190256864255e-09,3.3061971666446415e-09,1.7465982201371599e-09,2.0115544538814916e-09
17.33715282102379,2.716562419637119e-09,2.4434477458262985e-09,3.313290185162189e-09,1.7418807323562682e-09,2.007634408556576e-09
17.34711670195541,2.7153354855418127e-09,2.437394036814587e-09,3.310699700685506e-09,1.7497407852720319e-09,2.010832503927709e-09
17.357080582887033,2.707868631648644e-09,2.441101104584418e-09,3.2955367137127386e-09,1.7412896143867057e-09,2.008228049901757e-09
17.367044463818658,2.698801781644707e-09,2.4357785281641085e-09,3.2988273379967034e-09,1.7402334254156779e-09,2.005409986619179e-09
17.37700834475028,2.7029365763790423e-09,2.4333828357041806e-09,3.2980843702449043e-09,1.740963560849459e-09,2.0046481633296486e-09
17.3869722256819,2.7006936675984806e-09,2.4354144303352667e-09,3.304571285023537e-09,1.7402923811273294e-09,2.0034861133452027e-09
17.396936106613527,2.701181124664664e-09,2.4380739775571537e-09,3.2915563051194653e-09,1.7375070762436615e-09,2.0027966139998994e-09
17.40689998754515,2.7060155426476096e-09,2.4383168394237565e-09,3.295299973390037e-09,1.73495600805579e-09,2.0061255654575913e-09
17.41686386847677,2.700695755501095e-09,2.4298732915745933e-09,3.292325955295627e-09,1.7345278555139921e-09,2.0015844482641526e-09
17.426827749408396,2.7060326223636857e-09,2.4234393193328647e-09,3.2838018102758757e-09,1.734521195780743e-09,2.0017124448392335e-09
17.436791630340018,2.693688435567087e-09,2.431508490090642e-09,3.2865806146288465e-09,1.7330071384897333e-09,1.9999870940069294e-09
17.44675551127164,2.701925911287632e-09,2.4303667816296148e-09,3.2913932596655984e-09,1.7306985480345392e-09,1.995134291951829e-09
17.45671939220326,2.696890578576555e-09,2.4248881644007497e-09,3.2785504029408626e-09,1.7344737694875237e-09,1.9936656762582063e-09
17.466683273134887,2.69412915960177e-09,2.4173723669747183e-09,3.2733665070471817e-09,1.7274367622856597e-09,1.994495034307716e-09
17.47664715406651,2.686612677225434e-09,2.421095495019419e-09,3.270685772689679e-09,1.7298984822609702e-09,1.991096764244771e-09
17.48661103499813,2.6877334724536887e-09,2.4269426048818437e-09,3.2735609979121448e-09,1.7287818534665808e-09,1.9921617571105074e-09
17.496574915929756,2.6843268804237697e-09,2.424488786659496e-09,3.2716741676761662e-09,1.7302570309080578e-09,1.9957130963466663e-09
17.506538796861378,2.6847385167121916e-09,2.4180090873195625e-09,3.2753649931646394e-09,1.7246700237081304e-09,1.9907081364812692e-09
17.516502677793,2.6942559358777643e-09,2.421119767743014e-09,3.2681395217163102e-09,1.727862150461105e-09,1.991311139941542e-09
17.52646655872462,2.688964495077267e-09,2.410272155400763e-09,3.2625941662090207e-09,1.726207123657877e-09,1.988825223344035e-09
17.536430439656247,2.6894738347203534e-09,2.4172092301490384e-09,3.2688718640780944e-09,1.720858955998607e-09,1.982292281561847e-09
17.54639432058787,2.682309837276494e-09,2.4089957563092007e-09,3.269813735389511e-09,1.7273232458426634e-09,1.985391778421423e-09
17.55635820151949,2.6719652793116702e-09,2.414500667426936e-09,3.2514509943389714e-09,1.7206882766614155e-09,1.9835439687747355e-09
17.566322082451116,2.671130057779147e-09,2.4111469924544123e-09,3.252956513681218e-09,1.7203818703596532e-09,1.9817270379102456e-09
17.576285963382738,2.677455484601117e-09,2.4099584089241238e-09,3.2520136249672897e-09,1.7204735620895578e-09,1.9812550249639712e-09
17.58624984431436,2.674917904453806e-09,2.4103374280055e-09,3.261004245404734e-09,1.718264730221282e-09,1.9798354689216294e-09
17.596213725245985,2.6737625263585363e-09,2.410128562941064e-09,3.2514791267436353e-09,1.7168604322155816e-09,1.9785092669052488e-09
17.606177606177607,2.6751926089686844e-09,2.4098696361450043e-09,3.2520293302044527e-09,1.7134583124420925e-09,1.9821124806449277e-09
17.61614148710923,2.674419662391766e-09,2.4049798437374173e-09,3.248736047638417e-09,1.715065913334157e-09,1.9781414751312483e-09
17.62610536804085,2.676664451868943e-09,2.3956216974684697e-09,3.2447912297689447e-09,1.7134740269829853e-09,1.977188330528903e-09
17.636069248972476,2.6622508283549902e-09,2.4023017903299046e-09,3.2446319016414444e-09,1.7125244308437936e-09,1.975545693802613e-09
17.646033129904097,2.6745372646558245e-09,2.4048468841940594e-09,3.2484922623004504e-09,1.7120769332286157e-09,1.9703665060643735e-09
17.65599701083572,2.6657938054081934e-09,2.397970015048081e-09,3.238114163046754e-09,1.7135803688763884e-09,1.9703600833712293e-09
17.665960891767345,2.6675650419037503e-09,2.393429949447065e-09,3.23665470705024e-09,1.7077604758862982e-09,1.9714832461008705e-09
17.675924772698966,2.6604813849837535e-09,2.3984304546967854e-09,3.23102092427208e-09,1.7101741125919494e-09,1.969199702315042e-09
17.685888653630588,2.656023432776598e-09,2.403292977488886e-09,3.2329912343972863e-09,1.7091899947015653e-09,1.968179355683023e-09
17.695852534562214,2.657196355893751e-09,2.39986530942839e-09,3.2316202501489e-09,1.7093535471628441e-09,1.970795406934829e-09
17.705816415493835,2.653976349949034e-09,2.3885081231522997e-09,3.232268980749901e-09,1.704543526731944e-09,1.9672629786261334e-09
17.715780296425457,2.665927268483425e-09,2.3916024573676136e-09,3.2290479472950664e-09,1.70802779967379e-09,1.966996729545907e-09
17.72574417735708,2.66078981517816e-09,2.3849251939621627e-09,3.2210563127341867e-09,1.705556381486324e-09,1.9668579896201722e-09
17.735708058288704,2.6551380314966606e-09,2.390303107075584e-09,3.2265348097549545e-09,1.7001016712692774e-09,1.9593019288396804e-09
17.745671939220326,2.654869572197807e-09,2.3834004351764577e-09,3.229319210582543e-09,1.707419992273439e-09,1.9628363394932543e-09
17.755635820151948,2.6387249022565823e-09,2.386236365647514e-09,3.2143922763978736e-09,1.7020679816864405e-09,1.960197472066468e-09
17.765599701083573,2.64517283852081e-09,2.385175324059566e-09,3.2132787866784125e-09,1.7005562714442266e-09,1.960282521851396e-09
17.775563582015195,2.6490701828323258e-09,2.384298064768619e-09,3.213152932674297e-09,1.7008906127910845e-09,1.9590999447835372e-09
17.785527462946817,2.647961489470306e-09,2.3849670610504818e-09,3.2219844019378267e-09,1.6984938396539442e-09,1.958247753460597e-09
17.79549134387844,2.6479161748609564e-09,2.379338721614862e-09,3.2143833061656e-09,1.6975482635447042e-09,1.955033771485084e-09
17.805455224810064,2.6460914112323454e-09,2.38312100066644e-09,3.2110195504340202e-09,1.694414020563629e-09,1.9580776422390366e-09
17.815419105741686,2.645492308362488e-09,2.376589876304927e-09,3.2109258514746878e-09,1.6961460631403465e-09,1.95545024807477e-09
17.825382986673308,2.6443685329780544e-09,2.3699307250687517e-09,3.207517725258639e-09,1.6928744143260195e-09,1.9557104733000365e-09
17.835346867604933,2.6323956701890754e-09,2.3744889111167427e-09,3.207018550353935e-09,1.6938482842544423e-09,1.953133656808354e-09
17.845310748536555,2.644814539476305e-09,2.3796811943075554e-09,3.211066245263109e-09,1.6929931730183992e-09,1.947820174521233e-09
17.855274629468177,2.6377464144611818e-09,2.3707594279037266e-09,3.2040298140638775e-09,1.693352371906245e-09,1.9474342390092705e-09
17.865238510399802,2.6382578584078758e-09,2.367192408213935e-09,3.2005143339562855e-09,1.6888674882568078e-09,1.9503269345350144e-09
17.875202391331424,2.6349421414358346e-09,2.373766768559997e-09,3.194982941433908e-09,1.6918911374235793e-09,1.9481487504000268e-09
17.885166272263046,2.6251114402280513e-09,2.374219155318542e-09,3.1964436326234993e-09,1.6906617573442113e-09,1.947391712950901e-09
17.895130153194668,2.628843928025133e-09,2.373436534161306e-09,3.1967721890725196e-09,1.6892891339865735e-09,1.949178972456445e-09
17.905094034126293,2.6290072112462357e-09,2.3622780047652535e-09,3.196156019370292e-09,1.6864456275516189e-09,1.946837341247239e-09
17.915057915057915,2.634471728391066e-09,2.363494759402654e-09,3.193555859185601e-09,1.6892007793683199e-09,1.946574479159677e-09
17.925021795989537,2.6244233487288858e-09,2.3593219337018175e-09,3.185451903288217e-09,1.6867106839420704e-09,1.944334187145953e-09
17.934985676921162,2.624014531964596e-09,2.364852921488414e-09,3.1903813243627697e-09,1.6806649324685139e-09,1.9401985877301607e-09
17.944949557852784,2.618349600321092e-09,2.354550392715934e-09,3.195028417059418e-09,1.6876173011398069e-09,1.9401931954240628e-09
17.954913438784406,2.6079594943666854e-09,2.3586225145683168e-09,3.184706950220281e-09,1.6833548926888983e-09,1.9380864782869014e-09
17.96487731971603,2.6204736005470833e-09,2.3561569475451415e-09,3.1798729504063816e-09,1.6823859072802783e-09,1.9406167350151e-09
17.974841200647653,2.6190899735289047e-09,2.3569221803721853e-09,3.178961448774991e-09,1.6823406566379375e-09,1.9394505641981963e-09
17.984805081579275,2.620220896203337e-09,2.360288780291995e-09,3.1869186948139155e-09,1.6797171391342787e-09,1.938360975951135e-09
17.994768962510896,2.617964560070325e-09,2.3518386515524335e-09,3.1799592681542967e-09,1.6791251170348693e-09,1.9332976484735627e-09
18.004732843442522,2.614352929393245e-09,2.3541349183722546e-09,3.179318977272096e-09,1.675785392080695e-09,1.9375582571286987e-09
18.014696724374144,2.613834399244322e-09,2.351183463848555e-09,3.178398785644814e-09,1.6782854836949994e-09,1.933355917358274e-09
18.024660605305765,2.61385433691093e-09,2.344581559864127e-09,3.1761856612974213e-09,1.6748146359259065e-09,1.936115642477706e-09
18.03462448623739,2.6025345472862954e-09,2.347846643739648e-09,3.175444312811631e-09,1.6749362095347013e-09,1.9332474210078296e-09
18.044588367169013,2.6117924629447977e-09,2.350781566086715e-09,3.177285512912211e-09,1.6764024775716062e-09,1.927188468648718e-09
18.054552248100634,2.6046341756350973e-09,2.3451632751843777e-09,3.174664122097563e-09,1.6733603524333625e-09,1.9267891454875526e-09
18.064516129032256,2.6048940077976696e-09,2.341060976454751e-09,3.1678742732393534e-09,1.6727246538699188e-09,1.9304794523401225e-09
18.07448000996388,2.6033088729350973e-09,2.349906493511055e-09,3.1642890620899243e-09,1.6735928737497797e-09,1.9277983808082317e-09
18.084443890895503,2.5971072605207397e-09,2.3467972830757467e-09,3.165075902659039e-09,1.6731065485065063e-09,1.9273202404446362e-09
18.094407771827125,2.5992764887632116e-09,2.3452905874388257e-09,3.1642687620963583e-09,1.6709155699149437e-09,1.9295819948725788e-09
18.10437165275875,2.597479848284628e-09,2.336187843417843e-09,3.1659421042694487e-09,1.6675961243996314e-09,1.9264444302811532e-09
18.114335533690372,2.605451469364042e-09,2.336279534270604e-09,3.1617028320288e-09,1.6708307870282198e-09,1.925817601429869e-09
18.124299414621994,2.596258548419713e-09,2.334883435400296e-09,3.1551588472654238e-09,1.6683400297175956e-09,1.9242679181824123e-09
18.13426329555362,2.5909655662996035e-09,2.3362801166596745e-09,3.1600917250628208e-09,1.6631722383263256e-09,1.9206014013912258e-09
18.14422717648524,2.5900990877470866e-09,2.328758995606589e-09,3.163786208307332e-09,1.6691885471278619e-09,1.920702266684797e-09
18.154191057416863,2.5805008299979727e-09,2.33366337821143e-09,3.1559449375822266e-09,1.666080555980931e-09,1.9202355281972084e-09
18.164154938348485,2.5893752376431353e-09,2.330741566995221e-09,3.1496638783494587e-09,1.6634670565624363e-09,1.9192986998146166e-09
18.17411881928011,2.589399851059779e-09,2.328207237602427e-09,3.1476357145600736e-09,1.6649078111690798e-09,1.920209788310595e-09
18.184082700211732,2.591690946934405e-09,2.3360302120690994e-09,3.1550717001795355e-09,1.6630987632167776e-09,1.919373469482617e-09
18.194046581143354,2.589563134441374e-09,2.3249982734729774e-09,3.1499038618525635e-09,1.662408810474112e-09,1.914462755963558e-09
18.20401046207498,2.58324038941293e-09,2.3269535116414248e-09,3.14666603753607e-09,1.658585270859398e-09,1.9176976938970124e-09
18.2139743430066,2.5862039961962166e-09,2.3237052485837785e-09,3.145804549190662e-09,1.6604586290138098e-09,1.9131018086909837e-09
18.223938223938223,2.5829055434508988e-09,2.320664912597824e-09,3.1471923564719042e-09,1.6579565547944766e-09,1.9166622360956173e-09
18.233902104869845,2.574957516695316e-09,2.322891165757414e-09,3.1435485496527263e-09,1.6586746007594803e-09,1.9140513482359112e-09
18.24386598580147,2.582127708402288e-09,2.3223221393357007e-09,3.144350765266728e-09,1.6597943159728674e-09,1.9091874312195778e-09
18.253829866733092,2.5750632735962553e-09,2.3194996572095482e-09,3.1439065168309023e-09,1.6559282891442322e-09,1.909238975487092e-09
18.263793747664714,2.5721334711147357e-09,2.3170588502908006e-09,3.1353447730594086e-09,1.6564892553625446e-09,1.9103801971303573e-09
18.27375762859634,2.5764442052821983e-09,2.326490121913226e-09,3.1340804003011766e-09,1.6563594405228074e-09,1.9085103407375034e-09
18.28372150952796,2.5681370030799967e-09,2.321782412835379e-09,3.132837451011866e-09,1.655875661110349e-09,1.9075589140504585e-09
18.293685390459583,2.5713919028986414e-09,2.31987007383638e-09,3.1344822116559095e-09,1.6533195603767708e-09,1.910903856536633e-09
18.30364927139121,2.5737983504555646e-09,2.3120188615114293e-09,3.1337511476291434e-09,1.6516661112398182e-09,1.907412119566527e-09
18.31361315232283,2.5760219946672975e-09,2.311719752278672e-09,3.130143314952971e-09,1.6523931421984523e-09,1.9080548768333897e-09
18.323577033254452,2.571103287449847e-09,2.312014748961879e-09,3.1256850523456334e-09,1.6523568389429327e-09,1.905648853655622e-09
18.333540914186074,2.5623149616352693e-09,2.313118003307103e-09,3.1282789719640023e-09,1.6478333200649494e-09,1.9028984446751258e-09
18.3435047951177,2.5656211752557407e-09,2.3078417025066913e-09,3.1330982280882756e-09,1.652252768960366e-09,1.9016313530320394e-09
18.35346867604932,2.5570312785568136e-09,2.310013647181046e-09,3.1268559225139422e-09,1.6490413913325447e-09,1.902679535010009e-09
18.363432556980943,2.5592401594148535e-09,2.308040593212146e-09,3.120652715428218e-09,1.6466711671958663e-09,1.9005911502224577e-09
18.373396437912568,2.5639919818338703e-09,2.3044095050971942e-09,3.1169472260617306e-09,1.6476466551050204e-09,1.9003910705632268e-09
18.38336031884419,2.566953030364545e-09,2.314212974100346e-09,3.1221324881801336e-09,1.6464857985492415e-09,1.9012601038854122e-09
18.39332419977581,2.5648066162132377e-09,2.3039562883539273e-09,3.1195254235253058e-09,1.647150240229502e-09,1.8963039942742932e-09
18.403288080707437,2.5611881050506785e-09,2.3046499597021613e-09,3.1180618405658517e-09,1.6421256775398447e-09,1.8989776143995693e-09
18.41325196163906,2.557323449943939e-09,2.3019486861032634e-09,3.1164349523028403e-09,1.6442993623602216e-09,1.894265119724243e-09
18.42321584257068,2.5553325536842357e-09,2.299478468903763e-09,3.1167662553994957e-09,1.6431700757043772e-09,1.896377519359531e-09
18.433179723502302,2.555578771049725e-09,2.30199789095694e-09,3.1134143861925615e-09,1.6418318765929014e-09,1.8958480801092502e-09
18.443143604433928,2.5564148953635954e-09,2.3012011343688886e-09,3.112199049516516e-09,1.643766568491811e-09,1.891609853297037e-09
18.45310748536555,2.5504804399372736e-09,2.300438685216012e-09,3.1120168172964785e-09,1.6404697557782955e-09,1.891360579052841e-09
18.46307136629717,2.5461414364613795e-09,2.296065270044509e-09,3.1037591663832167e-09,1.6410345547064313e-09,1.891633995734751e-09
18.473035247228797,2.554545568917131e-09,2.304613390861685e-09,3.1030828626291625e-09,1.6409836722983228e-09,1.889873081415524e-09
18.48299912816042,2.5476068483107825e-09,2.2990328388584725e-09,3.103768927362934e-09,1.6399841792331262e-09,1.889400482983378e-09
18.49296300909204,2.54884527676464e-09,2.298168438203759e-09,3.1042705543219288e-09,1.6371436418155044e-09,1.8902813270591667e-09
18.502926890023662,2.551765229502214e-09,2.2912370479593602e-09,3.100344932914719e-09,1.6364994800622185e-09,1.8879721966640794e-09
18.512890770955288,2.553511815412728e-09,2.2922288261084283e-09,3.0973084727413435e-09,1.6369349450542377e-09,1.8880007535996463e-09
18.52285465188691,2.5465656353818116e-09,2.2933094621561115e-09,3.0955661641484242e-09,1.637342822047284e-09,1.886465496438982e-09
18.53281853281853,2.5398817224124887e-09,2.2925731748765274e-09,3.0963136800532277e-09,1.632933396227804e-09,1.8830551850557378e-09
18.542782413750157,2.544229543888218e-09,2.288414117389824e-09,3.101397434490956e-09,1.6348060168687216e-09,1.8840156426156914e-09
18.55274629468178,2.538015260034805e-09,2.290059136321816e-09,3.094608319648456e-09,1.634523306032227e-09,1.8833159360789755e-09
18.5627101756134,2.5413128760987323e-09,2.2875720050195954e-09,3.090451271118359e-09,1.6331593161970579e-09,1.881948757773405e-09
18.572674056545026,2.5431294670252385e-09,2.286280734471881e-09,3.0874904576801724e-09,1.6324946122414565e-09,1.88152208122557e-09
18.582637937476647,2.5427208467460215e-09,2.292841925994863e-09,3.088660874030481e-09,1.6315888323168728e-09,1.883454209689878e-09
18.59260181840827,2.538448753946831e-09,2.286772006741164e-09,3.086974906989471e-09,1.6312554497626507e-09,1.8798705036813485e-09
18.60256569933989,2.5403082831731e-09,2.286275689533038e-09,3.0872754022019166e-09,1.6277966816556485e-09,1.8811273838951877e-09
18.612529580271516,2.5373463155365316e-09,2.2828081657790254e-09,3.0853723098947704e-09,1.630035352051633e-09,1.877570374657637e-09
18.62249346120314,2.5337700622179734e-09,2.279831204315467e-09,3.0839133676266293e-09,1.6284060053460403e-09,1.875923605675132e-09
18.63245734213476,2.5330376747163236e-09,2.2814698999318494e-09,3.0822393923307206e-09,1.6267981979854137e-09,1.878333837931482e-09
18.642421223066385,2.5356412220283885e-09,2.282150476630891e-09,3.0814814738561764e-09,1.628471827256279e-09,1.875047660083454e-09
18.652385103998007,2.5288146707629393e-09,2.282865973661088e-09,3.0815588165167114e-09,1.6256838166606257e-09,1.87376187597537e-09
18.66234898492963,2.52895592324668e-09,2.2796418098690732e-09,3.0744061550419495e-09,1.625982502767457e-09,1.8747165140239126e-09
18.672312865861254,2.533638762010196e-09,2.2863029906453412e-09,3.0734666945520987e-09,1.6251974619958495e-09,1.8729705051681522e-09
18.682276746792876,2.5301030642577275e-09,2.278185025367337e-09,3.0734103918060123e-09,1.6237966376949095e-09,1.8718506936669817e-09
18.692240627724498,2.527188669982496e-09,2.2779286021350104e-09,3.074103719328904e-09,1.622433284208902e-09,1.872047484328862e-09
18.70220450865612,2.5294627209486634e-09,2.2686552200563617e-09,3.069381072131047e-09,1.6218505626008274e-09,1.8704035035903505e-09
18.712168389587745,2.5294956058334885e-09,2.272774644629249e-09,3.06803646545826e-09,1.622331885710713e-09,1.8696789320912636e-09
18.722132270519367,2.5208472492074174e-09,2.2762695598510965e-09,3.0661974222415855e-09,1.6222925909258094e-09,1.8690684980533826e-09
18.73209615145099,2.5224411733826913e-09,2.273858503503288e-09,3.0663332267311177e-09,1.6189641964473381e-09,1.866703946956753e-09
18.742060032382614,2.5250443205732213e-09,2.2726173249823843e-09,3.070108232272417e-09,1.6199333405265288e-09,1.867706168527062e-09
18.752023913314236,2.5209945201547062e-09,2.271056328745714e-09,3.0659473506749357e-09,1.6202743565516323e-09,1.865920119541644e-09
18.761987794245858,2.5150783227934637e-09,2.2703032543774883e-09,3.063301313282157e-09,1.6181566712166896e-09,1.8652904678745364e-09
18.77195167517748,2.5199705491321028e-09,2.268040920099756e-09,3.057693351743837e-09,1.6171768641275747e-09,1.8647899018038734e-09
18.781915556109105,2.5218249779850055e-09,2.272405820529587e-09,3.059630686363736e-09,1.6165082928221507e-09,1.865569054560262e-09
18.791879437040727,2.5179122347975494e-09,2.2681485657542253e-09,3.0575121375052292e-09,1.6161223271372502e-09,1.8631931087243726e-09
18.80184331797235,2.5221588287196244e-09,2.267020050438161e-09,3.0580569776202256e-09,1.6151967450897638e-09,1.863930095176071e-09
18.811807198903974,2.512621639977086e-09,2.265618699050491e-09,3.0598953957332365e-09,1.6147143402218819e-09,1.8615983685636758e-09
18.821771079835596,2.509621443789408e-09,2.2613021865787943e-09,3.0547169087994463e-09,1.6146206420582288e-09,1.8600385521243267e-09
18.831734960767218,2.514630596431423e-09,2.2608686292238157e-09,3.0548909088291417e-09,1.6129298345648144e-09,1.8608934288684607e-09
18.841698841698843,2.51501401389071e-09,2.2607332446632417e-09,3.0547191080158778e-09,1.613189138736119e-09,1.859082227394493e-09
18.851662722630465,2.5087533818574525e-09,2.263786498773068e-09,3.054415333143512e-09,1.6123385774191433e-09,1.8588451441650603e-09
18.861626603562087,2.5055765424772953e-09,2.261284198043016e-09,3.048468971285009e-09,1.6113881780517743e-09,1.8590147048784993e-09
18.87159048449371,2.512602895381901e-09,2.265644989641257e-09,3.0478277049788414e-09,1.6113911917978629e-09,1.85645880493407e-09
18.881554365425334,2.510402785205059e-09,2.2577249046678574e-09,3.0487853699697604e-09,1.6089113640117474e-09,1.8551288013541518e-09
18.891518246356956,2.5072640389339045e-09,2.2589136304087114e-09,3.048167129190318e-09,1.6091411606095104e-09,1.855871498277125e-09
18.901482127288578,2.504646924769958e-09,2.2511132428144957e-09,3.0432359973224162e-09,1.6089763977936424e-09,1.8539788395910879e-09
18.911446008220203,2.504840477248151e-09,2.254481623025543e-09,3.0426192455038256e-09,1.6079762479866392e-09,1.853500256411812e-09
18.921409889151825,2.5003170950684466e-09,2.2547934778405842e-09,3.042427604421721e-09,1.6087314019235143e-09,1.8526080560791843e-09
18.931373770083447,2.5036362690200954e-09,2.2544322936729376e-09,3.0422465662340863e-09,1.606293383315888e-09,1.8513983818383132e-09
18.941337651015072,2.5036670030330556e-09,2.2512386820383832e-09,3.0452475060735154e-09,1.6063136139539615e-09,1.8522838748578099e-09
18.951301531946694,2.495814110860863e-09,2.2519786892754134e-09,3.040592669347327e-09,1.606388757702705e-09,1.8508556607263651e-09
18.961265412878316,2.498645531242558e-09,2.2522847955925227e-09,3.0403328127261597e-09,1.6051078440100955e-09,1.85080597092661e-09
18.971229293809937,2.50006584573601e-09,2.2503639305552334e-09,3.0369683493353004e-09,1.6046918031232722e-09,1.8493444086341934e-09
18.981193174741563,2.492386119105819e-09,2.252342198549106e-09,3.035701972403885e-09,1.6027797717403348e-09,1.8484444599439022e-09
18.991157055673185,2.4930132788628566e-09,2.2475719297912436e-09,3.034125934130777e-09,1.6030432244463805e-09,1.8479172903074855e-09
19.001120936604806,2.501570904426339e-09,2.247837378835781e-09,3.0375344841107366e-09,1.602007288177559e-09,1.8487230670738664e-09
19.01108481753643,2.4921280547403624e-09,2.247797776987563e-09,3.0364052680658827e-09,1.6022571823282318e-09,1.8469179536418581e-09
19.021048698468054,2.4906102724152236e-09,2.243479088236384e-09,3.0318925466154697e-09,1.6010185550412492e-09,1.846063729957028e-09
19.031012579399675,2.4923669845243007e-09,2.2400357778815696e-09,3.0309553790907194e-09,1.6003807547825507e-09,1.8460646507951695e-09
19.040976460331297,2.487053016356827e-09,2.2395197271091336e-09,3.035135642520659e-09,1.5992719073885908e-09,1.8446547804260839e-09
19.050940341262923,2.4953057677491044e-09,2.241837145873437e-09,3.032853623881022e-09,1.5986610335025492e-09,1.8446682795465348e-09
19.060904222194544,2.488745034535122e-09,2.2406572860050826e-09,3.027925131662684e-09,1.5977689105043348e-09,1.843917760260101e-09
19.070868103126166,2.4902807680984074e-09,2.2456738239944806e-09,3.027776404337548e-09,1.5997586448861782e-09,1.8421047299691096e-09
19.08083198405779,2.4877383356001957e-09,2.2376225752519137e-09,3.0267796238330906e-09,1.5958438217537507e-09,1.8414669682303217e-09
19.090795864989413,2.485725009703952e-09,2.24048476209865e-09,3.026318912939013e-09,1.5962367589090978e-09,1.8407983234958138e-09
19.100759745921035,2.4840503962560793e-09,2.2329231869421053e-09,3.0222756534359435e-09,1.5973133506510395e-09,1.8393215188532108e-09
19.11072362685266,2.481027340740373e-09,2.235586371117533e-09,3.0216138312696744e-09,1.5948238555955113e-09,1.8397115990896354e-09
19.120687507784282,2.4818763205687655e-09,2.2359347607885267e-09,3.0223580288675294e-09,1.5958125194790124e-09,1.8385676527542218e-09
19.130651388715904,2.484409918845327e-09,2.2353338273068537e-09,3.021633879485989e-09,1.5929764284906167e-09,1.8382210588063098e-09
19.140615269647526,2.481883250624941e-09,2.231761741248769e-09,3.023304930203594e-09,1.5944716080550119e-09,1.8386682089031849e-09
19.15057915057915,2.4751561225826337e-09,2.2313042374543817e-09,3.0195764119536546e-09,1.5935899795030222e-09,1.837391901191505e-09
19.160543031510773,2.4790266640706797e-09,2.233956491148889e-09,3.019935021622292e-09,1.593745397731996e-09,1.8372689231172396e-09
19.170506912442395,2.4789555186428102e-09,2.2335409700837927e-09,3.0185452235939673e-09,1.5919783200904829e-09,1.8366099166344775e-09
19.18047079337402,2.4762446204329985e-09,2.2319174185960706e-09,3.0145055921794304e-09,1.5904121801902349e-09,1.8347313272582977e-09
19.190434674305642,2.4745539100916166e-09,2.226906939016617e-09,3.012627303725493e-09,1.5908404260147678e-09,1.8333434161432412e-09
19.200398555237264,2.4785376142243774e-09,2.2305194580117576e-09,3.015631467718674e-09,1.5903024452190302e-09,1.8337776452127595e-09
19.210362436168886,2.467277852369475e-09,2.2270050860159292e-09,3.0159996499974533e-09,1.5897086622749503e-09,1.8323079307802703e-09
19.22032631710051,2.4722644371938736e-09,2.2245906233417774e-09,3.009279732892568e-09,1.5894983324477078e-09,1.8329355192470683e-09
19.230290198032133,2.4715344357062026e-09,2.2188687787176696e-09,3.0109438350996614e-09,1.5884483619056409e-09,1.8315851180479862e-09
19.240254078963755,2.4675319741619063e-09,2.219399128734785e-09,3.014467951192949e-09,1.586491110624041e-09,1.830751730898042e-09
19.25021795989538,2.474776355439214e-09,2.2212076749708904e-09,3.0123952848383164e-09,1.5875773928557817e-09,1.8305259949131604e-09
19.260181840827002,2.468343973202274e-09,2.222165197485332e-09,3.0078425231303876e-09,1.586022203237148e-09,1.8310681306152513e-09
19.270145721758624,2.4695717467780355e-09,2.2262373958247024e-09,3.0075042418696537e-09,1.5870731938905337e-09,1.8293901753618813e-09
19.28010960269025,2.470656444001887e-09,2.2184192135435523e-09,3.007112316559348e-09,1.5848187066178584e-09,1.82890398832665e-09
19.29007348362187,2.4644750037936e-09,2.2239971779837696e-09,3.006123290039476e-09,1.5841461566958601e-09,1.8287439605424728e-09
19.300037364553493,2.4595039844658757e-09,2.2146718812379708e-09,3.001021770368422e-09,1.5843777506173228e-09,1.8270926040369377e-09
19.310001245485115,2.4628912427198093e-09,2.2203407016574326e-09,3.000083954071803e-09,1.5831468912728654e-09,1.827380920599271e-09
19.31996512641674,2.466737047823637e-09,2.21621114397218e-09,3.001010553206617e-09,1.5846277111329124e-09,1.8272491818674783e-09
19.329929007348362,2.4687278539940736e-09,2.2175885455586154e-09,2.9995889330108845e-09,1.5818313452226077e-09,1.8251851185679197e-09
19.339892888279984,2.4546155467479748e-09,2.21440764601742e-09,3.0014804992289155e-09,1.582524517260304e-09,1.826304281225097e-09
19.34985676921161,2.455369983550342e-09,2.214398610025982e-09,2.9971071454758412e-09,1.5813449255440929e-09,1.8244194577085197e-09
19.35982065014323,2.4600568466385226e-09,2.2184435035614546e-09,2.998732226314479e-09,1.5820318841828355e-09,1.8242704364648328e-09
19.369784531074853,2.4655318714031098e-09,2.214699650532942e-09,2.996848830840933e-09,1.5807982823651076e-09,1.8243933382113375e-09
19.379748412006478,2.460684745209115e-09,2.2115308470367714e-09,2.9949184685353707e-09,1.5797366582069522e-09,1.8213994927561703e-09
19.3897122929381,2.452648301437731e-09,2.2073806133764664e-09,2.9918936217252288e-09,1.5798143389138672e-09,1.8202277292032158e-09
19.39967617386972,2.4621303077079164e-09,2.2136374096311052e-09,2.9940647818777394e-09,1.5798532370743271e-09,1.82109787599183e-09
19.409640054801343,2.4499884892015873e-09,2.212637322525119e-09,2.9934090501443894e-09,1.5783279263786371e-09,1.818734530616313e-09
19.41960393573297,2.4577487082576395e-09,2.2110433471311677e-09,2.9868896653802234e-09,1.5773423685422895e-09,1.8196826257085353e-09
19.42956781666459,2.4548648293421517e-09,2.2042232555733377e-09,2.9875105890945004e-09,1.5782590244537421e-09,1.8185654779680846e-09
19.439531697596212,2.4525000422572656e-09,2.207398783937058e-09,2.9929348484363133e-09,1.575626879319113e-09,1.817132984976781e-09
19.449495578527838,2.4592608966683137e-09,2.207207571059802e-09,2.991149376794586e-09,1.5760951278219304e-09,1.817517524293466e-09
19.45945945945946,2.4529840562776176e-09,2.208218152216721e-09,2.9895709591479855e-09,1.5742770595771608e-09,1.8176515731393514e-09
19.46942334039108,2.449695827863685e-09,2.2129823751970376e-09,2.9846030612039504e-09,1.5765388493982882e-09,1.8165992598920435e-09
19.479387221322703,2.450834336731171e-09,2.2043433538256393e-09,2.984266895429659e-09,1.5745618351436418e-09,1.8168550697194415e-09
19.48935110225433,2.4551720324679025e-09,2.2108328020071347e-09,2.984058226125358e-09,1.5728869497649982e-09,1.815258440836333e-09
19.49931498318595,2.4454241766134825e-09,2.2004100100845946e-09,2.9800966553985945e-09,1.574644033037511e-09,1.8134997847493061e-09
19.509278864117572,2.443184341633927e-09,2.2072748140779182e-09,2.9775291984096476e-09,1.5728573248362284e-09,1.8157009001696756e-09
19.519242745049198,2.452802217202929e-09,2.198241270031588e-09,2.9770532050603547e-09,1.5732497398455257e-09,1.8156869739000192e-09
19.52920662598082,2.447348399532388e-09,2.203667070839394e-09,2.9762246949811984e-09,1.5709224624443733e-09,1.8115564935481674e-09
19.53917050691244,2.446504392866572e-09,2.201480696506274e-09,2.979758787848548e-09,1.5729540144229936e-09,1.8138340798242114e-09
19.549134387844067,2.4440211254134347e-09,2.2028622262570476e-09,2.9749503211822034e-09,1.5713462580409264e-09,1.8121407487655741e-09
19.55909826877569,2.4451669995604164e-09,2.2052502076963172e-09,2.9757460353148018e-09,1.572142017513693e-09,1.8120840757411396e-09
19.56906214970731,2.4431761626431267e-09,2.2017197863275383e-09,2.973879832634126e-09,1.5707843491783726e-09,1.8122688178360826e-09
19.579026030638932,2.449195837027767e-09,2.1974946040245723e-09,2.972679532331991e-09,1.5681269172838331e-09,1.8091873210680665e-09
19.588989911570557,2.4424761837179787e-09,2.1936858742999893e-09,2.968086555755919e-09,1.5691096155113074e-09,1.8080111885976248e-09
19.59895379250218,2.4437063317785115e-09,2.201313958193387e-09,2.9723373881242987e-09,1.570805208252824e-09,1.8077933691416656e-09
19.6089176734338,2.4428542830216123e-09,2.202384251602109e-09,2.9721205969143848e-09,1.568349354872964e-09,1.8060407974668817e-09
19.618881554365426,2.4371365179416218e-09,2.2018444631961683e-09,2.9621145682618356e-09,1.5658840183765616e-09,1.807778699105837e-09
19.62884543529705,2.44307381976707e-09,2.192815895141184e-09,2.96480939131018e-09,1.5678169461940265e-09,1.8058493125225985e-09
19.63880931622867,2.4423634008703144e-09,2.1964677460272977e-09,2.972631690543216e-09,1.565670941238883e-09,1.8048746288453898e-09
19.648773197160295,2.4439064734035218e-09,2.194097437435087e-09,2.9711053932932273e-09,1.5669242667599497e-09,1.8052048356303266e-09
19.658737078091917,2.4368604042207895e-09,2.1956462046023366e-09,2.9687887429015538e-09,1.563392168164139e-09,1.8054700805082557e-09
19.66870095902354,2.4383787722627076e-09,2.198984507023115e-09,2.9607747562131585e-09,1.5662501541263062e-09,1.8039463758365342e-09
19.67866483995516,2.441689517521143e-09,2.191926070351585e-09,2.959841389498117e-09,1.566240804202054e-09,1.8037042567349777e-09
19.688628720886786,2.439590120316647e-09,2.198033678338739e-09,2.9603987517210703e-09,1.5627235977922505e-09,1.8032677662732708e-09
19.698592601818408,2.4267904626307305e-09,2.1868450863626263e-09,2.9598949039362867e-09,1.564051535549971e-09,1.8026216290518212e-09
19.70855648275003,2.4267968070278234e-09,2.1939929851488422e-09,2.957053989762184e-09,1.5633148945168887e-09,1.8046942655363627e-09
19.718520363681655,2.4383611582052e-09,2.1833234856550447e-09,2.9563255008695377e-09,1.5628195589347364e-09,1.8045069771130059e-09
19.728484244613277,2.437573766922398e-09,2.1914165277796093e-09,2.95447568729784e-09,1.5614664241530544e-09,1.799364279178407e-09
19.7384481255449,2.4272766276653965e-09,2.193097693755341e-09,2.9591661602234e-09,1.5630739251092822e-09,1.8028656327203085e-09
19.74841200647652,2.425562562735862e-09,2.194902430135564e-09,2.957209843000887e-09,1.561647429193255e-09,1.800495709552266e-09
19.758375887408146,2.4318597078309894e-09,2.1938748691424056e-09,2.956650087082869e-09,1.561968257054238e-09,1.8008272658813626e-09
19.768339768339768,2.4344417438700704e-09,2.1894088700580845e-09,2.9533562639192613e-09,1.5612185279657387e-09,1.7992136180081022e-09
19.77830364927139,2.439890269653834e-09,2.183562005079991e-09,2.9532305711618707e-09,1.5589907205542095e-09,1.7998156757760341e-09
19.788267530203015,2.4242359959687103e-09,2.1797752581690453e-09,2.9494034731384934e-09,1.5601403437503106e-09,1.797251035281726e-09
19.798231411134637,2.4310343836413637e-09,2.1897149851413077e-09,2.954784167878668e-09,1.5618040124724007e-09,1.7978012339902347e-09
19.80819529206626,2.4289810007496733e-09,2.1901643410493015e-09,2.952053875765591e-09,1.5591256972137484e-09,1.7925165602434938e-09
19.818159172997884,2.4307674702202132e-09,2.190274869214537e-09,2.9451381527003264e-09,1.5543394378951056e-09,1.7978895260053385e-09
19.828123053929506,2.423539068589881e-09,2.1835446160591217e-09,2.945199927203857e-09,1.5575520729570613e-09,1.7953030846017371e-09
19.838086934861128,2.4270959491521498e-09,2.1866551716827813e-09,2.9524900106029256e-09,1.5579595617582683e-09,1.7940789755182524e-09
19.84805081579275,2.4307384876840936e-09,2.1819707875968195e-09,2.952173084820216e-09,1.557407018533609e-09,1.7932802188190106e-09
19.858014696724375,2.425490573572623e-09,2.1816310020262934e-09,2.9519506615253024e-09,1.5549355907484829e-09,1.7941472432695502e-09
19.867978577655997,2.4225714542524237e-09,2.186201801101227e-09,2.941007264371901e-09,1.557067616333195e-09,1.7916600522492185e-09
19.87794245858762,2.4183430209282753e-09,2.1755519406452807e-09,2.9393565143631735e-09,1.5573394239902901e-09,1.7924523899450918e-09
19.887906339519244,2.426351223332715e-09,2.187997228129445e-09,2.9409941246018208e-09,1.5530663276143126e-09,1.7925658724670167e-09
19.897870220450866,2.416676606344139e-09,2.173370069390282e-09,2.9443391939293115e-09,1.5539464408595025e-09,1.793196926360843e-09
19.907834101382488,2.4253853338708257e-09,2.1796058564148597e-09,2.938404104033499e-09,1.5549740043245028e-09,1.794515478086313e-09
19.917797982314113,2.4179710278317213e-09,2.1672590369994078e-09,2.9414394324702614e-09,1.5537104934705636e-09,1.7930762470279014e-09
19.927761863245735,2.41731107742834e-09,2.1768231937155165e-09,2.938324231315638e-09,1.5525066420927487e-09,1.7905257038051813e-09
19.937725744177357,2.411834920724724e-09,2.180314685758344e-09,2.9437390418944085e-09,1.5536573822030397e-09,1.7922758087922994e-09
19.94768962510898,2.4109441606893408e-09,2.1841807393682104e-09,2.944139895072427e-09,1.5531712255382906e-09,1.7898591895881575e-09
19.957653506040604,2.419041695238667e-09,2.1823271371827878e-09,2.9410058350042402e-09,1.5530059423443224e-09,1.7902340860675339e-09
19.967617386972226,2.4146471312846545e-09,2.1755933674514944e-09,2.9384787865796547e-09,1.5516026485851393e-09,1.7897119330244487e-09
19.977581267903847,2.422993435872594e-09,2.172170758516374e-09,2.936624324552265e-09,1.5509081174870626e-09,1.789763323611742e-09
19.987545148835473,2.4180194082764293e-09,2.165190194844819e-09,2.9347991131219184e-09,1.5511160258851386e-09,1.7867034975078997e-09
19.997509029767095,2.4059027812653275e-09,2.176418303796677e-09,2.9402842508962434e-09,1.5524853488161441e-09,1.7884796576214584e-09
20.007472910698716,2.4109640676062128e-09,2.1763723147223623e-09,2.9361853954098227e-09,1.5496711380597066e-09,1.7812450894660984e-09
20.017436791630338,2.4170914523542164e-09,2.1774453973198553e-09,2.932949687223924e-09,1.546534294319224e-09,1.7870153636440233e-09
20.027400672561964,2.413780471553735e-09,2.174413975453892e-09,2.930831688605762e-09,1.5489055111144636e-09,1.7876496028375223e-09
20.037364553493585,2.417137265940772e-09,2.17211653285597e-09,2.9379056504699743e-09,1.5505557123216666e-09,1.7867407799788475e-09
20.047328434425207,2.4057338864318773e-09,2.169698868706964e-09,2.9380145415810373e-09,1.5480427826408741e-09,1.7847680373029737e-09
20.057292315356833,2.4041817599669453e-09,2.1673407073207725e-09,2.936495476311414e-09,1.5477294033335079e-09,1.7852031641272115e-09
20.067256196288454,2.4057887275817323e-09,2.1726808695407567e-09,2.928297586286785e-09,1.547754763667919e-09,1.783224507040897e-09
20.077220077220076,2.4229062703442213e-09,2.1629310159025688e-09,2.9237383633007065e-09,1.5492016006014716e-09,1.7826869817961122e-09
20.0871839581517,2.401993729066054e-09,2.171472728523265e-09,2.9259176481518567e-09,1.5447850132634735e-09,1.7823396426751618e-09
20.097147839083323,2.394358070088967e-09,2.158954474151299e-09,2.930209984609104e-09,1.5452615455056467e-09,1.7831705886854414e-09
20.107111720014945,2.39469497240762e-09,2.166787667726164e-09,2.9251581545143784e-09,1.5467108206975058e-09,1.785168153551883e-09
20.117075600946567,2.4110335134944942e-09,2.1538233009140293e-09,2.9274322382175707e-09,1.5462806005637e-09,1.7853683539516204e-09
20.127039481878192,2.4100230420015072e-09,2.1672426800889513e-09,2.92635372188923e-09,1.5446147710622997e-09,1.781579236244896e-09
20.137003362809814,2.4038589315677426e-09,2.1650308772506726e-09,2.929506196588371e-09,1.544656128221037e-09,1.7819478409831622e-09
20.146967243741436,2.3940986357756126e-09,2.16941337000677e-09,2.9327377208630456e-09,1.5447169680382857e-09,1.781069532441369e-09
20.15693112467306,2.4019802472157006e-09,2.1672660901908312e-09,2.928573734328451e-09,1.5436829912026123e-09,1.7793973948610572e-09
20.166895005604683,2.4045249590030518e-09,2.1591375467724853e-09,2.9252156453993106e-09,1.544076529889078e-09,1.7812654690553087e-09
20.176858886536305,2.400603650567869e-09,2.160282851292804e-09,2.9236890025536773e-09,1.5430907521765553e-09,1.7821442907203723e-09
20.186822767467927,2.409211079110213e-09,2.1534963321946223e-09,2.922039238412322e-09,1.5431434389052005e-09,1.7767535469706336e-09
20.196786648399552,2.3946895757023007e-09,2.1635254450213567e-09,2.9277135358713832e-09,1.5422879297225021e-09,1.7799772917147864e-09
20.206750529331174,2.3945130805721905e-09,2.162778038100957e-09,2.921804621799523e-09,1.5420719459749321e-09,1.773140923543145e-09
20.216714410262796,2.3918184779297964e-09,2.1648368404698594e-09,2.9239531440492356e-09,1.5390863541388184e-09,1.7757403323304121e-09
20.22667829119442,2.392933706199167e-09,2.1622846278253714e-09,2.919975280523534e-09,1.5418207880037952e-09,1.7783501822752795e-09
20.236642172126043,2.3963872434074824e-09,2.1601402366193755e-09,2.927880622893421e-09,1.5445374511503598e-09,1.7781309599795485e-09
20.246606053057665,2.4027835116982775e-09,2.1597127645705526e-09,2.9244990999374905e-09,1.5397656902917087e-09,1.7770469534630252e-09
20.25656993398929,2.394432648029856e-09,2.1552542260446812e-09,2.920884219282058e-09,1.5405779198429704e-09,1.7766925234448355e-09
20.266533814920912,2.3887497094053707e-09,2.160884531112435e-09,2.915783424754072e-09,1.5398603519957536e-09,1.7740795088751492e-09
20.276497695852534,2.3988913237191793e-09,2.151295599193306e-09,2.9109387572487747e-09,1.5416343804796155e-09,1.773779077357701e-09
20.286461576784156,2.395615400954617e-09,2.1579770470155294e-09,2.9149292823858967e-09,1.5376911795338136e-09,1.7735436307031758e-09
20.29642545771578,2.3895898913584336e-09,2.1470326303544073e-09,2.918812284232906e-09,1.5387238540153988e-09,1.7745091426487897e-09
20.306389338647403,2.396622448919771e-09,2.153739093883111e-09,2.9145178239530397e-09,1.5406032423730532e-09,1.7736535074181428e-09
20.316353219579025,2.3904616066477997e-09,2.1447602590111224e-09,2.913589261969414e-09,1.53888273921684e-09,1.7799831831390623e-09
20.32631710051065,2.3918503875233973e-09,2.1556300426308944e-09,2.9123394918277134e-09,1.535993671328987e-09,1.7724394204694308e-09
20.336280981442272,2.391816466940856e-09,2.1536781095616005e-09,2.9168871100221064e-09,1.537043561998186e-09,1.7715727592848852e-09
20.346244862373894,2.3843973182968308e-09,2.1506321093918962e-09,2.92074022411139e-09,1.5379056293048398e-09,1.7709089394255819e-09
20.35620874330552,2.3915720733834787e-09,2.149913781962039e-09,2.915831103067397e-09,1.5360577080261974e-09,1.7689726260009844e-09
20.36617262423714,2.3886228922505957e-09,2.1439963236328476e-09,2.9139951970042188e-09,1.5371261631623002e-09,1.771962927919018e-09
20.376136505168763,2.407382379116467e-09,2.1524370266627992e-09,2.9122122038259243e-09,1.5356057199330457e-09,1.7723384260448044e-09
20.386100386100384,2.395035169411929e-09,2.151016729689681e-09,2.9105523215969173e-09,1.5354288595024164e-09,1.769473168124908e-09
20.39606426703201,2.3868689734925354e-09,2.1599264640113524e-09,2.916353887236708e-09,1.5340824679725528e-09,1.7719350819203205e-09
20.40602814796363,2.38207183100535e-09,2.160872590670908e-09,2.9079652217610854e-09,1.5353537819111871e-09,1.7677885702436218e-09
20.415992028895253,2.3885296081502392e-09,2.155523731112037e-09,2.9130793635512027e-09,1.533458153374729e-09,1.7649026155523845e-09
20.42595590982688,2.3882895962098565e-09,2.154663936746195e-09,2.9080736506326623e-09,1.5351733908788651e-09,1.7702042428694401e-09
20.4359197907585,2.3767169380095624e-09,2.1501675891265358e-09,2.916734793028725e-09,1.5381794258965786e-09,1.7694347088923682e-09
20.445883671690122,2.3931336870628637e-09,2.1514918951106973e-09,2.909925386329481e-09,1.53165542511011e-09,1.770152822065627e-09
20.455847552621744,2.3799023971913342e-09,2.1494963894351195e-09,2.9055119980830268e-09,1.5335929146100143e-09,1.7694359538534378e-09
20.46581143355337,2.3860281967009735e-09,2.1447134365687003e-09,2.9024756361173e-09,1.5335655375883286e-09,1.7675482359217e-09
20.47577531448499,2.385511756501338e-09,2.1395906929511476e-09,2.8987355383777522e-09,1.5341858436439226e-09,1.7665313946922431e-09
20.485739195416613,2.3819902118383546e-09,2.136613596663061e-09,2.902080234371933e-09,1.5312079718071708e-09,1.7672636413880505e-09
20.49570307634824,2.3859698980223486e-09,2.1398819436893887e-09,2.9062436608592436e-09,1.5327166973126277e-09,1.7677580783796556e-09
20.50566695727986,2.401050021245519e-09,2.141847748786059e-09,2.905507400126159e-09,1.5357669297432271e-09,1.7630072275504142e-09
20.515630838211482,2.3879900743050163e-09,2.1416418080669646e-09,2.8963749720039617e-09,1.531866258340671e-09,1.7724340105221955e-09
20.525594719143108,2.3789532242144573e-09,2.1463855378000342e-09,2.8986505008448594e-09,1.52831715645176e-09,1.7648265333469254e-09
20.53555860007473,2.378262485030778e-09,2.1478374346306855e-09,2.901787281672413e-09,1.5310021250489948e-09,1.764066238974444e-09
20.54552248100635,2.376598456940645e-09,2.1440238459512716e-09,2.905937105774013e-09,1.5308996110859714e-09,1.7626003731217795e-09
20.555486361937973,2.385661640016038e-09,2.1432205883695798e-09,2.904170200897038e-09,1.5293176687306645e-09,1.7625454306760233e-09
20.5654502428696,2.3937707951258047e-09,2.1436054333876093e-09,2.900195605632876e-09,1.5301715446944023e-09,1.7629636263513958e-09
20.57541412380122,2.387235380387758e-09,2.1522924053176647e-09,2.9025232930880853e-09,1.529228579238931e-09,1.764369227675911e-09
20.585378004732842,2.3722260141721977e-09,2.1502076297913753e-09,2.8962956318117416e-09,1.5281293706964402e-09,1.7611541643807797e-09
20.595341885664467,2.378071966205418e-09,2.1439966290025436e-09,2.903767734249546e-09,1.5274668168858073e-09,1.7630793803421897e-09
20.60530576659609,2.378726703791027e-09,2.1453283656983035e-09,2.8917260657345476e-09,1.5291484589577839e-09,1.7610942696439942e-09
20.61526964752771,2.3904651707663867e-09,2.149018596911317e-09,2.899796347067424e-09,1.5283824691652603e-09,1.7577916827145152e-09
20.625233528459336,2.3920888794464385e-09,2.1469185906885435e-09,2.8942252505411647e-09,1.5281371134806627e-09,1.7613323727979307e-09
20.63519740939096,2.382313043647352e-09,2.139802532479998e-09,2.899461358998322e-09,1.5306512122021505e-09,1.760978038632597e-09
20.64516129032258,2.3694523676130673e-09,2.1330331351750695e-09,2.888911307127903e-09,1.525834364997074e-09,1.7614790737405705e-09
20.655125171254202,2.3844842928873412e-09,2.134143881360341e-09,2.8872769080740697e-09,1.525712720557778e-09,1.761790165076131e-09
20.665089052185827,2.370922798252836e-09,2.1313663004453176e-09,2.8878560175565945e-09,1.5288855308465712e-09,1.7592372641848192e-09
20.67505293311745,2.3979519794920475e-09,2.1369669360094714e-09,2.888094524076786e-09,1.5277037022299846e-09,1.7582912453755807e-09
20.68501681404907,2.3744497057457476e-09,2.142026591165334e-09,2.8908832858863624e-09,1.5284292290123e-09,1.7587279019134157e-09
20.694980694980696,2.373569591957183e-09,2.1473881974486472e-09,2.8957785012414827e-09,1.5260817158760968e-09,1.7611906171912475e-09
20.704944575912318,2.3719450151180437e-09,2.1425452119281516e-09,2.897524647149861e-09,1.5310963531105137e-09,1.755728680986209e-09
20.71490845684394,2.376063072624673e-09,2.139021647254824e-09,2.884013198342069e-09,1.5253893930939866e-09,1.7626387035823778e-09
20.72487233777556,2.39035600978943e-09,2.1418822543213528e-09,2.8856008199232327e-09,1.5221952627798676e-09,1.7562525783682472e-09
20.734836218707187,2.381819965118495e-09,2.1431830512242606e-09,2.888117692233876e-09,1.5245882647733079e-09,1.7571594743569502e-09
20.74480009963881,2.384091607659721e-09,2.151733334890889e-09,2.8887847639040304e-09,1.525584621425003e-09,1.7565568887948905e-09
20.75476398057043,2.3731575445957583e-09,2.134891748853145e-09,2.8840426394110293e-09,1.5244942419429445e-09,1.7550368567994598e-09
20.764727861502056,2.3814477419115488e-09,2.135139476430981e-09,2.8832261420939494e-09,1.5239684719689658e-09,1.752413332072359e-09
20.774691742433678,2.3784812777255215e-09,2.13708429886881e-09,2.8930959071733423e-09,1.5238115991646725e-09,1.757208452205052e-09
20.7846556233653,2.3855535560852863e-09,2.1334738691383617e-09,2.887057685077507e-09,1.5219681379324735e-09,1.752319993599786e-09
20.794619504296925,2.365630910815459e-09,2.127210620352587e-09,2.890136431268128e-09,1.5209126736394716e-09,1.7545443553748713e-09
20.804583385228547,2.377341357303107e-09,2.133831539358397e-09,2.8810312453001346e-09,1.5237887755634202e-09,1.7554566118403305e-09
20.81454726616017,2.3596272155386093e-09,2.1261676236149663e-09,2.8883621957793693e-09,1.5235326467910194e-09,1.7516483147311525e-09
20.82451114709179,2.3702804760170404e-09,2.1364850866515338e-09,2.8771226251867092e-09,1.5208707622796763e-09,1.7567487259640655e-09
20.834475028023416,2.3849487633051263e-09,2.1319892217561293e-09,2.8876759004573474e-09,1.5244456334091362e-09,1.756893184425172e-09
20.844438908955038,2.390927748165385e-09,2.1492773381139223e-09,2.8763329824749618e-09,1.5219181409265445e-09,1.754458697791234e-09
20.85440278988666,2.3807202822139225e-09,2.1396971045556197e-09,2.874987042439943e-09,1.5208043913563742e-09,1.7563704930970382e-09
20.864366670818285,2.364364867769033e-09,2.1320062264284433e-09,2.877633300569791e-09,1.5244911181110623e-09,1.754490409149723e-09
20.874330551749907,2.3716487766387244e-09,2.1371186360910603e-09,2.8810211106660626e-09,1.521926757305847e-09,1.7545689475143865e-09
20.88429443268153,2.360477617661322e-09,2.1273252006948392e-09,2.8852779245678713e-09,1.5254506193474788e-09,1.755095524485849e-09
20.89425831361315,2.380186712935132e-09,2.1498396933857087e-09,2.8895204099133906e-09,1.5205878495901417e-09,1.7572537572660755e-09
20.904222194544776,2.355082596463757e-09,2.135402662848838e-09,2.896011677902259e-09,1.5243886832559358e-09,1.7508568972326951e-09
20.914186075476398,2.362415216973747e-09,2.1303396271304928e-09,2.8751521485582563e-09,1.520059122246051e-09,1.755206621449984e-09
20.92414995640802,2.3616980369185497e-09,2.129105291460612e-09,2.8748604968954087e-09,1.517855157570908e-09,1.7525863370355463e-09
20.934113837339645,2.3875321289598374e-09,2.1337810548950737e-09,2.8696818307564038e-09,1.5189728758669484e-09,1.7514221788222167e-09
20.944077718271267,2.3654579212168266e-09,2.1431867296192968e-09,2.879014054089084e-09,1.519820534289826e-09,1.7539735209132019e-09
20.95404159920289,2.38037374412121e-09,2.113993408543122e-09,2.8750364078595436e-09,1.5201875734110468e-09,1.7525635157714115e-09
20.964005480134514,2.3807959533355473e-09,2.1079272490666546e-09,2.877029981920972e-09,1.5175496929021426e-09,1.7491210531033355e-09
20.973969361066136,2.3745513957359847e-09,2.1463241941906553e-09,2.8905018315830206e-09,1.51889958480661e-09,1.749398614446828e-09
20.983933241997757,2.3741380357986022e-09,2.143360261147423e-09,2.8885374008029658e-09,1.5184473168052398e-09,1.7477632848040453e-09
20.99389712292938,2.350038167093833e-09,2.153350963630357e-09,2.882944045200127e-09,1.5160757178132814e-09,1.7478639872034297e-09
21.003861003861005,2.3580821704391334e-09,2.1482906396692537e-09,2.877757908433059e-09,1.518131458226504e-09,1.7467739769889494e-09
21.013824884792626,2.3645982211144503e-09,2.118562484391361e-09,2.8825222853160937e-09,1.5196632302380827e-09,1.745661147262545e-09
21.023788765724248,2.3610158302011344e-09,2.133913649876613e-09,2.8690427186209625e-09,1.5144900031895776e-09,1.7472047043939865e-09
21.033752646655874,2.3718594760798363e-09,2.1318114202149694e-09,2.870160260099394e-09,1.5194574358343956e-09,1.748353367982404e-09
21.043716527587495,2.3597005526794876e-09,2.1332403652440864e-09,2.8542835006118503e-09,1.519274003752051e-09,1.7470398483493952e-09
21.053680408519117,2.365373147876556e-09,2.1337188109382526e-09,2.8629760786183527e-09,1.518968686847393e-09,1.7474404591146362e-09
21.063644289450743,2.3514270742506967e-09,2.113576158918555e-09,2.872192069611129e-09,1.5197243206858622e-09,1.7502485656408226e-09
21.073608170382364,2.3644754726951252e-09,2.1280791206450153e-09,2.8645924936461415e-09,1.5159745758584876e-09,1.7483492285645324e-09
21.083572051313986,2.3749164176367054e-09,2.1204545537214776e-09,2.8801125215270068e-09,1.5220853906336882e-09,1.7542353909205117e-09
21.093535932245608,2.3592034234701296e-09,2.1281793499085574e-09,2.878164099647505e-09,1.5139802401966965e-09,1.753725705369622e-09
21.103499813177233,2.379152779624425e-09,2.1318618425042418e-09,2.8873583476102758e-09,1.518153380575613e-09,1.748846695470667e-09
21.113463694108855,2.3342335627762074e-09,2.142590619967077e-09,2.872982282107456e-09,1.5170542663838758e-09,1.7471965691100121e-09
21.123427575040477,2.347430816739894e-09,2.1366534687348798e-09,2.8733465507633876e-09,1.5149780880487184e-09,1.7491933683660203e-09
21.133391455972102,2.3519101751671087e-09,2.125909969101241e-09,2.877566874222867e-09,1.5152571198039816e-09,1.7472353247725861e-09
21.143355336903724,2.384496837488205e-09,2.1198190955873438e-09,2.8836828094025945e-09,1.5139179326871948e-09,1.7528854069781766e-09
21.153319217835346,2.3764466655725743e-09,2.113192104365187e-09,2.8754794172636567e-09,1.518047517412158e-09,1.7488133348855138e-09
21.163283098766968,2.3587339668965994e-09,2.105116489796343e-09,2.8681459352212105e-09,1.5144963416094361e-09,1.7501156919081996e-09
21.173246979698593,2.3335232203728726e-09,2.134841049595676e-09,2.8905933122471876e-09,1.5137998495778412e-09,1.7433849363187389e-09
21.183210860630215,2.3518660950006813e-09,2.1342053231776764e-09,2.887483960605472e-09,1.5191128269566695e-09,1.7433122992627018e-09
21.193174741561837,2.388854671229142e-09,2.1438720440541048e-09,2.8640800171147043e-09,1.5074161149296085e-09,1.7468599902814441e-09
21.203138622493462,2.360514430063592e-09,2.1380132150969022e-09,2.863541671067673e-09,1.513948628575782e-09,1.7512739910000825e-09
21.213102503425084,2.353758077927236e-09,2.1092966016899245e-09,2.8783897987765754e-09,1.5205443584539504e-09,1.7501525924790044e-09
21.223066384356706,2.331690233033115e-09,2.0998793077847185e-09,2.8666677785148473e-09,1.5103090543079902e-09,1.749291484063012e-09
21.23303026528833,2.370571162594495e-09,2.098526983958689e-09,2.8554515547118335e-09,1.5153964962275192e-09,1.7463273661269842e-09
21.242994146219953,2.3638846411587513e-09,2.0939566400966035e-09,2.8634080428855498e-09,1.5159426007557362e-09,1.7440739510082854e-09
21.252958027151575,2.3646078165513914e-09,2.125196633114255e-09,2.8758293281545502e-09,1.5190584075790869e-09,1.7439182700352336e-09
21.262921908083197,2.3432629852865403e-09,2.139714515067473e-09,2.870492448310586e-09,1.5137473492841997e-09,1.7482324916336875e-09
21.272885789014822,2.339385841235748e-09,2.1388260153552285e-09,2.87132090773377e-09,1.512750582150353e-09,1.745122011045186e-09
21.282849669946444,2.363598705669266e-09,2.153762922740225e-09,2.884417411290924e-09,1.5186006938338127e-09,1.7521963204749398e-09
21.292813550878066,2.3486769503970066e-09,2.134119913001249e-09,2.8718917311966426e-09,1.510016405552307e-09,1.750566443726774e-09
21.30277743180969,2.383642846887651e-09,2.1233728896774994e-09,2.8743211534781046e-09,1.5106288151720262e-09,1.7455854655442765e-09
21.312741312741313,2.352952343822512e-09,2.1289041666303385e-09,2.8591872075440727e-09,1.5145423643958328e-09,1.7445828499698529e-09
21.322705193672935,2.347654276388563e-09,2.1113391565993466e-09,2.880793754615954e-09,1.5123123023881867e-09,1.744999321911783e-09
21.33266907460456,2.317437076173561e-09,2.1268704411623695e-09,2.8714754664667944e-09,1.5133040558438476e-09,1.7412262981984882e-09
21.342632955536182,2.3520313542526573e-09,2.1080767112092827e-09,2.8740032221424107e-09,1.5076614261718322e-09,1.7483690657285843e-09
21.352596836467804,2.3745874760566742e-09,2.1140398739293808e-09,2.8377143443737444e-09,1.5218726867166743e-09,1.7416284704790537e-09
21.362560717399425,2.3818896841069118e-09,2.1177765942014145e-09,2.8660375527483657e-09,1.5066829147295439e-09,1.7428744323588932e-09
21.37252459833105,2.36810571734492e-09,2.1423478502087397e-09,2.8740095210276834e-09,1.5169165165207782e-09,1.73802253575495e-09
21.382488479262673,2.326479657923619e-09,2.1402858643149223e-09,2.8623984910924017e-09,1.5154281016438865e-09,1.7415078932622089e-09
21.392452360194294,2.3400783614928027e-09,2.132567590315316e-09,2.8577368602089113e-09,1.5024153933686883e-09,1.7417683933114066e-09
21.40241624112592,2.3564004524788977e-09,2.109087791612539e-09,2.8395187542016728e-09,1.5152551879920247e-09,1.7490891368501203e-09
21.41238012205754,2.3851324835010087e-09,2.087769367421117e-09,2.8683817223979587e-09,1.5224788568008072e-09,1.7430289198317548e-09
21.422344002989163,2.358637613071376e-09,2.1061922188125253e-09,2.8800465736795132e-09,1.5104015384089937e-09,1.7424162399143714e-09
21.432307883920785,2.347159611864524e-09,2.118726515628569e-09,2.8918495117023147e-09,1.5062224512745697e-09,1.7398610434933214e-09
21.44227176485241,2.3696251323692627e-09,2.129926633008317e-09,2.8813379039858157e-09,1.514200681779542e-09,1.7431752637863255e-09
21.452235645784032,2.349877708612021e-09,2.1145156545762044e-09,2.864086432232146e-09,1.5122679420241868e-09,1.7396723105222134e-09
21.462199526715654,2.370579071041488e-09,2.1455560357902524e-09,2.8765249976978437e-09,1.5065192513663721e-09,1.746751434753681e-09
21.47216340764728,2.3566710004684256e-09,2.1502998085506833e-09,2.904774086745268e-09,1.5135350900978315e-09,1.742933368874669e-09
21.4821272885789,2.3498863653694237e-09,2.1279355426966712e-09,2.864413813009108e-09,1.5133366559656233e-09,1.7441763474591631e-09
21.492091169510523,2.3794463394653753e-09,2.1492470864345176e-09,2.8525611341798663e-09,1.5116771672498758e-09,1.7462001131890624e-09
21.50205505044215,2.359618892402566e-09,2.1036034030496907e-09,2.877246070386644e-09,1.4992460875142157e-09,1.7474414779722043e-09
21.51201893137377,2.376798228771148e-09,2.1275312891001807e-09,2.848906940341489e-09,1.5240975997075716e-09,1.7417955033477444e-09
21.521982812305392,2.367295446223548e-09,2.149077309790306e-09,2.8682044486345418e-09,1.5069598875644896e-09,1.747862471276557e-09
21.531946693237014,2.3557148460971714e-09,2.1083053772634597e-09,2.8710943362774864e-09,1.503272236704002e-09,1.74146617770853e-09
21.54191057416864,2.342436734041268e-09,2.1222621923375414e-09,2.865132383981178e-09,1.516597938075132e-09,1.746024221044162e-09
21.55187445510026,2.351365911847713e-09,2.1084550608007955e-09,2.8571285030485865e-09,1.512240209859674e-09,1.7427589491913831e-09
21.561838336031883,2.3670367652655127e-09,2.1223578135876404e-09,2.8560380432312722e-09,1.5042412356859999e-09,1.7424516180877293e-09
21.57180221696351,2.3195675930750554e-09,2.124777691860515e-09,2.88260648680117e-09,1.514648143681933e-09,1.7415167333716321e-09
21.58176609789513,2.3698682850082895e-09,2.1308302176094695e-09,2.874152318839154e-09,1.5073461833712138e-09,1.7452315950042277e-09
21.591729978826752,2.377187146318625e-09,2.1248649909093963e-09,2.8868571233403175e-09,1.5206864557483024e-09,1.7420468286848229e-09
21.601693859758377,2.374798176434314e-09,2.0897220557032374e-09,2.870072389613275e-09,1.5121028981480202e-09,1.746896383871579e-09
21.61165774069,2.3441977130944034e-09,2.107270685265336e-09,2.852735269123386e-09,1.5137718884058329e-09,1.747040731849658e-09
21.62162162162162,2.339495608717808e-09,2.1146036533867087e-09,2.8803746043955003e-09,1.5173596242488854e-09,1.7472344096635982e-09
21.631585502553243,2.355592227165475e-09,2.14528027552594e-09,2.864762721120141e-09,1.495615464423029e-09,1.7533796984605212e-09
21.64154938348487,2.343379557869756e-09,2.1137361249169802e-09,2.8572587692643385e-09,1.5197684547571851e-09,1.7397807269477574e-09
21.65151326441649,2.3790150418563916e-09,2.1558288923807782e-09,2.8534422170741674e-09,1.5088848711397298e-09,1.7465205946888876e-09
21.661477145348112,2.3597079716172243e-09,2.120368182786305e-09,2.8715954062297314e-09,1.5114889557793788e-09,1.74856018488815e-09
21.671441026279737,2.3571700302230244e-09,2.1375178829561635e-09,2.876050213023306e-09,1.4968316227527728e-09,1.729969147872856e-09
21.68140490721136,2.3527219278921186e-09,2.107532596770671e-09,2.8469796410379608e-09,1.5175989489006504e-09,1.7469016171328719e-09
21.69136878814298,2.368089502006835e-09,2.094626023034296e-09,2.865218501409712e-09,1.511674656531008e-09,1.744934166314284e-09
21.701332669074603,2.3773871972737253e-09,2.12522526030073e-09,2.8276974236008543e-09,1.5026071363863528e-09,1.7346810043104365e-09
21.711296550006228,2.3462047863983713e-09,2.141735578472303e-09,2.8493858732428762e-09,1.5179656509998986e-09,1.7287608864892062e-09
21.72126043093785,2.3742563268463938e-09,2.160237529653659e-09,2.8464642906652997e-09,1.4953487466426582e-09,1.7443500900435542e-09
21.73122431186947,2.3472774749956104e-09,2.083762208437466e-09,2.8609342956215987e-09,1.516661255176339e-09,1.741626629607275e-09
21.741188192801097,2.3702531702141484e-09,2.121376555520819e-09,2.903894289735827e-09,1.5083021771604383e-09,1.7397299476816079e-09
21.75115207373272,2.387679070063728e-09,2.1221287593746815e-09,2.8677521790931622e-09,1.5141854517416692e-09,1.7546000929240408e-09
21.76111595466434,2.3851631583349252e-09,2.148930874125654e-09,2.8715081139210596e-09,1.5226163152033447e-09,1.745735141130153e-09
21.771079835595966,2.3648267671973296e-09,2.130414624056915e-09,2.8403718885440345e-09,1.4807763740686757e-09,1.7426592548298228e-09
21.781043716527588,2.3793536687020453e-09,2.1228848923155123e-09,2.8809854485796765e-09,1.516759996438112e-09,1.7525293693548742e-09
21.79100759745921,2.391665921578216e-09,2.1098814076777277e-09,2.8500161490980977e-09,1.5076776354186884e-09,1.738049781629888e-09
21.80097147839083,2.3818147262714307e-09,2.074123930417691e-09,2.8331725550742634e-09,1.509050023516541e-09,1.7601379687235153e-09
21.810935359322457,2.333478009680351e-09,2.1157602993208366e-09,2.8442655744866025e-09,1.4974114372731006e-09,1.755581546598428e-09
21.82089924025408,2.3568160966364497e-09,2.111854177660769e-09,2.8480128420679824e-09,1.513535333136234e-09,1.7397162272297475e-09
21.8308631211857,2.3571415153337382e-09,2.122927307273142e-09,2.8359062511679365e-09,1.5195025989137913e-09,1.770758155338746e-09
21.840827002117326,2.3714578845815798e-09,2.1034362678807174e-09,2.884058884813808e-09,1.5060324934095067e-09,1.7400539741440476e-09
21.850790883048948,2.3664914879312523e-09,2.0916129972758747e-09,2.833068005078735e-09,1.5165867746848912e-09,1.733776229105248e-09
21.86075476398057,2.3510842019499e-09,2.11851202321128e-09,2.846989420978783e-09,1.506982200229856e-09,1.7423605684742803e-09
21.87071864491219,2.367500278307003e-09,2.1181897683356023e-09,2.8713502887612907e-09,1.529164245752569e-09,1.7256887137690231e-09
21.880682525843817,2.3274264444880446e-09,2.13268465954525e-09,2.8783052828825766e-09,1.5010351274437812e-09,1.7186611290121609e-09
21.89064640677544,2.3481143183882244e-09,2.068397072795483e-09,2.901010343884343e-09,1.5113662563049493e-09,1.7336511086654995e-09
21.90061028770706,2.343161310330708e-09,2.1130976916326518e-09,2.8380120883996617e-09,1.5084124828482662e-09,1.7603203772608584e-09
21.910574168638686,2.362204688647753e-09,2.1132164966423295e-09,2.844190671418871e-09,1.5182268247334128e-09,1.7178357866869237e-09
21.920538049570307,2.376240415228509e-09,2.17031379724212e-09,2.8894400478619754e-09,1.5372422007031278e-09,1.7491262377814089e-09
21.93050193050193,2.35954668026532e-09,2.107334072809048e-09,2.8265191317625212e-09,1.5208797138416e-09,1.7291816526784234e-09
21.940465811433555,2.366540663410849e-09,2.1148020458406513e-09,2.8617328784621734e-09,1.5162963046486962e-09,1.7454519231086716e-09
21.950429692365176,2.3767573947338386e-09,2.1298268868625927e-09,2.8960362486765076e-09,1.513903169090319e-09,1.725197446150439e-09
21.9603935732968,2.361728501444153e-09,2.1636796958795818e-09,2.8416257383013514e-09,1.525548238217786e-09,1.7462482836545305e-09
21.97035745422842,2.2668992484137214e-09,2.170668586585868e-09,2.81805787812112e-09,1.5412474356265633e-09,1.7438037955952083e-09
21.980321335160045,2.3522405383578356e-09,2.1086941495085105e-09,2.9092238175834345e-09,1.523544928289911e-09,1.7421830091814463e-09
21.990285216091667,2.3187451090790986e-09,2.1234052662565863e-09,2.909388446094234e-09,1.5165203304461987e-09,1.7590719649409591e-09
22.00024909702329,2.3754248657186782e-09,2.102337015539737e-09,2.8509687974124866e-09,1.5252364802107334e-09,1.7362393438035867e-09
22.010212977954914,2.4049648932242983e-09,2.129804016358321e-09,2.8495522385138075e-09,1.510125465701383e-09,1.7715356081824327e-09
22.020176858886536,2.3669107273646123e-09,2.0737578814758215e-09,2.8753419218413814e-09,1.5372549433030175e-09,1.7575073027989112e-09
22.030140739818158,2.3670827418258985e-09,2.108466998856585e-09,2.88658166819736e-09,1.534027969905647e-09,1.7698991711309744e-09
22.040104620749783,2.3382396915576308e-09,2.1315031194939013e-09,2.881302806933052e-09,1.4923585191656101e-09,1.7382220288703198e-09
22.050068501681405,2.3464285384720033e-09,2.139860303683089e-09,2.8459874762885464e-09,1.5065558683711857e-09,1.7391423241460586e-09
22.060032382613027,2.349718130316846e-09,2.1122345638372184e-09,2.8557276125298524e-09,1.5029882290760078e-09,1.7192224665345072e-09
22.06999626354465,2.3664710344184843e-09,2.1097713483087323e-09,2.867219327885038e-09,1.4983501564184324e-09,1.7569233099503586e-09
22.079960144476274,2.383687015507315e-09,2.1121468594794867e-09,2.8805969710001032e-09,1.5142087610683717e-09,1.7482573389809367e-09
22.089924025407896,2.3560034761239234e-09,2.1168480871295846e-09,2.8551468700675686e-09,1.503964357894677e-09,1.7667175065732235e-09
22.099887906339518,2.3145305482221072e-09,2.095103634214925e-09,2.8232792430289486e-09,1.5017764036952415e-09,1.7126841858664128e-09
22.109851787271143,2.3181122198710172e-09,2.0882630098087678e-09,2.8454559656852136e-09,1.4989254745658947e-09,1.7426664721622964e-09
22.119815668202765,2.365512548729943e-09,2.094120482017664e-09,2.8405390780816526e-09,1.5126338984331925e-09,1.7364527151807714e-09
22.129779549134387,2.336144268046788e-09,2.0888398885460176e-09,2.824297684334889e-09,1.5282575270612424e-09,1.7202046757324833e-09
22.13974343006601,2.387899229458e-09,2.0946888055033107e-09,2.8519328953564858e-09,1.4822625346752928e-09,1.7425626253822404e-09
22.149707310997634,2.330051584084951e-09,2.0994546088625624e-09,2.8634833444688368e-09,1.4989346969801482e-09,1.7417272769180039e-09


==> figs/data/cyl_DNS/spectra_v.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.157849519859526e-32,2.122230485418601e-32,6.597738020602074e-33,9.261469430608792e-33,5.667288578650135e-34
0.009963880931622867,0.07424887534597056,0.024680545033253204,0.013131300960947872,0.009776874916612216,0.03726858529030485
0.019927761863245734,0.036604148577562196,0.022478023839161834,0.01796312318595636,0.015869492504636196,0.01844155101123789
0.0298916427948686,0.04192410330509934,0.02517285892463908,0.009420660707402103,0.015214501883956686,0.01489980754399704
0.03985552372649147,0.07491706873263329,0.017037629530129404,0.017094369187871408,0.014411673834129562,0.009611743891168919
0.04981940465811434,0.06592611793322065,0.025920449127538263,0.024624425310401776,0.007328622916968624,0.011016741357602857
0.0597832855897372,0.05826780266637769,0.024990804789122276,0.014938573753083887,0.008755884323748592,0.0037366700104519666
0.06974716652136007,0.039946682330615636,0.022982730895733945,0.014007467178382832,0.011827327403430513,0.0025204405669275376
0.07971104745298294,0.053205935151384,0.037096994692990486,0.0186059201672378,0.009504170382680172,0.0034309735843390888
0.0896749283846058,0.051487856973800504,0.026032933643873372,0.01638383850501541,0.025500922665560838,0.0021873656632842744
0.09963880931622868,0.08499859696769499,0.03971378694654071,0.03316300927837277,0.037882921628203295,0.004852976082137916
0.10960269024785153,0.04868325392883684,0.0553636596119514,0.05770594377343054,0.043494210442482965,0.004849075603929977
0.1195665711794744,0.046682528572963664,0.023201378457887036,0.02178778312060358,0.020344996277581334,0.0024513664741751978
0.12953045211109726,0.06658568165190148,0.038299349487968835,0.0355837648761144,0.023945481806599837,0.0017536721948387779
0.13949433304272013,0.08202928250291222,0.05192329461112698,0.02644235374039768,0.033229348194863215,0.0021862381886612334
0.149458213974343,0.16239107110516784,0.08669348702243185,0.04971660603426361,0.03339399031954399,0.0016371224867199042
0.15942209490596587,0.05826802983560671,0.03021073786239486,0.03309993625574996,0.02477003222030557,0.004472903604385887
0.16938597583758874,0.21623188584531458,0.10551133550570532,0.10865249066941271,0.06979254864997593,0.001431139354634536
0.1793498567692116,0.06794047082725281,0.017237606383524208,0.01748521501534895,0.04789715096811848,0.00241307469841685
0.18931373770083448,0.08029319494305193,0.06588782721583916,0.0962510764591101,0.14786279805596247,0.002103055301567198
0.19927761863245735,1.2170279374667827,0.7575028454605606,0.4968902623608054,0.25707482198478215,0.011279582825349885
0.2092414995640802,23.182178466275,14.393474696935845,10.693436420749617,7.006857841668316,0.0698331329215462
0.21920538049570307,1.2424372956587173,0.9467818858870907,0.6633312406982157,0.43545315594620204,0.01591940638575675
0.22916926142732594,0.17949905626879928,0.41985224696979373,0.44687625539062453,0.4925896084752524,0.010403006729601363
0.2391331423589488,0.19841096890306456,0.11028691084164069,0.057274883395239194,0.020904849018627585,0.005895113813065657
0.24909702329057168,0.5061793287198861,0.4999901147124165,0.5185471096524114,0.37949490967559385,0.00873659454487533
0.2590609042221945,0.09745458537813753,0.07321551850094288,0.03970221333671564,0.0172341723958121,0.0012260729421721386
0.2690247851538174,0.06684276842584273,0.09177259331974466,0.05073054032159976,0.027890815751024305,0.0005666848291458126
0.27898866608544026,0.0738650689337853,0.044770403026651924,0.03552642934206366,0.03585292186609591,0.0009160407345885534
0.28895254701706313,0.04812218748684401,0.021860575053802518,0.020690312749897737,0.05925970783836161,0.0005934497257130405
0.298916427948686,0.0685930090223792,0.037516669970696595,0.033915791624866694,0.06549272430766881,0.0009593847801209898
0.3088803088803089,0.10220963200737439,0.02862250441694471,0.01200376781789102,0.03147232587025542,0.0005624192485592837
0.31884418981193174,0.062007366659277495,0.036421432608552795,0.015463545788679233,0.033758097513517986,0.00120269861261137
0.3288080707435546,0.05517011018923015,0.07838100117556343,0.03706963656401267,0.03743032214535932,0.0007344210911854903
0.3387719516751775,0.029835747098276542,0.034084897408603404,0.017454168338225735,0.009630322875384931,0.0005686166160628463
0.34873583260680036,0.035620612119678666,0.0195276000690876,0.029229778186602846,0.011410752928541486,0.0006349827371031325
0.3586997135384232,0.05918559198903487,0.04517071220305893,0.03582485262148176,0.03403289485127216,0.0005009715807386256
0.3686635944700461,0.0422223470986934,0.023434166888669363,0.01840846154379795,0.024959525565290762,0.0008293394092765884
0.37862747540166897,0.045249859158735015,0.0351137712570329,0.015616555295736892,0.010942042146181614,0.0005298755200407962
0.38859135633329184,0.03995184471308945,0.03389131098638719,0.03225382973144984,0.035952059238325854,0.0008698371308171086
0.3985552372649147,0.11112954318429999,0.037871113319773,0.024327844063689076,0.01657524847929798,0.0005345555171525002
0.4085191181965375,0.02672744101963039,0.04650335422145695,0.01985052628289375,0.01880328161996332,0.001121930142009981
0.4184829991281604,0.08262963548134414,0.056137331947013314,0.04786778462630893,0.029187063034039805,0.0013785019080720746
0.42844688005978326,0.09468697858908302,0.026616728015514467,0.02299540135174414,0.010555896713181565,0.0024987404958569963
0.43841076099140613,0.05962558355592845,0.022206038045526323,0.010606814829569749,0.010855611958726735,0.0008245677605006561
0.448374641923029,0.07544018972869246,0.03454681211075344,0.009880622181203946,0.025040197428556225,0.00022229787803696664
0.4583385228546519,0.027589184245383574,0.022950513787691255,0.02565823947419097,0.029147635378196517,0.0005739507951294418
0.46830240378627475,0.04363139500439143,0.03074814569926418,0.021867987932563834,0.015366460261168936,0.00027906516829153034
0.4782662847178976,0.03992124456687797,0.03500557603452105,0.01858998106058149,0.014255804572009992,0.00033748421495421543
0.4882301656495205,0.043395205709174205,0.02353256641747057,0.018322794835361138,0.006828748459019374,0.0005741269125979921
0.49819404658114336,0.047693499565715544,0.0412534510819865,0.03543371544068306,0.02125036104733081,0.0002993575865432797
0.5081579275127662,0.04753461160979669,0.04574635866913475,0.014787618061556308,0.02201724286559085,0.00032498757289135425
0.518121808444389,0.03983825511240298,0.02484872152912889,0.02366435953132879,0.01936966564101702,0.0003725229727678729
0.528085689376012,0.04418754285645485,0.049284926124845,0.051150582152372184,0.03198031089229143,0.00021965769710988056
0.5380495703076348,0.05485921534424778,0.011667911307020683,0.016878413376745227,0.016018672329900566,0.0004373869191624135
0.5480134512392577,0.02965259874508207,0.02164039638887836,0.016516090372335472,0.02409081943928448,0.00036300744093571507
0.5579773321708805,0.03764517078710965,0.03432869320638657,0.04150852504123464,0.024530075057857918,0.0004601847849090673
0.5679412131025035,0.040850633707857326,0.013062143488983342,0.013010838170812073,0.012878588375504796,0.00031861427822715995
0.5779050940341263,0.03106888566084478,0.013643806512498868,0.01331163056175634,0.02245492239258973,0.0003365617872369363
0.5878689749657492,0.024675372559990156,0.027695781319728656,0.01808321064863317,0.015756718080380015,0.00045292082407878903
0.597832855897372,0.03857167998815185,0.034894885803118544,0.027021279612560678,0.013223187333980771,0.0004385121459787697
0.6077967368289949,0.04983517945147656,0.024658387583117728,0.028762587679328787,0.015470863310609272,0.000289248154353568
0.6177606177606177,0.4213774742009007,0.2217197205859743,0.11025494249616716,0.07058841180773814,0.0004593439360436446
0.6277244986922407,0.4053109530061129,0.18599620846300777,0.1138791675693892,0.03744788518917312,0.00036412033838660476
0.6376883796238635,0.5500931526679927,0.39462338884222675,0.17830889277457648,0.08418396838661936,0.00047532245011886837
0.6476522605554863,0.07200353581191285,0.12215451596241929,0.07627769930389582,0.0498992235541502,0.0003160264828834296
0.6576161414871092,0.06260074789031803,0.04070041800967514,0.028914857899378345,0.020452229020391573,0.00023966108993019709
0.667580022418732,0.21966110516555468,0.1610550905918013,0.0705795638252527,0.03731624660755742,0.00027233836606966824
0.677543903350355,0.030138539470930918,0.015072712177328987,0.03377477113994576,0.021470392386360886,0.00027005344584510934
0.6875077842819778,0.07357997674720854,0.028132601531114177,0.013177035700582974,0.014355361118398463,0.00027451601485261587
0.6974716652136007,0.02425934556766496,0.024069487072687273,0.017239318431632684,0.011599660918787395,0.0003124104069580039
0.7074355461452235,0.015934534140911505,0.010168069337030041,0.010610898292493662,0.008784705565679738,0.00034285886391497057
0.7173994270768465,0.024414554356102687,0.023625575343376466,0.015820381380052824,0.008885286186403428,0.0003365933596989025
0.7273633080084693,0.02021017039694248,0.012276753904863016,0.007952737686165114,0.011739142315921252,0.00031768377597350125
0.7373271889400922,0.03377910453084239,0.03572552183195542,0.017748947769451944,0.017660338130110413,0.0005038985518907458
0.747291069871715,0.03665455265587157,0.024064606363275377,0.020981708245002142,0.012254760364310387,0.0005724208130736487
0.7572549508033379,0.02497600657457997,0.014466548123882641,0.01482015084106455,0.0066151010028646815,0.0004031248241424264
0.7672188317349607,0.014143996403911471,0.019126348918239684,0.010225855725583342,0.006059193012364305,0.00030367555435672713
0.7771827126665837,0.03401630080457837,0.016031892140732158,0.008430834783355006,0.010794229892037922,0.0004243563374862645
0.7871465935982065,0.013874231983440812,0.024413329958169052,0.011449560573550016,0.029013130992683524,0.00043063508792629885
0.7971104745298294,0.03382679716910436,0.030151853355023905,0.016537187997280222,0.015587310350071163,0.0003654612037408065
0.8070743554614522,0.014822656641591565,0.019513792204346007,0.011451590364635831,0.01394323322845582,0.0002451962677086606
0.817038236393075,0.03170103138442064,0.01463854816449647,0.010351683171078329,0.009214544807193553,0.0005090946776675634
0.827002117324698,0.043845675349529024,0.028217544703958087,0.01214985161968242,0.00798592827495351,0.00032721720775796137
0.8369659982563208,0.022285642716084016,0.010213205289564606,0.010816954666430513,0.008182277561313622,0.00023510978782547454
0.8469298791879437,0.022926958868591314,0.019548916349727843,0.007665550803678723,0.011451509389404136,0.0001636787873473011
0.8568937601195665,0.024451989724237903,0.014696286069470635,0.010866645413318604,0.010861160587972969,0.000323714486510208
0.8668576410511895,0.024366617972136136,0.015697024693428173,0.00882856526289704,0.007849028910150121,0.00034421746399568396
0.8768215219828123,0.014626977393472596,0.010281369895170311,0.009255837527222177,0.010882802204211214,0.0002709378874904776
0.8867854029144352,0.010866478895257036,0.018263879601249887,0.0052194152026672335,0.011033602884356692,0.00030237430785475206
0.896749283846058,0.026718327367525635,0.012070751915659702,0.012667106446655415,0.006262176865379257,0.0003583527516204974
0.9067131647776809,0.01965609613571097,0.009079532925534596,0.006795859993160541,0.00806578678068184,0.00041436477474132173
0.9166770457093038,0.013711360035794243,0.010056096651007651,0.011119042350688741,0.008022621146108676,0.0003276250568342487
0.9266409266409267,0.02772217608008881,0.009626563463759268,0.00665009158834733,0.0143706859230807,0.00033546944442393263
0.9366048075725495,0.017650283034451767,0.02028004501230027,0.014546016983802219,0.0088282797711654,0.0005221968472128746
0.9465686885041724,0.0233132217179435,0.011531423607433573,0.00591252714310441,0.005293619096183566,0.0004833027728738163
0.9565325694357952,0.01489651548496183,0.012648516597186956,0.010866268723046486,0.010245430840419484,0.00031712853692730895
0.966496450367418,0.014291473354598103,0.01035925168161417,0.004449572324966055,0.0049561024613613835,0.0003931983923035123
0.976460331299041,0.01841708995387187,0.010120047980474573,0.006150895393072062,0.006537482962015832,0.0005615471925598152
0.9864242122306638,0.022823334282381924,0.010411059008346112,0.006479010758277916,0.007050837652342247,0.0006298717826273573
0.9963880931622867,0.016239114233875012,0.008516260936954257,0.005629215947995953,0.007197937965293337,0.0004506351713800574
1.0063519740939095,0.011717568946015408,0.013946091629762411,0.006495868608049978,0.010767622362277577,0.00028238982592290794
1.0163158550255325,0.015605644189433474,0.008535413019804435,0.012948348282085095,0.0027593144804073837,0.0004314896685555274
1.0262797359571554,0.015091159872977999,0.00833295254240055,0.0063884137203143645,0.007217187005571937,0.0006583768326637601
1.036243616888778,0.0283237285134812,0.016723306593615178,0.009736860601617988,0.010432161475541,0.00037685190454470795
1.046207497820401,0.011719606560374188,0.008032325826120275,0.00586999637379069,0.008481717482155659,0.0003229965781003859
1.056171378752024,0.05879058592963411,0.0323295369897646,0.016529443854902088,0.006300481090933946,0.0004819859743826854
1.0661352596836469,0.026931229694035535,0.006942510850759314,0.010742303362007904,0.0038678006330630796,0.0004287013749428292
1.0760991406152696,0.018308935673471003,0.009822949403808208,0.0065983901121012736,0.008886762746100552,0.0003006544570252496
1.0860630215468925,0.028437001087475912,0.015125529253578995,0.00754734234070496,0.005522989347804909,0.0005433857281562181
1.0960269024785154,0.014138173965455785,0.008821413587411599,0.00528899852626485,0.0071046942497056675,0.00030212315479578953
1.1059907834101383,0.020968212860345545,0.00907871445645576,0.008401286698116949,0.0037582090110833714,0.00047259798702547736
1.115954664341761,0.009784666034166386,0.011459531120348376,0.00437297750607885,0.003401784324972399,0.00048199477388907367
1.125918545273384,0.01455806618882898,0.010644935066645152,0.003345906507673209,0.0035821974770706482,0.0005289939000138997
1.135882426205007,0.008641218704705526,0.010156052357924354,0.006648855788337583,0.006304027463139056,0.00044579998950795494
1.1458463071366296,0.011300517197958874,0.011785721079304916,0.0035529637784993033,0.004049166775744904,0.000588520487173274
1.1558101880682525,0.014321346216024664,0.007448518706510582,0.006498324857829385,0.005917854886946621,0.00039122749678239827
1.1657740689998755,0.012975018095901552,0.011006092697144771,0.00402089096332253,0.006045645884078825,0.00045870488536913564
1.1757379499314984,0.017331304075408675,0.007017345348803367,0.004151933767618026,0.004979660889748866,0.0005079176056819515
1.185701830863121,0.009408525925953832,0.008413081286557208,0.00443614110165378,0.0037940195882900734,0.0005908747211728094
1.195665711794744,0.00782070872239477,0.006870073119405994,0.006950724728658432,0.005159428858708845,0.0004368532931158586
1.205629592726367,0.009395020243358174,0.005474817648767261,0.008952252300205351,0.006412744245806368,0.0006358921132936964
1.2155934736579899,0.0099369707671902,0.007109883592694327,0.003414510888674706,0.004730900625881143,0.0007605451445038796
1.2255573545896126,0.012541530555009828,0.005314745903565359,0.003713162248055102,0.0026163929791002734,0.0006866191399575619
1.2355212355212355,0.010387449490987228,0.011226909601827224,0.005527755109809322,0.004343739506747418,0.0007059137832521458
1.2454851164528584,0.009347979640314703,0.005793127100837696,0.004926914232998451,0.002624537797263485,0.0008251121461888517
1.2554489973844813,0.011064010963622205,0.006680870311169299,0.006011302786966528,0.004362743015012003,0.0009429508300957649
1.265412878316104,0.006241325249576115,0.005511615647476259,0.006585560691634793,0.0028418362092548386,0.0009508675377862067
1.275376759247727,0.00907977546814321,0.007092396585513187,0.003244453770041858,0.002132916803347755,0.0014728299945962506
1.28534064017935,0.00798550234596151,0.005624726286446472,0.004528966572798446,0.002640516611358509,0.0011221720881989105
1.2953045211109726,0.008120473615044973,0.004741656224971569,0.0033837306651284043,0.0054391467124561155,0.0016974941338504946
1.3052684020425955,0.009581422601918587,0.006176512874048292,0.004875850028383525,0.0033279125188274477,0.002356340611493694
1.3152322829742185,0.008920014787740542,0.004369112848001848,0.0029581700825696976,0.004188292916408844,0.0019881036389481277
1.3251961639058414,0.007712125317739997,0.005943175190088841,0.004389132894233367,0.0022251070203740566,0.0019978703873360813
1.335160044837464,0.007105748837274986,0.00794240028393721,0.003577318792320541,0.0032928220312012993,0.0030255210326232585
1.345123925769087,0.0053967970469580755,0.006216427734621866,0.0032152291644281955,0.00408710030231643,0.0027719357325866638
1.35508780670071,0.014865010161935584,0.0033143441658160175,0.0018744045808841534,0.00370427034330799,0.0025440104603268172
1.3650516876323329,0.009869532826477597,0.003386468271326223,0.003349566697494455,0.0017261167589220673,0.0027436962022199833
1.3750155685639556,0.008738529479794904,0.004585883587493062,0.0021558083331401794,0.001998096726885296,0.0025899695389916344
1.3849794494955785,0.00850577027691507,0.0036334144098848623,0.00504738172228268,0.0024709579484823744,0.0028057040035904496
1.3949433304272014,0.005994761098218551,0.003085495759007839,0.0025792770078324656,0.001827212888489109,0.0030066084967301674
1.4049072113588243,0.005242242466387519,0.0032222815694224424,0.0028480748221875645,0.0027003010089315855,0.0014948403752299757
1.414871092290447,0.004949088247935175,0.00455482275091306,0.004220550337440018,0.002733325813071805,0.0019709984211108787
1.42483497322207,0.0050615927111941905,0.007428047078018514,0.003145230387268552,0.0022448908386500394,0.0019052809255705814
1.434798854153693,0.006306157039870361,0.002220709256584964,0.0027416366081557124,0.0017313966033981395,0.0019452740526170818
1.4447627350853156,0.003210561930479886,0.006061252368338883,0.002958453988444628,0.0026956885115790815,0.0014422551531950959
1.4547266160169385,0.007155161935675938,0.004992232435172744,0.0026800073778618064,0.0013955921724233046,0.0017286333190960513
1.4646904969485615,0.010859236417876937,0.00344865831423444,0.0023131953267686144,0.0015791245438684439,0.0016486950778879486
1.4746543778801844,0.004611548826199075,0.0033325484567123483,0.0024023868289189225,0.0020547873859130877,0.001354918798355443
1.484618258811807,0.005444468275375456,0.0030403038199892747,0.003180864604857194,0.0010921370984206397,0.0011793265425029897
1.49458213974343,0.0057069042688181835,0.0036096202857639308,0.002679900997148485,0.0021212470093005566,0.000955977988620445
1.504546020675053,0.005567030166444052,0.0024583325174170373,0.002034378669455924,0.0013690230749770574,0.0012925466925847147
1.5145099016066759,0.0031899716994782433,0.002708428536616935,0.0036839218229315534,0.002439421376207947,0.000754180282534329
1.5244737825382986,0.0060010423166369465,0.003244451966031166,0.0029614654600899405,0.0015387037470090059,0.0008932995884642971
1.5344376634699215,0.005207670505902693,0.0031962451053536836,0.0017760075231243355,0.0016296065200781828,0.0005172800281605409
1.5444015444015444,0.0034391593308763027,0.0031047736194495202,0.001895013564412668,0.0016164299315280857,0.0007902551082984838
1.5543654253331673,0.0044442945257412774,0.0036427725154864524,0.0022524812233897648,0.00181860120000922,0.0004539568506923629
1.56432930626479,0.003958804600042531,0.0037283791205165438,0.002325213034767031,0.0012737582589077679,0.0004961080028319234
1.574293187196413,0.004522658727410164,0.0032831599715233994,0.002539358500081272,0.0012037297101652276,0.0003370518033918887
1.584257068128036,0.004049056418482164,0.002970935737891198,0.002654454406029721,0.0011745037679471554,0.0002540404111179591
1.5942209490596588,0.005253999697439796,0.0028421857239076076,0.0013959433923241749,0.001307611655963821,0.0003433480449079709
1.6041848299912815,0.0031976735683461903,0.0025551455361279662,0.0012215234290658293,0.0014899116841324315,0.00023553633928785975
1.6141487109229045,0.0038422670072829576,0.0028440228610611797,0.002058071735886689,0.0011020305317178,0.00024060594231615213
1.6241125918545274,0.00229669538533875,0.003157367807392135,0.001161990544379004,0.0012396463102289984,0.00029357321693490015
1.63407647278615,0.004627413073446212,0.00166725792252721,0.0012653202173145788,0.0008926958971154737,0.00020872891204587246
1.644040353717773,0.0030990558736120125,0.0025242435134769092,0.0011523248576169806,0.001132267566837646,0.0002939130950586029
1.654004234649396,0.0036350215954363886,0.002035726650558561,0.0015876130670962705,0.0012037551370947508,0.0001745742311761702
1.6639681155810189,0.0032560759589750853,0.0015629501314176092,0.0016477499576638631,0.0007265685388980461,0.0002805714415011885
1.6739319965126416,0.0025158000032250417,0.0022047554770448356,0.0021446331853179675,0.0011172967613596258,0.00010756572828538379
1.6838958774442645,0.002619067355366903,0.0014398528072936817,0.0014150671662552753,0.0009496565928399268,0.0001509333632293782
1.6938597583758874,0.0020296340727772675,0.0016073452847527136,0.0009792645241313027,0.0005517456935168986,0.00015198217613937495
1.7038236393075104,0.0022533969683966493,0.002176619668836373,0.0013723726022703306,0.000928665435133378,0.00012246331491187843
1.713787520239133,0.0022573641948521557,0.002335451892027389,0.0010391783568475526,0.0006671531160651791,0.00012936599513305782
1.723751401170756,0.0026605599723225877,0.0009494904062472718,0.0013531700326161699,0.0014024750397301027,0.00010366448089381987
1.733715282102379,0.002715687690513062,0.0022902298093096653,0.0008073736224875332,0.0009522501826470046,9.813365814938868e-05
1.7436791630340018,0.002392703238166135,0.0014159617607154623,0.0014611295335466906,0.0004529046490789216,7.457547445863202e-05
1.7536430439656245,0.00219154715799541,0.0014300857903333892,0.0015910253786952616,0.0013305092475248835,7.057594996057587e-05
1.7636069248972475,0.0027921406298299354,0.0015411574965245923,0.0008100149335684802,0.0008886787131766827,9.596443495090571e-05
1.7735708058288704,0.002598119254832582,0.001508018509333996,0.001100572180952824,0.0006095030942552404,9.644334150725584e-05
1.783534686760493,0.0031152861812268648,0.0014091044296800012,0.0011565084471614952,0.0008624346987474782,8.468148421880623e-05
1.793498567692116,0.0017742206140087282,0.0008425626327875676,0.0008744063516757487,0.0007331743483699906,6.880206310594967e-05
1.803462448623739,0.0021446188223450077,0.0016122264648104415,0.0009987448497952936,0.0005745812205588424,7.673279375773677e-05
1.8134263295553619,0.001516040341072972,0.0011048461989976671,0.0008914446131768891,0.0006269468096620713,7.745503518620445e-05
1.8233902104869846,0.0013325877849270401,0.0012609899340809757,0.0007972611773793331,0.0007479299811631946,5.528988058664954e-05
1.8333540914186075,0.0015556816213549035,0.0015428236040642943,0.000938797928639177,0.0006422206952067972,7.409972329977578e-05
1.8433179723502304,0.0013472867534561762,0.0014007657261046757,0.0009051339617555585,0.0008591918993067335,7.377682580463922e-05
1.8532818532818534,0.0020041944708348125,0.0018234985083337596,0.0010550119039392425,0.0005942661468620786,9.714611057591357e-05
1.863245734213476,0.001617376196458229,0.0011854394744649924,0.0009911333952772414,0.0006489843629577551,0.00014197826832204922
1.873209615145099,0.0014371090381772283,0.0011234660453798414,0.0008081502511752588,0.0003798415667767951,0.0001235042155567364
1.883173496076722,0.0022128219896010476,0.001403060201675126,0.0010088509327955651,0.0006862209401807926,7.543908861028646e-05
1.8931373770083448,0.0017160267057717018,0.0011211094969760292,0.0009189938732565947,0.0005448734832138782,0.00013187611617772367
1.9031012579399675,0.0017375884050885246,0.0005748809523045521,0.0006671638171098035,0.00042377873167345195,0.00013086346975728025
1.9130651388715905,0.0012739197588229705,0.000718721514274522,0.0007832323867408575,0.0004613183416661785,9.049308486266215e-05
1.9230290198032134,0.0013070561685859675,0.0012416831739863463,0.000769772551692265,0.0009700863158248514,0.00016065817475898023
1.932992900734836,0.0012486295877647594,0.0005667020185580532,0.0007103656496117541,0.0005879044449846635,0.00017023749317513918
1.942956781666459,0.0019005663302360469,0.0008865993552098453,0.0007395820845531603,0.000487740234786608,0.00012499255476408112
1.952920662598082,0.0011022963371104077,0.0008400066646867286,0.0004956526938365772,0.0003673932592887963,0.00018576565369730845
1.9628845435297049,0.001139321619554305,0.0009471092284879707,0.0007049319567880389,0.00031508514091720813,0.00013447916403127756
1.9728484244613276,0.0008667903548512139,0.0008471416025715142,0.0008090375555862422,0.0004042404888712777,0.00011445463202228723
1.9828123053929505,0.0010453352492586173,0.0011853303815066254,0.000523371090103828,0.0005453736317514253,0.00012979486564592454
1.9927761863245734,0.000714293940592214,0.0005393835221165889,0.0008906812720400524,0.00042578146523831594,8.647039393495175e-05
2.0027400672561964,0.0014457546602763096,0.0006892705250090095,0.0006785376283938527,0.00048132876771782567,8.889887716885037e-05
2.012703948187819,0.0013294136221092337,0.0009293254272566441,0.0005918553708480713,0.0005314988496759891,3.9970281964423725e-05
2.022667829119442,0.0014721065806107927,0.0013214367707933472,0.0006807841437386579,0.0005038182462261153,3.862536613621137e-05
2.032631710051065,0.001058203584631124,0.0008710025494835103,0.0005075568643010561,0.0003207560222843678,3.7196388324860604e-05
2.0425955909826876,0.001140786179932529,0.0010150803705815986,0.0007061736657628186,0.00021540933464058132,5.965667112867598e-05
2.0525594719143108,0.001236699191497579,0.000844231437873807,0.00038604648643925327,0.00028758794781903697,6.881842640191394e-05
2.0625233528459335,0.001329187249109682,0.0006022924667865017,0.0005771111476859217,0.0003292703892902046,4.7822415601305e-05
2.072487233777556,0.001012145627519102,0.0005415852562083111,0.0003860041594623806,0.00022147920359861782,8.083294692803733e-05
2.0824511147091793,0.0009038825957466868,0.0010180677338889638,0.0005819358392041643,0.0003332622010263301,6.874429389598199e-05
2.092414995640802,0.0010799470649825447,0.0007355469308315151,0.0005404653639888785,0.00031269346858577116,6.518563959320259e-05
2.1023788765724247,0.0009951016320600679,0.0006704404902919739,0.00039475213582824807,0.00022163314390632235,5.198916632933571e-05
2.112342757504048,0.0007070581037322808,0.0004949262302865382,0.00034484622735832574,0.0001890491003782282,4.6117908163498334e-05
2.1223066384356706,0.0008689062330056376,0.000924130328827568,0.0003925221960173553,0.00027348965507946173,3.693621665210393e-05
2.1322705193672937,0.0007667681645744632,0.0005504105954756503,0.0006882350176602495,0.0003657706296697188,5.918589364704059e-05
2.1422344002989164,0.0005313901589339089,0.0009544514158610665,0.00043169407320351914,0.000351580405390508,4.089113330070636e-05
2.152198281230539,0.0007772599186951924,0.0005911456870886866,0.0003775699507719482,0.0002887049680444573,3.725133675443705e-05
2.1621621621621623,0.0008494428451457901,0.0006484140488555682,0.0003136773864688762,0.00021422549284253915,3.7540533569663695e-05
2.172126043093785,0.000734749519446238,0.00045221435960803675,0.00039297251369963616,0.00017021474068827695,3.212984777184479e-05
2.1820899240254077,0.0005421704976291124,0.0006426243774658438,0.00026782486751830427,0.0002187338463944583,4.519409076605888e-05
2.192053804957031,0.0006582280974969743,0.0005354611867395405,0.0003694773301602956,0.0002501824432820584,4.784067857651332e-05
2.2020176858886535,0.0005427638684355323,0.0005957640622197694,0.0004009234372624567,0.00019658275845962117,4.2770338194910064e-05
2.2119815668202767,0.00045546514747095326,0.000411768010965507,0.00036142054461844213,0.00012798383659436445,5.7818801864073995e-05
2.2219454477518994,0.00043352368617472994,0.0002938781158110946,0.00033581649317940575,0.00020390735109563344,4.405915133258255e-05
2.231909328683522,0.0005023325917155057,0.00026089109537753765,0.0002806572706205377,0.00016966531167243796,5.718750463400786e-05
2.2418732096151452,0.000515594542950956,0.00044493969963655165,0.0003348046669459356,0.00016995078714216743,4.277096862209857e-05
2.251837090546768,0.00046137822768408065,0.0005820432430934197,0.0002451807531503366,0.0001338995744311345,3.236309552043741e-05
2.2618009714783907,0.0005157543367878261,0.0004563886378082356,0.00026962179571328953,0.00022337252760496612,3.880837978421253e-05
2.271764852410014,0.00045984789479273827,0.0005629586756891833,0.00025486607062983355,0.0001887105245872716,2.2223402768934897e-05
2.2817287333416365,0.00045894707230573564,0.0005521561771415185,0.00030553887504547835,0.00015140619371729503,2.8929856002415293e-05
2.291692614273259,0.0006095934968307875,0.00036429253263902127,0.0002945061184953711,0.00015148795223419702,2.731471248036712e-05
2.3016564952048824,0.0003655180014856136,0.00044293289575037204,0.0002615381253006573,8.272952239664921e-05,2.6161826802699875e-05
2.311620376136505,0.000401288155715684,0.00047772329100783653,0.00034457089354642374,0.00023669303023724338,1.5166368621715998e-05
2.321584257068128,0.0004226176807346379,0.0003768455947645309,0.0002302274679979132,0.0001256209106309766,2.0446589289339636e-05
2.331548137999751,0.0005030228058486089,0.00019135268690706892,0.00024037879259486278,0.00013293845147699612,1.548177146842773e-05
2.3415120189313736,0.00043884115194329983,0.000444600538113809,0.0002409489846767219,0.0001958173172869026,1.8355334850615e-05
2.3514758998629968,0.0005477098837171539,0.00027990384667613184,0.00020012685026621547,0.00011607938995277241,2.0400113405221792e-05
2.3614397807946195,0.0004049222692295897,0.0003604248804082085,0.00030016098309986253,0.00017681963455806946,2.2225384831232197e-05
2.371403661726242,0.00044880049008424235,0.00035072312140968054,0.00018668887248598148,9.756999626976554e-05,1.9591896801352664e-05
2.3813675426578653,0.0002651405492096723,0.00039921998973963446,0.00021905567687228246,0.00012152384734901342,1.279972690994764e-05
2.391331423589488,0.00032977198829993193,0.00024156727247595338,0.0001422129094243156,0.00010783685871889797,1.1090035558667576e-05
2.4012953045211107,0.0004652613044888036,0.00040338764453128235,0.00015831906596792633,0.00010794002337599993,1.254912719048164e-05
2.411259185452734,0.00038278998357796053,0.0002968108841061206,0.0001818330860557174,9.129040338790461e-05,9.44605681655104e-06
2.4212230663843566,0.0002547070530096484,0.0002587880088200701,0.0002460608356134746,8.988527726906456e-05,1.498608793553979e-05
2.4311869473159797,0.0004546274137685797,0.00031667326469390694,0.0002506813126316344,7.512152896720458e-05,1.8529077648314338e-05
2.4411508282476024,0.00044451458121533315,0.00029620680938275166,0.00021837637279355148,6.439681878495391e-05,1.4870631147429574e-05
2.451114709179225,0.00015716323484472566,0.0003784139613715211,0.00016948520827729104,7.28397980151833e-05,1.6752338459967272e-05
2.4610785901108483,0.00033749687314376124,0.0002441292231577426,0.00019308756896916805,4.8059096972880824e-05,1.5232075854425201e-05
2.471042471042471,0.0003736359985411465,0.00025686196034779385,0.00012785936686779227,5.16897722565522e-05,9.000333296668509e-06
2.4810063519740937,0.0003943551916802036,0.0002425310030745544,0.00014897177593565372,7.977400654489421e-05,9.74282303761327e-06
2.490970232905717,0.00031690010980670545,0.0002572696417570283,9.671019828363012e-05,4.764012313005741e-05,1.3497416100581337e-05
2.5009341138373395,0.00020748224689732457,0.00019367061101119442,0.00015628380349254586,6.66067635184014e-05,1.4124393986145138e-05
2.5108979947689627,0.0002601249460743219,0.00019863838454480185,9.072689311426162e-05,3.6317447542130184e-05,1.1191302734629733e-05
2.5208618757005854,0.00029478921898018153,0.00022055572538681248,0.00012575853432064538,4.2332324575338293e-05,7.735081517050817e-06
2.530825756632208,0.0002578824554525101,0.00020855060707837647,0.00012027222408007875,2.6936117477005413e-05,1.0671964791311336e-05
2.5407896375638312,0.00018872279092473779,0.0002797631208188324,0.00011776486320768561,3.4307216162167615e-05,7.969996682819223e-06
2.550753518495454,0.0003149989228859637,0.0002651784733858233,9.190455205058932e-05,2.190016502880968e-05,1.1915276321642691e-05
2.5607173994270767,0.00020629450479585132,0.00018106519659259572,8.845374465412709e-05,3.850122423414516e-05,9.704325509413964e-06
2.5706812803587,0.00019135193131630265,0.00018407781980423084,0.00011065247116875134,3.503609699186723e-05,1.209048949872904e-05
2.5806451612903225,0.00011319066474533421,0.00018347107460152184,0.00010103889269659364,4.110126299363641e-05,1.0130997227519457e-05
2.590609042221945,0.00018900980729437753,0.000205467407436105,7.905512329578655e-05,4.127277363509432e-05,9.885035514897287e-06
2.6005729231535684,0.00021882210840205564,0.00018805441718891368,9.577043098504316e-05,2.3453126271008664e-05,1.1869266750157191e-05
2.610536804085191,0.00024120031538525714,0.00019917659211410814,0.00013662002184289834,2.77563572807325e-05,9.525828615631762e-06
2.620500685016814,0.0001487074592590506,0.000214097462040625,0.00011941873368681042,2.673299608530741e-05,8.611722133469029e-06
2.630464565948437,0.00020424999016741577,0.00018672535357293777,0.00011223950198557043,2.472046416735951e-05,7.552951111855862e-06
2.6404284468800596,0.00013836450098180298,0.00016616146373055687,8.305718919232748e-05,3.173726149220676e-05,6.733271562210673e-06
2.6503923278116828,0.00016180348125242067,0.000130116312352435,9.993781358556134e-05,3.6145348365892184e-05,7.605624686139389e-06
2.6603562087433055,0.00012954783824064713,0.000131992362593037,0.00010751933864928303,2.588495263703989e-05,5.890335462805246e-06
2.670320089674928,0.0001416940310837575,0.00018000801312319052,8.951144867272083e-05,2.9055507757011874e-05,5.985028892138332e-06
2.6802839706065513,0.0001036385845282406,0.00016870360610546944,6.810267757818809e-05,1.8364543749620615e-05,7.369836802396345e-06
2.690247851538174,0.00014649538454369933,0.00012841323379012007,8.615373508423465e-05,1.1695724101151678e-05,4.522700678028911e-06
2.700211732469797,0.00016751045611851543,0.0001202873177121259,7.880639495256421e-05,1.805636575746175e-05,4.23872660135179e-06
2.71017561340142,0.00011571641825340385,0.00016030000846565222,0.00010415830499067475,2.3884435650759246e-05,3.159490864641436e-06
2.7201394943330426,9.439526860640403e-05,9.63039621054606e-05,5.8132131346384146e-05,1.3195526494112162e-05,4.878974684369549e-06
2.7301033752646657,0.00013066472790824508,0.00013588384985104772,5.8436403939364976e-05,1.2221928061352476e-05,4.16080055034955e-06
2.7400672561962884,0.0001279464169567721,0.00010570537976240253,3.927452100733883e-05,1.2686987919302696e-05,4.489457109971942e-06
2.750031137127911,9.838393754419802e-05,7.870417398911615e-05,5.1151579208014415e-05,1.1877471221723463e-05,4.131524709872136e-06
2.7599950180595343,0.00011311163646622783,0.0001279241431108757,7.779525630742142e-05,8.046728548682732e-06,3.2336714963919107e-06
2.769958898991157,0.00013884814941455775,0.00010214254585367962,6.343693062278251e-05,7.006863912035217e-06,2.756781144282719e-06
2.7799227799227797,8.07811711069556e-05,0.00010905450044371218,6.390912337472243e-05,8.547654811077976e-06,3.108947382592381e-06
2.789886660854403,0.00012981575610473113,0.00013912591756736427,5.634651126340516e-05,7.964471679508958e-06,3.0927016857995535e-06
2.7998505417860255,7.50834858780565e-05,7.93749369171483e-05,5.800045971866891e-05,5.801883684603122e-06,4.866616269041924e-06
2.8098144227176487,0.00010511445581998097,9.827953643268931e-05,6.859180918947824e-05,6.543163724313966e-06,3.858497048676185e-06
2.8197783036492714,0.00010337285993490188,5.7701796570442896e-05,5.008405175390535e-05,5.780913637266423e-06,2.6087841893936006e-06
2.829742184580894,7.014039066997828e-05,7.700797159004117e-05,4.500180827595691e-05,5.127975208795519e-06,2.1935399931099067e-06
2.8397060655125173,0.00010975205707597279,8.211788025845376e-05,3.305279802390293e-05,7.3025037885057995e-06,2.1118509283463928e-06
2.84966994644414,6.638792337365208e-05,8.90851126462645e-05,4.6581895314398445e-05,5.9529325708191406e-06,2.579219832397158e-06
2.8596338273757627,8.612876503099224e-05,9.619545498774573e-05,5.516633221283979e-05,3.7378456929603958e-06,2.573002385306003e-06
2.869597708307386,4.815403600636282e-05,8.134300908416736e-05,3.94728407220878e-05,5.490021178270778e-06,4.002297852261726e-06
2.8795615892390085,8.089441908705427e-05,9.302000459764468e-05,3.610441571359336e-05,3.893324785473699e-06,3.259234626575868e-06
2.889525470170631,7.9374507152148e-05,8.072832512312291e-05,4.5392083995999184e-05,2.8936333117246587e-06,2.5853402468715005e-06
2.8994893511022544,8.131191999846448e-05,7.334890954497317e-05,3.391016630228625e-05,3.7553642208408465e-06,2.5721958855554477e-06
2.909453232033877,0.00010363068100316183,6.016815860199966e-05,2.357174456278712e-05,3.5645001695063567e-06,2.2182884124015113e-06
2.9194171129655,4.1518916586260455e-05,8.909307349095309e-05,2.7804077312322302e-05,2.3266492248406837e-06,2.2503095526820193e-06
2.929380993897123,7.164476489758453e-05,6.890844664649056e-05,2.2141747517038686e-05,3.2202319959329655e-06,2.1064175581556332e-06
2.9393448748287456,6.473882375920802e-05,6.607998171446088e-05,2.8311292773137643e-05,2.615986580842679e-06,2.1379470899505784e-06
2.9493087557603688,8.353620491524879e-05,4.1070775668176904e-05,3.5810142933319285e-05,2.745933405891134e-06,1.6795009350936391e-06
2.9592726366919915,5.218529301696212e-05,6.749595606601376e-05,2.1138529217103588e-05,2.4461121275629947e-06,1.8655691119950302e-06
2.969236517623614,5.531298944944013e-05,4.537854778658521e-05,2.4989400751976804e-05,2.2826297790607455e-06,1.5244306849497949e-06
2.9792003985552373,7.5321988388217e-05,7.909139779293963e-05,2.58864609981561e-05,1.9581876214229414e-06,1.1500715291916992e-06
2.98916427948686,6.0977660602371276e-05,6.0838313629619036e-05,1.1530498451222236e-05,2.267291374276557e-06,1.4519080083499456e-06
2.999128160418483,5.114070431819929e-05,5.1782291743745915e-05,1.841134579588355e-05,2.0634404532669883e-06,1.1337702357824708e-06
3.009092041350106,4.341337946060499e-05,7.316246569473789e-05,2.1961794550261307e-05,1.6135070887826211e-06,1.543962638358569e-06
3.0190559222817286,3.43251721943221e-05,4.3914860204167276e-05,1.5704904514830207e-05,1.327142724759649e-06,1.0080129340534305e-06
3.0290198032133517,6.345810788198155e-05,4.038172738371208e-05,1.6401279755617544e-05,1.4554744590937126e-06,1.303184691518937e-06
3.0389836841449744,4.9749063297958035e-05,5.189871961035051e-05,1.6430993782048024e-05,1.8151609594324562e-06,8.53987743096292e-07
3.048947565076597,3.605548010909269e-05,4.4046702782514724e-05,1.5523212157963615e-05,1.5126423390900706e-06,1.0828847887725143e-06
3.0589114460082203,5.448357700654564e-05,4.8538521891849197e-05,1.4457222270248897e-05,1.5509660437498584e-06,1.2507026467826218e-06
3.068875326939843,3.6370590775841115e-05,4.022586183297797e-05,8.309147954622086e-06,1.1505274499980316e-06,1.0713620969662399e-06
3.0788392078714657,3.383441314977553e-05,4.5252280954795676e-05,1.2419955874989859e-05,1.2688364322748e-06,1.6493065472497375e-06
3.088803088803089,3.5226391970753006e-05,4.6050832133612926e-05,1.2900797528779093e-05,1.2897157612310204e-06,1.15280602555476e-06
3.0987669697347116,4.0852523232208565e-05,4.9092038377635376e-05,9.829464939347647e-06,1.4192116105942837e-06,1.705306607194509e-06
3.1087308506663347,4.0987884106885845e-05,4.8347761299778416e-05,1.5930305717767892e-05,1.3846140565808274e-06,1.240916120149463e-06
3.1186947315979574,2.9874882633509573e-05,2.780289594095237e-05,9.379440163173816e-06,1.1386964817623591e-06,1.3559619800272105e-06
3.12865861252958,4.483360493549332e-05,3.6957775952248255e-05,6.42104425914855e-06,1.139528649866697e-06,1.1641436920851782e-06
3.1386224934612033,2.6847879881007364e-05,3.495598196303949e-05,1.0568583010356424e-05,1.0821972532044694e-06,9.731499290603583e-07
3.148586374392826,3.149977950005203e-05,2.347385130758105e-05,1.0926738990039756e-05,1.1338052939867073e-06,1.2682566725072221e-06
3.1585502553244487,3.098729446305305e-05,3.573744100246567e-05,8.873824782611164e-06,1.245917055851119e-06,8.39742530952894e-07
3.168514136256072,3.699951748679702e-05,1.9528297876946e-05,5.865095407635248e-06,1.1261028092841372e-06,1.0955205728626552e-06
3.1784780171876945,3.746762735811107e-05,3.100486346133564e-05,5.4468257931595005e-06,1.003610665332677e-06,8.212388174187017e-07
3.1884418981193177,2.7820033559848176e-05,3.336881978368846e-05,3.803154683796682e-06,1.0657317482589115e-06,1.0855581222115767e-06
3.1984057790509404,2.7447821013642132e-05,2.9340033657625793e-05,3.7079050648455814e-06,9.444310624751171e-07,9.14808214877725e-07
3.208369659982563,2.8394441963288168e-05,1.722850521858478e-05,4.013897564996985e-06,1.0403065830290954e-06,1.0112996853192503e-06
3.218333540914186,3.0810733605845747e-05,2.9011762003969357e-05,6.121863515224124e-06,9.317672946002327e-07,6.972804222807897e-07
3.228297421845809,2.3853269444105618e-05,2.5047900835732624e-05,5.4253191527238155e-06,9.976804363934754e-07,6.368515332270127e-07
3.2382613027774316,2.546734952134544e-05,1.9069011109945425e-05,5.359562127148976e-06,9.860260572252919e-07,5.266268285351328e-07
3.2482251837090548,3.330503821134818e-05,2.074348595218119e-05,3.979605267533264e-06,9.615846643734692e-07,4.94161739045686e-07
3.2581890646406775,2.707718948909277e-05,1.4074857622007446e-05,3.537062134818313e-06,1.0098856233380275e-06,7.166937594996196e-07
3.2681529455723,2.005661226136413e-05,2.5142281176363965e-05,4.2360830759821395e-06,9.303726381356818e-07,6.029872604977692e-07
3.2781168265039233,2.2209719864115752e-05,2.820017767646779e-05,2.822931863897969e-06,9.752464766054196e-07,9.476353634664186e-07
3.288080707435546,2.968885419888061e-05,1.686073526052402e-05,2.743091692464913e-06,9.095629446988191e-07,6.009818509458578e-07
3.298044588367169,2.316453857068256e-05,1.3567064393313951e-05,2.9011437234254256e-06,9.077079888511717e-07,7.155747687631553e-07
3.308008469298792,1.7151985365907185e-05,2.2655610577805844e-05,2.6422863134076057e-06,8.56745958636125e-07,5.108063368368472e-07
3.3179723502304146,1.257321748501662e-05,2.3819798529144924e-05,1.969696082931243e-06,8.703082753669845e-07,8.962646829818436e-07
3.3279362311620377,2.2449718871844608e-05,1.3583281989823008e-05,2.4342594387583746e-06,8.840670950631709e-07,4.235025004480738e-07
3.3379001120936604,1.915437116798917e-05,2.434335887727839e-05,2.5547979833403273e-06,8.175244569476947e-07,5.103272118172916e-07
3.347863993025283,1.796556265153337e-05,1.7684098950165673e-05,2.2697784416547293e-06,8.451021565155842e-07,4.1728374432262195e-07
3.3578278739569063,1.803108781990351e-05,1.2285027482125254e-05,1.8057294739792245e-06,7.787668066500392e-07,4.387941039393584e-07
3.367791754888529,2.0026460635723105e-05,1.4959573079356272e-05,2.131252936628397e-06,7.874382559804342e-07,4.4014344233603466e-07
3.3777556358201517,2.299306233020249e-05,1.6128337023152074e-05,1.9858407385001813e-06,7.559639522419471e-07,4.6199759478458596e-07
3.387719516751775,1.4379068816317129e-05,2.0733092098994487e-05,1.4487953362377965e-06,7.617688113304808e-07,6.373545684910853e-07
3.3976833976833976,1.2642294089085636e-05,8.448120760428771e-06,2.289250512015283e-06,7.373060072613794e-07,4.626841966121469e-07
3.4076472786150207,1.8457494656809176e-05,1.0290494324592105e-05,1.5619651190913784e-06,7.513468983544496e-07,4.738558295626419e-07
3.4176111595466434,1.3688254591338983e-05,1.1091058010222627e-05,1.476957659528372e-06,7.128975904515954e-07,4.743968387611743e-07
3.427575040478266,1.3385119317344541e-05,8.762584438215158e-06,1.2307621506712906e-06,7.316216079875621e-07,6.344752729559444e-07
3.4375389214098893,1.6248691638401717e-05,8.893243217797996e-06,1.6221014946566574e-06,6.767588053161506e-07,4.643432376155717e-07
3.447502802341512,1.6511303913786652e-05,1.0024173247765276e-05,8.477183045202616e-07,7.039423701557914e-07,2.8584307725278297e-07
3.4574666832731347,1.312797706034292e-05,7.316886230757143e-06,1.068732826017588e-06,6.826353458146962e-07,2.9338434654447933e-07
3.467430564204758,1.6813881581700933e-05,8.249475579213746e-06,9.329170937939576e-07,6.865319217202939e-07,2.3034526675799324e-07
3.4773944451363805,1.4256588411490334e-05,8.723107385691494e-06,9.970010305356936e-07,6.661178890767483e-07,3.2291427613448567e-07
3.4873583260680037,1.294076253647464e-05,7.900019553048537e-06,7.49996520797683e-07,6.449351464399167e-07,3.7957487742315824e-07
3.4973222069996264,1.2143416535013794e-05,8.646516775404433e-06,5.88653048346676e-07,6.6063637801404e-07,2.7710299747796013e-07
3.507286087931249,1.3594074290798633e-05,1.2161732494358122e-05,7.607408185221009e-07,6.474780016506311e-07,4.465160508619632e-07
3.5172499688628722,1.2382638098492745e-05,1.1194767359876237e-05,6.094106253680022e-07,6.289007870738383e-07,2.919226827554585e-07
3.527213849794495,1.4832589500309046e-05,9.342310078427966e-06,8.48603092772732e-07,6.276164059829897e-07,2.5606473754871245e-07
3.5371777307261176,1.301969989553657e-05,6.847579666465597e-06,7.095082354536784e-07,6.164358828564569e-07,1.5095375819653135e-07
3.547141611657741,1.4743924774915092e-05,8.839089774043125e-06,4.303760144786785e-07,6.145854839711688e-07,3.2118086683229493e-07
3.5571054925893635,9.840382817010699e-06,4.836512054182536e-06,5.104076383121563e-07,5.98157728224547e-07,2.2307003627669075e-07
3.567069373520986,9.912760781997437e-06,8.727138822811592e-06,5.801997271948458e-07,5.955482730635391e-07,2.2589087794214027e-07
3.5770332544526093,9.845841391363295e-06,1.0099863020114613e-05,4.06648086819887e-07,5.904152448917208e-07,2.7928181922091813e-07
3.586997135384232,8.643931892131011e-06,4.188412244187855e-06,3.401048499724188e-07,5.775781086036648e-07,2.787115373668268e-07
3.596961016315855,6.6331477049400985e-06,5.188580008308292e-06,4.551455341838377e-07,5.643376780814724e-07,5.396297909017858e-07
3.606924897247478,8.640708604226908e-06,5.096659214121348e-06,4.701896190497684e-07,5.634675339699358e-07,5.264652923377459e-07
3.6168887781791006,6.646407991798853e-06,5.164047754725273e-06,3.929321713370039e-07,5.577636051890724e-07,2.658082563522686e-07
3.6268526591107237,5.655212840519005e-06,5.106691918981709e-06,4.228313009734775e-07,5.465725241725168e-07,1.3923389399978215e-07
3.6368165400423464,4.401767568093861e-06,4.57139804544723e-06,5.378110497514902e-07,5.388515789898234e-07,2.147101927166405e-07
3.646780420973969,6.704416895784144e-06,3.814713093777581e-06,4.2666138883985e-07,5.332122761403714e-07,2.2666805060272212e-07
3.6567443019055923,4.718550761590824e-06,4.265888708611438e-06,4.261329627417939e-07,5.270556701412449e-07,1.6832856694009268e-07
3.666708182837215,5.199829419525428e-06,2.852616625451651e-06,3.769382469277595e-07,5.176073853375514e-07,1.775143974576272e-07
3.6766720637688377,5.899481882440545e-06,3.5265790217109773e-06,3.0852063678022147e-07,5.112131339488468e-07,1.3436091673174092e-07
3.686635944700461,4.297479908056262e-06,3.4685933114837707e-06,2.5440974819947107e-07,5.020966361855666e-07,1.4915996636627007e-07
3.6965998256320836,6.823267736735994e-06,3.04544977912342e-06,3.4333796624856344e-07,4.998893781046992e-07,1.738444726311586e-07
3.7065637065637067,8.908077473762897e-06,3.311336010853227e-06,3.274252339086599e-07,4.948187839526681e-07,1.584475924531016e-07
3.7165275874953294,6.2745136217460946e-06,3.3059181370432343e-06,3.410318126820321e-07,4.857681069364649e-07,1.8893109982498592e-07
3.726491468426952,6.4350514076816125e-06,2.3453821916813642e-06,3.36053162220631e-07,4.803200003081444e-07,2.309567732375964e-07
3.7364553493585753,6.63432211651851e-06,1.5288542612743884e-06,3.082964344486525e-07,4.740822142716356e-07,1.8334579526861792e-07
3.746419230290198,7.017917501547867e-06,2.9767241805605997e-06,3.403226458194305e-07,4.6752640079997044e-07,1.2157117732729698e-07
3.7563831112218207,4.311965943386806e-06,2.9761486132669943e-06,3.539032118716924e-07,4.6222536288368e-07,1.7651495788249284e-07
3.766346992153444,6.216530759817104e-06,1.7934284176765173e-06,2.802389921858966e-07,4.545816929265885e-07,2.0906772349506008e-07
3.7763108730850665,8.816759684457022e-06,2.6553292538531413e-06,2.944162699910274e-07,4.5225956938657067e-07,1.328498826526145e-07
3.7862747540166897,5.334665769042648e-06,1.4067088071451161e-06,2.731958548638484e-07,4.4544578582166226e-07,8.871804476444587e-08
3.7962386349483124,3.4103204698804084e-06,1.9089253243350964e-06,2.5376044003301287e-07,4.406828133319777e-07,1.0408382391443125e-07
3.806202515879935,6.684722233756975e-06,2.4373085620935407e-06,2.677169690299656e-07,4.347215739537378e-07,1.2199936540764989e-07
3.8161663968115582,5.320161877428859e-06,1.665073397327872e-06,3.022759431925139e-07,4.30889166606376e-07,9.838905879977227e-08
3.826130277743181,3.4272119429109715e-06,2.3511830358845192e-06,2.825386572084417e-07,4.2361112932233583e-07,6.412458222334618e-08
3.8360941586748036,3.5210266972724977e-06,2.3001288147624422e-06,2.578584712326878e-07,4.207426810289923e-07,7.185548199268525e-08
3.846058039606427,2.4321398493560423e-06,2.054975374756865e-06,2.509424046720143e-07,4.1609445189197807e-07,7.649354528449216e-08
3.8560219205380495,3.0050939222567806e-06,1.680238562528029e-06,2.4106091770094767e-07,4.1035138171671814e-07,7.564007543777602e-08
3.865985801469672,5.6162682200609155e-06,1.1651987460352651e-06,2.0961447802581595e-07,4.0461279937744536e-07,7.594297308486524e-08
3.8759496824012953,3.3646218032815452e-06,1.4427472117495109e-06,2.2470728015279658e-07,4.021117273708661e-07,8.043028741961672e-08
3.885913563332918,4.0910636603924824e-06,1.3649333700711029e-06,2.466939096702985e-07,3.9558387889964453e-07,1.0317198368145312e-07
3.895877444264541,4.425559697712724e-06,1.7221793028147653e-06,2.4765024190523904e-07,3.92663700852641e-07,1.2805481422941478e-07
3.905841325196164,2.549817754285529e-06,9.965672993493473e-07,2.379525928657771e-07,3.877810426274762e-07,1.5410272555801432e-07
3.9158052061277866,2.6495133475999687e-06,1.0257706994188064e-06,2.3533124408552718e-07,3.8317069888831045e-07,1.4394114416194259e-07
3.9257690870594097,3.158338208130822e-06,1.1657455543647557e-06,2.311958733117947e-07,3.7980066180006223e-07,1.2756992992539067e-07
3.9357329679910324,3.965458230353186e-06,1.1325135536573675e-06,2.316306067143367e-07,3.745767514368374e-07,1.6273464769012126e-07
3.945696848922655,3.3407236700406734e-06,9.8087779387434e-07,2.3824763854259423e-07,3.714749288059287e-07,1.677200268806094e-07
3.9556607298542783,2.531842379712988e-06,6.66905173602518e-07,2.1550119317172466e-07,3.6688588383467163e-07,1.2173201673664486e-07
3.965624610785901,2.146987041369368e-06,7.675436875800032e-07,2.0584471343933753e-07,3.627139564154835e-07,9.815224439192826e-08
3.975588491717524,3.180176564456798e-06,9.977410482945964e-07,2.069864147376359e-07,3.584308127608904e-07,6.619667307890988e-08
3.985552372649147,2.2813508972167324e-06,7.381287403471828e-07,2.1840639371380697e-07,3.5493734654729793e-07,6.104797618013524e-08
3.9955162535807696,2.454897408413053e-06,5.494390034876512e-07,2.1166653746249616e-07,3.508278832372053e-07,8.262801764630663e-08
4.005480134512393,3.262335542582394e-06,4.886480328963811e-07,2.133614368255534e-07,3.4760428915826235e-07,8.054452854073894e-08
4.015444015444015,3.134240215612804e-06,4.99243782619364e-07,2.0472815792686394e-07,3.443437449123392e-07,5.154621184315734e-08
4.025407896375638,2.449733554419181e-06,7.373178001023626e-07,1.9717894546651685e-07,3.4027696705126226e-07,4.844117680991463e-08
4.035371777307261,2.1014578423223162e-06,5.656486811180639e-07,1.9663042549989742e-07,3.3680894384762665e-07,4.9179759477927945e-08
4.045335658238884,1.8623586564542575e-06,2.4435913614291313e-07,1.970444568774508e-07,3.3314944439180127e-07,4.2034994613551866e-08
4.055299539170507,2.503590619131662e-06,3.123542574739408e-07,1.9649425252467653e-07,3.301428921932444e-07,5.805230145356474e-08
4.06526342010213,1.4432617918294898e-06,4.267156731656015e-07,1.9293366680305884e-07,3.2594119576750276e-07,5.456023232885219e-08
4.0752273010337525,1.549227543987275e-06,6.564033535676025e-07,1.9012569618735985e-07,3.2374268342426213e-07,3.8097276770938666e-08
4.085191181965375,2.0344693054267755e-06,5.114365125594714e-07,1.9099321085917552e-07,3.198343938394624e-07,3.614144270237259e-08
4.095155062896998,2.8530765354210338e-06,3.1353730833274203e-07,1.8532233087026135e-07,3.171684964658174e-07,4.7733597213989206e-08
4.1051189438286215,1.8800182974648968e-06,4.1293572859120486e-07,1.8554802952318328e-07,3.138738442978195e-07,5.910686409847661e-08
4.115082824760244,1.3475228549641004e-06,5.306136917834854e-07,1.8784652062001685e-07,3.110131983265317e-07,6.662942619413785e-08
4.125046705691867,1.4835584995686536e-06,5.218816307153819e-07,1.7666643182668296e-07,3.0823166763792276e-07,5.376951117346354e-08
4.13501058662349,2.146860317905917e-06,3.070688821553675e-07,1.7291704229668177e-07,3.049240180341019e-07,4.119658359878785e-08
4.144974467555112,1.831757573281777e-06,2.4069938431103724e-07,1.7472847691976217e-07,3.01975248624838e-07,5.1607764104463335e-08
4.154938348486736,1.6227455827434346e-06,2.9808795944036597e-07,1.7441149450268875e-07,2.9851535734924375e-07,7.129348131855179e-08
4.164902229418359,1.48554243097311e-06,3.822106212560567e-07,1.7438158725103176e-07,2.9554618704699086e-07,6.058039792955155e-08
4.174866110349981,1.8293376835182503e-06,3.0032984417618794e-07,1.7240598276986378e-07,2.932936684504422e-07,3.11446805124054e-08
4.184829991281604,1.1733206470594264e-06,2.4861948705369517e-07,1.6981732425379524e-07,2.9014103210317493e-07,2.983849577773e-08
4.194793872213227,1.0274058869734036e-06,1.551021557711325e-07,1.6992233597530987e-07,2.8615578650931173e-07,4.7972913999417745e-08
4.2047577531448495,1.2052210082500188e-06,2.3816085620201896e-07,1.654044516200987e-07,2.845723163630111e-07,3.999774987576935e-08
4.214721634076473,8.652550447638368e-07,2.49056223666158e-07,1.6531241134214459e-07,2.816246161610375e-07,3.26848540123973e-08
4.224685515008096,1.0876799613565287e-06,1.983497657339978e-07,1.6348935642438835e-07,2.7934179790528723e-07,4.0478567484226765e-08
4.2346493959397185,1.0500532465762271e-06,2.417711074313733e-07,1.5995835062088246e-07,2.7632614236716297e-07,3.537480508230684e-08
4.244613276871341,1.254782489615062e-06,2.3771936497211098e-07,1.5902333689944278e-07,2.7312124551685343e-07,2.6989148428042242e-08
4.254577157802964,1.17674371226865e-06,2.747706632485404e-07,1.569984028050515e-07,2.7172568847202863e-07,3.666510428829252e-08
4.2645410387345875,1.2654031358391264e-06,2.2735327488310284e-07,1.5531162894856206e-07,2.683656213191547e-07,4.7967237950224544e-08
4.27450491966621,1.6668575712866178e-06,1.7832686470778554e-07,1.5769431271109128e-07,2.663517005534514e-07,3.863876967013732e-08
4.284468800597833,1.3126231172518539e-06,1.6732701686331973e-07,1.5618804099171865e-07,2.6384104733978197e-07,2.43782503437103e-08
4.294432681529456,1.0241709404373925e-06,2.172126641207099e-07,1.5312473574318433e-07,2.6149388790875403e-07,2.2524933717249864e-08
4.304396562461078,9.158897365913889e-07,1.6294371835632904e-07,1.4883215183917937e-07,2.590764646276511e-07,2.50618379274389e-08
4.314360443392701,1.02145860996831e-06,1.8829689628920611e-07,1.4859425933673252e-07,2.5664608539232025e-07,3.1820822652507245e-08
4.324324324324325,7.128780937251205e-07,1.7760484826120435e-07,1.4809509540966402e-07,2.5467729002722874e-07,2.871182007763236e-08
4.334288205255947,1.1803355860693712e-06,1.341452371065416e-07,1.4700259310181872e-07,2.5247692060884987e-07,2.3819852043773462e-08
4.34425208618757,9.211579717625562e-07,1.2578904801432156e-07,1.4680613669455528e-07,2.5009651217809963e-07,2.3149276157966198e-08
4.354215967119193,9.637405230095502e-07,1.3205278371578297e-07,1.4397648331097904e-07,2.477900632171735e-07,2.785830066533003e-08
4.364179848050815,6.634807710960735e-07,1.4152742646787393e-07,1.4409896694598903e-07,2.4502028118490244e-07,2.981990609481711e-08
4.374143728982439,1.0754466871214916e-06,1.3160439275408742e-07,1.4139187111039363e-07,2.4385778142715243e-07,2.4424204223428948e-08
4.384107609914062,1.0460608371037587e-06,1.1629143877539259e-07,1.4169754255282482e-07,2.4123043039910273e-07,2.0798837886339747e-08
4.394071490845684,7.779561807723267e-07,1.422389958467233e-07,1.387518369845326e-07,2.3870831773814075e-07,2.7321126146407396e-08
4.404035371777307,8.720436469747617e-07,1.5769770313072148e-07,1.3815358742837581e-07,2.35713862148996e-07,2.8857499168483878e-08
4.41399925270893,6.302856945698933e-07,1.1737677208933903e-07,1.3625847755195913e-07,2.3436466664276304e-07,1.8073384934279448e-08
4.423963133640553,5.470999967178303e-07,1.2378027238886522e-07,1.3576038156498948e-07,2.327357518503017e-07,1.356610844214846e-08
4.433927014572176,9.614083312115832e-07,1.1654948199689865e-07,1.3458492609783724e-07,2.3041774369332642e-07,2.4258155921790107e-08
4.443890895503799,5.397128069199319e-07,1.4385352425979838e-07,1.3389308075809549e-07,2.2817900178429112e-07,2.7676898183260396e-08
4.4538547764354215,5.276516638487794e-07,1.412827620154833e-07,1.3258894885248204e-07,2.2665632715913992e-07,2.0935850384194264e-08
4.463818657367044,6.381262616904379e-07,1.0340711751795089e-07,1.3172198797434097e-07,2.244086352082699e-07,2.2240679890696897e-08
4.473782538298667,6.691698681356299e-07,1.3228741640009471e-07,1.3028410564854612e-07,2.225242522691765e-07,2.5551389693929982e-08
4.4837464192302905,6.461335976781456e-07,1.117531467376579e-07,1.2907821986565395e-07,2.203925678357703e-07,2.350907255984384e-08
4.493710300161913,7.683232487967401e-07,1.2045132208851344e-07,1.2712098195914353e-07,2.1876879566739017e-07,1.9400303708842406e-08
4.503674181093536,5.333911614994076e-07,1.250131095732336e-07,1.262435791404796e-07,2.1717366731752048e-07,2.0473021984844292e-08
4.513638062025159,7.00038174779779e-07,8.426813876505401e-08,1.249414153037009e-07,2.1554393612347527e-07,2.2332169210137008e-08
4.523601942956781,6.936768078108683e-07,1.055467309204661e-07,1.2467533572469875e-07,2.136681565543733e-07,2.4326835820764864e-08
4.533565823888405,4.5813451717375204e-07,9.272024518888521e-08,1.2425283603713454e-07,2.1174860518171826e-07,2.0789973581128352e-08
4.543529704820028,3.7395505096916667e-07,9.702892002929223e-08,1.2276100243688642e-07,2.0968474205065618e-07,1.9384827953581227e-08
4.55349358575165,5.381660397528371e-07,9.538302620300402e-08,1.2141025364000795e-07,2.0825631749795e-07,2.1710255162560316e-08
4.563457466683273,5.663531651666506e-07,8.805374073591862e-08,1.2060638315260458e-07,2.0637703159197873e-07,1.983357397923787e-08
4.573421347614896,4.0666279009152633e-07,9.884083850864486e-08,1.1871246592593424e-07,2.0555920053886728e-07,1.716261679347818e-08
4.583385228546518,4.551069361877234e-07,1.0862973795913929e-07,1.1826095059279329e-07,2.032225384558299e-07,1.6606274145045824e-08
4.593349109478142,3.4396507383850867e-07,9.090092646360421e-08,1.1762629811353843e-07,2.01440455324728e-07,1.7078331159486224e-08
4.603312990409765,4.772821040465979e-07,7.786088472254096e-08,1.1659286245047488e-07,1.9964174345922604e-07,1.8938303594609358e-08
4.613276871341387,4.086771987631605e-07,7.567462137411213e-08,1.1570739585197402e-07,1.9829590488841237e-07,2.1480366995642342e-08
4.62324075227301,3.638275617677596e-07,8.330636290453412e-08,1.1491606862878426e-07,1.9733011186892273e-07,1.8967037550450183e-08
4.633204633204633,3.34031234038766e-07,8.77889535155547e-08,1.1431534322701801e-07,1.9511598242352097e-07,1.5098625851845724e-08
4.643168514136256,2.9353670484311847e-07,7.916309525597871e-08,1.131995925580109e-07,1.9318327947802113e-07,1.5620224255814577e-08
4.653132395067879,3.7750098239133965e-07,7.707881719674943e-08,1.1162094061584825e-07,1.9200291977763588e-07,1.8858646310899463e-08
4.663096275999502,2.79290336320537e-07,8.018963683256655e-08,1.1089845385486911e-07,1.9043840866902754e-07,1.681737614973811e-08
4.6730601569311245,3.1407686035528893e-07,8.025188719523762e-08,1.0993037778384284e-07,1.890638930593485e-07,1.3762579012859157e-08
4.683024037862747,2.776472146299557e-07,7.470552303689928e-08,1.090796002644294e-07,1.874163636770525e-07,1.4060266088007554e-08
4.69298791879437,2.6023646541519077e-07,7.747236537926837e-08,1.0865126849133594e-07,1.858948005118019e-07,1.4532783763281081e-08
4.7029517997259935,3.470935630861624e-07,6.901183504566511e-08,1.0781136298788313e-07,1.844318280546158e-07,1.4342471440644739e-08
4.712915680657616,3.469115436049008e-07,7.64732716965302e-08,1.0676939584097747e-07,1.832406601895445e-07,1.458060007318884e-08
4.722879561589239,4.057313289185104e-07,7.169429345159802e-08,1.0585510700981134e-07,1.819743097255241e-07,1.576663286358413e-08
4.732843442520862,3.4921133395708625e-07,7.529389462717834e-08,1.0552108874184437e-07,1.8015402945860295e-07,1.3844898133812888e-08
4.742807323452484,3.3094312382077077e-07,7.649640603448424e-08,1.0448172005225019e-07,1.7861893692904024e-07,1.2624796171273801e-08
4.752771204384108,2.6661987553781257e-07,6.498325622072216e-08,1.037364081913196e-07,1.7768983838829662e-07,1.3573317888456755e-08
4.762735085315731,2.3206048990216598e-07,7.639989522980087e-08,1.0233638764751968e-07,1.7681966235291848e-07,1.4502773685226825e-08
4.772698966247353,2.373322413815323e-07,6.81345011774161e-08,1.0134088881236432e-07,1.7551328701828948e-07,1.341619461702781e-08
4.782662847178976,2.455079964774373e-07,6.799142768169695e-08,1.012031203340604e-07,1.734137961980077e-07,1.4544486741956415e-08
4.792626728110599,2.429602420015794e-07,6.508551783655248e-08,1.0056852412773557e-07,1.72601233431581e-07,1.5419368673343884e-08
4.8025906090422215,1.8580623710702823e-07,6.29032679500944e-08,1.001826042483495e-07,1.7148673640289773e-07,1.4509615527989192e-08
4.812554489973845,2.5424047730322225e-07,6.773517709075589e-08,9.922787571298099e-08,1.6990784643583878e-07,1.3843102086721822e-08
4.822518370905468,2.82929206843793e-07,6.740032153121467e-08,9.819168498180666e-08,1.6887593324852342e-07,1.4751512912157536e-08
4.8324822518370905,2.0096487273308728e-07,6.383099429941475e-08,9.726299057973758e-08,1.673473068042475e-07,1.3412982835927956e-08
4.842446132768713,2.0852512287465378e-07,6.366972768044891e-08,9.681052353604088e-08,1.662559287895592e-07,1.1494328792365468e-08
4.852410013700336,1.9268950369556504e-07,6.809344847013452e-08,9.593927184387371e-08,1.6466255706301327e-07,1.4595594771933492e-08
4.8623738946319595,1.8978135804655568e-07,6.94080946268192e-08,9.544456755727498e-08,1.6380302276997055e-07,1.5604640106558496e-08
4.872337775563582,1.9261749895825652e-07,6.980862877669818e-08,9.442141916842217e-08,1.6273000669815962e-07,1.2122366693859152e-08
4.882301656495205,1.2386701894493825e-07,6.512130272587677e-08,9.385167144032032e-08,1.6154795183599454e-07,1.167501611766478e-08
4.892265537426828,2.2107911247302362e-07,6.484559917008669e-08,9.334464526106228e-08,1.6036033936312e-07,1.4307950119608656e-08
4.90222941835845,1.882072808994919e-07,6.775559946608502e-08,9.267695801101154e-08,1.5940222153195945e-07,1.3680940816329389e-08
4.912193299290074,1.6522908979500303e-07,6.618294508193354e-08,9.21831225149829e-08,1.5831381200488887e-07,1.2132700253211878e-08
4.922157180221697,1.5121696273515624e-07,6.343907478539938e-08,9.118275704593991e-08,1.5700109752505407e-07,1.1982611885883244e-08
4.932121061153319,1.942121749616412e-07,6.091582971143857e-08,9.091207261860757e-08,1.5581550562710886e-07,1.2631287865587973e-08
4.942084942084942,2.0149807337371458e-07,6.184006438544014e-08,8.997198841400791e-08,1.5468733118369235e-07,1.2041240742887251e-08
4.952048823016565,1.9457626732484052e-07,6.421626864488708e-08,8.924048350584743e-08,1.5385152219887593e-07,1.171466022228995e-08
4.962012703948187,1.6652664065554073e-07,6.17588867913712e-08,8.891213331012803e-08,1.53120054929988e-07,1.2183563455668104e-08
4.971976584879811,1.7345394606609554e-07,6.187346747883703e-08,8.8280151577021e-08,1.5169731784833248e-07,1.2692089377199039e-08
4.981940465811434,1.7244848020971083e-07,6.218287958255494e-08,8.774444673499217e-08,1.5021619157037484e-07,1.2742713739463321e-08
4.991904346743056,1.183390960561917e-07,6.060284867031405e-08,8.710346089522925e-08,1.4999641733479876e-07,1.1812898663865183e-08
5.001868227674679,1.4062288492936657e-07,6.023586961028096e-08,8.668841190596661e-08,1.4923722485731394e-07,1.1166167637837906e-08
5.011832108606302,9.409848205350988e-08,6.034278049814141e-08,8.58402956234684e-08,1.4777744613253627e-07,1.0377570230159075e-08
5.021795989537925,1.0226888184866995e-07,5.90601207094132e-08,8.520997678852657e-08,1.4641878945562478e-07,1.0727630435599079e-08
5.031759870469548,1.603308749565222e-07,5.8514759937373264e-08,8.447316161656938e-08,1.4592814445090462e-07,1.130058875449244e-08
5.041723751401171,1.1532425182829849e-07,5.864569143635687e-08,8.369398100544722e-08,1.4490444000382038e-07,1.0933283340740361e-08
5.0516876323327935,1.243995009349879e-07,5.810161259941751e-08,8.320319082769853e-08,1.4326274287992895e-07,1.1260674573272689e-08
5.061651513264416,1.0862503537936854e-07,5.9059211457712687e-08,8.297778714408798e-08,1.4253308792181404e-07,1.1696070823010175e-08
5.071615394196039,1.7098078649798042e-07,5.7348497113343075e-08,8.215408799219702e-08,1.4185899641418644e-07,1.0815811794629027e-08
5.0815792751276625,1.1512795793394316e-07,5.671100437969975e-08,8.161759973661328e-08,1.4082722474647151e-07,9.67517389016697e-09
5.091543156059285,1.3204684055417945e-07,5.5949976658891214e-08,8.124963612227302e-08,1.3972635956559934e-07,9.285282882926758e-09
5.101507036990908,1.3296142111354867e-07,5.6725810117047744e-08,8.04911090853968e-08,1.39148375842501e-07,9.94264101312022e-09
5.111470917922531,9.191620098941012e-08,5.563635645850473e-08,8.038544190416527e-08,1.377979046305521e-07,1.0648020707275987e-08
5.121434798854153,1.1010586446444854e-07,5.4134389228102414e-08,7.971111117577695e-08,1.3721000924478914e-07,1.0600481425039077e-08
5.131398679785777,9.726869241536983e-08,5.3780417122837505e-08,7.932868863353218e-08,1.3636182812776123e-07,1.0488164907229708e-08
5.1413625607174,8.266523776983647e-08,5.5556077875261815e-08,7.845986411825686e-08,1.356352611889186e-07,1.0071708322285336e-08
5.151326441649022,1.0020327481716037e-07,5.444451663305438e-08,7.816215138037672e-08,1.346942995668776e-07,1.0226904781352233e-08
5.161290322580645,5.753351896481356e-08,5.3502822717269454e-08,7.773133211503946e-08,1.3340318354057714e-07,9.983565721565711e-09
5.171254203512268,5.981567688534008e-08,5.425144487381106e-08,7.708903122202206e-08,1.328521059855199e-07,9.613021619137972e-09
5.18121808444389,6.90592302991592e-08,5.448956032570974e-08,7.661422771355919e-08,1.3189482954769623e-07,9.400598706121693e-09
5.191181965375514,7.694423022968475e-08,5.477977716809654e-08,7.617002223383342e-08,1.3120983243036552e-07,1.0019449723623851e-08
5.201145846307137,8.14793132250591e-08,5.2320825764835066e-08,7.57119216697715e-08,1.3093217382908338e-07,1.0368619024219247e-08
5.211109727238759,8.668646392839622e-08,5.248787450702063e-08,7.511735075184404e-08,1.2962437294247646e-07,9.816897585192388e-09
5.221073608170382,7.754653703216196e-08,5.2829599719618637e-08,7.473754293551484e-08,1.2830820382821535e-07,9.54212099691859e-09
5.231037489102005,8.728281865239668e-08,5.176081989239536e-08,7.394467508389913e-08,1.2826168753527457e-07,9.64096776545336e-09
5.241001370033628,8.87890511804684e-08,5.2112238170389876e-08,7.360102097775277e-08,1.2706439971087446e-07,9.884734887091241e-09
5.250965250965251,6.496341498503615e-08,5.035068823402479e-08,7.323015525106663e-08,1.261221821307472e-07,9.895367684813454e-09
5.260929131896874,4.8369310008096736e-08,5.1275293339221004e-08,7.290236889183547e-08,1.2517854251633224e-07,9.23019496794758e-09
5.2708930128284965,4.495421793727581e-08,5.142073265808957e-08,7.211669787270197e-08,1.2460712183330033e-07,8.399814292437767e-09
5.280856893760119,5.812985399929067e-08,5.0698875733129045e-08,7.1600164356455e-08,1.2392468507142234e-07,8.91307056067318e-09
5.290820774691742,6.344587312357564e-08,5.097587503132391e-08,7.148532757153055e-08,1.233371690161026e-07,9.228778506566739e-09
5.3007846556233655,4.7387101545231166e-08,4.986018004367436e-08,7.093367340889883e-08,1.2230021313616484e-07,8.909276608111321e-09
5.310748536554988,7.64304731470486e-08,4.928020772624889e-08,7.083820281512632e-08,1.21170087895501e-07,8.664731906804888e-09
5.320712417486611,7.136559763941464e-08,4.920521465365335e-08,7.019105927491673e-08,1.2061397963154051e-07,9.012700473985937e-09
5.330676298418234,5.896881247094139e-08,4.881024935410173e-08,6.985313115048777e-08,1.2051116219384623e-07,8.748216710790404e-09
5.340640179349856,4.8233748857079135e-08,4.858807585312783e-08,6.904851684722716e-08,1.1957830062845582e-07,8.315971816880319e-09
5.35060406028148,5.992327483798255e-08,4.8519271102533076e-08,6.878548110820765e-08,1.1867654264431964e-07,8.702538296098171e-09
5.360567941213103,5.546427720800872e-08,4.7554563543322456e-08,6.865378232043855e-08,1.1780703944130757e-07,8.992608899491407e-09
5.370531822144725,4.632967143009963e-08,4.752232106259698e-08,6.812268165930841e-08,1.172334798226092e-07,8.752827482044157e-09
5.380495703076348,5.292802969413166e-08,4.721807067919313e-08,6.76883397351513e-08,1.1657796948815669e-07,8.400466869473853e-09
5.390459584007971,4.7420178612894486e-08,4.677050282905727e-08,6.718856531374612e-08,1.1572725957245189e-07,8.691025504257474e-09
5.400423464939594,3.513099250904394e-08,4.650889776564403e-08,6.701115890060362e-08,1.1532810298631494e-07,8.763365974534859e-09
5.410387345871217,4.7538264794782605e-08,4.603020419872374e-08,6.634234754446097e-08,1.1448426212356884e-07,8.444175570207025e-09
5.42035122680284,5.010074508876431e-08,4.5779641778159446e-08,6.604130474858212e-08,1.1350395109867979e-07,8.11397982581195e-09
5.4303151077344625,3.76430531020698e-08,4.5628844774315236e-08,6.556988213707106e-08,1.131098144992501e-07,8.050512963954494e-09
5.440278988666085,5.615905084204407e-08,4.559193689558374e-08,6.505368473703497e-08,1.122778783710035e-07,8.07259032612182e-09
5.450242869597708,4.1411744685312856e-08,4.52232799143667e-08,6.475755048096938e-08,1.1174797201437578e-07,7.978234984040962e-09
5.4602067505293315,2.9826325385507914e-08,4.443474437007993e-08,6.456589533791043e-08,1.1089629413276336e-07,7.82688218964628e-09
5.470170631460954,5.0352627288082e-08,4.439171174423716e-08,6.394716625581788e-08,1.1033309974593529e-07,7.819192623454679e-09
5.480134512392577,4.039764074782368e-08,4.432515361658538e-08,6.374278612113125e-08,1.0974635397130403e-07,7.976573682775697e-09
5.4900983933242,5.5295077125283255e-08,4.3969386668546144e-08,6.34548843954429e-08,1.0882040957330957e-07,8.024708743352108e-09
5.500062274255822,5.210008286648692e-08,4.338281670473738e-08,6.295812059425322e-08,1.0846479862611197e-07,8.062475972568564e-09
5.510026155187446,4.3963193311127053e-08,4.316821377479342e-08,6.271016983143498e-08,1.074777424649732e-07,8.098112317781189e-09
5.519990036119069,2.5887897631764014e-08,4.277187347229636e-08,6.225683685727614e-08,1.0701055743170534e-07,8.094087688264452e-09
5.529953917050691,3.280994069374627e-08,4.3036904810533026e-08,6.18248724998428e-08,1.0683157486353482e-07,7.604420879505915e-09
5.539917797982314,3.8531867026091465e-08,4.1896742731431557e-08,6.151584897204262e-08,1.059845323244949e-07,7.429097970231341e-09
5.549881678913937,4.3586960559054264e-08,4.205356104862955e-08,6.104073892875613e-08,1.05332238933169e-07,7.730773678018372e-09
5.559845559845559,3.4386738173234786e-08,4.1811479125574686e-08,6.079394544571631e-08,1.0426453657122112e-07,8.050438053047324e-09
5.569809440777183,2.289289920536587e-08,4.1586670626082836e-08,6.03795799990059e-08,1.040875932045379e-07,7.714813856670217e-09
5.579773321708806,2.828349575718581e-08,4.1324335670502484e-08,6.020815887519941e-08,1.0339681324911397e-07,7.3108906438398205e-09
5.589737202640428,4.3129181731742145e-08,4.143352936676074e-08,5.972577811944412e-08,1.0274461029636549e-07,7.337120844847683e-09
5.599701083572051,4.141312938982376e-08,4.1588089056759446e-08,5.9474674449318973e-08,1.022127913317637e-07,7.292457313755316e-09
5.609664964503674,3.803466463072267e-08,4.1060231146166675e-08,5.926672142683965e-08,1.0181097285028783e-07,7.1880377318247575e-09
5.619628845435297,3.3659383965090543e-08,4.074653488990113e-08,5.877251424114162e-08,1.011139769453671e-07,7.131389463410939e-09
5.62959272636692,2.87521674987002e-08,4.063178809317807e-08,5.8437641475411084e-08,1.005220949256357e-07,7.239174491380719e-09
5.639556607298543,3.515451260528823e-08,4.066728274734215e-08,5.805684262987077e-08,1.0001396952122239e-07,7.422858636036902e-09
5.6495204882301655,3.489062753288111e-08,4.0191697714626226e-08,5.763871372639116e-08,9.957678319099829e-08,7.617128603427148e-09
5.659484369161788,2.8146441961472936e-08,3.959158484690986e-08,5.746220621479583e-08,9.890169141214991e-08,7.433320504379119e-09
5.669448250093411,3.1715922870778675e-08,3.951454846574822e-08,5.724235812735989e-08,9.829508124216279e-08,7.032695555933454e-09
5.6794121310250345,3.0186739874516675e-08,3.930995593963627e-08,5.676874400348326e-08,9.78013670400943e-08,6.9138023071707805e-09
5.689376011956657,2.6308064929964765e-08,3.933777878641297e-08,5.6552546851300846e-08,9.714537652066693e-08,7.2684087240179994e-09
5.69933989288828,3.499445064787713e-08,3.8798205583363837e-08,5.632716504600645e-08,9.669714145390307e-08,7.322229777908643e-09
5.709303773819903,3.565998407592348e-08,3.8595751236042725e-08,5.572980823797871e-08,9.5948306275472e-08,7.049929930252629e-09
5.719267654751525,3.282661595737995e-08,3.843208760313012e-08,5.552388584446446e-08,9.566119393828215e-08,6.884234403793451e-09
5.729231535683149,2.8970914219254767e-08,3.816652070120013e-08,5.5179321296451884e-08,9.532803408256861e-08,6.864250482972522e-09
5.739195416614772,2.6952362319368017e-08,3.784680221433297e-08,5.4964006345205045e-08,9.467731702239185e-08,6.790368332064116e-09
5.749159297546394,2.9947176164853006e-08,3.775014428472418e-08,5.459344313031043e-08,9.421303712551729e-08,6.637409474737307e-09
5.759123178478017,3.633048335001081e-08,3.7943676425636565e-08,5.428063010762083e-08,9.323399810910993e-08,6.701576154804103e-09
5.76908705940964,3.203664964241558e-08,3.7367299195218184e-08,5.409770838820874e-08,9.317825517936088e-08,6.735280617904032e-09
5.779050940341262,2.7472136544850446e-08,3.706514042512473e-08,5.388743716655673e-08,9.26066350282525e-08,6.687432252936442e-09
5.789014821272886,3.237496145947842e-08,3.698484566666112e-08,5.362158993769352e-08,9.196022565400762e-08,6.676111809115221e-09
5.798978702204509,3.1365338912207816e-08,3.730697714160406e-08,5.304049071773236e-08,9.15650889638603e-08,6.669918357448018e-09
5.808942583136131,3.302548450862608e-08,3.667564412038143e-08,5.295495612794896e-08,9.105265603475936e-08,6.5766002004890654e-09
5.818906464067754,3.047473292579955e-08,3.613124446581623e-08,5.266458679847281e-08,9.052294702429427e-08,6.593486439110281e-09
5.828870344999377,2.2703891267409818e-08,3.619179611861429e-08,5.220170501770046e-08,9.016878503213141e-08,6.544808670072548e-09
5.838834225931,2.3467915109539526e-08,3.603584153139757e-08,5.212599336847712e-08,8.970442508913423e-08,6.475637714448016e-09
5.848798106862623,2.36290036932046e-08,3.5836775980141974e-08,5.1885707580868826e-08,8.92294925523e-08,6.443942681408275e-09
5.858761987794246,1.9420951719673553e-08,3.5277070266847904e-08,5.1430318242070515e-08,8.882680900345345e-08,6.4722191355143705e-09
5.8687258687258685,1.958535489936861e-08,3.515211184976521e-08,5.141700017801618e-08,8.839857548626988e-08,6.398799689175623e-09
5.878689749657491,2.2106812317312442e-08,3.508330707225092e-08,5.1042688238312246e-08,8.770337073111696e-08,6.259206561684287e-09
5.888653630589115,2.5731963737262917e-08,3.490247145164533e-08,5.075606724929025e-08,8.715642601837282e-08,6.2431735905160814e-09
5.8986175115207375,2.7450442042995147e-08,3.4585096685061645e-08,5.057324842411547e-08,8.697060996780247e-08,6.333596581324877e-09
5.90858139245236,2.8220963344089397e-08,3.44726572485929e-08,5.0186951943095184e-08,8.631064586179921e-08,6.3416448547983986e-09
5.918545273383983,2.7013044290644433e-08,3.451172194321214e-08,4.991059048730835e-08,8.600285429251507e-08,6.219358874350893e-09
5.928509154315606,2.5032145344188435e-08,3.432729647597699e-08,4.962715445485143e-08,8.571736028154528e-08,6.1262281807626986e-09
5.938473035247228,2.6558698549887562e-08,3.4276524477160027e-08,4.9484271911900714e-08,8.523482612866396e-08,6.170290989319143e-09
5.948436916178852,2.2662483670249872e-08,3.3928642351936833e-08,4.921736519301515e-08,8.459219760922148e-08,6.137929087358069e-09
5.958400797110475,2.3091924807255378e-08,3.4284146443031204e-08,4.8955528040300306e-08,8.42056153915659e-08,6.067542715676708e-09
5.968364678042097,2.187742042553345e-08,3.378419047077892e-08,4.861670435168675e-08,8.399651825514352e-08,6.0772011165138784e-09
5.97832855897372,2.311902666694498e-08,3.3457445836946266e-08,4.845965119530919e-08,8.354174058452635e-08,6.027640439377557e-09
5.988292439905343,2.0385807221584808e-08,3.3332469473849564e-08,4.813863031670987e-08,8.313305711006618e-08,5.919961652961971e-09
5.998256320836966,2.260396478562296e-08,3.3438294045551366e-08,4.7713276787436484e-08,8.271777610052915e-08,5.951212036885864e-09
6.008220201768589,2.030578096877662e-08,3.3052250547604806e-08,4.770395581653572e-08,8.227211040869083e-08,6.024038646256562e-09
6.018184082700212,2.540393774325088e-08,3.28650920908917e-08,4.7262974256783063e-08,8.186842231800344e-08,5.965115554405114e-09
6.0281479636318345,2.2046660794436687e-08,3.274583181104508e-08,4.6998421816919636e-08,8.15857831438473e-08,5.738705474952604e-09
6.038111844563457,1.9281864972217554e-08,3.2755032854727e-08,4.710559806164126e-08,8.109031903558805e-08,5.744891584617965e-09
6.04807572549508,2.0417891010340578e-08,3.2648362546133246e-08,4.686776145852368e-08,8.047239233552336e-08,5.891692736630686e-09
6.0580396064267035,2.0755102958080954e-08,3.224538258566381e-08,4.635657634577257e-08,8.032519575101159e-08,5.827465192107702e-09
6.068003487358326,2.1378617573074123e-08,3.2039388677773686e-08,4.636577234671148e-08,8.004942772896355e-08,5.639225151434271e-09
6.077967368289949,2.3050472492040813e-08,3.2030514312661064e-08,4.600965541909226e-08,7.943077007964327e-08,5.72803363293065e-09
6.087931249221572,1.906611131213019e-08,3.173767974584177e-08,4.577472010259146e-08,7.931423418628283e-08,5.827832480074824e-09
6.097895130153194,1.983435827082114e-08,3.1811155069092755e-08,4.565798684290723e-08,7.869540875966674e-08,5.719514900187615e-09
6.107859011084818,2.224408662686591e-08,3.1457189615205204e-08,4.5538856481350205e-08,7.824157559615869e-08,5.51780214339963e-09
6.117822892016441,2.1508206439088568e-08,3.1486020919281166e-08,4.516767060571806e-08,7.799587322650052e-08,5.5100777539246545e-09
6.127786772948063,2.04349274257301e-08,3.1446034341880656e-08,4.4990020745312014e-08,7.774161997499297e-08,5.54358051327001e-09
6.137750653879686,1.941689860952423e-08,3.103086533717044e-08,4.487061478093761e-08,7.718839851557968e-08,5.515951055454414e-09
6.147714534811309,2.0130946598560927e-08,3.094071491609479e-08,4.464044798720959e-08,7.680843663747773e-08,5.543905834880474e-09
6.157678415742931,1.9642670912326512e-08,3.088944497787769e-08,4.433541552121961e-08,7.632558949952583e-08,5.560365526054888e-09
6.167642296674555,1.9672844104213855e-08,3.078133830096294e-08,4.398258915624212e-08,7.626858555321503e-08,5.456595135068256e-09
6.177606177606178,1.815310696923003e-08,3.061206666088457e-08,4.385678295497553e-08,7.581217693874292e-08,5.3352791650902815e-09
6.1875700585378,1.9128792752931728e-08,3.0390507256931214e-08,4.357762409430054e-08,7.554283169050483e-08,5.35953400103817e-09
6.197533939469423,2.182368173853809e-08,3.037884774904221e-08,4.3272795288598634e-08,7.519489242710665e-08,5.382639081494123e-09
6.207497820401046,2.0195774149599447e-08,3.016514269265354e-08,4.332963232213473e-08,7.462431638733418e-08,5.3239462164513415e-09
6.217461701332669,1.9866344895732072e-08,2.9956279752524194e-08,4.2919819806917654e-08,7.435577412933686e-08,5.340026556087397e-09
6.227425582264292,1.9815565564835732e-08,2.98539786417231e-08,4.277907905906409e-08,7.418745898132834e-08,5.4391372721914326e-09
6.237389463195915,1.7165929659563142e-08,2.977682787093077e-08,4.267562283067362e-08,7.36700738869058e-08,5.332094171883995e-09
6.2473533441275375,1.9028540387388123e-08,2.967229449942005e-08,4.24612574083114e-08,7.322830977543093e-08,5.2405665586638355e-09
6.25731722505916,1.761972499182263e-08,2.9313714681286376e-08,4.2158596452900335e-08,7.311611815005712e-08,5.293425800609859e-09
6.267281105990783,1.7554618268579852e-08,2.8968626144503956e-08,4.220529245410095e-08,7.288028362982806e-08,5.271861856199405e-09
6.2772449869224065,1.8906123923186507e-08,2.9075108054762472e-08,4.1734625892341255e-08,7.257685419881682e-08,5.145400562722196e-09
6.287208867854029,1.7661253231054243e-08,2.891011324639895e-08,4.166416018536272e-08,7.207950936854319e-08,5.09776277907756e-09
6.297172748785652,1.9885493001014048e-08,2.8895533419275287e-08,4.150338631555345e-08,7.167991064030887e-08,5.166840261160454e-09
6.307136629717275,1.857456145520204e-08,2.8512231115846216e-08,4.1422351491541195e-08,7.138848710969693e-08,5.140285606279769e-09
6.317100510648897,1.9619761477501337e-08,2.863172005048555e-08,4.1215002251999776e-08,7.114283281539188e-08,5.0097121683556076e-09
6.327064391580521,1.8190100653336965e-08,2.862061205645397e-08,4.0981936960150156e-08,7.070032619158916e-08,4.953040658950491e-09
6.337028272512144,1.7164454661581562e-08,2.8397877853991896e-08,4.076269633951512e-08,7.03680161560188e-08,5.014312616181553e-09
6.346992153443766,1.6493394730691232e-08,2.8298387871085292e-08,4.059246777234085e-08,7.000427234631707e-08,5.001748238488751e-09
6.356956034375389,1.6490984379627293e-08,2.8185385239114404e-08,4.0338809157176304e-08,6.9680865370998e-08,4.964417567671062e-09
6.366919915307012,1.770592938769299e-08,2.803164890116179e-08,4.005011217957919e-08,6.954240921457858e-08,4.973828175128545e-09
6.376883796238635,1.7475619628490626e-08,2.781317565450813e-08,3.9982800517552785e-08,6.923627580466947e-08,4.962746929506447e-09
6.386847677170258,1.753558151039519e-08,2.7800364448666342e-08,3.976378361532011e-08,6.876817642378275e-08,4.918350957198545e-09
6.396811558101881,1.799361528008838e-08,2.7671739156366673e-08,3.9594047528138564e-08,6.848462571682642e-08,4.95062797135566e-09
6.406775439033503,1.689734804833021e-08,2.7550830826633894e-08,3.951236295997979e-08,6.819899747966268e-08,4.9549935261668974e-09
6.416739319965126,1.6741800046351844e-08,2.7248154065006198e-08,3.921792365885579e-08,6.778562450888928e-08,4.853060037891832e-09
6.426703200896749,1.6788859278301347e-08,2.7084178465704058e-08,3.902468444200053e-08,6.756039866287588e-08,4.820876650616618e-09
6.436667081828372,1.5963300596879715e-08,2.704814577751522e-08,3.893556407072788e-08,6.724674739862926e-08,4.8557255788846275e-09
6.446630962759995,1.662962248593218e-08,2.6961083628282462e-08,3.873549172983641e-08,6.686826772509941e-08,4.834792624284139e-09
6.456594843691618,1.6404766962022565e-08,2.6688585378977418e-08,3.8593755873406925e-08,6.667445719577411e-08,4.712886068334046e-09
6.4665587246232406,1.5689777261221442e-08,2.6468508775215147e-08,3.854932874024594e-08,6.647832759707447e-08,4.690806810327818e-09
6.476522605554863,1.651332726804932e-08,2.656398601085223e-08,3.823765981926638e-08,6.629054340146728e-08,4.7349943843822805e-09
6.486486486486487,1.6545311910489817e-08,2.6445690887713664e-08,3.812581693407768e-08,6.568824862177852e-08,4.715005544567635e-09
6.4964503674181096,1.665696068348135e-08,2.646261141183063e-08,3.787268443443298e-08,6.540362900973055e-08,4.64015594908303e-09
6.506414248349732,1.623335055179133e-08,2.6180052712258753e-08,3.782533545553649e-08,6.526598272361033e-08,4.6653142232899526e-09
6.516378129281355,1.5580328219986715e-08,2.6149704415253175e-08,3.760625472076608e-08,6.487702532497702e-08,4.702939682280426e-09
6.526342010212978,1.452387099360213e-08,2.6172346082174715e-08,3.749820085863202e-08,6.461803273559646e-08,4.617367568673228e-09
6.5363058911446,1.4403248396187779e-08,2.5808997644168542e-08,3.722221189722712e-08,6.434444990744558e-08,4.573540854359721e-09
6.546269772076224,1.4280468687380782e-08,2.5739709710370333e-08,3.704596965592448e-08,6.4011513383379e-08,4.648533260218516e-09
6.556233653007847,1.4843894959918199e-08,2.5576338461798136e-08,3.691809608290677e-08,6.37606434392984e-08,4.622338489885591e-09
6.566197533939469,1.5825518486443538e-08,2.545349891717623e-08,3.6688592550055924e-08,6.353459426125837e-08,4.5083256072703875e-09
6.576161414871092,1.653020493668029e-08,2.534505113229629e-08,3.658132135796458e-08,6.31200978943732e-08,4.492311519463076e-09
6.586125295802715,1.5915086107298946e-08,2.517334954020612e-08,3.627418351183235e-08,6.283542339008296e-08,4.56011233310091e-09
6.596089176734338,1.6282546310989525e-08,2.522790839145425e-08,3.629215498612015e-08,6.262567310325833e-08,4.515611268315274e-09
6.606053057665961,1.5347156288921478e-08,2.4986958188132553e-08,3.613164539808253e-08,6.23988225817836e-08,4.4529482846695344e-09
6.616016938597584,1.5639807168357004e-08,2.4747750791467805e-08,3.595273140428884e-08,6.212580684148863e-08,4.464396411941759e-09
6.6259808195292065,1.519377925468489e-08,2.4615725047505183e-08,3.585913351698986e-08,6.175166845538677e-08,4.420660824917918e-09
6.635944700460829,1.4117461885572167e-08,2.457614350107828e-08,3.5721035428830163e-08,6.160526833708859e-08,4.367985105953696e-09
6.645908581392452,1.4119287638968048e-08,2.4538171734849e-08,3.556054718441455e-08,6.127579441085756e-08,4.3865937798798435e-09
6.6558724623240755,1.4237734750424649e-08,2.4357658314443246e-08,3.528889029773838e-08,6.094615128424846e-08,4.448244825460208e-09
6.665836343255698,1.4964450048349195e-08,2.4272562320751195e-08,3.5371826251902223e-08,6.067845132693143e-08,4.400431443796355e-09
6.675800224187321,1.5060251775567303e-08,2.4270247958350207e-08,3.5029315703470286e-08,6.047188591063725e-08,4.291947792046204e-09
6.685764105118944,1.5130286962197644e-08,2.417108487635314e-08,3.495080203581753e-08,6.008586481391916e-08,4.348574584207843e-09
6.695727986050566,1.4883309690641242e-08,2.4127606976715263e-08,3.4678801530870774e-08,5.98763562781262e-08,4.362294414767519e-09
6.70569186698219,1.471929611776437e-08,2.394822795520478e-08,3.457915316101296e-08,5.965431895783185e-08,4.2602024287878554e-09
6.715655747913813,1.4084397546212634e-08,2.37590222009591e-08,3.4509470581143885e-08,5.9489839755123285e-08,4.207025278459443e-09
6.725619628845435,1.3697082095115535e-08,2.3715200795117942e-08,3.437979095941234e-08,5.912726204173693e-08,4.26276825435639e-09
6.735583509777058,1.3561443972214425e-08,2.344624275785959e-08,3.411320876020406e-08,5.9002454855713864e-08,4.270073818416789e-09
6.745547390708681,1.4013851231406421e-08,2.3501545652752168e-08,3.383703080666474e-08,5.878814379062594e-08,4.198445253706547e-09
6.755511271640303,1.4297826582648706e-08,2.3291362124520417e-08,3.380998551071861e-08,5.8538315612415206e-08,4.200393734207257e-09
6.765475152571927,1.4528123383013132e-08,2.3275517653772167e-08,3.3643159326473616e-08,5.828829724892741e-08,4.206215317447255e-09
6.77543903350355,1.4688034801572624e-08,2.318274395659572e-08,3.3583510604538844e-08,5.7839514871184356e-08,4.143346596785788e-09
6.785402914435172,1.4912368290898053e-08,2.311924783219903e-08,3.3480912033950734e-08,5.77637315984609e-08,4.116952361379869e-09
6.795366795366795,1.4964638127032078e-08,2.304447639444892e-08,3.333189653298532e-08,5.7466141128810274e-08,4.155391975649547e-09
6.805330676298418,1.4339072459104685e-08,2.2931239329967996e-08,3.320632564162077e-08,5.722966108771031e-08,4.171295012032004e-09
6.815294557230041,1.3746752252283216e-08,2.278798174957058e-08,3.304729349052103e-08,5.709799235154187e-08,4.109231665882913e-09
6.825258438161664,1.3707582868317087e-08,2.2607216983041505e-08,3.2959744786108153e-08,5.665454497841972e-08,4.071221948642129e-09
6.835222319093287,1.3255397489783996e-08,2.25548143819696e-08,3.278732200903931e-08,5.648952095447019e-08,4.107148393568161e-09
6.8451862000249095,1.3512205865462638e-08,2.2629384077254977e-08,3.266560394050935e-08,5.645623510098301e-08,4.07419855190157e-09
6.855150080956532,1.3695352798428457e-08,2.244235300920784e-08,3.2414655493101655e-08,5.599463121704043e-08,4.026516856404698e-09
6.865113961888155,1.3655584578773956e-08,2.2431506447512576e-08,3.249061427090026e-08,5.569996818605276e-08,4.0266012834047904e-09
6.8750778428197785,1.4208592398229128e-08,2.232308321965912e-08,3.2201926262660704e-08,5.5640934259807915e-08,4.0095720300270715e-09
6.885041723751401,1.37940382435254e-08,2.2173255953371652e-08,3.221224823678778e-08,5.538821647026922e-08,3.9652752841344355e-09
6.895005604683024,1.3485087659330068e-08,2.20574266887169e-08,3.1884126488702247e-08,5.5245151127034515e-08,3.9537197796389155e-09
6.904969485614647,1.3338007513032044e-08,2.1985691880422476e-08,3.184113638252473e-08,5.4917498517149224e-08,3.958817403837842e-09
6.914933366546269,1.3254907254040712e-08,2.188677378689063e-08,3.176498359892485e-08,5.4809019754775926e-08,3.930242452664108e-09
6.924897247477893,1.308818662125486e-08,2.1755753037599723e-08,3.158686780836319e-08,5.442867903656927e-08,3.8849370218000004e-09
6.934861128409516,1.2922180821927042e-08,2.1644110779536045e-08,3.140750636002686e-08,5.4377425641864294e-08,3.89264820140732e-09
6.944825009341138,1.2809369527666451e-08,2.1643250993008757e-08,3.120942849164245e-08,5.422586542312768e-08,3.9365397429055065e-09
6.954788890272761,1.2882573193067091e-08,2.1668064525151325e-08,3.1155827822134347e-08,5.394959448559972e-08,3.8990698804517764e-09
6.964752771204384,1.372379755555527e-08,2.1514663959590516e-08,3.106186469941651e-08,5.363545718304649e-08,3.844330990191108e-09
6.974716652136007,1.367366078647749e-08,2.1484998874817593e-08,3.099924744219838e-08,5.3414400850580526e-08,3.8293037165244e-09
6.98468053306763,1.3499942133026868e-08,2.1356109839509218e-08,3.086869789559581e-08,5.3274777343787026e-08,3.8473905401623485e-09
6.994644413999253,1.3340277806665072e-08,2.1222806190779565e-08,3.082902420620926e-08,5.305116591359541e-08,3.817753411750357e-09
7.0046082949308754,1.2783505646498363e-08,2.1163442942875864e-08,3.067397537869938e-08,5.284939686822565e-08,3.796810211155719e-09
7.014572175862498,1.255269611261122e-08,2.108900116746266e-08,3.050558885164893e-08,5.279686373904535e-08,3.8117509820945305e-09
7.024536056794121,1.2341670277563865e-08,2.0990515953193843e-08,3.0420578614413966e-08,5.232707054833772e-08,3.75597695594861e-09
7.0344999377257444,1.2301345638605035e-08,2.0948374796779115e-08,3.030703819019797e-08,5.227046679165252e-08,3.727943829964652e-09
7.044463818657367,1.2411028973834539e-08,2.0920690901006386e-08,3.013684335574525e-08,5.2118848623795604e-08,3.753707559728195e-09
7.05442769958899,1.2773472456958107e-08,2.0865244866421618e-08,2.994080312581023e-08,5.18241897041921e-08,3.762249837687e-09
7.064391580520613,1.2681781915694057e-08,2.088078738951124e-08,2.997178852231505e-08,5.1452715249541296e-08,3.6999336783571712e-09
7.074355461452235,1.2621515111996903e-08,2.06106149501382e-08,2.975860011599587e-08,5.138706086463138e-08,3.6626046952670913e-09
7.084319342383859,1.2774081674204922e-08,2.0575755416036752e-08,2.963342104550459e-08,5.135810150075996e-08,3.6885328917174256e-09
7.094283223315482,1.2623903715647096e-08,2.042051685227849e-08,2.9578450239854826e-08,5.113602589726572e-08,3.679225570846416e-09
7.104247104247104,1.253918194743694e-08,2.0488213506735425e-08,2.9396602254947097e-08,5.0799230616979915e-08,3.6342047876282186e-09
7.114210985178727,1.1986189153865032e-08,2.039456397099012e-08,2.935908494945976e-08,5.074790806959904e-08,3.6448700090228618e-09
7.12417486611035,1.1758585276951391e-08,2.0275761162793997e-08,2.922595326408561e-08,5.065090313173501e-08,3.6326167401822632e-09
7.134138747041972,1.178530533628926e-08,2.022538280863488e-08,2.905097199495172e-08,5.046290325810518e-08,3.5943409528622642e-09
7.144102627973596,1.189186870303811e-08,2.014083065162831e-08,2.8965081550353954e-08,5.0226483738946297e-08,3.5745723234147418e-09
7.154066508905219,1.1993948023481793e-08,2.019606361588327e-08,2.8865325076891456e-08,4.995383108849404e-08,3.6020263153983942e-09
7.164030389836841,1.1938158337435394e-08,1.9978543859240882e-08,2.8793231560778827e-08,4.986588300798682e-08,3.5767545241513126e-09
7.173994270768464,1.1994630034276572e-08,2.002745410187993e-08,2.8670170973103444e-08,4.9682185663576256e-08,3.522759538287399e-09
7.183958151700087,1.207971810127103e-08,1.9896841332447258e-08,2.8628616724335624e-08,4.945806985767017e-08,3.5183058117411033e-09
7.19392203263171,1.1955158767648587e-08,1.9582872379239014e-08,2.8467695760687884e-08,4.915646470150997e-08,3.564827816119976e-09
7.203885913563333,1.1545041708586388e-08,1.9661634699985093e-08,2.8351882279525508e-08,4.8981484377966856e-08,3.5176066276259514e-09
7.213849794494956,1.1392440514358408e-08,1.9736924905181305e-08,2.8180799357616236e-08,4.898475960646604e-08,3.502710573117378e-09
7.2238136754265785,1.147841130167151e-08,1.9577394138019738e-08,2.8141584876453814e-08,4.8709156004078265e-08,3.5001219325214908e-09
7.233777556358201,1.144290800834246e-08,1.955392356928381e-08,2.8170579164602426e-08,4.845621794033028e-08,3.480219621714641e-09
7.243741437289824,1.1495512692871636e-08,1.9485059597069578e-08,2.791961207278415e-08,4.8321251492975455e-08,3.46555599355776e-09
7.2537053182214475,1.1540523963887446e-08,1.9445695685486664e-08,2.7776448640867193e-08,4.8106695105500264e-08,3.4535837313121457e-09
7.26366919915307,1.1560385691197433e-08,1.936984982457684e-08,2.778854163978379e-08,4.7907853431285424e-08,3.4591363489204683e-09
7.273633080084693,1.1603320147761127e-08,1.905308087517137e-08,2.7509683328601066e-08,4.7677442857051043e-08,3.4386388391435556e-09
7.283596961016316,1.158126904661889e-08,1.9136383231447124e-08,2.758365752344243e-08,4.768384097931297e-08,3.3731000863749724e-09
7.293560841947938,1.1057252860765186e-08,1.908640079376169e-08,2.751278408132876e-08,4.7483727122434304e-08,3.3913815333429147e-09
7.303524722879562,1.0989848494984833e-08,1.9060030986602794e-08,2.7287387922087894e-08,4.716684189256767e-08,3.3923952389803244e-09
7.313488603811185,1.0968375406132889e-08,1.9028251563285123e-08,2.7236406387235644e-08,4.714410021860366e-08,3.3561416468072384e-09
7.323452484742807,1.0832421277974603e-08,1.8901398511902912e-08,2.716777246329837e-08,4.7064784737087405e-08,3.324044612413454e-09
7.33341636567443,1.0914354012926252e-08,1.8849409967771075e-08,2.7025019719098032e-08,4.6821524635154095e-08,3.3401616445514877e-09
7.343380246606053,1.0933345010237045e-08,1.8775451446209544e-08,2.6943912492669512e-08,4.664749384380287e-08,3.338202284189007e-09
7.353344127537675,1.1016808462768434e-08,1.8802001532258903e-08,2.6814068049773333e-08,4.6451032927934494e-08,3.315611606540546e-09
7.363308008469299,1.1129007194042955e-08,1.8567603890308066e-08,2.6715781780500348e-08,4.637617094654293e-08,3.2978737945971965e-09
7.373271889400922,1.1016204805258394e-08,1.86265216584733e-08,2.657434518667228e-08,4.632262016640124e-08,3.3110793205315773e-09
7.383235770332544,1.1034508871913342e-08,1.84504704397496e-08,2.656148075210149e-08,4.5971845147207315e-08,3.2794918468840375e-09
7.393199651264167,1.0770953266800738e-08,1.817500655541367e-08,2.6485774062779717e-08,4.579195704642291e-08,3.28614434772293e-09
7.40316353219579,1.0659575299176462e-08,1.8322796295150085e-08,2.6402060630144265e-08,4.543929511636196e-08,3.289229581309181e-09
7.413127413127413,1.0473162635846121e-08,1.836847842241206e-08,2.626818640856735e-08,4.5571424290586e-08,3.2668854993830286e-09
7.423091294059036,1.039088150375444e-08,1.8201135326249323e-08,2.615734573686602e-08,4.529988619108618e-08,3.2439545247831918e-09
7.433055174990659,1.0575212348628527e-08,1.822194168717782e-08,2.6211198180163583e-08,4.5119014701159586e-08,3.2299356435867123e-09
7.4430190559222815,1.0592427469934493e-08,1.8080522872013836e-08,2.601267345950875e-08,4.4779691750106714e-08,3.244007045507733e-09
7.452982936853904,1.0772371046935387e-08,1.81197188772176e-08,2.58793313286708e-08,4.478323003524794e-08,3.221396896761761e-09
7.462946817785528,1.0606230537288625e-08,1.7967813716963513e-08,2.583237048809184e-08,4.465288931632366e-08,3.1838630010880874e-09
7.4729106987171505,1.0627019587213718e-08,1.7728843169730823e-08,2.5700763064957683e-08,4.4441633548925803e-08,3.197272715593151e-09
7.482874579648773,1.0733626167876595e-08,1.775028970919708e-08,2.5675994008490032e-08,4.4285388971703995e-08,3.151572836943113e-09
7.492838460580396,1.0419913555481489e-08,1.774521864719189e-08,2.5606188743140808e-08,4.4172837776783064e-08,3.1556157657837164e-09
7.502802341512019,1.0315675876403418e-08,1.770401968949903e-08,2.5455048461204312e-08,4.3968328326561144e-08,3.1387073062384417e-09
7.512766222443641,1.0284886538564574e-08,1.7683986625958655e-08,2.5421507825331585e-08,4.39279325701284e-08,3.141682477019769e-09
7.522730103375265,1.0212627871446715e-08,1.759690915973693e-08,2.5244185163548096e-08,4.396341807886318e-08,3.1222545558581045e-09
7.532693984306888,1.0313213186817983e-08,1.748848656154593e-08,2.5169622945762835e-08,4.3494003926813204e-08,3.106315128285491e-09
7.54265786523851,1.0320488977368505e-08,1.7470156833143195e-08,2.5195300063390653e-08,4.3445149059807204e-08,3.1013068484336294e-09
7.552621746170133,1.0254046162447001e-08,1.739341497260583e-08,2.4963811021969183e-08,4.328491275982933e-08,3.1048957895677935e-09
7.562585627101756,1.0271085386455183e-08,1.721247954201045e-08,2.4936805819413573e-08,4.314560081530782e-08,3.080765387044173e-09
7.572549508033379,1.0378973360464798e-08,1.7265596951849735e-08,2.4848654870314808e-08,4.306757971330464e-08,3.0758149353197174e-09
7.582513388965002,1.0292348620365507e-08,1.7092489888080652e-08,2.469770630180422e-08,4.2726689589166213e-08,3.053692434747806e-09
7.592477269896625,1.0039674721058268e-08,1.6972694225846235e-08,2.4642546218235033e-08,4.267190646218038e-08,3.0726300529553724e-09
7.6024411508282475,1.0040893867590302e-08,1.695570005998991e-08,2.460789870296208e-08,4.2506743767247214e-08,3.053598052348363e-09
7.61240503175987,1.005849209447879e-08,1.694520197618019e-08,2.454075756461912e-08,4.2287779301992425e-08,3.0363284316572657e-09
7.622368912691493,1.0054085825011036e-08,1.6783687872117056e-08,2.442745950870422e-08,4.2214610707900387e-08,3.039458707994183e-09
7.6323327936231165,1.020265054942059e-08,1.6871799869284284e-08,2.437695560777696e-08,4.198906916740792e-08,3.0196970492063575e-09
7.642296674554739,1.0067680649148548e-08,1.6753670573100278e-08,2.4262598751085923e-08,4.1741749093469444e-08,3.0155995463601022e-09
7.652260555486362,1.0176159838788968e-08,1.6820383961488467e-08,2.4190534736773585e-08,4.167351539522664e-08,3.0114528198297622e-09
7.662224436417985,1.0145967370472559e-08,1.670673284380773e-08,2.41583841848326e-08,4.157333247879293e-08,2.9883721990918822e-09
7.672188317349607,1.0006205614321608e-08,1.650876427351858e-08,2.393426449686698e-08,4.140999310977385e-08,2.9946429315047283e-09
7.682152198281231,1.0017757099084354e-08,1.6543947509088145e-08,2.4028666792330295e-08,4.124352868605745e-08,2.9488733159493762e-09
7.692116079212854,9.80332970901696e-09,1.6488449478943616e-08,2.3945544717512334e-08,4.117012919025911e-08,2.9628362182384235e-09
7.702079960144476,9.702155523745647e-09,1.647163894670356e-08,2.3785404814254348e-08,4.079874943265527e-08,2.9411480348391547e-09
7.712043841076099,9.764456264555672e-09,1.6456663596257363e-08,2.3727926611713528e-08,4.091935396254927e-08,2.9300568712343466e-09
7.722007722007722,9.723768319026435e-09,1.641976891924935e-08,2.358079962647757e-08,4.077849443239427e-08,2.916070422650268e-09
7.731971602939344,9.801020732538332e-09,1.6194054032778186e-08,2.3570735117910832e-08,4.0621561450912464e-08,2.923874819037453e-09
7.741935483870968,9.716187633983008e-09,1.623955544294422e-08,2.352781291646131e-08,4.059553579501612e-08,2.9010080798860482e-09
7.751899364802591,9.826549871870264e-09,1.6167938267704442e-08,2.3395408145682285e-08,4.033139764129163e-08,2.889018388214004e-09
7.761863245734213,9.858422980450205e-09,1.606221810906416e-08,2.331271232134414e-08,4.0144448724960236e-08,2.8883505444899064e-09
7.771827126665836,9.828283238486222e-09,1.5993080139366548e-08,2.3282293843834584e-08,4.005621546691528e-08,2.888165486211804e-09
7.781791007597459,9.683799583397057e-09,1.5870630987466905e-08,2.3155975946152674e-08,3.996782955628982e-08,2.8691875326403903e-09
7.791754888529082,9.470928456058433e-09,1.5830109606207142e-08,2.3089242190857213e-08,3.984032505376113e-08,2.8688538345027812e-09
7.801718769460705,9.50788082917101e-09,1.577060029824543e-08,2.2981861553060222e-08,3.966707083547078e-08,2.868136412858834e-09
7.811682650392328,9.493097068047205e-09,1.5815604456207168e-08,2.3008419554044275e-08,3.950518850121427e-08,2.8507488029560866e-09
7.8216465313239505,9.516836869839524e-09,1.561244058361128e-08,2.2756728030011816e-08,3.945631110446449e-08,2.8385154560131775e-09
7.831610412255573,9.49565458350751e-09,1.57499862939827e-08,2.280717510515012e-08,3.9265850060837626e-08,2.829907340047629e-09
7.841574293187196,9.465172191760826e-09,1.5700433242378614e-08,2.268320914548613e-08,3.909669502341097e-08,2.8279017809371313e-09
7.8515381741188195,9.54925159727716e-09,1.5654447635839608e-08,2.2596281176321955e-08,3.892390236004201e-08,2.8199321614980616e-09
7.861502055050442,9.52738793227063e-09,1.5679972933616096e-08,2.2510796154467132e-08,3.881157306134381e-08,2.8033784916673082e-09
7.871465935982065,9.35105027238339e-09,1.5423162140293674e-08,2.2448517388694585e-08,3.871516772244594e-08,2.795907421198311e-09
7.881429816913688,9.383958857539107e-09,1.542863956033893e-08,2.2388954984490326e-08,3.863259316819128e-08,2.780746953339494e-09
7.89139369784531,9.265187673686833e-09,1.5378552929812598e-08,2.238351594376564e-08,3.855207132526514e-08,2.7710668663219616e-09
7.901357578776934,9.231207329020078e-09,1.5258445412062444e-08,2.2309142052386748e-08,3.7990361663414254e-08,2.7570949573928092e-09
7.911321459708557,9.280407353366828e-09,1.530435938555797e-08,2.2235013206288867e-08,3.830165629349335e-08,2.750695457058429e-09
7.921285340640179,9.292986164499691e-09,1.5321327240433022e-08,2.204872470860026e-08,3.802916789340731e-08,2.7394416635933476e-09
7.931249221571802,9.237177914739952e-09,1.5150801942888808e-08,2.2124259505081627e-08,3.8057815957973676e-08,2.726773073156588e-09
7.941213102503425,9.213568389832721e-09,1.5157046459198434e-08,2.1958197340302988e-08,3.794280680309905e-08,2.7192301720837057e-09
7.951176983435048,9.193518279327241e-09,1.5159252850730085e-08,2.1927998477961186e-08,3.766672437513976e-08,2.7146444465142413e-09
7.961140864366671,9.271115000571498e-09,1.502828478328658e-08,2.1883057875009373e-08,3.755092418693372e-08,2.7059553234809384e-09
7.971104745298294,9.180468724883355e-09,1.4981253607683385e-08,2.1820647964794383e-08,3.747946063239483e-08,2.6990671677943083e-09
7.981068626229916,9.045479680134104e-09,1.4911916630946482e-08,2.1740394205800003e-08,3.751561205084965e-08,2.7010044933173822e-09
7.991032507161539,8.83120942167633e-09,1.4912057245626574e-08,2.164045889958352e-08,3.730964341900823e-08,2.692508928202392e-09
8.000996388093162,8.878598664544121e-09,1.4888462183222586e-08,2.1603393678440794e-08,3.7337449781268356e-08,2.681984271881527e-09
8.010960269024785,8.907837388991317e-09,1.4860885489231652e-08,2.157664846895659e-08,3.706550376217765e-08,2.6743068420861268e-09
8.020924149956407,8.905832227843715e-09,1.467736590314076e-08,2.1400585908779132e-08,3.7016851505324175e-08,2.656194822353651e-09
8.03088803088803,8.857730664056621e-09,1.4823990182976022e-08,2.1304873536187185e-08,3.685257914919622e-08,2.649888540320021e-09
8.040851911819654,8.867438807596337e-09,1.4800091107610078e-08,2.1259439290188567e-08,3.6791011575904876e-08,2.6457500623802483e-09
8.050815792751276,8.860541285673758e-09,1.471170575478886e-08,2.121545870265251e-08,3.662319551715843e-08,2.6481282040232546e-09
8.0607796736829,8.926442532167612e-09,1.4833209458420466e-08,2.1076944304965365e-08,3.640087221291662e-08,2.6351883825598875e-09
8.070743554614522,8.736887625020388e-09,1.4638114080347668e-08,2.111125221156416e-08,3.641847399240121e-08,2.610234482306193e-09
8.080707435546145,8.77641218075617e-09,1.4512087466367018e-08,2.098634980622588e-08,3.633363987275915e-08,2.6110244610394306e-09
8.090671316477769,8.60344845569847e-09,1.4505393279652513e-08,2.093013661123481e-08,3.615414784045538e-08,2.605080308553241e-09
8.10063519740939,8.662002651820944e-09,1.4208637698514358e-08,2.0958775258751327e-08,3.56610631696275e-08,2.5903436577691536e-09
8.110599078341014,8.617021817333296e-09,1.4403325222444362e-08,2.078870856860719e-08,3.597839502589828e-08,2.576487168713305e-09
8.120562959272636,8.602562600919465e-09,1.4325225967820689e-08,2.0746318091692234e-08,3.581526196115826e-08,2.566162912255126e-09
8.13052684020426,8.520669683259015e-09,1.4388391107151642e-08,2.0726804284147328e-08,3.583758829743851e-08,2.5543853597040392e-09
8.140490721135881,8.515788150651896e-09,1.4231817286815994e-08,2.0590693453150024e-08,3.568758670114515e-08,2.5393366421543216e-09
8.150454602067505,8.494481982165354e-09,1.4304713354394288e-08,2.0570732328493386e-08,3.545740765150944e-08,2.5436080052602647e-09
8.160418482999129,8.52977214256723e-09,1.4235014134815044e-08,2.0554651151988623e-08,3.540715300873417e-08,2.5461603648491414e-09
8.17038236393075,8.451995926495884e-09,1.4193249744452766e-08,2.0468416249626746e-08,3.539845722803252e-08,2.5249232079311572e-09
8.180346244862374,8.353754656150388e-09,1.411194338341842e-08,2.0490902951970526e-08,3.5310615247494084e-08,2.5274327760927307e-09
8.190310125793996,8.289039787217945e-09,1.4107696963642488e-08,2.0308289387659165e-08,3.514914237291325e-08,2.5212528186450388e-09
8.20027400672562,8.263281430162333e-09,1.4093643246060388e-08,2.0323994850955122e-08,3.51040564364302e-08,2.51756667084972e-09
8.210237887657243,8.271621111678546e-09,1.4085187420285419e-08,2.0280679829815254e-08,3.4897022214810763e-08,2.5065833798825615e-09
8.220201768588865,8.247472068404608e-09,1.3926483836801405e-08,2.013492908300329e-08,3.4873011322226286e-08,2.4883880293279427e-09
8.230165649520488,8.19025898761492e-09,1.4048056261458778e-08,2.0051500807729235e-08,3.47145613763186e-08,2.488224436391671e-09
8.24012953045211,8.213976891522771e-09,1.4005305129453539e-08,2.0050566018978706e-08,3.463675029343804e-08,2.4795113451757795e-09
8.250093411383734,8.148317972114423e-09,1.3924505049939153e-08,1.99173948443923e-08,3.462917946368531e-08,2.4838737174396817e-09
8.260057292315357,8.220830441132028e-09,1.3984550432518298e-08,1.980413234680686e-08,3.433512208825647e-08,2.4729308996507233e-09
8.27002117324698,8.109359337878344e-09,1.3827342608605317e-08,1.9846191834429212e-08,3.430024929848672e-08,2.44593660033515e-09
8.279985054178603,8.126355262308071e-09,1.3717766748415651e-08,1.9768363771441274e-08,3.428381132557896e-08,2.448469042741065e-09
8.289948935110225,7.948206670107551e-09,1.370694336910324e-08,1.966505632474767e-08,3.4059800096508444e-08,2.4429747553229566e-09
8.299912816041848,8.04276712697014e-09,1.3285823917127674e-08,1.975900039708536e-08,3.376769120388433e-08,2.441138452171918e-09
8.309876696973472,7.993735804755751e-09,1.3616656851522179e-08,1.9604200063242556e-08,3.3887531918999465e-08,2.430023977757859e-09
8.319840577905094,8.010790133144984e-09,1.3530262252513568e-08,1.9538211547286748e-08,3.388298070641588e-08,2.408941115303065e-09
8.329804458836717,7.903990332385823e-09,1.3624267458124004e-08,1.948117539334457e-08,3.3868036814860956e-08,2.392424832447745e-09
8.339768339768339,7.93109925672054e-09,1.3498474404780252e-08,1.9424884659298967e-08,3.3606268886349433e-08,2.3887273585859092e-09
8.349732220699963,7.91175825416531e-09,1.3462888278832108e-08,1.9387415725127787e-08,3.338543134233841e-08,2.3913570360284428e-09
8.359696101631586,7.889490847787373e-09,1.3464965351799184e-08,1.9332158225346784e-08,3.344440421793552e-08,2.3930442233096464e-09
8.369659982563208,7.87066544484974e-09,1.3485933042725698e-08,1.924354626562658e-08,3.340872055043286e-08,2.3751564865650706e-09
8.379623863494832,7.768167525567462e-09,1.3306803246280035e-08,1.9193032184857088e-08,3.3270966460933065e-08,2.3745734694905688e-09
8.389587744426453,7.838754544715385e-09,1.3306835019159809e-08,1.9108283084126368e-08,3.318030186476892e-08,2.367109182424814e-09
8.399551625358077,7.72661543548092e-09,1.3312437717298523e-08,1.9105237745212213e-08,3.306502663033467e-08,2.3642882534659746e-09
8.409515506289699,7.714835615740003e-09,1.3237542799150999e-08,1.903356217727758e-08,3.2997824892212466e-08,2.3563179731245174e-09
8.419479387221322,7.680020187621763e-09,1.316350278782407e-08,1.9005086473560856e-08,3.292258748613328e-08,2.3444352679279366e-09
8.429443268152946,7.67413042679639e-09,1.3231432179930805e-08,1.8855667994894112e-08,3.275647961544564e-08,2.331754635848169e-09
8.439407149084568,7.685819717977613e-09,1.315212345829295e-08,1.8947947088984006e-08,3.2628604236123537e-08,2.327332178681431e-09
8.449371030016191,7.602609543037355e-09,1.3115056037270773e-08,1.8780081016470747e-08,3.260804210152531e-08,2.3374219030912597e-09
8.459334910947813,7.651897062505585e-09,1.3048549466717134e-08,1.869669035480102e-08,3.247341545674387e-08,2.3254238407129343e-09
8.469298791879437,7.603670377288888e-09,1.302152422363995e-08,1.875559862304017e-08,3.230172382320745e-08,2.3091427500863256e-09
8.47926267281106,7.618049365428403e-09,1.2902208644699426e-08,1.864513463886661e-08,3.2238653486767806e-08,2.298455681354104e-09
8.489226553742682,7.502740266205478e-09,1.2913101261958024e-08,1.861098613986129e-08,3.212586037617136e-08,2.30371801864493e-09
8.499190434674306,7.572502604730649e-09,1.2567628331182217e-08,1.8760817092108182e-08,3.207550855861531e-08,2.3105442511420278e-09
8.509154315605928,7.54015250453919e-09,1.2828509778973328e-08,1.849032971710779e-08,3.200135486068468e-08,2.2916250150201647e-09
8.519118196537551,7.543231944187488e-09,1.2782461470719924e-08,1.8491702865347304e-08,3.192179022910928e-08,2.273407751365751e-09
8.529082077469175,7.47013833714046e-09,1.283776284809188e-08,1.8407684678829443e-08,3.1901029718015405e-08,2.2624825052499667e-09
8.539045958400797,7.482686127993761e-09,1.2782734311103483e-08,1.8278630382143813e-08,3.1746247257864796e-08,2.2545986844068365e-09
8.54900983933242,7.466332503486777e-09,1.2668199864994091e-08,1.8249813846258575e-08,3.153175520201287e-08,2.252874520460319e-09
8.558973720264042,7.3988600994684255e-09,1.2651436811866391e-08,1.8173367891030672e-08,3.155985675316356e-08,2.248155979639538e-09
8.568937601195666,7.433571023801994e-09,1.2654233764235583e-08,1.8151207374192774e-08,3.1541062732288455e-08,2.24824711647802e-09
8.57890148212729,7.368258343095881e-09,1.2533916026141377e-08,1.8107484090845945e-08,3.13270720811382e-08,2.2327236227555575e-09
8.588865363058911,7.4451847033749564e-09,1.2517337564618377e-08,1.804933039707078e-08,3.122881582148319e-08,2.2387550564015767e-09
8.598829243990535,7.3389160662120775e-09,1.2493406320382976e-08,1.8046508405506407e-08,3.113887576285314e-08,2.2311777796774047e-09
8.608793124922157,7.357960048353362e-09,1.2411029376550218e-08,1.797211476329758e-08,3.108685923324971e-08,2.2286910033905467e-09
8.61875700585378,7.343530270867687e-09,1.2364131748223265e-08,1.7882503743217515e-08,3.093413748083518e-08,2.2183194070590076e-09
8.628720886785402,7.3470977730481355e-09,1.2455558690906061e-08,1.78821306611254e-08,3.090334578747611e-08,2.204326366467355e-09
8.638684767717026,7.316366265068503e-09,1.23237014537281e-08,1.7849283104052125e-08,3.075327912308726e-08,2.201599678189237e-09
8.64864864864865,7.277645364616605e-09,1.2311704819097307e-08,1.774236198147685e-08,3.072059657269228e-08,2.2051597322435956e-09
8.658612529580271,7.248771480518497e-09,1.219200731354763e-08,1.7712471913763193e-08,3.06490688792869e-08,2.198181864226682e-09
8.668576410511895,7.248755223579849e-09,1.2202569015564563e-08,1.7712867552538923e-08,3.053671661142159e-08,2.19656759130794e-09
8.678540291443516,7.243633784403548e-09,1.2140134089277252e-08,1.7617233825346068e-08,3.041647325464588e-08,2.17238644629106e-09
8.68850417237514,7.213003021217233e-09,1.2129862719974464e-08,1.7566022122518628e-08,3.033311632893528e-08,2.178098811784797e-09
8.698468053306764,7.20008605956299e-09,1.195199467269215e-08,1.7657704728654514e-08,3.0451766442208954e-08,2.1845241495284457e-09
8.708431934238385,7.2314309327607094e-09,1.2093251622505595e-08,1.751280014265048e-08,3.014674925146142e-08,2.172109929517493e-09
8.718395815170009,7.2132508567532964e-09,1.2046499096569867e-08,1.745293777061914e-08,3.010530145402579e-08,2.153799585731545e-09
8.72835969610163,7.1766657636851735e-09,1.2064814277459751e-08,1.7385362399827943e-08,3.0018365057611884e-08,2.1481797265091404e-09
8.738323577033254,7.195825562225092e-09,1.2071083532285395e-08,1.726497801548237e-08,2.998705484293221e-08,2.1331959786673747e-09
8.748287457964878,7.17012144642995e-09,1.1908071260206799e-08,1.7246150654759902e-08,2.9797810146098498e-08,2.1333376117796273e-09
8.7582513388965,7.109116309611379e-09,1.19351341171252e-08,1.7165686970392075e-08,2.976846998695524e-08,2.130399568444689e-09
8.768215219828123,7.127895266477206e-09,1.1890365026183132e-08,1.711208423277991e-08,2.9775308521259284e-08,2.133242586685032e-09
8.778179100759745,7.054325702875088e-09,1.1774380756367238e-08,1.710164567930821e-08,2.9577086132265877e-08,2.1164274842325044e-09
8.788142981691369,7.104087580284767e-09,1.180900724748932e-08,1.7106999772933706e-08,2.9454310628541245e-08,2.1254773269545326e-09
8.798106862622992,7.023879178973233e-09,1.1751194721011684e-08,1.6984635189696502e-08,2.93717509616436e-08,2.120131882975529e-09
8.808070743554614,7.0317418381074516e-09,1.1704817083693498e-08,1.7016791117651234e-08,2.941897307748228e-08,2.112826982603021e-09
8.818034624486238,7.061761487150376e-09,1.1631460677890539e-08,1.693436036505547e-08,2.919879935775263e-08,2.100635511478819e-09
8.82799850541786,7.058412525093262e-09,1.1684188036598273e-08,1.6877246243217572e-08,2.917532840730368e-08,2.085597540590138e-09
8.837962386349483,7.040166266568677e-09,1.1568812776443624e-08,1.6864338532799156e-08,2.9049977731364555e-08,2.083590087184609e-09
8.847926267281107,7.0149955706851034e-09,1.1638211935594936e-08,1.6801074806356506e-08,2.9002627483002848e-08,2.0924894415300183e-09
8.857890148212729,6.955010636187869e-09,1.1527255247154848e-08,1.674741288231601e-08,2.8949025711477773e-08,2.081623705325142e-09
8.867854029144352,6.960244301339581e-09,1.1491328616021e-08,1.6744144724596446e-08,2.886197317470204e-08,2.081019201331265e-09
8.877817910075974,6.917159123719111e-09,1.1446815936351275e-08,1.664822992674045e-08,2.8745292488868418e-08,2.0670516618085818e-09
8.887781791007598,6.918527728814276e-09,1.1418913523470113e-08,1.6617011130279655e-08,2.8683696010226305e-08,2.0596347137079797e-09
8.89774567193922,6.885594867494927e-09,1.1442217967464175e-08,1.6638940003933358e-08,2.8793025812029393e-08,2.0613209296076015e-09
8.907709552870843,6.904881591529433e-09,1.1461604056689622e-08,1.6567061662374714e-08,2.8499441207351698e-08,2.0539287460691796e-09
8.917673433802467,6.8875565133000024e-09,1.1398132939395107e-08,1.6510857700318088e-08,2.8462468177715828e-08,2.042786222642241e-09
8.927637314734088,6.875106265329648e-09,1.136981106256263e-08,1.6448867004690178e-08,2.8431307462245054e-08,2.0368198922462823e-09
8.937601195665712,6.842221701750822e-09,1.1376390260116487e-08,1.637421740334353e-08,2.8401787879971034e-08,2.0266159978277883e-09
8.947565076597334,6.822702777374518e-09,1.127218746717141e-08,1.63295746358986e-08,2.8270158680100046e-08,2.0256226495372403e-09
8.957528957528957,6.785868850775343e-09,1.1274736406932753e-08,1.6289337005528557e-08,2.8134991270113682e-08,2.015542403391052e-09
8.967492838460581,6.7976300601111574e-09,1.125823099021289e-08,1.625022522894527e-08,2.815960345074266e-08,2.018931635631206e-09
8.977456719392203,6.725637626081056e-09,1.1168466992922955e-08,1.62066792698386e-08,2.8025673517948326e-08,2.0051107981625777e-09
8.987420600323826,6.7009181435063355e-09,1.1150573758849098e-08,1.617513180595803e-08,2.7975566677996404e-08,2.0088898722014946e-09
8.997384481255448,6.667672008969503e-09,1.1121335499274333e-08,1.6111974670808746e-08,2.784338972009569e-08,2.006348233929512e-09
9.007348362187072,6.664204594924764e-09,1.1061566659433912e-08,1.612808826846497e-08,2.7811975411574295e-08,1.9968007792007096e-09
9.017312243118695,6.751797201464434e-09,1.104224237759823e-08,1.6057660251634822e-08,2.768594508695085e-08,1.9926614981835673e-09
9.027276124050317,6.681377012838667e-09,1.1052943306448136e-08,1.6036342638794002e-08,2.7651504144823188e-08,1.978651489236981e-09
9.03724000498194,6.670208263094208e-09,1.1020130492177296e-08,1.5982054973962007e-08,2.7590322783379746e-08,1.975727333828157e-09
9.047203885913563,6.648809894209559e-09,1.1065959426258657e-08,1.5936705811198716e-08,2.7545553676877584e-08,1.9807682998411597e-09
9.057167766845186,6.57420909682145e-09,1.1011180716255783e-08,1.59037496290893e-08,2.7429913750943373e-08,1.9675058147401433e-09
9.06713164777681,6.578601617833315e-09,1.0937732806655458e-08,1.5872420464622168e-08,2.7379102440140517e-08,1.9696337020960334e-09
9.077095528708432,6.5543835189738905e-09,1.0883104692354724e-08,1.580097572200389e-08,2.7342146829014685e-08,1.962064491121434e-09
9.087059409640055,6.565204081259491e-09,1.0844161816831371e-08,1.580143373186209e-08,2.7308129755409523e-08,1.952655636617956e-09
9.097023290571677,6.524282766577617e-09,1.0937990392617109e-08,1.5717942608907597e-08,2.731512759433472e-08,1.947328235609416e-09
9.1069871715033,6.517591166884376e-09,1.088710469831589e-08,1.573807611762105e-08,2.7086296524776606e-08,1.9430490612193173e-09
9.116951052434922,6.486556088715508e-09,1.081099021174722e-08,1.565262280470995e-08,2.703712201481052e-08,1.9396259572184563e-09
9.126914933366546,6.47911474102975e-09,1.084058631271454e-08,1.5606893467553122e-08,2.694933448693695e-08,1.9287856161284194e-09
9.13687881429817,6.452334831965883e-09,1.0785144402126087e-08,1.5540449919790973e-08,2.694405038053604e-08,1.921373300408627e-09
9.146842695229791,6.3997995647267175e-09,1.0749007781970336e-08,1.550287672012749e-08,2.6840973070915375e-08,1.9165304915808465e-09
9.156806576161415,6.397479592588296e-09,1.0755153740372628e-08,1.5476924188487207e-08,2.6786165709364572e-08,1.908097463640272e-09
9.166770457093037,6.408028706358053e-09,1.071548161270914e-08,1.545834809675699e-08,2.6738199851716306e-08,1.9127068314987076e-09
9.17673433802466,6.330044909521463e-09,1.0630371078647766e-08,1.543353534413241e-08,2.6665395693057754e-08,1.9016805230095137e-09
9.186698218956284,6.2712798982110965e-09,1.0600151774648437e-08,1.5429307321178225e-08,2.658452300591314e-08,1.90347421553903e-09
9.196662099887906,6.295491341410792e-09,1.0639135981639291e-08,1.5287532167956202e-08,2.6516475915072298e-08,1.902839596004585e-09
9.20662598081953,6.257077355646999e-09,1.0604731738547224e-08,1.530994125252998e-08,2.6442064836633514e-08,1.89268015287544e-09
9.216589861751151,6.3084975047209e-09,1.054153506516035e-08,1.5284372348080367e-08,2.6334758989827673e-08,1.888218031848491e-09
9.226553742682775,6.288141518982166e-09,1.0516112216437831e-08,1.5208458652792407e-08,2.6307412253570845e-08,1.880569106569607e-09
9.236517623614398,6.277889971565123e-09,1.0508365746165739e-08,1.5175864149214174e-08,2.627216409014196e-08,1.873985375875357e-09
9.24648150454602,6.2704147140361994e-09,1.0554993082648719e-08,1.514562107936076e-08,2.621778816967406e-08,1.8766475583312984e-09
9.256445385477644,6.196999309353673e-09,1.053358398747324e-08,1.5098061604795004e-08,2.6130327398553517e-08,1.8684667429493115e-09
9.266409266409266,6.1711443082928355e-09,1.0463581848693918e-08,1.5076798038432888e-08,2.6066822362922788e-08,1.865288168513354e-09
9.27637314734089,6.1350823872313355e-09,1.0426733265812285e-08,1.500421904432489e-08,2.6037077146479702e-08,1.8608003743263492e-09
9.286337028272513,6.159533169254442e-09,1.0373054144818974e-08,1.5000611654027558e-08,2.599604094358988e-08,1.8521699996308506e-09
9.296300909204135,6.141443110355161e-09,1.0423715114605538e-08,1.4989298783403146e-08,2.5935666443053607e-08,1.8516467299451166e-09
9.306264790135758,6.104643796996334e-09,1.0357446854739663e-08,1.4906963117911523e-08,2.583683923045158e-08,1.8458601965155033e-09
9.31622867106738,6.08130106027089e-09,1.0375440831806127e-08,1.4855451082280577e-08,2.5753222820697873e-08,1.837100845684231e-09
9.326192551999004,6.066250563159989e-09,1.0338131516642098e-08,1.4807058469023789e-08,2.5711765807827895e-08,1.8290970142816837e-09
9.336156432930627,6.059057628531288e-09,1.0302312795455247e-08,1.4801564073178034e-08,2.5629577142403523e-08,1.8285363614167584e-09
9.346120313862249,6.053410095303267e-09,1.025513624630396e-08,1.4749855762566367e-08,2.5567416352152145e-08,1.8210239817259691e-09
9.356084194793873,6.051615876920125e-09,1.0264660784173855e-08,1.4760975698309183e-08,2.548833578684961e-08,1.8115722947027247e-09
9.366048075725494,6.031901547485313e-09,1.0274287134429143e-08,1.4682972638143218e-08,2.5418630524440173e-08,1.8089228663645323e-09
9.376011956657118,5.9533869416537606e-09,1.017115683122448e-08,1.468576692656071e-08,2.537864811735896e-08,1.8055401160306835e-09
9.38597583758874,5.9364893940284846e-09,1.0155119816929056e-08,1.4671228621809971e-08,2.5334860650873838e-08,1.8037215425509922e-09
9.395939718520363,5.922867545134471e-09,1.016584600688126e-08,1.453952430271439e-08,2.52905140097409e-08,1.8047910957508198e-09
9.405903599451987,5.898506758349989e-09,1.013394346567534e-08,1.4541145423102097e-08,2.5169852161100107e-08,1.7976560313121314e-09
9.415867480383609,5.9228353514714434e-09,1.0095624950877083e-08,1.4523468747665217e-08,2.5165887100366574e-08,1.7910276754900014e-09
9.425831361315232,5.927960358569003e-09,1.0083912310341855e-08,1.4452114589849403e-08,2.505744617835526e-08,1.785493380110952e-09
9.435795242246854,5.9389102014103196e-09,1.0067234045117788e-08,1.4431012933406168e-08,2.5042529609502956e-08,1.780003641881059e-09
9.445759123178478,5.907359278366073e-09,1.007532609125709e-08,1.4405367284027048e-08,2.4997225535886618e-08,1.7823850935029593e-09
9.455723004110101,5.864902470193874e-09,1.0003405402244492e-08,1.439003798225484e-08,2.4893283944374524e-08,1.7795052181583367e-09
9.465686885041723,5.847325141327488e-09,9.974746660196223e-09,1.435262659858861e-08,2.4809519991694568e-08,1.7694653166533089e-09
9.475650765973347,5.83885724457719e-09,9.973634751171568e-09,1.4301095545792437e-08,2.4831628209687226e-08,1.7683985111844461e-09
9.485614646904969,5.82742744229158e-09,9.947079664850611e-09,1.4283039294245206e-08,2.4760979777049175e-08,1.7652570956918129e-09
9.495578527836592,5.7963355843678784e-09,9.879358206296833e-09,1.4277578043214288e-08,2.4640640645966734e-08,1.7613102029462234e-09
9.505542408768216,5.783898966726755e-09,9.868722121835222e-09,1.4205084323669827e-08,2.457820019651309e-08,1.758253053339318e-09
9.515506289699838,5.780625709941094e-09,9.885271409709389e-09,1.4179246232340064e-08,2.4509325180672173e-08,1.7508049590837887e-09
9.525470170631461,5.766316789664961e-09,9.839710313921213e-09,1.4080288458318708e-08,2.4519206196347566e-08,1.742596567519483e-09
9.535434051563083,5.775978248701988e-09,9.808502732539268e-09,1.4080058132013499e-08,2.4440786838906786e-08,1.7396255378370856e-09
9.545397932494707,5.744640156751788e-09,9.796447836581094e-09,1.4068361298350018e-08,2.4373817897198297e-08,1.738649924841397e-09
9.55536181342633,5.739435156503481e-09,9.777704183276191e-09,1.4034014802467283e-08,2.431941852907603e-08,1.7326429847075012e-09
9.565325694357952,5.7583953323025755e-09,9.76367124854747e-09,1.4009341664602407e-08,2.423064561498431e-08,1.7264396052495299e-09
9.575289575289576,5.677920088108746e-09,9.693373460194899e-09,1.4005986013499643e-08,2.4159523523678754e-08,1.7268390046965147e-09
9.585253456221198,5.738125891703045e-09,9.681176118678209e-09,1.3967806059428377e-08,2.413223602894874e-08,1.7211710450100186e-09
9.595217337152821,5.710250035715174e-09,9.65974263010355e-09,1.3883306144793939e-08,2.410952255728025e-08,1.7194482717796283e-09
9.605181218084443,5.694750965703945e-09,9.617545663893321e-09,1.3888328651602512e-08,2.3979609909384877e-08,1.7172648548558259e-09
9.615145099016067,5.686660706036497e-09,9.567690395017498e-09,1.38358069178711e-08,2.399808976858699e-08,1.7089944263502339e-09
9.62510897994769,5.655822006299025e-09,9.566670596150306e-09,1.380466855525334e-08,2.3867272201334764e-08,1.7074644087793958e-09
9.635072860879312,5.689162651647965e-09,9.533823443048472e-09,1.3765622953232609e-08,2.384572078233415e-08,1.701873487144085e-09
9.645036741810936,5.6327894269177556e-09,9.548278412560405e-09,1.3717027239825211e-08,2.381358322888589e-08,1.7026645928609185e-09
9.655000622742557,5.64948533686452e-09,9.478487745178953e-09,1.3727707194366883e-08,2.371239620650915e-08,1.6998250578976194e-09
9.664964503674181,5.5937636691127875e-09,9.45979456347563e-09,1.3715557745329666e-08,2.3631927604888518e-08,1.6922014455629466e-09
9.674928384605805,5.647361867816636e-09,9.489756432540676e-09,1.3649551169948283e-08,2.3618520965882817e-08,1.6873631774481536e-09
9.684892265537426,5.601196405604347e-09,9.452893047679815e-09,1.3581658728285786e-08,2.3567378145679476e-08,1.6878689855411207e-09
9.69485614646905,5.592849621274067e-09,9.349719467473927e-09,1.3584827981703966e-08,2.3492876884305207e-08,1.6854458091841348e-09
9.704820027400672,5.613065824926919e-09,9.353766772205655e-09,1.3535246425813654e-08,2.3400664352083632e-08,1.6787176359999303e-09
9.714783908332295,5.5934441039779845e-09,9.34702366839085e-09,1.35343443821715e-08,2.3379243686128e-08,1.6712885115090263e-09
9.724747789263919,5.559908893675009e-09,9.31731271181454e-09,1.3453153576140762e-08,2.333241886973106e-08,1.6667443963305953e-09
9.73471167019554,5.550865271614293e-09,9.362015798730575e-09,1.3420310790642215e-08,2.327341898713613e-08,1.6594744751864234e-09
9.744675551127164,5.5768169753141905e-09,9.273746197903207e-09,1.3411610516402007e-08,2.3215483123971757e-08,1.659444274368213e-09
9.754639432058786,5.517018833605243e-09,9.259418840439115e-09,1.3387526639590355e-08,2.3149325729111415e-08,1.6554851351740278e-09
9.76460331299041,5.557526551721935e-09,9.232289063422365e-09,1.3371242809864866e-08,2.308570204147337e-08,1.647559319310363e-09
9.774567193922033,5.515026583513933e-09,9.23722451926349e-09,1.3336498713541186e-08,2.299804475616321e-08,1.6463717867364068e-09
9.784531074853655,5.546450586845241e-09,9.19964228071583e-09,1.3329097401693921e-08,2.296607717514363e-08,1.6442879019346657e-09
9.794494955785279,5.487540240673039e-09,9.148379344496166e-09,1.3254416567527779e-08,2.2968255709293385e-08,1.6451446819406308e-09
9.8044588367169,5.4785774237149355e-09,9.095037535591299e-09,1.3271103601271727e-08,2.2868743530157742e-08,1.6442230444765644e-09
9.814422717648524,5.521299726801783e-09,9.119314691936129e-09,1.3207386677998491e-08,2.281979309616098e-08,1.6338023593037737e-09
9.824386598580148,5.436656453918706e-09,9.074703965969093e-09,1.3163927936445857e-08,2.272471342163299e-08,1.6316708183970186e-09
9.83435047951177,5.492140369971025e-09,9.053568383371889e-09,1.3132034321335662e-08,2.2722038953131085e-08,1.6307882660189618e-09
9.844314360443393,5.407529727636105e-09,9.074784939216894e-09,1.310893773015458e-08,2.2684868773543123e-08,1.6290931271056618e-09
9.854278241375015,5.4441170186391245e-09,9.022420785041535e-09,1.3091920340602715e-08,2.2608634966983086e-08,1.623695400560526e-09
9.864242122306639,5.4599554049531985e-09,8.976464692317376e-09,1.30891450958398e-08,2.2478603684309505e-08,1.6169238944604304e-09
9.87420600323826,5.48952885887167e-09,8.985794430078513e-09,1.3039704260079924e-08,2.247279778337926e-08,1.6142339704754244e-09
9.884169884169884,5.435034699623628e-09,9.006650359855936e-09,1.2998958531576536e-08,2.2486569427317918e-08,1.6139436325249584e-09
9.894133765101508,5.351316776497413e-09,8.921881527319677e-09,1.2949123507318029e-08,2.2365335307267557e-08,1.6110160879470132e-09
9.90409764603313,5.437963322176643e-09,8.904003817822969e-09,1.2900439946796005e-08,2.233629327392502e-08,1.6085502435171385e-09
9.914061526964753,5.390419619612949e-09,8.876404408812373e-09,1.292213111141292e-08,2.2321150967269277e-08,1.6049384200116281e-09
9.924025407896375,5.392455487939551e-09,8.873756001091596e-09,1.2877097418345918e-08,2.227420822159909e-08,1.5973115644918913e-09
9.933989288827998,5.361404452661931e-09,8.995156218675466e-09,1.2781117506691563e-08,2.2229053539160804e-08,1.5863266528608898e-09
9.943953169759622,5.3637115360583364e-09,8.916563907427316e-09,1.2815817124587939e-08,2.2163543574785294e-08,1.5840130161532336e-09
9.953917050691244,5.280291963680069e-09,8.819860332714675e-09,1.2791044669572758e-08,2.2110504376850907e-08,1.5861485078904145e-09
9.963880931622867,5.32814070079005e-09,8.803095798942311e-09,1.2774707267197932e-08,2.206807296153228e-08,1.5818472836044258e-09
9.97384481255449,5.334027632141354e-09,8.812950987945565e-09,1.2740536432011991e-08,2.2022955408078537e-08,1.5748935816933456e-09
9.983808693486113,5.3590100392523415e-09,8.784643835373392e-09,1.2715997707627898e-08,2.1973931644059504e-08,1.574730976404399e-09
9.993772574417736,5.2762902657439464e-09,8.692675513946189e-09,1.264353568130053e-08,2.191184092463379e-08,1.5736953659486912e-09
10.003736455349358,5.2798571929757724e-09,8.710453641192217e-09,1.2665373840878195e-08,2.183874482599811e-08,1.5731497810066324e-09
10.013700336280982,5.300860198153382e-09,8.720199743749873e-09,1.2620991542875794e-08,2.1795097682120985e-08,1.563727553783475e-09
10.023664217212604,5.160233637196966e-09,8.658266934264181e-09,1.2581820565316743e-08,2.1747585285392757e-08,1.5551298677445827e-09
10.033628098144227,5.272548153893863e-09,8.61105963114822e-09,1.2544807590555896e-08,2.1701434851084954e-08,1.557417142342589e-09
10.04359197907585,5.192690285024351e-09,8.688785469825269e-09,1.253157564279378e-08,2.1653793149143096e-08,1.5524269233303833e-09
10.053555860007473,5.24210258386066e-09,8.65713858825931e-09,1.2495036862971876e-08,2.161585677452243e-08,1.5497400859171881e-09
10.063519740939096,5.191155884368661e-09,8.60480605777704e-09,1.2490355496784286e-08,2.1540844501067542e-08,1.5453009352757905e-09
10.073483621870718,5.159988645881285e-09,8.58846019696152e-09,1.2489290593806336e-08,2.150999686923417e-08,1.5436333350618574e-09
10.083447502802342,5.195523526311301e-09,8.572449330116587e-09,1.2427225692040685e-08,2.1522368551980204e-08,1.5434564272251877e-09
10.093411383733963,5.196288156126676e-09,8.55599818439366e-09,1.2382684417510136e-08,2.1428673242308016e-08,1.5380993172191844e-09
10.103375264665587,5.2291435923302e-09,8.57366038512873e-09,1.2354678900587478e-08,2.1379541272369207e-08,1.5336774710402292e-09
10.11333914559721,5.14789394159127e-09,8.552182142721192e-09,1.234844580269075e-08,2.134043081519094e-08,1.5301683978252553e-09
10.123303026528832,5.112300818021432e-09,8.534598379062753e-09,1.2334309230463183e-08,2.1339863470170367e-08,1.5254408899190003e-09
10.133266907460456,5.048987075705157e-09,8.688409948828734e-09,1.2247758404995146e-08,2.1376144867996134e-08,1.5150958713940285e-09
10.143230788392078,5.1232569790014525e-09,8.512579696139555e-09,1.2262003746551409e-08,2.1215071958629268e-08,1.5123273472300588e-09
10.153194669323701,4.992297583946101e-09,8.485306693357728e-09,1.2249555424087302e-08,2.119652357376895e-08,1.5194889866358436e-09
10.163158550255325,5.053123509800327e-09,8.45761291494406e-09,1.2236107036939556e-08,2.1161221973086085e-08,1.5161716648567807e-09
10.173122431186947,4.9581415826987764e-09,8.440596695774657e-09,1.2181969972677122e-08,2.11395692580312e-08,1.5043861924535484e-09
10.18308631211857,4.9910717706883615e-09,8.451507683891665e-09,1.2183666632501876e-08,2.1060630983140587e-08,1.506619105369976e-09
10.193050193050192,4.950782345709919e-09,8.348050162436947e-09,1.2095550388119255e-08,2.099263856012777e-08,1.503892055565529e-09
10.203014073981816,4.969920033512176e-09,8.392284698130732e-09,1.2121450113408008e-08,2.0929314747075558e-08,1.4959826540693434e-09
10.21297795491344,5.0169379674717896e-09,8.418493855816295e-09,1.2050436876895923e-08,2.0857631888017082e-08,1.4978476815473416e-09
10.222941835845061,4.959250647414499e-09,8.296510909097196e-09,1.204867346508752e-08,2.0874175978825317e-08,1.4892406601175597e-09
10.232905716776685,4.914204139508802e-09,8.24833194645711e-09,1.2026365869413032e-08,2.0786237789495668e-08,1.4876070426121392e-09
10.242869597708307,4.884870361665972e-09,8.331475716595865e-09,1.200944021145579e-08,2.0769753991001907e-08,1.4881752698515837e-09
10.25283347863993,4.940017070687386e-09,8.336322126274847e-09,1.1968923201166616e-08,2.0749802447503884e-08,1.48319556828599e-09
10.262797359571554,4.851799058674693e-09,8.317478057643818e-09,1.1965001702767365e-08,2.070146348112772e-08,1.4783382280132812e-09
10.272761240503176,4.872909707199739e-09,8.260210852456838e-09,1.1946058484798356e-08,2.064723769902018e-08,1.4658615273746205e-09
10.2827251214348,4.907398651450672e-09,8.255488187073803e-09,1.1926594800733893e-08,2.0655823798392388e-08,1.4711391909790037e-09
10.292689002366421,4.789194093953912e-09,8.24618908071555e-09,1.1881332753108801e-08,2.0625952166577218e-08,1.4705681546914606e-09
10.302652883298045,4.869508424152678e-09,8.23458742462546e-09,1.1864376643159434e-08,2.0548354143962454e-08,1.4708635328991165e-09
10.312616764229668,4.8058902581123306e-09,8.265302839875984e-09,1.1836694157032286e-08,2.052216516623116e-08,1.458045365476414e-09
10.32258064516129,4.856342543710106e-09,8.225545578120809e-09,1.1835662739480882e-08,2.046163063922864e-08,1.4592208647065739e-09
10.332544526092914,4.773099645188823e-09,8.31723407359995e-09,1.1779299195331401e-08,2.061070238548813e-08,1.4614484714737653e-09
10.342508407024535,4.887588484970229e-09,8.184349507673817e-09,1.1775062163960953e-08,2.0359658629156173e-08,1.4471751242403567e-09
10.352472287956159,4.738498050390307e-09,8.135129060401447e-09,1.1730479368827633e-08,2.03267928983869e-08,1.4413552640541578e-09
10.36243616888778,4.749938486513101e-09,8.156241257932452e-09,1.173180820255227e-08,2.0291423896067048e-08,1.4458876422234326e-09
10.372400049819404,4.702105433715822e-09,8.023728958634128e-09,1.1717692345466134e-08,2.0353809918756845e-08,1.4398548186264363e-09
10.382363930751028,4.7486021297416005e-09,8.147959430296109e-09,1.1674575726320979e-08,2.0221147313871463e-08,1.4376549905164446e-09
10.39232781168265,4.729446856992494e-09,8.063557661843689e-09,1.162230384385215e-08,2.0139058728499386e-08,1.4344248206107313e-09
10.402291692614273,4.735169491688857e-09,8.085833115443752e-09,1.161194442739385e-08,2.012842717198214e-08,1.4325475082762874e-09
10.412255573545895,4.735344050975156e-09,8.115339468488646e-09,1.1593615583256188e-08,2.0055408129905934e-08,1.4356399012044118e-09
10.422219454477519,4.708209112041356e-09,8.045725309229787e-09,1.1527073897340403e-08,2.0073983186943787e-08,1.4272745271341987e-09
10.432183335409142,4.719183177412473e-09,8.027068005667444e-09,1.1510415964046488e-08,1.999355020769606e-08,1.4253444909811325e-09
10.442147216340764,4.7565956454456e-09,8.056105450823646e-09,1.1558591158370934e-08,1.9928588625405493e-08,1.4235229417782763e-09
10.452111097272388,4.671418758145351e-09,8.013938806414594e-09,1.1483908694990332e-08,1.9912383438001627e-08,1.4160039117914707e-09
10.46207497820401,4.619151693788888e-09,8.047836924092727e-09,1.1472683725666805e-08,1.9936771436807223e-08,1.421176494173285e-09
10.472038859135633,4.6285275739578285e-09,8.01297544692779e-09,1.1429286658552102e-08,1.987763853030077e-08,1.4029332106245342e-09
10.482002740067257,4.6523960383176916e-09,7.929581420651978e-09,1.1426829022172504e-08,1.9806624210412334e-08,1.4041511314105868e-09
10.491966620998879,4.5839919667414075e-09,8.016525711817763e-09,1.1391748324302144e-08,1.9797639425989142e-08,1.4127259166553663e-09
10.501930501930502,4.5889626244818084e-09,7.968177183260206e-09,1.1378366533435349e-08,1.9732847408773656e-08,1.4209003134850352e-09
10.511894382862124,4.6366532136434516e-09,7.96678058764305e-09,1.1376330402503937e-08,1.972907594132303e-08,1.4090294897217477e-09
10.521858263793748,4.5769443881868946e-09,7.932994705175804e-09,1.136362512682815e-08,1.9644384103236608e-08,1.4072341115960254e-09
10.531822144725371,4.619777915993466e-09,7.87732837189483e-09,1.1365610801192474e-08,1.9825701939015407e-08,1.4126465693398967e-09
10.541786025656993,4.6110976380721395e-09,7.855667453909069e-09,1.1326426783383952e-08,1.9554001422255044e-08,1.3975062324073727e-09
10.551749906588617,4.63072299695977e-09,7.890347505722892e-09,1.1265176552762712e-08,1.9509341090048078e-08,1.386479048359586e-09
10.561713787520238,4.632551049049157e-09,7.834803925559002e-09,1.1297520654585734e-08,1.9474356811568833e-08,1.388409056333831e-09
10.571677668451862,4.6249844702079074e-09,7.765808214992129e-09,1.1248003465469127e-08,1.9536693202935283e-08,1.3834399764241882e-09
10.581641549383484,4.571135284940011e-09,7.836501706549235e-09,1.121374569178448e-08,1.9451336993151922e-08,1.3856282650343383e-09
10.591605430315107,4.576440745119277e-09,7.77917176064187e-09,1.1191383682773837e-08,1.934144445831218e-08,1.3773585545212346e-09
10.601569311246731,4.550314968760848e-09,7.723498041594895e-09,1.1148887016398485e-08,1.9336098184384246e-08,1.3710745569306193e-09
10.611533192178353,4.615989340084515e-09,7.770478733839734e-09,1.1155696936917638e-08,1.927692441191208e-08,1.3757040780747879e-09
10.621497073109976,4.5188592660657265e-09,7.714735849544807e-09,1.1081239811079995e-08,1.9280383426710136e-08,1.370012828771902e-09
10.631460954041598,4.525790838311008e-09,7.757063428911737e-09,1.111759056049821e-08,1.9193215767475385e-08,1.3645558924341316e-09
10.641424834973222,4.552191330468562e-09,7.75453252633368e-09,1.1062392922700853e-08,1.9137389667307425e-08,1.3678521681391823e-09
10.651388715904845,4.4558719223545155e-09,7.684441936234668e-09,1.1040678903497261e-08,1.9133431368627493e-08,1.364250474769745e-09
10.661352596836467,4.567155032951131e-09,7.666989258577968e-09,1.103341108596871e-08,1.9135962662902968e-08,1.3707957787843825e-09
10.671316477768091,4.526850841780531e-09,7.591939140275617e-09,1.0975066589504228e-08,1.908112355452351e-08,1.3614810060548412e-09
10.681280358699713,4.569262940423776e-09,7.70859845656985e-09,1.099252528199205e-08,1.8971560498687403e-08,1.3563545204322073e-09
10.691244239631336,4.513665797295563e-09,7.682249744639749e-09,1.0969480955076276e-08,1.8938781877337544e-08,1.3483827987876656e-09
10.70120812056296,4.3808093601616674e-09,7.589014954355572e-09,1.0945401806998618e-08,1.8939301145725436e-08,1.3486016437626342e-09
10.711172001494582,4.456007117309409e-09,7.559067129134997e-09,1.0950461812245883e-08,1.8908436853677695e-08,1.3502941907544447e-09
10.721135882426205,4.472522853308021e-09,7.555767139295462e-09,1.0907494864395506e-08,1.884339593818454e-08,1.3533921857844089e-09
10.731099763357827,4.547878015190752e-09,7.454956163748191e-09,1.0914641667714488e-08,1.8963638679239334e-08,1.351764928990189e-09
10.74106364428945,4.452517473553448e-09,7.466296370911164e-09,1.0877608655738298e-08,1.8761010443709608e-08,1.3410337081276178e-09
10.751027525221074,4.487352271054216e-09,7.457037010467786e-09,1.0864095165221292e-08,1.872847474842914e-08,1.3456415834879151e-09
10.760991406152696,4.435923009130147e-09,7.47602212904297e-09,1.0895578443844604e-08,1.8682924179128822e-08,1.3355028723727303e-09
10.77095528708432,4.520737260019468e-09,7.475296229739334e-09,1.0771426760314587e-08,1.8697163871734924e-08,1.3329263586660052e-09
10.780919168015942,4.428695946564665e-09,7.47072673837117e-09,1.075547273390816e-08,1.8675228209375626e-08,1.3323288235812625e-09
10.790883048947565,4.4952491333692475e-09,7.48695042295981e-09,1.0766937515817253e-08,1.8572030821592444e-08,1.3244130151587846e-09
10.800846929879189,4.39508624520905e-09,7.346400193681438e-09,1.0735881629109787e-08,1.8566369580696782e-08,1.3203274644883407e-09
10.81081081081081,4.49565488453369e-09,7.39571671431716e-09,1.0757667911965344e-08,1.852319928068642e-08,1.317845062248863e-09
10.820774691742434,4.441777603474299e-09,7.494263539900252e-09,1.0688112886716175e-08,1.8465906175254142e-08,1.3167011216429875e-09
10.830738572674056,4.445228319397949e-09,7.478981396984524e-09,1.0668935115193768e-08,1.8460568938290752e-08,1.320924578891844e-09
10.84070245360568,4.312150321292579e-09,7.429163667505563e-09,1.0630156576518758e-08,1.836848666581379e-08,1.3234290159331448e-09
10.850666334537301,4.506826115095348e-09,7.236418033377159e-09,1.0625043466882e-08,1.8362191558228022e-08,1.3107082494249436e-09
10.860630215468925,4.445950463574531e-09,7.375480420266578e-09,1.0638635295651625e-08,1.8332537240996974e-08,1.3148291485218388e-09
10.870594096400549,4.364355297318369e-09,7.4424469327673926e-09,1.0655917905008686e-08,1.826736853332035e-08,1.3225952464862026e-09
10.88055797733217,4.418011907594666e-09,7.392615584350248e-09,1.0566828502791e-08,1.819134218914595e-08,1.3167350156196672e-09
10.890521858263794,4.288904182474987e-09,7.289986340651487e-09,1.053807566128423e-08,1.8153140327347134e-08,1.30614989181666e-09
10.900485739195416,4.4618864654573685e-09,7.3646646003130886e-09,1.0527153917722628e-08,1.8159096182436942e-08,1.2986241712399197e-09
10.91044962012704,4.428035915060102e-09,7.202805171751181e-09,1.0526992346557533e-08,1.8118222797465064e-08,1.3078237878937598e-09
10.920413501058663,4.417711037886155e-09,7.2434015278413035e-09,1.0490298387930977e-08,1.8130252283509096e-08,1.3153591679919737e-09
10.930377381990285,4.285487216377619e-09,7.078358242818311e-09,1.0535609606376077e-08,1.8086465970021105e-08,1.3095685692500595e-09
10.940341262921908,4.250520916464281e-09,7.1356194978600875e-09,1.0432492001270286e-08,1.802400686948683e-08,1.2996271337774545e-09
10.95030514385353,4.366402622759708e-09,7.237835219705173e-09,1.0432074745640596e-08,1.8028003925901914e-08,1.2977303452759595e-09
10.960269024785154,4.285509432300631e-09,7.10217138778163e-09,1.0483983659813648e-08,1.7967092654052667e-08,1.2880024404703533e-09
10.970232905716777,4.423977063642309e-09,7.142336927984384e-09,1.0398413065801329e-08,1.7921992602305856e-08,1.2853724194368026e-09
10.9801967866484,4.370476538977057e-09,7.2920068312430805e-09,1.0333845102063134e-08,1.794517522586121e-08,1.2859699703769575e-09
10.990160667580023,4.317109545347527e-09,7.154121538665149e-09,1.0351927709405708e-08,1.7908782295657653e-08,1.279858091979077e-09
11.000124548511645,4.33577402452485e-09,7.279450821397142e-09,1.0371255326124029e-08,1.7852906467027098e-08,1.2799058013072075e-09
11.010088429443268,4.264018338695164e-09,7.025742896152149e-09,1.0353257199073182e-08,1.784746730961799e-08,1.2740227287348832e-09
11.020052310374892,4.376456750859647e-09,7.120234148879736e-09,1.0307713990563901e-08,1.7746052820082677e-08,1.2723136541481543e-09
11.030016191306514,4.272280143666914e-09,7.079006988732882e-09,1.025993971895762e-08,1.7734073099473864e-08,1.2711701659852797e-09
11.039980072238137,4.218420880776456e-09,7.288307787963107e-09,1.0225119726078248e-08,1.77063180447709e-08,1.2765038792942654e-09
11.049943953169759,4.323936007186245e-09,7.089331171434418e-09,1.0274800711822623e-08,1.7678966693901032e-08,1.2609446400204357e-09
11.059907834101383,4.326709470246234e-09,7.112607537058314e-09,1.0220989077048025e-08,1.7611692284148558e-08,1.26025152917619e-09
11.069871715033004,4.361876003766479e-09,6.957155925715647e-09,1.0294971396168031e-08,1.7552759613027206e-08,1.2631464312962292e-09
11.079835595964628,4.1726853492595254e-09,7.139037310809323e-09,1.0162995385018282e-08,1.7507470079861264e-08,1.2573947964670235e-09
11.089799476896252,4.230960699491961e-09,7.080061373130367e-09,1.026440906229383e-08,1.7496573144525295e-08,1.2665322382902344e-09
11.099763357827873,4.2803387762719525e-09,7.1236524267481265e-09,1.0154296912413694e-08,1.749607507545241e-08,1.267331385426729e-09
11.109727238759497,4.2012539254818e-09,6.957451012674892e-09,1.0136498110887077e-08,1.7443394963644482e-08,1.2633988226359468e-09
11.119691119691119,4.2973796555131685e-09,6.803842209709863e-09,1.0057331182320644e-08,1.7453075094795724e-08,1.2543985426418538e-09
11.129655000622742,4.230096763244121e-09,6.911993965162334e-09,1.0168010307062632e-08,1.7341396032038558e-08,1.2576684878969522e-09
11.139618881554366,4.163229263829683e-09,7.076127577292635e-09,1.012063240783752e-08,1.7363740179126073e-08,1.252389274346847e-09
11.149582762485988,4.2564446700891595e-09,7.014955379620895e-09,1.0048752488586397e-08,1.7413880893257177e-08,1.2413138952846647e-09
11.159546643417611,4.09117502871049e-09,6.999376556330821e-09,1.0074372332320173e-08,1.7364438481744106e-08,1.2325939280645352e-09
11.169510524349233,4.1974549540478536e-09,6.977894072224212e-09,9.90927350718989e-09,1.729404331748176e-08,1.2367319572218392e-09
11.179474405280857,4.163396777303728e-09,7.000673526896261e-09,1.0046095307579608e-08,1.7239372314447997e-08,1.2482745316741943e-09
11.18943828621248,4.082179222812942e-09,6.8663883426280115e-09,1.0055691638325758e-08,1.7255379100442976e-08,1.2413414228056538e-09
11.199402167144102,4.1199887596449354e-09,6.947866647154297e-09,9.989614021321922e-09,1.724324340441851e-08,1.2298963486483843e-09
11.209366048075726,4.089871273639052e-09,6.826983133660918e-09,9.858019739157835e-09,1.7214285103693978e-08,1.2444915819430925e-09
11.219329929007348,4.174572281931403e-09,6.959268557000262e-09,9.914036938149036e-09,1.708999081474883e-08,1.2399710426910527e-09
11.229293809938971,4.17092445584055e-09,6.762807407756766e-09,9.843567339208966e-09,1.7124293545030926e-08,1.2212969537730394e-09
11.239257690870595,4.044127884934865e-09,6.632156862250705e-09,9.883513859343421e-09,1.71319416867117e-08,1.2250448224930642e-09
11.249221571802217,4.163220792719097e-09,6.663195341602141e-09,9.800405876460928e-09,1.7046471909702894e-08,1.2166418407996905e-09
11.25918545273384,4.133888324245421e-09,6.92940261104926e-09,9.812857758684588e-09,1.7028768052786708e-08,1.2124095419637435e-09
11.269149333665462,4.061895050123359e-09,7.015216006845717e-09,9.871960463896382e-09,1.6955297635860097e-08,1.2090032990036629e-09
11.279113214597086,4.102287109908637e-09,6.783261514913877e-09,9.898374343557401e-09,1.6944360897740517e-08,1.2093070139197026e-09
11.28907709552871,4.036359865494522e-09,6.797754791249325e-09,9.921371146654301e-09,1.7000218100920925e-08,1.1923463135710808e-09
11.299040976460331,4.023018466753079e-09,6.794787749893444e-09,9.721842450017271e-09,1.6896149052941792e-08,1.2000631360499675e-09
11.309004857391955,3.9934193361370115e-09,6.85058532832998e-09,9.725729397136364e-09,1.6900643639319513e-08,1.1971341342664024e-09
11.318968738323576,4.039605880916171e-09,6.873781987794876e-09,9.694608090492865e-09,1.6746986594851135e-08,1.2134146947644659e-09
11.3289326192552,3.9188969391168836e-09,6.639666232008428e-09,9.76720497388394e-09,1.6816452945369775e-08,1.2155564286514962e-09
11.338896500186822,3.962138486789539e-09,6.822503328784055e-09,9.812672296245084e-09,1.677470899546364e-08,1.2121226850120653e-09
11.348860381118445,4.0195305094831325e-09,6.7490296316113234e-09,9.862734818201923e-09,1.6773282071481188e-08,1.189539129815172e-09
11.358824262050069,3.9181690015963345e-09,6.543524708383604e-09,9.395383172916544e-09,1.6757493781339098e-08,1.2144395709141948e-09
11.36878814298169,4.048100705261136e-09,6.722299021594346e-09,9.633951647916144e-09,1.6645667718809373e-08,1.204625510319921e-09
11.378752023913314,3.930180705044333e-09,6.775064400289161e-09,9.50456905953839e-09,1.6651557540324696e-08,1.1985457265867186e-09
11.388715904844936,4.023529235672562e-09,6.7349030979682535e-09,9.657406983437544e-09,1.6588311585763463e-08,1.2015702797348874e-09
11.39867978577656,3.932939963390446e-09,6.881763394777457e-09,9.654858733977912e-09,1.665542673702037e-08,1.1870523569282436e-09
11.408643666708183,3.890537615300818e-09,6.6613900128391305e-09,9.495630629646228e-09,1.6595673391637168e-08,1.1931064249621612e-09
11.418607547639805,3.943512449796442e-09,6.5653689177623484e-09,9.702772334642272e-09,1.6567978360327756e-08,1.199672464718588e-09
11.428571428571429,3.818791385778645e-09,6.571314618185466e-09,9.63659725427669e-09,1.6600654715373e-08,1.1901666151535673e-09
11.43853530950305,3.856686929856922e-09,6.593711904746227e-09,9.547284972932109e-09,1.656617805508927e-08,1.1781591842670119e-09
11.448499190434674,3.8188807131736745e-09,6.585476275950096e-09,9.588807637473706e-09,1.6527427915197937e-08,1.1664829492863168e-09
11.458463071366298,4.032141190523632e-09,6.752505042209104e-09,9.457447711822633e-09,1.6403880356275095e-08,1.1745608300115932e-09
11.46842695229792,3.8609681166154185e-09,6.589529932499857e-09,9.607080814765555e-09,1.6413475152457436e-08,1.1601293762627417e-09
11.478390833229543,3.846089623939415e-09,6.522878413210092e-09,9.47939802487528e-09,1.6440035004368677e-08,1.1499857233218858e-09
11.488354714161165,3.869158722799673e-09,6.595712122475525e-09,9.409715778599547e-09,1.6535926570322526e-08,1.1517687819359802e-09
11.498318595092789,3.756662086713425e-09,6.492386286417468e-09,9.24200495814075e-09,1.6344479311186205e-08,1.147336439372108e-09
11.508282476024412,3.758014764251156e-09,6.5434246824582694e-09,9.444953996636046e-09,1.637383329656645e-08,1.1345402324709151e-09
11.518246356956034,3.7390172551970105e-09,6.594410483868396e-09,9.482834109260331e-09,1.6211993574605444e-08,1.1570558090078927e-09
11.528210237887658,3.7700147983335675e-09,6.617464525065777e-09,9.231940374466076e-09,1.6196886369032538e-08,1.1678763176636437e-09
11.53817411881928,3.793055379277596e-09,6.524405889835377e-09,9.26877704838699e-09,1.6197129942945427e-08,1.1724179692416977e-09
11.548137999750903,3.924493191614725e-09,6.5836745964194644e-09,9.412476473659793e-09,1.6282800841591012e-08,1.135566012455547e-09
11.558101880682525,3.864266414586664e-09,6.536805978941269e-09,9.351705664190041e-09,1.604427186120781e-08,1.1596474666889274e-09
11.568065761614148,3.997167245863989e-09,6.656324384767611e-09,9.271970726330313e-09,1.6059150914582445e-08,1.1518455966871203e-09
11.578029642545772,3.941900109656191e-09,6.569236010039251e-09,9.364432389130826e-09,1.5873708589614493e-08,1.164240633390358e-09
11.587993523477394,3.8980311208957796e-09,6.675536360580745e-09,9.183736097622026e-09,1.6112065163639354e-08,1.1911478332790403e-09
11.597957404409017,4.087404163530219e-09,6.320186090139103e-09,9.409127372306631e-09,1.6064629142911064e-08,1.1729735582668586e-09
11.60792128534064,3.645938444635252e-09,6.39147330641926e-09,9.151987283955288e-09,1.5871381407753018e-08,1.1695059029015883e-09
11.617885166272263,3.761417092890027e-09,6.6002322261688405e-09,9.206230818840356e-09,1.6036462335193897e-08,1.1688443367898849e-09
11.627849047203886,3.912796948165738e-09,6.430747911691591e-09,9.368744747486456e-09,1.5939590106386145e-08,1.1634287128219505e-09
11.637812928135508,3.875233822553175e-09,6.216109260398519e-09,9.280408813619662e-09,1.604648971420671e-08,1.166324345913745e-09
11.647776809067132,3.928257727934318e-09,6.65750403083694e-09,9.063874206744858e-09,1.5863082504994708e-08,1.1083955260293386e-09
11.657740689998754,3.737466355209234e-09,6.305389969327915e-09,9.122122292827184e-09,1.583510150679817e-08,1.0967866035655813e-09
11.667704570930377,3.814659456339907e-09,6.114140644999675e-09,9.043427128762027e-09,1.5850277349604245e-08,1.133100978902912e-09
11.677668451862,3.769766104376263e-09,6.564944848296797e-09,9.033086352453463e-09,1.6254252605897056e-08,1.1310192190258517e-09
11.687632332793623,3.8483196189708125e-09,6.358897445718896e-09,9.090062852562908e-09,1.581407750822595e-08,1.1309177319662357e-09
11.697596213725246,3.8734639304247104e-09,6.475381754171556e-09,9.28856493257704e-09,1.5912028499661956e-08,1.1277444329930298e-09
11.707560094656868,3.5839372119557483e-09,6.058355584808121e-09,9.259777554638252e-09,1.593571534265672e-08,1.111234345285493e-09
11.717523975588492,3.722126163656225e-09,6.391633303920562e-09,9.194046812927982e-09,1.5682796999848017e-08,1.0945559869193864e-09
11.727487856520115,3.952223472566261e-09,6.53520285350604e-09,8.8694215471748e-09,1.5642297919834305e-08,1.0859962327130922e-09
11.737451737451737,3.5480417740059306e-09,6.206400793248628e-09,9.27014700641669e-09,1.5801352718740235e-08,1.107340687802707e-09
11.74741561838336,3.749182045776596e-09,6.190588833316638e-09,9.28593774586361e-09,1.5544650788655667e-08,1.1075804406257885e-09
11.757379499314982,3.7159049306992482e-09,6.1449082217012516e-09,8.889647661024994e-09,1.5561044936303325e-08,1.1115919419520305e-09
11.767343380246606,3.7085236314923573e-09,6.231564462763054e-09,9.185382006503688e-09,1.5302160778939428e-08,1.1142470503768094e-09
11.77730726117823,3.75581443676757e-09,6.293038818415375e-09,9.064325849575302e-09,1.5598854853812294e-08,1.1543912068915578e-09
11.787271142109851,3.731837133393352e-09,6.319616060669839e-09,9.176139100987795e-09,1.5723792556988212e-08,1.1566374981636697e-09
11.797235023041475,3.6482854684278906e-09,6.250461129799364e-09,9.057220773987897e-09,1.5389976804610897e-08,1.1497014378266804e-09
11.807198903973097,3.862436698963994e-09,6.288790972701732e-09,8.922812493080854e-09,1.516988549073384e-08,1.1103139519271752e-09
11.81716278490472,3.8485651069005e-09,6.222656440943119e-09,8.917013631776955e-09,1.549481404102252e-08,1.1513491117162907e-09
11.827126665836342,3.736522785527049e-09,6.020979971485265e-09,8.722785617661166e-09,1.5626586837741117e-08,1.1318836306506117e-09
11.837090546767966,3.877472889609657e-09,6.172570907767784e-09,8.899479378348041e-09,1.5169674609863125e-08,1.1503385846598027e-09
11.84705442769959,3.4386458561765455e-09,6.1700432047526e-09,8.798051352685734e-09,1.5401672841332488e-08,1.1115267177605996e-09
11.857018308631211,3.7776860073481895e-09,6.0123083336182846e-09,9.031368319458923e-09,1.5424290450929695e-08,1.0725180173399985e-09
11.866982189562835,3.969423924954429e-09,6.151520107840988e-09,8.73923163101501e-09,1.545431904536662e-08,1.058007339786379e-09
11.876946070494457,3.8102906370939805e-09,6.006362243681393e-09,8.777599216359686e-09,1.5108095020376892e-08,1.0561222520922712e-09
11.88690995142608,3.8880312510673424e-09,5.836912059010999e-09,8.735163071685256e-09,1.555949333802022e-08,1.0503094765138422e-09
11.896873832357704,3.6728118866545828e-09,5.80105168282447e-09,8.653095438774429e-09,1.5495290085686982e-08,1.071511057372614e-09
11.906837713289326,3.745558222388751e-09,5.894931627428547e-09,8.941105231824031e-09,1.5103354456883398e-08,1.094694020465431e-09
11.91680159422095,3.741572952843057e-09,6.0250949158345496e-09,8.812853633410314e-09,1.5395152647466604e-08,1.063612732852657e-09
11.926765475152571,3.746622054747686e-09,6.206288022465323e-09,8.630535517648552e-09,1.4898952639933917e-08,1.0441979428852483e-09
11.936729356084195,3.855825729648601e-09,6.221700466227866e-09,8.574835181079924e-09,1.556982121914208e-08,1.0493535905522632e-09
11.946693237015818,3.615141012795362e-09,5.866341736551186e-09,8.75154495999178e-09,1.510013252662464e-08,1.2123203410815987e-09
11.95665711794744,3.890104253437779e-09,6.0276171151229674e-09,8.57824527967147e-09,1.4942631502800582e-08,1.0935496947368803e-09
11.966620998879064,3.4961820143781424e-09,6.263317944892311e-09,8.87017921131415e-09,1.506333247762488e-08,1.1574825578447516e-09
11.976584879810686,3.81601137070989e-09,5.809690989824364e-09,8.789942472082285e-09,1.4910363325576138e-08,1.1384915821095886e-09
11.98654876074231,3.96401361277454e-09,6.064910714730735e-09,8.942244051882538e-09,1.5332545797363563e-08,1.1036013420999648e-09
11.996512641673933,3.826273527391438e-09,6.42266678605471e-09,8.715865612801861e-09,1.5005991455136438e-08,1.067977429813384e-09
12.006476522605555,3.626314064992542e-09,5.8329411318928355e-09,8.707866163841793e-09,1.47220424813075e-08,1.0739822641512714e-09
12.016440403537178,3.933294159569262e-09,5.85153936147456e-09,8.86018732797049e-09,1.4551428035321896e-08,1.0957125763334353e-09
12.0264042844688,3.4877626003178284e-09,5.710335699924909e-09,8.951224657745838e-09,1.4934458291512074e-08,1.0822301769190697e-09
12.036368165400424,3.845082381329121e-09,6.408546598027586e-09,8.640342185982043e-09,1.47165138433792e-08,1.0898017435902176e-09
12.046332046332045,3.6776717368965834e-09,5.796735430631751e-09,8.635764890423652e-09,1.4341176842549646e-08,1.079576952038301e-09
12.056295927263669,3.6848613989422296e-09,5.994651959162906e-09,8.80850783041976e-09,1.4297560981794177e-08,1.0739910600445409e-09
12.066259808195293,3.5109112125187435e-09,6.187836771716594e-09,8.767183901928852e-09,1.4980360600680814e-08,1.0981510462093426e-09
12.076223689126914,3.5446269145484814e-09,5.6834634352468235e-09,8.613344048321537e-09,1.4855119315082743e-08,1.1006185790818098e-09
12.086187570058538,3.571433439716425e-09,6.463553113830231e-09,8.170425969281e-09,1.5468722636898997e-08,1.0729720156022055e-09
12.09615145099016,3.547044816356777e-09,6.033747657531968e-09,8.40933827514156e-09,1.4768255013728709e-08,1.0699502534550483e-09
12.106115331921783,3.6243927429565887e-09,5.9874384015031775e-09,8.463081326417342e-09,1.4629622962525672e-08,1.051402197224253e-09
12.116079212853407,3.5835895041605264e-09,5.967100235896406e-09,8.592018083640838e-09,1.480950641397393e-08,1.0691609995545613e-09
12.126043093785029,3.717338027779519e-09,5.924832590442439e-09,8.491894639413831e-09,1.5481235214527446e-08,1.0419110056272045e-09
12.136006974716652,3.5351951081507115e-09,6.253788685850473e-09,8.329655483517467e-09,1.5111141442449074e-08,1.0827074244826768e-09
12.145970855648274,3.4957167610721717e-09,6.238564669206917e-09,8.645158633426949e-09,1.4543556437822873e-08,1.0639405740893938e-09
12.155934736579898,3.4787410397064096e-09,6.387705412993685e-09,8.475229464339538e-09,1.502211523111422e-08,1.0184400784290777e-09
12.165898617511521,4.419247588893088e-09,4.828313197796463e-09,9.231606162402358e-09,1.5027853687020364e-08,1.0519125892827427e-09
12.175862498443143,3.393793346195098e-09,5.746359653701688e-09,8.308257761860065e-09,1.4814985674798533e-08,1.0504578464697497e-09
12.185826379374767,3.368969775038389e-09,5.816885027073674e-09,8.423101008438982e-09,1.465053656869332e-08,1.0450699148852964e-09
12.195790260306389,3.5203350457387534e-09,5.5547354104341414e-09,8.605366934610035e-09,1.515625995393552e-08,1.0366089352353076e-09
12.205754141238012,3.5430825184362128e-09,5.73255214598464e-09,8.210945079154093e-09,1.4784008710448045e-08,1.0259500815708103e-09
12.215718022169636,3.3693037377088334e-09,5.859516265129206e-09,8.403150537638527e-09,1.4437587862887342e-08,1.0375938005255152e-09
12.225681903101258,3.412808708795653e-09,5.7611892310753916e-09,8.404580418270911e-09,1.4586392624052647e-08,1.0398789728185428e-09
12.235645784032881,3.4497068050669282e-09,5.692613762896315e-09,8.260383518303474e-09,1.4664651512456696e-08,1.0237438055370502e-09
12.245609664964503,3.658638335535431e-09,5.922132558312115e-09,8.274693729698459e-09,1.4483057213759552e-08,1.1332523362075461e-09
12.255573545896127,3.721611225909805e-09,5.621597149932396e-09,8.287308224262351e-09,1.4651266725165758e-08,1.0004188240033871e-09
12.26553742682775,3.553094664654476e-09,5.86422049020906e-09,8.138064805025277e-09,1.4397569046567659e-08,9.600369350719544e-10
12.275501307759372,3.5452764354143115e-09,5.829722300688543e-09,8.290380795823344e-09,1.4338626238019805e-08,1.0026714932730727e-09
12.285465188690996,3.4372380237498503e-09,5.9021913574956786e-09,8.270043049111476e-09,1.442420533274274e-08,1.0843608033822195e-09
12.295429069622617,3.3745581313744947e-09,5.571397163954204e-09,8.160567749582012e-09,1.4056869524183773e-08,1.053582169931068e-09
12.305392950554241,3.383043199121757e-09,5.719843818224919e-09,8.359589492892896e-09,1.4013880493407907e-08,1.004576367837084e-09
12.315356831485863,3.503167539721113e-09,5.847019581648499e-09,8.337939152740537e-09,1.435801295915477e-08,9.91230968224405e-10
12.325320712417486,3.377987504612017e-09,5.717380966014636e-09,8.32099996195211e-09,1.4323099554296755e-08,1.0186892935431503e-09
12.33528459334911,3.4304815998033325e-09,5.640899753466648e-09,8.311683031777182e-09,1.4272811797201465e-08,1.0228774822539216e-09
12.345248474280732,3.258993858828862e-09,5.624343066565609e-09,8.20855977744565e-09,1.4349681859397767e-08,1.031320303596751e-09
12.355212355212355,3.4991116312914886e-09,5.774920816625679e-09,8.150161315035748e-09,1.4046669623544646e-08,1.0172946427327054e-09
12.365176236143977,3.6105956197179217e-09,6.4920325351707005e-09,8.010551184608883e-09,1.3731293977372433e-08,1.0138936907033788e-09
12.3751401170756,3.4097161791097022e-09,5.804408192069846e-09,7.935362441630496e-09,1.4122348895184369e-08,9.999333412857123e-10
12.385103998007224,3.357282686467148e-09,5.499857983724663e-09,8.13505906317129e-09,1.4380166531061882e-08,9.891476385096526e-10
12.395067878938846,3.447226086218367e-09,5.963739141779409e-09,8.120100460981938e-09,1.4313433491048716e-08,1.0148715360835013e-09
12.40503175987047,3.345997009403965e-09,5.797064247493243e-09,8.121920756920734e-09,1.3702630982390766e-08,9.873935099684585e-10
12.414995640802092,3.532218113043006e-09,5.847978183008701e-09,8.145331289137275e-09,1.4324716187778476e-08,9.590441065819838e-10
12.424959521733715,3.337609992142306e-09,5.553261139373583e-09,8.038401067034051e-09,1.4141879617538578e-08,9.4469928264403e-10
12.434923402665339,3.3864184353840882e-09,5.5461634181353175e-09,8.218792488537436e-09,1.3936087032370182e-08,9.723747077272513e-10
12.44488728359696,3.263013386936717e-09,5.476135020970285e-09,8.011564632839263e-09,1.4124963599166494e-08,1.0104121813038635e-09
12.454851164528584,3.4975866186439552e-09,5.4836869812354185e-09,8.046157749411123e-09,1.3987987133724322e-08,9.788317762332462e-10
12.464815045460206,3.3290803760796824e-09,5.332056973533252e-09,7.77929741470138e-09,1.4172488131390784e-08,1.0368547952716227e-09
12.47477892639183,3.2515657971875814e-09,5.471058510569979e-09,8.201001140566647e-09,1.374497854253879e-08,1.0225157490122791e-09
12.484742807323453,3.3277718585829478e-09,5.3830722499407226e-09,8.198345087787278e-09,1.394519348365828e-08,1.02987572570278e-09
12.494706688255075,3.378650014411466e-09,5.579616732353857e-09,8.010303427175295e-09,1.3918265154357467e-08,1.0307835816701627e-09
12.504670569186699,3.333144154106322e-09,5.656285252948646e-09,8.089945540953016e-09,1.369448058861153e-08,1.0083263829546014e-09
12.51463445011832,3.1640224792210456e-09,5.6002875695716975e-09,8.02858055592512e-09,1.3830452427888021e-08,9.922783629395161e-10
12.524598331049944,3.1301498261616974e-09,5.841948501441977e-09,8.030820696877982e-09,1.4134587384196046e-08,9.771076958742512e-10
12.534562211981566,3.2148053421860993e-09,5.533854775501205e-09,7.954583260953055e-09,1.394454167283264e-08,9.62539558049659e-10
12.54452609291319,3.278150254135237e-09,5.530398518791422e-09,8.052805343633203e-09,1.3690054208102545e-08,9.645145254206054e-10
12.554489973844813,3.3767735312844232e-09,5.595317621333136e-09,8.083599474893973e-09,1.4005189170135709e-08,9.638284173514216e-10
12.564453854776435,3.251210766956014e-09,5.704163923944879e-09,8.199416139084768e-09,1.3551258852135007e-08,9.63574054489975e-10
12.574417735708058,3.2645769415632923e-09,5.525492306103669e-09,7.815258727493489e-09,1.3790893540688455e-08,9.76035843413755e-10
12.58438161663968,3.158357843333825e-09,5.716507227674168e-09,7.949640039844266e-09,1.3759370153882403e-08,9.66806293576687e-10
12.594345497571304,3.258727835602137e-09,5.3849631252378626e-09,7.915663705954565e-09,1.3707855360650563e-08,9.863846759875233e-10
12.604309378502927,3.2273617922848116e-09,5.590964137296896e-09,7.98988064659584e-09,1.3721844691655715e-08,9.75954426932539e-10
12.61427325943455,3.1756314557791223e-09,5.59155341518351e-09,7.871270251429854e-09,1.365717327239244e-08,9.692146234893168e-10
12.624237140366173,3.1213423159211864e-09,5.523550838426463e-09,7.924379912396014e-09,1.3505050417591961e-08,9.815890584120743e-10
12.634201021297795,3.3541679312093173e-09,5.645409005617402e-09,7.76844653264904e-09,1.3606915941412229e-08,1.0049231325344656e-09
12.644164902229418,3.1940858425243325e-09,5.612782558372383e-09,7.741964857240774e-09,1.3740180044483014e-08,9.827688988702582e-10
12.654128783161042,3.232667929291775e-09,5.717661335364906e-09,7.905836894071205e-09,1.3491662943617865e-08,9.798975618052561e-10
12.664092664092664,3.3674744693942242e-09,5.634922823942479e-09,7.86025268713596e-09,1.3464865983534345e-08,9.76146067630199e-10
12.674056545024287,3.1335264100430514e-09,5.4910648092673305e-09,7.928364480863751e-09,1.3882498613767386e-08,9.899104589477803e-10
12.684020425955909,3.0553318049383574e-09,5.4699024280552225e-09,7.952308450820334e-09,1.3441218871441586e-08,9.6654489948567e-10
12.693984306887533,3.2346043868417718e-09,5.6217878482298434e-09,7.982473636727754e-09,1.3469822629566556e-08,9.753499094743804e-10
12.703948187819156,3.1839740827242467e-09,5.6777684762100385e-09,7.750488427513748e-09,1.3619895741160536e-08,9.74605961331683e-10
12.713912068750778,3.2886115208689557e-09,5.386029900457895e-09,7.759209666806644e-09,1.3439513147956575e-08,9.707930037507926e-10
12.723875949682402,3.3010805934306727e-09,5.1911363928508935e-09,7.814765749056182e-09,1.3680255833162033e-08,9.706759255730392e-10
12.733839830614023,3.054801429467097e-09,5.55121679033131e-09,7.794731144374451e-09,1.3503837821542426e-08,9.788598839849858e-10
12.743803711545647,3.163658971111309e-09,5.706290614411592e-09,7.746810735756517e-09,1.350210945916964e-08,9.849828596256294e-10
12.75376759247727,3.2044953695759365e-09,5.405518489465976e-09,7.753387537563757e-09,1.351740355218266e-08,9.55763820642929e-10
12.763731473408892,3.336590361554654e-09,5.310021847932944e-09,7.801037859454085e-09,1.331182242919887e-08,9.246019306989939e-10
12.773695354340516,3.1044236198908985e-09,5.516778516486699e-09,7.616401812996479e-09,1.336998219223255e-08,9.567966489736748e-10
12.783659235272138,3.199268165463572e-09,5.6105189250335015e-09,7.727069675660693e-09,1.3387167807338558e-08,9.40855760991965e-10
12.793623116203761,3.177762296071202e-09,5.4556791963832625e-09,7.630665309943526e-09,1.3381188048863904e-08,9.331681874847088e-10
12.803586997135383,3.1792906026087956e-09,5.2732616354733165e-09,7.598174971396079e-09,1.3319985299344201e-08,9.336335346513127e-10
12.813550878067007,3.1930194366158364e-09,5.0847388564304376e-09,7.63777285790934e-09,1.3276938430870058e-08,9.333153173135536e-10
12.82351475899863,3.1916659768215125e-09,5.349041193872293e-09,7.594569395476011e-09,1.3248796054964125e-08,9.541690356088034e-10
12.833478639930252,3.15681031254508e-09,5.303318012647437e-09,7.462977959960594e-09,1.3168851049768186e-08,9.706344782849788e-10
12.843442520861876,3.0636752360157334e-09,5.28516844190199e-09,7.676881342675707e-09,1.3264532850344727e-08,9.54152055425564e-10
12.853406401793498,3.2815438698498294e-09,5.190807317647074e-09,7.596968597061229e-09,1.315049070026686e-08,9.528799791889873e-10
12.863370282725121,3.1603513317187106e-09,5.1939175231599126e-09,7.497102783485101e-09,1.3208799274335525e-08,9.41630148613292e-10
12.873334163656745,3.1261984635989983e-09,5.1375882902762914e-09,7.670051812793166e-09,1.3064973853476199e-08,9.50321699045422e-10
12.883298044588367,3.1576241765417726e-09,5.163200326862605e-09,7.671135646024864e-09,1.3113502138749209e-08,9.490776682418588e-10
12.89326192551999,3.1859167798418503e-09,5.235807741873926e-09,7.694774226754354e-09,1.3053909154841644e-08,9.56754010714955e-10
12.903225806451612,3.158993830449071e-09,5.429498857430539e-09,7.58729440984654e-09,1.3096397528472433e-08,9.432278565222767e-10
12.913189687383236,3.0158048050780206e-09,5.24118636320507e-09,7.513038744438889e-09,1.2998819375333393e-08,9.467037054833786e-10
12.92315356831486,3.105562571545717e-09,5.1672672401230326e-09,7.511426716698466e-09,1.3017733162744939e-08,9.47395889848597e-10
12.933117449246481,3.238009434666393e-09,5.10519612999143e-09,7.493877465972817e-09,1.3023502973326018e-08,9.415188026385907e-10
12.943081330178105,3.2444110102233885e-09,5.099707945168855e-09,7.586373236070515e-09,1.303826137948274e-08,9.397229179414774e-10
12.953045211109727,3.266252655886818e-09,5.170631410346103e-09,7.569068504908152e-09,1.293130660666467e-08,9.389099779380316e-10
12.96300909204135,3.1095692238909777e-09,5.291628017663223e-09,7.501846531906651e-09,1.3008637416412333e-08,9.173535772578631e-10
12.972972972972974,3.1291690265420826e-09,5.140589895736161e-09,7.5209520605738e-09,1.2994220968643927e-08,9.254135948799515e-10
12.982936853904596,3.1221913713811654e-09,5.1045410219054385e-09,7.495219050766882e-09,1.2955561683302388e-08,9.354788697163137e-10
12.992900734836219,3.268311897082193e-09,5.0598101675759735e-09,7.499906917647815e-09,1.295571235483697e-08,9.247869283175723e-10
13.002864615767841,3.156739958886954e-09,5.1594099708746365e-09,7.445692353657384e-09,1.2878253862771998e-08,9.194621200254673e-10
13.012828496699465,3.0892299530460137e-09,5.139466250942387e-09,7.486302054647527e-09,1.2875492647304951e-08,9.125153307866492e-10
13.022792377631086,3.148289605464918e-09,5.2997935078542584e-09,7.53485844425407e-09,1.2862779429928816e-08,9.144902863532039e-10
13.03275625856271,3.125729491627565e-09,5.09144697805472e-09,7.456712780344292e-09,1.2920827741018249e-08,9.161494111729509e-10
13.042720139494334,3.116011434333851e-09,5.161986878239727e-09,7.389673088177617e-09,1.2826190890381004e-08,9.241249352629341e-10
13.052684020425955,3.133513983637787e-09,5.094517401257096e-09,7.4208404590632165e-09,1.2819226545627322e-08,9.350124992898283e-10
13.062647901357579,3.099961973463969e-09,5.266306010686072e-09,7.4134176887238515e-09,1.2782142715085032e-08,9.299113332702063e-10
13.0726117822892,3.100919557541328e-09,5.088878261483466e-09,7.489146460248779e-09,1.2727408976366009e-08,9.26979792774488e-10
13.082575663220824,3.12662541223764e-09,5.051273568422155e-09,7.326606154139316e-09,1.2804712194303758e-08,9.328033502456575e-10
13.092539544152448,3.120553963655197e-09,5.261628366959582e-09,7.41242665612828e-09,1.2705553586215882e-08,9.2896626764543e-10
13.10250342508407,3.1579180351447283e-09,5.118739265769629e-09,7.2308484317885534e-09,1.270577897608694e-08,9.112525247293828e-10
13.112467306015693,3.074030549567327e-09,5.003943896250801e-09,7.389934879403775e-09,1.2689890942457224e-08,9.026803489750429e-10
13.122431186947315,3.0441581640347104e-09,4.96816882786443e-09,7.411698366679296e-09,1.2637088332939739e-08,8.936170921614408e-10
13.132395067878939,3.0736284430937807e-09,5.0805625120582895e-09,7.3198772926755805e-09,1.2699496562580397e-08,9.109787743373865e-10
13.142358948810562,3.1008760677020987e-09,5.177042059447685e-09,7.37356045731101e-09,1.2622212694332682e-08,9.069876171018747e-10
13.152322829742184,3.1290233283157235e-09,5.1589980408746745e-09,7.313108802579219e-09,1.2618198791881133e-08,9.120085226783626e-10
13.162286710673808,3.111218897384527e-09,5.114323615895501e-09,7.34816508020718e-09,1.265110196787383e-08,9.048365540486099e-10
13.17225059160543,2.9771015974370215e-09,5.075979990675162e-09,7.310448182979796e-09,1.266973117888235e-08,9.029435538733905e-10
13.182214472537053,2.9370467789552325e-09,5.17070361587923e-09,7.308820530119782e-09,1.2617267597119998e-08,9.038046361295041e-10
13.192178353468677,3.0130579902470117e-09,5.134530727910463e-09,7.2896374027958825e-09,1.257609464950982e-08,9.069759207888775e-10
13.202142234400299,3.0140245319960766e-09,5.085908084583452e-09,7.279142694307673e-09,1.2524907637941744e-08,9.035120627066296e-10
13.212106115331922,3.016318679242342e-09,4.986474858115564e-09,7.241328595223853e-09,1.2529854032290046e-08,8.91125210141997e-10
13.222069996263544,3.0241565222228777e-09,5.008602614378359e-09,7.297196569954246e-09,1.255241276747584e-08,8.91296241465781e-10
13.232033877195168,3.0091966797729422e-09,4.893804288258679e-09,7.296858529063217e-09,1.258174460891885e-08,9.005734418885676e-10
13.24199775812679,3.0907995849233305e-09,4.903784047783379e-09,7.233114857794508e-09,1.2460080241590125e-08,8.962852547475806e-10
13.251961639058413,2.955613099785661e-09,4.987673475927369e-09,7.246805527139716e-09,1.2445941158207251e-08,8.894274416397154e-10
13.261925519990037,2.9703115018947663e-09,5.070569160493018e-09,7.137699852867807e-09,1.2497300483191757e-08,8.895371185070788e-10
13.271889400921658,2.9823601925605986e-09,4.999891701781862e-09,7.2448168158997605e-09,1.2432141987548585e-08,8.929347650497423e-10
13.281853281853282,2.923113187538837e-09,4.9087745913826644e-09,7.214157325212998e-09,1.2452969674751807e-08,9.006846853968911e-10
13.291817162784904,3.047642185599207e-09,4.988685429865675e-09,7.197441463554932e-09,1.2425614964640555e-08,8.880085162192849e-10
13.301781043716527,2.9778461869706154e-09,4.945471078686051e-09,7.160756627560894e-09,1.2354066164078751e-08,8.882184394726276e-10
13.311744924648151,2.8847448763231908e-09,4.8511417927991235e-09,7.168108582501366e-09,1.2399038413391458e-08,8.870019565469311e-10
13.321708805579773,2.973934500185099e-09,4.8907258652539864e-09,7.16195814434841e-09,1.2345330290077605e-08,8.831346642522633e-10
13.331672686511396,2.8574499219336624e-09,4.9060798708889236e-09,7.124928988210186e-09,1.237311783877767e-08,8.803466916673623e-10
13.341636567443018,3.0049357912276107e-09,4.944834433792172e-09,7.125444500373237e-09,1.2322680440491124e-08,8.791778426122849e-10
13.351600448374642,2.9234517195349914e-09,4.932838725542017e-09,7.155013286383431e-09,1.2318651742689235e-08,8.795370773212728e-10
13.361564329306265,2.973868163399082e-09,4.895584023173466e-09,7.122896247958663e-09,1.2348436868858421e-08,8.790121386575569e-10
13.371528210237887,2.9364091693686594e-09,4.906866048439052e-09,7.142359101821325e-09,1.2345085640218224e-08,8.802031859349278e-10
13.38149209116951,2.8881179996092047e-09,4.976292479351697e-09,7.064724836853673e-09,1.2318816278127712e-08,8.823848127670328e-10
13.391455972101133,2.9099808615484912e-09,4.934684418880252e-09,7.0707680350788584e-09,1.2282639498317019e-08,8.794525348468689e-10
13.401419853032756,2.8785433484400984e-09,4.873731044902432e-09,7.121131780026452e-09,1.2247488223258721e-08,8.767532504823424e-10
13.41138373396438,2.9201983938014185e-09,5.010626513405304e-09,7.145308481685335e-09,1.2234107306290082e-08,8.757332336037393e-10
13.421347614896002,2.866297590333854e-09,4.879745753833703e-09,7.036127196424044e-09,1.2266284032156813e-08,8.726746074737742e-10
13.431311495827625,2.888761119305374e-09,4.88001276307716e-09,7.071414072565134e-09,1.2262447991881467e-08,8.769137785382864e-10
13.441275376759247,2.9323706373063e-09,4.884066393559147e-09,7.04930399245909e-09,1.2176789256912122e-08,8.776271679111441e-10
13.45123925769087,2.854106777527829e-09,4.896570580198151e-09,7.043290867603828e-09,1.2156053574773857e-08,8.649990375083226e-10
13.461203138622494,2.896566028734111e-09,4.952548959199529e-09,7.00421662497628e-09,1.218380810511067e-08,8.633198279937575e-10
13.471167019554116,2.8753785021408e-09,4.871478246171081e-09,7.029619634082581e-09,1.2211459030751695e-08,8.656208810526264e-10
13.48113090048574,2.897138622001253e-09,4.938113754285879e-09,6.99632548615435e-09,1.2140980014504663e-08,8.722395493462952e-10
13.491094781417361,2.8970362528046777e-09,4.890242921919473e-09,7.023485282580999e-09,1.2165187321793774e-08,8.721119187779598e-10
13.501058662348985,2.8266137318733266e-09,4.892320971812841e-09,7.005514016247063e-09,1.2075907999241368e-08,8.715768002345531e-10
13.511022543280607,2.882396593878667e-09,4.898242094246783e-09,7.002574578344409e-09,1.212703993319809e-08,8.629964322318422e-10
13.52098642421223,2.857373537574071e-09,4.898410041709701e-09,6.96333503994709e-09,1.2103363901158825e-08,8.589544245845302e-10
13.530950305143854,2.9046091457082645e-09,4.833739368331701e-09,6.964937363118708e-09,1.209026539775672e-08,8.613189540480668e-10
13.540914186075476,2.805399465146192e-09,4.830518824395988e-09,6.952840452792988e-09,1.2036983130324776e-08,8.59818861550596e-10
13.5508780670071,2.8505408168403813e-09,4.7849749266248575e-09,6.951909337370172e-09,1.2031899103647133e-08,8.534448479836461e-10
13.560841947938721,2.840811679999328e-09,4.875964365749737e-09,6.928606766760554e-09,1.2059917383547161e-08,8.474357735726476e-10
13.570805828870345,2.835035333175404e-09,4.819397921713778e-09,6.9840164161118365e-09,1.203091013702944e-08,8.537566893223671e-10
13.580769709801968,2.816920807804993e-09,4.7734223381689935e-09,6.929274569704171e-09,1.1999762005382986e-08,8.622564307622965e-10
13.59073359073359,2.8351438820239585e-09,4.864099150418853e-09,6.927299249211063e-09,1.1984636584778017e-08,8.574441627837593e-10
13.600697471665214,2.7985327106722614e-09,4.766819530295513e-09,6.9226140806419e-09,1.1968913420090943e-08,8.515634865295599e-10
13.610661352596836,2.7824359995668106e-09,4.778037939847276e-09,6.922025623677277e-09,1.1965385355031053e-08,8.525315441994322e-10
13.62062523352846,2.809528399184397e-09,4.718535560923324e-09,6.8692294518913515e-09,1.1972548559825576e-08,8.488417276138248e-10
13.630589114460083,2.7787235442124336e-09,4.784515845239688e-09,6.895949695586578e-09,1.191824234505751e-08,8.468650392105079e-10
13.640552995391705,2.7970986762391436e-09,4.843427945960359e-09,6.866651897551535e-09,1.191963755099116e-08,8.467731527037126e-10
13.650516876323328,2.784771151297743e-09,4.767327215491745e-09,6.8796681814577196e-09,1.1871490855621479e-08,8.44267977332926e-10
13.66048075725495,2.781847423756998e-09,4.731219850438965e-09,6.830723555289555e-09,1.1875798834159671e-08,8.458674410557679e-10
13.670444638186574,2.8037647346904197e-09,4.724933376498627e-09,6.842622708413002e-09,1.1918182920791891e-08,8.378958231637809e-10
13.680408519118197,2.817749447107259e-09,4.8030180307702685e-09,6.839074300733329e-09,1.1840740613363457e-08,8.427066605280299e-10
13.690372400049819,2.8086890778205633e-09,4.771667012876002e-09,6.828823302167138e-09,1.1839018955744034e-08,8.473607556058811e-10
13.700336280981443,2.755184996206659e-09,4.71510087313846e-09,6.819543520970361e-09,1.1824910319196377e-08,8.473696204241968e-10
13.710300161913064,2.8054466298395126e-09,4.716109968001403e-09,6.818937690554745e-09,1.1822037420094646e-08,8.395322068120862e-10
13.720264042844688,2.7297409871876113e-09,4.71744796685739e-09,6.8024671309177815e-09,1.1825205741455754e-08,8.404904424255337e-10
13.73022792377631,2.810961030866228e-09,4.736969155471817e-09,6.795837734509194e-09,1.178786975484625e-08,8.450039126427196e-10
13.740191804707933,2.7828331799591225e-09,4.731934343532647e-09,6.781403048911313e-09,1.1758612716165273e-08,8.456235688093012e-10
13.750155685639557,2.8253931662258943e-09,4.6926818158810444e-09,6.77628891463014e-09,1.1743663552461647e-08,8.442486541979502e-10
13.760119566571179,2.770303333865093e-09,4.709776378011154e-09,6.779002603235762e-09,1.1733025912908177e-08,8.390796443633122e-10
13.770083447502802,2.7603650735098512e-09,4.6651544798452335e-09,6.792246478196675e-09,1.1705125352445181e-08,8.339834778719127e-10
13.780047328434424,2.799915903975493e-09,4.712214699262673e-09,6.765664801887694e-09,1.1683080241976086e-08,8.403427314989541e-10
13.790011209366048,2.799730601829187e-09,4.665979978387172e-09,6.75297138041081e-09,1.1669792900275724e-08,8.397478750019237e-10
13.799975090297671,2.7798080733612356e-09,4.660390790430443e-09,6.753088904934512e-09,1.1661238256405604e-08,8.366102745370108e-10
13.809938971229293,2.8274839547793977e-09,4.650198204232528e-09,6.739136881097917e-09,1.169745099708184e-08,8.335279253454216e-10
13.819902852160917,2.7694129790423994e-09,4.61751486771475e-09,6.715402045593384e-09,1.1645805225923984e-08,8.328928824426129e-10
13.829866733092539,2.7491249582130722e-09,4.676674970739028e-09,6.718334966982621e-09,1.156667533767278e-08,8.379120258398139e-10
13.839830614024162,2.8149568710428567e-09,4.6405367867334734e-09,6.693864997628463e-09,1.1615992179875475e-08,8.324712816276092e-10
13.849794494955786,2.776939004834583e-09,4.671074840714197e-09,6.69012672567215e-09,1.1595992323319195e-08,8.305882220616711e-10
13.859758375887408,2.7549693309670463e-09,4.67390151242544e-09,6.6724652411361e-09,1.1580683874951187e-08,8.29458532588018e-10
13.869722256819031,2.7405695229892613e-09,4.623818125629978e-09,6.669797339207128e-09,1.155513519427281e-08,8.235118131367743e-10
13.879686137750653,2.758622111906821e-09,4.632967443512973e-09,6.683430981653679e-09,1.1543824889053184e-08,8.224158834211714e-10
13.889650018682277,2.748189044558698e-09,4.62743168157728e-09,6.654479881248363e-09,1.1512656627878293e-08,8.22913220322449e-10
13.8996138996139,2.7541519799084292e-09,4.58034625603334e-09,6.643576834648278e-09,1.1544799285444489e-08,8.230602091745345e-10
13.909577780545522,2.728886042653784e-09,4.6017873823807e-09,6.635349298564134e-09,1.151976691287595e-08,8.266366964049799e-10
13.919541661477146,2.788948866565465e-09,4.592534555578891e-09,6.6334579261890785e-09,1.1508100263180957e-08,8.295132397316591e-10
13.929505542408767,2.7377523936709805e-09,4.56772901756467e-09,6.642632867100084e-09,1.1499752924502272e-08,8.253063446632234e-10
13.939469423340391,2.7320649937450067e-09,4.5524633452992935e-09,6.623891889990908e-09,1.1454024740150137e-08,8.231796340796781e-10
13.949433304272015,2.7636192603192686e-09,4.555110024572774e-09,6.599999917272698e-09,1.1443634359740806e-08,8.239043930593046e-10
13.959397185203636,2.7138841525126337e-09,4.538028751871578e-09,6.614766695314137e-09,1.1415687409608564e-08,8.198611953543768e-10
13.96936106613526,2.7422505955934446e-09,4.507630033177196e-09,6.605202209075573e-09,1.1402632526758672e-08,8.15720238613368e-10
13.979324947066882,2.727140969076961e-09,4.535342242220273e-09,6.6144384981458164e-09,1.1396315483185168e-08,8.198909757853401e-10
13.989288827998505,2.7649480401873668e-09,4.520453803438728e-09,6.596305777788293e-09,1.1353120931991852e-08,8.183986138322721e-10
13.999252708930127,2.7338693327082467e-09,4.550288095847798e-09,6.59283960729588e-09,1.136452131547217e-08,8.177894061645024e-10
14.009216589861751,2.7685007027644173e-09,4.538661021691217e-09,6.5669510965036245e-09,1.1397980803772585e-08,8.162267056517796e-10
14.019180470793374,2.77516685470348e-09,4.5310327362263185e-09,6.554174111175219e-09,1.1333207414046832e-08,8.147513143112211e-10
14.029144351724996,2.7213142400946487e-09,4.583676060485647e-09,6.537327597142633e-09,1.1244907340988455e-08,8.138667515078018e-10
14.03910823265662,2.753932314429439e-09,4.507005224389443e-09,6.5208742120225314e-09,1.1300269984595712e-08,8.133027961216335e-10
14.049072113588242,2.7398319733118665e-09,4.508111657800338e-09,6.531099727224839e-09,1.1315967964263448e-08,8.082570434350471e-10
14.059035994519865,2.6869695617704643e-09,4.494592121069044e-09,6.530556755830482e-09,1.129887420005246e-08,8.082369463171126e-10
14.068999875451489,2.736192945803752e-09,4.510710340029208e-09,6.500284444294431e-09,1.1241417364663324e-08,8.092464954520865e-10
14.07896375638311,2.678246344778975e-09,4.487424344297287e-09,6.533321904480428e-09,1.1273084887472308e-08,8.125005665510654e-10
14.088927637314734,2.7350261256498217e-09,4.458006938473858e-09,6.513638828089385e-09,1.1238916822288946e-08,8.093553639837236e-10
14.098891518246356,2.6930812937417305e-09,4.4754172310362965e-09,6.497926414833927e-09,1.1261564794636135e-08,8.062817115883519e-10
14.10885539917798,2.7271810747438764e-09,4.4516847843882195e-09,6.467900194930364e-09,1.123642100724838e-08,8.075079232521612e-10
14.118819280109603,2.6906899934688072e-09,4.512627775133307e-09,6.4771252299237674e-09,1.1208372527848446e-08,8.115994460912571e-10
14.128783161041225,2.6682110390323603e-09,4.413307470713882e-09,6.485876395530398e-09,1.121583051428017e-08,8.061926587909975e-10
14.138747041972849,2.6887519263763574e-09,4.430676300713186e-09,6.4746916470826335e-09,1.1198090362632747e-08,8.052507662195111e-10
14.14871092290447,2.709341385437551e-09,4.447938627121913e-09,6.466074031275286e-09,1.1182473335958384e-08,8.001257935805411e-10
14.158674803836094,2.6845657134879606e-09,4.423142936997621e-09,6.470894131361192e-09,1.1138043304514774e-08,8.056896575520853e-10
14.168638684767718,2.6826420702049035e-09,4.425244047575511e-09,6.441750115186454e-09,1.1142393671963948e-08,8.02924090374144e-10
14.17860256569934,2.675477014490546e-09,4.4250371609079e-09,6.451032710454745e-09,1.1162824300751167e-08,8.031452145337084e-10
14.188566446630963,2.6689578789052677e-09,4.43385711260431e-09,6.446835846892458e-09,1.1106910107371992e-08,8.038816647303784e-10
14.198530327562585,2.6674650654288583e-09,4.460452197500977e-09,6.445194273579215e-09,1.1095576927119518e-08,8.019858598043385e-10
14.208494208494209,2.664039819411815e-09,4.444469708606796e-09,6.416051651478465e-09,1.1094999102513609e-08,7.968371447956509e-10
14.21845808942583,2.6644272102539406e-09,4.451603750470202e-09,6.407221272372682e-09,1.1065182670693337e-08,7.952019262982174e-10
14.228421970357454,2.6436629172613313e-09,4.481758993471792e-09,6.3866331939137516e-09,1.101499910818207e-08,7.938728464210757e-10
14.238385851289078,2.6503122175544133e-09,4.402966266204554e-09,6.382494957438113e-09,1.1032625273395074e-08,7.946131563444574e-10
14.2483497322207,2.6562989579683873e-09,4.419891198708992e-09,6.399405768608252e-09,1.1064220947770302e-08,7.882783082018176e-10
14.258313613152323,2.609888897792538e-09,4.39489907115004e-09,6.4053055925220705e-09,1.1038635287522363e-08,7.942690989464066e-10
14.268277494083945,2.6513804181533915e-09,4.402410185268471e-09,6.365918333286782e-09,1.09946851007344e-08,7.918932071212317e-10
14.278241375015568,2.6540866636085323e-09,4.406113836998361e-09,6.379373099522105e-09,1.1014899601174865e-08,7.903899822668383e-10
14.288205255947192,2.652444930494503e-09,4.397971452001417e-09,6.363153396009878e-09,1.1026039520981636e-08,7.888575014942967e-10
14.298169136878814,2.6099267638964334e-09,4.406201333759347e-09,6.3593895259066385e-09,1.1006046022632253e-08,7.880723566592871e-10
14.308133017810437,2.640792526160642e-09,4.393371170288482e-09,6.3367194647799456e-09,1.099783672878379e-08,7.838971265909272e-10
14.31809689874206,2.628129992457996e-09,4.4198752829039105e-09,6.342220513720285e-09,1.095925303552661e-08,7.861908081108247e-10
14.328060779673683,2.620803944457357e-09,4.367048920566826e-09,6.340770919194471e-09,1.097261568918429e-08,7.864735548877484e-10
14.338024660605306,2.614635961686656e-09,4.3656644806252395e-09,6.326049909556877e-09,1.0964844102001702e-08,7.898904807027812e-10
14.347988541536928,2.6250998804421026e-09,4.3672608268749e-09,6.335195300058292e-09,1.0952610791523499e-08,7.817525005498893e-10
14.357952422468552,2.604939334913102e-09,4.3346101828730826e-09,6.3125976277145276e-09,1.092725200524036e-08,7.857556080025237e-10
14.367916303400174,2.6134638969003567e-09,4.367786269315862e-09,6.290259032300473e-09,1.0912996003131696e-08,7.834326938467017e-10
14.377880184331797,2.593661909525491e-09,4.365343725092478e-09,6.300854402980348e-09,1.0939051514402397e-08,7.843444843484087e-10
14.38784406526342,2.602068852227661e-09,4.3673661439638956e-09,6.294506734034273e-09,1.091080206988088e-08,7.848933714231881e-10
14.397807946195043,2.616908966734988e-09,4.3613401590221055e-09,6.292596508655231e-09,1.0882402777860546e-08,7.823007620990469e-10
14.407771827126666,2.572868922524614e-09,4.353278252941154e-09,6.2880506069883306e-09,1.0835233416974268e-08,7.826115654943342e-10
14.417735708058288,2.5955208080987608e-09,4.3922697090306654e-09,6.27059650711582e-09,1.0828989951494705e-08,7.801893176145625e-10
14.427699588989912,2.531366092885546e-09,4.3791373472351205e-09,6.2515649315543684e-09,1.083747899405659e-08,7.738087505275038e-10
14.437663469921535,2.585860749741913e-09,4.329637021495165e-09,6.260627670406078e-09,1.0824030036529452e-08,7.776349908311875e-10
14.447627350853157,2.5615507743266265e-09,4.323263516922342e-09,6.268083060075654e-09,1.0826204351599814e-08,7.687360451128342e-10
14.45759123178478,2.5537190935747566e-09,4.3224706359567455e-09,6.279599596803311e-09,1.0812086363201746e-08,7.737681881738978e-10
14.467555112716402,2.5353314636928325e-09,4.322799949467194e-09,6.2453937240585155e-09,1.0792276119599995e-08,7.742346461992337e-10
14.477518993648026,2.5534933514142587e-09,4.351815707965364e-09,6.2397414275013394e-09,1.0792418643071054e-08,7.71401445969585e-10
14.487482874579648,2.5672165081207066e-09,4.3336048709814155e-09,6.2275946355128185e-09,1.0821901664261591e-08,7.680604236685824e-10
14.497446755511271,2.5496284172800606e-09,4.337060238086284e-09,6.228551012142561e-09,1.0771800767970334e-08,7.693891840478005e-10
14.507410636442895,2.5416516379090604e-09,4.329737066300933e-09,6.2314782300048666e-09,1.078384103360475e-08,7.653763527001913e-10
14.517374517374517,2.559712842479333e-09,4.341657100079661e-09,6.224516931795173e-09,1.074161815518468e-08,7.66987826449015e-10
14.52733839830614,2.532373057980566e-09,4.311005715249925e-09,6.2073897201029364e-09,1.0749229939418402e-08,7.638109891612289e-10
14.537302279237762,2.5169980351953804e-09,4.312190502773493e-09,6.1902787179917316e-09,1.0753111661009923e-08,7.713163344819433e-10
14.547266160169386,2.539379250564567e-09,4.277873874738715e-09,6.20446437483268e-09,1.0723216304883025e-08,7.636839137885737e-10
14.55723004110101,2.500387589684536e-09,4.260580068986816e-09,6.189441191872104e-09,1.07266711291298e-08,7.656781967257376e-10
14.567193922032631,2.537582909021597e-09,4.291785395564896e-09,6.1665108617875805e-09,1.0700926246952676e-08,7.645604462999839e-10
14.577157802964255,2.5448513018146427e-09,4.298762397504843e-09,6.166641576339881e-09,1.0712495007483812e-08,7.640178315708973e-10
14.587121683895877,2.513295008437892e-09,4.2731247085192536e-09,6.1423309501254925e-09,1.0700407920236887e-08,7.653747251294754e-10
14.5970855648275,2.52254347639319e-09,4.285828735309247e-09,6.156597954993065e-09,1.0666159088207927e-08,7.627493460182893e-10
14.607049445759124,2.489981067892889e-09,4.2669701348172345e-09,6.154573744642343e-09,1.0613869369326571e-08,7.624695456672785e-10
14.617013326690746,2.524238696099288e-09,4.2999454026997475e-09,6.147668578058897e-09,1.0617653469051778e-08,7.620197753405045e-10
14.62697720762237,2.476487386913839e-09,4.270823972723483e-09,6.127788886563582e-09,1.0654577272588685e-08,7.566824594077774e-10
14.636941088553991,2.4990245430738816e-09,4.252160721186429e-09,6.141386460981576e-09,1.062774025581979e-08,7.601229664334116e-10
14.646904969485615,2.493723966573411e-09,4.2453332022533075e-09,6.126695363240045e-09,1.0599440630499606e-08,7.545578811030741e-10
14.656868850417238,2.4802926036356324e-09,4.253762361135899e-09,6.149949034745597e-09,1.0580876790183025e-08,7.56511725615552e-10
14.66683273134886,2.4773371468379164e-09,4.239726747653575e-09,6.137200681102836e-09,1.057017842522914e-08,7.577498245259719e-10
14.676796612280484,2.4951862426355117e-09,4.244136377061016e-09,6.110424352123265e-09,1.0590666985869957e-08,7.55948501839619e-10
14.686760493212105,2.5106787089595926e-09,4.243599235623408e-09,6.099190115524163e-09,1.0587030036423008e-08,7.52390384281972e-10
14.696724374143729,2.4949502910543755e-09,4.247737836333703e-09,6.1021583961956415e-09,1.0546517502569205e-08,7.527738861048787e-10
14.70668825507535,2.475795631137063e-09,4.227546752884603e-09,6.116338401205835e-09,1.0556948787076044e-08,7.490621511815321e-10
14.716652136006974,2.495588451546767e-09,4.232547994730296e-09,6.100729406418242e-09,1.051903924423319e-08,7.505757446490921e-10
14.726616016938598,2.4982238580714994e-09,4.231465471074425e-09,6.088405605839806e-09,1.0518479562018711e-08,7.485389094081163e-10
14.73657989787022,2.5004940816630238e-09,4.2319426009580226e-09,6.065273821931853e-09,1.0522750945991395e-08,7.521200336621669e-10
14.746543778801843,2.4713489891872545e-09,4.185646280623563e-09,6.069263165662528e-09,1.0501059640392629e-08,7.51420922794655e-10
14.756507659733465,2.4421536399000703e-09,4.198684067262056e-09,6.051095816078661e-09,1.050343518861843e-08,7.513127670882233e-10
14.766471540665089,2.4753733695185546e-09,4.193813324962805e-09,6.050880328767344e-09,1.0487418964412622e-08,7.49912069795684e-10
14.776435421596712,2.4912877868151225e-09,4.202394599638196e-09,6.060640777591942e-09,1.046861586118179e-08,7.483945324026766e-10
14.786399302528334,2.488907956562937e-09,4.163976733032514e-09,6.019193182917838e-09,1.047883151322502e-08,7.50180092916653e-10
14.796363183459958,2.4806017467603335e-09,4.2029117971824356e-09,6.035790459903879e-09,1.044240647983111e-08,7.478130321816048e-10
14.80632706439158,2.4586042689277133e-09,4.18596961342591e-09,6.021923299663985e-09,1.0420517275287653e-08,7.470644813539242e-10
14.816290945323203,2.4789443424491197e-09,4.17790048895423e-09,6.029263108637825e-09,1.0417498080015219e-08,7.468560447140541e-10
14.826254826254827,2.477585760475164e-09,4.171510755497054e-09,6.006129801392749e-09,1.0428755291941257e-08,7.432430385301969e-10
14.836218707186449,2.4605163420626724e-09,4.17059176607676e-09,6.026782557551866e-09,1.040611930459513e-08,7.448037464762268e-10
14.846182588118072,2.458734080672271e-09,4.161549090463981e-09,5.988855709647268e-09,1.0379313825058512e-08,7.430902172550514e-10
14.856146469049694,2.4678779247710642e-09,4.14800934048745e-09,6.01342086542319e-09,1.0352270295647654e-08,7.426752075113183e-10
14.866110349981318,2.464783785877244e-09,4.124083000512332e-09,6.008555134823362e-09,1.0335106747144329e-08,7.42167284462401e-10
14.876074230912941,2.46507865442441e-09,4.12159031692671e-09,5.978366809395043e-09,1.0365916976806153e-08,7.401963565500159e-10
14.886038111844563,2.4812253765585653e-09,4.1277213122436084e-09,5.977764787709896e-09,1.0336533634368193e-08,7.380944820732274e-10
14.896001992776187,2.4741232226562515e-09,4.136216769653541e-09,5.979872182251819e-09,1.0317622578827539e-08,7.368058165114216e-10
14.905965873707808,2.4615469076620775e-09,4.118350107375568e-09,5.970099539285813e-09,1.0305425882332078e-08,7.359549230581611e-10
14.915929754639432,2.455006173792912e-09,4.125628168317679e-09,5.975205986224852e-09,1.028398245023359e-08,7.374099237952104e-10
14.925893635571056,2.475537319305347e-09,4.121275574421757e-09,5.964872270185136e-09,1.0285109404347383e-08,7.368098486958088e-10
14.935857516502677,2.4733540502083734e-09,4.125225796063637e-09,5.955582405393093e-09,1.0287576077093431e-08,7.381362852752174e-10
14.945821397434301,2.4586088677709577e-09,4.089347602240057e-09,5.944020447272848e-09,1.0272151009815741e-08,7.394241082367731e-10
14.955785278365923,2.4418953282605547e-09,4.1243138215262374e-09,5.930793936717577e-09,1.026556457124261e-08,7.379599791826921e-10
14.965749159297546,2.4483278804344613e-09,4.1022029121483586e-09,5.9358884919043596e-09,1.0266627421879007e-08,7.358878132895628e-10
14.975713040229168,2.462769115734962e-09,4.088753912516506e-09,5.94791032637411e-09,1.0230903214748615e-08,7.331930116518775e-10
14.985676921160792,2.4779664070557087e-09,4.058686833342085e-09,5.913426576423578e-09,1.0236071415013677e-08,7.321220494440465e-10
14.995640802092415,2.463958464070959e-09,4.1103990738494814e-09,5.907686290175481e-09,1.0218541436209249e-08,7.343598577272077e-10
15.005604683024037,2.451643497481507e-09,4.092074599518408e-09,5.898647805098773e-09,1.0211463016413685e-08,7.320093966837803e-10
15.01556856395566,2.461537931649385e-09,4.060833098443072e-09,5.902275334406894e-09,1.0222020499417692e-08,7.328206532232438e-10
15.025532444887283,2.4662324746266918e-09,4.081434769614018e-09,5.884656111402611e-09,1.0187033120132348e-08,7.317262397512006e-10
15.035496325818906,2.459678662310648e-09,4.079095283223444e-09,5.913560104804383e-09,1.0179509822660797e-08,7.27881800848246e-10
15.04546020675053,2.4601833509475733e-09,4.058150949163613e-09,5.871971853877364e-09,1.0162353686610547e-08,7.318631783724607e-10
15.055424087682152,2.4605248154272373e-09,4.052827327001044e-09,5.878299659127011e-09,1.0145420305647356e-08,7.296958522126884e-10
15.065387968613775,2.471784554843214e-09,4.01305989751026e-09,5.890633987195687e-09,1.0125062948127841e-08,7.30302766970839e-10
15.075351849545397,2.4564634911209518e-09,4.015653025903728e-09,5.866101163986917e-09,1.014373296082838e-08,7.274961062176063e-10
15.08531573047702,2.4545664823047652e-09,4.0142739001376115e-09,5.8586816719730264e-09,1.0116714013872443e-08,7.259930255586284e-10
15.095279611408644,2.4449345594734766e-09,4.033838229605517e-09,5.857248616509684e-09,1.0104589988299482e-08,7.234326114718627e-10
15.105243492340266,2.436103345095909e-09,4.033423008410935e-09,5.837519789673297e-09,1.008680945309366e-08,7.244944126187112e-10
15.11520737327189,2.4274321538570237e-09,4.042562121754153e-09,5.844466737635075e-09,1.0079798276813211e-08,7.24163536459269e-10
15.125171254203511,2.4478335445943483e-09,4.027517341421192e-09,5.84512083835864e-09,1.007932908365454e-08,7.229739592783971e-10
15.135135135135135,2.4304952026751575e-09,4.0252241468545e-09,5.844155034004818e-09,1.008216469109542e-08,7.235972781328933e-10
15.145099016066759,2.419545423312839e-09,4.0103594380691336e-09,5.82652327187887e-09,1.0074505714345433e-08,7.249782620481538e-10
15.15506289699838,2.4221902905864513e-09,4.042203994490988e-09,5.822606020222373e-09,1.0053795603281916e-08,7.226978214041229e-10
15.165026777930004,2.424957995725105e-09,4.019604874401121e-09,5.820271865703408e-09,1.0058062220636426e-08,7.215666317948873e-10
15.174990658861626,2.4238127802909386e-09,3.990562008599591e-09,5.82760828960299e-09,1.001801423153112e-08,7.203077495079137e-10
15.18495453979325,2.4260854330860735e-09,3.9846337096689874e-09,5.8081881654757835e-09,1.0030249375477317e-08,7.17580285121759e-10
15.194918420724871,2.420860741678466e-09,4.0170479118853645e-09,5.782719424135042e-09,1.0017453773589879e-08,7.190551884916044e-10
15.204882301656495,2.4123482419475263e-09,4.010207883487715e-09,5.785467233965235e-09,1.0009439760340301e-08,7.186398696036976e-10
15.214846182588118,2.409444255868308e-09,3.9828777517195215e-09,5.778649362087649e-09,1.0035842522032827e-08,7.192648308024402e-10
15.22481006351974,2.4095462997170044e-09,3.9931426368448295e-09,5.760327601394737e-09,9.988129949958466e-09,7.17670932015809e-10
15.234773944451364,2.4079929592736693e-09,3.9989112103804605e-09,5.803136223017722e-09,9.974438857194834e-09,7.120252565238668e-10
15.244737825382986,2.408954379533368e-09,3.981107799246666e-09,5.76109527294048e-09,9.97636969387254e-09,7.152244852678992e-10
15.25470170631461,2.3986225702928226e-09,3.980209472097229e-09,5.7624078668349435e-09,9.959265507076851e-09,7.152885621014928e-10
15.264665587246233,2.4124040226447518e-09,3.936072558251598e-09,5.7785291519740984e-09,9.960354797040404e-09,7.162392870014156e-10
15.274629468177855,2.3942636232845654e-09,3.9574251134306844e-09,5.75032288340704e-09,9.952894285230946e-09,7.128771592332638e-10
15.284593349109478,2.391173903722116e-09,3.943256379673861e-09,5.755353191127815e-09,9.931989701566654e-09,7.116052460144193e-10
15.2945572300411,2.3756890921270163e-09,3.956835803085918e-09,5.74592465659319e-09,9.929425172444824e-09,7.101549684585662e-10
15.304521110972724,2.38455983707728e-09,3.970009210956574e-09,5.7209589255051205e-09,9.902606517301074e-09,7.103173002775602e-10
15.314484991904347,2.370191170028948e-09,3.976765584821665e-09,5.727475976962161e-09,9.900939545989888e-09,7.103079618225987e-10
15.32444887283597,2.368710997477938e-09,3.962549162980995e-09,5.7249468810033965e-09,9.902973367748014e-09,7.085669489671094e-10
15.334412753767593,2.370376450545769e-09,3.9626078412239615e-09,5.732725686769044e-09,9.915242455122832e-09,7.088050024503131e-10
15.344376634699215,2.3598968936544208e-09,3.947344794577841e-09,5.724004295755663e-09,9.90011293948858e-09,7.094161913440322e-10
15.354340515630838,2.370838957387843e-09,3.962728466923185e-09,5.7070402694514224e-09,9.87300304099043e-09,7.094909276256163e-10
15.364304396562462,2.35825332750072e-09,3.956481028132013e-09,5.70962992619513e-09,9.87828387342945e-09,7.079706966883839e-10
15.374268277494084,2.3507424724238664e-09,3.9375000959161015e-09,5.695924401557982e-09,9.85344474402557e-09,7.058119344290443e-10
15.384232158425707,2.3531630103956125e-09,3.939218101226474e-09,5.704544980649934e-09,9.847645551400933e-09,7.024469218843981e-10
15.394196039357329,2.354158257194286e-09,3.9476579937366895e-09,5.673292073746819e-09,9.852488301968362e-09,7.039418444710031e-10
15.404159920288953,2.3418027563138005e-09,3.939985913767104e-09,5.6863060700932126e-09,9.835488330278913e-09,7.038732267702157e-10
15.414123801220576,2.3254844919622735e-09,3.9298720337665516e-09,5.673891063578721e-09,9.858930378134584e-09,7.0429133024718e-10
15.424087682152198,2.3214977335860194e-09,3.927433294919819e-09,5.665437737476678e-09,9.820996330558361e-09,7.026330444461741e-10
15.434051563083822,2.335120022157619e-09,3.942735813232156e-09,5.690275928054818e-09,9.80738354045656e-09,6.99524611338412e-10
15.444015444015443,2.3235054852169972e-09,3.922571781031545e-09,5.665043076315208e-09,9.810589644571052e-09,6.989592546140571e-10
15.453979324947067,2.319963361660442e-09,3.923104596386261e-09,5.661772856033076e-09,9.795408137006536e-09,6.99946676334062e-10
15.463943205878689,2.335544337417879e-09,3.893488974784675e-09,5.6758644797938525e-09,9.814109336283777e-09,6.99861027873473e-10
15.473907086810312,2.3088887764455634e-09,3.915603238358527e-09,5.649622858727734e-09,9.778872730283567e-09,6.979489417615459e-10
15.483870967741936,2.3090157246743537e-09,3.899516114022715e-09,5.643455771116944e-09,9.784827401413729e-09,6.96760347194126e-10
15.493834848673558,2.29730682352996e-09,3.909553302367292e-09,5.6463956004398335e-09,9.773687907411492e-09,6.960434638586263e-10
15.503798729605181,2.309941628873711e-09,3.920534365084081e-09,5.621048833800418e-09,9.745603905127733e-09,6.952562203375312e-10
15.513762610536803,2.3053491860295347e-09,3.912888280680734e-09,5.621286757822487e-09,9.749575645860081e-09,6.966706380807074e-10
15.523726491468427,2.2959602282672378e-09,3.913453311813321e-09,5.610657336186702e-09,9.746834328577581e-09,6.951404043149259e-10
15.53369037240005,2.2818435356308586e-09,3.924032935675422e-09,5.611845163783151e-09,9.758584101956522e-09,6.942067807582117e-10
15.543654253331672,2.277966358185585e-09,3.889670536815208e-09,5.6157004912203e-09,9.727400113776553e-09,6.94385470949096e-10
15.553618134263296,2.2974172108900164e-09,3.906529752523447e-09,5.599864436679522e-09,9.713434424972275e-09,6.961373428101714e-10
15.563582015194918,2.295648063465538e-09,3.891863645241381e-09,5.60048682040535e-09,9.706089878511413e-09,6.941005929181828e-10
15.573545896126541,2.276354891801678e-09,3.905375252482326e-09,5.583335149472252e-09,9.71084944591072e-09,6.919455048335185e-10
15.583509777058165,2.2785469615696015e-09,3.8995560527234096e-09,5.600202253849934e-09,9.687265901375009e-09,6.899157290494435e-10
15.593473657989787,2.2719091372171086e-09,3.88454447689485e-09,5.57114974040805e-09,9.683200447366768e-09,6.885456882065692e-10
15.60343753892141,2.2691142587766584e-09,3.880248427156726e-09,5.589678546000909e-09,9.667617925046362e-09,6.906791446161824e-10
15.613401419853032,2.260783125638434e-09,3.886720547496839e-09,5.5750897553832765e-09,9.686037596270122e-09,6.900485894608201e-10
15.623365300784656,2.253677487541984e-09,3.858075640220039e-09,5.564263584962954e-09,9.668138999709958e-09,6.877662111606187e-10
15.63332918171628,2.265279008018956e-09,3.875099048191321e-09,5.576922355278966e-09,9.647200577149519e-09,6.880442092580072e-10
15.643293062647901,2.26211994016458e-09,3.8629949889896955e-09,5.55782306196818e-09,9.642665555184274e-09,6.853540344854457e-10
15.653256943579525,2.2567807566156726e-09,3.865548927016191e-09,5.564193889801953e-09,9.632916216616627e-09,6.860004960870243e-10
15.663220824511146,2.2641191955837935e-09,3.83992151864052e-09,5.575461842595466e-09,9.648645539541719e-09,6.8667178815431e-10
15.67318470544277,2.2515821547526465e-09,3.8554324567771554e-09,5.555119481016349e-09,9.624048368492879e-09,6.846560569770073e-10
15.683148586374392,2.254137051087862e-09,3.852847228759605e-09,5.541802171329123e-09,9.612970812275455e-09,6.8285847958649e-10
15.693112467306015,2.2436202993583802e-09,3.848939557391641e-09,5.549077416924076e-09,9.60673464823367e-09,6.840110097534485e-10
15.703076348237639,2.2554008933032444e-09,3.861313184559092e-09,5.52644762516932e-09,9.58761528883122e-09,6.833837996536129e-10
15.71304022916926,2.2562939149353356e-09,3.837273999986215e-09,5.518961906978e-09,9.592052258852702e-09,6.829901151295677e-10
15.723004110100884,2.2496514395726936e-09,3.84744304490301e-09,5.508827613639907e-09,9.585092468043762e-09,6.826126872041722e-10
15.732967991032506,2.2463931857316534e-09,3.8656852938598005e-09,5.497677398763784e-09,9.575651259937703e-09,6.815167404530018e-10
15.74293187196413,2.2375833786437524e-09,3.828934757167008e-09,5.5143441929705475e-09,9.547551547050907e-09,6.80905246709279e-10
15.752895752895753,2.245801722048708e-09,3.8339911515679484e-09,5.5040624231915645e-09,9.544743980522527e-09,6.831462066038508e-10
15.762859633827375,2.2490735752658565e-09,3.819089936515612e-09,5.5005550984446345e-09,9.536751649805264e-09,6.814960088572175e-10
15.772823514758999,2.234795088363336e-09,3.841562948253704e-09,5.49045841380064e-09,9.556433502370842e-09,6.797897009963752e-10
15.78278739569062,2.2512997112815873e-09,3.8199260230491024e-09,5.5091338701835944e-09,9.511052660815465e-09,6.804821312673598e-10
15.792751276622244,2.241473943066483e-09,3.809052950425185e-09,5.487919663527933e-09,9.508207580088226e-09,6.782357162902642e-10
15.802715157553868,2.236921953064847e-09,3.8061388746217505e-09,5.496761730222155e-09,9.489060593368484e-09,6.78625747504623e-10
15.81267903848549,2.2309336357283346e-09,3.818897594207711e-09,5.485091680446342e-09,9.515300729525009e-09,6.787892632210135e-10
15.822642919417113,2.220419286442633e-09,3.7819439305718906e-09,5.473839488836839e-09,9.501638854942892e-09,6.758992546736349e-10
15.832606800348735,2.2394196853944066e-09,3.789603765189289e-09,5.475879170843765e-09,9.466852226623527e-09,6.772813649198682e-10
15.842570681280359,2.2385755412009863e-09,3.794578801012857e-09,5.464518897744712e-09,9.45827392201808e-09,6.743531718242903e-10
15.852534562211982,2.2392643717859224e-09,3.7903086221312176e-09,5.4633666314673824e-09,9.460020644823164e-09,6.748528472238829e-10
15.862498443143604,2.242810565897291e-09,3.761080046600958e-09,5.4831268265277245e-09,9.479658760311341e-09,6.758008654849864e-10
15.872462324075228,2.237503787499858e-09,3.7703675246977425e-09,5.464737886491078e-09,9.443406284605564e-09,6.733744810969456e-10
15.88242620500685,2.237864598111156e-09,3.765152815352185e-09,5.448143333502593e-09,9.429069679246547e-09,6.724646219823475e-10
15.892390085938473,2.2294418430641334e-09,3.777735832052406e-09,5.45353279247423e-09,9.429623205287234e-09,6.733657093446939e-10
15.902353966870097,2.2350227909896234e-09,3.79068987700741e-09,5.4244892640682676e-09,9.421827107867647e-09,6.715908998286671e-10
15.912317847801718,2.2484430686172427e-09,3.746006981874633e-09,5.425905156821489e-09,9.414901531232132e-09,6.707495523337892e-10
15.922281728733342,2.2309876463366194e-09,3.7613667120508684e-09,5.416353121219876e-09,9.404646496517697e-09,6.706804841073187e-10
15.932245609664964,2.2350799608799307e-09,3.772435057969461e-09,5.404753894664208e-09,9.376593342029988e-09,6.726829526741439e-10
15.942209490596587,2.2262368328360993e-09,3.737539947700518e-09,5.418684320577841e-09,9.378173284249224e-09,6.703448626195902e-10
15.95217337152821,2.2366789065005823e-09,3.7494952648399635e-09,5.420329322537771e-09,9.375556481240933e-09,6.726496568454028e-10
15.962137252459833,2.2397341624479124e-09,3.741607071642825e-09,5.4164940687916235e-09,9.367614989227746e-09,6.70500331905976e-10
15.972101133391456,2.2329770815497813e-09,3.751307069338758e-09,5.405321043120376e-09,9.382934307514259e-09,6.69886519211942e-10
15.982065014323078,2.2442677959494594e-09,3.730477617624343e-09,5.416634040033829e-09,9.329492304610827e-09,6.713124513669233e-10
15.992028895254702,2.239614316016977e-09,3.728171580152907e-09,5.399189665332932e-09,9.33763531874429e-09,6.694208983350207e-10
16.001992776186324,2.2338527193470247e-09,3.726595129694951e-09,5.405994886040095e-09,9.313641282696652e-09,6.686940081207649e-10
16.01195665711795,2.239715927638875e-09,3.735314591109652e-09,5.399418889273384e-09,9.336303562457524e-09,6.688715775692315e-10
16.02192053804957,2.2161472719325876e-09,3.7035738447429126e-09,5.3848243806820225e-09,9.321015407137192e-09,6.66209248190174e-10
16.031884418981193,2.232794992170678e-09,3.699708180838459e-09,5.387140829673704e-09,9.289351023170365e-09,6.669764354067796e-10
16.041848299912814,2.2391303010268864e-09,3.719037243974101e-09,5.3650584541041484e-09,9.281404046981723e-09,6.653982936610274e-10
16.05181218084444,2.241352443178579e-09,3.7171414554868246e-09,5.37003571632258e-09,9.293794910943634e-09,6.650701290825393e-10
16.06177606177606,2.2267191525528263e-09,3.6861620742796525e-09,5.3826441414085126e-09,9.335925759369326e-09,6.651894238904495e-10
16.071739942707683,2.2345298177418802e-09,3.6874770596045596e-09,5.375099431487839e-09,9.264019523291655e-09,6.643539638791591e-10
16.08170382363931,2.2320097973202694e-09,3.6818554145730767e-09,5.3621206343215755e-09,9.256385475536764e-09,6.624978974279866e-10
16.09166770457093,2.23074034969774e-09,3.682647808961493e-09,5.358602973501026e-09,9.267508871169794e-09,6.647181614675018e-10
16.101631585502552,2.2255858992731393e-09,3.7184896974797965e-09,5.33541169798737e-09,9.262763025459672e-09,6.618418996951419e-10
16.111595466434174,2.234185412170168e-09,3.6883240443596394e-09,5.334709629488955e-09,9.244169928898906e-09,6.597319928317519e-10
16.1215593473658,2.2126840820615726e-09,3.6887678769393746e-09,5.334419058583171e-09,9.218697218515297e-09,6.594588782992286e-10
16.13152322829742,2.2281883858076605e-09,3.6796676498477777e-09,5.326406499891167e-09,9.198621010747275e-09,6.640021833043824e-10
16.141487109229043,2.214363051151472e-09,3.6615243836756962e-09,5.33616790891095e-09,9.212072964279698e-09,6.606140494468717e-10
16.15145099016067,2.219529575287029e-09,3.676808796783173e-09,5.34028817587321e-09,9.21300794359035e-09,6.617948571125508e-10
16.16141487109229,2.2249385348309195e-09,3.66901967617901e-09,5.3241992364777105e-09,9.201344060296138e-09,6.611252306737822e-10
16.171378752023912,2.2212484474489703e-09,3.6667004503215056e-09,5.323883645255792e-09,9.216160820459076e-09,6.589495835392263e-10
16.181342632955538,2.2254504527817903e-09,3.656268043136202e-09,5.325122526637041e-09,9.173233410142798e-09,6.600147895372055e-10
16.19130651388716,2.233206697839506e-09,3.6605089643135138e-09,5.313785707520912e-09,9.183510924093329e-09,6.593637011231862e-10
16.20127039481878,2.213731242275097e-09,3.652840121501089e-09,5.305595083301612e-09,9.170541763621774e-09,6.58279025095667e-10
16.211234275750403,2.229067149457944e-09,3.6708286479520524e-09,5.298765577669058e-09,9.171177246890965e-09,6.583385479062084e-10
16.22119815668203,2.1953404654853258e-09,3.640321178639105e-09,5.299156535676293e-09,9.157502469833691e-09,6.548585219050405e-10
16.23116203761365,2.2080506983472413e-09,3.640812193850329e-09,5.3046945053324384e-09,9.153120798638186e-09,6.563704518640754e-10
16.241125918545272,2.2146729994206703e-09,3.65835293855935e-09,5.274787720173268e-09,9.140657493069185e-09,6.551508575932472e-10
16.251089799476897,2.2234049310538714e-09,3.658110305304061e-09,5.2752611590854125e-09,9.147381272197824e-09,6.557975613235376e-10
16.26105368040852,2.1973893154671093e-09,3.6542798709393984e-09,5.281579864977134e-09,9.194338184806747e-09,6.548053551855493e-10
16.27101756134014,2.2016381175901013e-09,3.6389756886216903e-09,5.282606098044086e-09,9.113092893371569e-09,6.534161197231182e-10
16.280981442271763,2.204600626121532e-09,3.6341645738530855e-09,5.274306672758412e-09,9.11278841197222e-09,6.515056689534717e-10
16.29094532320339,2.1979372650978117e-09,3.6118538842941055e-09,5.268474429370299e-09,9.123970345468042e-09,6.534249940666288e-10
16.30090920413501,2.1851296297804825e-09,3.6535211831392363e-09,5.258767123898578e-09,9.119422116025808e-09,6.526346850491443e-10
16.310873085066632,2.191283775955125e-09,3.642538062886134e-09,5.254596178832592e-09,9.091742197554285e-09,6.495630470133955e-10
16.320836965998257,2.17040926978624e-09,3.6438567524871084e-09,5.260880969578253e-09,9.066483074375655e-09,6.468999577135114e-10
16.33080084692988,2.1905615366632102e-09,3.6160621481679913e-09,5.268380525612172e-09,9.070173278141324e-09,6.526025284837092e-10
16.3407647278615,2.177715304381981e-09,3.6093185073218463e-09,5.254331237860382e-09,9.091620812989642e-09,6.504366449889765e-10
16.350728608793126,2.1781300590348594e-09,3.6217482833162233e-09,5.264418007414287e-09,9.078870897548144e-09,6.516413538399546e-10
16.360692489724748,2.1748215749145616e-09,3.6162697210504044e-09,5.239107728974198e-09,9.057963556067821e-09,6.496050869343702e-10
16.37065637065637,2.1772785089198327e-09,3.6121242994938935e-09,5.242097364489926e-09,9.068557765127855e-09,6.478390812586948e-10
16.38062025158799,2.177456569693077e-09,3.621559511640857e-09,5.232992481244467e-09,9.049213287910021e-09,6.466367912918823e-10
16.390584132519617,2.1813631418539756e-09,3.6259781137754955e-09,5.221993650753293e-09,9.056047035903608e-09,6.481546821435258e-10
16.40054801345124,2.159992683817732e-09,3.6046373367139855e-09,5.219040926922193e-09,9.053062144656523e-09,6.477044056319651e-10
16.41051189438286,2.1748021833473975e-09,3.6274931041884398e-09,5.205278667245447e-09,9.042082795789292e-09,6.468409286624573e-10
16.420475775314486,2.144384167823584e-09,3.6091073718179273e-09,5.2236235173948374e-09,9.021933807666613e-09,6.437142689951905e-10
16.430439656246108,2.1501625838359693e-09,3.600555617974565e-09,5.223077857517846e-09,9.040442798004669e-09,6.442981217518444e-10
16.44040353717773,2.161441074740505e-09,3.622260174410368e-09,5.198610738986485e-09,9.03626136815031e-09,6.44173555816916e-10
16.450367418109355,2.1733866685281946e-09,3.614297167619573e-09,5.210223689358677e-09,9.024389980516167e-09,6.452931278848112e-10
16.460331299040977,2.137261690858469e-09,3.632912004950682e-09,5.190095083681787e-09,9.043390194777746e-09,6.430705098429792e-10
16.4702951799726,2.1351454158876557e-09,3.6085473653786718e-09,5.1918545780208245e-09,9.000187880491835e-09,6.421672776203418e-10
16.48025906090422,2.14451575772231e-09,3.601377743984554e-09,5.196904456408091e-09,9.000678963628115e-09,6.421666631248328e-10
16.490222941835846,2.1375938785209942e-09,3.5808037517460714e-09,5.1878847407920375e-09,9.005679149554327e-09,6.419721477561404e-10
16.500186822767468,2.133060764724256e-09,3.6081721191350374e-09,5.189697085147825e-09,8.977943181445208e-09,6.412967269793463e-10
16.51015070369909,2.120708673037207e-09,3.619608086949675e-09,5.187703988279678e-09,8.963887299327779e-09,6.390659851313605e-10
16.520114584630715,2.120145305075157e-09,3.6054335082040876e-09,5.190824235899574e-09,8.950420367995961e-09,6.367755277210887e-10
16.530078465562337,2.126429665291685e-09,3.587959815811601e-09,5.192722091595852e-09,8.968390550464775e-09,6.388071194756043e-10
16.54004234649396,2.1250594341410608e-09,3.5801054716318117e-09,5.1744547729054616e-09,8.964854071503808e-09,6.395418168899689e-10
16.55000622742558,2.1190293696140278e-09,3.5845745417314484e-09,5.189361948756203e-09,8.956180738474143e-09,6.400504955936459e-10
16.559970108357206,2.1169683825549324e-09,3.5698866146646443e-09,5.155060328563319e-09,8.936900320651997e-09,6.378229965515887e-10
16.569933989288828,2.113252867899568e-09,3.5802970660408635e-09,5.162020516343751e-09,8.935454428193397e-09,6.361528989757957e-10
16.57989787022045,2.123209370844355e-09,3.5962204928501874e-09,5.150347671536804e-09,8.937911671570196e-09,6.330853330935627e-10
16.589861751152075,2.1143497201079957e-09,3.5909757569878777e-09,5.1468361853128975e-09,8.922392751795658e-09,6.354721491622253e-10
16.599825632083697,2.1028847948844102e-09,3.5682664217716975e-09,5.135302858967521e-09,8.942211496957886e-09,6.366744795501407e-10
16.60978951301532,2.1018811774411793e-09,3.584642379317203e-09,5.13733274570585e-09,8.921575125314907e-09,6.362725002220888e-10
16.619753393946944,2.0972652059593858e-09,3.578361830812658e-09,5.148063972078709e-09,8.91049092794339e-09,6.341996623383566e-10
16.629717274878566,2.088089943186269e-09,3.5725577601826475e-09,5.145556843148329e-09,8.920644647234031e-09,6.314546005254604e-10
16.639681155810187,2.1064795356673917e-09,3.583878701787341e-09,5.133915247868254e-09,8.914171324815097e-09,6.323066161625819e-10
16.64964503674181,2.0984402010738414e-09,3.579740480830446e-09,5.14230668939761e-09,8.89868938216641e-09,6.332482053784345e-10
16.659608917673435,2.0889240987566763e-09,3.5819813072427356e-09,5.110811027216366e-09,8.885963933968709e-09,6.329752417437716e-10
16.669572798605056,2.0794380146131396e-09,3.5685947612282735e-09,5.113237516947401e-09,8.892734971009252e-09,6.315947120702237e-10
16.679536679536678,2.098620453384536e-09,3.5654562193744806e-09,5.120128666623563e-09,8.887444785667913e-09,6.319332363181189e-10
16.689500560468304,2.0851466935992443e-09,3.5617230007324797e-09,5.10557171515295e-09,8.883582131511728e-09,6.314211135207046e-10
16.699464441399925,2.092266100217108e-09,3.576983954979075e-09,5.10877380347296e-09,8.851289366221754e-09,6.306435285856481e-10
16.709428322331547,2.086500862010829e-09,3.5648506911743588e-09,5.127277439592687e-09,8.848541865626275e-09,6.309268201174674e-10
16.719392203263173,2.080273821320245e-09,3.5579964639954063e-09,5.119665012393556e-09,8.859474894209919e-09,6.291819145856154e-10
16.729356084194794,2.083129643495223e-09,3.548895246279693e-09,5.1124194265517625e-09,8.869337878709916e-09,6.273407584289739e-10
16.739319965126416,2.0824790320347725e-09,3.5485689855521602e-09,5.094138776188382e-09,8.833794057330878e-09,6.29878108271878e-10
16.749283846058038,2.080337504618599e-09,3.547937985191861e-09,5.10615676825377e-09,8.835443385096912e-09,6.310687877743947e-10
16.759247726989663,2.073665965793955e-09,3.5177039040110823e-09,5.076034503254049e-09,8.818439604864897e-09,6.278509202890866e-10
16.769211607921285,2.0768817186978856e-09,3.534575158690721e-09,5.079309203327843e-09,8.804116953568979e-09,6.272606408629145e-10
16.779175488852907,2.087706835038756e-09,3.545166948888749e-09,5.067176454287154e-09,8.80896946004461e-09,6.23056601825176e-10
16.789139369784532,2.072055068470041e-09,3.5321019583149593e-09,5.07340753024057e-09,8.784014768147228e-09,6.253907611136686e-10
16.799103250716154,2.0738282239588728e-09,3.5136878973096317e-09,5.062281363980409e-09,8.799295248711922e-09,6.269589387859129e-10
16.809067131647776,2.0557011112310917e-09,3.5219434093214824e-09,5.084133095999543e-09,8.788106366019046e-09,6.2728086749873e-10
16.819031012579398,2.0748776918737804e-09,3.5196802806147147e-09,5.0717436673985225e-09,8.788056563229634e-09,6.26017586954823e-10
16.828994893511023,2.0645795324174077e-09,3.5197125767127114e-09,5.081163560567134e-09,8.769809586938807e-09,6.226948173054268e-10
16.838958774442645,2.079378592297518e-09,3.521344323163701e-09,5.072748011653062e-09,8.765245679851644e-09,6.225022070962967e-10
16.848922655374267,2.0645061747200142e-09,3.5232573076369314e-09,5.067647785197975e-09,8.760285190860022e-09,6.243105687402907e-10
16.858886536305892,2.0729281483061207e-09,3.5052150825329995e-09,5.0520052051709065e-09,8.738167654924262e-09,6.245941084021161e-10
16.868850417237514,2.063883112379871e-09,3.5061172410488117e-09,5.040056030527748e-09,8.76755895986246e-09,6.248877784729181e-10
16.878814298169136,2.0789218945753904e-09,3.513275570655398e-09,5.047955390404198e-09,8.74488857013562e-09,6.243926715415071e-10
16.88877817910076,2.0646855031915863e-09,3.5163176203897053e-09,5.035592193634077e-09,8.743280317281483e-09,6.230514920928284e-10
16.898742060032383,2.0688966746906265e-09,3.546769494222067e-09,5.022481220494389e-09,8.761715100646828e-09,6.232285806740288e-10
16.908705940964005,2.0918415045340414e-09,3.4932425407445287e-09,5.053039107444662e-09,8.721018242073242e-09,6.229520270830015e-10
16.918669821895627,2.0727619676007933e-09,3.493672457025725e-09,5.040594247468361e-09,8.742552722321784e-09,6.227260335845326e-10
16.928633702827252,2.0668619749486083e-09,3.4909178428539403e-09,5.040083859516045e-09,8.743596309777004e-09,6.205589938908626e-10
16.938597583758874,2.0665872588455042e-09,3.489300145881995e-09,5.032963389759778e-09,8.70139155415633e-09,6.203674726208071e-10
16.948561464690496,2.0787313289311013e-09,3.496626978219286e-09,5.016818156472684e-09,8.707046577779002e-09,6.234623848934081e-10
16.95852534562212,2.064279371730808e-09,3.4505060551055042e-09,5.006112975349746e-09,8.695790007104419e-09,6.20415380951039e-10
16.968489226553743,2.0754243337442396e-09,3.470134912483202e-09,5.009669013082704e-09,8.677014681372747e-09,6.197810758043442e-10
16.978453107485365,2.0830325370570437e-09,3.462673198202229e-09,5.000790854482579e-09,8.670664383942526e-09,6.182667187963766e-10
16.98841698841699,2.066319857154796e-09,3.455707428888088e-09,5.0082588705629505e-09,8.654441915337346e-09,6.187238666336934e-10
16.998380869348612,2.0663382415209975e-09,3.4482099878924126e-09,4.9988607886678614e-09,8.649810754740188e-09,6.196823496047446e-10
17.008344750280234,2.0497750394093076e-09,3.4559426937076648e-09,5.030420354675415e-09,8.651143131644784e-09,6.208048776964482e-10
17.018308631211855,2.073493735595338e-09,3.4433796310889663e-09,4.99747498226344e-09,8.64985908344071e-09,6.188679218686316e-10
17.02827251214348,2.074200741215426e-09,3.460405929643281e-09,5.0085523556222705e-09,8.628706566103141e-09,6.181853465183967e-10
17.038236393075103,2.067722090347387e-09,3.451493709382478e-09,5.009158020497977e-09,8.608966760961769e-09,6.124919656961113e-10
17.048200274006724,2.058452268509815e-09,3.454111441093454e-09,4.990858802164753e-09,8.620924614761763e-09,6.160993502193332e-10
17.05816415493835,2.0673469257754956e-09,3.447740398782274e-09,4.984568877587659e-09,8.624847107351583e-09,6.169347852417361e-10
17.06812803586997,2.0722272152016663e-09,3.4333923252477573e-09,4.975078802453292e-09,8.625291275899527e-09,6.184387116873465e-10
17.078091916801593,2.0737646337757327e-09,3.4461828662665095e-09,4.983232061910705e-09,8.615010127557578e-09,6.167663180227466e-10
17.088055797733215,2.0619926664157143e-09,3.4498200331812174e-09,4.977146100228751e-09,8.590701337082852e-09,6.176469407922193e-10
17.09801967866484,2.0561257775570865e-09,3.4902811406790944e-09,4.964797614615928e-09,8.696647605785002e-09,6.171414778963791e-10
17.107983559596462,2.0973617467727962e-09,3.42473118912556e-09,4.976393847090207e-09,8.59433309624597e-09,6.162054682869743e-10
17.117947440528084,2.0718217094711226e-09,3.4367147473524423e-09,4.964728957548413e-09,8.609247823841417e-09,6.149118733724928e-10
17.12791132145971,2.062327077057653e-09,3.4218530434452176e-09,4.974628245742674e-09,8.610558310379494e-09,6.159224894806181e-10
17.13787520239133,2.041683058833933e-09,3.3986382013638844e-09,4.967197963260246e-09,8.581861704952773e-09,6.116296536484761e-10
17.147839083322953,2.075174439843738e-09,3.4404749972562565e-09,4.9480655008796934e-09,8.580721738703023e-09,6.157127902907727e-10
17.15780296425458,2.0540412708120727e-09,3.396403350637204e-09,4.9387603642779465e-09,8.564831881468412e-09,6.126893205381749e-10
17.1677668451862,2.082223921738751e-09,3.410837977634117e-09,4.946083655256718e-09,8.566020504021979e-09,6.128307452993335e-10
17.177730726117822,2.067619390051246e-09,3.392788346229535e-09,4.9442726693875696e-09,8.54487567464455e-09,6.132771622270133e-10
17.187694607049444,2.0616053323736402e-09,3.3964656562354254e-09,4.943262337389195e-09,8.547682850030323e-09,6.110888423018221e-10
17.19765848798107,2.0487647394424628e-09,3.3967443089305473e-09,4.941107204575044e-09,8.516751653267586e-09,6.126492678979918e-10
17.20762236891269,2.0569670154211394e-09,3.4045107614366034e-09,4.965393029139733e-09,8.524912295002706e-09,6.139951158700938e-10
17.217586249844313,2.049372739358335e-09,3.3872927689562614e-09,4.923359626897074e-09,8.517371090745014e-09,6.101616968311358e-10
17.22755013077594,2.0632750777607323e-09,3.4068377602687044e-09,4.941861727374157e-09,8.524370439560094e-09,6.14194398685243e-10
17.23751401170756,2.032832483370075e-09,3.398855681423508e-09,4.932454705602274e-09,8.49082057323308e-09,6.053645020261682e-10
17.247477892639182,2.056099037548518e-09,3.391807548979674e-09,4.918790656133783e-09,8.498305345172594e-09,6.06944027542345e-10
17.257441773570804,2.0484533123806237e-09,3.435526330568002e-09,4.910241794308562e-09,8.539567597652955e-09,6.074048101953777e-10
17.26740565450243,2.0554743693317997e-09,3.388914569174274e-09,4.9191364289566995e-09,8.503703616970467e-09,6.108145007983528e-10
17.27736953543405,2.0482082161811952e-09,3.378861059116385e-09,4.921365234927583e-09,8.508280526712808e-09,6.084168004204739e-10
17.287333416365673,2.0459493455875764e-09,3.3908990046685814e-09,4.922853518554872e-09,8.472293428751586e-09,6.109018249566477e-10
17.2972972972973,2.028988389831921e-09,3.392771384041036e-09,4.927326389917636e-09,8.621135817095309e-09,6.118836523177696e-10
17.30726117822892,2.066621207457413e-09,3.3847250736056736e-09,4.912109353222855e-09,8.483252286204793e-09,6.083112081349813e-10
17.317225059160542,2.0488641106153026e-09,3.3920488687389034e-09,4.8988208149573384e-09,8.471533781696098e-09,6.056072047005259e-10
17.327188940092167,2.0365298629518656e-09,3.3763990891276098e-09,4.925052771001703e-09,8.484328517263487e-09,6.100112487080981e-10
17.33715282102379,2.0149850499722365e-09,3.345572587572171e-09,4.901869580309533e-09,8.489683613071813e-09,6.049050627150169e-10
17.34711670195541,2.0405289138919692e-09,3.3964754433076155e-09,4.894852358557715e-09,8.473074827714658e-09,6.078355523960675e-10
17.357080582887033,2.0239894133657063e-09,3.3658501506349215e-09,4.896140871899753e-09,8.448053260588888e-09,6.058480205433991e-10
17.367044463818658,2.048597185485143e-09,3.3744685900955153e-09,4.8823176293460394e-09,8.470018516149588e-09,6.0383313498832e-10
17.37700834475028,2.0243695667668497e-09,3.363390780972578e-09,4.897372006018737e-09,8.45314632592725e-09,6.077695948208482e-10
17.3869722256819,2.031263817354712e-09,3.364167483477867e-09,4.87849123850575e-09,8.465795205612363e-09,6.048799367397576e-10
17.396936106613527,2.0157911698632614e-09,3.369718130772696e-09,4.882979061830831e-09,8.42252999488054e-09,6.058797293428725e-10
17.40689998754515,2.0343962963216337e-09,3.376732008557225e-09,4.888487843657073e-09,8.431180335739719e-09,6.061887447761957e-10
17.41686386847677,2.0049528814701603e-09,3.3653209591288186e-09,4.864361089129701e-09,8.421859999681052e-09,6.009175806787165e-10
17.426827749408396,2.016242522302141e-09,3.380366064007893e-09,4.8636118324627975e-09,8.452292363668916e-09,6.076302055641112e-10
17.436791630340018,1.990868712117905e-09,3.3746626668998033e-09,4.860749069749846e-09,8.418277419532471e-09,5.995269412729902e-10
17.44675551127164,2.014378111835255e-09,3.352063792219732e-09,4.86263065566989e-09,8.3962581622655e-09,5.979029761054795e-10
17.45671939220326,2.0069362889832953e-09,3.424532003315628e-09,4.840785586979849e-09,8.440144088994825e-09,5.971915926537481e-10
17.466683273134887,1.9985886293414858e-09,3.3716750509336877e-09,4.866914903276829e-09,8.415459905384915e-09,6.018233949559771e-10
17.47664715406651,2.0045721290379956e-09,3.342780233714012e-09,4.863061222088422e-09,8.422432498772512e-09,5.99235466895752e-10
17.48661103499813,2.003834637425115e-09,3.3527933473256587e-09,4.870483514895254e-09,8.385335173087506e-09,6.033379564880978e-10
17.496574915929756,2.000011215219249e-09,3.289634656804424e-09,4.899001868306161e-09,8.484840310995055e-09,6.052815111758015e-10
17.506538796861378,1.98924478444649e-09,3.3593851677595686e-09,4.861585654481401e-09,8.390961862364965e-09,6.015032896791166e-10
17.516502677793,2.0097084801306502e-09,3.363061506527081e-09,4.8423534898866704e-09,8.376783535259852e-09,5.966133287258235e-10
17.52646655872462,1.987499225109337e-09,3.3603701290950404e-09,4.866603375033506e-09,8.376831596660022e-09,5.991786471102704e-10
17.536430439656247,1.9726149132977516e-09,3.3412855319325676e-09,4.831951758303352e-09,8.399665421807242e-09,5.979607365416445e-10
17.54639432058787,1.9765856598690707e-09,3.3619057634190362e-09,4.838708275211601e-09,8.39451544623009e-09,6.004074157087758e-10
17.55635820151949,1.979086653337176e-09,3.3600503648380513e-09,4.846961929287901e-09,8.358203311392209e-09,5.977011293476983e-10
17.566322082451116,1.987784675968769e-09,3.361779783682111e-09,4.8287075337612344e-09,8.38167937029255e-09,5.954356298923368e-10
17.576285963382738,1.979203340983853e-09,3.345700164027719e-09,4.842858550478948e-09,8.381655189019e-09,5.991466194196154e-10
17.58624984431436,1.9796536280005507e-09,3.3541927519049982e-09,4.822712037693822e-09,8.382680955955058e-09,5.985758793523667e-10
17.596213725245985,1.9687164701147196e-09,3.3587568518620397e-09,4.828805264956562e-09,8.355731020556796e-09,5.974675521787021e-10
17.606177606177607,1.9843816584765514e-09,3.3587790930123855e-09,4.817787942339867e-09,8.353996968945728e-09,5.983933787941067e-10
17.61614148710923,1.9579676164552285e-09,3.34738729729365e-09,4.822669225722635e-09,8.34225484272345e-09,5.947717327494796e-10
17.62610536804085,1.9654623217686883e-09,3.3676140140810494e-09,4.805306903594139e-09,8.374105451726006e-09,5.966784574354939e-10
17.636069248972476,1.954154996719264e-09,3.3560302078505322e-09,4.802827420137704e-09,8.349308066583779e-09,5.947118342913032e-10
17.646033129904097,1.9658702364571666e-09,3.3339800234005645e-09,4.813323737588351e-09,8.305106252991701e-09,5.914841860491645e-10
17.65599701083572,1.960590269095845e-09,3.3776434141834143e-09,4.792317382182085e-09,8.331210751255821e-09,5.901580231980987e-10
17.665960891767345,1.9483406103092873e-09,3.361553809703659e-09,4.817894885745741e-09,8.33954750371807e-09,5.92481668105299e-10
17.675924772698966,1.963541485980239e-09,3.309145804557432e-09,4.810463310415955e-09,8.335116000711695e-09,5.912876748747549e-10
17.685888653630588,1.959454202972808e-09,3.323507780044891e-09,4.8098673363308185e-09,8.318294303874453e-09,5.938491890499443e-10
17.695852534562214,1.9723619824992304e-09,3.214044676710723e-09,4.8507077039581306e-09,8.292489758890902e-09,5.970169240065989e-10
17.705816415493835,1.92773682623608e-09,3.325741382088627e-09,4.801657136451094e-09,8.304322559043695e-09,5.936534930774638e-10
17.715780296425457,1.9659056608281443e-09,3.330921500366327e-09,4.784249212392334e-09,8.301290193631134e-09,5.900375457197856e-10
17.72574417735708,1.9412815560527703e-09,3.3377213776525275e-09,4.810109201751361e-09,8.28696825223867e-09,5.894270178583877e-10
17.735708058288704,1.949592852342271e-09,3.3513666638050608e-09,4.765843936225799e-09,8.295915152727541e-09,5.927685035957481e-10
17.745671939220326,1.9331451300857374e-09,3.324869336029905e-09,4.781625968668948e-09,8.309547655713444e-09,5.943278072420943e-10
17.755635820151948,1.946437364703955e-09,3.3440657043949445e-09,4.800731103424835e-09,8.286593178097787e-09,5.921201056534892e-10
17.765599701083573,1.9431246050041623e-09,3.3379232316761046e-09,4.771721773724731e-09,8.28908020984479e-09,5.899419512564031e-10
17.775563582015195,1.948393464062512e-09,3.3140215070860396e-09,4.789884401397416e-09,8.288906436401574e-09,5.915172072626484e-10
17.785527462946817,1.9468498047639636e-09,3.3309274800903254e-09,4.7751800215897226e-09,8.283038770470512e-09,5.931223950899501e-10
17.79549134387844,1.9451144353664523e-09,3.326273607596448e-09,4.781411161132436e-09,8.27329214886759e-09,5.907065035099747e-10
17.805455224810064,1.9432239252825776e-09,3.3214706066494273e-09,4.761751498615251e-09,8.270973237868906e-09,5.917246972530353e-10
17.815419105741686,1.93771863630459e-09,3.29865116557278e-09,4.777219697330327e-09,8.269516240660518e-09,5.896326838697634e-10
17.825382986673308,1.942592603406334e-09,3.334847892032911e-09,4.761510816414811e-09,8.261804008232887e-09,5.883270261824379e-10
17.835346867604933,1.94599482128369e-09,3.3200873701852656e-09,4.75680453149921e-09,8.247323655558643e-09,5.903084372128577e-10
17.845310748536555,1.934854202016048e-09,3.314772817028311e-09,4.766861735229422e-09,8.209949783192849e-09,5.879012256212666e-10
17.855274629468177,1.941076632047357e-09,3.304706132097529e-09,4.754119124318453e-09,8.223799718231825e-09,5.851761592838733e-10
17.865238510399802,1.9295831241232874e-09,3.3129026951448345e-09,4.764928307229206e-09,8.249275139952354e-09,5.850134963445229e-10
17.875202391331424,1.9540226236663324e-09,3.2812681055387662e-09,4.752198408872418e-09,8.226652917898567e-09,5.853755709772834e-10
17.885166272263046,1.949741320804901e-09,3.2817555358962706e-09,4.7404559737674355e-09,8.23051185426455e-09,5.856684038308974e-10
17.895130153194668,1.964903396075428e-09,3.185572519233569e-09,4.779876499318596e-09,8.124478084054142e-09,5.879934562914653e-10
17.905094034126293,1.9172571984473936e-09,3.2776217205407217e-09,4.746184600751726e-09,8.211246703466994e-09,5.875307482846873e-10
17.915057915057915,1.949093452982672e-09,3.287690490299069e-09,4.73393017255205e-09,8.22021592911026e-09,5.860545660656527e-10
17.925021795989537,1.9296989417660934e-09,3.2940419854824407e-09,4.746406540849794e-09,8.195150893546188e-09,5.840513136674474e-10
17.934985676921162,1.9516387108945523e-09,3.3336624085783185e-09,4.711287137162135e-09,8.177121347485926e-09,5.877441006597885e-10
17.944949557852784,1.937396586409602e-09,3.2876797407203383e-09,4.72025794849741e-09,8.201529041452929e-09,5.886310133111404e-10
17.954913438784406,1.9367765021889516e-09,3.299975723622407e-09,4.739654127816235e-09,8.201216342860151e-09,5.874638663929755e-10
17.96487731971603,1.935408216545035e-09,3.2841818479801208e-09,4.719657234492434e-09,8.17567439277624e-09,5.849309951559573e-10
17.974841200647653,1.9501794930219724e-09,3.2491288173531313e-09,4.732606970026466e-09,8.171054931531071e-09,5.850415805251558e-10
17.984805081579275,1.9434943480880514e-09,3.2786683282064685e-09,4.738277816182369e-09,8.161091962225362e-09,5.875807146821639e-10
17.994768962510896,1.946654912220479e-09,3.272146548650266e-09,4.725477938392487e-09,8.178899747588749e-09,5.860588401113117e-10
18.004732843442522,1.9276783875345003e-09,3.263435711497842e-09,4.716022397537034e-09,8.171623539689674e-09,5.86520416749881e-10
18.014696724374144,1.9400345121693126e-09,3.2297251308751627e-09,4.73310547200892e-09,8.170702227488373e-09,5.867844489304026e-10
18.024660605305765,1.942062801817145e-09,3.271497964879381e-09,4.714023897317588e-09,8.136372345645107e-09,5.816400680693833e-10
18.03462448623739,1.9587257182421753e-09,3.2617100310264516e-09,4.716928414276155e-09,8.136017093045924e-09,5.85183744417231e-10
18.044588367169013,1.9346536506374945e-09,3.2696899277349057e-09,4.710038236744724e-09,8.116134633137723e-09,5.82879307949532e-10
18.054552248100634,1.9445591309604702e-09,3.243401140760233e-09,4.710137499828179e-09,8.129510688573656e-09,5.826817572735117e-10
18.064516129032256,1.9453963084465335e-09,3.248454964632822e-09,4.710626208034736e-09,8.139136296426948e-09,5.81350965033975e-10
18.07448000996388,1.9675121743670665e-09,3.2423283301645338e-09,4.692705418618252e-09,8.109475194318334e-09,5.815079149814576e-10
18.084443890895503,1.958169236774982e-09,3.2307762516398007e-09,4.684729419447519e-09,8.129194710172469e-09,5.80276166445796e-10
18.094407771827125,1.957034806141607e-09,3.1932358340957284e-09,4.705701533138146e-09,8.021318482201553e-09,5.805370010998282e-10
18.10437165275875,1.936262146225328e-09,3.2390526158646164e-09,4.69462672700681e-09,8.108552287868643e-09,5.825958635879523e-10
18.114335533690372,1.9439254687374554e-09,3.236082047553883e-09,4.680591135023647e-09,8.116436000905384e-09,5.81174539122229e-10
18.124299414621994,1.9316921233785534e-09,3.237999938222777e-09,4.692073332198212e-09,8.095689605927401e-09,5.806358312062475e-10
18.13426329555362,1.950519619931931e-09,3.2753860718263067e-09,4.6646580910196526e-09,8.080972832236591e-09,5.816708113738027e-10
18.14422717648524,1.9574636747906517e-09,3.2437368651176865e-09,4.664768479670657e-09,8.090604376529596e-09,5.830687201618468e-10
18.154191057416863,1.939362920439864e-09,3.239871817174309e-09,4.680263417115666e-09,8.09749534819806e-09,5.830431331480569e-10
18.164154938348485,1.9490581363764128e-09,3.2338178612365017e-09,4.673781172030064e-09,8.072166388747255e-09,5.816615335157764e-10
18.17411881928011,1.9529011123603036e-09,3.1890748064175744e-09,4.674004578967317e-09,8.05852328926472e-09,5.794977004639396e-10
18.184082700211732,1.947295946117865e-09,3.2214177164267733e-09,4.695865392087666e-09,8.0616483892774e-09,5.80665690782892e-10
18.194046581143354,1.946462218731941e-09,3.213222206971987e-09,4.671055137446648e-09,8.079220351566489e-09,5.804498036055873e-10
18.20401046207498,1.925822562930509e-09,3.2065950342391e-09,4.665898148162846e-09,8.071495934655752e-09,5.822888086797727e-10
18.2139743430066,1.942656890878533e-09,3.1829591129889802e-09,4.6784850615398715e-09,8.069042150323622e-09,5.819999380015482e-10
18.223938223938223,1.946682823920259e-09,3.208437643902182e-09,4.667030098070467e-09,8.033455158837558e-09,5.777716047537776e-10
18.233902104869845,1.9506155394837835e-09,3.206353899785895e-09,4.664605374473895e-09,8.03797688018901e-09,5.775222016437476e-10
18.24386598580147,1.9384824576927752e-09,3.221324571577351e-09,4.6594814542276334e-09,8.03461809764402e-09,5.784506892717663e-10
18.253829866733092,1.9336182328578085e-09,3.2147079989578837e-09,4.655268758691137e-09,8.050894870517248e-09,5.777931192781876e-10
18.263793747664714,1.945527798153042e-09,3.2026867666590764e-09,4.657613634249713e-09,8.030729342889664e-09,5.768585635612276e-10
18.27375762859634,1.9548821988660343e-09,3.2078053227403854e-09,4.647515825225712e-09,8.020567210912515e-09,5.754519401823719e-10
18.28372150952796,1.947885548614362e-09,3.195806201976268e-09,4.642921353771295e-09,8.037520195063553e-09,5.749966480472869e-10
18.293685390459583,1.9359313666497995e-09,3.1953882044751996e-09,4.644058802470927e-09,7.978876005959171e-09,5.744676624675379e-10
18.30364927139121,1.9381506028185432e-09,3.216885661674134e-09,4.649148230072676e-09,8.02063732334375e-09,5.762755117978508e-10
18.31361315232283,1.929923495085941e-09,3.1975393164812353e-09,4.635157938669911e-09,8.012649576507671e-09,5.763212054562171e-10
18.323577033254452,1.925327127947186e-09,3.1906206716349603e-09,4.6420624446486e-09,8.004061798164911e-09,5.766673745508101e-10
18.333540914186074,1.9270583512655153e-09,3.219808605207978e-09,4.633429852573799e-09,8.011846921409438e-09,5.74249602542813e-10
18.3435047951177,1.942156540443358e-09,3.2005768372881654e-09,4.6244307322133526e-09,8.00450248406621e-09,5.774581297277307e-10
18.35346867604932,1.9270808229564658e-09,3.200860248088473e-09,4.633073350743182e-09,7.996322651087096e-09,5.766955149409554e-10
18.363432556980943,1.936801342649514e-09,3.2005732213311194e-09,4.631801653536882e-09,7.990295134839005e-09,5.758702354771357e-10
18.373396437912568,1.930528073927377e-09,3.1731312884527172e-09,4.618536010276127e-09,7.979657300530823e-09,5.743594520061268e-10
18.38336031884419,1.923299889501385e-09,3.1813335447482296e-09,4.643945492008188e-09,7.991812926024253e-09,5.729202405806057e-10
18.39332419977581,1.913406748014825e-09,3.1799570527412275e-09,4.613784503605883e-09,7.995227776696403e-09,5.75473653085353e-10
18.403288080707437,1.9045581139944746e-09,3.1721685847445493e-09,4.618024529923821e-09,7.984265185973195e-09,5.751185886487635e-10
18.41325196163906,1.9085213558073228e-09,3.171916356721306e-09,4.6110938176678e-09,7.9858102370819e-09,5.750059720202264e-10
18.42321584257068,1.9208130062260903e-09,3.1715893824850767e-09,4.61064093061392e-09,7.969704250938111e-09,5.735537274541874e-10
18.433179723502302,1.9116389848026952e-09,3.167466378427466e-09,4.609669048915995e-09,7.98206795948477e-09,5.71267684828343e-10
18.443143604433928,1.9171364244067113e-09,3.189106694923295e-09,4.609906601559151e-09,7.973405887625553e-09,5.721201172191895e-10
18.45310748536555,1.904832345001608e-09,3.2069805822223565e-09,4.599991659313341e-09,7.989199953664334e-09,5.708077594975924e-10
18.46307136629717,1.9175774096238154e-09,3.1847599400648677e-09,4.6071695407855874e-09,7.952787593987403e-09,5.707971082213692e-10
18.473035247228797,1.9176602145054614e-09,3.183212467487092e-09,4.6036774398459725e-09,7.960305879898004e-09,5.689658502873985e-10
18.48299912816042,1.9063116414559504e-09,3.1776797508237814e-09,4.609629890177658e-09,7.968089633376039e-09,5.68917618162349e-10
18.49296300909204,1.8985031794593172e-09,3.1930078247810925e-09,4.599639966645763e-09,7.949419494193785e-09,5.678447960546911e-10
18.502926890023662,1.9038158690417515e-09,3.2004067748027256e-09,4.607955799217816e-09,7.951740001500508e-09,5.694218080041166e-10
18.512890770955288,1.8969307815766213e-09,3.174498579045492e-09,4.5881975967384546e-09,7.940671882781654e-09,5.685294006140589e-10
18.52285465188691,1.8954580138803163e-09,3.169822353384081e-09,4.596952691999427e-09,7.936513281067549e-09,5.700363481359888e-10
18.53281853281853,1.8843229730098337e-09,3.1911059660616212e-09,4.587967236861632e-09,7.954747986670873e-09,5.672350613214088e-10
18.542782413750157,1.896204143878585e-09,3.1715583185580076e-09,4.595186194308846e-09,7.941333589198279e-09,5.696418015645405e-10
18.55274629468178,1.8919137258633465e-09,3.1825104013781413e-09,4.587721741640466e-09,7.922435898851362e-09,5.696962971022646e-10
18.5627101756134,1.8990951145216585e-09,3.1890632235579867e-09,4.591575290131764e-09,7.927649979574999e-09,5.694669634988957e-10
18.572674056545026,1.8894222449227958e-09,3.185321567976614e-09,4.571410418049433e-09,7.934608013396563e-09,5.682241419637193e-10
18.582637937476647,1.8795097159733483e-09,3.1665097116559397e-09,4.593582949764321e-09,7.940676885699066e-09,5.667382415449054e-10
18.59260181840827,1.877437899691409e-09,3.161766341027891e-09,4.572037760580447e-09,7.929304830213391e-09,5.680644376326012e-10
18.60256569933989,1.8677709633322696e-09,3.1598343786507604e-09,4.567673961592037e-09,7.91570743204909e-09,5.686432027552708e-10
18.612529580271516,1.866368323948256e-09,3.170200612815685e-09,4.562097609603708e-09,7.92393723160212e-09,5.667478611799687e-10
18.62249346120314,1.8749236058442683e-09,3.1619899607401467e-09,4.561368414466581e-09,7.923786112854734e-09,5.681352217947252e-10
18.63245734213476,1.8661912397723743e-09,3.1562516280354673e-09,4.5652696690436935e-09,7.932037506488274e-09,5.649453867643504e-10
18.642421223066385,1.877545647068923e-09,3.1777648458378566e-09,4.565908300536653e-09,7.916988038356946e-09,5.653217455267982e-10
18.652385103998007,1.8649054608748973e-09,3.1839689767034554e-09,4.559367092629824e-09,7.923592964440503e-09,5.647341103878589e-10
18.66234898492963,1.8686570666688126e-09,3.179770031954607e-09,4.5668929986792385e-09,7.901018696082215e-09,5.646971637373568e-10
18.672312865861254,1.869463750162037e-09,3.168054020703654e-09,4.565670133844914e-09,7.915895767523085e-09,5.628930000189371e-10
18.682276746792876,1.8564486285167796e-09,3.1685137828559074e-09,4.567014003068637e-09,7.914432102850115e-09,5.628842444968778e-10
18.692240627724498,1.8622903983510402e-09,3.172442293099309e-09,4.562510101913819e-09,7.898900558857436e-09,5.62985276120048e-10
18.70220450865612,1.8578239044326749e-09,3.1706971769876233e-09,4.5715060294473155e-09,7.891118851027476e-09,5.629534866311495e-10
18.712168389587745,1.8591651445276944e-09,3.1563494685196954e-09,4.5475315472832105e-09,7.885021944713519e-09,5.625358517922296e-10
18.722132270519367,1.858154399610256e-09,3.154296146086749e-09,4.5491728790352145e-09,7.881799435541975e-09,5.626280344686352e-10
18.73209615145099,1.8499346102511636e-09,3.1701205217530927e-09,4.550432100976706e-09,7.885083859058103e-09,5.615904290176947e-10
18.742060032382614,1.8563093772999325e-09,3.152215454855805e-09,4.554769381323691e-09,7.885255904841847e-09,5.641697402626824e-10
18.752023913314236,1.8669004474518875e-09,3.1677816764513873e-09,4.54729898107199e-09,7.869065372173087e-09,5.63488389017012e-10
18.761987794245858,1.8621589298065486e-09,3.177211841641749e-09,4.553920190726113e-09,7.870014521101596e-09,5.62637951129697e-10
18.77195167517748,1.8560419368353775e-09,3.180486625165175e-09,4.531194213251754e-09,7.888251288978384e-09,5.625845513133809e-10
18.781915556109105,1.849228483619532e-09,3.1573971510731574e-09,4.545557993588587e-09,7.882208173399763e-09,5.610861794284616e-10
18.791879437040727,1.8518358886693331e-09,3.151609518870552e-09,4.531371882284967e-09,7.862059500014574e-09,5.626483574278944e-10
18.80184331797235,1.8478111873744454e-09,3.149139899915436e-09,4.5275231967514974e-09,7.855007657885058e-09,5.636053434580265e-10
18.811807198903974,1.8442036188691822e-09,3.1485456023096033e-09,4.529516202975365e-09,7.857000514979365e-09,5.610160704052637e-10
18.821771079835596,1.8488571374195026e-09,3.1508986539668153e-09,4.528092188543143e-09,7.867922782960284e-09,5.615066988814567e-10
18.831734960767218,1.8453101755687143e-09,3.1451068443384164e-09,4.524772899674792e-09,7.862531463826608e-09,5.610651289732427e-10
18.841698841698843,1.8577125070208776e-09,3.1606934417309104e-09,4.527032867456797e-09,7.851736346217797e-09,5.604767823671482e-10
18.851662722630465,1.8559561209168153e-09,3.149065810045123e-09,4.5296258603248855e-09,7.848463077203477e-09,5.602397961713605e-10
18.861626603562087,1.8474697465167622e-09,3.1492420173089073e-09,4.529148310084233e-09,7.841170863599702e-09,5.592035699164519e-10
18.87159048449371,1.851567358313478e-09,3.148354298822688e-09,4.523333006802663e-09,7.855893053620021e-09,5.579729682688225e-10
18.881554365425334,1.8349238815246056e-09,3.1461675101932807e-09,4.522837181955303e-09,7.845721250350534e-09,5.581080054099515e-10
18.891518246356956,1.847099671389351e-09,3.1346681432447354e-09,4.529133334753307e-09,7.834268071437414e-09,5.588574238528797e-10
18.901482127288578,1.8420361873235915e-09,3.1258699472436097e-09,4.528912739633011e-09,7.822282556381583e-09,5.581148547265898e-10
18.911446008220203,1.8494294724485307e-09,3.1276961736271617e-09,4.5139938088252326e-09,7.825734420213725e-09,5.569086657082634e-10
18.921409889151825,1.8453698924583944e-09,3.1282578536984154e-09,4.512431592648573e-09,7.819196115763652e-09,5.583702234239948e-10
18.931373770083447,1.8404070252856676e-09,3.1294424602969426e-09,4.510554194433795e-09,7.806734150595346e-09,5.575791915998725e-10
18.941337651015072,1.8483502486751526e-09,3.1325133698621908e-09,4.518612655114245e-09,7.813840498308892e-09,5.591647334794926e-10
18.951301531946694,1.8605802912401584e-09,3.135729202860085e-09,4.509456455829298e-09,7.800719413197567e-09,5.593034090134566e-10
18.961265412878316,1.8600787739073112e-09,3.137527850992395e-09,4.511527465164286e-09,7.808926090156111e-09,5.576429535727081e-10
18.971229293809937,1.8542149541821793e-09,3.137660018707801e-09,4.504066815272128e-09,7.821882264577482e-09,5.58318780466352e-10
18.981193174741563,1.8457621335791963e-09,3.1278121422798204e-09,4.504158602894297e-09,7.808072608851054e-09,5.582277120422792e-10
18.991157055673185,1.854742544922671e-09,3.127841684154101e-09,4.492997979100736e-09,7.788788722279534e-09,5.589191267342908e-10
19.001120936604806,1.8531097808104867e-09,3.113667071681982e-09,4.495625573818097e-09,7.786364337789496e-09,5.598400086981846e-10
19.01108481753643,1.8519130396273605e-09,3.104597057549584e-09,4.506018308227897e-09,7.779209974228709e-09,5.577351007826105e-10
19.021048698468054,1.8587048574717307e-09,3.121468245696156e-09,4.495580584182293e-09,7.787287455923805e-09,5.571766414996053e-10
19.031012579399675,1.8544995196418007e-09,3.1169017632879514e-09,4.49459822192029e-09,7.781554081074873e-09,5.569467109420464e-10
19.040976460331297,1.853719177089082e-09,3.127532878010187e-09,4.488118468286843e-09,7.772193532900062e-09,5.57322327810684e-10
19.050940341262923,1.8632647453044008e-09,3.1032375121394067e-09,4.498184030538354e-09,7.768558703437471e-09,5.564210642711378e-10
19.060904222194544,1.8504318918052594e-09,3.1013966075670017e-09,4.4903301759805165e-09,7.768234381695931e-09,5.559201293663714e-10
19.070868103126166,1.8689104515728873e-09,3.1081001601425058e-09,4.486517358859989e-09,7.774766541894208e-09,5.545177763196585e-10
19.08083198405779,1.8499724531610733e-09,3.107256139006886e-09,4.4826416031728616e-09,7.767964889626013e-09,5.552725958313193e-10
19.090795864989413,1.8535747106820347e-09,3.0901561390410352e-09,4.495141791074685e-09,7.761668483570046e-09,5.558831999017026e-10
19.100759745921035,1.8453920915628527e-09,3.089623224825349e-09,4.4841973320567476e-09,7.745691883293805e-09,5.563245221292047e-10
19.11072362685266,1.849809604725219e-09,3.0949288680577376e-09,4.481360594969861e-09,7.754616330566141e-09,5.533907432689048e-10
19.120687507784282,1.8569732506322618e-09,3.0880580389530736e-09,4.4829510177790806e-09,7.739433870844324e-09,5.538800923276127e-10
19.130651388715904,1.8501340532749273e-09,3.0839560341702733e-09,4.479500519352715e-09,7.736199642805035e-09,5.54418046290888e-10
19.140615269647526,1.8680594651483125e-09,3.1046547905123987e-09,4.472769065620301e-09,7.737713217077168e-09,5.562599383455864e-10
19.15057915057915,1.865463213499334e-09,3.0922599968505055e-09,4.472276242398626e-09,7.729762638937722e-09,5.575714738475759e-10
19.160543031510773,1.871963015127419e-09,3.08664279088815e-09,4.473254569059148e-09,7.734617872162998e-09,5.551253130650116e-10
19.170506912442395,1.8597894720513372e-09,3.0855503942233926e-09,4.477580732577758e-09,7.740982757508447e-09,5.540986769468584e-10
19.18047079337402,1.8581483074700035e-09,3.091353083713027e-09,4.466634316864776e-09,7.737807986857175e-09,5.548765190635716e-10
19.190434674305642,1.8526371118359949e-09,3.0961604592867294e-09,4.4530085908788974e-09,7.720073621510856e-09,5.554554781562414e-10
19.200398555237264,1.8567060126898033e-09,3.0725972958863984e-09,4.468672777441174e-09,7.714679422144737e-09,5.560370391668702e-10
19.210362436168886,1.8595790165843439e-09,3.079013891250389e-09,4.477519313396556e-09,7.712029021232316e-09,5.550576733999214e-10
19.22032631710051,1.8609637038253082e-09,3.077515606614663e-09,4.46261723798245e-09,7.715233699907058e-09,5.537841216968809e-10
19.230290198032133,1.8675875451682265e-09,3.0694281671776467e-09,4.4585539356625526e-09,7.708334114104526e-09,5.535636982342818e-10
19.240254078963755,1.8559473952334881e-09,3.0946696636064146e-09,4.4440345137898264e-09,7.69843495347517e-09,5.544578983823936e-10
19.25021795989538,1.867930479008601e-09,3.072037170232408e-09,4.454425823205752e-09,7.699358139301937e-09,5.528894109423456e-10
19.260181840827002,1.851836140562354e-09,3.0677036554719325e-09,4.4475166999751334e-09,7.695317577678712e-09,5.518544612871298e-10
19.270145721758624,1.8664337121289577e-09,3.0733506274940266e-09,4.457386371631881e-09,7.703283839582085e-09,5.511314263820752e-10
19.28010960269025,1.8593116787226568e-09,3.069434049186422e-09,4.454337662511084e-09,7.699711607855991e-09,5.521314817582816e-10
19.29007348362187,1.8589902163619082e-09,3.063499513183611e-09,4.455652278800386e-09,7.688542798726417e-09,5.53630714086146e-10
19.300037364553493,1.8490109090705279e-09,3.0676757863753135e-09,4.452200619642004e-09,7.680820482862648e-09,5.528861297049663e-10
19.310001245485115,1.8398086381721164e-09,3.0729097708832745e-09,4.458098683322848e-09,7.686625752038886e-09,5.499160685195667e-10
19.31996512641674,1.8414280669993819e-09,3.0664701768409886e-09,4.45246772674631e-09,7.674304060950384e-09,5.503202772570278e-10
19.329929007348362,1.8394747844459774e-09,3.064894493672129e-09,4.449375286000801e-09,7.676219665212603e-09,5.514040935659222e-10
19.339892888279984,1.8614992869133352e-09,3.086381857760021e-09,4.440969894045403e-09,7.67262995000559e-09,5.525691533303406e-10
19.34985676921161,1.8418817455594025e-09,3.0636509990143934e-09,4.439859531987448e-09,7.67473677366427e-09,5.532151181366308e-10
19.35982065014323,1.8588631550095045e-09,3.050767128521983e-09,4.437812635022334e-09,7.671641301157891e-09,5.526654016250785e-10
19.369784531074853,1.8486210068892483e-09,3.0592636819179e-09,4.447331980353726e-09,7.67265882694827e-09,5.507414858992266e-10
19.379748412006478,1.8396016253811134e-09,3.067070349768968e-09,4.43973897356271e-09,7.683896135492746e-09,5.511088815223568e-10
19.3897122929381,1.8366140637551186e-09,3.070482030619658e-09,4.425216880039912e-09,7.667602312232784e-09,5.51404790183623e-10
19.39967617386972,1.8413152957852858e-09,3.0546171319566757e-09,4.435870391251296e-09,7.656477752868479e-09,5.524298413504842e-10
19.409640054801343,1.8540870051154605e-09,3.0649492507877332e-09,4.435300110274638e-09,7.666111679657271e-09,5.513665114196478e-10
19.41960393573297,1.8413938650376751e-09,3.0505825131576353e-09,4.430154101084874e-09,7.666332689198284e-09,5.504519912316506e-10
19.42956781666459,1.8403173145391622e-09,3.034708402149916e-09,4.428164776033529e-09,7.662823429242298e-09,5.499468154840408e-10
19.439531697596212,1.8344091502458871e-09,3.0665091236484606e-09,4.4112596714185894e-09,7.648752679660608e-09,5.507303149584105e-10
19.449495578527838,1.8477729921159055e-09,3.0622753868851325e-09,4.413106156525773e-09,7.652700122493322e-09,5.491511130371183e-10
19.45945945945946,1.8383210837230547e-09,3.054873286490785e-09,4.412067084268969e-09,7.650456656186864e-09,5.475038202361446e-10
19.46942334039108,1.8423330576070051e-09,3.058051286696001e-09,4.4240546013441665e-09,7.647511368924227e-09,5.467921283376212e-10
19.479387221322703,1.8278202132893481e-09,3.047263420993385e-09,4.435473791879062e-09,7.652448396530441e-09,5.467848418516102e-10
19.48935110225433,1.8424536108991843e-09,3.066285161319238e-09,4.427738152283465e-09,7.631253525956418e-09,5.487832795442748e-10
19.49931498318595,1.8259280051193436e-09,3.0584820665847e-09,4.423757374072049e-09,7.636448634341246e-09,5.48899658988524e-10
19.509278864117572,1.8192674352382536e-09,3.06569083685422e-09,4.423874752523856e-09,7.647253545458133e-09,5.472214820320705e-10
19.519242745049198,1.8134742696028523e-09,3.065338785920573e-09,4.417879057062221e-09,7.637660312653825e-09,5.455718765365403e-10
19.52920662598082,1.8182713213384707e-09,3.0768839902574236e-09,4.4156957650043725e-09,7.634235294949132e-09,5.481813633843569e-10
19.53917050691244,1.8394137614507058e-09,3.070941240432448e-09,4.415418906267506e-09,7.631017856194033e-09,5.489075813426918e-10
19.549134387844067,1.8164881100201959e-09,3.051907151846754e-09,4.40778526749029e-09,7.641581680351124e-09,5.482195643095535e-10
19.55909826877569,1.8220025560191604e-09,3.0455756628054085e-09,4.406337625094673e-09,7.629793195225197e-09,5.490183524319398e-10
19.56906214970731,1.8130083154336312e-09,3.048322760388083e-09,4.416784959362813e-09,7.629479748940623e-09,5.469310703595569e-10
19.579026030638932,1.8110974935309431e-09,3.06236251550709e-09,4.411198602611697e-09,7.639119705650845e-09,5.473059117769755e-10
19.588989911570557,1.7993440144661706e-09,3.0503630563537554e-09,4.4016066044787874e-09,7.627824874952451e-09,5.469944369273617e-10
19.59895379250218,1.8045833057577075e-09,3.0474391770459937e-09,4.410713925817786e-09,7.61772353244268e-09,5.47606864115077e-10
19.6089176734338,1.817109054885528e-09,3.06388617827807e-09,4.395881753252906e-09,7.632297058840114e-09,5.470139274095069e-10
19.618881554365426,1.8069302810495682e-09,3.045345700312713e-09,4.397696396666318e-09,7.635877195000483e-09,5.45483906927288e-10
19.62884543529705,1.8103239913146125e-09,3.028140276267639e-09,4.4000390924925805e-09,7.626979837602212e-09,5.447760980090104e-10
19.63880931622867,1.799535360202211e-09,3.046844249165688e-09,4.38996048428245e-09,7.624493106371914e-09,5.466157706431256e-10
19.648773197160295,1.802178364297347e-09,3.058917521908639e-09,4.386445836879797e-09,7.619763230241459e-09,5.443235177701894e-10
19.658737078091917,1.786774399809934e-09,3.050150593895565e-09,4.3952031589216335e-09,7.626936947213169e-09,5.43775944935813e-10
19.66870095902354,1.8015970145000836e-09,3.0637805784391863e-09,4.395204019201738e-09,7.613688328639545e-09,5.420788673205776e-10
19.67866483995516,1.7882653427639487e-09,3.044063651188276e-09,4.406184842110092e-09,7.620174097520657e-09,5.420991255258985e-10
19.688628720886786,1.8147165457914703e-09,3.062552494815673e-09,4.398695312621556e-09,7.598251243026202e-09,5.433909926192927e-10
19.698592601818408,1.7953152293681703e-09,3.0458343775788623e-09,4.394230657828445e-09,7.607207381524873e-09,5.425661620818811e-10
19.70855648275003,1.7849170564750236e-09,3.0569358587952604e-09,4.388105211709168e-09,7.618146653661831e-09,5.441037782765995e-10
19.718520363681655,1.7913873658516984e-09,3.071103357847794e-09,4.381875845891744e-09,7.622536744320955e-09,5.407415437670776e-10
19.728484244613277,1.7946824420191596e-09,3.0756596737165333e-09,4.380522344263855e-09,7.594927814913646e-09,5.429105202566859e-10
19.7384481255449,1.8030465192248827e-09,3.055211155573082e-09,4.386065537273623e-09,7.596701409238088e-09,5.437998545988624e-10
19.74841200647652,1.7869354211110615e-09,3.044745693535239e-09,4.38189271964877e-09,7.614566100989233e-09,5.438585833301827e-10
19.758375887408146,1.7760184812697385e-09,3.0503126676561603e-09,4.383478278528447e-09,7.599614267741867e-09,5.434750052806619e-10
19.768339768339768,1.7731014735573427e-09,3.03410464735277e-09,4.378666161004297e-09,7.594596245442907e-09,5.427568200884082e-10
19.77830364927139,1.7792354673695752e-09,3.0552992013223886e-09,4.38143718300847e-09,7.588423706680543e-09,5.425111066011218e-10
19.788267530203015,1.787881408688383e-09,3.0381119877977424e-09,4.381158889176913e-09,7.582057875938165e-09,5.415622764674845e-10
19.798231411134637,1.7684031558711454e-09,3.046363261645071e-09,4.379485616543002e-09,7.58255351504228e-09,5.420804420297825e-10
19.80819529206626,1.789244980666835e-09,3.048128042856842e-09,4.3715741573714185e-09,7.595882516615846e-09,5.415686645339497e-10
19.818159172997884,1.7612142435536707e-09,3.0409410366678585e-09,4.367156533463233e-09,7.597127397507352e-09,5.40944942984103e-10
19.828123053929506,1.7894149623237614e-09,3.0401388774304223e-09,4.3722631869803986e-09,7.57982766760925e-09,5.398744132383496e-10
19.838086934861128,1.7768489912105116e-09,3.038432928894993e-09,4.370598082052001e-09,7.599457434037646e-09,5.426434377128677e-10
19.84805081579275,1.779292379419995e-09,3.047278222248207e-09,4.3705320961229876e-09,7.58006214176068e-09,5.413413181928442e-10
19.858014696724375,1.7680358865701952e-09,3.0306002436730088e-09,4.382459717806247e-09,7.588781020280252e-09,5.422086499783201e-10
19.867978577655997,1.753587862933335e-09,3.0550124878676557e-09,4.3648884999293395e-09,7.579567797448754e-09,5.400916062997349e-10
19.87794245858762,1.7767386811800926e-09,3.0415397285953527e-09,4.3761193746890746e-09,7.574146788074447e-09,5.380899545136738e-10
19.887906339519244,1.778429469870466e-09,3.03350040362544e-09,4.370277584745778e-09,7.578749745134893e-09,5.380072905022193e-10
19.897870220450866,1.7741100586874218e-09,3.0341030659821186e-09,4.374057677051169e-09,7.566656640258327e-09,5.387442410792676e-10
19.907834101382488,1.7878120149980187e-09,3.0331415195322243e-09,4.3593753675254765e-09,7.575654371803749e-09,5.399733689577733e-10
19.917797982314113,1.7885618251036818e-09,3.0575787064449534e-09,4.3551581786353524e-09,7.587859880398432e-09,5.400468346957008e-10
19.927761863245735,1.7703056780967141e-09,3.0443197957310656e-09,4.362551905576487e-09,7.549569263954304e-09,5.382274991037107e-10
19.937725744177357,1.8013909038373076e-09,3.032449915261193e-09,4.348466565902102e-09,7.561804392204565e-09,5.404587549691092e-10
19.94768962510898,1.7852956559573906e-09,3.0339715948633222e-09,4.364931819536507e-09,7.560872847182352e-09,5.40662317073715e-10
19.957653506040604,1.766848612481336e-09,3.0334893541219566e-09,4.361795406673394e-09,7.56117220860509e-09,5.401236708245753e-10
19.967617386972226,1.7861291894228594e-09,3.0165862091914174e-09,4.344817970533497e-09,7.55608103854158e-09,5.401425290639074e-10
19.977581267903847,1.781677490018638e-09,3.035375850562871e-09,4.343202736621294e-09,7.538607228497884e-09,5.385927558966264e-10
19.987545148835473,1.7869415783611602e-09,3.0369693447999153e-09,4.364840602230288e-09,7.529254469487163e-09,5.405652521674208e-10
19.997509029767095,1.778172308846348e-09,3.0396670047840565e-09,4.346059539840751e-09,7.540112558824113e-09,5.412728675199362e-10
20.007472910698716,1.7847580796398649e-09,3.0122305482620776e-09,4.358331166642866e-09,7.54874050468174e-09,5.389778752123343e-10
20.017436791630338,1.7947089412407365e-09,3.0154392435549712e-09,4.3478504546758235e-09,7.533896653404691e-09,5.393784203042731e-10
20.027400672561964,1.8089750796809702e-09,3.0327493027647644e-09,4.346457366822781e-09,7.529060701821338e-09,5.372765032895541e-10
20.037364553493585,1.8061678136361443e-09,3.029050128446597e-09,4.348718369193721e-09,7.551622206786637e-09,5.387239945468861e-10
20.047328434425207,1.7700115959638047e-09,3.020787872468982e-09,4.352795361145863e-09,7.521298396724567e-09,5.369159810028962e-10
20.057292315356833,1.7594087736558338e-09,3.0015906604526442e-09,4.357889170705075e-09,7.52166660627078e-09,5.40122721396064e-10
20.067256196288454,1.7881300159192695e-09,3.0003968578065707e-09,4.34095283709149e-09,7.54597648457723e-09,5.375326519362896e-10
20.077220077220076,1.8016342247701296e-09,3.023792544118135e-09,4.351698135858041e-09,7.51779711976236e-09,5.372335028852182e-10
20.0871839581517,1.768809907631191e-09,2.9801202906143757e-09,4.33940946295299e-09,7.548614877123418e-09,5.359165387992187e-10
20.097147839083323,1.7853668015103698e-09,3.0106334760196856e-09,4.349681684572843e-09,7.51330671500097e-09,5.35919664134354e-10
20.107111720014945,1.7720390066928454e-09,2.995879755421112e-09,4.344683727256927e-09,7.518916783817051e-09,5.362030220206259e-10
20.117075600946567,1.8168025762374934e-09,3.000817884450782e-09,4.3340626675325855e-09,7.522867559997496e-09,5.407530831684049e-10
20.127039481878192,1.7914132883512248e-09,2.9827435298322236e-09,4.3497777031482125e-09,7.501319345018957e-09,5.354900056832736e-10
20.137003362809814,1.8069340284107344e-09,2.9865233531552597e-09,4.3119038561559236e-09,7.520018493188273e-09,5.376550425308953e-10
20.146967243741436,1.7885780031129706e-09,2.998469391754497e-09,4.354535233985527e-09,7.494891080373335e-09,5.379156727036785e-10
20.15693112467306,1.8023118702823612e-09,3.0008985991222458e-09,4.3473407157616125e-09,7.506027864073195e-09,5.357100571164376e-10
20.166895005604683,1.779008550005694e-09,2.9811301194041993e-09,4.326083806594617e-09,7.504103083919854e-09,5.3828973212368e-10
20.176858886536305,1.8088670752825362e-09,3.0105986010479736e-09,4.3135266101065236e-09,7.504585678358474e-09,5.374561242085496e-10
20.186822767467927,1.8066992517972105e-09,3.025154234763531e-09,4.353876363360656e-09,7.476106146265041e-09,5.375425034925342e-10
20.196786648399552,1.822526075448438e-09,3.0170030624082634e-09,4.311810146913825e-09,7.489570021342363e-09,5.407995606426643e-10
20.206750529331174,1.793933087707139e-09,2.977242022883272e-09,4.342279578059687e-09,7.495047942914535e-09,5.365628523583347e-10
20.216714410262796,1.8422167844178881e-09,2.9936849038342363e-09,4.331002461210862e-09,7.469464425278988e-09,5.368173741693548e-10
20.22667829119442,1.8203426362978464e-09,2.990847745984065e-09,4.325182896384394e-09,7.477604474514826e-09,5.347026231500611e-10
20.236642172126043,1.8234318591157756e-09,3.0270131181763667e-09,4.3274948549386035e-09,7.464358170148663e-09,5.363895989904424e-10
20.246606053057665,1.8240014362585106e-09,2.9625426379690004e-09,4.324106347875333e-09,7.47142866408126e-09,5.360238694936934e-10
20.25656993398929,1.810774763328749e-09,2.999623924538469e-09,4.333126482193234e-09,7.454365653819707e-09,5.382246085747684e-10
20.266533814920912,1.8183471611182407e-09,2.9724152431491343e-09,4.32427998026031e-09,7.4957929044194e-09,5.376109048092622e-10
20.276497695852534,1.799581410715444e-09,2.975312260809092e-09,4.328933059352982e-09,7.466470483610463e-09,5.38993478404405e-10
20.286461576784156,1.7646956007917262e-09,2.957552771050953e-09,4.3166899139537464e-09,7.484992820911865e-09,5.359316650555091e-10
20.29642545771578,1.7929557982536762e-09,2.9989885080937987e-09,4.3249617470799615e-09,7.470765471215198e-09,5.333565652093155e-10
20.306389338647403,1.8149603107564991e-09,3.003629870755464e-09,4.338164675486888e-09,7.46534991693663e-09,5.306639407781748e-10
20.316353219579025,1.8385846837119453e-09,2.9730008739586117e-09,4.317671449764173e-09,7.45622213729599e-09,5.368250816762744e-10
20.32631710051065,1.7981656785810486e-09,2.9706244719346196e-09,4.340451617205299e-09,7.465482756600893e-09,5.324592163094739e-10
20.336280981442272,1.8002152878070087e-09,2.9561510948992957e-09,4.291895203239369e-09,7.482700943803676e-09,5.339502200485263e-10
20.346244862373894,1.8003224743905786e-09,2.9741389482826344e-09,4.331914383117103e-09,7.453723619381832e-09,5.346895306380379e-10
20.35620874330552,1.8196022390708535e-09,2.9926319822138045e-09,4.329036567060767e-09,7.45742635764802e-09,5.330731950876072e-10
20.36617262423714,1.7974535991529744e-09,2.9734816507365663e-09,4.309035086736752e-09,7.461765652521235e-09,5.346679930599317e-10
20.376136505168763,1.801574984781991e-09,2.9609005871417704e-09,4.3027241925794904e-09,7.475575553420886e-09,5.328163074065403e-10
20.386100386100384,1.7932097408432735e-09,2.9834732672146336e-09,4.3428392141389465e-09,7.444838059098849e-09,5.321153882754475e-10
20.39606426703201,1.7961938782761007e-09,2.976900190007418e-09,4.29953749087962e-09,7.459354250875634e-09,5.35871187134859e-10
20.40602814796363,1.7952354037542817e-09,2.9629573531615706e-09,4.315170437936388e-09,7.448718572355671e-09,5.331796099845654e-10
20.415992028895253,1.8285099191156699e-09,3.005050114145936e-09,4.317193519632762e-09,7.431034274026604e-09,5.360518290649295e-10
20.42595590982688,1.8252189436052386e-09,2.9555157678256277e-09,4.316086788660096e-09,7.4454736206611505e-09,5.324089546746913e-10
20.4359197907585,1.7979938522474019e-09,2.991877495787765e-09,4.312830609002056e-09,7.401993279759582e-09,5.327076393229863e-10
20.445883671690122,1.7900718149767756e-09,2.9314757926072927e-09,4.305273840922651e-09,7.441015548356085e-09,5.367372203576185e-10
20.455847552621744,1.8035566971517265e-09,2.985655345196073e-09,4.310668264665483e-09,7.422048105875028e-09,5.384421990540002e-10
20.46581143355337,1.7843517353200545e-09,2.96096430246681e-09,4.309772436745572e-09,7.444591618433232e-09,5.331878060993138e-10
20.47577531448499,1.7815317979678303e-09,2.934802407759919e-09,4.310615507520323e-09,7.4351322259144205e-09,5.345011157520338e-10
20.485739195416613,1.7773419005312263e-09,2.927888128882364e-09,4.301901356689303e-09,7.421745669516856e-09,5.337635839053889e-10
20.49570307634824,1.7522609391124765e-09,2.9667038567888484e-09,4.303029383343525e-09,7.450704103770152e-09,5.35349527456704e-10
20.50566695727986,1.7750797580957514e-09,2.983502236181982e-09,4.324689202279472e-09,7.43083988878717e-09,5.312200995080422e-10
20.515630838211482,1.7918323189466672e-09,2.9411749031644464e-09,4.301106696234356e-09,7.421050547309025e-09,5.341695704195512e-10
20.525594719143108,1.7878251220313207e-09,2.9305715933456953e-09,4.319227933165417e-09,7.450754771877396e-09,5.322559990166858e-10
20.53555860007473,1.7663978290498764e-09,2.9339128838467508e-09,4.2965757899231484e-09,7.457912660583454e-09,5.314106752530439e-10
20.54552248100635,1.8118273741538171e-09,2.969546290305788e-09,4.304584116862937e-09,7.447588536141693e-09,5.295639706527614e-10
20.555486361937973,1.7794675379414937e-09,3.0008870681423487e-09,4.307994805966381e-09,7.431929039388862e-09,5.292144626995939e-10
20.5654502428696,1.7866254649906084e-09,2.9445591659243763e-09,4.2955087739501e-09,7.4265953367519664e-09,5.319393940322769e-10
20.57541412380122,1.7617226852915574e-09,2.975608140078548e-09,4.304634896457778e-09,7.4395993330744475e-09,5.29724693271134e-10
20.585378004732842,1.7655901628548205e-09,2.9870790724981067e-09,4.3193686381203726e-09,7.444039279844202e-09,5.281074801946904e-10
20.595341885664467,1.7461492482997375e-09,2.979554849516384e-09,4.30954815456628e-09,7.465643700814554e-09,5.31749513740615e-10
20.60530576659609,1.7846376944372555e-09,2.9732404197264697e-09,4.28966434222575e-09,7.409937394824417e-09,5.339096585815662e-10
20.61526964752771,1.7632727509890808e-09,2.973621425213514e-09,4.304150863125435e-09,7.411675666991217e-09,5.352912665499803e-10
20.625233528459336,1.7352436856495306e-09,2.9858272169827655e-09,4.299441180189549e-09,7.432566949831977e-09,5.323665147239303e-10
20.63519740939096,1.7416682663952077e-09,2.944969682697098e-09,4.305344357660245e-09,7.397205754719828e-09,5.268610442075187e-10
20.64516129032258,1.7705673572815535e-09,2.945844793508968e-09,4.293889348749264e-09,7.429268758192963e-09,5.297386182716874e-10
20.655125171254202,1.7960185980810094e-09,2.9982050112274964e-09,4.2966128066195494e-09,7.423770324375924e-09,5.306371346656336e-10
20.665089052185827,1.7709415492497335e-09,3.001655443002258e-09,4.289325668833428e-09,7.397262716359701e-09,5.294590184310073e-10
20.67505293311745,1.7563690540690883e-09,2.964628466639116e-09,4.28880412461353e-09,7.419576123706914e-09,5.277215885648747e-10
20.68501681404907,1.755834652410761e-09,2.9878592032027203e-09,4.2990000623942974e-09,7.387467233223362e-09,5.223859097546204e-10
20.694980694980696,1.7644695958173644e-09,2.947398242524355e-09,4.27833349306042e-09,7.4391973432193645e-09,5.282408908445047e-10
20.704944575912318,1.773785972519639e-09,3.0109098994611694e-09,4.288996555646236e-09,7.407201742356537e-09,5.304572001949514e-10
20.71490845684394,1.7549850179198578e-09,2.98545283018292e-09,4.2929098980927814e-09,7.411011288946412e-09,5.295544971204057e-10
20.72487233777556,1.755288841105361e-09,2.988063327266319e-09,4.296702116140858e-09,7.4415334548766325e-09,5.267368003571857e-10
20.734836218707187,1.7591458105711577e-09,2.9828946413336983e-09,4.3013075825778115e-09,7.440047310701618e-09,5.262692854961259e-10
20.74480009963881,1.741652513034958e-09,2.9779773850888296e-09,4.268280913813473e-09,7.442771795005478e-09,5.242678847913832e-10
20.75476398057043,1.75350830039589e-09,2.9711365107405373e-09,4.275652490467498e-09,7.423975587978255e-09,5.241278116086174e-10
20.764727861502056,1.7444852069806537e-09,2.9464288816562593e-09,4.2784412150034155e-09,7.412905401548845e-09,5.267224894266652e-10
20.774691742433678,1.7694624234465072e-09,2.9647100799392123e-09,4.327779049909601e-09,7.394275477599556e-09,5.288533744629227e-10
20.7846556233653,1.7465632102524254e-09,2.9138196202304394e-09,4.284802178588449e-09,7.442530387055226e-09,5.247779924952863e-10
20.794619504296925,1.7858098160318062e-09,2.9217183717249703e-09,4.311041775017255e-09,7.47793164776237e-09,5.265274321882938e-10
20.804583385228547,1.7852612596026079e-09,2.980372954199772e-09,4.274262587935023e-09,7.387833655136654e-09,5.276349389776692e-10
20.81454726616017,1.7241541627050595e-09,2.9745635281066265e-09,4.2930529851083025e-09,7.398491608414286e-09,5.252731247250367e-10
20.82451114709179,1.7468501035364594e-09,2.973155341488328e-09,4.271762176722959e-09,7.416913966964904e-09,5.298745451389366e-10
20.834475028023416,1.7098648317716653e-09,2.9195228492858056e-09,4.299223633863872e-09,7.430072969872007e-09,5.273598017147496e-10
20.844438908955038,1.7958800200163042e-09,3.0500076645627128e-09,4.302664642480386e-09,7.414362781364355e-09,5.305096440576707e-10
20.85440278988666,1.7457686860649031e-09,2.9675057542824142e-09,4.2773119284682514e-09,7.4136066367266916e-09,5.315171028711977e-10
20.864366670818285,1.7066144536431052e-09,2.998733226116265e-09,4.255940806303725e-09,7.373431471145465e-09,5.351911276775616e-10
20.874330551749907,1.7377035385841455e-09,3.0043818326180994e-09,4.274756540384445e-09,7.40527645053031e-09,5.335077145905938e-10
20.88429443268153,1.750541434010119e-09,2.9372317568793414e-09,4.265859937683476e-09,7.392657651190609e-09,5.208738855597329e-10
20.89425831361315,1.7772477264322135e-09,2.978641046552981e-09,4.260260942148372e-09,7.407721139348369e-09,5.230460751647656e-10
20.904222194544776,1.7479429497539892e-09,2.959159373659809e-09,4.270288160968575e-09,7.376786222670245e-09,5.287949310489476e-10
20.914186075476398,1.7025372914093048e-09,2.970932622961053e-09,4.277066782207782e-09,7.395875126960232e-09,5.318443281712434e-10
20.92414995640802,1.7749274918012362e-09,3.0036362993483114e-09,4.272435785085716e-09,7.4323456643235796e-09,5.271554467224551e-10
20.934113837339645,1.7699784696574971e-09,2.9470327347538255e-09,4.282274845493145e-09,7.41715415669e-09,5.260673577153491e-10
20.944077718271267,1.788706853416853e-09,2.9295359293329136e-09,4.263092477671113e-09,7.406446276139611e-09,5.277636267560732e-10
20.95404159920289,1.7226319469083451e-09,2.9591566113576966e-09,4.263025289025337e-09,7.397595139212488e-09,5.274054154715942e-10
20.964005480134514,1.7268826802860803e-09,2.8843537640434033e-09,4.262673575970057e-09,7.392844292222957e-09,5.256839726259606e-10
20.973969361066136,1.7157376487944446e-09,2.96423415244361e-09,4.297042974058993e-09,7.378197818900065e-09,5.248211811412544e-10
20.983933241997757,1.6949223261255652e-09,2.9224180126285446e-09,4.248688807660535e-09,7.419941497007741e-09,5.226746519945647e-10
20.99389712292938,1.752090962052436e-09,2.8756733919965794e-09,4.301225101470839e-09,7.440261614551746e-09,5.256082217362282e-10
21.003861003861005,1.7297198976055676e-09,2.9299414516436525e-09,4.289751159423339e-09,7.375527971245915e-09,5.256900380252515e-10
21.013824884792626,1.704183656731562e-09,2.974783736013176e-09,4.271821065319401e-09,7.377089907001165e-09,5.198211044233206e-10
21.023788765724248,1.7938208515784459e-09,3.0485206043166167e-09,4.236316464628922e-09,7.393585521532039e-09,5.254951866631106e-10
21.033752646655874,1.7019040101208626e-09,2.9603934798073064e-09,4.263548381247365e-09,7.428204990399139e-09,5.221348332931869e-10
21.043716527587495,1.7526837802006538e-09,2.95070889746803e-09,4.268195922560181e-09,7.383678076676364e-09,5.301684710434601e-10
21.053680408519117,1.7747514581504254e-09,2.9254723418192265e-09,4.266254547824065e-09,7.3778340108394384e-09,5.303815481003052e-10
21.063644289450743,1.749134015985214e-09,2.89256036283898e-09,4.230901069352907e-09,7.374189214746585e-09,5.320960619421509e-10
21.073608170382364,1.745860859783838e-09,2.9796821895776865e-09,4.23647113916103e-09,7.391690308050444e-09,5.290773547053003e-10
21.083572051313986,1.734480039236023e-09,2.978067538622147e-09,4.231806568619556e-09,7.400951822644834e-09,5.250679932670294e-10
21.093535932245608,1.770382554688506e-09,2.9417289391893446e-09,4.249032862937623e-09,7.356565818758911e-09,5.255412753631176e-10
21.103499813177233,1.7408504705370305e-09,2.9794183694547254e-09,4.245039247010663e-09,7.339337779118315e-09,5.237976174350528e-10
21.113463694108855,1.7561181989765426e-09,2.9928373317099416e-09,4.282390425394415e-09,7.3655975588617475e-09,5.316318965978166e-10
21.123427575040477,1.7663139520294648e-09,3.022961509377566e-09,4.24287893018751e-09,7.394769956075806e-09,5.269338396002531e-10
21.133391455972102,1.7058000265939357e-09,2.939655325727089e-09,4.251519089773742e-09,7.379964632768185e-09,5.271226964829486e-10
21.143355336903724,1.7637864293727278e-09,2.962405617692766e-09,4.259840788231573e-09,7.3524189458458185e-09,5.326177814532358e-10
21.153319217835346,1.7449248129434843e-09,2.9475637653719143e-09,4.267536272110761e-09,7.3538992820617226e-09,5.328783259114325e-10
21.163283098766968,1.7022349939699346e-09,2.9271565563980375e-09,4.324009810727875e-09,7.367843935991458e-09,5.314061514198418e-10
21.173246979698593,1.8571767054241765e-09,2.988987297426328e-09,4.228451226544174e-09,7.387626913926638e-09,5.335915327779829e-10
21.183210860630215,1.803800161310937e-09,2.9638390523351173e-09,4.25609772095239e-09,7.376698005110901e-09,5.251221590640249e-10
21.193174741561837,1.8037669990602878e-09,2.90524595032583e-09,4.3047358166414575e-09,7.340965044920445e-09,5.249916587550783e-10
21.203138622493462,1.7831127059974268e-09,2.9051189189436165e-09,4.263805466707025e-09,7.372286824778548e-09,5.253900903433413e-10
21.213102503425084,1.8029302870906573e-09,2.982095114608764e-09,4.245216966110623e-09,7.355474959803728e-09,5.277272216162526e-10
21.223066384356706,1.78089623743937e-09,2.9781530598366472e-09,4.250710531903099e-09,7.370900200479079e-09,5.179261647358264e-10
21.23303026528833,1.7486655852095788e-09,2.9541397217987926e-09,4.228831770275723e-09,7.340000159772738e-09,5.104457481845388e-10
21.242994146219953,1.7860474610376887e-09,2.9734765154409756e-09,4.2616490700036204e-09,7.358541356232055e-09,5.165153704584747e-10
21.252958027151575,1.7806632947499952e-09,2.9763726940313813e-09,4.226429552819098e-09,7.328094444494113e-09,5.237100447112495e-10
21.262921908083197,1.7302795543861651e-09,2.9033353397594955e-09,4.237917661830126e-09,7.3832295871421865e-09,5.283853468796167e-10
21.272885789014822,1.7983917467239514e-09,2.92145408695607e-09,4.200638336982469e-09,7.377336999259795e-09,5.305866928164821e-10
21.282849669946444,1.7902406476389734e-09,2.9315502377072085e-09,4.201497005173769e-09,7.365354944760135e-09,5.341530529587548e-10
21.292813550878066,1.7568547113963196e-09,2.9689617515695717e-09,4.2657718342789486e-09,7.321961847956839e-09,5.384668748243516e-10
21.30277743180969,1.783291560111204e-09,2.891102987669296e-09,4.221860543697968e-09,7.314494717102125e-09,5.353037509538564e-10
21.312741312741313,1.8000498378400494e-09,2.950479947776122e-09,4.2679472894290175e-09,7.356272930747024e-09,5.324248480261396e-10
21.322705193672935,1.731272674601374e-09,2.982703317515943e-09,4.280436334251487e-09,7.312544556242018e-09,5.355937837965112e-10
21.33266907460456,1.800174960078149e-09,2.86955187144651e-09,4.321990829737574e-09,7.353757701051058e-09,5.219264912856263e-10
21.342632955536182,1.7667947167258318e-09,2.8950077252323737e-09,4.263965426833534e-09,7.333275000710082e-09,5.267702330623988e-10
21.352596836467804,1.7235381971621767e-09,2.894366126698103e-09,4.307888703929959e-09,7.311669105432318e-09,5.288590104847698e-10
21.362560717399425,1.7679346709750925e-09,2.92530874945852e-09,4.260058588794868e-09,7.335440971204016e-09,5.346000852130455e-10
21.37252459833105,1.7456379993492487e-09,2.9521367389493256e-09,4.2376500760543775e-09,7.403837348062852e-09,5.362428970458532e-10
21.382488479262673,1.827179600184176e-09,2.94008826300285e-09,4.230891681699583e-09,7.380824691530857e-09,5.300686193587568e-10
21.392452360194294,1.8018652637615067e-09,3.0092697529387343e-09,4.195441620399631e-09,7.228329197297864e-09,5.310319455601406e-10
21.40241624112592,1.8192229441889821e-09,2.881903141276834e-09,4.193368160852838e-09,7.348157744516217e-09,5.294826800709293e-10
21.41238012205754,1.7282464049517077e-09,2.92878695444203e-09,4.224020456158675e-09,7.347064617033283e-09,5.229972144148895e-10
21.422344002989163,1.750267088697775e-09,2.9072344901984626e-09,4.2299672440009e-09,7.378039455232254e-09,5.179025840695522e-10
21.432307883920785,1.846104128543923e-09,2.8968910464744332e-09,4.195523330977874e-09,7.283915554095074e-09,5.141865109075501e-10
21.44227176485241,1.7204076265875092e-09,2.898326054240748e-09,4.248861831641433e-09,7.356975828337618e-09,5.256183369743566e-10
21.452235645784032,1.856990614424519e-09,2.9836249458751448e-09,4.188362938036667e-09,7.352328773861805e-09,5.292109782951553e-10
21.462199526715654,1.7186312467468712e-09,2.9264100532863593e-09,4.220372632100271e-09,7.391134602255084e-09,5.214244905092156e-10
21.47216340764728,1.804267669774219e-09,2.918909888174708e-09,4.178067817036724e-09,7.325549492569485e-09,5.262681189824455e-10
21.4821272885789,1.851409954751597e-09,2.986136967159086e-09,4.263628098886864e-09,7.361376514482967e-09,5.328716848607846e-10
21.492091169510523,1.753377817409721e-09,2.915530186483944e-09,4.338354380439064e-09,7.341956641615954e-09,5.289741072074359e-10
21.50205505044215,1.7389684293675181e-09,2.992918452904773e-09,4.2023533692489365e-09,7.3294632178847866e-09,5.27919955971718e-10
21.51201893137377,1.829402080869102e-09,2.9269359659827062e-09,4.245987725114964e-09,7.282081240108415e-09,5.275454002676007e-10
21.521982812305392,1.7767803457764895e-09,2.8455183716525558e-09,4.253321939126073e-09,7.343848688541028e-09,5.412789402114175e-10
21.531946693237014,1.7756640011335382e-09,2.9830353809827354e-09,4.190157331194443e-09,7.288854173436796e-09,5.336860650462873e-10
21.54191057416864,1.7294901659798304e-09,2.8491812750930225e-09,4.274522080390718e-09,7.307751933396933e-09,5.402860131708495e-10
21.55187445510026,1.7744190851439204e-09,2.9533125691067393e-09,4.262117581365743e-09,7.307521239275597e-09,5.33555198553103e-10
21.561838336031883,1.752727269548902e-09,2.9742946195933725e-09,4.30737339027652e-09,7.317523533861506e-09,5.239670975456579e-10
21.57180221696351,1.8110751902172989e-09,3.0310902653478807e-09,4.20005465333543e-09,7.312697308585904e-09,5.329428541992683e-10
21.58176609789513,1.8591691644797412e-09,2.9669553700682227e-09,4.283432013302749e-09,7.241448082576232e-09,5.306045937322023e-10
21.591729978826752,1.7644883846591004e-09,3.058247625982252e-09,4.221298254756886e-09,7.2420664809150136e-09,5.258824142209772e-10
21.601693859758377,1.7589548021728946e-09,2.895301961491353e-09,4.296939279638504e-09,7.235747025102632e-09,5.32785169166359e-10
21.61165774069,1.7534553888727375e-09,2.9652089701554166e-09,4.303166396396738e-09,7.4000457137735355e-09,5.181597921111721e-10
21.62162162162162,1.7417256918326488e-09,2.9025928560582593e-09,4.2681066099345415e-09,7.39534184398182e-09,5.339494411723718e-10
21.631585502553243,1.7580937644986088e-09,2.847556615280877e-09,4.163173182986731e-09,7.203070704991504e-09,5.351427792763993e-10
21.64154938348487,1.7537517990646767e-09,2.8842876388836044e-09,4.192411244717183e-09,7.329892726432007e-09,5.303667297632043e-10
21.65151326441649,1.7379613717842771e-09,2.9997810234327716e-09,4.172898946103786e-09,7.415598897301296e-09,5.25454310237583e-10
21.661477145348112,1.8051304096828913e-09,2.992165727554419e-09,4.2338000728862694e-09,7.350042148441018e-09,5.225537250564767e-10
21.671441026279737,1.799825698338667e-09,2.9665051124762e-09,4.264321012352065e-09,7.375941291610622e-09,5.14188813562097e-10
21.68140490721136,1.7345912972227402e-09,2.9231537821372954e-09,4.236864714589055e-09,7.310680263043163e-09,5.221727844477375e-10
21.69136878814298,1.7637807997940704e-09,2.848731422365157e-09,4.164223326359232e-09,7.320824326240918e-09,5.318304373146347e-10
21.701332669074603,1.7118863509711113e-09,3.033594444794199e-09,4.2443117311181756e-09,7.336321743995852e-09,5.387430304651369e-10
21.711296550006228,1.8014202740784801e-09,2.9553617361868135e-09,4.255636725117884e-09,7.393065843358826e-09,5.303968820216137e-10
21.72126043093785,1.7965902639414987e-09,2.854612191081763e-09,4.2042702876243185e-09,7.279314612659132e-09,5.360773201597121e-10
21.73122431186947,1.7664174503387102e-09,2.8655645189695774e-09,4.127420765113533e-09,7.285592394302473e-09,5.364718983710153e-10
21.741188192801097,1.7505830685249519e-09,2.9169786266757918e-09,4.154928941146656e-09,7.407418455833492e-09,5.419983975295686e-10
21.75115207373272,1.7886836992854924e-09,2.9938960485559446e-09,4.3080287727341795e-09,7.4042477438177746e-09,5.498972442349766e-10
21.76111595466434,1.7512922816194824e-09,2.9198150876957054e-09,4.214436436832423e-09,7.339505358060097e-09,5.305399654124195e-10
21.771079835595966,1.7652640391381086e-09,2.9982174365004137e-09,4.2676577428546516e-09,7.254900107797698e-09,5.27709557816959e-10
21.781043716527588,1.6679391268817516e-09,2.9931870621375677e-09,4.2958955850942855e-09,7.309041616208821e-09,5.356084842968814e-10
21.79100759745921,1.6588878088218103e-09,2.9817715596038595e-09,4.273506170748648e-09,7.285821167609018e-09,5.275397883897838e-10
21.80097147839083,1.681330097464386e-09,2.934421757377802e-09,4.21761225843445e-09,7.423873970292502e-09,5.283902417645666e-10
21.810935359322457,1.776136826400175e-09,2.867115711699454e-09,4.154366688342825e-09,7.252381165758934e-09,4.971177568157387e-10
21.82089924025408,1.6282231564928038e-09,2.9034551500743932e-09,4.342618983101639e-09,7.23518164755281e-09,5.135228752402154e-10
21.8308631211857,1.654296866867861e-09,2.9457656215555018e-09,4.277887595682422e-09,7.3101102574114524e-09,5.198478759948538e-10
21.840827002117326,1.6821774533001405e-09,3.0170880928266175e-09,4.1994689648967484e-09,7.350942147533537e-09,5.277446079186137e-10
21.850790883048948,1.6855002778149189e-09,2.9823877463370087e-09,4.2390259340262365e-09,7.46512098491931e-09,5.243207607789485e-10
21.86075476398057,1.748625868969688e-09,3.1321339391072622e-09,4.237665718521819e-09,7.402321443802981e-09,5.365761382278389e-10
21.87071864491219,1.661289956308379e-09,2.864189026912278e-09,4.271576515594745e-09,7.319656015825226e-09,5.018804378711159e-10
21.880682525843817,1.6945266408303198e-09,2.9301789540599956e-09,4.31507431006649e-09,7.363551263998239e-09,5.282533185697126e-10
21.89064640677544,1.6036324489080737e-09,2.9741379608212475e-09,4.3765558373972275e-09,7.164100468126199e-09,5.363723666386144e-10
21.90061028770706,1.7793004479393624e-09,2.892145149750043e-09,4.244151908082207e-09,7.360492668299302e-09,5.794431010040933e-10
21.910574168638686,1.7197664944799269e-09,2.9971626683802854e-09,4.224156705757121e-09,7.3078296078961556e-09,5.418618027237025e-10
21.920538049570307,1.6810048761239542e-09,2.811931511549474e-09,4.265325476234591e-09,7.464534047240078e-09,5.153529043235358e-10
21.93050193050193,1.7758595513973802e-09,3.032234224233336e-09,4.248108943026258e-09,7.459915708068356e-09,5.143531683723827e-10
21.940465811433555,1.718647428511676e-09,2.872617789785045e-09,4.188685476297395e-09,7.140201148535753e-09,5.232486552089015e-10
21.950429692365176,1.7165342362070666e-09,2.8745776548983302e-09,4.238048584402519e-09,7.554136581352424e-09,5.164886690696545e-10
21.9603935732968,1.7790665624729699e-09,3.0193305306117892e-09,4.2079499124265814e-09,7.2566758258026064e-09,5.082251136495968e-10
21.97035745422842,1.7577719712257095e-09,3.19109057326912e-09,4.276908450930572e-09,7.2168040343614216e-09,5.276761736048175e-10
21.980321335160045,1.8151751034530895e-09,3.1354651553398353e-09,4.1646280124506234e-09,7.332105719502639e-09,5.219659383821512e-10
21.990285216091667,1.7212438707643753e-09,3.0397679000286753e-09,4.164793383798096e-09,7.30439360119022e-09,5.231342042387785e-10
22.00024909702329,1.7269865764070228e-09,2.984488424844156e-09,4.359968145463712e-09,7.3350375512750406e-09,5.361252677589689e-10
22.010212977954914,1.6926096439008573e-09,2.8556522101970103e-09,4.053668739631422e-09,7.332719214879354e-09,5.22046712059966e-10
22.020176858886536,1.7208300956359863e-09,2.895592687158232e-09,4.190058399770289e-09,7.233997654237902e-09,5.296191134348189e-10
22.030140739818158,1.7694446026571211e-09,2.8118096204013083e-09,4.3062372712919385e-09,7.078249732637116e-09,5.643896870638007e-10
22.040104620749783,1.7620401313889655e-09,2.943720143705774e-09,4.27325652072002e-09,7.285133624883514e-09,5.307578618708444e-10
22.050068501681405,1.7832686873397348e-09,2.988182134687074e-09,4.238932137984226e-09,7.3626945267561335e-09,5.266859201438378e-10
22.060032382613027,1.838635048269538e-09,2.8558965797826146e-09,4.2665393626276696e-09,7.392250458747224e-09,5.2654604007828e-10
22.06999626354465,1.8160655673750007e-09,2.9354675527725213e-09,4.139975258173092e-09,7.600451958228481e-09,5.63795193732769e-10
22.079960144476274,1.8237990215096617e-09,2.9357356434046113e-09,4.138642893893612e-09,7.271227003147447e-09,5.460104502373953e-10
22.089924025407896,1.7335680189174424e-09,2.825840210909036e-09,4.221081092543236e-09,7.313218564980105e-09,5.171299085798346e-10
22.099887906339518,1.872360171516645e-09,3.016161495329019e-09,4.220869773222633e-09,7.383399785393013e-09,5.329824153081293e-10
22.109851787271143,1.7915810657895979e-09,2.6732775925302486e-09,4.323964014343947e-09,7.455778423576894e-09,4.904497604877934e-10
22.119815668202765,1.722061635384554e-09,3.039218333588901e-09,4.214013205765789e-09,7.706865193200527e-09,5.25276695060748e-10
22.129779549134387,1.7700465893040344e-09,2.8358916395736203e-09,4.3345119577218265e-09,7.1445978406829474e-09,5.287905162869358e-10
22.13974343006601,1.7860962485232662e-09,3.014065918952239e-09,4.363350083253511e-09,7.224870302961306e-09,5.11996114204993e-10
22.149707310997634,1.7600190026633631e-09,2.961593975037473e-09,4.070137360612657e-09,7.114904183708083e-09,5.193914389280888e-10


==> figs/data/cyl_DNS/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.157849519859526e-32,2.122230485418601e-32,6.597738020602074e-33,9.261469430608792e-33,5.667288578650135e-34
0.009963880931622867,0.07424887534597056,0.024680545033253204,0.013131300960947872,0.009776874916612216,0.03726858529030485
0.019927761863245734,0.036604148577562196,0.022478023839161834,0.01796312318595636,0.015869492504636196,0.01844155101123789
0.0298916427948686,0.04192410330509934,0.02517285892463908,0.009420660707402103,0.015214501883956686,0.01489980754399704
0.03985552372649147,0.07491706873263329,0.017037629530129404,0.017094369187871408,0.014411673834129562,0.009611743891168919
0.04981940465811434,0.06592611793322065,0.025920449127538263,0.024624425310401776,0.007328622916968624,0.011016741357602857
0.0597832855897372,0.05826780266637769,0.024990804789122276,0.014938573753083887,0.008755884323748592,0.0037366700104519666
0.06974716652136007,0.039946682330615636,0.022982730895733945,0.014007467178382832,0.011827327403430513,0.0025204405669275376
0.07971104745298294,0.053205935151384,0.037096994692990486,0.0186059201672378,0.009504170382680172,0.0034309735843390888
0.0896749283846058,0.051487856973800504,0.026032933643873372,0.01638383850501541,0.025500922665560838,0.0021873656632842744
0.09963880931622868,0.08499859696769499,0.03971378694654071,0.03316300927837277,0.037882921628203295,0.004852976082137916
0.10960269024785153,0.04868325392883684,0.0553636596119514,0.05770594377343054,0.043494210442482965,0.004849075603929977
0.1195665711794744,0.046682528572963664,0.023201378457887036,0.02178778312060358,0.020344996277581334,0.0024513664741751978
0.12953045211109726,0.06658568165190148,0.038299349487968835,0.0355837648761144,0.023945481806599837,0.0017536721948387779
0.13949433304272013,0.08202928250291222,0.05192329461112698,0.02644235374039768,0.033229348194863215,0.0021862381886612334
0.149458213974343,0.16239107110516784,0.08669348702243185,0.04971660603426361,0.03339399031954399,0.0016371224867199042
0.15942209490596587,0.05826802983560671,0.03021073786239486,0.03309993625574996,0.02477003222030557,0.004472903604385887
0.16938597583758874,0.21623188584531458,0.10551133550570532,0.10865249066941271,0.06979254864997593,0.001431139354634536
0.1793498567692116,0.06794047082725281,0.017237606383524208,0.01748521501534895,0.04789715096811848,0.00241307469841685
0.18931373770083448,0.08029319494305193,0.06588782721583916,0.0962510764591101,0.14786279805596247,0.002103055301567198
0.19927761863245735,1.2170279374667827,0.7575028454605606,0.4968902623608054,0.25707482198478215,0.011279582825349885
0.2092414995640802,23.182178466275,14.393474696935845,10.693436420749617,7.006857841668316,0.0698331329215462
0.21920538049570307,1.2424372956587173,0.9467818858870907,0.6633312406982157,0.43545315594620204,0.01591940638575675
0.22916926142732594,0.17949905626879928,0.41985224696979373,0.44687625539062453,0.4925896084752524,0.010403006729601363
0.2391331423589488,0.19841096890306456,0.11028691084164069,0.057274883395239194,0.020904849018627585,0.005895113813065657
0.24909702329057168,0.5061793287198861,0.4999901147124165,0.5185471096524114,0.37949490967559385,0.00873659454487533
0.2590609042221945,0.09745458537813753,0.07321551850094288,0.03970221333671564,0.0172341723958121,0.0012260729421721386
0.2690247851538174,0.06684276842584273,0.09177259331974466,0.05073054032159976,0.027890815751024305,0.0005666848291458126
0.27898866608544026,0.0738650689337853,0.044770403026651924,0.03552642934206366,0.03585292186609591,0.0009160407345885534
0.28895254701706313,0.04812218748684401,0.021860575053802518,0.020690312749897737,0.05925970783836161,0.0005934497257130405
0.298916427948686,0.07297494283886587,0.02933324981381461,0.02220329073088515,0.05207491933876195,0.0007050845847977714
0.3088803088803089,0.0776033358963437,0.03418686899873137,0.020461035077145653,0.043574382563814074,0.0009081675470972145
0.31884418981193174,0.07312903628529402,0.047808312733686985,0.021512316723527644,0.034220248509710914,0.0008331796507853814
0.3288080707435546,0.0490044079822614,0.049629110397573215,0.02332911689697255,0.026939580844754084,0.0008352454399532356
0.3387719516751775,0.040208823135728454,0.04399783288441815,0.02791786102961375,0.019490465983095246,0.0006460068147838232
0.34873583260680036,0.0415473170689967,0.032927736560249984,0.027502933048770117,0.018357990218399525,0.0005681903113015349
0.3586997135384232,0.04567618373580232,0.029377493053605302,0.02782103078396085,0.023467724448368137,0.000655097909039449
0.3686635944700461,0.0488859327488211,0.03457288344958707,0.02328328982033887,0.023311487520914848,0.0006200621700186701
0.37862747540166897,0.04247468365683929,0.03081308304402982,0.022092948856994896,0.023951208983266078,0.0007430173533781645
0.38859135633329184,0.06544374901870816,0.03562539852106437,0.024066076363625274,0.02115644995460182,0.0006447560560034684
0.3985552372649147,0.05926960963900661,0.03942192617587238,0.025477400026010892,0.023776863112529058,0.0008421075966598634
0.4085191181965375,0.07349553989509151,0.046837266496081095,0.03068205165763059,0.021521864377767038,0.0010116625224115188
0.4184829991281604,0.06801468503001919,0.04308580472799491,0.03023790408698228,0.019515413789061565,0.001666390848646351
0.42844688005978326,0.07898073254211854,0.034986699336018036,0.027156666935874277,0.01686619056864937,0.0015672700548099092
0.43841076099140613,0.07658425062456799,0.027789859390598075,0.014494279454172613,0.015483902033488175,0.001181868711464873
0.448374641923029,0.05421831917666817,0.026567787981323678,0.015381892161654889,0.021681148255159828,0.0005402721445556882
0.4583385228546519,0.04888692299282249,0.029415157199236295,0.019135616529319586,0.0231847643559739,0.00035843794715264627
0.46830240378627475,0.037047274605550996,0.02956807850715883,0.022038736155778768,0.019589966737125153,0.00039683339279172924
0.4782662847178976,0.04231594842681454,0.0297620960504186,0.019593587942835486,0.012150337764066103,0.0003968920986145793
0.4882301656495205,0.04366998328058924,0.03326386451132604,0.024115497112208565,0.01411163802612006,0.0004036562380318291
0.49819404658114336,0.04620777229489549,0.03684412538953061,0.022848042779200172,0.016698784123980345,0.0003994906906775421
0.5081579275127662,0.04502212209597174,0.03728284376008339,0.02462856434452272,0.020879089851312895,0.00033228937740083567
0.518121808444389,0.04385346985955151,0.03996000210770288,0.029867519915085766,0.024455739799633103,0.0003057227475897026
0.528085689376012,0.04629500443770187,0.028600519653664863,0.030564451686815403,0.022456216287736343,0.0003431891963467224
0.5380495703076348,0.0428997856485949,0.027531077940248012,0.028181695300484293,0.024029934220492166,0.00034001735240266973
0.5480134512392577,0.04071899495881317,0.02254566696742854,0.02496767626343845,0.02154652227568099,0.00042019304833573203
0.5579773321708805,0.036049467746683016,0.02301041102808276,0.023678484528127396,0.020499827624215733,0.0003806021680239808
0.5679412131025035,0.036521563385270586,0.020344881069289597,0.022610331257934355,0.01995452860865082,0.0003717869501243879
0.5779050940341263,0.03219829730956409,0.018133910440403626,0.014801893127067197,0.01703007628282485,0.00036936562984762845
0.5878689749657492,0.03143864606966226,0.025411491211782024,0.019472040274316732,0.01714494260231684,0.0004093315857648318
0.597832855897372,0.03769407733320619,0.029083018235321646,0.02462235931350755,0.014816922908323354,0.00039356037480370895
0.6077967368289949,0.16992811121350973,0.09375766465740354,0.05534626992935222,0.033094154150776066,0.00039570141212532745
0.6177606177606177,0.29217453555283013,0.14412477221069994,0.08429889924829506,0.04116905343584018,0.00037090414292793915
0.6277244986922407,0.45892719329166887,0.2674464392970696,0.13414766761337762,0.06407342179451023,0.0004329289081830393
0.6376883796238635,0.3424692138286729,0.23425803775588463,0.12282191988262053,0.0571770257099809,0.00038515642379630095
0.6476522605554863,0.22823247879007455,0.18582610760477375,0.09450048332595022,0.051511806987053724,0.00034367000764416505
0.6576161414871092,0.11808846295592852,0.10797000818796525,0.05859070700950896,0.03588923306069973,0.00027600864629443166
0.667580022418732,0.10413346417560122,0.07227607359293514,0.044423064288192274,0.026412956004769964,0.00026068430061499157
0.677543903350355,0.10779320712789806,0.06808680143341483,0.03917712355526048,0.024380666704105592,0.0002723026089224645
0.6875077842819778,0.04265928726193481,0.022424933593710148,0.02139704175738714,0.015808471474515584,0.00028565995588524304
0.6974716652136007,0.037924618818595004,0.020790052646943835,0.013675750808236443,0.0115799092009552,0.0003099284285751968
0.7074355461452235,0.021536144688226386,0.019287710584364598,0.014556866034726392,0.009756550890290188,0.00033062087685729234
0.7173994270768465,0.020186419631318894,0.015356799528423176,0.011461339119570535,0.009803044689334808,0.0003323786665291248
0.7273633080084693,0.026134609761295852,0.02387595036006497,0.013840688945223294,0.012761588877478365,0.0003860585625210499
0.7373271889400922,0.03021460919455215,0.024022294033364606,0.015561131233539735,0.013884746936780684,0.0004646677136459652
0.747291069871715,0.03180322125376465,0.024752225439704484,0.017850268951839547,0.01217673316576183,0.000493148063035607
0.7572549508033379,0.025258185211454343,0.019219167801799237,0.015342571603883345,0.008309684793179792,0.0004264070638576008
0.7672188317349607,0.02437876792768994,0.01654159639428483,0.011158947116667635,0.007822841302422303,0.00037705223866180604
0.7771827126665837,0.02067817639731022,0.019857190339046968,0.010035417027496123,0.015288851299028584,0.00038622232658976356
0.7871465935982065,0.027239109985707853,0.023532358484641705,0.012139194451395083,0.01846489041159754,0.00040681754305112335
0.7971104745298294,0.02084122859804558,0.024692991839179657,0.01314611297848869,0.019514558190403503,0.000347097519791922
0.8070743554614522,0.026783495065038857,0.021434731241288797,0.012780153844331461,0.012915029461906848,0.0003732507163723435
0.817038236393075,0.03012312112518041,0.020789961690933525,0.011317708385132196,0.01038123543686763,0.00036050271771139516
0.827002117324698,0.03261078315001123,0.017689766052673056,0.01110616315239709,0.008460916881153562,0.00035714055775033315
0.8369659982563208,0.029686092311401454,0.01932655544775018,0.01021078569659722,0.009206571741890424,0.00024200192764357905
0.8469298791879437,0.023221530436304413,0.014819469236254363,0.009783050294475949,0.01016498251289691,0.0002408343538943279
0.8568937601195665,0.023915188854988455,0.016647409037542218,0.009120253826631456,0.010053899629175743,0.0002772035792843977
0.8668576410511895,0.021148528363282217,0.013558226886023043,0.009650349401145942,0.00986433056744477,0.0003129566126654566
0.8768215219828123,0.016620024753621922,0.014747424729949457,0.007767939330928817,0.00992181133290601,0.00030584321978030456
0.8867854029144352,0.017403927885418422,0.013538667137359968,0.009047453058848276,0.009392860651315721,0.00031055498232190903
0.896749283846058,0.019080300799497883,0.013138054814148061,0.008227460547494398,0.008453855510139264,0.0003583639447388571
0.9067131647776809,0.020028594513010284,0.010402127164067318,0.010194002930168235,0.007450194930723259,0.000366780861065356
0.9166770457093038,0.020363210750531345,0.009587397680100508,0.008188331310732204,0.010153031283290407,0.00035915309199983437
0.9266409266409267,0.019694606383444946,0.013320901709022396,0.01077171697427943,0.010407195613451593,0.0003950971161570187
0.9366048075725495,0.022895226944161365,0.013812677361164372,0.009036211905084654,0.009497528263476556,0.00044698968817020784
0.9465686885041724,0.0186200067457857,0.014819995072306935,0.010441604283317706,0.008122443235922818,0.000440876052338
0.9565325694357952,0.017500403519167814,0.011513063962078234,0.007076122730372317,0.006831717465988145,0.00039787656736821255
0.966496450367418,0.015868359597810605,0.011042605419758567,0.007155578813694868,0.0072463387545989005,0.00042395804059687883
0.976460331299041,0.01851063253028397,0.010296786223478287,0.005693159492105344,0.006181474358573155,0.0005282057891635617
0.9864242122306638,0.019159846156709605,0.009682455975258316,0.006086374033115311,0.006928752859883806,0.0005473513821890767
0.9963880931622867,0.01692667248742412,0.010957803858354261,0.006201365104774616,0.008338799326637721,0.0004542989266434409
1.0063519740939095,0.014520775789774632,0.010332588528840368,0.008357810946043676,0.006908291602659433,0.00038817155528616425
1.0163158550255325,0.014138124336142296,0.0102714857306558,0.008610876870149813,0.006914707949418966,0.00045741877571406526
1.0262797359571554,0.019673510858630894,0.011197224051940055,0.009691207534672484,0.006802887653840108,0.0004889061352546652
1.036243616888778,0.0183781649822778,0.011029528320712002,0.007331756898574349,0.008710355321089533,0.00045274177176961804
1.046207497820401,0.032944640334496504,0.019028389803166686,0.010712100276770256,0.008404786682876869,0.0003939448190092598
1.056171378752024,0.03248047406134795,0.015768124555548064,0.011047247863566895,0.006216666402050895,0.00041122797580863356
1.0661352596836469,0.03467691709904688,0.016364999081444044,0.01129004577633709,0.006351681490032526,0.0004037806021169215
1.0760991406152696,0.024559055484994152,0.01063032983604884,0.00829601193827138,0.00609251757565618,0.00042424718670809895
1.0860630215468925,0.020294703575467567,0.011256630748266268,0.006478243659690361,0.007171482114537044,0.0003820544466590858
1.0960269024785154,0.02118112930442575,0.01100855243248212,0.007079209188362254,0.00546196420286465,0.0004393689566591617
1.1059907834101383,0.014963684286655907,0.00978655305473858,0.006021087576820216,0.00475489586192048,0.0004189053052367802
1.115954664341761,0.015103648361113638,0.010394393547816431,0.00537339023728967,0.00358073027104214,0.0004945288869761503
1.125918545273384,0.010994650309233632,0.010753506181639295,0.0047892466006965485,0.004429336421727368,0.00048559622113697617
1.135882426205007,0.011499934030497795,0.010862236167958141,0.004515908691503366,0.00464513057198487,0.0005211047922317096
1.1458463071366296,0.011421027372896356,0.009796764047913284,0.005566714808222092,0.005423683041943528,0.0004751826578212091
1.1558101880682525,0.012865627169961699,0.010080110827653425,0.004690726533217074,0.0053375558489234505,0.000479484289774936
1.1657740689998755,0.014875889462444964,0.008490652250819575,0.004890383196256648,0.0056477205535914385,0.0004526166626111619
1.1757379499314984,0.01323828269908802,0.008812173110835117,0.004202988610864779,0.004939775454039255,0.0005191657374079656
1.185701830863121,0.01152017957458576,0.007433499918255523,0.005179599865976747,0.004644369778915929,0.0005118818733235398
1.195665711794744,0.011855357314670028,0.008690836420501266,0.006279956563220269,0.004788614933622709,0.0005551814540253331
1.205629592726367,0.012915320529467658,0.00845407661151446,0.007025597258470829,0.0060633505899663626,0.0006155073184749887
1.2155934736579899,0.010645347468413592,0.008602444205427707,0.004036080018672167,0.00488559915415673,0.0006679502607050288
1.2255573545896126,0.009940378336888656,0.0076088962646894374,0.003971562490325965,0.003440981858237814,0.0006199892618578999
1.2355212355212355,0.0075409985354912374,0.008836465064962891,0.0050148505092405486,0.004159045103171966,0.0007432551466805992
1.2454851164528584,0.00957101459949931,0.0055948936075625785,0.0051064822771896235,0.003568237898299292,0.0007998286482445218
1.2554489973844813,0.01048428275629264,0.0053388185653893624,0.0048730600904086435,0.0036798122756300216,0.0008183063980905015
1.265412878316104,0.006827694907347303,0.005172831654282632,0.0047130239862550796,0.0024824219896157056,0.0010602219850866339
1.275376759247727,0.010072341214091875,0.0061420530063565175,0.004182442175449437,0.0026888703456351276,0.0014457240298767467
1.28534064017935,0.010175586642898141,0.006176156461934418,0.0047892482921349485,0.0035158588857138883,0.0015758205380060602
1.2953045211109726,0.008137593841926827,0.0051861561032759615,0.003571135057330318,0.004312672525919901,0.0019265144169329286
1.3052684020425955,0.007332262343371547,0.006135997953512717,0.004330019346185244,0.003240143422199671,0.002311232429703731
1.3152322829742185,0.008351014021794587,0.00584164924839693,0.004250992940271726,0.0037988897389642016,0.0024592873326083012
1.3251961639058414,0.009022394255169132,0.005843839227291396,0.004044221917600717,0.0034543834221527907,0.0022610746491072927
1.335160044837464,0.007787396144973934,0.006070276750019487,0.0030056831536425374,0.003201882817944232,0.002467110748886255
1.345123925769087,0.006515426922389158,0.00512610900632289,0.002717813986474055,0.0032572257332255964,0.0025867757957979305
1.35508780670071,0.009182154308344079,0.004789375584008441,0.0025462012710889288,0.0032054782217347646,0.0027707678590895143
1.3650516876323329,0.007980358749514561,0.004796301826487851,0.003186976904869517,0.002063502835932477,0.002768705949971336
1.3750155685639556,0.006885076089721241,0.00457968827354284,0.002542825386320265,0.001873061837547005,0.0024315702650716245
1.3849794494955785,0.006445986246620104,0.0048312224879236,0.003404896664881197,0.002326239408681761,0.0025434919510533395
1.3949433304272014,0.005871902593464288,0.004909588318422409,0.0023464179286897206,0.0022646559184701046,0.0026932047307795647
1.4049072113588243,0.005932611409129126,0.004622103766651493,0.0029905384780063897,0.002614046929341365,0.0018273637870936201
1.414871092290447,0.00626740492117445,0.004094366968273728,0.003836997028490211,0.0024932215016277674,0.0018308199678369903
1.42483497322207,0.00632109370216002,0.0046520547699679,0.0026323490374042403,0.0023742676140230626,0.0018497404947013687
1.434798854153693,0.006387431783370009,0.0035633066316798044,0.0020922280249088387,0.0023016595413262015,0.001638114447875128
1.4447627350853156,0.005177694873292372,0.00502711787131844,0.002105559859568568,0.0021207838034287326,0.001839669728282309
1.4547266160169385,0.0073460822903189515,0.004807871100972741,0.0023694721515588194,0.0015881547793924987,0.0018645547069336163
1.4646904969485615,0.00828171795715204,0.003947923276587852,0.0026927898742473257,0.0016859301059315122,0.0015193255140361433
1.4746543778801844,0.004852712120477023,0.003380980324254633,0.0027857876845106245,0.0017000060510419207,0.0014724420767802926
1.484618258811807,0.0054471438753438215,0.003453083716983269,0.002893729221684705,0.001380099897120402,0.0011023834202045144
1.49458213974343,0.005153077570549494,0.0035568804793563637,0.0025248604787415094,0.0020798137755522594,0.001037306944142107
1.504546020675053,0.005403719824822783,0.0028937514359007733,0.0024684281184082584,0.001563944825378612,0.0011034728033846582
1.5145099016066759,0.004919456879243865,0.002915961504035469,0.002633488533987586,0.0018908156302795873,0.0008467056401706076
1.5244737825382986,0.005680994057674511,0.00373998238937691,0.002864595854476692,0.0015070919962040046,0.0008491728147614218
1.5344376634699215,0.004741499900937343,0.0035920323654094538,0.0018164549587858778,0.0018911344849426503,0.000717220422643991
1.5444015444015444,0.004151162547298746,0.003229090208577763,0.0017735992771231303,0.0015889501185387153,0.0007902025118936519
1.5543654253331673,0.004383566025383281,0.003653738640987267,0.0018485623409990378,0.001504362934338063,0.0004987135380563342
1.56432930626479,0.003087480307785528,0.0034877062358885723,0.0023590908751783034,0.001119806864301954,0.000457055540974636
1.574293187196413,0.004331626289202548,0.0024135565468549405,0.002089996942454443,0.0016825140796210645,0.00030862991688584615
1.584257068128036,0.003965314925262696,0.0030501700733666,0.002204792348974428,0.0015784224307114768,0.00033182318771505224
1.5942209490596588,0.003786445387216209,0.002156213488786157,0.0020666033723533367,0.0012866039502150309,0.0003358181873249547
1.6041848299912815,0.002588218055316191,0.0026830505968495964,0.0016419287218950246,0.0014907264066135128,0.0002836844397422283
1.6141487109229045,0.0035652386032430303,0.0024256889282852218,0.0016291653456385067,0.0012461673756725055,0.00030677675131522025
1.6241125918545274,0.0035591752716568736,0.0027021686851440418,0.0015592291054857103,0.0011789893233773916,0.00030790134090479004
1.63407647278615,0.003886482297146154,0.001937753378708676,0.002093425374635429,0.0011315705907313036,0.00021560622801103342
1.644040353717773,0.003469157143807932,0.0026835988437499438,0.00162289659570185,0.0010684623420056443,0.00024170275469860493
1.654004234649396,0.003791461296576959,0.0022941584990162625,0.0015917194815643484,0.001025271417444583,0.00017903014772956624
1.6639681155810189,0.0027233692317484496,0.0020104708798925515,0.0015498650471103925,0.001049047766883716,0.00019944787392582966
1.6739319965126416,0.0029872110115147835,0.0018383803479991982,0.0015703595813468677,0.0010469324591292053,0.0001194305149385138
1.6838958774442645,0.0026831647725427954,0.002289098017221331,0.0012478670901487766,0.0008633190964834457,0.00015885692745607692
1.6938597583758874,0.0026372471479937766,0.002016628120639073,0.0011188135829917803,0.0008524857532883059,0.00014207309648366992
1.7038236393075104,0.0023547153167183935,0.002411588496766718,0.0014707179155105505,0.0010106487089132218,0.00012068639748754207
1.713787520239133,0.002696595259512042,0.0018237879332506741,0.0013405149092803007,0.000812707138860239,0.0001229167464949378
1.723751401170756,0.002948921028940916,0.0016375752943770376,0.0012031862193865933,0.001106658543680852,0.0001054041297269437
1.733715282102379,0.002839753995602586,0.0019087655103792191,0.001248738993314059,0.00096646866626671,0.00011474622263525804
1.7436791630340018,0.0021755437746273226,0.001602214379862876,0.0013789707211453316,0.0008509212254543547,8.813319685519082e-05
1.7536430439656245,0.0020803930341154416,0.0014546533667573682,0.00125201662401866,0.0008500755349496892,9.533230854420283e-05
1.7636069248972475,0.003391208902878194,0.0014332093308765813,0.0010168868424037297,0.0008825477395371092,8.384395829639493e-05
1.7735708058288704,0.0023899923077575656,0.0015706992652278462,0.0011026372001545627,0.0007397284308500964,8.590484193848312e-05
1.783534686760493,0.0025774009031551033,0.0014322734235419927,0.001231161064071722,0.0009519351169784917,7.63385910612857e-05
1.793498567692116,0.0022561624051230162,0.001169050220922106,0.0010579242613806353,0.000684990290192382,6.468949438756778e-05
1.803462448623739,0.0019275382843188618,0.0017369726243659836,0.0008781626717714108,0.0008196961094986431,6.949179427643332e-05
1.8134263295553619,0.0014740642047962236,0.0012596718900743386,0.0008080021123185731,0.0006924804899372452,7.390232888424792e-05
1.8233902104869846,0.0016944341461974446,0.001360537532726861,0.0007175677684995033,0.0006981807714282532,7.652643158749368e-05
1.8333540914186075,0.0017750753915825777,0.0016023556955126752,0.0010527568545427373,0.0005906176185815954,7.806464911319346e-05
1.8433179723502304,0.0016456474671823506,0.0014308716215359473,0.0009354857822140292,0.0007314007504822769,8.374835036669017e-05
1.8532818532818534,0.001783051408541988,0.0013900467166342299,0.0009457832513279545,0.0005260140051456066,9.783365975883995e-05
1.863245734213476,0.0017147946940523043,0.0012529119301578453,0.0009245956368154971,0.0006623401211947346,0.00011692544321133564
1.873209615145099,0.001458497062759644,0.0012219844636917252,0.0009027835710008587,0.0005791160289476872,0.0001295808349029562
1.883173496076722,0.00173000215349844,0.0014211118996977612,0.0009661930456822741,0.0007078229396037283,0.00010241661521460306
1.8931373770083448,0.0013339114458283423,0.0011735812579302884,0.0006984969472568071,0.0005691989664958553,0.00012249190983919814
1.9031012579399675,0.0020428540922015426,0.000874295531487243,0.000696161945402208,0.0005664759669673797,0.00013796424849950295
1.9130651388715905,0.001460011308562265,0.0012037871208281112,0.0008233636562286336,0.0005538675353267108,0.00010952844403620983
1.9230290198032134,0.001404641716908388,0.0013244152488710397,0.0007787533243036223,0.0006165427500579069,0.00014037519283944112
1.932992900734836,0.0011326886912645818,0.0009075886555934064,0.0008690499669535331,0.0005521898648438795,0.00015163178881240661
1.942956781666459,0.0013946621645139642,0.0010233008757122516,0.0006995698779970099,0.0004847950450096488,0.00014953577679920513
1.952920662598082,0.001042557883674244,0.0009375189537021342,0.0007147797430920581,0.0004551386774253456,0.00018021085919139472
1.9628845435297049,0.0011380036887233516,0.0009924990496600263,0.0006917890257469064,0.00045133975481575594,0.00015060843970644488
1.9728484244613276,0.001091283119833592,0.0008850673953709821,0.0007365092436910672,0.00046126321810245445,0.0001484361015684062
1.9828123053929505,0.0012052840880914214,0.0009161263729669403,0.0006259640912045338,0.000438348031225868,0.00014948049067658225
1.9927761863245734,0.0010979746532831754,0.0008284267236495894,0.0007748561971791171,0.00041755530530760766,9.576199101294551e-05
2.0027400672561964,0.0012453907406025377,0.000979743325349848,0.0007034398358486123,0.0004079971550985331,8.218104091773816e-05
2.012703948187819,0.0012406907792445014,0.000865307133661414,0.0006672138281792618,0.00037655652156252386,3.959588009283057e-05
2.022667829119442,0.0011544970488907731,0.000967698436875903,0.0006366146624956417,0.0004339817957152998,3.8829409331662706e-05
2.032631710051065,0.0009402419187170496,0.0008195346200108647,0.0005069285755056798,0.00041971143365717177,4.8140101609788126e-05
2.0425955909826876,0.0010038278116069228,0.0008594723400512298,0.0006592198224308322,0.000322433597002338,5.711178755524632e-05
2.0525594719143108,0.0010914402074707627,0.0008647955824119345,0.0006230780656874156,0.00028303451278212426,5.222113939279353e-05
2.0625233528459335,0.001141597190591097,0.0006935071416680652,0.0005255027606453247,0.00032221515431638697,5.258156760547529e-05
2.072487233777556,0.000796022308805708,0.0005958453757971519,0.0005172279888287117,0.00032453737154145956,7.038755537717267e-05
2.0824511147091793,0.0009518122710692953,0.0007804984336885203,0.0005277537846354119,0.0003123852956973121,5.4218126680882284e-05
2.092414995640802,0.0008918140209622305,0.000630530767378235,0.0005744382418071022,0.000313868370669547,6.53019077466363e-05
2.1023788765724247,0.0009278021271432707,0.0008096401554609041,0.0005091414680366204,0.0002918581614760339,6.807238424814472e-05
2.112342757504048,0.000807920962299745,0.0006953464709100778,0.00041364283502310815,0.00026969080280933567,4.972834638768189e-05
2.1223066384356706,0.0007445089943930274,0.0007457672288142564,0.00038089005250455707,0.0002622155534514746,4.2390542557747724e-05
2.1322705193672937,0.0006736811274802368,0.0005923811514270052,0.0004802423050304618,0.0003104636358343317,4.075652150786392e-05
2.1422344002989164,0.0007430933916451475,0.0007311897741437447,0.00037262832049711524,0.000340837377027311,3.404118730925027e-05
2.152198281230539,0.0007554401754569296,0.0005242657359609726,0.00041444879108509813,0.0002884723416951262,3.164959689903462e-05
2.1621621621621623,0.0007158957301663497,0.0005997353831637242,0.0004532022232788026,0.00022796870520728812,3.454221505056298e-05
2.172126043093785,0.0007562630794162961,0.0005001360555021656,0.00042449415286613184,0.00021465587735538025,3.3204884073440556e-05
2.1820899240254077,0.0005462452493333928,0.000648611706930543,0.0003515633492100401,0.00018975397856058383,4.424813702642556e-05
2.192053804957031,0.0007132800540989813,0.0006010406435669692,0.0003892756631276153,0.00021370165630626693,4.8532803794569955e-05
2.2020176858886535,0.00047304212070361146,0.0005864840273524683,0.0003037893713309696,0.0002177091597480854,5.0921928943035595e-05
2.2119815668202767,0.0005296513023552397,0.0004829910839296444,0.000372284949770977,0.0001948640443088385,5.336938935585563e-05
2.2219454477518994,0.000537604076417579,0.0005775667431560693,0.00034353069645163376,0.00018055460768932852,4.941570862032346e-05
2.231909328683522,0.0005587868329344168,0.0004594698748134169,0.0002523313990443979,0.00014525024947315153,5.115494665373359e-05
2.2418732096151452,0.0004990520475609558,0.0004348474260421815,0.0003060509725463552,0.00019871327980431459,4.176979503201481e-05
2.251837090546768,0.0004992607286876628,0.00048448776939208316,0.0003138925898376436,0.00016801364218900207,3.494266484029285e-05
2.2618009714783907,0.000520992267865683,0.0004887892113054845,0.0003686827762596317,0.0001599282947759254,3.105046349256685e-05
2.271764852410014,0.00042737856668979157,0.00046618717971012847,0.00025603256207056306,0.00017483400961983367,2.5670487432029787e-05
2.2817287333416365,0.0004209940839265115,0.00045815094468634407,0.0002839639148742052,0.00014235451808540276,2.6241590985489558e-05
2.291692614273259,0.0005420413064766473,0.0003939822620104026,0.00029019348815454083,0.00014329926830479876,2.8702522995016913e-05
2.3016564952048824,0.000456745960394406,0.00041148827760378555,0.0002712603541258616,0.00011806038515059777,2.3079829789845638e-05
2.311620376136505,0.0003824831105095343,0.0004813002715943262,0.0002752049119209629,0.00018500715612980342,1.4457809286425025e-05
2.321584257068128,0.0004266672279368448,0.0004446503702207219,0.00021886879649412173,0.00012819959112087546,1.4468841555592237e-05
2.331548137999751,0.0004641969602390587,0.0003618600545551645,0.00022605461115807781,0.0001315531773469104,1.548008174078102e-05
2.3415120189313736,0.00045641242392273666,0.0003667052218751264,0.00023248804772501124,0.00014611798769113702,1.7484284982589733e-05
2.3514758998629968,0.0004347050303239098,0.00030559322019124946,0.0002170669746991208,0.0001279571175348117,1.982002145384667e-05
2.3614397807946195,0.00038309243250797683,0.0003069557075489557,0.0002912075334082626,0.00012127547239430486,2.1668444447006955e-05
2.371403661726242,0.00041885564981123486,0.0003465217090860654,0.00019437964636035665,0.00010757618859657891,1.9787955553623538e-05
2.3813675426578653,0.00037044236661760716,0.00034541594657059064,0.00022409232728005588,0.00011491856649720525,1.5258726714702235e-05
2.391331423589488,0.00037895851338136193,0.0003091673283629061,0.00020691374740246747,9.224863849702053e-05,1.2349123810932448e-05
2.4012953045211107,0.00044544190944475635,0.00032391691627641113,0.0001888935387176942,0.00010304193007551322,1.2678491171064764e-05
2.411259185452734,0.0004312732027119672,0.00029569389005647907,0.0001909005343512741,9.294528811049964e-05,1.2348561195386305e-05
2.4212230663843566,0.00037131856673846425,0.00029327767143569127,0.00020037728344561687,9.166255935448675e-05,1.3802413142515815e-05
2.4311869473159797,0.00032548457264870473,0.0002896363716158401,0.00021249491818217512,8.80659424891346e-05,1.6100959742722532e-05
2.4411508282476024,0.0003568648631884932,0.000299237666744004,0.0002057013365689413,9.05460377640159e-05,1.5508504223682143e-05
2.451114709179225,0.0002716074543504889,0.00034448371118990105,0.00016696524242308373,8.148047360214768e-05,1.368167413919016e-05
2.4610785901108483,0.00031314704915607206,0.00025868624018023204,0.00017118258345338026,5.5048406542342886e-05,1.3234137486280035e-05
2.471042471042471,0.00029021095689519036,0.0002547606713871638,0.000149548216420945,6.588947039292178e-05,9.545815073503917e-06
2.4810063519740937,0.00028492079690766787,0.00027319099035245974,0.00013651621228140927,7.298302691715594e-05,1.1522174900596128e-05
2.490970232905717,0.00031270532340568064,0.0002381405011028101,0.00011389314425369352,5.329210943300414e-05,1.197183694564648e-05
2.5009341138373395,0.00023036625770186226,0.00020104836937437088,0.00015832234811662864,6.66126714273725e-05,1.3502933656373948e-05
2.5108979947689627,0.00023704312809304408,0.00019954141295602695,0.00013651087357712481,4.3521656572911334e-05,1.0608480717690054e-05
2.5208618757005854,0.00025702440837603406,0.0002519240650844604,0.0001244792664477794,4.3395936977719324e-05,9.867177146526791e-06
2.530825756632208,0.00026099254864236655,0.00020375095085787485,0.00012954945050899143,4.0619938741816525e-05,8.829128912403675e-06
2.5407896375638312,0.00025139999290026474,0.00023049961912233,0.00012503784064436414,4.592974918833282e-05,9.165875264142737e-06
2.550753518495454,0.0002389950610119032,0.0002332583032042194,9.249637683282351e-05,3.922665435822412e-05,1.0212973121943913e-05
2.5607173994270767,0.0002031501819877004,0.00015998319182935125,0.0001020681725808625,3.6607263936469655e-05,1.0172874217714067e-05
2.5706812803587,0.00017413744448077694,0.00016833525040280145,8.912178120454775e-05,3.4875574494276967e-05,9.574913757218813e-06
2.5806451612903225,0.00014969659471147505,0.000175348308667138,0.00010925256851416416,3.495540700540349e-05,9.80204475297741e-06
2.590609042221945,0.00019410658374246896,0.00022176727992650295,9.31084784611541e-05,3.805583314112048e-05,9.331369900401199e-06
2.6005729231535684,0.00018233606193796226,0.00021109813954307908,8.471926125784695e-05,2.7920698443355574e-05,9.593238050948478e-06
2.610536804085191,0.00020896236432280829,0.0001769512665162487,9.493541841919136e-05,2.6343361673660325e-05,8.654121611937692e-06
2.620500685016814,0.00016112953774656967,0.00020629521268868736,8.960131730430699e-05,2.8991199820414112e-05,8.284054672491715e-06
2.630464565948437,0.00019872750561073503,0.00018630452272843393,8.767409800325756e-05,2.9277449102655636e-05,7.332168211675265e-06
2.6404284468800596,0.00013173362596845655,0.00016688854405333577,0.00010058195413992037,2.876153200204984e-05,7.245197328635751e-06
2.6503923278116828,0.00013751650112969548,0.0001756352892943367,9.477838639236681e-05,2.5984991247526834e-05,6.670139173244564e-06
2.6603562087433055,0.0001384659924658992,0.0001504340484439071,9.356150720929417e-05,2.3980469931313593e-05,7.059885853680503e-06
2.670320089674928,0.0001492005099069773,0.00016366939564493055,7.525436269730705e-05,2.435128411180119e-05,6.610518631195881e-06
2.6802839706065513,0.00014478006317903612,0.0001549623661086772,6.629373379527378e-05,1.968513402223042e-05,6.053210008966504e-06
2.690247851538174,0.00012942648287737218,0.00012219167691943273,7.695145826631226e-05,1.2548137494931865e-05,5.583190388820244e-06
2.700211732469797,0.0001225215974023309,0.00012715992181526066,9.525697604929767e-05,1.4651026079272106e-05,4.226677371445969e-06
2.71017561340142,0.00012113796742363132,0.00013342277201505338,8.37935058285227e-05,1.8110641961465216e-05,4.581293618599891e-06
2.7201394943330426,0.00012343600246996462,0.00010561974864380642,6.227911117860359e-05,1.2775418462833438e-05,4.506369381413682e-06
2.7301033752646657,0.0001357626804052893,0.00011345151196519423,5.8223521370236414e-05,1.2542296488359691e-05,4.241486886355976e-06
2.7400672561962884,0.00010742569489103157,0.00011627936841144354,5.0869031076608514e-05,1.5800531908962694e-05,4.119215520147479e-06
2.750031137127911,0.00011327396701350169,9.515207839032994e-05,6.343743768914367e-05,1.1677133472539865e-05,3.3794709790876123e-06
2.7599950180595343,9.999445283618435e-05,0.00012927352352146975,7.170701848868622e-05,1.0970706357385076e-05,2.9761794351407824e-06
2.769958898991157,0.00011849010885446643,0.00011031300294349328,6.640207587655114e-05,8.897711870328608e-06,2.8013951639342603e-06
2.7799227799227797,9.645686260892658e-05,9.191414149979275e-05,5.0654415389758126e-05,9.795948549183796e-06,2.665134329456176e-06
2.789886660854403,9.166707711366547e-05,0.00011605050386070503,5.7477713832048666e-05,7.600181874994488e-06,3.4384367903348396e-06
2.7998505417860255,9.091564774418032e-05,7.320564316803272e-05,6.290760255875644e-05,7.736248955831946e-06,4.604284763371072e-06
2.8098144227176487,8.526841894332968e-05,8.356210099432729e-05,5.750173052497087e-05,5.502955405670189e-06,3.595016563307057e-06
2.8197783036492714,9.96701067274992e-05,8.462624706081155e-05,4.8458597893382186e-05,6.736694290387009e-06,2.6340706224781864e-06
2.829742184580894,9.29678956781723e-05,9.400722337116528e-05,5.109526130129146e-05,6.149780571842394e-06,2.100837191040705e-06
2.8397060655125173,9.538794969057163e-05,7.398266878160236e-05,4.37221768067202e-05,6.148525013560363e-06,1.9418537958662743e-06
2.84966994644414,7.751155036951464e-05,8.163423905867203e-05,4.116460244799367e-05,6.11841414766432e-06,2.324477781546972e-06
2.8596338273757627,9.052115304113239e-05,9.45947265908751e-05,5.1723147670074024e-05,4.89675135425642e-06,2.631063342824343e-06
2.869597708307386,6.796750021465498e-05,6.760145687058198e-05,3.599371294813478e-05,5.018486482808222e-06,3.2714823379354053e-06
2.8795615892390085,7.525502289296859e-05,6.88140476786483e-05,4.3344240776039755e-05,3.950299648189275e-06,2.7507719977828176e-06
2.889525470170631,8.115555352656805e-05,7.532738323495648e-05,3.592420309965758e-05,3.6259453158876677e-06,2.308019828398717e-06
2.8994893511022544,6.294185827422633e-05,6.848774144623344e-05,3.108373227230065e-05,3.5221876380125286e-06,2.2386048405588404e-06
2.909453232033877,7.75327583028509e-05,6.530205067811137e-05,2.918333544578664e-05,3.4372149520697056e-06,2.218875316592967e-06
2.9194171129655,6.284405402144084e-05,6.529247506214403e-05,3.338672579366423e-05,2.975713917164709e-06,2.2757009280337497e-06
2.929380993897123,6.654165247534178e-05,6.198997378646717e-05,2.210195858671467e-05,3.124955373142085e-06,2.220000395061103e-06
2.9393448748287456,7.035953413423285e-05,5.48933031156131e-05,2.5924248494935174e-05,2.3751316196158734e-06,2.3098481838553316e-06
2.9493087557603688,7.242854312836481e-05,5.321145684839441e-05,2.3258407422302845e-05,2.6931805581591667e-06,1.986909959619924e-06
2.9592726366919915,5.2557746276898193e-05,7.017455110114783e-05,2.276886880513967e-05,2.7634536664731663e-06,1.9566176867150813e-06
2.969236517623614,5.732069110028759e-05,5.922244832532228e-05,2.196113354195624e-05,2.6164291619159415e-06,1.4958529149779652e-06
2.9792003985552373,6.725155595703621e-05,7.004236701639322e-05,2.282242413492404e-05,2.2030086795353428e-06,1.1944313562246054e-06
2.98916427948686,5.383319786885712e-05,5.86519788666808e-05,1.7522648988242716e-05,2.24164923913597e-06,1.278864738251321e-06
2.999128160418483,4.817430136815037e-05,6.281215596985186e-05,1.949244299287372e-05,2.02279408043745e-06,1.1342745484123336e-06
3.009092041350106,4.965106608080036e-05,6.243115412642516e-05,2.2657683975131588e-05,1.7144191829317112e-06,1.3447182140838355e-06
3.0190559222817286,4.674072747932745e-05,4.576748774798691e-05,1.9226552941275e-05,1.6642853279184634e-06,1.2252478342203281e-06
3.0290198032133517,5.1823104852741556e-05,4.6205014334525966e-05,1.5138338683592601e-05,1.5259856582265353e-06,1.1348197201000813e-06
3.0389836841449744,4.811640419922392e-05,4.5039078902205773e-05,1.6670130623485452e-05,1.7995751331841047e-06,9.681022510172527e-07
3.048947565076597,3.783850513348207e-05,4.711402446434126e-05,1.8382388518611425e-05,1.2953649034324361e-06,1.1526586004912837e-06
3.0589114460082203,6.257262411677158e-05,4.9585218677230736e-05,1.2535476416430833e-05,1.4184876533693513e-06,1.0223368881168598e-06
3.068875326939843,4.4479222717266944e-05,4.5440466894997204e-05,1.0066045151434913e-05,1.551185621331823e-06,1.2130735336348102e-06
3.0788392078714657,4.558009557185931e-05,4.576949498916526e-05,1.2865052911734191e-05,1.395961614376106e-06,1.3773982619287937e-06
3.088803088803089,3.1086233056169165e-05,4.124586847816739e-05,1.3886100723021126e-05,1.4821244038289194e-06,1.1769137035954345e-06
3.0987669697347116,3.4505233947848774e-05,4.531327499431793e-05,1.1153397741819969e-05,1.425857584987494e-06,1.6763392447699902e-06
3.1087308506663347,4.290936445825896e-05,3.6422651013366436e-05,1.1124161795343932e-05,1.3249185159329042e-06,1.1734328071642704e-06
3.1186947315979574,4.160625273624907e-05,3.3452221990369715e-05,1.0056419318855742e-05,1.26076160695863e-06,1.4418676000298707e-06
3.12865861252958,3.3451979831902045e-05,3.65790662069422e-05,6.822250129774017e-06,1.1116205201966336e-06,1.1595850905995162e-06
3.1386224934612033,3.115343775704182e-05,3.232151905827665e-05,1.0733436047525338e-05,1.114321517757646e-06,1.085497503640207e-06
3.148586374392826,4.058055092685799e-05,3.3377159934673966e-05,1.0739372881207368e-05,1.0629994204775193e-06,1.0976733740828827e-06
3.1585502553244487,3.055208041187333e-05,3.4666454727183015e-05,7.959812988480923e-06,1.2080084679783519e-06,1.0203328887987996e-06
3.168514136256072,3.4492230189747114e-05,2.9283999877211467e-05,6.327246184581444e-06,1.1531826643200972e-06,1.0032039670027978e-06
3.1784780171876945,3.568257322818883e-05,2.874008685113403e-05,5.784272855771442e-06,1.0955618126284355e-06,8.329317820774844e-07
3.1884418981193177,3.0406863458120162e-05,3.316207588825318e-05,4.389872447082347e-06,1.0443582647909328e-06,1.0521541400354193e-06
3.1984057790509404,3.217765763521024e-05,3.1301663497447404e-05,6.110269698674845e-06,1.0894434079692879e-06,9.074589797182405e-07
3.208369659982563,3.3494683557149165e-05,2.584807230833716e-05,5.364440292709889e-06,1.0670562076956514e-06,9.94439655644674e-07
3.218333540914186,2.4312180714263473e-05,2.5418264756696336e-05,5.024940869927188e-06,9.922021705323577e-07,7.001480438668903e-07
3.228297421845809,3.1642600670730176e-05,2.4924557686075028e-05,6.175934119643759e-06,1.0057268661672772e-06,6.064040100576535e-07
3.2382613027774316,3.2120133787241875e-05,2.4482407775611475e-05,5.269611328930261e-06,9.712864485060119e-07,5.711304430799341e-07
3.2482251837090548,3.218788274050717e-05,2.2209164524971806e-05,3.7245949096881066e-06,9.38424353910377e-07,4.851082281166312e-07
3.2581890646406775,2.5985447950820042e-05,2.2241529706244362e-05,4.125915811927489e-06,9.71066151576533e-07,7.272979043277916e-07
3.2681529455723,2.0873374051322653e-05,2.0924228886299293e-05,3.5756403231007317e-06,9.011043681068156e-07,6.232598342310033e-07
3.2781168265039233,2.417851028039072e-05,2.4041396963996575e-05,3.3556183095175917e-06,9.341785452996962e-07,8.58345918550444e-07
3.288080707435546,2.767348470316327e-05,2.0762680414665686e-05,3.0730840513294934e-06,9.118961228462808e-07,7.031425050387495e-07
3.298044588367169,2.5213547830468873e-05,1.4030678346074566e-05,3.2128290585768253e-06,9.059877758939024e-07,7.59593256438934e-07
3.308008469298792,1.8956070353748014e-05,2.041067559925928e-05,2.2772179351544043e-06,8.235706720221213e-07,5.223457570480887e-07
3.3179723502304146,1.3584818847575133e-05,2.0011482049424837e-05,2.257348180413708e-06,8.656299669330361e-07,7.260829492926844e-07
3.3279362311620377,2.316982652209193e-05,1.6204116601342045e-05,2.2202577841642625e-06,8.36127947602701e-07,4.6267074796559904e-07
3.3379001120936604,2.3249125122820024e-05,1.9292799887962253e-05,2.310809027547142e-06,8.078691376040332e-07,5.677637042260099e-07
3.347863993025283,1.998841471662599e-05,1.8021891243705138e-05,2.150612072626235e-06,8.228804118378617e-07,3.91795314703875e-07
3.3578278739569063,2.4827169882737887e-05,1.5488985430745465e-05,2.1592679464224837e-06,7.850690001842346e-07,4.526982939426798e-07
3.367791754888529,1.8356366463671503e-05,1.4922145030373965e-05,2.2461206020512594e-06,7.974260171217483e-07,4.5620520137393687e-07
3.3777556358201517,1.8458549052587817e-05,1.6300411863463625e-05,1.943229938944901e-06,7.716970005748422e-07,4.6872878991342486e-07
3.387719516751775,1.854583388850859e-05,1.6505090502358116e-05,1.5932194453455424e-06,7.523740056846546e-07,5.351551480832287e-07
3.3976833976833976,1.472599194652397e-05,1.023929538312232e-05,1.7158956691640216e-06,7.467613465594646e-07,4.6964877873672844e-07
3.4076472786150207,1.7248476710895837e-05,1.0851675887179119e-05,1.4887758074894136e-06,7.408468941078892e-07,5.130381160712547e-07
3.4176111595466434,1.4936480766519454e-05,8.965045321532075e-06,1.2026202249710532e-06,7.263284558417777e-07,4.936691598924038e-07
3.427575040478266,1.3142848192181845e-05,9.592591531954193e-06,1.1773761573428122e-06,7.109025937552271e-07,5.966537097831105e-07
3.4375389214098893,1.3816900729881612e-05,1.0473349709891917e-05,1.3611949161844952e-06,6.956184444696012e-07,4.78022766945892e-07
3.447502802341512,1.2736506462281921e-05,1.0248141150833085e-05,1.0407772064994862e-06,6.918883895545888e-07,3.338605768677456e-07
3.4574666832731347,1.1135407734581146e-05,6.379659000538847e-06,1.062630689181357e-06,6.961270111700285e-07,2.9444908924797956e-07
3.467430564204758,1.8307272011058574e-05,8.587992833020405e-06,9.851669690477384e-07,6.776718408352636e-07,2.7392422979343153e-07
3.4773944451363805,1.648155615204438e-05,8.389769673836083e-06,8.929570023230879e-07,6.712530792204919e-07,3.384868947589439e-07
3.4873583260680037,1.3190442104208932e-05,7.180836377571436e-06,8.715904962983334e-07,6.470838084134608e-07,3.688439005449711e-07
3.4973222069996264,1.2567829790581204e-05,1.0458711971540082e-05,6.695180297417732e-07,6.573035261629094e-07,2.8110403404036855e-07
3.507286087931249,1.4002644591696892e-05,9.830330406614948e-06,8.490509764236148e-07,6.397217503387029e-07,3.7363192225008465e-07
3.5172499688628722,1.122932559481655e-05,9.144341497484707e-06,7.575854784748041e-07,6.30787366161892e-07,2.754067663894415e-07
3.527213849794495,1.1855355842087908e-05,9.510729724097333e-06,8.304128997657394e-07,6.291851172417097e-07,2.6516489490196594e-07
3.5371777307261176,1.3721249369050048e-05,8.035185159725704e-06,7.08218753993801e-07,6.161723148907552e-07,2.068956765027059e-07
3.547141611657741,1.2368273846595046e-05,7.419552881388412e-06,5.37911644982723e-07,6.092049069408835e-07,3.0064491115136717e-07
3.5571054925893635,1.1483324953908208e-05,7.087092918098423e-06,6.11088549600874e-07,5.987001711116055e-07,2.633464760519891e-07
3.567069373520986,8.403770102344235e-06,7.812002354866953e-06,6.631436100679954e-07,5.926504891921579e-07,2.1228900815224052e-07
3.5770332544526093,1.1299716688558257e-05,8.110493217015005e-06,4.848002175797133e-07,5.882965134671889e-07,2.394732114426691e-07
3.586997135384232,9.20983383202171e-06,5.7348461494770415e-06,4.861685994870501e-07,5.803230965473235e-07,2.93133987302073e-07
3.596961016315855,8.764816747608174e-06,5.153372597816205e-06,4.414585547513312e-07,5.666292513326969e-07,4.2814455738503506e-07
3.606924897247478,8.654320209495144e-06,5.313079562773622e-06,4.1386840698647006e-07,5.641543471591253e-07,4.427303807754703e-07
3.6168887781791006,5.512827597259741e-06,5.354140431235813e-06,4.050962346652324e-07,5.576083741857722e-07,3.1437149552093495e-07
3.6268526591107237,6.650646336872428e-06,6.282023027272239e-06,4.3144589821030606e-07,5.480356919420081e-07,2.169405007071023e-07
3.6368165400423464,5.011995913375263e-06,4.426340600518064e-06,4.313946814850061e-07,5.398571386600775e-07,2.0714787835528916e-07
3.646780420973969,8.587366527339642e-06,4.5707143595292146e-06,4.18507438654217e-07,5.330391436560226e-07,1.9814128788687432e-07
3.6567443019055923,6.937860199722986e-06,4.687834790043008e-06,4.2853483646073246e-07,5.274651008387884e-07,1.6383146542894688e-07
3.666708182837215,6.875231511496425e-06,3.5567992315974393e-06,3.96424499192931e-07,5.196325086836994e-07,1.561009943094789e-07
3.6766720637688377,6.555137270311189e-06,3.8124909129891884e-06,3.34619469418525e-07,5.142150960515763e-07,1.5485597935898145e-07
3.686635944700461,5.359592886752097e-06,3.380192426543846e-06,2.975276236136374e-07,5.046513163246125e-07,1.4964114908660393e-07
3.6965998256320836,6.670243635437685e-06,3.191652212488539e-06,3.2416561795879053e-07,4.999975872079617e-07,1.840117212613733e-07
3.7065637065637067,7.58072275707804e-06,3.3482303489432457e-06,3.0870376949631844e-07,4.935483377676141e-07,1.6088787530584806e-07
3.7165275874953294,5.936468176396074e-06,2.818314052095111e-06,3.1492884926382417e-07,4.856085321166381e-07,1.6527142778258897e-07
3.726491468426952,5.304218316652288e-06,2.791212357594244e-06,3.1003086724592093e-07,4.811437652892904e-07,2.1354436604047775e-07
3.7364553493585753,6.050112843433556e-06,2.145296487780856e-06,3.2254434154369097e-07,4.7473592355473374e-07,1.8795162443876683e-07
3.746419230290198,5.807912427972487e-06,3.039487251094875e-06,3.272796089526007e-07,4.699257931830037e-07,1.449973966756101e-07
3.7563831112218207,4.852117339685415e-06,2.704757589742489e-06,3.2605793517832534e-07,4.625876418353334e-07,1.8716560032447794e-07
3.766346992153444,5.935308322890712e-06,2.2921847469557566e-06,2.817402562840444e-07,4.5604132962902176e-07,2.195906586103682e-07
3.7763108730850665,6.580016495327986e-06,2.05572539889655e-06,2.785443636936696e-07,4.530034423953622e-07,1.5107765457477063e-07
3.7862747540166897,5.026620435912381e-06,1.976973841063877e-06,2.595379862918258e-07,4.4596520918462655e-07,8.931148017800839e-08
3.7962386349483124,4.47686657309424e-06,2.029354513767356e-06,2.557679261371142e-07,4.4108817647899204e-07,8.988739544443072e-08
3.806202515879935,5.935867137516036e-06,1.7758665853318307e-06,2.6061577714954964e-07,4.354170947603541e-07,1.0691561810101976e-07
3.8161663968115582,5.205973222385539e-06,1.5585298328103969e-06,2.8768464884760524e-07,4.31524795724801e-07,1.0657506489328095e-07
3.826130277743181,4.1043340601530005e-06,1.7844194312404511e-06,2.8191478474223046e-07,4.2584803088505665e-07,8.833783471794231e-08
3.8360941586748036,4.351678478680757e-06,1.8649604823996153e-06,2.660790182473909e-07,4.2063406265458954e-07,7.25006921084019e-08
3.846058039606427,3.415545395153719e-06,1.682513464673842e-06,2.4890096153502053e-07,4.161124807960263e-07,7.90810287321233e-08
3.8560219205380495,3.58078458756116e-06,1.3806951378784384e-06,2.426567193886666e-07,4.103969987542331e-07,8.194857754771526e-08
3.865985801469672,3.830341232228698e-06,1.4039659753655017e-06,2.2592865447699633e-07,4.058955411470327e-07,8.782423790690395e-08
3.8759496824012953,3.899483294786831e-06,1.5746421656887467e-06,2.2367291875556423e-07,4.0233583645389666e-07,9.033338146087483e-08
3.885913563332918,3.791393520993669e-06,1.2347578378941215e-06,2.377125766180509e-07,3.9709012209287233e-07,1.0159905983228941e-07
3.895877444264541,4.153648708408036e-06,1.4978689985538582e-06,2.426404118842946e-07,3.929543697298575e-07,1.332413091422117e-07
3.905841325196164,3.2581233092878383e-06,9.452789930077633e-07,2.3459551808289365e-07,3.881972444539633e-07,1.4899602710044986e-07
3.9158052061277866,3.5989316209895906e-06,1.094748036894261e-06,2.3248043324366884e-07,3.8340707881573254e-07,1.2676338060320603e-07
3.9257690870594097,3.396893113301584e-06,1.168554965309416e-06,2.346800214203231e-07,3.796151844976417e-07,1.3201269785327136e-07
3.9357329679910324,3.1808364098901862e-06,1.0543544478585224e-06,2.3119116456725032e-07,3.7532401758804486e-07,1.5205529239801696e-07
3.945696848922655,3.50751624913341e-06,9.383795132297527e-07,2.2568755966795776e-07,3.7115252285929394e-07,1.3783041940740553e-07
3.9556607298542783,3.319822104420262e-06,8.702583800090374e-07,2.1391811325989087e-07,3.670962779815461e-07,1.1556542499734688e-07
3.965624610785901,2.933228927117215e-06,7.843400390530458e-07,2.1142142694031688e-07,3.622966890509562e-07,9.672924271534809e-08
3.975588491717524,2.3845041298093136e-06,8.527141774370018e-07,2.1383615087110702e-07,3.5928431227027725e-07,7.859091739718667e-08
3.985552372649147,2.9419112943403487e-06,7.453682837974825e-07,2.10281208790192e-07,3.554766718880485e-07,7.168604591653223e-08
3.9955162535807696,2.6403233036992387e-06,6.333402474736381e-07,2.081750838054952e-07,3.514377408934128e-07,7.341826045264835e-08
4.005480134512393,2.6214734992932093e-06,6.978865786802731e-07,2.0969806678203093e-07,3.473279581215755e-07,6.587521165054871e-08
4.015444015444015,2.3400522571649577e-06,4.97992526116864e-07,2.0444689527442244e-07,3.4433230417467853e-07,6.194657111531104e-08
4.025407896375638,2.3599028756982842e-06,6.391854614577585e-07,2.0282783630540594e-07,3.406629889907174e-07,5.552598333110913e-08
4.035371777307261,2.0056840419428385e-06,5.717128323906662e-07,1.9856363313684383e-07,3.367848515786284e-07,4.61923202564101e-08
4.045335658238884,1.9849863343248217e-06,4.4473980458460057e-07,1.9172897615210544e-07,3.335738939174929e-07,4.626071801176291e-08
4.055299539170507,1.9330186307178392e-06,5.294786232517213e-07,1.9395495247862706e-07,3.2977482741459156e-07,5.053851682716745e-08
4.06526342010213,1.7969421446326427e-06,5.365039337175895e-07,1.9037212383182474e-07,3.2633230315449884e-07,4.948555559703575e-08
4.0752273010337525,1.8502251882515112e-06,6.552859442450561e-07,1.9192989840155365e-07,3.233648816989429e-07,4.69432283800467e-08
4.085191181965375,2.1291633689489174e-06,4.2924156530501864e-07,1.9370390380481573e-07,3.1973047174066073e-07,4.261402588209106e-08
4.095155062896998,2.153873936840025e-06,5.199095918115278e-07,1.8679819732243403e-07,3.166958503234448e-07,4.4139646186661534e-08
4.1051189438286215,1.966938535904594e-06,4.5380376856447224e-07,1.8402828158899238e-07,3.135635565685334e-07,5.849556013293878e-08
4.115082824760244,1.6500928958577863e-06,5.026169188058223e-07,1.8292626778882275e-07,3.104383812371689e-07,6.54628463448032e-08
4.125046705691867,1.888891510728885e-06,4.2595967035168824e-07,1.771319117780357e-07,3.0759538027250373e-07,5.308689107554113e-08
4.13501058662349,2.075936186762265e-06,3.3795853800771936e-07,1.7662243019133125e-07,3.0418526272012406e-07,4.3038921846396684e-08
4.144974467555112,1.6645961169638765e-06,3.25485995991982e-07,1.753288669921661e-07,3.01187074180341e-07,5.486092504070612e-08
4.154938348486736,1.750315407101867e-06,3.0527654566140176e-07,1.7263316714495294e-07,2.9837650977786486e-07,6.809870992934672e-08
4.164902229418359,1.3996016426159854e-06,3.3877506075773354e-07,1.721736430043191e-07,2.946350365087115e-07,5.618988918247519e-08
4.174866110349981,1.609923472649036e-06,2.7274212337139067e-07,1.7203058787635018e-07,2.92748694471518e-07,3.63955261279513e-08
4.184829991281604,1.1702686724482457e-06,2.8772967644187765e-07,1.7146886708922969e-07,2.8974373964557723e-07,3.6737996200810276e-08
4.194793872213227,1.1014404541673474e-06,1.5972413521877765e-07,1.6999899850991768e-07,2.866744336305098e-07,4.380349847464136e-08
4.2047577531448495,1.440059251501977e-06,2.0372469036645535e-07,1.6622814352851422e-07,2.8433769609329287e-07,3.811637864385671e-08
4.214721634076473,1.0976265499498216e-06,2.242273818722037e-07,1.6290363956109784e-07,2.8140703814268294e-07,3.253847471206719e-08
4.224685515008096,1.1025019007527232e-06,1.9900575618414247e-07,1.6212151348190294e-07,2.787652855446897e-07,3.9443368833110064e-08
4.2346493959397185,1.2342891310984177e-06,2.2718051997122177e-07,1.59493652071839e-07,2.7604673127989424e-07,4.027480022188283e-08
4.244613276871341,1.163064094817289e-06,2.1557831742614504e-07,1.597116046959918e-07,2.7335612511198467e-07,2.8792956221126505e-08
4.254577157802964,1.2807031689848458e-06,2.0678566313485175e-07,1.5893339029313507e-07,2.706933462618041e-07,3.267029388398778e-08
4.2645410387345875,1.271424266733054e-06,2.026828250552305e-07,1.5669394470965608e-07,2.6828702959806254e-07,4.449561501173879e-08
4.27450491966621,1.7048124201570536e-06,1.796909126394667e-07,1.560065037091136e-07,2.66281756664326e-07,3.727499400176952e-08
4.284468800597833,1.15705851020224e-06,1.6052801937254577e-07,1.5484711275951533e-07,2.634200941292607e-07,2.5744819940870535e-08
4.294432681529456,1.063568191751947e-06,1.924493880847877e-07,1.5198228627015245e-07,2.6089862235572143e-07,2.5613764521508198e-08
4.304396562461078,1.15339807196402e-06,1.7248224507085048e-07,1.5064310114034987e-07,2.588185186710308e-07,2.7898704815566767e-08
4.314360443392701,1.079934579315769e-06,1.8862941573846528e-07,1.4886573629733125e-07,2.563816892036185e-07,2.8867176001172515e-08
4.324324324324325,9.886379287729297e-07,1.5836799066943896e-07,1.4788892291413674e-07,2.542454718039491e-07,2.8672866206604265e-08
4.334288205255947,9.576085715771894e-07,1.30954129292143e-07,1.4717285869772227e-07,2.516366431336167e-07,2.38772362776152e-08
4.34425208618757,9.953961703192968e-07,1.1884072280008786e-07,1.4637472623488377e-07,2.4957952930009046e-07,2.258582946912194e-08
4.354215967119193,9.345904183685958e-07,1.3591297643298111e-07,1.4481757507090554e-07,2.4727027945219846e-07,2.9552257249451267e-08
4.364179848050815,7.286267147075495e-07,1.3929035084663637e-07,1.4374550031327647e-07,2.446074131334649e-07,3.17160780347723e-08
4.374143728982439,8.578149772974027e-07,1.424992960310401e-07,1.4171993432449872e-07,2.432822502438815e-07,2.5018757481341983e-08
4.384107609914062,8.660530034257839e-07,1.2994172366276206e-07,1.404342510262136e-07,2.405712801764212e-07,2.1962957220276178e-08
4.394071490845684,7.51095454003632e-07,1.3284664202481232e-07,1.3920125108656924e-07,2.3853401358616994e-07,2.6512949209379068e-08
4.404035371777307,9.451267871323858e-07,1.668351762890922e-07,1.3833561511601247e-07,2.3630345110948138e-07,2.6929428204897376e-08
4.41399925270893,5.745132660081023e-07,1.345387906638817e-07,1.3653708897740122e-07,2.3419555054138828e-07,2.0692096277580838e-08
4.423963133640553,6.84405109784862e-07,1.591473502594155e-07,1.357653412990743e-07,2.3226012231995045e-07,1.8465787658878253e-08
4.433927014572176,9.200591077899296e-07,1.3042278636438618e-07,1.3417245506776118e-07,2.3037417125569493e-07,2.5198659445998452e-08
4.443890895503799,6.606355514037905e-07,1.3108112858485523e-07,1.3337312171180604e-07,2.2852720560403724e-07,2.6953351165923397e-08
4.4538547764354215,7.789909789285153e-07,1.4601656601138403e-07,1.3207323359213981e-07,2.2632118273651297e-07,2.2236111740923416e-08
4.463818657367044,6.129279978999858e-07,1.1735567082385854e-07,1.31213325120695e-07,2.24122785299879e-07,2.1053882353181485e-08
4.473782538298667,6.355536390287491e-07,1.388028661662202e-07,1.3000039923906607e-07,2.2255677952626455e-07,2.3380566532701396e-08
4.4837464192302905,4.912933886013652e-07,1.1029929560493476e-07,1.2884435166642698e-07,2.2052597260759683e-07,2.2471690268884082e-08
4.493710300161913,6.329467750527677e-07,1.1322522249328284e-07,1.2717611494597893e-07,2.1878706514972754e-07,2.0305293113352526e-08
4.503674181093536,5.160273434916487e-07,1.1747886683458305e-07,1.2639669866604374e-07,2.170882210418013e-07,1.919894759166394e-08
4.513638062025159,6.611606492341229e-07,9.451965835767064e-08,1.2521727400436568e-07,2.1533885922408364e-07,2.031745858614107e-08
4.523601942956781,6.467057521157493e-07,1.0261755831882866e-07,1.2458256686569564e-07,2.1366195968675574e-07,2.167645775945739e-08
4.533565823888405,5.922191391565192e-07,9.050488684673692e-08,1.2386390016442486e-07,2.1159380719367993e-07,2.1492824700153103e-08
4.543529704820028,6.058580417617954e-07,9.305572777538477e-08,1.2263771661819457e-07,2.1001772731919244e-07,1.985764174053279e-08
4.55349358575165,5.146859011139858e-07,9.684228170550753e-08,1.216048745599343e-07,2.083232987474233e-07,2.0166521333135567e-08
4.563457466683273,5.832541122945277e-07,8.961643609804018e-08,1.2063689496761233e-07,2.0640625531795783e-07,2.03374754266463e-08
4.573421347614896,4.788217036668546e-07,9.659521802021698e-08,1.1915012467778047e-07,2.0540460515359429e-07,1.8366032370764278e-08
4.583385228546518,4.956716153045535e-07,9.236600835191691e-08,1.1822415501526445e-07,2.031689249733236e-07,1.624012695331322e-08
4.593349109478142,3.8524881175653014e-07,8.85226226579009e-08,1.171004258057179e-07,2.0144134837133533e-07,1.5414260229029568e-08
4.603312990409765,4.4040924822157126e-07,8.657697195428305e-08,1.1675976752283937e-07,2.0002323134709693e-07,1.8914665289330295e-08
4.613276871341387,3.753329024980297e-07,8.489105364256651e-08,1.1564449235280126e-07,1.9836628142309132e-07,2.1597902854368363e-08
4.62324075227301,3.463161361133014e-07,8.135928404850537e-08,1.1489969122928281e-07,1.9660443594281162e-07,1.8700280177623833e-08
4.633204633204633,4.095568627548034e-07,7.84224993912465e-08,1.141259795093252e-07,1.951656288671174e-07,1.475140269861331e-08
4.643168514136256,3.8272558371243163e-07,8.102382909630614e-08,1.1287715831890833e-07,1.9363038963626124e-07,1.640266946903003e-08
4.653132395067879,3.5982128247527023e-07,7.811830448018933e-08,1.1170998240649396e-07,1.9221083127214702e-07,1.8600040449988193e-08
4.663096275999502,2.684296449691904e-07,7.931934257430277e-08,1.109466422360847e-07,1.9052831236175154e-07,1.5949557522665368e-08
4.6730601569311245,3.3276743285010713e-07,7.361996470395264e-08,1.1012204561534198e-07,1.8928325521272704e-07,1.307966444574383e-08
4.683024037862747,3.37347052984612e-07,7.348916708100046e-08,1.0891244578930323e-07,1.8763078987557478e-07,1.4262799650277082e-08
4.69298791879437,3.0044151720714514e-07,7.917592642937423e-08,1.084383615538646e-07,1.863289247284438e-07,1.534371600708108e-08
4.7029517997259935,3.162273418707761e-07,7.121887613623915e-08,1.0771309057919495e-07,1.8492560923092792e-07,1.5406728208364473e-08
4.712915680657616,2.818952848898592e-07,7.643439178828328e-08,1.068242619405282e-07,1.8330889787809146e-07,1.60675602169205e-08
4.722879561589239,3.4326615769145503e-07,6.966543261212955e-08,1.0603114205275558e-07,1.8223225212844802e-07,1.6544885571084555e-08
4.732843442520862,3.183259860894805e-07,7.484155846990205e-08,1.0544600114439811e-07,1.8045051940665912e-07,1.464992645106639e-08
4.742807323452484,2.6366403986610644e-07,7.598295588564093e-08,1.0446649033643239e-07,1.7914166219856932e-07,1.2530272386979771e-08
4.752771204384108,2.709905768600275e-07,6.918571411748726e-08,1.0348907775818509e-07,1.7779303926966143e-07,1.417387857620432e-08
4.762735085315731,2.214335628734737e-07,7.297154766480844e-08,1.0248643605973028e-07,1.764729624366791e-07,1.513823130506846e-08
4.772698966247353,2.1578091459661806e-07,6.51843855850491e-08,1.0186602673026524e-07,1.75551605373659e-07,1.3681728836269043e-08
4.782662847178976,2.015487002187569e-07,6.918726568168811e-08,1.0140523926580179e-07,1.7375149366545555e-07,1.3743625867898059e-08
4.792626728110599,2.171028237643498e-07,6.835749312267115e-08,1.0041686952455694e-07,1.7242974890316323e-07,1.4813755404509151e-08
4.8025906090422215,2.1154334453107108e-07,6.76821290245345e-08,9.999716672273078e-08,1.7155237736764112e-07,1.4728192933200914e-08
4.812554489973845,2.137267362687263e-07,6.82102497751165e-08,9.922898424203301e-08,1.6988475714458422e-07,1.4740362025023224e-08
4.822518370905468,2.2090686901840085e-07,6.742962404151597e-08,9.831186553225713e-08,1.6884407284164086e-07,1.4461932657850305e-08
4.8324822518370905,2.1921499095594644e-07,6.785212639108333e-08,9.752515732296306e-08,1.6764890906725638e-07,1.2264566066501558e-08
4.842446132768713,2.4784672985603673e-07,6.802008994645725e-08,9.674163964876495e-08,1.663642188769194e-07,1.16292938005526e-08
4.852410013700336,1.9727602312776508e-07,6.826362208840738e-08,9.602571586210174e-08,1.6519019399932272e-07,1.3951714401335334e-08
4.8623738946319595,2.0370112956212836e-07,6.643742625922281e-08,9.533465097598289e-08,1.638974857941118e-07,1.496011191158117e-08
4.872337775563582,2.165663117006005e-07,6.686114954349401e-08,9.451408535602649e-08,1.6291491932093845e-07,1.3126467824556866e-08
4.882301656495205,2.183186015985495e-07,6.629813308878497e-08,9.403019578505591e-08,1.61569838392034e-07,1.2447996192402229e-08
4.892265537426828,2.2634644686789562e-07,6.720049237009206e-08,9.362382801437696e-08,1.6043866704842303e-07,1.3508051082057095e-08
4.90222941835845,1.7606123218154674e-07,6.713407223239805e-08,9.27793767645346e-08,1.5933548096929735e-07,1.338333837358585e-08
4.912193299290074,1.8482957788110153e-07,6.481621589927331e-08,9.207348730208604e-08,1.5806934305590914e-07,1.186669149874003e-08
4.922157180221697,1.6230263651052653e-07,6.351536095739436e-08,9.129618532569021e-08,1.5720872797881873e-07,1.1874700372999325e-08
4.932121061153319,1.6998685845187936e-07,6.366589367920469e-08,9.09481093762392e-08,1.561170666814191e-07,1.2256292765640763e-08
4.942084942084942,1.7036157377731265e-07,6.278852715633535e-08,8.99982698747922e-08,1.550337143094201e-07,1.1878869506481506e-08
4.952048823016565,1.647957886187226e-07,6.237844196829206e-08,8.933525960250416e-08,1.5388806642095132e-07,1.211627427747207e-08
4.962012703948187,1.7638694252135207e-07,6.089402942509634e-08,8.884589602302897e-08,1.5268565367136433e-07,1.2921153481315933e-08
4.971976584879811,1.4694354427000936e-07,6.108118953948342e-08,8.818735880436326e-08,1.5190344601257498e-07,1.2755925976859822e-08
4.981940465811434,1.7143578404062395e-07,6.275145670381552e-08,8.778255751662057e-08,1.5047893159872476e-07,1.1778159966789697e-08
4.991904346743056,1.0862418880821929e-07,5.982052766026842e-08,8.708834382865087e-08,1.496523144837459e-07,1.1604355487235088e-08
5.001868227674679,1.4178472191652998e-07,5.992727179296985e-08,8.65567309178598e-08,1.4873968837212844e-07,1.108031971343116e-08
5.011832108606302,1.1540594252440071e-07,5.921385691030076e-08,8.585705486143193e-08,1.4761327617461453e-07,1.0722418421848738e-08
5.021795989537925,1.016114855069118e-07,6.037175506255061e-08,8.512751913273417e-08,1.465785439623672e-07,1.1232912228716133e-08
5.031759870469548,1.3871510280116366e-07,5.935043180737939e-08,8.456747286254724e-08,1.4578267828706222e-07,1.1500209717315202e-08
5.041723751401171,1.1304552165531151e-07,5.898731018388393e-08,8.386337121671171e-08,1.444958806588988e-07,1.0808586306996224e-08
5.0516876323327935,1.2140200711971454e-07,5.777975510155465e-08,8.342202686696892e-08,1.4345902532784757e-07,1.0668012101916877e-08
5.061651513264416,1.0387226027835121e-07,5.771979184944436e-08,8.285735742910396e-08,1.4264945173032654e-07,1.1448077142919432e-08
5.071615394196039,1.3058113976945717e-07,5.704529249322139e-08,8.243095199029177e-08,1.4169334598852758e-07,1.1513331509224232e-08
5.0815792751276625,1.1273846787774577e-07,5.595758882142193e-08,8.17763260088205e-08,1.407352194972145e-07,1.023745167372002e-08
5.091543156059285,1.221858389581856e-07,5.56079394244959e-08,8.138097984456978e-08,1.3970459998184633e-07,9.385249399606204e-09
5.101507036990908,1.211307433785925e-07,5.5281613031963494e-08,8.071818495134e-08,1.3903701868894403e-07,9.945078037625517e-09
5.111470917922531,9.439597846448941e-08,5.5831985149214136e-08,8.021061786040624e-08,1.377775916734972e-07,1.0797060354899684e-08
5.121434798854153,1.1165374495345094e-07,5.49585199726449e-08,7.955008410273567e-08,1.3719264933405357e-07,1.078213418844903e-08
5.131398679785777,8.587082236204006e-08,5.457049905786711e-08,7.916418288830989e-08,1.3661039671055252e-07,9.937462816273088e-09
5.1413625607174,8.72451514160437e-08,5.478738537734621e-08,7.851197065346046e-08,1.3535315403657778e-07,9.986774039780776e-09
5.151326441649022,9.916118726853635e-08,5.427858693098515e-08,7.812132858359957e-08,1.345502350600006e-07,1.0621963916707208e-08
5.161290322580645,8.392782420834312e-08,5.3994302437156064e-08,7.761054414552866e-08,1.332302756202928e-07,1.0357793827070306e-08
5.171254203512268,6.843560567177322e-08,5.401078334870979e-08,7.703535873798124e-08,1.327871703673352e-07,9.474480294533326e-09
5.18121808444389,7.427179881927592e-08,5.403486407554993e-08,7.661495981491203e-08,1.3188215614986046e-07,9.333188864233624e-09
5.191181965375514,6.933977054820951e-08,5.382607201766477e-08,7.605199283952585e-08,1.310087409615584e-07,9.890295551281432e-09
5.201145846307137,8.794222567245959e-08,5.29454202636128e-08,7.561677625463207e-08,1.3026598265804568e-07,1.0101942507081278e-08
5.211109727238759,9.257214396067426e-08,5.22532094746491e-08,7.512779588588584e-08,1.293125648731408e-07,9.874063850547973e-09
5.221073608170382,7.959238254571969e-08,5.2533695611562676e-08,7.460428063816429e-08,1.2853254075906482e-07,9.692798991322103e-09
5.231037489102005,7.305371327622212e-08,5.149334135400583e-08,7.405951628803185e-08,1.2781956406081828e-07,9.663755357883935e-09
5.241001370033628,8.351141385066127e-08,5.194065141356927e-08,7.365846958075876e-08,1.2668113374058367e-07,9.674142601586824e-09
5.250965250965251,5.9114828325265835e-08,5.066934814265965e-08,7.32974644037278e-08,1.2603048891037452e-07,9.524453736891958e-09
5.260929131896874,5.7429332403930575e-08,5.100415587314442e-08,7.277347499147258e-08,1.252925044789029e-07,9.151172583775425e-09
5.2708930128284965,6.414314130908005e-08,5.0945916844060455e-08,7.236415022858755e-08,1.244693477348878e-07,8.962861806229947e-09
5.280856893760119,7.250303871839726e-08,4.994715022896744e-08,7.177363102139893e-08,1.2377195273533632e-07,8.965462286045625e-09
5.290820774691742,6.537303633808579e-08,5.0104933712045e-08,7.153212425516225e-08,1.2295776920519282e-07,8.981233047796326e-09
5.3007846556233655,5.7115079707111595e-08,4.968045492890515e-08,7.089147894544671e-08,1.2208311591024957e-07,8.931164768702492e-09
5.310748536554988,6.724608397114456e-08,4.938246790582047e-08,7.053953604289933e-08,1.213616864042664e-07,8.983375015009333e-09
5.320712417486611,6.28445491829741e-08,4.886705737196861e-08,6.999889075815853e-08,1.2063422416758437e-07,9.143236069945306e-09
5.330676298418234,6.276562568300148e-08,4.836962952011665e-08,6.965395317407698e-08,1.204134660472342e-07,8.793576571686774e-09
5.340640179349856,4.769709740834568e-08,4.843365409447152e-08,6.916565211849662e-08,1.1918650480549914e-07,8.422637257079438e-09
5.35060406028148,6.434333103205276e-08,4.8458659447430825e-08,6.88098067538933e-08,1.1852978556646012e-07,8.587540862206587e-09
5.360567941213103,5.816252953778078e-08,4.7653381627222824e-08,6.847472110484009e-08,1.1761754016110211e-07,8.853444926753118e-09
5.370531822144725,5.1217160535884367e-08,4.710101975455699e-08,6.788798202070497e-08,1.170713518395096e-07,8.638940139225554e-09
5.380495703076348,5.7465547280694123e-08,4.68520088992722e-08,6.760813926219732e-08,1.1642056649855512e-07,8.44827809908584e-09
5.390459584007971,4.691330947806857e-08,4.672975845774085e-08,6.716341649947883e-08,1.157086242878699e-07,8.574115255101166e-09
5.400423464939594,3.938268562340768e-08,4.637444369164754e-08,6.683466462624399e-08,1.1502238418118371e-07,8.67025231704984e-09
5.410387345871217,4.4956670662994265e-08,4.5592469324655244e-08,6.634282836493825e-08,1.142075072768764e-07,8.472632673963578e-09
5.42035122680284,4.781333979675666e-08,4.547243142229722e-08,6.595824567974246e-08,1.1359645632858072e-07,8.345724314464637e-09
5.4303151077344625,3.813181004956265e-08,4.545957994673192e-08,6.54353848749316e-08,1.1305478851624903e-07,8.156663818459899e-09
5.440278988666085,5.181861489759552e-08,4.544416689600774e-08,6.516654369097666e-08,1.1218444938467804e-07,7.95156731921293e-09
5.450242869597708,4.1701201457531886e-08,4.521263627094294e-08,6.47471657087103e-08,1.1150663052203296e-07,7.943145634320513e-09
5.4602067505293315,3.301623588584995e-08,4.450642844081893e-08,6.43854703532262e-08,1.1100681964716389e-07,8.09330944117504e-09
5.470170631460954,4.279899547873687e-08,4.428547225127614e-08,6.410559399748142e-08,1.102805329714232e-07,8.133346450598915e-09
5.480134512392577,4.105317342748034e-08,4.4174226441371546e-08,6.364045699298209e-08,1.0972031533918001e-07,8.05587719213295e-09
5.4900983933242,4.5717564802468274e-08,4.3869253149882756e-08,6.331198339494467e-08,1.0884840143157576e-07,7.912067814295901e-09
5.500062274255822,4.294782620925491e-08,4.357249337046302e-08,6.292633621967304e-08,1.0833628275403515e-07,7.868755149886036e-09
5.510026155187446,4.1819651214396974e-08,4.327409901792484e-08,6.253575759907393e-08,1.077443765042704e-07,7.973282338146159e-09
5.519990036119069,3.4486394584624405e-08,4.3019773202732844e-08,6.213443469475346e-08,1.0707276155381796e-07,8.030673552467781e-09
5.529953917050691,3.633065199000358e-08,4.290821734916979e-08,6.177448348520419e-08,1.0677277730086974e-07,7.742616869448594e-09
5.539917797982314,3.666120899873813e-08,4.241447759710781e-08,6.151546770877138e-08,1.0577367565741908e-07,7.491263118236322e-09
5.549881678913937,3.833737445103167e-08,4.2330909473311494e-08,6.109658432133232e-08,1.0520204879859678e-07,7.677767922116416e-09
5.559845559845559,3.330865916687818e-08,4.2063834626813723e-08,6.07690558786025e-08,1.0463771477328262e-07,7.878437562828768e-09
5.569809440777183,3.212767608933536e-08,4.1860287981679926e-08,6.026736451901863e-08,1.0411941175240702e-07,7.728238945026045e-09
5.579773321708806,3.378680594848219e-08,4.1588643193835865e-08,6.008795013563775e-08,1.0347721514888489e-07,7.397026718819006e-09
5.589737202640428,3.881969734834099e-08,4.1622619418804875e-08,5.96889903623861e-08,1.029942105117173e-07,7.31724363994523e-09
5.599701083572051,3.674221146389133e-08,4.144640517337837e-08,5.9432767177084786e-08,1.0240138788232327e-07,7.420684158654276e-09
5.609664964503674,3.6685757505052044e-08,4.099127538532839e-08,5.9098854074139634e-08,1.0180540792712626e-07,7.402698793773589e-09
5.619628845435297,3.347572797117902e-08,4.0815646335303994e-08,5.869781240557299e-08,1.0114375025005772e-07,7.277231783765438e-09
5.62959272636692,3.1113298514945175e-08,4.06576538993904e-08,5.834509492720752e-08,1.006881033928571e-07,7.135812352232657e-09
5.639556607298543,3.5221587417706946e-08,4.054394736885656e-08,5.8045452297945136e-08,1.000508195840697e-07,7.284065646681165e-09
5.6495204882301655,3.319223077308166e-08,4.029741595645789e-08,5.7655226361204e-08,9.953442180261704e-08,7.5134641894944e-09
5.659484369161788,2.702000017461371e-08,3.9809503027587765e-08,5.7415486398714096e-08,9.88912631165009e-08,7.417988555493202e-09
5.669448250093411,2.999541872277632e-08,3.9618875818431135e-08,5.7176493494204354e-08,9.84209721405304e-08,7.0432346438084e-09
5.6794121310250345,3.184394976056212e-08,3.944364479377481e-08,5.672836135092186e-08,9.790050828645893e-08,7.028567595031815e-09
5.689376011956657,2.984278830966259e-08,3.926614353792485e-08,5.644411616601582e-08,9.733582464097113e-08,7.220160204445342e-09
5.69933989288828,3.4181195064603116e-08,3.897924161762022e-08,5.62003482212151e-08,9.676300556250285e-08,7.1352042773467015e-09
5.709303773819903,3.1373728189900253e-08,3.863536380725625e-08,5.5795979673872105e-08,9.617212501332085e-08,6.884614672104495e-09
5.719267654751525,2.832000471724036e-08,3.8567888733477145e-08,5.56357093500401e-08,9.578365377109862e-08,6.918280146382716e-09
5.729231535683149,2.993761671129976e-08,3.838202558077178e-08,5.526260051792456e-08,9.529378448660001e-08,6.994951103172688e-09
5.739195416614772,2.827050641758166e-08,3.79915324540341e-08,5.497718521647866e-08,9.478905086231865e-08,6.831615205506817e-09
5.749159297546394,3.065765716591419e-08,3.788913970611088e-08,5.4595386700401556e-08,9.417540426949577e-08,6.696056471300165e-09
5.759123178478017,3.276126686999605e-08,3.783595524720071e-08,5.4341578106184264e-08,9.36465343145527e-08,6.736482828553396e-09
5.76908705940964,3.042249905430776e-08,3.7568378229389496e-08,5.399943738346294e-08,9.327427580001432e-08,6.751732669010842e-09
5.779050940341262,2.7180566667336427e-08,3.728704169848751e-08,5.376365492477213e-08,9.271736813342244e-08,6.615103722091688e-09
5.789014821272886,2.9225804813820074e-08,3.70961825442698e-08,5.345971865863645e-08,9.216663383819068e-08,6.60774637389718e-09
5.798978702204509,2.829305841689515e-08,3.700101928099948e-08,5.3241818574647655e-08,9.183347244410058e-08,6.66600715138696e-09
5.808942583136131,3.1047404330700135e-08,3.676937725682616e-08,5.293842084120779e-08,9.12168286998934e-08,6.6424409338681665e-09
5.818906464067754,2.98531954965144e-08,3.645038083913316e-08,5.265670180368279e-08,9.064089510122762e-08,6.588865576310229e-09
5.828870344999377,2.6083699083548885e-08,3.614276172772117e-08,5.230569300316621e-08,9.028254627493227e-08,6.567110768844632e-09
5.838834225931,2.3376661831165445e-08,3.6075437556999966e-08,5.205166217782169e-08,8.982797676775492e-08,6.488308976103941e-09
5.848798106862623,2.583554852998047e-08,3.588236294084734e-08,5.182009187733627e-08,8.933781564122027e-08,6.394467756570734e-09
5.858761987794246,2.1677150180494774e-08,3.561260346889178e-08,5.153673872703434e-08,8.875043078892251e-08,6.389420293534207e-09
5.8687258687258685,2.3411214793556726e-08,3.5415417833129914e-08,5.1288811785173065e-08,8.841044581811636e-08,6.4274807521915965e-09
5.878689749657491,2.3106236826321977e-08,3.526700088369987e-08,5.0974529533641785e-08,8.784083105472433e-08,6.334459654078787e-09
5.888653630589115,2.5015561645867042e-08,3.517828965132264e-08,5.071345044644837e-08,8.737045436867983e-08,6.221108921727972e-09
5.8986175115207375,2.627470023602467e-08,3.4900993242985566e-08,5.045899066040031e-08,8.705943163147842e-08,6.2712609707447435e-09
5.90858139245236,2.7130820835128494e-08,3.471933604843466e-08,5.0228601813000475e-08,8.640999215550225e-08,6.329356268715309e-09
5.918545273383983,2.5329179509199258e-08,3.4645442486509505e-08,5.000906536897112e-08,8.615396687918817e-08,6.241604511291467e-09
5.928509154315606,2.4292819782486995e-08,3.456419315016341e-08,4.970993377838043e-08,8.569077800802028e-08,6.104521310473687e-09
5.938473035247228,2.540256095257228e-08,3.432795920809952e-08,4.939888307709076e-08,8.538402451508203e-08,6.1149954445849794e-09
5.948436916178852,2.2634340244896116e-08,3.404636841081649e-08,4.9178201939161756e-08,8.482784290904045e-08,6.115413014354833e-09
5.958400797110475,2.454156278893786e-08,3.408479840799339e-08,4.893798082080712e-08,8.44242893554699e-08,6.082826144512974e-09
5.968364678042097,2.3282017791839194e-08,3.381044216928211e-08,4.864922615686477e-08,8.407736344071568e-08,6.073789989503845e-09
5.97832855897372,2.301454893365331e-08,3.348443572402399e-08,4.844573260708223e-08,8.35806054645834e-08,6.046495068249614e-09
5.988292439905343,2.1080841047583476e-08,3.335888080831452e-08,4.811423039001045e-08,8.320208261988591e-08,5.993333625330677e-09
5.998256320836966,2.434940955520414e-08,3.3162783160353294e-08,4.79369123832204e-08,8.276356285730634e-08,5.951933305562569e-09
6.008220201768589,2.115580896966419e-08,3.3076469068237926e-08,4.7742984616928004e-08,8.237289317842975e-08,5.988898598346605e-09
6.018184082700212,2.408485259797434e-08,3.2889621583950893e-08,4.745579974383057e-08,8.185645027882225e-08,5.921841981934623e-09
6.0281479636318345,2.1533256103264017e-08,3.2621655839501294e-08,4.7164595521449793e-08,8.153124277962654e-08,5.757060503870994e-09
6.038111844563457,2.029406936838424e-08,3.26447848706297e-08,4.6992792645929084e-08,8.105978814276104e-08,5.762027790999202e-09
6.04807572549508,2.213633818865824e-08,3.2546182496589104e-08,4.6785820927397384e-08,8.069429888362995e-08,5.898635700169245e-09
6.0580396064267035,2.1029528172555685e-08,3.233123939015902e-08,4.653089841018364e-08,8.027973644692714e-08,5.854900483710992e-09
6.068003487358326,2.099839483061644e-08,3.214730108688021e-08,4.634020948222484e-08,7.994245686590251e-08,5.689901406832138e-09
6.077967368289949,2.1953346943791356e-08,3.1949616816509925e-08,4.602798072510074e-08,7.946125054211112e-08,5.692216236262448e-09
6.087931249221572,2.0275993295610667e-08,3.181698968394635e-08,4.5834543729691636e-08,7.921620362325087e-08,5.7802005064856855e-09
6.097895130153194,2.044567349230675e-08,3.1772300683338925e-08,4.56511170983803e-08,7.874717768100271e-08,5.694808080231153e-09
6.107859011084818,2.0974841845032986e-08,3.150263360557049e-08,4.546230954350591e-08,7.819882591317055e-08,5.557208727657706e-09
6.117822892016441,2.0915905843357817e-08,3.1337163673470517e-08,4.526437161981302e-08,7.797417851630462e-08,5.558278993417812e-09
6.127786772948063,2.0918472357931054e-08,3.131669615170594e-08,4.500608709194256e-08,7.769071176888681e-08,5.572456465986242e-09
6.137750653879686,2.0394574578875308e-08,3.096978027601118e-08,4.478393018857244e-08,7.726497050212623e-08,5.536571164147558e-09
6.147714534811309,2.0586204927573636e-08,3.0801719837396286e-08,4.449762772047037e-08,7.680992270525285e-08,5.5356033473986105e-09
6.157678415742931,1.9291377337798988e-08,3.0730997444494947e-08,4.427451755385067e-08,7.634722464696425e-08,5.538102636540069e-09
6.167642296674555,1.964046451500091e-08,3.055637572970969e-08,4.402688330340249e-08,7.614140330905242e-08,5.4385783356207e-09
6.177606177606178,1.8883535388852285e-08,3.048250567647152e-08,4.3950975073815086e-08,7.569910427833048e-08,5.38233755493656e-09
6.1875700585378,1.883210589177117e-08,3.0267344824008685e-08,4.3642831130965215e-08,7.54048512599768e-08,5.419140475471302e-09
6.197533939469423,2.0217686245194904e-08,3.0175115035106476e-08,4.346307128205349e-08,7.50804135942418e-08,5.40731119066999e-09
6.207497820401046,1.9219642552786378e-08,3.000597995167232e-08,4.328593108954118e-08,7.464249865911098e-08,5.3259762171109406e-09
6.217461701332669,1.921430956435659e-08,2.988636033449206e-08,4.307109489246639e-08,7.428665016826864e-08,5.361384787912717e-09
6.227425582264292,1.8802424738395094e-08,2.9732313015715712e-08,4.2851395091086047e-08,7.400657008227543e-08,5.403239177509797e-09
6.237389463195915,1.721018448155618e-08,2.973054948410721e-08,4.264643107465692e-08,7.362281061208433e-08,5.305505109060597e-09
6.2473533441275375,1.8538426552990258e-08,2.955732614701832e-08,4.2447087173343884e-08,7.331601591320081e-08,5.240049333181989e-09
6.25731722505916,1.7773779472431564e-08,2.9346428168871524e-08,4.223652954871535e-08,7.298058893350126e-08,5.3217710193762784e-09
6.267281105990783,1.7245142126309608e-08,2.9184329683001157e-08,4.2081060169655826e-08,7.250899260939337e-08,5.298696845491089e-09
6.2772449869224065,1.8192078879529002e-08,2.892537776294583e-08,4.1802780497492146e-08,7.230935094651696e-08,5.133208547767997e-09
6.287208867854029,1.7117373980894342e-08,2.8864226544298692e-08,4.1725983576843946e-08,7.199654896179982e-08,5.072731384237101e-09
6.297172748785652,1.8414468515060422e-08,2.872387507877292e-08,4.150813410999399e-08,7.158421983092748e-08,5.169722635042384e-09
6.307136629717275,1.8359546119551184e-08,2.8600428283004675e-08,4.1320491812047876e-08,7.108678875289112e-08,5.153494552249299e-09
6.317100510648897,1.8512652885316087e-08,2.843911685246555e-08,4.1144737786914044e-08,7.096965355262423e-08,5.032805550529909e-09
6.327064391580521,1.7437333129036562e-08,2.8422399954241616e-08,4.093177750622707e-08,7.062883808788361e-08,4.996021781801316e-09
6.337028272512144,1.7380584247550962e-08,2.8218219593539387e-08,4.0690392906156464e-08,7.038685137761127e-08,5.063929100618724e-09
6.346992153443766,1.692169934510889e-08,2.8060078688425783e-08,4.0513017649987496e-08,6.999199846946375e-08,5.030618623711306e-09
6.356956034375389,1.6615455766169987e-08,2.807358362715255e-08,4.025110129816574e-08,6.954000183757448e-08,4.962700285425641e-09
6.366919915307012,1.766504596693264e-08,2.7868872174339896e-08,4.0123863001707084e-08,6.940452550425188e-08,4.976679787192128e-09
6.376883796238635,1.7260044079882137e-08,2.7754628915884818e-08,4.001440054478123e-08,6.90357900815204e-08,4.95821751469034e-09
6.386847677170258,1.7167208796579646e-08,2.7625449371162457e-08,3.977739196227186e-08,6.862422026293992e-08,4.907681521566765e-09
6.396811558101881,1.735332539927163e-08,2.748571122370247e-08,3.962391117867949e-08,6.83950223435677e-08,4.942282426929433e-09
6.406775439033503,1.6640414310518876e-08,2.733976443642931e-08,3.94482030329316e-08,6.805706238512023e-08,4.966614946291681e-09
6.416739319965126,1.6456685663649863e-08,2.7179783951391492e-08,3.928000799147699e-08,6.787864136671412e-08,4.884108870449066e-09
6.426703200896749,1.676346404545368e-08,2.7038342915264578e-08,3.904936056960768e-08,6.739580263238731e-08,4.800982356648709e-09
6.436667081828372,1.6308133256766357e-08,2.702344261818725e-08,3.895383779444968e-08,6.718933721567842e-08,4.843740121409625e-09
6.446630962759995,1.6547498505248326e-08,2.6879381642390473e-08,3.872843279586196e-08,6.681740748016932e-08,4.848710165104542e-09
6.456594843691618,1.6362900272171714e-08,2.6744184891085e-08,3.8560360709158395e-08,6.653147345577948e-08,4.747117782592397e-09
6.4665587246232406,1.6106614477514195e-08,2.6591849991353457e-08,3.8496106841277196e-08,6.633926529258964e-08,4.708138189595392e-09
6.476522605554863,1.647124803144475e-08,2.640014073749162e-08,3.821129335257548e-08,6.603272784418403e-08,4.756932248626949e-09
6.486486486486487,1.6442794953811162e-08,2.6358253036292743e-08,3.812354860062513e-08,6.564802921122496e-08,4.718264686803723e-09
6.4964503674181096,1.6492474007361833e-08,2.6291034821406215e-08,3.7933414040297426e-08,6.537209759918099e-08,4.650631883540461e-09
6.506414248349732,1.6047762328102026e-08,2.619761031860269e-08,3.7720368265622314e-08,6.497178380081682e-08,4.662333968147865e-09
6.516378129281355,1.5893129532365783e-08,2.6105551760242098e-08,3.757745501675701e-08,6.483510196033289e-08,4.701282754109864e-09
6.526342010212978,1.547239012073001e-08,2.6042534727513e-08,3.741190794442645e-08,6.459893211376923e-08,4.6135313056741905e-09
6.5363058911446,1.5189940861541027e-08,2.581635219285553e-08,3.723016375916535e-08,6.43178217305002e-08,4.557057049799632e-09
6.546269772076224,1.5146770241849674e-08,2.5670556808233848e-08,3.706350881246619e-08,6.400666780992923e-08,4.617716195551201e-09
6.556233653007847,1.539332326417659e-08,2.567475933285842e-08,3.6919782593658995e-08,6.36377848820608e-08,4.60919820910944e-09
6.566197533939469,1.591794377731019e-08,2.5450742939639573e-08,3.672529919913159e-08,6.352384584994581e-08,4.525194528996355e-09
6.576161414871092,1.6111605920779836e-08,2.5376304127359066e-08,3.660503001683134e-08,6.311813843387583e-08,4.4995349067458634e-09
6.586125295802715,1.5709050389585923e-08,2.515609787609661e-08,3.6368009062067826e-08,6.284275438612224e-08,4.539279000233688e-09
6.596089176734338,1.608059557754354e-08,2.5112687998749585e-08,3.623363090532105e-08,6.25968161592008e-08,4.517617878420071e-09
6.606053057665961,1.541759220494861e-08,2.4964813380727177e-08,3.6108728506467147e-08,6.231188738063674e-08,4.456325938006767e-09
6.616016938597584,1.5562191989788143e-08,2.4802354133583984e-08,3.593475648739846e-08,6.218002515168285e-08,4.463510303211728e-09
6.6259808195292065,1.5192748766729414e-08,2.4736126927116893e-08,3.576858893505092e-08,6.178782093395385e-08,4.430431473202658e-09
6.635944700460829,1.453364272001772e-08,2.47213408250968e-08,3.566222114346679e-08,6.152176313061267e-08,4.370983550918026e-09
6.645908581392452,1.4715807977408779e-08,2.4605283490873852e-08,3.548806172182066e-08,6.121223151856892e-08,4.391563309775771e-09
6.6558724623240755,1.4619833619210288e-08,2.450680864642169e-08,3.5344057531153824e-08,6.100736943909755e-08,4.443236151001174e-09
6.665836343255698,1.4908783047614718e-08,2.4379002391397094e-08,3.532821292878523e-08,6.079415886059648e-08,4.375676029351483e-09
6.675800224187321,1.493696509688179e-08,2.4209385050428618e-08,3.5003231648148364e-08,6.04642912149681e-08,4.29976985894811e-09
6.685764105118944,1.5052320151067113e-08,2.4114317675224644e-08,3.494535931721754e-08,6.021843082751253e-08,4.3191457222871605e-09
6.695727986050566,1.4674087748594981e-08,2.4104452420801846e-08,3.4786730252828256e-08,5.996803425288258e-08,4.3463132981226345e-09
6.70569186698219,1.4580130970864225e-08,2.396952423187224e-08,3.45927482303369e-08,5.960777078711241e-08,4.259905497363762e-09
6.715655747913813,1.4285807006244381e-08,2.387915895063419e-08,3.4447471025424506e-08,5.953461162588538e-08,4.22902012617182e-09
6.725619628845435,1.4131196999003258e-08,2.3810484678010916e-08,3.4308660899437655e-08,5.9312859449040397e-08,4.254726277262303e-09
6.735583509777058,1.399957306045786e-08,2.3671268919731357e-08,3.417169341307626e-08,5.903932298506506e-08,4.254619181900157e-09
6.745547390708681,1.4083476105978278e-08,2.3566647976910698e-08,3.400580573811748e-08,5.881137685945396e-08,4.181243899232321e-09
6.755511271640303,1.4133417801606675e-08,2.3495420033525142e-08,3.386551181362819e-08,5.8446383037657105e-08,4.185061673908371e-09
6.765475152571927,1.4387527796931178e-08,2.3322637934012487e-08,3.372661938123211e-08,5.8296539645107656e-08,4.210143507361055e-09
6.77543903350355,1.4448132447539066e-08,2.3293808972403195e-08,3.3596479993849005e-08,5.7980950758995505e-08,4.152888263942333e-09
6.785402914435172,1.4412674189992514e-08,2.314698646638202e-08,3.352461310112749e-08,5.781917430939613e-08,4.10856553493657e-09
6.795366795366795,1.4458763150366809e-08,2.308541925615867e-08,3.327323989281714e-08,5.7575959391316485e-08,4.152859021183473e-09
6.805330676298418,1.4044285111041359e-08,2.2991561881909966e-08,3.317783646779041e-08,5.7229902953837494e-08,4.152100076623944e-09
6.815294557230041,1.3688194650418391e-08,2.2830185641089753e-08,3.304303222653899e-08,5.716111121073106e-08,4.084699684763545e-09
6.825258438161664,1.3689051989069522e-08,2.274350576156723e-08,3.2893108929109993e-08,5.685087390776489e-08,4.072128573626627e-09
6.835222319093287,1.3448791899519052e-08,2.2717231485757442e-08,3.2805162484090037e-08,5.655590898913918e-08,4.09104233208078e-09
6.8451862000249095,1.3593459600921303e-08,2.2665634756024367e-08,3.2693785475990326e-08,5.6347573941941396e-08,4.061887791069216e-09
6.855150080956532,1.3623499505500841e-08,2.251668889242706e-08,3.24940344171414e-08,5.6076027408402915e-08,4.018422109552276e-09
6.865113961888155,1.3490303945343963e-08,2.2417270232984973e-08,3.248311907963206e-08,5.589957186022758e-08,4.019615926535458e-09
6.8750778428197785,1.3731302104825392e-08,2.2304840481275202e-08,3.2221917853727795e-08,5.5713456147966555e-08,4.01902938553401e-09
6.885041723751401,1.346042855198786e-08,2.2195474248355265e-08,3.219485391672825e-08,5.544154468968803e-08,3.9504054723584695e-09
6.895005604683024,1.337100712714045e-08,2.2152644219006287e-08,3.200866155647049e-08,5.525786424168681e-08,3.939650536585414e-09
6.904969485614647,1.3147037015099577e-08,2.2029599463238064e-08,3.186254187101078e-08,5.499393901896962e-08,3.9569281939987796e-09
6.914933366546269,1.3218153047075016e-08,2.1967585893304314e-08,3.176083689985059e-08,5.489677869145395e-08,3.936080424131994e-09
6.924897247477893,1.3071425492204018e-08,2.1922928704015792e-08,3.159250563672931e-08,5.4629066844521687e-08,3.8801542889111155e-09
6.934861128409516,1.284427475432754e-08,2.178447552491697e-08,3.151114901095361e-08,5.439224868812979e-08,3.894405685177668e-09
6.944825009341138,1.2850770243515457e-08,2.1746252412936793e-08,3.138625833993461e-08,5.4199109436608565e-08,3.920427859965698e-09
6.954788890272761,1.2909557892608821e-08,2.1739902681513005e-08,3.123012263949261e-08,5.38956876365624e-08,3.875265520023347e-09
6.964752771204384,1.3302073629150519e-08,2.1562867126807228e-08,3.116053683176308e-08,5.377299574193679e-08,3.8299488607349e-09
6.974716652136007,1.3295653030262392e-08,2.1541229613683276e-08,3.10050693860516e-08,5.3523229836312705e-08,3.8426388590842546e-09
6.98468053306763,1.3136618686699045e-08,2.13760007903413e-08,3.09122300734339e-08,5.333486535380502e-08,3.840532100246513e-09
6.994644413999253,1.2931773655735274e-08,2.1277059248737672e-08,3.0722240480293455e-08,5.310737521455179e-08,3.813692826074566e-09
7.0046082949308754,1.2685588308221945e-08,2.1208422047707902e-08,3.0707727195512524e-08,5.2868695923504273e-08,3.797535488492976e-09
7.014572175862498,1.2584238596603618e-08,2.1127527527247848e-08,3.0536589490674826e-08,5.2768022386816243e-08,3.804297680776225e-09
7.024536056794121,1.2468541454797015e-08,2.0959938660593138e-08,3.0346011853775706e-08,5.25221698441238e-08,3.762295200527914e-09
7.0344999377257444,1.2403609979037332e-08,2.0978042197735882e-08,3.028874435181548e-08,5.230453709441543e-08,3.726887257201817e-09
7.044463818657367,1.2478126916345178e-08,2.0931019041999364e-08,3.018001579242955e-08,5.2041654686014e-08,3.754190863539222e-09
7.05442769958899,1.2537061851522144e-08,2.079763721513881e-08,2.998612117938611e-08,5.189787615011727e-08,3.759726938516177e-09
7.064391580520613,1.2442801728668175e-08,2.0734669653175624e-08,3.00270995558186e-08,5.1643793009080073e-08,3.6936411311230486e-09
7.074355461452235,1.2529237223018467e-08,2.0599243890576277e-08,2.981837748992213e-08,5.150920707610562e-08,3.6756316821881025e-09
7.084319342383859,1.253417716209709e-08,2.0549626442902055e-08,2.967457980252332e-08,5.13347833371867e-08,3.688603830343284e-09
7.094283223315482,1.2344632871841034e-08,2.0500980627382888e-08,2.9595952067927913e-08,5.110738448945866e-08,3.6757114648538816e-09
7.104247104247104,1.2346387590408058e-08,2.0395594321863112e-08,2.948317092892983e-08,5.076255233244957e-08,3.628531378219179e-09
7.114210985178727,1.2085356679464417e-08,2.038768265571516e-08,2.9412185547535658e-08,5.07618446190467e-08,3.635985597575502e-09
7.12417486611035,1.1907485665662892e-08,2.0297785225125252e-08,2.9217651029561412e-08,5.056836569959812e-08,3.6334340428365104e-09
7.134138747041972,1.192743155093778e-08,2.01917146681176e-08,2.9119889829938863e-08,5.0337628065789285e-08,3.6019295975390447e-09
7.144102627973596,1.1895751756588615e-08,2.0133943016402765e-08,2.904115989591384e-08,5.017410470014929e-08,3.5758112398446667e-09
7.154066508905219,1.1998289956266322e-08,2.0134590736143033e-08,2.8936035108583684e-08,4.991317195466687e-08,3.5887484972504946e-09
7.164030389836841,1.2035772289463825e-08,1.997849743538313e-08,2.8814875708809783e-08,4.978482847017228e-08,3.57322740590416e-09
7.173994270768464,1.2017829819974963e-08,1.9954269743049225e-08,2.868627249659666e-08,4.961856697827831e-08,3.533260779473247e-09
7.183958151700087,1.1901403620831956e-08,1.9814433938717657e-08,2.8625974085513508e-08,4.941584498068121e-08,3.533529676349172e-09
7.19392203263171,1.1820828300450208e-08,1.9683952896028063e-08,2.847700751328694e-08,4.920828908672425e-08,3.558844586800732e-09
7.203885913563333,1.1698262078395123e-08,1.9641606805346924e-08,2.8433482101636617e-08,4.898664297889078e-08,3.5225419967381993e-09
7.213849794494956,1.1601406808963527e-08,1.9615224940163577e-08,2.8286840366404763e-08,4.8860819262309377e-08,3.492014253431435e-09
7.2238136754265785,1.164425827909437e-08,1.9423798336655115e-08,2.8150381990504986e-08,4.869736804497913e-08,3.4946945641944585e-09
7.233777556358201,1.149263115365149e-08,1.9486947789823985e-08,2.8086361255143645e-08,4.845524215874022e-08,3.4875042231034584e-09
7.243741437289824,1.1577137493189214e-08,1.942431586797517e-08,2.7954255064858873e-08,4.830616718803734e-08,3.462538751273804e-09
7.2537053182214475,1.1589019476516604e-08,1.930976603988464e-08,2.775520165469866e-08,4.8120126253876014e-08,3.4532502547336704e-09
7.26366919915307,1.1621496873697038e-08,1.9277727204775067e-08,2.7782667398738577e-08,4.787580931012336e-08,3.4579827156625116e-09
7.273633080084693,1.1565396453704445e-08,1.9130916101246663e-08,2.7612029739909566e-08,4.777996074651533e-08,3.4315430281851363e-09
7.283596961016316,1.151133873093179e-08,1.906584926795009e-08,2.7555189843102193e-08,4.756610379011906e-08,3.3945647683308974e-09
7.293560841947938,1.1254187514106602e-08,1.9052309100718352e-08,2.7479919000711404e-08,4.7415927888657595e-08,3.3986745504467785e-09
7.303524722879562,1.119911224162665e-08,1.888057934807777e-08,2.7391134146160716e-08,4.708105247075427e-08,3.3909250356934345e-09
7.313488603811185,1.121866208672169e-08,1.891308953557088e-08,2.723933377787691e-08,4.712196344920815e-08,3.360245761297065e-09
7.323452484742807,1.1105366837458446e-08,1.8829716990928528e-08,2.7169945944654828e-08,4.6897012186523124e-08,3.3370457280167786e-09
7.33341636567443,1.112125784885005e-08,1.8722484153850342e-08,2.707341296884291e-08,4.6748869235750066e-08,3.346640801932518e-09
7.343380246606053,1.1089279572744535e-08,1.8695941509527457e-08,2.6950450004237505e-08,4.658576740019782e-08,3.3470558733475183e-09
7.353344127537675,1.107456941884226e-08,1.8672247335161927e-08,2.6858618153520526e-08,4.635483466430568e-08,3.318603503745028e-09
7.363308008469299,1.1178001651751417e-08,1.8558487676194438e-08,2.675743992290938e-08,4.628304753139246e-08,3.3058436196840793e-09
7.373271889400922,1.1129976859473815e-08,1.8536538702755967e-08,2.6626863434215033e-08,4.612621253106819e-08,3.3056824833516945e-09
7.383235770332544,1.1070679168855314e-08,1.837508943704713e-08,2.657234315193215e-08,4.5941905266659235e-08,3.2992528294863433e-09
7.393199651264167,1.0909257573115751e-08,1.8307345656103757e-08,2.6447559362001528e-08,4.5752873005282927e-08,3.2871774705909874e-09
7.40316353219579,1.0808134026483223e-08,1.8295536655923883e-08,2.6415034771325552e-08,4.555170272759428e-08,3.2838192653010903e-09
7.413127413127413,1.0684151252451091e-08,1.8276821329020907e-08,2.6309344678436285e-08,4.540781860742839e-08,3.2683195203163193e-09
7.423091294059036,1.0688609413173361e-08,1.8093559677262774e-08,2.6174808372364405e-08,4.52529025974141e-08,3.2355125580764187e-09
7.433055174990659,1.0704882783165073e-08,1.8144455516321493e-08,2.6121764876512557e-08,4.504728878528699e-08,3.231615173148438e-09
7.4430190559222815,1.0721467804625029e-08,1.8077840593681412e-08,2.599934351087985e-08,4.492359591836514e-08,3.2419225464243227e-09
7.452982936853904,1.0802763161371375e-08,1.7993659018590592e-08,2.5854031392186705e-08,4.4794108048791975e-08,3.226825474305235e-09
7.462946817785528,1.0730148027166363e-08,1.7973405201375378e-08,2.5814319762036266e-08,4.455846753250438e-08,3.193329884286443e-09
7.4729106987171505,1.0661864959189276e-08,1.7808280082434298e-08,2.57276427466329e-08,4.446466812674326e-08,3.1826184972938417e-09
7.482874579648773,1.0704529856551987e-08,1.7731222467903107e-08,2.5657297520055692e-08,4.429202225035844e-08,3.1761610534263755e-09
7.492838460580396,1.0518729638325559e-08,1.7700574086403486e-08,2.5550067833596383e-08,4.414839644370509e-08,3.1584055769589406e-09
7.502802341512019,1.0517747196861671e-08,1.7491480717931426e-08,2.5489157278238383e-08,4.382254770178486e-08,3.142906151592367e-09
7.512766222443641,1.0450324381128233e-08,1.7597600159369307e-08,2.5396996768694325e-08,4.387749067760767e-08,3.143191218550168e-09
7.522730103375265,1.0384804210441988e-08,1.7533215449498053e-08,2.5261019311478592e-08,4.3775621945165085e-08,3.1290991053980487e-09
7.532693984306888,1.032867760254092e-08,1.7436220354958536e-08,2.5210923158932767e-08,4.35584211221612e-08,3.103057058611228e-09
7.54265786523851,1.0343234837300334e-08,1.742552965005002e-08,2.5074851336467103e-08,4.3388751534976866e-08,3.101793214191711e-09
7.552621746170133,1.0299644944905611e-08,1.7354857580552702e-08,2.496873094924071e-08,4.324047364430532e-08,3.1071974049573432e-09
7.562585627101756,1.032122945329848e-08,1.7247120827468194e-08,2.490633250434086e-08,4.310105376353438e-08,3.089241685858327e-09
7.572549508033379,1.0309524762078722e-08,1.728190573372407e-08,2.4823180552175677e-08,4.3047921594845226e-08,3.0619576087287156e-09
7.582513388965002,1.0223507821972112e-08,1.712468676034158e-08,2.475302112747531e-08,4.275956066770007e-08,3.0632087835800705e-09
7.592477269896625,1.0135804084675124e-08,1.709714347403838e-08,2.4648252705634777e-08,4.265521965164585e-08,3.070232647468571e-09
7.6024411508282475,1.0041660993597717e-08,1.7008053993447697e-08,2.460368866318538e-08,4.250225067661411e-08,3.049174024123225e-09
7.61240503175987,1.0060885108637299e-08,1.6991312501378227e-08,2.4537349131896945e-08,4.2329101700210536e-08,3.039099660825184e-09
7.622368912691493,1.0057474057030825e-08,1.6842247756671263e-08,2.4438139794694164e-08,4.220489955635389e-08,3.029939359802016e-09
7.6323327936231165,1.0065458949554933e-08,1.6898914903716684e-08,2.4359037840699134e-08,4.203380277110807e-08,3.017449625213614e-09
7.642296674554739,1.0058023770014882e-08,1.6839852712821602e-08,2.42643553240286e-08,4.188780211046034e-08,3.007820375822238e-09
7.652260555486362,1.0063302946837866e-08,1.6793355067897497e-08,2.4162744372393093e-08,4.177303005545642e-08,3.0114423363101547e-09
7.662224436417985,1.0022762692958531e-08,1.679854077746991e-08,2.409060230499214e-08,4.15383401247944e-08,2.9971005674435013e-09
7.672188317349607,9.88214513471113e-09,1.6608977885454024e-08,2.3975352224039064e-08,4.1463191049950536e-08,2.975788772579735e-09
7.682152198281231,9.953387177492853e-09,1.6588826765564913e-08,2.396512518802655e-08,4.134030728249003e-08,2.9545173240277454e-09
7.692116079212854,9.773175198461828e-09,1.6506358022098432e-08,2.388629420451921e-08,4.120843427365278e-08,2.9592007742295517e-09
7.702079960144476,9.76493758665967e-09,1.632015768266174e-08,2.3840119183643415e-08,4.090272290585131e-08,2.946093303578999e-09
7.712043841076099,9.756969998798014e-09,1.64444233150157e-08,2.3705437191344382e-08,4.092117077145801e-08,2.928775928025478e-09
7.722007722007722,9.693664873348237e-09,1.635190892772031e-08,2.359727110014209e-08,4.0822428053181464e-08,2.915348941039716e-09
7.731971602939344,9.676023248936835e-09,1.628390505636167e-08,2.3573496290623868e-08,4.0711685049120813e-08,2.91509047041927e-09
7.741935483870968,9.711155843922525e-09,1.6276548523752452e-08,2.3397603034993106e-08,4.0580854102244875e-08,2.8978634124713566e-09
7.751899364802591,9.700371236311439e-09,1.619117986096587e-08,2.3336494414961616e-08,4.035320761776849e-08,2.8874318114337693e-09
7.761863245734213,9.665428628432964e-09,1.61171291543829e-08,2.3271796546079007e-08,4.024758066531352e-08,2.886211020318544e-09
7.771827126665836,9.656077338635271e-09,1.6102279189983614e-08,2.3249139403207092e-08,4.017671271055087e-08,2.8786875379741415e-09
7.781791007597459,9.548560103942302e-09,1.5991684646263898e-08,2.3149726028815377e-08,4.001643039232007e-08,2.8591313739198314e-09
7.791754888529082,9.515201185582274e-09,1.593694428410464e-08,2.3100088889770355e-08,3.984537346229413e-08,2.8650810297989207e-09
7.801718769460705,9.445737567013592e-09,1.590407980526474e-08,2.299963821489505e-08,3.970005796077175e-08,2.8572418016508665e-09
7.811682650392328,9.431764333989135e-09,1.5902838252424717e-08,2.292309081591816e-08,3.964739765666562e-08,2.847183834315815e-09
7.8216465313239505,9.409432701142696e-09,1.5769731599026086e-08,2.284670002042443e-08,3.9452333284688923e-08,2.826763524316058e-09
7.831610412255573,9.401960526263308e-09,1.5816325930458647e-08,2.276751731317763e-08,3.931925517297615e-08,2.8195182862794403e-09
7.841574293187196,9.393746154327156e-09,1.57482764669275e-08,2.2729840394518255e-08,3.9179472990868884e-08,2.8215363937508215e-09
7.8515381741188195,9.389277281210946e-09,1.571932733774993e-08,2.25948984863911e-08,3.9051760913764255e-08,2.814840896991265e-09
7.861502055050442,9.33621713595631e-09,1.5672791038191538e-08,2.2511957194350068e-08,3.887478405030508e-08,2.796767451564401e-09
7.871465935982065,9.269738519976672e-09,1.551100757953605e-08,2.2481503789563584e-08,3.8769631833055925e-08,2.7896492413842145e-09
7.881429816913688,9.290047589792023e-09,1.5503653683375034e-08,2.2383583501052334e-08,3.869678027744705e-08,2.769706547783279e-09
7.89139369784531,9.175633378994736e-09,1.543121450417642e-08,2.2363456012604214e-08,3.858274124206034e-08,2.7675210273914737e-09
7.901357578776934,9.152489832688244e-09,1.5272594525890924e-08,2.2348604248948386e-08,3.8332991197620863e-08,2.7622693170955684e-09
7.911321459708557,9.161418008307124e-09,1.537501754818795e-08,2.2219339692030836e-08,3.832570427577506e-08,2.750031586033981e-09
7.921285340640179,9.168866001997009e-09,1.5306252584098564e-08,2.2096850097881765e-08,3.822063026568626e-08,2.728228761849708e-09
7.931249221571802,9.113270634903356e-09,1.5253407537220315e-08,2.206417594573148e-08,3.814811497755109e-08,2.722034630225044e-09
7.941213102503425,9.112849924760208e-09,1.5247944014868185e-08,2.188419051616947e-08,3.8019724659974215e-08,2.7153985417975905e-09
7.951176983435048,9.073219296308331e-09,1.518144758365867e-08,2.1860087038332357e-08,3.7787807891538204e-08,2.7090009619769805e-09
7.961140864366671,9.047561231921145e-09,1.509855383949432e-08,2.1801883323818867e-08,3.767798311589013e-08,2.699815627803569e-09
7.971104745298294,9.021979031962028e-09,1.508058540461825e-08,2.1781929552768146e-08,3.7658548921509545e-08,2.6965593708836745e-09
7.981068626229916,8.951509213310041e-09,1.4995003768532783e-08,2.1715789210876462e-08,3.751542091996401e-08,2.6843301952770556e-09
7.991032507161539,8.896425265962986e-09,1.4938174379066216e-08,2.1633606188153302e-08,3.733480364133356e-08,2.6859662544385466e-09
8.000996388093162,8.836230059551053e-09,1.4922507615943485e-08,2.1585905673228336e-08,3.7256360836850706e-08,2.676851246164425e-09
8.010960269024785,8.855204768023e-09,1.4882722861952072e-08,2.151770614559745e-08,3.714824436630448e-08,2.6698884146752032e-09
8.020924149956407,8.812033568258523e-09,1.4765771933226459e-08,2.141390551951978e-08,3.6998021126237425e-08,2.6587268447407383e-09
8.03088803088803,8.840661933875016e-09,1.4838553175624825e-08,2.1322421028893064e-08,3.689008151351977e-08,2.640627660004742e-09
8.040851911819654,8.799859979352458e-09,1.4737688403848249e-08,2.1299406109231928e-08,3.6731030926334385e-08,2.6386320137924218e-09
8.050815792751276,8.79065980803864e-09,1.473444786892251e-08,2.1228855323292042e-08,3.662591912598155e-08,2.6400741644283448e-09
8.0607796736829,8.753991969369399e-09,1.4684304327082158e-08,2.114212216499608e-08,3.649841415569408e-08,2.6249017218570115e-09
8.070743554614522,8.681777012474032e-09,1.4567668070096098e-08,2.1077108749742884e-08,3.641797099650824e-08,2.6157614583018048e-09
8.080707435546145,8.710809207971993e-09,1.4538254158125577e-08,2.1009829256575335e-08,3.632132905309876e-08,2.5957145458987927e-09
8.090671316477769,8.611401035270499e-09,1.4498588014350039e-08,2.0980483077218175e-08,3.619253763763045e-08,2.601022669346249e-09
8.10063519740939,8.577519738067944e-09,1.4363902501442354e-08,2.0937231732049355e-08,3.6046735474179906e-08,2.593802909018165e-09
8.110599078341014,8.580678754889605e-09,1.4449624301885811e-08,2.085253282198069e-08,3.594769176466465e-08,2.5810472655974155e-09
8.120562959272636,8.57273421097916e-09,1.4395264903847684e-08,2.0746189845655318e-08,3.593250768193139e-08,2.5661775844553663e-09
8.13052684020426,8.53074447326862e-09,1.4382654660984962e-08,2.0706930377983624e-08,3.5825891312356437e-08,2.560432632029311e-09
8.140490721135881,8.506146783163454e-09,1.4336556114536446e-08,2.059846126087245e-08,3.572981591792342e-08,2.5425019337033327e-09
8.150454602067505,8.488962463999598e-09,1.4272722538000847e-08,2.0535625474629786e-08,3.55079910637631e-08,2.537923764747128e-09
8.160418482999129,8.462016255489597e-09,1.4192710704051432e-08,2.0508033828518456e-08,3.539922042462356e-08,2.5357014526018266e-09
8.17038236393075,8.448703868753893e-09,1.4169406117398717e-08,2.0428559970929547e-08,3.538861202038214e-08,2.532715113440652e-09
8.180346244862374,8.388407871969286e-09,1.4082618328532623e-08,2.038932395169528e-08,3.523071252837362e-08,2.517065437635207e-09
8.190310125793996,8.351131464968633e-09,1.4036605432325462e-08,2.0327358259334634e-08,3.509431731727486e-08,2.5207253045802157e-09
8.20027400672562,8.308020488097757e-09,1.4027600046343058e-08,2.0268910046606286e-08,3.49845914464271e-08,2.5165126377202735e-09
8.210237887657243,8.313913137246866e-09,1.398419277982442e-08,2.0223737484560962e-08,3.489693028562565e-08,2.5052457906024355e-09
8.220201768588865,8.289921675144129e-09,1.3911402253613067e-08,2.0109710338683573e-08,3.4786686431835096e-08,2.4970252463757856e-09
8.230165649520488,8.284451327266214e-09,1.3956589324264506e-08,2.005864284341636e-08,3.4675735454135865e-08,2.482146336565686e-09
8.24012953045211,8.251783118313443e-09,1.389133474045008e-08,2.0022717998707467e-08,3.454739878777781e-08,2.480782629169655e-09
8.250093411383734,8.229382609142923e-09,1.3899438348194656e-08,1.9935347444024403e-08,3.447896188527196e-08,2.478476491132137e-09
8.260057292315357,8.201989132298812e-09,1.3814987048016968e-08,1.986902856876334e-08,3.4343523460148e-08,2.465467037243403e-09
8.27002117324698,8.144078828720686e-09,1.3720541032902108e-08,1.9813053981636955e-08,3.425730300895275e-08,2.4618924807971307e-09
8.279985054178603,8.159664056393078e-09,1.3691051530022853e-08,1.9768086091759125e-08,3.417888066748662e-08,2.4412690643396994e-09
8.289948935110225,8.092754941012753e-09,1.36747055675263e-08,1.9722471566982375e-08,3.4019848886776224e-08,2.4423717202714194e-09
8.299912816041848,8.045608898060749e-09,1.3541773199339516e-08,1.967749795039127e-08,3.395976183147666e-08,2.4374937993393466e-09
8.309876696973472,8.065457940507385e-09,1.3599180383047737e-08,1.9633505260228228e-08,3.387556209430176e-08,2.4306857117599973e-09
8.319840577905094,8.067591647910796e-09,1.3560289182627534e-08,1.9540776393809722e-08,3.382113019994042e-08,2.412913114088015e-09
8.329804458836717,8.008242398673847e-09,1.3536903285694106e-08,1.9488082411604204e-08,3.375701935503341e-08,2.404339455425936e-09
8.339768339768339,7.99778223413465e-09,1.3468786034409429e-08,1.9409193683446186e-08,3.3621512643079264e-08,2.396784444043691e-09
8.349732220699963,7.97564391781731e-09,1.3415866564202594e-08,1.936341119975753e-08,3.341717055232762e-08,2.3936558367991066e-09
8.359696101631586,7.962828312542278e-09,1.3385550053538428e-08,1.9322407465025244e-08,3.334506924650738e-08,2.3857946909214994e-09
8.369659982563208,7.962131968090662e-09,1.3372176227929593e-08,1.922148103402159e-08,3.3292339958144165e-08,2.3829513849091733e-09
8.379623863494832,7.884301817028628e-09,1.3243571018188304e-08,1.9180379800906976e-08,3.319289366224313e-08,2.3750787015767105e-09
8.389587744426453,7.850468456621854e-09,1.3201857444655285e-08,1.915724080007941e-08,3.3119685109329e-08,2.3711789261289425e-09
8.399551625358077,7.812739712121978e-09,1.3218575976239609e-08,1.905663029104746e-08,3.297843242165225e-08,2.3667249170280057e-09
8.409515506289699,7.821356400949708e-09,1.317699127256199e-08,1.9054348025159696e-08,3.288115089829559e-08,2.3565360401830877e-09
8.419479387221322,7.813863748166973e-09,1.3087526655393949e-08,1.894619646844295e-08,3.2790795647694784e-08,2.3502449738640923e-09
8.429443268152946,7.79084292015811e-09,1.3119880413654296e-08,1.8924889053393923e-08,3.267766146470036e-08,2.3377570876791856e-09
8.439407149084568,7.76008471939769e-09,1.3070301241393597e-08,1.888623932470539e-08,3.258326129265576e-08,2.332724661693525e-09
8.449371030016191,7.735984325753376e-09,1.3089971850746048e-08,1.8786684058551503e-08,3.251278129335917e-08,2.336676811106478e-09
8.459334910947813,7.728584173725285e-09,1.3021936497757952e-08,1.8753582751659638e-08,3.238254422315885e-08,2.3222331944287284e-09
8.469298791879437,7.677866206512049e-09,1.2896439627124364e-08,1.872508387806428e-08,3.230169064626255e-08,2.316764593861096e-09
8.47926267281106,7.690677203927156e-09,1.2882207189263863e-08,1.8635400644048165e-08,3.2197722241293494e-08,2.304447242171002e-09
8.489226553742682,7.641242145627013e-09,1.2897674331948923e-08,1.8604018136194227e-08,3.209999809934101e-08,2.302886604207319e-09
8.499190434674306,7.61324337353963e-09,1.2775125710815948e-08,1.859681412121021e-08,3.2030713102732347e-08,2.300092846220055e-09
8.509154315605928,7.624987665535152e-09,1.2809722712313466e-08,1.8486900510856072e-08,3.194877791419995e-08,2.290764707330891e-09
8.519118196537551,7.621879518640934e-09,1.2795908688915406e-08,1.8433617165318195e-08,3.183968101332577e-08,2.279110906769818e-09
8.529082077469175,7.563187220105991e-09,1.2785989044041592e-08,1.838537076358666e-08,3.183071247112799e-08,2.268500596357396e-09
8.539045958400797,7.55181046622962e-09,1.2723802466743209e-08,1.8284835915973844e-08,3.1691044117726876e-08,2.2612082141948587e-09
8.54900983933242,7.511050949685654e-09,1.2662813213150788e-08,1.8265304342455728e-08,3.153431671644701e-08,2.254249718747878e-09
8.558973720264042,7.510938357260061e-09,1.2614441615369158e-08,1.8214937294799237e-08,3.14705287735339e-08,2.249159475038268e-09
8.568937601195666,7.50612812997659e-09,1.2598002458717714e-08,1.8160212535078025e-08,3.1411084826017546e-08,2.247761673593752e-09
8.57890148212729,7.442293335762653e-09,1.2503586542947429e-08,1.811371136881525e-08,3.131126228312465e-08,2.2382153382251087e-09
8.588865363058911,7.4141227475844925e-09,1.2486037273715523e-08,1.808602714019476e-08,3.125519135407572e-08,2.237608110746873e-09
8.598829243990535,7.393066120370745e-09,1.244458630793979e-08,1.8027611023990464e-08,3.114899340248411e-08,2.2321782549096543e-09
8.608793124922157,7.396915085047902e-09,1.2435873627827609e-08,1.7975377377654356e-08,3.104684618946996e-08,2.2261783693020554e-09
8.61875700585378,7.396030184047337e-09,1.2353760630146656e-08,1.7886936764193637e-08,3.096176747451506e-08,2.2158907504730598e-09
8.628720886785402,7.371039138632937e-09,1.2399145887166884e-08,1.786656637183107e-08,3.086345249685511e-08,2.210854278599342e-09
8.638684767717026,7.350525032001494e-09,1.2329772316748333e-08,1.7814866370006426e-08,3.0791747453339753e-08,2.2043857639265583e-09
8.64864864864865,7.333274820034038e-09,1.234583750910754e-08,1.7759674834917068e-08,3.071936807112099e-08,2.205117397229363e-09
8.658612529580271,7.30393477638627e-09,1.2295404818997371e-08,1.7684411369157585e-08,3.0614002203231645e-08,2.195668706359504e-09
8.668576410511895,7.261288250109744e-09,1.2209816965020038e-08,1.7675377956924225e-08,3.05248829814991e-08,2.190098695664673e-09
8.678540291443516,7.2608790467949745e-09,1.2149593236233322e-08,1.7626086959986567e-08,3.044333722510487e-08,2.1782559103277787e-09
8.68850417237514,7.224629782779208e-09,1.2163124928073358e-08,1.755823100317242e-08,3.035782995122282e-08,2.176173757269996e-09
8.698468053306764,7.214092879268096e-09,1.2065333815837775e-08,1.756847435993677e-08,3.025983883170122e-08,2.1732415433671752e-09
8.708431934238385,7.228722860956196e-09,1.2089828305442327e-08,1.7457950923145466e-08,3.018860422546786e-08,2.1648685052719167e-09
8.718395815170009,7.21611355904082e-09,1.2081053078964065e-08,1.7427239584568553e-08,3.011238578592343e-08,2.1538661724625467e-09
8.72835969610163,7.160550331627891e-09,1.2070291723289535e-08,1.7349835347354927e-08,3.005747388951225e-08,2.1451381866569974e-09
8.738323577033254,7.153092443987664e-09,1.2041150110338942e-08,1.7275216090898663e-08,2.99703578986757e-08,2.136135122577371e-09
8.748287457964878,7.131217126566715e-09,1.1971820421962815e-08,1.7281306209029404e-08,2.981458836395595e-08,2.1329951778606893e-09
8.7582513388965,7.1266154745110545e-09,1.1948151994951787e-08,1.7222609473946588e-08,2.9776591622492544e-08,2.1287991013977856e-09
8.768215219828123,7.098864017545324e-09,1.1908637416590756e-08,1.7163169578185623e-08,2.9719553504093928e-08,2.1260198937294606e-09
8.778179100759745,7.049529665363639e-09,1.1828347473019828e-08,1.7140989967559248e-08,2.963793913067412e-08,2.1187391790233757e-09
8.788142981691369,7.024901759250919e-09,1.1812045043211241e-08,1.7103511211270434e-08,2.953310213237123e-08,2.1202997973441263e-09
8.798106862622992,7.000435753617994e-09,1.1785582055247075e-08,1.7021962765387008e-08,2.946332476273412e-08,2.1137739002463375e-09
8.808070743554614,7.002131805597142e-09,1.1769927193361057e-08,1.7026094250532957e-08,2.9372529961280453e-08,2.1073207040365793e-09
8.818034624486238,7.0256829193841995e-09,1.1691892683082115e-08,1.6945749528992485e-08,2.9270006540644698e-08,2.0946457401004433e-09
8.82799850541786,6.991898249079964e-09,1.1709648342431357e-08,1.688602349951993e-08,2.9208425322635888e-08,2.0884600368196483e-09
8.837962386349483,6.98138340203294e-09,1.1640778855338595e-08,1.685382205579594e-08,2.9132736476194652e-08,2.086275412331341e-09
8.847926267281107,6.946694833500581e-09,1.166704092691867e-08,1.680172765764442e-08,2.906195647763972e-08,2.0888507188209704e-09
8.857890148212729,6.935097719422019e-09,1.164066547863768e-08,1.6734204614530038e-08,2.8958502919250862e-08,2.079282024174553e-09
8.867854029144352,6.8908221351686134e-09,1.1558886352176041e-08,1.6752501710953287e-08,2.8875231268459962e-08,2.06812022731245e-09
8.877817910075974,6.872707971143003e-09,1.150497626153683e-08,1.6669370376606125e-08,2.880656771353813e-08,2.0653133929558408e-09
8.887781791007598,6.837459649520424e-09,1.1494338368623596e-08,1.6616908115461727e-08,2.8741542315833453e-08,2.0589977946296003e-09
8.89774567193922,6.852892057505891e-09,1.142987718459945e-08,1.6623756750490166e-08,2.864618484512688e-08,2.0560749284036413e-09
8.907709552870843,6.851256054526229e-09,1.146973044926381e-08,1.6529629702793573e-08,2.8584325446679877e-08,2.0505872425828435e-09
8.917673433802467,6.824143649017573e-09,1.1420263110858415e-08,1.6490200318133602e-08,2.8510257683324528e-08,2.039428357212177e-09
8.927637314734088,6.793916422549472e-09,1.140721759068466e-08,1.645026213605303e-08,2.845457493060721e-08,2.030812847221177e-09
8.937601195665712,6.766282850590323e-09,1.1393007442110019e-08,1.6381749645962817e-08,2.840915971710227e-08,2.025341210570553e-09
8.947565076597334,6.768992481953225e-09,1.1330700606586337e-08,1.635584910678672e-08,2.827469883836315e-08,2.0248654549415233e-09
8.957528957528957,6.75741714487786e-09,1.133152203647199e-08,1.6311473237180245e-08,2.8229878874974224e-08,2.016670070976337e-09
8.967492838460581,6.732510962492793e-09,1.1283091601387687e-08,1.6280767661701653e-08,2.8176158619522337e-08,2.012414674634628e-09
8.977456719392203,6.681105528813042e-09,1.1220889951724563e-08,1.624071312397995e-08,2.8072277248186365e-08,2.0068723231529384e-09
8.987420600323826,6.682225675261062e-09,1.1209690539062597e-08,1.6189763888612414e-08,2.8012944975610196e-08,2.0058747940758116e-09
8.997384481255448,6.6307694239667675e-09,1.1169588418875962e-08,1.612695515784186e-08,2.791159326308307e-08,2.0033582717377195e-09
9.007348362187072,6.637473560141846e-09,1.1137079542427011e-08,1.6118320721586116e-08,2.7851142893997392e-08,1.99627698207687e-09
9.017312243118695,6.666294722239473e-09,1.1080065095056418e-08,1.6069704358399323e-08,2.7756882182661408e-08,1.9861794948508227e-09
9.027276124050317,6.6223822320113e-09,1.1093791093850355e-08,1.600375913320499e-08,2.769237416849718e-08,1.978216597096527e-09
9.03724000498194,6.6237293511544935e-09,1.1057765127390238e-08,1.597507200162868e-08,2.7614758900591478e-08,1.9770349746146208e-09
9.047203885913563,6.567764948779915e-09,1.1044308979205302e-08,1.593275042698949e-08,2.7555168565855508e-08,1.9787180144629227e-09
9.057167766845186,6.556495783778416e-09,1.1044079947868137e-08,1.5900075896857828e-08,2.746986171190703e-08,1.971456836242806e-09
9.06713164777681,6.535020383131511e-09,1.0976854451743588e-08,1.5882298228665413e-08,2.7381505225365322e-08,1.963330472900323e-09
9.077095528708432,6.515502818502486e-09,1.0933027356192586e-08,1.5814919139950007e-08,2.7351684319724674e-08,1.9549696465010022e-09
9.087059409640055,6.500447665897202e-09,1.0884044034299012e-08,1.5786521501627235e-08,2.7305133761412436e-08,1.951511602114817e-09
9.097023290571677,6.490951090664604e-09,1.0866066272777445e-08,1.5751464938738513e-08,2.721319472671468e-08,1.9487936403706298e-09
9.1069871715033,6.484231049956896e-09,1.0877459380582103e-08,1.5701395647698172e-08,2.712098953520579e-08,1.943828710145854e-09
9.116951052434922,6.474237755590935e-09,1.0824299573223897e-08,1.5656511568496336e-08,2.704846178908795e-08,1.9367719195782446e-09
9.126914933366546,6.442900925304977e-09,1.0835581128776646e-08,1.562295795167161e-08,2.6985699120998595e-08,1.927708389072612e-09
9.13687881429817,6.422949858186408e-09,1.0814502700764914e-08,1.556622726505236e-08,2.698964278693378e-08,1.922832469527867e-09
9.146842695229791,6.411428197897212e-09,1.0769103978429544e-08,1.552165664054537e-08,2.6840509238720865e-08,1.919778463910552e-09
9.156806576161415,6.3878601417626575e-09,1.0757649836399471e-08,1.549040544082536e-08,2.6797262928942293e-08,1.914036831555812e-09
9.166770457093037,6.386382346668183e-09,1.0713121243016089e-08,1.5464718410564423e-08,2.674945229305836e-08,1.9095680746497083e-09
9.17673433802466,6.3292459934705545e-09,1.0649343362412612e-08,1.5442782529106196e-08,2.6657992064538336e-08,1.9027750161029913e-09
9.186698218956284,6.341769242625728e-09,1.0645866785905809e-08,1.5389571918451857e-08,2.658534574199262e-08,1.9037398623653474e-09
9.196662099887906,6.298597674876638e-09,1.0625381328865472e-08,1.5327072945577857e-08,2.652237838275415e-08,1.901691690459018e-09
9.20662598081953,6.285553639689726e-09,1.0583384056486266e-08,1.530878204705302e-08,2.645246623805619e-08,1.8969121590241415e-09
9.216589861751151,6.312028291835961e-09,1.0540293918798874e-08,1.5279377532254542e-08,2.6358546036483832e-08,1.8877868250702276e-09
9.226553742682775,6.270782032426058e-09,1.0531122004512385e-08,1.519847982058784e-08,2.6311199330916592e-08,1.8806846438246765e-09
9.236517623614398,6.279466037270647e-09,1.0503955216887476e-08,1.5180690749609546e-08,2.6243601051329818e-08,1.8787270542093845e-09
9.24648150454602,6.239795478233623e-09,1.0522043536515889e-08,1.515258584852091e-08,2.6204663675072782e-08,1.8791544741145832e-09
9.256445385477644,6.22020257616794e-09,1.0490987746771231e-08,1.5099075542808037e-08,2.6120337621738565e-08,1.8741010327877577e-09
9.266409266409266,6.194207555311671e-09,1.0437387282705091e-08,1.507887156176151e-08,2.602734526430832e-08,1.8663153793759993e-09
9.27637314734089,6.170713781801764e-09,1.0397347787914496e-08,1.501280071997459e-08,2.5995613681571595e-08,1.8574262214134953e-09
9.286337028272513,6.172497037606025e-09,1.0343964131034882e-08,1.499102696021193e-08,2.5960203662406536e-08,1.8548005587328696e-09
9.296300909204135,6.164010723666789e-09,1.0344967131592227e-08,1.497545411790666e-08,2.5869737371981737e-08,1.8535981788580135e-09
9.306264790135758,6.148414440348784e-09,1.0337035221729912e-08,1.4906646622328853e-08,2.5794846117852436e-08,1.8495495698831815e-09
9.31622867106738,6.121569316959822e-09,1.0315659118232381e-08,1.4877772174907687e-08,2.5734568007082055e-08,1.8403415120047706e-09
9.326192551999004,6.100218718669965e-09,1.0310724475899756e-08,1.4851899712697264e-08,2.5678215194695796e-08,1.8328435807569454e-09
9.336156432930627,6.098228568557577e-09,1.0276617049500273e-08,1.479653541108098e-08,2.5668697766606788e-08,1.828446893961932e-09
9.346120313862249,6.098392787141357e-09,1.0241350892241138e-08,1.4767253346595192e-08,2.5542654249780948e-08,1.822713299809224e-09
9.356084194793873,6.0628144805381705e-09,1.0227634682877874e-08,1.4742239545365512e-08,2.5465190791534592e-08,1.8198312507412513e-09
9.366048075725494,6.072927442528894e-09,1.018903878995346e-08,1.4709938410389353e-08,2.542885663353803e-08,1.8157206269700483e-09
9.376011956657118,6.007098391970205e-09,1.0149635501607187e-08,1.4671887730583163e-08,2.5354194427794697e-08,1.8101295149033217e-09
9.38597583758874,6.01533476758728e-09,1.0146575652024277e-08,1.4639817060061365e-08,2.53048177711693e-08,1.8074759534340877e-09
9.395939718520363,5.9867856347195765e-09,1.0117101346350687e-08,1.456738881667858e-08,2.5242232642616775e-08,1.8073313183072542e-09
9.405903599451987,5.967027735040257e-09,1.0071356153400124e-08,1.4549067491604481e-08,2.51653932659868e-08,1.8039519941582896e-09
9.415867480383609,5.989159487682921e-09,1.0033962359662935e-08,1.4529670850774913e-08,2.511637234490045e-08,1.7966301985039437e-09
9.425831361315232,5.958588478970551e-09,1.0024394305813722e-08,1.4457430128368162e-08,2.5052060197121704e-08,1.7879900825426015e-09
9.435795242246854,5.966130489289838e-09,1.0023493786019794e-08,1.4447291240471762e-08,2.497823937187165e-08,1.785226100024109e-09
9.445759123178478,5.9283633271715954e-09,1.0019740094697461e-08,1.4397711344070552e-08,2.492455963400386e-08,1.7856012140184396e-09
9.455723004110101,5.907272577335764e-09,9.963684436612256e-09,1.4363048956310014e-08,2.4864546945753005e-08,1.782961876934766e-09
9.465686885041723,5.897723274438839e-09,9.950216674639533e-09,1.4335584896897512e-08,2.4778412558891672e-08,1.777988154284036e-09
9.475650765973347,5.884223638312718e-09,9.900280445849686e-09,1.4312093993347813e-08,2.476679688298198e-08,1.7689252281047241e-09
9.485614646904969,5.8715234531144325e-09,9.881065400204282e-09,1.4275457205591847e-08,2.4699668197676727e-08,1.7664984070274762e-09
9.495578527836592,5.854635297932533e-09,9.851866401243937e-09,1.4267755840835853e-08,2.4619048505545933e-08,1.764085827415539e-09
9.505542408768216,5.8482896449733915e-09,9.862187813799872e-09,1.4213073869819854e-08,2.4551700747217054e-08,1.7614490385577467e-09
9.515506289699838,5.831488145031072e-09,9.83016401730816e-09,1.4172735814274633e-08,2.450051812207985e-08,1.7537513194390807e-09
9.525470170631461,5.817895473554483e-09,9.81286319985389e-09,1.4135952424520133e-08,2.4472944779076108e-08,1.7469030041422818e-09
9.535434051563083,5.807737296690775e-09,9.804753912722736e-09,1.408413880196281e-08,2.4446743183525492e-08,1.7415657117569324e-09
9.545397932494707,5.8004940236748704e-09,9.762052236441821e-09,1.4064111059837638e-08,2.4339379820564606e-08,1.7381056221948653e-09
9.55536181342633,5.758430000892183e-09,9.737857245300469e-09,1.401863852069825e-08,2.4287180786330873e-08,1.7357794216674413e-09
9.565325694357952,5.775567964212485e-09,9.710472095791928e-09,1.4005224259606417e-08,2.421854626319393e-08,1.7314521134106703e-09
9.575289575289576,5.705003242448718e-09,9.66043076713713e-09,1.3979224568443693e-08,2.4159959042229042e-08,1.7269378847479459e-09
9.585253456221198,5.751462608453319e-09,9.670701186450633e-09,1.3937850671192114e-08,2.4119597759277952e-08,1.72469833785628e-09
9.595217337152821,5.735009185950429e-09,9.638928021301595e-09,1.3892734190594955e-08,2.4053859461791963e-08,1.7209461604347378e-09
9.605181218084443,5.709391465125403e-09,9.605944702977915e-09,1.3890761677031603e-08,2.3974463563529384e-08,1.718072172957344e-09
9.615145099016067,5.708188181626521e-09,9.557033495581266e-09,1.3845623462461944e-08,2.3945350059792763e-08,1.714163438362389e-09
9.62510897994769,5.668184919828972e-09,9.549393004859524e-09,1.3794506270624929e-08,2.386938973292901e-08,1.7070483087017532e-09
9.635072860879312,5.697582893898051e-09,9.535099728474155e-09,1.3771789047384818e-08,2.3805424795041598e-08,1.7029898169315728e-09
9.645036741810936,5.65673292897019e-09,9.542510906288885e-09,1.3728077700672732e-08,2.3768925616144225e-08,1.7042980310558978e-09
9.655000622742557,5.65400097833954e-09,9.488750853190876e-09,1.3691250532617626e-08,2.3701507980259025e-08,1.6988254784937725e-09
9.664964503674181,5.6021697694153995e-09,9.46183573519366e-09,1.3692010947707853e-08,2.362865635299297e-08,1.696451229543015e-09
9.674928384605805,5.626931278351397e-09,9.44689693612162e-09,1.3642825473655144e-08,2.3610435323362194e-08,1.6879509737442712e-09
9.684892265537426,5.600680247312998e-09,9.41586734497507e-09,1.3608167877144527e-08,2.3547494619428793e-08,1.6854586853855314e-09
9.69485614646905,5.6088921909894955e-09,9.37831110519677e-09,1.3581379668417757e-08,2.3493155697262154e-08,1.6832463962040053e-09
9.704820027400672,5.600176663314069e-09,9.381959797742604e-09,1.3551220835583207e-08,2.340555824840852e-08,1.6780440850359836e-09
9.714783908332295,5.561617290390467e-09,9.362623943782407e-09,1.3518992807699693e-08,2.3398743078111682e-08,1.67196121655372e-09
9.724747789263919,5.56713631645735e-09,9.339319490640449e-09,1.3485370475954508e-08,2.3330721895838287e-08,1.6666242261656357e-09
9.73471167019554,5.52334218294406e-09,9.354527534647175e-09,1.3428692478255194e-08,2.3323534542561787e-08,1.6618309017112118e-09
9.744675551127164,5.563690959676838e-09,9.287061214081781e-09,1.342551223910962e-08,2.3212073299507578e-08,1.6587204103772004e-09
9.754639432058786,5.518721404793677e-09,9.282715886203756e-09,1.3388767059309336e-08,2.3162323642542557e-08,1.6550241525435564e-09
9.76460331299041,5.539299128092344e-09,9.265819181492256e-09,1.3365701151107138e-08,2.3114831619222134e-08,1.6510843100451823e-09
9.774567193922033,5.4507036595385995e-09,9.224222966597395e-09,1.3331374314486408e-08,2.305186684478582e-08,1.6441209758239292e-09
9.784531074853655,5.488593237582925e-09,9.216027717566545e-09,1.332091610653326e-08,2.2998547402170956e-08,1.6435048509708284e-09
9.794494955785279,5.480335935542392e-09,9.190378173747168e-09,1.3252748433273498e-08,2.2937730253664983e-08,1.6443615523152045e-09
9.8044588367169,5.44360945442162e-09,9.150149238036311e-09,1.3262080370641253e-08,2.2892761450605168e-08,1.639773771691886e-09
9.814422717648524,5.479747176895189e-09,9.150096768441679e-09,1.3211993008666014e-08,2.284365893974459e-08,1.634572538518138e-09
9.824386598580148,5.4231939255635046e-09,9.107974364671364e-09,1.3171364069085324e-08,2.2793304822468683e-08,1.6309050781176783e-09
9.83435047951177,5.440358775285438e-09,9.0939005856121e-09,1.3140428109749445e-08,2.27230521506554e-08,1.6287730299053031e-09
9.844314360443393,5.4095752572795695e-09,9.107311775985412e-09,1.3104506405884201e-08,2.269272898668116e-08,1.6258338705481143e-09
9.854278241375015,5.400133547921828e-09,9.07067325226954e-09,1.3083090311911675e-08,2.2642005804660743e-08,1.6203857667497216e-09
9.864242122306639,5.387282202057271e-09,9.032958579686796e-09,1.3074652405703895e-08,2.256537036339589e-08,1.6187158608709469e-09
9.87420600323826,5.38788142787919e-09,9.017784432462421e-09,1.3012859018151953e-08,2.2532781087162946e-08,1.612930856711066e-09
9.884169884169884,5.37744900625313e-09,9.00335622429278e-09,1.3004219843080381e-08,2.250446414746701e-08,1.6096849959500635e-09
9.894133765101508,5.325563541997979e-09,8.96240889098398e-09,1.2980916975359284e-08,2.244089402190678e-08,1.6068181529241644e-09
9.90409764603313,5.350130549097472e-09,8.950629332904626e-09,1.2934239332169809e-08,2.2369013184621664e-08,1.6047052767808935e-09
9.914061526964753,5.327535587414174e-09,8.928640340410441e-09,1.2922105899696812e-08,2.2346745844548047e-08,1.6015325160621509e-09
9.924025407896375,5.3468606300119755e-09,8.91520043578708e-09,1.2889454205647618e-08,2.228953291163149e-08,1.595615822312451e-09
9.933989288827998,5.292580729320201e-09,8.938249523793e-09,1.2836055248250708e-08,2.22886405081305e-08,1.5887896552019417e-09
9.943953169759622,5.315647193137688e-09,8.91468668815818e-09,1.2821668365224818e-08,2.218530529728386e-08,1.583433250111293e-09
9.953917050691244,5.255773251353582e-09,8.869553429807018e-09,1.2794926043194534e-08,2.213957390207222e-08,1.5814640327660456e-09
9.963880931622867,5.2775722236835e-09,8.869913342058934e-09,1.2772601047917567e-08,2.2091826622707155e-08,1.5798247418541841e-09
9.97384481255449,5.24974212442033e-09,8.825422794893305e-09,1.2733768424645521e-08,2.205929898060783e-08,1.5731530393938578e-09
9.983808693486113,5.267775499285696e-09,8.794314034861749e-09,1.2722497572115354e-08,2.199731731324377e-08,1.5718553039954661e-09
9.993772574417736,5.24263650899423e-09,8.766616611390203e-09,1.2669148705266002e-08,2.1931152723052968e-08,1.571657978565132e-09
10.003736455349358,5.229222585243563e-09,8.770134971483028e-09,1.2653488649699307e-08,2.188902420809744e-08,1.5697121105727918e-09
10.013700336280982,5.2040130214395824e-09,8.743423132204557e-09,1.2640199690926603e-08,2.1830613187785727e-08,1.5638858184167563e-09
10.023664217212604,5.1692800105868784e-09,8.701393405557909e-09,1.259448019573917e-08,2.1804388213954837e-08,1.5565201576640037e-09
10.033628098144227,5.217727315894035e-09,8.66550882008792e-09,1.2558574362552399e-08,2.173392425996275e-08,1.5541936499530822e-09
10.04359197907585,5.190038513896657e-09,8.70442320399042e-09,1.253642451161151e-08,2.1693101676360186e-08,1.553242606941928e-09
10.053555860007473,5.163674946239534e-09,8.666805942412887e-09,1.2511425043170042e-08,2.1650866830155022e-08,1.5495896736896464e-09
10.063519740939096,5.138535703992114e-09,8.637131234534913e-09,1.2518883364812276e-08,2.159239490801192e-08,1.547103998987392e-09
10.073483621870718,5.126292961776993e-09,8.621247671057302e-09,1.2456837559930926e-08,2.1563706740734405e-08,1.5462085298177618e-09
10.083447502802342,5.154317472527816e-09,8.603686728717279e-09,1.2433472829049615e-08,2.1515300211339615e-08,1.5425333351617714e-09
10.093411383733963,5.1302478991755225e-09,8.565336000903591e-09,1.2404934382271355e-08,2.147370515386237e-08,1.534913046805252e-09
10.103375264665587,5.148165096109653e-09,8.589452499853229e-09,1.2386185662007787e-08,2.1412203964300042e-08,1.5304392484994759e-09
10.11333914559721,5.07947907857752e-09,8.541808159694134e-09,1.2368762689079438e-08,2.1369958537108898e-08,1.529880711524573e-09
10.123303026528832,5.106857360327142e-09,8.543355350129557e-09,1.2332828697915183e-08,2.13361014186256e-08,1.5257990266278802e-09
10.133266907460456,5.0725742644866904e-09,8.548832972087339e-09,1.2290723636474644e-08,2.131995107730342e-08,1.5190566446044544e-09
10.143230788392078,5.076003279037095e-09,8.514659783681356e-09,1.2251025980143486e-08,2.1236081579010707e-08,1.5138294520422948e-09
10.153194669323701,5.04367258221957e-09,8.4932681465368e-09,1.2252702816887592e-08,2.1199364053770803e-08,1.514597049678541e-09
10.163158550255325,5.069917515983469e-09,8.495829851705986e-09,1.2240711612903324e-08,2.1149232643101984e-08,1.5130004601851553e-09
10.173122431186947,5.01471789634941e-09,8.453315767864526e-09,1.2177687770975292e-08,2.113191511876754e-08,1.509831705836762e-09
10.18308631211857,5.015625263098556e-09,8.449739781430127e-09,1.2186472383853238e-08,2.1056322292341262e-08,1.506918168345455e-09
10.193050193050192,4.992420406237982e-09,8.397284916122859e-09,1.2118066224821713e-08,2.1010196951896556e-08,1.5041874272292922e-09
10.203014073981816,4.996247981591567e-09,8.408747141634195e-09,1.211254018467985e-08,2.095047550560134e-08,1.4999432637333624e-09
10.21297795491344,5.010843294545715e-09,8.381355748803782e-09,1.2078617859138427e-08,2.0897585784825805e-08,1.4947120832566432e-09
10.222941835845061,5.0011302569294224e-09,8.345232181548482e-09,1.2061275958233738e-08,2.08700146124717e-08,1.4906487721758503e-09
10.232905716776685,4.985076898573974e-09,8.314560989122301e-09,1.203235614523515e-08,2.083016602995293e-08,1.4891134714785795e-09
10.242869597708307,4.920737215185949e-09,8.361152453891962e-09,1.2012798360245043e-08,2.077760600753026e-08,1.4886094936777599e-09
10.25283347863993,4.973761042784843e-09,8.31093887876836e-09,1.1994705718296285e-08,2.0749427783514598e-08,1.4877457256231539e-09
10.262797359571554,4.890228325840551e-09,8.312526304048986e-09,1.1983405954061899e-08,2.06940943001842e-08,1.481480278217842e-09
10.272761240503176,4.956470679118169e-09,8.277347113239304e-09,1.1942302190836982e-08,2.06647783172906e-08,1.4742510997094076e-09
10.2827251214348,4.927566924422837e-09,8.264896399946081e-09,1.1920163945777142e-08,2.062408177017597e-08,1.4738783882169435e-09
10.292689002366421,4.861152220937038e-09,8.239949328114153e-09,1.1887181660742548e-08,2.056934084512505e-08,1.4719837561910871e-09
10.302652883298045,4.880527503960344e-09,8.215335124603791e-09,1.1866526980435557e-08,2.0528228110981718e-08,1.4645057581543786e-09
10.312616764229668,4.8663555975778915e-09,8.228459600302292e-09,1.1850103979448756e-08,2.0481498500928677e-08,1.4614281610910521e-09
10.32258064516129,4.8894265209274034e-09,8.191694464887674e-09,1.1812791456293013e-08,2.0460113856454828e-08,1.4646878859190157e-09
10.332544526092914,4.882820288334236e-09,8.220490398833673e-09,1.1793255210012231e-08,2.0436814920391804e-08,1.4619276208227261e-09
10.342508407024535,4.877062143082341e-09,8.158659254525806e-09,1.1765972681557863e-08,2.0347780238025828e-08,1.4521771504850423e-09
10.352472287956159,4.8064373951379165e-09,8.116396882351086e-09,1.1737547306721696e-08,2.032541540066079e-08,1.4475388293215846e-09
10.36243616888778,4.831627585343762e-09,8.127604755083303e-09,1.1744947061827621e-08,2.0266087126897912e-08,1.4442245302161534e-09
10.372400049819404,4.8134428067050205e-09,8.108386047563728e-09,1.1692967068708507e-08,2.0273551411295614e-08,1.4468285808449573e-09
10.382363930751028,4.8242030738793544e-09,8.118165914750004e-09,1.168084702457345e-08,2.0196058226607065e-08,1.4415826986766226e-09
10.39232781168265,4.804122346823125e-09,8.062949184466444e-09,1.1632201723620759e-08,2.0150127377574402e-08,1.4369671405706884e-09
10.402291692614273,4.77891068187159e-09,8.050815228371323e-09,1.1622891877722432e-08,2.0092490367652748e-08,1.4393017548453431e-09
10.412255573545895,4.801777558325007e-09,8.025846959115582e-09,1.1589166232695977e-08,2.0040201336451787e-08,1.4362014336788506e-09
10.422219454477519,4.766098937281285e-09,8.035933522248826e-09,1.155635419103567e-08,2.0012225480869074e-08,1.4322479586763351e-09
10.432183335409142,4.766693642703194e-09,8.006081939390212e-09,1.154064172094658e-08,1.9985906941561574e-08,1.4267371296768154e-09
10.442147216340764,4.740737237106256e-09,8.03590737218498e-09,1.1530884872170535e-08,1.993919981057819e-08,1.4236784983193734e-09
10.452111097272388,4.75279228881126e-09,7.953008669157723e-09,1.1507801050464045e-08,1.9898462124068988e-08,1.4221193208078224e-09
10.46207497820401,4.702994471780315e-09,7.988472049007406e-09,1.1481598755992705e-08,1.9850648160985015e-08,1.4202306918957651e-09
10.472038859135633,4.7378249150885945e-09,7.973747384800175e-09,1.145994484200896e-08,1.9829001115549577e-08,1.4148814074792364e-09
10.482002740067257,4.686327994506351e-09,7.937507507711069e-09,1.1439939510983125e-08,1.9775537034047342e-08,1.4113428522916996e-09
10.491966620998879,4.697765821464589e-09,7.899404040620049e-09,1.1409932704956328e-08,1.972576391347694e-08,1.4123877539566353e-09
10.501930501930502,4.652380474936207e-09,7.905089870131118e-09,1.1378425413596514e-08,1.9698721397558345e-08,1.4179686918172347e-09
10.511894382862124,4.671583694089912e-09,7.911740421528613e-09,1.137925536646427e-08,1.9650921516585833e-08,1.4135837736306256e-09
10.521858263793748,4.698037330422717e-09,7.887316933982245e-09,1.1331310725229375e-08,1.9638754320954934e-08,1.4054187416891327e-09
10.531822144725371,4.660260652854749e-09,7.873225546537947e-09,1.1328879490446398e-08,1.9630374300266468e-08,1.402916723712285e-09
10.541786025656993,4.6467864804255376e-09,7.790081294650077e-09,1.129879671372696e-08,1.952309943753722e-08,1.3971624182199294e-09
10.551749906588617,4.653174264943726e-09,7.8226502765576e-09,1.1256169648533859e-08,1.9512798245342398e-08,1.3925872048943683e-09
10.561713787520238,4.6202931815700935e-09,7.839740248734824e-09,1.1267531639253265e-08,1.9466825637666942e-08,1.386065135564932e-09
10.571677668451862,4.658992328531306e-09,7.788282729433395e-09,1.1223484856408367e-08,1.946991598106534e-08,1.3902944752729383e-09
10.581641549383484,4.631194747997684e-09,7.805388623004713e-09,1.1205228308286432e-08,1.940066730480955e-08,1.3889956978758622e-09
10.591605430315107,4.595708642855574e-09,7.756542413877203e-09,1.1168376155378485e-08,1.9346560499378114e-08,1.3795516314412258e-09
10.601569311246731,4.598460124706303e-09,7.768013019694096e-09,1.11651954620761e-08,1.929850564341267e-08,1.3762742768265622e-09
10.611533192178353,4.614913870107435e-09,7.739182229496092e-09,1.1138061443620154e-08,1.9256934469978213e-08,1.3781227696350255e-09
10.621497073109976,4.573303891685267e-09,7.713844827752162e-09,1.1105285862410479e-08,1.9218225956162825e-08,1.375841046271329e-09
10.631460954041598,4.529367469488232e-09,7.725313872053985e-09,1.1098513760110108e-08,1.9188285648810053e-08,1.3683190406455425e-09
10.641424834973222,4.5448149216920945e-09,7.72667829591781e-09,1.1071947241305662e-08,1.9149376591382256e-08,1.3648343242491459e-09
10.651388715904845,4.5192356366365e-09,7.652559557053687e-09,1.1044656054738732e-08,1.9104566616500164e-08,1.3647902617515377e-09
10.661352596836467,4.571346752615539e-09,7.67841251785591e-09,1.1036025486903276e-08,1.906562592481995e-08,1.371485223445428e-09
10.671316477768091,4.562764289986169e-09,7.622029935248775e-09,1.1015057878913667e-08,1.9035313370127506e-08,1.3657141353094377e-09
10.681280358699713,4.5276416494069785e-09,7.662568448734387e-09,1.0997067038507492e-08,1.8981831120460857e-08,1.3572860031366134e-09
10.691244239631336,4.5221989420086425e-09,7.602549036521505e-09,1.0973795163647133e-08,1.894971560631006e-08,1.347968495334464e-09
10.70120812056296,4.4999068965847126e-09,7.571418015491253e-09,1.0938523476665605e-08,1.8916898876258973e-08,1.3525077008459973e-09
10.711172001494582,4.481808176035884e-09,7.589746095933526e-09,1.092787327449254e-08,1.8885083955821353e-08,1.3527534829727805e-09
10.721135882426205,4.504810949081649e-09,7.562598128487075e-09,1.0889785494322943e-08,1.8854570602461125e-08,1.3516925624307018e-09
10.731099763357827,4.476866711155504e-09,7.635022910345946e-09,1.0885121113362572e-08,1.8905471169380845e-08,1.345557021776268e-09
10.74106364428945,4.466025627444303e-09,7.48406488323295e-09,1.0870203410936598e-08,1.8766662024129126e-08,1.3397951273899229e-09
10.751027525221074,4.452782866314686e-09,7.46475065599923e-09,1.0830653856765566e-08,1.874501864458456e-08,1.3410822796394732e-09
10.760991406152696,4.443882133914268e-09,7.498205284393487e-09,1.0849606312312998e-08,1.87107429504649e-08,1.3387097772384928e-09
10.77095528708432,4.445498056000517e-09,7.467014355250506e-09,1.0779842674810195e-08,1.8696372387369267e-08,1.3334336552435105e-09
10.780919168015942,4.398867705906367e-09,7.478981054560111e-09,1.0775038786731081e-08,1.8643439284664806e-08,1.3331191551754708e-09
10.790883048947565,4.461343055222084e-09,7.4039608358282665e-09,1.076184815399884e-08,1.8572391291075118e-08,1.3256310219202904e-09
10.800846929879189,4.460258483972878e-09,7.423597893442966e-09,1.0735012808703148e-08,1.855572561307688e-08,1.3193156282903092e-09
10.81081081081081,4.429848118572437e-09,7.4055568051568305e-09,1.0710536424618341e-08,1.8514164276204066e-08,1.3207870330300707e-09
10.820774691742434,4.428519020286118e-09,7.451333877940813e-09,1.0672144504583169e-08,1.8471039501722307e-08,1.3222933617295884e-09
10.830738572674056,4.3875981617424304e-09,7.352528755626047e-09,1.0654627166006204e-08,1.844428264951886e-08,1.3209003188804322e-09
10.84070245360568,4.363342429934145e-09,7.341071921458769e-09,1.0655030910799248e-08,1.8402265673965756e-08,1.318356789143481e-09
10.850666334537301,4.489383791589871e-09,7.3486905692197235e-09,1.0629920969627898e-08,1.8366416190709373e-08,1.3116167497725957e-09
10.860630215468925,4.376153210858642e-09,7.3739130387197925e-09,1.0618880615880014e-08,1.83277992532545e-08,1.3155407125349095e-09
10.870594096400549,4.34742188565411e-09,7.3730933889329596e-09,1.0608173248203841e-08,1.828200132833294e-08,1.3104403854321645e-09
10.88055797733217,4.338596919655925e-09,7.306295562376652e-09,1.0575977649437684e-08,1.824816354308623e-08,1.3101620459941378e-09
10.890521858263794,4.32584362549039e-09,7.2997540907853356e-09,1.0549719902391039e-08,1.823897870482895e-08,1.3016458382609318e-09
10.900485739195416,4.415168328837865e-09,7.362721524329209e-09,1.0511914800731546e-08,1.8180873426907165e-08,1.3019470094103755e-09
10.91044962012704,4.340806107696673e-09,7.251309307596023e-09,1.0505828914425638e-08,1.8165784941400828e-08,1.3033720812262653e-09
10.920413501058663,4.329695275989078e-09,7.322141342413462e-09,1.0495835967734233e-08,1.8125611854308634e-08,1.3129170473779102e-09
10.930377381990285,4.297616841180252e-09,7.226743632460257e-09,1.049055141026584e-08,1.8201792020306165e-08,1.3081929406898563e-09
10.940341262921908,4.316681092545195e-09,7.147411022127304e-09,1.046603623549669e-08,1.8046371243314907e-08,1.2895540592785461e-09
10.95030514385353,4.31094656460375e-09,7.215122682928863e-09,1.0433068738963819e-08,1.8041719719783998e-08,1.2826561220511878e-09
10.960269024785154,4.27982455534479e-09,7.186816243670502e-09,1.0441348571116045e-08,1.798400541497288e-08,1.2900541608598493e-09
10.970232905716777,4.311815394934788e-09,7.160547427308054e-09,1.0391943123286591e-08,1.79727551573487e-08,1.2856801225261614e-09
10.9801967866484,4.295953797908139e-09,7.272421505959533e-09,1.0395905983312801e-08,1.794892843884027e-08,1.2819717042252636e-09
10.990160667580023,4.2461148502363386e-09,7.153870194965344e-09,1.0358901222256077e-08,1.787425506934159e-08,1.2777994529591304e-09
11.000124548511645,4.317218033781402e-09,7.262609191905564e-09,1.0333215335258338e-08,1.7858996196741213e-08,1.2774311446922547e-09
11.010088429443268,4.2654432801455315e-09,7.111094385294305e-09,1.0335475756804935e-08,1.7821823335263977e-08,1.277906271806511e-09
11.020052310374892,4.25708863239548e-09,7.187726956763e-09,1.0283035861673294e-08,1.7793992858540824e-08,1.2725204698610701e-09
11.030016191306514,4.226477529503067e-09,7.1470593575412776e-09,1.0259474343326852e-08,1.7763768014676406e-08,1.267254086393044e-09
11.039980072238137,4.222173654344277e-09,7.184637310122207e-09,1.0266063594356631e-08,1.7710398546037188e-08,1.2671136061281255e-09
11.049943953169759,4.230908079652647e-09,7.119935859462012e-09,1.0274379872371863e-08,1.769141897849677e-08,1.2635942027621716e-09
11.059907834101383,4.252620634780397e-09,7.148829290027473e-09,1.0228710404587238e-08,1.7663882235657404e-08,1.2648706585777995e-09
11.069871715033004,4.271288694861759e-09,7.049192094739048e-09,1.0212686954550139e-08,1.7615788453685774e-08,1.2524863496726128e-09
11.079835595964628,4.180605472117458e-09,7.082589249846773e-09,1.0176352388926064e-08,1.7562586994956727e-08,1.2557930193990347e-09
11.089799476896252,4.145557331165595e-09,7.075479332394308e-09,1.0136042738278096e-08,1.757921207628977e-08,1.2570230207403003e-09
11.099763357827873,4.19624322321064e-09,7.058769210456838e-09,1.0130463873211118e-08,1.7530538906350772e-08,1.2644936744143257e-09
11.109727238759497,4.177787980839567e-09,7.018797108638671e-09,1.0106642364857378e-08,1.750983270485406e-08,1.2591598349187496e-09
11.119691119691119,4.209150663128115e-09,7.018915274241868e-09,1.0079699979319125e-08,1.746231227946878e-08,1.2623560756562514e-09
11.129655000622742,4.189649856071765e-09,6.9380195213017556e-09,1.0112821740592858e-08,1.750786018201698e-08,1.259671229237901e-09
11.139618881554366,4.130158753697542e-09,6.93989668110519e-09,1.0118859151958238e-08,1.739443827753907e-08,1.247085391495801e-09
11.149582762485988,4.169475301428621e-09,6.9828908942186e-09,1.0073541980617379e-08,1.738110005328143e-08,1.231734999518426e-09
11.159546643417611,4.085090463726825e-09,6.9995320139061745e-09,1.0027713311058523e-08,1.732176602111569e-08,1.2387378541971123e-09
11.169510524349233,4.145574176567219e-09,6.9189185372121255e-09,9.960574140899302e-09,1.7290146177325505e-08,1.2384564666152186e-09
11.179474405280857,4.159415813562018e-09,6.9910488906993965e-09,1.0020713127699571e-08,1.7296377366218198e-08,1.2393432784686768e-09
11.18943828621248,4.096663189650524e-09,6.869529327382097e-09,1.006099514999638e-08,1.723757116987074e-08,1.2331898766753943e-09
11.199402167144102,4.1191469708317604e-09,6.963811559889365e-09,9.946974268567413e-09,1.7199186092632258e-08,1.2372656140833739e-09
11.209366048075726,4.112964046317771e-09,6.799126970442663e-09,9.949682896961299e-09,1.7184636937284646e-08,1.2410428609947842e-09
11.219329929007348,4.140272444617446e-09,6.939948326140614e-09,9.905215869521214e-09,1.7138971065576708e-08,1.2346340208902035e-09
11.229293809938971,4.050674264184043e-09,6.847371557383369e-09,9.909450189565223e-09,1.714053529763038e-08,1.2264844079578682e-09
11.239257690870595,4.096130086054345e-09,6.840907738675397e-09,9.91139102494675e-09,1.7073757315744438e-08,1.2179918623040362e-09
11.249221571802217,4.061555292509604e-09,6.7449186474686155e-09,9.84642684375738e-09,1.7056777234845966e-08,1.211339300485531e-09
11.25918545273384,4.089766393790472e-09,6.817581746588229e-09,9.843624039575346e-09,1.703632963649096e-08,1.221040919652856e-09
11.269149333665462,4.090578691735879e-09,6.887128465021899e-09,9.873523750265408e-09,1.699115049182099e-08,1.2164919297836715e-09
11.279113214597086,4.045134588466077e-09,6.832036747340372e-09,9.844272647394898e-09,1.6940670383746473e-08,1.2096354486690753e-09
11.28907709552871,4.025644320670401e-09,6.7844084536782704e-09,9.72338106231406e-09,1.6953268491177974e-08,1.1960596895522696e-09
11.299040976460331,4.010100950142691e-09,6.7758739481925766e-09,9.751340147075004e-09,1.6929635803574198e-08,1.1950690897151903e-09
11.309004857391955,4.0722948014005314e-09,6.7072698789062385e-09,9.784529538440372e-09,1.6902153104833602e-08,1.2048848390126896e-09
11.318968738323576,4.070518624978706e-09,6.8351479006448225e-09,9.726430192569407e-09,1.682861540495995e-08,1.213639018195118e-09
11.3289326192552,3.986439998140009e-09,6.648700744224069e-09,9.712354648915498e-09,1.6840021714795494e-08,1.2131086072793957e-09
11.338896500186822,4.059750551907029e-09,6.6688785978963765e-09,9.710751427485508e-09,1.6802528217925408e-08,1.2070374760085177e-09
11.348860381118445,4.068149194749375e-09,6.732698728967456e-09,9.703035029892215e-09,1.6734439915397586e-08,1.205447044045253e-09
11.358824262050069,3.873760921659272e-09,6.673756365029132e-09,9.631345193477439e-09,1.6755354576849204e-08,1.210483906883145e-09
11.36878814298169,4.060119823383526e-09,6.803121265332376e-09,9.59554602803684e-09,1.6653275133757946e-08,1.204222037909017e-09
11.378752023913314,3.928887709852376e-09,6.771490648915444e-09,9.611076479827403e-09,1.669302077529269e-08,1.2028175726531726e-09
11.388715904844936,4.0407887839497556e-09,6.786247479839994e-09,9.691776947683106e-09,1.6650029726129618e-08,1.1842285313718623e-09
11.39867978577656,4.005036868576097e-09,6.83645299885206e-09,9.726007637748389e-09,1.6591267675700528e-08,1.180444581077934e-09
11.408643666708183,3.9403011379752226e-09,6.609951117353967e-09,9.570369288429999e-09,1.6623706152577156e-08,1.1937333598617457e-09
11.418607547639805,3.92493762846783e-09,6.613649714683159e-09,9.589690703901557e-09,1.6497015614920423e-08,1.1957459809339014e-09
11.428571428571429,3.8427566287798835e-09,6.622500040279413e-09,9.641802356528712e-09,1.6534746909635254e-08,1.1880967722556307e-09
11.43853530950305,3.953515896248648e-09,6.638161890417469e-09,9.561474285285917e-09,1.647894384697954e-08,1.1750834202941284e-09
11.448499190434674,3.956101854567607e-09,6.630848890667174e-09,9.581971114629245e-09,1.648622111083747e-08,1.1705758859899514e-09
11.458463071366298,4.0491307222782965e-09,6.577359529060708e-09,9.479549269655346e-09,1.6411705255690527e-08,1.1840475728460547e-09
11.46842695229792,3.949090050527712e-09,6.636518560858165e-09,9.542584890251397e-09,1.6352181263628233e-08,1.1688315949381583e-09
11.478390833229543,3.9236182810086205e-09,6.59318980512838e-09,9.456685224448515e-09,1.6397529563786004e-08,1.1535055732566746e-09
11.488354714161165,3.900736406122829e-09,6.585731743995722e-09,9.399589310900857e-09,1.6345829326897703e-08,1.148486525282383e-09
11.498318595092789,3.872631549946753e-09,6.535951685208706e-09,9.446817724350217e-09,1.635684050985289e-08,1.1580944785859296e-09
11.508282476024412,3.890384524617133e-09,6.538263222066232e-09,9.42539089211257e-09,1.633111901857681e-08,1.1590328981631604e-09
11.518246356956034,3.882990468220878e-09,6.552401798875437e-09,9.44720206145845e-09,1.6246265075299413e-08,1.1610640690900123e-09
11.528210237887658,3.832333454114919e-09,6.511770844547902e-09,9.37391185126364e-09,1.6200252369749695e-08,1.1657055069544547e-09
11.53817411881928,3.802660158348309e-09,6.451089144550963e-09,9.329189235487398e-09,1.617617313533453e-08,1.1673996134367318e-09
11.548137999750903,3.935542857981754e-09,6.483797725108585e-09,9.494362635760165e-09,1.6221636023980556e-08,1.1521112695285564e-09
11.558101880682525,3.835569155711893e-09,6.460167228045428e-09,9.364238900155777e-09,1.6217575396620944e-08,1.1593039284921857e-09
11.568065761614148,3.918988146260388e-09,6.609125684687969e-09,9.312076341463537e-09,1.610410919831612e-08,1.1604273444513027e-09
11.578029642545772,3.900977323786942e-09,6.490281845363307e-09,9.243748708775987e-09,1.6077252067657958e-08,1.1723172196090153e-09
11.587993523477394,3.862750359719973e-09,6.509179696966563e-09,9.297112330671136e-09,1.617148627914076e-08,1.1724810593977205e-09
11.597957404409017,3.8668715247737545e-09,6.33309010162059e-09,9.400800398843502e-09,1.6015565879874456e-08,1.1667745948906542e-09
11.60792128534064,3.877546479363794e-09,6.3339639217703655e-09,9.34975848690077e-09,1.6081522914197523e-08,1.1631455146719758e-09
11.617885166272263,3.834185579575772e-09,6.438216080698174e-09,9.24740186243887e-09,1.5959772529162845e-08,1.1552216388748054e-09
11.627849047203886,3.8266084136085994e-09,6.533331807470263e-09,9.333013780950166e-09,1.5917726728803125e-08,1.1558088449015575e-09
11.637812928135508,3.7572031136962436e-09,6.3359128957699505e-09,9.163981787747683e-09,1.6002540109428137e-08,1.1406650985221215e-09
11.647776809067132,3.8422878917637185e-09,6.333471272019263e-09,9.185920520899403e-09,1.587556024429034e-08,1.1150957414501037e-09
11.657740689998754,3.8017541092332416e-09,6.297070312044728e-09,9.179551253634974e-09,1.5848744568818927e-08,1.1183310377662032e-09
11.667704570930377,3.840612870244098e-09,6.413359871788198e-09,9.204171354416137e-09,1.5844305031045585e-08,1.1303493676007922e-09
11.677668451862,3.8144957509459955e-09,6.460422076207249e-09,9.278991730148274e-09,1.5896233682129384e-08,1.1299293980746623e-09
11.687632332793623,3.7636245743550345e-09,6.341374896391688e-09,9.219317117430656e-09,1.5715084830038908e-08,1.1287784005888186e-09
11.697596213725246,3.860712955294361e-09,6.316856382381983e-09,9.204145324218833e-09,1.5716507709810072e-08,1.1339112275714293e-09
11.707560094656868,3.7709330557933774e-09,6.291875408980072e-09,9.123971518802615e-09,1.582539083195557e-08,1.1247781134328134e-09
11.717523975588492,3.808730770966077e-09,6.411980023877268e-09,9.161660379023825e-09,1.5802963113163133e-08,1.117574081508166e-09
11.727487856520115,3.763980933370946e-09,6.250372081897352e-09,9.03364952455037e-09,1.554193041928768e-08,1.0883026828888363e-09
11.737451737451737,3.6676176953891926e-09,6.249270013967908e-09,9.115251455727075e-09,1.5686922165932247e-08,1.112724100975516e-09
11.74741561838336,3.670388188015571e-09,6.238680551142363e-09,9.06883098445891e-09,1.557065925961314e-08,1.1109759271057545e-09
11.757379499314982,3.753221207617804e-09,6.184292822901857e-09,9.022930403865873e-09,1.5670924451867918e-08,1.1256197419980922e-09
11.767343380246606,3.7848681166752545e-09,6.191580044069197e-09,9.12602095038413e-09,1.5484637668681527e-08,1.1369378797390012e-09
11.77730726117823,3.788319969250444e-09,6.16167876482556e-09,9.039714387452125e-09,1.5629912425725873e-08,1.1326831968275043e-09
11.787271142109851,3.762562236589705e-09,6.264099783936152e-09,9.008880293463273e-09,1.5570893023332412e-08,1.1287217811546859e-09
11.797235023041475,3.728167709064632e-09,6.386311757777312e-09,8.984637344977781e-09,1.543446827204796e-08,1.1239450698179495e-09
11.807198903973097,3.814693759650464e-09,6.278988551239332e-09,8.878978229987894e-09,1.5320855259336278e-08,1.1363241703867893e-09
11.81716278490472,3.826361349318377e-09,6.140067132736932e-09,8.970633713839321e-09,1.5653212839544054e-08,1.1309196089487994e-09
11.827126665836342,3.6548397971538524e-09,6.13209700899796e-09,8.979164314661169e-09,1.5486047890432962e-08,1.1286595604972694e-09
11.837090546767966,3.6111965569222037e-09,6.054688219543945e-09,8.88702266568409e-09,1.5311507473067018e-08,1.1367005388958085e-09
11.84705442769959,3.5624768389013485e-09,6.1614239729499855e-09,8.889872529458166e-09,1.5336347721758032e-08,1.1146142190882403e-09
11.857018308631211,3.6777990100589898e-09,6.097886592526717e-09,8.8102570149908e-09,1.5308877791316823e-08,1.0866362665503245e-09
11.866982189562835,3.843796309480474e-09,6.232912596562494e-09,8.796899612056573e-09,1.5395603500741523e-08,1.070184301361989e-09
11.876946070494457,3.6482776649086147e-09,6.1511931595764704e-09,8.877351470723137e-09,1.520825183243777e-08,1.050329186039805e-09
11.88690995142608,3.764502642968592e-09,6.144724506380983e-09,8.936598411439316e-09,1.5442009376774558e-08,1.054322848487821e-09
11.896873832357704,3.492630263181466e-09,6.156306811248983e-09,8.99583825794648e-09,1.5207855878128734e-08,1.0888279433293515e-09
11.906837713289326,3.6407455090834714e-09,6.229632354998548e-09,8.873996569181138e-09,1.5217698718120032e-08,1.0960372207174566e-09
11.91680159422095,3.6969013125806875e-09,6.247297673718469e-09,8.867626387836561e-09,1.5177777894654424e-08,1.1090153392690942e-09
11.926765475152571,3.601058849211246e-09,6.0550604921643585e-09,8.783937495422071e-09,1.4911032560636302e-08,1.052118427857707e-09
11.936729356084195,3.669080289122289e-09,6.26069774343804e-09,8.768417862588906e-09,1.517868727208658e-08,1.0996037799696657e-09
11.946693237015818,3.6711386164893564e-09,5.816853013542058e-09,8.806927940039075e-09,1.509267370678826e-08,1.0977702430070342e-09
11.95665711794744,3.725657782054138e-09,5.962890678058057e-09,8.758977596496032e-09,1.4916586170441847e-08,1.1751695027837116e-09
11.966620998879064,3.5223389734666108e-09,6.100872325317668e-09,8.884179048496755e-09,1.5190933393844617e-08,1.0962737380000687e-09
11.976584879810686,3.6129803205790246e-09,6.113250582712677e-09,8.884307078368577e-09,1.4994812844606763e-08,1.1031762176252263e-09
11.98654876074231,3.7231946327986787e-09,6.051551991836551e-09,8.77353758128291e-09,1.5010546681577424e-08,1.0844421180649038e-09
11.996512641673933,3.699977871748994e-09,6.068787715461326e-09,8.668410981740533e-09,1.493628491396796e-08,1.0813022929013381e-09
12.006476522605555,3.543087302154815e-09,5.9341167128125475e-09,8.717899295164588e-09,1.505817842296778e-08,1.0725345688936742e-09
12.016440403537178,3.577653118598923e-09,5.890066280481844e-09,8.603489292819399e-09,1.483827616456601e-08,1.0826423794299511e-09
12.0264042844688,3.4641706408325163e-09,5.889512895293963e-09,8.763092804427294e-09,1.500780230734507e-08,1.087403227649195e-09
12.036368165400424,3.768489585539184e-09,5.777222239147301e-09,8.802128282886124e-09,1.5005864158811016e-08,1.0863304935476608e-09
12.046332046332045,3.627909591472345e-09,6.0001798473164675e-09,8.606635345045182e-09,1.4707118722064944e-08,1.075070635978791e-09
12.056295927263669,3.515608967854233e-09,6.024918668747727e-09,8.785880294977311e-09,1.4623672155511837e-08,1.0847401327129012e-09
12.066259808195293,3.521113056754771e-09,6.088450122301988e-09,8.635968526899571e-09,1.4817621618420486e-08,1.0780887921772824e-09
12.076223689126914,3.6078964544786483e-09,5.961974371181318e-09,8.65437176651726e-09,1.4340390753149149e-08,1.0715343289529787e-09
12.086187570058538,3.5677451640247624e-09,6.129090372780863e-09,8.535362793531904e-09,1.4923435166173455e-08,1.07049019177384e-09
12.09615145099016,3.5446945904187425e-09,5.990502880276102e-09,8.518010810479099e-09,1.4809441689339188e-08,1.0609329872032249e-09
12.106115331921783,3.570799809296945e-09,5.998100364341093e-09,8.544224728975228e-09,1.4743715105816492e-08,1.0504831180619226e-09
12.116079212853407,3.583605101787628e-09,5.8667794298703155e-09,8.575493922524827e-09,1.4826989461786766e-08,1.0443244846938456e-09
12.126043093785029,3.493984460524586e-09,6.182869297708028e-09,8.482590210083814e-09,1.4356611660836665e-08,1.0310037120732236e-09
12.136006974716652,3.482137462002203e-09,6.129487577034318e-09,8.531047962840465e-09,1.4847023849187008e-08,1.0515403306660238e-09
12.145970855648274,3.502636150749993e-09,6.1818992031792195e-09,8.618311256732402e-09,1.4444717099174666e-08,1.0518476727283279e-09
12.155934736579898,3.514545456590824e-09,5.855740395114502e-09,8.280632666403158e-09,1.4538932233389857e-08,1.0359027344099613e-09
12.165898617511521,3.9426478322321385e-09,5.478550802393727e-09,8.785439328943531e-09,1.5009854339028153e-08,1.0489091051504746e-09
12.175862498443143,3.351863608806717e-09,5.713557671463131e-09,8.42150141529433e-09,1.4671252536042323e-08,1.0507277782450087e-09
12.185826379374767,3.481074248259333e-09,5.616612438584014e-09,8.333123381570948e-09,1.4444399668399322e-08,1.054779137766443e-09
12.195790260306389,3.495415061616487e-09,5.767463908889588e-09,8.525297694208934e-09,1.4710110459522884e-08,1.0298090465173391e-09
12.205754141238012,3.5638230316897826e-09,5.928611131002258e-09,8.246138001382097e-09,1.436261633676004e-08,1.041624245481821e-09
12.215718022169636,3.52552142212797e-09,6.039300476308003e-09,8.43458653227264e-09,1.4617234860793791e-08,1.0285296798881898e-09
12.225681903101258,3.463878933817858e-09,5.825274543176002e-09,8.464667524322665e-09,1.4279044101514287e-08,1.0557177132475924e-09
12.235645784032881,3.3862067814663122e-09,6.0066311705669786e-09,8.301351626154648e-09,1.4606853767029689e-08,1.0492346029736017e-09
12.245609664964503,3.567117962184795e-09,5.587316961050822e-09,8.400390585824898e-09,1.4425741795773893e-08,1.0520488386893233e-09
12.255573545896127,3.5681247891365148e-09,5.748817503991616e-09,8.305697040843869e-09,1.4539432752036602e-08,1.016565967618181e-09
12.26553742682775,3.5390390855600523e-09,5.790942485622231e-09,8.199959700386233e-09,1.4404347691669495e-08,1.0176673465787901e-09
12.275501307759372,3.4802154480451046e-09,5.863678523353283e-09,8.07772775298039e-09,1.4421926812189133e-08,1.022852604360484e-09
12.285465188690996,3.5171142299237353e-09,5.767420784500961e-09,8.196858115974793e-09,1.4352803343890069e-08,1.0864217384356978e-09
12.295429069622617,3.4032603513615105e-09,5.592635194195125e-09,8.278313217677408e-09,1.4371652157870265e-08,1.0082918378748013e-09
12.305392950554241,3.3749479397198188e-09,5.7915000196190145e-09,8.326685236841107e-09,1.419215003851825e-08,9.961145300971829e-10
12.315356831485863,3.4569275155742393e-09,5.718400069858877e-09,8.255729213791969e-09,1.4271617655606147e-08,9.854065064622657e-10
12.325320712417486,3.359153618989228e-09,5.646329663771091e-09,8.31258067665702e-09,1.4394720236287137e-08,1.0268174804970672e-09
12.33528459334911,3.445232599692378e-09,5.701653317652662e-09,8.18660319305685e-09,1.4241897110014717e-08,1.0174684009162917e-09
12.345248474280732,3.348811660266541e-09,5.645542588418706e-09,8.0655450989595e-09,1.4229768966524363e-08,1.0114386658248791e-09
12.355212355212355,3.3715256291759958e-09,5.711468852574125e-09,8.205905971205882e-09,1.4122325779019983e-08,1.022446813973185e-09
12.365176236143977,3.440354392948978e-09,5.8369933675740774e-09,8.141604899525623e-09,1.3974715584920014e-08,1.0233813991840832e-09
12.3751401170756,3.495667601968882e-09,5.7659871976212356e-09,8.092275741314079e-09,1.4206493955321249e-08,1.0060973452742864e-09
12.385103998007224,3.461772667935342e-09,5.786548520373313e-09,8.171567051138477e-09,1.424074047751318e-08,1.0112524205477255e-09
12.395067878938846,3.3838238136925647e-09,5.782641826021659e-09,8.116641949392967e-09,1.4003183092847135e-08,9.98211935908251e-10
12.40503175987047,3.3669240725393815e-09,5.6673927090577715e-09,8.133673214134942e-09,1.4086300681738571e-08,9.807572984646955e-10
12.414995640802092,3.4004220044141207e-09,5.6328263266965015e-09,8.17513907679332e-09,1.404309254434952e-08,9.94287846795214e-10
12.424959521733715,3.3661187237555138e-09,5.634146891545573e-09,8.114579794731197e-09,1.4090098243821417e-08,9.84746521919779e-10
12.434923402665339,3.419448249261056e-09,5.6479400155799165e-09,8.100888014118755e-09,1.4059737124473974e-08,9.907338483798344e-10
12.44488728359696,3.3379491899724023e-09,5.655930638465495e-09,8.122695502130083e-09,1.409306042547112e-08,9.809972987218345e-10
12.454851164528584,3.4197900221943174e-09,5.637285970056561e-09,8.163850790061943e-09,1.4015811698886379e-08,1.0140816644004077e-09
12.464815045460206,3.250473653328204e-09,5.497879712601496e-09,8.104037631587794e-09,1.3951572592094652e-08,1.009959604014815e-09
12.47477892639183,3.326747885135113e-09,5.666302541339105e-09,8.018620484519603e-09,1.3967927296209952e-08,1.0110289187485182e-09
12.484742807323453,3.305901502586999e-09,5.4778818523561684e-09,8.130957494267345e-09,1.3997799959798996e-08,1.001703785764536e-09
12.494706688255075,3.3700081220372535e-09,5.617810122330422e-09,8.014295346370013e-09,1.4011701140659332e-08,1.0175666715918217e-09
12.504670569186699,3.389606933477436e-09,5.560343210411039e-09,8.037590040320003e-09,1.3905994020753128e-08,1.0023653967991352e-09
12.51463445011832,3.222940949568417e-09,5.606879812024478e-09,8.020092170997416e-09,1.376387115294381e-08,9.995739589336597e-10
12.524598331049944,3.275650191129698e-09,5.685564223894712e-09,8.115288011840483e-09,1.394566775072997e-08,9.869145523072322e-10
12.534562211981566,3.250198850037314e-09,5.514258034635968e-09,8.102865369920338e-09,1.3759341809317459e-08,9.727313540483359e-10
12.54452609291319,3.364069757415213e-09,5.486916002320709e-09,7.966092546621135e-09,1.3792091223709817e-08,9.52832230804723e-10
12.554489973844813,3.2988111058681512e-09,5.578428091735157e-09,7.996819764967519e-09,1.3825030386043325e-08,9.606843064990387e-10
12.564453854776435,3.310638935489361e-09,5.6195306963774925e-09,8.000873077168104e-09,1.3668802048600092e-08,9.824424483630372e-10
12.574417735708058,3.2772499395009493e-09,5.595445089077839e-09,7.93366949630591e-09,1.3729551113397866e-08,9.924853364870835e-10
12.58438161663968,3.27147065076353e-09,5.551092043728757e-09,7.969100701506915e-09,1.3711577579710166e-08,9.829809495791712e-10
12.594345497571304,3.2630343602231477e-09,5.4053538154149985e-09,7.928099623244027e-09,1.3716638911799482e-08,9.835315087151033e-10
12.604309378502927,3.30710474897989e-09,5.482202358430694e-09,7.999167413357716e-09,1.3729335526879197e-08,9.847833632963285e-10
12.61427325943455,3.233513355401571e-09,5.507128469169862e-09,7.83536354969095e-09,1.3681618184925198e-08,9.825998494200726e-10
12.624237140366173,3.197970494710379e-09,5.486256318997404e-09,7.79579769943262e-09,1.3609765182507217e-08,9.847158040751073e-10
12.634201021297795,3.351252014333158e-09,5.55525170341003e-09,7.836179264996503e-09,1.3653717210250065e-08,9.825600203053163e-10
12.644164902229418,3.2557664651664545e-09,5.463326079059517e-09,7.841760807861344e-09,1.3656496380186976e-08,9.794532887244953e-10
12.654128783161042,3.283019371536778e-09,5.538151154970395e-09,7.938013964051294e-09,1.3598457470842643e-08,9.849734750039819e-10
12.664092664092664,3.258925013414194e-09,5.410479853159115e-09,7.766672145299324e-09,1.3502134567086204e-08,9.857969752391333e-10
12.674056545024287,3.191236325073658e-09,5.445594558070887e-09,7.820628151406286e-09,1.3634927707656613e-08,9.826834090864843e-10
12.684020425955909,3.2516379151125157e-09,5.420277478102083e-09,7.815923551765705e-09,1.3490048807184731e-08,9.615064593532654e-10
12.693984306887533,3.3053718241858503e-09,5.435459034305699e-09,7.827156252283383e-09,1.3547728673961808e-08,9.655563406081152e-10
12.703948187819156,3.1569669372620075e-09,5.445233743621036e-09,7.72281789709138e-09,1.3552518291024984e-08,9.653101463726586e-10
12.713912068750778,3.2357588826291005e-09,5.3589846634125e-09,7.708656406994546e-09,1.3472356279156558e-08,9.681312451592986e-10
12.723875949682402,3.215319002522328e-09,5.327306845086026e-09,7.75756916506599e-09,1.3439507456416327e-08,9.724587851040072e-10
12.733839830614023,3.208529674609597e-09,5.4564751669171996e-09,7.732793428786243e-09,1.3416926387156463e-08,9.804745515463666e-10
12.743803711545647,3.2431830707618894e-09,5.439753048630898e-09,7.812120999417772e-09,1.3453512976988684e-08,9.630453193470773e-10
12.75376759247727,3.1776248907401018e-09,5.3970628075953614e-09,7.815732146291255e-09,1.3378928535933423e-08,9.50399738683515e-10
12.763731473408892,3.269626135588812e-09,5.432674783834046e-09,7.78370973264376e-09,1.3330601641931751e-08,9.443600770036641e-10
12.773695354340516,3.2204989989948303e-09,5.3131507161544405e-09,7.74933214881209e-09,1.331397098851069e-08,9.537967710174798e-10
12.783659235272138,3.231008318003344e-09,5.459960965181191e-09,7.675986237965057e-09,1.3306867286929516e-08,9.499740651563253e-10
12.793623116203761,3.11702057862624e-09,5.384217305459468e-09,7.658822078361118e-09,1.3314559415664374e-08,9.357679606641375e-10
12.803586997135383,3.2091150574571493e-09,5.350026663823023e-09,7.701156689410339e-09,1.3302504649672316e-08,9.334157510028272e-10
12.813550878067007,3.165668002222153e-09,5.25491639812361e-09,7.719578086787352e-09,1.3235430038769777e-08,9.47472621779049e-10
12.82351475899863,3.118836007170854e-09,5.360116837470667e-09,7.646354367508747e-09,1.3213660107615929e-08,9.573205925589687e-10
12.833478639930252,3.2007706405201372e-09,5.276291668108277e-09,7.63321494645923e-09,1.3264749567786112e-08,9.634065406443416e-10
12.843442520861876,3.1305399253199748e-09,5.348131838262712e-09,7.649923441667226e-09,1.318638493156263e-08,9.55115027309491e-10
12.853406401793498,3.17381127022081e-09,5.341720598258928e-09,7.61713772412548e-09,1.3156640752395138e-08,9.47483203509305e-10
12.863370282725121,3.20737685442676e-09,5.241500305824211e-09,7.667598893596207e-09,1.318592360421559e-08,9.46012088961567e-10
12.873334163656745,3.1835384795238502e-09,5.283910366592592e-09,7.60747712283608e-09,1.3181248906530477e-08,9.519754519224538e-10
12.883298044588367,3.1491846177175874e-09,5.2713734864016235e-09,7.573343315193132e-09,1.3110060245995926e-08,9.473976676940339e-10
12.89326192551999,3.1355200355265453e-09,5.215254390928477e-09,7.604193123649524e-09,1.3136230673826029e-08,9.401891783831362e-10
12.903225806451612,3.165776621373533e-09,5.320705152891406e-09,7.587053667229252e-09,1.3115183011767416e-08,9.414580640031691e-10
12.913189687383236,3.0610755083641246e-09,5.239114485605823e-09,7.533440649547207e-09,1.3085131861048755e-08,9.486429244415245e-10
12.92315356831486,3.152082075977551e-09,5.218431232590573e-09,7.583072341484576e-09,1.3048538179121402e-08,9.382032507519842e-10
12.933117449246481,3.1344160088288845e-09,5.218420280144827e-09,7.509443408248765e-09,1.3043351951449894e-08,9.362252782251656e-10
12.943081330178105,3.0844020311649432e-09,5.220929150947848e-09,7.54877830910395e-09,1.3041093587887883e-08,9.288101459771252e-10
12.953045211109727,3.1416467389829427e-09,5.187112624494283e-09,7.534392670259627e-09,1.2998454500187117e-08,9.315037660739506e-10
12.96300909204135,3.107495164052323e-09,5.307622219655217e-09,7.496739198250295e-09,1.297907360909977e-08,9.295606157780955e-10
12.972972972972974,3.1739574147315487e-09,5.208644008662442e-09,7.472166333325892e-09,1.3008918664768561e-08,9.28937089438645e-10
12.982936853904596,3.0808407755192545e-09,5.255268785193678e-09,7.51366561559569e-09,1.2980511543131222e-08,9.31418704964571e-10
12.992900734836219,3.1187747916285755e-09,5.134940898694468e-09,7.4719981182881e-09,1.2936019062652294e-08,9.25973487356669e-10
13.002864615767841,3.0609200495434743e-09,5.145557345563687e-09,7.476585493871816e-09,1.2900336483432849e-08,9.173672386792391e-10
13.012828496699465,3.073355901204117e-09,5.118057304761223e-09,7.48703250264165e-09,1.290384439065504e-08,9.15381298686736e-10
13.022792377631086,3.105664955489787e-09,5.167401515823063e-09,7.514435353614616e-09,1.289313286919751e-08,9.132784590487801e-10
13.03275625856271,3.0568967800379525e-09,5.087473839552693e-09,7.476293668642818e-09,1.2872812813684067e-08,9.218568125824995e-10
13.042720139494334,3.112899437376138e-09,5.200081423518926e-09,7.442054491375716e-09,1.2838452295390489e-08,9.207494456215845e-10
13.052684020425955,3.072117617573134e-09,5.119660560409581e-09,7.419755925513618e-09,1.28311340516981e-08,9.259161192865848e-10
13.062647901357579,3.0440073423277506e-09,5.173801251847209e-09,7.418121029571189e-09,1.2795049872842267e-08,9.305138940779782e-10
13.0726117822892,3.067262962203603e-09,5.078628742637027e-09,7.4282665784275095e-09,1.2800335129365264e-08,9.269627836056047e-10
13.082575663220824,3.077605443227343e-09,5.100589616673269e-09,7.388826684259671e-09,1.27842052550411e-08,9.260542791071549e-10
13.092539544152448,3.0350424168254755e-09,5.176793396341967e-09,7.359217001091119e-09,1.276486959803759e-08,9.224661403102105e-10
13.10250342508407,3.089339399963873e-09,5.137709423441309e-09,7.320265613335568e-09,1.273558855338129e-08,9.134599648405477e-10
13.112467306015693,3.0415715022869537e-09,5.094305210398632e-09,7.378788265617129e-09,1.2737986360856805e-08,9.053967896872132e-10
13.122431186947315,3.0079509979258385e-09,5.0873315079583304e-09,7.367543324263135e-09,1.2707721529441245e-08,8.958949992317064e-10
13.132395067878939,3.034387943330836e-09,5.1122498177851135e-09,7.3315946289799275e-09,1.2692704793004601e-08,9.022355226685375e-10
13.142358948810562,3.044793080851674e-09,5.1312256828694276e-09,7.359676298029733e-09,1.2667770848801571e-08,9.072749624909734e-10
13.152322829742184,3.0532077634875953e-09,5.081773425116978e-09,7.340887376940168e-09,1.2664855599251727e-08,9.077330835950194e-10
13.162286710673808,3.021113482943189e-09,5.110360342410145e-09,7.32248114651848e-09,1.2651032322137859e-08,9.037738942820482e-10
13.17225059160543,3.048578396330238e-09,5.072854069502658e-09,7.3047757836685575e-09,1.2643229398243791e-08,9.029321187492504e-10
13.182214472537053,3.0284468312268515e-09,5.1382803532040935e-09,7.279558439424478e-09,1.2618868253844511e-08,9.061903545461094e-10
13.192178353468677,2.9861407512482127e-09,5.096671825789609e-09,7.312288641809375e-09,1.2592878891842333e-08,9.030778362646505e-10
13.202142234400299,2.9759320155436513e-09,5.059708069031255e-09,7.275895432156884e-09,1.256621331148115e-08,8.982041040307397e-10
13.212106115331922,3.0247721990221476e-09,5.034648645148693e-09,7.2408926542832155e-09,1.2567680009415386e-08,8.966496070682865e-10
13.222069996263544,2.958704888917476e-09,5.024545976530177e-09,7.272759189946989e-09,1.2547946712980147e-08,8.939226060520628e-10
13.232033877195168,3.0229749038082335e-09,5.032882874966063e-09,7.268455324705005e-09,1.2540310672946092e-08,8.972992190022149e-10
13.24199775812679,3.00922223639269e-09,5.018927149991048e-09,7.249256435674494e-09,1.250977799329489e-08,8.953175032409724e-10
13.251961639058413,2.97329725466636e-09,5.023534864475538e-09,7.21388751367181e-09,1.2478907069664866e-08,8.916695454220311e-10
13.261925519990037,2.9991418262901613e-09,5.0103346686113965e-09,7.180771559536797e-09,1.248718029773615e-08,8.926252231144084e-10
13.271889400921658,2.963166834009712e-09,5.016342239654315e-09,7.215433956340372e-09,1.2449818771336558e-08,8.931036025821742e-10
13.281853281853282,2.959853115691985e-09,4.983215824682356e-09,7.1983988285428455e-09,1.2452052883808747e-08,8.946686343679973e-10
13.291817162784904,2.9955810685291994e-09,4.959698912988696e-09,7.180287152898262e-09,1.2427668340995464e-08,8.919281028043613e-10
13.301781043716527,2.990868144276994e-09,4.968153534456546e-09,7.172979826691869e-09,1.241023024180951e-08,8.879470937412816e-10
13.311744924648151,2.942938923896427e-09,4.9310972738815555e-09,7.1775864458242594e-09,1.2396505547794835e-08,8.910109419123119e-10
13.321708805579773,2.9343306258856403e-09,4.97128368945235e-09,7.162843725941179e-09,1.2385455944974044e-08,8.865610434031465e-10
13.331672686511396,2.9363084325009806e-09,4.987558342605522e-09,7.144188481091564e-09,1.2366030187125719e-08,8.85845136220204e-10
13.341636567443018,2.944569520335246e-09,4.963497553294847e-09,7.142634836446851e-09,1.2338699669400983e-08,8.777963366611722e-10
13.351600448374642,2.966974289049261e-09,4.889185387428936e-09,7.129069997919956e-09,1.2330039552241336e-08,8.774227970369484e-10
13.361564329306265,2.9467094316665193e-09,4.887517227969439e-09,7.133793709487924e-09,1.2336516543039044e-08,8.806694474253452e-10
13.371528210237887,2.8822425721402006e-09,4.8740469284231596e-09,7.118823062851981e-09,1.2321591639075972e-08,8.814309311993432e-10
13.38149209116951,2.923153724812868e-09,4.935878421119556e-09,7.101643944817413e-09,1.228500288307161e-08,8.783847377303056e-10
13.391455972101133,2.9327560603217314e-09,4.8761391333643166e-09,7.0885186755749995e-09,1.2264367163884697e-08,8.766436395817261e-10
13.401419853032756,2.8796102908770034e-09,4.875571258765909e-09,7.097946856713172e-09,1.2245408983235204e-08,8.776712231441323e-10
13.41138373396438,2.986444804252006e-09,4.89629523200776e-09,7.077370950805078e-09,1.2250665678443275e-08,8.788735325602271e-10
13.421347614896002,2.9256022067091418e-09,4.86166271497344e-09,7.05511871836905e-09,1.223081900017847e-08,8.76304504821662e-10
13.431311495827625,2.943806996993652e-09,4.9134062962640945e-09,7.058523735328711e-09,1.221146745526755e-08,8.739754727267486e-10
13.441275376759247,2.8897520693863062e-09,4.865982649508776e-09,7.030743633396754e-09,1.218882916768366e-08,8.749081645714368e-10
13.45123925769087,2.899354594822184e-09,4.865861648650956e-09,7.035759167678738e-09,1.2161928427965516e-08,8.713376779885855e-10
13.461203138622494,2.9232504280677754e-09,4.905869497167416e-09,7.011592374759506e-09,1.216668745621361e-08,8.653607992104456e-10
13.471167019554116,2.8873741186351647e-09,4.861046416491182e-09,7.005309627726747e-09,1.213131721180911e-08,8.63220934106117e-10
13.48113090048574,2.9107077147979674e-09,4.854793149692499e-09,7.0087905328346725e-09,1.2134979787245933e-08,8.730656200278759e-10
13.491094781417361,2.8676963939260827e-09,4.8767554024302875e-09,7.0111681259369286e-09,1.2120258820136963e-08,8.74219210384795e-10
13.501058662348985,2.858569339998615e-09,4.832782796298709e-09,7.000982798908134e-09,1.2102378874901035e-08,8.695569090742353e-10
13.511022543280607,2.9271788268674345e-09,4.8974892956839515e-09,6.995377454207278e-09,1.2092189560415944e-08,8.654048358052307e-10
13.52098642421223,2.865922160477263e-09,4.829228683184901e-09,6.975920154449402e-09,1.2066102393636076e-08,8.641848468307973e-10
13.530950305143854,2.884718463077753e-09,4.800115319113594e-09,6.966788817649723e-09,1.2071731017637215e-08,8.646842708867645e-10
13.540914186075476,2.8530589261362076e-09,4.825079563463508e-09,6.961198295825112e-09,1.2031607919517407e-08,8.591582437177303e-10
13.5508780670071,2.8699216666997716e-09,4.784914911717034e-09,6.94495627501377e-09,1.2012982337351058e-08,8.53645059210066e-10
13.560841947938721,2.8816563434929864e-09,4.812208178686584e-09,6.9437415556210475e-09,1.2025288504928524e-08,8.553183573142654e-10
13.570805828870345,2.8505325978978463e-09,4.770787289832222e-09,6.95305470133846e-09,1.2007603118427513e-08,8.579052428047363e-10
13.580769709801968,2.8602569389422145e-09,4.788749114482972e-09,6.934833322029325e-09,1.1984551081303212e-08,8.600331933983081e-10
13.59073359073359,2.8457961010561895e-09,4.812163887365308e-09,6.916288919388832e-09,1.1957885497781642e-08,8.573888768170299e-10
13.600697471665214,2.833977254426204e-09,4.7848960801483695e-09,6.9162194700136235e-09,1.1936108252214017e-08,8.529594052307261e-10
13.610661352596836,2.818538639116719e-09,4.789964530710974e-09,6.9032688632453085e-09,1.1937259362388072e-08,8.534835645225097e-10
13.62062523352846,2.871156092452597e-09,4.761502221945911e-09,6.8773788997018404e-09,1.1929619715789245e-08,8.531542203077317e-10
13.630589114460083,2.8464689580005948e-09,4.792836553467358e-09,6.887084182827806e-09,1.1903507445580455e-08,8.471277216342784e-10
13.640552995391705,2.8310037082221333e-09,4.793479739262496e-09,6.860932904820274e-09,1.1885148247195866e-08,8.474579459807173e-10
13.650516876323328,2.8431163747303247e-09,4.7818689707225285e-09,6.880350744047197e-09,1.1861554202877143e-08,8.468206338324621e-10
13.66048075725495,2.8449676338879837e-09,4.726816381255837e-09,6.854047308697529e-09,1.1860488139749681e-08,8.480696395094984e-10
13.670444638186574,2.8201508225966808e-09,4.738377246923571e-09,6.841277816051968e-09,1.1833631140079817e-08,8.434360587498197e-10
13.680408519118197,2.8435871084024655e-09,4.7665773540121145e-09,6.841902742055387e-09,1.183256878030913e-08,8.469237816227196e-10
13.690372400049819,2.8332529758967333e-09,4.757257264579054e-09,6.835336683735131e-09,1.1825728206286572e-08,8.477566596496747e-10
13.700336280981443,2.8146629733212018e-09,4.731483806674338e-09,6.824781055336369e-09,1.1803672060448525e-08,8.474569417991082e-10
13.710300161913064,2.7954684324871575e-09,4.721575433393731e-09,6.81661693391035e-09,1.1797354213994592e-08,8.420224003325775e-10
13.720264042844688,2.8023033606385353e-09,4.709730117483943e-09,6.7998271093416145e-09,1.1765326953615849e-08,8.389895560260168e-10
13.73022792377631,2.779949610949817e-09,4.720500836005517e-09,6.797369317864281e-09,1.1785611503767391e-08,8.424089469176e-10
13.740191804707933,2.773713293295994e-09,4.690447097131635e-09,6.778260199958811e-09,1.1749047332042725e-08,8.456647856616054e-10
13.750155685639557,2.8342567756443963e-09,4.676922260508926e-09,6.777255689919696e-09,1.173017492316892e-08,8.424446142133457e-10
13.760119566571179,2.7770592909969858e-09,4.676863770021825e-09,6.769702278665988e-09,1.172143063335966e-08,8.400807629326524e-10
13.770083447502802,2.8004121365680287e-09,4.674239320387215e-09,6.7789085074007995e-09,1.1705607023764118e-08,8.360569490699814e-10
13.780047328434424,2.777561001171364e-09,4.67726194412454e-09,6.756165823366242e-09,1.1695712397326567e-08,8.374371902062755e-10
13.790011209366048,2.7984016007925113e-09,4.640320561599202e-09,6.74589909400641e-09,1.1678398119220941e-08,8.394411713718072e-10
13.799975090297671,2.768554450801314e-09,4.6624714825294496e-09,6.7529469076949574e-09,1.1647358448311133e-08,8.349638527174059e-10
13.809938971229293,2.791186264731911e-09,4.6555958346048146e-09,6.7443230049047445e-09,1.1641440579425844e-08,8.326919768157319e-10
13.819902852160917,2.7728704212746464e-09,4.6377523610752175e-09,6.717112628836696e-09,1.1633613297391715e-08,8.33997260634261e-10
13.829866733092539,2.7655750600246667e-09,4.638319661037689e-09,6.726533627687181e-09,1.1606945951173966e-08,8.333837111129383e-10
13.839830614024162,2.774371000840335e-09,4.614905756172013e-09,6.703684801201265e-09,1.1592394181580462e-08,8.338889952296147e-10
13.849794494955786,2.753818368960861e-09,4.640449396348309e-09,6.715844837138521e-09,1.1581348145106165e-08,8.253568333614589e-10
13.859758375887408,2.7502463226760093e-09,4.6484041507550954e-09,6.701840400316448e-09,1.1570956201198137e-08,8.285283754229324e-10
13.869722256819031,2.751459347164152e-09,4.601833828181644e-09,6.681157518064241e-09,1.1547609709759978e-08,8.27680143794281e-10
13.879686137750653,2.7673413768791026e-09,4.626728400270566e-09,6.681709671269352e-09,1.1548877259425976e-08,8.246755915601461e-10
13.889650018682277,2.7581583498464465e-09,4.619276834858648e-09,6.664974658563296e-09,1.1541539919870386e-08,8.201621885122129e-10
13.8996138996139,2.779110092665285e-09,4.604351078906536e-09,6.656952841936165e-09,1.1510509391830392e-08,8.257696013758131e-10
13.909577780545522,2.716317351158819e-09,4.591914828741735e-09,6.6522969061065386e-09,1.1513544048583851e-08,8.260108787772388e-10
13.919541661477146,2.7723501352400124e-09,4.603322129132687e-09,6.647103649314991e-09,1.1484754884770982e-08,8.237133867808502e-10
13.929505542408767,2.739884311230174e-09,4.5792491091869665e-09,6.637752406627257e-09,1.150439097269852e-08,8.224912105495776e-10
13.939469423340391,2.7346627812876317e-09,4.599741133091066e-09,6.621661483869655e-09,1.1464238262542232e-08,8.244374431359078e-10
13.949433304272015,2.752177217057268e-09,4.5611816874457825e-09,6.617205081971327e-09,1.1451887408993663e-08,8.213843559157865e-10
13.959397185203636,2.7052153210084036e-09,4.5466708328244e-09,6.603396316657307e-09,1.1439708007423765e-08,8.204055313503525e-10
13.96936106613526,2.7411310763166775e-09,4.5451456664669504e-09,6.61324159830991e-09,1.1418725446099096e-08,8.154638205440572e-10
13.979324947066882,2.7259955973272878e-09,4.570798417088805e-09,6.596603888074099e-09,1.1423327435769044e-08,8.159344097779025e-10
13.989288827998505,2.73597651280502e-09,4.552992108695942e-09,6.5830589147859815e-09,1.1398995427588935e-08,8.18052931898088e-10
13.999252708930127,2.724169656893428e-09,4.575609893902869e-09,6.592051900240667e-09,1.137647955231929e-08,8.154599356328329e-10
14.009216589861751,2.7096395513988514e-09,4.545292262526673e-09,6.5861796364089754e-09,1.1365991917101148e-08,8.148480625792656e-10
14.019180470793374,2.7305316394646557e-09,4.541731904476204e-09,6.5533437034891045e-09,1.1356025178866218e-08,8.137088990336431e-10
14.029144351724996,2.694523686271509e-09,4.549873167192588e-09,6.560331948569851e-09,1.1325745297022284e-08,8.112181579788362e-10
14.03910823265662,2.715733087032299e-09,4.538919063665335e-09,6.54248721647202e-09,1.1328028711575454e-08,8.135854858830857e-10
14.049072113588242,2.7051407971927536e-09,4.54317441923131e-09,6.549316326529017e-09,1.1311303213277541e-08,8.0630732446412e-10
14.059035994519865,2.6842247664561072e-09,4.532152134153981e-09,6.540863307052093e-09,1.1297625776712094e-08,8.067319582770497e-10
14.068999875451489,2.6736857013542233e-09,4.4946748039697726e-09,6.527364035100289e-09,1.1278579315400486e-08,8.079537703547823e-10
14.07896375638311,2.6959790307086668e-09,4.520625279449115e-09,6.527108587118588e-09,1.1284181961354395e-08,8.109123018092816e-10
14.088927637314734,2.7074606762026833e-09,4.507793142473781e-09,6.510268106822971e-09,1.1268094868057402e-08,8.077611878583388e-10
14.098891518246356,2.7143415539871913e-09,4.508408748571363e-09,6.505576342585923e-09,1.124662848511833e-08,8.062418226082322e-10
14.10885539917798,2.696202194612866e-09,4.4745187786481895e-09,6.497035020212996e-09,1.1245673903733341e-08,8.037884443352685e-10
14.118819280109603,2.6984764441212506e-09,4.515088591042411e-09,6.497468388468013e-09,1.122700659239966e-08,8.071846751377673e-10
14.128783161041225,2.668225987385137e-09,4.481700568976299e-09,6.487501530550721e-09,1.1231636029165122e-08,8.034993015231635e-10
14.138747041972849,2.684848624165195e-09,4.472102513455565e-09,6.466153131122866e-09,1.1210617720432793e-08,8.022848591549206e-10
14.14871092290447,2.668532174353932e-09,4.456275327440384e-09,6.4718200125864055e-09,1.1191611450516217e-08,8.016263532037882e-10
14.158674803836094,2.6612423171555337e-09,4.453934308891874e-09,6.457117235942238e-09,1.117448329554116e-08,8.042498180072382e-10
14.168638684767718,2.6643417416902425e-09,4.457130402632326e-09,6.459125493301983e-09,1.1162307216720235e-08,8.002305141426628e-10
14.17860256569934,2.659695312454391e-09,4.4652184903816166e-09,6.4475218588774345e-09,1.1165342457898564e-08,8.003581076546177e-10
14.188566446630963,2.650955889660129e-09,4.435245263909154e-09,6.435936912554944e-09,1.1141938776881488e-08,8.010637979323091e-10
14.198530327562585,2.655233298767182e-09,4.458749858482379e-09,6.44492167049316e-09,1.1116797881223804e-08,7.988467066970314e-10
14.208494208494209,2.645648877663579e-09,4.4515909374955366e-09,6.433302268038522e-09,1.111312793478125e-08,7.959939444927511e-10
14.21845808942583,2.669993892743864e-09,4.445926972156536e-09,6.403862360397186e-09,1.109825240491094e-08,7.945528589408116e-10
14.228421970357454,2.654742995249238e-09,4.4551364471281485e-09,6.40429794639029e-09,1.106719587944884e-08,7.917938922150304e-10
14.238385851289078,2.6442330813405564e-09,4.432890863297694e-09,6.400844260792771e-09,1.107536612853602e-08,7.935350109931561e-10
14.2483497322207,2.619498845428765e-09,4.427862099006675e-09,6.396933086885656e-09,1.1064461944068397e-08,7.914096508298049e-10
14.258313613152323,2.6231635038776248e-09,4.423253139214461e-09,6.397052722722462e-09,1.1044377308875202e-08,7.911850257083174e-10
14.268277494083945,2.630050338468538e-09,4.380984367903863e-09,6.3881665097900705e-09,1.102432507358606e-08,7.903439542517663e-10
14.278241375015568,2.6587352743835606e-09,4.406631909032673e-09,6.3772017733722666e-09,1.1032364431201858e-08,7.90262734183413e-10
14.288205255947192,2.6499600986817622e-09,4.4022582627614496e-09,6.361409495418141e-09,1.1017016834211342e-08,7.890530884254563e-10
14.298169136878814,2.6160032809037103e-09,4.398070761429244e-09,6.3646224351153934e-09,1.1003073650709607e-08,7.873737232058238e-10
14.308133017810437,2.6151989865825278e-09,4.393855802757986e-09,6.3500413976397375e-09,1.0994835821133936e-08,7.831482056808525e-10
14.31809689874206,2.6248200454355992e-09,4.4106307859874475e-09,6.350065230253241e-09,1.0981212863600285e-08,7.85566516464316e-10
14.328060779673683,2.62967036697539e-09,4.39278119305785e-09,6.344167947765036e-09,1.097770093885271e-08,7.857020357185267e-10
14.338024660605306,2.610901068185127e-09,4.384914589546275e-09,6.325095556827724e-09,1.0960269979537504e-08,7.863622092798442e-10
14.347988541536928,2.6099170736182e-09,4.372071056152218e-09,6.3269146077455805e-09,1.0946672798704404e-08,7.84302055649463e-10
14.357952422468552,2.5833400042988426e-09,4.378821862339093e-09,6.315880596686366e-09,1.0936049954498636e-08,7.855591505815126e-10
14.367916303400174,2.5965826262446526e-09,4.374750799881354e-09,6.309722286909313e-09,1.0922589163858996e-08,7.831304303057127e-10
14.377880184331797,2.5979360510493545e-09,4.373424497012958e-09,6.309839536794827e-09,1.0917669278383475e-08,7.819797962439897e-10
14.38784406526342,2.6136702284452414e-09,4.347326776333707e-09,6.3014140752443e-09,1.0900921239722137e-08,7.808292732930756e-10
14.397807946195043,2.585938848922739e-09,4.367787921232798e-09,6.293259381802914e-09,1.0887424176128209e-08,7.81374983180751e-10
14.407771827126666,2.591418661557922e-09,4.362369105281958e-09,6.2890312546958515e-09,1.0876184698902763e-08,7.806183980849957e-10
14.417735708058288,2.6029938517491974e-09,4.3621520479823966e-09,6.271036710439288e-09,1.0855914004790473e-08,7.797970763089784e-10
14.427699588989912,2.5709438934866167e-09,4.37193554238741e-09,6.259553298243779e-09,1.0828878054689021e-08,7.759872540147778e-10
14.437663469921535,2.5913392128524656e-09,4.34548733341134e-09,6.26899421865327e-09,1.0839829041275439e-08,7.748663297645827e-10
14.447627350853157,2.5828640852562666e-09,4.3346304099714316e-09,6.254873721060139e-09,1.082343941291063e-08,7.736967278326787e-10
14.45759123178478,2.5669148714751763e-09,4.325870758317919e-09,6.259091020466175e-09,1.0807768340355936e-08,7.738416868221743e-10
14.467555112716402,2.569852343695599e-09,4.295155855154266e-09,6.254324948463546e-09,1.0793230612867205e-08,7.739316511150808e-10
14.477518993648026,2.5710329575315035e-09,4.3120366486383665e-09,6.240674163426157e-09,1.0797034258278542e-08,7.709929615902557e-10
14.487482874579648,2.5676070775030025e-09,4.314988869442014e-09,6.225070651420037e-09,1.0784568678928327e-08,7.697013221025992e-10
14.497446755511271,2.5644233228947562e-09,4.310646699737745e-09,6.226282930524293e-09,1.0771719989738555e-08,7.700015747834614e-10
14.507410636442895,2.572131181490624e-09,4.3117285576488534e-09,6.210010993627045e-09,1.075745255658853e-08,7.679013558762278e-10
14.517374517374517,2.559248696702204e-09,4.317712181472486e-09,6.211709283955716e-09,1.0741609807105831e-08,7.692561908850833e-10
14.52733839830614,2.560158355856449e-09,4.2973973364014175e-09,6.2081629786960766e-09,1.0739825050381658e-08,7.667927330892733e-10
14.537302279237762,2.5329919469423494e-09,4.2928661234388115e-09,6.194118800814515e-09,1.0734540010414512e-08,7.693843067736466e-10
14.547266160169386,2.553795743132195e-09,4.279214216985734e-09,6.196557683208378e-09,1.0713305103169575e-08,7.671541332966162e-10
14.55723004110101,2.5230341515477176e-09,4.284035843052033e-09,6.184779529333745e-09,1.0705962643876429e-08,7.669068196206649e-10
14.567193922032631,2.5473720160540304e-09,4.276311348652336e-09,6.172978089812867e-09,1.0695495641520493e-08,7.642813889491547e-10
14.577157802964255,2.5466786997182724e-09,4.2758976562103324e-09,6.17565590763604e-09,1.0688980950742517e-08,7.646230877837254e-10
14.587121683895877,2.5344206630331022e-09,4.254937987358227e-09,6.1702377535221786e-09,1.066693518174622e-08,7.64486629893691e-10
14.5970855648275,2.5331994886707963e-09,4.276136703262579e-09,6.158161501327197e-09,1.065140726648195e-08,7.637859367632173e-10
14.607049445759124,2.5244344553832425e-09,4.26028541647803e-09,6.155557663754769e-09,1.0641312349657882e-08,7.628078523565475e-10
14.617013326690746,2.5422258390589297e-09,4.271597833020668e-09,6.143775202970862e-09,1.063057521332843e-08,7.630310187519312e-10
14.62697720762237,2.5261199289102163e-09,4.270845313511611e-09,6.122493131434259e-09,1.0610835737832573e-08,7.597061965328078e-10
14.636941088553991,2.5283382176748444e-09,4.252984763859383e-09,6.1376282467932845e-09,1.0604653690790732e-08,7.572381332345358e-10
14.646904969485615,2.5199947532651714e-09,4.242814783974475e-09,6.119221394017837e-09,1.05951080401654e-08,7.564330478882368e-10
14.656868850417238,2.5088283377760537e-09,4.233046425934647e-09,6.127680737598303e-09,1.0582050182700655e-08,7.5743612900628e-10
14.66683273134886,2.5274412100100167e-09,4.2100544591183305e-09,6.1272009196578095e-09,1.0577987271289151e-08,7.595766421495524e-10
14.676796612280484,2.5090840007873504e-09,4.220956349914193e-09,6.108304385744647e-09,1.0573036106247422e-08,7.564690978620172e-10
14.686760493212105,2.520139292269217e-09,4.215623895470655e-09,6.099004083651925e-09,1.0560659237555834e-08,7.537323720372147e-10
14.696724374143729,2.500821160810849e-09,4.222070736767323e-09,6.0961214219741715e-09,1.0546889919732347e-08,7.53242110800031e-10
14.70668825507535,2.5070286639653827e-09,4.222128610183636e-09,6.080634708315815e-09,1.0537839517021766e-08,7.512306985197248e-10
14.716652136006974,2.502522334182087e-09,4.219207612864263e-09,6.076102980452333e-09,1.0515188857533236e-08,7.522929580051092e-10
14.726616016938598,2.504946183135058e-09,4.207589895611251e-09,6.0785963439971194e-09,1.0512001418655023e-08,7.505388998742696e-10
14.73657989787022,2.498025876812553e-09,4.208475995835073e-09,6.068238383317397e-09,1.0514814997200246e-08,7.528164956920126e-10
14.746543778801843,2.4925677704060394e-09,4.188743039156233e-09,6.06353651599315e-09,1.0492901240873552e-08,7.50856527854086e-10
14.756507659733465,2.4865780726927146e-09,4.1931371967764025e-09,6.0594904287775695e-09,1.0479212655095676e-08,7.525820151536655e-10
14.766471540665089,2.4874523019846305e-09,4.188996866982188e-09,6.045069255768486e-09,1.047577973824671e-08,7.499355172832724e-10
14.776435421596712,2.499011173811246e-09,4.18271126785148e-09,6.047647219627931e-09,1.0470774185680983e-08,7.49013416760946e-10
14.786399302528334,2.4891639749199216e-09,4.171724007775843e-09,6.04163092172822e-09,1.0447510368150641e-08,7.490941081136304e-10
14.796363183459958,2.489059017633072e-09,4.18429355842076e-09,6.029983498704678e-09,1.0435535763497152e-08,7.472593984755387e-10
14.80632706439158,2.474224176082141e-09,4.171740583039043e-09,6.024115207020413e-09,1.0420227131141543e-08,7.467163367913024e-10
14.816290945323203,2.4864830734972904e-09,4.183052106546167e-09,6.023218075626555e-09,1.0416536440956587e-08,7.467902913844854e-10
14.826254826254827,2.47292539597003e-09,4.167972283923563e-09,6.0016253946928285e-09,1.0402202904714918e-08,7.444675017480151e-10
14.836218707186449,2.4738676995935015e-09,4.1646149275687156e-09,6.017343844373464e-09,1.0383462060087436e-08,7.432753163239657e-10
14.846182588118072,2.4743699050993228e-09,4.153245400286557e-09,5.996499226620163e-09,1.0378125733559807e-08,7.411987394350266e-10
14.856146469049694,2.4685568297439638e-09,4.144876038005336e-09,6.00551037150518e-09,1.0361625039745411e-08,7.422952859762491e-10
14.866110349981318,2.4762834865931327e-09,4.136385284935432e-09,5.995751928518476e-09,1.0380825402955726e-08,7.439620337616672e-10
14.876074230912941,2.4584457317356836e-09,4.13837111910866e-09,5.982815536200437e-09,1.0350708606401466e-08,7.404885908210174e-10
14.886038111844563,2.470888585422939e-09,4.127711923700921e-09,5.976409457560241e-09,1.035205401589063e-08,7.380045925862754e-10
14.896001992776187,2.4640010536468595e-09,4.136379261851917e-09,5.973238481030426e-09,1.0330682114103307e-08,7.379275448655189e-10
14.905965873707808,2.466329772586717e-09,4.133313886311909e-09,5.955673313773036e-09,1.0321208317816025e-08,7.364102352881832e-10
14.915929754639432,2.4552547139965677e-09,4.136324175579419e-09,5.953972941591194e-09,1.0299029896498799e-08,7.371474596020655e-10
14.925893635571056,2.4522288812513174e-09,4.124525622684823e-09,5.952501548182207e-09,1.0296485880556446e-08,7.351969680743707e-10
14.935857516502677,2.4507534553938643e-09,4.124495641241322e-09,5.949617453184189e-09,1.03032868986038e-08,7.382616267122144e-10
14.945821397434301,2.4468649842575807e-09,4.100244046825757e-09,5.943480793429782e-09,1.0278736596908165e-08,7.362296800226774e-10
14.955785278365923,2.4436557791894685e-09,4.108109522707155e-09,5.941197841327211e-09,1.026545425607125e-08,7.373763070935802e-10
14.965749159297546,2.446475197666658e-09,4.101339147200271e-09,5.921817456442975e-09,1.025679976714108e-08,7.346118327189914e-10
14.975713040229168,2.4395667411053214e-09,4.095754022180033e-09,5.928525871067551e-09,1.0251643428480636e-08,7.330398259952777e-10
14.985676921160792,2.4483306458794827e-09,4.090186367334105e-09,5.9187690097388315e-09,1.0231587361755201e-08,7.32417757475739e-10
14.995640802092415,2.44651987917039e-09,4.1038004830721326e-09,5.907144495335548e-09,1.0227724723713479e-08,7.318082996402782e-10
15.005604683024037,2.4237249677013044e-09,4.082874865476742e-09,5.900390517543219e-09,1.0204747848422561e-08,7.322536473307402e-10
15.01556856395566,2.441433779577625e-09,4.0870214871659295e-09,5.904167392315977e-09,1.0214967604233191e-08,7.319178577390865e-10
15.025532444887283,2.4176068467174956e-09,4.07236471969533e-09,5.883359582662251e-09,1.0195749595722722e-08,7.28803259717756e-10
15.035496325818906,2.429290460338145e-09,4.080141757419803e-09,5.896914148553442e-09,1.017818732640862e-08,7.291444320434313e-10
15.04546020675053,2.4247254028748153e-09,4.0664065114499055e-09,5.878281396374767e-09,1.0172080276070675e-08,7.264486507356865e-10
15.055424087682152,2.4265455412723995e-09,4.0636254009553114e-09,5.883206184131898e-09,1.0158415252299674e-08,7.275993520792117e-10
15.065387968613775,2.4267764605781832e-09,4.0644803621988015e-09,5.88075726394213e-09,1.018068862486615e-08,7.286603822887189e-10
15.075351849545397,2.418417992491691e-09,4.053811230516299e-09,5.865420666724246e-09,1.0147196935033739e-08,7.263400048978925e-10
15.08531573047702,2.423071322573017e-09,4.046687023402351e-09,5.85495087952113e-09,1.0144910225205752e-08,7.241443605757079e-10
15.095279611408644,2.414679576438557e-09,4.051407832895389e-09,5.854115455086666e-09,1.0124954048987831e-08,7.240648860010314e-10
15.105243492340266,2.4171504360263207e-09,4.0537008205550346e-09,5.843924727422918e-09,1.011825954221004e-08,7.230482659516112e-10
15.11520737327189,2.408222647192102e-09,4.054197864853787e-09,5.835878488576246e-09,1.0104530888427673e-08,7.232540425481253e-10
15.125171254203511,2.4144383009086232e-09,4.042807114095493e-09,5.839660804531189e-09,1.008878469066756e-08,7.215685650974158e-10
15.135135135135135,2.4047111002686794e-09,4.043586684455732e-09,5.8348053541609706e-09,1.0100453377175771e-08,7.230486325759066e-10
15.145099016066759,2.402245147243941e-09,4.022999288154503e-09,5.828717877127837e-09,1.008103080196761e-08,7.214221569978955e-10
15.15506289699838,2.3970571963738184e-09,4.0280427532169436e-09,5.825067547522056e-09,1.0067452432168365e-08,7.222875439188378e-10
15.165026777930004,2.405385651028803e-09,4.0205769295738386e-09,5.808836675992673e-09,1.0053724571571414e-08,7.206106768334544e-10
15.174990658861626,2.396906701474473e-09,4.012969315707841e-09,5.812358193642696e-09,1.0041309892356437e-08,7.190864029099889e-10
15.18495453979325,2.3996516307871944e-09,4.010632557889735e-09,5.797999557667126e-09,1.0036049812895204e-08,7.180493624590591e-10
15.194918420724871,2.4003808998462526e-09,4.0208641662196145e-09,5.7913843440599594e-09,1.0030638929230945e-08,7.17482382325793e-10
15.204882301656495,2.3831259099806332e-09,4.006641291956273e-09,5.78471304940724e-09,1.000640269132476e-08,7.179337439450941e-10
15.214846182588118,2.3904024235069525e-09,4.006090412052747e-09,5.790028701780018e-09,1.0026874052904314e-08,7.176710489588766e-10
15.22481006351974,2.375220357308536e-09,3.987566616370911e-09,5.77275609187012e-09,1.0005002546842783e-08,7.147774550151775e-10
15.234773944451364,2.386408935911953e-09,3.996782170955119e-09,5.784556856855035e-09,9.98780614146312e-09,7.139882961554668e-10
15.244737825382986,2.382012231897358e-09,3.9917497517318986e-09,5.762999329575998e-09,9.979524173107322e-09,7.130565432628138e-10
15.25470170631461,2.38120631924091e-09,3.990753819555444e-09,5.7690982559914455e-09,9.967985699529853e-09,7.137042005259169e-10
15.264665587246233,2.3817374575725326e-09,3.991124525293093e-09,5.765761683682528e-09,9.98240388163487e-09,7.134444419029666e-10
15.274629468177855,2.3732996109116785e-09,3.9781619142132886e-09,5.752797037186363e-09,9.959684539604051e-09,7.121897055570859e-10
15.284593349109478,2.3790104221919383e-09,3.969899041780512e-09,5.748948464706735e-09,9.948072776734216e-09,7.107740739418746e-10
15.2945572300411,2.372743591677703e-09,3.971339505829818e-09,5.746148025166942e-09,9.935252509440247e-09,7.103743730141092e-10
15.304521110972724,2.3680138975676824e-09,3.975729449557888e-09,5.733426468891689e-09,9.9228285774595e-09,7.092859963655722e-10
15.314484991904347,2.362976210135566e-09,3.977873840138342e-09,5.728566554401401e-09,9.916214575005072e-09,7.095979948959446e-10
15.32444887283597,2.3652561146767295e-09,3.9676592092730935e-09,5.7284193368725715e-09,9.902853859024779e-09,7.077573994560765e-10
15.334412753767593,2.3660346060593666e-09,3.9696331039441715e-09,5.718902533646569e-09,9.908846581022168e-09,7.094453181868742e-10
15.344376634699215,2.3549161459774517e-09,3.949911516977973e-09,5.717076038682445e-09,9.897037005396498e-09,7.08200458927537e-10
15.354340515630838,2.3479006988044497e-09,3.9528476453809616e-09,5.712675528741201e-09,9.883005683189394e-09,7.087407355436616e-10
15.364304396562462,2.3539915129772567e-09,3.947403269985863e-09,5.703081573466866e-09,9.87075637026568e-09,7.072830275323721e-10
15.374268277494084,2.3446339372663316e-09,3.944149062696573e-09,5.699378404013011e-09,9.856548044257225e-09,7.047410512366881e-10
15.384232158425707,2.3537850761784694e-09,3.9382718681171894e-09,5.69528097423913e-09,9.84939613426603e-09,7.046536315253732e-10
15.394196039357329,2.3566917962747712e-09,3.94537712185496e-09,5.682008164318383e-09,9.847333029777184e-09,7.046535455621585e-10
15.404159920288953,2.3409436269062674e-09,3.932481596192817e-09,5.681593329928859e-09,9.82632735149574e-09,7.040824133847864e-10
15.414123801220576,2.3380880685461184e-09,3.929377420282131e-09,5.679498452310689e-09,9.840639996671185e-09,7.039548798871488e-10
15.424087682152198,2.3250880664499494e-09,3.921847517831516e-09,5.667421645693173e-09,9.81859424114338e-09,7.014264544986976e-10
15.434051563083822,2.3366514685293414e-09,3.9240098729803256e-09,5.678981862939438e-09,9.810428758350855e-09,7.007941012306891e-10
15.444015444015443,2.329841528450104e-09,3.920668363281786e-09,5.659216756803344e-09,9.799606775978968e-09,6.997983996102212e-10
15.453979324947067,2.335723884029112e-09,3.921852617459424e-09,5.661430999276427e-09,9.788554390900361e-09,6.994393758073768e-10
15.463943205878689,2.334004603143136e-09,3.919183079017944e-09,5.662022653963525e-09,9.795861773920677e-09,6.992293164367263e-10
15.473907086810312,2.3233813913327316e-09,3.906817237290105e-09,5.650810470534718e-09,9.776752540441503e-09,6.981414101327594e-10
15.483870967741936,2.3287337662769892e-09,3.89920061414395e-09,5.63895279814968e-09,9.771185106221678e-09,6.971828304234578e-10
15.493834848673558,2.321862675465034e-09,3.90160104988771e-09,5.641464093318586e-09,9.758158202875463e-09,6.971010993509186e-10
15.503798729605181,2.3213682344378385e-09,3.90542052914599e-09,5.627296608131553e-09,9.742757952419723e-09,6.968667174612875e-10
15.513762610536803,2.3225653222786576e-09,3.90621261118699e-09,5.6222992095662975e-09,9.742822656097695e-09,6.967588318122871e-10
15.523726491468427,2.3168938907079032e-09,3.8982502719808325e-09,5.620119964175559e-09,9.727723601114474e-09,6.95329355604462e-10
15.53369037240005,2.308885488566739e-09,3.900481680856948e-09,5.6111765501999235e-09,9.729500546882383e-09,6.959347294555558e-10
15.543654253331672,2.303816549380617e-09,3.87868514520037e-09,5.615280935099546e-09,9.717785346588337e-09,6.956460992103136e-10
15.553618134263296,2.3003125617099868e-09,3.887962663602704e-09,5.603512433175015e-09,9.707775533716488e-09,6.964155460958801e-10
15.563582015194918,2.313122920924112e-09,3.875027687300645e-09,5.601145122885856e-09,9.69609347098414e-09,6.945448296846262e-10
15.573545896126541,2.300261715616903e-09,3.883812388527496e-09,5.593371080343294e-09,9.686010188922491e-09,6.918490603757577e-10
15.583509777058165,2.3086011143130904e-09,3.873731374741853e-09,5.594443587799146e-09,9.676714010704502e-09,6.910540081523445e-10
15.593473657989787,2.3047156707924215e-09,3.873942921943079e-09,5.577236954970299e-09,9.669278026184012e-09,6.915967811635888e-10
15.60343753892141,2.296395333458737e-09,3.863144640346231e-09,5.5774165757793325e-09,9.654424878303257e-09,6.91674172928375e-10
15.613401419853032,2.2965378853506807e-09,3.865944649499587e-09,5.573958784680882e-09,9.661891150267365e-09,6.916311876054721e-10
15.623365300784656,2.2840024045861262e-09,3.851817701522883e-09,5.566516480876035e-09,9.645764698182847e-09,6.889340289109468e-10
15.63332918171628,2.292921542221945e-09,3.8552390897303605e-09,5.5739358040679305e-09,9.63465736069957e-09,6.876640555241789e-10
15.643293062647901,2.2877288905504173e-09,3.854566818694242e-09,5.558133820542093e-09,9.625804077731778e-09,6.878435431794457e-10
15.653256943579525,2.2917304238434353e-09,3.859820083368084e-09,5.558215805288902e-09,9.620354880072642e-09,6.87536091477313e-10
15.663220824511146,2.2915991675822214e-09,3.848419054961177e-09,5.561023264222078e-09,9.614099517404998e-09,6.868066579490132e-10
15.67318470544277,2.2808727636642985e-09,3.83541015107667e-09,5.5533049638500315e-09,9.609852899324583e-09,6.850466801619743e-10
15.683148586374392,2.2857887745570454e-09,3.830432739229281e-09,5.5438486947715084e-09,9.595418380642184e-09,6.845767027526374e-10
15.693112467306015,2.2753968939542486e-09,3.827246637185293e-09,5.538069764705658e-09,9.589471689305849e-09,6.850280659926369e-10
15.703076348237639,2.275376947727353e-09,3.842345819512324e-09,5.52745061760005e-09,9.57564107495559e-09,6.848866116049923e-10
15.71304022916926,2.280243410567405e-09,3.83379400233274e-09,5.522752685555674e-09,9.570988028216298e-09,6.848795488620089e-10
15.723004110100884,2.27394890331796e-09,3.829447238349125e-09,5.523136634862334e-09,9.562518965459264e-09,6.829631152768346e-10
15.732967991032506,2.2729580128372618e-09,3.830695016100928e-09,5.513909670511413e-09,9.551548432474181e-09,6.828775389298437e-10
15.74293187196413,2.2659577029698543e-09,3.8133092639226335e-09,5.518341763909532e-09,9.545371281271977e-09,6.839771209018913e-10
15.752895752895753,2.2640197086919995e-09,3.821104108165584e-09,5.5087872173408745e-09,9.536650061428562e-09,6.839630470188247e-10
15.762859633827375,2.270284677560991e-09,3.807371222277313e-09,5.500558305849359e-09,9.531911639512322e-09,6.826283884478229e-10
15.772823514758999,2.2626353868232008e-09,3.818629102273129e-09,5.4927343193188905e-09,9.526376877817052e-09,6.802273249410717e-10
15.78278739569062,2.2750415762009096e-09,3.8053442215802055e-09,5.499697364799386e-09,9.508432593224882e-09,6.791220742407325e-10
15.792751276622244,2.2648258704746056e-09,3.806738284311482e-09,5.480008036321744e-09,9.501921297727435e-09,6.805196443055033e-10
15.802715157553868,2.2590824213815774e-09,3.797557971704166e-09,5.481946173849433e-09,9.486413334750408e-09,6.805548180224102e-10
15.81267903848549,2.258701935816249e-09,3.801186071475251e-09,5.477882230001255e-09,9.496250557580749e-09,6.799224665783778e-10
15.822642919417113,2.2472700215848135e-09,3.788526496042072e-09,5.474188046907648e-09,9.48128856828969e-09,6.773323089729326e-10
15.832606800348735,2.2545692897775066e-09,3.786978901635884e-09,5.477387702063136e-09,9.4665173840131e-09,6.762738474686571e-10
15.842570681280359,2.255269081845329e-09,3.789586009382437e-09,5.465098532558692e-09,9.459747645448862e-09,6.755740391070307e-10
15.852534562211982,2.255998241616034e-09,3.794222749400837e-09,5.462444938332764e-09,9.453205463328582e-09,6.761682006522309e-10
15.862498443143604,2.252108453426832e-09,3.773886212256594e-09,5.466610927560002e-09,9.443781617627816e-09,6.752527644539253e-10
15.872462324075228,2.249336083383302e-09,3.769067852100402e-09,5.456201490783942e-09,9.44361753161783e-09,6.734059960284644e-10
15.88242620500685,2.251493996334023e-09,3.760165938776743e-09,5.451500425764136e-09,9.428860173843933e-09,6.727880783093361e-10
15.892390085938473,2.239660908584732e-09,3.762884651762139e-09,5.44663515331278e-09,9.428107021921928e-09,6.733345410049156e-10
15.902353966870097,2.2380413823997814e-09,3.778034271994622e-09,5.436306332951879e-09,9.413054214351945e-09,6.726895408170004e-10
15.912317847801718,2.2480123284277904e-09,3.766048402659606e-09,5.431770466055909e-09,9.406734915670569e-09,6.725114635594868e-10
15.922281728733342,2.237583894272048e-09,3.7625415725551835e-09,5.428190326384285e-09,9.401520022560613e-09,6.706783329024989e-10
15.932245609664964,2.237308478281081e-09,3.759300232879958e-09,5.422648514603367e-09,9.380982573992668e-09,6.711200139378238e-10
15.942209490596587,2.2305794834917963e-09,3.7437072368193745e-09,5.426457834804548e-09,9.38535456817883e-09,6.723648235190192e-10
15.95217337152821,2.2336839483164713e-09,3.755168716067878e-09,5.41878184591832e-09,9.37846601941495e-09,6.727942835093989e-10
15.962137252459833,2.2346772374996e-09,3.742815029575874e-09,5.413334899325336e-09,9.371671826857796e-09,6.708639760104536e-10
15.972101133391456,2.232271865571007e-09,3.75257140347655e-09,5.405829083181644e-09,9.371878142436935e-09,6.698392402626278e-10
15.982065014323078,2.2408235349602063e-09,3.740383913726643e-09,5.4062710648059474e-09,9.34571351502689e-09,6.686038972900613e-10
15.992028895254702,2.229875400154889e-09,3.743085405082907e-09,5.389245417844228e-09,9.339128178003423e-09,6.694149239590522e-10
16.001992776186324,2.2256680961268786e-09,3.736072345663547e-09,5.395819007479263e-09,9.331111216487333e-09,6.690411453754594e-10
16.01195665711795,2.2249430835969933e-09,3.736415431754755e-09,5.387327791198833e-09,9.333240306948557e-09,6.68848314674793e-10
16.02192053804957,2.213490040032233e-09,3.727998396566374e-09,5.383331521230635e-09,9.322001444960753e-09,6.665625546831862e-10
16.031884418981193,2.217538132841957e-09,3.7219798765165463e-09,5.3886817387465384e-09,9.30583869507544e-09,6.650047232846568e-10
16.041848299912814,2.2241823441724464e-09,3.727533998717126e-09,5.3707182569301995e-09,9.302244024061325e-09,6.644892623257664e-10
16.05181218084444,2.2187591045806297e-09,3.7291122416757614e-09,5.374142448929685e-09,9.29571909553972e-09,6.652034530706793e-10
16.06177606177606,2.2189618228613917e-09,3.699208056965569e-09,5.3755531698057134e-09,9.283965626843326e-09,6.641747112615564e-10
16.071739942707683,2.215104539393168e-09,3.7045018298987525e-09,5.364249308595077e-09,9.285894464600613e-09,6.630016194577128e-10
16.08170382363931,2.2196160168530008e-09,3.699622524887008e-09,5.361870138194064e-09,9.271278806965536e-09,6.62261763428344e-10
16.09166770457093,2.2077223840162433e-09,3.69491575098991e-09,5.362416289606555e-09,9.278057101870562e-09,6.62660500827447e-10
16.101631585502552,2.2068398236751244e-09,3.7214259748650583e-09,5.348350876589883e-09,9.263271321879563e-09,6.616596754038538e-10
16.111595466434174,2.21228040215704e-09,3.7096691899262734e-09,5.3464624190924615e-09,9.249565215095155e-09,6.610403742507845e-10
16.1215593473658,2.2020468337204185e-09,3.7039329940139972e-09,5.3426717069882524e-09,9.24576591074795e-09,6.605707668474028e-10
16.13152322829742,2.2038230939300412e-09,3.6929190169972052e-09,5.3393751528875315e-09,9.228891789192349e-09,6.602046227277658e-10
16.141487109229043,2.196887896760563e-09,3.6844435666186926e-09,5.33772917197148e-09,9.226721928704828e-09,6.609363953158534e-10
16.15145099016067,2.2023475159583017e-09,3.6947831073241223e-09,5.332709591401113e-09,9.229047995013287e-09,6.616170096440199e-10
16.16141487109229,2.203385317036728e-09,3.6778327121854833e-09,5.321977375121252e-09,9.217874142856404e-09,6.600632065104157e-10
16.171378752023912,2.198935259973913e-09,3.6849110475928533e-09,5.3232184796862855e-09,9.224299858141715e-09,6.59354011297238e-10
16.181342632955538,2.2064777526780466e-09,3.6758107001271436e-09,5.318856756830898e-09,9.195560447864132e-09,6.57277379354401e-10
16.19130651388716,2.195052672222542e-09,3.683539086838735e-09,5.3088568021154015e-09,9.189224963182667e-09,6.577416209977759e-10
16.20127039481878,2.19066814707668e-09,3.6765460153078405e-09,5.305588136527769e-09,9.183117093741389e-09,6.583202649769559e-10
16.211234275750403,2.1870878186224696e-09,3.675412676945111e-09,5.30349806071793e-09,9.182614014603602e-09,6.580287539929947e-10
16.22119815668203,2.179675791073419e-09,3.6671942789610298e-09,5.295850119339475e-09,9.169370424885466e-09,6.554114745891119e-10
16.23116203761365,2.1827255129920467e-09,3.6624212066171655e-09,5.303361705730881e-09,9.159800598860661e-09,6.549111195670335e-10
16.241125918545272,2.1919966604796894e-09,3.665359071757494e-09,5.286766383447441e-09,9.151792683923965e-09,6.534790807885547e-10
16.251089799476897,2.182977801775503e-09,3.665694753777132e-09,5.288810057803781e-09,9.152481672029532e-09,6.545786665927436e-10
16.26105368040852,2.18492126992124e-09,3.635347313092588e-09,5.290629378372541e-09,9.13690718323418e-09,6.540941250790882e-10
16.27101756134014,2.1827614944808964e-09,3.6499586426260662e-09,5.278702559507085e-09,9.139095134539137e-09,6.526165720697071e-10
16.280981442271763,2.1870352206055878e-09,3.6482432110526682e-09,5.275424358218315e-09,9.127053296320939e-09,6.514870961590086e-10
16.29094532320339,2.172762991759833e-09,3.641501655116133e-09,5.276719482294483e-09,9.133852423333442e-09,6.518589252982128e-10
16.30090920413501,2.1706915575994888e-09,3.669096591418992e-09,5.259354555530105e-09,9.128871097306803e-09,6.513180448524403e-10
16.310873085066632,2.1760546776042876e-09,3.6491688126529097e-09,5.266087445618e-09,9.101774767247144e-09,6.504440289639054e-10
16.320836965998257,2.163842722799341e-09,3.645932524850906e-09,5.257816157196751e-09,9.10367284864105e-09,6.499058989958697e-10
16.33080084692988,2.17038493039382e-09,3.6367654478425544e-09,5.2604882116364184e-09,9.096718850345825e-09,6.508064112930581e-10
16.3407647278615,2.159614042731592e-09,3.624961273648079e-09,5.253242254819497e-09,9.091304707207769e-09,6.496552717225992e-10
16.350728608793126,2.167419813903568e-09,3.6381054302463642e-09,5.248719120363689e-09,9.087581253524965e-09,6.518254575809308e-10
16.360692489724748,2.1638697878141984e-09,3.621765234105363e-09,5.238323640763217e-09,9.0714965326149e-09,6.492754515365105e-10
16.37065637065637,2.1650063204975714e-09,3.6258761942007773e-09,5.243124973333781e-09,9.081147979426842e-09,6.484641193892057e-10
16.38062025158799,2.1653905545362604e-09,3.6242999076717937e-09,5.2379721185476175e-09,9.055225800141904e-09,6.474348237085097e-10
16.390584132519617,2.156140068483404e-09,3.6281526189506997e-09,5.227151443794019e-09,9.049941368268992e-09,6.472442304480377e-10
16.40054801345124,2.1500768704077665e-09,3.620238442514251e-09,5.228312739507776e-09,9.041556276295492e-09,6.479442965043853e-10
16.41051189438286,2.148815926342113e-09,3.6217259834057465e-09,5.224439892799159e-09,9.046295951544185e-09,6.477226636412672e-10
16.420475775314486,2.144392249378704e-09,3.611556210998457e-09,5.213291918407549e-09,9.030258969202286e-09,6.45046055994917e-10
16.430439656246108,2.1479846503746046e-09,3.607546477957307e-09,5.221974782487897e-09,9.024902901838694e-09,6.44834152849191e-10
16.44040353717773,2.1527941149700273e-09,3.6138247393858567e-09,5.20400814954667e-09,9.013266738436353e-09,6.431162372173145e-10
16.450367418109355,2.1468133886510797e-09,3.608385911325501e-09,5.213397511157481e-09,9.013049028325753e-09,6.445637118274225e-10
16.460331299040977,2.147676563831153e-09,3.5836235062168446e-09,5.212046708402022e-09,9.01184113963458e-09,6.439886389851343e-10
16.4702951799726,2.1442616120124698e-09,3.6002411263682265e-09,5.2001861443706364e-09,9.003037051421446e-09,6.433380628262809e-10
16.48025906090422,2.147688982161074e-09,3.593773958484857e-09,5.1980505053624945e-09,8.997840559360204e-09,6.417186238557086e-10
16.490222941835846,2.137476432327105e-09,3.5945694376312545e-09,5.200592739850967e-09,8.989951655912748e-09,6.427243960465996e-10
16.500186822767468,2.13412139575409e-09,3.6195528925854178e-09,5.183631872308561e-09,9.00856845610842e-09,6.412010397866336e-10
16.51015070369909,2.142176435004995e-09,3.5965667561192513e-09,5.18878549860978e-09,8.964322701817917e-09,6.404503174528658e-10
16.520114584630715,2.126684792179748e-09,3.5946821126122326e-09,5.177208230194424e-09,8.967085377398866e-09,6.392085425417453e-10
16.530078465562337,2.132276074955395e-09,3.5882299551535756e-09,5.178630016360213e-09,8.97414738653417e-09,6.415674908871493e-10
16.54004234649396,2.119509970628598e-09,3.5690866596296834e-09,5.172856876470475e-09,8.95741602696413e-09,6.395994597908477e-10
16.55000622742558,2.1347568470787807e-09,3.587056008405737e-09,5.170080668063892e-09,8.952195922601269e-09,6.412369166834567e-10
16.559970108357206,2.1279426840217115e-09,3.5667053372707547e-09,5.159076524445647e-09,8.935193924135781e-09,6.390641539913738e-10
16.569933989288828,2.128897720763827e-09,3.575564913867931e-09,5.1655920870996415e-09,8.945920678072075e-09,6.378792831321936e-10
16.57989787022045,2.1302344460432706e-09,3.5718623627153356e-09,5.1611619501227836e-09,8.924548028726676e-09,6.37758829446781e-10
16.589861751152075,2.125928461963336e-09,3.573142357747511e-09,5.151881396914543e-09,8.918683226762173e-09,6.368650261033079e-10
16.599825632083697,2.114088891023686e-09,3.565334923979329e-09,5.152980690051255e-09,8.906816818187139e-09,6.378962306632973e-10
16.60978951301532,2.1176140491782702e-09,3.5721647298749704e-09,5.151316028422491e-09,8.912201607786377e-09,6.379193308966043e-10
16.619753393946944,2.110163185620683e-09,3.5535260923138554e-09,5.1400125728927064e-09,8.903457394967636e-09,6.353802246692082e-10
16.629717274878566,2.1107444016224604e-09,3.558254296782468e-09,5.1483771715830326e-09,8.901628668183381e-09,6.356384305142294e-10
16.639681155810187,2.1151343768557256e-09,3.565266054032687e-09,5.128618586797038e-09,8.883280820176531e-09,6.326025212744853e-10
16.64964503674181,2.110148368489368e-09,3.5566137419019317e-09,5.136330845503225e-09,8.88070942666974e-09,6.337194616196236e-10
16.659608917673435,2.1095721276118088e-09,3.542857883900204e-09,5.130345485279246e-09,8.900599516271767e-09,6.345237779798397e-10
16.669572798605056,2.1060296927048013e-09,3.5514316009904314e-09,5.1268861784750105e-09,8.871663320342224e-09,6.340420890164011e-10
16.679536679536678,2.1147410432970486e-09,3.542017881230379e-09,5.1231257220455885e-09,8.874375358633238e-09,6.32137995602193e-10
16.689500560468304,2.1064476103579593e-09,3.551310502397307e-09,5.119839215143739e-09,8.85427904911562e-09,6.337051376383128e-10
16.699464441399925,2.1017870417123595e-09,3.559843044690426e-09,5.1115082076300845e-09,8.891670945392999e-09,6.325794078066648e-10
16.709428322331547,2.108235169892901e-09,3.5395911122830184e-09,5.117226863977303e-09,8.837133224590853e-09,6.310852823293567e-10
16.719392203263173,2.095121319810544e-09,3.543435046365133e-09,5.104966909033148e-09,8.842470559653966e-09,6.293835736999403e-10
16.729356084194794,2.0991110508838856e-09,3.5388118140638586e-09,5.108113574923964e-09,8.851781993112527e-09,6.323542124595162e-10
16.739319965126416,2.0868395086311868e-09,3.514969085243081e-09,5.09184626944733e-09,8.831887356357999e-09,6.303524491098651e-10
16.749283846058038,2.099257334485682e-09,3.53710347182565e-09,5.099445115784009e-09,8.82591759470314e-09,6.322990734538318e-10
16.759247726989663,2.0903049573505834e-09,3.5168543257309444e-09,5.088467588250297e-09,8.803894201151723e-09,6.298389883714272e-10
16.769211607921285,2.0990290486035624e-09,3.524272579099877e-09,5.0833409982919004e-09,8.81479608109214e-09,6.283204179612971e-10
16.779175488852907,2.0972469871549367e-09,3.5229576342151515e-09,5.087366899800009e-09,8.797104075821034e-09,6.28431864454713e-10
16.789139369784532,2.101103695419526e-09,3.518812894816656e-09,5.0784416631079815e-09,8.795050271043174e-09,6.274068423145966e-10
16.799103250716154,2.086812985754823e-09,3.510502805239427e-09,5.077224459570188e-09,8.78050871514226e-09,6.284182710505429e-10
16.809067131647776,2.091529532537513e-09,3.5229057256687777e-09,5.07947438281411e-09,8.785868542785788e-09,6.290679072906683e-10
16.819031012579398,2.077261738848211e-09,3.5001667411208027e-09,5.06881516798828e-09,8.779965272285423e-09,6.255319680980322e-10
16.828994893511023,2.0813478197094725e-09,3.509119735363133e-09,5.075139625695015e-09,8.775870596545137e-09,6.272186015910428e-10
16.838958774442645,2.083719191452833e-09,3.514524144084891e-09,5.057480217206485e-09,8.756985222379787e-09,6.241768033596286e-10
16.848922655374267,2.0867587404585737e-09,3.5066018176662295e-09,5.0621105778172376e-09,8.751238891044976e-09,6.247498126702063e-10
16.858886536305892,2.0774269371614763e-09,3.5086061955004807e-09,5.053523678876175e-09,8.785515097074903e-09,6.250960777867779e-10
16.868850417237514,2.0761634207456755e-09,3.5022961891563572e-09,5.054660117600534e-09,8.749478707760598e-09,6.259506435918126e-10
16.878814298169136,2.0863545485270748e-09,3.4903664567176317e-09,5.052915366993084e-09,8.747118233349146e-09,6.239710252846974e-10
16.88877817910076,2.0786467196729253e-09,3.5016392612466045e-09,5.0450750410080295e-09,8.728632471659557e-09,6.255619303198283e-10
16.898742060032383,2.076576706578641e-09,3.4940796989688816e-09,5.04775292483523e-09,8.765943494053315e-09,6.251457031165376e-10
16.908705940964005,2.0801684603880615e-09,3.4854957719618094e-09,5.04385136661469e-09,8.714493964048699e-09,6.227756373514315e-10
16.918669821895627,2.0735049099148724e-09,3.49161131183688e-09,5.0343139267610445e-09,8.71604800560869e-09,6.201619706038691e-10
16.928633702827252,2.0730995212652473e-09,3.4921596542731133e-09,5.041502037567543e-09,8.723273679231759e-09,6.228313208196119e-10
16.938597583758874,2.0661166039238545e-09,3.473266286207213e-09,5.020485991369347e-09,8.707884642589757e-09,6.218482341214825e-10
16.948561464690496,2.0699561139113475e-09,3.486308560917505e-09,5.028440366694036e-09,8.706830210732432e-09,6.242869103395965e-10
16.95852534562212,2.0626513315935192e-09,3.469371849844339e-09,5.020090865218443e-09,8.685091693631347e-09,6.214228283346363e-10
16.968489226553743,2.0719171316072606e-09,3.472678385604416e-09,5.01349754882879e-09,8.68927965664139e-09,6.197921274788478e-10
16.978453107485365,2.0726009307543543e-09,3.4667034973176194e-09,5.014141914904559e-09,8.677923042571686e-09,6.203341173435456e-10
16.98841698841699,2.0749579982221277e-09,3.466984665765158e-09,5.012869927669319e-09,8.675768846571696e-09,6.200292747673604e-10
16.998380869348612,2.0607892235827104e-09,3.4599320463731793e-09,5.009280827508476e-09,8.66562298307441e-09,6.199014418681946e-10
17.008344750280234,2.066254912794435e-09,3.4753011670228755e-09,5.009825019479976e-09,8.666495420225025e-09,6.206108060596825e-10
17.018308631211855,2.0544356107793918e-09,3.4522980734591614e-09,5.004415101969636e-09,8.655660852385108e-09,6.179209482285993e-10
17.02827251214348,2.0610062732947425e-09,3.468136914764824e-09,5.005586998981953e-09,8.65483100608483e-09,6.192523702397959e-10
17.038236393075103,2.0602996758607558e-09,3.46359290521674e-09,4.993181075800637e-09,8.63942455555561e-09,6.157374638503855e-10
17.048200274006724,2.0624189274416313e-09,3.4584443668401e-09,4.993437111430356e-09,8.626530802535323e-09,6.166860379927899e-10
17.05816415493835,2.052107037603032e-09,3.4729067585228777e-09,4.979820369932608e-09,8.658719986914421e-09,6.162487506936146e-10
17.06812803586997,2.0522104251685554e-09,3.454458595289092e-09,4.985049158698616e-09,8.627908053103419e-09,6.162514011940021e-10
17.078091916801593,2.0624147937233047e-09,3.441517025266408e-09,4.984918983232488e-09,8.624384128589463e-09,6.158360727681947e-10
17.088055797733215,2.0554484946328224e-09,3.448906896942105e-09,4.972479572834711e-09,8.610035556163238e-09,6.174548261670198e-10
17.09801967866484,2.056126073927437e-09,3.4260739535500557e-09,4.9881250760862506e-09,8.631797678040311e-09,6.172564376259108e-10
17.107983559596462,2.052919873469991e-09,3.4354584648897113e-09,4.97842637550402e-09,8.600474431248362e-09,6.15702714860719e-10
17.117947440528084,2.0552150483111387e-09,3.443543442037544e-09,4.971682478973656e-09,8.59912120650689e-09,6.132808429474791e-10
17.12791132145971,2.0465805540759746e-09,3.443873019953422e-09,4.979698100118641e-09,8.60065970111763e-09,6.136638070432929e-10
17.13787520239133,2.0435067944560307e-09,3.433097782797089e-09,4.954097524948018e-09,8.587358854373938e-09,6.137335068179518e-10
17.147839083322953,2.0408771229493796e-09,3.438429989748084e-09,4.962211174854231e-09,8.592705367391448e-09,6.157929374584143e-10
17.15780296425458,2.0379841194206685e-09,3.4237267230424327e-09,4.953104255230884e-09,8.573944572641011e-09,6.134009103791441e-10
17.1677668451862,2.0471311402249582e-09,3.427231923158474e-09,4.94889545256742e-09,8.56841921775222e-09,6.12164005968247e-10
17.177730726117822,2.0505633415911696e-09,3.4134941088473303e-09,4.948628647306806e-09,8.565971055019031e-09,6.115757748818819e-10
17.187694607049444,2.0494980136005994e-09,3.424393409469727e-09,4.9502723556358905e-09,8.559404557999455e-09,6.118296834455635e-10
17.19765848798107,2.0352713353307883e-09,3.4148079262534974e-09,4.943173615866367e-09,8.554400607806279e-09,6.119084762964077e-10
17.20762236891269,2.038258036588885e-09,3.4281963520947488e-09,4.945514664688058e-09,8.552838841502175e-09,6.130992341991848e-10
17.217586249844313,2.0319364167176866e-09,3.4089661951745403e-09,4.938518298156395e-09,8.536384393506283e-09,6.104950396060483e-10
17.22755013077594,2.0400907063840496e-09,3.4221033189814726e-09,4.941525741417365e-09,8.54106629465678e-09,6.108059294300438e-10
17.23751401170756,2.036506505927002e-09,3.4177210406223882e-09,4.9333131857391175e-09,8.526251756590177e-09,6.086730368476436e-10
17.247477892639182,2.035441565063752e-09,3.413146055370209e-09,4.929977849981951e-09,8.511244432451135e-09,6.084671725548077e-10
17.257441773570804,2.029233281235763e-09,3.434936106128377e-09,4.913652223719047e-09,8.536838346535964e-09,6.073521921585965e-10
17.26740565450243,2.0270321597742176e-09,3.4094927574485654e-09,4.920422463978088e-09,8.518807358364155e-09,6.081761118710442e-10
17.27736953543405,2.040139892507428e-09,3.395079195043376e-09,4.9207867304187875e-09,8.509181538501026e-09,6.079133675870295e-10
17.287333416365673,2.0336479693860977e-09,3.3991879390089723e-09,4.9102488125305675e-09,8.507587501013427e-09,6.090075431965706e-10
17.2972972972973,2.0318540045591964e-09,3.373352763655477e-09,4.927091311644351e-09,8.505268614994161e-09,6.093472783714364e-10
17.30726117822892,2.0269146640729133e-09,3.3945322826253067e-09,4.916254985213995e-09,8.490602059989373e-09,6.073752830552811e-10
17.317225059160542,2.0327785434486953e-09,3.3997212674958885e-09,4.910076288666865e-09,8.487292243094034e-09,6.059572495289095e-10
17.327188940092167,2.0186465373057054e-09,3.3979860989060054e-09,4.919431168492185e-09,8.488236303728737e-09,6.059177947393889e-10
17.33715282102379,2.023755462986159e-09,3.4002156145449887e-09,4.891709315097499e-09,8.479041840643603e-09,6.064374772250944e-10
17.34711670195541,2.01944311347792e-09,3.3959747699534324e-09,4.8994326062893465e-09,8.48107651356005e-09,6.084001550137769e-10
17.357080582887033,2.0132968908511524e-09,3.3850751038067792e-09,4.892051567119295e-09,8.471175941161159e-09,6.065866175855674e-10
17.367044463818658,2.0195900501271518e-09,3.3886654657691274e-09,4.884219550387177e-09,8.46027328333656e-09,6.046891408249987e-10
17.37700834475028,2.022560163641598e-09,3.369378194351695e-09,4.886334479630541e-09,8.464325703812992e-09,6.047595478892418e-10
17.3869722256819,2.0194838493278985e-09,3.382134649828083e-09,4.889813466441977e-09,8.450534914400572e-09,6.048665666197066e-10
17.396936106613527,2.0115588250799525e-09,3.371746503914929e-09,4.881589031003825e-09,8.449629023512844e-09,6.049239127515592e-10
17.40689998754515,2.0059121910524887e-09,3.3816559072428973e-09,4.885287361451486e-09,8.44756538487466e-09,6.059612759681105e-10
17.41686386847677,2.010898090873393e-09,3.3689249243467878e-09,4.877125903999938e-09,8.428245344349384e-09,6.034538195204375e-10
17.426827749408396,2.0142605787147703e-09,3.381271141594274e-09,4.875363362787191e-09,8.433459514662052e-09,6.031955310007497e-10
17.436791630340018,2.010768597824307e-09,3.3760748907796715e-09,4.875139505275022e-09,8.423743343365255e-09,6.016682030750818e-10
17.44675551127164,2.005549254334973e-09,3.3729282362087437e-09,4.873669968029192e-09,8.403910828809311e-09,6.006914119572199e-10
17.45671939220326,2.0028009611317707e-09,3.392414907223503e-09,4.8589575796678166e-09,8.42244169342808e-09,5.997117710618178e-10
17.466683273134887,1.99950694103859e-09,3.3682493400138766e-09,4.857770097875907e-09,8.415154203995197e-09,6.013107458693268e-10
17.47664715406651,2.0131382623098523e-09,3.3576390014221304e-09,4.858349815659894e-09,8.40806117580299e-09,5.999969948385059e-10
17.48661103499813,2.0071314545492046e-09,3.358096471055714e-09,4.8519164192039765e-09,8.405831023090576e-09,6.011029044100481e-10
17.496574915929756,2.0028034973242048e-09,3.3339717468690035e-09,4.866997831857282e-09,8.395240306539073e-09,6.013970037331293e-10
17.506538796861378,1.9976773204012853e-09,3.3603950947965635e-09,4.861881424301059e-09,8.387376801410227e-09,6.008813724691364e-10
17.516502677793,2.0078151025591714e-09,3.35980816359549e-09,4.8467388986997e-09,8.385824411136842e-09,5.984394973388718e-10
17.52646655872462,1.987124405122201e-09,3.356457755540314e-09,4.857251352671815e-09,8.383021793341623e-09,5.982700872271597e-10
17.536430439656247,1.991259607165258e-09,3.364617867692934e-09,4.837035482547095e-09,8.380059145999092e-09,5.983661285918921e-10
17.54639432058787,1.995932561412811e-09,3.356165445170527e-09,4.833586573582432e-09,8.37829798872319e-09,6.011147949905935e-10
17.55635820151949,1.9852865515722574e-09,3.3485182000442606e-09,4.832230953636286e-09,8.368778150610641e-09,5.990435609920956e-10
17.566322082451116,1.995172457942825e-09,3.3524832108335317e-09,4.82813979780364e-09,8.35948746111014e-09,5.979779317690821e-10
17.576285963382738,1.9978916592182953e-09,3.3279826934236486e-09,4.827297621764928e-09,8.36538625550661e-09,5.976879651395828e-10
17.58624984431436,1.989880782083142e-09,3.344061033851868e-09,4.830599227765008e-09,8.351809690276806e-09,5.977346706136482e-10
17.596213725245985,1.982231505034306e-09,3.3357276098809314e-09,4.822250244792932e-09,8.348613451896642e-09,5.98213555815069e-10
17.606177606177607,1.9756345978588988e-09,3.3341008038705974e-09,4.8257745343869095e-09,8.345350054074992e-09,5.991651554300101e-10
17.61614148710923,1.9867892840091964e-09,3.3271769143379165e-09,4.822197909697358e-09,8.333085859764876e-09,5.971286759379492e-10
17.62610536804085,1.988272045690982e-09,3.3412366821597587e-09,4.816838608682292e-09,8.3342630228541e-09,5.959372684012207e-10
17.636069248972476,1.9804482963493203e-09,3.3365504089167648e-09,4.818033856085392e-09,8.325183665042327e-09,5.938051556775292e-10
17.646033129904097,1.9803275307893924e-09,3.334303027650667e-09,4.814024847759469e-09,8.305889277895219e-09,5.93692618292878e-10
17.65599701083572,1.978052371435232e-09,3.3500848093945818e-09,4.807189838844902e-09,8.324214587511462e-09,5.929621531400993e-10
17.665960891767345,1.9776420049847505e-09,3.3338167109731916e-09,4.805139044342716e-09,8.31744342390738e-09,5.944490643121033e-10
17.675924772698966,1.9859935817882014e-09,3.320309627601148e-09,4.801162307472131e-09,8.316576699345823e-09,5.926956652009141e-10
17.685888653630588,1.978015988224397e-09,3.3193145540076073e-09,4.799916450908682e-09,8.31108385133756e-09,5.93829144437167e-10
17.695852534562214,1.9739063288455944e-09,3.297993163501099e-09,4.809972282932475e-09,8.295451078842843e-09,5.940284414052682e-10
17.705816415493835,1.970554612519687e-09,3.325481538503525e-09,4.802334465338836e-09,8.293385221074956e-09,5.93534773946412e-10
17.715780296425457,1.981132111927202e-09,3.3224544965301535e-09,4.789099774628507e-09,8.289547747589714e-09,5.91193185580812e-10
17.72574417735708,1.9631112094061138e-09,3.3138903980112574e-09,4.796985642106256e-09,8.284992771734283e-09,5.923967754648217e-10
17.735708058288704,1.96463145501219e-09,3.327149468597077e-09,4.7847444006060115e-09,8.283755528473712e-09,5.917019203180344e-10
17.745671939220326,1.9735522171635952e-09,3.3185581642102933e-09,4.777760525657764e-09,8.28083812830831e-09,5.942811319146884e-10
17.755635820151948,1.96225643314366e-09,3.312182418981362e-09,4.7808076976499e-09,8.267825937561424e-09,5.931541458650708e-10
17.765599701083573,1.97827333411373e-09,3.3174469444624917e-09,4.773703967943732e-09,8.266665761498577e-09,5.916822101430153e-10
17.775563582015195,1.9714086964402463e-09,3.2911857761722593e-09,4.773790516380605e-09,8.265243861341385e-09,5.918177244461748e-10
17.785527462946817,1.9646843302534266e-09,3.3034383389166175e-09,4.775247756962504e-09,8.262231535392473e-09,5.915196349218371e-10
17.79549134387844,1.958312734104598e-09,3.299689408513865e-09,4.769641705682103e-09,8.250204797568681e-09,5.915694731592842e-10
17.805455224810064,1.95443987010676e-09,3.291397437062995e-09,4.769814348179701e-09,8.247489670935669e-09,5.923265810952116e-10
17.815419105741686,1.9615462391491355e-09,3.280221135834333e-09,4.766509767173632e-09,8.247980342021861e-09,5.903062723978007e-10
17.825382986673308,1.965033584110015e-09,3.302272216857573e-09,4.758842872748162e-09,8.240533777028696e-09,5.903846104639088e-10
17.835346867604933,1.9555537995428432e-09,3.297576305957687e-09,4.7603884612004365e-09,8.23234130115092e-09,5.8751718710731e-10
17.845310748536555,1.9595971809326333e-09,3.3000688604148204e-09,4.756001422185396e-09,8.21429691868207e-09,5.873721526510192e-10
17.855274629468177,1.9558829621644575e-09,3.3101700577557356e-09,4.752229231682546e-09,8.23515246909812e-09,5.869238672347558e-10
17.865238510399802,1.9568681371841817e-09,3.2969018105045376e-09,4.751693958043698e-09,8.222700398280772e-09,5.881349374265619e-10
17.875202391331424,1.965660438581158e-09,3.280799721099572e-09,4.748998697000203e-09,8.228265431957601e-09,5.857724333554227e-10
17.885166272263046,1.9558495621836627e-09,3.280836531514615e-09,4.745968735362411e-09,8.21326505835636e-09,5.867038144511463e-10
17.895130153194668,1.9528667259124417e-09,3.258614961977167e-09,4.756705413013703e-09,8.202171142027524e-09,5.868473871137222e-10
17.905094034126293,1.948884335264461e-09,3.2834146965020345e-09,4.7457360835337814e-09,8.201819269310031e-09,5.874696404956699e-10
17.915057915057915,1.959780965289108e-09,3.2841465327979547e-09,4.733521100063702e-09,8.19537531548168e-09,5.84607095019749e-10
17.925021795989537,1.9435621077722156e-09,3.271690329845034e-09,4.741529606377488e-09,8.18856729020881e-09,5.864566306366487e-10
17.934985676921162,1.9439843978690176e-09,3.2915946359607503e-09,4.730061777590575e-09,8.18911760965125e-09,5.853240945163094e-10
17.944949557852784,1.955720271912254e-09,3.2825166747074723e-09,4.726081185199835e-09,8.186524187767504e-09,5.876260749494158e-10
17.954913438784406,1.9448834126325587e-09,3.2760681586379494e-09,4.731256705576053e-09,8.17299774108266e-09,5.869877448215414e-10
17.96487731971603,1.961090469413283e-09,3.27783920483759e-09,4.723979750643822e-09,8.1723151324642e-09,5.854098066575516e-10
17.974841200647653,1.9509533856220537e-09,3.2571650710249487e-09,4.72306976509216e-09,8.164073072174526e-09,5.85826213494693e-10
17.984805081579275,1.946616715973562e-09,3.264983643359057e-09,4.7249680851777695e-09,8.173619966676677e-09,5.853177694592716e-10
17.994768962510896,1.944585043252143e-09,3.262559502982571e-09,4.7147528272427014e-09,8.157835215820739e-09,5.854234400511192e-10
18.004732843442522,1.939532737139201e-09,3.2524770632498607e-09,4.713119899505749e-09,8.154199144412694e-09,5.865089478841609e-10
18.014696724374144,1.9392806526251947e-09,3.238869086634001e-09,4.716274494236166e-09,8.160637323752011e-09,5.838093455769012e-10
18.024660605305765,1.942493464024164e-09,3.263029679475262e-09,4.702741863697683e-09,8.15035968317609e-09,5.845701047569163e-10
18.03462448623739,1.9370707192889424e-09,3.2576733283903857e-09,4.7048954514275e-09,8.143215199623927e-09,5.820237827282494e-10
18.044588367169013,1.9416737753219105e-09,3.2643802888960407e-09,4.701534429960232e-09,8.127305859632053e-09,5.816304338498328e-10
18.054552248100634,1.9402279962911862e-09,3.27046077793271e-09,4.695261264174234e-09,8.14695341137901e-09,5.818637889922037e-10
18.064516129032256,1.9410483198125956e-09,3.256049930367864e-09,4.703598567141936e-09,8.13665819120577e-09,5.821357265346505e-10
18.07448000996388,1.9506699065419413e-09,3.241370077314564e-09,4.697878209305707e-09,8.134368571650683e-09,5.8057951344164e-10
18.084443890895503,1.9361834964262147e-09,3.2421743284631413e-09,4.696242148759236e-09,8.125918687305954e-09,5.807033995477667e-10
18.094407771827125,1.939934917356318e-09,3.221136665999077e-09,4.7058280040512674e-09,8.107364416836963e-09,5.807760433767986e-10
18.10437165275875,1.9280124419994738e-09,3.2477808921441673e-09,4.6938585164727e-09,8.114125101719819e-09,5.813079551353594e-10
18.114335533690372,1.9408895576574266e-09,3.2450842457850733e-09,4.682391119059812e-09,8.107407335534564e-09,5.791843654461781e-10
18.124299414621994,1.9268974343589204e-09,3.2342255815868034e-09,4.689483868042152e-09,8.095991104681208e-09,5.804709653490221e-10
18.13426329555362,1.926440647457135e-09,3.256363124407864e-09,4.677171987415378e-09,8.09870373894467e-09,5.795725921663672e-10
18.14422717648524,1.9403705726940924e-09,3.245286636166147e-09,4.676566287430328e-09,8.100057889816166e-09,5.814172463004087e-10
18.154191057416863,1.9319791177383385e-09,3.2429967037163954e-09,4.681417383305517e-09,8.089407319876708e-09,5.8157849959241e-10
18.164154938348485,1.9411184304451194e-09,3.2427405182436335e-09,4.6767075883996825e-09,8.086098898563256e-09,5.796888664342291e-10
18.17411881928011,1.933267626437474e-09,3.2240743673309775e-09,4.674046024781676e-09,8.072634473104977e-09,5.796527265894569e-10
18.184082700211732,1.926036056221032e-09,3.232130001003719e-09,4.67622484880792e-09,8.089967653011034e-09,5.793810371423493e-10
18.194046581143354,1.927046364447601e-09,3.2269743336385112e-09,4.663798549042713e-09,8.073941870029931e-09,5.789377504136873e-10
18.20401046207498,1.925062608978155e-09,3.2205473865864036e-09,4.661334285680136e-09,8.069390375361022e-09,5.808385541104597e-10
18.2139743430066,1.9206059711364387e-09,3.2082023737895457e-09,4.667576939265304e-09,8.074889125232014e-09,5.782909307145443e-10
18.223938223938223,1.9244331704216193e-09,3.2254658851013923e-09,4.655618087501971e-09,8.066992292276824e-09,5.781260486809853e-10
18.233902104869845,1.920855220436223e-09,3.2199222158626834e-09,4.654397394076686e-09,8.061699572374948e-09,5.772027954557215e-10
18.24386598580147,1.9231711229996598e-09,3.2295054292560243e-09,4.650971593048393e-09,8.046628825355486e-09,5.768417620598852e-10
18.253829866733092,1.9247336477813694e-09,3.2323718409831596e-09,4.645520023201999e-09,8.058482466948869e-09,5.762885937265683e-10
18.263793747664714,1.919925725012864e-09,3.2214476978942033e-09,4.657882939323356e-09,8.052436551314712e-09,5.760847202866945e-10
18.27375762859634,1.9300519691503472e-09,3.210477575568765e-09,4.649856810519127e-09,8.048463396593701e-09,5.743554197313297e-10
18.28372150952796,1.918747428583828e-09,3.208540183249129e-09,4.649944490068137e-09,8.045694107623439e-09,5.745799947259941e-10
18.293685390459583,1.9218364326645598e-09,3.187163209056385e-09,4.656013020292807e-09,8.01698356865619e-09,5.749025859283473e-10
18.30364927139121,1.9102250970081084e-09,3.2151261974463965e-09,4.644721361109411e-09,8.031973111237267e-09,5.752436052120676e-10
18.31361315232283,1.9183383962249674e-09,3.210607148976537e-09,4.6356782846643685e-09,8.025959756658906e-09,5.744675320001187e-10
18.323577033254452,1.9092420754078883e-09,3.2026443893615215e-09,4.640132220193324e-09,8.014628094819498e-09,5.742039056905263e-10
18.333540914186074,1.9079916414425666e-09,3.225109144057321e-09,4.63012524941875e-09,8.0190083093082e-09,5.740890607709249e-10
18.3435047951177,1.9177290748007118e-09,3.2092352641371607e-09,4.6299270592578615e-09,8.02309860698583e-09,5.760510044422357e-10
18.35346867604932,1.9180266156488204e-09,3.2158408397235463e-09,4.634506675039334e-09,8.012575577797133e-09,5.753933917710711e-10
18.363432556980943,1.9151275539739786e-09,3.209730357947186e-09,4.631411704514545e-09,8.006906971112537e-09,5.73834394507112e-10
18.373396437912568,1.9136656897824425e-09,3.1997630606073955e-09,4.623728760525119e-09,7.99511427618259e-09,5.736136883753708e-10
18.38336031884419,1.9038155637474237e-09,3.200147499973619e-09,4.631314476525382e-09,8.009020733705033e-09,5.73448478191085e-10
18.39332419977581,1.907333467866648e-09,3.196491715130196e-09,4.614415036595247e-09,7.997365561042271e-09,5.73743161160362e-10
18.403288080707437,1.9061886166710754e-09,3.1936240600976556e-09,4.6163490463671876e-09,7.993289782082694e-09,5.746188222508681e-10
18.41325196163906,1.899114984467952e-09,3.184072896635316e-09,4.619902390556199e-09,7.992937951361357e-09,5.731954122656861e-10
18.42321584257068,1.9034610718424327e-09,3.193689043485045e-09,4.612413457458418e-09,7.98816915211724e-09,5.715829222325027e-10
18.433179723502302,1.9010285560658213e-09,3.1873132783911783e-09,4.608730625290307e-09,7.986596123297836e-09,5.719759630636953e-10
18.443143604433928,1.904673983108186e-09,3.200107924147012e-09,4.60496208659976e-09,7.974757779746164e-09,5.718240629388899e-10
18.45310748536555,1.9049608658094964e-09,3.2009636361063924e-09,4.60001104435738e-09,7.980082543357333e-09,5.708912989300474e-10
18.46307136629717,1.8990122418475766e-09,3.186702894394244e-09,4.6117248183844135e-09,7.973713185113454e-09,5.698967441561746e-10
18.473035247228797,1.9087580500749836e-09,3.1827417228569382e-09,4.605856354823433e-09,7.968257295591461e-09,5.692352286902325e-10
18.48299912816042,1.897484972679863e-09,3.177666109591995e-09,4.607713933527842e-09,7.970054530136865e-09,5.686513028216319e-10
18.49296300909204,1.900327119378508e-09,3.166254030930822e-09,4.611342911829572e-09,7.9425294003507e-09,5.685774288362516e-10
18.502926890023662,1.8903813373387168e-09,3.190905903494494e-09,4.599336824123815e-09,7.955417653397574e-09,5.693961828070457e-10
18.512890770955288,1.8928770400318326e-09,3.1804566148122696e-09,4.5906658854415465e-09,7.955171041756832e-09,5.684707779188373e-10
18.52285465188691,1.8913225973118558e-09,3.1791023523742816e-09,4.597679154991732e-09,7.945523754660632e-09,5.684351440518879e-10
18.53281853281853,1.8873813741749438e-09,3.1914636607360185e-09,4.585433924541676e-09,7.942694294175013e-09,5.684062584375077e-10
18.542782413750157,1.8971082357027184e-09,3.1779308752016214e-09,4.588609650878271e-09,7.948975830781789e-09,5.695216331289784e-10
18.55274629468178,1.8924493393760866e-09,3.185182874889148e-09,4.588164955300632e-09,7.942365163691135e-09,5.697349052511295e-10
18.5627101756134,1.891312418819927e-09,3.1790688187109192e-09,4.5869266716223e-09,7.936318002212675e-09,5.67911073708306e-10
18.572674056545026,1.894324752957664e-09,3.178399857479319e-09,4.580761877549623e-09,7.932157326936654e-09,5.670867724552592e-10
18.582637937476647,1.884313321523085e-09,3.1738460882045986e-09,4.586637632270217e-09,7.935395590158091e-09,5.679569383701917e-10
18.59260181840827,1.88405107193274e-09,3.1700052985851117e-09,4.572186589574419e-09,7.925978406282504e-09,5.68275292499562e-10
18.60256569933989,1.8826172150594995e-09,3.1657434985120677e-09,4.573383819928452e-09,7.919115585652344e-09,5.692248085738157e-10
18.612529580271516,1.8785493177728002e-09,3.1623833375505027e-09,4.574837346724513e-09,7.92195160662836e-09,5.684358664927398e-10
18.62249346120314,1.883360236559763e-09,3.164179536273206e-09,4.571039959797866e-09,7.917674560313885e-09,5.664151014484826e-10
18.63245734213476,1.885774188020478e-09,3.1615553552286055e-09,4.5667028119186395e-09,7.916099764187923e-09,5.661868870008408e-10
18.642421223066385,1.8840516788384986e-09,3.170816316512517e-09,4.564893204594678e-09,7.904459361272386e-09,5.66792192079014e-10
18.652385103998007,1.878200386783805e-09,3.168170736123107e-09,4.562028662554047e-09,7.906674089641192e-09,5.658980889619642e-10
18.66234898492963,1.87562087002232e-09,3.159789843525884e-09,4.567612467471469e-09,7.901377213027152e-09,5.646904428729656e-10
18.672312865861254,1.8838484792143597e-09,3.1606033586265287e-09,4.565276651060442e-09,7.89848999189071e-09,5.634152871686111e-10
18.682276746792876,1.877870599978632e-09,3.153632097304196e-09,4.563820641046086e-09,7.899867675768825e-09,5.63233708016291e-10
18.692240627724498,1.876152932226283e-09,3.1456720029418465e-09,4.567149287892401e-09,7.881172984492132e-09,5.63559002479679e-10
18.70220450865612,1.8744265937794987e-09,3.163943811752143e-09,4.5598068365305015e-09,7.884707728957842e-09,5.64417420996436e-10
18.712168389587745,1.870253186511277e-09,3.1536137771502314e-09,4.549645311926794e-09,7.888050131356689e-09,5.633788423388996e-10
18.722132270519367,1.87242223844918e-09,3.155179642793135e-09,4.556470778261662e-09,7.878075789975627e-09,5.627971774137393e-10
18.73209615145099,1.868299166924912e-09,3.1564990932548878e-09,4.550297929790655e-09,7.871755584188701e-09,5.63349628660398e-10
18.742060032382614,1.878606319715535e-09,3.1497348512694244e-09,4.546900479839254e-09,7.87712828829538e-09,5.645480741972705e-10
18.752023913314236,1.875776565256028e-09,3.156757293701224e-09,4.547017410710151e-09,7.87200229497179e-09,5.645656551444276e-10
18.761987794245858,1.871987552388352e-09,3.1507828563930976e-09,4.543245196055527e-09,7.868592444728774e-09,5.631563200010814e-10
18.77195167517748,1.870263686533496e-09,3.154950532393779e-09,4.539478621275759e-09,7.87168076787667e-09,5.615677561387591e-10
18.781915556109105,1.8671975867510783e-09,3.1482549226449333e-09,4.544527266162493e-09,7.865074082296307e-09,5.624049079152411e-10
18.791879437040727,1.8632093291458404e-09,3.1476712417597315e-09,4.533677590721692e-09,7.85742178832086e-09,5.636398161234152e-10
18.80184331797235,1.8654548371179655e-09,3.1414622076406763e-09,4.535117275813126e-09,7.85225761363221e-09,5.638568019556754e-10
18.811807198903974,1.8631694496824993e-09,3.1387413997725794e-09,4.536614561732832e-09,7.851883813919763e-09,5.630603558070616e-10
18.821771079835596,1.864233516360375e-09,3.138753613707324e-09,4.533392952540888e-09,7.850359085338271e-09,5.611198614868654e-10
18.831734960767218,1.8684286664899037e-09,3.1339206573454504e-09,4.526937277654408e-09,7.846742379011934e-09,5.612433726634475e-10
18.841698841698843,1.868959294785502e-09,3.1436489631006505e-09,4.527588975657881e-09,7.838432122984554e-09,5.616762827940164e-10
18.851662722630465,1.865776536946348e-09,3.142816136892808e-09,4.525284331548019e-09,7.840287956692628e-09,5.609545671234159e-10
18.861626603562087,1.860232533350961e-09,3.1324933094381594e-09,4.5278081552688255e-09,7.832626673951133e-09,5.598947641057052e-10
18.87159048449371,1.8668685961568586e-09,3.1377624525154307e-09,4.525665825159205e-09,7.833781425602531e-09,5.58752466251009e-10
18.881554365425334,1.8608427123448435e-09,3.129181506593021e-09,4.527474494354182e-09,7.831791184597027e-09,5.5857587173253e-10
18.891518246356956,1.8605537946852055e-09,3.1216698682907914e-09,4.530522884213151e-09,7.824280958268731e-09,5.592411163069198e-10
18.901482127288578,1.859493454726889e-09,3.13471570982443e-09,4.522015593349149e-09,7.818435705791011e-09,5.592608498550974e-10
18.911446008220203,1.854864728032745e-09,3.1280505678977718e-09,4.515079975017029e-09,7.821747813614704e-09,5.585697194880381e-10
18.921409889151825,1.8580792583911021e-09,3.131092591961164e-09,4.518211814628478e-09,7.812939510502098e-09,5.577253328565514e-10
18.931373770083447,1.8557002008602486e-09,3.121120955891463e-09,4.512285683392442e-09,7.806002645359977e-09,5.585802739269837e-10
18.941337651015072,1.8617654166817639e-09,3.12521149531967e-09,4.510091710752689e-09,7.809969221024435e-09,5.593134043638598e-10
18.951301531946694,1.8624782016445825e-09,3.1291493348090786e-09,4.508599126259245e-09,7.803076088586956e-09,5.594320515193009e-10
18.961265412878316,1.8608421664615611e-09,3.1220272736188034e-09,4.5051909788360176e-09,7.805080636325328e-09,5.590443194645516e-10
18.971229293809937,1.8594253897620135e-09,3.1232768010109113e-09,4.5070314108808516e-09,7.810300387925866e-09,5.574277351698274e-10
18.981193174741563,1.8530719164781536e-09,3.120631493239006e-09,4.5076658325058074e-09,7.796605075718558e-09,5.575610001724248e-10
18.991157055673185,1.8474559768684617e-09,3.124771214067231e-09,4.500452679564305e-09,7.79270301424363e-09,5.590711775978283e-10
19.001120936604806,1.8499039342367289e-09,3.1147209291539985e-09,4.500648888838548e-09,7.786915545888781e-09,5.593338910181588e-10
19.01108481753643,1.8512056408511766e-09,3.1105801357854602e-09,4.499275088507598e-09,7.786775253569864e-09,5.58602982818059e-10
19.021048698468054,1.8578937984007522e-09,3.112500090755167e-09,4.496798727981244e-09,7.78587454659991e-09,5.570890525566127e-10
19.031012579399675,1.8539201956632544e-09,3.1074380209593273e-09,4.494074831196626e-09,7.7821310128943e-09,5.565175975402414e-10
19.040976460331297,1.8532837996774897e-09,3.1162215244744784e-09,4.49147089199519e-09,7.773668272561925e-09,5.568394005016587e-10
19.050940341262923,1.8519453421514665e-09,3.1144026903987243e-09,4.49016669677044e-09,7.773131123247099e-09,5.565411744486014e-10
19.060904222194544,1.8488576837851377e-09,3.107025922407575e-09,4.489948796739086e-09,7.767848856591987e-09,5.555017238176584e-10
19.070868103126166,1.8573312516928167e-09,3.1126453433429743e-09,4.48780121444638e-09,7.767931151272185e-09,5.548185402652372e-10
19.08083198405779,1.8511258626729584e-09,3.102202474789738e-09,4.489261508815521e-09,7.768445253585728e-09,5.541906715368251e-10
19.090795864989413,1.8502324969722147e-09,3.095119564756849e-09,4.496188994095759e-09,7.764891489226125e-09,5.548388750744353e-10
19.100759745921035,1.8476947694899466e-09,3.1053248939634945e-09,4.484779846356192e-09,7.754727297150812e-09,5.553103800951442e-10
19.11072362685266,1.8434959765827547e-09,3.1024747090976684e-09,4.4784665711856095e-09,7.758874469019242e-09,5.543096232159008e-10
19.120687507784282,1.846520623712091e-09,3.103409187346544e-09,4.481705475126888e-09,7.750928416964721e-09,5.529097804157251e-10
19.130651388715904,1.8470565864144309e-09,3.0935643234197467e-09,4.478332970523718e-09,7.745494930649644e-09,5.540662723226675e-10
19.140615269647526,1.8522403265582233e-09,3.100379486827122e-09,4.474579494839332e-09,7.748596435889397e-09,5.555123417770469e-10
19.15057915057915,1.8498909913147128e-09,3.1006799452147913e-09,4.473039869310476e-09,7.740849306408267e-09,5.554041649825802e-10
19.160543031510773,1.8525983904514699e-09,3.0976806789281354e-09,4.4730390654920835e-09,7.742810819675427e-09,5.549550388523284e-10
19.170506912442395,1.8462627469514718e-09,3.093340232672281e-09,4.472542862168663e-09,7.746459431198882e-09,5.537618340271801e-10
19.18047079337402,1.8458814371068846e-09,3.0961723473928065e-09,4.473155385770088e-09,7.735791681059945e-09,5.535152745127633e-10
19.190434674305642,1.8384208637481403e-09,3.100633866943573e-09,4.463947868140097e-09,7.730312921811835e-09,5.547896932287291e-10
19.200398555237264,1.8357574865097355e-09,3.0926390675701338e-09,4.463796463876417e-09,7.725585590745576e-09,5.549252828749983e-10
19.210362436168886,1.841389720313843e-09,3.089498222694422e-09,4.4678679431962475e-09,7.725589372222007e-09,5.540936686965964e-10
19.22032631710051,1.8436995274207341e-09,3.086352740977623e-09,4.46341660196044e-09,7.726220020140433e-09,5.532545571810842e-10
19.230290198032133,1.8538591952331304e-09,3.0831374074367286e-09,4.458656685487911e-09,7.720063892135841e-09,5.523736927768412e-10
19.240254078963755,1.8433960181023415e-09,3.0971473949947626e-09,4.455146491766336e-09,7.713845301785248e-09,5.533505518092404e-10
19.25021795989538,1.843088511900418e-09,3.0885929233367764e-09,4.45805668983343e-09,7.711469527048628e-09,5.519700111277648e-10
19.260181840827002,1.835923874266345e-09,3.0827258015998497e-09,4.457929132825803e-09,7.705227081582569e-09,5.51090164186702e-10
19.270145721758624,1.843620381698861e-09,3.090074418435698e-09,4.454528995683054e-09,7.70966840454397e-09,5.507407914711633e-10
19.28010960269025,1.843575992358689e-09,3.0801692336514054e-09,4.4558250363741515e-09,7.709894651442538e-09,5.504843708489529e-10
19.29007348362187,1.8426488862637677e-09,3.0730228256705323e-09,4.46134328178031e-09,7.706954228273302e-09,5.514287854403016e-10
19.300037364553493,1.8371156447525563e-09,3.079621603520366e-09,4.45467925877117e-09,7.696322291804667e-09,5.508557902199244e-10
19.310001245485115,1.8304650277879393e-09,3.0785770621638735e-09,4.448585654653839e-09,7.697360450156197e-09,5.50240554915457e-10
19.31996512641674,1.835455819219741e-09,3.0831694678869995e-09,4.447383494145813e-09,7.696825639702527e-09,5.502552297188886e-10
19.329929007348362,1.834263069323433e-09,3.0741738889605186e-09,4.4487068940055824e-09,7.692222099407264e-09,5.50100817251981e-10
19.339892888279984,1.8428710088589383e-09,3.0815233467998634e-09,4.442917342498152e-09,7.69284197496688e-09,5.514135487698083e-10
19.34985676921161,1.835116757843334e-09,3.077858673975279e-09,4.442035387031311e-09,7.683589813005042e-09,5.511525213205193e-10
19.35982065014323,1.8381652665015503e-09,3.074730930428112e-09,4.440954721444554e-09,7.684895652797136e-09,5.510071691848782e-10
19.369784531074853,1.8326002105764493e-09,3.0684466378596317e-09,4.439676256754653e-09,7.688883331209079e-09,5.504878973723582e-10
19.379748412006478,1.8292132136600841e-09,3.0767703030009132e-09,4.441169047542637e-09,7.682642178231775e-09,5.492275474044121e-10
19.3897122929381,1.8283656168872127e-09,3.0773573361790496e-09,4.43541141438208e-09,7.672519007103818e-09,5.504177850486593e-10
19.39967617386972,1.8255279005403125e-09,3.076875728854118e-09,4.4310215622586375e-09,7.669397935715153e-09,5.512711765908924e-10
19.409640054801343,1.8335742507519519e-09,3.0674901547806376e-09,4.436065776639844e-09,7.673107916750928e-09,5.500329063202965e-10
19.41960393573297,1.832500512666867e-09,3.0649693007020834e-09,4.4315939126538144e-09,7.673031773103887e-09,5.498873636690056e-10
19.42956781666459,1.8380505793143123e-09,3.0613056433671144e-09,4.429319509046672e-09,7.664602387035079e-09,5.486032838158784e-10
19.439531697596212,1.8251371121532495e-09,3.078534615339457e-09,4.4237732941226064e-09,7.661512375716237e-09,5.489934591791391e-10
19.449495578527838,1.826848641447231e-09,3.067493630523092e-09,4.4293170560300686e-09,7.658023049025015e-09,5.478639771694962e-10
19.45945945945946,1.825639387361151e-09,3.0612122953043107e-09,4.4257350837229725e-09,7.652061577875682e-09,5.47185148274287e-10
19.46942334039108,1.8324460336282676e-09,3.0673543265924615e-09,4.4203592943820734e-09,7.659325987551058e-09,5.464903682407003e-10
19.479387221322703,1.8226423070843964e-09,3.060343005346764e-09,4.424324162111017e-09,7.65794835484053e-09,5.467829792679045e-10
19.48935110225433,1.8255842619549406e-09,3.0575333779680602e-09,4.429228716800107e-09,7.65027493598236e-09,5.4805663994761e-10
19.49931498318595,1.8195771565165952e-09,3.0581478918788243e-09,4.427573342562596e-09,7.641030103225776e-09,5.477511512119075e-10
19.509278864117572,1.816864594415798e-09,3.0589828864915556e-09,4.4200221098442455e-09,7.647665408488573e-09,5.463173954991826e-10
19.519242745049198,1.8232615378204891e-09,3.0637434203894606e-09,4.418924015894262e-09,7.644832913947805e-09,5.46637132118998e-10
19.52920662598082,1.820890236593696e-09,3.0584868358024073e-09,4.419730656370836e-09,7.647435957905737e-09,5.466042625322166e-10
19.53917050691244,1.8287816641656037e-09,3.0618428212861546e-09,4.410724606482667e-09,7.642613836050905e-09,5.47917793692706e-10
19.549134387844067,1.8156732955071148e-09,3.0556504698880987e-09,4.415114369425272e-09,7.632908751255602e-09,5.473336847024129e-10
19.55909826877569,1.8285763698492547e-09,3.055153712094595e-09,4.413201210237837e-09,7.632325283669036e-09,5.470550019863276e-10
19.56906214970731,1.815041191451257e-09,3.0499527364371197e-09,4.408896635427888e-09,7.638064439733599e-09,5.47143387367746e-10
19.579026030638932,1.8208093178771995e-09,3.058762787040873e-09,4.4075103547936555e-09,7.637445886556954e-09,5.462641070106416e-10
19.588989911570557,1.818196416088398e-09,3.058670481480284e-09,4.408701121618441e-09,7.62253141065848e-09,5.466003733095413e-10
19.59895379250218,1.808961554302268e-09,3.057488648503125e-09,4.400529368564514e-09,7.621648014054487e-09,5.47717338629994e-10
19.6089176734338,1.8138141163259203e-09,3.050354214817958e-09,4.405827404721215e-09,7.623932326556036e-09,5.463358931740823e-10
19.618881554365426,1.8216255057323388e-09,3.050413981700212e-09,4.401607265974757e-09,7.624136226241127e-09,5.462826656676613e-10
19.62884543529705,1.8231297898187145e-09,3.0404201752814844e-09,4.401114557419745e-09,7.617225100845498e-09,5.446297089672594e-10
19.63880931622867,1.811163299821465e-09,3.062000112671653e-09,4.394810382570025e-09,7.610585659795578e-09,5.453695445803102e-10
19.648773197160295,1.8096353045754864e-09,3.046281619227749e-09,4.397813454297893e-09,7.611878090763426e-09,5.43537851113846e-10
19.658737078091917,1.8000465774193225e-09,3.049282654429701e-09,4.398563313599835e-09,7.6054352050723e-09,5.438121283670424e-10
19.66870095902354,1.8208737425728343e-09,3.0494668673472088e-09,4.394040143417635e-09,7.615731411647847e-09,5.429558113810235e-10
19.67866483995516,1.8081569439494143e-09,3.0434020998199107e-09,4.397003111074916e-09,7.60953127115391e-09,5.436202496108127e-10
19.688628720886786,1.812277514013688e-09,3.0416609288232585e-09,4.39683718327717e-09,7.599921682503767e-09,5.444724699237855e-10
19.698592601818408,1.8033167466501296e-09,3.038879231828791e-09,4.401092026369898e-09,7.595217845023364e-09,5.438380057430681e-10
19.70855648275003,1.8031624177165158e-09,3.0408598328292646e-09,4.396266123063848e-09,7.600659784173102e-09,5.419038839335861e-10
19.718520363681655,1.8198960302292636e-09,3.0429988669253826e-09,4.389731967676631e-09,7.599957382977946e-09,5.433004505008037e-10
19.728484244613277,1.805183376670725e-09,3.0441694199665146e-09,4.390433964777166e-09,7.599754070843526e-09,5.42329965990466e-10
19.7384481255449,1.8158847370128065e-09,3.0436994593782243e-09,4.381254484465241e-09,7.595071854759407e-09,5.442309774601859e-10
19.74841200647652,1.795103991482473e-09,3.036093958176618e-09,4.389768106619439e-09,7.587400765972581e-09,5.442952263316202e-10
19.758375887408146,1.8051070695927134e-09,3.0406611188101443e-09,4.387158946947157e-09,7.585291689134614e-09,5.429869684859658e-10
19.768339768339768,1.8006868766667128e-09,3.030180531575639e-09,4.380302936325471e-09,7.590544837273993e-09,5.43473223012332e-10
19.77830364927139,1.8116822424383474e-09,3.039220519374173e-09,4.379921136154701e-09,7.593721171651952e-09,5.434809185823901e-10
19.788267530203015,1.8089477029078649e-09,3.0422742773614925e-09,4.384965089025027e-09,7.576954315061949e-09,5.425754814756264e-10
19.798231411134637,1.7969707918219458e-09,3.0373344415528143e-09,4.374563110979985e-09,7.5764223138123e-09,5.431715660531554e-10
19.80819529206626,1.8066149261921403e-09,3.030498375987011e-09,4.379140125736948e-09,7.578290087178838e-09,5.414140255637741e-10
19.818159172997884,1.7951738877763543e-09,3.033116450718507e-09,4.3722852710791645e-09,7.5787609050463e-09,5.431637938105559e-10
19.828123053929506,1.806798254552335e-09,3.020269951219644e-09,4.375706110962531e-09,7.571033184805838e-09,5.411895491514841e-10
19.838086934861128,1.8013167658633395e-09,3.0447231891267667e-09,4.368447484370638e-09,7.563438236132308e-09,5.418672323057532e-10
19.84805081579275,1.79936922697981e-09,3.027814565198814e-09,4.3686082329724045e-09,7.567931877229448e-09,5.409343546157918e-10
19.858014696724375,1.797756360154591e-09,3.0309454402313476e-09,4.37278817468533e-09,7.562949809791693e-09,5.422294272167471e-10
19.867978577655997,1.8007528101613862e-09,3.0334726667453028e-09,4.368040234610997e-09,7.571996703465138e-09,5.404182362868497e-10
19.87794245858762,1.799927433316729e-09,3.0232818398959666e-09,4.3722978744619335e-09,7.561914495448372e-09,5.400563013506863e-10
19.887906339519244,1.7944736377835e-09,3.021941181828521e-09,4.368514894591425e-09,7.550231561617371e-09,5.400007764829516e-10
19.897870220450866,1.7980047604576032e-09,3.019276597851141e-09,4.375788305120902e-09,7.554412502771775e-09,5.403795592444016e-10
19.907834101382488,1.8013698375103672e-09,3.0220602011678987e-09,4.373822060550173e-09,7.555690190659856e-09,5.390409674042501e-10
19.917797982314113,1.8061398118645039e-09,3.0280514392817763e-09,4.363949717015307e-09,7.552991414008898e-09,5.400703790041466e-10
19.927761863245735,1.7854288632710353e-09,3.035397791492904e-09,4.363892905584373e-09,7.549893201391217e-09,5.386656853556573e-10
19.937725744177357,1.8072493943100567e-09,3.0276499513074127e-09,4.3560186038634384e-09,7.552774466644042e-09,5.41208467728285e-10
19.94768962510898,1.7912088180699765e-09,3.0192296865881577e-09,4.364185311395281e-09,7.545868336595125e-09,5.415461146800892e-10
19.957653506040604,1.7990432305785795e-09,3.025648012630643e-09,4.362123148697477e-09,7.543486986196786e-09,5.402463755316065e-10
19.967617386972226,1.8011418318205976e-09,3.0148750465567543e-09,4.354474728200684e-09,7.543922158875501e-09,5.392496031622743e-10
19.977581267903847,1.7941270385870183e-09,3.0272920143672827e-09,4.354088505892701e-09,7.550031062967337e-09,5.392013346043761e-10
19.987545148835473,1.7909642520544671e-09,3.0276297594641313e-09,4.360123920656859e-09,7.535287171749264e-09,5.398033807980253e-10
19.997509029767095,1.7916333669977704e-09,3.018299926778566e-09,4.352272888884635e-09,7.537599333544605e-09,5.408463556566674e-10
20.007472910698716,1.8011071308270888e-09,3.0125852553132065e-09,4.354418901618114e-09,7.53328768288015e-09,5.385508398145928e-10
20.017436791630338,1.792437300391151e-09,3.0134864980498235e-09,4.350092026616184e-09,7.528268775111281e-09,5.401589152113784e-10
20.027400672561964,1.8007550774827702e-09,3.008925077428784e-09,4.353585379601424e-09,7.53121018176179e-09,5.39460103317393e-10
20.037364553493585,1.789270419596992e-09,3.0190216542916602e-09,4.345353313797341e-09,7.524824615011538e-09,5.389392091116708e-10
20.047328434425207,1.7891391720062105e-09,3.00894222914806e-09,4.342446254691862e-09,7.521908853715915e-09,5.366658343813464e-10
20.057292315356833,1.778510869548902e-09,3.0147489300350854e-09,4.347898302671597e-09,7.523030928045364e-09,5.38087667071569e-10
20.067256196288454,1.7977507393889583e-09,3.0097383596871612e-09,4.346590138285046e-09,7.52656283741184e-09,5.37911233682967e-10
20.077220077220076,1.7968788733497078e-09,3.004374942376348e-09,4.351379159496864e-09,7.520150410941343e-09,5.381233085230242e-10
20.0871839581517,1.7904763944870512e-09,2.9968469706874814e-09,4.342613744022548e-09,7.508170113018246e-09,5.362006700816847e-10
20.097147839083323,1.7845222131343495e-09,2.999706551942356e-09,4.348885425557983e-09,7.514305316364622e-09,5.373313012615658e-10
20.107111720014945,1.7829037240706004e-09,3.010805229126666e-09,4.348814073949113e-09,7.515363338635123e-09,5.371111381673795e-10
20.117075600946567,1.7887520919722894e-09,3.0117429744190242e-09,4.339251575047162e-09,7.511283807320133e-09,5.375845954033539e-10
20.127039481878192,1.7916882956301805e-09,3.022020293308456e-09,4.340230383579907e-09,7.50492176473991e-09,5.362573731900455e-10
20.137003362809814,1.7961560625676496e-09,3.0047082319171596e-09,4.334122578631938e-09,7.51341492168665e-09,5.375666294176954e-10
20.146967243741436,1.78058428702749e-09,3.0003515229434813e-09,4.339986962209658e-09,7.508908308133553e-09,5.365846283038821e-10
20.15693112467306,1.7817879088821435e-09,3.015447346119188e-09,4.34053824831002e-09,7.506641662782645e-09,5.368617509799021e-10
20.166895005604683,1.7816462905788264e-09,2.988566452996998e-09,4.333715289567354e-09,7.50078801114893e-09,5.376917828669431e-10
20.176858886536305,1.7935508425481252e-09,3.0015243436994107e-09,4.3318150992102585e-09,7.504877519665852e-09,5.371708466810911e-10
20.186822767467927,1.7873142362822024e-09,3.00048433624107e-09,4.340102709637873e-09,7.496897877383156e-09,5.371208457910123e-10
20.196786648399552,1.7935849982229702e-09,2.9871150520177077e-09,4.335917624630009e-09,7.50596893291325e-09,5.388208201385692e-10
20.206750529331174,1.787723140531442e-09,2.99129300642306e-09,4.3309557632120265e-09,7.492577381474508e-09,5.360145731824565e-10
20.216714410262796,1.787088295557242e-09,2.9949460894921442e-09,4.33188344851021e-09,7.4830242749216e-09,5.35577578830007e-10
20.22667829119442,1.7844141286934993e-09,2.9842323648477775e-09,4.33079115080429e-09,7.491461923329114e-09,5.35637469291663e-10
20.236642172126043,1.7757113374684853e-09,3.0053367320616306e-09,4.3282377176671556e-09,7.488542195297126e-09,5.370136480276704e-10
20.246606053057665,1.7962012518544827e-09,2.98118853734346e-09,4.320908050203572e-09,7.480732897340677e-09,5.357207140864558e-10
20.25656993398929,1.7757638155337517e-09,3.0000312550479123e-09,4.327948544852661e-09,7.485508928573155e-09,5.354306828873776e-10
20.266533814920912,1.7933632973388534e-09,2.986727929359573e-09,4.323036876260111e-09,7.481738216137425e-09,5.365153164479276e-10
20.276497695852534,1.778543020423245e-09,2.987747805322454e-09,4.330232728747626e-09,7.479969407496217e-09,5.382082716751473e-10
20.286461576784156,1.774812397557202e-09,2.9814320723391895e-09,4.321974064457424e-09,7.474637400136305e-09,5.338371572555054e-10
20.29642545771578,1.7836944463559694e-09,2.99373963946797e-09,4.322591383930641e-09,7.477826393837068e-09,5.323642932700889e-10
20.306389338647403,1.789157224294012e-09,3.00259044080183e-09,4.3291320179509e-09,7.474353131175132e-09,5.321945130729706e-10
20.316353219579025,1.796327891618615e-09,3.0018030969824123e-09,4.319688790250627e-09,7.475726390445922e-09,5.347809823260046e-10
20.32631710051065,1.781211885145326e-09,3.0076657059281616e-09,4.323785568721744e-09,7.467909289805601e-09,5.334494290383781e-10
20.336280981442272,1.7840355377601371e-09,2.9875544799640017e-09,4.3135229315443225e-09,7.482114456578582e-09,5.342461518295344e-10
20.346244862373894,1.7776221848804112e-09,2.9816235410262267e-09,4.3187889448362094e-09,7.473555830167901e-09,5.338282971490442e-10
20.35620874330552,1.7765142581295966e-09,3.003351777867236e-09,4.317966915370325e-09,7.473119957917992e-09,5.343383364568085e-10
20.36617262423714,1.7771400533013497e-09,2.975336131229719e-09,4.312298673646537e-09,7.468602563834588e-09,5.342573257217593e-10
20.376136505168763,1.7820969506101509e-09,2.9815387748812847e-09,4.312609291832006e-09,7.469310092272246e-09,5.333539570243781e-10
20.386100386100384,1.7786962105708373e-09,2.9692585010381444e-09,4.320798083153894e-09,7.462603320508664e-09,5.318157682681459e-10
20.39606426703201,1.7770692938821306e-09,2.9611018293566087e-09,4.319290017120765e-09,7.47676864219553e-09,5.340182983527161e-10
20.40602814796363,1.7880721161997986e-09,2.9797977749086632e-09,4.311324376060226e-09,7.459258828248268e-09,5.341966150527239e-10
20.415992028895253,1.78045057321678e-09,2.9967732480991216e-09,4.311472839636651e-09,7.450457032789738e-09,5.341217688166116e-10
20.42595590982688,1.7853140673036442e-09,2.98088027897048e-09,4.306016779548549e-09,7.455902269810478e-09,5.327847201694822e-10
20.4359197907585,1.7877758195574848e-09,2.983341746720753e-09,4.314123743309115e-09,7.458856107305818e-09,5.3360847982453e-10
20.445883671690122,1.7720091924787917e-09,2.968932833430789e-09,4.305729889040196e-09,7.447154476040957e-09,5.3580639871308e-10
20.455847552621744,1.7837265389173801e-09,2.982542551036272e-09,4.30969665515989e-09,7.448567532314501e-09,5.364912905223526e-10
20.46581143355337,1.7644405579678304e-09,2.967139068743629e-09,4.305780333549558e-09,7.44928758158511e-09,5.335342301080953e-10
20.47577531448499,1.7824332612637042e-09,2.9770344979993522e-09,4.310024551195967e-09,7.4480320838323565e-09,5.338335800235696e-10
20.485739195416613,1.7683864496933398e-09,2.959363488203197e-09,4.303822413743955e-09,7.451275946802882e-09,5.315031473675716e-10
20.49570307634824,1.7744439210143125e-09,2.996938213833701e-09,4.301189686515732e-09,7.443401899394389e-09,5.325110838760923e-10
20.50566695727986,1.788183523175804e-09,2.998422760404593e-09,4.31170956584997e-09,7.43802619751201e-09,5.312082284656344e-10
20.515630838211482,1.7925820884741494e-09,2.9659850116467643e-09,4.3035482564793255e-09,7.446266121434236e-09,5.334876042731648e-10
20.525594719143108,1.7858507306651539e-09,2.981926035699812e-09,4.308259107452204e-09,7.444184590129854e-09,5.331525265308402e-10
20.53555860007473,1.7670729080961513e-09,2.955673475456591e-09,4.2972296320868595e-09,7.452082393170642e-09,5.326576915238878e-10
20.54552248100635,1.7850079258876748e-09,2.96612173885958e-09,4.3006219620648356e-09,7.43975381012147e-09,5.296108746465495e-10
20.555486361937973,1.7528819320770447e-09,2.9807702702740114e-09,4.304100956658061e-09,7.441873184342107e-09,5.302355372896024e-10
20.5654502428696,1.7785993748296478e-09,2.9511924894234714e-09,4.29234277502325e-09,7.440588037498185e-09,5.320471015607671e-10
20.57541412380122,1.7794236806546724e-09,2.9692997132181687e-09,4.2955253964586795e-09,7.443377278586472e-09,5.314926917291463e-10
20.585378004732842,1.7647009312841273e-09,2.9693336059560524e-09,4.304240986784195e-09,7.4369067805742e-09,5.290127200243146e-10
20.595341885664467,1.7613592256887916e-09,2.9579572221149792e-09,4.303740680680808e-09,7.449676722855846e-09,5.315402113292941e-10
20.60530576659609,1.791021794552512e-09,2.976253001119786e-09,4.292389071366108e-09,7.4327031673431766e-09,5.335836090825172e-10
20.61526964752771,1.7699789764622363e-09,2.9612137911552964e-09,4.295290771495303e-09,7.423719017092975e-09,5.350777200186427e-10
20.625233528459336,1.7701320870102731e-09,2.986296561345877e-09,4.282162945489297e-09,7.4313086442235484e-09,5.321339072022704e-10
20.63519740939096,1.7688419924619023e-09,2.9730266004813428e-09,4.297240454196179e-09,7.425839729729045e-09,5.276386649660521e-10
20.64516129032258,1.7636856014343568e-09,2.9605151342801953e-09,4.295979619282822e-09,7.423635127074677e-09,5.279062791145854e-10
20.655125171254202,1.7652196993897075e-09,2.9732284118560484e-09,4.293882806935881e-09,7.415376825580317e-09,5.322294720472519e-10
20.665089052185827,1.7725560105826298e-09,2.9631111998897075e-09,4.290643804924424e-09,7.425260730559942e-09,5.319911239771718e-10
20.67505293311745,1.7802027554320038e-09,2.978907217446e-09,4.289727933220502e-09,7.420370988501993e-09,5.306533132798899e-10
20.68501681404907,1.746435231782152e-09,2.9558471461509485e-09,4.28667704907854e-09,7.4264595041458746e-09,5.267974008934766e-10
20.694980694980696,1.7731113527492956e-09,2.9572015288688815e-09,4.287406909291417e-09,7.419744122126389e-09,5.302474201472425e-10
20.704944575912318,1.7754479792583577e-09,2.9809511350206157e-09,4.294587597747059e-09,7.405619495674067e-09,5.292400309510454e-10
20.71490845684394,1.779011251208087e-09,2.9773719832247195e-09,4.285422961791382e-09,7.4171573937369086e-09,5.303226429509886e-10
20.72487233777556,1.7715901574507133e-09,2.9867054783128957e-09,4.2935651842024706e-09,7.42361170433946e-09,5.282506808374846e-10
20.734836218707187,1.76845434956325e-09,2.9442110934426726e-09,4.280319211750459e-09,7.427260195347934e-09,5.287780272157585e-10
20.74480009963881,1.7423898818961313e-09,2.966502905654144e-09,4.285086106765311e-09,7.413424549837287e-09,5.275844319755121e-10
20.75476398057043,1.7616382775641987e-09,2.9673698225620227e-09,4.284807341315377e-09,7.412228719189611e-09,5.254883665056417e-10
20.764727861502056,1.7751855224943861e-09,2.985320688554945e-09,4.280669700467279e-09,7.415141861625524e-09,5.279779196336685e-10
20.774691742433678,1.7822252889352315e-09,2.9582597482099886e-09,4.285654770234976e-09,7.416016163573439e-09,5.314516333860377e-10
20.7846556233653,1.767741865915822e-09,2.94235026278472e-09,4.288015408266129e-09,7.412779085054285e-09,5.294427658568409e-10
20.794619504296925,1.7593105268085228e-09,2.9674533449072665e-09,4.2884565443898295e-09,7.420359539282787e-09,5.268685943763434e-10
20.804583385228547,1.770721134307897e-09,2.961475035828286e-09,4.274120566007107e-09,7.403178252293343e-09,5.263813374180339e-10
20.81454726616017,1.7440547942481296e-09,2.9731726155377834e-09,4.282418243430598e-09,7.400987498264496e-09,5.310084100381239e-10
20.82451114709179,1.7780147227786325e-09,2.960439093531082e-09,4.268649940754505e-09,7.410810750944059e-09,5.303742816874566e-10
20.834475028023416,1.7495379325759908e-09,2.9521436602628274e-09,4.280073559559684e-09,7.391230838679623e-09,5.271561525431336e-10
20.844438908955038,1.7862113289067134e-09,2.9936276343344596e-09,4.289522825303216e-09,7.401573970453174e-09,5.287110062753696e-10
20.85440278988666,1.76254804327329e-09,2.974550241778153e-09,4.284791274308648e-09,7.389914387690819e-09,5.321399657339749e-10
20.864366670818285,1.7469737518085086e-09,2.9695205586830237e-09,4.284068248349665e-09,7.403841564766545e-09,5.340682893471671e-10
20.874330551749907,1.7708665778532175e-09,2.9752693602585434e-09,4.271009451191443e-09,7.396735568925496e-09,5.341158961830748e-10
20.88429443268153,1.7485707726270332e-09,2.9408813770099284e-09,4.257851475917542e-09,7.396730300620238e-09,5.272701993294724e-10
20.89425831361315,1.7775006184594648e-09,2.973867791843022e-09,4.262952069507142e-09,7.402514100731647e-09,5.264707084030454e-10
20.904222194544776,1.7675603111968327e-09,2.966877593776351e-09,4.274093811782085e-09,7.378253549290164e-09,5.264230735587153e-10
20.914186075476398,1.7562776984278073e-09,2.9297453734355793e-09,4.268253526673105e-09,7.386777727198961e-09,5.300559179139252e-10
20.92414995640802,1.7691556808595191e-09,2.9713095134835477e-09,4.267935101047141e-09,7.399501342672843e-09,5.289494668160147e-10
20.934113837339645,1.7637974318547685e-09,2.9355124805197397e-09,4.2650531775593014e-09,7.3996984098029885e-09,5.287565007352915e-10
20.944077718271267,1.7832795204268645e-09,2.9667912073775228e-09,4.2751913602259765e-09,7.39306271672438e-09,5.29484128037989e-10
20.95404159920289,1.7542878949537163e-09,2.949465973017763e-09,4.276047052992538e-09,7.37975965445055e-09,5.282625316429187e-10
20.964005480134514,1.7582171160916088e-09,2.9238814414125034e-09,4.267964370288757e-09,7.388471844756345e-09,5.267988450779799e-10
20.973969361066136,1.7705240179757686e-09,2.9403426335393095e-09,4.2705366768984355e-09,7.384679931101056e-09,5.273175241137118e-10
20.983933241997757,1.7414284377353602e-09,2.914126428431097e-09,4.2690155682151185e-09,7.388305738335192e-09,5.263329930208006e-10
20.99389712292938,1.7622114320325976e-09,2.91936826105054e-09,4.273745149777177e-09,7.39157092871328e-09,5.255098003522512e-10
21.003861003861005,1.75297339187881e-09,2.9159587519347593e-09,4.253719093663718e-09,7.3705320516723996e-09,5.244102198263362e-10
21.013824884792626,1.7713956299396866e-09,2.9390654879935918e-09,4.267576569966662e-09,7.37623416701728e-09,5.249437304715186e-10
21.023788765724248,1.743174673742562e-09,2.957890046747954e-09,4.269438209066501e-09,7.392097837802092e-09,5.248062929030585e-10
21.033752646655874,1.7686596214147257e-09,2.960509319621231e-09,4.271686698957521e-09,7.361383205754249e-09,5.258383110633341e-10
21.043716527587495,1.763665377120292e-09,2.9528430914147285e-09,4.282407813278715e-09,7.379393109591474e-09,5.299622939533391e-10
21.053680408519117,1.779590225003096e-09,2.945145424303999e-09,4.269389325136222e-09,7.377028048294299e-09,5.303587674808255e-10
21.063644289450743,1.7662021859562407e-09,2.9398426091424895e-09,4.264955659777508e-09,7.3745018950993866e-09,5.294465398996494e-10
21.073608170382364,1.7501086656381612e-09,2.9491663168887754e-09,4.25831310784614e-09,7.382574314694364e-09,5.313091937751945e-10
21.083572051313986,1.7591846207271807e-09,2.967959780511041e-09,4.250652164826407e-09,7.361800462145637e-09,5.286639126493726e-10
21.093535932245608,1.7605788398707058e-09,2.950871097778061e-09,4.231606247103783e-09,7.38713706049966e-09,5.26214618840345e-10
21.103499813177233,1.7472217562156963e-09,2.9538683022577044e-09,4.261884443334725e-09,7.357278353168879e-09,5.237783940257874e-10
21.113463694108855,1.7675829805539751e-09,2.921708414584962e-09,4.266239925261415e-09,7.364691278742243e-09,5.270455270528829e-10
21.123427575040477,1.7687556605625321e-09,2.94208178799232e-09,4.269824393693863e-09,7.3760351299824416e-09,5.305336834874551e-10
21.133391455972102,1.7451261584632601e-09,2.950458082830832e-09,4.2565425320932655e-09,7.3656175916063586e-09,5.276673750449945e-10
21.143355336903724,1.781882817929007e-09,2.9469745232244142e-09,4.254294631778866e-09,7.3782271544951364e-09,5.273469122564179e-10
21.153319217835346,1.7480705457315815e-09,2.9623965234305027e-09,4.2635004638505295e-09,7.352847137220954e-09,5.299167495782435e-10
21.163283098766968,1.7673002478187408e-09,2.9764003609324465e-09,4.279724779680207e-09,7.361865807733341e-09,5.320820475304509e-10
21.173246979698593,1.7758577107975022e-09,2.982806521679472e-09,4.260020308292937e-09,7.355968587205848e-09,5.295856978069941e-10
21.183210860630215,1.748684394669863e-09,2.951425389159648e-09,4.249219615845816e-09,7.362715151645981e-09,5.260682966087818e-10
21.193174741561837,1.772962572679985e-09,2.954155956280174e-09,4.276457640780318e-09,7.365582855159769e-09,5.242202737698884e-10
21.203138622493462,1.7666122245902754e-09,2.919222505418158e-09,4.2478191737383395e-09,7.345566069786471e-09,5.262431117437239e-10
21.213102503425084,1.7710498872231556e-09,2.9653006919180776e-09,4.274108642171132e-09,7.350129378923471e-09,5.237914396092623e-10
21.223066384356706,1.7557690213249872e-09,2.971129101956978e-09,4.251696802246597e-09,7.3701366578676495e-09,5.242817204322492e-10
21.23303026528833,1.734358181729102e-09,2.9437265644733614e-09,4.255889153375029e-09,7.343612652701665e-09,5.165725994634428e-10
21.242994146219953,1.7747758144258844e-09,2.958261373984172e-09,4.290041626306809e-09,7.356874672636927e-09,5.189660663806949e-10
21.252958027151575,1.7893174220320935e-09,2.9473129013330164e-09,4.2290828298042515e-09,7.370231228168064e-09,5.217119593238388e-10
21.262921908083197,1.7564097066273264e-09,2.977232935133887e-09,4.239340346731348e-09,7.342778445801251e-09,5.29315171526127e-10
21.272885789014822,1.778142901997363e-09,2.9472594764046084e-09,4.230650788092993e-09,7.38418008180626e-09,5.322863850049868e-10
21.282849669946444,1.757598398359974e-09,2.919107000797995e-09,4.259154279790577e-09,7.338266258697468e-09,5.30224939208013e-10
21.292813550878066,1.7550279833680697e-09,2.9712792113469603e-09,4.243441763833005e-09,7.360842911181039e-09,5.319655834496352e-10
21.30277743180969,1.7544679483603434e-09,2.919704905613261e-09,4.238064862177893e-09,7.351655423142665e-09,5.33022252018805e-10
21.312741312741313,1.762301307175899e-09,2.9387067552166665e-09,4.2554500843186866e-09,7.3570392886432604e-09,5.316829800421974e-10
21.322705193672935,1.7416509149372436e-09,2.892405685084107e-09,4.258394537329022e-09,7.340175292427854e-09,5.299530718192847e-10
21.33266907460456,1.7631120187329773e-09,2.9315768342204348e-09,4.2949013701153076e-09,7.3465695251624046e-09,5.24082095064759e-10
21.342632955536182,1.7606892850048006e-09,2.9311862585326134e-09,4.259461365495291e-09,7.36555343692825e-09,5.237010613130154e-10
21.352596836467804,1.738218245901266e-09,2.934527603998367e-09,4.2463322208860355e-09,7.3290527701459905e-09,5.252480438152687e-10
21.362560717399425,1.8077760969635959e-09,2.916573374603103e-09,4.2669170348104935e-09,7.3410485977724175e-09,5.297942506184546e-10
21.37252459833105,1.740390018221886e-09,2.9277946692401306e-09,4.258581293994725e-09,7.34863744526564e-09,5.334885176821829e-10
21.382488479262673,1.8035747470394735e-09,2.9154177637034967e-09,4.241999868383631e-09,7.351632456218355e-09,5.28512947171596e-10
21.392452360194294,1.7360395849196744e-09,2.975382676908027e-09,4.24318959496489e-09,7.328312875084474e-09,5.2396129755273e-10
21.40241624112592,1.7757118116597134e-09,2.930177778678816e-09,4.236050232505599e-09,7.3297232519543734e-09,5.27969163119054e-10
21.41238012205754,1.761757210873526e-09,2.9555132701004038e-09,4.25262469491586e-09,7.345256602202117e-09,5.219713682256162e-10
21.422344002989163,1.7638366466480563e-09,2.9418805114499035e-09,4.231696026220413e-09,7.356035151016236e-09,5.221959319918426e-10
21.432307883920785,1.769514093977193e-09,2.9017964001735414e-09,4.2603818954319405e-09,7.303422766798421e-09,5.18498303476604e-10
21.44227176485241,1.7182304364730157e-09,2.952741805746173e-09,4.2583394108024434e-09,7.344424897434998e-09,5.263659000097786e-10
21.452235645784032,1.8039539029797144e-09,2.9745205393748273e-09,4.2479792522462985e-09,7.357356791409713e-09,5.233812264147021e-10
21.462199526715654,1.750619007463348e-09,2.9272398918484956e-09,4.2552871456765036e-09,7.338490128651604e-09,5.267565231086574e-10
21.47216340764728,1.757733371457502e-09,2.951802218805767e-09,4.234957945881516e-09,7.338972709921479e-09,5.280292864467496e-10
21.4821272885789,1.7877477071903697e-09,2.947445909107715e-09,4.2514916142897095e-09,7.342814206430382e-09,5.29573444575282e-10
21.492091169510523,1.7549151197762662e-09,2.929207500445308e-09,4.251514886865057e-09,7.368299676921836e-09,5.255047529798385e-10
21.50205505044215,1.7842485179508984e-09,2.9293482854739324e-09,4.239318546371478e-09,7.3129858903097424e-09,5.263874015198624e-10
21.51201893137377,1.7476162780422523e-09,2.9531615740443275e-09,4.259239915862908e-09,7.335043760647149e-09,5.295717108435819e-10
21.521982812305392,1.7323465477003542e-09,2.926571553407154e-09,4.2325929064850065e-09,7.363981258608024e-09,5.384456476783334e-10
21.531946693237014,1.7679963001357777e-09,2.975606833154689e-09,4.246986397058733e-09,7.306468733137552e-09,5.362623831959951e-10
21.54191057416864,1.7704781161373765e-09,2.8770927760324476e-09,4.259885615979927e-09,7.345816949366066e-09,5.332024928161182e-10
21.55187445510026,1.7858426746232826e-09,2.8878747540891373e-09,4.215552271034416e-09,7.325325446060691e-09,5.27341444070149e-10
21.561838336031883,1.7473317902787271e-09,2.9821251069366506e-09,4.236353192882355e-09,7.348107609147882e-09,5.238531632622615e-10
21.57180221696351,1.7563007515954578e-09,3.0087083478494433e-09,4.238940279517409e-09,7.341523956067772e-09,5.275831738450872e-10
21.58176609789513,1.7701920026526866e-09,2.9395680296195095e-09,4.257228821920221e-09,7.301410234933024e-09,5.324064628448598e-10
21.591729978826752,1.7976119329980988e-09,2.9915243304142236e-09,4.244925348880578e-09,7.322888114216784e-09,5.185944230773149e-10
21.601693859758377,1.7502550935729011e-09,2.936591038801357e-09,4.2566556305072845e-09,7.329300294206246e-09,5.196118528267448e-10
21.61165774069,1.7606334303350327e-09,2.988050767364108e-09,4.255196840964249e-09,7.379273994459504e-09,5.265248211604797e-10
21.62162162162162,1.7359183307979358e-09,2.988639521293612e-09,4.232898891664619e-09,7.336835867044036e-09,5.359771931129153e-10
21.631585502553243,1.787415165691719e-09,2.8394714692336735e-09,4.249376474176305e-09,7.2770136598446055e-09,5.298895459868276e-10
21.64154938348487,1.7815504735950925e-09,2.9286147640326502e-09,4.2521209785782434e-09,7.340556015986443e-09,5.271329794412609e-10
21.65151326441649,1.7645608769284436e-09,2.934879152681225e-09,4.214344577107461e-09,7.378573585500304e-09,5.252397332682236e-10
21.661477145348112,1.7755448316674754e-09,2.970382332277067e-09,4.286161142859717e-09,7.354228050243305e-09,5.228085152603986e-10
21.671441026279737,1.7213935913645623e-09,2.972507526618447e-09,4.24075935194675e-09,7.294422450886801e-09,5.157245525871293e-10
21.68140490721136,1.754037344634512e-09,2.9620032274920033e-09,4.255224910965993e-09,7.39573760099682e-09,5.283950254885625e-10
21.69136878814298,1.7824677246055265e-09,2.936958925085464e-09,4.231179472846698e-09,7.2695657471280815e-09,5.295415622536707e-10
21.701332669074603,1.7452984252418272e-09,2.9784408427522097e-09,4.2194835993164294e-09,7.348406691814278e-09,5.339804947098899e-10
21.711296550006228,1.749702802207867e-09,2.955653067675117e-09,4.221050032403538e-09,7.3518650977311315e-09,5.314186135055539e-10
21.72126043093785,1.7860472768345797e-09,2.951577982316274e-09,4.210235613226402e-09,7.318773842243389e-09,5.396423203214885e-10
21.73122431186947,1.707699462361207e-09,2.9617574239028395e-09,4.227716494636478e-09,7.315790278238338e-09,5.35829676230735e-10
21.741188192801097,1.748933610014732e-09,2.912512056708084e-09,4.215682628261489e-09,7.325284727072128e-09,5.302054362139594e-10
21.75115207373272,1.7703641453791761e-09,2.9261364998882377e-09,4.277234486801489e-09,7.371432964299887e-09,5.331851928583923e-10
21.76111595466434,1.7380112131483426e-09,2.904295457335362e-09,4.231143552457783e-09,7.302450841533538e-09,5.360680144085693e-10
21.771079835595966,1.7564973978859039e-09,2.9687718621412396e-09,4.254232537090643e-09,7.397944366399972e-09,5.330061826516536e-10
21.781043716527588,1.7738079396132646e-09,2.9734475506466914e-09,4.215811467677047e-09,7.351979283917386e-09,5.395287460789868e-10
21.79100759745921,1.747184101120454e-09,3.0558368774867373e-09,4.214227502716115e-09,7.238125620040888e-09,5.285976984820988e-10
21.80097147839083,1.7454668019310368e-09,2.962316548562665e-09,4.2932888405181025e-09,7.3781070066017294e-09,5.186799838325557e-10
21.810935359322457,1.787300552167121e-09,2.9158407390560224e-09,4.246376740573887e-09,7.358096482003797e-09,5.114028948050658e-10
21.82089924025408,1.7419253711226825e-09,2.890168816463039e-09,4.2869660380741125e-09,7.297860834995299e-09,5.150986544615755e-10
21.8308631211857,1.7746837267924527e-09,2.8887455354538033e-09,4.336215889990436e-09,7.372249634697237e-09,5.222381846019339e-10
21.840827002117326,1.7393347013702324e-09,2.9483943709946018e-09,4.210711428572278e-09,7.328576286252943e-09,5.257616492156633e-10
21.850790883048948,1.787209061665074e-09,2.9558014895321804e-09,4.21944593755476e-09,7.36106740393214e-09,5.256903721307734e-10
21.86075476398057,1.7808420554562118e-09,2.9878176459034383e-09,4.232049062610139e-09,7.3488217573806865e-09,5.337690553580364e-10
21.87071864491219,1.73931125545074e-09,2.883286735429047e-09,4.30558737927677e-09,7.343814319381586e-09,5.213871885843728e-10
21.880682525843817,1.7500468001774782e-09,2.9593575200469215e-09,4.282211539511972e-09,7.308887685917376e-09,5.279742908590483e-10
21.89064640677544,1.7241394542396014e-09,2.8501246712536125e-09,4.250923282762145e-09,7.361660207948237e-09,5.446491839261226e-10
21.90061028770706,1.7902986735954418e-09,2.9242067561563488e-09,4.277762117226487e-09,7.342353674341771e-09,5.45901038427126e-10
21.910574168638686,1.7231311172725866e-09,2.955057895957717e-09,4.240520905819509e-09,7.352606683255476e-09,5.338356213069404e-10
21.920538049570307,1.7990012626060018e-09,2.9356569178112335e-09,4.234768738348438e-09,7.344630061960212e-09,5.311715822138785e-10
21.93050193050193,1.7589401748939027e-09,2.9684075322499297e-09,4.248628204020264e-09,7.355858669300417e-09,5.18283189832171e-10
21.940465811433555,1.788443875066366e-09,2.956505090171454e-09,4.3208456826872544e-09,7.30153214761594e-09,5.204927982637747e-10
21.950429692365176,1.7690608241384372e-09,2.9321867375284575e-09,4.318899693485465e-09,7.3052583257052426e-09,5.156199238420073e-10
21.9603935732968,1.7636890277563476e-09,3.0111172686224435e-09,4.24237175845755e-09,7.288995429030192e-09,5.243985006981834e-10
21.97035745422842,1.7417423299203386e-09,2.9973654946835077e-09,4.249101640076584e-09,7.373060676295487e-09,5.222203273101899e-10
21.980321335160045,1.8152852872755704e-09,3.0175851257189926e-09,4.177280308317471e-09,7.35434887050509e-09,5.256031712216538e-10
21.990285216091667,1.823273494305986e-09,3.163337628386976e-09,4.1596142053880675e-09,7.198645631674176e-09,5.303558406907703e-10
22.00024909702329,1.7164242494967639e-09,2.967613561106514e-09,4.2879181724161e-09,7.302177645910878e-09,5.266841097556017e-10
22.010212977954914,1.7396924078515179e-09,2.9201416762776048e-09,4.198291557488536e-09,7.362616178389324e-09,5.277959873386969e-10
22.020176858886536,1.7302570460238628e-09,2.868359141198645e-09,4.24059471028763e-09,7.2594438992067536e-09,5.354856688411519e-10
22.030140739818158,1.8556790890883794e-09,2.80194054299414e-09,4.434115956782058e-09,7.619384878410939e-09,5.537355809142321e-10
22.040104620749783,1.7620315178347527e-09,2.9561079506775244e-09,4.2189810663272766e-09,7.320293483014149e-09,5.209577459969859e-10
22.050068501681405,1.779926600303679e-09,2.9551858462967086e-09,4.246590366582779e-09,7.304435445422231e-09,5.154838033332083e-10
22.060032382613027,1.736928048248736e-09,2.881277369319308e-09,4.228348282548982e-09,7.3580112513244765e-09,5.161162043851044e-10
22.06999626354465,1.776670606717056e-09,2.915217627502981e-09,4.2078214383125365e-09,7.470166584409791e-09,5.50623055372742e-10
22.079960144476274,1.7586359068101664e-09,2.9683386515059006e-09,4.171045562810423e-09,7.273640854063551e-09,5.381876614082803e-10
22.089924025407896,1.7712985835109286e-09,2.862272875972352e-09,4.16513064135349e-09,7.3031198865105514e-09,5.202023781029225e-10
22.099887906339518,1.7928086696971663e-09,3.0172107091099254e-09,4.22949259867116e-09,7.425171196836276e-09,5.029931490725895e-10
22.109851787271143,1.807368218573236e-09,2.8989763940997636e-09,4.245317852728963e-09,7.40357996708537e-09,5.329334379273574e-10
22.119815668202765,1.7063142585402262e-09,2.9358417132899517e-09,4.2115140279045505e-09,7.396063735790887e-09,5.215035847238982e-10
22.129779549134387,1.7594368887501318e-09,2.9956509271753295e-09,4.2272751416300816e-09,7.2617881809135744e-09,5.262839788874546e-10
22.13974343006601,1.7235993461739492e-09,3.006994226408471e-09,4.22222243479264e-09,7.4193250374267856e-09,5.180923822444093e-10
22.149707310997634,1.7770565440728648e-09,2.9229746218324398e-09,4.197844710412757e-09,7.32654417912531e-09,5.1970118398793e-10


==> figs/data/cyl_LES/cylinderLES_medp3_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9732845833333331,-0.00015137645625,-1.0346645833333323e-05,17.455499999999997,7.504181433515988e-05,-0.0018089255237197467,-0.0012399494530851258,-6.826931405246994e-06,1.2172760154602343e-05,-9.199368924803869e-08,0.01426975000015318
0.5055055055055055,0.9733410416666666,0.00024631477916666676,-0.00011008791666666647,17.45564583333333,0.00017606953736289742,0.0025914066306506034,0.0017637028412787643,-4.667530246911734e-05,-7.347905403332658e-06,0.00015589498640650293,0.009386874566018832
0.5105105105105106,0.973396875,0.0006439988333333332,-0.00020980843750000041,17.455624999999998,0.00027678068216933194,0.00699169764708622,0.004767292474156552,-8.64441773610265e-05,-2.6727569668745302e-05,0.00031184477724941634,0.009905859374953252
0.5155155155155156,0.9734508333333336,0.0010498563958333334,-0.0003831035416666665,17.455541666666665,0.0004146559265481278,0.011153176148343031,0.007648298660477708,-0.00013028723379651482,-4.704384547926613e-05,0.0004652859188617762,0.010940123263935675
0.5205205205205206,0.9734741666666668,0.0015268406249999995,-0.0011971277291666668,17.455020833333332,0.0008785247993725163,0.013233587718533394,0.009461955982178591,-0.00020983654133312766,-7.692723712853829e-05,0.0005975355079612363,0.011206041232696862
0.5255255255255256,0.9734972916666663,0.0020038121875,-0.0020110733333333335,17.4545,0.0013419405700505597,0.015312611834047958,0.011275181969081309,-0.0002886123034113771,-0.00010727006642197847,0.0007305724411721397,0.010638083333276427
0.5305305305305306,0.9735177083333336,0.002464507916666667,-0.002772494999999998,17.453916666666668,0.0018326103673953539,0.01724852160480831,0.012918799303685375,-0.0003668367474569145,-0.00013708863358096612,0.0008576731757482603,0.012667993055458737
0.5355355355355356,0.9735077083333334,0.0027876816770833327,-0.0030909754166666675,17.453187500000002,0.002556662164200587,0.017987362537640227,0.013135687258992076,-0.00044657238613330996,-0.00015905937119642396,0.0009287247628339539,0.012079423176942328
0.5405405405405406,0.9734972916666665,0.0031108925000000003,-0.0034093960416666674,17.452437500000006,0.0032805140145201117,0.01872618851863107,0.013351633348638888,-0.0005261086312577829,-0.0001814648296045833,0.0010002112855362153,0.012633641926981909
0.5455455455455456,0.9734860416666669,0.00338658375,-0.0037057660416666654,17.451770833333338,0.004017606050504236,0.019393121464711095,0.013517956326906097,-0.0005999719046086566,-0.00020516595333568233,0.001066106972947206,0.009861447482478525
0.5505505505505506,0.9734672916666666,0.003250690479166667,-0.0038105528333333316,17.451,0.004871160094741988,0.01944060468710437,0.013261719847886388,-0.0006264488013509885,-0.00023638832907325657,0.0010801597420816694,0.01134899999993877
0.5555555555555556,0.9734481250000001,0.003114842125,-0.003915283395833333,17.45025,0.00572468109186966,0.019488003889263653,0.01300458470465771,-0.0006529542603473452,-0.00026743357825911564,0.0010943242562276162,0.011691604166628622
0.5605605605605606,0.97342875,0.0029741850000000003,-0.004016292458333333,17.44958333333333,0.00657411464025244,0.019519786061555803,0.012745375542282876,-0.0006764062657148121,-0.0002977794764665104,0.0011060165947056678,0.010166493055692172
0.5655655655655656,0.9734091666666664,0.0027906743749999997,-0.004084030624999999,17.44889583333333,0.007387566303199384,0.019412445693854065,0.012474668539539404,-0.0006724562587214306,-0.0003233024732346056,0.0010944600692874874,0.011242530816048202
0.5705705705705706,0.9733900000000001,0.002607130833333334,-0.004151692500000001,17.448270833333332,0.00820092995215122,0.01930515928271877,0.012203451631573332,-0.0006685366819727314,-0.00034864475193599985,0.0010829626779213335,0.012011593316003655
0.5755755755755756,0.973371666666667,0.0024110862499999997,-0.0042284293749999995,17.447687500000004,0.00901224291309506,0.019194224551687306,0.01193716612541083,-0.0006622893504081747,-0.00037341409126268754,0.0010699651025573645,0.010284235676920161
0.5805805805805806,0.9733533333333334,0.0020845605624999993,-0.004398269791666665,17.447125000000003,0.0098024691905946,0.019046426056173044,0.011726798841483267,-0.0006316144985823901,-0.0003939552244552078,0.0010406253846811542,0.009704234374794396
0.5855855855855856,0.9733364583333334,0.00175802275,-0.004568147083333334,17.446645833333335,0.01059252602267715,0.018898632032225037,0.011516222316985398,-0.0006010396060021539,-0.00041424985963774884,0.001011420876451106,0.007882499565823764
0.5905905905905906,0.9733204166666668,0.0014294135416666666,-0.004747450625,17.445979166666664,0.011377571360260231,0.018754628379229858,0.011309967074212106,-0.0005708472006215646,-0.00043413064595087164,0.0009805294811639925,0.011352582899348818
0.5955955955955956,0.9733049999999998,0.0010745591666666671,-0.0050448191666666664,17.44547916666666,0.012102391155930668,0.018660612299575628,0.011162389029193216,-0.0005439831558202826,-0.0004517507975532799,0.0009270880789110964,0.01171497873286853
0.6006006006006006,0.9732899999999999,0.0007196837083333334,-0.005342325624999999,17.444916666666668,0.01282694455535996,0.018566501223583134,0.011014793311249374,-0.0005173384444497425,-0.0004692356979689156,0.0008737725781896509,0.01363249305552472
0.6056056056056056,0.9732749999999998,0.00036495616666666636,-0.005640979583333333,17.444520833333335,0.013550768890329743,0.018472908516007084,0.010870840360113324,-0.0004930569980483551,-0.0004840162485430934,0.0008184869663128727,0.00931789539924921
0.6106106106106106,0.9732691666666667,1.3415416666666432e-05,-0.005967913333333336,17.44406250000001,0.014263474820026593,0.01839977984377916,0.010811028336593165,-0.0005163016046226696,-0.00044231679418384726,0.0007179525091273083,0.011558496093527992
0.6156156156156156,0.9732627083333333,-0.0003383104166666667,-0.006294732062499999,17.443770833333335,0.014975885546061973,0.018326397181594668,0.010751319292306766,-0.0005397726775935361,-0.00040061556788228725,0.0006174299733531975,0.009442447482513217
0.6206206206206206,0.9732556250000002,-0.0006903547916666662,-0.006621062291666667,17.44339583333333,0.015687002576928292,0.018253224034129874,0.010691589132880975,-0.0005636873404123089,-0.00035901641845326795,0.0005170770562030974,0.00981680164949239
0.6256256256256256,0.9732420833333334,-0.0010737604166666658,-0.006902438749999999,17.442854166666667,0.016312972038567602,0.01821175217263583,0.010637449761514893,-0.0006036536488415493,-0.00032563157292528236,0.0004291384234724297,0.01058852039921021
0.6306306306306306,0.9732285416666668,-0.0014571752083333337,-0.0071838834583333325,17.44227083333334,0.01693856414041221,0.018170183485123753,0.01058313815585332,-0.0006438258852083727,-0.0002921324901076673,0.0003412756066801384,0.010313176649049183
0.6356356356356356,0.9732147916666664,-0.0018406477083333327,-0.00746522875,17.44170833333334,0.01756396618268047,0.01812849952637684,0.010528913372924383,-0.0006842239811908716,-0.00025853356398248265,0.00025348409126405415,0.01035208159692047
0.6406406406406406,0.9732031249999998,-0.0021753045833333338,-0.007690891666666662,17.441145833333337,0.018168580549969733,0.018279204352038263,0.010509263444824328,-0.0005899900110590868,-0.000290310618945834,0.00015681019783198618,0.011223687065808008
0.6456456456456456,0.973192708333333,-0.0025081364375000013,-0.007914235416666667,17.44058333333333,0.018772188418277554,0.01843776071110291,0.010491133072188437,-0.0004904210238901613,-0.00032473887338039923,5.976746935027517e-05,0.011886326389003443
0.6506506506506506,0.9731804166666668,-0.0028408512708333333,-0.008137603333333335,17.440062500000003,0.01937547123072367,0.018596175245322658,0.01047296017542136,-0.00039099701243770416,-0.0003591610853929418,-3.727111079948123e-05,0.011928329427064455
0.6556556556556556,0.9731641666666667,-0.0031809629999999998,-0.008361860270833332,17.4395625,0.019905277307725955,0.018731266792811056,0.010523005114524323,-0.00034424810146602435,-0.00038264411150927546,-0.0001519075368690977,0.01061814192712518
0.6606606606606606,0.9731470833333336,-0.00352192025,-0.008586140624999997,17.439020833333338,0.020427429411085975,0.01886396568916772,0.010579920870197127,-0.00030294135253653494,-0.00040498557190473105,-0.000268297835780096,0.009927374565904756
0.6656656656656657,0.9731300000000002,-0.0038627837499999994,-0.008810391249999999,17.438437500000003,0.02094945390170073,0.018996543672688593,0.010636768617061462,-0.00026177924031830883,-0.00042730829842326987,-0.0003846781812160317,0.011939225260334752
0.6706706706706707,0.9731106249999999,-0.0042612713749999994,-0.009029719583333333,17.43797916666667,0.021428299899601936,0.019166526664246366,0.010759814739859035,-0.0002949128855847353,-0.00039395819567975145,-0.0004608448141997218,0.013340916232493782
0.6756756756756757,0.9730925000000002,-0.004671693333333333,-0.009248008749999998,17.4376875,0.02189807111473262,0.019344141000826588,0.01089641854306658,-0.0003435926108239834,-0.00034909251877073314,-0.0005286976823825741,0.009554652343865655
0.6806806806806807,0.9730731249999997,-0.005082045416666666,-0.009466308333333335,17.437166666666666,0.022367589481049614,0.019521701506538265,0.011033059838961417,-0.00039246206304483676,-0.0003042705195695116,-0.0005965740112701893,0.013760305555592822
0.6856856856856857,0.9730585416666666,-0.005534845833333334,-0.009570495208333337,17.436791666666668,0.022909448814934556,0.01965563478813394,0.011178820505103316,-0.000408291694693447,-0.00027648314636647564,-0.0006638943760565196,0.009338039930526065
0.6906906906906907,0.9730458333333334,-0.006002028541666666,-0.00963627145833333,17.436187499999996,0.023475350653385015,0.019774871439047974,0.01132765916875244,-0.0004130032617448312,-0.0002544491958179397,-0.0007310241755718733,0.011240464843865539
0.6956956956956957,0.9730331249999997,-0.006469233541666667,-0.009702027208333333,17.435645833333332,0.024040857350716704,0.019894162334715422,0.01147643537281132,-0.00041777553400497935,-0.0002324245789207925,-0.0007981669764336354,0.01179604123262834
0.7007007007007007,0.9730172916666665,-0.006988575833333334,-0.00967640833333333,17.43525,0.02458361814115508,0.020019179621766595,0.011694423466594809,-0.00040655452176513186,-0.00023936749142378487,-0.0008436864332101717,0.00934910416663115
0.7057057057057057,0.9730004166666667,-0.007538161458333331,-0.009598149375,17.434791666666673,0.02511294695516144,0.020147417195241858,0.011952252472050754,-0.00038600989968995105,-0.0002631991939277615,-0.0008767291070277374,0.011372873263667316
0.7107107107107107,0.9729827083333332,-0.008087817500000002,-0.009519908333333334,17.434395833333333,0.02564175387475336,0.020275558845324934,0.012209993203888114,-0.00036537721871672914,-0.00028725992041227244,-0.0009097197685754185,0.011216926649353809
0.7157157157157157,0.9729658333333332,-0.00867407291666667,-0.009351293958333333,17.433895833333327,0.02619076045903635,0.02043286580130484,0.012502851463527998,-0.0003643150681597678,-0.0002798114730951215,-0.0009364309817749238,0.01281773914945461
0.7207207207207207,0.9729472916666667,-0.009293986875,-0.009099397708333333,17.4334375,0.026758580141300673,0.02061684679467891,0.012828203363143062,-0.00038107662037165514,-0.00024336628517337261,-0.000957272861621712,0.01129860026037477
0.7257257257257257,0.97293,-0.0099139875,-0.008847633333333332,17.43289583333333,0.027325587851849843,0.020800677717732214,0.013153556861368407,-0.0003975318887712501,-0.0002071783636291797,-0.0009780170630559377,0.012476197482783391
0.7307307307307307,0.9729133333333334,-0.010575934583333335,-0.008578570624999997,17.432416666666665,0.027902295441022386,0.02102655395936522,0.01348252565754857,-0.0004252891725818383,-0.00016902081565308504,-0.0009945950894451627,0.01126582638897844
0.7357357357357357,0.9729004166666665,-0.011310307083333334,-0.008279848470833332,17.431937499999993,0.028495972787014042,0.021325089942633376,0.013817685698909895,-0.0004726360038085929,-0.00012734288400847147,-0.0010040745512549661,0.011304996093883801
0.7407407407407407,0.9728862499999997,-0.012044704166666665,-0.007981157291666667,17.431416666666667,0.029088675101537495,0.021623530294952342,0.014152916132908627,-0.0005195495826524262,-8.605071785610845e-05,-0.0010133918291179867,0.013004659722128054
0.7457457457457457,0.9728714583333334,-0.012804029166666666,-0.007671809166666667,17.430833333333336,0.029668140170432476,0.02194312251077691,0.014473207587068071,-0.0005732749224977674,-5.560667844780733e-05,-0.0010167161001009653,0.015632638888803285
0.7507507507507507,0.9728575,-0.013655039583333332,-0.007322918333333335,17.430395833333336,0.030202331560644263,0.022340833200416667,0.014739817197321984,-0.000653103864707184,-6.384244012447444e-05,-0.0009984921624515565,0.012342759982630014
0.7557557557557557,0.9728429166666669,-0.014506110416666667,-0.006974111666666668,17.429875,0.030734926927246147,0.022738403433127538,0.015006240701297415,-0.0007323350838948296,-7.25185785596127e-05,-0.000980092402511476,0.01237415104168349
0.7607607607607607,0.9728285416666668,-0.015359783333333337,-0.006625168749999998,17.429333333333332,0.031265493722619726,0.023135065472367357,0.015271664020167284,-0.0008093954065467707,-8.120193712887675e-05,-0.0009611211416412869,0.01188122222220045
0.7657657657657657,0.9728054166666671,-0.016363785208333332,-0.0062689839583333325,17.428624999999997,0.03174897653365553,0.02349765817346349,0.01548333793437552,-0.0007906206611353207,-6.472007229862868e-05,-0.0009186548448546819,0.011363942708499053
0.7707707707707707,0.9727820833333335,-0.017367597916666665,-0.005912875520833332,17.427875,0.03223053320927167,0.023859912903075126,0.015694825337206352,-0.0007711281320771342,-4.886351706212022e-05,-0.0008759620492611623,0.012506317708414372
0.7757757757757757,0.9727591666666663,-0.018371676666666666,-0.005556687916666667,17.42716666666667,0.032710043996455454,0.024221914886063442,0.015906109660354013,-0.0007509256112425736,-3.3640727360291785e-05,-0.0008330477596223908,0.012195305555451341
0.7807807807807807,0.9727481250000003,-0.019489902083333333,-0.005256261875000002,17.426708333333337,0.03333428955011542,0.024700350877768097,0.01610527154062083,-0.0008836661959347749,-7.923177826703261e-05,-0.0008144640672738395,0.013169998263663274
0.7857857857857857,0.9727391666666665,-0.020633685208333332,-0.004968160958333332,17.426375000000004,0.03398877186805674,0.025204629876692097,0.016301494020753766,-0.0010498832817785815,-0.00013870629682563373,-0.0008012037051408241,0.011662692708341638
0.7907907907907907,0.9727308333333333,-0.02177725479166667,-0.004680067083333334,17.4259375,0.03464052200707216,0.025708576138762162,0.016497600273780715,-0.0012154324924825092,-0.00019868111935056448,-0.000787810101444985,0.013577246093689155
0.7957957957957957,0.9727177083333332,-0.02300922979166667,-0.0043555942291666665,17.425416666666663,0.035181471177727616,0.026078612132244182,0.016697124736364193,-0.0012975104934981531,-0.0002552332933698964,-0.0007725578159207687,0.013812326388972451
0.8008008008008007,0.972701666666667,-0.024308126875,-0.004003614166666667,17.42470833333333,0.03563717746782891,0.026346866906937806,0.01689894943209979,-0.0013160339652885478,-0.0003092584635988168,-0.0007558720437952931,0.018289498263982296
0.8058058058058059,0.9726847916666669,-0.025607050416666666,-0.0036517572916666655,17.424333333333333,0.03608950813562496,0.026614998002016083,0.01710064095310493,-0.0013336451289104718,-0.0003636885115272325,-0.0007390808711442797,0.009899555555591633
0.8108108108108109,0.97267125,-0.026944060416666665,-0.0032989785416666674,17.42366666666667,0.03657341344159635,0.02692605424058163,0.01729768035787778,-0.001391658897973287,-0.0004201250777587627,-0.0007145829673836834,0.013339888888936002
0.8158158158158159,0.972659166666667,-0.028361849999999997,-0.0029444025208333335,17.423062500000004,0.037128126297910825,0.027329059660461986,0.01748482240465826,-0.0015364682859688302,-0.0004802471459762499,-0.0006739200047654201,0.015226454427022418
0.8208208208208209,0.972647291666667,-0.02977945,-0.0025898191666666663,17.42260416666667,0.037678559357697504,0.027731688670017313,0.017671955459597887,-0.001680264969549459,-0.0005405562689092607,-0.000633206033448556,0.01078071831585703
0.8258258258258259,0.9726364583333335,-0.031198673125000003,-0.002236091977083333,17.421979166666663,0.03822599696190609,0.02813622905933669,0.017859665843184398,-0.001822722290170458,-0.0006010838680568584,-0.0005923088802927892,0.01318358289927346
0.8308308308308309,0.9726287500000002,-0.03271170416666666,-0.0019431278125,17.42154166666666,0.03883065274384582,0.02869828675430429,0.01808587453005186,-0.0019401232513271882,-0.0006626309492649271,-0.0005417084872259114,0.009260956597472614
0.8358358358358359,0.9726218750000001,-0.03422490208333333,-0.0016501665499999995,17.420770833333332,0.03943078107738624,0.029260089450357265,0.018311995893744576,-0.0020566499552616088,-0.0007245247834548207,-0.0004910535780337593,0.016118572482696436
0.8408408408408409,0.9726154166666667,-0.03573786229166667,-0.0013571979166666671,17.420291666666667,0.04002640936548853,0.02982176218048167,0.01853829956115864,-0.0021722879772483696,-0.0007867527015918304,-0.00044032896366564677,0.01406324826382388
0.8458458458458459,0.9726054166666666,-0.037262030416666675,-0.001054107291666666,17.419770833333335,0.04063804108922741,0.030388055524484328,0.01874727050625884,-0.0022495245529645133,-0.0008446936087744681,-0.00040425254624678166,0.012209114149129618
0.8508508508508509,0.9725947916666664,-0.038791045395833335,-0.0007468007291666668,17.419125000000005,0.04125352563043174,0.030956213122004254,0.018949119688009563,-0.0023103678893200796,-0.0009011997252821959,-0.0003741609255116931,0.01387590104144465
0.8558558558558559,0.9725843749999998,-0.0403199175,-0.00043949312499999994,17.418541666666673,0.04186426258612653,0.03152405684579309,0.019151043457119273,-0.0023702739515418167,-0.0009581894820404328,-0.00034396504508427204,0.01419787326375399
0.8608608608608609,0.9725754166666665,-0.04186464666666667,-0.00013185020833333255,17.41793750000001,0.04250814302614184,0.032111940948855895,0.01935646699671734,-0.002405220904051468,-0.00100664577529925,-0.00032447751772693494,0.014828246093372854
0.8658658658658659,0.9725658333333337,-0.04344034645833334,0.00017636104166666558,17.417312500000005,0.04322076963291329,0.03273903139678301,0.0195689729711604,-0.002392379398581582,-0.001037981786579517,-0.00032593980761886016,0.014725277343643484
0.8708708708708709,0.9725566666666667,-0.045016528541666656,0.0004845579166666669,17.416708333333336,0.04392828299139064,0.03336597353695873,0.019781545887797628,-0.0023785538847142843,-0.001069765253873869,-0.00032732031137107473,0.014729164930429306
0.8758758758758759,0.9725477083333333,-0.04659238125000001,0.0007927660416666662,17.416125,0.04463079584278797,0.03399255902200319,0.019993935178513732,-0.002363768975677947,-0.0011019594936668487,-0.0003286209755696883,0.013589984375016684
0.8808808808808809,0.9725072916666667,-0.04813272958333334,0.0011927206250000007,17.414625,0.04558034450952436,0.03470780658417737,0.02012771023766746,-0.002376805475688411,-0.0011647960677188512,-0.0003527364782549873,0.013544442708337101
0.8858858858858859,0.972463958333333,-0.04967227216666668,0.0015956202083333324,17.413062500000006,0.04653299871113392,0.03542539149615076,0.02025903873632792,-0.0023895056270703654,-0.0012289431591574432,-0.00037747647250182945,0.015046037760271247
0.8908908908908909,0.9724216666666665,-0.05121174541666667,0.0019984618749999995,17.41152083333334,0.047480898798045186,0.036142589483467505,0.020390213363084327,-0.0024009675708992523,-0.0012934478994893655,-0.0004021083481865762,0.016025603732373384
0.8958958958958959,0.9724129166666668,-0.05285301041666666,0.0024724331250000004,17.410833333333343,0.04821628845656238,0.036632845407775734,0.020524073206473266,-0.0023735636329565305,-0.0012822604085815563,-0.00042060378825649797,0.015590972221843913
0.9009009009009009,0.9724320833333335,-0.05458390854166667,0.0030093250833333365,17.4109375,0.04876282609498163,0.036922652295876164,0.0206601692333201,-0.002311278441545856,-0.0012042212286289813,-0.00043370792177652916,0.014463704427043922
0.9059059059059059,0.9724504166666664,-0.05631476666666666,0.003546114791666667,17.411000000000005,0.04930345955527889,0.037211883403217655,0.020796302260628917,-0.0022471414562674104,-0.0011263401854868474,-0.00044675580563384356,0.015203999999869211
0.9109109109109109,0.9724652083333333,-0.05805343958333334,0.004075060625,17.411000000000005,0.0498673189858776,0.03752785221423591,0.020935169443323916,-0.002186284964208142,-0.0010558012096838162,-0.0004531769592363785,0.012912333333133574
0.9159159159159159,0.9724312500000002,-0.059864908333333335,0.004527319166666668,17.40964583333333,0.0507099427502416,0.03810894088116314,0.021102561483465555,-0.0021739253697584237,-0.001054314821736389,-0.00039566607541397213,0.014648624566120816
0.9209209209209209,0.9723972916666668,-0.06167626249999999,0.004979487916666669,17.408312500000005,0.05154614281069777,0.03868976720008777,0.021269482590239017,-0.0021599287961360882,-0.0010514216853087994,-0.00033851260962174367,0.015864235676986027
0.9259259259259259,0.9723627083333334,-0.06348818958333334,0.005431715208333334,17.407062500000002,0.0523756664500974,0.039269975636562225,0.02143618225238342,-0.0021443185684239916,-0.0010471239138003354,-0.00028170436114866135,0.013966787760352872
0.9309309309309309,0.9723402083333333,-0.06537800208333332,0.005783010000000002,17.40595833333333,0.05318019601025832,0.03990478596200656,0.02165840179569617,-0.002112221693505397,-0.0010182769712960278,-0.00022312870880293942,0.018656164930519026
0.9359359359359359,0.9723289583333335,-0.06732520666666666,0.006060873825000001,17.4053125,0.05396406654729061,0.04057907830847742,0.021920516343738487,-0.0020682513963179504,-0.0009704651259321911,-0.0001633753277991823,0.014263444010396142
0.9409409409409409,0.9723164583333336,-0.06927299374999998,0.006338857083333336,17.404541666666663,0.0547402731702458,0.041253256390877076,0.022181882003115726,-0.0020231552678841064,-0.0009202986083240888,-0.00010395765811451958,0.014221039930703228
0.9459459459459459,0.9723041666666664,-0.07123215625,0.006608881875000004,17.403770833333333,0.05548708408264227,0.041930760180362285,0.02243813268897497,-0.001979486135308874,-0.0008663752133834899,-4.0294286216544806e-05,0.015219114149317647
0.950950950950951,0.972284791666667,-0.07336385416666664,0.006764555416666668,17.402937500000004,0.05591376573514539,0.04265753245668151,0.022629924034711812,-0.0019706671845759974,-0.0007895278888417314,8.870661998305424e-05,0.017349704426976587
0.955955955955956,0.9722656249999999,-0.07549548750000001,0.006920318750000001,17.4021875,0.05633157720047066,0.04338425502173173,0.02282089787082248,-0.0019611967873133587,-0.0007098846576367192,0.0002174860457584636,0.017620214843702797
0.960960960960961,0.9722468750000002,-0.07762731041666666,0.0070761881250000006,17.401458333333327,0.056739625677474495,0.04411103172828627,0.0230110545342804,-0.0019510452561872279,-0.0006274630698581862,0.00034606950975105973,0.016956206597512846
0.965965965965966,0.9722279166666667,-0.07981937916666668,0.007222148124999998,17.400625,0.05751397087611456,0.044875423909793884,0.023265743398017884,-0.001914058037079462,-0.00056721148238013,0.0004142225666737201,0.016791276041544734
0.970970970970971,0.9722077083333333,-0.08208047916666665,0.007356955354166666,17.39977083333333,0.05870241993977042,0.04568256270791679,0.023594303811481206,-0.0018468607043222256,-0.000532819754566619,0.0004140645782715948,0.016516614149338693
0.975975975975976,0.9721870833333331,-0.08434166666666666,0.0074918354166666696,17.398875000000007,0.05988046243055555,0.04648972656875625,0.023922303293347862,-0.0017790179062326383,-0.0004961798645312495,0.00041376919091457053,0.016857067708201612
0.980980980980981,0.9721664583333336,-0.08660272916666667,0.00762671541666667,17.39804166666667,0.061048071467551646,0.04729674987861985,0.02424977777070735,-0.0017105670886725106,-0.00045724753270638,0.0004133343836309765,0.01522949826369313
0.985985985985986,0.9721418749999998,-0.08887202083333333,0.007834754166666666,17.397104166666665,0.06194970141299956,0.048089637460481234,0.024683880159159722,-0.0016075262311426228,-0.0004552929649079857,0.0004128976289690974,0.017433280815907892
0.990990990990991,0.9721162499999999,-0.09114235416666665,0.008053270833333336,17.396250000000002,0.06280419627695788,0.04888033232888497,0.025132876467830238,-0.0014986548958415813,-0.00045653540371444923,0.000412230721161723,0.016319270833321298
0.995995995995996,0.9720910416666668,-0.09341252083333336,0.008271920833333337,17.395458333333334,0.06364818428489541,0.04967101282572705,0.025581156252602683,-0.0013887461061579003,-0.00045525082971733415,0.000411328238933085,0.013654373263818798
1.001001001001001,0.9720654166666668,-0.09569764583333336,0.00851298979166667,17.394541666666672,0.0644960230819579,0.05051584150480698,0.02606624483180474,-0.0012786806679342994,-0.0004561328073267924,0.00039931377190559857,0.014086873263636335
1.006006006006006,0.9720445833333332,-0.09804568750000003,0.00885099375,17.393645833333334,0.06539493899598567,0.0515953057429708,0.026711385412019898,-0.001170805420223046,-0.00047488326112858246,0.00034021836696779967,0.014834624565935428
1.011011011011011,0.9720239583333333,-0.10039356249999999,0.009188992708333335,17.392770833333334,0.06628292427522528,0.052674645746339545,0.0273561219951304,-0.0010613830362238919,-0.0004917395364846349,0.0002808604535676606,0.0156894058159196
1.016016016016016,0.9720033333333332,-0.10274156250000001,0.00952689064583333,17.391833333333338,0.06715987966839193,0.05375367585462231,0.028000785625854053,-0.0009503200776137851,-0.000506699719495443,0.00022122509763685433,0.017674972222039287
1.021021021021021,0.9719777083333331,-0.10508893750000003,0.009888344979166672,17.390958333333337,0.06794069021512109,0.05473484563357298,0.028576397260381525,-0.0008240718325059143,-0.0005264089464479041,0.00020228019010900321,0.015609914930394098
1.026026026026026,0.9719468749999999,-0.10743608333333331,0.010272766062499999,17.3899375,0.06862715466465974,0.055619741110758465,0.029084108898109275,-0.0006828129992454115,-0.000551393591506077,0.00022353205476336927,0.017782079427263398
1.031031031031031,0.9719145833333336,-0.1097826458333333,0.010657257833333334,17.388958333333335,0.06930233317383291,0.05650429785547386,0.029591796935087348,-0.0005396174127286495,-0.000575284534269012,0.0002445975081416939,0.018919748263897418
1.0360360360360361,0.9718831250000001,-0.1121298125,0.011041676124999998,17.388020833333332,0.06996640514871486,0.0573886438883506,0.030099355031895286,-0.00039468517641802264,-0.0005980504256094528,0.0002654832565462372,0.018814832899408884
1.0410410410410411,0.9718583333333332,-0.114554125,0.011196619791666673,17.38710416666667,0.07066522744548438,0.05825951070524086,0.030588713906025893,-0.0004363247668079421,-0.0007106608507972405,0.0003452218656554447,0.019650364149242705
1.0460460460460461,0.9718364583333335,-0.11700837499999996,0.01126366960416667,17.38633333333333,0.07136924851319272,0.05912529641371484,0.03107120510162844,-0.0005494975730795661,-0.0008573421320363823,0.00044747957005518717,0.016871555555610485
1.0510510510510511,0.9718122916666668,-0.11946139583333333,0.011330652708333333,17.38545833333333,0.07206193323888499,0.059991032975869794,0.031553563647382606,-0.0006623509534264293,-0.0010034457726978434,0.0005497431010192854,0.01792187326407202
1.0560560560560561,0.9717895833333331,-0.12191595833333334,0.011397653104166662,17.384583333333328,0.07274156160366493,0.060856885170383755,0.032035870115031076,-0.0007749210740546292,-0.001148943524868324,0.0006519773129959646,0.019803993055802493
1.0610610610610611,0.9717516666666666,-0.12438825000000003,0.011202651874999997,17.38333333333333,0.0733780007619375,0.06158854225763425,0.03261433373526697,-0.0007600552795761989,-0.0012183609369526042,0.0006698829100530197,0.022222222222410437
1.0660660660660661,0.9717141666666663,-0.12686397916666664,0.010991811249999997,17.382166666666667,0.07399915578999955,0.062311971752111034,0.0331986097885166,-0.0007385242532427329,-0.001282956220928994,0.0006826910463746772,0.021323638888929963
1.0710710710710711,0.9716766666666664,-0.1293378125,0.010780987916666667,17.38102083333333,0.07460929275771483,0.06303535363287402,0.033782926963307286,-0.0007180483146027347,-0.0013473497045727856,0.0006955294646181645,0.02011479123279969
1.0760760760760761,0.9716383333333335,-0.1318164791666667,0.01056669770833333,17.379833333333327,0.07520224915343707,0.06378184489954072,0.0343714272012465,-0.0006994187991690179,-0.0014126304007623216,0.000712838714439723,0.01951830555583456
1.0810810810810811,0.9716129166666666,-0.13436395833333334,0.010298881666666666,17.37875,0.07571293086766492,0.06488934970308267,0.035025165270775885,-0.0006942977574434042,-0.0014959099939467445,0.0007995590093288305,0.019048437499975535
1.0860860860860861,0.971586041666667,-0.1369121666666667,0.01003096020833334,17.377625,0.07620997528530554,0.06599671317063216,0.035678837261945866,-0.0006904859249632987,-0.001579030902509513,0.0008863017513396282,0.02023269270836181
1.0910910910910911,0.971561458333333,-0.13945941666666667,0.009763156249999998,17.376437499999998,0.07669432110299307,0.06710407661337144,0.03633253180049651,-0.0006880844662161465,-0.00166210853743673,0.0009730526398898236,0.02296147526050163
1.0960960960960962,0.9715339583333336,-0.142002875,0.009521160416666669,17.375416666666666,0.07717026682506768,0.06813251417098679,0.03697946418623965,-0.0006780175037471351,-0.0017468891432216391,0.0010536125119689885,0.020937326388889232
1.1011011011011012,0.9715095833333335,-0.14452908333333336,0.009398871458333338,17.374375000000004,0.0776538649041597,0.06879597371530975,0.037594391703153644,-0.0006269238112592529,-0.0018404658130285246,0.001105417998438892,0.02255169270819124
1.1061061061061062,0.9714854166666669,-0.1470550416666667,0.009276511875,17.373416666666667,0.07812487722041495,0.06945944632743299,0.03820940245971247,-0.0005764489284505454,-0.001933857216883503,0.0011572428281635702,0.02314332638883343
1.1111111111111112,0.9714612499999999,-0.1495800416666667,0.00915425958333333,17.3725,0.0785827069683316,0.07012288703148095,0.038824223452082786,-0.0005265993596808504,-0.0020271746760788544,0.0012090605512155117,0.021452083333315386
1.1161161161161162,0.9714341666666669,-0.1521256666666667,0.0090959625,17.371374999999997,0.07905326070788891,0.07086430513286526,0.03947113105284224,-0.00048374566987916564,-0.0020896769543598606,0.001284657766037974,0.023247276041786336
1.1211211211211212,0.9713991666666667,-0.15476152083333336,0.009319138958333332,17.370124999999998,0.0796187466693537,0.07194946614907526,0.040258792781314015,-0.0004686486944511679,-0.002017829344751713,0.0014650942271365241,0.022507484375012154
1.1261261261261262,0.9713645833333336,-0.1573982916666667,0.009542422916666666,17.3688125,0.08017031944708158,0.0730345879982128,0.04104641535385405,-0.0004523647262224815,-0.0019472137836072049,0.0016456178317939883,0.022269006510327927
1.1311311311311312,0.9713297916666664,-0.16003400000000004,0.009765683333333336,17.367562500000002,0.08070863967733333,0.07411958976236642,0.04183381170560732,-0.0004348678209333324,-0.0018777465200824567,0.0018262558152685308,0.020064475260369363
1.1361361361361362,0.9712906250000001,-0.16266937499999998,0.010012983750000003,17.366104166666673,0.0812081119371094,0.07520878182308889,0.042600872269268716,-0.00038790192066900974,-0.0018119451638828128,0.0020010638648333703,0.024467739149088175
1.1411411411411412,0.9712400000000003,-0.1652991666666667,0.010361281249999995,17.3646875,0.08159356049930558,0.07631660218419174,0.0432825787390936,-0.00022071113544270844,-0.001757355495218751,0.0021511910551584626,0.022419694010636704
1.1461461461461462,0.9711883333333331,-0.1679277083333333,0.010709608333333334,17.3631875,0.08196518060724828,0.07742411678934658,0.04396402032780741,-5.1681936269098094e-05,-0.0017041271925695325,0.0023014994112954897,0.02326150651038006
1.1511511511511512,0.9711364583333334,-0.1705560416666667,0.011057994374999998,17.361666666666668,0.0823229283176649,0.0785313665937358,0.04464540265872988,0.00011921560353893106,-0.001652257533564714,0.0024520119723431253,0.024822222222155688
1.1561561561561562,0.9710864583333332,-0.17318770833333338,0.011415111874999995,17.360229166666667,0.08270205934891488,0.07966967438754789,0.04534510213022324,0.00026413977433320263,-0.001599596004963802,0.002595563987417618,0.024734947482613734
1.1611611611611612,0.9710562500000001,-0.17584229166666665,0.011871130766666663,17.359208333333324,0.08344411346141492,0.08115203458765403,0.04624843746857658,0.00010515975535200367,-0.001526452500390755,0.0026617059622850874,0.024136039930851894
1.1661661661661662,0.9710268749999998,-0.17849520833333335,0.01232703664583333,17.358166666666666,0.08417362726870657,0.08263421083419895,0.04715156133894485,-5.143781743601047e-05,-0.0014552760488388437,0.0027281134914450187,0.025508305555547395
1.1711711711711712,0.9709952083333331,-0.18115020833333328,0.01278301458333333,17.357125,0.08488701868745657,0.08411590703816227,0.04805430462093749,-0.00020558632843446084,-0.0013860417908517818,0.0027948781129768126,0.02625340104168572
1.1761761761761762,0.9709656250000002,-0.18380395833333332,0.013238920833333334,17.3561875,0.08558787573433153,0.08559725180850206,0.048956794956626005,-0.0003573141551050348,-0.0013187964168476576,0.002861973588631797,0.02421379817712932
1.1811811811811812,0.9709068749999997,-0.186295625,0.013628531249999992,17.354833333333332,0.08608608593919273,0.08664670063596776,0.049502189400444215,-0.00037730821128255376,-0.0011966944643152474,0.0029205261017693296,0.022676638889095102
1.1861861861861862,0.9708475,-0.18878395833333336,0.014016395833333336,17.353437500000002,0.08656645040933159,0.08768391564784332,0.050037462400616635,-0.00039185264634982635,-0.0010753112542387158,0.0029791939248322036,0.022581933593698977
1.1911911911911912,0.9707877083333334,-0.19127208333333331,0.014404229166666664,17.351916666666664,0.08703478180399304,0.08872099734878079,0.050572337106585395,-0.0004045028701475705,-0.0009562258269565976,0.003038167298522309,0.02765465972225911
1.1961961961961962,0.9707270833333336,-0.19376083333333335,0.014792024999999995,17.350625,0.08749069779930557,0.08975794599639936,0.051106789627197904,-0.0004151986593125016,-0.0008393962443159712,0.00309752861803448,0.025603776041634774
1.2012012012012012,0.9706785416666667,-0.19620625,0.015091346041666667,17.349166666666665,0.08805310746093747,0.09088695960798401,0.05166929673986105,-0.0004199800440455731,-0.0007775689788020832,0.003079629605887953,0.029540972222264372
1.2062062062062062,0.9706339583333331,-0.19863687500000002,0.015359451250000001,17.348000000000003,0.08864589189023432,0.0920476914239655,0.05224165396183223,-0.00042192785198515636,-0.000735299561154947,0.003034528932066076,0.024187666666591667
1.2112112112112112,0.970589166666667,-0.20106687499999998,0.0156277225,17.34664583333333,0.08922773677773438,0.093209149289463,0.05281403012266094,-0.00042257638189114374,-0.000693958559144532,0.0029895291436844848,0.025961666232717562
1.2162162162162162,0.9705441666666667,-0.2034975,0.015895798750000002,17.345229166666666,0.08979605916041669,0.09437003191543285,0.0533862374526816,-0.00042193792303853953,-0.0006534310378937514,0.0029446046938685715,0.029900155815994367
1.2212212212212212,0.9704958333333336,-0.20587249999999993,0.01589835770833334,17.343937500000006,0.09009568041041666,0.09549613805551121,0.053875527787279366,-0.0005531803318578128,-0.0006449097967020831,0.0028941749284481875,0.02658199609351186
1.2262262262262262,0.9704443749999999,-0.20819437499999993,0.01564135625,17.34258333333333,0.090131768885026,0.0965884938079939,0.054283776298484285,-0.00081521356971224,-0.0006672513219856779,0.002838230308104101,0.024803326389019276
1.2312312312312312,0.9703922916666664,-0.21051437500000006,0.01538426875,17.341166666666666,0.09015765625169267,0.09768088677502776,0.0546919609901599,-0.0010785151334283855,-0.0006901574885247392,0.0027822342229261326,0.026855305555557152
1.2362362362362362,0.9703410416666666,-0.212835,0.01512721666666667,17.339645833333332,0.09017147110833332,0.09877247981591977,0.055100079294143796,-0.0013429878199166657,-0.0007135696768604163,0.002726205012714632,0.03084904123272736
1.2412412412412412,0.9702914583333334,-0.21513604166666664,0.014820108333333333,17.338354166666658,0.09026877524266497,0.09989505188898824,0.05553708297444174,-0.0015947064310954866,-0.0007534586015424476,0.0026643388043133655,0.027933124566118295
1.2462462462462462,0.9702508333333334,-0.2173160416666667,0.014203552083333328,17.33697916666667,0.09092477970099822,0.10120457160821604,0.056152991119546816,-0.0017620504919769971,-0.0008925010668046215,0.0025668944606077057,0.026653374565910326
1.2512512512512513,0.9702104166666667,-0.21949479166666672,0.013587100000000003,17.335500000000003,0.09157161976453987,0.10251334904692333,0.056768660496151924,-0.001932097964062499,-0.0010317519460469847,0.002469337134284568,0.03002308333327619
1.2562562562562563,0.9701708333333334,-0.2216729166666667,0.012970443749999998,17.334104166666666,0.09220945134982636,0.10382089258892808,0.05738455058100868,-0.002104849111809894,-0.0011713441113310322,0.002371748396271553,0.030082739149293047
1.2612612612612613,0.9701304166666667,-0.2238525,0.012353910000000003,17.332770833333328,0.09283776657708331,0.10512888090771193,0.058000287456887796,-0.0022802877367249976,-0.0013112254775807287,0.002274051718559802,0.02713857248278373
1.2662662662662663,0.9700877083333334,-0.22594874999999995,0.011879624791666668,17.331416666666673,0.09297466237343752,0.10605318701480917,0.05848000574969805,-0.0023016411903539064,-0.001337454508557812,0.0020005375623719963,0.030121326388666603
1.2712712712712713,0.970045208333333,-0.2280220833333334,0.011447154166666666,17.330208333333335,0.0929611378456597,0.10686537932815127,0.05891949563971383,-0.0022787976628454846,-0.0013292788949074658,0.0016755434024228522,0.02867078993051564
1.2762762762762763,0.970001875,-0.23009437500000005,0.011014852083333327,17.32889583333333,0.09293970359335932,0.10767798553358225,0.059358851101198006,-0.002257714015001303,-0.0013201291514983074,0.001350759019991082,0.029369197482708387
1.2812812812812813,0.9699595833333331,-0.23216708333333327,0.010582420833333328,17.327666666666662,0.09290844541649305,0.10848915820263955,0.05979815479321947,-0.0022384646996857676,-0.0013100359625551209,0.0010261796106831034,0.029259555555654515
1.2862862862862863,0.9699243750000003,-0.23423479166666675,0.010144752083333333,17.326416666666663,0.09298614570620656,0.10942789650516774,0.060292946027699156,-0.0022222249217504317,-0.0013175378668905371,0.000730130682300553,0.031743826389060814
1.2912912912912913,0.9699097916666667,-0.23628979166666672,0.009692825000000007,17.325541666666663,0.09337400935412328,0.11071723664351939,0.06094071406853486,-0.002211110893838539,-0.0013753532227744826,0.0005124870524551369,0.02810595659741466
1.2962962962962963,0.9698945833333333,-0.238343125,0.009240910416666666,17.32447916666667,0.09375547143190106,0.11200620974133779,0.06158834509779637,-0.0022017987834466158,-0.0014321767928934773,0.00029509840669008833,0.031379937065878494
1.3013013013013013,0.9698800000000003,-0.24039791666666674,0.00878898125,17.32352083333333,0.09412800832899301,0.11329537880858716,0.06223583715487146,-0.0021944036345442697,-0.0014878608126684006,7.79290239905157e-05,0.031042603732714724
1.3063063063063063,0.9698656249999998,-0.24245187499999998,0.008336986041666666,17.322541666666666,0.09449187997565109,0.1145846613304077,0.06288319055445493,-0.002188862581515757,-0.001542442569740234,-0.0001389968943683615,0.031216873263872458
1.3113113113113113,0.9698310416666668,-0.2443872916666667,0.00806883333333333,17.32145833333333,0.09452860167183161,0.11561947726197225,0.0633394817447211,-0.002260477487256945,-0.0015839163974016497,-0.00034921987725909713,0.03187287326409205
1.3163163163163163,0.9697908333333332,-0.24628541666666667,0.00785910208333333,17.320395833333333,0.09445786853732638,0.11657240118111038,0.06373512473014406,-0.00235689731044705,-0.001620547034500866,-0.000557279877635881,0.03055484331594016
1.3213213213213213,0.9697502083333331,-0.24818395833333343,0.007649304166666662,17.319250000000004,0.0943784728259982,0.11752669647909912,0.06413068353572154,-0.0024541648717543397,-0.001656051831042968,-0.0007652305005965886,0.033371104166576515
1.3263263263263263,0.9697093749999998,-0.2500816666666667,0.007439577083333337,17.318249999999995,0.09429457666388888,0.1184813193594878,0.06452601026870215,-0.0025521958303715273,-0.0016905655003645824,-0.0009730576031008464,0.03030027083349296
1.3313313313313313,0.9696689583333337,-0.25194583333333326,0.0072491375,17.317104166666667,0.0942397553993056,0.11945807500550609,0.06494514928189012,-0.002638277719947916,-0.0017229204137291674,-0.0011833817362049792,0.03206994748273928
1.3363363363363363,0.9696339583333332,-0.2535214583333332,0.007226795833333334,17.315791666666673,0.09450020349787333,0.12063485675531667,0.06557098019367191,-0.0026141403062560765,-0.0017439574460879795,-0.0014161735351268584,0.03335895659699872
1.3413413413413413,0.9695987499999998,-0.2550964583333333,0.0072044372916666675,17.314541666666667,0.09475621361245663,0.12181247108331046,0.06619650831452194,-0.002590075312611243,-0.0017636358222309885,-0.001648958336393935,0.03352187326385092
1.3463463463463463,0.9695627083333332,-0.25667124999999996,0.00718205229166667,17.31329166666666,0.09500695275677083,0.12299008479154643,0.06682158703078708,-0.0025660622440658847,-0.0017819202183208351,-0.0018817076794310896,0.033264998263973666
1.3513513513513513,0.9695272916666667,-0.25824687500000004,0.007159735833333332,17.31204166666666,0.09525292655273439,0.12416727984946356,0.06744642520429994,-0.0025421295535494807,-0.0017987558333072925,-0.0021144471104472015,0.03154666493082914
1.3563563563563563,0.9695054166666665,-0.25970583333333336,0.007132561041666667,17.311250000000005,0.09532954679930553,0.1253605849063202,0.06797474695794271,-0.002521105207539759,-0.0017643410328124984,-0.0021787151622035153,0.028748437499814372
1.3613613613613613,0.9695008333333334,-0.2610202083333332,0.007099391666666664,17.310770833333336,0.09520011750829,0.12657376530462996,0.06838457569211856,-0.002503725516460071,-0.0016675748558155372,-0.0020352943533713717,0.032213155815838945
1.3663663663663663,0.9694947916666665,-0.26233374999999987,0.007066029166666672,17.3103125,0.09506725361093755,0.12778757123181578,0.06879438373391326,-0.002486481654432292,-0.0015703911423854207,-0.0018918865311552432,0.03433115234372508
1.3713713713713713,0.9694893749999998,-0.26364875000000004,0.007032795833333334,17.30997916666666,0.09493121162343747,0.12900116478276666,0.06920427757263183,-0.0024692455028697915,-0.001472690447591149,-0.0017484450912597655,0.032329582899421894
1.3763763763763763,0.9694843750000004,-0.26496229166666674,0.00699956875,17.309541666666664,0.09479269232808152,0.1302151727039807,0.06961402644727623,-0.0024521719733216142,-0.0013745841214746952,-0.001605030005199905,0.03435062326400384
1.3813813813813813,0.9694839583333331,-0.26602687500000005,0.006727939583333322,17.3091875,0.09474345177773434,0.13162181816229637,0.07025712904231701,-0.0023878845491237003,-0.0013157482335123681,-0.0014645679832324763,0.031611423177139386
1.3863863863863863,0.9694877083333334,-0.26694958333333335,0.006319139583333332,17.30872916666667,0.09474479495815974,0.13314027680825968,0.07103446704581894,-0.002297045821203994,-0.001279627330202599,-0.001325822869514018,0.0343529683158863
1.3913913913913913,0.9694904166666668,-0.26786979166666675,0.005910464583333338,17.30841666666667,0.09474577471245652,0.1346583997417425,0.0718117308592309,-0.002206925500075954,-0.0012433180701009127,-0.0011870434246843038,0.031837493055490995
1.3963963963963963,0.9694920833333334,-0.26879187500000007,0.005501618749999995,17.308020833333334,0.09474363626731769,0.13617598219112959,0.07258903128385649,-0.0021176099973190107,-0.0012069466789807284,-0.0010482067540707758,0.03074816623256993
1.4014014014014013,0.9694960416666668,-0.2697133333333333,0.005092860416666669,17.30752083333333,0.09474138448888889,0.13769343777277634,0.07336638712911865,-0.0020290332658194445,-0.0011704854503662566,-0.0009093410417654255,0.03347260373254812
1.4064064064064064,0.9694806250000002,-0.27047458333333335,0.004507293749999999,17.307,0.09452954143732636,0.13926385096971788,0.0738392834991515,-0.002013721830174479,-0.0010757136004302058,-0.0007751805728829841,0.030875999999921078
1.4114114114114114,0.96946125,-0.2712022916666667,0.003883545208333333,17.306250000000002,0.09427119199474825,0.14084554307661484,0.0742461786492463,-0.002014821973042231,-0.0009681042957220914,-0.0006418890882680902,0.0337109374999045
1.4164164164164164,0.96944125,-0.27192958333333334,0.0032597645833333335,17.30560416666667,0.09401242670815971,0.14242666560152792,0.07465303231282325,-0.0020169771167560763,-0.0008603410329797749,-0.0005084685010763545,0.034189426649277266
1.4214214214214214,0.969422083333333,-0.2726560416666667,0.0026359687500000016,17.30504166666667,0.0937532662759982,0.14400555166874898,0.07505994543834736,-0.0020200111530013012,-0.0007523485775512585,-0.0003748417591984446,0.030532914930518018
1.4264264264264264,0.9694027083333331,-0.27338375000000004,0.0020121187500000007,17.304375000000004,0.09349257523593742,0.14558553471146923,0.0754666944279114,-0.0020238621390130207,-0.0006441889672348941,-0.00024095619081899208,0.03027252604158548
1.4314314314314314,0.9694250000000002,-0.273889375,0.001421560416666669,17.30441666666667,0.09337606859544273,0.14783797916598176,0.07609333183347751,-0.00195985866428776,-0.0006729714703854221,-0.00016213160289614578,0.03216382638890991
1.4364364364364364,0.9694552083333332,-0.2743529166666666,0.0008371187500000003,17.304562500000003,0.09328693544982641,0.1502142992321984,0.07676084399857833,-0.0018834172647578123,-0.0007274183466128492,-9.354577534341165e-05,0.03440835026026434
1.4414414414414414,0.9694852083333334,-0.2748170833333334,0.00025272687500000067,17.304895833333337,0.0931953623748264,0.15259139446246,0.07742852079530331,-0.0018076582123325515,-0.0007817550955790779,-2.4864440888321387e-05,0.03141353081582565
1.4464464464464464,0.96951375,-0.275280625,-0.00033167916666666623,17.30510416666667,0.09310578583294268,0.15496718165559706,0.07809598666368589,-0.001732341869132812,-0.0008361108715570333,4.381996593383125e-05,0.03086978081586267
1.4514514514514514,0.9695449999999998,-0.2757458333333333,-0.0009160629166666674,17.305187500000006,0.09301340206597224,0.15734207749539936,0.07876370190474417,-0.001657617407342014,-0.0008904803270538188,0.00011254250264621036,0.03673558984354486
1.4564564564564564,0.9695506250000002,-0.27603937500000003,-0.001297339999999999,17.30527083333333,0.09281726344960939,0.15935623357559112,0.07911390376749865,-0.0017482525477625,-0.0008722110382070308,7.278511625054172e-05,0.03239305164936468
1.4614614614614614,0.9695520833333333,-0.27630604166666667,-0.0016466543750000009,17.305208333333333,0.09260413800516497,0.16131395519603597,0.07941406862150124,-0.0018650945106826829,-0.0008426117778324643,1.5805000677424678e-05,0.03163953993060886
1.4664664664664664,0.9695541666666663,-0.2765729166666667,-0.001995878124999998,17.305145833333334,0.09238992176649305,0.16327101647051015,0.07971437969943711,-0.0019821605635091145,-0.0008130971303276892,-4.121027696699542e-05,0.030677687065974624
1.4714714714714714,0.9695556250000003,-0.27684041666666664,-0.0023451216666666654,17.304958333333335,0.09217625869982635,0.16522762540436853,0.08001443345281913,-0.0020994034176673605,-0.0007836282939427978,-9.839253254137039e-05,0.034875414930468196
1.4764764764764764,0.9695572916666668,-0.27710770833333326,-0.0026943418749999994,17.304979166666673,0.09196173464891498,0.16718440718852728,0.08031465584651948,-0.0022167956107811194,-0.0007542198312655837,-0.00015569765367223542,0.03207104123242743
1.4814814814814814,0.969578125,-0.277191875,-0.002975597500000001,17.305041666666668,0.09195028943398441,0.16943364581951798,0.08083236733434546,-0.002284663846103646,-0.0007228812343131499,-0.00012950151199917973,0.03261624826387788
1.4864864864864864,0.9696077083333333,-0.2772020833333334,-0.003228927083333334,17.305270833333335,0.09202192166232635,0.17180311569655723,0.0814395353468513,-0.0023320153144314234,-0.0006905140929756911,-6.912215925168357e-05,0.029059718315863847
1.4914914914914914,0.9696372916666665,-0.27721125,-0.0034821812500000007,17.305416666666666,0.0920928812067708,0.17417162441374215,0.0820465431555194,-0.0023793723420390627,-0.0006581824092718731,-8.862781619379731e-06,0.030053993055560113
1.4964964964964964,0.96966625,-0.2772206249999999,-0.003735558333333335,17.3055625,0.09216560007460939,0.17654062893727157,0.08265339509803331,-0.0024267921492239584,-0.0006259592624114582,5.127578516409777e-05,0.03063155859371136
1.5015015015015014,0.969695625,-0.277230625,-0.003988815416666667,17.30570833333333,0.09223609722877604,0.17890846435157176,0.08326033131050666,-0.0024741853326388018,-0.0005936835890000018,0.00011127895468866662,0.030584081597282875
1.5065065065065064,0.9697141666666668,-0.27706833333333336,-0.004227714095833334,17.305875000000004,0.0922908469972222,0.18119483476685722,0.08366761643084977,-0.002556679031675715,-0.0005979974320243038,0.00012988417414946861,0.030023817708183742
1.5115115115115114,0.9697243749999999,-0.2767670833333333,-0.004454787500000001,17.306020833333335,0.09233268991649313,0.18341640486832989,0.08391508517372624,-0.002667187293244791,-0.0006317228942413215,0.0001150622682380736,0.030392916232585776
1.5165165165165164,0.969735,-0.2764670833333333,-0.004681963333333334,17.306145833333336,0.09237345183315976,0.18563703755267869,0.0841623030201742,-0.002777630830373611,-0.0006653788119211882,0.00010026055395361989,0.03210806206590178
1.5215215215215214,0.9697443750000002,-0.2761668750000002,-0.0049091354166666675,17.30629166666667,0.0924143571527343,0.18785777538946088,0.0844093553922327,-0.002887840586972657,-0.0006990183084306534,8.545725674335218e-05,0.0326854149304836
1.5265265265265264,0.9697545833333332,-0.2758658333333333,-0.0051363174999999985,17.306458333333335,0.09245470866597223,0.19007861824253916,0.0846565293224938,-0.0029980213199020827,-0.0007327639219399293,7.061758674677986e-05,0.03170828993052055
1.5315315315315314,0.9697691666666669,-0.27551020833333334,-0.005343678541666667,17.306645833333334,0.09252266677078991,0.19231311176631008,0.0849773239918597,-0.003090606738280947,-0.0007722530893964847,7.049590032916067e-05,0.03250999956594569
1.5365365365365364,0.9698039583333333,-0.2749539583333333,-0.005478770833333334,17.306937499999993,0.09268677913016492,0.1945989414034891,0.08556648203093119,-0.003119788894092883,-0.0008331197777330722,0.00012410472626809893,0.034497704427337794
1.5415415415415414,0.9698366666666667,-0.27439833333333347,-0.005613909583333334,17.307374999999997,0.09285013799722217,0.19688431735252354,0.08615572276821154,-0.003148766183150696,-0.0008940820168608751,0.0001776698665278254,0.030187276041829136
1.5465465465465464,0.9698702083333332,-0.27384104166666673,-0.005748952083333335,17.30764583333333,0.0930142088989149,0.1991698662166102,0.08674473419711222,-0.0031776119436584213,-0.0009550358608748253,0.00023123894858600834,0.03372904123278886
1.5515515515515514,0.9699033333333329,-0.27328458333333333,-0.005884116041666666,17.308041666666664,0.09317636984565973,0.20145621051174156,0.08733393180345614,-0.00320625278406519,-0.0010160423211257848,0.0002848265034002972,0.032110331597266395
1.5565565565565564,0.9699364583333335,-0.2727287499999999,-0.0060192528125,17.308354166666664,0.09333798725677091,0.20374168526224576,0.0879225674131412,-0.003234797878820442,-0.0010770945422138006,0.0003384182555528568,0.03191770789936754
1.5615615615615615,0.9699622916666667,-0.2719116666666666,-0.006238316666666666,17.308937499999995,0.09347008719722229,0.20561670840516638,0.0879815500253477,-0.0032488514986944443,-0.0011833185015659737,0.00036155941353933983,0.03214095442717735
1.5665665665665665,0.9699874999999998,-0.27105833333333323,-0.006469304166666668,17.309500000000007,0.09359717159722229,0.20743252310359914,0.08796403743646436,-0.0032604838052430556,-0.001295663685434027,0.00038033476236806464,0.03391808333310564
1.5715715715715715,0.9700127083333335,-0.2702047916666667,-0.006700460416666666,17.310083333333335,0.09372145389370658,0.20924885383020467,0.08794784809087498,-0.0032717124067894966,-0.0014080885161605887,0.0003990463619359462,0.03434832638873786
1.5765765765765765,0.9700377083333332,-0.2693504166666667,-0.0069315045833333346,17.310729166666672,0.0938463947081597,0.2110648709108779,0.08793062705826557,-0.0032825400851477435,-0.0015203135108194472,0.0004177514231943193,0.032405718315828835
1.5815815815815815,0.970062916666667,-0.26849729166666675,-0.007162548541666665,17.311354166666664,0.09396878770099823,0.21288119789838833,0.08791343487887646,-0.003292971343201866,-0.0016324016056984826,0.0004364533784161245,0.032641916232705626
1.5865865865865865,0.9700995833333336,-0.26752124999999993,-0.0074560608333333325,17.31210416666666,0.09422613079843756,0.21485565715684962,0.08799911086433064,-0.0033256884642093743,-0.0017461761428361972,0.00047995091620170525,0.03146598914952392
1.5915915915915915,0.9701589583333333,-0.2663085416666667,-0.00787003125,17.31295833333333,0.0947491356353733,0.21713452094145738,0.08828302026715971,-0.0034012246908919266,-0.0018628315805034761,0.0005714510959453124,0.03355708159739379
1.5965965965965965,0.9702177083333332,-0.2650970833333334,-0.00828401458333333,17.313854166666665,0.0952683280748264,0.21941408343571647,0.08856657774883296,-0.0034758180001657982,-0.0019791689532868916,0.0006628342732877888,0.03441222873271954
1.6016016016016015,0.9702775,-0.26388520833333334,-0.008697965833333333,17.314729166666666,0.09578438848953996,0.22169413705702887,0.08885032832769169,-0.003549347984338715,-0.002095219447621962,0.0007540953755577934,0.03411221831601097
1.6066066066066067,0.9703358333333335,-0.26267354166666673,-0.009112008749999997,17.315624999999997,0.09629740217495658,0.2239715546298733,0.08913350230411335,-0.003621962985060156,-0.0022110008167940966,0.0008452468118891809,0.03642252604180385
1.6116116116116117,0.9703956250000001,-0.26146166666666665,-0.009525948541666671,17.316541666666662,0.09680863019722219,0.22625050630438154,0.089416925381873,-0.003693445698951737,-0.0023263380718878453,0.0009362790805404165,0.03530137326413296
1.6166166166166167,0.9704472916666668,-0.25984875,-0.010068904166666668,17.317562499999998,0.09702966879010413,0.2282852838355492,0.08923230360020339,-0.0038446485990781256,-0.002358245251535002,0.0011176324900563168,0.03619572526048387
1.6216216216216217,0.9704975,-0.2581408333333334,-0.010642679166666669,17.31864583333334,0.09717872683263883,0.2302617333801554,0.08893534244162966,-0.004013272027315972,-0.00236969197913663,0.0013204081294399576,0.03492316623243141
1.6266266266266267,0.9705479166666667,-0.2564310416666665,-0.011216550791666667,17.319770833333337,0.09732207920308164,0.23223773065500458,0.08863890984017735,-0.004179913532580824,-0.0023807970527707912,0.0015230580076433366,0.03324661414922048
1.6316316316316317,0.9705972916666664,-0.25472374999999997,-0.011790356512500001,17.320708333333332,0.09745914451927089,0.2342136958266415,0.08834154779724897,-0.0043446134080342555,-0.002391354203361977,0.0017254777660307137,0.03722949826413924
1.6366366366366367,0.9706475000000001,-0.25301541666666666,-0.012364225854166666,17.321895833333333,0.09758944892899304,0.23618754258569377,0.08804494332911235,-0.004507359131252752,-0.0024015446808177124,0.0019278370122545615,0.03296640581595511
1.6416416416416417,0.9706999999999996,-0.25127250000000007,-0.012936110625000004,17.322916666666668,0.09772546407708332,0.2381632820418978,0.08777738076044335,-0.004661057815353647,-0.0024091862950833326,0.002123044555460979,0.03468315972219216
1.6466466466466467,0.9707835416666667,-0.24906666666666666,-0.013482846041666665,17.324374999999996,0.09799683722222224,0.2401544628626167,0.08792217777746557,-0.004716314214527777,-0.002387755817222223,0.0022229826742927138,0.03519752604177029
1.6516516516516517,0.9708675000000001,-0.24686020833333336,-0.01402949291666667,17.32566666666666,0.09825878754162323,0.24214546499516787,0.08806703245254967,-0.004769162502552693,-0.002366236246343405,0.0023228635416004417,0.04148288888904972
1.6566566566566567,0.9709510416666668,-0.24465395833333328,-0.014576116458333335,17.32722916666667,0.09851069067183163,0.24413670349565972,0.08821132688340211,-0.0048195852136588965,-0.002344616715161643,0.002422769141317983,0.03879607248262573
1.6616616616616617,0.9710352083333332,-0.24244687500000003,-0.015122756875000002,17.32872916666667,0.09875284613606772,0.24612609389116635,0.0883567268122656,-0.004867609312395184,-0.002323014877395838,0.0025226180508022703,0.037437134982553744
1.6666666666666667,0.9711191666666664,-0.24024124999999996,-0.015669323729166663,17.3301875,0.09898455846510419,0.24811530562720394,0.08850114375542625,-0.004913175002682993,-0.0023012834028593764,0.0026224896888344335,0.037726214843758044
1.6716716716716717,0.9712006250000003,-0.237935,-0.01611189916666667,17.331770833333334,0.099252560775,0.2501418650385765,0.08855211032279121,-0.004915810769887501,-0.0022475130230208322,0.0026659633138670664,0.034928114149238354
1.6766766766766767,0.9712777083333332,-0.2354222916666667,-0.016341849166666676,17.333166666666667,0.09960176125308158,0.2522479439658139,0.0884108586190266,-0.004834075018387676,-0.002128032310593315,0.0025943162242106277,0.040916638888859325
1.6816816816816818,0.9713524999999997,-0.23291125000000001,-0.016571867956250003,17.334833333333332,0.09993734962343745,0.2543526648591072,0.08827139689141383,-0.004751289688858467,-0.0020078077443424452,0.0025226010873307956,0.03688663888897281
1.6866866866866868,0.971429375,-0.2303983333333333,-0.016801876249999993,17.336375,0.10026181633055561,0.25645769695447973,0.08813103534340523,-0.004667284076539581,-0.0018868527934420135,0.0024507971240511806,0.03697685937498818
1.6916916916916918,0.9715049999999997,-0.2278854166666667,-0.017031809583333335,17.337937500000006,0.10057302853732643,0.2585628341289837,0.0879905698958931,-0.004582073106818577,-0.0017651051225043408,0.002378969528652556,0.03613157942697853
1.6966966966966968,0.9715814583333334,-0.2253733333333333,-0.017261849166666666,17.339416666666665,0.10087123562222218,0.26066765356334726,0.08785014285678228,-0.004495787152855554,-0.0016427158498055548,0.0023070388359156435,0.039629659722152155
1.7017017017017018,0.9716660416666665,-0.22273791666666662,-0.017490343125000002,17.340999999999998,0.10128698714565969,0.26286533789736977,0.08784037279629707,-0.004417912631114323,-0.001520561289137151,0.0022353351292489143,0.04138566666682664
1.7067067067067068,0.9717660416666668,-0.219895625,-0.017716122083333338,17.34283333333333,0.10190633077252605,0.2652165556849951,0.0880490307378622,-0.004354829404757553,-0.001398796337625,0.002164013240684361,0.0396736388889849
1.7117117117117118,0.9718668749999999,-0.21705208333333337,-0.017941914166666663,17.344666666666665,0.10250901812065971,0.2675695460493693,0.0882580496935187,-0.004290372765529514,-0.001275249852126735,0.0020925812718453713,0.038579888888989444
1.7167167167167168,0.9719668749999998,-0.21420979166666665,-0.018167664999999996,17.346416666666666,0.10309604015412328,0.26992139428178114,0.0884669287946951,-0.004224727276386456,-0.0011498946391931425,0.0020209576531445943,0.04078715972224245
1.7217217217217218,0.9720687500000001,-0.21136750000000004,-0.018393467500000007,17.348145833333334,0.10366586327708333,0.2722735553533264,0.08867522989288232,-0.004157799033472919,-0.0010226883993906279,0.001949230173461234,0.04162781206599675
1.7267267267267268,0.972168333333333,-0.2085243750000001,-0.018619360166666665,17.34995833333333,0.10422050169752599,0.2746251944269839,0.08888355789383583,-0.004089537316654063,-0.0008936605216992176,0.0018773669168353014,0.04102916493070552
1.7317317317317318,0.9722620833333332,-0.20561604166666672,-0.018740883958333333,17.351791666666667,0.10470037674266496,0.27683711260179367,0.08900152010700267,-0.004005152418513499,-0.0007373467113707488,0.0017646908913865789,0.04095095659721437
1.7367367367367368,0.9723441666666671,-0.20261687500000003,-0.0187183850625,17.353583333333336,0.10508515196523438,0.27885587206065204,0.08899458060169489,-0.0038998683947437636,-0.0005447811112576041,0.0015957439310223893,0.04314549305541959
1.7417417417417418,0.9724272916666669,-0.19961791666666664,-0.01869582085,17.35545833333333,0.10544831234565977,0.2808737996160781,0.08898683575483604,-0.0037947866417835617,-0.0003517332511354153,0.0014267719834945112,0.04119103993053841
1.7467467467467468,0.972510625,-0.19661770833333334,-0.018673302895833337,17.35727083333333,0.1057966851030816,0.282891724425627,0.08898017860446986,-0.003689790772392948,-0.00015814583145703034,0.0012578394219085276,0.04202421831604397
1.7517517517517518,0.97259375,-0.19361750000000003,-0.018650758125000003,17.359104166666675,0.10612601369374994,0.28490964922136286,0.08897298656071605,-0.003584970661267188,3.5985134395833535e-05,0.0010888931806006719,0.04150253081570554
1.7567567567567568,0.9726764583333334,-0.19061791666666672,-0.018628166874999998,17.360979166666663,0.10643730984565969,0.28692694973221045,0.088966468270065,-0.0034802559026981773,0.0002305873354904529,0.0009199304637132357,0.040985707899437784
1.7617617617617618,0.9727666666666668,-0.18755562500000003,-0.018537459583333325,17.362854166666665,0.10680788753085933,0.2890688625921963,0.08901830794766043,-0.003372361359730989,0.0004153804956783867,0.0007536549964460824,0.041711853732692816
1.7667667667667668,0.9728799999999999,-0.18429187500000008,-0.01822886874999999,17.364895833333335,0.10740483814231763,0.29160250001076193,0.08925930198977601,-0.0032552978177330725,0.000568121887005209,0.0005959816640304693,0.04268436414923826
1.7717717717717718,0.9729925,-0.1810279166666667,-0.017920163983333334,17.36702083333333,0.10797972672065972,0.2941376177228105,0.08950046146612889,-0.003140193743894535,0.0007217216426944454,0.0004383708023313656,0.04221237456607696
1.7767767767767768,0.9731047916666666,-0.17776395833333328,-0.01761164479166667,17.369124999999993,0.10853310011766498,0.29667316330106547,0.08974176370453084,-0.0030271888159273,0.0008762859149687497,0.00028087039589942675,0.04162173437526917
1.7817817817817818,0.9732175000000002,-0.17449979166666674,-0.01730294416666667,17.3711875,0.10906669770828989,0.2992078997898318,0.08998266733933437,-0.002916149943969967,0.001031908391238282,0.00012342658305810982,0.04226150651044236
1.7867867867867868,0.9733302083333336,-0.17123583333333334,-0.016994368333333336,17.37322916666666,0.10957662271597227,0.30174119144495104,0.09022367303101952,-0.002807189823531945,0.0011884386673126743,-3.389529833023339e-05,0.044449989149541125
1.7917917917917918,0.9734418750000003,-0.16796416666666666,-0.01667782895833333,17.375375000000002,0.11006428871597224,0.30424393335456995,0.09043653380560207,-0.0027042488927956597,0.0013351318197475687,-0.00018120371721036147,0.04280194270836546
1.7967967967967968,0.9735389583333335,-0.16456166666666666,-0.01623178458333333,17.377583333333337,0.11047508286388891,0.30621027916924026,0.09017442476885373,-0.0026713674406743044,0.0013043012047569446,-0.00016547560010483485,0.04188915972201812
1.8018018018018018,0.9736362500000001,-0.16115958333333336,-0.01578556416666666,17.379729166666667,0.11086217203315969,0.30817748263060674,0.0899131686231289,-0.0026415011937815968,0.001273560293388889,-0.00014974338770122288,0.04293075998270979
1.8068068068068068,0.973733958333333,-0.15775729166666666,-0.015339508124999996,17.381937499999996,0.11122722025933164,0.3101444911571497,0.08965139301934252,-0.0026147117156321608,0.0012429428398415797,-0.00013397520522523317,0.042832079427171266
1.8118118118118118,0.9738314583333333,-0.15435520833333338,-0.014893395833333338,17.384104166666667,0.11156863632703995,0.31210985342721836,0.08938984488104196,-0.0025909311333116337,0.0012124407284874134,-0.00011820845024995695,0.04250565581594401
1.8168168168168168,0.9739291666666664,-0.15095437499999997,-0.014447372916666661,17.386270833333334,0.11188590166835939,0.31407564841580676,0.08912802566068456,-0.0025702172740273426,0.0011820521449244792,-0.00010239514142181412,0.0423781766492084
1.8218218218218218,0.9740260416666667,-0.14755187500000003,-0.014001210416666666,17.3884375,0.11218136085065104,0.31604021610686817,0.0888669338325731,-0.0025525425575820314,0.0011517536329778643,-8.65991077478775e-05,0.043074641927148605
1.8268268268268268,0.9741454166666665,-0.14404620833333331,-0.01361887291666667,17.3908125,0.11257798153145662,0.3181786929671463,0.08889602152832983,-0.0025161709429193575,0.0010852804651057288,-9.785301732674491e-05,0.04214058984376834
1.8318318318318318,0.9742783333333335,-0.14048220833333333,-0.013272654166666663,17.393312500000004,0.11302058247512323,0.3204138366513721,0.08909002127511323,-0.002470044059444617,0.000998764013209532,-0.0001244511372297546,0.04247194401028764
1.8368368368368369,0.9744089583333339,-0.13691764583333335,-0.012926518749999998,17.395770833333337,0.11343751659279122,0.3226504051130059,0.08928393914525683,-0.002426398724403776,0.000912982286184957,-0.0001509747862396274,0.042573780815814644
1.8418418418418419,0.9745410416666666,-0.13335399999999997,-0.01258028125,17.398333333333337,0.11382858568400002,0.3248863198570043,0.089478213340083,-0.0023852270758124997,0.0008278513565797501,-0.00017747574722691526,0.03966388888875372
1.8468468468468469,0.9746729166666667,-0.12979035416666665,-0.012234104166666667,17.400604166666668,0.11419529729862454,0.32712095169523914,0.0896725098720381,-0.0023465437127035593,0.0007434444634730808,-0.00020381153768056417,0.04709963498265779
1.8518518518518519,0.9748041666666664,-0.1262268125,-0.011887971666666665,17.40320833333334,0.11453658347275648,0.32935680112965254,0.08986664191657193,-0.0023102899580736457,0.0006597181325774621,-0.00023011242536825606,0.04271470659710985
1.8568568568568569,0.9749329166666668,-0.122628,-0.011567408125000003,17.405625000000004,0.11484466528266668,0.3314603617359363,0.09000637818590787,-0.0023124797485525005,0.0005741456766241665,-0.0002531865826994639,0.044218359374895044
1.8618618618618619,0.975053125,-0.11890468749999998,-0.011338761458333338,17.408166666666666,0.11510000862386066,0.33309684915525767,0.08995145200446036,-0.0024451556378401696,0.00047971121006051387,-0.0002646716196777206,0.043858305555545485
1.8668668668668669,0.9751720833333329,-0.11518100000000002,-0.011110011062500001,17.410625,0.11532687890566662,0.33473385932085775,0.0898965866183571,-0.0025794513508564797,0.0003852146445412512,-0.00027629718986918716,0.04555377604168598
1.8718718718718719,0.9752914583333334,-0.11145670833333332,-0.010881340833333331,17.413291666666662,0.11552740216749825,0.3363693047550021,0.08984159683975,-0.00271545009820309,0.00029061816602083383,-0.0002878276710162496,0.041648331597400556
1.8768768768768769,0.9754112500000002,-0.10773262500000003,-0.010652579166666669,17.41575,0.115700348177276,0.33800589755709787,0.08978641939121233,-0.0028532042749786464,0.00019586978896197945,-0.0002993896478306768,0.04311027083338104
1.8818818818818819,0.9755310416666666,-0.10400893750000002,-0.01042392145833333,17.41829166666666,0.1158446409201211,0.3396421751947639,0.08973157383332993,-0.0029926022454647002,0.00010104136341197907,-0.0003109340372178626,0.04311541493086679
1.8868868868868869,0.9756499999999999,-0.10028537499999997,-0.010195297916666669,17.42072916666667,0.11596138522777609,0.34127813923372363,0.08967633235887208,-0.0031337953164763017,6.0708520648181715e-06,-0.00032255810451976147,0.046111968315869944
1.8918918918918919,0.9757795833333333,-0.09644887499999999,-0.010009552083333333,17.423458333333333,0.11619178117790106,0.34277543386709103,0.08979880497368503,-0.003271133787691406,-7.294144749815114e-05,-0.00032638387406537105,0.04184970659730425
1.896896896896897,0.975919791666667,-0.09252041666666667,-0.009859463958333335,17.4261875,0.11650705583315975,0.3441590409704543,0.0900661869348422,-0.003405311713534983,-0.000139608561474826,-0.00032396433752176015,0.043197548177204226
1.901901901901902,0.9760585416666666,-0.08859160416666667,-0.009709236041666666,17.428916666666677,0.11679152767117663,0.34554198073548725,0.0903337051580444,-0.003540624504497401,-0.00020728290148564605,-0.00032155134702119737,0.04348882638845453
1.906906906906907,0.9761977083333334,-0.08466293750000002,-0.009558845833333336,17.43164583333333,0.11704614534720441,0.3469248784663344,0.09060104182058484,-0.00367714350069297,-0.00027594364711398367,-0.00031921178333655016,0.04355687456597934
1.911911911911912,0.9763364583333333,-0.08073418750000001,-0.009408520833333328,17.434354166666672,0.11726886596871484,0.3483089797357287,0.09086841090556001,-0.0038148228267226554,-0.0003456350253291673,-0.0003169099127958339,0.04433645789907814
1.916916916916917,0.9764756250000003,-0.07680566666666667,-0.009258493750000001,17.43704166666667,0.11746109790122226,0.34969219696014786,0.09113576725582236,-0.003953681451464583,-0.0004163225620397224,-0.0003146140856675054,0.04582791493044169
1.921921921921922,0.9766152083333334,-0.07287695833333332,-0.009108169166666666,17.43977083333333,0.11762269894408159,0.3510747495877647,0.09140294508568261,-0.004093783164852118,-0.00048805180971988693,-0.00031236180527627013,0.04668494748273133
1.926926926926927,0.9767389583333334,-0.06884760416666666,-0.00895942895833333,17.442625000000003,0.11779667406717666,0.3519441036327405,0.09122954030674202,-0.004062305843482703,-0.000573226413949327,-0.00024180030160967877,0.040041442708229624
1.931931931931932,0.9768589583333332,-0.06480416666666668,-0.008811234375,17.445125,0.11794562831597219,0.35274277881545546,0.09099570946834865,-0.00400875449264323,-0.0006572918464522572,-0.00016192482719335649,0.04761373437497696
1.936936936936937,0.9769795833333331,-0.0607611875,-0.008662692083333335,17.4479375,0.11806286976025648,0.3535426660992026,0.09076255833130131,-0.003956336707930183,-0.000738325310418646,-8.18067427340425e-05,0.04343532942709771
1.941941941941942,0.9771004166666666,-0.05671802083333335,-0.008514195625,17.450541666666666,0.11814577444608287,0.3543418834728592,0.09052865029682418,-0.0039052039498378255,-0.0008164079394028639,-1.7006609912817767e-06,0.046095539930604446
1.946946946946947,0.9772214583333332,-0.052674958333333334,-0.008365835416666667,17.453354166666667,0.11819722376458161,0.3551412627977812,0.09029456710007319,-0.0038552119069964405,-0.0008914304604101732,7.852339412710637e-05,0.04230333289928012
1.951951951951952,0.9773416666666664,-0.04863177499999999,-0.008217343125,17.455979166666662,0.11821474212701602,0.35594185027196595,0.09006031061563242,-0.0038065005444527966,-0.0009634497019656301,0.0001588750431007524,0.04399966623276441
1.956956956956957,0.977463333333333,-0.04458864583333333,-0.008069082291666663,17.4586875,0.11819872766274955,0.356740306577637,0.08982569167537276,-0.0037588837858364794,-0.0010324018445846356,0.00023932103350222668,0.04402244401046573
1.961961961961962,0.977604375,-0.04039478125,-0.007940125000000004,17.461520833333328,0.11836034498109797,0.35751674608165096,0.08971076313756025,-0.0036779841958059895,-0.0011417361392980468,0.0002718869696703126,0.04549852039951929
1.966966966966967,0.9777468750000003,-0.036193070833333334,-0.007812316666666667,17.464458333333337,0.11849679079032,0.3582925093749663,0.08960137273576878,-0.0035963652096557648,-0.001250034334123069,0.0003021073305462782,0.04415345659703007
1.971971971971972,0.9778906249999997,-0.03199129624999999,-0.007684612500000001,17.467291666666668,0.11859918196424474,0.3590682383973915,0.08949207699026156,-0.003515808465053953,-0.0013550585775599108,0.00033237679901306546,0.04622183159722226
1.976976976976977,0.978033125,-0.027789468333333334,-0.007556845833333335,17.470208333333332,0.11866378711641734,0.3598428940810512,0.08938191743964681,-0.0034362877863186323,-0.0014568565533022292,0.0003627095819456099,0.04494578993063669
1.981981981981982,0.9781760416666668,-0.023587830208333337,-0.007429058333333331,17.473062500000005,0.11869471843272947,0.36061855909227986,0.08927160230661393,-0.003357854533241138,-0.0015553865727946279,0.00039318412234362295,0.046670204426845885
1.986986986986987,0.9783189583333328,-0.019386006458333334,-0.007301060416666667,17.47602083333333,0.11869014108693081,0.3613931528501256,0.0891613395557452,-0.003280539654390182,-0.0016506465431791503,0.000423746863181067,0.0434874995660266
1.991991991991992,0.9784614583333338,-0.015181658333333332,-0.007175283333333333,17.478916666666674,0.11865026725024992,0.36215622364241973,0.089045661341553,-0.0032026018666781943,-0.0017413381872913075,0.00045457816690548945,0.043097159721980915
1.996996996996997,0.9785822916666663,-0.010846323333333331,-0.007139336041666663,17.481666666666666,0.1185822322701488,0.362310904880884,0.08867026990226756,-0.003038283463759904,-0.0017621583558427255,0.0004930939359732113,0.041955555555659885
2.002002002002002,0.9787004166666665,-0.0065110041666666665,-0.007103607979166667,17.48420833333333,0.11847554432474164,0.36246370542034506,0.08829427595091274,-0.0028743988071923874,-0.0017810075574103167,0.00053165993993387,0.0468339565972542
2.007007007007007,0.9788199999999998,-0.0021755214583333324,-0.007067663124999995,17.487062499999997,0.11833207960638437,0.3626169231379515,0.08791799132376195,-0.0027107442486220424,-0.0017978952695864878,0.000570219923938419,0.04243678776055049
2.012012012012012,0.9789404166666666,0.002159849666666667,-0.007031968749999999,17.4896875,0.11815083504941741,0.36277096808216563,0.08754252066284438,-0.0025473895046393023,-0.0018128150898988483,0.0006087913826431903,0.04520615234378056
2.017017017017017,0.9790602083333332,0.006495179745833335,-0.006996010416666666,17.492416666666667,0.11793222930673596,0.3629239725049167,0.08716665523583024,-0.0023844294465066936,-0.001825764000201545,0.0006473793123131554,0.04390082638883541
2.022022022022022,0.9791795833333333,0.010830565833333333,-0.006960310416666668,17.495104166666668,0.11767578217706315,0.3630775957455703,0.08679056187216312,-0.0022217000664785224,-0.001836750714348532,0.0006859990235713519,0.044871864149342855
2.027027027027027,0.9792983333333334,0.015165924166666664,-0.006924437500000004,17.49783333333334,0.11738051557750427,0.36323121883197534,0.0864145114540565,-0.00205930283931151,-0.0018457723525357938,0.0007246241503570833,0.04374530555526235
2.032032032032032,0.9794297916666665,0.019614656249999998,-0.0069451041666666645,17.5005625,0.11720509859352772,0.36344614052811414,0.08632569539777787,-0.0018802389608170572,-0.0018208755935775133,0.0007753626014713965,0.04385385026040467
2.037037037037037,0.9795649999999997,0.024089406249999997,-0.00697850625,17.50329166666667,0.11702486717318915,0.3636756754505188,0.08630289724744374,-0.0016970454695922521,-0.0017867954229578388,0.0008288626203925705,0.04457249826378984
2.042042042042042,0.9796985416666667,0.028564068750000005,-0.007012091666666662,17.506,0.11680459397644527,0.3639052055704583,0.08628061771597435,-0.001513531027385365,-0.0017508574646700945,0.0008823364199045687,0.04496399999999312
2.047047047047047,0.9798333333333334,0.033038895624999995,-0.007045674999999997,17.50870833333333,0.11654488970921367,0.3641345251304609,0.08625756517025486,-0.0013297438874006618,-0.0017130683113254252,0.0009357804458207191,0.04471583159727288
2.052052052052052,0.9799679166666664,0.037513524208333336,-0.007079029166666666,17.51141666666667,0.11624390216813744,0.36436405401272415,0.08623465625506407,-0.0011456548763180857,-0.0016734505320311639,0.0009892004779267008,0.04611965972219423
2.057057057057057,0.9801014583333328,0.04198828541666667,-0.007112583333333332,17.514270833333335,0.1159039005544352,0.36459336949165955,0.08621187010336716,-0.0009612501334501742,-0.0016319579777527439,0.0010425910345475836,0.04156717664915277
2.062062062062062,0.9802360416666667,0.04646308333333334,-0.007146264583333333,17.516958333333335,0.11552280688715974,0.36482205590250494,0.0861886025046556,-0.0007765498048092012,-0.0015886087613883333,0.0010960403010284586,0.04346241493044545
2.067067067067067,0.9803552083333336,0.05090365208333333,-0.007079289583333335,17.519499999999997,0.11517313070457896,0.36488300865899537,0.08590729145223087,-0.0006609178893861669,-0.0015148663975195179,0.0011444358127981385,0.04586975000000848
2.0720720720720722,0.9804656249999998,0.05532254583333333,-0.006947710416666666,17.522041666666667,0.11482947842251873,0.36483256265329944,0.08545872650499144,-0.0005909333053705646,-0.001422753814574877,0.0011896242465592355,0.0432641649305765
2.0770770770770772,0.9805754166666668,0.05974154166666668,-0.006816154166666669,17.524562500000002,0.11444594819928995,0.36478187337570955,0.0850105078946342,-0.0005220968168456596,-0.0013311486759236546,0.0012347984884944487,0.042417516927116594
2.0820820820820822,0.9806860416666664,0.06416014583333333,-0.006684448125000002,17.527020833333335,0.11402422568664541,0.36473240148659747,0.08456192852590538,-0.000454429250151315,-0.0012400971474321614,0.001279929058510114,0.043540707899239806
2.0870870870870872,0.9807956249999998,0.0685789375,-0.006552773020833334,17.52947916666667,0.11356426266470443,0.36468372783240416,0.08411332071390688,-0.00038796185105258483,-0.0011495604014773776,0.0013250781203346352,0.04506847873261677
2.0920920920920922,0.9809054166666664,0.07299808333333332,-0.0064212229166666634,17.531937499999998,0.11306375899632634,0.36463251789625445,0.08366553920690759,-0.0003225678260939243,-0.0010595463179200052,0.0013702074653421314,0.04637582942723384
2.0970970970970972,0.9810156249999996,0.07741668749999998,-0.006289595833333332,17.534541666666666,0.11252363566319405,0.3645835659842534,0.08321704226623305,-0.000258424908202865,-0.0009700459994105218,0.001415289976230037,0.041306873263977195
2.1021021021021022,0.9811289583333337,0.08183062499999998,-0.006153333333333331,17.536979166666658,0.11197512381210939,0.36456630315555566,0.08281442352580214,-0.00021513447083333398,-0.0008819143218537762,0.0014403968126652773,0.04436170789966809
2.1071071071071072,0.981263333333333,0.08620243749999999,-0.005982827083333334,17.53945833333334,0.11162203560239195,0.3648139974467576,0.08276883200954131,-0.00032725676394231766,-0.0008012879504674215,0.0013101093167391378,0.04594303993042104
2.1121121121121122,0.9813989583333336,0.09057449999999999,-0.005812347083333335,17.542104166666665,0.11122942661641666,0.3650597582880494,0.08272324372095873,-0.0004407068607672908,-0.0007223811655578122,0.0011796503602307755,0.0416647391494962
2.1171171171171173,0.981533125,0.09494658333333333,-0.005641590416666664,17.544625000000007,0.11079837547999308,0.3653060891242372,0.08267795051864192,-0.000555814640371424,-0.0006452616753697916,0.0010491738678925257,0.04259194270809985
2.1221221221221223,0.9816683333333335,0.09931891666666665,-0.005471018750000001,17.547104166666667,0.11032946112549308,0.36555215128717056,0.08263216051577779,-0.0006723039280203121,-0.0005698955473744788,0.0009185958659220444,0.04517703081592117
2.1271271271271273,0.9818035416666664,0.10369072916666668,-0.005300522916666667,17.549687499999997,0.10982200351821828,0.36579940445680986,0.0825863737168679,-0.0007903080388062063,-0.0004962638716610244,0.0007879692441479775,0.04326031901052829
2.1321321321321323,0.9819385416666666,0.10806281250000001,-0.005129820833333332,17.55220833333333,0.10927638688792315,0.3660455599382178,0.08254073602473687,-0.0009097440081289057,-0.00042436585821940126,0.0006572901332580303,0.04414928993077183
2.1371371371371373,0.9820737500000001,0.11243533333333333,-0.004959241666666667,17.554750000000002,0.10869319165155555,0.36629123925542484,0.08249497648345665,-0.0010307475517944452,-0.00035425284053333304,0.0005265458502908341,0.044502437500113956
2.1421421421421423,0.9821854166666667,0.1167073124999999,-0.004686668749999999,17.557124999999996,0.10812971570902734,0.3661638684693612,0.08220746049530557,-0.0012383335689430991,-0.00022437995707291655,0.00047884276325937524,0.04215340104178722
2.1471471471471473,0.9822825000000005,0.12091822916666668,-0.004351614583333334,17.559291666666667,0.10756692768853078,0.3658062717838515,0.08177164944228664,-0.0015006938039008244,-5.703946881293352e-05,0.00048221608368771723,0.04252616493056394
2.1521521521521523,0.9823793750000002,0.12512975,-0.004016597916666667,17.5614375,0.10696858733160414,0.3654492836078426,0.0813355248589,-0.0017659207735036448,0.00011050697745937471,0.0004855343398274916,0.04466293359382689
2.1571571571571573,0.9824768750000002,0.1293409583333334,-0.003681422916666666,17.563583333333334,0.10633424983074823,0.36509186379197534,0.0809002741593193,-0.002033849565261372,0.0002782428893597919,0.0004889236510518025,0.04574882638883082
2.1621621621621623,0.9825737500000004,0.1335520208333333,-0.0033463354166666658,17.565874999999995,0.10566448273133289,0.3647333853726126,0.08046418916822672,-0.0023046774343846786,0.0004461585233041668,0.0004923117814462503,0.04211881770856962
2.1671671671671673,0.9826716666666662,0.1377637083333333,-0.003011234166666666,17.568020833333335,0.1049590773329149,0.3643759324687935,0.08002864480734181,-0.00257834538120663,0.0006143002509840014,0.000495706763724762,0.04401899956599209
2.1721721721721723,0.9827685416666666,0.14197493749999998,-0.0026761714583333333,17.570249999999998,0.10421915878853776,0.36401804643965896,0.07959272431709663,-0.0028548319744638407,0.0007826060840997788,0.000499119598906903,0.04214827083347927
2.1771771771771773,0.9828660416666666,0.14618704166666668,-0.002341068958333333,17.572395833333335,0.10344330718208157,0.363659936062799,0.0791566986345276,-0.0031341075129769176,0.0009511182055712682,0.0005025458026671879,0.04361300998260731
2.1821821821821823,0.9829706250000001,0.15027162500000005,-0.002178691666666667,17.574520833333334,0.10297302205319273,0.3633975449692883,0.0788494810706206,-0.0033201167545427097,0.001071187825786197,0.0005543743804890798,0.04413414539919813
2.1871871871871873,0.9830779166666664,0.1543305833333333,-0.0020530895833333323,17.57664583333333,0.10254457104799308,0.36315640982316266,0.07856942889677657,-0.00348678319530191,0.0011810207532730896,0.0006165783514813498,0.04360458289932012
2.1921921921921923,0.9831847916666665,0.15838937500000003,-0.0019275735416666665,17.578708333333328,0.102081972553776,0.36291461779357487,0.07828935529474772,-0.0036543685189688807,0.001290969227175782,0.0006787047467781763,0.04463833159741171
2.1971971971971973,0.9832927083333334,0.1624483333333334,-0.0018018912499999991,17.580895833333333,0.10158637233055552,0.3626730031879233,0.07800946866875881,-0.003823139519589583,0.0014010630479062503,0.0007409328580636224,0.042518364149373156
2.2022022022022023,0.9833985416666668,0.1665075,-0.0016764568124999976,17.583041666666663,0.10105921077708337,0.3624315644925557,0.07772928981143307,-0.0039929213256259906,0.0015112871140416668,0.0008030877891523841,0.040187414930699106
2.2072072072072073,0.9835060416666664,0.17056645833333328,-0.0015509679166666641,17.585062500000003,0.1004983332916233,0.36218946949852143,0.0774493396159354,-0.004163521478798872,0.0016216516707157117,0.0008652873210575582,0.043910204426993005
2.2122122122122123,0.9836135416666666,0.17462437500000003,-0.0014251960416666674,17.587166666666658,0.09990424432252606,0.36194838548290936,0.07716915966989248,-0.004335295406971485,0.0017321244975091153,0.0009274593952776332,0.044068638889143585
2.2172172172172173,0.9837202083333336,0.1786772916666667,-0.0013071829166666667,17.589333333333332,0.0992831754426649,0.3616980829394891,0.0768833135501425,-0.0045016999988204,0.0018448229059084204,0.0009873028186537698,0.041602888888860434
2.2222222222222223,0.9838027083333333,0.18247562500000003,-0.0014433962499999994,17.59127083333333,0.0988334796141927,0.36113291660726543,0.07639224147032307,-0.004447447554658594,0.002029070152225262,0.0009642699733315809,0.040732134982818025
2.2272272272272273,0.9838870833333332,0.18627499999999997,-0.0015795283541666677,17.593249999999994,0.0983551660416667,0.36056875509017833,0.07590110388211194,-0.004392164834994271,0.0022141311847395824,0.000941199813664409,0.038596104166970235
2.2322322322322323,0.9839702083333338,0.19007333333333334,-0.0017156654166666657,17.59510416666667,0.09784671128888894,0.36000309815884474,0.0754099841213749,-0.004335875588702778,0.002400020386597223,0.0009181462457859852,0.04022603081585885
2.2372372372372373,0.9840527083333334,0.193871875,-0.001851783125,17.596958333333326,0.09730911275065106,0.3594390708992579,0.07491884051880125,-0.0042785953334628915,0.002586750973727863,0.0008950409366885883,0.04289074826419892
2.2422422422422423,0.9841372916666667,0.1976704166666667,-0.0019879320833333333,17.59891666666667,0.09674390637482638,0.3588739647926987,0.07442771478826106,-0.004220242970115798,0.002774262624055729,0.0008718853391956297,0.04250715972199259
2.2472472472472473,0.9842193749999996,0.20146937499999998,-0.002124080354166666,17.60091666666666,0.09615050760377605,0.35830944661598235,0.07393639844148873,-0.004160885983596263,0.0029627130468337223,0.0008487159572013106,0.03919082638907412
2.2522522522522523,0.9843041666666665,0.20526812500000005,-0.0022602021041666655,17.602812500000006,0.0955274968589844,0.35774447481978167,0.07344518340598778,-0.004100417760289988,0.00315188194943086,0.0008255257591451802,0.039533756510309104
2.2572572572572573,0.9843862500000001,0.2090664583333333,-0.0023963129166666673,17.60470833333333,0.09487517433328996,0.3571798826844055,0.0729540486830805,-0.004039056970454079,0.0033419163163747392,0.0008022964039871922,0.03945283159731616
2.2622622622622623,0.984475625,0.2126316666666667,-0.002694804854166665,17.606562499999995,0.0943806909972222,0.3566560713601312,0.07284968773398066,-0.0038971704025171183,0.003423016859512396,0.0007572801394527971,0.03895693359385177
2.2672672672672673,0.9845658333333333,0.21617666666666677,-0.003008368541666667,17.60829166666667,0.09387723212222215,0.35613657471871746,0.072780917813987,-0.003745975708224306,0.003494222505370139,0.0007102299968214231,0.04035624826383355
2.2722722722722724,0.9846558333333334,0.21972041666666667,-0.003321665416666668,17.610083333333332,0.09334960516649304,0.35561646653885975,0.07271200050796843,-0.0035925337697894086,0.0035656584493625014,0.0006632395576376207,0.03996499305560519
2.2772772772772774,0.9847443750000001,0.22326479166666666,-0.0036352310416666676,17.611791666666658,0.09279637446870659,0.35509741009527374,0.07264318572760363,-0.003436827461322091,0.003637303701554253,0.0006161470254513021,0.042710956597545646
2.2822822822822824,0.98483375,0.22680895833333328,-0.003948550833333334,17.613562499999997,0.0922183214197483,0.3545756589463165,0.07257428588925761,-0.003278998736065452,0.003709123191324089,0.0005690760405326963,0.043041058593814796
2.2872872872872874,0.9849239583333335,0.23035375,-0.004261929375,17.61541666666666,0.09161360819427086,0.35405516929133574,0.07250542626003009,-0.0031188122737335934,0.003781187877870833,0.0005219767880895393,0.04147065972239261
2.2922922922922924,0.9850133333333333,0.23389687499999998,-0.004575495208333333,17.61720833333334,0.09098579353190103,0.35353489817693184,0.07243656503031855,-0.0029564614483600276,0.0038534150925345037,0.0004748345709511807,0.039803873263622336
2.2972972972972974,0.9851031249999999,0.23744187500000002,-0.004888858333333333,17.618979166666666,0.09033156432981768,0.35301276573086326,0.07236778543700942,-0.0027919609148906272,0.003925859270162357,0.00042771867267556927,0.0413647912326951
2.3023023023023024,0.9851656250000002,0.24090812499999992,-0.004919606458333336,17.620479166666666,0.08992160864231774,0.35216558913896173,0.07200324175294556,-0.0027934078323850267,0.0040708591995582055,0.00038862767416705265,0.03704727039928457
2.3073073073073074,0.9852222916666666,0.24435645833333342,-0.004881456250000001,17.62170833333334,0.08955408793745656,0.351237213051546,0.07156667255370368,-0.002835962555907551,0.004233422527765539,0.00035145249437948704,0.03977041493021716
2.3123123123123124,0.9852785416666666,0.2478052083333333,-0.004843213333333331,17.6230625,0.08916091205620658,0.3503075849512745,0.07113004028278132,-0.002878756094263888,0.00439583218717969,0.00031425477159170007,0.03787645442707799
2.3173173173173174,0.9853352083333332,0.2512533333333334,-0.004804994583333332,17.624333333333333,0.08874530415555555,0.349378787027054,0.07069344866525132,-0.002921847844288888,0.004558130469782222,0.0002771204932931484,0.04016622222229671
2.3223223223223224,0.9853916666666663,0.25470166666666666,-0.004766690624999998,17.625604166666676,0.0883051859972222,0.34845082032715213,0.07025691896502144,-0.002965130536661459,0.004720275542521526,0.00023992779056907426,0.0407860933157167
2.3273273273273274,0.9854483333333329,0.25815083333333333,-0.004728484916666669,17.62695833333333,0.08784168891597226,0.3475220164303928,0.06982028426895548,-0.0030087439283584027,0.004882261249934898,0.0002027745379192642,0.03929824826394679
2.3323323323323324,0.9855047916666665,0.26159916666666666,-0.00469029375,17.628291666666666,0.08735441766597217,0.3465942511445388,0.06938366953095389,-0.0030525647302447933,0.005044147395752586,0.0001655983898406202,0.03791624826391171
2.3373373373373374,0.98556125,0.26504812499999997,-0.004652223541666667,17.629583333333336,0.08684157476731771,0.34566502348278505,0.06894709576773403,-0.003096643123200392,0.005205882800758983,0.0001284265880542137,0.03841649305553574
2.3423423423423424,0.985627083333333,0.26840354166666663,-0.004590737499999999,17.630958333333336,0.08639328882078993,0.34488246679587276,0.06861913128493337,-0.003123658754471354,0.005320415500599609,0.00010248197931717457,0.03889158159716999
2.3473473473473474,0.9857083333333333,0.2715964583333334,-0.004487937499999998,17.632520833333327,0.08607515548745655,0.3443575667503293,0.06848363959013176,-0.003120429153111979,0.005351859330306857,9.652444744752567e-05,0.03691739539937089
2.3523523523523524,0.9857887499999999,0.274789375,-0.00438524375,17.633875,0.08573684105377605,0.3438334779705863,0.06834819655798567,-0.0031178232773815097,0.005383770719570312,9.05515124428384e-05,0.04186915104179434
2.3573573573573574,0.9858699999999998,0.2779820833333333,-0.0042824672916666655,17.635500000000004,0.08537825301232642,0.34330791047389586,0.06821271820435781,-0.00311589248712231,0.005416283038743923,8.461024503195842e-05,0.03747308333322508
2.3623623623623624,0.9859504166666664,0.28117375000000006,-0.004179733333333333,17.63689583333333,0.08499923897760413,0.3427841964959289,0.06807722586330556,-0.0031145749546666658,0.005449327016458333,7.865959104444464e-05,0.04094703081608486
2.3673673673673674,0.9860320833333334,0.28436770833333336,-0.0040770187500000004,17.638520833333335,0.08459875645724826,0.34225921125144565,0.06794165687136375,-0.0031138962712304675,0.0054828292209157985,7.274417131018222e-05,0.0373744787326018
2.3723723723723724,0.9861135416666666,0.28756,-0.003974322916666666,17.639937500000002,0.08417945473333342,0.34173378809068733,0.06780617782587933,-0.0031139541187500015,0.005516930749083335,6.68444876077473e-05,0.040104996093702994
2.3773773773773774,0.9861945833333334,0.29075187499999994,-0.003871581250000002,17.6415625,0.08374001385065112,0.3412087608586246,0.06767064285565581,-0.0031146329923476546,0.005551600674986978,6.0937046993619895e-05,0.035689225260398416
2.3823823823823824,0.9862768749999997,0.2939454166666667,-0.0037689064583333338,17.642916666666668,0.083279425353993,0.34068392034410844,0.0675350936427664,-0.0031158240957275167,0.005586738917006946,5.511266287301727e-05,0.0414498263888845
2.3873873873873874,0.9863247916666666,0.29699125000000004,-0.0036330866666666657,17.644270833333334,0.08295744742343752,0.33971659234793916,0.06709306361861092,-0.003150909632841667,0.005531592788679688,4.376545400523592e-05,0.03512342664936341
2.3923923923923924,0.986369791666667,0.3000245833333333,-0.003494338958333333,17.64541666666667,0.0826321243956598,0.33870966459524426,0.06662343277689843,-0.003189791160000606,0.005468626005417536,3.1942632522972354e-05,0.03677065972215132
2.3973973973973974,0.9864164583333329,0.30305750000000004,-0.0033555912499999992,17.6465,0.08228906836041665,0.3377020733406963,0.0661537134606589,-0.003229412488086459,0.005405982489028125,2.014960144598036e-05,0.03937108333332162
2.4024024024024024,0.9864616666666666,0.3060891666666667,-0.0032169349999999993,17.6478125,0.08192754704930558,0.3366952763292058,0.06568407257766008,-0.0032699691716291676,0.005343563974888715,8.352258426750936e-06,0.034713964843717804
2.4074074074074074,0.9865074999999996,0.3091225,-0.0030781144375,17.64885416666667,0.08154682166041666,0.3356871918781762,0.06521428098871618,-0.0033113407781272387,0.0052814984825541676,-3.4163593748909027e-06,0.03898827039927255
2.4124124124124124,0.9865533333333332,0.3121552083333334,-0.0029393452499999993,17.650020833333333,0.0811472509103732,0.3346803185828346,0.06474450534464528,-0.0033535493211226566,0.005219769732470269,-1.5160551225266977e-05,0.03905624956587417
2.4174174174174174,0.9865987499999996,0.31518729166666665,-0.0028006529166666664,17.65125,0.08073092950516492,0.33367319800990697,0.06427480804002936,-0.0033965458339641486,0.0051582517661762995,-2.6915797926854536e-05,0.036706770833347946
2.4224224224224224,0.9866452083333331,0.3182204166666666,-0.002661918479166667,17.652395833333333,0.08029493308315971,0.33266458085667694,0.06380506389426559,-0.0034403765257602177,0.005097089995584401,-3.864517996649384e-05,0.03708800998259676
2.4274274274274275,0.98669375,0.32122145833333327,-0.0025405654166666654,17.653541666666666,0.07986469137287332,0.3317027121940303,0.06338653890440382,-0.0034845423302004345,0.005035108462331556,-4.328350824338049e-05,0.03809162326410842
2.4324324324324325,0.9867560416666664,0.32400166666666674,-0.002539532083333332,17.654770833333334,0.07957625333055549,0.33105125911013106,0.06331974011850201,-0.0035244129974465284,0.004965809628023961,5.657387287681414e-07,0.03677515581591706
2.4374374374374375,0.9868197916666667,0.32678229166666667,-0.0025384904166666686,17.655999999999995,0.07927312551974826,0.33040001439973776,0.06325298188970027,-0.0035642967009344613,0.004896380587924263,4.4423543683499e-05,0.035455666666962316
2.4424424424424425,0.9868822916666669,0.3295627083333334,-0.002537368312499999,17.657083333333333,0.07895425460933157,0.32974918676204673,0.06318624318710926,-0.0036042061518933213,0.004826797169490019,8.829602968665824e-05,0.0390748263888554
2.4474474474474475,0.9869454166666668,0.3323445833333333,-0.0025363307666666658,17.658395833333334,0.07861832792899304,0.3290969003595754,0.06311946134847068,-0.0036441335831566527,0.004756991813265625,0.00013216188604274888,0.03480659331609104
2.4524524524524525,0.987009375,0.33512499999999995,-0.0025352223958333333,17.659541666666666,0.07826977604166671,0.3284458643140703,0.06305265739198715,-0.003684031302929688,0.004687165374739584,0.00017601313876344074,0.03642145659722473
2.4574574574574575,0.9870720833333335,0.33790625,-0.002534149374999998,17.660749999999997,0.07790394954427082,0.3277946197536118,0.06298581045285492,-0.003724048462753907,0.004617145448177083,0.0002198599772033179,0.03561777083353945
2.4624624624624625,0.9871345833333333,0.34068604166666666,-0.0025331216666666678,17.661958333333338,0.07752260434683161,0.32714379162795515,0.06291906601464997,-0.003763889418823263,0.004546996099724827,0.000263754582660674,0.03543616493027457
2.4674674674674675,0.9871972916666668,0.34346687500000006,-0.0025320479583333323,17.663125,0.07712613077773421,0.3264927553998035,0.06285234152900311,-0.003803872858734455,0.004476662465725263,0.0003076085135326007,0.03568190104169844
2.4724724724724725,0.9872518749999998,0.346160625,-0.0025420433958333326,17.66422916666667,0.07679198836627603,0.3257185380153736,0.0626768409726558,-0.003835320794321211,0.004395784848398438,0.0003534882276034799,0.03604961414913532
2.4774774774774775,0.9872881250000001,0.34868375,-0.0025737385416666663,17.665125,0.07659693415260421,0.32470587586991917,0.062287425729002595,-0.0038499133604387994,0.004293255619148439,0.0004033094466968075,0.036483734375110544
2.4824824824824825,0.9873247916666665,0.3512060416666667,-0.002605538124999999,17.666083333333336,0.07638973296349819,0.3236940445044125,0.06189762461487428,-0.0038644404353738292,0.004189083865253039,0.0004531430791354072,0.03533299305541959
2.4874874874874875,0.987360625,0.35372937499999996,-0.002637293541666667,17.667020833333336,0.07616802926210942,0.32268116968277505,0.061507729396187885,-0.003878684824648047,0.004083262268259378,0.0005030251662671587,0.03408320789918662
2.4924924924924925,0.9873970833333333,0.35625124999999996,-0.0026691176458333334,17.667958333333335,0.07593525520677083,0.32166870914432605,0.061117385642871,-0.0038928253960248188,0.003975638397803046,0.0005529297467479812,0.03491499826390054
2.4974974974974975,0.9874329166666667,0.3587741666666666,-0.0027008500000000007,17.6688125,0.0756900556659722,0.32065624707594426,0.06072696848333402,-0.003906789271125002,0.0038665036940553846,0.0006028215020853439,0.036398173177019544
2.5025025025025025,0.9874695833333331,0.36129666666666677,-0.0027326593749999995,17.669770833333338,0.07543076032222215,0.319643574239407,0.06033645705376465,-0.003920567401677084,0.0037556006517715287,0.000652752098576166,0.0346153641491469
2.5075075075075075,0.9875058333333331,0.363819375,-0.002764437083333333,17.670583333333337,0.07515942070794271,0.3186317328876123,0.05994564307434556,-0.0039342398531148435,0.0036430203471458367,0.0007027169858830973,0.03840132638879368
2.5125125125125125,0.9875418749999999,0.3663414583333333,-0.0027961825000000005,17.67154166666667,0.07487601923953999,0.31761822303009335,0.05955446401630537,-0.003947715550183854,0.0035288249049626724,0.0007526879035227186,0.0366151232637435
2.5175175175175175,0.9875814583333331,0.3688225000000001,-0.0028084289583333332,17.672479166666665,0.07461183849374989,0.3166550293934527,0.0592236328935725,-0.0039555536271817715,0.003418923820989584,0.0007912949039059332,0.036813437065973176
2.5225225225225225,0.9876368750000001,0.37111625,-0.0027336170833333327,17.673395833333338,0.07449022898593749,0.31590065233764164,0.05916113293547779,-0.003939213820764063,0.00333436030332552,0.0007792278363354085,0.03691305164915093
2.5275275275275275,0.9876924999999996,0.3734102083333332,-0.0026589077083333337,17.674395833333335,0.07435564964578995,0.3151466802097986,0.05909834223873305,-0.003923178177025478,0.003248240334857642,0.0007671183985206009,0.03594025998256711
2.5325325325325325,0.9877475000000002,0.37570374999999995,-0.002584077083333334,17.67529166666667,0.07421190056927093,0.3143933225456274,0.05903540728211937,-0.00390750890366927,0.0031606824605937512,0.0007549311888530729,0.037397831597104414
2.5375375375375375,0.9878029166666669,0.3779966666666666,-0.0025093485833333332,17.676291666666668,0.0740587283222223,0.3136387031696873,0.05897224440468789,-0.0038921235374952796,0.003071717331710418,0.0007427170819732107,0.03517124826385043
2.5425425425425425,0.98785875,0.3802904166666667,-0.0024345111645833334,17.67722916666666,0.07389253232482637,0.3128855314887228,0.058908812153763715,-0.0038771655681742847,0.0029811574447101584,0.0007304793454113909,0.03536065581619141
2.5475475475475475,0.9879131250000001,0.38258416666666667,-0.0023597909375000013,17.67825,0.07371873041597224,0.31213151472006456,0.05884521529658978,-0.00386239366316901,0.0028892426875501706,0.0007181556070925936,0.032393604166713885
2.5525525525525525,0.98796875,0.3848777083333334,-0.0022849924999999997,17.6791875,0.07353123296141492,0.3113772788092749,0.05878145171928364,-0.0038481598230411447,0.002795720502316284,0.0007057813997477415,0.0332043398436781
2.5575575575575575,0.9880243750000002,0.38717208333333336,-0.0022102577083333336,17.680104166666666,0.07333486122065982,0.31062303142752945,0.0587174611832064,-0.003834112001694358,0.002700807930054689,0.000693376972595691,0.033916655816085495
2.5625625625625625,0.9880783333333333,0.38946875000000003,-0.0021324218749999998,17.681041666666665,0.07312950944010418,0.30986253611028036,0.05864642384371799,-0.003819448942871095,0.002606216951647133,0.0006793593836841633,0.034098914930495994
2.5675675675675675,0.9881049999999999,0.3918747916666667,-0.001957478124999999,17.681791666666665,0.07295643932287324,0.3088611682793901,0.05835469479277843,-0.0037701926259069004,0.002568076912921575,0.0006148757989819066,0.03216012326396367
2.5725725725725725,0.9881314583333335,0.3942808333333334,-0.0017824668749999995,17.682479166666663,0.07277179113263896,0.30786078114517285,0.058062819694293166,-0.003721829350135938,0.002529819838068056,0.0005504081843973137,0.033055520399443594
2.5775775775775776,0.9881579166666669,0.3966879166666666,-0.0016073827083333337,17.6831875,0.07257515510399312,0.30685991632082893,0.05777119228050665,-0.0036743600771452266,0.002491493372553646,0.00048590349152021834,0.0338381731771733
2.5825825825825826,0.988185,0.39909291666666674,-0.0014323193749999996,17.68395833333333,0.0723688021998263,0.3058591984612079,0.057479417956820586,-0.003627704191366407,0.0024529404949275137,0.0004214133281200252,0.03157599826403157
2.5875875875875876,0.9882116666666665,0.4014991666666667,-0.0012573143124999997,17.684562500000002,0.07215008583263885,0.3048582108273863,0.05718762223827027,-0.0035818437262931774,0.0024143655917982614,0.00035690305935088,0.03624918359366802
2.5925925925925926,0.9882377083333335,0.403905625,-0.0010822722916666659,17.685270833333334,0.07191962109335942,0.3038577870200201,0.05689584466409072,-0.003536893925280859,0.002375604254091276,0.00029235519759327687,0.036195551649313984
2.5975975975975976,0.988264375,0.4063116666666666,-0.000907241875,17.68604166666666,0.0716764545305556,0.30285646857884685,0.05660404563198641,-0.003492679541698958,0.0023367482298645853,0.00022784654618541536,0.03476349826416936
2.6026026026026026,0.9882910416666667,0.4087179166666666,-0.0007322889583333336,17.686812500000002,0.07142237292899306,0.30185467208621486,0.056312369792070834,-0.0034493820492186617,0.0022977122358012183,0.00016330154629224517,0.03228858984351746
2.6076076076076076,0.9883170833333333,0.4111241666666665,-0.0005571862500000009,17.687458333333332,0.07115712791597226,0.3008542728768161,0.05602054704499749,-0.0034069985172906245,0.002258670110458335,9.875585029681267e-05,0.034442706597360484
2.6126126126126126,0.988355625,0.41341958333333345,-0.00039548583333333295,17.688291666666665,0.07097362311649302,0.30002171859095556,0.055862381466146895,-0.0033827184115690963,0.0022176788369939254,5.2891655909248294e-05,0.03142124826405279
2.6176176176176176,0.9884062499999998,0.4156027083333334,-0.00024737979166666505,17.689020833333334,0.07087459715933159,0.29935910546990546,0.05583907818184825,-0.0033766493719297325,0.002174910553555126,2.5931287524956046e-05,0.03458362456581199
2.6226226226226226,0.9884570833333332,0.4177854166666665,-9.909916666666592e-05,17.689770833333338,0.07076472062065978,0.29869644851268856,0.05581591474286455,-0.0033712397508628483,0.002131865562387151,-1.0468300509338945e-06,0.03617453081585609
2.6276276276276276,0.9885081250000001,0.4199683333333333,4.9110541666670206e-05,17.690666666666665,0.07064764066388898,0.29803374758815476,0.05579276752578904,-0.0033665663098328487,0.002088585441343748,-2.803704850966222e-05,0.03177122222228945
2.6326326326326326,0.9885583333333335,0.42215083333333353,0.0001973137499999997,17.691395833333335,0.0705201322493054,0.29737058606728406,0.05576950998216843,-0.0033624828306572908,0.002045150565578992,-5.5025503539014415e-05,0.033680134982546406
2.6376376376376376,0.9886089583333334,0.4243339583333334,0.0003454849999999994,17.692249999999998,0.0703827751384982,0.2967086306401148,0.055746269565437816,-0.0033590183092614585,0.0020014203657221378,-8.204906881753961e-05,0.031998270833412334
2.6426426426426426,0.9886589583333333,0.42651749999999994,0.0004937402083333334,17.6930625,0.07023428052708336,0.29604600622060656,0.05572310654921466,-0.0033562046726411457,0.001957520832404165,-0.00010908451906445006,0.030331037760333857
2.6476476476476476,0.9887100000000001,0.4286995833333334,0.0006419249999999997,17.693833333333334,0.07007916724982627,0.29538250459896104,0.05569989547519259,-0.0033540644383645837,0.001913458076280382,-0.00013613781189453125,0.030970305555456434
2.6526526526526526,0.9887606250000002,0.43088291666666656,0.0007901708333333345,17.694583333333334,0.06991387045815989,0.2947202089633875,0.055676660385386545,-0.0033526242383315977,0.0018690662774243924,-0.00016320472379320223,0.03317899305551464
2.6576576576576576,0.9888110416666667,0.43306520833333323,0.0009383314583333342,17.69541666666667,0.06973890033120675,0.29405682786740756,0.055653460544916614,-0.0033517535001555123,0.001824428780716215,-0.00019028620004238247,0.03118732638876054
2.6626626626626626,0.9888393749999996,0.435179375,0.0011479524999999976,17.6960625,0.06957203657460945,0.29309034887172436,0.05542835303656659,-0.003330494438979686,0.0017680566277447954,-0.0002214136209520624,0.03145532942704676
2.6676676676676676,0.9888662500000002,0.43729041666666685,0.0013599236250000004,17.696666666666662,0.06939834149149288,0.29211315060773424,0.055195575438214364,-0.003309301776944428,0.0017107271155848095,-0.0002527561654490919,0.032155555555789306
2.6726726726726726,0.98889375,0.4393995833333333,0.0015718320833333344,17.69720833333334,0.06921738116649309,0.2911364876772351,0.05496279499202374,-0.003289063820819966,0.0016529397667907966,-0.00028414075339455784,0.03465053993033962
2.6776776776776776,0.9889216666666668,0.4415110416666666,0.0017837166666666664,17.69789583333333,0.06902425008641494,0.2901597350215197,0.05473007584446407,-0.0032696865618715275,0.001594767778134981,-0.0003155656791703817,0.03323307248274432
2.6826826826826826,0.9889483333333335,0.44362104166666655,0.0019957160416666656,17.698583333333335,0.0688253713905817,0.28918122545081437,0.054497207075874646,-0.0032512489417750425,0.0015361056861888031,-0.0003470412511135923,0.03056465972207434
2.6876876876876876,0.9889756249999997,0.44573083333333335,0.0022075347916666655,17.69916666666667,0.06861735754930559,0.2882036684568103,0.05426439776422644,-0.0032336052806352425,0.0014770186440190942,-0.0003785637115172287,0.032415972222167966
2.6926926926926926,0.9890025000000002,0.4478422916666665,0.002419520416666667,17.699791666666666,0.06839832346141503,0.28722685425428673,0.054031606444271595,-0.003216940443134288,0.0014173692809566017,-0.0004101284478537047,0.03237495659726619
2.6976976976976976,0.9890302083333332,0.44995187500000006,0.002631485416666666,17.7005,0.06817289351731765,0.28624870028450183,0.05379870798872063,-0.0032011570055976565,0.0013573148779934883,-0.00044173727029180087,0.02979974999999513
2.7027027027027026,0.9890570833333333,0.4520622916666667,0.0028433229166666685,17.701125,0.06793655945308147,0.2852706655147916,0.05356580677170876,-0.0031862459486566848,0.0012968330096229611,-0.00047340050829441634,0.029757067708260365
2.7077077077077076,0.9890850000000001,0.45416666666666683,0.0030519770833333337,17.701687500000002,0.06770180555555538,0.2843056854358828,0.053341731748368156,-0.00317564396701389,0.0012358627890625001,-0.0005040458241571991,0.031926319010267434
2.7127127127127126,0.9891316666666667,0.45608020833333335,0.003164283333333333,17.70239583333333,0.06773980189995654,0.2837516539776531,0.05337439914426221,-0.003264127418559027,0.001176041584930559,-0.0005037413734411114,0.03080675998279503
2.7177177177177176,0.9891774999999999,0.45799375000000003,0.0032764687499999973,17.70308333333333,0.06776922496093746,0.28319676475253025,0.05340701619749422,-0.0033530220012369777,0.001115673082535156,-0.0005034580785697201,0.030007159722345023
2.7227227227227226,0.9892252083333332,0.45990708333333324,0.0033888020833333335,17.703645833333336,0.06779151636649303,0.28264164102044,0.053439644279819044,-0.0034424256654730897,0.001054843999436875,-0.0005032047018368491,0.035090874565867125
2.7277277277277276,0.9892714583333334,0.46182104166666677,0.0035010666666666656,17.704520833333333,0.06780757547391483,0.2820862841988622,0.053472283855678114,-0.003532235838277777,0.0009934937693091852,-0.0005029840792350892,0.028275395399248282
2.7327327327327327,0.9893179166666671,0.4637341666666665,0.0036133583333333354,17.70508333333333,0.06781666433263894,0.2815313186415549,0.05350483258895567,-0.0036224083405763897,0.0009317633793689238,-0.0005027828838717099,0.03210749305566196
2.7377377377377377,0.9893635416666665,0.46564791666666666,0.0037256062499999992,17.705895833333333,0.06781805937065968,0.2809765365247366,0.05353737004201935,-0.0037130592052994787,0.0008694686326566866,-0.0005026036022648344,0.02708607248274575
2.7427427427427427,0.9894102083333335,0.46756145833333335,0.0038379339583333332,17.7064375,0.0678110743478732,0.2804206869295981,0.05356981594446614,-0.0038041687589620227,0.0008068294855800803,-0.000502476771825887,0.03248772526040966
2.7477477477477477,0.9894579166666667,0.46947437499999994,0.003950135416666669,17.70720833333333,0.06779818621835951,0.2798666880968566,0.05360229339385764,-0.0038955836892382812,0.0007435698123578129,-0.0005023595055000956,0.02893970659738443
2.7527527527527527,0.9895045833333335,0.4713885416666667,0.004062467916666667,17.70783333333333,0.06777638445203979,0.27931182968775936,0.05363480407019649,-0.003987585243471789,0.0006799172050464437,-0.0005022905403646114,0.030763638889027334
2.7577577577577577,0.989547083333333,0.47328958333333343,0.0041691677083333335,17.70845833333333,0.06774092864149295,0.27872636804061973,0.05364548295200971,-0.0040696021891905385,0.0006150965475186583,-0.0005006664123250489,0.03175345659741424
2.7627627627627627,0.9895606249999996,0.47507104166666664,0.004227144166666666,17.708979166666666,0.06763854703641492,0.27788379791886086,0.053465866758121317,-0.004060966074200174,0.000543376944442231,-0.0004856946818250347,0.02809854123262312
2.7677677677677677,0.9895737499999999,0.4768547916666666,0.004285165833333335,17.70927083333333,0.06752784099787332,0.2770422623537807,0.05328607135250744,-0.004052607548211285,0.0004714933336546459,-0.00047076592769918396,0.032976551649426256
2.7727727727727727,0.9895868750000001,0.47863750000000005,0.004343100625,17.709791666666664,0.06741239359374993,0.2762003041436278,0.0531064539185299,-0.004044487721231772,0.0003993410529695299,-0.0004557844934330529,0.029112456597374603
2.7777777777777777,0.9896010416666664,0.4804208333333333,0.004401122916666667,17.710125,0.0672895728993057,0.2753581301170724,0.05292686722592401,-0.004036619035060764,0.00032691573201736133,-0.00044083053459406457,0.032722484374914984
2.7827827827827827,0.9896143750000003,0.4822039583333333,0.0044591208333333325,17.710604166666666,0.06716059256766493,0.2745169912413937,0.05274710127552285,-0.004028774799853298,0.0002542190913461359,-0.00042591335313692306,0.03033338498272542
2.7877877877877877,0.9896287499999996,0.4839872916666666,0.0045170979166666665,17.711,0.06702484317183166,0.2736743874930779,0.05256740861636198,-0.004021280366047309,0.00018118638832096377,-0.0004109726064935353,0.03152066666666542
2.7927927927927927,0.9896412499999996,0.4857714583333333,0.004575072916666666,17.71145833333333,0.06688338193537333,0.27283219370780726,0.05238776851170729,-0.004013949051043836,0.00010797523479665842,-0.0003960600109617295,0.02903537326398009
2.7977977977977977,0.9896552083333333,0.4875527083333333,0.004633074999999999,17.711812499999997,0.06673652326349824,0.2719904096160444,0.05220807500666999,-0.004006842014161458,3.439991027725858e-05,-0.00038111242034110434,0.031697964843885984
2.8028028028028027,0.9896685416666666,0.4893366666666666,0.0046910583333333354,17.712291666666662,0.06658045998888895,0.2711482023050466,0.0520282858385154,-0.0039999159729722225,-3.932730125971945e-05,-0.00036619987858364214,0.03055724826401729
2.8078078078078077,0.9896820833333332,0.49111958333333333,0.004749036458333336,17.712687499999998,0.06642072153315962,0.27030640498605074,0.05184855059132647,-0.003993220535818144,-0.00011328680078767075,-0.00035131766542982856,0.030076527343851467
2.8128128128128127,0.9897104166666666,0.4927479166666667,0.004827003749999999,17.713166666666666,0.06638136562065972,0.2696400333681308,0.05184876337048133,-0.00399087206238802,-0.0001530242305243074,-0.0003449859368676396,0.028934972222259603
2.8178178178178177,0.9897447916666664,0.49432770833333334,0.004911419374999999,17.713583333333332,0.06637470010724819,0.2690302529597229,0.051907014793141484,-0.003990170600974348,-0.00018171617425581914,-0.00034146655947060625,0.03042382638898289
2.8228228228228227,0.9897797916666664,0.49590625000000005,0.004995772645833334,17.714020833333326,0.06636490787760407,0.26841962558900445,0.051965247055949806,-0.00398964056823112,-0.00021033063972656632,-0.0003379051879274543,0.030340916232944437
2.8278278278278277,0.9898147916666664,0.4974858333333332,0.005080211249999998,17.714458333333326,0.06634867896597238,0.2678100247869888,0.05202347360775449,-0.003989540835548957,-0.00023926254140468634,-0.00033437070130870177,0.030465956597595323
2.8328328328328327,0.9898481249999999,0.49906437499999995,0.005164479166666668,17.714958333333332,0.06632912460585949,0.267200203154937,0.05208176125607644,-0.003989537296679688,-0.0002681481104854148,-0.00033085740585729167,0.028167914930577354
2.8378378378378377,0.9898825000000001,0.500643125,0.005248966458333333,17.715374999999998,0.0663045863902344,0.26659057335111935,0.0521400050195532,-0.003989935220720182,-0.0002972598060432463,-0.00032730448069732504,0.029238609375056512
2.8428428428428427,0.9899172916666665,0.5022229166666666,0.005333349791666663,17.715749999999996,0.0662733919748264,0.2659800970466664,0.052198264755638026,-0.003990530696307724,-0.0003264442393394128,-0.0003238152920687332,0.03157693750017643
2.8478478478478477,0.9899516666666668,0.5038002083333334,0.005417665416666668,17.716249999999995,0.06623951674995648,0.26536981556809974,0.05225666897132403,-0.003991360757263629,-0.0003557167687857198,-0.0003203036086722995,0.029277604166850324
2.8528528528528527,0.9899858333333332,0.5053791666666666,0.00550215,17.716687499999995,0.06619981456597235,0.2647601430120442,0.05231488203460488,-0.003992529273541667,-0.0003851621099401031,-0.0003167923627221135,0.029192360677200213
2.8578578578578577,0.9900195833333333,0.5069583333333335,0.0055864735416666636,17.71710416666666,0.06615512326388878,0.26415004131336833,0.05237311518941373,-0.003993921607560763,-0.0004146792397569459,-0.00031329324416709916,0.02984494748278621
2.8628628628628627,0.9900447916666665,0.5085533333333334,0.005659873333333333,17.71745833333333,0.06603934048888888,0.2634792158338507,0.05231191142406819,-0.003992203491577778,-0.000441178685958337,-0.00033285068996837436,0.030836873264036058
2.8678678678678677,0.9900566666666669,0.510173125,0.00571755833333333,17.717874999999996,0.06582400752773437,0.26272335119337165,0.05207828624983172,-0.003985766893953123,-0.0004633082752453113,-0.00038569820370528465,0.027113817708539045
2.8728728728728727,0.9900666666666668,0.5117924999999998,0.005775199374999999,17.718062500000006,0.06560218694375025,0.26196643873884573,0.05184480610677623,-0.003979537455296353,-0.00048541126958489547,-0.00043852965235207335,0.030052912760254458
2.8778778778778777,0.9900793750000001,0.5134116666666667,0.0058328072916666645,17.7184375,0.06537637719722211,0.26121056169243156,0.05161124309327775,-0.003973497812960069,-0.0005075393744020844,-0.000491362721744929,0.027805891927016546
2.8828828828828827,0.9900902083333333,0.5150312499999998,0.005890535416666666,17.718687499999998,0.06514551985677103,0.2604536349258384,0.05137765788056189,-0.003967644402148437,-0.0005297528509401041,-0.0005442068240494126,0.029571610677123772
2.8878878878878878,0.9901016666666665,0.5166495833333332,0.005948066666666668,17.71889583333333,0.06490966637482642,0.25969670383626225,0.05114407422763313,-0.003961934706638888,-0.0005518512324157927,-0.0005970291451551389,0.032605447482580985
2.8928928928928928,0.9901127083333333,0.5182697916666665,0.006005727916666668,17.71925,0.06466579804579003,0.25894038956552434,0.050910573729873516,-0.0039564396478441845,-0.0005740987881937133,-0.0006498808170656536,0.03005443750004133
2.8978978978978978,0.9901229166666671,0.5198885416666666,0.0060633920833333315,17.719604166666667,0.06442027924370669,0.2581836519431104,0.05067705129219408,-0.003951124526090711,-0.0005963145368118503,-0.0007027102541476018,0.02791984331599906
2.9029029029029028,0.9901345833333334,0.5215081250000001,0.006121052291666666,17.71983333333333,0.06416740055898423,0.25742753271884256,0.05044350899350921,-0.003946070378654036,-0.0006185337872724509,-0.0007555529128324184,0.030423305555643765
2.9079079079079078,0.9901460416666663,0.5231275000000001,0.006178652125,17.720166666666668,0.06391011874374997,0.2566701575912516,0.05020994535009107,-0.003941076589520938,-0.0006407677972442697,-0.0008084059200846899,0.02840163888885172
2.9129129129129128,0.9901558333333332,0.5247466666666667,0.006236270625000001,17.720458333333337,0.06364656082222214,0.2559134005953585,0.049976423748914055,-0.003936351181233334,-0.000663005507193332,-0.0008612077571477715,0.029106456597162378
2.9179179179179178,0.990178125,0.5262935416666666,0.006232672499999998,17.720770833333333,0.06347573299995662,0.2553330287935077,0.04988860331601766,-0.003910510700740103,-0.0006926320413235148,-0.0009111658160067145,0.029281072482660875
2.9229229229229228,0.9902043749999999,0.5277966666666667,0.006192715833333334,17.721187499999996,0.06336026198888883,0.25485581693727427,0.04988710961863415,-0.0038719746286138895,-0.0007264225619282327,-0.0009594157932667289,0.027013589843761565
2.9279279279279278,0.9902312499999999,0.5293004166666667,0.0061528547916666655,17.721520833333336,0.06323794391649312,0.2543796423779126,0.04988592874818031,-0.003833379500751996,-0.0007600933405542214,-0.001007617472465611,0.027491020399224908
2.932932932932933,0.9902566666666665,0.5308041666666665,0.0061128208333333335,17.721875000000008,0.06311151998263898,0.2539028417547929,0.049884432123239696,-0.003794567289253471,-0.0007938733704921882,-0.0010558411166152106,0.027438151041394576
2.937937937937938,0.9902837500000002,0.5323075,0.006072897916666666,17.722166666666674,0.0629820587770833,0.2534260365775605,0.049883060912732195,-0.0037556509827760417,-0.0008274281544052072,-0.001104110728621348,0.02918363888869635
2.942942942942943,0.9903100000000001,0.5338102083333335,0.006032956249999999,17.722562500000002,0.06284770314578975,0.2529492284388856,0.049881647460403175,-0.0037166842576783856,-0.0008609823820880224,-0.0011523276494975988,0.028070100260322306
2.947947947947948,0.9903360416666668,0.5353150000000001,0.005992997916666666,17.722854166666668,0.06270660077499984,0.2524722089759708,0.04988027358197964,-0.00367753632559375,-0.0008944402768406249,-0.0012005613987527567,0.02939852039935431
2.952952952952953,0.990362708333333,0.5368185416666664,0.005953035416666668,17.723208333333332,0.06256210332287349,0.2519953947026613,0.0498788592074356,-0.0036382877075316834,-0.0009278649041386242,-0.0012487876283051578,0.02871970659737144
2.957957957957958,0.990389166666667,0.5383220833333332,0.005913139583333332,17.723583333333334,0.06241495959565996,0.2515179514469347,0.04987744027172402,-0.003598931744540797,-0.0009612383726324645,-0.0012970347156981922,0.027718826388991147
2.962962962962963,0.9904147916666668,0.5398250000000001,0.005873172916666668,17.723916666666664,0.06226230270833316,0.25104175583989086,0.0498761068059147,-0.003559455778072919,-0.0009944909271197909,-0.0013452751783925689,0.028819659722216784
2.967967967967968,0.9904416666666664,0.5413293750000002,0.0058332314583333334,17.724291666666666,0.062102716095442545,0.2505655567440868,0.04987468695800715,-0.003519849122903257,-0.001027748166129556,-0.0013934915262321568,0.027193248263927217
2.972972972972973,0.9904543749999998,0.5427058333333332,0.005763994166666665,17.724520833333337,0.061884336799305606,0.24993552637124675,0.049694992199387104,-0.0035005630492159693,-0.0010324232397248248,-0.0014276342420668376,0.029277895399218323
2.977977977977978,0.9904645833333335,0.5440591666666665,0.005689547708333336,17.724812500000002,0.06165212316597246,0.2492795040468746,0.04948294910351993,-0.0034848210015727436,-0.0010320635690395812,-0.0014591801171151887,0.028105173177038978
2.982982982982983,0.9904754166666666,0.5454120833333332,0.005614990833333332,17.7250625,0.06141503435399315,0.248623055211275,0.04927096805094173,-0.0034687586399725686,-0.0010317874933984347,-0.0014907080452836717,0.027784371093730442
2.987987987987988,0.9904858333333332,0.5467664583333333,0.005540481874999999,17.72522916666667,0.06117373170828999,0.2479668030605928,0.049058857769398334,-0.003452610027253776,-0.0010317020362087636,-0.0015222539669105797,0.03041765581593836
2.992992992992993,0.9904954166666666,0.54812,0.005465945833333333,17.725520833333334,0.06092967393333332,0.2473109567694804,0.04884691057463306,-0.003436222980166667,-0.0010316648946666648,-0.0015537943104654863,0.028827853732536823
2.997997997997998,0.990506875,0.5494724999999999,0.005391482499999999,17.72575,0.06068288841041669,0.2466532235831189,0.04863487774020443,-0.003419636159647916,-0.0010317451878645834,-0.0015853413882634896,0.029453604166576497
3.003003003003003,0.9905170833333332,0.5508270833333334,0.005316952083333333,17.726041666666664,0.060430982599826266,0.24599693835387687,0.04842278075237709,-0.003402858083285591,-0.0010318554690408035,-0.0016168321515937804,0.028071831597401342
3.008008008008008,0.9905272916666662,0.5521804166666665,0.005242417916666668,17.726375,0.060175745783159706,0.24534064205438696,0.04821080360827079,-0.0033858600928991325,-0.001032158412455729,-0.001648353017995972,0.025212692708350914
3.013013013013013,0.9905379166666665,0.5535339583333333,0.005167909833333333,17.726583333333334,0.05991724030516499,0.2446832927079545,0.04799869956233843,-0.00336866129468809,-0.0010325541622808136,-0.001679890945588102,0.026368326388819696
3.018018018018018,0.9905489583333332,0.5548877083333333,0.0050933789583333345,17.726791666666667,0.05965483947391492,0.24402676582412014,0.04778667591121105,-0.0033512323361961378,-0.0010329901799635412,-0.0017113979172400364,0.02856553993046873
3.023023023023023,0.9905600000000002,0.5562404166666667,0.005018855000000003,17.727124999999997,0.05938847386649293,0.24337064442782225,0.04757464935844521,-0.003333647288056251,-0.0010336046082855908,-0.001742855638246198,0.02445590104173334
3.028028028028028,0.9905793750000002,0.5575014583333334,0.004935994166666665,17.72733333333333,0.059226915622873355,0.24283459429492005,0.047496841964132216,-0.003312709571241492,-0.0010326184679652788,-0.0017241364463281394,0.02602788888896157
3.033033033033033,0.9906039583333333,0.5587022916666667,0.004847704874999998,17.727541666666664,0.05913320761974811,0.24237587475744496,0.04750463970090104,-0.0032897734063195043,-0.001030342431328129,-0.001673351181922401,0.02947478993058894
3.038038038038038,0.990630416666667,0.5599022916666666,0.004759515,17.727812500000002,0.059037132119748315,0.24191776368363146,0.047512539408644174,-0.003266577939055208,-0.0010283787061770846,-0.0016225488293272502,0.029872298176996992
3.043043043043043,0.9906554166666665,0.56110375,0.004671287708333333,17.728166666666667,0.05893529006927073,0.24145880407114606,0.04752051941741308,-0.0032432646546414062,-0.0010263825678776027,-0.0015717094451139129,0.026481638888924408
3.048048048048048,0.990681458333333,0.562304375,0.004583033749999998,17.728458333333336,0.05883337318919274,0.24099982913497972,0.04752832902762563,-0.003219698053397655,-0.0010246078599053373,-0.0015209136395605556,0.025515123263801343
3.053053053053053,0.9907064583333335,0.5635045833333334,0.004494807083333333,17.72879166666667,0.05872779289565966,0.24054104670928358,0.047536197460759586,-0.0031958325176574655,-0.001022773085312588,-0.001470075373661777,0.0236960399305417
3.058058058058058,0.9907322916666669,0.5647054166666667,0.004406554166666666,17.72897916666667,0.058618834053993096,0.2400822489470429,0.047544019353927464,-0.0031718181317517352,-0.0010211789077759588,-0.0014192325582086972,0.026631041232519692
3.063063063063063,0.9907581250000002,0.5659066666666668,0.004318340416666667,17.72916666666667,0.0585075612888889,0.2396232269360458,0.04755188202380822,-0.0031476336723944448,-0.0010195850949027748,-0.0013684018281382067,0.030607638888625388
3.068068068068068,0.9907829166666665,0.5671075,0.004230024999999998,17.729562500000004,0.05839095844375003,0.2391658568884994,0.047559802429429525,-0.003123161402687499,-0.0010182046807348938,-0.0013175397248915467,0.025321891927035267
3.073073073073073,0.9908081249999995,0.5683077083333332,0.0041418770833333346,17.729916666666664,0.05827509864891506,0.23870576152089315,0.04756757374305031,-0.0030984954650941842,-0.0010168177935812924,-0.0012666827075810628,0.022763326388940186
3.078078078078078,0.9908345833333336,0.5695091666666667,0.004053605416666666,17.7300625,0.05815389241597213,0.23824648494979256,0.047575425832735004,-0.003073671067841319,-0.00101560529029691,-0.0012158154679592164,0.02696707942715193
3.083083083083083,0.9908516666666665,0.57071375,0.003952406875000001,17.730270833333332,0.0580237322276041,0.2376935451465611,0.04751400150244271,-0.0030521629491570314,-0.0010212485582349494,-0.0011769396500597026,0.027704509982754644
3.088088088088088,0.9908579166666667,0.5719266666666668,0.0038296336041666675,17.73045833333333,0.05787488795555529,0.23698158390645796,0.0473364432980277,-0.0030363531026190295,-0.0010382471269999981,-0.0011580707976318121,0.027305623263941925
3.093093093093093,0.9908631250000001,0.5731379166666669,0.0037068037500000007,17.730749999999997,0.0577264701456594,0.23626959293929237,0.047158986629666555,-0.0030202443621005224,-0.0010549893954896732,-0.0011392451922800715,0.023421104166857276
3.098098098098098,0.9908695833333332,0.5743502083333334,0.0035840058333333306,17.730874999999997,0.05757329652078974,0.23555694656885323,0.04698154253450454,-0.00300386199704288,-0.0010717162693673205,-0.0011204627243553266,0.024405067708471506
3.103103103103103,0.990874583333333,0.5755622916666666,0.0034611975000000024,17.731020833333332,0.057416798411415004,0.23484593677853263,0.046804032259923516,-0.0029871814316776053,-0.00108829708640777,-0.0011016489547263203,0.025900207899326233
3.108108108108108,0.9908806249999998,0.5767739583333333,0.0033383489583333373,17.731166666666663,0.0572597176551648,0.23413323042623238,0.04662649390490554,-0.002970227992995879,-0.0011047644257207011,-0.0010828645256082258,0.026145305555644427
3.113113113113113,0.9908860416666667,0.5779864583333335,0.0032155252083333323,17.73129166666666,0.05709769564995626,0.23342111873096794,0.04644905438650134,-0.002952880026846137,-0.001121119014460284,-0.0010640538101929678,0.027754164930797742
3.118118118118118,0.9908914583333334,0.5791985416666668,0.0030927439583333344,17.731458333333325,0.05693217433120634,0.23270897660147483,0.04627158969811089,-0.002935361082081728,-0.0011373548660898476,-0.001045326935941405,0.02788537326421192
3.123123123123123,0.9908968750000002,0.58041125,0.0029699441041666653,17.73166666666666,0.05676340587343748,0.23199763776535143,0.04609397301994707,-0.0029174808032628383,-0.0011533783516010426,-0.0010265648286544985,0.02716388888916299
3.128128128128128,0.9909020833333332,0.5816229166666668,0.002847079375,17.73191666666666,0.056593741141493015,0.23128543580569905,0.04591651708491733,-0.002899278657985677,-0.0011692950745902818,-0.001007811182153402,0.023922993055691677
3.133133133133133,0.9909079166666666,0.5828347916666669,0.002724352291666667,17.732062499999994,0.05642027228953972,0.23057216123792432,0.045739078450891764,-0.0028808504045068155,-0.0011850749374289066,-0.0009890858188709507,0.024376162760518127
3.138138138138138,0.9909143750000003,0.5840474999999999,0.002601422916666667,17.732124999999993,0.05624289274375005,0.22986073259880863,0.045561465097599514,-0.0028620151342552084,-0.0012008390164442752,-0.0009703906592840547,0.028826317708535498
3.143143143143143,0.9909287499999998,0.5851485416666665,0.0025091365000000005,17.73239583333333,0.05615910085204001,0.2293432875673577,0.045532084031375875,-0.002831354438817604,-0.001205495203933676,-0.0009432755607323408,0.026721343315955437
3.148148148148148,0.9909506249999999,0.5861939583333334,0.0024323537499999974,17.732666666666663,0.056119976546831485,0.22892679198856822,0.045578318406137054,-0.002794523426946092,-0.001204622843784592,-0.0009118665739084426,0.024824555555767347
3.153153153153153,0.9909716666666667,0.5872387499999999,0.002355656458333332,17.732854166666666,0.05608002549843755,0.22851028421598366,0.04562448665084177,-0.0027576025456877602,-0.0012035206880934876,-0.0008804851379102485,0.02713310373275135
3.158158158158158,0.9909931249999996,0.5882845833333331,0.0022788089583333344,17.733166666666666,0.056037082345659905,0.22809209869639813,0.04567058831187153,-0.0027204821368827263,-0.0012025215512053776,-0.0008490665905303249,0.02375830555564562
3.163163163163163,0.99101375,0.58933,0.0022020241666666656,17.73333333333333,0.05599181776666662,0.22767556775623604,0.04571675136025894,-0.002683180931308333,-0.0012013862784270883,-0.0008176979630619587,0.02618055555558385
3.168168168168168,0.9910350000000001,0.5903747916666667,0.0021252375000000013,17.73358333333333,0.05594427203120633,0.2272581916989019,0.04576293229070767,-0.002645783667138022,-0.0012001593309827257,-0.0007863062501994846,0.0250221597223117
3.173173173173173,0.9910547916666667,0.5914202083333333,0.0020484958333333325,17.7338125,0.05589567884162322,0.22684080366482082,0.045809027670722056,-0.002608157665853298,-0.0011986970994482186,-0.0007549621674185145,0.026477548177126664
3.178178178178178,0.9910747916666666,0.5924656250000002,0.0019717395833333345,17.733979166666668,0.055842816526692596,0.22642319557634888,0.04585518145587983,-0.0025704404245768236,-0.0011974490860000076,-0.000723598776071111,0.027857916232505886
3.183183183183183,0.9910975000000001,0.5935114583333334,0.0018950166666666685,17.73425,0.055788940493706585,0.22600661724516638,0.04590124955972483,-0.0025325538970659735,-0.001196065241891496,-0.0006922183408837364,0.026793604166698515
3.188188188188188,0.9911177083333335,0.5945570833333332,0.0018181833333333335,17.73447916666667,0.05573208299149324,0.22558961087603308,0.045947502731951737,-0.0024944439879652767,-0.0011944782977369793,-0.000660863228399271,0.026998687065827198
3.193193193193193,0.9911393750000003,0.5956016666666667,0.001741458333333335,17.734729166666664,0.055674279663888826,0.22517196732287326,0.04599354520745255,-0.0024561846524305568,-0.0011928463433211792,-0.000629523992145616,0.02688138498274384
3.198198198198198,0.9911604166666669,0.5966460416666666,0.0016647083333333331,17.734979166666665,0.0556160009634985,0.22475431207949825,0.046039710321817875,-0.00241780934594618,-0.0011910540302881452,-0.0005981909932314841,0.025513957899363504
3.203203203203203,0.9911593750000005,0.5976116666666667,0.0016535750000000007,17.734979166666662,0.0555159208638889,0.22408580735638603,0.04589703564995174,-0.0024384575867083336,-0.0012254541439493103,-0.0005915231727814896,0.02822229123279385
3.2082082082082084,0.991156666666667,0.5985716666666666,0.0016458439583333323,17.73508333333333,0.05541404319722226,0.22340499953099818,0.04574459470950378,-0.0024621513945461797,-0.0012614444681312473,-0.0005861641687122324,0.027652493055711602
3.2132132132132134,0.9911552083333334,0.5995314583333333,0.0016380789583333346,17.735145833333327,0.05531182213537339,0.22272335836399296,0.04559213246442779,-0.002485870491754732,-0.0012975031509205727,-0.0005807913859079469,0.02856060373295577
3.2182182182182184,0.9911539583333333,0.6004925000000001,0.0016303322916666658,17.73533333333333,0.05520500744374979,0.22204213368328535,0.045439815584356266,-0.002509497938653645,-0.0013335917744692742,-0.0005754383745342638,0.023993222222429722
3.2232232232232234,0.9911510416666669,0.6014527083333333,0.0016225877083333336,17.73541666666667,0.055098806305165116,0.22136049220912868,0.045287392657016305,-0.002533162605018793,-0.0013695532937188426,-0.0005700436856828001,0.023328993055542924
3.2282282282282284,0.9911495833333333,0.6024127083333332,0.0016148306249999997,17.735479166666668,0.05498997050516513,0.2206790589887192,0.045134970890409847,-0.0025567536569725264,-0.001405594850011758,-0.00056470508367356,0.024445395399311565
3.2332332332332334,0.9911479166666667,0.603373125,0.001607072499999999,17.735562500000004,0.05487941369440108,0.21999762565131306,0.044982526678973185,-0.0025803672730932282,-0.0014415172424738299,-0.0005593322310644496,0.024406141927045155
3.2382382382382384,0.9911449999999999,0.60433375,0.0015993337291666657,17.735666666666667,0.054766135277604044,0.21931640046495612,0.04483010343407257,-0.0026040265792154414,-0.0014773615406460912,-0.0005539357632034019,0.023627888888995585
3.2432432432432434,0.9911433333333334,0.605294375,0.0015915260416666677,17.735687499999997,0.054652261260025925,0.21863371704485868,0.044677699848142224,-0.0026275211356868496,-0.0015132924149269568,-0.000548586351373,0.025597235677196295
3.2482482482482484,0.9911408333333332,0.6062547916666666,0.0015837831249999983,17.73577083333333,0.05453450258120662,0.2179533249643462,0.04452533909650982,-0.0026511223584920565,-0.0015490031065569423,-0.0005432162744022128,0.025141280816114886
3.2532532532532534,0.9911391666666667,0.6072156249999998,0.0015760408333333343,17.735833333333332,0.054416476422526505,0.21727105776195826,0.04437289145881638,-0.002674697869638021,-0.0015849698138717411,-0.000537855483750647,0.026049305555602587
3.2582582582582584,0.9911372916666669,0.608175625,0.0015682612500000001,17.735979166666663,0.05429595082252614,0.21659004055665174,0.04422042524665158,-0.0026982090992153642,-0.0016206487900132815,-0.0005324860404236141,0.022751332899417775
3.2632632632632634,0.9911491666666671,0.6090341666666667,0.0015209812500000012,17.736124999999998,0.054248008832638916,0.21613747828270374,0.044221529831474586,-0.0027107453814427087,-0.0016437557288920134,-0.0005283642605742008,0.022994984375145577
3.2682682682682684,0.9911685416666662,0.6098568750000001,0.0014599449999999983,17.736229166666664,0.05422375868190071,0.21576495189393027,0.044275967862092966,-0.002719404578705206,-0.0016622603748248747,-0.0005246583064876509,0.025966614149410816
3.2732732732732734,0.9911852083333333,0.61068125,0.0013989562500000012,17.73635416666667,0.05419549423177078,0.21539241792141062,0.04433046202202583,-0.0027280838306119794,-0.0016808226673705761,-0.0005209435377802634,0.028407541232581934
3.2782782782782784,0.9912041666666666,0.611503125,0.0013378276666666678,17.736625,0.05416913644856747,0.21502050188380095,0.044384913960529467,-0.0027364351113781256,-0.0016991529461132834,-0.0005172302498662837,0.025258609374930074
3.2832832832832834,0.9912220833333335,0.6123266666666666,0.0012768053125,17.73677083333333,0.05414063662222246,0.21464753643486065,0.04443938210562637,-0.00274477777431875,-0.0017174934934472198,-0.0005135378207239573,0.026335405815984814
3.2882882882882885,0.9912389583333338,0.6131502083333334,0.001215799791666666,17.737000000000002,0.0541084886874566,0.21427518849753321,0.04449386760600728,-0.002753080624718706,-0.001735782925447312,-0.0005098402362609486,0.02528933333326222
3.2932932932932935,0.9912579166666666,0.6139731249999999,0.0011547085416666655,17.73722916666667,0.05407721011106781,0.21390304164818374,0.04454834918224524,-0.002761215011791276,-0.0017540007421954404,-0.0005061659279467826,0.02236815581591145
3.2982982982982985,0.9912752083333335,0.6147960416666668,0.0010936593749999992,17.737312499999998,0.05404457715099825,0.2135308872425048,0.04460278685837403,-0.0027692605796816403,-0.001772144729459637,-0.0005024578624539386,0.02649527734382673
3.3033033033033035,0.9912939583333332,0.6156195833333334,0.0010326929166666662,17.7374375,0.054010653616492876,0.2131583085453399,0.04465726077633332,-0.002777250983069618,-0.0017902484335734405,-0.0004987952825392647,0.028727600260424424
3.3083083083083085,0.9913114583333331,0.6164427083333333,0.0009715802083333347,17.737791666666674,0.053974637342665,0.21278697269856545,0.044711711615705814,-0.0027850566599880652,-0.0018081797653650188,-0.0004951424682266392,0.022621789930326486
3.3133133133133135,0.9913291666666667,0.617265625,0.0009105464583333335,17.737854166666676,0.05393793986002604,0.21241375423848063,0.044766157432517446,-0.002792830278694661,-0.0018261957983007845,-0.0004914407006375582,0.02727956206564386
3.3183183183183185,0.9913472916666666,0.6180893750000002,0.0008495183333333338,17.737979166666676,0.053898857845442516,0.21204156998526802,0.04482064293948901,-0.002800463672367709,-0.0018440202800490903,-0.00048779005287941964,0.028678416232367
3.3233233233233235,0.9913539583333333,0.6188568750000001,0.0007744156250000007,17.73816666666667,0.05382720993190093,0.2115223169471064,0.04475803898449843,-0.002806669100305339,-0.0018406166643821667,-0.00048198598581631794,0.025776638888714842
3.3283283283283285,0.9913487500000002,0.6195747916666666,0.0006870652083333347,17.738270833333335,0.05372999419787322,0.21087723627473287,0.04459291941446044,-0.0028114591166478737,-0.0018185701954376294,-0.0004742974830732456,0.025206176649248846
3.3333333333333335,0.991344791666667,0.6202941666666666,0.0005997335416666659,17.738312500000003,0.05362973013263905,0.21023172365301232,0.04442785776785271,-0.002816119550783507,-0.0017966097737185725,-0.00046661715854909254,0.0264363190103154
3.3383383383383385,0.9913404166666667,0.6210129166666667,0.0005123604166666661,17.738395833333335,0.05352879066649302,0.20958577915347013,0.044262796516713505,-0.002820736603405381,-0.0017745621562256105,-0.000458962716085294,0.024104926649215486
3.3433433433433435,0.9913358333333333,0.6217308333333332,0.0004250314583333339,17.73841666666667,0.05342681254930565,0.20894002768159278,0.04409773342237207,-0.002825210996115799,-0.0017525004855868105,-0.00045126612889807914,0.026699159722113563
3.3483483483483485,0.9913324999999995,0.6224506249999998,0.0003377064583333327,17.738520833333336,0.05332271943710959,0.2082946776210146,0.04393264706154601,-0.002829525596056119,-0.0017303661603893252,-0.0004436058906350298,0.02529531206585034
3.3533533533533535,0.9913268749999999,0.6231693749999999,0.00025039812500000024,17.73864583333334,0.0532195133954429,0.207648687300779,0.04376757927023398,-0.0028337456513907555,-0.001708197023501959,-0.0004359559149032248,0.02273566623239276
3.3583583583583585,0.9913235416666667,0.6238877083333333,0.00016306291666666687,17.73872916666667,0.05311496072391497,0.2070028900771519,0.04360248808656781,-0.002837848091268316,-0.0016859606849771894,-0.00042829618554496356,0.023737551649276156
3.3633633633633635,0.9913193749999998,0.6246070833333335,7.568583333333364e-05,17.738770833333337,0.05300744978315952,0.20635791093832132,0.04343739735430663,-0.0028418009909413192,-0.001663614577166842,-0.0004206547265297082,0.02350932248253912
3.3683683683683685,0.9913143750000001,0.6253252083333333,-1.1645479166665635e-05,17.738770833333337,0.052901717156206784,0.20571145819771622,0.04327246858151833,-0.002845609246647296,-0.001641407478159242,-0.00041302457300737387,0.025800989149217912
3.3733733733733735,0.9913102083333335,0.6260447916666666,-9.899750000000058e-05,17.738770833333337,0.05279166882704012,0.20506603186616165,0.04310729001992484,-0.0028492913182369788,-0.001618948794254992,-0.0004053793868572438,0.02788432248252093
3.3783783783783785,0.9913064583333334,0.6267635416666667,-0.0001863516666666662,17.73891666666667,0.05268246283745648,0.2044201736063897,0.04294219182065417,-0.002852867402737848,-0.0015965634014342461,-0.00039774754975272815,0.025002159722077977
3.3833833833833835,0.9913016666666667,0.6274818749999999,-0.0002737079166666659,17.73904166666667,0.052573371546484615,0.20377367508397637,0.042777133746018735,-0.002856276784914323,-0.0015741631171067678,-0.00039013177931603976,0.022442414930594623
3.3883883883883885,0.9913135416666666,0.6281468749999999,-0.0003534270833333329,17.739104166666667,0.05256587842773475,0.20339029175596346,0.042771100875046646,-0.002859300257063802,-0.0015500222373398434,-0.00038344531418568127,0.0258500308159455
3.3933933933933935,0.9913297916666667,0.6287974999999999,-0.0004311764583333332,17.739270833333336,0.05258682899375022,0.2030700224201951,0.042803613028064395,-0.0028621362792744798,-0.001525392760595936,-0.0003769948096950823,0.02535363498247989
3.3983983983983985,0.9913435416666667,0.6294497916666667,-0.0005089210416666657,17.739416666666667,0.05260420977079,0.20274869933270673,0.04283614375892497,-0.0028649710063481334,-0.0015008546338065617,-0.00037055041591716733,0.026429659722168708
3.4034034034034035,0.9913591666666668,0.6301012500000001,-0.0005866614583333335,17.73960416666667,0.05262158141510431,0.2024290308283333,0.042868694529418064,-0.002867657631777344,-0.0014762475441805426,-0.00036412196346588267,0.025610676649250763
3.4084084084084085,0.9913749999999997,0.6307533333333332,-0.0006645768750000009,17.739770833333335,0.052637107488889334,0.20210768333757723,0.042901223539319154,-0.0028701325875041678,-0.0014515272808918022,-0.00035767154275689466,0.02532244748249468
3.4134134134134135,0.9913908333333336,0.6314039583333334,-0.0007423039583333337,17.739958333333337,0.05265362473433144,0.20178799065150013,0.04293377262693928,-0.0028725834257551652,-0.0014268903403217253,-0.00035124085968285534,0.02408666493028022
3.4184184184184185,0.9914060416666666,0.6320564583333335,-0.0008201368750000007,17.74016666666667,0.05266755014578989,0.20146682737550628,0.0429663395611388,-0.002874952191438932,-0.001402068932686904,-0.000344812540338751,0.022528305555340467
3.4234234234234235,0.9914216666666668,0.6327081249999998,-0.000897871916666666,17.7403125,0.052680845225651196,0.2011464854926879,0.042998844222766126,-0.002877252476449011,-0.0013773929719067307,-0.00033838212825927676,0.02318740234369443
3.4284284284284285,0.9914364583333337,0.6333602083333332,-0.0009757047916666662,17.740458333333336,0.05269359649995681,0.2008257146668262,0.0430313671741655,-0.002879349284878169,-0.0013525566217348893,-0.0003319599801041051,0.024679789930473817
3.4334334334334335,0.9914531249999997,0.6340112499999998,-0.0010535272916666666,17.740583333333333,0.05270598487343764,0.200505973413579,0.04306395318616045,-0.002881404553234637,-0.0013277319708082332,-0.00032554393164553147,0.025244659722204688
3.4384384384384385,0.9914674999999997,0.6346631249999999,-0.0011313185416666665,17.740708333333334,0.052717717765234595,0.20018413678502395,0.04309645266929139,-0.0028833167556420575,-0.001302990351545312,-0.00031912740526490225,0.026434498263881778
3.4434434434434436,0.9914829166666662,0.63531375,-0.0012090720833333331,17.74091666666667,0.052728522394270894,0.19986353814469734,0.0431289532700486,-0.002885213422383854,-0.001277982900240884,-0.00031271749998530593,0.024459159722084678
3.4484484484484486,0.9914977083333332,0.6359641666666669,-0.0012850802083333335,17.741041666666668,0.052727078715971876,0.19952668190219147,0.04314668963873673,-0.0028852346612074646,-0.0012528354404682351,-0.0003046965461488678,0.026065581597151777
3.4534534534534536,0.9914933333333331,0.6365991666666667,-0.0013393497916666663,17.7410625,0.05258858433263891,0.198997789475469,0.042985301458722674,-0.0028641024970831592,-0.0012243876764053085,-0.00027729797180409024,0.02657637109365396
3.4584584584584586,0.9914895833333329,0.6372335416666666,-0.0013937431249999995,17.74116666666667,0.052449455041623405,0.19846743248010157,0.04282397512530087,-0.0028428382572826824,-0.001195969697310909,-0.00024987673288444134,0.024963638888834794
3.4634634634634636,0.9914845833333331,0.6378685416666668,-0.0014480135416666661,17.74125,0.05230955688537314,0.19793769492344981,0.04266258456349421,-0.002821618755530165,-0.0011676793346667882,-0.00022245752343149925,0.02388177083332721
3.4684684684684686,0.9914808333333331,0.6385022916666667,-0.0015023875,17.741333333333337,0.052169615203081554,0.1974087844984665,0.04250123447616956,-0.0028002356799453126,-0.0011393228739564366,-0.00019503677368460832,0.021966555555479772
3.4734734734734736,0.9914766666666665,0.6391366666666665,-0.0015566437499999989,17.74135416666667,0.052028279655555676,0.19687736852690224,0.04233986240392359,-0.002778836277437501,-0.0011109632231690336,-0.0001675972554873619,0.023727332899170506
3.4784784784784786,0.9914720833333334,0.6397722916666666,-0.0016110500000000004,17.74135416666667,0.051885164815581586,0.19634886285123085,0.04217846773787429,-0.002757321516177083,-0.001082742654071777,-0.00014017706103394364,0.02414399956580837
3.4834834834834836,0.9914691666666667,0.6404064583333334,-0.0016653395833333333,17.741375,0.051742693124956496,0.19581889331073882,0.042017092944430956,-0.0027357524630151923,-0.001054466695345199,-0.0001127460375004366,0.025279776041600144
3.4884884884884886,0.9914654166666669,0.6410406249999999,-0.0017197375000000002,17.741395833333335,0.051599625432942886,0.1952887091695978,0.041855779220081005,-0.0027141158981640635,-0.001026281396236655,-8.530882473872778e-05,0.025373884982514028
3.4934934934934936,0.9914608333333336,0.6416758333333332,-0.001774049791666667,17.741479166666668,0.05145379158263913,0.19475893608067002,0.04169435924551445,-0.0026924072048908005,-0.0009980873389046686,-5.787314572323057e-05,0.024291978732605912
3.4984984984984986,0.991456875,0.6423097916666666,-0.001828329166666666,17.741583333333335,0.05130958986245676,0.1942293655457915,0.0415330203778581,-0.0026706756488602433,-0.0009700348187589888,-3.043465430465349e-05,0.022887493055520736
3.5035035035035036,0.9914518750000002,0.6429441666666668,-0.0018826231249999999,17.741625000000003,0.051162590215971915,0.1937002057301692,0.04137159784616416,-0.002648891985416146,-0.0009419674236250028,-2.993305882198063e-06,0.022659026041651487
3.5085085085085086,0.9914485416666668,0.6435783333333333,-0.0019369211041666667,17.74170833333333,0.05101672053055567,0.1931702066699696,0.04121025679774304,-0.0026269355856489243,-0.0009138857637788181,2.44553560007917e-05,0.020952081597329197
3.5135135135135136,0.9914445833333332,0.64421375,-0.00199129,17.741750000000003,0.05086781097760401,0.19263999309746924,0.041048934311110605,-0.002604986935095832,-0.0008859231089111902,5.190891115058584e-05,0.02197360416664651
3.5185185185185186,0.9914547916666671,0.6447947916666668,-0.0020556714583333333,17.7418125,0.050848218306206505,0.1923034825481887,0.04102507778539764,-0.0025737431252888443,-0.0008630754876447432,8.124718661417765e-05,0.023714214843778336
3.5235235235235236,0.9914691666666666,0.6453622916666666,-0.002122543750000001,17.742000000000004,0.05086022082808167,0.1920142448080293,0.04103461097989024,-0.0025400715513372394,-0.0008415132799893662,0.00011104527920236333,0.02101933333335637
3.5285285285285286,0.9914839583333334,0.6459308333333333,-0.0021894483333333337,17.742145833333336,0.05086919188263894,0.19172458131599565,0.04104397407611062,-0.0025063632301763885,-0.0008201186016204864,0.0001408555384541798,0.021469562065988157
3.5335335335335336,0.9914977083333333,0.64649875,-0.002256292291666668,17.742229166666668,0.05088040791510412,0.1914349091450945,0.041053606630044974,-0.00247258839546953,-0.0007986663755015625,0.00017066711023643337,0.023929197482630116
3.5385385385385386,0.9915127083333332,0.6470679166666666,-0.0023231322916666664,17.742395833333337,0.050887694553993335,0.1911452280563554,0.04106307094356939,-0.0024387706278901915,-0.000777246068933684,0.00020048991862724053,0.022390093315834747
3.5435435435435436,0.9915264583333334,0.647635625,-0.002390007499999999,17.742520833333334,0.050897263897526024,0.1908563711974833,0.041072488914399914,-0.0024047957281494803,-0.0007559409309222647,0.0002303108082918213,0.022746145399253237
3.5485485485485486,0.9915412500000005,0.6482035416666667,-0.002456845416666667,17.7426875,0.05090571023745649,0.1905666722439319,0.041081989762742493,-0.0023708526829224813,-0.0007345505193368925,0.0002601320690468399,0.021206944010430107
3.5535535535535536,0.9915543750000001,0.6487720833333331,-0.0025236289583333332,17.742729166666667,0.050911450553993265,0.19027675629688062,0.0410915069280025,-0.0023367194977250865,-0.0007133345379443535,0.0002899705333359959,0.024728384982608986
3.5585585585585586,0.9915685416666667,0.6493397916666664,-0.002590570416666666,17.742875,0.050918876624956866,0.18998766394491626,0.04110095986041668,-0.0023025789620105047,-0.0006921260296874968,0.00031980097273229176,0.025178401041614507
3.5635635635635636,0.9915822916666664,0.6499089583333332,-0.0026574539583333334,17.743020833333333,0.05092417921141518,0.18969689627179265,0.041110410012588604,-0.002268348657787458,-0.0006709547305014775,0.00034964516088656627,0.024170041232707717
3.5685685685685686,0.9915968749999998,0.6504779166666667,-0.0027242708333333333,17.743208333333335,0.05092764659565968,0.18940778668175992,0.041119921041653615,-0.002233992379730903,-0.0006498218900238741,0.00037948906834689666,0.02272470659715964
3.5735735735735736,0.9916120833333335,0.6510456249999999,-0.00279115425,17.74335416666667,0.05093271916835973,0.1891176261246193,0.04112938625133554,-0.002199680632670678,-0.0006287274612859356,0.0004093385247120208,0.021716249565827184
3.5785785785785786,0.9916264583333335,0.6516133333333333,-0.0028579641666666663,17.743437500000002,0.050937980488889034,0.18882891537415541,0.041138852258849855,-0.0021652408594777777,-0.0006075651331666643,0.000439189643305552,0.024384016927058383
3.5835835835835836,0.9916304166666667,0.6522118750000002,-0.002905422083333334,17.74352083333334,0.050877170108983905,0.1884559335225177,0.04106629141642186,-0.0021435505070294255,-0.0005962377165910152,0.00044872546912612615,0.024551770399114048
3.5885885885885886,0.9916279166666667,0.6528358333333332,-0.0029358922916666672,17.743604166666668,0.050761833049305705,0.18801263053645176,0.040921962652743,-0.0021332088529428814,-0.0005935668028954838,0.00044049530404373117,0.022844509982576255
3.5935935935935936,0.9916247916666667,0.6534602083333334,-0.002966304347916666,17.74360416666667,0.050646006124956566,0.18756765937184888,0.040777610527721116,-0.0021228473511636366,-0.0005909045086405339,0.0004322711404259681,0.023469509982533054
3.5985985985985987,0.9916214583333335,0.6540841666666669,-0.0029968330416666675,17.743625000000005,0.050529319582638454,0.18712372732505364,0.04063329665100656,-0.0021123327073023254,-0.000588197442075002,0.00042403836602723224,0.02564685937483091
3.6036036036036037,0.9916187499999998,0.6547087500000001,-0.0030273429166666668,17.743687500000004,0.050410411006770905,0.18667979352819825,0.04048901901711172,-0.0021018929157078123,-0.0005856174739737041,0.00041582112444296616,0.023845569010347845
3.6086086086086087,0.9916158333333334,0.6553333333333334,-0.0030577762499999993,17.743750000000002,0.05029197222222204,0.18623565000440495,0.04034461332843486,-0.0020913618183333337,-0.0005831303504166673,0.0004075912113250521,0.022877604166637866
3.6136136136136137,0.9916124999999999,0.6559566666666666,-0.003088265625,17.743812500000004,0.05017293478888901,0.18579108761542948,0.04020039140269059,-0.0020807782415104173,-0.000580678048619436,0.0003993749992992318,0.022534631510325198
3.6186186186186187,0.9916097916666665,0.6565812500000001,-0.0031187112291666663,17.743812500000004,0.05005272881510375,0.1853465236402691,0.040055999705948225,-0.002070206224431381,-0.0005782288968880214,0.00039115449857809494,0.023784631510352483
3.6236236236236237,0.9916068750000003,0.6572047916666667,-0.0031491933333333325,17.743833333333335,0.049932278477039904,0.18490299924801595,0.03991168682205327,-0.0020595481764486123,-0.0005758758637066869,0.00038293916194531393,0.02429530555554038
3.6286286286286287,0.9916033333333335,0.6578297916666668,-0.0031796291666666664,17.743958333333335,0.049809965195789896,0.18445947329169576,0.03976730806705785,-0.002048927291047742,-0.0005735243815241774,0.0003747385226833233,0.02110933159713113
3.6336336336336337,0.9916002083333336,0.6584535416666666,-0.003210204166666666,17.743958333333335,0.04968768346662322,0.1840149029225417,0.03962294639916966,-0.0020381555303185766,-0.0005713351419671456,0.0003665249717404957,0.022567664930534193
3.6386386386386387,0.991597291666667,0.6590781249999998,-0.0032406406250000005,17.743958333333335,0.0495635251464846,0.18357033158167294,0.03947872754218684,-0.002027430486409506,-0.0005690515354785141,0.00035831968070338234,0.0236093315971857
3.6436436436436437,0.9915943750000005,0.6597012500000001,-0.0032710860416666674,17.744,0.04944051074843725,0.18312659166277467,0.03933437827593322,-0.0020166181577882807,-0.0005669024199031255,0.0003501172248882347,0.02317233333343438
3.6486486486486487,0.991591041666667,0.6603258333333333,-0.003301529729166666,17.744020833333334,0.04931604383263888,0.1826820165681141,0.03918996405011244,-0.0020057808594799143,-0.0005647849840487839,0.0003419110923448099,0.024724666232657455
3.6536536536536537,0.9916035416666666,0.6609260416666664,-0.0033646574999999994,17.7441875,0.0492003091134986,0.18238763741324102,0.03916384662926113,-0.0019758833827942723,-0.0005749765947855945,0.00033231029225131407,0.02401829817711132
3.6586586586586587,0.9916220833333332,0.6615156249999998,-0.0034422931249999994,17.74435416666666,0.04908978621419302,0.18215960895137495,0.0391895253856128,-0.0019374178536490897,-0.0005905338016145827,0.00032209913159222297,0.02685354123286743
3.6636636636636637,0.9916410416666666,0.6621054166666667,-0.003519943250000001,17.744729166666662,0.048977458887326464,0.18193052666618348,0.039215478246494066,-0.0018988900703157284,-0.0006061640050599821,0.0003118959628059447,0.02146180164947964
3.6686686686686687,0.9916606249999999,0.6626960416666667,-0.003597456250000001,17.744916666666672,0.04886437302599822,0.181701849975196,0.03924112158872523,-0.001860300066389322,-0.0006220421132962662,0.00030171289899304444,0.02293249305540712
3.6736736736736737,0.9916795833333333,0.6632843749999999,-0.003675048958333333,17.74514583333334,0.048753004547526346,0.18147211901515387,0.03926687425747206,-0.0018215659277441396,-0.0006378238331900387,0.00029154047634205333,0.02271602039905929
3.6786786786786787,0.9916985416666665,0.6638741666666667,-0.0037526421458333333,17.74533333333334,0.04863838249930558,0.1812434176769253,0.03929264753466223,-0.0017828059476366837,-0.0006539630790461763,0.00028138394413797506,0.02481155555534542
3.6836836836836837,0.9917172916666664,0.6644641666666669,-0.0038301474791666667,17.74560416666667,0.0485232045493052,0.1810144966369545,0.03931834355767073,-0.0017439353407950851,-0.0006701031608612826,0.00027124550335661126,0.022074426649055567
3.6886886886886887,0.9917362499999997,0.6650543749999999,-0.003907743958333334,17.7458125,0.04840746996002626,0.1807866045371561,0.03934402013319853,-0.0017049699716305987,-0.0006862684373351536,0.0002611287352372755,0.02363871484368474
3.6936936936936937,0.9917556250000001,0.665643125,-0.0039853702083333335,17.7460625,0.048292563473567585,0.18055828349096914,0.03936978750905084,-0.0016658429702430997,-0.0007025480008266876,0.00025100977764057884,0.022890746093764847
3.6986986986986987,0.991773958333333,0.6662327083333331,-0.004062912083333333,17.746312500000002,0.048177103346832006,0.18032870107873641,0.0393954496857551,-0.0016267292665006088,-0.0007190512266775093,0.00024091804065495202,0.022350985677007884
3.7037037037037037,0.9917929166666664,0.6668216666666668,-0.004140494166666666,17.746645833333336,0.04805886486388877,0.18010035630805582,0.039420991080808314,-0.0015875421122930537,-0.0007356300732430619,0.00023083583938210753,0.01926999956583586
3.7087087087087087,0.9918116666666666,0.6674114583333335,-0.004218067291666666,17.746812499999997,0.04794111195203982,0.17987116624165628,0.03944666105391325,-0.0015481539741872834,-0.0007523531012282991,0.0002207617239124835,0.02085442317718389
3.7137137137137137,0.9918314583333334,0.6680014583333335,-0.004295632604166668,17.747000000000003,0.04782280166453973,0.17964279754052997,0.03947229296953175,-0.001508692822619118,-0.0007691804992991363,0.0002107119855587115,0.02253266666662057
3.7187187187187187,0.9918497916666666,0.6685908333333331,-0.004373250416666668,17.747187500000006,0.047703797582639096,0.17941399968079313,0.03949792809843557,-0.0014691786095454855,-0.0007860332924839218,0.00020067353252869248,0.023585839843519807
3.7237237237237237,0.9918489583333335,0.669131875,-0.004436244,17.747250000000005,0.04758940885898433,0.1790082364058391,0.03937499586614835,-0.0014854958593224984,-0.0007743692939162815,0.00018629981358035593,0.024492437499816333
3.7287287287287287,0.9918433333333333,0.6696637500000001,-0.004496758541666666,17.74727083333334,0.047477128602603946,0.17857415416261793,0.039227013864863575,-0.0015111123538096342,-0.0007579643882440175,0.00017119476281923736,0.024377968315775433
3.7337337337337337,0.9918393750000001,0.6701962499999999,-0.004557285416666666,17.74727083333334,0.04736240315260426,0.17813943948296435,0.03907903192389407,-0.0015366513306536455,-0.0007414356686377601,0.0001560742255374776,0.0247946349824133
3.7387387387387387,0.9918343749999999,0.67072875,-0.004617908958333333,17.747333333333337,0.0472479439234374,0.17770409158351927,0.03893096595595018,-0.0015621713009299478,-0.0007249536562971308,0.0001409630763616251,0.02445122222206919
3.7437437437437437,0.9918297916666666,0.6712602083333333,-0.004678443333333333,17.74741666666667,0.047134732708289884,0.17726915383464342,0.038782979958632745,-0.0015876059033909729,-0.0007084208944467835,0.00012583650220033795,0.021909993055430732
3.7487487487487487,0.9918256249999998,0.6717931249999999,-0.004739002708333331,17.747395833333336,0.0470192055360677,0.17683462518666376,0.03863499376074074,-0.0016129724361852883,-0.0006918329342501294,0.0001107037594970858,0.02369113498252773
3.7537537537537538,0.991820625,0.6723252083333335,-0.004799501250000002,17.74739583333334,0.0469036059062064,0.17639988145441787,0.03848704752892969,-0.001638347030530988,-0.000675218013834706,9.558420131104569e-05,0.025149468315817103
3.7587587587587588,0.99181625,0.6728570833333333,-0.004860086041666667,17.747458333333338,0.0467875120748264,0.17596554623033425,0.038339015986340236,-0.0016635662645884553,-0.0006586692474842134,8.046073378605367e-05,0.023347706597121487
3.7637637637637638,0.9918106249999998,0.6733897916666666,-0.0049206473541666676,17.747520833333336,0.04667035514578999,0.17552995389628265,0.03819094239075551,-0.0016887263033125753,-0.0006419614275750881,6.531462808026852e-05,0.022379270399255802
3.7687687687687688,0.9918054166666664,0.6739229166666667,-0.004981165062500003,17.747520833333336,0.04655206905815984,0.1750951879946201,0.038043013522397535,-0.0017139101710152318,-0.0006252603295195322,5.0179003934496665e-05,0.023212603732588377
3.7737737737737738,0.9918014583333336,0.6744543750000002,-0.005041728395833334,17.747583333333335,0.04643504604335913,0.17466083097478266,0.03789503901740399,-0.0017389075592018073,-0.0006085768211104127,3.5041595985276097e-05,0.02141082638888747
3.7787787787787788,0.9917964583333333,0.6749854166666668,-0.005102298145833336,17.747645833333333,0.046318020620659484,0.17422604988696436,0.03774708663335852,-0.0017639294934104583,-0.0005918256051132805,1.9904191908660314e-05,0.02106737456603014
3.7837837837837838,0.9917918750000001,0.6755193749999999,-0.0051628949624999984,17.74766666666667,0.046196907332942794,0.17379042784893953,0.03759898624086475,-0.0017889080884080184,-0.0005750897685929679,4.745300608128304e-06,0.021786222222090146
3.7887887887887888,0.9917883333333332,0.67605125,-0.005223385270833333,17.747687500000005,0.04607824904010421,0.17335646624631249,0.03745090549328647,-0.001813726920921535,-0.0005582449500012281,-1.0394486335821186e-05,0.021671735676932258
3.793793793793794,0.9917877083333334,0.6765543749999998,-0.005283080875000002,17.747645833333333,0.046043344335026326,0.1730379223898016,0.0373828468644481,-0.0018451793538732542,-0.000541014923140971,-2.20751435725976e-05,0.023359041232595246
3.798798798798799,0.9917950000000002,0.677015625,-0.005341741606250001,17.747645833333337,0.04613067683919253,0.17288167412994535,0.03742355523023956,-0.0018855711345228203,-0.0005230324362438202,-2.9010514842313782e-05,0.023775707899176268
3.803803803803804,0.991801875,0.6774791666666666,-0.005400410875000001,17.74766666666667,0.04621322873263878,0.1727239605623812,0.037464258122142775,-0.001925804557414062,-0.0005049057684331608,-3.594069625566065e-05,0.021786222222090146
3.808808808808809,0.9918083333333333,0.6779406250000001,-0.005459098916666666,17.74758333333334,0.046298383974609336,0.17256707323901813,0.03750491575489221,-0.001966061110164845,-0.00048682348443489665,-4.289065459597512e-05,0.0241191597220336
3.813813813813814,0.9918162499999995,0.6784037500000001,-0.005517676520833335,17.747604166666665,0.04638085198593761,0.17240955524581145,0.03754563101596518,-0.0020062381819797113,-0.0004687575980779528,-4.9839694575064376e-05,0.022754676649412886
3.818818818818819,0.9918235416666664,0.6788656250000001,-0.005576364374999999,17.747562499999997,0.04646417152669258,0.17225182082702387,0.03758623858251577,-0.0020463221425045548,-0.00045063196916081145,-5.679755599989208e-05,0.02444197526051539
3.823823823823824,0.9918306249999999,0.6793287500000001,-0.0056349943750000015,17.747583333333335,0.04654599109010388,0.17209533017172707,0.03762692462758221,-0.0020864051691408835,-0.0004324403616552102,-6.374458871584714e-05,0.02307749305549578
3.828828828828829,0.9918379166666665,0.6797902083333334,-0.005693571875000001,17.747604166666665,0.04663027265412334,0.17193737490597089,0.037667564877928,-0.002126530526432941,-0.0004141271928632352,-7.071650671294351e-05,0.021088009982690892
3.833833833833834,0.9918447916666665,0.6802535416666665,-0.005752224583333332,17.747520833333336,0.0467107440499569,0.1717800369123429,0.037708262817624356,-0.002166468000558767,-0.0003958980382376149,-7.768234231244122e-05,0.023212603732531534
3.838838838838839,0.9918518749999997,0.6807152083333333,-0.005810897916666666,17.74754166666667,0.04679409681037311,0.17162352513206877,0.03774883344609918,-0.0022063946640525182,-0.00037746369987465365,-8.466986667683005e-05,0.022473123263807793
3.843843843843844,0.9918589583333333,0.6811779166666668,-0.005869533958333332,17.74760416666667,0.04687393751232599,0.17146513190444526,0.037789523240496586,-0.0022462407947915807,-0.00035917487889228043,-9.164424384401951e-05,0.019421343315968898
3.848848848848849,0.9918664583333333,0.6816412499999999,-0.005928145416666665,17.747437500000007,0.0469531229651044,0.17130860709191886,0.03783016748237825,-0.0022860813396682316,-0.00034068126843801814,-9.863725903278244e-05,0.025128850260216495
3.853853853853854,0.9918735416666667,0.6821027083333332,-0.005986759375000004,17.74745833333334,0.04703443695099846,0.17115103371218585,0.03787070159689056,-0.0023258750120058597,-0.0003222959715943564,-0.00010562691284570711,0.023139373263632024
3.858858858858859,0.9918810416666667,0.6825645833333334,-0.006045477083333337,17.747479166666672,0.04711475624565964,0.17099324387350165,0.037911483756288014,-0.0023655239535633633,-0.0003037808780517806,-0.00011262791561565677,0.021774895399119032
3.863863863863864,0.9918883333333336,0.6830293749999999,-0.006104628125,17.747458333333338,0.04719399788710943,0.17083752518212209,0.037952679066266405,-0.002406419458840496,-0.0002853150418082014,-0.00011957197580533775,0.022306039930413135
3.868868868868869,0.9918920833333336,0.6833499999999999,-0.006208158749999999,17.747645833333337,0.04716236083333325,0.1703670837649348,0.037825914643414255,-0.0023861699265208354,-0.000271162710989579,-0.0001580728792244388,0.022942374565900536
3.873873873873874,0.9918985416666669,0.6836710416666668,-0.006312572083333333,17.747833333333336,0.04712974011974802,0.16989431810035935,0.03769845943189415,-0.0023665937265249116,-0.00025702660542938505,-0.00019680821432651823,0.023370305555431514
3.878878878878879,0.9919029166666667,0.6839920833333334,-0.006416924374999998,17.748104166666668,0.04709816327065952,0.1694219480815655,0.03757095988923138,-0.002346983403151301,-0.00024289048580251795,-0.0002355480405011385,0.02084015581596077
3.883883883883884,0.9919089583333335,0.6843137500000002,-0.006521447291666666,17.74829166666667,0.04706427489427051,0.16895038739188872,0.03744339346931751,-0.0023272764484122375,-0.00022879255718645866,-0.0002742945646710064,0.02272624826377978
3.888888888888889,0.9919135416666668,0.684635,-0.006625848604166666,17.748500000000003,0.04703137510833327,0.16847734813027462,0.03731588871964395,-0.0023074344325530243,-0.00021458774876250298,-0.0003130432776821523,0.02324774999993906
3.893893893893894,0.9919191666666668,0.6849549999999999,-0.006730256916666666,17.74870833333334,0.046999981308333605,0.16800553697516904,0.0371884617113053,-0.002287695311144585,-0.00020034818093853622,-0.0003518128805162793,0.023352498263648158
3.898898898898899,0.9919241666666663,0.6852764583333332,-0.006834691833333331,17.748937500000004,0.04696534232079036,0.16753307865421008,0.03706082353466094,-0.002267811086653579,-0.0001862025413712264,-0.00039059201925039554,0.0229259544270235
3.903903903903904,0.9919302083333333,0.6855983333333332,-0.006939126833333332,17.74922916666667,0.04693117533055574,0.1670612235187909,0.03693345329022822,-0.0022477478749447248,-0.0001719676770354176,-0.0004293654763613786,0.01986398914931442
3.908908908908909,0.9919350000000002,0.6859197916666666,-0.007043561666666664,17.749375,0.04689674773328978,0.16658892990571444,0.036805808678384094,-0.0022277433156753504,-0.00015781143700628608,-0.00046814923527959204,0.02239544270838678
3.913913913913914,0.9919402083333333,0.6862408333333332,-0.007148013749999999,17.749583333333337,0.04686289366597218,0.16611619756609644,0.03667826551335389,-0.0022076440041885444,-0.00014335783467569682,-0.0005069504060079509,0.02229149305549072
3.918918918918919,0.9919460416666667,0.6865610416666668,-0.007252383125,17.749812500000004,0.046829769398914756,0.16564386127234154,0.03655076131122384,-0.002187544620467578,-0.00012903547902127447,-0.000545751767222311,0.020614548176979497
3.923923923923924,0.9919504166666666,0.6868829166666665,-0.007356897916666668,17.750000000000004,0.04679456712482655,0.16517129271971037,0.03642319092832896,-0.002167218543047746,-0.00011478766358699426,-0.00058457093234187,0.022291666666660603
3.928928928928929,0.9919560416666663,0.68720375,-0.007461282083333334,17.750270833333335,0.04676058931927085,0.1646993292696729,0.03629565798998191,-0.0021469683475255205,-0.00010040184788536605,-0.0006233871457218671,0.01996867664928459
3.933933933933934,0.991961458333333,0.6875243750000001,-0.007565690833333335,17.7505,0.046727108780859505,0.1642258853222144,0.03616805991083793,-0.0021265816800359353,-8.602134224369121e-05,-0.0006622190287032731,0.01954141666669784
3.938938938938939,0.9919670833333333,0.6878449999999997,-0.007670091666666668,17.750729166666662,0.04669154764166711,0.16375429469382496,0.036040605503713415,-0.002106173089208337,-7.153819969582878e-05,-0.0007010618595943544,0.018905718316148068
3.943943943943944,0.9919777083333332,0.6881329166666666,-0.0077465691666666675,17.75081249999999,0.046716838999826316,0.16351019899947938,0.036050299283193796,-0.0020761524318482633,-7.142517987413811e-05,-0.0007039170546743011,0.01948892317739137
3.948948948948949,0.9919885416666668,0.6884187500000002,-0.007821213958333335,17.75091666666666,0.046745041315103986,0.16328278694555132,0.036068781385785405,-0.0020454632049882815,-7.228880606901297e-05,-0.0007044642205264365,0.019957493055756004
3.953953953953954,0.9920000000000001,0.6887033333333331,-0.007895881666666665,17.750979166666664,0.04677501032222264,0.16305286338603933,0.03608722040025323,-0.0020147589348944476,-7.307378522992871e-05,-0.0007050198776612907,0.022113624566088674
3.958958958958959,0.9920114583333334,0.6889893750000001,-0.007970522708333332,17.7510625,0.046802182803775794,0.16282438743442257,0.036105804877267764,-0.0019840315886787765,-7.395989446934599e-05,-0.0007055712218842445,0.02311345442711854
3.963963963963964,0.9920233333333335,0.689273541666667,-0.008045236291666667,17.751229166666672,0.04683094309162289,0.1625956908396779,0.03612420306224894,-0.0019532121126977116,-7.46685106670919e-05,-0.0007061295995230834,0.021571405815791422
3.968968968968969,0.9920343749999999,0.6895597916666669,-0.008119810731250001,17.751375000000007,0.0468587520499561,0.16236823534035533,0.036142808039396464,-0.0019223870871198177,-7.545443900307692e-05,-0.0007066855205430477,0.01972727604135116
3.973973973973974,0.9920460416666664,0.6898441666666669,-0.00819443560416667,17.751500000000004,0.046887734049305296,0.16213826789179586,0.036161266409164394,-0.0018915022326733127,-7.633622214999521e-05,-0.0007072557571416679,0.019872749999819916
3.978978978978979,0.9920568749999995,0.6901295833333333,-0.008269108333333332,17.751583333333336,0.0469149082081598,0.16190995518070497,0.03617968308535573,-0.0018605653780451393,-7.707223334626947e-05,-0.0007078093306064462,0.020247493055421728
3.983983983983984,0.9920685416666668,0.6904147916666665,-0.008343739583333334,17.751687500000003,0.04694345711454023,0.1616816320097655,0.036198266916129006,-0.0018296099821853307,-7.782936604426496e-05,-0.0007083807375352864,0.021132569010319457
3.988988988988989,0.9920799999999997,0.6907002083333332,-0.008418393541666666,17.75175,0.0469709305416236,0.16145288065017763,0.03621672437758235,-0.0017986589311055155,-7.859617521484199e-05,-0.0007089544293493684,0.022455270833290797
3.993993993993994,0.9920912500000002,0.6909862499999998,-0.008493026666666665,17.751895833333336,0.04699696064427111,0.1612243268313726,0.036235326876622835,-0.0017676293107833372,-7.937297956744482e-05,-0.0007095123921090918,0.02206932248253679
3.998998998998999,0.9921027083333332,0.691271875,-0.008567768333333331,17.752,0.04702402816731788,0.16099492667911966,0.036253741212600936,-0.0017364064696510422,-8.011715153255147e-05,-0.0007100902369746035,0.02087099999999964
4.004004004004004,0.9921135416666665,0.69155625,-0.008642293125000002,17.7521875,0.04705245308593775,0.16076697743620827,0.036272280335167446,-0.0017053827584075512,-8.087058968489491e-05,-0.0007106614194771722,0.019422298176948516
4.009009009009009,0.9921254166666666,0.6918422916666666,-0.008716972083333335,17.75227083333333,0.047078201794748364,0.16053818106436502,0.036290757466590017,-0.0016741540158056404,-8.156227322434362e-05,-0.0007112381608000383,0.01917192664944878
4.014014014014014,0.9921370833333331,0.6921270833333333,-0.008791684583333332,17.752354166666663,0.047105308849826555,0.16030895628218722,0.036309295745206534,-0.001642920220917535,-8.231481646310893e-05,-0.0007118149712574155,0.021838207899349982
4.019019019019019,0.9921306249999997,0.6924077083333334,-0.008837328958333335,17.752229166666666,0.04705698210724796,0.15999898495021558,0.036212108979383525,-0.0016519542665059464,-8.690835765425356e-05,-0.0006988899126301805,0.022109614149314893
4.024024024024024,0.992123125,0.6926887499999999,-0.008879316250000002,17.752125000000003,0.04699604562343768,0.15967824107626583,0.0361004221366272,-0.0016660308592661493,-9.18682772484301e-05,-0.0006842550736333589,0.021432984374882835
4.029029029029029,0.992114375,0.6929691666666665,-0.008921280416666667,17.752062499999997,0.046937484049305866,0.15935832742239386,0.03598877412407108,-0.0016801577440628476,-9.697887061227688e-05,-0.0006696290741247668,0.020318662760530515
4.034034034034034,0.9921060416666668,0.6932499999999998,-0.008963346666666669,17.752,0.04687797916666686,0.15903861674986647,0.03587704241847892,-0.0016941611733333369,-0.00010210405178280937,-0.0006549954626813666,0.018579333333320847
4.039039039039039,0.9920977083333334,0.6935306250000002,-0.009005337916666668,17.75185416666667,0.04681798052044245,0.15871807055567333,0.035765416838792904,-0.001708176116317967,-0.00010716652194531651,-0.000640352789683762,0.02021531206577265
4.044044044044044,0.9920874999999998,0.6938112500000001,-0.009047302291666667,17.75175,0.0467582410401039,0.1583964796545765,0.03565362391343323,-0.001722107387890884,-0.00011219450113984265,-0.0006257255719518697,0.02099693749994458
4.049049049049049,0.9920812500000001,0.6940916666666666,-0.009089335208333332,17.75166666666667,0.04669800826388926,0.15807696731880386,0.03554199885178037,-0.0017361067180225705,-0.00011730509043662591,-0.0006110985148747155,0.019163888888897418
4.054054054054054,0.9920718749999997,0.6943725000000001,-0.009131329166666665,17.75152083333334,0.046638081243750296,0.15775661882765,0.0354302684069214,-0.0017500036382187487,-0.00012234626072995126,-0.0005964562014329893,0.019966437065818354
4.059059059059059,0.9920637500000002,0.6946527083333335,-0.009173327083333332,17.751437500000005,0.04657761480516465,0.15743710007022216,0.035318537122412494,-0.0017639262054683158,-0.00012755357623546026,-0.0005818262523180623,0.019591683593603193
4.064064064064064,0.9920558333333335,0.6949333333333333,-0.009215291666666667,17.7513125,0.04651641222222219,0.15711591173283154,0.035206869759078836,-0.0017778860194444471,-0.0001325356397777755,-0.000567193149579757,0.019862860676994387
4.069069069069069,0.992046666666667,0.6952129166666668,-0.009257327083333334,17.751187500000004,0.04645879216649268,0.15679492689527222,0.035095139656109046,-0.0017918241378585059,-0.00013758029243131353,-0.0005525636434618234,0.02034233984363709
4.074074074074074,0.9920391666666665,0.6954939583333335,-0.009299308749999997,17.751041666666666,0.04639648725516454,0.15647498119010547,0.03498351232077023,-0.0018056563226986977,-0.00014267446666749693,-0.0005379319247292233,0.02156141493060204
4.079079079079079,0.9920302083333333,0.6957754166666664,-0.009341317916666666,17.750979166666664,0.04633427789565997,0.15615503144624643,0.03487167872606183,-0.0018194173218154565,-0.00014768396263185445,-0.0005232986706688042,0.0206552912327993
4.084084084084084,0.9920216666666667,0.6960552083333332,-0.009383279375000001,17.750916666666665,0.04627464695203981,0.15583466240150406,0.03476001047062576,-0.0018332932697845018,-0.00015275331813020647,-0.000508660073205399,0.018082493055658233
4.089089089089089,0.9920135416666663,0.6963364583333332,-0.009425317916666667,17.75077083333333,0.04621137012912341,0.1555142883821698,0.034648341983278,-0.0018469908157426234,-0.0001579539387847658,-0.0004940291890425213,0.020134822482646086
4.094094094094094,0.9920085416666664,0.6966075000000002,-0.009459464166666666,17.750729166666662,0.046164657610416604,0.15522947687101288,0.03456300414399098,-0.0018550163363520826,-0.00016446661607802393,-0.00047998703626473435,0.018697384982715448
4.099099099099099,0.992017708333333,0.6968370833333335,-0.009460104416666669,17.7508125,0.04617849595815943,0.15509363142442573,0.03459099355650451,-0.001838007290677881,-0.00017757261699453356,-0.0004684635745873593,0.019280589843731377
4.104104104104104,0.9920272916666666,0.6970672916666666,-0.009460813958333335,17.750937499999996,0.04619198255516521,0.1549582013325791,0.03461892691788669,-0.0018209353912690537,-0.0001906759161404096,-0.0004569430562154569,0.017759537760468902
4.109109109109109,0.9920374999999999,0.6972974999999999,-0.00946145395833333,17.75102083333333,0.046204321493750256,0.15482277255566104,0.034646953035583725,-0.0018038532668223995,-0.0002038843155635385,-0.00044541567015422904,0.018342707899307698
4.114114114114114,0.9920481249999997,0.6975270833333332,-0.009462095833333337,17.751104166666664,0.04621950968315991,0.15468713540910753,0.03467488241346142,-0.0017868464744878456,-0.0002170784484765596,-0.000433897587269974,0.018717530815990813
4.119119119119119,0.9920572916666668,0.6977575000000001,-0.009462798541666668,17.751166666666666,0.046231554527083274,0.1545529554437598,0.03470271679039769,-0.0017698242632296834,-0.00023033893211406396,-0.00042236766827321394,0.020456972222177683
4.124124124124124,0.992066458333333,0.6979866666666669,-0.009463482083333337,17.751270833333333,0.04624565482222204,0.1544175258401918,0.034730765168472406,-0.0017527146439277755,-0.00024369962632916648,-0.0004108432505116447,0.019467134982562584
4.129129129129129,0.9920762500000002,0.698216875,-0.009464076041666668,17.751416666666664,0.046257987131901324,0.15428209793134423,0.03475861635417761,-0.0017357336514251297,-0.00025693952986651034,-0.00039932084712713346,0.01783132638894358
4.134134134134134,0.9920858333333337,0.6984470833333334,-0.009464738125000002,17.751437499999998,0.04627021344982635,0.15414604373222515,0.0347865353664227,-0.0017186610537466129,-0.0002703319002439258,-0.00038780263313078513,0.020008350260525276
4.1391391391391394,0.992095625,0.6986770833333331,-0.009465408624999996,17.751499999999997,0.04628283322482668,0.1540106143728951,0.03481433725220512,-0.0017017129926601609,-0.0002837959517732157,-0.0003762822675299151,0.021539416666769284
4.1441441441441444,0.9921045833333332,0.6989072916666667,-0.009466029124999999,17.751541666666665,0.046295055988498424,0.15387622762593803,0.03484229577442942,-0.0016846530130751299,-0.0002971942115445724,-0.0003647505184066928,0.023601789930580708
4.1491491491491495,0.9921143749999999,0.6991375,-0.009466762083333335,17.75170833333333,0.04630675609374996,0.15374079708232422,0.034870115182794086,-0.0016675622489635451,-0.00031064656185676894,-0.00035322998806299247,0.02143458159724787
4.1541541541541545,0.9921247916666665,0.6993672916666666,-0.009467411875,17.75183333333333,0.04631955801349852,0.1536057847790558,0.03489794191489933,-0.0016505226312217456,-0.00032413215419040565,-0.0003416972620042225,0.02116330555560353
4.1591591591591595,0.9921343749999996,0.6995966666666669,-0.009468030208333334,17.75197916666666,0.046333462322222074,0.15347014807064074,0.03492577778936087,-0.0016335772096840243,-0.0003376838826708367,-0.00033018129740258956,0.019527332899485828
4.1641641641641645,0.9921431249999998,0.6998270833333331,-0.009468648749999998,17.752083333333328,0.04634413676649335,0.1533353446908492,0.034953621848731666,-0.0016165427455130258,-0.0003512250095269098,-0.0003186615394378516,0.019370659722426353
4.1691691691691695,0.9921531249999999,0.700056875,-0.009469352499999998,17.752187499999998,0.04635662176523431,0.15319970636323071,0.03498145125115167,-0.0015994311389098967,-0.00036494015238099607,-0.00030713190760563224,0.018172298177205448
4.1741741741741745,0.9921566666666664,0.7003016666666667,-0.009456695833333332,17.752249999999997,0.04633340899722216,0.15298098757058246,0.034938566875083794,-0.0015889784800902805,-0.00036693872867743244,-0.00029282086101920386,0.018661604166879897
4.1791791791791795,0.992153333333333,0.7005614583333332,-0.009430204374999999,17.752229166666663,0.04627280976454001,0.15267586291211238,0.03482172056075415,-0.0015852606040019559,-0.0003567278986061177,-0.0002756041224511899,0.020026280816182407
4.1841841841841845,0.9921514583333332,0.7008212500000001,-0.009403704583333335,17.752208333333332,0.04621457554843761,0.1523705286734427,0.03470493382637188,-0.0015816206659442682,-0.0003466164644362014,-0.0002583880588160672,0.021599289930634313
4.1891891891891895,0.9921487499999998,0.701080625,-0.009377198958333334,17.752208333333332,0.046154707249609406,0.1520656098063625,0.034588210047501906,-0.001577904576875653,-0.0003364974824494769,-0.00024117204814880477,0.021599289930634313
4.1941941941941945,0.9921447916666667,0.70134,-0.009350701666666668,17.75227083333333,0.04609553773333347,0.15175964771167433,0.03447138113554156,-0.001574238059766666,-0.00032630315229166713,-0.00022395661241574679,0.020838593316057086
4.1991991991991995,0.9921427083333332,0.7016002083333333,-0.009324252291666666,17.75227083333333,0.04603339766662329,0.15145493331920135,0.03435465677393724,-0.0015705928579474414,-0.0003161659659782802,-0.00020673008383816834,0.02042192664941922
4.2042042042042045,0.9921393750000002,0.7018587500000001,-0.009297742541666668,17.75227083333333,0.04597533671510401,0.15115021865029554,0.03423790980848384,-0.001566995958550671,-0.0003059836746360659,-0.00018951501352533273,0.02208859331608437
4.2092092092092095,0.9921366666666667,0.7021185416666663,-0.009271255624999997,17.75227083333333,0.04591455344787371,0.1508436271524692,0.03412116503828836,-0.0015634207711561253,-0.0002957038145244709,-0.00017230286365801,0.02250525998277908
4.2142142142142145,0.992133958333333,0.7023777083333332,-0.009244714583333332,17.75235416666666,0.04585492983641504,0.15053932691893937,0.03400441817409264,-0.001559857306762588,-0.0002855781215644051,-0.00015507634320388732,0.02058820789955007
4.2192192192192195,0.9921312500000002,0.7026374999999998,-0.009218273749999999,17.75239583333333,0.04579346026041681,0.1502337734290701,0.03388762846076249,-0.001556177677984375,-0.0002753435786718699,-0.00013785422528982016,0.019108843316075763
4.2242242242242245,0.9921281250000001,0.7028972916666666,-0.009191716041666667,17.752437499999996,0.04573310570099842,0.14992780402287603,0.03377083912421556,-0.0015526747718767808,-0.0002651380489012171,-0.00012062754455014565,0.019921141927284225
4.2292292292292295,0.9921252083333334,0.7031570833333333,-0.00916524375,17.75245833333333,0.0456719911581599,0.1496230816403364,0.033654091321550776,-0.0015491318533776052,-0.00025495492194600993,-0.00010340073416494014,0.019806456597450506
4.2342342342342345,0.9921227083333334,0.7034164583333333,-0.009138754166666667,17.752479166666664,0.045611119479123274,0.14931752483894792,0.033537344606801855,-0.001545570743837675,-0.00024463048417374105,-8.618081397262454e-05,0.019483437066071474
4.2392392392392395,0.9921197916666668,0.7036760416666668,-0.009112222916666666,17.752520833333328,0.045549820050998224,0.1490128007268503,0.03342057263595823,-0.0015420341305490415,-0.000234556734624569,-6.895774044815537e-05,0.018837395399543766
4.2442442442442445,0.9921172916666667,0.7039354166666666,-0.009085795833333332,17.752499999999994,0.04548888749565971,0.14870765664740834,0.033303865643260336,-0.001538473190980905,-0.00022430566022656195,-5.1724536994202965e-05,0.02124375000028067
4.2492492492492495,0.99211375,0.7041960416666669,-0.009059241666666664,17.75252083333333,0.045425643234331126,0.14840168014042487,0.033187095676308315,-0.0015349876694982648,-0.00021402234738628935,-3.450122114371536e-05,0.020920728732733096
4.2542542542542545,0.9921122916666666,0.7044472916666669,-0.009030808333333334,17.752541666666666,0.04537276326349804,0.14812031950084661,0.03308688576510373,-0.0015318309655225678,-0.0002034639678949639,-1.8913791084548278e-05,0.020181039930605493
4.2592592592592595,0.9921227083333332,0.7046335416666668,-0.008986897916666667,17.75264583333333,0.04538178029162332,0.1480271523325021,0.03311530620227375,-0.0015312110215490431,-0.0001902209137990456,-1.6074297792087385e-05,0.020440916232814743
4.2642642642642645,0.9921339583333334,0.7048200000000002,-0.008943052083333337,17.752770833333333,0.04539085093333295,0.14793460515276816,0.03314376701199003,-0.0015305640722916595,-0.0001771061758875066,-1.3242913572115858e-05,0.018711072482631153
4.2692692692692695,0.9921437499999999,0.7050077083333334,-0.008899177083333333,17.752874999999996,0.0453972561905816,0.1478401796472395,0.03317224970639928,-0.0015298744750933168,-0.00016390563407964187,-1.0395270807432846e-05,0.018762567708506594
4.2742742742742745,0.9921549999999998,0.7051949999999999,-0.008855347916666666,17.752979166666666,0.045405428641666856,0.14774699947994138,0.033200668299175784,-0.0015291808425729183,-0.00015079888938020897,-7.560788578921511e-06,0.018397374566006874
4.2792792792792795,0.99216375,0.7053816666666665,-0.008811464583333336,17.753104166666663,0.04541357933055562,0.14765339975856337,0.03322915045902322,-0.0015285994264340255,-0.00013765624617013712,-4.728037873355195e-06,0.016875780816121733
4.2842842842842845,0.9921739583333338,0.7055679166666667,-0.008767604583333333,17.753166666666665,0.045421623303993075,0.14756042077653697,0.03325763169816655,-0.001528065958313717,-0.00012453782376380378,-1.8909146138589299e-06,0.017989972222324013
4.2892892892892895,0.992185,0.7057560416666667,-0.008723717916666667,17.75320833333333,0.04542882631766482,0.1474661884123771,0.03328613373778306,-0.0015274300411834175,-0.0001113458878069934,9.48027545117505e-07,0.01942720659741326
4.2942942942942945,0.9921952083333331,0.7059416666666668,-0.008679899791666668,17.75327083333333,0.04543761326388873,0.1473725760062733,0.03331463672905408,-0.0015268406162378453,-9.82149660711789e-05,3.7883479494874852e-06,0.02137471831622406
4.2992992992992995,0.9922054166666668,0.7061293750000001,-0.008635981666666669,17.753291666666662,0.04544401409544252,0.14727958648731967,0.03334305458425275,-0.0015263723715385402,-8.509080824102219e-05,6.614887609464378e-06,0.023343331597459382
4.3043043043043046,0.9922154166666668,0.7063162499999999,-0.008592188708333335,17.75339583333333,0.04545235498593758,0.14718596595986708,0.03337147334842973,-0.0015257939505709884,-7.198965995338334e-05,9.450841216760258e-06,0.022561384982907384
4.3093093093093096,0.9922258333333334,0.7065035416666666,-0.008548309999999998,17.753562499999997,0.0454587872791235,0.14709296806281047,0.033399976035708503,-0.00152525808473542,-5.880208074088549e-05,1.2286318763770707e-05,0.020185225260547668
4.314314314314315,0.9922364583333335,0.7066904166666669,-0.008504437916666668,17.753666666666664,0.045466988324825985,0.14699913286905492,0.03342841583410863,-0.0015248039751550322,-4.5696137400263494e-05,1.5112001641596818e-05,0.01961155555568439
4.31931931931932,0.9922479166666665,0.7068777083333333,-0.008460578333333331,17.753791666666665,0.045473697128081636,0.14690612694759891,0.03345691752497365,-0.0015243184848920148,-3.254835337284951e-05,1.7949794954833867e-05,0.018298123264003152
4.324324324324325,0.9922574999999999,0.7070652083333333,-0.008416683125,17.753874999999997,0.045480874497873414,0.14681270111184003,0.03348529429369169,-0.0015238015677462215,-1.946652789979863e-05,2.076929850719893e-05,0.018464151041769128
4.32932932932933,0.9922672916666664,0.7072510416666667,-0.008372824791666665,17.754020833333332,0.04548929739474805,0.14671781247167473,0.033513837483534585,-0.001523392819401257,-6.332915634553807e-06,2.3602945477727186e-05,0.017452582899409208
4.334334334334335,0.9922783333333333,0.70743875,-0.008328992708333332,17.754104166666668,0.04549499833177095,0.1466247945471312,0.03354227652176049,-0.001522907809657554,6.842678740621826e-06,2.6438643246568362e-05,0.017826905815923055
4.33933933933934,0.9922781250000002,0.707646875,-0.008296078083333333,17.754083333333334,0.04544944196940093,0.14637430008843522,0.03344971297375465,-0.0015217673112398458,2.514876223112198e-05,2.3459990009842355e-05,0.01960832638883403
4.344344344344345,0.9922743749999999,0.7078635416666667,-0.00826707397916667,17.754125000000002,0.045382956379123485,0.146067280487823,0.03331424593493333,-0.001520371213053407,4.535528490473388e-05,1.8430326893884362e-05,0.020003817708300176
4.34934934934935,0.9922712499999999,0.7080797916666666,-0.008238013125,17.7541875,0.04531717529995671,0.1457617184730857,0.03317867341435235,-0.0015190209243694025,6.552905765151891e-05,1.3407678677445652e-05,0.019034548177046418
4.354354354354355,0.9922670833333335,0.7082968749999998,-0.008208919375,17.754229166666665,0.04525199519856815,0.14545511364269476,0.03304322569465057,-0.0015176849345605488,8.572200405924414e-05,8.370681684058718e-06,0.01984669748264878
4.35935935935936,0.9922641666666667,0.708513125,-0.008179891875,17.754270833333333,0.04518540170273422,0.1451476727022467,0.03290764967748879,-0.0015162616829816431,0.0001059090763601547,3.3465002951040554e-06,0.020033843315900413
4.364364364364365,0.9922610416666666,0.7087293749999998,-0.0081508875,17.75433333333333,0.04512017301210969,0.14484189636629569,0.03277215610318438,-0.0015149284714296874,0.00012619667321680204,-1.6723461236069285e-06,0.020314555555557945
4.36936936936937,0.9922570833333332,0.7089458333333334,-0.008121849791666667,17.754375,0.04505330539930563,0.14453570222262832,0.03263659802711882,-0.001513622806238713,0.00014639502931509778,-6.699435772545366e-06,0.01966835937491851
4.374374374374375,0.9922547916666664,0.7091610416666665,-0.008092788166666665,17.754458333333336,0.044989366982248535,0.14422950677968946,0.032501039053752,-0.0015123024137389937,0.00016664998049405015,-1.1713295537439303e-05,0.019000956597153618
4.37937937937938,0.9922506250000002,0.7093783333333331,-0.00806376604166667,17.754500000000004,0.04492154686388905,0.14392205901055855,0.03236556281263146,-0.001510960126639236,0.00018694177567534723,-1.674777744269485e-05,0.01856308333310608
4.384384384384385,0.9922483333333335,0.7095947916666665,-0.008034655,17.754541666666668,0.04485585663954017,0.14361586098569762,0.03223001942855629,-0.0015097150341614567,0.00020720692244314415,-2.175645969581043e-05,0.018125206597062515
4.38938938938939,0.9922441666666666,0.7098112499999999,-0.008005653541666668,17.754583333333333,0.04478798937343742,0.1433094511780374,0.03209447674011119,-0.0015083733025226575,0.0002275372907356221,-2.6775500213847177e-05,0.018520659722184973
4.394394394394395,0.9922412500000001,0.7100272916666666,-0.007976677625,17.754604166666667,0.04472291175516507,0.14300324761406677,0.03195899506956263,-0.0015070457727564858,0.00024789101084307825,-3.178895017193442e-05,0.02007255164920707
4.3993993993994,0.992238125,0.7102441666666666,-0.007947597291666667,17.75466666666667,0.04465551538263901,0.14269579403062282,0.03182342768835983,-0.0015058078845779513,0.00026813626742222454,-3.680276265192236e-05,0.01931155555547548
4.404404404404405,0.9922343750000002,0.7104604166666667,-0.00791851833333333,17.754687500000003,0.044588913016492926,0.1423897970674047,0.031687880190315335,-0.0015045774155173653,0.00028852498701735594,-4.181714418319716e-05,0.020030110676941604
4.40940940940941,0.9922308333333336,0.7106775,-0.007889500833333335,17.754729166666667,0.04452103266041674,0.14208358910993413,0.031552392198100625,-0.0015033821881854188,0.0003088171412666627,-4.682301052225582e-05,0.019383884982573818
4.414414414414415,0.9922270833333332,0.7108943750000001,-0.00786051195833333,17.754833333333334,0.04445377092669267,0.14177654568508624,0.031416862039000536,-0.0015020889725339305,0.00032919653297604125,-5.183585305918645e-05,0.0186016388889243
4.41941941941942,0.9922243749999997,0.7111093749999999,-0.007831480125000003,17.754833333333334,0.04438887345377618,0.1414703345857184,0.03128130878795555,-0.0015009075213196577,0.00034962650970377096,-5.6840836698442916e-05,0.019643305555575807
4.424424424424425,0.9922310416666668,0.7112983333333331,-0.007783534375000001,17.75491666666667,0.044426139330555836,0.14130358325929981,0.03129666464219525,-0.0014842695549531276,0.0003627995892798632,-6.900508109362892e-05,0.018767493055463547
4.42942942942943,0.9922425,0.7114722916666668,-0.007725782083333335,17.755000000000003,0.04451926152391472,0.14121052062453412,0.03139124436257657,-0.0014595924079202202,0.00037214892015828734,-8.493127547575128e-05,0.0199749999998744
4.434434434434435,0.992253125,0.7116454166666665,-0.007667927708333337,17.755166666666664,0.044613717603993464,0.1411166195513264,0.031485823338138125,-0.0014349327243665787,0.0003816338172736109,-0.00010085331843985352,0.017181638888985162
4.43943943943944,0.9922652083333333,0.7118199999999999,-0.0076101177083333325,17.75525,0.04470562093333352,0.1410239611084653,0.03158025284101486,-0.0014102481586874965,0.0003911369904333311,-0.00011676365966025888,0.0177641041667016
4.444444444444445,0.9922766666666664,0.71199375,-0.007552286958333334,17.7553125,0.044800108294270946,0.140930462961699,0.031674847337727574,-0.0013856842166268231,0.00040063196675781815,-0.00013267900504642654,0.018461360677179073
4.44944944944945,0.9922872916666665,0.7121677083333333,-0.007494518541666665,17.75541666666666,0.0448921552072481,0.14083612385849525,0.03176933405732395,-0.0013609792176195717,0.00041004736293185837,-0.0001485817562561593,0.01872065972247583
4.454454454454455,0.9922989583333335,0.7123420833333332,-0.007436706041666667,17.755499999999998,0.04498458964565988,0.14074344540324987,0.0318637991080772,-0.0013364092418082481,0.00041956494475807633,-0.00016448248320318222,0.017428083333470568
4.45945945945946,0.9923108333333337,0.7125164583333331,-0.007378895208333336,17.7555625,0.04507592160412344,0.14065076023883777,0.03195840605129374,-0.0013118208864121971,0.00042911820144231685,-0.00018037807561174638,0.019791975260432082
4.464464464464465,0.9923225000000002,0.7126899999999999,-0.007321125000000002,17.755687499999997,0.0451704638999999,0.14055681779540105,0.032052802877855016,-0.0012872030695833302,0.0004386565670291666,-0.00019627169343682308,0.018061402343846567
4.46946946946947,0.992333125,0.712863958333333,-0.007263340208333332,17.75583333333333,0.04526226857599869,0.14046286888901804,0.032147403905311955,-0.00126272046503251,0.00044809354538472793,-0.00021216028887680984,0.01621597222225546
4.474474474474475,0.9923460416666666,0.7130379166666666,-0.00720556541666667,17.75589583333333,0.045354637728993175,0.14036974649369277,0.03224179455589523,-0.0012382060010612808,0.0004576033648983546,-0.0002280394067838094,0.01732982248273629
4.47947947947948,0.9923564583333334,0.7132108333333332,-0.0071477351875,17.75595833333333,0.0454484322159725,0.14027599321502268,0.0323363307417731,-0.0012137134554771369,0.0004672991200807275,-0.0002439276681341047,0.01927699826404705
4.484484484484485,0.9923681249999999,0.7133854166666665,-0.007090013312500003,17.756124999999994,0.04554041395399322,0.14018306504456193,0.032430862813730726,-0.0011891974405566384,0.0004767527820529558,-0.00025980658481345614,0.014608317708621144
4.48948948948949,0.9923795833333332,0.713559375,-0.007032166437499998,17.756124999999994,0.04563301834960931,0.14008929863519531,0.032525329803434554,-0.0011647201494615267,0.0004864080425403634,-0.0002756801182104558,0.019399984375297663
4.494494494494495,0.9923908333333334,0.7137331250000001,-0.006974348750000001,17.75620833333333,0.045724817944400864,0.13999510845951338,0.03261983604548965,-0.0011403125634893221,0.0004959631032037774,-0.00029154280327562906,0.018940623264086298
4.4994994994995,0.9924025,0.7139070833333334,-0.006916533124999999,17.756312499999996,0.045817926366492956,0.13990216156953078,0.032714381723942455,-0.0011159117391195293,0.0005055567080500837,-0.00030740877327050693,0.018158069010610234
4.504504504504505,0.992413541666667,0.7140806249999999,-0.0068587549999999985,17.756395833333332,0.04591031933294276,0.1398087908131833,0.03280884185075655,-0.0010914902345447938,0.0005152610725988258,-0.0003232711762878343,0.01832367664934509
4.50950950950951,0.9924172916666666,0.7142722916666667,-0.006811031666666665,17.75645833333333,0.045898010023914804,0.13957548484763566,0.032754178167006105,-0.0011049732611690972,0.0005322064855699214,-0.0003251095685187591,0.01860412326396954
4.514514514514515,0.9924133333333334,0.7144777083333334,-0.006770877291666667,17.756499999999996,0.045804937628081466,0.13923832188736784,0.03258878327830772,-0.0011465561925771252,0.0005545803323833793,-0.0003165410372178362,0.019416083333510414
4.51951951951952,0.9924081250000002,0.7146827083333336,-0.006730628958333334,17.75652083333333,0.04571279307599785,0.13890094863382524,0.032423378729319816,-0.0011882445547715696,0.0005769313105611082,-0.00030796329801192776,0.019509562066161834
4.524524524524525,0.9924058333333335,0.7148866666666668,-0.006690476458333335,17.756583333333328,0.04562330382222213,0.13856377919142718,0.032257983989924105,-0.0012298438987902761,0.0005994341441833348,-0.00029938296272957754,0.018748326389072645
4.52952952952953,0.99240125,0.7150914583333335,-0.0066502366666666675,17.75664583333333,0.045531081218706304,0.13822577435227731,0.03209259983075195,-0.001271564438771528,0.0006219012860430523,-0.000290793297925311,0.018612082899380766
4.534534534534535,0.9923981250000001,0.7152966666666668,-0.006610038333333332,17.756687499999995,0.04543922032222214,0.13788964072656518,0.03192722703798177,-0.00131324007196111,0.0006444624710569471,-0.00028219646521890747,0.019424027343973194
4.53953953953954,0.9923941666666666,0.7155010416666667,-0.006569896458333331,17.756708333333325,0.04534888437391482,0.13755100312719343,0.03176173790783033,-0.001354924177920356,0.0006668617134754666,-0.0002735959619756416,0.019100831597540946
4.544544544544545,0.9923902083333332,0.7157058333333333,-0.006529686458333334,17.75672916666666,0.045256410132639036,0.1372140298614225,0.031596260202567804,-0.0013966394577664965,0.0006893451202185808,-0.00026499419632541323,0.02002763498285276
4.54954954954955,0.9923868750000001,0.7159102083333333,-0.006489488749999999,17.75677083333333,0.04516486527079011,0.13687705320243027,0.03143085614434224,-0.0014383609445106794,0.0007120477364069367,-0.0002563827165359519,0.020839572482714175
4.554554554554555,0.9923833333333333,0.7161154166666667,-0.006449347083333334,17.75683333333333,0.045071835012326145,0.13653903092219868,0.03126537809434451,-0.0014800348345241346,0.0007345269513904934,-0.000247764277573866,0.019869972222352317
4.55955955955956,0.9923795833333333,0.7163206249999999,-0.006409122083333332,17.756874999999994,0.04497955386627628,0.1362012148207876,0.03110001612767141,-0.0015218825802320347,0.0007572919796713521,-0.00023914444168614892,0.019640234375231103
4.564564564564565,0.992375416666667,0.7165254166666664,-0.006368874166666666,17.75689583333333,0.04488674393732672,0.13586506244184918,0.03093453933699803,-0.001563672284031599,0.0007800105672858557,-0.0002305143247340794,0.020775364149415054
4.56956956956957,0.9923712500000001,0.7167302083333332,-0.006328653333333331,17.756999999999994,0.04479489179578999,0.13552661481365313,0.030768989179176913,-0.001605444457097223,0.0008026926727354635,-0.00022188212472273617,0.01811766666691028
4.574574574574575,0.9923672916666667,0.7169350000000002,-0.006288514583333334,17.75702083333333,0.044702539108332884,0.1351892045843352,0.03060347005386189,-0.0016472297971979128,0.0008253459636895794,-0.0002132371826222838,0.018836124566234957
4.57957957957958,0.9923635416666667,0.7171393749999999,-0.006248333333333336,17.75708333333333,0.04461028349127616,0.13485241666388886,0.030438024451298878,-0.0016890462218749989,0.0008481050383878901,-0.0002045935787836803,0.018491493055762476
4.584584584584585,0.9923606250000003,0.7173443750000003,-0.0062081320833333314,17.757125,0.044517047655859066,0.13451500076270254,0.030272464610925868,-0.0017308353290971332,0.0008709475235593716,-0.00019594424499218,0.019303401041838697
4.58958958958959,0.9923562499999998,0.7175495833333332,-0.006167945000000004,17.757166666666663,0.04442488712482662,0.13417799812114367,0.03010687334834177,-0.0017727292602270827,0.0008937790928016474,-0.00018728883565502605,0.018448638889140057
4.594594594594595,0.9923527083333332,0.71775375,-0.006127759999999996,17.757229166666665,0.044332887694270906,0.1338395338907157,0.02994133369744301,-0.0018145985309000034,0.000916627997935255,-0.00017861834718281002,0.018728989149394693
4.5995995995996,0.9923583333333332,0.7179370833333335,-0.006076694166666667,17.757333333333335,0.044309886041492774,0.13368599045467142,0.029912009690320936,-0.0018243132053413179,0.000935266400076123,-0.00017503882194887303,0.017529555555427123
4.604604604604605,0.9923681249999999,0.718114375,-0.006022213541666666,17.757416666666668,0.04430778608502606,0.13359060794405858,0.02992716016144795,-0.0018234535530761709,0.0009524796191880576,-0.0001731094064297487,0.01894499305547015
4.60960960960961,0.9923770833333335,0.7182902083333333,-0.005967687083333333,17.757625000000004,0.04430896827912312,0.13349605337754208,0.029942262613597483,-0.0018226619266443617,0.0009697341700018658,-0.00017117240611190122,0.01550435937480188
4.614614614614615,0.9923864583333333,0.7184683333333334,-0.005913127499999998,17.75766666666667,0.04430575399722214,0.13340107658983535,0.029957339877635936,-0.0018218663902874986,0.0009871283214548587,-0.00016923240390213023,0.016524555555463394
4.61961961961962,0.9923939583333333,0.7186435416666667,-0.005858582500000001,17.757791666666666,0.04430687668745659,0.1333067186777573,0.029972515709018606,-0.0018211400230536464,0.001004441074430166,-0.00016728926083306613,0.0154184565972173
4.624624624624625,0.992404375,0.7188210416666666,-0.005804067499999999,17.75785416666667,0.04430526839058191,0.1332117294671221,0.029987559939670377,-0.0018203337370796902,0.0010217326443888019,-0.00016534529498153425,0.01861539539908108
4.62962962962963,0.9924139583333332,0.7189977083333331,-0.005749581666666667,17.757937500000008,0.04430312874474851,0.13311694231065832,0.030002683633374053,-0.0018195310411246541,0.0010390694416654491,-0.0001633847671259904,0.018780746093455036
4.634634634634635,0.9924231249999999,0.7191737500000001,-0.005695089375,17.758062500000005,0.04430328397760419,0.13302277429034406,0.03001778035281004,-0.0018188160092627538,0.001056425415623178,-0.0001614204072411381,0.01892457942682313
4.63963963963964,0.9924308333333332,0.7193510416666666,-0.005640518333333334,17.758125000000003,0.04430137051974836,0.13292735121959798,0.03003289279311025,-0.001818112261376739,0.0010738863849179677,-0.0001594570085521478,0.01982981770817105
4.644644644644645,0.9924410416666668,0.7195285416666669,-0.005585949166666664,17.758291666666675,0.04429951106037289,0.1328323388385741,0.03004791678113563,-0.0018174645172842029,0.0010912556967797322,-0.00015747987653061358,0.016827081596829885
4.64964964964965,0.9924491666666668,0.7197041666666665,-0.005531405,17.758375000000004,0.04429924581597244,0.13273752855872603,0.030062997637600765,-0.0018168183156458363,0.001108726812782985,-0.00015550888229230622,0.018450692708142924
4.654654654654655,0.9924589583333332,0.7198810416666666,-0.005476835416666667,17.758520833333336,0.04429774418224852,0.13264292094048546,0.0300781143690857,-0.001816212931879775,0.0011260465372763487,-0.0001535201176269456,0.016812812065893468
4.65965965965966,0.9924681249999999,0.720056875,-0.005422335833333332,17.758625,0.04429726343190099,0.13254809827411052,0.030093204955919262,-0.0018155846275661486,0.0011435140158737025,-0.00015153362049670643,0.0170714427083567
4.664664664664665,0.9924775,0.7202341666666667,-0.005367786250000002,17.758708333333335,0.044294411832638714,0.1324530618707743,0.030108207495046765,-0.001815001255886458,0.0011610345280642373,-0.0001495232368332943,0.017861664930535426
4.66966966966967,0.9924858333333333,0.7204104166666667,-0.005313251395833332,17.75883333333333,0.04429320655815949,0.13235906102627137,0.030123205086000828,-0.0018143572855729628,0.0011785791495616338,-0.00014753336059560563,0.01738030555560499
4.674674674674675,0.992495,0.720586875,-0.0052587285416666645,17.758916666666664,0.04429268057773472,0.13226401244079172,0.030138237518890828,-0.0018138186086871116,0.0011961546489244797,-0.00014552228227534812,0.01712882638901192
4.67967967967968,0.9925039583333332,0.7207647916666665,-0.005204199791666667,17.759020833333327,0.04428978176037335,0.13216937463786171,0.03015336993458638,-0.0018132583130343327,0.0012136130363090292,-0.00014351217166372587,0.018429041232820964
4.684684684684685,0.9925135416666667,0.7209397916666668,-0.005149648187500002,17.759062499999995,0.04429019179162308,0.1320738977902117,0.030168392136782227,-0.001812754333547121,0.0012311560326111106,-0.000141492400074283,0.020282454427217544
4.68968968968969,0.992510625,0.7211339583333333,-0.005099565062500002,17.759104166666663,0.04422227247183175,0.1318329527695066,0.030074892412997496,-0.0018216648357010003,0.0012459598344479145,-0.00014025866595252805,0.02109419748273922
4.694694694694695,0.992509375,0.7213270833333332,-0.005049848062499999,17.75920833333333,0.044153280516493365,0.13158179070121231,0.0299736427676378,-0.0018312774091337244,0.001260718988754341,-0.00013907050258684007,0.019477706597342603
4.6996996996997,0.9925079166666668,0.7215204166666668,-0.005000164166666667,17.759333333333327,0.0440855799998261,0.1313299983583064,0.02987232262952218,-0.0018408275920649333,0.0012753640332751736,-0.00013786761570008495,0.017537888889080477
4.704704704704705,0.9925060416666668,0.7217147916666669,-0.0049504096458333315,17.759458333333328,0.0440150511562063,0.13107903511100508,0.029770995231197476,-0.0018504532171260725,0.0012901509716102427,-0.00013665419195091442,0.016639706597516124
4.70970970970971,0.9925035416666668,0.7219087499999998,-0.004900644520833328,17.75947916666666,0.04394421500677137,0.13082723368328042,0.02966963960523636,-0.001860173506437533,0.0013050034561148433,-0.00013543112473228576,0.01798306206626421
4.714714714714715,0.9925016666666667,0.7221027083333332,-0.004850928958333336,17.75954166666666,0.04387497028433163,0.13057521848824122,0.029568171606394397,-0.001869814602921569,0.0013198261296832937,-0.0001341855038185969,0.018054789930772586
4.71971971971972,0.9924989583333331,0.7222970833333336,-0.004801242375,17.759604166666662,0.043802756741492366,0.13032403140498985,0.029466738026893202,-0.0018795103236610928,0.0013347380985787327,-0.00013294201031795538,0.018543176649473025
4.724724724724725,0.9924977083333334,0.722489375,-0.004751535,17.759708333333332,0.04373597801210949,0.13007242291514376,0.02936531775158421,-0.0018891439267260442,0.001349699224013149,-0.0001316726093164678,0.017134914930579725
4.72972972972973,0.9924945833333331,0.722683958333333,-0.004701718541666669,17.75979166666666,0.04366456303433219,0.12982018550942154,0.029263805942430957,-0.0018988988500057728,0.0013645779609320744,-0.00013040189878731043,0.01584162326406613
4.734734734734735,0.9924931249999999,0.7228781249999999,-0.004651956458333332,17.759833333333333,0.04359367472981768,0.1295691926344431,0.02916222553582598,-0.0019086878544850258,0.0013797144356389353,-0.000129114033516149,0.01686163888888359
4.73973973973974,0.9924910416666668,0.723071875,-0.004602298541666669,17.759958333333334,0.04352331358398431,0.12931715218146672,0.029060886853725987,-0.001918395697500647,0.0013948434171829434,-0.00012782308917491086,0.0151299982638875
4.744744744744745,0.9924889583333337,0.7232660416666667,-0.004552557237500001,17.759958333333334,0.04345289963849819,0.1290651075559326,0.02895922834207396,-0.001928200155705771,0.001409866187894659,-0.0001265059526458054,0.017838331597261003
4.74974974974975,0.992487291666667,0.7234610416666666,-0.004502778541666664,17.760062500000004,0.043380787857248304,0.1288140999854047,0.028857582232901878,-0.0019379891041848537,0.0014250242310660166,-0.00012519555394524269,0.01601332942703948
4.754754754754755,0.992485,0.7236537500000003,-0.004453118749999998,17.760125000000002,0.04331108344427048,0.12856225306673172,0.028756012549170568,-0.0019478291257005189,0.001440213080433593,-0.00012386049607128263,0.016501651041551213
4.75975975975976,0.9924822916666667,0.7238472916666666,-0.00440339604166667,17.760145833333336,0.0432417650134983,0.1283104017699669,0.028654393903630934,-0.001957676201103863,0.0014554840188666686,-0.00012250939598826638,0.018469978732582604
4.764764764764765,0.9924808333333331,0.7240410416666667,-0.004353633958333336,17.760270833333337,0.04317123664891487,0.12805917087135688,0.028552664017348958,-0.0019675407504396235,0.0014708691862209203,-0.00012115646085768528,0.01715492664914109
4.76976976976977,0.9924785416666667,0.7242347916666668,-0.004303849166666666,17.7603125,0.043100424872873244,0.1278079352156839,0.028450862875377497,-0.00197749748708108,0.001486176270197921,-0.00011978682622429147,0.01796656901035476
4.774774774774775,0.9924766666666667,0.7244287500000001,-0.004254126458333332,17.760333333333335,0.043029236173437235,0.12755627740807646,0.028349180408482697,-0.001987299529114325,0.0015016125453020807,-0.00011841380919045346,0.018893222222061468
4.77977977977978,0.9924779166666666,0.7246202083333332,-0.0042111604166666676,17.760479166666666,0.04298159534162316,0.1273522661279451,0.028287902483572897,-0.002002570978216582,0.0015183750819210066,-0.00011387572177250875,0.016421437065901046
4.784784784784785,0.9924862500000001,0.7248060416666667,-0.004181184374999998,17.760604166666667,0.04298099363016472,0.12724105936388896,0.028304476218246097,-0.0020280548036777364,0.0015374988800390616,-0.0001033074995280602,0.0163563016492958
4.78978978978979,0.9924933333333334,0.7249910416666667,-0.004151162916666669,17.760749999999998,0.04298069783641478,0.12713005951310594,0.02832095206909915,-0.002053634281251127,0.0015568890407387159,-9.273732428325183e-05,0.015759437500150852
4.794794794794795,0.992501875,0.7251772916666667,-0.004121147708333332,17.760812499999997,0.0429799789843317,0.12701947447489945,0.02833749502203115,-0.0020792489329792122,0.001576214175062934,-8.21597286132182e-05,0.016872673177260822
4.7997997997998,0.9925091666666667,0.7253627083333334,-0.0040911179166666645,17.760854166666668,0.04297831635933158,0.12690763775419192,0.028353855845931232,-0.002104836461188981,0.0015955813681241301,-7.157052459023782e-05,0.019767603732589123
4.804804804804805,0.9925168750000001,0.7255479166666666,-0.004061152499999999,17.761020833333337,0.04297897062065992,0.1267978820403718,0.028370284434248397,-0.002130391556026044,0.0016149636982682259,-6.0986532710974205e-05,0.017388957899186153
4.80980980980981,0.9925243749999999,0.7257339583333332,-0.004031107958333333,17.76114583333334,0.042976680055165195,0.12668625016862828,0.02838680108489915,-0.0021559897315964176,0.0016343174564071206,-5.038455563214883e-05,0.017323687065697868
4.814814814814815,0.9925310416666665,0.7259195833333333,-0.004001142666666667,17.761291666666672,0.04297555019982646,0.12657607419069428,0.028403219260030275,-0.0021815882242227757,0.0016537612781380236,-3.9781415296291826e-05,0.016726664930388324
4.81981981981982,0.99254,0.7261052083333334,-0.00397107516666667,17.761458333333334,0.04297414309787306,0.12646402222868738,0.028419642697331556,-0.0022071824721335053,0.0016732670637651884,-2.9175759793455793e-05,0.014139539930567935
4.824824824824825,0.9925477083333333,0.7262916666666669,-0.0039411308125000015,17.76154166666667,0.042971664930555376,0.12635405082125206,0.028435987867421873,-0.002232801200304684,0.0016927890901909715,-1.8562881153536674e-05,0.015137623263854039
4.82982982982983,0.9925558333333334,0.7264770833333333,-0.003911134145833335,17.761625000000002,0.04297146405815988,0.12624324469636,0.028452379354136092,-0.0022584483815429246,0.0017122077098177054,-7.953703631600666e-06,0.016135692708303395
4.834834834834835,0.9925627083333336,0.7266618749999999,-0.0038811495208333335,17.761708333333335,0.042970852754817934,0.12613181167839702,0.02846877670978638,-0.0022841017995358973,0.001731891995135417,2.6708801107636944e-06,0.017550414930497027
4.83983983983984,0.9925706250000003,0.7268475,-0.0038510622916666684,17.7618125,0.0429693784104167,0.1260224609858924,0.028485012390091043,-0.00230983110512448,0.001751494729937498,1.3300582210213896e-05,0.01822504817710069
4.844844844844845,0.9925785416666665,0.7270327083333337,-0.0038211435416666694,17.762020833333334,0.042969274346830955,0.12591060719536734,0.028501440856039565,-0.0023354572036383228,0.0017711462766258686,2.393132414095381e-05,0.0147825828993291
4.84984984984985,0.9925856249999999,0.72721875,-0.0037911166666666682,17.762104166666667,0.042966222981770885,0.12579937743441974,0.02851766608572159,-0.002361171793229165,0.00179079411796875,3.456578449986123e-05,0.015780572482583466
4.854854854854855,0.9925935416666668,0.7274041666666665,-0.0037610770833333344,17.76220833333333,0.04296567831597253,0.12568897929917322,0.028534000769520628,-0.002386867275095485,0.0018105155945225648,4.5210860847790915e-05,0.015830123263924634
4.85985985985986,0.9926014583333335,0.7275902083333334,-0.0037310916666666674,17.762312500000004,0.04296332207078968,0.12557816228830823,0.02855027822861124,-0.002412571528605904,0.001830302103528211,5.5857717972169975e-05,0.01671298567686108
4.864864864864865,0.9926095833333334,0.7277756250000001,-0.0037011064583333335,17.762437500000004,0.04296118132252602,0.12546713514431743,0.02856656087423021,-0.002438237225761587,0.0018500059012096371,6.65161715316147e-05,0.015189058593591653
4.86986986986987,0.9926174999999997,0.7279614583333335,-0.003671050208333333,17.762500000000003,0.04295878184787305,0.1253565233903679,0.0285827024641208,-0.0024640182700601102,0.0018698353112174438,7.717256203572822e-05,0.017552083333271185
4.874874874874875,0.9926181249999998,0.7281352083333332,-0.003627349374999998,17.7625625,0.04289120171870686,0.12515705066984503,0.028537677969949906,-0.0024649058946365934,0.0018683889530709203,8.295774533666437e-05,0.0174151002603935
4.87987987987988,0.9926162499999998,0.7283077083333332,-0.0035790960416666674,17.762645833333334,0.042797256982248455,0.12492927340485785,0.028472310102726394,-0.0024575350556555096,0.001859840342266672,8.712663882253328e-05,0.015704666232636555
4.884884884884885,0.9926166666666666,0.728479375,-0.0035307327083333334,17.762645833333334,0.042704258532942685,0.1247019089265423,0.028406873496079954,-0.0024502891475079425,0.0018514799678636714,9.130529973449473e-05,0.01716299956592593
4.88988988988989,0.9926154166666667,0.7286518750000001,-0.0034825377083333334,17.762666666666668,0.04260977839231772,0.12447391359777668,0.02834157544817806,-0.002442939264898048,0.001842840553465886,9.548802458578101e-05,0.01788122222211541
4.894894894894895,0.9926127083333331,0.7288229166666665,-0.003434237083333333,17.762770833333335,0.04251840614149316,0.12424549768232211,0.028276166626430045,-0.002435681395733512,0.001834507222007378,9.967187951176167e-05,0.015222322482543404
4.8998998998999,0.992612708333333,0.7289954166666667,-0.003386011041666665,17.762791666666672,0.04242464081232622,0.12401790992922575,0.02821070922388798,-0.0024283805531756103,0.0018260670971640628,0.00010386510176504306,0.015315539930327304
4.904904904904905,0.9926112499999996,0.7291664583333336,-0.0033377035416666655,17.762750000000008,0.04233231770828949,0.12379073473506791,0.028145328156300883,-0.0024211629045562933,0.0018176428774463104,0.00010806047929282347,0.018045770833111874
4.90990990990991,0.9926097916666667,0.729338125,-0.0032894679166666674,17.762750000000008,0.04223923275481778,0.12356209606749183,0.028079898805506657,-0.002413905012410677,0.0018093963184562438,0.00011227017343794908,0.019295770833025472
4.914914914914915,0.9926083333333335,0.7295095833333335,-0.0032411729166666654,17.76277083333334,0.04214639282482613,0.1233347031314576,0.028014483435358745,-0.002406691421051216,0.001800962710735503,0.00011648056943332743,0.019388989148978908
4.91991991991992,0.9926072916666668,0.7296816666666667,-0.0031928837499999997,17.76289583333334,0.04205258199722217,0.12310605549335903,0.02794904010499516,-0.002399525222160416,0.00179253446142118,0.0001206967388212402,0.016823280815685848
4.924924924924925,0.992606666666667,0.7298541666666666,-0.0031446470833333337,17.762958333333337,0.04195768706597247,0.12287906952805464,0.027883590273878243,-0.0023923405985329872,0.00178434700165799,0.00012491573351565435,0.01543624826371115
4.92992992992993,0.9926058333333333,0.7300249999999999,-0.0030963099999999997,17.763000000000005,0.04186599937500035,0.12265020453105059,0.02781811236930621,-0.0023851858755833356,0.0017759880282343721,0.0001291458015073941,0.01603933333308305
4.934934934934935,0.9926039583333331,0.7301962500000001,-0.0030480441666666676,17.76297916666667,0.041773644819270817,0.12242216776009139,0.02775264871231133,-0.002378032350498958,0.0017676926172437491,0.0001333771110206491,0.018029457899046974
4.93993993993994,0.992603125,0.7303677083333334,-0.002999796895833334,17.763041666666677,0.041679468957247945,0.12219537621858374,0.02768711576710805,-0.0023708636323914265,0.0017595110375379773,0.00013761646621847086,0.01664241493017471
4.944944944944945,0.9926016666666667,0.7305391666666666,-0.002951612000000001,17.763125000000006,0.04158606763263917,0.1219671213199348,0.027621659138740113,-0.0023636887041966668,0.0017512761417958363,0.00014185262700428645,0.014931901041393303
4.94994994994995,0.9926004166666664,0.7307116666666666,-0.0029032648874999984,17.76314583333334,0.04149150186388895,0.12173907105299303,0.027556237360290434,-0.0023566561002800602,0.0017429320707579863,0.0001461153441306647,0.015233437065717226
4.954954954954955,0.9925993749999998,0.7308825000000002,-0.0028550466666666685,17.76320833333334,0.04139910452708295,0.12151122370853118,0.02749072546789,-0.0023494819796499975,0.0017348308959983334,0.00015037052378208415,0.014679706597064524
4.95995995995996,0.9925979166666664,0.7310550000000001,-0.002806745229166666,17.763208333333335,0.041304420308333145,0.12128295551455186,0.027425289966509975,-0.0023425030539915644,0.0017266946364699678,0.000154624241555196,0.015929706597148652
4.964964964964965,0.9925972916666664,0.7312264583333333,-0.0027584710416666686,17.76322916666667,0.04121057496662328,0.12105551583751224,0.027359722578768106,-0.002335455218953688,0.0017184455207230537,0.00015889710775023088,0.015606239149235535
4.96996996996997,0.9926002083333336,0.7313808333333331,-0.0027075083333333336,17.76329166666667,0.04116540996597251,0.12088725273195824,0.027335749553292574,-0.0023406149384930523,0.001706511194382325,0.00016624573957013097,0.01609416493045046
4.974974974974975,0.99261125,0.7315008333333334,-0.0026515064583333314,17.763416666666668,0.04121298916597216,0.1208260945135014,0.027387084208507825,-0.002368131857807118,0.0016875572343118732,0.00017920057189273886,0.0160283263888914
4.97997997997998,0.9926229166666665,0.7316227083333331,-0.0025956447916666656,17.763500000000004,0.04125758765099863,0.12076742929478217,0.027438584582914403,-0.0023955694109828564,0.001668632430374557,0.00019215730093635506,0.01827608333326225
4.984984984984985,0.9926337500000001,0.7317439583333334,-0.002539734791666666,17.763666666666666,0.04130307110933151,0.12070646641385466,0.02748987566414167,-0.002422973993762285,0.0016496934923389813,0.00020510551286375325,0.015271555555671057
4.98998998998999,0.9926443750000002,0.7318647916666666,-0.002483786229166666,17.7638125,0.04134788505204001,0.12064633080596784,0.027541269991556965,-0.002450529725513069,0.0016307867567461744,0.00021804846471254447,0.015298798177070694
4.994994994994995,0.992655,0.7319847916666667,-0.0024278924583333358,17.7639375,0.04139513976870646,0.12058681367154409,0.027592684171400532,-0.002478009019697802,0.0016118580591730578,0.00023099881839439294,0.014399496093744801
5.0,0.9926672916666671,0.7321068749999998,-0.0023718730416666667,17.764020833333337,0.041439315244401254,0.12052645755160757,0.027644076465890365,-0.002505616689568672,0.0015928215063209595,0.00024393601139003946,0.016438832899211775


==> figs/data/cyl_LES/cylinderLES_medp3_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9940714583333327,1.1260062500000003,0.00029042254583333326,17.756958333333312,0.00031200829427024956,0.00014295690474487168,8.657786636102494e-06,-7.34284767492449e-05,-3.998312385937279e-06,-6.56724867252094e-07,0.010014081597944369
-1.995995995995996,0.9940583333333337,1.1262958333333333,0.0003707301875,17.75662499999998,0.00030144581597246756,0.00014435297579474288,8.750050250319669e-06,-7.331901130546873e-05,-4.059731068836812e-06,-6.474506017096217e-07,0.009143609375712458
-1.991991991991992,0.9940454166666663,1.126579166666666,0.00045103745833333293,17.75635416666664,0.000321464565974372,0.00014573594021118018,8.842360124667494e-06,-7.325502894461731e-05,-4.127240994531768e-06,-6.379094626956738e-07,0.007720041233312713
-1.987987987987988,0.9940320833333328,1.1268791666666669,0.0005313469262500001,17.756020833333313,0.00028501039930506344,0.00014710808711063133,8.934585101926144e-06,-7.325076063016168e-05,-4.180496776302065e-06,-6.280619369329432e-07,0.008099166233364485
-1.983983983983984,0.9940204166666667,1.1271666666666669,0.0006116520208333334,17.755624999999984,0.00029322222222250005,0.00014846588180541048,9.0268197275e-06,-7.328531114930573e-05,-4.241258333333121e-06,-6.179495814156253e-07,0.010697526042633854
-1.97997997997998,0.9940066666666665,1.1274500000000003,0.0006919618749999999,17.755416666666655,0.0003002474999991289,0.00014981160543021317,9.118990821594518e-06,-7.336247846875007e-05,-4.300683036458281e-06,-6.075503485854825e-07,0.007262326389536611
-1.975975975975976,0.9939933333333336,1.1277437499999998,0.0007722688541666663,17.75502083333333,0.00028361766927198495,0.00015114339248355077,9.211248983430624e-06,-7.349074860611899e-05,-4.3540896200521895e-06,-5.968743874567668e-07,0.010485207899534998
-1.971971971971972,0.9939812499999995,1.1280249999999996,0.0008525661875000002,17.75464583333333,0.00029918270833428906,0.00015246229756259836,9.303483781263487e-06,-7.364936948802065e-05,-4.415523297395777e-06,-5.859203978844389e-07,0.012551332899306544
-1.967967967967968,0.9939681250000002,1.128304166666667,0.0009328841791666672,17.7544375,0.00031720748263830423,0.00015376826877492716,9.395681831909665e-06,-7.38702730378306e-05,-4.475774193662724e-06,-5.746665272532797e-07,0.008907391926925357
-1.9639639639639639,0.9939547916666668,1.1285979166666666,0.0010131901666666663,17.754083333333345,0.0003000758289934957,0.00015506157068616996,9.487874374093694e-06,-7.413122587048558e-05,-4.525156452734247e-06,-5.631416081982391e-07,0.00960832638827469
-1.95995995995996,0.9939416666666663,1.1288979166666673,0.0010850762083333334,17.75364583333334,0.00031032707899103507,0.00015593823462210896,9.58340236898166e-06,-7.498412517873278e-05,-4.58788664903188e-06,-5.444344414192682e-07,0.012851291231982032
-1.955955955955956,0.9939279166666667,1.1292104166666665,0.0011505414999999997,17.7534375,0.00031091822482665066,0.00015649604592344444,9.681456159715687e-06,-7.62867820239578e-05,-4.659407947851671e-06,-5.202510826856829e-07,0.008165266927164794
-1.951951951951952,0.99391375,1.1295291666666663,0.00121601,17.75304166666668,0.000295111649306401,0.00015704590301323333,9.77955094644435e-06,-7.765430362499919e-05,-4.720389658255581e-06,-4.958485430065212e-07,0.010553248263818205
-1.947947947947948,0.9939006250000002,1.1298395833333326,0.0012814760416666666,17.75264583333335,0.00030626593316185335,0.00015758677748796765,9.877526257839398e-06,-7.903319030164776e-05,-4.785459173160204e-06,-4.712167969283502e-07,0.012524249565501577
-1.9439439439439439,0.993885833333333,1.1301583333333336,0.0013469532499999996,17.752416666666686,0.00030047493055440633,0.0001581188419423144,9.975593375909042e-06,-8.049148176458333e-05,-4.85096733559003e-06,-4.4637338328505696e-07,0.008160826388120768
-1.93993993993994,0.9938716666666664,1.1304729166666674,0.0014124185208333328,17.75202083333332,0.00029348468315859577,0.0001586423655886736,1.007363869721759e-05,-8.196109313381075e-05,-4.912837649374922e-06,-4.2129878667024937e-07,0.009506332899718473
-1.935935935935936,0.9938579166666669,1.1307812499999998,0.0014778774375000003,17.751624999999983,0.00029834798177108546,0.00015915754494639508,1.0171639250875014e-05,-8.346047112304709e-05,-4.965206305013333e-06,-3.9600760461060355e-07,0.011476526041974466
-1.931931931931932,0.9938439583333328,1.1310895833333328,0.0015485193541666662,17.751416666666643,0.00032177114149423147,0.00015993417114310457,1.0273215423475773e-05,-8.461602775464258e-05,-5.036895567540303e-06,-3.7384574845073943e-07,0.007414659722712713
-1.927927927927928,0.993830833333333,1.1313979166666668,0.0016400386458333336,17.750999999999983,0.00032625416232590077,0.00016178631490683983,1.0389116974028925e-05,-8.422743214865505e-05,-5.115162415081907e-06,-3.64866835417297e-07,0.009290666667652658
-1.9239239239239239,0.9938164583333339,1.1317104166666672,0.0017315558749999998,17.750624999999985,0.0003211161414926611,0.00016362317258508633,1.0504982642087716e-05,-8.390021661119798e-05,-5.210168045865268e-06,-3.556099689334464e-07,0.01031210937577498
-1.91991991991992,0.9938016666666675,1.1320229166666669,0.0018230647083333337,17.750354166666657,0.00032203280815923385,0.00016544268506922955,1.0620771750185949e-05,-8.363138256623328e-05,-5.291908511662318e-06,-3.4601628226049856e-07,0.007426957899724584
-1.915915915915916,0.993788541666667,1.1323416666666666,0.0019145750416666655,17.749958333333332,0.000304433263888626,0.0001672454440764937,1.0736664353268528e-05,-8.342340613923423e-05,-5.37170330909705e-06,-3.3614378799582314e-07,0.010020831597273627
-1.911911911911912,0.993774375,1.1326499999999995,0.0020060977083333335,17.74954166666667,0.0003227275000015073,0.00016903203031795307,1.0852474441002668e-05,-8.327550684374824e-05,-5.453804580833588e-06,-3.2596762968118297e-07,0.012103956597059096
-1.907907907907908,0.9937608333333334,1.1329729166666667,0.00209760875,17.749312500000006,0.00029528676649315244,0.0001708004541985901,1.0968331275872345e-05,-8.319015351302122e-05,-5.529275314379253e-06,-3.1545411457545066e-07,0.008155777343233694
-1.9039039039039038,0.9937468749999999,1.1332833333333336,0.002189121041666668,17.748937500000014,0.0003063863888888019,0.00017255358239826564,1.1084167264740754e-05,-8.314730783680726e-05,-5.601566703784529e-06,-3.0466022554949383e-07,0.009175954426666522
-1.8998998998999,0.9937325000000001,1.133591666666667,0.0022806293749999995,17.74854166666668,0.00031368326388792056,0.00017428997965388717,1.120001430251262e-05,-8.314078758854234e-05,-5.682157470208332e-06,-2.935689509811825e-07,0.010518706597224536
-1.8958958958958958,0.993719375,1.1339,0.0023721439583333334,17.748270833333343,0.00032287333333402835,0.0001760083497076093,1.131576834836425e-05,-8.321403435416607e-05,-5.755787147500042e-06,-2.821560157396057e-07,0.009090759982484542
-1.8918918918918919,0.9937047916666675,1.1342104166666662,0.002463665,17.74787500000002,0.00033131405816022585,0.00017771139643444166,1.1431628797115086e-05,-8.334846451041496e-05,-5.8374805952214615e-06,-2.704401466369475e-07,0.010432984374347143
-1.887887887887888,0.9936910416666662,1.1345187500000005,0.0025551691666666665,17.747541666666688,0.0003380392317700043,0.00017939652719638265,1.1547379973590898e-05,-8.351107900521001e-05,-5.9114398734498846e-06,-2.5839524967750074e-07,0.009973123263080197
-1.8838838838838838,0.9936760416666671,1.1348687500000003,0.0026346370833333333,17.74716666666667,0.0003062536067695021,0.0001802028541057915,1.167291857577166e-05,-8.457396013281278e-05,-5.9954589265622926e-06,-2.2643689294058843e-07,0.009533638888683527
-1.87987987987988,0.9936610416666666,1.1352020833333334,0.0027125841666666667,17.74670833333332,0.000326646662326846,0.0001808889704720826,1.1799633005802492e-05,-8.574703055034757e-05,-6.075942910243183e-06,-1.9164409033881937e-07,0.013093331597360702
-1.8758758758758758,0.9936456249999993,1.1355437499999999,0.0027905204166666663,17.74647916666665,0.00031955850260412255,0.00018156112080416653,1.1926454244334652e-05,-8.699385172656173e-05,-6.1641277403647445e-06,-1.566338831149484e-07,0.007477187066399438
-1.8718718718718719,0.9936304166666665,1.135891666666666,0.002868466875000001,17.746062499999987,0.00030845493055742246,0.00018222210612036104,1.2053143243291623e-05,-8.831011942187546e-05,-6.246772800347486e-06,-1.212627407152333e-07,0.008724079427793185
-1.867867867867868,0.9936143750000007,1.1362166666666673,0.0029464043749999995,17.74562499999999,0.00034085305555353607,0.0001828709929256475,1.2179839950266524e-05,-8.961125761458447e-05,-6.340744647916324e-06,-8.569252929497561e-08,0.011543359375480122
-1.8638638638638638,0.9935995833333328,1.1365687500000006,0.0030243554166666663,17.74533333333333,0.0003239765234364089,0.00018350681598034566,1.2306597467921971e-05,-9.10522304765648e-05,-6.41504307604139e-06,-4.9785114080486694e-08,0.008144888888864443
-1.85985985985986,0.9935835416666667,1.1368999999999998,0.003102289583333334,17.744875000000004,0.0003396399999999744,0.00018413184100780813,1.243337113348651e-05,-9.247011062500209e-05,-6.509431402083356e-06,-1.3609825281378338e-08,0.01086956770808456
-1.8558558558558558,0.9935695833333335,1.1372395833333329,0.003180235416666667,17.74452083333334,0.00034238009982767714,0.0001847438110279123,1.2559968427663804e-05,-9.398126681857367e-05,-6.585906320529726e-06,2.2827456528342607e-08,0.010730395398809378
-1.8518518518518519,0.993553333333333,1.1375937500000002,0.0032581770833333325,17.744125000000015,0.0003117099609366569,0.0001853430320936415,1.2686703382028508e-05,-9.557980305989521e-05,-6.654662586588278e-06,5.957135543945254e-08,0.011027984374379685
-1.8478478478478477,0.9935391666666664,1.1379187500000003,0.00333611875,17.743687500000018,0.0003513350651038749,0.0001859321866858984,1.2813431975795413e-05,-9.714666118489567e-05,-6.744378974088373e-06,9.658420713841095e-08,0.01301223567679699
-1.8438438438438438,0.9935233333333339,1.1382666666666668,0.003437887499999999,17.743458333333344,0.00031982888888815175,0.00018805384620401052,1.296002990942406e-05,-9.706607833333313e-05,-6.832730963888937e-06,1.1777183099973694e-07,0.008436373263691621
-1.83983983983984,0.9935087499999996,1.1385937499999996,0.0035450916666666665,17.74302083333335,0.00033343912760530614,0.00019050961674159717,1.311113238278054e-05,-9.656296484374972e-05,-6.950737050781227e-06,1.3563357799201466e-07,0.010211707898690747
-1.8358358358358358,0.993493125,1.1389187499999998,0.0036523145833333346,17.74262500000002,0.0003557475651045916,0.00019294101485103733,1.3262328460881692e-05,-9.613539319010527e-05,-7.048008073046955e-06,1.539298913154097e-07,0.011133109374213745
-1.8318318318318318,0.993478541666667,1.13926875,0.0037595416666666675,17.742333333333352,0.0003229652734377808,0.00019534938812326385,1.3413386877540492e-05,-9.588875182291873e-05,-7.134266703646042e-06,1.7260910669097268e-07,0.00835788888798561
-1.8278278278278277,0.9934629166666663,1.1395937500000004,0.003866752083333333,17.74187499999999,0.00034483496093629107,0.00019773593665937071,1.3564574939998599e-05,-9.560150696614686e-05,-7.244380667317547e-06,1.9166941902278596e-07,0.011079817708662176
-1.8238238238238238,0.9934485416666665,1.139920833333333,0.003973972916666666,17.74154166666665,0.00035132706597318375,0.00020010003925759976,1.3715666568957247e-05,-9.53936854774292e-05,-7.342655889757245e-06,2.1111980620876613e-07,0.009782623264868562
-1.8198198198198199,0.9934327083333336,1.1402749999999995,0.004081189583333333,17.741145833333317,0.0003208410416675189,0.00020243930825155818,1.3866827848891281e-05,-9.536386880208084e-05,-7.432724446354393e-06,2.3096941727183141e-07,0.010911187066767525
-1.8158158158158157,0.9934181250000004,1.14059375,0.004188402083333335,17.740729166666657,0.0003438141276042028,0.00020475645465499567,1.4017891652116606e-05,-9.526315540364823e-05,-7.5228966067707485e-06,2.512601189411489e-07,0.012153634983008033
-1.8118118118118118,0.9934027083333333,1.1409208333333338,0.004295631249999999,17.740479166666663,0.00036215206597067784,0.00020705026049735678,1.4168985136042653e-05,-9.527935210937744e-05,-7.637583434808503e-06,2.7181068373841155e-07,0.007690603732669388
-1.8078078078078077,0.9933881250000001,1.1412750000000003,0.0044028458333333345,17.74004166666667,0.0003205410416664556,0.0002093218235678993,1.4320051591565303e-05,-9.5468295104169e-05,-7.70563767916641e-06,2.9290529929236066e-07,0.010088331596875832
-1.8038038038038038,0.9933722916666662,1.1415979166666663,0.004510060416666667,17.739625000000004,0.0003250299956600866,0.00021157018837134983,1.4471196685656422e-05,-9.559432570746453e-05,-7.802017960807433e-06,3.1433407427174537e-07,0.011746526041179095
-1.7997997997997999,0.9933562499999997,1.1419645833333334,0.004607299999999998,17.73933333333333,0.0003168904123265204,0.0002130636200433334,1.4638104197180438e-05,-9.646509145833093e-05,-7.915440061436775e-06,3.593499769572922e-07,0.008136222222390188
-1.7957957957957957,0.9933395833333337,1.1423104166666667,0.004701283333333333,17.738833333333343,0.0003685786414926451,0.00021430064335305557,1.4810163423250585e-05,-9.744159003472006e-05,-8.032440136948311e-06,4.1237938815716256e-07,0.010875305555430259
-1.7917917917917918,0.9933227083333338,1.142683333333334,0.00479526875,17.738520833333343,0.00033938305555447634,0.00021552102261527354,1.4982170064887066e-05,-9.861951281250458e-05,-8.14362758267339e-06,4.657028730220955e-07,0.007378645399001016
-1.7877877877877877,0.9933066666666667,1.1430604166666667,0.004889252083333334,17.738041666666685,0.00032538384982649937,0.00021672333906562068,1.5154193023123993e-05,-9.988760689670119e-05,-8.251396368793283e-06,5.19476263502907e-07,0.010211164929899041
-1.7837837837837838,0.9932895833333334,1.1434062499999997,0.0049832479166666685,17.73754166666669,0.0003679807942715829,0.00021790786520103727,1.532619392415324e-05,-0.00010108514654948077,-8.374079756510652e-06,5.735542998139752e-07,0.012740623262857298
-1.7797797797797799,0.9932729166666663,1.1437750000000004,0.0050772354166666684,17.737229166666676,0.0003620827083326006,0.0002190745971904123,1.5498283303118666e-05,-0.00010245035536458977,-8.479079590625036e-06,6.280185754374132e-07,0.009451489148716519
-1.7757757757757757,0.9932560416666668,1.1441479166666675,0.005171227083333333,17.73674999999999,0.00034846145399103357,0.0002202234104525998,1.567021982602387e-05,-0.00010391119400607763,-8.593117134287611e-06,6.829138082228272e-07,0.01144943750063021
-1.7717717717717718,0.9932397916666673,1.1445020833333335,0.005265204166666666,17.736458333333317,0.0003712312456594091,0.00022135575008331595,1.584228951389991e-05,-0.00010532880459201369,-8.700570479774363e-06,7.381463709821178e-07,0.007212456597926575
-1.7677677677677677,0.9932227083333331,1.1448729166666658,0.005359195833333333,17.735979166666656,0.0003555880164949343,0.000222469853353316,1.6014119706605633e-05,-0.00010691483136284104,-8.795698180339199e-06,7.93741580384114e-07,0.009001332899686076
-1.7637637637637638,0.9932062500000001,1.1452395833333335,0.005453175,17.735541666666666,0.00035754676649246697,0.0002235668407527084,1.6186240663862493e-05,-0.00010853561484375131,-8.910640066840127e-06,8.497321342229158e-07,0.010561789930591203
-1.7597597597597598,0.9931897916666664,1.1455979166666672,0.005547170833333333,17.735166666666675,0.00037207999565813665,0.0002246447290791493,1.6358226573069495e-05,-0.0001101981833940991,-9.018162229253103e-06,9.061100015237843e-07,0.00886330555499626
-1.7557557557557557,0.9931727083333332,1.1459666666666666,0.00564115625,17.734666666666673,0.00036039888888939053,0.00022570506449641928,1.6530123486837952e-05,-0.00011197910729166937,-9.10736616180558e-06,9.628498894016939e-07,0.012223222222246477
-1.7517517517517518,0.9931562500000003,1.1463270833333328,0.005743514583333335,17.734375000000004,0.00036130134982736983,0.00022758495689770403,1.6709891786184627e-05,-0.00011313590372829651,-9.211302963325072e-06,1.0129299208322499e-06,0.007151692708532664
-1.7477477477477477,0.9931400000000004,1.1466770833333335,0.005865110416666667,17.73387500000001,0.0003649998914929675,0.00023136110480030808,1.690755785650331e-05,-0.00011283353934461986,-9.344888592013661e-06,1.0470509473690973e-06,0.012177484374831238
-1.7437437437437437,0.993123958333333,1.1470333333333336,0.005986702083333333,17.733520833333348,0.00035411555555531216,0.00023510814816541233,1.7105246562011767e-05,-0.00011265726298611157,-9.465674227083294e-06,1.0816860135074199e-06,0.010155520398768658
-1.7397397397397398,0.9931074999999999,1.1473812500000002,0.0061082958333333335,17.733145833333328,0.0003662671484367941,0.00023882538867914924,1.730295848833472e-05,-0.0001125128586197937,-9.59743994700512e-06,1.1167904134962676e-06,0.009080520399379566
-1.7357357357357357,0.9930918749999993,1.1477374999999999,0.0062299,17.73264583333331,0.0003569644270842165,0.00024251313765666675,1.7500648700607186e-05,-0.00011251693458333087,-9.70154559921878e-06,1.1525044624562503e-06,0.012021749566429207
-1.7317317317317318,0.9930752083333333,1.1480874999999993,0.006351493749999999,17.732374999999973,0.00035759234375132287,0.0002461724854770443,1.7698273836352494e-05,-0.00011255808070311825,-9.832231080208879e-06,1.1886445370473932e-06,0.008085192709188505
-1.7277277277277276,0.993059791666667,1.1484395833333338,0.006473095833333332,17.731874999999977,0.00035944009982546987,0.0002498009053324827,1.7895941455955557e-05,-0.00011270114837673862,-9.949656888888644e-06,1.2252361881111105e-06,0.01185898437609012
-1.7237237237237237,0.9930424999999997,1.1488187500000004,0.0065978458333333335,17.731520833333317,0.00035714631510308514,0.00025213218035956595,1.811305046423856e-05,-0.00011233525294270918,-1.0091764920702891e-05,1.274901824234115e-06,0.008377270399932968
-1.7197197197197198,0.9930241666666667,1.1492124999999997,0.0067244708333333335,17.73104166666666,0.00036062984375084817,0.0002536739920116493,1.8341833571700698e-05,-0.00011168760421874629,-1.0259182636979309e-05,1.3325149789015606e-06,0.009536414930778392
-1.7157157157157157,0.9930056249999996,1.149608333333333,0.0068511020833333346,17.7305625,0.00035692993055636,0.000255183233577079,1.8570642291440828e-05,-0.00011116946418402666,-1.0412886342361601e-05,1.3907824718977443e-06,0.010695100260193158
-1.7117117117117118,0.9929872916666662,1.1499979166666672,0.006977745833333333,17.730187500000003,0.000369374995658589,0.00025666002141873264,1.8799406763817318e-05,-0.00011070567136284987,-1.05572663164059e-05,1.4495159789817717e-06,0.008367881510139341
-1.7077077077077076,0.9929695833333336,1.1503916666666674,0.007104370833333336,17.72964583333334,0.00036776326388743286,0.00025810624839581604,1.902809373966629e-05,-0.00011036317024306491,-1.0724617942534207e-05,1.508664711659464e-06,0.012575291232678865
-1.7037037037037037,0.9929514583333331,1.1507812499999999,0.007231010416666665,17.729291666666672,0.00037959798177067405,0.00025951978002072487,1.9256888827770292e-05,-0.00011009453938801671,-1.086930857747406e-05,1.5684120128231335e-06,0.008050331597189597
-1.6996996996996998,0.9929341666666666,1.1511791666666666,0.0073576375,17.72872916666668,0.00036985956597224146,0.00026090100375192717,1.94855418275694e-05,-0.00010997775588541744,-1.1023379976562346e-05,1.6286218977578134e-06,0.012162134982077077
-1.6956956956956957,0.9929156250000001,1.1515687500000003,0.007484277083333332,17.728395833333348,0.0003831640234366329,0.0002622493465398915,1.9714317105711994e-05,-0.00010992210550781097,-1.1173254448697744e-05,1.689440197799563e-06,0.008147843315327918
-1.6916916916916918,0.9928966666666663,1.1519625000000002,0.007610906249999998,17.727833333333322,0.00038448192708306905,0.00026356702272037775,1.9943062202777893e-05,-0.00010996400768228942,-1.1330276630468683e-05,1.7506444904446606e-06,0.012050305555760588
-1.6876876876876876,0.9928785416666668,1.152358333333333,0.007737549999999998,17.727520833333312,0.0003827715972233303,0.00026485115333083325,2.0171860253383333e-05,-0.00011017188874999813,-1.1476304907465551e-05,1.8124680816677103e-06,0.00792177040034403
-1.6836836836836837,0.9928608333333337,1.15275,0.007864181250000003,17.726958333333314,0.00039243750000017563,0.0002661042366004817,2.040056698242439e-05,-0.00011040368593750495,-1.1616398069791856e-05,1.8747860669892446e-06,0.01119824826474769
-1.6796796796796798,0.9928439583333336,1.1531375000000004,0.007972039583333335,17.726562499999986,0.00039265609374927735,0.00026805429321509976,2.0621937814126298e-05,-0.00011235362835938095,-1.1747043673150594e-05,1.9439874432590238e-06,0.009815266927603261
-1.6756756756756757,0.9928254166666671,1.1535291666666667,0.008077652083333334,17.726145833333327,0.00038504498263858267,0.0002700677868206207,2.0842561693109974e-05,-0.00011456560964409786,-1.1873753994132673e-05,2.0144435886140988e-06,0.008753895399422618
-1.6716716716716717,0.9928066666666665,1.1539166666666663,0.008183279166666665,17.725604166666667,0.000388826388889818,0.00027205998374706607,2.106314200651488e-05,-0.00011695346840277267,-1.1995404919097814e-05,2.0854554907168883e-06,0.011706926648969329
-1.6676676676676676,0.9927889583333332,1.1543083333333326,0.008288891666666668,17.725270833333344,0.00037852159722406853,0.00027402969160493057,2.128376069393663e-05,-0.00011931589159721451,-1.2111426589601188e-05,2.156801788202934e-06,0.00894055164889096
-1.6636636636636637,0.992771666666667,1.1546979166666673,0.008394504166666665,17.724708333333343,0.0003748045789913057,0.0002759768831291493,2.150447667894749e-05,-0.00012176855603298828,-1.2225701936631472e-05,2.2286478900482635e-06,0.0122144982637451
-1.6596596596596598,0.9927537500000002,1.1550958333333334,0.008506418749999998,17.724354166666675,0.00038903248263921775,0.00027795334004964854,2.174283357521015e-05,-0.00012367052138020744,-1.2367363027517009e-05,2.304155102776953e-06,0.009561041232359457
-1.6556556556556556,0.9927337500000002,1.1555145833333327,0.008634277083333333,17.723791666666685,0.00038396437066068323,0.00028003238424822486,2.2026622705418085e-05,-0.00012400600299912294,-1.2558514790234824e-05,2.3883171792042974e-06,0.011792289929871913
-1.6516516516516517,0.9927145833333327,1.1559354166666667,0.008762118749999999,17.723395833333353,0.00039039582899325076,0.00028207944167756526,2.231036295581325e-05,-0.0001243246381640601,-1.2719954561936017e-05,2.473131077607159e-06,0.008323468314983984
-1.6476476476476476,0.9926952083333335,1.1563625000000004,0.00888999375,17.722833333333323,0.00038410192708271396,0.0002840921777916276,2.259401721757421e-05,-0.00012498248106771262,-1.291322873828095e-05,2.558406302356121e-06,0.010970305555986215
-1.6436436436436437,0.9926756250000005,1.1567791666666667,0.009017818749999998,17.72247916666665,0.00040570956597152374,0.0002860743616588151,2.2877769850108204e-05,-0.00012551444210937186,-1.309213342960084e-05,2.644254876260804e-06,0.007273853733522628
-1.6396396396396398,0.9926558333333332,1.1571999999999998,0.009145675000000002,17.72183333333332,0.00040066000000016366,0.0002880226704610417,2.3161420083932508e-05,-0.0001262271933333333,-1.3259857808333429e-05,2.7307798820088534e-06,0.01266497222286489
-1.6356356356356356,0.9926362499999998,1.1576208333333338,0.009273554166666668,17.721499999999992,0.00040150623263790486,0.00028993785978456585,2.3445096653561243e-05,-0.00012705533571180996,-1.3433669825433704e-05,2.817816034759291e-06,0.006354416666852103
-1.6316316316316315,0.9926162499999996,1.1580458333333337,0.009401397916666667,17.72085416666667,0.0004048478993048388,0.0002918210088791624,2.3728753082377166e-05,-0.00012803510157117885,-1.3602465975954799e-05,2.9054088295458762e-06,0.013410937065657436
-1.6276276276276276,0.9925972916666668,1.1584687499999997,0.00952927291666667,17.720541666666673,0.00041057194010485354,0.00029367066601301655,2.4012534752174473e-05,-0.00012920238417968646,-1.3773956800130138e-05,2.9935428046551686e-06,0.007194706597260847
-1.6236236236236237,0.992578125,1.1588875000000003,0.009657079166666666,17.71991666666668,0.00040684567708271224,0.0002954899886353993,2.4296182675581936e-05,-0.00013028291609375534,-1.3937182754687576e-05,3.08225257730885e-06,0.011844993055262876
-1.6196196196196198,0.9925589583333333,1.1593041666666668,0.009785974999999999,17.71954166666668,0.00040551581597170205,0.00029754635996604166,2.458104204415585e-05,-0.0001313945090625039,-1.4118703705729135e-05,3.168781474859376e-06,0.007634789930136776
-1.6156156156156156,0.9925393749999997,1.1597145833333333,0.009922225000000002,17.719000000000015,0.0004183352039930366,0.0003014804927160416,2.487508132451741e-05,-0.00013224278161458151,-1.4277240994661333e-05,3.237636768410939e-06,0.011413999999319913
-1.6116116116116115,0.9925202083333331,1.1601187499999992,0.010058479166666667,17.718541666666688,0.00041615256510585397,0.00030537699685373253,2.5169263821544942e-05,-0.00013319069440103325,-1.4446784642188019e-05,3.307035520505209e-06,0.009947873262774465
-1.6076076076076076,0.992501875,1.1605270833333334,0.010194720833333334,17.718083333333336,0.000428972183159404,0.00030923683379706585,2.546328918341764e-05,-0.00013419755077257074,-1.462174925177947e-05,3.376835289156168e-06,0.009106326388803154
-1.6036036036036037,0.9924827083333333,1.1609375000000004,0.010330872916666666,17.71758333333332,0.0004241210937492301,0.0003130613981130165,2.5757354128444994e-05,-0.00013529777669271138,-1.4766293880207754e-05,3.447272283135243e-06,0.011824159722891636
-1.5995995995995997,0.9924633333333336,1.1613562499999996,0.010467129166666665,17.717145833333316,0.0004058272526048512,0.00031684670700831606,2.605133253797959e-05,-0.00013669504393228754,-1.4922452560547092e-05,3.518191690217449e-06,0.00941018706663499
-1.5955955955955956,0.9924447916666668,1.1617749999999993,0.010603329166666663,17.716624999999993,0.00038093270833505777,0.0003205964939166495,2.634544251984305e-05,-0.00013812232593748974,-1.5078666022396597e-05,3.589756275646957e-06,0.011198609375128399
-1.5915915915915915,0.9924249999999999,1.1621916666666674,0.0107464625,17.71622916666667,0.0004021965972209607,0.00032419958540276034,2.6669590727420794e-05,-0.00013854499697917716,-1.5279125095485823e-05,3.6644672181119732e-06,0.008140780815722337
-1.5875875875875876,0.9924035416666671,1.1626312500000002,0.01089776666666667,17.715625,0.0004302431901033188,0.00032763264001222216,2.70289153127135e-05,-0.0001380694985416691,-1.5494219480468208e-05,3.7428573378263924e-06,0.011214192708564497
-1.5835835835835836,0.9923833333333336,1.163085416666666,0.011049056249999994,17.715145833333334,0.00041148020399428553,0.0003310206476510027,2.738829085375919e-05,-0.00013781077563801251,-1.5702853077214046e-05,3.821835872347523e-06,0.009441437066072922
-1.5795795795795795,0.9923624999999997,1.1635229166666667,0.011200302083333334,17.714604166666675,0.00044150572482615225,0.0003343630249087455,2.774773778977166e-05,-0.0001374310642144102,-1.5941154505121264e-05,3.90116453594575e-06,0.011132551649041034
-1.5755755755755756,0.9923414583333328,1.1639812500000002,0.011351514583333333,17.71410416666667,0.0004101496484369971,0.00033765999166437055,2.8107014610811673e-05,-0.00013746263410156952,-1.6140793098827922e-05,3.981148493913672e-06,0.010305239149033696
-1.5715715715715715,0.992320625,1.1644124999999994,0.011502775,17.713604166666652,0.000460196510418065,0.0003409126256327083,2.8466440281572127e-05,-0.00013737707802082694,-1.636347145598995e-05,4.061596694470313e-06,0.009685759983256048
-1.5675675675675675,0.9923002083333339,1.1648770833333333,0.011654102083333335,17.71302083333332,0.0004092973914933129,0.00034411607129791234,2.8825777018174167e-05,-0.00013782561036892495,-1.6567603263715125e-05,4.142532088630034e-06,0.012434624566651564
-1.5635635635635636,0.9922797916666668,1.1653125,0.011805268750000002,17.712583333333317,0.00044261067708362134,0.0003472766714069401,2.918506824882786e-05,-0.00013791057356771046,-1.677937483723945e-05,4.223997948004561e-06,0.00897499305619931
-1.5595595595595595,0.9922589583333333,1.1657666666666668,0.011951797916666666,17.71199999999999,0.0004255788888880563,0.00035073973489249536,2.95434430111211e-05,-0.00013886386798611303,-1.6994466491666578e-05,4.304967096380729e-06,0.011097666666955774
-1.5555555555555556,0.9922383333333332,1.1662041666666665,0.012092108333333336,17.711583333333333,0.0004303416493058876,0.00035462820772159725,2.990027382760308e-05,-0.0001406025387847218,-1.717639037291719e-05,4.38540040090417e-06,0.00856582638857617
-1.5515515515515514,0.992217916666667,1.1666541666666672,0.01223236875,17.71097916666667,0.0004263887326374505,0.0003584785297640235,3.0257177282857087e-05,-0.0001425335537239645,-1.7368235542447445e-05,4.4662048611272145e-06,0.01225862456590221
-1.5475475475475475,0.9921964583333335,1.1670895833333337,0.012372681249999996,17.710562500000005,0.0004477378081586547,0.00036228800868589846,3.061407959294582e-05,-0.00014457948811197677,-1.7573975667881775e-05,4.5474200637911435e-06,0.00847593359367238
-1.5435435435435436,0.9921758333333335,1.1675374999999997,0.012512906250000002,17.70995833333334,0.00042493609375116037,0.00036606030217871096,3.097084344652257e-05,-0.0001466518641927081,-1.776409111067703e-05,4.62918314816732e-06,0.01154249826367959
-1.5395395395395395,0.992155208333333,1.16798125,0.012653181249999998,17.709541666666677,0.0004364663151041892,0.00036979262925464836,3.132764471543461e-05,-0.00014888678618488888,-1.7951811629035998e-05,4.71137550871263e-06,0.00713395659664684
-1.5355355355355356,0.9921345833333334,1.168420833333334,0.01279340833333333,17.70889583333332,0.00044067289930449505,0.00037348661988326394,3.168463078004077e-05,-0.00015113274267361879,-1.8145403917708427e-05,4.794031524856243e-06,0.013341697483099324
-1.5315315315315314,0.9921141666666667,1.1688625000000001,0.01293347916666667,17.70852083333331,0.00044587276041596624,0.00037702865831206595,3.2047933174526096e-05,-0.00015335879244791906,-1.834348381354173e-05,4.882150997390626e-06,0.008289895400309888
-1.5275275275275275,0.9920918750000002,1.1693541666666665,0.0130732375,17.707874999999976,0.00043374956597275194,0.0003791304612685938,3.249014928309611e-05,-0.00015540932578124618,-1.859324540104206e-05,5.032601388311455e-06,0.011162984375914675
-1.5235235235235236,0.9920683333333332,1.1698395833333337,0.013212841666666668,17.70737499999999,0.0004461825998252067,0.0003811956067582637,3.293239267163167e-05,-0.00015752185664930606,-1.883000206024288e-05,5.183678203757642e-06,0.008662276042059602
-1.5195195195195195,0.9920462500000001,1.1703208333333337,0.013360618749999999,17.706729166666662,0.0004366470659711297,0.00038466844995048183,3.338765666599868e-05,-0.00015913546934896543,-1.9088957340711483e-05,5.323506355708981e-06,0.012158884982682139
-1.5155155155155156,0.9920243750000001,1.1707749999999997,0.013522666666666662,17.706250000000004,0.0004713160416676132,0.000390676652888889,3.386594102250427e-05,-0.00015920839999998895,-1.9366992896354264e-05,5.442653774944444e-06,0.009544270833373503
-1.5115115115115114,0.9920029166666667,1.171245833333333,0.013684818750000001,17.705687500000003,0.0004644478993058865,0.00039662844411298185,3.434418243795191e-05,-0.00015976610752603884,-1.9619985048003686e-05,5.5629354157894525e-06,0.01050515234373961
-1.5075075075075075,0.9919806250000001,1.1717145833333333,0.013846908333333336,17.705125000000006,0.0004620185373265251,0.0004025310462749304,3.482253524543041e-05,-0.0001603744282465333,-1.98913442875869e-05,5.68375644120174e-06,0.010632067708115756
-1.5035035035035036,0.9919579166666664,1.1721770833333327,0.014008956250000001,17.70458333333335,0.00046963530816124255,0.0004083810197855858,3.5300863602889976e-05,-0.00016085247766925784,-2.016154192534779e-05,5.805354626903123e-06,0.010228993054738567
-1.4994994994994995,0.9919362499999999,1.1726375000000002,0.014171025000000002,17.704041666666665,0.0004796269270828102,0.0004141778837827083,3.5779143224937e-05,-0.0001617669951041699,-2.0428254576562266e-05,5.927911510107295e-06,0.01003366493057456
-1.4954954954954955,0.9919152083333334,1.1731187500000004,0.014333156250000001,17.70352083333331,0.0004382317317701556,0.0004199216735797526,3.625742351599722e-05,-0.00016299434355469128,-2.0683083031249484e-05,6.051167371406247e-06,0.008891770400225596
-1.4914914914914914,0.9918933333333332,1.1735729166666664,0.014495224999999999,17.702937499999983,0.0004641092664936508,0.00042561261886604176,3.673568325296197e-05,-0.00016403681432290707,-2.0941101616319758e-05,6.175375104445832e-06,0.01037887109436042
-1.4874874874874875,0.9918699999999997,1.1740374999999996,0.014657295833333332,17.702479166666656,0.0004692819270843973,0.00043125159552081605,3.7213808307406466e-05,-0.0001651524569270743,-2.1186289267187538e-05,6.300482224628299e-06,0.007648020399528832
-1.4834834834834836,0.9918479166666666,1.1745145833333337,0.014819427083333335,17.7018125,0.0004446602039924752,0.00043683687258843295,3.7692123220842896e-05,-0.00016694572601997498,-2.1425644137543047e-05,6.426362108104384e-06,0.011875881510491126
-1.4794794794794794,0.9918266666666667,1.17496875,0.014981497916666664,17.701354166666672,0.0004755198567714114,0.0004423718035062458,3.817023052007857e-05,-0.0001684168802734351,-2.1685030753255106e-05,6.553034030251866e-06,0.009352332899254634
-1.4754754754754755,0.9918052083333336,1.175439583333333,0.015143587500000001,17.70075000000001,0.0004688692664938099,0.0004478523826298437,3.864845335567199e-05,-0.0001703305145052056,-2.1939897531640814e-05,6.680387184559114e-06,0.011157770833051472
-1.4714714714714714,0.9917843749999998,1.1759125000000004,0.015305687499999998,17.70018750000001,0.00045270901041538636,0.0004532813468190103,3.9126713342922896e-05,-0.00017229508567708288,-2.2176845449218825e-05,6.808600381282551e-06,0.01148746484335561
-1.4674674674674675,0.9917591666666667,1.1763958333333335,0.015474729166666664,17.699666666666683,0.00046784331597149453,0.00045777546555164915,3.9654903571360776e-05,-0.00017290691362847194,-2.2471247796874635e-05,6.96023031511979e-06,0.009924888888292571
-1.4634634634634636,0.9917358333333336,1.176910416666666,0.015650687500000003,17.699020833333332,0.00046937114149514514,0.0004613418141106771,4.0231983510031345e-05,-0.00017266548007811855,-2.2782059732075134e-05,7.134995523253909e-06,0.011744874566204544
-1.4594594594594594,0.9917120833333333,1.1774312500000004,0.015826708333333335,17.69847916666665,0.00045356819010322624,0.0004648436366649303,4.0809186771833305e-05,-0.00017271514296875526,-2.309354386848927e-05,7.310598058342018e-06,0.008835187066608796
-1.4554554554554555,0.991687083333333,1.1779354166666667,0.016002645833333332,17.697791666666657,0.00047440416232613636,0.0004682872013328994,4.138636604072549e-05,-0.00017256245412326093,-2.3405758317317574e-05,7.48707872613151e-06,0.012545123264089852
-1.4514514514514514,0.9916637500000003,1.1784437499999998,0.01617860416666667,17.69720833333333,0.00049116141927108,0.00047166776721831616,4.1963538800814455e-05,-0.00017274163059894862,-2.373816114817698e-05,7.66421031883073e-06,0.011942206597154836
-1.4474474474474475,0.9916377083333331,1.1789562500000001,0.0163545625,17.69666666666667,0.0005038272526038945,0.00047498682710026056,4.2540718782289984e-05,-0.000173105342057292,-2.403703043111951e-05,7.842318396626302e-06,0.009863888888958172
-1.4434434434434436,0.9916152083333332,1.1794604166666667,0.016530520833333336,17.696000000000012,0.0005293755164925695,0.0004782435476453992,4.3117796324066726e-05,-0.00017355332313368638,-2.4359864500793924e-05,8.021172875225918e-06,0.011375666666253892
-1.4394394394394394,0.9915897916666666,1.1799875,0.01670652083333334,17.695479166666676,0.0004982498437502425,0.00048143674497873264,4.3695045901445704e-05,-0.00017465241848958757,-2.4635389232968404e-05,8.201131885143148e-06,0.008350395398792898
-1.4354354354354353,0.9915664583333332,1.1805062500000008,0.01688239583333333,17.69481250000002,0.00048624371093586305,0.00048457241925998275,4.4272228376540713e-05,-0.0001755654628906346,-2.493772622324175e-05,8.38162216482313e-06,0.010485589843085563
-1.4314314314314314,0.9915427083333332,1.1810166666666666,0.01705833333333334,17.694187500000005,0.000489216388888547,0.0004876443055555554,4.484931919870004e-05,-0.00017657180555555665,-2.5249758486454608e-05,8.562814739803828e-06,0.011770381510359584
-1.4274274274274275,0.9915172916666668,1.1815249999999995,0.017234312500000005,17.693708333333323,0.0005007577083351311,0.0004906520143190102,4.542637884445303e-05,-0.00017779190989582888,-2.554292305973968e-05,8.745207819593367e-06,0.007268748264266378
-1.4234234234234235,0.9914933333333331,1.1820416666666669,0.017410354166666666,17.692979166666657,0.0005066649305554005,0.0004935968594578992,4.600353371248653e-05,-0.00017936822309028502,-2.5846328797048557e-05,8.928143310987585e-06,0.012446541232918662
-1.4194194194194194,0.9914685416666668,1.1825500000000002,0.017586291666666663,17.692499999999995,0.0005150808333325152,0.000496482553748264,4.6580525631378854e-05,-0.0001810025437500029,-2.613195489156229e-05,9.11231402997057e-06,0.007943750000265482
-1.4154154154154153,0.9914445833333336,1.18306875,0.01776225,17.6918125,0.0004899994401048602,0.0004993058082708337,4.7157696894530143e-05,-0.00018296290468749685,-2.6418490292968934e-05,9.296923658593748e-06,0.011020464843909394
-1.4114114114114114,0.9914210416666668,1.1835770833333332,0.017943416666666667,17.691208333333332,0.0004911211414930783,0.0005037398399930554,4.77474782559911e-05,-0.00018483343003472194,-2.670817971302101e-05,9.471967786729165e-06,0.010731039930590214
-1.4074074074074074,0.9913956249999999,1.1840958333333336,0.01814427083333333,17.690645833333342,0.0005170574826385277,0.0005113877275933162,4.8493937768021085e-05,-0.00018353465928819257,-2.7129936081250142e-05,9.681960223697912e-06,0.008133332898751178
-1.4034034034034035,0.9913700000000004,1.1846416666666666,0.018331708333333335,17.689895833333352,0.0005053715972220818,0.0005189440945815968,4.926333872035481e-05,-0.00018429717951388286,-2.7499080963541375e-05,9.938529706119793e-06,0.012168739148592067
-1.3993993993993994,0.9913445833333333,1.1851770833333342,0.018519041666666666,17.689270833333342,0.0005156978081570784,0.000526433845748264,5.003270843564527e-05,-0.00018488545529515496,-2.7910391277343556e-05,1.0195826253432291e-05,0.013239051649065914
-1.3953953953953953,0.9913185416666669,1.1857062499999997,0.0187065625,17.688729166666658,0.0005402720442713171,0.0005338463944335938,5.080211436334831e-05,-0.00018584223893228224,-2.8301713503645813e-05,1.0454665697421875e-05,0.00906880164956192
-1.3913913913913913,0.9912935416666667,1.18625625,0.01889397916666667,17.68806249999999,0.0005106926692708402,0.0005411917179162326,5.157150593252626e-05,-0.00018722587382812364,-2.869010716705729e-05,1.0714288283518664e-05,0.009736662760587933
-1.3873873873873874,0.9912679166666668,1.186789583333333,0.0190813125,17.687479166666666,0.000524234891493558,0.000548471846610677,5.234075907682401e-05,-0.00018844041132811545,-2.9086946857161686e-05,1.0974804871652346e-05,0.007247395399474499
-1.3833833833833835,0.9912427083333331,1.1873249999999995,0.019268708333333336,17.686770833333338,0.000536427708333953,0.0005556770874982639,5.311012021489604e-05,-0.0001899482885416616,-2.946615181093743e-05,1.1236818085276915e-05,0.011054155815941158
-1.3793793793793794,0.9912168749999998,1.1878604166666662,0.019456145833333334,17.686166666666672,0.0005417971831611634,0.0005628113059787325,5.3879440277736324e-05,-0.0001917688296440949,-2.9852771585981005e-05,1.1499708549385857e-05,0.009508638888576115
-1.3753753753753752,0.9911908333333334,1.1884000000000003,0.019643499999999998,17.685541666666673,0.0005471066666653535,0.0005698795744166671,5.4648733064986124e-05,-0.00019371040000000506,-3.0225597458333068e-05,1.176367699046875e-05,0.008490956597086097
-1.3713713713713713,0.9911654166666667,1.1889374999999998,0.019830916666666663,17.684854166666657,0.0005338710937503599,0.0005768730774930558,5.541800851142333e-05,-0.00019590798437498988,-3.0594037794271075e-05,1.2028871143399303e-05,0.009474770399833687
-1.3673673673673674,0.9911391666666668,1.1894770833333335,0.020018333333333332,17.68418749999999,0.0005338515581592151,0.0005837957055555558,5.6187274355374935e-05,-0.00019828624652777627,-3.0973040877169816e-05,1.2295123118402775e-05,0.012012464844190163
-1.3633633633633635,0.9911145833333332,1.1900104166666667,0.020205708333333336,17.68358333333332,0.0005460415581592937,0.0005906524757482636,5.6956519789659605e-05,-0.00020079505946181408,-3.1345426288628426e-05,1.2562338822164935e-05,0.011088826389141104
-1.3593593593593594,0.9910885416666665,1.190545833333333,0.02039314583333333,17.68291666666666,0.0005422853993062304,0.0005974364780203998,5.772571340917928e-05,-0.00020347480043401284,-3.170719744149345e-05,1.2830966438816836e-05,0.011541493055744922
-1.3553553553553552,0.9910639583333333,1.191083333333334,0.020580416666666667,17.682333333333336,0.0005454930555544024,0.0006041606164930554,5.849489030763166e-05,-0.00020630378472224,-3.206251194791659e-05,1.3100219372552079e-05,0.009254555555628485
-1.3513513513513513,0.9910381249999998,1.1916270833333333,0.020767875,17.681666666666676,0.0005269775998266724,0.0006108003679843748,5.926408487952707e-05,-0.0002095623132812481,-3.242732555473098e-05,1.3370870019419271e-05,0.010955555555199226
-1.3473473473473474,0.9910100000000002,1.1921895833333331,0.020975458333333336,17.680979166666674,0.0005527473914932468,0.0006178497310399306,6.0222025309853274e-05,-0.00020932709730902763,-3.2894052452603784e-05,1.3682266425531256e-05,0.011309041232266281
-1.3433433433433435,0.9909818749999998,1.1927750000000006,0.021190333333333335,17.680333333333337,0.0005502993749981755,0.0006249808148888891,6.124823111830506e-05,-0.00020823734166668106,-3.3389813708853975e-05,1.4009506064020839e-05,0.009146555555503255
-1.3393393393393394,0.9909541666666667,1.1933541666666665,0.021405166666666666,17.679583333333316,0.0005641662326392183,0.0006320088399722223,6.227437422546176e-05,-0.0002071948298611008,-3.387816745399337e-05,1.4338096166965271e-05,0.011916493056276067
-1.3353353353353352,0.9909256249999997,1.1939374999999999,0.02161995833333333,17.67885416666665,0.0005715794270833019,0.0006389607349982639,6.330057203281496e-05,-0.00020648316927082688,-3.436835817447869e-05,1.466790123432813e-05,0.012073687066504135
-1.3313313313313313,0.9908979166666669,1.1945312499999998,0.02183485416666667,17.678208333333327,0.0005492594401050876,0.000645795393520399,6.432673097187505e-05,-0.00020635314127604235,-3.4858371923828565e-05,1.4999063888894534e-05,0.010533456597499935
-1.3273273273273274,0.9908702083333335,1.1951104166666664,0.022049687499999995,17.67754166666667,0.0005569253081605385,0.0006525654478190104,6.535289486657996e-05,-0.0002059987154947769,-3.534754327239563e-05,1.5331563423255208e-05,0.00889562326392479
-1.3233233233233235,0.9908425,1.1956812500000003,0.022264583333333334,17.67683333333334,0.000588015065103642,0.0006592341623263887,6.637898762651378e-05,-0.00020590733072917491,-3.582565823372422e-05,1.5665807139539927e-05,0.010604972221869957
-1.3193193193193193,0.9908143749999998,1.1962666666666666,0.022479437500000005,17.67612500000001,0.000585645555555514,0.0006658061396835938,6.74050292408948e-05,-0.00020625593333333317,-3.6292773211111075e-05,1.6001309947841147e-05,0.010438317707780698
-1.3153153153153152,0.9907858333333334,1.1968458333333334,0.022694208333333327,17.675458333333342,0.0005913012326388412,0.0006722958247899307,6.843111339698459e-05,-0.00020667701788193438,-3.6780683725954905e-05,1.6337767820120655e-05,0.008797706596908483
-1.3113113113113113,0.9907577083333333,1.197429166666667,0.022909208333333337,17.674729166666655,0.0005863074826382153,0.0006786702568732639,6.945717657190782e-05,-0.0002076125769097381,-3.724819554878477e-05,1.667609179530035e-05,0.009990551649764257
-1.3073073073073074,0.9907310416666667,1.19801875,0.023124041666666668,17.67402083333332,0.0005719079817709805,0.0006849766136649307,7.04832035243114e-05,-0.00020886882578124988,-3.771810320065132e-05,1.701531276906337e-05,0.010029249566400722
-1.3033033033033035,0.9907024999999998,1.1985958333333333,0.02331412500000001,17.673374999999997,0.0005805283159727725,0.0006918474088177078,7.146667166893833e-05,-0.0002130880828125105,-3.8125790358680594e-05,1.7348975348093764e-05,0.00931610937516325
-1.2992992992992993,0.9906747916666666,1.199175,0.023504,17.672625000000004,0.0005814027083330675,0.0006986390673333335,7.24495831539029e-05,-0.00021774253333333576,-3.8531984440625224e-05,1.7683505880999993e-05,0.010825609375046952
-1.2952952952952952,0.9906462500000002,1.1997562499999994,0.023693874999999993,17.671916666666675,0.0005786905859388458,0.000705377370817709,7.343255255687395e-05,-0.00022258295130206385,-3.894474876588606e-05,1.80193529174427e-05,0.011902993055173283
-1.2912912912912913,0.9906183333333334,1.2003479166666668,0.023888499999999993,17.671208333333347,0.0005752956206592774,0.0007119062344166666,7.448146387891353e-05,-0.00022661537395832904,-3.9384684663671624e-05,1.8377276000197913e-05,0.011521039930187271
-1.2872872872872874,0.9905877083333331,1.20096875,0.024099958333333334,17.670458333333347,0.0005844781901038765,0.0007178857583315971,7.576076555451383e-05,-0.00022748433463541315,-3.993956722851623e-05,1.8810595938084197e-05,0.01094395659691827
-1.2832832832832834,0.9905575,1.201595833333333,0.024311229166666667,17.669749999999997,0.0005841199826392973,0.0007237828864058159,7.703990926744409e-05,-0.000228355003211788,-4.049854805112849e-05,1.924439678037457e-05,0.010143270833339102
-1.2792792792792793,0.9905270833333333,1.2022125000000001,0.024522500000000006,17.66899999999999,0.0006121881770830839,0.0007296011604166661,7.831904224016438e-05,-0.00022933936458334123,-4.104942833177069e-05,1.967920546364584e-05,0.009355666666863272
-1.2752752752752752,0.9904966666666662,1.202839583333333,0.024734750000000003,17.668187500000002,0.00060818676649399,0.0007356233924375,7.960102461808695e-05,-0.00023099888385415962,-4.1591770905729554e-05,2.0113027012479176e-05,0.010983798177107928
-1.2712712712712713,0.9904679166666667,1.2034500000000004,0.024961895833333334,17.667479166666677,0.0006060141666657248,0.0007469370897391496,8.093496919301188e-05,-0.00023176854062500682,-4.216741638020708e-05,2.0505079565852876e-05,0.011221562065543367
-1.2672672672672673,0.9904379166666666,1.2040541666666666,0.02518910416666667,17.66677083333335,0.0006098137326391306,0.000758121531280816,8.226890205329562e-05,-0.00023275415980902533,-4.274791875078106e-05,2.0897834880798186e-05,0.009166655815306513
-1.2632632632632632,0.9904083333333332,1.2046562500000004,0.025416291666666663,17.666041666666683,0.0006074860026030748,0.0007692246179149306,8.360287361951431e-05,-0.00023393627473957887,-4.329851315690108e-05,2.129234475839322e-05,0.009721831596777974
-1.2592592592592593,0.9903793750000003,1.2052604166666667,0.025643395833333336,17.665312500000006,0.0006181613498266181,0.0007802162501349828,8.493679076466595e-05,-0.00023546994683160127,-4.386925811631975e-05,2.168744221782986e-05,0.009442610676899221
-1.2552552552552552,0.9903497916666666,1.2058666666666666,0.025870562500000003,17.66449999999999,0.0006168322222226408,0.0007911139959335939,8.627075046718651e-05,-0.00023715729999999186,-4.4438668200000265e-05,2.2083558883460936e-05,0.011689750000300592
-1.2512512512512513,0.9903206249999998,1.206472916666667,0.02609764583333334,17.663854166666663,0.000604351349825949,0.0008019066319578986,8.7604726484623e-05,-0.00023912372000869583,-4.499344284848044e-05,2.2480785237200964e-05,0.009922645399456087
-1.2472472472472473,0.9902910416666669,1.2070687499999997,0.026324874999999994,17.663125,0.0006391994401042655,0.0008125947062343753,8.893848884390703e-05,-0.00024135062682290737,-4.557397534960938e-05,2.2878770247747393e-05,0.008181901041666606
-1.2432432432432432,0.9902610416666664,1.20766875,0.02655208333333334,17.66233333333334,0.0006424402734368506,0.0008231681206597219,9.027237868143192e-05,-0.00024389212239583902,-4.6115695519662265e-05,2.327862521332465e-05,0.01156455555519642
-1.2392392392392393,0.9902316666666665,1.2082749999999998,0.026779250000000004,17.66156250000001,0.0006340243750004859,0.0008336488527708336,9.16066849629961e-05,-0.00024678162708331036,-4.6669485521874925e-05,2.3678851671802092e-05,0.01212672526003189
-1.2352352352352352,0.9902022916666668,1.2088791666666667,0.027006249999999992,17.660937500000014,0.0006299103993054889,0.0008440374609375004,9.294062908837975e-05,-0.00024977216145832815,-4.721856037291725e-05,2.408008951354166e-05,0.008369954426655113
-1.2312312312312312,0.9901704166666662,1.2095375000000002,0.027260645833333336,17.66010416666667,0.0006315360937494408,0.000854475938749566,9.464744360165277e-05,-0.0002475234096354223,-4.7918225673176636e-05,2.456559231326173e-05,0.010095822482412586
-1.2272272272272273,0.9901385416666666,1.2101895833333334,0.027514916666666667,17.659312499999995,0.0006474223914931798,0.0008647897774930554,9.635281337319619e-05,-0.0002455363696180629,-4.862141189904503e-05,2.5052375669399306e-05,0.0101403606772692
-1.2232232232232232,0.9901064583333333,1.2108458333333334,0.02776914583333333,17.6585,0.000654451232638964,0.0008749745396870665,9.805887321987605e-05,-0.0002437795275173557,-4.9297982941146025e-05,2.554103021580468e-05,0.01050275000017109
-1.2192192192192193,0.9900752083333333,1.2115020833333332,0.028023374999999993,17.657645833333337,0.0006502020789935781,0.0008850383702760422,9.976424537355364e-05,-0.0002425646945312318,-4.999969178615484e-05,2.603093040497134e-05,0.012335291232488999
-1.2152152152152151,0.9900429166666668,1.2121541666666664,0.02827775,17.656937500000005,0.0006572762326393367,0.0008949563549375003,0.0001014703215817733,-0.00024155498645830886,-5.0680600259028026e-05,2.6522694876708333e-05,0.008391454426941891
-1.2112112112112112,0.9900114583333331,1.2128083333333335,0.028528208333333336,17.656083333333328,0.0006688632638887082,0.0009046454959565977,0.00010317787642091158,-0.00024116546840278336,-5.136598441718714e-05,2.702461663307032e-05,0.011054659722503857
-1.2072072072072073,0.98997875,1.2134770833333328,0.028751395833333335,17.65535416666665,0.0006567015581608882,0.0009133447376349824,0.00010489263487956668,-0.0002444099575954692,-5.1978847364106016e-05,2.75911478010126e-05,0.00867758289973608
-1.2032032032032032,0.9899458333333334,1.2141375000000003,0.028974625,17.654479166666658,0.0006742977604159428,0.0009219440227760414,0.00010660705086986631,-0.00024763709427084307,-5.261955998255084e-05,2.8158886908408864e-05,0.011240353732887343
-1.1991991991991993,0.989914375,1.2147979166666663,0.029197895833333338,17.653625,0.000688938328994082,0.0009304495455724818,0.00010832194349705642,-0.00025114719605034974,-5.324342769596384e-05,2.8728211721660162e-05,0.012649359374961477
-1.1951951951951951,0.9898818749999996,1.2154645833333333,0.0294211875,17.652875000000005,0.0006770966623264041,0.0009388541427565103,0.0001100373651862463,-0.0002552864058593812,-5.387045835551188e-05,2.9298902861558597e-05,0.009962567708043935
-1.1911911911911912,0.9898500000000002,1.2161312499999997,0.029644395833333337,17.652041666666673,0.0006643661067717854,0.0009471639623433161,0.00011175163290682053,-0.0002596428269531145,-5.448747277460981e-05,2.9871015014731333e-05,0.010424998263772522
-1.1871871871871873,0.9898164583333333,1.2167875,0.029869625,17.651291666666662,0.0006844298437498342,0.0009556471690260415,0.00011349052159822703,-0.0002637571630208363,-5.511572600599003e-05,3.044577051969531e-05,0.008569164930747775
-1.1831831831831832,0.9897833333333336,1.2174687499999999,0.030138291666666667,17.650374999999986,0.0006885927734376907,0.000970418792081597,0.00011577445778615288,-0.0002618241158854201,-5.5937773041666314e-05,3.105207721261112e-05,0.011345692708800925
-1.179179179179179,0.9897489583333333,1.2181416666666667,0.030407104166666667,17.64956249999999,0.0007079632638886668,0.0009850455161974827,0.0001180582147628513,-0.00026011888142361134,-5.675736260850697e-05,3.166012527902561e-05,0.010235225260885272
-1.1751751751751751,0.9897152083333335,1.2188291666666669,0.03067585416666666,17.64866666666667,0.0006929624826383929,0.000999519054478733,0.00012034099264102953,-0.0002591674374131936,-5.756801629149336e-05,3.2269299461874113e-05,0.01206488888868762
-1.1711711711711712,0.9896814583333331,1.2195104166666666,0.030944583333333334,17.64787500000001,0.000696426974826414,0.0010138619289930557,0.00012262559233498885,-0.00025840838107638736,-5.837511072634611e-05,3.2880253433741316e-05,0.010424651041148536
-1.1671671671671673,0.9896474999999999,1.2201895833333334,0.031213458333333322,17.64706250000001,0.0007040473914929901,0.0010280325188732648,0.00012490856026765336,-0.0002581283848090074,-5.917512981753526e-05,3.3493063044454856e-05,0.009518454426711287
-1.1631631631631631,0.9896141666666666,1.2208624999999997,0.03148220833333334,17.6461875,0.0007301727604174246,0.0010420851417899297,0.00012719319009832226,-0.000257885071354165,-5.9973895941927476e-05,3.410709616259636e-05,0.010400048177132248
-1.159159159159159,0.9895804166666666,1.2215520833333338,0.03175102083333333,17.645333333333323,0.0007021743706587813,0.001055976842707899,0.00012947634547165376,-0.00025844231358507913,-6.077162607183071e-05,3.4722639347604593e-05,0.010544888889285176
-1.155155155155155,0.98954625,1.2222250000000001,0.03201972916666666,17.644499999999997,0.0007181327083332079,0.0010697431940933165,0.00013176050571785626,-0.0002589176473958357,-6.154810679791711e-05,3.5340059953907985e-05,0.010369750000222666
-1.1511511511511512,0.9895116666666669,1.2229125,0.032277895833333334,17.643625000000004,0.0007287673437497144,0.001082237440572483,0.00013409119528307929,-0.00026079228828124884,-6.233562083463517e-05,3.601043875936848e-05,0.01124685937486447
-1.1471471471471473,0.9894766666666664,1.2236125,0.032520208333333335,17.642833333333346,0.000743283177083498,0.0010929339666232631,0.00013649393252953993,-0.0002643834192708333,-6.310634175364606e-05,3.6760393204939224e-05,0.008556972221811066
-1.1431431431431431,0.9894425,1.224322916666667,0.032762437500000005,17.64193750000001,0.0007417290581583913,0.0011035101890585928,0.00013889580285227676,-0.0002685530371093828,-6.38505005230031e-05,3.7512079147299496e-05,0.009124579426725177
-1.139139139139139,0.9894068749999999,1.2250291666666664,0.033004687500000005,17.641041666666666,0.000734790815972497,0.0011139676863606764,0.00014129743913627584,-0.00027295482421874767,-6.459977686215342e-05,3.826562007721355e-05,0.010732248263707334
-1.135135135135135,0.9893729166666666,1.2257374999999995,0.03324693750000001,17.640166666666662,0.000725914427084362,0.0011243140635377594,0.00014369986712226855,-0.0002777472205729159,-6.531718458437628e-05,3.9021026957348955e-05,0.011186638889057576
-1.1311311311311312,0.9893362499999999,1.2264354166666664,0.033489187499999996,17.639229166666667,0.0007499187456603273,0.0011345347372565104,0.000146103124479052,-0.0002825547920572713,-6.606789827925366e-05,3.977806964528384e-05,0.01342773914927875
-1.1271271271271273,0.9893010416666664,1.2271666666666667,0.033778437499999994,17.638375000000007,0.0007661388888886567,0.0011540692433919283,0.00014925714935882188,-0.00027956421875000026,-6.699603579166731e-05,4.0500920221640616e-05,0.010852359374780463
-1.1231231231231231,0.989264375,1.2279208333333334,0.034068270833333324,17.63747916666666,0.0007333437326391135,0.001173573755759983,0.0001524220457751614,-0.0002775353452256768,-6.788631640859298e-05,4.12244682872487e-05,0.010995312066199858
-1.119119119119119,0.9892281250000002,1.2286395833333332,0.034358166666666676,17.636562499999993,0.000784357599826313,0.001192920549972222,0.0001555877813411544,-0.0002746994107638845,-6.883426506549585e-05,4.194866454165625e-05,0.011246516927315042
-1.115115115115115,0.989191875,1.2293749999999999,0.03464816666666667,17.63572916666666,0.0007891927083336636,0.001212094129972222,0.00015875328908702762,-0.00027302739583333346,-6.975905024739605e-05,4.2674717028288196e-05,0.007723426649533849
-1.1111111111111112,0.9891552083333334,1.2301145833333336,0.03493804166666666,17.6348125,0.0007868618706590169,0.0012311019944982642,0.0001619185935614009,-0.00027181540060765286,-7.070109816124156e-05,4.34012039025512e-05,0.008179756510457992
-1.1071071071071072,0.9891195833333328,1.2308520833333332,0.03522795833333333,17.633895833333337,0.0007906489539932782,0.0012499388683315969,0.0001650836569874788,-0.000270968406163169,-7.157082985473047e-05,4.4129438308240455e-05,0.008426072482336622
-1.103103103103103,0.9890818749999998,1.2315895833333332,0.03551791666666665,17.632937500000004,0.0007891815581595463,0.001268610928993057,0.00016824956306583024,-0.0002705586883680264,-7.2458188463584e-05,4.485853671561632e-05,0.010765121093584185
-1.099099099099099,0.9890466666666667,1.2323187500000004,0.03580777083333332,17.632020833333325,0.0008029983984370048,0.0012871160479474835,0.00017141421233674462,-0.0002702123936197884,-7.337234743971452e-05,4.5588447220385864e-05,0.010799666232969685
-1.095095095095095,0.989008333333333,1.23308125,0.036061833333333335,17.631083333333322,0.0007918808984384018,0.0013004358433055558,0.00017451494217683643,-0.00027431635729166515,-7.425819397877576e-05,4.64177198091007e-05,0.010733826389298429
-1.0910910910910911,0.9889710416666667,1.2338416666666665,0.036313937500000004,17.63010416666666,0.0007972415972223867,0.001313366693246093,0.00017761216004564664,-0.00027881583489584166,-7.508541037291698e-05,4.725387674431771e-05,0.012343739149685007
-1.0870870870870872,0.9889339583333334,1.2345937499999997,0.036566166666666663,17.629145833333336,0.0008136891276047109,0.001326159205305555,0.00018070829241733025,-0.0002835691614583094,-7.59133190250652e-05,4.809225352917534e-05,0.013842187065904454
-1.083083083083083,0.9888962499999999,1.2353479166666663,0.036818250000000004,17.62825000000001,0.0008134414539935353,0.0013388435502708336,0.00018380482764386507,-0.0002885984328124952,-7.671792122188915e-05,4.893162131091823e-05,0.012093604166409477
-1.079079079079079,0.9888589583333335,1.2361166666666665,0.03707041666666666,17.6273125,0.0007905863888890696,0.0013513967081597229,0.00018690095545172868,-0.00029465154861110093,-7.755813939656236e-05,4.9772850746747386e-05,0.011395694010445823
-1.075075075075075,0.9888195833333336,1.2368750000000002,0.03736281249999999,17.62635416666666,0.00082981770833368,0.001370216075423178,0.0001908281374693973,-0.00029323287760417427,-7.858122398437454e-05,5.0656862887252595e-05,0.01205545789957796
-1.0710710710710711,0.9887799999999999,1.237652083333333,0.03767147916666667,17.625395833333332,0.0008444039539938775,0.0013915075740620663,0.00019509632084645608,-0.0002896638395399262,-7.963003010876685e-05,5.1559277537421016e-05,0.011046718316038096
-1.0670670670670672,0.9887404166666668,1.2384291666666667,0.037980270833333336,17.624416666666672,0.0008369491493056547,0.0014125927774266483,0.00019936468099609315,-0.00028658349123266563,-8.07055235597222e-05,5.246446758199307e-05,0.010145493055347288
-1.063063063063063,0.9887004166666663,1.2391958333333333,0.03828904166666667,17.623416666666675,0.0008561866493057568,0.0014334992882482644,0.00020363136093824025,-0.00028374589565970804,-8.175867628446216e-05,5.337109457428212e-05,0.011851659721969554
-1.059059059059059,0.9886608333333337,1.2399666666666662,0.03859779166666666,17.622416666666666,0.0008743322222233285,0.001454204228456598,0.0002078996636136055,-0.0002813917402777477,-8.282109093402752e-05,5.4280771637079e-05,0.011055826388940204
-1.055055055055055,0.9886212499999997,1.2407458333333332,0.03890650000000001,17.62141666666666,0.0008664437326391106,0.0014747300910833332,0.00021216666292378898,-0.000279869431250003,-8.383474832300303e-05,5.519293877284378e-05,0.0127579930557431
-1.0510510510510511,0.9885816666666667,1.2415125,0.03921531250000001,17.620458333333335,0.0008800456770829967,0.001495048848860676,0.0002164346942852089,-0.00027850899348958597,-8.49117472119785e-05,5.61073967054297e-05,0.010906456597240322
-1.0470470470470472,0.9885416666666665,1.24229375,0.03950241666666667,17.619479166666675,0.0008749887109376076,0.0015130069941597212,0.0002206068538975623,-0.00028052200156251234,-8.587942719531219e-05,5.7027090227743044e-05,0.01082889539890175
-1.043043043043043,0.9885010416666665,1.2430708333333331,0.039761541666666664,17.618500000000008,0.0008978199826392697,0.0015279968876232642,0.00022465480633919682,-0.00028605856753469855,-8.674603534644101e-05,5.795468660884462e-05,0.010124416666371872
-1.039039039039039,0.9884606250000001,1.24385625,0.04002054166666665,17.617520833333334,0.0008882960026042053,0.0015428520780399323,0.00022870278041931558,-0.00029230088046874186,-8.759769361783875e-05,5.888813797954424e-05,0.00837635373267176
-1.035035035035035,0.9884200000000001,1.2446395833333335,0.040279625000000006,17.6165,0.0008889742664923705,0.001557566393192708,0.0002327500104146329,-0.00029899067682293695,-8.843285138611118e-05,5.982555513016668e-05,0.010177750000025299
-1.031031031031031,0.9883787500000002,1.245464583333333,0.04057795833333334,17.615437500000002,0.0009179716623266554,0.001577887630831598,0.0002378790356410296,-0.000297368301475677,-8.952818713103415e-05,6.0782338988782115e-05,0.010528350260301522
-1.0270270270270272,0.9883366666666665,1.246327083333333,0.040891583333333335,17.614354166666672,0.0009125513498267068,0.0016002304958263893,0.00024342474342496634,-0.0002940586220486277,-9.067163089253468e-05,6.174646251175696e-05,0.010985624565762464
-1.023023023023023,0.9882952083333335,1.2471749999999997,0.041205083333333344,17.613312500000006,0.0009357693750007279,0.0016223911074930563,0.00024897106607704283,-0.0002904706395833248,-9.18448479828133e-05,6.271013894933853e-05,0.01122277734356203
-1.019019019019019,0.9882522916666668,1.248020833333333,0.04151856249999999,17.61220833333333,0.0009627495659736418,0.0016443318846002608,0.00025451678653806237,-0.00028742680338538634,-9.301197217881992e-05,6.36729535353385e-05,0.013034289930601517
-1.015015015015015,0.9882108333333334,1.2488833333333336,0.04183210416666667,17.611187499999996,0.0009508363888885984,0.0016660917276558151,0.00026006253388893147,-0.00028554269201390425,-9.419396589826394e-05,6.463519533702301e-05,0.011074839843900008
-1.011011011011011,0.9881695833333336,1.2497416666666663,0.04214558333333333,17.610187500000002,0.0009395165972236885,0.0016876539721597226,0.0002656096797065972,-0.0002840707243055296,-9.538327326388926e-05,6.559757152430556e-05,0.009629548177088054
-1.007007007007007,0.9881262499999998,1.2505875,0.042443499999999995,17.609125000000002,0.0009704881770833396,0.001706857641083334,0.00027113061953759366,-0.00028441472291666076,-9.64801637682298e-05,6.659878827843747e-05,0.009550067708346432
-1.003003003003003,0.9880829166666669,1.25145625,0.04271672916666666,17.607979166666656,0.0009530876692707135,0.0017224560493016494,0.0002766160248861698,-0.0002892843618489474,-9.746957204557235e-05,6.766236052291232e-05,0.011569666233015141
-0.9989989989989989,0.9880408333333333,1.25229375,0.0429963125,17.60687499999999,0.0010103637109377672,0.0017400983614023432,0.00028216411254265266,-0.00029201341679686854,-9.873055276822897e-05,6.873327506382815e-05,0.012536067708651899
-0.994994994994995,0.9879962500000001,1.2531354166666666,0.0433305,17.605791666666665,0.0010182941623269048,0.0017760136030833338,0.00028823825017559786,-0.00028450500520834504,-0.00010141391804470521,6.984934874635414e-05,0.012349789930510724
-0.9909909909909911,0.9879527083333333,1.2539687499999996,0.04366464583333334,17.604770833333337,0.001060290690105159,0.0018117007875828983,0.0002943119349031021,-0.0002771221881510341,-0.00010408035755859503,7.09645278742665e-05,0.009752239149179331
-0.986986986986987,0.9879081250000002,1.2548083333333333,0.043998937499999995,17.603645833333335,0.0010685465972226638,0.0018471518322044267,0.00030038609083423947,-0.0002708375994791429,-0.00010679498420659676,7.20782089461328e-05,0.011236707899172416
-0.982982982982983,0.9878649999999999,1.255639583333333,0.04433316666666667,17.602541666666657,0.001112986766494073,0.001882389083305556,0.00030646035224174997,-0.0002645830878472144,-0.00010952555311935811,7.31931458417014e-05,0.011985206597557863
-0.9789789789789789,0.9878202083333334,1.2564749999999998,0.04466735416666667,17.601479166666664,0.0011372410416672363,0.0019174045550829,0.00031253419364453015,-0.00025891382656249157,-0.00011217927320312572,7.430637666195747e-05,0.01063947873279858
-0.974974974974975,0.9877764583333333,1.2573041666666664,0.04500162500000002,17.60041666666667,0.0011799824826399519,0.0019521849973593748,0.00031860847770402674,-0.0002537306192708505,-0.00011487667725260456,7.541911551835938e-05,0.009499826388832844
-0.9709709709709711,0.9877335416666666,1.258129166666667,0.04533566666666666,17.599291666666673,0.0012276666493049593,0.0019867669112222227,0.0003246825138486603,-0.00024868702361111744,-0.00011753987665625025,7.653018269749999e-05,0.010974498263692567
-0.9669669669669669,0.9876889583333336,1.2589729166666668,0.04567000000000001,17.598166666666664,0.0012351117664932687,0.002021101099999998,0.00033075559549830725,-0.0002453556041666846,-0.00012028299297178811,7.763877486041664e-05,0.012238305555683837
-0.962962962962963,0.9876454166666665,1.2598062500000002,0.04600420833333333,17.597124999999995,0.0012444624609373456,0.0020552169822899303,0.0003368296043163537,-0.00024195168463542194,-0.0001229459632252597,7.874922744138021e-05,0.01077506770849368
-0.9589589589589589,0.9875991666666666,1.2606604166666666,0.04630925,17.596000000000007,0.0012832305164931501,0.0020852012811041656,0.00034327414759525933,-0.00024040506718749077,-0.00012598114528862797,7.991090224244793e-05,0.010575666666341021
-0.954954954954955,0.9875531249999998,1.261527083333333,0.046600520833333325,17.594875000000005,0.0013098346831608154,0.0021131164580620674,0.00034989622854749987,-0.0002403191286892009,-0.00012909882468185863,8.110023783344182e-05,0.010165401041547284
-0.9509509509509511,0.9875081249999998,1.2623854166666666,0.04689175,17.593666666666667,0.0013518097873264079,0.002140878365270834,0.0003565181383240829,-0.00024035719531249888,-0.0001322381494075521,8.228516657598955e-05,0.012893222222203349
-0.9469469469469469,0.9874614583333333,1.263258333333333,0.04718295833333332,17.592562499999996,0.0013575499305567007,0.002168466359581599,0.00036313982130093347,-0.0002415153059027314,-0.0001353817801666669,8.346494814083331e-05,0.011536350260541894
-0.942942942942943,0.9874147916666667,1.2641708333333337,0.04751152083333332,17.591395833333333,0.0014096041493047995,0.0022140012214370676,0.00037065162721697893,-0.00023257471814237124,-0.00013743935156076406,8.476299501608507e-05,0.012375968315950558
-0.9389389389389389,0.9873695833333334,1.265104166666667,0.04784585416666667,17.5903125,0.0014385308159714505,0.002262032572395399,0.0003782977402599081,-0.00022361446397568818,-0.0001393772177734373,8.608579856592447e-05,0.010072819010360945
-0.934934934934935,0.987324375,1.2660333333333333,0.04818010416666666,17.589083333333324,0.0014616822222219827,0.00230985256248915,0.0003859426188188639,-0.00021482621180553968,-0.00014138108927777798,8.74134264647569e-05,0.012480826389264621
-0.930930930930931,0.9872793749999998,1.2669625000000002,0.048514333333333354,17.58797916666666,0.001497690260415796,0.0023574407112222197,0.0003935886972797916,-0.00020686187916669346,-0.0001432193158671872,8.875628397173614e-05,0.011947166232857853
-0.9269269269269269,0.9872329166666663,1.2678958333333332,0.04884854166666666,17.586895833333333,0.001510989149305697,0.0024048033103732645,0.00040123351913560015,-0.0001994457769097166,-0.0001450577204166663,9.010719182083338e-05,0.0104699474827612
-0.922922922922923,0.9871862499999997,1.2688583333333334,0.04917847916666667,17.585645833333334,0.0015339465972217248,0.002449377186853733,0.00041038174831715556,-0.00019346061128473757,-0.00014658758311111115,9.097341328277779e-05,0.011518957899227189
-0.9189189189189189,0.9871352083333335,1.2698729166666667,0.049498937499999986,17.584354166666657,0.0015706921831593057,0.0024880197697044284,0.00042286133175206605,-0.0001889226350260259,-0.00014763662631076327,9.073530329505215e-05,0.01257187456627662
-0.914914914914915,0.9870841666666667,1.2709062499999997,0.04981927083333334,17.58306249999999,0.0015723037109378613,0.0025264590036349825,0.00043533957595338847,-0.00018581017252602972,-0.0001485765251497391,9.049605359906686e-05,0.012788121093933569
-0.910910910910911,0.9870339583333334,1.2719145833333334,0.05013968749999998,17.581854166666666,0.0016312093706594144,0.002564686737402344,0.0004478151615517808,-0.0001821497350260326,-0.00014972471829296737,9.025033119720055e-05,0.010695728732684984
-0.9069069069069069,0.9869829166666668,1.2729375000000003,0.050460104166666665,17.580541666666665,0.0016488710937496709,0.0026027133041558164,0.000460294943616104,-0.0001800796809895977,-0.0001507823500781257,8.999926042999131e-05,0.011013039930730883
-0.902902902902903,0.986930625,1.2739312499999997,0.05081485416666667,17.579187499999993,0.0016658369401048034,0.002648475596020399,0.0004740391251186104,-0.00017450568710936087,-0.00015211798318229188,8.95128084880729e-05,0.013833506510707139
-0.8988988988988988,0.9868772916666669,1.2748958333333333,0.05119854166666665,17.577895833333326,0.001705197482638976,0.0027005905812066,0.0004888481038079157,-0.0001663907769097056,-0.00015363632107204804,8.88210025987413e-05,0.01216140581630043
-0.8948948948948949,0.9868241666666671,1.2758666666666667,0.05158225,17.576583333333335,0.001722582222221769,0.002752411068270831,0.0005036574093667165,-0.00015909420000000118,-0.00015520527686111222,8.811666871630201e-05,0.01246832638878459
-0.8908908908908908,0.9867708333333335,1.2768375,0.05196589583333334,17.575270833333335,0.0017276652604165665,0.0028039560869058157,0.0005184608502822686,-0.00015267118776041144,-0.00015678301723697874,8.739725676366754e-05,0.012146801649294048
-0.8868868868868869,0.9867183333333335,1.2777979166666666,0.05234966666666666,17.573916666666666,0.0017637341623264469,0.0028551832332222218,0.0005332664069452854,-0.0001464408381944421,-0.00015845873490668368,8.666215748784722e-05,0.012869659722241522
-0.882882882882883,0.9866610416666667,1.2787104166666665,0.0527295625,17.572625,0.0018184203081599293,0.0029131453218919252,0.0005496190078988275,-0.00012890333502603435,-0.00015979840759244726,8.596006031550785e-05,0.010767276041747209
-0.8788788788788788,0.9866022916666667,1.279585416666667,0.05310681249999998,17.5711875,0.0018840781206592716,0.0029759518827565112,0.0005671006775519555,-0.00010345280065102158,-0.00016085597651388896,8.528074233083334e-05,0.013161506510527943
-0.8748748748748749,0.986545,1.2804645833333332,0.05348397916666665,17.569875000000003,0.001947950828993683,0.003038472305832901,0.0005845776015104936,-7.871609865446605e-05,-0.00016193090446831623,8.459297783934463e-05,0.010950817708135219
-0.8708708708708708,0.9864870833333335,1.2813416666666664,0.05386114583333332,17.5685,0.002003116597223409,0.003100720719520401,0.0006020593365466104,-5.448870399300809e-05,-0.00016310241407864663,8.38983345198112e-05,0.010724416666676007
-0.8668668668668669,0.9864275,1.2822208333333334,0.05423831250000002,17.567083333333336,0.0020597345659718602,0.0031626679571523423,0.0006195371616027298,-3.099425234379116e-05,-0.0001642370197029498,8.319668613508083e-05,0.011333159722141772
-0.862862862862863,0.9863706250000002,1.2830958333333333,0.05461549999999999,17.56566666666667,0.002115082482638586,0.003224342993083335,0.0006370175175084014,-8.003818749990899e-06,-0.00016544274718246588,8.248757663527085e-05,0.012562888888851376
-0.8588588588588588,0.9863118749999996,1.2839687499999997,0.05499266666666669,17.564312500000003,0.002176332356771171,0.0032857316128888864,0.0006544953791793436,1.4384520833327086e-05,-0.00016664665500390734,8.177160162163887e-05,0.012218069010373256
-0.8548548548548549,0.9862535416666668,1.2848479166666664,0.05536989583333335,17.56297916666667,0.0022220810373274613,0.003346818385405813,0.000671974491822968,3.568802582465391e-05,-0.00016775872505269242,8.104919469621957e-05,0.010721124565918672
-0.8508508508508508,0.9861962499999999,1.2857208333333332,0.05574712499999999,17.561500000000006,0.0022865220659724628,0.0034076288875677114,0.0006894555554765338,5.686415572918324e-05,-0.00016899021928064415,8.031902060563276e-05,0.014342749999798343
-0.8468468468468469,0.9861383333333334,1.2865875000000002,0.056127791666666677,17.5601875,0.002355104843749567,0.0034738251692899296,0.0007078144646713018,7.828900572913466e-05,-0.0001704396461283831,7.94915740224019e-05,0.011898298176959088
-0.8428428428428429,0.9860791666666672,1.2875979166666667,0.05650845833333332,17.558687499999994,0.0024603549956596638,0.003598339970123265,0.0007351026053789845,0.00012532677595487873,-0.00017580555672335255,7.862231221997044e-05,0.014159944010600611
-0.8388388388388388,0.9860202083333331,1.2886145833333331,0.05686266666666668,17.557312499999995,0.002555788953993998,0.003720351722888887,0.000762656569211378,0.00016495931944443543,-0.00018187429209114603,7.727928629233336e-05,0.012652777343873822
-0.8348348348348349,0.9859627083333331,1.2896270833333332,0.057216854166666664,17.555937500000002,0.0026640692664940957,0.0038421149326037327,0.0007902036470716055,0.00020401191019966958,-0.0001878627977099387,7.59381056052635e-05,0.010100162760295461
-0.8308308308308308,0.9859047916666669,1.2906333333333335,0.05757104166666668,17.554499999999997,0.0027926822222215097,0.003963616828081598,0.0008177577781962425,0.00024270709027775228,-0.0001938283451063884,7.460057823431081e-05,0.01119641666679172
-0.8268268268268268,0.9858464583333334,1.2916541666666668,0.057925187500000024,17.553124999999998,0.0028690970659719373,0.00408487681975651,0.0008453069282271135,0.0002798985440103652,-0.0001997751748141481,7.3271935682629e-05,0.010302734375159162
-0.8228228228228229,0.9857887499999998,1.2926666666666664,0.05827935416666668,17.551625000000005,0.0029712222222226803,0.004205900211249565,0.0008728592851557696,0.00031690901388889414,-0.00020568064344444483,7.194838368087319e-05,0.013376526041497527
-0.8188188188188188,0.9857302083333335,1.2936729166666667,0.05863354166666667,17.550229166666664,0.003079134683159568,0.0043266494582899296,0.0009004106221337744,0.00035356263758677675,-0.00021162264644052314,7.062645174540844e-05,0.0121645308161078
-0.8148148148148149,0.9856720833333331,1.2946895833333334,0.05898766666666669,17.548791666666666,0.003158049474826008,0.00444716559788889,0.0009279609236831521,0.0003888865881944148,-0.00021758633518794215,6.930564667282926e-05,0.011994373263917169
-0.8108108108108107,0.9856145833333331,1.2956958333333335,0.059341770833333335,17.54735416666667,0.0032639741493047936,0.00456741048436415,0.0009555113608725621,0.0004241981219617885,-0.00022355001529799495,6.798979529625718e-05,0.01327841623248105
-0.8068068068068068,0.9855566666666667,1.2967083333333331,0.05969599999999999,17.54591666666667,0.0033537482638896776,0.004687412584000001,0.0009830644964365462,0.0004582826666666845,-0.00022937766294704775,6.668233221166667e-05,0.012891659722129134
-0.8028028028028029,0.9854947916666666,1.2977354166666664,0.06005806250000001,17.5444375,0.0034911216623274566,0.004817912462079427,0.0010215557501132744,0.000510441904036471,-0.0002331492155790778,6.487640011421103e-05,0.013129475260370782
-0.7987987987987988,0.985427291666667,1.29876875,0.060431104166666666,17.54277083333334,0.0037143173567701915,0.004963431649197481,0.001075604460165892,0.0005896787136718817,-0.00023381364204283863,6.234564206512194e-05,0.014941489149009612
-0.7947947947947949,0.9853604166666668,1.2997874999999997,0.060804250000000004,17.541187500000007,0.0039712048437510195,0.00510867026527083,0.0011296606325220827,0.0006689167364583443,-0.00023454222609088637,5.980310776348439e-05,0.014032756510175659
-0.7907907907907907,0.9852935416666666,1.3008125,0.06117752083333333,17.53964583333333,0.004203506510417121,0.005253548444687065,0.0011837187110572247,0.0007467661809895804,-0.0002353009855351547,5.7245979971333755e-05,0.011865707899403333
-0.7867867867867868,0.9852256250000001,1.3018354166666668,0.06155056250000001,17.537958333333336,0.004449547912326102,0.0053982449226002635,0.0012377658647512728,0.0008244436550781109,-0.00023603256407161272,5.467784566837248e-05,0.015017498263773632
-0.7827827827827827,0.9851593750000002,1.3028666666666664,0.06192381250000001,17.536333333333328,0.004669698888888574,0.005542653945464845,0.0012918182439106683,0.0009005496541666519,-0.00023687567119861394,5.209523790231641e-05,0.01555488888908485
-0.7787787787787788,0.9850920833333331,1.3038812499999999,0.062314520833333324,17.534812499999997,0.004885352565104473,0.005694581743312066,0.0013482366839985224,0.0009796813493489626,-0.00023788386146119853,4.93272408373898e-05,0.012850589843935722
-0.7747747747747749,0.9850218750000002,1.3047895833333334,0.06277937500000001,17.5330625,0.005199143224826619,0.005879027157942707,0.0014146314979249996,0.0010760421184895508,-0.00023956403671788118,4.581176759192715e-05,0.0165110377602673
-0.7707707707707707,0.9849529166666665,1.3057062499999998,0.06324427083333332,17.53145833333333,0.005483272044271015,0.006062983040093317,0.0014810147984884886,0.0011710394628906412,-0.00024145520879166583,4.225367200347232e-05,0.01567703993066516
-0.7667667667667668,0.9848837500000003,1.3066166666666665,0.06370912499999999,17.529854166666663,0.0057862197222231515,0.006246541141734377,0.0015474003353327657,0.0012655121229166733,-0.00024329934734965185,3.866252987395049e-05,0.014004562066190829
-0.7627627627627627,0.984813333333333,1.3075479166666664,0.0641740625,17.528166666666667,0.006028862287326797,0.006429654285579426,0.0016137907215108718,0.0013576716074218814,-0.00024527571519943633,3.5025412320931e-05,0.015456638888849739
-0.7587587587587588,0.9847291666666669,1.3078708333333335,0.06456345833333335,17.526395833333336,0.006494716649304566,0.006672670264706594,0.001685593365583666,0.0014922317800346724,-0.00024738938817187093,3.689456156234386e-05,0.013365759982605141
-0.7547547547547548,0.9846439583333333,1.3081666666666665,0.06494804166666664,17.524479166666666,0.006949972222223266,0.0069191248003316,0.0017577391329619558,0.0016284909930556202,-0.00024945789069444595,3.910165415222216e-05,0.013671603732689164
-0.7507507507507507,0.984558541666667,1.3084624999999999,0.0653325,17.522625000000005,0.007398802760416379,0.007165360277083334,0.0018298976161713666,0.001764561218750002,-0.0002515893886927091,4.130100131145835e-05,0.013863109374881333
-0.7467467467467468,0.9844727083333334,1.308764583333333,0.06571716666666666,17.520687500000005,0.007833182078994305,0.007411304005305555,0.0019020396037950707,0.0018999705829861602,-0.00025363953045368884,4.3490072341538235e-05,0.016551194010219206
-0.7427427427427427,0.9843874999999999,1.3090666666666666,0.06610177083333335,17.518833333333337,0.008265295555555996,0.0076569308926974795,0.001974197924230242,0.0020349585277777693,-0.00025572190151111173,4.566824161650177e-05,0.016311972222069926
-0.7387387387387387,0.9843018749999999,1.3093625,0.06648635416666669,17.51697916666667,0.008709426927083763,0.007902308459624564,0.0020463412764397007,0.002170469425781238,-0.0002579111432734374,4.7831493637651856e-05,0.015857541232492167
-0.7347347347347348,0.9842154166666668,1.3096624999999995,0.06687085416666667,17.51514583333333,0.009163302760417658,0.008147263863020397,0.0021184875375177318,0.0023051874549479823,-0.0002599533835651029,4.998851292841584e-05,0.01549977039934447
-0.7307307307307307,0.984134375,1.3099479166666668,0.06727608333333332,17.513374999999996,0.009588538953992698,0.008391491111326387,0.0021883131336832796,0.002441459796006948,-0.00026413672030165024,4.97617673366493e-05,0.015446109375091055
-0.7267267267267268,0.984053125,1.3102374999999997,0.06768229166666666,17.511604166666668,0.010023526927083637,0.008635378228081601,0.0022580132509853225,0.002577456705729217,-0.00026856647537500003,4.9382099565972237e-05,0.015177843315882455
-0.7227227227227226,0.9839720833333332,1.3105291666666672,0.06808845833333334,17.50983333333333,0.010459136649303868,0.008878920175123265,0.002327716093893634,0.002713360274131882,-0.00027283360335494684,4.898996017196092e-05,0.01656997222244172
-0.7187187187187187,0.9838870833333333,1.3104916666666666,0.06843310416666666,17.508,0.01117617493055545,0.009166306087447486,0.0024340408962280724,0.002887070598784708,-0.00026954760483506915,5.238796363569869e-05,0.018269333333478244
-0.7147147147147148,0.9837977083333334,1.3100979166666666,0.06870864583333335,17.506312499999996,0.012203865412327097,0.009502851154416236,0.0025813490726808988,0.003103571236762137,-0.0002579431938146716,6.007568199650594e-05,0.013605985677259014
-0.7107107107107107,0.9837027083333334,1.3096729166666663,0.06911135416666667,17.504354166666666,0.013458934683160617,0.0098710790585829,0.002744304741521496,0.0033552312137587192,-0.00023988368908981438,6.655317920064682e-05,0.01758520789934437
-0.7067067067067068,0.9836022916666668,1.3092479166666666,0.06970975000000003,17.502458333333333,0.014986559370659513,0.010287529921604158,0.002931341240848584,0.003658967541145794,-0.00021187166867664745,7.118045696713555e-05,0.01707728993062574
-0.7027027027027026,0.9835027083333338,1.3088166666666667,0.07030835416666666,17.500520833333336,0.016509349722222177,0.010703277001041237,0.00311837448002105,0.003963150094097215,-0.00018402060099652904,7.591747499174044e-05,0.01802056206594216
-0.6986986986986987,0.9834029166666665,1.3083833333333332,0.07090681250000001,17.49854166666667,0.018041386388889524,0.011118265607756504,0.0033053792729699897,0.00426845830520832,-0.0001561031738298614,8.076199310951819e-05,0.019789539930570754
-0.6946946946946948,0.9833024999999999,1.3079583333333333,0.07150533333333335,17.4966875,0.01955333159722228,0.011532591471555546,0.0034923789169063395,0.004573774222222229,-0.0001284749595312478,8.570362102166672e-05,0.016968194010416937
-0.6906906906906907,0.9832022916666667,1.30753125,0.07210385416666666,17.494708333333335,0.021062030273437227,0.011946242547645402,0.0036793521375201813,0.004879811598307318,-0.0001007435055664042,9.076182883604604e-05,0.019346998263813475
-0.6866866866866868,0.9831020833333333,1.307108333333333,0.07270239583333334,17.492666666666665,0.02256780493055599,0.01235911164009332,0.003866334617010921,0.005185613386284746,-7.31786806614594e-05,9.592533451842453e-05,0.022862888889108035
-0.6826826826826826,0.9830027083333331,1.306666666666667,0.07330089583333335,17.490791666666674,0.024118055555554685,0.012771291170030813,0.004053292898050617,0.0054930794444444375,-4.565006111111156e-05,0.00010119078074087675,0.021165206596947428
-0.6786786786786787,0.9829029166666668,1.3062291666666666,0.073899375,17.488854166666666,0.025669530815972452,0.01318277820794271,0.00424021450780572,0.005801501809895845,-1.813125368489623e-05,0.00010656702273580743,0.021229937065982085
-0.6746746746746748,0.9828027083333333,1.305802083333333,0.07449787499999999,17.486958333333327,0.02717050249566033,0.013593608287151046,0.0044271454211079996,0.006109040454427103,9.199124249131049e-06,0.00011204639700588542,0.02003824826414302
-0.6706706706706707,0.9826091666666668,1.3017166666666664,0.07522154166666667,17.484354166666666,0.029725386388889774,0.014041803002623268,0.004688297965755109,0.006811719686805606,9.438276408333139e-05,0.00011882761874812498,0.0211093745659241
-0.6666666666666667,0.9823952083333332,1.29685625,0.07597185416666667,17.48170833333333,0.03243678350260448,0.014497298207812067,0.0049652370705477915,0.007604426099869749,0.0001905227843307278,0.00012602745091068576,0.018415414930700535
-0.6626626626626626,0.9821810416666669,1.2919979166666666,0.07672227083333331,17.478895833333336,0.0351017999956591,0.014951380658176656,0.0052421139287929025,0.008403735921397593,0.000285722179617187,0.00013342484296726548,0.022158780815857426
-0.6586586586586587,0.9819681249999999,1.2871291666666664,0.07747247916666666,17.476229166666663,0.03773809164930575,0.015404494138437069,0.005518975042605498,0.00921209995060765,0.00037949820508506897,0.00014099981863785588,0.020789114149351917
-0.6546546546546548,0.9817533333333333,1.2822624999999999,0.07822283333333334,17.4735,0.0403237144270836,0.01585641751197223,0.00579580527064036,0.01002646083958332,0.00047223585073958435,0.00014876637545375006,0.021381083333324113
-0.6506506506506506,0.9815395833333334,1.2773916666666671,0.07897318749999999,17.47077083333333,0.042880946597221525,0.016307235656089845,0.006072563253466722,0.010849016730729119,0.0005636056472951398,0.00015671693164565106,0.021958155816150793
-0.6466466466466467,0.9813139583333333,1.2710062500000001,0.0796044375,17.468125000000004,0.04582227912760328,0.016787404363641924,0.006383298064596308,0.011735741576432271,0.0006846655068104184,0.00017387095417206248,0.022942317708213977
-0.6426426426426426,0.9810574999999998,1.260610416666667,0.07992174999999999,17.465749999999996,0.049819710724825716,0.017347180543604172,0.006783395978300125,0.012780246931770795,0.0008834100066089415,0.00021497608995796875,0.024868604166726982
-0.6386386386386387,0.9808004166666667,1.2502145833333336,0.08023902083333333,17.463416666666664,0.053590578953992773,0.017906699535707896,0.007183373312579459,0.013830881001779524,0.0010773034685863715,0.00025623087027687924,0.022828326388946607
-0.6346346346346345,0.9805435416666665,1.2398125000000002,0.08055629166666665,17.461104166666665,0.05715871484374957,0.01846599637291493,0.007583275659103629,0.014890198471354157,0.0012664249263580744,0.000297629867088619,0.021091280816051494
-0.6306306306306306,0.980235,1.2208937500000003,0.08059435416666667,17.459,0.06566011787760329,0.019027175076457903,0.00808131760265604,0.01622754421263016,0.0015527699658110703,0.0003396219858332409,0.024152333333347542
-0.6266266266266267,0.9798808333333334,1.1945437500000005,0.0803885625,17.457291666666666,0.07751731266927009,0.019589887352516933,0.008664980980791522,0.017795324260807266,0.0019134223100091166,0.0003819311824528256,0.025467664930545197
-0.6226226226226226,0.9795272916666667,1.1681833333333336,0.08018279166666667,17.45558333333333,0.08801228305555564,0.020152449087206595,0.009248449856038028,0.01935259082152775,0.002256353391448264,0.00042409089670603014,0.02594382638898196
-0.6186186186186187,0.9791735416666666,1.1418172916666667,0.07997699999999999,17.4539375,0.09713452245099763,0.020715075304333336,0.00983167452445211,0.0209006701310417,0.002581525358414148,0.0004661203454037499,0.02548241276048202
-0.6146146146146145,0.9788202083333335,1.1154535416666664,0.07977127083333334,17.452270833333333,0.10486131304995694,0.021277481849634988,0.010414660576721184,0.02243589509237419,0.002889011380665408,0.0005080158328605166,0.02428442664938757
-0.6106106106106106,0.9784660416666667,1.0891093750000003,0.07956545833333332,17.450520833333325,0.11114910262044231,0.021839796173539927,0.010997421581267304,0.023961305069661445,0.003178810030452476,0.0005497703458657552,0.026405978732782387
-0.6066066066066067,0.9781122916666664,1.062748541666667,0.07935962499999998,17.448854166666667,0.1160847038520394,0.02240207075319271,0.011579976831745605,0.025475986764036493,0.003450908507313739,0.0005913856831355859,0.02623827039928983
-0.6026026026026026,0.9777587499999997,1.0363897916666664,0.07915381249999999,17.447145833333327,0.11963244972912412,0.022964298966714855,0.012162263256444534,0.026978734253502668,0.003705268473549668,0.000632856917267453,0.026685603732858
-0.5985985985985987,0.9774047916666665,1.010040416666667,0.07894806250000001,17.44541666666667,0.12176335669982596,0.023526453427496104,0.012744371910159896,0.028470932724140585,0.003941965251698788,0.0006741874281756512,0.028478993055387036
-0.5945945945945945,0.9770331250000001,0.9816104166666665,0.07829518750000002,17.443479166666666,0.12438473989149335,0.02418719694767318,0.013346055499982554,0.02997348254179688,0.004184748914747351,0.0007309037918638399,0.025867895399301233
-0.5905905905905906,0.9766277083333333,0.9495304166666667,0.07685489583333333,17.4409375,0.1284471961581597,0.02501890831978081,0.013982172285104752,0.0314468554031684,0.004450628339080391,0.0008142813964338086,0.025157454427017
-0.5865865865865867,0.9762770833333332,0.9122041666666666,0.07447918749999999,17.438562499999993,0.14114230831597252,0.02564491312933985,0.014589928091885043,0.032700274832552084,0.004557475615223706,0.0008426015409675041,0.027787933593913294
-0.5825825825825826,0.9759304166666666,0.8745341666666665,0.07204258333333334,17.436229166666664,0.15172603299930598,0.026246282853326374,0.015195847763403245,0.03376479942006945,0.0046546482150023605,0.0008673505632584308,0.030412447482717653
-0.5785785785785786,0.9755852083333334,0.8368618750000003,0.06960589583333336,17.434,0.15947074383815074,0.026835706765239137,0.015801640317085138,0.03464647950186193,0.0047517738259637374,0.0008920974603444682,0.028977333333273236
-0.5745745745745745,0.9752383333333333,0.7991912500000001,0.06716925000000001,17.4318125,0.16437542925677073,0.027413312687770836,0.0164076727518341,0.03534452729760416,0.0048489361574044305,0.0009168541007498437,0.025246298177137305
-0.5705705705705706,0.9748920833333337,0.7615202083333332,0.06473252083333333,17.429437500000002,0.1664430139666233,0.02797890907989541,0.01701335165098433,0.03585862724905818,0.004946032447721179,0.0009416079297562848,0.028458433593698373
-0.5665665665665667,0.9745460416666667,0.7238491666666665,0.06229579166666666,17.427125000000004,0.16567217558263925,0.028532692673956597,0.017619333557871875,0.03618922228190971,0.005043229701595661,0.0009663560044263105,0.029689234374927764
-0.5625625625625625,0.9741997916666666,0.6861779166666665,0.05985920833333332,17.42489583333334,0.16206320001232666,0.02907472934437326,0.0182250863707802,0.03633626646585071,0.0051404680600493045,0.000991108540946736,0.029046864149165685
-0.5585585585585586,0.9738547916666667,0.6485077083333332,0.05742256250000002,17.42264583333333,0.15561483556558198,0.029604753482600252,0.01883102677428138,0.03629958808649739,0.0052376931045357705,0.0010158609153667001,0.028078832899495865
-0.5545545545545545,0.9735495833333334,0.6117083333333333,0.055046791666666685,17.42064583333333,0.14895833159722238,0.030057059060539935,0.019468831180620823,0.03587398131423611,0.0052703575842864584,0.001025355274661401,0.026515416232655298
-0.5505505505505506,0.9734110416666665,0.5774987500000001,0.05114852083333334,17.419395833333336,0.15227373541510408,0.030568974649895404,0.020207047549432578,0.03581970982106772,0.005015069227102344,0.0010117879053540926,0.027357134982480602
-0.5465465465465467,0.9733204166666668,0.5434437499999999,0.045754416666666686,17.41814583333333,0.15788326558593757,0.031257179188826395,0.0209557462427334,0.036424694060937485,0.004672197250195312,0.0010171085269869793,0.02944572873281004
-0.5425425425425425,0.9732270833333337,0.509388125,0.04036041666666666,17.416958333333337,0.1611747797756511,0.031887182599826376,0.021704268787672773,0.03666229969661458,0.004347041546176041,0.0010252234276979168,0.029770748263729274
-0.5385385385385386,0.973135833333333,0.4753327083333332,0.03496641666666666,17.415750000000006,0.16214548305516516,0.032458953872159725,0.022452758540371952,0.03653250596512153,0.004039688547726648,0.0010361534015212155,0.029776937499832457
-0.5345345345345345,0.9730435416666668,0.44127854166666663,0.029572429166666664,17.41452083333333,0.1607955403312066,0.032972513099849166,0.023201071100505687,0.036035196583792534,0.0037500834959544272,0.001049907191885078,0.031339145399442714
-0.5305305305305306,0.9729514583333331,0.4072239583333331,0.024178381250000006,17.413458333333327,0.15712718942599851,0.03342801004679631,0.023949226659021817,0.035170692214615884,0.0034782282885763875,0.0010664603428697083,0.027718873264120703
-0.5265265265265264,0.9728597916666666,0.3731683333333334,0.01878440770833333,17.412208333333336,0.15113956166388892,0.033825271027047105,0.024697309226128814,0.03393873304949409,0.003224117324994097,0.0010858349409662948,0.02958428993048301
-0.5225225225225225,0.9727677083333331,0.3391125000000001,0.013390366666666665,17.410958333333337,0.1428339623437499,0.03416430224719888,0.025445171784638326,0.03233934678375,0.0029878012506041668,0.0011080167532117225,0.031654914930413725
-0.5185185185185186,0.9726754166666666,0.30505791666666665,0.007996324166666667,17.40979166666667,0.1322067508123264,0.03444507963315492,0.026193023492244616,0.030372616342058675,0.0027692398421322924,0.0011330129673027022,0.03102912326380647
-0.5145145145145145,0.9725883333333333,0.27547229166666665,0.0029294555208333353,17.408645833333335,0.1218089748572483,0.03459898079035146,0.026777960529052052,0.028277655757673797,0.0025710607744845924,0.001144163895115579,0.030925249566053026
-0.5105105105105106,0.9725295833333334,0.2632391666666667,0.0009475587499999991,17.408125000000002,0.1185647244659722,0.0345726021324153,0.026760930170863513,0.02699515500761562,0.0024586678228057297,0.0011083761201254798,0.028225651041680067
-0.5065065065065064,0.9724675000000002,0.2510052083333333,-0.0010343441666666668,17.407500000000002,0.11502159372287334,0.034538471798811546,0.026743777893700537,0.0256640611897092,0.002350535435575087,0.0010732858776185648,0.028735416666620495
-0.5025025025025025,0.9724083333333334,0.23877291666666664,-0.003016296479166666,17.40685416666667,0.11117916093315972,0.034496422788883103,0.02672656461041938,0.024284422407862022,0.0022466615755737853,0.0010388707748208185,0.030178020399091565
-0.4984984984984986,0.9723464583333334,0.22653937500000007,-0.004998228750000001,17.40629166666667,0.107037203241276,0.034446496876029326,0.026709269711750333,0.022856431033798696,0.0021470000015281253,0.0010051542960030273,0.029343748263670477
-0.49449449449449445,0.9722872916666665,0.2143068750000001,-0.006980102083333333,17.405625000000004,0.10259672999440105,0.034388819841572923,0.026691998722253696,0.021379908864660156,0.002051656859569531,0.0009721237693836516,0.031301692708211704
-0.49049049049049054,0.9722262500000002,0.20207354166666666,-0.008962049583333333,17.404979166666664,0.09785574209162329,0.03432311916726587,0.026674541990594384,0.01985485768322977,0.0019604810893891055,0.0009397743469019897,0.033783541232764946
-0.4864864864864864,0.97216625,0.1898402083333333,-0.01094396991666667,17.404500000000002,0.09281638279995663,0.03424966702246309,0.026657108231804286,0.018281353445640393,0.0018735798384811203,0.0009081187927013071,0.028171416666623372
-0.4824824824824825,0.972106041666667,0.17760729166666667,-0.012925886666666666,17.403875,0.08747710828016492,0.034168463120547145,0.026639593439936302,0.016659343389923614,0.001790954327723959,0.0008771456271165666,0.02930165104163507
-0.4784784784784786,0.9720637500000002,0.16659854166666668,-0.015257216875,17.4031875,0.08378038424787326,0.03426794649989587,0.02674913754231354,0.015375204602100392,0.001697372230844358,0.0008716838934506632,0.03156483984366787
-0.47447447447447444,0.9720545833333336,0.15717320833333334,-0.01824606770833333,17.402520833333327,0.0830744575822066,0.03469812267984959,0.02706776279917007,0.01483186133451931,0.0015921874795857289,0.000911734372421159,0.02935197873279094
-0.4704704704704705,0.972045,0.14774770833333334,-0.021234912500000005,17.401791666666664,0.08219159384891495,0.03511047432445068,0.02738622455864192,0.01423206924186719,0.0014831458583178104,0.0009505751635099702,0.03014678993065445
-0.4664664664664664,0.9720352083333333,0.1383216041666667,-0.024223714583333337,17.40104166666667,0.08113023798742665,0.03550494081845187,0.02770462652005459,0.013575966393375478,0.001370334038012575,0.000988222860190497,0.031040581597039818
-0.4624624624624625,0.972024166666667,0.12889606250000005,-0.027212522916666673,17.40033333333333,0.07989174257199609,0.03588164526317656,0.028022926985090953,0.012863593721316015,0.0012538034098831157,0.001024665381065725,0.03089988888910966
-0.45845845845845856,0.9720154166666669,0.119470375,-0.030201360416666673,17.39964583333333,0.07847557949735937,0.0362403778289826,0.028341210082118286,0.012094784625322657,0.0011334122660505985,0.0010599232034485095,0.028991541232869622
-0.4544544544544544,0.9720047916666665,0.11004547916666664,-0.033190208333333325,17.398937500000002,0.07688093001497871,0.036581243404123255,0.02865945370920977,0.01126960717134982,0.0010092757235913487,0.0010939669901207899,0.028640537760395546
-0.4504504504504505,0.9719945833333329,0.10062,-0.03617908333333333,17.39810416666667,0.07510886559999998,0.036904344762493074,0.028977512968177157,0.01038815163583333,0.0008813725080625003,0.0011268146279103304,0.03159640581588974
-0.4464464464464464,0.9719831250000001,0.09119439583333332,-0.039167833333333325,17.397416666666672,0.07315943633525998,0.03720954749863889,0.029295429919915808,0.009450376271934026,0.0007496623038447093,0.0011584701430716327,0.031143326388701098
-0.44244244244244246,0.9719610416666665,0.0845753125,-0.041611437499999994,17.396791666666676,0.07208947484886068,0.03757957160251692,0.029476645382911597,0.008675190121803388,0.0006198495058021484,0.0011811329179424086,0.02788970659679535
-0.43843843843843855,0.97193,0.08056691666666665,-0.04339831250000001,17.396104166666664,0.07180159693882637,0.037895815638819004,0.02952084949436998,0.008059321351661458,0.0004979432908049125,0.0011820374537196226,0.03035148914943875
-0.4344344344344344,0.971898125,0.07655868750000001,-0.04518404166666667,17.395458333333334,0.07147928820161072,0.0382028190453316,0.02956457300050213,0.007428211134278647,0.00037730083816685055,0.0011830504381663029,0.0313627065972355
-0.4304304304304305,0.9718672916666669,0.07255043750000001,-0.046969875,17.394833333333338,0.07112493401855859,0.03850353917581772,0.02960827424193434,0.006782751647236979,0.0002575242563780734,0.001184448155283021,0.03248163888878253
-0.42642642642642636,0.9718356249999999,0.06854191666666666,-0.0487556875,17.394354166666666,0.07073840149299308,0.03879777876973569,0.029651930328683195,0.0061229974571510425,0.00013861869141406732,0.0011862427328981093,0.028943124566012557
-0.42242242242242245,0.9718041666666669,0.06453345833333334,-0.05054150000000001,17.39375,0.0703196619222066,0.039085556777750004,0.029695605396297665,0.005448906138520834,2.059621429883763e-05,0.0011884121059389594,0.02912760416660376
-0.41841841841841854,0.9717727083333334,0.060524952083333326,-0.052327270833333356,17.393062500000003,0.06986885517531019,0.039367210893801644,0.029739174129252182,0.004760521601505773,-9.658104328490568e-05,0.001190980106228693,0.03137687109358467
-0.4144144144144144,0.9717508333333335,0.05661126666666668,-0.054049104166666674,17.392479166666675,0.06982410198639555,0.03967069433878083,0.02983069147275272,0.004256144513656946,-0.0002185466030114725,0.0012114605593983418,0.030210103732486004
-0.4104104104104105,0.9717347916666662,0.05277499166666666,-0.055718437500000016,17.391812499999997,0.07010752942124995,0.039991768222558594,0.02996138362292346,0.0039007026164088548,-0.00034458287986833093,0.0012465559987929042,0.03069129817714611
-0.40640640640640635,0.9717187500000001,0.04893872083333334,-0.05738779166666667,17.391208333333335,0.07036143910319706,0.04030720386762326,0.0300921085134952,0.003532411444783161,-0.0004700836162477097,0.001281875528496866,0.029831039930456882
-0.40240240240240244,0.971703125,0.04509738958333334,-0.05905839583333333,17.3905625,0.07058607961943571,0.04062254338159333,0.0302243014758236,0.003147937189229211,-0.0005927914863743519,0.0013169641211388534,0.03021093359365068
-0.3983983983983985,0.9716933333333334,0.04114565416666666,-0.060755604166666664,17.39,0.07078209764319708,0.04105102739567664,0.030389885350533666,0.0026761757048118927,-0.000665688596480865,0.0013422939614202909,0.029358333333334485
-0.3943943943943944,0.9716833333333335,0.03719399791666667,-0.062452770833333345,17.389395833333335,0.07094683568564168,0.041473901415239156,0.030555545324680584,0.0021910432282650615,-0.0007381815091556656,0.001367824777108815,0.03099588498258754
-0.3903903903903905,0.97167375,0.03324228104166667,-0.06414989583333332,17.388833333333338,0.0710803049178135,0.04189097836457248,0.030721051506443085,0.0016924418452519744,-0.0008101117436323335,0.0013935793656057731,0.0305586388887491
-0.38638638638638634,0.9716591666666664,0.02985414625,-0.06560639583333334,17.388187500000004,0.07122404245168361,0.04229219665909331,0.030732202839382942,0.001274867227810391,-0.0008759543260044412,0.0014022424496306632,0.03197713151030257
-0.3823823823823824,0.971640208333333,0.026861618749999986,-0.06689414583333332,17.387708333333336,0.07137618260479632,0.04268261075322874,0.030634763676362815,0.0009147453961485661,-0.0009390876489759868,0.0013982716131305474,0.029473914930463252
-0.3783783783783783,0.9716222916666668,0.023869179166666667,-0.06818162500000001,17.387104166666663,0.07151034561924291,0.04306959934569269,0.03053713341065667,0.0005468723813328127,-0.0010038210180220834,0.0013935818033708335,0.029650364149347297
-0.3743743743743744,0.9716029166666664,0.020876692500000005,-0.06946914583333333,17.386541666666663,0.07162655954359377,0.04345335027718707,0.03043937494090759,0.000171304574966823,-0.0010701894679231141,0.001388196481400664,0.02921053993077294
-0.37037037037037046,0.971585,0.01788416666666667,-0.07075691666666666,17.385958333333335,0.07172509408263888,0.043833667077159716,0.030341550734316308,-0.000211947517847222,-0.001138268417243229,0.0013821120787615106,0.029077831597192016
-0.3663663663663663,0.9715687500000004,0.015031974187500003,-0.072025875,17.38533333333334,0.071858081418693,0.0443003566638177,0.03027736529963039,-0.0005585646353345648,-0.001202718351980649,0.001382982254256693,0.031018222222030545
-0.3623623623623624,0.9715675000000003,0.012212215208333333,-0.07294283333333333,17.38497916666667,0.07222079929970533,0.044737863898638874,0.030302055595110393,-0.0006987311922610764,-0.0012401264949517764,0.0013908993528641317,0.03229104123255411
-0.3583583583583583,0.9715625000000001,0.009276364583333334,-0.07389554166666665,17.384708333333336,0.07255305322678372,0.0451634280884566,0.030308964748533954,-0.0008557651185837671,-0.0012531537626632309,0.0013751943681902686,0.02858283159707753
-0.35435435435435436,0.9715595833333334,0.006340508333333335,-0.07484804166666667,17.384291666666666,0.07286796462074159,0.04558704149199825,0.0303156637416797,-0.0010183618847454863,-0.001268091899120281,0.0013588653941655512,0.02911158159719207
-0.35035035035035045,0.9715552083333333,0.0034045656249999997,-0.07580062500000001,17.383875,0.07316561726623841,0.04600891108294269,0.030322051296661684,-0.0011865484227714844,-0.001284915748744617,0.0013419291589690755,0.03047331770846995
-0.3463463463463463,0.9715510416666664,0.0004686633333333338,-0.07675314583333333,17.383583333333334,0.07344607202134666,0.046429058771353705,0.030328333380115396,-0.0013603420939965966,-0.0013036166522401222,0.0013243661247967636,0.028530493055484385
-0.3423423423423424,0.9715441666666669,-0.002175461874999998,-0.07753258333333335,17.383104166666673,0.0736582465322971,0.04683709435499308,0.03029916787098566,-0.0014988125124452605,-0.0013133729572796257,0.001283001198468194,0.03393953081570089
-0.33833833833833826,0.9715329166666667,-0.004571636624999998,-0.078164375,17.382937500000004,0.0738141834719023,0.047235892980859374,0.030239891740932476,-0.0016061268278535676,-0.001314735945306468,0.0012216512632057296,0.029525537760264342
-0.33433433433433435,0.9715222916666666,-0.00696765625,-0.07879625,17.382645833333335,0.07395863926638184,0.04763373431927086,0.030180695395044987,-0.0017164699754557292,-0.0013166242496881518,0.001160160580265625,0.029665499566021936
-0.33033033033033044,0.9715139583333334,-0.009513260208333334,-0.079441,17.38241666666667,0.07414608121354188,0.04804735668566668,0.0302257215882804,-0.001888339570876875,-0.0012793112818830679,0.001079474542345834,0.02909082638871041
-0.3263263263263263,0.9715102083333335,-0.012020556458333333,-0.08001208333333333,17.382208333333338,0.07440092288909869,0.04847583735399304,0.030321180741982996,-0.0020585328900572047,-0.0012598090757540664,0.0009915907292265625,0.029458456596955784
-0.3223223223223224,0.9715125000000003,-0.014397683541666671,-0.080430875,17.382104166666668,0.07478587337530068,0.04892981184673438,0.030480059251416527,-0.0022004264102293497,-0.0012896465240982062,0.0008961710727352088,0.027871405815915296
-0.31831831831831825,0.9715160416666668,-0.016709645833333335,-0.0808088125,17.3819375,0.07513901690279126,0.04933353998900651,0.030616735743228964,-0.0023516328870872394,-0.0013170139758137763,0.0008068917132101822,0.02929041276041744
-0.31431431431431434,0.9715174999999997,-0.018925439583333332,-0.08112575000000001,17.381750000000004,0.07545157773657758,0.04966323768693751,0.03072066190791847,-0.002515160688610938,-0.0013408461573116114,0.00072663969664714,0.032058604166479654
-0.3103103103103104,0.9715191666666668,-0.021141191666666666,-0.08144277083333333,17.381708333333336,0.07575423751491324,0.049992783412322515,0.030824652557230343,-0.0026800857697185762,-0.0013642441703273554,0.0006464387826768793,0.029757081597097113
-0.3063063063063063,0.9715185416666668,-0.02329910270833332,-0.08167989583333335,17.381625000000003,0.07588065181298653,0.05028968628332248,0.03094321946752053,-0.0028137226363934677,-0.001441910134269573,0.0005747245925053819,0.029320692708211027
-0.3023023023023024,0.971515416666667,-0.025418099791666673,-0.08186264583333332,17.381500000000003,0.07588592020298089,0.050564653050499564,0.03107142707471665,-0.0029262006093348654,-0.001555346081145556,0.0005087801507749132,0.030124416666524212
-0.29829829829829824,0.9715127083333336,-0.027537021874999998,-0.08204625,17.38141666666667,0.0758820665929224,0.05083943369427082,0.031199558413810724,-0.003039469589345052,-0.0016675122454446031,0.00044294255426822945,0.02968799305540415
-0.2942942942942943,0.9715112500000002,-0.029656010208333337,-0.08222904166666667,17.38137500000001,0.07586929189185654,0.05111430137324828,0.03132740591517317,-0.0031535042574214675,-0.0017783955902792065,0.00037723388026302164,0.02821977604122594
-0.2902902902902904,0.9715097916666667,-0.03157175583333335,-0.08234675,17.381270833333343,0.07591472423360042,0.051415179431104165,0.03147030044047038,-0.003228716445085209,-0.0018736889701920574,0.00030509563509114544,0.028507551648942808
-0.2862862862862863,0.9715141666666666,-0.03342415000000001,-0.08238693750000001,17.381208333333337,0.07607803453011085,0.0517386425293711,0.03166699116389359,-0.003298126461207293,-0.001953243984731042,0.00023457250218932268,0.030471873263763882
-0.28228228228228236,0.9715264583333331,-0.03538896750000001,-0.0822923125,17.381250000000005,0.07650470431261727,0.05208987113673567,0.03200103339630673,-0.0034075071600623446,-0.002009821893078391,0.00017823774028372314,0.02860677083316432
-0.2782782782782782,0.97153875,-0.03735385083333332,-0.08219745833333332,17.381229166666667,0.07692379399458775,0.05244116117687327,0.03233481367997224,-0.0035165099516291302,-0.002065025294830694,0.00012185027653472189,0.03078932248268984
-0.2742742742742743,0.9715525,-0.03931877770833333,-0.08210306250000002,17.381333333333334,0.07733484621952266,0.05279225379478775,0.03266841397107492,-0.0036251642927775654,-0.0021188701927129976,6.539053655677082e-05,0.02841822222222845
-0.2702702702702702,0.971563125,-0.041158018375,-0.08196183333333333,17.381291666666673,0.07770676752344316,0.05309771620997223,0.03296997265412327,-0.003752929788215354,-0.0021691344103117443,-8.636868159721755e-06,0.030491664930423212
-0.26626626626626626,0.971571041666667,-0.04276297500000001,-0.081734125,17.381312500000003,0.07801282796914936,0.05331757447715104,0.03321196925196084,-0.003916511087771876,-0.0022140111186945317,-0.00011548633545442746,0.030184110677055287
-0.26226226226226235,0.9715731249999999,-0.04441305208333333,-0.08138433333333332,17.381395833333336,0.07813710580464313,0.05352163195455553,0.033354567055055157,-0.004068783114267361,-0.002280275714119987,-0.00021725561329791678,0.027287218315905193
-0.2582582582582582,0.9715733333333333,-0.046076570416666664,-0.08099885416666663,17.38133333333334,0.07820426215863797,0.053720706457020415,0.03346792335213416,-0.004216768595179729,-0.0023518189593514484,-0.00031778200782975227,0.027793222221987435
-0.2542542542542543,0.9715733333333332,-0.04774008312500002,-0.08061375,17.38122916666667,0.07826600946321807,0.053919464977604165,0.0335809258340863,-0.0043634728968513035,-0.002422041293628672,-0.00041859357952630247,0.030789322482576154
-0.25025025025025016,0.9715652083333332,-0.04948370812499999,-0.08019341666666667,17.381041666666672,0.07834402929686647,0.05406670342332639,0.03360933611310548,-0.00445708885304651,-0.002476918178278249,-0.0005393586990887673,0.030432248263707606
-0.24624624624624625,0.97156875,-0.051255146458333324,-0.07962641666666669,17.381062500000006,0.07837611829486814,0.054229321268826416,0.03366935778230975,-0.0044980028148689415,-0.00248937439230884,-0.0006479602584133853,0.02679137109362273
-0.24224224224224233,0.9715712500000001,-0.05297125729166668,-0.07907218749999999,17.380895833333337,0.07844235840094003,0.05444483916396485,0.03374510772527888,-0.004527267355344075,-0.0025035480222500356,-0.0007607193878437497,0.02779336414920408
-0.2382382382382382,0.9715739583333335,-0.05468776624999999,-0.07851685416666668,17.38077083333334,0.0785024565559187,0.054659853611770406,0.033820338223290454,-0.004554604409018672,-0.0025161354594838274,-0.0008739948185565148,0.028596905815732043
-0.23423423423423428,0.9715772916666666,-0.05640414818750001,-0.07796258333333335,17.380750000000003,0.07855678040057586,0.054874043933326365,0.033895007648217776,-0.004580071311746986,-0.0025270354130231087,-0.0009878255387109375,0.024529437499836604
-0.23023023023023015,0.9715802083333333,-0.05809245541666667,-0.077355,17.38054166666667,0.07847430829032924,0.05510166230833332,0.03390785315030605,-0.0046066172429229165,-0.002513510657609012,-0.0011020926334062498,0.027813039930322248
-0.22622622622622623,0.9715820833333333,-0.05973814,-0.07666604166666666,17.380625,0.07818689629600709,0.05534969305516494,0.03382643870523905,-0.004635529438662499,-0.0024640774507176245,-0.0012167348060907119,0.024291276041765286
-0.22222222222222232,0.9715860416666664,-0.06138912291666667,-0.07597141666666667,17.3805625,0.07789214642085575,0.055596385516326376,0.033749458761883504,-0.0046647129067366325,-0.002414205735838501,-0.0013320705708078123,0.02521385026045664
-0.21821821821821819,0.9715960416666668,-0.06316592708333334,-0.07513047916666667,17.380687499999997,0.07754098232236971,0.055835411100187075,0.03377950396762392,-0.004750666056277561,-0.0023792731159863923,-0.001453656109804297,0.02420202734384702
-0.21421421421421427,0.9716056249999999,-0.06493491666666666,-0.07429872916666667,17.38066666666666,0.0772652482641597,0.05609344884421831,0.03381528807476032,-0.004736252336876736,-0.0023371557617248265,-0.0015661443023582897,0.0259678888891699
-0.21021021021021014,0.9716139583333333,-0.0666966375,-0.07347439583333334,17.380624999999995,0.07705557937952694,0.05636849232359332,0.033856035120610924,-0.004632233706927344,-0.002288572902307009,-0.0016706529146325133,0.026582942708557766
-0.20620620620620622,0.9716231249999998,-0.06845780208333332,-0.07265072916666666,17.380666666666666,0.07683996683391917,0.056642142384885,0.033896592027053994,-0.004525344842668185,-0.0022388714784194017,-0.0017756974182070312,0.025967888888942525
-0.2022022022022023,0.9716310416666666,-0.07022082291666666,-0.07182581250000002,17.380583333333334,0.07661511936223951,0.05691003182538151,0.033934635386567887,-0.004413607327074871,-0.0021888669796425717,-0.001879804663327331,0.027406326388927482
-0.19819819819819817,0.9716329166666667,-0.07195911416666667,-0.07095924999999999,17.380625000000002,0.07633936505501529,0.05705361817277085,0.03388480526553918,-0.004265100001097708,-0.002140783749464112,-0.0019308105235876195,0.02658294270827355
-0.19419419419419426,0.9716320833333335,-0.07365613083333335,-0.07007943749999998,17.380645833333336,0.07607592022399622,0.05719001827301693,0.033816290578276315,-0.0041236691755597394,-0.0020796209877019627,-0.001973518750347773,0.02585874956588441
-0.19019019019019012,0.9716289583333332,-0.07535164854166666,-0.0691984375,17.38066666666667,0.07580267072871981,0.05729713874755859,0.033724369745561616,-0.00397991342546582,-0.002014798817795924,-0.002012300389361002,0.02513455555543942
-0.1861861861861862,0.9716277083333332,-0.07704776895833333,-0.06831777083333335,17.380625000000006,0.07552305796520994,0.057402619688364145,0.03363226131749094,-0.003833202864581697,-0.001948800669874368,-0.002051730420463971,0.026791276041478795
-0.1821821821821823,0.9716252083333333,-0.07872887291666665,-0.06742958333333333,17.380666666666666,0.07525882706927138,0.05751354295815974,0.033547007669068894,-0.003682624055407116,-0.0018797118784609126,-0.0020914506849436633,0.025134555555496263
-0.17817817817817816,0.9716295833333333,-0.08034404791666666,-0.06642352083333333,17.380770833333333,0.07523485479769773,0.05770310338010373,0.033541957576055645,-0.0035486653739603734,-0.0018082917107177187,-0.0021098266886661367,0.02463857248255863
-0.17417417417417425,0.9716364583333337,-0.08209653958333334,-0.06532175,17.38083333333333,0.07530817902177549,0.05792106897693752,0.033563460494948225,-0.0034655145720276044,-0.0017684840357686759,-0.0020910344104682287,0.02413263888900019
-0.1701701701701701,0.9716431249999999,-0.08384827291666665,-0.0642199166666667,17.380979166666663,0.07537523796222549,0.058136573136659715,0.0335847749201708,-0.0033783976410189237,-0.0017276940730996228,-0.00207289420862448,0.022604874566184208
-0.1661661661661662,0.9716514583333331,-0.08560071458333333,-0.063118125,17.381104166666663,0.07543643432948938,0.05834972729648437,0.033606045771850675,-0.003287476394826823,-0.001685845850664557,-0.002055374577372396,0.021592947482815816
-0.16216216216216228,0.9716564583333333,-0.08717937083333334,-0.06195381249999998,17.381166666666658,0.07543625730110413,0.0585433084500482,0.03359155939683748,-0.003244138144476301,-0.0016316199751402953,-0.002038493797476302,0.023378638889198555
-0.15815815815815815,0.9716610416666663,-0.08866518750000002,-0.060736458333333326,17.38129166666666,0.07539467202558982,0.05872862429578994,0.03354877345273676,-0.0032291137578776053,-0.0015727292715886718,-0.00201969271234592,0.021741664930857496
-0.15415415415415423,0.9716641666666668,-0.09028539979166667,-0.059379875,17.38135416666666,0.07532952575112559,0.0589613012783177,0.03344567268598586,-0.003208270962287526,-0.0015499005278004942,-0.0019732147325964584,0.022277332899534485
-0.1501501501501501,0.9716672916666668,-0.09190642291666666,-0.058023500000000006,17.3815,0.07525891775999612,0.059190377614416666,0.03334209134653873,-0.0031830626217718757,-0.0015255621600666586,-0.0019280009812729165,0.02054108333328486
-0.14614614614614618,0.9716718749999997,-0.09350350833333332,-0.05666104166666667,17.381458333333327,0.0751939480960249,0.05941377635724827,0.03324725244372933,-0.0031504028483211794,-0.0014979396619626568,-0.0018825577075247395,0.024281206597436267
-0.14214214214214227,0.9716768750000001,-0.09496182083333336,-0.05521308333333335,17.38158333333333,0.07521854425068458,0.059647723762159724,0.03323538084508595,-0.0031079563438225722,-0.0014578443716539912,-0.0018285946112895483,0.023894159722317454
-0.13813813813813813,0.9716875000000001,-0.09643948333333334,-0.05368429166666668,17.381729166666663,0.07527609272106636,0.059922017661581596,0.03326406828906639,-0.003082403830615974,-0.0014172628060447217,-0.0017751315453381942,0.022574509982803193
-0.13413413413413422,0.9716954166666669,-0.09792900833333333,-0.05215420833333334,17.381833333333333,0.0753272634935166,0.060179230219789936,0.03327885575667192,-0.0030512501108267364,-0.0013765491447127664,-0.0017183322410246013,0.022911638888899688
-0.13013013013013008,0.9717031250000002,-0.09943915000000002,-0.05062188541666667,17.381916666666665,0.07536945961394416,0.06040794555019519,0.03326783286298433,-0.003013346882230731,-0.0013368112702780415,-0.0016536612876521784,0.024181326388884372
-0.12612612612612617,0.9717095833333332,-0.10087438749999998,-0.04903366666666667,17.38216666666667,0.07527550377983319,0.06063094953322222,0.03322861434942665,-0.002943118383545833,-0.0012801450985966147,-0.0015996510816736111,0.018615305555442774
-0.12212212212212203,0.9717122916666665,-0.10220298333333332,-0.04737499583333333,17.382187500000004,0.07502417519776639,0.06080013060312499,0.03312852191478222,-0.0028599886179042347,-0.001210214893948891,-0.0015473485556964511,0.021016048176932145
-0.11811811811811812,0.9717129166666666,-0.10350931458333333,-0.04571067083333333,17.3823125,0.07477192596115521,0.06090849290529999,0.032995879484526244,-0.0028005916654360334,-0.0011469437511068324,-0.00148379439715342,0.019378819010341886
-0.1141141141141142,0.9717137499999998,-0.10481756249999997,-0.044046385416666646,17.382375000000003,0.07451540359155863,0.061011353431726485,0.03286310395377333,-0.002736858714643877,-0.0010829981208365887,-0.0014209877309966361,0.02012269270824163
-0.11011011011011007,0.9717152083333334,-0.10605497916666666,-0.04233311458333334,17.382437500000005,0.07424007056062455,0.061128365743007715,0.03277640988162101,-0.0026640667518621963,-0.0010164022647525745,-0.0013743946681501152,0.019408225260235668
-0.10610610610610616,0.9717172916666666,-0.10724414583333336,-0.040585675416666654,17.38247916666667,0.07395165151781206,0.06125330295097299,0.032721963316945234,-0.0025838044472959974,-0.0009475981507543745,-0.0013396474607309966,0.02004302039921413
-0.10210210210210202,0.9717243750000001,-0.1085935,-0.038779660416666674,17.38254166666667,0.07376918092441667,0.061418700437968016,0.0326666272312877,-0.0025598095951239585,-0.0008732528523092702,-0.001293363724904738,0.0193285399305978
-0.09809809809809811,0.9717318750000002,-0.10996108333333332,-0.03696730833333333,17.38258333333334,0.07359558098549306,0.06158275144792162,0.03261136981135338,-0.0025375861264173597,-0.0007980056570700686,-0.0012461718770883402,0.01954665972203884
-0.0940940940940942,0.9717420833333336,-0.11114162500000001,-0.03505582333333333,17.382750000000005,0.07358481002569271,0.061549005917088805,0.03254525538264057,-0.002571494920979583,-0.0006670710128882297,-0.0012079746376666466,0.022085770833086826
-0.09009009009009006,0.9717533333333335,-0.11230908333333334,-0.03313681666666667,17.383020833333337,0.0735838573008264,0.06149347221453304,0.03247816300213043,-0.002605564879418056,-0.0005312924411197744,-0.00117144693508333,0.020795041232588574
-0.08608608608608614,0.971764166666667,-0.11347568749999999,-0.031217817916666668,17.383291666666672,0.07358120584640233,0.061430447844521854,0.032410913521802094,-0.0026351491836769008,-0.0003949196922190881,-0.0011359186276754909,0.01929583159710546
-0.08208208208208201,0.9717670833333335,-0.114635,-0.029299431249999997,17.383375000000004,0.07338592094166664,0.06147535582842653,0.03233308786761531,-0.0026371112180104167,-0.00035751730976770835,-0.001097008361257889,0.02035694270824706
-0.0780780780780781,0.9717606249999999,-0.11568900000000003,-0.027371764583333333,17.383270833333338,0.07289613861233332,0.06172743233692792,0.032278526342886096,-0.0025602291562145836,-0.0005042364184349995,-0.0010544438704750102,0.018978468315879127
-0.07407407407407418,0.9717535416666667,-0.11673870833333329,-0.02544320625,17.383166666666668,0.07239630314333162,0.06197920575571997,0.03222610909349227,-0.0024757455959835925,-0.0006567829091596964,-0.0010122713164475382,0.017599972222285487
-0.07007007007007005,0.9717470833333333,-0.11778320833333335,-0.02351402729166666,17.383041666666664,0.07190415750137327,0.062219611353860116,0.03217701263587751,-0.002388475554416727,-0.0008066472992104166,-0.0009705605586071142,0.01757074826406324
-0.06606606606606613,0.9717512500000001,-0.11866779166666667,-0.021560451041666668,17.38302083333333,0.0717787052209566,0.0623142302842132,0.03224666431882638,-0.0023443441332852,-0.0008674309977743059,-0.0009331885310469619,0.021003374566078037
-0.062062062062061996,0.9717558333333334,-0.11955122916666668,-0.019606908333333332,17.3830625,0.07165210777140582,0.06240125664560827,0.03231619365237332,-0.0022966746997414933,-0.0009280755799499999,-0.0008961557775466662,0.022679787760353065
-0.05805805805805808,0.9717593749999999,-0.12038960416666666,-0.017638950895833335,17.383208333333332,0.07154011404192667,0.062465575744627716,0.03235719212397706,-0.002262029128764646,-0.0009935232255980052,-0.0008554378007892119,0.0188597065971976
-0.05405405405405417,0.9717604166666667,-0.12100860416666666,-0.015659559375,17.383229166666663,0.07138225105096832,0.062442611533514165,0.03234173952725955,-0.002191544963500455,-0.0010750561197444492,-0.0008060857545444678,0.021052072482746098
-0.05005005005005003,0.971759375,-0.12154504166666667,-0.013687906770833334,17.38329166666666,0.0711774486795816,0.06237805787489964,0.03232077966853811,-0.0020821713654570534,-0.0011613218674778629,-0.0007553889171624248,0.019920831597346478
-0.04604604604604612,0.9717600000000002,-0.12208174999999999,-0.011716254375,17.383395833333328,0.07097204631693751,0.06230577105008696,0.03229990461420694,-0.001970667108378489,-0.0012476583737351574,-0.0007045497323191818,0.018590968316118506
-0.04204204204204198,0.9717647916666666,-0.12252531249999998,-0.009742104166666665,17.3835,0.071158901963444,0.06219321640640582,0.03228119968831647,-0.0018788920657617182,-0.0012482122570982156,-0.0006094569671855582,0.018927749999932075
-0.03803803803803807,0.9717691666666667,-0.12288108333333335,-0.007745500833333333,17.383520833333332,0.07125059352549303,0.06212513221684082,0.032385279255581934,-0.0017662882416925687,-0.0013047988157558258,-0.0005235571584395306,0.02049510373268504
-0.034034034034034155,0.9717722916666666,-0.12322579166666664,-0.0057448828125,17.383666666666663,0.07129161260145657,0.0620614754881373,0.03251232021427036,-0.001646940024269205,-0.0013789913769255405,-0.0004428271215293127,0.01750822222243187
-0.03003003003003002,0.9717756250000001,-0.12356418750000002,-0.0037428500000000003,17.38370833333333,0.07128097490079818,0.062007678573877505,0.03262995587437757,-0.0015217119691843751,-0.0014625026166174085,-0.00036658662728278134,0.019392914930676852
-0.026026026026026106,0.9717697916666665,-0.12380837500000001,-0.0017270508333333337,17.38364583333333,0.07097546544652603,0.06203601729541909,0.03267321570344955,-0.0013684627322173954,-0.0015820101383421349,-0.0003185863190974152,0.02031587456605166
-0.02202202202202197,0.9717672916666668,-0.12388520833333332,0.00030160187499999946,17.383854166666666,0.07099835098953994,0.06190663820297567,0.032691954603870074,-0.001237422384715234,-0.0015719638877569019,-0.00024980598933046187,0.01557264539934522
-0.018018018018018056,0.9717645833333336,-0.12396220833333334,0.002330195833333336,17.383854166666662,0.07102047507178993,0.06176900768737832,0.03271074646784306,-0.0011061626953175346,-0.0015619658650110136,-0.000181315272881987,0.018280978732775566
-0.01401401401401392,0.9717618749999998,-0.1240371458333333,0.004357974583333336,17.383854166666662,0.07105364062018706,0.06162775805753102,0.03273009936683956,-0.000969648437735789,-0.0015494752985019894,-0.00011263017084964292,0.01994764539949756
-0.010010010010010006,0.9717616666666665,-0.1239915625,0.006331276250000001,17.383833333333328,0.07166477992880858,0.061583331607712864,0.03266361125620454,-0.0009110489151433592,-0.001454045316843842,0.0001065097912908458,0.01879697222256027
-0.006006006006006093,0.9717610416666664,-0.12394147916666665,0.008297653750000003,17.38383333333333,0.0722962805753121,0.061529878108911785,0.03259427868244416,-0.0008523525206121619,-0.0013542843099191798,0.00033073494643856425,0.017130305555667746
-0.002002002002001957,0.9717610416666669,-0.12388979166666668,0.01026419033333333,17.38375,0.07292854868745657,0.061468750563467754,0.03252501137629711,-0.000793862222976319,-0.0012545354367359393,0.000555012285816861,0.017735937500049204
0.002002002002002179,0.9717564583333335,-0.12378641666666663,0.01223940395833334,17.38377083333333,0.07325479804882638,0.06131482199074473,0.03250217881100332,-0.0006821951251954341,-0.0011328324012515113,0.0007237119323490317,0.015761614149425895
0.006006006006006093,0.9717491666666668,-0.12364820833333334,0.014224899166666666,17.383687499999997,0.07329064140928995,0.061076964743698156,0.032534435009225975,-0.0005147204543193402,-0.0009863327987021174,0.0008202821321890884,0.016992235677207645
0.010010010010010006,0.9717391666666666,-0.12354783333333334,0.016213464083333334,17.383541666666662,0.07336168287863891,0.0608512069157518,0.03258724608352738,-0.00034121330834301425,-0.0008333000261597911,0.0008787333754810339,0.01727078993064879
0.01401401401401392,0.9717310416666666,-0.12343404166666667,0.018189212708333336,17.383458333333326,0.07334280819116495,0.060668840041051,0.032666403402854434,-0.00018121075234238393,-0.0007092096595430039,0.0009479161511602538,0.01850137326408685
0.018018018018017834,0.9717254166666668,-0.12329310416666665,0.020141585416666666,17.38341666666667,0.07316191463161417,0.06057194153690315,0.03279352132181041,-4.573999447443503e-05,-0.0006380318205460819,0.001036048588326811,0.018491659722144504
0.022022022022022192,0.9717195833333335,-0.1231532291666667,0.022093914583333322,17.383395833333335,0.07298096964582249,0.060467400605051035,0.03292046674466063,8.913403003667306e-05,-0.0005668796202611111,0.0011233588235892227,0.019007634982642685
0.026026026026026106,0.9717104166666669,-0.12301391666666668,0.023938404166666673,17.383395833333335,0.07297834713965973,0.060277306972619966,0.032980301657062644,0.00017585016779131987,-0.00048727110751411247,0.0011838716709874548,0.016090968316007093
0.03003003003003002,0.9716993749999999,-0.12281297916666666,0.025784079166666658,17.383125000000003,0.07304438881487459,0.06004247292819372,0.03294932029777079,0.0003547535358608485,-0.0004105638434814308,0.0012166977414096404,0.01904856770823926
0.03403403403403393,0.9716860416666665,-0.12259189583333331,0.027641626249999995,17.382854166666664,0.07313841457598917,0.05979252383158863,0.032896979698696774,0.0005696304075705969,-0.00032910212723486995,0.0012738301152200448,0.02117268706598452
0.03803803803803785,0.9716735416666666,-0.12236810416666667,0.029495088125,17.382729166666667,0.07321648458265582,0.05954862310983182,0.032855722746804004,0.000780263224418347,-0.0002509255981468202,0.0013416289433482032,0.01801838498261077
0.042042042042042205,0.9716589583333337,-0.12212374999999998,0.031312696666666674,17.38245833333333,0.07315139385260415,0.059411202527461335,0.03291269098143037,0.000959026835379166,-0.00020196763718489442,0.0015026580611179796,0.01743395659741509
0.04604604604604612,0.9716456250000002,-0.12188102083333331,0.033134862499999994,17.382208333333327,0.07310312092729124,0.05928153922043943,0.032964547795545814,0.0011197323250054674,-0.00015393523499644137,0.001645249938680156,0.017791789930697632
0.05005005005005003,0.9716395833333333,-0.12165045833333338,0.03498111666666667,17.38208333333333,0.07313756182062327,0.059218175643419725,0.032990596396939416,0.0011918615838451404,-0.00011067769699110329,0.001691427774070746,0.016095659722282107
0.054054054054053946,0.9716354166666665,-0.12140768750000003,0.036770743749999994,17.381812499999995,0.073244715082569,0.059191079070738506,0.032942355360927975,0.0011317543621759117,-6.234358712418051e-05,0.0016828531423602358,0.020927548177269273
0.05805805805805786,0.9716333333333331,-0.1211616875,0.03854059302083332,17.381770833333338,0.07337811631548567,0.05917276852293583,0.032868442338638094,0.0010249789751548889,-1.2180590790246458e-05,0.0016555598276467311,0.019876030815794365
0.06206206206206222,0.971631875,-0.12091522916666668,0.040310608541666654,17.381625000000003,0.07351031985557248,0.059148263172333834,0.032794313789472576,0.0009172725113300818,3.803873791880224e-05,0.001628821064522432,0.020987359374885273
0.06606606606606613,0.9716293749999999,-0.12063727083333335,0.04210319583333333,17.381541666666667,0.07359158638588498,0.0591354667339533,0.032737221671751596,0.0007847377011947019,0.00011017888387124188,0.0016221026703734358,0.01992595659720564
0.07007007007007005,0.9716210416666665,-0.12022600000000006,0.04381662708333333,17.381333333333327,0.07346764642399997,0.059170915691040105,0.03275490537647239,0.000753244891054169,0.00016377855748750305,0.001744307269189718,0.01800155555577021
0.07407407407407396,0.9716127083333337,-0.1198033125,0.045485599999999994,17.381062499999995,0.07332612464736069,0.05920151852597334,0.032779996931844975,0.0007731574260499956,0.00019257236880703093,0.001889983908796666,0.0188747044272759
0.07807807807807787,0.9716045833333332,-0.11937977083333333,0.04715459166666666,17.380749999999992,0.07318424114911418,0.05922650698474994,0.03280489395650882,0.0007916328885727436,0.00022169738720820373,0.0020370668791864065,0.019946104166990608
0.08208208208208223,0.9715960416666661,-0.11898389583333334,0.04880533541666668,17.380395833333328,0.07304089503232247,0.05924435173486667,0.032826152656413955,0.0008001347786608971,0.0002456803867276465,0.0021782356210251087,0.02184067664950362
0.08608608608608614,0.9715862500000001,-0.1183270208333334,0.05033937083333335,17.380104166666666,0.07290025780737457,0.05924048941077082,0.03281592480525707,0.000971386531332729,0.00017688260054301306,0.002137328419127717,0.02239582248273564
0.09009009009009006,0.9715758333333335,-0.11755004166666665,0.0518471,17.37995833333333,0.07277086270416493,0.05923471155492334,0.03278616397374301,0.0012184823069624961,7.998042348498374e-05,0.002026407142242292,0.017881664930712304
0.09409409409409397,0.9715660416666663,-0.11677260416666663,0.05335481249999998,17.37954166666667,0.07264009641613499,0.05922440981642316,0.032756376057853864,0.001463259567115881,-1.6533402283788962e-05,0.0019161984136132426,0.02319812326373949
0.09809809809809789,0.971555,-0.11599583333333337,0.05486254166666666,17.3793125,0.07250817498263888,0.05920960152187325,0.032726416775563975,0.0017056789477430563,-0.00011270076514843753,0.0018066976671302867,0.02178869401029715
0.10210210210210224,0.9715441666666668,-0.11512316666666662,0.05629325000000001,17.379041666666673,0.07224213566330555,0.05917969500443751,0.032744312418432744,0.0018694095561249983,-0.0001608254997507296,0.0017544368624868227,0.022035748263647292
0.10610610610610616,0.971531875,-0.11401189583333328,0.05770202083333334,17.37879166666667,0.07195439177515583,0.05926266429174956,0.032850577133664224,0.0021012225157061616,-0.00011165857416478879,0.00181279128855846,0.02155853993042456
0.11011011011011007,0.9715189583333333,-0.11289864583333332,0.05911114583333332,17.378458333333338,0.07166437493566623,0.0593429349382704,0.03295743439987759,0.002330982068240015,-6.1029987164432434e-05,0.0018728857983805777,0.023769289930442028
0.11411411411411398,0.9715070833333331,-0.11178445833333332,0.06051995833333334,17.378187500000003,0.07137229737512327,0.05941929297666492,0.033064009810375994,0.0025575038231475684,-9.647965126893115e-06,0.0019339173733054341,0.023599214843613936
0.1181181181181179,0.9714939583333337,-0.11060577083333338,0.06185168750000002,17.37795833333333,0.0710600926250308,0.05944497292006901,0.0331208532512469,0.0026694312816132855,1.3170982109450254e-05,0.0019013387917411184,0.023230831597345514
0.12212212212212226,0.9714812500000002,-0.10937266666666669,0.06312556250000001,17.377812499999994,0.0707320989528889,0.059430663359058576,0.033138223970294006,0.002694013397125005,1.3539646055833309e-05,0.001796822394717422,0.019966048177138873
0.12612612612612617,0.9714664583333331,-0.1080162916666667,0.06442575,17.377520833333325,0.07039716823458159,0.0593585310702708,0.03309212352078451,0.0027078631028437513,-1.7200761643078777e-05,0.0016473252523631454,0.0211446870661689
0.13013013013013008,0.9714504166666664,-0.1066595833333333,0.0657254791666667,17.377249999999993,0.07005867078315972,0.05928299472164538,0.033045742141639335,0.0027181715348003474,-4.7313560879687746e-05,0.001498454580328359,0.022015770833547776
0.134134134134134,0.9714389583333339,-0.10519572916666664,0.066904625,17.376937499999993,0.06985404606509332,0.05921452115360938,0.033006815901992996,0.0027630047698307273,-6.330576055225685e-05,0.0013612545126547918,0.026209787760649306
0.1381381381381379,0.9714281250000002,-0.1036916875,0.06803814583333333,17.37677083333333,0.069697388110069,0.05914724821156207,0.032970801094145415,0.0028190889058294253,-7.339210128776055e-05,0.0012288309143129342,0.024085405816094863
0.14214214214214227,0.9714187500000001,-0.10227664583333336,0.06916718750000002,17.376583333333333,0.06955342521708288,0.05911015017333984,0.03297957526715777,0.002953053355891931,-6.957355966809883e-05,0.0011521157984016928,0.02435165972235609
0.14614614614614618,0.9714095833333332,-0.10089802083333334,0.07027845833333331,17.376375,0.06941936022524958,0.059083042460956595,0.03300555496841374,0.0031321398113845454,-6.212752399001743e-05,0.001109468416055382,0.024508526041756795
0.1501501501501501,0.9713981249999999,-0.09935318749999998,0.07123435416666667,17.3763125,0.06930771496692319,0.0589886042864579,0.03294231438661658,0.0033011645209622396,-9.973361625572935e-05,0.0010702767391821183,0.02251390234368955
0.154154154154154,0.9713906250000002,-0.097670875,0.0722164791666667,17.376083333333334,0.06929219184340105,0.058945675970103736,0.03291890974986067,0.00342791460546094,-0.00014328165172656246,0.0010245899603294269,0.0254779930554605
0.15815815815815792,0.9713812500000002,-0.09594762499999998,0.07320587500000002,17.375937500000003,0.06930063659019271,0.05891652486548436,0.03290728253061223,0.003539632967296876,-0.0001879882038208334,0.0009773284311625002,0.024920996093555914
0.16216216216216228,0.9713718750000001,-0.0942245,0.07419533333333334,17.375750000000004,0.06930332693308332,0.058885448344888874,0.0328952629208304,0.0036478994356666686,-0.0002318924508604174,0.0009304965401138888,0.026228604166476543
0.1661661661661662,0.971369166666667,-0.09250800000000002,0.07504772916666665,17.375708333333336,0.06948368660266668,0.05884983834692665,0.03295054212241294,0.003747099913083333,-0.00028176743917833296,0.0008793856871860332,0.024551581597222594
0.1701701701701701,0.9713672916666666,-0.09079510416666668,0.07584554166666664,17.375645833333333,0.06973160322603081,0.0588118704759566,0.033032692987333044,0.0038411903145355868,-0.0003339125127031446,0.0008265790524251647,0.024640207899324196
0.17417417417417402,0.9713660416666666,-0.08908170833333336,0.07664260416666664,17.375583333333328,0.06997390757374826,0.058772765393218296,0.0331147400334277,0.003932486401948784,-0.0003856974647615018,0.0007739351214784075,0.024312159722455817
0.17817817817817794,0.97136375,-0.08715195833333333,0.07737512500000002,17.37552083333333,0.07025180699199826,0.0586752983645677,0.033127261850962916,0.004057728253369793,-0.00042981785510385457,0.0007172812252242706,0.023984103732743733
0.1821821821821823,0.9713595833333333,-0.08512987500000001,0.07807285416666668,17.375354166666664,0.07052640438248438,0.05854960860893706,0.03309982506354305,0.004177978149434897,-0.00047142643437987056,0.0006586421328964821,0.027692582899476292
0.1861861861861862,0.9713535416666669,-0.0829306458333333,0.0786724375,17.375270833333328,0.07074229964833292,0.05835821007780863,0.03295343948187004,0.004213671134490884,-0.0005130473790776863,0.0005945809731402472,0.02913013498289274
0.19019019019019012,0.971347083333333,-0.0807316875,0.07927247916666665,17.375291666666666,0.07094851963340235,0.05816585321343708,0.03280698791552956,0.004246787265433594,-0.0005542084472171744,0.000530652689064944,0.02653116493053176
0.19419419419419404,0.9713410416666663,-0.0785324375,0.07987183333333332,17.375187499999996,0.07114503126030858,0.057973011073305554,0.03266061530025583,0.0042773095509270834,-0.000594872759759167,0.00046685580286444465,0.0280676731771905
0.1981981981981984,0.9713341666666668,-0.07633304166666667,0.0804714375,17.37514583333333,0.07133205841658159,0.05777928524668362,0.03251417725773588,0.004305085424997397,-0.0006350561058328642,0.0004031888600136196,0.028265603732734235
0.2022022022022023,0.9713275,-0.07400871875,0.0809850625,17.375041666666664,0.07171318871565008,0.05747060715187108,0.0324188852398255,0.00427702890101367,-0.0006298419975443552,0.0003414122900920179,0.027718748264021542
0.20620620620620622,0.9713214583333332,-0.07160911666666667,0.08144560416666667,17.374791666666663,0.07217825941021971,0.057120634395259974,0.03235125305364431,0.00421785304159132,-0.0006081406692486872,0.00028208350308122374,0.03057287326396363
0.21021021021021014,0.9713147916666666,-0.06920982708333334,0.081906625,17.374666666666666,0.07263160400176175,0.05677017978110938,0.03228372491111584,0.004156435644896095,-0.0005855907247866024,0.00022291238801531272,0.027416555555532796
0.21421421421421405,0.97130875,-0.06681026458333335,0.08236702083333335,17.37447916666667,0.07307347187963835,0.05641940304570791,0.03221590738448522,0.004092794321482598,-0.0005622028138964146,0.00016391212560620214,0.027890353732459516
0.2182182182182184,0.971303125,-0.06439411458333331,0.08278360416666668,17.374291666666664,0.07347273134036188,0.05609014571450996,0.032146536675249554,0.004030270225662976,-0.0005582176060601126,0.00011637137046657971,0.029405748263911846
0.22222222222222232,0.9713029166666663,-0.06191211458333335,0.08302368749999998,17.374354166666667,0.0737349525678202,0.05584867148056902,0.03207044738974023,0.0039796178869641935,-0.0006343974239997356,0.00011428304654132805,0.02994229123265768
0.22622622622622623,0.9713022916666665,-0.05929521458333334,0.08322477083333335,17.37441666666667,0.07398668169418313,0.055586804186405825,0.031974115571718004,0.003920583686877909,-0.000719303144765902,0.00011692150046769563,0.03027049305546825
0.23023023023023015,0.9713029166666666,-0.05656561874999999,0.08339237499999998,17.374645833333336,0.07422562244209631,0.0553080867918594,0.0318613092832936,0.003854527020073696,-0.000811124964587315,0.00012348862911296912,0.02480716623256285
0.23423423423423406,0.9713022916666665,-0.053836489791666685,0.08356002083333336,17.3746875,0.07444956986691177,0.055029368751666245,0.03174834735373799,0.0037875798752518737,-0.0009016390545287865,0.00013011136108952506,0.026275944010308194
0.23823823823823842,0.9713050000000001,-0.05123075833333333,0.08360070833333333,17.374729166666665,0.07482261773392493,0.054737692399498265,0.03172217615404388,0.0037495831017871515,-0.0009830580766673803,0.00014018810068693028,0.030244718315941554
0.24224224224224233,0.9713102083333331,-0.04868809999999999,0.08357556249999999,17.37495833333333,0.07526578141839001,0.054439562852808585,0.03174010845078573,0.003726647094556249,-0.0010590941410943753,0.00015197536170794305,0.027489581597308188
0.24624624624624625,0.9713147916666666,-0.046145458333333327,0.08355127083333334,17.375125,0.07569607584187328,0.054141289308801646,0.031757923701018445,0.003703880020269965,-0.0011336902571452692,0.00016375342822736518,0.02857290104157073
0.25025025025025016,0.9713191666666666,-0.043601085416666664,0.08352660416666667,17.375270833333335,0.07611482035048854,0.053844223063051644,0.03177633313626512,0.0036796506236682733,-0.001206645595214868,0.00017562768677974595,0.0299634683159411
0.2542542542542541,0.9713289583333337,-0.04092171875000001,0.08349404166666664,17.375479166666672,0.07663149626787924,0.05363784917283159,0.031858084672928444,0.0035295315653841143,-0.0012600443776065687,0.00019665583896539415,0.02980706206585637
0.25825825825825843,0.971332916666667,-0.038331975,0.08333699999999998,17.375687500000005,0.0770615555259327,0.05339579859766666,0.03186026837666663,0.0033880662172416655,-0.0012799085058548436,0.0001864091911229169,0.029858902343676164
0.26226226226226235,0.9713364583333335,-0.03574214791666667,0.08318085416666667,17.375895833333335,0.0774781238623031,0.05315363300010374,0.03186210248466217,0.0032474672267930123,-0.0012978729727095087,0.00017604547154234803,0.03011898914928679
0.26626626626626626,0.97133875,-0.033152383333333334,0.08302375,17.376125,0.07788094031265304,0.05291141110260416,0.031863711958562135,0.0031076812274375,-0.001313947114895611,0.00016557507872083313,0.0302799843750563
0.2702702702702702,0.9713429166666668,-0.030562766458333335,0.08287056249999998,17.376354166666665,0.07827120897308004,0.052675219870933605,0.03186642736070196,0.0029692651062915494,-0.0013287135517155947,0.00015541339522110413,0.029190874566040748
0.2742742742742741,0.9713508333333335,-0.027966923958333334,0.08268668750000001,17.376624999999997,0.07865130949764214,0.052474182543610665,0.03188966241439804,0.002867935426678972,-0.001329939508721835,0.00014888439421243495,0.029153609375214273
0.27827827827827845,0.9713639583333338,-0.025322272916666666,0.082394625,17.376874999999995,0.07898015749433386,0.05223977160444271,0.031894477678486285,0.002807587193616406,-0.0013178454563251463,0.0001443455651614323,0.030881901041880155
0.28228228228228236,0.971375,-0.022677633333333336,0.08210208333333331,17.37722916666666,0.07929509994639888,0.052005247912326386,0.03189906838839247,0.002748745025069444,-0.0013044825759167844,0.0001396775212052952,0.02940648914943722
0.2862862862862863,0.9713868749999998,-0.020032966666666662,0.08180997916666667,17.377562499999996,0.07959582607986558,0.05177056480874955,0.03190366349568633,0.002691444710646528,-0.0012897972522344097,0.00013485102673309462,0.029071558593841473
0.2902902902902902,0.9713979166666665,-0.017388339583333336,0.08151818749999998,17.37789583333333,0.07988287481320137,0.05153566010671486,0.03190801307852235,0.0026357028014678385,-0.0012738260671665085,0.00012988139298944007,0.028111405815991475
0.2942942942942941,0.9714095833333333,-0.014759628124999999,0.08121972916666667,17.37816666666666,0.08014225754427838,0.05129700142742666,0.03190855645818455,0.0025774343114132155,-0.001255150122002575,0.0001275127351181886,0.029323305555749357
0.29829829829829846,0.9714200000000002,-0.012393321875000007,0.08073145833333333,17.378479166666665,0.08016225973956931,0.05101024413537327,0.03186928326100347,0.0023798725485631514,-0.0012205578852291447,0.0001744750903776908,0.030545187066138624
0.3023023023023024,0.9714333333333331,-0.00999843958333333,0.0801983125,17.378791666666665,0.08019161453923178,0.05073710567215236,0.03184782866180343,0.002151295482216536,-0.0011917046397450308,0.00021885782277989574,0.03114187326400497
0.3063063063063063,0.9714472916666667,-0.0076036729166666685,0.07966514583333333,17.37914583333333,0.08020943415817634,0.05046327703935373,0.03182630712874622,0.0019252740451085508,-0.0011614518585652935,0.0002629227904350867,0.03133177039956081
0.3103103103103102,0.9714604166666664,-0.00520879791666667,0.07913247916666669,17.379624999999997,0.08021593092426331,0.050188779907603745,0.03180444778874067,0.0017018169676240032,-0.0011298224549484747,0.00030669856510864336,0.02800985937506084
0.3143143143143141,0.9714754166666668,-0.003067081249999998,0.07852008333333332,17.3799375,0.08024007217927258,0.04994620067999306,0.03183097050586315,0.0015448220586734374,-0.00108777096513115,0.0003600616080810938,0.029439162760411364
0.31831831831831847,0.9714883333333332,-0.00109205,0.0777221875,17.380249999999997,0.08013426576013084,0.04964007407021483,0.03177017823614854,0.0014377792648593752,-0.001059237378650162,0.00041466448283252616,0.031493270833493625
0.3223223223223224,0.9715004166666666,0.0008829854166666661,0.07692458333333334,17.38075,0.08002032450342061,0.049332691812326385,0.03170926451034597,0.0013338932605668407,-0.0010300071280203889,0.0004689826613222221,0.02744610416669957
0.3263263263263263,0.9715129166666667,0.0028580479166666665,0.0761272916666667,17.381145833333335,0.07989895656210602,0.049023968796831595,0.031648270545826106,0.0012331964276506087,-0.001000105316626589,0.0005230392503900173,0.02701952039922162
0.3303303303303302,0.9715258333333336,0.004858852291666669,0.07534775,17.38147916666667,0.07978137072107443,0.04873738323660416,0.031598625171704135,0.0011364878705739066,-0.0009716242003391259,0.0005807275570112085,0.028140312065943363
0.3343343343343341,0.9715395833333337,0.006866994583333334,0.07457295833333334,17.381854166666667,0.07965888605205915,0.0484562280520816,0.031551987855217255,0.0010432416907285246,-0.0009430238051239447,0.0006392709276633244,0.02864572873261295
0.3383383383383385,0.9715531249999999,0.008875121041666666,0.0737984375,17.382187500000004,0.07952877389316242,0.04817391562255861,0.03150548102185047,0.0009530270178349609,-0.0009137926202879925,0.0006975483178554683,0.030182714843590475
0.3423423423423424,0.9715756249999998,0.010967535416666667,0.07282854166666666,17.3826875,0.07949585900021751,0.04794096185203992,0.031548642357997904,0.0007468120565933154,-0.0008686184583857378,0.0007704553048637154,0.03050861067703181
0.3463463463463463,0.971596666666667,0.012978026666666668,0.07185816666666665,17.383187500000002,0.07948319582383928,0.047770945549972216,0.03154521209885732,0.0005002094634488889,-0.0008205256990092443,0.0008556319149605555,0.031042339843679656
0.3503503503503502,0.9716189583333333,0.014988561875000002,0.07088791666666663,17.38366666666666,0.07946238467958595,0.04759900743732638,0.03154188260228295,0.00025744374151849005,-0.0007725938795371781,0.0009408904063606767,0.03125822222250463
0.35435435435435414,0.9716418749999999,0.016999204166666667,0.069917625,17.384125,0.07943377705769998,0.0474252965476927,0.03153844519394659,1.864685110989587e-05,-0.0007248381514577424,0.0010262408811802079,0.03198965104166973
0.3583583583583585,0.9716597916666666,0.019031116666666667,0.06887806249999999,17.38470833333334,0.07933912909841971,0.047182895839579436,0.03148026865412843,-0.0002449636932114576,-0.000673194948057257,0.0010907530244266927,0.02879116493033962
0.3623623623623624,0.9716710416666666,0.02111624895833333,0.06766672916666669,17.385187500000004,0.07909245819659635,0.04677190126388498,0.0312851180193482,-0.0005754935409461147,-0.0006121554166074978,0.00110351425960683,0.028380589843663984
0.3663663663663663,0.9716837499999998,0.02320149625,0.06645508333333332,17.385583333333333,0.07883737807176126,0.04635809689915973,0.03108989854828508,-0.0009010875542517689,-0.0005520779015288227,0.0011168414838643404,0.030242159722206452
0.37037037037037024,0.9716954166666668,0.025286627083333332,0.06524327083333332,17.386104166666666,0.07857339899074844,0.04594133644430165,0.030894528208903368,-0.0012215354675927513,-0.0004929683178455669,0.0011307312660939148,0.02900690581583376
0.37437437437437415,0.9717077083333331,0.02739446625,0.06402293750000003,17.38647916666666,0.07830250155221095,0.04551887597387109,0.030697907699904225,-0.0015367977422362758,-0.0004325171216349667,0.0011429592330657425,0.03138385373284791
0.3783783783783785,0.971712916666667,0.029872249166666667,0.06266335416666668,17.38697916666666,0.07805104456305792,0.04504955404458289,0.030483885572833533,-0.001843752079285747,-0.0003341685658480956,0.0011190855710269223,0.0298304578996067
0.3823823823823824,0.9717235416666671,0.03258950374999999,0.06126364583333333,17.387562500000005,0.0778332159119954,0.04458997403254124,0.03031785764695789,-0.0021592934822907547,-0.00023356524894507842,0.0010905008222504339,0.026420308593515074
0.38638638638638634,0.9717420833333333,0.03589274270833334,0.0597662916666667,17.38804166666667,0.07770904435420671,0.044158927880414936,0.03026932389210097,-0.0025035170252562084,-0.0001261258818516823,0.0010495469586206249,0.0299653315970545
0.39039039039039025,0.9717602083333334,0.03919559312499999,0.058268833333333304,17.388666666666666,0.07756333047957945,0.043723451395305576,0.030220596804368213,-0.0028378531082017696,-2.088472559704947e-05,0.001009573111699896,0.03010488888889995
0.39439439439439417,0.9717787499999999,0.04249843541666667,0.056771552083333336,17.38927083333333,0.07739536215380206,0.04328351170738271,0.030171655349259852,-0.0031622926813841368,8.223188016071548e-05,0.000970580972612573,0.02992655164939606
0.3983983983983985,0.9717977083333335,0.04580135416666667,0.055274149999999994,17.389875,0.07720598595649958,0.0428390808417775,0.030122582944627472,-0.0034768088370781248,0.00018321012267675862,0.0009325679439197392,0.029539151041660716
0.40240240240240244,0.9718158333333333,0.04903490625000001,0.053833872916666664,17.390458333333335,0.07699411963572036,0.04242876829345886,0.030085303128135045,-0.0037667853698764983,0.0002837984950468029,0.0008896633352334214,0.02987562326393345
0.40640640640640635,0.9718354166666668,0.052249329166666664,0.052409689583333335,17.39114583333333,0.07676186176829998,0.042025474437778626,0.030051304887589416,-0.004043425080895737,0.000382883256854586,0.0008459855950243656,0.02637993706605357
0.41041041041041026,0.971852291666667,0.05557398445833333,0.05092169166666665,17.391625,0.07650709475142493,0.04158181465113826,0.029966066409706046,-0.004373391301275374,0.00046857022968864866,0.0007981484761444337,0.03117152604158946
0.4144144144144142,0.9718864583333335,0.05969185416666667,0.04907556208333333,17.39252083333334,0.07654029921281207,0.04119200587287156,0.029926715329941338,-0.005007087336692196,0.0005225773652150132,0.0007448639023970033,0.027719062065841626
0.41841841841841854,0.9719241666666667,0.06395827083333334,0.04716754791666667,17.393312500000004,0.07661325625867667,0.04082268075686227,0.029917040936205383,-0.005676909595865062,0.0005715012380541014,0.0006929370135543554,0.030805277343631587
0.42242242242242245,0.9719622916666667,0.0682255,0.04525942916666667,17.394229166666666,0.07664961448308333,0.04044616740484082,0.029907418637657373,-0.0063305213512770825,0.0006181941223505206,0.0006419987572181815,0.028500030816076105
0.42642642642642636,0.9720008333333334,0.07249179166666664,0.043351312499999996,17.395104166666663,0.07664954430762327,0.04006233037119402,0.029897514613958925,-0.006967841189226562,0.0006626743757649997,0.0005920565788658337,0.027851030816066213
0.4304304304304303,0.9720391666666668,0.07675856249999999,0.04144319583333334,17.395916666666672,0.07661301891626693,0.03967114901911998,0.029887578833054936,-0.00758881447090599,0.0007049076848532813,0.0005430950184505311,0.030208326388731166
0.43443443443443464,0.9720777083333334,0.08102533333333332,0.03953509791666665,17.396875000000005,0.07654016619155557,0.03927272603271958,0.02987740400628836,-0.008193541862063888,0.0007449086365669446,0.0004951431903064164,0.02728190104147643
0.43843843843843855,0.9721085416666667,0.08744093750000002,0.03739446166666667,17.397562500000003,0.07759047828245444,0.03897965423666021,0.029812752019376755,-0.008957194077107815,0.0007584507678767707,0.00046369216970406626,0.030652391926935252
0.44244244244244246,0.9721360416666669,0.09424808333333333,0.03517962854166667,17.398208333333333,0.07874940295465971,0.038696560402337016,0.02970660849187,-0.009744864645764045,0.0007697307488468582,0.0004341947879314699,0.03234678993067064
0.4464464464464464,0.9721629166666667,0.10105452083333334,0.03296481458333333,17.399041666666665,0.07981562965247874,0.03840365433281978,0.029600347070354725,-0.010502324583745094,0.0007783506251786065,0.00040557165824272305,0.02980741493053074
0.4504504504504503,0.9721904166666665,0.10786097916666669,0.030749937499999994,17.39977083333333,0.0807889258398746,0.03810098301041277,0.02949404958852485,-0.011229678368063802,0.0007842287355890328,0.0003778149373239716,0.028808280816065235
0.45445445445445465,0.972218125,0.11466727083333335,0.028535091666666675,17.40052083333333,0.0816699378329683,0.037788415210241594,0.029387716822640013,-0.011926900438562326,0.000787498300171229,0.00035091574114775844,0.02895806206601037
0.45845845845845856,0.9722452083333332,0.12147370833333333,0.026320187500000005,17.4011875,0.08245899235041494,0.03746624772996484,0.0292812243702491,-0.012593927696320313,0.0007880857985736633,0.00032489613154377585,0.031173589843945138
0.4624624624624625,0.972272083333333,0.12828025,0.024105447916666665,17.402000000000005,0.08315436495993751,0.037134073214070196,0.029174696033759905,-0.013230828510111977,0.0007860366291358327,0.0002997424262211457,0.027687666666508903
0.4664664664664664,0.9722902083333334,0.13579093750000001,0.02141021958333333,17.4025,0.08418348795953773,0.03683243583072679,0.028952951264150525,-0.013932078310135026,0.0007962573722523436,0.00028250334201844886,0.03028541666651563
0.4704704704704703,0.9723312500000002,0.14581960416666664,0.018378147916666664,17.403291666666657,0.08669560137400997,0.036664368679153125,0.02873174745729232,-0.015175608837858115,0.0008050957100198263,0.0002802732938582313,0.0306474982642726
0.47447447447447466,0.9723849999999997,0.15701583333333333,0.01526237083333333,17.404312499999993,0.08972523641597221,0.03654678920321247,0.028532309922348058,-0.016637782416704862,0.0008095385148046871,0.00028471582028561217,0.02782306901059428
0.4784784784784786,0.972438125,0.16821229166666662,0.012146585416666668,17.40514583333334,0.092504916598915,0.0364098354627156,0.0283329243553493,-0.018030135802195747,0.0008123944751194012,0.0002895803783771133,0.03235685373249453
0.4824824824824825,0.9724929166666666,0.1794091666666667,0.009030864166666668,17.406104166666665,0.09503295508263887,0.03625346432573655,0.028133592339875,-0.019352768147754863,0.0008137283293246526,0.0002948927992948558,0.03191273914927706
0.4864864864864864,0.972545625,0.19060583333333336,0.00591504875,17.407125,0.09730987463263885,0.03607769969828512,0.02793418774033419,-0.02060557654620104,0.000813495297164227,0.00030062211075718994,0.029082567708371698
0.4904904904904903,0.9725995833333335,0.20180333333333333,0.0027992758333333337,17.408020833333335,0.09933743548888888,0.03588245572147558,0.0277347942280335,-0.021788696527419445,0.0008116891628249991,0.0003067935026982272,0.031018999565901595
0.4944944944944947,0.9726529166666665,0.21299958333333324,-0.0003164879166666662,17.40904166666667,0.10111376083315976,0.03566779566873193,0.027535516528993574,-0.02290193820561997,0.0008083659387839413,0.0003133908021595365,0.027768248263839723
0.4984984984984986,0.9727100000000001,0.22675145833333332,-0.0034477275000000004,17.409979166666663,0.10360458864370663,0.03555096734175241,0.027460803266754787,-0.024042654011439065,0.0008091986054644957,0.00033462626313983,0.0307504162327632
0.5025025025025025,0.9727745833333334,0.24859687499999997,-0.00764612,17.41125,0.11128084374023436,0.0353958493489456,0.026828320503252755,-0.025921879712124996,0.0008551980823066404,0.0003249900113685918,0.029831770833425253
0.5065065065065064,0.9728404166666668,0.27045125000000014,-0.011845860416666664,17.412541666666666,0.11800778804010406,0.03520534225765552,0.026194857033874717,-0.027618803492986982,0.0009021058048185667,0.00031513474863197115,0.029226039930620118
0.5105105105105103,0.972905625,0.29230500000000004,-0.016045612291666667,17.413791666666672,0.1237804953083333,0.034979517492852184,0.025561433481017578,-0.029132058132417708,0.0009499160409281249,0.00030510059238714784,0.029651456596980097
0.5145145145145147,0.9729714583333336,0.31415937499999996,-0.020245285625,17.41504166666667,0.12859701209960941,0.0347184617432955,0.024927968115692395,-0.030461774554686852,0.000998657008625977,0.000294896854383792,0.030490414930397947
0.5185185185185186,0.973036875,0.3360139583333333,-0.024445066666666664,17.416312499999997,0.13245857813849832,0.034422188715662216,0.024294585557152363,-0.03160792888761111,0.0010483191886963106,0.00028451856164772213,0.03039223567714089
0.5225225225225225,0.9731022916666668,0.35786895833333326,-0.028644822916666673,17.417520833333338,0.13536418366141492,0.03409059912007281,0.023661222226550416,-0.03257057372783638,0.0010988596210782119,0.0002739651229116622,0.03246802039922159
0.5265265265265264,0.9731662499999999,0.3795397916666667,-0.032832020833333316,17.418854166666666,0.13717183820828993,0.033739766741332895,0.023056219739559472,-0.03333685831958768,0.001151423372451129,0.0002624457755359461,0.02914452039937032
0.5305305305305303,0.9732800000000003,0.4083079166666667,-0.036343875000000005,17.420062499999997,0.1444888118539929,0.03343722691665105,0.022428683110102546,-0.03451734144848957,0.0011082103069705728,0.00024481373011955734,0.030380829427087974
0.5345345345345347,0.9734229166666664,0.44177208333333334,-0.039479895833333334,17.421291666666672,0.1539020097206598,0.03313525449165582,0.021769369130906026,-0.03578936333459202,0.0010092338063947925,0.00022154559290598957,0.029221664930332736
0.5385385385385386,0.9735662500000002,0.4752360416666667,-0.042615708333333335,17.422520833333337,0.1610746630343315,0.032813588903248266,0.02110998068983528,-0.036851604458845486,0.0009152371576691409,0.00019780389672315098,0.027851145399210964
0.5425425425425425,0.9737085416666668,0.5086997916666668,-0.04575172916666667,17.4236875,0.1660080636249564,0.03247230011159333,0.020450622507078953,-0.03770379240452689,0.000826233337855599,0.00017359587442647133,0.02928056901043874
0.5465465465465464,0.97385125,0.5421635416666667,-0.04888766666666666,17.42497916666667,0.1687026524207898,0.03211120438122221,0.01979114993252027,-0.03834611866284722,0.0007422940924934891,0.00014891762680625004,0.02593437456579295
0.5505505505505504,0.9739943750000001,0.5756264583333334,-0.05202358333333334,17.426104166666665,0.1691577221332901,0.03173060927715972,0.0191317279547704,-0.038778848976024294,0.0006633210567664927,0.00012377600685590284,0.028810239149379413
0.5545545545545547,0.9741370833333333,0.6090916666666667,-0.05515964583333333,17.42733333333333,0.16737046659722232,0.03133022597154124,0.018472336493930198,-0.03900132355329862,0.0005893453751093748,9.816233856571603e-05,0.02826122222234062
0.5585585585585586,0.9742793749999997,0.6425541666666665,-0.058295479166666685,17.4285625,0.16334685123263892,0.030910303775395397,0.017812788406409232,-0.0390142052969618,0.0005204187967526048,7.207387939423194e-05,0.026875850260466905
0.5625625625625625,0.9744216666666664,0.6760187499999999,-0.06143141666666666,17.429708333333334,0.1570811496484375,0.030470597712993056,0.017153312058755796,-0.03881714799427085,0.0004564611381236974,4.5518459233663365e-05,0.028809081597216846
0.5665665665665665,0.974565,0.7094822916666668,-0.06456735416666666,17.430874999999997,0.14857716947808153,0.030011265109249563,0.016493908086786704,-0.038410022265646694,0.0003975247754203553,1.8500994716115428e-05,0.029596734375047618
0.5705705705705704,0.9747906250000004,0.74578125,-0.0676259583333333,17.432604166666668,0.14457553548177082,0.029195750592831596,0.01565012615969636,-0.03770584909505209,0.0003165770313476573,6.204845591032928e-06,0.027853634982591302
0.5745745745745747,0.9751535416666667,0.7862952083333336,-0.06942024999999999,17.434770833333328,0.14926609535203994,0.028344662223270832,0.014795297249693008,-0.03698983589703127,0.00014466606818294096,2.534605263255192e-05,0.02626598914952183
0.5785785785785786,0.9755210416666668,0.8276154166666668,-0.07137820833333335,17.436875000000004,0.1501468887623263,0.0275369847084566,0.013983500220732638,-0.036017606869288184,1.5162282972048559e-05,2.846151615418398e-05,0.026848567708157134
0.5825825825825826,0.9758887500000001,0.8689352083333334,-0.07333614583333331,17.439041666666665,0.14761347871870667,0.0267215180476454,0.013171635255276749,-0.03488224500861546,-9.041443646883767e-05,3.043567167547754e-05,0.024617414930617088
0.5865865865865865,0.9762568749999999,0.9102541666666665,-0.0752941875,17.441166666666668,0.14166776873263942,0.025898431162048183,0.012359498372983663,-0.0335855896023438,-0.0001720442372734369,3.128172132673191e-05,0.025913638888994228
0.5905905905905904,0.9766245833333332,0.9515750000000004,-0.07725204166666666,17.44329166666667,0.13229689437499914,0.025067726224998258,0.011547222735570777,-0.03212799261770832,-0.00022977275309896085,3.099581342608529e-05,0.02532583159711521
0.5945945945945947,0.9769925000000002,0.9928920833333331,-0.07920997916666668,17.445333333333334,0.11953760252066015,0.02422930003374956,0.010734744044768084,-0.030507142931085043,-0.0002635238468475696,2.9566973640607572e-05,0.028261555555502582
0.5985985985985987,0.9773602083333333,1.031410625,-0.08087589583333331,17.4475625,0.1057981643037762,0.023407735306489152,0.009969167951595227,-0.02874042923110677,-0.00027368134095247547,2.598222682285169e-05,0.024229475260426625
0.6026026026026026,0.9777295833333334,1.053895416666667,-0.080872125,17.449729166666664,0.10417028406232531,0.02272269939798436,0.009472901125770455,-0.026988946459739538,-0.00026946800049351596,1.5972438507210864e-05,0.02382700998271048
0.6066066066066065,0.9780997916666667,1.076376875,-0.08086799999999998,17.451854166666674,0.10152740629856782,0.022037595742666675,0.008976425562907614,-0.025238742372500025,-0.00025545657735559794,5.973684707499864e-06,0.02320281206573327
0.6106106106106104,0.9784691666666668,1.0988566666666668,-0.08086408333333335,17.453999999999997,0.09788902612222183,0.021352666693326392,0.008479937210750514,-0.02348800460194443,-0.0002316217957430569,-4.020701705034592e-06,0.02267566666688481
0.6146146146146148,0.9788400000000003,1.1213479166666664,-0.08086022916666669,17.456104166666666,0.09320801645399346,0.02066745667244748,0.007983277870908198,-0.021737696316102437,-0.00019780686440442675,-1.4025063788049545e-05,0.023802322482765703
0.6186186186186187,0.9792089583333333,1.1438312500000005,-0.08085620833333336,17.458270833333334,0.08753340485676953,0.019982502740623263,0.007486597340083871,-0.01998797548515617,-0.00015426814091223907,-2.401468993208512e-05,0.02107117664922953
0.6226226226226226,0.9795791666666664,1.1663166666666667,-0.08085229166666669,17.460395833333333,0.08084709972222259,0.019297365265581595,0.006989758258074818,-0.018237333024305524,-0.00010078561269722205,-3.401274043892364e-05,0.02249400998260853
0.6266266266266265,0.9799495833333336,1.1888020833333333,-0.08084835416666665,17.46254166666667,0.07315377332899309,0.01861241862854124,0.006492875154295297,-0.016487370632595547,-3.747801245117195e-05,-4.4002050386967456e-05,0.021930206597232882
0.6306306306306304,0.9803158333333334,1.21068125,-0.08099318750000002,17.46475,0.06444882756510384,0.017949061911923175,0.006013805438756695,-0.014765170682682266,4.5247060257813166e-05,-5.740647318908863e-05,0.02146577083340162
0.6346346346346348,0.9806812499999996,1.2324041666666667,-0.08117402083333337,17.46704166666667,0.05482163664930506,0.017290840841749557,0.005538966922487561,-0.013042485999913117,0.00013967823652604155,-7.169179863429704e-05,0.019330414930436746
0.6386386386386387,0.9810452083333333,1.2541291666666667,-0.08135502083333333,17.46925,0.04424753331597242,0.016632610585207902,0.005064009078949788,-0.011311753851475662,0.00024351481394965346,-8.606816325594615e-05,0.020929437500001313
0.6426426426426426,0.9813295833333334,1.2676250000000002,-0.08104914583333334,17.471624999999996,0.03736435937499949,0.016033369293020405,0.004723236776496353,-0.010071409846354115,0.0002979104975260427,-9.528761605640192e-05,0.018153192708496135
0.6466466466466465,0.9815252083333332,1.2721187500000002,-0.08021202083333334,17.47391666666667,0.03534721923177031,0.015497365047166239,0.004528992893555894,-0.009381075989192703,0.0002909526880911465,-9.874871162986983e-05,0.020361326388751877
0.6506506506506504,0.9817208333333335,1.2766104166666665,-0.07937483333333333,17.47633333333333,0.03327834405816055,0.014959906666638892,0.004334746746536215,-0.008698260945486133,0.00028454588152951473,-0.00010211858087402782,0.017773222222388085
0.6546546546546548,0.9819145833333333,1.2811208333333333,-0.07857627083333334,17.478562499999995,0.031171077065971664,0.014451707161926649,0.004146848659452529,-0.008020385763107651,0.00027641430886805505,-0.00010451146287545136,0.02256126692725502
0.6586586586586587,0.9821079166666667,1.2856583333333331,-0.07786035416666666,17.480875,0.029072233263889302,0.014008098582374565,0.003972765889340169,-0.007348165996006975,0.00026407420494791584,-0.00010494785912825523,0.02275923437491656
0.6626626626626626,0.9822989583333332,1.2901999999999996,-0.07714454166666666,17.483374999999995,0.026921460000001174,0.013563490524373268,0.0037986457930467665,-0.006678424841666725,0.00025211362708333273,-0.00010531854131032989,0.016598609375193973
0.6666666666666665,0.9824918750000001,1.2947374999999999,-0.0764285625,17.485645833333336,0.02474438942708379,0.013117904000850257,0.0036245237942533165,-0.00601876156015628,0.00024051463473958277,-0.00010561744096901036,0.019481457899189536
0.6706706706706704,0.9826852083333333,1.2992791666666668,-0.07571277083333333,17.487999999999996,0.022513230399305195,0.012671222166072482,0.0034504017383234333,-0.0053639742056423995,0.0002294624414670137,-0.00010586432848884549,0.017564333333552895
0.6746746746746748,0.9828768750000001,1.3038187500000002,-0.07499685416666667,17.49029166666666,0.02024208381510384,0.012223513531770404,0.003276263429965817,-0.0047162786798176926,0.00021860081361979177,-0.00010603892089730901,0.01886408159742814
0.6786786786786787,0.9830700000000001,1.3083500000000001,-0.0742809375,17.49264583333333,0.017968194166666285,0.01177480065745443,0.0031021355828674962,-0.004074931255208317,0.0002082030790624995,-0.00010614845489778647,0.017966749566028284
0.6826826826826826,0.9832625000000003,1.3128895833333334,-0.07356508333333332,17.495041666666662,0.015608441974826137,0.011325116014159725,0.002927988530158264,-0.003439960061284733,0.0001983866596006942,-0.0001061999537215277,0.01518374826400759
0.6866866866866865,0.9833781249999999,1.3138312499999998,-0.07311062499999998,17.497020833333334,0.014439113190104491,0.010982149012109376,0.0027989323031314193,-0.0031647470013021067,0.00017841461988281218,-0.00010382516224348956,0.01634529123248285
0.6906906906906904,0.9834706249999997,1.3136729166666667,-0.07273564583333332,17.49895833333333,0.013667634683159458,0.010671463325207903,0.002683594514578016,-0.002998006159157976,0.00015529997523871793,-0.00010075691372026915,0.013540581597339951
0.6946946946946948,0.9835643749999999,1.3135124999999999,-0.07236077083333335,17.50072916666667,0.012880745677084304,0.010360689677739147,0.0025682470355693748,-0.002830598000781226,0.00013220002802083269,-9.771527198489585e-05,0.018020301649244175
0.6986986986986987,0.9836566666666667,1.3133458333333337,-0.07198591666666666,17.502666666666663,0.012139388732637979,0.01004954863499306,0.0024529075436562466,-0.0026647837871527774,0.0001091078784982635,-9.470049281788192e-05,0.016659555555634142
0.7027027027027026,0.9837506250000002,1.3131937500000002,-0.07161108333333334,17.504541666666668,0.011334674960936875,0.00973812357715972,0.002337549205709566,-0.002497189602604144,8.608228263020843e-05,-9.17199187357639e-05,0.017271039930449206
0.7067067067067065,0.9838431249999998,1.3130541666666666,-0.07122272916666667,17.506437499999997,0.010620005399305965,0.009414302016718314,0.002220867380811974,-0.0023227820396701238,6.396790223090463e-05,-8.776390618051217e-05,0.016729391927242432
0.7107107107107109,0.9839366666666666,1.3129479166666664,-0.07082366666666666,17.508375,0.00989693478732745,0.009080529073222217,0.0021031291166299306,-0.0021416518993056105,4.2873373350694024e-05,-8.305151435277782e-05,0.015554859374958596
0.7147147147147148,0.9840285416666669,1.31284375,-0.07042460416666668,17.510291666666667,0.009170454752603696,0.008746333461301641,0.0019853889398049303,-0.001960227740234341,2.166525598958492e-05,-7.836344170017372e-05,0.016352414930395298
0.7187187187187187,0.9841216666666668,1.3127354166666667,-0.070025625,17.512187500000003,0.008448642495659797,0.008411955593359381,0.001867636595984891,-0.0017788194882812358,4.5793627170202626e-07,-7.370597118359382e-05,0.01578896484369352
0.7227227227227226,0.9842143750000002,1.3126291666666667,-0.0696265625,17.514125000000003,0.007717170815972008,0.008077137627766927,0.0017498875617669273,-0.0015975599544270497,-2.0614637760415187e-05,-6.908502223307295e-05,0.015217151041497345
0.7267267267267266,0.9843033333333331,1.3123979166666666,-0.06922189583333334,17.516020833333325,0.007105458328994008,0.007769862470572482,0.0016460935442599823,-0.0014378281206163523,-3.7658991102430686e-05,-6.578844815321175e-05,0.01463916623293926
0.7307307307307309,0.9843799999999999,1.3117020833333333,-0.06879677083333334,17.517666666666667,0.006858477912326633,0.007564491822905816,0.001593711894851927,-0.001356840704644105,-3.942478783854238e-05,-6.728215971223952e-05,0.017187888888997804
0.7347347347347348,0.9844570833333334,1.3109937499999997,-0.0683715625,17.519437500000006,0.006643304127605498,0.007358841941308595,0.001541345390212222,-0.0012761630514323274,-4.1119005625002035e-05,-6.876349398958331e-05,0.016601350260202707
0.7387387387387387,0.984533541666667,1.3102854166666666,-0.06794624999999999,17.521291666666666,0.006416710203993592,0.007152782110937503,0.0014889640113455557,-0.0011955403411458426,-4.297468256944724e-05,-7.022215337499984e-05,0.013504998263726975
0.7427427427427427,0.9846100000000001,1.3095833333333335,-0.06752110416666668,17.523041666666668,0.00618107638888854,0.006946333825447484,0.0014365952787387325,-0.0011133831684027595,-4.4762758680556586e-05,-7.166800825008678e-05,0.013219081597242166
0.7467467467467466,0.9846866666666664,1.3088708333333334,-0.0670959375,17.524729166666667,0.005969641649305579,0.006739514337662758,0.0013842139768840236,-0.0010314802044270877,-4.664580278645981e-05,-7.31003537480468e-05,0.015534301649324789
0.7507507507507509,0.9847631249999997,1.3081583333333335,-0.06667072916666665,17.52652083333333,0.005750941597221226,0.006532397205718318,0.0013318366679296667,-0.0009489008845486174,-4.854258426736165e-05,-7.451631128780372e-05,0.014400812066071467
0.7547547547547548,0.9848383333333333,1.30746875,-0.06624556250000002,17.528312500000006,0.005483801106771269,0.006324825449058592,0.001279463767770725,-0.0008641222050781022,-5.045052571614711e-05,-7.591548967122393e-05,0.013260902343517955
0.7587587587587588,0.9849162499999996,1.3067624999999998,-0.06582039583333331,17.530041666666666,0.005261351927083657,0.0061169817423433175,0.001227090953412618,-0.0007798541565104955,-5.231714960156233e-05,-7.730114999482197e-05,0.013055831597341694
0.7627627627627627,0.9849927083333331,1.3060624999999997,-0.06539512499999998,17.53177083333333,0.00501532942708427,0.005908765126234378,0.00117471208638815,-0.0006947753880208879,-5.4262547070312896e-05,-7.867306199231763e-05,0.014303114149413432
0.7667667667667666,0.98507125,1.3053812500000002,-0.06495787500000001,17.533604166666674,0.004779792148437156,0.005706576558817706,0.0011217294891935452,-0.0006058746018229033,-5.6945454748697985e-05,-8.060362914320308e-05,0.011891593315624505
0.7707707707707709,0.9851520833333334,1.3047541666666669,-0.06450264583333334,17.535291666666662,0.004537397899304629,0.005513667013832899,0.0010678538744991555,-0.0005098624212673403,-6.0690407861112034e-05,-8.338006033319446e-05,0.015004498264033828
0.7747747747747749,0.9852152083333334,1.3036500000000002,-0.06414022916666666,17.536875,0.004384177499999087,0.005380551835780818,0.0010322064432986167,-0.0004695902468749985,-6.151183647916609e-05,-8.355888437328995e-05,0.014056901041726633
0.7787787787787788,0.9852764583333333,1.3025229166666663,-0.06372487500000001,17.538375000000013,0.004213218224827564,0.0052578090562343735,0.0010023014589778268,-0.0004327857841146254,-6.323066015104023e-05,-8.411114317468757e-05,0.014569026041215238
0.7827827827827827,0.9853370833333335,1.301389583333333,-0.06330947916666667,17.539937499999997,0.004058069058160418,0.0051347015143120645,0.000972400683061966,-0.0003954324529080039,-6.500328927257085e-05,-8.465642210303812e-05,0.012259162760528852
0.7867867867867866,0.9853981250000001,1.3002562500000001,-0.06289402083333333,17.5414375,0.0039003510026032195,0.005011302560082897,0.0009424977952716925,-0.0003572604904947957,-6.670646637630252e-05,-8.519850012516927e-05,0.012970433593693542
0.790790790790791,0.9854583333333332,1.2991208333333333,-0.0624785625,17.543000000000003,0.003739227065972184,0.004887587561266926,0.0009125973995049427,-0.00031817281953124,-6.843963361892339e-05,-8.573558849639325e-05,0.011275999999895703
0.7947947947947949,0.9855200000000002,1.29799375,-0.06206320833333335,17.544437500000004,0.0035643082942702353,0.004763468588039929,0.0008826921722186967,-0.00027759347838540727,-7.019581837890664e-05,-8.626715319144964e-05,0.013546141926838118
0.7987987987987988,0.9855812500000002,1.2968708333333332,-0.06164777083333333,17.54595833333333,0.003367708315973106,0.004638998184614148,0.0008527903411697028,-0.0002358873995659816,-7.196240674565827e-05,-8.679458619510855e-05,0.012471164930616396
0.8028028028028027,0.9856416666666669,1.2957250000000002,-0.06123245833333335,17.5475,0.0032342243750005384,0.004514202713123263,0.0008228836903229292,-0.00019444792604161876,-7.373489409375107e-05,-8.731655544126735e-05,0.011493749999999636
0.8068068068068066,0.9857035416666665,1.2945958333333332,-0.06081706250000001,17.548958333333335,0.003038294982639078,0.004389080742204425,0.0007929830524977751,-0.0001511926252604212,-7.555585522916672e-05,-8.783193197677086e-05,0.01364474826385731
0.810810810810811,0.9857639583333335,1.2934666666666668,-0.06040164583333335,17.550520833333334,0.002856482222222123,0.004263578680624564,0.0007630783722953749,-0.00010702616944444077,-7.743921227777793e-05,-8.834197396910593e-05,0.01234347873258912
0.8148148148148149,0.9858247916666665,1.2923395833333329,-0.05998929166666664,17.551937499999998,0.0026917346831607514,0.004139682801998265,0.0007335612556466555,-6.348463637158297e-05,-7.910493765972111e-05,-8.889317868847221e-05,0.014489996093800528
0.8188188188188188,0.9858843749999999,1.2915145833333332,-0.059673999999999984,17.553458333333335,0.0026171643706596193,0.004076090807333335,0.0007160590824469786,-5.130458750003675e-05,-7.641372861588703e-05,-9.081209418291666e-05,0.010475539930496325
0.8228228228228227,0.9859443749999999,1.2906729166666662,-0.05933029166666667,17.554749999999995,0.0025509221831605533,0.004006666490748266,0.0006979786751328457,-3.595774123266171e-05,-7.345434958246706e-05,-9.278969631717012e-05,0.015335770833473816
0.8268268268268266,0.9860045833333334,1.2897916666666667,-0.05893591666666667,17.55633333333334,0.0024916232638882985,0.003926772309993054,0.0006788547676902994,-1.496664930555891e-05,-7.023364878472262e-05,-9.486754592381944e-05,0.009951555555460345
0.830830830830831,0.9860652083333331,1.2889083333333333,-0.05854143749999998,17.557666666666663,0.0024319749305556915,0.003846566762100263,0.0006597327311499306,6.317472395794832e-06,-6.687122923611124e-05,-9.693768680885412e-05,0.01479955555566903
0.8348348348348349,0.9861243749999998,1.2880333333333336,-0.05814687500000001,17.559187499999997,0.0023576322222214063,0.0037660784277343744,0.0006406117450476631,2.8821562500017106e-05,-6.362896639583318e-05,-9.899698239127605e-05,0.012226006510559273
0.8388388388388388,0.9861843749999998,1.2871520833333332,-0.057752437499999976,17.560583333333337,0.002295764370660036,0.003685262212808598,0.0006214862168254475,5.175357903640376e-05,-6.034728029036523e-05,-0.0001010494111564192,0.013412993055396782
0.8428428428428427,0.9862447916666666,1.2862708333333337,-0.05735789583333332,17.562041666666676,0.002232343315971219,0.0036041426189058166,0.0006023630152404418,7.524680512152604e-05,-5.719827966579839e-05,-0.0001030890772110894,0.013650831596919488
0.8468468468468466,0.9863047916666668,1.2853958333333335,-0.05696345833333333,17.56354166666667,0.00214296831597105,0.0035227102480399307,0.0005832372536283874,9.99461605902946e-05,-5.401254702257089e-05,-0.00010512020065956596,0.012004123263807287
0.850850850850851,0.9863652083333335,1.2845145833333338,-0.05656897916666665,17.564979166666664,0.002074368537325455,0.003440963096041233,0.0005641132780328539,0.00012484537052950828,-5.080272428211819e-05,-0.00010714479852683159,0.011923541232761181
0.8548548548548549,0.9864249999999998,1.2836333333333332,-0.05617445833333332,17.566395833333335,0.0020062988888891464,0.0033589156476232646,0.000544988855304677,0.00015051136527775844,-4.77011490347221e-05,-0.00010915599252150171,0.01298742664926067
0.8588588588588588,0.9864858333333334,1.28275,-0.05578529166666666,17.567875000000004,0.001942020833333169,0.0032810033169982655,0.0005260876027293457,0.00017808288541666661,-4.438919239583552e-05,-0.00011127577013647568,0.012267984374830121
0.8628628628628627,0.9865460416666667,1.281866666666667,-0.05538374999999999,17.569229166666663,0.0018657655555545105,0.0032007589859375015,0.0005073095160831424,0.00020691633333334847,-4.144459483333197e-05,-0.00011295825886536461,0.015311489149439694
0.8668668668668666,0.9865962499999998,1.2808145833333329,-0.05502583333333332,17.570583333333335,0.0018515031206611798,0.003142009749305556,0.0004949184753810772,0.00020955646006939888,-4.1768639473960516e-05,-0.00011171080762708328,0.012101326388801681
0.870870870870871,0.986645208333333,1.2797625,-0.054679708333333334,17.57191666666667,0.0018037769270839998,0.003087350329914932,0.0004833384147772239,0.0002105610692708232,-4.2158176330729354e-05,-0.00011029070119441842,0.01066132638874251
0.8748748748748749,0.9866941666666666,1.2786979166666665,-0.054333750000000014,17.573104166666667,0.0017858045789931332,0.003032420694270833,0.0004717566604278937,0.00021201542968750375,-4.264020695529604e-05,-0.00010887230173411459,0.01205161414924305
0.8788788788788788,0.9867427083333333,1.27764375,-0.0539876875,17.574291666666664,0.0017368647526034842,0.0029772775150690117,0.0004601762808234993,0.0002144690113281139,-4.3008672328124576e-05,-0.00010746414394234375,0.015314081597352924
0.8828828828828827,0.9867922916666664,1.2765833333333332,-0.05364160416666667,17.575645833333336,0.0016933263888891936,0.0029218866357599827,0.00044859392488822905,0.00021737368576388305,-4.3361791006946366e-05,-0.00010606077555639756,0.011465207899163943
0.8868868868868867,0.9868420833333335,1.2755208333333334,-0.05329547916666666,17.576895833333335,0.001663270399305139,0.002866268983728734,0.0004370160514377569,0.00022080649956598974,-4.374381933593694e-05,-0.00010466230530662756,0.011691197482605276
0.890890890890891,0.9868904166666668,1.2744583333333332,-0.05294952083333334,17.578124999999996,0.001626789930555983,0.002810389910187066,0.00042543381195215944,0.00022510390538194036,-4.407925165798615e-05,-0.00010326990090338109,0.013063151041762922
0.8948948948948949,0.9869404166666665,1.2733999999999999,-0.05260341666666668,17.579499999999992,0.0015836900000003595,0.0027542909716597214,0.0004138516555921235,0.0002303366166666737,-4.441576425000065e-05,-0.00010188468894677085,0.00847141666696416
0.8988988988988988,0.9869895833333332,1.2723354166666665,-0.052258375,17.580666666666666,0.0015417541623263809,0.0026989851590260403,0.0004022575055980465,0.00023632716328124415,-4.468395862109332e-05,-0.00010050907646611981,0.01224288888886349
0.9029029029029028,0.9870387500000001,1.2712666666666668,-0.05191320833333333,17.581937499999995,0.0014977288888886608,0.0026433646338732643,0.00039066378583896505,0.00024273964722221208,-4.505071974999944e-05,-9.913632001348962e-05,0.011098746093978207
0.9069069069069067,0.987088125,1.2702062500000004,-0.05156804166666667,17.58322916666666,0.0014406657942698242,0.002587520411998264,0.0003790695337780915,0.00025038215859377044,-4.5289237082030446e-05,-9.777307412084202e-05,0.011510405816295588
0.910910910910911,0.987138125,1.2692645833333334,-0.051226583333333325,17.584416666666662,0.0014153341623264204,0.0025441142433263895,0.00036903713361359356,0.00025529628350692835,-4.514099119053735e-05,-9.643120178071182e-05,0.01266549305563558
0.914914914914915,0.9871889583333333,1.2684020833333338,-0.050875541666666683,17.585645833333334,0.0014186549956585193,0.0025076875934565953,0.00035978781927083333,0.00026008054071186004,-4.4700783854165985e-05,-9.506370619791671e-05,0.012143957899297675
0.9189189189189189,0.9872402083333331,1.2675583333333333,-0.05052452083333334,17.586874999999996,0.0013771215972220308,0.002471016544562066,0.0003505417898390677,0.00026646491996527855,-4.42508248038201e-05,-9.37003549915061e-05,0.011202734375160617
0.9229229229229228,0.9872902083333334,1.2666895833333334,-0.05017345833333333,17.588104166666664,0.0013891661414935363,0.002434101162206596,0.00034129385389311626,0.00027211369730903434,-4.3782958902343835e-05,-9.233946414007814e-05,0.01067515581604539
0.9269269269269267,0.9873408333333332,1.2658354166666668,-0.04982239583333332,17.589333333333332,0.001364864578993652,0.0023969476234266497,0.0003320472936933305,0.00027914068901907507,-4.3302147392360307e-05,-9.09829905460069e-05,0.01097788888893092
0.930930930930931,0.98739125,1.2649770833333334,-0.04947133333333334,17.590520833333336,0.0013454786414923703,0.0023595434282222215,0.0003227988853965447,0.0002864779486111066,-4.2790036878039266e-05,-8.962821780263886e-05,0.012118478732588756
0.934934934934935,0.9874416666666667,1.2641208333333331,-0.04912031250000002,17.591729166666667,0.0013193520659722235,0.0023218678165690078,0.00031355117556407485,0.00029463537109375437,-4.2317052435763896e-05,-8.827879511783857e-05,0.0118982599826154
0.9389389389389389,0.9874927083333338,1.2632687500000002,-0.04876922916666668,17.592999999999996,0.0012978986067702092,0.0022839852031558165,0.00030430618288617903,0.00030349733450522887,-4.181243185156255e-05,-8.693124898063372e-05,0.010726000000147451
0.9429429429429428,0.9875439583333329,1.2624104166666665,-0.04841810416666667,17.594208333333338,0.0012741065581600708,0.002245837188905815,0.0002950586768016396,0.00031266488858506386,-4.1276102276475296e-05,-8.558576583348523e-05,0.01112478993042032
0.9469469469469471,0.9875906250000003,1.2615312499999998,-0.0481018125,17.595333333333336,0.0012534886067707696,0.002214623967548177,0.00028761467107950414,0.00031460631705729214,-4.1261752506511866e-05,-8.432865855358071e-05,0.012161555555451287
0.9509509509509511,0.987635,1.2606166666666672,-0.04782256249999999,17.596458333333334,0.001256036388888493,0.002190873349266926,0.00028209710775120627,0.00030796099687501605,-4.176961826736058e-05,-8.316341923915362e-05,0.01215412326388332
0.954954954954955,0.9876787500000005,1.25971875,-0.04754333333333335,17.597583333333336,0.0012232542317709427,0.002166968955555554,0.0002765768448407942,0.00030266593750004345,-4.227714199218761e-05,-8.200337060416667e-05,0.011519159722126915
0.9589589589589589,0.9877227083333335,1.2587979166666667,-0.04726402083333334,17.59875,0.0012298883289927343,0.002142916501332898,0.00027105721657171597,0.0002968509582899348,-4.2766492657987393e-05,-8.084670325657985e-05,0.010040104166648689
0.9629629629629628,0.9877660416666668,1.2579062500000002,-0.04693277083333333,17.599875,0.0012281162109375465,0.0021101358552391486,0.00026509342031728954,0.0002975465944010519,-4.297098451171871e-05,-7.967651183654076e-05,0.010024984374922496
0.9669669669669672,0.9878087499999997,1.2570229166666667,-0.04658822916666666,17.600937499999997,0.0012017203081600147,0.00207494315311415,0.00025901504966112485,0.00030061754275173547,-4.316173981684028e-05,-7.850934464266493e-05,0.010332454427214088
0.9709709709709711,0.9878506249999996,1.2561375000000004,-0.046243729166666664,17.60204166666666,0.0011810810937489258,0.002039507096093316,0.0002529356576847447,0.00030408651276043336,-4.334094018489522e-05,-7.734337010521268e-05,0.01021249826408166
0.974974974974975,0.9878933333333332,1.2552583333333331,-0.04589929166666667,17.603125,0.001145266597222916,0.0020038154411649305,0.0002468568976409044,0.00030851002534721533,-4.344638707170058e-05,-7.618590435653733e-05,0.011448567708384871
0.9789789789789789,0.9879368749999999,1.2543687500000005,-0.04555479166666666,17.60422916666667,0.0011382056901032556,0.0019679047062065983,0.00024077739885297478,0.0003130487460937595,-4.357460990039169e-05,-7.50331046818793e-05,0.011740447482566196
0.9829829829829828,0.9879785416666671,1.2534770833333335,-0.04521033333333333,17.605291666666663,0.0011285348914924498,0.0019317528432222218,0.00023469846652729334,0.00031811676319447313,-4.36875112049468e-05,-7.388441863029165e-05,0.01308033159733668
0.9869869869869872,0.9880214583333332,1.2525979166666665,-0.04486583333333333,17.606395833333327,0.001088042495660524,0.0018953653326388912,0.00022861958521533054,0.0003244118628472209,-4.380385702430463e-05,-7.274116215138893e-05,0.012325759982843465
0.9909909909909911,0.9880635416666665,1.2517083333333336,-0.044523208333333335,17.607479166666664,0.0010845815972213568,0.001859221419706597,0.00022258901374529264,0.00033034173090280144,-4.389885638975653e-05,-7.160472120087067e-05,0.012927395399401576
0.994994994994995,0.9881070833333334,1.2508749999999995,-0.04425300000000001,17.608562499999998,0.001082567708334814,0.001842044907666666,0.00021852079000836026,0.0003228463749999702,-4.390530548697936e-05,-7.050256852181252e-05,0.01165168359375457
0.9989989989989989,0.9881508333333332,1.2500499999999999,-0.04398270833333332,17.609666666666666,0.0010666641666665644,0.0018247338676649306,0.00021445180305995816,0.0003160637187499815,-4.3807419354167584e-05,-6.940590372456592e-05,0.00963988888889844
1.0030030030030028,0.9881922916666662,1.249225,-0.04371241666666666,17.61070833333333,0.0010514827083329958,0.001807289212493057,0.00021038306123073022,0.0003097478770833148,-4.3791028734896896e-05,-6.831038799411283e-05,0.010035331597237018
1.0070070070070072,0.9882339583333332,1.2484000000000002,-0.04341181250000001,17.61170833333333,0.001045356666665942,0.0017821291187981759,0.0002063050987675608,0.00030807755833336253,-4.3477901924999845e-05,-6.748687315679819e-05,0.011687914930746501
1.011011011011011,0.9882766666666668,1.2475729166666667,-0.043089979166666646,17.612750000000002,0.0010680675998266942,0.0017514911954162348,0.0002022218394554706,0.00030968265473085843,-4.304164184939152e-05,-6.685006777639149e-05,0.010620770833270399
1.015015015015015,0.9883168750000001,1.24675625,-0.04276820833333334,17.613750000000007,0.0010426030859376212,0.0017206574392899306,0.00019813849936829012,0.0003122810408854246,-4.258684770052203e-05,-6.621207712484377e-05,0.010185937499670672
1.019019019019019,0.9883587500000002,1.2459395833333338,-0.04244641666666665,17.614833333333337,0.0010178880164914972,0.0016896183788263892,0.00019405499743091603,0.00031542069565973496,-4.21533975850678e-05,-6.55713361067361e-05,0.008271638888800226
1.0230230230230228,0.9884000000000003,1.2451249999999994,-0.042124541666666675,17.615791666666663,0.0009949843750014509,0.00165837090603993,0.00018997181997759165,0.0003190491093749831,-4.167737856770968e-05,-6.49300929443316e-05,0.01096728993064744
1.0270270270270272,0.9884416666666667,1.2442979166666663,-0.04180283333333334,17.616791666666668,0.0010101945789933175,0.0016269085419722208,0.00018588845448363022,0.00032288676076386996,-4.126537263324714e-05,-6.428594850788194e-05,0.010526373263871847
1.031031031031031,0.9884839583333331,1.2434770833333333,-0.0414809375,17.617770833333335,0.0009876598914930756,0.001595256824121095,0.00018180339907100258,0.00032728267643228337,-4.081425433593807e-05,-6.364022267643227e-05,0.012067530815954797
1.035035035035035,0.9885239583333333,1.2426770833333332,-0.04117108333333333,17.618750000000002,0.0009578332248265653,0.0015668064804930566,0.0001779595991049739,0.0003297367543402818,-4.040008258029406e-05,-6.294755008512153e-05,0.013190104166653782
1.039039039039039,0.9885616666666667,1.2419041666666668,-0.04089172916666667,17.6196875,0.0009677908159717585,0.0015470998190933172,0.0001747360985786556,0.0003241921676215495,-4.013978023611033e-05,-6.21402847720139e-05,0.013487402343628219
1.0430430430430429,0.9885997916666667,1.2411291666666664,-0.04061245833333334,17.620625,0.0009671416493071128,0.0015272261447899311,0.00017151219091569983,0.00031907740086804803,-3.988031341493003e-05,-6.133457959092016e-05,0.014199609374884403
1.0470470470470472,0.9886370833333333,1.2403583333333332,-0.04033331250000001,17.621625,0.0009695382638890138,0.0015071864027773431,0.0001682898955188052,0.0003148019369791713,-3.9597040779515555e-05,-6.053163440417966e-05,0.013124026041623438
1.0510510510510511,0.9886747916666668,1.2395958333333332,-0.04005404166666666,17.6225625,0.0009313366493055586,0.0014870049961649317,0.00016506591521659372,0.0003109689914930422,-3.933335145225761e-05,-5.972934435827254e-05,0.013207600260386698
1.055055055055055,0.9887129166666666,1.2388208333333333,-0.03977466666666667,17.62354166666667,0.0009291928993055976,0.001466667558222221,0.0001618425415863331,0.0003071023722222427,-3.9047547157985973e-05,-5.8930204689444444e-05,0.013487456597090386
1.059059059059059,0.9887520833333333,1.2380562499999996,-0.03947089583333333,17.624541666666666,0.0009104718359387309,0.0014467733821141489,0.00015843099499933812,0.00030739761289062806,-3.8867230563802146e-05,-5.790925891332029e-05,0.011572706597291926
1.0630630630630629,0.9887908333333334,1.2372729166666667,-0.03915689583333334,17.625541666666663,0.0009369796831597554,0.001426937508697482,0.0001549413384791493,0.0003089958819878433,-3.870286509548553e-05,-5.679955916501736e-05,0.011739289930631003
1.0670670670670672,0.9888293749999998,1.2365124999999997,-0.03884297916666667,17.626541666666665,0.0009014206770840971,0.001406908386124566,0.0001514517817116165,0.00031189177682292013,-3.856159170312497e-05,-5.569359146943578e-05,0.010028873263877358
1.0710710710710711,0.9888677083333337,1.23574375,-0.03852902083333332,17.62752083333333,0.0008873843359380462,0.0013866687202912337,0.00014796211164249564,0.00031491335507809887,-3.8357871783854455e-05,-5.459130702296006e-05,0.010092603732687166
1.075075075075075,0.9889062500000002,1.2349604166666666,-0.03821495833333335,17.628458333333338,0.000906102599826486,0.0013662502929149291,0.0001444721967382541,0.0003177108662326539,-3.816716418185797e-05,-5.349422745464413e-05,0.011831789930397463
1.079079079079079,0.9889439583333329,1.2342208333333335,-0.03791362499999999,17.62941666666666,0.0008614345659720968,0.0013466382893593757,0.00014125703934460396,0.0003189941755208231,-3.797996252951296e-05,-5.237189258953124e-05,0.011167993055778425
1.0830830830830829,0.9889820833333333,1.2334916666666669,-0.03763022916666666,17.63039583333333,0.0008691415972217342,0.001328320019530816,0.0001384359700338444,0.000315303258506934,-3.776332242187469e-05,-5.1215301005924474e-05,0.009559426649389025
1.0870870870870872,0.9890187500000001,1.232752083333333,-0.03734687500000001,17.63135416666666,0.0009014677039940189,0.0013098400944010415,0.00013561515111474367,0.00031181296223956045,-3.7580145373004165e-05,-5.0065523723046894e-05,0.008475249566117782
1.0910910910910911,0.9890562499999999,1.2320333333333335,-0.03706354166666667,17.632270833333326,0.00086678222222214,0.0012912022124565972,0.00013279252376061318,0.0003093521180555711,-3.733511886319413e-05,-4.8923919864952274e-05,0.008650259982857733
1.095095095095095,0.989093958333333,1.2313041666666666,-0.03678022916666667,17.633208333333336,0.0008650491493058521,0.0012723980757808164,0.00012997075534714855,0.00030714942387152083,-3.710413411857588e-05,-4.778835520249914e-05,0.008505539930581563
1.099099099099099,0.9891314583333334,1.230575,-0.03649685416666666,17.634041666666665,0.0008705860416666766,0.0012534442192703998,0.0001271488388386346,0.0003051371494791552,-3.682430007968763e-05,-4.6660829628281686e-05,0.011824498263933947
1.1031031031031029,0.9891683333333332,1.2298458333333337,-0.036213520833333325,17.634999999999994,0.0008583928993055601,0.0012343204921870657,0.00012432675539240001,0.0003036935405381913,-3.654784741666619e-05,-4.554004806791668e-05,0.010941666666951733
1.1071071071071072,0.9892058333333336,1.2291229166666666,-0.03593133333333333,17.635958333333324,0.0008401890581606342,0.0012159559515555563,0.00012152799044271611,0.000302775226388885,-3.623183293450529e-05,-4.4436339054541665e-05,0.010056998264190042
1.1111111111111112,0.9892450000000003,1.2283666666666664,-0.035657375000000005,17.636875,0.0008444988888893779,0.0012035016081093752,0.00011889680263817423,0.00030162253750000423,-3.593201699665974e-05,-4.3406368278487754e-05,0.01105690104174073
1.115115115115115,0.9892835416666664,1.2276249999999997,-0.03538341666666666,17.63781250000001,0.0008285260416669438,0.0011909200749930559,0.0001162651431282805,0.00030160855208331144,-3.5603749343749314e-05,-4.238125575279862e-05,0.010903548176713684
1.119119119119119,0.9893204166666668,1.2268708333333336,-0.0351095,17.638770833333336,0.0008337916493050823,0.0011781625930833335,0.00011363327760408215,0.00030152985625001016,-3.5289388383853704e-05,-4.136171438497916e-05,0.011263489149257566
1.123123123123123,0.9893558333333333,1.2261624999999998,-0.03485839583333334,17.63960416666666,0.000802606927083449,0.0011666630732599817,0.00011153231010578318,0.000296911947656249,-3.5018668651042245e-05,-4.043260016275174e-05,0.012698176649450943
1.1271271271271273,0.989391875,1.2254479166666667,-0.03461583333333334,17.640583333333332,0.0008149035373259395,0.0011555336659722214,0.00010962726143725018,0.00029021334201388693,-3.4782820784505595e-05,-3.953944432682291e-05,0.009611326388949237
1.1311311311311312,0.9894260416666665,1.2247416666666662,-0.034372395833333326,17.641458333333336,0.0008265999305570038,0.0011442509046766497,0.00010772148206673566,0.00028436786024303023,-3.452577477725742e-05,-3.8655410107042105e-05,0.009781206597097025
1.135135135135135,0.9894618749999998,1.2240395833333335,-0.034095645833333334,17.642291666666676,0.000804181766492329,0.001131645268541233,0.00010581871565664006,0.00028298261931423985,-3.423713729596399e-05,-3.796654842880598e-05,0.010169748263592737
1.139139139139139,0.9894949999999997,1.2233395833333336,-0.03381897916666666,17.643145833333342,0.0007798471831585996,0.0011188974814578998,0.00010391590014606863,0.00028222088250867694,-3.390702797109323e-05,-3.7281008373611975e-05,0.010655103732347015
1.143143143143143,0.9895310416666665,1.2226374999999998,-0.033542375000000006,17.64404166666667,0.0007825435937502956,0.0011059903293593747,0.00010201212421334752,0.0002818530140625067,-3.360652537395901e-05,-3.6598560937593735e-05,0.009668664930359228
1.1471471471471473,0.9895643749999999,1.2219291666666665,-0.03326564583333334,17.644895833333333,0.0007766116493057584,0.0010929197239578983,0.00010010883146741679,0.0002815128917534951,-3.3261347761198235e-05,-3.591983829227736e-05,0.009942697482699714
1.1511511511511512,0.9895991666666665,1.2212166666666666,-0.0329890625,17.645666666666667,0.0007923530555555836,0.0010796946720377603,9.820520847705951e-05,0.0002815221093750084,-3.2936105626041236e-05,-3.5243798748600256e-05,0.013989555555610877
1.155155155155155,0.9896339583333337,1.220516666666667,-0.032712291666666664,17.646562499999998,0.000778649722221525,0.0010663351405815974,9.630209965110131e-05,0.0002823138506944517,-3.2581087023609515e-05,-3.457113977269097e-05,0.012581933593764916
1.159159159159159,0.9896681249999998,1.2198104166666666,-0.032435625,17.647520833333342,0.0007687973914929369,0.0010528135641927085,9.439854594084308e-05,0.00028327157942707043,-3.223430986562504e-05,-3.390150986156251e-05,0.00917510373233199
1.163163163163163,0.9897027083333337,1.2191104166666662,-0.03215893750000001,17.648312500000003,0.0007531253081611844,0.0010391381555377593,9.249502219326494e-05,0.00028475402851562553,-3.186348111757875e-05,-3.3234925599272135e-05,0.01144090234373607
1.1671671671671673,0.9897368749999998,1.218429166666667,-0.03190414583333333,17.649145833333332,0.0007532824826383955,0.0010268108953120666,9.088036996507698e-05,0.0002822543209201403,-3.1566333348784356e-05,-3.26335515825894e-05,0.01160968706597032
1.1711711711711712,0.9897681249999998,1.2177645833333333,-0.0316608125,17.64997916666666,0.0007577529123263815,0.0010151700351731768,8.941768239540014e-05,0.00027777030872395275,-3.1280219091101664e-05,-3.206700818900914e-05,0.010527082899500328
1.1751751751751751,0.9898012500000001,1.2171062499999998,-0.031417458333333335,17.65072916666666,0.0007419595442710314,0.001003401645206597,8.795398909018674e-05,0.0002737598966145796,-3.096585457070303e-05,-3.15033246648776e-05,0.012801551649602061
1.179179179179179,0.9898335416666669,1.2164374999999998,-0.031174062500000006,17.65158333333333,0.0007485585937501149,0.0009915257439127609,8.649140569051107e-05,0.0002697569856770915,-3.068046842447862e-05,-3.094160845540366e-05,0.011397493055540053
1.183183183183183,0.9898658333333333,1.2157812500000003,-0.03093085416666666,17.65239583333334,0.0007322021484368335,0.0009795093438537325,8.502820122584772e-05,0.0002666942089843624,-3.0375045026041726e-05,-3.0382304342260413e-05,0.011671343315754257
1.1871871871871873,0.9898995833333334,1.215114583333333,-0.030687499999999993,17.653208333333335,0.0007319660373270587,0.0009673960937500005,8.356454233029684e-05,0.00026343294270832207,-3.0061811945096073e-05,-2.9825904996093734e-05,0.011318873263860496
1.1911911911911912,0.9899314583333333,1.2144458333333337,-0.03044404166666666,17.65404166666666,0.0007442345659716132,0.0009551644936649313,8.210191283351249e-05,0.0002603478852430535,-2.9748090911891527e-05,-2.9271409222087685e-05,0.009812831597400873
1.1951951951951951,0.9899635416666664,1.2137895833333328,-0.030199020833333343,17.65485416666666,0.0007148473914944109,0.0009427503907078989,8.063350764173332e-05,0.0002584444143663156,-2.941397762500097e-05,-2.8720551591250004e-05,0.009457687066230847
1.199199199199199,0.9899977083333334,1.2131145833333334,-0.029925083333333335,17.65560416666666,0.0007363410373262269,0.0009294852208263888,7.9084715636576e-05,0.00025999249913194467,-2.905809656466988e-05,-2.8185025420434026e-05,0.01151650998281184
1.203203203203203,0.9900291666666664,1.2124604166666664,-0.029651291666666663,17.656458333333326,0.000698071349827023,0.000916055069164931,7.753662335143538e-05,0.0002627466155381841,-2.869602949782989e-05,-2.7651871233394094e-05,0.010729123264127338
1.2072072072072073,0.9900612499999997,1.2117875,-0.02937735416666667,17.657291666666676,0.0007106381770836112,0.000902493978832899,7.598759898826233e-05,0.00026515222890625967,-2.8314050109375186e-05,-2.712177548948784e-05,0.010050998263579913
1.2112112112112112,0.9900918750000001,1.2111666666666665,-0.029114854166666673,17.65804166666667,0.0007065555555554326,0.0008887606835203991,7.473797375996598e-05,0.0002640658715277813,-2.803516236111114e-05,-2.6659687191128478e-05,0.0104394982638496
1.2152152152152151,0.9901218749999997,1.2105437500000003,-0.028852895833333333,17.658791666666662,0.0007067460026040084,0.0008748770686974833,7.350029318648595e-05,0.00026302605377604565,-2.7761590044270232e-05,-2.6202844494192713e-05,0.010618539930703719
1.219219219219219,0.990153125,1.2099187500000002,-0.028597812500000003,17.659520833333335,0.0007049517317703202,0.0008622192868815104,7.228912818440067e-05,0.00026194621940105883,-2.7474055743490324e-05,-2.574742750722656e-05,0.01153227039930016
1.2232232232232234,0.9901837499999999,1.2092749999999997,-0.02836725,17.6603125,0.0007060577083342068,0.0008544907941041663,7.117293296827148e-05,0.0002592645770833277,-2.7204347890625452e-05,-2.5288785833072923e-05,0.01065406901039978
1.2272272272272273,0.9902147916666667,1.2086312500000005,-0.028136812500000007,17.661125000000016,0.0007125848567690607,0.0008466301990065101,7.0056735785676e-05,0.00025686419622397705,-2.6941202207031228e-05,-2.4832092801367203e-05,0.009872067707703991
1.2312312312312312,0.9902454166666667,1.2079937499999998,-0.027906187500000002,17.661875000000016,0.0007010999609382562,0.0008386821992148436,6.894055141841596e-05,0.00025475008632810936,-2.6667626098958886e-05,-2.437756827130208e-05,0.010879817707746042
1.2352352352352352,0.9902770833333334,1.2073562500000004,-0.027675687499999994,17.66262500000001,0.0006846355859366771,0.0008306125714023441,6.78242599907993e-05,0.00025320594283855663,-2.6379771296874662e-05,-2.3925783581927072e-05,0.010844776041267323
1.239239239239239,0.9903079166666666,1.2067125,-0.027445125,17.66339583333333,0.0006761923437503814,0.0008224463637343749,6.670797139910399e-05,0.0002516045682291815,-2.6083715640625414e-05,-2.347585993442708e-05,0.011114301649513436
1.2432432432432434,0.9903387500000002,1.2060729166666668,-0.027214604166666673,17.664208333333328,0.0006777030164928366,0.0008141653200516483,6.559155741481926e-05,0.00025046368988715373,-2.5792808190104426e-05,-2.3028169741067702e-05,0.010118956597409579
1.2472472472472473,0.9903697916666667,1.205429166666666,-0.026984124999999998,17.664937499999997,0.0006613574826401791,0.0008057819979843751,6.447526797799721e-05,0.00024955547864581595,-2.5503824881944722e-05,-2.258273488479166e-05,0.011024787760561594
1.2512512512512513,0.9904004166666666,1.2047833333333335,-0.026753520833333332,17.665750000000006,0.0006700363888880734,0.0007973053730203997,6.335876583449983e-05,0.00024871684131944766,-2.5198511340277343e-05,-2.213933563480034e-05,0.009610270833206869
1.2552552552552552,0.9904297916666671,1.2041770833333334,-0.026518604166666678,17.666416666666684,0.0006679686414929886,0.0007872698830516487,6.236085279972223e-05,0.00024734541948787103,-2.4906573090277377e-05,-2.1747482891319454e-05,0.01251382638827181
1.259259259259259,0.9904587500000002,1.2035812499999998,-0.026281708333333334,17.667166666666674,0.000675507981771517,0.0007765238904149301,6.141356064306232e-05,0.0002455047013020864,-2.4643337205729025e-05,-2.1378232905225695e-05,0.01018030555525229
1.2632632632632634,0.9904877083333331,1.20299375,-0.026044895833333345,17.667875000000006,0.000651870794270426,0.0007656571510308151,6.046630159097065e-05,0.0002443885735677262,-2.438492561718784e-05,-2.1010953884852437e-05,0.01223465104146726
1.2672672672672673,0.9905162499999998,1.202402083333333,-0.025808041666666674,17.668583333333338,0.0006563133289940737,0.0007546845686649297,5.951897633256234e-05,0.00024333056675347395,-2.4115208301215586e-05,-2.0645701267309043e-05,0.010537993055379502
1.2712712712712713,0.9905450000000003,1.2018125,-0.025571291666666673,17.66929166666666,0.0006321315104171887,0.0007435902924982634,5.857160737402343e-05,0.00024268963281251152,-2.381927669270847e-05,-2.028272060286459e-05,0.012173664930742234
1.2752752752752752,0.9905739583333327,1.201216666666667,-0.02533597916666667,17.67002083333333,0.0006368530555540541,0.0007327298263328989,5.763061345237342e-05,0.00024189627465279542,-2.35307956874993e-05,-1.9920894322734384e-05,0.010155416232748848
1.279279279279279,0.9906033333333331,1.2006062499999997,-0.02512835416666667,17.670791666666673,0.0006529657942717648,0.000727742900207899,5.680302100643018e-05,0.00023850906471353447,-2.3299884662760645e-05,-1.9555982395082477e-05,0.010413539930368643
1.2832832832832834,0.9906325000000004,1.2000020833333331,-0.024920854166666662,17.671416666666683,0.0006304166623269936,0.0007226676942703994,5.597544363299722e-05,0.00023566025177948827,-2.304238885069451e-05,-1.9192947021215274e-05,0.01269965972164755
1.2872872872872874,0.9906608333333332,1.1993958333333332,-0.024713250000000006,17.67229166666667,0.000620468315972067,0.0007175219411041665,5.514786093083333e-05,0.00023294824479168016,-2.2799217708333562e-05,-1.88315774125e-05,0.007815581597014898
1.2912912912912913,0.9906906249999999,1.198791666666667,-0.024505750000000003,17.672958333333337,0.0006172899305549873,0.0007122682169375001,5.4320330640788886e-05,0.00023068471874998844,-2.2532747638888753e-05,-1.847230068416667e-05,0.010502081597167034
1.2952952952952952,0.990720416666667,1.1981770833333336,-0.0242981875,17.6736875,0.0006258436414927626,0.0007069480842148436,5.3492635628011084e-05,0.00022813559570313696,-2.2286867675781535e-05,-1.8114442199544264e-05,0.009311819010463296
1.299299299299299,0.9907493749999999,1.197572916666666,-0.024090666666666663,17.67435416666666,0.0006086925998283199,0.0007015251962222225,5.2664939034886066e-05,0.00022637161111108833,-2.2013579980470098e-05,-1.7758489966666654e-05,0.012829791232832122
1.3033033033033035,0.990778333333333,1.1969729166666667,-0.023882187500000002,17.67514583333332,0.0005975034331591189,0.0006958619535481771,5.184416586458265e-05,0.00022462329492187877,-2.1739907470486345e-05,-1.740822504505209e-05,0.00901143706636276
1.3073073073073074,0.9908050000000003,1.1964104166666665,-0.0236616875,17.67583333333334,0.000608364891493185,0.0006876932946523437,5.112280664372355e-05,0.0002226935675781229,-2.151115355078113e-05,-1.7115778656106777e-05,0.009499305555266346
1.3113113113113113,0.990832291666667,1.1958604166666664,-0.023441041666666662,17.67643750000001,0.0005970305164930689,0.0006794321489149305,5.0401276304299306e-05,0.00022108885460067965,-2.1292331269097235e-05,-1.682456421892361e-05,0.011890641926697754
1.3153153153153152,0.9908591666666665,1.1952958333333334,-0.023220437500000007,17.67714583333333,0.0006074541493052976,0.0006710696156419263,4.967973155846512e-05,0.00021952135859375915,-2.105707345312455e-05,-1.6535495152786466e-05,0.009765187065966074
1.3193193193193191,0.9908858333333335,1.194733333333333,-0.022999916666666665,17.677854166666666,0.0006143455555567279,0.0006626059166597224,4.8958150881036073e-05,0.00021826710555555157,-2.084058912500057e-05,-1.6247955565572913e-05,0.00868039539932397
1.3233233233233235,0.9909127083333336,1.1941833333333334,-0.022779208333333332,17.6784375,0.0006032497222225874,0.0006540576677065969,4.823662460266042e-05,0.00021736343819443726,-2.059050745833362e-05,-1.5962389205312497e-05,0.011597558593734902
1.3273273273273274,0.9909395833333332,1.1936208333333334,-0.02255864583333333,17.679166666666656,0.0006130562326387423,0.0006454045814995661,4.751506187115064e-05,0.0002166779717881935,-2.0362476669270792e-05,-1.56784230985026e-05,0.009774305555822593
1.3313313313313313,0.9909668749999998,1.1930666666666663,-0.022338020833333336,17.67983333333332,0.0006085955555565903,0.0006366530335828991,4.679335846733264e-05,0.0002162688888888882,-2.010171577777821e-05,-1.5396572990017365e-05,0.0101599722227661
1.3353353353353352,0.9909935416666666,1.1925062500000003,-0.022117479166666672,17.680458333333327,0.0006017603776033997,0.0006278027403120659,4.607165142483697e-05,0.00021598214049480674,-1.9868272327473865e-05,-1.5116112231976998e-05,0.011184789930894112
1.3393393393393391,0.9910193750000001,1.1919541666666669,-0.02189693749999999,17.681145833333343,0.0005931812326380737,0.0006188593364544273,4.534999060289301e-05,0.0002162708903645713,-1.960079180755186e-05,-1.483780440297265e-05,0.010415353732298627
1.3433433433433435,0.9910477083333329,1.1913916666666664,-0.021676374999999994,17.681833333333337,0.0005921465972222872,0.0006098072668593753,4.462817566621923e-05,0.00021644837187498323,-1.934926877656209e-05,-1.4560923350132816e-05,0.010894972222047272
1.3473473473473474,0.9910745833333335,1.1908333333333336,-0.0214715625,17.682541666666662,0.000588888888888528,0.0006026130454752606,4.395330818083197e-05,0.00021548984375000663,-1.910063930555487e-05,-1.4284620001927086e-05,0.008761873264063524
1.3513513513513513,0.9911002083333339,1.1902624999999998,-0.02129425,17.683166666666665,0.000583514427084042,0.0005987701252708332,4.33609754009422e-05,0.00021149724062500055,-1.888854119244817e-05,-1.4007003694671866e-05,0.010616638888961916
1.3553553553553552,0.9911281249999999,1.1896958333333332,-0.02111704166666667,17.683854166666656,0.0005821574826399001,0.0005948563845815972,4.2768626461856336e-05,0.00020789814982639238,-1.8660914094096735e-05,-1.3730857402440974e-05,0.010885145399583962
1.3593593593593591,0.9911560416666663,1.1891312500000004,-0.020939854166666664,17.684541666666657,0.0005668702734364928,0.0005908860491453994,4.217619241014947e-05,0.00020446412669272024,-1.843285590820247e-05,-1.3456190959689675e-05,0.008861039930934567
1.3633633633633635,0.9911822916666669,1.1885583333333327,-0.0207615,17.685166666666667,0.0005853382638902893,0.0005867042844166666,4.158696043672462e-05,0.00020137883749999155,-1.822983233350727e-05,-1.318583937282292e-05,0.011546638888944472
1.3673673673673674,0.9912077083333334,1.18804375,-0.02056266666666667,17.68583333333334,0.000556214752604145,0.0005802988228888885,4.10506610241491e-05,0.00019972261666666852,-1.8025499015755764e-05,-1.2967717768166666e-05,0.010257638888788279
1.3713713713713713,0.9912322916666664,1.187525,-0.020363875,17.686437500000007,0.0005322910416669657,0.0005738096783177082,4.051424026910618e-05,0.00019817315937500218,-1.7830612871354507e-05,-1.2751036591033848e-05,0.010136891926777025
1.3753753753753752,0.991257708333333,1.1869833333333333,-0.0201650625,17.68708333333333,0.0005768163888890676,0.0005672394210377604,3.997780638938858e-05,0.0001963222697916739,-1.7656803342708445e-05,-1.2535779583654946e-05,0.008958159722396886
1.3793793793793792,0.9912820833333339,1.1864604166666668,-0.019966374999999998,17.6876875,0.0005595963498259415,0.000560583661026042,3.944123644494244e-05,0.00019527193515625485,-1.74504759697479e-05,-1.2322052707726558e-05,0.010085902343860198
1.3833833833833835,0.9913072916666666,1.1859416666666667,-0.019767583333333328,17.68829166666666,0.0005506965972223998,0.0005538609824930554,3.890479443094134e-05,0.00019438822430555697,-1.72485901595486e-05,-1.2109576174491314e-05,0.010587914930738407
1.3873873873873874,0.9913316666666666,1.185408333333333,-0.019568770833333332,17.688958333333325,0.0005654165972230896,0.0005470582080724829,3.836826606163937e-05,0.00019344235225693743,-1.7036217129687606e-05,-1.1898651910597655e-05,0.009503081597472374
1.3913913913913913,0.9913575,1.184879166666667,-0.019370041666666667,17.689562500000008,0.0005634437326382802,0.0005401714858315968,3.783172607581519e-05,0.000192658828298619,-1.683231071293416e-05,-1.1689071993105031e-05,0.010003558593496109
1.3953953953953953,0.9913818750000002,1.1843541666666668,-0.019171270833333327,17.69006250000002,0.0005614578993056174,0.0005332082079683163,3.729520943171583e-05,0.0001923036584201357,-1.6626341938802197e-05,-1.1480889073878898e-05,0.01418874609305476
1.3993993993993992,0.9914077083333331,1.1838354166666667,-0.018972458333333334,17.69083333333334,0.0005420395789934584,0.0005261668664565968,3.675855980337477e-05,0.0001922056162326352,-1.6401122115581625e-05,-1.1274001311808158e-05,0.008790972221788707
1.4034034034034035,0.9914318749999996,1.18330625,-0.018773645833333335,17.69139583333334,0.0005425687109370525,0.000519045847124566,3.622200978837801e-05,0.00019218078320312748,-1.6184820826431923e-05,-1.1068551462324225e-05,0.01055513498243954
1.4074074074074074,0.9914572916666672,1.1827687499999997,-0.01857491666666667,17.692041666666658,0.000568500690105056,0.0005118437208263885,3.568525727618951e-05,0.0001922268005208269,-1.5984177995964025e-05,-1.0864428524762155e-05,0.009369998264219248
1.4114114114114114,0.9914825000000004,1.1822458333333332,-0.018387625,17.692666666666664,0.0005447895659727031,0.0005058689968593746,3.517530942993249e-05,0.0001914013744791672,-1.5748592041319722e-05,-1.0656805873322918e-05,0.00954622222246826
1.4154154154154153,0.9915079166666665,1.1817187500000004,-0.018225479166666666,17.69322916666666,0.0005345458984367113,0.0005026729508120662,3.472337910717293e-05,0.0001879529589843866,-1.5558165862630206e-05,-1.0439402919959634e-05,0.012766655815994454
1.4194194194194192,0.9915322916666663,1.1811916666666664,-0.018063250000000003,17.693958333333324,0.0005237465972229849,0.0004994275411041665,3.427155675731917e-05,0.00018472287291666778,-1.5355233044097357e-05,-1.0223079694197917e-05,0.008838498264310601
1.4234234234234235,0.9915581250000005,1.1806583333333331,-0.017900000000000003,17.694500000000005,0.0005354832638888585,0.0004958731249999999,3.382642690985902e-05,0.0001813258333333359,-1.5190968430208742e-05,-1.0012658004166665e-05,0.011128083333176164
1.4274274274274275,0.9915804166666669,1.1801729166666675,-0.017730770833333333,17.695062500000017,0.000525220099824697,0.0004907443489891495,3.342145568819721e-05,0.00017843802912327275,-1.5028833225693892e-05,-9.833473294756943e-06,0.011429787759880128
1.4314314314314314,0.9916031249999997,1.179683333333333,-0.017561395833333337,17.69570833333334,0.0005201497222229179,0.0004855634180516493,3.301648370848789e-05,0.00017551097465277193,-1.4855539961111772e-05,-9.655323188951387e-06,0.009198248263487585
1.4354354354354353,0.9916279166666664,1.1791916666666664,-0.017392145833333334,17.69616666666667,0.0005195132638893263,0.00048032055497873285,3.2611484871678097e-05,0.0001726734321180548,-1.4682461192882298e-05,-9.478423000125437e-06,0.013393638888828718
1.4394394394394392,0.9916502083333336,1.1787000000000003,-0.017222874999999995,17.69685416666667,0.000524643333332353,0.0004750213267343753,3.2206492996139215e-05,0.00017010276249999207,-1.4529255614583207e-05,-9.302180732408851e-06,0.00968593706579668
1.4434434434434436,0.9916733333333335,1.1782104166666663,-0.017053624999999996,17.697395833333335,0.0005181307248274258,0.0004696644993593751,3.180138383854509e-05,0.00016775861692706548,-1.4343547747526259e-05,-9.1275243817526e-06,0.010722384982557287
1.4474474474474475,0.9916974999999998,1.1777145833333333,-0.016884333333333335,17.698020833333327,0.0005300268706600608,0.0004642513712222223,3.139630676471331e-05,0.00016538392986110984,-1.4186914710763855e-05,-8.953610179611115e-06,0.00922524956598636
1.4514514514514514,0.9917210416666663,1.1772187500000004,-0.01670289583333334,17.69852083333332,0.0005185146484363301,0.00045953056244748235,3.0981041689384895e-05,0.00016481632096355253,-1.3994393499999758e-05,-8.782862950111114e-06,0.012360312066562074
1.4554554554554553,0.9917445833333339,1.1767249999999998,-0.016519104166666666,17.699104166666658,0.0005120243750007525,0.0004548858641974823,3.056398269902083e-05,0.00016467201718749214,-1.3783509186458473e-05,-8.613791561921006e-06,0.011920030816384042
1.4594594594594597,0.9917681250000001,1.1762270833333333,-0.0163351875,17.699750000000012,0.0005106817664926044,0.0004501778993398435,3.01467645960039e-05,0.0001644107821614539,-1.3593631270963458e-05,-8.445618966587243e-06,0.01030827083297936
1.4634634634634636,0.9917912499999999,1.1757312500000003,-0.01615154166666667,17.700354166666678,0.0004976944401033911,0.0004453914517899305,2.9729687653228833e-05,0.00016472643984376256,-1.3391661063932078e-05,-8.27901418165712e-06,0.010170707898794262
1.4674674674674675,0.9918149999999999,1.1752374999999995,-0.015967729166666663,17.700979166666666,0.0004918185937510255,0.0004405451669266495,2.931239778029032e-05,0.00016510327317705714,-1.3184734711198741e-05,-8.113461558793832e-06,0.008044874566053295
1.4714714714714714,0.9918381250000005,1.1747395833333332,-0.015784062500000005,17.70147916666667,0.0004848280164937435,0.00043562607932942686,2.8895210722395567e-05,0.00016572550455729376,-1.2977884412977377e-05,-7.949174331217452e-06,0.011176978732578391
1.4754754754754753,0.991861041666667,1.174247916666667,-0.015603479166666668,17.70204166666667,0.0004939135373254189,0.0004305112295620658,2.8497322376994083e-05,0.000165665404210074,-1.2798645831857565e-05,-7.793134895139758e-06,0.011262498263818088
1.4794794794794797,0.9918835416666664,1.1737895833333332,-0.015430916666666664,17.702624999999994,0.0004742640581600899,0.0004250082691597221,2.8146891931053224e-05,0.00016448257795138171,-1.2652002367360797e-05,-7.65584585886111e-06,0.009776442708357536
1.4834834834834836,0.9919049999999996,1.1733104166666666,-0.01525842916666667,17.70312499999999,0.0005030828081600269,0.000419442214365816,2.7796668612442294e-05,0.00016310304988715468,-1.2499355614670215e-05,-7.5199880263772596e-06,0.011448567708725932
1.4874874874874875,0.9919270833333336,1.172854166666667,-0.015085897916666667,17.70372916666665,0.00047768706597195454,0.00041381860071457914,2.7446261207419214e-05,0.00016222489613716348,-1.23454615811627e-05,-7.384801473536937e-06,0.009640259983200394
1.4914914914914914,0.9919487500000002,1.1723895833333333,-0.014913406250000004,17.70424999999999,0.0004776648914930348,0.0004081330223557941,2.7095848785038606e-05,0.0001614471395182289,-1.2194981066709736e-05,-7.250781874714199e-06,0.01057360416695019
1.4954954954954953,0.9919699999999998,1.171920833333333,-0.014740914583333332,17.704770833333345,0.00047864373263961646,0.0004023887705802042,2.674553074925654e-05,0.00016070573592880458,-1.2044308910851118e-05,-7.117733159937196e-06,0.011298072482020416
1.4994994994994997,0.9919922916666662,1.1714354166666667,-0.014581710416666662,17.705375000000007,0.0004973979123261696,0.0003992958046578082,2.6422932601887353e-05,0.00015894868432725362,-1.1903582176258113e-05,-6.977250117324263e-06,0.0094877760413965
1.5035035035035036,0.992015,1.1709604166666672,-0.014425347916666666,17.705874999999995,0.000487119266492142,0.0003966912124831205,2.6105816511322904e-05,0.00015736557372830057,-1.173820527365383e-05,-6.8362857455193146e-06,0.011365484375176038
1.5075075075075075,0.9920375000000007,1.1704812499999995,-0.014268902083333333,17.7064375,0.00047781006510527746,0.00039404072500291243,2.578882655393173e-05,0.0001558365132942642,-1.1582519400260647e-05,-6.696084533606508e-06,0.010821058593876387
1.5115115115115114,0.9920591666666665,1.1699958333333333,-0.014112475,17.70695833333333,0.0004909999826390177,0.0003913401327077083,2.5471726857760277e-05,0.00015434944802082684,-1.1432281819530841e-05,-6.556782598509896e-06,0.011126581597409313
1.5155155155155153,0.9920814583333327,1.1695312500000006,-0.013956112500000006,17.70756249999999,0.0004487386067695276,0.0003885887988873436,2.5154537293537746e-05,0.00015346386393230715,-1.126107071940032e-05,-6.4186046599726605e-06,0.009105308593973405
1.5195195195195197,0.9921043749999999,1.1690479166666659,-0.013799666666666667,17.708062499999986,0.00045196853732831777,0.00038579149155555556,2.4837468172304655e-05,0.00015230490069443117,-1.1104700015451808e-05,-6.281207456194447e-06,0.010772496094375583
1.5235235235235236,0.9921266666666672,1.1685645833333334,-0.013643281250000002,17.708624999999977,0.0004609812456595197,0.00038294254340006496,2.4520302633389376e-05,0.0001513886025390626,-1.0936708541623504e-05,-6.145081959462891e-06,0.010433942709198618
1.5275275275275275,0.9921485416666666,1.1680833333333336,-0.01348692083333333,17.70918749999999,0.0004771597222219537,0.0003799006747687328,2.4208361616292773e-05,0.00015036202673611616,-1.0781100947916656e-05,-6.012850872550517e-06,0.009678089844101123
1.5315315315315314,0.9921687499999997,1.1676541666666664,-0.013331256249999994,17.709708333333342,0.0004399970659725305,0.0003758734401301696,2.393017995435506e-05,0.00014927190721353116,-1.0644098260937556e-05,-5.902145608578384e-06,0.009980748263330952
1.5355355355355353,0.9921897916666665,1.1672062500000002,-0.01317554583333333,17.710229166666675,0.0004649866276036363,0.00037179832532706613,2.365203232095562e-05,0.00014790861049478882,-1.0512747007030841e-05,-5.792251318422048e-06,0.00965786414900549
1.5395395395395397,0.9922104166666673,1.166766666666667,-0.013019808333333336,17.710729166666663,0.00045971222222140895,0.00036767563262993057,2.337382008567955e-05,0.00014678461972222716,-1.0397719544444199e-05,-5.68300026942778e-06,0.011114051649428802
1.5435435435435436,0.9922312500000002,1.1663291666666669,-0.012864093750000001,17.71125,0.00043669164930504323,0.00036350238365787763,2.309561710867744e-05,0.0001459344100260447,-1.026346044296863e-05,-5.57488087058138e-06,0.011623437500077216
1.5475475475475475,0.9922514583333334,1.165889583333333,-0.012708462499999996,17.711770833333333,0.000449396141493974,0.0003592806058860938,2.281740307091108e-05,0.00014522863226561385,-1.0112243400998196e-05,-5.467799535726822e-06,0.009840614149084104
1.5515515515515514,0.9922714583333332,1.165441666666667,-0.012552745833333332,17.71229166666666,0.00046655493055469677,0.0003550106553770661,2.2539173205561014e-05,0.00014443052524306353,-9.979552168576291e-06,-5.361327229412065e-06,0.008890581597427172
1.5555555555555554,0.9922920833333336,1.1650020833333337,-0.012397008333333336,17.71277083333332,0.0004534791623256318,0.0003506937677165972,2.2260904180008426e-05,0.00014386553543402868,-9.840736598827615e-06,-5.255659014667191e-06,0.010457739149785539
1.5595595595595597,0.9923125000000003,1.1645666666666663,-0.012241189583333333,17.71329166666666,0.0004448955555560463,0.0003463305692515584,2.1982700514510085e-05,0.00014343551576388724,-9.688105117361422e-06,-5.1510648252766065e-06,0.010131664930895568
1.5635635635635636,0.9923331249999997,1.1641229166666662,-0.012085577083333333,17.713770833333328,0.0004449182248273953,0.0003419129932294749,2.170434694322873e-05,0.00014319724384982864,-9.554176580425246e-06,-5.047229162499177e-06,0.012114530816234037
1.5675675675675675,0.9923539583333327,1.1636750000000002,-0.011943029166666666,17.71439583333333,0.00044591104166613604,0.00033922634599081606,2.144639043983809e-05,0.00014202738218750503,-9.401350735937283e-06,-4.936276404163802e-06,0.00809692664921613
1.5715715715715715,0.9923749999999997,1.1632270833333331,-0.011811941666666671,17.714833333333342,0.00042775259982708036,0.00033810615906326377,2.120658391091454e-05,0.0001396579534201428,-9.275090266059054e-06,-4.818492005137156e-06,0.011138305555334682
1.5755755755755754,0.9923970833333337,1.1627687499999997,-0.011680881249999997,17.715479166666665,0.00044175069010488066,0.0003369509715567317,2.0966855457643754e-05,0.00013732410662759507,-9.14559703684933e-06,-4.701560246960804e-06,0.0063812287327777995
1.5795795795795797,0.9924172916666669,1.162341666666667,-0.011547641666666665,17.715833333333325,0.0004285165972215399,0.00033460384693826404,2.0735985584802357e-05,0.00013519464423611405,-9.007610138541365e-06,-4.596734114915624e-06,0.011749305555952105
1.5835835835835836,0.9924360416666665,1.1619270833333342,-0.011412622916666665,17.716458333333332,0.00043170301649086973,0.0003312545381619749,2.0512546148158595e-05,0.0001331085754123322,-8.91660354492116e-06,-4.5017868581563794e-06,0.007104123263957263
1.5875875875875876,0.992455,1.161514583333333,-0.011277545833333335,17.71683333333333,0.0004276227039938796,0.00032786945997706593,2.0289045154910696e-05,0.00013117561629339552,-8.807643961198275e-06,-4.407729564988019e-06,0.01048330555551047
1.5915915915915915,0.992474375,1.161095833333333,-0.011142506250000003,17.717374999999986,0.00043354914930615607,0.00032444913780204434,2.006553034855822e-05,0.00012933007976562508,-8.69563040442709e-06,-4.31430083506602e-06,0.0081647760421788
1.5955955955955954,0.9924941666666669,1.160679166666667,-0.011007395833333334,17.717791666666653,0.00042803873263830283,0.0003209932786349827,1.9842031572407426e-05,0.00012755918967014175,-8.594050982725643e-06,-4.221606099919705e-06,0.01048345659773986
1.5995995995995997,0.9925135416666667,1.1602625000000002,-0.010872400000000003,17.71829166666667,0.00043676442708284746,0.00031749820990666674,1.961850864708327e-05,0.00012590675500000377,-8.468275482291575e-06,-4.129752031900002e-06,0.009432081597196884
1.6036036036036037,0.9925329166666662,1.1598458333333326,-0.010737310416666666,17.718708333333357,0.0004409762326411659,0.00031396912334947467,1.939495875491383e-05,0.0001243789146440858,-8.360198841232984e-06,-4.038507255942143e-06,0.012583331596147218
1.6076076076076076,0.9925527083333329,1.1594291666666665,-0.01059438125,17.71929166666668,0.00042400748263893284,0.00031139575259631503,1.9169997230073094e-05,0.00012374504070312292,-8.229967505468867e-06,-3.949148123580598e-06,0.009202831596610395
1.6116116116116115,0.9925725000000001,1.1590041666666668,-0.010449691666666665,17.71968750000001,0.000419758315971519,0.000309009360738264,1.894479440502969e-05,0.00012356118204860655,-8.106630084427037e-06,-3.860896526547604e-06,0.011633235676754339
1.6156156156156154,0.9925922916666674,1.158575,-0.01030488125,17.72025000000001,0.00042480270833333833,0.0003065815057567318,1.8719562078848642e-05,0.00012327571088541385,-7.987145683176775e-06,-3.7732057230333463e-06,0.00940660416637229
1.6196196196196198,0.9926120833333334,1.1581541666666664,-0.010160179166666663,17.720687500000007,0.00041850956597278,0.0003041122176345661,1.8494339124465078e-05,0.00012332050262152394,-7.854256003506977e-06,-3.6864982162396172e-06,0.011609527343694026
1.6236236236236237,0.992632083333333,1.1577354166666667,-0.01001543541666667,17.721208333333333,0.0003987049956595268,0.0003015995950812456,1.826897649401432e-05,0.00012349512854601015,-7.716075053928193e-06,-3.6006069035241995e-06,0.010858539930438837
1.6276276276276276,0.9926516666666662,1.1573020833333334,-0.00987072083333333,17.72168749999999,0.00042480457899296553,0.0002990467868970661,1.8043711645491905e-05,0.00012363703441839978,-7.584789433116358e-06,-3.515347826792584e-06,0.010125485677349388
1.6316316316316315,0.992671666666667,1.156883333333333,-0.009725685416666664,17.72220833333332,0.00040845305555636813,0.00029637250150937064,1.7819175523574523e-05,0.00012388753045138208,-7.453942783118214e-06,-3.4318592888233696e-06,0.009373456597757013
1.6356356356356354,0.9926900000000004,1.1565,-0.009575681249999999,17.722604166666653,0.0003931666666663336,0.00029197466193173167,1.7611703620999404e-05,0.00012416286562499934,-7.347368016145874e-06,-3.3681040762502397e-06,0.012009884983285701
1.6396396396396398,0.9927081250000002,1.1561104166666671,-0.009425539583333335,17.723104166666662,0.0003982878081583152,0.00028753378689634976,1.7404313380609363e-05,0.00012441449499566576,-7.232604457690743e-06,-3.305156525098108e-06,0.009078697482948428
1.6436436436436437,0.9927249999999997,1.1557125000000004,-0.009276983333333332,17.72354166666668,0.0004244506770822998,0.0002832077885663889,1.7198778669714188e-05,0.00012457976729167083,-7.141583322265387e-06,-3.242077440224825e-06,0.010654123263122983
1.6476476476476476,0.9927437499999997,1.1553124999999997,-0.00915559791666667,17.723979166666684,0.0004280273437509141,0.0002816277351216622,1.702561060841205e-05,0.00012302463476562137,-7.060534585937722e-06,-3.166554606361964e-06,0.010354166231934414
1.6516516516516515,0.9927622916666672,1.1549124999999998,-0.0090341375,17.724479166666672,0.00042503401041726896,0.00028001977629776045,1.685252784471917e-05,0.00012138624213541699,-6.967363048020875e-06,-3.091685301324269e-06,0.009088270399161047
1.6556556556556554,0.9927814583333339,1.1545104166666667,-0.008912706250000001,17.724833333333336,0.0004286144748260057,0.00027838095896787766,1.667940689063187e-05,0.00011988303964844196,-6.876789596180276e-06,-3.0174791652422917e-06,0.012991638888877333
1.6596596596596598,0.9927997916666668,1.1541104166666665,-0.008791229166666668,17.72539583333334,0.0004270628081601835,0.0002767138730724825,1.650631850338665e-05,0.00011844290655381624,-6.781317863802203e-06,-2.943799148096355e-06,0.008467551649118832
1.6636636636636637,0.9928175,1.1537104166666665,-0.00866980833333333,17.72575,0.0004272744748263779,0.00027501734012993064,1.633322747059873e-05,0.00011726485133679854,-6.685267909114904e-06,-2.870694735201039e-06,0.012786937499697615
1.6676676676676676,0.99283625,1.1533125000000004,-0.008548375000000004,17.726333333333326,0.00042027734374894266,0.0002732913265260416,1.616009809708196e-05,0.0001161269088541736,-6.584887839843653e-06,-2.7982241895338558e-06,0.0077315555557788684
1.6716716716716715,0.9928541666666671,1.1529125000000007,-0.008426914583333335,17.72668749999999,0.0004240173437486394,0.00027153523560520396,1.5986832826421612e-05,0.0001148930762239677,-6.496966957551722e-06,-2.726325681417927e-06,0.011425277344073947
1.6756756756756754,0.9928731250000005,1.1525104166666662,-0.008305481249999998,17.727249999999984,0.0004218228081604991,0.00026975043953923186,1.5813727242260027e-05,0.00011392448938801411,-6.378498170573179e-06,-2.655031680040364e-06,0.008357437500649212
1.6796796796796798,0.9928916666666668,1.1521145833333328,-0.008184045833333334,17.727624999999982,0.00040282020399429186,0.00026793514379789933,1.5640560427603832e-05,0.00011310230525173395,-6.27651348003523e-06,-2.5843384914746522e-06,0.010686859375766744
1.6836836836836837,0.9929099999999998,1.1517208333333335,-0.008062608333333332,17.72814583333333,0.0003828720659719842,0.0002660897635299306,1.5467397842634778e-05,0.00011230940517361482,-6.170233816145594e-06,-2.5142425251802075e-06,0.008678645399413654
1.6876876876876876,0.9929274999999999,1.1513187500000004,-0.007941170833333332,17.728520833333345,0.00039221923177001905,0.0002642163474624827,1.529428860188124e-05,0.00011166262736979349,-6.071390283202962e-06,-2.4447317468641483e-06,0.011632395398805784
1.6916916916916915,0.9929462500000003,1.1509187499999998,-0.007819725000000001,17.729020833333344,0.00038186423177122286,0.0002623135675910417,1.5120947961038833e-05,0.00011106395567708413,-5.950653335807339e-06,-2.375873262055731e-06,0.009320291232370437
1.6956956956956954,0.9929652083333336,1.1505166666666666,-0.007698285416666666,17.729458333333337,0.0003863997222222082,0.0002603801516435373,1.494776125543979e-05,0.00011052650996527455,-5.847417346527902e-06,-2.3075052147141483e-06,0.010473873263777023
1.6996996996996998,0.9929822916666668,1.1501375000000005,-0.007572075,17.729833333333335,0.00036914776041596653,0.00025767388852770826,1.477987218701819e-05,0.00011025657697917232,-5.742379984895532e-06,-2.2508108525385415e-06,0.012593305555583356
1.7037037037037037,0.9929985416666663,1.1497645833333334,-0.007441572916666667,17.730333333333338,0.00037890291232622886,0.0002542650758592665,1.4616806062503905e-05,0.00011021948387586814,-5.670670501866531e-06,-2.2045571241625434e-06,0.009654888888690039
1.7077077077077076,0.9930156249999996,1.1493916666666666,-0.007311041666666663,17.7306875,0.00039254659722276486,0.00025082221141493064,1.4453593921531973e-05,0.00011015244965277213,-5.590285609722266e-06,-2.158926093715276e-06,0.01147077734361801
1.7117117117117115,0.9930327083333329,1.1490291666666663,-0.007180525000000001,17.731229166666658,0.00037989081597311625,0.000247345060724375,1.4290520868880205e-05,0.00011030557364583027,-5.493787893576523e-06,-2.1140353388322917e-06,0.007053905816292172
1.7157157157157155,0.9930489583333336,1.1486604166666672,-0.0070500083333333305,17.73152083333332,0.00037924718315807127,0.00024383342416659724,1.4127372017875988e-05,0.00011050925967014125,-5.408323881206183e-06,-2.069714140809202e-06,0.011502270399716963
1.7197197197197198,0.9930658333333339,1.1482937500000003,-0.006919500000000001,17.731979166666648,0.00038188037760367166,0.00024028906141666668,1.3964261843703604e-05,0.00011083110312500553,-5.3313898140621265e-06,-2.0260579437083334e-06,0.01003983290013366
1.7237237237237237,0.9930835416666666,1.1479166666666663,-0.006804454166666667,17.73239583333331,0.00037690972222304,0.00023854232016039934,1.3818512107647013e-05,0.00010994217881944192,-5.253137282986179e-06,-1.972698476946443e-06,0.009846343316780803
1.7277277277277276,0.9930999999999993,1.147539583333333,-0.006699083333333332,17.732770833333312,0.000386238016493623,0.00023791728249305554,1.3683524718357154e-05,0.00010836121371527764,-5.167884158507191e-06,-1.9134667684513874e-06,0.01217190581644445
1.7317317317317316,0.9931179166666663,1.1471625000000005,-0.006593720833333334,17.733270833333332,0.00037653192708209104,0.00023726888723873263,1.3548519900234571e-05,0.00010687344213542241,-5.084127000520595e-06,-1.8547858343609384e-06,0.009855551649252448
1.735735735735736,0.9931352083333334,1.1467833333333337,-0.0064883499999999995,17.733645833333348,0.00037548638888806884,0.0002365990226108333,1.3413539776249305e-05,0.00010545039083333357,-5.011198013888567e-06,-1.7965269909583345e-06,0.011555457898737131
1.7397397397397398,0.9931533333333339,1.1463979166666665,-0.006382983333333332,17.73420833333334,0.0003843166623265226,0.00023590794043305553,1.3278660196575945e-05,0.00010405962878472057,-4.915929969401267e-06,-1.738911679598958e-06,0.006813123263839316
1.7437437437437437,0.993169375,1.1460249999999996,-0.006277612500000001,17.7345,0.00038294937500071846,0.00023519345629984374,1.3143636401024948e-05,0.00010281961531249766,-4.8413988026044415e-06,-1.6817164647528638e-06,0.011051416666873592
1.7477477477477477,0.993187083333333,1.145654166666667,-0.006172237499999999,17.73497916666667,0.0003536137326376476,0.00023445702591026044,1.3008633510770469e-05,0.00010167460953125224,-4.751307039843524e-06,-1.625094323111198e-06,0.00988895789930666
1.7517517517517516,0.9932043749999996,1.1452750000000005,-0.006066875,17.73539583333334,0.0003555910416654928,0.00023369865273437492,1.2873645234551083e-05,0.00010058193229167071,-4.66356462083318e-06,-1.5690068611458338e-06,0.009484634982300122
1.755755755755756,0.9932222916666668,1.1448937499999998,-0.005961502083333333,17.73575,0.0003578845442713252,0.00023291736791041233,1.2738618970188332e-05,9.95239758203089e-05,-4.563257262239903e-06,-1.5134512330235232e-06,0.012963604166714049
1.7597597597597598,0.9932385416666674,1.1445124999999998,-0.0058561375,17.73627083333332,0.00036822067708297546,0.0002321141952477605,1.260361417178811e-05,9.856423713541524e-05,-4.4800870713543155e-06,-1.4583930217776036e-06,0.008655259983129326
1.7637637637637638,0.9932564583333335,1.1441375000000005,-0.005750764583333335,17.736624999999986,0.00035354776041596203,0.0002312889150404123,1.246843070856331e-05,9.770708013021392e-05,-4.38999457994763e-06,-1.4038540623976138e-06,0.012550276042304631
1.7677677677677677,0.9932724999999998,1.143797916666667,-0.005641106250000001,17.737166666666667,0.000365909162325595,0.00022911729527621096,1.2348071873518656e-05,9.690640977864668e-05,-4.327602832682252e-06,-1.3633688191751306e-06,0.0062519722224010366
1.7717717717717716,0.9932872916666661,1.1434624999999992,-0.005531379166666666,17.73745833333335,0.00035184442708557917,0.00022690238618123263,1.2227841443037233e-05,9.617881703124359e-05,-4.25534269661511e-06,-1.3235270760099817e-06,0.00986353992976774
1.775775775775776,0.9933029166666666,1.1431249999999995,-0.005421670833333334,17.737770833333357,0.0003777343750011042,0.0002246636103749826,1.2107488387925751e-05,9.552872135416401e-05,-4.214817005208384e-06,-1.2840783214345494e-06,0.012319197481588162
1.7797797797797799,0.9933183333333336,1.1427958333333337,-0.005311943750000002,17.738229166666684,0.0003530999826382164,0.00022240075359683593,1.1987303040493224e-05,9.499426773437736e-05,-4.14669902638865e-06,-1.2451174552937513e-06,0.009184364148723034
1.7837837837837838,0.9933339583333342,1.142460416666667,-0.005202227083333334,17.73858333333335,0.0003404463498253296,0.00022011412504009973,1.1866999568678113e-05,9.448435455295268e-05,-4.077216899956554e-06,-1.2066488449924051e-06,0.010994659721689004
1.7877877877877877,0.993349166666667,1.1421145833333335,-0.005092502083333333,17.73902083333334,0.00038261187065957714,0.00021780329753124565,1.1746754278633607e-05,9.401464503038231e-05,-4.028849507812507e-06,-1.168547431886978e-06,0.009014874565878017
1.7917917917917916,0.9933652083333331,1.1417874999999993,-0.004982783333333335,17.73935416666667,0.00035463817708469847,0.00021546832858638894,1.1626478212406166e-05,9.370055854166556e-05,-3.945595000521282e-06,-1.1309666807159723e-06,0.009897082899385623
1.795795795795796,0.9933814583333328,1.141452083333333,-0.004873066666666666,17.73966666666666,0.00034964145399341007,0.00021310842959555557,1.150618485764554e-05,9.341793222221884e-05,-3.8794845129342575e-06,-1.0938188854111106e-06,0.013809888888772548
1.7997997997997999,0.9933960416666663,1.141110416666667,-0.004763349999999999,17.740208333333335,0.0003649336414921489,0.00021072549677750004,1.138590289480864e-05,9.318330322916589e-05,-3.818701772525992e-06,-1.057093041498958e-06,0.007299956597023538
1.8038038038038038,0.9934120833333339,1.1407791666666676,-0.004653627083333333,17.740479166666663,0.0003562262326366472,0.00020831833830259986,1.1265622493224686e-05,9.307749276910287e-05,-3.750314145051616e-06,-1.020842025581901e-06,0.011023937066056533
1.8078078078078077,0.9934275000000005,1.1404395833333332,-0.004543904166666667,17.740916666666656,0.0003600567664934218,0.00020588730992414925,1.114528303045077e-05,9.299192453993133e-05,-3.6863669380209074e-06,-9.850289198885414e-07,0.009875826389247777
1.8118118118118116,0.993442916666667,1.140108333333333,-0.004434183333333333,17.741333333333316,0.0003488215972227149,0.00020343114316638888,1.1024925987594657e-05,9.303061986110778e-05,-3.6071643534724357e-06,-9.496455314402776e-07,0.00863322222306806
1.815815815815816,0.9934585416666666,1.1397729166666668,-0.004324460416666666,17.74162499999998,0.00034269843315914983,0.00020095154210468313,1.090463510964622e-05,9.311952878038147e-05,-3.534741355555528e-06,-9.147578886444439e-07,0.012034026042613277
1.8198198198198199,0.9934735416666663,1.1394312500000003,-0.004214737500000002,17.742124999999998,0.0003547598567701371,0.00019844744613942714,1.0784248926532499e-05,9.324945138021023e-05,-3.458251788801851e-06,-8.802997070109381e-07,0.007833817708387869
1.8238238238238238,0.9934899999999997,1.1390979166666668,-0.004105020833333331,17.74239583333335,0.00034551957899253694,0.000195920470624566,1.0663903493632995e-05,9.350192912326288e-05,-3.3819433126736336e-06,-8.462922391267356e-07,0.011348426648453369
1.8278278278278277,0.9935052083333337,1.1387479166666663,-0.004016091666666667,17.742833333333355,0.0003615156206604464,0.00019498871605826387,1.0559609104009663e-05,9.226810189235865e-05,-3.3193190446183067e-06,-8.024556243798618e-07,0.01061530555483614
1.8318318318318316,0.9935214583333337,1.1384104166666666,-0.003933502083333333,17.743208333333346,0.00033422322482667965,0.00019453610302707898,1.0460396229123598e-05,9.068141231336705e-05,-3.2464140149737145e-06,-7.55836781607421e-07,0.011266373263481455
1.835835835835836,0.9935366666666668,1.1380583333333336,-0.0038509062499999997,17.743604166666675,0.000348229930554389,0.00019407010438704427,1.0361005225959107e-05,8.908928203125131e-05,-3.1799470062497497e-06,-7.095514629088552e-07,0.010344509982473937
1.83983983983984,0.9935533333333333,1.1377166666666667,-0.0037683125000000013,17.74408333333335,0.00034036972222240003,0.00019359065423567708,1.026169136634567e-05,8.760526979167006e-05,-3.1019301166665576e-06,-6.636233816458335e-07,0.007714993055174091
1.8438438438438438,0.993569583333333,1.1373687499999996,-0.0036857270833333335,17.744354166666678,0.0003464931901051571,0.00019309666586718314,1.0162328231394152e-05,8.61433056119779e-05,-3.0386599419274067e-06,-6.179937334299483e-07,0.011645207898709486
1.8478478478478477,0.9935847916666659,1.1370270833333327,-0.003603120833333333,17.74477083333334,0.00033399509982801057,0.00019259022859373267,1.0062946724630638e-05,8.474805535589863e-05,-2.966160925651248e-06,-5.727009669486978e-07,0.011233072482127682
1.8518518518518516,0.9936006249999999,1.136675,-0.003520535416666666,17.745208333333334,0.0003470277083328366,0.00019206958037999567,9.963613034510761e-06,8.340876140624891e-05,-2.8946018494792466e-06,-5.277862580633242e-07,0.00945620659723545
1.855855855855856,0.9936147916666672,1.1363625000000008,-0.003432095833333333,17.745479166666662,0.00034693526041507106,0.00019058384319081594,9.875045912862626e-06,8.242583473958487e-05,-2.8556011421872023e-06,-4.979661881022562e-07,0.0121358120661057
1.85985985985986,0.9936293750000001,1.1360562500000002,-0.0033435208333333333,17.745958333333324,0.0003261968359369316,0.00018906274343706605,9.786735034685779e-06,8.151107304687523e-05,-2.816468045442567e-06,-4.687805143624133e-07,0.007212831597655622
1.8638638638638638,0.9936433333333333,1.1357437499999996,-0.003254952083333333,17.746208333333318,0.00032780100260509926,0.000187525911935204,9.698367913383782e-06,8.064148519531123e-05,-2.7665583337241643e-06,-4.399437980404078e-07,0.011464789931324049
1.8678678678678677,0.9936579166666664,1.1354291666666665,-0.0031663825000000007,17.74656249999998,0.00033394081597259984,0.0001859744385303604,9.610000780358487e-06,7.981554332291705e-05,-2.7252917299477875e-06,-4.1142804844380343e-07,0.010769433594305156
1.8718718718718717,0.9936718749999994,1.13511875,-0.003077810416666667,17.74704166666666,0.00032834006510462643,0.00018440583303905818,9.521639420953955e-06,7.905406290364611e-05,-2.6783413829428466e-06,-3.832346306036895e-07,0.00584541493043389
1.875875875875876,0.9936852083333335,1.134812500000001,-0.0029892445833333337,17.747291666666676,0.00032142317708094836,0.00018282233348767911,9.43329201411416e-06,7.83694103906273e-05,-2.628228036457951e-06,-3.5539250720996554e-07,0.009055164930089177
1.87987987987988,0.9937000000000005,1.1344958333333333,-0.00290068125,17.74760416666669,0.00033587081597241664,0.00018122229828589848,9.344941894948749e-06,7.771620861979182e-05,-2.591244291493206e-06,-3.278743162111982e-07,0.011504676648371515
1.8838838838838838,0.9937141666666672,1.13418125,-0.0028120991666666668,17.748062500000014,0.00034539214843753996,0.00017960751494349936,9.256536999048824e-06,7.709931464062493e-05,-2.5384702880208287e-06,-3.006902558470135e-07,0.00731916275998401
1.8878878878878878,0.9937287500000003,1.1338708333333332,-0.00272354,17.748312500000008,0.0003369333159723986,0.0001779767048684,9.168160237605273e-06,7.657131941666683e-05,-2.4938737010419664e-06,-2.738351168883327e-07,0.010111735677071465
1.8918918918918917,0.9937427083333329,1.1335583333333337,-0.0026349633333333333,17.748625000000008,0.000341338263888602,0.00017632946823198893,9.079803828541875e-06,7.60846445277785e-05,-2.441523298090135e-06,-2.473223978695138e-07,0.011310609375016156
1.895895895895896,0.9937560416666664,1.133252083333334,-0.002546399166666667,17.74906250000001,0.0003209656206581979,0.00017466835128399926,8.991387795165552e-06,7.566820228993359e-05,-2.385321282855502e-06,-2.2112050666105918e-07,0.009530371093262602
1.8998998998999,0.9937710416666669,1.1329479166666667,-0.0024578229166666663,17.749354166666674,0.00030401812065972145,0.00017298952317697485,8.902976928541871e-06,7.531222797309018e-05,-2.3302414928385706e-06,-1.9527643552018202e-07,0.011259999565538692
1.9039039039039038,0.9937847916666667,1.1326291666666664,-0.0023692631249999994,17.749666666666673,0.0003220041493061654,0.00017129555057784855,8.814522054097813e-06,7.498172721614495e-05,-2.278228858420368e-06,-1.6974435887162773e-07,0.011833222221923734
1.9079079079079078,0.9937995833333342,1.1323124999999996,-0.0022807052083333337,17.750083333333333,0.00033923567708482594,0.00016958692541934787,8.726165033827594e-06,7.47208078776037e-05,-2.2325261653649824e-06,-1.445525586437711e-07,0.009333326388968999
1.9119119119119117,0.993812916666667,1.1320000000000003,-0.002192122916666666,17.750395833333325,0.00034474999999933864,0.00016786188878489147,8.637701573899269e-06,7.450439166666696e-05,-2.1734127499998222e-06,-1.196948983494352e-07,0.011572759983039305
1.915915915915916,0.9938275,1.1316895833333338,-0.0021035552083333337,17.750812499999988,0.0003370203081585199,0.00016612213881882698,8.549287901105673e-06,7.434166307074752e-05,-2.1176911522135253e-06,-9.516907883027293e-08,0.00928058984436575
1.91991991991992,0.9938414583333331,1.13138125,-0.0020149830833333334,17.75110416666665,0.00032438381510391245,0.00016436463484054712,8.460760200386997e-06,7.425662121718834e-05,-2.048773517447839e-06,-7.097291154618498e-08,0.009967530816879844
1.9239239239239239,0.9938558333333326,1.1310666666666664,-0.0019264155625000005,17.75139583333331,0.0003256955555563934,0.00016259329808055784,8.372346372826197e-06,7.421272055833277e-05,-1.9843024805558072e-06,-4.710955638622445e-08,0.01252930165003363
1.9279279279279278,0.9938702083333334,1.1307604166666667,-0.0018378491250000005,17.751895833333315,0.00031213009982589135,0.00016080460226040335,8.283933125660205e-06,7.423295902213604e-05,-1.9242969837240075e-06,-2.3580314812028706e-08,0.007902655816451443
1.9319319319319317,0.9938837500000002,1.1304500000000002,-0.0017492830833333339,17.752166666666664,0.00030154749999988795,0.0001590012586943638,8.195450217971472e-06,7.430987405416677e-05,-1.8637941815625872e-06,-3.781179080178961e-10,0.01057863888894417
1.935935935935936,0.9938993749999999,1.1301291666666673,-0.0016607046874999997,17.752437500000013,0.0003205666493037995,0.00015718330994091555,8.107011217375136e-06,7.441219831380293e-05,-1.8015545885154702e-06,2.24809549789624e-08,0.012629475259871015
1.93993993993994,0.9939122916666672,1.129816666666666,-0.0015883742291666664,17.753020833333345,0.00030179972222366125,0.00015674602564145254,8.029665951013133e-06,7.328757284965075e-05,-1.7461706586115438e-06,5.4629959229776974e-08,0.004626291232341373
1.9439439439439439,0.9939260416666663,1.1295270833333324,-0.001526760966666666,17.753187500000006,0.00031023468316182523,0.00015563108428399644,7.965805176975697e-06,7.147617412617854e-05,-1.710545704674952e-06,8.11671753995176e-08,0.010166923177109766
1.9479479479479478,0.9939397916666662,1.1292270833333333,-0.0014501269583333334,17.753458333333338,0.00031911093315950545,0.00015494734013804824,7.897262020418267e-06,7.06711772884552e-05,-1.6854396021180216e-06,1.0457380229268235e-07,0.012842206596985761
1.9519519519519517,0.9939512499999997,1.1289354166666667,-0.0013733402083333324,17.75395833333334,0.00031732499565984007,0.00015425581167217495,7.828723941847528e-06,6.99196919865439e-05,-1.6439818062222167e-06,1.2773768927257847e-07,0.00654683159666547
1.955955955955956,0.9939654166666666,1.1286416666666674,-0.0012965645833333337,17.75412500000001,0.0003200715972202506,0.00015355225361457901,7.76017970710581e-06,6.921587477430602e-05,-1.617337837916098e-06,1.5065739224510403e-07,0.01167048437446283
1.95995995995996,0.9939789583333333,1.1283520833333334,-0.0012197962916666667,17.75441666666667,0.0002986593706599816,0.00015283688867350295,7.691661700265613e-06,6.857481194435773e-05,-1.567504282369667e-06,1.7328580742031063e-07,0.01235549305533823
1.9639639639639639,0.9939912500000002,1.1280520833333332,-0.0011430210208333332,17.754916666666666,0.0003214139539933214,0.0001521093362792665,7.623047129855012e-06,6.796159801150149e-05,-1.5332179109376807e-06,1.956647219944345e-07,0.006475826388793848
1.9679679679679678,0.9940052083333337,1.1277604166666666,-0.001066236895833333,17.755104166666662,0.00031269259982691366,0.0001513700138819637,7.5545305407386725e-06,6.738541174370564e-05,-1.4975671577691432e-06,2.1780485995000367e-07,0.01127603081624784
1.9719719719719722,0.9940185416666664,1.1274729166666668,-0.0009894676458333332,17.75539583333332,0.00029440551649262403,0.0001506188704445157,7.485973591807768e-06,6.687671842834221e-05,-1.4544142785764672e-06,2.396662820276949e-07,0.013418801650004752
1.975975975975976,0.9940308333333331,1.1271791666666673,-0.0009126910541666666,17.755895833333316,0.0003004595659708009,0.0001498572033729775,7.417351382868272e-06,6.640138352637212e-05,-1.4114859197913738e-06,2.6126722876397233e-07,0.007121489150279103
1.97997997997998,0.9940443749999995,1.1268854166666669,-0.0008359133541666668,17.756104166666645,0.000304257703992894,0.0001490814571976592,7.3488014173182805e-06,6.59698184073351e-05,-1.3669828387586074e-06,2.8261524891535636e-07,0.010348155816643612
1.983983983983984,0.9940581249999999,1.1265854166666667,-0.0007591383333333332,17.756395833333308,0.0003073822873258525,0.00014829641732419722,7.280220512770658e-06,6.557875889930543e-05,-1.3221972821179408e-06,3.0369543375486174e-07,0.011240343316671897
1.9879879879879878,0.9940708333333331,1.1262937499999996,-0.0006823614583333335,17.756854166666646,0.0003144720442722626,0.00014749854950684788,7.21163827072922e-06,6.523948742838534e-05,-1.2871438233076366e-06,3.2452807691629797e-07,0.006838437066676306
1.9919919919919922,0.994083333333334,1.1260000000000001,-0.0006055845208333335,17.757062499999986,0.000307333333332549,0.0001466886840547937,7.1429902351995545e-06,6.493692045833382e-05,-1.2359201666665878e-06,3.45083002158236e-07,0.011314704427604738
1.995995995995996,0.994097916666667,1.1257062500000006,-0.0005288116666666669,17.757375000000007,0.00028960537760314153,0.00014586681655453056,7.0744222111223384e-06,6.46932857395839e-05,-1.189326380338356e-06,3.653912851805206e-07,0.011466442708126579
2.0,0.9941102083333333,1.1254208333333333,-0.0004520371249999999,17.75779166666668,0.00029253123263850433,0.0001450337874376217,7.0057653206794385e-06,6.449531874843723e-05,-1.1369285656249962e-06,3.854333892978435e-07,0.00916845659696719


==> figs/data/cyl_LES/cylinderLES_medp3_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9947768749999996,1.1098229166666662,0.029370208333333342,17.77445833333332,0.0004514269748270294,0.00014490273745659647,1.4803691862506664e-05,-4.843860894096497e-05,-1.1418042074656711e-06,-2.7921814519617965e-06,0.006339289931077019
-1.995995995995996,0.994768333333333,1.1100083333333326,0.02954025,17.77416666666666,0.0004731665972239618,0.00014685800493749977,1.4967259540665207e-05,-4.9069502083304295e-05,-1.2006892954863867e-06,-2.804514388864588e-06,0.009415972222768687
-1.991991991991992,0.9947593749999998,1.1102041666666664,0.029710291666666656,17.7738125,0.0004550416493063203,0.00014874315241493138,1.5130680747849076e-05,-5.007293454858952e-05,-1.2486891372395954e-06,-2.8159963071901158e-06,0.013880881510715426
-1.987987987987988,0.994751041666667,1.1104000000000005,0.029880375000000004,17.773645833333337,0.00045142333333236806,0.00015058298152604156,1.529416891111535e-05,-5.112673333335788e-05,-1.2916011666664132e-06,-2.8265676520703005e-06,0.011680457899274188
-1.983983983983984,0.994742291666667,1.110577083333334,0.030050479166666682,17.77360416666667,0.00048729197482466624,0.00015235516018706518,1.545766263522023e-05,-5.176933901913233e-05,-1.3646372289319569e-06,-2.8364936971117137e-06,0.006911593315976461
-1.97997997997998,0.9947331250000007,1.110777083333334,0.03022054166666666,17.773437500000004,0.0004576044748254571,0.00015407990303993092,1.5621124368435416e-05,-5.33059625868193e-05,-1.4023525540967675e-06,-2.8454645382486143e-06,0.005336100260308285
-1.975975975975976,0.9947250000000003,1.1109666666666669,0.030390625,17.773041666666675,0.00045931555555522863,0.00015573991210937502,1.5784501558829245e-05,-5.436718749999431e-05,-1.4453807111802297e-06,-2.8537119825846255e-06,0.011281581596847445
-1.971971971971972,0.9947170833333331,1.1111541666666667,0.03056079166666666,17.772770833333347,0.00047808456597198123,0.00015733697103993075,1.5947940949456303e-05,-5.562599704860005e-05,-1.4932749376529199e-06,-2.8609517516023677e-06,0.013408572482035197
-1.967967967967968,0.9947075000000001,1.111358333333333,0.030753354166666674,17.772625000000012,0.0004639049305561471,0.00015898058249956548,1.61262308373171e-05,-5.551726440972127e-05,-1.5590229495313166e-06,-2.875449488197526e-06,0.011300609374359283
-1.9639639639639639,0.9946979166666668,1.1115624999999993,0.03095052083333333,17.772479166666677,0.0004683919270851433,0.0001605608851453995,1.6307447166584985e-05,-5.522998046872396e-05,-1.6282246263025222e-06,-2.890499308430991e-06,0.008150937065238395
-1.95995995995996,0.994689375,1.1117604166666668,0.03114772916666667,17.77229166666668,0.000478359266492534,0.00016206271775998234,1.6488691777290777e-05,-5.46873565538189e-05,-1.6990441119789064e-06,-2.9045641535468707e-06,0.006690581596728862
-1.955955955955956,0.9946799999999998,1.1119666666666668,0.031344895833333344,17.77191666666668,0.0004717988888884861,0.0001634891718641483,1.6669946556463086e-05,-5.4562670138910696e-05,-1.7801696833336274e-06,-2.9177163410937487e-06,0.012102993055350453
-1.951951951951952,0.9946708333333331,1.1121708333333333,0.03154218749999999,17.771645833333356,0.0004739541493061772,0.00016482999104817713,1.6851148995077088e-05,-5.4675957031243005e-05,-1.846972406336668e-06,-2.929869485253909e-06,0.014021041232183507
-1.947947947947948,0.9946620833333335,1.1123750000000001,0.03173937500000001,17.771604166666688,0.0004718593749994948,0.00016609332460937472,1.703234902009908e-05,-5.471226562501347e-05,-1.9118035260417676e-06,-2.940853583567695e-06,0.007793676648759629
-1.9439439439439439,0.9946527083333336,1.1125749999999999,0.0319365,17.771437500000022,0.0004831193749998963,0.00016729121774999986,1.7213532781422525e-05,-5.445982083333162e-05,-1.9833460156251127e-06,-2.9508672380208344e-06,0.005384183593037051
-1.93993993993994,0.9946437500000004,1.1127749999999994,0.03213279166666666,17.771062500000014,0.0004922160416680477,0.00016839203303993088,1.7395125904904116e-05,-5.4463080208309866e-05,-2.057440744270911e-06,-2.959853647042546e-06,0.010795954426669141
-1.935935935935936,0.9946337500000001,1.1129916666666662,0.03232058333333333,17.77072916666666,0.0004995499305571194,0.00016940072632638933,1.7579982915392702e-05,-5.487324513887837e-05,-2.1301384782989588e-06,-2.9646087638107614e-06,0.014101551649616795
-1.931931931931932,0.9946239583333333,1.1132104166666663,0.032508312500000004,17.770624999999985,0.0005042348914934269,0.00017034086840234304,1.7764887698948567e-05,-5.5175436588519866e-05,-2.209321425781477e-06,-2.968958409440104e-06,0.009053776042037498
-1.927927927927928,0.9946141666666666,1.1134354166666671,0.03269604166666667,17.770458333333316,0.0004886562456591914,0.000171195942664931,1.7949790391384104e-05,-5.595160980904207e-05,-2.273138971137234e-06,-2.972194446853294e-06,0.006643956597599754
-1.9239239239239239,0.9946045833333336,1.1136541666666668,0.03288377083333333,17.77010416666665,0.0004889803993051167,0.00017199303244748313,1.813472624666511e-05,-5.662757092014109e-05,-2.354602940711774e-06,-2.975155727526463e-06,0.010689572482988297
-1.91991991991992,0.9945945833333331,1.1138645833333334,0.03307147916666666,17.769791666666652,0.0005077733289930997,0.0001727251823954003,1.8319601423466552e-05,-5.692019552949734e-05,-2.4275610451391077e-06,-2.9772787158402857e-06,0.01304578993102723
-1.915915915915916,0.9945847916666665,1.114075,0.03326089583333334,17.76962499999999,0.0005223110416665566,0.00017400864169748228,1.8515100445596164e-05,-5.775752552083374e-05,-2.5099510302080755e-06,-2.9841410632543364e-06,0.010010692708988245
-1.911911911911912,0.9945754166666664,1.1142791666666663,0.03345408333333332,17.76947916666666,0.0005131887326403906,0.00017673264165972273,1.873554037907888e-05,-5.872976493052212e-05,-2.570865859548798e-06,-3.0032174251284774e-06,0.007693478733187931
-1.907907907907908,0.9945664583333335,1.1144812499999994,0.033647166666666666,17.769270833333326,0.0005190433984387788,0.00017939109197222247,1.895589744967982e-05,-5.9615532291633355e-05,-2.6438234165370843e-06,-3.022027047086812e-06,0.006555718316406001
-1.9039039039039038,0.9945572916666668,1.1146812499999994,0.03384035416666668,17.768916666666666,0.0005273775651046808,0.0001819700132078988,1.9176363137712704e-05,-6.06874496093604e-05,-2.720203344010576e-06,-3.0398266693862743e-06,0.012267159722398446
-1.8998998998999,0.9945481250000004,1.114883333333334,0.0340335,17.76866666666667,0.0005289030555544194,0.00018447296108333312,1.9396763571282133e-05,-6.192359166669326e-05,-2.788615908680273e-06,-3.057087316906243e-06,0.012401555555413779
-1.8958958958958958,0.9945385416666664,1.115085416666667,0.03422670833333335,17.768562500000005,0.0005303468706585601,0.00018689285333159606,1.9617083277653303e-05,-6.318248967017437e-05,-2.864722454817316e-06,-3.0738407214921684e-06,0.008395016926840526
-1.8918918918918919,0.9945299999999997,1.1152854166666668,0.03441983333333333,17.768375000000006,0.0005426060373259212,0.00018924590663888918,1.9837549041009305e-05,-6.433399409722096e-05,-2.9252949386411944e-06,-3.0896969700975655e-06,0.006099859374671723
-1.887887887887888,0.9945210416666668,1.1154875000000002,0.03461297916666666,17.768083333333347,0.00054597067708273,0.00019152917320789937,2.0057845174019463e-05,-6.582476484374294e-05,-3.000268552968456e-06,-3.1051988740250886e-06,0.009172993054846756
-1.8838838838838838,0.9945110416666664,1.1157020833333335,0.0348234375,17.76768750000002,0.0005442779123265851,0.00019368028401692706,2.0289776662262486e-05,-6.616510091146666e-05,-3.0863552825691155e-06,-3.1249578030729034e-06,0.015114235676094268
-1.87987987987988,0.9945012499999999,1.1159208333333328,0.03504383333333334,17.767562500000015,0.0005352770659732276,0.00019571099530555519,2.052841143865097e-05,-6.57895298610961e-05,-3.204788162864975e-06,-3.1472217287104067e-06,0.010597808592876845
-1.8758758758758758,0.994491458333333,1.116147916666666,0.035264374999999994,17.76741666666668,0.0005096614539945588,0.00019763427252604202,2.0767029077718806e-05,-6.57170221353906e-05,-3.2968495958903476e-06,-3.1684003663919296e-06,0.006613326388333007
-1.8718718718718719,0.9944816666666666,1.1163583333333333,0.03548491666666667,17.767145833333345,0.0005315715972222801,0.00019947277249305543,2.100562301798776e-05,-6.53407618055532e-05,-3.4083960088543896e-06,-3.1888086566718783e-06,0.00832060373255672
-1.867867867867868,0.9944714583333334,1.1165770833333333,0.035705354166666675,17.766750000000016,0.0005327003081598836,0.0002012172671662319,2.1244189268110413e-05,-6.513438146701911e-05,-3.509600213541693e-06,-3.2083451219270733e-06,0.013427770832947772
-1.8638638638638638,0.994461666666667,1.1167916666666668,0.03592583333333333,17.766583333333354,0.0005430399305548228,0.00020285116597222228,2.1482835637420424e-05,-6.506711805555343e-05,-3.6203885642365277e-06,-3.2273295583680607e-06,0.010391659721562974
-1.85985985985986,0.9944516666666665,1.1170041666666668,0.03614627083333333,17.766395833333355,0.0005433583159724087,0.0002043971048433168,2.172142958772655e-05,-6.484763029513535e-05,-3.7224454683159377e-06,-3.245370965753047e-06,0.008720759981940773
-1.8558558558558558,0.9944416666666663,1.1172208333333333,0.0363640625,17.76618750000002,0.0005509428993055732,0.0002058903751627609,2.1959300314704024e-05,-6.516737630209157e-05,-3.821195416145711e-06,-3.2614475167317626e-06,0.007790048176389064
-1.8518518518518519,0.9944314583333332,1.1174458333333328,0.03656045833333333,17.7658125,0.0005460595659734224,0.00020756621978993122,2.2191186285241303e-05,-6.674849600691452e-05,-3.904936199219272e-06,-3.269610344700533e-06,0.011531214843671478
-1.8478478478478477,0.9944214583333332,1.1176624999999996,0.03675695833333333,17.76558333333332,0.0005576194270848767,0.00020916143074826456,2.242317898122386e-05,-6.826977656248373e-05,-3.993477292968915e-06,-3.2768096124088495e-06,0.010298826389032456
-1.8438438438438438,0.9944112500000001,1.1178854166666667,0.03695341666666666,17.76539583333332,0.0005530285373263055,0.00021068457999305601,2.265505402821277e-05,-7.018558767359767e-05,-4.06987541406252e-06,-3.2831325563958413e-06,0.008627551649510679
-1.83983983983984,0.9944006249999998,1.118110416666667,0.037166979166666676,17.765166666666655,0.000579096141491986,0.0002120823262912316,2.2904532139540114e-05,-7.018239561634027e-05,-4.189093357725342e-06,-3.2916916855512215e-06,0.007811638889165806
-1.8358358358358358,0.9943897916666665,1.11835625,0.037391062499999995,17.764708333333324,0.0005772147526050819,0.00021338136178776046,2.3164546817178276e-05,-6.990344101561602e-05,-4.316424109244987e-06,-3.3010205317695365e-06,0.014096164931174826
-1.8318318318318318,0.9943777083333333,1.1186062500000002,0.03761508333333334,17.764583333333327,0.0005804741276036474,0.00021457633915972153,2.342466533350494e-05,-6.99256442708504e-05,-4.435351702734109e-06,-3.308934796321184e-06,0.008745659722706023
-1.8278278278278277,0.9943666666666671,1.1188520833333333,0.03783904166666668,17.764354166666664,0.0005720989539925725,0.00021567150908159672,2.368462578758374e-05,-6.976976675349134e-05,-4.552538299739642e-06,-3.31643898657811e-06,0.007304374566217575
-1.8238238238238238,0.9943558333333335,1.1190895833333327,0.03806308333333334,17.764000000000003,0.0005926711414945274,0.00021666210382638895,2.3944709463098943e-05,-6.947923454859312e-05,-4.683314839019448e-06,-3.322908790883672e-06,0.010303999999962343
-1.8198198198198199,0.9943458333333336,1.1193187499999997,0.038287145833333334,17.76364583333334,0.0005776192317716866,0.00021996113060373254,2.4243818229508597e-05,-7.054104856768495e-05,-4.787350317839102e-06,-3.3391987002313477e-06,0.0139283745657508
-1.8158158158158157,0.9943356250000002,1.1195312500000005,0.03851114583333332,17.763562500000003,0.0005893636067688668,0.00022349997993706687,2.4548220448034165e-05,-7.118123372396035e-05,-4.9067319661452984e-06,-3.355983534175358e-06,0.007930641926861881
-1.8118118118118118,0.994325625,1.1197520833333339,0.038735187500000004,17.763333333333335,0.0005948552039920507,0.00022692691600651013,2.4852674801147525e-05,-7.226523476565327e-05,-5.02315323901918e-06,-3.371858555105477e-06,0.008363888888652582
-1.8078078078078077,0.994315625,1.1199708333333336,0.038959125,17.763020833333336,0.0006007491493054129,0.0002302636625677089,2.51571285652246e-05,-7.337535885416913e-05,-5.121665065104192e-06,-3.3862221602864723e-06,0.010090874565662489
-1.8038038038038038,0.9943056249999996,1.1201895833333335,0.039183083333333334,17.76264583333334,0.0006086307248254208,0.0002335026471597221,2.5461540922391066e-05,-7.439845954861773e-05,-5.235938326085044e-06,-3.3997715519288282e-06,0.01403799956574403
-1.7997997997997999,0.9942952083333331,1.1203979166666664,0.03940710416666667,17.762541666666674,0.000631424995660268,0.00023663639119748253,2.5765921333783085e-05,-7.524157686631533e-05,-5.347219864192555e-06,-3.4120678773528614e-06,0.008780206597236884
-1.7957957957957957,0.9942852083333332,1.1206166666666662,0.039631104166666674,17.76233333333334,0.0006328697222233171,0.0002396734991974821,2.6070336785603995e-05,-7.660918090277025e-05,-5.448170784722538e-06,-3.4231923487586767e-06,0.007431222222237466
-1.7917917917917918,0.9942750000000005,1.120852083333333,0.039855041666666674,17.762125000000008,0.0005968572873269462,0.00024261107041493083,2.637468802125257e-05,-7.864815008681164e-05,-5.538154587760805e-06,-3.4334808868385344e-06,0.006290484374915195
-1.7877877877877877,0.9942645833333336,1.1210750000000005,0.04007914583333332,17.761645833333322,0.000590844374998678,0.00024543290260373423,2.667906016722267e-05,-8.052008177084069e-05,-5.638444983332817e-06,-3.442330596624998e-06,0.014145624566481274
-1.7837837837837838,0.9942545833333337,1.1212812500000005,0.040303104166666666,17.76154166666665,0.0006262750651033766,0.00024817021119748314,2.6983420364027498e-05,-8.169835221356891e-05,-5.754727346353786e-06,-3.450193614112836e-06,0.009095956597832355
-1.7797797797797799,0.9942443750000002,1.1214979166666668,0.040527062499999995,17.76129166666665,0.000627839578992484,0.000250796788454428,2.7287744215629655e-05,-8.332866236978459e-05,-5.844776612326389e-06,-3.456925247963541e-06,0.009851664931034065
-1.7757757757757757,0.9942341666666663,1.1217104166666667,0.04075108333333333,17.761145833333316,0.0006469911414930252,0.0002533387904930561,2.759211201594428e-05,-8.476883211804703e-05,-5.957190018229027e-06,-3.4627252240625067e-06,0.005865353733042866
-1.7717717717717718,0.9942239583333338,1.1219437499999998,0.040986479166666666,17.760666666666655,0.0006359718359383315,0.00025616894218706684,2.7915415332265622e-05,-8.623246888021102e-05,-6.062516736067601e-06,-3.471309814259101e-06,0.013719555555667284
-1.7677677677677677,0.9942133333333331,1.122185416666666,0.0412414375,17.760520833333324,0.0006248906206609561,0.000259622999600261,2.827176882638889e-05,-8.578972486976422e-05,-6.2323928819451885e-06,-3.4860283593749953e-06,0.008899728732671974
-1.7637637637637638,0.9942020833333333,1.1224124999999996,0.041496562499999994,17.760270833333323,0.0006568465104175303,0.00026290613401692823,2.862806734937862e-05,-8.50521236978874e-05,-6.38889560296914e-06,-3.498872747683597e-06,0.007779926649618574
-1.7597597597597598,0.9941910416666667,1.1226541666666667,0.04175154166666667,17.759895833333324,0.0006455387326387285,0.00026609001845659765,2.898431901478502e-05,-8.487555017358539e-05,-6.546674372924976e-06,-3.5104396350313336e-06,0.011308322483102984
-1.7557557557557557,0.9941806250000002,1.122891666666667,0.04200652083333333,17.759604166666662,0.0006559715972207503,0.0002691313741454008,2.9340603719736763e-05,-8.460552274305866e-05,-6.699767043241082e-06,-3.5202243644572636e-06,0.01166817664966402
-1.7517517517517518,0.9941683333333335,1.1231208333333333,0.04226166666666667,17.759395833333333,0.0006766770659720756,0.0002720286138888884,2.96969428522822e-05,-8.427078472221516e-05,-6.860475652317581e-06,-3.5287516339270862e-06,0.009276301649435936
-1.7477477477477477,0.9941566666666669,1.1233625,0.042516666666666654,17.7591875,0.0006733602604167555,0.00027481847222222337,3.0053084702914874e-05,-8.444145833332029e-05,-7.013794533385748e-06,-3.5359684957638986e-06,0.006259339843722955
-1.7437437437437437,0.9941454166666664,1.123602083333333,0.04277166666666668,17.75877083333334,0.0006621083289939378,0.0002774720305555546,3.0409310527130976e-05,-8.472960763887538e-05,-7.152363896918527e-06,-3.540962593576371e-06,0.0114751558156172
-1.7397397397397398,0.9941343750000001,1.1238374999999996,0.043026729166666666,17.758520833333343,0.0006726069270845958,0.00027999849388498244,3.076556618120716e-05,-8.488507317706145e-05,-7.314567286719029e-06,-3.5452606681375884e-06,0.010771145398734916
-1.7357357357357357,0.9941227083333333,1.1240708333333334,0.04328170833333334,17.758270833333338,0.0006835116493051352,0.00028237914041492917,3.112176628585066e-05,-8.516428767362666e-05,-7.462182658853826e-06,-3.5476096722135303e-06,0.009650343315627197
-1.7317317317317318,0.9941118749999999,1.1243187500000007,0.0435368125,17.758104166666673,0.0006635983984357718,0.0002846376240065098,3.147785452944549e-05,-8.619210898441754e-05,-7.597802961978621e-06,-3.5485204670468822e-06,0.005778072482314656
-1.7277277277277276,0.9941006249999998,1.1245458333333334,0.04379175,17.757666666666676,0.0006904187326386424,0.00028678471527083366,3.1834065294991657e-05,-8.626749687499352e-05,-7.754168193142038e-06,-3.547882878359381e-06,0.011732888888786874
-1.7237237237237237,0.9940897916666668,1.1247875000000003,0.04404677083333333,17.75747916666668,0.0006864131770827342,0.00028878822915581574,3.2190181983195727e-05,-8.7194748697908e-05,-7.899665330468467e-06,-3.5458072901627523e-06,0.008391978732390726
-1.7197197197197198,0.9940783333333334,1.1250208333333331,0.044301895833333334,17.757229166666672,0.0006864578993057702,0.0002906503589058156,3.254625782730834e-05,-8.811826866318706e-05,-8.04800739583327e-06,-3.5421871313541552e-06,0.007478989149262816
-1.7157157157157157,0.9940670833333335,1.1252583333333332,0.04455685416666666,17.75685416666666,0.0006978499305563268,0.0002923950801037335,3.290239596242861e-05,-8.895062482636856e-05,-8.187149013541626e-06,-3.5371592703828153e-06,0.01100510373294128
-1.7117117117117118,0.9940554166666665,1.1254958333333331,0.044811895833333344,17.756541666666646,0.0006987124826394187,0.0002940106584891477,3.325841775162734e-05,-9.020621085070735e-05,-8.310349025607983e-06,-3.5300896373589318e-06,0.012103039931275816
-1.7077077077077076,0.9940443749999998,1.1257333333333333,0.04506697916666668,17.75629166666664,0.0006994622222225022,0.0002954819721245638,3.3614581152705556e-05,-9.148401388889976e-05,-8.46105424722203e-06,-3.522286261130615e-06,0.01139791493130815
-1.7037037037037037,0.9940335416666667,1.1259645833333336,0.04532568750000001,17.75614583333331,0.0006995904123259233,0.0002978070526523423,3.399766645390554e-05,-9.266050690107108e-05,-8.609562448871682e-06,-3.5200118801223946e-06,0.006993478733363645
-1.6996996996996998,0.9940224999999999,1.1262,0.04559597916666668,17.755749999999978,0.0007298099999994978,0.00030328376716623126,3.449672395319462e-05,-9.25459041666854e-05,-8.82311877916655e-06,-3.5398386232547642e-06,0.010841937500629228
-1.6956956956956957,0.9940099999999998,1.1264541666666665,0.04586427083333334,17.75547916666665,0.0007135103993056724,0.00030849782759331595,3.4993178489398997e-05,-9.374898133680115e-05,-9.018020629166955e-06,-3.5574570419791597e-06,0.010251228733409334
-1.6916916916916918,0.9939987500000002,1.126689583333333,0.046132625000000003,17.755229166666652,0.0007455828081606164,0.00031356424394270773,3.548964051860881e-05,-9.402303932290468e-05,-9.230249282031694e-06,-3.575003585828146e-06,0.00871223915015662
-1.6876876876876876,0.9939870833333333,1.1269395833333333,0.04640083333333333,17.754895833333325,0.000732175516492628,0.0003184980826388892,3.5985985975270994e-05,-9.514411631944553e-05,-9.427760652083316e-06,-3.591874469166668e-06,0.010132280816435468
-1.6836836836836837,0.9939747916666667,1.1271854166666666,0.046669145833333335,17.75458333333333,0.0007322031206600244,0.00032328457718706514,3.648240033964707e-05,-9.619725828993037e-05,-9.631303817751952e-06,-3.6084755482599807e-06,0.011020659722476012
-1.6796796796796798,0.9939635416666666,1.1274270833333335,0.04693752083333332,17.754291666666667,0.0007456717664926504,0.0003279191380204001,3.6978682214291654e-05,-9.738221202257313e-05,-9.83505969357585e-06,-3.624282770831589e-06,0.010960748263869391
-1.6756756756756757,0.9939520833333332,1.1276770833333336,0.047205708333333325,17.754104166666668,0.0007381457248254453,0.0003324231840815986,3.7475165807006216e-05,-9.867049001738293e-05,-1.0042156305555233e-05,-3.63974255355556e-06,0.007410239149123754
-1.6716716716716717,0.9939402083333335,1.1279083333333333,0.047473958333333344,17.753750000000007,0.0007790415972224185,0.0003367878634982632,3.797148656479059e-05,-9.943988715280933e-05,-1.0245212960069915e-05,-3.6542565700954874e-06,0.009985937499493502
-1.6676676676676676,0.9939285416666669,1.1281625,0.047742250000000014,17.753437500000008,0.0007660402604170446,0.0003409942316041658,3.846789570743392e-05,-0.00010139111562501579,-1.0427155715885092e-05,-3.668362566546853e-06,0.011081933593288795
-1.6636636636636637,0.9939172916666665,1.1284020833333333,0.04801052083333334,17.75318750000001,0.0007774883289928258,0.0003450628059787318,3.896433319091016e-05,-0.00010281756358506561,-1.0641458688585197e-05,-3.6823633169379323e-06,0.009750256509846622
-1.6596596596596598,0.9939050000000001,1.1286458333333333,0.048278854166666656,17.752895833333344,0.0007898328993058978,0.0003489751570204002,3.946066843583322e-05,-0.00010460259331596111,-1.0837087771267554e-05,-3.6957312779058152e-06,0.009897864148967983
-1.6556556556556556,0.9938931249999999,1.1288895833333334,0.04854714583333334,17.752583333333348,0.0007812253081593834,0.0003527537981037319,3.9956969299722214e-05,-0.0001065338984809136,-1.1048922326388814e-05,-3.708315627430556e-06,0.010784993055210634
-1.6516516516516517,0.9938820833333332,1.129135416666667,0.04881545833333334,17.75225000000001,0.000792794162325583,0.0003563885277065959,4.045341085655627e-05,-0.00010863788498265137,-1.1242135849392023e-05,-3.7203399121024306e-06,0.012411604166402412
-1.6476476476476476,0.9938702083333332,1.129375,0.04908374999999999,17.752020833333344,0.0008079427083333979,0.0003598813192708344,4.094984412107107e-05,-0.00011058515625000237,-1.1439639388020743e-05,-3.732269994921891e-06,0.010547999565631017
-1.6436436436436437,0.9938583333333333,1.1296229166666665,0.04935206250000002,17.75170833333333,0.0007999828081599603,0.00036321559366275704,4.144616272875281e-05,-0.00011307495143229873,-1.1638768003086378e-05,-3.7431578318068904e-06,0.012059581597270608
-1.6396396396396398,0.9938470833333333,1.1298687499999998,0.04962029166666667,17.75141666666665,0.000807024440105053,0.0003664308215815975,4.194253945941542e-05,-0.0001155002533854213,-1.1837701487591432e-05,-3.7538257072822006e-06,0.011789659722694523
-1.6356356356356356,0.9938341666666669,1.1301187499999996,0.04990060416666667,17.75112499999998,0.0008191108984385576,0.00037029220380164866,4.247380997054104e-05,-0.00011696257174476782,-1.2044136158724386e-05,-3.7651715986584212e-06,0.01006123437559836
-1.6316316316316315,0.9938216666666663,1.1303854166666667,0.05020468750000001,17.750812499999984,0.0008204764539929688,0.00037556643636067625,4.307412338846016e-05,-0.0001165632649739734,-1.231237281315101e-05,-3.7788954683919116e-06,0.009905589844322549
-1.6276276276276276,0.9938093750000001,1.1306562500000004,0.05050872916666666,17.75047916666665,0.0008206110026034441,0.00038065369463498354,4.367450658484111e-05,-0.00011651031184897048,-1.2578842653645714e-05,-3.7919424885781195e-06,0.01048935373336235
-1.6236236236236237,0.9937964583333336,1.1309124999999998,0.05081281249999999,17.750145833333324,0.0008473340104167004,0.00038556641917317875,4.4274830844750946e-05,-0.00011592814973956922,-1.2833547323437729e-05,-3.8030259447526167e-06,0.012322895399847766
-1.6196196196196198,0.9937837500000001,1.1311833333333332,0.051116875000000006,17.749895833333326,0.0008555163888892547,0.0003902880069010404,4.4875051739699656e-05,-0.00011628621874999051,-1.3090916809722106e-05,-3.813843431822924e-06,0.009739572483056236
-1.6156156156156156,0.9937702083333333,1.13145625,0.05142089583333335,17.74952083333333,0.0008400876692709058,0.0003948373050308147,4.547543669947255e-05,-0.00011672313789064942,-1.333213256601547e-05,-3.823343031917074e-06,0.012218520399358113
-1.6116116116116115,0.9937585416666667,1.1317229166666667,0.05172493750000001,17.749187500000005,0.0008407398914926922,0.00039919334062109117,4.607572216463739e-05,-0.00011710963190106338,-1.3590360125390294e-05,-3.831528277464828e-06,0.01196808984349218
-1.6076076076076076,0.9937452083333335,1.1319812500000004,0.052029020833333356,17.748916666666673,0.0008663663151036172,0.00040335390779123017,4.6676016137110276e-05,-0.00011733437252607615,-1.3855754316145145e-05,-3.838948846046851e-06,0.009915493055245861
-1.6036036036036037,0.9937316666666666,1.13224375,0.052333104166666665,17.74864583333334,0.0008803405859372226,0.0004073420416141494,4.727622998580458e-05,-0.00011772594414061893,-1.4098679721093578e-05,-3.84508444432204e-06,0.008487749565631475
-1.5995995995995997,0.9937193750000001,1.1325208333333332,0.05263720833333335,17.74822916666668,0.0008548953993059438,0.00041113679887326256,4.7876570196643604e-05,-0.00011919337934027108,-1.4351939899739322e-05,-3.8501297649973844e-06,0.011611447482323456
-1.5955955955955956,0.9937068750000003,1.13278125,0.05294122916666666,17.74797916666668,0.0008795563151045016,0.00041475333765581684,4.8476841431753356e-05,-0.00011991508528647055,-1.4599731408202789e-05,-3.854339680101125e-06,0.009860499565661485
-1.5915915915915915,0.9936941666666667,1.1330479166666665,0.05324527083333334,17.74770833333335,0.0008940852039933667,0.0004181869672183155,4.907708205826794e-05,-0.00012108902339410393,-1.484529260308183e-05,-3.85737292071397e-06,0.008432248263488873
-1.5875875875875876,0.9936810416666667,1.1333145833333333,0.05354935416666665,17.74731250000001,0.0009043052039929833,0.00042142500166623357,4.967737208333999e-05,-0.00012253483849825747,-1.50933035170137e-05,-3.859007801079869e-06,0.011024027343410125
-1.5835835835835836,0.9936683333333334,1.133575,0.053853395833333324,17.747020833333345,0.0009181360416665729,0.0004244888405516502,5.0277645668499596e-05,-0.00012365484843750857,-1.534645568229123e-05,-3.859976933294262e-06,0.010126541232125419
-1.5795795795795795,0.9936552083333333,1.1338520833333334,0.05415741666666668,17.746770833333336,0.0008940364539928858,0.0004273700533263874,5.0877910623049325e-05,-0.00012591638211808392,-1.5584609717013984e-05,-3.8599044525694236e-06,0.007958322482352287
-1.5755755755755756,0.9936427083333332,1.13411875,0.05446147916666668,17.746395833333327,0.0008954942317707104,0.0004300514536453976,5.147823337727081e-05,-0.0001276805089844013,-1.5827056079427068e-05,-3.85843400365018e-06,0.01001825998264394
-1.5715715715715715,0.9936308333333338,1.1343624999999997,0.054765854166666655,17.746062499999987,0.0009133852604172876,0.00043520330072873434,5.2157076879749314e-05,-0.00013020624713539625,-1.6063527406250805e-05,-3.865722014913221e-06,0.011432412760768784
-1.5675675675675675,0.9936189583333332,1.13461875,0.05509104166666668,17.74581249999999,0.0009215421484374264,0.00044253546141492925,5.2942921636266656e-05,-0.0001314329986979515,-1.6335883000000075e-05,-3.876716716666662e-06,0.00947204817742886
-1.5635635635635636,0.9936039583333333,1.1348854166666666,0.05543187499999999,17.745479166666655,0.0009267577039930863,0.0004506530673177075,5.378620427033054e-05,-0.0001312848893229024,-1.665935487847256e-05,-3.889283248958342e-06,0.009219145399811168
-1.5595595595595595,0.9935920833333333,1.1351562500000005,0.055754124999999995,17.745083333333323,0.0009307047526030399,0.0004584254621510407,5.461261022719833e-05,-0.00013243512369794097,-1.6964736897786235e-05,-3.893290180559904e-06,0.011600826389326357
-1.5555555555555556,0.993578125,1.1354250000000001,0.05607656249999998,17.74483333333333,0.0009538193749998314,0.0004659753881835942,5.543924559709649e-05,-0.00013377264322914084,-1.7255806359896047e-05,-3.89598668577476e-06,0.00818163888897061
-1.5515515515515514,0.9935641666666668,1.1356937499999997,0.05639910416666668,17.7445,0.0009663728776048153,0.00047331813253081393,5.626581785894962e-05,-0.00013538094101561704,-1.75668872252606e-05,-3.898095158606759e-06,0.00896975000000566
-1.5475475475475475,0.9935520833333332,1.135975,0.05672147916666667,17.74408333333334,0.000942049375000531,0.0004804550511453994,5.709233672440983e-05,-0.00013757812968752392,-1.7849307235937766e-05,-3.898414874651474e-06,0.012298326388531677
-1.5435435435435436,0.9935389583333333,1.1362354166666666,0.05704389583333333,17.743833333333342,0.0009857445789929198,0.0004873856148224832,5.79188031440919e-05,-0.0001388572504774227,-1.8146262297960396e-05,-3.89775011465059e-06,0.009295305555212963
-1.5395395395395395,0.9935247916666666,1.1365083333333332,0.05736631249999999,17.743520833333346,0.000990474930555596,0.0004941186901523441,5.874540228435778e-05,-0.0001410838755208088,-1.842780879895826e-05,-3.895841321929708e-06,0.008926770398886674
-1.5355355355355356,0.9935110416666664,1.1367875,0.057688770833333326,17.743104166666683,0.000976679843749828,0.00050061821973915,5.9571947881523925e-05,-0.00014393607369792005,-1.8726139763020977e-05,-3.893278844891484e-06,0.011837864148901645
-1.5315315315315314,0.9934987499999998,1.137045833333333,0.058011229166666685,17.742854166666685,0.0010142728993061123,0.0005069327072391469,6.039849718116736e-05,-0.0001457180771701344,-1.9029773249739246e-05,-3.889161572123657e-06,0.008834353732027012
-1.5275275275275275,0.9934849999999998,1.1373208333333338,0.0583336875,17.742562500000016,0.001017988732637809,0.0005130309026523438,6.12250326914853e-05,-0.00014849307890628383,-1.9308197924305416e-05,-3.8845978728854145e-06,0.0075176002598595915
-1.5235235235235236,0.9934712500000001,1.1375895833333334,0.0586560625,17.742125000000012,0.001021189891492691,0.0005189329986627599,6.205153940630458e-05,-0.00015117153268227879,-1.9579363930816076e-05,-3.877705300148421e-06,0.011375484374582356
-1.5195195195195195,0.9934575000000002,1.1378666666666666,0.058978562500000005,17.741854166666673,0.0010219488888887351,0.0005245958321002608,6.287812169786362e-05,-0.0001545944833333257,-1.987550112777809e-05,-3.869785992139334e-06,0.008902395398990848
-1.5155155155155156,0.9934454166666669,1.1381416666666666,0.05930097916666666,17.741562499999997,0.001023129930555644,0.0005300897032078995,6.370464534546168e-05,-0.00015804026371527002,-2.0160146767187566e-05,-3.861525771644547e-06,0.007585058593861049
-1.5115115115115114,0.9934304166666669,1.1384458333333336,0.05964772916666667,17.741062499999995,0.0010285845659712134,0.000535585905259981,6.460730946043734e-05,-0.000158125404253473,-2.0510503918402725e-05,-3.845822353133663e-06,0.012826371094035949
-1.5075075075075075,0.9934145833333332,1.1387458333333331,0.059997687500000015,17.740770833333325,0.0010495937326395754,0.0005408712446523405,6.552037865867181e-05,-0.00015757498359376954,-2.0896160231163256e-05,-3.8295155328528575e-06,0.010050239149677509
-1.5035035035035036,0.9934002083333334,1.1390541666666667,0.06034764583333336,17.740395833333327,0.001066022065972172,0.0005459220590412297,6.643327945272107e-05,-0.00015771660164934365,-2.1262008878038035e-05,-3.8117889488823337e-06,0.009189009982947027
-1.4994994994994995,0.9933841666666665,1.1393604166666669,0.06069772916666668,17.739937499999993,0.0010786742664921078,0.000550714840676648,6.734627573695658e-05,-0.00015804832738718078,-2.1626215567664697e-05,-3.792154627809438e-06,0.012950829427325061
-1.4954954954954955,0.993369375,1.1396645833333332,0.061047625,17.739666666666665,0.0010917208289933367,0.0005552749818593752,6.825907472994875e-05,-0.00015831610911457017,-2.1993821458290378e-05,-3.7729514839088575e-06,0.008809888888833939
-1.4914914914914914,0.9933550000000001,1.1399541666666668,0.0614045625,17.73929166666667,0.0011149145659719029,0.0005623713708502592,6.928670992138916e-05,-0.0001592202075521021,-2.235647804131949e-05,-3.7598097404323012e-06,0.009197831596964079
-1.4874874874874875,0.9933414583333334,1.1402354166666668,0.06176910416666669,17.73885416666667,0.0011111112456594352,0.0005723131871141472,7.044197222498057e-05,-0.00016084105993928455,-2.2735327328688966e-05,-3.7559775833233335e-06,0.01326118706572288
-1.4834834834834836,0.9933272916666667,1.1405208333333332,0.062133625000000005,17.738666666666674,0.0011059787326397341,0.0005819938943593755,7.159729772853577e-05,-0.00016298542968751217,-2.3080818515625262e-05,-3.75077226596874e-06,0.0065798888886092755
-1.4794794794794794,0.9933137500000001,1.1407874999999998,0.06249822916666666,17.738229166666674,0.0011226298437505555,0.0005914026010308171,7.27522870652499e-05,-0.0001641152721354039,-2.346937450390654e-05,-3.7449314776367325e-06,0.010226030815772447
-1.4754754754754755,0.9932989583333337,1.14105625,0.0628626875,17.737833333333345,0.0011573010026042496,0.0006005658536106778,7.39077765242109e-05,-0.00016554996367186547,-2.385807215078131e-05,-3.7381049203984366e-06,0.012810305555092327
-1.4714714714714714,0.9932862499999998,1.1413437499999999,0.06322725000000001,17.737583333333344,0.0011490276692711632,0.0006094481907708317,7.506318535971412e-05,-0.00016842245052083038,-2.420273353971364e-05,-3.7293236458906163e-06,0.009595826388533624
-1.4674674674674675,0.9932714583333332,1.141622916666667,0.06359185416666668,17.737229166666676,0.0011554494748260424,0.0006180552503120655,7.621826858111528e-05,-0.00017108469665801096,-2.4560351789235622e-05,-3.7193884832048297e-06,0.009451489148943892
-1.4634634634634636,0.9932583333333337,1.1418895833333331,0.06395633333333337,17.73681250000001,0.001179846141493135,0.0006264270098888837,7.737366124824474e-05,-0.0001729666548611064,-2.4946011779123116e-05,-3.7100609742846932e-06,0.012149006510014715
-1.4594594594594594,0.9932439583333336,1.1421645833333336,0.06432085416666665,17.736583333333336,0.0011892312456589504,0.0006345089692704016,7.852897232137149e-05,-0.00017556409891494873,-2.530996248307246e-05,-3.6980310538151158e-06,0.00756999305536965
-1.4554554554554555,0.9932300000000002,1.1424375,0.06468545833333332,17.73622916666667,0.0012053085937500096,0.0006423206468732659,7.968443359686736e-05,-0.00017846830468747077,-2.5674713936197973e-05,-3.684395624398436e-06,0.008466614149256202
-1.4514514514514514,0.9932164583333334,1.1427208333333334,0.06505166666666669,17.735812499999998,0.0012120137326387947,0.0006499931638888857,8.085102811258868e-05,-0.00018151974305559426,-2.6031823453385484e-05,-3.6699876090624643e-06,0.011163298177166325
-1.4474474474474475,0.9931999999999999,1.1430354166666665,0.06543237500000003,17.7354375,0.0012200362456600278,0.0006584813851927039,8.211856192193245e-05,-0.0001820011882812944,-2.6495817702647424e-05,-3.647977796101534e-06,0.010506683593803245
-1.4434434434434436,0.9931847916666668,1.1433395833333335,0.06581306249999998,17.735,0.0012600138498257696,0.0006666741377044311,8.338581548087403e-05,-0.00018207528997393752,-2.6962455603254942e-05,-3.6244148295534165e-06,0.012066666666839865
-1.4394394394394394,0.9931689583333335,1.1436708333333332,0.06619377083333335,17.734666666666666,0.001242024982639256,0.0006745867861974808,8.46527826656838e-05,-0.00018415588376735625,-2.739694429331591e-05,-3.6003607631245396e-06,0.01055655555563817
-1.4354354354354353,0.993153125,1.1439895833333333,0.06657454166666668,17.734291666666675,0.0012399165581598037,0.0006821991518732601,8.591988411581597e-05,-0.00018564468185765237,-2.783471219618052e-05,-3.575467490798601e-06,0.0084407482635811
-1.4314314314314314,0.9931372916666664,1.144302083333333,0.0669551875,17.733812500000006,0.0012560754123267515,0.0006895362001731759,8.718745382732602e-05,-0.00018696054622395486,-2.8295650262587062e-05,-3.5503266269661338e-06,0.012935881510315994
-1.4274274274274275,0.9931216666666667,1.1446125,0.0673359375,17.733479166666672,0.001287224843749879,0.0006965631876627619,8.845470081699786e-05,-0.00018845159505206932,-2.8754767440104063e-05,-3.52429555175782e-06,0.009758312065798691
-1.4234234234234235,0.993105208333333,1.1449270833333334,0.06771664583333332,17.733104166666667,0.0012961405164928497,0.0007033037937495684,8.972233241875515e-05,-0.00019033014040796548,-2.9204222801649214e-05,-3.4971330717925553e-06,0.009724947482709467
-1.4194194194194194,0.99309125,1.1452229166666665,0.06811156250000001,17.732708333333328,0.0013207211414938413,0.0007144983871419253,9.116178709081595e-05,-0.00019283893164064037,-2.9638224470486486e-05,-3.474237641927066e-06,0.010430164930710362
-1.4154154154154153,0.9930756250000004,1.1455083333333336,0.06851208333333333,17.732354166666656,0.0013210749305549996,0.0007271798539930548,9.266794578345557e-05,-0.00019549572569446672,-3.0104273972222277e-05,-3.4530041763888717e-06,0.009449041232926447
-1.4114114114114114,0.9930612499999998,1.1457916666666668,0.06891241666666668,17.731895833333322,0.0013468732638886038,0.0007395684124930531,9.417388467203953e-05,-0.0001980435798611263,-3.056046400173591e-05,-3.4310671111631723e-06,0.01403682248297855
-1.4074074074074074,0.9930466666666667,1.1460833333333331,0.06931283333333334,17.73166666666665,0.0013471597222227683,0.0007516207186388886,9.567995061874026e-05,-0.00020149140277778144,-3.1004085156250165e-05,-3.4074301473958278e-06,0.009247222222654727
-1.4034034034034035,0.9930316666666669,1.1463770833333335,0.06971333333333331,17.731229166666655,0.0013404161414929394,0.0007633407388888932,9.718616647628316e-05,-0.00020530940277779797,-3.1450777662326386e-05,-3.382607163888898e-06,0.010595572483055093
-1.3993993993993994,0.9930172916666663,1.1466604166666667,0.07011364583333336,17.730895833333317,0.0013615555164927517,0.0007747766679578952,9.869190563103607e-05,-0.0002085215119357886,-3.1898410126302316e-05,-3.356248231184861e-06,0.010124614149845002
-1.3953953953953953,0.9930018749999997,1.1469354166666668,0.07051410416666666,17.730541666666657,0.0014037333289926845,0.0007858590302391505,0.00010019835990360677,-0.00021158177660590693,-3.235190597656256e-05,-3.3288655113281274e-06,0.009975539930849209
-1.3913913913913913,0.9929866666666668,1.1472416666666667,0.07092227083333331,17.73010416666666,0.0014032249305555577,0.0007974773331766534,0.00010177178819616648,-0.00021458836128471215,-3.2843098017361e-05,-3.296976413446194e-06,0.011114572482938456
-1.3873873873873874,0.9929695833333331,1.1475625,0.07134608333333332,17.72972916666667,0.001435725260416465,0.0008103634763263895,0.00010347773087847875,-0.0002147980885416484,-3.343574839843725e-05,-3.2574634795312564e-06,0.010037009982511336
-1.3833833833833835,0.992953333333333,1.1478916666666665,0.07176964583333335,17.729250000000004,0.0014363882638888104,0.0008229262702912302,0.00010518455699081598,-0.00021554920503473463,-3.401331704861138e-05,-3.2178809756076295e-06,0.012861104166461246
-1.3793793793793794,0.9929366666666666,1.148225,0.07219335416666668,17.728937500000008,0.0014397660416665126,0.0008351154474995652,0.00010689061043918294,-0.00021713075468751675,-3.458519002604195e-05,-3.1773239199869976e-06,0.008941787760193165
-1.3753753753753752,0.9929193749999999,1.1485479166666666,0.07261710416666667,17.72847916666667,0.001466849787326252,0.0008469290991141524,0.00010859599559998265,-0.00021830703832464993,-3.5154460616319523e-05,-3.1353339879340055e-06,0.010193103732547115
-1.3713713713713713,0.9929033333333334,1.148879166666667,0.07304077083333334,17.728041666666666,0.0014745770659718715,0.0008584020460724821,0.00011030229695944059,-0.0002201449276910128,-3.5737674499132207e-05,-3.0927853553862637e-06,0.010913664930683353
-1.3673673673673674,0.9928860416666668,1.1491999999999998,0.07346433333333334,17.72764583333333,0.0015018600000005211,0.0008695313112222222,0.00011200941790543726,-0.0002214826999999836,-3.632295116666657e-05,-3.049522310694428e-06,0.010156541232845484
-1.3633633633633635,0.992869166666667,1.1495291666666667,0.07388818750000002,17.72716666666666,0.0015181116493052649,0.0008802607479648384,0.00011371503448652772,-0.0002239599367187678,-3.690935723697883e-05,-3.0049753341275764e-06,0.012770305555875439
-1.3593593593593594,0.9928520833333336,1.1498604166666668,0.07431179166666668,17.726874999999993,0.0015231055164925955,0.0008906638692899272,0.00011542137336314055,-0.0002266043957465519,-3.747751206293324e-05,-2.958812068949609e-06,0.008111067708568953
-1.3553553553553552,0.9928362500000003,1.1501875,0.0747355,17.726374999999994,0.0015353815104164337,0.0009007008730833339,0.00011712777408043336,-0.00022944207291666907,-3.805280062500033e-05,-2.9113779183333324e-06,0.011254359375186596
-1.3513513513513513,0.992819375,1.1505124999999996,0.07515914583333333,17.725958333333324,0.0015564040104179,0.0009103715476037324,0.0001188339457202734,-0.00023216177057286402,-3.8638683932292004e-05,-2.8642583670573e-06,0.011234498264116155
-1.3473473473473474,0.9928020833333336,1.1508395833333331,0.07558285416666667,17.725520833333327,0.001566170099827069,0.0009197384060203977,0.00012054208153313849,-0.0002354278963107581,-3.921085286414977e-05,-2.8163091559939312e-06,0.011536187066269576
-1.3433433433433435,0.9927870833333335,1.15113125,0.07601731250000002,17.725187499999993,0.0015905952734374118,0.0009363515336106741,0.00012253452575865557,-0.00024009145976565394,-3.973076127083324e-05,-2.809751749374996e-06,0.009811423177268352
-1.3393393393393394,0.9927722916666665,1.1514250000000004,0.07645164583333335,17.724854166666667,0.0015996360416656863,0.0009525750160412289,0.00012452725547307483,-0.0002449196369792156,-4.0255550843749195e-05,-2.8020559931163033e-06,0.008086437065969676
-1.3353353353353352,0.9927566666666664,1.15171875,0.07688756250000002,17.724416666666674,0.0016210042317710283,0.0009685631494752572,0.00012652604613467346,-0.00024980570638021005,-4.077482350260415e-05,-2.7942923817447925e-06,0.010262159721946773
-1.3313313313313313,0.9927395833333331,1.1520479166666668,0.07736414583333333,17.723958333333346,0.0016501810373263925,0.000987436856145398,0.0001287003960859406,-0.0002498905319878869,-4.1454039630641664e-05,-2.819984084709176e-06,0.012342664930031333
-1.3273273273273274,0.9927222916666665,1.1523854166666667,0.07784062500000001,17.723541666666673,0.0016557681206594843,0.0010058745996093764,0.00013087379999504928,-0.0002509635742187766,-4.211612311631925e-05,-2.843497247395819e-06,0.010654123263634574
-1.3233233233233235,0.9927047916666671,1.1527166666666668,0.07831722916666665,17.723166666666675,0.001688036388888925,0.0010238470323224837,0.00013304709923122183,-0.0002519503475694601,-4.2790153329860976e-05,-2.867701892842904e-06,0.009779972221906519
-1.3193193193193193,0.9926879166666666,1.15305625,0.07879372916666667,17.722708333333333,0.001682117669271177,0.0010413711606766466,0.00013522121046112478,-0.0002537893764322924,-4.345392258072898e-05,-2.8910901133767316e-06,0.01060933159732258
-1.3153153153153152,0.9926706250000001,1.1533812499999998,0.0792703125,17.722291666666667,0.0017325254817717184,0.0010584258894856778,0.00013739519509056662,-0.00025489211914057897,-4.414280702083324e-05,-2.9138947968749998e-06,0.009128081597225446
-1.3113113113113113,0.9926533333333335,1.1537312499999999,0.0797300625,17.721833333333333,0.001733369440104271,0.0010739796337460939,0.00013948970082214578,-0.00025837717070315014,-4.477006941015641e-05,-2.9209965431119662e-06,0.011623305555588104
-1.3073073073073074,0.9926354166666665,1.1540666666666668,0.08018456249999999,17.72139583333333,0.0017697122222226636,0.001088783853350264,0.00014155998283917347,-0.0002609349291666785,-4.542737058333313e-05,-2.9217256938281444e-06,0.009421384982715608
-1.3033033033033035,0.9926179166666665,1.1544250000000003,0.08063902083333334,17.720958333333332,0.0017550027083321762,0.0011031774857078987,0.00014362968827206593,-0.00026565995885417804,-4.604578864583287e-05,-2.9222973072048664e-06,0.011385748263990081
-1.2992992992992993,0.9926004166666664,1.1547541666666667,0.08109345833333333,17.720541666666662,0.0018115645659719792,0.0011171614322065988,0.00014569895138399715,-0.0002681755664930563,-4.670649840972222e-05,-2.9213183842361385e-06,0.008861373264153372
-1.2952952952952952,0.9925831249999998,1.1551020833333332,0.08154795833333332,17.720124999999996,0.0018204270789927701,0.001130724241664936,0.000147769555751179,-0.0002727373957464724,-4.732222321788171e-05,-2.9198655148089968e-06,0.01029498437520715
-1.2912912912912913,0.9925649999999999,1.1554520833333333,0.08200243750000001,17.71960416666667,0.001811733120659964,0.0011438710773919248,0.00014983855534353053,-0.0002776164144531468,-4.7960919128471786e-05,-2.9183701461458318e-06,0.011253176649233865
-1.2872872872872874,0.9925472916666663,1.155789583333333,0.08245695833333332,17.719250000000006,0.001860855724827415,0.0011566041890815988,0.0001519095950171972,-0.000281914348350662,-4.86068786006951e-05,-2.915273333402822e-06,0.010054437499775304
-1.2832832832832834,0.99253,1.156133333333334,0.08291143749999998,17.718770833333345,0.0018744655555547052,0.0011689310316836008,0.00015397816788712815,-0.0002870932750000249,-4.9240933972221484e-05,-2.9120534346223836e-06,0.010368489148845583
-1.2792792792792793,0.9925110416666665,1.1564833333333333,0.08338472916666667,17.718312500000007,0.0018983830555552306,0.0011843536084683148,0.00015638276376983394,-0.00029036203576392194,-4.994945276041605e-05,-2.896493722591152e-06,0.011610485676840199
-1.2752752752752752,0.9924918749999997,1.156845833333333,0.0838895625,17.717833333333335,0.0019181345659728954,0.0012052246368919259,0.0001593463359512489,-0.0002909158382812249,-5.074363254774358e-05,-2.857523047460937e-06,0.0117153055555832
-1.2712712712712713,0.9924724999999995,1.1571979166666666,0.08439437499999998,17.717375,0.00196798166232659,0.0012255769683593778,0.0001623096416031859,-0.0002912032617186783,-5.155307384114606e-05,-2.818422821093783e-06,0.01066477604172178
-1.2672672672672673,0.9924527083333329,1.1575645833333332,0.08489925000000002,17.716895833333336,0.0019796520789934213,0.0012454131827708305,0.00016527340079105,-0.00029305245156246995,-5.235194125737842e-05,-2.781059742656229e-06,0.009727030815781745
-1.2632632632632632,0.9924335416666664,1.1579250000000003,0.08540397916666669,17.716395833333333,0.0019992777083326363,0.001264762425832895,0.0001682364933518468,-0.0002946942432292543,-5.316144879687502e-05,-2.7424463176518854e-06,0.011402009982646177
-1.2592592592592593,0.9924152083333335,1.1582854166666665,0.08590879166666666,17.7159375,0.002012393537326629,0.0012835940977065988,0.00017120086852432704,-0.00029629638428818605,-5.397819913020873e-05,-2.7059980436458514e-06,0.010141829427084303
-1.2552552552552552,0.9923964583333332,1.1586395833333334,0.08641362500000001,17.715458333333334,0.0020647325998264243,0.001301902081026038,0.0001741641280206744,-0.00029766313098959774,-5.476520293459211e-05,-2.6665661286745025e-06,0.010244373263901707
-1.2512512512512513,0.9923770833333333,1.1590104166666666,0.0869185,17.7149375,0.0020594373914932795,0.0013196618577500027,0.00017712489599813278,-0.0003013427343749875,-5.558063613932281e-05,-2.6309510282708037e-06,0.012864371093712634
-1.2472472472472473,0.992359375,1.1593375000000001,0.08742254166666667,17.714541666666662,0.002099061093749688,0.001342180458539931,0.00018048126800113265,-0.0003059600661458328,-5.628864728125034e-05,-2.5583394693402773e-06,0.009596873264001715
-1.2432432432432432,0.9923410416666668,1.1596729166666668,0.0879266875,17.71410416666666,0.002104559683159035,0.0013641830419440096,0.00018383744407387802,-0.0003108856459635295,-5.700422303663174e-05,-2.4859979411405995e-06,0.010096905816112667
-1.2392392392392393,0.9923235416666668,1.1599979166666663,0.08843077083333332,17.713645833333327,0.0021589999956606043,0.001385680019822486,0.00018719379194341498,-0.00031482243589403547,-5.771840939600755e-05,-2.4121979209774485e-06,0.010084624566218281
-1.2352352352352352,0.9923052083333332,1.1603375000000002,0.08893489583333332,17.713166666666655,0.0021648027604157516,0.0014066593031141512,0.00019054954622866496,-0.0003214530273437377,-5.842669503333328e-05,-2.3396976597222623e-06,0.011018305556035557
-1.2312312312312312,0.9922866666666667,1.1606645833333333,0.08943895833333333,17.712749999999996,0.0022014749956598134,0.001427147732248264,0.00019390487643127448,-0.0003259229743923092,-5.9140514245138286e-05,-2.2663528603471917e-06,0.010154104166872457
-1.2272272272272273,0.9922683333333335,1.1609979166666669,0.089943,17.712229166666663,0.002217170828992421,0.0014471338343333348,0.00019726060693111007,-0.0003329064520832953,-5.984672517018227e-05,-2.191763717854196e-06,0.012979614149344343
-1.2232232232232232,0.9922497916666669,1.1613375,0.09045987499999998,17.711812499999997,0.0022431277604171296,0.0014691089316510482,0.00020088504456369804,-0.00033807008281248885,-6.059960047447976e-05,-2.124763106599038e-06,0.010656298177195822
-1.2192192192192193,0.9922302083333334,1.1617020833333334,0.0910177083333333,17.711291666666668,0.0022586862456597245,0.0014987455197482714,0.00020538041809308667,-0.0003401697243922974,-6.142387237217896e-05,-2.0826499187283706e-06,0.012439164930526658
-1.2152152152152151,0.9922104166666667,1.1620666666666666,0.09157568750000002,17.710833333333333,0.002296895555555789,0.0015278455422356747,0.00020987643100640245,-0.00034124142083331865,-6.226476583888886e-05,-2.0401068762030924e-06,0.010757638888890142
-1.2112112112112112,0.9921906249999993,1.1624250000000003,0.09213362500000004,17.710312499999997,0.0023306193749998982,0.0015562930610260334,0.00021437056710925164,-0.00034403320729171905,-6.31207414796876e-05,-2.000352215513043e-06,0.011914485677152697
-1.2072072072072073,0.992170208333333,1.1627916666666664,0.09269143750000003,17.709833333333332,0.0023530399305562444,0.0015841099141835867,0.00021886574266502494,-0.0003466435963541681,-6.397117455208341e-05,-1.959887995515579e-06,0.010969972222142133
-1.2032032032032032,0.9921508333333332,1.1631479166666667,0.09324943749999999,17.709354166666664,0.0023931739539928554,0.0016111799059335945,0.00022336195444784242,-0.00034847229179683914,-6.482394385676671e-05,-1.9218974077759226e-06,0.01044166623273668
-1.1991991991991993,0.9921308333333337,1.1635041666666666,0.09380733333333331,17.70885416666666,0.002453887482638528,0.0016378029628888926,0.00022785777594322808,-0.0003522648638888404,-6.569227885850704e-05,-1.8857582493056149e-06,0.010650770399365683
-1.1951951951951951,0.9921106250000001,1.1638895833333336,0.09435022916666669,17.708395833333324,0.0024381211414927773,0.001662530089530814,0.0002322577936539107,-0.00035743641219615485,-6.65031296342444e-05,-1.8302725376340227e-06,0.008550343316358067
-1.1911911911911912,0.9920897916666669,1.1642666666666666,0.09488493749999997,17.70783333333333,0.002483128888888686,0.0016860007189544307,0.0002366064818210362,-0.00036207823333328504,-6.732693769999983e-05,-1.7648728009296664e-06,0.01118030555568339
-1.1871871871871873,0.9920693750000001,1.1646458333333334,0.09541975000000003,17.707395833333326,0.0025104995659723794,0.0017090254766041618,0.00024095372636796122,-0.00036833925520836364,-6.81696164592017e-05,-1.701788582010404e-06,0.009382801649621797
-1.1831831831831832,0.992049583333333,1.1650166666666668,0.09595435416666669,17.706812499999995,0.0025569997222216756,0.0017313848331245614,0.00024530159005125955,-0.00037300517673616307,-6.899953044826337e-05,-1.6388316661974169e-06,0.011291089843950886
-1.179179179179179,0.9920295833333331,1.1654000000000002,0.09649004166666665,17.706312499999996,0.0025845066666660976,0.0017535614424982662,0.00024964759767639387,-0.0003794945583332904,-6.983579649583248e-05,-1.5714446599279265e-06,0.01087265234394863
-1.1751751751751751,0.9920072916666666,1.1657979166666668,0.09707954166666666,17.70575,0.002608967495659975,0.0017929396731232658,0.00025388000115947296,-0.0003767940926215213,-7.074126401115455e-05,-1.2146328865373317e-06,0.011625270833349077
-1.1711711711711712,0.9919866666666669,1.16619375,0.09766929166666666,17.70525,0.002652554127604123,0.001831563631998264,0.0002581127729700331,-0.0003740258419270559,-7.164072233593844e-05,-8.524840583507194e-07,0.010580770833314546
-1.1671671671671673,0.9919647916666664,1.1665875,0.09825916666666663,17.704687499999995,0.0026881881770834948,0.0018695111659722298,0.00026234468119896873,-0.0003718739270832938,-7.253737581510507e-05,-4.860671196181267e-07,0.011332194010606145
-1.1631631631631631,0.9919433333333333,1.166960416666667,0.09884624999999998,17.704145833333328,0.002747135933159228,0.0019078980276041706,0.0002672622594493697,-0.0003709110859375503,-7.344421560373233e-05,-1.7885214765622803e-07,0.011761978732749867
-1.159159159159159,0.9919229166666664,1.1673291666666665,0.09943402083333332,17.703666666666663,0.0027655333159724016,0.001946188000916239,0.00027289122881722985,-0.0003755660110242587,-7.431097782552125e-05,6.62378828775493e-08,0.010394888889038612
-1.155155155155155,0.9919024999999998,1.167683333333333,0.10002102083333336,17.703083333333332,0.0028260497222230008,0.001983816224791223,0.00027851875064818224,-0.0003801706767360552,-7.520285017013971e-05,3.1090261726999125e-07,0.013132159722260894
-1.1511511511511512,0.9918810416666669,1.1680479166666669,0.10060839583333336,17.702666666666666,0.002859897703992198,0.0020208465211766433,0.0002841477208290493,-0.00038459381896706335,-7.608297546701326e-05,5.591952449827037e-07,0.009342888888966172
-1.1471471471471473,0.9918606250000003,1.1684083333333333,0.10119547916666666,17.702,0.0029011332638890774,0.0020571833295620727,0.0002897758689088248,-0.00038951615399306083,-7.696161880902763e-05,8.061663326475443e-07,0.014612666666494079
-1.1431431431431431,0.9918404166666668,1.1687708333333333,0.1017825833333333,17.701645833333334,0.002930989149305896,0.0020928265633263967,0.00029540568592716673,-0.0003950980746527111,-7.78523259939237e-05,1.0549518486284068e-06,0.009651457899281013
-1.139139139139139,0.9918189583333336,1.1691416666666663,0.10236912499999999,17.700979166666666,0.00295151326388976,0.002127937246734376,0.0003010332061960812,-0.00040192608437499,-7.872578116493111e-05,1.3037763333593577e-06,0.015128207899294921
-1.135135135135135,0.991799166666667,1.1694874999999998,0.10295658333333335,17.700708333333335,0.0030260706770841583,0.0021621502816597162,0.00030666198324728617,-0.00040664558437499,-7.96238883932288e-05,1.5538065801562793e-06,0.0063828315972500604
-1.1311311311311312,0.9917770833333331,1.1698750000000002,0.1035642916666667,17.69995833333333,0.0030508177083328203,0.0021997708249149196,0.0003134781631196027,-0.00041290071354170566,-8.047009130208375e-05,1.7131768735937763e-06,0.013766664930642492
-1.1271271271271273,0.9917543749999999,1.1702833333333331,0.1041974375,17.699541666666665,0.00309733638888976,0.002241685685100258,0.0003217509011003694,-0.0004167744822916458,-8.130716653125111e-05,1.7536550801171535e-06,0.008308123263987
-1.1231231231231231,0.9917302083333334,1.1706916666666667,0.10483008333333331,17.698874999999997,0.003149771597222406,0.002282841128326397,0.0003300250658015999,-0.000421204974305478,-8.214646866666685e-05,1.7879374099999401e-06,0.011073734375031563
-1.119119119119119,0.9917077083333335,1.1710979166666668,0.10546395833333337,17.69827083333333,0.003215086245659249,0.0023231034926649245,0.00033829753498382486,-0.0004277885542535026,-8.298976788107633e-05,1.8181484115451673e-06,0.011834509982747932
-1.115115115115115,0.9916854166666665,1.1715145833333334,0.10609602083333335,17.697708333333335,0.0032410810373266763,0.002362821863332896,0.00034657016426212553,-0.0004336606398871595,-8.381087926432251e-05,1.8418722535807632e-06,0.011328081597184791
-1.1111111111111112,0.991661666666667,1.1719229166666667,0.10672931249999996,17.697083333333335,0.0032779273914931295,0.0024014580199440173,0.0003548431689239889,-0.00043977719882810906,-8.466791088194438e-05,1.8605188747916428e-06,0.012408159722212986
-1.1071071071071072,0.9916387500000002,1.1723374999999996,0.10736264583333338,17.696625,0.0033122860937513376,0.002439345612999551,0.0003631159531005123,-0.00044796414296877085,-8.551860421354219e-05,1.8743069500955385e-06,0.008838609374890893
-1.103103103103103,0.9916154166666669,1.1727499999999997,0.10799239583333338,17.695937500000007,0.0033553541666673237,0.002475704942176641,0.0003713275314809973,-0.00045662388020836775,-8.638862958333334e-05,1.873825752256978e-06,0.013587662760244257
-1.099099099099099,0.9915912500000003,1.17318125,0.10859799999999999,17.695312500000004,0.0033999213151045815,0.002506057729333336,0.0003791114472567497,-0.0004659707208332642,-8.739922884505179e-05,1.8065013404166663e-06,0.014040527343638587
-1.095095095095095,0.9915675000000003,1.1736083333333334,0.10920329166666665,17.694729166666665,0.0034497299305553675,0.002535807755831603,0.0003868961714593219,-0.0004741847940971933,-8.841520172742957e-05,1.7312862301648962e-06,0.013018051649453355
-1.0910910910910911,0.9915427083333336,1.1740458333333332,0.10982987499999997,17.694166666666668,0.003491381232639146,0.0025747943908177133,0.00039487807452010844,-0.00047905711927079264,-8.959589027083387e-05,1.816366647708299e-06,0.011882638888835118
-1.0870870870870872,0.9915185416666668,1.1744875,0.11050435416666665,17.6935625,0.0035478623437508183,0.002634496043541233,0.000403288752226084,-0.0004766076643228645,-9.106707212239596e-05,2.2636107120442377e-06,0.010762725260519801
-1.083083083083083,0.9914922916666663,1.1749270833333332,0.11117781249999997,17.692937500000003,0.003619265516493275,0.002693389841048185,0.00041169919956109683,-0.0004712396386718498,-9.25394007400169e-05,2.7146128507161266e-06,0.010795954426953358
-1.079079079079079,0.9914691666666665,1.1753416666666663,0.11185270833333333,17.692229166666667,0.003694883263889448,0.0027539299718316,0.00042033748532413744,-0.00046973196701383113,-9.426660445486157e-05,2.984609482725706e-06,0.014193780815958235
-1.075075075075075,0.991445,1.175729166666667,0.11252874999999997,17.69177083333334,0.0037630099826384544,0.0028179887567708426,0.0004293404413290354,-0.00047104179687498804,-9.635618088107588e-05,2.960728141927001e-06,0.009369780815632112
-1.0710710710710711,0.9914206249999996,1.176125,0.11320499999999996,17.691125000000007,0.0038070677083332782,0.0028809613083333394,0.00043834419645147484,-0.00047448062499999555,-9.843460924479166e-05,2.941767963541634e-06,0.010554567708140894
-1.0670670670670672,0.9913966666666667,1.1765104166666671,0.1138816666666667,17.690479166666673,0.003875322808158277,0.0029429659972222168,0.0004473460395048178,-0.0004777587673612249,-0.00010049729992404432,2.9298831871528316e-06,0.012988520399062509
-1.063063063063063,0.9913727083333331,1.1768916666666664,0.11455645833333332,17.689937500000003,0.003953088263889404,0.00300442202078993,0.0004563491058875776,-0.000479291175347174,-0.00010258428529687463,2.9211028618489565e-06,0.011527912760300296
-1.059059059059059,0.9913483333333333,1.1772708333333333,0.11523270833333331,17.689270833333335,0.004045884982639247,0.0030647145968316046,0.00046535172412699564,-0.0004821899001735963,-0.00010469085891927029,2.9187984316406964e-06,0.013030718315917511
-1.055055055055055,0.9913254166666667,1.1776645833333335,0.11590833333333334,17.688770833333333,0.004093629162326362,0.003124195763888891,0.00047435410823367367,-0.00048738907986112245,-0.0001067288142148435,2.9203103802083843e-06,0.009469739149380985
-1.0510510510510511,0.9913008333333332,1.1780541666666668,0.11658479166666669,17.688083333333335,0.004148797065971932,0.0031826113520399234,0.0004833552092583798,-0.0004917412595486781,-0.00010879546001822888,2.9286534618490134e-06,0.01420799305554965
-1.0470470470470472,0.9912743749999998,1.1784604166666661,0.11730479166666669,17.687500000000004,0.004220629683161059,0.003242023352039925,0.0004952356011042621,-0.0004998869978298237,-0.00011061535001692787,1.9849068907552007e-06,0.01151041666656738
-1.043043043043043,0.9912460416666672,1.1788895833333333,0.1180577083333333,17.686833333333336,0.004263100308159684,0.0033023566697482735,0.000509395597873264,-0.0005088775863714701,-0.00011226595269097283,2.649049913193473e-07,0.011343305555385541
-1.039039039039039,0.9912177083333337,1.1793187500000004,0.11881062499999999,17.6860625,0.004319785898436956,0.00336157705377604,0.0005235573641627966,-0.000518097761718822,-0.00011389005921744666,-1.472822564192665e-06,0.01402657942719543
-1.035035035035035,0.9911889583333333,1.1797374999999999,0.11956395833333334,17.6854375,0.004386097760416874,0.003419564034331593,0.0005377163772491493,-0.0005274186276042203,-0.00011557881234375007,-3.2312459210069437e-06,0.011758766927016495
-1.031031031031031,0.9911614583333334,1.1801687499999995,0.12030395833333334,17.684770833333335,0.004437138190105161,0.0034751659426649293,0.0005515893117556413,-0.0005391804596354133,-0.00011741279998046979,-4.925474285807308e-06,0.011172239149175311
-1.0270270270270272,0.9911320833333335,1.1806083333333335,0.12100458333333337,17.683979166666663,0.00450979659722206,0.0035277866456597147,0.0005646772838779974,-0.0005500611215278062,-0.00011961928676388809,-6.429972103472157e-06,0.015214166232681237
-1.023023023023023,0.9911041666666666,1.1810333333333334,0.12170583333333335,17.6833125,0.004614432222222353,0.0035791901326388837,0.0005777640569375885,-0.0005607293611111508,-0.00012187573340972143,-7.948845956076334e-06,0.0135840273438248
-1.019019019019019,0.9910735416666664,1.1815104166666663,0.12245729166666663,17.682666666666666,0.0046393853081605485,0.003643545050998266,0.0005932030066766223,-0.0005701907009547924,-0.0001245461840277775,-9.324214819444454e-06,0.009549555555622646
-1.015015015015015,0.9910433333333336,1.1819749999999998,0.12322187499999998,17.681833333333334,0.004726766041667219,0.0037107028548177094,0.0006092882660699706,-0.000576425703125022,-0.00012727064503124984,-1.0669021285156203e-05,0.013186638888896596
-1.011011011011011,0.9910131249999999,1.1824416666666673,0.12398479166666665,17.68114583333333,0.004798371597221074,0.0037770839353732655,0.0006253772377951555,-0.00058207536631949,-0.00012998517938888894,-1.2028543168055551e-05,0.01124868706625648
-1.007007007007007,0.9909860416666665,1.18290625,0.12474520833333336,17.680395833333332,0.004864053710937455,0.0038611121645399198,0.0006413710026188794,-0.0005916782617187977,-0.00013199984658202957,-1.1488397717664774e-05,0.01381150998264502
-1.003003003003003,0.9909597916666666,1.1833520833333335,0.12550020833333334,17.679770833333325,0.004952846870659,0.0039580935416232595,0.0006573069381699826,-0.0005998913233507264,-0.00013345763131076389,-9.601867276909731e-06,0.011328280816314873
-0.9989989989989989,0.9909331250000003,1.1837854166666668,0.12625499999999998,17.679124999999996,0.005068753953992866,0.004053799975000012,0.0006732391098553072,-0.0006046611145833491,-0.00013488899740147684,-7.715170248958421e-06,0.011872567708451243
-0.994994994994995,0.990907708333333,1.18423125,0.12701125000000002,17.67839583333333,0.005160929856770746,0.004148267373437493,0.0006891752357774532,-0.000615274684895889,-0.00013633246926171897,-5.827706557552046e-06,0.012862426649405734
-0.9909909909909911,0.9908818749999998,1.1846729166666667,0.12776604166666664,17.677666666666664,0.005252163849826186,0.004241734430164946,0.0007051088453544706,-0.000623885898871579,-0.00013777805433941,-3.941634718836878e-06,0.01510122222236987
-0.986986986986987,0.9908545833333332,1.1851125,0.12852062499999997,17.677125,0.005364612343750519,0.004334282282942713,0.0007210414279315957,-0.0006309825286458237,-0.00013920120665104159,-2.05832660130206e-06,0.010501734375054639
-0.982982982982983,0.990828541666667,1.18558125,0.12927645833333334,17.67639583333333,0.0054616829817706325,0.0044397014874566,0.0007362557619863458,-0.0006352450664062759,-0.00013983756133072872,6.152244801215504e-07,0.012738676649405534
-0.9789789789789789,0.9908012500000005,1.1860625,0.13003458333333331,17.675583333333332,0.00560366276041635,0.004556840470659733,0.0007507957008036039,-0.000632684661458327,-0.00013964602785286628,4.0347091789147665e-06,0.016045493055628413
-0.974974974974975,0.9907737499999998,1.1865541666666666,0.13079208333333334,17.674937500000002,0.005722542899305738,0.004673055937326396,0.000765331483143641,-0.00063168311284717,-0.00013945286655581471,7.4538276644879554e-06,0.013667704427120952
-0.9709709709709711,0.9907458333333334,1.18703125,0.13154916666666663,17.67420833333333,0.005869311523437393,0.004788254249305561,0.0007798707623408001,-0.0006296384114582443,-0.00013924374426106797,1.087760503578124e-05,0.015068123264143196
-0.9669669669669669,0.9907129166666667,1.18745625,0.13239916666666665,17.6735,0.005987237669270673,0.004923377332638892,0.0008034729592118789,-0.0006140512864583336,-0.000139301450221094,1.2882738741423479e-05,0.013647749999961434
-0.962962962962963,0.9906793749999999,1.1878541666666662,0.13326624999999998,17.672708333333336,0.006144145399306744,0.005059689944270834,0.0008285360601149861,-0.0005969120052082,-0.00013951845600260432,1.4639308305468727e-05,0.012880164930436422
-0.9589589589589589,0.9906452083333336,1.18826875,0.134131875,17.671937500000002,0.006254877773437695,0.005195098442317702,0.0008535999994683156,-0.0005805487747395643,-0.00013964354445312544,1.637283157552079e-05,0.013041662760429062
-0.954954954954955,0.9906114583333334,1.1886624999999997,0.1349975,17.6710625,0.006418961093750841,0.0053289874937499995,0.0008786573255555173,-0.0005627158437499502,-0.00013988363961718727,1.8078763354687592e-05,0.014591787760366515
-0.9509509509509511,0.9905777083333333,1.189085416666667,0.13586395833333328,17.67027083333333,0.006517538537325507,0.005461068159331617,0.0009037230071330646,-0.000550934838107614,-0.0001400527542519093,1.9761437658732568e-05,0.014862009982834934
-0.9469469469469469,0.9905450000000001,1.18945,0.13670958333333336,17.669625,0.00667119750000067,0.005596593991493041,0.0009279865489577975,-0.0005381722291667446,-0.0001417372261062498,2.0469733983732676e-05,0.010394026041751658
-0.942942942942943,0.990511875,1.1898104166666668,0.13755541666666662,17.668770833333333,0.006828255724825816,0.005730611512326407,0.0009521876966922267,-0.0005298676189235685,-0.0001434530939249134,2.1082681196961698e-05,0.015162239149219658
-0.9389389389389389,0.9904799999999997,1.1902437499999998,0.13843395833333333,17.66791666666667,0.006996898919271244,0.005897351680164923,0.00098417233063929,-0.0005166120273437103,-0.00014146049869869805,2.289673635771701e-05,0.015553993055391402
-0.934934934934935,0.9904477083333337,1.1906791666666667,0.13931833333333335,17.667083333333334,0.007210205399305503,0.00606731866388889,0.0010173994019880017,-0.0005034370347222761,-0.00013892822653142282,2.49256120488195e-05,0.01645815972216269
-0.930930930930931,0.9904114583333331,1.1911687499999999,0.14020166666666664,17.666270833333332,0.007394092356770798,0.006228221830555561,0.0010499123178571395,-0.0004842606979166275,-0.00013791222430091174,2.6853759563437505e-05,0.013291509982593652
-0.9269269269269269,0.9903768750000003,1.1916583333333333,0.14108541666666669,17.665333333333336,0.007575416597222384,0.006387613537326378,0.0010824232827066798,-0.0004666541493055787,-0.000136856773977205,2.8793495979717888e-05,0.014748222222124241
-0.922922922922923,0.9903404166666667,1.1921395833333335,0.1419691666666667,17.66445833333334,0.007778213849826132,0.006545255715972205,0.00111493930723329,-0.00044893819618060937,-0.0001358331345785586,3.072417471163196e-05,0.013161789930393297
-0.9189189189189189,0.9903043750000001,1.19263125,0.1428533333333333,17.663604166666676,0.007957784856770456,0.006701341822222227,0.0011474469358464163,-0.0004342661666665859,-0.0001347613056821602,3.265988335388883e-05,0.012296176648987966
-0.914914914914915,0.9902687499999998,1.193114583333333,0.14373708333333332,17.662625000000006,0.0081567577039936,0.006856005041493061,0.0011799611569886488,-0.0004196019574652099,-0.00013372860536675494,3.458080529835068e-05,0.015636442708171217
-0.910910910910911,0.9902339583333334,1.1935958333333339,0.1446214583333333,17.66175,0.008356069982637493,0.007008862956206601,0.0012124642935799,-0.00040373674392366055,-0.00013259359320833464,3.652529892291654e-05,0.014670270833221366
-0.9069069069069069,0.9901972916666667,1.1940895833333334,0.145505625,17.6608125,0.008527150308159204,0.00716017559335937,0.001244982188335596,-0.0003915427955728523,-0.00013159652301996446,3.84489748132812e-05,0.015076839843800371
-0.902902902902903,0.990161458333333,1.1945791666666665,0.14638854166666668,17.659958333333332,0.008711864565972283,0.007310374035373258,0.0012774921393690778,-0.00037895211371527515,-0.00013054850058940952,4.0371337848741344e-05,0.014204998263835478
-0.8988988988988988,0.9901262500000002,1.1950604166666665,0.14727333333333334,17.659104166666673,0.00891601718315993,0.007458419455555556,0.0013100143390985081,-0.0003680310972222489,-0.00012946107618185595,4.229995539305579e-05,0.012081697482358322
-0.8948948948948949,0.9900906250000001,1.1955458333333335,0.14815749999999997,17.658187500000004,0.009103493732638412,0.007605042693750019,0.0013425222290727153,-0.00035783180208331933,-0.00012846836581770877,4.4219861246874834e-05,0.012789214843735408
-0.8908908908908908,0.9900543750000002,1.1960395833333333,0.14904041666666665,17.65727083333333,0.00926848176649342,0.007750558366493052,0.0013750273770411128,-0.0003471961831596482,-0.00012740358965407958,4.6141494662413316e-05,0.013703384982648004
-0.8868868868868869,0.9900129166666668,1.1962666666666666,0.15005854166666668,17.656291666666664,0.009587728888889258,0.007975725739539929,0.0014289769066007892,-0.00032398977777781113,-0.00012362983322222103,4.572950502569467e-05,0.015781248263976977
-0.882882882882883,0.9899716666666668,1.1964854166666665,0.1510864583333333,17.655395833333333,0.009885147703993402,0.008206111274956601,0.0014847129716720419,-0.00029920238498259977,-0.00011963146457326466,4.509329741649293e-05,0.014706301649368925
-0.8788788788788788,0.9899300000000001,1.1967104166666667,0.152113125,17.65441666666667,0.010192511974826735,0.008433305536067717,0.00154038002954232,-0.00027369453255202125,-0.00011600592843307269,4.4385126724244694e-05,0.016363826388840153
-0.8748748748748749,0.9898839583333334,1.1970500000000002,0.15312499999999998,17.653395833333335,0.010465047499999658,0.008650984375,0.0015953868114809465,-0.00023786458333330263,-0.00011607652400104417,4.3271091861978974e-05,0.016365551649357712
-0.8708708708708708,0.9898387500000002,1.1973687499999999,0.15413770833333337,17.652312499999994,0.010785159856771642,0.008866212703081584,0.0016504108114754764,-0.00020217515494797,-0.00011589960212604058,4.213499674586807e-05,0.01794673567735572
-0.8668668668668669,0.9897931249999999,1.1976999999999995,0.15514916666666667,17.65122916666667,0.01107512666666799,0.009079902749305556,0.0017054192857005308,-0.00016590691666659718,-0.0001160661304104169,4.092154494932307e-05,0.020567239149158922
-0.862862862862863,0.9897477083333334,1.198025,0.15616166666666667,17.650229166666666,0.011384016041666944,0.009291138030555555,0.0017604365180859973,-0.0001320390416667261,-0.00011595677629166784,3.966598545277764e-05,0.0200353641493507
-0.8588588588588588,0.9897016666666668,1.1983604166666668,0.1571733333333333,17.6491875,0.01165731176649265,0.009500689122222229,0.0018154464336502545,-9.884288888886705e-05,-0.00011609548445329929,3.835450363777787e-05,0.019930589843738744
-0.8548548548548549,0.9896566666666665,1.1986916666666665,0.15818625000000003,17.648124999999997,0.011957038263889164,0.009707631144270819,0.001870450590697175,-6.612298958336149e-05,-0.00011604765810590255,3.699241826380215e-05,0.021600651041751462
-0.8508508508508508,0.9896116666666664,1.1990062499999998,0.15919791666666663,17.647208333333328,0.012281929127604174,0.009913085828993064,0.0019254548732713529,-3.096373697911159e-05,-0.00011611587240234337,3.558221003689235e-05,0.01749637326406628
-0.8468468468468469,0.989566041666667,1.199335416666667,0.16020937499999996,17.646208333333337,0.012586224995658535,0.010116476995442727,0.001980465099622557,1.055813802136596e-06,-0.00011615461342317926,3.412036992903622e-05,0.017164789930404822
-0.8428428428428429,0.9895210416666668,1.19966875,0.1612225,17.64520833333334,0.012869890273437878,0.01031724299375001,0.0020354657310202293,3.098828645828333e-05,-0.00011635394828515713,3.259354035364576e-05,0.01683120659697579
-0.8388388388388388,0.9894747916666664,1.1999916666666668,0.162250625,17.64416666666667,0.013165833263888427,0.01053229718710937,0.0020953355504774998,6.47687552083609e-05,-0.00012091999166840357,3.0117442552213432e-05,0.015882638888797374
-0.8348348348348349,0.9894191666666666,1.2002604166666666,0.16338875,17.642791666666664,0.013491598849826536,0.010844262206770823,0.0021861334662557413,0.00012324251302087141,-0.00015436090649414015,2.1769605273047097e-05,0.02169387326409833
-0.8308308308308308,0.9893652083333334,1.200527083333333,0.1645241666666667,17.641604166666667,0.013822222183160093,0.011154465249305554,0.00227693850351461,0.00018469872048609837,-0.00018790722798884716,1.3315671160433894e-05,0.020052426649272093
-0.8268268268268268,0.9893104166666663,1.2007937499999997,0.16566083333333334,17.64041666666667,0.014158953294271637,0.011461717465972226,0.002367719314137827,0.00024238171354168392,-0.00022145902776719097,4.776982071735853e-06,0.018408159722127948
-0.8228228228228229,0.9892570833333338,1.2010687500000004,0.16679729166666665,17.639250000000008,0.014469274440103375,0.011766309325998266,0.0024585176285557946,0.00029873539453123543,-0.00025496490944921943,-3.843698654904556e-06,0.016651104166385267
-0.8188188188188188,0.9892020833333333,1.2013416666666663,0.16793395833333333,17.637937500000003,0.014794866597223066,0.0120683314718316,0.0025493084600398835,0.0003551886059027787,-0.0002884602151684013,-1.2572692839019264e-05,0.01961907942711605
-0.8148148148148149,0.9891470833333332,1.2016041666666666,0.16906979166666666,17.636749999999996,0.015141176649306365,0.012368051379123269,0.00264009595691752,0.00041357554253479423,-0.0003221157928776051,-2.1391352449869927e-05,0.01754943750000848
-0.8108108108108107,0.989093333333333,1.2018854166666662,0.17020749999999996,17.635479166666673,0.015431861870660812,0.012664656943750005,0.002730869673203311,0.00046612960937506,-0.0003556317658029492,-3.02935467322915e-05,0.019041228732419313
-0.8068068068068068,0.9890364583333332,1.2021520833333332,0.17132479166666667,17.6341875,0.01578661853732699,0.012965586593706592,0.0028236046070320275,0.0005307114379341227,-0.00038821623724479356,-4.008105305885443e-05,0.02043121484365429
-0.8028028028028029,0.9889785416666665,1.2024333333333332,0.17242750000000004,17.632854166666668,0.01610199555555547,0.01326894474374999,0.0029180487053765917,0.0005982597499999132,-0.00041997605784028016,-5.063902493906278e-05,0.020578937065977243
-0.7987987987987988,0.9889202083333332,1.2027124999999994,0.17352916666666665,17.631604166666666,0.01642847567708472,0.013570149149305558,0.0030124895295886023,0.0006661771354167512,-0.00045176848008072877,-6.130716635503477e-05,0.01861784331600802
-0.7947947947947949,0.9888616666666666,1.2029895833333335,0.17463125000000002,17.630229166666673,0.016770229058158836,0.013868989023437483,0.0031069208005402925,0.0007335503255208042,-0.0004835156384220909,-7.204372050872401e-05,0.02106119748253832
-0.7907907907907907,0.988794166666667,1.2028645833333333,0.17588416666666665,17.6288125,0.017341794162325952,0.014293322415972223,0.0032523230583593144,0.0008947484809028738,-0.0005056730876491984,-7.605558574730059e-05,0.019969839843724912
-0.7867867867867868,0.9887208333333334,1.202585416666667,0.17718937499999998,17.62729166666666,0.01802373228732579,0.014762446220442711,0.0034163843033101662,0.0010954749700521071,-0.000524134187202953,-7.768827971286481e-05,0.021088498264191458
-0.7827827827827827,0.9886491666666665,1.2022854166666666,0.1784958333333334,17.625854166666667,0.01875144353732683,0.015227591649305532,0.0035804398907614827,0.001298937647569387,-0.0005426654853441421,-7.946864587005204e-05,0.018431562066098195
-0.7787787787787788,0.9885770833333335,1.2019875,0.17978416666666666,17.6243125,0.019430216510416543,0.015699590915972242,0.003739739823800597,0.0015033456354166808,-0.000561576691029947,-8.21327601032117e-05,0.020900569010450454
-0.7747747747747749,0.9885075,1.2016729166666666,0.1810477083333333,17.622895833333335,0.020092618016493535,0.01618228980724827,0.003892221620200958,0.0017077889379340794,-0.0005809414051982206,-8.600958301424038e-05,0.02166744748257088
-0.7707707707707707,0.9884368749999997,1.2013541666666667,0.18230958333333344,17.621416666666665,0.020766916232638932,0.016662486658159684,0.004044722797967999,0.001916830772569239,-0.0006002144266927072,-9.001040275364584e-05,0.02317465972220134
-0.7667667667667668,0.9883675,1.2010333333333334,0.183573125,17.620062500000007,0.021439765555554713,0.017138782777734375,0.004197184985377067,0.00212526610416669,-0.0006194983084722235,-9.414540428906254e-05,0.020897496093596146
-0.7627627627627627,0.9882985416666666,1.2007145833333335,0.18483645833333331,17.61854166666667,0.022103239370659722,0.01761215033745661,0.004349656083798957,0.002334793947482622,-0.0006387722897417523,-9.841814367730012e-05,0.023031206597124765
-0.7587587587587588,0.9882285416666668,1.2003999999999997,0.18609979166666668,17.61714583333334,0.022766923333333633,0.01808205504162326,0.004502133986550042,0.002543310083333389,-0.0006580783600833333,-0.0001028422643471788,0.02242268706578443
-0.7547547547547548,0.9881587499999999,1.2000729166666668,0.1873629166666667,17.615749999999995,0.023454161349826697,0.01854905412482636,0.0046545980260324915,0.0027560464539929386,-0.0006772108350737835,-0.00010738009276961785,0.02181027083349818
-0.7507507507507507,0.9880891666666667,1.1997541666666665,0.18862583333333338,17.61427083333334,0.02411702289930595,0.019012836665972206,0.004807050145419965,0.002967037184027771,-0.0006962385850182308,-0.0001120498625609377,0.023296343315735157
-0.7467467467467468,0.9880202083333334,1.1994291666666668,0.1898889583333334,17.612916666666667,0.02480300748263886,0.019473329336414887,0.004959504907612187,0.0031814366137151717,-0.0007154466531927084,-0.00011686519073359378,0.020166493055626233
-0.7427427427427427,0.9879449999999999,1.19896875,0.19124499999999997,17.611354166666665,0.02574268652343714,0.02007568330833337,0.005159784326344433,0.0034646797395834206,-0.0007361238403125011,-0.00011731341664999994,0.021246082899324392
-0.7387387387387387,0.9878645833333337,1.1983625,0.19268125,17.609583333333333,0.026971068593750536,0.020800602565104152,0.005401702455034545,0.003815307213541702,-0.0007583527981510401,-0.00011378859386718717,0.02569982638891588
-0.7347347347347348,0.9877854166666665,1.1977625000000003,0.19411729166666666,17.608000000000004,0.028185826927082713,0.02152145624266493,0.00564362983655522,0.0041675457734374755,-0.0007806511407968738,-0.00011015255911449641,0.02416933333330462
-0.7307307307307307,0.9877058333333338,1.1971562500000001,0.1955545833333334,17.606395833333334,0.029423163085937398,0.022237634103993043,0.005885558118266016,0.004519775013020699,-0.0008029159557877605,-0.00010640410458602421,0.022325759982550153
-0.7267267267267268,0.9876250000000001,1.1965562499999998,0.19699104166666667,17.604666666666667,0.030621890585937894,0.02295007116974826,0.006127466485226764,0.00487372123307292,-0.0008252071004088534,-0.00010252954723967005,0.026544888888906826
-0.7227227227227226,0.9875456250000001,1.19595,0.1984270833333334,17.603020833333332,0.03184943083333325,0.023658567599826354,0.0063693903183396705,0.005232379687499761,-0.0008476587368645842,-9.855415987196199e-05,0.026990874566081402
-0.7187187187187187,0.9874597916666666,1.1952062499999998,0.19983416666666665,17.60135416666666,0.03320493662760504,0.024360472499305563,0.006597415913275082,0.005640496703125053,-0.0008605391964153635,-8.968298714565946e-05,0.023581499566148523
-0.7147147147147148,0.9873706250000002,1.1944187499999999,0.20122895833333335,17.599520833333333,0.03457843298177088,0.02505742716141495,0.0068196931078410685,0.006067317457031235,-0.0008694380419459649,-7.868330638135859e-05,0.026033103732686413
-0.7107107107107107,0.9872827083333333,1.1936187499999995,0.2026235416666666,17.597708333333326,0.03598052964843901,0.025750762862456623,0.007041957024050072,0.0064997414752605565,-0.000878444044753125,-6.755498915003462e-05,0.025661414930880255
-0.7067067067067068,0.9871943749999996,1.1928229166666666,0.20401791666666666,17.595874999999996,0.037367239474826563,0.02644008551232639,0.007264188922627232,0.006932961922743064,-0.000887576519975455,-5.629662963984105e-05,0.029349651041741254
-0.7027027027027026,0.9871060416666665,1.1920166666666667,0.20541333333333334,17.594145833333332,0.038779599722222224,0.027125154155555532,0.007486451370573917,0.007370549777777763,-0.0008967475944305541,-4.488397071111087e-05,0.027282395399367942
-0.6986986986986987,0.9870002083333332,1.1904166666666671,0.20683770833333334,17.592208333333335,0.04049774305555465,0.027951120744748245,0.007768251048281198,0.007906319704860942,-0.0009070501876736125,-5.369133144904509e-05,0.0269142899304029
-0.6946946946946948,0.9868760416666668,1.1879020833333331,0.20829583333333335,17.590083333333336,0.042549057078992814,0.028937574982638888,0.00811799491494073,0.008560362300347346,-0.0009180155091688377,-8.572008009982644e-05,0.026676659722113527
-0.6906906906906907,0.9867512500000001,1.1853749999999998,0.20975437499999997,17.587854166666666,0.044623609375000095,0.029919581335026063,0.00846768870854123,0.009223449401041695,-0.0009288463463541646,-0.00011788929782552063,0.029677478732708096
-0.6866866866866868,0.9866264583333332,1.18285625,0.21121291666666667,17.58575,0.04668442516927063,0.03089729133315973,0.008817419906661976,0.009892564773437557,-0.000939533192539062,-0.00015019618515711797,0.030146937500035165
-0.6826826826826826,0.9865014583333331,1.1803416666666666,0.21267041666666664,17.583583333333333,0.04871021659722241,0.03187127304149308,0.009167103151099722,0.010568537607638984,-0.0009499222584722225,-0.00018263279020138876,0.031138826388826146
-0.6786786786786787,0.9863772916666668,1.1778166666666667,0.21412958333333332,17.58152083333333,0.05074373305555491,0.032840209041493075,0.009516746737266529,0.011251899590277725,-0.0009600705805451395,-0.0002152128352728299,0.029083520399410645
-0.6746746746746748,0.9862520833333335,1.1753062500000002,0.21558770833333327,17.579375,0.05273855204427069,0.033805398348914946,0.00986652564046222,0.011941960639322957,-0.0009700614433333344,-0.00024792300494444464,0.029324609375009913
-0.6706706706706707,0.9861283333333333,1.1727791666666671,0.21704624999999989,17.577250000000003,0.05475152623263768,0.03476617536093753,0.010216160720176792,0.012642263130208331,-0.0009797698876527782,-0.00028077916050416664,0.029240770833212082
-0.6666666666666667,0.9860035416666667,1.1702541666666664,0.21850520833333342,17.57508333333333,0.05674893539930648,0.0357224322645399,0.01056581038591948,0.013348577842881904,-0.0009892709095338547,-0.0003137519894303385,0.03082082638911743
-0.6626626626626626,0.9858795833333335,1.167741666666667,0.21996312500000006,17.572875000000003,0.05870648326388839,0.036674890306901034,0.010915561982666577,0.01406072714062484,-0.000998631232848959,-0.00034687264105585946,0.033230901041690686
-0.6586586586586587,0.9857564583333334,1.1652833333333337,0.22141625000000006,17.570770833333327,0.06063975305555491,0.037622865069270796,0.01126166808151478,0.01477254247916654,-0.001006520730041666,-0.00038001434623645826,0.0334289891495132
-0.6546546546546548,0.9856385416666669,1.1629479166666665,0.2228602083333334,17.56877083333333,0.06256880978732715,0.03856507754162325,0.011599551941926101,0.015473726677517452,-0.0010119953258094616,-0.0004131058002950957,0.0309997391495358
-0.6506506506506506,0.9855110416666667,1.1599854166666665,0.22431333333333328,17.566708333333334,0.06462966645399382,0.03958371598888892,0.011976822612605863,0.016275637902777862,-0.0010406669138853313,-0.00044799425271138926,0.029924998263823
-0.6466466466466467,0.9853335416666668,1.1541895833333335,0.22582,17.564208333333333,0.06756932239149283,0.0409208276,0.012513014647994274,0.017596741624999912,-0.0011151246253980048,-0.0004730883961541668,0.03233562326391848
-0.6426426426426426,0.9851427083333332,1.1477583333333337,0.22733874999999992,17.561562500000004,0.07067580826388808,0.042315509415104216,0.013079561205259804,0.019080680197916644,-0.0011816559501822935,-0.0004906351377617189,0.03402255859350589
-0.6386386386386387,0.9849514583333336,1.141322916666667,0.22885979166666662,17.558979166666663,0.0737236665581591,0.04370463325828997,0.013646159891120882,0.02058207506727433,-0.0012481595255295136,-0.0005081787367050345,0.03308395789946417
-0.6346346346346345,0.9847604166666665,1.1348875,0.23037937500000008,17.556312500000008,0.07667411234374999,0.045089635241276016,0.01421286893284853,0.022104077054687366,-0.0013146317867630212,-0.0005257440053266927,0.035683069010133295
-0.6306306306306306,0.9845683333333332,1.1284604166666667,0.23189958333333335,17.55364583333333,0.07954167134982582,0.04647008324982637,0.01477930724951582,0.02364341623350691,-0.001381085186023437,-0.0005432870261598958,0.036809624566103594
-0.6266266266266267,0.9843775,1.122022916666667,0.2334191666666667,17.551020833333332,0.08233332447482566,0.04784674263263884,0.01534595161280897,0.025207095810763802,-0.0014475574512874956,-0.0005608836396951859,0.03812604123260144
-0.6226226226226226,0.9841856249999998,1.1155866666666672,0.23493979166666665,17.548375000000004,0.08504347248888755,0.04921731512495658,0.015912531522898083,0.02678659261388877,-0.0015138853236055568,-0.0005784322620209204,0.03995152604164787
-0.6186186186186187,0.9839931250000004,1.1091510416666666,0.23645999999999992,17.545749999999995,0.08766730010308232,0.05058348090000006,0.016479069748211703,0.02838681135416682,-0.001580272148876953,-0.0005960209720624999,0.03936527083362762
-0.6146146146146145,0.9838027083333335,1.1022091666666667,0.2378637499999999,17.543166666666668,0.09045370291597199,0.052055940602604225,0.01711919086027902,0.030042727665625102,-0.001653606522809201,-0.0005948308010992187,0.04084497222220307
-0.6106106106106106,0.9836127083333334,1.0936652083333336,0.2389079166666667,17.540729166666665,0.093892245414539,0.05387134068732636,0.017987513123076553,0.0318368068796005,-0.001750519236473828,-0.0005350888516033854,0.03844530164946036
-0.6066066066066067,0.9834210416666664,1.0851175000000002,0.23995229166666668,17.538166666666665,0.09718876119374964,0.05568164772391494,0.018856031694377464,0.03364731914739577,-0.001850342096955729,-0.0004750202822662758,0.04083497222228516
-0.6026026026026026,0.9832049999999999,1.074035208333333,0.24057562500000007,17.535604166666662,0.10112691292704046,0.05752982698919268,0.019639278985688874,0.035498516816536485,-0.0019233591014296472,-0.0004316477213791538,0.040294843316132756
-0.5985985985985987,0.9829672916666666,1.0608977083333333,0.24085500000000004,17.532812500000002,0.10535938578641502,0.05940491064166666,0.02035272844393737,0.03736956579270828,-0.0019771324428208593,-0.00040208111799937523,0.045902506510344665
-0.5945945945945945,0.982729583333333,1.047739375,0.24113416666666665,17.530291666666667,0.109285118741276,0.06128014699930561,0.02106617618178022,0.03925382225885421,-0.0020363526306220055,-0.00037242602172899304,0.040332414930503546
-0.5905905905905906,0.9824918750000001,1.0345970833333331,0.24141270833333336,17.527520833333337,0.11282304182482661,0.06315594592183157,0.02177949723496934,0.04114199107873262,-0.0021010521077467026,-0.0003426540477167536,0.04497177039917233
-0.5865865865865867,0.9822552083333336,1.0214579166666666,0.24169312499999998,17.524874999999998,0.1160160161456596,0.0650306833277344,0.02249281649096068,0.04303501906484378,-0.0021711415142301217,-0.00031274788651315124,0.04438123437512331
-0.5825825825825826,0.9820166666666666,1.008304791666667,0.2419710416666666,17.522270833333334,0.11889998876870544,0.066907306661415,0.023205925727254627,0.044940480909591934,-0.0022465823347188356,-0.0002827339306828995,0.04335817664929209
-0.5785785785785786,0.9817789583333333,0.9951495833333331,0.24225041666666666,17.519625,0.12143064012482685,0.06878202729149308,0.023919033282081316,0.04685355712517353,-0.0023275189794202253,-0.0002526042436214406,0.04315652604157094
-0.5745745745745745,0.9815414583333334,0.9820020833333335,0.24252999999999994,17.516916666666667,0.12361107499565938,0.07065649076666669,0.024632076479229412,0.04877107639583339,-0.0024138617109390192,-0.00022235682167812511,0.04554715972216172
-0.5705705705705706,0.9813041666666668,0.9688537500000001,0.24280812500000007,17.514250000000004,0.12542907777760415,0.07253192276731768,0.02534497228538145,0.05069714589661456,-0.002505662951531512,-0.00019200931884778648,0.04521360416646303
-0.5665665665665667,0.9810683333333333,0.9559618750000003,0.24311416666666663,17.511625000000002,0.12672585187981744,0.07440237696597221,0.02608326828951549,0.0526196253942709,-0.0026147144614959636,-0.0001587727562477431,0.045489859374981734
-0.5625625625625625,0.9808343750000003,0.9433847916666666,0.2434547916666667,17.5089375,0.1274745098520399,0.07626413941453992,0.026853022986287833,0.05453595208328982,-0.0027433038940134196,-0.00012200811235758656,0.047524287760495554
-0.5585585585585586,0.9805985416666664,0.9261714583333333,0.24260937500000002,17.505916666666668,0.13218892976870644,0.07844027449544273,0.02799162752012612,0.05682420468424479,-0.0027756812437581178,-8.125306368164133e-05,0.050589993055552895
-0.5545545545545545,0.9803677083333332,0.9090164583333334,0.24134624999999998,17.502854166666662,0.13768387014578953,0.08085657094427084,0.02921700495978086,0.058991036592968865,-0.002805177599366146,-7.088655988229172e-05,0.049679353732756226
-0.5505505505505506,0.9801356250000001,0.8918627083333334,0.2400825,17.499729166666665,0.14258632615099853,0.08326935152708331,0.030442251804338693,0.06111520465989578,-0.002844032236072439,-6.121640344635424e-05,0.05031242664944102
-0.5465465465465467,0.9799045833333332,0.87470875,0.23881916666666672,17.496604166666668,0.14689501934010407,0.0856783222993055,0.03166743106944515,0.06319486858229156,-0.0028924039083158856,-5.2260651166146114e-05,0.0509259683159371
-0.5425425425425425,0.9796747916666663,0.857554583333333,0.23755604166666666,17.49358333333333,0.15061992827066017,0.08808400206766492,0.032892313063455476,0.0652314776702258,-0.002950156902875957,-4.397743738146682e-05,0.0480838263890746
-0.5385385385385386,0.9794429166666667,0.8403999999999999,0.23629208333333349,17.490375,0.15375471500000004,0.09048688468732635,0.03411714792026853,0.06722492483333314,-0.0030173857526249997,-3.641210690377564e-05,0.05261569270828659
-0.5345345345345345,0.9792127083333333,0.8232458333333331,0.23502854166666665,17.48722916666667,0.15630171456597264,0.09288804293537328,0.035341769180851704,0.06917539902517375,-0.003094032061096354,-2.952836372174469e-05,0.05452440581592555
-0.5305305305305306,0.9789812499999998,0.8060916666666662,0.23376458333333336,17.484145833333333,0.15825997493055655,0.09528391124565971,0.03656626044197332,0.07108181741319455,-0.003180171095000004,-2.3365605833333388e-05,0.053394478732627704
-0.5265265265265264,0.9787545833333336,0.7891595833333337,0.23221562499999995,17.481062500000004,0.16010986036649266,0.09766048683919273,0.03762358554594943,0.07262877246484364,-0.0032835999884713524,-3.6432536699218575e-05,0.054537204426878816
-0.5225225225225225,0.9785379166666668,0.7728099999999998,0.22991333333333333,17.47820833333333,0.16266928723333363,0.09998485915555554,0.038241197937456596,0.07328359353333336,-0.003402255227083336,-9.74016569444447e-05,0.05265012326401575
-0.5185185185185186,0.9783206249999999,0.7564608333333336,0.22760979166666662,17.475249999999992,0.1646930492993055,0.10229836607078992,0.03885827169613885,0.07386439898767361,-0.003506402818157986,-0.00015631350728342007,0.053554104166948946
-0.5145145145145145,0.9781037499999997,0.7401110416666669,0.22530562499999993,17.472312499999997,0.16618543766974814,0.10460216701002609,0.03947509862880119,0.07436923585455735,-0.003596106930359942,-0.0002132292638240892,0.05475423567713733
-0.5105105105105106,0.9778870833333334,0.7237618749999998,0.2230041666666667,17.46939583333333,0.167140206629818,0.10689393331597219,0.04009155355117994,0.07479787786718756,-0.0036712695015989594,-0.00026805261503472255,0.055209218316178976
-0.5065065065065064,0.9776706250000001,0.7074120833333333,0.22070083333333332,17.466500000000007,0.16756147768732643,0.10917635049930553,0.04070751184495884,0.07515127203159727,-0.0037319790762108495,-0.00032087636664600684,0.05471108333313168
-0.5025025025025025,0.9774560416666666,0.6915183333333332,0.2184758333333334,17.46352083333333,0.16746489466388914,0.11138976858263885,0.04134871280518084,0.07530162252638886,-0.003804071563834721,-0.0003837571230701385,0.054398437066083716
-0.4984984984984986,0.9772447916666667,0.6758745833333335,0.21629354166666673,17.460437500000012,0.16687813093732606,0.11356356216662326,0.0420035062072471,0.07531060931501737,-0.0038767500936375005,-0.0004513437488395832,0.05833064192660231
-0.49449449449449445,0.9770322916666666,0.6602300000000001,0.21410937500000002,17.45747916666666,0.16580280543333326,0.11572759220377606,0.04265785204956841,0.07525481734374995,-0.003936052129214584,-0.0005170804451269529,0.05704614539956765
-0.49049049049049054,0.9768512499999997,0.6449258333333335,0.21157625000000005,17.454645833333334,0.1662312944993054,0.11795174043593745,0.04348813956767676,0.07533130232187499,-0.004056540599771702,-0.0005539770525872395,0.056588832899365116
-0.4864864864864864,0.9767099999999997,0.6300458333333332,0.208606875,17.452041666666666,0.16868433123263915,0.12024629670273436,0.04453710629115018,0.07558019093489587,-0.004254845689151911,-0.0005545558948936198,0.05686666493056691
-0.4824824824824825,0.976568125,0.615165625,0.20563583333333332,17.449354166666662,0.17069500381835945,0.12252369571597221,0.045585479979549655,0.07574094573177093,-0.004437736417913933,-0.0005520205082885066,0.058580832899394863
-0.4784784784784786,0.9764258333333334,0.6002847916666665,0.2026668750000001,17.446708333333337,0.17226337722704005,0.12478426277773433,0.046633302069877716,0.0758113238295573,-0.004605365058901041,-0.0005464266695156247,0.060076664930477364
-0.47447447447447444,0.9762839583333333,0.5854041666666664,0.1996979166666667,17.444104166666666,0.17338821164930607,0.12702657541232643,0.04768050997000001,0.07579496584201398,-0.0047576804548194445,-0.000537829549340278,0.057813155815836126
-0.4704704704704705,0.9761408333333335,0.5703508333333334,0.19667479166666665,17.441458333333344,0.1741107602493055,0.12919173465620662,0.04865689428460697,0.07572116034392365,-0.004896278663169374,-0.0005435492468316141,0.0599062065967928
-0.4664664664664664,0.9759964583333335,0.5551635416666668,0.19361187500000013,17.438833333333335,0.17440885867078998,0.13129298352565097,0.04957868462441533,0.075578120766276,-0.005019671189856793,-0.0005593614380032168,0.0604253055554409
-0.4624624624624625,0.9758516666666667,0.5399762499999999,0.19054854166666668,17.436270833333328,0.17424335776927102,0.1333750032687066,0.05049971597940811,0.07534310469453126,-0.005126228654380468,-0.0005717916271160158,0.05937609331618887
-0.45845845845845856,0.9757049999999999,0.524789375,0.18748520833333338,17.43372916666667,0.17361923688710923,0.1354388799895399,0.05142000895675885,0.07501475469700519,-0.005216009351566406,-0.0005808742274952257,0.05612900998261239
-0.4544544544544544,0.9755591666666668,0.5103329166666668,0.18442187499999999,17.430999999999994,0.17329010583315962,0.13745711368815106,0.05227594282863665,0.07458657163411454,-0.005295466674061807,-0.0005683927565885421,0.05982233333361364
-0.4504504504504505,0.9754089583333333,0.49785770833333315,0.1813602083333333,17.42841666666667,0.1746495772530817,0.13938659983328996,0.052958653144898594,0.07405925562964417,-0.00538309456183407,-0.000504768464553342,0.060292493055442264
-0.4464464464464464,0.9752583333333337,0.4853820833333333,0.1782979166666667,17.425749999999997,0.17569756651232651,0.14129631124565972,0.05364129103840877,0.07345551075434026,-0.005465261300282118,-0.0004397713913845491,0.06157027083349931
-0.44244244244244246,0.9751077083333333,0.47290729166666673,0.17523541666666667,17.423083333333334,0.17643306848849835,0.1431877570789931,0.0543237303810692,0.07277510203342014,-0.0055420792670698785,-0.0003734898929227431,0.06366715972211523
-0.43843843843843855,0.974958958333333,0.46033083333333336,0.17220625000000003,17.420749999999998,0.1764513572159721,0.14502646579427084,0.05493822747379986,0.07206648676562495,-0.0056131142355019085,-0.00032152621661328117,0.06205277083336114
-0.4344344344344344,0.9748091666666668,0.4477208333333334,0.16918729166666668,17.418458333333337,0.17600813873263885,0.14683545200516493,0.05552879653476482,0.07129819978559025,-0.005678759232118923,-0.0002736599591051653,0.060225956597093955
-0.4304304304304305,0.974659375,0.4351106250000001,0.1661689583333333,17.416124999999997,0.17524728567877598,0.14862641895308157,0.05611929774656616,0.07045312068398439,-0.0057391073969608585,-0.00022451959239384628,0.06046498437507353
-0.42642642642642636,0.9745110416666667,0.422500625,0.1631502083333333,17.413770833333334,0.17416822187460942,0.15039950952078987,0.05670981548000904,0.06953331001028647,-0.0057940450056613284,-0.0001741390934878041,0.06141869748262252
-0.42242242242242245,0.9743697916666666,0.4102035416666667,0.16013729166666665,17.411562500000002,0.17327534607078987,0.15211458948433157,0.057376703632687695,0.06858174080542535,-0.005828540846887026,-0.0001253666636180117,0.05978297526036158
-0.41841841841841854,0.9742622916666667,0.3991843749999999,0.15714333333333333,17.40947916666667,0.17416058475585947,0.15365076445555553,0.058355004972796304,0.06773937836458337,-0.005793414617207031,-8.618831327083349e-05,0.06128514539915386
-0.4144144144144144,0.9741554166666667,0.38816333333333325,0.15415006250000002,17.40747916666667,0.1748052683222223,0.1551715082312461,0.059333000261302726,0.06683168123979169,-0.005749393686469446,-4.4684658344844915e-05,0.059460728732631196
-0.4104104104104105,0.9740489583333334,0.3771439583333333,0.15115756249999995,17.405375000000003,0.1752061846926649,0.15667222463239194,0.06031060873352274,0.0658575677133984,-0.005696535693955642,-7.271535400776331e-07,0.06083777604158058
-0.40640640640640635,0.9739414583333331,0.36612416666666653,0.14816295833333334,17.403354166666677,0.1753635112493057,0.15815690444458155,0.061288079905915095,0.06481814784934027,-0.005634733785826998,4.5637077794040155e-05,0.05972208289898617
-0.40240240240240244,0.9738354166666667,0.3551033333333333,0.1451710625,17.401312499999996,0.17527891432222223,0.15962182094595437,0.06226505851246475,0.06371241763604168,-0.005564085189510418,9.439073624785063e-05,0.06057327734390583
-0.3983983983983985,0.9737287499999999,0.3441025,0.14217391666666662,17.399208333333338,0.17498555282708333,0.16108053575299305,0.06324673163661058,0.06256120400687501,-0.005487200690611456,0.00014210614794760395,0.06359103993037252
-0.3943943943943944,0.9736400000000001,0.33329666666666663,0.1391454583333334,17.397499999999997,0.17482583198888882,0.16262874975853991,0.06428048703506854,0.06156330338902773,-0.005429163411576388,0.00015544302576623193,0.0622020833334318
-0.3903903903903905,0.9735333333333333,0.32286812500000006,0.13625775,17.39535416666667,0.17523659052565105,0.16424903389827084,0.06504655750461356,0.06067815324078121,-0.005262445185272005,0.00018748913267026095,0.0641534162324433
-0.38638638638638634,0.9734156250000007,0.31268291666666664,0.1334631666666667,17.393062500000003,0.17596543529149306,0.16591341647663882,0.06563680596101186,0.059851556112430516,-0.005028270372537413,0.00023057240675378394,0.06116853776035214
-0.3823823823823824,0.9732972916666666,0.30249895833333335,0.13066747916666666,17.39064583333333,0.17648708854058165,0.1675637182215621,0.06622696828702182,0.05896820283070745,-0.004794589994423611,0.0002736028869281949,0.06210416623270021
-0.3783783783783783,0.9731791666666664,0.29231583333333333,0.12787245833333336,17.38825,0.17680082858263885,0.16919738439978996,0.06681706740516652,0.05802795994857636,-0.004561236169052081,0.0003164712758390621,0.06313693750013272
-0.3743743743743744,0.973060625,0.2821229166666666,0.12506643750000004,17.385833333333327,0.17688999322482638,0.17086276121105853,0.06742028408986224,0.0570429335420573,-0.004328366579305555,0.0003569286551375005,0.0632159722225083
-0.37037037037037046,0.9729410416666667,0.27192062499999997,0.12225097916666666,17.383333333333336,0.1767556320329427,0.1725569897594579,0.06803541209211311,0.056011499838138024,-0.0040954173875851554,0.0003952176779118666,0.06451388888888232
-0.3663663663663663,0.9728212499999999,0.2617193750000001,0.11943525,17.380916666666675,0.17641276041627607,0.1742348043907708,0.06865056313037207,0.05492283518369791,-0.0038621157964317723,0.0004336391372585422,0.06311082638853804
-0.3623623623623624,0.972712708333333,0.25203333333333344,0.11678802083333335,17.378437499999997,0.17716503222222219,0.1757824331898329,0.06924341236046354,0.054065421649305556,-0.0035796996122104173,0.0005418157581987949,0.061785058593955
-0.3583583583583583,0.972594791666667,0.24262937500000004,0.11421304166666664,17.3758125,0.178107653053776,0.17716183944658165,0.0697311185997635,0.0532606860835677,-0.0032844935995087225,0.0006740543786432911,0.060931631510527495
-0.35435435435435436,0.9724762500000006,0.233224375,0.11163916666666664,17.37304166666667,0.17887368257252612,0.17852732146597228,0.07021870627787104,0.05240715012864583,-0.002993472247710548,0.0008051945183817713,0.0645065815971293
-0.35035035035035045,0.9723583333333335,0.22381979166666663,0.10906408333333333,17.37045833333333,0.1794630341916233,0.17987981739332642,0.07070626050882917,0.05150569542335073,-0.0027065410056727438,0.0009352142504690967,0.062385623264106016
-0.3463463463463463,0.9722400000000001,0.214415,0.10648945833333336,17.367770833333328,0.17987412444166667,0.18121853693053994,0.07119363698337748,0.05055552112479164,-0.002423717074416668,0.001064134972335416,0.06282794748284459
-0.3423423423423424,0.9721216666666664,0.20500937499999997,0.10391427083333332,17.365125000000003,0.1801103228287761,0.18254494931717674,0.0716808529221795,0.049557079449544295,-0.0021450817727096355,0.0011918734117179256,0.06222540104158725
-0.33833833833833826,0.9720031250000001,0.1956045833333334,0.1013396875,17.362395833333327,0.18016968031232636,0.18385755940406906,0.07216807726656022,0.04851018015143229,-0.001870540028828299,0.0013184889767595045,0.06512759331621965
-0.33433433433433435,0.971885833333333,0.18620041666666667,0.09876452083333337,17.359895833333336,0.18005065483315968,0.1851572360912288,0.07265524701871053,0.04741475506894963,-0.001600151173999479,0.0014440308393014857,0.05964165581576708
-0.33033033033033044,0.971768125,0.17686437499999996,0.0962067708333333,17.357249999999997,0.179768784522526,0.18639342391248917,0.07305446527829733,0.04626844960579426,-0.0013595181690212227,0.001554483539538086,0.061914104166817197
-0.3263263263263263,0.9716716666666665,0.1679231875,0.09374795833333331,17.355395833333333,0.17976596976650655,0.18740777864166494,0.0731735417962093,0.04525889818171616,-0.0012411841492757294,0.0015808261769231255,0.05794380164940094
-0.3223223223223224,0.971594375,0.15914816666666667,0.09133116666666669,17.353583333333336,0.17998352771330556,0.18836465966197227,0.07329261221351227,0.044388437265472216,-0.0011583467859173965,0.0015700949096269787,0.06210382638880674
-0.31831831831831825,0.9715177083333332,0.15037245833333338,0.08891410416666667,17.3519375,0.18004874877478988,0.1893084487469058,0.0734116827628255,0.04347564257595225,-0.0010756736332686037,0.0015593696373747872,0.0600566627604735
-0.31431431431431434,0.9714429166666668,0.14159774999999997,0.0864966875,17.35014583333334,0.17995882719493755,0.1902426980515274,0.0735308778585725,0.04252038866754688,-0.000993105907251875,0.001548568331799323,0.0641062287324985
-0.3103103103103104,0.9713654166666666,0.13282310416666668,0.08408033333333331,17.348604166666664,0.17971614799953084,0.1911640392132222,0.07365011479135417,0.04152250162729862,-0.0009106580238924176,0.0015376875974349303,0.058641801649400804
-0.3063063063063063,0.9712891666666663,0.12404752083333331,0.08166312499999999,17.34689583333333,0.1793186709084371,0.1920732173485676,0.0737691636317602,0.04048247513358074,-0.0008284903510752078,0.0015268366511757947,0.05937161414942693
-0.3023023023023024,0.9712127083333332,0.11527235416666669,0.07924652083333332,17.345187499999998,0.1787664510315413,0.19297165560247875,0.07388837905559825,0.03939998365069054,-0.0007462991928350096,0.0015159181219813107,0.05863725651056484
-0.29829829829829824,0.9711527083333332,0.1066305,0.07687537500000001,17.343604166666662,0.17818535313641662,0.19379621838527614,0.07415536467823826,0.038399094492729186,-0.0006675324220175418,0.0015029789555866353,0.060436176649545814
-0.2942942942942943,0.9710993750000002,0.09812420833333331,0.07456239583333335,17.342187499999998,0.17755684807229,0.19453836579425993,0.0744203718842621,0.03742729060408421,-0.0005808478802890669,0.0014756574532576068,0.05874104817706893
-0.2902902902902904,0.9710362499999999,0.09003974999999999,0.07245622916666665,17.340729166666662,0.1770645100866041,0.19503134485494744,0.07437101953978782,0.036526955073223975,-0.00045396647705572813,0.001375639981624696,0.05911196831613097
-0.2862862862862863,0.9709747916666668,0.08195640416666665,0.07034968749999998,17.339270833333334,0.17644148114940333,0.19551487980198562,0.07432165139086497,0.035592559244917964,-0.0003243211176817363,0.0012762971008719406,0.06135363498270863
-0.28228228228228236,0.9709129166666668,0.07387308750000002,0.06824360416666668,17.337874999999997,0.17568839194321734,0.1959903104903434,0.07427224660033492,0.0346239675914138,-0.0001919765534116614,0.0011777184246185676,0.05913215104175151
-0.2782782782782782,0.9708499999999999,0.06578985208333335,0.06613770833333335,17.336479166666663,0.1748037786961864,0.19645559520308162,0.07422274481916277,0.033621476618286024,-5.68591537281277e-05,0.001079818393882596,0.05774010373272631
-0.2742742742742743,0.9707872916666666,0.057705954374999986,0.0640314375,17.335020833333328,0.1737887728296704,0.1969141416783502,0.07417316383175239,0.032584921455726,8.09140804640025e-05,0.0009826526987594655,0.05913604123276173
-0.2702702702702702,0.9707224999999998,0.04959770395833332,0.06193733333333332,17.333520833333335,0.17262360942872823,0.1973860584062222,0.07412505015033344,0.031551196310698054,0.0001934022079854552,0.0008632699837169444,0.06009718706593503
-0.26626626626626626,0.9706468749999998,0.04142161000000001,0.059874456250000006,17.332104166666667,0.17127362522500789,0.19791921615543345,0.07408062683429406,0.030582445290917096,0.0002323278444588955,0.0006830590753006642,0.05920682248256526
-0.26226226226226235,0.9705839583333336,0.033447691666666675,0.05794296458333333,17.330812499999997,0.17010000192217156,0.19847657118862794,0.07416211977993675,0.02976420408636408,0.00024334590946534365,0.0005386170908660753,0.05793808984401494
-0.2582582582582582,0.9705360416666665,0.025774175416666666,0.05620611062499998,17.329687500000002,0.16926548354825754,0.19907941479507693,0.07443090122000608,0.029190954678596014,0.00021481518726353615,0.0004476821879986695,0.05609781901040378
-0.2542542542542543,0.9704887499999999,0.01810049604166667,0.054469204166666646,17.328458333333337,0.1683140387097123,0.19967581413078334,0.07469937180888395,0.02859120330225519,0.0001908319005638912,0.00035785535864524775,0.05911512326366619
-0.25025025025025016,0.9704414583333332,0.010426976666666669,0.05273231875000001,17.32741666666666,0.1672444031575928,0.20026659422591506,0.07496769970044911,0.027964767592814514,0.00017160683792943844,0.00026906000743082213,0.055839993055712966
-0.24624624624624625,0.9703939583333335,0.002753318750000002,0.05099544708333334,17.326208333333337,0.1660565859025276,0.20085113104343758,0.0752359047914824,0.027311618279380816,0.0001570179995703399,0.0001813066113009324,0.05771312326385214
-0.24224224224224233,0.9703510416666664,-0.004943140416666666,0.04927031041666668,17.325166666666668,0.1648086903628211,0.20139285317811192,0.07553325567599233,0.02662502714609568,0.00014438300290337545,9.579517005778315e-05,0.05464163888876783
-0.2382382382382382,0.9703258333333334,-0.012766670833333332,0.047609558333333336,17.324249999999996,0.1637634704491667,0.20172478828863824,0.07599377977456187,0.025874815559762045,0.00012153619132967364,1.7692814839847105e-05,0.05536193750026541
-0.23423423423423428,0.9703008333333334,-0.020590235416666672,0.04594890499999999,17.32345833333333,0.16259416720548622,0.20205015646263438,0.0764539196168683,0.025098513354421384,0.00010413625944241904,-5.9276351606792814e-05,0.05174970659720657
-0.23023023023023015,0.9702737499999996,-0.028102403583333328,0.04449883125,17.322687499999997,0.16142421324617282,0.20225131235071733,0.07667056260586856,0.02435874286477414,5.041972054026792e-05,-8.977465111457733e-05,0.05428944401052149
-0.22622622622622623,0.9702449999999998,-0.035526414999999985,0.04310844583333332,17.322041666666667,0.16017724883724777,0.2024154118978345,0.07681771716909505,0.02361532395334668,-7.0442948312700706e-06,-0.0001059285099367959,0.054580831597206725
-0.22222222222222232,0.9702172916666667,-0.042950737499999996,0.04171803333333334,17.321458333333336,0.15881940081487275,0.20257356402813223,0.07696415164450521,0.02285128279871625,-5.614607914867218e-05,-0.0001205491480353474,0.05228953993042751
-0.21821821821821819,0.9701881250000001,-0.05037460416666667,0.04032756604166666,17.320791666666665,0.15735219092171832,0.20272931241715503,0.07710995253967257,0.02206649142635407,-9.686100735187937e-05,-0.0001335783556981358,0.053092706597396955
-0.21421421421421427,0.9701599999999999,-0.057799126916666686,0.038937306250000005,17.320208333333333,0.15577301092767107,0.20288096951532708,0.0772551741938482,0.021261109180736863,-0.00012918871195851192,-0.000145029959334983,0.05059162326392652
-0.21021021021021014,0.9701214583333334,-0.06512281458333334,0.03749704375,17.3194375,0.1539721440207448,0.2028466800433439,0.07716974378209691,0.020491305110887727,-0.00020422531307106803,-0.0001175814828654204,0.0529180169272081
-0.20620620620620622,0.970083541666667,-0.07244460416666665,0.03605597083333333,17.31864583333334,0.1520615709938017,0.20280434196726585,0.0770788884913655,0.01970144386819904,-0.00027010099325516074,-8.745761476574914e-05,0.05429816623251327
-0.2022022022022023,0.9700514583333336,-0.07945991666666666,0.03476445625000001,17.31770833333334,0.150817788309993,0.20295809924830852,0.07719227823669014,0.019339274546586984,-0.0004352328058436531,-0.00014035393143941585,0.0536447482636504
-0.19819819819819817,0.9700210416666667,-0.08641668749999999,0.033501479166666674,17.316770833333337,0.14962444778819403,0.20314515089364543,0.07734394625009974,0.019044767272600262,-0.0006112393491739586,-0.00020761603503784745,0.051114572482561016
-0.19419419419419426,0.9699904166666665,-0.09337356249999999,0.03223865625,17.315791666666673,0.1483357528260586,0.20333004404319432,0.0774945042934335,0.018732864538442057,-0.0007774245194125996,-0.0002731124821061487,0.050650623263663874
-0.19019019019019012,0.9699597916666667,-0.100330125,0.030975727500000008,17.31477083333333,0.14694928268415103,0.20351112930584572,0.0776440733118142,0.018403234862040943,-0.0009337202313786973,-0.00033675871728164526,0.05121098914929689
-0.1861861861861862,0.9699293749999999,-0.10728743750000001,0.029712838687500007,17.313770833333326,0.14546669742135024,0.203689855550464,0.07779265418089507,0.018056096615299406,-0.001080113140936615,-0.00039870451877604545,0.05208953081631762
-0.1821821821821823,0.9699035416666666,-0.11418458333333333,0.028430735625000012,17.312875,0.14393875592899308,0.20381794327182137,0.07796767873107541,0.017636498159534112,-0.0012053418865928824,-0.00045693117299694657,0.05165090104162573
-0.17817817817817816,0.9698937500000001,-0.12086902083333333,0.027080853749999998,17.31235416666667,0.14250567980279122,0.20377996069350443,0.07823845005786222,0.0170057825260932,-0.0012819516985180554,-0.0005068980472747503,0.04926820789927433
-0.17417417417417425,0.9698925000000003,-0.12719675000000005,0.025891048749999996,17.31220833333333,0.14102432012277086,0.2035784035946251,0.07846207634213413,0.016325473921758232,-0.0013099403893256758,-0.0005721758866980101,0.04827595659730832
-0.1701701701701701,0.9698914583333336,-0.1335070833333333,0.024708889583333327,17.312083333333334,0.13946523369982636,0.20336655410889196,0.07868325698331005,0.015628796364009545,-0.001331990270549482,-0.0006374763081322787,0.04781232638885058
-0.1661661661661662,0.9698891666666666,-0.13981750000000007,0.023526725000000002,17.311937499999996,0.13782752502708331,0.20315211821077436,0.07890442088101132,0.014917119331020837,-0.0013500597659953121,-0.0007020286979379322,0.04806999609400009
-0.16216216216216228,0.9698877083333332,-0.1461291250000001,0.022344612500000003,17.311812499999995,0.13610794549340094,0.2029344682922249,0.07912520068611084,0.0141905443189224,-0.0013640503040979138,-0.0007659048901185418,0.046772964843853515
-0.15815815815815815,0.9698854166666663,-0.15243791666666665,0.021162570833333335,17.311666666666664,0.13431018156232644,0.20271422892905747,0.07934558731981588,0.013448989667477429,-0.0013741001761748244,-0.0008288960122771034,0.046822222222260734
-0.15415415415415423,0.9698716666666667,-0.15856770833333333,0.019954216666666667,17.31120833333333,0.13239524020724824,0.20251370423721965,0.07942090047805209,0.012810955158420139,-0.0013244006143771692,-0.0008856407104151603,0.048941039930696206
-0.1501501501501501,0.9698483333333331,-0.1645589583333333,0.018734508333333334,17.310729166666665,0.13039701589891492,0.2023286015308416,0.07940203500199676,0.012246548676220485,-0.0012307566138898,-0.0009341301917679392,0.0476140516493615
-0.14614614614614618,0.9698387499999996,-0.17006958333333333,0.017720522916666665,17.310375,0.12880362849149302,0.20223369140089326,0.07950468515974404,0.011955355782219616,-0.0010436266506446195,-0.0008593193463230992,0.047375692708385486
-0.14214214214214227,0.9698310416666666,-0.17558041666666666,0.01670662791666667,17.310124999999996,0.1271481839498264,0.2021363052503207,0.07960734143799565,0.011653076274036632,-0.0008550560845468728,-0.0007842691546194433,0.04561415104177513
-0.13813813813813813,0.9698233333333333,-0.18109145833333337,0.015692655416666663,17.309937499999997,0.12543338371870655,0.2020370738993071,0.07970971537576665,0.011339616062859985,-0.0006650776436032957,-0.0007089358309004912,0.041063746093811915
-0.13413413413413422,0.9698206249999998,-0.186398125,0.014681846666666666,17.309500000000003,0.12392365566315106,0.20195819337845644,0.07997369740570155,0.010989630565204165,-0.0004430240306028633,-0.0006574186406630139,0.04495974999986174
-0.13013013013013008,0.9698210416666666,-0.19155916666666672,0.013673304999999998,17.309250000000002,0.12254987733263883,0.2018915823970437,0.08035279014679998,0.010610995494712498,-0.0001974984317454848,-0.0006228653010861315,0.04382277083328745
-0.12612612612612617,0.9698216666666667,-0.19672208333333338,0.012664724166666669,17.30902083333333,0.1211220885956597,0.20182293809511556,0.08073165235327698,0.010221955985408683,4.9646167250784815e-05,-0.0005879450954525516,0.04092279123267417
-0.12212212212212203,0.9698231249999999,-0.20188374999999995,0.011656185833333334,17.308666666666664,0.1196417014859375,0.20175329999848549,0.08111082459446736,0.009822480419021878,0.00029828967336718425,-0.0005526784426661405,0.042349888889020804
-0.11811811811811812,0.9698233333333334,-0.20667937499999992,0.01076294916666666,17.308479166666665,0.11823384428294278,0.2015739505919024,0.08143393067139874,0.009474107106923436,0.0004812944322278622,-0.0005007355418384495,0.041757270399386925
-0.1141141141141142,0.9698204166666665,-0.21126562499999998,0.009884724583333336,17.308270833333335,0.11676787736002607,0.20134520888657834,0.08165328879843334,0.009129737287884115,0.0006179309011067674,-0.00043224919683024107,0.041052426649230256
-0.11011011011011007,0.9698072916666666,-0.21562020833333337,0.008986921875000003,17.307979166666666,0.1151879257582899,0.20107402690187937,0.08170499412617009,0.008774980716962894,0.0006959480693276903,-0.0003403408090719072,0.04260716623264216
-0.10610610610610616,0.9697954166666666,-0.21997437499999992,0.008089031250000002,17.3078125,0.1135712743433594,0.20080227590676986,0.08175661584335407,0.00841231417690755,0.000773963370358074,-0.00024840021206282517,0.03941813151033102
-0.10210210210210202,0.9697818750000001,-0.22432875,0.007191312500000001,17.30754166666667,0.1119161952567708,0.20052807669119396,0.08180828333912629,0.00804193085231771,0.0008520563537598976,-0.00015642045383315088,0.03941812326377203
-0.09809809809809811,0.9697754166666667,-0.22845270833333328,0.006365566041666666,17.307333333333332,0.11039269338849828,0.2002534379023025,0.08193888343557679,0.0077414255939601126,0.0009239493371758232,-8.670322712196662e-05,0.03933788888889467
-0.0940940940940942,0.9697768749999999,-0.2321468749999999,0.005674155,17.307250000000007,0.10915387009440111,0.19997259563170264,0.0822167269276216,0.007579805059848954,0.000984014773671867,-5.8377218129874854e-05,0.039514104166414654
-0.09009009009009006,0.9697824999999999,-0.235739375,0.004914047937499999,17.307187500000012,0.10809798874127606,0.19979210213286802,0.08251347842511972,0.007255331672839622,0.0010189752716562514,-6.64615778569879e-06,0.0391775065101001
-0.08608608608608614,0.9697941666666666,-0.23922125000000005,0.004079248958333334,17.307125000000003,0.10724548521510413,0.19971815139460267,0.08283090357711037,0.006753955534873697,0.0010261174872421876,7.057384513145207e-05,0.03717423437490197
-0.08208208208208201,0.9698045833333331,-0.24270312500000005,0.003244706458333333,17.307041666666667,0.10636977644856765,0.19964322187999925,0.08314848643105666,0.006246777897145181,0.0010324177182291705,0.00014758717530477064,0.037558748263847974
-0.0780780780780781,0.9698122916666666,-0.24599145833333333,0.0024941495833333337,17.3069375,0.10545674409370659,0.19951398755118924,0.08341052978039999,0.005743106576638975,0.0010219337671488696,0.0002127713788278558,0.037622704427064946
-0.07407407407407418,0.9698120833333332,-0.24871645833333336,0.0019872645833333333,17.306916666666666,0.10449158168745656,0.19923271744614246,0.08351161758674384,0.005262739283937936,0.0009645039152142354,0.00024398074439735797,0.03709382638885472
-0.07007007007007005,0.969811875,-0.2514427083333333,0.0014803766666666672,17.306874999999994,0.10351073109266498,0.19895072515159148,0.0836128249779905,0.004779614710086807,0.0009061445024902354,0.000275031052084614,0.03728606770857823
-0.06606606606606613,0.9698104166666667,-0.25411687499999996,0.0009358954166666668,17.306916666666663,0.10250565550690102,0.19866829076643577,0.08369666917342079,0.004295417651943489,0.0008396639205611968,0.0002991375764160966,0.03459382638902753
-0.062062062062061996,0.969803125,-0.25661354166666667,0.00026105875000000095,17.30683333333333,0.10145386523328996,0.19838409851499575,0.08372190793896331,0.003813724127087239,0.0007473813023157558,0.00029989006507879834,0.03601997222239106
-0.05805805805805808,0.9697952083333337,-0.2591095833333333,-0.0004137343749999999,17.306854166666664,0.10039243215815974,0.198101078823867,0.08374656714833432,0.003328597875149739,0.000653030292111517,0.0003000113492305179,0.032590520399423895
-0.05405405405405417,0.9697956250000003,-0.26089333333333325,-0.0008574547916666663,17.306750000000005,0.09958550195555566,0.19783613977128026,0.08385353898421681,0.0029791290945527763,0.0005820379955638845,0.00027254512834330475,0.035987770833287414
-0.05005005005005003,0.9697962499999996,-0.26255291666666664,-0.001261111666666667,17.306791666666665,0.09881909094982644,0.19757486793069753,0.08397398778847744,0.002652271037007641,0.0005139932333604377,0.00024006116736186077,0.03600387326400778
-0.04604604604604612,0.9697974999999995,-0.26421249999999996,-0.0016647118750000012,17.306833333333334,0.0980484215104166,0.19731347873437324,0.08409466428934254,0.0023240979387265637,0.00044453118287239666,0.0002071809874039559,0.03622830555565315
-0.04204204204204198,0.9698004166666663,-0.2658297916666666,-0.0020816974999999997,17.307,0.09731535519578999,0.19707920820218514,0.08425266896107939,0.00196344778726198,0.00036941182560906814,0.00017951280264913043,0.03150100000010525
-0.03803803803803807,0.9698108333333337,-0.267226875,-0.00256985625,17.307104166666665,0.09680750561106768,0.19699152083885427,0.08461391685162702,0.0014353556784466163,0.0002696099415740857,0.00018072608176162918,0.03164536414936947
-0.034034034034034155,0.9698200000000002,-0.2684860416666667,-0.002998705416666666,17.307125000000003,0.09628732876349827,0.196902257765824,0.08489504861141069,0.0009176848067214417,0.0001717370008456169,0.00017574312752149712,0.031549234374892876
-0.03003003003003002,0.9698235416666668,-0.26943125,-0.003292668958333333,17.307062499999997,0.09574867652343749,0.19680478333113086,0.0849934982950938,0.0004260806283867181,7.982980902591485e-05,0.0001575841124311603,0.034545954427073866
-0.026026026026026106,0.9698256250000002,-0.27037666666666665,-0.0035866270833333335,17.307145833333326,0.09520812478888895,0.1967071361061651,0.08509145592130309,-6.593402536805696e-05,-1.3531105733333333e-05,0.00013906837856845849,0.03353643706617504
-0.02202202202202197,0.9698281249999999,-0.2713229166666667,-0.0038806687499999995,17.307187499999994,0.09466429155815964,0.19661077374338615,0.08518799328247874,-0.000558585322200521,-0.00010806495681423521,0.00012013164654414024,0.0341775065105594
-0.018018018018018056,0.9698241666666667,-0.27228500000000005,-0.004212379583333333,17.307229166666662,0.09398879544166665,0.1964937141915793,0.08518977478239889,-0.0010985240248479165,-0.00018489991616666736,0.0001305273636683189,0.03336023914943098
-0.01401401401401392,0.9698166666666667,-0.27320937500000003,-0.004566779045833333,17.307249999999996,0.09324205407877603,0.19637101952914646,0.08512239943713676,-0.0016662576822085553,-0.0002571595391210983,0.00016409799812463666,0.03222243750008147
-0.010010010010010006,0.9698189583333335,-0.2736322916666667,-0.004777078145833333,17.30722916666666,0.09307516062391484,0.19636134619105527,0.08531304497460027,-0.0020468628405151262,-0.0004574710077473905,0.00013685037443816807,0.033985239149615154
-0.006006006006006093,0.9698222916666664,-0.2740570833333333,-0.004987375,17.307291666666664,0.09290792340815972,0.19635095942394268,0.08550185564328278,-0.002427565029322916,-0.0006584060666588536,0.00010926045824036499,0.03223849826395053
-0.002002002002001957,0.9698247916666666,-0.2744037499999999,-0.005364656874999999,17.307249999999993,0.09282987365260427,0.19624434545661357,0.08580795399628792,-0.0028957565472966136,-0.0008069542826101596,0.00013958439428432903,0.032222437500195156
0.002002002002002179,0.9698229166666666,-0.2743333333333333,-0.005772086458333333,17.307124999999996,0.09279518055555556,0.19628314135125088,0.08590004885008312,-0.003406764468402777,-0.000979931248402777,0.00013726095419019135,0.03404923437517482
0.006006006006006093,0.9698160416666667,-0.2738602083333334,-0.006171829166666666,17.307020833333333,0.09278683629162322,0.19648795019140422,0.08575173510304275,-0.003940373838047743,-0.0011884770575891937,8.91596795327214e-05,0.034946541232670825
0.010010010010010006,0.9698091666666668,-0.2733877083333333,-0.006571497916666666,17.306979166666668,0.09277624426558156,0.19669223208179787,0.08560186205110938,-0.004473504630754773,-0.0013963814505989613,4.039984853203088e-05,0.032013791232714084
0.01401401401401392,0.9698014583333334,-0.27291562500000005,-0.006971193749999999,17.306833333333334,0.09276622829752605,0.19689556912436665,0.08545073969314171,-0.005006304511777344,-0.0016035745470833755,-8.920676022901072e-06,0.03435330555555538
0.018018018018017834,0.969794583333333,-0.2724354166666666,-0.007261452083333336,17.306708333333333,0.09270498541232637,0.19707497964697474,0.08541402983119749,-0.0054516585989279505,-0.0017994645872829885,-6.283975062860295e-05,0.03222166493054601
0.022022022022022192,0.9697885416666668,-0.2719533333333334,-0.007496064166666666,17.306500000000003,0.09261763448888885,0.19724318402200924,0.0854344248094166,-0.005852517345338889,-0.0019892420357222177,-0.0001190828246852572,0.03151608333320155
0.026026026026026106,0.9697814583333333,-0.27050895833333344,-0.007814767499999998,17.306041666666665,0.09321573679474819,0.19748142940892088,0.08535423545825141,-0.006215753991042188,-0.0021261367617812096,-0.0002281462845734954,0.03529683159729302
0.03003003003003002,0.9697722916666663,-0.26901604166666665,-0.008149866041666667,17.3058125,0.09381182765933155,0.19769816301683613,0.08526276989898887,-0.0065704592859760855,-0.002248301015635894,-0.0003434898534705425,0.03281204817710659
0.03403403403403393,0.9697566666666665,-0.2674727083333333,-0.008558504166666668,17.305312500000003,0.09425980863016496,0.1977844603397624,0.08514220617255248,-0.006889526080407117,-0.0023101893845602897,-0.0004799982600639242,0.03428427734365869
0.03803803803803785,0.9697431249999998,-0.26593000000000006,-0.008967093749999999,17.304874999999996,0.09470102676666661,0.1978695912296788,0.08501979663030491,-0.007207390907604167,-0.002369624006583331,-0.0006171979971460937,0.03463456770850826
0.042042042042042205,0.9697264583333335,-0.264381875,-0.00937788875,17.304416666666665,0.09514076583815106,0.19795372186925927,0.08489310468218907,-0.0075238208945997385,-0.0024266857553138,-0.0007545323839072421,0.034663826389021324
0.04604604604604612,0.9697104166666666,-0.26199125000000006,-0.0100973716875,17.304166666666667,0.09606725159010408,0.19812804308500445,0.08438284484928993,-0.007813579821789401,-0.0025092484906770805,-0.0008155201864051016,0.03414930555561568
0.05005005005005003,0.9696925,-0.25956354166666673,-0.01078423875,17.303750000000004,0.09699593450412324,0.1982945335279164,0.08386846156215973,-0.008092919995795573,-0.002592083418663195,-0.0008825722877096874,0.03815260416655519
0.054054054054053946,0.9696662500000001,-0.2568570833333334,-0.011226392708333333,17.303500000000003,0.09800902207482637,0.1984202181067582,0.08333681389385666,-0.008317372445750437,-0.002703967045291665,-0.0009872690967882292,0.03513775000004671
0.05805805805805786,0.9696406249999999,-0.2541502083333334,-0.011668621875,17.303166666666666,0.09900683827078995,0.19854550993020492,0.08280376536859237,-0.008539389555494142,-0.0028117206204765644,-0.0010926139985694143,0.03583997222222024
0.06206206206206222,0.9696143749999996,-0.25144249999999996,-0.012110835416666669,17.302812500000005,0.09998979419375001,0.19866895266551035,0.0822695033987857,-0.008759036025921875,-0.002915326065359379,-0.0011986358977866191,0.038096256510300464
0.06606606606606613,0.9695902083333333,-0.24858729166666668,-0.01263419604166667,17.302458333333337,0.10105810842183152,0.1988141270903807,0.08180615700839533,-0.009028266826383635,-0.0030285064516671015,-0.0012998459179237845,0.03951895659707816
0.07007007007007005,0.9695750000000002,-0.2452360416666666,-0.013428762291666667,17.302250000000004,0.10243928386766496,0.19902216834331382,0.08158158318525133,-0.009467184008890928,-0.0031832814279731773,-0.0013834759498788,0.03901993749974508
0.07407407407407396,0.9695587499999999,-0.24188458333333343,-0.014223513124999998,17.30204166666667,0.10379893167899297,0.1992291500077163,0.08135632525394916,-0.009900858233276825,-0.0033331403933315085,-0.0014682513140022572,0.03893749826374915
0.07807807807807787,0.9695518749999997,-0.23831062499999997,-0.014851117499999998,17.301895833333337,0.1054063793454427,0.19954881930900115,0.08132729523364658,-0.010153239926706772,-0.0034733581786645794,-0.0015122018980484081,0.03794223914928807
0.08208208208208223,0.9695464583333334,-0.23467916666666666,-0.015436286458333332,17.30166666666667,0.10705777206597224,0.19989651272704298,0.08134741590608333,-0.010356464634136284,-0.0036073019494184027,-0.0015462839843035697,0.039205555555440696
0.08608608608608614,0.9695412499999998,-0.2310479166666667,-0.016021366458333335,17.30154166666667,0.10868290187065968,0.20024289915014115,0.08136715926054233,-0.01055531771735113,-0.0037361387580859408,-0.001581146617234132,0.038530956597185195
0.09009009009009006,0.9695364583333332,-0.22741687499999996,-0.016606365416666668,17.3013125,0.11028073163190105,0.20058922862764822,0.08138571158968332,-0.010750056061499738,-0.003859917227048179,-0.0016168733963317387,0.04083577734371602
0.09409409409409397,0.9695235416666664,-0.22340770833333337,-0.017395479791666658,17.301125000000003,0.11187149585724827,0.20092010561615106,0.08143770875011841,-0.011030755942281728,-0.003991120883126305,-0.001677757376859816,0.040032067708295926
0.09809809809809789,0.9695095833333336,-0.2193910416666667,-0.01818802666666667,17.3009375,0.11343027916974824,0.20124940401930597,0.08148968063870499,-0.011306511595427782,-0.004117077122523958,-0.001740152649439867,0.04006162109374145
0.10210210210210224,0.9694925000000003,-0.21523937500000004,-0.018907854166666665,17.300666666666668,0.1149165947829427,0.2015570763841453,0.0814905476347438,-0.011567666717591145,-0.0042013749564268205,-0.0017614743483229255,0.041099555555604184
0.10610610610610616,0.969471041666667,-0.21090562499999999,-0.01953218541666667,17.300437499999997,0.11631590067669267,0.2018376603995156,0.08142426668689191,-0.011812263768751302,-0.004233343681627604,-0.0017279902173936205,0.04194564192710004
0.11011011011011007,0.9694487499999999,-0.2065720833333333,-0.020156520833333327,17.300145833333335,0.11767755772065976,0.2021164230012288,0.0813574240421848,-0.012051470001293401,-0.004261349473546007,-0.0016950855938812936,0.04391247873257953
0.11411411411411398,0.9694299999999997,-0.2021120833333334,-0.02083157916666667,17.299958333333333,0.11912049743732636,0.20241729530942285,0.08132467688272527,-0.012356264489498267,-0.004299132205130208,-0.0016698807628924479,0.04331666493061448
0.1181181181181179,0.9694191666666665,-0.1972547916666667,-0.02166652083333333,17.299833333333332,0.12089450549787327,0.20278868687497878,0.08139830081197798,-0.012877807136453995,-0.004375821665377774,-0.0016678676330488887,0.044933305555559855
0.12212212212212226,0.9694091666666669,-0.19239729166666666,-0.022501449999999996,17.299625,0.12262140715933159,0.20315764308123077,0.08147168397688156,-0.01339124199690625,-0.0044485929762496535,-0.0016665279339627503,0.04693319270836582
0.12612612612612617,0.9693997916666667,-0.18753958333333334,-0.023336316666666673,17.299583333333334,0.12430098801649311,0.20352499965776633,0.0815447643378479,-0.01389641539586806,-0.004517395391397571,-0.001665904788614514,0.04566649305553483
0.13013013013013008,0.9693960416666667,-0.18245479166666675,-0.02409424791666667,17.299583333333334,0.1261271239978732,0.20392238388399686,0.08183380937178808,-0.014251122234000439,-0.004621355104563803,-0.0016447022826050132,0.0444164930554507
0.134134134134134,0.9693929166666666,-0.1773485416666667,-0.02484418666666667,17.299458333333334,0.12792082810203992,0.20432255805553848,0.08214501328569843,-0.014583397982561112,-0.004726131908056035,-0.0016218364214216617,0.04728303993044847
0.1381381381381379,0.9693891666666667,-0.17195520833333336,-0.025719770416666666,17.2994375,0.1297280729937066,0.20466495174304725,0.08234461163177068,-0.014969223480283417,-0.004822512328037543,-0.0016047246751038796,0.0486288502604566
0.14214214214214227,0.9693852083333333,-0.16623062500000005,-0.026742854166666663,17.299562499999997,0.1315494626454427,0.2049425280843538,0.08241356938957395,-0.015416161987408854,-0.0049093750723450515,-0.0015944611231958762,0.04555397526053184
0.14614614614614618,0.9693812499999998,-0.16050458333333328,-0.027765860416666663,17.2995,0.13330557039565977,0.20521801532865558,0.08248260118985448,-0.01585135827373524,-0.004992504818269962,-0.0015848987565381988,0.04896641666670121
0.1501501501501501,0.9693762500000003,-0.15477854166666663,-0.028788862499999995,17.29952083333333,0.13499568637287326,0.20549161806262267,0.08255131252346892,-0.01627475440399219,-0.005071834493146222,-0.001575938366098888,0.05012060373280747
0.154154154154154,0.9693724999999996,-0.14905374999999996,-0.02981187708333334,17.299562499999997,0.1366200629442709,0.20576271031810153,0.08261976318649987,-0.01668652415714323,-0.0051474161629114605,-0.001567712946006537,0.04972064192725156
0.15815815815815792,0.9693739583333333,-0.14332216666666664,-0.030808360208333354,17.29983333333333,0.1381685482086389,0.20605980327460688,0.08259767683159394,-0.01718331468650545,-0.005229037366942222,-0.001557094436387811,0.04680830555571447
0.16216216216216228,0.9693929166666666,-0.1374692916666667,-0.03177959395833334,17.30033333333333,0.1397188605153316,0.20641526574117677,0.08233611572253366,-0.017982205562573027,-0.005327333204903732,-0.001546360652044013,0.05159155555571715
0.1661661661661662,0.96943375,-0.131076875,-0.032995892291666676,17.301333333333336,0.14169676950690113,0.2066979377585433,0.08211812719781106,-0.019008883866094922,-0.005380479480499222,-0.00157653799796175,0.05032322222206176
0.1701701701701701,0.9694747916666665,-0.12468564583333334,-0.03421212166666668,17.30216666666667,0.14359036472312453,0.2069747390643985,0.08190057600167074,-0.02002005215200358,-0.005433366040675874,-0.0016067439744413556,0.05377863888884349
0.17417417417417402,0.9695152083333335,-0.11829306249999998,-0.03542837270833333,17.30304166666667,0.14540404303103774,0.20725066374057277,0.08168254697574334,-0.021015653415393507,-0.005486020946330723,-0.001637002335621076,0.05516574826390297
0.17817817817817794,0.969556875,-0.11190127083333336,-0.03664454375000001,17.303916666666662,0.14713560558588498,0.207522594080021,0.08146499433152579,-0.021995777264732688,-0.005538584495000736,-0.0016672639157316183,0.05800965972235872
0.1821821821821823,0.9695937499999997,-0.1053781875,-0.03790483749999999,17.304895833333333,0.14878022926588153,0.20775113996076527,0.08126097971306336,-0.022925479114898697,-0.005577523800617986,-0.0017022397945821801,0.054330197482784115
0.1861861861861862,0.9695991666666665,-0.0984198125,-0.03923418333333333,17.305125,0.1500618738407982,0.20765817885816631,0.08122196068587158,-0.023462416800590632,-0.005533717504833857,-0.0017398386886865278,0.05514873437510914
0.19019019019019012,0.9696039583333335,-0.09146204166666666,-0.04056337500000001,17.305333333333326,0.15124615326749827,0.20756211260860938,0.08118260829173306,-0.02398088763605729,-0.005489772414854859,-0.0017774672702770842,0.055854888889143695
0.19419419419419404,0.9696095833333334,-0.08450260416666668,-0.04189268729166667,17.305562499999997,0.15233430988905167,0.20746229441814934,0.0811435683737272,-0.02448079283835233,-0.005445794948861221,-0.0018150549731336283,0.05646489192719173
0.1981981981981984,0.969615,-0.07754452083333334,-0.043221808333333334,17.30575,0.15332497228872874,0.20735895861772988,0.08110409100067753,-0.024962190687591833,-0.005401667885314989,-0.001852677039219996,0.058516937499973665
0.2022022022022023,0.969620833333333,-0.07057000000000001,-0.04455570604166667,17.306041666666662,0.15424633343333338,0.2072499973924619,0.08107081223146534,-0.025432725342027084,-0.005357374835616665,-0.0018936423692185937,0.05633849826404003
0.20620620620620622,0.9696410416666668,-0.06319661666666666,-0.04600637729166667,17.30629166666667,0.1557678543085531,0.20705320491516344,0.08119302827639215,-0.02607502259825683,-0.005308590494806563,-0.0020195942805463656,0.06039374826383437
0.21021021021021014,0.9696591666666666,-0.05582378958333332,-0.047456956875000005,17.306687500000006,0.1571826628498891,0.2068526289108311,0.08131480407062938,-0.02669635884152199,-0.0052564325408408115,-0.0021462603640372557,0.06023444401017741
0.21421421421421405,0.9696577083333331,-0.04832924660416666,-0.0489454375,17.306750000000005,0.15820407558934033,0.20627705248126685,0.08142401058634265,-0.02715056174408633,-0.005181349564058934,-0.002201172060953073,0.058279437499891174
0.2182182182182184,0.9696550000000003,-0.04083431270833333,-0.050434303333333326,17.306770833333335,0.15911235057230466,0.2056961727139479,0.08153290013820635,-0.027582384071873613,-0.005101839894745928,-0.002256819463997388,0.059224989149299745
0.22222222222222232,0.9696522916666664,-0.033339518125,-0.05192311041666666,17.306833333333337,0.15991180986452613,0.2051102406046586,0.08164178530554778,-0.02799204564750949,-0.005018024951322909,-0.0023133258428693483,0.05685330555542123
0.22622622622622623,0.9696577083333332,-0.025805402083333328,-0.053467424999999985,17.307104166666665,0.16079199788998416,0.20460373446386937,0.08166744182779159,-0.0285110504838188,-0.004950599946554243,-0.002371139422954527,0.0570620308159846
0.23023023023023015,0.969680833333333,-0.018179409583333337,-0.05514275624999998,17.307770833333336,0.16201742573386801,0.20428594309981968,0.08149809377923174,-0.02931491545975599,-0.004929047047766554,-0.002430462946159575,0.06065211414932037
0.23423423423423406,0.9697024999999999,-0.010553340383333332,-0.05681823124999999,17.30850000000001,0.1631265436734202,0.20396273026428818,0.08132893883463033,-0.030093310884360194,-0.004905309744535237,-0.002490218067132008,0.061661083332978706
0.23823823823823842,0.969725625,-0.002927333333333332,-0.058493439583333334,17.309208333333338,0.16411934738622225,0.2036341425257109,0.08115964197248278,-0.030846125628806953,-0.004879519021370041,-0.002550464936797492,0.06339020659703465
0.24224224224224233,0.9697487499999999,0.0046986672916666675,-0.060168691666666684,17.30995833333333,0.16499542252568222,0.2032997285431216,0.08099061696651462,-0.03157335816981678,-0.0048516681949365825,-0.0026111798495896715,0.06346749826394671
0.24624624624624625,0.9697731250000005,0.012350990416666664,-0.061851004166666675,17.310895833333333,0.16577745303572738,0.20297028661690825,0.08083224419132413,-0.032308193423609625,-0.004825507323387108,-0.0026690369417703918,0.05830211414934183
0.25025025025025016,0.9698218749999997,0.020211169166666668,-0.06367444979166667,17.311833333333336,0.16710192530758305,0.2025916061103952,0.08087012076864486,-0.03323592740283288,-0.004697600453713202,-0.0027027291582024018,0.06313497222208753
0.2542542542542541,0.9698708333333332,0.02811319187499998,-0.06544369999999998,17.31295833333333,0.16844694010926609,0.20212191379697667,0.08086654742327674,-0.0341594582882234,-0.004536219092922328,-0.0027267622889006245,0.062515414930715
0.25825825825825843,0.9699214583333332,0.036014872916666676,-0.06721278541666668,17.314124999999994,0.16966647059546303,0.2016457748098664,0.08086305332494632,-0.03505512132484356,-0.004374091041085534,-0.00275096279430694,0.06232548437520791
0.26226226226226235,0.9699722916666663,0.04391694999999999,-0.06898195208333335,17.315250000000002,0.17076130150269747,0.20116315695343936,0.08085955502583386,-0.035922758476120524,-0.004211249918432394,-0.002775348815061923,0.06190910416660245
0.26626626626626626,0.9700227083333332,0.051818681250000005,-0.07075076666666667,17.316333333333336,0.1717316992735109,0.20067495401607893,0.08085622096520569,-0.036762555240573536,-0.004047635208918904,-0.002799824920510785,0.06418322222202733
0.2702702702702702,0.9700722916666669,0.05976215416666666,-0.07252628750000001,17.317541666666667,0.17258390159602624,0.20017327095480061,0.08082176492271975,-0.03757105824195568,-0.0039022204003403456,-0.002823869346008542,0.06108395659720145
0.2742742742742741,0.9701118750000003,0.06808078541666666,-0.07435958541666667,17.31864583333333,0.17337563165704978,0.1995950270566615,0.08050686692103314,-0.038321728521575615,-0.003929128356083519,-0.0028415992561343162,0.06408983289946946
0.27827827827827845,0.9701502083333332,0.07639941666666666,-0.07619272916666665,17.319749999999996,0.17402854579965976,0.1990094596888017,0.08019200964461963,-0.039041784520758675,-0.003958993301200642,-0.002858709470228302,0.06605160416665967
0.28228228228228236,0.9701914583333334,0.08480841666666666,-0.07807139583333332,17.321125,0.17458357412915967,0.19832839881930162,0.07975455117041767,-0.039781273949085066,-0.003988402695429356,-0.002869134345632652,0.06154540104176931
0.2862862862862863,0.9702324999999998,0.0932684583333333,-0.07997629166666666,17.322395833333328,0.17501891134678998,0.19758900110458152,0.0792481722852267,-0.04051692207303298,-0.004019202831570609,-0.002875348123419462,0.06272759331619682
0.2902902902902902,0.9702731250000003,0.10172887499999998,-0.08188100000000001,17.32366666666667,0.17531165265790105,0.1968421685056667,0.07874159724925814,-0.04122017131945834,-0.004053743989225507,-0.0028807539728480406,0.06390655555532021
0.2942942942942941,0.9703141666666667,0.11018972916666665,-0.08378514583333334,17.32491666666666,0.17546072358617668,0.1960877576710204,0.07823492976356257,-0.04189117497243533,-0.004091933760917293,-0.002885347854328542,0.06580415972246101
0.29829829829829846,0.970384583333333,0.11905102083333331,-0.08584002083333335,17.3264375,0.1765551877718746,0.19516586582333295,0.07801050022137414,-0.042835470391437036,-0.004072528311085101,-0.002890081557242961,0.06706355859370206
0.3023023023023024,0.9704545833333337,0.12791508333333335,-0.08789647916666667,17.328166666666668,0.17749773145582634,0.194233792283437,0.07778745008172437,-0.0437448812093559,-0.004057649481842483,-0.0028937608077019227,0.06193163888883646
0.3063063063063063,0.9705235416666667,0.13678016666666667,-0.089951875,17.329645833333334,0.17828264433997218,0.1932926185173178,0.07756435415803654,-0.04461788837885418,-0.004047507994217676,-0.002896264559827213,0.06483362456594932
0.3103103103103102,0.9705929166666664,0.14564439583333333,-0.0920083541666667,17.331187499999995,0.17891125162900998,0.19234529609687454,0.07734102657601823,-0.04545437384577647,-0.004042315151991408,-0.0028976828129478795,0.06598150651058177
0.3143143143143141,0.9706633333333333,0.15450760416666665,-0.09406412500000001,17.33277083333333,0.17938302525467661,0.19138714872131768,0.07711756659891238,-0.04625464824154948,-0.0040419681281925815,-0.0028979588464209892,0.06505523914933065
0.31831831831831847,0.9707377083333334,0.16343756249999997,-0.09612408333333333,17.334354166666664,0.17984212149739195,0.19050141060332634,0.0769319785688105,-0.04710271412245315,-0.004031565262517502,-0.002901319363034445,0.06599895789935317
0.3223223223223224,0.9708137499999999,0.17265270833333335,-0.09838958333333331,17.336166666666667,0.1804016673051649,0.18956115655815972,0.0763981295372525,-0.04821591779904513,-0.003928541958191015,-0.0029336882787330733,0.06586697222218163
0.3263263263263263,0.9708966666666669,0.18180437500000002,-0.10065606250000002,17.338062499999996,0.18072425256419278,0.1886856487486627,0.07592493598547485,-0.04919147496722656,-0.00382491239976302,-0.0029435285891200513,0.06429707942720597
0.3303303303303302,0.9709795833333331,0.19095520833333335,-0.10292320833333334,17.3399375,0.18087965007704,0.18779931318637327,0.07545150252915643,-0.05012533981037326,-0.0037257459200104154,-0.002952273356982917,0.0644841627603796
0.3343343343343341,0.9710629166666669,0.20010625,-0.10519066666666664,17.3418125,0.18086790537760417,0.18690346531288893,0.07497818116009525,-0.05101777349166666,-0.003630964497899737,-0.002959947121771389,0.0646642148437877
0.3383383383383385,0.9711460416666663,0.20925729166666673,-0.1074575,17.343687499999998,0.18068888588433155,0.18599767736041664,0.07450461604058166,-0.0518687554140625,-0.003540574242282768,-0.0029665166609630215,0.06504556901046499
0.3423423423423424,0.9712291666666667,0.21840812500000004,-0.10972497916666664,17.345500000000005,0.18034205760065092,0.1850812622802079,0.07403095685657851,-0.052678235534544274,-0.0034546814013670566,-0.0029719881123697178,0.06654641666642647
0.3463463463463463,0.9713239583333334,0.22769770833333344,-0.11206164583333333,17.347499999999993,0.18021542028641493,0.1840905208664579,0.0736759792148267,-0.053531382551688385,-0.0032977388482805987,-0.002996229099487695,0.06716041666686579
0.3503503503503502,0.9714345833333332,0.23719187499999994,-0.11450247916666662,17.349625000000007,0.18049293110065107,0.1829950155980204,0.0734979200440985,-0.05446669227430991,-0.0030325672292716177,-0.003049003053234799,0.06863735937474758
0.35435435435435414,0.9715456249999997,0.2466870833333333,-0.11694525,17.3519375,0.18059027458315963,0.18188610016910411,0.07331967242171752,-0.055354909034479184,-0.002771312533282873,-0.00310081217316613,0.06359832942717958
0.3583583583583585,0.9716589583333337,0.2562375,-0.11940779166666667,17.354083333333335,0.18054671859375,0.1807413626226233,0.07310171182185499,-0.05622939181614581,-0.002524725294236977,-0.003142600171443307,0.06704165972212195
0.3623623623623624,0.9717775000000001,0.2659629166666666,-0.12193735416666662,17.3565625,0.18043768529149304,0.1795054483254996,0.07276184820625833,-0.05715251896855038,-0.0023140454666243063,-0.003155961378723716,0.06682151692706384
0.3663663663663663,0.9718981250000004,0.27568812499999995,-0.12446762500000001,17.359062499999997,0.18014022440065103,0.1782559353268594,0.0724220526908385,-0.05802617050721352,-0.0021061503976282548,-0.0031686626748389317,0.06503245442723937
0.37037037037037024,0.9720175000000001,0.2854129166666667,-0.12699727083333331,17.361583333333336,0.17965363366649295,0.17699523486755167,0.07208220139343641,-0.05885042185608507,-0.0019006901511939242,-0.003180677459830356,0.06292415972217213
0.37437437437437415,0.9721252083333334,0.29599958333333326,-0.12976977083333333,17.363874999999997,0.17962112166649313,0.17550855657786413,0.07144821113221399,-0.059896347737404536,-0.0016585166122666918,-0.003258894760572277,0.06480331770865178
0.3783783783783785,0.9722314583333335,0.30664229166666673,-0.13255799999999998,17.36616666666666,0.17940508829474827,0.17399400163599998,0.07079492805306026,-0.06090148610124999,-0.0014113291304546872,-0.0033421830610883326,0.06604697222252298
0.3823823823823824,0.9723389583333333,0.31728624999999994,-0.13534631249999995,17.368458333333326,0.1789625605609375,0.1724638756926524,0.07014155002970868,-0.06184633022221359,-0.0011613383199822955,-0.003426213726572552,0.0666551232642405
0.38638638638638634,0.9724452083333334,0.32792916666666666,-0.1381343125,17.370895833333336,0.17829266998263896,0.17091807837681894,0.06948815903231309,-0.06273329251380205,-0.000908670453850693,-0.0035109456602996363,0.06301961414914103
0.39039039039039025,0.972554375,0.33852208333333333,-0.14085804166666663,17.373374999999996,0.17714946576232649,0.16935047043116486,0.06865111358137045,-0.06357958811407985,-0.0006791736069190098,-0.0036328960756565358,0.0639661093750874
0.39439439439439417,0.9726637500000002,0.349086875,-0.1435453125,17.375979166666667,0.17564564536940103,0.16776474325927734,0.06771252399902104,-0.06437804877180989,-0.00045917710482929874,-0.0037761989007425133,0.06326466623255556
0.3983983983983985,0.9727735416666666,0.3596527083333332,-0.14623070833333335,17.37858333333333,0.17391805438849836,0.16616574660699826,0.06677395519833991,-0.06512064637308157,-0.0002338074401421037,-0.0039208313319598525,0.06317465972227865
0.40240240240240244,0.9729175,0.3711272916666666,-0.14926114583333336,17.381375000000002,0.1735612000468316,0.16436548534452036,0.06610777254547104,-0.06596717769581165,9.026083527737981e-05,-0.0040090997515970775,0.06342810937496779
0.40640640640640635,0.9730639583333334,0.38268541666666667,-0.15232187499999997,17.384229166666668,0.17308458020399303,0.1625313797298177,0.06546658233750033,-0.06675641063151036,0.0004297411303155383,-0.004093806891203776,0.06211794748264765
0.41041041041041026,0.9732110416666665,0.3942439583333334,-0.15538270833333329,17.386958333333336,0.17234045131766473,0.16067892228433173,0.06482522602267693,-0.06747603517677953,0.000775857702211159,-0.004180302684117174,0.064929914930417
0.4144144144144142,0.9733633333333334,0.40582416666666665,-0.15829812500000004,17.389916666666668,0.17137403741597235,0.1589117036214844,0.06425287046633701,-0.06822483700364583,0.0010797490058226914,-0.00424225483014181,0.06267332638884682
0.41841841841841854,0.9735195833333332,0.4174222916666666,-0.1611060416666667,17.392833333333336,0.17017008875308162,0.15720671833849825,0.06373218044456432,-0.06898074688615452,0.0013531253261278163,-0.004286108570030164,0.06289030555552699
0.42242242242242245,0.9736762499999999,0.42902145833333344,-0.16391333333333338,17.395750000000003,0.16869704662287313,0.15548637748888888,0.06321127897219496,-0.06967203769305555,0.0016324703633885428,-0.004331395884566669,0.06350693749982383
0.42642642642642636,0.973831666666667,0.44080708333333335,-0.16676541666666667,17.39864583333333,0.16737494861649302,0.15375846247065972,0.06264320851475587,-0.07036508141163199,0.0018996606288048594,-0.004350161437207639,0.0642064995660121
0.4304304304304303,0.9739797916666665,0.4535004166666666,-0.16983291666666664,17.401375000000005,0.16779528874982635,0.1520609470831597,0.06184639199014118,-0.07131320152795143,0.0020793728383870637,-0.004233294003974044,0.06235644270816465
0.43443443443443464,0.9741283333333332,0.46619458333333325,-0.1729004166666667,17.40404166666667,0.16789386047065988,0.1503439875831597,0.06104943619534654,-0.07218309562725694,0.002254068650492535,-0.0041152369039012164,0.0630836649303319
0.43843843843843855,0.9742764583333331,0.4788874999999999,-0.1759679166666667,17.406791666666667,0.16766988734375005,0.14860841730399302,0.06025246430869755,-0.07297512264062501,0.0024237893841041664,-0.00399593994266736,0.06027053993057052
0.44244244244244246,0.9744252083333335,0.4915820833333333,-0.1790345833333334,17.40939583333333,0.16712330534565975,0.14685474297065965,0.05945541654123111,-0.07368980653628472,0.0025885822024707458,-0.0038754435795535598,0.06335338498280407
0.4464464464464464,0.9745733333333333,0.5042749999999999,-0.1821022916666667,17.4121875,0.16625568270833335,0.14508083870308158,0.058658313830439256,-0.07432661686979164,0.0027482826075760393,-0.0037537461656270226,0.060101464843739905
0.4504504504504503,0.9747216666666668,0.5169695833333333,-0.18517020833333328,17.414854166666665,0.1650641165748264,0.14328928561245663,0.05786098519957344,-0.07488513455217015,0.0029030797552894454,-0.003630850723358611,0.05993768706611036
0.45445445445445465,0.9748702083333334,0.5296633333333333,-0.1882379166666666,17.417500000000004,0.16355133665555566,0.14147815339565975,0.05706378916825332,-0.07536602759861108,0.0030528529827888867,-0.0035067513560819432,0.0613187499998844
0.45845845845845856,0.975031875,0.5430245833333335,-0.19116229166666665,17.420374999999996,0.16312867689565957,0.1394090615780816,0.05618353734672612,-0.07574584288532984,0.0031539620414280396,-0.003366262972557769,0.05970152604180612
0.4624624624624625,0.9752160416666666,0.5573845833333333,-0.1939472916666667,17.42341666666667,0.16417242626232625,0.1370786147218316,0.05532332282816143,-0.07599260297907984,0.00318934693207474,-0.003199279343784245,0.06142665972197392
0.4664664664664664,0.9753997916666667,0.5717450000000001,-0.19673166666666664,17.426479166666667,0.16480348830833336,0.13473352633055552,0.05446260996287152,-0.07615902824166676,0.003211708436479165,-0.0030297675684791657,0.061573853732568296
0.4704704704704703,0.9755839583333333,0.5861058333333331,-0.19951583333333342,17.429541666666672,0.16502099379930563,0.13237218224930553,0.053601567153092805,-0.07624489790763891,0.003221012565388365,-0.0028576730488696187,0.06149395659701895
0.47447447447447466,0.9757681249999998,0.6004672916666668,-0.20230083333333326,17.43264583333333,0.16482590663849794,0.12999458116597212,0.052740069445174745,-0.07625079983975701,0.0032172038711168324,-0.0026830858371664217,0.05952591623287162
0.4784784784784786,0.9759516666666666,0.6148283333333334,-0.205085,17.435729166666672,0.1642190371972222,0.12760285110833333,0.051878199501868665,-0.0761766812583333,0.003200357066313891,-0.0025059572162750006,0.05972342664915686
0.4824824824824825,0.9761354166666666,0.6291891666666666,-0.2078704166666667,17.438812499999994,0.16319911754930566,0.12519426487482635,0.0510158522471179,-0.07602331076284724,0.003170475721940972,-0.002326310754050347,0.05927692317726496
0.4864864864864864,0.9763195833333334,0.6435493750000002,-0.21065416666666661,17.4419375,0.16176795193710908,0.1227714887326389,0.05015317579658223,-0.07579072603385417,0.003127470290708333,-0.0021441033169444443,0.05735791276026703
0.4904904904904903,0.9765037500000001,0.6579099999999999,-0.21343958333333332,17.444958333333336,0.15992380690000008,0.12033166926649302,0.04928997999839991,-0.07547575539583334,0.003071401992583332,-0.001959389561996527,0.058012081597098586
0.4944944944944947,0.9766895833333336,0.6735441666666667,-0.21609729166666666,17.448041666666665,0.15881429721597207,0.11792800220099826,0.048068842299644844,-0.07502184643211798,0.0030118101506796877,-0.0017920699130071604,0.05542533159723462
0.4984984984984986,0.9768777083333332,0.690121875,-0.2186579166666667,17.451,0.15803325597981754,0.11554746547899303,0.046582474061542783,-0.07444313856640628,0.0029504399807714844,-0.0016380039015941844,0.05489066666666531
0.5025025025025025,0.9770652083333333,0.7067,-0.22122104166666665,17.453916666666668,0.1567009433333334,0.11315291739058152,0.04509612183255959,-0.07377642318750008,0.0028811801860833333,-0.001482789513895659,0.056001326388866346
0.5065065065065064,0.9772535416666664,0.7232781249999999,-0.22378416666666665,17.456999999999997,0.15481875389648447,0.11074523008263895,0.04360966037795832,-0.0730247241953125,0.002804264501904165,-0.0013263322784588885,0.05085933333339199
0.5105105105105103,0.9774527083333334,0.7395277083333336,-0.22610208333333334,17.459875,0.15299106027391474,0.10839659791232636,0.04225612137437961,-0.07233103612977426,0.002737325762977691,-0.0012119115048081592,0.05505665104169566
0.5145145145145147,0.9776629166666666,0.7554231250000001,-0.22815416666666669,17.46291666666667,0.15129861054856752,0.10611650956597214,0.041047972360897786,-0.07171706643489573,0.0026834476716807304,-0.001143866401760417,0.05591649305551982
0.5185185185185186,0.9778729166666665,0.7713166666666668,-0.23020645833333328,17.466083333333334,0.14910330805555516,0.10382644487495662,0.03983985976917533,-0.0710389635798612,0.002623676458397223,-0.001075046396630798,0.05114132638885849
0.5225225225225225,0.9780833333333335,0.7872102083333333,-0.23225875000000004,17.46910416666667,0.14640300456245658,0.10152920638177078,0.03863153141276184,-0.07029645769192705,0.00255808595633763,-0.0010055049953742194,0.05248294748253102
0.5265265265265264,0.9783285416666668,0.8035799999999997,-0.2341410416666667,17.472416666666664,0.14524168360000023,0.09921651427391492,0.037587699217851725,-0.06930873340416671,0.0024480049148666643,-0.0009521389462666672,0.05194749305564983
0.5305305305305303,0.978595208333334,0.8202327083333333,-0.235920625,17.475875,0.14475663751349843,0.09689312536627605,0.03664170120331614,-0.06815477013789067,0.0023121224090757804,-0.0009085190556658851,0.0504596510418196
0.5345345345345347,0.9788604166666667,0.8368854166666665,-0.23770041666666675,17.479249999999997,0.1437146743706601,0.09456455358315964,0.03569573619363377,-0.06694073775607634,0.0021741024268728286,-0.0008646718697155386,0.05248610416674637
0.5385385385385386,0.9791258333333336,0.8535395833333332,-0.23948125000000006,17.482729166666665,0.14211684634982646,0.09222810589843751,0.03474967987731395,-0.06566827365885419,0.002033978618138889,-0.0008206064040833342,0.049805884982617954
0.5425425425425425,0.9793908333333331,0.8701920833333338,-0.24126187499999993,17.486166666666666,0.13996677977065863,0.08988562433815109,0.03380376170374886,-0.06433561803151036,0.001891689728495142,-0.0007763089004239577,0.049600305555600244
0.5465465465465464,0.9796568749999999,0.8868450000000002,-0.24304145833333332,17.48958333333333,0.13726136264166633,0.08753626619787326,0.03285768825105422,-0.06294489788437488,0.001747277523308959,-0.0007317895463324043,0.04989149305566798
0.5505505505505504,0.9799168749999999,0.9026170833333332,-0.24428562500000003,17.493083333333335,0.13455156754149333,0.08515953341835938,0.03185793292240045,-0.06138153832890619,0.001602244840804601,-0.0006893837769652343,0.04516049305539127
0.5545545545545547,0.9801685416666667,0.9172762500000001,-0.24485041666666663,17.496375,0.13205928118593724,0.08275181512482638,0.030790002033603953,-0.059650569655729124,0.001453170008195314,-0.0006496793644852432,0.0481118593750125
0.5585585585585586,0.9804189583333333,0.9319358333333333,-0.24541499999999997,17.49975,0.12915310254930557,0.0803443944416667,0.029722065474130328,-0.05790292579583334,0.001296483307172918,-0.0006096694075374995,0.04687493749997884
0.5625625625625625,0.9806616666666669,0.9466412499999999,-0.24549854166666665,17.502812500000005,0.1265130521317711,0.07818567437287333,0.028608892125951763,-0.05577345364348968,0.001171953561245443,-0.0005676083303768443,0.04967958984360621
0.5665665665665665,0.9809037499999999,0.9613618750000001,-0.24539458333333333,17.50593749999999,0.12372126196315059,0.07612483180399304,0.02747805769731376,-0.05350596158515625,0.001054754417926824,-0.0005248559983206599,0.04736057942750449
0.5705705705705704,0.9811443750000003,0.9760891666666666,-0.2452910416666666,17.509062500000002,0.1204872303826392,0.0740629298780816,0.026347077376966198,-0.051239071548784876,0.0009297926420013889,-0.00048216826351076317,0.04481370442692878
0.5745745745745747,0.9813852083333333,0.9908087499999999,-0.24518583333333333,17.512124999999997,0.1168290625901044,0.07200349046597221,0.025216034935501824,-0.04897773095729163,0.0007968033517768227,-0.00043952771545260395,0.0446446510418923
0.5785785785785786,0.9816258333333332,1.0055318750000002,-0.24508270833333332,17.515229166666668,0.11272335669231737,0.0699409244093316,0.024084805162566666,-0.04671673309283855,0.0006558220345302085,-0.00039694355472326366,0.04258057248262048
0.5825825825825826,0.9818670833333331,1.020248958333333,-0.24497875000000002,17.51825,0.10821685468641573,0.06788062038177087,0.022953450799140802,-0.044462352165364705,0.0005069259303185757,-0.000354417421582292,0.04383360416670712
0.5865865865865865,0.9821066666666668,1.0340822916666665,-0.2447589583333334,17.521312499999997,0.10412589739474876,0.06588096898224821,0.021902107593343358,-0.042330553794053816,0.0003640325725690098,-0.00031709213640651016,0.04110827734382383
0.5905905905905904,0.9823435416666667,1.0457010416666663,-0.2442529166666667,17.524145833333332,0.10188953979058257,0.06403530436649305,0.02105052802068649,-0.04050926227821189,0.0002500506353794484,-0.0002927100114176649,0.042646145399373836
0.5945945945945947,0.9825810416666666,1.0573187500000003,-0.24374604166666672,17.5270625,0.0993874775651038,0.062189950505164904,0.0201987931369183,-0.038700656574218506,0.00013161302394270854,-0.0002685325608102434,0.039996787760401276
0.5985985985985987,0.9828168750000003,1.0689277083333335,-0.24323979166666662,17.529895833333335,0.09663313769058135,0.060342945416623266,0.019347069419542198,-0.03690570525160586,8.84013371931446e-06,-0.000244553522753082,0.041293739149296016
0.6026026026026026,0.9830537499999998,1.0805531250000002,-0.24273395833333333,17.532750000000004,0.09357369405273408,0.05849501713849822,0.018495357044534057,-0.035118062779296855,-0.00011832283805533967,-0.00022075122062296016,0.04101077083311111
0.6066066066066065,0.9832904166666667,1.09216125,-0.24222770833333337,17.535645833333334,0.09028172066510476,0.05664636231558159,0.01764344758189706,-0.03334661661536453,-0.00024994930055000043,-0.00019715803427500074,0.03904187456600994
0.6106106106106104,0.9835272916666669,1.102425,-0.24142083333333342,17.53829166666667,0.08800078604166672,0.054962647899305495,0.01700095844296422,-0.03150184614583329,-0.0003269675248494785,-0.00018393569973237798,0.039367081597106335
0.6146146146146148,0.9837645833333335,1.1126458333333331,-0.24060854166666665,17.541020833333334,0.08555674956597259,0.05327961301037329,0.016362528478609778,-0.02967540865017354,-0.0004065075671380211,-0.0001711953453790881,0.037379791232638127
0.6186186186186187,0.9840014583333333,1.122879166666667,-0.23979624999999985,17.543708333333335,0.0828923770659713,0.05159546681927088,0.01572405367742123,-0.027863411630208335,-0.0004897634464538212,-0.00015875788871781167,0.036839581597121196
0.6226226226226226,0.9841950000000002,1.1295291666666665,-0.23832895833333342,17.546229166666667,0.08028052831597288,0.050174182619748244,0.015168843711249378,-0.02629340696788196,-0.0005185758684375008,-0.00014611984776562533,0.03942536414933784
0.6266266266266265,0.9843702083333334,1.1347708333333333,-0.23660208333333332,17.548791666666666,0.07765973914930524,0.04885134999565974,0.014646641769557165,-0.02482752339409733,-0.0005254491357534715,-0.00013343767382048604,0.037202706597213364
0.6306306306306304,0.9845449999999999,1.1400062499999999,-0.23487666666666665,17.55135416666667,0.07501283329427144,0.04752240978888892,0.014124528451901824,-0.023379965354166754,-0.0005327790950093222,-0.00012097818110897251,0.036841916232560834
0.6346346346346348,0.9847208333333333,1.14525625,-0.23314979166666674,17.553875,0.0722735385026041,0.046187757979123265,0.01360233082757654,-0.02194874390755197,-0.0005406182564700526,-0.00010866743280073764,0.03563915104166426
0.6386386386386387,0.9848964583333332,1.150495833333333,-0.23142333333333331,17.556479166666666,0.06950933748263965,0.044847094955555604,0.013080138470182703,-0.02053779426388891,-0.0005490473594696192,-9.652228465486135e-05,0.03316427039936798
0.6426426426426426,0.9850720833333332,1.1557437499999998,-0.22969666666666663,17.558895833333334,0.06665221766927143,0.04350077465555559,0.012557988931437888,-0.01914367977083342,-0.0005579209381945319,-8.457452698097182e-05,0.037052114149275894
0.6466466466466465,0.9852481250000001,1.1609833333333337,-0.22797062499999998,17.561520833333333,0.06377394972222139,0.042148539970442704,0.012035738396445948,-0.017768237218749983,-0.000567372827546877,-7.279187672597647e-05,0.03319435373276747
0.6506506506506504,0.9854235416666669,1.1662145833333335,-0.22624395833333333,17.564041666666668,0.060860212287326076,0.04079010881766498,0.01151358689502293,-0.016413079733940905,-0.0005773414163333331,-6.11757970666661e-05,0.03256533159714081
0.6546546546546548,0.9855900000000001,1.170775,-0.22456250000000003,17.566541666666666,0.05806506604166706,0.03951353776041661,0.011021692327765434,-0.015154714062499963,-0.0005723179275500035,-6.232140587499925e-05,0.033905539930572104
0.6586586586586587,0.9857410416666665,1.1739583333333332,-0.2229697916666666,17.569083333333328,0.05570099826388897,0.03840593033745662,0.010590282522105721,-0.014076713324652823,-0.0005362565342881951,-8.833713482855891e-05,0.03356082638907765
0.6626626626626626,0.9858810416666666,1.1765687499999995,-0.22143875000000002,17.571562500000002,0.05375264319010564,0.0373941508317708,0.0102063291204692,-0.013199378377604265,-0.0005129866777492573,-0.00010765532646134655,0.03227464192696061
0.6666666666666665,0.986011875,1.1784624999999997,-0.219986875,17.573937499999996,0.05226780276041687,0.03650829566106769,0.009883708302956085,-0.012572258986979223,-0.000506382149606772,-0.00011848815213242156,0.03005407942725924
0.6706706706706704,0.9861412499999999,1.1803416666666668,-0.21853291666666663,17.57629166666667,0.050841466597221885,0.03561932266649307,0.009561201610315625,-0.0119556595868055,-0.00049960228757118,-0.00012930676384730926,0.03022124826389927
0.6746746746746748,0.9862704166666664,1.1822312500000003,-0.21708104166666667,17.57864583333333,0.049358438190103326,0.034725154682248245,0.009238633971811452,-0.01134000875911445,-0.0004928586217057289,-0.00014004616648480915,0.029960666232909716
0.6786786786786787,0.9863995833333333,1.1841187499999999,-0.21562708333333327,17.580895833333333,0.0478732025651043,0.03382762759982642,0.00891604295710606,-0.010733177617187561,-0.00048595525324349,-0.0001507572705950521,0.03293503081596327
0.6826826826826826,0.9865295833333333,1.186008333333333,-0.21417479166666664,17.583333333333332,0.04639256659722246,0.03292517944787329,0.008593493104101553,-0.010128995626736137,-0.00047908363691458346,-0.0001614319083166146,0.029097222222276287
0.6866866866866865,0.98665875,1.1878791666666666,-0.2127222916666667,17.58566666666666,0.04493058539930561,0.03201853912808157,0.008270938566695814,-0.009534954776909799,-0.00047215182814235935,-0.00017202090743315937,0.02849455555571012
0.6906906906906904,0.9867883333333337,1.1897729166666664,-0.21126895833333334,17.588020833333335,0.043419573433160163,0.031108052244748267,0.007948416887937286,-0.008942081909288191,-0.0004650781585031253,-0.00018260013217052094,0.02881483289922926
0.6946946946946948,0.9869185416666665,1.1916562499999996,-0.20981687499999999,17.590375,0.0419220485026055,0.03019298313190104,0.007625813444521412,-0.0083554095507814,-0.0004580761305898437,-0.00019311050254304643,0.028082359375048327
0.6986986986986987,0.9870472916666668,1.1935395833333333,-0.20836375000000004,17.592749999999995,0.04041951301649305,0.029273943519270804,0.007303269942977073,-0.007775658309895878,-0.00045095978844878436,-0.0002035894245640626,0.027230770833511997
0.7027027027027026,0.9871781249999999,1.1954312500000006,-0.20691125000000002,17.59510416666667,0.03887954319010234,0.028350567956770836,0.006980690522625944,-0.007198284106770619,-0.00044378120978255176,-0.0002140143075591151,0.02668436414921871
0.7067067067067065,0.9873072916666664,1.1973208333333332,-0.20545895833333336,17.597374999999996,0.03735823873263899,0.027422658107248248,0.006658166874163323,-0.006627208792534728,-0.00043647448749453086,-0.00022441005571170535,0.0284347760417063
0.7107107107107109,0.9874362500000003,1.1992333333333334,-0.20400125000000002,17.599729166666666,0.03580191222222262,0.026488989998437504,0.006334916001046417,-0.006057817624999962,-0.00042693474384027574,-0.00023598190104973977,0.02869992664915344
0.7147147147147148,0.987516458333333,1.1996104166666666,-0.202626875,17.601479166666664,0.0348015148914933,0.025786724527734367,0.006137680511488266,-0.005770231720052088,-0.00040891267992751717,-0.0002520731243303389,0.02293114539935459
0.7187187187187187,0.9875918750000001,1.1998333333333335,-0.201265,17.602979166666668,0.03381038888888832,0.02510958727499999,0.005956655796664931,-0.005510960833333328,-0.00038945332638888895,-0.0002693585514583333,0.024916124566061626
0.7227227227227226,0.9876679166666668,1.2000458333333335,-0.1999033333333334,17.60454166666667,0.032844164565972056,0.024428803155555512,0.005775643638657934,-0.0052537127638887515,-0.000369907266372396,-0.00028656243206875016,0.024279373263823345
0.7267267267267266,0.9877416666666669,1.200258333333333,-0.1985410416666666,17.606083333333338,0.031877849930556534,0.023744413107248265,0.005594623203123225,-0.0049984185642362455,-0.00035031071602430284,-0.00030367165536414955,0.023746326388732086
0.7307307307307309,0.9878166666666665,1.20046875,-0.19717874999999999,17.6075625,0.030920613606771008,0.023056373881770863,0.005413590326580277,-0.004743489127604222,-0.0003307476735677107,-0.0003206931212572913,0.02603447526041691
0.7347347347347348,0.9878927083333336,1.200685416666667,-0.19581708333333336,17.609145833333336,0.029946196870659136,0.022364357374826373,0.00523256792364307,-0.0044879920407985,-0.0003111834064622389,-0.0003376320556075521,0.02464968706590298
0.7387387387387387,0.9879679166666665,1.2008979166666667,-0.19445562500000005,17.610708333333335,0.02897544374565908,0.021668509905859328,0.005051537224223139,-0.004232186720051989,-0.00029153456346657844,-0.0003544982840764326,0.02336866493050138
0.7427427427427427,0.9880433333333335,1.2011125,-0.19309333333333326,17.612208333333328,0.02801417901041625,0.020969318788888913,0.00487051910881809,-0.003978808666666722,-0.0002719468850989591,-0.00037125386510000014,0.024700956597428103
0.7467467467467466,0.9881189583333337,1.2013375,-0.1917314583333333,17.613791666666668,0.027021544427083155,0.020266277052039962,0.004689473957487615,-0.003723100841145882,-0.00025223058211718615,-0.00038793046729995685,0.02267645659713935
0.7507507507507509,0.9881933333333333,1.2015354166666665,-0.19037041666666668,17.6153125,0.026095975828993145,0.01955929195815973,0.0045084413602045565,-0.0034719520894097022,-0.00023262997508029617,-0.00040451654707074607,0.024307194010248168
0.7547547547547548,0.9882693750000002,1.2017208333333336,-0.18900812499999997,17.6169375,0.02514620539930501,0.01891776201731772,0.004337532882550517,-0.00322520685156244,-0.00022434419186631983,-0.0004156349519492188,0.021221454427177378
0.7587587587587588,0.9883431250000001,1.2017854166666668,-0.18764791666666666,17.6185,0.024393062287325407,0.018482905203993073,0.004197651516120292,-0.0029974702821180255,-0.00025067459629079885,-0.0004101428877769098,0.022832750000020496
0.7627627627627627,0.9884172916666665,1.20184375,-0.18628750000000002,17.620208333333334,0.023652850585937912,0.018044488177083325,0.004057760778527263,-0.002771740755208252,-0.0002771454763411474,-0.00040458450723437477,0.020341623263789188
0.7667667667667666,0.9884918750000001,1.2019145833333336,-0.1849275,17.62175,0.022872167703992474,0.017602090577083354,0.003917891883678656,-0.002542940890624956,-0.00030355280353472076,-0.0003989616284916669,0.022260270833328377
0.7707707707707709,0.9885660416666665,1.2019749999999998,-0.18356666666666668,17.623375,0.0221165160416672,0.017156362222222207,0.0037780053030879008,-0.0023166225000000318,-0.00033002150891666646,-0.00039326723058333323,0.02186194270842634
0.7747747747747749,0.98863375,1.2019875000000004,-0.18219062500000002,17.62483333333334,0.02146563317708239,0.016728138662109357,0.003661756947160997,-0.0021458127994791187,-0.0003410936679401031,-0.00039298496994075535,0.021499972222102315
0.7787787787787788,0.9887010416666668,1.2019999999999997,-0.18081270833333327,17.62629166666667,0.020802250000000466,0.016298014505164965,0.003547360681282149,-0.001979166250000053,-0.0003512167845833342,-0.00039299691982712674,0.021342081597083506
0.7827827827827827,0.9887689583333331,1.2020000000000004,-0.17943354166666667,17.62770833333334,0.020175166666665634,0.015864624958289948,0.0034329568235718245,-0.0018167162499999057,-0.00036117518083333164,-0.0003929166719160592,0.020357248263678684
0.7867867867867866,0.9888354166666665,1.2020166666666665,-0.17805624999999994,17.629104166666664,0.019510099722222618,0.015426617669270858,0.0033185559539232984,-0.0016496698958334832,-0.00037120989484374885,-0.00039272034057942734,0.021561280816115413
0.790790790790791,0.9889035416666667,1.2020249999999997,-0.17667791666666666,17.63058333333333,0.01886298270833442,0.014985330428993061,0.0032041517508911233,-0.0014831022187500043,-0.00038118745794791674,-0.0003923993212984374,0.01815632638903253
0.7947947947947949,0.9889702083333334,1.2020312499999994,-0.17529895833333334,17.63197916666667,0.01821045735677229,0.014540337707248246,0.003089750402351956,-0.0013189239908855122,-0.00039115444479166574,-0.00039198277546527807,0.019768999565883405
0.7987987987987988,0.9890289583333335,1.2016479166666665,-0.17411770833333337,17.633249999999997,0.01771520103732649,0.014195211144748244,0.003006338080281006,-0.0012328601931423377,-0.00038678524033203265,-0.0003833471762858074,0.022244437500091863
0.8028028028028027,0.9890860416666665,1.201133333333333,-0.1730041666666667,17.634645833333334,0.017251632222222923,0.013883724982638863,0.002933682550430948,-0.0011720536111112234,-0.00037738779898611064,-0.0003718772082022568,0.019057999565973205
0.8068068068068066,0.9891420833333334,1.2006166666666667,-0.17189020833333327,17.63595833333333,0.016792536388889223,0.013569922945789958,0.002861026761454556,-0.0011122093715278392,-0.00036795097626735995,-0.00036038428525238714,0.0185986649306642
0.810810810810811,0.9891991666666669,1.200104166666667,-0.17077583333333335,17.637270833333336,0.016335405815971704,0.013253781415972218,0.002788362374826389,-0.0010507941840277313,-0.00035854362326388854,-0.00034887169826388926,0.018552551649122506
0.8148148148148149,0.9892552083333331,1.1995791666666669,-0.16966208333333332,17.638541666666665,0.015893156232638983,0.012934819145659717,0.002715706086436848,-0.0009887744600694248,-0.0003491351466970474,-0.00033732683277387155,0.02059787326396645
0.8188188188188188,0.9893112500000001,1.1990687500000001,-0.16854874999999994,17.63983333333333,0.015415382773437347,0.012613402206770867,0.00264303912455901,-0.0009234610234375995,-0.00033978731768229023,-0.0003257658509843751,0.019404972222332617
0.8228228228228227,0.989368125,1.1985562500000004,-0.16743437500000002,17.641270833333333,0.014939998919270003,0.012289813401692704,0.0025703802188282968,-0.0008590250455728643,-0.0003303673163997403,-0.0003141743362337239,0.015563384982669959
0.8268268268268266,0.9894195833333335,1.1981125,-0.1663364583333333,17.642416666666666,0.014520187343750823,0.011971265962456606,0.002498880535669844,-0.0007943767317708517,-0.000322711826955729,-0.00030089542349891494,0.018884159722233562
0.830830830830831,0.9894658333333334,1.1978312499999992,-0.1652695833333334,17.6435,0.014119046523439316,0.01166675649149303,0.002429737078495604,-0.0007365950755209294,-0.0003183648406263049,-0.0002842783599393227,0.01878275000007079
0.8348348348348349,0.9895104166666666,1.197541666666666,-0.16420416666666662,17.644562500000003,0.013733539930556704,0.011359554149305583,0.002360605770762942,-0.0006765852430556663,-0.0003139673591406277,-0.0002676796222421873,0.018580850260264015
0.8388388388388388,0.9895570833333335,1.197260416666667,-0.16313666666666662,17.64566666666667,0.013317494683158682,0.011050719655555558,0.0022914703410108522,-0.0006179264930555317,-0.00030958791722656483,-0.0002510988475041667,0.017114555555451716
0.8428428428428427,0.9896018749999999,1.1969687500000004,-0.16207,17.64679166666667,0.012951228190103414,0.010739294266666664,0.0022223409767105373,-0.0005583163541666158,-0.00030524857262369937,-0.00023454207959374985,0.016160539930410778
0.8468468468468466,0.9896477083333335,1.1966666666666668,-0.16100979166666665,17.647854166666672,0.012609722222222342,0.010447263654123264,0.0021552093678755837,-0.0005003659722221943,-0.0003025603445833352,-0.0002181207411903385,0.01678497873251672
0.850850850850851,0.9896945833333329,1.1963624999999998,-0.15996375000000004,17.648875,0.012312601927083833,0.010216161185937479,0.002093790541819726,-0.0004451598072916507,-0.00030474089542812614,-0.00020208108092614578,0.020336234374894957
0.8548548548548549,0.9897427083333334,1.196039583333333,-0.1589170833333333,17.65010416666667,0.012058065099827209,0.00998294395815973,0.002032380989661944,-0.0003940861987848654,-0.00030674269162239524,-0.00018607784795989586,0.016114572482536005
0.8588588588588588,0.9897895833333336,1.195739583333333,-0.15787145833333335,17.651187500000002,0.01175059884982721,0.009747269310373268,0.0019709666914764735,-0.0003368481922743083,-0.00030879177240646777,-0.00017008194510096812,0.017246506510275594
0.8628628628628627,0.9898372916666666,1.1954208333333336,-0.15682624999999997,17.652270833333333,0.011494031232638369,0.009509277310937512,0.0019095477175014167,-0.00028163353645832556,-0.0003108386026701369,-0.00015413270603229184,0.01795942664926997
0.8668668668668666,0.9898843749999998,1.19510625,-0.15577916666666664,17.653458333333337,0.01122730121093718,0.009269788732638909,0.0018481327630643406,-0.00022838596354177176,-0.0003129163107632813,-0.00013819082488871525,0.01582553993040392
0.870870870870871,0.9899272916666667,1.194683333333333,-0.15477354166666665,17.654479166666665,0.011006733055555884,0.009072921633289932,0.0017976187606645736,-0.00019462932986119563,-0.0003134050666145844,-0.00012762726095898435,0.015198687066003913
0.8748748748748749,0.9899689583333334,1.1942375,-0.15377749999999998,17.655458333333332,0.010780126927083078,0.008888084660416674,0.0017503013133071562,-0.0001691845104167533,-0.00031343545524999995,-0.00011863659355000019,0.015624373263960933
0.8788788788788788,0.9900102083333331,1.1937874999999998,-0.15278291666666668,17.6564375,0.010556821510417036,0.008700797041493048,0.001702978055839467,-0.0001415388697917075,-0.0003134932457057308,-0.00010963569497022566,0.015839808593682392
0.8828828828828827,0.9900527083333334,1.1933499999999997,-0.15178791666666663,17.657416666666663,0.01031369416666772,0.008511761687326407,0.0016556572794143307,-0.00011222297916674284,-0.0003135380952500002,-0.00010064293094513893,0.01626165972237459
0.8868868868868867,0.9900945833333332,1.1929041666666667,-0.15079229166666672,17.658416666666668,0.010087982482638758,0.008320851440581593,0.0016083339594515583,-8.341363628466825e-05,-0.00031354604941840323,-9.164543749696164e-05,0.016154159722248096
0.890890890890891,0.9901364583333335,1.1924604166666668,-0.14979958333333335,17.659416666666665,0.009852738016493223,0.008127084833159711,0.0015610106744485463,-5.0134775173571455e-05,-0.0003136337459761279,-8.264381715529525e-05,0.015836326388921407
0.8948948948948949,0.9901797916666665,1.1920270833333337,-0.1487677083333334,17.660375000000002,0.009633932599825146,0.007927939790581585,0.0015125713346680158,-1.7362541232468498e-05,-0.0003141709301662304,-7.365229214691845e-05,0.017613192708381575
0.8988988988988988,0.9902231250000003,1.1916229166666668,-0.14770145833333334,17.661354166666666,0.00939524114149326,0.007721029206206598,0.001462952776626003,2.423424175351796e-05,-0.0003154266718719597,-6.465672018276913e-05,0.018027332899293924
0.9029029029029028,0.9902664583333335,1.1912104166666664,-0.146634375,17.66241666666667,0.009173993224827148,0.007511901735026045,0.0014133277127641804,6.614494140622096e-05,-0.0003166426091462711,-5.567143062565096e-05,0.017162493055593586
0.9069069069069067,0.9903060416666666,1.1908312499999998,-0.14561520833333338,17.6633125,0.008937600690104519,0.007311169435373251,0.0013645111339657373,9.980722526045649e-05,-0.0003172751893893229,-4.6289924601084806e-05,0.018641527343731923
0.910910910910911,0.9903402083333335,1.1904750000000002,-0.14466979166666669,17.66422916666667,0.008748441041666721,0.007125005545789927,0.0013169346265268958,0.0001186869010417202,-0.00031702669084375165,-3.633213207595481e-05,0.015216280815934624
0.914914914914915,0.9903743749999999,1.190085416666667,-0.14374583333333332,17.66514583333334,0.008530034370659134,0.006954343732638885,0.0012745448805047915,0.0001381532899305815,-0.00031474652413975555,-2.9150164147569557e-05,0.01324768706570012
0.9189189189189189,0.990409375,1.18956875,-0.1428695833333334,17.66595833333334,0.008367855690104342,0.006817448824826364,0.0012429253719203543,0.00015423332552100266,-0.0003083192037773453,-2.771959375199652e-05,0.0159994982636249
0.9229229229229228,0.9904439583333334,1.1890562500000001,-0.14199208333333332,17.666875000000005,0.008213984335936786,0.006679331603993057,0.0012113131094269,0.0001692824713541985,-0.00030191947111328043,-2.6293120726128585e-05,0.014027734374906231
0.9269269269269267,0.9904781250000001,1.1885333333333332,-0.14111583333333338,17.66775,0.008065598888888692,0.0065393632493055374,0.0011796982800932815,0.00018649677777790585,-0.00029546258294444437,-2.4883436447743132e-05,0.014359937499989428
0.930930930930931,0.9905135416666669,1.1880229166666667,-0.1402389583333333,17.66864583333334,0.007893216141492632,0.00639803456558161,0.0011480812373703309,0.00020459630946179086,-0.0002890884929131945,-2.346328638090278e-05,0.013746082899160683
0.934934934934935,0.9905477083333333,1.1875124999999997,-0.13936166666666666,17.669458333333335,0.007730729010417159,0.006255221697222226,0.0011164611924482915,0.00022309618749999371,-0.0002826377069421878,-2.2052973333819418e-05,0.016075539930511695
0.9389389389389389,0.9905829166666664,1.1869979166666669,-0.13848458333333327,17.670291666666667,0.0075651124956597204,0.006110791012326398,0.0010848529988160434,0.00024216190711801033,-0.0002761354193925779,-2.0658144276171845e-05,0.018084081597180557
0.9429429429429428,0.9906177083333332,1.1864875000000001,-0.13760979166666662,17.671145833333338,0.00740157901041627,0.0059656910707899385,0.001053349250440564,0.00026125602343740617,-0.0002697096019867193,-1.9320479557478287e-05,0.01893827039913276
0.9469469469469471,0.9906483333333335,1.1860708333333334,-0.13677645833333332,17.67197916666667,0.00729014498263858,0.005833346279123255,0.0010240704923454378,0.00026573458246520465,-0.0002631103349117174,-1.9072610630586124e-05,0.017193999565904505
0.9509509509509511,0.9906802083333335,1.185675,-0.13594312500000003,17.672812500000003,0.007131044374999673,0.005699716765234366,0.0009947812643334986,0.00027415640104169747,-0.0002565392038965628,-1.8824659603726627e-05,0.013573339843674148
0.954954954954955,0.9907104166666668,1.1852625,-0.1351091666666667,17.67354166666667,0.0070153060937492295,0.005564804749305551,0.0009654945629797778,0.0002800369895833432,-0.00024991378070755225,-1.8567413927308886e-05,0.014049956597034452
0.9589589589589589,0.9907420833333337,1.1848625,-0.13427604166666665,17.67429166666667,0.006855022760417162,0.005428382134331597,0.0009362079735250052,0.0002880214192707842,-0.00024324961644114527,-1.8316339812717053e-05,0.014830748263818805
0.9629629629629628,0.9907733333333334,1.1844500000000002,-0.13344250000000002,17.675125000000005,0.006744864166666531,0.005290599193749999,0.000906921911147808,0.0002968024583333839,-0.00023675694626562485,-1.804428056796882e-05,0.012039567708256982
0.9669669669669672,0.9908041666666665,1.18405,-0.132608125,17.675875,0.006588097500000112,0.005151626850651042,0.0008776341045135142,0.00030548373958336206,-0.00023013265323228985,-1.7774950670586018e-05,0.012192984374905791
0.9709709709709711,0.99083625,1.1836208333333333,-0.131796875,17.676625,0.006497972899304871,0.005063146240234375,0.0008581350858054207,0.00031273535156245424,-0.00022511838378697893,-1.902187435221357e-05,0.013386942708336846
0.974974974974975,0.9908689583333334,1.1831958333333332,-0.13098708333333334,17.677333333333333,0.0063767866493060765,0.004980717333159718,0.0008399641725701779,0.00032087122048615746,-0.00022024246766241297,-2.0462572412352477e-05,0.017094555555559054
0.9789789789789789,0.9909010416666666,1.1827708333333335,-0.13018,17.678145833333332,0.006263572482638535,0.004896375933333339,0.000821785820932841,0.00033060708333329525,-0.00021538955206423641,-2.189625477166671e-05,0.015659895399323887
0.9829829829829828,0.9909335416666668,1.1823416666666668,-0.12937083333333335,17.678979166666668,0.006161933263888697,0.004811187482638885,0.000803617753702899,0.0003403183680556199,-0.00021046831960590305,-2.331367257204853e-05,0.01348729123259318
0.9869869869869872,0.9909664583333333,1.1819145833333333,-0.12856208333333335,17.679791666666667,0.006061251037326132,0.004724561562326375,0.0007854387362629374,0.00035065115538199243,-0.00020555070296918588,-2.4719237707378424e-05,0.01163328993061441
0.9909909909909911,0.990996458333333,1.1815499999999999,-0.12774729166666668,17.680437499999996,0.005947930833333892,0.004631441971831594,0.0007668068411412751,0.0003589791354166594,-0.00020012779848958308,-2.719321083181433e-05,0.01525480859390882
0.994994994994995,0.9910254166666667,1.1811958333333328,-0.12693229166666667,17.681187499999997,0.0058409866493069895,0.004535984998914926,0.0007481008196289236,0.0003679356987845994,-0.0001945073677630211,-2.9812502496744808e-05,0.013525256510547479
0.9989989989989989,0.9910543749999999,1.1808354166666664,-0.12611604166666665,17.681895833333332,0.005748552078993496,0.004439619034331599,0.0007293960067301326,0.0003754136098089722,-0.0001889560355850694,-3.240559214774304e-05,0.013684739149312009
1.0030030030030028,0.99108375,1.1804750000000002,-0.1253008333333333,17.68260416666666,0.005639191041665992,0.004341534499305567,0.0007106942014844719,0.0003851262291666713,-0.00018341015886979108,-3.4982538201909625e-05,0.013426551649502017
1.0070070070070072,0.9911135416666665,1.1801270833333335,-0.12448583333333331,17.683291666666666,0.005518817183159275,0.0042421731326388965,0.0006919893323457021,0.0003974367413194235,-0.00017780937812282907,-3.754163826649311e-05,0.01452916493065004
1.011011011011011,0.9911425000000001,1.1797708333333332,-0.12366958333333332,17.684041666666662,0.005411614149306132,0.004141729991493063,0.000673281783109675,0.0004067673871527566,-0.00017233277129774223,-4.00707974061632e-05,0.013003664930693049
1.015015015015015,0.9911704166666667,1.1793270833333331,-0.12291562500000001,17.684749999999998,0.005343880516493593,0.004063228297526035,0.0006571139195883954,0.00040689219401035537,-0.00016930714155859367,-4.10364835423177e-05,0.01253410416677525
1.019019019019019,0.9911962499999998,1.1788437500000002,-0.12219875000000002,17.6853125,0.005250329752603422,0.003998694665104165,0.0006425640595277992,0.00040114936197918616,-0.00016775655471354227,-4.103207038229173e-05,0.01722177734370689
1.0230230230230228,0.9912235416666668,1.1783541666666666,-0.12148291666666668,17.686145833333335,0.005185624565971825,0.003933130124826387,0.0006280139144393248,0.0003967760329861292,-0.00016625250061197926,-4.103632625182293e-05,0.010870562065804279
1.0270270270270272,0.9912499999999999,1.1778687500000002,-0.120766875,17.686729166666666,0.005100207773437004,0.0038665285694010464,0.0006134613085589082,0.0003927364309896375,-0.00016471493607552042,-4.106572778411453e-05,0.014403051649310328
1.031031031031031,0.9912783333333334,1.1773895833333337,-0.12005124999999994,17.687458333333336,0.004997519058159261,0.0037987182067708448,0.0005989114175390415,0.0003908412161457986,-0.00016308650792795035,-4.1119698542187436e-05,0.012776039930429306
1.035035035035035,0.9913039583333334,1.176939583333333,-0.11931312499999998,17.68802083333333,0.004921550516494344,0.0037250448694010427,0.0005840659349062457,0.0003872562903645127,-0.0001613982292491327,-4.143466803515618e-05,0.015377332899447538
1.039039039039039,0.9913285416666665,1.1765187499999998,-0.11855479166666665,17.68872916666667,0.004845297565104545,0.0036445947062065977,0.0005689204222708646,0.0003861019648437325,-0.00015946427524348686,-4.202831949796011e-05,0.011985468315970138
1.0430430430430429,0.9913531250000003,1.1761104166666672,-0.11779541666666665,17.689354166666675,0.0047309544748248555,0.003563364812326388,0.0005537771004575416,0.00038541657725699174,-0.00015761066152517338,-4.263710315607623e-05,0.014040832899013367
1.0470470470470472,0.9913777083333333,1.1756895833333332,-0.11703520833333331,17.68995833333334,0.0046644203081602775,0.0034810516770399386,0.000538632647868304,0.00038249198741313606,-0.00015571441662586732,-4.326419354626739e-05,0.013290831596862063
1.0510510510510511,0.9914016666666666,1.1753020833333327,-0.11631208333333333,17.690562500000002,0.004581679578994136,0.003407499270659727,0.0005252380689006771,0.00038100052517350824,-0.0001529291701822934,-4.4093838609374976e-05,0.01316510026032347
1.055055055055055,0.9914239583333336,1.1749458333333334,-0.11563437500000001,17.691145833333334,0.004516872065971622,0.0033458579850260406,0.0005140522837395208,0.00037662709635416514,-0.0001489007426267356,-4.5144712165364644e-05,0.012734103732611857
1.059059059059059,0.9914479166666665,1.1746,-0.11495770833333335,17.691604166666668,0.00441483999999992,0.0032829544614149265,0.0005028657064351997,0.0003757825416667304,-0.00014487533241666617,-4.617410340095488e-05,0.016517009982578656
1.0630630630630629,0.9914708333333332,1.1742375,-0.11427958333333336,17.692354166666668,0.004366293593749626,0.0032195309998263814,0.0004916788907704888,0.00037158056770833503,-0.0001408110906666681,-4.718740907777778e-05,0.010395707899249373
1.0670670670670672,0.9914935416666665,1.1738854166666666,-0.113601875,17.692875,0.004288861870659577,0.003155009829817708,0.00048049066316304935,0.00036933436848957113,-0.0001368606829774315,-4.817837505781236e-05,0.01154923437496791
1.0710710710710711,0.9915154166666665,1.1735312500000001,-0.11292420833333333,17.693437499999998,0.004218155273437274,0.003089727338956596,0.00046930371486222217,0.0003680040273438545,-0.00013290426666666627,-4.915096778888885e-05,0.012269433593814938
1.075075075075075,0.99153875,1.1731812499999998,-0.11224558333333334,17.694,0.004129087981771251,0.003023574855493056,0.0004581144465979789,0.00036608042864585966,-0.00012890101291927096,-5.0106950358923594e-05,0.012155666666728848
1.079079079079079,0.9915620833333332,1.1727937499999999,-0.11156845833333334,17.694500000000005,0.004081903294271161,0.002962145771789935,0.00044765039155385587,0.00036595729713537195,-0.00012501353840234212,-5.126324186617199e-05,0.015503083333214818
1.0830830830830829,0.9915874999999997,1.172395833333333,-0.11088945833333332,17.69516666666667,0.00400467664930626,0.0029056738638732673,0.00043785586188866505,0.000369047243923587,-0.00012124374283854344,-5.2605615045156124e-05,0.012951638888807793
1.0870870870870872,0.9916110416666669,1.17198125,-0.110211875,17.695875000000004,0.003964116315103849,0.002847988442317711,0.0004280611350233072,0.00037062602734375116,-0.00011741764581119801,-5.392855466653639e-05,0.010591317708133374
1.0910910910910911,0.9916362499999999,1.1715895833333332,-0.10953335416666667,17.69633333333334,0.003873681558159925,0.0027895693249995693,0.0004182655566892623,0.00037459510256071527,-0.00011368517742274401,-5.5232137281623165e-05,0.015411555555317591
1.095095095095095,0.991661041666667,1.1711895833333332,-0.10885429166666671,17.697083333333335,0.003798293224826388,0.0027303056857482556,0.00040847019226992705,0.00037797083446186597,-0.00010991712386675546,-5.651496657485231e-05,0.009699826388839483
1.099099099099099,0.991685625,1.1707791666666665,-0.108176125,17.697520833333332,0.003753226232638962,0.0026698843133177077,0.000398673337669602,0.00038264514739577704,-0.00010615672893316138,-5.778146633809888e-05,0.016089687065971248
1.1031031031031029,0.9917087500000002,1.170391666666667,-0.10755402083333332,17.6981875,0.0036895965972219003,0.002629028435916234,0.00039058433123347985,0.00037699636649307644,-0.00010371983684895716,-5.72834571962891e-05,0.012909214843716654
1.1071071071071072,0.9917308333333333,1.169997916666667,-0.10693799999999998,17.698770833333334,0.003627791662325741,0.0025899724893333406,0.000382695394539753,0.00037057054583335136,-0.00010146724762022537,-5.656993844708326e-05,0.01288598914936756
1.1111111111111112,0.9917539583333334,1.1695958333333332,-0.10632287500000004,17.699270833333333,0.0035997533159726203,0.0025498837517343685,0.00037480678152942705,0.00036395825468751863,-9.924755529774312e-05,-5.584920120877611e-05,0.01456196831594525
1.115115115115115,0.9917766666666669,1.1692125000000002,-0.1057068333333333,17.700020833333337,0.0035254631770826883,0.0025092737199722253,0.0003669180560792725,0.000358750868750049,-9.702556055468691e-05,-5.511927658927087e-05,0.008012499565836606
1.119119119119119,0.9917991666666669,1.1688041666666666,-0.10509110416666671,17.700375000000005,0.003498903315971802,0.0024677764916974723,0.00035902839756671306,0.00035321209626740235,-9.480721332552134e-05,-5.438211574665363e-05,0.015266526041500583
1.123123123123123,0.9918222916666665,1.1684083333333335,-0.10447622916666667,17.70110416666667,0.0034594665972218497,0.002425384205780815,0.00035113927749868813,0.00034860512690974843,-9.257127106770762e-05,-5.3636177509179745e-05,0.009452947482600393
1.1271271271271273,0.991843958333333,1.1680125,-0.10386104166666665,17.70147916666667,0.0034051331770830195,0.0023823840239149286,0.0003432502694367963,0.0003455782630208126,-9.036769797656277e-05,-5.28814748394531e-05,0.016176978732573843
1.1311311311311312,0.991867916666667,1.167620833333333,-0.10324470833333332,17.702229166666665,0.003353256232639046,0.0023386968678315977,0.00033535990155593746,0.00034108904809025675,-8.814422428732674e-05,-5.211879118556421e-05,0.010040864149345907
1.135135135135135,0.9918902083333334,1.1672312500000002,-0.10262956250000003,17.702645833333328,0.003275375690103388,0.0022941312343919204,0.00032747049205045817,0.0003388908571615029,-8.59443929244791e-05,-5.134767823210941e-05,0.015080499566181516
1.139139139139139,0.9919122916666665,1.1668354166666666,-0.10201454166666664,17.70335416666666,0.0032326104123272525,0.002248699955206603,0.00031958119831919715,0.0003375135650173222,-8.375133099652713e-05,-5.056641677201386e-05,0.009376249566230399
1.143143143143143,0.9919335416666666,1.1664541666666668,-0.10138366666666666,17.703791666666664,0.0031721770659720594,0.0022011646332222214,0.00031152356368580216,0.0003346087486111454,-8.15589626206592e-05,-4.980753540548613e-05,0.013260623263931848
1.1471471471471473,0.991955625,1.1660729166666668,-0.10074508333333333,17.70439583333333,0.0031364530164930127,0.002152032350826385,0.0003033759946537864,0.00033236316232636287,-7.94192405967881e-05,-4.905601092137151e-05,0.011451509982748576
1.1511511511511512,0.9919781249999998,1.1656937500000002,-0.10012329166666667,17.70489583333333,0.0031205812109369457,0.0021060556324982577,0.0002957945815127889,0.00032934532526043836,-7.745699422916736e-05,-4.827081958513888e-05,0.012913530816035745
1.155155155155155,0.9919972916666667,1.1653645833333333,-0.09955135416666666,17.705395833333334,0.0030566379123262433,0.002073090383582903,0.0002900235820270539,0.0003240390353732442,-7.592040093315944e-05,-4.738522459891498e-05,0.012083384982645384
1.159159159159159,0.9920183333333331,1.1650083333333334,-0.09897445833333335,17.705895833333333,0.0030118332638886525,0.0020431586809565964,0.0002845286265099826,0.0003185687454861641,-7.457333142361e-05,-4.630529050086806e-05,0.0131277391494109
1.163163163163163,0.9920393749999996,1.1646375000000002,-0.09839312499999998,17.706479166666668,0.0029840769270828016,0.002015151286067709,0.0002792366881295193,0.00031336478385415867,-7.338283972395778e-05,-4.509032630911461e-05,0.011428853732581956
1.1671671671671673,0.9920597916666666,1.1642750000000002,-0.09781233333333332,17.707020833333328,0.002942891041666451,0.0019863578645555567,0.00027394217334229934,0.00031010022499999845,-7.218324806249998e-05,-4.388269560305548e-05,0.010788207899565805
1.1711711711711712,0.9920812499999999,1.1639041666666665,-0.09723104166666664,17.707479166666662,0.0029166741493058534,0.001957074536414933,0.00026864966873004935,0.00030594785850687756,-7.098265243402698e-05,-4.267992346232642e-05,0.013514895399453053
1.1751751751751751,0.9921029166666666,1.1635333333333333,-0.09664989583333333,17.70808333333332,0.0028860155555561207,0.0019269580520724812,0.0002633564457580396,0.00030329213194445204,-6.97746084861112e-05,-4.148678447931849e-05,0.010242993056124305
1.179179179179179,0.9921237500000002,1.1631687500000003,-0.09606868749999997,17.70852083333332,0.002840542356769893,0.0018963218653606853,0.0002580635657918437,0.000299490986848977,-6.856585218359369e-05,-4.030012416420569e-05,0.013081562066474817
1.183183183183183,0.9921452083333334,1.1628104166666662,-0.09548741666666667,17.709145833333334,0.0027844348914940475,0.0018649636749930552,0.00025277039094681093,0.00029807526059021094,-6.73410425234385e-05,-3.912212687197911e-05,0.009695520399247926
1.1871871871871873,0.9921660416666666,1.1624291666666664,-0.09490672916666666,17.709645833333326,0.0027646824826397243,0.0018327856755516545,0.0002474764841555165,0.0002951209296006563,-6.611881962673616e-05,-3.7951861588498304e-05,0.01115279123291657
1.1911911911911912,0.9921868750000002,1.1620687500000002,-0.09432535416666664,17.710187499999996,0.002710803606770673,0.0018001296446662346,0.0002421829371142693,0.00029450474309895835,-6.489258895052029e-05,-3.678884578299485e-05,0.010925381510560328
1.1951951951951951,0.9922081250000002,1.1617125000000001,-0.0937443125,17.71066666666667,0.002651150677082992,0.0017666913739023456,0.0002368897202668281,0.00029502296848959997,-6.364793940885443e-05,-3.563280168904945e-05,0.012702888888782127
1.199199199199199,0.9922283333333333,1.1613395833333329,-0.09321220833333331,17.711187499999998,0.0026528721831611257,0.0017432883842899323,0.00023263234563248957,0.0002884230207464977,-6.259788543966989e-05,-3.473801438191843e-05,0.011337339843692007
1.203203203203203,0.9922479166666665,1.1609895833333335,-0.09268512500000003,17.711625,0.0025990207248260955,0.0017204051037343696,0.00022847901710416232,0.0002840063216145994,-6.153547081163093e-05,-3.3875975997656334e-05,0.013131526041604502
1.2072072072072073,0.9922679166666665,1.160625,-0.09215791666666669,17.712208333333326,0.0025808593750000774,0.0016970038123263857,0.00022432706835794167,0.0002777403645833343,-6.048047070312352e-05,-3.302075743012161e-05,0.009550956597422555
1.2112112112112112,0.9922877083333334,1.1602770833333331,-0.09163083333333334,17.71260416666666,0.0025341732248269633,0.001672965382638893,0.00022017297167947482,0.0002746143767360931,-5.942007365017431e-05,-3.21697677065972e-05,0.013445301649483099
1.2152152152152151,0.992308125,1.1599104166666667,-0.09110370833333332,17.71324999999999,0.0025140753081591694,0.0016484268279149342,0.000216019406768975,0.0002697236261284819,-5.835036923958279e-05,-3.132884591270835e-05,0.0080661041669714
1.219219219219219,0.9923272916666669,1.15955625,-0.09057650000000002,17.7135625,0.0024751364192701075,0.0016233976477499946,0.00021186600138789577,0.0002671091781250162,-5.728877852994782e-05,-3.0490449695104187e-05,0.014078558593837442
1.2232232232232234,0.9923468750000003,1.15919375,-0.0900494375,17.71422916666667,0.0024510999609370643,0.00159769672260026,0.00020771229157869587,0.0002628284743489556,-5.621374056380272e-05,-2.9660773548007798e-05,0.00712669748264716
1.2272272272272273,0.9923664583333335,1.1588375,-0.08952231250000002,17.7145625,0.0024060652604169785,0.0015714972313190054,0.00020355790415411425,0.0002609169783854559,-5.51385012473953e-05,-2.8835905266549444e-05,0.013025433593611524
1.2312312312312312,0.9923864583333333,1.1584791666666667,-0.08899302083333333,17.715166666666672,0.0023843537326391218,0.0015445443262912337,0.00019936488944431095,0.0002583939474826852,-5.404700007812478e-05,-2.7993344341536487e-05,0.009744972222051729
1.2352352352352352,0.9924058333333332,1.1581416666666666,-0.08844727083333336,17.7155625,0.0023370465972221144,0.0015157531988016452,0.00019488285105236932,0.00025676132170142363,-5.297193189062453e-05,-2.6965453322513076e-05,0.012386975260483268
1.239239239239239,0.9924247916666668,1.1577958333333338,-0.08790139583333334,17.716104166666664,0.0023296416493046035,0.0014864154438849813,0.00019040100894733333,0.0002532031733507162,-5.190959045920198e-05,-2.594806291279071e-05,0.01027815581608138
1.2432432432432434,0.9924427083333334,1.1574729166666666,-0.08737608333333335,17.7165,0.0022897805164929785,0.001460117977993054,0.00018642916796123753,0.00025157502274304744,-5.089599158897566e-05,-2.5151146429184015e-05,0.012919416666591133
1.2472472472472473,0.9924591666666666,1.1571604166666665,-0.08687812500000003,17.716937499999997,0.002267270099826746,0.001438264313151037,0.00018314406239297178,0.00024553149088546444,-5.001007491362919e-05,-2.4636028923828155e-05,0.011375621093748123
1.2512512512512513,0.9924770833333332,1.1568500000000002,-0.08638016666666666,17.71735416666666,0.0022376608333329884,0.0014159063899722218,0.0001798591773713109,0.0002402708083333177,-4.9119719979166484e-05,-2.412150779395838e-05,0.012236332899647095
1.2552552552552552,0.9924950000000002,1.1565104166666667,-0.08588412499999999,17.717833333333328,0.0022149061414931115,0.0013981462396510424,0.00017692558432690417,0.00023757268880207627,-4.82831063910586e-05,-2.3621958502057275e-05,0.011298638889115864
1.259259259259259,0.9925139583333337,1.156172916666667,-0.08538822916666665,17.718333333333334,0.0021829367664920607,0.0013800440697808213,0.00017400367399818592,0.0002344954646267411,-4.745594751822855e-05,-2.3123714614192665e-05,0.009413888888843758
1.2632632632632634,0.9925316666666668,1.155833333333333,-0.08489243750000001,17.718666666666667,0.0021638888888897423,0.0013614428053085898,0.00017108239710851556,0.0002320506770833175,-4.663692934027842e-05,-2.2627166997122414e-05,0.013643222222071927
1.2672672672672673,0.9925495833333331,1.15549375,-0.0843965,17.719208333333345,0.0021487770442705223,0.0013423703710833332,0.00016816076202677712,0.0002296491052083266,-4.5803759328124434e-05,-2.21333645429167e-05,0.010281039930021052
1.2712712712712713,0.9925664583333331,1.155160416666667,-0.08390058333333333,17.719583333333343,0.0021044117664927864,0.0013228025329930556,0.00016523935880212158,0.0002275911352430937,-4.497339713411446e-05,-2.1640410588072855e-05,0.013033159721885568
1.2752752752752752,0.9925852083333334,1.1548145833333332,-0.08340466666666667,17.720145833333344,0.002090778120659831,0.0013027449115555591,0.0001623173255199458,0.0002257378847222158,-4.413823124001844e-05,-2.114912278486108e-05,0.00893164539894542
1.279279279279279,0.9926029166666671,1.1544729166666667,-0.08290875000000002,17.720479166666674,0.0020714513498265585,0.0012821975067708307,0.0001593948727848332,0.00022459392968753045,-4.330500777517329e-05,-2.065907159531251e-05,0.013576437065864866
1.2832832832832834,0.9926218749999999,1.1541437500000002,-0.08241287500000002,17.721041666666668,0.0020188710026034506,0.0012611472009010386,0.00015647325199576558,0.0002240337674480064,-4.24863612669274e-05,-2.0170910643411452e-05,0.009473914930538285
1.2872872872872874,0.992640208333333,1.1537979166666665,-0.08191693750000001,17.721395833333336,0.0020066174956601124,0.0012396091006210922,0.00015355160773253054,0.0002230293272135475,-4.1642146670139405e-05,-1.9685237848229128e-05,0.01212971831574805
1.2912912912912913,0.9926579166666666,1.1534583333333337,-0.08142108333333335,17.721916666666665,0.0019797065972217975,0.0012175821888263834,0.00015062936139315623,0.00022276457986117326,-4.080785592881916e-05,-1.9199142201857688e-05,0.010336326388937778
1.2952952952952952,0.9926745833333332,1.1531333333333333,-0.08094777083333335,17.722333333333324,0.0019501822222220966,0.001199164647114146,0.00014800889600488187,0.00022032280694447848,-4.0060119208333166e-05,-1.875920080196616e-05,0.010359555555908173
1.299299299299299,0.9926916666666669,1.1528166666666666,-0.08049447916666665,17.72264583333332,0.001938733055555586,0.0011839888236870677,0.0001456562454906354,0.000215439657986094,-3.936816635763873e-05,-1.8358906525759504e-05,0.014074666233170774
1.3033033033033035,0.9927087500000001,1.152497916666667,-0.0800413125,17.723187499999995,0.0019235520789924188,0.0011683903766106776,0.0001433054802932333,0.0002109250701823051,-3.8696885395833754e-05,-1.7958211232708306e-05,0.009249839843903374
1.3073073073073074,0.9927241666666666,1.1521895833333335,-0.07958822916666666,17.723520833333332,0.0018924973914922205,0.0011523700281141523,0.00014095303403733318,0.00020752026844618465,-3.8010280745659356e-05,-1.7559205271571163e-05,0.011392603732645057
1.3113113113113113,0.9927410416666667,1.151870833333333,-0.07913487500000001,17.72393750000001,0.0018914999826395995,0.0011359694754010411,0.00013860203150749378,0.0002032585786458374,-3.731400209375029e-05,-1.716282299864586e-05,0.010997829426685257
1.3153153153153152,0.9927579166666667,1.1515625000000003,-0.07868175000000001,17.724354166666675,0.0018558919270827978,0.0011191343002708307,0.00013624967010129934,0.00020036940104170564,-3.6628800781249716e-05,-1.6765439723125038e-05,0.011019374565648832
1.3193193193193191,0.9927733333333334,1.151254166666667,-0.07822847916666667,17.724708333333343,0.001822177065971431,0.0011018925472704002,0.0001338975354735656,0.0001975917592882126,-3.593180022309038e-05,-1.6371351093667542e-05,0.012631164930269279
1.3233233233233235,0.9927897916666671,1.1509458333333333,-0.07777529166666669,17.725229166666672,0.0017924387326389013,0.0010842456728315953,0.00013154541717187807,0.00019529371336809986,-3.5247479582464964e-05,-1.597732694671011e-05,0.009375989149191355
1.3273273273273274,0.9928070833333336,1.1506187499999991,-0.07732210416666667,17.725541666666672,0.0017931588151058886,0.0010661942905724822,0.00012919326320699932,0.00019165867695306038,-3.456228156770928e-05,-1.5584531653142353e-05,0.01246428993039217
1.3313313313313313,0.9928227083333333,1.1502979166666671,-0.07686885416666667,17.726,0.001798036245658663,0.0010477167591037345,0.0001268417494403156,0.0001888953044705266,-3.3870578411892465e-05,-1.5192946137000878e-05,0.011215666666544166
1.3353353353353352,0.9928406249999999,1.1499791666666668,-0.07641358333333333,17.7264375,0.0017229162326382053,0.0010333455321597223,0.0001247545093745827,0.00019013305034723538,-3.321433852430521e-05,-1.4836415217847218e-05,0.010288558593629205
1.3393393393393391,0.9928585416666663,1.149616666666667,-0.07595847916666666,17.726874999999996,0.0017502697222215868,0.001018636526020399,0.00012267642144497902,0.0001887169579861403,-3.259998296527755e-05,-1.4481512093081555e-05,0.010819401041771926
1.3433433433433435,0.9928764583333337,1.1492937499999996,-0.07550316666666666,17.72731249999999,0.0016780428776050904,0.001003550989972222,0.00012059828653642709,0.00019029672187495517,-3.193564894921931e-05,-1.412836946732638e-05,0.010516527344236692
1.3473473473473474,0.9928925000000001,1.1489666666666665,-0.0750811875,17.727749999999983,0.0016735155555558379,0.0009928757002565089,0.00011884305156275934,0.0001877400645833166,-3.138990934027782e-05,-1.3821521053450537e-05,0.01042160416744764
1.3513513513513513,0.9929089583333334,1.14864375,-0.07467845833333332,17.728166666666656,0.0016758689192704068,0.000984636194289932,0.00011727478497390814,0.0001831527575520825,-3.08981528359375e-05,-1.3540683920329843e-05,0.009189972222600318
1.3553553553553552,0.992924583333333,1.1483333333333337,-0.07427566666666667,17.728479166666663,0.0016493055555548697,0.0009760836745555555,0.00011570714656516592,0.00017966138888894645,-3.0374709722222185e-05,-1.3262883496388871e-05,0.012901437066034305
1.3593593593593591,0.9929406249999997,1.1480124999999999,-0.07387287499999999,17.728937500000008,0.001644383177082931,0.0009671900059010407,0.00011413832814224266,0.00017583807760415682,-2.98755799661457e-05,-1.2985377980703139e-05,0.00998345442678783
1.3633633633633635,0.9929562499999999,1.1477041666666665,-0.07346604166666666,17.72933333333334,0.0016126458159726464,0.0009576928051649317,0.00011255176260574643,0.00017294879600690538,-2.9363869445312536e-05,-1.2706664626171864e-05,0.01073955555534667
1.3673673673673674,0.9929720833333334,1.1473937499999998,-0.07304135416666666,17.729750000000003,0.00161883246093808,0.0009464189148328988,0.000110878704914452,0.00017050576236977977,-2.8843729863281434e-05,-1.24283626613498e-05,0.010339937500020824
1.3713713713713713,0.992987916666667,1.1470937500000005,-0.07261658333333332,17.730083333333337,0.0015842620442694244,0.0009347943249930577,0.00010920656460821348,0.0001688622213541907,-2.8343842558593325e-05,-1.2149257075190943e-05,0.010811659722151035
1.3753753753753752,0.9930045833333333,1.1467937499999998,-0.07219185416666665,17.73047916666667,0.0015682616276049277,0.0009228028586453999,0.00010753391033911456,0.00016760465924473,-2.781274832421921e-05,-1.1873602282157096e-05,0.011358520399085137
1.3793793793793792,0.9930193749999997,1.1464916666666667,-0.071767125,17.730854166666663,0.0015464415972223922,0.000910463102567708,0.00010586155082126927,0.00016645241979167114,-2.7299690822916935e-05,-1.1596366194218722e-05,0.011810520399365032
1.3833833833833835,0.9930356249999995,1.1461854166666665,-0.07134231250000002,17.731291666666664,0.0015402406206599384,0.0008977661138190075,0.00010418970827279927,0.00016520567877603698,-2.6773424821180847e-05,-1.1322592411406258e-05,0.009212498263934776
1.3873873873873874,0.993050625,1.1458791666666663,-0.07091756250000002,17.731645833333328,0.0015276020659729106,0.000884697245725259,0.00010251672810413015,0.00016412408619788377,-2.6264762646701777e-05,-1.1048572141940087e-05,0.010819374566210627
1.3913913913913913,0.99306625,1.145572916666667,-0.07049283333333335,17.732020833333323,0.0015168592664924763,0.0008712729486388864,0.00010084445610441598,0.0001634515190972602,-2.57431729600695e-05,-1.0774806985694457e-05,0.012103832899754252
1.3953953953953953,0.993081875,1.1452729166666664,-0.07006810416666664,17.732437499999982,0.0014853630164939347,0.000857477445155819,9.917181877997899e-05,0.0001633936909287842,-2.521527138975722e-05,-1.0503322132300304e-05,0.010243641927672797
1.3993993993993992,0.9930970833333334,1.1449708333333335,-0.069643375,17.732791666666646,0.0014667908159720078,0.0008433232352760426,9.749960892715102e-05,0.0001635081098958352,-2.4698491620659627e-05,-1.0231544611640633e-05,0.011641373264467347
1.4034034034034035,0.9931137499999997,1.14466875,-0.06921862500000002,17.733249999999988,0.0014459527734376199,0.0008288132031093734,9.582809145850829e-05,0.00016381362213545303,-2.417346873567739e-05,-9.962270844713536e-06,0.008719437500360527
1.4074074074074074,0.9931295833333332,1.1443624999999997,-0.06879383333333333,17.7335625,0.00143238526041789,0.000813952245305556,9.415497445091452e-05,0.00016420809791663216,-2.366081569531251e-05,-9.692954348993076e-06,0.012219391926919343
1.4114114114114114,0.9931437499999998,1.144075,-0.06839083333333333,17.733916666666673,0.0014111443749997843,0.0008013439159722212,9.263731129804161e-05,0.00016284681249997823,-2.3169774182291917e-05,-9.448599390798607e-06,0.012574659722019987
1.4154154154154153,0.9931579166666668,1.1437875000000002,-0.06800916666666669,17.734375000000004,0.001416821510416666,0.0007910574159722189,9.127416916614474e-05,0.00015843055208338008,-2.2764403346353917e-05,-9.226867578993065e-06,0.008193359375013642
1.4194194194194192,0.9931720833333335,1.1435166666666665,-0.06762762500000001,17.73466666666667,0.0013946330555558717,0.0007804689201927071,8.991070094176235e-05,0.00015542048124998764,-2.2326754326389793e-05,-9.007246627447885e-06,0.011181555555594969
1.4234234234234235,0.9931852083333333,1.1432333333333338,-0.06724595833333336,17.735,0.0013967122222213746,0.000769593587831594,8.85472809506901e-05,0.0001517585986111486,-2.1917253958333082e-05,-8.787294119531284e-06,0.010816666666698893
1.4274274274274275,0.9931999999999999,1.142958333333333,-0.06686427083333331,17.73539583333333,0.001373331597223082,0.0007584359525933176,8.718440043526235e-05,0.00014874221788188646,-2.148479560763923e-05,-8.56812736332465e-06,0.009067968315946473
1.4314314314314314,0.9932137499999998,1.1426916666666664,-0.06648270833333333,17.7356875,0.0013432549305560926,0.0007469807426649308,8.582057970153055e-05,0.00014673678993054606,-2.1050387652777496e-05,-8.349991399652806e-06,0.01101390234362043
1.4354354354354353,0.993227916666667,1.1424062500000005,-0.06610097916666666,17.73604166666667,0.0013454599609366014,0.0007352355532079012,8.445712677760933e-05,0.00014335923111979954,-2.0620868899739217e-05,-8.132851889874123e-06,0.01074266493048981
1.4394394394394392,0.9932420833333336,1.1421270833333337,-0.06571941666666667,17.736395833333326,0.0013269755164921904,0.0007231936896597213,8.309335392547898e-05,0.00014084234253476657,-2.018976305642338e-05,-7.917116232881934e-06,0.011096176649687095
1.4434434434434436,0.9932562500000001,1.1418479166666666,-0.06533783333333333,17.736729166666656,0.0013229185373269114,0.0007108550353055543,8.173057120157879e-05,0.00013861887118052363,-1.9759971842447607e-05,-7.701043658854221e-06,0.011563468316523995
1.4474474474474475,0.9932695833333337,1.1415749999999993,-0.0649565,17.73708333333333,0.0012961027083344678,0.000698546857749999,8.038187582199844e-05,0.00013696648749995932,-1.93271356354165e-05,-7.489485464375014e-06,0.010874826389056125
1.4514514514514514,0.9932860416666665,1.1412645833333337,-0.06458218750000001,17.73745833333334,0.0012839008289922127,0.0006917410577148425,7.931747521736248e-05,0.00013611330794273402,-1.895583481293392e-05,-7.347803809830724e-06,0.011321873263568705
1.4554554554554553,0.993300208333333,1.1409562500000001,-0.06420785416666668,17.737812500000015,0.0012730022526037388,0.0006846493799787306,7.825392297592182e-05,0.00013558167721357262,-1.858430326432325e-05,-7.2047664706466975e-06,0.011674381509806153
1.4594594594594597,0.9933156250000001,1.1406520833333338,-0.06383345833333336,17.73820833333335,0.0012524081206586324,0.0006772979305399284,7.719003736066388e-05,0.00013555890095492962,-1.820625016319365e-05,-7.062033030763916e-06,0.011381789929828301
1.4634634634634636,0.9933314583333338,1.14035,-0.06345908333333335,17.738666666666678,0.0012227108333331405,0.0006696634924930533,7.612635688778316e-05,0.00013585734583335118,-1.7816590812499977e-05,-6.917581481493071e-06,0.008663222221855449
1.4674674674674675,0.9933462500000001,1.140035416666666,-0.06308477083333335,17.739000000000004,0.0012088320789949147,0.000661740855572481,7.506251469693333e-05,0.00013578966896694855,-1.744396695833395e-05,-6.774907292083348e-06,0.009545666666610941
1.4714714714714714,0.9933618750000003,1.1397208333333333,-0.06271035416666665,17.73935416666667,0.0012030887326390793,0.0006535448136245686,7.399886233544167e-05,0.00013556794279510898,-1.708229439583331e-05,-6.631142783437503e-06,0.011355416232674997
1.4754754754754753,0.9933752083333335,1.1394458333333337,-0.062363687499999994,17.7396875,0.001190276232637899,0.0006467038147356776,7.304175321340584e-05,0.00013312720651043053,-1.674698465512121e-05,-6.521857200339838e-06,0.011404069010325202
1.4794794794794797,0.9933879166666663,1.1391666666666669,-0.06202122916666666,17.740041666666666,0.0011930555555552669,0.0006398483826558178,7.210023459584491e-05,0.00013012105902776572,-1.6417074322916652e-05,-6.418454333803386e-06,0.01029666493042214
1.4834834834834836,0.9934018750000001,1.1388895833333332,-0.061678624999999994,17.740354166666666,0.001201350308160043,0.0006327805514427095,7.115871469433858e-05,0.00012722686015623208,-1.608431615572961e-05,-6.313530381677066e-06,0.010875707899174358
1.4874874874874875,0.9934154166666667,1.1386249999999998,-0.061336145833333335,17.740687499999996,0.0011747760416676023,0.0006254605476453986,7.021720255858766e-05,0.0001253898828124933,-1.575658100260455e-05,-6.207700067675749e-06,0.01092369401050064
1.4914914914914914,0.9934275000000001,1.1383499999999998,-0.060993604166666666,17.741020833333327,0.0011655275000006515,0.0006179094174266499,6.927565299255555e-05,0.00012302763645828663,-1.542597510625042e-05,-6.100830747978302e-06,0.010763124566267379
1.4954954954954953,0.993441666666667,1.138072916666667,-0.06065104166666666,17.74135416666666,0.0011733696831592866,0.0006101178114149308,6.833421169695455e-05,0.00012074538845487093,-1.510678477430541e-05,-5.993557491319447e-06,0.010602332899679823
1.4994994994994997,0.9934547916666664,1.1378062500000004,-0.06030845833333332,17.741687499999987,0.001134437460937443,0.0006021106867899325,6.73927464649344e-05,0.00011921581953128202,-1.4771025201953058e-05,-5.8847904810789905e-06,0.011066319011092673
1.5035035035035036,0.9934683333333334,1.1375375,-0.059965916666666653,17.742020833333328,0.0011230194270830385,0.000593855504993056,6.645099610357483e-05,0.00011781226354166952,-1.4427366098958348e-05,-5.775344398368037e-06,0.010905082899569152
1.5075075075075075,0.9934818749999995,1.1372583333333333,-0.05962333333333333,17.742354166666672,0.0011247332638892882,0.0005853747888888892,6.55095645201975e-05,0.00011579936111109912,-1.4108194024652879e-05,-5.6645310518055425e-06,0.010743624565691334
1.5115115115115114,0.9934947916666665,1.1369854166666662,-0.059280812499999995,17.74270833333335,0.0011183289539937746,0.0005766456860065118,6.456793964839045e-05,0.00011458596731767079,-1.3790023338064298e-05,-5.553942048269524e-06,0.0096343315964873
1.5155155155155153,0.9935085416666668,1.1367166666666664,-0.05893829166666666,17.74302083333335,0.001106469722222947,0.0005676881920815978,6.362642418728529e-05,0.0001137842756944174,-1.3464533386111461e-05,-5.4414894549513726e-06,0.010211707898690747
1.5195195195195197,0.9935225000000001,1.1364437500000004,-0.058595687499999986,17.74333333333335,0.00107893641927026,0.0005585016564023455,6.268490738392525e-05,0.00011276533632813279,-1.3128573003254383e-05,-5.328995791451827e-06,0.01183055555509327
1.5235235235235236,0.9935350000000004,1.1361687500000002,-0.05824725000000001,17.74368750000001,0.001083071523436674,0.0005490287007708337,6.17390982953499e-05,0.0001122885567708537,-1.2815958165846258e-05,-5.215022984146375e-06,0.010512235676856108
1.5275275275275275,0.9935485416666666,1.1359000000000001,-0.05789189583333334,17.74402083333334,0.0010603566666667064,0.0005392617301558161,6.0788353590135546e-05,0.0001129253104166783,-1.2499615043541504e-05,-5.10316767997133e-06,0.0099329995658195
1.5315315315315314,0.9935604166666666,1.1356541666666664,-0.05756506250000002,17.74431250000001,0.0010396137326391663,0.0005323864960377575,5.9970347164562495e-05,0.00011071141588540889,-1.222882247288188e-05,-4.985027434142205e-06,0.01062390234335453
1.5355355355355353,0.9935737499999998,1.135389583333333,-0.05725035416666668,17.74464583333334,0.0010446607248271178,0.0005284344477912324,5.926662348086675e-05,0.0001078515963107568,-1.1987445069513883e-05,-4.849992530770144e-06,0.010252582898999663
1.5395395395395397,0.9935866666666661,1.1351250000000002,-0.05693560416666666,17.74497916666667,0.0010474843749999074,0.0005242869781766487,5.856290144015722e-05,0.00010521517968752059,-1.1763807513643439e-05,-4.717443811351746e-06,0.0092560412323337
1.5435435435435436,0.9935991666666668,1.1348708333333337,-0.0566209375,17.745229166666668,0.00102860831597118,0.0005199319366210931,5.785915551755915e-05,0.0001033671914062867,-1.1517716408185655e-05,-4.585155286439453e-06,0.011841822482551834
1.5475475475475475,0.9936118750000001,1.1346020833333335,-0.05630614583333333,17.745624999999993,0.0010301958289928859,0.0005153929413954004,5.715537403924278e-05,0.00010065370030382104,-1.128983746915798e-05,-4.4545650947755945e-06,0.009668359375325508
1.5515515515515514,0.9936241666666671,1.1343541666666668,-0.055991520833333336,17.74591666666666,0.000990624565971654,0.0005106329281037323,5.645163391781495e-05,9.950662196181459e-05,-1.1041513703731942e-05,-4.325790570276158e-06,0.010358326389280137
1.5555555555555554,0.9936379166666666,1.1340854166666665,-0.055676687499999995,17.746145833333323,0.0010086010373269172,0.0005057085523606781,5.57479182263668e-05,9.720267539060912e-05,-1.0828212403949516e-05,-4.198150879415376e-06,0.012849728733044685
1.5595595595595597,0.99365,1.1338249999999994,-0.055362041666666674,17.746562499999982,0.0009992027083352006,0.0005005485091649302,5.5044212794061184e-05,9.561689270831675e-05,-1.0576550926041646e-05,-4.071559628720489e-06,0.009311100261015781
1.5635635635635636,0.993662708333333,1.1335708333333334,-0.05504714583333332,17.74687499999999,0.0009754991493051701,0.0004952367356037342,5.4340300236580536e-05,9.43181415798619e-05,-1.0335799890798443e-05,-3.946722805912311e-06,0.009052734375245564
1.5675675675675675,0.9936745833333328,1.1332979166666672,-0.05473254166666668,17.74714583333333,0.0009920820789919294,0.0004896863827065965,5.363656236364333e-05,9.252544470490787e-05,-1.0088708016840146e-05,-3.824015050211798e-06,0.011314770399167173
1.5715715715715715,0.9936883333333334,1.1330437500000003,-0.0544178125,17.74752083333335,0.000968110585936488,0.0004839516827148437,5.293272606749039e-05,9.174150846358309e-05,-9.859487200780562e-06,-3.7014080221224034e-06,0.00967093706532296
1.5755755755755754,0.9937014583333336,1.1327875000000003,-0.05410295833333332,17.74781250000002,0.0009487298437489411,0.00047802823291493227,5.2228949817368035e-05,9.08632463541767e-05,-9.614017509895572e-06,-3.580040494508669e-06,0.009526464843020221
1.5795795795795797,0.993713541666667,1.1325187499999998,-0.053788229166666666,17.74808333333335,0.0009596142317715994,0.000471897236447482,5.152510953265098e-05,8.969889388021207e-05,-9.367811999739942e-06,-3.4623167798133573e-06,0.01157965972168995
1.5835835835835836,0.9937264583333335,1.1322645833333331,-0.05347352083333334,17.748458333333343,0.0009289966623267087,0.00046556798635373226,5.082123271365535e-05,8.931961905381952e-05,-9.116934305642061e-06,-3.344545767563389e-06,0.009726789930311952
1.5875875875875876,0.9937393750000001,1.1320000000000001,-0.05315879166666668,17.748750000000005,0.0009364166666665508,0.00045903870187326366,5.0117432365437894e-05,8.864800000001061e-05,-8.872746499999883e-06,-3.2276557740572945e-06,0.009998437500030377
1.5915915915915915,0.9937520833333332,1.1317395833333337,-0.05284404166666667,17.749062500000008,0.000928015516491909,0.0004523114269982635,4.941359813625616e-05,8.844369748264164e-05,-8.622172101128392e-06,-3.11262393619619e-06,0.010780371093460417
1.5955955955955954,0.9937649999999997,1.1314791666666666,-0.0525293125,17.749416666666672,0.0009173953993055761,0.00044539424494401125,4.870968405127989e-05,8.815606640628221e-05,-8.374225006944945e-06,-2.998763779604152e-06,0.008832993055250427
1.5995995995995997,0.9937775000000002,1.13121875,-0.05221460416666667,17.749708333333338,0.0009128896484378313,0.00043826219505164717,4.800585078334833e-05,8.824342382814099e-05,-8.125912164062268e-06,-2.887167700991316e-06,0.010145748263653331
1.6036036036036037,0.9937906250000004,1.1309604166666662,-0.05189987499999999,17.75,0.0008931192664942689,0.0004309467249843757,4.730196082858654e-05,8.849592161457726e-05,-7.86837432013908e-06,-2.7762207233749905e-06,0.01125000000001819
1.6076076076076076,0.9938025000000005,1.1306958333333332,-0.05158506249999998,17.75035416666666,0.0009019324826393671,0.00042343341020442855,4.659802990413824e-05,8.849439765622191e-05,-7.625243919444575e-06,-2.666862770291653e-06,0.00971862456628969
1.6116116116116115,0.9938156250000002,1.1304500000000002,-0.051285270833333334,17.75062499999999,0.000884880833333046,0.0004175668288849818,4.5966176492173815e-05,8.789274687500542e-05,-7.4195961062499104e-06,-2.546626832216147e-06,0.010728776042185473
1.6156156156156154,0.9938270833333335,1.130202083333334,-0.05099970833333334,17.75089583333332,0.0008745008289914313,0.00041423183324826264,4.5434090267809665e-05,8.576827439240459e-05,-7.27265209045098e-06,-2.413135218996531e-06,0.011322114149947993
1.6196196196196198,0.9938395833333331,1.1299520833333334,-0.05071277083333333,17.75122916666665,0.000881206037326665,0.00041083570773914986,4.490452018678165e-05,8.456355473090288e-05,-7.108909705338864e-06,-2.280943779618484e-06,0.009904739150044861
1.6236236236236237,0.9938508333333328,1.12970625,-0.05042552083333333,17.75158333333331,0.00086587204427091,0.00040730226535373336,4.437494930087706e-05,8.319271158854086e-05,-6.954712865234604e-06,-2.151179051161017e-06,0.007747493056172061
1.6276276276276276,0.9938625,1.1294604166666662,-0.050138437499999994,17.75179166666665,0.0008566671831606865,0.00040358500172526027,4.384518780909155e-05,8.206800976558182e-05,-6.771780844444693e-06,-2.0241559616666732e-06,0.010350956597619643
1.6316316316316315,0.993874583333333,1.1292041666666663,-0.0498513125,17.752083333333324,0.0008750333159732726,0.00039970705869400974,4.331550474544646e-05,8.072645546874924e-05,-6.6316476147575e-06,-1.898153463518231e-06,0.010620659722462733
1.6356356356356354,0.9938872916666668,1.1289666666666665,-0.04956416666666668,17.752458333333344,0.0008446822222225592,0.0003956600493055548,4.278574508894908e-05,8.03336944444552e-05,-6.4524236395832645e-06,-1.7745664660937556e-06,0.008973123263501748
1.6396396396396398,0.9938991666666671,1.1287104166666673,-0.049276999999999994,17.752729166666686,0.0008461286414915836,0.00039145435433333335,4.2256016062239195e-05,7.908820208335499e-05,-6.28595381640582e-06,-1.6537008164583316e-06,0.009357134982053594
1.6436436436436437,0.9939110416666668,1.1284708333333338,-0.04898983333333334,17.75295833333335,0.0008244116493045794,0.0003870941466388887,4.1726204256162575e-05,7.891054652778284e-05,-6.108409578645308e-06,-1.5345097905625125e-06,0.011845414930007792
1.6476476476476476,0.9939224999999999,1.1282145833333335,-0.04870281250000002,17.753270833333342,0.0008422706206590025,0.000382548554589841,4.1196389257957434e-05,7.811914518231211e-05,-5.948740599782867e-06,-1.4172609992383013e-06,0.011166384982459476
1.6516516516516515,0.9939343749999998,1.1279749999999995,-0.04841564583333333,17.753625000000003,0.0008119827083346021,0.0003778439885412329,4.06665334327443e-05,7.828394218748619e-05,-5.76806747187538e-06,-1.3025427110095404e-06,0.008799359374904725
1.6556556556556554,0.9939466666666662,1.1277229166666662,-0.04812843749999998,17.753875000000004,0.00081393989149392,0.0003729847538085952,4.0136762369103336e-05,7.775024544265374e-05,-5.598825368576649e-06,-1.1896237922135263e-06,0.010547484374626492
1.6596596596596598,0.9939593749999998,1.1274749999999998,-0.04784133333333334,17.754166666666674,0.0008084577083338207,0.0003679464082222217,3.960677551145529e-05,7.776146666667316e-05,-5.425646069270656e-06,-1.0789731498055733e-06,0.010399305555040428
1.6636636636636637,0.9939710416666667,1.1272312500000006,-0.04755427083333331,17.754562500000002,0.0007976256901032208,0.0003627454921766517,3.907690815129199e-05,7.81393209635245e-05,-5.2353045186194404e-06,-9.705321578580485e-07,0.006968766926945591
1.6676676676676676,0.9939827083333332,1.1269791666666669,-0.04726708333333333,17.754812499999996,0.0007971245659719184,0.00035739366649305574,3.8546909763869396e-05,7.810151909722063e-05,-5.065102148437447e-06,-8.640599554687485e-07,0.00871642317719079
1.6716716716716715,0.9939943750000002,1.1267291666666668,-0.04699274999999998,17.75502083333333,0.0007813849826385777,0.0003535585307708356,3.807262689042821e-05,7.787288020831562e-05,-4.897735173090174e-06,-7.749527141895588e-07,0.012151874566143306
1.6756756756756754,0.9940060416666668,1.1264729166666663,-0.046736999999999994,17.755395833333324,0.000769184683160562,0.0003520840810000009,3.7679144236578386e-05,7.650637291664597e-05,-4.741542669106213e-06,-7.089771334541573e-07,0.009043801649738725
1.6796796796796798,0.9940191666666666,1.1262166666666662,-0.046481354166666655,17.755666666666652,0.0007714363888895459,0.00035045871483290044,3.72855362235025e-05,7.540908506940835e-05,-4.597602455139334e-06,-6.437196284470529e-07,0.010467888889650112
1.6836836836836837,0.9940310416666663,1.1259583333333334,-0.046225687499999994,17.755958333333318,0.0007657482638887547,0.00034871498181901104,3.6892041086411696e-05,7.428138802082623e-05,-4.44875271684035e-06,-5.79646684402858e-07,0.011360331597984441
1.6876876876876876,0.9940422916666664,1.1257187500000005,-0.04596635416666665,17.75624999999998,0.0007614625651026774,0.0003462005346245678,3.648557923836906e-05,7.299925455729606e-05,-4.3014882094398466e-06,-5.18863383202457e-07,0.011002604167344998
1.6916916916916915,0.9940535416666664,1.1254875000000004,-0.04570495833333335,17.756604166666644,0.0007570540104155921,0.00034314011708159575,3.607105477341644e-05,7.152595885420027e-05,-4.185911237655836e-06,-4.6032201793005085e-07,0.007591801649880381
1.6956956956956954,0.9940645833333331,1.1252625,-0.045443562500000007,17.756770833333317,0.0007405560937499001,0.0003399555439752592,3.565656107288649e-05,7.047841432294283e-05,-4.0463349976300675e-06,-4.0274003204258705e-07,0.011256239149872727
1.6996996996996998,0.9940749999999999,1.1250395833333326,-0.04518202083333334,17.75704166666665,0.0007213525998279735,0.00033662249341623145,3.524202572302519e-05,6.95410591579626e-05,-3.896338301024541e-06,-3.461462337678924e-07,0.011012914931143314
1.7037037037037037,0.9940860416666668,1.1248020833333328,-0.04492070833333334,17.757375000000003,0.000743189995660698,0.0003331612128315959,3.482751969652968e-05,6.826048480899904e-05,-3.773316302929804e-06,-2.894048568539066e-07,0.009174776041618316
1.7077077077077076,0.9940972916666672,1.1245687500000001,-0.04465931249999999,17.75762500000001,0.0007534598567708883,0.0003295520570273441,3.4413053204850936e-05,6.723806731770421e-05,-3.63300230513011e-06,-2.3421847582213146e-07,0.009254359374665455
1.7117117117117115,0.9941081249999999,1.1243500000000002,-0.04439789583333332,17.75785416666668,0.0007141608333327554,0.00032582267890581777,3.3998495170235546e-05,6.687834687499339e-05,-3.4917884357293536e-06,-1.7914771319047429e-07,0.01049039539907426
1.7157157157157155,0.9941187499999997,1.124114583333334,-0.044136499999999995,17.75812500000001,0.0007205702039920769,0.00032193811775000063,3.358396086910762e-05,6.602497395834239e-05,-3.351584009548365e-06,-1.2554710209166408e-07,0.010454817708193787
1.7197197197197198,0.9941297916666665,1.1238875000000002,-0.04387502083333334,17.758437500000003,0.0007143873437498449,0.00031794088020789904,3.316937380493055e-05,6.55041434896031e-05,-3.2151388541665432e-06,-7.202878420139365e-08,0.008730891926973072
1.7237237237237237,0.9941402083333327,1.1236645833333332,-0.0436136875,17.7586875,0.0006945708289929353,0.00031377751265234386,3.275481938454813e-05,6.54476589843564e-05,-3.077970434071627e-06,-1.9486470389315643e-08,0.009851610676832934
1.7277277277277276,0.9941514583333334,1.1234249999999995,-0.04335229166666666,17.75891666666667,0.0007141860416681745,0.00030949130724826487,3.234025745915205e-05,6.469409895829697e-05,-2.93069105885451e-06,3.2232013971368346e-08,0.011087159721853368
1.7317317317317316,0.9941624999999998,1.1231979166666666,-0.043090833333333335,17.75920833333334,0.0007056066623265522,0.00030507174930555453,3.19258207942329e-05,6.461756076388964e-05,-2.798905888888787e-06,8.338206444444588e-08,0.010519373263605303
1.735735735735736,0.994172916666667,1.122966666666667,-0.04282943749999999,17.759500000000003,0.0007104488888880489,0.00030051011676692743,3.15112419656904e-05,6.444733124998797e-05,-2.6718410013889604e-06,1.3405822895574433e-07,0.009743083333205504
1.7397397397397398,0.9941843750000005,1.122741666666667,-0.042567979166666665,17.75977083333333,0.0006948999305547154,0.00029581923299956594,3.1096724899873474e-05,6.47813762152949e-05,-2.512154467534445e-06,1.8336078318184818e-07,0.009914947482798198
1.7437437437437437,0.9941956250000002,1.1225145833333339,-0.04230660416666666,17.759999999999994,0.0006797602039916306,0.00029099291055165004,3.068209338374889e-05,6.503014839409627e-05,-2.372953231727002e-06,2.3254028694834965e-07,0.011566666666908532
1.7477477477477477,0.9942064583333331,1.1222750000000004,-0.04206535416666667,17.76033333333332,0.0006759077083324794,0.00028850597883289916,3.0342611930326982e-05,6.408284739586184e-05,-2.266082871353885e-06,2.8091940299088117e-07,0.00951822222282317
1.7517517517517516,0.9942170833333331,1.1220333333333328,-0.041835312500000006,17.760604166666653,0.0006849488888907018,0.00028725871136067727,3.004424204046315e-05,6.282346874998679e-05,-2.15270418750036e-06,3.281549921223953e-07,0.009689634983203632
1.755755755755756,0.9942283333333329,1.121804166666666,-0.041605291666666676,17.76083333333332,0.0006512449826405753,0.00028591428866492894,2.9746135535106595e-05,6.217704704860466e-05,-2.040158255295398e-06,3.7444985209982555e-07,0.011549305555774936
1.7597597597597598,0.9942402083333337,1.1215604166666664,-0.04137518750000001,17.761124999999993,0.0006605650998270374,0.00028447510933984313,2.9447849862842316e-05,6.098086549479603e-05,-1.933851109678906e-06,4.207026255846261e-07,0.01118873437496859
1.7637637637637638,0.9942510416666667,1.1213145833333336,-0.04114510416666667,17.761395833333324,0.000670271870659267,0.0002829158197808165,2.9149604552707247e-05,5.9751168185767645e-05,-1.8294421332463139e-06,4.6602987684461194e-07,0.010734718316143699
1.7677677677677677,0.9942618750000003,1.121085416666667,-0.04091504166666667,17.761666666666656,0.0006424885373250699,0.0002812447820815971,2.885122743105071e-05,5.9464868142386496e-05,-1.702257342751836e-06,5.102978465772598e-07,0.010905555555950741
1.7717717717717716,0.9942729166666672,1.12085,-0.04068235416666668,17.761916666666654,0.0006577775000002895,0.00027912730945789843,2.8544411036132336e-05,5.842083437500312e-05,-1.609173316666863e-06,5.515970353541609e-07,0.011191326389337064
1.775775775775776,0.9942831250000004,1.1206354166666663,-0.04044654166666666,17.762187499999992,0.0006491795789940191,0.00027645851720659725,2.8227493736663973e-05,5.745207335068614e-05,-1.5260412141927153e-06,5.898334556901046e-07,0.010320214844057318
1.7797797797797799,0.9942933333333336,1.1204208333333332,-0.040210749999999996,17.762437500000008,0.0006509062326385262,0.0002736705844375005,2.7910481008803885e-05,5.673285729165117e-05,-1.4279007818576587e-06,6.267793125052043e-07,0.009980725260277268
1.7837837837837838,0.9943033333333332,1.1202124999999996,-0.03997499999999999,17.76266666666668,0.0006322881770841615,0.00027078062500000117,2.7593466615099832e-05,5.641135416663973e-05,-1.3424165885420796e-06,6.638003645833418e-07,0.010589555555384322
1.7877877877877877,0.9943137499999996,1.12,-0.03973912500000001,17.762916666666676,0.0006250000000000977,0.00026777694423437445,2.7276417672432553e-05,5.5903333333343075e-05,-1.2298825000001037e-06,6.991164236692667e-07,0.010458159722134042
1.7917917917917916,0.9943237499999994,1.119785416666667,-0.039503354166666664,17.763166666666674,0.0006327039539919532,0.0002646537595828995,2.6959434140176436e-05,5.54049052517297e-05,-1.1423220799480901e-06,7.346921508619818e-07,0.010951638888627713
1.795795795795796,0.9943335416666664,1.1195645833333336,-0.039267624999999994,17.7634375,0.0006376437456592221,0.0002614411268593753,2.664248609514042e-05,5.489222161459556e-05,-1.0306778784285832e-06,7.689655704921804e-07,0.01028818359361594
1.7997997997997999,0.9943435416666665,1.1193520833333335,-0.039031750000000004,17.763666666666666,0.0006279968706597305,0.00025811415860416674,2.6325502758695616e-05,5.464567864585379e-05,-9.445646614148579e-07,8.02712745088542e-07,0.010896555555461873
1.8038038038038038,0.9943537500000001,1.119139583333333,-0.03879604166666666,17.76391666666667,0.0006140930164939551,0.0002546588176649306,2.600840845656445e-05,5.4602572482610745e-05,-8.419389161461264e-07,8.358799258854186e-07,0.010972993055418101
1.8078078078078077,0.9943637500000007,1.1189312499999995,-0.03856016666666665,17.764145833333338,0.0005928577734384266,0.00025110521330555676,2.5691378181982677e-05,5.4737988541629645e-05,-7.403973753909981e-07,8.685084141909717e-07,0.011164478732553107
1.8118118118118116,0.994373541666667,1.118720833333333,-0.03832443749999999,17.764416666666666,0.0005866137326397958,0.00024743332364192796,2.537439465501871e-05,5.5034157031216835e-05,-6.289906762153461e-07,9.000612816796903e-07,0.010292159722325778
1.815815815815816,0.9943837500000003,1.1185020833333332,-0.038088604166666665,17.76464583333333,0.0006051729123266458,0.00024364989930164972,2.505735595385727e-05,5.5058111675332366e-05,-5.403580461371639e-07,9.313275956506138e-07,0.010900082899581776
1.8198198198198199,0.9943935416666663,1.118279166666667,-0.037852791666666656,17.76493749999999,0.0006162887326381927,0.00023976407970659783,2.47402887689578e-05,5.484248767361616e-05,-4.4336408810746394e-07,9.617319940060854e-07,0.00991228776092612
1.8238238238238238,0.9944041666666665,1.1180625000000004,-0.037643270833333325,17.76514583333332,0.0006070794270824909,0.0002388362443016493,2.450103349919083e-05,5.377949609375321e-05,-3.720134322913061e-07,9.957151094566017e-07,0.011260187066625349
1.8278278278278277,0.9944147916666662,1.1178416666666668,-0.03743589583333332,17.765437499999983,0.0006029249305552487,0.00023803078648915025,2.426736742170308e-05,5.2591691493054926e-05,-2.8901583506925517e-07,1.029378245933164e-06,0.010272100260976913
1.8318318318318316,0.9944252083333333,1.1176270833333335,-0.03722847916666667,17.76566666666665,0.0005972025998255415,0.00023714242227039885,2.4033799293074993e-05,5.182742131078222e-05,-2.122769425346371e-07,1.0623521624704913e-06,0.010462888889151145
1.835835835835836,0.9944358333333333,1.1174166666666665,-0.037021041666666664,17.765958333333323,0.0005674930555563673,0.00023618830724826418,2.3800222057219108e-05,5.1116475694439056e-05,-1.2570410937487973e-07,1.094534194283853e-06,0.009474498264069098
1.83983983983984,0.9944466666666667,1.1171874999999996,-0.03681372916666668,17.76614583333333,0.0005858398437508239,0.0002351097615099823,2.3566621415551718e-05,5.0129720052069504e-05,-5.327392578176413e-08,1.1261427121141487e-06,0.012187228732727817
1.8438438438438438,0.9944570833333333,1.1169729166666664,-0.036606124999999996,17.766437500000016,0.000573586766493106,0.00023397911248437472,2.333308481149739e-05,4.934187578124055e-05,2.4368825303684206e-08,1.1573107207161476e-06,0.010781891926512799
1.8478478478478477,0.9944672916666669,1.1167562500000001,-0.0363988125,17.76670833333336,0.0005596447526041715,0.00023274519858984414,2.309950270929377e-05,4.8955518619803184e-05,1.19336137890556e-07,1.1874997502096366e-06,0.010324998263001817
1.8518518518518516,0.9944775000000003,1.116533333333334,-0.03619129166666666,17.76702083333335,0.0005637322222207253,0.0002314362408315973,2.286587356552239e-05,4.809602222224235e-05,1.8967561666704408e-07,1.2174139540599055e-06,0.008179041232040163
1.855855855855856,0.9944879166666666,1.1163104166666666,-0.0359839375,17.767166666666682,0.0005677203081593252,0.00023003124199609407,2.2632196471515817e-05,4.753593059894645e-05,2.6874609869789734e-07,1.2466098166171906e-06,0.01112197222175837
1.85985985985986,0.9944981249999997,1.1160916666666663,-0.03577647916666665,17.76743750000001,0.0005643915972235458,0.0002285497884370667,2.2398634016664542e-05,4.7059427256926356e-05,3.554193003471075e-07,1.2751024093012172e-06,0.01108135026021273
1.8638638638638638,0.9945077083333328,1.1158895833333327,-0.035566458333333335,17.767708333333346,0.0005529378081614578,0.0002264978749565974,2.2157646529235688e-05,4.686537022566273e-05,4.2622910442692997e-07,1.2977906896614515e-06,0.010207248263270685
1.8678678678678677,0.9945168749999999,1.115689583333333,-0.035354166666666666,17.76797916666668,0.0005617536414936897,0.00022396623263888854,2.1910398070728326e-05,4.617131076388448e-05,4.980932449648442e-07,1.31586559548612e-06,0.008082999565090176
1.8718718718718717,0.994526458333333,1.11549375,-0.03514195833333333,17.768145833333353,0.0005653603776041294,0.00022134693116493106,2.166309724675317e-05,4.578071692706159e-05,5.800860170572172e-07,1.333422029025173e-06,0.010910312064993377
1.875875875875876,0.9945358333333334,1.1153000000000002,-0.03492960416666667,17.768375000000013,0.0005434099999999109,0.0002186498360933159,2.1415809950664888e-05,4.5341693749999246e-05,6.511204000001413e-07,1.351019882055557e-06,0.01047485937442616
1.87987987987988,0.9945445833333331,1.1151020833333336,-0.03471731250000001,17.76862500000001,0.0005535937456591089,0.0002158540461106766,2.116851919231198e-05,4.5034996484373535e-05,7.286815365019003e-07,1.3680230956080687e-06,0.010132276041247223
1.8838838838838838,0.9945537500000001,1.1149020833333336,-0.034505083333333346,17.768875000000005,0.0005558445789921596,0.00021296589082638864,2.0921236167877594e-05,4.470596059029386e-05,8.064795470920372e-07,1.385090640095484e-06,0.008956234374750238
1.8878878878878878,0.9945629166666673,1.1147020833333334,-0.03429285416666666,17.76910416666667,0.000564265412326348,0.00020998556977040012,2.0673922037645663e-05,4.4503483029499635e-05,8.791143376735144e-07,1.401448552803823e-06,0.008312114149248373
1.8918918918918917,0.9945718750000001,1.11450625,-0.034080541666666665,17.769270833333334,0.00055290204427072,0.00020692501303993084,2.0426677359434886e-05,4.437252421873872e-05,9.486951100262523e-07,1.4178314435894096e-06,0.01093071831604675
1.895895895895896,0.9945810416666667,1.1143104166666662,-0.033868249999999996,17.76954166666666,0.0005456286414935452,0.00020376872527083406,2.0179367599949823e-05,4.441043593747529e-05,1.0158027543398247e-06,1.4338742665625107e-06,0.009430623264336191
1.8998998998999,0.9945906249999995,1.114114583333333,-0.03365595833333333,17.769770833333325,0.0005486952039934767,0.0002005223019982637,1.9932129190263005e-05,4.4552328559016585e-05,1.1114743435329142e-06,1.4491394297612878e-06,0.008994530816551105
1.9039039039039038,0.9945997916666661,1.1139229166666667,-0.03344375,17.770020833333323,0.0005382357248266967,0.00019717600260416674,1.9684883027938452e-05,4.4926210937483446e-05,1.1834998972654878e-06,1.4646279035156284e-06,0.008442916233263986
1.9079079079079078,0.9946093749999996,1.113716666666667,-0.03324760416666667,17.77014583333332,0.0005351863888878317,0.00019537390050998276,1.9476921310445297e-05,4.4390053819454156e-05,1.245932529514199e-06,1.4831551729275155e-06,0.011917062066459039
1.9119119119119117,0.9946187499999999,1.1135083333333338,-0.03306329166666666,17.770437499999982,0.0005325249305543345,0.00019469166083159765,1.929819142002987e-05,4.3354964930568396e-05,1.28487596753467e-06,1.5036350197508765e-06,0.01030105859416608
1.915915915915916,0.9946283333333334,1.1133020833333334,-0.03287904166666666,17.77066666666665,0.000531387912326764,0.00019394153574826454,1.9119540845424166e-05,4.261808550345969e-05,1.338991318793471e-06,1.523652550853304e-06,0.010072888889339993
1.91991991991992,0.9946377083333333,1.1131,-0.03269477083333334,17.770958333333322,0.0005146400000000106,0.00019312279348914939,1.894081913781189e-05,4.2007747916669724e-05,1.3946269145833365e-06,1.543146587412756e-06,0.008248248264294489
1.9239239239239239,0.9946475000000006,1.1128979166666664,-0.03251052083333334,17.771124999999998,0.0004998937456601737,0.00019223895181206554,1.8762042973255818e-05,4.1411738498267625e-05,1.4414705258678634e-06,1.5621588843836784e-06,0.010241234375143904
1.9279279279279278,0.9946570833333338,1.1126874999999992,-0.032326249999999994,17.77131250000001,0.0004911106770855156,0.00019128439427083354,1.8583303836549363e-05,4.072263020829525e-05,1.4996005494788195e-06,1.5804627001562473e-06,0.012535360676679375
1.9319319319319317,0.9946666666666667,1.1124812499999994,-0.032142000000000004,17.77160416666669,0.0004917183984389784,0.0001902668359999996,1.840452570967562e-05,4.014317083331914e-05,1.5431693585934558e-06,1.5987653590833227e-06,0.009877009981948959
1.935935935935936,0.9946760416666667,1.1122708333333333,-0.03195772916666666,17.77187500000002,0.0004931766493054823,0.00018918896317664962,1.822580496293225e-05,3.9608384982625644e-05,1.5957625043403357e-06,1.6163604229210087e-06,0.009000651041219498
1.93993993993994,0.9946852083333328,1.112060416666667,-0.031773458333333345,17.772083333333345,0.0004862130164926537,0.0001880285955399301,1.8047026827789246e-05,3.917197977432174e-05,1.6493618443144372e-06,1.6333541200251695e-06,0.009095659722106575
1.9439439439439439,0.9946945833333333,1.1118541666666673,-0.031589208333333334,17.77222916666668,0.00048656206597108564,0.00018680108353993073,1.786820987784061e-05,3.890540711808804e-05,1.7098567556424714e-06,1.6497620100824653e-06,0.012662114149065928
1.9479479479479478,0.9947037499999998,1.1116437500000003,-0.03140502083333333,17.77252083333334,0.0004898397526031939,0.0001854996664578995,1.768955759438878e-05,3.861179466146947e-05,1.758364493359573e-06,1.6659170840438358e-06,0.010419895398911194
1.9519519519519517,0.994713541666667,1.111435416666667,-0.031220625000000005,17.772833333333345,0.00048214791232581433,0.00018415382460937465,1.7510753643956202e-05,3.829168880209455e-05,1.8115115442274418e-06,1.6814837931901029e-06,0.008270305554844981
1.955955955955956,0.9947229166666666,1.1112208333333329,-0.031036416666666664,17.773041666666682,0.0004945095659738552,0.0001827283404930559,1.733206812080146e-05,3.8062792013862645e-05,1.8660523293400786e-06,1.6964677272465316e-06,0.008364914929813949
1.95995995995996,0.9947316666666671,1.1110354166666665,-0.03084689583333333,17.77314583333335,0.00047946957899314135,0.00018069005911414962,1.7143686839653635e-05,3.797293172742161e-05,1.9045688838975096e-06,1.7110491610004414e-06,0.011953853731995423
1.9639639639639639,0.9947400000000006,1.1108458333333335,-0.030656729166666664,17.773395833333343,0.0004861178993047499,0.00017852912346831605,1.6954093566754795e-05,3.7795691753474137e-05,1.9494601828993867e-06,1.7242668277834206e-06,0.0111922183156139
1.9679679679679678,0.9947487500000006,1.110660416666667,-0.030466562500000002,17.773625000000006,0.00047510551649265764,0.00017628773610026008,1.676450648971232e-05,3.779666731771464e-05,1.9950045117622444e-06,1.7370622794335995e-06,0.010546026041367895
1.9719719719719722,0.9947579166666668,1.110470833333334,-0.030276374999999994,17.773937500000002,0.0004753616493047286,0.00017397090852604147,1.6574932554395777e-05,3.7760543229174715e-05,2.036326423698041e-06,1.7490492485755238e-06,0.0065207460937131145
1.975975975975976,0.9947656250000002,1.110283333333334,-0.030086124999999995,17.7740625,0.00046675305555399227,0.00017159362415104156,1.6385278770018645e-05,3.781065208333795e-05,2.085410783680486e-06,1.7601479578932366e-06,0.009577246093954273
1.97997997997998,0.9947741666666664,1.1101020833333335,-0.02989600000000001,17.774187499999996,0.0004587812456589013,0.00016913001733333288,1.6195687309620564e-05,3.832021666667906e-05,2.1310210857204605e-06,1.7706215258333276e-06,0.012633714844071164
1.983983983983984,0.994783125,1.10990625,-0.029705812499999994,17.774437499999994,0.00046644954427099705,0.00016660532871484398,1.6006084325426665e-05,3.8187788411449264e-05,2.1694627102866976e-06,1.7802422530377541e-06,0.011454891927485278
1.9879879879879878,0.9947910416666662,1.1097145833333328,-0.029515604166666664,17.774687499999988,0.00048146020399419953,0.00016400577734331607,1.5816466936924533e-05,3.8438046310741714e-05,2.2258708454424834e-06,1.7889117621888054e-06,0.009650944010786588
1.9919919919919922,0.9948006249999994,1.1095291666666662,-0.02932966666666667,17.774979166666654,0.0004658616493058432,0.00016174336155555503,1.5635769209758313e-05,3.859978194441921e-05,2.2707189255206407e-06,1.7984542358749968e-06,0.006782291232752868
1.995995995995996,0.9948087500000001,1.1093354166666667,-0.029167625,17.77510416666665,0.0004665999956596778,0.0001616594435260416,1.5504902284951872e-05,3.7429432552089914e-05,2.2927398358507157e-06,1.8157852841197917e-06,0.010046864149558132
2.0,0.9948177083333332,1.1091437500000003,-0.029005562500000002,17.775249999999982,0.00047305850260359605,0.00016153109405859384,1.537414927067899e-05,3.623419544272061e-05,2.325472841145865e-06,1.8324341246614566e-06,0.01257077083380409


==> figs/data/cyl_LES/cylinderLES_medp3_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9958333333333335,1.0851770833333332,0.04499812499999999,17.800500000000017,0.0005906978081602343,0.00022626457981770893,2.7954987091244293e-05,3.9815957031265337e-05,5.270780938150879e-06,-1.0721144382422069e-06,0.008033083332520619
-1.995995995995996,0.9958287499999999,1.0852520833333335,0.04519327083333333,17.80041666666669,0.0005862489539929516,0.00022824952138498318,2.8264925106489537e-05,3.9762842144096255e-05,5.256687895399638e-06,-1.054657739118928e-06,0.008499826387890153
-1.991991991991992,0.9958256250000002,1.0853270833333333,0.045388416666666674,17.800354166666686,0.000588038849826944,0.00023015829915972157,2.85748662524496e-05,3.9659622048611454e-05,5.247735092317311e-06,-1.0363599491822716e-06,0.00697487456517365
-1.987987987987988,0.9958225000000002,1.0853979166666665,0.04558341666666665,17.800270833333354,0.0006009458289932823,0.00023200420832639136,2.8884784858612607e-05,3.9937848784747654e-05,5.218059744835357e-06,-1.0172706582795214e-06,0.007024926648568908
-1.983983983983984,0.9958183333333332,1.085464583333333,0.045791541666666664,17.800125000000012,0.000604138328993642,0.0002350638784565976,2.926029412843316e-05,4.017413793404312e-05,5.20238202690918e-06,-9.947196318576418e-07,0.009924984374720225
-1.97997997997998,0.9958154166666664,1.0855312499999996,0.04600512499999999,17.80006250000001,0.0006114886067711822,0.00023857014040104194,2.9662986190822058e-05,4.0415819010444776e-05,5.185028474609171e-06,-9.698714556223966e-07,0.008399996093601203
-1.975975975975976,0.9958118749999998,1.0855999999999992,0.04621872916666667,17.799895833333334,0.0005976400000013982,0.00024197282421831558,3.006547407453145e-05,4.032261666671311e-05,5.177078183332727e-06,-9.437160482478094e-07,0.011208322482843869
-1.971971971971972,0.9958087499999997,1.0856562499999993,0.046432229166666665,17.799791666666664,0.0006400901692722449,0.00024530642794748196,3.0468014884329843e-05,4.106020377608183e-05,5.145323473306537e-06,-9.16226288287773e-07,0.013041623264200553
-1.967967967967968,0.9958052083333331,1.0857270833333328,0.046645708333333334,17.799687499999994,0.0006175338498277672,0.00024853831074826346,3.087055209696396e-05,4.0970307899325376e-05,5.139738826475402e-06,-8.868510741440999e-07,0.013833235677566336
-1.9639639639639639,0.9958014583333331,1.0857958333333328,0.04685922916666666,17.799645833333322,0.0006140749826402114,0.0002516918085724838,3.127300782453438e-05,4.115255095491627e-05,5.11510477508594e-06,-8.563881746714426e-07,0.011566541233264616
-1.95995995995996,0.9957985416666664,1.0858520833333332,0.0470728125,17.799604166666658,0.0006335864539932512,0.0002547357400065108,3.1675514927543954e-05,4.161764518230415e-05,5.100224609331421e-06,-8.241083993294272e-07,0.010758176649801499
-1.955955955955956,0.9957941666666664,1.0859333333333334,0.04728502083333334,17.799541666666652,0.000632128888889083,0.00025757680479123217,3.2067304653709855e-05,4.1828043055539e-05,5.079735276527879e-06,-7.946787554496791e-07,0.010066456597940032
-1.951951951951952,0.9957910416666665,1.0860104166666666,0.047496979166666654,17.799458333333316,0.0006438748914934234,0.00026029738670790056,3.245659205794326e-05,4.239003146702669e-05,5.045329538758657e-06,-7.64715728073381e-07,0.008658039931333406
-1.947947947947948,0.99578625,1.08609375,0.04770885416666667,17.799395833333318,0.0006357828776042407,0.0002629277341037327,3.2845821912761675e-05,4.2753336588527424e-05,5.015383133788725e-06,-7.334789333366011e-07,0.00817463498339066
-1.9439439439439439,0.9957822916666667,1.0861812500000005,0.04792083333333335,17.79935416666665,0.0006269588151028849,0.00026546873263888753,3.323506143712085e-05,4.2726848958264674e-05,5.0020534654166005e-06,-7.009323463888988e-07,0.00569958289997885
-1.93993993993994,0.9957785416666667,1.0862479166666665,0.04813270833333333,17.799208333333315,0.0006592135373264529,0.0002679236384982649,3.362423548303e-05,4.3695849392379194e-05,4.968911260606846e-06,-6.664272038316328e-07,0.007349373264673886
-1.935935935935936,0.9957737500000001,1.0863270833333336,0.04834472916666668,17.79908333333331,0.0006705513498257432,0.00027027882846831445,3.401341774769078e-05,4.406136983504255e-05,4.9386233583769736e-06,-6.31140109250429e-07,0.009090826389751783
-1.931931931931932,0.9957708333333336,1.0864062500000005,0.04855656249999999,17.798958333333314,0.0006652099609367745,0.0002725664881835948,3.440257506399368e-05,4.451368815103912e-05,4.913375589193046e-06,-5.942353457226681e-07,0.009582248264621285
-1.927927927927928,0.995766666666667,1.0864875000000003,0.04877489583333334,17.798770833333315,0.0006636623437494826,0.0002757345364474829,3.483596727176649e-05,4.485202994790327e-05,4.889264388281776e-06,-5.61919562649737e-07,0.013131822483273936
-1.9239239239239239,0.9957635416666673,1.0865625000000005,0.049003916666666654,17.798708333333316,0.0006506835937489797,0.00028040573465972374,3.5341452060820214e-05,4.5056796874998195e-05,4.856771061198311e-06,-5.376807160677405e-07,0.012648331597802098
-1.91991991991992,0.9957602083333339,1.0866270833333338,0.04923277083333335,17.798645833333318,0.0006832484331587008,0.00028498219273914716,3.58468181797933e-05,4.5983658289908136e-05,4.803796718403112e-06,-5.120514613992944e-07,0.011539832899813973
-1.915915915915916,0.9957558333333337,1.086691666666667,0.04946164583333335,17.798562499999985,0.0006887215972213312,0.0002894518414578969,3.6352116601101225e-05,4.6920819965240446e-05,4.76668833055598e-06,-4.844021128680385e-07,0.011589600260833777
-1.911911911911912,0.995752916666667,1.0867708333333337,0.04969058333333332,17.798520833333317,0.0006854058159717624,0.00029380634465972326,3.6857490692795e-05,4.703584201386224e-05,4.744915477431378e-06,-4.555383190486069e-07,0.009947812066400274
-1.907907907907908,0.9957493750000004,1.0868312500000001,0.04991952083333332,17.798499999999986,0.0007082506901039398,0.0002980581064370674,3.736283712246141e-05,4.798810664063957e-05,4.68993251171888e-06,-4.24780634457488e-07,0.007356083333661445
-1.9039039039039038,0.9957454166666669,1.0869104166666665,0.050148374999999995,17.79837499999999,0.0007007461414929583,0.000302211318192708,3.7868080547303084e-05,4.812550026043333e-05,4.66433032604162e-06,-3.927856493958471e-07,0.009305692708551305
-1.8998998998999,0.9957425000000001,1.0869874999999996,0.05037727083333332,17.79833333333332,0.0006873415104178271,0.0003062576667183176,3.8373433814124e-05,4.822382005210957e-05,4.639154158332659e-06,-3.594423798750155e-07,0.00745555555579358
-1.8958958958958958,0.9957383333333335,1.0870395833333333,0.050606187500000004,17.798270833333323,0.0007324442664933262,0.0003102137867148423,3.887864572866435e-05,4.9612692578117346e-05,4.583137469661366e-06,-3.24074013305981e-07,0.006555343316165363
-1.8918918918918919,0.9957347916666667,1.0871124999999997,0.05083495833333332,17.798166666666656,0.0007364123437503256,0.00031405076124826556,3.9383924307083053e-05,4.997302552085803e-05,4.541777037760141e-06,-2.880236123481078e-07,0.007346638889089263
-1.887887887887888,0.9957316666666669,1.087204166666666,0.05106387500000001,17.79806249999999,0.0006912666493068542,0.0003177848366510403,3.988907851548812e-05,4.924650052084978e-05,4.541455173523706e-06,-2.4932844520571555e-07,0.008137912760616928
-1.8838838838838838,0.9957277083333338,1.0872624999999996,0.05129277083333331,17.797916666666662,0.0007269227604176365,0.0003214141602391517,4.0394277412417175e-05,5.023125182296306e-05,4.487274301302226e-06,-2.0976041787286573e-07,0.009578993055697538
-1.87987987987988,0.9957241666666667,1.0873249999999997,0.05152172916666666,17.797791666666665,0.0007451777083340438,0.00032493225700998404,4.089936391686463e-05,5.0865000520851356e-05,4.449757640103986e-06,-1.6833870667578676e-07,0.01257012326396989
-1.8758758758758758,0.9957210416666666,1.0874083333333333,0.05175054166666667,17.797729166666667,0.0007243665972220814,0.0003283606038732645,4.1404447910256775e-05,5.0592237152764785e-05,4.430781177083452e-06,-1.2558490723958888e-07,0.011461509982666485
-1.8718718718718719,0.995716875,1.08748125,0.05197947916666668,17.797604166666666,0.0007386975651040295,0.0003316670788953988,4.190964821476269e-05,5.066602148438154e-05,4.401814023698072e-06,-8.090437001302643e-08,0.011952593316209459
-1.867867867867868,0.9957135416666669,1.0875395833333334,0.05220833333333333,17.797583333333332,0.0007514046831595955,0.0003348815972222226,4.241465356931628e-05,5.1558420138896055e-05,4.349455290712312e-06,-3.52636059027672e-08,0.01081915972247316
-1.8638638638638638,0.995710625,1.08761875,0.05243727083333335,17.797541666666667,0.000745871315104063,0.00033799304421831475,4.291976974862565e-05,5.128270950519043e-05,4.336307910416748e-06,1.2391061854156234e-08,0.009177289930789811
-1.85985985985986,0.9957058333333334,1.0877125,0.05266581250000001,17.797416666666667,0.0007440173437496256,0.0003406580270481751,4.3399365059884404e-05,5.177908776038409e-05,4.3094818187505626e-06,6.066080163543195e-08,0.008834993055813811
-1.8558558558558558,0.9957020833333331,1.087804166666667,0.05289425,17.7973125,0.0007591783159717203,0.000343212900270833,4.3876842970240145e-05,5.260195729166195e-05,4.250774498350783e-06,1.0955026994271855e-07,0.00900111067733178
-1.8518518518518519,0.9956970833333333,1.0878958333333333,0.05312277083333333,17.797250000000002,0.0007659891493057014,0.0003456483023224822,4.4354430014583175e-05,5.3313121961814924e-05,4.203932126735973e-06,1.6045343842880478e-07,0.007892437500174765
-1.8478478478478477,0.9956927083333333,1.087979166666667,0.05336102083333333,17.79714583333334,0.0007742495659717186,0.00034904103895789856,4.4892043207416496e-05,5.4383521267353796e-05,4.1505404253477755e-06,2.097293516579982e-07,0.007225187065955652
-1.8438438438438438,0.9956889583333335,1.0880458333333336,0.05362254166666666,17.797000000000008,0.0007937645659719106,0.00035488969187326457,4.557394089722761e-05,5.636280017360523e-05,4.054484380208983e-06,2.529036724479173e-07,0.009499333333224058
-1.83983983983984,0.9956845833333333,1.088125,0.05388408333333333,17.796854166666677,0.0007881510416667403,0.00036057639665972334,4.6255867442933323e-05,5.754848958334363e-05,3.952908333333671e-06,2.9777405666669185e-07,0.011356770399117977
-1.8358358358358358,0.995680625,1.0882000000000003,0.05414560416666666,17.79675000000001,0.0008082599999992279,0.0003661306327599834,4.6937618574022524e-05,5.898271250000253e-05,3.871168791667184e-06,3.450340350650809e-07,0.011106104166401565
-1.8318318318318318,0.9956766666666671,1.0882729166666667,0.05440720833333332,17.796666666666678,0.0007995588498259654,0.0003715431813732656,4.761948893551974e-05,6.046286605905504e-05,3.7742828884552906e-06,3.9442517209200835e-07,0.011155555555262708
-1.8278278278278277,0.9956722916666672,1.08834375,0.05465952083333334,17.796583333333345,0.000820381835937356,0.00037705344893706593,4.8327837452216636e-05,6.136045638020782e-05,3.71041132161444e-06,4.5061386323351043e-07,0.010579993055102932
-1.8238238238238238,0.9956695833333337,1.0884166666666666,0.054904062499999996,17.796500000000012,0.0008012430555555117,0.00038261058766275984,4.9058736937049954e-05,6.141997395834459e-05,3.663897690972225e-06,5.134913991536476e-07,0.009796083332901162
-1.8198198198198199,0.9956652083333332,1.08848125,0.05514852083333333,17.796437500000014,0.0008273183984373045,0.0003880760665620651,4.978951119995555e-05,6.19524410156308e-05,3.6066288749993496e-06,5.778566834722061e-07,0.00847897525989083
-1.8158158158158157,0.9956616666666666,1.0885479166666665,0.055392937499999996,17.796333333333347,0.0008342664539935374,0.00039341622512109554,5.052024754594359e-05,6.254995299481009e-05,3.5559100993491025e-06,6.449711133867361e-07,0.009894888888368314
-1.8118118118118118,0.9956577083333337,1.0886145833333332,0.05563754166666667,17.79627083333335,0.0008412056206599239,0.0003986243739565955,5.1251029873399836e-05,6.270242751734573e-05,3.5034932445744942e-06,7.13790351521708e-07,0.009202759981974395
-1.8078078078078077,0.9956539583333336,1.0886812499999998,0.055882062499999996,17.796166666666682,0.0008523025651046012,0.00040369925741276036,5.198168015669589e-05,6.295467825519901e-05,3.4657934097654264e-06,7.84803890988307e-07,0.00936863888824746
-1.8038038038038038,0.9956508333333334,1.088745833333333,0.05612654166666666,17.796145833333348,0.000863760399306468,0.00040869465387326437,5.2712442490213964e-05,6.344078767363259e-05,3.4124294841142346e-06,8.573777135338395e-07,0.007818478731905998
-1.7997997997997999,0.9956458333333332,1.0888166666666665,0.05637102083333334,17.796000000000017,0.0008615997222225502,0.0004135309268745659,5.3443084633835296e-05,6.352216631944074e-05,3.3797748427081935e-06,9.32528550428411e-07,0.008842333332552244
-1.7957957957957957,0.9956435416666668,1.0888833333333332,0.05661552083333333,17.795875000000017,0.0008705863888893717,0.0004182744674370662,5.4173709493860714e-05,6.367795659724396e-05,3.3296302461797295e-06,1.0092970042469173e-06,0.010166317707501094
-1.7917917917917918,0.9956385416666667,1.0889520833333335,0.056860104166666654,17.795750000000016,0.0008812768706591978,0.000422882720822484,5.4904262982747824e-05,6.365444249131075e-05,3.2794244339408134e-06,1.0883507795095182e-06,0.011906937499190917
-1.7877877877877877,0.995635,1.0890145833333331,0.05710452083333333,17.795708333333348,0.0008930706206597971,0.0004273924503953989,5.5634873049898234e-05,6.405237157118548e-05,3.2302442763887298e-06,1.1690135723472003e-06,0.009639914929721272
-1.7837837837837838,0.9956327083333333,1.0890833333333332,0.05734899999999999,17.795666666666683,0.0009037430555558501,0.0004317651156666674,5.6365352831919165e-05,6.415991666669507e-05,3.1752958263887854e-06,1.251522998249992e-06,0.00841455555473658
-1.7797797797797799,0.9956279166666668,1.0891520833333337,0.05759356249999998,17.795541666666683,0.000899822703992248,0.0004360065585585957,5.7095912207205316e-05,6.399724986977384e-05,3.142393725347279e-06,1.3367185462603766e-06,0.009530123263004953
-1.7757757757757757,0.9956243750000002,1.0892187500000001,0.05783804166666667,17.795416666666686,0.0009129313151037266,0.0004401546861649303,5.782637039127665e-05,6.415805338538805e-05,3.104440735677205e-06,1.4234744400885645e-06,0.010437326388000656
-1.7717717717717718,0.9956210416666665,1.0892875,0.05808889583333333,17.795333333333353,0.0008985756770834019,0.0004450135141974825,5.861026601108337e-05,6.380437994794874e-05,3.0672810971351955e-06,1.5138887955281938e-06,0.01111155555474852
-1.7677677677677677,0.9956179166666667,1.0893208333333337,0.05836264583333334,17.79531250000002,0.0009426220659713991,0.000452786987999566,5.9588013089333314e-05,6.502067196177685e-05,3.0050688798616016e-06,1.611280092559032e-06,0.009144694009648902
-1.7637637637637638,0.9956147916666667,1.0893875000000004,0.058636249999999994,17.79527083333335,0.0009140415104160748,0.000460419352604166,6.0565598657917435e-05,6.444386979166661e-05,2.994433298176939e-06,1.7119122665364123e-06,0.008335968315236642
-1.7597597597597598,0.9956118749999998,1.0894229166666667,0.058909874999999993,17.795166666666685,0.0009472919748261255,0.00046791204415104265,6.154327521832082e-05,6.564882369790304e-05,2.933812996788049e-06,1.8142439358281138e-06,0.00912663888817633
-1.7557557557557557,0.9956091666666667,1.0894833333333334,0.059183645833333326,17.795125000000017,0.0009364830555558257,0.00047522731587456646,6.252079330552887e-05,6.515425868057478e-05,2.9037854239587907e-06,1.9181448423763106e-06,0.007484567707649603
-1.7517517517517518,0.9956066666666668,1.089522916666667,0.059457270833333346,17.795000000000012,0.0009648140581590692,0.0004824266950516471,6.349856256912492e-05,6.598253129334875e-05,2.863272847482539e-06,2.0252025853793345e-06,0.010266666666211677
-1.7477477477477477,0.9956027083333335,1.0895750000000002,0.05973102083333335,17.794958333333344,0.0009617360416662724,0.0004894447335412311,6.447586057420624e-05,6.594797552079978e-05,2.831224966666837e-06,2.134708729638904e-06,0.009457914930294464
-1.7437437437437437,0.9955997916666667,1.0896229166666667,0.06000468749999999,17.794791666666672,0.0009573161414928588,0.0004963374780273442,6.545314333780418e-05,6.624655924480916e-05,2.790170812109593e-06,2.246097532779967e-06,0.012056206597094388
-1.7397397397397398,0.995596875,1.0896937500000001,0.06027512499999999,17.794770833333338,0.0009612812109369706,0.0005027613895677106,6.63922293934859e-05,6.682300703124422e-05,2.7565529717445917e-06,2.3494867705025957e-06,0.009672655815904818
-1.7357357357357357,0.9955914583333335,1.0897708333333334,0.06054293749999998,17.79470833333334,0.0009828641493057066,0.0005088193855377629,6.729995564387257e-05,6.848921484377268e-05,2.693358720052153e-06,2.445322234001263e-06,0.008563664930477444
-1.7317317317317318,0.9955879166666667,1.0898520833333334,0.060810854166666685,17.794520833333333,0.0009932697873262786,0.0005147254321870641,6.82078316518276e-05,6.970556384548743e-05,2.64249360394978e-06,2.5434637426714535e-06,0.011486645399486406
-1.7277277277277276,0.9955831250000005,1.0899270833333332,0.06107885416666667,17.794458333333328,0.0010131196831599798,0.0005204839903537322,6.911604683781692e-05,7.110679144962939e-05,2.577271322265354e-06,2.6439289959570062e-06,0.009127623264248541
-1.7237237237237237,0.9955789583333332,1.0900124999999998,0.0613465625,17.79435416666666,0.001012333177083713,0.0005261284361002599,7.002393336483902e-05,7.21883763021014e-05,2.534865098176905e-06,2.746262300084651e-06,0.009501457899602883
-1.7197197197197198,0.9955743749999998,1.0900937499999999,0.061614520833333325,17.794270833333325,0.0010081162109385478,0.0005316029058120672,7.093188971221576e-05,7.318759700521149e-05,2.4783398671868965e-06,2.850840989984373e-06,0.0091338433163628
-1.7157157157157157,0.9955702083333332,1.0901729166666667,0.06188241666666667,17.79414583333332,0.0010188450998263043,0.0005369331741597208,7.183972843605288e-05,7.442366545137857e-05,2.421511940277777e-06,2.957221913944488e-06,0.008790728733117703
-1.7117117117117118,0.9955656250000001,1.0902562499999997,0.06215054166666666,17.794041666666654,0.001030892669271477,0.0005421685038732643,7.27505510495766e-05,7.53376736979533e-05,2.3830775478122547e-06,3.066486816727081e-06,0.009372831597602271
-1.7077077077077076,0.995561875,1.0902979166666664,0.062450645833333325,17.793937499999988,0.0010587862456601371,0.0005515439183329017,7.399738028600842e-05,7.725345342884937e-05,2.2946877135977817e-06,3.212019444853316e-06,0.009954912760804291
-1.7037037037037037,0.9955585416666666,1.090352083333333,0.06275075000000001,17.793812499999987,0.0010615010373269396,0.0005607454577708322,7.524438109639015e-05,7.81723401041684e-05,2.209828798198886e-06,3.3596568747251926e-06,0.011070048177487024
-1.6996996996996998,0.9955556249999998,1.0904062500000002,0.06305075,17.79374999999999,0.0010642099609368127,0.0005697820911041672,7.649085827333505e-05,7.9318132812492e-05,2.138077706380446e-06,3.510405664307266e-06,0.010377604166933452
-1.6956956956956957,0.9955510416666665,1.0904479166666667,0.06335083333333331,17.79364583333332,0.0010900077039928124,0.0005786219159722248,7.773802326700133e-05,8.102827256945e-05,2.0581045067271514e-06,3.66385461335065e-06,0.011167957899715475
-1.6916916916916918,0.9955479166666666,1.0905020833333334,0.06365089583333335,17.79358333333332,0.001086456245659173,0.0005872822096141461,7.898445408254983e-05,8.194048771699436e-05,1.970153601518884e-06,3.818988047924046e-06,0.010683826389197293
-1.6876876876876876,0.9955447916666667,1.0905500000000001,0.06395112500000001,17.793479166666653,0.0011027808333332612,0.0005957327779010394,8.023091673535134e-05,8.32047979166528e-05,1.8927469781250539e-06,3.9780105200025884e-06,0.011265812066255876
-1.6836836836836837,0.9955397916666665,1.0906020833333334,0.06425116666666666,17.793458333333323,0.0011141791623259234,0.0006040500819722225,8.147746508737293e-05,8.423127673612418e-05,1.8147927404944982e-06,4.138952194385412e-06,0.008465539930853083
-1.6796796796796798,0.9955368749999999,1.0906479166666665,0.06455122916666668,17.793395833333324,0.0011267052039936054,0.0006121679797391486,8.272404950660533e-05,8.569055776906642e-05,1.725096398828103e-06,4.3018646904518615e-06,0.00860638498284061
-1.6756756756756757,0.9955335416666665,1.0907020833333334,0.06485131250000001,17.793291666666658,0.0011293820789932685,0.0006201031003606776,8.397087335846938e-05,8.643418268226843e-05,1.6617884220054401e-06,4.468161848592469e-06,0.00814666493073446
-1.6716716716716717,0.99553,1.090747916666667,0.06515135416666668,17.79324999999999,0.0011502322873262472,0.0006278718835828982,8.521732362677914e-05,8.783784136282002e-05,1.5812343069012032e-06,4.637127226295596e-06,0.007129437500225322
-1.6676676676676676,0.9955264583333333,1.0908041666666668,0.06545141666666666,17.79306249999999,0.0011400199826385737,0.0006354641396597218,8.64639195790528e-05,8.857198576389669e-05,1.506129913802232e-06,4.808280458651053e-06,0.011093537760643812
-1.6636636636636637,0.9955229166666668,1.09085,0.06575147916666667,17.793020833333326,0.0011546108333333471,0.0006428534040620656,8.771045866540226e-05,8.974895104164882e-05,1.4175198364582524e-06,4.980787467929239e-06,0.009034624566083949
-1.6596596596596598,0.99552,1.0909020833333334,0.06605152083333336,17.792937499999994,0.0011659779123263103,0.0006500840956037294,8.895662997784931e-05,9.063331558156751e-05,1.3512956878040158e-06,5.1576136893259785e-06,0.00887512109392219
-1.6556556556556556,0.9955149999999998,1.0909458333333335,0.0663488125,17.792791666666663,0.0011830220659718726,0.0006574184131731744,9.021244294484193e-05,9.17061231770766e-05,1.2721781468749346e-06,5.330792865046883e-06,0.011564706597312124
-1.6516516516516517,0.9955129166666664,1.09098125,0.06663529166666667,17.792687499999996,0.0012036621484377008,0.0006656795711649319,9.150271394720461e-05,9.195870338542245e-05,1.214487906900678e-06,5.488153010742205e-06,0.01235486067724878
-1.6476476476476476,0.9955097916666668,1.0910374999999999,0.06693324999999999,17.792645833333328,0.001193423593750298,0.000675542127770835,9.286114870535111e-05,9.15017531250284e-05,1.1757604940101744e-06,5.629696441911461e-06,0.011337582899500376
-1.6436436436436437,0.9955060416666669,1.0910750000000002,0.06725099999999999,17.7925625,0.0012365943749994557,0.0006882363323333345,9.43358614874296e-05,9.365684166666444e-05,1.0552550046877447e-06,5.742915469020808e-06,0.010761350260509062
-1.6396396396396398,0.9955029166666668,1.0911333333333335,0.06756868749999999,17.7925,0.0012217988888885145,0.0007007370528606793,9.581049830452825e-05,9.436527916664716e-05,9.870941513891954e-07,5.859171627647111e-06,0.010277083333392056
-1.6356356356356356,0.9954991666666667,1.0911770833333334,0.06788645833333333,17.792458333333332,0.0012513228081594274,0.0007130350249565974,9.728474057261472e-05,9.597739800346061e-05,9.014298595916986e-07,5.97971999676649e-06,0.009676456597389915
-1.6316316316316315,0.99549625,1.0912312499999999,0.06820422916666664,17.792416666666664,0.0012581090234375925,0.0007251227071141527,9.875894229555866e-05,9.697625117194297e-05,8.232785653646251e-07,6.102803572490399e-06,0.007617493055704472
-1.6276276276276276,0.9954914583333333,1.0912770833333332,0.06852191666666668,17.7923125,0.0012747440581599712,0.0007370261029930542,0.00010023333089557707,9.847763559024669e-05,7.129558697914571e-07,6.228306057708333e-06,0.006740902343892685
-1.6236236236236237,0.9954889583333332,1.0913270833333333,0.0688383125,17.79222916666667,0.0012906138498267605,0.0007486158988190099,0.00010170178158798995,9.957269778644584e-05,6.258024426218731e-07,6.358290137007812e-06,0.00887294748270051
-1.6196196196196198,0.9954860416666665,1.0913833333333334,0.06915208333333332,17.792125000000002,0.001292836388888885,0.0007598560373263917,0.00010315749441351199,0.00010021461805555243,5.547436871527079e-07,6.491298371918362e-06,0.009662984375097494
-1.6156156156156156,0.9954810416666667,1.0914333333333335,0.06946587499999998,17.792062500000004,0.0013086955555552393,0.0007708880438177116,0.0001046130842329927,0.00010127432916667845,4.825680131944222e-07,6.628006779611925e-06,0.00792866276043469
-1.6116116116116115,0.9954785416666668,1.09148125,0.06977956250000002,17.791916666666673,0.0013332642317711585,0.0007817439073085916,0.00010606899890604672,0.00010260339804682439,3.790321563802105e-07,6.766706663891909e-06,0.010409659722085962
-1.6076076076076076,0.995475208333333,1.0915479166666664,0.07009337500000001,17.791812500000006,0.0013127289539935916,0.0007923771144427065,0.00010752398013700583,0.00010241004661458442,3.2555376341101595e-07,6.909718140002622e-06,0.011616298176932105
-1.6036036036036037,0.995470833333333,1.0915812499999997,0.07040706250000002,17.791729166666673,0.001367041315105011,0.0008028288834544244,0.00010898007341194032,0.00010465820742187881,2.31359359244461e-07,7.056064330545619e-06,0.011456593315756436
-1.5995995995995997,0.9954677083333329,1.09164375,0.070720875,17.79162500000001,0.0013555897526040805,0.0008130703392343749,0.00011043522485087218,0.00010481131171874436,1.6642715872398559e-07,7.20559505367449e-06,0.012038192707905182
-1.5955955955955956,0.9954635416666665,1.0916979166666667,0.07103468749999998,17.791583333333342,0.0013706587456594477,0.0008231210884440138,0.00011189107015837683,0.00010543381184899281,8.742536219616404e-08,7.35840908432942e-06,0.009979159721808628
-1.5915915915915915,0.99546125,1.0917479166666666,0.07134841666666665,17.79150000000001,0.0013823197873263915,0.0008329701058263899,0.00011334651112893386,0.00010630641336807634,6.909666536636036e-09,7.514338697817727e-06,0.010652749999565003
-1.5875875875875876,0.9954570833333333,1.091795833333333,0.07166214583333334,17.791458333333345,0.0014047749826395783,0.000842634771228732,0.00011480137463915378,0.00010733860477432633,-7.95488382819478e-08,7.673439227568995e-06,0.009010373263379279
-1.5835835835835836,0.9954535416666664,1.0918604166666668,0.07198733333333333,17.79133333333335,0.0014116638498262724,0.0008529571728888869,0.0001163160125230671,0.00010888023194444152,-1.720102662324148e-07,7.841286246138902e-06,0.009291555554966635
-1.5795795795795795,0.9954491666666664,1.0919166666666664,0.07231824999999999,17.791270833333346,0.0014409097222229938,0.0008634790502708356,0.00011786083208810935,0.00011181002083338054,-3.069668923617961e-07,8.014976251927058e-06,0.009015468315510589
-1.5755755755755756,0.995445,1.0919729166666667,0.07265208333333335,17.791125000000015,0.0014430659331594597,0.0008773206206597198,0.00011980128126679927,0.00011328849392358564,-3.069974670137643e-07,8.268379654513932e-06,0.010454567707824935
-1.5715715715715715,0.9954420833333334,1.09200625,0.07298854166666666,17.79108333333335,0.0014785999609379097,0.0008941311187066004,0.00012209826809361652,0.00011505632161459833,-2.578483776043139e-07,8.594559525607588e-06,0.008603826388252855
-1.5675675675675675,0.9954391666666665,1.09204375,0.07332506249999998,17.790979166666684,0.001486281419270652,0.0009106997927044308,0.0001243957382253625,0.00011640711184900121,-2.0199005338564918e-07,8.92449058667965e-06,0.01022695789873751
-1.5635635635635636,0.9954345833333331,1.092077083333333,0.07366170833333331,17.790916666666686,0.0015030607248274208,0.0009270277254149343,0.00012669318613197562,0.00011788224331601982,-1.5513566536517337e-07,9.2592660822135e-06,0.009117493054930037
-1.5595595595595595,0.9954329166666666,1.0921166666666668,0.07399812499999998,17.790854166666684,0.0015124363888883163,0.0009431587464843747,0.0001289905887106327,0.00011924771875002071,-1.0200568055507286e-07,9.598052760937517e-06,0.008841353732066182
-1.5555555555555556,0.9954289583333332,1.092147916666667,0.07433462500000002,17.79075000000002,0.0015420947873256985,0.0009590635261093718,0.00013128784343031558,0.00012105250338538542,-5.208976258598737e-08,9.941580466901046e-06,0.010672770832570677
-1.5515515515515514,0.9954252083333336,1.0921812500000003,0.07467131250000002,17.790645833333354,0.001571367148436531,0.0009747034228606739,0.0001335853613930903,0.0001223925746093174,-4.358266927038945e-09,1.0289304552851561e-05,0.010837499565298003
-1.5475475475475475,0.9954229166666667,1.09221875,0.07500785416666668,17.790604166666686,0.0015790354817706298,0.0009901363966453988,0.0001358822099407218,0.00012361944856768836,5.692847005259183e-08,1.0641717360464401e-05,0.009611718315397866
-1.5435435435435436,0.9954185416666667,1.0922541666666665,0.07534431250000002,17.790520833333353,0.0015975020659726447,0.0010053554072356752,0.0001381792529601031,0.00012517323723956753,1.1542049913200979e-07,1.0998156840299515e-05,0.009868478732016683
-1.5395395395395395,0.99541625,1.0922916666666664,0.07568083333333335,17.790375000000015,0.0016134982638891238,0.0010203468826388866,0.0001404756993140831,0.00012639392361112056,1.594259548610196e-07,1.135814498368056e-05,0.012557359374511634
-1.5355355355355356,0.9954122916666664,1.0923291666666666,0.07601741666666668,17.790333333333347,0.0016232416493056068,0.0010350940299930535,0.00014277262535984157,0.00012745860034719947,2.3092420746483391e-07,1.1724859797517402e-05,0.010914888888464702
-1.5315315315315314,0.9954089583333333,1.0923645833333335,0.07635397916666667,17.79029166666668,0.0016437837456590998,0.0010496240320828996,0.00014506969153679842,0.00012876319509547152,2.85963789062706e-07,1.2093663549140636e-05,0.009480748263513306
-1.5275275275275275,0.9954058333333332,1.0923979166666664,0.07669052083333334,17.790208333333347,0.0016647083289933473,0.001063922347645397,0.00014736619948094374,0.00013022648025173833,3.432029010415425e-07,1.2467666433072912e-05,0.010570789930113733
-1.5235235235235236,0.9954027083333331,1.0924479166666663,0.07703360416666669,17.790145833333344,0.001678382703994341,0.001078173829093313,0.00014958138548881928,0.0001317162814670203,3.6019042968724047e-07,1.2809936251849003e-05,0.00841956206568284
-1.5195195195195195,0.9953983333333332,1.0925062500000002,0.07738656250000002,17.790041666666678,0.001692593710937329,0.0010923699444335922,0.00015167566627332895,0.0001345093027343286,2.910856119796648e-07,1.3100734944661478e-05,0.008792498263517246
-1.5155155155155156,0.9953933333333335,1.092560416666667,0.07773958333333333,17.78995833333334,0.0017200692664924855,0.0011063300998263902,0.00015376850605166139,0.0001375584418402409,2.3146010460161313e-07,1.3397745457899315e-05,0.007590831596985481
-1.5115115115115114,0.99539,1.0926124999999998,0.0780925625,17.789833333333338,0.0017562581770838026,0.0011200370988502595,0.00015586237928709963,0.00014065255546878708,1.477698828122702e-07,1.3698334306184925e-05,0.009329972222076321
-1.5075075075075075,0.995384791666666,1.0926729166666667,0.07845531250000001,17.789687500000003,0.001747147183159825,0.0011368618571940088,0.0001582777597362965,0.0001425465292968775,1.3362259505237013e-07,1.3952382028710998e-05,0.011393652343713256
-1.5035035035035036,0.995381458333333,1.0927041666666668,0.07882989583333332,17.789541666666665,0.0017830208159719252,0.0011574766895724852,0.00016108157724732707,0.0001459943650173462,1.5995123958407326e-07,1.4151598066927085e-05,0.012207289930699972
-1.4994994994994995,0.9953787499999996,1.0927458333333335,0.07920439583333333,17.789499999999997,0.001785710399305085,0.0011778240973433192,0.00016388666290977064,0.00014849730477428658,1.9142396007047237e-07,1.4355163294522578e-05,0.011814750000155527
-1.4954954954954955,0.995375208333333,1.0927791666666666,0.07957889583333334,17.789458333333332,0.0018274428993054759,0.0011978930879474776,0.00016669115947075827,0.0001517988603298298,2.0233742100621115e-07,1.4562158271480029e-05,0.011005539930636132
-1.4914914914914914,0.9953722916666665,1.0928125,0.07995343749999999,17.7894375,0.001844173177083075,0.0012176728319335962,0.00016949526506705403,0.00015488408203125081,2.382798177087784e-07,1.4775922537369745e-05,0.007580100260440759
-1.4874874874874875,0.9953687499999996,1.0928499999999999,0.08032802083333333,17.789354166666666,0.0018663775000007377,0.0012371694856662327,0.0001722996008464319,0.00015770993229165253,2.5400751041686383e-07,1.4993593489518256e-05,0.008461666232619791
-1.4834834834834836,0.9953647916666665,1.0928854166666666,0.08070252083333333,17.789291666666667,0.0018868827039928426,0.001256401047812064,0.00017510339230918738,0.00016068355967881198,2.837499197044704e-07,1.5216214729683102e-05,0.007768664930495106
-1.4794794794794794,0.9953622916666666,1.0929041666666663,0.08106912500000002,17.789208333333335,0.0019333991493062364,0.0012768573884010398,0.00017814894489385399,0.0001635488328124851,2.9630174131953756e-07,1.5456653351406325e-05,0.007400206597139913
-1.4754754754754755,0.995359375,1.0929312499999997,0.08143241666666667,17.789125,0.001953366106771215,0.0012977115158263868,0.00018129350003429147,0.0001651128953125136,3.3314263281217574e-07,1.5709702696215297e-05,0.008281734375032102
-1.4714714714714714,0.9953556249999999,1.0929604166666664,0.08179577083333331,17.78895833333333,0.0019500275998267647,0.001318270623780822,0.00018443792604756247,0.0001663977284288437,3.741488068579289e-07,1.5966064936228313e-05,0.012961414930657611
-1.4674674674674675,0.9953531249999997,1.0929916666666664,0.082159,17.788916666666665,0.001967133263889753,0.0013385966356666678,0.0001875816813262687,0.00016777265833337052,4.1248747048561706e-07,1.6227814538124984e-05,0.011943826388971956
-1.4634634634634636,0.9953504166666663,1.0930104166666663,0.08252227083333334,17.788833333333333,0.0020011457248272357,0.0013586498165099803,0.0001907265919375104,0.00017002753884551303,4.475882139755652e-07,1.6495074131896745e-05,0.009908638888873611
-1.4594594594594594,0.9953468750000001,1.0930437500000003,0.08288556250000001,17.788770833333334,0.002007443919270324,0.0013784418623919237,0.00019387139606439995,0.00017093311080722262,5.005829492189112e-07,1.6766795512174507e-05,0.011090572482544303
-1.4554554554554555,0.9953435416666668,1.0930604166666666,0.08324893750000001,17.7886875,0.0020460088498266416,0.0013979394051210894,0.0001970159353302916,0.00017317335585935456,5.20842348524864e-07,1.7043876746054737e-05,0.011138694010298877
-1.4514514514514514,0.9953416666666669,1.0930791666666666,0.08363320833333333,17.788645833333337,0.0020716853993059114,0.001424171880539931,0.00020116665343889885,0.00017571982934028174,6.338525980905362e-07,1.7629020696519128e-05,0.010329416232480071
-1.4474474474474475,0.9953379166666667,1.0930875,0.08402941666666668,17.78854166666667,0.002097217343750124,0.0014540613013263835,0.00020588903709972215,0.00017945334270833002,7.801327083329593e-07,1.8390174531944403e-05,0.01153537326371179
-1.4434434434434436,0.9953354166666665,1.0931041666666665,0.08442560416666668,17.788500000000003,0.00212953081597278,0.001483629861093314,0.000210612180230554,0.00018235364539929966,9.359947309027679e-07,1.9157874954105932e-05,0.009892749999892203
-1.4394394394394394,0.9953316666666666,1.0931166666666667,0.08482179166666666,17.78847916666667,0.0021626197222222032,0.0015128969917899329,0.00021533502221839754,0.00018571916597220905,1.0760007187503914e-06,1.9931342653671858e-05,0.008133937065963437
-1.4354354354354353,0.9953281250000002,1.0931270833333333,0.085218,17.788375,0.002194013016493468,0.0015418424760000032,0.00022005753117144262,0.0001891670458333411,1.226970586371695e-06,2.0709879866250057e-05,0.009339859375074866
-1.4314314314314314,0.9953260416666669,1.093141666666667,0.08561425,17.788270833333332,0.002214213263888487,0.0015704647802708338,0.00022478057893445623,0.0001922043979166732,1.3818116684040978e-06,2.1495810987552107e-05,0.00992075998266273
-1.4274274274274275,0.9953231250000001,1.09314375,0.08601039583333332,17.788208333333333,0.002261741835937414,0.0015987888919266518,0.00022950271519197064,0.00019635669309896187,1.5115858619794195e-06,2.2284851891866286e-05,0.010060956597214954
-1.4234234234234235,0.9953195833333335,1.0931520833333332,0.086406625,17.788187500000003,0.002299772703993508,0.0016267972394427063,0.0002342257805955198,0.00019995953411459932,1.651936265191327e-06,2.3082001199349004e-05,0.008510464843595855
-1.4194194194194194,0.9953164583333334,1.0931687500000002,0.08680285416666665,17.78804166666667,0.0023237506901034877,0.001654474925187068,0.00023894817248826226,0.0002027699141926853,1.8114731015627002e-06,2.3883431302612794e-05,0.010365331597142813
-1.4154154154154153,0.9953131250000001,1.0931875,0.08719775000000002,17.7879375,0.0023431731770835462,0.0016811648949374945,0.00024355039513524786,0.00020573883854163588,1.9370149348955836e-06,2.4642474939947937e-05,0.01094616276037641
-1.4114114114114114,0.99531,1.09320625,0.08758972916666667,17.787895833333334,0.002381344960937559,0.0017060664278433172,0.0002478915753073697,0.0002098398058594103,1.993231722656301e-06,2.5305149541046012e-05,0.010553489149287998
-1.4074074074074074,0.9953068750000001,1.0932291666666665,0.08798179166666668,17.787791666666667,0.0024020724826392392,0.0017306251684565954,0.0002522331016631413,0.00021317671440973518,2.0605354817712467e-06,2.5972160793880246e-05,0.011134289930566865
-1.4034034034034035,0.9953027083333333,1.0932499999999996,0.08837372916666665,17.787708333333335,0.002441937500000435,0.0017549110765099872,0.0002565728419165311,0.00021654558854172778,2.134159010416803e-06,2.664475807108942e-05,0.010765581597127039
-1.3993993993993994,0.9952995833333332,1.093277083333333,0.08876579166666666,17.78766666666667,0.0024577190581607233,0.001778873813123267,0.0002609146969508817,0.00021968585355908177,2.203044528644978e-06,2.732253474359372e-05,0.008289555555450079
-1.3953953953953953,0.9952964583333332,1.0933041666666665,0.08915781250000003,17.78760416666667,0.0024818324826392235,0.0018025365535481695,0.00026525472282110834,0.00022182960286457054,2.262131895833285e-06,2.8005674117187568e-05,0.008429676649143403
-1.3913913913913913,0.9952920833333332,1.0933125,0.08954981250000003,17.78754166666667,0.002538610677083719,0.001825866497881504,0.00026959464451635197,0.00022725812109371246,2.3170716276041826e-06,2.8693831242565182e-05,0.008153123263696216
-1.3873873873873874,0.9952887499999999,1.0933479166666666,0.08996035416666666,17.787416666666672,0.002561166453993735,0.0018536971782079012,0.000274487789094375,0.00023132585594620725,2.478286406250264e-06,2.9572938765104167e-05,0.008849993055378036
-1.3833833833833835,0.9952841666666669,1.093383333333333,0.09038820833333334,17.787270833333338,0.0025920530555565424,0.001885648877623259,0.00027990355399972215,0.00023649781180558327,2.684721388887838e-06,3.0632389120138916e-05,0.01091296831583577
-1.3793793793793794,0.9952810416666669,1.0934229166666667,0.09081629166666666,17.787125000000003,0.0026138253081593454,0.0019171407512482662,0.00028531836998520394,0.00024186465164932613,2.924093875868953e-06,3.169926985008685e-05,0.012350901041543239
-1.3753753753753752,0.9952768750000001,1.0934374999999998,0.09124300000000002,17.787062500000005,0.002646516927083953,0.0019544212009999923,0.00029179075383975006,0.00024702385416666695,3.2992069661449703e-06,3.279069355895829e-05,0.011240954426909866
-1.3713713713713713,0.9952735416666666,1.0934354166666667,0.09166945833333334,17.786979166666672,0.0026927395789930753,0.0019935791588732606,0.000298688954678007,0.00025238846501735024,3.7229130690102138e-06,3.389709738205731e-05,0.011080457899140583
-1.3673673673673674,0.9952710416666667,1.0934354166666664,0.09209577083333335,17.78687500000001,0.0027406562456602224,0.0020322731612808093,0.0003055866548666556,0.0002578057789496824,4.157518048611246e-06,3.500869127409729e-05,0.012077734374656757
-1.3633633633633635,0.9952672916666668,1.0934333333333333,0.09252208333333334,17.78681250000001,0.002786878888889399,0.002070814095659722,0.0003124847405375306,0.00026333251388885315,4.583988944444842e-06,3.612441343819451e-05,0.01200942317660747
-1.3593593593593594,0.9952647916666667,1.0934354166666667,0.09294841666666669,17.786770833333346,0.0028281562456597964,0.0021088460058263855,0.0003193820697839216,0.00026847179357636364,5.025369100259769e-06,3.724615021671877e-05,0.010574989148778968
-1.3553553553553552,0.9952618749999999,1.0934354166666667,0.09337479166666668,17.78668750000001,0.0028594062456597236,0.0021464982812066,0.0003262804327970659,0.00027271660112844487,5.440264470486745e-06,3.837227892100701e-05,0.010622777343371581
-1.3513513513513513,0.9952574999999997,1.0934395833333335,0.09380100000000002,17.786562500000013,0.0028961275998260483,0.0021838411489999918,0.0003331770156069165,0.00027789864374996864,5.882554052951978e-06,3.95031967995834e-05,0.012777766926603817
-1.3473473473473474,0.9952547916666666,1.09344375,0.09422741666666663,17.786520833333345,0.002937015585936953,0.0022209460316597283,0.0003400751857112161,0.0002836410005208484,6.32762685937472e-06,4.06409035696527e-05,0.011759978732186482
-1.3433433433433435,0.9952522916666667,1.0934375,0.09465374999999998,17.786458333333346,0.002992350260416332,0.0022575009442708394,0.0003469720802360539,0.0002880402343750227,6.740654036458977e-06,4.178191118281247e-05,0.010024956596737411
-1.3393393393393394,0.9952485416666668,1.0934458333333335,0.09508014583333334,17.786416666666675,0.003011626232638509,0.0022936825349787297,0.0003538692830841803,0.0002933023724826095,7.185164401910318e-06,4.2928725391714435e-05,0.009215493055251045
-1.3353353353353352,0.9952452083333333,1.0934437500000003,0.0955064791666667,17.78631250000001,0.0030578489192703007,0.00232963743718706,0.0003607670700181901,0.00029939143736971985,7.616733033854756e-06,4.4080008898307355e-05,0.010212652343341233
-1.3313313313313313,0.9952427083333334,1.0934458333333335,0.09593268749999999,17.786229166666676,0.0030949595659715,0.002365190302360678,0.00036766456789815805,0.0003034275726562369,8.036338513021544e-06,4.5237307192486984e-05,0.01046869748233803
-1.3273273273273274,0.9952377083333336,1.0934604166666666,0.09639045833333332,17.78612500000001,0.003127650516493219,0.002407942042289937,0.0003753907202589227,0.0003115784348090844,8.335494233331717e-06,4.628759159799997e-05,0.010007484374739306
-1.3233233233233235,0.9952339583333334,1.0934687500000002,0.09685152083333333,17.786020833333342,0.0031865094401035687,0.002451032912270397,0.0003832040733988843,0.00032084691210937377,8.58212905208394e-06,4.7331820772687525e-05,0.010379582899020079
-1.3193193193193193,0.9952300000000002,1.0934875,0.09731260416666666,17.786000000000005,0.003212170677083348,0.0024938612369683148,0.00039101676170795333,0.0003288837513021198,8.850975231251357e-06,4.837912262168401e-05,0.006953999999893767
-1.3153153153153152,0.9952260416666666,1.0934833333333334,0.09777283333333335,17.785812500000002,0.0032691997222222824,0.0025384938953055478,0.0003991331292466219,0.0003372446305555249,8.392442159028003e-06,4.858166763150691e-05,0.010498714843720336
-1.3113113113113113,0.9952220833333335,1.0934583333333336,0.09823016666666666,17.78572916666667,0.0033301232638882627,0.0025880635233055532,0.00040793629619361506,0.000345447340277763,6.334211047744152e-06,4.6853011192392384e-05,0.010754676649241901
-1.3073073073073074,0.9952183333333334,1.093429166666667,0.09868710416666666,17.785625000000007,0.00339599081597175,0.00263720963786415,0.0004167394394310052,0.0003547252636284248,4.2700137715279834e-06,4.512460695401736e-05,0.01196002604149271
-1.3033033033033035,0.9952160416666667,1.0934104166666667,0.09914427083333334,17.785625000000007,0.0034390773914929618,0.0026859135609266453,0.0004255438306669065,0.00036253818467883725,2.2197357798610026e-06,4.339831972274309e-05,0.009251692708176051
-1.2992992992992993,0.9952120833333336,1.0933875000000002,0.09960179166666665,17.785520833333337,0.00349127484374967,0.0027342330967899363,0.0004343463283861326,0.0003706043473958587,1.662768437501929e-07,4.167614612295137e-05,0.009415353732549647
-1.2952952952952952,0.9952093750000003,1.0933666666666668,0.10005977083333333,17.785437500000004,0.003538915555555411,0.002781958927447486,0.0004431500476316937,0.00037819022986110284,-1.8767855833330249e-06,3.995647966598961e-05,0.009462933593624712
-1.2912912912912913,0.9952047916666668,1.0933458333333332,0.10051647916666666,17.7853125,0.0035907220659727734,0.0028294790826037357,0.0004519531669514997,0.000387184655121553,-3.931289174479487e-06,3.8236195118867086e-05,0.011409277343773283
-1.2872872872872874,0.9952018750000002,1.0933166666666667,0.10097352083333333,17.78520833333333,0.003662833055555703,0.0028765355905204047,0.00046075668169473207,0.00039584178090280864,-5.9923557447917174e-06,3.6518043789628856e-05,0.012197873264085501
-1.2832832832832834,0.9951983333333333,1.0932895833333334,0.10143104166666667,17.785166666666665,0.0037241369748262088,0.0029231187864149303,0.00046956021557269457,0.0004048320525173732,-8.065179834765594e-06,3.480328196430992e-05,0.01159663888893192
-1.2792792792792793,0.9951952083333331,1.09326875,0.10188793750000003,17.785083333333333,0.0037696902734376536,0.002969410691996084,0.00047836391638854603,0.00041264359596351885,-1.0108725442317104e-05,3.3088555855894644e-05,0.012060826388903934
-1.2752752752752752,0.99519125,1.0932520833333332,0.10234574999999997,17.784999999999997,0.003816548953993415,0.0030150766236041703,0.00048716742167166004,0.000420503925520857,-1.2167912803597676e-05,3.1377370804298394e-05,0.010858333333430892
-1.2712712712712713,0.9951875,1.0932333333333333,0.1028432291666667,17.784916666666664,0.003890878888889171,0.0030740410479058074,0.0004977041067801266,0.000433353767361061,-1.4918144379166658e-05,2.940942339863282e-05,0.010905826388921014
-1.2672672672672673,0.9951825,1.0932291666666667,0.10334464583333335,17.784812499999997,0.003941655815972167,0.0031329675109162316,0.0005083409148650342,0.0004439522894964937,-1.766347676866362e-05,2.742970617285455e-05,0.010444339843843409
-1.2632632632632632,0.9951783333333334,1.0932250000000001,0.10384533333333333,17.78475,0.004004932708333131,0.0031915009115555566,0.0005189779526797667,0.00045472713333334636,-2.0423841115624515e-05,2.5448943343555578e-05,0.010167437500115284
-1.2592592592592593,0.9951733333333334,1.0932166666666665,0.10434566666666666,17.784645833333332,0.00406273638888921,0.003249565181222226,0.0005296128950699562,0.00046799477222224384,-2.3182073044792717e-05,2.3468016233187442e-05,0.008872582899300596
-1.2552552552552552,0.995169791666667,1.0932208333333333,0.10484614583333329,17.784541666666666,0.004097376232639505,0.0033072023705620745,0.0005402511688356533,0.00047730074696182567,-2.5916658264930805e-05,2.1487503190511983e-05,0.010702706597157885
-1.2512512512512513,0.9951652083333333,1.0931958333333334,0.10534252083333334,17.784458333333333,0.004172869982639105,0.003367994971145401,0.0005520381898642966,0.0004899951521701168,-2.9163723254687496e-05,1.9103780528835978e-05,0.008250123263849218
-1.2472472472472473,0.9951614583333335,1.0931645833333332,0.10583181250000002,17.784333333333336,0.004239110412326497,0.003434064962964844,0.0005656959419527102,0.0005000774516927126,-3.310991102052933e-05,1.60639260587983e-05,0.010196222222077722
-1.2432432432432432,0.9951577083333335,1.0931333333333333,0.10632083333333331,17.7841875,0.004301182222222311,0.003499817899305563,0.0005793541036796211,0.000510278055555563,-3.7058222422221886e-05,1.302224701527771e-05,0.01225829817695967
-1.2392392392392393,0.9951539583333334,1.0931104166666668,0.10680833333333332,17.78410416666667,0.004353366974826356,0.0035654174305555543,0.0005930127220746513,0.000520864913194502,-4.100963228763008e-05,9.975567259895807e-06,0.012513989149226745
-1.2352352352352352,0.9951506250000001,1.093072916666667,0.10729625000000004,17.78404166666667,0.0044290988498256745,0.0036304939026041583,0.0006066723643795829,0.0005342500651040749,-4.497653781846615e-05,6.927857341705872e-06,0.01182033159710727
-1.2312312312312312,0.9951460416666668,1.0930395833333335,0.1077847916666667,17.78395833333334,0.0044978025998263504,0.0036948553520399254,0.0006203286320515633,0.0005457062269964702,-4.891320669123296e-05,3.88131201667534e-06,0.011242664930364299
-1.2272272272272273,0.9951427083333334,1.0930187499999997,0.10827291666666665,17.783854166666668,0.004551678815104987,0.0037589338498263836,0.0006339861796812511,0.0005550469661458612,-5.2854549253376903e-05,8.304612212495103e-07,0.011405978732625499
-1.2232232232232232,0.995139375,1.0929791666666668,0.10876208333333333,17.78379166666667,0.004627791232638234,0.0038222467289930565,0.0006476449887910237,0.0005667671267360758,-5.68319574615454e-05,-2.220585346928794e-06,0.010920623263814377
-1.2192192192192193,0.9951356250000002,1.0929187500000002,0.1092897916666667,17.783687500000003,0.004705689231770505,0.003912491437456596,0.0006658673357535468,0.0005857625039061426,-6.172458769921805e-05,-5.185057615841973e-06,0.011292235676990003
-1.2152152152152151,0.9951306250000002,1.09285,0.10982145833333333,17.783562500000002,0.004795544166666721,0.004003788956206603,0.0006843947142866877,0.0006051609270833064,-6.667248482812495e-05,-8.1371654060981e-06,0.011779808593644248
-1.2112112112112112,0.9951262500000002,1.0927812499999998,0.11035312499999995,17.783520833333338,0.004889556315104349,0.004094479469401053,0.0007029198186703496,0.0006246324544271487,-7.163165373112019e-05,-1.1086441652799587e-05,0.009928437065809703
-1.2072072072072073,0.9951235416666666,1.092722916666666,0.11088479166666665,17.783416666666668,0.004962877391494036,0.004184729643706602,0.0007214488264258092,0.0006423970360243669,-7.657171256645083e-05,-1.403033944857198e-05,0.009674993055455161
-1.2032032032032032,0.9951191666666662,1.0926583333333333,0.11141604166666669,17.78325,0.005043599930555809,0.004274423992664925,0.0007399790764215977,0.0006620002725694074,-8.152374909722263e-05,-1.6973364376736156e-05,0.012061104166605219
-1.1991991991991993,0.9951150000000002,1.0925854166666664,0.11194791666666663,17.7831875,0.005150857287326671,0.00436339312065972,0.0007585074319465271,0.00068150549045147,-8.648225336979252e-05,-1.990929679687511e-05,0.010117339843702666
-1.1951951951951951,0.9951097916666666,1.092520833333333,0.11247854166666665,17.7830625,0.005231562065973083,0.004452015164539939,0.0007770334443311329,0.000702141592881983,-9.142876012152796e-05,-2.2845207970659725e-05,0.011021454427179833
-1.1911911911911912,0.9951062499999997,1.0924562499999997,0.11300979166666665,17.7829375,0.005322675169271429,0.004540057820789941,0.0007955582195771354,0.000721538449218781,-9.638943456119855e-05,-2.5775421592751747e-05,0.011717204427213801
-1.1871871871871873,0.9951020833333332,1.0923895833333332,0.11354124999999998,17.782812499999995,0.005393331558160019,0.004627572048437502,0.0008140889834688827,0.000741429554687506,-0.00010133646291840288,-2.8702340498958263e-05,0.013246256510683452
-1.1831831831831832,0.9950993750000001,1.0923187500000002,0.11407333333333336,17.782770833333327,0.005502248398437493,0.004714170455555555,0.0008326199359965971,0.0007607674583333113,-0.0001063011014062489,-3.162462094444439e-05,0.009519822482900508
-1.179179179179179,0.99509375,1.0922562500000002,0.11460437500000002,17.782666666666664,0.00558045100260407,0.00480046223085937,0.000851144814513965,0.0007801551289061681,-0.00011125115392968772,-3.454542721953124e-05,0.010724555555611914
-1.1751751751751751,0.9950895833333332,1.0921937499999999,0.11513229166666665,17.782499999999995,0.005689895794271038,0.0048814095822482615,0.000868885666093005,0.0008011472851562895,-0.00011613076512890629,-3.755606027842882e-05,0.012277083333515293
-1.1711711711711712,0.9950856250000001,1.0921520833333334,0.11565937500000002,17.78233333333333,0.005753826870659617,0.004958867307942703,0.0008861931212066507,0.0008169559700520745,-0.00012094589827860202,-4.0620897585481826e-05,0.014662888889063197
-1.1671671671671673,0.9950795833333332,1.0921229166666666,0.11623520833333335,17.782208333333333,0.005842534891493223,0.005057334677039924,0.0009080908592096594,0.0008387402556423729,-0.0001255800062893225,-4.3705629264088566e-05,0.013483456597271015
-1.1631631631631631,0.9950741666666669,1.0920770833333333,0.116793125,17.782041666666668,0.005938477391493002,0.005171865952734375,0.0009357057818269088,0.0008595713632812696,-0.00012833759048576495,-4.389870562739582e-05,0.015244164930550141
-1.159159159159159,0.995068125,1.0920270833333334,0.11734875,17.78202083333333,0.006051849266492937,0.005286875040104168,0.0009637132104004788,0.0008807368046874764,-0.000130920267112717,-4.386829024664057e-05,0.012026749566132366
-1.155155155155155,0.9950641666666667,1.091975,0.11790562499999997,17.781895833333333,0.00615309937499986,0.005401034426692711,0.0009917169140358864,0.0009018801406250332,-0.0001335216126572918,-4.382879135627615e-05,0.012305572482603111
-1.1511511511511512,0.9950583333333333,1.0919291666666664,0.11846104166666671,17.78177083333333,0.006249028315972849,0.005514710773914916,0.001019720229568562,0.0009231001571179953,-0.00013612097599713597,-4.379333257134113e-05,0.011959364149390694
-1.1471471471471473,0.995051875,1.0918791666666665,0.11901687500000006,17.78170833333333,0.006360302065972601,0.005627920965234359,0.001047723675369147,0.0009448287057291505,-0.00013869956762656245,-4.375102581335926e-05,0.011473748263881589
-1.1431431431431431,0.9950479166666663,1.0918395833333336,0.11957354166666667,17.781624999999995,0.0064321575998258496,0.005740084799956595,0.0010757258973181493,0.000964249088975605,-0.00014128228533554638,-4.37116627722266e-05,0.008395692708518254
-1.139139139139139,0.9950422916666662,1.0917833333333333,0.1201297916666667,17.781499999999998,0.0065508197222221565,0.005851937320789924,0.0011037262344619234,0.000985545621527778,-0.0001438817945354164,-4.366953265763014e-05,0.01013275000008207
-1.135135135135135,0.9950370833333336,1.0917312499999998,0.12068583333333333,17.781354166666667,0.006672877773437724,0.005963054632638888,0.0011317272234258483,0.0010080876510416836,-0.00014649590380481827,-4.362438753956606e-05,0.011152332899314388
-1.1311311311311312,0.9950312499999997,1.0916875,0.12124208333333336,17.781208333333336,0.006757985677083633,0.0060735030623263846,0.0011597344276632069,0.001028408151041632,-0.00014906467120573029,-4.357978407029507e-05,0.01133853993047751
-1.1271271271271273,0.9950266666666665,1.0916416666666666,0.121798125,17.781062500000004,0.006851804930555705,0.00618350841315104,0.0011877341770286317,0.0010503001614584062,-0.00015166229863680528,-4.3534212214427096e-05,0.011941371093541875
-1.1231231231231231,0.9950199999999999,1.0915916666666665,0.12235333333333338,17.780937500000007,0.006960966597222562,0.0062929534888888795,0.0012157424033323934,0.0010719959444444316,-0.0001542675481414073,-4.348789811020823e-05,0.012636621093463418
-1.119119119119119,0.9950147916666668,1.0915374999999996,0.12291041666666667,17.780812500000007,0.007066719427084367,0.006401466974826388,0.001243747112742484,0.0010926294010417115,-0.00015687008729036453,-4.3438606580078104e-05,0.013123506510169136
-1.115115115115115,0.9950095833333332,1.0914541666666666,0.12350229166666665,17.780625,0.00719446873263907,0.006534183953081599,0.0012777334596779533,0.0011206175008680597,-0.00015868191793350734,-4.0247301518949656e-05,0.014791276041762558
-1.1111111111111112,0.9950027083333334,1.09133125,0.1241216666666667,17.780541666666668,0.0073315194401044614,0.006686249363888876,0.0013165146099674754,0.001156521364583274,-0.00015993073796653637,-3.452383162649294e-05,0.01129637326386046
-1.1071071071071072,0.9949952083333334,1.091225,0.12474291666666669,17.780333333333335,0.007446749375000117,0.006836954741493047,0.0013552950904388494,0.001187410760416674,-0.00016114223909062617,-2.876560418418406e-05,0.013704888888810274
-1.103103103103103,0.9949889583333335,1.09110625,0.12536395833333336,17.78016666666667,0.007587151210937337,0.006987044617664931,0.0013940691186304529,0.0012204348710937452,-0.00016238052544804808,-2.2982271163415836e-05,0.014631638888772613
-1.099099099099099,0.9949829166666667,1.090985416666667,0.1259833333333333,17.780062500000003,0.0077362372873257534,0.007136720555555566,0.0014328422607774686,0.0012556872569443878,-0.00016361158395564223,-1.716944599097222e-05,0.012710829427021508
-1.095095095095095,0.9949758333333336,1.0908645833333328,0.1266039583333333,17.779937500000003,0.007874877495660959,0.007285333567664937,0.001471614211851006,0.0012899340776910961,-0.00016486776175434143,-1.1330019877309151e-05,0.01173916276042064
-1.0910910910910911,0.9949689583333335,1.09074375,0.12721208333333328,17.779749999999996,0.00800723850260443,0.007441210853993064,0.0015125620809862742,0.0013227568463542727,-0.00016399032801692843,-2.0882979068576816e-06,0.011948270833443075
-1.0870870870870872,0.9949647916666664,1.0906041666666664,0.12780125,17.779541666666667,0.008147134982639637,0.007608340498437505,0.0015567550940604436,0.00135817424479176,-0.00015988542328125056,1.2218380698958263e-05,0.016023123263892103
-1.083083083083083,0.994959375,1.0904687499999999,0.12839124999999998,17.779479166666665,0.008288321940104648,0.007774603590104175,0.0016009361619062669,0.001390854101562533,-0.00015576815312500067,2.656374842499988e-05,0.01282889539942289
-1.079079079079079,0.9949547916666671,1.090322916666667,0.12898125000000002,17.779354166666664,0.008452187391492005,0.007940212148437497,0.0016451206084705627,0.001426495638020775,-0.00015175504057725678,4.095100337760417e-05,0.013732082899423403
-1.075075075075075,0.9949487499999999,1.0901708333333333,0.12957104166666666,17.779249999999994,0.00862130414930573,0.008105095161414926,0.001689304640121733,0.0014620961970485957,-0.00014763595775000053,5.538526607083325e-05,0.0122277708336469
-1.0710710710710711,0.99494375,1.0900395833333334,0.1301602083333333,17.779145833333327,0.008751206766492992,0.008269424333289938,0.0017334864817824171,0.0014970957417535513,-0.00014360380584157876,6.985095459162327e-05,0.011765103732898297
-1.0670670670670672,0.9949387500000001,1.0898937499999999,0.13075000000000006,17.778999999999996,0.00891078037760451,0.00843297916666665,0.0017776533798731545,0.0015326421874999885,-0.00013953576587369875,8.436736609375014e-05,0.012367333333486386
-1.063063063063063,0.9949325,1.0897708333333334,0.13137333333333334,17.778812499999994,0.009064114149305524,0.00861473478888889,0.0018251040146499554,0.0015737980555555198,-0.00013465471305555525,9.809676167777783e-05,0.013826089843917089
-1.059059059059059,0.9949252083333334,1.0896624999999998,0.13205000000000003,17.778624999999995,0.00925230276041722,0.008824026666666665,0.0018775873693167295,0.001624650208333328,-0.00012860358259010477,0.00011058681991458328,0.014659776041753503
-1.055055055055055,0.9949164583333335,1.0895541666666666,0.1327258333333333,17.778499999999998,0.009430051232639292,0.009032665665972231,0.0019300627466213181,0.0016755152673611495,-0.00012244842048671776,0.0001231038547008854,0.012021083333365823
-1.0510510510510511,0.9949091666666668,1.089452083333333,0.13340083333333333,17.778416666666665,0.009604574787327236,0.009240655165972219,0.0019825340393263445,0.001727434206597267,-0.00011638276556584287,0.00013561997753157982,0.008942493055599243
-1.0470470470470472,0.9949014583333334,1.0893416666666662,0.13407770833333335,17.778145833333337,0.009797233263889593,0.009447126461414927,0.0020350197740098795,0.001778149074652846,-0.00011022986622326314,0.00014815505697917552,0.011280728732572243
-1.043043043043043,0.994893958333333,1.0892375,0.13475375,17.777895833333336,0.00996791859374957,0.00965296852760416,0.00208749593953885,0.0018292872343749766,-0.00010415456059895785,0.00016070054562760424,0.014128072482549214
-1.039039039039039,0.9948858333333331,1.0891270833333333,0.13542854166666668,17.77777083333333,0.010160529683159725,0.00985827676870659,0.0021399788973955327,0.001882774081163191,-9.80716864470493e-05,0.00017325509704522565,0.011697530815979462
-1.035035035035035,0.9948781249999997,1.0890208333333333,0.13610583333333334,17.777541666666668,0.010341957899305587,0.010062014632638887,0.002192454546056708,0.0019331202951388682,-9.20146173103314e-05,0.0001858261249076909,0.014220623263895504
-1.031031031031031,0.994869375,1.0889041666666668,0.13677270833333333,17.777333333333335,0.010514799149305532,0.010271247088498268,0.0022463460561902657,0.001989919676215257,-8.639873374218648e-05,0.00019619831843111976,0.015169555555587522
-1.0270270270270272,0.9948602083333334,1.0887104166666666,0.13743125,17.777104166666664,0.01074087864149309,0.0105048390234375,0.0023066115023092893,0.002068416549479146,-8.353322918055496e-05,0.00020113899712500004,0.016025780816107726
-1.023023023023023,0.9948487500000004,1.0885020833333334,0.13812270833333332,17.776979166666663,0.010952797912326284,0.010762554942664933,0.002373519333244708,0.0021633525568576506,-8.38425589227438e-05,0.00020756472917960063,0.013178374566052753
-1.019019019019019,0.9948383333333332,1.0882833333333333,0.13881437500000002,17.776749999999996,0.011197719722222388,0.011019277626692699,0.0024404313915947443,0.002260837593750009,-8.42414819479157e-05,0.0002139865326303386,0.012992770833477607
-1.015015015015015,0.9948270833333336,1.0880687499999997,0.13950645833333333,17.77652083333333,0.011416811940104576,0.011274968916623256,0.002507339364952104,0.002358423930989645,-8.459597467317791e-05,0.00022040663894926207,0.01301539539940677
-1.011011011011011,0.9948177083333333,1.0878479166666666,0.1401985416666667,17.77627083333333,0.011672326870659777,0.011529577247873249,0.0025742433272698873,0.0024555168615451317,-8.505337575434027e-05,0.00022683108429071187,0.013986926649351972
-1.007007007007007,0.994805625,1.0876187499999996,0.14088958333333332,17.776041666666668,0.011925037981771247,0.011783625308159722,0.002641163623742111,0.0025558474869792347,-8.545483567448013e-05,0.00023326645601822919,0.014217664930356477
-1.003003003003003,0.9947943750000001,1.0874125,0.14158229166666667,17.7758125,0.012119471510416702,0.012036183853081594,0.002708056979236084,0.0026516462630208626,-8.582874694010442e-05,0.0002396960618977865,0.014448298176944263
-0.9989989989989989,0.9947839583333334,1.0871916666666668,0.14227375,17.775604166666668,0.01237052993055543,0.012288117560937513,0.002774964692753112,0.002750956281250022,-8.619422002152741e-05,0.00024613604506218753,0.013104843315886683
-0.994994994994995,0.9947724999999998,1.0869770833333336,0.14296499999999998,17.775312500000002,0.012595403641492142,0.01253921710833334,0.0028418853547855735,0.0028494879479166457,-8.665368490568502e-05,0.0002525598460792708,0.017015527343630765
-0.9909909909909911,0.9947624999999998,1.086752083333333,0.14365708333333332,17.775145833333337,0.012844909370659963,0.012789121574826392,0.002908787035121146,0.0029493237352430923,-8.701688518823617e-05,0.00025900553111266386,0.013773937065877817
-0.986986986986987,0.9947502083333336,1.0865354166666668,0.14434833333333327,17.77491666666667,0.013076204995659424,0.013038287830555571,0.0029757073462678557,0.0030491734965277795,-8.738833649600672e-05,0.00026544035314319435,0.014212493055538289
-0.982982982982983,0.9947402083333334,1.0863166666666664,0.14504041666666664,17.774645833333334,0.01331609972222303,0.013286256699826398,0.003042613178904355,0.003148719701388969,-8.7791574597569e-05,0.00027187936506282116,0.01571549956599938
-0.9789789789789789,0.9947297916666665,1.0860916666666667,0.14573187499999998,17.77441666666667,0.013565308263888687,0.01353347060898439,0.0031095086700917807,0.003250366661458337,-8.825577759201354e-05,0.0002783191864045572,0.014903826388831476
-0.974974974974975,0.9947179166666663,1.0858249999999998,0.1464427083333333,17.774229166666668,0.013811152708333774,0.013799741509331605,0.0031862331336433825,0.0033607212239583073,-9.134407854687401e-05,0.00027661811928276917,0.014485864149321515
-0.9709709709709711,0.9947052083333334,1.0854770833333331,0.14719875000000002,17.773874999999997,0.014170751558159722,0.014098757165104166,0.003271240365721956,0.0034920468463542076,-0.00010032867411111177,0.00026595040536666687,0.016659151041835685
-0.9669669669669669,0.994688958333333,1.0851479166666669,0.14801395833333333,17.773604166666665,0.014533165620659094,0.014430430638498276,0.0033563529766742583,0.0036300448103298577,-0.00011584529569205661,0.00025111070597063804,0.01461992664940226
-0.962962962962963,0.9946735416666667,1.0848250000000002,0.14882895833333332,17.77322916666667,0.014881802708333058,0.014760732828081609,0.003441459480587351,0.003768708609374949,-0.00013142331808437425,0.00023628693420587666,0.016283322482479434
-0.9589589589589589,0.9946593749999998,1.0844895833333332,0.14964354166666669,17.77285416666667,0.015265676974826503,0.015089852104123266,0.003526576294407751,0.003908971182725679,-0.00014703169375434016,0.00022145988943064244,0.016488103732569925
-0.954954954954955,0.9946420833333335,1.0841625,0.1504583333333334,17.772520833333335,0.015606256927083395,0.015417623263888874,0.0036116951444358997,0.00405017552083331,-0.00016268027795833312,0.00020665153375000022,0.016461562065899216
-0.9509509509509511,0.9946275000000001,1.0838270833333334,0.15127416666666668,17.772187499999998,0.015987603433159636,0.015743834832638873,0.0036968075007019273,0.004190586157986065,-0.00017822473315104014,0.00019185532978125019,0.017059798177228913
-0.9469469469469469,0.9946125,1.0834958333333335,0.15208875000000002,17.77179166666667,0.016347195815971993,0.016068928790104155,0.003781918111921589,0.004332264744791647,-0.00019385663959956608,0.00017706056486346358,0.019462623263791556
-0.942942942942943,0.99459625,1.0831583333333332,0.15290375,17.771562500000005,0.016730524930556046,0.016392672402604166,0.003867030227379977,0.004475612322916628,-0.00020947268180885334,0.00016227234124471354,0.014482975260250441
-0.9389389389389389,0.9945812499999999,1.0828375000000001,0.15371895833333332,17.7711875,0.017065031927083085,0.016715044348914927,0.003952146594054173,0.004616722455729222,-0.0002250368683907821,0.0001475120624812161,0.01572817317719455
-0.934934934934935,0.9945649999999998,1.0824104166666668,0.15453395833333336,17.770833333333332,0.01747518989149288,0.01706598488849825,0.00405820520272748,0.0047695837712673494,-0.000245341695860849,0.0001245808091787937,0.016857638888950532
-0.930930930930931,0.994547291666667,1.0819145833333332,0.15534666666666666,17.7705625,0.01794625103732672,0.017435267322222232,0.004177441899354078,0.004932759194444469,-0.00026866731469270873,9.640452720000015e-05,0.016066766927053777
-0.9269269269269269,0.9945297916666668,1.081427083333333,0.15615999999999994,17.77025,0.018396713433160183,0.017802971066666687,0.004296670073724251,0.005096221666666789,-0.0002917691505273435,6.817492361666677e-05,0.015506604166546367
-0.922922922922923,0.9945131249999998,1.08094375,0.15697333333333333,17.769875000000003,0.018835609335937642,0.01816943512222222,0.004415902923728973,0.005258781416666636,-0.00031492832332005206,3.984958376277776e-05,0.018417484374936066
-0.9189189189189189,0.9944956249999999,1.0804479166666667,0.15778625,17.769562500000006,0.01929479937065981,0.01853472847760418,0.004535123604188672,0.005424133242187518,-0.00033803635836488714,1.1416373884786345e-05,0.01806522526021581
-0.914914914914915,0.9944750000000003,1.0799458333333336,0.15864687500000002,17.769208333333335,0.019775330399305124,0.018915939886067712,0.0046625093536506925,0.0056072600390624505,-0.000349402244736805,-1.4496187271354258e-05,0.0162768732638483
-0.910910910910911,0.9944543750000001,1.0794395833333332,0.1595177083333333,17.76877083333333,0.020276852599826922,0.019298871561414934,0.004791439898194753,0.0057940213823785,-0.0003585473303515628,-4.0023847766926897e-05,0.018283072482802254
-0.9069069069069069,0.9944349999999997,1.0789312500000003,0.160388125,17.7684375,0.020788607773436496,0.01968012852565105,0.004920364143285032,0.005981614808593744,-0.00036759448030468725,-6.568018875338541e-05,0.01596214192699108
-0.902902902902903,0.9944129166666665,1.078425,0.16125958333333337,17.768041666666665,0.021268269375000592,0.020059596783159717,0.0050492721324389075,0.006169050510416635,-0.00037653840759375046,-9.146509992899297e-05,0.016278664930553077
-0.8988988988988988,0.9943924999999999,1.0779145833333332,0.1621289583333333,17.7675625,0.02177931770399333,0.020438284203081608,0.005178186534994158,0.006360289765190985,-0.00038547059240494797,-0.00011737077161809933,0.018722808593736318
-0.8948948948948949,0.9943714583333335,1.0774083333333333,0.16299895833333336,17.76722916666667,0.022270449930555714,0.02081531874891493,0.00530707599918931,0.0065510639670138815,-0.00039424290870833335,-0.00014340234999479182,0.015359405815900118
-0.8908908908908908,0.9943500000000002,1.0769083333333331,0.16386958333333332,17.766791666666666,0.02276219159722248,0.021190488824826395,0.005435955479320761,0.006740605128472271,-0.00040300148450347277,-0.00016956791552274293,0.017780539930583927
-0.8868868868868869,0.9943297916666666,1.0763979166666668,0.16474062500000003,17.766354166666662,0.02324877499565936,0.021564068141276028,0.005564818493508029,0.006933117792968707,-0.00041171895303342013,-0.0001958515232441406,0.019367957899476096
-0.882882882882883,0.9943089583333333,1.0758979166666667,0.16561020833333331,17.766020833333332,0.02373117291232618,0.021936654729123255,0.005693698321711861,0.007125738542100718,-0.00042031147206115474,-0.0002222514155188845,0.016628749565995804
-0.8788788788788788,0.9942877083333337,1.0753875,0.16648124999999997,17.765645833333334,0.024235474843750104,0.022307243398437496,0.005822555498297406,0.007319394765625098,-0.0004288673153484898,-0.0002487895731369008,0.016828124565847702
-0.8748748748748749,0.9942652083333332,1.0748208333333333,0.16736270833333336,17.76514583333333,0.024756009565972237,0.02272195302599826,0.005957909622642769,0.007538616026909584,-0.000442876601554644,-0.0002685887526105619,0.01959352039938267
-0.8708708708708708,0.9942370833333333,1.07405625,0.1682795833333333,17.764645833333336,0.025428171835937485,0.02326771099982638,0.006112470072592871,0.007827220106770894,-0.000473214994553385,-0.0002683956585888022,0.01756674956590132
-0.8668668668668669,0.9942089583333331,1.0732875,0.16919479166666665,17.764062499999998,0.026083109010416772,0.02381226830620661,0.006266984229380828,0.008120136705729225,-0.0005033769971171877,-0.0002683056189880644,0.019958496093863687
-0.862862862862863,0.9941804166666669,1.0725229166666665,0.170110625,17.763562500000003,0.026744593224826696,0.02435497942877605,0.006421489992040516,0.008413706319010422,-0.0005335192377947039,-0.0002683283845902345,0.019180641926993758
-0.8588588588588588,0.9941514583333336,1.0717708333333333,0.17102750000000003,17.763,0.0273697808159723,0.02489561507708332,0.0065760496031178235,0.008705213802083334,-0.0005635510336000431,-0.0002684516687805783,0.020414333333178547
-0.8548548548548549,0.9941241666666669,1.0710083333333336,0.171945625,17.762458333333335,0.02802656659722169,0.025436722876692717,0.0067304843322913465,0.009001052744791654,-0.000593947393565972,-0.0002692239359091149,0.019865623263854104
-0.8508508508508508,0.9940893749999998,1.070266666666667,0.17295083333333336,17.76183333333334,0.02873342888888808,0.026042863415972204,0.006883073701614423,0.009323571444444317,-0.0006420882433611115,-0.00029138569228524325,0.020193305555437746
-0.8468468468468469,0.9940547916666667,1.069529166666667,0.1739554166666667,17.761125000000003,0.029442778315971196,0.026647138012326377,0.007035696086890622,0.009649191508680488,-0.0006900483528611114,-0.00031367407768611113,0.02056373437488901
-0.8428428428428429,0.9940204166666664,1.0687979166666668,0.17495979166666673,17.760499999999993,0.03013976332899304,0.027249550466623258,0.007188222572201115,0.0099754224995659,-0.0007380753594153646,-0.0003361234516248699,0.019848083333499744
-0.8388388388388388,0.993985625,1.0680625,0.1759652083333333,17.759812499999995,0.030840412760417157,0.02784949545620663,0.007340813333781693,0.010301493007812634,-0.0007859202114062497,-0.00035868882929218735,0.019684964843975195
-0.8348348348348349,0.9939512500000003,1.0673312499999998,0.17697000000000004,17.759062500000002,0.03152275277343786,0.02844770243333329,0.007493370458222618,0.010629388687500074,-0.0008335365947369791,-0.00038136713512916645,0.022365787760406874
-0.8308308308308308,0.9939162500000002,1.066604166666667,0.17797479166666666,17.758520833333336,0.03220763498263812,0.029043911031206605,0.007645946278824152,0.010958012313367987,-0.0008812222412326393,-0.00040420936808420086,0.018271145399239686
-0.8268268268268268,0.9938816666666667,1.065872916666666,0.17897875,17.757791666666666,0.03288992551649428,0.029638336215104172,0.00779844470388424,0.011290356049479255,-0.000928761353995661,-0.00042716325628697915,0.020001789930518044
-0.8228228228228229,0.9938474999999999,1.0651395833333335,0.1799852083333333,17.757208333333338,0.03359225134982635,0.03022990811453992,0.007950963753223421,0.011621046856336747,-0.0009762112055290793,-0.00045024773128441803,0.018218873263776914
-0.8188188188188188,0.9938087500000007,1.0641791666666667,0.1810145833333334,17.75639583333333,0.03438103456597208,0.03094317895399302,0.008153585228525266,0.012003259887152756,-0.000984546781856771,-0.00046771785020442735,0.022073676649483787
-0.8148148148148149,0.9937679166666662,1.0630875000000002,0.18205958333333336,17.75572916666666,0.03522205067708306,0.03172555811649305,0.008385348465279377,0.0124118160364583,-0.0009700384352994794,-0.00048188240774262156,0.019290093316215007
-0.8108108108108107,0.9937270833333334,1.0619812499999999,0.18310354166666667,17.7549375,0.036091657981771164,0.032506218029123284,0.008617202625044366,0.012828305274739604,-0.0009555675357578128,-0.0004961042343985244,0.0224027044270656
-0.8068068068068068,0.993686875,1.0608916666666668,0.18414833333333336,17.754250000000003,0.03693387159722206,0.0332843704972222,0.008848985082691998,0.013241692736111088,-0.0009409456453194438,-0.0005103616536138889,0.020773604166492987
-0.8028028028028029,0.9936454166666664,1.059797916666667,0.18519375000000007,17.753500000000006,0.037774209162325656,0.034060087460937465,0.009080762590798359,0.01365704957031244,-0.0009263390163147566,-0.0005246578158442706,0.021362749999809694
-0.7987987987987988,0.9936045833333335,1.0587000000000002,0.18623749999999997,17.752749999999995,0.03862097666666675,0.034834301927083325,0.009312576781867461,0.014078692083333288,-0.0009116870370208334,-0.0005390003373151042,0.02236743750017922
-0.7947947947947949,0.9935639583333332,1.0576083333333333,0.18728270833333335,17.751979166666665,0.03945836326388941,0.035605812159331604,0.009544394339033537,0.014499080310763884,-0.0008970288840434027,-0.0005533982002474392,0.02306899956607822
-0.7907907907907907,0.9935227083333332,1.0565145833333334,0.18832791666666668,17.751229166666665,0.04029568520399329,0.03637492913732641,0.00977618605780344,0.01492214292621516,-0.0008822401571236978,-0.0005678063040236982,0.023863072482640746
-0.7867867867867868,0.9934822916666667,1.0554208333333337,0.18937229166666666,17.750500000000002,0.04112436456597135,0.0371423643155816,0.010007926996407488,0.015348579785590177,-0.0008674723564177954,-0.0005822841348332076,0.023916416666565965
-0.7827827827827827,0.9934414583333336,1.0543124999999998,0.19042062499999998,17.749833333333335,0.04198765234375035,0.0379068189079427,0.0102420616402463,0.015782571471354256,-0.0008513664369361982,-0.0005960010481033722,0.021541638888891157
-0.7787787787787788,0.9933975,1.0531604166666668,0.1914939583333333,17.749041666666667,0.042871886766492784,0.03868352225516494,0.010496386656930144,0.016245934719184035,-0.0008307547965817276,-0.000605787512633286,0.022978248263825662
-0.7747747747747749,0.9933464583333333,1.0515125000000003,0.19267187499999996,17.747979166666667,0.04405896234374951,0.03968029858398438,0.010870115345572483,0.01681061503906245,-0.0008312147992187496,-0.0006126560387369794,0.024860499566045746
-0.7707707707707707,0.9932931250000001,1.04985,0.19380979166666668,17.74702083333333,0.04524622750000029,0.040672785487456585,0.01123450631241104,0.01739962355208327,-0.00082483620782552,-0.0006198197407731666,0.02512654123268021
-0.7667667667667668,0.9932397916666665,1.0481833333333332,0.19493249999999998,17.746166666666664,0.04643253305555595,0.04166175794375004,0.011594969635225489,0.017996252375000077,-0.0008156532301763888,-0.0006270897977668743,0.021693638889075828
-0.7627627627627627,0.9931858333333338,1.0465166666666665,0.19605416666666656,17.7451875,0.047625783055555315,0.04264849289930559,0.011955446849958725,0.018599588680555668,-0.0008064244844479171,-0.0006344027913567709,0.023112256510501084
-0.7587587587587588,0.9931331249999998,1.0448562499999998,0.19717458333333338,17.744291666666662,0.04878583350260435,0.04363335035399304,0.012315967124221837,0.019206112596354158,-0.0007971270506640623,-0.0006417672064036453,0.021363248264037793
-0.7547547547547548,0.9930797916666666,1.0431875000000002,0.19829708333333337,17.74325,0.04997025651041631,0.04461491257482636,0.012676472097328443,0.019815628046874867,-0.0007877115448437503,-0.000649163678063541,0.024996104166689292
-0.7507507507507507,0.9930262500000001,1.0415166666666666,0.19941833333333336,17.742312499999997,0.05113678305555558,0.045594369997222224,0.013037015970747566,0.02043164886111104,-0.0007782676353541665,-0.000656602275452084,0.024513819010451243
-0.7467467467467468,0.9929725,1.0398500000000004,0.20054020833333333,17.741395833333332,0.05230572749999962,0.04657112484162328,0.013397438309205754,0.021049097697916686,-0.000768782446259375,-0.00066409227472839,0.023915551649452027
-0.7427427427427427,0.99291875,1.0381875,0.2016616666666667,17.740375,0.05343963151041686,0.04754542636388885,0.013758047453296365,0.021669878437499845,-0.0007592382220963534,-0.0006716201620968753,0.02701152604163326
-0.7387387387387387,0.9928652083333334,1.0365187500000002,0.20278416666666668,17.739458333333335,0.05460388089843726,0.04851687341597224,0.014118528812829371,0.022294784046874905,-0.0007496155071679688,-0.0006791960729053822,0.02536803993052672
-0.7347347347347348,0.9928120833333334,1.0348604166666668,0.20390624999999998,17.73847916666667,0.055734751349826306,0.04948605371093751,0.014479034474892865,0.022921326497395755,-0.0007399324835798615,-0.0006868041236979163,0.026565187065784812
-0.7307307307307307,0.9927591666666667,1.0331912499999998,0.2050275,17.737458333333333,0.05687834092343835,0.050452911743749974,0.014839520687939981,0.02355404765729166,-0.0007301405972567712,-0.000694445857990625,0.030488539930502156
-0.7267267267267268,0.9927045833333336,1.0315202083333335,0.206149375,17.736541666666664,0.05802022646662319,0.051416893520442715,0.015199958289238194,0.024193170418880222,-0.0007203690989834205,-0.0007021346260789066,0.02842303993065798
-0.7227227227227226,0.992637708333333,1.02955875,0.20732562499999993,17.735500000000005,0.05926503029843744,0.052516751885026094,0.0155364578656026,0.024888588682031337,-0.0007041190612161453,-0.0006994560360690107,0.02745641666638221
-0.7187187187187187,0.9925597916666669,1.0273933333333332,0.20853750000000004,17.73433333333333,0.06059002195555596,0.05370950692708334,0.0158566238386388,0.025630587749999934,-0.0006835195513916664,-0.0006896855514947918,0.025712888889017904
-0.7147147147147148,0.9924824999999999,1.0252364583333333,0.2097504166666666,17.733104166666664,0.06189437117079022,0.05489840854149307,0.016176747834402642,0.026375184016059067,-0.0006628288199659068,-0.0006799489764368658,0.02722494748269355
-0.7107107107107107,0.9924037500000001,1.0230689583333332,0.2109622916666667,17.731895833333343,0.0631986564947482,0.05608478649474829,0.01649678819082725,0.027127694683637182,-0.0006420623509414065,-0.0006702428164414057,0.027578489148879726
-0.7067067067067068,0.9923275000000001,1.0209064583333336,0.21217437500000003,17.730687500000002,0.06447916999995607,0.05726845126002602,0.016817015728975076,0.02788439360299466,-0.0006213032408934467,-0.0006605658790188803,0.027304110677107474
-0.7027027027027026,0.9922497916666666,1.0187414583333334,0.21338791666666668,17.729499999999998,0.06577000773953978,0.05844782618732638,0.017137117961978535,0.028645382584288115,-0.0006004587339355046,-0.0006509135263772566,0.02753808333335428
-0.6986986986986987,0.9921725,1.0165070833333332,0.21458625000000006,17.728291666666667,0.06710084953315976,0.05962572047760414,0.017483736004938463,0.029405515222395734,-0.0005960114415926348,-0.0006429037506166983,0.026841248263906436
-0.6946946946946948,0.9920956249999997,1.01411875,0.2157541666666667,17.726916666666664,0.06855482756510423,0.060797993732638896,0.017888522076091127,0.03015694585937498,-0.0006274304440579432,-0.0006385627059926216,0.03121715972235961
-0.6906906906906907,0.9920187499999998,1.011731875,0.21692249999999993,17.725624999999997,0.0700027797756515,0.061968628993750025,0.01829331524944137,0.03091321734531266,-0.0006584623419629562,-0.0006344258411950526,0.032426692708440896
-0.6866866866866868,0.9919412499999999,1.0093312500000005,0.2180906250000001,17.724437499999997,0.07146501110676984,0.06313631262044264,0.018698032279049547,0.03167765018880184,-0.000689067193494791,-0.0006304739313098961,0.029523641927141853
-0.6826826826826826,0.9918645833333336,1.0069487499999998,0.21925708333333327,17.72308333333334,0.07287671487343772,0.06430278974149309,0.019102798089070977,0.03244602067552091,-0.0007192936360687502,-0.0006267112407770829,0.0321088263888214
-0.6786786786786787,0.9917883333333332,1.004560625,0.22042499999999998,17.721770833333327,0.0742808673662756,0.06546469437499998,0.019507716917720828,0.03321909923437502,-0.0007490830647892321,-0.0006231294228609376,0.03383853081606958
-0.6746746746746748,0.991708125,1.0015085416666665,0.22169458333333336,17.720479166666664,0.07605605763537371,0.06691380338732632,0.020149652963386392,0.03419785615043405,-0.0008311534375798605,-0.0006478665298680552,0.030868103732814234
-0.6706706706706707,0.9916260416666667,0.9982720833333333,0.22299208333333329,17.719020833333335,0.07790972263732676,0.06844307243732642,0.020859565011375186,0.03524343673732644,-0.000927396552199367,-0.0006810393811176994,0.03400904123259352
-0.6666666666666667,0.9915458333333333,0.9950331249999996,0.22428979166666665,17.717583333333323,0.07975074681940186,0.06996763102078996,0.021569344999728474,0.03629776935898449,-0.0010226833360272385,-0.0007146237590291836,0.03432415972247327
-0.6626626626626626,0.991463958333333,0.9917949999999999,0.22558729166666655,17.71625,0.08155496964166664,0.07149016550516499,0.02227911799453224,0.0373607353947919,-0.0011169528167747395,-0.000748621701839355,0.03198593749999645
-0.6586586586586587,0.9913835416666666,0.9885527083333332,0.2268864583333334,17.714875000000003,0.08335645951349846,0.07300753502495659,0.022988925767066352,0.03842973546375861,-0.0012101223914058588,-0.0007830024989186193,0.03153706770831377
-0.6546546546546548,0.9913016666666664,0.9853091666666668,0.22818416666666666,17.713374999999992,0.08513688774930539,0.07452261108263888,0.023698705842488413,0.03951054889513897,-0.0013022714075934035,-0.0008177956772288195,0.0346794427085797
-0.6506506506506506,0.9912172916666666,0.9819189583333334,0.2294335416666667,17.71195833333333,0.08686703426558129,0.07611816662495657,0.024399781890413433,0.04062193909327258,-0.001378006748957943,-0.0008330508816259121,0.03382366493059408
-0.6466466466466467,0.9911224999999999,0.978165416666667,0.23056999999999997,17.710500000000007,0.08852929263732556,0.07790435010000007,0.025081329832144124,0.04179856654583333,-0.0014172843239504363,-0.0008023046490187489,0.032773083333097475
-0.6426426426426426,0.991029375,0.9744212500000001,0.2317070833333333,17.708979166666662,0.09013614421510396,0.07968786919982634,0.02576291911305415,0.04298261089114572,-0.0014568264312453132,-0.0007715566826512156,0.032473541232832304
-0.6386386386386387,0.9909354166666664,0.970668958333333,0.23284395833333338,17.707375,0.09173843999474873,0.08146869106766494,0.026444508329816506,0.04417622251037326,-0.0014963964182786453,-0.000740782133799479,0.03637060937495562
-0.6346346346346345,0.990841666666667,0.9669185416666667,0.23398145833333336,17.705833333333338,0.09330249211453967,0.08324642715620659,0.0271260764268063,0.045376906197960004,-0.001535939685775304,-0.0007099894572038623,0.0382576388886946
-0.6306306306306306,0.9907477083333333,0.9631704166666668,0.23511770833333326,17.70439583333333,0.09483212345815939,0.08502257989474826,0.027807602851247615,0.04658782889887156,-0.0015756171171539938,-0.0006791613263884548,0.03540984331618802
-0.6266266266266267,0.99065375,0.9594206250000004,0.2362547916666667,17.702833333333334,0.09635123099127496,0.08679638174787324,0.028489149773200245,0.04780644678658838,-0.0016153626477170588,-0.000648356337088412,0.03802530555554995
-0.6226226226226226,0.9905591666666665,0.9556704166666665,0.2373925,17.70133333333333,0.09783030470816012,0.08856625927708334,0.029170613442711348,0.04903371894479172,-0.001655149709295746,-0.000617492429089063,0.037589888888987844
-0.6186186186186187,0.9904510416666666,0.951490208333333,0.23852833333333334,17.69970833333333,0.09917930011245724,0.09035840086388888,0.02978217240219348,0.05021866808993067,-0.0016791100975707025,-0.0005778682427364589,0.03636658159734907
-0.6146146146146145,0.9903293750000003,0.9468535416666667,0.23966145833333338,17.69785416666667,0.1003669122999562,0.09217321872287323,0.030319927392596827,0.05136194937608504,-0.001686936558466277,-0.000528934927718099,0.04033289539921725
-0.6106106106106106,0.990206875,0.9422175,0.24079541666666662,17.696104166666665,0.10152118269375021,0.09398652564565968,0.030857608706050716,0.05251459449687498,-0.0016953974407385422,-0.0004798316613998263,0.03998065581612309
-0.6066066066066067,0.9900835416666663,0.9375802083333329,0.24192979166666664,17.694333333333336,0.10262001960829104,0.09579664257078992,0.031395237084624966,0.05367766552712677,-0.001704470974459636,-0.00043052807247786476,0.03994288888884512
-0.6026026026026026,0.989961875,0.9329445833333331,0.2430639583333333,17.69254166666666,0.10367773776232647,0.0976040788259983,0.031932916554843226,0.05485125500269106,-0.0017143549524535598,-0.00038107243602712607,0.04042770659748385
-0.5985985985985987,0.9898464583333332,0.9280260416666665,0.24403166666666656,17.690812500000007,0.10520329098849857,0.09955208733055557,0.032615784248592766,0.05593267500868063,-0.0017609720336686178,-0.0003243575677677076,0.03994475651012408
-0.5945945945945945,0.9897327083333334,0.9230674999999998,0.24497416666666672,17.688999999999997,0.10674784877708365,0.10151994933263891,0.03331964939781022,0.05700939174374997,-0.0018129014894911451,-0.0002666707320105904,0.04136233333349537
-0.5905905905905906,0.9896185416666667,0.9181087499999997,0.24591770833333337,17.687291666666667,0.1082465315067711,0.10348468906141496,0.03402355655272968,0.058093508532552185,-0.0018646200992630195,-0.00020895327858289813,0.03971349826389314
-0.5865865865865867,0.9895043749999998,0.9131493750000003,0.2468608333333333,17.68547916666667,0.10969342727044207,0.10544972896597227,0.03472742181883665,0.0591875176630208,-0.001916494282205728,-0.00015123559530902722,0.04111831206586203
-0.5825825825825826,0.9893900000000002,0.9081900000000003,0.24780437499999997,17.683645833333337,0.11109300723333271,0.10741174173085938,0.03543118275723394,0.06029154466874992,-0.0019682872898145825,-9.357754132851499e-05,0.04325337456583611
-0.5785785785785786,0.9892766666666666,0.9032316666666665,0.24874687500000003,17.68189583333333,0.11244318133055586,0.10937165884440102,0.0361350482131315,0.06140623718229171,-0.002019898285440938,-3.585783807024762e-05,0.04264307248291743
-0.5745745745745745,0.9891643749999998,0.8976854166666667,0.24959416666666664,17.680104166666666,0.11424776770399336,0.11156525196597226,0.03708644456219354,0.06268399816493059,-0.002129610354641929,9.05759348952687e-08,0.040166655816165076
-0.5705705705705706,0.989052916666667,0.8919585416666665,0.25040854166666676,17.678104166666667,0.11613975161454004,0.11383306226037324,0.03811509809500099,0.06402346235412315,-0.0022566772780454845,2.918845537118063e-05,0.04359140581590282
-0.5665665665665667,0.9889412500000003,0.88622875,0.251225,17.67625,0.1179713110067705,0.11609704104166667,0.039143974541899156,0.06536968228124998,-0.0023832956257302087,5.8208170770833315e-05,0.04289427083330111
-0.5625625625625625,0.9888291666666665,0.8805008333333334,0.2520408333333333,17.67427083333334,0.11973515749930541,0.11836041833263894,0.040172657189666235,0.06672616954930549,-0.002509158615170661,8.712667486684067e-05,0.04515050998242032
-0.5585585585585586,0.9887156250000002,0.8747260416666666,0.2528152083333333,17.672458333333335,0.1214176853634984,0.12066217876870658,0.041168107215733996,0.06807782854144959,-0.002630833216835066,0.00011431050334965222,0.04088312326388177
-0.5545545545545545,0.9885825,0.8685704166666665,0.25326520833333327,17.67020833333334,0.12291730629149344,0.12327215091453991,0.0418962421686639,0.06932299913741338,-0.002723373987895489,0.0001280775407355902,0.04519578993046025
-0.5505505505505506,0.9884506250000001,0.8624166666666665,0.25371208333333334,17.668062499999994,0.12433790972222258,0.12588267877065962,0.042624293006314824,0.07057530413194446,-0.0028161262403298606,0.00014193833738168377,0.04560916276068383
-0.5465465465465467,0.9883177083333333,0.8562627083333335,0.2541604166666667,17.665958333333336,0.1256829243176646,0.12849269093315968,0.04335248922449041,0.07183274660720476,-0.002909098402054251,0.00015575510181857602,0.04516616493054926
-0.5425425425425425,0.988185,0.8501089583333333,0.2546095833333333,17.663812499999995,0.12695163396141484,0.13110187674149307,0.04408058067215405,0.07309369566414936,-0.0030022984914825504,0.00016963027477447947,0.0461862981773038
-0.5385385385385386,0.9880529166666671,0.8439543750000001,0.2550575,17.661645833333335,0.1281464295850261,0.13371046336041661,0.04480877551533266,0.07436310699843751,-0.0030955763101792977,0.00018352011319114564,0.04709979123265384
-0.5345345345345345,0.9879202083333336,0.8378,0.255505625,17.65958333333334,0.12926386833333348,0.13631812559335924,0.04553686550026444,0.07563822070833334,-0.0031892646796666656,0.00019741448004270825,0.04515815972195014
-0.5305305305305306,0.9877879166666665,0.8316464583333331,0.25595458333333326,17.657395833333332,0.13030437667495676,0.13892704293732644,0.046264892436756126,0.0769160689433161,-0.0032830708906017737,0.00021132143649262215,0.04678905164922753
-0.5265265265265264,0.9876552083333329,0.8254920833333333,0.2564020833333333,17.655250000000006,0.13127240368732662,0.14153484666232644,0.0469930436528133,0.07820106839149299,-0.003377093230564667,0.00022525129515408085,0.04818910416651079
-0.5225225225225225,0.9875224999999999,0.8193372916666668,0.256850625,17.653125000000003,0.13216494415099822,0.144141923103776,0.047721173397443424,0.07949187121627599,-0.003471416988606593,0.00023919473885910218,0.047802734374954525
-0.5185185185185186,0.9873904166666668,0.8131837499999999,0.25729874999999996,17.650979166666662,0.13297739706927092,0.1467488115817709,0.04844923978554258,0.08078758760468749,-0.003566019135057031,0.0002531401484106772,0.047934457899486915
-0.5145145145145145,0.9872466666666669,0.8066622916666666,0.25767416666666676,17.64870833333333,0.13363407220308188,0.14934444049930545,0.049117722363249856,0.08200938288003465,-0.0036586631432649337,0.00025811450039860974,0.04934416493074423
-0.5105105105105106,0.9871066666666666,0.7994829166666668,0.25777187499999993,17.6465,0.13464956595815958,0.1518988687923177,0.049738447389364004,0.08303245620703134,-0.003706278997646784,0.00027941780601367297,0.049579416666745146
-0.5065065065065064,0.9869789583333333,0.7919706250000002,0.25767562499999996,17.644312500000005,0.13597773747044262,0.15439243894752608,0.05035058517107835,0.08390118255481763,-0.0037047591704736952,0.0003178771796450518,0.05281973567696241
-0.5025025025025025,0.9868564583333334,0.784625416666667,0.2576185416666667,17.642354166666667,0.13715128885399241,0.15681164532287323,0.05097169574991227,0.08474365273706586,-0.003679899143668311,0.000351348331924002,0.05046445789923837
-0.4984984984984986,0.9867341666666665,0.7772793749999999,0.2575612499999999,17.640333333333334,0.138218231532943,0.15923032749843752,0.051592707624522754,0.085587744242448,-0.0036563282285786407,0.0003848793828572932,0.04863988888894255
-0.49449449449449445,0.9866116666666663,0.769936041666667,0.2575025000000001,17.63825,0.13917245007599766,0.16165079582708325,0.05221376644479034,0.08643037776406243,-0.0036341162280262617,0.0004183555964453122,0.050886937500138174
-0.49049049049049054,0.9864885416666666,0.7625904166666667,0.2574460416666667,17.636208333333336,0.1400235647414929,0.16406882729683164,0.05283476834999229,0.08727036581623265,-0.0036130770732915817,0.00045185687827313276,0.05144728993059289
-0.4864864864864864,0.9863658333333336,0.755245625,0.25738812499999997,17.634208333333337,0.14076487925169234,0.1664892697756511,0.05345579652770789,0.08811228633346352,-0.0035934054819921797,0.00048527033920572947,0.04990478993045144
-0.4824824824824825,0.9862441666666668,0.7479004166666666,0.257330625,17.632083333333338,0.14139809174982665,0.16890844943710942,0.05407680922203314,0.08895252667473968,-0.003574950067132206,0.000518745829960025,0.05359565972207747
-0.4784784784784786,0.9861218750000003,0.7405558333333334,0.2572729166666667,17.63004166666666,0.14192309938263892,0.1713287713498264,0.05469774401845283,0.08979066580381936,-0.003557883045743404,0.0005521971792595482,0.05308916493072502
-0.47447447447447444,0.9859964583333332,0.7331606249999997,0.25708625,17.628000000000004,0.14251987294961,0.1738135350609375,0.05527403632768917,0.09058781760442722,-0.0035287729887536535,0.0005977424462302069,0.05215766666657373
-0.4704704704704705,0.9858629166666667,0.7256129166666665,0.25651687500000003,17.625791666666668,0.14354547849982668,0.1764945095069011,0.05571778277983769,0.09126408382369797,-0.0034642089854627672,0.0006788680904621471,0.05250978993046829
-0.4664664664664664,0.9857289583333334,0.7180664583333333,0.2559479166666667,17.623499999999996,0.14445472808329007,0.17917358062065974,0.05616119430977838,0.09193051096137148,-0.0034050209267736976,0.0007596049974088535,0.05495608333336577
-0.4624624624624625,0.9855956250000001,0.7105195833333333,0.2553791666666666,17.621291666666668,0.14524963003315972,0.181852731232639,0.056604354251817424,0.09258810090798622,-0.0033511582500102433,0.000839892094571182,0.05487166493043105
-0.45845845845845856,0.9854616666666667,0.7029720833333335,0.25480937499999995,17.619041666666664,0.14593170838732605,0.18453197407877608,0.057047283530292314,0.09323903947005208,-0.0033026944285951348,0.0009198403062968755,0.05603741493058578
-0.4544544544544544,0.9853283333333335,0.6954256250000003,0.254239375,17.616791666666668,0.1464994500933588,0.18721025686627607,0.05749000288976907,0.09387896540768226,-0.003259496561612246,0.0009993714375226546,0.05802637326394233
-0.4504504504504505,0.9851939583333333,0.6878785416666667,0.25367083333333335,17.614645833333334,0.1469526952478733,0.18988694164930564,0.05793251214027466,0.09451194376996525,-0.0032217032249726484,0.001078498933671876,0.05550216623265669
-0.4464464464464464,0.9850606249999996,0.6803322916666666,0.25310124999999994,17.612374999999997,0.14729193124891476,0.19256329891510432,0.05837466591049381,0.09513454656380219,-0.003189290325227865,0.0011572173850651047,0.057580192708485356
-0.44244244244244246,0.9849266666666666,0.6727856249999999,0.2525320833333333,17.610145833333338,0.14751741946002628,0.19524004688732632,0.05881663053783071,0.09575046114869787,-0.003162195182608068,0.001235497888348091,0.05818039539917663
-0.43843843843843855,0.98478875,0.6655804166666668,0.251944375,17.607791666666664,0.14758708394982628,0.1979209069058594,0.059228654712708224,0.09638159124401036,-0.003171033008407119,0.0013165767643294253,0.06004762326392665
-0.4344344344344344,0.9846508333333333,0.6584695833333333,0.2513512500000001,17.6055625,0.1475421828248265,0.2006031741234375,0.05963224769082638,0.09701222214218747,-0.003193345303715285,0.0013981221103124986,0.056877391926946075
-0.4304304304304305,0.984531875,0.6508947916666669,0.2504154166666666,17.603458333333332,0.14816597018120642,0.20320857742899312,0.06012028073269001,0.09752424287196182,-0.0030443611524197042,0.0015249117687456603,0.057629706597310815
-0.42642642642642636,0.9844191666666665,0.643221875,0.24940520833333324,17.60147916666666,0.14883603618815094,0.2057964170562067,0.0606260658023755,0.09799982259440113,-0.0028639094998632823,0.0016606516793381074,0.057514478732912266
-0.42242242242242245,0.9843052083333332,0.63555,0.248395625,17.599541666666664,0.14938807250000008,0.208382530147526,0.061131443411603655,0.09845778553124995,-0.0026896157530208378,0.0017956115906419261,0.05571645659733804
-0.41841841841841854,0.9841927083333335,0.6278772916666665,0.24738604166666667,17.597437499999995,0.1498232316093317,0.210966813055165,0.0616365374492864,0.09890192216219623,-0.0025214349208090266,0.0019297669762534733,0.05894343359386767
-0.4144144144144144,0.9840783333333333,0.6202043750000001,0.2463760416666667,17.595437500000006,0.1501404915641925,0.21354822109266486,0.062141267147837555,0.09932962606315099,-0.0023595343699804663,0.002063100894238281,0.05932918359354744
-0.4104104104104105,0.9839641666666664,0.6125320833333335,0.2453658333333333,17.59335416666666,0.15033903022065964,0.21612894116597217,0.06264571317897208,0.09974305492951382,-0.0022037251247934053,0.0021956278337951387,0.06263916623277055
-0.40640640640640635,0.9838510416666667,0.6048595833333333,0.24435604166666672,17.591395833333333,0.1504207177831594,0.21870679156766476,0.0631499619088652,0.10014015645251742,-0.0020541984514672747,0.0023273058653546456,0.06091763498261571
-0.40240240240240244,0.9837368749999998,0.5971870833333334,0.24334625,17.589437499999995,0.1503844624998264,0.22128197761093749,0.06365382308803265,0.10052155438906255,-0.001910805487177339,0.0024581885366773445,0.058563433593860736
-0.3983983983983985,0.9836235416666667,0.5895139583333334,0.24233666666666656,17.58739583333333,0.1502307929301649,0.22385585665555557,0.06415721464987285,0.10088748571736114,-0.0017735806134191777,0.0025882514407402782,0.06059113498270108
-0.3943943943943944,0.9835108333333334,0.5818416666666668,0.24132645833333324,17.585416666666664,0.1499590249305554,0.22642695717495664,0.06466040610322298,0.10123850293923614,-0.0016424329446734273,0.002717531857246473,0.058953993055695264
-0.3903903903903905,0.9833966666666668,0.57416875,0.24031645833333345,17.583354166666666,0.14956941319010408,0.22899779152078986,0.06516321213983844,0.10157404951432283,-0.0015175196904973981,0.002845978798271963,0.06190624956593638
-0.38638638638638634,0.9832941666666667,0.5665800000000002,0.2393187499999999,17.5815625,0.14920502026666638,0.23145570256510425,0.06569060827333871,0.10181469929166675,-0.0014058671374583293,0.0029587669307161446,0.06136839192708976
-0.3823823823823824,0.9831893749999999,0.5587572916666665,0.23804208333333332,17.579854166666667,0.14963487234266504,0.23378888322899305,0.06586339754320017,0.10198495854730902,-0.0013594044692643295,0.002940917569799478,0.05914414539932977
-0.3783783783783783,0.9830870833333331,0.5508304166666667,0.23671458333333337,17.578041666666667,0.1500841854081597,0.23624058103732634,0.06611073944336417,0.10211499076475691,-0.0012918905827708285,0.0029450811038541688,0.06140949826379938
-0.3743743743743744,0.9829841666666664,0.5429008333333333,0.23538604166666666,17.57622916666666,0.15041056016597243,0.23869257805516492,0.06635965367705866,0.10222288849079861,-0.001225839887199656,0.002949503170333766,0.06387661414947843
-0.37037037037037046,0.9828825000000001,0.5349722916666668,0.23405875,17.574395833333337,0.15061214714891474,0.24113879321510417,0.06660868767888499,0.10230942912786462,-0.0011614908418793443,0.0029535704263281225,0.06665275998255993
-0.3663663663663663,0.9827797916666667,0.5270420833333334,0.23273104166666672,17.572729166666665,0.15068747572899305,0.2435829289114149,0.06685759139151366,0.10237448861032983,-0.0010989406650446232,0.0029573346183235224,0.06398130164927807
-0.3623623623623624,0.9826777083333339,0.5191129166666667,0.23140250000000004,17.570958333333326,0.1506355297498264,0.24602309132708328,0.067106490684019,0.10241993163437502,-0.001038245550624304,0.002960748166629167,0.06392324826407503
-0.3583583583583583,0.9825747916666666,0.5111839583333333,0.23007520833333328,17.5691875,0.15045991907599826,0.24845914851037326,0.06735534293961115,0.10244278595646704,-0.0009793725578299056,0.0029639231211776476,0.06427558984370307
-0.35435435435435436,0.9824739583333333,0.5032550000000001,0.22874583333333331,17.56741666666666,0.15015669664166664,0.25089305206597223,0.06760419010943107,0.1024460573125,-0.000922331515028115,0.002966766182358509,0.06399665972242019
-0.35035035035035045,0.9823702083333332,0.4953247916666664,0.22741333333333333,17.56566666666667,0.14975064242704023,0.2533219258222222,0.06785677282802949,0.10242674637777795,-0.0008679249187030407,0.0029684874019111113,0.06402122222220896
-0.3463463463463463,0.9822966666666667,0.4873508333333334,0.2257514583333333,17.563895833333337,0.1503745819159722,0.25575794572704,0.06831730473770405,0.1023890053217014,-0.0008640308798031236,0.0029247711761622394,0.06706315581578792
-0.3423423423423424,0.9822227083333334,0.47937687500000004,0.22408645833333338,17.562166666666663,0.15087302004856776,0.25819109252495664,0.0687778974770978,0.10232459220768224,-0.0008603219847569017,0.002880997055500651,0.06842697222236893
-0.33833833833833826,0.9821483333333333,0.47140354166666665,0.22242416666666665,17.560520833333335,0.1512426592374567,0.2606160317493055,0.06923840816851039,0.10223408508107643,-0.000856798950834332,0.002837141134581423,0.06644139539923799
-0.33433433433433435,0.9820758333333335,0.46357812499999995,0.22081833333333337,17.558958333333333,0.1514746970214843,0.2629350969972222,0.06964553774150925,0.10211386773437507,-0.0008568221723968079,0.0027922798857528824,0.06569058159720953
-0.33033033033033044,0.9820043750000002,0.45584062499999994,0.21924479166666663,17.557437500000002,0.15157869959960948,0.26519172132704,0.07002122686905043,0.10196785880533854,-0.0008596857250214897,0.0027466660287380636,0.06638843359365865
-0.3263263263263263,0.9819329166666665,0.44810291666666674,0.21767291666666666,17.555958333333344,0.15156356774149302,0.26744183468315974,0.07039678667547362,0.1017976311623264,-0.0008630697616114104,0.0027010526248773437,0.06499366493022762
-0.3223223223223224,0.9818612500000005,0.4403660416666666,0.21609958333333326,17.554479166666667,0.15142879101349835,0.26968847008315966,0.07077240315680353,0.101603956881684,-0.0008670500929169366,0.00265522298183269,0.06484452039927646
-0.31831831831831825,0.9817891666666668,0.4326268749999999,0.21452729166666662,17.552916666666665,0.15117502869440103,0.27193012446349835,0.07114797792484316,0.1013847282040365,-0.0008717890294095186,0.0026092356303479727,0.06615815972230621
-0.31431431431431434,0.981718958333333,0.4248891666666666,0.21295437500000006,17.551437500000002,0.15080086271597226,0.27416626750169265,0.0715235666188577,0.10114174306822914,-0.0008771130504791665,0.002563150722453126,0.0645416835936885
-0.3103103103103104,0.9816304166666662,0.41660250000000004,0.21100270833333334,17.5496875,0.15101152366041665,0.27636410707599823,0.07168839927539043,0.10092136920156246,-0.0009987286970374967,0.002447799906709376,0.06701031901042143
-0.3063063063063063,0.9815381250000002,0.40820687500000014,0.20897562499999997,17.5479375,0.1512219388694009,0.27854731315585946,0.0718112283555111,0.10067742150091141,-0.0011396693545286441,0.002319683328101563,0.06843116276036199
-0.3023023023023024,0.9814460416666666,0.399810625,0.20694916666666666,17.54620833333334,0.1512929224704428,0.2807220424159722,0.07193394780912771,0.10039931599843747,-0.0012767188917031246,0.0021924413145208333,0.06911478993038145
-0.29829829829829824,0.9813541666666667,0.3914143750000001,0.20492312499999998,17.544479166666665,0.15122332871002603,0.28288922117356763,0.07205659976625237,0.10008701810507806,-0.0014097456977747382,0.002066211046759115,0.06916743706597117
-0.2942942942942943,0.9812616666666666,0.3830183333333334,0.20289624999999997,17.54275,0.15101091466388886,0.2850476950692708,0.07217907599408124,0.09974097481875,-0.0015387999796597227,0.0019409280857447914,0.06963077083327107
-0.2902902902902904,0.9811712500000002,0.3746225,0.20086937500000002,17.540999999999997,0.15065923249375002,0.2871979525204427,0.07230150573996406,0.09936127089739588,-0.0016639961484843733,0.0018166159474856786,0.07019399999995812
-0.2862862862862863,0.9810785416666667,0.3662264583333333,0.19884291666666676,17.539354166666666,0.15016609788329,0.28933941115815975,0.07242372024673041,0.09894637953116317,-0.0017851873129331565,0.0016931848490086825,0.06793041623257068
-0.28228228228228236,0.9809866666666665,0.3578302083333335,0.196816875,17.537562500000003,0.14953087533745654,0.2914743677152345,0.07254582326173434,0.09849818494856767,-0.00190243635190755,0.0015707855980091156,0.07098489192696888
-0.2782782782782782,0.9809133333333332,0.34972020833333334,0.19479604166666656,17.536166666666663,0.14868452588328981,0.2936259604843316,0.07271246192542791,0.09792859605915805,-0.0020099451283546003,0.0014133863146540788,0.07015030555567137
-0.2742742742742743,0.9808416666666665,0.3416625,0.192758125,17.53472916666667,0.14777277776041664,0.2957682635798178,0.07289455482951604,0.09733094378385414,-0.002117293825937503,0.0012539180584947903,0.07160638498254457
-0.2702702702702702,0.9807933333333335,0.33403208333333345,0.19038791666666666,17.533541666666675,0.148060692303993,0.2978478578539931,0.07327945032600801,0.09695120255434027,-0.002307410533515188,0.001103144979619359,0.0680416232635821
-0.26626626626626626,0.9807447916666664,0.32640166666666665,0.18801812499999995,17.5321875,0.14823257699722225,0.29991647633815116,0.07366401897999886,0.09653598730312501,-0.002489962911611109,0.0009547137620624997,0.07010979817721363
-0.26226226226226235,0.9806972916666666,0.31877,0.1856489583333333,17.530874999999998,0.14828881210000003,0.30197404760308155,0.074048031369655,0.09608443155208335,-0.002664843815383334,0.0008085892213940967,0.07071340104164392
-0.2582582582582582,0.9806477083333335,0.31106125000000007,0.18328141666666667,17.52958333333334,0.1482348570817708,0.3039510473046597,0.07441337076614565,0.0955859617632292,-0.0028501697786062503,0.0006535973004218048,0.07204149305539431
-0.2542542542542543,0.9805983333333333,0.3032939583333333,0.18091547916666664,17.52841666666667,0.1480652748384983,0.3058650060645622,0.07476435703911541,0.09504296986643662,-0.00304006771796953,0.0004928668655146092,0.06919249305542507
-0.25025025025025016,0.9805483333333336,0.29552520833333334,0.17854956249999998,17.52716666666667,0.1477767262395399,0.3077692203977252,0.07511476077682676,0.09446514501102868,-0.0032207359970840704,0.0003349434216906123,0.06926197222207975
-0.24624624624624625,0.9804981250000001,0.28775791666666667,0.1761823958333333,17.525979166666662,0.14736600639565972,0.30966080506509336,0.07546441641316128,0.09384962082165801,-0.0033921903454546005,0.00017989744210779058,0.0677625828995474
-0.24224224224224233,0.9804485416666665,0.2799897916666666,0.1738166875,17.52466666666667,0.14683529989578997,0.3115425508131941,0.07581330231941522,0.09319664354535158,-0.003554350099074697,2.7560527389622737e-05,0.06959988888888802
-0.2382382382382382,0.9803977083333332,0.2722222916666667,0.17145120833333338,17.5234375,0.14618335725308154,0.31341198316104,0.0761615646715401,0.09250778415848088,-0.0037072996731453995,-0.0001219264968618917,0.06913818359373636
-0.23423423423423428,0.9803645833333335,0.26457708333333335,0.16888593750000006,17.522729166666664,0.14591709197482639,0.3150292067814127,0.07640783437434583,0.09175123457356768,-0.003784249985603298,-0.00028496422263346306,0.07062921831601443
-0.23023023023023015,0.9803356249999999,0.25696333333333327,0.16626814583333335,17.52229166666667,0.14567192865555556,0.3165676120144787,0.07662629296610672,0.09094809968618056,-0.003834533478628473,-0.00044951900138791203,0.06866974826380101
-0.22622622622622623,0.9803045833333331,0.24964625000000004,0.16364660416666668,17.52179166666667,0.14521091652760415,0.3180579139447184,0.07675364052139365,0.0901189472778906,-0.0038965455329395835,-0.0005625606206726043,0.06765012326377473
-0.22222222222222232,0.9802741666666669,0.24247687500000006,0.16102389583333332,17.52135416666667,0.14459621509023435,0.31951630497065586,0.07683441656704344,0.0892579706046745,-0.003960000878864844,-0.0006478335457632729,0.06818983289934977
-0.21821821821821819,0.980244166666667,0.2353089583333334,0.1583999583333333,17.520875,0.14387781912808156,0.32096382819999836,0.07691467820546738,0.08836007080453992,-0.0040146107004283855,-0.0007298019918846352,0.06789756770831445
-0.21421421421421427,0.9802122916666663,0.22814,0.1557772083333333,17.52041666666667,0.14305693206666673,0.32239387803054,0.0769938626919289,0.08742417519083336,-0.004060349771,-0.0008085688238555549,0.06854149305553392
-0.21021021021021014,0.9801816666666668,0.22096999999999997,0.15315512499999995,17.520000000000003,0.14213413409999998,0.3238110076862344,0.07707247001286484,0.08645114536208331,-0.0040972338072874995,-0.0008841707827290104,0.06689166666654955
-0.20620620620620622,0.9801508333333331,0.2138020833333333,0.15053239583333342,17.519520833333335,0.14110846082899312,0.3252156228046766,0.07715033363077795,0.085439589328342,-0.004125237692545574,-0.0009563836983399093,0.06784810373261507
-0.2022022022022023,0.9801206250000001,0.2066329166666667,0.1479089166666667,17.519083333333334,0.13997867108315978,0.32660586903715977,0.07722737063499921,0.08439098248149307,-0.00414437865968626,-0.0010254671700243427,0.06651082638882144
-0.19819819819819817,0.9800885416666664,0.19946395833333333,0.14528649999999996,17.518687500000002,0.13874787932599827,0.32798162458441665,0.07730366401015186,0.0833046004509375,-0.004154634060560329,-0.0010912471338218749,0.0647549440103603
-0.19419419419419426,0.9800468749999998,0.19272708333333335,0.14258366666666664,17.51752083333333,0.13822272968315977,0.3294490646665555,0.0775607387329983,0.08226136995902777,-0.004146939055672309,-0.0010763278390549308,0.06542218706607628
-0.19019019019019012,0.980006875,0.18645541666666668,0.1398,17.516291666666664,0.13798104426232644,0.33093491833333327,0.07784305245170559,0.08121813691666663,-0.004124415610057987,-0.0009997835134999994,0.06473458159734946
-0.1861861861861862,0.9799674999999998,0.180178125,0.13701654166666663,17.51502083333333,0.13764500993815104,0.33239063397637325,0.07811726907196874,0.08013405392851564,-0.004100703702881511,-0.0009250049154040448,0.06446187456612051
-0.1821821821821823,0.9799260416666667,0.17388645833333335,0.13423229166666667,17.513791666666666,0.13718849960828994,0.33379815020724835,0.07837073088198125,0.07899413470811631,-0.0040753986833962684,-0.0008555484736480036,0.06460145659730188
-0.17817817817817816,0.979886458333333,0.16759541666666666,0.13144783333333337,17.512562499999998,0.1366517763123264,0.33518980044530555,0.0786242474786456,0.07782002893590279,-0.004048604252857605,-0.0007854567706791254,0.06411301692713778
-0.17417417417417425,0.9798456249999997,0.1613039791666667,0.1286632916666666,17.511395833333335,0.13603665130499956,0.33656596571083164,0.07887758824889053,0.07661136991481857,-0.004020288624519314,-0.0007147383615733503,0.06143263498250917
-0.1701701701701701,0.9798041666666669,0.15501245833333333,0.12587925,17.510145833333336,0.13534259609478994,0.33792670608610426,0.0791309627298827,0.07536721050434378,-0.003990431068836371,-0.000643282667752604,0.06312622873252849
-0.1661661661661662,0.9797639583333336,0.14872143749999997,0.12309516666666669,17.5089375,0.13456922569460025,0.33927132994330556,0.07938439153576582,0.07408785986403127,-0.003959099038458594,-0.0005712333509423614,0.061690954427149336
-0.16216216216216228,0.9797227083333334,0.14242997916666666,0.12031095833333333,17.507708333333337,0.13371599270124956,0.3406013149715814,0.07963772923554517,0.07277407104439496,-0.003926216404919437,-0.0004985099474101222,0.060565581597074925
-0.15815815815815815,0.9796833333333334,0.13644779166666668,0.11745983333333333,17.506562499999998,0.1328847084826233,0.3418523542199723,0.07982020825236924,0.07142455263213195,-0.0038546233836834203,-0.00042606527461840256,0.06422776692733123
-0.15415415415415423,0.979645625,0.13096220833333333,0.11450114583333332,17.505937499999998,0.1321522333217899,0.3429826126028537,0.07988771289379425,0.07004213541830294,-0.0037240035366790797,-0.00035593598727452227,0.058402246093862686
-0.1501501501501501,0.9796087500000003,0.12547827083333332,0.11154285416666665,17.505083333333335,0.13135853688201,0.344094650017687,0.07995525239276549,0.06862752470201865,-0.003595990677134232,-0.0002872706719350132,0.061432493055463055
-0.14614614614614618,0.9795714583333331,0.11996958333333331,0.10857675,17.504416666666668,0.13051563240815972,0.34514004769277085,0.07998579228650836,0.06716934254281251,-0.003470746488795399,-0.00022274726945536457,0.057897159722131164
-0.14214214214214227,0.9795335416666667,0.11438793750000004,0.10558837499999996,17.50377083333333,0.1296378997544961,0.34602317839819263,0.07990731757318474,0.06564583855977342,-0.003348269810509232,-0.00016737967600544243,0.05946494748269515
-0.13813813813813813,0.9794958333333335,0.10880645833333331,0.10259989583333336,17.503229166666667,0.1286986546249566,0.3468876363749892,0.07982890086788456,0.06408909370900608,-0.0032274272423127165,-0.00011284488134038595,0.056760405816021375
-0.13413413413413422,0.9794585416666667,0.10322677083333336,0.09961124999999998,17.50258333333333,0.12769652544998916,0.3477346822067708,0.07975056389893125,0.062498806490494815,-0.0031083151408023008,-5.936412648177087e-05,0.056868326389064805
-0.13013013013013008,0.9794206250000003,0.09764531249999998,0.09662335416666668,17.501958333333338,0.12663247628011065,0.34856351076291625,0.07967197163509752,0.06087518238759767,-0.002990878654384114,-6.66303414755215e-06,0.057704498263717596
-0.12612612612612617,0.9793979166666663,0.09270241666666666,0.09358679166666665,17.5015,0.1261741786108264,0.3493904707588732,0.07978600098840657,0.059355569911086814,-0.002932724335549827,2.2398458662412546e-05,0.05624774999995452
-0.12212212212212203,0.9793799999999999,0.08796397916666666,0.09053577083333335,17.501,0.12588192170249957,0.35020410753294745,0.07996184395619066,0.057850467507245255,-0.002893537370037791,4.3929538950134635e-05,0.05937399999993431
-0.11811811811811812,0.9793652083333333,0.083326,0.08745720833333336,17.500729166666666,0.125538652724,0.3510183200438733,0.08018556553759452,0.05625974899174999,-0.002833612790063334,6.727888593409685e-05,0.05364530164928283
-0.1141141141141142,0.9793564583333332,0.07889656250000003,0.08432043750000001,17.500354166666664,0.12513908242568356,0.35185131381980855,0.08050998789458538,0.054523365666087245,-0.002730337909998698,9.459326688619811e-05,0.05427070789937716
-0.11011011011011007,0.9793475000000001,0.074466975,0.08118389583333335,17.499958333333336,0.12470050296768269,0.35266438339065587,0.08083400396892947,0.05275914752524323,-0.0026276863832215107,0.00012141383376349749,0.05583333159705717
-0.10610610610610616,0.9793379166666666,0.07003773958333333,0.07804697916666663,17.499583333333337,0.12422242336739052,0.35345721070962466,0.081158197762325,0.05096714099785917,-0.00252567706911428,0.00014780481695269112,0.05479149305546116
-0.10210210210210202,0.979328958333333,0.06560879166666668,0.07491058333333334,17.499312500000002,0.12370465312270663,0.35423173783799305,0.08148242226859131,0.049147332144454874,-0.0024243269660148446,0.0001737101635265625,0.051562027343663885
-0.09809809809809811,0.9793170833333336,0.061538441666666666,0.07177377291666666,17.49897916666666,0.12319522853057158,0.35494685885463995,0.08168257813551552,0.0472922580288378,-0.002365265729446962,0.00016711971107719146,0.05156145789948141
-0.0940940940940942,0.9793014583333332,0.057842108333333316,0.06863619583333336,17.498604166666667,0.12270297800355494,0.35560032262152824,0.08175370661481406,0.045405041891687134,-0.0023498040967063713,0.00012693579919120698,0.05406055164939971
-0.09009009009009006,0.9792860416666667,0.054146068333333325,0.06549885208333331,17.4983125,0.12218316161737536,0.35623469204243235,0.08182483375818643,0.04349459884600762,-0.002334387118211497,8.676339863507296e-05,0.0528096523437398
-0.08608608608608614,0.9792708333333335,0.050450070833333305,0.062361136041666654,17.4980625,0.12163706118624498,0.35684963037825934,0.0818959614430666,0.04156104293611746,-0.002319051606631701,4.648393717597809e-05,0.04968374609370585
-0.08208208208208201,0.9792560416666665,0.04675405416666668,0.05922428124999999,17.497770833333337,0.1210623917523137,0.35744456784375434,0.08196748481155555,0.039604191413122276,-0.002303783633511112,6.143122166666254e-06,0.04905753081578723
-0.0780780780780781,0.9792391666666669,0.04313246583333335,0.05609554854166668,17.49739583333334,0.12043363205780296,0.3580051644338096,0.08200351210079662,0.03763506483579114,-0.002305030817591618,-2.0290977805887485e-05,0.05072238498240722
-0.07407407407407418,0.9792258333333335,0.04017445416666667,0.052967045833333316,17.497208333333333,0.12005307573241039,0.35852136705568965,0.08208287953474375,0.035787359094825014,-0.0023345918151859548,-7.889255182794592e-06,0.04811720659722596
-0.07007007007007005,0.979216458333333,0.03737430208333334,0.04983196612916665,17.496937499999998,0.1197634948771171,0.35902115015170155,0.08220074737420933,0.03395950462781543,-0.0023616743907524085,6.590060747668102e-06,0.047803121093863865
-0.06606606606606613,0.9792060416666666,0.03457407083333334,0.046696748541666666,17.496645833333332,0.11945784195934497,0.35950233034230306,0.08231848552456938,0.03211411580823407,-0.0023889682590790625,2.0779939483170986e-05,0.04863458289935352
-0.062062062062061996,0.979196041666667,0.031773972916666664,0.043561899999999994,17.496375,0.11913670631175763,0.35996236086839,0.08243649150456997,0.030251148702534793,-0.002416496588209279,3.480330456125019e-05,0.04936185937498294
-0.05805805805805808,0.9791847916666666,0.02897384625,0.04042668541666666,17.496208333333335,0.11880112040014802,0.3604029747728886,0.08255428558708432,0.028370631349007053,-0.002444287685225468,4.849338868379751e-05,0.04644395659715883
-0.05405405405405417,0.979175625,0.026173689812499994,0.03729168541666666,17.496020833333336,0.11844800046159902,0.36082516353211774,0.08267207544063918,0.026472548576652162,-0.002472327514331269,6.190059924130882e-05,0.04467166623243202
-0.05005005005005003,0.9791756249999998,0.02380909166666666,0.03408770208333333,17.495770833333335,0.11822916882067494,0.3612453202333446,0.08296739729338064,0.024470507359725235,-0.002483874928863877,6.663194230934666e-05,0.046127947482546006
-0.04604604604604612,0.9791783333333332,0.02192546666666666,0.030877808333333336,17.495708333333337,0.11788783641144888,0.3616098942858633,0.08336469878307598,0.02238191880931445,-0.002462923983109611,5.884588438520469e-05,0.04685658159706918
-0.04204204204204198,0.9791829166666669,0.02030956458333333,0.027667556250000013,17.49579166666667,0.11746610491976871,0.3619309646644865,0.08381355847146847,0.020243391271144273,-0.0024235130218315166,4.312743715991543e-05,0.04789895659718013
-0.03803803803803807,0.9791872916666665,0.018693622916666663,0.02445752125,17.495958333333334,0.11703896512891618,0.3622309963209725,0.08426272792861597,0.018094433653609476,-0.0023848276374957146,2.6100882366671168e-05,0.044775331597236345
-0.034034034034034155,0.979191875,0.01707774583333333,0.02124708083333333,17.495916666666673,0.11660760059725211,0.36251168655606186,0.08471174852589364,0.015935035670494712,-0.0023468025266386323,7.768683899215638e-06,0.047899993055239065
-0.03003003003003002,0.9791975,0.015461756249999993,0.018036849999999997,17.496062500000004,0.11617060076033223,0.362770088708744,0.0851610361984974,0.013765414455115518,-0.00230941685235552,-1.1917436792739752e-05,0.04550532942681684
-0.026026026026026106,0.9792022916666664,0.013845922916666665,0.014826579166666671,17.496125000000006,0.1157282695852524,0.3630082975502146,0.08560967523797706,0.011585351911073809,-0.0022727298014051994,-3.299244010938641e-05,0.046651651041315745
-0.02202202202202197,0.9791989583333333,0.012499614375,0.011552620625000001,17.496270833333337,0.11523242630714295,0.3630825786233616,0.08590336797453463,0.009419939405500163,-0.0022316253541037143,-0.00010070062491374401,0.04446525998253037
-0.018018018018018056,0.9791885416666667,0.011684209999999999,0.008202830770833332,17.49602083333333,0.11537381257000924,0.3631147969006785,0.08606720790115537,0.007271144527679122,-0.0021797359993139787,-1.9276198809936155e-05,0.04508833289946779
-0.01401401401401392,0.9791729166666667,0.011121308333333335,0.004818827083333334,17.4956875,0.11584333733428827,0.3631228205722076,0.08617440346364466,0.005129037713201231,-0.0021228980249385137,0.00013867367472120484,0.04133556901047086
-0.010010010010010006,0.9791606249999997,0.010544992708333334,0.0014441656249999987,17.495083333333334,0.11636903229544786,0.36311624771898093,0.08635508682609594,0.00300398058401475,-0.0020488383466793435,0.00029362561999786657,0.04810082638880431
-0.006006006006006093,0.9791481249999996,0.009958573333333333,-0.0019235040908333328,17.49472916666667,0.11693459765049793,0.36309317513201267,0.0865900646567758,0.000890398064878864,-0.0019620637484377835,0.0004458056983586687,0.044451384982494346
-0.002002002002001957,0.9791366666666664,0.009372247625,-0.005290887500000001,17.494229166666663,0.11750120264112236,0.3630470065094623,0.08682510181545446,-0.001227225033860649,-0.0018756376684888594,0.0005960265101842367,0.045279197482727795
0.002002002002002179,0.9791281249999999,0.009209029791666669,-0.008644097916666668,17.493937499999998,0.11787142293696289,0.3630136129045405,0.0869061031292608,-0.0033172483280966667,-0.001858132184717895,0.0007037964451471689,0.04444241276047478
0.006006006006006093,0.9791204166666668,0.00946910625,-0.011983206041666666,17.493750000000002,0.1180458985268262,0.3629922361062962,0.08683372750642675,-0.00537560464460915,-0.0019091897244311422,0.0007693334765460074,0.04537760416656056
0.010010010010010006,0.9791197916666671,0.009769524374999998,-0.015409102083333341,17.493625000000005,0.11827509806015295,0.3629598512396521,0.08691669866025996,-0.007466428943266679,-0.0019102425633980586,0.0008335048833892068,0.04516769270810528
0.01401401401401392,0.9791193750000001,0.010081532916666667,-0.018859719708333333,17.49352083333333,0.11851782102738352,0.3629074359725232,0.08704356371468729,-0.009564829906627997,-0.0018970215348774915,0.0008963037161031066,0.04506218706615073
0.018018018018017834,0.9791191666666667,0.010393506041666665,-0.022310202916666664,17.493479166666667,0.11876130836549519,0.3628299631791506,0.08717009412673152,-0.01166106897952815,-0.0018836720028836272,0.0009576610496491443,0.04110331206595674
0.022022022022022192,0.9791272916666666,0.011288543333333331,-0.025729750624999992,17.49335416666667,0.11920144378941146,0.3627931882661087,0.08739564436372167,-0.013708613803447161,-0.0018738707617659055,0.0009866274452632307,0.0438099995657808
0.026026026026026106,0.9791381249999999,0.012417820208333331,-0.029136987499999992,17.493270833333337,0.1197189019079402,0.36275686929275824,0.08766004749730935,-0.015730623190312546,-0.0018651359346525827,0.0010017709761964214,0.044850551649176396
0.03003003003003002,0.9791497916666666,0.013547010416666665,-0.03254410416666667,17.49316666666667,0.12023233267543745,0.3626977562839891,0.08792442871315305,-0.017744875306853074,-0.0018559360561560766,0.0010155210845940964,0.04724497222196078
0.03403403403403393,0.9791597916666666,0.01467638395833334,-0.035951317291666667,17.49318750000001,0.12074406208724088,0.3626150027849939,0.0881884753706353,-0.019751509455286295,-0.001846264094110341,0.0010277793872075641,0.045057756510004765
0.03803803803803785,0.9791716666666668,0.015805598083333337,-0.03935845875000001,17.493125000000003,0.12125372473589484,0.36250987005815793,0.08845287530706766,-0.021750359769818043,-0.0018361424129144917,0.001038771132118185,0.04557773437477408
0.042042042042042205,0.979159375,0.017768556041666664,-0.04281866666666667,17.4930625,0.12141302841619418,0.36226114511822216,0.08834989515042993,-0.02374933245503721,-0.0017166273719221477,0.0010635530949111112,0.04443103776031876
0.04604604604604612,0.9791464583333335,0.019801949999999995,-0.04627867083333334,17.493,0.12153309110953082,0.36198286795923323,0.08822749608612412,-0.025734231657425208,-0.0015907515919735414,0.0010896821485237335,0.04370099999999866
0.05005005005005003,0.9791335416666667,0.02183538541666666,-0.049737820833333314,17.492958333333327,0.12164550761037227,0.3616815658454178,0.08810532711043322,-0.02770507842898572,-0.0014642963743953063,0.0011148627494866642,0.0420337482640889
0.054054054054053946,0.9791195833333329,0.02386892645833334,-0.053197897083333334,17.49277083333333,0.12175006601639335,0.361356233745911,0.08798305450415284,-0.029661723306779922,-0.001337261807313014,0.001139059594414276,0.04609357248267543
0.05805805805805786,0.9791077083333333,0.025913971250000004,-0.056657408875000016,17.49277083333333,0.12185825776072079,0.3610107713529043,0.08786815890310044,-0.03161353153531376,-0.0012106503082036678,0.0011594590513562234,0.043385239149301924
0.06206206206206222,0.9791202083333331,0.02859937041666666,-0.060088572916666645,17.49283333333333,0.12214311767843695,0.3606033217381717,0.08807044161434292,-0.033550525478680704,-0.0010564108670225822,0.001175359431440689,0.04744863888896589
0.06606606606606613,0.9791362500000003,0.03141835833333334,-0.06350850833333332,17.493125,0.12240809509297156,0.36013312770260825,0.08833253161368934,-0.035420604427967836,-0.0008882679983064395,0.001203684568299241,0.04536940104179621
0.07007007007007005,0.9791527083333333,0.03423726041666666,-0.06692802083333334,17.493291666666664,0.12265822666582801,0.3596404316939996,0.08859434037675461,-0.03727158875489042,-0.0007197069484411043,0.001231556704147939,0.04703833159737769
0.07407407407407396,0.9791685416666667,0.037056339583333334,-0.07034787499999999,17.493562499999996,0.12289245269668468,0.3591236764829844,0.0888559939876792,-0.039103061088367454,-0.0005507566938704493,0.0012589135669326804,0.04610439192725835
0.07807807807807787,0.9791837500000001,0.03993123333333333,-0.07375515,17.493729166666668,0.12312612160447892,0.3585814278484775,0.08908057301111513,-0.04092947006248164,-0.00039841499098602765,0.0012685120346976257,0.0471481766493298
0.08208208208208223,0.9791885416666668,0.04325910416666667,-0.07706797291666669,17.49385416666667,0.12345156657336419,0.357989277550516,0.088988874814337,-0.04283854603168406,-0.00034578944863659277,0.0011650342103305732,0.04819139539927164
0.08608608608608614,0.979185625,0.046915495833333314,-0.08032702291666667,17.49397916666666,0.12379185291737914,0.35734152772267863,0.08864489928332246,-0.04477993872438238,-0.0002961006753366556,0.0010291222407482396,0.04881791623284926
0.09009009009009006,0.9791818750000002,0.05057203333333334,-0.08358607916666666,17.494083333333332,0.1241055944445322,0.3566729507028771,0.0882999641324295,-0.046697486184847356,-0.0002462242824234857,0.000893033909944321,0.049339993055582454
0.09409409409409397,0.9791791666666669,0.05422820833333334,-0.08684438333333332,17.49416666666666,0.12439305142095662,0.3559836780834531,0.08795604826761957,-0.04859125135468681,-0.00019614653138434976,0.0007569315923196012,0.05038263888900474
0.09809809809809789,0.979175625,0.057884929166666654,-0.09010376916666668,17.49429166666667,0.12465350164203667,0.35527297744862685,0.08761133890164374,-0.050461037204137825,-0.000145872865800396,0.000620516824547661,0.04955074826375494
0.10210210210210224,0.9791733333333332,0.061896425000000005,-0.09331809583333332,17.494375000000005,0.12495154090555273,0.3546042329900408,0.08734420830083159,-0.05227054764677593,-0.00013464591643437538,0.0005858571222956601,0.04955169270812121
0.10610610610610616,0.9791720833333334,0.06627436458333331,-0.09648676249999995,17.4944375,0.12528187526574208,0.35398134632893535,0.08715699345116623,-0.05401548445794285,-0.00016390984035642153,0.0006563845119089606,0.048406558593796944
0.11011011011011007,0.9791695833333333,0.07065275,-0.09965551458333333,17.494416666666663,0.12557423058410416,0.35333919507979755,0.08696977770132182,-0.0557326888420224,-0.0001932422728535937,0.0007268228032782788,0.05038549305572815
0.11411411411411398,0.9791672916666667,0.0750308125,-0.1028235,17.494395833333332,0.12582725217558982,0.35267524451441673,0.08678224951909135,-0.057422152584239584,-0.00022267104787811225,0.0007974011406438539,0.05215609331600035
0.1181181181181179,0.9791656249999997,0.07940856249999999,-0.10599275000000001,17.49447916666666,0.12604365520168362,0.35199199528077085,0.08659501269319823,-0.0590839555870781,-0.00025218803542807256,0.0008681356866618744,0.04986535373279821
0.12212212212212226,0.9791706250000004,0.08400925000000004,-0.10911635416666661,17.494583333333328,0.1262707792477709,0.3512734129200414,0.0864191502140357,-0.06060005025705731,-0.0002812767668863018,0.0009265695564864816,0.04976232638910005
0.12612612612612617,0.9791899999999999,0.08940316666666666,-0.11209954166666669,17.49502083333333,0.1265579071233055,0.35043181775812327,0.08593597183085287,-0.0620336543264514,-0.0003511158009313893,0.0009509813865099313,0.05528770789942428
0.13013013013013008,0.9792147916666666,0.09466302083333338,-0.11502130416666663,17.495749999999997,0.1268989124867079,0.3496396829211325,0.0855408109619275,-0.06351138172072701,-0.00043913621148736984,0.0009579241025978985,0.051440270833381874
0.134134134134134,0.979239375,0.09992304166666667,-0.1179429083333333,17.496333333333336,0.12718392741074822,0.3488307203738749,0.08514500394426035,-0.0649583691896538,-0.0005269704299882032,0.00096470853623412,0.052069888888809146
0.1381381381381379,0.9792641666666664,0.1051833333333333,-0.12086509791666668,17.496895833333333,0.12741375805555555,0.34800391977226125,0.0847489877284162,-0.06637467278413196,-0.0006146502213090282,0.0009714029683668608,0.053636197482660464
0.14214214214214227,0.9792887499999999,0.11044364583333328,-0.12378697291666667,17.497541666666667,0.12758803442837463,0.34716032700279514,0.0843533667262823,-0.06776003623774454,-0.0007021053417756426,0.0009778629605328955,0.05291062326392648
0.14614614614614618,0.9793125000000001,0.11570318750000001,-0.12670772374999997,17.4980625,0.12770693906900643,0.3462999444087604,0.08395776557145118,-0.06911490831458891,-0.000789404110217552,0.0009843805798817001,0.05489207942713392
0.1501501501501501,0.9793372916666669,0.12096372916666663,-0.12962987083333335,17.498749999999998,0.12777131789275997,0.34542130492106676,0.08356212294018518,-0.07043913324594,-0.0008765495851818688,0.0009907133961066653,0.05249843750010541
0.154154154154154,0.9793687499999998,0.12654193749999998,-0.13247992499999997,17.49927083333333,0.12825172138707944,0.3445924028053279,0.08319932605315035,-0.07184902527731196,-0.0009694011888327606,0.0010104624425546457,0.0561453016493374
0.15815815815815792,0.9794087500000003,0.13257389583333334,-0.1352287458333333,17.499958333333336,0.1293356204769058,0.34384151963367715,0.0828837614550989,-0.07339207333621936,-0.0010719210288054344,0.00105007653841556,0.05604166493048979
0.16216216216216228,0.9794479166666665,0.13860597916666667,-0.13797633333333334,17.500625,0.1303467158725829,0.34307419810655554,0.08256853164084935,-0.07490234271650698,-0.0011761202814554604,0.001090303733822638,0.057082942708291284
0.1661661661661662,0.9794872916666667,0.1446380416666667,-0.1407253125,17.501291666666663,0.1312854619028316,0.3422922197551107,0.0822525747719669,-0.07637837055373697,-0.0012820075520940887,0.0011314197744181648,0.05770666493066301
0.1701701701701701,0.979530833333333,0.15078041666666664,-0.1434691458333334,17.502208333333332,0.1320950576164931,0.3413428541938538,0.08191393106812717,-0.07780834991243923,-0.001368862405128212,0.0011510931969415412,0.0541617899305038
0.17417417417417402,0.9795770833333332,0.1570395625,-0.14621029166666666,17.503125,0.1327687841431419,0.34021609227741495,0.08155025483560643,-0.07918801226366928,-0.001434019991039127,0.0011474493837759984,0.05686523437492497
0.17817817817817794,0.9796241666666666,0.16329835416666671,-0.1489519791666667,17.50404166666667,0.1333630225264579,0.3390735162356663,0.08118670263884516,-0.08053284528554903,-0.0014990067425261111,0.0011437080952027788,0.05977533159716586
0.1821821821821823,0.979670416666667,0.16955733333333334,-0.1516921666666667,17.50506249999999,0.13387906071288888,0.3379161532386389,0.08082315091735487,-0.08184466823244443,-0.0015639175838177777,0.001139860748715242,0.05799520442741368
0.1861861861861862,0.9797168750000003,0.1761675,-0.15432870833333331,17.5060625,0.1346745952770834,0.3366259831174983,0.08048689235463335,-0.08310402644135419,-0.0016037246475869792,0.0011182686898280302,0.05965074609372323
0.19019019019019012,0.9797631250000002,0.1829402916666667,-0.15691777083333333,17.5070625,0.13554743301824823,0.33526597986336415,0.08016330754681396,-0.08431933390273347,-0.0016308645412552172,0.0010880175724360197,0.06276262109378195
0.19419419419419404,0.9798087500000002,0.1897135,-0.15950662499999999,17.508208333333325,0.13632732958441662,0.3338926365811094,0.07983956105735773,-0.08549998156472916,-0.0016568311485590625,0.0010573044663258597,0.06034928993079802
0.1981981981981984,0.9798558333333333,0.1964854791666667,-0.16209595833333335,17.509270833333332,0.13701616480997875,0.33250635862533157,0.07951571558318585,-0.08664601878922831,-0.001681633106997365,0.001026043717718689,0.06126821831594498
0.2022022022022023,0.9799016666666668,0.20325875000000002,-0.16468462499999997,17.510395833333337,0.1376127555484375,0.33110647428860934,0.0791919793276173,-0.08775665897828125,-0.00170515418940599,0.0009943871922215893,0.05978775998244146
0.20620620620620622,0.9799483333333332,0.21003062500000005,-0.1672739166666667,17.511437500000003,0.13811817822877598,0.3296929784696597,0.07886816466091927,-0.08883197973630208,-0.0017275311780433594,0.0009621971953454681,0.06122335026026349
0.21021021021021014,0.9799941666666666,0.21680375,-0.1698619791666667,17.512479166666665,0.13853217565260423,0.32826649136691627,0.07854437631815529,-0.08987305676757815,-0.0017486779285403645,0.0009296559646023232,0.06265677039931461
0.21421421421421405,0.9800404166666667,0.2235770833333333,-0.17245272916666665,17.5135,0.13885245447482641,0.32682547286963504,0.07822055110378381,-0.09087827180004343,-0.0017686188486843752,0.0008965947354457393,0.06544274999998834
0.2182182182182184,0.9800925000000001,0.23070729166666673,-0.17494695833333332,17.5145,0.1392626872384982,0.32537522843658157,0.07802710882992073,-0.09176519022426213,-0.0018166833319255642,0.0008582731626056334,0.06687308333329156
0.22222222222222232,0.9801531249999998,0.23820333333333332,-0.17730854166666668,17.515625000000004,0.14014083865555552,0.32375230605204,0.07796057357656946,-0.09264926434652775,-0.0018151063272312507,0.0007456798857930983,0.06433919270818933
0.22622622622622623,0.9802102083333332,0.24563458333333324,-0.17965074999999997,17.51670833333334,0.1409182348039931,0.32204810802443745,0.07785966383571374,-0.09346695871156246,-0.0018071286113476026,0.000622962485747355,0.06284583159691692
0.23023023023023015,0.9802689583333334,0.2530641666666667,-0.18199362499999996,17.51770833333333,0.14158623588263897,0.32033311212602605,0.07775847683381017,-0.0942488307840625,-0.0017973878824539926,0.0004997300492993491,0.0644780815972581
0.23423423423423406,0.9803270833333332,0.260494375,-0.18433620833333328,17.518708333333333,0.14214351392669278,0.3186072456306232,0.07765740922282352,-0.09499676712033853,-0.0017860137679429685,0.00037590166862081593,0.06569166493062539
0.23823823823823842,0.9803847916666664,0.26792541666666664,-0.18668027083333336,17.519770833333336,0.14258992943732637,0.31686880981492666,0.0775562102760359,-0.09570827732019963,-0.0017728753864550348,0.00025162348374941767,0.06533828081592219
0.24224224224224233,0.9804431250000002,0.27535520833333327,-0.1890234791666667,17.52079166666666,0.1429257592437067,0.31512095765706205,0.07745510917819329,-0.09638696301417102,-0.0017580017981816394,0.0001267822132816279,0.06665103993077537
0.24624624624624625,0.9805014583333337,0.2827854166666667,-0.19136545833333338,17.521916666666673,0.14315178312065963,0.31336259469020655,0.07735393990556107,-0.09702943079626734,-0.0017414009957530375,1.384816378861755e-06,0.0632696597220388
0.25025025025025016,0.980564375,0.29021250000000004,-0.19361124999999998,17.523208333333333,0.14343357984374994,0.3115113505401043,0.0771774516926589,-0.09769063677604169,-0.0017171903383307297,-0.00014354810988984285,0.06300303993054968
0.2542542542542541,0.9806335416666663,0.29763229166666666,-0.19571614583333327,17.524604166666663,0.1438468939572483,0.3095345652601454,0.07689309231517966,-0.09839688833279081,-0.001681822727895616,-0.00031637236686469106,0.0676238016494608
0.25825825825825843,0.9807052083333335,0.3051385416666666,-0.19784070833333336,17.526312500000003,0.14420692872287333,0.30746384579283165,0.07657225250346975,-0.09905096644353294,-0.0016347251265811868,-0.0004927293534583255,0.06607848567693964
0.26226226226226235,0.9807810416666666,0.3128572916666666,-0.2000109166666667,17.528229166666662,0.14459781505099834,0.3051775082141597,0.07615999414060566,-0.09962325130789926,-0.0015622803783359378,-0.0006768148461089586,0.0647239474828325
0.26626626626626626,0.9808581250000001,0.3205756249999999,-0.20218258333333336,17.530125,0.1448700186558594,0.3028813696633264,0.07574759817809544,-0.10016248365046876,-0.0014857479926264616,-0.0008619173312608914,0.06617581770825609
0.2702702702702702,0.9809335416666666,0.3282931250000001,-0.20435279166666667,17.532020833333338,0.1450238324110676,0.30057493653803996,0.07533506339094413,-0.10066821675460935,-0.0014051266072417962,-0.0010482951289910514,0.0653288328992403
0.2742742742742741,0.9810104166666664,0.3360120833333334,-0.20652341666666674,17.53389583333333,0.1450573381873264,0.29826078670165973,0.07492243332039383,-0.10113980317538193,-0.0013205048953000783,-0.0012357086802695465,0.06562190581604455
0.27827827827827845,0.9810864583333335,0.3437310416666666,-0.20869385416666666,17.535874999999997,0.1449723043280816,0.2959358335663954,0.0745096861740069,-0.101579610784527,-0.0012318094275851127,-0.0014242457100223742,0.06350465104173963
0.28228228228228236,0.9811614583333333,0.3514500000000001,-0.2108646875,17.53766666666667,0.14476664749999996,0.2936021252321939,0.07409677969281417,-0.1019845222447916,-0.0011390441180937488,-0.001613974403186785,0.06670622222208067
0.2862862862862863,0.9812379166666666,0.3591675000000001,-0.21303427083333326,17.5395625,0.14444370694375,0.29125994111717673,0.07368367309981551,-0.10235668019713541,-0.0010422255056421357,-0.0018048383287210866,0.06770564192703432
0.2902902902902902,0.9813210416666664,0.36674249999999997,-0.21498937500000004,17.541416666666667,0.14479431369375007,0.28899623530377605,0.0733688416105056,-0.10281134247239579,-0.0008975076028525527,-0.0019398947680782418,0.06599299305548811
0.2942942942942941,0.9814127083333334,0.3743385416666667,-0.216855625,17.543208333333336,0.14544336455620652,0.28676988790585933,0.07311995276396586,-0.10328070658528649,-0.0007386073651308596,-0.0020494444535307525,0.06646637326377913
0.29829829829829846,0.9815285416666663,0.3823047916666667,-0.21870291666666675,17.54525,0.14640221293537323,0.28457090924149303,0.07299305817070285,-0.10370799367352428,-0.0006098212860925771,-0.002142365643239846,0.06774410416664978
0.3023023023023024,0.9816445833333335,0.3902695833333334,-0.220550625,17.547395833333336,0.1472361106581596,0.28236575514544276,0.07286618657109066,-0.10410767447734379,-0.00047878920136779383,-0.0022357700905714845,0.06514946831583757
0.3063063063063063,0.9817610416666667,0.3982339583333334,-0.2223979166666666,17.54939583333333,0.1479428394301649,0.28015354166232637,0.07273935897764887,-0.10447693065407984,-0.00034556879901388813,-0.002329738850972222,0.06703921831592652
0.3103103103103102,0.9818772916666666,0.4061995833333332,-0.22424625,17.551499999999994,0.1485218984998265,0.2779346610276041,0.07261232592099856,-0.10481647501927088,-0.00021008548881640884,-0.0024242119307044284,0.06734775000023774
0.3143143143143141,0.9819945833333331,0.41416416666666667,-0.22609249999999995,17.553625,0.14897533471597219,0.27570905644375,0.07248531800591823,-0.10512704648125008,-7.247023607378405e-05,-0.002519156550528647,0.06504102604162654
0.31831831831831847,0.9821110416666667,0.42212895833333325,-0.22794104166666662,17.555645833333326,0.14930151753641502,0.2734755898572484,0.0723582894813311,-0.10540802718650177,6.744959244375142e-05,-0.0026146609727895837,0.06700770789956323
0.3223223223223224,0.9822281250000001,0.4300954166666666,-0.22978770833333328,17.557687499999997,0.1494983492289931,0.2712371924322482,0.07223116077481011,-0.10565935983949651,0.000209589817670398,-0.002710664415247699,0.06740131901051427
0.3263263263263263,0.9823435416666665,0.438059375,-0.23163479166666656,17.55977083333334,0.14957210897460935,0.2689903232895399,0.0721040350450055,-0.1058816662675782,0.0003539225199776703,-0.0028072172224796054,0.06736494748241739
0.3303303303303302,0.982453125,0.445940625,-0.23333166666666663,17.561791666666668,0.1499227923079428,0.26655883333055563,0.07186967629493146,-0.10592938906770837,0.0004183014503268221,-0.002852513926284028,0.06722345659716211
0.3343343343343341,0.9825327083333333,0.45414166666666667,-0.234840625,17.5635,0.15044242993055548,0.26385363084960933,0.07125886891019782,-0.10570596216145833,0.00024353284562326442,-0.0028707729000279954,0.06555108333327553
0.3383383383383385,0.9826124999999998,0.4623437500000001,-0.23635062499999995,17.565145833333332,0.15082513183593743,0.26114525706210934,0.07064812234729384,-0.10545809905598966,7.054338229167028e-05,-0.0028893266254708346,0.0644018537326474
0.3423423423423424,0.9826922916666666,0.4705447916666666,-0.23785916666666665,17.56679166666667,0.15107509903537328,0.25843260016597225,0.07003735026261923,-0.10518577464149308,-0.00010061368549522682,-0.0029082388492857646,0.06428887326376298
0.3463463463463463,0.9827718750000002,0.47874583333333326,-0.23936854166666666,17.56839583333333,0.1511905520659722,0.25571457626037325,0.0694265355680813,-0.10488726637934027,-0.00027012201939540306,-0.0029274970441493676,0.06605117664940963
0.3503503503503502,0.9828508333333333,0.4869468750000001,-0.2408768750000001,17.57,0.15117128259440069,0.2529916644235676,0.06881578140541758,-0.10456450845898432,-0.0004377816246803369,-0.0029470210881967444,0.06739166666670826
0.35435435435435414,0.9829300000000001,0.49514895833333333,-0.24238583333333333,17.5716875,0.15101646739474822,0.2502651494659722,0.06820502390451545,-0.10421936544357648,-0.000603646013536894,-0.002966910345781595,0.06559006901051134
0.3583583583583585,0.9830104166666668,0.5033502083333333,-0.24389458333333336,17.57333333333333,0.15072690110412335,0.2475341822206596,0.06759411673091391,-0.10384748566779517,-0.0007677377044352845,-0.0029870852238591174,0.06545555555567262
0.3623623623623624,0.9830895833333336,0.51155125,-0.24540374999999995,17.574958333333335,0.15030406862343754,0.24479783281927087,0.06698308420471467,-0.10344965493281255,-0.0009300920326997409,-0.0030076830070570313,0.06500624826389867
0.3663663663663663,0.9831741666666668,0.5195472916666665,-0.24662895833333331,17.576437500000004,0.15048040338849866,0.24207353191141495,0.06660054342220662,-0.10319521765134554,-0.0010926677751138033,-0.0030520034700549487,0.06634480859349878
0.37037037037037024,0.983290416666667,0.5280164583333334,-0.24780833333333338,17.578416666666662,0.1508144530624564,0.23952915493055543,0.066347907630214,-0.10303937148784717,-0.001219204598105949,-0.0031059875993350696,0.06468415972233288
0.37437437437437415,0.9834064583333335,0.536485,-0.24898583333333335,17.580375,0.15100488644166665,0.23698126313263884,0.06609530004175926,-0.10286450187083329,-0.0013471327658395845,-0.003159752860306597,0.06416485937489824
0.3783783783783785,0.983522083333333,0.5449531249999999,-0.25016583333333337,17.582270833333325,0.1510517165527343,0.23443018083263892,0.06584274307603687,-0.10266905569010418,-0.0014765773614127632,-0.003213272735023957,0.06562734331629372
0.3823823823823824,0.9836387499999998,0.5534222916666668,-0.2513452083333333,17.584333333333337,0.15095418375308134,0.23187725291453992,0.0655900021467685,-0.1024530838047309,-0.0016072765172601066,-0.003266739237992927,0.06247122222208645
0.38638638638638634,0.9837543750000001,0.5618899999999999,-0.2525245833333334,17.586312499999995,0.1507152529000001,0.229321126478993,0.06533733349463193,-0.10221708687083336,-0.0017394947127291676,-0.0033198831003984374,0.060987652343897025
0.39039039039039025,0.9838706249999999,0.5703581250000002,-0.2537024999999999,17.588187499999997,0.15033223424648418,0.22676316649375006,0.0650846500995029,-0.10196267612552093,-0.0018730739359255144,-0.003372876854439583,0.06336879817723684
0.39439439439439417,0.9839868750000001,0.5788279166666667,-0.25488250000000007,17.590124999999997,0.14980345122065963,0.22420011952708324,0.06483201549856318,-0.10168606019687493,-0.002008037616941057,-0.0034256356259067724,0.0633358177084915
0.3983983983983985,0.9841000000000001,0.587138125,-0.2559002083333334,17.592229166666666,0.14944486383815114,0.2215265417082899,0.06438089127356682,-0.10126789815872395,-0.0020776589481783965,-0.003444286028988711,0.060972947482639483
0.40240240240240244,0.9842089583333333,0.5952845833333332,-0.2567525,17.59425,0.14926897317899313,0.21873815374375002,0.06372558511834166,-0.10070690335104165,-0.0020810393538659737,-0.0034276001872958328,0.06132527083326522
0.40640640640640635,0.984318125,0.6034310416666668,-0.2576047916666668,17.59629166666667,0.14896160295308142,0.21594914631037324,0.0630702128947106,-0.10013160555959175,-0.00208667235385026,-0.0034107148425013036,0.06343624826376981
0.41041041041041026,0.9844272916666665,0.6115785416666667,-0.258456875,17.598375,0.14852043737287324,0.21315712709856768,0.06241475710169225,-0.0995422796371094,-0.0020946002688216987,-0.0033935647528963537,0.06303069270830974
0.4144144144144142,0.9845337499999997,0.6198360416666667,-0.2592510416666666,17.6005625,0.14789869811766487,0.2104043140614149,0.06162514855799948,-0.09907019386870661,-0.0020789358299659237,-0.00338903143850803,0.06019968359379391
0.41841841841841854,0.9846387500000003,0.6281187500000001,-0.2600297916666667,17.602666666666664,0.14713058589843742,0.20766054911245657,0.06080344745690752,-0.0986145789622396,-0.002059686803576824,-0.003387369023112891,0.06029288888902329
0.42242242242242245,0.9847450000000005,0.6364022916666667,-0.260810625,17.604833333333342,0.14622378982808154,0.20491490122044276,0.05998162571714226,-0.09814722889231772,-0.0020431970279928867,-0.003385429546305728,0.058176638888539856
0.42642642642642636,0.9848502083333335,0.6446866666666667,-0.2615895833333334,17.606875,0.14517993515555544,0.20216776489149305,0.0591597476019578,-0.09766626681944454,-0.002029427292597222,-0.003383219703094619,0.06086940104177074
0.4304304304304303,0.9849558333333334,0.6529695833333332,-0.2623697916666666,17.6089375,0.14400072324149338,0.1994204257541232,0.058337916731030164,-0.09717238145616328,-0.0020186373455390637,-0.0033807555541992174,0.06261178776043153
0.43443443443443464,0.9850868750000003,0.6610029166666668,-0.26294020833333337,17.611270833333332,0.14378660249149283,0.19669661350828993,0.057754590690679,-0.09669158871605885,-0.0018548186467552052,-0.003358571860565104,0.05938963498266503
0.43843843843843855,0.9852187500000001,0.6690316666666667,-0.26350562499999997,17.613520833333336,0.1434624623305557,0.1939749939266928,0.05717561266192204,-0.09620347586354175,-0.0016907683563854173,-0.003335819506472654,0.05888385373248184
0.44244244244244246,0.9853497916666666,0.6770604166666666,-0.26407145833333334,17.61579166666667,0.14300919218315977,0.19125251489370657,0.0565965882970469,-0.09570496005772575,-0.001528981382896701,-0.003312952024744879,0.05763395659710113
0.4464464464464464,0.9854854166666668,0.6848072916666667,-0.2645089583333333,17.617916666666662,0.14268251494683165,0.18874771929474826,0.05611261019105765,-0.09528212828884547,-0.0013379402741026504,-0.0033174870133518657,0.06109565972241171
0.4504504504504503,0.9856222916666665,0.6924172916666667,-0.26488291666666663,17.620187500000004,0.14236162753433151,0.18634995712482644,0.055675402363863785,-0.09489423823289936,-0.0011333334271260934,-0.003335558792829896,0.05774246484355672
0.45445445445445465,0.9857597916666668,0.7000256249999999,-0.26525708333333337,17.62233333333333,0.141927041010026,0.1839530547414931,0.05523807950987812,-0.09450032778723963,-0.0009306129814781235,-0.0033535138937479175,0.059617888888965354
0.45845845845845856,0.9858966666666665,0.7076343749999999,-0.2656308333333334,17.624562500000003,0.141375882985026,0.18155526038263892,0.05480090960295309,-0.09410194960677071,-0.0007298205354804689,-0.0033714061415447928,0.057921683593576745
0.4624624624624625,0.9860314583333335,0.7152104166666667,-0.26596562500000004,17.626812499999996,0.14076114322482636,0.1791472863183594,0.05433028383866945,-0.09365778119140622,-0.0005444439827343717,-0.0033676249096484387,0.054856089843895006
0.4664664664664664,0.9861458333333332,0.7225122916666665,-0.26598083333333333,17.6286875,0.1404807800572483,0.17665419629930554,0.053584688102361014,-0.09288037023559023,-0.00047340307755859914,-0.003185988668255208,0.056668694010340914
0.4704704704704703,0.9862599999999998,0.7298147916666667,-0.265993125,17.630625,0.1400924531978731,0.17416286578606774,0.052838550050962774,-0.09210449122669265,-0.0004093279933867558,-0.003004322549362096,0.05710377604162886
0.47447447447447466,0.9863737500000004,0.737117708333333,-0.26600666666666667,17.632562500000006,0.13959810906141545,0.17167191162222217,0.05209195292034855,-0.09132677546527793,-0.00035212719335698953,-0.002822668306343054,0.05690635026013524
0.4784784784784786,0.9864872916666667,0.7444195833333335,-0.26602187499999996,17.63458333333334,0.1389984422831596,0.16917798702148423,0.05134483551402442,-0.09054956498828134,-0.0003020914324296858,-0.0026410078424544273,0.05438732638867805
0.4824824824824825,0.986600833333333,0.7517225000000001,-0.2660343749999999,17.636458333333337,0.13828994966041652,0.16668654465169275,0.05059732132212777,-0.08977326620572926,-0.0002588693544895819,-0.0024593525813932297,0.05637912326375272
0.4864864864864864,0.9867162499999997,0.7590252083333335,-0.26604791666666666,17.638499999999993,0.13747489978120653,0.164195172703993,0.04984934931995593,-0.08899479962543388,-0.00022279605283689278,-0.0022776338349105897,0.05144275000026255
0.4904904904904903,0.9868289583333333,0.7663277083333333,-0.26606229166666673,17.640437499999997,0.13655351010724825,0.1617027319530816,0.04910098105746275,-0.08821659375316837,-0.00019375524651089318,-0.0020959359430254777,0.05350647526051944
0.4944944944944947,0.9869420833333331,0.7736297916666666,-0.266074375,17.642374999999998,0.13552673711245666,0.15921171863502603,0.04835213310888282,-0.08743922836757814,-0.00017159406737282993,-0.00191423705503776,0.05306269270846542
0.4984984984984986,0.9870562499999997,0.7809324999999997,-0.2660883333333333,17.644333333333336,0.13439172211041706,0.15671908219722225,0.04760282656244093,-0.08666255596250003,-0.00015643591708854715,-0.00173246604082986,0.05229288888881456
0.5025025025025025,0.9871710416666667,0.7882350000000001,-0.2661018750000001,17.64629166666667,0.13315037644166638,0.15422791712148431,0.04685297800179756,-0.08588293855937487,-0.00014826359937083707,-0.0015507576496765628,0.05193208159710139
0.5065065065065064,0.9872716666666669,0.79512875,-0.26599854166666664,17.648083333333336,0.13189922925677056,0.1516291508312066,0.046050754646316715,-0.08496420372942706,-0.0002024013568742172,-0.0013806053008373702,0.05036299305555758
0.5105105105105103,0.9873779166666666,0.80125125,-0.26547145833333324,17.64966666666667,0.13139101770677086,0.1491599048103733,0.04535419541654947,-0.0838348288377605,-0.00034275566706093647,-0.0012238278015546012,0.05134988888880798
0.5145145145145147,0.9874875000000002,0.8075731250000002,-0.2649379166666666,17.65122916666667,0.130769397777734,0.14664102531232642,0.04468534817139082,-0.08266617537317708,-0.0004985079942421852,-0.0010733235471059022,0.053692239149313536
0.5185185185185186,0.9875964583333334,0.8138949999999997,-0.2644039583333333,17.652916666666673,0.13006826230833368,0.14412408848433164,0.044016211402003944,-0.08150335699895853,-0.0006584557316979162,-0.0009231262750160598,0.050574826388640304
0.5225225225225225,0.9877049999999999,0.8202164583333333,-0.2638710416666667,17.65458333333333,0.1292874614791234,0.14160394836974824,0.043347035174686625,-0.08034883708077245,-0.000822320837647134,-0.0007733443056940106,0.049853993055705814
0.5265265265265264,0.9878147916666665,0.8265387500000001,-0.26333708333333333,17.656249999999996,0.1284257780817709,0.13908566387482627,0.042677506807252394,-0.07919940464635411,-0.00099035837013802,-0.0006238423930668402,0.0478776041668425
0.5305305305305303,0.9879233333333334,0.8328602083333331,-0.26280333333333333,17.65789583333333,0.1274861650416239,0.1365650329888889,0.04200781399942079,-0.07805801938263901,-0.0011624004098320308,-0.00047471468585416653,0.04746473914934768
0.5345345345345347,0.9880327083333333,0.8391820833333333,-0.26227041666666656,17.659479166666667,0.1264644726789934,0.13404422854149314,0.041337998298479936,-0.0769211153449654,-0.001338554522862674,-0.00032592027530329806,0.048628895399247085
0.5385385385385386,0.9881414583333331,0.8455039583333334,-0.26173645833333337,17.661104166666668,0.1253634731093316,0.13152319304578985,0.0406677891047387,-0.07579328843901911,-0.00151865353868685,-0.00017746069193033963,0.04727461414921663
0.5425425425425425,0.9882499999999999,0.8518268749999999,-0.26120249999999995,17.662750000000006,0.12418035002773442,0.12900283732708331,0.03999749824066199,-0.07467235734947925,-0.0017029150603433585,-2.9375048729687165e-05,0.04788743749969626
0.5465465465465464,0.9883587500000003,0.8581489583333336,-0.26066916666666673,17.664437500000002,0.12292015697808112,0.12647991888263888,0.03932695978371254,-0.07355640115538176,-0.0018912298357482665,0.00011838866951527707,0.04514780859364009
0.5505505505505504,0.9884683333333334,0.8643645833333332,-0.26008604166666666,17.666104166666667,0.1216317837456602,0.12399295926349829,0.038651513385205935,-0.07241646196397572,-0.0020718299563064215,0.00025071023660164937,0.04522190581604946
0.5545545545545547,0.9885802083333332,0.8697497916666667,-0.25910625000000004,17.6678125,0.12068925822912369,0.12178249287760412,0.037938684500708,-0.07104405970963534,-0.0021626162695224404,0.00026425695907682267,0.04840146484377783
0.5585585585585586,0.9886914583333333,0.8751352083333334,-0.25812812499999993,17.66970833333333,0.11968628380204005,0.11957216275065112,0.037225821791025605,-0.06968007288476566,-0.0022542393491916677,0.0002776525433749997,0.04599074826398919
0.5625625625625625,0.9888016666666664,0.8805210416666666,-0.25714812499999995,17.671541666666673,0.11862540351558182,0.11735984180898444,0.03651288379535767,-0.06832670677903657,-0.0023467318249890626,0.0002908828046713549,0.04474012326363663
0.5665665665665665,0.9889133333333336,0.88590625,-0.2561695833333334,17.67339583333333,0.11750740787760405,0.11514464457482633,0.035799995409666975,-0.0669846400651041,-0.002440011666354816,0.00030395739668058247,0.043579718316152594
0.5705705705705704,0.9890252083333335,0.8912914583333332,-0.2551910416666667,17.675187500000003,0.11633120296870669,0.11292732391974827,0.03508698975375245,-0.06565186265264766,-0.0025343275470794185,0.00031685582334172726,0.04503850651030916
0.5745745745745747,0.9891360416666668,0.8966766666666669,-0.2542116666666666,17.67708333333334,0.11509824712222161,0.1107087201972223,0.03437405491537735,-0.06433078843888887,-0.0026293422451532647,0.0003295801612973262,0.041558159722001164
0.5785785785785786,0.9892464583333332,0.9019274999999999,-0.25322979166666665,17.67889583333334,0.11383990974375013,0.10859654761245666,0.033676266812259534,-0.06307404540989592,-0.002707049608413437,0.00035216834843504355,0.04226711414912643
0.5825825825825826,0.9893564583333333,0.9069572916666666,-0.25224354166666674,17.680666666666667,0.11258284609266522,0.1066592373541232,0.03300310090598935,-0.06191588060959191,-0.0027560243582348096,0.0003907743682467884,0.04340122222214404
0.5865865865865865,0.9894668750000002,0.9119891666666664,-0.2512564583333334,17.682583333333334,0.11127471821597279,0.10472144214578989,0.0323299291688245,-0.06076724861163185,-0.00280611428783575,0.00042916502490368725,0.04041332638877293
0.5905905905905904,0.9895766666666667,0.9170195833333331,-0.25027104166666664,17.684416666666674,0.10991695878316032,0.10278169736974826,0.03165675177669232,-0.05962822031710077,-0.0028573599682518054,0.0004673122552971524,0.039948826388695124
0.5945945945945947,0.98968625,0.92205,-0.2492852083333333,17.686229166666664,0.10850567249999976,0.10083813490620663,0.03098338092645028,-0.05849865698958334,-0.0029097895189020826,0.0005052359701688972,0.040214530816058414
0.5985985985985987,0.9897966666666665,0.92694625,-0.24828020833333342,17.68795833333333,0.10709689961093771,0.09891214648328989,0.030330507493518604,-0.05737217526953109,-0.002964176970350469,0.0005468073490778212,0.042379998263925245
0.6026026026026026,0.9899000000000001,0.9307085416666667,-0.24711541666666662,17.689604166666665,0.1060911938020398,0.09714459584565976,0.029851106561557286,-0.056181945930815935,-0.003026088666458246,0.0006210590020699642,0.03957109331599895
0.6066066066066065,0.9900039583333333,0.9344714583333337,-0.2459508333333333,17.69118749999999,0.10505830189370591,0.09537506258263889,0.029371439830378182,-0.05500117443003463,-0.003089091657746081,0.0006949487347913019,0.03709317317748173
0.6106106106106104,0.9901075,0.9382341666666667,-0.24478562499999992,17.692708333333332,0.10399539849930561,0.0936033311266927,0.02889190289192844,-0.05382834644947923,-0.0031530503754454865,0.0007685284260549471,0.03807183159722172
0.6146146146146148,0.9902116666666666,0.9419964583333332,-0.2436202083333334,17.694208333333332,0.10290163082079007,0.09182794409162323,0.02841228763272498,-0.05266500157157117,-0.0032180573753987163,0.0008417966933151741,0.0389497899305411
0.6186186186186187,0.9903156250000001,0.9457581250000002,-0.24245666666666665,17.69583333333333,0.1017832356631505,0.09004913978888883,0.027932718268475654,-0.05151005420624993,-0.0032840856265101883,0.0009147539208734451,0.03644097222246501
0.6226226226226226,0.990418541666667,0.9495199999999997,-0.24129145833333343,17.697333333333333,0.10064343626666739,0.0882696821353732,0.02745288292629254,-0.05036372615000004,-0.0033511777772778305,0.0009873886713484626,0.03751788888894225
0.6266266266266265,0.9905229166666666,0.9532837499999999,-0.2401266666666668,17.699041666666666,0.09945717531927112,0.0864854339555555,0.026973220124972757,-0.04922656739166664,-0.0034191460851838535,0.0010596780178916674,0.03267408159723573
0.6306306306306304,0.9906264583333332,0.9570470833333332,-0.23896187499999996,17.700499999999998,0.09825213028315982,0.08470034729648437,0.026493352415165088,-0.04809744283671885,-0.0034883760928574653,0.0011317098290044277,0.03459141666672849
0.6346346346346348,0.9907310416666664,0.9608083333333334,-0.2377964583333333,17.702041666666666,0.09701338826388861,0.0829111777374566,0.026013656658117546,-0.04697943119618059,-0.0035584663722465267,0.0012033905362077246,0.03584583159710064
0.6386386386386387,0.9908337500000001,0.96457125,-0.2366314583333334,17.70354166666667,0.09575501200677128,0.08112034459370654,0.025533736631555556,-0.045868556779427,-0.0036296311133333353,0.0012747762205555558,0.03690412326375281
0.6426426426426426,0.9909387499999998,0.9683329166666664,-0.23546708333333335,17.705083333333327,0.09447219583316013,0.07932462766649309,0.02505386324092556,-0.04476634741684024,-0.003701775954768142,0.0013458265806068584,0.03689915972250901
0.6466466466466465,0.9910416666666668,0.9720814583333338,-0.23425416666666668,17.706770833333337,0.09315243003120577,0.07759373539930552,0.02456874391710964,-0.0436912847126735,-0.0037454400329109856,0.0014026170884019107,0.03339165581587622
0.6506506506506504,0.9911220833333331,0.9751914583333331,-0.2329079166666667,17.708208333333335,0.09173953626037368,0.07623744402065966,0.024085714882944913,-0.042672480755121645,-0.0036706508302335496,0.0013909712917118927,0.033524289930483064
0.6546546546546548,0.9912002083333332,0.9782925000000001,-0.2315729166666667,17.709645833333333,0.09031565944375008,0.07487065093315971,0.023599800811097468,-0.041665619088541606,-0.0035950849709994815,0.0013816483240386285,0.03365279123266873
0.6586586586586587,0.9912783333333334,0.9813931249999999,-0.23023874999999996,17.71114583333333,0.08887503420273479,0.07350136799843754,0.02311386416687519,-0.04066548197473971,-0.0035197441725194553,0.0013722950230708256,0.032396603732820495
0.6626626626626626,0.991356875,0.984495625,-0.2289045833333333,17.712562499999994,0.0874023226891929,0.07212644172899305,0.02262801180706654,-0.039675064165885426,-0.003444295371345701,0.0013628422443094615,0.03325468359383876
0.6666666666666665,0.9914356249999999,0.987605,-0.2275708333333334,17.7140625,0.08590636397500029,0.07074943248263883,0.022142136275052456,-0.03868990714583323,-0.0033693287112593756,0.0013534072446119796,0.032198079427075754
0.6706706706706704,0.9915137500000002,0.9907091666666664,-0.22623666666666672,17.715500000000002,0.08439930541597229,0.06936801232222217,0.02165624091902587,-0.037714635497222204,-0.003294178201804514,0.0013439161863013892,0.03168475000001081
0.6746746746746748,0.9915929166666669,0.993808125,-0.22490270833333328,17.716916666666666,0.08287874401731765,0.06798460511766498,0.02117034426037719,-0.036748402790494794,-0.0032191188447547904,0.0013343682043515971,0.03315549305551713
0.6786786786786787,0.9916708333333331,0.9969120833333333,-0.22356812499999992,17.718395833333336,0.08133504810399317,0.06659604348398443,0.020684447539147385,-0.03578952640598959,-0.0031442294566170165,0.0013247467362588541,0.032615759982491
0.6826826826826826,0.9917487499999998,1.00001875,-0.2222333333333333,17.71991666666666,0.07977291631510397,0.06520526222222223,0.020198633617337626,-0.034840208124999966,-0.003069409936138021,0.001315097361847222,0.029344993055815394
0.6866866866866865,0.9918275,1.0031235416666662,-0.22089916666666673,17.7213125,0.07817441015412463,0.06381147483263888,0.019712693395800004,-0.03389647058211809,-0.002994772060612581,0.001305452124885764,0.030708277343762802
0.6906906906906904,0.9919054166666664,1.0062214583333338,-0.21956479166666668,17.722875000000005,0.07658712678953883,0.0624121355937066,0.019226794287636413,-0.03296461179717863,-0.0029202035910324657,0.0012957289285519095,0.02720173437478479
0.6946946946946948,0.9919854166666667,1.0093312499999998,-0.2182302083333334,17.724249999999998,0.0749462611067715,0.06101001367078988,0.01874091664012117,-0.03203863936848955,-0.0028456638860598947,0.0012859287003815106,0.02950360416662079
0.6986986986986987,0.992055625,1.0117360416666668,-0.21692770833333327,17.7255,0.07357143199266503,0.05981080685724827,0.018345418362449278,-0.031182877376345536,-0.002780791961520311,0.0012418920154578118,0.03019141666663927
0.7027027027027026,0.9921218749999997,1.0137354166666666,-0.21564125,17.72672916666666,0.07235925499565954,0.05872458046510413,0.018000826197837896,-0.030369535914062468,-0.0027202306815091158,0.001178913453613802,0.025781384982735744
0.7067067067067065,0.992188541666667,1.0157502083333336,-0.21435541666666671,17.727812500000002,0.07110984760412253,0.05763573451232636,0.017656246677800514,-0.02955802419678802,-0.0026591135562701843,0.0011163826620351571,0.028205631510388685
0.7107107107107109,0.9922543750000002,1.017759375,-0.21306895833333336,17.729000000000003,0.06984710459960919,0.05654395232808156,0.017311554711037735,-0.02875394513476562,-0.002597235537970703,0.0010544045218407552,0.02568399999995563
0.7147147147147148,0.9923214583333335,1.0197654166666665,-0.21178270833333326,17.730124999999997,0.06860766163732679,0.05544923028433164,0.016966833977538953,-0.027954651526996582,-0.0025346384534460933,0.000992877597827213,0.026209151041712175
0.7187187187187187,0.9923889583333333,1.02177625,-0.21049770833333326,17.731291666666667,0.06732746160260383,0.05434925645308163,0.01662202278445026,-0.027159274278906298,-0.0024712472341283857,0.0009318050849078554,0.024212498263977977
0.7227227227227226,0.992455625,1.0237875,-0.2092104166666667,17.73241666666667,0.06605498817708311,0.05324783489149302,0.01627720343558571,-0.02637132388020827,-0.002407070898549478,0.0008712199793407119,0.02473249305535319
0.7267267267267266,0.9925210416666667,1.025856666666667,-0.20793312499999997,17.733500000000003,0.06475976612222123,0.05216260719440104,0.01593550238611896,-0.0255985424979166,-0.0023437029203305574,0.000819162818401562,0.026102749999949992
0.7307307307307309,0.9925881249999998,1.0279589583333333,-0.20665812500000003,17.73464583333333,0.06346496331558171,0.05108298187148437,0.01559536905153312,-0.024837054093880206,-0.0022802933905985263,0.0007711182979023443,0.023170499565992486
0.7347347347347348,0.9926533333333333,1.030045,-0.20538333333333328,17.735666666666663,0.062182297974999745,0.050000040555555555,0.015255134403995556,-0.024083841083333363,-0.002216054361333334,0.000723518233888889,0.02654455555568802
0.7387387387387387,0.9927208333333334,1.0321404166666663,-0.20410874999999998,17.7368125,0.060884076949827115,0.04891403484010418,0.014914849472036043,-0.023333401396354203,-0.0021511533337395822,0.0006763662006979157,0.024440673177196004
0.7427427427427427,0.9927875000000004,1.0342352083333335,-0.20283374999999995,17.737937499999997,0.0595658671770396,0.04782486569427084,0.014574559815384374,-0.022590527645052066,-0.002085521561562935,0.0006296638193828115,0.023281579427134602
0.7467467467467466,0.9928502083333334,1.0362310416666667,-0.2015872916666667,17.738916666666665,0.058268978286415196,0.04678518883849824,0.01424651353224438,-0.02188003243615444,-0.0020160678936302088,0.0005814160114947923,0.025418826388943216
0.7507507507507509,0.9928979166666664,1.0378500000000002,-0.20044895833333334,17.7399375,0.05705487749999971,0.0459449026030816,0.013965685224970197,-0.0212832152604166,-0.0019340053765729154,0.0005262166074941403,0.022325829427018107
0.7547547547547548,0.9929462500000003,1.0394833333333335,-0.19931020833333335,17.7408125,0.05582231638888846,0.04510217002078993,0.013684739638322544,-0.020688485274305557,-0.001851469451123228,0.0004715290895403938,0.021696839843684756
0.7587587587587588,0.9929937499999998,1.041110416666667,-0.19817041666666668,17.7416875,0.05457451697482574,0.044257194291493045,0.013403780180921823,-0.02009833993315957,-0.0017682090807656255,0.00041730336344895875,0.02294131901038554
0.7627627627627627,0.9930420833333332,1.04273125,-0.19703083333333327,17.74258333333333,0.053351123606770745,0.04340966321597225,0.013122727760186996,-0.01951479286979166,-0.0016842174746562499,0.0003635594321763885,0.022819993055748
0.7667667667667666,0.9930912499999999,1.0442666666666665,-0.19585229166666665,17.743499999999997,0.05215296222222254,0.042574629848914934,0.012861883262921,-0.018907355222222227,-0.0016197479323333329,0.00034044689583906217,0.024666083333329425
0.7707707707707709,0.99314125,1.0457625,-0.19465979166666658,17.7444375,0.05097454359375009,0.04174227384162331,0.012608534147108996,-0.018294172950520937,-0.0015624095133541654,0.0003290486418149302,0.023687808593763293
0.7747747747747749,0.9931895833333333,1.0472666666666663,-0.19346604166666667,17.745416666666667,0.04976794555555619,0.04090759905516492,0.012355295516205253,-0.01768529676388894,-0.0015046788509166646,0.0003179682385216144,0.022895659722223627
0.7787787787787788,0.9932393749999998,1.0487770833333332,-0.19227208333333323,17.74635416666667,0.04854996280815982,0.04007017513732643,0.012102046700429726,-0.017078611901909846,-0.0014463794016879752,0.0003072058906351641,0.023372124565867125
0.7827827827827827,0.9932885416666668,1.0502708333333333,-0.19107875,17.74729166666667,0.04736450998263897,0.039229640465104174,0.011848655336105327,-0.016477228671875038,-0.0013879153235286453,0.0002968271219247397,0.023221831597197706
0.7867867867867866,0.9933389583333335,1.051775,-0.18988458333333344,17.748270833333326,0.04615476604166702,0.038386574178993015,0.011595239684606459,-0.015879559031249962,-0.0013287336483489612,0.0002867389625589415,0.022424093316203653
0.790790790790791,0.9933879166666665,1.0532770833333336,-0.18869125000000006,17.749229166666662,0.044926135724825844,0.03754019550677081,0.011341829623961804,-0.015284372216145647,-0.0012693411876809886,0.0002770208424054687,0.02173898914941219
0.7947947947947949,0.9934375000000003,1.0547833333333332,-0.18749749999999998,17.75014583333333,0.04370711972222252,0.036691270827083344,0.011088315866018952,-0.014692428625000004,-0.0012093234409097228,0.0002675997575072918,0.02232289539932708
0.7987987987987988,0.9934820833333333,1.05575625,-0.18644770833333335,17.75091666666666,0.04295999058593769,0.03602346039058161,0.010901466805910531,-0.014259374962239613,-0.0011781996108906241,0.0002631044414026041,0.02224915972249164
0.8028028028028027,0.9935235416666667,1.0566708333333334,-0.18541416666666657,17.7516875,0.042261333315971816,0.03537521179930558,0.010722522276220062,-0.013846591329861213,-0.0011502223951753475,0.00025924685223506933,0.021132569010433144
0.8068068068068066,0.9935652083333336,1.057591666666667,-0.18438125000000002,17.7525,0.04154569993055479,0.034724617148437505,0.01054351218168203,-0.013434093177083273,-0.0011221125992274313,0.0002555492709700524,0.01936875000001237
0.810810810810811,0.9936081249999998,1.05850625,-0.18334770833333328,17.75325,0.04083326871093784,0.03407205534891497,0.010364503187046991,-0.013025304805989624,-0.001094120588809894,0.00025201131968637173,0.01982277083328654
0.8148148148148149,0.9936497916666666,1.05941875,-0.1823141666666667,17.753937500000003,0.04014649548177052,0.03341739879930553,0.010185510297573825,-0.012618370109374999,-0.0010657972577018243,0.00024859742917795156,0.022078246093713005
0.8188188188188188,0.9936922916666666,1.0603479166666665,-0.18128166666666665,17.75475,0.03940812895399359,0.03276012399722221,0.010006529285391237,-0.01220940408680568,-0.0010372961958718323,0.0002453063186183682,0.01968577083329137
0.8228228228228227,0.9937354166666665,1.0612604166666664,-0.18024666666666667,17.75539583333333,0.03869924468316022,0.03210190998888888,0.00982754956035005,-0.011807597430555677,-0.0010087007776649276,0.00024217024568888817,0.022793801649356737
0.8268268268268266,0.9937766666666668,1.0621729166666671,-0.1792089583333333,17.756249999999994,0.03796994509982543,0.03144744091974828,0.0096473562201059,-0.011413889700954749,-0.000981191553827691,0.00023950852225024244,0.01871093750014552
0.830830830830831,0.9938162500000001,1.0629541666666666,-0.17811520833333336,17.756916666666665,0.03725760623263885,0.030868035060373257,0.009454939948204575,-0.011128572155381933,-0.0009648663109960496,0.00024057136151782677,0.021285493055700044
0.8348348348348349,0.9938554166666665,1.0637437499999998,-0.1770218749999999,17.757625,0.03652006766927118,0.03028600577148441,0.00926249524839656,-0.010843670188802224,-0.0009486524644141912,0.0002417121972039713,0.02217102604157617
0.8388388388388388,0.9938952083333334,1.0645416666666667,-0.17592875,17.758437500000003,0.035778123263888295,0.029701491590104157,0.009070051325027754,-0.010559015260416693,-0.0009323401833871524,0.00024289063309984403,0.019355891926920776
0.8428428428428427,0.9939339583333333,1.0653354166666669,-0.1748360416666667,17.759187500000003,0.035029199995659344,0.029114441867664924,0.008877587518911443,-0.010276806036024239,-0.0009157701793437501,0.0002441138804802083,0.01855100651033581
0.8468468468468466,0.9939743749999997,1.0661229166666668,-0.17374145833333335,17.759937499999996,0.0343069265581597,0.028525759822873246,0.008685172258407712,-0.009997958029079823,-0.0008994229015664069,0.00024540810017486983,0.017953329427314202
0.850850850850851,0.9940081250000002,1.0668687500000003,-0.17270458333333338,17.760562499999995,0.03355773694010389,0.027974376895659726,0.008489557031440215,-0.009731668726562365,-0.0008866088907057304,0.0002452026795276043,0.01950301692721723
0.8548548548548549,0.9940335416666669,1.0675416666666664,-0.17175416666666665,17.761041666666667,0.032783956597222774,0.027480506232638875,0.008289054656272787,-0.009483187326388975,-0.0008795115351388885,0.00024270106184722223,0.020815581597275923
0.8588588588588588,0.9940595833333336,1.068225,-0.1708039583333333,17.761604166666675,0.032005766041666606,0.02698486198433159,0.008088585733719414,-0.009235233276041699,-0.0008722754369385441,0.00024017508738395003,0.01937575998238117
0.8628628628628627,0.9940845833333332,1.0688916666666668,-0.16985250000000005,17.7621875,0.031258104930555586,0.026487732410416655,0.007888112590656278,-0.008991078187499918,-0.0008651414001579867,0.00023764509202760405,0.017611881510390504
0.8668668668668666,0.9941106249999999,1.0695729166666665,-0.16890249999999998,17.762729166666666,0.030474192599826644,0.025988299660416683,0.007687637287217469,-0.008746043776041684,-0.0008580040077452261,0.00023512328014114602,0.016910884982678454
0.870870870870871,0.9941370833333328,1.0702479166666667,-0.16795187499999997,17.763187500000004,0.0297027302039925,0.02548739685065104,0.0074871786283681125,-0.008502980680989591,-0.0008509319318025187,0.000232587969966276,0.019794839843655154
0.8748748748748749,0.9941627083333334,1.0709229166666663,-0.16700020833333337,17.763750000000005,0.028934523224827036,0.024984867916623247,0.007286709607769232,-0.008262733141059075,-0.0008436469990208333,0.00023004615202291685,0.018352604166466335
0.8788788788788788,0.9941877083333334,1.071610416666667,-0.16605020833333337,17.764354166666667,0.028140698224826233,0.024480015812456592,0.00708620937508539,-0.008019283726996396,-0.0008364730955891918,0.00022749147413574203,0.016471041232591688
0.8828828828828827,0.9942131249999998,1.0722812499999999,-0.16509812499999998,17.764812499999994,0.027375420898437808,0.023974088288151056,0.006885765288141612,-0.0077823344856771115,-0.0008293035017792974,0.0002249350617127211,0.018520173177250854
0.8868868868868867,0.9942395833333336,1.0729604166666664,-0.16414750000000003,17.765375000000002,0.026599694266493445,0.023465931577083318,0.006685271188837551,-0.0075437300052084155,-0.000822235756020147,0.00022238078819957274,0.018117776041549405
0.890890890890891,0.9942645833333333,1.0736333333333337,-0.1631979166666667,17.7658125,0.02581979888888819,0.022955544162326383,0.006484800009962725,-0.007307360069444407,-0.0008151053186506934,0.00021981420210308175,0.020906214843705584
0.8948948948948949,0.9942908333333333,1.0743145833333332,-0.16224645833333332,17.766416666666668,0.0250335927039933,0.02244400342495662,0.006284324605096332,-0.007071055384982677,-0.0008079903157265617,0.00021724676032473962,0.017147159722071592
0.8988988988988988,0.9943160416666667,1.0749791666666666,-0.16129770833333335,17.766916666666667,0.0242760412326386,0.021934070119748256,0.006086203871042699,-0.0068379072439236355,-0.0008014996445920148,0.00021470717388428839,0.01792215972216127
0.9029029029029028,0.9943404166666664,1.075479166666667,-0.16037875,17.767437499999996,0.02370497873263866,0.021468635715104177,0.005918228743664503,-0.006619328932291696,-0.0008038873604296866,0.00021255983638619784,0.016706350260562886
0.9069069069069067,0.9943635416666666,1.0759229166666666,-0.1595077083333333,17.767874999999993,0.023239877391493247,0.021039436815581593,0.005775348974411881,-0.0064209595525174246,-0.0008027894360620678,0.00020852261762296007,0.016992984375235665
0.910910910910911,0.9943860416666667,1.07633125,-0.15869562499999998,17.768270833333336,0.022813123606771457,0.020657156939192716,0.005663978605339144,-0.006248856240885392,-0.0007975030730651058,0.00020211334618671874,0.018551593316033177
0.914914914914915,0.9944081250000001,1.0767270833333333,-0.15788416666666666,17.768625,0.022410871349826555,0.020273256582638892,0.0055526042758212235,-0.006079966720486135,-0.0007921228116297734,0.00019568851110329864,0.01825727604182248
0.9189189189189189,0.9944300000000003,1.0771208333333333,-0.15707270833333328,17.769125,0.022010710399305466,0.01988806013016494,0.005441229693707642,-0.00591058850607637,-0.0007868571233541667,0.00018927978675104177,0.015488401041693578
0.9229229229229228,0.9944522916666667,1.077514583333333,-0.15626020833333337,17.769500000000004,0.021610239370660533,0.019501872291623246,0.0053298552640483185,-0.005743805059461787,-0.0007815097901618948,0.00018286827769665805,0.01716141666651083
0.9269269269269267,0.9944743750000001,1.0779104166666669,-0.15544833333333333,17.76989583333334,0.02121330030815871,0.019114232330555543,0.0052184786923254135,-0.005576038913194331,-0.0007762074895616329,0.00017645493164930568,0.016427072482315452
0.930930930930931,0.9944960416666668,1.0783125,-0.15463770833333332,17.77027083333334,0.020798402343749967,0.018724470828081596,0.0051069041303017145,-0.005405976132812518,-0.000770913818697916,0.00017005654939288185,0.01684950998247814
0.934934934934935,0.9945185416666665,1.0787312499999997,-0.15381291666666666,17.77070833333334,0.020386806940104973,0.018326107499826393,0.0049893649315291685,-0.005238241804687571,-0.0007670386803368488,0.0001636198955687585,0.016508664930313444
0.9389389389389389,0.9945399999999998,1.0791500000000003,-0.15298979166666665,17.771125,0.019974860833332775,0.0179262278124566,0.004871950750115442,-0.005072316322916659,-0.0007630089380833328,0.0001571803713989584,0.01440790104163625
0.9429429429429428,0.9945620833333332,1.0795812499999997,-0.15216604166666667,17.771520833333337,0.019541824648438233,0.01752497493016494,0.004754538751004442,-0.004904394529947953,-0.0007590541840312492,0.00015074187750104172,0.015338937065962455
0.9469469469469471,0.9945841666666665,1.0799916666666667,-0.1513422916666667,17.77191666666667,0.019147166597222487,0.017122489919748247,0.0046371264809009025,-0.004739294519097159,-0.0007551277481060768,0.00014432449879291255,0.015436326388737598
0.9509509509509511,0.9946060416666667,1.0804187500000002,-0.15052000000000001,17.772250000000003,0.018720324648437092,0.01671818793333333,0.0045197059156336546,-0.004571411416666615,-0.0007512801810329449,0.00013790240919749994,0.01692160416655497
0.954954954954955,0.9946283333333336,1.0808312500000001,-0.14969604166666664,17.772729166666668,0.018322559023437046,0.016313115942664942,0.004402293763590586,-0.004410090165364644,-0.0007473016464240881,0.00013147487881792094,0.014681301649318357
0.9589589589589589,0.9946499999999999,1.0812583333333337,-0.14887354166666664,17.773020833333334,0.017890833263888073,0.015906210258289945,0.0042848753892238325,-0.0042432007934027904,-0.0007433527489201406,0.0001250439843165799,0.018480457899215708
0.9629629629629628,0.994669375,1.0816708333333331,-0.1481225,17.773520833333333,0.01750279164930668,0.015519662493750003,0.004177797611466094,-0.004085003656250058,-0.0007382403810190972,0.00012169715987812479,0.013207187066029746
0.9669669669669672,0.9946845833333331,1.0820416666666668,-0.14739291666666668,17.773749999999996,0.01712749826388893,0.01518682811649305,0.00407309130591325,-0.003952639461805518,-0.0007248871687239583,0.0001200384841960936,0.015060937500095406
0.9709709709709711,0.9946979166666662,1.0823625,-0.146673125,17.7739375,0.016764335260416985,0.014905390236067712,0.003969528088211755,-0.003851509742187509,-0.0007037482185114595,0.00011975175847932285,0.018187412760426014
0.974974974974975,0.99470875,1.0826624999999999,-0.145954375,17.774375,0.016446077760416955,0.01462254958502604,0.0038659597348756655,-0.0037531714765625113,-0.0006824280371645821,0.00011948040026885413,0.01201002604165069
0.9789789789789789,0.99472125,1.0829875,-0.14522416666666668,17.774562500000002,0.016075574843750218,0.014344128915972216,0.0037637235880476198,-0.003651959468750021,-0.0006598003836075014,0.0001182486161255,0.014719600260434618
0.9829829829829828,0.9947335416666668,1.0833041666666665,-0.1444720833333333,17.77479166666667,0.015722915815972405,0.01407556713732639,0.0036642320709168005,-0.0035540401579861602,-0.0006342317437627603,0.00011500316064763026,0.01573953993045052
0.9869869869869872,0.9947454166666666,1.0836208333333335,-0.14371812499999997,17.7750625,0.01537838956597204,0.013806454713151055,0.0035647389611535847,-0.0034586289557291816,-0.000608687946711199,0.00011180254014157567,0.015486454427048102
0.9909909909909911,0.9947572916666666,1.0839375,-0.142965625,17.775312500000002,0.01502949609375026,0.01353578840169271,0.0034652338840994936,-0.003361697851562484,-0.0005831702776575507,0.00010865008607832036,0.01618219401029819
0.994994994994995,0.9947693750000001,1.0842499999999997,-0.14221208333333338,17.775583333333334,0.014699854166667192,0.01326420252065972,0.0033657336420087444,-0.003267798645833292,-0.0005574759247916673,0.00010551815129270852,0.015095493055525822
0.9989989989989989,0.9947810416666666,1.0845666666666667,-0.14145875000000002,17.775854166666665,0.01435056222222264,0.012991672048437496,0.003266235925843716,-0.0031723050416666287,-0.0005318325071944455,0.00010244547882187498,0.015466978732661119
1.0030030030030028,0.9947929166666664,1.0848791666666664,-0.14070625000000003,17.776249999999997,0.014012193732639622,0.0127175012109375,0.003166728392196525,-0.003077595755208329,-0.000506101228436631,9.939507041276021e-05,0.009935937500131331
1.0070070070070072,0.9948045833333333,1.0851958333333331,-0.1399525,17.776395833333332,0.013658336649305935,0.012442610243749996,0.003067231695127192,-0.002984963468750018,-0.0004805444784053808,9.641209642135403e-05,0.013709509982788859
1.011011011011011,0.9948164583333335,1.0855104166666667,-0.13920000000000002,17.776625,0.013319218641493213,0.012166318333333325,0.0029677190024134247,-0.0028896583333333503,-0.0004547345427452248,9.344875074999994e-05,0.015353609375154065
1.015015015015015,0.9948268750000001,1.0857833333333333,-0.13846624999999999,17.776895833333338,0.01299121972222217,0.011908055944270829,0.0028788589060799305,-0.002803361854166686,-0.00043234319736111136,8.937822019791665e-05,0.014682864149278885
1.019019019019019,0.9948366666666666,1.0859104166666673,-0.13778250000000003,17.777104166666668,0.012777733641491373,0.011699711860416667,0.0028182007356747376,-0.002737423015624907,-0.00041842971458541813,8.225204720583342e-05,0.01394244748263418
1.0230230230230228,0.9948454166666668,1.0860437500000006,-0.13709916666666663,17.77725,0.01255272308593569,0.011490255999305574,0.0027575438031209243,-0.002670765244791623,-0.0004043878571132801,7.51513616651042e-05,0.01542410416658413
1.0270270270270272,0.9948547916666666,1.086177083333333,-0.13641604166666665,17.7775,0.012336010308160228,0.011279871909331603,0.002696883852628778,-0.002604688409288236,-0.0003904916821484387,6.809696727109367e-05,0.013618749999864121
1.031031031031031,0.9948643749999997,1.0863083333333332,-0.13573249999999998,17.777625000000004,0.01211337159722281,0.011068584277083331,0.002636227286847513,-0.0025393208124999955,-0.00037647323069096985,6.105223240729149e-05,0.016882692708122704
1.035035035035035,0.9948731249999998,1.0864500000000001,-0.13505020833333337,17.777895833333336,0.011888897499999551,0.010855649562456583,0.002574886261330589,-0.0024719928229166577,-0.00036187997744791596,5.425624907617182e-05,0.013503072482535572
1.039039039039039,0.9948825000000002,1.0866354166666667,-0.13437083333333333,17.778020833333333,0.01164013791232632,0.01063760414930556,0.0025087821460386675,-0.002398935199652813,-0.0003426237492597662,4.9049742242448e-05,0.01593358289932212
1.0430430430430429,0.9948920833333332,1.0868229166666665,-0.13369145833333332,17.778249999999996,0.011399281141493134,0.010418614802039938,0.002442660769070965,-0.0023271009874132054,-0.00032344257688801957,4.38707393273436e-05,0.014035270833517188
1.0470470470470472,0.9949004166666668,1.0870104166666668,-0.13301208333333334,17.778499999999998,0.011158354058159237,0.01019872318732639,0.0023765637059202363,-0.0022559382074652523,-0.00030419841183593817,3.8708860363021e-05,0.011396083333465867
1.0510510510510511,0.9949110416666671,1.0871895833333334,-0.13233333333333333,17.778604166666668,0.010935476558159296,0.009977763888888887,0.00231044516263752,-0.0021839951388888945,-0.000284956600485245,3.3577385138888975e-05,0.015400551649292993
1.055055055055055,0.9949193749999999,1.087375,-0.13165458333333335,17.77879166666667,0.010690609375000104,0.009755862353993054,0.002244336394943693,-0.0021129307812499942,-0.00026569372164062476,2.84666041422742e-05,0.014983539930540246
1.059059059059059,0.9949287499999998,1.0875729166666672,-0.13097604166666665,17.779041666666668,0.010430984266491805,0.009532901509331598,0.0021782144618204295,-0.002039212684461722,-0.00024648557491753465,2.338166495269077e-05,0.011719081597220793
1.0630630630630629,0.9949372916666666,1.0877583333333336,-0.13029625000000003,17.779229166666664,0.010185974930554842,0.009309470569270832,0.0021121001847273085,-0.001968751593749929,-0.0002272599292083329,1.8329950168749955e-05,0.011718572482664058
1.0670670670670672,0.9949456249999997,1.0879208333333332,-0.12965270833333334,17.77935416666666,0.00999284373263909,0.00912375855516492,0.0020610435563386733,-0.0019189508394096555,-0.0002130298581093755,1.0180621609635517e-05,0.014565416232812822
1.0710710710710711,0.99495375,1.0880708333333335,-0.1290325,17.779583333333328,0.009820611649305144,0.008962405610416665,0.002019788933042309,-0.0018818335312499879,-0.0002021879775625003,5.984575416674055e-08,0.012041493055676256
1.075075075075075,0.9949622916666665,1.0882208333333334,-0.12841270833333332,17.779749999999996,0.009660834565971665,0.008800134671831591,0.0019785355635547814,-0.0018448655269096836,-0.00019130353117352626,-1.0019341830108219e-05,0.012364937500024098
1.079079079079079,0.9949700000000002,1.0883708333333335,-0.1277920833333334,17.77989583333333,0.009484345815971906,0.008637475103993045,0.0019372594537246002,-0.0018089904357637687,-0.0001805001446536461,-2.005877891067705e-05,0.013220822482594485
1.0830830830830829,0.9949779166666667,1.0885208333333332,-0.12717166666666666,17.780083333333334,0.009307812065972643,0.008473867197222228,0.0018959939771755693,-0.0017724497569445163,-0.00016960397725260194,-3.006239323854189e-05,0.012803326388791447
1.0870870870870872,0.9949864583333338,1.0886708333333335,-0.12655208333333337,17.78025,0.009143733315971847,0.008309216037326383,0.0018547272542630258,-0.0017356046440971662,-0.00015864996907204913,-4.0038771356336706e-05,0.012293270833310999
1.0910910910910911,0.994994375,1.0888291666666665,-0.12593145833333338,17.780437499999998,0.008959379149305668,0.008144121968706577,0.0018134486409246227,-0.0016988218324652526,-0.00014771513794444515,-4.996846966111102e-05,0.01291730859384188
1.095095095095095,0.9950020833333332,1.0889729166666664,-0.12531145833333332,17.780666666666665,0.008804653433160281,0.007978142577039937,0.0017721812574838698,-0.001664007393663236,-0.00013685996039452988,-5.9853536307942674e-05,0.010601222222419437
1.099099099099099,0.9950106249999998,1.08911875,-0.1246908333333333,17.78077083333333,0.0086349317317711,0.0078114669159722264,0.0017309019983332513,-0.0016300004635416698,-0.00012600393914127337,-6.970480186189255e-05,0.013355239149518638
1.1031031031031029,0.9950181249999998,1.0892666666666668,-0.12407125000000001,17.7809375,0.008475212222221584,0.007643845756770833,0.0016896321058091136,-0.0015926980833332605,-0.00011497634375277718,-7.952754151494798e-05,0.012636621093861322
1.1071071071071072,0.9950262499999997,1.089414583333333,-0.12345020833333332,17.78110416666667,0.008307115620660221,0.007475796062456602,0.0016483478307047193,-0.00155987605946184,-0.00010404126802656352,-8.930229804640615e-05,0.01337628081580533
1.1111111111111112,0.9950349999999998,1.0895625,-0.12281145833333333,17.781333333333333,0.00813480859374982,0.007312220702039929,0.0016099022839776583,-0.0015198654296874614,-9.644881872395737e-05,-9.503570038324669e-05,0.011893222222170152
1.115115115115115,0.9950416666666667,1.0896354166666666,-0.12221208333333333,17.781479166666667,0.008000908745660062,0.00719951918732639,0.0015758657138928748,-0.001480260655381982,-0.00010018432078884563,-9.362750510650178e-05,0.012331978732504467
1.119119119119119,0.9950479166666669,1.0897208333333332,-0.12162166666666667,17.781625,0.007862672065972243,0.007086128530555558,0.0015424533918522389,-0.001445294381944462,-0.00010522890770615423,-9.368168786781608e-05,0.011104026041721227
1.123123123123123,0.9950535416666667,1.0898020833333333,-0.12103249999999999,17.78172916666666,0.007733502495660183,0.006971758943750003,0.0015090459709878484,-0.0014110293489583148,-0.00011024211391102497,-9.372751433302076e-05,0.013232843316131948
1.1271271271271273,0.9950595833333334,1.089883333333333,-0.12044166666666666,17.781812499999997,0.007608486388889668,0.006857117430555554,0.0014756251184559295,-0.0013763848611111074,-0.00011529552674305579,-9.37683997534722e-05,0.014644214843883674
1.1311311311311312,0.9950652083333331,1.0899729166666667,-0.11985208333333332,17.782020833333327,0.007452790933159648,0.0067414989539930584,0.0014422152156443107,-0.0013409334939236128,-0.0001203095673776041,-9.37981190338542e-05,0.011610082899551344
1.135135135135135,0.9950718750000002,1.0900458333333336,-0.11926229166666664,17.78216666666666,0.007354247899304722,0.006625214119748273,0.0014088083338769737,-0.0013073858949653183,-0.0001252898115842886,-9.382248589661889e-05,0.009965305555738269
1.139139139139139,0.9950777083333334,1.0901354166666664,-0.11867250000000001,17.782312499999993,0.007204773328993497,0.006508087743749998,0.001375402201054887,-0.00127236309895834,-0.00013034208622135512,-9.383406352687499e-05,0.010612152344037895
1.143143143143143,0.9950833333333331,1.0902229166666664,-0.118081875,17.78239583333333,0.0070723253081603765,0.006390566629817705,0.001341986386837462,-0.0012383921653646435,-0.00013535829569952387,-9.384011484295568e-05,0.011815093316158709
1.1471471471471473,0.995088125,1.0903062500000003,-0.11749270833333332,17.782541666666667,0.006938531210936905,0.006272109321831608,0.0013085692289245762,-0.0012032157747396133,-0.00014036428416276027,-9.383573630447044e-05,0.011836873263973757
1.1511511511511512,0.995095,1.0903854166666669,-0.1169025,17.782625,0.006820059787325805,0.0061530138270833295,0.001275155930773427,-0.0011693438281249746,-0.0001454310848763005,-9.382517754010418e-05,0.01241477604156671
1.155155155155155,0.9951004166666672,1.0904770833333335,-0.11631208333333337,17.782729166666666,0.006651397391492786,0.0060334367706597145,0.0012417542085039971,-0.0011349636102430116,-0.00015046294531597114,-9.38034986590279e-05,0.014335051649254638
1.159159159159159,0.9951058333333339,1.0905520833333333,-0.11576291666666665,17.782833333333333,0.006569070203992888,0.005939842958159728,0.0012135207222063998,-0.0011045100564236743,-0.00015126052166666704,-8.890100026666672e-05,0.01542197222215691
1.163163163163163,0.9951114583333333,1.0906291666666663,-0.11521833333333333,17.783020833333335,0.006465520815972736,0.005849402330555552,0.0011859918112208162,-0.0010759834652778466,-0.00015155161529513829,-8.33280929097223e-05,0.012920041232518997
1.1671671671671673,0.9951170833333335,1.0907166666666666,-0.11467322916666667,17.78316666666667,0.006341319722222627,0.005758529679155822,0.001158458113263264,-0.001045664394097201,-0.0001518908918055566,-7.775175281163189e-05,0.012941638888719353
1.1711711711711712,0.9951212499999998,1.0907833333333332,-0.11412968749999998,17.783291666666667,0.006264636388889189,0.005666643597819012,0.0011309227289769564,-0.0010179890364584027,-0.00015213113482986086,-7.218039097037758e-05,0.012454164930488787
1.1751751751751751,0.9951277083333335,1.0908666666666662,-0.11358385416666665,17.783458333333332,0.006153665555556742,0.005574833072645407,0.0011033911243876716,-0.0009895346180556347,-0.00015253429804166574,-6.659354954069018e-05,0.011109706597267177
1.179179179179179,0.9951325000000004,1.0909520833333335,-0.11303906249999995,17.7835625,0.006042301870659905,0.00548202451578777,0.0010758649059889052,-0.0009602159342448485,-0.0001527853154839414,-6.10180036214192e-05,0.012404808593771577
1.183183183183183,0.9951383333333336,1.0910270833333333,-0.1124947083333333,17.78364583333333,0.005947403433159915,0.005388669763664939,0.0010483363957973248,-0.0009323098099826982,-0.0001530921794956587,-5.543848122710072e-05,0.013607541232715903
1.1871871871871873,0.9951431250000001,1.0911000000000002,-0.11195054166666668,17.783812500000003,0.005863289999999743,0.005294576220539927,0.001020804755480649,-0.0009028473208333582,-0.00015335735577083398,-4.985845882125871e-05,0.011637964843657755
1.1911911911911912,0.9951479166666665,1.09118125,-0.11140652083333334,17.78391666666667,0.005758896315104289,0.005199837115812062,0.0009932720691020794,-0.0008750850055989773,-0.000153618833997396,-4.427809191983505e-05,0.01334965972222335
1.1951951951951951,0.995153125,1.091270833333333,-0.11086210416666666,17.784062500000008,0.005655051649306131,0.005104093859739152,0.0009642429618412748,-0.0008450442009549503,-0.00015502063973524407,-3.8807044104188254e-05,0.011704329426834192
1.199199199199199,0.9951579166666669,1.0913770833333334,-0.110317,17.784125000000007,0.005548145308159391,0.005007472011000004,0.0009341388171368625,-0.0008148459645833384,-0.00015715487630772667,-3.341579215395827e-05,0.012814651041480829
1.203203203203203,0.995162916666667,1.0914874999999997,-0.1097721041666667,17.784229166666673,0.005415454010416987,0.004910126813489133,0.0009040448752362413,-0.0007847037867187573,-0.0001593604000885404,-2.8027426653446294e-05,0.01285961414907888
1.2072072072072073,0.9951666666666666,1.0915937500000001,-0.1092276041666667,17.784375000000008,0.00530850162760399,0.004812247154676638,0.0008739467808784651,-0.0007542882975259679,-0.00016156638865885483,-2.2633342590494813e-05,0.011422526041371839
1.2112112112112112,0.9951718749999999,1.0916625,-0.10870210416666666,17.784416666666672,0.005233402760416617,0.004721019216405817,0.000847913162122627,-0.0007304475434895957,-0.0001619715100182303,-1.8692856064413974e-05,0.013898826388697216
1.2152152152152151,0.9951756249999998,1.0917083333333337,-0.1082109375,17.78458333333334,0.005143748263888082,0.004642601338704429,0.0008292374101351374,-0.0007129261067707476,-0.00015919236897569505,-1.7344388336588454e-05,0.01151232638858346
1.219219219219219,0.9951799999999995,1.091754166666667,-0.10771995833333332,17.78464583333334,0.005058256232638225,0.0045637439099982646,0.000810558187239179,-0.0006958699897568754,-0.00015643559542882012,-1.5989890032413224e-05,0.0130392495657361
1.2232232232232234,0.9951841666666664,1.0917895833333338,-0.10722945833333332,17.78472916666667,0.004976755724825255,0.004484239098873263,0.0007918815446940208,-0.00067861936519098,-0.00015365387520746421,-1.462645016237851e-05,0.01361680164916379
1.2272272272272273,0.9951891666666665,1.0918229166666666,-0.10672545833333334,17.784875000000003,0.004887301974826341,0.004403864043539929,0.0007752527984375,-0.0006634487999132022,-0.00015030845052083398,-1.4255431406250006e-05,0.01238790104156351
1.2312312312312312,0.995193958333333,1.0918395833333334,-0.10621995833333331,17.785,0.004842574266492816,0.004322695451664941,0.0007589576534359091,-0.0006515116183160169,-0.00014686463757335077,-1.4035728461831587e-05,0.011483333333330847
1.2352352352352352,0.995198125,1.0918604166666668,-0.10571495833333333,17.785166666666672,0.004780413849825749,0.004241055917914932,0.0007426594562058521,-0.0006367298796006726,-0.00014345003018272594,-1.3807144052230827e-05,0.00972163888866362
1.239239239239239,0.9952031250000003,1.0918854166666665,-0.10520858333333333,17.785312500000007,0.004700820203993095,0.004159049826326389,0.0007263627788053124,-0.0006240738168403343,-0.00014001389186414897,-1.3571951698732615e-05,0.008700944010115563
1.2432432432432434,0.9952075000000002,1.0919145833333335,-0.10470414583333333,17.78535416666667,0.004620459370659358,0.004076250178645399,0.0007100655499850293,-0.0006076412291232819,-0.00013659125926085024,-1.3326538229266471e-05,0.010135499565819828
1.2472472472472473,0.9952118750000003,1.0919333333333334,-0.10419725000000002,17.78545833333334,0.0045690955555555135,0.003993308092437496,0.0006937675559971058,-0.0005960494833332913,-0.00013315340679166638,-1.3073229447968787e-05,0.011221873263593807
1.2512512512512513,0.9952158333333337,1.0919708333333331,-0.10369172916666668,17.78554166666667,0.004453865815972291,0.003909712802426649,0.0006774700447878373,-0.0005801977587674007,-0.00012972400421440992,-1.281214910848522e-05,0.011382623263784808
1.2552552552552552,0.9952216666666668,1.0919895833333335,-0.10318639583333329,17.785625000000003,0.004398333224825857,0.0038254635482599976,0.0006611730170429994,-0.0005670722749566148,-0.0001262848287413203,-1.2542313190503421e-05,0.013001692708257906
1.259259259259259,0.9952258333333336,1.0920145833333335,-0.10268166666666663,17.78575,0.004333316453992708,0.0037405794972222278,0.0006448762743836641,-0.0005520183923611449,-0.00012286149028819485,-1.2262547552777728e-05,0.010638604166672394
1.2632632632632634,0.9952293750000002,1.09203125,-0.10219829166666666,17.78589583333334,0.004253165690104366,0.0036750508470815985,0.0006318054981261147,-0.000540521803385402,-0.0001202210553710934,-1.1970598483064231e-05,0.010867739149148292
1.2672672672672673,0.995235,1.0920354166666666,-0.10172804166666671,17.786000000000005,0.004204482078993044,0.0036203430386649235,0.0006206047609553195,-0.0005317297985242692,-0.00011807230991015574,-1.1669534663046858e-05,0.010495666666599845
1.2712712712712713,0.9952381250000001,1.0920395833333332,-0.10125762500000003,17.786083333333334,0.004143298433160192,0.003565310046026041,0.0006094031230810937,-0.0005224778856770529,-0.00011591671122395823,-1.1361402423437538e-05,0.011281326388825619
1.2752752752752752,0.9952424999999999,1.0920395833333334,-0.10078758333333333,17.786229166666665,0.004101631766492586,0.0035097380458263914,0.0005982022554266667,-0.000514302824826382,-0.00011376012041666711,-1.1049970149999976e-05,0.01005203081598438
1.279279279279279,0.9952470833333336,1.0920437500000004,-0.10031747916666668,17.786291666666664,0.004050864752603411,0.0034537367069787314,0.0005870002843732638,-0.0005043405269530704,-0.00011160938203125053,-1.0731555782118098e-05,0.011578748264014393
1.2832832832832834,0.9952512499999999,1.0920520833333336,-0.09984729166666666,17.786375,0.0039826639539923825,0.0033972266801649328,0.0005757990717496353,-0.0004952862868923269,-0.00010943671004123254,-1.0410317060894145e-05,0.012989359375012555
1.2872872872872874,0.9952554166666667,1.0920520833333336,-0.09937724999999999,17.786416666666664,0.003940997287325665,0.0033401413491041722,0.0005645736302465972,-0.00048734626822914684,-0.00010727677873263904,-1.008787544374998e-05,0.014632159722395954
1.2912912912912913,0.99525875,1.0920937499999999,-0.0989206875,17.78654166666667,0.0038645745442706936,0.0032758434178606806,0.0005525814579104123,-0.0004785646022135437,-0.00010467791582031288,-1.00135049673177e-05,0.012893873263919886
1.2952952952952952,0.9952620833333333,1.0921291666666668,-0.09846372916666668,17.786624999999997,0.003803883315971701,0.00321114403859331,0.0005405869102481039,-0.0004709103516492841,-0.00010206296463368054,-9.933160505199644e-06,0.012637776041742654
1.299299299299299,0.9952652083333332,1.0921583333333336,-0.09800702083333336,17.7868125,0.0037547582638883803,0.0031458530340412252,0.00052859395680885,-0.00046341963836797617,-9.946619512152743e-05,-9.845710899435749e-06,0.009509423177064491
1.3033033033033035,0.9952687499999998,1.09219375,-0.09755033333333336,17.78691666666667,0.0037003124609371607,0.0030803074665555485,0.0005166002906280937,-0.00045523978958331157,-9.685892765494842e-05,-9.754424337569489e-06,0.00767882638865558
1.3073073073073074,0.9952718749999998,1.092229166666667,-0.09709364583333331,17.786937500000004,0.00363544748263811,0.0030142822721245677,0.0005046065492327396,-0.00044763395616317925,-9.425658091579889e-05,-9.65539653448352e-06,0.010062704426900382
1.3113113113113113,0.9952739583333335,1.0922604166666672,-0.09663718749999996,17.787020833333333,0.003583848849825433,0.002947753992089852,0.0004926125159108825,-0.0004394211490885286,-9.165249296006796e-05,-9.55190005130218e-06,0.010014874565968057
1.3153153153153152,0.9952783333333334,1.0923000000000003,-0.09618035416666666,17.787125,0.003518209999999522,0.0028809228057079025,0.0004806194509373665,-0.00043211581041664726,-8.905718868750098e-05,-9.441079782278579e-06,0.008809234374950847
1.3193193193193191,0.9952812500000001,1.0923395833333338,-0.09572354166666668,17.787125,0.0034567346831586576,0.0028136494041232623,0.0004686260824357344,-0.0004233447139756208,-8.643527257248172e-05,-9.326460097352407e-06,0.01193423437501906
1.3233233233233235,0.9952843750000001,1.0923541666666667,-0.09527716666666665,17.787166666666664,0.0033957078993052114,0.002757969845305559,0.0004583821695112457,-0.00041650667013889975,-8.427810551215248e-05,-9.194946194097219e-06,0.013576972222267614
1.3273273273273274,0.9952879166666667,1.0923333333333334,-0.0948468125,17.787333333333336,0.003372472222222145,0.0027193925752565084,0.000450690601990666,-0.00041020681249999413,-8.279095361111158e-05,-9.04547946765622e-06,0.010981222222085307
1.3313313313313313,0.9952922916666666,1.0923166666666668,-0.09441600000000001,17.787375,0.003331799722221973,0.0026804710273333338,0.00044299901360751726,-0.00040437126666666157,-8.131152826041635e-05,-8.891163163333373e-06,0.012832276041649493
1.3353353353353352,0.99529625,1.0923020833333337,-0.09398543749999995,17.7875,0.0032865754123259094,0.002641193787933602,0.0004353084327915552,-0.0003963233157552315,-7.981781175564272e-05,-8.735305807565055e-06,0.01130208333330529
1.3393393393393391,0.9953000000000002,1.0922958333333337,-0.09355489583333332,17.787604166666664,0.0032335624826376197,0.00260154188228082,0.00042761637148229997,-0.0003903145933159685,-7.832815777170159e-05,-8.574678765603246e-06,0.011763009982701078
1.3433433433433435,0.9953045833333336,1.0922770833333333,-0.09312416666666663,17.787770833333333,0.0032016065581603748,0.002561533332638897,0.000419925530375651,-0.00038435684548618343,-7.683657962543456e-05,-8.411890972048582e-06,0.009167114149249755
1.3473473473473474,0.9953081250000003,1.09226875,-0.09269354166666664,17.787854166666666,0.003148977773437922,0.00252107191662327,0.00041223340953719715,-0.0003768869440104322,-7.53387646979163e-05,-8.247152669097248e-06,0.00891081206589206
1.3513513513513513,0.9953120833333334,1.0922520833333333,-0.09226285416666667,17.78789583333333,0.0031166364539929603,0.0024803574076870654,0.0004045418897460225,-0.0003689761555121518,-7.385077756119748e-05,-8.077868610429738e-06,0.010761822482663774
1.3553553553553552,0.9953154166666667,1.0922333333333334,-0.09183227083333335,17.78795833333333,0.0030784288888889844,0.0024391569502599762,0.0003968518015366164,-0.00036335772013884604,-7.235933765277768e-05,-7.90587010141501e-06,0.012913331597360411
1.3593593593593591,0.9953195833333331,1.0922208333333332,-0.09140160416666666,17.78808333333333,0.0030307345659721374,0.0023976488390933196,0.0003891600234638851,-0.0003566803957465309,-7.086832542447917e-05,-7.72983331319013e-06,0.010966326388938796
1.3633633633633635,0.9953239583333332,1.0922104166666664,-0.09097091666666668,17.788124999999997,0.002980572391493963,0.002355681904159723,0.0003814673850470484,-0.00034959636961805207,-6.938488388802069e-05,-7.551577991354152e-06,0.012817317708311293
1.3673673673673674,0.9953262499999999,1.0922249999999998,-0.09055133333333332,17.788187499999996,0.0029237160416673014,0.0023106851982222266,0.00037291839331510593,-0.0003440074500000445,-6.78089069843762e-05,-7.273371824583323e-06,0.012885464843748196
1.3713713713713713,0.99532875,1.09223125,-0.09013243750000001,17.788270833333332,0.0028975631901044796,0.002265064543641922,0.00036430161866306656,-0.0003397434571614788,-6.62248827916676e-05,-6.983043362916625e-06,0.012629093315922546
1.3753753753753752,0.9953320833333333,1.092235416666667,-0.08971372916666664,17.788416666666667,0.002871794578992226,0.002219086382343324,0.00035568274012617076,-0.0003356751429253457,-6.467086024956566e-05,-6.688134178624142e-06,0.009524159722104741
1.3793793793793792,0.9953343749999998,1.0922562500000002,-0.08929497916666662,17.788499999999996,0.002792951002603461,0.00217277961229124,0.00034706526585343727,-0.00032981341158856703,-6.31036937213544e-05,-6.39061025441835e-06,0.008851083333411225
1.3833833833833835,0.995337708333333,1.0922604166666667,-0.08887620833333332,17.788562499999994,0.0027734321831598407,0.0021261258422899353,0.0003384469256653749,-0.00032543148741320804,-6.15308520681423e-05,-6.089937617178833e-06,0.00975251692727852
1.3873873873873874,0.9953402083333333,1.0922479166666668,-0.08848689583333334,17.78864583333333,0.002754905203992797,0.0020971734324474814,0.00033282279668506084,-0.000322309873741336,-6.0284911200520874e-05,-6.017521212265642e-06,0.00887108289941807
1.3913913913913913,0.9953433333333334,1.0922437500000002,-0.08809862499999999,17.78870833333333,0.0027160905859371365,0.0020685426897760466,0.00032730307201862217,-0.0003182857934895672,-5.904249662500065e-05,-5.9505752924999265e-06,0.009147498264042042
1.3953953953953953,0.9953468750000001,1.0922437500000002,-0.08771035416666667,17.788770833333327,0.002670257252603836,0.0020396333552912304,0.0003217812533010026,-0.00031416385117184753,-5.779810920572955e-05,-5.8816323949218905e-06,0.009632239149539146
1.3993993993993992,0.9953502083333333,1.0922437500000004,-0.08732210416666669,17.788812499999995,0.002626507252603494,0.002010398040572475,0.0003162604636567426,-0.000309664987109326,-5.656035307682254e-05,-5.8098396468012295e-06,0.011274839843849804
1.4034034034034035,0.9953533333333332,1.0922375000000002,-0.08693379166666669,17.788895833333335,0.0025964102604163486,0.001980876283123257,0.0003107390174393318,-0.00030606939114578846,-5.529671196354116e-05,-5.738835099427122e-06,0.01081003081583276
1.4074074074074074,0.9953562499999999,1.0922291666666673,-0.08654564583333334,17.788979166666667,0.002560447482637729,0.0019510095206245652,0.0003052169549038222,-0.0003020922061630904,-5.4077726944443745e-05,-5.663116580277763e-06,0.011386874565971539
1.4114114114114114,0.995359375,1.0922229166666673,-0.08615720833333333,17.78904166666667,0.00253035030815818,0.0019208937855399282,0.0002996965359473306,-0.0002985392889756494,-5.2830051121526684e-05,-5.585713052986165e-06,0.011038248263787409
1.4154154154154153,0.9953625000000001,1.0922125000000005,-0.08576902083333333,17.789125000000002,0.0025114381770823258,0.0018904438152912342,0.0002941748473565582,-0.00029510749973951644,-5.157739221354162e-05,-5.506760889366309e-06,0.009948401041640409
1.4194194194194192,0.9953647916666668,1.092210416666667,-0.08538072916666666,17.789125000000002,0.00246390572482591,0.0018597081703016502,0.0002886535720876639,-0.0002910282215711629,-5.0346882746527184e-05,-5.424578297743047e-06,0.01390673437492751
1.4234234234234235,0.9953687500000002,1.0921916666666667,-0.08498185416666666,17.78927083333334,0.0024381965972222197,0.0018294032123954002,0.00028335454375003825,-0.00028679789461809324,-4.911175530729182e-05,-5.307969475559905e-06,0.01121821831577563
1.4274274274274275,0.9953727083333334,1.0921770833333333,-0.08458066666666665,17.78941666666667,0.002405468641493158,0.001798952492888889,0.00027810404865218535,-0.00028197584027779554,-4.791156077907924e-05,-5.17930725652783e-06,0.009154659722071301
1.4314314314314314,0.9953752083333334,1.0921562500000002,-0.08417939583333332,17.789479166666677,0.0023863922526039527,0.0017681793171349849,0.0002728549866942135,-0.00027765505273433244,-4.669915469400997e-05,-5.048654814761289e-06,0.00963931206564439
1.4354354354354353,0.99538,1.0921437500000002,-0.08377822916666666,17.78956250000001,0.002351196002603695,0.0017370770676974796,0.0002676042580571541,-0.00027263062955727724,-4.548920984244736e-05,-4.916815515993953e-06,0.009799391926833323
1.4394394394394392,0.9953833333333333,1.092135416666667,-0.08337693750000001,17.789645833333342,0.002298564995658614,0.0017056737931210944,0.0002623539187432889,-0.0002672186230468082,-4.42580055555554e-05,-4.782276606666672e-06,0.010584457899028621
1.4434434434434436,0.9953862499999998,1.0921187500000002,-0.08297574999999997,17.789708333333344,0.002268302565103797,0.0016739290786041737,0.0002571037766155,-0.0002626067963541756,-4.304305169140635e-05,-4.646186363385379e-06,0.0106524149302345
1.4474474474474475,0.9953899999999999,1.0920916666666667,-0.08257450000000001,17.78981250000001,0.002264958263889172,0.0016418686164166663,0.0002518542415626555,-0.00025874333750001977,-4.183738280555567e-05,-4.507151801666678e-06,0.009862881510059651
1.4514514514514514,0.9953939583333332,1.0920854166666667,-0.08217325,17.78987500000001,0.0022056927039930674,0.0016094861511041633,0.0002466042848507986,-0.0002531462015624708,-4.061472352473959e-05,-4.365765776406258e-06,0.011389151041385048
1.4554554554554553,0.9953968749999998,1.0920687500000001,-0.08177935416666667,17.78995833333334,0.002177511940104182,0.0015792893154162324,0.00024166099588719445,-0.0002483229194010089,-3.9490290235676844e-05,-4.229296757643249e-06,0.010507498263621073
1.4594594594594597,0.9954004166666665,1.0920250000000005,-0.08141839583333335,17.790041666666674,0.002162649374999104,0.001560115653259979,0.0002380978392271146,-0.0002453262901040837,-3.868773713020836e-05,-4.129239297105013e-06,0.011709164930323368
1.4634634634634636,0.9954047916666665,1.0919875,-0.08105739583333334,17.790187500000005,0.002119549843749846,0.0015406839973849777,0.00023453545747096602,-0.0002416703007812604,-3.788360909374967e-05,-4.027697352690967e-06,0.009437048176891949
1.4674674674674675,0.9954074999999999,1.0919416666666664,-0.0806964375,17.790229166666673,0.002117563263889899,0.0015209933081419278,0.00023097251154150666,-0.0002386767088541908,-3.710262998958319e-05,-3.92347311908856e-06,0.010871197482344996
1.4714714714714714,0.9954118750000002,1.0919041666666665,-0.08033552083333334,17.790354166666678,0.0020682074826392505,0.0015010186757703986,0.00022740976023839893,-0.0002349350707465253,-3.630607940017388e-05,-3.8200860838324865e-06,0.009756957898787277
1.4754754754754753,0.9954158333333333,1.0918604166666668,-0.0799745625,17.790416666666676,0.0020616638498258677,0.0014808047696002616,0.00022384681020374894,-0.00023175336601564955,-3.551387804904486e-05,-3.71433863899741e-06,0.01065815972179962
1.4794794794794797,0.9954181249999997,1.0918229166666669,-0.07961360416666664,17.790541666666677,0.0020352186414924756,0.0014603156982599882,0.00022028426328636765,-0.00022797999240452282,-3.471999054904503e-05,-3.6073686536501563e-06,0.00871053993012083
1.4834834834834836,0.9954224999999997,1.0917770833333333,-0.07925256249999997,17.790604166666675,0.002012383641492921,0.001439600087183598,0.00021672086445262225,-0.0002249934670573439,-3.3926763722223036e-05,-3.500327818333294e-06,0.010028384982319949
1.4874874874874875,0.9954260416666663,1.0917416666666664,-0.07889158333333335,17.790666666666677,0.001983466597223149,0.001418593079159718,0.00021315790306222223,-0.00022093799236111433,-3.3141192222222175e-05,-3.3916971888889048e-06,0.010929555555208026
1.4914914914914914,0.9954295833333332,1.091702083333333,-0.07852804166666667,17.790750000000013,0.0019615612456598264,0.0013969237553315972,0.00020954753658385412,-0.0002177524790798746,-3.2327291333767295e-05,-3.282017755407977e-06,0.01088110416623067
1.4954954954954953,0.9954320833333336,1.0916770833333334,-0.07816020833333336,17.790812500000012,0.0019411457248263986,0.0013743526666232606,0.00020586079478061454,-0.00021433340060761363,-3.1487571443141685e-05,-3.170253669748305e-06,0.01157392317668382
1.4994994994994997,0.9954350000000001,1.0916395833333332,-0.07779243749999999,17.79087500000001,0.0019313534331599769,0.0013514887511419287,0.00020217262317678315,-0.00021173760768232464,-3.0667546136284914e-05,-3.0556674522656205e-06,0.011225067707982817
1.5035035035035036,0.9954385416666663,1.0916166666666667,-0.07742466666666667,17.790958333333343,0.0018959697222220573,0.001328352241555559,0.0001984863120817667,-0.00020781845555555012,-2.9831563166667183e-05,-2.941216773333331e-06,0.011384914930260948
1.5075075075075075,0.9954418749999999,1.0915916666666667,-0.07705679166666668,17.791041666666676,0.0018692999305551794,0.001304969608039927,0.0001947987509832639,-0.00020432335659723022,-2.8990816736111365e-05,-2.824418064930553e-06,0.011544748263588644
1.5115115115115114,0.9954443749999999,1.0915625,-0.07668897916666667,17.79112500000001,0.001843391927083271,0.0012812900577078993,0.0001911113708097531,-0.00020097784505207494,-2.816672975260409e-05,-2.7082166404383785e-06,0.010871234374633332
1.5155155155155153,0.9954477083333333,1.0915333333333335,-0.07632120833333335,17.791229166666678,0.001821648888888694,0.0012573502418732636,0.0001874242196391229,-0.0001977112305555223,-2.733042126388857e-05,-2.5895497246267594e-06,0.009873072482264433
1.5195195195195197,0.9954508333333333,1.09150625,-0.07596349999999999,17.791333333333345,0.001805772877604639,0.0012343529177499977,0.00018378393548019575,-0.00019515664479170802,-2.651631295963561e-05,-2.498377292604157e-06,0.0088748888884993
1.5235235235235236,0.9954527083333332,1.0914979166666667,-0.07563533333333335,17.791416666666677,0.001773964578992926,0.0012144942682222213,0.00018028203040919722,-0.00019360790694443464,-2.5759687579861518e-05,-2.487938054444436e-06,0.006951326388559664
1.5275275275275275,0.9954554166666667,1.0914895833333331,-0.07530699999999997,17.79143750000001,0.0017567394748267962,0.0011944474176666707,0.0001767803732207915,-0.0001921522812500659,-2.5011161488715542e-05,-2.47492249875e-06,0.009126683593422058
1.5315315315315314,0.9954572916666665,1.0914833333333334,-0.07497872916666666,17.791458333333345,0.0017120497222222752,0.0011741818392183145,0.0001732776272193857,-0.0001904042600694572,-2.4249876544097022e-05,-2.4608316073276715e-06,0.010052039930144474
1.5355355355355353,0.9954606249999999,1.0914458333333334,-0.07465291666666667,17.79150000000001,0.0017105762326385943,0.0011591191164930558,0.0001705632278208017,-0.00018938515798609667,-2.36516522838545e-05,-2.3919115893228986e-06,0.011486083332954422
1.5395395395395397,0.9954635416666667,1.0914062500000006,-0.074328625,17.791604166666676,0.0016948974609363177,0.001146972172276042,0.0001683022195151957,-0.00018731578776036428,-2.3133966227212983e-05,-2.292928145195355e-06,0.010696176648878009
1.5435435435435436,0.9954675000000001,1.0913625000000005,-0.07400441666666667,17.79175000000001,0.0016737269270823418,0.0011345879804930577,0.00016604040216204848,-0.00018552148229161736,-2.2616825552343434e-05,-2.192790982192717e-06,0.008631937499615105
1.5475475475475475,0.9954710416666668,1.0913229166666667,-0.07368022916666665,17.79181250000001,0.0016580415581599617,0.0011220154966141505,0.00016378066568853813,-0.00018330657183161791,-2.2103736721137426e-05,-2.0932961158927807e-06,0.008907964843444915
1.5515515515515514,0.9954737499999999,1.0912770833333334,-0.07335595833333335,17.791833333333344,0.0016539107248263463,0.0011092325436649255,0.0001615200975413028,-0.00018163624487844976,-2.1587720489323146e-05,-1.9920831392239503e-06,0.011291638888565103
1.5555555555555554,0.995478125,1.0912437500000003,-0.07303166666666668,17.791937500000007,0.001618328085936982,0.001096242330555556,0.00015925952076275047,-0.00017904603124994922,-2.1060434158593454e-05,-1.8916360424305764e-06,0.01050166276024811
1.5595595595595597,0.99548125,1.0912062500000002,-0.07270743750000001,17.792000000000005,0.001591836627603982,0.0010830326988502574,0.00015699893096202366,-0.0001766689451822706,-2.0544139272265973e-05,-1.7903770775872213e-06,0.011610999999845717
1.5635635635635636,0.9954843749999999,1.091147916666667,-0.07238320833333334,17.79208333333334,0.0016128906206582805,0.0010696065680399283,0.00015473756373637212,-0.00017583802543398586,-2.002943526653643e-05,-1.6892380700286603e-06,0.011353993055365663
1.5675675675675675,0.9954883333333333,1.0911208333333338,-0.07205891666666667,17.792166666666674,0.0015678270659713611,0.0010559896121597216,0.00015247653952527094,-0.0001726606309027795,-1.95140612998261e-05,-1.5872639286076577e-06,0.011513638888743571
1.5715715715715715,0.9954914583333331,1.0910750000000002,-0.07173466666666665,17.792291666666674,0.0015595110416659619,0.001042152181555558,0.00015021591941488018,-0.0001708693999999955,-1.8992458244791624e-05,-1.485466338611109e-06,0.010190581596987158
1.5755755755755754,0.9954947916666667,1.091033333333333,-0.07141039583333333,17.792395833333337,0.0015358488888892463,0.0010281116169266495,0.00014795529474029642,-0.0001687111326389018,-1.8491414516667122e-05,-1.3826140129270857e-06,0.009817176649335124
1.5795795795795797,0.9954987499999999,1.0909895833333334,-0.07108618750000001,17.79247916666667,0.0015250623914928596,0.0010138351967148417,0.00014569444465632755,-0.0001666474186197836,-1.796284277669289e-05,-1.280245597563792e-06,0.009351770399291581
1.5835835835835836,0.9955018750000001,1.09095,-0.07076187499999999,17.792562500000006,0.001509347500000091,0.0009993841298177111,0.00014343328782329473,-0.0001643324687500003,-1.7442792548957994e-05,-1.1766704551171821e-06,0.00888635026024076
1.5875875875875876,0.9955056249999998,1.0909166666666665,-0.070437625,17.792666666666673,0.001475826388889212,0.0009847055676927086,0.00014117339936791122,-0.00016144176041667235,-1.6925970482638904e-05,-1.0743945313072858e-06,0.009137888888801626
1.5915915915915915,0.9955093749999998,1.0908624999999998,-0.07011333333333332,17.792750000000005,0.0014752560937505432,0.0009698163222222238,0.00013891164168233707,-0.00016020225000001886,-1.6424439556770773e-05,-9.706161786111043e-07,0.009505770833243332
1.5955955955955954,0.9955124999999997,1.090833333333333,-0.06978910416666666,17.792812500000004,0.0014388888888892115,0.000954722606280818,0.00013665193574418367,-0.0001570105381944742,-1.5884362048611115e-05,-8.666798476293387e-07,0.008948339843641406
1.5995995995995997,0.9955154166666665,1.0907812499999998,-0.06946483333333335,17.792854166666668,0.001448347981771514,0.0009394140133055489,0.0001343895314314407,-0.00015539559895834387,-1.5387904462891037e-05,-7.623042284062853e-07,0.010798937065942482
1.6036036036036037,0.9955199999999998,1.0907479166666663,-0.06914064583333333,17.792937500000004,0.0014043989539940238,0.0009238856770828986,0.00013212974982901044,-0.00015250543363716507,-1.4865718834852727e-05,-6.586643645855141e-07,0.012000121093592497
1.6076076076076076,0.9955227083333331,1.0907020833333336,-0.06881629166666667,17.793020833333337,0.0014085487456592105,0.0009081596679149295,0.00012986890936172044,-0.00015053147855900728,-1.4334948957030972e-05,-5.53642529765626e-07,0.011117957899159592
1.6116116116116115,0.9955262499999998,1.0906687499999999,-0.06849204166666666,17.793125,0.0013708444401046016,0.0008922256449982657,0.0001276073827493649,-0.00014751636380209987,-1.382565016249998e-05,-4.4854468630556684e-07,0.00991106770834449
1.6156156156156154,0.9955293749999998,1.0906229166666666,-0.06816781250000001,17.793208333333332,0.0013645703081599514,0.0008760743389648433,0.00012534748094941996,-0.00014537150846352653,-1.3316200645485665e-05,-3.432192282812465e-07,0.010903873263998776
1.6196196196196198,0.9955329166666664,1.0905791666666667,-0.06784362499999998,17.793333333333333,0.0013620812326389231,0.0008597050468593789,0.00012308647879137244,-0.00014301015052085864,-1.2793618474565382e-05,-2.3752440688282482e-07,0.009788888888920155
1.6236236236236237,0.9955368749999997,1.0905374999999997,-0.06751939583333334,17.79339583333333,0.0013383777604172309,0.000843135352968317,0.00012082538056180328,-0.0001404210330729211,-1.2273493979427603e-05,-1.3216276928080595e-07,0.009856384982697364
1.6276276276276276,0.995539375,1.0905229166666666,-0.06721289583333334,17.793437499999996,0.0013014348914932583,0.0008284183003641459,0.00011864701309923455,-0.00013888013155380352,-1.1791955150998261e-05,-2.6183430663612292e-08,0.010456933593786744
1.6316316316316315,0.9955418749999999,1.0904854166666667,-0.0669135625,17.793562499999993,0.0013082227039926675,0.0008153918202252605,0.00011663768561316425,-0.00013867341653646392,-1.1355558694835081e-05,6.458796265756983e-08,0.00850855859391686
1.6356356356356354,0.9955460416666666,1.0904354166666665,-0.06662914583333332,17.793645833333326,0.0012818520789932286,0.0008078860921870669,0.00011519958093089163,-0.0001375321010850944,-1.1055943274783093e-05,1.0182914967927234e-07,0.008876291232866151
1.6396396396396398,0.9955485416666664,1.090375,-0.06634472916666667,17.793687499999994,0.0012823593749999862,0.000800214411801648,0.00011376219791121372,-0.0001371159348958345,-1.0740050828125206e-05,1.3956562426303013e-07,0.010101819010571944
1.6436436436436437,0.9955518749999999,1.0903208333333332,-0.06606041666666666,17.793770833333323,0.0012775637326389866,0.0007923734331597232,0.00011232272628631565,-0.00013611811631945858,-1.0435524544617747e-05,1.7723210147568868e-07,0.008802864149572542
1.6476476476476476,0.9955552083333332,1.0902708333333333,-0.06577593749999999,17.79387499999999,0.0012511766493057408,0.0007843947959960953,0.00011088502798644498,-0.00013503880859376538,-1.0120784155382518e-05,2.158937655859656e-07,0.009262484375312852
1.6516516516516515,0.9955587499999999,1.0902145833333332,-0.06549158333333337,17.793895833333323,0.0012488289539931419,0.0007762212624930504,0.00010944682673343451,-0.00013424576440970726,-9.811208110329836e-06,2.548772448715265e-07,0.01185440581622288
1.6556556556556554,0.9955614583333334,1.0901604166666667,-0.06520722916666666,17.793937499999988,0.0012315159331597325,0.0007679089310724842,0.00010800830959840793,-0.00013313904865450144,-9.496315274739372e-06,2.936169158984441e-07,0.011621579427412598
1.6596596596596598,0.9955652083333333,1.0901062499999998,-0.0649228125,17.794020833333324,0.0012246137109379607,0.000759430500423177,0.00010657044080639509,-0.00013221549283858047,-9.17726381536438e-06,3.3363113878905667e-07,0.012197582899545978
1.6636636636636637,0.9955685416666666,1.09005625,-0.06463843749999999,17.79416666666665,0.0012065385026041042,0.000750784897558596,0.00010513223994204331,-0.00013086304622395017,-8.875371169010768e-06,3.7386245576823157e-07,0.010340972222707023
1.6676676676676676,0.995571875,1.0900020833333335,-0.06435260416666665,17.79422916666665,0.0011954583289928156,0.0007419069203016522,0.00010369065118256359,-0.00012965239040800547,-8.564433753646033e-06,4.17365846223961e-07,0.010408364149839144
1.6716716716716715,0.995575416666667,1.08994375,-0.06406445833333334,17.79433333333332,0.001195538502603899,0.0007327660117899294,0.00010224635860623457,-0.00012867737578124705,-8.250193131249827e-06,4.6624516181944647e-07,0.010451222222684464
1.6756756756756754,0.995578541666667,1.0898895833333333,-0.06377624999999999,17.794458333333324,0.0011802794748263512,0.0007234586859375001,0.00010080187785627953,-0.00012753362760418996,-7.946197257248508e-06,5.153991771094011e-07,0.00808595659754019
1.6796796796796798,0.9955822916666666,1.0898395833333339,-0.06348810416666666,17.794520833333326,0.001164265933158548,0.0007139856293224851,9.935701041819608e-05,-0.00012592184171004994,-7.622320661978838e-06,5.640173001718779e-07,0.008986645399602367
1.6836836836836837,0.995585625,1.08978125,-0.06319999999999999,17.794562499999994,0.0011622438151046577,0.0007043287500000028,9.791248181820787e-05,-0.0001247625000000141,-7.31355342708346e-06,6.13584950000007e-07,0.010837100260744137
1.6876876876876876,0.9955885416666667,1.08973125,-0.06291189583333334,17.79470833333333,0.0011399694401039717,0.000694518362655815,9.646753586768192e-05,-0.00012312861367184957,-6.993103502213696e-06,6.639101889717829e-07,0.008146998264123795
1.6916916916916915,0.9955925,1.0896770833333334,-0.062623625,17.794791666666665,0.0011288540581595452,0.0006845503418593741,9.502311818521769e-05,-0.00012184596223958899,-6.693912364583187e-06,7.151334908750065e-07,0.007681206597396795
1.6956956956956954,0.9955954166666666,1.089625,-0.06233547916666665,17.794812499999995,0.0011173593749997934,0.0006744192870620671,9.357877681706791e-05,-0.00012022434635416968,-6.376331526041748e-06,7.654191178185863e-07,0.010273089844019978
1.6996996996996998,0.9955983333333333,1.0895708333333334,-0.06204729166666665,17.79489583333333,0.0010999824826387616,0.0006641065134982663,9.213341137512391e-05,-0.00011893487934031,-6.070284471961667e-06,8.165042328428645e-07,0.010015614149494922
1.7037037037037037,0.9956022916666668,1.08951875,-0.061759145833333355,17.79497916666667,0.0010968100651040924,0.0006536433226037295,9.068881612635365e-05,-0.00011721096393225994,-5.7551559824217235e-06,8.682988606271427e-07,0.00954979123252997
1.7077077077077076,0.9956058333333336,1.0894604166666666,-0.06147104166666667,17.795041666666673,0.0010926671831599233,0.0006429985364149312,8.924421312794624e-05,-0.00011581666623262932,-5.4316481236109555e-06,9.196629623611045e-07,0.009825414930389798
1.7117117117117115,0.9956087500000002,1.089410416666667,-0.06118293750000001,17.79512500000001,0.0010745273914922748,0.000632185658871093,8.780001815142864e-05,-0.00011398306523434376,-5.1194405011717155e-06,9.722332904387894e-07,0.011026234374696742
1.7157157157157155,0.9956116666666666,1.089354166666667,-0.060894604166666665,17.79522916666668,0.0010616662326381476,0.0006212367667183163,8.635469755212023e-05,-0.00011268839019092092,-4.825977128905968e-06,1.0252737044466037e-06,0.009610572482188218
1.7197197197197198,0.9956158333333333,1.0893020833333333,-0.06060654166666667,17.79533333333335,0.0010501379123264432,0.0006100825238732626,8.491066090291651e-05,-0.00011089706553819856,-4.50236491753497e-06,1.0781452168923768e-06,0.008194888888283458
1.7237237237237237,0.9956183333333329,1.0892479166666662,-0.06031835416666667,17.795375000000018,0.0010473093706608871,0.0005987774006245682,8.346545940199843e-05,-0.00010927505386286451,-4.2012762265625746e-06,1.131498817942687e-06,0.010878609374344705
1.7277277277277276,0.9956214583333333,1.089197916666667,-0.060030312499999995,17.795458333333347,0.0010187316623255782,0.0005872969978190099,8.202112772124567e-05,-0.00010725452148435677,-3.879190212673447e-06,1.1852796972656226e-06,0.010204373263320576
1.7317317317317316,0.9956270833333333,1.0891229166666667,-0.059748895833333315,17.79558333333335,0.0010112723914930122,0.0005794069466974849,8.089511958946872e-05,-0.0001053583023871707,-3.618361866753513e-06,1.2427418594314492e-06,0.009297159721540993
1.735735735735736,0.9956308333333332,1.08905,-0.059474604166666646,17.795645833333353,0.0009950974999997086,0.0005729152092183191,7.98873360276604e-05,-0.00010326566562500472,-3.393826958333272e-06,1.2968435390104343e-06,0.010822707898569206
1.7397397397397398,0.9956345833333332,1.088979166666667,-0.059222333333333356,17.795791666666688,0.0010035412326376836,0.0005685110678888849,7.900446915911093e-05,-0.00010284196527773903,-3.191600963541345e-06,1.3351413870833155e-06,0.008965623263065936
1.7437437437437437,0.9956381249999998,1.088914583333333,-0.058969937499999986,17.795854166666686,0.0009921135373274215,0.0005639943879127609,7.812124585118188e-05,-0.00010183757799483995,-2.995092566406357e-06,1.3723314889713599e-06,0.00986614539851871
1.7477477477477477,0.9956424999999999,1.0888562499999994,-0.058717604166666666,17.795916666666685,0.000981650169272541,0.0005593408775933168,7.723835983678887e-05,-0.00010053221809898372,-2.807763312500191e-06,1.4097127996527708e-06,0.010766659721411997
1.7517517517517516,0.9956458333333332,1.0888020833333332,-0.05845943750000001,17.796083333333346,0.000962106662326434,0.0005539441671835914,7.63033163714267e-05,-9.970099283854172e-05,-2.6059943033854283e-06,1.456654490585945e-06,0.00837632638820196
1.755755755755756,0.9956493750000001,1.0887395833333333,-0.05820002083333333,17.796125000000014,0.0009732030164930627,0.0005482721583328996,7.535714741859269e-05,-9.958356792533207e-05,-2.3964746636286017e-06,1.504482011610243e-06,0.009809984374271608
1.7597597597597598,0.995653125,1.0886979166666666,-0.057940604166666666,17.79616666666668,0.0009535129123265929,0.0005424738888016485,7.441107687999929e-05,-9.812245334200886e-05,-2.179937196180627e-06,1.5524478906076466e-06,0.010826972221593678
1.7637637637637638,0.9956560416666668,1.0886374999999997,-0.05768131249999999,17.79631250000001,0.0009538102604174092,0.0005365078549440117,7.346451168228121e-05,-9.758516328127465e-05,-1.971544429687881e-06,1.5992379110807416e-06,0.008344735676587334
1.7677677677677677,0.9956593750000002,1.088595833333333,-0.057421937499999985,17.796354166666678,0.0009174449826396813,0.0005304231770794292,7.251836559993055e-05,-9.600976223961277e-05,-1.762196076389379e-06,1.6457445411458505e-06,0.010820041232079802
1.7717717717717716,0.995663541666667,1.0885374999999995,-0.0571624375,17.796458333333344,0.0009319444270847743,0.0005242349057252597,7.15719672694965e-05,-9.550152317711752e-05,-1.5535376744793246e-06,1.6915398379036387e-06,0.009612456596642005
1.775775775775776,0.9956652083333338,1.0884833333333332,-0.05690304166666668,17.796541666666677,0.0009144497222224324,0.0005178813490815948,7.062574373202389e-05,-9.463336319442267e-05,-1.352916607638894e-06,1.7375024240538046e-06,0.008521373263420173
1.7797797797797799,0.9956704166666671,1.0884291666666666,-0.05664370833333333,17.79662500000001,0.0009136158159726016,0.0005113819729149305,6.96793675494781e-05,-9.375240850694605e-05,-1.1297605164929843e-06,1.7815285698350724e-06,0.009096942707913058
1.7837837837837838,0.995673541666667,1.0883749999999996,-0.05638427083333333,17.796666666666678,0.0009169427083339787,0.0005047702525933159,6.8733050667201e-05,-9.283173177084686e-05,-9.211385156249413e-07,1.8260656469835114e-06,0.010530555555192223
1.7877877877877877,0.9956754166666667,1.0883291666666663,-0.056124874999999984,17.796729166666676,0.0008854583159727536,0.0004980171562343765,6.778668795623264e-05,-9.149489531252303e-05,-7.192775868054748e-07,1.8699823901041763e-06,0.010805968315651171
1.7917917917917916,0.9956806250000002,1.0882708333333333,-0.055865416666666674,17.796791666666675,0.0008978433159723131,0.0004911385539930549,6.684038569474932e-05,-9.073394965277565e-05,-5.073862326388217e-07,1.9132988496527815e-06,0.011498039930302184
1.795795795795796,0.9956835416666668,1.0882208333333334,-0.055606145833333315,17.79689583333334,0.0008795845659719248,0.0004841002955620695,6.589407509604163e-05,-8.942114279514995e-05,-2.93147592881661e-07,1.9556959396918416e-06,0.010915364149070683
1.7997997997997999,0.9956864583333336,1.0881625,-0.0553468125,17.797000000000008,0.0008836235937499382,0.00047694284608984375,6.494772644895814e-05,-8.850747630206879e-05,-8.933230729170176e-08,1.99788016403646e-06,0.010332666666442947
1.8038038038038038,0.9956908333333337,1.0881083333333332,-0.05508733333333335,17.797104166666674,0.0008806715972224932,0.00046965445622222006,6.400154471160202e-05,-8.755520555553398e-05,1.1813968576373027e-07,2.0396176148611077e-06,0.008916614149143243
1.8078078078078077,0.9956933333333337,1.0880583333333333,-0.054827791666666674,17.797166666666673,0.0008623965972218706,0.00046224867762326366,6.30552000885885e-05,-8.643521215277727e-05,3.4056981423598396e-07,2.0802720754079936e-06,0.00960863888883523
1.8118118118118116,0.9956972916666668,1.088004166666667,-0.054568541666666665,17.797229166666675,0.0008635999826380747,0.00045467009370659794,6.21089096738639e-05,-8.511596440968772e-05,5.38892451388954e-07,2.1208763413194474e-06,0.010717322482435065
1.815815815815816,0.9957012499999999,1.0879604166666668,-0.05430916666666668,17.797354166666675,0.0008337984331598935,0.0004469769159722199,6.116252722831597e-05,-8.33805711805552e-05,7.643311371526322e-07,2.160680565972216e-06,0.009184666232499694
1.8198198198198199,0.9957035416666665,1.0879,-0.054049729166666664,17.797416666666674,0.000840256666666539,0.00043915386034331684,6.021616109694058e-05,-8.259130624998362e-05,9.774144375001475e-07,2.199800846662332e-06,0.010084993055443192
1.8238238238238238,0.9957070833333331,1.0878437500000004,-0.053821958333333315,17.79754166666667,0.0008272255859365085,0.00043503013449826657,5.949513227227565e-05,-8.232734765623029e-05,1.1140422721355294e-06,2.220915977421891e-06,0.007302289930578354
1.8278278278278277,0.9957112499999998,1.0877812500000006,-0.05359512499999999,17.79760416666667,0.000825702148436358,0.0004309271595677095,5.878060398020725e-05,-8.22279335937412e-05,1.2518216471356022e-06,2.24105513424481e-06,0.008619259982708627
1.8318318318318316,0.9957139583333331,1.0877187499999998,-0.05336829166666666,17.797687500000002,0.0008241708984380036,0.0004267108612482644,5.8066069420012324e-05,-8.207933203126239e-05,1.3917507942707219e-06,2.2604461181076268e-06,0.007944652343837788
1.835835835835836,0.9957174999999996,1.087666666666667,-0.053141333333333325,17.797729166666667,0.0007999722222213901,0.0004224111915555563,5.7351613591208164e-05,-8.160977777776912e-05,1.5396426388887725e-06,2.279347958888895e-06,0.009794843316171864
1.83983983983984,0.9957206249999996,1.0876000000000006,-0.05291443749999999,17.79775,0.000809573333331981,0.0004179998040585941,5.6637020027501704e-05,-8.179944166664815e-05,1.6643467500000947e-06,2.298230299622411e-06,0.011761604166849793
1.8438438438438438,0.9957237499999997,1.0875375,-0.05268766666666667,17.797833333333333,0.0007996860937502515,0.00041347436455555506,5.592260933560411e-05,-8.149921250000247e-05,1.804355138020769e-06,2.316433275486113e-06,0.012128638889123522
1.8478478478478477,0.9957270833333333,1.0874875,-0.052460708333333356,17.7979375,0.000770937343750111,0.00040886991449826235,5.5208067400923456e-05,-8.080211302081974e-05,1.9424151510416933e-06,2.3340929411979083e-06,0.010087412760583447
1.8518518518518516,0.9957302083333334,1.0874187500000003,-0.0522339375,17.79802083333333,0.0007933788151037735,0.0004041303565794274,5.4493477938400995e-05,-8.087864283851803e-05,2.0931452174477623e-06,2.350621213502608e-06,0.01045441623290344
1.855855855855856,0.9957341666666668,1.0873708333333332,-0.052007062500000006,17.79814583333333,0.0007663374826389902,0.0003993175334544262,5.377893962928643e-05,-7.99746101562554e-05,2.2269181414927676e-06,2.367697665065113e-06,0.00912989539949649
1.85985985985986,0.9957372916666668,1.0872999999999995,-0.051780104166666674,17.79820833333333,0.0007703766666680156,0.00039439997915581516,5.3064466073697884e-05,-8.024273958336797e-05,2.3725806874997637e-06,2.3833948765408055e-06,0.009405123264002668
1.8638638638638638,0.9957404166666667,1.0872374999999999,-0.051553229166666666,17.79827083333333,0.0007750352604167787,0.0003893603958224825,5.2349894308849824e-05,-8.002100390622907e-05,2.513146901041456e-06,2.3990219034288237e-06,0.01009700998270091
1.8678678678678677,0.9957439583333333,1.0871833333333334,-0.0513255,17.798374999999993,0.000751149722222122,0.00038431388308333373,5.164393902147901e-05,-7.908432500001311e-05,2.6501650763889563e-06,2.4142575018749908e-06,0.008889026041799752
1.8718718718718717,0.9957477083333335,1.0871062499999995,-0.051088666666666664,17.798479166666656,0.0007479178776053086,0.00038004605488888964,5.10229619362062e-05,-7.800366250004798e-05,2.77224751171843e-06,2.4293956665277737e-06,0.009347687066224353
1.875875875875876,0.9957510416666668,1.0870395833333328,-0.050851833333333325,17.798583333333323,0.0007324442664939923,0.00037566812997222266,5.040201309357707e-05,-7.633594826394335e-05,2.913689838541329e-06,2.443398691250004e-06,0.008347993055679126
1.87987987987988,0.9957558333333338,1.086958333333333,-0.050614916666666676,17.798666666666655,0.0007444982638893372,0.0003711843774930543,4.978113503374994e-05,-7.561120486112433e-05,3.039440217013703e-06,2.457625211440972e-06,0.008714888889130634
1.8838838838838838,0.9957583333333337,1.0868833333333332,-0.05037808333333332,17.798729166666654,0.0007346197222224404,0.000366588302993057,4.9160335935968696e-05,-7.431752638890204e-05,3.173806017360797e-06,2.4712829233159775e-06,0.009823384982894368
1.8878878878878878,0.9957629166666669,1.0868062499999993,-0.050141270833333335,17.798791666666656,0.0007334249609387555,0.0003618737925516484,4.8539430113267306e-05,-7.309097539066195e-05,3.3074053658850924e-06,2.484498227825521e-06,0.010723539930836523
1.8918918918918917,0.995767291666667,1.08674375,-0.049904395833333344,17.798916666666653,0.0007130218359376883,0.0003570471098433142,4.791852661323607e-05,-7.112639726560704e-05,3.435465613281421e-06,2.4973512464453e-06,0.009815493055953084
1.895895895895896,0.995771041666667,1.0866624999999999,-0.04966756249999999,17.798999999999985,0.0007187777604169554,0.000352114485308596,4.7297579793333344e-05,-7.001819817709087e-05,3.5555512499997784e-06,2.5099303937500078e-06,0.009974000000511296
1.8998998998999,0.9957756250000004,1.0865874999999996,-0.04943068750000001,17.799124999999982,0.0007130215104171889,0.00034706546661067645,4.6676733388280855e-05,-6.860784609376974e-05,3.6873015130206533e-06,2.5220245875911427e-06,0.009065901042333735
1.9039039039039038,0.9957781250000003,1.0865145833333336,-0.04919385416666668,17.799249999999983,0.0007048102039923787,0.00034190637889539716,4.605584574256211e-05,-6.705587087670745e-05,3.81958832421851e-06,2.533677720117189e-06,0.007741104167394042
1.9079079079079078,0.9957818750000005,1.0864458333333333,-0.04896358333333334,17.799270833333313,0.0006875345659722587,0.0003373341738263881,4.546842302893398e-05,-6.557306909720645e-05,3.9523893723959714e-06,2.548570710885414e-06,0.010957801650135934
1.9119119119119117,0.9957864583333337,1.0863687500000003,-0.048754812499999994,17.79937499999998,0.0006946056901036002,0.00033496617475651125,4.499083228960064e-05,-6.537862122394517e-05,4.026122746093744e-06,2.575369187148451e-06,0.009957942709149847
1.915915915915916,0.9957897916666668,1.0862979166666673,-0.04854606249999998,17.799479166666647,0.0006776695789916243,0.00033250898241276184,4.451337204010725e-05,-6.495094388021122e-05,4.123778398003905e-06,2.600836767565118e-06,0.009374728733462234
1.91991991991992,0.9957937499999999,1.086216666666667,-0.04833737500000001,17.799604166666647,0.0006875197222213636,0.0003299627614427071,4.403571400976231e-05,-6.48668187499743e-05,4.1946878402780155e-06,2.6264542454687456e-06,0.00825817665008799
1.9239239239239239,0.9957979166666666,1.0861562500000006,-0.048128520833333306,17.79966666666665,0.0006583505859363292,0.0003273308990620685,4.355819068127599e-05,-6.386462695311818e-05,4.282438756510816e-06,2.651157101644965e-06,0.008949888889617341
1.9279279279279278,0.9958010416666666,1.0860729166666672,-0.047919791666666676,17.79972916666665,0.0006664530164921523,0.0003246248166232624,4.3080573065208155e-05,-6.390376519094243e-05,4.3637591710072665e-06,2.6748944214409658e-06,0.010266593316600847
1.9319319319319317,0.9958056249999997,1.0860041666666669,-0.04771102083333333,17.799791666666653,0.0006657833159717796,0.00032180849104123353,4.2602936521703086e-05,-6.325757907985757e-05,4.4487798428822145e-06,2.698385571827267e-06,0.011583289931252239
1.935935935935936,0.9958087499999996,1.085922916666667,-0.047502249999999996,17.799916666666658,0.000669335724825304,0.0003189237449375002,4.2125415795388504e-05,-6.313479843749609e-05,4.528389909288404e-06,2.7208339055729186e-06,0.01004999305604315
1.93993993993994,0.995812291666666,1.085847916666667,-0.04729350000000001,17.800020833333328,0.0006613852039922818,0.0003159456910833327,4.164782689520816e-05,-6.263905312497986e-05,4.614743874132112e-06,2.7427038410416646e-06,0.009466666233095111
1.9439439439439439,0.9958168749999996,1.0857791666666665,-0.047084729166666665,17.80008333333333,0.0006565178993058751,0.0003128761959683159,4.11701552054227e-05,-6.190283602432178e-05,4.7049402529512506e-06,2.7639022689782986e-06,0.010783326389230297
1.9479479479479478,0.9958199999999997,1.0857104166666665,-0.046875958333333335,17.800208333333337,0.0006349744748268549,0.00030972786366493003,4.0692545177578235e-05,-6.105457960067784e-05,4.777007759722198e-06,2.7848042024722266e-06,0.009458289930591945
1.9519519519519517,0.9958241666666665,1.085627083333333,-0.046667187500000006,17.800291666666677,0.000640919266493789,0.0003064923608398426,4.0214883939130745e-05,-6.0920680338555355e-05,4.864230962066027e-06,2.8047473501953085e-06,0.00940824826369635
1.955955955955956,0.9958277083333331,1.0855541666666662,-0.04645685416666665,17.800375000000013,0.0006617345659734042,0.0003030002842704005,3.9726226182642486e-05,-6.042255581602263e-05,4.954391474652439e-06,2.8222698371336904e-06,0.010191526041296584
1.95995995995996,0.9958306249999999,1.0855083333333329,-0.046243583333333345,17.80045833333335,0.000609158263889853,0.0002991226671597213,3.921702820655906e-05,-5.924659513890235e-05,5.050367531076144e-06,2.836307179866326e-06,0.009933123263351717
1.9639639639639639,0.9958341666666667,1.0854374999999996,-0.046030395833333314,17.80056250000002,0.0006275169270844039,0.00029515890942665053,3.8707854260873764e-05,-5.9173889322958195e-05,5.136558733072761e-06,2.8499491747226617e-06,0.008516350259640149
1.9679679679679678,0.9958374999999999,1.0853749999999998,-0.04581704166666667,17.80062500000002,0.0006298593750002635,0.00029110702624826363,3.819860924588054e-05,-5.8620067708355095e-05,5.231629171874883e-06,2.8628600421475598e-06,0.009207942707348593
1.9719719719719722,0.9958402083333335,1.0853145833333329,-0.04560381250000001,17.80068750000002,0.0006235052039940125,0.0002869547854648432,3.768945467630179e-05,-5.799640481772561e-05,5.304498903037998e-06,2.8757202849140516e-06,0.0094828606761439
1.975975975975976,0.9958435416666668,1.085252083333333,-0.04539045833333333,17.80077083333335,0.0006154156206605865,0.0002827292089565979,3.718032269113359e-05,-5.749386362851466e-05,5.403752516449506e-06,2.887316636693581e-06,0.009641072481770152
1.97997997997998,0.9958472916666667,1.0851958333333331,-0.04517718749999999,17.800812500000017,0.0006041699826391245,0.00027839672958984403,3.667107355783308e-05,-5.6696029947927995e-05,5.4967944051214e-06,2.898795366751307e-06,0.010241006509545514
1.983983983983984,0.9958502083333332,1.0851312499999997,-0.04496406250000001,17.800937500000014,0.0006047536067714798,0.00027396641682942563,3.6161860905961965e-05,-5.609065429686144e-05,5.589375023958194e-06,2.909805403385415e-06,0.008915787759633531
1.9879879879879878,0.9958535416666666,1.085070833333333,-0.04475066666666666,17.801020833333347,0.0005942033159731519,0.00026946741622222315,3.5652693067402775e-05,-5.5460994444471445e-05,5.671486313541148e-06,2.9204063403333453e-06,0.008657291231941144
1.9919919919919922,0.9958566666666665,1.0850020833333334,-0.044544624999999984,17.801083333333345,0.0006058958289929528,0.00026557221694271027,3.517886227089198e-05,-5.52390736979283e-05,5.7516236920139075e-06,2.9283650337291788e-06,0.00955715972162352
1.995995995995996,0.9958602083333332,1.0849395833333333,-0.04435639583333335,17.80110416666668,0.0005852671831603207,0.00026334139867664795,3.4792211104865815e-05,-5.499038641491871e-05,5.805442828689194e-06,2.931791147942263e-06,0.011315447482047603
2.0,0.9958629166666668,1.084875,-0.04416808333333333,17.801229166666676,0.0005754010416672006,0.0002610512479930562,3.440545554931298e-05,-5.4942260416662725e-05,5.851471010416456e-06,2.9350011306180617e-06,0.009573489148920089


==> figs/data/cyl_LES/spectra_u.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,3.0998628347935944e-31,1.8364195077672422e-31,1.6627173775380953e-31,1.3572615554017955e-31,3.578394208227424e-31
0.00996412913511359,0.09703824816606943,0.12405367976191779,0.08656594385067108,0.07438180632968508,0.039530347907348704
0.01992825827022718,0.09313553675222172,0.097432436511503,0.046355167280047446,0.04643793483916202,0.1289733364513222
0.029892387405340774,0.13277577139083024,0.05695586786902995,0.02671260109389261,0.04309606696957127,0.07427432421579852
0.03985651654045436,0.1769977440765778,0.045930044068232895,0.1693047180912534,0.383939856809042,0.11536721023582874
0.04982064567556795,0.24507208636541433,0.2883136175306791,0.2719275968148921,0.17913590108766733,0.09246192961081455
0.05978477481068155,0.07189827822999766,0.06034115202771044,0.07186578828607541,0.05831646614648506,0.06859942547377554
0.06974890394579514,0.15371519194007505,0.1770880151922885,0.15166497854597732,0.0889335913158076,0.02346629070391112
0.07971303308090873,0.128168068958538,0.31081784954970504,0.32659651436808185,0.12103758835031946,0.040483638564547134
0.08967716221602232,0.14894098077099366,0.06055086169300661,0.06019980796175819,0.04849001198176832,0.08600015024696744
0.0996412913511359,0.14654157173212995,0.20527815113691003,0.2546568510981314,0.17608715937154748,0.06080953290980334
0.1096054204862495,0.07898280036180752,0.06934243154031315,0.03831935022903715,0.04451508714227672,0.04027222358888911
0.1195695496213631,0.09087380555745071,0.11618065416237136,0.1699863683160416,0.07026608016861233,0.062347677462282904
0.12953367875647667,0.03707820237269062,0.07765859619441348,0.054460542089487106,0.0710816119065861,0.04698588222924429
0.13949780789159028,0.11331145443170505,0.16560854807947892,0.18881989322006795,0.11776651449193984,0.054290624977034595
0.14946193702670385,0.04550901390539062,0.10139508117587397,0.09585371308570938,0.06856451781991521,0.07702070754773688
0.15942606616181745,0.05770746869616926,0.0476580474315674,0.08041323034969747,0.054049954512972856,0.09758891478066542
0.16939019529693106,0.06568523257847586,0.1374572880677982,0.05503494092206655,0.04260961667299955,0.05811043275032255
0.17935432443204463,0.11215509281252997,0.09454944757818182,0.05573665476618511,0.06514647959190481,0.09341451398723324
0.18931845356715823,0.07197709265029215,0.08787423588270205,0.07541834466363267,0.09104888833667593,0.2031187318294138
0.1992825827022718,0.05475651506195907,0.11082535372557933,0.07091587556832245,0.07024711895012124,0.4018975674999711
0.2092467118373854,0.05855783891571707,0.05591782162810072,0.03903847311992277,0.04187133814534004,0.2994576123144982
0.219210840972499,0.05786825372683948,0.060809038937606266,0.07981085340550488,0.06275343477323038,0.17298210075420486
0.2291749701076126,0.05506885435411911,0.06695372401319205,0.12254250336262437,0.11377218224609227,0.04018757796059352
0.2391390992427262,0.04190493370120547,0.037415188523018846,0.04835816313652798,0.042548244855615154,0.04717807593051711
0.24910322837783977,0.04549786517225966,0.03219253179397116,0.030966332006015646,0.01710444611957318,0.034300822565566505
0.25906735751295334,0.11041479960353054,0.08594524142189265,0.044092780071002945,0.0349809005620723,0.029993078825696552
0.269031486648067,0.0650489572564675,0.036163429675826385,0.044431162426584396,0.0543065342486684,0.05118597210384194
0.27899561578318055,0.07434857960925119,0.044873248019270714,0.042079882703072766,0.03472367542634029,0.03553109349751485
0.2889597449182941,0.04656353856337524,0.07510875962731449,0.04019367697803731,0.03779253288313659,0.024381824717783475
0.2989238740534077,0.04332255020461709,0.03717207568724693,0.03790084325856256,0.030527558574335173,0.043336595456755694
0.30888800318852133,0.0839484609292126,0.139664477381586,0.06647336633369447,0.050398661634062966,0.038990633510595535
0.3188521323236349,0.08497702097663368,0.0853331550734336,0.07218316641053153,0.04266402176333987,0.03390733592137206
0.3288162614587485,0.06362436391063724,0.11268199686010127,0.08902806166597498,0.045552074809186424,0.022202103018716047
0.3387803905938621,0.09189157895417191,0.09961271777866386,0.07931751612352142,0.06863011326462193,0.012334721153944675
0.3487445197289757,0.052688110795333365,0.05325170768153451,0.03805226012605643,0.017357531962928212,0.038693294630676806
0.35870864886408926,0.02065488147022016,0.03824133746681081,0.06895893865959316,0.030590980019739145,0.0341558363616641
0.36867277799920284,0.09508889523700054,0.05320973646981523,0.04880016236583427,0.019588085518995244,0.0376175602913554
0.37863690713431647,0.036160367106475785,0.023446097417065014,0.04123175660020855,0.025423825099748932,0.017766838858119957
0.38860103626943004,0.051953654181195505,0.07028555645337706,0.05881858863387338,0.023670125369360483,0.04326197807582079
0.3985651654045436,0.03011834091045203,0.03267788400414886,0.029765917391775233,0.03856425887493409,0.029676843781162747
0.40852929453965725,0.13403689421029694,0.10436307361901083,0.03587983951011464,0.04768746449766686,0.03869333009715824
0.4184934236747708,0.27027374876809945,0.11401047237034093,0.10690750184970155,0.07281363409145311,0.1032342468690487
0.4284575528098844,0.025876191595095587,0.03551346371648699,0.04007786961574993,0.028567002558256754,0.013442842840206267
0.438421681944998,0.04010885731106312,0.043421586702071906,0.03885814688657072,0.025538004448201167,0.01845757708715646
0.4483858110801116,0.05732482633700932,0.036096136834049344,0.03042061707544257,0.017735306576704968,0.014279734437538705
0.4583499402152252,0.05857847684611332,0.03211869276461195,0.02484798732520583,0.013195338199882445,0.01579628672373125
0.46831406935033876,0.05205586964693708,0.047854425702301466,0.026642776519478478,0.01955159982989951,0.02094394788966159
0.4782781984854524,0.03684281125370099,0.029566943205369272,0.021082250148391584,0.02141653316853747,0.020023766269697048
0.48824232762056596,0.02131318469512302,0.024538006566070948,0.00793294782018934,0.006855725908122281,0.021179788603651394
0.49820645675567954,0.01952495230594271,0.021652426052351733,0.020764222975748665,0.023048793547422366,0.028862910257327852
0.5081705858907931,0.02612426112055327,0.022697415498933216,0.020119470777239138,0.013325080591215158,0.012071772491347632
0.5181347150259067,0.040962217645014516,0.026154326106512072,0.02102769592471305,0.010105923209833147,0.015078270150967448
0.5280988441610203,0.0282603657453309,0.02750378512011495,0.01427981102344853,0.01191955988131608,0.014470906715821946
0.538062973296134,0.042623914519550395,0.029158941142659246,0.028804964951258626,0.009304886276700966,0.010066699345056754
0.5480271024312475,0.027198890928195423,0.02348699458106942,0.009996235656171356,0.017540916586875878,0.01427722864957571
0.5579912315663611,0.024067354474782244,0.02436236041201312,0.0167599359839939,0.008835723309867316,0.012628564002467615
0.5679553607014747,0.020625711073955222,0.04295420634436718,0.02507647117113334,0.009856579727624637,0.014562949755067278
0.5779194898365883,0.021741567043717776,0.013612604171214982,0.015721062841982394,0.006732199993844129,0.010523277768094997
0.5878836189717018,0.01776524272459548,0.02250411566345097,0.011663298471747095,0.015965299869514553,0.012109990718631409
0.5978477481068154,0.041684312564235396,0.01637273739271223,0.006685215054235407,0.010903289580768085,0.005411181106075321
0.6078118772419291,0.01869882111907103,0.014129303546564182,0.01793329893406754,0.013125583440452898,0.018533482193512658
0.6177760063770427,0.025825028504131504,0.017110391526062845,0.01512025983844061,0.006801249585853384,0.00937492435358765
0.6277401355121562,0.02206997661506794,0.014106352330115002,0.016023131055066777,0.0138173777927005,0.008081964549061783
0.6377042646472698,0.013198885853185825,0.016303067205623117,0.009360339455615813,0.005577020131146677,0.009408322119794987
0.6476683937823834,0.020993563997148156,0.015422773207311332,0.024263740822180274,0.024269670134825304,0.01205200443615589
0.657632522917497,0.02307885969287262,0.012184254119321137,0.0082799197571961,0.01013786186123397,0.00935688568272056
0.6675966520526105,0.022467215504277004,0.020197603279655134,0.01691818193811536,0.010519460830374843,0.008583818828585315
0.6775607811877242,0.039129252946137456,0.0111466013617799,0.007214299531877961,0.010604070381987171,0.01845998564445737
0.6875249103228378,0.01757638565326052,0.013645463203428812,0.01752680286698704,0.01120078283742379,0.01129036962963111
0.6974890394579514,0.014376019218576879,0.01757349727697197,0.006072889791732892,0.011624563910742146,0.012370221898209058
0.707453168593065,0.017853935674580428,0.014792157195973469,0.008603047262443169,0.009134434643233613,0.00949099449404243
0.7174172977281785,0.01327106911135533,0.016713625452983175,0.010499393826517078,0.013519915016793366,0.026042569925711235
0.7273814268632921,0.01494186869315827,0.01544373625275908,0.014747611180924044,0.0089264419780318,0.011035632546300782
0.7373455559984057,0.02938026641397292,0.00963645683339425,0.012629105465921766,0.007285569537076668,0.008948917762879968
0.7473096851335194,0.024004868157132344,0.018845614760449457,0.007651226012589709,0.01153369768349571,0.009348793150192491
0.7572738142686329,0.021645419645317257,0.0108686527157112,0.005870929363638686,0.006064573591195534,0.007759885020237278
0.7672379434037465,0.02275295710370106,0.013784863759580346,0.0067778446809172496,0.004340772654599326,0.016842777013962036
0.7772020725388601,0.008917037109147704,0.010162360428673111,0.010610217853197105,0.005197657257210259,0.009038461993466178
0.7871662016739737,0.013676387874794235,0.014783886159838038,0.011108657804001856,0.00850739107503924,0.00833706132551669
0.7971303308090872,0.018898521985176837,0.011448678541204023,0.008008454149311617,0.007490060803804563,0.004911465866797502
0.8070944599442008,0.020509394306900443,0.011814475450352576,0.008100518378860553,0.006345323605578633,0.009191288065366485
0.8170585890793145,0.014625988931853101,0.010502610887660635,0.006532597778759003,0.004003629402694676,0.00541784804505994
0.8270227182144281,0.014671732845395292,0.007793251803277992,0.0049730838305195955,0.004526274704009204,0.010219137671004744
0.8369868473495417,0.019191342114878124,0.012784988455015758,0.012191822953421673,0.006616142509791779,0.00470556830710808
0.8469509764846552,0.01300068268811382,0.012596869798344628,0.014968678382192489,0.005019687056932462,0.008039323119359268
0.8569151056197688,0.014322494912491605,0.009869866579843806,0.007813260623436454,0.0038834200750685623,0.005738483384155567
0.8668792347548824,0.016258780336400387,0.008859433084257972,0.010030283378329128,0.0027077396563321425,0.011415622522508901
0.876843363889996,0.010356521739920433,0.010907316992461832,0.008579143948047221,0.0036369257042061184,0.00598086474023324
0.8868074930251096,0.01439171736787924,0.013039614529210342,0.006170916889020435,0.004117281808798287,0.007680284984309671
0.8967716221602232,0.013285778480076818,0.010375167356495242,0.007848516822043022,0.004200613781554572,0.008657067333480546
0.9067357512953368,0.016011617655428724,0.009609524861419529,0.009656245916345289,0.004562112805870401,0.009519276845438
0.9166998804304504,0.012415839400913358,0.010080353087172514,0.004989372705779426,0.0031991721684772817,0.006097532964093938
0.9266640095655639,0.013797960696415191,0.011390175231089785,0.006155878252237798,0.00586606672013597,0.011851157907726948
0.9366281387006775,0.016012203172492558,0.006135487896104586,0.005626232099404904,0.006063174583902528,0.00821814628943028
0.9465922678357911,0.014508839300917249,0.011082176186032971,0.004436416535219397,0.0026319952544489166,0.008497351379145533
0.9565563969709048,0.012452954541678808,0.01034211374433071,0.0064874379124900804,0.0031298093683311103,0.02398842130907962
0.9665205261060184,0.010617956113449541,0.011182411570001992,0.005597951147396936,0.0032990109517526886,0.0320989534989759
0.9764846552411319,0.007057748415451928,0.00933762838302642,0.00479679861776001,0.0024072462391735556,0.017682342510074545
0.9864487843762455,0.009718869618232887,0.01056402138569149,0.0070620584181458525,0.002600882300349167,0.015636008361046286
0.9964129135113591,0.011384625987605807,0.006451016681662291,0.00347883257247879,0.004282836495947606,0.005172328281034649
1.0063770426464727,0.011121067914335873,0.006545667693634039,0.004638034470542334,0.002782290889393379,0.008433343078874111
1.0163411717815862,0.01149207032332839,0.0078051619554204855,0.005288445858667825,0.002376789042228671,0.007826033752193696
1.0263053009166998,0.010993714263769445,0.006671771569010912,0.007146970565384295,0.005433709658301788,0.007380091399682323
1.0362694300518134,0.00929004551728638,0.006077783271167787,0.0043697075862475345,0.004403889857866905,0.005344310451601001
1.046233559186927,0.01272174365260433,0.007336045258401089,0.005427983666920122,0.003475197202383719,0.0085154386558457
1.0561976883220405,0.007002605063547167,0.00710558037106771,0.005539985667074368,0.002366832911865272,0.013382177510003182
1.0661618174571543,0.01883926252630725,0.006674223826862881,0.004273944486392461,0.002878157839677217,0.004207897786469349
1.076125946592268,0.005977795691278383,0.004101557796549483,0.004904275817348957,0.0036430863717402478,0.00847488056843047
1.0860900757273815,0.008227230339511345,0.008152546268217086,0.003911900218802928,0.003240058871956798,0.00634382762150832
1.096054204862495,0.010211773691101416,0.006567499870021577,0.005213177360364715,0.0019917764282223515,0.007286447352335959
1.1060183339976086,0.011527311965509896,0.0048915588148587905,0.004423424859315212,0.003423778379449673,0.0077248174874951754
1.1159824631327222,0.007104346631194722,0.004731877207921612,0.0020666356751434497,0.0035416838553849195,0.007024227159861075
1.1259465922678358,0.011724445615960939,0.005408559568114418,0.004936374389092465,0.0017625034766592083,0.010770973679638843
1.1359107214029494,0.006590951169127621,0.006363311498742609,0.003880307560303109,0.0035690088324171433,0.007944897848203262
1.145874850538063,0.012213829540718982,0.003556717640990769,0.004184571813019544,0.002506728879641034,0.009626070621162794
1.1558389796731765,0.007010296170028954,0.004567759567209192,0.003026541077686268,0.00221960797379712,0.010439773242407214
1.16580310880829,0.004137839223968404,0.003967829035917458,0.004480712189582027,0.0029392847129644365,0.008699226614809222
1.1757672379434037,0.008160666890177434,0.004887061209797562,0.004772120027479886,0.00224258340612354,0.011011460201610973
1.1857313670785172,0.01172485890046508,0.004415566671330093,0.003845705564184257,0.0020106200775707765,0.006511272502056581
1.1956954962136308,0.003568884572622326,0.005662131680176133,0.002995755220183488,0.002583881147742926,0.008561419614341209
1.2056596253487446,0.010602343155627848,0.0044844631717729354,0.0025217730861714065,0.0032305667091639964,0.006384654275648364
1.2156237544838582,0.005509538447031584,0.005332164815885338,0.0026427542870476007,0.0032703479075748623,0.009851473494235092
1.2255878836189718,0.009028000812094147,0.005326627695087238,0.004157305989376056,0.0012230216334031276,0.0025862352437528535
1.2355520127540853,0.004380885814229382,0.004060670514439828,0.0015781888361663158,0.002259653362017494,0.009337508867070523
1.245516141889199,0.00719058890778187,0.0029479104514555723,0.00386542496231441,0.0016452182829918033,0.005129210317347995
1.2554802710243125,0.008006655467116802,0.0031613471027996352,0.0028429206469845134,0.0015896292934584166,0.005958560431741138
1.265444400159426,0.00528787813869374,0.004098414030022542,0.0017890485607053586,0.0018332038309200314,0.01090425715296518
1.2754085292945396,0.005186165741781527,0.0037769929044955235,0.0034973721153358796,0.001932166342754037,0.007704221115016602
1.2853726584296532,0.005686345911775428,0.0027697214645152264,0.0033066139359215958,0.0013331091666853173,0.004426282128098721
1.2953367875647668,0.005395646998814049,0.003120247089152594,0.0029228629732994545,0.001130153858216124,0.006072592631555405
1.3053009166998804,0.006219368651089246,0.0038713898367825814,0.0026918330619264746,0.0016397022986458169,0.005957267469622005
1.315265045834994,0.004603965131535103,0.003263139231744875,0.0018718177704602022,0.0014438237414028526,0.007666960661957917
1.3252291749701075,0.005429027742815272,0.0037076056927882036,0.0023617545459038445,0.0012793452017508587,0.005567729393285906
1.335193304105221,0.005630166857702011,0.0034162382390924596,0.0013705611157084575,0.0008313389701555881,0.007118398231507919
1.3451574332403347,0.004307722844418474,0.003673174714620897,0.0034707719564606664,0.0013637274568029047,0.010885678677749764
1.3551215623754485,0.004616335017179276,0.0025632901249045556,0.002103580784338209,0.0012799845258517795,0.006927217047308228
1.365085691510562,0.0035236332823441172,0.0026383646602760407,0.0018509273288614633,0.0010536018493804296,0.0059304135116193726
1.3750498206456756,0.004193015659240161,0.003423825862876593,0.002220607073739911,0.0008328495292222891,0.02868679232958024
1.3850139497807892,0.005378250872475304,0.0027764431868628403,0.002574466039151193,0.0008248609303550082,0.007806092436829717
1.3949780789159028,0.004312132550089518,0.0036160629310112006,0.0019237190483681887,0.0008651233362438811,0.00605881671409672
1.4049422080510163,0.004525862228685189,0.002378539645373076,0.002580653199859276,0.0011645193132864824,0.004549918583967874
1.41490633718613,0.0035888131111837794,0.0024762531868151943,0.0017464495306662724,0.0014056439268946353,0.007006806193787564
1.4248704663212435,0.0026741367752291818,0.0019059752936869206,0.001751499553853525,0.0012927701697507147,0.005814377786791413
1.434834595456357,0.0035594761158712187,0.001721076377044737,0.001299421060905803,0.0010630374557344766,0.0046136230639173504
1.4447987245914706,0.0036540593322771757,0.0019404729477808934,0.0013103498940150121,0.000996036156992154,0.006889536305311475
1.4547628537265842,0.004304001997725384,0.002908251436223146,0.0032060165214323885,0.0011498829876935585,0.004569880626183417
1.4647269828616978,0.0029157340099625756,0.0025519498537582884,0.0016499005817641305,0.000822044475693105,0.0027119863634346817
1.4746911119968114,0.0037793169357738868,0.0012852373492122028,0.0009607871312389693,0.0009044775633988329,0.01024458937657148
1.484655241131925,0.0020919126988464543,0.001989256333522043,0.001998266685552464,0.0012799524324883088,0.0049467536945624075
1.4946193702670387,0.003937454143207891,0.0013088120643959893,0.0017522926651991604,0.0008588107071205263,0.005025329885492004
1.5045834994021523,0.0027324100945142486,0.0021208657460581822,0.0017727718961139589,0.0011239889410364018,0.003223183195276569
1.5145476285372659,0.002383251318132302,0.0022921043313981595,0.0018751168609453257,0.0005870998908088633,0.00347480713548282
1.5245117576723795,0.0032008013372762565,0.0020378526194128593,0.0018489107333772511,0.0006761972129877702,0.004064379177849243
1.534475886807493,0.0029021515711756896,0.0016144118058764516,0.0014750690865410934,0.0008794637259942865,0.002096700627550121
1.5444400159426066,0.002067684171729136,0.0018047378552785368,0.0014612484517957233,0.0006488932177446039,0.004195055631784422
1.5544041450777202,0.003173371282270066,0.0017097065705446279,0.0014617954179926113,0.0004771237181559559,0.0027176956188234456
1.5643682742128338,0.004497621078497482,0.0019236304491660268,0.00127551327543376,0.0005342174469860235,0.00320271567042932
1.5743324033479473,0.002440178379223236,0.0011659371821760407,0.0016292253733245676,0.00034062302646907977,0.0017280288468666367
1.584296532483061,0.0023158805853978276,0.0015375709428977137,0.0010332214215847794,0.0004974868948037591,0.00274292808935111
1.5942606616181745,0.001595898571982176,0.0011348151960771703,0.0006667309084677851,0.00033774358032482714,0.00405648311170886
1.604224790753288,0.0021575997002770283,0.000795523947033322,0.0009775364465259288,0.0006343373885763805,0.0021383074219714095
1.6141889198884016,0.0031121504135097214,0.0012419920084238449,0.0009084372541908178,0.0003845379942383828,0.0018255761525432135
1.6241530490235152,0.0028086346870823662,0.0012544227560297289,0.0006536413559137281,0.00034312829343867684,0.0020059965551139708
1.634117178158629,0.002581687131202542,0.0013475380690899882,0.0010542059207750546,0.00030597056464410163,0.0021495488670746797
1.6440813072937426,0.0014477747151129025,0.0016924221957911473,0.0006849620348554595,0.0003097313843411186,0.001751820465980335
1.6540454364288562,0.0010129862486103036,0.0010185244792405995,0.0008906459364960947,0.0003202428521615128,0.0011611530592935844
1.6640095655639697,0.0022293150529199474,0.0011178746019145792,0.000592131745752663,0.00019840506666531665,0.001702798693119211
1.6739736946990833,0.0018195154798641045,0.0011202707016613452,0.0006638964102924772,0.0003460005911085655,0.0020090672348170276
1.6839378238341969,0.0015174528344169482,0.0011645960155340083,0.0007941003293656177,0.0002059020824245752,0.000771554344862602
1.6939019529693105,0.0013113052331095994,0.0008928107156977123,0.0007261061100979306,0.00027474084314784895,0.001806477512501842
1.703866082104424,0.002145503372196818,0.0005637890782220019,0.0007802252090599817,0.00018026325394938884,0.0016050195675195399
1.7138302112395376,0.0010810909862635529,0.0008386152105545665,0.0004928747735135595,0.00013172799471903833,0.002010954897653979
1.7237943403746512,0.0016486971335524666,0.0007195600208185532,0.000638642619024028,0.00022210982835851395,0.0013343004943687097
1.7337584695097648,0.0009117366242424256,0.0007852716785666685,0.0004451159011810397,0.0001822180117795603,0.0013934110694436767
1.7437225986448783,0.0009248404876921106,0.0008192645111759278,0.00047600643129868433,0.00024380690333192316,0.0008233228424145174
1.753686727779992,0.0013401016037985869,0.000850280083906711,0.0005751128456638332,0.00015633117738846552,0.0012119496913359242
1.7636508569151055,0.0009255198778509706,0.00104686932128073,0.00046997340050055817,0.00011947308489243744,0.0012662219882127695
1.7736149860502193,0.0007306281652876051,0.0007548681176912638,0.000594790429488401,0.00011587909341336765,0.0016331540729295328
1.7835791151853329,0.001032086929958202,0.0006720613995747584,0.00040403494750749754,0.00012481268677512808,0.0009394370417996458
1.7935432443204464,0.001020015556213679,0.0004433153671970742,0.0005663124334641808,0.00011157685268058893,0.001527836048245082
1.80350737345556,0.0010749300275012994,0.0006417080660254983,0.00041179477598679787,0.00011384378025089477,0.0008182348254226398
1.8134715025906736,0.0014038444369195507,0.0005202459193694547,0.00032902546306734737,8.002504578281334e-05,0.0009198406041045354
1.8234356317257872,0.0008351007727025721,0.0005922111580211745,0.00036243846548729566,6.976328485575651e-05,0.0012459889848351218
1.8333997608609007,0.000800440813999451,0.0006327883439388081,0.0002755678235824094,6.431178777536015e-05,0.0011739501772407173
1.8433638899960143,0.0011395328718591545,0.00048666555876919525,0.00026815131820759125,6.652501082466704e-05,0.0006978224645828962
1.8533280191311279,0.0014073857140182713,0.0005079985882147841,0.0002774921045517077,6.167574971736306e-05,0.0011739976684714743
1.8632921482662415,0.0005486155774933816,0.00046517542146118335,0.0002438415679425918,6.352587480788959e-05,0.0008145013265579969
1.873256277401355,0.000721581505836172,0.0003674600523353882,0.0001098817803304479,5.121137320941001e-05,0.001415639221931035
1.8832204065364686,0.0010536186207759654,0.0006140831314876665,0.00014996518804068486,5.183358715650427e-05,0.0011128864059241836
1.8931845356715822,0.0008543088944817244,0.0004404733455387379,0.00023301367791468995,8.353202839371746e-05,0.001958583262927055
1.9031486648066958,0.000867279596176421,0.0005337921178939266,0.00021264185976584493,6.835207510122516e-05,0.000879542689297034
1.9131127939418096,0.0011384723979978044,0.0002920156801473494,0.00019501793688830714,3.087461965919283e-05,0.0007112012759663736
1.9230769230769231,0.0010592371383579247,0.00046104633720856544,0.00022104173013013636,3.4538888037743235e-05,0.0010416637783043046
1.9330410522120367,0.0007554950699251728,0.0004197701139459436,0.00013655583680428085,3.57652978906383e-05,0.000810246318799096
1.9430051813471503,0.0007516054362700926,0.0003050235149246071,0.00020688284099458832,2.7613126265369228e-05,0.000718546771203979
1.9529693104822639,0.0008212802505641944,0.0003210069035773798,0.00012848372639956296,2.7928487287200652e-05,0.0008729454782643618
1.9629334396173774,0.0006460655256628696,0.00017129453610111159,0.00010308107955410945,1.216026881281019e-05,0.0004616184500862234
1.972897568752491,0.0005933899826531957,0.0003144777100867641,0.00010373615364698558,2.1695829454796678e-05,0.0006433945153935148
1.9828616978876046,0.0008263141179131311,0.00035293508486406296,0.0001919985439237613,1.8159894842345357e-05,0.0008406813913006536
1.9928258270227182,0.00047493911045459714,0.0003049869212752558,9.94440697267962e-05,1.0896924101206466e-05,0.000560745306161755
2.002789956157832,0.000915129421975276,0.0002508883840819619,0.00010964676964878123,1.2741110644503312e-05,0.000344570972138935
2.0127540852929453,0.0007466146266982515,0.0002603859187050654,0.00012060876730491974,1.342395997643197e-05,0.0005566928612680696
2.022718214428059,0.0004566574667116292,0.0003396009540971868,8.375117093235867e-05,1.647589706496227e-05,0.0005219914698617829
2.0326823435631725,0.00035362757426734594,0.00018298657968561743,9.792288603260312e-05,9.1108105870476e-06,0.0005148144110701965
2.0426464726982863,0.00043210295347650355,0.00021120382755078867,8.986567366075574e-05,1.0849239254536532e-05,0.0005465976817887075
2.0526106018333996,0.0005568311879588409,0.00020650881742444375,9.157891029512646e-05,8.603858099706209e-06,0.0005313502372249158
2.0625747309685134,0.0002934336830791417,0.00023175391558707714,6.17603214738544e-05,8.251214037811256e-06,0.0004675356026585172
2.0725388601036268,0.0007734517093027627,0.00023818283460679872,4.557361663368027e-05,8.847321504849163e-06,0.00044547037808821964
2.0825029892387406,0.0007600069538557937,0.0002256109193789495,8.502220896248703e-05,1.1522811631417271e-05,0.0003413039268380434
2.092467118373854,0.0002631690783201147,0.00015315790261378003,4.8189215128739064e-05,6.85484749754093e-06,0.0004547117757920542
2.1024312475089677,0.000319496065735322,0.00012671002976705152,5.5722417224652836e-05,7.5362611631478115e-06,0.0003428775043412222
2.112395376644081,0.000339237149889943,0.00011840173411795018,5.557362281911046e-05,5.781059927087349e-06,0.00031069824299560393
2.122359505779195,0.00045343897160050786,0.00019170507206596926,3.207426460494546e-05,5.6060039238966345e-06,0.00022508025161751305
2.1323236349143087,0.0005999933200225907,0.00019477839047591245,3.554593620942734e-05,5.798280030833499e-06,0.0002950656367796327
2.142287764049422,0.0004271827042798291,0.00016026071646450644,4.1460817932598665e-05,4.9478104904932654e-06,0.0002714122750675849
2.152251893184536,0.0003801864964342927,0.00021339327018094837,3.114773793144077e-05,3.847938094122186e-06,0.0003972151193149557
2.162216022319649,0.0004551305279744926,0.00013170640797981173,3.630701889048244e-05,5.345374467738258e-06,0.0002530441696376384
2.172180151454763,0.0002592322716095562,0.00011472683487769667,2.5582677237055992e-05,3.6148805109060937e-06,0.0003198067899610578
2.1821442805898763,0.0004946352125311867,0.00011420310416125235,2.336055561928939e-05,4.525276737524884e-06,0.0003512647878226361
2.19210840972499,0.00023686182541175822,0.00011131496346965,2.7005713241848733e-05,3.951346456342426e-06,0.0002829678938811442
2.2020725388601035,0.00025372420312031564,7.859802109385859e-05,2.0622673050541732e-05,3.197646720070103e-06,0.00017284658651883788
2.2120366679952173,0.00029884099215688283,0.00014460496210829985,2.191947670086388e-05,4.621148143427924e-06,0.0002703832070629432
2.2220007971303306,0.00028323360814942197,6.392041200488198e-05,1.805905879032034e-05,3.459972883910574e-06,0.0002573204443040488
2.2319649262654444,0.0003347903656061184,0.00010663093765175375,2.173615355770873e-05,3.349262186643316e-06,0.00028047998062481283
2.2419290554005578,0.00028286988768104607,9.985352401590002e-05,1.5836568712732976e-05,3.079670086049488e-06,0.0003763116460926448
2.2518931845356716,0.00024991761075803453,0.00013198123664770342,1.1358106633986038e-05,4.18477921629608e-06,0.00023090741254878062
2.261857313670785,0.0002907713658981732,8.560115032604162e-05,1.1339932699550464e-05,2.6078045911566148e-06,0.0001973774275382072
2.2718214428058987,0.00023902960882593647,5.0513305277905516e-05,1.968410531976917e-05,4.547821611804697e-06,0.00015265627532857988
2.2817855719410125,0.00019148811109254767,0.0001015538484075061,1.7916257512486028e-05,6.151556235975238e-06,0.00016070174610233374
2.291749701076126,0.0003563016194724406,7.822297784194755e-05,9.778408714764292e-06,2.526454378997542e-06,0.00016700012944564078
2.3017138302112397,0.00021387294632832222,6.002413084615668e-05,1.0317396225638364e-05,1.5118653639686047e-06,0.00015006050328335844
2.311677959346353,0.00024854523427276945,6.99602707667656e-05,7.541226038622608e-06,2.0564167123667373e-06,0.00014463515447151886
2.321642088481467,0.0001821472621648731,5.036199589368268e-05,3.715087812313695e-06,2.5996135154305503e-06,0.00013311704633308088
2.33160621761658,0.0001918462560155173,3.703705765935042e-05,4.5065340587198286e-06,2.2333276723888075e-06,0.0001194284407009166
2.341570346751694,0.00015419858215862703,5.44721636056498e-05,5.661746097956775e-06,2.2886546465720977e-06,0.0001330435088805669
2.3515344758868073,0.00020345978983989655,5.491495576342312e-05,4.679562541997694e-06,1.9266835125135857e-06,9.897081616809038e-05
2.361498605021921,0.00014022802813853144,3.1555587903775065e-05,5.146703134719099e-06,1.736106588745396e-06,0.0001847635869001176
2.3714627341570345,0.0001629578435708761,2.915350253934832e-05,3.115728291705882e-06,2.0863855633831637e-06,0.00014679508047779922
2.3814268632921483,0.00015631843734136325,4.9025530185732644e-05,3.1924655718730285e-06,1.8278440605836166e-06,0.00013106019121056584
2.3913909924272616,0.00017580723353703064,5.390439162652141e-05,2.0962622047396294e-06,1.720550996368938e-06,7.070941943367366e-05
2.4013551215623754,0.00015675647564498412,2.679253154325803e-05,1.9470053326164236e-06,1.9252957792712035e-06,7.267784080861487e-05
2.411319250697489,0.00014223345611384102,4.503276040375227e-05,1.9238598550419668e-06,1.5925648373237282e-06,0.00013433404668594656
2.4212833798326026,0.00018825911301837718,3.542361035643354e-05,1.7287809239091453e-06,1.807524772984367e-06,0.00012190319125391902
2.4312475089677164,0.00014810924611492616,3.211613968063865e-05,2.127590015844257e-06,1.6660648774713196e-06,8.211518856712106e-05
2.4412116381028297,0.00011654169303495227,3.7470130619524195e-05,1.5927914415301583e-06,1.6523342581080933e-06,8.193907915594951e-05
2.4511757672379435,0.00018883974713956584,2.2928193748433426e-05,1.4733906322865085e-06,1.387685414552191e-06,6.674402362897859e-05
2.461139896373057,0.0001404514569545354,2.8324214320478087e-05,1.0965813056580733e-06,1.561520278616985e-06,6.832978325932868e-05
2.4711040255081707,0.00012079753429962551,1.9596238320255816e-05,1.3289742314510649e-06,1.6402350709618512e-06,9.533441968325538e-05
2.481068154643284,6.949055808142656e-05,1.9231980969567966e-05,1.2421845344962043e-06,1.4893914202268766e-06,5.6300742999444305e-05
2.491032283778398,7.419316493802434e-05,2.277417312676396e-05,8.330280680334297e-07,1.0310968732047793e-06,6.31907045803075e-05
2.500996412913511,0.00011796354043570967,1.7926085201752552e-05,8.759628299300315e-07,1.2935931650385102e-06,5.4789085446188e-05
2.510960542048625,0.00012462289215093946,2.1315812816806478e-05,9.032456999517937e-07,1.420398239234306e-06,5.5278451985210606e-05
2.5209246711837383,8.810715630254185e-05,6.582165302058284e-06,7.070369624773652e-07,1.8407964887865688e-06,7.041318237515231e-05
2.530888800318852,9.245719764273716e-05,1.551736283939234e-05,1.1254316538585782e-06,1.1414051145585476e-06,4.000533321250157e-05
2.5408529294539655,9.479551943323592e-05,1.63200928637471e-05,6.505082749390972e-07,1.2288360947754083e-06,5.319161724146031e-05
2.5508170585890793,9.281864442616276e-05,2.3501260361431048e-05,6.147725361439124e-07,1.588306566154007e-06,4.73023519310983e-05
2.560781187724193,9.802503722725935e-05,1.4219100981606678e-05,9.659976977024488e-07,1.5114552868312619e-06,4.598016824803198e-05
2.5707453168593064,9.492739298558237e-05,1.2263024026172434e-05,4.4462176874956865e-07,1.374198427602986e-06,3.858357936588642e-05
2.58070944599442,9.076156434554185e-05,1.633788778334747e-05,3.6651233800264844e-07,1.3266715381922333e-06,3.371455090674229e-05
2.5906735751295336,5.9872641745007326e-05,9.682549184322672e-06,2.7296960710835176e-07,1.1179471955511052e-06,3.4420281750802816e-05
2.6006377042646474,6.0412619771969474e-05,1.5465928979060786e-05,3.0356218169528945e-07,1.2612017853161683e-06,3.552098272813375e-05
2.6106018333997607,7.336235926548179e-05,7.661143981916476e-06,1.7613310147777622e-07,1.2749353912959834e-06,5.4606830767165346e-05
2.6205659625348745,9.247099446243952e-05,7.218566228779497e-06,2.4724412931428197e-07,1.1644920997542033e-06,4.2546207946472415e-05
2.630530091669988,5.610698952427868e-05,1.0094427959326165e-05,1.3631295232688152e-07,1.0720647507353052e-06,3.6669219693999616e-05
2.6404942208051017,8.764547766203517e-05,9.183881466958046e-06,1.9098878108294304e-07,1.099922652951749e-06,3.964709062629836e-05
2.650458349940215,6.907919360455065e-05,6.1660663272057516e-06,2.0121019606358894e-07,1.1613557862878948e-06,3.778777840968778e-05
2.660422479075329,5.4056288114579136e-05,5.385807725446527e-06,1.3073226777031058e-07,1.0942020741402614e-06,3.7622149770581794e-05
2.670386608210442,6.251009034970894e-05,7.061300236903529e-06,1.1672778124651538e-07,1.0320957016246222e-06,4.3503567953333025e-05
2.680350737345556,9.445241147770748e-05,5.041378307299446e-06,1.0517156084125904e-07,1.0406743218358218e-06,2.7195510006394324e-05
2.6903148664806693,6.458682910777198e-05,3.2446090307674527e-06,1.2442725218533252e-07,1.0469156059113662e-06,1.9931050298464235e-05
2.700278995615783,7.242092238935069e-05,6.424550205441852e-06,1.3407337120845164e-07,9.648173547778229e-07,2.7159298317968505e-05
2.710243124750897,6.694225437636728e-05,3.401634970840089e-06,8.991303894966584e-08,1.0158892729629858e-06,3.0515810891557587e-05
2.7202072538860103,5.0459472718047783e-05,4.454796232211313e-06,8.06766810745398e-08,9.614308157438494e-07,2.4382864584105614e-05
2.730171383021124,6.26464905674076e-05,5.056384196353533e-06,8.778629457033908e-08,8.942427546497082e-07,2.345717788940615e-05
2.7401355121562374,5.869521808731001e-05,4.446443893548356e-06,8.632003386996206e-08,9.43019694514581e-07,1.7096474032650173e-05
2.750099641291351,4.3912906542659864e-05,3.2367807007013356e-06,6.492077998764585e-08,9.753156392634426e-07,2.15762635667636e-05
2.7600637704264646,5.1598739952232804e-05,2.9840508252785952e-06,4.3036585886798583e-08,9.364407024725844e-07,1.859052233645157e-05
2.7700278995615784,3.8802238122413605e-05,1.707323599961167e-06,9.200218303773705e-08,8.725998949072567e-07,3.7365244026966805e-05
2.7799920286966917,3.08320099595663e-05,2.9145367023597863e-06,7.076725027595752e-08,7.730271678313143e-07,1.781822173107679e-05
2.7899561578318055,5.378326328645063e-05,3.454772957087451e-06,1.0427537463047728e-07,9.41820416120191e-07,1.6578032682385318e-05
2.799920286966919,2.630456671320843e-05,3.410251074815088e-06,2.0678938193882857e-07,1.0571823525380895e-06,1.4839992670947019e-05
2.8098844161020327,3.239431327135915e-05,2.0765313804557667e-06,5.359036831277191e-08,7.707668039814317e-07,2.3279599831058472e-05
2.819848545237146,2.962447654415427e-05,1.9355977595904783e-06,6.822018277206493e-08,8.099156012373754e-07,1.615252748016879e-05
2.82981267437226,3.387858822753667e-05,1.5588051999878273e-06,6.400786097364864e-08,7.870552139076822e-07,1.1353563568771666e-05
2.8397768035073736,2.1626552631242484e-05,2.196925767731987e-06,5.3164191528563386e-08,7.816852820272779e-07,1.4931141928095502e-05
2.849740932642487,2.7217089806859927e-05,1.231586398734566e-06,4.017980539592528e-08,7.180961074554532e-07,1.6267557399005884e-05
2.8597050617776008,3.0831801682229434e-05,1.2275612075776158e-06,6.290304058837991e-08,7.193192184207474e-07,1.1594373805212493e-05
2.869669190912714,2.556287738735364e-05,1.976774880033238e-06,4.837353795894348e-08,7.166777866894596e-07,1.4731332185824117e-05
2.879633320047828,3.0001073406615255e-05,1.5547573739973942e-06,4.2297904336942025e-08,7.027426917664588e-07,1.1429764920562036e-05
2.8895974491829413,1.7916953560803336e-05,1.5863628578567652e-06,5.70797107294495e-08,6.83208269695116e-07,1.1643123801727208e-05
2.899561578318055,2.325752066566929e-05,1.140843916335693e-06,4.9831379020425044e-08,7.131531365008631e-07,7.865717588782171e-06
2.9095257074531684,2.1250108428073318e-05,9.722276636503335e-07,5.650453802372381e-08,6.775498250840738e-07,1.0577193307793215e-05
2.919489836588282,2.4247240782242838e-05,5.747563575896009e-07,6.08886257418681e-08,6.939882917502022e-07,1.3627463975770937e-05
2.9294539657233956,2.5193624521641562e-05,1.0335408168153e-06,4.0751806639551066e-08,6.623651494099816e-07,1.057390059839649e-05
2.9394180948585094,1.3784593842259814e-05,9.369277035360114e-07,4.0846740474051635e-08,6.588757204555745e-07,7.716072708428256e-06
2.9493822239936227,1.6029921083460655e-05,7.637737466206322e-07,3.7666287454170745e-08,6.324205857695035e-07,8.14852824135055e-06
2.9593463531287365,1.912619494266202e-05,5.450251535639352e-07,5.238634494189634e-08,5.868317854802429e-07,8.82593096131082e-06
2.96931048226385,1.8683459047807928e-05,5.767050551616081e-07,4.0273876061916435e-08,5.954347044132297e-07,6.132193846537201e-06
2.9792746113989637,1.668737131051127e-05,9.529189293321896e-07,3.8997664085264356e-08,6.419890379631055e-07,8.730841934095097e-06
2.9892387405340775,1.1020084688744578e-05,6.091906185717475e-07,2.7084248852671393e-08,6.081230226440007e-07,8.827418128863592e-06
2.999202869669191,2.2445121447546812e-05,4.999935229618644e-07,4.736665703872944e-08,5.970584086198441e-07,1.1683836964013325e-05
3.0091669988043046,1.2514718962557038e-05,4.5683479623943057e-07,3.529045570027163e-08,6.129609718799318e-07,8.898829707936376e-06
3.019131127939418,1.4748559506237233e-05,4.6867207914334614e-07,4.445742232998837e-08,5.959477299608264e-07,6.531398707920584e-06
3.0290952570745318,1.1634875360305772e-05,3.86876315470221e-07,6.788065305139927e-08,5.544088413253493e-07,5.327701057583235e-06
3.039059386209645,1.1593571643180768e-05,4.0455031683996286e-07,3.318177085326264e-08,5.669794791160952e-07,3.895821843224996e-06
3.049023515344759,1.828780884538907e-05,5.313473196662414e-07,2.9874268309305376e-08,5.363065750780455e-07,5.883874373668388e-06
3.0589876444798723,1.2614541125043218e-05,4.81843958022261e-07,2.912308111128005e-08,5.403226878439667e-07,6.055026388091812e-06
3.068951773614986,9.548499449713675e-06,3.7442200902926745e-07,3.6478932811050574e-08,5.068194317477472e-07,6.614086805668552e-06
3.0789159027500994,1.695752544519656e-05,3.393373858080002e-07,2.6485115146962995e-08,5.12151424720882e-07,5.825261060944468e-06
3.088880031885213,8.223888962223355e-06,3.502689129002377e-07,2.2695268736169852e-08,5.130563317881835e-07,4.128611384282272e-06
3.0988441610203266,6.940872580595121e-06,3.3367445818938304e-07,3.453002321656889e-08,4.952221134099612e-07,5.075403077362169e-06
3.1088082901554404,8.403327316753705e-06,3.607707620973441e-07,3.233449585910742e-08,4.81167229047248e-07,4.699599119343306e-06
3.118772419290554,9.562824573738316e-06,2.95610538895129e-07,3.218963150864516e-08,4.854189281521719e-07,6.014870401485243e-06
3.1287365484256675,1.0962550625140929e-05,3.687616558443829e-07,2.7358881097715698e-08,4.820656160843365e-07,3.525929490687029e-06
3.1387006775607813,8.781966639162694e-06,3.2097877800565836e-07,4.1702460257582745e-08,4.63098986474057e-07,3.889452312939718e-06
3.1486648066958947,8.065272080308297e-06,3.5355009787560747e-07,2.4883141066001324e-08,4.597558117257021e-07,2.7478166943780346e-06
3.1586289358310085,7.391330237507967e-06,2.3596754330778646e-07,3.503153953514179e-08,4.6040652291177455e-07,3.0326637773933104e-06
3.168593064966122,5.977021815929972e-06,3.446017041607503e-07,2.752250811552805e-08,4.330530516349088e-07,3.4695893009898854e-06
3.1785571941012356,5.634537962218902e-06,2.1967220748607083e-07,3.6414074417319125e-08,4.353749789542155e-07,2.766225259332537e-06
3.188521323236349,9.152745981847037e-06,2.464489274924852e-07,1.6357158260563408e-08,4.4818970076492593e-07,3.4669872481519606e-06
3.1984854523714628,6.725738107166168e-06,2.848015832255374e-07,2.5337447286742924e-08,4.410881923124744e-07,3.720918005113473e-06
3.208449581506576,5.223713900471023e-06,2.8645095080866445e-07,2.5035107335956967e-08,4.075354073236342e-07,2.521471260920197e-06
3.21841371064169,6.839090551254239e-06,2.2947258176655327e-07,2.6553457141044065e-08,4.0907176134020976e-07,2.345314777357731e-06
3.2283778397768033,5.935044793106982e-06,1.7819852197372412e-07,2.169727949651562e-08,4.13348402276033e-07,3.2805945998446388e-06
3.238341968911917,4.81160393595016e-06,2.5766230620368145e-07,2.273713078417298e-08,4.061332418360328e-07,2.299963496557787e-06
3.2483060980470304,5.292379029205104e-06,2.2243109774754755e-07,1.9839462994595588e-08,3.975564833581369e-07,3.049644954739905e-06
3.258270227182144,5.223428056513706e-06,2.4317574580500567e-07,2.6821646925585704e-08,3.885904169070601e-07,2.119974959684763e-06
3.268234356317258,2.713051182744175e-06,1.623814448218066e-07,2.3933586542522897e-08,3.741090909730595e-07,1.9804245076867106e-06
3.2781984854523714,4.182484286206228e-06,2.0665816988837422e-07,2.074231583288414e-08,3.8188211527624553e-07,1.9537275655423475e-06
3.288162614587485,3.565245299931144e-06,2.0526605170362548e-07,1.9398784385322386e-08,3.6911681619776684e-07,2.0626998969954782e-06
3.2981267437225985,4.517259612250573e-06,1.9618667458466896e-07,1.905565755261857e-08,3.694279468104887e-07,2.1363072218197234e-06
3.3080908728577123,5.111969260952077e-06,1.9040755189375622e-07,1.763356537549169e-08,3.6051472378893636e-07,1.9785521139969487e-06
3.3180550019928257,5.155094119014385e-06,1.8861529425792022e-07,1.8867406890146828e-08,3.5808175891361075e-07,1.6348899317853785e-06
3.3280191311279395,3.4306019757101887e-06,1.483083629382413e-07,1.554998206981586e-08,3.515596640449402e-07,1.7023726390873858e-06
3.337983260263053,2.777812046634559e-06,1.5982138805248136e-07,1.9293337506658145e-08,3.4571702057711345e-07,2.319947944289585e-06
3.3479473893981666,3.675922241723306e-06,1.6610411230976347e-07,1.536471344325421e-08,3.362390904717539e-07,1.3232315662510547e-06
3.35791151853328,3.38863208583186e-06,1.6625977751004316e-07,1.7546682072590382e-08,3.4036534353095023e-07,1.1006048373417627e-06
3.3678756476683938,2.5383726798268352e-06,1.792784943028783e-07,1.725144029230535e-08,3.3154325513192365e-07,1.9279406887896515e-06
3.377839776803507,2.1685434390732753e-06,1.47416021483684e-07,1.5514404758034817e-08,3.407785545930862e-07,1.3128862910721485e-06
3.387803905938621,2.408956891730639e-06,1.515145563950767e-07,1.8210570209401796e-08,3.1478879494255444e-07,1.8544795468416883e-06
3.3977680350737343,3.2219963382208527e-06,1.581918974122518e-07,1.7505708030872645e-08,3.228639792335974e-07,1.4690187423678934e-06
3.407732164208848,1.8795573165912673e-06,1.4480328452456166e-07,1.7040451809999162e-08,3.1622320569433767e-07,1.0507002196143443e-06
3.417696293343962,2.0635344296105635e-06,1.632218858484745e-07,1.5659020200432183e-08,3.050806995872465e-07,1.2791832095747897e-06
3.427660422479075,1.7228705067290565e-06,1.4515707664438682e-07,1.719886913778266e-08,3.0714879397810617e-07,2.1306488126827878e-06
3.437624551614189,2.4065481966165346e-06,1.4429312012225543e-07,1.2919031925745487e-08,2.988816990892031e-07,1.3556218090209433e-06
3.4475886807493024,1.7617831686868346e-06,1.502530300596218e-07,1.564726054315005e-08,2.96556762317406e-07,1.1564890173793576e-06
3.457552809884416,1.1410202214456771e-06,1.3342610970992247e-07,1.4639180154074855e-08,2.9610623104240084e-07,1.2627633348549254e-06
3.4675169390195295,1.720668375837902e-06,1.4086445749179503e-07,1.4413151373744798e-08,2.904326653106973e-07,1.1790726809858463e-06
3.4774810681546433,1.696476252419262e-06,1.382477052031937e-07,1.3449633783286452e-08,2.8306946680971726e-07,1.3625477583215279e-06
3.4874451972897567,1.522505828999951e-06,1.3473976399488206e-07,1.3343816811196225e-08,2.835812747068253e-07,9.666356726713926e-07
3.4974093264248705,1.2048060254034708e-06,1.2559590621162582e-07,1.2934331622536559e-08,2.761013734086041e-07,9.796743130012032e-07
3.507373455559984,1.3581121473787896e-06,1.2616751184588696e-07,1.3747321452043353e-08,2.7509718896933925e-07,1.1109039539642745e-06
3.5173375846950976,1.2496941251406647e-06,1.2512049353613081e-07,1.3087407626713168e-08,2.6903867932777555e-07,1.257658365288413e-06
3.527301713830211,1.1145077941602156e-06,1.1458986579375138e-07,1.35385148767178e-08,2.6738019843890154e-07,1.2538913880922953e-06
3.5372658429653248,9.986077687947836e-07,1.2693776350597302e-07,1.2898148983941462e-08,2.637653434615458e-07,7.542605638128073e-07
3.5472299721004386,1.3370909590132686e-06,1.252328900503621e-07,1.2182170984740383e-08,2.568134822679055e-07,1.41175898318949e-06
3.557194101235552,1.1496967229372523e-06,1.187548518891594e-07,1.1537782928351479e-08,2.5664527416833045e-07,7.340595048882468e-07
3.5671582303706657,9.87173172385524e-07,1.1804226718770386e-07,1.2343577302439512e-08,2.52959338280324e-07,1.24654299319873e-06
3.577122359505779,1.2660335962244037e-06,1.1153456103798468e-07,1.2267375270168559e-08,2.4906089880804996e-07,9.515258133002655e-07
3.587086488640893,1.134574611807372e-06,1.1578576207927367e-07,1.1867596094164214e-08,2.462071749290372e-07,1.029928498166583e-06
3.597050617776006,7.475730500996922e-07,1.0751475483002267e-07,1.1726630725180926e-08,2.413092824468982e-07,8.018864659363513e-07
3.60701474691112,6.169000456551013e-07,1.0789875080798409e-07,1.1902391548546539e-08,2.398980093960951e-07,9.154685889158006e-07
3.6169788760462334,6.359170122016432e-07,1.1236906042080217e-07,1.130535299642296e-08,2.3693080374946708e-07,8.602491376084144e-07
3.626943005181347,5.44327704859691e-07,1.1201280387243897e-07,1.1115576880186123e-08,2.3633145957230077e-07,7.439178594162322e-07
3.6369071343164605,5.674207498912008e-07,1.0768716733801779e-07,1.1168883701561115e-08,2.3085763520814439e-07,7.868034149318742e-07
3.6468712634515743,6.613324074423899e-07,1.0375472949074491e-07,1.0608318927150133e-08,2.2850413181605377e-07,6.793700050142582e-07
3.6568353925866877,6.941554541190105e-07,9.844843060406804e-08,1.0982873721774822e-08,2.2367208462984606e-07,7.947146436833385e-07
3.6667995217218015,5.799471994792098e-07,1.0145652127774617e-07,1.0867822857106629e-08,2.2053345607703306e-07,5.744867174943693e-07
3.676763650856915,3.8693708845967384e-07,1.0254561636402753e-07,1.083222035543413e-08,2.1840620320466868e-07,7.084611223758957e-07
3.6867277799920286,3.8388403581412084e-07,1.0200279794535642e-07,1.0473613324713143e-08,2.132222080294934e-07,6.108182156652899e-07
3.6966919091271424,3.554055703392448e-07,9.681095521706115e-08,1.0755481813372851e-08,2.1300293758268154e-07,4.130682025781477e-07
3.7066560382622558,2.723622990581464e-07,9.702486879703652e-08,9.887283477898059e-09,2.06959320620882e-07,6.993485407752755e-07
3.7166201673973696,3.108990374810815e-07,9.303001286498108e-08,1.0116674832838916e-08,2.0455004610432897e-07,5.355197897787058e-07
3.726584296532483,3.9248522620239104e-07,9.117293730804804e-08,9.917271329208537e-09,2.050170225089384e-07,8.460514157698251e-07
3.7365484256675967,2.6506831163291344e-07,9.218141984125466e-08,9.121629057320686e-09,2.0280347106073336e-07,5.880669919178309e-07
3.74651255480271,2.008594960438772e-07,9.211051458146892e-08,9.17099263734171e-09,2.0157095401599748e-07,6.235355723106725e-07
3.756476683937824,2.3606714400881866e-07,9.177338826899477e-08,9.714104860318438e-09,1.9761917607468816e-07,5.532764888116025e-07
3.766440813072937,2.4467617280223e-07,8.944386016459903e-08,8.835670238736426e-09,1.9535013156279986e-07,4.901642262325345e-07
3.776404942208051,1.461253503521329e-07,8.740335244691635e-08,9.002016861022569e-09,1.9451405973542867e-07,6.308780574297776e-07
3.7863690713431644,2.5250997426482346e-07,8.529395863702233e-08,9.151659843494095e-09,1.9241900980043526e-07,5.863121773486447e-07
3.796333200478278,2.0326246941242028e-07,8.631570368989493e-08,8.919146055166674e-09,1.8699118121104507e-07,4.94920322071121e-07
3.8062973296133915,1.2655849039983758e-07,8.640230542922045e-08,9.194731943701738e-09,1.860111610941749e-07,5.783465875026954e-07
3.8162614587485053,1.6653616141713663e-07,8.530704322961864e-08,9.066472819377143e-09,1.8347326063191136e-07,5.894759126523156e-07
3.826225587883619,2.2134199123050894e-07,8.377297885636465e-08,8.610556073316688e-09,1.8171301993084288e-07,4.4995320439169996e-07
3.8361897170187325,1.3161772997077232e-07,8.056065033696641e-08,8.540324492340137e-09,1.7900639055673667e-07,5.711974011908377e-07
3.8461538461538463,9.489328852985316e-08,8.31200329172685e-08,8.370243063284758e-09,1.762746432331801e-07,4.567515788740649e-07
3.8561179752889596,1.416248978089011e-07,8.021324088018506e-08,8.380851943542792e-09,1.759985001707528e-07,4.517818216713731e-07
3.8660821044240734,1.0145759758630497e-07,7.798745220438088e-08,8.505978764970721e-09,1.7360485755171407e-07,5.421861509242172e-07
3.8760462335591868,9.976370515268037e-08,7.783686689668925e-08,8.310872385043724e-09,1.72507436004921e-07,4.735350654745503e-07
3.8860103626943006,1.125717961501914e-07,7.763753328490129e-08,8.067092003877288e-09,1.7000140276330045e-07,4.6422694708722265e-07
3.895974491829414,1.3598287359389919e-07,7.662374037202993e-08,8.116491490256048e-09,1.6837063077342597e-07,4.914206588580952e-07
3.9059386209645277,7.31043943205433e-08,7.566981783667287e-08,7.979089409681878e-09,1.6410553933124809e-07,4.1531128353761427e-07
3.915902750099641,1.0471066106531784e-07,7.527225908369473e-08,7.891416389059406e-09,1.6380668754103087e-07,4.4664343375376286e-07
3.925866879234755,9.925032317964473e-08,7.474508087784062e-08,7.61005763792593e-09,1.6240550430527476e-07,4.4766163228929306e-07
3.935831008369868,9.823588606749735e-08,7.33247359300094e-08,7.699508034110422e-09,1.6029521302966902e-07,4.120218049266062e-07
3.945795137504982,6.570960547161072e-08,7.250759417321662e-08,7.531508578023007e-09,1.580537393124724e-07,4.181966856593715e-07
3.9557592666400954,1.0967274054908992e-07,7.161228320148214e-08,7.537915351635991e-09,1.5603107020106904e-07,3.805815969875386e-07
3.965723395775209,7.632038736627322e-08,7.149175621507903e-08,7.629282126341842e-09,1.5409701539505747e-07,3.6175516529085805e-07
3.975687524910323,6.818755939752086e-08,7.052420765855568e-08,7.210890536771859e-09,1.526188327749924e-07,4.271363653103608e-07
3.9856516540454363,6.067151980941744e-08,7.046772037508405e-08,7.240222192577934e-09,1.5247803564813695e-07,3.591527041971136e-07
3.99561578318055,7.570681050712285e-08,6.792833454037125e-08,7.422820023119492e-09,1.5000143556508568e-07,3.914125607667839e-07
4.005579912315664,6.905430414567615e-08,6.85340546292556e-08,6.981658699484237e-09,1.4863253915358272e-07,3.664828165687867e-07
4.015544041450777,6.533709633581613e-08,6.641596106431403e-08,7.107185340782435e-09,1.481458158916037e-07,3.598012350840861e-07
4.025508170585891,7.312343993046423e-08,6.690156095847328e-08,6.823565379057586e-09,1.450057419237752e-07,4.035272437253439e-07
4.035472299721004,6.248826965726138e-08,6.483960740914798e-08,6.637014653113575e-09,1.435319368782703e-07,3.711690495099718e-07
4.045436428856118,7.555633606741491e-08,6.493348268477993e-08,6.905635595148999e-09,1.4202471573012922e-07,4.1347866233870485e-07
4.055400557991232,4.1845390561075075e-08,6.41832681359273e-08,6.8146208458322795e-09,1.4086198637572937e-07,3.5301568475850824e-07
4.065364687126345,6.181799045061543e-08,6.395804541725468e-08,6.7238623254809384e-09,1.4057098864904242e-07,3.976962794992593e-07
4.075328816261458,5.072818015794658e-08,6.294530360108094e-08,6.5421660173982635e-09,1.38598242183049e-07,3.782652083350068e-07
4.0852929453965725,5.6348375477009476e-08,6.229596802240848e-08,6.450838313165334e-09,1.3641126398908354e-07,3.467408302945386e-07
4.095257074531686,5.4917717771412316e-08,6.114800997814619e-08,6.339027546623146e-09,1.3459728756786156e-07,3.6013962308686847e-07
4.105221203666799,5.9217428411127926e-08,6.128297423592352e-08,6.581576902277103e-09,1.34522175400921e-07,3.4736923545456123e-07
4.1151853328019135,4.912812913340948e-08,6.05176346011537e-08,6.311051564535132e-09,1.3270640010805268e-07,3.189470334870046e-07
4.125149461937027,3.594033513367956e-08,5.946862923146554e-08,6.1393064002003825e-09,1.3048753842081392e-07,3.348611745390606e-07
4.13511359107214,4.8762661002578764e-08,5.9210454926756374e-08,6.243201314729332e-09,1.2890515515159109e-07,3.357798803347782e-07
4.1450777202072535,4.029530166254152e-08,5.878013150183948e-08,6.089860594450196e-09,1.2804461336317613e-07,3.3362997281574234e-07
4.155041849342368,4.5311137373948154e-08,5.840046943103213e-08,6.086431445928766e-09,1.2797594008984383e-07,3.17603131208706e-07
4.165005978477481,4.8503021652924254e-08,5.743294517813222e-08,5.904240453790328e-09,1.25566016740463e-07,3.3423890186673286e-07
4.1749701076125945,4.300232078056123e-08,5.6938138492248923e-08,5.907126012424589e-09,1.2432449347103167e-07,3.226041236569664e-07
4.184934236747708,4.1068294618971055e-08,5.647382544754933e-08,5.709711492953059e-09,1.2330799181716506e-07,3.1941181935862513e-07
4.194898365882822,2.7642047815840862e-08,5.601320463203554e-08,5.7812086951783586e-09,1.222719514364221e-07,3.147799539138593e-07
4.204862495017935,3.767513624822247e-08,5.5585038986241406e-08,5.828097809975151e-09,1.21181122648423e-07,3.2144571660582087e-07
4.214826624153049,4.260425617851324e-08,5.46885769239175e-08,5.699762918302131e-09,1.1920514889061536e-07,3.00390757269323e-07
4.224790753288162,3.882105870582244e-08,5.407708919255698e-08,5.639164897665414e-09,1.1916091691191787e-07,3.144657528929382e-07
4.234754882423276,3.195847493005111e-08,5.364209879180629e-08,5.587904316354184e-09,1.1778405213582066e-07,3.0457342980549327e-07
4.24471901155839,3.8263604446645976e-08,5.2783227729200546e-08,5.530343807865908e-09,1.1659270283592821e-07,3.013532362090369e-07
4.254683140693503,4.0268801473515526e-08,5.2202377332294834e-08,5.472214113950884e-09,1.1515311401029882e-07,2.921823513691685e-07
4.264647269828617,2.0889476510216657e-08,5.205234532963776e-08,5.381801641729486e-09,1.1446144453163592e-07,2.9481299203702395e-07
4.274611398963731,2.9640064628836856e-08,5.142201281564958e-08,5.306189540248394e-09,1.1342612662104525e-07,2.9137145890036234e-07
4.284575528098844,3.0040651099230534e-08,5.092001769763747e-08,5.394924532500516e-09,1.1254626794830459e-07,2.8914350481418793e-07
4.294539657233957,3.546787554271896e-08,5.0884012358196547e-08,5.3212038605761615e-09,1.1197786433101011e-07,2.9533163005771653e-07
4.304503786369072,1.8948797049748658e-08,5.0190192181104495e-08,5.345108533063978e-09,1.0964024896788838e-07,2.8547297024071316e-07
4.314467915504185,2.3447195935536982e-08,4.981898193774461e-08,5.121623204239861e-09,1.0951715040565345e-07,2.838418111722316e-07
4.324432044639298,3.1341431142111605e-08,4.902106032105049e-08,5.030202144508469e-09,1.0837099478332727e-07,2.8773390863631427e-07
4.334396173774412,2.0160139103920855e-08,4.8424997036278905e-08,5.088543035146299e-09,1.0734488455505012e-07,2.829875854282306e-07
4.344360302909526,1.94807535523859e-08,4.7794381914640526e-08,5.169678879130492e-09,1.0633969346038245e-07,2.7683305598212103e-07
4.354324432044639,2.232691343936095e-08,4.798754829178899e-08,5.032982321093012e-09,1.0550659852292643e-07,2.725244991123016e-07
4.364288561179753,2.8520605838222647e-08,4.717411791713642e-08,4.8891659903416265e-09,1.0457479386384611e-07,2.6704697109376154e-07
4.374252690314866,1.59128702845279e-08,4.683743601442357e-08,4.967373400608103e-09,1.0359626536987417e-07,2.679707703020427e-07
4.38421681944998,1.9174574806405976e-08,4.7027910282529e-08,4.877907711171522e-09,1.0248978763807386e-07,2.6097140128967546e-07
4.394180948585094,2.0766522712521557e-08,4.6090789561048824e-08,4.739465727939394e-09,1.0182368229184169e-07,2.566642990439386e-07
4.404145077720207,1.840723449966325e-08,4.597548975737561e-08,4.742139588162336e-09,1.0085629085923906e-07,2.569496031403505e-07
4.414109206855321,1.6377524220599186e-08,4.56731773711021e-08,4.665496479961904e-09,1.000834234825528e-07,2.5799900183436455e-07
4.4240733359904345,1.6822023682720286e-08,4.516754588727041e-08,4.63561639929731e-09,9.855921980503e-08,2.5225365951900926e-07
4.434037465125548,2.1678573726598916e-08,4.5073743331771666e-08,4.620780754785852e-09,9.786426408167057e-08,2.531979935504266e-07
4.444001594260661,1.437790109755755e-08,4.424162912000563e-08,4.6695901652442015e-09,9.721067892656674e-08,2.5417317404092813e-07
4.4539657233957755,1.5069009066292958e-08,4.4301396144633716e-08,4.596140033949986e-09,9.656419693894285e-08,2.497810290857006e-07
4.463929852530889,1.6019303358597367e-08,4.36011014459001e-08,4.581467552333765e-09,9.543118804201018e-08,2.498521340798094e-07
4.473893981666002,1.4440791912641793e-08,4.3155699950877214e-08,4.425889462482857e-09,9.501253633091825e-08,2.4602038136312195e-07
4.4838581108011155,1.3244208089096305e-08,4.29069500687878e-08,4.490828505876736e-09,9.402038456618745e-08,2.4116675533648767e-07
4.49382223993623,1.2690671054042234e-08,4.2465461264730594e-08,4.495589955627679e-09,9.333273962720327e-08,2.450085286735389e-07
4.503786369071343,1.683972651380196e-08,4.227632630258651e-08,4.323807706743624e-09,9.234653243366936e-08,2.3656534018702232e-07
4.5137504982064565,1.1790060838444547e-08,4.1768970626996305e-08,4.3110655788810275e-09,9.128752770103466e-08,2.3726688460841154e-07
4.52371462734157,1.3214088958083237e-08,4.1370102923032335e-08,4.288749766346447e-09,9.122856892035294e-08,2.348140301143337e-07
4.533678756476684,1.2238891601843645e-08,4.0974875546244524e-08,4.28791639543424e-09,8.978083587626446e-08,2.316530604397676e-07
4.543642885611797,1.3819542312503366e-08,4.0672659599258635e-08,4.214563834735051e-09,8.937195505910218e-08,2.3091699220708076e-07
4.553607014746911,1.0970881608854245e-08,4.05528225619626e-08,4.268876857414075e-09,8.856563804871788e-08,2.2817344783056596e-07
4.563571143882025,1.1087313663144698e-08,4.0440514291678577e-08,4.0774690452625295e-09,8.796708006610184e-08,2.2758378486233684e-07
4.573535273017138,1.2863155545352699e-08,3.977983361600175e-08,4.146844436112082e-09,8.735436457042446e-08,2.2729962413265387e-07
4.583499402152252,1.1372810654157787e-08,3.977291495350871e-08,4.125175506348942e-09,8.642167816975787e-08,2.2756016552151257e-07
4.593463531287365,1.1318442811330854e-08,3.885768395941594e-08,4.0567857739056156e-09,8.593628154905947e-08,2.226752214284901e-07
4.603427660422479,1.05296263147793e-08,3.841214859542883e-08,4.07969382391518e-09,8.50982787978062e-08,2.1954669788178431e-07
4.613391789557593,1.2175767814324298e-08,3.814182831705831e-08,4.044482784316178e-09,8.424952501615345e-08,2.1729623847693334e-07
4.623355918692706,1.039274784309472e-08,3.786904245480238e-08,3.9892535086548875e-09,8.41046451729036e-08,2.1537136481524457e-07
4.633320047827819,1.0213077290439284e-08,3.782170388834856e-08,3.9548244661540565e-09,8.336723230238272e-08,2.1553979428652433e-07
4.643284176962934,1.097211844692919e-08,3.772074345600626e-08,3.8902814912181435e-09,8.255507419936927e-08,2.0976133891790015e-07
4.653248306098047,1.0814780093105483e-08,3.7107354013039056e-08,3.7494630612962015e-09,8.179032215852821e-08,2.1054442029055898e-07
4.66321243523316,9.963613793755114e-09,3.7163245096490766e-08,3.8582625079998e-09,8.136234520168304e-08,2.093423527052554e-07
4.673176564368274,9.243482124391312e-09,3.663550471584461e-08,3.784002147351767e-09,8.064520162074887e-08,2.052615137160427e-07
4.683140693503388,1.0516769479935229e-08,3.655619208930091e-08,3.709792267605224e-09,7.994450233219986e-08,2.0703880278230415e-07
4.693104822638501,9.837126856097165e-09,3.5962554262039674e-08,3.766626749041745e-09,7.945690462500682e-08,2.055352613170776e-07
4.703068951773615,9.350046130412462e-09,3.580520008861679e-08,3.710739375738826e-09,7.88327559153186e-08,2.0325881066917972e-07
4.713033080908729,1.0230967559586523e-08,3.569924876691499e-08,3.6378697915091717e-09,7.761848468295962e-08,2.0240236173165176e-07
4.722997210043842,9.637454231584307e-09,3.5388184161245326e-08,3.6819322580188156e-09,7.749451576963983e-08,2.0144762975329999e-07
4.732961339178956,9.479562509451505e-09,3.503777876880111e-08,3.733004832165558e-09,7.672930317609773e-08,1.9770485590582827e-07
4.742925468314069,8.528453188637421e-09,3.487804018447924e-08,3.6834844923999617e-09,7.660378087665145e-08,1.997181214158582e-07
4.752889597449183,9.704845408865375e-09,3.4394975007651844e-08,3.5976752174886546e-09,7.53335753140747e-08,1.957080144345395e-07
4.7628537265842965,9.002635576940634e-09,3.3969158160425164e-08,3.5408777783844893e-09,7.506370364286608e-08,1.9422175947170394e-07
4.77281785571941,8.437022565067577e-09,3.409297668748222e-08,3.568872603931513e-09,7.446278870616371e-08,1.9268141274187372e-07
4.782781984854523,8.535442542462784e-09,3.381736772233234e-08,3.459483995637614e-09,7.392196544989273e-08,1.9169986446777435e-07
4.7927461139896375,8.88335869467973e-09,3.335902889987154e-08,3.425315865573204e-09,7.348628718910655e-08,1.9054335104006118e-07
4.802710243124751,8.927328609284126e-09,3.3398032181078455e-08,3.4753543876097246e-09,7.288416164915444e-08,1.8843480022646002e-07
4.812674372259864,7.939193817688326e-09,3.3071269525915294e-08,3.413915933615792e-09,7.229884538476552e-08,1.8721809982996986e-07
4.822638501394978,8.7706377653021e-09,3.274758852360117e-08,3.403238936049988e-09,7.207218344966766e-08,1.8485446450023006e-07
4.832602630530092,8.81647097036437e-09,3.227587997617888e-08,3.3200154257465434e-09,7.117414395571618e-08,1.844634329548289e-07
4.842566759665205,8.240896606722637e-09,3.2350924847442076e-08,3.3303431531813466e-09,7.10694578397497e-08,1.8299802729299322e-07
4.8525308888003185,7.89323612947724e-09,3.184587586394632e-08,3.2898234964785048e-09,7.043174378264873e-08,1.8190819558315345e-07
4.862495017935433,8.537798476923567e-09,3.1723675640593554e-08,3.3038497184688576e-09,6.989172357957359e-08,1.81089736957354e-07
4.872459147070546,8.310899594735257e-09,3.1702394463257626e-08,3.2185495058675106e-09,6.919761546791536e-08,1.7746185450812133e-07
4.882423276205659,7.522082463929723e-09,3.126960806950206e-08,3.3076258596752822e-09,6.882681217051469e-08,1.7784350129303825e-07
4.892387405340773,7.980704357012981e-09,3.1190070138095725e-08,3.2292514246219212e-09,6.807914725252943e-08,1.7674278068651134e-07
4.902351534475887,8.484068705524588e-09,3.098734929125421e-08,3.2353689678713296e-09,6.79133664028395e-08,1.7485347807336245e-07
4.912315663611,7.77342296046437e-09,3.0887355548928385e-08,3.2040221522497668e-09,6.710096861301383e-08,1.745503710222374e-07
4.922279792746114,7.591888399219483e-09,3.059005259437808e-08,3.1469286955320253e-09,6.672987900279866e-08,1.7435998708133627e-07
4.932243921881227,7.911096566355519e-09,3.0358490235224315e-08,3.2019529379302774e-09,6.634447601438645e-08,1.7089654566988102e-07
4.942208051016341,7.913654807885003e-09,3.022202101513848e-08,3.125329102838623e-09,6.57825462734875e-08,1.7167286570164127e-07
4.952172180151455,7.349913863031005e-09,2.991537961349329e-08,3.112764323272002e-09,6.569592998080088e-08,1.709137413297873e-07
4.962136309286568,7.64033580210734e-09,2.9660881558757696e-08,3.0454418393947707e-09,6.49261601428968e-08,1.668222708183597e-07
4.972100438421682,7.66211669853921e-09,2.9301114785390457e-08,3.05564083134292e-09,6.439325538988941e-08,1.669658101756654e-07
4.982064567556796,7.57645163421598e-09,2.9288796253205607e-08,3.0648807873451687e-09,6.39680455152152e-08,1.6576940150220015e-07
4.992028696691909,7.160929416557462e-09,2.8855539052154068e-08,3.0038420542028345e-09,6.354667360199928e-08,1.6541214496427892e-07
5.001992825827022,7.448211603736988e-09,2.8737779001109873e-08,3.023348517792985e-09,6.321189431988562e-08,1.6337503360462014e-07
5.011956954962137,7.501053724969545e-09,2.872605500067962e-08,3.011638993322995e-09,6.274672372972775e-08,1.621513940646301e-07
5.02192108409725,7.1241800967605615e-09,2.850556142111568e-08,2.938141168577555e-09,6.250492798129098e-08,1.6136533973099941e-07
5.031885213232363,7.027452609200313e-09,2.8390730722199302e-08,2.921126179906912e-09,6.201529593140218e-08,1.6065055669421153e-07
5.041849342367477,7.3709471004415134e-09,2.797297290268981e-08,2.907155336554733e-09,6.145324460459512e-08,1.588259569484945e-07
5.051813471502591,7.452220753707592e-09,2.7796934627446352e-08,2.952301511939256e-09,6.110118978363735e-08,1.5783202594362654e-07
5.061777600637704,6.715710770382233e-09,2.7896571313317104e-08,2.835057633013107e-09,6.027059477761765e-08,1.566203039228382e-07
5.071741729772818,6.783150013679107e-09,2.749326913449591e-08,2.896602313221241e-09,6.024879022179791e-08,1.5486575601804817e-07
5.081705858907931,7.2087624023999105e-09,2.7218067600812703e-08,2.8666963488968154e-09,5.972506839328581e-08,1.5487146734600053e-07
5.091669988043045,7.083461504237924e-09,2.7213311507949744e-08,2.8948958727624656e-09,5.94406688127273e-08,1.528732345300863e-07
5.1016341171781585,6.713039272057586e-09,2.7010509635241072e-08,2.8150151570879814e-09,5.919481703412191e-08,1.5213104648121012e-07
5.111598246313272,6.735249355498089e-09,2.6697601610860214e-08,2.8090406313499974e-09,5.8710390820723515e-08,1.5141661392611547e-07
5.121562375448386,7.211070315439687e-09,2.6521864202091725e-08,2.793928743323942e-09,5.83888131302523e-08,1.5085338093875416e-07
5.1315265045834995,6.727944822230655e-09,2.6336220029917894e-08,2.7334951956895257e-09,5.7834244395186847e-08,1.4957589928884447e-07
5.141490633718613,6.387488264044087e-09,2.6230122229639853e-08,2.7227388693651105e-09,5.7421739517158284e-08,1.4891879776427652e-07
5.151454762853726,6.646998985962329e-09,2.6043107658377615e-08,2.7104984495884706e-09,5.7317194118910044e-08,1.476120641913698e-07
5.16141889198884,7.015524816197088e-09,2.584257537351861e-08,2.7394137602679668e-09,5.693029644046462e-08,1.4636897400809217e-07
5.171383021123954,6.391281539131002e-09,2.577905111324526e-08,2.7071239800473743e-09,5.6464777706943844e-08,1.4603056599363506e-07
5.181347150259067,6.246006518036388e-09,2.5484309378322476e-08,2.643145559333337e-09,5.589802669634649e-08,1.4518842355508956e-07
5.1913112793941805,6.534291832686391e-09,2.5490054060494818e-08,2.607965606191107e-09,5.568250495624773e-08,1.4357668948723548e-07
5.201275408529295,6.483178163399628e-09,2.5055847417511503e-08,2.647540937445275e-09,5.539835784793996e-08,1.4338268225371945e-07
5.211239537664408,6.492844238729271e-09,2.507833985641233e-08,2.598107892800918e-09,5.496431901630855e-08,1.4237826840561028e-07
5.221203666799521,6.296928976613234e-09,2.4910130289570758e-08,2.6058065780530594e-09,5.465219269832296e-08,1.4134164957733881e-07
5.231167795934635,6.473047048915323e-09,2.4870155445451864e-08,2.572338250919633e-09,5.4314880035638165e-08,1.4059842803553278e-07
5.241131925069749,6.2979442650371435e-09,2.4568093773142765e-08,2.569145837414447e-09,5.3962139072213495e-08,1.39387646987989e-07
5.251096054204862,6.129163576726766e-09,2.443963553452961e-08,2.5061053443586215e-09,5.358362919378644e-08,1.3857548087798962e-07
5.261060183339976,6.243030541521413e-09,2.438852899510223e-08,2.540299462941758e-09,5.3303946979858144e-08,1.3743087417355155e-07
5.27102431247509,6.124621973535757e-09,2.411014059200236e-08,2.5018036054932036e-09,5.282751848110231e-08,1.3694106347740204e-07
5.280988441610203,6.178690832241444e-09,2.4011558222636133e-08,2.481009238634073e-09,5.264621361413135e-08,1.357282988661627e-07
5.290952570745317,6.021827763861479e-09,2.3776472717440264e-08,2.454555456989454e-09,5.223332939429309e-08,1.353637879121996e-07
5.30091669988043,6.050117165077224e-09,2.3726244211076605e-08,2.478283255831442e-09,5.189356775353275e-08,1.341115789620088e-07
5.310880829015544,6.068121142704554e-09,2.362768270597067e-08,2.4368605453855737e-09,5.1593497278320555e-08,1.334322453829785e-07
5.320844958150658,5.954792993263472e-09,2.3270008093649797e-08,2.428479835225939e-09,5.1245972293838256e-08,1.33285001851942e-07
5.330809087285771,5.991807754775075e-09,2.3328242071470423e-08,2.4397554315023788e-09,5.090055085452216e-08,1.3225598399900978e-07
5.340773216420884,6.070365819038827e-09,2.3114375361674868e-08,2.3906128294934043e-09,5.082316889090909e-08,1.3066878241490098e-07
5.350737345555999,5.951465817355407e-09,2.291293973910319e-08,2.4275201086782533e-09,5.0369996717930176e-08,1.305007843494188e-07
5.360701474691112,5.722116460809768e-09,2.2860292761134424e-08,2.376474519159482e-09,5.009973524433479e-08,1.2973471459651108e-07
5.370665603826225,6.06017554782053e-09,2.261789982575751e-08,2.374554532701662e-09,4.980869052672157e-08,1.2833637683079883e-07
5.380629732961339,5.7338409597547805e-09,2.2634690815964958e-08,2.3576516343011403e-09,4.9586836675878856e-08,1.2862503672388288e-07
5.390593862096453,5.667449675314337e-09,2.2424506707720468e-08,2.338316450635379e-09,4.912697521170383e-08,1.2726332526249607e-07
5.400557991231566,5.725307191413323e-09,2.2226737839816488e-08,2.3392637657876647e-09,4.896518364666524e-08,1.2701590766489787e-07
5.41052212036668,5.694035293886076e-09,2.213143407024509e-08,2.3201506624620966e-09,4.8656783945858e-08,1.2514172538738483e-07
5.420486249501794,5.6851836489070495e-09,2.1958626999320923e-08,2.286827606229901e-09,4.844948732845119e-08,1.2540438536845496e-07
5.430450378636907,5.431783341745753e-09,2.1934484520852522e-08,2.262279999540834e-09,4.792022836004388e-08,1.242185873670541e-07
5.4404145077720205,5.683615178016736e-09,2.16583058280976e-08,2.2448881889742134e-09,4.7674427332740754e-08,1.2325265755940242e-07
5.450378636907134,5.618768781925017e-09,2.1626654016846917e-08,2.2871366136953665e-09,4.738408389426082e-08,1.227499973914848e-07
5.460342766042248,5.47970147258748e-09,2.1343524560594065e-08,2.2652818729807016e-09,4.713939353119747e-08,1.2206387317987048e-07
5.4703068951773615,5.293973514377261e-09,2.1467624226981133e-08,2.237167070589734e-09,4.6802556696018834e-08,1.2137676090231788e-07
5.480271024312475,5.466228336498773e-09,2.1273852094516206e-08,2.2217532214599204e-09,4.665219701000155e-08,1.2095252940721416e-07
5.490235153447588,5.425140478650163e-09,2.110944305399862e-08,2.2664790636934203e-09,4.637634263570881e-08,1.2044929970113615e-07
5.500199282582702,5.2606088585270056e-09,2.101975847329189e-08,2.1828953542546293e-09,4.610869735578336e-08,1.1904768711689594e-07
5.510163411717816,5.251901166279198e-09,2.09626269034014e-08,2.174852155289328e-09,4.5835636907695466e-08,1.184769627505864e-07
5.520127540852929,5.2726056036470735e-09,2.0713177938847714e-08,2.187653227971161e-09,4.558859934419752e-08,1.1742085874140473e-07
5.530091669988043,5.361190610139054e-09,2.0695752785752862e-08,2.1480785587676685e-09,4.5259057627898275e-08,1.1758335187452394e-07
5.540055799123157,5.190681580314162e-09,2.0474404330242775e-08,2.1347011330376388e-09,4.498186917654261e-08,1.164949429535579e-07
5.55001992825827,5.227699314811129e-09,2.044883238254525e-08,2.104957753975785e-09,4.4815087187412974e-08,1.1596148461521588e-07
5.559984057393383,5.220217818671294e-09,2.0168182805338936e-08,2.1133651906924622e-09,4.450731553480663e-08,1.1529570711525973e-07
5.569948186528498,5.000370155651183e-09,2.0122667060167934e-08,2.08238674337534e-09,4.4224952827633224e-08,1.1450343807696604e-07
5.579912315663611,5.185745168276407e-09,2.005345783624643e-08,2.1182079192421505e-09,4.3912081967600774e-08,1.1401688744263497e-07
5.589876444798724,5.15549478090629e-09,1.9992140220445734e-08,2.073966615241584e-09,4.377409677582441e-08,1.128163565485052e-07
5.599840573933838,5.049628380166143e-09,1.9931281957755448e-08,2.0726004652725324e-09,4.3674822764968665e-08,1.1216449262654607e-07
5.609804703068952,5.00789987383912e-09,1.9830559858407725e-08,2.0740899806523975e-09,4.3235303064375646e-08,1.1154699993890478e-07
5.619768832204065,4.957598200754332e-09,1.9550711864439912e-08,2.0303598391404002e-09,4.301567636463849e-08,1.1068905907151541e-07
5.629732961339179,4.889341575286923e-09,1.955881076702347e-08,2.020652183851681e-09,4.2858890543327555e-08,1.1064287353465617e-07
5.639697090474292,4.996747580266646e-09,1.9457098472754054e-08,2.008906079405566e-09,4.26450043645196e-08,1.0974269181135963e-07
5.649661219609406,4.91106847593218e-09,1.930332354448236e-08,1.9763620597847635e-09,4.2321110593238173e-08,1.0918598283475427e-07
5.65962534874452,4.960000077387736e-09,1.919207905670096e-08,2.0249537327530428e-09,4.204566553380487e-08,1.0877910222749669e-07
5.669589477879633,4.8430060360877785e-09,1.8957826358263174e-08,2.010039825808828e-09,4.177787127113552e-08,1.0773014024294288e-07
5.679553607014747,4.8211846038428296e-09,1.9018614689534995e-08,1.9930980424126303e-09,4.165176149838249e-08,1.0724282684940295e-07
5.689517736149861,4.756141371516e-09,1.879775883405606e-08,1.950733185785877e-09,4.141485900252148e-08,1.0712568485712668e-07
5.699481865284974,4.824510694644854e-09,1.8710740611257115e-08,1.973977705555552e-09,4.1248156773195156e-08,1.06602376585651e-07
5.709445994420087,4.761400610582619e-09,1.866255027881828e-08,1.939112583559021e-09,4.092698346642656e-08,1.0567821531481267e-07
5.7194101235552015,4.639395105591417e-09,1.8553336852021308e-08,1.947749237248268e-09,4.074389155649588e-08,1.0519239989771618e-07
5.729374252690315,4.6739738529171055e-09,1.8437411890544918e-08,1.9264668149693946e-09,4.04756291424197e-08,1.0440007321114015e-07
5.739338381825428,4.69227726792457e-09,1.8345531839981766e-08,1.889733713843407e-09,4.0291292675292796e-08,1.0420131532283955e-07
5.749302510960542,4.583010866048968e-09,1.8255094990451395e-08,1.911683458249302e-09,3.993280592583618e-08,1.034683171170508e-07
5.759266640095656,4.646446163227161e-09,1.8115110256308427e-08,1.906715543237844e-09,3.9864824645769915e-08,1.0305789953285089e-07
5.769230769230769,4.600724982286763e-09,1.8085821673381227e-08,1.8939779808839788e-09,3.958273629390699e-08,1.0216055279838209e-07
5.7791948983658825,4.557695767935503e-09,1.8055555148384476e-08,1.9017505461335553e-09,3.941526550842369e-08,1.0192310498296527e-07
5.789159027500996,4.465551561268657e-09,1.7849056819682916e-08,1.8493368634953762e-09,3.9143631341366316e-08,1.0152869767550697e-07
5.79912315663611,4.512895258655695e-09,1.7735744228734758e-08,1.8443995033609587e-09,3.8990718986150927e-08,1.0048600305426787e-07
5.8090872857712235,4.533754912647487e-09,1.7654393542582012e-08,1.8173630727505168e-09,3.880056253293319e-08,1.0015627942465827e-07
5.819051414906337,4.441213203626779e-09,1.756927509696506e-08,1.8299792986628786e-09,3.8579050590096064e-08,9.955381848528019e-08
5.829015544041451,4.474395662546162e-09,1.7543813253944956e-08,1.8363429840511205e-09,3.85028199525489e-08,9.910137069987015e-08
5.838979673176564,4.4707140345778385e-09,1.7371164303200724e-08,1.8264243323243732e-09,3.818976181682671e-08,9.903912426524611e-08
5.848943802311678,4.396873510355605e-09,1.7331819718474933e-08,1.8306303796588454e-09,3.7979903240090316e-08,9.814957987572401e-08
5.858907931446791,4.4193817442100515e-09,1.726544555110437e-08,1.7975254891758724e-09,3.7686384707809815e-08,9.797241130815065e-08
5.868872060581905,4.379356461887671e-09,1.713256889490095e-08,1.7837670161891834e-09,3.763817591806997e-08,9.738832819785337e-08
5.878836189717019,4.356881010767211e-09,1.7020963393646696e-08,1.7739607273662516e-09,3.737134456705618e-08,9.646223786690773e-08
5.888800318852132,4.325036063149916e-09,1.6970931644485305e-08,1.7530686494460878e-09,3.725277954046862e-08,9.63879045412814e-08
5.898764447987245,4.297486824532748e-09,1.6873203710997726e-08,1.7667055007271623e-09,3.698289842390779e-08,9.560149512186298e-08
5.90872857712236,4.331372086914015e-09,1.676695508589314e-08,1.7333718104999376e-09,3.677763730555501e-08,9.541488463887866e-08
5.918692706257473,4.244510569045294e-09,1.6694964392031524e-08,1.7556201179754365e-09,3.66035959979271e-08,9.470078870128965e-08
5.928656835392586,4.2312534992132285e-09,1.6625004223918e-08,1.7635708491228982e-09,3.6422952020392734e-08,9.401713475798939e-08
5.9386209645277,4.184655763395555e-09,1.6507988897953684e-08,1.7083063211776056e-09,3.611388873890496e-08,9.383421536639755e-08
5.948585093662814,4.2199905727336366e-09,1.6449905603118717e-08,1.7150033747878501e-09,3.610012715987065e-08,9.352488039593164e-08
5.958549222797927,4.177668452185959e-09,1.6346574980499006e-08,1.7058973127257786e-09,3.580015544835551e-08,9.265976369874024e-08
5.968513351933041,4.102292080987154e-09,1.6235238912523506e-08,1.7028031082005517e-09,3.556843652373874e-08,9.215708404472455e-08
5.978477481068155,4.165249725981572e-09,1.619153705989739e-08,1.6670212591262284e-09,3.558122949590307e-08,9.164380200344371e-08
5.988441610203268,4.088164198488923e-09,1.6069372577627176e-08,1.6655735628149087e-09,3.537078147347929e-08,9.129902873017936e-08
5.998405739338382,4.049998161934456e-09,1.5967068710173247e-08,1.6671806961733693e-09,3.513635519256116e-08,9.073004709195597e-08
6.008369868473495,4.031673932188074e-09,1.5918869350067245e-08,1.6685525408974332e-09,3.500548620560341e-08,9.040066366677847e-08
6.018333997608609,4.024854958159926e-09,1.5853317444704124e-08,1.656424931090283e-09,3.484172176860631e-08,8.956403495580548e-08
6.028298126743723,3.987358074849159e-09,1.578145033235041e-08,1.6565153053148283e-09,3.462664960543316e-08,8.950567439567164e-08
6.038262255878836,4.040519110135381e-09,1.562687721185572e-08,1.6356763799309049e-09,3.4416134982657194e-08,8.892915384480384e-08
6.048226385013949,3.990834423007785e-09,1.5598497698870386e-08,1.6316575011814873e-09,3.4290986820509634e-08,8.879760220222948e-08
6.0581905141490635,3.964570877075601e-09,1.5527432766880307e-08,1.604457029294221e-09,3.416579437164724e-08,8.81296802120934e-08
6.068154643284177,3.890593227731042e-09,1.5488121678828144e-08,1.6079879515664263e-09,3.396372821988268e-08,8.77737528572267e-08
6.07811877241929,3.82915635283511e-09,1.5398751934549048e-08,1.6137281247317693e-09,3.3827691122410833e-08,8.753221818075646e-08
6.088082901554404,3.867134884332475e-09,1.5324203619359154e-08,1.5940499593684304e-09,3.365033325158692e-08,8.681049491881553e-08
6.098047030689518,3.871674988066292e-09,1.5245216776431445e-08,1.5917885584934414e-09,3.34669140613158e-08,8.647807201200194e-08
6.108011159824631,3.861357756637588e-09,1.512442368004989e-08,1.5794867189038541e-09,3.334329417176825e-08,8.59441195002926e-08
6.1179752889597445,3.88779208557396e-09,1.5087607927430767e-08,1.560106376086057e-09,3.310131803874186e-08,8.55973256066372e-08
6.127939418094859,3.777407567840714e-09,1.4974347647882442e-08,1.5539866495902303e-09,3.301715837181202e-08,8.512584576779533e-08
6.137903547229972,3.806650792656221e-09,1.4973031277073415e-08,1.5554331480243575e-09,3.2785586105691005e-08,8.473231785632432e-08
6.1478676763650855,3.8197652819649655e-09,1.4825859375837622e-08,1.5543951044065917e-09,3.268174518362278e-08,8.486968876454766e-08
6.157831805500199,3.754384184639415e-09,1.479744157513269e-08,1.5430996825016125e-09,3.248691908515128e-08,8.404713161743859e-08
6.167795934635313,3.762601547667137e-09,1.4810989413251183e-08,1.5405213940114037e-09,3.230600322296535e-08,8.360610111719538e-08
6.177760063770426,3.711225991776929e-09,1.4667894449947073e-08,1.5413513292464753e-09,3.2161175848293735e-08,8.328515192186141e-08
6.18772419290554,3.7131458851228995e-09,1.45929678501454e-08,1.5017247489042127e-09,3.207163392820223e-08,8.272278783725878e-08
6.197688322040653,3.6946521694839094e-09,1.4544092258223442e-08,1.5291988134143136e-09,3.185880067072188e-08,8.224278179792551e-08
6.207652451175767,3.721205568393076e-09,1.438866600836246e-08,1.5029841974447593e-09,3.1729112854034484e-08,8.219115663807236e-08
6.217616580310881,3.7002148548950682e-09,1.4382869021372397e-08,1.4929060042101946e-09,3.1619625251718575e-08,8.162500030743305e-08
6.227580709445994,3.6728570982745037e-09,1.4312102991557099e-08,1.4763324899067095e-09,3.142440634568762e-08,8.142254994821588e-08
6.237544838581108,3.603375467888431e-09,1.4249394828219152e-08,1.483642645056002e-09,3.129172140570333e-08,8.06745964872527e-08
6.247508967716222,3.6739169803047034e-09,1.4193373897839059e-08,1.481118809423229e-09,3.113477506360779e-08,8.047360773600817e-08
6.257473096851335,3.621578929798523e-09,1.4173890612401616e-08,1.4464356740483313e-09,3.094173165833965e-08,7.997740011763511e-08
6.267437225986448,3.5929806092216104e-09,1.4058901385485239e-08,1.4555288867445695e-09,3.080924915289841e-08,7.94713756212856e-08
6.277401355121563,3.545330988649595e-09,1.3971943827515292e-08,1.4498065333919007e-09,3.074584275829245e-08,7.913186765783014e-08
6.287365484256676,3.577986900095621e-09,1.3908417342108567e-08,1.4715453957804972e-09,3.050893096245671e-08,7.899684146611859e-08
6.297329613391789,3.554526355465646e-09,1.3796957756526814e-08,1.4524969228245182e-09,3.038019847320775e-08,7.860941812996365e-08
6.307293742526903,3.5204513888444133e-09,1.3823260781426261e-08,1.4255310405745655e-09,3.025035135874525e-08,7.821371988643709e-08
6.317257871662017,3.4791584035703594e-09,1.374596916055354e-08,1.4241319239882265e-09,3.017328064554727e-08,7.789068873561942e-08
6.32722200079713,3.498682481012112e-09,1.3706362792067835e-08,1.4413761389485891e-09,2.9966851756191173e-08,7.761480730216112e-08
6.337186129932244,3.4373655758634536e-09,1.3601953619751528e-08,1.4051539541610854e-09,2.987770931713757e-08,7.707594818371831e-08
6.347150259067357,3.470978828725064e-09,1.3569057109639727e-08,1.4280895923881997e-09,2.9760821270506963e-08,7.679010624001723e-08
6.357114388202471,3.4053975479179292e-09,1.3468999919808669e-08,1.4043470932427797e-09,2.960859886965537e-08,7.649313634690205e-08
6.367078517337585,3.4338960736502264e-09,1.3396135538608683e-08,1.3956096962872443e-09,2.9464784338725005e-08,7.626907178864941e-08
6.377042646472698,3.38564012973542e-09,1.336896451529029e-08,1.3869322506130308e-09,2.9338020852045305e-08,7.568122888816829e-08
6.387006775607812,3.374047383091062e-09,1.3282460277208376e-08,1.3747251094341648e-09,2.910399537041125e-08,7.560317435582095e-08
6.3969709047429255,3.3881096777379477e-09,1.3266966161354982e-08,1.3862152938400277e-09,2.9149950965517676e-08,7.500735204280899e-08
6.406935033878039,3.333772887051054e-09,1.3111382792284797e-08,1.3750166710381505e-09,2.8982391782748503e-08,7.466578263939913e-08
6.416899163013152,3.38008785274559e-09,1.3156305666129386e-08,1.351566545840163e-09,2.881987237715561e-08,7.41741268591923e-08
6.4268632921482665,3.357219484300465e-09,1.3027295692436032e-08,1.3493058067660329e-09,2.8639698313438573e-08,7.398203214358375e-08
6.43682742128338,3.295722423021228e-09,1.2975318668204062e-08,1.3696184020174486e-09,2.855968926353156e-08,7.37193409435783e-08
6.446791550418493,3.3021932635547928e-09,1.2970683417343867e-08,1.3503555357338783e-09,2.838584810188709e-08,7.359239444300627e-08
6.4567556795536065,3.2998418537917825e-09,1.2866748492441124e-08,1.3300546323484174e-09,2.828822266235128e-08,7.321761381220269e-08
6.466719808688721,3.263815503665588e-09,1.2804394706668957e-08,1.3405726472696237e-09,2.8201517158457582e-08,7.269304236245123e-08
6.476683937823834,3.2387191810613127e-09,1.2788827313563475e-08,1.3443218768175697e-09,2.8071815978168777e-08,7.247251498927238e-08
6.4866480669589475,3.251500899139597e-09,1.2701798829579528e-08,1.3293349544800155e-09,2.7883359487421193e-08,7.202010199147507e-08
6.496612196094061,3.224631757299899e-09,1.2659766386137238e-08,1.3167086944416845e-09,2.7795923333686867e-08,7.191191704423747e-08
6.506576325229175,3.190801675911864e-09,1.2589060764729363e-08,1.312996789614662e-09,2.7668092000866547e-08,7.15062015969479e-08
6.516540454364288,3.2066674968773577e-09,1.2563634306451774e-08,1.3059997321116201e-09,2.756369360030229e-08,7.124529452487193e-08
6.526504583499402,3.17833066475755e-09,1.2506107212006436e-08,1.2978990027516779e-09,2.7456580633712746e-08,7.095561064716671e-08
6.536468712634516,3.1668003227832155e-09,1.241283969671299e-08,1.27692142338124e-09,2.7265137630887543e-08,7.073040109387258e-08
6.546432841769629,3.137684632425791e-09,1.2365378969862187e-08,1.28827338168083e-09,2.717940865400319e-08,7.016983457577114e-08
6.556396970904743,3.1346208567424587e-09,1.2314804040789927e-08,1.2789787549913283e-09,2.7137578461973228e-08,6.980647106559418e-08
6.566361100039856,3.102842619033946e-09,1.228196554032343e-08,1.276079456630374e-09,2.696280221389139e-08,6.95134112980685e-08
6.57632522917497,3.0842629560896883e-09,1.2183892197724369e-08,1.2728933194057535e-09,2.685592913264236e-08,6.932679088679191e-08
6.586289358310084,3.069961562900125e-09,1.2164062422081724e-08,1.2707753045249137e-09,2.6732328439519268e-08,6.894733999084268e-08
6.596253487445197,3.0713036257208203e-09,1.2099986027420532e-08,1.2585421068837397e-09,2.6611238339203538e-08,6.883327209447907e-08
6.60621761658031,3.073727053538668e-09,1.2083701051817196e-08,1.2606319633510467e-09,2.6489218411718274e-08,6.852493229801113e-08
6.616181745715425,3.076273415258579e-09,1.1994355804338417e-08,1.2458131823588442e-09,2.6429977438796834e-08,6.828066994961126e-08
6.626145874850538,3.0667860462240995e-09,1.1975998521167021e-08,1.263704596509462e-09,2.6243342911191162e-08,6.800366127096907e-08
6.636110003985651,3.034147457362065e-09,1.1890826857336525e-08,1.2502949040619251e-09,2.6190828870999156e-08,6.761901583584615e-08
6.646074133120765,3.017684415620258e-09,1.1846009702374962e-08,1.236027407899484e-09,2.6047239008879865e-08,6.701052953811249e-08
6.656038262255879,3.0125268132729454e-09,1.1832641657137204e-08,1.2282341259656046e-09,2.5957168049968352e-08,6.69893132717447e-08
6.666002391390992,3.0116320145409775e-09,1.1742842738645454e-08,1.2322788926177719e-09,2.5853712648406813e-08,6.683372398619656e-08
6.675966520526106,2.974316333671609e-09,1.1721087653483422e-08,1.2296547837258192e-09,2.567067923084742e-08,6.627228999738229e-08
6.68593064966122,2.951819855558958e-09,1.1676059960264886e-08,1.2162084255306339e-09,2.5622359834278293e-08,6.627737238638367e-08
6.695894778796333,2.963288884063431e-09,1.157825536642966e-08,1.2070095583286643e-09,2.5457070927719198e-08,6.592648172741551e-08
6.705858907931447,2.9756679116867804e-09,1.1554566663094519e-08,1.1924041848787143e-09,2.5456942195712987e-08,6.552870822676739e-08
6.71582303706656,2.9584012877546073e-09,1.1505782665037942e-08,1.2088667748858753e-09,2.5239749873424786e-08,6.544259062760625e-08
6.725787166201674,2.9101208275017e-09,1.1461514532288488e-08,1.194203515778521e-09,2.518460842288727e-08,6.500456132137138e-08
6.7357512953367875,2.920891932944867e-09,1.1418965544473634e-08,1.1880705198225109e-09,2.5090213828234765e-08,6.479313031218638e-08
6.745715424471901,2.8703254745017827e-09,1.133921830731438e-08,1.179990950820868e-09,2.5018890069214707e-08,6.444740273520529e-08
6.755679553607014,2.891296808648253e-09,1.1292702292756014e-08,1.1833546694870065e-09,2.4870917889934463e-08,6.427982890247123e-08
6.7656436827421285,2.9016962806049288e-09,1.1246282648316018e-08,1.1868433061413983e-09,2.4779609163529917e-08,6.390221327511904e-08
6.775607811877242,2.873245586554849e-09,1.1244605862847003e-08,1.1698070741137699e-09,2.463067955527607e-08,6.369134309372104e-08
6.785571941012355,2.852989748182144e-09,1.1136021391686448e-08,1.1698075546413664e-09,2.4566521594497896e-08,6.363465998393833e-08
6.7955360701474685,2.846233081592381e-09,1.1124825439668086e-08,1.1657184840242108e-09,2.4457856314170545e-08,6.321881970652843e-08
6.805500199282583,2.811234668633356e-09,1.1088443559191983e-08,1.160658157715067e-09,2.4370830588797247e-08,6.290788804627451e-08
6.815464328417696,2.8120241609811523e-09,1.1082456097978037e-08,1.1553694740672097e-09,2.4254902536564667e-08,6.281084587582606e-08
6.8254284575528095,2.845392489945456e-09,1.1012057988042555e-08,1.152799443936143e-09,2.4175608524905257e-08,6.246623818081147e-08
6.835392586687924,2.7634544595231275e-09,1.097530163508037e-08,1.1544184995602869e-09,2.4074460000315926e-08,6.217069597302151e-08
6.845356715823037,2.806472264804144e-09,1.093191508300209e-08,1.1394290189061724e-09,2.397864522568626e-08,6.179507340708195e-08
6.85532084495815,2.7659992037316937e-09,1.0874982856927782e-08,1.1306111758848645e-09,2.3873797777874964e-08,6.162801898956308e-08
6.865284974093264,2.7616491381510075e-09,1.083282300757428e-08,1.1155377107398942e-09,2.3771877706600056e-08,6.142216227148741e-08
6.875249103228378,2.7483861101962334e-09,1.080573093723876e-08,1.1148108041409063e-09,2.367956374178438e-08,6.113562073331356e-08
6.885213232363491,2.730071406143085e-09,1.0746910644456724e-08,1.1170408290623226e-09,2.3578806315531476e-08,6.102307668281846e-08
6.895177361498605,2.7446085252636858e-09,1.074621705699255e-08,1.1136744275416004e-09,2.3500042228379193e-08,6.055757609563952e-08
6.905141490633718,2.687633086213178e-09,1.0669913799466758e-08,1.1180712799987422e-09,2.3413487252509216e-08,6.03499018731962e-08
6.915105619768832,2.692206056556218e-09,1.061288671609802e-08,1.1182329732225869e-09,2.3284087919210428e-08,6.020609705427033e-08
6.925069748903946,2.705239191786616e-09,1.0574297107966869e-08,1.1111490863020083e-09,2.3190492500634935e-08,5.994463460749937e-08
6.935033878039059,2.6818013078757975e-09,1.0539722771029731e-08,1.0915083452290249e-09,2.3117484550387388e-08,5.973422181869556e-08
6.944998007174173,2.6608404874112465e-09,1.0451390362930644e-08,1.0894944705588312e-09,2.3001848089988037e-08,5.9541094052035187e-08
6.954962136309287,2.6699992893672954e-09,1.0458532112986647e-08,1.0933723513635965e-09,2.292869296959605e-08,5.921593002191313e-08
6.9649262654444,2.6404942541851108e-09,1.0391609920106432e-08,1.0954549186779513e-09,2.284633179767423e-08,5.900614474425913e-08
6.974890394579513,2.6202115645211284e-09,1.0395665785165434e-08,1.0872500853841776e-09,2.2787248745308887e-08,5.877086570995164e-08
6.984854523714628,2.6418253486624758e-09,1.0320420076875247e-08,1.071531148769359e-09,2.2691684833405683e-08,5.8525323008777746e-08
6.994818652849741,2.6153821279003566e-09,1.026950875691052e-08,1.06541493945487e-09,2.2551866152308752e-08,5.8339254709762535e-08
7.004782781984854,2.600598050537598e-09,1.0263538687495911e-08,1.0644415714943262e-09,2.2471944701045588e-08,5.804540117380915e-08
7.014746911119968,2.584804910819259e-09,1.0215703711482612e-08,1.0670515170680413e-09,2.239997467775221e-08,5.78504863322101e-08
7.024711040255082,2.5872067491883005e-09,1.0156207353415671e-08,1.0628433953622196e-09,2.2360045531520554e-08,5.7554163256393144e-08
7.034675169390195,2.5560713693786653e-09,1.0139028090717094e-08,1.0475024185795247e-09,2.2210700169583007e-08,5.737655162819084e-08
7.044639298525309,2.586706811823595e-09,1.0084158836134591e-08,1.0555528857554418e-09,2.2145473294334975e-08,5.7218855199576144e-08
7.054603427660422,2.5609184879119368e-09,1.0025465496885046e-08,1.0484174623521022e-09,2.2081637197175068e-08,5.6994230015257156e-08
7.064567556795536,2.534069818642801e-09,1.0003585873054082e-08,1.0393131130344364e-09,2.199630023017421e-08,5.6737876402472974e-08
7.0745316859306495,2.5188463823731955e-09,9.979134969922933e-09,1.0347987789390872e-09,2.1848735705752372e-08,5.656019196791303e-08
7.084495815065763,2.5260315582729728e-09,9.928286129397173e-09,1.0200353549967802e-09,2.178207016960682e-08,5.639679572690854e-08
7.094459944200877,2.4900302030369597e-09,9.904600055109121e-09,1.0292188311073232e-09,2.171705038190377e-08,5.6055364437843756e-08
7.1044240733359905,2.536651310864037e-09,9.87641179195103e-09,1.0352599533895235e-09,2.1619367719234914e-08,5.5988082767624036e-08
7.114388202471104,2.5089005672403838e-09,9.81729285691441e-09,1.017105223091808e-09,2.159838906850956e-08,5.5642925881078884e-08
7.124352331606217,2.490996778380734e-09,9.760798492498492e-09,1.0254889802867485e-09,2.146595484688602e-08,5.544790339883421e-08
7.134316460741331,2.4487559807309535e-09,9.742002221993557e-09,1.023534862342343e-09,2.1369586386796847e-08,5.538413144472451e-08
7.144280589876445,2.478914271166073e-09,9.698364137919899e-09,1.0026307625118906e-09,2.1334550063624795e-08,5.499388379179521e-08
7.154244719011558,2.45336399920271e-09,9.66202611866664e-09,1.00458803856914e-09,2.1204926177510905e-08,5.475899440729092e-08
7.1642088481466715,2.444518598632033e-09,9.6428276717667e-09,1.009385657509664e-09,2.1128739523636836e-08,5.4718256376307333e-08
7.174172977281786,2.4455507458167093e-09,9.596266692672215e-09,1.0023209996536949e-09,2.1072001968074143e-08,5.438307874034971e-08
7.184137106416899,2.4544928009568833e-09,9.543208466749811e-09,1.0013853162939397e-09,2.1025800136603182e-08,5.422992043731421e-08
7.194101235552012,2.427202478459178e-09,9.522133056712385e-09,9.911388801354197e-10,2.0881727023083875e-08,5.3946764670431346e-08
7.204065364687126,2.4098787621427735e-09,9.494937259688155e-09,9.772387412633836e-10,2.0827937383718653e-08,5.388694198629217e-08
7.21402949382224,2.425565287438065e-09,9.460198458715758e-09,9.751672850806649e-10,2.079196254602638e-08,5.354048951147098e-08
7.223993622957353,2.410984840072127e-09,9.424103659180963e-09,9.776420299058614e-10,2.067194211346021e-08,5.338561525882737e-08
7.233957752092467,2.4029613044855086e-09,9.407578232823028e-09,9.840079887817521e-10,2.0604509196617434e-08,5.325460226017597e-08
7.243921881227581,2.4081914788482644e-09,9.364105486042987e-09,9.674074514135227e-10,2.0524378317839823e-08,5.3079897982675725e-08
7.253886010362694,2.377942505393086e-09,9.31956054224079e-09,9.76215501164125e-10,2.043601101839651e-08,5.281623167469946e-08
7.263850139497808,2.3438407167972534e-09,9.270536530948156e-09,9.614134729584405e-10,2.0351977183260397e-08,5.278700449016412e-08
7.273814268632921,2.3471025465788876e-09,9.242725007641915e-09,9.576015653156851e-10,2.0282732673822582e-08,5.234893298799644e-08
7.283778397768035,2.338007854156706e-09,9.21170218219828e-09,9.561275119940131e-10,2.0219768516314393e-08,5.226121372914728e-08
7.293742526903149,2.3357545234234514e-09,9.184335714222986e-09,9.570554953377874e-10,2.0147569086145383e-08,5.2157633253070226e-08
7.303706656038262,2.3202440436810444e-09,9.14568355922608e-09,9.477464245656376e-10,2.0062211403422697e-08,5.180855897554833e-08
7.313670785173375,2.313293746176776e-09,9.091805212929743e-09,9.485406083038345e-10,2.0005922561529314e-08,5.173962877986343e-08
7.32363491430849,2.298450840558427e-09,9.090035929684287e-09,9.49941401015323e-10,1.9937327207910434e-08,5.1409206612116975e-08
7.333599043443603,2.3008802783087503e-09,9.02026489892095e-09,9.389670550025995e-10,1.9832029986865336e-08,5.130125687766003e-08
7.343563172578716,2.2919491661694465e-09,9.022902710752275e-09,9.347655152656067e-10,1.979973816330017e-08,5.118778389650829e-08
7.35352730171383,2.275462613837416e-09,8.986782818200088e-09,9.249125664571035e-10,1.9706902406526817e-08,5.094423911659583e-08
7.363491430848944,2.316752092154382e-09,8.915235859730052e-09,9.249345382405618e-10,1.9648857405233876e-08,5.0812360302694034e-08
7.373455559984057,2.2682780141524545e-09,8.92941667418747e-09,9.18173161073886e-10,1.959488066161809e-08,5.053775119689789e-08
7.383419689119171,2.2602669505590326e-09,8.881794496051852e-09,9.216772358283615e-10,1.9517971680486736e-08,5.0533870100130365e-08
7.393383818254285,2.25115344323045e-09,8.853818361807734e-09,9.177715295250332e-10,1.9460551058076755e-08,5.02513802838421e-08
7.403347947389398,2.270757651167341e-09,8.794663702474909e-09,9.219012518326113e-10,1.9379811733915563e-08,5.0023481927803007e-08
7.4133120765245115,2.2503536841319012e-09,8.814535733837217e-09,9.116112311628199e-10,1.9333860845644685e-08,4.9884508528020515e-08
7.423276205659625,2.238826271311738e-09,8.753407769464588e-09,9.152774127372868e-10,1.92270932799895e-08,4.9682486571292975e-08
7.433240334794739,2.235606806103843e-09,8.707075603394123e-09,9.018724124403903e-10,1.9170942423658684e-08,4.940066225459722e-08
7.4432044639298525,2.2142788360386603e-09,8.701976526072624e-09,9.116290135084057e-10,1.9086662159879562e-08,4.94440275981171e-08
7.453168593064966,2.1976872938714818e-09,8.67235045755853e-09,9.089829919786045e-10,1.90072363035984e-08,4.917549099531756e-08
7.463132722200079,2.180562349174213e-09,8.629571636651828e-09,9.067961612980429e-10,1.895174235359537e-08,4.900522000003528e-08
7.473096851335193,2.173614388201791e-09,8.591930932613665e-09,8.972367965288247e-10,1.8886165162512778e-08,4.8807775654631564e-08
7.483060980470307,2.176421538929613e-09,8.569048794867868e-09,8.919315346982103e-10,1.8845098606691093e-08,4.8718840897254996e-08
7.49302510960542,2.1629467260102833e-09,8.547526818461266e-09,8.933268970562069e-10,1.874943076881672e-08,4.851722610668644e-08
7.5029892387405335,2.1522385843260916e-09,8.521674407438565e-09,8.846120432922542e-10,1.8691658549121272e-08,4.8288133626046275e-08
7.512953367875648,2.1652683606479095e-09,8.476984534082781e-09,8.814893760241657e-10,1.861454893888315e-08,4.8125649463531356e-08
7.522917497010761,2.1452644804935946e-09,8.427105913670904e-09,8.73263311373486e-10,1.854768540197112e-08,4.789662975460277e-08
7.532881626145874,2.143897851102762e-09,8.437047043750926e-09,8.734432266860012e-10,1.8484649349285597e-08,4.783217191938516e-08
7.542845755280989,2.1395586454188347e-09,8.406612219662652e-09,8.787789930551661e-10,1.8438337329620808e-08,4.760791333442028e-08
7.552809884416102,2.125376178687506e-09,8.37592191641482e-09,8.740138154696193e-10,1.8400085908631235e-08,4.7377712356269446e-08
7.562774013551215,2.112826718207881e-09,8.342393199279836e-09,8.675576290399644e-10,1.8307666851830684e-08,4.721517929584006e-08
7.572738142686329,2.1192548187578982e-09,8.284953774512715e-09,8.573901918750589e-10,1.8267439093079046e-08,4.704786041629681e-08
7.582702271821443,2.106644057674963e-09,8.273063528318174e-09,8.663762759386517e-10,1.8191179783977784e-08,4.706939086613249e-08
7.592666400956556,2.0889732000111747e-09,8.240261414669122e-09,8.60863010240581e-10,1.809251414795632e-08,4.686779951060776e-08
7.60263053009167,2.086572623446324e-09,8.216397658258739e-09,8.599264010735036e-10,1.8057158383587233e-08,4.656850889402353e-08
7.612594659226783,2.075211879383833e-09,8.211168117811328e-09,8.521096664187399e-10,1.7972111607257292e-08,4.6556901351477145e-08
7.622558788361897,2.0694122251763273e-09,8.157288080327038e-09,8.528778700437235e-10,1.7901521013537922e-08,4.632185798979313e-08
7.632522917497011,2.069548100750593e-09,8.153947904257224e-09,8.501469408053123e-10,1.7871228423744883e-08,4.6217643419234814e-08
7.642487046632124,2.0652764844042915e-09,8.10808186820009e-09,8.394358366556786e-10,1.780100447132852e-08,4.598660706917962e-08
7.652451175767238,2.058864085209047e-09,8.070330176383054e-09,8.437268419373277e-10,1.7743883185126762e-08,4.5876912056628334e-08
7.662415304902352,2.0470100747692257e-09,8.053986740574226e-09,8.376579306641475e-10,1.7700522141988957e-08,4.569223828807028e-08
7.672379434037465,2.023298376448504e-09,8.021337374186656e-09,8.344027590515905e-10,1.761637064474507e-08,4.557776981726728e-08
7.682343563172578,2.037779465346348e-09,8.009489300475858e-09,8.362675707378827e-10,1.7606098048770222e-08,4.5416178199577954e-08
7.6923076923076925,2.0254030680544554e-09,7.968705993289387e-09,8.368809828023944e-10,1.7495864962595872e-08,4.530888342093928e-08
7.702271821442806,2.0113445553287633e-09,7.938917915550413e-09,8.318063216109813e-10,1.7445524678650606e-08,4.510143228554827e-08
7.712235950577919,2.014262649698132e-09,7.922831787038778e-09,8.310043765858306e-10,1.7402187040911456e-08,4.490869341088399e-08
7.722200079713033,2.0229015748357635e-09,7.868740136395165e-09,8.152517643287269e-10,1.7366567319039324e-08,4.4900553610161487e-08
7.732164208848147,2.0149167586475737e-09,7.873115219891448e-09,8.236250684095021e-10,1.7298937440199705e-08,4.458221172295004e-08
7.74212833798326,1.99152725092971e-09,7.83240562728095e-09,8.132470290185339e-10,1.721398690718378e-08,4.452457068122251e-08
7.7520924671183735,1.9699664300225634e-09,7.803226982517228e-09,8.173998898386368e-10,1.7172719759727432e-08,4.439322223843312e-08
7.762056596253487,1.9984695707880082e-09,7.792509983487711e-09,8.155607557894986e-10,1.7081502732630765e-08,4.410671213632581e-08
7.772020725388601,1.9690930484848343e-09,7.758469090035008e-09,8.039403702044739e-10,1.7033610938109e-08,4.409379508559541e-08
7.7819848545237145,1.961850071357275e-09,7.757582634325904e-09,8.040477412443777e-10,1.6967919368078903e-08,4.3952813507293405e-08
7.791948983658828,1.953120921206936e-09,7.709318525784577e-09,8.060258348995806e-10,1.6938513865590768e-08,4.383598737674527e-08
7.801913112793942,1.935762180223678e-09,7.672903452675135e-09,7.988754233055835e-10,1.68538841828742e-08,4.3530493845153694e-08
7.811877241929055,1.9523878332070286e-09,7.648301383545178e-09,8.030299932671043e-10,1.6825892190460526e-08,4.344662831079307e-08
7.821841371064169,1.959555974275858e-09,7.63378054900619e-09,8.014401409735214e-10,1.6732996892197128e-08,4.3262007220647655e-08
7.831805500199282,1.932948021140168e-09,7.600174232544598e-09,7.926490140136465e-10,1.6737834238328437e-08,4.325239923584005e-08
7.841769629334396,1.924047032840095e-09,7.581579029902683e-09,7.935189119306621e-10,1.666340646541718e-08,4.303570569473626e-08
7.85173375846951,1.9292774617677367e-09,7.558923432762411e-09,7.822233272572774e-10,1.6597225346250428e-08,4.2914776229989806e-08
7.861697887604623,1.909936725103768e-09,7.515901514193414e-09,7.829865713629426e-10,1.6553612013828408e-08,4.2728960834139106e-08
7.871662016739736,1.900468764300322e-09,7.494589920142081e-09,7.870532844788991e-10,1.6504746471994647e-08,4.262916095563082e-08
7.881626145874851,1.9205608642053006e-09,7.48135433967714e-09,7.796503189558208e-10,1.646530419536122e-08,4.2472859505916524e-08
7.891590275009964,1.9025252998813676e-09,7.464902968561714e-09,7.746042295122345e-10,1.6377939292117986e-08,4.242806618622557e-08
7.901554404145077,1.887894375589148e-09,7.440843263711451e-09,7.729113902699995e-10,1.6331786825080925e-08,4.225226275658882e-08
7.911518533280191,1.8972386992917493e-09,7.420761146244499e-09,7.700100318274927e-10,1.630111945377365e-08,4.2057981943371373e-08
7.921482662415305,1.8884999689312247e-09,7.389571854805611e-09,7.711008953761024e-10,1.6217835541162855e-08,4.192183403083928e-08
7.931446791550418,1.8827968313748977e-09,7.368389652141991e-09,7.727168803596021e-10,1.619468920752279e-08,4.180755074494294e-08
7.941410920685532,1.8790753175114407e-09,7.3313229477844e-09,7.555294016653756e-10,1.610236499480866e-08,4.166330146025289e-08
7.951375049820646,1.8622832509240494e-09,7.313789004993884e-09,7.605959417194885e-10,1.6061423061554417e-08,4.15141413971436e-08
7.961339178955759,1.865779391515326e-09,7.293729902069608e-09,7.559816108965764e-10,1.6026974519186314e-08,4.142329737201469e-08
7.971303308090873,1.8523007353278021e-09,7.272211620276356e-09,7.59032247415198e-10,1.5959270386863824e-08,4.13047274703542e-08
7.981267437225986,1.855978274490008e-09,7.249638362280755e-09,7.541632188799848e-10,1.5924690306405542e-08,4.1166164011259714e-08
7.9912315663611,1.8532463527939585e-09,7.236153068506788e-09,7.505065083698333e-10,1.5872192304467614e-08,4.093847473208008e-08
8.001195695496213,1.829326320047978e-09,7.2104834844245745e-09,7.571440916272262e-10,1.5825821108622613e-08,4.088364839774947e-08
8.011159824631328,1.8344002059139022e-09,7.1847624035129995e-09,7.511046635961663e-10,1.5775056871809063e-08,4.0677452533739686e-08
8.021123953766441,1.8311164630598378e-09,7.1579113808125566e-09,7.474808356388061e-10,1.572802815111508e-08,4.063130353663459e-08
8.031088082901555,1.817929828631562e-09,7.145158292732905e-09,7.476597552925646e-10,1.5681742035420653e-08,4.0463129502115534e-08
8.041052212036668,1.8109436534221664e-09,7.136857722397197e-09,7.418142187845347e-10,1.56167913316771e-08,4.035937357323869e-08
8.051016341171781,1.8071010288665888e-09,7.090522714358385e-09,7.327881498882759e-10,1.5591672261790438e-08,4.0330199576831394e-08
8.060980470306895,1.805508553034356e-09,7.048167600156349e-09,7.324283577126799e-10,1.5532010983694566e-08,4.010950528151894e-08
8.070944599442008,1.7908522800512714e-09,7.048344310948445e-09,7.325479504953434e-10,1.54872839915907e-08,3.999401044881137e-08
8.080908728577123,1.7853183080838615e-09,7.033217264406441e-09,7.360221163237237e-10,1.542556315916262e-08,3.989739987294643e-08
8.090872857712236,1.7701459068468799e-09,7.002177236287758e-09,7.377980282372649e-10,1.5374184869629588e-08,3.9733347682306914e-08
8.10083698684735,1.789661425059525e-09,6.989800548321259e-09,7.265663773786108e-10,1.5340760991606007e-08,3.965801825339598e-08
8.110801115982463,1.7673382004126176e-09,6.968278576426713e-09,7.181794479928692e-10,1.527560051952062e-08,3.954171293747661e-08
8.120765245117576,1.7588489271495796e-09,6.952185435525127e-09,7.255892956574992e-10,1.5233721757426844e-08,3.929586701491947e-08
8.13072937425269,1.7587012631650234e-09,6.913995730629947e-09,7.160185150607071e-10,1.5183311555740343e-08,3.916527499428948e-08
8.140693503387803,1.7440205526257264e-09,6.888632011560157e-09,7.184304661000713e-10,1.5151323478412628e-08,3.906817451650154e-08
8.150657632522917,1.7454479318901024e-09,6.874156812618614e-09,7.131420336613554e-10,1.5111616455479953e-08,3.904678958902347e-08
8.160621761658032,1.7392100374283925e-09,6.865337165588298e-09,7.142032535148988e-10,1.5046613659730174e-08,3.885760577018179e-08
8.170585890793145,1.7354479899027184e-09,6.841696535614407e-09,7.143375309351122e-10,1.4981749035005427e-08,3.8786325381737786e-08
8.180550019928258,1.738227352562846e-09,6.796085400700292e-09,7.075527849895978e-10,1.4975356420200936e-08,3.858903246149482e-08
8.190514149063372,1.732193084299582e-09,6.795627955906346e-09,7.09048323159645e-10,1.4914785210031106e-08,3.8584301408884075e-08
8.200478278198485,1.715128700455374e-09,6.763647748755313e-09,7.032086213597008e-10,1.4870117203309738e-08,3.847739716020715e-08
8.210442407333598,1.7141770684695094e-09,6.744819601149664e-09,7.025944747336124e-10,1.4816477906600405e-08,3.8352497800921706e-08
8.220406536468712,1.7120628869542885e-09,6.726324421383925e-09,7.03948547106454e-10,1.4793855030979826e-08,3.821911825614355e-08
8.230370665603827,1.7088224881010638e-09,6.712193559280314e-09,6.968560935369519e-10,1.4757763212318309e-08,3.800964036315756e-08
8.24033479473894,1.7097596403674733e-09,6.687896244699565e-09,6.953638978545964e-10,1.4680997395437442e-08,3.796359667599256e-08
8.250298923874054,1.7024957207346404e-09,6.651698693029947e-09,6.9153458048786e-10,1.4662287712383713e-08,3.780141906331675e-08
8.260263053009167,1.6951469420835202e-09,6.649086276661819e-09,6.938429007590737e-10,1.4588377595753289e-08,3.770317963504845e-08
8.27022718214428,1.6951503923371661e-09,6.6351952691804735e-09,6.844866253079463e-10,1.4526325674135184e-08,3.7666728709831234e-08
8.280191311279394,1.6929217910594e-09,6.611144389527427e-09,6.882079779263764e-10,1.4505655761626073e-08,3.745361859700615e-08
8.290155440414507,1.673934823148343e-09,6.5903168805570964e-09,6.870729506625572e-10,1.4448986969504645e-08,3.742970388708721e-08
8.30011956954962,1.668490199208403e-09,6.57646024161972e-09,6.844333670154835e-10,1.4425631005283842e-08,3.73392562953195e-08
8.310083698684736,1.6631135433800785e-09,6.539375179386069e-09,6.832002636751177e-10,1.439526838409467e-08,3.710426621668043e-08
8.320047827819849,1.6504962600708357e-09,6.5323613506939115e-09,6.833215834959852e-10,1.4350804602708149e-08,3.698183350249152e-08
8.330011956954962,1.6584350527029518e-09,6.509552534559663e-09,6.79021265488801e-10,1.4299017752326617e-08,3.693452093098293e-08
8.339976086090076,1.6493441481929889e-09,6.492202493909238e-09,6.745902904134605e-10,1.4264826479623418e-08,3.673264367989484e-08
8.349940215225189,1.6399033803700705e-09,6.477612281284027e-09,6.696857084122518e-10,1.4223493811037683e-08,3.67001141123045e-08
8.359904344360302,1.6625690542117242e-09,6.455869057248895e-09,6.691064673273634e-10,1.4158750384082614e-08,3.664570817619181e-08
8.369868473495416,1.6447632285791214e-09,6.42500840204551e-09,6.686199858180665e-10,1.4137552254944385e-08,3.649694483814157e-08
8.37983260263053,1.638225949822325e-09,6.411402203773e-09,6.627748129452623e-10,1.4084627586623681e-08,3.642872952993222e-08
8.389796731765644,1.62856424587387e-09,6.3910980450026725e-09,6.668102542874184e-10,1.4064190376253761e-08,3.6305383338114826e-08
8.399760860900757,1.6308381386263162e-09,6.36746320811007e-09,6.702402953827174e-10,1.4014148811481336e-08,3.619900550186943e-08
8.40972499003587,1.6127082899830551e-09,6.3593760544892084e-09,6.577882786493097e-10,1.3967429045546093e-08,3.606078264211477e-08
8.419689119170984,1.6157154728763557e-09,6.339562580816619e-09,6.564906338396425e-10,1.39260528395421e-08,3.598992465523898e-08
8.429653248306098,1.6115476388112779e-09,6.326327048037273e-09,6.580148063659428e-10,1.3895125967724806e-08,3.580866688126374e-08
8.43961737744121,1.6139692573099453e-09,6.316842192664333e-09,6.575677805196813e-10,1.38343710886497e-08,3.57783650485375e-08
8.449581506576324,1.598606404824224e-09,6.276478924524854e-09,6.547945481016556e-10,1.3817303517053552e-08,3.563932371034868e-08
8.45954563571144,1.5947782564199154e-09,6.268195798229213e-09,6.551157794750748e-10,1.3763609277019145e-08,3.557088491101285e-08
8.469509764846553,1.5911170116483519e-09,6.247411990024892e-09,6.505814542291473e-10,1.3728057353017914e-08,3.540913993136535e-08
8.479473893981666,1.5750544054295616e-09,6.244547575564376e-09,6.475137783312378e-10,1.3693574047499335e-08,3.5373504704957805e-08
8.48943802311678,1.5869651527422002e-09,6.20919348513652e-09,6.491212590502071e-10,1.3644686769496415e-08,3.5299243316480856e-08
8.499402152251893,1.571303448132582e-09,6.2133805963164106e-09,6.482025241191367e-10,1.3585659383239075e-08,3.515549332595021e-08
8.509366281387006,1.575830510143232e-09,6.187091974057243e-09,6.483724829819092e-10,1.3567168206807014e-08,3.501642268420281e-08
8.51933041052212,1.5737253500824828e-09,6.149295758449274e-09,6.396911157472995e-10,1.3524294548917915e-08,3.489817095305488e-08
8.529294539657235,1.5537192841876972e-09,6.1433132518223514e-09,6.433424628725926e-10,1.3501835808401036e-08,3.479208062621403e-08
8.539258668792348,1.55721650233652e-09,6.129054258943527e-09,6.349183374184492e-10,1.3437948582649269e-08,3.472464627416851e-08
8.549222797927461,1.5606882773462955e-09,6.104911231320179e-09,6.352548920354613e-10,1.3418264685840059e-08,3.4668980635494434e-08
8.559186927062575,1.5527547168870596e-09,6.0940400295462e-09,6.361071469044694e-10,1.3397863652728416e-08,3.4519369788768543e-08
8.569151056197688,1.5485112782330487e-09,6.075789548758773e-09,6.340167727384969e-10,1.3336445549042883e-08,3.443814002771682e-08
8.579115185332801,1.5390499119462156e-09,6.052849386420454e-09,6.268351642692086e-10,1.3298516683427508e-08,3.434379318703882e-08
8.589079314467915,1.541375278017562e-09,6.047097272686252e-09,6.302383191700225e-10,1.3270594672955613e-08,3.421367958920607e-08
8.599043443603028,1.5369307979618888e-09,6.009517453580669e-09,6.266059250251567e-10,1.3234454820664233e-08,3.4229849303098866e-08
8.609007572738143,1.5322291681483608e-09,5.9813652538075435e-09,6.231667274712902e-10,1.3197369386492155e-08,3.409508021956619e-08
8.618971701873257,1.5185566246210871e-09,5.985915147345769e-09,6.274144609976524e-10,1.3157883118623977e-08,3.3978689745636055e-08
8.62893583100837,1.5220361694968644e-09,5.971714863448315e-09,6.233419393232659e-10,1.3105852675157883e-08,3.390969905567963e-08
8.638899960143483,1.5121149169634906e-09,5.949396092518604e-09,6.177500585180159e-10,1.3071523906969144e-08,3.3754114947835826e-08
8.648864089278597,1.5084500028252603e-09,5.932399348653213e-09,6.141483861230507e-10,1.3044274600895571e-08,3.3673649708133604e-08
8.65882821841371,1.5116613601737017e-09,5.9125195371130675e-09,6.12844111544911e-10,1.3033160366447243e-08,3.361684448542558e-08
8.668792347548823,1.5165376745489495e-09,5.903724693388121e-09,6.196707876245162e-10,1.2976251127163732e-08,3.350739682682644e-08
8.678756476683938,1.502282020343737e-09,5.89115893779869e-09,6.158580239809583e-10,1.2937220724353858e-08,3.342528553485667e-08
8.688720605819052,1.505181903056012e-09,5.867344595068165e-09,6.106431937605868e-10,1.289414616169665e-08,3.336064646054227e-08
8.698684734954165,1.4929239150494445e-09,5.847928684364506e-09,6.096539113046503e-10,1.285498223873693e-08,3.326330398164926e-08
8.708648864089279,1.4955417556214811e-09,5.839406869920896e-09,6.089036602665314e-10,1.2828637368480262e-08,3.3126725207431756e-08
8.718612993224392,1.4886547256666297e-09,5.8330942829247616e-09,6.011607828093699e-10,1.2771684149602779e-08,3.304383647312361e-08
8.728577122359505,1.4792090469612586e-09,5.809811609515816e-09,6.041962125969333e-10,1.2774300421738092e-08,3.298584470161293e-08
8.738541251494619,1.4820699061077554e-09,5.796175932087776e-09,6.037839260838074e-10,1.2719711659436065e-08,3.289571708382679e-08
8.748505380629732,1.4754463021108081e-09,5.761544738620503e-09,5.999384821171708e-10,1.2696049700267675e-08,3.277028910885331e-08
8.758469509764847,1.4665842008338928e-09,5.746466589074988e-09,6.005073572058832e-10,1.2647604704297855e-08,3.271182691414054e-08
8.76843363889996,1.4603153162596986e-09,5.752158836268567e-09,5.958057507744933e-10,1.2619956075893536e-08,3.265494540971253e-08
8.778397768035074,1.4700967539090917e-09,5.722667446922886e-09,5.992033322627546e-10,1.2601521395353777e-08,3.250463909397731e-08
8.788361897170187,1.462059661626503e-09,5.700589187424336e-09,6.003656964558192e-10,1.2553718591601242e-08,3.242313957118671e-08
8.7983260263053,1.4586857810809293e-09,5.703687079688408e-09,5.982485016441874e-10,1.2502826009667397e-08,3.2364174907831676e-08
8.808290155440414,1.446942183254135e-09,5.67942193780805e-09,5.899200077255366e-10,1.2487022641280498e-08,3.2301090540628455e-08
8.818254284575527,1.4340801136106888e-09,5.656986175857539e-09,5.892420802184921e-10,1.246700231308204e-08,3.216989931164769e-08
8.828218413710642,1.4430875284986692e-09,5.644821280543418e-09,5.876788867384813e-10,1.2421450916944063e-08,3.2055660254521996e-08
8.838182542845756,1.443081811731182e-09,5.632533961676166e-09,5.873013294150385e-10,1.2383734996215493e-08,3.197628279111149e-08
8.848146671980869,1.4343902656850084e-09,5.616186002087671e-09,5.874531802407629e-10,1.2354059019715989e-08,3.187812275483098e-08
8.858110801115982,1.4220694684327657e-09,5.6042267724876225e-09,5.821430827901084e-10,1.2323950034947144e-08,3.178659538111163e-08
8.868074930251096,1.4202508628173985e-09,5.600792895880168e-09,5.825872986159402e-10,1.2275719722026283e-08,3.174255034139528e-08
8.878039059386209,1.4191249885075386e-09,5.5708160268268205e-09,5.818406541184521e-10,1.2231750389078997e-08,3.1606007439057335e-08
8.888003188521322,1.4266297034846987e-09,5.561804951745502e-09,5.814676869755238e-10,1.2220871687342076e-08,3.153761444139579e-08
8.897967317656436,1.413192602096837e-09,5.552114658002542e-09,5.79606592499767e-10,1.2181679902337679e-08,3.1444673238677446e-08
8.907931446791551,1.413682865893769e-09,5.526181884197055e-09,5.726579824428326e-10,1.2139516278622127e-08,3.1414020861029524e-08
8.917895575926664,1.40643210811284e-09,5.509306279283261e-09,5.757753223905969e-10,1.2100734661650952e-08,3.1330497977614954e-08
8.927859705061778,1.395680040452418e-09,5.4998365132295136e-09,5.704849287200242e-10,1.208290823246087e-08,3.117258726707002e-08
8.937823834196891,1.3958431792146287e-09,5.4801791302603704e-09,5.709880609483743e-10,1.2039111347655765e-08,3.118241165778704e-08
8.947787963332004,1.380473213205826e-09,5.458585246572417e-09,5.729510559867882e-10,1.2006709278375938e-08,3.107694418575915e-08
8.957752092467118,1.3717593321745552e-09,5.45290393633035e-09,5.725201244265228e-10,1.2007590465930048e-08,3.1007883148668796e-08
8.967716221602231,1.3854953198724771e-09,5.444039931327843e-09,5.665443572736939e-10,1.1947732923553597e-08,3.083368890103071e-08
8.977680350737346,1.368925665975491e-09,5.430059513465642e-09,5.685419019044517e-10,1.1935344230840916e-08,3.076965394657252e-08
8.98764447987246,1.3823876146650266e-09,5.404874962624489e-09,5.635041981641216e-10,1.1883078845212612e-08,3.0745605848150296e-08
8.997608609007573,1.3754333822762574e-09,5.39856132667896e-09,5.622115998723774e-10,1.185423335724135e-08,3.065039271198639e-08
9.007572738142686,1.363427335652674e-09,5.383474227032037e-09,5.594446464293531e-10,1.1832229573584035e-08,3.055860414124755e-08
9.0175368672778,1.3632917281687094e-09,5.370837744455501e-09,5.5644272969351e-10,1.1806720524418533e-08,3.046414803778565e-08
9.027500996412913,1.3669266842373684e-09,5.351991591722902e-09,5.580001892535191e-10,1.1756814876227479e-08,3.037043751867211e-08
9.037465125548026,1.3632834181408562e-09,5.341232347813024e-09,5.58601964257511e-10,1.174615756018495e-08,3.028796167565347e-08
9.04742925468314,1.3614607669391467e-09,5.335006831901843e-09,5.544787761895024e-10,1.1721406603310013e-08,3.02337285927783e-08
9.057393383818255,1.345284345121509e-09,5.311699480929554e-09,5.50722062219392e-10,1.1673132959593885e-08,3.0201242070212055e-08
9.067357512953368,1.3483874740579326e-09,5.297114007434702e-09,5.533156660250502e-10,1.1644497202491059e-08,3.00716032131652e-08
9.077321642088481,1.3422439736119512e-09,5.278836388480779e-09,5.541444162235072e-10,1.1624360049991225e-08,2.996006644589719e-08
9.087285771223595,1.3436637398829223e-09,5.274396363618231e-09,5.499188183375353e-10,1.160097312257015e-08,2.989518437942653e-08
9.097249900358708,1.3401369804928115e-09,5.257252289121024e-09,5.48765270215636e-10,1.15646599889658e-08,2.9851745039808096e-08
9.107214029493822,1.3377030272848989e-09,5.2409818754037725e-09,5.468565341417946e-10,1.152296856980256e-08,2.9761679168261602e-08
9.117178158628935,1.331337432301584e-09,5.234329284623715e-09,5.463468137669514e-10,1.1495612687797024e-08,2.9690221149347636e-08
9.12714228776405,1.3269440808560785e-09,5.211918250022961e-09,5.450407828703796e-10,1.1467426518530103e-08,2.968707387262741e-08
9.137106416899163,1.3234555803704124e-09,5.209846189390504e-09,5.419510936454318e-10,1.1431812416881372e-08,2.9557681010006205e-08
9.147070546034277,1.3130301724305467e-09,5.195242600391366e-09,5.424449770958226e-10,1.142527251408372e-08,2.9469562480596086e-08
9.15703467516939,1.3098948461971924e-09,5.189002946004797e-09,5.408943648610952e-10,1.1391027143989263e-08,2.940910841891733e-08
9.166998804304503,1.3132446036551028e-09,5.1604988895179216e-09,5.364424299165391e-10,1.134688235101295e-08,2.9369372157971482e-08
9.176962933439617,1.3017243689100896e-09,5.153795599181917e-09,5.365022319249772e-10,1.1320924584302031e-08,2.923338556032121e-08
9.18692706257473,1.3131428037086892e-09,5.136962281702397e-09,5.354135751044531e-10,1.1297405971505655e-08,2.913578432193285e-08
9.196891191709843,1.3011228847328088e-09,5.130715829129164e-09,5.33773972912845e-10,1.1267859576899063e-08,2.9162211483668778e-08
9.206855320844959,1.300217876863888e-09,5.110221159738446e-09,5.368772634340079e-10,1.1242732854884508e-08,2.8997349061225146e-08
9.216819449980072,1.290611571420037e-09,5.10650575513784e-09,5.271638539147386e-10,1.1217228279801286e-08,2.8969368026768942e-08
9.226783579115185,1.3006912697818177e-09,5.0843185405258315e-09,5.309075510198461e-10,1.1175922582640247e-08,2.889472350065741e-08
9.236747708250299,1.296683416546251e-09,5.070188307306217e-09,5.317907344527064e-10,1.115557354283122e-08,2.8800756005796742e-08
9.246711837385412,1.2969527912069005e-09,5.066673774577013e-09,5.284243039149275e-10,1.1144124221899152e-08,2.8729581320468777e-08
9.256675966520525,1.2897130276928764e-09,5.045816954897698e-09,5.280025862746229e-10,1.1098965979953438e-08,2.8652296440469132e-08
9.266640095655639,1.2804061168707038e-09,5.029261967876622e-09,5.221801146562456e-10,1.1052369154421998e-08,2.857894677821224e-08
9.276604224790754,1.270756003439556e-09,5.020485301793993e-09,5.261217440202694e-10,1.1039171817971057e-08,2.8533070138772565e-08
9.286568353925867,1.2803226533161863e-09,5.001159997204205e-09,5.220402240539254e-10,1.1006400803045073e-08,2.8438243429092337e-08
9.29653248306098,1.2792396938890741e-09,4.996635888771796e-09,5.232501141811666e-10,1.099205058192527e-08,2.8343418195977585e-08
9.306496612196094,1.2763693759845439e-09,4.995368082977425e-09,5.179099185255888e-10,1.0970528560699208e-08,2.8364061354336356e-08
9.316460741331207,1.2659357151580084e-09,4.970831871420964e-09,5.191861251763522e-10,1.0937474041420973e-08,2.8232824028311205e-08
9.32642487046632,1.2660392383497898e-09,4.951169810969297e-09,5.152228057588009e-10,1.0910945063992777e-08,2.815831071608153e-08
9.336388999601434,1.2591460433374604e-09,4.9531556797326206e-09,5.177804076537565e-10,1.0876714187638163e-08,2.81481247549424e-08
9.346353128736547,1.258690086691826e-09,4.935811415918234e-09,5.149638235196021e-10,1.0852552865287214e-08,2.8054178253430112e-08
9.356317257871662,1.2580819286287665e-09,4.924498106633942e-09,5.139053607178832e-10,1.0829851338801132e-08,2.7968427869951313e-08
9.366281387006776,1.252739939402359e-09,4.912717864384881e-09,5.069780591725252e-10,1.0808307977806634e-08,2.785986211195263e-08
9.37624551614189,1.248243477779448e-09,4.9005238556524435e-09,5.11667180395774e-10,1.0787492724913521e-08,2.782346752700266e-08
9.386209645277003,1.244357833536212e-09,4.894381795248799e-09,5.041521963993483e-10,1.0737894382536857e-08,2.7816534041088434e-08
9.396173774412116,1.2362883304923465e-09,4.8784361799490534e-09,5.066125601087854e-10,1.0728445996257225e-08,2.7698791155576267e-08
9.40613790354723,1.2371622139781928e-09,4.8607244930383805e-09,5.060599174265952e-10,1.0687629415746588e-08,2.7617940787215683e-08
9.416102032682343,1.235004609506178e-09,4.8530492394861875e-09,5.03359249264454e-10,1.0657780451488236e-08,2.7516404270066628e-08
9.426066161817458,1.2334927115102816e-09,4.840027148977549e-09,5.075706988868295e-10,1.065278220679073e-08,2.7484152202911397e-08
9.436030290952571,1.2398855886841632e-09,4.826991701304907e-09,5.02278055843925e-10,1.0628187464968226e-08,2.741870296051536e-08
9.445994420087684,1.2229660948364085e-09,4.82839399505729e-09,5.048591348322187e-10,1.058654538479539e-08,2.7342676961081425e-08
9.455958549222798,1.223040252871486e-09,4.805329565330076e-09,5.007757029811135e-10,1.0561954961101466e-08,2.7286761402682416e-08
9.465922678357911,1.2205931060613103e-09,4.798768461658627e-09,5.036934949110262e-10,1.053868396198184e-08,2.7196080980812e-08
9.475886807493024,1.2091764805628768e-09,4.774927958462444e-09,4.947465178703182e-10,1.049309945221048e-08,2.7156761466990042e-08
9.485850936628138,1.2213948585117898e-09,4.768123900659847e-09,4.973882973284107e-10,1.0488474691494496e-08,2.7081448639191738e-08
9.495815065763253,1.2143457413580297e-09,4.7670880571645104e-09,4.920970350074116e-10,1.0451272514665449e-08,2.7079659171591556e-08
9.505779194898366,1.2072147454047324e-09,4.7571525703351714e-09,4.935030449550671e-10,1.0431369387708604e-08,2.7013811330367723e-08
9.51574332403348,1.206105297165461e-09,4.737997070964801e-09,4.926595686507051e-10,1.0413485018985242e-08,2.687808831671346e-08
9.525707453168593,1.2054061168135077e-09,4.724465452361381e-09,4.904359242289081e-10,1.0386269608072865e-08,2.6816714679008748e-08
9.535671582303706,1.1995716834569324e-09,4.725413893896213e-09,4.928735864180859e-10,1.0366430728802474e-08,2.6779707125439122e-08
9.54563571143882,1.1933761476695517e-09,4.701986782970355e-09,4.931341624106194e-10,1.0341126577930621e-08,2.6689999615567323e-08
9.555599840573933,1.2030104891387756e-09,4.693044336710751e-09,4.900991853755673e-10,1.0311509545321025e-08,2.6623094552263003e-08
9.565563969709046,1.1967683740659831e-09,4.688172569315005e-09,4.843037759528592e-10,1.0278026279623426e-08,2.655101800991259e-08
9.575528098844162,1.1904137107759196e-09,4.67286290423048e-09,4.876570694893616e-10,1.0266719312624601e-08,2.651519755811635e-08
9.585492227979275,1.1833816620247124e-09,4.654507706501663e-09,4.822498868110788e-10,1.0236055729337282e-08,2.648866116990585e-08
9.595456357114388,1.1859294572342082e-09,4.651723636791022e-09,4.85436672162992e-10,1.0212867219616278e-08,2.646007338333979e-08
9.605420486249502,1.1739966096732284e-09,4.639725748328439e-09,4.852486556522637e-10,1.0186332622458835e-08,2.627667935199063e-08
9.615384615384615,1.180512217722857e-09,4.6252136395970965e-09,4.814306504908021e-10,1.015643438122163e-08,2.62022544771161e-08
9.625348744519728,1.1817852196223705e-09,4.616573410850832e-09,4.786548246659638e-10,1.0140378502937222e-08,2.619771135137547e-08
9.635312873654842,1.1869660570335245e-09,4.599376276718539e-09,4.800711093368423e-10,1.0125914165760288e-08,2.6153674893212197e-08
9.645277002789957,1.1700702418351261e-09,4.60363061827272e-09,4.807257007131073e-10,1.0109804520962707e-08,2.603834925702558e-08
9.65524113192507,1.16464217232121e-09,4.573598516533216e-09,4.796474130470837e-10,1.0065015222996208e-08,2.599919424662991e-08
9.665205261060184,1.1632482103813313e-09,4.581392892077091e-09,4.798530832894219e-10,1.0054114207269053e-08,2.593559273042437e-08
9.675169390195297,1.1671069869535306e-09,4.556807196699831e-09,4.717509529849365e-10,1.0021295101544077e-08,2.584419397197783e-08
9.68513351933041,1.1632352826368755e-09,4.556399813725788e-09,4.723512108203106e-10,9.996235044537834e-09,2.5804034675476712e-08
9.695097648465524,1.1652873274131412e-09,4.535360578741687e-09,4.737844575792673e-10,9.98150901859503e-09,2.5718577148517957e-08
9.705061777600637,1.1533217665445104e-09,4.543520069986486e-09,4.747752103519279e-10,9.960254786457609e-09,2.5716463454722688e-08
9.71502590673575,1.1538160714917244e-09,4.516506235021277e-09,4.738922987358778e-10,9.93524136181534e-09,2.5675544951373256e-08
9.724990035870865,1.1475667462150136e-09,4.510669708825349e-09,4.709684146655743e-10,9.894177909347217e-09,2.556550188090842e-08
9.734954165005979,1.1435674975333524e-09,4.509676871490365e-09,4.6562506749653574e-10,9.870143427595732e-09,2.559450447306091e-08
9.744918294141092,1.1430759835782223e-09,4.495351616360791e-09,4.706264992678344e-10,9.860839201036096e-09,2.550676350088091e-08
9.754882423276205,1.146107143783242e-09,4.479181269383955e-09,4.646355096766873e-10,9.844133174172577e-09,2.5433144937916697e-08
9.764846552411319,1.1367418775949908e-09,4.460766958303262e-09,4.6495048751347015e-10,9.807691341929656e-09,2.5370106984592397e-08
9.774810681546432,1.1353821190344761e-09,4.461811722075481e-09,4.666490611959111e-10,9.803248142912148e-09,2.5302829835519887e-08
9.784774810681546,1.1353651951491779e-09,4.449248254512554e-09,4.597041764708601e-10,9.779093913267141e-09,2.516872468145419e-08
9.79473893981666,1.1271526203794849e-09,4.438510369821368e-09,4.572029258399424e-10,9.737226455831058e-09,2.5171376046609852e-08
9.804703068951774,1.131287149629908e-09,4.429858475434017e-09,4.61724474680097e-10,9.729616282605075e-09,2.509575672773776e-08
9.814667198086887,1.1306508472582719e-09,4.417776117082924e-09,4.637840075914701e-10,9.70686275715419e-09,2.5066518515007203e-08
9.824631327222,1.1291847594168759e-09,4.407323042412884e-09,4.538588777729768e-10,9.672389891116445e-09,2.501690547073321e-08
9.834595456357114,1.1289389917207938e-09,4.397025980600205e-09,4.5699715391196655e-10,9.677329884943588e-09,2.4915871057592038e-08
9.844559585492227,1.1111119517140064e-09,4.384561283193709e-09,4.588897489817869e-10,9.641010350671981e-09,2.486802714499565e-08
9.85452371462734,1.1155693989285086e-09,4.377153519233811e-09,4.5421279665974603e-10,9.620043103763571e-09,2.4843271469166434e-08
9.864487843762454,1.114227031716952e-09,4.37632307155709e-09,4.552522486439763e-10,9.590700856562792e-09,2.4767322327470845e-08
9.87445197289757,1.1201566353320011e-09,4.365933327429695e-09,4.5168562574310067e-10,9.551254679615716e-09,2.4697258101531297e-08
9.884416102032683,1.1006896011369634e-09,4.361519927564062e-09,4.5146210244758344e-10,9.548145594054344e-09,2.4661634567645643e-08
9.894380231167796,1.102228651535872e-09,4.34198531186996e-09,4.469306433321488e-10,9.531058069499404e-09,2.4548742940594235e-08
9.90434436030291,1.102251098778269e-09,4.33663763180116e-09,4.5074152849905103e-10,9.508673543364038e-09,2.455925166940923e-08
9.914308489438023,1.1003539415292731e-09,4.321810259539052e-09,4.4630804158202685e-10,9.502464760564405e-09,2.4485848847075216e-08
9.924272618573136,1.097140933243505e-09,4.305143123687925e-09,4.4774616390056587e-10,9.461380062178563e-09,2.4405418303193478e-08
9.93423674770825,1.0916813789721578e-09,4.310459583624849e-09,4.4761631483094385e-10,9.444387444757563e-09,2.4423045707157292e-08
9.944200876843365,1.0952219354077358e-09,4.291544928281824e-09,4.475542450273291e-10,9.419511116153996e-09,2.431959017339613e-08
9.954165005978478,1.0911218598472438e-09,4.295993894299859e-09,4.448973523361039e-10,9.406667721562758e-09,2.429380785107683e-08
9.964129135113591,1.0917951802149101e-09,4.272438470941796e-09,4.4358548932723853e-10,9.391688889415106e-09,2.4274095577880248e-08
9.974093264248705,1.0847681104900876e-09,4.25874795301062e-09,4.4534609653509904e-10,9.362634718980271e-09,2.417021604803807e-08
9.984057393383818,1.0844367711368616e-09,4.255713894477142e-09,4.422303200739445e-10,9.345255491664725e-09,2.412936300302525e-08
9.994021522518931,1.0816208316291064e-09,4.242532328748644e-09,4.415428373553159e-10,9.321603406720063e-09,2.4046980328317902e-08
10.003985651654045,1.079273981496231e-09,4.244873064885429e-09,4.358086670008209e-10,9.303344316812924e-09,2.3954654799254073e-08
10.013949780789158,1.0889685082652515e-09,4.221231970183516e-09,4.4134365868865565e-10,9.279892513059096e-09,2.396917401584966e-08
10.023913909924273,1.0742242668659426e-09,4.224968606868879e-09,4.4067099378619447e-10,9.245734289818304e-09,2.3809294723933622e-08
10.033878039059386,1.0711630191115808e-09,4.206636257194592e-09,4.386752658647894e-10,9.232653835588277e-09,2.3816837692796928e-08
10.0438421681945,1.0610966915415532e-09,4.193691592482733e-09,4.370613125300354e-10,9.217261778880464e-09,2.3824287116491102e-08
10.053806297329613,1.06885293389358e-09,4.200633972621916e-09,4.337314262351773e-10,9.200479414971437e-09,2.3750438564103434e-08
10.063770426464727,1.0705784933194331e-09,4.183580103439776e-09,4.3552462077134465e-10,9.17543167461618e-09,2.3725209351403043e-08
10.07373455559984,1.0650454445812363e-09,4.179741609437511e-09,4.340936413865505e-10,9.146950051713077e-09,2.365021703427721e-08
10.083698684734953,1.0517657582523606e-09,4.167957541132111e-09,4.311887321629558e-10,9.144453745742734e-09,2.3622295897569616e-08
10.093662813870068,1.0580811450351843e-09,4.148627219862868e-09,4.3120839262337893e-10,9.122478157061067e-09,2.3539945077099047e-08
10.103626943005182,1.0471620600277618e-09,4.148755359442114e-09,4.326789959771787e-10,9.088711957801479e-09,2.348244436497398e-08
10.113591072140295,1.0486076947523472e-09,4.145602813593701e-09,4.315290559680937e-10,9.075881331866792e-09,2.3441554276092125e-08
10.123555201275408,1.0418078869107936e-09,4.121100991989504e-09,4.2746241425802193e-10,9.056550270325625e-09,2.338765352431219e-08
10.133519330410522,1.044149909515417e-09,4.116410693334935e-09,4.279656162668931e-10,9.040926967975575e-09,2.3326258565407382e-08
10.143483459545635,1.0501221253940303e-09,4.116419763249422e-09,4.285462918248738e-10,9.027416717797521e-09,2.3284907473346164e-08
10.153447588680748,1.0426257472180638e-09,4.1063168388360625e-09,4.278990216073897e-10,9.00263978664762e-09,2.327254480289689e-08
10.163411717815862,1.0391063413758532e-09,4.093453846262692e-09,4.2283018613082225e-10,8.980964391810425e-09,2.3177096740239153e-08
10.173375846950977,1.0395637975760792e-09,4.0764986370075086e-09,4.2208602014828256e-10,8.96121868186572e-09,2.3164519432223494e-08
10.18333997608609,1.0428425094787061e-09,4.06836030668997e-09,4.240003979511907e-10,8.937937427181344e-09,2.31093888080724e-08
10.193304105221204,1.0320602183846577e-09,4.068533616310872e-09,4.226649889277235e-10,8.92012297536745e-09,2.3071068177888364e-08
10.203268234356317,1.0304925305128385e-09,4.061524900209951e-09,4.223470759936683e-10,8.913362315434249e-09,2.2966305144701044e-08
10.21323236349143,1.0401945664026955e-09,4.042636718762634e-09,4.21721078538358e-10,8.883367744736628e-09,2.2976375600619777e-08
10.223196492626544,1.0313645219051226e-09,4.048920962585225e-09,4.221886352266469e-10,8.856594593872014e-09,2.286937883247891e-08
10.233160621761657,1.0103992878564533e-09,4.02492311219259e-09,4.1966759425336434e-10,8.835471208152996e-09,2.284399244919341e-08
10.243124750896772,1.0203355548855918e-09,4.028734681842279e-09,4.160715017302277e-10,8.823405772377716e-09,2.2844560403340674e-08
10.253088880031886,1.0205998360676668e-09,4.022964915820046e-09,4.1956325597001306e-10,8.80025903383045e-09,2.2788701467895958e-08
10.263053009166999,1.0149904426858715e-09,3.998847931837513e-09,4.163598768854013e-10,8.784613729288392e-09,2.2716944098736122e-08
10.273017138302112,1.0198971060576846e-09,3.999603013533416e-09,4.1500124500691257e-10,8.778168017601533e-09,2.269343487624077e-08
10.282981267437226,1.0166314719220559e-09,3.994010772633544e-09,4.1391998859198325e-10,8.742544330095709e-09,2.2627945601922723e-08
10.292945396572339,1.0137451775048721e-09,3.975624742670668e-09,4.149243493504052e-10,8.737970136370523e-09,2.2576323556620303e-08
10.302909525707452,1.0061659887952486e-09,3.976406355690263e-09,4.122782474755026e-10,8.718936157094406e-09,2.2493505475596735e-08
10.312873654842566,1.0071671974235304e-09,3.96690974147017e-09,4.136420619950424e-10,8.696114851395515e-09,2.2451600085077e-08
10.32283778397768,1.002166595263851e-09,3.951090104911116e-09,4.128153817381496e-10,8.68902086461165e-09,2.24265269625116e-08
10.332801913112794,1.0006637543143736e-09,3.93573919122736e-09,4.1290196489095217e-10,8.675174587335755e-09,2.2336822343593945e-08
10.342766042247908,1.0026050663949881e-09,3.942020469560066e-09,4.0702630577609375e-10,8.652856692936596e-09,2.234401124830858e-08
10.35273017138302,1.0036176952544714e-09,3.927809095494709e-09,4.144345750743804e-10,8.63843650916072e-09,2.225854485984213e-08
10.362694300518134,9.994380683261112e-10,3.904300345848634e-09,4.073841927211743e-10,8.612855573079105e-09,2.2209739197075213e-08
10.372658429653248,9.958808241435082e-10,3.908212099054434e-09,4.0163915557120464e-10,8.590283971747455e-09,2.2201266533199187e-08
10.382622558788361,9.891383141202266e-10,3.897322244188335e-09,4.076983022248687e-10,8.568642413908502e-09,2.218454962264857e-08
10.392586687923476,1.0014629902735894e-09,3.897438565001226e-09,4.080530718919219e-10,8.566980430520045e-09,2.2154168899510855e-08
10.40255081705859,9.9251023718414e-10,3.882046874570863e-09,4.046051782932848e-10,8.537024273711131e-09,2.2080832344201143e-08
10.412514946193703,9.836357762091375e-10,3.8713823765700304e-09,4.0012094360627597e-10,8.516619706171185e-09,2.1963838305815302e-08
10.422479075328816,9.859597802724297e-10,3.875141047320423e-09,4.035064211399267e-10,8.506455536760244e-09,2.1970236366580223e-08
10.43244320446393,9.72609658469509e-10,3.863213895208179e-09,4.0166801955030583e-10,8.478194986472754e-09,2.1930297295604295e-08
10.442407333599043,9.742832060240698e-10,3.852276924213088e-09,3.9819783699494824e-10,8.44442588533224e-09,2.186667859384557e-08
10.452371462734156,9.675252322839682e-10,3.853461786448755e-09,4.038965802935521e-10,8.442018477305757e-09,2.1848613939133366e-08
10.46233559186927,9.817308196240921e-10,3.830259092690465e-09,3.9857400241325956e-10,8.426793790086486e-09,2.1773210142484623e-08
10.472299721004385,9.751291279009587e-10,3.823897028577231e-09,3.960617212898887e-10,8.422062703795233e-09,2.1712493731884222e-08
10.482263850139498,9.760910788011687e-10,3.819084789193649e-09,3.993981165976867e-10,8.400116013378273e-09,2.1720932647258375e-08
10.492227979274611,9.747574392057325e-10,3.8092571867288785e-09,3.969250361097595e-10,8.385728288832844e-09,2.1680508472452078e-08
10.502192108409725,9.689721323188739e-10,3.80328105587292e-09,3.931612878223667e-10,8.362058032838651e-09,2.1641415820635233e-08
10.512156237544838,9.679812448063714e-10,3.799551272026492e-09,3.944930380936488e-10,8.347484788770546e-09,2.1572608592210376e-08
10.522120366679951,9.6618047481329e-10,3.792532560646599e-09,3.980213571066947e-10,8.337207624035409e-09,2.1532707350465015e-08
10.532084495815065,9.730756184560432e-10,3.770327680629211e-09,3.9181716124126615e-10,8.318666976872897e-09,2.144580902198276e-08
10.54204862495018,9.66097826828285e-10,3.779875222019786e-09,3.908776577440157e-10,8.297966231822242e-09,2.1469419086242694e-08
10.552012754085293,9.653659074659596e-10,3.7593258689572405e-09,3.945399853300076e-10,8.286090837800508e-09,2.135653219609484e-08
10.561976883220407,9.601658709534514e-10,3.757558929351156e-09,3.9097185554294433e-10,8.267263142203848e-09,2.1288428459736e-08
10.57194101235552,9.636001494657202e-10,3.755740783921401e-09,3.8601615233409564e-10,8.259697233118977e-09,2.127333803646764e-08
10.581905141490633,9.446456514351529e-10,3.743681214218041e-09,3.929929528702565e-10,8.214764241343262e-09,2.1248302777670858e-08
10.591869270625747,9.50851085619236e-10,3.729309220657598e-09,3.88836295035521e-10,8.219356097636361e-09,2.1278540559118746e-08
10.60183339976086,9.459207193922541e-10,3.7174178986239585e-09,3.900402743949576e-10,8.197654374604141e-09,2.1241147478433714e-08
10.611797528895973,9.521425517963778e-10,3.7194986765993266e-09,3.880390640563351e-10,8.17753657099195e-09,2.1093235014044853e-08
10.621761658031089,9.480235839468067e-10,3.7183380816189504e-09,3.871930675617681e-10,8.168174998179905e-09,2.1151247405735615e-08
10.631725787166202,9.448602642680757e-10,3.7106877599427943e-09,3.868446901393233e-10,8.151141390541186e-09,2.1075540559939536e-08
10.641689916301315,9.425814381795319e-10,3.6889128995727392e-09,3.840368174112703e-10,8.117040197472376e-09,2.1038222127006844e-08
10.651654045436429,9.353801304427998e-10,3.6891739229572514e-09,3.8504154734273214e-10,8.112414236303177e-09,2.100096704970281e-08
10.661618174571542,9.464271986456075e-10,3.6782525270424965e-09,3.810814331279725e-10,8.09981344171855e-09,2.090799397510603e-08
10.671582303706655,9.387995216469903e-10,3.6715503558366798e-09,3.814476543164137e-10,8.071472933356488e-09,2.0882983855450324e-08
10.681546432841769,9.489869755275073e-10,3.6697677914424646e-09,3.871810904948128e-10,8.068785452238577e-09,2.0835857064227937e-08
10.691510561976884,9.270630168371693e-10,3.6513610549428922e-09,3.8337426104458554e-10,8.061412291761896e-09,2.0805141460474105e-08
10.701474691111997,9.217907600507718e-10,3.647213026545009e-09,3.8015833061346254e-10,8.041558471603614e-09,2.076928525903439e-08
10.71143882024711,9.269347800076395e-10,3.651645309969894e-09,3.775543600606796e-10,8.021468525667007e-09,2.0703390118606985e-08
10.721402949382224,9.262656823998036e-10,3.638760936367708e-09,3.8250196071576974e-10,8.013465742016601e-09,2.0665106639677387e-08
10.731367078517337,9.247822883755554e-10,3.630015085304427e-09,3.7687150544662945e-10,7.980885576873457e-09,2.0678202773480623e-08
10.74133120765245,9.256214682103499e-10,3.6336144080654167e-09,3.777008275208689e-10,7.963494633140475e-09,2.0640074838330265e-08
10.751295336787564,9.228139115492072e-10,3.6152697227436564e-09,3.750960607595093e-10,7.9539254183995e-09,2.0549219797938823e-08
10.761259465922677,9.222910216697599e-10,3.6159545166616686e-09,3.7419798398921753e-10,7.947354005916188e-09,2.0483410249272476e-08
10.771223595057792,9.198538740937886e-10,3.6104004495527025e-09,3.7392944786597587e-10,7.943886717131925e-09,2.0460605612521374e-08
10.781187724192906,9.161272424652308e-10,3.6066991925470445e-09,3.775791510076095e-10,7.920630623011275e-09,2.038543124075636e-08
10.791151853328019,9.183875550601779e-10,3.589311012264749e-09,3.7256692781838363e-10,7.901878677114261e-09,2.042314368343822e-08
10.801115982463132,9.122928396805328e-10,3.588743846335743e-09,3.753945930370427e-10,7.877166952152411e-09,2.037772808690909e-08
10.811080111598246,9.16048546038476e-10,3.5727024766234547e-09,3.7207892629227035e-10,7.859371476884638e-09,2.0283396720319665e-08
10.82104424073336,9.106353306417441e-10,3.574157864380755e-09,3.727445366158819e-10,7.85050447736902e-09,2.0315861714863753e-08
10.831008369868472,9.08156777254631e-10,3.5653767540924795e-09,3.690643786929554e-10,7.82403300815304e-09,2.0240203841703852e-08
10.840972499003588,8.992573073414067e-10,3.550495609062612e-09,3.702026381586576e-10,7.819616936733311e-09,2.0210586490868327e-08
10.850936628138701,8.903998228081509e-10,3.547172923603868e-09,3.6759536783087906e-10,7.808244661796994e-09,2.025119204081789e-08
10.860900757273814,9.120050488969233e-10,3.542061282834145e-09,3.7157711167725264e-10,7.797005755697499e-09,2.0050451939859992e-08
10.870864886408928,8.9619523777913e-10,3.5372265042929862e-09,3.6721625362833397e-10,7.75398624661153e-09,2.0118534972546825e-08
10.880829015544041,8.964441228210513e-10,3.530639345298429e-09,3.7002711130955343e-10,7.74969020031419e-09,2.0031047980124714e-08
10.890793144679154,8.784862395033648e-10,3.5236478154668262e-09,3.661019389875535e-10,7.74067146828373e-09,2.001094453590097e-08
10.900757273814268,9.036381052475622e-10,3.515617382972324e-09,3.6874856758589523e-10,7.734890000466595e-09,2.005573873359542e-08
10.910721402949381,8.865829115020147e-10,3.511180643743813e-09,3.6717942274440006e-10,7.712925544346207e-09,1.9900262956996055e-08
10.920685532084496,8.937231158745068e-10,3.494648568987413e-09,3.659017639903932e-10,7.700112073996099e-09,1.9877597622172356e-08
10.93064966121961,8.883103271099988e-10,3.4918024840496713e-09,3.622476499606517e-10,7.676160062060764e-09,1.9911305008258717e-08
10.940613790354723,8.851662339107184e-10,3.5006860360323293e-09,3.609561309657408e-10,7.67465170000394e-09,1.9795550071518978e-08
10.950577919489836,8.916426834630061e-10,3.477472348987408e-09,3.569022669158202e-10,7.640894004526112e-09,1.971570356496903e-08
10.96054204862495,8.87322491596072e-10,3.4874256282313493e-09,3.610124667349346e-10,7.649911386896123e-09,1.9742308833229743e-08
10.970506177760063,8.724288796802416e-10,3.472375792425042e-09,3.6345441056490136e-10,7.631947686344218e-09,1.96738902346095e-08
10.980470306895176,9.044105483082557e-10,3.4685871712973434e-09,3.6108553563595523e-10,7.628419996420265e-09,1.96136367501829e-08
10.990434436030291,8.771777492540519e-10,3.465509868543387e-09,3.5726590478132737e-10,7.596827876873466e-09,1.955921313536768e-08
11.000398565165405,8.657782376234976e-10,3.4671042784135654e-09,3.596660514105861e-10,7.585602419245536e-09,1.9604923441277538e-08
11.010362694300518,8.827781383808538e-10,3.4370243519632097e-09,3.5896263743794127e-10,7.569469175657268e-09,1.957836411810152e-08
11.020326823435632,8.771419725408327e-10,3.4303619253206763e-09,3.5946191979004583e-10,7.559191785751116e-09,1.9535728375372633e-08
11.030290952570745,8.654360520518938e-10,3.429743019042599e-09,3.573941346798727e-10,7.537259401996064e-09,1.9501484313532226e-08
11.040255081705858,8.780068284895707e-10,3.4325550399134664e-09,3.5401216850266087e-10,7.535593082799422e-09,1.947787223347838e-08
11.050219210840972,8.793562960456719e-10,3.417666893867483e-09,3.542171046021156e-10,7.52638479569392e-09,1.9476672475522395e-08
11.060183339976087,8.895275680199322e-10,3.419891160137802e-09,3.5768613544368787e-10,7.49688181378987e-09,1.9362041565785843e-08
11.0701474691112,8.602205516359666e-10,3.413153126457836e-09,3.564841963119628e-10,7.468526392910728e-09,1.932383341227389e-08
11.080111598246313,8.661055681086717e-10,3.3911868146263403e-09,3.5295685414814256e-10,7.45981742721618e-09,1.9268934458121443e-08
11.090075727381427,8.61024270935322e-10,3.3980124995687906e-09,3.5527983240823244e-10,7.454768047261009e-09,1.931182051994634e-08
11.10003985651654,8.571697447723329e-10,3.400486462165018e-09,3.547768600795856e-10,7.438953763819113e-09,1.91961902947557e-08
11.110003985651653,8.79916056086879e-10,3.382323324003165e-09,3.529719293164258e-10,7.434377205106354e-09,1.9197321484392797e-08
11.119968114786767,8.698567635384954e-10,3.36260283632931e-09,3.4840226182353594e-10,7.418230156651086e-09,1.9138572224137173e-08
11.12993224392188,8.581527005327161e-10,3.367965290336412e-09,3.4880469602219196e-10,7.402423225940136e-09,1.9168182926106046e-08
11.139896373056995,8.325838491658531e-10,3.35419850813476e-09,3.462050250474037e-10,7.406911824590202e-09,1.907765218194677e-08
11.149860502192109,8.463726377675068e-10,3.3394368755514007e-09,3.4431498945183813e-10,7.347879761945056e-09,1.905699242168639e-08
11.159824631327222,8.933151917303627e-10,3.3592547873366836e-09,3.4844289684711924e-10,7.36659633077638e-09,1.905565146955317e-08
11.169788760462335,8.331420995942478e-10,3.3480690419924174e-09,3.511742315815759e-10,7.3422979879767846e-09,1.901005323776326e-08
11.179752889597449,8.892993947045707e-10,3.334327583580343e-09,3.472487190003537e-10,7.344111869929257e-09,1.8990877923251908e-08
11.189717018732562,8.591879720121176e-10,3.337103188684311e-09,3.486103860602227e-10,7.327160019926866e-09,1.8810930586852894e-08
11.199681147867675,8.324703194479534e-10,3.342166074407874e-09,3.462918757102757e-10,7.301141772931984e-09,1.8885467932728382e-08
11.20964527700279,8.380484629057183e-10,3.3098618914378247e-09,3.453027346877496e-10,7.297136675910315e-09,1.8985444731083153e-08
11.219609406137904,8.724270936710853e-10,3.301182392816439e-09,3.45695314219983e-10,7.28090587956422e-09,1.8805860857918613e-08
11.229573535273017,8.591731399245279e-10,3.2952421750291595e-09,3.436957244609537e-10,7.2648788271645454e-09,1.8833904461650186e-08
11.23953766440813,8.198747155671452e-10,3.3186025141449767e-09,3.405631765344246e-10,7.2505056081589715e-09,1.8818728180580453e-08
11.249501793543244,8.52902091712337e-10,3.301908710562682e-09,3.4139173559728755e-10,7.254147971019119e-09,1.8663847143773637e-08
11.259465922678357,8.36860607994646e-10,3.2970184501192064e-09,3.4431965372341053e-10,7.211790627564781e-09,1.8794853290283382e-08
11.26943005181347,8.67611311836139e-10,3.298907622042113e-09,3.5033742943143485e-10,7.223321010355262e-09,1.8747907033498605e-08
11.279394180948584,8.335660841350901e-10,3.263623262224092e-09,3.38796495618082e-10,7.2072888674427856e-09,1.867853432089533e-08
11.2893583100837,8.28476168036476e-10,3.2968288060729145e-09,3.444008758398941e-10,7.188595117824184e-09,1.8667911971788708e-08
11.299322439218813,8.680965399641595e-10,3.2725786940131148e-09,3.4264853815680095e-10,7.1687300978598815e-09,1.851791808842275e-08
11.309286568353926,8.135570590878342e-10,3.2567798518081647e-09,3.39280736241874e-10,7.163235290896975e-09,1.8520024122865164e-08
11.31925069748904,8.108074201583782e-10,3.2691957526224733e-09,3.326420726276137e-10,7.158342962378572e-09,1.846635064459821e-08
11.329214826624153,8.524038972435262e-10,3.2613503725573115e-09,3.370089058533377e-10,7.1521088843232285e-09,1.8391345442153114e-08
11.339178955759266,8.297937837138736e-10,3.2262240277010384e-09,3.3611781927372434e-10,7.149193680630917e-09,1.8302131787290264e-08
11.34914308489438,8.281680123177264e-10,3.2292438353570274e-09,3.347844403148139e-10,7.105625840945743e-09,1.8319895330509918e-08
11.359107214029494,8.516390670820847e-10,3.2095754833779758e-09,3.3855979265807595e-10,7.101086870870891e-09,1.8213631166846547e-08
11.369071343164608,8.355268246512664e-10,3.23062495547996e-09,3.37641790498728e-10,7.070993809517707e-09,1.836959741028034e-08
11.379035472299721,8.162798923824331e-10,3.217208400789085e-09,3.30637746952593e-10,7.07771127611496e-09,1.8389518122992886e-08
11.388999601434834,7.979621812027336e-10,3.1988300237876516e-09,3.3751054094111433e-10,7.054865165681084e-09,1.8287010797063076e-08
11.398963730569948,8.01399317677719e-10,3.217587123446758e-09,3.3535544725335605e-10,7.046640423509418e-09,1.8364956631275162e-08
11.408927859705061,8.603882729103739e-10,3.2141941992042416e-09,3.3267553249645453e-10,7.034096928787239e-09,1.808630294550231e-08
11.418891988840175,8.403837347808592e-10,3.1966607968725764e-09,3.3384480398285287e-10,7.0354899459695795e-09,1.807115641487407e-08
11.428856117975288,8.181265916926313e-10,3.1824231338754664e-09,3.3164503117484165e-10,7.019403863626258e-09,1.8025583185548908e-08
11.438820247110403,8.258095432609989e-10,3.1808523196682123e-09,3.295264683324934e-10,6.978923460715245e-09,1.7927726420547102e-08
11.448784376245516,8.289634637296943e-10,3.1508768221527066e-09,3.296358534024305e-10,6.9978382755094285e-09,1.7977734831142346e-08
11.45874850538063,8.040068119990743e-10,3.1576532956251906e-09,3.2741106932303055e-10,6.963698895602536e-09,1.8037385506985984e-08
11.468712634515743,8.43903504058162e-10,3.1911440264567207e-09,3.3920028121904935e-10,6.993571115639558e-09,1.796971940058391e-08
11.478676763650856,7.914172325622059e-10,3.1684365794594908e-09,3.2824797582224747e-10,6.973308183575611e-09,1.8046217532983827e-08
11.48864089278597,7.870414349984303e-10,3.161726361172677e-09,3.337352978515173e-10,6.936534219296604e-09,1.789016496835517e-08
11.498605021921083,8.859286168933345e-10,3.1483300143871255e-09,3.2663072833351255e-10,6.923771694890411e-09,1.7763931602265205e-08
11.508569151056198,8.591013514786269e-10,3.135454566065391e-09,3.214080576543691e-10,6.90968408521495e-09,1.806866750661182e-08
11.518533280191312,7.66230694313526e-10,3.1699312780345154e-09,3.240601900929586e-10,6.909002699535086e-09,1.7956977602952442e-08
11.528497409326425,7.53975378532818e-10,3.128228743201869e-09,3.283922683813187e-10,6.915562660075385e-09,1.760129147978682e-08
11.538461538461538,8.196558023328995e-10,3.1080691687358888e-09,3.296248333328041e-10,6.881089918361502e-09,1.7680520072794366e-08
11.548425667596652,8.425073438746325e-10,3.1410554323582436e-09,3.2743802849164703e-10,6.888306521210817e-09,1.762821205463471e-08
11.558389796731765,8.114418254074503e-10,3.092879838217981e-09,3.268174611279977e-10,6.846240942709456e-09,1.750969372301322e-08
11.568353925866878,8.435310409305049e-10,3.1320557543139693e-09,3.243063301659521e-10,6.831107832780011e-09,1.7529909414114484e-08
11.578318055001992,7.774394799680385e-10,3.113964414762192e-09,3.2113366735506473e-10,6.8217312586525675e-09,1.7626439974098265e-08
11.588282184137107,8.439490017638994e-10,3.03208607869489e-09,3.2725588556544333e-10,6.810754333536787e-09,1.7941779568523186e-08
11.59824631327222,8.124394470790136e-10,3.117515068630094e-09,3.293057558488106e-10,6.812629634426783e-09,1.743041879904776e-08
11.608210442407334,8.418702134627619e-10,3.073535631981788e-09,3.2634620052403995e-10,6.7967566459849825e-09,1.7687674485256177e-08
11.618174571542447,7.8754033391645e-10,3.1081429778161936e-09,3.143447637257933e-10,6.750444001764079e-09,1.7880991309602398e-08
11.62813870067756,7.825636942987725e-10,3.106584257926563e-09,3.1996249096125194e-10,6.782969962470833e-09,1.7464925622832254e-08
11.638102829812674,9.222195895261171e-10,3.0840477683887553e-09,3.230400669627636e-10,6.732335180436716e-09,1.75557764475714e-08
11.648066958947787,8.227742761625993e-10,3.033214512507145e-09,3.2267814448058556e-10,6.755203820134471e-09,1.7605210584849865e-08
11.658031088082902,7.712487728809937e-10,3.021211363565093e-09,3.068853828229099e-10,6.733664072144514e-09,1.7546649482074514e-08
11.667995217218015,7.662172926982535e-10,3.074092694208767e-09,3.144977058821431e-10,6.761224570336748e-09,1.73419391969837e-08
11.677959346353129,7.502451700018125e-10,3.0770263580717324e-09,3.2246348991289605e-10,6.732073577687411e-09,1.755109634074753e-08
11.687923475488242,8.032898852634312e-10,3.089881759223636e-09,3.2764258709927025e-10,6.695370977692495e-09,1.746139562620644e-08
11.697887604623356,8.201668038102442e-10,2.9358290838521427e-09,3.1322821602612104e-10,6.68053901273084e-09,1.72439575703305e-08
11.707851733758469,8.210796758157768e-10,2.985069749807764e-09,3.1256639496552405e-10,6.68938979349179e-09,1.739191758590778e-08
11.717815862893582,7.623290248720191e-10,3.046092660239209e-09,3.1098776563997113e-10,6.670551444339735e-09,1.729599915146258e-08
11.727779992028696,7.76183068583628e-10,3.0748647678109035e-09,3.2749541582118966e-10,6.670158465917767e-09,1.710181877547964e-08
11.73774412116381,7.714221816600868e-10,2.9525640733235837e-09,3.2002074626979064e-10,6.621911211409976e-09,1.7030869962631643e-08
11.747708250298924,7.667929236648972e-10,3.049737072458529e-09,3.179604517126799e-10,6.679450756396426e-09,1.7294934822242525e-08
11.757672379434037,7.891842029931094e-10,3.0069067999421513e-09,3.17967470366857e-10,6.609569189458343e-09,1.7171827576585248e-08
11.76763650856915,8.298619281838497e-10,2.965320075051001e-09,3.2335638570065975e-10,6.6109607217097525e-09,1.725285744555773e-08
11.777600637704264,7.845553648862228e-10,2.98690638213866e-09,3.267945361810788e-10,6.593773961936591e-09,1.6703255319950383e-08
11.787564766839377,7.887769948250094e-10,2.9386336971857576e-09,3.008725007855756e-10,6.567459040531699e-09,1.713918046021584e-08
11.79752889597449,7.88161138110103e-10,3.0129039822452037e-09,3.5000456154036827e-10,6.580128395098528e-09,1.6623862727137888e-08
11.807493025109606,7.711029515846074e-10,2.9798629084749536e-09,3.1833302682260806e-10,6.56819592605459e-09,1.6809509209131116e-08
11.81745715424472,8.001406350369971e-10,2.9489097406267597e-09,3.046092166305075e-10,6.526068216772439e-09,1.7328500732751952e-08
11.827421283379833,8.328205966497236e-10,2.985785509845347e-09,3.060644897568244e-10,6.575525757870022e-09,1.6756510300971954e-08
11.837385412514946,7.58738761474915e-10,2.936137616581467e-09,3.260580743332377e-10,6.539112999884917e-09,1.684738399841621e-08
11.84734954165006,7.918661111636373e-10,2.9290177214351456e-09,3.107551387879238e-10,6.527814971315674e-09,1.6958820741270086e-08
11.857313670785173,7.589233395534431e-10,2.9163639148933146e-09,2.9131672932681555e-10,6.499218150991885e-09,1.6884696697030147e-08
11.867277799920286,8.381399478634983e-10,2.8681880691403237e-09,3.110616903857543e-10,6.537835216192449e-09,1.658706389501468e-08
11.8772419290554,7.151138119546065e-10,3.0666041342488212e-09,3.112412336858548e-10,6.500334207509486e-09,1.676633173316039e-08
11.887206058190515,8.025576355749243e-10,2.9970680324983357e-09,3.081502697176349e-10,6.510222009899777e-09,1.664234962346408e-08
11.897170187325628,7.361856097756973e-10,2.820849203876071e-09,3.096917966706771e-10,6.453479759764288e-09,1.7122291923558357e-08
11.907134316460741,7.336601515948712e-10,2.9834081268610707e-09,3.294916318260818e-10,6.521709590993522e-09,1.7079160857380016e-08
11.917098445595855,7.42653880165821e-10,3.095257118432909e-09,2.877004865579113e-10,6.408636132507514e-09,1.6793551852072526e-08
11.927062574730968,7.431443878049376e-10,2.8126135069317865e-09,3.1859793409039375e-10,6.35245145393886e-09,1.693830190250294e-08
11.937026703866081,7.8682340359953e-10,2.9555800122850414e-09,3.352389184399016e-10,6.446489233324185e-09,1.6305743857817134e-08
11.946990833001195,7.354917844908853e-10,3.0370100169471763e-09,3.0845206693067564e-10,6.496645659183214e-09,1.6349173990442436e-08
11.95695496213631,7.749127295956334e-10,3.0293030266026533e-09,3.0496442644986053e-10,6.425316021960389e-09,1.6526777248358737e-08
11.966919091271423,7.888079828450205e-10,2.9456327435461437e-09,3.3075892847523274e-10,6.39879532308594e-09,1.6742431183050385e-08
11.976883220406537,7.10495008452472e-10,2.882266698610926e-09,3.1803070178133666e-10,6.4651825519543745e-09,1.6628865259888627e-08
11.98684734954165,7.766046817977526e-10,2.970442760623346e-09,2.7996331486361546e-10,6.358895997324123e-09,1.65302790251321e-08
11.996811478676763,7.925171831789023e-10,2.9328639486892365e-09,2.9332239215221975e-10,6.317596228833416e-09,1.6732646195795065e-08
12.006775607811877,7.927265600410605e-10,3.047025384005799e-09,3.5222055311336443e-10,6.43049616412241e-09,1.619884006613111e-08
12.01673973694699,7.70760670324311e-10,2.8695343963288573e-09,3.080161065073099e-10,6.278379276997163e-09,1.652901879256141e-08
12.026703866082103,8.656614246694179e-10,2.927670431331578e-09,3.3707658925546636e-10,6.278335393514322e-09,1.6584173230347977e-08
12.036667995217218,7.87742872618959e-10,2.8792614821841967e-09,3.241153988135037e-10,6.225888728594267e-09,1.6232920484236446e-08
12.046632124352332,7.713478967112376e-10,2.7237403725622583e-09,3.261698798506239e-10,6.214444764732382e-09,1.6086140372117344e-08
12.056596253487445,6.794825884999996e-10,2.817935410007017e-09,2.9623259019511865e-10,6.266957497505823e-09,1.641464935370129e-08
12.066560382622558,7.772076490958171e-10,2.942688335369201e-09,2.7082158285849177e-10,6.461579910027806e-09,1.6022065883422724e-08
12.076524511757672,6.800749520438116e-10,2.8807982662970244e-09,3.384770066688241e-10,6.226673506501214e-09,1.6918102470566877e-08
12.086488640892785,6.800355194725314e-10,2.94914441771501e-09,3.1268405120722564e-10,6.358540225635791e-09,1.6147543867725357e-08
12.096452770027899,7.412994059428264e-10,2.8396834880983113e-09,2.9411293517743265e-10,6.3392392185648445e-09,1.6469060576380866e-08
12.106416899163014,7.175670211772044e-10,2.879833916653205e-09,3.0067271998731247e-10,6.385204208774977e-09,1.6452600996945136e-08
12.116381028298127,7.531934732184167e-10,2.8065055380267107e-09,2.7781244984299383e-10,6.080510773493474e-09,1.6269537257162525e-08
12.12634515743324,7.487636792687214e-10,2.791194552548195e-09,3.0228423537781413e-10,6.138967567370889e-09,1.6050166620588782e-08
12.136309286568354,7.322856124254562e-10,2.7765899674189594e-09,2.941008812896181e-10,6.543871938145689e-09,1.6153652046184076e-08
12.146273415703467,7.122126791195091e-10,2.8253585455309076e-09,3.1550796248701673e-10,6.056913854005884e-09,1.599106846370475e-08
12.15623754483858,6.987936679380539e-10,2.7048966754114035e-09,3.203478137978741e-10,6.097192500162776e-09,1.6331737722777978e-08
12.166201673973694,7.227794768374467e-10,2.7074112047720263e-09,3.182345310650276e-10,6.205261417642494e-09,1.5992799456835873e-08
12.176165803108807,7.939472648592749e-10,3.029866182111064e-09,3.251158944957005e-10,6.086820106731238e-09,1.59703741533909e-08
12.186129932243922,9.008465280521915e-10,2.840278475791288e-09,3.3721301339041593e-10,6.048223281709481e-09,1.5925242630426608e-08
12.196094061379036,7.486884290762041e-10,2.9064052216465695e-09,3.068070971657428e-10,6.286427656983679e-09,1.6118692510832218e-08
12.206058190514149,7.187038022163172e-10,2.8191269205110552e-09,3.045976559793607e-10,6.046163494175722e-09,1.6656839233027605e-08
12.216022319649262,6.762539990215744e-10,2.9489689145550734e-09,3.3975851364956817e-10,6.151196806202433e-09,1.586803618148561e-08
12.225986448784376,7.380515606229415e-10,2.800324878761088e-09,2.925273806345744e-10,6.151063231117425e-09,1.5978731282779895e-08
12.235950577919489,7.44764128972642e-10,2.8039280639783184e-09,3.147441109092414e-10,6.14955891590486e-09,1.5882985333067803e-08
12.245914707054602,7.567834233170107e-10,2.8193406417565084e-09,2.971003124719358e-10,6.287042909571302e-09,1.607861944265955e-08
12.255878836189718,7.931832695790938e-10,2.930805441483571e-09,3.0941846975290053e-10,6.252831023397694e-09,1.5978888188969352e-08
12.26584296532483,7.305218511692259e-10,2.877743426776322e-09,2.997290287717945e-10,6.199832331810311e-09,1.596135092798207e-08
12.275807094459944,6.77770318317117e-10,2.726581749415939e-09,2.9892028108001074e-10,6.09551035138131e-09,1.6220996187893043e-08
12.285771223595058,6.772515316513905e-10,2.744279549497044e-09,2.9699371122472957e-10,6.068539013113018e-09,1.6037883229235015e-08
12.295735352730171,6.773599389835055e-10,3.022239789250494e-09,2.9746377948464467e-10,6.116231860563507e-09,1.5756159667762696e-08
12.305699481865284,6.65380583241954e-10,2.817858267925067e-09,3.09092164306422e-10,6.070677466873817e-09,1.5711119092731158e-08
12.315663611000398,7.3942682680228e-10,2.653342915388208e-09,3.2365927060939776e-10,6.124573062004447e-09,1.5944964509525936e-08
12.325627740135511,7.400268180039159e-10,2.7125044552821587e-09,2.8360811375481234e-10,6.040047988360174e-09,1.5644963094912246e-08
12.335591869270626,7.327660111321784e-10,2.8347331578400372e-09,2.8582991080187064e-10,5.9027643170097386e-09,1.5708877414205228e-08
12.34555599840574,7.559836081002462e-10,2.7514326164811873e-09,3.1423524276950816e-10,5.998652773239074e-09,1.5937030475610236e-08
12.355520127540853,7.584170313679978e-10,2.7812107361395147e-09,2.982427663089216e-10,6.061086558916263e-09,1.577785478154301e-08
12.365484256675966,7.143596578275801e-10,2.820915805808714e-09,2.8473839499030547e-10,5.965315801145897e-09,1.576104433733398e-08
12.37544838581108,7.0920450311039e-10,2.746205075464523e-09,2.9942574712707006e-10,6.028048819688135e-09,1.5388220010248393e-08
12.385412514946193,6.916362531114694e-10,2.669176176987845e-09,2.7621395955787055e-10,6.054400419575816e-09,1.5192431091571736e-08
12.395376644081306,7.336991199825846e-10,2.7483285880242095e-09,2.946687747121646e-10,5.954562846784204e-09,1.505666960223982e-08
12.405340773216421,6.999166444923463e-10,2.7306047353983393e-09,3.0214057334397147e-10,6.0130818376299915e-09,1.517540910302233e-08
12.415304902351535,6.130085314411218e-10,2.6512110720606314e-09,2.909575250194757e-10,5.943238345977e-09,1.5566475420068875e-08
12.425269031486648,6.70720000899823e-10,2.7691252570677083e-09,2.784868406998928e-10,5.940516896215064e-09,1.537443806954162e-08
12.435233160621761,6.82428400053346e-10,2.7087953814277804e-09,2.797536028514919e-10,6.001494233224463e-09,1.5262281669130232e-08
12.445197289756875,6.94892999057582e-10,2.714360820871574e-09,2.8338339511081184e-10,6.016494840921836e-09,1.5615298438377885e-08
12.455161418891988,6.93856986597186e-10,2.6337948747574836e-09,2.7156250275017284e-10,5.942613901566056e-09,1.5457448179886615e-08
12.465125548027101,7.480467322797018e-10,2.728017012102105e-09,3.038144664035653e-10,5.9050277171823854e-09,1.5123472142087918e-08
12.475089677162217,7.026467087256062e-10,2.7289053918852023e-09,2.895330172607192e-10,5.953278869217585e-09,1.5169888443210867e-08
12.48505380629733,6.645387502623694e-10,2.615745175022658e-09,2.546934405669867e-10,5.943460832455873e-09,1.5063548014936374e-08
12.495017935432443,7.652830980008298e-10,2.6883528184824903e-09,2.8651437042341225e-10,5.935555879943229e-09,1.519553937112746e-08
12.504982064567557,7.227258701235922e-10,2.6887137590416696e-09,2.837190592285056e-10,5.908718725474243e-09,1.5306844818772897e-08
12.51494619370267,7.276963071496281e-10,2.6588448272122724e-09,2.818188161169138e-10,5.9345986060264816e-09,1.5074854102673626e-08
12.524910322837783,7.101833936763578e-10,2.5862356073802806e-09,2.7719052132364913e-10,5.892615163396467e-09,1.511441247900781e-08
12.534874451972897,7.207586131976842e-10,2.592291921678001e-09,2.709574245587068e-10,5.8674230970320476e-09,1.501028116979881e-08
12.54483858110801,6.9549072266233e-10,2.6439531834829542e-09,2.813689114429709e-10,5.864043434657292e-09,1.491508273141185e-08
12.554802710243125,6.794430288379e-10,2.719536724875735e-09,2.7295526413446153e-10,5.870950394122593e-09,1.5120125117988145e-08
12.564766839378239,7.213050118022751e-10,2.7069070809104053e-09,2.7920925191519074e-10,5.8607859128348255e-09,1.4815742903225969e-08
12.574730968513352,6.934153102669954e-10,2.675676610448598e-09,2.75582140963274e-10,5.849487337701741e-09,1.519827789667715e-08
12.584695097648465,6.926272739126531e-10,2.6686855242767315e-09,2.875908144521472e-10,5.8395561310872586e-09,1.4949229595813908e-08
12.594659226783579,6.368484334719886e-10,2.6530917711812236e-09,2.8089491115419644e-10,5.7868953833395656e-09,1.5333963087458162e-08
12.604623355918692,7.36151942663403e-10,2.628653272496427e-09,2.7888838590466086e-10,5.806259701019752e-09,1.5155659323465512e-08
12.614587485053805,6.630906793238844e-10,2.601592987670451e-09,2.7960643093772844e-10,5.82738386091796e-09,1.4973016480570217e-08
12.62455161418892,6.319211209330079e-10,2.64527106194214e-09,2.733685883743569e-10,5.7900772545662106e-09,1.499746225136182e-08
12.634515743324034,6.890273256960297e-10,2.6610256586356636e-09,2.754953370412307e-10,5.784214908306732e-09,1.4953706054768113e-08
12.644479872459147,7.372254333265018e-10,2.673257531357903e-09,2.7856846810048375e-10,5.799477578108076e-09,1.4822587991755647e-08
12.65444400159426,7.126153559854637e-10,2.6482000876024404e-09,2.773894399666368e-10,5.75846197380648e-09,1.4937029362507165e-08
12.664408130729374,6.396255808269803e-10,2.6083933021943887e-09,2.6811842721861055e-10,5.747370390424126e-09,1.4843477853659954e-08
12.674372259864487,6.593301723261493e-10,2.605661711516039e-09,2.752792135131641e-10,5.758750712015804e-09,1.494443273277356e-08
12.6843363889996,6.059905605985762e-10,2.590023169947719e-09,2.729457636420756e-10,5.752278432948471e-09,1.485355369199491e-08
12.694300518134714,6.983413402185118e-10,2.590710322713395e-09,2.728217465568255e-10,5.7448787292942644e-09,1.4854504298750612e-08
12.704264647269829,6.714926398722783e-10,2.602975577415809e-09,2.711260974087092e-10,5.7331904087528334e-09,1.4832724795899963e-08
12.714228776404942,6.696635989249156e-10,2.5967539047719625e-09,2.6752602287933383e-10,5.723866106657695e-09,1.4819470147695457e-08
12.724192905540056,6.977736957716165e-10,2.568266684183787e-09,2.6267168219074047e-10,5.7097928041071e-09,1.4649549265858159e-08
12.73415703467517,6.071711635378443e-10,2.5589647747793726e-09,2.6962018548990433e-10,5.735257006069671e-09,1.4837886967423888e-08
12.744121163810282,7.260507064169265e-10,2.57394992139527e-09,2.66015912419546e-10,5.710136841635853e-09,1.4621792255474772e-08
12.754085292945396,7.196362954977749e-10,2.6127462746409235e-09,2.773848755788445e-10,5.70063077368654e-09,1.4664189654869475e-08
12.76404942208051,6.58163335444657e-10,2.5801637264145945e-09,2.7191948301997287e-10,5.701316117846582e-09,1.4564765488670932e-08
12.774013551215624,6.462689811692885e-10,2.578144604422676e-09,2.685675559057541e-10,5.674290370159764e-09,1.4535207061452013e-08
12.783977680350738,6.747226912475402e-10,2.5686091724991907e-09,2.7162289122143406e-10,5.651622334132945e-09,1.4555816663543997e-08
12.793941809485851,6.566305451147879e-10,2.54123282642126e-09,2.718432323279342e-10,5.655355807590585e-09,1.4660441198778524e-08
12.803905938620964,6.770748167926778e-10,2.5511017311016165e-09,2.6487796708535417e-10,5.6337924989240525e-09,1.4507986874257578e-08
12.813870067756078,6.427292248274442e-10,2.5776759392275335e-09,2.6991725311065745e-10,5.654277883253428e-09,1.4769600955527062e-08
12.823834196891191,6.578516427288065e-10,2.53560332455289e-09,2.67240272593407e-10,5.617257978043127e-09,1.4705909136938872e-08
12.833798326026304,6.686029509458585e-10,2.5484349036289782e-09,2.6749717242732084e-10,5.601715516802419e-09,1.4607382175166611e-08
12.843762455161418,6.44605540089636e-10,2.556938336318903e-09,2.6220403578041675e-10,5.612655459678358e-09,1.4619786715986967e-08
12.853726584296533,6.760803820330044e-10,2.535303735080536e-09,2.6560115208353385e-10,5.591041500246239e-09,1.4547980581883682e-08
12.863690713431646,6.718093628789489e-10,2.5582804644201215e-09,2.667653717673902e-10,5.579168035413991e-09,1.4312840575539602e-08
12.87365484256676,6.243710735581103e-10,2.5316901748699825e-09,2.654081696574449e-10,5.592507119621094e-09,1.441481357993102e-08
12.883618971701873,6.70892415664277e-10,2.521593526595492e-09,2.657475488025532e-10,5.587407275437531e-09,1.4498800837191565e-08
12.893583100836986,7.119637907982156e-10,2.542540000280988e-09,2.6445661174447183e-10,5.5791465880572576e-09,1.438059409057471e-08
12.9035472299721,6.417812484682437e-10,2.5657141139176164e-09,2.625339271079386e-10,5.566050814517159e-09,1.4407092366792931e-08
12.913511359107213,6.261911363726647e-10,2.5333224612145715e-09,2.6231186225172295e-10,5.554833541582925e-09,1.4341733713098901e-08
12.923475488242328,6.585294376034468e-10,2.519491367924684e-09,2.609927231520982e-10,5.5528027361512125e-09,1.4356977160621409e-08
12.933439617377442,6.521945885077798e-10,2.521895200514785e-09,2.608878617475938e-10,5.559541166177132e-09,1.4326159843591518e-08
12.943403746512555,6.824229549702781e-10,2.5298391826253584e-09,2.610193902680838e-10,5.546360183559075e-09,1.4299196766410276e-08
12.953367875647668,6.130619158614008e-10,2.516360992109565e-09,2.660158936728915e-10,5.529726282169817e-09,1.4301009560091867e-08
12.963332004782782,6.405895037244657e-10,2.5084447316624203e-09,2.6190637826780116e-10,5.5377301047770645e-09,1.4252660431225257e-08
12.973296133917895,6.532662988376621e-10,2.517520735409665e-09,2.6116397268130116e-10,5.5166911101473594e-09,1.4222929116477822e-08
12.983260263053008,6.678745119530499e-10,2.5145263954142307e-09,2.603639770805615e-10,5.486721288914502e-09,1.419506481725475e-08
12.993224392188122,6.492255606014659e-10,2.508107082645928e-09,2.617348095785721e-10,5.5046411175092696e-09,1.425113995529934e-08
13.003188521323237,6.389458735251175e-10,2.4981675257346608e-09,2.573016905748051e-10,5.489200567559436e-09,1.405119588338621e-08
13.01315265045835,6.260008544524416e-10,2.5038272223625648e-09,2.5836246702393264e-10,5.482240223770619e-09,1.4189952299128039e-08
13.023116779593463,6.668375129643182e-10,2.4964046732867328e-09,2.578021349875792e-10,5.4666224737288635e-09,1.4067350283563296e-08
13.033080908728577,6.333544619502114e-10,2.494851159185517e-09,2.58825205107837e-10,5.4486585820194915e-09,1.4102952946615446e-08
13.04304503786369,6.327595937786509e-10,2.4892547339231903e-09,2.554015134678109e-10,5.447665616064493e-09,1.4074914766639078e-08
13.053009166998804,6.065574016704431e-10,2.479152251057288e-09,2.579931367815155e-10,5.446044667610909e-09,1.4070156733337107e-08
13.062973296133917,6.249275447998555e-10,2.4833950610123705e-09,2.612273016367741e-10,5.432069168588302e-09,1.4095667363364109e-08
13.072937425269032,6.374415112152457e-10,2.4822664654480534e-09,2.5848410890879236e-10,5.435696594366591e-09,1.4035618441284277e-08
13.082901554404145,6.203984880487454e-10,2.4670348772643025e-09,2.6026365566064453e-10,5.4247448608354385e-09,1.404121600679607e-08
13.092865683539259,6.261925216994725e-10,2.4582824621610128e-09,2.5481564175400285e-10,5.418878659565712e-09,1.3970631153294472e-08
13.102829812674372,6.163946862676845e-10,2.4727532957980627e-09,2.559987491574482e-10,5.4120434384905086e-09,1.3984456019697868e-08
13.112793941809485,6.214127218342875e-10,2.4792097619533907e-09,2.559906463395224e-10,5.3976864064699775e-09,1.3827604232203725e-08
13.122758070944599,6.396534027749003e-10,2.4537984274344205e-09,2.557242445648568e-10,5.402002255187704e-09,1.3916318666313026e-08
13.132722200079712,6.353589858320633e-10,2.4586587441517978e-09,2.5623976159094377e-10,5.397046681720377e-09,1.387144373145301e-08
13.142686329214825,6.371526984186244e-10,2.4502416833840782e-09,2.567006028110981e-10,5.39113374195307e-09,1.3848670601450193e-08
13.15265045834994,6.315934093400813e-10,2.4354938092245426e-09,2.5498448251580685e-10,5.369388508364331e-09,1.3837651290353833e-08
13.162614587485054,6.210896844532621e-10,2.444474828553255e-09,2.5307014464670404e-10,5.372829355263673e-09,1.3890766446277414e-08
13.172578716620167,6.263139324602219e-10,2.4467520689711598e-09,2.5494542542867976e-10,5.367465454538854e-09,1.3785920111710523e-08
13.18254284575528,6.199340579538746e-10,2.4532228091499944e-09,2.499496477622065e-10,5.351470570197999e-09,1.3772963812470167e-08
13.192506974890394,6.129631795457958e-10,2.4503668740646774e-09,2.5414611389183695e-10,5.352387888799113e-09,1.3796352101456681e-08
13.202471104025507,6.334471998824066e-10,2.4354461194741853e-09,2.5101933482378294e-10,5.344628178667267e-09,1.381600389811362e-08
13.21243523316062,6.228030367221198e-10,2.438721420664316e-09,2.525361781227937e-10,5.329825498145482e-09,1.3781326981539858e-08
13.222399362295736,6.131954803490338e-10,2.4285939217199677e-09,2.519821620726507e-10,5.321456791014891e-09,1.3781933616305529e-08
13.23236349143085,6.067910760152257e-10,2.425051347228072e-09,2.5199617399263394e-10,5.321597001332593e-09,1.37325421389654e-08
13.242327620565963,6.094035694912609e-10,2.4176669988319774e-09,2.5209858844139203e-10,5.310383148743238e-09,1.3750485126300166e-08
13.252291749701076,6.065449916510752e-10,2.4125201648650695e-09,2.506188254463519e-10,5.312693300444444e-09,1.368756132396354e-08
13.26225587883619,6.156107539595542e-10,2.4200500152607876e-09,2.5330483799413633e-10,5.306375649286624e-09,1.3647199524355677e-08
13.272220007971303,6.169564542444157e-10,2.4145278873005307e-09,2.503776061467853e-10,5.287101890687782e-09,1.3672259442743089e-08
13.282184137106416,6.126430690500145e-10,2.4116038176132165e-09,2.520651163728185e-10,5.280111978502366e-09,1.3608590446450895e-08
13.29214826624153,6.164179896477107e-10,2.3968154014790037e-09,2.4852201316686635e-10,5.26980048687207e-09,1.363462808754301e-08
13.302112395376644,6.151018471970419e-10,2.4010347230203477e-09,2.500039624934701e-10,5.269501098898669e-09,1.3640701806623864e-08
13.312076524511758,6.189692576401267e-10,2.398777273852757e-09,2.482294643506355e-10,5.2609398791953395e-09,1.362514322864944e-08
13.322040653646871,5.980311896802893e-10,2.384540722109584e-09,2.49633781679077e-10,5.256581158316408e-09,1.3622189143757335e-08
13.332004782781985,6.156781849297909e-10,2.3998555389814433e-09,2.4944464361495615e-10,5.249093442198319e-09,1.3531342299989138e-08
13.341968911917098,6.02082403124643e-10,2.3863590536055865e-09,2.5087334345150377e-10,5.242477092611592e-09,1.3582911656234453e-08
13.351933041052211,6.011705224005637e-10,2.3848769852520153e-09,2.4635954517047154e-10,5.2243782759885375e-09,1.3530026169466839e-08
13.361897170187325,5.990808561055573e-10,2.3786576278954918e-09,2.471744815936959e-10,5.222969697591662e-09,1.353671981946278e-08
13.37186129932244,6.0618915213742e-10,2.3798438237903864e-09,2.475098481210915e-10,5.217981374490009e-09,1.3535001962337701e-08
13.381825428457553,6.086480212772087e-10,2.3857116972275885e-09,2.456991419006781e-10,5.218382947845523e-09,1.3446847579854123e-08
13.391789557592666,5.978558278904143e-10,2.3780854905732316e-09,2.465582260494669e-10,5.202203443614982e-09,1.3410913120242156e-08
13.40175368672778,6.129967345550943e-10,2.3693141208803796e-09,2.460499077051829e-10,5.2109246559026e-09,1.3508039921801384e-08
13.411717815862893,6.031072788286958e-10,2.3717817226137527e-09,2.4679095665104557e-10,5.196555799264663e-09,1.3378875706043483e-08
13.421681944998006,5.989703266499524e-10,2.3720029958206437e-09,2.4638966010938745e-10,5.187721005525013e-09,1.344219894729022e-08
13.43164607413312,5.98766173602399e-10,2.359074333042004e-09,2.451993906543379e-10,5.183431522590963e-09,1.3381784135554429e-08
13.441610203268233,5.962698887061398e-10,2.3601860914229182e-09,2.470432388879779e-10,5.173153130711535e-09,1.337570757220537e-08
13.451574332403348,6.084560635382534e-10,2.359648414281276e-09,2.443854084967009e-10,5.168894601686015e-09,1.3362957921174626e-08
13.461538461538462,6.038822190572429e-10,2.3539547249050438e-09,2.450550797349504e-10,5.1791782016277e-09,1.335111775800504e-08
13.471502590673575,6.063673644157762e-10,2.3454683384078347e-09,2.433012800294942e-10,5.150295712862995e-09,1.3327541920917611e-08
13.481466719808688,6.036329428763173e-10,2.351623923116566e-09,2.43346071853829e-10,5.146688146512598e-09,1.327506465119059e-08
13.491430848943802,5.878271271743005e-10,2.3423860837500412e-09,2.427265988888308e-10,5.138824312622538e-09,1.3278970676649824e-08
13.501394978078915,5.92008682384533e-10,2.33970345626987e-09,2.436472138800701e-10,5.1394894937041905e-09,1.3268708997643043e-08
13.511359107214028,5.904642687041116e-10,2.3387176627655968e-09,2.4238873858950537e-10,5.138683653360815e-09,1.3269527487194967e-08
13.521323236349144,5.918499087915739e-10,2.3267460695387493e-09,2.4331515576945413e-10,5.122479768424522e-09,1.325072040445829e-08
13.531287365484257,5.916743379016116e-10,2.338385985291146e-09,2.4196341186703536e-10,5.118430925447436e-09,1.3191392698599863e-08
13.54125149461937,5.868387515544016e-10,2.331737663245128e-09,2.4431357407052125e-10,5.105424548521249e-09,1.3206543315214315e-08
13.551215623754484,6.007042969959146e-10,2.324960981877514e-09,2.408487077401158e-10,5.098615452091565e-09,1.3186584600702277e-08
13.561179752889597,5.920825099258919e-10,2.3206147516677303e-09,2.42511496479091e-10,5.095520086376938e-09,1.3200092346825072e-08
13.57114388202471,5.920897862386096e-10,2.3185900058864492e-09,2.422451515415416e-10,5.086700948492577e-09,1.3174783860817971e-08
13.581108011159824,5.798879788189921e-10,2.3192901467722137e-09,2.406072617188769e-10,5.089689172233173e-09,1.3126643243339712e-08
13.591072140294937,5.905221698710158e-10,2.31874992915785e-09,2.408298785666248e-10,5.076337833603412e-09,1.3099720625529332e-08
13.601036269430052,5.852704223699973e-10,2.3107620213221914e-09,2.405151759964161e-10,5.072737884204702e-09,1.3123856268872895e-08
13.611000398565166,5.876475369956057e-10,2.3104333085112535e-09,2.404583068878527e-10,5.0658607265430305e-09,1.3077157826310442e-08
13.620964527700279,5.876833657311358e-10,2.311717025712089e-09,2.413763790351447e-10,5.0584583321988575e-09,1.309750803408996e-08
13.630928656835392,5.821153656310032e-10,2.29802015310792e-09,2.393107944852787e-10,5.0537003261621624e-09,1.3066517488110755e-08
13.640892785970506,5.823341758112453e-10,2.3003685652595305e-09,2.401809112025973e-10,5.047966176718722e-09,1.3023417848941588e-08
13.650856915105619,5.941011083542456e-10,2.305420728850939e-09,2.388135586220182e-10,5.039889259315025e-09,1.2995721413470191e-08
13.660821044240732,5.895809567843489e-10,2.291462435147749e-09,2.3870860582218164e-10,5.039870911377418e-09,1.3004217108252658e-08
13.670785173375847,5.843853964426947e-10,2.2791893323951767e-09,2.3904229845309434e-10,5.024847052141965e-09,1.3010068710002896e-08
13.68074930251096,5.851939515520658e-10,2.2905490536570083e-09,2.365077254855308e-10,5.021030350038192e-09,1.2991364255902319e-08
13.690713431646074,5.814989548661166e-10,2.2863287594729025e-09,2.366689279568883e-10,5.022649660535435e-09,1.2949778359557445e-08
13.700677560781187,5.800402452085818e-10,2.280379005206648e-09,2.3655881432607006e-10,5.011107987065408e-09,1.2957409236835977e-08
13.7106416899163,5.815360459618935e-10,2.283196788238603e-09,2.3647176381400174e-10,5.011318374677828e-09,1.2936085506281787e-08
13.720605819051414,5.755988951374334e-10,2.27419961043321e-09,2.3729480249949113e-10,5.000916245201064e-09,1.2916492332065532e-08
13.730569948186528,5.793633242127672e-10,2.2724312170704417e-09,2.353520052608773e-10,4.995321291090979e-09,1.2867306227662321e-08
13.740534077321641,5.728953290896774e-10,2.2681724982780486e-09,2.3719724705038935e-10,4.9842240189832975e-09,1.2869519410447176e-08
13.750498206456756,5.79477868665232e-10,2.2637742821480557e-09,2.366260712796922e-10,4.982133893716782e-09,1.2852831751201539e-08
13.76046233559187,5.816735194023351e-10,2.264124719297041e-09,2.375236519649597e-10,4.976324658053362e-09,1.2865327111991227e-08
13.770426464726983,5.728237699339408e-10,2.26545551414885e-09,2.358728460626165e-10,4.964251145474029e-09,1.2838902232734755e-08
13.780390593862096,5.686090511041263e-10,2.2599465758942513e-09,2.3378384649093635e-10,4.961786662112297e-09,1.2852790520015933e-08
13.79035472299721,5.720697986973552e-10,2.2566843136155565e-09,2.3581073666968087e-10,4.95855296224705e-09,1.2810539121605757e-08
13.800318852132323,5.782393649447274e-10,2.254908693850636e-09,2.346835456607551e-10,4.9470533823549836e-09,1.2771106289669103e-08
13.810282981267436,5.755104430103332e-10,2.2493401206030897e-09,2.33102992544452e-10,4.945172569309739e-09,1.2783926684060786e-08
13.820247110402551,5.699853730081747e-10,2.2525596528455834e-09,2.347417840278441e-10,4.942341318378005e-09,1.2757928714727752e-08
13.830211239537665,5.769372530485569e-10,2.245433442093851e-09,2.343220630813793e-10,4.934411328992416e-09,1.2763397387736292e-08
13.840175368672778,5.71030548426295e-10,2.2422103389502926e-09,2.341711886915886e-10,4.923985374897103e-09,1.273463509197214e-08
13.850139497807891,5.756809863769167e-10,2.247493882655956e-09,2.3337963310711577e-10,4.918816177832713e-09,1.2698380121653361e-08
13.860103626943005,5.73295889421702e-10,2.236905796405487e-09,2.3459850900348903e-10,4.91115186502107e-09,1.2699353214849856e-08
13.870067756078118,5.715864511240247e-10,2.228043493852723e-09,2.3240902341050385e-10,4.911729279180817e-09,1.2671015413755117e-08
13.880031885213231,5.703922306472753e-10,2.2381073002731783e-09,2.315335778231304e-10,4.904616303859603e-09,1.2701650544101711e-08
13.889996014348347,5.672470728184049e-10,2.2309681732850325e-09,2.312045952276344e-10,4.904946846423963e-09,1.2647766707761772e-08
13.89996014348346,5.68752798458632e-10,2.221651274841924e-09,2.305812377234562e-10,4.890266776823217e-09,1.2657450464273437e-08
13.909924272618573,5.675280400461988e-10,2.2317247655092424e-09,2.3114520734238924e-10,4.893185943098868e-09,1.2634598758326854e-08
13.919888401753687,5.615431361648737e-10,2.2261676982622123e-09,2.3191247676322821e-10,4.887877112646892e-09,1.261592206076672e-08
13.9298525308888,5.601471176879212e-10,2.2126229172592437e-09,2.3050708394600647e-10,4.882102001468526e-09,1.2580431442927336e-08
13.939816660023913,5.623650180458121e-10,2.2140009461485572e-09,2.2882406954773699e-10,4.871558775497895e-09,1.256813604346008e-08
13.949780789159027,5.664421549504658e-10,2.2080256125529775e-09,2.3061573853256293e-10,4.8667605530305e-09,1.2546807092227106e-08
13.95974491829414,5.627339704473136e-10,2.2122210335272605e-09,2.3194122555710067e-10,4.857365100375497e-09,1.2543902022894491e-08
13.969709047429255,5.647356538178082e-10,2.211883172492384e-09,2.2934494079058192e-10,4.859751023239817e-09,1.2527123502362641e-08
13.979673176564368,5.624127910500731e-10,2.202780209066717e-09,2.284598246041911e-10,4.839905221848784e-09,1.2554232175723075e-08
13.989637305699482,5.625988272720115e-10,2.2042160841604376e-09,2.3017595269953226e-10,4.844331256408772e-09,1.2493359035031329e-08
13.999601434834595,5.610284493231526e-10,2.1993047807867495e-09,2.2989864265104127e-10,4.833985070925337e-09,1.245230195409546e-08
14.009565563969709,5.611823109232451e-10,2.1937913242206814e-09,2.2757921085175307e-10,4.824119639528997e-09,1.2508787803354087e-08
14.019529693104822,5.568122098192968e-10,2.199175019517625e-09,2.2841707092260125e-10,4.824730798888359e-09,1.2461082294283563e-08
14.029493822239935,5.598943775897971e-10,2.193521943617856e-09,2.3015493923149742e-10,4.8155715362920256e-09,1.2465483103391961e-08
14.03945795137505,5.567550090206634e-10,2.1867560200094767e-09,2.2771912211245558e-10,4.808329226662633e-09,1.243097641057492e-08
14.049422080510164,5.606351689860397e-10,2.1874888907486387e-09,2.286311901328805e-10,4.813697371013498e-09,1.2427258199048874e-08
14.059386209645277,5.57915012132812e-10,2.1776688562654225e-09,2.284537200867707e-10,4.7935051822989164e-09,1.2396247900688779e-08
14.06935033878039,5.546495700343723e-10,2.1825203292969003e-09,2.2752548320434734e-10,4.80273746296661e-09,1.237046420102246e-08
14.079314467915504,5.552649467457494e-10,2.189401814331013e-09,2.2654259381847866e-10,4.791741746738574e-09,1.239543946447353e-08
14.089278597050617,5.589751007048613e-10,2.180159284908815e-09,2.2520740836750303e-10,4.783087940045268e-09,1.2386961745414012e-08
14.09924272618573,5.5538843088013e-10,2.1699687645116622e-09,2.2547379762806546e-10,4.781768460349059e-09,1.2346872053512182e-08
14.109206855320844,5.497617142249711e-10,2.180654178785715e-09,2.2646445088386286e-10,4.7777051115807024e-09,1.2326960620718051e-08
14.119170984455959,5.536622257061787e-10,2.171281910569605e-09,2.2554042431558666e-10,4.776135526346965e-09,1.2316132510871948e-08
14.129135113591072,5.527399601294854e-10,2.1627647005857025e-09,2.272745445836227e-10,4.771516003058862e-09,1.229870577323175e-08
14.139099242726186,5.476692623944525e-10,2.1625395337884914e-09,2.2266151853579789e-10,4.75497116413655e-09,1.2284562111325356e-08
14.149063371861299,5.547063728785451e-10,2.157531005661226e-09,2.2529011994054192e-10,4.755835138087154e-09,1.226609707643299e-08
14.159027500996412,5.530334000576076e-10,2.1632801360629427e-09,2.260629713438795e-10,4.743687391605464e-09,1.2251281746482532e-08
14.168991630131526,5.519992561509957e-10,2.1574421601385317e-09,2.249850298216602e-10,4.7449463442083336e-09,1.2248247604473073e-08
14.178955759266639,5.507169670773961e-10,2.1518018256427195e-09,2.243764095550831e-10,4.733756644698822e-09,1.226338393164177e-08
14.188919888401754,5.541530667484856e-10,2.1524539676246603e-09,2.2377844998388363e-10,4.732873491831859e-09,1.2205025486821913e-08
14.198884017536868,5.461808595602723e-10,2.147808545965797e-09,2.2457216541720936e-10,4.727725485832671e-09,1.2197165315979455e-08
14.208848146671981,5.427332021327768e-10,2.1470932298898915e-09,2.245319544382299e-10,4.718444702108303e-09,1.2214077645058618e-08
14.218812275807094,5.452954885192981e-10,2.1437043534270764e-09,2.223648652557509e-10,4.7155537909558296e-09,1.2199797405161815e-08
14.228776404942208,5.509016756146899e-10,2.1475251540678505e-09,2.2452784354235314e-10,4.706158540685023e-09,1.2154940350287858e-08
14.238740534077321,5.471942902747928e-10,2.136957828382326e-09,2.2322700304110154e-10,4.707115073719351e-09,1.2140273065635884e-08
14.248704663212434,5.440196800312645e-10,2.1356245381171893e-09,2.224128495696311e-10,4.701173173920665e-09,1.2142314664374223e-08
14.258668792347548,5.448036418847975e-10,2.127968908581159e-09,2.225164513984177e-10,4.695059298683683e-09,1.2113069106287813e-08
14.268632921482663,5.459417809521622e-10,2.1375255955385675e-09,2.2230609463373418e-10,4.696421250508579e-09,1.2094336887367751e-08
14.278597050617776,5.39976747047227e-10,2.139706460796469e-09,2.2088346215350716e-10,4.6858946492513636e-09,1.2102474512432652e-08
14.28856117975289,5.447631637662529e-10,2.1286342072625072e-09,2.2158027752581956e-10,4.678084138759405e-09,1.2101443897555153e-08
14.298525308888003,5.470599580326591e-10,2.1273589307692684e-09,2.2148131356443783e-10,4.674974704235599e-09,1.2068276369373006e-08
14.308489438023116,5.416760615553484e-10,2.1266220911428107e-09,2.2194837379647833e-10,4.669635606209648e-09,1.20606109580788e-08
14.31845356715823,5.394718239488338e-10,2.122267981296894e-09,2.1928340537275003e-10,4.6707546276131794e-09,1.2045234144064437e-08
14.328417696293343,5.420512154023619e-10,2.1196255027083803e-09,2.2405356637974497e-10,4.66372041085387e-09,1.2039010629964814e-08
14.338381825428458,5.396364738352064e-10,2.120604465423282e-09,2.197951527180366e-10,4.64842440898298e-09,1.2013900927558052e-08
14.348345954563571,5.407252649086401e-10,2.113932693555191e-09,2.1985332880233868e-10,4.648144385427633e-09,1.1983953653286308e-08
14.358310083698685,5.400697749718918e-10,2.1148661400006187e-09,2.1898117564473617e-10,4.637164866258641e-09,1.1988519469156926e-08
14.368274212833798,5.398912318417623e-10,2.1096659896501315e-09,2.1920356465177e-10,4.640200795927297e-09,1.1984285782480917e-08
14.378238341968911,5.383962862700939e-10,2.1036500341352494e-09,2.1928616803759658e-10,4.634723371380786e-09,1.198070087143075e-08
14.388202471104025,5.38435979882672e-10,2.1020112950994577e-09,2.1918844952631488e-10,4.6296118263942905e-09,1.1964751477832901e-08
14.398166600239138,5.317135464693339e-10,2.1062621875780468e-09,2.1908699862222785e-10,4.61896963415445e-09,1.1948035132983718e-08
14.408130729374252,5.325870604951739e-10,2.101138027421859e-09,2.1984471959304694e-10,4.617094051442997e-09,1.1919193275104958e-08
14.418094858509367,5.363542084114669e-10,2.0955123136482794e-09,2.1737203955360064e-10,4.614687689682889e-09,1.1948112091433205e-08
14.42805898764448,5.335251754227465e-10,2.097091034846453e-09,2.1931221828370237e-10,4.601525723183151e-09,1.1904270756976555e-08
14.438023116779593,5.385959125521433e-10,2.09486503411878e-09,2.174596514846297e-10,4.602570976501406e-09,1.188318464477799e-08
14.447987245914707,5.307980442762789e-10,2.086249925139864e-09,2.177908158885681e-10,4.59371771376066e-09,1.1875133964742998e-08
14.45795137504982,5.290429557970686e-10,2.0842696743528e-09,2.167217359912841e-10,4.597919519069298e-09,1.1847940940582898e-08
14.467915504184933,5.307158492482558e-10,2.0892702222813314e-09,2.1702437397189635e-10,4.59120410514452e-09,1.1850821430884989e-08
14.477879633320047,5.296919501335669e-10,2.0854396075219967e-09,2.1520078222792676e-10,4.585212975242104e-09,1.1835864939009476e-08
14.487843762455162,5.307608951025533e-10,2.083600078893544e-09,2.1674621107507614e-10,4.5761621488610975e-09,1.1826732505163182e-08
14.497807891590275,5.315879868599678e-10,2.0854701692834924e-09,2.1650275038106063e-10,4.568973866268006e-09,1.1801094681177478e-08
14.507772020725389,5.296828825969723e-10,2.0808266444801004e-09,2.1752540105564426e-10,4.567193593838838e-09,1.180443979628218e-08
14.517736149860502,5.286201004473215e-10,2.076963854116156e-09,2.156619719026156e-10,4.560916771460229e-09,1.1780911782329988e-08
14.527700278995615,5.290126410022667e-10,2.0769995606763296e-09,2.1771686270481316e-10,4.557789794781945e-09,1.179415416912624e-08
14.537664408130729,5.312973480649536e-10,2.0759515731075594e-09,2.1574501056870816e-10,4.550033688851338e-09,1.1764420347781746e-08
14.547628537265842,5.274537786412561e-10,2.073098395990105e-09,2.1481186029096845e-10,4.549928531874867e-09,1.1744785289431153e-08
14.557592666400955,5.299102041402513e-10,2.0700745502418828e-09,2.1439171416726648e-10,4.5421584738105175e-09,1.1739240898399185e-08
14.56755679553607,5.242034174890511e-10,2.064983246797747e-09,2.1488772402250016e-10,4.535767397417476e-09,1.1732161718322017e-08
14.577520924671184,5.25774668498958e-10,2.05962865648471e-09,2.1569258056127846e-10,4.53459492999255e-09,1.1708335917763496e-08
14.587485053806297,5.264783394575078e-10,2.058242837503705e-09,2.142154595146041e-10,4.531046763400516e-09,1.1725136621612914e-08
14.59744918294141,5.218837260614056e-10,2.062599040676092e-09,2.1484603789999607e-10,4.523427739718159e-09,1.1682448841942933e-08
14.607413312076524,5.212333250352726e-10,2.0573491872433826e-09,2.136691360244847e-10,4.517489323538584e-09,1.1639120074469096e-08
14.617377441211637,5.260466148547507e-10,2.052033607551747e-09,2.1335833997080187e-10,4.521258398883538e-09,1.166955101531842e-08
14.62734157034675,5.209017436378431e-10,2.054086276674112e-09,2.148995068593054e-10,4.508976999605171e-09,1.1651114453181006e-08
14.637305699481866,5.254299107994112e-10,2.0510177025946893e-09,2.1343848148042405e-10,4.506160373029175e-09,1.1648913845191067e-08
14.64726982861698,5.187708001975991e-10,2.0447549905027683e-09,2.1074317186493967e-10,4.49208790482854e-09,1.1610043475561654e-08
14.657233957752092,5.181263125091952e-10,2.044900892151685e-09,2.1220282870555782e-10,4.5010545627981724e-09,1.1608458933049971e-08
14.667198086887206,5.192115039806283e-10,2.042010317834024e-09,2.1242217802136443e-10,4.489896395080645e-09,1.1620571200902321e-08
14.67716221602232,5.202583638367415e-10,2.0376858221659536e-09,2.11719758962939e-10,4.487669289877598e-09,1.1590839674406765e-08
14.687126345157433,5.188182615379194e-10,2.0392287156595255e-09,2.1277620854489905e-10,4.482526897937434e-09,1.1571035872947685e-08
14.697090474292546,5.202660253409561e-10,2.037874618758709e-09,2.1279264755153726e-10,4.4746181260323584e-09,1.1574204107455047e-08
14.70705460342766,5.161498609022264e-10,2.0351609345884933e-09,2.125794240101031e-10,4.469765024335889e-09,1.155494969741552e-08
14.717018732562774,5.183229101829475e-10,2.0328252386374625e-09,2.1166190081403002e-10,4.467004117997701e-09,1.1535215076114665e-08
14.726982861697888,5.160941745659765e-10,2.0333709114717815e-09,2.124994941235789e-10,4.458279205344881e-09,1.152829190128379e-08
14.736946990833001,5.23310454485577e-10,2.0310121472212595e-09,2.1121153161742945e-10,4.460386057461604e-09,1.151031160592876e-08
14.746911119968114,5.153838168416191e-10,2.025417785098419e-09,2.0996643967884262e-10,4.458629287361118e-09,1.1514033399028445e-08
14.756875249103228,5.168487939744221e-10,2.024637830842226e-09,2.1004059156217758e-10,4.452286344757494e-09,1.1499547915162391e-08
14.766839378238341,5.148989648845962e-10,2.0255248320006923e-09,2.1072842183331627e-10,4.4424468249684066e-09,1.149013524447624e-08
14.776803507373454,5.14032274722798e-10,2.017521820959751e-09,2.0993314660171006e-10,4.442417070328591e-09,1.1470304822284768e-08
14.78676763650857,5.141627579020113e-10,2.018618093320369e-09,2.0984124757450072e-10,4.437953243246281e-09,1.148075795162836e-08
14.796731765643683,5.124589541051007e-10,2.018701258135244e-09,2.1083617914032997e-10,4.429647318554052e-09,1.1435828334984858e-08
14.806695894778796,5.150317756898795e-10,2.0160287412893404e-09,2.0837196807278137e-10,4.427581502062864e-09,1.1408980182201654e-08
14.81666002391391,5.139601343707184e-10,2.0138245458231095e-09,2.1046318480439144e-10,4.427313896602835e-09,1.1402550477020506e-08
14.826624153049023,5.112877463516683e-10,2.011349296927437e-09,2.0965457656426836e-10,4.421989229581817e-09,1.141403666496389e-08
14.836588282184136,5.121022060725091e-10,2.0095751454163777e-09,2.092392571183707e-10,4.4134144651775195e-09,1.1400725150499397e-08
14.84655241131925,5.082268002934652e-10,2.002791979995162e-09,2.0687787177937129e-10,4.405524785203233e-09,1.1376355951168994e-08
14.856516540454363,5.09215135829432e-10,2.0058813107884623e-09,2.0803833930778544e-10,4.405587318672048e-09,1.1383640842208518e-08
14.866480669589478,5.095192379630619e-10,2.0024213335596416e-09,2.0785903649088163e-10,4.400083346363951e-09,1.138111063850496e-08
14.876444798724592,5.112566302904197e-10,1.9958325647620564e-09,2.087355982256239e-10,4.39681721031589e-09,1.135358372334178e-08
14.886408927859705,5.080157163411643e-10,1.9986814876996196e-09,2.0875312050034244e-10,4.395764316743071e-09,1.1336170554640808e-08
14.896373056994818,5.071841880746704e-10,1.992552988086392e-09,2.084658705874548e-10,4.388978752044699e-09,1.1349213632355585e-08
14.906337186129932,5.055710430182683e-10,1.9916971397623656e-09,2.081766439722713e-10,4.3817567784874875e-09,1.1318689849334728e-08
14.916301315265045,5.101688960336743e-10,1.9900423917456828e-09,2.0846015311708713e-10,4.375667924902727e-09,1.129885574393751e-08
14.926265444400158,5.082484063712862e-10,1.9875626622944836e-09,2.0636550744554828e-10,4.367780966909832e-09,1.129836649303832e-08
14.936229573535273,5.101868342251615e-10,1.986787684225056e-09,2.0688071262242235e-10,4.373243059303502e-09,1.128320904105703e-08
14.946193702670387,5.041263468920401e-10,1.9846324187821453e-09,2.0686560061270638e-10,4.364865831927312e-09,1.1295916382545183e-08
14.9561578318055,5.057790135726475e-10,1.9799415458213724e-09,2.072106712376981e-10,4.361259407535962e-09,1.1266000241997192e-08
14.966121960940614,5.046138500228324e-10,1.9834091429384828e-09,2.0583243137461024e-10,4.3580251456439716e-09,1.1268459826415697e-08
14.976086090075727,5.047157287965727e-10,1.9813972672664107e-09,2.0574630001229642e-10,4.349189063877866e-09,1.1258666147798367e-08
14.98605021921084,5.030865694396013e-10,1.97741783259002e-09,2.0566782311857269e-10,4.345530869711657e-09,1.1225469751991101e-08
14.996014348345954,5.024032810801963e-10,1.9754281121110614e-09,2.059069097755923e-10,4.346790699843261e-09,1.1218100576179626e-08
15.005978477481067,5.044586962237074e-10,1.9713665618005294e-09,2.0525793595121053e-10,4.339938934335004e-09,1.1206678123590326e-08
15.015942606616182,5.00775485579034e-10,1.9728317822102756e-09,2.058806574337007e-10,4.3301197029991e-09,1.1182992352345935e-08
15.025906735751295,5.028197689569823e-10,1.972559346101681e-09,2.0439951064079144e-10,4.333250631212687e-09,1.1178450775370511e-08
15.035870864886409,5.014336887807863e-10,1.9688238713727334e-09,2.0499769723992423e-10,4.327121785993e-09,1.1163941830184503e-08
15.045834994021522,5.00787595194456e-10,1.9638780268506928e-09,2.0432205119451946e-10,4.324275097280344e-09,1.1149160168488018e-08
15.055799123156635,5.023172171849214e-10,1.9668348653950114e-09,2.0423144334120478e-10,4.32044451067248e-09,1.1175348161378162e-08
15.065763252291749,5.008820084989854e-10,1.9608323903638824e-09,2.036527829179493e-10,4.31648504996263e-09,1.1143064133577744e-08
15.075727381426862,5.014673347130132e-10,1.9596264804688255e-09,2.057554865298419e-10,4.314919115874194e-09,1.1142010552595955e-08
15.085691510561977,5.003962084005818e-10,1.960101942186651e-09,2.0344798961571375e-10,4.307158648954496e-09,1.1128216543201187e-08
15.09565563969709,4.964956312686263e-10,1.95263919710157e-09,2.039493668176619e-10,4.304608275682993e-09,1.113115390216605e-08
15.105619768832204,4.982463502997619e-10,1.9522847971330665e-09,2.0329072114777253e-10,4.3003792579242444e-09,1.1117907570238638e-08
15.115583897967317,5.013892452803865e-10,1.951045518972821e-09,2.0435198465386681e-10,4.293131453245961e-09,1.1085069198732937e-08
15.12554802710243,4.98932446671209e-10,1.9492684782545187e-09,2.027522848180669e-10,4.2906346349953535e-09,1.1079817398843784e-08
15.135512156237544,4.967338765139783e-10,1.9462954303592556e-09,2.0247244642657175e-10,4.288016497542696e-09,1.1059937640623099e-08
15.145476285372657,4.940357681392737e-10,1.9487927285299216e-09,2.0317436256328289e-10,4.280111863838808e-09,1.10829681074204e-08
15.15544041450777,4.945482249096596e-10,1.9434137229987407e-09,2.0235299313492204e-10,4.271609714210668e-09,1.1055348099376204e-08
15.165404543642886,4.941363680555663e-10,1.94651885404686e-09,2.0202473375264058e-10,4.2713797071617174e-09,1.1043199730199369e-08
15.175368672778,4.948509301404613e-10,1.9446410056086414e-09,2.02467498535397e-10,4.271197507790842e-09,1.104557098819668e-08
15.185332801913113,4.932274465811109e-10,1.937696603507615e-09,2.0180371792421646e-10,4.261186432841243e-09,1.100392489214186e-08
15.195296931048226,4.943710951451138e-10,1.935753687243192e-09,2.0165070125942662e-10,4.2615935215570545e-09,1.1021139942158256e-08
15.20526106018334,4.937132518198101e-10,1.9327812652470612e-09,2.0194469436219076e-10,4.260701166541654e-09,1.100323135161952e-08
15.215225189318453,4.904088004664976e-10,1.9372975564956223e-09,2.026523640158108e-10,4.248751152847856e-09,1.098523847342597e-08
15.225189318453566,4.939049000122362e-10,1.9339613614456876e-09,1.9985843386112042e-10,4.250034955440038e-09,1.0965673356052082e-08
15.235153447588681,4.924702921295906e-10,1.9303986686489592e-09,2.0072998322270252e-10,4.245964761693145e-09,1.0944170444577248e-08
15.245117576723795,4.942022619149216e-10,1.9299621328887653e-09,2.023378977142592e-10,4.24456561585941e-09,1.0941362486453857e-08
15.255081705858908,4.936913801919129e-10,1.9280251570139073e-09,2.0061915858539168e-10,4.235667311638197e-09,1.0956234528339373e-08
15.265045834994021,4.930616197628424e-10,1.9237517985690303e-09,1.994873994558623e-10,4.234265126702422e-09,1.0913058553857396e-08
15.275009964129135,4.90573331872204e-10,1.9252622871518018e-09,2.011300587408323e-10,4.231984294942646e-09,1.0923476954515086e-08
15.284974093264248,4.911561647970802e-10,1.9249344412430273e-09,1.99604709470406e-10,4.223642020149016e-09,1.0906289032037272e-08
15.294938222399361,4.875645218111114e-10,1.919513904747019e-09,1.995030128459634e-10,4.2234736829306694e-09,1.0907838710380429e-08
15.304902351534476,4.895218416527494e-10,1.915617547918151e-09,2.0012930965349532e-10,4.220877355819179e-09,1.0907704640582097e-08
15.31486648066959,4.905173862136929e-10,1.9190655790427517e-09,1.996303674531495e-10,4.212723490503285e-09,1.0888304782668395e-08
15.324830609804703,4.894036972047672e-10,1.9157744639640864e-09,1.9933013866933115e-10,4.213908271186736e-09,1.0879403588496549e-08
15.334794738939816,4.878436494158179e-10,1.9095845184460442e-09,1.9831293139096493e-10,4.20516859083275e-09,1.0862510826180669e-08
15.34475886807493,4.855872203223684e-10,1.9180476728804523e-09,1.9986405235776333e-10,4.193822379529147e-09,1.0858520859426928e-08
15.354722997210043,4.855068655622288e-10,1.9104281639563896e-09,1.98351115875073e-10,4.191970022405392e-09,1.083660268145019e-08
15.364687126345157,4.827641639363446e-10,1.9093515147298975e-09,1.9845883173149226e-10,4.190503253230686e-09,1.0830469176671147e-08
15.37465125548027,4.866501356304241e-10,1.9106346814163626e-09,2.0025547621911858e-10,4.190450628279587e-09,1.0815895494801816e-08
15.384615384615385,4.874162041919227e-10,1.90207032462018e-09,1.9817195183926267e-10,4.182029480094778e-09,1.0795280772023414e-08
15.394579513750498,4.841291509414278e-10,1.902535924815955e-09,1.9673635380924754e-10,4.179608165851918e-09,1.0810432887615663e-08
15.404543642885612,4.837293091628082e-10,1.9010727526962283e-09,1.9974866556535273e-10,4.178636824505314e-09,1.0801685868213302e-08
15.414507772020725,4.832049131874185e-10,1.900186479224365e-09,1.9842581704430166e-10,4.171873424111413e-09,1.0796698362540514e-08
15.424471901155838,4.836923782484955e-10,1.8976479291140375e-09,1.962182077163712e-10,4.1666428342997196e-09,1.076965107629756e-08
15.434436030290952,4.834593605141318e-10,1.8932053126032126e-09,1.9675615700248787e-10,4.164543228474005e-09,1.0750803484103746e-08
15.444400159426065,4.846352130870538e-10,1.8969751433359016e-09,1.9802023056289713e-10,4.1634145133551705e-09,1.0746719065850088e-08
15.45436428856118,4.84734476898084e-10,1.8965995586224903e-09,1.963481567409449e-10,4.160693913225703e-09,1.074244589385717e-08
15.464328417696294,4.830727054856815e-10,1.8881084435126374e-09,1.9663450030844809e-10,4.1578213276011815e-09,1.0714183101324989e-08
15.474292546831407,4.804723467037161e-10,1.8892137765327114e-09,1.964690567020113e-10,4.152204456487751e-09,1.0728387886426868e-08
15.48425667596652,4.802468329192773e-10,1.891807611241147e-09,1.9674201736842757e-10,4.1478865630421e-09,1.0698797969538618e-08
15.494220805101634,4.798566938872861e-10,1.8865350811454847e-09,1.9617761741584965e-10,4.1393766028968866e-09,1.0693503426954767e-08
15.504184934236747,4.813291652508455e-10,1.8821935090199128e-09,1.9614107494479106e-10,4.13965448563856e-09,1.0693179447699953e-08
15.51414906337186,4.785211206377377e-10,1.8886244708054228e-09,1.9508267770565023e-10,4.135925624409585e-09,1.0694763839280999e-08
15.524113192506974,4.798656235178466e-10,1.882380479761916e-09,1.9592568664643368e-10,4.134047208681182e-09,1.0682433370129382e-08
15.534077321642089,4.782180165975483e-10,1.8764513536660683e-09,1.9550337337611029e-10,4.125168751962648e-09,1.066980504777207e-08
15.544041450777202,4.772287926224442e-10,1.8845423995828633e-09,1.9587297080087626e-10,4.123026916861107e-09,1.0653657637332386e-08
15.554005579912316,4.765002694449323e-10,1.8791493806883104e-09,1.9479596852606018e-10,4.1204989281994995e-09,1.0649183980474644e-08
15.563969709047429,4.723624503006874e-10,1.875865275360585e-09,1.947080100670973e-10,4.1150884265469415e-09,1.0623425101041252e-08
15.573933838182542,4.77014834652277e-10,1.877772956262089e-09,1.95282791709288e-10,4.1132104990588565e-09,1.0595294635204692e-08
15.583897967317656,4.793509070884425e-10,1.869180083505339e-09,1.9503404368862503e-10,4.107962326286196e-09,1.0614441546884928e-08
15.593862096452769,4.762042205125791e-10,1.871962130267745e-09,1.941909831036957e-10,4.105089630415053e-09,1.0599923024105298e-08
15.603826225587884,4.741018975457851e-10,1.8694203286692918e-09,1.9442428368644644e-10,4.1016409030739394e-09,1.0596494270909949e-08
15.613790354722997,4.764728288400872e-10,1.8672431572759163e-09,1.9426114900336957e-10,4.10079311345263e-09,1.0598727800263583e-08
15.62375448385811,4.738715934514938e-10,1.862216086014856e-09,1.9371525230477628e-10,4.091127233878158e-09,1.0586560225473556e-08
15.633718612993224,4.736822850637074e-10,1.8614292018369208e-09,1.935119865107819e-10,4.089753735297985e-09,1.057694257614073e-08
15.643682742128338,4.741737120250718e-10,1.8668861598052703e-09,1.949095432488922e-10,4.087650599443716e-09,1.0564169122404384e-08
15.653646871263451,4.742950891189054e-10,1.862571810007863e-09,1.92302316476257e-10,4.084241725643342e-09,1.0557737777109302e-08
15.663611000398564,4.719272102649905e-10,1.8580046022917184e-09,1.9337574412758194e-10,4.081906533448173e-09,1.0537471168291614e-08
15.673575129533678,4.705660208292093e-10,1.8556821009803747e-09,1.9360180172320746e-10,4.0776617790000365e-09,1.053788599467466e-08
15.683539258668793,4.710841330838102e-10,1.8570395279094704e-09,1.9354740001003385e-10,4.076856459697194e-09,1.0514532301246022e-08
15.693503387803906,4.701562701150508e-10,1.8531089785820346e-09,1.935765122570718e-10,4.067622950829229e-09,1.0506242366299434e-08
15.70346751693902,4.729050587932734e-10,1.8516561520957547e-09,1.9259823355384418e-10,4.067926099408363e-09,1.0487588797069907e-08
15.713431646074133,4.695464567139712e-10,1.857660115287325e-09,1.9155988591353358e-10,4.062785739624963e-09,1.0496552212546642e-08
15.723395775209246,4.722384597862114e-10,1.8516324303789643e-09,1.9173731033070026e-10,4.054946636624756e-09,1.0482474124284087e-08
15.73335990434436,4.70172970092715e-10,1.8469844098536355e-09,1.9200372756617982e-10,4.0559493007540856e-09,1.0481368929827921e-08
15.743324033479473,4.680905264609963e-10,1.8489672910060218e-09,1.9191066386064352e-10,4.051107855121744e-09,1.0461296482801397e-08
15.753288162614588,4.66034822209042e-10,1.8452677416473232e-09,1.9180192103510934e-10,4.052691928950417e-09,1.0473634902933016e-08
15.763252291749701,4.680344672763124e-10,1.8396954416683783e-09,1.9140226105752833e-10,4.047166407783361e-09,1.043563696270726e-08
15.773216420884815,4.678751817219562e-10,1.8447933651793536e-09,1.9111127883280598e-10,4.0374206325261314e-09,1.041844996298992e-08
15.783180550019928,4.716622213663178e-10,1.8377969888427537e-09,1.9257873277642418e-10,4.038682017522396e-09,1.0438279023914169e-08
15.793144679155041,4.697026837188196e-10,1.841613993395739e-09,1.909415388686276e-10,4.037177009223203e-09,1.0407189128423644e-08
15.803108808290155,4.672286160651867e-10,1.8375496321519876e-09,1.9017381541628504e-10,4.029827801668959e-09,1.0402913435736644e-08
15.813072937425268,4.682898865246798e-10,1.8338049594581144e-09,1.912833085243023e-10,4.028209438183124e-09,1.0397920070868576e-08
15.823037066560381,4.6510074500781064e-10,1.8307930265183646e-09,1.9095968800918156e-10,4.025151186502154e-09,1.0397318702631564e-08
15.833001195695497,4.651243595737768e-10,1.8311132305215515e-09,1.901272157027646e-10,4.021299877056034e-09,1.0410017755642067e-08
15.84296532483061,4.654202185886397e-10,1.8317411902151836e-09,1.9014515531294632e-10,4.021617294752507e-09,1.0389754609151778e-08
15.852929453965723,4.653297928068806e-10,1.829865989457719e-09,1.9027400167960054e-10,4.01153669387763e-09,1.0381677910261715e-08
15.862893583100837,4.6273028410439944e-10,1.82902508391119e-09,1.9004321724108374e-10,4.012073391833021e-09,1.039250221086112e-08
15.87285771223595,4.6361390057448445e-10,1.826157437483798e-09,1.902384210420659e-10,4.007227922245183e-09,1.0356177417898655e-08
15.882821841371063,4.6287469234691523e-10,1.824465081555758e-09,1.8980388239971612e-10,4.00783269998797e-09,1.0349552054485975e-08
15.892785970506177,4.622386962356492e-10,1.8217535007713498e-09,1.8990682103798839e-10,3.999726017575787e-09,1.0337163080475728e-08
15.902750099641292,4.6452005955871437e-10,1.8181370487579966e-09,1.8822466489229516e-10,3.998212504101253e-09,1.0302801291167608e-08
15.912714228776405,4.614226813282081e-10,1.8210887462297858e-09,1.8794075033740556e-10,3.993806708935168e-09,1.031572899157662e-08
15.922678357911519,4.6510380888312165e-10,1.8173021706847396e-09,1.8929858431099222e-10,3.986638556249445e-09,1.02950136819127e-08
15.932642487046632,4.6283378163690495e-10,1.8180090440568555e-09,1.8831229286837508e-10,3.986675346089881e-09,1.0286000074484708e-08
15.942606616181745,4.614041872188312e-10,1.8146099349290995e-09,1.8811160705893053e-10,3.984117868483036e-09,1.0283831522923663e-08
15.952570745316859,4.5921889532398843e-10,1.8119376964792814e-09,1.8904978012529965e-10,3.983092802913848e-09,1.0296842592707173e-08
15.962534874451972,4.6280078678763566e-10,1.807535409805322e-09,1.883583639029717e-10,3.981252467229846e-09,1.0276048193570298e-08
15.972499003587085,4.6135831195589706e-10,1.8110858185592582e-09,1.866991230989676e-10,3.973027616921064e-09,1.0259447734260069e-08
15.9824631327222,4.617270563661257e-10,1.8089856582560118e-09,1.8854917255639725e-10,3.971002224046435e-09,1.0259409558356672e-08
15.992427261857314,4.6077857454908725e-10,1.808257965542526e-09,1.8789504974853995e-10,3.971542815964285e-09,1.0244677787574056e-08
16.002391390992425,4.6004586413492073e-10,1.8055753884324907e-09,1.8660567301114343e-10,3.961356041557147e-09,1.023955579555415e-08
16.01235552012754,4.5769770536023084e-10,1.8013173382658124e-09,1.879873188863706e-10,3.960183917219372e-09,1.0232040115337586e-08
16.022319649262656,4.583497889024063e-10,1.802775720785606e-09,1.878354771725558e-10,3.960324517054016e-09,1.022114883607466e-08
16.03228377839777,4.5909649001064853e-10,1.8020205420946859e-09,1.8687927394690967e-10,3.955053405764083e-09,1.0223217635735772e-08
16.042247907532882,4.5887731181230354e-10,1.799574136674843e-09,1.8717480094926913e-10,3.951705529724452e-09,1.0217180055420758e-08
16.052212036667996,4.5723635832012484e-10,1.7973395459651771e-09,1.8773916051617595e-10,3.946467300930263e-09,1.0211911608967022e-08
16.06217616580311,4.553940955973986e-10,1.8001935942253221e-09,1.8702427975517939e-10,3.945403418536e-09,1.021834714756576e-08
16.072140294938222,4.576482927888208e-10,1.7948486397023523e-09,1.8639621295859535e-10,3.940680383947466e-09,1.018622252545734e-08
16.082104424073336,4.57372793342498e-10,1.7923267254075103e-09,1.8648470647941716e-10,3.9420355217284965e-09,1.0184227864844376e-08
16.09206855320845,4.547526633450638e-10,1.7946625314901274e-09,1.8726641741053905e-10,3.9374387901748505e-09,1.016770428697713e-08
16.102032682343562,4.5679778358605083e-10,1.7887313594243654e-09,1.8533777986414684e-10,3.931632243620369e-09,1.0156853474682858e-08
16.111996811478676,4.551979361226004e-10,1.7863524542994827e-09,1.859367367694061e-10,3.929272507110068e-09,1.0154511538287377e-08
16.12196094061379,4.555960370902855e-10,1.7869949896655516e-09,1.8500519618424642e-10,3.922455992639934e-09,1.0127486420748595e-08
16.131925069748903,4.540562285483462e-10,1.7865092375938098e-09,1.866794850215512e-10,3.921270208602001e-09,1.013046803442199e-08
16.141889198884016,4.5492449782143633e-10,1.783002193083249e-09,1.8547204265301195e-10,3.921341362432204e-09,1.012556705716251e-08
16.15185332801913,4.528933531407042e-10,1.7817098562501595e-09,1.8711064766539546e-10,3.9197455032339e-09,1.0112314289221204e-08
16.161817457154246,4.5756352063300956e-10,1.779564481855333e-09,1.8516132648553882e-10,3.915834160878773e-09,1.0110306343080174e-08
16.17178158628936,4.5408660314310014e-10,1.7809669235382388e-09,1.8541840620113764e-10,3.913033059923237e-09,1.0115862947174992e-08
16.181745715424473,4.519864836770242e-10,1.7807225415192431e-09,1.857606885443559e-10,3.909459492694977e-09,1.0086444289527853e-08
16.191709844559586,4.52748483187806e-10,1.7755052766247725e-09,1.8502880203156627e-10,3.907567156845792e-09,1.0103455203591834e-08
16.2016739736947,4.5214883095874425e-10,1.7760564840900855e-09,1.8439018850206038e-10,3.90286378582272e-09,1.0089960066562468e-08
16.211638102829813,4.481664420630973e-10,1.771640460031187e-09,1.8391359878569852e-10,3.896288144371506e-09,1.0071768951517502e-08
16.221602231964926,4.508836603480643e-10,1.773756035581426e-09,1.8428786590676507e-10,3.8987547265540075e-09,1.00545453171143e-08
16.23156636110004,4.5261194125644636e-10,1.7727733780243426e-09,1.8374560936005482e-10,3.893240246722736e-09,1.005912848744908e-08
16.241530490235153,4.528588566160339e-10,1.7703618303620468e-09,1.84215639565783e-10,3.88911545612089e-09,1.0051185526508394e-08
16.251494619370266,4.49596695482615e-10,1.7708145314651066e-09,1.8445589631429607e-10,3.886990903056937e-09,1.004580014470881e-08
16.26145874850538,4.479947766335113e-10,1.7708364470576114e-09,1.8397708763599167e-10,3.88314227680098e-09,1.0036510644490578e-08
16.271422877640493,4.5027118110683174e-10,1.7635061943495794e-09,1.8338654718862283e-10,3.878274187635901e-09,1.0016383036310137e-08
16.281387006775606,4.496104523954441e-10,1.7636688630243686e-09,1.8294399502182315e-10,3.877328740721311e-09,1.0024771605408759e-08
16.29135113591072,4.4798083464374255e-10,1.7655417010216036e-09,1.842895535066898e-10,3.878917639938156e-09,1.0011760361086799e-08
16.301315265045833,4.496568724631535e-10,1.7589275107390037e-09,1.8307602547534593e-10,3.8700419282892e-09,1.0000615095401135e-08
16.31127939418095,4.4907668763925456e-10,1.7555031812076883e-09,1.8340694087295623e-10,3.867195847342732e-09,9.988179729381982e-09
16.321243523316063,4.463874951520188e-10,1.7578335379937383e-09,1.8280683622108813e-10,3.864272517304848e-09,9.978151463433762e-09
16.331207652451177,4.448414611889062e-10,1.757521547909896e-09,1.837076475533399e-10,3.86082990400551e-09,9.97593371470066e-09
16.34117178158629,4.478933273829463e-10,1.7546251298015716e-09,1.829888461560544e-10,3.859556817744863e-09,9.967757706596872e-09
16.351135910721403,4.4938184422071335e-10,1.7558279405492227e-09,1.8387957283403368e-10,3.859676176039962e-09,9.955877991319055e-09
16.361100039856517,4.487696041055909e-10,1.7546709917912232e-09,1.8270110427634457e-10,3.854703022005777e-09,9.94869485578969e-09
16.37106416899163,4.4646669273242194e-10,1.7518389921998691e-09,1.824722875484876e-10,3.851827269918561e-09,9.954798212463657e-09
16.381028298126743,4.461316398521466e-10,1.7525034116351723e-09,1.8208943269385825e-10,3.849957117562548e-09,9.93978329132446e-09
16.390992427261857,4.4443721238845243e-10,1.7461475363900604e-09,1.8192157138026861e-10,3.84544297937572e-09,9.931622553386471e-09
16.40095655639697,4.435801416184541e-10,1.7493337891171058e-09,1.821796045870202e-10,3.842613414016987e-09,9.92177653315099e-09
16.410920685532083,4.440037758284384e-10,1.7453630839302924e-09,1.8103546901200034e-10,3.838137533481915e-09,9.924719545730824e-09
16.420884814667197,4.4319240289329227e-10,1.7462902835449154e-09,1.8136164025913136e-10,3.835986924861893e-09,9.918724223496347e-09
16.43084894380231,4.4525119646114304e-10,1.7458122526162644e-09,1.80613284725863e-10,3.836916727631723e-09,9.89688151675575e-09
16.440813072937424,4.439777457059162e-10,1.7433958780307037e-09,1.8178886892152376e-10,3.831698789956941e-09,9.901435175167562e-09
16.450777202072537,4.4277906391993825e-10,1.7445952381549145e-09,1.806851666001068e-10,3.828229628564738e-09,9.894831992939919e-09
16.460741331207654,4.421916712342428e-10,1.743200517899425e-09,1.8172681226069654e-10,3.825366704932313e-09,9.875861225265915e-09
16.470705460342767,4.4455621912064247e-10,1.7359579286815787e-09,1.8074374247235135e-10,3.817663084410762e-09,9.880951039611776e-09
16.48066958947788,4.415715599327052e-10,1.7381701306918292e-09,1.806002229314359e-10,3.818997135410237e-09,9.863900920515947e-09
16.490633718612994,4.426132868432856e-10,1.738570685085304e-09,1.8052874111621088e-10,3.817421594143861e-09,9.858443604937213e-09
16.500597847748107,4.438512139091091e-10,1.7313010910568036e-09,1.807451239353847e-10,3.810884302728568e-09,9.844188256255123e-09
16.51056197688322,4.421000091927202e-10,1.731722816723539e-09,1.8064332134365928e-10,3.81276407773824e-09,9.836970213745744e-09
16.520526106018334,4.377124834003324e-10,1.7305649378805688e-09,1.802349626908121e-10,3.806153246408259e-09,9.829765073225445e-09
16.530490235153447,4.3953734476523645e-10,1.7304124285339964e-09,1.8147568749248517e-10,3.806550262032729e-09,9.829681853034242e-09
16.54045436428856,4.4132444964099193e-10,1.7288821822629334e-09,1.8076689866174694e-10,3.802433585173943e-09,9.820304305461742e-09
16.550418493423674,4.4332357595384e-10,1.7300948159757468e-09,1.804540778400448e-10,3.801752089287555e-09,9.81424151513052e-09
16.560382622558787,4.402024336043184e-10,1.7277087640559146e-09,1.8039017000817427e-10,3.799434380201612e-09,9.803227129820961e-09
16.5703467516939,4.389788704443731e-10,1.724892207635886e-09,1.802965944388305e-10,3.793551057047e-09,9.798570417665445e-09
16.580310880829014,4.382340849228909e-10,1.72459989099742e-09,1.791365352066521e-10,3.794415133708054e-09,9.795954360760788e-09
16.590275009964127,4.386193898881861e-10,1.723013410278134e-09,1.7962665351661809e-10,3.787624748917569e-09,9.785884839013178e-09
16.60023913909924,4.3677563976791874e-10,1.725838696187927e-09,1.7945392686373095e-10,3.78515885208797e-09,9.78124025518368e-09
16.610203268234358,4.4093641239237235e-10,1.7212919460209686e-09,1.7848456138378461e-10,3.78317308119629e-09,9.771835156857437e-09
16.62016739736947,4.388158028288472e-10,1.720370747820542e-09,1.7916019436188182e-10,3.777663177308807e-09,9.759792578090548e-09
16.630131526504584,4.371324317290313e-10,1.7193718883023547e-09,1.7860685978209177e-10,3.778842425121883e-09,9.766365220300485e-09
16.640095655639698,4.346009773024967e-10,1.71716124532728e-09,1.793032159228884e-10,3.778526962882752e-09,9.761145460308862e-09
16.65005978477481,4.383774477953838e-10,1.7155664332989246e-09,1.7879141917458576e-10,3.773359273907892e-09,9.743911485857678e-09
16.660023913909924,4.3594146846083477e-10,1.7157813891281506e-09,1.791878226686542e-10,3.76939610835559e-09,9.74048266538105e-09
16.669988043045038,4.3756260776318273e-10,1.7122014146515412e-09,1.7800196204146335e-10,3.7662879941189605e-09,9.728180430581973e-09
16.67995217218015,4.349642797603313e-10,1.7100575153078698e-09,1.7868640502753846e-10,3.760515295524647e-09,9.71180274329603e-09
16.689916301315264,4.3642216526800823e-10,1.7113027145183098e-09,1.7778080428376256e-10,3.763899920904782e-09,9.715359729242757e-09
16.699880430450378,4.369204302412367e-10,1.7090306526140304e-09,1.7834611999757971e-10,3.758441501601638e-09,9.685864348121116e-09
16.70984455958549,4.343989127236762e-10,1.7071845770213044e-09,1.776400063177877e-10,3.75857435698049e-09,9.694352880679075e-09
16.719808688720605,4.339703170076735e-10,1.7060452353081594e-09,1.777863774102944e-10,3.752129422815232e-09,9.695821210911376e-09
16.729772817855718,4.345812579700973e-10,1.7088683485170904e-09,1.7788269194353982e-10,3.7513953039426284e-09,9.682178095688128e-09
16.73973694699083,4.3480243821868103e-10,1.7051753560106333e-09,1.7700430135458196e-10,3.745527454969122e-09,9.679621497279935e-09
16.749701076125945,4.357586127335938e-10,1.7048118546467735e-09,1.7746743881326456e-10,3.746813338156122e-09,9.68181619491061e-09
16.75966520526106,4.3443331567787157e-10,1.7020989486012686e-09,1.7735742197998843e-10,3.74447780950832e-09,9.6677315143305e-09
16.769629334396175,4.3278420074362754e-10,1.698575849018431e-09,1.769115542229877e-10,3.737762723286061e-09,9.661592966051808e-09
16.779593463531288,4.3042768243786586e-10,1.7003925196754425e-09,1.759033317424304e-10,3.737609116952224e-09,9.655574782953734e-09
16.7895575926664,4.317733559983149e-10,1.696275268036079e-09,1.7787320613793126e-10,3.736013331396654e-09,9.6555705333901e-09
16.799521721801515,4.3204151162250846e-10,1.6989237002611485e-09,1.770947682487824e-10,3.731732939198283e-09,9.643417423768444e-09
16.80948585093663,4.356173353004954e-10,1.6971847571071914e-09,1.7642277633480644e-10,3.727321310368812e-09,9.625362280825492e-09
16.81944998007174,4.332568634809743e-10,1.6943749940963017e-09,1.7662964668045348e-10,3.7279615795400496e-09,9.629419415143382e-09
16.829414109206855,4.3035897135876825e-10,1.6950182339115307e-09,1.7719800471333407e-10,3.7251293511808637e-09,9.619203723985775e-09
16.83937823834197,4.2843185044153827e-10,1.6923632502726467e-09,1.7590367439068983e-10,3.725387106169769e-09,9.624854021973024e-09
16.84934236747708,4.323783213709276e-10,1.6876110660809028e-09,1.7668506328587717e-10,3.7201285012017656e-09,9.60246196570849e-09
16.859306496612195,4.307493911666639e-10,1.6902241685628313e-09,1.767412960615151e-10,3.7141507899253404e-09,9.614160637032321e-09
16.86927062574731,4.3141107129677795e-10,1.689344603121522e-09,1.7494696880906599e-10,3.7166862272867304e-09,9.597721195300845e-09
16.87923475488242,4.3079966490933233e-10,1.686878208809616e-09,1.7552734457958062e-10,3.7098613830011566e-09,9.588103293636653e-09
16.889198884017535,4.3149036804071236e-10,1.686991970645126e-09,1.758583688593977e-10,3.708334978636318e-09,9.574329441265803e-09
16.89916301315265,4.305524891528696e-10,1.6846929915929507e-09,1.7548382938217378e-10,3.7060316345520923e-09,9.560205918744755e-09
16.909127142287765,4.2813765806294846e-10,1.6825084698049666e-09,1.7571907378464633e-10,3.7067279370360977e-09,9.56351906878267e-09
16.91909127142288,4.292821906048808e-10,1.6819743770556035e-09,1.755640295637772e-10,3.699347311275292e-09,9.548478840964225e-09
16.929055400557992,4.292615735144709e-10,1.6849467761647769e-09,1.7502355367973056e-10,3.699058345851622e-09,9.545447038135907e-09
16.939019529693105,4.288073066343911e-10,1.6805924191258363e-09,1.7458919625637097e-10,3.6945996159290467e-09,9.552406349423366e-09
16.94898365882822,4.2647874237213865e-10,1.6782557161180506e-09,1.7428235372896312e-10,3.693884226540847e-09,9.542522870657262e-09
16.958947787963332,4.2834177195372246e-10,1.6782721240534844e-09,1.7494679703078537e-10,3.6937022248945552e-09,9.539785602987056e-09
16.968911917098445,4.2769053942362926e-10,1.674430733506052e-09,1.74718047613515e-10,3.6905640321201653e-09,9.53415144545492e-09
16.97887604623356,4.239544393128952e-10,1.678521657731308e-09,1.742873581741366e-10,3.6876852368941585e-09,9.517010552835556e-09
16.988840175368672,4.268631640087467e-10,1.6718289474864366e-09,1.746201512605593e-10,3.6857675729711582e-09,9.536537344559972e-09
16.998804304503786,4.2943702757533197e-10,1.6743808425260845e-09,1.743612280178744e-10,3.6819955818750965e-09,9.516915164129264e-09
17.0087684336389,4.281826523963098e-10,1.673423115384682e-09,1.737998039492931e-10,3.67917181478257e-09,9.492825380714537e-09
17.018732562774012,4.270875553267916e-10,1.6692746185322694e-09,1.7381271311065198e-10,3.677553371538175e-09,9.49767853260332e-09
17.028696691909126,4.249742843873236e-10,1.6728855232645246e-09,1.7482837966264377e-10,3.6743801657703112e-09,9.482506343924996e-09
17.03866082104424,4.2352724879137594e-10,1.667328855996543e-09,1.739372737166842e-10,3.6721147606873835e-09,9.487888023519072e-09
17.048624950179352,4.2611553608067987e-10,1.6628222235041482e-09,1.7452367722167117e-10,3.6703943249592307e-09,9.465652780762363e-09
17.05858907931447,4.249063742785445e-10,1.668396212839385e-09,1.7330066377718014e-10,3.6644565673687627e-09,9.474102515476378e-09
17.068553208449583,4.262978418263001e-10,1.6676640243703553e-09,1.7316557735277114e-10,3.66686021138211e-09,9.459394261624966e-09
17.078517337584696,4.2504528974377083e-10,1.6645752634673098e-09,1.7273749449442217e-10,3.6604692606237094e-09,9.464686225123586e-09
17.08848146671981,4.2545842002140825e-10,1.6635842308450516e-09,1.7330855446414275e-10,3.6577038344676693e-09,9.44903440461407e-09
17.098445595854923,4.2444946307024994e-10,1.6647527502067407e-09,1.7337654437086136e-10,3.654812843122614e-09,9.45422716402137e-09
17.108409724990036,4.2319043697585685e-10,1.659548099769098e-09,1.7407205450960334e-10,3.6509139169535056e-09,9.44224514858549e-09
17.11837385412515,4.2372584512100623e-10,1.659336969663852e-09,1.7257918366492323e-10,3.652660079457982e-09,9.438025789055216e-09
17.128337983260263,4.2390435277737104e-10,1.6647603863034018e-09,1.7293543404681298e-10,3.649428682179664e-09,9.431251690366685e-09
17.138302112395376,4.2350591455103756e-10,1.6594517747004298e-09,1.7307695611455292e-10,3.649776267898796e-09,9.416151348011636e-09
17.14826624153049,4.204501782400195e-10,1.6576825008188831e-09,1.7183968011503561e-10,3.64320367613772e-09,9.41202214954926e-09
17.158230370665603,4.2244452818646416e-10,1.6568910577628264e-09,1.7197214223419707e-10,3.6414554074939496e-09,9.405625714251753e-09
17.168194499800716,4.221092963871614e-10,1.6540827700869287e-09,1.729350283996076e-10,3.641753235729811e-09,9.409545844862607e-09
17.17815862893583,4.190989686515293e-10,1.6582859714406485e-09,1.722271342391714e-10,3.6410689048822323e-09,9.389444090011233e-09
17.188122758070943,4.2047453586441143e-10,1.6489255281488276e-09,1.7167740297550517e-10,3.6362281891089176e-09,9.40190869929787e-09
17.198086887206056,4.25703700167612e-10,1.6521226940612538e-09,1.7217547393068118e-10,3.6360820194458072e-09,9.389478239690606e-09
17.208051016341173,4.213395773722846e-10,1.6517563395152675e-09,1.725205824216035e-10,3.634125232816971e-09,9.369492793802345e-09
17.218015145476286,4.212986026910746e-10,1.6463868223684667e-09,1.7109232544068827e-10,3.628991169201939e-09,9.366754681906714e-09
17.2279792746114,4.203520192992123e-10,1.6515994318823408e-09,1.7234434633377354e-10,3.626750800415315e-09,9.359536522312928e-09
17.237943403746513,4.2014278388828927e-10,1.64783928980625e-09,1.7146268053076046e-10,3.6204131572319107e-09,9.35528736740201e-09
17.247907532881626,4.1821285572714573e-10,1.6440993919228664e-09,1.7158964182728496e-10,3.62178190763292e-09,9.346214989011434e-09
17.25787166201674,4.1946002986705584e-10,1.6472791685846565e-09,1.7056709317300793e-10,3.6179525813339733e-09,9.336498884119213e-09
17.267835791151853,4.189324066882515e-10,1.6460750374110796e-09,1.7181846277678555e-10,3.6201350559882036e-09,9.34133141279092e-09
17.277799920286967,4.1860729231024027e-10,1.6422500957210477e-09,1.711406049786759e-10,3.6138765664038275e-09,9.33943216622123e-09
17.28776404942208,4.195131170130782e-10,1.642885847752059e-09,1.7079459833081025e-10,3.608732631695792e-09,9.328154725154116e-09
17.297728178557193,4.1689372982838625e-10,1.6446073709929276e-09,1.7189944860619746e-10,3.6061041377520755e-09,9.345594970447278e-09
17.307692307692307,4.1652760563784377e-10,1.6398249886184156e-09,1.7189072835327097e-10,3.6055174161530227e-09,9.31676470085558e-09
17.31765643682742,4.171803326509223e-10,1.640342477444801e-09,1.7022791096623726e-10,3.6058237191055716e-09,9.321954437485454e-09
17.327620565962533,4.169603166681855e-10,1.6408905759946788e-09,1.7082816885428295e-10,3.6029776186515186e-09,9.323677217676996e-09
17.337584695097647,4.173407417198692e-10,1.6387322435129126e-09,1.7115605495186335e-10,3.6030737387340007e-09,9.298962585436985e-09
17.34754882423276,4.1804266949319175e-10,1.637755190403663e-09,1.6964889664393727e-10,3.602957447517218e-09,9.276646045273804e-09
17.357512953367877,4.1701354489927945e-10,1.6385685613287811e-09,1.693528957923577e-10,3.5942640468476676e-09,9.27490002577329e-09
17.36747708250299,4.1639275028484305e-10,1.6373558846000007e-09,1.7032571404084692e-10,3.5941862343464238e-09,9.268914066469672e-09
17.377441211638104,4.1611657120364264e-10,1.6357408333848745e-09,1.708587721898e-10,3.5943443155717358e-09,9.279411239020853e-09
17.387405340773217,4.162806637473856e-10,1.6317488203325005e-09,1.6909475148689233e-10,3.58822223752181e-09,9.265714509477126e-09
17.39736946990833,4.187779022735042e-10,1.6312873452685007e-09,1.706199850492915e-10,3.592216252478177e-09,9.261864520145264e-09
17.407333599043444,4.1568345470498856e-10,1.6328788131150715e-09,1.7020601022364463e-10,3.5895312142468643e-09,9.25844258149134e-09
17.417297728178557,4.16776974954534e-10,1.6289453697998017e-09,1.6979432434075734e-10,3.5846245031265903e-09,9.251816916927945e-09
17.42726185731367,4.158447600362566e-10,1.6329575709485948e-09,1.7025374141013134e-10,3.5818424535213617e-09,9.249972684006461e-09
17.437225986448784,4.1417735322263507e-10,1.6298504650037354e-09,1.6930095732760734e-10,3.574113875561051e-09,9.234944439991435e-09
17.447190115583897,4.129069775355192e-10,1.630330559293725e-09,1.6849861416610113e-10,3.5774305713932997e-09,9.234228669785826e-09
17.45715424471901,4.15604429460401e-10,1.6298333696631589e-09,1.6947212625030106e-10,3.57568901255727e-09,9.21458125969944e-09
17.467118373854124,4.142354362228735e-10,1.6267383609269647e-09,1.6944828646378226e-10,3.570493992816757e-09,9.220845004637041e-09
17.477082502989237,4.1307816128885664e-10,1.6238194854006002e-09,1.6908320746718057e-10,3.571177771225211e-09,9.218019495490236e-09
17.48704663212435,4.133318637811174e-10,1.6228906500400655e-09,1.6871331733296879e-10,3.567227911306104e-09,9.215672407437926e-09
17.497010761259464,4.115160938135968e-10,1.626319449711762e-09,1.6978267730645565e-10,3.563707959107673e-09,9.224660964403119e-09
17.50697489039458,4.1179343569460515e-10,1.6218826680947775e-09,1.6937981067383254e-10,3.561716945318173e-09,9.197262946057075e-09
17.516939019529694,4.116886839181486e-10,1.6229926978757942e-09,1.687827949166423e-10,3.5628579261179615e-09,9.210181337681701e-09
17.526903148664807,4.119631202390548e-10,1.6213486002736092e-09,1.6855840990726435e-10,3.5593119842495295e-09,9.211838171571114e-09
17.53686727779992,4.1133806326662086e-10,1.6175948605278299e-09,1.693694897818073e-10,3.5561778979994316e-09,9.1902963491368e-09
17.546831406935034,4.1471708310764473e-10,1.6191314472951742e-09,1.6749869999046896e-10,3.5577230483494845e-09,9.186390033339656e-09
17.556795536070148,4.119303075788111e-10,1.6205366252746939e-09,1.680778860904411e-10,3.5505056327998787e-09,9.17412473795158e-09
17.56675966520526,4.1219722149369277e-10,1.61731062871209e-09,1.680755230910346e-10,3.5517440267141594e-09,9.151816685197953e-09
17.576723794340374,4.1252308404390084e-10,1.6177354783953527e-09,1.6852864717798552e-10,3.552454600869912e-09,9.169271593239661e-09
17.586687923475488,4.111694407655505e-10,1.6146660816845387e-09,1.6797211968814564e-10,3.5461917266644812e-09,9.137491299877667e-09
17.5966520526106,4.109347106402541e-10,1.6122663094818588e-09,1.683465704165413e-10,3.545957996120114e-09,9.145613077561363e-09
17.606616181745714,4.1123121962012676e-10,1.614374289028432e-09,1.6763185894394048e-10,3.548015418679586e-09,9.149999184774315e-09
17.616580310880828,4.1098548157331895e-10,1.6126705766303105e-09,1.6789248706550267e-10,3.539964425755421e-09,9.135246326455783e-09
17.62654444001594,4.0953847918461267e-10,1.6126410284669313e-09,1.677201601499515e-10,3.5373892167208767e-09,9.142593039858701e-09
17.636508569151054,4.098516465671233e-10,1.6123252109812863e-09,1.6792862940917472e-10,3.536114114878042e-09,9.132937215331458e-09
17.646472698286168,4.078334148416496e-10,1.6125965055502852e-09,1.668760050805349e-10,3.5344036353580893e-09,9.132383283891395e-09
17.656436827421285,4.1143737226971985e-10,1.6087677025690384e-09,1.6673251964967074e-10,3.532064635983808e-09,9.115850967308071e-09
17.666400956556398,4.0896275076605114e-10,1.610117513326145e-09,1.6734050859957367e-10,3.528395223236959e-09,9.112973967761187e-09
17.67636508569151,4.0880106095680337e-10,1.6058525616828692e-09,1.6767217152468898e-10,3.5293402765648564e-09,9.106990885172972e-09
17.686329214826625,4.0804735458408207e-10,1.6059265469684137e-09,1.664937189549127e-10,3.524442864202292e-09,9.105633250601155e-09
17.696293343961738,4.0802930049244866e-10,1.6056765056390601e-09,1.6778357539483276e-10,3.5258399132279873e-09,9.093599939051576e-09
17.70625747309685,4.08907981672146e-10,1.6041486801625906e-09,1.6694822159403586e-10,3.52271924055871e-09,9.095396568096763e-09
17.716221602231965,4.0919916957643035e-10,1.6050862763525672e-09,1.6790140148970507e-10,3.5244573546507147e-09,9.104780927737378e-09
17.726185731367078,4.077718891104349e-10,1.6011625280317773e-09,1.6599972994589288e-10,3.518613575490212e-09,9.092029235765623e-09
17.73614986050219,4.065439795902147e-10,1.5993539948727544e-09,1.6685316108216272e-10,3.5138826727954453e-09,9.082605149873253e-09
17.746113989637305,4.0780858876053017e-10,1.5988998054524833e-09,1.6615744051793285e-10,3.514391171444755e-09,9.09193910048488e-09
17.756078118772418,4.060895719948485e-10,1.6000661138296989e-09,1.66986982780644e-10,3.513194383579094e-09,9.073722974501539e-09
17.76604224790753,4.0711836379590533e-10,1.5974007388030038e-09,1.6535567358697177e-10,3.508576220156393e-09,9.067788870717723e-09
17.776006377042645,4.077858956522495e-10,1.5975125969768335e-09,1.6626160480068038e-10,3.5074721902966697e-09,9.058145653445077e-09
17.785970506177758,4.0778250800506574e-10,1.5999023135415568e-09,1.6619846935184403e-10,3.508187386381851e-09,9.042640524875963e-09
17.79593463531287,4.047027538773686e-10,1.5931775545199441e-09,1.6590340180474753e-10,3.5045088690114076e-09,9.048006562070925e-09
17.80589876444799,4.055934052883557e-10,1.5955547355628174e-09,1.6604943302053175e-10,3.5025459638651493e-09,9.045890783575993e-09
17.815862893583102,4.0613619122873533e-10,1.5970358225665612e-09,1.6638124381825652e-10,3.4984382619420847e-09,9.032979503365704e-09
17.825827022718215,4.0407842349579716e-10,1.5926257751398678e-09,1.661937238060192e-10,3.497560385094052e-09,9.04295221730603e-09
17.83579115185333,4.0651415899453374e-10,1.592718655000187e-09,1.6607957652317005e-10,3.501687588321764e-09,9.035808124646618e-09
17.845755280988442,4.041852428368351e-10,1.5923315543725213e-09,1.649918343115684e-10,3.49582450149869e-09,9.03426843234396e-09
17.855719410123555,4.073155528137712e-10,1.5888905886438347e-09,1.647465393918976e-10,3.4942439720582e-09,9.023379523673477e-09
17.86568353925867,4.049039944969669e-10,1.590820535681623e-09,1.6537061115324993e-10,3.4913112512245954e-09,9.006718352100815e-09
17.875647668393782,4.0550800414445e-10,1.5883373093227659e-09,1.6509336489527234e-10,3.490102274839322e-09,9.005709991356633e-09
17.885611797528895,4.042813212665787e-10,1.5885519923933036e-09,1.6521179854505914e-10,3.4889007616882445e-09,9.004742899045954e-09
17.89557592666401,4.0469017829922955e-10,1.5865699477991284e-09,1.6557889965347897e-10,3.4858301843122072e-09,8.988937137744255e-09
17.905540055799122,4.0563263883676294e-10,1.5852212910718443e-09,1.653784227698377e-10,3.4825773948327017e-09,8.998302557329706e-09
17.915504184934235,4.0661974462929745e-10,1.588292872213412e-09,1.6690909632266027e-10,3.489871369391527e-09,9.006249590196455e-09
17.92546831406935,4.0429346448944286e-10,1.584100998641092e-09,1.6433472006816586e-10,3.482330174935694e-09,8.980623250941634e-09
17.935432443204462,4.0382255970054913e-10,1.5821879460673127e-09,1.6401440539556481e-10,3.4779099697446565e-09,8.982303873383068e-09
17.945396572339575,4.013178383967066e-10,1.580947468566186e-09,1.6477708966788873e-10,3.4720845864297535e-09,8.9912708101462e-09
17.955360701474692,4.0221692694480945e-10,1.5807023605935872e-09,1.6528977919422885e-10,3.4751618268097185e-09,8.99626691115219e-09
17.965324830609806,4.0395327197548207e-10,1.5777969679968455e-09,1.640691927468206e-10,3.4743899932249214e-09,8.972794462448307e-09
17.97528895974492,4.025313796415677e-10,1.5800357143195148e-09,1.6414729108878286e-10,3.4709928381778217e-09,8.945323639156494e-09
17.985253088880032,4.03285587451007e-10,1.5825684422988194e-09,1.6429185209460102e-10,3.4714958203099506e-09,8.959689577489157e-09
17.995217218015146,4.006996252387825e-10,1.5765548521168518e-09,1.640008198898064e-10,3.4673751980729093e-09,8.95107610687993e-09
18.00518134715026,3.999982017888795e-10,1.5765162180305801e-09,1.6414993748754191e-10,3.46362910679716e-09,8.951626172301033e-09
18.015145476285372,4.0093477860717227e-10,1.5783940820526708e-09,1.6445043273792622e-10,3.4602937669015108e-09,8.943653250563808e-09
18.025109605420486,3.9945545690103383e-10,1.5734794212650254e-09,1.6384342493543476e-10,3.461031150965977e-09,8.942338976781707e-09
18.0350737345556,4.019560274121046e-10,1.5740948170332028e-09,1.6302233322660977e-10,3.4614501342280103e-09,8.93147469398726e-09
18.045037863690712,4.0188381091716486e-10,1.5731423136888024e-09,1.6412352665945592e-10,3.4600033423669666e-09,8.933712092289239e-09
18.055001992825826,4.019964101036568e-10,1.5691263315056707e-09,1.63485048179409e-10,3.457657129347566e-09,8.925776749160667e-09
18.06496612196094,3.9948494630590214e-10,1.5723819261504257e-09,1.6360421644883925e-10,3.457457827263751e-09,8.930792328917087e-09
18.074930251096053,4.0070656958272396e-10,1.5712845490469899e-09,1.6361829047910426e-10,3.4510960173848745e-09,8.917746274420493e-09
18.084894380231166,4.0034817602280687e-10,1.5715508043360856e-09,1.6423734330226722e-10,3.4540056207161623e-09,8.915783634192024e-09
18.09485850936628,3.9991545850956425e-10,1.5689642825521276e-09,1.6379593232854642e-10,3.450983412663925e-09,8.902424313895485e-09
18.104822638501396,4.0164255649581265e-10,1.5702635606153908e-09,1.640887783847757e-10,3.4436657530289806e-09,8.91129251270422e-09
18.11478676763651,4.011977364663871e-10,1.5708075256448573e-09,1.6456282600093943e-10,3.4507845528577028e-09,8.90496776230517e-09
18.124750896771623,3.982217619405478e-10,1.5667791529507309e-09,1.6255987717505931e-10,3.4432894618973808e-09,8.88213995673641e-09
18.134715025906736,4.001850129035438e-10,1.5647494413420906e-09,1.6207152388139028e-10,3.444655599322802e-09,8.886976610954094e-09
18.14467915504185,3.969461039868426e-10,1.5669301630891235e-09,1.638471360849786e-10,3.436629956772969e-09,8.875800360000727e-09
18.154643284176963,3.99936244749309e-10,1.5657666661594475e-09,1.6270326559364704e-10,3.439298978334393e-09,8.895621387213304e-09
18.164607413312076,4.006690837336859e-10,1.561401589794888e-09,1.6215984171784777e-10,3.4386395749876815e-09,8.881885761550928e-09
18.17457154244719,3.97193811624857e-10,1.5638811534447136e-09,1.6257969512628391e-10,3.4360946798447192e-09,8.857250738223075e-09
18.184535671582303,3.9826286306082635e-10,1.5656439666910404e-09,1.626866378159659e-10,3.4317508043997788e-09,8.874224397892475e-09
18.194499800717416,3.9725946687873027e-10,1.5624973402791045e-09,1.6259510429423717e-10,3.429620581894827e-09,8.85980836106721e-09
18.20446392985253,3.9613223731096544e-10,1.5589113893898368e-09,1.626248467491512e-10,3.4294064949593435e-09,8.861174215112993e-09
18.214428058987643,3.967956518294923e-10,1.560828496446305e-09,1.625971254849469e-10,3.427707234502613e-09,8.862894714764688e-09
18.224392188122756,3.96741025085751e-10,1.5571290004537818e-09,1.6202243560393924e-10,3.4301151038647026e-09,8.851080541404329e-09
18.23435631725787,3.989858923430043e-10,1.5567966558125047e-09,1.6068319022090127e-10,3.423757401125698e-09,8.837841310752369e-09
18.244320446392983,3.981598547486006e-10,1.5583110867000009e-09,1.6229946560131915e-10,3.422914675728827e-09,8.834836649689226e-09
18.2542845755281,3.969722771897396e-10,1.5540299378698366e-09,1.6201994032036717e-10,3.422149521314037e-09,8.834841444566576e-09
18.264248704663213,3.9451194987147724e-10,1.555250486253588e-09,1.6231748700420737e-10,3.42028644939215e-09,8.839210819674737e-09
18.274212833798327,3.9555602995994215e-10,1.5546186449498261e-09,1.616279771632718e-10,3.4177131559077334e-09,8.822541183691653e-09
18.28417696293344,3.971140816747987e-10,1.5518472967984625e-09,1.625360991571563e-10,3.416263836067873e-09,8.830104167318166e-09
18.294141092068553,3.9504411921574997e-10,1.5540322948750972e-09,1.6175895055396973e-10,3.411525914499848e-09,8.825784982051488e-09
18.304105221203667,3.972244059873978e-10,1.5578236542143568e-09,1.6159380975829436e-10,3.409328379855749e-09,8.82472738723864e-09
18.31406935033878,3.953114558533458e-10,1.5548911150637974e-09,1.617004624417268e-10,3.414395848032711e-09,8.813353801198459e-09
18.324033479473893,3.9400366757522115e-10,1.551718940022505e-09,1.6112732779355686e-10,3.4099709760844696e-09,8.804271970677555e-09
18.333997608609007,3.9507880866818516e-10,1.5492719712530139e-09,1.606721356902684e-10,3.4113586128394826e-09,8.807431278677235e-09
18.34396173774412,3.9526179418691767e-10,1.5524721329913704e-09,1.6204234920604011e-10,3.40592891151812e-09,8.783096619462295e-09
18.353925866879234,3.970234165248156e-10,1.549808689597265e-09,1.6074091981718318e-10,3.4065770028243283e-09,8.789497396365486e-09
18.363889996014347,3.95932859847307e-10,1.5484139334652841e-09,1.6120360246665965e-10,3.4033638564946467e-09,8.785322122235138e-09
18.37385412514946,3.919801511635244e-10,1.547765956375304e-09,1.6097264626971026e-10,3.402036003243726e-09,8.79325320968634e-09
18.383818254284574,3.9324857678980644e-10,1.5495574452451836e-09,1.6100550941236412e-10,3.399723472444332e-09,8.769821490857573e-09
18.393782383419687,3.929260681583729e-10,1.5459697153391205e-09,1.6061003105069195e-10,3.396241472221294e-09,8.775043016318649e-09
18.403746512554804,3.9385667048649576e-10,1.544802022917789e-09,1.6068557423582943e-10,3.4004507450025817e-09,8.776428076183412e-09
18.413710641689917,3.9258041639318354e-10,1.5459683424053528e-09,1.6073876731852138e-10,3.394124586304248e-09,8.782194961379711e-09
18.42367477082503,3.95153272413935e-10,1.5433933607106557e-09,1.6087827212844285e-10,3.395748499004139e-09,8.766657966736548e-09
18.433638899960144,3.9387620247352296e-10,1.54433600985756e-09,1.5917339807756603e-10,3.384257190007904e-09,8.754383224735258e-09
18.443603029095257,3.940455222547541e-10,1.5440291717841838e-09,1.6105786978291475e-10,3.385694149690682e-09,8.754459519029068e-09
18.45356715823037,3.9269301048544256e-10,1.5389204600659615e-09,1.605186527732316e-10,3.3894633029370688e-09,8.752480642467782e-09
18.463531287365484,3.9041184853881333e-10,1.5412194013127067e-09,1.607541446823468e-10,3.3880696344762065e-09,8.752000693900277e-09
18.473495416500597,3.897253429798351e-10,1.539715728418212e-09,1.6038003661202994e-10,3.3841200680058402e-09,8.732074400270138e-09
18.48345954563571,3.930783376710986e-10,1.533915757969622e-09,1.606338378908462e-10,3.3838340369380463e-09,8.74357789091689e-09
18.493423674770824,3.904614886781585e-10,1.5378083964544715e-09,1.598563879522586e-10,3.3807288912055955e-09,8.75156081491486e-09
18.503387803905937,3.919236532174418e-10,1.5432562628183323e-09,1.595763218799931e-10,3.380610650959275e-09,8.739659392011283e-09
18.51335193304105,3.8990374202698736e-10,1.5377809736986746e-09,1.5929973659711099e-10,3.3752392918665144e-09,8.71615292577587e-09
18.523316062176164,3.908897239360937e-10,1.538122457936402e-09,1.5990265489945922e-10,3.3770870413927695e-09,8.728649217452309e-09
18.533280191311277,3.8938467214704564e-10,1.5360001645514347e-09,1.59422406425768e-10,3.3775009832399707e-09,8.72354057796971e-09
18.54324432044639,3.9260801674039576e-10,1.5362138005906967e-09,1.6003951278502772e-10,3.376741783803441e-09,8.709553068799826e-09
18.553208449581508,3.9257554026911803e-10,1.536172891253981e-09,1.592706975539346e-10,3.37359085348716e-09,8.697950705827549e-09
18.56317257871662,3.9038982681297614e-10,1.5345741586333656e-09,1.595126407414228e-10,3.3732718719021747e-09,8.716998305671315e-09
18.573136707851734,3.8960968547927435e-10,1.5325355746825392e-09,1.592065919779819e-10,3.368924970088171e-09,8.71956923739273e-09
18.583100836986848,3.9023134292708456e-10,1.5359399165136228e-09,1.601374273092462e-10,3.3680469019519453e-09,8.685826152666449e-09
18.59306496612196,3.879411731318391e-10,1.5309200872423202e-09,1.5984944134747593e-10,3.363425246667888e-09,8.705383966531886e-09
18.603029095257074,3.8909669686659425e-10,1.5303414865726552e-09,1.5870747979225173e-10,3.3664288623145417e-09,8.697906250490551e-09
18.612993224392188,3.88235628813502e-10,1.5334479239960485e-09,1.5907086319905516e-10,3.3633227407571326e-09,8.700834336687677e-09
18.6229573535273,3.9182337461898834e-10,1.5307534521481427e-09,1.6012128753434382e-10,3.3606294263007664e-09,8.684968218342045e-09
18.632921482662415,3.900610106238183e-10,1.5309084381166761e-09,1.5877693315768298e-10,3.3560895873600673e-09,8.683044386544193e-09
18.642885611797528,3.90675865491281e-10,1.5298516977012094e-09,1.5912775393646005e-10,3.3558404898982628e-09,8.670019870002964e-09
18.65284974093264,3.890773224622269e-10,1.524532363683033e-09,1.5845704419345479e-10,3.3565710384106066e-09,8.672302290898171e-09
18.662813870067755,3.8792190840071403e-10,1.5293986317989824e-09,1.5961313651653162e-10,3.3544451293839983e-09,8.664363402997946e-09
18.672777999202868,3.866478268513664e-10,1.5258475033796965e-09,1.5933790817626947e-10,3.3552620554556144e-09,8.656998681739661e-09
18.68274212833798,3.8935637659930803e-10,1.5211562523418705e-09,1.586709120218132e-10,3.3528237161760607e-09,8.656356740184071e-09
18.692706257473095,3.8823923535185745e-10,1.5274118551433218e-09,1.581029887186863e-10,3.3527392943016722e-09,8.668106063083079e-09
18.70267038660821,3.867209207181216e-10,1.5264608760317147e-09,1.5740650636006246e-10,3.353854461652321e-09,8.658123618022201e-09
18.712634515743325,3.860105584861115e-10,1.5214423357761202e-09,1.576090910254596e-10,3.3448301496362746e-09,8.644294006442525e-09
18.72259864487844,3.8932255172439286e-10,1.524204314924883e-09,1.5856542335611596e-10,3.3489772290451168e-09,8.650518975409656e-09
18.73256277401355,3.871449517680025e-10,1.5242419162417065e-09,1.5836259584167767e-10,3.3472850985942343e-09,8.643536900445959e-09
18.742526903148665,3.8859867204784417e-10,1.5199123770795725e-09,1.5853285646484145e-10,3.3444436639521985e-09,8.644430040432536e-09
18.75249103228378,3.869250753874099e-10,1.52191274055332e-09,1.5849848043367505e-10,3.343059518445106e-09,8.623414004535974e-09
18.76245516141889,3.847767261115454e-10,1.5220691722899992e-09,1.5768482442046253e-10,3.3402529695885923e-09,8.648035352606285e-09
18.772419290554005,3.871938612434673e-10,1.519549546891107e-09,1.5765173227255023e-10,3.338454779026538e-09,8.637366994444001e-09
18.78238341968912,3.8786880519358733e-10,1.5206244478372724e-09,1.588614420842e-10,3.3407304811173688e-09,8.61808148218185e-09
18.79234754882423,3.8532297025357694e-10,1.5173791713936258e-09,1.5805667783595533e-10,3.3346073440836472e-09,8.622676911883565e-09
18.802311677959345,3.8619990424288217e-10,1.5158857420520207e-09,1.5689120723316274e-10,3.333959099402465e-09,8.61977490873258e-09
18.81227580709446,3.8509447678478676e-10,1.5207803362532923e-09,1.5758137075593215e-10,3.3331195068318696e-09,8.6210660019588e-09
18.822239936229572,3.8870925915166963e-10,1.518414652786095e-09,1.5814331868869197e-10,3.332022438634373e-09,8.613913305087827e-09
18.832204065364685,3.875642746270048e-10,1.5173741127373607e-09,1.5909063537262897e-10,3.328788443044823e-09,8.6189041798748e-09
18.8421681944998,3.8584839832718817e-10,1.5145100123829e-09,1.574083286996113e-10,3.3286193807112084e-09,8.602079040641132e-09
18.852132323634915,3.8592669908742184e-10,1.5110826934469682e-09,1.579227595689857e-10,3.3264300106229827e-09,8.599416060122792e-09
18.86209645277003,3.853159240908279e-10,1.5169527471125125e-09,1.5828763527602357e-10,3.325373457712279e-09,8.587421124248207e-09
18.872060581905142,3.8528717933648123e-10,1.5131760667900311e-09,1.5759366995508986e-10,3.3246153610075722e-09,8.5918217996565e-09
18.882024711040255,3.849443039073308e-10,1.511748197693265e-09,1.5767704590144658e-10,3.3241922647272003e-09,8.580758437609009e-09
18.89198884017537,3.8481880844682534e-10,1.5160966139271276e-09,1.5761430650889747e-10,3.3240154255515496e-09,8.586213451888818e-09
18.901952969310482,3.8330578528215724e-10,1.5101605086698788e-09,1.5611090902697288e-10,3.3249682758011445e-09,8.586377943178573e-09
18.911917098445596,3.826694339567884e-10,1.506895684182282e-09,1.5738370725245661e-10,3.3210357112851467e-09,8.580995317772281e-09
18.92188122758071,3.86562722487758e-10,1.5099929103488316e-09,1.5732507513914628e-10,3.3223228755440853e-09,8.574268011050124e-09
18.931845356715822,3.8399316771994384e-10,1.5106349098995531e-09,1.5657517693767646e-10,3.317883069398408e-09,8.561223014873327e-09
18.941809485850936,3.840241854592301e-10,1.5052712898115148e-09,1.5665424401836748e-10,3.3153006310181175e-09,8.57865652560811e-09
18.95177361498605,3.817238447307749e-10,1.5065257017517504e-09,1.5707194713148664e-10,3.3149286213991974e-09,8.56023126673177e-09
18.961737744121162,3.8163375360219177e-10,1.508406216068356e-09,1.5695429763656178e-10,3.31446564534614e-09,8.566055586687183e-09
18.971701873256276,3.8559482972592106e-10,1.5051265980327936e-09,1.566120543184159e-10,3.312143871553247e-09,8.560384749804047e-09
18.98166600239139,3.8634717482295506e-10,1.5071211761420651e-09,1.5762592803378346e-10,3.312618299747151e-09,8.559325618368351e-09
18.991630131526506,3.8396115586019806e-10,1.5047580031255653e-09,1.5629796565682918e-10,3.3097608330561144e-09,8.550180040845148e-09
19.00159426066162,3.826129718974256e-10,1.5046393951984086e-09,1.5625917042703115e-10,3.3074338298832124e-09,8.548222373027685e-09
19.011558389796733,3.8283163659445107e-10,1.5057454794515596e-09,1.5674191093163912e-10,3.3087379347789772e-09,8.547857898904943e-09
19.021522518931846,3.8425550861411873e-10,1.5054474313912296e-09,1.5626072487446868e-10,3.3074370582927865e-09,8.542131593899057e-09
19.03148664806696,3.847381439892498e-10,1.5028713694539004e-09,1.574010635237852e-10,3.3032267416410307e-09,8.542013021207714e-09
19.041450777202073,3.833787595212401e-10,1.5028335029936706e-09,1.561131141172059e-10,3.305451593522614e-09,8.526688241055509e-09
19.051414906337186,3.814736161901968e-10,1.5006179089382675e-09,1.566210410838027e-10,3.3013782232720936e-09,8.522853845790263e-09
19.0613790354723,3.8272258636525755e-10,1.501450786289329e-09,1.5622913390272996e-10,3.2995696109866653e-09,8.521770438122284e-09
19.071343164607413,3.843854269330725e-10,1.5013835630544122e-09,1.563213881456192e-10,3.2998371864086996e-09,8.530832992682664e-09
19.081307293742526,3.8126139778244987e-10,1.502486893451922e-09,1.565247914190821e-10,3.2995961911276753e-09,8.518925110526457e-09
19.09127142287764,3.802456686292414e-10,1.5031192192935893e-09,1.5596667635749324e-10,3.2999828909752975e-09,8.510093489050843e-09
19.101235552012753,3.8016373819228985e-10,1.4972320021914862e-09,1.560256164665682e-10,3.2931252520024987e-09,8.514990803051138e-09
19.111199681147866,3.7955239378381135e-10,1.496435450915371e-09,1.5598122760160976e-10,3.2968158362372293e-09,8.514762154178797e-09
19.12116381028298,3.8179027861106773e-10,1.497411027305956e-09,1.5576975132285228e-10,3.2937525479299773e-09,8.502999934918258e-09
19.131127939418093,3.8289902495468616e-10,1.4972776561776112e-09,1.5637810203820094e-10,3.2921148476133507e-09,8.498567164949308e-09
19.14109206855321,3.810299870103142e-10,1.4934950917134932e-09,1.5549432600404323e-10,3.2898115789775918e-09,8.503162846713201e-09
19.151056197688323,3.7997198637473234e-10,1.494867527230046e-09,1.5552573358921354e-10,3.2912995015633766e-09,8.499464235979516e-09
19.161020326823436,3.7983047006090587e-10,1.4959553840405727e-09,1.5613280014196285e-10,3.2867804326202788e-09,8.478982862649274e-09
19.17098445595855,3.8204812308406716e-10,1.493331790188744e-09,1.553757538497131e-10,3.2883018309953795e-09,8.493505401057656e-09
19.180948585093663,3.830279886816651e-10,1.4914830146399516e-09,1.556876369769278e-10,3.284332191484916e-09,8.499800282764457e-09
19.190912714228777,3.8034837830673513e-10,1.493212555636136e-09,1.5517525192842755e-10,3.2864424911542824e-09,8.479073049276068e-09
19.20087684336389,3.8055401669658724e-10,1.4951308871404945e-09,1.5565173026009513e-10,3.2841977488793804e-09,8.477582401437472e-09
19.210840972499003,3.812793449767991e-10,1.4922503933718386e-09,1.5586910921161841e-10,3.2867635649144542e-09,8.474618490020244e-09
19.220805101634117,3.8182219025837417e-10,1.4919032703671208e-09,1.5427347309359635e-10,3.281198168225268e-09,8.480251227974709e-09
19.23076923076923,3.799064097269354e-10,1.4895209629814064e-09,1.5564662470587653e-10,3.2803601745653324e-09,8.474017685843291e-09
19.240733359904343,3.799458178497098e-10,1.4938535443634224e-09,1.5470890581212017e-10,3.280062767775778e-09,8.45988698279338e-09
19.250697489039457,3.7870395995879783e-10,1.4922994850785652e-09,1.5588199986628083e-10,3.2775413750257645e-09,8.456387785743479e-09
19.26066161817457,3.8009176339446666e-10,1.4876196430119742e-09,1.5518894428217444e-10,3.2745651956847682e-09,8.467785137218781e-09
19.270625747309683,3.8176133589270126e-10,1.4910058803598714e-09,1.5511907869037014e-10,3.2767676980861672e-09,8.469216390601068e-09
19.280589876444797,3.7894073320830374e-10,1.4896475044294779e-09,1.5474784651844945e-10,3.275345909889396e-09,8.466926914425703e-09
19.290554005579914,3.7753617235092797e-10,1.4891485762972365e-09,1.5474380688185892e-10,3.275772064909539e-09,8.448971117747565e-09
19.300518134715027,3.7916349934862866e-10,1.4867690735366326e-09,1.5511678496689373e-10,3.266797652700598e-09,8.454737023900253e-09
19.31048226385014,3.7876254426151146e-10,1.4879942570217508e-09,1.5482458692383621e-10,3.2715498674313275e-09,8.449750733244617e-09
19.320446392985254,3.781850482423771e-10,1.4865298479566207e-09,1.5434783262571486e-10,3.2702792045988237e-09,8.443832589156718e-09
19.330410522120367,3.8057459704742924e-10,1.4859330715308653e-09,1.5540470723855192e-10,3.268267895217963e-09,8.438290102252025e-09
19.34037465125548,3.7861940737601646e-10,1.4844676458502611e-09,1.5488334820387648e-10,3.2684492130023693e-09,8.43839939887541e-09
19.350338780390594,3.7864073860408715e-10,1.4834362345115479e-09,1.5471401845598285e-10,3.266825190349701e-09,8.43268774897314e-09
19.360302909525707,3.769295120243646e-10,1.485695460612914e-09,1.5516070643136843e-10,3.2626329725973514e-09,8.412641878509997e-09
19.37026703866082,3.787003685968e-10,1.4826562843027314e-09,1.5482599987541108e-10,3.2644927530718405e-09,8.440965028566007e-09
19.380231167795934,3.7832402753580564e-10,1.4801921769258323e-09,1.5484348272731439e-10,3.2608621812966114e-09,8.445445951985329e-09
19.390195296931047,3.779563667042422e-10,1.4838725199132652e-09,1.5437860523747125e-10,3.2621604565728247e-09,8.424627687949312e-09
19.40015942606616,3.7971365919199177e-10,1.486486033750166e-09,1.5487377100787129e-10,3.260549046939091e-09,8.41425101352123e-09
19.410123555201274,3.797554955270659e-10,1.4826326893148613e-09,1.5490346276097814e-10,3.261985122993736e-09,8.411653235237755e-09
19.420087684336387,3.787229179674284e-10,1.4813085221490663e-09,1.5346875884899614e-10,3.2573852135769552e-09,8.416006464201365e-09
19.4300518134715,3.7560896488105913e-10,1.4794843584974195e-09,1.540886651899533e-10,3.2575886134993743e-09,8.408552151788363e-09
19.440015942606617,3.765270737989731e-10,1.4840537115632343e-09,1.5455484275349827e-10,3.256028508442711e-09,8.406904617336117e-09
19.44998007174173,3.7800388338348185e-10,1.480899428006426e-09,1.544293197216747e-10,3.2575995370307355e-09,8.403150100959575e-09
19.459944200876844,3.779752672476936e-10,1.4761386085154942e-09,1.5374904546264165e-10,3.2539313015817846e-09,8.403105755973108e-09
19.469908330011958,3.78400521676571e-10,1.4825664988726677e-09,1.538138435139899e-10,3.255268704400735e-09,8.392405196020102e-09
19.47987245914707,3.7853112609057413e-10,1.4796244327563486e-09,1.529645462844147e-10,3.2530158092873977e-09,8.408104636383008e-09
19.489836588282184,3.767804778701801e-10,1.475915707994276e-09,1.5372345499365614e-10,3.2505095049008123e-09,8.39081389188676e-09
19.499800717417298,3.767408655139842e-10,1.477823084671959e-09,1.5349894303294397e-10,3.248923683296321e-09,8.395281889408108e-09
19.50976484655241,3.7987497088404857e-10,1.4783701686166834e-09,1.5341056288883066e-10,3.2462836680843367e-09,8.378699345670725e-09
19.519728975687524,3.780894582985596e-10,1.4756477960069056e-09,1.5409107946993267e-10,3.2486477191981416e-09,8.372045811257098e-09
19.529693104822638,3.7798881645680806e-10,1.475179065098799e-09,1.5405275260137466e-10,3.249148172930902e-09,8.386569383520308e-09
19.53965723395775,3.7485480701385516e-10,1.4774706549098518e-09,1.5407623306217205e-10,3.2475245134778002e-09,8.39572551170235e-09
19.549621363092864,3.7694229210721e-10,1.4738432485774575e-09,1.53520275836725e-10,3.2445609224777713e-09,8.375535131558071e-09
19.559585492227978,3.729808285485572e-10,1.4770576872437967e-09,1.5441461954097263e-10,3.239459118991917e-09,8.386725119097887e-09
19.56954962136309,3.7727176571585124e-10,1.4724257229223148e-09,1.5327832540455426e-10,3.240077658808257e-09,8.374335921514646e-09
19.579513750498204,3.7428786273712295e-10,1.471700508335498e-09,1.5426438166348843e-10,3.2433728174087263e-09,8.377727729850654e-09
19.58947787963332,3.760216735861535e-10,1.4726993940689247e-09,1.5350425260359505e-10,3.239162453727505e-09,8.37997727955746e-09
19.599442008768435,3.779905499041696e-10,1.4750429067511392e-09,1.537269356142915e-10,3.2361865939940094e-09,8.364080696095518e-09
19.609406137903548,3.7586971258602785e-10,1.4741413724512244e-09,1.535367835735018e-10,3.237174308021064e-09,8.36549845218735e-09
19.61937026703866,3.746587141881449e-10,1.4723843421830237e-09,1.530388674722277e-10,3.23302586133437e-09,8.355327320686541e-09
19.629334396173775,3.7260729695274576e-10,1.4744003395240771e-09,1.5313787785928934e-10,3.23352816532064e-09,8.340692592252497e-09
19.639298525308888,3.724324910112319e-10,1.472647585461412e-09,1.5369300707128242e-10,3.2340619468682083e-09,8.355236891157223e-09
19.649262654444,3.7645081044550404e-10,1.46958099267992e-09,1.5324416272205913e-10,3.2364084285872725e-09,8.356840728759444e-09
19.659226783579115,3.7669735659412914e-10,1.4675068849115315e-09,1.5267922952483495e-10,3.2332687273950187e-09,8.343681921104112e-09
19.669190912714228,3.7576677922521266e-10,1.4732700907673817e-09,1.5295116768563324e-10,3.2335272284798037e-09,8.334289766156018e-09
19.67915504184934,3.7598677994982275e-10,1.4719608696912185e-09,1.5225583402874795e-10,3.230321196472735e-09,8.338077002141165e-09
19.689119170984455,3.760928890293819e-10,1.4664943524111871e-09,1.5279303370260846e-10,3.229046214173418e-09,8.336858062305892e-09
19.699083300119568,3.754357580592935e-10,1.467477537177574e-09,1.5230488186121692e-10,3.2336661364403244e-09,8.344014576043764e-09
19.70904742925468,3.7993045194097707e-10,1.4700573757252374e-09,1.5271067960678725e-10,3.227760735156668e-09,8.323342184983229e-09
19.719011558389795,3.776268266949569e-10,1.4669100167045351e-09,1.5381533150434832e-10,3.2282441747063547e-09,8.313569793723874e-09
19.72897568752491,3.743960341397681e-10,1.4681769415900612e-09,1.5279890369472656e-10,3.228503844982423e-09,8.332766753436944e-09
19.738939816660025,3.717719838367785e-10,1.4706843402157089e-09,1.5296316674603263e-10,3.225178368464785e-09,8.326821298493891e-09
19.74890394579514,3.7553075763976153e-10,1.4664145602692882e-09,1.5251883598789967e-10,3.2201122626958425e-09,8.322958325846977e-09
19.758868074930252,3.6941450893515897e-10,1.4686481363758424e-09,1.5290133266182214e-10,3.2231161600452664e-09,8.355407056713849e-09
19.768832204065365,3.7714056552429503e-10,1.464724473906456e-09,1.5234380814100104e-10,3.2179888412718636e-09,8.295915303752175e-09
19.77879633320048,3.7200073870442924e-10,1.466215075885023e-09,1.5256348368423182e-10,3.2243114280660372e-09,8.322569854284897e-09
19.788760462335592,3.7489100979488995e-10,1.464436773794246e-09,1.5262576880430036e-10,3.215969315212018e-09,8.326348910844862e-09
19.798724591470705,3.7408241513017405e-10,1.466384360828567e-09,1.5275151274747712e-10,3.211122815179621e-09,8.31455825585006e-09
19.80868872060582,3.7171604041734656e-10,1.466315922198256e-09,1.511290810144708e-10,3.213856401484383e-09,8.325076585686316e-09
19.818652849740932,3.6891693992572944e-10,1.463817322782014e-09,1.530757150698101e-10,3.2128217294600985e-09,8.309291202281287e-09
19.828616978876045,3.712457133992011e-10,1.4672101393552598e-09,1.528764577349073e-10,3.2143213861014646e-09,8.288771136516011e-09
19.83858110801116,3.7014660583055637e-10,1.4624021524978682e-09,1.5306769545246099e-10,3.214208137569721e-09,8.301201381638583e-09
19.848545237146272,3.734574071061845e-10,1.4620574065842375e-09,1.5289351767969548e-10,3.215028673377747e-09,8.312313666331646e-09
19.858509366281385,3.731063001121508e-10,1.4590351504112803e-09,1.5191061355932884e-10,3.212332243924287e-09,8.299064825257606e-09
19.8684734954165,3.718547142457385e-10,1.4644015748801164e-09,1.5199014497013406e-10,3.211794874521541e-09,8.297018449391847e-09
19.878437624551612,3.7183053113952425e-10,1.468200153692979e-09,1.520508208195057e-10,3.2101524821379256e-09,8.285620649941754e-09
19.88840175368673,3.7531792608443855e-10,1.4602857340799231e-09,1.515875861307141e-10,3.2107691026809567e-09,8.287673782322045e-09
19.898365882821842,3.730605512690351e-10,1.4566537765899279e-09,1.5210800559040095e-10,3.2146336266648577e-09,8.300122259587278e-09
19.908330011956956,3.739399217881993e-10,1.4616433777887346e-09,1.5164011109095626e-10,3.211637154582064e-09,8.27857239307673e-09
19.91829414109207,3.749049625745461e-10,1.458093330591839e-09,1.5271092095146936e-10,3.207077024691924e-09,8.2731668787445e-09
19.928258270227182,3.71270366074163e-10,1.4611915912601045e-09,1.523020784067414e-10,3.208989572919178e-09,8.284520418377967e-09
19.938222399362296,3.7046516030455933e-10,1.465307743085449e-09,1.5164885780648982e-10,3.2055102548366823e-09,8.270369494153627e-09
19.94818652849741,3.7188786736757635e-10,1.4590023950429752e-09,1.5086246931744812e-10,3.2005508302017418e-09,8.2722614643563e-09
19.958150657632522,3.7048504187151553e-10,1.461360674839836e-09,1.5206280691806392e-10,3.2061360842716858e-09,8.298446531753764e-09
19.968114786767636,3.760708625931751e-10,1.4593121216625124e-09,1.515094281817983e-10,3.2031899315444197e-09,8.238231744316345e-09
19.97807891590275,3.697372123180383e-10,1.461594542212607e-09,1.5087328076660744e-10,3.2039814550597223e-09,8.267404339725005e-09
19.988043045037863,3.7467127071733876e-10,1.457828906507721e-09,1.5158744302215512e-10,3.1976306516821202e-09,8.264578305367444e-09
19.998007174172976,3.7032216632666504e-10,1.457163739878152e-09,1.516968574353851e-10,3.1937848414693575e-09,8.272633940208808e-09
20.00797130330809,3.678978610673043e-10,1.456405765456237e-09,1.5038542160292031e-10,3.1933453107815293e-09,8.276318918543325e-09
20.017935432443203,3.6491018364249046e-10,1.4556666449984691e-09,1.5178659215498066e-10,3.1975865558631307e-09,8.269063486799924e-09
20.027899561578316,3.7037667744428184e-10,1.4572267487462688e-09,1.5243843712298567e-10,3.196251024162e-09,8.249834621190613e-09
20.037863690713433,3.7107155427101843e-10,1.4538208458272532e-09,1.520756475446065e-10,3.1958910725401954e-09,8.2577267948559e-09
20.047827819848546,3.6808547770841517e-10,1.4591784150746638e-09,1.5195450519427e-10,3.194579561781232e-09,8.259792169901693e-09
20.05779194898366,3.685154907908785e-10,1.4526484334735624e-09,1.5090077107673845e-10,3.1925020929437326e-09,8.262005950084272e-09
20.067756078118773,3.694355993605669e-10,1.45541913323426e-09,1.5102583876765365e-10,3.192207758709697e-09,8.259458871760466e-09
20.077720207253886,3.6671649375788895e-10,1.4596672480302689e-09,1.516933339558433e-10,3.1904274562083906e-09,8.251342862551824e-09
20.087684336389,3.716368305734342e-10,1.4507099640243533e-09,1.510091298688236e-10,3.192890003681867e-09,8.247158144481778e-09
20.097648465524113,3.7223879288824637e-10,1.4525913862546892e-09,1.5173566661931788e-10,3.1942602643642483e-09,8.244022810719991e-09
20.107612594659226,3.681317340051494e-10,1.4532362009537743e-09,1.5125531626078354e-10,3.192169454944109e-09,8.232772948875729e-09
20.11757672379434,3.6777660020030597e-10,1.450406679144508e-09,1.513768772363878e-10,3.186626131903882e-09,8.247083035339867e-09
20.127540852929453,3.6796424943997127e-10,1.4521202941389458e-09,1.510747745412202e-10,3.1859514682621145e-09,8.240723832857342e-09
20.137504982064566,3.710481586131617e-10,1.4556739745271218e-09,1.5074418859401176e-10,3.1880141861860756e-09,8.222043992269306e-09
20.14746911119968,3.670848991942005e-10,1.4541296119885163e-09,1.4971642850318667e-10,3.185012486440275e-09,8.225081521433704e-09
20.157433240334793,3.706951859674139e-10,1.4544009334715675e-09,1.5086892191150357e-10,3.1880438389476826e-09,8.219244939063485e-09
20.167397369469906,3.720210459066799e-10,1.452724582311061e-09,1.5060130150239742e-10,3.1887879000083056e-09,8.230535233564935e-09
20.17736149860502,3.6890169441293145e-10,1.4535746992039839e-09,1.499068832128528e-10,3.180539237544205e-09,8.223600761114205e-09
20.187325627740137,3.6984681627735593e-10,1.4544166752272005e-09,1.5055825386141288e-10,3.1809649085180248e-09,8.21530274696703e-09
20.19728975687525,3.670567021641433e-10,1.4517806106271367e-09,1.5055806726651283e-10,3.1803935022099738e-09,8.220065667637332e-09
20.207253886010363,3.697137054483495e-10,1.4471791980154824e-09,1.51395210683834e-10,3.1803935892383984e-09,8.230250025604787e-09
20.217218015145477,3.6575434908105005e-10,1.44909870903924e-09,1.5098935684015849e-10,3.1844805378719985e-09,8.212032008365861e-09
20.22718214428059,3.6916831040693925e-10,1.4456911161900855e-09,1.5128195339120414e-10,3.1847687913204898e-09,8.216638891901626e-09
20.237146273415703,3.7317093473431537e-10,1.4471015249964381e-09,1.5059911809577916e-10,3.1795627283317174e-09,8.2211717450206e-09
20.247110402550817,3.6729271239400075e-10,1.4547149572578622e-09,1.5126971778506696e-10,3.1780885475569573e-09,8.208557521066317e-09
20.25707453168593,3.6524958615634687e-10,1.4478317043352957e-09,1.503849915907736e-10,3.176700672742147e-09,8.226516929769805e-09
20.267038660821044,3.6783117461449886e-10,1.4481636504197909e-09,1.504403813421605e-10,3.1786817545185214e-09,8.225034195268095e-09
20.277002789956157,3.664995624205722e-10,1.4474006286201317e-09,1.5051502358938365e-10,3.176239371401257e-09,8.217641223537743e-09
20.28696691909127,3.679372989446833e-10,1.441538853951572e-09,1.5083683149729355e-10,3.176641148659695e-09,8.219082387714415e-09
20.296931048226384,3.6846035267691254e-10,1.449754072288474e-09,1.5151518842772832e-10,3.1761775222480492e-09,8.189699758834726e-09
20.306895177361497,3.6289026908815785e-10,1.4481568285881345e-09,1.5105247226129407e-10,3.1740650905759706e-09,8.194655812843929e-09
20.31685930649661,3.672140595617817e-10,1.4448552289478293e-09,1.494075405286776e-10,3.1680111910024857e-09,8.212594874930699e-09
20.326823435631724,3.6599438167525505e-10,1.4447101550303363e-09,1.5040042598892138e-10,3.166168721442772e-09,8.202928040821884e-09
20.33678756476684,3.7014279598988287e-10,1.4468731416858134e-09,1.5051497900015297e-10,3.1693681525776975e-09,8.195728416671862e-09
20.346751693901954,3.633286080095808e-10,1.449375369171239e-09,1.4956765214570636e-10,3.1732992140750654e-09,8.177976786148718e-09
20.356715823037067,3.72296645834959e-10,1.4463949557188353e-09,1.5014116707886642e-10,3.1695072619649505e-09,8.160076038316918e-09
20.36667995217218,3.6754011534330094e-10,1.4460620542105773e-09,1.503990853443095e-10,3.1740663606701986e-09,8.225862294733483e-09
20.376644081307294,3.672568163806913e-10,1.44463037608276e-09,1.4960599548429143e-10,3.1662601869838613e-09,8.189712942594511e-09
20.386608210442407,3.6707102032167384e-10,1.4493218487531484e-09,1.5021939337763641e-10,3.1672325144670436e-09,8.188390076661645e-09
20.39657233957752,3.65636272113984e-10,1.443792244419713e-09,1.5032008426053938e-10,3.1692229669268103e-09,8.189551676215002e-09
20.406536468712634,3.6990385129724913e-10,1.4417790900800796e-09,1.5166711901482246e-10,3.1667541727374825e-09,8.179065287470221e-09
20.416500597847747,3.703560656113475e-10,1.443194145446606e-09,1.4969135045614468e-10,3.1676501892738902e-09,8.17557573564974e-09
20.42646472698286,3.704785249815799e-10,1.438349997386128e-09,1.504382302375298e-10,3.1750946074240778e-09,8.185865040157734e-09
20.436428856117974,3.722479450369333e-10,1.4373392959474773e-09,1.4962650541956345e-10,3.1641135738107778e-09,8.182168566661234e-09
20.446392985253087,3.671933758525525e-10,1.444755099346422e-09,1.4950235946667475e-10,3.1650393552709167e-09,8.167853200538318e-09
20.4563571143882,3.6754709908469254e-10,1.443984191456101e-09,1.4926234157015278e-10,3.165126803760792e-09,8.170659723828173e-09
20.466321243523314,3.679205198950318e-10,1.4395310073541394e-09,1.4949176489776732e-10,3.1655438296192096e-09,8.16965874618089e-09
20.476285372658428,3.6731020946308017e-10,1.4405385731459882e-09,1.4934331613590722e-10,3.165365017018635e-09,8.18558200631765e-09
20.486249501793544,3.6397678661246015e-10,1.4367502701802118e-09,1.504858822503335e-10,3.161876518959038e-09,8.178889531654914e-09
20.496213630928658,3.6734028548669257e-10,1.4435932369498637e-09,1.4991848463500328e-10,3.164060154850848e-09,8.144243733841018e-09
20.50617776006377,3.64314851856713e-10,1.4398070706864795e-09,1.5052623234786821e-10,3.157324063500094e-09,8.173471221479044e-09
20.516141889198884,3.657589611854023e-10,1.4392132969324494e-09,1.4885780839156566e-10,3.157712886220763e-09,8.173292356602095e-09
20.526106018333998,3.6781500909922325e-10,1.4383996194087043e-09,1.5047332759083057e-10,3.1536030048644243e-09,8.17604301163595e-09
20.53607014746911,3.6945068225797315e-10,1.4381212696527654e-09,1.501513111612214e-10,3.1545040761806844e-09,8.187531071293939e-09
20.546034276604225,3.612346625405268e-10,1.4385395705711172e-09,1.5016718429192978e-10,3.1626508973250537e-09,8.15211323828913e-09
20.555998405739338,3.692023329765389e-10,1.4368923850558082e-09,1.4962089269037372e-10,3.156371254030597e-09,8.140476492152799e-09
20.56596253487445,3.649347704180595e-10,1.4397721649424914e-09,1.4960369510050094e-10,3.158035310722334e-09,8.188619594742826e-09
20.575926664009565,3.6684657484740076e-10,1.4361323866334497e-09,1.4956348458755235e-10,3.154323190254991e-09,8.156916509336847e-09
20.585890793144678,3.6600356851652706e-10,1.4427798437565156e-09,1.4992080785085583e-10,3.157466159832328e-09,8.147631983054723e-09
20.59585492227979,3.682482143343236e-10,1.434474952768998e-09,1.500722976255444e-10,3.1571674257820577e-09,8.164601068374881e-09
20.605819051414905,3.691600913838933e-10,1.4356034105402536e-09,1.5049062658813997e-10,3.153610372540673e-09,8.119316040907145e-09
20.615783180550018,3.7456959940448544e-10,1.4397116406042555e-09,1.486803945392583e-10,3.151490452521783e-09,8.128234169315431e-09
20.62574730968513,3.6983273252588763e-10,1.435795541789553e-09,1.498287474585142e-10,3.1608069770660054e-09,8.155512792255608e-09
20.63571143882025,3.7210214259024496e-10,1.4287084808184962e-09,1.490996379591583e-10,3.1529661539674913e-09,8.144061533707985e-09
20.64567556795536,3.685580539402442e-10,1.4370340251207814e-09,1.4826032491318415e-10,3.15343162253259e-09,8.158297870538096e-09
20.655639697090475,3.667261029907795e-10,1.439065625229284e-09,1.49023380663932e-10,3.1554732441893224e-09,8.143082402261046e-09
20.66560382622559,3.673789639443913e-10,1.428953308943353e-09,1.4847929180128477e-10,3.1539797285988956e-09,8.157406951386424e-09
20.6755679553607,3.659106230983167e-10,1.4375170034773406e-09,1.4910365884898392e-10,3.1548868291783638e-09,8.160524047582129e-09
20.685532084495815,3.654849602957113e-10,1.4356118827208732e-09,1.4998910865762386e-10,3.1526089132801147e-09,8.150799635034496e-09
20.69549621363093,3.6144381123414335e-10,1.432521525098493e-09,1.4830413527797915e-10,3.1545227283529903e-09,8.12009503358323e-09
20.70546034276604,3.6367724650536104e-10,1.433127519659688e-09,1.49262868310168e-10,3.147409130649121e-09,8.137703104753797e-09
20.715424471901155,3.6742071466891273e-10,1.4311527231121722e-09,1.488156233042709e-10,3.150188263666424e-09,8.11468781414796e-09
20.72538860103627,3.6550895179919604e-10,1.434036326937947e-09,1.505535741119919e-10,3.1471634435558424e-09,8.123418606702698e-09
20.735352730171382,3.687332136873174e-10,1.4327152860828071e-09,1.4939432701845462e-10,3.146786670652528e-09,8.136495191794312e-09
20.745316859306495,3.6316711771530584e-10,1.4272046414964419e-09,1.4960821534176585e-10,3.1470389784545552e-09,8.142434464797336e-09
20.75528098844161,3.676607912288853e-10,1.4282363746523133e-09,1.496269909791439e-10,3.1488892805257762e-09,8.120888057669733e-09
20.765245117576722,3.659984883123159e-10,1.4347685765578116e-09,1.4957543718351962e-10,3.1409909492896978e-09,8.113368111063421e-09
20.775209246711835,3.6843205229769197e-10,1.4283660787812408e-09,1.4812187720685165e-10,3.146718425112627e-09,8.130914832307998e-09
20.785173375846952,3.663980376470611e-10,1.4358463856962421e-09,1.4997409768377433e-10,3.148081836222919e-09,8.132601323470245e-09
20.795137504982065,3.6629262870365006e-10,1.4278049464196208e-09,1.5011437627088902e-10,3.142841008529287e-09,8.134358167348118e-09
20.80510163411718,3.617793619224616e-10,1.4266837238690963e-09,1.4885751844679046e-10,3.1420149214590453e-09,8.112533574096678e-09
20.815065763252292,3.7004497991801973e-10,1.4333589243590922e-09,1.4881451230803732e-10,3.1420037319231267e-09,8.131916867597078e-09
20.825029892387406,3.711132824006297e-10,1.4307807438522648e-09,1.5006670654971904e-10,3.140667454241962e-09,8.112790287856409e-09
20.83499402152252,3.595350447202216e-10,1.4251466340228145e-09,1.4909207798118389e-10,3.146094924319264e-09,8.106621854612585e-09
20.844958150657632,3.5924312032943345e-10,1.4362208434677438e-09,1.4751256277763447e-10,3.1451520646155294e-09,8.13107599747282e-09
20.854922279792746,3.658254435182957e-10,1.4351922453727791e-09,1.476959392197045e-10,3.1462766376143523e-09,8.098998293280506e-09
20.86488640892786,3.626033943887774e-10,1.4192167752669285e-09,1.479760335978415e-10,3.142253624463787e-09,8.132405217018683e-09
20.874850538062972,3.656541573648562e-10,1.4386456264758615e-09,1.5024082994592102e-10,3.145338162925853e-09,8.109612281134475e-09
20.884814667198086,3.6468696472574106e-10,1.4341683645405294e-09,1.4867798289611959e-10,3.146552778008187e-09,8.068815562546925e-09
20.8947787963332,3.635839141282802e-10,1.4214235590627464e-09,1.4834636567803925e-10,3.144652954780468e-09,8.093795346131595e-09
20.904742925468312,3.6944076459413847e-10,1.426411588419894e-09,1.4669957291243735e-10,3.1405524621296717e-09,8.094633336679977e-09
20.914707054603426,3.6601111188325166e-10,1.423533730077163e-09,1.4931877045194567e-10,3.1465874066423116e-09,8.08679878501077e-09
20.92467118373854,3.6241794013832967e-10,1.4302135090515124e-09,1.502857502111487e-10,3.1406024527562506e-09,8.107390748448157e-09
20.934635312873656,3.653954088598108e-10,1.4274634985392855e-09,1.4824292668130477e-10,3.142677557778345e-09,8.096098392988423e-09
20.94459944200877,3.6582484466073845e-10,1.4172360156217115e-09,1.4842004173821915e-10,3.133143079317756e-09,8.15205734645755e-09
20.954563571143883,3.6375201761918654e-10,1.4229987604008768e-09,1.4916764145164533e-10,3.142103650028739e-09,8.094285650900304e-09
20.964527700278996,3.622755224052662e-10,1.4269471337514353e-09,1.491331232928683e-10,3.1328965373594973e-09,8.078553604191656e-09
20.97449182941411,3.6777684617907974e-10,1.4233302266058166e-09,1.4753715343162925e-10,3.135330614203141e-09,8.119253476801355e-09
20.984455958549223,3.587977555279785e-10,1.423727667815513e-09,1.4825603467810973e-10,3.135943004228018e-09,8.087809954596572e-09
20.994420087684336,3.578118672144123e-10,1.4243153381993004e-09,1.50068526426909e-10,3.1353118545918845e-09,8.08315583410082e-09
21.00438421681945,3.6672650737296257e-10,1.4226127515571799e-09,1.4776320397733145e-10,3.1335524383824945e-09,8.063936706183165e-09
21.014348345954563,3.673370743491358e-10,1.4245110478471553e-09,1.4953411468782527e-10,3.140271707622491e-09,8.10506979793866e-09
21.024312475089676,3.602546470089705e-10,1.4195905474663493e-09,1.4920550546951343e-10,3.1249999884529655e-09,8.094763441857958e-09
21.03427660422479,3.6975786116625224e-10,1.4260423730116912e-09,1.485135584886889e-10,3.140653415201383e-09,8.08269589745068e-09
21.044240733359903,3.6448220671255273e-10,1.4403459322937017e-09,1.4798423407817768e-10,3.137257372109911e-09,8.138520774061114e-09
21.054204862495016,3.770608474466577e-10,1.432822834391353e-09,1.4773132729394105e-10,3.1343452415779028e-09,8.124224920199662e-09
21.06416899163013,3.6164721720577036e-10,1.4225519963205547e-09,1.4795801029217278e-10,3.1313398045766414e-09,8.110853552578311e-09
21.074133120765243,3.6834227891529414e-10,1.433292465219438e-09,1.4985792528859876e-10,3.1330584787710038e-09,8.078188873660698e-09
21.08409724990036,3.6442949549937563e-10,1.4243913719083495e-09,1.4701005347524886e-10,3.139534779523199e-09,8.073615897572051e-09
21.094061379035473,3.4693332191609085e-10,1.4193978392808998e-09,1.5105232342901512e-10,3.1368929708689372e-09,8.072905493796493e-09
21.104025508170587,3.600352524314569e-10,1.4280178013625717e-09,1.4526818856492907e-10,3.1298250485845465e-09,8.078897205326123e-09
21.1139896373057,3.7267085940666383e-10,1.4232389999928412e-09,1.4839891957556913e-10,3.137635997637717e-09,8.083000381989097e-09
21.123953766440813,3.7038931318466265e-10,1.4297669813199217e-09,1.4895709430133025e-10,3.125788470457109e-09,8.110562563848927e-09
21.133917895575927,3.5899596464921965e-10,1.4231441104838122e-09,1.4750592272370694e-10,3.1369679646497867e-09,8.07282377763402e-09
21.14388202471104,3.722851993054374e-10,1.4148957273564116e-09,1.4782617838046834e-10,3.1288124139018782e-09,8.154319882837525e-09
21.153846153846153,3.672591949777908e-10,1.4197639896776753e-09,1.4751172253386065e-10,3.1291425801112253e-09,8.054386838334494e-09
21.163810282981267,3.6512763467920165e-10,1.424554038270578e-09,1.4907839443354574e-10,3.1277476197880894e-09,8.092745935242748e-09
21.17377441211638,3.5946700354419784e-10,1.4220288923525e-09,1.481530298562703e-10,3.1234156758693398e-09,8.152635127888962e-09
21.183738541251493,3.5991305178432835e-10,1.4117309382297182e-09,1.464436585710968e-10,3.126541228076054e-09,8.117190925796619e-09
21.193702670386607,3.714062347424566e-10,1.4294793461757911e-09,1.4977505200398937e-10,3.128246321925166e-09,8.063540177469044e-09
21.20366679952172,3.635104795536406e-10,1.4213319851633123e-09,1.474541213729503e-10,3.1290126345183306e-09,8.078066425970522e-09
21.213630928656833,3.610990917972057e-10,1.4111254713412626e-09,1.4894554073395805e-10,3.1311737969380785e-09,8.054971241092803e-09
21.223595057791947,3.6389626799420177e-10,1.4109996312478586e-09,1.4667696374791729e-10,3.1255813696868273e-09,8.05088621849797e-09
21.233559186927064,3.594602551782412e-10,1.4288157816882804e-09,1.4793575343198867e-10,3.1388962568040676e-09,8.04645021293576e-09
21.243523316062177,3.5893179148041614e-10,1.4350597074344362e-09,1.473439669186844e-10,3.1310907873423942e-09,8.067488928381257e-09
21.25348744519729,3.773557042988858e-10,1.4289091468107147e-09,1.4828320415855346e-10,3.126271863525586e-09,8.120431246772767e-09
21.263451574332404,3.586318422771424e-10,1.427882117562393e-09,1.4811779380988268e-10,3.1233189810178196e-09,8.054364415949924e-09
21.273415703467517,3.612123188272276e-10,1.419823195851388e-09,1.4838021849687534e-10,3.1205420827444523e-09,8.069187627891607e-09
21.28337983260263,3.652612438028879e-10,1.4158177833558509e-09,1.460680943605901e-10,3.1270688021414412e-09,8.07832876975619e-09
21.293343961737744,3.614609705561354e-10,1.4275673725318424e-09,1.533225833139776e-10,3.124970920245648e-09,8.105874290166746e-09
21.303308090872857,3.848999710881084e-10,1.426337029717944e-09,1.4646059755775158e-10,3.1162531328349593e-09,8.052528954603224e-09
21.31327222000797,3.6010166163572343e-10,1.4242778168153836e-09,1.4794311183459298e-10,3.1250776365335648e-09,8.101588972489324e-09
21.323236349143084,3.6574745891163686e-10,1.426893480860344e-09,1.459513836572143e-10,3.1158965514984014e-09,8.073012462372185e-09
21.333200478278197,3.7075822384218545e-10,1.415902413786556e-09,1.4755324525497832e-10,3.1230441927446033e-09,8.072835566048419e-09
21.34316460741331,3.5475716846416707e-10,1.4142990189628964e-09,1.497833608180714e-10,3.1320650663720666e-09,8.088514740993774e-09
21.353128736548424,3.846566601227673e-10,1.4263648074597924e-09,1.4552921530686277e-10,3.118951460245544e-09,8.028692303092482e-09
21.363092865683537,3.479909787297614e-10,1.430961514868581e-09,1.4815482234655764e-10,3.120991235492226e-09,8.126216254749497e-09
21.37305699481865,3.464262261821101e-10,1.41550686382738e-09,1.4880161370860434e-10,3.1172552489323607e-09,8.02481114668518e-09
21.383021123953768,3.6537234659460823e-10,1.4043352742834648e-09,1.460344891117192e-10,3.1232072959535164e-09,8.125035865022527e-09
21.39298525308888,3.48922190152599e-10,1.4275889615813677e-09,1.5004036566217336e-10,3.119442017978158e-09,8.057218796392162e-09
21.402949382223994,3.6512391211268486e-10,1.4145531493582549e-09,1.4849076806056598e-10,3.1262202724677885e-09,8.02057148448467e-09
21.412913511359108,3.454432487895439e-10,1.4126531975711724e-09,1.4704339978557267e-10,3.1173659686811966e-09,8.04448557826544e-09
21.42287764049422,3.488261456943111e-10,1.41260893122164e-09,1.4300287059257225e-10,3.1352592991485255e-09,8.048426531503394e-09
21.432841769629334,3.640555462220528e-10,1.4376701605509388e-09,1.4570547657479512e-10,3.1325268098595214e-09,8.183558300107062e-09
21.442805898764448,3.6522653107771603e-10,1.4113049987082326e-09,1.4686124459322606e-10,3.1249384265530317e-09,8.02642399871431e-09
21.45277002789956,3.6549643780120984e-10,1.4205928385218375e-09,1.4973231056548611e-10,3.1238317881466376e-09,8.072639456022847e-09
21.462734157034674,3.822474280662323e-10,1.4260038509853125e-09,1.4836481537659317e-10,3.113771264681909e-09,8.017923782805358e-09
21.472698286169788,3.69777309078739e-10,1.4021763479314811e-09,1.482931891309897e-10,3.11005232173889e-09,7.992264635013217e-09
21.4826624153049,3.5454761565662895e-10,1.4324099919589715e-09,1.467464329364801e-10,3.109236651080679e-09,8.036119983988058e-09
21.492626544440014,3.6210675187327313e-10,1.443368331701302e-09,1.5248218570403613e-10,3.1047459819646035e-09,8.031593352443208e-09
21.502590673575128,3.7639988971468337e-10,1.4129599855952118e-09,1.4809163292174857e-10,3.107918760715106e-09,8.030519471816602e-09
21.51255480271024,3.49284884314011e-10,1.4168844151946595e-09,1.4725915726936655e-10,3.1188260202265293e-09,7.990751364185642e-09
21.522518931845354,3.605910138862526e-10,1.4187717921282447e-09,1.4368332137327659e-10,3.1183558554810984e-09,8.061578497449067e-09
21.53248306098047,3.6072368393969264e-10,1.4120598020249221e-09,1.486227666369799e-10,3.1107317589170825e-09,8.07213955626601e-09
21.542447190115585,3.6437454312565426e-10,1.415951546113271e-09,1.5169515773584128e-10,3.1246592822156896e-09,7.97343008254613e-09
21.552411319250698,3.693781242744676e-10,1.4285350646593637e-09,1.4485465388304246e-10,3.112651924400715e-09,8.1605244753015e-09
21.56237544838581,3.444568581594999e-10,1.4216733589686334e-09,1.4774294582550848e-10,3.110321629934619e-09,8.063603340580162e-09
21.572339577520925,3.6301686957681473e-10,1.4219911651343032e-09,1.4804606902745572e-10,3.1156090306407086e-09,7.935342385313494e-09
21.582303706656038,3.5809339552168635e-10,1.4165099161845467e-09,1.4919382454924536e-10,3.1315921358800243e-09,7.958367358611509e-09
21.59226783579115,3.529187216321389e-10,1.4231588182572063e-09,1.500903160578474e-10,3.1194620646653234e-09,8.060586690951565e-09
21.602231964926265,3.798496669412862e-10,1.4153753455215167e-09,1.4822480409591458e-10,3.1162356783009638e-09,7.97223610134105e-09
21.612196094061378,3.520451818191527e-10,1.4096285196983194e-09,1.4065446895923746e-10,3.0704421712125003e-09,7.986903379691425e-09
21.62216022319649,3.322636534217212e-10,1.4504512021733838e-09,1.396930788005402e-10,3.1368183200912966e-09,8.091524426537717e-09
21.632124352331605,3.6343624447030265e-10,1.4307950536822317e-09,1.472131532452846e-10,3.1020841118655363e-09,7.844685997328265e-09
21.64208848146672,3.5640062033264236e-10,1.3775861481978154e-09,1.458666112013747e-10,3.1156429986189694e-09,8.01666691638829e-09
21.65205261060183,3.625656639691042e-10,1.4128739550117154e-09,1.514898381127979e-10,3.1193601362496608e-09,7.987854293969003e-09
21.662016739736945,3.530911292113025e-10,1.380527751911741e-09,1.4963859053046337e-10,3.109099335367567e-09,8.001531305811833e-09
21.67198086887206,3.6397864957094855e-10,1.4225828219216485e-09,1.507710451393791e-10,3.112413807543004e-09,8.060529382361177e-09
21.681944998007175,3.7316107440326303e-10,1.4468293347658902e-09,1.4954109578829141e-10,3.094170534075661e-09,8.031594790885304e-09
21.69190912714229,3.516125381512052e-10,1.4335939316434054e-09,1.4353662181760045e-10,3.0720026279993922e-09,8.055737396225036e-09
21.701873256277402,3.94993132467989e-10,1.4175972652383693e-09,1.4945563050659918e-10,3.1159269306153068e-09,8.089062657511725e-09
21.711837385412515,3.6406447268582323e-10,1.4121035541755122e-09,1.4507230687780236e-10,3.123338603045659e-09,8.07752834230858e-09
21.72180151454763,3.676041423598444e-10,1.3807742251278977e-09,1.433726629475788e-10,3.1310361130602322e-09,8.09385339711922e-09
21.731765643682742,3.6022944769469554e-10,1.4109908017276717e-09,1.5067102955388058e-10,3.0988902460359312e-09,8.115934699177927e-09
21.741729772817855,3.8414940345407926e-10,1.4599342012438452e-09,1.5234785735368464e-10,3.1012492451827888e-09,8.013565836010882e-09
21.75169390195297,3.6197895482029933e-10,1.4133324888828387e-09,1.4259075306016502e-10,3.114127092817525e-09,8.252765458656175e-09
21.761658031088082,3.438817069559999e-10,1.4444164085103112e-09,1.5912277933519984e-10,3.1081633268325074e-09,8.056330221697843e-09
21.771622160223195,3.937619291331632e-10,1.4217188364307553e-09,1.4121608159821406e-10,3.116201987894786e-09,7.93920835388935e-09
21.78158628935831,3.718577261223818e-10,1.4190656171423336e-09,1.5976468555397078e-10,3.1310952067556533e-09,7.972313306141226e-09
21.791550418493422,3.7599762569568605e-10,1.4268544348193602e-09,1.457049439296658e-10,3.1375143506340575e-09,8.079443805834963e-09
21.801514547628535,3.53389646909871e-10,1.4370422589972714e-09,1.5298514256788757e-10,3.126008217808535e-09,8.116687165092795e-09
21.81147867676365,3.5588489874229817e-10,1.41361158804446e-09,1.3654423127983708e-10,3.0873320020023083e-09,8.070107175184606e-09
21.821442805898762,3.5213233862270037e-10,1.449423728035112e-09,1.458426531726634e-10,3.1310593402620683e-09,8.106169283396474e-09
21.83140693503388,3.6081106828285905e-10,1.4031013563870063e-09,1.5064959492332033e-10,3.098773379682214e-09,8.078081063096788e-09
21.841371064168992,3.7473885671015224e-10,1.3607159571457929e-09,1.6298775592846224e-10,3.1144289470404227e-09,8.308926638757885e-09
21.851335193304106,3.542044910414104e-10,1.4220384506228206e-09,1.5608064379889332e-10,3.105181490833806e-09,8.105018369950394e-09
21.86129932243922,3.546956107608032e-10,1.410453379240747e-09,1.5427920204960545e-10,3.1057916909266662e-09,8.09089059680638e-09
21.871263451574332,3.8150986763065906e-10,1.4165661682978311e-09,1.4991310134556075e-10,3.1146936425542285e-09,7.986515339953743e-09
21.881227580709446,3.6840363246337445e-10,1.4202779324442423e-09,1.5707379097322396e-10,3.0874115073804663e-09,7.919064569018872e-09
21.89119170984456,3.519288373498453e-10,1.4423111155181477e-09,1.386391390462025e-10,3.054499531765106e-09,7.97091885907707e-09
21.901155838979673,3.543413935473455e-10,1.4145094157034254e-09,1.60442152445531e-10,3.131346050646216e-09,7.980050531093227e-09
21.911119968114786,3.3958951426486885e-10,1.3921273904574503e-09,1.5649506448637287e-10,3.1035138117283413e-09,8.15673571948623e-09
21.9210840972499,3.9338181087955147e-10,1.408763075912406e-09,1.4537488848411602e-10,3.090769364751347e-09,8.128382087334652e-09
21.931048226385013,3.487503634257698e-10,1.4552312652859449e-09,1.550132985783525e-10,3.0905008863531568e-09,8.148685160545567e-09
21.941012355520126,3.6466015215826317e-10,1.441326028087492e-09,1.488327851923095e-10,3.073606099049243e-09,7.71418194760621e-09
21.95097648465524,3.9825987088652624e-10,1.3700512568157993e-09,1.5016318326423826e-10,3.1170149862495415e-09,7.946119010864803e-09
21.960940613790353,3.6861002170744866e-10,1.4161561648216205e-09,1.4656103201978648e-10,3.1001983573071014e-09,7.96119185970659e-09
21.97090474292547,4.0652224829969215e-10,1.423029994835153e-09,1.5296173304134134e-10,3.13068881279794e-09,7.922361876017467e-09
21.980868872060583,3.376310710165937e-10,1.370432744938774e-09,1.543731211105888e-10,3.0672149887546563e-09,7.887635198565366e-09
21.990833001195696,3.8458732582299455e-10,1.422796281000853e-09,1.3676085607543983e-10,3.185638190522001e-09,7.971105250785213e-09
22.00079713033081,3.5659801229143124e-10,1.3936403792867224e-09,1.553761008564811e-10,3.110749128602553e-09,7.949589843612324e-09
22.010761259465923,4.40157731088176e-10,1.4927863471143803e-09,1.741802854941846e-10,3.1833188035866756e-09,7.908247537608152e-09
22.020725388601036,3.6495846725475713e-10,1.5213418416940768e-09,1.4286830514678557e-10,3.0628889495989084e-09,8.025305804553564e-09
22.03068951773615,3.6831119232442433e-10,1.4312514610319852e-09,1.368867776848847e-10,3.0816018125585865e-09,7.879111228324192e-09
22.040653646871263,3.501778633978943e-10,1.4660840289489927e-09,1.6736119223803455e-10,3.166978381019057e-09,8.033218430259546e-09
22.050617776006376,3.8470103315792945e-10,1.415773682871855e-09,1.527736783847823e-10,3.160176715247639e-09,7.96628759375706e-09
22.06058190514149,3.83224008809977e-10,1.4030668355743875e-09,1.4621539293076972e-10,3.1262384244065956e-09,8.13297724604539e-09
22.070546034276603,3.643738202994897e-10,1.4779187177631205e-09,1.4544818666254523e-10,3.098246003141558e-09,8.14381138842111e-09
22.080510163411716,3.7303967502054053e-10,1.4380791737497548e-09,1.506531197842861e-10,3.10588774153947e-09,8.195142807224351e-09
22.09047429254683,3.7633694030503415e-10,1.4057254375494779e-09,1.411244430771339e-10,3.0227838681563652e-09,7.938326373740486e-09
22.100438421681943,4.2150057861620815e-10,1.363139385658631e-09,1.3096512688321916e-10,3.164204438405657e-09,8.013493840676579e-09
22.110402550817057,3.803390976025136e-10,1.4111423601783843e-09,1.6722039994117284e-10,3.1026999774658176e-09,7.882744452821944e-09
22.120366679952173,3.328119426784332e-10,1.4137380041477337e-09,1.4144645351852137e-10,3.0706145797915142e-09,8.294797275456386e-09
22.130330809087287,4.0015913757085234e-10,1.464610323896845e-09,1.5499413654898469e-10,3.192170408257551e-09,8.002291666566317e-09
22.1402949382224,3.571374796883339e-10,1.4031102578431374e-09,1.5037987405711498e-10,3.1297415289174795e-09,8.026199670108933e-09
22.150259067357513,3.6396376326865625e-10,1.4933947839260256e-09,1.5087477796605488e-10,3.124198319981917e-09,7.950593849851422e-09


==> figs/data/cyl_LES/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,3.0998628347935944e-31,1.8364195077672422e-31,1.6627173775380953e-31,1.3572615554017955e-31,3.578394208227424e-31
0.00996412913511359,0.09703824816606943,0.12405367976191779,0.08656594385067108,0.07438180632968508,0.039530347907348704
0.01992825827022718,0.09313553675222172,0.097432436511503,0.046355167280047446,0.04643793483916202,0.1289733364513222
0.029892387405340774,0.13277577139083024,0.05695586786902995,0.02671260109389261,0.04309606696957127,0.07427432421579852
0.03985651654045436,0.1769977440765778,0.045930044068232895,0.1693047180912534,0.383939856809042,0.11536721023582874
0.04982064567556795,0.24507208636541433,0.2883136175306791,0.2719275968148921,0.17913590108766733,0.09246192961081455
0.05978477481068155,0.07189827822999766,0.06034115202771044,0.07186578828607541,0.05831646614648506,0.06859942547377554
0.06974890394579514,0.15371519194007505,0.1770880151922885,0.15166497854597732,0.0889335913158076,0.02346629070391112
0.07971303308090873,0.128168068958538,0.31081784954970504,0.32659651436808185,0.12103758835031946,0.040483638564547134
0.08967716221602232,0.14894098077099366,0.06055086169300661,0.06019980796175819,0.04849001198176832,0.08600015024696744
0.0996412913511359,0.14654157173212995,0.20527815113691003,0.2546568510981314,0.17608715937154748,0.06080953290980334
0.1096054204862495,0.07898280036180752,0.06934243154031315,0.03831935022903715,0.04451508714227672,0.04027222358888911
0.1195695496213631,0.09087380555745071,0.11618065416237136,0.1699863683160416,0.07026608016861233,0.062347677462282904
0.12953367875647667,0.03707820237269062,0.07765859619441348,0.054460542089487106,0.0710816119065861,0.04698588222924429
0.13949780789159028,0.11331145443170505,0.16560854807947892,0.18881989322006795,0.11776651449193984,0.054290624977034595
0.14946193702670385,0.04550901390539062,0.10139508117587397,0.09585371308570938,0.06856451781991521,0.07702070754773688
0.15942606616181745,0.05770746869616926,0.0476580474315674,0.08041323034969747,0.054049954512972856,0.09758891478066542
0.16939019529693106,0.06568523257847586,0.1374572880677982,0.05503494092206655,0.04260961667299955,0.05811043275032255
0.17935432443204463,0.11215509281252997,0.09454944757818182,0.05573665476618511,0.06514647959190481,0.09341451398723324
0.18931845356715823,0.07197709265029215,0.08787423588270205,0.07541834466363267,0.09104888833667593,0.2031187318294138
0.1992825827022718,0.05475651506195907,0.11082535372557933,0.07091587556832245,0.07024711895012124,0.4018975674999711
0.2092467118373854,0.05855783891571707,0.05591782162810072,0.03903847311992277,0.04187133814534004,0.2994576123144982
0.219210840972499,0.05786825372683948,0.060809038937606266,0.07981085340550488,0.06275343477323038,0.17298210075420486
0.2291749701076126,0.05506885435411911,0.06695372401319205,0.12254250336262437,0.11377218224609227,0.04018757796059352
0.2391390992427262,0.04190493370120547,0.037415188523018846,0.04835816313652798,0.042548244855615154,0.04717807593051711
0.24910322837783977,0.04549786517225966,0.03219253179397116,0.030966332006015646,0.01710444611957318,0.034300822565566505
0.25906735751295334,0.11041479960353054,0.08594524142189265,0.044092780071002945,0.0349809005620723,0.029993078825696552
0.269031486648067,0.0650489572564675,0.036163429675826385,0.044431162426584396,0.0543065342486684,0.05118597210384194
0.27899561578318055,0.07434857960925119,0.044873248019270714,0.042079882703072766,0.03472367542634029,0.03553109349751485
0.2889597449182941,0.04656353856337524,0.07510875962731449,0.04019367697803731,0.03779253288313659,0.024381824717783475
0.2989238740534077,0.05794484989906832,0.08398177089871582,0.048189295523431444,0.03957291769717825,0.03556968456171157
0.30888800318852133,0.07074934403682114,0.08738990271408886,0.0588524586675962,0.041196747323912666,0.03874485496290777
0.3188521323236349,0.07751661527216118,0.11255987643837363,0.07589486480340032,0.046204919402196426,0.03170002415022788
0.3288162614587485,0.08016432128048095,0.09920928990406624,0.08017624806667599,0.052282069945716075,0.022814720031344264
0.3387803905938621,0.06940135122004751,0.08851547410676655,0.06879927930518429,0.04384657334557886,0.024410039601112512
0.3487445197289757,0.05507819040657515,0.06370192097566973,0.06210957163639034,0.038859541749096435,0.0283946173820952
0.35870864886408926,0.05614396250085136,0.048234260539386856,0.05193712038382796,0.02251219916722087,0.036822230427898776
0.36867277799920284,0.050634714604565506,0.03829905711789702,0.05299695254187867,0.02520096354616111,0.029846745170379822
0.37863690713431647,0.06106763884155729,0.048980463446752436,0.04961683586663874,0.022894011996034892,0.03288212574176538
0.38860103626943004,0.03941078739937444,0.04213651262486365,0.04327208754195239,0.029219403114681172,0.030235220238367836
0.3985651654045436,0.07203629643398149,0.06910883802551226,0.041488115178587755,0.03664061624732048,0.03721071731804726
0.40852929453965725,0.1448096612962828,0.08368380999783355,0.05751775291719714,0.053021785821351364,0.057201473582456565
0.4184934236747708,0.14339561152449734,0.0846290032352796,0.06095507032518871,0.04968936704912558,0.051790139935471075
0.4284575528098844,0.11208626589141939,0.06431517426296662,0.06194783945067407,0.04230621369930369,0.04504488893213714
0.438421681944998,0.041103291747722676,0.03834372908420275,0.03645221119258775,0.023946771194387633,0.015393384788300478
0.4483858110801116,0.05200405349806193,0.03721213876691107,0.03137558376240638,0.01882288307492953,0.016177866082808808
0.4583499402152252,0.05598639094335325,0.038689751766987586,0.027303793640042297,0.016827414868828976,0.01700665635031052
0.46831406935033876,0.049159052582250465,0.0365133538907609,0.024191004664358633,0.01805449039943981,0.018921333627696633
0.4782781984854524,0.03673728853192036,0.033986458491247235,0.018552658162686468,0.015941286302186424,0.02071583425433668
0.48824232762056596,0.025893649418255574,0.025252458607930656,0.01659314031477653,0.01710701754136071,0.0233554883768921
0.49820645675567954,0.022320799373873004,0.022962616039118637,0.016272213857725717,0.01440986668225327,0.020704823784108962
0.5081705858907931,0.028870477023836834,0.02350138921926568,0.020637129892566955,0.015493265782823557,0.01867098429988098
0.5181347150259067,0.0317822815036329,0.025451842241853415,0.01847565924180024,0.011783521227454796,0.013873649786045678
0.5280988441610203,0.037282165969965274,0.027605684123095428,0.021370823966473405,0.010443456455950066,0.013205292070615385
0.538062973296134,0.032694390397692244,0.02671657361461454,0.017693670543626173,0.012921787581630977,0.012938278236818139
0.5480271024312475,0.031296719974176025,0.025669432045247267,0.018520378863807963,0.011893842057814722,0.012324163999033362
0.5579912315663611,0.02396398549231097,0.03026785377914991,0.0172775476037662,0.01207773987478928,0.013822914135703536
0.5679553607014747,0.022144877530818417,0.026976390309198434,0.019185823332369883,0.008474834343778695,0.012571597175209965
0.5779194898365883,0.020044173614089493,0.02635697539301105,0.017486944161620943,0.010851359863661108,0.012398739413931228
0.5878836189717018,0.027063707444182888,0.017496485742459395,0.011356525455988302,0.011200263148042258,0.009348149864267243
0.5978477481068154,0.02604945880263397,0.017668718867575796,0.012093937486683349,0.013331390963578514,0.012018218006073132
0.6078118772419291,0.02873605406247931,0.015870810821779754,0.013246257942247854,0.010276707535691456,0.01110652921772521
0.6177760063770427,0.022197942079423494,0.015115349134247346,0.016358896609191643,0.011248070273002262,0.011996790365387365
0.6277401355121562,0.020364630324128424,0.015839937020600325,0.013501243449707736,0.00873188250323352,0.008955070340814806
0.6377042646472698,0.018754142155133977,0.015277397581016487,0.016549070444287627,0.01455468935289083,0.009847430368337554
0.6476683937823834,0.019090436514402204,0.014636698177418531,0.013968000011664063,0.013328184042401985,0.010272404079557146
0.657632522917497,0.022179879731432595,0.015934876868762535,0.016487280839163915,0.01497566427547804,0.009997569649153923
0.6675966520526105,0.028225109381095695,0.014509486253585393,0.010804133742396475,0.01042046435786533,0.012133563385254415
0.6775607811877242,0.026390951367891664,0.01499655594828795,0.013886428112326788,0.010774771349928602,0.0127780580342246
0.6875249103228378,0.023693885939324952,0.014121853947393563,0.010271330730199299,0.01114313904338437,0.014040192390765847
0.6974890394579514,0.01660211351547261,0.015337039225458085,0.0107342466403877,0.01065326046379985,0.011050528673960867
0.707453168593065,0.015167008001504213,0.01635975997530954,0.008391776960231046,0.011426304523589708,0.015967928772654242
0.7174172977281785,0.015355624493031343,0.015649839633905243,0.011283350756628098,0.010526930546019593,0.015523065655351484
0.7273814268632921,0.019197734739495508,0.013931272846378837,0.01262537015778763,0.009910642177300612,0.015342373411630661
0.7373455559984057,0.022775667754754512,0.014641935948867597,0.011675980886478508,0.00924856973286806,0.009777781153124415
0.7473096851335194,0.02501018473880751,0.013116908103184971,0.008717086947383388,0.008294613603922639,0.008685865311103247
0.7572738142686329,0.022801081635383552,0.014499710411913669,0.0067666666857152166,0.007313014643096857,0.011317151728130602
0.7672379434037465,0.017771804619388674,0.011605292301321554,0.007752997299251014,0.005201001167668373,0.011213708009221831
0.7772020725388601,0.015115460695881001,0.0129103701160305,0.00949890677937207,0.006015273662282942,0.011406100110981636
0.7871662016739737,0.013830648989706259,0.01213164170990506,0.009909109935503528,0.007065036378684688,0.0074289963952601235
0.7971303308090872,0.01769476805562384,0.012682346717131546,0.009072543444058008,0.007447591828140813,0.007479938419226893
0.8070944599442008,0.018011301741310128,0.01125525495973908,0.0075471901023103916,0.005946337937359291,0.00650686732574131
0.8170585890793145,0.016602372028049615,0.010036779380430402,0.006535399996046385,0.004958409237427505,0.008276091260477058
0.8270227182144281,0.016163021297375506,0.010360283715318129,0.007899168187566759,0.005048682205498554,0.006780851341057589
0.8369868473495417,0.015621252549462415,0.011058370018879462,0.01071119505537792,0.005387368090244482,0.0076546763658240325
0.8469509764846552,0.015504839905161185,0.011750574944401399,0.011657920653016874,0.005173083213930936,0.006161124936874306
0.8569151056197688,0.014527319312335273,0.010442056487482136,0.010937407461319357,0.003870282262777723,0.008397809675341247
0.8668792347548824,0.013645932329604146,0.009878872218854537,0.008807562649937602,0.0034093618118689415,0.007711656882299236
0.876843363889996,0.013669006481400021,0.010935454868643384,0.008260114738465595,0.003487315723112183,0.008358924082350604
0.8868074930251096,0.012678005862625498,0.011440699626055807,0.00753285921970356,0.00398494043151966,0.00743940568600782
0.8967716221602232,0.014563037834461594,0.011008102249041706,0.00789189320913625,0.00429333613207442,0.00861887638774274
0.9067357512953368,0.013904411845472968,0.01002168176836243,0.007498045148055913,0.003987299585300752,0.008091292381004162
0.9166998804304504,0.014075139250919091,0.010360017726560611,0.0069338322914541724,0.004542450564827884,0.009155989239086296
0.9266640095655639,0.014075334423273703,0.009202005404788964,0.005590494352474043,0.005042804490838593,0.008722279053750389
0.9366281387006775,0.014773001056608333,0.009535946437742448,0.005406175628954034,0.004853745519495805,0.009522218525434254
0.9465922678357911,0.014324665671696206,0.009186592608822756,0.005516695515704795,0.003941659735560852,0.013567972992551813
0.9565563969709048,0.012526583318681868,0.010868900500121893,0.005507268531702139,0.003020271858177572,0.021528242062400355
0.9665205261060184,0.010042886356860094,0.010287384565786376,0.005627395892549009,0.0029453555197524518,0.024589905772710023
0.9764846552411319,0.009131524715711452,0.010361353779573302,0.0058189360611009345,0.002769046497091804,0.021805768123365578
0.9864487843762455,0.009387081340430207,0.008784222150126735,0.005112563202794886,0.0030969883451567766,0.012830226384051829
0.9964129135113591,0.010741521173391524,0.007853568586995941,0.005059641820388993,0.0032220032285633846,0.009747226573651683
1.0063770426464727,0.011332588075090026,0.006933948776905606,0.004468437633896317,0.003147305475856552,0.007143901704034153
1.0163411717815862,0.01120228416714457,0.007007533739355146,0.005691150298198153,0.0035309298633079468,0.007879822743583377
1.0263053009166998,0.010591943368128073,0.00685157226519973,0.005601708003433219,0.004071462852799122,0.006850145201159007
1.0362694300518134,0.01100183447788672,0.00669520003285993,0.005648220606183986,0.004437598906184138,0.007079946835709675
1.046233559186927,0.009671464744479294,0.006839802966878862,0.005112558973414009,0.003415306657371966,0.00908064220581663
1.0561976883220405,0.012854537080819585,0.007038616485443894,0.005080637940128984,0.002906729317975403,0.008701837984106078
1.0661618174571543,0.010606554427044267,0.005960453998160025,0.004906068656938596,0.0029626923744275795,0.008688318621634335
1.076125946592268,0.01101476285236566,0.006309442630543151,0.004363373507514782,0.003253767694458088,0.006342201992136047
1.0860900757273815,0.008138933240630381,0.006273867978262716,0.004676451132172201,0.002958307223973133,0.00736838518075825
1.096054204862495,0.009988771998707555,0.006537201651032485,0.004516167479494286,0.0028852045598762744,0.007118364153779819
1.1060183339976086,0.00961447742926868,0.005396978630933994,0.0039010792982744594,0.002985746221018982,0.0073451639998974045
1.1159824631327222,0.010118701404221853,0.005010665196964941,0.0038088116411837095,0.002909321903831267,0.008506672775665032
1.1259465922678358,0.008473247805427762,0.005501249424926214,0.0036277725415130085,0.002957732054820424,0.008580032895901061
1.1359107214029494,0.010176408775269182,0.005109529569282599,0.004333751254138373,0.0026127470629057955,0.0094473140496683
1.145874850538063,0.008605025626625186,0.00482926290231419,0.0036971401503363074,0.0027651152286184326,0.009336913903924424
1.1558389796731765,0.0077873216449054474,0.00403076874803914,0.0038972750267626134,0.0025552071888008637,0.009588356826126411
1.16580310880829,0.006436267428058265,0.004474216604308071,0.004093124431582727,0.0024671586976283658,0.01005015335294247
1.1757672379434037,0.00800778833820364,0.004423485639015038,0.00436617926041539,0.002397496065552918,0.008740653106158926
1.1857313670785172,0.007818136787754948,0.004988253187101263,0.0038711936039492107,0.002279028210479081,0.008694717439336256
1.1956954962136308,0.007471781940547616,0.004971985390013001,0.003532334185871286,0.0022049264849769443,0.007483635276090243
1.2056596253487446,0.0075821432614705565,0.004147237257622123,0.0028361304304207963,0.0025245732977305143,0.007187200322673197
1.2156237544838582,0.0063189390917295606,0.0038149352837803137,0.0026888140149667152,0.0025751886561644587,0.00740401045589181
1.2255878836189718,0.00794552360171222,0.004227587802553183,0.003923028185938087,0.002046082144681838,0.0056710188684113375
1.2355520127540853,0.006131762787266453,0.004552699918910058,0.003425078254095524,0.0022951121522724045,0.008400516604965177
1.245516141889199,0.007159696768268058,0.003929660610938308,0.0033420338794419684,0.0015960786945568603,0.006062903413372753
1.2554802710243125,0.008312679636499405,0.003873101756191719,0.0026087996020729655,0.0015495202142632228,0.0065106954244243745
1.265444400159426,0.006879736320008337,0.004805676583106437,0.002330845041575605,0.001694461226018613,0.013380980211752448
1.2754085292945396,0.005968709682173785,0.004195006276099445,0.0029982655597831074,0.0019473415026360315,0.01422151394847392
1.2853726584296532,0.006668456237228526,0.0033480132461014924,0.0028637875627934095,0.0016877306330512778,0.007438912552398763
1.2953367875647668,0.00549238417388946,0.003966322155330285,0.002121493097989099,0.00103861319988501,0.008090513488800645
1.3053009166998804,0.00537147531958234,0.0037221304078228438,0.002363618663007781,0.0011757571385203223,0.008785538026729758
1.315265045834994,0.005073134230232835,0.0030648037269088253,0.0024968683820536875,0.001596106551245267,0.007934216838859809
1.3252291749701075,0.004776280628492636,0.003421912176683403,0.0027746046393978636,0.0015575745642411225,0.006679791196293956
1.335193304105221,0.004938010868825991,0.0032404169904016993,0.0023778467536033623,0.0012240603408349526,0.0070730070531756385
1.3451574332403347,0.004541696233600741,0.0034276876296105317,0.0023102309314799443,0.0013852021089435132,0.00849173321987056
1.3551215623754485,0.004125377004396894,0.002910970238469274,0.001751491765746223,0.0011374142641915786,0.006666913166087146
1.365085691510562,0.004602498345257349,0.002671405712694153,0.0023763847223473656,0.0009155937976463825,0.010924453921870192
1.3750498206456756,0.004633406870390615,0.0029695230760966064,0.0022929426777129444,0.000985974282058534,0.020375064414372698
1.3850139497807892,0.004055473072849517,0.0027493705568245627,0.0018881406434330867,0.0012954339185563223,0.009993671552021969
1.3949780789159028,0.00421099168498176,0.0026569775261005395,0.0015743160898871694,0.0012805194033566403,0.008610769645697555
1.4049422080510163,0.005009456020158447,0.0027146922826503357,0.002045693466531798,0.0011791782666474787,0.006339620796987342
1.41490633718613,0.003909246837992852,0.002911719993023227,0.0022328532012698167,0.0011288829128710388,0.005960706599406921
1.4248704663212435,0.002571497021332667,0.0022235918440103013,0.0018737262216672592,0.0011957799642031096,0.005827027727839919
1.434834595456357,0.0028285592495684306,0.0021977561413322856,0.0013988399836183671,0.0011006983014104728,0.005493714517400165
1.4447987245914706,0.003324417608803195,0.0021390252424332784,0.00144960706055897,0.0008838289843790619,0.005836003444015996
1.4547628537265842,0.004177323926626929,0.002591069888093554,0.0019409503621637435,0.0010460833957330092,0.0044860956724069945
1.4647269828616978,0.003446006262718279,0.002338083364303593,0.0015488280026800568,0.0010313289451869103,0.004273755744103268
1.4746911119968114,0.0035005928302352185,0.0016452593119911972,0.0013463765510433674,0.0008361623165221764,0.006558712799549015
1.484655241131925,0.0030683915513432334,0.002214551639510298,0.0015504957582238377,0.0008050564698278988,0.003914538293922706
1.4946193702670387,0.003383527658224134,0.002107454720612873,0.0014484887804998422,0.0008167138881210057,0.004275826851781572
1.5045834994021523,0.0030149993987200682,0.0019678140867240594,0.0013811802254949995,0.0006783540200250044,0.003395780555841218
1.5145476285372659,0.002802566389668761,0.0022403125772937765,0.0018491089194599428,0.0005921245591798262,0.004579661166869496
1.5245117576723795,0.0032078925051035653,0.001896208649092416,0.0015900721601199964,0.0006479863407627224,0.004400982494789738
1.534475886807493,0.0024683040862649654,0.0015862868980012251,0.0014134848693981928,0.0006233661011849664,0.003287320393941524
1.5444400159426066,0.0024215673925719067,0.0016645032547695177,0.0014020827745640377,0.0005288624046650586,0.003773704321706476
1.5544041450777202,0.0023929419119123004,0.001867211339407037,0.0014571159533707846,0.00047807718761733696,0.0026172097888374404
1.5643682742128338,0.003114393562677357,0.001479666004911763,0.0011049184875150581,0.0006028962137435054,0.003976089062940394
1.5743324033479473,0.003131488870687573,0.0013052394607272182,0.001221916961794698,0.00046801713505596103,0.0023382401899320264
1.584296532483061,0.0017968813621252505,0.001578181206240645,0.0010879309724644553,0.0004994367033592307,0.0027679365713513017
1.5942606616181745,0.0018045468425270605,0.001045598980991697,0.0009198221683502702,0.00037585017614626386,0.0030426761015098524
1.604224790753288,0.002139567767882091,0.0011643208289805866,0.0011170505591901628,0.0005159469875996013,0.0024823371027120015
1.6141889198884016,0.0027453560768224716,0.0014463704675229505,0.0010148461963395763,0.0003642814786955381,0.0019493091695616926
1.6241530490235152,0.0024964826773855526,0.0011212094999437398,0.0008344996827055354,0.0002846007052954039,0.0024854309073118466
1.634117178158629,0.002052260929532202,0.001394424777386122,0.0008733688016798759,0.00025571603127501975,0.001982182554572583
1.6440813072937426,0.0017951605631652233,0.0012706408620163966,0.0008847586933734136,0.00035660898970800285,0.0020283966282396548
1.6540454364288562,0.0016483127619766479,0.0013447515159004694,0.0008651647328210294,0.00027274824538622475,0.0014078125682789146
1.6640095655639697,0.0018242510284412802,0.001267005056261698,0.0007195055896002581,0.00021688186661567764,0.0016347841584998491
1.6739736946990833,0.0018960794051804605,0.0010245529579481195,0.0006758197554146782,0.0002736281224304789,0.0018093062239956837
1.6839378238341969,0.001799974766786203,0.0009836014945980177,0.0008719387073339048,0.00020391790362550246,0.001508369041058907
1.6939019529693105,0.0015323717622135295,0.0011370387528148917,0.0005729342793430001,0.00022751787218851043,0.002037705811657948
1.703866082104424,0.001742655293055403,0.0007869122695990749,0.0007016128105441267,0.00021554773129131327,0.001604953130907437
1.7138302112395376,0.0014969382039527964,0.0007562284016365442,0.0004330001097288984,0.0001615434594470588,0.0017400444660709276
1.7237943403746512,0.001369570412198041,0.00074711357770098,0.0006156976811727143,0.00015879921443227065,0.0014628558927677732
1.7337584695097648,0.001079484411922528,0.0008762170189386745,0.0005475172107143674,0.00015620041030698351,0.0015738227729010564
1.7437225986448783,0.000979048583594411,0.0010114375346121005,0.0004421774466196461,0.00017285250943098115,0.0011645941605740332
1.753686727779992,0.0013505045314994584,0.000821360272918384,0.00045157590563404016,0.0001320031024352401,0.0016568790560786985
1.7636508569151055,0.0012749720587645513,0.0010436053395250031,0.0004565061074430558,9.596072438539525e-05,0.0013945499495697533
1.7736149860502193,0.0010713835642843193,0.0007401970119760078,0.00048190963663559004,0.00013981919478511803,0.0016322801170753892
1.7835791151853329,0.0010425591832732126,0.0006942429969518711,0.00040820256383066334,0.00011660920753964359,0.0012933230194876123
1.7935432443204464,0.0012256991094455921,0.0007706144059954568,0.0004538876414040728,0.00010491344912420914,0.001206497509795319
1.80350737345556,0.0010828410423459754,0.0005517318953376174,0.00033611443417526886,0.00010728390405151199,0.000980456428833075
1.8134715025906736,0.0013971423742854664,0.0006069598413936396,0.00044002471990953857,8.987670685025437e-05,0.0010798400194014586
1.8234356317257872,0.0010720863843930277,0.0005924634011844976,0.0003084101930940931,8.796313142106568e-05,0.001081996158254416
1.8333997608609007,0.0008500697926997591,0.0005525468036928696,0.00028132374226739543,6.455647982552345e-05,0.001124359610305677
1.8433638899960143,0.0012168346675182143,0.0005810622656464127,0.0002842915249460227,7.179630561692641e-05,0.0009531189047497931
1.8533280191311279,0.0010934933811041717,0.0004992270422034256,0.00031975753273807874,7.314489258101788e-05,0.0009379664159617788
1.8632921482662415,0.0008698880955087699,0.0005128020113475449,0.0002979654612771333,6.025417492125596e-05,0.0010719036354922872
1.873256277401355,0.0007918445297813001,0.00043905182183468915,0.0002260606302729984,5.920012200595307e-05,0.0009861114160180956
1.8832204065364686,0.0008900637850038091,0.0006082283135563976,0.0001998458167709675,4.6159123559642176e-05,0.0009053031515797129
1.8931845356715822,0.0017785817710000466,0.0007594904392544275,0.00027357507323745936,0.00012522792621801266,0.003741741629253218
1.9031486648066958,0.0008023092167027785,0.0004931842703716754,0.00020711786481148218,4.6621192798546205e-05,0.0009515142815917628
1.9131127939418096,0.0007929213974531811,0.00036724274339466933,0.00024778802936471013,3.0147203746948866e-05,0.0007841726631361804
1.9230769230769231,0.0008824330769225356,0.0004847021441372712,0.00019253372585400455,2.7205424733661112e-05,0.0009221509891763802
1.9330410522120367,0.0006672390542726185,0.00037352443435544774,0.000146032060935716,2.576822545718954e-05,0.0007465274193488444
1.9430051813471503,0.0007959815924078305,0.0003793736336753815,0.00017336687369163086,2.8164750287993145e-05,0.0007535305862742031
1.9529693104822639,0.000726522969394935,0.0003424456640240967,0.00015572970606872414,2.2723592707086325e-05,0.0007958706251892072
1.9629334396173774,0.0006102694137404683,0.00023333136795746163,0.00010080054763054189,1.2906324604981185e-05,0.0006616997685481454
1.972897568752491,0.000536400075381935,0.0003565982150769349,0.00012720458236648854,2.1660457750246903e-05,0.0006617929703148608
1.9828616978876046,0.0006886917682136977,0.0003068065170061487,0.00013307564878927328,1.9064473387364416e-05,0.0006408435661709785
1.9928258270227182,0.0005183952877600291,0.00030832404980684594,9.969556021005327e-05,1.2565430647750437e-05,0.0005303931699142562
2.002789956157832,0.0007184833950603967,0.0003064914873611766,0.00011121212254572036,1.575393372124902e-05,0.0004595131633348595
2.0127540852929453,0.0007726446408285799,0.00029029990051596626,0.00011287426797382271,1.1379593777916854e-05,0.0005581174513230709
2.022718214428059,0.000542723314464718,0.0003183630765663699,0.00010063794853203568,1.3608064360386804e-05,0.0004984936051561442
2.0326823435631725,0.00043596458930332717,0.00019328762464512409,9.020998296960318e-05,1.0254556037069314e-05,0.0004903789215980459
2.0426464726982863,0.0005536141096178326,0.00019240910746527945,8.636836263799141e-05,9.976385409080197e-06,0.0004605864996061126
2.0526106018333996,0.0005489628322351801,0.00024383845188154322,7.963817302361614e-05,1.1382876654046872e-05,0.00043984790935971713
2.0625747309685134,0.0004279300786664492,0.0002637283389969194,7.730004883679859e-05,7.353278397483727e-06,0.00046125028228237105
2.0725388601036268,0.0005284445630967672,0.00023337297461587675,6.064820519151228e-05,9.646463932652012e-06,0.000393897497747751
2.0825029892387406,0.0005334800931776882,0.00024126278929029394,6.41830480178522e-05,9.648181853421126e-06,0.00032022828470664767
2.092467118373854,0.0003133221196216805,0.00013830103209608926,5.24060753327042e-05,6.191367101069716e-06,0.00038646569189776706
2.1024312475089677,0.00045398629457517846,0.00015749487576550495,5.944001681368514e-05,6.698656067907823e-06,0.00031746263604303
2.112395376644081,0.0004039745612093119,0.00012565612682917526,4.367296468025332e-05,6.034743469446919e-06,0.0003241274379263637
2.122359505779195,0.00041867846577485273,0.000191953120095792,3.161306911175805e-05,7.233591503479628e-06,0.0003255317565810281
2.1323236349143087,0.000457542800037397,0.00016705264846047816,2.786314865428368e-05,5.120707026353657e-06,0.0002680907567101282
2.142287764049422,0.0003582282454233838,0.00013937362674387304,3.8808827626597746e-05,5.142059552809753e-06,0.0002915569461049879
2.152251893184536,0.00035546820170439814,0.0001529369568959795,2.7869662718334454e-05,4.707537127893886e-06,0.00028202427083305376
2.162216022319649,0.00035929121731988114,0.00012595155410324206,3.830745947120051e-05,5.3840642902029284e-06,0.000253151064734616
2.172180151454763,0.00029821057981880455,0.00014174022771734044,2.3212033982089553e-05,3.7821685258571754e-06,0.0003014597602172476
2.1821442805898763,0.0003699165506569524,0.00012927641518788475,2.735684158087101e-05,3.978337006907974e-06,0.0002595726497797887
2.19210840972499,0.0003331930188402775,0.00010689375906831875,2.5057913430218935e-05,3.6784396345891222e-06,0.0002975398216071809
2.2020725388601035,0.00033241146230549745,9.425202161071072e-05,2.1135525508317343e-05,3.6471010359064555e-06,0.00028875940034582185
2.2120366679952173,0.0002905255290642673,0.00012158982927124032,2.001494122988021e-05,3.7483704039480457e-06,0.00025560190233994945
2.2220007971303306,0.00027270371383382935,0.00010337461614984067,2.067026387274536e-05,3.406911190308757e-06,0.00021248670420976657
2.2319649262654444,0.0002880887926844425,0.00010620281733710575,1.9672128486527594e-05,3.7094258863515065e-06,0.00027550179465973834
2.2419290554005578,0.000340217995582451,0.00012003555025368523,2.2170832778900895e-05,6.890531789531145e-06,0.0009607704805442699
2.2518931845356716,0.00021815464692154083,0.00010834215810656128,1.5344977664412352e-05,4.889971689120167e-06,0.00027196233450734147
2.261857313670785,0.00027792496539967213,7.700068645856455e-05,1.3987421437019854e-05,2.8144822150040415e-06,0.00019437165716907901
2.2718214428058987,0.0002531096942431978,6.266153366573949e-05,1.4397378500204655e-05,4.199287033507061e-06,0.00014687765124942755
2.2817855719410125,0.00022117842098817004,8.646990376396437e-05,1.4074708309085763e-05,6.182937449902659e-06,0.00015321985539400905
2.291749701076126,0.0003070955472526415,8.171732016182368e-05,1.1884955912158706e-05,3.7556348551460547e-06,0.00018860774976010283
2.3017138302112397,0.00020340098877342046,5.343728525878095e-05,9.896366112310649e-06,2.419715012447083e-06,0.00012272340334263374
2.311677959346353,0.0002734734459306719,6.634300389919444e-05,7.031139829937517e-06,1.948849525816529e-06,0.00014060679589999618
2.321642088481467,0.00020937706025027467,4.862638698469875e-05,5.338127908264142e-06,2.2246510768330705e-06,0.00014790250940506896
2.33160621761658,0.00019683227531324884,5.1174627529386414e-05,5.565917498455313e-06,2.0528624844154427e-06,0.0001310717011439056
2.341570346751694,0.00017217430829394951,5.828663732974837e-05,5.59713437966311e-06,2.1469116129149857e-06,0.00013724847488571495
2.3515344758868073,0.00023978037431459038,4.9510317132168364e-05,4.822692800323842e-06,2.060160148504812e-06,0.00013269984214786483
2.361498605021921,0.0001779462918310005,3.962409896514526e-05,4.660522064364615e-06,1.978599168804285e-06,0.00016863870613874853
2.3714627341570345,0.00016811389139645836,3.8326087171493865e-05,3.437436797309504e-06,2.0519734205173255e-06,0.00016215490693274035
2.3814268632921483,0.00018480744308212448,4.9099304116310055e-05,3.579261555556499e-06,1.8633334627793521e-06,0.00011920810032574732
2.3913909924272616,0.00015505502386605914,4.686953961515272e-05,2.5710084368790683e-06,1.8687940353942293e-06,0.0001031177350366021
2.4013551215623754,0.00017896207531629239,3.479810303554227e-05,2.5281458440831514e-06,1.7319913745051096e-06,9.220031759269644e-05
2.411319250697489,0.00014713387360662576,3.8797184391822505e-05,1.980086464092742e-06,1.7742592439763217e-06,0.00011000062353641539
2.4212833798326026,0.00016659484382087065,2.8613154465112222e-05,1.868144328353157e-06,1.7746124683325102e-06,0.00011009050922899138
2.4312475089677164,0.00016865354015944755,2.924127585673737e-05,1.9591566137585365e-06,1.6365443060386543e-06,8.432471253003716e-05
2.4412116381028297,0.00012473807168595944,4.049696255505732e-05,1.2135788508222749e-06,1.6332209949127365e-06,8.812967361577527e-05
2.4511757672379435,0.00014154258546745398,2.3042345723471668e-05,1.5692594691728856e-06,1.5011625449174326e-06,8.657820107118756e-05
2.461139896373057,0.00015744984872261206,3.039039319665524e-05,1.2211984117227034e-06,1.5674818808853787e-06,7.358909959231812e-05
2.4711040255081707,0.00014031271040690064,2.6585637566836738e-05,1.4309065259765184e-06,1.511823955443045e-06,8.403950070380283e-05
2.481068154643284,0.00011069602198803812,2.325945734520295e-05,8.601363005202215e-07,1.5298054905600791e-06,6.746146615713462e-05
2.491032283778398,0.00013289281039239817,2.5389097128173597e-05,8.319592349470281e-07,1.366456392332406e-06,6.607411664430792e-05
2.500996412913511,0.00010259251388498789,2.008101646386241e-05,7.167774121163146e-07,1.256366354125429e-06,5.816201583056226e-05
2.510960542048625,0.00012027342672132449,1.9430613107712967e-05,7.582660042551845e-07,1.256509658508879e-06,4.682792799446704e-05
2.5209246711837383,0.00011691028194985558,1.3821360710033149e-05,6.42790833509167e-07,1.456723269304537e-06,6.530419617050678e-05
2.530888800318852,9.88336509688175e-05,1.9971169298465925e-05,1.06155863767701e-06,1.2557497110741257e-06,7.197250664460995e-05
2.5408529294539655,9.204141412182099e-05,1.7194989084269475e-05,5.85474759903284e-07,1.2802485652388852e-06,5.832193764432499e-05
2.5508170585890793,9.295427097048247e-05,2.0294530714495e-05,5.138810913294678e-07,1.4520888382962862e-06,3.587591397403396e-05
2.560781187724193,9.196354386732154e-05,1.6887502602416723e-05,7.17904884639528e-07,1.5450451739604959e-06,4.742631741142149e-05
2.5707453168593064,9.403423322540684e-05,1.5663867939799857e-05,4.080491205131632e-07,1.3738113364702167e-06,5.043124441838033e-05
2.58070944599442,9.112716640906135e-05,1.4736484696625642e-05,3.3308579824772895e-07,1.3245053329473003e-06,4.566136863368016e-05
2.5906735751295336,8.164415248637828e-05,1.2376264623621824e-05,2.5279297245816966e-07,1.2310679964591458e-06,4.5520854628780306e-05
2.6006377042646474,9.691850750626348e-05,1.191605157149825e-05,2.6033157760123617e-07,1.2380582471626402e-06,3.2772156559134625e-05
2.6106018333997607,6.213827324731562e-05,9.501422404393584e-06,2.0956973884112602e-07,1.2318929954035537e-06,4.0836738946351727e-05
2.6205659625348745,6.748691741714229e-05,9.681041951044307e-06,2.3228624162259811e-07,1.1791650993112725e-06,4.0247350821905e-05
2.630530091669988,6.703741831951504e-05,8.888161106439225e-06,2.056524929489423e-07,1.1010337676192557e-06,3.549791223272911e-05
2.6404942208051017,6.69867709522391e-05,9.23081066703656e-06,2.0901266975839985e-07,1.175923574895357e-06,3.922830625788847e-05
2.650458349940215,6.016510949919811e-05,7.327263948318556e-06,1.9523324263391288e-07,1.1305474750697449e-06,3.5854785244170664e-05
2.660422479075329,6.826574983185741e-05,6.136536062821052e-06,1.5337799925978067e-07,1.0457010990239088e-06,3.8992472198478075e-05
2.670386608210442,6.95556740249155e-05,6.283706781858617e-06,1.3050912423214054e-07,1.0557112241778305e-06,4.2633006924042946e-05
2.680350737345556,7.118155357863974e-05,6.187427036601968e-06,1.5398149285192802e-07,1.052716240472168e-06,3.0588833716835755e-05
2.6903148664806693,5.718230912890209e-05,5.5128732887689686e-06,1.19806491295009e-07,9.938827258591333e-07,2.9977015052525627e-05
2.700278995615783,5.4290767822386655e-05,5.434364784243733e-06,1.076073687607043e-07,9.912424320075571e-07,2.38046077106186e-05
2.710243124750897,6.499429405151951e-05,3.971314617767969e-06,1.012533584079346e-07,1.0020483906256453e-06,2.7958845826614592e-05
2.7202072538860103,5.29292150640379e-05,4.914930465336994e-06,7.476445733070464e-08,9.526683123808451e-07,2.435155212724722e-05
2.730171383021124,5.786012183442245e-05,3.872843534190038e-06,7.855999272713925e-08,9.19931433469507e-07,2.2985129647131238e-05
2.7401355121562374,4.9415581986144376e-05,3.7822143015273696e-06,8.043984389437552e-08,9.135612079131633e-07,2.0212724591464445e-05
2.750099641291351,4.8704336702184864e-05,4.563271125285397e-06,7.612433612800952e-08,9.075636969865296e-07,1.9871791567678246e-05
2.7600637704264646,4.542198567396859e-05,3.373667353777429e-06,5.7252044072311986e-08,8.968610306623099e-07,1.772444430369477e-05
2.7700278995615784,3.926845766576872e-05,2.571946571175202e-06,1.0705168579824656e-07,8.512548634118163e-07,3.739570877683415e-05
2.7799920286966917,3.929275911550509e-05,2.7958281940452248e-06,7.254781485697272e-08,7.870741039486704e-07,1.8411401435826265e-05
2.7899561578318055,4.878557509485538e-05,3.0356818658736156e-06,8.765163027575314e-08,8.615589329803509e-07,1.692674929380753e-05
2.799920286966919,3.7027206516038756e-05,3.2052488477293658e-06,1.5127747079209034e-07,9.006420252984455e-07,1.3566077388498618e-05
2.8098844161020327,3.791408293107532e-05,2.13821610024004e-06,6.972397503001081e-08,7.832450278990066e-07,2.1181424058494658e-05
2.819848545237146,3.8271723334978516e-05,2.0705412919228067e-06,6.29715103818027e-08,8.083887496959351e-07,1.797824228254043e-05
2.82981267437226,3.5945661091436316e-05,2.222759043445366e-06,5.4785321774112235e-08,7.884695563661332e-07,1.623798156256046e-05
2.8397768035073736,2.5731073084495437e-05,2.0197018516231e-06,5.5247799043520994e-08,7.712184943102594e-07,1.423857308804078e-05
2.849740932642487,2.8476386876285883e-05,1.8198085333554886e-06,5.2139375348541457e-08,7.308396794480112e-07,1.5633676403762297e-05
2.8597050617776008,3.417771286240521e-05,1.4656755116803693e-06,5.100697492332477e-08,7.321193674926452e-07,1.4123043666045243e-05
2.869669190912714,2.5067602302583204e-05,1.4426704175134073e-06,4.9892499646328124e-08,7.237513646932242e-07,1.3634539449341009e-05
2.879633320047828,2.9629624211848155e-05,1.3706501872460674e-06,5.3588014141122427e-08,6.994160214508479e-07,1.0241165558746807e-05
2.8895974491829413,2.3911799712292473e-05,1.4718728225391463e-06,5.5947979417702356e-08,6.791532067520536e-07,1.2845317387346605e-05
2.899561578318055,2.8918238558836005e-05,1.0637355529968886e-06,5.230806067048582e-08,6.923145783026292e-07,9.573525894500139e-06
2.9095257074531684,2.5630539499293543e-05,9.868238166792446e-07,4.6268234658109855e-08,6.756177822294175e-07,1.2360863018800228e-05
2.919489836588282,2.2229111940890497e-05,8.311007150045286e-07,5.855629721437405e-08,6.941280218603711e-07,1.0005823225029393e-05
2.9294539657233956,2.134929051927491e-05,1.006278433818587e-06,4.3237115382921664e-08,6.676145198796471e-07,1.0319200334435358e-05
2.9394180948585094,1.9866524987091047e-05,8.683357577245992e-07,3.8451569811860755e-08,6.385551966388164e-07,6.834769317412339e-06
2.9493822239936227,2.056871560858201e-05,7.587535221320928e-07,4.653664321782329e-08,6.514074203282545e-07,8.12762152435387e-06
2.9593463531287365,2.061183772064462e-05,6.414358532736706e-07,4.6623099026179355e-08,6.218955549575772e-07,8.187622814059413e-06
2.96931048226385,2.1157617854108334e-05,8.077224011243417e-07,4.3711620610912864e-08,6.092523670300249e-07,6.542208675481416e-06
2.9792746113989637,1.7486308098671604e-05,8.746144927823449e-07,3.641875345520257e-08,6.143068894211236e-07,8.139935360179189e-06
2.9892387405340775,1.5190791103994378e-05,6.107639313304825e-07,4.424440056070862e-08,6.110300176455365e-07,1.0662136293627345e-05
2.999202869669191,1.964876661041423e-05,4.5675439108054474e-07,5.2583093089759785e-08,6.036607800736956e-07,9.150122282540524e-06
3.0091669988043046,1.3266955535467135e-05,5.678264108519582e-07,4.123645703221791e-08,6.068467507922395e-07,7.3732233799325835e-06
3.019131127939418,1.4419020670828137e-05,6.935849541623365e-07,6.910099274592538e-08,5.954547663319838e-07,7.407420398987136e-06
3.0290952570745318,1.3230343798025488e-05,3.784725800121221e-07,5.052750340142021e-08,5.602287079633693e-07,5.8699649459785356e-06
3.039059386209645,1.2054859398295729e-05,4.202162705481274e-07,3.548830071052453e-08,5.566607416887035e-07,4.9991104715256455e-06
3.049023515344759,1.7331734003309593e-05,5.381028437562726e-07,3.3186465789096545e-08,5.366027509296438e-07,5.646023847694564e-06
3.0589876444798723,1.347820739653795e-05,3.7401959051239273e-07,3.3943319072512413e-08,5.320540000878723e-07,5.431494326037214e-06
3.068951773614986,1.1463948182544638e-05,4.2593375814391405e-07,3.3368259224987314e-08,5.192301657195768e-07,6.415523741830142e-06
3.0789159027500994,1.20864216613885e-05,3.6704473826387333e-07,2.9349627058564806e-08,5.069758264821432e-07,4.9656777649953e-06
3.088880031885213,9.859742973401592e-06,3.541808741114126e-07,2.4897550015511454e-08,5.091613018368144e-07,4.208924990836328e-06
3.0988441610203266,1.0793416595356763e-05,3.857379715899278e-07,2.866867150130888e-08,4.966019941974988e-07,5.7600584504665915e-06
3.1088082901554404,8.49060658149558e-06,3.5484427500725385e-07,2.8591644676602938e-08,4.877220652683102e-07,4.798059796599146e-06
3.118772419290554,1.0557608575739072e-05,2.883782360466783e-07,2.8836418325337674e-08,4.937763557836725e-07,5.19882685503039e-06
3.1287365484256675,9.763894859729939e-06,3.24349700720405e-07,2.8549552471024352e-08,4.786366321779801e-07,4.209433324686846e-06
3.1387006775607813,7.541824259429404e-06,3.302569100199346e-07,3.391588238716384e-08,4.5924184610065436e-07,4.1089920623916115e-06
3.1486648066958947,8.407587225281004e-06,2.58477333081739e-07,2.5767524258715086e-08,4.670627598509802e-07,4.0744703063018616e-06
3.1586289358310085,7.590432706271771e-06,2.638524752327488e-07,2.988008196567807e-08,4.60661076804437e-07,3.52058288682264e-06
3.168593064966122,5.914275376015085e-06,2.987817888872929e-07,2.6354020370441705e-08,4.4298514303989545e-07,3.3168307108395307e-06
3.1785571941012356,7.826280235954587e-06,2.3168563282359024e-07,2.8343738464266873e-08,4.3097839759772835e-07,2.847828115151314e-06
3.188521323236349,7.201415745669663e-06,2.3727908471089292e-07,2.503086681714482e-08,4.3835963146877927e-07,3.2605055804176574e-06
3.1984854523714628,7.754773829019679e-06,2.4070886714194447e-07,2.5370245699177758e-08,4.320675983588663e-07,3.4072431934752728e-06
3.208449581506576,5.327284571228661e-06,2.6640923138558605e-07,2.600484748651128e-08,4.201321347637894e-07,3.09834870865519e-06
3.21841371064169,6.164731170469582e-06,2.2028115787795407e-07,2.219041603652662e-08,4.1389734100673276e-07,2.4793958744913918e-06
3.2283778397768033,5.90486292119052e-06,1.9070287783997675e-07,2.3533623678742952e-08,4.083463568081714e-07,2.996611060900271e-06
3.238341968911917,5.7429808537266575e-06,2.2417965188191884e-07,2.401346627365169e-08,3.986767541862168e-07,2.2399713237071065e-06
3.2483060980470304,5.671538849395506e-06,2.0589602128261252e-07,2.4137506044954797e-08,3.962163469676402e-07,2.7208156456240127e-06
3.258270227182144,5.403418776291556e-06,2.0048457341342987e-07,2.349125717838076e-08,4.00029874526672e-07,2.1736460655664384e-06
3.268234356317258,3.8173965281044605e-06,1.625277375539242e-07,1.9811042222319624e-08,3.8346102809991727e-07,2.2958095895186608e-06
3.2781984854523714,5.455279879230151e-06,1.9724562961144134e-07,2.020349407332013e-08,3.7933675286906007e-07,2.156668865667402e-06
3.288162614587485,4.429822379652427e-06,1.967423178507457e-07,1.7731374886153378e-08,3.7748663738390975e-07,2.0348076041436712e-06
3.2981267437225985,4.4902622937072026e-06,1.979613544687232e-07,1.943486119318954e-08,3.672410232001052e-07,2.0878787124624633e-06
3.3080908728577123,4.103664875968547e-06,1.7376287103969871e-07,1.7711751835811465e-08,3.6332410974257333e-07,1.7849541714488226e-06
3.3180550019928257,4.1202007986952824e-06,1.7594916463802468e-07,1.7716537019729026e-08,3.585417864827011e-07,1.6185486846864273e-06
3.3280191311279395,3.6092641373530172e-06,1.6909111136230103e-07,1.812137078527646e-08,3.516109488794939e-07,1.7180189354322071e-06
3.337983260263053,3.133607856043765e-06,1.6166297973739042e-07,1.773087055272706e-08,3.4788251756951275e-07,2.1935133868709276e-06
3.3479473893981666,3.696878542947639e-06,1.6897880743539818e-07,1.7353192044068714e-08,3.378619529417054e-07,1.579671435571364e-06
3.35791151853328,3.153300352794781e-06,1.607539393126198e-07,1.6854918879684166e-08,3.4054971823103226e-07,1.3770239121766015e-06
3.3678756476683938,2.9958982272558963e-06,1.6366807132729387e-07,1.9224772107415185e-08,3.333948357151531e-07,2.25762375913734e-06
3.377839776803507,2.783116116964002e-06,1.508564304936945e-07,1.7202014516278627e-08,3.3554882631735126e-07,1.467968631245945e-06
3.387803905938621,2.6343811690127118e-06,1.5363246925852726e-07,1.6860630364027575e-08,3.180747284640217e-07,1.538146914769902e-06
3.3977680350737343,3.032715557242963e-06,1.5912052759158937e-07,1.608243195712134e-08,3.188306085095334e-07,1.4007327299807473e-06
3.407732164208848,2.343807742035822e-06,1.442547519548903e-07,1.658150584853514e-08,3.1414514943867764e-07,1.0829125667594685e-06
3.417696293343962,2.257374506229481e-06,1.4903822499944568e-07,1.5825443669262718e-08,3.0779423105152726e-07,1.3880265838236532e-06
3.427660422479075,1.908643056063719e-06,1.4772511742838576e-07,1.6039873530266308e-08,3.077864966483589e-07,1.5397518916535009e-06
3.437624551614189,2.071732944115115e-06,1.3935477482206273e-07,1.4441134506189523e-08,2.9975502198917087e-07,1.2623879682759112e-06
3.4475886807493024,1.9033111532884517e-06,1.4100481255846697e-07,1.4667013720910454e-08,2.9711439038365805e-07,1.0105477467389152e-06
3.457552809884416,1.7510925394154673e-06,1.3613418380653902e-07,1.5254706611938846e-08,2.9474194903169267e-07,9.952623002747276e-07
3.4675169390195295,1.5419316940255156e-06,1.3080322073952423e-07,1.465107117969781e-08,2.911906751782181e-07,1.2762412398317139e-06
3.4774810681546433,1.4550035701871997e-06,1.3489349573118876e-07,1.4084038912921057e-08,2.819096361635766e-07,1.218464563375678e-06
3.4874451972897567,1.4466306437196728e-06,1.3008585650245155e-07,1.335953294051538e-08,2.8246228689327516e-07,1.0358834999449233e-06
3.4974093264248705,1.2792333392790125e-06,1.2945712888040597e-07,1.3202276808677227e-08,2.771826623203272e-07,9.812273372015648e-07
3.507373455559984,1.3693518094773475e-06,1.2864191585020985e-07,1.2524663864178595e-08,2.766029525479063e-07,1.1194409892721474e-06
3.5173375846950976,1.110719299056851e-06,1.26270517326856e-07,1.313607180923966e-08,2.6910276179367014e-07,1.076843796216832e-06
3.527301713830211,1.021125429330096e-06,1.2206567686558897e-07,1.299390464832631e-08,2.6771232968717325e-07,1.0255599777534722e-06
3.5372658429653248,1.1514878986891153e-06,1.2086193923338572e-07,1.2677467689856336e-08,2.6264637853765096e-07,7.801378731520848e-07
3.5472299721004386,1.2526017120286902e-06,1.2088119018999074e-07,1.2704970993636606e-08,2.5886532952701695e-07,1.1484222073977352e-06
3.557194101235552,1.0223801806507884e-06,1.2209788634400954e-07,1.2299781185707435e-08,2.5733551805249576e-07,9.055938246856671e-07
3.5671582303706657,9.620111496147864e-07,1.1407144302067472e-07,1.2258554383447521e-08,2.52986740802876e-07,9.548414393184317e-07
3.577122359505779,9.263264379106249e-07,1.1354862797445032e-07,1.2106861623067569e-08,2.491289204357746e-07,7.410600625575505e-07
3.587086488640893,8.877725857806432e-07,1.1350544756311144e-07,1.1912674398588033e-08,2.467347354589658e-07,9.593114977812496e-07
3.597050617776006,8.196350257512715e-07,1.1118090366287941e-07,1.1707932951398972e-08,2.419301345078671e-07,9.57566765372235e-07
3.60701474691112,7.467013432407557e-07,1.0767408987387379e-07,1.119551417229165e-08,2.416702204676588e-07,7.921684103598418e-07
3.6169788760462334,6.367897686102897e-07,1.1118298732216022e-07,1.1401164765979815e-08,2.372561357421562e-07,8.491471818505202e-07
3.626943005181347,5.849951256831675e-07,1.0781861582276294e-07,1.1113844261136991e-08,2.339804675759341e-07,8.751097642529132e-07
3.6369071343164605,5.388997759983982e-07,1.0581301474403291e-07,1.1098920543056677e-08,2.3096547564981372e-07,7.087002380856104e-07
3.6468712634515743,5.277638617890147e-07,1.0403493200754633e-07,1.0767216473235245e-08,2.2839644578581875e-07,8.202725489625303e-07
3.6568353925866877,5.669016640952292e-07,1.0349518207821919e-07,1.0479596225246938e-08,2.234911391267041e-07,7.393806085145032e-07
3.6667995217218015,5.219616821014492e-07,1.0094714915496938e-07,1.0661860949745008e-08,2.2085791329636085e-07,6.211331207764511e-07
3.676763650856915,3.762289893721385e-07,1.011260831181573e-07,1.0688254418662096e-08,2.1922146847100602e-07,6.807459630144526e-07
3.6867277799920286,3.9877620892397026e-07,1.000649558168473e-07,1.0487024164656014e-08,2.141131945052661e-07,6.389975975822967e-07
3.6966919091271424,3.970507247915818e-07,9.698852424169441e-08,1.0337569835472992e-08,2.125395726393351e-07,5.928272972382552e-07
3.7066560382622558,3.1474391474775707e-07,9.654502680824547e-08,9.99256061216311e-09,2.0797851835821046e-07,6.544704873718776e-07
3.7166201673973696,2.764877586105067e-07,9.501194753093481e-08,1.0011944578206229e-08,2.0609531697450863e-07,5.323734240734243e-07
3.726584296532483,3.493897532726575e-07,9.283060631659852e-08,9.770538927021379e-09,2.048799641415003e-07,6.709909128091213e-07
3.7365484256675967,2.9353291872251525e-07,9.208185232512895e-08,9.454294962340807e-09,2.0375918533189432e-07,5.690702177117578e-07
3.74651255480271,2.370413207460983e-07,9.2181539620132e-08,9.514490464241878e-09,2.0076072038152839e-07,5.937568238169866e-07
3.756476683937824,2.2030602180281154e-07,9.070324420939944e-08,9.505796841119741e-09,1.9848666594821712e-07,6.007506505432342e-07
3.766440813072937,2.4420464616968637e-07,9.004193507515962e-08,9.119832871484354e-09,1.9597015199142066e-07,5.446953462991038e-07
3.776404942208051,2.003083809123122e-07,8.766956780659711e-08,9.2142737099115e-09,1.941061537571592e-07,5.722492643105654e-07
3.7863690713431644,2.056663249258299e-07,8.767365127209734e-08,9.194897197991577e-09,1.9176507909417118e-07,5.701227171815352e-07
3.796333200478278,1.9279977991498915e-07,8.620460411095466e-08,8.894779554582453e-09,1.8751010029355098e-07,4.887277296612751e-07
3.8062973296133915,1.855407264893467e-07,8.508890482496398e-08,9.211277263677842e-09,1.8691596777361877e-07,5.88639542601732e-07
3.8162614587485053,1.636916093640112e-07,8.494299728559105e-08,8.967163294140247e-09,1.8309555277418732e-07,5.488822843919936e-07
3.826225587883619,1.7641524703729444e-07,8.342222340919392e-08,8.55584916508004e-09,1.8252599494578932e-07,4.556336757110763e-07
3.8361897170187325,1.4811187377396213e-07,8.12714265995738e-08,8.56060810843947e-09,1.791217950128021e-07,5.607054183906416e-07
3.8461538461538463,1.360440643939577e-07,8.209741626031637e-08,8.482448807753975e-09,1.774407884306292e-07,4.87142384657267e-07
3.8561179752889596,1.1478428532658153e-07,8.049292922078807e-08,8.390481836953322e-09,1.758503335791145e-07,4.713436749646428e-07
3.8660821044240734,1.2197679844375886e-07,7.830796788053525e-08,8.356590200699538e-09,1.7329824100420157e-07,5.139993592079269e-07
3.8760462335591868,1.1231001228867375e-07,7.83803917999961e-08,8.205427655040277e-09,1.7205921802553724e-07,4.366294808838061e-07
3.8860103626943006,1.015400446258841e-07,7.737377564033971e-08,8.173739468733306e-09,1.696648467484171e-07,4.4750300262522756e-07
3.895974491829414,1.0407316746468e-07,7.667521221682997e-08,8.075221762900571e-09,1.674441152473367e-07,4.778539336230311e-07
3.9059386209645277,1.003163984850047e-07,7.575715452762679e-08,7.963720254624587e-09,1.6484301965177426e-07,4.1868346585486605e-07
3.915902750099641,9.419435716111779e-08,7.533583111761196e-08,7.988404498168372e-09,1.639630327810403e-07,4.673263012888837e-07
3.925866879234755,9.403797469753019e-08,7.386173381695527e-08,7.648587710611662e-09,1.6212205195509164e-07,4.2625238993870344e-07
3.935831008369868,9.168184418021148e-08,7.34121458236603e-08,7.751054581468158e-09,1.598272966310781e-07,4.225520155620252e-07
3.945795137504982,8.414506561389283e-08,7.242685843637412e-08,7.536867169400381e-09,1.5802295858563624e-07,4.236569278154042e-07
3.9557592666400954,7.810922858455767e-08,7.170113012617064e-08,7.610342115938111e-09,1.5612329847827472e-07,3.965839591091024e-07
3.965723395775209,7.442737959857938e-08,7.101889662871409e-08,7.483276090050124e-09,1.5443447054060004e-07,3.8767374460718843e-07
3.975687524910323,7.754165941630503e-08,6.999528213945113e-08,7.319770359027025e-09,1.5273937221255585e-07,4.1436472467751015e-07
3.9856516540454363,6.95451707365977e-08,6.970268905242457e-08,7.240374312222084e-09,1.524120763215847e-07,3.769310096876025e-07
3.99561578318055,6.79489759496378e-08,6.874141951840487e-08,7.2061529104873904e-09,1.498536170494458e-07,3.9756592249185886e-07
4.005579912315664,7.176326904110774e-08,6.827605843435502e-08,7.08471288137551e-09,1.4827398830777424e-07,3.914450308854668e-07
4.015544041450777,7.379222685681924e-08,6.695546893686396e-08,6.936639194800249e-09,1.472393839519343e-07,3.8840152895774724e-07
4.025508170585891,6.207071737073606e-08,6.578362628518398e-08,6.935386270687475e-09,1.452188710044261e-07,3.792953968525726e-07
4.035472299721004,6.049787695468294e-08,6.535297757729867e-08,6.7031546373436165e-09,1.4353843078839643e-07,3.7745978584117567e-07
4.045436428856118,6.846167170658082e-08,6.515718431371928e-08,6.88155631952659e-09,1.4216724189004473e-07,3.870956145212059e-07
4.055400557991232,6.177439419649692e-08,6.37892234586994e-08,6.688932909156758e-09,1.407682009996325e-07,3.726846874459624e-07
4.065364687126345,5.1817285531128034e-08,6.353993451528972e-08,6.673607110848999e-09,1.395100203491522e-07,3.719223095874776e-07
4.075328816261458,5.0915603497829884e-08,6.303562821048673e-08,6.4733680760594916e-09,1.3795179056505231e-07,3.714672619497994e-07
4.0852929453965725,5.9603896167811245e-08,6.208298241062626e-08,6.490052253126524e-09,1.3612245323171635e-07,3.482973498706813e-07
4.095257074531686,5.557789321859976e-08,6.138400482166183e-08,6.442816699138778e-09,1.3482643717615992e-07,3.533318798187684e-07
4.105221203666799,4.59589441331722e-08,6.114782278724423e-08,6.465117346736807e-09,1.338225457296685e-07,3.5395653902752954e-07
4.1151853328019135,4.6987376378879475e-08,6.034079612643613e-08,6.311790127361038e-09,1.3251403304851575e-07,3.330296800319966e-07
4.125149461937027,4.79840467345307e-08,5.960021305159509e-08,6.229974987280436e-09,1.3078968834423054e-07,3.4267297012933956e-07
4.13511359107214,4.366866926369583e-08,5.9260804564137576e-08,6.287294499752622e-09,1.291339831625733e-07,3.3688865303716646e-07
4.1450777202072535,3.8221202934320414e-08,5.8537669086836674e-08,6.036594262600386e-09,1.285139537536543e-07,3.315161588253345e-07
4.155041849342368,4.447901403461508e-08,5.8203652997180884e-08,6.059610607244765e-09,1.273246583008142e-07,3.252785049113275e-07
4.165005978477481,4.794314403592803e-08,5.739754413044459e-08,5.85408331673907e-09,1.2558176663056898e-07,3.355234412497011e-07
4.1749701076125945,4.238420257371271e-08,5.6714310524018164e-08,5.870246353161359e-09,1.24477340260261e-07,3.1995284174822924e-07
4.184934236747708,3.7532635086811145e-08,5.669616442197062e-08,5.8416986706457574e-09,1.2317520439048705e-07,3.1872834665888277e-07
4.194898365882822,3.612281549946986e-08,5.5767749709308675e-08,5.75057304038278e-09,1.220555685133353e-07,3.146731708186794e-07
4.204862495017935,3.923584871878356e-08,5.557697793626565e-08,5.841079573216269e-09,1.2127763527443146e-07,3.2139221473724454e-07
4.214826624153049,3.6770099801660204e-08,5.480768142173808e-08,5.722277487817442e-09,1.1938507670254526e-07,3.0336356685142683e-07
4.224790753288162,3.627934238582386e-08,5.418533258332933e-08,5.642349578081663e-09,1.1835138616184348e-07,3.081395674065877e-07
4.234754882423276,3.471573460826413e-08,5.3369642420078836e-08,5.591639894135821e-09,1.1743622796926861e-07,3.0652424881307203e-07
4.24471901155839,3.683967855716193e-08,5.319362519765056e-08,5.447949347428857e-09,1.1652687967213304e-07,2.9754268612123207e-07
4.254683140693503,3.2854920125284385e-08,5.2764668448024243e-08,5.626592519068227e-09,1.1516322004909336e-07,3.0008568519653917e-07
4.264647269828617,2.9236864081641028e-08,5.1935604350736176e-08,5.424595480462146e-09,1.1441922480473059e-07,2.9770088217429783e-07
4.274611398963731,3.15133344412205e-08,5.153421773744661e-08,5.348722933237853e-09,1.1350446146419554e-07,2.9222957220357283e-07
4.284575528098844,2.934586494185527e-08,5.1051024665279085e-08,5.460980029792867e-09,1.1236512571663378e-07,2.896201221953374e-07
4.294539657233957,2.98981176665351e-08,5.080751132857635e-08,5.360555702771956e-09,1.1165158375305212e-07,2.895104701708579e-07
4.304503786369072,2.5726640113511336e-08,5.015642111715061e-08,5.265646028189369e-09,1.1024161597904348e-07,2.8623464647552224e-07
4.314467915504185,2.4175835972308046e-08,5.0035310035574944e-08,5.161555762522793e-09,1.0905512324938625e-07,2.824134291481643e-07
4.324432044639298,2.564557882243607e-08,4.9025054113142295e-08,5.111630610869652e-09,1.083673481612482e-07,2.8530882454513513e-07
4.334396173774412,2.3500710445240347e-08,4.862106476021183e-08,5.065819254672166e-09,1.0710773627090647e-07,2.8043447666023536e-07
4.344360302909526,2.2296642719767603e-08,4.842456157584707e-08,5.06216686165031e-09,1.0608022812431622e-07,2.7624123332996837e-07
4.354324432044639,2.112747729718538e-08,4.79776456647603e-08,5.018515633434264e-09,1.0539740235422979e-07,2.737537955406219e-07
4.364288561179753,2.4373140099022242e-08,4.739184581786382e-08,4.909785525541992e-09,1.0413307579135053e-07,2.6692628247062557e-07
4.374252690314866,2.023593911305609e-08,4.70744284493762e-08,4.977331518972288e-09,1.0341168629569187e-07,2.683557510156546e-07
4.38421681944998,1.9377653783623027e-08,4.67499428906365e-08,4.889937003063193e-09,1.0256115671677431e-07,2.6146961373493237e-07
4.394180948585094,1.7437803625386468e-08,4.638979862496058e-08,4.8191032321806766e-09,1.0140264384014437e-07,2.620051209007636e-07
4.404145077720207,1.9214029707053843e-08,4.595339105321718e-08,4.829991137745136e-09,1.0054295771342266e-07,2.5830300537765787e-07
4.414109206855321,1.860560989588943e-08,4.545658898700166e-08,4.692709675080757e-09,9.989254248084818e-08,2.593422566063652e-07
4.4240733359904345,1.6188627415472612e-08,4.5105264102019187e-08,4.7023869644520974e-09,9.904023260702842e-08,2.540644936880326e-07
4.434037465125548,1.73567702718727e-08,4.487154609958319e-08,4.677423332728817e-09,9.805080027770596e-08,2.5407405884638714e-07
4.444001594260661,1.6546720367046712e-08,4.4139376724546514e-08,4.5959377265148074e-09,9.73401947845197e-08,2.522192568826166e-07
4.4539657233957755,1.5718750835741935e-08,4.392508505468531e-08,4.630543155389314e-09,9.623644657222858e-08,2.494495062497454e-07
4.463929852530889,1.4118176813603201e-08,4.34936245231003e-08,4.563018541930785e-09,9.547620582771409e-08,2.49706062960138e-07
4.473893981666002,1.5126037496387666e-08,4.3301341860626395e-08,4.513672491833142e-09,9.4942721922053e-08,2.4539343379144007e-07
4.4838581108011155,1.4724125252881807e-08,4.2824123939091714e-08,4.446890982414253e-09,9.412965933420843e-08,2.4358199622700017e-07
4.49382223993623,1.3407933461380618e-08,4.243971222116299e-08,4.42363406238351e-09,9.32995765196581e-08,2.416909343417783e-07
4.503786369071343,1.4241858472333779e-08,4.204672580520707e-08,4.36519973898307e-09,9.236997985846514e-08,2.3769214898382582e-07
4.5137504982064565,1.3975279475458232e-08,4.186438882832832e-08,4.371313178455403e-09,9.156764960960497e-08,2.3747773458227032e-07
4.52371462734157,1.3873280356127764e-08,4.11827330530431e-08,4.311041722468488e-09,9.10639734510693e-08,2.3467147492512036e-07
4.533678756476684,1.2065182889847324e-08,4.115092439699215e-08,4.31327343261151e-09,9.014576435509602e-08,2.3274640173115586e-07
4.543642885611797,1.260469747496105e-08,4.061757145810888e-08,4.275583358421685e-09,8.94502874045152e-08,2.301413522805767e-07
4.553607014746911,1.2939853917098841e-08,4.0350710316831e-08,4.257847022108421e-09,8.859921989256466e-08,2.2950827422562812e-07
4.563571143882025,1.1642506155653756e-08,4.040953858836214e-08,4.1453640735657316e-09,8.790321856282334e-08,2.2652829565622084e-07
4.573535273017138,1.1529420958148051e-08,3.9812646040740505e-08,4.10401154179652e-09,8.720067560827e-08,2.2727287366568398e-07
4.583499402152252,1.1504520613740387e-08,3.957261814580736e-08,4.073671022606707e-09,8.639478560654756e-08,2.248813484240461e-07
4.593463531287365,1.2228577579073446e-08,3.913324164800481e-08,4.040286985243852e-09,8.604399081401059e-08,2.217150036434449e-07
4.603427660422479,1.060860070889001e-08,3.865596093728211e-08,4.0580213822815084e-09,8.506826199545728e-08,2.2094861683916474e-07
4.613391789557593,1.0894385145513264e-08,3.832493046289507e-08,4.003633209074775e-09,8.441472176326106e-08,2.179775254111415e-07
4.623355918692706,1.1105547865842364e-08,3.798423155915681e-08,3.963715770264006e-09,8.389680890658937e-08,2.158562982372869e-07
4.633320047827819,1.0901158641082147e-08,3.7935209008775876e-08,3.9554685788428526e-09,8.316117080975567e-08,2.14425125581805e-07
4.643284176962934,1.0113352223889065e-08,3.7446388880115706e-08,3.873514502768576e-09,8.2430194512502e-08,2.1184780741842874e-07
4.653248306098047,1.021078413385411e-08,3.727127338609895e-08,3.8273570200310915e-09,8.193809650917412e-08,2.1120608879827325e-07
4.66321243523316,1.0708979025037836e-08,3.7018000392147245e-08,3.878058020109532e-09,8.123977700297395e-08,2.0949046518891736e-07
4.673176564368274,9.979976981452386e-09,3.6793280423717294e-08,3.832356207085239e-09,8.051208425125619e-08,2.0767167305293976e-07
4.683140693503388,9.645566454266512e-09,3.640374001827888e-08,3.745693197182969e-09,7.980394798537112e-08,2.0723673857999334e-07
4.693104822638501,9.887125390267558e-09,3.6155884263962054e-08,3.7929189525588926e-09,7.927081223059439e-08,2.0535805124512996e-07
4.703068951773615,1.0042611708857197e-08,3.592734735429492e-08,3.722015845063773e-09,7.865464544351492e-08,2.0333055551328186e-07
4.713033080908729,9.592023772365558e-09,3.562078038772457e-08,3.6988062482548656e-09,7.786282440736476e-08,2.0205299186011461e-07
4.722997210043842,9.151300205101977e-09,3.5375467866986414e-08,3.6562526988079203e-09,7.742415616758263e-08,2.0027570949395678e-07
4.732961339178956,9.502502735244566e-09,3.498297223567467e-08,3.6974849408326388e-09,7.683462374998118e-08,1.9829390859522953e-07
4.742925468314069,9.320710401779591e-09,3.475866686685133e-08,3.6056117467809585e-09,7.638490325953192e-08,1.9835525218187398e-07
4.752889597449183,9.089311891531885e-09,3.4484264096457754e-08,3.581599694087691e-09,7.553958411749886e-08,1.9640965614353515e-07
4.7628537265842965,8.8074046287435e-09,3.40763480896246e-08,3.5519081311255055e-09,7.508307984430732e-08,1.942528429732919e-07
4.77281785571941,8.972739727799681e-09,3.40058836349752e-08,3.569673365094778e-09,7.447943861099877e-08,1.931328994685113e-07
4.782781984854523,8.807980134461728e-09,3.3669637516723393e-08,3.489398345595523e-09,7.390792510291266e-08,1.918196465925469e-07
4.7927461139896375,8.530900773918638e-09,3.342206062088602e-08,3.4974698172531163e-09,7.34868617454832e-08,1.9017497923071115e-07
4.802710243124751,8.85841639636188e-09,3.327363554151298e-08,3.466679278688397e-09,7.28868045021382e-08,1.8835418669443896e-07
4.812674372259864,8.565899268823246e-09,3.309648965227003e-08,3.409558891048515e-09,7.229281269483464e-08,1.8615873987483233e-07
4.822638501394978,8.493314548345299e-09,3.28428899148112e-08,3.424839247072817e-09,7.186753766446649e-08,1.8613149172942885e-07
4.832602630530092,8.46268412253935e-09,3.2463896184213664e-08,3.3763909971607068e-09,7.118353509172172e-08,1.8439404349323356e-07
4.842566759665205,8.674521279171995e-09,3.2196452068608025e-08,3.3415300398279484e-09,7.088772182490614e-08,1.8277451005437553e-07
4.8525308888003185,8.170955744142108e-09,3.2100803333800336e-08,3.3088458809330672e-09,7.024046285791206e-08,1.8119319610192612e-07
4.862495017935433,8.096472996988914e-09,3.1787482498566306e-08,3.322470778795709e-09,6.981805587102203e-08,1.804499047170931e-07
4.872459147070546,8.290710466908173e-09,3.163001370878569e-08,3.3043587886269883e-09,6.928993859318359e-08,1.7915460994378952e-07
4.882423276205659,8.041461520693295e-09,3.13223020088448e-08,3.2965323026886905e-09,6.87677248015725e-08,1.776431378843295e-07
4.892387405340773,7.893217683271634e-09,3.1210640155400925e-08,3.2491769122127493e-09,6.828020333897484e-08,1.7645597103142675e-07
4.902351534475887,7.928000165286729e-09,3.091974084785053e-08,3.2430253033702476e-09,6.780510007085089e-08,1.7486088451450295e-07
4.912315663611,7.880750014661989e-09,3.07078924125422e-08,3.187073287012331e-09,6.729295516417083e-08,1.7409985355605524e-07
4.922279792746114,7.978352134844954e-09,3.040421302357138e-08,3.169982418118468e-09,6.681866191138034e-08,1.7382527987816203e-07
4.932243921881227,7.777320928662927e-09,3.0389511947993705e-08,3.1578537935002023e-09,6.630702445671985e-08,1.7121917361395173e-07
4.942208051016341,7.527723994826823e-09,3.003821662355261e-08,3.133839852558316e-09,6.591290997134126e-08,1.7028858911882982e-07
4.952172180151455,7.662031478706172e-09,2.995847751033538e-08,3.120856332970301e-09,6.555369262629595e-08,1.695328058333807e-07
4.962136309286568,7.743049777125635e-09,2.965959918150662e-08,3.0974147821338925e-09,6.501819043544676e-08,1.677958061366226e-07
4.972100438421682,7.498220052046501e-09,2.9405306200226772e-08,3.0351407824441306e-09,6.444950235482551e-08,1.670284552365369e-07
4.982064567556796,7.38809717900729e-09,2.9215740648163612e-08,3.070987466323191e-09,6.401021719114725e-08,1.6584490377499034e-07
4.992028696691909,7.420793485957095e-09,2.8958814791021056e-08,3.0128814608717114e-09,6.360457477996871e-08,1.6471357643850843e-07
5.001992825827022,7.490254130814451e-09,2.870273910394537e-08,3.025115720305267e-09,6.320876948922403e-08,1.6378180571158575e-07
5.011956954962137,7.3069574269010684e-09,2.864499322380858e-08,3.0134448571982243e-09,6.276855034427517e-08,1.6196212677015217e-07
5.02192108409725,7.201096312728047e-09,2.85066899287532e-08,2.9665784384757907e-09,6.241686230385116e-08,1.6110092805914403e-07
5.031885213232363,7.248306788197961e-09,2.8213977539488386e-08,2.949369978191204e-09,6.201204905483755e-08,1.603055272672708e-07
5.041849342367477,7.3299193563792384e-09,2.808947542671882e-08,2.912753050719522e-09,6.136442552300458e-08,1.5905450546304832e-07
5.051813471502591,7.219163304265437e-09,2.7792897828709834e-08,2.9405308129261788e-09,6.100747364724229e-08,1.5773785975475977e-07
5.061777600637704,6.944068141981194e-09,2.7734362546212007e-08,2.886719636953295e-09,6.055791426282081e-08,1.5700999635182568e-07
5.071741729772818,7.036137231667943e-09,2.750559108768978e-08,2.8849736680641552e-09,6.026614746201083e-08,1.5568623005461612e-07
5.081705858907931,7.059468476191885e-09,2.7263416276459296e-08,2.8404163592598916e-09,5.978724026527317e-08,1.543048633459551e-07
5.091669988043045,6.865970309940546e-09,2.7049167912667188e-08,2.8616344526279995e-09,5.949100033271523e-08,1.540469455372991e-07
5.1016341171781585,6.830152419065001e-09,2.694688361407658e-08,2.8150625761495623e-09,5.915522730466002e-08,1.5243432143871542e-07
5.111598246313272,6.987531248101192e-09,2.6672902839089123e-08,2.785864537455135e-09,5.8575098612709433e-08,1.5157965171962957e-07
5.121562375448386,6.989037766993877e-09,2.6623393890590256e-08,2.786832027067645e-09,5.828888399461265e-08,1.5085703507983847e-07
5.1315265045834995,6.71086907598251e-09,2.6371023211288315e-08,2.7359072082559034e-09,5.799279873756915e-08,1.4949440308707867e-07
5.141490633718613,6.614336839187832e-09,2.6308851740719403e-08,2.7137401791342237e-09,5.749684022484048e-08,1.4917096889981106e-07
5.151454762853726,6.659038703471329e-09,2.6038503343788977e-08,2.7183663927564076e-09,5.731188329172833e-08,1.4796271852017778e-07
5.16141889198884,6.79061219994545e-09,2.5884855364705944e-08,2.6955073572981996e-09,5.690092337236225e-08,1.46572750776477e-07
5.171383021123954,6.518796986221843e-09,2.576402895766038e-08,2.6907859790294544e-09,5.647268264250689e-08,1.4575345749613418e-07
5.181347150259067,6.415198740735641e-09,2.5579559543855308e-08,2.6345151249231225e-09,5.594412975028878e-08,1.4531176699990196e-07
5.1913112793941805,6.474198051750705e-09,2.540902679134871e-08,2.623587396361124e-09,5.572599147116275e-08,1.434919686233369e-07
5.201275408529295,6.4715524210733455e-09,2.5209431355964563e-08,2.6383686256900322e-09,5.53765700441273e-08,1.4325021275825917e-07
5.211239537664408,6.456097452831002e-09,2.5048191727642315e-08,2.6179114694772105e-09,5.495144570350299e-08,1.4236919557681751e-07
5.221203666799521,6.260865298938982e-09,2.4892014627815527e-08,2.5940742285858693e-09,5.462346215935393e-08,1.4105185248134675e-07
5.231167795934635,6.3142505891696514e-09,2.4758297065670585e-08,2.556509299696571e-09,5.428451601353027e-08,1.4033915806730133e-07
5.241131925069749,6.318010399003582e-09,2.4569676658200872e-08,2.547894040557554e-09,5.389535448017617e-08,1.3942574354245786e-07
5.251096054204862,6.242711851642754e-09,2.4453095745927665e-08,2.5439302632876263e-09,5.35677189440653e-08,1.383423816589189e-07
5.261060183339976,6.126049218645533e-09,2.436464874436053e-08,2.527602962117312e-09,5.330920095395708e-08,1.3776305990277538e-07
5.27102431247509,6.123536144424081e-09,2.4178147745701936e-08,2.496437129327523e-09,5.2961831183454926e-08,1.3710087524933132e-07
5.280988441610203,6.1459323794597364e-09,2.40514130855358e-08,2.48157220703223e-09,5.263646923580909e-08,1.3570388746003825e-07
5.290952570745317,6.140761932053752e-09,2.3808512221441592e-08,2.46393256328075e-09,5.227577686580176e-08,1.3525146965745292e-07
5.30091669988043,6.051660748748641e-09,2.3688084776073424e-08,2.497463288647056e-09,5.195865779032107e-08,1.341871942606625e-07
5.310880829015544,5.987311609606187e-09,2.3545592411283035e-08,2.443633134285685e-09,5.1638423498173694e-08,1.3328321683788614e-07
5.320844958150658,6.019018815763118e-09,2.3400970072301722e-08,2.426896823969046e-09,5.128530350305813e-08,1.331071312887117e-07
5.330809087285771,5.986503259038345e-09,2.3243370324710958e-08,2.4386721430065123e-09,5.098118201552353e-08,1.3160981120537465e-07
5.340773216420884,5.9348785661742315e-09,2.31174656542897e-08,2.4067864942922973e-09,5.074712691350561e-08,1.3088216670598863e-07
5.350737345555999,5.886088968278303e-09,2.296105544082776e-08,2.4105192399340046e-09,5.0344570547058764e-08,1.3040528856114468e-07
5.360701474691112,5.89790135719263e-09,2.2769077716747228e-08,2.378556180658299e-09,5.010225764177108e-08,1.2951575950953302e-07
5.370665603826225,5.9333295271611695e-09,2.2627371646007168e-08,2.3538346529812604e-09,4.9772610023664506e-08,1.2854422295638972e-07
5.380629732961339,5.716459385278111e-09,2.2582570174056932e-08,2.3386139180963445e-09,4.9471400663062144e-08,1.2821930388004188e-07
5.390593862096453,5.74382853269724e-09,2.2408258491437634e-08,2.3363628835519404e-09,4.9164188695363985e-08,1.2739389346604406e-07
5.400557991231566,5.723528196073735e-09,2.2273871583886896e-08,2.335107249731745e-09,4.894182689676207e-08,1.2652487114509257e-07
5.41052212036668,5.654554221435628e-09,2.210536470354556e-08,2.3310914753132224e-09,4.8607818083841686e-08,1.2560127618473676e-07
5.420486249501794,5.653976004301256e-09,2.1974604707996866e-08,2.282036471381778e-09,4.832923276702444e-08,1.2514752912386752e-07
5.430450378636907,5.563781520482429e-09,2.188706632108281e-08,2.268638865289026e-09,4.797732234556202e-08,1.240603505079072e-07
5.4404145077720205,5.621298172567366e-09,2.1767910878641733e-08,2.2621267526247112e-09,4.7751357702489514e-08,1.2333242436572539e-07
5.450378636907134,5.5276332816870746e-09,2.1603506884750313e-08,2.2588996738128143e-09,4.738864201110835e-08,1.22830561522594e-07
5.460342766042248,5.564765640539196e-09,2.1458433422504688e-08,2.2391495344915517e-09,4.718802816360679e-08,1.2188406034086738e-07
5.4703068951773615,5.427590719834582e-09,2.138683172773368e-08,2.2379658246739694e-09,4.6833668353957845e-08,1.2131883027939484e-07
5.480271024312475,5.440256464287453e-09,2.1263821674797162e-08,2.21267840680101e-09,4.659482140789252e-08,1.205450107920459e-07
5.490235153447588,5.4025958972441525e-09,2.1109120699168906e-08,2.208698304312013e-09,4.6296733032907685e-08,1.200990113851294e-07
5.500199282582702,5.346099023909965e-09,2.103241042585298e-08,2.174880459629148e-09,4.6044529454517984e-08,1.1898893475118981e-07
5.510163411717816,5.287482129238723e-09,2.092884484372996e-08,2.17122945904652e-09,4.5840125311708e-08,1.182764750982581e-07
5.520127540852929,5.243868593421188e-09,2.0805565168779396e-08,2.1679292190149936e-09,4.558479885418924e-08,1.1772545177883369e-07
5.530091669988043,5.337492969222886e-09,2.0649810122733706e-08,2.1381914363068617e-09,4.52590320393823e-08,1.170585003245014e-07
5.540055799123157,5.221916252350863e-09,2.0453734709597656e-08,2.130947958723627e-09,4.5008214366599735e-08,1.1629879863663979e-07
5.55001992825827,5.181526071907361e-09,2.0392053917180562e-08,2.107971233765943e-09,4.479340479163982e-08,1.1554032332182173e-07
5.559984057393383,5.14382976096651e-09,2.0235611065650634e-08,2.1053390605434577e-09,4.444040143851643e-08,1.1486796532173723e-07
5.569948186528498,5.128725859078688e-09,2.0177289918052007e-08,2.102746885330187e-09,4.426433471039023e-08,1.1453532829109579e-07
5.579912315663611,5.166615594607168e-09,2.0116867934400337e-08,2.087174225018453e-09,4.404062634738361e-08,1.1366843431193625e-07
5.589876444798724,5.053604397115254e-09,1.9968343397318278e-08,2.0850657606022535e-09,4.37641121874635e-08,1.127562763451866e-07
5.599840573933838,5.078201583441312e-09,1.9866510426747955e-08,2.071733297986364e-09,4.360353533085753e-08,1.121784440565376e-07
5.609804703068952,5.0326982778422195e-09,1.9770248883885733e-08,2.0569135207309738e-09,4.321297689918695e-08,1.1165801868481782e-07
5.619768832204065,4.9734605153863374e-09,1.96051134655758e-08,2.0413262375013585e-09,4.303709127274683e-08,1.1092505395395479e-07
5.629732961339179,4.927029744623994e-09,1.949355730296232e-08,2.0355720346115075e-09,4.2764481086543913e-08,1.1061574754309142e-07
5.639697090474292,4.972347632886607e-09,1.9433878093347562e-08,2.0189918965876228e-09,4.2583877132919146e-08,1.099338404131473e-07
5.649661219609406,4.927337289937183e-09,1.9267949972097962e-08,2.006416303860222e-09,4.231092602234271e-08,1.0921597292489949e-07
5.65962534874452,4.876653184423687e-09,1.9202843460993684e-08,1.991432139793664e-09,4.2027398678890876e-08,1.0891088443479418e-07
5.669589477879633,4.877026397672955e-09,1.902229951893104e-08,1.9712946711011176e-09,4.183085990651162e-08,1.0788630731746363e-07
5.679553607014747,4.8444864532078476e-09,1.8932131589360634e-08,1.99176759819559e-09,4.165056970749284e-08,1.073194751783379e-07
5.689517736149861,4.7840431484310416e-09,1.8829228193944776e-08,1.964432760349312e-09,4.1393554867858566e-08,1.0711495523423403e-07
5.699481865284974,4.781650655994238e-09,1.871317257593474e-08,1.9513416027997525e-09,4.1253511536424437e-08,1.06575198533277e-07
5.709445994420087,4.747758018433665e-09,1.8675390225526352e-08,1.9462856934615213e-09,4.092960688751543e-08,1.0565093688677828e-07
5.7194101235552015,4.724451268418199e-09,1.8600556798604136e-08,1.932505326875261e-09,4.074314738744117e-08,1.0545744942100042e-07
5.729374252690315,4.698988137102529e-09,1.8451064531294188e-08,1.92880606920507e-09,4.04928296251883e-08,1.0463997564872057e-07
5.739338381825428,4.691798926808549e-09,1.831994846925371e-08,1.9085497884093276e-09,4.021026824547181e-08,1.0400379321856621e-07
5.749302510960542,4.632417274170202e-09,1.8236856543435504e-08,1.890816088649826e-09,4.002720784787001e-08,1.0359015578596399e-07
5.759266640095656,4.6314562140219555e-09,1.812250649666996e-08,1.900156216486419e-09,3.985287694403244e-08,1.0296980738301646e-07
5.769230769230769,4.59287271511004e-09,1.8045142551374694e-08,1.886576159616047e-09,3.960241426005595e-08,1.0215963976063394e-07
5.7791948983658825,4.585261146233998e-09,1.7998412614214334e-08,1.8718658010467896e-09,3.937809344189413e-08,1.019342283343658e-07
5.789159027500996,4.537558648174796e-09,1.7864378030267086e-08,1.8583141432137075e-09,3.918083047892944e-08,1.0131835301223337e-07
5.79912315663611,4.499328593478484e-09,1.7766354659269277e-08,1.8512436300808951e-09,3.8995038288497124e-08,1.0080006057764747e-07
5.8090872857712235,4.511248319635998e-09,1.7674467035208595e-08,1.8372037924753272e-09,3.8780128902960754e-08,1.0038476418824251e-07
5.819051414906337,4.4839828703644275e-09,1.759273575371393e-08,1.816231546897287e-09,3.8576439325567316e-08,9.956952308710808e-08
5.829015544041451,4.466422526631143e-09,1.752392909961894e-08,1.8224839988237534e-09,3.842804777548486e-08,9.927416109534607e-08
5.838979673176564,4.3928515744836485e-09,1.7403281844644818e-08,1.8142591497391002e-09,3.8159315880852004e-08,9.870917691451841e-08
5.848943802311678,4.406470882115378e-09,1.7302504987069728e-08,1.8213032142230907e-09,3.800373871160517e-08,9.808737457654611e-08
5.858907931446791,4.443180421343854e-09,1.7218348067316856e-08,1.791028784086458e-09,3.7711460553795965e-08,9.77764538181809e-08
5.868872060581905,4.36732318318774e-09,1.7103571491743486e-08,1.7856661066371104e-09,3.7606452466864044e-08,9.72778722133458e-08
5.878836189717019,4.322058814693735e-09,1.702126613068493e-08,1.771337754037442e-09,3.731102224920252e-08,9.649940297231828e-08
5.888800318852132,4.319816428793359e-09,1.696155495475793e-08,1.7596108640915538e-09,3.7218969827265135e-08,9.613996830300317e-08
5.898764447987245,4.340680438654428e-09,1.684518776765674e-08,1.7633125944860488e-09,3.698005212295675e-08,9.56358542905278e-08
5.90872857712236,4.29203158262969e-09,1.6757548422551467e-08,1.7494876665286068e-09,3.681904877310541e-08,9.525661143343259e-08
5.918692706257473,4.257223903146689e-09,1.667095816079459e-08,1.736919800552314e-09,3.664536014180327e-08,9.452302000468252e-08
5.928656835392586,4.23565950695856e-09,1.6610630746995236e-08,1.7255385787159912e-09,3.645368244297703e-08,9.42516310892747e-08
5.9386209645277,4.205799633753738e-09,1.6533773624340344e-08,1.7189134498572744e-09,3.6183934513705505e-08,9.36882415052698e-08
5.948585093662814,4.174150415374344e-09,1.6461304619138794e-08,1.7114151958027059e-09,3.606102699210839e-08,9.33081958387271e-08
5.958549222797927,4.151074746346156e-09,1.634440958079059e-08,1.7163239167794813e-09,3.5843777138228384e-08,9.276870672066624e-08
5.968513351933041,4.146534345038877e-09,1.6246448335668714e-08,1.6987077657296557e-09,3.5658294348344505e-08,9.218669629452287e-08
5.978477481068155,4.147588140665972e-09,1.6174587067982294e-08,1.6805318668349142e-09,3.552097385135564e-08,9.172118541770192e-08
5.988441610203268,4.071193251555985e-09,1.6070003049885187e-08,1.6808049471214286e-09,3.537004093199453e-08,9.140170563644182e-08
5.998405739338382,4.052398225579303e-09,1.601375876892286e-08,1.6843190132510433e-09,3.513515503289538e-08,9.081241155828131e-08
6.008369868473495,4.050364590793566e-09,1.5932641420423145e-08,1.6603576347608804e-09,3.4986940110522244e-08,9.032684043939886e-08
6.018333997608609,4.06429210205577e-09,1.5861925172553726e-08,1.6565674016538023e-09,3.482392745013089e-08,8.967063155720999e-08
6.028298126743723,4.005325928785751e-09,1.5756347959567786e-08,1.657208643381562e-09,3.461849773045749e-08,8.95689610708817e-08
6.038262255878836,3.980071114145496e-09,1.569619580371743e-08,1.6423271938379308e-09,3.4422817914621466e-08,8.902503531801724e-08
6.048226385013949,3.9811592727353235e-09,1.558790005400273e-08,1.6350408038786325e-09,3.4294013931171824e-08,8.855330734648122e-08
6.0581905141490635,3.977271904775342e-09,1.5556586083014624e-08,1.609492546095597e-09,3.412021364367413e-08,8.820302896606193e-08
6.068154643284177,3.925090593761266e-09,1.5452935509271765e-08,1.6086871589420037e-09,3.395315665041242e-08,8.781467254995176e-08
6.07811877241929,3.873592742220069e-09,1.5376111566396324e-08,1.6063292267524648e-09,3.3790478628448916e-08,8.724945644343105e-08
6.088082901554404,3.886038164527894e-09,1.5299094063118924e-08,1.5899770166252606e-09,3.364070253341316e-08,8.687222735781265e-08
6.098047030689518,3.891594497664172e-09,1.5233569687104035e-08,1.5929889932097246e-09,3.346056751620295e-08,8.630848587970444e-08
6.108011159824631,3.849041538421287e-09,1.514788789219172e-08,1.576197863745323e-09,3.329922616580125e-08,8.605701524491566e-08
6.1179752889597445,3.896689797630654e-09,1.5089141828504928e-08,1.5666886423734182e-09,3.310770568990457e-08,8.562170232092808e-08
6.127939418094859,3.784271941945104e-09,1.5023414036387752e-08,1.5580411249315244e-09,3.301429922171217e-08,8.523993115004135e-08
6.137903547229972,3.819427911466113e-09,1.4955242318471678e-08,1.5561406072874868e-09,3.279029279056082e-08,8.48780535265408e-08
6.1478676763650855,3.773378546725801e-09,1.4854410242329115e-08,1.5535273453726132e-09,3.267963715252252e-08,8.458955882820664e-08
6.157831805500199,3.7588641242308685e-09,1.4787047786262387e-08,1.5441022009740126e-09,3.253038176375424e-08,8.405276053477921e-08
6.167795934635313,3.751405930695591e-09,1.4762799249264745e-08,1.5294072407775958e-09,3.232308297231778e-08,8.371422853909162e-08
6.177760063770426,3.715350811688848e-09,1.4659829350258207e-08,1.5285437994942441e-09,3.220831559014862e-08,8.322380801086375e-08
6.18772419290554,3.7169098294261484e-09,1.4594052464119598e-08,1.518432528802108e-09,3.204939034552048e-08,8.296131441158902e-08
6.197688322040653,3.6914225343803357e-09,1.452781645797762e-08,1.5189526849026196e-09,3.1882236977137807e-08,8.234800280217898e-08
6.207652451175767,3.7076806057715964e-09,1.4416649120466362e-08,1.5108339951468886e-09,3.171558283705635e-08,8.207396713873016e-08
6.217616580310881,3.683318876185676e-09,1.4380915418706426e-08,1.506679372093472e-09,3.155532497540436e-08,8.171930828612323e-08
6.227580709445994,3.658025023159651e-09,1.4329753068796288e-08,1.4841952276082384e-09,3.1427411179722845e-08,8.130176523997313e-08
6.237544838581108,3.622387809674151e-09,1.4231699903701982e-08,1.4894842192738788e-09,3.128830893540233e-08,8.078186914417201e-08
6.247508967716222,3.6250794031164425e-09,1.4185316750467806e-08,1.4731050999453895e-09,3.1150386249683517e-08,8.0501143030344e-08
6.257473096851335,3.5992885291441346e-09,1.414503846504832e-08,1.4626308410211106e-09,3.0966049545990867e-08,8.011241078298152e-08
6.267437225986448,3.5831805939216058e-09,1.4060239053068555e-08,1.4629144252611612e-09,3.080815815602507e-08,7.971632594007726e-08
6.277401355121563,3.553694759599921e-09,1.3958163093280996e-08,1.4561993904945425e-09,3.074471635776015e-08,7.920235849054521e-08
6.287365484256676,3.573487007292726e-09,1.3920707812703432e-08,1.4677713009544777e-09,3.057008358623064e-08,7.901669220780364e-08
6.297329613391789,3.542491087876108e-09,1.3844829544229327e-08,1.4415339767045141e-09,3.043116101319692e-08,7.870113104136988e-08
6.307293742526903,3.5194993337694916e-09,1.3798281885106703e-08,1.4288802712075115e-09,3.0253424820836616e-08,7.815738899546783e-08
6.317257871662017,3.492663280148066e-09,1.3736885384291532e-08,1.426225162106209e-09,3.012589540134476e-08,7.789462747075201e-08
6.32722200079713,3.4929098907239797e-09,1.3671259694626584e-08,1.4344478870671584e-09,3.000617505702873e-08,7.750072453404226e-08
6.337186129932244,3.4585444897197316e-09,1.361181300849882e-08,1.4086219537773081e-09,2.989298341470181e-08,7.706883730181927e-08
6.347150259067357,3.467582659881948e-09,1.3549968486435726e-08,1.4212928297692234e-09,2.974165201432461e-08,7.697298264893449e-08
6.357114388202471,3.4355053124726466e-09,1.3472209931935854e-08,1.4088410037430543e-09,2.960241742672132e-08,7.641920093977423e-08
6.367078517337585,3.4326303580813053e-09,1.3410606301155008e-08,1.404747981404423e-09,2.9447768618707565e-08,7.617911397185585e-08
6.377042646472698,3.3834684270277303e-09,1.334998093171736e-08,1.396093728734336e-09,2.931202821581508e-08,7.576464173727472e-08
6.387006775607812,3.3756699586820957e-09,1.3291221178903373e-08,1.374884306914947e-09,2.9151019045152415e-08,7.553063012485271e-08
6.3969709047429255,3.3584819971047396e-09,1.32566106772661e-08,1.3852803779405283e-09,2.9110058278992608e-08,7.510808878631579e-08
6.406935033878039,3.348439467862776e-09,1.3133183262897837e-08,1.3804022471047026e-09,2.8946601454951252e-08,7.464998009445214e-08
6.416899163013152,3.3428346866880806e-09,1.3107297994366243e-08,1.3572711348305e-09,2.883183855723577e-08,7.430085029595909e-08
6.4268632921482665,3.3370118581599548e-09,1.3065049449442169e-08,1.359255630689715e-09,2.8636913128346584e-08,7.412126856217334e-08
6.43682742128338,3.3070999580230306e-09,1.2989309824984009e-08,1.358497323482451e-09,2.8538627256843807e-08,7.381300069369911e-08
6.446791550418493,3.2957233918431957e-09,1.2958597592402966e-08,1.3574892101493529e-09,2.8396766900283478e-08,7.339695171363086e-08
6.4567556795536065,3.29910976647969e-09,1.2887670089060551e-08,1.3409526275437123e-09,2.8271423539530303e-08,7.315865406543283e-08
6.466719808688721,3.280742927300309e-09,1.2840595285242774e-08,1.3429757100621676e-09,2.8168519812711518e-08,7.271563512699937e-08
6.476683937823834,3.258210116327484e-09,1.2770614451148262e-08,1.3312425567763405e-09,2.8039446940645864e-08,7.246801978523383e-08
6.4866480669589475,3.24016101426681e-09,1.2694762007785143e-08,1.3259386464377583e-09,2.789736142441296e-08,7.205509293177189e-08
6.496612196094061,3.228776858402854e-09,1.2661168623505956e-08,1.3132781437197797e-09,2.7802057214461458e-08,7.192331379221966e-08
6.506576325229175,3.2124870409598025e-09,1.2596769897136911e-08,1.3128567409526082e-09,2.7678648915408398e-08,7.14568584551959e-08
6.516540454364288,3.192460573819206e-09,1.256286129342927e-08,1.302518212527795e-09,2.756206299324369e-08,7.12413206933804e-08
6.526504583499402,3.1791897544691766e-09,1.2498073747376742e-08,1.3072069843579782e-09,2.7442246951292248e-08,7.09444891406703e-08
6.536468712634516,3.1657016300751406e-09,1.243315344774619e-08,1.2968796397790797e-09,2.7300361793437486e-08,7.049590644927885e-08
6.546432841769629,3.1473197072080185e-09,1.2366303283875228e-08,1.2925418398538846e-09,2.7188496097325718e-08,7.021255054402894e-08
6.556396970904743,3.1348048349328707e-09,1.2329077129157098e-08,1.281947215486238e-09,2.709404705386911e-08,6.992821649144376e-08
6.566361100039856,3.1057450427402895e-09,1.2306254187807437e-08,1.2754834668788674e-09,2.6904188897365307e-08,6.96309144920659e-08
6.57632522917497,3.111090404858924e-09,1.2198678168989962e-08,1.2754209980384008e-09,2.6837417306510328e-08,6.934573562030155e-08
6.586289358310084,3.084840628043042e-09,1.2177099853322144e-08,1.2677997321285937e-09,2.6727296258617086e-08,6.902970460079835e-08
6.596253487445197,3.087510024043565e-09,1.2100911563136695e-08,1.2630809616537564e-09,2.6606396692927234e-08,6.876545332522416e-08
6.60621761658031,3.0633644283522113e-09,1.2070122866276832e-08,1.2639811856588924e-09,2.6470387234226162e-08,6.843149797316039e-08
6.616181745715425,3.0721267410186433e-09,1.2000134939936548e-08,1.2487912440446282e-09,2.640287905755483e-08,6.816456370977623e-08
6.626145874850538,3.055588358710421e-09,1.1954819271613981e-08,1.2499089240282809e-09,2.624526564505432e-08,6.796294980336774e-08
6.636110003985651,3.0222981095482364e-09,1.1902581684798788e-08,1.2472026786659094e-09,2.6137117086561412e-08,6.758568588616153e-08
6.646074133120765,3.0263444909117136e-09,1.1846361563371538e-08,1.2339955891470669e-09,2.6050634949161565e-08,6.72052988245797e-08
6.656038262255879,3.0094699040755994e-09,1.1807536619777012e-08,1.2309309391668557e-09,2.5945312388281404e-08,6.701164800583658e-08
6.666002391390992,3.0014771250623365e-09,1.1758603054245253e-08,1.2243179030643612e-09,2.58277672451566e-08,6.675258074058125e-08
6.675966520526106,2.9751746998093428e-09,1.1709207968122975e-08,1.2172885333757186e-09,2.570579779006192e-08,6.633756956361466e-08
6.68593064966122,2.9640354340506134e-09,1.1658935806496608e-08,1.2112765434687644e-09,2.558939186198548e-08,6.625768397986443e-08
6.695894778796333,2.9793460468106956e-09,1.1608813049494261e-08,1.2116798576005834e-09,2.549789404071606e-08,6.590640234196402e-08
6.705858907931447,2.957541339738018e-09,1.1548140179959717e-08,1.2026591851775163e-09,2.5409518337392353e-08,6.558855738678422e-08
6.71582303706656,2.93424704650926e-09,1.1511637495599822e-08,1.1970015439010563e-09,2.5240284116780476e-08,6.536660039423379e-08
6.725787166201674,2.9252019205083034e-09,1.14777256863096e-08,1.197742790468943e-09,2.5170503055766e-08,6.503161755022087e-08
6.7357512953367875,2.9189851472766288e-09,1.138871702477162e-08,1.1885224159939556e-09,2.5101922664107424e-08,6.478221840443166e-08
6.745715424471901,2.897058165377772e-09,1.1364364649367316e-08,1.1781996337805476e-09,2.4983517515596587e-08,6.446925302815609e-08
6.755679553607014,2.8822736621036915e-09,1.1321102319661134e-08,1.174817063549901e-09,2.4853950441966402e-08,6.424411277157196e-08
6.7656436827421285,2.8946787185143554e-09,1.1265779504427839e-08,1.1818183085821151e-09,2.4766555865755e-08,6.398287568020086e-08
6.775607811877242,2.8592300603174576e-09,1.1226951730474685e-08,1.16970129060847e-09,2.465091711583774e-08,6.363957138110639e-08
6.785571941012355,2.844169271371202e-09,1.1164145482701633e-08,1.1657354454035099e-09,2.4542569460400327e-08,6.355725794143314e-08
6.7955360701474685,2.836450525248445e-09,1.1120235483425987e-08,1.1649809085618052e-09,2.4459395112699727e-08,6.326223848626422e-08
6.805500199282583,2.820278096614266e-09,1.111046254657117e-08,1.156130141215657e-09,2.43630344023433e-08,6.289812755105044e-08
6.815464328417696,2.8117997050970667e-09,1.1069332163036245e-08,1.1562101241621447e-09,2.4264758637694288e-08,6.276663792813561e-08
6.8254284575528095,2.8090899164820215e-09,1.1007303423156918e-08,1.1486492457943043e-09,2.416239408171457e-08,6.246839100624056e-08
6.835392586687924,2.780990483521159e-09,1.096625154035349e-08,1.1476783333625116e-09,2.4061373013428707e-08,6.214068077489836e-08
6.845356715823037,2.780680321974104e-09,1.0925347248867508e-08,1.133619319985355e-09,2.396263236711496e-08,6.183488602263888e-08
6.85532084495815,2.7592944432025975e-09,1.088072510736233e-08,1.1334758000223347e-09,2.3868115390052534e-08,6.168337904970995e-08
6.865284974093264,2.7567964857570433e-09,1.0830510568643116e-08,1.1190231467196712e-09,2.3774369159575952e-08,6.144094424001415e-08
6.875249103228378,2.7393005415182972e-09,1.0797301110970227e-08,1.1202588168618072e-09,2.3692935117635593e-08,6.11209139362581e-08
6.885213232363491,2.7353041703681765e-09,1.0740654080665418e-08,1.114537322896276e-09,2.3580754667573234e-08,6.092078083269332e-08
6.895177361498605,2.7225047261607382e-09,1.0733581428886243e-08,1.1137965347639386e-09,2.3481781591646602e-08,6.0692467170726e-08
6.905141490633718,2.6974968304696446e-09,1.0670102867681192e-08,1.1134646249802904e-09,2.3428583017293534e-08,6.047299142636814e-08
6.915105619768832,2.6977622698620804e-09,1.060214286285418e-08,1.1123557032692977e-09,2.3309026467354236e-08,6.023027589850142e-08
6.925069748903946,2.698777463492929e-09,1.0564144541573718e-08,1.1056955200579745e-09,2.3193613223156364e-08,5.995189988910294e-08
6.935033878039059,2.670453951690493e-09,1.0530220497871659e-08,1.0922501888705548e-09,2.3148459614263496e-08,5.97558408142744e-08
6.944998007174173,2.6624910478606432e-09,1.0472996336623264e-08,1.0897474663557946e-09,2.3007985628046967e-08,5.9476178375961126e-08
6.954962136309287,2.673723319683948e-09,1.0447801492570717e-08,1.097654722618772e-09,2.2917291127761536e-08,5.9300190084943676e-08
6.9649262654444,2.6433200363313362e-09,1.0393060595801794e-08,1.0887067853271794e-09,2.2850061093515176e-08,5.8899405871681054e-08
6.974890394579513,2.639066021677981e-09,1.0362380283844843e-08,1.0807044100040036e-09,2.277408692835904e-08,5.8755962628778015e-08
6.984854523714628,2.6398535014681066e-09,1.0314320576307281e-08,1.074494852891628e-09,2.269613893343405e-08,5.853168132134174e-08
6.994818652849741,2.618919905060145e-09,1.0284656195068798e-08,1.0622748725117187e-09,2.2568788462763494e-08,5.832733329501307e-08
7.004782781984854,2.6092506145973548e-09,1.027266663990119e-08,1.0618754018417293e-09,2.251500413182634e-08,5.7999836445229744e-08
7.014746911119968,2.5843290798306674e-09,1.0187365142726866e-08,1.0663002227615241e-09,2.2398732456616213e-08,5.78306209730805e-08
7.024711040255082,2.5792528244945904e-09,1.015413924577511e-08,1.0627864614196811e-09,2.2320190538949976e-08,5.7559701122479126e-08
7.034675169390195,2.579446148359536e-09,1.0125541519696527e-08,1.053439014658425e-09,2.2228335680498815e-08,5.7425294747010024e-08
7.044639298525309,2.5815774567148906e-09,1.0088960098097596e-08,1.0505810124787026e-09,2.214720723192996e-08,5.723544198860187e-08
7.054603427660422,2.5629443848057518e-09,1.0027544479278187e-08,1.0449038118974624e-09,2.2061703049893146e-08,5.697237530478641e-08
7.064567556795536,2.5452269051447947e-09,1.000026745134668e-08,1.0432132725840583e-09,2.1969681493026894e-08,5.6737669682269004e-08
7.0745316859306495,2.5324032837806693e-09,9.968541510475266e-09,1.0336246369378078e-09,2.1888732232569306e-08,5.6575481439539015e-08
7.084495815065763,2.526647076988177e-09,9.94118684279585e-09,1.0292658844217973e-09,2.1785515408348507e-08,5.637399059121187e-08
7.094459944200877,2.5086696482701818e-09,9.891021462044033e-09,1.028083333942214e-09,2.1700198808586697e-08,5.615868290612822e-08
7.1044240733359905,2.5081916545792093e-09,9.844985861876113e-09,1.0279426828201118e-09,2.163078670195335e-08,5.5960869098077503e-08
7.114388202471104,2.505329993371388e-09,9.807543409485463e-09,1.0225468181751976e-09,2.1578379568291886e-08,5.5672824648107215e-08
7.124352331606217,2.4900378412813045e-09,9.76682323472098e-09,1.0180611815497235e-09,2.1495628764839606e-08,5.541519589540647e-08
7.134316460741331,2.4678375285177453e-09,9.730608554427543e-09,1.0216878941979022e-09,2.1378527485082693e-08,5.5294799611574006e-08
7.144280589876445,2.4743891074631183e-09,9.694395306172398e-09,1.002474530780224e-09,2.1316555399209188e-08,5.5032715627331115e-08
7.154244719011558,2.4679223659343013e-09,9.675385341836525e-09,1.005506388683957e-09,2.121392448534572e-08,5.479609166186064e-08
7.1642088481466715,2.445622534518961e-09,9.637380660711673e-09,1.004419177525366e-09,2.1142078043860587e-08,5.462649355726615e-08
7.174172977281786,2.4443508827106187e-09,9.591888393265363e-09,9.987038637949073e-10,2.107015574138026e-08,5.439008085438526e-08
7.184137106416899,2.4402178786332236e-09,9.551572737779684e-09,9.976446557645414e-10,2.10051909054642e-08,5.425743735201627e-08
7.194101235552012,2.428264108236403e-09,9.520445893352653e-09,9.931330304703418e-10,2.089832487730567e-08,5.3993217012478316e-08
7.204065364687126,2.42218457018169e-09,9.49015655470631e-09,9.862136968475071e-10,2.0837071669514902e-08,5.3829760250625617e-08
7.21402949382224,2.415820629330701e-09,9.455801776676476e-09,9.78716931636928e-10,2.0782462588606536e-08,5.359806482229197e-08
7.223993622957353,2.4089472008442437e-09,9.411429979943637e-09,9.80060827335629e-10,2.068096637086005e-08,5.338577852071397e-08
7.233957752092467,2.4099926294439955e-09,9.392348333814739e-09,9.774518322694642e-10,2.0598948939319054e-08,5.3239225534952816e-08
7.243921881227581,2.387317679551014e-09,9.344652393450795e-09,9.688301871281688e-10,2.052147132912386e-08,5.304187916667839e-08
7.253886010362694,2.3821498562497975e-09,9.31364670122148e-09,9.73536626635e-10,2.0453455803815454e-08,5.288132163667364e-08
7.263850139497808,2.3600599598887012e-09,9.285682325107258e-09,9.666908108056547e-10,2.036929577294394e-08,5.270924622738801e-08
7.273814268632921,2.352729831748139e-09,9.242984777905705e-09,9.595925366829858e-10,2.0292529694416325e-08,5.238566224517228e-08
7.283778397768035,2.3410924941416966e-09,9.211427094388093e-09,9.586875039350913e-10,2.0225777717187277e-08,5.229774133213923e-08
7.293742526903149,2.338087880292704e-09,9.174385211050963e-09,9.555662971526085e-10,2.0138263239725742e-08,5.2124092757257725e-08
7.303706656038262,2.313707585226714e-09,9.139303786217663e-09,9.503547842496624e-10,2.0070884859792778e-08,5.1786608080648184e-08
7.313670785173375,2.3174260844280267e-09,9.107058792565478e-09,9.467284907312895e-10,2.0004699252675877e-08,5.175381644221272e-08
7.32363491430849,2.308735098157072e-09,9.071409869849239e-09,9.47912522739592e-10,1.9918133585638017e-08,5.149144231269695e-08
7.333599043443603,2.312180039014169e-09,9.031220608241779e-09,9.356570389180516e-10,1.9858364516031704e-08,5.130820081501784e-08
7.343563172578716,2.2889613467946577e-09,9.011988792939542e-09,9.364129775585013e-10,1.979223381294723e-08,5.1132959223968967e-08
7.35352730171383,2.27601701001809e-09,8.980180208673592e-09,9.291106796240169e-10,1.9707873912570314e-08,5.0967031125674916e-08
7.363491430848944,2.2818175276914008e-09,8.942272795135587e-09,9.274518539336513e-10,1.9636615528951454e-08,5.080340557987978e-08
7.373455559984057,2.2597824834485343e-09,8.915496736495879e-09,9.243261478640539e-10,1.958405430176743e-08,5.056278807068538e-08
7.383419689119171,2.2594791012785676e-09,8.876087035969721e-09,9.23855691810244e-10,1.9515081863415884e-08,5.041933119716989e-08
7.393383818254285,2.240040056260015e-09,8.853830071140414e-09,9.188988509011819e-10,1.945834489704198e-08,5.021729529499044e-08
7.403347947389398,2.259481305561324e-09,8.810609012214413e-09,9.199661815346378e-10,1.9359515958087857e-08,5.003921993931958e-08
7.4133120765245115,2.252980800521455e-09,8.80067776482893e-09,9.12410862910763e-10,1.9289084215602392e-08,4.979459952815137e-08
7.423276205659625,2.2407237550783584e-09,8.766008232158502e-09,9.151893234811184e-10,1.922615835118311e-08,4.965507146999153e-08
7.433240334794739,2.228686538090891e-09,8.718393272251418e-09,9.047446297395168e-10,1.9174931075062855e-08,4.945271469469792e-08
7.4432044639298525,2.214485292048357e-09,8.687684501087973e-09,9.101773634614749e-10,1.908824454793102e-08,4.9355142633066125e-08
7.453168593064966,2.209035990412338e-09,8.665555727232444e-09,9.03386265251443e-10,1.9024152208793464e-08,4.916659686029229e-08
7.463132722200079,2.1995075742545e-09,8.63606113868911e-09,9.00196578358179e-10,1.8956286264358496e-08,4.8993090019365294e-08
7.473096851335193,2.1915363965861137e-09,8.58681578068019e-09,8.933058392445159e-10,1.888421098440225e-08,4.8813569305854394e-08
7.483060980470307,2.178022676421752e-09,8.56907898727681e-09,8.922515247917765e-10,1.8813018015667393e-08,4.867982733042961e-08
7.49302510960542,2.1626833731260828e-09,8.540806389131927e-09,8.922644514162187e-10,1.875698774700341e-08,4.852999198187553e-08
7.5029892387405335,2.1622928011100016e-09,8.515377665599668e-09,8.845996426115026e-10,1.869916617272394e-08,4.832822693924243e-08
7.512953367875648,2.159253387580677e-09,8.46860116673338e-09,8.81902040663273e-10,1.8618195921006473e-08,4.8141312994289686e-08
7.522917497010761,2.147509910592493e-09,8.436329047698119e-09,8.744750013587222e-10,1.855434230299254e-08,4.7956950629047524e-08
7.532881626145874,2.1439154300357825e-09,8.43328913985926e-09,8.739079865421971e-10,1.8487676895513072e-08,4.7769973841156754e-08
7.542845755280989,2.130829724826551e-09,8.393402362994276e-09,8.72635768159775e-10,1.844069218715589e-08,4.7660592771747515e-08
7.552809884416102,2.1235613508655122e-09,8.374049526495416e-09,8.695501678316295e-10,1.837124665519832e-08,4.746164372701643e-08
7.562774013551215,2.122937379656047e-09,8.34895813392842e-09,8.656381526835318e-10,1.8300152680201266e-08,4.7283530277186295e-08
7.572738142686329,2.1189061849628637e-09,8.295998145841476e-09,8.660410441429226e-10,1.825179372833289e-08,4.709901852567871e-08
7.582702271821443,2.1058573834335716e-09,8.274246690183013e-09,8.642277428712635e-10,1.8187964862454336e-08,4.699399739358195e-08
7.592666400956556,2.0955480136838678e-09,8.24902906583516e-09,8.576141496417983e-10,1.8114662540310636e-08,4.6814572843344154e-08
7.60263053009167,2.0922233478733446e-09,8.22230480434676e-09,8.56261238403319e-10,1.8065812590514952e-08,4.657809083273166e-08
7.612594659226783,2.078975783238737e-09,8.204940032909887e-09,8.54784020050978e-10,1.7991842931334056e-08,4.650556741417626e-08
7.622558788361897,2.0689039975499227e-09,8.157943916889109e-09,8.495408458248305e-10,1.7919116650149724e-08,4.633021281724149e-08
7.632522917497011,2.0720645469791647e-09,8.14037089733703e-09,8.449432801728016e-10,1.786903057400007e-08,4.619392666253707e-08
7.642487046632124,2.0559311938514105e-09,8.113271441747354e-09,8.42077750512194e-10,1.7797262860144774e-08,4.597070985532255e-08
7.652451175767238,2.056823273541887e-09,8.076467652903703e-09,8.415213887352764e-10,1.7759085888494073e-08,4.588399197292156e-08
7.662415304902352,2.0483447882554612e-09,8.054800436977601e-09,8.31433754548189e-10,1.7693953653322595e-08,4.5701378403060074e-08
7.672379434037465,2.034278128252214e-09,8.016345631353005e-09,8.347522976365053e-10,1.7620281312888996e-08,4.555913143900858e-08
7.682343563172578,2.038764640804855e-09,8.000352648015181e-09,8.309923886112678e-10,1.7591584093151412e-08,4.5406050190922324e-08
7.6923076923076925,2.0225046828059097e-09,7.976259629529075e-09,8.350286421028933e-10,1.7513686644020203e-08,4.5266835448866775e-08
7.702271821442806,2.0196343177309544e-09,7.947048352949987e-09,8.273432019070248e-10,1.7447642854506888e-08,4.5085769421345297e-08
7.712235950577919,2.015485885735236e-09,7.909240498832495e-09,8.270482528783763e-10,1.7401486750885745e-08,4.4957666111124255e-08
7.722200079713033,2.0124066481584162e-09,7.887307890104417e-09,8.193779027084281e-10,1.7349558671122605e-08,4.47960778679067e-08
7.732164208848147,2.007751054710251e-09,7.87276686564892e-09,8.23606644606417e-10,1.7281843731393824e-08,4.4636785318184756e-08
7.74212833798326,1.9991842428883443e-09,7.838685403327497e-09,8.136264209701209e-10,1.721628695026185e-08,4.444785009878943e-08
7.7520924671183735,1.986388269840132e-09,7.81134790047815e-09,8.149535662007089e-10,1.7148446059104843e-08,4.4337379500983884e-08
7.762056596253487,1.9842032143284416e-09,7.787704216282999e-09,8.126017948591951e-10,1.708954975435319e-08,4.4166568151755835e-08
7.772020725388601,1.979573966318401e-09,7.765929370984865e-09,8.073284731495672e-10,1.7027614985124935e-08,4.41054797794623e-08
7.7819848545237145,1.96721578422486e-09,7.73531564098947e-09,8.019774762714938e-10,1.6990962992317584e-08,4.393921247106666e-08
7.791948983658828,1.96251721956531e-09,7.71096385180799e-09,8.026931291186251e-10,1.695071289501974e-08,4.376463676473609e-08
7.801913112793942,1.9493022469054575e-09,7.676781538632287e-09,7.999806817827356e-10,1.6871000872618996e-08,4.358447557760697e-08
7.811877241929055,1.9496192393480366e-09,7.6568002260549e-09,7.984854478168809e-10,1.6816303223730926e-08,4.344228092126874e-08
7.821841371064169,1.9401129439288193e-09,7.6401021758641e-09,7.974584492351745e-10,1.676832348575694e-08,4.329344607499688e-08
7.831805500199282,1.9441709640108686e-09,7.613037551409474e-09,7.935755339238397e-10,1.6736089172739638e-08,4.320966536252812e-08
7.841769629334396,1.9298489730147624e-09,7.584869569111006e-09,7.905032731758181e-10,1.665746886935454e-08,4.304826652309199e-08
7.85173375846951,1.9277150934741713e-09,7.562365503843553e-09,7.840990990376222e-10,1.6607669345186337e-08,4.289746107788625e-08
7.861697887604623,1.9239850688574144e-09,7.528987285880474e-09,7.85746184512614e-10,1.6546743566616142e-08,4.274842300564087e-08
7.871662016739736,1.9050675070260754e-09,7.500920246040055e-09,7.824188530778033e-10,1.6497206935113083e-08,4.2662239030746113e-08
7.881626145874851,1.909334729667426e-09,7.487240576985054e-09,7.790542966105979e-10,1.6452213575324814e-08,4.248790773093489e-08
7.891590275009964,1.903407239371198e-09,7.46227923169514e-09,7.779483968344861e-10,1.6387182833566826e-08,4.2394143776802446e-08
7.901554404145077,1.887437566162198e-09,7.4431692109341715e-09,7.761691664976551e-10,1.632813133005159e-08,4.223277451525572e-08
7.911518533280191,1.904571533465855e-09,7.404289170889234e-09,7.715109063119043e-10,1.629663149108391e-08,4.203814789266878e-08
7.921482662415305,1.886931971272511e-09,7.395130314980148e-09,7.692794042365907e-10,1.6229744901689556e-08,4.1944626554065753e-08
7.931446791550418,1.8743447114849758e-09,7.36817326466664e-09,7.669761062890681e-10,1.6188190960603505e-08,4.181088005514287e-08
7.941410920685532,1.874257278309252e-09,7.330304056708663e-09,7.599076381487282e-10,1.61146786037897e-08,4.1666060112927455e-08
7.951375049820646,1.869614463390221e-09,7.3161305572014876e-09,7.599480100140113e-10,1.6074073298232905e-08,4.153635461562759e-08
7.961339178955759,1.8595600863158541e-09,7.296561500736676e-09,7.567463228234442e-10,1.6011148690511335e-08,4.139440507515539e-08
7.971303308090873,1.8530781197968104e-09,7.276871619000251e-09,7.594859410232716e-10,1.5970471496963274e-08,4.133414324964536e-08
7.981267437225986,1.8442029157895122e-09,7.245643747942938e-09,7.549282668200908e-10,1.5919699802097525e-08,4.112868888311177e-08
7.9912315663611,1.8426449058055711e-09,7.214142777643758e-09,7.480518982970662e-10,1.587967566885299e-08,4.0981695226047744e-08
8.001195695496213,1.8247906091732027e-09,7.199253747896666e-09,7.515264597247024e-10,1.5825010478969488e-08,4.0907017942410345e-08
8.011159824631328,1.8305689459560975e-09,7.178403187461566e-09,7.472782040874305e-10,1.5785428905089872e-08,4.0704120935554736e-08
8.021123953766441,1.8228264233456323e-09,7.1607224601673505e-09,7.465630813677055e-10,1.5737273295102853e-08,4.0623537431044845e-08
8.031088082901555,1.8240725278946072e-09,7.1363775966894195e-09,7.438550107052582e-10,1.5671905880549064e-08,4.0516029075152055e-08
8.041052212036668,1.8077974787933174e-09,7.1271208003498084e-09,7.425071490156233e-10,1.5627257957093845e-08,4.036961376479588e-08
8.051016341171781,1.804898734036013e-09,7.089405933103174e-09,7.356455951473891e-10,1.5581016381126764e-08,4.026874158340318e-08
8.060980470306895,1.7944449096494928e-09,7.067705135064532e-09,7.346373440322226e-10,1.554383062727053e-08,4.008311247957318e-08
8.070944599442008,1.7940082235121183e-09,7.044895618701481e-09,7.355092434878865e-10,1.5484199997397672e-08,3.998110171378278e-08
8.080908728577123,1.7906530769983542e-09,7.024279154305387e-09,7.330637939980241e-10,1.543600166983034e-08,3.991259510921736e-08
8.090872857712236,1.7808070779956384e-09,7.003236657411456e-09,7.356728137147167e-10,1.5376158847787868e-08,3.9736178362517796e-08
8.10083698684735,1.777603147896676e-09,6.985390997864701e-09,7.25226772414758e-10,1.5344797453467785e-08,3.9657503480118094e-08
8.110801115982463,1.7670170893673655e-09,6.962279348955833e-09,7.221694358485143e-10,1.5275027205077752e-08,3.953051093658564e-08
8.120765245117576,1.7677881809529926e-09,6.942956061875104e-09,7.216758198507135e-10,1.524923781945813e-08,3.932689010183655e-08
8.13072937425269,1.7601670056102293e-09,6.920256304869927e-09,7.171129267778925e-10,1.519044472459049e-08,3.924245383970084e-08
8.140693503387803,1.7556305253413826e-09,6.892745961177885e-09,7.142795013438271e-10,1.5143000487471913e-08,3.910343710001437e-08
8.150657632522917,1.7416011416294267e-09,6.8696213702803615e-09,7.163821822518488e-10,1.5113652615057963e-08,3.899968588975981e-08
8.160621761658032,1.7447878787447346e-09,6.8518841983724165e-09,7.128154740780399e-10,1.5062984641935287e-08,3.887996508954523e-08
8.170585890793145,1.7337030689529094e-09,6.832433412957353e-09,7.129273846658018e-10,1.4996960640911452e-08,3.879645671520868e-08
8.180550019928258,1.728702670060195e-09,6.798825032638971e-09,7.097978592947265e-10,1.4971169273827133e-08,3.8656925844374964e-08
8.190514149063372,1.7307073142294869e-09,6.787934369196755e-09,7.08950908518844e-10,1.4919345095378577e-08,3.855068207027512e-08
8.200478278198485,1.7215675021573008e-09,6.767599076806836e-09,7.048788401497523e-10,1.4875718211945778e-08,3.8409123741029116e-08
8.210442407333598,1.714891893932403e-09,6.7459824339958665e-09,7.033905605672896e-10,1.4823830957359926e-08,3.834782494816833e-08
8.220406536468712,1.7071449245128306e-09,6.730600800205964e-09,6.997757065598203e-10,1.4786066731344766e-08,3.8188926444049156e-08
8.230370665603827,1.710063496222889e-09,6.7026683044673385e-09,6.96703751576077e-10,1.4750646510618126e-08,3.808754386576105e-08
8.24033479473894,1.7079147371850653e-09,6.687458572013981e-09,6.943865435247681e-10,1.4681595740867517e-08,3.7968537935953e-08
8.250298923874054,1.7017202441885974e-09,6.659006108671161e-09,6.949779842094755e-10,1.4654207064887898e-08,3.7823510942121175e-08
8.260263053009167,1.695285865542398e-09,6.65429890432731e-09,6.914736762454058e-10,1.4603367207098065e-08,3.772270259837625e-08
8.27022718214428,1.694063719559598e-09,6.630851096651517e-09,6.883349654978335e-10,1.4541553020256315e-08,3.763958067628235e-08
8.280191311279394,1.6849700455589641e-09,6.611798593998115e-09,6.894491688695474e-10,1.4519449399698857e-08,3.7509555177468434e-08
8.290155440414507,1.6752898494654766e-09,6.586234765589893e-09,6.87435605578361e-10,1.4473635546926511e-08,3.742281425165468e-08
8.30011956954962,1.6717472490363694e-09,6.565215655019191e-09,6.835110527091889e-10,1.4424185985314315e-08,3.727124454689179e-08
8.310083698684736,1.661921273391866e-09,6.549943313418454e-09,6.839604455946289e-10,1.4391735444261712e-08,3.717895215540356e-08
8.320047827819849,1.6565454637309217e-09,6.527796538854508e-09,6.800843917618816e-10,1.435457190624562e-08,3.7033844359736444e-08
8.330011956954962,1.662875744059831e-09,6.517076782886899e-09,6.77667198756855e-10,1.4309560595109512e-08,3.6926211941509117e-08
8.339976086090076,1.6488054637213014e-09,6.491359247708691e-09,6.772854513276125e-10,1.4253177430965638e-08,3.679707030533321e-08
8.349940215225189,1.6447166166326237e-09,6.470302918120779e-09,6.719645586340406e-10,1.4214802403972305e-08,3.6724639457248224e-08
8.359904344360302,1.648015707697309e-09,6.454915725533347e-09,6.691498354090645e-10,1.4166293771670854e-08,3.6671844146442245e-08
8.369868473495416,1.6321456843618774e-09,6.429225139780134e-09,6.681425010410822e-10,1.4140946782937514e-08,3.651087928570483e-08
8.37983260263053,1.6328753135618267e-09,6.409904599728877e-09,6.66843796017727e-10,1.4091510105951931e-08,3.643458977418413e-08
8.389796731765644,1.6294100178769654e-09,6.396614861540281e-09,6.658927933639842e-10,1.4052517141370866e-08,3.6295868167066595e-08
8.399760860900757,1.6272246819921895e-09,6.373503681549148e-09,6.671615964269209e-10,1.4011302221728902e-08,3.618558223063625e-08
8.40972499003587,1.6150264020397224e-09,6.35795675525727e-09,6.618193929335692e-10,1.3976540656517498e-08,3.6079284531818146e-08
8.419689119170984,1.6120539899057157e-09,6.332825674397716e-09,6.577621847602987e-10,1.3923778536750735e-08,3.599083619859656e-08
8.429653248306098,1.610740924528175e-09,6.321114417650705e-09,6.589773387695703e-10,1.3892886483587674e-08,3.583352175704375e-08
8.43961737744121,1.59935762813278e-09,6.30839546414643e-09,6.575998035083967e-10,1.384551440974765e-08,3.579209872435047e-08
8.449581506576324,1.5973953682855972e-09,6.282691664079858e-09,6.55458670621471e-10,1.3811057623850038e-08,3.5653081738150857e-08
8.45954563571144,1.598552869640838e-09,6.263461815760062e-09,6.551012557827864e-10,1.376198852544197e-08,3.562730884699267e-08
8.469509764846553,1.5879482608631206e-09,6.245917078824612e-09,6.507077457671239e-10,1.3736056680422916e-08,3.545681593233058e-08
8.479473893981666,1.5889091335457826e-09,6.240612237112585e-09,6.503829854050622e-10,1.3692429509436069e-08,3.5394636516156484e-08
8.48943802311678,1.5823308265390164e-09,6.206797450745752e-09,6.494150444133519e-10,1.3639319021172971e-08,3.5296713747763326e-08
8.499402152251893,1.572464384477852e-09,6.202323290234779e-09,6.461032866924163e-10,1.3607117524452713e-08,3.5104788170111606e-08
8.509366281387006,1.5710297752209238e-09,6.1847661034562505e-09,6.428160117314384e-10,1.3564186174935668e-08,3.5032218814164604e-08
8.51933041052212,1.570657014331672e-09,6.150656060180212e-09,6.417343671359726e-10,1.3526188497822385e-08,3.4942395852044675e-08
8.529294539657235,1.565157275383686e-09,6.140957704394424e-09,6.403179554604189e-10,1.3496310143948763e-08,3.482241573821817e-08
8.539258668792348,1.5602387723135298e-09,6.119441776434124e-09,6.35557301495412e-10,1.3449621648350675e-08,3.472044428272963e-08
8.549222797927461,1.5554619804095264e-09,6.103086770595024e-09,6.340435948626452e-10,1.3420688277921944e-08,3.46837137544818e-08
8.559186927062575,1.55036253132882e-09,6.084578233575876e-09,6.347472311059221e-10,1.3381143244411792e-08,3.452709590342419e-08
8.569151056197688,1.5440912811421856e-09,6.072098345102011e-09,6.31140623251609e-10,1.334180056672186e-08,3.446641822534203e-08
8.579115185332801,1.5456941706365672e-09,6.054788689304006e-09,6.281395580970178e-10,1.329891182278574e-08,3.4355041727620236e-08
8.589079314467915,1.5404219581749736e-09,6.046469597892646e-09,6.27799661385578e-10,1.32777604355003e-08,3.423130171381112e-08
8.599043443603028,1.5333805883677293e-09,6.011959471221614e-09,6.249665690752588e-10,1.3228289649919626e-08,3.41816579173209e-08
8.609007572738143,1.5262930211191643e-09,5.995973034346383e-09,6.259702834853651e-10,1.3186082488549436e-08,3.4090565940349853e-08
8.618971701873257,1.524443296802827e-09,5.987119662220292e-09,6.236614498182012e-10,1.3150527522422093e-08,3.399354723228912e-08
8.62893583100837,1.5198388478702362e-09,5.965441247094037e-09,6.235248101814621e-10,1.3108458936849993e-08,3.3882681398659346e-08
8.638899960143483,1.5115735174993143e-09,5.953796216700806e-09,6.209788440289197e-10,1.3081500691694249e-08,3.379779123585947e-08
8.648864089278597,1.5137975209133695e-09,5.932143290064309e-09,6.146448566148609e-10,1.3053074799678182e-08,3.3674321896304993e-08
8.65882821841371,1.5033451912785628e-09,5.9149492350512514e-09,6.140459852212609e-10,1.3012212676346867e-08,3.3597947667280566e-08
8.668792347548823,1.5022091822773966e-09,5.903350899499027e-09,6.168461674148853e-10,1.2968042788268049e-08,3.352121115979055e-08
8.678756476683938,1.4921333718295248e-09,5.889003632822107e-09,6.137359146384268e-10,1.2935613575639061e-08,3.343528826031411e-08
8.688720605819052,1.4940764605482777e-09,5.867803876550815e-09,6.114984769467048e-10,1.2895383323451767e-08,3.332797357651653e-08
8.698684734954165,1.4923235485020627e-09,5.851009913918434e-09,6.108068205369955e-10,1.2862521603954834e-08,3.3254370547061874e-08
8.708648864089279,1.4862383517862017e-09,5.83689235408353e-09,6.083118799053509e-10,1.2833065026337547e-08,3.31347875024278e-08
8.718612993224392,1.4888025462905861e-09,5.828035012146453e-09,6.059158727677032e-10,1.2782537375181889e-08,3.3039672016686825e-08
8.728577122359505,1.4781649849105946e-09,5.806483810159254e-09,6.032462586440111e-10,1.2765929814932757e-08,3.295345921356939e-08
8.738541251494619,1.4787292458306752e-09,5.791836380023879e-09,6.015722426452604e-10,1.2717232891936071e-08,3.2850946105310604e-08
8.748505380629732,1.4704844370623913e-09,5.771197756976908e-09,5.970782886175257e-10,1.2694555414605559e-08,3.277289188126023e-08
8.758469509764847,1.4668053295119762e-09,5.75324057767854e-09,6.003369132798802e-10,1.2649382884715794e-08,3.268214669467377e-08
8.76843363889996,1.4648920172304217e-09,5.747092696538567e-09,5.948562157133351e-10,1.2622444727012886e-08,3.260182459210548e-08
8.778397768035074,1.4667541154398408e-09,5.7207397314929085e-09,5.972304219333393e-10,1.2588311884852209e-08,3.2489042615452625e-08
8.788361897170187,1.456209428576867e-09,5.7104879779444494e-09,5.970235820264468e-10,1.2548502890616272e-08,3.2413643544872615e-08
8.7983260263053,1.457873810158335e-09,5.701547751957917e-09,5.969044916081068e-10,1.251505387826825e-08,3.231630572041152e-08
8.808290155440414,1.4524719153549064e-09,5.676241493905431e-09,5.876778451444092e-10,1.2484547963671515e-08,3.225698475676056e-08
8.818254284575527,1.4385303110918035e-09,5.6615885134463015e-09,5.900513697225563e-10,1.2463949322125278e-08,3.2170834872871294e-08
8.828218413710642,1.4353160164920437e-09,5.643068902098903e-09,5.911146809540186e-10,1.2413449519361667e-08,3.2038813485237895e-08
8.838182542845756,1.4406954480964064e-09,5.633001134791449e-09,5.862486472815938e-10,1.2379872548830595e-08,3.196994116862465e-08
8.848146671980869,1.4372953920138927e-09,5.6160258602581724e-09,5.856624554461098e-10,1.2352396321729369e-08,3.1887462439910745e-08
8.858110801115982,1.424679990391722e-09,5.603060084047268e-09,5.838050326218793e-10,1.2320337731923096e-08,3.1806436949106016e-08
8.868074930251096,1.4200422995411922e-09,5.595071141839074e-09,5.831258621797754e-10,1.2275983204432581e-08,3.173493064120267e-08
8.878039059386209,1.415460287393989e-09,5.568622577241169e-09,5.815312038310798e-10,1.2244999556402048e-08,3.165217725352108e-08
8.888003188521322,1.4173543081610073e-09,5.55607343573157e-09,5.812731925225028e-10,1.2218113005215556e-08,3.1519866166793364e-08
8.897967317656436,1.4136318624615698e-09,5.547266194268939e-09,5.774734809585403e-10,1.217571449685567e-08,3.148487937271194e-08
8.907931446791551,1.4072492560081013e-09,5.5293833069843524e-09,5.745760619565887e-10,1.2146299185134176e-08,3.139892875074277e-08
8.917895575926664,1.4031120715873354e-09,5.51132569315631e-09,5.751865946426168e-10,1.2113260890803905e-08,3.131203902412631e-08
8.927859705061778,1.3965105493163354e-09,5.498714166912869e-09,5.714522865190831e-10,1.208657185954906e-08,3.116656996495083e-08
8.937823834196891,1.3959706996456051e-09,5.485797652967829e-09,5.707324733689409e-10,1.2040510334037049e-08,3.1149501667787806e-08
8.947787963332004,1.3873776930162712e-09,5.471738592875381e-09,5.719515321554042e-10,1.2013873360222102e-08,3.102942490413062e-08
8.957752092467118,1.376536854709264e-09,5.450851709412198e-09,5.700866481202598e-10,1.198764510520807e-08,3.098374440772164e-08
8.967716221602231,1.3868502255984003e-09,5.4481349439990555e-09,5.668578088548061e-10,1.1953583843628768e-08,3.085818907507603e-08
8.977680350737346,1.3764867967747466e-09,5.422573085384818e-09,5.658142332616334e-10,1.1926492346211648e-08,3.0782083390952154e-08
8.98764447987246,1.3771270235438024e-09,5.409622873677372e-09,5.632278748471662e-10,1.1892344682884257e-08,3.0713113312074775e-08
8.997608609007573,1.3804963667115492e-09,5.400480231822961e-09,5.614880033260042e-10,1.1870828600323003e-08,3.0648959175430776e-08
9.007572738142686,1.3677909873467021e-09,5.380035440140514e-09,5.606632115761797e-10,1.1829320314925393e-08,3.0541594855858123e-08
9.0175368672778,1.3649248321348304e-09,5.370274152154243e-09,5.581937150264085e-10,1.1809552754942345e-08,3.049529469274495e-08
9.027500996412913,1.3677009568048187e-09,5.356545470797264e-09,5.577525602660369e-10,1.177330366034982e-08,3.0399095733501006e-08
9.037465125548026,1.3684340579445963e-09,5.343317458112118e-09,5.567984279534624e-10,1.1744779684803105e-08,3.030659034001174e-08
9.04742925468314,1.3601424306342106e-09,5.332872949712276e-09,5.547033260017604e-10,1.1713236024119236e-08,3.0225220546048146e-08
9.057393383818255,1.354427766958133e-09,5.314840798841754e-09,5.540642754802096e-10,1.1683962691420005e-08,3.0168091061040716e-08
9.067357512953368,1.3502997853561045e-09,5.298398589329886e-09,5.543053857370506e-10,1.1640203065124188e-08,3.009929134702452e-08
9.077321642088481,1.3414571988077635e-09,5.283363037064945e-09,5.49471733168652e-10,1.1617346253884201e-08,3.001140172852921e-08
9.087285771223595,1.3430855280228802e-09,5.26968868504608e-09,5.512312876682022e-10,1.1594597659900555e-08,2.991929621968227e-08
9.097249900358708,1.3389360307120071e-09,5.256294825784373e-09,5.475577531358436e-10,1.1555670972648405e-08,2.9860244282167006e-08
9.107214029493822,1.3372790144087288e-09,5.240905321729298e-09,5.46136538531064e-10,1.15227926149521e-08,2.9761495090809198e-08
9.117178158628935,1.3338694402702931e-09,5.230682393660569e-09,5.438064274683087e-10,1.1505260626635717e-08,2.9706958069351338e-08
9.12714228776405,1.3287848988823532e-09,5.214240207359745e-09,5.450172440167449e-10,1.1465990130849522e-08,2.964520959971928e-08
9.137106416899163,1.3256623106528778e-09,5.2128313995238534e-09,5.403400896824773e-10,1.1436536905501532e-08,2.9578703496711328e-08
9.147070546034277,1.320858918953892e-09,5.191403889832021e-09,5.435357749035143e-10,1.1413315301150073e-08,2.9460221815690758e-08
9.15703467516939,1.3168527661096792e-09,5.1812451176458624e-09,5.395899547765286e-10,1.1379113833547443e-08,2.9423622767442123e-08
9.166998804304503,1.3143827119451812e-09,5.171496057086806e-09,5.378291107619971e-10,1.135354954357266e-08,2.9342311706881965e-08
9.176962933439617,1.3063387166710817e-09,5.15286436167431e-09,5.370054960629159e-10,1.132765751887892e-08,2.9248714749848577e-08
9.18692706257473,1.3099627213897275e-09,5.136006080362505e-09,5.355573109054707e-10,1.1296329223396651e-08,2.915959326800381e-08
9.196891191709843,1.304886368176721e-09,5.127546388661372e-09,5.329870283097808e-10,1.1261837564899606e-08,2.912443414891531e-08
9.206855320844959,1.3023381274710285e-09,5.11095409820031e-09,5.345331028115407e-10,1.1240958979042914e-08,2.9037055975970954e-08
9.216819449980072,1.291639537441484e-09,5.10366934481239e-09,5.314016449931027e-10,1.1215841319622233e-08,2.894833809543346e-08
9.226783579115185,1.2979404107531923e-09,5.086616418613603e-09,5.294827746435257e-10,1.117525936725839e-08,2.8900939936856697e-08
9.236747708250299,1.2963075086714935e-09,5.072016109110039e-09,5.295558911280445e-10,1.1151559994758163e-08,2.878550591063039e-08
9.246711837385412,1.2911229050713547e-09,5.062453167575075e-09,5.276959937640906e-10,1.1132218196242089e-08,2.8721793966568193e-08
9.256675966520525,1.2908894519044418e-09,5.0489982363602e-09,5.262722388436382e-10,1.1098747732968032e-08,2.8642583794314454e-08
9.266640095655639,1.283913310760406e-09,5.036676875711112e-09,5.24685116752685e-10,1.1058324248164768e-08,2.8566881196076737e-08
9.276604224790754,1.2765234336298193e-09,5.020962139406752e-09,5.236321078036062e-10,1.1034514222526338e-08,2.850482051172902e-08
9.286568353925867,1.276303682312895e-09,5.0090250653664955e-09,5.22970239959292e-10,1.101574834944416e-08,2.8441396509910053e-08
9.29653248306098,1.2740415758595746e-09,4.998277559375825e-09,5.200982607525032e-10,1.0985146604651707e-08,2.8371122415914322e-08
9.306496612196094,1.2784923564393235e-09,4.990610480490953e-09,5.175744608665798e-10,1.0959908853643729e-08,2.8328085158589513e-08
9.316460741331207,1.2687804432858223e-09,4.969955492673902e-09,5.181243665903912e-10,1.0929093330175666e-08,2.824690728779622e-08
9.32642487046632,1.2654815158819324e-09,4.956681325040528e-09,5.162969630821524e-10,1.0911588854134776e-08,2.816328242016228e-08
9.336388999601434,1.2560318124287469e-09,4.954456755037079e-09,5.180951588570555e-10,1.0879764294062127e-08,2.8137720792898364e-08
9.346353128736547,1.2613831488754585e-09,4.9305947045653755e-09,5.1343266640166e-10,1.0847643530213622e-08,2.8041696649133218e-08
9.356317257871662,1.2502312077764597e-09,4.92583024008763e-09,5.128964334197646e-10,1.0830739933744791e-08,2.7975081556201366e-08
9.366281387006776,1.2514386627480952e-09,4.914784416600746e-09,5.101840058986194e-10,1.0797276972432664e-08,2.7865149377971197e-08
9.37624551614189,1.251104182203588e-09,4.897088793376001e-09,5.110001260987178e-10,1.0776367656849478e-08,2.7843298444709743e-08
9.386209645277003,1.2481488227615253e-09,4.892092088404031e-09,5.067369868540058e-10,1.0739010651750392e-08,2.7762076238127092e-08
9.396173774412116,1.2407679097038371e-09,4.879817377623313e-09,5.090264963940205e-10,1.0720990688256071e-08,2.7693123917002545e-08
9.40613790354723,1.2393896992434026e-09,4.863706556535572e-09,5.064908920076407e-10,1.0695814199738325e-08,2.7618365100578257e-08
9.416102032682343,1.2359821692191079e-09,4.854647135052964e-09,5.056265926862008e-10,1.0658391284397017e-08,2.754047370530681e-08
9.426066161817458,1.2344403152625655e-09,4.843614195471453e-09,5.052748903652537e-10,1.063660601317329e-08,2.7478322538410676e-08
9.436030290952571,1.234920710435273e-09,4.830439416831755e-09,5.017632291517555e-10,1.0623970265398747e-08,2.7419716999194736e-08
9.445994420087684,1.224313621380833e-09,4.82535815253698e-09,5.019942467280628e-10,1.0593568906094465e-08,2.7359636576858793e-08
9.455958549222798,1.22487293045203e-09,4.805855581266105e-09,4.993364397575374e-10,1.0558737854199618e-08,2.7275889328085358e-08
9.465922678357911,1.2206292045504975e-09,4.796456509238681e-09,5.008476047985364e-10,1.0535388690659637e-08,2.7209847799067296e-08
9.475886807493024,1.2133524505230537e-09,4.7805481191841455e-09,4.976560177039822e-10,1.0505343809720412e-08,2.7132894960526218e-08
9.485850936628138,1.2153605380757688e-09,4.773317783004921e-09,4.974366049686958e-10,1.0487370457436822e-08,2.708406280793191e-08
9.495815065763253,1.214360887929037e-09,4.761048025747541e-09,4.942619529259205e-10,1.0461783531394313e-08,2.7000141540310603e-08
9.505779194898366,1.2108309099903896e-09,4.751658468935206e-09,4.94268071683939e-10,1.0429735507938642e-08,2.6969803401900463e-08
9.51574332403348,1.2092879431304348e-09,4.7376477016993335e-09,4.935527562028129e-10,1.041430455125746e-08,2.689402115658907e-08
9.525707453168593,1.2040057944458585e-09,4.725232076984297e-09,4.904500467743741e-10,1.0387933975624788e-08,2.683828493750374e-08
9.535671582303706,1.1984115351999822e-09,4.720802002612613e-09,4.941474231218335e-10,1.0364525050876737e-08,2.677442697457913e-08
9.54563571143882,1.1987898679989115e-09,4.703206386970268e-09,4.91958866931837e-10,1.0336184067180717e-08,2.669098887229092e-08
9.555599840573933,1.198962697491775e-09,4.697234949741278e-09,4.908292618006914e-10,1.0318684430278308e-08,2.6653464187903952e-08
9.565563969709046,1.1916658577168624e-09,4.683265014405921e-09,4.848643389020652e-10,1.0286061545340028e-08,2.6564454690111085e-08
9.575528098844162,1.1897717678952974e-09,4.666439032284574e-09,4.869024468590991e-10,1.0258638942645007e-08,2.652714905995906e-08
9.585492227979275,1.1899254779440198e-09,4.6593788973703545e-09,4.854504543889197e-10,1.0232688972056489e-08,2.6450934978534947e-08
9.595456357114388,1.1837629001043957e-09,4.653852657785398e-09,4.854263013859655e-10,1.0213310376834964e-08,2.6424480660415297e-08
9.605420486249502,1.1767734912902635e-09,4.64012110690284e-09,4.826919934633475e-10,1.0189898948539539e-08,2.629591092379173e-08
9.615384615384615,1.178692481187606e-09,4.626187027266393e-09,4.820946668094285e-10,1.0156078702113123e-08,2.6233707897161606e-08
9.625348744519728,1.1816012076751137e-09,4.618397763122022e-09,4.798185753806781e-10,1.0140047811975106e-08,2.6197582345948134e-08
9.635312873654842,1.1766989998355924e-09,4.603281978653731e-09,4.796838118527379e-10,1.011741794535106e-08,2.614964215603445e-08
9.645277002789957,1.1719301390367845e-09,4.60392565068115e-09,4.786657713243401e-10,1.0099580361356285e-08,2.607178459053173e-08
9.65524113192507,1.1670920195865274e-09,4.586159553464791e-09,4.791250644252719e-10,1.0069471940005631e-08,2.6004870306728774e-08
9.665205261060184,1.161757965607589e-09,4.571526745730407e-09,4.767885988422214e-10,1.0047802760903987e-08,2.5938528257187244e-08
9.675169390195297,1.1603069509221988e-09,4.563314359789615e-09,4.758324817074822e-10,1.0028062888639625e-08,2.5881008274023054e-08
9.68513351933041,1.1593260887106375e-09,4.557020242113018e-09,4.731635179301541e-10,9.999246837555583e-09,2.581099904188921e-08
9.695097648465524,1.163208513467431e-09,4.5379414799312494e-09,4.73075863252995e-10,9.985321958676753e-09,2.5756064818753094e-08
9.705061777600637,1.1513252254826772e-09,4.539876267937963e-09,4.727673742530175e-10,9.955849186614246e-09,2.5707878103731792e-08
9.71502590673575,1.1534407314085565e-09,4.521849187308551e-09,4.721573907057106e-10,9.928945725355215e-09,2.5634591644003815e-08
9.724990035870865,1.147807746219745e-09,4.5074497559675156e-09,4.684413711138274e-10,9.902015082451173e-09,2.558355170198732e-08
9.734954165005979,1.1437608581553187e-09,4.50221096756025e-09,4.688829250919792e-10,9.888818306162654e-09,2.5546235684222678e-08
9.744918294141092,1.1467870128844105e-09,4.493351335329265e-09,4.688525996963568e-10,9.862871466326497e-09,2.5494596437452334e-08
9.754882423276205,1.145219583071874e-09,4.48489869109014e-09,4.670877398317411e-10,9.850923194540024e-09,2.542446445431426e-08
9.764846552411319,1.1382909866746747e-09,4.463331077602602e-09,4.642498567313778e-10,9.818577453089268e-09,2.5359805716485156e-08
9.774810681546432,1.1343319931174054e-09,4.458096358103896e-09,4.642490490349835e-10,9.797844851643602e-09,2.5295534176706512e-08
9.784774810681546,1.1314751585726234e-09,4.450664810182707e-09,4.623363234929081e-10,9.76993367209152e-09,2.524055494269336e-08
9.79473893981666,1.1268217855078815e-09,4.439643749925857e-09,4.591591124973695e-10,9.748298284713672e-09,2.5189162483781154e-08
9.804703068951774,1.1286784592135484e-09,4.424453650622601e-09,4.613090275387841e-10,9.731177893021794e-09,2.5126082267383545e-08
9.814667198086887,1.126563141242234e-09,4.416387319201147e-09,4.6164481791413756e-10,9.704936764267225e-09,2.5055368315979156e-08
9.824631327222,1.1261656960444288e-09,4.4100079340356395e-09,4.576303405476897e-10,9.681725380523472e-09,2.5025225512386753e-08
9.834595456357114,1.1228470121189e-09,4.395595938209394e-09,4.5767669602676883e-10,9.669397613267391e-09,2.4954012431210825e-08
9.844559585492227,1.1162812129597575e-09,4.387034427474363e-09,4.593681272397225e-10,9.635308918395644e-09,2.4891897720156814e-08
9.85452371462734,1.1141993972035606e-09,4.3792171714324445e-09,4.563038584122084e-10,9.613845845326007e-09,2.485076602228105e-08
9.864487843762454,1.1103511987737196e-09,4.367767846433908e-09,4.544742561695622e-10,9.593660230538673e-09,2.478439395854711e-08
9.87445197289757,1.115124526190978e-09,4.360015997278257e-09,4.52247447421781e-10,9.568482001031032e-09,2.4720108166582728e-08
9.884416102032683,1.1074525475831707e-09,4.348521963112828e-09,4.5189331498944224e-10,9.555044735455778e-09,2.4669266072056212e-08
9.894380231167796,1.1057363960350126e-09,4.336222926645538e-09,4.494366549057966e-10,9.53134915235565e-09,2.4592095818882558e-08
9.90434436030291,1.1021997243197338e-09,4.331712326402351e-09,4.506190419347545e-10,9.512556629550605e-09,2.456318964526744e-08
9.914308489438023,1.1016319523638388e-09,4.322902070830247e-09,4.4841335777567244e-10,9.490086049120746e-09,2.4504885367220123e-08
9.924272618573136,1.0975368331271584e-09,4.3065880557047805e-09,4.488534795150643e-10,9.468787661696006e-09,2.443445711634073e-08
9.93423674770825,1.093679233428912e-09,4.30334621411791e-09,4.46715415209461e-10,9.451938234611157e-09,2.4395036456791262e-08
9.944200876843365,1.0953186983545145e-09,4.2946745276551114e-09,4.46084818894115e-10,9.424993171128946e-09,2.4344957315379933e-08
9.954165005978478,1.095511409888586e-09,4.287549695314396e-09,4.4608251449210377e-10,9.412440090463916e-09,2.4278084693499816e-08
9.964129135113591,1.0899363372829248e-09,4.2718126841829815e-09,4.435764936202207e-10,9.384638291001952e-09,2.4243544531199606e-08
9.974093264248705,1.0864620012682937e-09,4.263320306224103e-09,4.4401219152667156e-10,9.36363764721142e-09,2.417398115195894e-08
9.984057393383818,1.0804670432740298e-09,4.247494723981473e-09,4.4246645574914114e-10,9.336523950177694e-09,2.414204652078866e-08
9.994021522518931,1.080824850710225e-09,4.242529662003547e-09,4.419078125904319e-10,9.324104009234259e-09,2.4062503305582742e-08
10.003985651654045,1.0802208246477446e-09,4.238318860845838e-09,4.3866410062325017e-10,9.305655488479793e-09,2.401024338989294e-08
10.013949780789158,1.0823118718195019e-09,4.217799103454653e-09,4.401692462869901e-10,9.28254883501762e-09,2.3961121526449037e-08
10.023913909924273,1.0777318290610229e-09,4.222858178338619e-09,4.4021044135399826e-10,9.256579824198193e-09,2.390715487817971e-08
10.033878039059386,1.0741322436088636e-09,4.20360543389658e-09,4.382562473320332e-10,9.233662773358392e-09,2.3854991226032176e-08
10.0438421681945,1.0658406618627195e-09,4.194461393828077e-09,4.372268687156047e-10,9.214008770187028e-09,2.3788096690769115e-08
10.053806297329613,1.0672465404776843e-09,4.1906151748950095e-09,4.3526314962005907e-10,9.198105796253796e-09,2.3781676277200356e-08
10.063770426464727,1.064727400557389e-09,4.177031467339434e-09,4.36130649124163e-10,9.173427003525309e-09,2.371251810655218e-08
10.07373455559984,1.0633403776225744e-09,4.1681411846491185e-09,4.322819269153672e-10,9.150314272495173e-09,2.3646385061702677e-08
10.083698684734953,1.0615562269147495e-09,4.15825931405234e-09,4.3271033595339337e-10,9.139857667890298e-09,2.3597840947824044e-08
10.093662813870068,1.0599815998566159e-09,4.14507111495663e-09,4.3131232890250087e-10,9.121205560469874e-09,2.3559093240608794e-08
10.103626943005182,1.0484939830960445e-09,4.147338767113325e-09,4.3192278345954485e-10,9.094255731429873e-09,2.3510116221269994e-08
10.113591072140295,1.0507781264980032e-09,4.135850701881289e-09,4.3065507074539323e-10,9.076412501424543e-09,2.3451415818260617e-08
10.123555201275408,1.0496485513083701e-09,4.116404892675976e-09,4.2913498701256675e-10,9.05825876615575e-09,2.3405229811661027e-08
10.133519330410522,1.045005126031706e-09,4.117067640478307e-09,4.2845766921130505e-10,9.036460486263315e-09,2.334651923754544e-08
10.143483459545635,1.0471523009680035e-09,4.113120040604988e-09,4.277136435601513e-10,9.017116266133414e-09,2.3305243118162936e-08
10.153447588680748,1.045188249782531e-09,4.100099205641598e-09,4.261474612469699e-10,8.994881043003863e-09,2.3265609828444143e-08
10.163411717815862,1.0400318654047596e-09,4.0909965341042155e-09,4.2437865277483405e-10,8.979079733490119e-09,2.3205473004989967e-08
10.173375846950977,1.0387406401954332e-09,4.08104985418238e-09,4.2320456604881736e-10,8.966912061929871e-09,2.3144069695968913e-08
10.18333997608609,1.0341747210685624e-09,4.070970705259716e-09,4.243551082009495e-10,8.936249911134263e-09,2.307529816078138e-08
10.193304105221204,1.0317790665698374e-09,4.063931361480565e-09,4.215999626127368e-10,8.923865536331923e-09,2.3057763319151706e-08
10.203268234356317,1.0342871910442126e-09,4.053649918663054e-09,4.217250235744367e-10,8.90705231145874e-09,2.298887578745712e-08
10.21323236349143,1.0340555902779975e-09,4.040855972527256e-09,4.2141171828825654e-10,8.885129896885395e-09,2.2960566245973726e-08
10.223196492626544,1.0313235331613992e-09,4.042986837368923e-09,4.214858188274699e-10,8.86102868691369e-09,2.2896650707467485e-08
10.233160621761657,1.0252197109851461e-09,4.025436013068537e-09,4.193274642331252e-10,8.84242146005186e-09,2.2851104266372682e-08
10.243124750896772,1.0195660316670799e-09,4.0184834884278196e-09,4.1806832733779456e-10,8.827066825493409e-09,2.2823150744551576e-08
10.253088880031886,1.0170090516315187e-09,4.013254931341404e-09,4.188209453016379e-10,8.807956898909425e-09,2.277320032863462e-08
10.263053009166999,1.020720188028462e-09,4.001103795282159e-09,4.1731835516511153e-10,8.785618731072596e-09,2.269442983738718e-08
10.273017138302112,1.0222192067417602e-09,3.994077509504072e-09,4.1519056836007716e-10,8.766668194432805e-09,2.265615476516928e-08
10.282981267437226,1.0150493301541418e-09,3.987963790263614e-09,4.1444573872312844e-10,8.746499913626312e-09,2.2613729217825662e-08
10.292945396572339,1.0147701940568207e-09,3.9749810610268236e-09,4.122165043136765e-10,8.739511416286917e-09,2.2560811750621588e-08
10.302909525707452,1.0054823546351457e-09,3.972497213489532e-09,4.144769253004932e-10,8.7236062244722e-09,2.2529795925205765e-08
10.312873654842566,1.0058904846932902e-09,3.961720293971229e-09,4.128159688749123e-10,8.702526131672403e-09,2.2476541142244158e-08
10.32283778397768,1.0032203049022477e-09,3.946986156122163e-09,4.1348921465375936e-10,8.682841549098053e-09,2.2424385021146885e-08
10.332801913112794,1.0007319505355483e-09,3.942960628773418e-09,4.098979646834738e-10,8.665906712132033e-09,2.239119139794244e-08
10.342766042247908,1.002432473647241e-09,3.939656458933849e-09,4.084753108386504e-10,8.643834639873257e-09,2.2345948113083653e-08
10.35273017138302,1.0000401991094173e-09,3.927007815059356e-09,4.094348995367424e-10,8.62882125880847e-09,2.2279778634690483e-08
10.362694300518134,1.0005293313983387e-09,3.915677374392349e-09,4.074693264040956e-10,8.608919716231292e-09,2.2235855358268746e-08
10.372658429653248,9.934831980800048e-10,3.912282282675609e-09,4.064021786327266e-10,8.591751643133467e-09,2.2187742641201205e-08
10.382622558788361,9.935716629715546e-10,3.901971544126406e-09,4.0739869863414863e-10,8.570861523809664e-09,2.2124439261387123e-08
10.392586687923476,9.910248048529922e-10,3.897658699320213e-09,4.0408986851189126e-10,8.555078166581843e-09,2.2083897285053756e-08
10.40255081705859,9.922382944092431e-10,3.8892414750789715e-09,4.0442201294679546e-10,8.538386776859273e-09,2.205244235248004e-08
10.412514946193703,9.89689969580149e-10,3.875145343280714e-09,4.03156752591964e-10,8.510362667114465e-09,2.2012591509373042e-08
10.422479075328816,9.845186383671535e-10,3.8748613864715765e-09,4.025944168858356e-10,8.503460284468842e-09,2.195884542777249e-08
10.43244320446393,9.786211523205707e-10,3.862726616972633e-09,4.010777173458936e-10,8.481227689014145e-09,2.1915046227084666e-08
10.442407333599043,9.763635800917523e-10,3.8523061203020905e-09,3.9975192597911987e-10,8.463564268402054e-09,2.1877275309349558e-08
10.452371462734156,9.722461387928132e-10,3.85258109311955e-09,4.012816224674631e-10,8.441581022286164e-09,2.1844419844441058e-08
10.46233559186927,9.78381727764898e-10,3.839224923056996e-09,3.985784463142483e-10,8.429753828870707e-09,2.1778931394932547e-08
10.472299721004385,9.800617051526225e-10,3.830799058228125e-09,3.9696738233283476e-10,8.404625118175679e-09,2.1725080588409526e-08
10.482263850139498,9.744071610210814e-10,3.825922822640015e-09,3.9685858514579256e-10,8.392088577059987e-09,2.1705258040436824e-08
10.492227979274611,9.70735078575508e-10,3.81078149279933e-09,3.979893894812198e-10,8.380404824938223e-09,2.164554882519135e-08
10.502192108409725,9.662592296288606e-10,3.8067696169305905e-09,3.9647542741926026e-10,8.357243240887288e-09,2.160562663272208e-08
10.512156237544838,9.665478855340064e-10,3.7987454284971824e-09,3.952246471463017e-10,8.348121872620628e-09,2.1551337858215602e-08
10.522120366679951,9.658036892520435e-10,3.7902836374914465e-09,3.9497263727379117e-10,8.335372907283439e-09,2.1514026170496567e-08
10.532084495815065,9.63478133172099e-10,3.781137222601937e-09,3.922419744813316e-10,8.313740317661733e-09,2.148099298298082e-08
10.54204862495018,9.626836617405741e-10,3.777851894081074e-09,3.903037022215317e-10,8.30077747577502e-09,2.145072063984388e-08
10.552012754085293,9.607803537456008e-10,3.766592860401148e-09,3.9111227313669244e-10,8.281335714605711e-09,2.1363047436614908e-08
10.561976883220407,9.58255583943306e-10,3.759917859408743e-09,3.9004516758172756e-10,8.262975283463392e-09,2.134745199721e-08
10.57194101235552,9.571199963473008e-10,3.756173990530491e-09,3.888287819569215e-10,8.248518942556474e-09,2.129789946624886e-08
10.581905141490633,9.552433111377457e-10,3.744223512971982e-09,3.911049467376092e-10,8.230923847113405e-09,2.1254209438822247e-08
10.591869270625747,9.515606126171858e-10,3.736586672633038e-09,3.886955586936266e-10,8.211341118932508e-09,2.1209658494592553e-08
10.60183339976086,9.472878898505544e-10,3.732946155299703e-09,3.895016368044099e-10,8.194271994624958e-09,2.1188572541420377e-08
10.611797528895973,9.564565740738391e-10,3.718291597572683e-09,3.8816335825954065e-10,8.176146302215853e-09,2.1162807122347507e-08
10.621761658031089,9.490385171318005e-10,3.7196388930469194e-09,3.870444581014141e-10,8.16516207960468e-09,2.109292219216034e-08
10.631725787166202,9.402503674853626e-10,3.7072385221840266e-09,3.8654752532768575e-10,8.145681723612107e-09,2.106121654842038e-08
10.641689916301315,9.39812223944153e-10,3.699243751734369e-09,3.8373278731561476e-10,8.124259246125457e-09,2.102127685023924e-08
10.651654045436429,9.346460380146067e-10,3.6972083038640644e-09,3.837863018514689e-10,8.115642278501382e-09,2.095887438100619e-08
10.661618174571542,9.461498471339158e-10,3.6821795508607472e-09,3.8233730350866344e-10,8.097249286734251e-09,2.092951415773668e-08
10.671582303706655,9.40894010883875e-10,3.682813740539824e-09,3.842488649294319e-10,8.075529839376497e-09,2.088848182604327e-08
10.681546432841769,9.405997599937662e-10,3.6772786594373714e-09,3.81935212510486e-10,8.065165475458651e-09,2.0836046742719576e-08
10.691510561976884,9.301679756729083e-10,3.661248978275886e-09,3.8142670930084887e-10,8.053448227423152e-09,2.0801073830076177e-08
10.701474691111997,9.278449098674542e-10,3.6574343885254114e-09,3.809458645710321e-10,8.036266909621893e-09,2.0762908946522783e-08
10.71143882024711,9.301537703574466e-10,3.6536465915194464e-09,3.804550175607969e-10,8.0186911185102e-09,2.0713935328055386e-08
10.721402949382224,9.268896347911834e-10,3.6435851646732398e-09,3.7935681632993075e-10,8.00890125558012e-09,2.0685405324861176e-08
10.731367078517337,9.270712837738335e-10,3.634736754267392e-09,3.7868530791405104e-10,7.987418103244709e-09,2.062732614245295e-08
10.74133120765245,9.217998582004312e-10,3.6317379982417274e-09,3.7624538427215094e-10,7.97534370053808e-09,2.0599748539921828e-08
10.751295336787564,9.239166742938364e-10,3.6211860140615215e-09,3.7673931885257595e-10,7.953666972329613e-09,2.0540208793614302e-08
10.761259465922677,9.234148098796848e-10,3.6107942714085607e-09,3.7519439672830296e-10,7.94537006879071e-09,2.051326924648845e-08
10.771223595057792,9.201324674612862e-10,3.6092070706613352e-09,3.738799815010255e-10,7.929549020104548e-09,2.0471932269747516e-08
10.781187724192906,9.198345125097482e-10,3.601905276714703e-09,3.7487141441927265e-10,7.910657768089417e-09,2.044865420391138e-08
10.791151853328019,9.161135310552691e-10,3.5912183764372646e-09,3.750876164011645e-10,7.897925455104342e-09,2.039539086475509e-08
10.801115982463132,9.135444886445074e-10,3.5942643963141755e-09,3.7246592056944497e-10,7.87975511907195e-09,2.0368928934843995e-08
10.811080111598246,9.171575990099432e-10,3.5742851546053895e-09,3.715323377011919e-10,7.861047903346068e-09,2.0322334605816614e-08
10.82104424073336,9.167656935578003e-10,3.572625500725758e-09,3.7389125685710614e-10,7.848736633040075e-09,2.0259257071406997e-08
10.831008369868472,9.013918362641701e-10,3.566772891521383e-09,3.694728235665755e-10,7.827344721369004e-09,2.022635895409071e-08
10.840972499003588,9.003411724481412e-10,3.5569635112489937e-09,3.685819992835092e-10,7.81147221542689e-09,2.0203624215380602e-08
10.850936628138701,9.021852024611424e-10,3.55673698168562e-09,3.7008031629586155e-10,7.800792973225037e-09,2.0180011325280057e-08
10.860900757273814,9.069265889132922e-10,3.5420859979716875e-09,3.688694296185343e-10,7.786553066878612e-09,2.013146820811624e-08
10.870864886408928,9.054631557221243e-10,3.541885408252835e-09,3.695874974452987e-10,7.774495333256877e-09,2.0109426013590877e-08
10.880829015544041,9.043352887483993e-10,3.5328032391650195e-09,3.6677736680974276e-10,7.755612376027445e-09,2.007787661894945e-08
10.890793144679154,8.950699109422068e-10,3.5228735871166162e-09,3.6787757647672267e-10,7.746039193913811e-09,2.001417532149945e-08
10.900757273814268,8.949286525868198e-10,3.5169814706349163e-09,3.667557283098052e-10,7.733304558128337e-09,2.0008976440219735e-08
10.910721402949381,8.930321481247059e-10,3.5126085617745573e-09,3.6564006358807876e-10,7.717750943584929e-09,1.9929095075607173e-08
10.920685532084496,8.909977711342833e-10,3.505566079586687e-09,3.654950007475296e-10,7.706798782516293e-09,1.989291560927471e-08
10.93064966121961,8.908319705362521e-10,3.4927691917852944e-09,3.626960509837559e-10,7.691588246377153e-09,1.9846664342242975e-08
10.940613790354723,8.890956576350036e-10,3.48961199597163e-09,3.613819408189565e-10,7.675179203438891e-09,1.9820085796393085e-08
10.950577919489836,8.88766025072709e-10,3.4797070929965633e-09,3.611869335544793e-10,7.652845501156014e-09,1.9731499787366567e-08
10.96054204862495,8.961559112626314e-10,3.4756617219792407e-09,3.6136916955029363e-10,7.645661928310947e-09,1.9707190553281468e-08
10.970506177760063,8.880360660039535e-10,3.4736841973759255e-09,3.608466916121289e-10,7.624131543013613e-09,1.9688645519878635e-08
10.980470306895176,8.818923315165176e-10,3.4617291092148043e-09,3.6103215918706287e-10,7.615915829052485e-09,1.9667280364117947e-08
10.990434436030291,8.80816759303216e-10,3.4516486856636834e-09,3.61417691718098e-10,7.599694004692136e-09,1.9618184388065924e-08
11.000398565165405,8.73980065488691e-10,3.4556775275250696e-09,3.5944076011411295e-10,7.58006104012969e-09,1.9615779707444956e-08
11.010362694300518,8.833637971602485e-10,3.4407124357267985e-09,3.583787434326813e-10,7.569377950178519e-09,1.953110736676157e-08
11.020326823435632,8.759438207893524e-10,3.4329381179189524e-09,3.5844014042672537e-10,7.557409007407714e-09,1.9559667181852125e-08
11.030290952570745,8.744944637355877e-10,3.4344356760155895e-09,3.5670627758865465e-10,7.54065532241978e-09,1.9518659008461827e-08
11.040255081705858,8.766069662715463e-10,3.4282498054181724e-09,3.5502214978123094e-10,7.517153987777458e-09,1.943151118073487e-08
11.050219210840972,8.748134772525539e-10,3.4171427540300414e-09,3.564062584117731e-10,7.520529958637582e-09,1.9428987777383705e-08
11.060183339976087,8.789272220211569e-10,3.411575141795669e-09,3.5378571202126824e-10,7.501346196458949e-09,1.9370604588803288e-08
11.0701474691112,8.577278518967705e-10,3.4037944139388495e-09,3.5538624100907737e-10,7.487965089179827e-09,1.934933166957061e-08
11.080111598246313,8.691727125450045e-10,3.3974791677611347e-09,3.5392421414910124e-10,7.471188446240382e-09,1.9295934003776366e-08
11.090075727381427,8.523028319519074e-10,3.3970012951108987e-09,3.559427916050805e-10,7.462504543428292e-09,1.9277695721525145e-08
11.10003985651654,8.71660315985827e-10,3.3809422209179075e-09,3.5303804102648266e-10,7.445084307522511e-09,1.922680742820233e-08
11.110003985651653,8.784543090406018e-10,3.380588194861272e-09,3.515261629260022e-10,7.4312892329092666e-09,1.9210048681007253e-08
11.119968114786767,8.53755867109561e-10,3.3781255421148123e-09,3.508449110965931e-10,7.4239403519117956e-09,1.918770756931998e-08
11.12993224392188,8.646138227590556e-10,3.3613939820503455e-09,3.501571282630471e-10,7.410247614984564e-09,1.9073986214827776e-08
11.139896373056995,8.60709439752082e-10,3.355018562078111e-09,3.4860336907028925e-10,7.392705848904016e-09,1.909727599342834e-08
11.149860502192109,8.539463292934324e-10,3.3501248450910597e-09,3.478126150369878e-10,7.369147042903458e-09,1.905367322717931e-08
11.159824631327222,8.629265343699661e-10,3.348102135835038e-09,3.4851772285276383e-10,7.3661625350995515e-09,1.8985633346005224e-08
11.169788760462335,8.539265764593847e-10,3.346314194856867e-09,3.4805526346215733e-10,7.347404902713906e-09,1.9048199173955904e-08
11.179752889597449,8.524784611371838e-10,3.335229140645681e-09,3.475165888887239e-10,7.338411501977602e-09,1.898202774391248e-08
11.189717018732562,8.511284518828695e-10,3.3251403814324696e-09,3.4731541395085896e-10,7.327356380329889e-09,1.890844535172908e-08
11.199681147867675,8.462460909455597e-10,3.3274073170341293e-09,3.4820736709805194e-10,7.300822737002762e-09,1.8892926797761685e-08
11.20964527700279,8.531812454535285e-10,3.3101154961287608e-09,3.4626849646418806e-10,7.296749012493743e-09,1.8855723476623025e-08
11.219609406137904,8.428323870924738e-10,3.308106719022651e-09,3.443219630885251e-10,7.278461907707355e-09,1.884124857423768e-08
11.229573535273017,8.375976734961292e-10,3.308164880785957e-09,3.445643693600413e-10,7.265131728629741e-09,1.8812065572570672e-08
11.23953766440813,8.50726269397299e-10,3.3030257145387752e-09,3.42693247758465e-10,7.2468800443582354e-09,1.8781411676081876e-08
11.249501793543244,8.475563431894843e-10,3.2933763096325643e-09,3.424586309181769e-10,7.249433717364872e-09,1.8719907331569408e-08
11.259465922678357,8.349633027123492e-10,3.287203630135947e-09,3.401642025906119e-10,7.2260389416231375e-09,1.869564133843969e-08
11.26943005181347,8.483324533195691e-10,3.275535669952383e-09,3.42624251217184e-10,7.22256081533171e-09,1.8690427480619614e-08
11.279394180948584,8.487242785696899e-10,3.276873922031832e-09,3.427027510741481e-10,7.207005725588428e-09,1.861228856480411e-08
11.2893583100837,8.371135982517624e-10,3.2766926000152e-09,3.4358613928771433e-10,7.195519492889216e-09,1.8644156959857658e-08
11.299322439218813,8.465759472355453e-10,3.264211602293847e-09,3.411743206792842e-10,7.179829870866877e-09,1.855438468291475e-08
11.309286568353926,8.294445965904023e-10,3.2677671977311124e-09,3.393543547114353e-10,7.16786101129131e-09,1.8542571669294503e-08
11.31925069748904,8.309877713134271e-10,3.2660003875010878e-09,3.36057692675947e-10,7.15505438986595e-09,1.8483557936868404e-08
11.329214826624153,8.302731842880933e-10,3.2386429267109536e-09,3.364163021133063e-10,7.144197107873342e-09,1.844248896218145e-08
11.339178955759266,8.266554712299672e-10,3.2301577256357405e-09,3.3668420346924865e-10,7.1342170443866325e-09,1.8354402576493088e-08
11.34914308489438,8.376247604678893e-10,3.2366078679851418e-09,3.336005692256657e-10,7.107176865475374e-09,1.8335959661566163e-08
11.359107214029494,8.411085508060424e-10,3.221075115945244e-09,3.375658987764172e-10,7.10208781255159e-09,1.831633674000946e-08
11.369071343164608,8.378490565173114e-10,3.235995422756786e-09,3.368496528302936e-10,7.083850439673943e-09,1.8297560664690247e-08
11.379035472299721,8.165631634325172e-10,3.225896169031621e-09,3.358171452661985e-10,7.081669485107259e-09,1.831285901912088e-08
11.388999601434834,8.148516185984609e-10,3.199466517213071e-09,3.3367835153274057e-10,7.06338365874421e-09,1.8239871263797008e-08
11.398963730569948,8.13062547619428e-10,3.2162796132131923e-09,3.376035285837978e-10,7.046653739657528e-09,1.8269370732376227e-08
11.408927859705061,8.267152275661471e-10,3.2026813651970954e-09,3.335016944643203e-10,7.03805284427096e-09,1.8212621481428444e-08
11.418891988840175,8.277457994870246e-10,3.192653661294424e-09,3.334278822083294e-10,7.0296621104483985e-09,1.823514814232727e-08
11.428856117975288,8.200662482876003e-10,3.192964818864072e-09,3.3250569913082177e-10,7.013344149614179e-09,1.8148444604848513e-08
11.438820247110403,8.238566874705697e-10,3.1886563064739846e-09,3.326215882423207e-10,6.993403272063111e-09,1.8030271069487328e-08
11.448784376245516,8.27072389561426e-10,3.1669489324902108e-09,3.295388674862716e-10,6.9928288825577174e-09,1.8111996156032246e-08
11.45874850538063,8.1433344459505e-10,3.1636302484442476e-09,3.2854181609076596e-10,6.971363761943604e-09,1.7998170499208457e-08
11.468712634515743,8.008543119333871e-10,3.169930850993108e-09,3.3188065872714237e-10,6.9686253213263895e-09,1.7990969829939977e-08
11.478676763650856,8.12170326765592e-10,3.1630926425447437e-09,3.3176457469604753e-10,6.954077305419529e-09,1.800918681290386e-08
11.48864089278597,7.997479705449399e-10,3.1701030515173993e-09,3.310509511287203e-10,6.943640151094225e-09,1.797746782059335e-08
11.498605021921083,8.237928707308983e-10,3.1472284415009153e-09,3.285918061676134e-10,6.929014127214169e-09,1.7871335150212455e-08
11.508569151056198,8.117077784845855e-10,3.14834063453951e-09,3.267077377556834e-10,6.920457931132084e-09,1.7882128372666428e-08
11.518533280191312,8.01008353366354e-10,3.17406281408115e-09,3.2131647581122026e-10,6.905328881178849e-09,1.7823191498428688e-08
11.528497409326425,8.106191101216142e-10,3.128963600871703e-09,3.258743292242439e-10,6.8908540528765695e-09,1.7699203363866975e-08
11.538461538461538,7.893487773953004e-10,3.123564646399986e-09,3.2763530934201444e-10,6.88850833330855e-09,1.7704211712894734e-08
11.548425667596652,7.976361483352727e-10,3.1480635389525102e-09,3.2190577206208574e-10,6.8552713849497164e-09,1.762544536250352e-08
11.558389796731765,8.427551651923252e-10,3.0962626494529113e-09,3.268838662399038e-10,6.8520616970005535e-09,1.767011934715279e-08
11.568353925866878,8.152218315595672e-10,3.138552490201411e-09,3.240730848748575e-10,6.84236349481693e-09,1.766436354353741e-08
11.578318055001992,8.047256698988647e-10,3.126635080153613e-09,3.2550478101829656e-10,6.8369215288609545e-09,1.7739130082761352e-08
11.588282184137107,8.217465163525871e-10,3.0831973122348047e-09,3.241517896190432e-10,6.81131877871091e-09,1.7620278404397793e-08
11.59824631327222,7.815698737981192e-10,3.1254175323811603e-09,3.278252622341244e-10,6.805811248459998e-09,1.7710487530092006e-08
11.608210442407334,8.121693281768688e-10,3.099503445660547e-09,3.223528236790671e-10,6.799248857973867e-09,1.760705195879567e-08
11.618174571542447,7.757069713929467e-10,3.076360871626144e-09,3.1807560291489586e-10,6.785173899474982e-09,1.7564870734575192e-08
11.62813870067756,7.955193564675499e-10,3.095328293995537e-09,3.2505518038104504e-10,6.774720356161416e-09,1.7523544437664768e-08
11.638102829812674,8.276733836189593e-10,3.1045175104245887e-09,3.2189191788113223e-10,6.751514312272998e-09,1.7579199238323154e-08
11.648066958947787,8.165285522719217e-10,3.069535302987234e-09,3.146268006866241e-10,6.746502365516979e-09,1.741224530950657e-08
11.658031088082902,7.692363196844625e-10,3.0739378313227266e-09,3.214126215825391e-10,6.7263491994627054e-09,1.7349077691306463e-08
11.667995217218015,7.867175282140455e-10,3.0838500576332747e-09,3.2313253830137494e-10,6.728336817384541e-09,1.7362196885552624e-08
11.677959346353129,7.752767709381995e-10,3.0412430576931712e-09,3.240080243184967e-10,6.716778837948089e-09,1.729977579272353e-08
11.687923475488242,7.9623483480257e-10,3.1198116870674695e-09,3.2263123547037044e-10,6.703602687996589e-09,1.7393847366633957e-08
11.697887604623356,8.120124979493127e-10,3.062950807678064e-09,3.1818847571064166e-10,6.682449676112249e-09,1.7242276223193028e-08
11.707851733758469,7.691435291501961e-10,3.0539908460148456e-09,3.163775884885571e-10,6.681715719805143e-09,1.7294204775180368e-08
11.717815862893582,7.945836647388478e-10,3.0724201050092222e-09,3.092806134546661e-10,6.667529854314021e-09,1.7290069325783678e-08
11.727779992028696,7.747641913814844e-10,3.0475927519003096e-09,3.17199359475537e-10,6.653616785224038e-09,1.7201492154240184e-08
11.73774412116381,7.742835732671987e-10,3.0177628121260395e-09,3.1801793397458525e-10,6.664329502503714e-09,1.721632522456977e-08
11.747708250298924,7.959102297060926e-10,3.012310687524182e-09,3.0974061472051775e-10,6.635379366439995e-09,1.711627176625661e-08
11.757672379434037,7.973827177717389e-10,3.04286209483086e-09,3.1876888691114013e-10,6.615254976923105e-09,1.726966651212151e-08
11.76763650856915,7.624012511012974e-10,3.018407206502103e-09,3.186084983336865e-10,6.602265248805787e-09,1.7103999032546124e-08
11.777600637704264,7.802617853925697e-10,3.0334338398467516e-09,3.1560665725754205e-10,6.604980853594679e-09,1.718730488482506e-08
11.787564766839377,7.620232225105292e-10,2.974969032784848e-09,3.1517317635432424e-10,6.573308282554702e-09,1.698874425950292e-08
11.79752889597449,7.651612758422665e-10,3.037851384603891e-09,3.22354832891821e-10,6.572350042675326e-09,1.699604103444723e-08
11.807493025109606,7.982746931159457e-10,3.0316925222544414e-09,3.1220016190162356e-10,6.577278677653834e-09,1.691467787486135e-08
11.81745715424472,7.978604506050007e-10,2.9892595999819116e-09,3.0561695090598785e-10,6.580221121455036e-09,1.703952181342744e-08
11.827421283379833,7.753452276828813e-10,3.0245131959852604e-09,3.1684386408217633e-10,6.5579532418368894e-09,1.6885572003792877e-08
11.837385412514946,7.778268689108369e-10,2.9633862539951116e-09,3.191091826144614e-10,6.513842862842963e-09,1.702421851154952e-08
11.84734954165006,7.875799960013962e-10,2.9926674608710667e-09,3.104948816906125e-10,6.5154588480156986e-09,1.6811100042658574e-08
11.857313670785173,7.448076146721181e-10,3.0116451818979383e-09,3.20598927345909e-10,6.481017422284458e-09,1.6851261317730443e-08
11.867277799920286,7.723780200272092e-10,2.970089982393724e-09,3.382208936147214e-10,6.5254463566476185e-09,1.6740942956199793e-08
11.8772419290554,7.702212889457929e-10,3.020970569373229e-09,3.1674517534683164e-10,6.5055957381882065e-09,1.6816577021566007e-08
11.887206058190515,7.67564684895454e-10,3.0057047878208193e-09,3.187381068512941e-10,6.474957864229878e-09,1.6904845016731695e-08
11.897170187325628,7.905333924568614e-10,2.9294768266963377e-09,2.9682006917094295e-10,6.440885615664405e-09,1.6708402104068895e-08
11.907134316460741,7.735917961278176e-10,2.9634062739248652e-09,3.1258944908954224e-10,6.430805277447727e-09,1.6758126238596235e-08
11.917098445595855,7.430097547653749e-10,3.0171668537866865e-09,3.169426031272207e-10,6.4558101808341614e-09,1.663240959450647e-08
11.927062574730968,8.040643548295727e-10,2.8727066711668896e-09,3.192246200834435e-10,6.4298386170467334e-09,1.6663704285794738e-08
11.937026703866081,7.640478764394128e-10,2.9209667678819312e-09,3.21943563645395e-10,6.458911166186027e-09,1.6487996654902e-08
11.946990833001195,7.412971841050452e-10,2.9442873629794874e-09,3.106854476074932e-10,6.4348538429916775e-09,1.645974052360167e-08
11.95695496213631,7.689168623231981e-10,2.9117754408579e-09,3.297141915146726e-10,6.369520625449503e-09,1.657183950805271e-08
11.966919091271423,7.320746801988161e-10,2.975662917850973e-09,3.2861386937711174e-10,6.316953685168848e-09,1.6599899182603813e-08
11.976883220406537,7.572153235865882e-10,2.8689508032920415e-09,3.011871615962455e-10,6.3653794376869604e-09,1.668280166745061e-08
11.98684734954165,7.650924497096064e-10,2.9752201554792237e-09,3.1006377693093695e-10,6.3230198006675425e-09,1.6372445286563507e-08
11.996811478676763,7.628854237946457e-10,2.928999425753844e-09,3.2113429150453373e-10,6.3493951979443864e-09,1.6607517585633505e-08
12.006775607811877,7.832528894620841e-10,2.8684614973671225e-09,3.221455772599875e-10,6.431131051485924e-09,1.6130490328345827e-08
12.01673973694699,7.650489133891898e-10,2.896035510928173e-09,3.0426668819330133e-10,6.334701645656045e-09,1.6646511684856555e-08
12.026703866082103,7.913573385253951e-10,2.9163712388790475e-09,3.0983930512590686e-10,6.311925326877538e-09,1.6258659251450135e-08
12.036667995217218,7.673528624266346e-10,2.899332762738499e-09,3.2192691109702025e-10,6.226432780733878e-09,1.6221012885167046e-08
12.046632124352332,7.234791693228123e-10,2.7969187324462847e-09,3.124572673590879e-10,6.233971285934694e-09,1.6180542267065373e-08
12.056596253487445,7.000201738290489e-10,2.9055880781515295e-09,2.9420597471291877e-10,6.260553545266821e-09,1.620354082839201e-08
12.066560382622558,7.435464972565797e-10,2.797088366137777e-09,3.2110330096073226e-10,6.532642894500422e-09,1.6295255111944192e-08
12.076524511757672,7.268319920361162e-10,2.892710027424007e-09,2.932647130161468e-10,6.345416809482134e-09,1.63942469110755e-08
12.086488640892785,7.226480520494773e-10,2.9470401012388074e-09,3.045241060714035e-10,6.291725904333496e-09,1.634905646980852e-08
12.096452770027899,7.270922988592775e-10,2.8620833346396563e-09,3.0983598767433395e-10,6.264351308438966e-09,1.6444866917391044e-08
12.106416899163014,7.311394467907343e-10,2.8423365246764087e-09,3.0122594142618533e-10,6.2515036409198185e-09,1.6308333889576937e-08
12.116381028298127,7.476009344652059e-10,2.918020457755753e-09,2.9024892068638843e-10,6.2061612439484546e-09,1.6182388048891543e-08
12.12634515743324,7.274302515260347e-10,2.8836867589260834e-09,2.9294412731743763e-10,6.248266457263258e-09,1.6091753030932853e-08
12.136309286568354,7.467658913341407e-10,2.7109915929995784e-09,3.2840994924741923e-10,6.2383354263202654e-09,1.602332056949357e-08
12.146273415703467,6.842610451186095e-10,2.842430593306417e-09,3.197568288079744e-10,6.201696064965576e-09,1.6226962597911874e-08
12.15623754483858,7.063469372554653e-10,2.8145413290530366e-09,3.005008394792478e-10,6.073210681171907e-09,1.5896989555928264e-08
12.166201673973694,7.678027345293322e-10,2.752058317183478e-09,3.03892617889625e-10,6.057489450051555e-09,1.6193389721074052e-08
12.176165803108807,7.823975389058641e-10,2.9649657993392252e-09,2.999560091360858e-10,6.1649924446170165e-09,1.5946599948442423e-08
12.186129932243922,7.555682999624495e-10,2.7846271533067745e-09,2.99036166281035e-10,6.221278871956224e-09,1.6274860552210008e-08
12.196094061379036,7.744060483769435e-10,2.788880842480499e-09,3.0375448770736373e-10,6.223267376248369e-09,1.5588742852913323e-08
12.206058190514149,7.101091971212401e-10,2.889413727000172e-09,3.1357298966121574e-10,6.1288170681506515e-09,1.6257695002547466e-08
12.216022319649262,6.698544639683578e-10,2.7930349798345197e-09,3.075976654649301e-10,6.172242863434856e-09,1.5728947138409718e-08
12.225986448784376,6.966369900973703e-10,2.834685142612745e-09,2.871368049803426e-10,6.173005244455694e-09,1.616959822471086e-08
12.235950577919489,7.450963524469147e-10,2.845576837086532e-09,3.059194058975045e-10,6.1488084371505965e-09,1.5776345716947317e-08
12.245914707054602,7.738240057769092e-10,2.7920649858860326e-09,2.971560081716392e-10,6.179525771727705e-09,1.5835920132335145e-08
12.255878836189718,7.619762388930317e-10,2.8430941106304153e-09,2.9246728242389837e-10,6.194695735437929e-09,1.57012590543908e-08
12.26584296532483,7.229965445418264e-10,2.8380414407378208e-09,3.183162971014061e-10,6.0945820154728105e-09,1.5919298213311137e-08
12.275807094459944,7.398664621321471e-10,2.7082232142301975e-09,3.009576440843213e-10,6.1203564419991665e-09,1.593314780951035e-08
12.285771223595058,6.924952937903622e-10,2.8370489082295106e-09,3.1117854796907587e-10,6.1434839254817715e-09,1.5817756654309564e-08
12.295735352730171,7.059186807607962e-10,2.8115233214615087e-09,2.830661516971867e-10,6.104746647536757e-09,1.5696541171930474e-08
12.305699481865284,7.462561761339704e-10,2.7594019733623193e-09,2.87493033697325e-10,6.072759165583098e-09,1.5663266374642595e-08
12.315663611000398,7.54551217325692e-10,2.7901179453435564e-09,2.967083354037505e-10,6.090640647579435e-09,1.5793723171515516e-08
12.325627740135511,7.306661168835977e-10,2.7531657147921373e-09,3.0037120034502374e-10,6.0898934462491266e-09,1.5646814732779626e-08
12.335591869270626,7.512950602245398e-10,2.7762834314299914e-09,3.015338646267483e-10,6.065132996418263e-09,1.558288557934659e-08
12.34555599840574,7.33046877140886e-10,2.7616044196829486e-09,3.0498924422658173e-10,6.013531756162387e-09,1.5672901360105273e-08
12.355520127540853,7.289225416482398e-10,2.803310772920633e-09,2.9185299806767094e-10,6.060259746161364e-09,1.5601535801637173e-08
12.365484256675966,6.917530472190332e-10,2.781608152800883e-09,2.9215035386096563e-10,6.074690992069987e-09,1.5519447174018874e-08
12.37544838581108,6.765373571427298e-10,2.7800494022961342e-09,2.889648970294801e-10,6.0531444460806034e-09,1.549342622932543e-08
12.385412514946193,6.886841682483778e-10,2.734859877001736e-09,2.7817777912551314e-10,6.0241070539377115e-09,1.5492522305178114e-08
12.395376644081306,7.110827899236732e-10,2.7773616234172686e-09,2.844705321603926e-10,6.009233606784212e-09,1.5521267159214126e-08
12.405340773216421,7.046259555453124e-10,2.708334268275495e-09,3.013077895959525e-10,5.995876236547281e-09,1.539239427591267e-08
12.415304902351535,7.32078853702948e-10,2.6922866657078155e-09,2.9260358081339443e-10,5.970505904664398e-09,1.5316775938449973e-08
12.425269031486648,7.003634426790133e-10,2.718286630638829e-09,2.81941124436133e-10,5.960030499763235e-09,1.5451697817531648e-08
12.435233160621761,6.916502185390685e-10,2.7449773068778903e-09,2.8048108589617587e-10,5.96935476106816e-09,1.5325132976616847e-08
12.445197289756875,7.114400254943763e-10,2.7663321452142466e-09,2.824609773963447e-10,5.9579972560543825e-09,1.5549354562986493e-08
12.455161418891988,7.15018152943645e-10,2.6988455560758714e-09,2.8794010061080084e-10,5.9343872662554165e-09,1.5393597329147857e-08
12.465125548027101,7.006935767034164e-10,2.6878530030100392e-09,2.8335137129382133e-10,5.8996812176597395e-09,1.5330760251412388e-08
12.475089677162217,7.048260622400166e-10,2.7202854903287678e-09,2.850698437305892e-10,5.920324649170068e-09,1.5312223641220968e-08
12.48505380629733,7.130786349185891e-10,2.6885961697719787e-09,2.8264635998972344e-10,5.905985492212747e-09,1.5347465918150562e-08
12.495017935432443,7.172796758922251e-10,2.6695013138583647e-09,2.901284484257314e-10,5.9002063002828655e-09,1.5314981157401557e-08
12.504982064567557,7.137230184389932e-10,2.702262797906784e-09,2.844692425605216e-10,5.908157035842237e-09,1.5154336794308107e-08
12.51494619370267,6.903602751892103e-10,2.6955488391381953e-09,2.8045645097033134e-10,5.892527381924145e-09,1.525290680771679e-08
12.524910322837783,6.967022826214682e-10,2.646939582399451e-09,2.824713933171534e-10,5.894670438598271e-09,1.5178350243664794e-08
12.534874451972897,6.739890656048245e-10,2.6758554958361665e-09,2.704070383529026e-10,5.874819181595643e-09,1.5156034298581676e-08
12.54483858110801,7.029210942427779e-10,2.658978141628088e-09,2.7832661871266413e-10,5.872618419879008e-09,1.5128879415956933e-08
12.554802710243125,7.109341355686833e-10,2.6647650836028647e-09,2.790400094923787e-10,5.872669932556608e-09,1.505095804154896e-08
12.564766839378239,6.869767025770641e-10,2.6832239917450256e-09,2.7962743691323385e-10,5.8666065928125284e-09,1.518319539064116e-08
12.574730968513352,6.775515737318498e-10,2.6422567054219072e-09,2.779878059984319e-10,5.847427976294268e-09,1.5078124846522078e-08
12.584695097648465,6.793477811672087e-10,2.6480208987420684e-09,2.771359595409309e-10,5.826938786826547e-09,1.5028312368781186e-08
12.594659226783579,6.817733406320996e-10,2.647308469123159e-09,2.7794100913125803e-10,5.81964502726894e-09,1.5003078817363865e-08
12.604623355918692,6.896721579384144e-10,2.628142037296168e-09,2.730692343897578e-10,5.809215170808672e-09,1.507163502564984e-08
12.614587485053805,6.936129520626275e-10,2.6356087961996318e-09,2.8081815654700354e-10,5.810977354039603e-09,1.5083191800438917e-08
12.62455161418892,6.811824699954525e-10,2.654395152893636e-09,2.7573394907529676e-10,5.794497380132546e-09,1.500943993829255e-08
12.634515743324034,6.88236893259771e-10,2.64796922368055e-09,2.705755180043383e-10,5.781813171675994e-09,1.4980076121888958e-08
12.644479872459147,6.828282246371613e-10,2.6118619906948595e-09,2.765933246572332e-10,5.7858562055793665e-09,1.4943104965144942e-08
12.65444400159426,6.810968228613282e-10,2.6616736952209643e-09,2.7474092604914694e-10,5.761409913567844e-09,1.4897951269375208e-08
12.664408130729374,6.914653764449159e-10,2.620600509874407e-09,2.795170310496016e-10,5.753513565779558e-09,1.489631367548098e-08
12.674372259864487,6.824350890750288e-10,2.62461924376739e-09,2.702760214421574e-10,5.752788742877833e-09,1.4753319986498999e-08
12.6843363889996,6.670220711109918e-10,2.620332455828839e-09,2.754642734545419e-10,5.744196620078084e-09,1.4781470857401346e-08
12.694300518134714,6.717793768031601e-10,2.604148888782097e-09,2.7284264598288326e-10,5.729627139721538e-09,1.4826684977641602e-08
12.704264647269829,6.615490648533315e-10,2.6340327831320688e-09,2.722494668488975e-10,5.728286284251659e-09,1.4811957876310122e-08
12.714228776404942,6.637265158448979e-10,2.606694687249514e-09,2.685278618776378e-10,5.720073256406695e-09,1.4822056454495559e-08
12.724192905540056,6.761715704806786e-10,2.5990092098447453e-09,2.6972944577058064e-10,5.717485664926518e-09,1.4782453671605709e-08
12.73415703467517,6.611781280576546e-10,2.5941745905675513e-09,2.708504421061518e-10,5.7038243733620674e-09,1.4801149418923867e-08
12.744121163810282,6.738531519582433e-10,2.5758495431154215e-09,2.698392893962129e-10,5.697014339072483e-09,1.4672897685471956e-08
12.754085292945396,6.625020428496442e-10,2.594269493127094e-09,2.6945895403391753e-10,5.683280611198049e-09,1.4687150101266127e-08
12.76404942208051,6.575932460155694e-10,2.5823443144171676e-09,2.6964593288390705e-10,5.686011245328565e-09,1.4613579010990262e-08
12.774013551215624,6.777914453115678e-10,2.5855843564118382e-09,2.6788054439643134e-10,5.670042850599433e-09,1.4641110055828713e-08
12.783977680350738,6.577963890573352e-10,2.5994729266679597e-09,2.697380719954375e-10,5.662124387594627e-09,1.4588961185427083e-08
12.793941809485851,6.434600094368451e-10,2.5772876042451525e-09,2.6792499009821394e-10,5.648458482595299e-09,1.4600022977129233e-08
12.803905938620964,6.695724096832498e-10,2.559709694239393e-09,2.6428899906926347e-10,5.647710629166083e-09,1.4631752617338796e-08
12.813870067756078,6.392191716562045e-10,2.5711098858305183e-09,2.677115092615014e-10,5.63838135518997e-09,1.4595852766172555e-08
12.823834196891191,6.500062474810069e-10,2.5590016142953416e-09,2.6678204819066826e-10,5.628899664382612e-09,1.4528499563662677e-08
12.833798326026304,6.621407965488356e-10,2.5635170613352676e-09,2.664536160147458e-10,5.616699392144555e-09,1.4569437357022882e-08
12.843762455161418,6.548491292483613e-10,2.561108315304648e-09,2.65616206835729e-10,5.620346176992904e-09,1.4496577566113582e-08
12.853726584296533,6.51509130004692e-10,2.5503369648091766e-09,2.6456374847422935e-10,5.599157093416918e-09,1.4515206259938398e-08
12.863690713431646,6.551052290056258e-10,2.5464625969695336e-09,2.6705420066916085e-10,5.5971390226339835e-09,1.4457402356260776e-08
12.87365484256676,6.554850931971533e-10,2.5547511214961147e-09,2.651280183347016e-10,5.5877348081084594e-09,1.4444354925288982e-08
12.883618971701873,6.600107461337589e-10,2.537006975697848e-09,2.6624348385008713e-10,5.58163640022544e-09,1.4383945919706356e-08
12.893583100836986,6.537306823354592e-10,2.5329392521514487e-09,2.641252342017662e-10,5.5727767189354146e-09,1.4376079613014143e-08
12.9035472299721,6.445554896641463e-10,2.5448320039673874e-09,2.628476750021499e-10,5.56806357144924e-09,1.4355492397260305e-08
12.913511359107213,6.503520385536167e-10,2.539633114759912e-09,2.6175928297510855e-10,5.562902387487821e-09,1.4350441974249164e-08
12.923475488242328,6.426852799222843e-10,2.5205140184564356e-09,2.6299415282463916e-10,5.552346613293237e-09,1.4313646205749972e-08
12.933439617377442,6.460100722884683e-10,2.5249078491029444e-09,2.6150518704351544e-10,5.541489398439306e-09,1.4355244253302827e-08
12.943403746512555,6.503153967510906e-10,2.5216888473754186e-09,2.6302302895604486e-10,5.5360914261442775e-09,1.4312021814797771e-08
12.953367875647668,6.372722006799151e-10,2.5110466769923022e-09,2.6221526365528707e-10,5.523843372654559e-09,1.4236704831965229e-08
12.963332004782782,6.493165332915325e-10,2.507116232697575e-09,2.62477282763344e-10,5.524692174534459e-09,1.42964609212465e-08
12.973296133917895,6.481737019989644e-10,2.5087249445440928e-09,2.6246957639917026e-10,5.513003834958637e-09,1.4259021876259269e-08
12.983260263053008,6.411574804176217e-10,2.5048932762898453e-09,2.6000674262080314e-10,5.5025802896592315e-09,1.4145526085548223e-08
12.993224392188122,6.382613095743988e-10,2.5080767051383985e-09,2.607540103337353e-10,5.493794126785982e-09,1.417727227324416e-08
13.003188521323237,6.447699177629909e-10,2.4932044285637755e-09,2.5882529357100807e-10,5.4913360765460305e-09,1.4190735787023888e-08
13.01315265045835,6.473030248717459e-10,2.4956132527431845e-09,2.6039467016317155e-10,5.4797319608353165e-09,1.419149026784264e-08
13.023116779593463,6.364928796581235e-10,2.4919350478566283e-09,2.596822026755204e-10,5.472503381363892e-09,1.4122615857160182e-08
13.033080908728577,6.300619225706896e-10,2.4887403967576922e-09,2.5881411129605746e-10,5.461297309525908e-09,1.4139265737604834e-08
13.04304503786369,6.441012757049648e-10,2.4864346415086576e-09,2.583005967198141e-10,5.455801166335344e-09,1.4123605574714495e-08
13.053009166998804,6.287186506030911e-10,2.484663574765862e-09,2.5794811455514356e-10,5.447987748968507e-09,1.4105907661737837e-08
13.062973296133917,6.39852858105041e-10,2.475653508903996e-09,2.594357104488395e-10,5.442100667478359e-09,1.4049068219879915e-08
13.072937425269032,6.329179848639322e-10,2.4747694737778327e-09,2.585928055830713e-10,5.431823463875542e-09,1.4029670028746155e-08
13.082901554404145,6.230279081836134e-10,2.470419840765511e-09,2.5751672737755293e-10,5.427325082969911e-09,1.4035813818802104e-08
13.092865683539259,6.369197223304897e-10,2.4569900473022694e-09,2.560451285605622e-10,5.420186219116176e-09,1.3985106671436231e-08
13.102829812674372,6.200831234616626e-10,2.4719181957951367e-09,2.5629243040433676e-10,5.415697914961977e-09,1.3991381049845204e-08
13.112793941809485,6.275764782998866e-10,2.4656140402232345e-09,2.5447428016505933e-10,5.4078694428717596e-09,1.3936349738454036e-08
13.122758070944599,6.299907057619196e-10,2.451579341949693e-09,2.56110571391051e-10,5.401612092485246e-09,1.3938311729531255e-08
13.132722200079712,6.195406823476801e-10,2.4580323235273372e-09,2.542157755928952e-10,5.3948865917268645e-09,1.3919399822736044e-08
13.142686329214825,6.321751104690026e-10,2.45008077087571e-09,2.5565064001596355e-10,5.385670000644348e-09,1.3869250879951932e-08
13.15265045834994,6.315989332501244e-10,2.4421271261513924e-09,2.5528409734121144e-10,5.373376917742692e-09,1.3881261487915327e-08
13.162614587485054,6.289171408869937e-10,2.4428045706382085e-09,2.553075660179682e-10,5.374738703992226e-09,1.3868956123370186e-08
13.172578716620167,6.206261126171128e-10,2.4426003678528348e-09,2.552564790677073e-10,5.365731103338762e-09,1.3851139943634432e-08
13.18254284575528,6.136036897800567e-10,2.4385552313797277e-09,2.527673279210266e-10,5.356865115817659e-09,1.3829354424985726e-08
13.192506974890394,6.133863404989171e-10,2.4424715100126398e-09,2.542437693998383e-10,5.349590783245106e-09,1.3811155841399166e-08
13.202471104025507,6.308610810219152e-10,2.427065342271073e-09,2.525687483203396e-10,5.340898508781933e-09,1.3779368795566797e-08
13.21243523316062,6.199769373859897e-10,2.428675064427331e-09,2.5296319368392436e-10,5.334974830659131e-09,1.3795235364759857e-08
13.222399362295736,6.201569103813873e-10,2.427800240777437e-09,2.52876732591506e-10,5.326901091246483e-09,1.3760132309049686e-08
13.23236349143085,6.222184629568633e-10,2.4223717374753733e-09,2.524290548069461e-10,5.319192939127588e-09,1.372192629772833e-08
13.242327620565963,6.088117950367955e-10,2.4189256870323593e-09,2.514691240296825e-10,5.312457235776408e-09,1.3764374449501694e-08
13.252291749701076,6.154738765952034e-10,2.4195127607667844e-09,2.513900434841893e-10,5.306479576878192e-09,1.3702926296657254e-08
13.26225587883619,6.139439725044674e-10,2.4142873922554106e-09,2.5227891636196643e-10,5.297278622533659e-09,1.3680949540403135e-08
13.272220007971303,6.105863256584419e-10,2.4086838951364493e-09,2.5134530562350097e-10,5.287581604606994e-09,1.3677341459913574e-08
13.282184137106416,6.178552079047149e-10,2.4075664616541393e-09,2.505598165949466e-10,5.28387455449914e-09,1.3659682439470464e-08
13.29214826624153,6.109916082582719e-10,2.3974064203416815e-09,2.4908778064181507e-10,5.27646293040962e-09,1.3633644039513098e-08
13.302112395376644,6.14101798488263e-10,2.4014858427413297e-09,2.489109368161004e-10,5.2720958087312635e-09,1.3637201498972405e-08
13.312076524511758,6.140759332879276e-10,2.399912019467207e-09,2.482074858209171e-10,5.2673412718362154e-09,1.3588620812281619e-08
13.322040653646871,6.075979503901279e-10,2.390642297648628e-09,2.4935167668944334e-10,5.260865042620857e-09,1.3592958601190101e-08
13.332004782781985,6.124744236479961e-10,2.3890116066421403e-09,2.47870814379855e-10,5.2593847247181415e-09,1.3568110030100022e-08
13.341968911917098,6.065989666254171e-10,2.3860619491383873e-09,2.4790661794830475e-10,5.245705306169184e-09,1.3560018322540289e-08
13.351933041052211,6.055228472008875e-10,2.3814143670876486e-09,2.4901145862673774e-10,5.2343714702782476e-09,1.3502577316438168e-08
13.361897170187325,6.092422098082493e-10,2.381268230078409e-09,2.488827004963619e-10,5.229537848642585e-09,1.351982415203294e-08
13.37186129932244,6.043034935893352e-10,2.381578343493862e-09,2.4787463661496697e-10,5.2236073767714366e-09,1.3495878875393648e-08
13.381825428457553,6.052422790067201e-10,2.376902754342988e-09,2.463057584913455e-10,5.213461675840618e-09,1.3462856169299423e-08
13.391789557592666,6.037856308803765e-10,2.3762336024598222e-09,2.4748578954166434e-10,5.2090314690419415e-09,1.3456863182980844e-08
13.40175368672778,6.124491157982513e-10,2.365021819112425e-09,2.4653019832844736e-10,5.201982965657357e-09,1.3435777123787228e-08
13.411717815862893,5.962014802367353e-10,2.3670495844669682e-09,2.459208071358493e-10,5.197059883294162e-09,1.3444020928660388e-08
13.421681944998006,5.996576036691683e-10,2.3651219380541736e-09,2.463011533914128e-10,5.185314678516021e-09,1.3418794164185111e-08
13.43164607413312,6.036954665983165e-10,2.358405870856115e-09,2.4614481623409566e-10,5.179001449049984e-09,1.3400842378116594e-08
13.441610203268233,5.927101307259534e-10,2.3567086387530024e-09,2.4589152639680405e-10,5.17387904245139e-09,1.3381532051917525e-08
13.451574332403348,6.01347177484104e-10,2.357627783054147e-09,2.459032378092098e-10,5.17205295932961e-09,1.3373432343176367e-08
13.461538461538462,5.994332687439209e-10,2.34995916903237e-09,2.461667289407297e-10,5.164452621985707e-09,1.3329461608485786e-08
13.471502590673575,6.024410844316689e-10,2.3448978773024893e-09,2.44575984125736e-10,5.156743536256443e-09,1.3309208607330075e-08
13.481466719808688,5.975000806913124e-10,2.3501734187240457e-09,2.4377244910209734e-10,5.1503435090694565e-09,1.330370025565162e-08
13.491430848943802,5.973750248304199e-10,2.3396381538172063e-09,2.4308495746289807e-10,5.143253940741573e-09,1.3299133075860168e-08
13.501394978078915,5.947754090202194e-10,2.3397195761931337e-09,2.4279819627891827e-10,5.139341431005842e-09,1.326626907722279e-08
13.511359107214028,5.903201876754017e-10,2.3430429890862186e-09,2.428029424679554e-10,5.133274788737589e-09,1.3264622738600907e-08
13.521323236349144,5.961748661493026e-10,2.3307790411842562e-09,2.4279729843599766e-10,5.12689999619641e-09,1.3254796491695174e-08
13.531287365484257,5.96085299133739e-10,2.329118756150611e-09,2.4214055908248017e-10,5.128137494566815e-09,1.3220504451566088e-08
13.54125149461937,5.912241785580876e-10,2.327379577127168e-09,2.416193838170657e-10,5.110382120523649e-09,1.3196924893190219e-08
13.551215623754484,5.946470468066416e-10,2.319431916323559e-09,2.422029786748019e-10,5.1036189637510256e-09,1.3190166029922561e-08
13.561179752889597,5.915050999703826e-10,2.322574405670846e-09,2.4203531387418355e-10,5.096077755750891e-09,1.317748543518342e-08
13.57114388202471,5.940899004951397e-10,2.3214019089064196e-09,2.4144212167703805e-10,5.091907447945581e-09,1.3166491143975889e-08
13.581108011159824,5.883784045946989e-10,2.31683998786862e-09,2.3991805886618894e-10,5.085866698106703e-09,1.31577890688438e-08
13.591072140294937,5.884129116191172e-10,2.317108219625234e-09,2.4088192809367285e-10,5.080911888239786e-09,1.3116716806444227e-08
13.601036269430052,5.911804400226843e-10,2.310664627633812e-09,2.404053531415094e-10,5.073252526938063e-09,1.3096680271558811e-08
13.611000398565166,5.831902110824405e-10,2.3085493473522934e-09,2.4040634907774555e-10,5.066858733089244e-09,1.310516798327299e-08
13.620964527700279,5.84608675702886e-10,2.3066330219768613e-09,2.397842216845839e-10,5.05822149735121e-09,1.3086536138738758e-08
13.630928656835392,5.874028893469466e-10,2.3012873901323193e-09,2.398843134422158e-10,5.049189009845087e-09,1.3053874456710793e-08
13.640892785970506,5.861536701976741e-10,2.2962536564245147e-09,2.3962707153166987e-10,5.04740503132137e-09,1.3051325338643607e-08
13.650856915105619,5.843280307311336e-10,2.2963509552042247e-09,2.392238533760882e-10,5.044294766168232e-09,1.3017405177573628e-08
13.660821044240732,5.852019121712484e-10,2.2889432997829325e-09,2.3964483652626997e-10,5.036417367564674e-09,1.2998180726131653e-08
13.670785173375847,5.855583012090271e-10,2.2863610821657373e-09,2.3868314968055434e-10,5.029797196587541e-09,1.2996470184327373e-08
13.68074930251096,5.811410988571089e-10,2.293578394914124e-09,2.376986575996433e-10,5.02321703290761e-09,1.2978237967968763e-08
13.690713431646074,5.81111051018897e-10,2.2840479634412283e-09,2.3682216691294754e-10,5.01930137987057e-09,1.2978930022796175e-08
13.700677560781187,5.813278287539786e-10,2.2837431165462224e-09,2.3627445035306304e-10,5.009660883035166e-09,1.2953496049656833e-08
13.7106416899163,5.827875328660421e-10,2.2858465264863344e-09,2.3709001349202743e-10,5.005884579139463e-09,1.2937839010963384e-08
13.720605819051414,5.802719677638049e-10,2.2737724192622166e-09,2.35802262489585e-10,5.003010846160002e-09,1.291402787032952e-08
13.730569948186528,5.793384371758232e-10,2.2727324181515325e-09,2.3793318551330325e-10,5.000638035165074e-09,1.2903344510306942e-08
13.740534077321641,5.749019417556433e-10,2.2702781311319986e-09,2.3648557427677377e-10,4.985948590835301e-09,1.2877379062659343e-08
13.750498206456756,5.795538836042313e-10,2.2641722928207824e-09,2.356146203648833e-10,4.979123053924918e-09,1.2858571521414561e-08
13.76046233559187,5.786133242217342e-10,2.265641982459547e-09,2.3607558090233916e-10,4.971603988310534e-09,1.2854679925991693e-08
13.770426464726983,5.781238124935352e-10,2.265484005235424e-09,2.3528630862958343e-10,4.966979867641716e-09,1.2835003214403075e-08
13.780390593862096,5.736233034601475e-10,2.258827197265021e-09,2.3413844481613024e-10,4.962671903838499e-09,1.2818137568607831e-08
13.79035472299721,5.761382111696669e-10,2.258135453327345e-09,2.350140062957922e-10,4.957621046603036e-09,1.2795045571808207e-08
13.800318852132323,5.753189574901891e-10,2.255050748737606e-09,2.3474666960718216e-10,4.950153075860837e-09,1.279342325111293e-08
13.810282981267436,5.722801295874521e-10,2.252367543091939e-09,2.337896270068619e-10,4.942709143540006e-09,1.2768637485972776e-08
13.820247110402551,5.738181999729586e-10,2.2509858245328917e-09,2.3362733392962774e-10,4.939883847853361e-09,1.2771023593049655e-08
13.830211239537665,5.723748643087418e-10,2.2471782411576965e-09,2.3401669268970636e-10,4.930924655952501e-09,1.2748687107600964e-08
13.840175368672778,5.728448124483907e-10,2.2431685330063363e-09,2.338649800811699e-10,4.924356429922433e-09,1.2736883631129072e-08
13.850139497807891,5.716817728523257e-10,2.2407755430168383e-09,2.3290285707085803e-10,4.918205794367644e-09,1.2706263703034209e-08
13.860103626943005,5.701752432759164e-10,2.2351177325351246e-09,2.3386722190104893e-10,4.919726045504821e-09,1.2691037646473117e-08
13.870067756078118,5.702819150173435e-10,2.2339836793223427e-09,2.3268278920648457e-10,4.911548944303456e-09,1.2672407811694422e-08
13.880031885213231,5.67696125306769e-10,2.237813521887175e-09,2.3158133207869844e-10,4.903845439077307e-09,1.2670988662760338e-08
13.889996014348347,5.669859522322223e-10,2.2299591297736363e-09,2.317487303111773e-10,4.898985294239506e-09,1.2654771578507879e-08
13.89996014348346,5.682799231604752e-10,2.2282357956806953e-09,2.315991320763255e-10,4.891658022064207e-09,1.263817761520912e-08
13.909924272618573,5.65955783929764e-10,2.2299895079095448e-09,2.315179002546432e-10,4.889187361025489e-09,1.263060950155087e-08
13.919888401753687,5.652291123656758e-10,2.2227932627051486e-09,2.3120193592915159e-10,4.883203911476326e-09,1.2610033623083291e-08
13.9298525308888,5.644186422273064e-10,2.220423887175386e-09,2.3231615444655632e-10,4.8786639107522815e-09,1.258520458874754e-08
13.939816660023913,5.603003700271658e-10,2.2181391851573e-09,2.306248907118768e-10,4.86755741144953e-09,1.2571417463418678e-08
13.949780789159027,5.650544629400754e-10,2.2119701417661414e-09,2.2978285631326948e-10,4.863054535236094e-09,1.2557546872462471e-08
13.95974491829414,5.654731705189418e-10,2.2133279097502277e-09,2.3092445683226478e-10,4.85573261736558e-09,1.255148847997223e-08
13.969709047429255,5.648000518865767e-10,2.209963518553299e-09,2.3020494482465797e-10,4.854394884017332e-09,1.2529645971639755e-08
13.979673176564368,5.600939656231347e-10,2.20515378636061e-09,2.291736874392791e-10,4.845258599757334e-09,1.2527451115997726e-08
13.989637305699482,5.63961820601309e-10,2.2052497143576075e-09,2.2975081858124834e-10,4.841955914713472e-09,1.2506926110046934e-08
13.999601434834595,5.602685127568831e-10,2.20344361029246e-09,2.2923552673579524e-10,4.834602090844271e-09,1.2489788680220998e-08
14.009565563969709,5.591580494819634e-10,2.198412169769332e-09,2.2838212374748932e-10,4.826256061929727e-09,1.2473662666482664e-08
14.019529693104822,5.589867286401062e-10,2.198567111111981e-09,2.283976200923167e-10,4.826572942018348e-09,1.2460922526115043e-08
14.029493822239935,5.587608558425188e-10,2.19457065512763e-09,2.293775002555327e-10,4.816678053834386e-09,1.2454593000343595e-08
14.03945795137505,5.598611232124954e-10,2.190328663493079e-09,2.284617157250221e-10,4.811909837314354e-09,1.2433005037119394e-08
14.049422080510164,5.574388998016005e-10,2.1873373867231515e-09,2.2733990339450737e-10,4.802897699070976e-09,1.2417515219468741e-08
14.059386209645277,5.564357612277646e-10,2.1822704144461302e-09,2.2771021177604553e-10,4.8038336799904856e-09,1.2394783088290681e-08
14.06935033878039,5.577475601052861e-10,2.1817544050260226e-09,2.274262240452309e-10,4.797225455614121e-09,1.2389760297098312e-08
14.079314467915504,5.546523930851322e-10,2.1857314591507597e-09,2.259761007175452e-10,4.7904160084420395e-09,1.2374722823968158e-08
14.089278597050617,5.541219063304737e-10,2.1793342641569177e-09,2.264994967166205e-10,4.7847650328061625e-09,1.2364596386435997e-08
14.09924272618573,5.557050234134174e-10,2.1734556289641526e-09,2.2576374559028807e-10,4.780332517637215e-09,1.2348575407922654e-08
14.109206855320844,5.521114875777745e-10,2.1780541880529022e-09,2.2620336841190217e-10,4.775342225841963e-09,1.233732841874498e-08
14.119170984455959,5.514488619157936e-10,2.1694529516049077e-09,2.259003825320563e-10,4.770878491368725e-09,1.2319041597342313e-08
14.129135113591072,5.508212893855034e-10,2.1693219679631538e-09,2.2677254691925005e-10,4.764960786533585e-09,1.2296640825448344e-08
14.139099242726186,5.51209359463861e-10,2.1659324892949935e-09,2.247083063890654e-10,4.755514213789116e-09,1.2286929448177755e-08
14.149063371861299,5.523318161820662e-10,2.1614893022847084e-09,2.2422176682252335e-10,4.754927437077619e-09,1.2275812127644126e-08
14.159027500996412,5.516565865375204e-10,2.1606202696794813e-09,2.2560442337108724e-10,4.744756446553808e-09,1.2263520128798118e-08
14.168991630131526,5.521925101735949e-10,2.158744564723081e-09,2.2471796779056711e-10,4.741638685979821e-09,1.2257302055513026e-08
14.178955759266639,5.48267415220867e-10,2.152710092233686e-09,2.2411341883590888e-10,4.736679442581817e-09,1.2245199875379883e-08
14.188919888401754,5.501607962962679e-10,2.1529335267763148e-09,2.237087785069443e-10,4.732472660317841e-09,1.2226854599397145e-08
14.198884017536868,5.465098535577663e-10,2.1527670715975457e-09,2.2431639614159173e-10,4.727319301750204e-09,1.2203998931914225e-08
14.208848146671981,5.471324810734395e-10,2.147521702740513e-09,2.2360645927906013e-10,4.7187894465191e-09,1.2190329625433651e-08
14.218812275807094,5.465157050341336e-10,2.1476316079613355e-09,2.232821960315136e-10,4.719265243227693e-09,1.2183937229394725e-08
14.228776404942208,5.47191870171816e-10,2.1458689736364257e-09,2.2418774331848312e-10,4.7084389980551785e-09,1.2173295763672697e-08
14.238740534077321,5.468524834723167e-10,2.1401562527555378e-09,2.230661486805657e-10,4.7056159225720194e-09,1.2152593536423893e-08
14.248704663212434,5.455777172929695e-10,2.1371805658102563e-09,2.2167561801783085e-10,4.6959575228226576e-09,1.2129994631580173e-08
14.258668792347548,5.439507381541556e-10,2.1336665267267133e-09,2.2252240745165982e-10,4.696020153361684e-09,1.2126577703387537e-08
14.268632921482663,5.44263735223828e-10,2.1333239908336856e-09,2.2230882507414073e-10,4.689248913160332e-09,1.2113948787566564e-08
14.278597050617776,5.435504377209638e-10,2.134052240124062e-09,2.2099792114835835e-10,4.684891431190804e-09,1.2102812963763288e-08
14.28856117975289,5.428744829172639e-10,2.1291909553933417e-09,2.2130722151162837e-10,4.680107450885665e-09,1.2092386274250499e-08
14.298525308888003,5.433022933184479e-10,2.1246226549204364e-09,2.2106887593327185e-10,4.674660838246772e-09,1.2077824158420232e-08
14.308489438023116,5.40361627291104e-10,2.126705858340047e-09,2.2227101617563833e-10,4.669964164156206e-09,1.2062046662243568e-08
14.31845356715823,5.413123452753754e-10,2.1217997883051842e-09,2.2109588220276133e-10,4.666849515422144e-09,1.2046112641082895e-08
14.328417696293343,5.393230611053485e-10,2.1183206993120773e-09,2.2088733663987623e-10,4.657323890278091e-09,1.2021979151381933e-08
14.338381825428458,5.396350529920852e-10,2.1188152137413304e-09,2.2017806396119021e-10,4.6518218931189835e-09,1.2014277189770949e-08
14.348345954563571,5.400129921024544e-10,2.113323747203739e-09,2.1961458509631064e-10,4.649985761882767e-09,1.2000241459526209e-08
14.358310083698685,5.404535865031276e-10,2.1120355785829286e-09,2.19817914658645e-10,4.640163500588428e-09,1.1991217616673524e-08
14.368274212833798,5.389496485392987e-10,2.1113779210979996e-09,2.1929750311803903e-10,4.638393185920561e-09,1.1987143381183665e-08
14.378238341968911,5.361407162128163e-10,2.105070301531517e-09,2.1931560583970267e-10,4.632268264838586e-09,1.1987745774657884e-08
14.388202471104025,5.361703583151966e-10,2.103382635191562e-09,2.1920562715151328e-10,4.631079026535391e-09,1.195669083424977e-08
14.398166600239138,5.339895591607607e-10,2.104664150727022e-09,2.1977311857760395e-10,4.6214218242877236e-09,1.1938039723175508e-08
14.408130729374252,5.351289511526379e-10,2.099210640321936e-09,2.1828805622259218e-10,4.617277090683887e-09,1.1926919424268178e-08
14.418094858509367,5.338270850303198e-10,2.0995213503581425e-09,2.1862544252946595e-10,4.613470348442795e-09,1.1918914487093299e-08
14.42805898764448,5.34764270685989e-10,2.097408317796058e-09,2.1864861392303638e-10,4.60740860196424e-09,1.1905143401753708e-08
14.438023116779593,5.34132587135018e-10,2.093794386366745e-09,2.1795118213735921e-10,4.6016789222232716e-09,1.188288657399335e-08
14.447987245914707,5.332103425532509e-10,2.0899163327232384e-09,2.1718588474938234e-10,4.594599155710179e-09,1.1866063383878196e-08
14.45795137504982,5.321799667501525e-10,2.0877755359188542e-09,2.1744599352246823e-10,4.593179509521719e-09,1.18605271815979e-08
14.467915504184933,5.317172502972186e-10,2.0862289897403426e-09,2.1699934778583197e-10,4.589214359215684e-09,1.1844315233009643e-08
14.477879633320047,5.309793574319839e-10,2.086320013913348e-09,2.1694571959247243e-10,4.584682524484185e-09,1.1843481983475316e-08
14.487843762455162,5.314326754645115e-10,2.0840424106293318e-09,2.166759648771715e-10,4.578128871019818e-09,1.1827782925070607e-08
14.497807891590275,5.307742257611958e-10,2.0792253177424395e-09,2.1605762125649244e-10,4.5739556298944836e-09,1.1815925858984924e-08
14.507772020725389,5.290001641373482e-10,2.0802509277794183e-09,2.1747139227928477e-10,4.569338295313146e-09,1.181092464826383e-08
14.517736149860502,5.289927693897029e-10,2.077116035868383e-09,2.1649205705700173e-10,4.564191071135545e-09,1.1783865450000631e-08
14.527700278995615,5.277855436887008e-10,2.071371970079673e-09,2.1601193347270592e-10,4.560021203563044e-09,1.1771927584473692e-08
14.537664408130729,5.291956399876693e-10,2.071800144549019e-09,2.146133069456719e-10,4.553835762964961e-09,1.1756471939967133e-08
14.547628537265842,5.271441755399301e-10,2.068554794650402e-09,2.152153085150506e-10,4.549885254982108e-09,1.1751378691301571e-08
14.557592666400955,5.274658805222437e-10,2.06605928417401e-09,2.1522055361553664e-10,4.540906091314481e-09,1.1732738686417189e-08
14.56755679553607,5.255880549174525e-10,2.0661934658886475e-09,2.1470725014247685e-10,4.5367699282667515e-09,1.1727901502198515e-08
14.577520924671184,5.256965758209137e-10,2.0606994057128724e-09,2.1515556744825325e-10,4.534344287628592e-09,1.1731131975989657e-08
14.587485053806297,5.253210010953206e-10,2.0584490867340663e-09,2.1444546512492054e-10,4.5308126147581925e-09,1.1701521556796655e-08
14.59744918294141,5.231188500408709e-10,2.058937462582925e-09,2.148282875429676e-10,4.522966991259258e-09,1.1684348095134055e-08
14.607413312076524,5.235517487364662e-10,2.0549721296905316e-09,2.138629936518445e-10,4.520401543505304e-09,1.1674606121086684e-08
14.617377441211637,5.224260148840239e-10,2.0529809353603085e-09,2.1401049326421815e-10,4.515792250115752e-09,1.1668812761752906e-08
14.62734157034675,5.233868937726033e-10,2.054026601259074e-09,2.1396106889097575e-10,4.508513949470133e-09,1.1647821220347229e-08
14.637305699481866,5.235752005639115e-10,2.0477825533926425e-09,2.1293512537394456e-10,4.505635290768594e-09,1.163253899088637e-08
14.64726982861698,5.219351460603179e-10,2.0453877983987403e-09,2.127255970874345e-10,4.49923933890239e-09,1.1611837359303395e-08
14.657233957752092,5.207898995754399e-10,2.044277220535367e-09,2.128473018247286e-10,4.496903756606695e-09,1.1615317160167925e-08
14.667198086887206,5.205862514304911e-10,2.0409204413410226e-09,2.1213402501028714e-10,4.49286418919253e-09,1.1594442351800545e-08
14.67716221602232,5.200904518964157e-10,2.04308831417723e-09,2.127142120198284e-10,4.488083620971734e-09,1.159375762463371e-08
14.687126345157433,5.208321956350471e-10,2.04036822076375e-09,2.1220680749878692e-10,4.483348769835846e-09,1.1579258496916518e-08
14.697090474292546,5.203882411049879e-10,2.0353347339214147e-09,2.1226049391948486e-10,4.477564700854083e-09,1.1573067576676275e-08
14.70705460342766,5.170117471101343e-10,2.034876633828223e-09,2.1236387723395086e-10,4.472545192244688e-09,1.1565657775640228e-08
14.717018732562774,5.192861172785044e-10,2.0324879143503623e-09,2.1183238268547447e-10,4.468596669672935e-09,1.1540971606599321e-08
14.726982861697888,5.168329640253202e-10,2.0298371465363516e-09,2.1221668008195174e-10,4.4666692460340586e-09,1.1534951293048845e-08
14.736946990833001,5.18672891092295e-10,2.028141510463711e-09,2.1031949192642592e-10,4.457786757439835e-09,1.1515073899734203e-08
14.746911119968114,5.163265435430757e-10,2.0265394395232366e-09,2.1063745804283726e-10,4.4557862303597974e-09,1.1510477492482465e-08
14.756875249103228,5.165291239278309e-10,2.025726728772413e-09,2.1060925715605374e-10,4.447864161767332e-09,1.149386658596062e-08
14.766839378238341,5.137997101992143e-10,2.0242718817556426e-09,2.105221999714053e-10,4.443170574040945e-09,1.1486245989689257e-08
14.776803507373454,5.153007437393744e-10,2.0193917795965204e-09,2.1037503779621898e-10,4.441135110010022e-09,1.1478731071826654e-08
14.78676763650857,5.162507787802961e-10,2.0166101136694435e-09,2.0966612853256436e-10,4.434540100616084e-09,1.145602782478076e-08
14.796731765643683,5.120036588161523e-10,2.016882125620055e-09,2.1006356440402697e-10,4.4295912145699e-09,1.1453180206498441e-08
14.806695894778796,5.129036961081742e-10,2.014491887831772e-09,2.1018987048996603e-10,4.429254604691606e-09,1.143687856006447e-08
14.81666002391391,5.124300258042818e-10,2.0126403750354967e-09,2.098507826476026e-10,4.423496149756555e-09,1.1423331593894595e-08
14.826624153049023,5.121470863185788e-10,2.0114612272100417e-09,2.0959599248429387e-10,4.417898783574147e-09,1.1407031278647834e-08
14.836588282184136,5.124265374637204e-10,2.0069643074272973e-09,2.0892082469782874e-10,4.414496669725689e-09,1.138737228802201e-08
14.84655241131925,5.102848934277844e-10,2.004542186280024e-09,2.0884871435999953e-10,4.407928617207203e-09,1.1382488171105373e-08
14.856516540454363,5.102643422067387e-10,2.0035448064961978e-09,2.0841522969502685e-10,4.4075957772680865e-09,1.137648903120918e-08
14.866480669589478,5.100516975675735e-10,2.0014943292249578e-09,2.0778859775546353e-10,4.402606986951513e-09,1.1353713418950532e-08
14.876444798724592,5.089885344038612e-10,2.0010460529499215e-09,2.0845234480296149e-10,4.3978928765998625e-09,1.1357972666040761e-08
14.886408927859705,5.091226317778106e-10,1.999577730885632e-09,2.083891135875682e-10,4.392244940659852e-09,1.1339348044638747e-08
14.896373056994818,5.093629773423723e-10,1.995086476537248e-09,2.0806563720193543e-10,4.386824197194226e-09,1.1327547561443494e-08
14.906337186129932,5.071954135345942e-10,1.9935831624002743e-09,2.0817499000573806e-10,4.3838581056292064e-09,1.132526260958413e-08
14.916301315265045,5.088278874585504e-10,1.992984237550821e-09,2.0751234913449698e-10,4.377881542396469e-09,1.1308921311046241e-08
14.926265444400158,5.085054676907409e-10,1.99144952562199e-09,2.0776269132958148e-10,4.373429111599974e-09,1.1304742427344187e-08
14.936229573535273,5.083749883307059e-10,1.9875292917395546e-09,2.0654928049416785e-10,4.3692360704798315e-09,1.128927484335304e-08
14.946193702670387,5.046112787788722e-10,1.9891700797823808e-09,2.0715678686321558e-10,4.364434118302309e-09,1.1280688910146285e-08
14.9561578318055,5.055274863672994e-10,1.984428911908608e-09,2.0645419161366337e-10,4.358169802737239e-09,1.1267309086033064e-08
14.966121960940614,5.035464635177871e-10,1.9834401074848145e-09,2.0608726356931454e-10,4.355585145373499e-09,1.1257678445590406e-08
14.976086090075727,5.055223285648805e-10,1.982652878869665e-09,2.063867588794704e-10,4.352017128416453e-09,1.1240736644505563e-08
14.98605021921084,5.064179480072805e-10,1.976360325905629e-09,2.0560962880686107e-10,4.346244127190868e-09,1.123462400032618e-08
14.996014348345954,5.024848452963283e-10,1.978878419616403e-09,2.0569489630930767e-10,4.3434951219513694e-09,1.1223347380503186e-08
15.005978477481067,5.028243995429645e-10,1.974393184632458e-09,2.0556618727512358e-10,4.339487133857664e-09,1.1205398099845431e-08
15.015942606616182,5.027642011017743e-10,1.9726479564731345e-09,2.05359786171319e-10,4.334744061046433e-09,1.1197765891493664e-08
15.025906735751295,5.017430414694554e-10,1.9718529907124195e-09,2.0490842395793465e-10,4.33095743402036e-09,1.1181411242685697e-08
15.035870864886409,5.025390674596331e-10,1.967950398210344e-09,2.0515264319908378e-10,4.327131847541389e-09,1.1170886833978239e-08
15.045834994021522,5.003931200801571e-10,1.965906182253677e-09,2.0434663498007231e-10,4.322719198716269e-09,1.1155011546285923e-08
15.055799123156635,5.009859069035566e-10,1.9662072833965184e-09,2.0378835681529106e-10,4.320995101220542e-09,1.1162065668923266e-08
15.065763252291749,5.000937896386159e-10,1.962496003625977e-09,2.040155794896298e-10,4.316371322440342e-09,1.1140654700742217e-08
15.075727381426862,4.988232048435216e-10,1.961439021392893e-09,2.0452507063534365e-10,4.312886114960212e-09,1.113737728653011e-08
15.085691510561977,4.989445123817008e-10,1.9613764254877952e-09,2.041583082281263e-10,4.307710059768768e-09,1.1117838504697359e-08
15.09565563969709,4.977254720897493e-10,1.95610391709417e-09,2.0397036084353704e-10,4.300473655473589e-09,1.1119173120398409e-08
15.105619768832204,4.981112204927625e-10,1.9545694492697815e-09,2.0339738342381817e-10,4.29792231725425e-09,1.1102702822520262e-08
15.115583897967317,4.986902908566474e-10,1.9556404199010935e-09,2.0330909296819657e-10,4.2921511125879095e-09,1.1088997047328102e-08
15.12554802710243,4.989463987325278e-10,1.9539218917390473e-09,2.036422857718083e-10,4.286267116923499e-09,1.1078505548936254e-08
15.135512156237544,4.988160914457045e-10,1.949297976358188e-09,2.0252741559884246e-10,4.2849313327063835e-09,1.1071831471701892e-08
15.145476285372657,4.946249356795112e-10,1.9517592320622642e-09,2.0267362637930165e-10,4.279825022290398e-09,1.1062897026389955e-08
15.15544041450777,4.948503838452927e-10,1.946574550461543e-09,2.0205272431948754e-10,4.275502725366872e-09,1.1054445192841366e-08
15.165404543642886,4.941114921536671e-10,1.9449596826180524e-09,2.0227708647250158e-10,4.270500613093576e-09,1.1030372588497943e-08
15.175368672778,4.953304544044186e-10,1.945241188467057e-09,2.0224289287536694e-10,4.268498538115997e-09,1.1021895952951933e-08
15.185332801913113,4.961018980507498e-10,1.9387826107200314e-09,2.0196942569496344e-10,4.262037877646218e-09,1.101444093267804e-08
15.195296931048226,4.941565102912399e-10,1.940912214645115e-09,2.0194402784017015e-10,4.2607655595222945e-09,1.1002783674823155e-08
15.20526106018334,4.934850583714229e-10,1.936895601431996e-09,2.0150902057247478e-10,4.25676577321873e-09,1.0982952369241121e-08
15.215225189318453,4.941604054062928e-10,1.936762483853409e-09,2.0179635746775435e-10,4.2522957004571726e-09,1.0982394861046719e-08
15.225189318453566,4.919924828739459e-10,1.9337307425014005e-09,2.0094982367963028e-10,4.24967927612157e-09,1.0967555475123456e-08
15.235153447588681,4.922915023368509e-10,1.9306109031116596e-09,2.0086521757852572e-10,4.244373265166038e-09,1.0960686030025284e-08
15.245117576723795,4.918783754907405e-10,1.9304849508202874e-09,2.0095755685450255e-10,4.239386232827904e-09,1.0951014062564786e-08
15.255081705858908,4.923350470119875e-10,1.9298906346573974e-09,2.0008112868420402e-10,4.2372087433964225e-09,1.0945049309486194e-08
15.265045834994021,4.902762649956096e-10,1.9261617856391785e-09,1.9992024633685418e-10,4.233133419865488e-09,1.0937379888906252e-08
15.275009964129135,4.900703787208642e-10,1.924081319668569e-09,2.0055754507586777e-10,4.230485470252287e-09,1.0920232789695117e-08
15.284974093264248,4.899406012873873e-10,1.9240800265310466e-09,2.0006764769232035e-10,4.225047450077334e-09,1.0904869133872831e-08
15.294938222399361,4.882672510636782e-10,1.920938066148955e-09,2.0006877535515727e-10,4.22012182176682e-09,1.090334667425802e-08
15.304902351534476,4.892218219691667e-10,1.917128425962531e-09,1.9967944486099492e-10,4.2185652077322105e-09,1.089018937595487e-08
15.31486648066959,4.885972316304684e-10,1.919618438961277e-09,1.9926338799538382e-10,4.210425755043774e-09,1.0880609412998185e-08
15.324830609804703,4.899609470795854e-10,1.9167933288194934e-09,1.9924582063090105e-10,4.20574018646496e-09,1.0868863942522411e-08
15.334794738939816,4.893222161329368e-10,1.911861158931686e-09,1.9881879989334553e-10,4.205397017098868e-09,1.0859391957055477e-08
15.34475886807493,4.859649505206483e-10,1.914771576908858e-09,1.9889057282851314e-10,4.1995165652977435e-09,1.0858864154282063e-08
15.354722997210043,4.855135374503905e-10,1.9101836118763193e-09,1.9867671866561447e-10,4.197988232291498e-09,1.0840874158665147e-08
15.364687126345157,4.8518548001344e-10,1.9078856579337676e-09,1.9853663472087826e-10,4.1913150188987175e-09,1.0831519577525837e-08
15.37465125548027,4.867171624155338e-10,1.9094860739032766e-09,1.989952713013755e-10,4.1889064589337494e-09,1.0818326962389702e-08
15.384615384615385,4.867309096645807e-10,1.9038538857487817e-09,1.9833745046730542e-10,4.183171813353577e-09,1.0807620965807947e-08
15.394579513750498,4.841112184299228e-10,1.9043901719643563e-09,1.9781848233849485e-10,4.18080438003169e-09,1.0799804331161452e-08
15.404543642885612,4.848837585205915e-10,1.9018279918963275e-09,1.9777074014392288e-10,4.176364697840293e-09,1.0784200146470884e-08
15.414507772020725,4.834116634525531e-10,1.9002543687814775e-09,1.980884888742872e-10,4.172230607305603e-09,1.0775370672472205e-08
15.424471901155838,4.833000111121704e-10,1.897917654107784e-09,1.9709825320466208e-10,4.170973278220312e-09,1.0768900050456786e-08
15.434436030290952,4.831879791012695e-10,1.895832771261609e-09,1.969260888794005e-10,4.165292388091894e-09,1.0759483206662008e-08
15.444400159426065,4.830581286491188e-10,1.8946395665944456e-09,1.9700655418105716e-10,4.161517558289108e-09,1.0745285299017092e-08
15.45436428856118,4.832145560420493e-10,1.895894763993618e-09,1.9673101038586968e-10,4.158186260292375e-09,1.0743612382240942e-08
15.464328417696294,4.814060339541276e-10,1.8913228232118284e-09,1.9638838074651448e-10,4.156037755861168e-09,1.073343291998306e-08
15.474292546831407,4.80971237953169e-10,1.8882825702004814e-09,1.9710955744868885e-10,4.151573458187283e-09,1.0724692200393688e-08
15.48425667596652,4.806974408408771e-10,1.8890400537714158e-09,1.9668965745435307e-10,4.1495362750580215e-09,1.070975523358743e-08
15.494220805101634,4.792402027660718e-10,1.8870717385611335e-09,1.9657958870976372e-10,4.1435719218153424e-09,1.0700838400083462e-08
15.504184934236747,4.80708511454416e-10,1.8813625624651616e-09,1.9608159171931296e-10,4.14010517876568e-09,1.0691328112723955e-08
15.51414906337186,4.797708289235127e-10,1.8841152882313462e-09,1.960458562979836e-10,4.133886226207664e-09,1.0683992038253622e-08
15.524113192506974,4.80243317600576e-10,1.8810070301245764e-09,1.9549168948169604e-10,4.129494682465395e-09,1.0668605020255973e-08
15.534077321642089,4.792114476379721e-10,1.87781530260443e-09,1.9571010358634869e-10,4.127186694921941e-09,1.0664671921266697e-08
15.544041450777202,4.775791197177884e-10,1.880206496281026e-09,1.9556361305848408e-10,4.124932814883477e-09,1.0659333362852512e-08
15.554005579912316,4.764646401331799e-10,1.8761069612492145e-09,1.9532998148171953e-10,4.12203933945845e-09,1.0643844009330266e-08
15.563969709047429,4.75907150141646e-10,1.8735626895380458e-09,1.9475716307388533e-10,4.116700593498876e-09,1.0633091180885149e-08
15.573933838182542,4.774806081033009e-10,1.874998748526852e-09,1.948845149545997e-10,4.1140483436728055e-09,1.0624373112389289e-08
15.583897967317656,4.774935642469942e-10,1.87024759467589e-09,1.950072774101993e-10,4.107728742573958e-09,1.0615221385430948e-08
15.593862096452769,4.762396057452014e-10,1.8694335281619617e-09,1.9454303960957104e-10,4.106009376981272e-09,1.0604848469457747e-08
15.603826225587884,4.755097923730699e-10,1.867995416306992e-09,1.9381229928332163e-10,4.1018494772488606e-09,1.0594980795295383e-08
15.613790354722997,4.741952880276472e-10,1.8658415691650964e-09,1.9421612167491458e-10,4.0984187701631e-09,1.058779598850948e-08
15.62375448385811,4.743594100015175e-10,1.8643946067709384e-09,1.9341379475787127e-10,4.096621033954074e-09,1.058103856229303e-08
15.633718612993224,4.747244911718965e-10,1.8624105642879045e-09,1.9328526826514173e-10,4.09172194047849e-09,1.0569649550348497e-08
15.643682742128338,4.750987286760773e-10,1.8624966322064503e-09,1.9398334625115643e-10,4.089664280294094e-09,1.0559932171114431e-08
15.653646871263451,4.742837052547709e-10,1.8625416283160725e-09,1.928307439622367e-10,4.084523006579414e-09,1.0559569558130594e-08
15.663611000398564,4.722790698849161e-10,1.858185237077519e-09,1.9320057144794965e-10,4.0817572775339435e-09,1.0540088606100257e-08
15.673575129533678,4.724022969675495e-10,1.854947274189758e-09,1.9395051763570143e-10,4.077083759211568e-09,1.0534249232449664e-08
15.683539258668793,4.720063429554986e-10,1.8552029906006053e-09,1.9294431359683274e-10,4.075878764860734e-09,1.0521119949380617e-08
15.693503387803906,4.703601993577729e-10,1.8531519342678546e-09,1.931034682624815e-10,4.07099017875734e-09,1.0513974442431203e-08
15.70346751693902,4.723921232786702e-10,1.8482861525519707e-09,1.9241298342767567e-10,4.067445253806303e-09,1.0501430913639314e-08
15.713431646074133,4.717795652273187e-10,1.8505090390844239e-09,1.9238385761223148e-10,4.063134194853381e-09,1.0495107954285649e-08
15.723395775209246,4.707203462611242e-10,1.8483643610321814e-09,1.9133231518153825e-10,4.0575489963132014e-09,1.0484154815564284e-08
15.73335990434436,4.692972500088759e-10,1.8449266050278564e-09,1.9209579183819901e-10,4.0575699491014205e-09,1.0480503905825114e-08
15.743324033479473,4.690150273194739e-10,1.8468888473438904e-09,1.9246629766405251e-10,4.0519736448287575e-09,1.0470480759460393e-08
15.753288162614588,4.679829392343273e-10,1.8431506953960496e-09,1.9212639846605004e-10,4.05003713595371e-09,1.0464133017614498e-08
15.763252291749701,4.683578367792163e-10,1.8407708501110005e-09,1.9138940916573053e-10,4.0464049122281625e-09,1.0444117607361185e-08
15.773216420884815,4.68976662858864e-10,1.842657881764574e-09,1.917196977780302e-10,4.04102450678947e-09,1.043788230642718e-08
15.783180550019928,4.694002011308556e-10,1.8372030669523854e-09,1.9177525837962945e-10,4.0388082248508795e-09,1.0428770489697533e-08
15.793144679155041,4.684455038190354e-10,1.8368714364718343e-09,1.9067846618282448e-10,4.036150543227047e-09,1.0421690397501993e-08
15.803108808290155,4.666611294018568e-10,1.8365386747924463e-09,1.9076873751402957e-10,4.0318692626952825e-09,1.0417931172444255e-08
15.813072937425268,4.660515686565464e-10,1.8332733838813814e-09,1.9096416918518418e-10,4.026510552504381e-09,1.0406137038509608e-08
15.823037066560381,4.658921712222428e-10,1.8326772492601216e-09,1.9040401807027092e-10,4.025331833147687e-09,1.0393793587872004e-08
15.833001195695497,4.66088788468627e-10,1.8298769145471359e-09,1.89920664733471e-10,4.023829689875884e-09,1.039161841485947e-08
15.84296532483061,4.66806112096609e-10,1.8298878565432111e-09,1.9121327484348162e-10,4.021405522408204e-09,1.0383873310740121e-08
15.852929453965723,4.658652290769252e-10,1.8293294104133529e-09,1.9032333318917057e-10,4.013988549437175e-09,1.0381234866040572e-08
15.862893583100837,4.6380728256916493e-10,1.827315812901783e-09,1.900844919560152e-10,4.0137674111066474e-09,1.0368159026033695e-08
15.87285771223595,4.6434554571768233e-10,1.824160629179825e-09,1.9005311196626806e-10,4.007891292786407e-09,1.0352339135095935e-08
15.882821841371063,4.6442914765913724e-10,1.823898952207595e-09,1.8985256533083494e-10,4.005429543036584e-09,1.034375815273423e-08
15.892785970506177,4.6232693490042724e-10,1.8223265640183595e-09,1.8952995556503231e-10,4.0029935826322064e-09,1.0339681663108393e-08
15.902750099641292,4.6420145271813623e-10,1.8173927265219417e-09,1.886482682285526e-10,3.999449572246985e-09,1.0319831203008542e-08
15.912714228776405,4.63031242918194e-10,1.8191390973345053e-09,1.8888818253934477e-10,3.9953175318669294e-09,1.0321366030821551e-08
15.922678357911519,4.6281344599048697e-10,1.8165856724042362e-09,1.8883357534536586e-10,3.990274632252211e-09,1.0308154085109922e-08
15.932642487046632,4.6140718633406917e-10,1.814747303863374e-09,1.8884143991540077e-10,3.987020927104129e-09,1.02987213809541e-08
15.942606616181745,4.609040661039953e-10,1.8156187614859363e-09,1.887706681679946e-10,3.984032311857377e-09,1.029229574664144e-08
15.952570745316859,4.6108652157356244e-10,1.8118859875283063e-09,1.8862017174717332e-10,3.981607716436976e-09,1.0288867444786814e-08
15.962534874451972,4.6042544873475594e-10,1.8096354322401818e-09,1.8855861784454897e-10,3.978297203472441e-09,1.0279764836815572e-08
15.972499003587085,4.611755308338657e-10,1.812053778312085e-09,1.8805336133366864e-10,3.974774769839597e-09,1.0258614219442317e-08
15.9824631327222,4.6126085182623486e-10,1.806351057922367e-09,1.8811102967160343e-10,3.970766423053038e-09,1.0257978958430637e-08
15.992427261857314,4.601022493182039e-10,1.8062531246024589e-09,1.8774925657797248e-10,3.969098071556922e-09,1.0253038665153078e-08
16.002391390992425,4.58423447360808e-10,1.8061757567184238e-09,1.8785097863841558e-10,3.962772977791049e-09,1.0247026773930871e-08
16.01235552012754,4.5860157616941267e-10,1.802102651410806e-09,1.874933459096648e-10,3.960097721667302e-09,1.0241744004274748e-08
16.022319649262656,4.582537528896892e-10,1.8016740391608723e-09,1.874115237961342e-10,3.958419301474189e-09,1.0226649156634339e-08
16.03228377839777,4.5809256094986375e-10,1.800293301141025e-09,1.8681710893610085e-10,3.956973521618e-09,1.0222561536162297e-08
16.042247907532882,4.583244291725796e-10,1.8004918127992e-09,1.8791389782714385e-10,3.955178666605192e-09,1.021871194740889e-08
16.052212036667996,4.5799250442908323e-10,1.7976295782255527e-09,1.8682389910146114e-10,3.9489094322619964e-09,1.020569026143066e-08
16.06217616580311,4.56125370489896e-10,1.797451298377612e-09,1.8743610133754898e-10,3.947186494134149e-09,1.0200088572938178e-08
16.072140294938222,4.5688170270790333e-10,1.7932200912445688e-09,1.8670948357529637e-10,3.942184053524905e-09,1.0184984399808304e-08
16.082104424073336,4.5648296653350743e-10,1.79292498464315e-09,1.8659522608774735e-10,3.9399119811534715e-09,1.0174068104526375e-08
16.09206855320845,4.5545504590823413e-10,1.7936175324335858e-09,1.8667907252054368e-10,3.9380577528605705e-09,1.0166324348781371e-08
16.102032682343562,4.571972285148758e-10,1.7877423286343473e-09,1.8569962817506048e-10,3.933965933618558e-09,1.0153207772877845e-08
16.111996811478676,4.548416945768273e-10,1.7890896899525349e-09,1.8562641127760904e-10,3.931171295848671e-09,1.0155539758210088e-08
16.12196094061379,4.551023882453608e-10,1.7881920290827189e-09,1.8554105409477847e-10,3.924648303790006e-09,1.0140946686409882e-08
16.131925069748903,4.537434797319141e-10,1.7860898516426907e-09,1.8627576541411123e-10,3.9222439244618395e-09,1.0135090408975284e-08
16.141889198884016,4.5441160641682763e-10,1.7854755641359407e-09,1.8571659666188845e-10,3.919269096889871e-09,1.0130129681704927e-08
16.15185332801913,4.5365787188285786e-10,1.7828790997974024e-09,1.862473441273144e-10,3.918998507722495e-09,1.0122584444543491e-08
16.161817457154246,4.543959893986545e-10,1.7796241639518525e-09,1.858045304447964e-10,3.91535030613381e-09,1.0108236255521131e-08
16.17178158628936,4.5348118888127203e-10,1.7815347870471701e-09,1.851589348581768e-10,3.9112258658489355e-09,1.0103131637242064e-08
16.181745715424473,4.527863675471978e-10,1.778777763556946e-09,1.853578033283414e-10,3.907843082665527e-09,1.0094719058359664e-08
16.191709844559586,4.521818587954964e-10,1.7761801507920933e-09,1.8520767928126e-10,3.906623313877373e-09,1.009314892666997e-08
16.2016739736947,4.5178344733810097e-10,1.777523676911635e-09,1.8473729722733256e-10,3.901071052022121e-09,1.0085937666796947e-08
16.211638102829813,4.519834301662364e-10,1.7732916138332655e-09,1.8401793500385927e-10,3.89824439325354e-09,1.0074392247817651e-08
16.221602231964926,4.5082949633675686e-10,1.7725281618302152e-09,1.8458788970736494e-10,3.897703995453404e-09,1.006649516372457e-08
16.23156636110004,4.509315214258275e-10,1.771220871263257e-09,1.8407792014289523e-10,3.893016855449919e-09,1.006026433671772e-08
16.241530490235153,4.5040897868386735e-10,1.7707162944976991e-09,1.8446654091503885e-10,3.8926278479063556e-09,1.005406991780807e-08
16.251494619370266,4.507025751374289e-10,1.7683116938679693e-09,1.8435362529122233e-10,3.886865383577162e-09,1.0039743861325457e-08
16.26145874850538,4.4832615990675017e-10,1.769266570321084e-09,1.844385464426396e-10,3.88362866225186e-09,1.0038640122929431e-08
16.271422877640493,4.497985891740869e-10,1.7645343149655547e-09,1.832668862573817e-10,3.8798878545706564e-09,1.0019829939357307e-08
16.281387006775606,4.492330237288148e-10,1.7646276119084873e-09,1.8357376517701747e-10,3.8776437361182804e-09,1.001786571225958e-08
16.29135113591072,4.490300651390824e-10,1.7643689446061309e-09,1.8395903763301013e-10,3.8738129720386454e-09,1.0004879160353393e-08
16.301315265045833,4.5001138074204085e-10,1.760150951316303e-09,1.8275611117851853e-10,3.871917502414295e-09,9.990527699205215e-09
16.31127939418095,4.474683073530072e-10,1.760069466771215e-09,1.8299052811667132e-10,3.8685733658509745e-09,9.991928396142157e-09
16.321243523316063,4.476922723905398e-10,1.7591229144824702e-09,1.8281912713231094e-10,3.863352905773894e-09,9.978560575654409e-09
16.331207652451177,4.4756950033054745e-10,1.7584939843813488e-09,1.831143835516131e-10,3.862134280538339e-09,9.970194270491852e-09
16.34117178158629,4.480139527326682e-10,1.7560034073494195e-09,1.8264941025057906e-10,3.858697872047669e-09,9.968909970647604e-09
16.351135910721403,4.4663595451028855e-10,1.75585486194712e-09,1.8281086034255691e-10,3.858935464432918e-09,9.959131603472629e-09
16.361100039856517,4.4731318126746495e-10,1.753534828552819e-09,1.8259461488109482e-10,3.855439689387886e-09,9.94822051942713e-09
16.37106416899163,4.4645301744100113e-10,1.7521465363478403e-09,1.8221043374276285e-10,3.850129427470241e-09,9.945622136058129e-09
16.381028298126743,4.4539882299420786e-10,1.7525619718913541e-09,1.8232908303645442e-10,3.85007740708493e-09,9.938332828992276e-09
16.390992427261857,4.45096891595401e-10,1.7477831323045111e-09,1.824623528130417e-10,3.846281884593332e-09,9.934213969596219e-09
16.40095655639697,4.451791360466829e-10,1.7501835827274664e-09,1.818820918717174e-10,3.841470163822523e-09,9.925126459265749e-09
16.410920685532083,4.4567287292130087e-10,1.7457727870856236e-09,1.813010933033839e-10,3.838274422633529e-09,9.919160198003741e-09
16.420884814667197,4.441178071088221e-10,1.7441976087876483e-09,1.8197542996155904e-10,3.836807756853281e-09,9.912694977436868e-09
16.43084894380231,4.4432038427085356e-10,1.7454053717961461e-09,1.812907261759445e-10,3.834855986056644e-09,9.904940427441924e-09
16.440813072937424,4.431412309300337e-10,1.7425371976158516e-09,1.814499653112512e-10,3.830932794972338e-09,9.902197329569043e-09
16.450777202072537,4.4350025023379593e-10,1.7412753710111703e-09,1.8162809644535343e-10,3.826288508225526e-09,9.890174103497906e-09
16.460741331207654,4.4160400494038846e-10,1.7428924646103132e-09,1.816966377171828e-10,3.8243401895301815e-09,9.88736644241482e-09
16.470705460342767,4.438004204313068e-10,1.7383113944703315e-09,1.8068971839959387e-10,3.820488525162397e-09,9.876051322658982e-09
16.48066958947788,4.4276083889012364e-10,1.7374588763886278e-09,1.8064725858994e-10,3.818352085961819e-09,9.868730040007349e-09
16.490633718612994,4.4307718112473737e-10,1.7372242704387103e-09,1.8098256585766975e-10,3.815893542478558e-09,9.856297856849307e-09
16.500597847748107,4.4345817223810036e-10,1.7345445534873367e-09,1.8024679985809777e-10,3.812788720896851e-09,9.843337990385371e-09
16.51056197688322,4.4096364297544045e-10,1.7330498666099723e-09,1.8078952126140637e-10,3.811765450125762e-09,9.841421285397237e-09
16.520526106018334,4.404109898931115e-10,1.7314125763073798e-09,1.8003146775324853e-10,3.804975294471733e-09,9.827895716202733e-09
16.530490235153447,4.407151711985253e-10,1.7326880279036301e-09,1.8108761584373267e-10,3.8058075583367615e-09,9.831549462084438e-09
16.54045436428856,4.415621525414276e-10,1.73032386596629e-09,1.8018795148176797e-10,3.80290044819219e-09,9.819709395392185e-09
16.550418493423674,4.4017354254131173e-10,1.7295819994159259e-09,1.8007090477919293e-10,3.802102184983451e-09,9.811610749163498e-09
16.560382622558787,4.4123267968820697e-10,1.7264094275744676e-09,1.799343488990766e-10,3.7988944317496925e-09,9.807222474807307e-09
16.5703467516939,4.396271634859214e-10,1.7255518686709718e-09,1.79921201540968e-10,3.7945182814927194e-09,9.80021980575565e-09
16.580310880829014,4.3782693271297415e-10,1.7256708394362362e-09,1.7959409020965169e-10,3.792692595820201e-09,9.792128556790732e-09
16.590275009964127,4.38736724136143e-10,1.722224706509589e-09,1.792877388103594e-10,3.788965787279567e-09,9.790918351794538e-09
16.60023913909924,4.393599121033816e-10,1.723925719621644e-09,1.7908820992980048e-10,3.7858480083003954e-09,9.780229909029872e-09
16.610203268234358,4.3938375472329626e-10,1.7206188177623206e-09,1.7873891315398942e-10,3.782767190105011e-09,9.765659682248957e-09
16.62016739736947,4.3878750145958006e-10,1.7187108243462209e-09,1.7888214070822855e-10,3.781185351062004e-09,9.760401838604026e-09
16.630131526504584,4.3766912397344397e-10,1.7202390666151414e-09,1.789500010193484e-10,3.778170414031767e-09,9.760875718874523e-09
16.640095655639698,4.3663603847149905e-10,1.7165998309629198e-09,1.7889854464863682e-10,3.77546581914967e-09,9.751150984912554e-09
16.65005978477481,4.372439296919174e-10,1.7140584016063546e-09,1.7888342410651472e-10,3.772110711663947e-09,9.742447218359888e-09
16.660023913909924,4.361164484316781e-10,1.7175540490316161e-09,1.7894517242702288e-10,3.768276086580144e-09,9.745610138874451e-09
16.669988043045038,4.376569640962899e-10,1.7125510473406844e-09,1.783240772758043e-10,3.7649432824463814e-09,9.727749528097936e-09
16.67995217218015,4.3533633220199223e-10,1.7097759920101372e-09,1.781637704026581e-10,3.76313899445433e-09,9.722796067091787e-09
16.689916301315264,4.3657065617593484e-10,1.7119376775754031e-09,1.7825632019759076e-10,3.762280104443863e-09,9.712845177455068e-09
16.699880430450378,4.364530851895267e-10,1.7107647878835736e-09,1.7803082308038843e-10,3.7581061074558425e-09,9.702776490518102e-09
16.70984455958549,4.3456320742160925e-10,1.7063847867922264e-09,1.7807491159522685e-10,3.755102163708635e-09,9.693609218755197e-09
16.719808688720605,4.3372915125666633e-10,1.705641870733075e-09,1.7768169010782933e-10,3.751383699865131e-09,9.69061840828372e-09
16.729772817855718,4.3432543529224324e-10,1.7083773126226949e-09,1.779920271349739e-10,3.7497277930534544e-09,9.685892392175403e-09
16.73973694699083,4.3489694215279e-10,1.7047677915785633e-09,1.7765708948285133e-10,3.747193735186368e-09,9.67586436394188e-09
16.749701076125945,4.350934389849857e-10,1.7048137938055856e-09,1.7762122064484205e-10,3.747239508195204e-09,9.671853694742935e-09
16.75966520526106,4.3537123168744366e-10,1.7019865489926069e-09,1.770251747052642e-10,3.743036475123514e-09,9.667012955207621e-09
16.769629334396175,4.3336343351621866e-10,1.7013386434415701e-09,1.7722829203372347e-10,3.740180407808698e-09,9.6608299726804e-09
16.779593463531288,4.3125612965852717e-10,1.7015383768939605e-09,1.7660664645333495e-10,3.738763293058757e-09,9.655803692436385e-09
16.7895575926664,4.3223455290500865e-10,1.6966456384526966e-09,1.770113186764042e-10,3.734606153838727e-09,9.651461254923694e-09
16.799521721801515,4.331950447037718e-10,1.6986990880618656e-09,1.7697154236309133e-10,3.73354006454621e-09,9.640000388711422e-09
16.80948585093663,4.329247626925402e-10,1.6969691405609075e-09,1.763714501094237e-10,3.7297652186564645e-09,9.628875771723337e-09
16.81944998007174,4.330044040117451e-10,1.6944092163639117e-09,1.7614429991984904e-10,3.727987763356492e-09,9.624126483443315e-09
16.829414109206855,4.3213656260995315e-10,1.6959884265440976e-09,1.7658809940455264e-10,3.725346201547456e-09,9.616706028944173e-09
16.83937823834197,4.304011746116682e-10,1.692932330611085e-09,1.7620476317014998e-10,3.7220512842794705e-09,9.612925263735829e-09
16.84934236747708,4.3064444290149885e-10,1.6909165722475717e-09,1.7642135584190302e-10,3.7199560617504344e-09,9.602391964829003e-09
16.859306496612195,4.304879205791942e-10,1.6929392212275447e-09,1.7640667765112034e-10,3.7148163553875066e-09,9.598725254203265e-09
16.86927062574731,4.3165172281878137e-10,1.6893262236327586e-09,1.756250635384272e-10,3.7135576515364754e-09,9.59086980290996e-09
16.87923475488242,4.305060603811181e-10,1.6871360442175708e-09,1.7564161625081148e-10,3.7104487125575444e-09,9.587905981028691e-09
16.889198884017535,4.3042208523225653e-10,1.687799037582184e-09,1.7555514148039172e-10,3.7079861880676e-09,9.574899596925845e-09
16.89916301315265,4.3014644770555744e-10,1.686275080526139e-09,1.7578909448727915e-10,3.7051310295692993e-09,9.574002521164284e-09
16.909127142287765,4.2876891819356643e-10,1.6819992262031761e-09,1.7579997056459572e-10,3.7044802896665365e-09,9.56138011410953e-09
16.91909127142288,4.276563424387463e-10,1.6827066515428474e-09,1.7527685384557786e-10,3.700036437154397e-09,9.558260675783223e-09
16.929055400557992,4.2822275866197393e-10,1.6841913908257535e-09,1.754985921122789e-10,3.6982483230715446e-09,9.557484378577468e-09
16.939019529693105,4.285917175117642e-10,1.6804307137374657e-09,1.7543471057016218e-10,3.6961806075780946e-09,9.549703304095701e-09
16.94898365882822,4.291323348480089e-10,1.6807234033872951e-09,1.746834038966253e-10,3.6946071667723995e-09,9.537727231269293e-09
16.958947787963332,4.282217579257449e-10,1.6792718729541602e-09,1.7478099091397104e-10,3.6910538420135484e-09,9.535187753933914e-09
16.968911917098445,4.2738432241877893e-10,1.6773031848071042e-09,1.7459155887821884e-10,3.6899073806304113e-09,9.525959340343576e-09
16.97887604623356,4.258419875388666e-10,1.678744212186445e-09,1.7458924724650636e-10,3.6880671359532597e-09,9.522434993408041e-09
16.988840175368672,4.269767066479645e-10,1.6735962831709808e-09,1.7450782839379129e-10,3.684858480645566e-09,9.515300247570834e-09
16.998804304503786,4.27849719116662e-10,1.6748921688498783e-09,1.7458143104799463e-10,3.683493267537901e-09,9.509303653363058e-09
17.0087684336389,4.269638144850147e-10,1.6739425014580838e-09,1.739199830980133e-10,3.6796200758897227e-09,9.499100147320993e-09
17.018732562774012,4.2689876208192603e-10,1.6710593820928157e-09,1.7402942445833917e-10,3.6765539150040758e-09,9.491993609913635e-09
17.028696691909126,4.253594365918479e-10,1.673375082949288e-09,1.742414084755771e-10,3.674171740715402e-09,9.490032137877298e-09
17.03866082104424,4.2457297044749635e-10,1.6703036497789513e-09,1.7427003767380354e-10,3.6721332106831683e-09,9.487395055747448e-09
17.048624950179352,4.2441577783750874e-10,1.6677659848323277e-09,1.7383377854340147e-10,3.670713197733435e-09,9.473372933362523e-09
17.05858907931447,4.252539533266403e-10,1.6705123079270995e-09,1.7370463061613683e-10,3.6658918977430996e-09,9.470596050194747e-09
17.068553208449583,4.262019397283549e-10,1.667589750555228e-09,1.7334156455790576e-10,3.662972185654858e-09,9.457708646541804e-09
17.078517337584696,4.2424357167095163e-10,1.6652350457592733e-09,1.7338537507241675e-10,3.6615209415870374e-09,9.453173308910217e-09
17.08848146671981,4.2436164706126244e-10,1.6646654197376138e-09,1.728749450074398e-10,3.6591566516578935e-09,9.45129208252138e-09
17.098445595854923,4.2415947790773026e-10,1.6637965295807454e-09,1.7373448496399567e-10,3.6557702990373725e-09,9.446195408073407e-09
17.108409724990036,4.2359534342809587e-10,1.6605326747684352e-09,1.7367768084930797e-10,3.6542230637169934e-09,9.437564515112269e-09
17.11837385412515,4.2260913174460343e-10,1.6613742384956317e-09,1.7287720669867483e-10,3.6529816410042082e-09,9.441764109206168e-09
17.128337983260263,4.2247893816854375e-10,1.6621917667489896e-09,1.7326828946814866e-10,3.6507577201036475e-09,9.430197279348295e-09
17.138302112395376,4.2326965626277066e-10,1.6582850707257993e-09,1.727473694290951e-10,3.6464558970905185e-09,9.4218588273348e-09
17.14826624153049,4.230448088521576e-10,1.6583072827587389e-09,1.72202382210912e-10,3.6451982513192208e-09,9.416114984209206e-09
17.158230370665603,4.2180759416319975e-10,1.6581238867289596e-09,1.7267082059319442e-10,3.643103507888426e-09,9.408955407130198e-09
17.168194499800716,4.218422604314114e-10,1.654260111875904e-09,1.7264837569987914e-10,3.6397705064499544e-09,9.403516348415542e-09
17.17815862893583,4.2058421601149534e-10,1.6565804301810013e-09,1.720854775998458e-10,3.640487484913174e-09,9.39193977764499e-09
17.188122758070943,4.2056678009336864e-10,1.652053622153523e-09,1.7223099459830194e-10,3.6357110144877772e-09,9.386756501237236e-09
17.198086887206056,4.218840989664918e-10,1.6531588067552835e-09,1.7242909222997954e-10,3.634711736747597e-09,9.386291852738322e-09
17.208051016341173,4.221119026340024e-10,1.6531627230693474e-09,1.721659026577097e-10,3.6313327779624694e-09,9.375251023699198e-09
17.218015145476286,4.2104164376053625e-10,1.6494314234480923e-09,1.7183801808335326e-10,3.6279705080312173e-09,9.363910096509973e-09
17.2279792746114,4.1983118297879326e-10,1.6508642369595958e-09,1.722509174316613e-10,3.627039154081861e-09,9.36423313020806e-09
17.237943403746513,4.1928545372839574e-10,1.6490671652203076e-09,1.717214811429468e-10,3.6252709202199496e-09,9.363098701069775e-09
17.247907532881626,4.188394199487414e-10,1.6463899852267711e-09,1.7150143527148684e-10,3.624085299797523e-09,9.352665899985219e-09
17.25787166201674,4.2052010231555455e-10,1.6473447805010791e-09,1.7143214829096794e-10,3.619120402545019e-09,9.346193208202983e-09
17.267835791151853,4.1971055737203376e-10,1.6462886352256184e-09,1.7132466127190022e-10,3.6188819865305396e-09,9.341318931278483e-09
17.277799920286967,4.1908593948303906e-10,1.6438133785912908e-09,1.7105307861137333e-10,3.614276485298685e-09,9.332386451751253e-09
17.28776404942208,4.188997869507622e-10,1.6436822830190197e-09,1.7073412148241166e-10,3.6105393286627297e-09,9.330258000295278e-09
17.297728178557193,4.186571089886973e-10,1.6438092016731635e-09,1.7185213735297117e-10,3.608577588059457e-09,9.325151331773082e-09
17.307692307692307,4.178165584546782e-10,1.6406647300263132e-09,1.7158083262464172e-10,3.608485567961722e-09,9.314266030409916e-09
17.31765643682742,4.1819879796350707e-10,1.6408062732318376e-09,1.712604741593753e-10,3.6075010865325034e-09,9.32162469078712e-09
17.327620565962533,4.177987687867854e-10,1.6400571975905231e-09,1.7059561801852466e-10,3.605062234959057e-09,9.313868000886365e-09
17.337584695097647,4.172912414185539e-10,1.6380778878247244e-09,1.705996836109257e-10,3.6009093774255007e-09,9.303338773165954e-09
17.34754882423276,4.171776436559379e-10,1.6366908583658927e-09,1.6996199833560946e-10,3.598922199933851e-09,9.292942513228753e-09
17.357512953367877,4.165978073059943e-10,1.637192645904849e-09,1.7062966495617276e-10,3.5966240510988424e-09,9.290139571099357e-09
17.36747708250299,4.1686777420898997e-10,1.6343184790024173e-09,1.6998077839580762e-10,3.594752056963437e-09,9.28125366301617e-09
17.377441211638104,4.154760366164392e-10,1.635563398878099e-09,1.7036259248363194e-10,3.5939560093938947e-09,9.272913014086171e-09
17.387405340773217,4.157420725845408e-10,1.6326254654456294e-09,1.698365445436203e-10,3.590385556335828e-09,9.271417684816314e-09
17.39736946990833,4.168810251037717e-10,1.6320503635368021e-09,1.7016268591904603e-10,3.5884851060926546e-09,9.264797542142965e-09
17.407333599043444,4.1664285635205817e-10,1.6320460145498761e-09,1.7020351691227977e-10,3.5866531502991246e-09,9.259400373688401e-09
17.417297728178557,4.158917123212888e-10,1.6290171244607015e-09,1.7003769150711539e-10,3.5835895458635186e-09,9.254241260071425e-09
17.42726185731367,4.136431429518985e-10,1.6299454664559993e-09,1.6996889345392258e-10,3.58197229607507e-09,9.251278966057673e-09
17.437225986448784,4.1377702194245133e-10,1.6274117774172666e-09,1.6943727447280142e-10,3.5797800436093687e-09,9.24285662131387e-09
17.447190115583897,4.1405758445380485e-10,1.6269446789491575e-09,1.6943868534035204e-10,3.578573339581776e-09,9.237266487570907e-09
17.45715424471901,4.1517903255575786e-10,1.6261059705470054e-09,1.694597928387171e-10,3.5742518406831334e-09,9.228437998278057e-09
17.467118373854124,4.1421264168639936e-10,1.6262437590664478e-09,1.69146485392627e-10,3.5739017642415483e-09,9.229298613614725e-09
17.477082502989237,4.143525497586099e-10,1.623917718782986e-09,1.6890041701012118e-10,3.5695233712148535e-09,9.218663268661046e-09
17.48704663212435,4.1409540787367146e-10,1.6229854183604274e-09,1.6898981981863385e-10,3.568011469189766e-09,9.216114006590998e-09
17.497010761259464,4.1293110852405607e-10,1.6238388362600177e-09,1.6940087101625622e-10,3.565552319503792e-09,9.208375615694104e-09
17.50697489039458,4.1308930344173573e-10,1.621415928155112e-09,1.6947894385980222e-10,3.5628427334829912e-09,9.203761916454167e-09
17.516939019529694,4.13293462467763e-10,1.622209655762779e-09,1.692346988415292e-10,3.564505941760947e-09,9.206676353215327e-09
17.526903148664807,4.1231864127841107e-10,1.6203373471058921e-09,1.68612975643491e-10,3.5599918954997582e-09,9.197018225146093e-09
17.53686727779992,4.123465649962616e-10,1.618003660128374e-09,1.6849357227790787e-10,3.5576423973149433e-09,9.19063258282833e-09
17.546831406935034,4.121078564503614e-10,1.61774145368984e-09,1.6797773396404367e-10,3.555300711756805e-09,9.182589085646822e-09
17.556795536070148,4.121672932521926e-10,1.6178253703516403e-09,1.6821373009924748e-10,3.553304286430298e-09,9.182297162657111e-09
17.56675966520526,4.1236477769742407e-10,1.6142417642743797e-09,1.6814217753405178e-10,3.5518298089434946e-09,9.16662785439896e-09
17.576723794340374,4.1032051040228976e-10,1.6170764215219786e-09,1.6846291556471123e-10,3.55093256720525e-09,9.161654637268317e-09
17.586687923475488,4.113213552103654e-10,1.6137011896367594e-09,1.6804358595167273e-10,3.5473986999356528e-09,9.16119961767107e-09
17.5966520526106,4.118822341524323e-10,1.6128495197706813e-09,1.6813249804769293e-10,3.5468485626278492e-09,9.153321043648427e-09
17.606616181745714,4.11337376901511e-10,1.6121167980164224e-09,1.6831505857476957e-10,3.5458442483451515e-09,9.151544161049718e-09
17.616580310880828,4.112274992859516e-10,1.6101804148449382e-09,1.678934286208481e-10,3.5407924676646265e-09,9.14583795962971e-09
17.62654444001594,4.091396579125749e-10,1.6104802846419225e-09,1.6787803313515414e-10,3.539309162146581e-09,9.139692579571517e-09
17.636508569151054,4.0955906209257456e-10,1.6086129974000001e-09,1.6726915780472005e-10,3.5363299692688625e-09,9.130988836741458e-09
17.646472698286168,4.097364203819484e-10,1.6089764626898544e-09,1.6763650737066458e-10,3.5355215118423733e-09,9.129572801961388e-09
17.656436827421285,4.1057511991362696e-10,1.606978059335811e-09,1.6697219214166522e-10,3.532368683175478e-09,9.118552632943303e-09
17.666400956556398,4.089192385791035e-10,1.6083024437995648e-09,1.673578777121444e-10,3.531443057758003e-09,9.120935299403886e-09
17.67636508569151,4.087612458754887e-10,1.6046087841725582e-09,1.6722489167645166e-10,3.5280123682830474e-09,9.114971684212064e-09
17.686329214826625,4.097215877234564e-10,1.6040541992202352e-09,1.6707853585224464e-10,3.5249808854001264e-09,9.107439405728095e-09
17.696293343961738,4.0788508879199497e-10,1.6054006366995595e-09,1.6731692405396718e-10,3.5243647612606925e-09,9.106082773092533e-09
17.70625747309685,4.0906465760461296e-10,1.604245196272805e-09,1.6724159003351553e-10,3.521061979565597e-09,9.099217818141365e-09
17.716221602231965,4.0922153232915847e-10,1.603547910646705e-09,1.671623249953535e-10,3.523343228436498e-09,9.100918053458827e-09
17.726185731367078,4.070202828666693e-10,1.6016619185235528e-09,1.6625150286147955e-10,3.5190978861167773e-09,9.09072907526709e-09
17.73614986050219,4.071464779487871e-10,1.5996739182165558e-09,1.6654323090316583e-10,3.5169723125699173e-09,9.08101760824034e-09
17.746113989637305,4.069988467622107e-10,1.599133646263576e-09,1.6633320469068219e-10,3.513829583402216e-09,9.074042423457425e-09
17.756078118772418,4.0764011546040805e-10,1.5997837020132976e-09,1.6612547361689082e-10,3.5122776147258815e-09,9.071221069498114e-09
17.76604224790753,4.0774603596549067e-10,1.5971711778736686e-09,1.660030037135658e-10,3.5112298172062158e-09,9.066646599395939e-09
17.776006377042645,4.054932956364422e-10,1.5980269528989562e-09,1.6660073155797694e-10,3.5099695333290978e-09,9.059500212652708e-09
17.785970506177758,4.065564912941811e-10,1.5977933865070168e-09,1.6582569237322974e-10,3.5069346464626145e-09,9.05334591217382e-09
17.79593463531287,4.069536132803769e-10,1.5942625553686224e-09,1.6609851664558683e-10,3.5059684385889363e-09,9.05145224327958e-09
17.80589876444799,4.0562221318540896e-10,1.59407700192516e-09,1.6619448339090044e-10,3.5051883179607466e-09,9.045149378039285e-09
17.815862893583102,4.0591574034469896e-10,1.5938130139310988e-09,1.6593793068045752e-10,3.5000951234901258e-09,9.039935975114309e-09
17.825827022718215,4.056477616008611e-10,1.5928052702827165e-09,1.6638792790031556e-10,3.4990489591424455e-09,9.037511927857644e-09
17.83579115185333,4.063129865819981e-10,1.5911359748552507e-09,1.6517192052173379e-10,3.4960756568904944e-09,9.027182151618192e-09
17.845755280988442,4.046284717213284e-10,1.5908666198582553e-09,1.654802084331417e-10,3.4943375070584784e-09,9.026155663606497e-09
17.855719410123555,4.0659676875739647e-10,1.5887912989525448e-09,1.6509480289101625e-10,3.4933715229092125e-09,9.016749926516517e-09
17.86568353925867,4.0413946406926104e-10,1.5899397948428278e-09,1.6547534031439587e-10,3.4916453363419736e-09,9.012477782286465e-09
17.875647668393782,4.0432565166287586e-10,1.5873279181547548e-09,1.6531369254227821e-10,3.4904336970013006e-09,9.007011196775433e-09
17.885611797528895,4.0492410487695375e-10,1.585740418677371e-09,1.6528847498943379e-10,3.4862771589622683e-09,9.005781513025409e-09
17.89557592666401,4.033983219007203e-10,1.5873218726529623e-09,1.654692084118857e-10,3.484402072473339e-09,9.01086774298895e-09
17.905540055799122,4.045258601095968e-10,1.587101099278442e-09,1.652386231134222e-10,3.48261741718297e-09,8.998447521782064e-09
17.915504184934235,4.041836432860635e-10,1.5862285531302307e-09,1.6544658804359082e-10,3.484230449955729e-09,9.00187245171197e-09
17.92546831406935,4.028992429148284e-10,1.5850592896283087e-09,1.6472891590241278e-10,3.4810705951584077e-09,8.989860977161333e-09
17.935432443204462,4.028872544913055e-10,1.5825840855020929e-09,1.6431036342621219e-10,3.4795140182853934e-09,8.981439209282284e-09
17.945396572339575,4.034463315082754e-10,1.5821428134720133e-09,1.6444692656088872e-10,3.4760445141166405e-09,8.976761583991498e-09
17.955360701474692,4.031604435150655e-10,1.5822089126793608e-09,1.6473723753677473e-10,3.4743360344970817e-09,8.974204676069738e-09
17.965324830609806,4.033229761859635e-10,1.5800592610673285e-09,1.643594792871643e-10,3.473924042744084e-09,8.965067051350037e-09
17.97528895974492,4.021965842486181e-10,1.5802590723395818e-09,1.6445434856958317e-10,3.4712908269774056e-09,8.959107458350664e-09
17.985253088880032,4.024675668690865e-10,1.5814839751830125e-09,1.6428582078013833e-10,3.4687803567972345e-09,8.946683016249098e-09
17.995217218015146,4.0217758639761206e-10,1.576501095683545e-09,1.6438811972630686e-10,3.4673991846146205e-09,8.953916067812503e-09
18.00518134715026,4.00593928697972e-10,1.5765605980600215e-09,1.6404709863560557e-10,3.4669870134864144e-09,8.951292121268085e-09
18.015145476285372,4.0137744602621827e-10,1.5776150073524435e-09,1.6408326837461807e-10,3.4620986983941023e-09,8.945113539601095e-09
18.025109605420486,4.013496650034329e-10,1.5757765154515536e-09,1.644867686704526e-10,3.461652865596964e-09,8.942863413726772e-09
18.0350737345556,4.018988970960558e-10,1.5760959624246907e-09,1.6342958230164775e-10,3.4570614733337217e-09,8.934871184829455e-09
18.045037863690712,4.0059637907444615e-10,1.5742860750018156e-09,1.6367284690984717e-10,3.457742595889578e-09,8.934581640546795e-09
18.055001992825826,4.0192209490876024e-10,1.571186356322447e-09,1.6341512534935545e-10,3.456785920560453e-09,8.919159349913244e-09
18.06496612196094,4.0001223108425527e-10,1.5737636669028072e-09,1.639972656122516e-10,3.454789160162091e-09,8.923152745311074e-09
18.074930251096053,3.994874556358939e-10,1.5709147861342582e-09,1.6362627817498227e-10,3.4521088700057883e-09,8.912789509355275e-09
18.084894380231166,4.004687430489169e-10,1.5696371193801476e-09,1.6363625338942303e-10,3.4508107298078047e-09,8.9124551819976e-09
18.09485850936628,3.991574806458306e-10,1.5714196870143718e-09,1.637493029966048e-10,3.4484794151956055e-09,8.912121294803476e-09
18.104822638501396,3.999602779338581e-10,1.5702740143461145e-09,1.633548346451967e-10,3.4461611417999815e-09,8.906532070262696e-09
18.11478676763651,3.9956802015553174e-10,1.5696105998965976e-09,1.6356746736981152e-10,3.4469487882153683e-09,8.904421571890428e-09
18.124750896771623,3.9907589051428406e-10,1.5681672509743492e-09,1.6280479241333163e-10,3.4437643095783162e-09,8.893937675862519e-09
18.134715025906736,3.9903943089939177e-10,1.5657848178113849e-09,1.6274909156695895e-10,3.4435021374777546e-09,8.889514468310254e-09
18.14467915504185,3.9965830683412953e-10,1.565962702150064e-09,1.632097183654463e-10,3.4403117155941973e-09,8.882018335870832e-09
18.154643284176963,3.986080162888152e-10,1.5664435605717017e-09,1.627262457423539e-10,3.4377185681648345e-09,8.881533179272574e-09
18.164607413312076,3.9917568367500356e-10,1.5638016245103509e-09,1.6238118928355495e-10,3.437156181584453e-09,8.877658246679422e-09
18.17457154244719,3.9849523392844717e-10,1.5638570678651755e-09,1.625808863257212e-10,3.4353961131509462e-09,8.868671658308298e-09
18.184535671582303,3.983600202307268e-10,1.5657174043510147e-09,1.6282895724902777e-10,3.43304228058981e-09,8.854696084235239e-09
18.194499800717416,3.9711270859160865e-10,1.5612242466315144e-09,1.627716699497751e-10,3.430368008606825e-09,8.856460028717938e-09
18.20446392985253,3.9663403576634297e-10,1.5609060713405756e-09,1.6232220365599178e-10,3.430880017088247e-09,8.862527524297208e-09
18.214428058987643,3.970806652832652e-10,1.5616447259128127e-09,1.6251090327380433e-10,3.4266779169709993e-09,8.855122269999643e-09
18.224392188122756,3.974355744230448e-10,1.559297074606043e-09,1.6252049400318168e-10,3.4263207748668335e-09,8.85120122155099e-09
18.23435631725787,3.984886137094951e-10,1.5603636729597831e-09,1.618229612134495e-10,3.423120823125886e-09,8.846345152238502e-09
18.244320446392983,3.968330522302341e-10,1.5584326169399087e-09,1.6196796792827295e-10,3.422463072582955e-09,8.83992493716772e-09
18.2542845755281,3.9731489819499927e-10,1.5552334021519497e-09,1.6178864813540617e-10,3.421031207330695e-09,8.832995408724772e-09
18.264248704663213,3.9576670584177495e-10,1.557789565267951e-09,1.6247990496721677e-10,3.4185665439223296e-09,8.829730688309583e-09
18.274212833798327,3.9513781910559385e-10,1.5552928436134264e-09,1.620328131373671e-10,3.418123459603648e-09,8.823171356343405e-09
18.28417696293344,3.959558775760489e-10,1.5530115616170576e-09,1.6216606689326287e-10,3.415935512445125e-09,8.821417906878964e-09
18.294141092068553,3.953881213594949e-10,1.5554335648116761e-09,1.6173453262434323e-10,3.414446147565729e-09,8.818664145921595e-09
18.304105221203667,3.9609724785319123e-10,1.5552676372097978e-09,1.613878112536051e-10,3.4119068170507776e-09,8.818561884079561e-09
18.31406935033878,3.948403079906357e-10,1.5539576202546672e-09,1.6185352515070512e-10,3.413414601126562e-09,8.812102704982482e-09
18.324033479473893,3.950018590409746e-10,1.5514536422072741e-09,1.6097871656110893e-10,3.410512796819806e-09,8.804465525707043e-09
18.333997608609007,3.9483860583816014e-10,1.550225327505291e-09,1.6087147437525288e-10,3.4084443318014707e-09,8.800749844745467e-09
18.34396173774412,3.9520934932964365e-10,1.5499707506135048e-09,1.6133080548194354e-10,3.4057434176499573e-09,8.79709121348737e-09
18.353925866879234,3.9474276518937135e-10,1.5501051992633165e-09,1.6142436042061693e-10,3.405132806324761e-09,8.792740929443274e-09
18.363889996014347,3.947566731842163e-10,1.5484170516878259e-09,1.6076977078096643e-10,3.403702602456075e-09,8.789267951577396e-09
18.37385412514946,3.942196770616055e-10,1.5478344057677982e-09,1.611281056619219e-10,3.4006095552339628e-09,8.7883608654997e-09
18.383818254284574,3.944197937989576e-10,1.550280099138539e-09,1.6110151249076242e-10,3.4000727081822116e-09,8.770644709417832e-09
18.393782383419687,3.9259338705666876e-10,1.5455504563981999e-09,1.6084249005794464e-10,3.3972048197239427e-09,8.772962536787779e-09
18.403746512554804,3.929717345742666e-10,1.5455790609237716e-09,1.606757365787007e-10,3.3971454389798265e-09,8.774771573736788e-09
18.413710641689917,3.926004445760807e-10,1.546609620689512e-09,1.6106360548874328e-10,3.3938186966298732e-09,8.773737673858337e-09
18.42367477082503,3.9391023655751166e-10,1.5440310349083635e-09,1.6102806682121775e-10,3.393476855392694e-09,8.767566500913598e-09
18.433638899960144,3.941709063394586e-10,1.5439165976176362e-09,1.604152412606438e-10,3.3898719451478506e-09,8.763679931234757e-09
18.443603029095257,3.9340027970506137e-10,1.5437683315827031e-09,1.6044985669223428e-10,3.3891298113261993e-09,8.756744686742422e-09
18.45356715823037,3.9287930278293825e-10,1.53960068241019e-09,1.6047527373575966e-10,3.3884494751863126e-09,8.752974269658865e-09
18.463531287365484,3.9134975116329824e-10,1.5418576068436841e-09,1.6069913823367426e-10,3.387311353626939e-09,8.745187068598358e-09
18.473495416500597,3.922852000091696e-10,1.5405135214681112e-09,1.603838603886162e-10,3.3841782861817192e-09,8.741650281743086e-09
18.48345954563571,3.921285465005708e-10,1.5377897251738186e-09,1.607341980685272e-10,3.3836901466400035e-09,8.741049847455078e-09
18.493423674770824,3.912024997727399e-10,1.5398673878358318e-09,1.6021788155940258e-10,3.3836827772815884e-09,8.735166289231038e-09
18.503387803905937,3.9185492338219785e-10,1.540079947256835e-09,1.5975869174902277e-10,3.378817068978394e-09,8.73451390021876e-09
18.51335193304105,3.910719684323439e-10,1.5373260852196333e-09,1.6031457433357915e-10,3.380702981045938e-09,8.726507862082813e-09
18.523316062176164,3.909909978710622e-10,1.5364713633706589e-09,1.5977367389398563e-10,3.3778078066392143e-09,8.722268309135108e-09
18.533280191311277,3.9092143035870066e-10,1.5361707537159545e-09,1.5927965962731086e-10,3.376486498250444e-09,8.71534081062896e-09
18.54324432044639,3.9093703243458424e-10,1.534158566502307e-09,1.597787409803862e-10,3.3732388495679547e-09,8.716225677128184e-09
18.553208449581508,3.910164082005428e-10,1.534484908713955e-09,1.599867778291408e-10,3.373585625647335e-09,8.714806976154139e-09
18.56317257871662,3.908708771388323e-10,1.5333472166323847e-09,1.594229626769559e-10,3.3714250537578036e-09,8.708674204226872e-09
18.573136707851734,3.9060352270750643e-10,1.5324737368061414e-09,1.5954070778573382e-10,3.3693487928175186e-09,8.705592673886707e-09
18.583100836986848,3.9116002953346833e-10,1.5343001508315279e-09,1.598835837087215e-10,3.367782886641969e-09,8.698652646388586e-09
18.59306496612196,3.8850848097719926e-10,1.5317546633223013e-09,1.5935407050731257e-10,3.3653556832874873e-09,8.69865083203742e-09
18.603029095257074,3.8886773257764517e-10,1.5305313564102472e-09,1.5893798356087798e-10,3.365481652527345e-09,8.6929523366468e-09
18.612993224392188,3.8887108177454175e-10,1.5323540388248135e-09,1.594951413883182e-10,3.3639403898771345e-09,8.693895432665829e-09
18.6229573535273,3.9036042757455366e-10,1.529113129306637e-09,1.5911148534493678e-10,3.3622548060266865e-09,8.68659713955078e-09
18.632921482662415,3.9019958639318005e-10,1.528306361507585e-09,1.5886055082799241e-10,3.358835649697577e-09,8.683349442444385e-09
18.642885611797528,3.904892504641384e-10,1.5291728987123156e-09,1.591672245409566e-10,3.3579528370734807e-09,8.672753092328851e-09
18.65284974093264,3.892363105926563e-10,1.5256205125024322e-09,1.5899407604254576e-10,3.3579596984788258e-09,8.6745627204226e-09
18.662813870067755,3.880920841621575e-10,1.5271128132492312e-09,1.5908637015819465e-10,3.35604254275157e-09,8.670880309366545e-09
18.672777999202868,3.886273442662033e-10,1.5267035074177988e-09,1.589064861298783e-10,3.3546202556277537e-09,8.66396907943474e-09
18.68274212833798,3.8913865698434267e-10,1.5240821318586514e-09,1.5891739609998155e-10,3.3541276161157787e-09,8.660354317217367e-09
18.692706257473095,3.875409118476148e-10,1.5260237093510812e-09,1.5853570260523876e-10,3.352190458192996e-09,8.657321824204181e-09
18.70267038660821,3.88514401730549e-10,1.5254500405721235e-09,1.5805046454963654e-10,3.3491494064893125e-09,8.660341625700296e-09
18.712634515743325,3.875934691791881e-10,1.5232234534625478e-09,1.5869136088176673e-10,3.349675083179653e-09,8.650285814146411e-09
18.72259864487844,3.877409881346817e-10,1.5227797469193855e-09,1.582470932039941e-10,3.3488319302117632e-09,8.644127337345839e-09
18.73256277401355,3.87834593616174e-10,1.5221487178470398e-09,1.582482395220197e-10,3.347285723342038e-09,8.642331578844765e-09
18.742526903148665,3.870975066619879e-10,1.5207089840149856e-09,1.586567301236212e-10,3.344748442864483e-09,8.638357938836746e-09
18.75249103228378,3.8752485301002093e-10,1.5203225649142066e-09,1.583437763083184e-10,3.343806496770838e-09,8.63739591497893e-09
18.76245516141889,3.862541492034703e-10,1.519880162291099e-09,1.581374091832836e-10,3.3410086367943554e-09,8.63186752666469e-09
18.772419290554005,3.86659067811519e-10,1.5183622287327208e-09,1.5812021824125604e-10,3.3394425703392883e-09,8.630276090811467e-09
18.78238341968912,3.874126876289e-10,1.5189897813894165e-09,1.5846937844627197e-10,3.338813877842278e-09,8.628773584069484e-09
18.79234754882423,3.854050070474124e-10,1.5176652400665124e-09,1.5787441093994823e-10,3.336808032850653e-09,8.622288462338694e-09
18.802311677959345,3.86153263863674e-10,1.5164174607457156e-09,1.5774214216111656e-10,3.335884923373696e-09,8.616312065005598e-09
18.81227580709446,3.858543481672635e-10,1.51867283946508e-09,1.5793605890264198e-10,3.334675445188567e-09,8.620109152142477e-09
18.822239936229572,3.880555673339024e-10,1.516212226832231e-09,1.5780518255644654e-10,3.3340760487989086e-09,8.61284691723945e-09
18.832204065364685,3.8659720859459984e-10,1.5149059017252754e-09,1.5748103509579816e-10,3.330412010729917e-09,8.607454723030803e-09
18.8421681944998,3.861118297823359e-10,1.5161519930738407e-09,1.5782597506994688e-10,3.3297935118424373e-09,8.600392919276715e-09
18.852132323634915,3.8568405455315985e-10,1.5118441984931202e-09,1.5771638314750363e-10,3.328603042293023e-09,8.598302633438754e-09
18.86209645277003,3.847855011968255e-10,1.5135185574449712e-09,1.5789031075637317e-10,3.3278304940861845e-09,8.595308699937484e-09
18.872060581905142,3.856369199112691e-10,1.514025485952745e-09,1.5779178633695697e-10,3.3258111679722074e-09,8.590375283792746e-09
18.882024711040255,3.860078212951533e-10,1.510905600773367e-09,1.5768951358873424e-10,3.3252110793475673e-09,8.59089289359315e-09
18.89198884017537,3.842710426280005e-10,1.5128017934723238e-09,1.5717803267107594e-10,3.322738392109455e-09,8.590261902961575e-09
18.901952969310482,3.8424535677694823e-10,1.51239594900316e-09,1.566910043867162e-10,3.322604602200767e-09,8.58764168139369e-09
18.911917098445596,3.845760365026854e-10,1.5102696673661035e-09,1.5697421767284549e-10,3.320088212072324e-09,8.576464785735223e-09
18.92188122758071,3.846848183054473e-10,1.5102848375800677e-09,1.5715671928639803e-10,3.3212304808394806e-09,8.571699695241352e-09
18.931845356715822,3.8489191475442135e-10,1.5096762954176098e-09,1.569784382896356e-10,3.319531007142005e-09,8.565613750599708e-09
18.941809485850936,3.83876319372089e-10,1.508088986424418e-09,1.5737244822400158e-10,3.316972026689435e-09,8.567261589697428e-09
18.95177361498605,3.8433991994997097e-10,1.5076407518507023e-09,1.569064555445771e-10,3.315767218686297e-09,8.558555888141113e-09
18.961737744121162,3.8219638126466247e-10,1.5080836243450636e-09,1.5727880103125409e-10,3.31392794833609e-09,8.562480515135546e-09
18.971701873256276,3.8427077369345716e-10,1.5053903226885211e-09,1.5687050796120007e-10,3.3116182084927056e-09,8.56107337762882e-09
18.98166600239139,3.845865343425252e-10,1.5061100906300784e-09,1.5747615978745642e-10,3.31207375149408e-09,8.55871488084953e-09
18.991630131526506,3.833161071205057e-10,1.5053664372893595e-09,1.5658228446848508e-10,3.3092112177594283e-09,8.553581224849436e-09
19.00159426066162,3.833061242531742e-10,1.5046918812674812e-09,1.564583743114151e-10,3.3085199645277773e-09,8.548506850598492e-09
19.011558389796733,3.827772578119129e-10,1.5063130230184604e-09,1.566208150512917e-10,3.3078923488188255e-09,8.548085277146492e-09
19.021522518931846,3.8452958336019517e-10,1.5041145280397683e-09,1.56702995397925e-10,3.306576634985083e-09,8.539173123833812e-09
19.03148664806696,3.8311775966157174e-10,1.5045257906386807e-09,1.5641887688548517e-10,3.300973978149714e-09,8.535831088552517e-09
19.041450777202073,3.826024404193956e-10,1.5034998891834596e-09,1.5657191607252474e-10,3.3022495818215452e-09,8.527115682990423e-09
19.051414906337186,3.8244016839891997e-10,1.5001588756099704e-09,1.5649062124539518e-10,3.302523844436065e-09,8.527865085660533e-09
19.0613790354723,3.8246535702820086e-10,1.5010166769204545e-09,1.5646296798723387e-10,3.30074284968689e-09,8.527599735814226e-09
19.071343164607413,3.824388205287722e-10,1.5022305874863764e-09,1.566203798403035e-10,3.300097178741246e-09,8.519879756013267e-09
19.081307293742526,3.8254242707914934e-10,1.4993157370889957e-09,1.560829014011988e-10,3.2989360419552456e-09,8.520433472314039e-09
19.09127142287764,3.8130302600207074e-10,1.5002663235667356e-09,1.5574185632176608e-10,3.2975374039783965e-09,8.517579967612075e-09
19.101235552012753,3.81249599019081e-10,1.4995377147361871e-09,1.5571999160366406e-10,3.2966275434755534e-09,8.516842112004548e-09
19.111199681147866,3.816893959917074e-10,1.4978324389575007e-09,1.5555933422691616e-10,3.2937265468187793e-09,8.504403414201435e-09
19.12116381028298,3.8261754565036723e-10,1.4982656982617038e-09,1.5600454790648759e-10,3.2947996769845454e-09,8.499883596113028e-09
19.131127939418093,3.8175059872450987e-10,1.4979946491261477e-09,1.558772846888073e-10,3.2944767241248634e-09,8.503363467575402e-09
19.14109206855321,3.813739275585903e-10,1.4965606850579487e-09,1.5583190706654434e-10,3.2917953383038654e-09,8.50068989586308e-09
19.151056197688323,3.817937142307827e-10,1.4960630518337656e-09,1.5553859937674917e-10,3.28904613231507e-09,8.489207413548832e-09
19.161020326823436,3.789399224537806e-10,1.4972333983402696e-09,1.5611397180902063e-10,3.2876580830815356e-09,8.499120544960406e-09
19.17098445595855,3.8193601823730125e-10,1.4941478947500799e-09,1.5551754080403269e-10,3.28588970722918e-09,8.491325877040501e-09
19.180948585093663,3.810735536406777e-10,1.4943282132190553e-09,1.5584456811805724e-10,3.2870563566694792e-09,8.489941476782104e-09
19.190912714228777,3.808768641670036e-10,1.4929072559421122e-09,1.5547928204332914e-10,3.283179280756857e-09,8.485954358990328e-09
19.20087684336389,3.806747635002257e-10,1.4945278676163128e-09,1.55336116989474e-10,3.2828005475696983e-09,8.481965372400401e-09
19.210840972499003,3.7992111606299044e-10,1.4946039934012161e-09,1.552944576938081e-10,3.2837514535288857e-09,8.482618848807085e-09
19.220805101634117,3.80920580649981e-10,1.492983937970654e-09,1.5560947121774351e-10,3.2796379342035087e-09,8.47922278824367e-09
19.23076923076923,3.799789247089e-10,1.4933663956776114e-09,1.5555994955775953e-10,3.276386099447913e-09,8.47056132589873e-09
19.240733359904343,3.7969241893843123e-10,1.4923649949625395e-09,1.5524029372289664e-10,3.2771504177255095e-09,8.463087386095702e-09
19.250697489039457,3.798433196787997e-10,1.4898987707051348e-09,1.5546669912175165e-10,3.277455539423748e-09,8.46673078128785e-09
19.26066161817457,3.7973816545055884e-10,1.4896728153881625e-09,1.5526922222591194e-10,3.274813160953962e-09,8.463605871841122e-09
19.270625747309683,3.7943657631444327e-10,1.4913771473869648e-09,1.5545734606967007e-10,3.2753498363762536e-09,8.458602928919611e-09
19.280589876444797,3.788539421796916e-10,1.4900057620699753e-09,1.548811646364015e-10,3.274259809255732e-09,8.454464572411435e-09
19.290554005579914,3.793251533261877e-10,1.4897081405501084e-09,1.5469389573497178e-10,3.2738802633360812e-09,8.452154976808006e-09
19.300518134715027,3.788357369890822e-10,1.4878222286952948e-09,1.5461381717961658e-10,3.2732724581963736e-09,8.4549089367442e-09
19.31048226385014,3.7905402705086197e-10,1.4870171135949003e-09,1.5466951396682293e-10,3.270004575688761e-09,8.443283253904848e-09
19.320446392985254,3.7975084167531885e-10,1.4867303804680444e-09,1.5495786774133456e-10,3.270029751494751e-09,8.438051757357533e-09
19.330410522120367,3.7897090917840576e-10,1.4868964823590785e-09,1.5479098981294335e-10,3.2694308782454752e-09,8.43882748687398e-09
19.34037465125548,3.7856860957752637e-10,1.486273302567331e-09,1.5468212482118109e-10,3.268075556660359e-09,8.436894427323578e-09
19.350338780390594,3.7829399062864675e-10,1.486152321516148e-09,1.5483974815347265e-10,3.2650828719450054e-09,8.425702749620821e-09
19.360302909525707,3.761823833850953e-10,1.487331868069618e-09,1.5494239772823522e-10,3.2642764769460164e-09,8.43818161225699e-09
19.37026703866082,3.803962757866168e-10,1.4836190347594913e-09,1.544587910602689e-10,3.2627594585165675e-09,8.42579066606026e-09
19.380231167795934,3.7829911812674056e-10,1.4841236928137795e-09,1.5476460069277173e-10,3.2627991247282605e-09,8.43247242235862e-09
19.390195296931047,3.785113005931567e-10,1.4838186264989414e-09,1.5444052574367864e-10,3.260004760433793e-09,8.423109768145247e-09
19.40015942606616,3.7852120494816705e-10,1.4847829245784402e-09,1.5418585058899448e-10,3.258001624794358e-09,8.419044447345456e-09
19.410123555201274,3.7758497031076066e-10,1.4843616577714828e-09,1.5411412267317247e-10,3.259692793712096e-09,8.422482853604339e-09
19.420087684336387,3.7692495974412113e-10,1.4828858265457635e-09,1.540166626264303e-10,3.2562987109540464e-09,8.416072966456292e-09
19.4300518134715,3.7724836553097496e-10,1.4827184252929753e-09,1.5491077742087527e-10,3.2552928121957213e-09,8.411303640536392e-09
19.440015942606617,3.771045750147508e-10,1.4821691849935693e-09,1.5440832219969232e-10,3.2549588119190292e-09,8.408680519916696e-09
19.44998007174173,3.7708572987230957e-10,1.4808076815174742e-09,1.5449988793920525e-10,3.2535758362306806e-09,8.404026254780242e-09
19.459944200876844,3.7748416940243427e-10,1.4787221600305632e-09,1.540123263399127e-10,3.2526738822791465e-09,8.402576003792039e-09
19.469908330011958,3.7751289873747957e-10,1.4815841442941378e-09,1.5391107929463082e-10,3.2525285315434586e-09,8.398600884864843e-09
19.47987245914707,3.76347784395173e-10,1.4807782156379572e-09,1.53505030614495e-10,3.251277486738813e-09,8.398123478966817e-09
19.489836588282184,3.775897725068595e-10,1.4784078992693812e-09,1.5354220487501246e-10,3.2522027089602256e-09,8.391619094969737e-09
19.499800717417298,3.766926582226633e-10,1.4776121042827583e-09,1.536615970724703e-10,3.2507065782001157e-09,8.39590798248642e-09
19.50976484655241,3.7663444935712954e-10,1.4770046922138502e-09,1.537709950872284e-10,3.247597144781855e-09,8.382495146335868e-09
19.519728975687524,3.7788853976628036e-10,1.4761093130701183e-09,1.5401699660411365e-10,3.2471605699193462e-09,8.382745577010568e-09
19.529693104822638,3.765991594698193e-10,1.4771771212700544e-09,1.5377493568273057e-10,3.246487597554034e-09,8.381401254950961e-09
19.53965723395775,3.759026373488698e-10,1.4768740074872035e-09,1.535590838619081e-10,3.2455099651186376e-09,8.383092999458277e-09
19.549621363092864,3.7515091185593574e-10,1.475756033496771e-09,1.5354523717812914e-10,3.2424060517574368e-09,8.37194298943098e-09
19.559585492227978,3.7385287224757284e-10,1.4781204178364947e-09,1.5383381900816134e-10,3.242298772367107e-09,8.379487409418346e-09
19.56954962136309,3.783177286486123e-10,1.4734614957738473e-09,1.5317425119753156e-10,3.2415227078280446e-09,8.373735941572175e-09
19.579513750498204,3.7593006486444014e-10,1.4739900430717567e-09,1.534800268753867e-10,3.240333135471614e-09,8.37524188380043e-09
19.58947787963332,3.7628005105208925e-10,1.474351663394508e-09,1.531275740180683e-10,3.23897026918272e-09,8.368467795841999e-09
19.599442008768435,3.7589206225273614e-10,1.4751173808508174e-09,1.5322149999834686e-10,3.2357139765313746e-09,8.365416043186136e-09
19.609406137903548,3.7547101062374826e-10,1.473610040229012e-09,1.5338513279243508e-10,3.2376334139455798e-09,8.366297344024151e-09
19.61937026703866,3.7419171995501847e-10,1.4725036971868352e-09,1.5285969000798275e-10,3.2357093196025485e-09,8.359264110013143e-09
19.629334396173775,3.7450082621193525e-10,1.472840852497527e-09,1.53925472599197e-10,3.235345043879007e-09,8.352352928236164e-09
19.639298525308888,3.752615753973491e-10,1.4726730321090315e-09,1.530830557759924e-10,3.2342898827939095e-09,8.35235665687825e-09
19.649262654444,3.748600564416012e-10,1.471976928540756e-09,1.5360173855621118e-10,3.2334144960453534e-09,8.351261465157006e-09
19.659226783579115,3.751482199482765e-10,1.4693598171715568e-09,1.528620541410957e-10,3.2321913831851133e-09,8.348337222023281e-09
19.669190912714228,3.758933979481701e-10,1.4726765340578348e-09,1.5302302668023858e-10,3.232571488672653e-09,8.347068651481151e-09
19.67915504184934,3.739433532661484e-10,1.4724892145000823e-09,1.526909760816279e-10,3.230554981877317e-09,8.344257381403532e-09
19.689119170984455,3.7459689859726916e-10,1.4683653347390237e-09,1.5275701804820283e-10,3.2309083066858145e-09,8.33918489026579e-09
19.699083300119568,3.7453757941343925e-10,1.4682644213550272e-09,1.528177405944737e-10,3.2293008146954863e-09,8.337431168038291e-09
19.70904742925468,3.7468466388971206e-10,1.4688465913626819e-09,1.5307944988065222e-10,3.227652123385899e-09,8.331208582146331e-09
19.719011558389795,3.750898329394671e-10,1.466330146752e-09,1.5279722812921927e-10,3.2245888532744718e-09,8.328422346855336e-09
19.72897568752491,3.743214636360921e-10,1.4683985315309003e-09,1.5293363117623827e-10,3.2246529732737396e-09,8.328816213979328e-09
19.738939816660025,3.732399383328772e-10,1.467538790801963e-09,1.5280390554792708e-10,3.2244318304478714e-09,8.326055323406946e-09
19.74890394579514,3.7286648778698803e-10,1.4674644014828912e-09,1.521304647271391e-10,3.2224631458111415e-09,8.322240723647809e-09
19.758868074930252,3.723867339165512e-10,1.4686932965722515e-09,1.5294314893555102e-10,3.2215655578176967e-09,8.31983181014226e-09
19.768832204065365,3.756064757559029e-10,1.4652868750909407e-09,1.5247911099938684e-10,3.2217651581776207e-09,8.320595262308465e-09
19.77879633320048,3.7348085723783387e-10,1.464968537874829e-09,1.524731204307028e-10,3.2198408519654223e-09,8.327640787613614e-09
19.788760462335592,3.740674708189624e-10,1.4669330404217115e-09,1.5251560289594154e-10,3.2187580852101765e-09,8.317579851160609e-09
19.798724591470705,3.7339982007604095e-10,1.466553922977206e-09,1.5250192292684742e-10,3.216004202829406e-09,8.312122856604381e-09
19.80868872060582,3.734768089306141e-10,1.4640098362819972e-09,1.5239879524973267e-10,3.217867298740516e-09,8.312528601677178e-09
19.818652849740932,3.7255077099607346e-10,1.463813266100142e-09,1.5217162154184205e-10,3.215371164623245e-09,8.307751662047315e-09
19.828616978876045,3.7241838103913134e-10,1.4624696825655768e-09,1.5259565019125923e-10,3.2177547192515516e-09,8.299351342856601e-09
19.83858110801116,3.7293779808497946e-10,1.4630151113600596e-09,1.525035990166269e-10,3.2143909911106055e-09,8.302288081465997e-09
19.848545237146272,3.7235449179594364e-10,1.4638833910646879e-09,1.526930858778782e-10,3.214515263257552e-09,8.300185563421778e-09
19.858509366281385,3.7261142495744493e-10,1.4599472466218528e-09,1.5189723900722496e-10,3.212704027956101e-09,8.297729135451658e-09
19.8684734954165,3.7338623111194307e-10,1.4636763628450323e-09,1.5195846330536903e-10,3.2132991505058596e-09,8.298949524698787e-09
19.878437624551612,3.7220228556744545e-10,1.4645633409277974e-09,1.5185947791844847e-10,3.2113730526957713e-09,8.299582781433556e-09
19.88840175368673,3.7190425810012224e-10,1.4586828151553462e-09,1.5213994577286436e-10,3.211021335031309e-09,8.293492684871664e-09
19.898365882821842,3.7278767239116364e-10,1.4592663249739909e-09,1.52072495391242e-10,3.2098625881651873e-09,8.287603423418428e-09
19.908330011956956,3.72501257574737e-10,1.4611884916958788e-09,1.520781118826328e-10,3.2088004287428166e-09,8.282598239083394e-09
19.91829414109207,3.725685042239839e-10,1.4584052840825782e-09,1.5174602521685074e-10,3.205726509607493e-09,8.28080363955887e-09
19.928258270227182,3.7232763263764135e-10,1.4594458554667174e-09,1.5250387047256732e-10,3.205705184417196e-09,8.287650397499137e-09
19.938222399362296,3.7151041095073085e-10,1.4610275898856221e-09,1.5199466121731904e-10,3.2048171677484223e-09,8.281190218197584e-09
19.94818652849741,3.703374407775088e-10,1.4580172258066744e-09,1.5133961371549282e-10,3.2047993713468645e-09,8.273318576482317e-09
19.958150657632522,3.7066992486680267e-10,1.4598494982710303e-09,1.522684800991011e-10,3.2031714057161736e-09,8.272850131470445e-09
19.968114786767636,3.734811258418525e-10,1.4573462511799001e-09,1.5176838187244228e-10,3.2036045450570054e-09,8.26984724509644e-09
19.97807891590275,3.714397487811683e-10,1.4570170917489982e-09,1.5139258771235182e-10,3.2016546919718973e-09,8.276670616154393e-09
19.988043045037863,3.7165366003457447e-10,1.4585496476116355e-09,1.5152973311515808e-10,3.2007630359098176e-09,8.267347925814053e-09
19.998007174172976,3.710272150590606e-10,1.4568726894010616e-09,1.5204259947227761e-10,3.197883937556599e-09,8.268634054425993e-09
20.00797130330809,3.7140166312118565e-10,1.4559132767422301e-09,1.5153927205220582e-10,3.197870686085272e-09,8.261739360170277e-09
20.017935432443203,3.7080893918758737e-10,1.4562496877912295e-09,1.5118593140857556e-10,3.1973419172511915e-09,8.261947617477734e-09
20.027899561578316,3.7023074196617813e-10,1.454324595347262e-09,1.5188245625783604e-10,3.1991094808831575e-09,8.251474322825028e-09
20.037863690713433,3.7079849802584024e-10,1.453949743937623e-09,1.5163120731111747e-10,3.1962278395753827e-09,8.258629171103437e-09
20.047827819848546,3.7056668639453274e-10,1.4568452207217864e-09,1.5143774502635703e-10,3.196456962161298e-09,8.260945164046716e-09
20.05779194898366,3.700792679193937e-10,1.4526917906814254e-09,1.5092521497990052e-10,3.1946323393425215e-09,8.25557340528504e-09
20.067756078118773,3.707234942742339e-10,1.4543901066107423e-09,1.5094090804890235e-10,3.194874107291103e-09,8.256737244260828e-09
20.077720207253886,3.701609781886302e-10,1.4569931427171554e-09,1.5106778294873542e-10,3.193706954378461e-09,8.255100223050318e-09
20.087684336389,3.707219483926545e-10,1.4506646944294108e-09,1.5131038643350222e-10,3.1931775355968685e-09,8.247195651635198e-09
20.097648465524113,3.705600703351713e-10,1.4519800217301598e-09,1.5104888064506851e-10,3.194269857800493e-09,8.240979752394344e-09
20.107612594659226,3.699512354160709e-10,1.4531198134002796e-09,1.5127421601245852e-10,3.190446098267538e-09,8.234852394708658e-09
20.11757672379434,3.7054625205946194e-10,1.4506956124149915e-09,1.5126398756838411e-10,3.189158419422344e-09,8.234880317672643e-09
20.127540852929453,3.7061928907904735e-10,1.4515058977188323e-09,1.5140733437403163e-10,3.188000060533893e-09,8.240904443253077e-09
20.137504982064566,3.6934654273558985e-10,1.4536645724063056e-09,1.511741067813064e-10,3.1886285237017267e-09,8.237732901923453e-09
20.14746911119968,3.6829058211141623e-10,1.4501504216693868e-09,1.5047302639031502e-10,3.1864295188323995e-09,8.23225844463933e-09
20.157433240334793,3.694016786621908e-10,1.4520900956714326e-09,1.5133527163692272e-10,3.1865659959592476e-09,8.22879549781684e-09
20.167397369469906,3.708268839453095e-10,1.450715850501166e-09,1.5100127464435542e-10,3.186552000334066e-09,8.226157448262745e-09
20.17736149860502,3.683583775671428e-10,1.4493594901599613e-09,1.5043434316343569e-10,3.183853649031466e-09,8.232721166427529e-09
20.187325627740137,3.7001994678157937e-10,1.4516538251868692e-09,1.5098025624454165e-10,3.1835525554321648e-09,8.226363493254338e-09
20.19728975687525,3.6975167970858575e-10,1.449471094660197e-09,1.5122387458111617e-10,3.181075738401942e-09,8.224061479965394e-09
20.207253886010363,3.6892669338737515e-10,1.448086354313222e-09,1.5093423522218677e-10,3.1809748107864326e-09,8.218423242718509e-09
20.217218015145477,3.6859046164781455e-10,1.4494804704284683e-09,1.5097220151889233e-10,3.181520737874841e-09,8.216071928633615e-09
20.22718214428059,3.6892719845268145e-10,1.4480198815136874e-09,1.5130551447318066e-10,3.182000318106739e-09,8.209202390625664e-09
20.237146273415703,3.6961043484949997e-10,1.4452193210274658e-09,1.5094149892883084e-10,3.1801784593788153e-09,8.219009597551427e-09
20.247110402550817,3.6788019767786593e-10,1.4510568754709826e-09,1.5054472440111316e-10,3.1802472699999116e-09,8.22345236949415e-09
20.25707453168593,3.694953052970297e-10,1.4469460214057512e-09,1.5030348180497164e-10,3.1795362746525668e-09,8.215235925335967e-09
20.267038660821044,3.688755848337741e-10,1.4460048183892963e-09,1.502805966086386e-10,3.1797044638421788e-09,8.21578878969153e-09
20.277002789956157,3.679122923318779e-10,1.450758174351531e-09,1.5040136681143424e-10,3.1778144849433727e-09,8.21132449929871e-09
20.28696691909127,3.6925819234818236e-10,1.4442363224277938e-09,1.5057092905034375e-10,3.1783421643111182e-09,8.209070560350267e-09
20.296931048226384,3.679309533543925e-10,1.444254077653495e-09,1.5062420389480461e-10,3.180282278619267e-09,8.199282127175416e-09
20.306895177361497,3.679811695297369e-10,1.4465892444945094e-09,1.4988792305088227e-10,3.1758928227404147e-09,8.192312975144396e-09
20.31685930649661,3.690450811793776e-10,1.4428551758655947e-09,1.5047284002147998e-10,3.1738167834447315e-09,8.190706355989139e-09
20.326823435631724,3.681530009014597e-10,1.4455416664545308e-09,1.5078469684273323e-10,3.171949562777272e-09,8.201340664937857e-09
20.33678756476684,3.681975702712566e-10,1.4474438577573284e-09,1.50425720352685e-10,3.173782672385124e-09,8.19668601584936e-09
20.346751693901954,3.6688244563416516e-10,1.4434488116144505e-09,1.49836221282361e-10,3.1703750258104588e-09,8.200070526478434e-09
20.356715823037067,3.686074999788407e-10,1.4451285926005629e-09,1.50582759829644e-10,3.1722908862449735e-09,8.193516313290715e-09
20.36667995217218,3.6942621407928995e-10,1.4450197664064731e-09,1.5032929539846621e-10,3.170720837195673e-09,8.185894634095274e-09
20.376644081307294,3.6643261280015546e-10,1.4434058474563667e-09,1.497310492265203e-10,3.169974117507311e-09,8.196410677364973e-09
20.386608210442407,3.674572697789933e-10,1.4450349968075827e-09,1.5023635094060136e-10,3.1683294681993704e-09,8.19075110671323e-09
20.39657233957752,3.6770943883875914e-10,1.4425816193432847e-09,1.505531277875469e-10,3.1661735428256966e-09,8.191064868592107e-09
20.406536468712634,3.6733997151531864e-10,1.4412858436066847e-09,1.501395448108386e-10,3.164413234587629e-09,8.182374813514007e-09
20.416500597847747,3.6754188147567135e-10,1.44178380386801e-09,1.503716038119092e-10,3.1675362367481067e-09,8.178554995862908e-09
20.42646472698286,3.6766779225753214e-10,1.440406953035094e-09,1.5083635033828254e-10,3.1676666600027124e-09,8.170797591200538e-09
20.436428856117974,3.687339572751068e-10,1.4382377528190802e-09,1.5000969014162622e-10,3.166877982658143e-09,8.178012114856499e-09
20.446392985253087,3.6676730135367666e-10,1.4457301756990944e-09,1.4968740037614433e-10,3.166246789749856e-09,8.184984838920163e-09
20.4563571143882,3.6855540172920763e-10,1.442220162508186e-09,1.4945459163985117e-10,3.1650007211844114e-09,8.181947900194131e-09
20.466321243523314,3.665613917234325e-10,1.4393512951911164e-09,1.4945234129881156e-10,3.163946969775971e-09,8.178402948602024e-09
20.476285372658428,3.6636551991035616e-10,1.4450454199845937e-09,1.4993381359763333e-10,3.1639228029561066e-09,8.177232078710994e-09
20.486249501793544,3.678628515627706e-10,1.4383344096628961e-09,1.495721523697779e-10,3.1643726402052637e-09,8.171947790606827e-09
20.496213630928658,3.653629775428588e-10,1.4383516352323656e-09,1.5045783744089926e-10,3.166970886963776e-09,8.161329546542767e-09
20.50617776006377,3.661861701202596e-10,1.4401490356879555e-09,1.4938122905520563e-10,3.160557627078067e-09,8.163536438669197e-09
20.516141889198884,3.6726865749097895e-10,1.4372892882302591e-09,1.4978225144121856e-10,3.159916121113022e-09,8.157438898913603e-09
20.526106018333998,3.6661412170187674e-10,1.440125186548818e-09,1.502617598835399e-10,3.1571002691627228e-09,8.163227594463706e-09
20.53607014746911,3.6754972113777e-10,1.4411950607164983e-09,1.497204741142952e-10,3.1597147438791082e-09,8.166022511309689e-09
20.546034276604225,3.6600452218954486e-10,1.4364892567945559e-09,1.49350741844754e-10,3.1586427436852906e-09,8.16891342114017e-09
20.555998405739338,3.6889097587548585e-10,1.437816301334033e-09,1.4965162103447753e-10,3.1598421765521436e-09,8.153297365993484e-09
20.56596253487445,3.663553882408801e-10,1.4393093978323044e-09,1.4957575209602212e-10,3.1573347640984645e-09,8.15572179634364e-09
20.575926664009565,3.646845272502028e-10,1.4379987962097813e-09,1.4922294939543761e-10,3.1555125237630457e-09,8.156374258511895e-09
20.585890793144678,3.6679692451799614e-10,1.4382086630990867e-09,1.493094346241789e-10,3.1556860750956174e-09,8.155477241285722e-09
20.59585492227979,3.665707735086176e-10,1.4370563916699185e-09,1.5014617553558418e-10,3.1540754268523603e-09,8.156858089837247e-09
20.605819051414905,3.661073247809401e-10,1.4343172843589204e-09,1.4943508907693755e-10,3.1524290495440747e-09,8.147077247167926e-09
20.615783180550018,3.666251259445804e-10,1.4361931240516758e-09,1.4951867844152189e-10,3.1545567278121557e-09,8.143812695007354e-09
20.62574730968513,3.6703687269492106e-10,1.4333820635155684e-09,1.498527893714653e-10,3.1563139308596406e-09,8.142044781460875e-09
20.63571143882025,3.6929548787595304e-10,1.4329929072421122e-09,1.4933063898167506e-10,3.1555626047796984e-09,8.142346286928486e-09
20.64567556795536,3.6528779338170177e-10,1.4419622855957839e-09,1.4885098427849838e-10,3.153246767869364e-09,8.151371136262417e-09
20.655639697090475,3.658965142170832e-10,1.437719026890805e-09,1.488250568220224e-10,3.1537536589319274e-09,8.154666142678707e-09
20.66560382622559,3.6543305007743226e-10,1.4333922016201354e-09,1.486855664015642e-10,3.151906060920951e-09,8.14616638371266e-09
20.6755679553607,3.638389205068546e-10,1.439436817970715e-09,1.496241999512915e-10,3.1509794230838068e-09,8.14235583483841e-09
20.685532084495815,3.6642274716805e-10,1.4335364010218494e-09,1.491714807195698e-10,3.1522964375127426e-09,8.14509909918676e-09
20.69549621363093,3.64554649610112e-10,1.4340923847808407e-09,1.5076127084306783e-10,3.1544959842086727e-09,8.130117562674186e-09
20.70546034276604,3.629777807170019e-10,1.4350648233926604e-09,1.489776866906519e-10,3.1472914024118083e-09,8.12849844549312e-09
20.715424471901155,3.6538484714326794e-10,1.432690376164269e-09,1.4870562625718582e-10,3.1487245325796967e-09,8.130992624669068e-09
20.72538860103627,3.6556136509751705e-10,1.4356972223247205e-09,1.4959479257361814e-10,3.144517253707498e-09,8.127098865517374e-09
20.735352730171382,3.680327270348764e-10,1.4344537568908836e-09,1.49140472926935e-10,3.1477689434683443e-09,8.125354116523808e-09
20.745316859306495,3.6447081583314344e-10,1.4310936896165418e-09,1.4900116915759453e-10,3.147278542292051e-09,8.142867541108122e-09
20.75528098844161,3.686041707330143e-10,1.4316837920426777e-09,1.4878505169473287e-10,3.1475455434499076e-09,8.1148060553476e-09
20.765245117576722,3.645095488579458e-10,1.4355764835252243e-09,1.4936717762345806e-10,3.14503051280378e-09,8.13329797322836e-09
20.775209246711835,3.6419138572903685e-10,1.432898442988627e-09,1.4847111206835017e-10,3.143894486917354e-09,8.129298091913102e-09
20.785173375846952,3.6615884426938614e-10,1.4331140946130192e-09,1.4882241170923643e-10,3.1464716209128715e-09,8.129522610418873e-09
20.795137504982065,3.651870214372544e-10,1.4321315050557392e-09,1.4984888709676236e-10,3.142438511708133e-09,8.126974068295496e-09
20.80510163411718,3.662801989576637e-10,1.4286714943152706e-09,1.4911951826444268e-10,3.1428524020612924e-09,8.123393852611679e-09
20.815065763252292,3.664871200054831e-10,1.429674275016982e-09,1.4870968736349514e-10,3.1427046318852903e-09,8.118759713905967e-09
20.825029892387406,3.6653218605482195e-10,1.4277666177168522e-09,1.489323787504889e-10,3.1479058168288043e-09,8.113192495609203e-09
20.83499402152252,3.6835824226098134e-10,1.428632735575668e-09,1.4851965702584712e-10,3.1455839227837902e-09,8.123791665051345e-09
20.844958150657632,3.5988938374963015e-10,1.4362659784527404e-09,1.4817331731531705e-10,3.1424329336407233e-09,8.118903247843981e-09
20.854922279792746,3.636116302939957e-10,1.433652402416965e-09,1.4836996800820797e-10,3.142557170821974e-09,8.11397734741836e-09
20.86488640892786,3.637304985038508e-10,1.4278099706127873e-09,1.4845155839948323e-10,3.1399770061850946e-09,8.12259594214426e-09
20.874850538062972,3.6414482572231477e-10,1.4325898014129273e-09,1.493842372250369e-10,3.1414214181642528e-09,8.118579761354176e-09
20.884814667198086,3.6759309298653114e-10,1.4293651095974132e-09,1.4852788702715394e-10,3.141095282682196e-09,8.111745001463873e-09
20.8947787963332,3.6062454592411566e-10,1.4299921604691244e-09,1.5018009662640415e-10,3.140350047667412e-09,8.102864832505392e-09
20.904742925468312,3.645367982829186e-10,1.4296779651856523e-09,1.483392862396206e-10,3.136892064773247e-09,8.116016043623628e-09
20.914707054603426,3.634793542097563e-10,1.4284087647432963e-09,1.4804050470682647e-10,3.1398900551452115e-09,8.10463841404637e-09
20.92467118373854,3.6597613654764806e-10,1.4301709562165617e-09,1.487092963283753e-10,3.134365758122898e-09,8.105556964606251e-09
20.934635312873656,3.6566866420372905e-10,1.4285264192596643e-09,1.486250119071412e-10,3.136763563574614e-09,8.110693917032051e-09
20.94459944200877,3.6042368912731647e-10,1.4256820036969115e-09,1.489422804858716e-10,3.138041013621358e-09,8.11129331727936e-09
20.954563571143883,3.715224317696317e-10,1.4254001252497756e-09,1.4823636374163879e-10,3.1374068337172582e-09,8.0901790577003e-09
20.964527700278996,3.6014422715077946e-10,1.4319883643068466e-09,1.4915735630773864e-10,3.13512392627192e-09,8.107055014236778e-09
20.97449182941411,3.653311215651326e-10,1.4271307105368744e-09,1.4803131549357112e-10,3.1330966619074924e-09,8.085161081519755e-09
20.984455958549223,3.6519164139538827e-10,1.4279708805661888e-09,1.4849516543553641e-10,3.1388232065851054e-09,8.104111619079301e-09
20.994420087684336,3.6688294997775886e-10,1.4275133618559615e-09,1.4988428915081564e-10,3.1365656643273517e-09,8.105143814026263e-09
21.00438421681945,3.6320871236357727e-10,1.4250045099590822e-09,1.49089577223038e-10,3.134819305068359e-09,8.080319767108332e-09
21.014348345954563,3.6226968173492846e-10,1.423673601037751e-09,1.4743196801003355e-10,3.1316288800585303e-09,8.099252956343091e-09
21.024312475089676,3.6744632652107076e-10,1.4234109587423288e-09,1.4760960784115315e-10,3.139347244204608e-09,8.10082819765876e-09
21.03427660422479,3.6494743561181475e-10,1.4264895116287122e-09,1.4776949494303905e-10,3.1355856648961305e-09,8.116426261329012e-09
21.044240733359903,3.6210196139267697e-10,1.4295600887056993e-09,1.475672630379912e-10,3.133724410104568e-09,8.098454346805208e-09
21.054204862495016,3.6750509646634175e-10,1.430066510621623e-09,1.4830614070389518e-10,3.133452880199113e-09,8.10340650151336e-09
21.06416899163013,3.650499784350989e-10,1.4224653544071485e-09,1.4838587681452528e-10,3.131471902558674e-09,8.089934216385232e-09
21.074133120765243,3.6606563915191454e-10,1.425280526491838e-09,1.490417086265429e-10,3.131875841097672e-09,8.094019278537256e-09
21.08409724990036,3.625124141847349e-10,1.4258303331219577e-09,1.481420968004388e-10,3.1315330860338275e-09,8.082873295478731e-09
21.094061379035473,3.5816405073882354e-10,1.4252124403330295e-09,1.4944649907788504e-10,3.127984901281119e-09,8.067509760008533e-09
21.104025508170587,3.668688321253157e-10,1.426132496013853e-09,1.4773749939166856e-10,3.1277993816239905e-09,8.085304374967758e-09
21.1139896373057,3.5927119736215475e-10,1.424894789281867e-09,1.4746016927106612e-10,3.1329685226942685e-09,8.100176061547075e-09
21.123953766440813,3.654167443561763e-10,1.4242985534833002e-09,1.4826075463652789e-10,3.1267890031923524e-09,8.072524239561201e-09
21.133917895575927,3.7072024967485486e-10,1.4232227715756324e-09,1.4790921661840992e-10,3.1282969218596033e-09,8.091579300408452e-09
21.14388202471104,3.6158553601127054e-10,1.4196793274003842e-09,1.4904705401284946e-10,3.1299553809646604e-09,8.111257755672999e-09
21.153846153846153,3.6624395616832407e-10,1.4189874884211517e-09,1.4741012948213083e-10,3.1271306285846624e-09,8.081644723281356e-09
21.163810282981267,3.6286772902851486e-10,1.4286833564799463e-09,1.4929003499130407e-10,3.1262331658881147e-09,8.086739083832172e-09
21.17377441211638,3.5902552655832087e-10,1.4228400558122435e-09,1.474762807863819e-10,3.125433204268527e-09,8.077945575602181e-09
21.183738541251493,3.600402072588953e-10,1.421611599004205e-09,1.4849003145329918e-10,3.1307787918238993e-09,8.074800302426518e-09
21.193702670386607,3.672460376659494e-10,1.4250150120665309e-09,1.4941162183522608e-10,3.1308023254320053e-09,8.075467537445457e-09
21.20366679952172,3.663624161472028e-10,1.4214598552774778e-09,1.4877784266566885e-10,3.1281475473214744e-09,8.060435154670467e-09
21.213630928656833,3.6616305261151646e-10,1.4170817521668558e-09,1.4633802130383923e-10,3.1220837701759567e-09,8.046665288635698e-09
21.223595057791947,3.618470722483099e-10,1.4232146709184286e-09,1.4701674975027634e-10,3.130572774017105e-09,8.07428547856684e-09
21.233559186927064,3.637787199011047e-10,1.4213208403456017e-09,1.4702213647774227e-10,3.1294950684120206e-09,8.093735391562175e-09
21.243523316062177,3.675875267817053e-10,1.4217042012670418e-09,1.4741151460319568e-10,3.128158072313276e-09,8.0703877686754e-09
21.25348744519729,3.6640244142002593e-10,1.4285939106375724e-09,1.481850899038059e-10,3.1275898486887218e-09,8.057939932703615e-09
21.263451574332404,3.60380055521949e-10,1.415365051686558e-09,1.4803347182547703e-10,3.125590451584158e-09,8.075405876320554e-09
21.273415703467517,3.603866577414777e-10,1.4180317866826598e-09,1.4884783858041246e-10,3.125533645014663e-09,8.078456475776551e-09
21.28337983260263,3.6243788916174566e-10,1.421060514033468e-09,1.4851070206865888e-10,3.122969915317901e-09,8.049307240888638e-09
21.293343961737744,3.6446575558573134e-10,1.4181732628876994e-09,1.4826321391390763e-10,3.118831367911629e-09,8.061988921392627e-09
21.303308090872857,3.7092336432551486e-10,1.4225713390191941e-09,1.4761938815360138e-10,3.121626854572523e-09,8.062670133783394e-09
21.31327222000797,3.6312027600923936e-10,1.4202290771349861e-09,1.4771090734976835e-10,3.1275259904062263e-09,8.077466838563339e-09
21.323236349143084,3.625182840283331e-10,1.4211127798908629e-09,1.474761245900042e-10,3.1202955447997073e-09,8.0559104989519e-09
21.333200478278197,3.630647093133277e-10,1.419964638097838e-09,1.4766113014148328e-10,3.1207597208703118e-09,8.068066626612645e-09
21.34316460741331,3.6977265716230636e-10,1.4140291831964682e-09,1.4936750318812753e-10,3.123501249085374e-09,8.11705265744114e-09
21.353128736548424,3.676899772394906e-10,1.4144981038153452e-09,1.46723030909241e-10,3.1205346598533056e-09,8.086078545827812e-09
21.363092865683537,3.592450183382585e-10,1.4261044446174001e-09,1.485848187472886e-10,3.1191874988939817e-09,8.077100750460506e-09
21.37305699481865,3.628710975494021e-10,1.4166723563858196e-09,1.4741753911329492e-10,3.1204834472665687e-09,8.038007149616998e-09
21.383021123953768,3.6499001728964784e-10,1.4138445829158033e-09,1.4901407482520936e-10,3.1223681809546136e-09,8.068017095452069e-09
21.39298525308888,3.653724398664305e-10,1.4208346387485456e-09,1.486128966846554e-10,3.1246498579214595e-09,8.061230437869618e-09
21.402949382223994,3.6593458952885506e-10,1.4136088175809402e-09,1.481666074429815e-10,3.1221635010462683e-09,8.041750559307967e-09
21.412913511359108,3.64885941209595e-10,1.4150671106744292e-09,1.4603823893110024e-10,3.117881330691214e-09,8.042375778945222e-09
21.42287764049422,3.6237917429449873e-10,1.4220377250581432e-09,1.4627939766522435e-10,3.12142096824096e-09,8.08438684004681e-09
21.432841769629334,3.6284533689156095e-10,1.4204331211131718e-09,1.4625656085791988e-10,3.1269918080804854e-09,8.098018339287011e-09
21.442805898764448,3.602367949888316e-10,1.4175489494571425e-09,1.4779215788287917e-10,3.125908429441186e-09,8.069932455816654e-09
21.45277002789956,3.6595539049765883e-10,1.4241982314493307e-09,1.4754902090544777e-10,3.122891856882921e-09,8.068067652895257e-09
21.462734157034674,3.6608727478283943e-10,1.4188223546752465e-09,1.4729740064690412e-10,3.119131719025825e-09,8.05297858688691e-09
21.472698286169788,3.6672036254875864e-10,1.4120297082390624e-09,1.492715796002779e-10,3.1206598014373415e-09,8.074706911007792e-09
21.4826624153049,3.695771390092087e-10,1.4236258091705278e-09,1.48243777489859e-10,3.117305910307872e-09,8.031865822221432e-09
21.492626544440014,3.574958151623461e-10,1.4202138431546478e-09,1.4818799385105716e-10,3.11421529108473e-09,8.040234847983961e-09
21.502590673575128,3.67994899359336e-10,1.4136371167533745e-09,1.4624571685840934e-10,3.11713075302844e-09,8.062994595586832e-09
21.51255480271024,3.5704030655803263e-10,1.4243632921661009e-09,1.4852022640268433e-10,3.1229927079483117e-09,8.048206328480146e-09
21.522518931845354,3.733169757130672e-10,1.4195943830500578e-09,1.4740189489990496e-10,3.1147589151655097e-09,8.082120968955748e-09
21.53248306098047,3.6583635690577124e-10,1.4117923059374682e-09,1.477302527159972e-10,3.113850620235685e-09,8.044723196910121e-09
21.542447190115585,3.621506799923775e-10,1.414047110891452e-09,1.4978698844363645e-10,3.1210643549030536e-09,8.139681395920365e-09
21.552411319250698,3.6319723964349555e-10,1.4141087625243262e-09,1.4560143437382575e-10,3.114565338885383e-09,8.07835732550479e-09
21.56237544838581,3.59616644557873e-10,1.4123902485436915e-09,1.473186536911771e-10,3.1106554372792616e-09,8.063993726526355e-09
21.572339577520925,3.6549277905313816e-10,1.417958295486919e-09,1.4853019690832084e-10,3.1182960724478408e-09,8.040346696477826e-09
21.582303706656038,3.6768137763888585e-10,1.415292416360208e-09,1.50319544485512e-10,3.1138836197262276e-09,8.085213578383562e-09
21.59226783579115,3.6185743642921887e-10,1.4173012888929133e-09,1.4715849431711655e-10,3.1207132836448152e-09,8.037613575052476e-09
21.602231964926265,3.64106355602253e-10,1.4116290215390185e-09,1.4727979780822188e-10,3.119704713283424e-09,8.055364391242556e-09
21.612196094061378,3.659606858642967e-10,1.4048922141210976e-09,1.457866596006809e-10,3.112142701961032e-09,8.009715118481263e-09
21.62216022319649,3.6559030097972633e-10,1.4325281380302073e-09,1.457742500839743e-10,3.1161261080764725e-09,8.09821810507794e-09
21.632124352331605,3.6566494320481527e-10,1.4185769349029349e-09,1.4776942137224624e-10,3.1229615565514187e-09,8.05647753735279e-09
21.64208848146672,3.5962104932661937e-10,1.4175811498950375e-09,1.4883226574968568e-10,3.1229528322494956e-09,8.08415948924031e-09
21.65205261060183,3.680758026915525e-10,1.4391126829672792e-09,1.4951161097765068e-10,3.112665212622956e-09,8.082432548834812e-09
21.662016739736945,3.6061559960924824e-10,1.4050745373362883e-09,1.4829503476743693e-10,3.11199077216004e-09,8.058035375930473e-09
21.67198086887206,3.626591275190071e-10,1.4087896088747463e-09,1.4980446652692493e-10,3.1168961384717003e-09,8.031560371732424e-09
21.681944998007175,3.7388620163519686e-10,1.4252331542131626e-09,1.468893935646325e-10,3.1099006725249354e-09,7.970737636364049e-09
21.69190912714229,3.726772226359551e-10,1.4130846433312123e-09,1.5072958774309644e-10,3.1094810476446063e-09,8.06502867119851e-09
21.701873256277402,3.696337029614038e-10,1.4161102927080705e-09,1.4714547256114503e-10,3.1123082810196417e-09,8.057381694530941e-09
21.711837385412515,3.5892516600723435e-10,1.4262520070076408e-09,1.5194500555145728e-10,3.1168140099569064e-09,8.055958072910288e-09
21.72180151454763,3.6044309280453215e-10,1.4198776711514507e-09,1.4544125045705058e-10,3.1104599545244377e-09,8.063658714915174e-09
21.731765643682742,3.60268332363911e-10,1.409378401939204e-09,1.4869246806612832e-10,3.1071140570716424e-09,8.023965850214454e-09
21.741729772817855,3.8116940602874434e-10,1.4404813404484387e-09,1.533310163356675e-10,3.135865210769995e-09,8.125198323533487e-09
21.75169390195297,3.7721651020392347e-10,1.4038137514127743e-09,1.4535636588061539e-10,3.1062537153571785e-09,8.07042109239745e-09
21.761658031088082,3.6357094411733474e-10,1.4087443110728268e-09,1.4899886724366893e-10,3.1090172086086825e-09,8.056951004370268e-09
21.771622160223195,3.6904443851494127e-10,1.4230679423951685e-09,1.4976071723621582e-10,3.1196158411317453e-09,8.04237708995787e-09
21.78158628935831,3.700932008433015e-10,1.400780973887671e-09,1.5235877424084357e-10,3.1149453921277007e-09,8.067556848999565e-09
21.791550418493422,3.764711194944337e-10,1.428703788170844e-09,1.4588209420463145e-10,3.1217767144403696e-09,8.07796711441465e-09
21.801514547628535,3.672721151136536e-10,1.4236518638495602e-09,1.4549663582302534e-10,3.127827480771761e-09,7.987518005933319e-09
21.81147867676365,3.6921362312052553e-10,1.4180228367564148e-09,1.4828666104745317e-10,3.117864201021143e-09,7.994819495809351e-09
21.821442805898762,3.5736833255664765e-10,1.4444775449477636e-09,1.4034278924756472e-10,3.116248835309715e-09,8.057884482359892e-09
21.83140693503388,3.5876440981947735e-10,1.4236329139183226e-09,1.494815350207109e-10,3.1247484840168637e-09,8.038917143869087e-09
21.841371064168992,3.6510954240468953e-10,1.4243723499239435e-09,1.4962932059865532e-10,3.1231098011336543e-09,8.078098306449495e-09
21.851335193304106,3.622975414580083e-10,1.4260390773540012e-09,1.5345313895809318e-10,3.1153194537282434e-09,8.022862418740883e-09
21.86129932243922,3.714266911365883e-10,1.4122332771208158e-09,1.541373510195247e-10,3.0977319049107504e-09,8.076583541026047e-09
21.871263451574332,3.864213327885458e-10,1.3944841248063508e-09,1.4787868382518205e-10,3.114910987356753e-09,8.039880845888837e-09
21.881227580709446,3.7386420601824476e-10,1.4462780023159067e-09,1.5153186246783174e-10,3.0983187145540937e-09,7.98525941698104e-09
21.89119170984456,3.745658073808315e-10,1.4124636667123946e-09,1.479892300751437e-10,3.09144456787172e-09,8.01538593410474e-09
21.901155838979673,3.722550601931958e-10,1.4188580924062003e-09,1.5139400879535145e-10,3.105304348921913e-09,7.999133355631758e-09
21.911119968114786,3.54836138138972e-10,1.451518100038988e-09,1.5202779047378473e-10,3.1012669946188566e-09,8.118199284639593e-09
21.9210840972499,3.591853352539222e-10,1.42940873143458e-09,1.4625504851804104e-10,3.1039425713319974e-09,8.064381564452669e-09
21.931048226385013,3.610377074494971e-10,1.4201203447763457e-09,1.4977383846017474e-10,3.0975723311678412e-09,7.96266841710955e-09
21.941012355520126,3.8829456752128247e-10,1.4096243541518777e-09,1.526543253763093e-10,3.0967384894615144e-09,8.12773503954045e-09
21.95097648465524,3.9203962648609253e-10,1.3900538150787297e-09,1.5145940127243976e-10,3.097153464937061e-09,7.961042985229138e-09
21.960940613790353,3.6996600183155736e-10,1.4358314778825326e-09,1.4625597266153482e-10,3.105053344733849e-09,8.115844220401475e-09
21.97090474292547,3.5751310384334127e-10,1.4248511738123854e-09,1.4703775022801802e-10,3.1065334778846632e-09,7.95420495848098e-09
21.980868872060583,3.573993087855166e-10,1.405940246839566e-09,1.5148000450257814e-10,3.1048983705811852e-09,8.025306465171604e-09
21.990833001195696,3.6275287510735026e-10,1.4402523968593195e-09,1.5083804045082543e-10,3.135074330449071e-09,7.92662465542389e-09
22.00079713033081,3.7565969412795064e-10,1.4274278557993675e-09,1.55905579938132e-10,3.1266040565607516e-09,7.96148750072632e-09
22.010761259465923,3.9449416708360276e-10,1.4499899814137652e-09,1.6024041532286958e-10,3.123051611444212e-09,8.086678247308785e-09
22.020725388601036,3.7402360366952967e-10,1.4700926371777677e-09,1.530695775111241e-10,3.1392275402660336e-09,7.996413155108554e-09
22.03068951773615,3.728416113669176e-10,1.4007649925814708e-09,1.518137400235312e-10,3.1431663755610974e-09,8.11570356325481e-09
22.040653646871263,3.6702482065757044e-10,1.4224376261778766e-09,1.536812455289069e-10,3.148371979151905e-09,8.124841884587331e-09
22.050617776006376,3.8508079873703254e-10,1.4152921852609036e-09,1.443381058055399e-10,3.1226560381423234e-09,8.104525697415204e-09
22.06058190514149,3.5900254622541314e-10,1.4246320440149402e-09,1.4858196855066206e-10,3.13729168421921e-09,8.087784679016213e-09
22.070546034276603,3.6332818380486785e-10,1.4464801963264072e-09,1.533498660962444e-10,3.1246091414056374e-09,8.086328597602264e-09
22.080510163411716,3.86596365132701e-10,1.4016719698601503e-09,1.5183367379233255e-10,3.110067139266435e-09,8.07551437068063e-09
22.09047429254683,3.6208421018315463e-10,1.4507239991016349e-09,1.632275699502548e-10,3.0584748633684335e-09,8.127715727843186e-09
22.100438421681943,3.904260915838442e-10,1.4208643498362765e-09,1.4972258128178315e-10,3.1275637025029003e-09,8.074478968846216e-09
22.110402550817057,3.743280755482246e-10,1.422389687955725e-09,1.4911684793927596e-10,3.11865192427381e-09,8.064583868438524e-09
22.120366679952173,3.7726715183078593e-10,1.4171423742050292e-09,1.5085577299500514e-10,3.1416190567966042e-09,8.071879933599601e-09
22.130330809087287,3.797821167388384e-10,1.4612303931398198e-09,1.42587141234545e-10,3.0976696399369827e-09,8.194022685914482e-09
22.1402949382224,3.4741078712417854e-10,1.4060487986993848e-09,1.5355561940987983e-10,3.121452224201948e-09,8.013546382378938e-09
22.150259067357513,3.5778521228618465e-10,1.4582757711200725e-09,1.5806875382388833e-10,3.0982165410828977e-09,8.138618219796512e-09


==> figs/data/cyl_LES/spectra_v.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,8.050898333448795e-32,2.807680170269279e-32,1.9606380814768053e-32,1.1101270658532326e-32,3.3073318412729095e-32
0.00996412913511359,0.03290953607198054,0.0182072758255748,0.025549882769034894,0.026787237586667872,0.04472195421400826
0.01992825827022718,0.027414487205717764,0.01750471333865059,0.016145742635483483,0.016317496868241892,0.011752001370532582
0.029892387405340774,0.05150164876913517,0.027599630796835924,0.030033757325861922,0.019547737656303285,0.018944039364630502
0.03985651654045436,0.035112333938739915,0.028129465154799048,0.015326632729634877,0.025222554695295052,0.065692052135566
0.04982064567556795,0.0389449330504769,0.021184543973786767,0.018046078114789654,0.02973623825897905,0.07246981935349446
0.05978477481068155,0.03134767479148124,0.016907547692023645,0.019283207923150754,0.014223181362798177,0.01781948028510679
0.06974890394579514,0.05717721112513039,0.0306385436976666,0.014764857836725945,0.040987390736125145,0.01527215857352728
0.07971303308090873,0.03820568353685401,0.0312783329566933,0.02914279331635941,0.026648729379652448,0.025455712686566784
0.08967716221602232,0.04732331414024652,0.03466864560450959,0.043444247603522904,0.01543833765276573,0.021939591236431036
0.0996412913511359,0.03676876470803174,0.03823827781909174,0.05036559218288529,0.052690949348703164,0.02260386579456074
0.1096054204862495,0.14377044720535476,0.051150814554510274,0.04982657279007184,0.07386255249777282,0.011594181939721539
0.1195695496213631,0.14026673017608154,0.09625089671021708,0.09874688876020168,0.05066307578927322,0.02777406041844766
0.12953367875647667,0.08217471414260283,0.04246663974116268,0.042746724639125336,0.05682984935693371,0.02299434212177572
0.13949780789159028,0.08780354381798108,0.03961078297263286,0.10156639045070218,0.3104129730457668,0.008518062394179161
0.14946193702670385,0.05721533012293678,0.04110697704191537,0.08203900849550586,0.09505966537225245,0.0569637707604316
0.15942606616181745,0.07250331715033327,0.10149382254775645,0.20339179259798396,0.31430132574710684,0.03390471126767004
0.16939019529693106,0.484145934249248,0.34975386976016315,0.2280795602492332,0.13958792434890105,0.02053703697626845
0.17935432443204463,0.5636783282878517,0.5083092092954297,0.4116759144170709,0.27823181910647576,0.03329930864428658
0.18931845356715823,2.259538055645703,1.1354626551319562,0.6355357441704065,0.2388307360900971,0.12198714134104696
0.1992825827022718,9.467038168679476,5.989979387148712,4.518760024995441,2.741679080248483,0.23441346981059716
0.2092467118373854,3.4888658951339706,2.287690798148449,1.4461845672319276,0.64365825987008,0.09107131229345075
0.219210840972499,5.434822738935813,4.244004086715671,2.9419566364481367,1.597409270800377,0.14497694175656609
0.2291749701076126,0.6222726613932823,0.19227358211482706,0.11945999612552208,0.15468334938685663,0.011365901066812902
0.2391390992427262,0.06941723853331838,0.18028056805217368,0.23400586419920127,0.23138656081113673,0.012188628639592868
0.24910322837783977,0.9766733190317425,0.7737010482951086,0.3801799686511688,0.07243054374776749,0.022074820092559906
0.25906735751295334,0.48416082508722713,0.4517703026916795,0.3124911316230225,0.08332553982883847,0.01701759213100191
0.269031486648067,0.07931663211001194,0.15613581957774886,0.10083018045749345,0.05925980806555128,0.006878791574107342
0.27899561578318055,0.35028160982019496,0.4590820199177975,0.24402799904005718,0.08727463621963776,0.008619823783198612
0.2889597449182941,0.2072617947552739,0.12189442885037391,0.04067647946314551,0.034066683347912116,0.005564083523720755
0.2989238740534077,0.0633549748837375,0.05417112731955316,0.10414645244467721,0.03001914265490918,0.011644971569694244
0.30888800318852133,0.0891483734789537,0.12348897738261519,0.05672496211568787,0.03997912703598721,0.009886529039830923
0.3188521323236349,0.12818021660981532,0.18885107970282372,0.0461653183930944,0.06427707248241567,0.007625770921968247
0.3288162614587485,0.10472770597578536,0.03206032577728223,0.0327229071833814,0.019791764677000827,0.0060791667125238225
0.3387803905938621,0.12453649266590658,0.0803743290364332,0.028017733280319056,0.026249449693245896,0.006640687166062274
0.3487445197289757,0.33579304115432873,0.06863839665225593,0.1352970731327148,0.06656581308459907,0.004678105640917836
0.35870864886408926,0.08001857156611682,0.049989803963641485,0.02195492971526142,0.025695418159862045,0.0062628597847863895
0.36867277799920284,0.04824428226134548,0.037910393554822674,0.005908522374958207,0.0579160964252811,0.002745600819854235
0.37863690713431647,0.10841300481344378,0.02745198614463277,0.0696214640344696,0.04744415302056125,0.0039357516694599175
0.38860103626943004,0.0857457521859739,0.04624547655969593,0.01523037031310125,0.03478591365105228,0.00415406312701188
0.3985651654045436,0.09532539049303143,0.02005312078376621,0.05072847265133049,0.022887946854189507,0.005852222807219797
0.40852929453965725,0.028920894255422335,0.0494407039310413,0.03272122145899349,0.03193745977127631,0.009298128565817344
0.4184934236747708,0.09093104849449338,0.03956519276693313,0.045537960674402835,0.03179256222612858,0.01091625808486622
0.4284575528098844,0.17053200759099393,0.039392999068908065,0.053100183587401296,0.03529944362170278,0.004095829816931853
0.438421681944998,0.08890842464145692,0.049456130439162686,0.026427522691340917,0.02518103197510191,0.005440441971951087
0.4483858110801116,0.04447429529641881,0.031455266054296674,0.04918534581289826,0.032170660536055294,0.0025407256874172114
0.4583499402152252,0.13435010070406259,0.12679978460096022,0.05808010312037935,0.03268922062050218,0.003074121523354325
0.46831406935033876,0.0618716057721016,0.017290704114046644,0.025414605684972537,0.04390785776761121,0.008347230910998236
0.4782781984854524,0.024385939781347475,0.039445866496205476,0.01459777468368548,0.04781678681434486,0.008128471010565439
0.48824232762056596,0.05419089292492677,0.02584656052759312,0.021604594315640314,0.01461749806597143,0.004971141617510043
0.49820645675567954,0.02927634085561473,0.0375943504747352,0.011691287775444852,0.017218929823792903,0.012166514620279279
0.5081705858907931,0.0666049641941687,0.11674079638863859,0.029782316885948706,0.016804881922936638,0.004930438092104742
0.5181347150259067,0.06313465672192062,0.02800609683308733,0.021392115022950353,0.02597194905680803,0.006124311385899747
0.5280988441610203,0.11923470231186686,0.0995335340979379,0.056226332460568615,0.04019709837321874,0.005682407447317154
0.538062973296134,0.05193851378091634,0.05900405545213916,0.06342784123980774,0.02929043771523606,0.003369912749043227
0.5480271024312475,0.10430160992233795,0.024245052279810372,0.032028276989932894,0.008624875368592886,0.006568327924921125
0.5579912315663611,0.13946647485378527,0.10451529273434298,0.08924255205120765,0.020263546092152043,0.00815952390697024
0.5679553607014747,0.036118126072935866,0.03989548030844324,0.04361663879757255,0.020085722448121845,0.0039724132971292615
0.5779194898365883,0.15554540183046828,0.07811420307452013,0.0398041808702442,0.017585001612285562,0.003504579839604567
0.5878836189717018,0.022172364628791484,0.022056038744080197,0.012329024482959031,0.01605092161568334,0.0053129612634949305
0.5978477481068154,0.17859096519109927,0.05809973321796143,0.013064912173607451,0.011521930065074699,0.003182602942869434
0.6078118772419291,0.10885228589696286,0.03652455227905766,0.023012320830214865,0.017226442025968125,0.006126808402768065
0.6177760063770427,0.28820491727164155,0.09125562025468473,0.02493485552604206,0.014085784055652043,0.0027339730340046895
0.6277401355121562,0.2467754126126918,0.16237509815536855,0.06335392736918838,0.02432777183609798,0.005552814239540435
0.6377042646472698,0.0457049035979795,0.049014769036435535,0.02674384766424041,0.017750674233873383,0.004721062031973181
0.6476683937823834,0.1443216371753516,0.09550629468000679,0.029734596000364967,0.00804867138235683,0.0047888662780484325
0.657632522917497,0.02647862277875356,0.046326887199958186,0.034081872489754396,0.017823401109628934,0.005578602376911773
0.6675966520526105,0.10541297135115117,0.08310928115143149,0.019783620062543167,0.02152633364417611,0.0041976856336487685
0.6775607811877242,0.05121387773632859,0.04307465210209845,0.011818484058157372,0.018562698056327827,0.01107032181847173
0.6875249103228378,0.03224554613804382,0.02771821671215761,0.019473660772070866,0.010685265199688269,0.02356875728915379
0.6974890394579514,0.07654849381239066,0.04136616971441494,0.02116875654653349,0.01528049308364178,0.005853376669559576
0.707453168593065,0.026624478176644845,0.02354907504083203,0.014881797138222744,0.01592736154662313,0.006910945390554214
0.7174172977281785,0.041194730616377837,0.013093866115976108,0.014222185945792965,0.018714478255045162,0.019529946318743746
0.7273814268632921,0.03562525363616424,0.0226501749517068,0.013432878651870378,0.015342514736708968,0.00792584623804984
0.7373455559984057,0.04256668882889271,0.035131738688781375,0.0110810079813698,0.008285546536168585,0.004855828715626984
0.7473096851335194,0.03268256156770673,0.0258797852964655,0.009609996124440325,0.005236649954197778,0.00630931895938861
0.7572738142686329,0.03395844995667221,0.013225307530676928,0.027657503257524217,0.010909406431259778,0.010513566973945265
0.7672379434037465,0.014153732761352405,0.008087611118144537,0.03402259826852953,0.011414420353543953,0.010767926544418376
0.7772020725388601,0.025923070074792894,0.015545655291826398,0.009204601837946899,0.008750420650891072,0.006163337209867614
0.7871662016739737,0.016758264893201914,0.027075978237987457,0.021464707443336204,0.007476064386765087,0.005399258482514176
0.7971303308090872,0.03051693388153686,0.03349655026860543,0.01751962218808894,0.007131610366068998,0.005266370391032228
0.8070944599442008,0.010669545669770665,0.020401775721532928,0.012102853207542287,0.007691293613558368,0.008295143052456433
0.8170585890793145,0.02244110258792904,0.014639853551236193,0.011556709274669138,0.010435578566197071,0.0065469050642597785
0.8270227182144281,0.01970621441335302,0.011638798168374088,0.01334740949641478,0.007497039266618741,0.00509800854421149
0.8369868473495417,0.02269064399420042,0.020429995891695543,0.010456296603935222,0.005955636026093673,0.003644519100260246
0.8469509764846552,0.03492822490262216,0.011766592770339377,0.01304096285732044,0.011211186414493243,0.005426241153396882
0.8569151056197688,0.0315629277912151,0.010948939811382362,0.010762807103079879,0.00946231703350472,0.004095577896427627
0.8668792347548824,0.018750606353612347,0.02202757950238594,0.012842160491255713,0.005503723935793332,0.010488795119295343
0.876843363889996,0.01956172572834862,0.01627818231818927,0.008711895072648126,0.004634093236438986,0.004850940825587261
0.8868074930251096,0.02455384624210814,0.015925624962020025,0.00718951178545235,0.009172810378353422,0.005877045855652267
0.8967716221602232,0.011635558529867305,0.01169134633305435,0.006599213063818704,0.00787307276647892,0.008587909354063613
0.9067357512953368,0.027869620930071753,0.005861923975185551,0.011636362435570636,0.005487167595443541,0.007170671496370663
0.9166998804304504,0.028745940673288506,0.00792050293580147,0.011550687894322462,0.00596497284371633,0.004516566244617501
0.9266640095655639,0.026671063454741357,0.008376515740315756,0.008671511177361469,0.004177681452306434,0.010189955492624263
0.9366281387006775,0.013587021211854983,0.023026048973719182,0.006932456687097616,0.008019486032150016,0.005961985164416576
0.9465922678357911,0.022440196422990593,0.016757019014835832,0.007524640505195459,0.0031666921318649044,0.007001548322585828
0.9565563969709048,0.01988065764862201,0.01587633727045757,0.005755055974437423,0.008349649371303664,0.01810717477457164
0.9665205261060184,0.031220274464596152,0.007673054181718203,0.007403304062585455,0.005386203763493175,0.028313983053860174
0.9764846552411319,0.011031121387213362,0.009496817662886813,0.013760510814216597,0.004034909068080211,0.01269329892231398
0.9864487843762455,0.02126791885259688,0.015410214838071678,0.005706942034654495,0.007620908663826083,0.008871698960988302
0.9964129135113591,0.015265903047525767,0.0077832335815194,0.011839316361485896,0.005983537383776378,0.007033134760633041
1.0063770426464727,0.026997471748320612,0.006624663652967102,0.004954935973229189,0.0073973538034453655,0.004845008223042159
1.0163411717815862,0.01615352893767657,0.014029503761909973,0.007457564151847719,0.0058630032850795774,0.008200267283622994
1.0263053009166998,0.013138084538559924,0.006688305667964406,0.00812784578691897,0.003085311071459194,0.005872892125646188
1.0362694300518134,0.017079498677322554,0.010696379906358992,0.006067880820600899,0.003327495446321283,0.008372822227684982
1.046233559186927,0.011267069434831072,0.008054717290808599,0.003952010440169101,0.003450849721231579,0.009229509918207427
1.0561976883220405,0.01515388786987768,0.011211466132964861,0.007637561175382129,0.004963851786142689,0.013656989432920406
1.0661618174571543,0.018709033339859935,0.014045728567271046,0.007132514950310563,0.004203843495937207,0.00494841916105223
1.076125946592268,0.013965605116275934,0.008367274604795628,0.01066455336451836,0.006617292551087088,0.010185691723967783
1.0860900757273815,0.013391885078805659,0.01028268255635707,0.006734921414510729,0.0036110523905154126,0.006593354814672568
1.096054204862495,0.01680288148030413,0.007575300705736738,0.002568807079407906,0.006985677067331981,0.010743312358225598
1.1060183339976086,0.024456294853501155,0.014702939572375173,0.00756486045276287,0.003917393869553717,0.007306758030646029
1.1159824631327222,0.018619940326612,0.00965729655586989,0.007351449646897744,0.0033745784515942347,0.007418047511046437
1.1259465922678358,0.013704021504219472,0.011009730828371282,0.008710595743162321,0.0036510795765696937,0.020455686236621407
1.1359107214029494,0.016988434977586557,0.0074809748055374315,0.005476707725585924,0.004069844737337693,0.010807317913252703
1.145874850538063,0.00904418278306493,0.008371551683289142,0.00473670633209416,0.0030673135840470233,0.010646793682719386
1.1558389796731765,0.007759906555872107,0.0074046158036428986,0.005975656281656103,0.0031066866884541617,0.016943803750807715
1.16580310880829,0.01450875938939358,0.012348663179460661,0.005405879476896784,0.0024219092084890375,0.01045493988770144
1.1757672379434037,0.007755241635002477,0.007499791670462089,0.0061310946032950035,0.004530875831595364,0.01791396809022792
1.1857313670785172,0.012150868971962926,0.006584533226918985,0.00566371339908599,0.002790908149374148,0.009030473156400985
1.1956954962136308,0.006899403815729342,0.008075219914098566,0.004723329819384825,0.005234280307080888,0.00696785864645369
1.2056596253487446,0.01229458128287984,0.007226647824203847,0.0030160329832492954,0.003922047379158756,0.015530786251800991
1.2156237544838582,0.008887189470394866,0.005291210420283656,0.005253352935963122,0.003324329044969445,0.012762866091952624
1.2255878836189718,0.010744307653581224,0.0033254815451094584,0.005345133090870728,0.0035968543013153295,0.0054523116077047126
1.2355520127540853,0.010364349751865851,0.005632440688258378,0.003671285847555368,0.0036231055306743714,0.010793204387491208
1.245516141889199,0.010935124403870294,0.007127204406946799,0.003530235829995161,0.0028222393403433523,0.007160759711801833
1.2554802710243125,0.010661484102428915,0.004822121545672656,0.0032280182915744825,0.0025718148973504795,0.006560233552835383
1.265444400159426,0.01669438145473845,0.00580709045725075,0.0038354484415567755,0.002674682611086973,0.017935815318080823
1.2754085292945396,0.009723366081645247,0.004771692295144113,0.003591467370837035,0.0020716805873600523,0.011103349425390407
1.2853726584296532,0.009550304825704972,0.009431140803362917,0.0036590241002905735,0.0034121729426402334,0.009174256343931538
1.2953367875647668,0.010667637206720898,0.0035381601836149217,0.002644872469140796,0.004058224411494233,0.008380792312217689
1.3053009166998804,0.005723503620280339,0.005076402737647948,0.0035801135389012285,0.002826907624474732,0.0036481185878386112
1.315265045834994,0.009211672077937723,0.0071340460300261515,0.0032668821990859435,0.0017575981940343873,0.013004196681029664
1.3252291749701075,0.003944046589197349,0.0022910582811046126,0.005603850487413033,0.0036590459155503895,0.008490018694473172
1.335193304105221,0.009640723137905271,0.0035182369623470732,0.0034887640182216023,0.0016105444632032665,0.00857003894516312
1.3451574332403347,0.007176047503133325,0.006228117275229427,0.003742636233987716,0.0016405560579982087,0.01950270868930874
1.3551215623754485,0.013315611716668955,0.002366790316189229,0.0054515952192278234,0.0022733083519941807,0.013530274970927753
1.365085691510562,0.004654446778696768,0.004457034917214269,0.0038535651168379375,0.002005275905187316,0.009952739367538788
1.3750498206456756,0.006596017101123154,0.004496899450736658,0.002549510695062274,0.0022200686491046723,0.026838181603423095
1.3850139497807892,0.005260262758783409,0.0020775812000554386,0.0028537465443688836,0.002608474781742658,0.007128768073155373
1.3949780789159028,0.0096284208928825,0.00585033152510372,0.002744211858906539,0.0013141725597941186,0.009152936358765735
1.4049422080510163,0.007245790040064488,0.0030754648532492694,0.0038631953309447723,0.0021658090579230673,0.010430493394560878
1.41490633718613,0.01088342910290495,0.0032060532515008435,0.0028442412322667266,0.001959520783820188,0.014341387417920242
1.4248704663212435,0.0065419893374788,0.0033298916201288478,0.003055945509404013,0.0019686434089705414,0.009694860576539125
1.434834595456357,0.00423137697544565,0.004267146285760773,0.002059510897749173,0.0013925324137700197,0.009647580023112922
1.4447987245914706,0.00593097229294662,0.0031083071433264534,0.002255243549249031,0.0008652472438673954,0.008625590630042479
1.4547628537265842,0.005624804447491198,0.002249340921392671,0.0020693102959049446,0.0011645951173229645,0.009427237457566762
1.4647269828616978,0.005967450973611915,0.003538116256885971,0.002222869024628694,0.0010236149294286462,0.005305165009116276
1.4746911119968114,0.003942240196611433,0.0037991463072708847,0.002369894163391119,0.0013112118733027867,0.012818968972992345
1.484655241131925,0.006440051694155293,0.001655863449467988,0.0014740166989143785,0.0016255625220722904,0.008861564664896964
1.4946193702670387,0.005333499509447284,0.004032390228069978,0.0015916720280392208,0.001304433751955716,0.0064864063293825335
1.5045834994021523,0.005709038976071424,0.0035862056827941184,0.002357536881450248,0.0014647392492463471,0.006782543616920944
1.5145476285372659,0.007120092456988058,0.0029410867486243785,0.0019902343948052055,0.0008809540091065882,0.005448039422183934
1.5245117576723795,0.0050101948639588705,0.002422771687703446,0.0015898983250755634,0.0008838324675130793,0.006831940935143832
1.534475886807493,0.003899697939694728,0.0021557414042643564,0.0012134044489791659,0.0007309467491502916,0.003234076280859302
1.5444400159426066,0.003990712786677173,0.0024950183279048555,0.0021437312562354524,0.0009523619825163069,0.006966398848306082
1.5544041450777202,0.005327380876240658,0.002008741555635057,0.0020801281966396803,0.0010111951702617525,0.005740639164249128
1.5643682742128338,0.0045384799353848345,0.0019844980776163737,0.001279095756757985,0.0010043957739723976,0.004467275516648423
1.5743324033479473,0.0026574722470910413,0.0018081372641507473,0.0017822367900491927,0.0014088764640065973,0.0032014256699711635
1.584296532483061,0.004987175019037327,0.002528265119555807,0.0015221794968157932,0.0007865144368784792,0.004485949681181458
1.5942606616181745,0.0025939688310977044,0.002480194695342275,0.0012277874137468056,0.0006961908162316974,0.003639744122326012
1.604224790753288,0.002219305390721424,0.0030827253105789867,0.0020864793822131045,0.0005024215482050604,0.002885619596044787
1.6141889198884016,0.0034670334562691787,0.002544342829867259,0.001483477788432075,0.0006507593614546534,0.0019209314225242494
1.6241530490235152,0.0028037407665829923,0.0012023891271499118,0.0012142238530732786,0.0007280260168787852,0.0034027964910138438
1.634117178158629,0.0024203336427118514,0.001118495808626043,0.0011012884636232537,0.000546179366435663,0.0030880225020672907
1.6440813072937426,0.0022548332944626243,0.0014269835082499217,0.0016470892484953727,0.0006402997292001751,0.002703401745864175
1.6540454364288562,0.0026942659760271995,0.0015843198127065683,0.0014965551764595671,0.0005719681633793564,0.00201064137617881
1.6640095655639697,0.0020629742326266575,0.0011819990220358592,0.0015330834681264239,0.00046791491529587896,0.001803296591339825
1.6739736946990833,0.002042843493060058,0.0017854262886815944,0.001323837019549245,0.0007492412575665185,0.0012779957660544441
1.6839378238341969,0.002785648345929811,0.0014598923215317723,0.0015040613444065772,0.0006476087963232085,0.0012611006919281
1.6939019529693105,0.003358603062718899,0.0012209389106302944,0.0009672343187736316,0.00039864962480876424,0.0020026470513319346
1.703866082104424,0.0019524952573086354,0.00180271352766647,0.0012981350674746194,0.0005279323598836265,0.0030688275659144365
1.7138302112395376,0.0037391312377679843,0.0012081377209920514,0.0012560985969561397,0.0003319206061131827,0.0020285165234621085
1.7237943403746512,0.002598813417142978,0.0011779017629911046,0.000774691063605206,0.0004445032491614578,0.0020601191343936143
1.7337584695097648,0.0027052161043283575,0.001101948712832674,0.001178605759246653,0.0003893170628504805,0.0014742091572678365
1.7437225986448783,0.0015602567692661424,0.001513020798249735,0.0010630522900393897,0.00020780061971414037,0.001021094630314766
1.753686727779992,0.002111785023327705,0.0007415224479485518,0.0015243316712465458,0.0002647631654231347,0.0016328734168263813
1.7636508569151055,0.0014692064143395536,0.0006179665324048649,0.0010352626799998695,0.00024612921171441275,0.0014235053578803539
1.7736149860502193,0.002169384574913253,0.0010726983417196426,0.0007740244785682626,0.00016617794201453576,0.0017629578613465983
1.7835791151853329,0.0017084465409982035,0.0013016965199610896,0.0010415407510477321,0.00021017326635387442,0.0018426221471044483
1.7935432443204464,0.0024285583321327696,0.0008324857147785787,0.0009037160932623587,0.00010519941865264038,0.0016859401584237228
1.80350737345556,0.0014854449194241137,0.0009530266630232941,0.0008515507597863051,0.000273626738470788,0.0017172603052217263
1.8134715025906736,0.0014247988971781101,0.0006648063422348925,0.000816494468373618,0.00013803437829661136,0.0014530092093905972
1.8234356317257872,0.0019123082536776942,0.000748198053375875,0.000637734283082619,0.0001719704747142632,0.001881903091556302
1.8333997608609007,0.0018776770441791713,0.0012163559287488401,0.0004740468465662784,0.00011993389773915015,0.001152292297406926
1.8433638899960143,0.0030478206451473506,0.0007942797905687337,0.0005918132145656334,9.188688614465758e-05,0.001510878300837435
1.8533280191311279,0.001316870609911478,0.0008276505895723214,0.000852932102398967,8.614642011818621e-05,0.002120716716547752
1.8632921482662415,0.0017251964131277918,0.001070657900639384,0.0006146854776551674,9.789529364836735e-05,0.0014694037573199828
1.873256277401355,0.0013420077725504241,0.0005097066440719952,0.000562656636101751,6.852782353873737e-05,0.0010593987166249883
1.8832204065364686,0.0016110615998856611,0.000874612696294399,0.00047342689143641166,6.786141508447641e-05,0.0011098957477573995
1.8931845356715822,0.0012486070566182564,0.0007146142882564193,0.0003940524431270593,5.231289370882119e-05,0.0017971815365462566
1.9031486648066958,0.001258433185218659,0.0006283672226807511,0.00040556479863165866,4.397150649238073e-05,0.0015139339237493677
1.9131127939418096,0.0015970482072624758,0.0006384278267968181,0.00046336901005693623,6.221638904803753e-05,0.0007381325996299201
1.9230769230769231,0.001616475935539162,0.0006706250307083054,0.0003586938877936564,5.352868611767077e-05,0.0012158244821387613
1.9330410522120367,0.0007947106029976231,0.0006692373431873549,0.0004471144847016307,4.8804603441149076e-05,0.0006723314009209042
1.9430051813471503,0.0008810960307129081,0.00039369078326665,0.0003095827094236064,6.579327453307912e-05,0.0008850154679221555
1.9529693104822639,0.0016212398720022655,0.0005658287851620575,0.0005017509331766814,4.7618784464728166e-05,0.0009586719426840428
1.9629334396173774,0.0009836366125695148,0.0006923035852473504,0.0005679634627361176,2.7617899759171527e-05,0.0006012092637410262
1.972897568752491,0.0016198686729175474,0.000537703919884367,0.00040957723232059646,2.452258441891961e-05,0.0009785419457329916
1.9828616978876046,0.0010385169909638353,0.0004989403845570156,0.00029433831254406745,4.162465073367134e-05,0.0007339044840626166
1.9928258270227182,0.0013269986567464639,0.00035747766068424704,0.00028268392878808376,3.329943710560168e-05,0.0007022503389424639
2.002789956157832,0.0009079580908287957,0.00034403634448759994,0.0001565284870822141,9.728014741113706e-06,0.0006429877912360206
2.0127540852929453,0.0010444943933737572,0.0005004485423513378,0.0004064158430075243,3.0862741712639316e-05,0.00046845262567749273
2.022718214428059,0.0008110060149493255,0.0005544421597566238,0.0002852402417586775,2.098537605598329e-05,0.0007468976022237439
2.0326823435631725,0.0008506810511000922,0.0003762051943614641,0.0003253507063013342,2.4195624347835874e-05,0.0005861408650451362
2.0426464726982863,0.0009215545703917664,0.000373945943738437,0.0001817236113254999,2.278188504509659e-05,0.0007919513393790607
2.0526106018333996,0.0009094782692796906,0.0004038193787469212,0.0001414855929516166,1.543935963472694e-05,0.0004411179024964488
2.0625747309685134,0.0008399035696474453,0.00030413624340804057,0.0002614845972604936,1.617182768965691e-05,0.0006462722527631982
2.0725388601036268,0.0006866422248204769,0.000244008327481924,0.00021468405414171442,1.4581427018698841e-05,0.0007068180547685792
2.0825029892387406,0.0007284653478918303,0.0002673408519938395,0.00020250246317337698,1.6893102440677532e-05,0.00046519822177037463
2.092467118373854,0.0005308961443653358,0.0003835956893187997,0.00016217832334087194,1.1460406505684039e-05,0.0003590450533883798
2.1024312475089677,0.0009174128523069256,0.0003942507021299746,0.00021280747251898956,1.057069084089284e-05,0.0003529521638554375
2.112395376644081,0.0005009945369740287,0.0002692710068363222,0.00020682410805568802,1.2046959552782446e-05,0.00024859574072181765
2.122359505779195,0.0007785999026380062,0.0003184391703793803,0.0001761172602209071,1.0618045765175565e-05,0.0004593242682106484
2.1323236349143087,0.0007222172549688877,0.0003973578349335411,0.00012780287680063966,1.054149845909248e-05,0.00044268207401451664
2.142287764049422,0.0005025671198022777,0.00021765054211502814,0.0001247835117892208,8.345689837121681e-06,0.0005390284556020399
2.152251893184536,0.0007297472373070467,0.00032424122395459365,0.00014912827996576222,9.631211926590055e-06,0.0003599932938166115
2.162216022319649,0.0009046419620563828,0.0002121482262881797,9.463719812972219e-05,1.033405673428847e-05,0.000289113876242721
2.172180151454763,0.0006527198011182093,0.00028549542159225636,5.817689269085113e-05,9.366241145567729e-06,0.0004024379068748144
2.1821442805898763,0.0007354594040823118,0.00023544438373685733,9.359415750378582e-05,9.521226453788612e-06,0.0004302562576453165
2.19210840972499,0.0005884673773957172,0.00019243545503513029,0.00010049588344887905,9.592264664830415e-06,0.0003656856527976442
2.2020725388601035,0.0005751792833822705,0.0003520596028940243,9.750150806118377e-05,9.605579672893986e-06,0.00029044432171348387
2.2120366679952173,0.0005259790790907051,0.00021717938279760098,9.87391555405975e-05,8.273525347536371e-06,0.00030146034831701345
2.2220007971303306,0.0004361620944662092,0.0002294975120602137,5.716987069986093e-05,8.024551756454017e-06,0.0003066475467102628
2.2319649262654444,0.00056420824371535,0.00020805885274112213,5.998046266466852e-05,7.157150523069277e-06,0.00041890548619607766
2.2419290554005578,0.0006645800299683773,0.00023245171731921566,5.884448059146086e-05,7.5708586479353525e-06,0.00028933906752005216
2.2518931845356716,0.0004302299352449126,0.00013786970043759686,5.918313914157391e-05,7.019015055468671e-06,0.00039079583056012495
2.261857313670785,0.0005655143890104611,0.00017335429250952763,4.68503666302653e-05,7.550276125611035e-06,0.00032837987879388516
2.2718214428058987,0.0004071003147439166,0.00017493346029738723,3.975403366500478e-05,6.092981880269971e-06,0.00022436669355963582
2.2817855719410125,0.0003882448726583383,0.00017105642799241142,2.9405885396090348e-05,6.760797990451801e-06,0.00032672964804237995
2.291749701076126,0.0004777329269769176,0.0001876508038148033,2.8421825306610316e-05,6.385219895179386e-06,0.00027971861583190726
2.3017138302112397,0.0003690502595074733,0.0001174254678622698,3.145435213093075e-05,6.239167308234853e-06,0.00019019923407100807
2.311677959346353,0.00040258153323363157,0.00013418279047469115,3.4983151291652383e-05,5.98060966194222e-06,0.00019535183813850694
2.321642088481467,0.00041154233036258596,0.00015281557987007393,2.3870969494404364e-05,6.2471547206543145e-06,0.00028434674353516865
2.33160621761658,0.0005207181110158439,0.00013764387947727048,2.648915821437871e-05,5.912837449906714e-06,0.000251744551639934
2.341570346751694,0.00034519490319780794,0.00013534632815550375,2.8300480504692225e-05,5.612534182100501e-06,0.00024492016580183193
2.3515344758868073,0.000367129671477592,0.00012178706416552088,2.6333892531045965e-05,5.7402192753228935e-06,0.0002121170783921766
2.361498605021921,0.0003080759387036842,8.674511570575555e-05,2.1494217530025396e-05,5.59982968383377e-06,0.00017805496459477214
2.3714627341570345,0.00048284846634627884,7.447048756634398e-05,1.6233721240708872e-05,5.424106101806536e-06,0.00016526554784631128
2.3814268632921483,0.00021814676993243856,0.00010685250650923908,2.3242171919184213e-05,5.505301338735774e-06,0.0001651473759704337
2.3913909924272616,0.0004441032965493404,6.602700517672017e-05,2.473454600981055e-05,5.345109918885846e-06,9.776825915283608e-05
2.4013551215623754,0.00021227483878927586,7.45523856324176e-05,1.9058282259900077e-05,5.222317388468542e-06,0.0001399527321538121
2.411319250697489,0.0003023023881623755,8.963997123356935e-05,1.2968455600614732e-05,5.1014680145039605e-06,0.00015891870354046823
2.4212833798326026,0.00035511990046223113,5.6838466616963717e-05,1.452821210299706e-05,4.680728614122335e-06,0.00019476510300149542
2.4312475089677164,0.0002747956557429724,5.358874686073473e-05,1.7278535634113492e-05,4.737158761275631e-06,0.0001280747850251254
2.4412116381028297,0.0002709679230747485,5.9097706514048187e-05,1.2636868059950957e-05,4.816726740163398e-06,0.00014283099041298447
2.4511757672379435,0.0003255028293757398,6.015212062678554e-05,1.675176891571718e-05,4.610061322986981e-06,0.00015291561351995982
2.461139896373057,0.0003596685979467943,7.346823430252804e-05,1.147864915623463e-05,4.3657811498620965e-06,0.00011612712547848017
2.4711040255081707,0.00013332302637711745,6.630715705281424e-05,1.2268753642429372e-05,4.306939574717581e-06,9.277567617174192e-05
2.481068154643284,0.00024574734090789256,4.3727784562867076e-05,1.100876310111083e-05,4.158037391651084e-06,8.3651832068181e-05
2.491032283778398,0.00023270087395213488,5.696708869295258e-05,8.003675584069496e-06,4.130444785619177e-06,0.0001441274370783184
2.500996412913511,0.0002938947438800718,4.445250040182077e-05,9.219021389636658e-06,4.1918355987282645e-06,8.060576656403491e-05
2.510960542048625,0.00019906578667099246,3.6784721120024505e-05,6.648832177759238e-06,4.093292609724663e-06,0.00011328309499968347
2.5209246711837383,0.00033600062938160026,6.957055490730202e-05,9.657276057836298e-06,3.946119970844967e-06,9.88796211547179e-05
2.530888800318852,0.00028560440915891325,3.199771326261462e-05,7.894068125874919e-06,3.705477431906253e-06,4.827900360188513e-05
2.5408529294539655,0.00015123577650126555,3.940874229791364e-05,7.108746085183904e-06,3.83360482021154e-06,6.456563440988002e-05
2.5508170585890793,0.00017408923505738487,4.1331918482154036e-05,8.850983539794257e-06,3.7852273040620334e-06,8.61516187043627e-05
2.560781187724193,0.00027028364594937386,2.33156751940044e-05,6.701702522106348e-06,4.458800502459699e-06,6.587520449230532e-05
2.5707453168593064,0.00022265429051358059,4.042023573616166e-05,7.579425399532523e-06,3.614930587771424e-06,6.625779297708882e-05
2.58070944599442,0.00019638840287864557,2.69761571117841e-05,6.106956432140779e-06,3.580934317089532e-06,7.59334319336087e-05
2.5906735751295336,0.00016062368166978197,2.707248791724153e-05,7.547356619266571e-06,3.484365463537863e-06,7.932860381106946e-05
2.6006377042646474,0.00018018875726568559,3.1505879778140554e-05,6.478906517307068e-06,3.3940815041133094e-06,7.092102602142428e-05
2.6106018333997607,0.00017932319757572404,2.2786901158795496e-05,6.669519952427303e-06,3.4039809846038426e-06,0.00011857516362907697
2.6205659625348745,0.00015678100213264366,1.8983458612377876e-05,6.761481090487489e-06,3.3211276308168497e-06,9.8585659360981e-05
2.630530091669988,0.00011102926485288483,1.9506975170184003e-05,5.749127838093369e-06,3.2435861858309503e-06,8.866005238171707e-05
2.6404942208051017,0.00014175138058217655,2.5630151339366613e-05,6.40803687832617e-06,3.249710130542892e-06,7.112742477760319e-05
2.650458349940215,0.00013909411363643645,1.848812435961601e-05,5.694896163031548e-06,3.0960907827507114e-06,6.666893479288784e-05
2.660422479075329,0.00014657737350794368,1.800039032607622e-05,5.956703416167115e-06,3.1201060823028615e-06,5.034944169248313e-05
2.670386608210442,0.00014075293909024405,2.7333106544238056e-05,5.665491332711874e-06,3.01412474771651e-06,5.7983527278680445e-05
2.680350737345556,0.0001578004055902884,1.6481242060571796e-05,5.694573549186794e-06,2.9789332041623035e-06,5.302103814498456e-05
2.6903148664806693,0.00011468320362197231,1.35958128858041e-05,5.493546468647209e-06,2.9176896934962662e-06,5.063722110064373e-05
2.700278995615783,8.79106833577321e-05,1.2680346168161624e-05,5.4760989560862915e-06,2.9004456339679673e-06,3.7239886645134e-05
2.710243124750897,0.00010908346118469086,1.1397608098419522e-05,5.043865928028114e-06,2.816289589475862e-06,4.348628740716867e-05
2.7202072538860103,0.00010656687314429985,1.889769696501931e-05,5.3639459059194386e-06,2.75489053114802e-06,4.34401778123769e-05
2.730171383021124,9.236087528305155e-05,1.3822593923424145e-05,4.864982302706461e-06,2.688535975119758e-06,3.2316258978338415e-05
2.7401355121562374,9.93141750464848e-05,9.397623688623747e-06,5.106052285497597e-06,2.6994389223341103e-06,2.2388045725216856e-05
2.750099641291351,6.752315459857384e-05,1.4221887279550408e-05,4.766863175374765e-06,2.608722338416427e-06,3.760392369086129e-05
2.7600637704264646,0.00011896499325698059,7.4476962876464365e-06,4.8518273047264474e-06,2.574139208571452e-06,3.270120813127751e-05
2.7700278995615784,5.078237625804123e-05,1.1626073800224255e-05,4.642893694400915e-06,2.4923749112071082e-06,6.095175850195098e-05
2.7799920286966917,9.497418562164473e-05,1.005405957230732e-05,4.8300586187433664e-06,2.510100870123048e-06,3.8408748057969026e-05
2.7899561578318055,9.847018740873085e-05,1.1084489332646715e-05,4.445521416565423e-06,2.445078712378199e-06,3.997150978244098e-05
2.799920286966919,0.00010892622304921744,1.0815088450602258e-05,4.451506978737076e-06,2.362501487807828e-06,3.5819241679014905e-05
2.8098844161020327,7.755022190605767e-05,6.936574163777311e-06,4.39591586417897e-06,2.3328882490075862e-06,3.3669417343649154e-05
2.819848545237146,7.151074636280893e-05,8.188212402586391e-06,4.320232802001391e-06,2.3183283143901043e-06,2.5162658898155947e-05
2.82981267437226,8.962094219452439e-05,8.56758413316922e-06,4.2086944529828875e-06,2.255758276836979e-06,2.209105745857537e-05
2.8397768035073736,7.866660029180155e-05,8.177989904826868e-06,4.009830981976823e-06,2.2333606078942004e-06,2.865437374248643e-05
2.849740932642487,7.107797622673692e-05,7.739766598292256e-06,4.103554564392576e-06,2.2025288070074883e-06,2.795162674858844e-05
2.8597050617776008,6.773389021911993e-05,7.125006598214767e-06,3.957334129482933e-06,2.1552182162608566e-06,2.8311610124569818e-05
2.869669190912714,5.10085561428177e-05,7.177846251772544e-06,3.967265457706695e-06,2.1387473528220965e-06,1.6896398169371195e-05
2.879633320047828,7.262034130608182e-05,7.572991657237628e-06,3.893302043006907e-06,2.0671155453411968e-06,2.1778096998576713e-05
2.8895974491829413,3.412341813576809e-05,6.570402333197209e-06,3.7410318710415435e-06,2.046985335271031e-06,1.800584406902041e-05
2.899561578318055,6.075080707501725e-05,6.455028514538658e-06,3.663832131114857e-06,2.013031617093927e-06,1.8294284318128585e-05
2.9095257074531684,4.0507395074011805e-05,5.751348385496929e-06,3.6379894528223873e-06,1.981874669142424e-06,1.7436064871835684e-05
2.919489836588282,8.339288843257488e-05,6.4197345062983065e-06,3.6260146551856662e-06,1.9388643652807804e-06,1.537646801116193e-05
2.9294539657233956,3.623003317193321e-05,5.441133506027576e-06,3.6394306761902124e-06,1.9194797954573064e-06,1.8449140675129076e-05
2.9394180948585094,5.978455505777223e-05,6.399324700804427e-06,3.4645417988182434e-06,1.8827017243695453e-06,1.2879609898463376e-05
2.9493822239936227,4.402965193731928e-05,6.011086727144734e-06,3.4238355451949436e-06,1.868223934611364e-06,1.6763556675923696e-05
2.9593463531287365,5.013368014946368e-05,6.210424092393119e-06,3.3659369263464803e-06,1.8387481814170323e-06,1.3892014818472448e-05
2.96931048226385,5.3053621095109366e-05,6.0636270869029634e-06,3.288247700848428e-06,1.806199768195601e-06,1.928325788924342e-05
2.9792746113989637,5.498365443807662e-05,5.268243636190204e-06,3.275377524675348e-06,1.7746121357382394e-06,1.678022589876732e-05
2.9892387405340775,3.3731519861681744e-05,4.931482024536128e-06,3.2247428601151277e-06,1.7593061257374302e-06,1.0650456314223001e-05
2.999202869669191,3.364193956242954e-05,5.836326630001434e-06,3.1426278478921558e-06,1.717764219993037e-06,1.2468353757379277e-05
3.0091669988043046,3.7450551352873515e-05,4.401359665543909e-06,3.1370494970490492e-06,1.6926455444148957e-06,1.1191921252320493e-05
3.019131127939418,4.5731900172446437e-05,5.295891064083038e-06,3.1065967111568346e-06,1.6569515379032078e-06,1.133289197682171e-05
3.0290952570745318,3.770814520067899e-05,4.7329637127372184e-06,3.0174510443454698e-06,1.6432243251023292e-06,9.536683077365843e-06
3.039059386209645,2.730263127125445e-05,4.522039299906883e-06,2.9315198722696922e-06,1.5887000296404938e-06,7.777514903984547e-06
3.049023515344759,2.8910045667777756e-05,4.98462335557153e-06,2.9161534539896946e-06,1.5805839959657919e-06,1.4318785506942653e-05
3.0589876444798723,3.9194053846831106e-05,4.314787299988635e-06,2.865095614252721e-06,1.5527802434003954e-06,1.1340893057770486e-05
3.068951773614986,2.7393799990958403e-05,4.424960660768047e-06,2.822631256345511e-06,1.5113070012819973e-06,1.0376914071511746e-05
3.0789159027500994,3.35696966920035e-05,4.387254668067195e-06,2.772318102855574e-06,1.5032743711433923e-06,1.1402591969429405e-05
3.088880031885213,1.8112261740003835e-05,4.215516841081768e-06,2.7634835869663675e-06,1.4832136694100715e-06,7.638211032674014e-06
3.0988441610203266,2.1558420724652517e-05,4.265683421895259e-06,2.683348028755913e-06,1.4634092682423819e-06,6.535447958646711e-06
3.1088082901554404,2.2315662980756244e-05,4.340229153583638e-06,2.6525686890058395e-06,1.4382906572533132e-06,8.35379131179404e-06
3.118772419290554,2.3320758024956166e-05,4.1550904707326485e-06,2.6000489123982267e-06,1.4227024879641405e-06,8.680722594976156e-06
3.1287365484256675,2.686872074639497e-05,3.904074706079482e-06,2.5749146845085578e-06,1.3949925585047892e-06,7.600135339202764e-06
3.1387006775607813,2.034545787562297e-05,3.901186525579309e-06,2.5076653692883205e-06,1.371528644600094e-06,5.121134916248065e-06
3.1486648066958947,1.8749001915779787e-05,3.859581899716555e-06,2.494632513568158e-06,1.3518538522688233e-06,4.641955258090413e-06
3.1586289358310085,2.1874059236789994e-05,3.833784963619818e-06,2.468211551908898e-06,1.3221952829718168e-06,5.075308279609061e-06
3.168593064966122,2.052068799511907e-05,3.931902371946539e-06,2.4217189098685166e-06,1.3075047090152525e-06,6.038341832080193e-06
3.1785571941012356,1.3969481672488798e-05,3.4940601042002465e-06,2.369759924099101e-06,1.2930320865030214e-06,5.964697750430826e-06
3.188521323236349,1.2800647484840437e-05,3.7940758236804634e-06,2.3424356181084664e-06,1.2748343535595608e-06,4.845077579593996e-06
3.1984854523714628,1.4222266011762114e-05,3.5206100643854045e-06,2.3233873906122895e-06,1.2388778444089278e-06,4.706129758035654e-06
3.208449581506576,1.2303654898320826e-05,3.4370728952864514e-06,2.2781257739896636e-06,1.2450252567815716e-06,2.4091847299859024e-06
3.21841371064169,1.7752475266982205e-05,3.6123016964061522e-06,2.256008783969904e-06,1.2217558403103793e-06,6.354825113088068e-06
3.2283778397768033,1.70491775835322e-05,3.4232359185584223e-06,2.212564926413338e-06,1.2014013128673712e-06,3.993950033333008e-06
3.238341968911917,1.3992372150121042e-05,3.335674353041463e-06,2.178285994705642e-06,1.1843745853546947e-06,3.534376083543229e-06
3.2483060980470304,1.236405110020528e-05,3.305583753465565e-06,2.152849704648363e-06,1.1553417812969143e-06,3.5548601217195732e-06
3.258270227182144,1.4067391485192384e-05,3.2826205740300345e-06,2.1306833959117414e-06,1.1449879777584108e-06,5.134741811200676e-06
3.268234356317258,1.70135639895275e-05,3.2416680004818196e-06,2.0937850711091414e-06,1.1376262320068616e-06,2.4963710775430984e-06
3.2781984854523714,1.4176646963059991e-05,3.297065763648123e-06,2.080175525066049e-06,1.1135885962532018e-06,3.4347825612115087e-06
3.288162614587485,9.830978979386588e-06,3.0434261272528723e-06,2.0225803103297612e-06,1.1022300121716106e-06,3.901359364397577e-06
3.2981267437225985,1.248065659454419e-05,3.115264988908988e-06,2.0026050199454724e-06,1.0877570518925768e-06,4.7615479757093724e-06
3.3080908728577123,9.722394736435319e-06,3.06642266641699e-06,1.983836673616808e-06,1.0747215067176486e-06,3.7497885208433326e-06
3.3180550019928257,9.67272444980911e-06,2.9598020083031655e-06,1.951519633184021e-06,1.053752885774974e-06,2.1284980714735993e-06
3.3280191311279395,1.2405982385753389e-05,2.9566840084517396e-06,1.9287061457849632e-06,1.0392245655857938e-06,2.3472559623840812e-06
3.337983260263053,1.3714403236468367e-05,2.963490044849872e-06,1.8822422180623029e-06,1.0204565790852758e-06,2.175934762716653e-06
3.3479473893981666,9.651201131185255e-06,2.83722000232828e-06,1.8688318737103169e-06,1.0119742144582246e-06,2.012282092124153e-06
3.35791151853328,7.606427786047593e-06,2.7860518227737644e-06,1.8416891714042586e-06,9.911190575327087e-07,2.2536372150599415e-06
3.3678756476683938,1.0417876487330359e-05,2.7828997546953766e-06,1.7998241803712282e-06,9.80749948669229e-07,2.5067422622889893e-06
3.377839776803507,9.346779183574175e-06,2.815130697652432e-06,1.7811160391699273e-06,9.623785879827008e-07,2.144118413173439e-06
3.387803905938621,6.606059567801578e-06,2.713691534799838e-06,1.7554269317369554e-06,9.503491050231811e-07,1.9663768269650347e-06
3.3977680350737343,1.0301544839391302e-05,2.6353770189179364e-06,1.7358251962438645e-06,9.389766709688098e-07,2.51602258345091e-06
3.407732164208848,1.0615213792748972e-05,2.6203794562480836e-06,1.7083746862560927e-06,9.250953863970882e-07,2.4774588170412204e-06
3.417696293343962,8.813589569822878e-06,2.544727746267273e-06,1.6835188470157924e-06,9.096096273940866e-07,1.985683439176506e-06
3.427660422479075,5.357498508329786e-06,2.5647738374702454e-06,1.6629924505070785e-06,8.991025616698942e-07,1.7726735349180155e-06
3.437624551614189,6.447035302207572e-06,2.5292485338477733e-06,1.6280819903924857e-06,8.854809264581283e-07,1.2644922281536891e-06
3.4475886807493024,8.196720179785772e-06,2.5024331986683305e-06,1.6147501831940182e-06,8.791958735039689e-07,1.449982673081146e-06
3.457552809884416,7.969956741081566e-06,2.4611928294484383e-06,1.6004576914086349e-06,8.633129427825443e-07,1.6581356092801675e-06
3.4675169390195295,7.1559167590355e-06,2.397747135414388e-06,1.571484737177041e-06,8.500947512127358e-07,1.9218473014025765e-06
3.4774810681546433,5.626625421211095e-06,2.3697540377311794e-06,1.5511958898228695e-06,8.405089372024652e-07,1.3538620691896558e-06
3.4874451972897567,4.850430768519947e-06,2.341375332333317e-06,1.5288061940101323e-06,8.345331675095015e-07,1.3547482425859547e-06
3.4974093264248705,5.925702215349589e-06,2.3461569733797483e-06,1.510524242940036e-06,8.1899429284789e-07,1.319470567340271e-06
3.507373455559984,6.985634065378959e-06,2.2879459121607332e-06,1.4956661377277563e-06,8.0104656316008e-07,1.2007721888578982e-06
3.5173375846950976,6.876347952019775e-06,2.255255125109124e-06,1.4712496373040899e-06,7.949810033033255e-07,1.1885162841885884e-06
3.527301713830211,5.400846651016393e-06,2.237071717583301e-06,1.4534500561348201e-06,7.8677815172174e-07,1.483168446551801e-06
3.5372658429653248,7.143610134686583e-06,2.195185614899746e-06,1.4381163777568964e-06,7.780258581092662e-07,7.896867398526656e-07
3.5472299721004386,6.975953145943538e-06,2.1650569123569276e-06,1.413609586235534e-06,7.679426296191181e-07,1.1296992629724724e-06
3.557194101235552,6.289937203333398e-06,2.1502843314251186e-06,1.4010341558961807e-06,7.551356136109618e-07,8.595635821012661e-07
3.5671582303706657,5.480041599542213e-06,2.127537554054088e-06,1.3780522807586217e-06,7.487902866748183e-07,1.199320610952481e-06
3.577122359505779,5.712967698083772e-06,2.101677267685778e-06,1.366255372077063e-06,7.370139100461386e-07,1.147397054131087e-06
3.587086488640893,5.068495073859923e-06,2.067335767924503e-06,1.3445717119635417e-06,7.288868870815603e-07,9.124533486127254e-07
3.597050617776006,5.084015215339038e-06,2.0366996653089873e-06,1.3299287422963085e-06,7.182592161815062e-07,6.792536405137694e-07
3.60701474691112,5.350394787522382e-06,2.011919132488199e-06,1.30891194191229e-06,7.074675459581047e-07,9.835934011131707e-07
3.6169788760462334,5.024056429200247e-06,1.9870925799066766e-06,1.2901522937237757e-06,6.998676037672388e-07,7.616580682504535e-07
3.626943005181347,4.78419429369723e-06,1.976985032112492e-06,1.273752876276551e-06,6.881044456750508e-07,7.660885901787378e-07
3.6369071343164605,5.376243086677197e-06,1.9313657816567403e-06,1.259833300972858e-06,6.76677266052554e-07,8.761038789994183e-07
3.6468712634515743,5.207121325917379e-06,1.9051853870184416e-06,1.2395719676149536e-06,6.744792012618309e-07,7.782323471290204e-07
3.6568353925866877,3.6491689889044905e-06,1.8901602537701489e-06,1.226361294224932e-06,6.607663749089534e-07,7.282631538806814e-07
3.6667995217218015,4.845728602301456e-06,1.8686313644395386e-06,1.2101310490854704e-06,6.527258453880446e-07,6.990516931807706e-07
3.676763650856915,4.807198266376141e-06,1.8439789283283467e-06,1.190067129748036e-06,6.461107221041923e-07,5.350111651768693e-07
3.6867277799920286,4.907294393284773e-06,1.8156150776714074e-06,1.1790393976539443e-06,6.358948030918566e-07,3.721771996298049e-07
3.6966919091271424,4.116693580024545e-06,1.791242315121279e-06,1.164074732844979e-06,6.310192261799001e-07,5.415498644276141e-07
3.7066560382622558,4.393813894669297e-06,1.7641283156899728e-06,1.1486959542303953e-06,6.20414539796595e-07,7.347593807530945e-07
3.7166201673973696,4.570360565870472e-06,1.7537041899937502e-06,1.1341048063120488e-06,6.137245663880543e-07,3.00279961718495e-07
3.726584296532483,4.373449978740409e-06,1.7291629478209349e-06,1.1220815366872135e-06,6.056640629750063e-07,5.423249146784938e-07
3.7365484256675967,3.95584917296635e-06,1.7068672670644474e-06,1.1076372405657782e-06,5.967027863071402e-07,4.402305739515845e-07
3.74651255480271,3.7618814260435672e-06,1.6799427886132542e-06,1.090579706898993e-06,5.873632842766571e-07,4.1715099090538504e-07
3.756476683937824,4.408328853822692e-06,1.6549588887576618e-06,1.0782461213107328e-06,5.831874321551972e-07,4.771889389550825e-07
3.766440813072937,3.6674087462464544e-06,1.6351814898582287e-06,1.0641792508799313e-06,5.764469041097606e-07,4.663393568005857e-07
3.776404942208051,3.4328822889643757e-06,1.6214126145885442e-06,1.0533976481942072e-06,5.691987549660332e-07,4.5257495742808634e-07
3.7863690713431644,3.890830975659745e-06,1.5968078173456555e-06,1.038313145693723e-06,5.614207965944495e-07,5.658538561279596e-07
3.796333200478278,3.919513652021276e-06,1.5787870618186135e-06,1.0248484303219723e-06,5.549154393905132e-07,3.695012149487943e-07
3.8062973296133915,3.6937842395220525e-06,1.5612752772295262e-06,1.0155001968140314e-06,5.48138805873026e-07,5.154886190574842e-07
3.8162614587485053,3.191919047017884e-06,1.5470460293181021e-06,1.000192821246341e-06,5.424714585162216e-07,3.5123764650331163e-07
3.826225587883619,3.92983493305644e-06,1.5233946343547648e-06,9.919235454404008e-07,5.367141841250457e-07,2.484740428043209e-07
3.8361897170187325,3.945619002391644e-06,1.505039052523824e-06,9.779084868016742e-07,5.280472284960188e-07,3.9187060196805785e-07
3.8461538461538463,3.4666037472164048e-06,1.4897313145932686e-06,9.655866568897253e-07,5.228074777034248e-07,3.0930985486467226e-07
3.8561179752889596,3.0627634025176427e-06,1.472962525657522e-06,9.580644788302273e-07,5.150756979375604e-07,2.80933360100585e-07
3.8660821044240734,3.5937492387647946e-06,1.4627126491222165e-06,9.473043415793658e-07,5.111569688932812e-07,3.379530246442789e-07
3.8760462335591868,3.5332375398407185e-06,1.4355407581434856e-06,9.341891731504333e-07,5.040482522101674e-07,3.711621458665129e-07
3.8860103626943006,3.003225172155882e-06,1.4228975320869726e-06,9.242752081634917e-07,4.983034061769029e-07,2.9944183970079005e-07
3.895974491829414,3.120463695423538e-06,1.4027770098355074e-06,9.121879637761183e-07,4.943640656841418e-07,3.230005597501161e-07
3.9059386209645277,3.38195809623783e-06,1.3909061075340457e-06,9.0509412755539e-07,4.867598116852359e-07,3.2620158412711076e-07
3.915902750099641,3.326599835945005e-06,1.3729842345818092e-06,8.92942696123749e-07,4.822201319968276e-07,3.045344349628312e-07
3.925866879234755,2.970660431007843e-06,1.3574046808073865e-06,8.819097740905423e-07,4.761776845765294e-07,3.115983611561732e-07
3.935831008369868,2.9563012545705373e-06,1.3419781465320728e-06,8.742190706697128e-07,4.714049848332494e-07,2.3900840981174584e-07
3.945795137504982,3.130007477428227e-06,1.3344073005376996e-06,8.626352682704897e-07,4.6730121295443864e-07,2.4823823068148977e-07
3.9557592666400954,3.095502576700855e-06,1.311609648949078e-06,8.563470320376358e-07,4.626222629270592e-07,2.1431354340518325e-07
3.965723395775209,2.921975119232701e-06,1.2978773971357808e-06,8.442129454250501e-07,4.5675895372280856e-07,2.1056885093907043e-07
3.975687524910323,2.9254285651733768e-06,1.28320244801289e-06,8.356443133382876e-07,4.524305467607025e-07,2.8874552344193134e-07
3.9856516540454363,2.986677272370102e-06,1.2727878264971673e-06,8.25579479181937e-07,4.4664355956960194e-07,1.6901682124113447e-07
3.99561578318055,2.793591583334097e-06,1.262053052303743e-06,8.175030159056268e-07,4.4413705394304515e-07,2.4699824015925537e-07
4.005579912315664,2.6723785311330636e-06,1.243486098778806e-06,8.098318860144211e-07,4.37453349021962e-07,1.9562313153629407e-07
4.015544041450777,2.710859532197571e-06,1.2289227879893518e-06,8.012766872302781e-07,4.31864982534268e-07,2.2085535538169128e-07
4.025508170585891,2.715931527525368e-06,1.2188489051655047e-06,7.914325382960282e-07,4.272061307464069e-07,2.4776975920678973e-07
4.035472299721004,2.7178445065974982e-06,1.2089977921524412e-06,7.828907822117546e-07,4.244682114642214e-07,2.161898556105878e-07
4.045436428856118,2.6744677695369933e-06,1.1919788821688827e-06,7.751429934370156e-07,4.198220181493081e-07,2.3596257089998265e-07
4.055400557991232,2.477842766214516e-06,1.1789577195358645e-06,7.663070892408395e-07,4.153640359449313e-07,2.2928749870242215e-07
4.065364687126345,2.6278240627535644e-06,1.1709211149603084e-06,7.587125158358313e-07,4.0994468832834326e-07,2.197612350488931e-07
4.075328816261458,2.708601759385515e-06,1.1565788423846883e-06,7.512624077050193e-07,4.06197492527304e-07,2.3331654944880994e-07
4.0852929453965725,2.5381403336703973e-06,1.1462561332621577e-06,7.447810081495595e-07,4.0242453387308636e-07,1.645365178366757e-07
4.095257074531686,2.4372815647370758e-06,1.1356256564405478e-06,7.381682328164082e-07,3.9939163532608993e-07,1.9636349886207787e-07
4.105221203666799,2.5043256112408976e-06,1.1226285306357029e-06,7.300691956930313e-07,3.9393781218936014e-07,1.8474966797492427e-07
4.1151853328019135,2.5766543079811193e-06,1.1103101506952973e-06,7.224745106677709e-07,3.8995760327905396e-07,1.5007491735176203e-07
4.125149461937027,2.3838818094153283e-06,1.0986186408840892e-06,7.151887887434437e-07,3.860500204960573e-07,1.677322390804184e-07
4.13511359107214,2.3731835498945053e-06,1.0880346834921333e-06,7.068704688147212e-07,3.8183554673623625e-07,1.9958558643071861e-07
4.1450777202072535,2.3701510370432393e-06,1.0789830075216044e-06,6.997879556511997e-07,3.7886346851271484e-07,1.6904573946845215e-07
4.155041849342368,2.5515858151167814e-06,1.070092266851343e-06,6.949188677578136e-07,3.7545806414926e-07,1.6557979145391827e-07
4.165005978477481,2.310926597581919e-06,1.0563419077306697e-06,6.873478448219981e-07,3.708878511615312e-07,2.1341732476692157e-07
4.1749701076125945,2.299642133781688e-06,1.0449289530143088e-06,6.797054553387686e-07,3.6722618273100294e-07,1.914264634277888e-07
4.184934236747708,2.4229870543911223e-06,1.037362203666605e-06,6.736400153703253e-07,3.640624760917304e-07,1.7603908275887292e-07
4.194898365882822,2.3239031888290505e-06,1.0254451313031009e-06,6.668405258632802e-07,3.604377654414842e-07,1.9081477624023772e-07
4.204862495017935,2.22351169382393e-06,1.0179328381837824e-06,6.608983119504528e-07,3.569535009368878e-07,1.6753077788587037e-07
4.214826624153049,2.131357050241525e-06,1.0098775001269086e-06,6.535095739116109e-07,3.5370231275724695e-07,1.5219708498588977e-07
4.224790753288162,2.364581452540079e-06,9.963165445952511e-07,6.489455774251221e-07,3.51162811316305e-07,1.7096983611931882e-07
4.234754882423276,2.211912201703521e-06,9.883799139142387e-07,6.411562361364682e-07,3.4725480324988604e-07,1.4695812267040488e-07
4.24471901155839,2.0745596486654517e-06,9.775316812974615e-07,6.365042948849729e-07,3.433173411678967e-07,1.4175712738503368e-07
4.254683140693503,2.1154025365723334e-06,9.701762156489342e-07,6.29658322587855e-07,3.402280523521283e-07,1.486712503795761e-07
4.264647269828617,2.2111209271011185e-06,9.61100006555387e-07,6.248523372326466e-07,3.368176901923892e-07,1.505111236940651e-07
4.274611398963731,2.178246596593227e-06,9.525945244197309e-07,6.169009311870798e-07,3.349430008378822e-07,1.3963907844762434e-07
4.284575528098844,1.9649481551911566e-06,9.412759752919381e-07,6.130103271945715e-07,3.3197942402390794e-07,1.624357539697828e-07
4.294539657233957,2.0896127240778147e-06,9.351375280051658e-07,6.069232398355671e-07,3.2851591915131444e-07,1.6280259795876337e-07
4.304503786369072,2.087020674926243e-06,9.269274743894837e-07,5.997942532783996e-07,3.249827687049342e-07,1.6035688240101727e-07
4.314467915504185,2.0580334770172433e-06,9.151829404154742e-07,5.953567310431698e-07,3.2268550236692205e-07,1.609887384040538e-07
4.324432044639298,1.9551245345536787e-06,9.101703077390588e-07,5.91088024005341e-07,3.201040640331831e-07,1.6094318383303405e-07
4.334396173774412,1.9823567502529375e-06,9.008855064162676e-07,5.860072544839856e-07,3.154878042444512e-07,1.4867566010365366e-07
4.344360302909526,2.0565363609161753e-06,8.930995964361306e-07,5.805294834813444e-07,3.130041014037251e-07,1.416835112148548e-07
4.354324432044639,1.9202709899202943e-06,8.855330007589905e-07,5.744896654624661e-07,3.104921292326705e-07,1.4201300676442604e-07
4.364288561179753,1.9498550549710246e-06,8.755240125554232e-07,5.701355586895587e-07,3.082561314193904e-07,1.3732246705519043e-07
4.374252690314866,1.92766363879218e-06,8.692165520849025e-07,5.644026870471675e-07,3.050159798258225e-07,1.289470606455744e-07
4.38421681944998,1.962120189783643e-06,8.611929434661822e-07,5.587441378140798e-07,3.02379960574205e-07,1.3281266241322339e-07
4.394180948585094,1.8541006038770737e-06,8.534089702980223e-07,5.547564341692556e-07,2.9884043307728633e-07,1.3039740804754748e-07
4.404145077720207,1.8770763988268235e-06,8.469219856025376e-07,5.505163361490891e-07,2.969718092212312e-07,1.2973097952350412e-07
4.414109206855321,1.9094789632017333e-06,8.405412719378454e-07,5.458354053798831e-07,2.946828628283408e-07,1.3165771349710277e-07
4.4240733359904345,1.8135031907154299e-06,8.313320360211445e-07,5.400646369444565e-07,2.9175470841719235e-07,1.37161102699332e-07
4.434037465125548,1.8343253476735855e-06,8.247710640365656e-07,5.365446728408845e-07,2.891638217293461e-07,1.3689715083387024e-07
4.444001594260661,1.795542444815385e-06,8.172181079531983e-07,5.313069057729176e-07,2.865564646111852e-07,1.348582893486931e-07
4.4539657233957755,1.842794244493743e-06,8.107170813627603e-07,5.257465652178955e-07,2.8439136553411076e-07,1.3326352959838212e-07
4.463929852530889,1.7642168151425612e-06,8.034705876424297e-07,5.225031460583678e-07,2.8225251228241946e-07,1.346039384054682e-07
4.473893981666002,1.7665306573170663e-06,7.987506817571579e-07,5.180454301096493e-07,2.801005762294002e-07,1.275324053574907e-07
4.4838581108011155,1.768588441169021e-06,7.90548035326925e-07,5.132974680625091e-07,2.7713960253158924e-07,1.2070736970187436e-07
4.49382223993623,1.724559957235014e-06,7.838044460930714e-07,5.095077759506206e-07,2.747011662230997e-07,1.254255705231503e-07
4.503786369071343,1.7332033963210325e-06,7.771437910447122e-07,5.052104098226974e-07,2.735482743202098e-07,1.1861977000701171e-07
4.5137504982064565,1.6713844810197792e-06,7.697891730712264e-07,4.99993390935731e-07,2.7053960494918044e-07,1.1385942512786351e-07
4.52371462734157,1.7102952254722426e-06,7.644127114600029e-07,4.970869738364324e-07,2.6891518094458233e-07,1.2019825088932206e-07
4.533678756476684,1.6599532860245927e-06,7.57879658447772e-07,4.913316650882904e-07,2.662114682315368e-07,1.183274573881717e-07
4.543642885611797,1.6530842662497773e-06,7.511203022367569e-07,4.891046758334689e-07,2.641660441748523e-07,1.1696315740893446e-07
4.553607014746911,1.6549969694291555e-06,7.456610975561131e-07,4.83374016405422e-07,2.615228492985793e-07,1.2026559220949523e-07
4.563571143882025,1.6326041918062651e-06,7.39090579096167e-07,4.805574601819949e-07,2.5991395796399577e-07,1.1948071496346732e-07
4.573535273017138,1.6300792540876673e-06,7.324449037264827e-07,4.756980408214509e-07,2.578266928981282e-07,1.2001350994833975e-07
4.583499402152252,1.5940328756722645e-06,7.273465797274717e-07,4.7247104431519946e-07,2.5522989270875955e-07,1.1849684956381932e-07
4.593463531287365,1.61739309841587e-06,7.211082764813487e-07,4.6910556234538143e-07,2.5334985951674753e-07,1.1499192307186396e-07
4.603427660422479,1.572813204285518e-06,7.151704902439124e-07,4.6449247281070653e-07,2.512030742184221e-07,1.147046973792818e-07
4.613391789557593,1.5726332455902157e-06,7.098116692560861e-07,4.6125402875327146e-07,2.495768794149413e-07,1.1360347067086907e-07
4.623355918692706,1.564530233152514e-06,7.037909382395371e-07,4.575778961778667e-07,2.473169544504068e-07,1.102800007646644e-07
4.633320047827819,1.54675483265833e-06,6.995542772613194e-07,4.550421250938504e-07,2.461828306520082e-07,1.0989613720624669e-07
4.643284176962934,1.5328709631568794e-06,6.927169511559359e-07,4.50408467193168e-07,2.433663740332725e-07,1.0784803028500813e-07
4.653248306098047,1.515808538698922e-06,6.873902078075738e-07,4.4715127059263833e-07,2.4141817455769385e-07,1.0806442283621777e-07
4.66321243523316,1.527876715178664e-06,6.82295812952642e-07,4.420340840197844e-07,2.4039036794365914e-07,1.0674253999332564e-07
4.673176564368274,1.48536877669246e-06,6.775614312311421e-07,4.3956907460099443e-07,2.3806453788696803e-07,1.0606779245750492e-07
4.683140693503388,1.4811887645903513e-06,6.720150508308458e-07,4.3708991118831146e-07,2.3570158568619296e-07,1.0733366749796181e-07
4.693104822638501,1.476857843152323e-06,6.651163030821828e-07,4.32985214825126e-07,2.3405685608843977e-07,1.0500631991960934e-07
4.703068951773615,1.4666520469773502e-06,6.636537287798252e-07,4.297205513546859e-07,2.322599487054336e-07,1.0567732360134681e-07
4.713033080908729,1.4540867425049578e-06,6.559188322060639e-07,4.2652413206406205e-07,2.3018437505585531e-07,1.0585202973574493e-07
4.722997210043842,1.430998287696637e-06,6.518354381071238e-07,4.244018355223759e-07,2.2943190587860034e-07,1.0360977225797567e-07
4.732961339178956,1.439359002993975e-06,6.470357964676456e-07,4.209479641331327e-07,2.2690213264031514e-07,1.0268777950645313e-07
4.742925468314069,1.417046683003282e-06,6.423484476346586e-07,4.164072928590093e-07,2.2560617220330078e-07,1.0200142406346801e-07
4.752889597449183,1.4100716190885924e-06,6.358574415397883e-07,4.13140053013824e-07,2.2318557875104445e-07,9.952130840066363e-08
4.7628537265842965,1.3929395175033344e-06,6.310218367980878e-07,4.1034864073311645e-07,2.2251463973851804e-07,9.979966242658735e-08
4.77281785571941,1.3892972700103821e-06,6.274913107644046e-07,4.080556725598566e-07,2.204214593134922e-07,9.821675216888096e-08
4.782781984854523,1.3806282290251007e-06,6.23413464524702e-07,4.0466360576357905e-07,2.18953074110003e-07,9.719707342006573e-08
4.7927461139896375,1.3596808989365538e-06,6.172600076400117e-07,4.0215003337739023e-07,2.175732810419512e-07,9.815487667234617e-08
4.802710243124751,1.3570310626155523e-06,6.137483138535977e-07,3.986431461719403e-07,2.1529392088217737e-07,9.70954482400407e-08
4.812674372259864,1.3409538473798233e-06,6.095162444551807e-07,3.949511190301717e-07,2.139014680751334e-07,9.615933034674986e-08
4.822638501394978,1.3395857737334115e-06,6.036751934866887e-07,3.918948403979548e-07,2.1198412378653025e-07,9.661114788312376e-08
4.832602630530092,1.3263622556373507e-06,5.997596076535792e-07,3.901175046499261e-07,2.1036911388024753e-07,9.509520014517126e-08
4.842566759665205,1.3170464718229632e-06,5.946995563662846e-07,3.870437166487567e-07,2.0901487787698334e-07,9.392733848697406e-08
4.8525308888003185,1.311750988682568e-06,5.916755552788161e-07,3.845014708371572e-07,2.078647030470548e-07,9.372992679937565e-08
4.862495017935433,1.2956445601585428e-06,5.876378078796096e-07,3.812364476384132e-07,2.0619168586998563e-07,9.372318856739148e-08
4.872459147070546,1.2929706233630536e-06,5.828147035247285e-07,3.7886648225761284e-07,2.0497929644231482e-07,9.153448224657466e-08
4.882423276205659,1.2809721818682612e-06,5.783321455362094e-07,3.759943177526667e-07,2.0341997812845522e-07,9.04551341531054e-08
4.892387405340773,1.2747823570426258e-06,5.750853491436934e-07,3.7360484819061727e-07,2.01682049844945e-07,9.048018223901901e-08
4.902351534475887,1.259815049529164e-06,5.69674225812762e-07,3.7111873315269994e-07,2.004877925680438e-07,8.975600572310532e-08
4.912315663611,1.2493990051872738e-06,5.661357204666264e-07,3.6809709787837695e-07,1.9868793512842779e-07,8.851662783912278e-08
4.922279792746114,1.2445007455859267e-06,5.618833919099256e-07,3.6502581800985883e-07,1.9759225378920903e-07,8.89273158792124e-08
4.932243921881227,1.236326166128613e-06,5.574405706454435e-07,3.621518027881076e-07,1.9564976004579217e-07,8.779581468100895e-08
4.942208051016341,1.2280458984856035e-06,5.551886950273159e-07,3.600357821532039e-07,1.9459046592455075e-07,8.727272759037635e-08
4.952172180151455,1.2168114070209286e-06,5.501635903442463e-07,3.585509331569735e-07,1.934205633677327e-07,8.790721749083103e-08
4.962136309286568,1.2088218892805897e-06,5.466015605675888e-07,3.547914699141458e-07,1.9198357971459865e-07,8.703711230198539e-08
4.972100438421682,1.2064668847687025e-06,5.429811059416676e-07,3.5246794302454456e-07,1.903342501202559e-07,8.620089481950994e-08
4.982064567556796,1.1940815896333161e-06,5.394858940022121e-07,3.504338855935729e-07,1.8919594583901288e-07,8.556221920348247e-08
4.992028696691909,1.1831160413853858e-06,5.36099950457267e-07,3.477441889422313e-07,1.8843617193374484e-07,8.494091743504488e-08
5.001992825827022,1.1761430634976718e-06,5.312925813165666e-07,3.45455012720059e-07,1.870528606517919e-07,8.413638127564379e-08
5.011956954962137,1.1698501161827998e-06,5.279130263430638e-07,3.4337275206928583e-07,1.855514022027184e-07,8.336951143282313e-08
5.02192108409725,1.1612815707026717e-06,5.2477058150736e-07,3.403187520441855e-07,1.840982978618476e-07,8.263425386252837e-08
5.031885213232363,1.1474806273307583e-06,5.209731310935002e-07,3.3867077466501335e-07,1.8246380918877313e-07,8.178580697564503e-08
5.041849342367477,1.1439817018849262e-06,5.174521887287803e-07,3.362115810653786e-07,1.8184498763510867e-07,8.149529981896864e-08
5.051813471502591,1.139272617310142e-06,5.136125947361024e-07,3.3393961861392183e-07,1.8058635354298063e-07,8.094052727836144e-08
5.061777600637704,1.1308783254735711e-06,5.109468857604432e-07,3.3183106203007863e-07,1.7921083138551778e-07,8.086608945379922e-08
5.071741729772818,1.1195210037605565e-06,5.06640553519847e-07,3.29549090932399e-07,1.7796380160131794e-07,7.984137577143562e-08
5.081705858907931,1.112327028664891e-06,5.038685156390049e-07,3.2750255213752314e-07,1.769288635144104e-07,7.961209617970017e-08
5.091669988043045,1.1083280480258668e-06,4.99770813087087e-07,3.2530751345314105e-07,1.7594461057690458e-07,7.91589743142274e-08
5.1016341171781585,1.0988073306370252e-06,4.958424587452609e-07,3.233251774199457e-07,1.748497136768138e-07,7.804725270922307e-08
5.111598246313272,1.0904760849063198e-06,4.938608021661308e-07,3.204827175940546e-07,1.7341521293222866e-07,7.787391258524542e-08
5.121562375448386,1.082654005599081e-06,4.906603106978447e-07,3.1848418777214737e-07,1.723049896786847e-07,7.731064495118306e-08
5.1315265045834995,1.0805996340704943e-06,4.872889323017821e-07,3.165151087588022e-07,1.7126268197739076e-07,7.701435420977524e-08
5.141490633718613,1.0696106636088961e-06,4.842957719157224e-07,3.1432551053880316e-07,1.7017595323019903e-07,7.635563010185093e-08
5.151454762853726,1.0609407625172529e-06,4.80553988167922e-07,3.127296710381379e-07,1.6925957973028913e-07,7.576299497317002e-08
5.16141889198884,1.0565365955528902e-06,4.773059084586388e-07,3.105256909380257e-07,1.676042715175081e-07,7.519299910379941e-08
5.171383021123954,1.0495782068274928e-06,4.740103359463514e-07,3.085646478724025e-07,1.6670650613623968e-07,7.484247211757256e-08
5.181347150259067,1.0446133258381748e-06,4.7091767456786684e-07,3.0665285075349465e-07,1.6551850535792742e-07,7.420508004426505e-08
5.1913112793941805,1.033033791391596e-06,4.6885635805268984e-07,3.0459028323578213e-07,1.6448825973518142e-07,7.393845706255753e-08
5.201275408529295,1.0287060252987105e-06,4.6549421772979244e-07,3.02560806030009e-07,1.635917006291033e-07,7.352293144094009e-08
5.211239537664408,1.0251633096759725e-06,4.623358094041688e-07,3.0015326868833e-07,1.6225818253917416e-07,7.310819509319091e-08
5.221203666799521,1.0164168453389999e-06,4.5978385924260075e-07,2.990889391752765e-07,1.612461923943745e-07,7.266485576575256e-08
5.231167795934635,1.0107982444988428e-06,4.569048317788544e-07,2.967101092937345e-07,1.6083510306766398e-07,7.219004029091683e-08
5.241131925069749,1.0011593097911499e-06,4.545331732316058e-07,2.9469398409435545e-07,1.5924049212126132e-07,7.160010313170964e-08
5.251096054204862,1.0012308384551761e-06,4.5115809139450436e-07,2.929953143533675e-07,1.5851580573853353e-07,7.142505089469572e-08
5.261060183339976,9.895818540564537e-07,4.4875308534991197e-07,2.909922275036964e-07,1.5762500044762757e-07,7.078868733157135e-08
5.27102431247509,9.849764855955582e-07,4.456733767990986e-07,2.8948232909083804e-07,1.5640894732990462e-07,7.013086706658112e-08
5.280988441610203,9.773758908985632e-07,4.423252770074706e-07,2.8748470803652756e-07,1.556305565544787e-07,6.997063969770461e-08
5.290952570745317,9.744927200234482e-07,4.3964136057527084e-07,2.858626817344855e-07,1.546461537695912e-07,6.94518930124869e-08
5.30091669988043,9.67671522911183e-07,4.37526817456747e-07,2.8439390330105636e-07,1.5333328846831718e-07,6.899128713354848e-08
5.310880829015544,9.585358735658464e-07,4.3452795002730685e-07,2.8242234534600427e-07,1.526301907857787e-07,6.876621061059412e-08
5.320844958150658,9.561862290370142e-07,4.3176753799619843e-07,2.8007012180837077e-07,1.5171731002773564e-07,6.851345763771785e-08
5.330809087285771,9.497535325422772e-07,4.291771103578769e-07,2.788456343968327e-07,1.5059432578260105e-07,6.763498112776548e-08
5.340773216420884,9.464012134598474e-07,4.260089370958392e-07,2.7695143892700046e-07,1.494992251815145e-07,6.728424478275837e-08
5.350737345555999,9.369531742115279e-07,4.2362658491070064e-07,2.753893470917473e-07,1.4869043962203992e-07,6.697153313284601e-08
5.360701474691112,9.307842518903626e-07,4.2119541315774964e-07,2.741357233014308e-07,1.478265263598211e-07,6.662571768351097e-08
5.370665603826225,9.274042388968186e-07,4.18872877280737e-07,2.7209817323115386e-07,1.4730977176583132e-07,6.587270471062056e-08
5.380629732961339,9.208099951249593e-07,4.166345294031761e-07,2.7028982722526325e-07,1.461404581871279e-07,6.625851444977818e-08
5.390593862096453,9.146493413843975e-07,4.1382249604812125e-07,2.687522639348909e-07,1.45277148955773e-07,6.537601728734489e-08
5.400557991231566,9.070011695350352e-07,4.114818913321383e-07,2.67186709245629e-07,1.4443512648538624e-07,6.478350878497836e-08
5.41052212036668,9.073008138176147e-07,4.0907957561163376e-07,2.656965042000474e-07,1.4317630623485694e-07,6.43942088378202e-08
5.420486249501794,8.979879526809775e-07,4.0656081138720924e-07,2.63946697874809e-07,1.429984054054601e-07,6.398195808088779e-08
5.430450378636907,8.936459788338719e-07,4.045130886077378e-07,2.622195220920297e-07,1.4175662796071045e-07,6.326500090305162e-08
5.4404145077720205,8.873080323949427e-07,4.0187443703624e-07,2.6072597918058176e-07,1.4108299669848542e-07,6.354234551750093e-08
5.450378636907134,8.830538049669678e-07,3.9956472291769814e-07,2.5946100640306393e-07,1.4015030824806495e-07,6.313546554660601e-08
5.460342766042248,8.785250827717495e-07,3.9692429688669876e-07,2.5760277269004135e-07,1.3955485681622333e-07,6.256638358728002e-08
5.4703068951773615,8.724734378544527e-07,3.9498417545754127e-07,2.56291980957902e-07,1.3876690677150357e-07,6.234811204039939e-08
5.480271024312475,8.686542948677074e-07,3.9209039363984965e-07,2.5506328291810775e-07,1.3780012553650776e-07,6.179281630754928e-08
5.490235153447588,8.62506185931497e-07,3.899204858367859e-07,2.5332796736613813e-07,1.371263958778793e-07,6.183305379702157e-08
5.500199282582702,8.577071259172145e-07,3.875430537265307e-07,2.519440968961676e-07,1.3629442800440955e-07,6.11648860426957e-08
5.510163411717816,8.51882968108265e-07,3.8516392208709937e-07,2.5035572528659834e-07,1.3524367563017592e-07,6.068440315787608e-08
5.520127540852929,8.481241642653227e-07,3.829807782886874e-07,2.4892852879517304e-07,1.3462278335096057e-07,6.017948581486187e-08
5.530091669988043,8.411216734617729e-07,3.809761765886562e-07,2.4775716003420775e-07,1.3363736065677937e-07,6.02449306151891e-08
5.540055799123157,8.388407508486057e-07,3.7867251326406427e-07,2.461495309417312e-07,1.3296516268175038e-07,5.987919947550129e-08
5.55001992825827,8.330053520146372e-07,3.7645137810290676e-07,2.4505433194714274e-07,1.3230673120518844e-07,5.939780813987456e-08
5.559984057393383,8.260065976198512e-07,3.742206335533201e-07,2.432742431438076e-07,1.3168430246116165e-07,5.9039758650560625e-08
5.569948186528498,8.224544357963345e-07,3.719967091496426e-07,2.4129613941168876e-07,1.3064002765844128e-07,5.877643334429959e-08
5.579912315663611,8.203472325029514e-07,3.6985951091728504e-07,2.404161021462213e-07,1.30115927794239e-07,5.854884659795876e-08
5.589876444798724,8.137065627840297e-07,3.6808515343507466e-07,2.393371994503181e-07,1.2933987802569797e-07,5.807076621787763e-08
5.599840573933838,8.102839057527779e-07,3.6631507921691185e-07,2.3781171978560977e-07,1.2861461122976744e-07,5.761248433799873e-08
5.609804703068952,8.060155258312048e-07,3.6329521531107093e-07,2.3651192672996928e-07,1.2790677163863616e-07,5.7308125019557464e-08
5.619768832204065,8.009965237361375e-07,3.619466222788065e-07,2.3524521239993393e-07,1.2708786205509516e-07,5.6952061007481513e-08
5.629732961339179,7.96167569840365e-07,3.5958842475347885e-07,2.3404610617045844e-07,1.2624887447795796e-07,5.7093271672881e-08
5.639697090474292,7.919477883723649e-07,3.578820149938246e-07,2.3238624480104635e-07,1.2560494930128381e-07,5.6390075903757154e-08
5.649661219609406,7.872605279525999e-07,3.5588220747059615e-07,2.3149232772032258e-07,1.25270542897984e-07,5.602500197283475e-08
5.65962534874452,7.839888631300762e-07,3.5387943813282786e-07,2.3007183546143108e-07,1.2435907586622324e-07,5.5792266233651815e-08
5.669589477879633,7.787416440919404e-07,3.5217566260236484e-07,2.285949151295189e-07,1.237859336989874e-07,5.5337767268767985e-08
5.679553607014747,7.742294873288809e-07,3.500807013324881e-07,2.2764359085760028e-07,1.2295725114958387e-07,5.503012562920241e-08
5.689517736149861,7.694390838824191e-07,3.476006758219307e-07,2.2625587401094671e-07,1.2228592319548567e-07,5.5021641032018774e-08
5.699481865284974,7.663234689548886e-07,3.463915754697697e-07,2.2505625301647634e-07,1.2170254570724996e-07,5.441328794405425e-08
5.709445994420087,7.622523108963933e-07,3.4416310398953646e-07,2.2377789504984206e-07,1.2102374868552399e-07,5.410982697116332e-08
5.7194101235552015,7.572096797220236e-07,3.424790768722719e-07,2.2252394552950274e-07,1.2032556001145872e-07,5.414303807340369e-08
5.729374252690315,7.528566278490512e-07,3.401727973470355e-07,2.2150815712514913e-07,1.1952327024970185e-07,5.351371897753444e-08
5.739338381825428,7.510799508459245e-07,3.3894797605735516e-07,2.2030538967051927e-07,1.1904942028650957e-07,5.346567691989574e-08
5.749302510960542,7.45290508365895e-07,3.3679937649211964e-07,2.1891407576991137e-07,1.1841704996375658e-07,5.298975624956435e-08
5.759266640095656,7.40866708378209e-07,3.347906646569772e-07,2.179852087054114e-07,1.1780889138296314e-07,5.2920956049852515e-08
5.769230769230769,7.381060464672625e-07,3.333006770981794e-07,2.1682820285085392e-07,1.1703587215637364e-07,5.262066101349442e-08
5.7791948983658825,7.349786341118839e-07,3.3166041849468966e-07,2.152055773025803e-07,1.163834433322629e-07,5.228662999155244e-08
5.789159027500996,7.308851742555868e-07,3.299945922314083e-07,2.1415898989164103e-07,1.1605017738612569e-07,5.215230442222727e-08
5.79912315663611,7.261155271000398e-07,3.2834017639547184e-07,2.133134138314325e-07,1.1542544204136597e-07,5.180730483472176e-08
5.8090872857712235,7.217072661657482e-07,3.2633425012997037e-07,2.1214012714559533e-07,1.1465796963945171e-07,5.1216635750105313e-08
5.819051414906337,7.185721160532345e-07,3.244142513134571e-07,2.1107414198875274e-07,1.1400836995475354e-07,5.0961613540340014e-08
5.829015544041451,7.13998542601316e-07,3.2268322166236194e-07,2.0984550654233592e-07,1.133793799498939e-07,5.1089032318722085e-08
5.838979673176564,7.09742564725481e-07,3.211034614297691e-07,2.087457028615117e-07,1.127007679931661e-07,5.055871826089773e-08
5.848943802311678,7.071622955206502e-07,3.1945813725758504e-07,2.0732658661745816e-07,1.1231985103798634e-07,5.040090740010891e-08
5.858907931446791,7.045245092937438e-07,3.1762454350969215e-07,2.065904814627702e-07,1.1152942841638314e-07,5.0081154817322896e-08
5.868872060581905,6.989866397945019e-07,3.1601942373570435e-07,2.0557096754995337e-07,1.1113641581202912e-07,4.99290502433921e-08
5.878836189717019,6.949138746195214e-07,3.145415005457368e-07,2.0468551578773188e-07,1.1032817177651627e-07,4.910032016811086e-08
5.888800318852132,6.928036936705031e-07,3.1276349158235777e-07,2.0335602731230918e-07,1.1002013428571733e-07,4.936072565795829e-08
5.898764447987245,6.885436795847479e-07,3.1109259759463207e-07,2.0228814469988187e-07,1.0929872582916791e-07,4.9196757380730436e-08
5.90872857712236,6.847920909500277e-07,3.097472906468291e-07,2.0113866564574815e-07,1.0877596631688e-07,4.901361392820011e-08
5.918692706257473,6.820228278811979e-07,3.081081138877924e-07,2.0015804922571152e-07,1.0817946829491385e-07,4.8573127017958467e-08
5.928656835392586,6.782564331817544e-07,3.0686252246557364e-07,1.9907867442369585e-07,1.0765422453822817e-07,4.820112920037041e-08
5.9386209645277,6.748231657292821e-07,3.0504342994968305e-07,1.9791188661382745e-07,1.0727666995555661e-07,4.800323008065592e-08
5.948585093662814,6.712346659278853e-07,3.034617109292581e-07,1.9710961428687164e-07,1.0655095144093295e-07,4.805263394060554e-08
5.958549222797927,6.676198675991597e-07,3.0173034121749943e-07,1.9590792640617184e-07,1.0616538026045559e-07,4.754545325137633e-08
5.968513351933041,6.652258513852697e-07,3.002457033778788e-07,1.9538362762681774e-07,1.0576379895707963e-07,4.7253327563702525e-08
5.978477481068155,6.615906263783529e-07,2.9870099875238254e-07,1.9421777334494117e-07,1.049516078152176e-07,4.708515849293983e-08
5.988441610203268,6.584519576965431e-07,2.972159216596243e-07,1.9307310410743e-07,1.0443889999277466e-07,4.684667409383191e-08
5.998405739338382,6.549156756658754e-07,2.9608037456188616e-07,1.924782815888124e-07,1.0365539188643565e-07,4.635065101933134e-08
6.008369868473495,6.516659725000219e-07,2.9473116025902285e-07,1.913543995066158e-07,1.0343537009619543e-07,4.636887691744985e-08
6.018333997608609,6.475698721364245e-07,2.926562899869264e-07,1.904210955354847e-07,1.0279729886157239e-07,4.6197928403670496e-08
6.028298126743723,6.449762285920882e-07,2.913852222268383e-07,1.8936932353023562e-07,1.0235792288802557e-07,4.589780302238116e-08
6.038262255878836,6.416153586635364e-07,2.8986682367751784e-07,1.8852546155989358e-07,1.0163240454956038e-07,4.562517175488286e-08
6.048226385013949,6.390454445798593e-07,2.8862464606645176e-07,1.8756376673109674e-07,1.0108776798413472e-07,4.5538785754820324e-08
6.0581905141490635,6.351456178461538e-07,2.8693718964020483e-07,1.8645661616082598e-07,1.0082097007493105e-07,4.5191948912990994e-08
6.068154643284177,6.324130611545628e-07,2.8569390737895677e-07,1.852801173545654e-07,1.0039222457616786e-07,4.486153392279832e-08
6.07811877241929,6.292946536688217e-07,2.84206752289034e-07,1.8468980222197257e-07,9.987449596371026e-08,4.4877366978512706e-08
6.088082901554404,6.263191655448493e-07,2.8287279574728314e-07,1.8387420002344236e-07,9.943419659720013e-08,4.4705127465039504e-08
6.098047030689518,6.244794684439946e-07,2.8164692583790786e-07,1.830112768382349e-07,9.89297699294164e-08,4.439007204151656e-08
6.108011159824631,6.202718405963891e-07,2.8050085402315595e-07,1.8211247720099985e-07,9.835815063294201e-08,4.4097978501299445e-08
6.1179752889597445,6.178945900787014e-07,2.788984559163303e-07,1.8140628602687827e-07,9.79302414496361e-08,4.398007107911628e-08
6.127939418094859,6.144410730219895e-07,2.7755850309883273e-07,1.8026680440655476e-07,9.724354399708234e-08,4.3739948174364726e-08
6.137903547229972,6.114110131174196e-07,2.7611074734835724e-07,1.7941877438709943e-07,9.694559477396208e-08,4.337403903658973e-08
6.1478676763650855,6.082883195437084e-07,2.747347035332818e-07,1.7860399986951593e-07,9.662705358983009e-08,4.3551566441619976e-08
6.157831805500199,6.048627497088753e-07,2.7352316809169024e-07,1.7770540052906619e-07,9.585876416669353e-08,4.293573481493003e-08
6.167795934635313,6.026930969805288e-07,2.722561625855176e-07,1.771222920466398e-07,9.555373700423507e-08,4.285969627767548e-08
6.177760063770426,5.993987750634412e-07,2.7087574480590947e-07,1.761378959626965e-07,9.498226986480707e-08,4.264566247199922e-08
6.18772419290554,5.962931128504765e-07,2.6937006329301045e-07,1.7523604736220397e-07,9.467492686133985e-08,4.232494357695709e-08
6.197688322040653,5.942804400768588e-07,2.680929509460392e-07,1.7438161973710962e-07,9.428910538625446e-08,4.229081037875074e-08
6.207652451175767,5.909104392613264e-07,2.671626125701708e-07,1.734995436282558e-07,9.37652164203667e-08,4.210959516411552e-08
6.217616580310881,5.889185132506918e-07,2.6587452823728617e-07,1.728107352391441e-07,9.33122767238456e-08,4.187912376484553e-08
6.227580709445994,5.852847791170997e-07,2.6456560988143487e-07,1.7184989179263567e-07,9.277969279449559e-08,4.167225651152728e-08
6.237544838581108,5.81663403643674e-07,2.6336643113859363e-07,1.7107577623891295e-07,9.248813576739071e-08,4.147774753850187e-08
6.247508967716222,5.797568377638231e-07,2.6225156827938273e-07,1.703207849736086e-07,9.195683439559487e-08,4.126491784556865e-08
6.257473096851335,5.768979743234427e-07,2.608252942763414e-07,1.6964121290903815e-07,9.154110749206534e-08,4.106244422719677e-08
6.267437225986448,5.730147145329734e-07,2.594773118708925e-07,1.6864177073750147e-07,9.109918027180367e-08,4.086660167417174e-08
6.277401355121563,5.714163276302772e-07,2.584262408073777e-07,1.6767596884436748e-07,9.0737633625453e-08,4.058526547326018e-08
6.287365484256676,5.689571584457125e-07,2.571328492847709e-07,1.6700774967638148e-07,9.015412088737093e-08,4.043010545058435e-08
6.297329613391789,5.66249924430987e-07,2.558048625064974e-07,1.6621688895144575e-07,8.992936281103431e-08,4.027631307036149e-08
6.307293742526903,5.635314354627557e-07,2.5478250370233276e-07,1.6550342636428476e-07,8.950578284454885e-08,4.020346868390102e-08
6.317257871662017,5.616097962232722e-07,2.5374889464619484e-07,1.6465001954529075e-07,8.917686683550886e-08,3.991771876500659e-08
6.32722200079713,5.587204308528453e-07,2.5282862954124227e-07,1.642157636602792e-07,8.878342096511429e-08,3.973805603751565e-08
6.337186129932244,5.55914741876828e-07,2.5123911657497797e-07,1.6340107803533897e-07,8.816785957923901e-08,3.948102933327953e-08
6.347150259067357,5.529192810278308e-07,2.5021502199104053e-07,1.6277503285745723e-07,8.784912951524493e-08,3.942891053849379e-08
6.357114388202471,5.511602349637761e-07,2.4902768584099675e-07,1.6178722855803846e-07,8.743884992980243e-08,3.9167632094070274e-08
6.367078517337585,5.489798707173053e-07,2.4809858007184527e-07,1.6101864765766236e-07,8.697207028148997e-08,3.902976298355862e-08
6.377042646472698,5.45273285936791e-07,2.4669400152877726e-07,1.6047424261086493e-07,8.674042764173255e-08,3.894050446372452e-08
6.387006775607812,5.433320658097395e-07,2.4556654672909797e-07,1.5981838355778448e-07,8.629019589405312e-08,3.8657995735672066e-08
6.3969709047429255,5.407042738950388e-07,2.4433180364669874e-07,1.5880943063186466e-07,8.578816257648667e-08,3.845220835476991e-08
6.406935033878039,5.391997903598602e-07,2.4347057738194137e-07,1.582043410788193e-07,8.541941705907754e-08,3.836495704255212e-08
6.416899163013152,5.36147881047416e-07,2.4228234414398353e-07,1.5747519452749283e-07,8.512463054561595e-08,3.826146832013713e-08
6.4268632921482665,5.341144073374234e-07,2.4110795561866404e-07,1.5669902173067075e-07,8.462544476180351e-08,3.79845369431408e-08
6.43682742128338,5.311753238759702e-07,2.403011720377754e-07,1.5598153444385424e-07,8.427128119669892e-08,3.780729864010704e-08
6.446791550418493,5.289252593249704e-07,2.391654943071742e-07,1.5545948114388063e-07,8.393802837080822e-08,3.770860921243975e-08
6.4567556795536065,5.272322228045679e-07,2.380190664364802e-07,1.5482262241041424e-07,8.345334390375369e-08,3.757399495042641e-08
6.466719808688721,5.247000174997775e-07,2.3692093694566648e-07,1.5397222144975385e-07,8.316576931225477e-08,3.728566309249855e-08
6.476683937823834,5.21763845807028e-07,2.3606990372980387e-07,1.5329134169206847e-07,8.28183995391314e-08,3.708143219612106e-08
6.4866480669589475,5.197853792427781e-07,2.3474840313858204e-07,1.5248867737248192e-07,8.233585077988228e-08,3.696287439837441e-08
6.496612196094061,5.176510022403033e-07,2.3400089554020582e-07,1.5194593192112937e-07,8.215032448746793e-08,3.678893079336904e-08
6.506576325229175,5.152788262246507e-07,2.3292216147526942e-07,1.515191150221153e-07,8.181993783184893e-08,3.6684783170173294e-08
6.516540454364288,5.131020543096715e-07,2.3164351488867858e-07,1.5073209632809208e-07,8.138570436282082e-08,3.648910721768213e-08
6.526504583499402,5.1053941863109e-07,2.3090850793277982e-07,1.4983535205338875e-07,8.108065977835398e-08,3.63332529869587e-08
6.536468712634516,5.087983393455144e-07,2.2987517405195034e-07,1.4932356972174054e-07,8.067046268284267e-08,3.6169424426907915e-08
6.546432841769629,5.062310402934863e-07,2.2875670265637816e-07,1.4871713980331315e-07,8.039215560333674e-08,3.59933853801878e-08
6.556396970904743,5.036272127669147e-07,2.2794938795153452e-07,1.4789652346318804e-07,7.985433128227359e-08,3.588132437209028e-08
6.566361100039856,5.020138627088356e-07,2.2674435397977918e-07,1.4736232053552167e-07,7.958749047622658e-08,3.5625003254707883e-08
6.57632522917497,4.998069398133688e-07,2.2607350003144758e-07,1.4678095888409914e-07,7.926382539596834e-08,3.5487180702865574e-08
6.586289358310084,4.972964059125623e-07,2.2486641938074373e-07,1.4607775546119346e-07,7.896775433623169e-08,3.5298823199668414e-08
6.596253487445197,4.955265253616174e-07,2.2394216034178571e-07,1.4552610790056177e-07,7.850765364847507e-08,3.524967605971417e-08
6.60621761658031,4.933911958292808e-07,2.2304207757339578e-07,1.4489644441989824e-07,7.831325795104874e-08,3.512341798975068e-08
6.616181745715425,4.914126233360499e-07,2.219802731049162e-07,1.4414519655516913e-07,7.781024060764389e-08,3.4929156442731824e-08
6.626145874850538,4.891909364770987e-07,2.2102668059417317e-07,1.436010634827064e-07,7.765461430621114e-08,3.4797527981943375e-08
6.636110003985651,4.870593612935018e-07,2.2014408784253649e-07,1.4315392855711908e-07,7.71815765274754e-08,3.468431478849795e-08
6.646074133120765,4.845222600241864e-07,2.1932843051226765e-07,1.423840356214661e-07,7.683664234915307e-08,3.43969687175037e-08
6.656038262255879,4.828691950958083e-07,2.181317576940337e-07,1.4179516386931578e-07,7.661427000698347e-08,3.4418555294105535e-08
6.666002391390992,4.806787478453235e-07,2.1721218414655915e-07,1.412296684987332e-07,7.626250257889549e-08,3.427685404968629e-08
6.675966520526106,4.783313829126053e-07,2.1648866427982006e-07,1.4085367968384607e-07,7.597291536678516e-08,3.4111592163556864e-08
6.68593064966122,4.766691859660173e-07,2.155335467344157e-07,1.401026658130076e-07,7.558662946269392e-08,3.395404316573663e-08
6.695894778796333,4.747108644442616e-07,2.145934609399292e-07,1.395009053526512e-07,7.537838022709708e-08,3.38505998395696e-08
6.705858907931447,4.7281395952042564e-07,2.1374554597905564e-07,1.3908411208207187e-07,7.503321934424169e-08,3.3611003148553406e-08
6.71582303706656,4.707649800412875e-07,2.1287704951607385e-07,1.3829449333656663e-07,7.461865499087341e-08,3.356704503011749e-08
6.725787166201674,4.6895982087729e-07,2.11851779464927e-07,1.3765477513254337e-07,7.435066721382886e-08,3.3292532018254105e-08
6.7357512953367875,4.672609334058798e-07,2.1115301414506062e-07,1.3711479634990528e-07,7.413523986567392e-08,3.3239929067396406e-08
6.745715424471901,4.6543692379546444e-07,2.1031771578870138e-07,1.3670466146262247e-07,7.373216198785641e-08,3.3108645977880736e-08
6.755679553607014,4.6325992160206124e-07,2.0916448217748716e-07,1.3608430718221727e-07,7.348211194690341e-08,3.28975719098249e-08
6.7656436827421285,4.6080279050255164e-07,2.0824781339215077e-07,1.3546669035651465e-07,7.325459209863742e-08,3.284071400549754e-08
6.775607811877242,4.595305551607949e-07,2.074928741524012e-07,1.3486388814723283e-07,7.283540884361978e-08,3.2686218016001705e-08
6.785571941012355,4.571880755377776e-07,2.067037928988159e-07,1.344148847394769e-07,7.25211645086574e-08,3.2551117431193635e-08
6.7955360701474685,4.555633722899429e-07,2.0586192029633243e-07,1.3382329905396303e-07,7.230365980887479e-08,3.233163162263985e-08
6.805500199282583,4.5363450252281874e-07,2.0499799507587883e-07,1.3305585729116083e-07,7.202431062969836e-08,3.231598971358657e-08
6.815464328417696,4.518017515230729e-07,2.0449772321158392e-07,1.32759192263542e-07,7.166517613282812e-08,3.221766579646051e-08
6.8254284575528095,4.499342911183e-07,2.0334483289753083e-07,1.321658708693373e-07,7.137823703518524e-08,3.1944468460332895e-08
6.835392586687924,4.4819368155282813e-07,2.024521596179275e-07,1.314546151105834e-07,7.111914392543948e-08,3.181003025902366e-08
6.845356715823037,4.4635814091341705e-07,2.0167193407655379e-07,1.309732705029029e-07,7.081208332345346e-08,3.185989077235463e-08
6.85532084495815,4.445994637832242e-07,2.0088899726156545e-07,1.3061452982226295e-07,7.051025853658703e-08,3.162939516981917e-08
6.865284974093264,4.428031596687349e-07,2.0012785137174123e-07,1.299856752500414e-07,7.022831426074263e-08,3.1494718489996094e-08
6.875249103228378,4.408599572469172e-07,1.9925933497825145e-07,1.2951696573146378e-07,6.996001587177658e-08,3.131253839671812e-08
6.885213232363491,4.38780878470503e-07,1.9850663817497184e-07,1.289860677805801e-07,6.966226353292728e-08,3.1204831467665885e-08
6.895177361498605,4.3723365855576853e-07,1.9790155516919152e-07,1.284970273644919e-07,6.949623540863176e-08,3.104736323358391e-08
6.905141490633718,4.3620961181577895e-07,1.971905432492763e-07,1.2794768764248066e-07,6.925546685580239e-08,3.08717942492379e-08
6.915105619768832,4.346228712169283e-07,1.9608479997509277e-07,1.2744247183266663e-07,6.886034278936842e-08,3.0883039920091605e-08
6.925069748903946,4.3212549852806873e-07,1.9537208351007273e-07,1.2698982142891577e-07,6.854866000435736e-08,3.0802544075183506e-08
6.935033878039059,4.3044033541826914e-07,1.945338356743795e-07,1.2637330280031707e-07,6.838872552909587e-08,3.071826948407528e-08
6.944998007174173,4.287464032489963e-07,1.9375473667687562e-07,1.257931443387443e-07,6.814409672757878e-08,3.0489622373861856e-08
6.954962136309287,4.2701198141050493e-07,1.9330325160539422e-07,1.2559025714510223e-07,6.783052527711565e-08,3.037047115269132e-08
6.9649262654444,4.254845286354133e-07,1.9238661084872834e-07,1.2512420975351936e-07,6.758680553879197e-08,3.035818214913942e-08
6.974890394579513,4.23807300727006e-07,1.9147957699273507e-07,1.2447353427000754e-07,6.71707101625273e-08,3.0127078116115135e-08
6.984854523714628,4.219823228398811e-07,1.9082782100285572e-07,1.238946146684061e-07,6.703904536913736e-08,2.9943035117773036e-08
6.994818652849741,4.204481294719574e-07,1.9013840957918899e-07,1.235242771510752e-07,6.66957048943147e-08,2.982685130232092e-08
7.004782781984854,4.187537447478174e-07,1.892843185001728e-07,1.2295323382573478e-07,6.645782176704618e-08,2.986769856004244e-08
7.014746911119968,4.1729363829373193e-07,1.8857943086197126e-07,1.2266584755151186e-07,6.61772213804963e-08,2.9653429635910924e-08
7.024711040255082,4.1550670191386664e-07,1.8770847679452814e-07,1.2202167327013962e-07,6.598791728683086e-08,2.9548580853873195e-08
7.034675169390195,4.1380234585031784e-07,1.8741780504148995e-07,1.215295507305482e-07,6.568471997907604e-08,2.9423884177551118e-08
7.044639298525309,4.119789887132457e-07,1.8636864171308757e-07,1.210557657962237e-07,6.536785416234126e-08,2.935899945594677e-08
7.054603427660422,4.105256818622947e-07,1.8566362365869654e-07,1.2065811252452558e-07,6.507590045449203e-08,2.921836155647883e-08
7.064567556795536,4.0919391364275426e-07,1.8499591488145277e-07,1.2033475751296306e-07,6.488184732536056e-08,2.90726502051706e-08
7.0745316859306495,4.074850001786227e-07,1.8427436359611584e-07,1.1971200478807397e-07,6.464342770670007e-08,2.903198012784679e-08
7.084495815065763,4.0600022463109484e-07,1.8361584548246678e-07,1.1927150523424473e-07,6.434200865986839e-08,2.8878731956630117e-08
7.094459944200877,4.0437650424652e-07,1.825942321560702e-07,1.1875362359812244e-07,6.414520740021667e-08,2.8789644162987417e-08
7.1044240733359905,4.0269806607283546e-07,1.8227761598636152e-07,1.1832388740041106e-07,6.399330194154489e-08,2.864699432156051e-08
7.114388202471104,4.017164713856167e-07,1.815584558889599e-07,1.1789079885887798e-07,6.356415615953992e-08,2.8574267876340923e-08
7.124352331606217,4.0014278796257706e-07,1.807414909314106e-07,1.173805700801715e-07,6.350734900732052e-08,2.847894297942464e-08
7.134316460741331,3.9800477948228745e-07,1.801639264886538e-07,1.1703441397376842e-07,6.329229766015705e-08,2.832932173442406e-08
7.144280589876445,3.967551999339566e-07,1.7939774254127445e-07,1.1655246653543506e-07,6.296954252018392e-08,2.8282075477735534e-08
7.154244719011558,3.9579679326107683e-07,1.7872669866726481e-07,1.1623672650952283e-07,6.265885993437784e-08,2.809236401682923e-08
7.1642088481466715,3.937597823726874e-07,1.780217111416112e-07,1.156657803783891e-07,6.240944524820629e-08,2.7972469582070673e-08
7.174172977281786,3.9239645663677756e-07,1.7742052283519013e-07,1.1536314416560625e-07,6.222775750024425e-08,2.7915707423672532e-08
7.184137106416899,3.9107098292078075e-07,1.7668169292072478e-07,1.1481125950787202e-07,6.201620936453595e-08,2.7849702340911656e-08
7.194101235552012,3.8926003646660446e-07,1.7597633100646566e-07,1.1429428111916461e-07,6.182694768390824e-08,2.7694586548511016e-08
7.204065364687126,3.876166211313941e-07,1.7524485270230458e-07,1.1396661109353375e-07,6.158054335047035e-08,2.7612604569017725e-08
7.21402949382224,3.864104981793555e-07,1.7479595961278348e-07,1.1359365373103368e-07,6.134108617498643e-08,2.7416076330699913e-08
7.223993622957353,3.8496616545109205e-07,1.7416980121690105e-07,1.1322387933593821e-07,6.11147851132371e-08,2.7421709156190452e-08
7.233957752092467,3.839381844540983e-07,1.7347154735204863e-07,1.1262043069723935e-07,6.090825632529076e-08,2.730707977848723e-08
7.243921881227581,3.8272921036550973e-07,1.7279038946703764e-07,1.1233864333938745e-07,6.071822090448013e-08,2.7231429852787995e-08
7.253886010362694,3.808587548988751e-07,1.7202147914176117e-07,1.119222980926954e-07,6.048428809659124e-08,2.713181456894672e-08
7.263850139497808,3.796794182185917e-07,1.713723613716102e-07,1.1140888160409035e-07,6.021193505338186e-08,2.6985913294519182e-08
7.273814268632921,3.780497119060984e-07,1.7094404282582511e-07,1.1113169267807214e-07,5.99317655799681e-08,2.6873813030918022e-08
7.283778397768035,3.7680000038907726e-07,1.6999988677164196e-07,1.1058579467906021e-07,5.977794875953494e-08,2.6775998158959712e-08
7.293742526903149,3.7491599469976605e-07,1.6963154115727612e-07,1.1021722273944627e-07,5.956247010463137e-08,2.6712299045626062e-08
7.303706656038262,3.738484628988705e-07,1.690690741061714e-07,1.0978073358496138e-07,5.936681251115565e-08,2.6607907602760162e-08
7.313670785173375,3.7258452664563363e-07,1.6849851716453178e-07,1.095192250314347e-07,5.919275696334322e-08,2.6536131566079433e-08
7.32363491430849,3.714504597312671e-07,1.6780420113979172e-07,1.0907087491385191e-07,5.89742329418138e-08,2.6342305524565903e-08
7.333599043443603,3.703007409357539e-07,1.6717274462081584e-07,1.0851337101434515e-07,5.867062447809042e-08,2.6313309497074815e-08
7.343563172578716,3.6827615771634396e-07,1.6637150557327603e-07,1.0823720996126909e-07,5.8454502978485284e-08,2.629231233787728e-08
7.35352730171383,3.671516540833558e-07,1.6607435965019029e-07,1.0777599122623913e-07,5.828268512750306e-08,2.6079755014492466e-08
7.363491430848944,3.660516529025312e-07,1.652739188504644e-07,1.0756695963967686e-07,5.80879814010083e-08,2.5997791850237496e-08
7.373455559984057,3.644828920583398e-07,1.648566660851105e-07,1.069756211233191e-07,5.791061352424207e-08,2.5917193616074642e-08
7.383419689119171,3.6305771853053216e-07,1.6429257352575035e-07,1.0667741417104002e-07,5.763052599839802e-08,2.588120775699825e-08
7.393383818254285,3.615190967232414e-07,1.6361278948287675e-07,1.0625587060944392e-07,5.738329511740255e-08,2.574978844174995e-08
7.403347947389398,3.6052946398769497e-07,1.629318723900725e-07,1.0592558271671501e-07,5.716290559831757e-08,2.5708984947767148e-08
7.4133120765245115,3.5948270585215904e-07,1.6248785149715398e-07,1.055875414664756e-07,5.701021261473931e-08,2.5536559248142048e-08
7.423276205659625,3.584762348812852e-07,1.6188134344332745e-07,1.0526336827904237e-07,5.6876244564336427e-08,2.547569239618866e-08
7.433240334794739,3.568918772342543e-07,1.614093961936151e-07,1.0477022463931241e-07,5.6606936860353015e-08,2.5436143801412996e-08
7.4432044639298525,3.556758243955263e-07,1.6082601727744034e-07,1.0449077483098786e-07,5.638102718351674e-08,2.5266576841590785e-08
7.453168593064966,3.543482183275801e-07,1.601868505022617e-07,1.0411355335822544e-07,5.6217008978406165e-08,2.5189162524127927e-08
7.463132722200079,3.5254834954051434e-07,1.5937946746830108e-07,1.0364770510646458e-07,5.6074003032374705e-08,2.5065104776374597e-08
7.473096851335193,3.515639441255414e-07,1.589733578536715e-07,1.0332410514385588e-07,5.5834327423339494e-08,2.501064875234112e-08
7.483060980470307,3.5053054405563124e-07,1.5852247411672675e-07,1.0294184016677022e-07,5.5618586488870045e-08,2.497587429855424e-08
7.49302510960542,3.491959900553453e-07,1.5772527960241642e-07,1.0259269841511507e-07,5.5441057502390125e-08,2.478904167442994e-08
7.5029892387405335,3.4793782759834554e-07,1.5718464970325094e-07,1.0213896583690434e-07,5.528098120879206e-08,2.4741408771947828e-08
7.512953367875648,3.4687978408281336e-07,1.5677381780309647e-07,1.0187237918533074e-07,5.501215436334564e-08,2.468507441518365e-08
7.522917497010761,3.457678348124555e-07,1.5631439387764763e-07,1.0163395320158326e-07,5.485493278919174e-08,2.45477362455957e-08
7.532881626145874,3.4460659212480267e-07,1.5574257431212064e-07,1.0115931972087203e-07,5.463606729766897e-08,2.449826535325908e-08
7.542845755280989,3.433554409415161e-07,1.5516225553726841e-07,1.0092479153523718e-07,5.452252436111333e-08,2.4375938743535397e-08
7.552809884416102,3.420234095628152e-07,1.5463123700321697e-07,1.0049228736261261e-07,5.43169497040903e-08,2.433757881207992e-08
7.562774013551215,3.407247463744047e-07,1.5408815256899038e-07,1.000964039899083e-07,5.403070508755329e-08,2.4237527657771654e-08
7.572738142686329,3.399746336493019e-07,1.5359959504644278e-07,9.977556787871996e-08,5.394421065206573e-08,2.4138863315143265e-08
7.582702271821443,3.3858556840672953e-07,1.5287093871868856e-07,9.955409014763567e-08,5.370349267101173e-08,2.4120146908247384e-08
7.592666400956556,3.3720130935971775e-07,1.5239826472487747e-07,9.90592273066181e-08,5.353810147873956e-08,2.3948355610093775e-08
7.60263053009167,3.364953874400155e-07,1.5189456227736083e-07,9.882274907184715e-08,5.337508642155494e-08,2.3943356425461492e-08
7.612594659226783,3.348720664392485e-07,1.5145522889106226e-07,9.844529214047282e-08,5.3165972740075336e-08,2.3764042347349872e-08
7.622558788361897,3.341373530298104e-07,1.509693962235245e-07,9.805424485134102e-08,5.2969877889114485e-08,2.3753978793799635e-08
7.632522917497011,3.32406597420798e-07,1.505306859958989e-07,9.78240127642466e-08,5.2853962484346e-08,2.371571702776334e-08
7.642487046632124,3.317833258734292e-07,1.4996535500146452e-07,9.74229895949434e-08,5.262837342676297e-08,2.3613681372604837e-08
7.652451175767238,3.307362513948855e-07,1.4940030160279953e-07,9.714795419231535e-08,5.248696456422906e-08,2.3512945871462723e-08
7.662415304902352,3.2951134007675975e-07,1.4877364892498518e-07,9.669225502438797e-08,5.2279297105473965e-08,2.341044836017858e-08
7.672379434037465,3.285533422499372e-07,1.483822558732443e-07,9.642972233033399e-08,5.211834489337722e-08,2.331786033297662e-08
7.682343563172578,3.271769876974346e-07,1.4789539286941172e-07,9.606661284976131e-08,5.1917802578206877e-08,2.3242864945661405e-08
7.6923076923076925,3.2655026810136146e-07,1.475944424645116e-07,9.581043116188832e-08,5.168183065573377e-08,2.3185720927119793e-08
7.702271821442806,3.250190294082203e-07,1.4696439612755043e-07,9.547198089461701e-08,5.169515880848957e-08,2.315769515688252e-08
7.712235950577919,3.238771358227255e-07,1.4637385620954554e-07,9.517563669276501e-08,5.1387700804512655e-08,2.3025031757406905e-08
7.722200079713033,3.2306102632124635e-07,1.4601994038323164e-07,9.485065148265413e-08,5.121626582784023e-08,2.2949465424744898e-08
7.732164208848147,3.2192413758885554e-07,1.4551194737820162e-07,9.455262403702595e-08,5.104067413516068e-08,2.2860534867881177e-08
7.74212833798326,3.209509204165776e-07,1.4496214477499337e-07,9.421220761961636e-08,5.088199767851841e-08,2.2777981299753185e-08
7.7520924671183735,3.195079699026648e-07,1.4447992532805028e-07,9.391455353433553e-08,5.07177154211914e-08,2.273778899630543e-08
7.762056596253487,3.184849058343018e-07,1.4401794224209992e-07,9.361075385856829e-08,5.05702856358835e-08,2.2667164709988188e-08
7.772020725388601,3.173878644797192e-07,1.435172521908379e-07,9.326629181817385e-08,5.037704930662628e-08,2.254477012943699e-08
7.7819848545237145,3.1645474372796087e-07,1.430969390419239e-07,9.304597974587821e-08,5.0185498869132635e-08,2.2536365867957677e-08
7.791948983658828,3.1550099694338644e-07,1.426141545938357e-07,9.262158371761271e-08,5.0057130350255374e-08,2.2436115883815416e-08
7.801913112793942,3.144113162583998e-07,1.420895955185681e-07,9.238963965820798e-08,4.9904109388919346e-08,2.23354820686559e-08
7.811877241929055,3.133791256266111e-07,1.4157089704443142e-07,9.207545647199399e-08,4.979535124758324e-08,2.231031944267804e-08
7.821841371064169,3.123712411894311e-07,1.411864783914793e-07,9.166042659795584e-08,4.956964972038026e-08,2.2219197235700088e-08
7.831805500199282,3.112656821614501e-07,1.406300137972962e-07,9.14795734023622e-08,4.940138564080681e-08,2.219780414843559e-08
7.841769629334396,3.1004305760012296e-07,1.4037187289476116e-07,9.111951431747873e-08,4.9244345889632426e-08,2.207658682721381e-08
7.85173375846951,3.094535409510404e-07,1.3973649176899782e-07,9.093868794306968e-08,4.9110741895559765e-08,2.200730527126763e-08
7.861697887604623,3.081809190224757e-07,1.3930781949883178e-07,9.058139999988384e-08,4.897953531626009e-08,2.19872134539007e-08
7.871662016739736,3.073970398394607e-07,1.38758309033956e-07,9.032056932304373e-08,4.876415256340742e-08,2.1905574709594772e-08
7.881626145874851,3.062175437716947e-07,1.385218220180532e-07,8.992084123456896e-08,4.857800622838826e-08,2.174538407104032e-08
7.891590275009964,3.053293881028131e-07,1.3811137479202093e-07,8.959149672282444e-08,4.84385555978034e-08,2.1748734569712467e-08
7.901554404145077,3.0425081483571466e-07,1.3760552301553793e-07,8.937729234256933e-08,4.833137318568924e-08,2.16317815403083e-08
7.911518533280191,3.0325785502502917e-07,1.3711621563513874e-07,8.915838617727878e-08,4.812704587271309e-08,2.1599668054127663e-08
7.921482662415305,3.02458557126693e-07,1.36589856520782e-07,8.880371890848168e-08,4.795421873317419e-08,2.1479994486197692e-08
7.931446791550418,3.0114630444028286e-07,1.3617532576110392e-07,8.849720461348789e-08,4.78698641864461e-08,2.1402272104450282e-08
7.941410920685532,3.004089833965875e-07,1.357380474605978e-07,8.81961798931678e-08,4.7674683958527116e-08,2.1296529995060783e-08
7.951375049820646,2.9950708801793337e-07,1.3531161925825453e-07,8.805846305344726e-08,4.7504291720750324e-08,2.1288327388539856e-08
7.961339178955759,2.9851102311429984e-07,1.34881731191409e-07,8.770176739366297e-08,4.7347601493431e-08,2.126895371432096e-08
7.971303308090873,2.9751338686518944e-07,1.345450608341877e-07,8.73386997766062e-08,4.716942102635275e-08,2.1139194098035246e-08
7.981267437225986,2.969354350237661e-07,1.3411747703642437e-07,8.718411395113722e-08,4.706598396079602e-08,2.1038716844963496e-08
7.9912315663611,2.957313060513992e-07,1.3360490654642023e-07,8.686839297334557e-08,4.6934275424214085e-08,2.0955023062844023e-08
8.001195695496213,2.946402376891627e-07,1.3329078331022638e-07,8.667195292870795e-08,4.6760232280614046e-08,2.0966639786158747e-08
8.011159824631328,2.9349489521379126e-07,1.3284715368249502e-07,8.631188023640303e-08,4.6724903965144494e-08,2.0918799069199378e-08
8.021123953766441,2.926297925794922e-07,1.3225935671133325e-07,8.598922721455066e-08,4.6469703585871706e-08,2.0774342891844793e-08
8.031088082901555,2.9195606969463595e-07,1.319448095932135e-07,8.572498338320612e-08,4.636916315817556e-08,2.0771485180406447e-08
8.041052212036668,2.9117462587728105e-07,1.3166994127576482e-07,8.552781536969863e-08,4.6167228306459345e-08,2.067789851855235e-08
8.051016341171781,2.901365225512833e-07,1.3115343684870327e-07,8.527084337040271e-08,4.605064453143709e-08,2.0621010406189776e-08
8.060980470306895,2.893336610118403e-07,1.3076137324821768e-07,8.500977403644276e-08,4.590693570705832e-08,2.056348870252243e-08
8.070944599442008,2.8832760019041043e-07,1.3031027529814564e-07,8.468837117923379e-08,4.5776469799784516e-08,2.0538613010616895e-08
8.080908728577123,2.874583700870232e-07,1.2996785721542404e-07,8.442797943853826e-08,4.559354413762155e-08,2.0416003589536685e-08
8.090872857712236,2.8643651000363955e-07,1.2955625418226388e-07,8.418205571280466e-08,4.547868016124314e-08,2.0438514128843815e-08
8.10083698684735,2.8591023069749594e-07,1.2931314629971474e-07,8.406042973660888e-08,4.5358063782007365e-08,2.029589741286335e-08
8.110801115982463,2.8473556903417906e-07,1.2871249372282412e-07,8.365609252334003e-08,4.518415041918593e-08,2.0212266245833874e-08
8.120765245117576,2.8380708357075473e-07,1.2824847445806557e-07,8.330615968958555e-08,4.5048721299976324e-08,2.0165781273391487e-08
8.13072937425269,2.8303156550802964e-07,1.2788437537349028e-07,8.311092286989325e-08,4.487154933307518e-08,2.0101981591603837e-08
8.140693503387803,2.816442306591994e-07,1.273023908197119e-07,8.283409748224943e-08,4.474657852959206e-08,1.9988622917649813e-08
8.150657632522917,2.810972066683961e-07,1.2717962877420024e-07,8.2694741989271e-08,4.459867254423696e-08,2.000723341413039e-08
8.160621761658032,2.802614151200388e-07,1.2669676248679396e-07,8.229876164319497e-08,4.443003348964164e-08,1.9914712419186002e-08
8.170585890793145,2.796780500888354e-07,1.262972823300501e-07,8.209892348572585e-08,4.436903908877624e-08,1.9935125486127868e-08
8.180550019928258,2.787605115468007e-07,1.2598003306930858e-07,8.183461172725256e-08,4.419366745464485e-08,1.9810348540610393e-08
8.190514149063372,2.776946875297419e-07,1.256228394766751e-07,8.162037395433643e-08,4.4071673000846256e-08,1.9791669054144113e-08
8.200478278198485,2.7695301297806537e-07,1.250900102518217e-07,8.127019439342834e-08,4.394369127170904e-08,1.9653381630049652e-08
8.210442407333598,2.7621575285348974e-07,1.2486880755080829e-07,8.111199650439301e-08,4.380807109355272e-08,1.9606682729488153e-08
8.220406536468712,2.7523529629074046e-07,1.2442519915158373e-07,8.083319007535898e-08,4.370179916836343e-08,1.9616343481402016e-08
8.230370665603827,2.7449756028853856e-07,1.241075898740652e-07,8.065254546127202e-08,4.355756855214979e-08,1.9467123479283863e-08
8.24033479473894,2.7374647470187225e-07,1.2359285665038538e-07,8.036755695162741e-08,4.34149877192024e-08,1.939741637897391e-08
8.250298923874054,2.7259368272677094e-07,1.2316215607781163e-07,8.008387312036905e-08,4.332327446743333e-08,1.9403730099016785e-08
8.260263053009167,2.720320727476875e-07,1.229224247505871e-07,7.986429357524494e-08,4.317039260543886e-08,1.9325600990754853e-08
8.27022718214428,2.7089709132367814e-07,1.2264286683058369e-07,7.964851553985908e-08,4.305817362285875e-08,1.9292511211216797e-08
8.280191311279394,2.7038621058492283e-07,1.221684221248887e-07,7.940757140174816e-08,4.2934224035776234e-08,1.9208618205259156e-08
8.290155440414507,2.6962072643243704e-07,1.218459223687894e-07,7.922360528232063e-08,4.2846413967081816e-08,1.920270675409233e-08
8.30011956954962,2.6904580514497664e-07,1.2164304755608048e-07,7.908954432412085e-08,4.261755660136385e-08,1.9113388667159173e-08
8.310083698684736,2.6776706888760733e-07,1.2102151027201408e-07,7.862297665474807e-08,4.251210923555965e-08,1.9038732940396088e-08
8.320047827819849,2.671846209049433e-07,1.206485464824625e-07,7.841337415529817e-08,4.237741429536154e-08,1.8948095352467104e-08
8.330011956954962,2.6631775306627807e-07,1.2029722148069262e-07,7.824567939817319e-08,4.224649653059746e-08,1.8929590370866957e-08
8.339976086090076,2.655698353779723e-07,1.1985891117132894e-07,7.792921658182264e-08,4.209372571839013e-08,1.8812722049566256e-08
8.349940215225189,2.646299113582536e-07,1.1964325701471417e-07,7.780766875728368e-08,4.200685826704683e-08,1.8787308836657115e-08
8.359904344360302,2.6406215935795855e-07,1.1933962257044325e-07,7.75191967032621e-08,4.188753321536032e-08,1.8766548093508993e-08
8.369868473495416,2.633672402459161e-07,1.1898887103468625e-07,7.73049727753505e-08,4.1793768095410435e-08,1.8702111439693843e-08
8.37983260263053,2.6248166332595273e-07,1.186447154849856e-07,7.709508389177537e-08,4.165712958308444e-08,1.8679861894769525e-08
8.389796731765644,2.6167427963918726e-07,1.1819428641817645e-07,7.67550752476448e-08,4.1545997182682953e-08,1.8604978161657505e-08
8.399760860900757,2.6087536349117985e-07,1.1783302578725375e-07,7.656234146029229e-08,4.146368789786295e-08,1.8568728963004445e-08
8.40972499003587,2.6026746030546267e-07,1.1758369834324164e-07,7.632811756846501e-08,4.1287752960091615e-08,1.8482553501217927e-08
8.419689119170984,2.5946035629813235e-07,1.1730126190106364e-07,7.620179032217786e-08,4.120941472431966e-08,1.8417308988084736e-08
8.429653248306098,2.585909413014275e-07,1.1687775005997163e-07,7.591918211386058e-08,4.1024533554903346e-08,1.8339905583740392e-08
8.43961737744121,2.577497846958705e-07,1.1650715806887319e-07,7.564499125358887e-08,4.09120380716168e-08,1.830485708991521e-08
8.449581506576324,2.571937262987063e-07,1.1619159730624973e-07,7.553088762669001e-08,4.081363597144773e-08,1.8281194945222753e-08
8.45954563571144,2.563431180371915e-07,1.1580434767471232e-07,7.53036907332329e-08,4.068259099464684e-08,1.818186075423304e-08
8.469509764846553,2.5550479860937363e-07,1.1560432291162582e-07,7.50294031085997e-08,4.058056303167576e-08,1.8208138227710098e-08
8.479473893981666,2.5498212576474545e-07,1.152197756748231e-07,7.482946729738956e-08,4.044215812909819e-08,1.8148758496113194e-08
8.48943802311678,2.539350164963529e-07,1.149280597266823e-07,7.46030593212682e-08,4.037852601668052e-08,1.8050652474305213e-08
8.499402152251893,2.5380709546147945e-07,1.1460441562718889e-07,7.456166252042462e-08,4.018375529827292e-08,1.805146705806651e-08
8.509366281387006,2.524832196512096e-07,1.1419023482210189e-07,7.416352823682797e-08,4.010851486978198e-08,1.7902950151331335e-08
8.51933041052212,2.5190501952568217e-07,1.1382436371557592e-07,7.399406656662549e-08,4.001931102324763e-08,1.788430233166583e-08
8.529294539657235,2.5122760994950087e-07,1.1354426062192514e-07,7.387032971226233e-08,3.986026020075406e-08,1.7861751218113037e-08
8.539258668792348,2.5048764802140755e-07,1.1331984529391397e-07,7.360899188335678e-08,3.9728465298946305e-08,1.7812906121696676e-08
8.549222797927461,2.497032675312313e-07,1.1285045517293216e-07,7.335232912122682e-08,3.963432835194722e-08,1.7760459721455693e-08
8.559186927062575,2.492193643266061e-07,1.1258641862129288e-07,7.315051043381796e-08,3.949362892333146e-08,1.7698637641620223e-08
8.569151056197688,2.48417489302088e-07,1.1221475644228829e-07,7.300157393931276e-08,3.9430241970853207e-08,1.7653769041478965e-08
8.579115185332801,2.476880068162958e-07,1.1197108671607533e-07,7.284022451713433e-08,3.9310435763146175e-08,1.7648578634177987e-08
8.589079314467915,2.4683413650540684e-07,1.1167316883266469e-07,7.261512919226431e-08,3.9180935625494915e-08,1.756355468131806e-08
8.599043443603028,2.463087192572681e-07,1.114320943369101e-07,7.232592809212604e-08,3.90946690210931e-08,1.7515280438237494e-08
8.609007572738143,2.455095848007405e-07,1.1102170731098976e-07,7.217517899280015e-08,3.897609748531686e-08,1.7423943388594585e-08
8.618971701873257,2.4501458149164846e-07,1.1067786193768397e-07,7.194504909084883e-08,3.884827195845291e-08,1.738820411593772e-08
8.62893583100837,2.4432117356663775e-07,1.10394748288954e-07,7.167549723872386e-08,3.8800637070596727e-08,1.7395605776248113e-08
8.638899960143483,2.436104457052677e-07,1.1010371328210781e-07,7.152365645838286e-08,3.8675516271683124e-08,1.7269521022100838e-08
8.648864089278597,2.430213438404465e-07,1.0977023647028845e-07,7.134718679760939e-08,3.8576385295085534e-08,1.7254460629880353e-08
8.65882821841371,2.4213539804305294e-07,1.0945146800395434e-07,7.11263902846402e-08,3.838232873983983e-08,1.718179361724634e-08
8.668792347548823,2.4152444243244163e-07,1.0909419778893981e-07,7.09114607174709e-08,3.8305160430649447e-08,1.7152219163285718e-08
8.678756476683938,2.4079559031952653e-07,1.08869429356775e-07,7.076090112760868e-08,3.8221143602994144e-08,1.7126054505595387e-08
8.688720605819052,2.4025391269921675e-07,1.0866429335855086e-07,7.04895229263307e-08,3.8135641631344e-08,1.70379060541371e-08
8.698684734954165,2.3964988291778603e-07,1.0826540044108377e-07,7.043329770172663e-08,3.793682502373783e-08,1.702193753182115e-08
8.708648864089279,2.386611011425939e-07,1.0793767798907838e-07,7.020489414921942e-08,3.792489053305773e-08,1.6960333198556392e-08
8.718612993224392,2.382493352699252e-07,1.0770934040742318e-07,6.995083315680646e-08,3.780097840306507e-08,1.6927507885426783e-08
8.728577122359505,2.376128707508794e-07,1.0735259074910178e-07,6.971739500706654e-08,3.7686840012888196e-08,1.6883769281833524e-08
8.738541251494619,2.3701955916173332e-07,1.071293063008114e-07,6.956179995666574e-08,3.758970950870694e-08,1.6845557981319736e-08
8.748505380629732,2.3628985906364423e-07,1.068096391761862e-07,6.93965146974561e-08,3.752128140233914e-08,1.684213231870577e-08
8.758469509764847,2.3560179439694414e-07,1.0645894320619907e-07,6.918485843110063e-08,3.739899162849844e-08,1.6741949975529178e-08
8.76843363889996,2.3505373740971834e-07,1.0615386753723129e-07,6.903059670992769e-08,3.7278111199120615e-08,1.6690544458366163e-08
8.778397768035074,2.3413676995225748e-07,1.0587846019074629e-07,6.879531591693182e-08,3.7183183720869995e-08,1.6657141336236227e-08
8.788361897170187,2.336721872271534e-07,1.0567753534104794e-07,6.865585356196233e-08,3.7051271050296455e-08,1.6610421043338262e-08
8.7983260263053,2.3293823781475038e-07,1.0535821562115148e-07,6.846118823426785e-08,3.69759444858329e-08,1.6596306460676653e-08
8.808290155440414,2.3230270981749092e-07,1.0505419348002987e-07,6.818908360997372e-08,3.685873134959767e-08,1.6540533830012408e-08
8.818254284575527,2.3175939197618712e-07,1.047916521028119e-07,6.805425958656887e-08,3.6774781670722195e-08,1.646979280616429e-08
8.828218413710642,2.3107859298766207e-07,1.0444164455209157e-07,6.788914703123716e-08,3.6660135632422405e-08,1.6424478800922375e-08
8.838182542845756,2.3069448986543938e-07,1.0417865648376359e-07,6.76745550916376e-08,3.655035766260337e-08,1.640659833728202e-08
8.848146671980869,2.3002362508856805e-07,1.0388906377201946e-07,6.752447040983646e-08,3.646719376623759e-08,1.6336701588974334e-08
8.858110801115982,2.2936706674486113e-07,1.0365059862007405e-07,6.728708760064934e-08,3.639465930251462e-08,1.6285920852002237e-08
8.868074930251096,2.2871667142397312e-07,1.0339589847871587e-07,6.717800461574738e-08,3.62992011318366e-08,1.6256302777029102e-08
8.878039059386209,2.2819900488280617e-07,1.0310325813159533e-07,6.700427211484244e-08,3.616817094181369e-08,1.6188675757419293e-08
8.888003188521322,2.273854253613417e-07,1.0281879159443156e-07,6.675438669138727e-08,3.606957554905847e-08,1.6134124907760628e-08
8.897967317656436,2.2643420596739882e-07,1.0238022837629414e-07,6.649375618728849e-08,3.5917147461801556e-08,1.6113916241245255e-08
8.907931446791551,2.2620435788449383e-07,1.02265720860561e-07,6.645820100065572e-08,3.5908434987936037e-08,1.6076259801716825e-08
8.917895575926664,2.255374738936418e-07,1.0197887588218173e-07,6.628801607346572e-08,3.579709131030382e-08,1.6052585535399188e-08
8.927859705061778,2.2521121403604734e-07,1.0163015635159938e-07,6.605542344937723e-08,3.5686057119488305e-08,1.596595370548512e-08
8.937823834196891,2.2432734330639323e-07,1.0137522091137071e-07,6.588423312495063e-08,3.563846281945772e-08,1.6008999192251112e-08
8.947787963332004,2.2384776799832416e-07,1.0123473574026827e-07,6.577043018764392e-08,3.549179893237235e-08,1.590801206900779e-08
8.957752092467118,2.2331397258197896e-07,1.0102232974471402e-07,6.558361397221667e-08,3.542815683338458e-08,1.5897317068937886e-08
8.967716221602231,2.2255003226818127e-07,1.0058762544278019e-07,6.540850141595737e-08,3.5296057677348685e-08,1.5807140755869245e-08
8.977680350737346,2.2200937841686502e-07,1.0037876772162423e-07,6.515087739518383e-08,3.5239736465451326e-08,1.5774378824969242e-08
8.98764447987246,2.2152643145870862e-07,1.0008483368809297e-07,6.503605191625048e-08,3.514144277394156e-08,1.575213351087054e-08
8.997608609007573,2.209803468054196e-07,9.988243147119656e-08,6.489113173682421e-08,3.5052787300537545e-08,1.570093092293207e-08
9.007572738142686,2.2033854361959908e-07,9.967096095800893e-08,6.472684374360519e-08,3.495756684746867e-08,1.566932044331469e-08
9.0175368672778,2.198056356847832e-07,9.932234550030147e-08,6.452642558563735e-08,3.484018558624725e-08,1.5633214362399007e-08
9.027500996412913,2.1895677119478262e-07,9.906545262402671e-08,6.43952608867681e-08,3.480136063924516e-08,1.5580179473632494e-08
9.037465125548026,2.1875456455308394e-07,9.885712409829568e-08,6.421551146405796e-08,3.468900763425172e-08,1.5530382296331575e-08
9.04742925468314,2.1800809002639803e-07,9.848844076609713e-08,6.401197638754254e-08,3.458968444073999e-08,1.549202943554815e-08
9.057393383818255,2.1765870117820367e-07,9.82753182834821e-08,6.391209158390756e-08,3.4520612020412016e-08,1.5467029636697886e-08
9.067357512953368,2.1690979526639874e-07,9.802871353845114e-08,6.371049208489573e-08,3.442653291186253e-08,1.5392979228821432e-08
9.077321642088481,2.1642216157505374e-07,9.785721592567882e-08,6.356701141061927e-08,3.4320396566090786e-08,1.535092405803816e-08
9.087285771223595,2.157716127019614e-07,9.749461552587847e-08,6.340272203802116e-08,3.4226907198108036e-08,1.5320983980182093e-08
9.097249900358708,2.1469052019429232e-07,9.711129829940564e-08,6.30773648794696e-08,3.409828740893156e-08,1.53154282910492e-08
9.107214029493822,2.1484378051090786e-07,9.701502643729568e-08,6.304582686297707e-08,3.4078236524113076e-08,1.5261992778208002e-08
9.117178158628935,2.140213474434162e-07,9.682574978855873e-08,6.28225829473196e-08,3.394495906352257e-08,1.5240755863663855e-08
9.12714228776405,2.1360474806360378e-07,9.653231144571507e-08,6.26997046319936e-08,3.3872506845606156e-08,1.517132607640046e-08
9.137106416899163,2.1290439563118327e-07,9.620974596459417e-08,6.24849360319905e-08,3.375603734309767e-08,1.5151653706332672e-08
9.147070546034277,2.1256463928826928e-07,9.601485526976673e-08,6.240393188018606e-08,3.37011901472385e-08,1.510178765784412e-08
9.15703467516939,2.1205095460272097e-07,9.584397477753631e-08,6.228783939593623e-08,3.363972390189061e-08,1.505513438807504e-08
9.166998804304503,2.1125557622546463e-07,9.566964045962635e-08,6.205157101748846e-08,3.3562428066626444e-08,1.5038091389224528e-08
9.176962933439617,2.1103550428677085e-07,9.529661343443814e-08,6.190880596725785e-08,3.34897257801987e-08,1.4953641996889845e-08
9.18692706257473,2.1019243543922327e-07,9.500824922731604e-08,6.172677694224066e-08,3.335542733012617e-08,1.492479740540989e-08
9.196891191709843,2.0987679038235657e-07,9.486954342003934e-08,6.163917565230673e-08,3.330543388229289e-08,1.492139418616039e-08
9.206855320844959,2.0919260331413734e-07,9.465602270614328e-08,6.144507719177795e-08,3.319040023345601e-08,1.4894623761877449e-08
9.216819449980072,2.0878660240032568e-07,9.437908743578847e-08,6.13147415384322e-08,3.3120324896422617e-08,1.48457173438762e-08
9.226783579115185,2.082847421909594e-07,9.421850008778716e-08,6.114847514046948e-08,3.3041163269192266e-08,1.4789762659597049e-08
9.236747708250299,2.0779277980767025e-07,9.386353673474185e-08,6.103156493547898e-08,3.295567718573116e-08,1.4758242660626492e-08
9.246711837385412,2.070360771317374e-07,9.357962172519541e-08,6.079257041222687e-08,3.284817087216108e-08,1.4689858417140659e-08
9.256675966520525,2.0669804821280142e-07,9.345549952381085e-08,6.068067920807816e-08,3.280744410558147e-08,1.4685817359065804e-08
9.266640095655639,2.0623327380203284e-07,9.312613163261567e-08,6.053396574385525e-08,3.269310612533008e-08,1.4635769745598176e-08
9.276604224790754,2.0572970267834642e-07,9.295511577544663e-08,6.045711962763184e-08,3.261378375571951e-08,1.4625364333380072e-08
9.286568353925867,2.0517967714106286e-07,9.26698445854969e-08,6.030340688295524e-08,3.252722859105407e-08,1.4584927119447446e-08
9.29653248306098,2.043717367314791e-07,9.224533385429001e-08,5.994093063715963e-08,3.247489393243568e-08,1.45261359288715e-08
9.306496612196094,2.0411763094165276e-07,9.22204926671705e-08,5.992241882100932e-08,3.238257384169908e-08,1.4524623290570273e-08
9.316460741331207,2.0351026447440466e-07,9.201545123502617e-08,5.977916799691052e-08,3.230025518204419e-08,1.4467777414244721e-08
9.32642487046632,2.0304379331694667e-07,9.182041010912e-08,5.966010341953849e-08,3.225126722869728e-08,1.4401621711503226e-08
9.336388999601434,2.0262859621254388e-07,9.15043460559396e-08,5.9525285391221596e-08,3.206012721811299e-08,1.4420407417659069e-08
9.346353128736547,2.021658080914957e-07,9.130669035664838e-08,5.9296703807323526e-08,3.2059155880176317e-08,1.4361028859423558e-08
9.356317257871662,2.01591214396502e-07,9.110644555801786e-08,5.921591164242343e-08,3.1958257268368876e-08,1.4325220781643195e-08
9.366281387006776,2.0099013838599736e-07,9.095307840753579e-08,5.9063250296365365e-08,3.1946584221889374e-08,1.4274224274469494e-08
9.37624551614189,2.0077709229639699e-07,9.058062316622649e-08,5.887881835767321e-08,3.1855206463308555e-08,1.4227992018816844e-08
9.386209645277003,2.0019837153424398e-07,9.04552485438126e-08,5.875920588961519e-08,3.1747361477999015e-08,1.4228252582678814e-08
9.396173774412116,1.996963133670067e-07,9.024390433222508e-08,5.861819724380716e-08,3.16580120573592e-08,1.419156276478069e-08
9.40613790354723,1.9903866477482007e-07,8.998805610812396e-08,5.851074693692732e-08,3.1597180300239384e-08,1.4177879906222232e-08
9.416102032682343,1.9854430659927648e-07,8.980627536028408e-08,5.8329573095020705e-08,3.151721603061493e-08,1.4102969106871921e-08
9.426066161817458,1.9818869756329762e-07,8.948013652539978e-08,5.8191625122238295e-08,3.145566694532959e-08,1.4048338937817483e-08
9.436030290952571,1.9756874262651637e-07,8.930846599663006e-08,5.8063095340018383e-08,3.135267645089115e-08,1.4036518272353707e-08
9.445994420087684,1.9695978388091563e-07,8.914790356455613e-08,5.794040806394299e-08,3.129323161325954e-08,1.402097915009885e-08
9.455958549222798,1.9672445560785476e-07,8.894717712570266e-08,5.7787965327258134e-08,3.119530060463319e-08,1.4008764008531517e-08
9.465922678357911,1.9635288994970338e-07,8.864642614756314e-08,5.76345375440944e-08,3.110169869866385e-08,1.3918880284485232e-08
9.475886807493024,1.9597126316436627e-07,8.847796078214032e-08,5.7470010664084334e-08,3.1087154509857575e-08,1.3911729287477886e-08
9.485850936628138,1.952423764300991e-07,8.827758180674633e-08,5.740076862703895e-08,3.0973988058314055e-08,1.3858072171397321e-08
9.495815065763253,1.9483980685425576e-07,8.802894611215276e-08,5.7175126192110415e-08,3.0953765291135026e-08,1.3851649272063845e-08
9.505779194898366,1.9443081053323083e-07,8.783109429973016e-08,5.7087817071670805e-08,3.0841378067140456e-08,1.3828916934969197e-08
9.51574332403348,1.9389777416704584e-07,8.765232953711497e-08,5.69311290034155e-08,3.077391624129148e-08,1.3762704059394594e-08
9.525707453168593,1.9337707833515258e-07,8.744312344167385e-08,5.682749812328482e-08,3.070602727870335e-08,1.3733632962273313e-08
9.535671582303706,1.933313880716178e-07,8.742901295117603e-08,5.684421494371223e-08,3.054988400645356e-08,1.3724657235787219e-08
9.54563571143882,1.925329452499344e-07,8.7086567537807e-08,5.650166881495148e-08,3.056326311482222e-08,1.3653830043646526e-08
9.555599840573933,1.920745259349969e-07,8.679894034335787e-08,5.6394941241451295e-08,3.048271111053404e-08,1.3652122995445765e-08
9.565563969709046,1.914773225216385e-07,8.663822145949509e-08,5.6280408821323707e-08,3.041825427178558e-08,1.362035599214094e-08
9.575528098844162,1.9105837855884921e-07,8.634602032035753e-08,5.613448017868699e-08,3.0338956658585776e-08,1.3584867227412955e-08
9.585492227979275,1.907872030147813e-07,8.625554963547488e-08,5.602394018242167e-08,3.027400844892022e-08,1.3570906141406899e-08
9.595456357114388,1.9018214405262845e-07,8.594159562630412e-08,5.586877167092829e-08,3.018790960720738e-08,1.3508627392224745e-08
9.605420486249502,1.8988376392241438e-07,8.581502183960431e-08,5.574329970274423e-08,3.01334009707005e-08,1.3492267607800878e-08
9.615384615384615,1.8947025762223802e-07,8.559400647941886e-08,5.5583478480557633e-08,3.0054891369294144e-08,1.3441250016624672e-08
9.625348744519728,1.888701836256387e-07,8.536071705935619e-08,5.549106604199958e-08,2.995141017260154e-08,1.3370402010944795e-08
9.635312873654842,1.8841095292206907e-07,8.512523896625013e-08,5.531031561794263e-08,2.989931258841536e-08,1.3405968778718869e-08
9.645277002789957,1.87945938740536e-07,8.504574715013809e-08,5.5225766634966773e-08,2.98448468189943e-08,1.3364144487505984e-08
9.65524113192507,1.8752355977636035e-07,8.483251408027138e-08,5.511871453844213e-08,2.9752106722738742e-08,1.3348339764389582e-08
9.665205261060184,1.8742004232114917e-07,8.452887803002023e-08,5.4938146115463566e-08,2.9662790864599873e-08,1.3287467329423655e-08
9.675169390195297,1.8669354425577905e-07,8.436427258070453e-08,5.4820790098166755e-08,2.9613522899329505e-08,1.32241599054753e-08
9.68513351933041,1.862509039863208e-07,8.41453022153277e-08,5.469898351173833e-08,2.957193741645353e-08,1.3221209078830776e-08
9.695097648465524,1.8585989558325001e-07,8.403785152031957e-08,5.4609647785221076e-08,2.9505632712015655e-08,1.3193821558990382e-08
9.705061777600637,1.8538853400963068e-07,8.381330502307482e-08,5.449130602227304e-08,2.9412794351926348e-08,1.3186859042230855e-08
9.71502590673575,1.8499457830462775e-07,8.35821209257181e-08,5.434618933794477e-08,2.934792249567198e-08,1.3124024497110584e-08
9.724990035870865,1.8450593275374269e-07,8.341681147738698e-08,5.423498145087134e-08,2.9266844576931283e-08,1.3116653666521868e-08
9.734954165005979,1.8473941959473495e-07,8.345216573064839e-08,5.428664242672453e-08,2.927548152257696e-08,1.3084429904327335e-08
9.744918294141092,1.8353349304105973e-07,8.308175312914183e-08,5.394609825942091e-08,2.9172608681799355e-08,1.3062215318951213e-08
9.754882423276205,1.832400458103303e-07,8.286730685374795e-08,5.377983709453864e-08,2.909445238431595e-08,1.3018643371516847e-08
9.764846552411319,1.8291255570531144e-07,8.266424450266256e-08,5.373676678146401e-08,2.9031979271061063e-08,1.3001994127057056e-08
9.774810681546432,1.823232669203407e-07,8.234859261449308e-08,5.3578395120228275e-08,2.89457993660643e-08,1.2957334987165544e-08
9.784774810681546,1.8199045545156712e-07,8.229319167007298e-08,5.3497121800284294e-08,2.8917885919367074e-08,1.2931359277359897e-08
9.79473893981666,1.815159207546088e-07,8.203316295637239e-08,5.33354829802965e-08,2.882660416585225e-08,1.2900969629455706e-08
9.804703068951774,1.81212076739911e-07,8.191440656250968e-08,5.320835755667362e-08,2.8767097316310716e-08,1.2860679508004533e-08
9.814667198086887,1.8082696044035543e-07,8.171481578665112e-08,5.308739965467249e-08,2.8667945282484354e-08,1.2825142413217724e-08
9.824631327222,1.8032394060370652e-07,8.143708151684544e-08,5.2966511142849605e-08,2.8602654764154053e-08,1.2781723793479551e-08
9.834595456357114,1.7988852901035372e-07,8.133028624439315e-08,5.280846067433842e-08,2.8553708250821744e-08,1.2770084219799982e-08
9.844559585492227,1.7953922797983078e-07,8.113045677140268e-08,5.2726434266066976e-08,2.8505128376068316e-08,1.2762898379617666e-08
9.85452371462734,1.791817037473721e-07,8.103579435013475e-08,5.265465201051957e-08,2.8413791836486168e-08,1.2707889483416733e-08
9.864487843762454,1.787982851199305e-07,8.074822079370058e-08,5.246616178692388e-08,2.835870390347038e-08,1.2700696415275799e-08
9.87445197289757,1.7827754445283002e-07,8.059906540228177e-08,5.239260160201793e-08,2.827457580871803e-08,1.2640088992223885e-08
9.884416102032683,1.7792382102488896e-07,8.042608239029764e-08,5.222640370225211e-08,2.821552530234316e-08,1.261791740091995e-08
9.894380231167796,1.773568671413201e-07,8.02115987769033e-08,5.2142170459222644e-08,2.813272857571203e-08,1.2583998426781718e-08
9.90434436030291,1.7703261568656388e-07,8.016714480145495e-08,5.206461790798216e-08,2.810591638099307e-08,1.25877882853083e-08
9.914308489438023,1.7673132513447594e-07,7.982467444425386e-08,5.1916687362598913e-08,2.8032010827904345e-08,1.2537134520577694e-08
9.924272618573136,1.7624012280802431e-07,7.96680767705278e-08,5.179331986934043e-08,2.796595363181594e-08,1.2536453634349565e-08
9.93423674770825,1.7635982393079425e-07,7.974426373509434e-08,5.18097997472367e-08,2.8009119413971598e-08,1.2500119392875448e-08
9.944200876843365,1.7539567942723015e-07,7.935784767483172e-08,5.156756766395231e-08,2.7872802084471003e-08,1.2477283634495871e-08
9.954165005978478,1.7520906156031346e-07,7.91421266707658e-08,5.145730019510786e-08,2.7796112785972313e-08,1.2447597808487023e-08
9.964129135113591,1.7486676252496255e-07,7.90079852469252e-08,5.132444612690909e-08,2.77393129597347e-08,1.2443611408611859e-08
9.974093264248705,1.7422838783760517e-07,7.878912800641981e-08,5.121927255595688e-08,2.769343909516089e-08,1.2383715564973886e-08
9.984057393383818,1.7405114549523126e-07,7.863525161699668e-08,5.1125752348285394e-08,2.763264913633686e-08,1.236773368864096e-08
9.994021522518931,1.7353712916869253e-07,7.843678494713146e-08,5.1015848777322383e-08,2.7540432686506465e-08,1.2331884849838023e-08
10.003985651654045,1.733487790359944e-07,7.82645435504845e-08,5.087849165561092e-08,2.7504854732990053e-08,1.2305541775147442e-08
10.013949780789158,1.7284988761341044e-07,7.80789977036417e-08,5.0776990537049046e-08,2.7422100694610246e-08,1.2264326817658147e-08
10.023913909924273,1.7246880095348185e-07,7.79669797827012e-08,5.0660995454372773e-08,2.7334150756624396e-08,1.2215221889318567e-08
10.033878039059386,1.7219028436728646e-07,7.779457982557466e-08,5.0523992135930094e-08,2.7321288862750057e-08,1.2196005995329458e-08
10.0438421681945,1.717778235085568e-07,7.757813199425575e-08,5.042620117689846e-08,2.7248522018845346e-08,1.2183481513564512e-08
10.053806297329613,1.7147082890242009e-07,7.74872165278625e-08,5.04014139914434e-08,2.7165947827215708e-08,1.215721384868688e-08
10.063770426464727,1.7092744616838992e-07,7.729902034043119e-08,5.0175635000005226e-08,2.712680883396454e-08,1.2185296234491023e-08
10.07373455559984,1.7057797016651885e-07,7.710709195907348e-08,5.011754081792124e-08,2.7050887505951942e-08,1.2118451300058804e-08
10.083698684734953,1.7020183817865047e-07,7.691426486534577e-08,4.999886615838102e-08,2.7005961216032267e-08,1.2091884327005344e-08
10.093662813870068,1.6963712087471386e-07,7.659195479471828e-08,4.981150805710653e-08,2.692762006150668e-08,1.2040613272062275e-08
10.103626943005182,1.6937671373374635e-07,7.659231721072389e-08,4.979695417511771e-08,2.689773681413846e-08,1.2029349720215385e-08
10.113591072140295,1.6910488437214597e-07,7.640997553716475e-08,4.967616765518705e-08,2.6865511179012105e-08,1.2022931585031953e-08
10.123555201275408,1.688089860984905e-07,7.62799465902458e-08,4.954028408888973e-08,2.6781408976486102e-08,1.1967873144469863e-08
10.133519330410522,1.6853453162027703e-07,7.617833365562125e-08,4.950288413857433e-08,2.678040510215335e-08,1.194287212927474e-08
10.143483459545635,1.6790642920101417e-07,7.592068081657448e-08,4.9348817046591244e-08,2.6649512214637825e-08,1.1969661310763344e-08
10.153447588680748,1.6770122104853804e-07,7.575837450548609e-08,4.9240713232365624e-08,2.6608759714535163e-08,1.189950448292597e-08
10.163411717815862,1.675640373614714e-07,7.563140939587899e-08,4.914749484963333e-08,2.6540162668301323e-08,1.1899583502932845e-08
10.173375846950977,1.6680563911662707e-07,7.55016015856527e-08,4.9049815279857955e-08,2.6508714505437488e-08,1.1867229642560085e-08
10.18333997608609,1.6646146234779308e-07,7.524229849222194e-08,4.89282003720247e-08,2.6416951662510243e-08,1.1825096148036507e-08
10.193304105221204,1.6624756188439048e-07,7.515986749368225e-08,4.8863533572313024e-08,2.6357698117454505e-08,1.1801780568255427e-08
10.203268234356317,1.6603047987102563e-07,7.492791712971719e-08,4.87661303887195e-08,2.63093082489791e-08,1.1790583288192196e-08
10.21323236349143,1.654474349091498e-07,7.480592532584175e-08,4.8541407749077655e-08,2.6271917865405448e-08,1.1783287975504454e-08
10.223196492626544,1.6503617670882843e-07,7.46632336520013e-08,4.854138660310256e-08,2.623271862999977e-08,1.1722752722782355e-08
10.233160621761657,1.648712862313655e-07,7.445133982503311e-08,4.842989012125946e-08,2.617016938523556e-08,1.1713024518375912e-08
10.243124750896772,1.6442958178832609e-07,7.429636665159199e-08,4.832335969115765e-08,2.6082797311191545e-08,1.1663487367585829e-08
10.253088880031886,1.6413504798179035e-07,7.420552562775281e-08,4.826182197995891e-08,2.6026943150384874e-08,1.164588539711676e-08
10.263053009166999,1.6368170076015799e-07,7.406170556664918e-08,4.807017434937867e-08,2.6012842083217088e-08,1.1631822745625376e-08
10.273017138302112,1.635339866272948e-07,7.386957559414912e-08,4.803943412820519e-08,2.5937810412929005e-08,1.1599495671216159e-08
10.282981267437226,1.6305361289809198e-07,7.380715785840329e-08,4.7916434156973274e-08,2.5898590430346723e-08,1.1599058405850302e-08
10.292945396572339,1.6281852945733353e-07,7.34824214893273e-08,4.775493424601953e-08,2.5879650416932495e-08,1.1564322643969284e-08
10.302909525707452,1.6243782752184905e-07,7.339517530081752e-08,4.766506025659336e-08,2.5758703512071003e-08,1.151818415900134e-08
10.312873654842566,1.6206958216626144e-07,7.331345481283073e-08,4.759566647990927e-08,2.5708726314749708e-08,1.1529497765879544e-08
10.32283778397768,1.6186985443192124e-07,7.316538079705992e-08,4.7502615689265e-08,2.565160934723928e-08,1.1501923591909818e-08
10.332801913112794,1.6108599329958697e-07,7.293575024526999e-08,4.732457129813957e-08,2.564439018051262e-08,1.1428427662056736e-08
10.342766042247908,1.6116841044034255e-07,7.281030503356908e-08,4.729297984809643e-08,2.5537580691967554e-08,1.1448947063348772e-08
10.35273017138302,1.6074589398236934e-07,7.261940722354578e-08,4.721560491706733e-08,2.5506667414760864e-08,1.1409338743034259e-08
10.362694300518134,1.6054868313568182e-07,7.243765630605153e-08,4.710632478692653e-08,2.5440007041378708e-08,1.1389165720575861e-08
10.372658429653248,1.59992427652323e-07,7.239348368544988e-08,4.700195309588527e-08,2.5407277635963394e-08,1.1371152451174781e-08
10.382622558788361,1.5977005987126498e-07,7.216617955119171e-08,4.686797680187536e-08,2.5323931486185467e-08,1.1328887833531934e-08
10.392586687923476,1.5943739900811136e-07,7.213743580547675e-08,4.680905590488113e-08,2.5255223993906407e-08,1.135627870205703e-08
10.40255081705859,1.5904997535048844e-07,7.19262037002694e-08,4.678844013110957e-08,2.523970425419639e-08,1.129858371636701e-08
10.412514946193703,1.5868604202462697e-07,7.171243665476542e-08,4.6591074390362877e-08,2.5212623151471075e-08,1.1289389837748592e-08
10.422479075328816,1.5819433498894155e-07,7.156976494234963e-08,4.654241766505553e-08,2.515490251955302e-08,1.1254100304394921e-08
10.43244320446393,1.5813479187037439e-07,7.140969836118581e-08,4.648427831285487e-08,2.505016866822871e-08,1.124879400706319e-08
10.442407333599043,1.5769058509780624e-07,7.129336411456188e-08,4.635955600152764e-08,2.5028366295072757e-08,1.1208783800178625e-08
10.452371462734156,1.5743722581523626e-07,7.119270781020346e-08,4.6287528996622545e-08,2.4968740112592136e-08,1.1164161438575727e-08
10.46233559186927,1.5712480356022756e-07,7.107846897715668e-08,4.61504465794733e-08,2.491907867126109e-08,1.1122592325499393e-08
10.472299721004385,1.568459942584945e-07,7.084825392507392e-08,4.6080424763909405e-08,2.4935043470521176e-08,1.1125970688134209e-08
10.482263850139498,1.565185059638292e-07,7.074955727806263e-08,4.5936134292659536e-08,2.4818439015418026e-08,1.1125094905571398e-08
10.492227979274611,1.5645923319957863e-07,7.065989117329624e-08,4.592138975855674e-08,2.4853749898923527e-08,1.110294320442445e-08
10.502192108409725,1.5593393124314686e-07,7.04859703812399e-08,4.574829369461989e-08,2.4716527283180257e-08,1.1067797822693017e-08
10.512156237544838,1.5553689353225929e-07,7.034640672470186e-08,4.5696148811939587e-08,2.4695366762925866e-08,1.1066596712810701e-08
10.522120366679951,1.5530127733512059e-07,7.014067783925886e-08,4.564056612505197e-08,2.4638386563151548e-08,1.1021223703289587e-08
10.532084495815065,1.5439169286755242e-07,6.985118712016565e-08,4.5373585537324135e-08,2.4623484901207838e-08,1.1011906749896762e-08
10.54204862495018,1.5465972189326562e-07,6.989816046801332e-08,4.543499955325865e-08,2.4508576349163874e-08,1.0966233827958768e-08
10.552012754085293,1.542994822341178e-07,6.974986251595572e-08,4.529150644194275e-08,2.4493412139590228e-08,1.0950418790855904e-08
10.561976883220407,1.5385901729387857e-07,6.952877227721287e-08,4.521125000000489e-08,2.4428578447200664e-08,1.088289375825709e-08
10.57194101235552,1.5349911156292213e-07,6.937040007758091e-08,4.5101546825177965e-08,2.4368824963042634e-08,1.0903586935469543e-08
10.581905141490633,1.5341503958213095e-07,6.937270203293107e-08,4.506537379795636e-08,2.4303798806621504e-08,1.0865736844618394e-08
10.591869270625747,1.5307228671299288e-07,6.930213731771654e-08,4.494579177997182e-08,2.4265410108133276e-08,1.089730884195786e-08
10.60183339976086,1.5249040589864129e-07,6.909798790050776e-08,4.4888417107237774e-08,2.4219377068801983e-08,1.0866991261758781e-08
10.611797528895973,1.526293345080545e-07,6.889404816949412e-08,4.47391691485263e-08,2.421190631677138e-08,1.0810077140082511e-08
10.621761658031089,1.5216733966982688e-07,6.865357240267013e-08,4.4668407227743794e-08,2.4142056609496255e-08,1.0827508280344384e-08
10.631725787166202,1.517952162388462e-07,6.857684746452772e-08,4.467925131701225e-08,2.4036454187845028e-08,1.080049090666832e-08
10.641689916301315,1.5131872023715167e-07,6.84516186198992e-08,4.450173570810768e-08,2.4018105090677965e-08,1.078006429270611e-08
10.651654045436429,1.510450578356454e-07,6.829324224489118e-08,4.4381059277392035e-08,2.3993585584003257e-08,1.0778767832416168e-08
10.661618174571542,1.509636259299678e-07,6.824434397767792e-08,4.436575551549262e-08,2.3958177573933278e-08,1.0682193260854872e-08
10.671582303706655,1.507291458048804e-07,6.802276160097792e-08,4.4247160370402793e-08,2.3928589369613004e-08,1.068287082684654e-08
10.681546432841769,1.5026604941567549e-07,6.784622202349407e-08,4.406545109555339e-08,2.3846117106005774e-08,1.066905001532016e-08
10.691510561976884,1.502258833588749e-07,6.789896527150391e-08,4.416852045951758e-08,2.3848870066441736e-08,1.0667587040489133e-08
10.701474691111997,1.4986330474111139e-07,6.768178467606805e-08,4.395911312360461e-08,2.3760978999524464e-08,1.0605940931789828e-08
10.71143882024711,1.4932467093392438e-07,6.759388319202514e-08,4.391299823321316e-08,2.3720421226097302e-08,1.0591002551931171e-08
10.721402949382224,1.4925654574917334e-07,6.740763385450347e-08,4.3774080187669637e-08,2.366498202483739e-08,1.0564684952221574e-08
10.731367078517337,1.4842852839379924e-07,6.705162954549969e-08,4.353661799212604e-08,2.3645601256382246e-08,1.0595294503606342e-08
10.74133120765245,1.4850893300804238e-07,6.710891826043198e-08,4.3672841470364856e-08,2.3575661461782034e-08,1.0545224523168454e-08
10.751295336787564,1.4819760287252192e-07,6.701452493926422e-08,4.3525736539941064e-08,2.350112467837487e-08,1.054544033491048e-08
10.761259465922677,1.4772414811348734e-07,6.684696120093904e-08,4.341393069311187e-08,2.345628208809868e-08,1.0488397327450705e-08
10.771223595057792,1.4760305061747476e-07,6.65881856148785e-08,4.3354156786443684e-08,2.3413751020756252e-08,1.05079874296909e-08
10.781187724192906,1.4739745046525632e-07,6.664582456690242e-08,4.3364441825874285e-08,2.3390599899419346e-08,1.0465008786909874e-08
10.791151853328019,1.47029750813005e-07,6.653048554972331e-08,4.319241507268563e-08,2.333658198621151e-08,1.0483589663495502e-08
10.801115982463132,1.4668880275916473e-07,6.645384962386202e-08,4.3107324628483525e-08,2.3279913506385174e-08,1.0422936513132564e-08
10.811080111598246,1.4701718234085895e-07,6.626747942322815e-08,4.30625114979997e-08,2.3242888728010524e-08,1.0372902184116602e-08
10.82104424073336,1.4644725968429028e-07,6.592495122513249e-08,4.296404864253101e-08,2.3205506354138173e-08,1.041076608223841e-08
10.831008369868472,1.4577996829185893e-07,6.595542560957625e-08,4.2908435628389344e-08,2.312666795565292e-08,1.0383169164245558e-08
10.840972499003588,1.4534500243041507e-07,6.577468399976825e-08,4.276711782256779e-08,2.3104289736321042e-08,1.032902396902003e-08
10.850936628138701,1.4484599390157377e-07,6.560847984916523e-08,4.2632702855673874e-08,2.3117657526054476e-08,1.0373399809469509e-08
10.860900757273814,1.4527226179725912e-07,6.563350401046127e-08,4.2653032834580876e-08,2.3046016167507378e-08,1.0268693300516666e-08
10.870864886408928,1.4455122580413023e-07,6.546450343209053e-08,4.24849622915584e-08,2.2958214841761965e-08,1.035001351966133e-08
10.880829015544041,1.444870805845677e-07,6.523920330230708e-08,4.241660910389984e-08,2.2946640707770994e-08,1.0193804460022052e-08
10.890793144679154,1.441395194307079e-07,6.5250375863754e-08,4.244419571748597e-08,2.2918035304524963e-08,1.0268218602684535e-08
10.900757273814268,1.4397062668716263e-07,6.511651608113601e-08,4.228892716425275e-08,2.286077721272399e-08,1.0273757294587182e-08
10.910721402949381,1.4381467996284842e-07,6.497065782418143e-08,4.221505680838037e-08,2.2804967450037192e-08,1.0155011304323009e-08
10.920685532084496,1.4368330847819376e-07,6.487781669167437e-08,4.2128682290159855e-08,2.2751253704795503e-08,1.021362948662962e-08
10.93064966121961,1.431789438083536e-07,6.455547071932207e-08,4.193609325946221e-08,2.2675225605183718e-08,1.0233862480880652e-08
10.940613790354723,1.4266892970325485e-07,6.447796373133232e-08,4.199544926735411e-08,2.2649243941287135e-08,1.0147337608748017e-08
10.950577919489836,1.4269548935977719e-07,6.435081180850196e-08,4.1921308050015946e-08,2.2601576029521173e-08,1.0134938402348708e-08
10.96054204862495,1.4207833189642184e-07,6.4340592591925e-08,4.175852480417802e-08,2.2558555161143152e-08,1.0089821661354864e-08
10.970506177760063,1.4202138281701165e-07,6.418952141873574e-08,4.175878275662911e-08,2.2550589744378724e-08,1.002861821918292e-08
10.980470306895176,1.4161583510482755e-07,6.409277175766989e-08,4.1696050874940096e-08,2.2508477720630828e-08,9.986906562194251e-09
10.990434436030291,1.41508657974647e-07,6.38808245252021e-08,4.159544944016802e-08,2.2448444934785302e-08,9.932637713026089e-09
11.000398565165405,1.412545046310082e-07,6.387429109274061e-08,4.1420013835037476e-08,2.2399180292003192e-08,1.00268523348888e-08
11.010362694300518,1.4129351064940911e-07,6.375589852594655e-08,4.1488734346787316e-08,2.234934006416875e-08,9.98192939810974e-09
11.020326823435632,1.4129526958093346e-07,6.358848607269491e-08,4.134895499012552e-08,2.2331977105215247e-08,1.0030348264457397e-08
11.030290952570745,1.400379380809947e-07,6.349375975016487e-08,4.12584545255956e-08,2.229839053189162e-08,1.0017108273861767e-08
11.040255081705858,1.4012380305906156e-07,6.33911635662414e-08,4.120646051214037e-08,2.2242590360167996e-08,9.952248107002552e-09
11.050219210840972,1.3996467137426103e-07,6.316110659326601e-08,4.104728206828287e-08,2.2254333780506658e-08,1.0031485114673719e-08
11.060183339976087,1.3971957689873807e-07,6.311078254465536e-08,4.108644488663537e-08,2.219549170097622e-08,9.932546452442256e-09
11.0701474691112,1.3945254937158465e-07,6.304366394931163e-08,4.091775583043054e-08,2.2085701093845504e-08,9.950441544028825e-09
11.080111598246313,1.3937194708543665e-07,6.289412363254887e-08,4.088842608408547e-08,2.2090376866803846e-08,9.83247191528228e-09
11.090075727381427,1.3862274420106435e-07,6.278478593071996e-08,4.081103578205416e-08,2.2077202769820823e-08,9.918729518621906e-09
11.10003985651654,1.3890224624638508e-07,6.264876563225e-08,4.0733567639034084e-08,2.2035020657541312e-08,9.91333665068878e-09
11.110003985651653,1.3880028400985192e-07,6.263375583856626e-08,4.066605741194756e-08,2.194594172244391e-08,9.819940128444426e-09
11.119968114786767,1.3806428066736984e-07,6.260511198156388e-08,4.061257599296886e-08,2.1923659919086618e-08,9.777507567342241e-09
11.12993224392188,1.3780232330677192e-07,6.238395140502322e-08,4.050733281377789e-08,2.17813837782329e-08,9.820899676046258e-09
11.139896373056995,1.3763581794739873e-07,6.209822380204665e-08,4.0374948543425455e-08,2.1835990715328014e-08,9.782488208463528e-09
11.149860502192109,1.3746673805021936e-07,6.190873978869226e-08,4.0430930153814034e-08,2.1795388212335442e-08,9.725167080253576e-09
11.159824631327222,1.372131997266815e-07,6.196792498429664e-08,4.029824552944325e-08,2.1712939949100435e-08,9.756553318571481e-09
11.169788760462335,1.3772948193099853e-07,6.204841687883119e-08,4.026166961625267e-08,2.1728289926818273e-08,9.769692863535791e-09
11.179752889597449,1.363955871957879e-07,6.180365781406075e-08,4.012956569671417e-08,2.168144322789149e-08,9.649247438641936e-09
11.189717018732562,1.362736725419748e-07,6.156970469557447e-08,4.0053786710249435e-08,2.162259899917134e-08,9.675515057172733e-09
11.199681147867675,1.3632491408925602e-07,6.144418326084614e-08,3.9931956440195256e-08,2.159301211323397e-08,9.791179766996027e-09
11.20964527700279,1.3602970660694074e-07,6.138504403179832e-08,3.996676944358898e-08,2.1549561689718435e-08,9.694243938524083e-09
11.219609406137904,1.35780468893025e-07,6.140926650327142e-08,3.983752791705228e-08,2.151234697336396e-08,9.546212676294985e-09
11.229573535273017,1.3475381401715832e-07,6.129465633625913e-08,3.971856796793099e-08,2.1511367494435926e-08,9.621071315673404e-09
11.23953766440813,1.3524358819014882e-07,6.121073831757664e-08,3.9723781092776874e-08,2.1480756031820553e-08,9.56328386416864e-09
11.249501793543244,1.35890334447214e-07,6.09675168545593e-08,3.95688953038217e-08,2.1417717117173177e-08,9.54399990919239e-09
11.259465922678357,1.3417158059891077e-07,6.081693449572666e-08,3.9566916286325174e-08,2.1354477769057232e-08,9.577798849197758e-09
11.26943005181347,1.338622038130824e-07,6.077609125043784e-08,3.948026148472556e-08,2.130656049941658e-08,9.664663321978349e-09
11.279394180948584,1.344416947972847e-07,6.073352853011525e-08,3.9461801428962756e-08,2.1275303959302143e-08,9.56812719746953e-09
11.2893583100837,1.3431620220447925e-07,6.080157187158607e-08,3.9372907725197156e-08,2.1318124749041816e-08,9.533303734551168e-09
11.299322439218813,1.332638566506896e-07,6.049007578030919e-08,3.9295064317052985e-08,2.1249842579454433e-08,9.534716153641453e-09
11.309286568353926,1.3417324470521285e-07,6.042409233308434e-08,3.9255459479134345e-08,2.1153429662685873e-08,9.537760934041007e-09
11.31925069748904,1.338235420285131e-07,6.044297755200719e-08,3.91577397441387e-08,2.115141781972412e-08,9.502645831176755e-09
11.329214826624153,1.3304793829034736e-07,6.031865588356286e-08,3.9201082456763504e-08,2.1042342634456722e-08,9.34970769916411e-09
11.339178955759266,1.3259791624732644e-07,6.008940115209231e-08,3.889368863814851e-08,2.1080643241658358e-08,9.358850595441163e-09
11.34914308489438,1.3263641261074515e-07,5.988203552286118e-08,3.899488357547311e-08,2.1033288231806997e-08,9.383067624999286e-09
11.359107214029494,1.3217423676060196e-07,5.960819083899414e-08,3.8994550414480586e-08,2.0963122540323918e-08,9.422930226706256e-09
11.369071343164608,1.3221698891291552e-07,6.006732011439674e-08,3.8822617928328744e-08,2.0905053416022444e-08,9.30844047809883e-09
11.379035472299721,1.313808814294392e-07,5.971228518570771e-08,3.870745413888401e-08,2.090033895176328e-08,9.362853744702945e-09
11.388999601434834,1.314169317298201e-07,5.962099864244566e-08,3.8574195648650834e-08,2.0893377625994315e-08,9.409124797182003e-09
11.398963730569948,1.317845878890334e-07,5.924249663815521e-08,3.8610617208892606e-08,2.083443537215398e-08,9.315388514428466e-09
11.408927859705061,1.3119302497158584e-07,5.9244384259055975e-08,3.85220881796042e-08,2.080609733373094e-08,9.380595440947794e-09
11.418891988840175,1.3130610995205696e-07,5.934171108196637e-08,3.844022482368988e-08,2.0750972822998866e-08,9.313593389050203e-09
11.428856117975288,1.3069350906936042e-07,5.914119100092886e-08,3.832589697913156e-08,2.0733337650615237e-08,9.278865652879322e-09
11.438820247110403,1.3052309362059704e-07,5.926996077685153e-08,3.834944724621212e-08,2.07392519237585e-08,9.442571117832946e-09
11.448784376245516,1.305103658395913e-07,5.9048151149384205e-08,3.824810769371187e-08,2.0666702380860695e-08,9.225194234439244e-09
11.45874850538063,1.303823666078286e-07,5.885772426818878e-08,3.807541514384322e-08,2.057441177787191e-08,9.246444405246451e-09
11.468712634515743,1.305637031435263e-07,5.8774414602440306e-08,3.8126510315069585e-08,2.0622601428138895e-08,9.135662328568052e-09
11.478676763650856,1.2953382725144221e-07,5.850504977100389e-08,3.803709402041786e-08,2.0519374306112794e-08,9.229160796433853e-09
11.48864089278597,1.2996859780759937e-07,5.8798404280311265e-08,3.8193499481861844e-08,2.057571084541175e-08,9.151610533142725e-09
11.498605021921083,1.2874071980696356e-07,5.853847345270457e-08,3.7988223237285e-08,2.0533473273405915e-08,9.089045585513592e-09
11.508569151056198,1.28918985315418e-07,5.82240209489779e-08,3.7889047618014834e-08,2.044336631635767e-08,9.299168938139361e-09
11.518533280191312,1.294188391972002e-07,5.8335286265530176e-08,3.7717874771585334e-08,2.040845596062312e-08,9.157486998926126e-09
11.528497409326425,1.291069997469686e-07,5.800192376001881e-08,3.783445386525077e-08,2.045521606463214e-08,9.108396306680028e-09
11.538461538461538,1.2805023628738766e-07,5.843855235872079e-08,3.758379113314959e-08,2.0399882162038732e-08,9.054653029596515e-09
11.548425667596652,1.2706610947190647e-07,5.7651969941050804e-08,3.7629439814935385e-08,2.029240627665121e-08,9.017127771036949e-09
11.558389796731765,1.2800269814754843e-07,5.790027205523254e-08,3.762748674024608e-08,2.0298742439536473e-08,9.201387333571377e-09
11.568353925866878,1.278899762284015e-07,5.790623733390269e-08,3.747274473028429e-08,2.0172411671661405e-08,9.0196008707774e-09
11.578318055001992,1.2703215391152256e-07,5.7681311978019196e-08,3.747579919414285e-08,2.0231793005933597e-08,9.209938550795268e-09
11.588282184137107,1.2703031203569155e-07,5.7813350124078225e-08,3.7225734781543635e-08,2.0218704510548906e-08,9.017722280586935e-09
11.59824631327222,1.2680743492664382e-07,5.714740615252665e-08,3.737756001239983e-08,2.0148824975842195e-08,8.879605965713457e-09
11.608210442407334,1.2706941167300444e-07,5.783198363281396e-08,3.703701270502914e-08,2.009036137876107e-08,9.1310944012993e-09
11.618174571542447,1.2722102655469796e-07,5.7184336753529535e-08,3.722584657545962e-08,2.0053075477818765e-08,9.099582440708962e-09
11.62813870067756,1.2682992332868885e-07,5.7424315446359195e-08,3.70968991755185e-08,2.0028409007611075e-08,8.98163251903843e-09
11.638102829812674,1.2659655522441768e-07,5.748248488824945e-08,3.6912661985905596e-08,2.0048883634666662e-08,9.058981978145975e-09
11.648066958947787,1.2623715478669122e-07,5.6695617365297504e-08,3.698634100701371e-08,1.999566508409768e-08,8.797254331561415e-09
11.658031088082902,1.244655747463224e-07,5.697894009765578e-08,3.6687797696373356e-08,1.991991092154707e-08,8.916328844813634e-09
11.667995217218015,1.2663249093587762e-07,5.631137190967746e-08,3.6905257004742343e-08,1.993956701472825e-08,8.826774670822366e-09
11.677959346353129,1.2466006412351927e-07,5.6129482919222416e-08,3.6806643991783455e-08,1.9860990761378357e-08,9.18563571726201e-09
11.687923475488242,1.254689120288136e-07,5.661562383110129e-08,3.69380368142695e-08,1.984319916228218e-08,8.880014562135388e-09
11.697887604623356,1.2416964977694712e-07,5.683495947270996e-08,3.6862654329256675e-08,1.984765076646333e-08,8.68900921874592e-09
11.707851733758469,1.23962520968863e-07,5.606658100619852e-08,3.6495072277889884e-08,1.977483978335311e-08,9.014055858852675e-09
11.717815862893582,1.2397873843684772e-07,5.607241118806993e-08,3.6427691961402364e-08,1.9622889679554394e-08,8.729055221059488e-09
11.727779992028696,1.229640998648404e-07,5.5377951774479535e-08,3.6450967453613e-08,1.98228987328026e-08,8.557078272172824e-09
11.73774412116381,1.242654212295887e-07,5.6043965435470386e-08,3.662192169888307e-08,1.9730970161662045e-08,8.632911450987016e-09
11.747708250298924,1.2388966812077845e-07,5.602578732089941e-08,3.6264757975643776e-08,1.9533500927184384e-08,8.778936463581057e-09
11.757672379434037,1.231323839788836e-07,5.633941456751878e-08,3.634809150789251e-08,1.960587011324796e-08,8.983757649895454e-09
11.76763650856915,1.2254323953835986e-07,5.616424010182454e-08,3.648693684689664e-08,1.9524078755123353e-08,8.662158028959887e-09
11.777600637704264,1.239438559084669e-07,5.5734767510535005e-08,3.638753748486744e-08,1.9691383093969233e-08,8.984446913690674e-09
11.787564766839377,1.232471336568502e-07,5.565473777623687e-08,3.622227967585223e-08,1.9540880106190947e-08,8.777107987139607e-09
11.79752889597449,1.2199540089140834e-07,5.5605087646829145e-08,3.6242955495378204e-08,1.94952061740394e-08,8.3055651443489e-09
11.807493025109606,1.2255173686405266e-07,5.546075891956296e-08,3.5893539286252984e-08,1.936298046947935e-08,8.805913808281926e-09
11.81745715424472,1.2217717001822585e-07,5.5499529790358316e-08,3.59876082601876e-08,1.948816861264038e-08,8.920822860836617e-09
11.827421283379833,1.224179891346419e-07,5.557388235959349e-08,3.6065933848610555e-08,1.9408655661860902e-08,8.630310342156363e-09
11.837385412514946,1.2273374974468816e-07,5.526399431594747e-08,3.584199205647892e-08,1.9407454764620306e-08,8.602420049927205e-09
11.84734954165006,1.2055709838709818e-07,5.4709341823717575e-08,3.522242891403079e-08,1.9391125083807122e-08,8.498750067265818e-09
11.857313670785173,1.216481602339084e-07,5.549332586248355e-08,3.578141029582426e-08,1.9438080616668067e-08,9.002876709212484e-09
11.867277799920286,1.21799244191902e-07,5.4415171986764465e-08,3.6080029696818194e-08,1.9208774341358563e-08,8.457350898928178e-09
11.8772419290554,1.2029057314302613e-07,5.406581500241724e-08,3.5445337142635004e-08,1.9273178447591414e-08,8.674947329697072e-09
11.887206058190515,1.1988529901778024e-07,5.409417543465693e-08,3.583511604592217e-08,1.904555588886129e-08,8.548465663521248e-09
11.897170187325628,1.2162217141571857e-07,5.478002315503881e-08,3.553042856019263e-08,1.915337024060114e-08,8.769098429148249e-09
11.907134316460741,1.2014331146841344e-07,5.453530854296065e-08,3.523721727305276e-08,1.9242138243139893e-08,8.56305020879315e-09
11.917098445595855,1.1907329490489097e-07,5.3949643979142656e-08,3.4923151491893506e-08,1.88758576271695e-08,8.741692059373057e-09
11.927062574730968,1.1906430288204878e-07,5.3526859268842135e-08,3.5623140248126045e-08,1.9124783220942762e-08,8.997521774808532e-09
11.937026703866081,1.206091292035538e-07,5.393079003294188e-08,3.535277894316825e-08,1.9167151584700266e-08,8.20636348540831e-09
11.946990833001195,1.196675784733876e-07,5.389073808527247e-08,3.495202678693152e-08,1.8851010992080703e-08,8.484239459918957e-09
11.95695496213631,1.20616308000723e-07,5.425677914305974e-08,3.4733447774736076e-08,1.8766993523302387e-08,8.477344199268877e-09
11.966919091271423,1.1753225182250005e-07,5.417716602199946e-08,3.4998015066792884e-08,1.8996131048994734e-08,8.257688564773855e-09
11.976883220406537,1.1983574561639918e-07,5.3870217634062155e-08,3.481117749469834e-08,1.9372908827087986e-08,8.732471861616983e-09
11.98684734954165,1.1973543087244555e-07,5.464890096452052e-08,3.5400724811578006e-08,1.9098592780500653e-08,8.076608899403071e-09
11.996811478676763,1.1823741457046389e-07,5.347281671584439e-08,3.4768112890704146e-08,1.9066241723875056e-08,8.58088985426322e-09
12.006775607811877,1.1867927489417547e-07,5.3238736215562586e-08,3.562760676315897e-08,1.9090150196303977e-08,8.419702883972045e-09
12.01673973694699,1.1846948608946202e-07,5.433694428887114e-08,3.40510165009611e-08,1.8943794668836632e-08,8.477038340328656e-09
12.026703866082103,1.1850386652834313e-07,5.390638161204491e-08,3.420629378735443e-08,1.8920291165243188e-08,8.524218290214272e-09
12.036667995217218,1.201002402361332e-07,5.5188537088768484e-08,3.601413550070907e-08,1.8754992202247035e-08,8.075618548756189e-09
12.046632124352332,1.2196091539136038e-07,5.250681938095927e-08,3.34460247931702e-08,1.8998563720536137e-08,8.282063773000676e-09
12.056596253487445,1.1586793562750643e-07,5.2642867751608225e-08,3.51011584601829e-08,1.9505913551720894e-08,8.447385106625056e-09
12.066560382622558,1.1717520549624262e-07,5.2425118837819246e-08,3.482953203670574e-08,1.8645569611993588e-08,8.207342776640302e-09
12.076524511757672,1.145736483005153e-07,5.165666106947117e-08,3.382978548147512e-08,1.935162992547529e-08,8.640967970095028e-09
12.086488640892785,1.1527890390728607e-07,5.221307708559106e-08,3.441323092027697e-08,1.837312449620411e-08,8.275128671945e-09
12.096452770027899,1.1768288666925293e-07,5.303010597192118e-08,3.4562094769340675e-08,1.8691502324204742e-08,8.375369979580345e-09
12.106416899163014,1.1757580868670802e-07,5.307738628293624e-08,3.471385687596727e-08,1.8588924943021637e-08,8.342526691916765e-09
12.116381028298127,1.1700300975194586e-07,5.3255127348875725e-08,3.496812677063664e-08,1.8840003238838783e-08,8.26664721438695e-09
12.12634515743324,1.1506466387815573e-07,5.2471536438393885e-08,3.3727712379305487e-08,1.729066857385929e-08,8.281363063464092e-09
12.136309286568354,1.1722079099225693e-07,5.177168129067218e-08,3.4424316738490664e-08,1.8045612105430916e-08,8.425906310367123e-09
12.146273415703467,1.179290214736726e-07,5.131748501861967e-08,3.578505925178303e-08,1.8908219510657532e-08,8.413273778927481e-09
12.15623754483858,1.1767553646673164e-07,5.222414686803777e-08,3.3267228931903606e-08,1.8448281948757582e-08,8.429338286725157e-09
12.166201673973694,1.1238978352928685e-07,5.023332877727066e-08,3.3349661907134294e-08,1.8514873740462253e-08,8.218565350021717e-09
12.176165803108807,1.1465081584217537e-07,5.0373416398809175e-08,3.31906050720515e-08,1.7723019469565495e-08,8.292260010484356e-09
12.186129932243922,1.1444309248160645e-07,5.239314360243004e-08,3.405887549937445e-08,1.821851492473731e-08,8.191625964353732e-09
12.196094061379036,1.1554843391554022e-07,5.035004718997273e-08,3.340190163930368e-08,1.869881254553525e-08,8.492576644366063e-09
12.206058190514149,1.1343092882512604e-07,5.230763488727064e-08,3.395087850630029e-08,1.8248562313165477e-08,8.207468994710457e-09
12.216022319649262,1.1406129715740823e-07,5.1774647433003926e-08,3.40898756936198e-08,1.810246815260909e-08,7.875795265944633e-09
12.225986448784376,1.1366129098204987e-07,5.220496047118194e-08,3.313280425042798e-08,1.8397375051868664e-08,8.369093284437216e-09
12.235950577919489,1.126575713694335e-07,5.0734733367062424e-08,3.277456195445597e-08,1.8110538701984574e-08,7.88534913787789e-09
12.245914707054602,1.1371640609777356e-07,5.058558378507707e-08,3.391513654335122e-08,1.800594375973582e-08,8.46538803863612e-09
12.255878836189718,1.1309074956915482e-07,5.182163293763045e-08,3.273819781906325e-08,1.7965928508026956e-08,7.907747955212097e-09
12.26584296532483,1.1180337253661418e-07,5.0990315630546433e-08,3.3246036703373615e-08,1.800329472034677e-08,8.500299206163595e-09
12.275807094459944,1.1352051431857678e-07,5.26656154258434e-08,3.342625877746323e-08,1.788236116220087e-08,8.257640181543589e-09
12.285771223595058,1.1315145735604803e-07,5.185187076263695e-08,3.298470815516508e-08,1.802182360274424e-08,8.130740192613553e-09
12.295735352730171,1.1399390397189615e-07,5.104875175002028e-08,3.2950383472573155e-08,1.7821534131679765e-08,8.360246726487393e-09
12.305699481865284,1.1253141784655257e-07,5.107527390089951e-08,3.3253832779536406e-08,1.7881270678464675e-08,8.19966617213598e-09
12.315663611000398,1.1166619883357569e-07,5.1200577968734546e-08,3.345420796021706e-08,1.7896126332027337e-08,8.267082300277304e-09
12.325627740135511,1.1384288526227931e-07,5.087276974437171e-08,3.2060517384993045e-08,1.8256542322090435e-08,8.01846872769628e-09
12.335591869270626,1.1291285798288894e-07,5.053192769258426e-08,3.317887742335219e-08,1.787673360303508e-08,7.963090593441497e-09
12.34555599840574,1.1338724928883436e-07,5.119207334069334e-08,3.310683076794274e-08,1.7602768074691406e-08,8.109250598866836e-09
12.355520127540853,1.1164189765683028e-07,5.113165317661569e-08,3.261757389251101e-08,1.7743232827446525e-08,8.17243843893802e-09
12.365484256675966,1.1236307870466871e-07,5.090858806610014e-08,3.319187318348597e-08,1.763720156826255e-08,7.948493638539416e-09
12.37544838581108,1.111828113709625e-07,5.1235761486808684e-08,3.269853139505489e-08,1.77664452026182e-08,7.733718995114881e-09
12.385412514946193,1.1089357178734237e-07,5.012250361961605e-08,3.2597859350403227e-08,1.7760437398458154e-08,7.9897165632476e-09
12.395376644081306,1.124909810850235e-07,5.076905758682286e-08,3.265595787362185e-08,1.762552334475707e-08,7.502716729824025e-09
12.405340773216421,1.1168203556348896e-07,5.033006784035615e-08,3.2911824698218265e-08,1.7669052481127407e-08,8.319144458899612e-09
12.415304902351535,1.1032278042682697e-07,5.0158572736241615e-08,3.277931706138368e-08,1.756308891799114e-08,7.814081184139254e-09
12.425269031486648,1.1039568137015129e-07,5.0382533407437004e-08,3.2326240150523305e-08,1.7548913729287945e-08,7.895087461581774e-09
12.435233160621761,1.0911603373887811e-07,4.994689691382989e-08,3.231815706153837e-08,1.7414630264022537e-08,7.790015666265421e-09
12.445197289756875,1.1115540222696188e-07,4.9896235252803837e-08,3.2844607975677146e-08,1.752359951863238e-08,7.83093225935386e-09
12.455161418891988,1.1177510862636485e-07,5.026383423438527e-08,3.264969384249315e-08,1.7563312219956904e-08,7.749743676585416e-09
12.465125548027101,1.1120032205629952e-07,4.997131160241875e-08,3.25448203478012e-08,1.7395385032196713e-08,7.591002905280083e-09
12.475089677162217,1.101883492743107e-07,4.995066900027769e-08,3.237259002039911e-08,1.7511301153739498e-08,7.92449278678499e-09
12.48505380629733,1.093205207155105e-07,4.970364391468263e-08,3.220044985658416e-08,1.769335118312591e-08,7.88521589412114e-09
12.495017935432443,1.0954580111338587e-07,4.9419597830203755e-08,3.247030835920517e-08,1.7540991156674995e-08,7.84971765184329e-09
12.504982064567557,1.1008485313038249e-07,4.973618100639189e-08,3.263158947001577e-08,1.7393466139133958e-08,7.761075147679605e-09
12.51494619370267,1.0973230711134814e-07,4.974173215997421e-08,3.19146496423426e-08,1.73158900376706e-08,7.734340660854312e-09
12.524910322837783,1.096460141309142e-07,4.991947214783183e-08,3.2273356150457544e-08,1.7320070879170576e-08,7.782212603847407e-09
12.534874451972897,1.0996098143953438e-07,4.939797919010328e-08,3.2108988366784406e-08,1.72250762151802e-08,7.808339306632592e-09
12.54483858110801,1.0917800333887655e-07,4.9139881207914296e-08,3.175891300180063e-08,1.7231247795543412e-08,7.906905084299328e-09
12.554802710243125,1.093272265939971e-07,4.8947371407531854e-08,3.214461925786217e-08,1.718898395925069e-08,7.771280006970695e-09
12.564766839378239,1.0801966232239297e-07,4.9003085896272226e-08,3.1976942528945636e-08,1.7216741570600024e-08,7.479085886011267e-09
12.574730968513352,1.0784731298206021e-07,4.919618780255949e-08,3.201839040441464e-08,1.7284474710677163e-08,7.829775039884359e-09
12.584695097648465,1.0902026141815527e-07,4.905152648947661e-08,3.1798580096381554e-08,1.7172171537604597e-08,7.979399112678546e-09
12.594659226783579,1.0822224835822512e-07,4.941539819447479e-08,3.165049257747593e-08,1.7184864011376914e-08,7.7636944372413e-09
12.604623355918692,1.0815002025091242e-07,4.913757505121424e-08,3.1827649870585594e-08,1.7134145550394614e-08,7.745079496316665e-09
12.614587485053805,1.0827529120242584e-07,4.8799590774385044e-08,3.184413718240779e-08,1.7165509374933114e-08,7.676141793850332e-09
12.62455161418892,1.0730096556872131e-07,4.8867306963244255e-08,3.1696585637894265e-08,1.7165049919153903e-08,7.78144597416353e-09
12.634515743324034,1.0723844917755544e-07,4.9032596471479314e-08,3.162399409445429e-08,1.704853301218849e-08,7.691117684384913e-09
12.644479872459147,1.0765962802209501e-07,4.848305147673814e-08,3.139247956224089e-08,1.7020475227838792e-08,7.539746817657719e-09
12.65444400159426,1.071783521908269e-07,4.841880179558113e-08,3.171087620223455e-08,1.701778423898423e-08,7.903988153374137e-09
12.664408130729374,1.0762188859557608e-07,4.859721086000493e-08,3.1450305812611734e-08,1.6959113341654216e-08,7.497331186405552e-09
12.674372259864487,1.0728455003665296e-07,4.8597950376807014e-08,3.134512427953027e-08,1.7006621851592373e-08,7.686304949084259e-09
12.6843363889996,1.0724455164942643e-07,4.8410215020951784e-08,3.152671531382663e-08,1.7014632484603698e-08,7.450635935346784e-09
12.694300518134714,1.0752456003283524e-07,4.8218066056397535e-08,3.1394015676986283e-08,1.69601559372074e-08,7.659119767268841e-09
12.704264647269829,1.0631765534488192e-07,4.80869909197748e-08,3.1348061226572036e-08,1.6925327871315184e-08,7.462397340210858e-09
12.714228776404942,1.0615260696324354e-07,4.820543095660766e-08,3.124868276787549e-08,1.6958201148723438e-08,7.591150713695474e-09
12.724192905540056,1.0754336588198219e-07,4.855958232572931e-08,3.135076797381417e-08,1.6838470679039572e-08,7.572106050923489e-09
12.73415703467517,1.0650557000997495e-07,4.791713122062966e-08,3.110710899318427e-08,1.679961786452263e-08,7.563192053682688e-09
12.744121163810282,1.0600683161686759e-07,4.7792204789458246e-08,3.1347781779356415e-08,1.6827454200754956e-08,7.55276286077125e-09
12.754085292945396,1.0601239124782426e-07,4.783771357072939e-08,3.114952812572286e-08,1.6737083969258623e-08,7.64718180413515e-09
12.76404942208051,1.0466152334799053e-07,4.7239385479294113e-08,3.0857198090962153e-08,1.6716579241087456e-08,7.67047304417121e-09
12.774013551215624,1.0517210903996347e-07,4.765062069339368e-08,3.102277357164637e-08,1.6735719781375898e-08,7.487911193790895e-09
12.783977680350738,1.048169324081188e-07,4.771678541692161e-08,3.103441752725836e-08,1.668437351774927e-08,7.524371294851755e-09
12.793941809485851,1.0550964375967144e-07,4.761774503955211e-08,3.082369141474209e-08,1.670564622846881e-08,7.488240142736706e-09
12.803905938620964,1.0503637193558836e-07,4.7591606405269756e-08,3.087572475315831e-08,1.6681989316034325e-08,7.54025003594694e-09
12.813870067756078,1.0448683335951957e-07,4.7335832476322057e-08,3.083198142050719e-08,1.6696428730376777e-08,7.527127292069753e-09
12.823834196891191,1.0490257915831385e-07,4.763488162609907e-08,3.081751847367985e-08,1.66627124742488e-08,7.4291175823812905e-09
12.833798326026304,1.0475425175591732e-07,4.762204428259189e-08,3.0846621710796016e-08,1.6646165321573863e-08,7.594478231558147e-09
12.843762455161418,1.0507995972171639e-07,4.746834727495524e-08,3.061623068429189e-08,1.6608035872594814e-08,7.364706216004931e-09
12.853726584296533,1.0419481951800044e-07,4.699954568010807e-08,3.059925654330848e-08,1.6550374958893104e-08,7.38588469839625e-09
12.863690713431646,1.0425591925620658e-07,4.7129868237998156e-08,3.070640424676311e-08,1.653304023670963e-08,7.383436627976578e-09
12.87365484256676,1.0370617023059449e-07,4.689803011562177e-08,3.045664076466531e-08,1.653036726512361e-08,7.499342454400606e-09
12.883618971701873,1.0398568468437346e-07,4.716452981732461e-08,3.054452591923739e-08,1.6461524491797754e-08,7.4876052479146e-09
12.893583100836986,1.0361504289307915e-07,4.695365892341047e-08,3.047755554117391e-08,1.6472725120174625e-08,7.347035607539368e-09
12.9035472299721,1.0404955481364907e-07,4.681289790807302e-08,3.044706812302701e-08,1.644634251371912e-08,7.379462981508469e-09
12.913511359107213,1.0344668974157822e-07,4.676217476934935e-08,3.0400248287645395e-08,1.645330047727858e-08,7.308636179823312e-09
12.923475488242328,1.032007640267419e-07,4.6897360017841686e-08,3.0431331211932526e-08,1.640567118007028e-08,7.283219299943556e-09
12.933439617377442,1.033924212980252e-07,4.667137233095774e-08,3.027110274052885e-08,1.640093728878917e-08,7.364334122379794e-09
12.943403746512555,1.0278434008811165e-07,4.6704393423777825e-08,3.034316142985513e-08,1.6378935410395867e-08,7.238770080140812e-09
12.953367875647668,1.0264181296728236e-07,4.637087048663304e-08,3.034412519943927e-08,1.6318477483304828e-08,7.299724793662157e-09
12.963332004782782,1.024711425254714e-07,4.618188371941983e-08,3.009149360912922e-08,1.6304267215676764e-08,7.240551628694424e-09
12.973296133917895,1.0274097189995827e-07,4.62957858137141e-08,3.013463447207198e-08,1.6276136323308257e-08,7.322231599531362e-09
12.983260263053008,1.0253851779822777e-07,4.6347586339846936e-08,3.0105127304985225e-08,1.6255828660048695e-08,7.3405995347365415e-09
12.993224392188122,1.0267311733624005e-07,4.6284258553271044e-08,3.00433773382165e-08,1.625423731177234e-08,7.10912604366343e-09
13.003188521323237,1.0205569616433597e-07,4.6191568118711974e-08,3.006009115051545e-08,1.6230805094774525e-08,7.247506595957295e-09
13.01315265045835,1.0219798431661178e-07,4.616854210366793e-08,2.9968329605564186e-08,1.623956652834462e-08,7.284254900131173e-09
13.023116779593463,1.0200783949315613e-07,4.609062839597625e-08,2.9969221361813766e-08,1.6184074227254266e-08,7.191193215445351e-09
13.033080908728577,1.0222666150102668e-07,4.624487593222161e-08,2.996952190720907e-08,1.6202963989221815e-08,7.305923954360508e-09
13.04304503786369,1.0211807189611584e-07,4.612319796192887e-08,2.9854123044027674e-08,1.6188888306932167e-08,7.285883837018547e-09
13.053009166998804,1.0172623013347444e-07,4.600945144836811e-08,2.9737643403786704e-08,1.6123508396845565e-08,7.210002292824155e-09
13.062973296133917,1.0124265868249034e-07,4.58754321596087e-08,2.9846358912199185e-08,1.6112183515238126e-08,7.291285146757288e-09
13.072937425269032,1.007496695764165e-07,4.5650674716733735e-08,2.9647044557681236e-08,1.6086338244052633e-08,7.129476332053249e-09
13.082901554404145,1.0142732335519875e-07,4.56595569409686e-08,2.9706126481284417e-08,1.6029159664003813e-08,7.144336630079908e-09
13.092865683539259,1.0081229051391132e-07,4.568857250440659e-08,2.9674037341857177e-08,1.602545088888828e-08,7.1567667132702874e-09
13.102829812674372,1.0043716495728334e-07,4.5578574884176074e-08,2.9621520419370702e-08,1.5991935955218428e-08,7.269697352475651e-09
13.112793941809485,1.0068603758967004e-07,4.5500021530298986e-08,2.9568159708549805e-08,1.5947263164737368e-08,7.054012228861122e-09
13.122758070944599,1.0034430310056981e-07,4.536354271872376e-08,2.956196600874409e-08,1.5966871409020903e-08,7.186835887941505e-09
13.132722200079712,1.0032168306570755e-07,4.547404833973788e-08,2.9489125415657474e-08,1.5985948770247364e-08,7.100491987254574e-09
13.142686329214825,1.0041212502266082e-07,4.541326553824961e-08,2.9455328943788446e-08,1.5929831976830086e-08,7.1291916011348856e-09
13.15265045834994,1.0013652959861482e-07,4.537420829596317e-08,2.9511893452477435e-08,1.5920156828359017e-08,7.1191511318966065e-09
13.162614587485054,1.0036350377470567e-07,4.508351423998649e-08,2.9368243626929206e-08,1.5909039460564066e-08,7.1223655753079944e-09
13.172578716620167,1.0008120330913413e-07,4.504006752313083e-08,2.9342168220691416e-08,1.5864659685042238e-08,7.109408544617331e-09
13.18254284575528,9.943117916113607e-08,4.513182183554314e-08,2.9292100456991848e-08,1.5845541237187418e-08,7.056400380127659e-09
13.192506974890394,9.982926426578748e-08,4.497970573749814e-08,2.9269250058851342e-08,1.583425402250721e-08,7.021255780681714e-09
13.202471104025507,9.963183074391905e-08,4.4949080748606455e-08,2.926518935575936e-08,1.5809189117904078e-08,7.072664357064192e-09
13.21243523316062,9.93687836246423e-08,4.4907546117129465e-08,2.919714401680091e-08,1.5783558558650825e-08,6.980967782114561e-09
13.222399362295736,9.946413931990446e-08,4.4812679200989575e-08,2.9153161268624692e-08,1.5732876122240664e-08,7.063399228840299e-09
13.23236349143085,9.943335707848671e-08,4.485573702724296e-08,2.9150545191388826e-08,1.5758881825618893e-08,7.0346020211315665e-09
13.242327620565963,9.888484413127453e-08,4.4787857366361286e-08,2.9098862643521156e-08,1.5748906266570845e-08,6.997318309224262e-09
13.252291749701076,9.86868164426436e-08,4.487357443626417e-08,2.9006321534980446e-08,1.5723406310784387e-08,7.021159978838804e-09
13.26225587883619,9.846898417155636e-08,4.46598344211537e-08,2.9025992246365735e-08,1.5677263252007694e-08,7.0198707170766726e-09
13.272220007971303,9.859194478111383e-08,4.4580003999750325e-08,2.8943908914876122e-08,1.5639437063814376e-08,6.995998576283815e-09
13.282184137106416,9.855434839548952e-08,4.445056456604596e-08,2.89353070003475e-08,1.56489026502814e-08,7.0064449120265216e-09
13.29214826624153,9.819487926612577e-08,4.4457116049493746e-08,2.8905991220209622e-08,1.560921222037556e-08,7.012242879305702e-09
13.302112395376644,9.781639192589665e-08,4.442352937558253e-08,2.8856160969406092e-08,1.5565304452577177e-08,7.039474659857417e-09
13.312076524511758,9.832691559745121e-08,4.437019652896444e-08,2.878591763820739e-08,1.552005165116878e-08,6.948476333341526e-09
13.322040653646871,9.786557444961201e-08,4.419857649996875e-08,2.8767088937223762e-08,1.5549220433177797e-08,6.976755832940469e-09
13.332004782781985,9.755624150469012e-08,4.422245228852652e-08,2.876262031199138e-08,1.5563929987174883e-08,6.955450939473048e-09
13.341968911917098,9.796174140169804e-08,4.4127443820969976e-08,2.8693995544154642e-08,1.5514179589063978e-08,6.9251845668177425e-09
13.351933041052211,9.799291954573686e-08,4.424772724022419e-08,2.8660792616683582e-08,1.550048300924949e-08,6.895395612812235e-09
13.361897170187325,9.746447256715018e-08,4.411207975560359e-08,2.8672182250783555e-08,1.549830577632798e-08,6.907961729714225e-09
13.37186129932244,9.735492191045411e-08,4.398671965537533e-08,2.8603730879791936e-08,1.5464099428893274e-08,6.9925638337835345e-09
13.381825428457553,9.721873511288541e-08,4.3958367626640053e-08,2.8546029309725507e-08,1.5460868173396958e-08,6.882557611926617e-09
13.391789557592666,9.702597420344284e-08,4.3781979399657095e-08,2.8523720412958365e-08,1.5433686538710635e-08,6.897328716419109e-09
13.40175368672778,9.686078244623815e-08,4.377032803906749e-08,2.8486497400304956e-08,1.5407589943396553e-08,6.895744596427398e-09
13.411717815862893,9.678987362946569e-08,4.375160041413839e-08,2.8490002064154904e-08,1.536227344448903e-08,6.8783947706167e-09
13.421681944998006,9.671032350219345e-08,4.367498789777933e-08,2.8390406155900502e-08,1.5329427458927862e-08,6.887940650890786e-09
13.43164607413312,9.698491927224339e-08,4.3608623294047295e-08,2.8357677933328553e-08,1.5333063721228807e-08,6.841550195184868e-09
13.441610203268233,9.650738074631973e-08,4.359364496635039e-08,2.830962369065979e-08,1.531306099617402e-08,6.82395378785796e-09
13.451574332403348,9.631966262227574e-08,4.361109781423835e-08,2.8334037435981056e-08,1.5325628892440976e-08,6.845572059749775e-09
13.461538461538462,9.629814277723647e-08,4.3451210616999866e-08,2.8258900208190064e-08,1.5267479889071812e-08,6.840675024723064e-09
13.471502590673575,9.604389545636158e-08,4.349694562945335e-08,2.8260258051844874e-08,1.5221503458142574e-08,6.861275021372684e-09
13.481466719808688,9.602163881265422e-08,4.337124675399339e-08,2.8211433510468733e-08,1.5263083731505206e-08,6.824849416033804e-09
13.491430848943802,9.588798520008977e-08,4.333444095686937e-08,2.8162668867236952e-08,1.5209122945179247e-08,6.809881314051812e-09
13.501394978078915,9.586092635445502e-08,4.329690074917842e-08,2.81311655696411e-08,1.5168417570522937e-08,6.8157675909033385e-09
13.511359107214028,9.557873005467328e-08,4.321259952568848e-08,2.806305552391996e-08,1.5136170830998172e-08,6.801466733649449e-09
13.521323236349144,9.547513417101657e-08,4.315422055740839e-08,2.805161712698894e-08,1.5171961226748466e-08,6.8016288851638054e-09
13.531287365484257,9.538959729689871e-08,4.3090890820832613e-08,2.8029157444237923e-08,1.5143625897223358e-08,6.786732592762588e-09
13.54125149461937,9.524994926968798e-08,4.298221744511686e-08,2.8004472181284233e-08,1.5144190121249343e-08,6.745240476643972e-09
13.551215623754484,9.53860144736942e-08,4.3014590046415017e-08,2.788851318678544e-08,1.5110159523522337e-08,6.75856542018371e-09
13.561179752889597,9.511587624557336e-08,4.3012525428560555e-08,2.795452730004862e-08,1.5091658861543175e-08,6.728277855428536e-09
13.57114388202471,9.490607507544355e-08,4.29703205941166e-08,2.7897623293479362e-08,1.5079517192192677e-08,6.725514430223566e-09
13.581108011159824,9.471509488876383e-08,4.287790011312308e-08,2.7850841253472976e-08,1.5064513446520813e-08,6.7154303391556605e-09
13.591072140294937,9.473542089823704e-08,4.269928932719585e-08,2.783397929979663e-08,1.5040400658435264e-08,6.728438967149723e-09
13.601036269430052,9.443108423857139e-08,4.2659522465145396e-08,2.7751245540479075e-08,1.5018790508455174e-08,6.719460789534276e-09
13.611000398565166,9.44582588042081e-08,4.265142746109705e-08,2.7789162504057194e-08,1.4979720276053152e-08,6.725281725287126e-09
13.620964527700279,9.433288963111206e-08,4.259599933742974e-08,2.768373769582984e-08,1.4973631378928948e-08,6.715530533750968e-09
13.630928656835392,9.430179677065692e-08,4.250500687315453e-08,2.7652107926769574e-08,1.495864638434682e-08,6.679301064138734e-09
13.640892785970506,9.416682933395492e-08,4.2538420337773606e-08,2.7576642880173526e-08,1.492565535920213e-08,6.6775745309696904e-09
13.650856915105619,9.389794670062464e-08,4.242101561227633e-08,2.764336845040111e-08,1.4913571351786715e-08,6.6628026876805235e-09
13.660821044240732,9.394838430704235e-08,4.2342919756057176e-08,2.757847790531425e-08,1.4884727657768428e-08,6.640759232918924e-09
13.670785173375847,9.375928029543772e-08,4.233028676996441e-08,2.7535620689989787e-08,1.4851495626996746e-08,6.681505999665121e-09
13.68074930251096,9.363414244228017e-08,4.232763049354078e-08,2.7511147426014736e-08,1.4862147454289642e-08,6.657123717339804e-09
13.690713431646074,9.341881438989445e-08,4.2248957208174526e-08,2.7455585917149343e-08,1.4843603867064482e-08,6.619529745003497e-09
13.700677560781187,9.34899176063927e-08,4.220986266358148e-08,2.7444917964465984e-08,1.4804941448735173e-08,6.60647194741322e-09
13.7106416899163,9.314230070263432e-08,4.2089174928183173e-08,2.7383609154463793e-08,1.4787257125678118e-08,6.6559613264917605e-09
13.720605819051414,9.309228705634686e-08,4.2100896458031446e-08,2.7363324893741172e-08,1.4799457281059322e-08,6.620042009713521e-09
13.730569948186528,9.308028828479193e-08,4.204008920195548e-08,2.7349592927711938e-08,1.47564961300827e-08,6.606427413265915e-09
13.740534077321641,9.285514410312777e-08,4.1985894165155763e-08,2.7298352045425583e-08,1.4773866594491858e-08,6.608581510999559e-09
13.750498206456756,9.274567877553697e-08,4.1904932523240715e-08,2.722727544958281e-08,1.4737462696082388e-08,6.602222919907829e-09
13.76046233559187,9.272793319311421e-08,4.1937276699617466e-08,2.723880453439556e-08,1.471227752594798e-08,6.591269445349316e-09
13.770426464726983,9.266702015793862e-08,4.1944586210785787e-08,2.7205538136358657e-08,1.471128522472687e-08,6.564701421318193e-09
13.780390593862096,9.246106293624828e-08,4.182751434967067e-08,2.717186462932787e-08,1.4689229785932094e-08,6.586792216849106e-09
13.79035472299721,9.236576451198894e-08,4.174114039991894e-08,2.7159148406709513e-08,1.4660062179738494e-08,6.556908056768435e-09
13.800318852132323,9.215079520918263e-08,4.1657923271483364e-08,2.7084594546801147e-08,1.4651683504042648e-08,6.533325742847411e-09
13.810282981267436,9.216566671135377e-08,4.163985697431488e-08,2.7076432419289418e-08,1.4630761042251106e-08,6.5437236450941375e-09
13.820247110402551,9.212089337864476e-08,4.156812174423332e-08,2.7039083499722676e-08,1.4627027501682659e-08,6.5444412787550255e-09
13.830211239537665,9.177089752505293e-08,4.150127596932561e-08,2.6976941448127216e-08,1.4595208430544157e-08,6.524078110232953e-09
13.840175368672778,9.182847578894496e-08,4.153972696718046e-08,2.6928564995709533e-08,1.4586683404220064e-08,6.50421475309103e-09
13.850139497807891,9.1711208419956e-08,4.1408774063871305e-08,2.695104256741731e-08,1.4543539732151405e-08,6.504411692328433e-09
13.860103626943005,9.162052448311982e-08,4.138134284389242e-08,2.69181248815411e-08,1.4533444441468072e-08,6.511455773638139e-09
13.870067756078118,9.136715328270945e-08,4.122492762161454e-08,2.6848989648701107e-08,1.452989327976649e-08,6.4865773767199436e-09
13.880031885213231,9.13528198613276e-08,4.127954715322118e-08,2.684476365518577e-08,1.448618401729064e-08,6.4831599943198125e-09
13.889996014348347,9.118241855418603e-08,4.122836296101258e-08,2.679495685474694e-08,1.4485833950757544e-08,6.481260612975695e-09
13.89996014348346,9.114842086249084e-08,4.12147945762961e-08,2.6799825237512736e-08,1.4467417587900185e-08,6.4561880856587475e-09
13.909924272618573,9.095915376842423e-08,4.1101390807789207e-08,2.6784111045632202e-08,1.4439984855569882e-08,6.466477117479765e-09
13.919888401753687,9.081471924177892e-08,4.1060256786334064e-08,2.6699689224525843e-08,1.4447032902776131e-08,6.474849815137821e-09
13.9298525308888,9.094424709540082e-08,4.102259846008849e-08,2.6686934294616533e-08,1.4418375561183982e-08,6.433122819644566e-09
13.939816660023913,9.061770134522573e-08,4.10396125030191e-08,2.6625881254534378e-08,1.44043650193562e-08,6.453194444204173e-09
13.949780789159027,9.047954048177339e-08,4.090921932932397e-08,2.6602701348657916e-08,1.4388022986537957e-08,6.419060076555571e-09
13.95974491829414,9.060447049806979e-08,4.0937411388059244e-08,2.6586509924401662e-08,1.4364540000212869e-08,6.429582907666397e-09
13.969709047429255,9.050332730887208e-08,4.0899742932855126e-08,2.656420497454144e-08,1.4351228261780559e-08,6.411374460469853e-09
13.979673176564368,9.028883632202736e-08,4.0825961728555863e-08,2.6529591076902266e-08,1.4326759039097453e-08,6.418067422188199e-09
13.989637305699482,9.021337406772737e-08,4.078289971567123e-08,2.650294455541408e-08,1.4307180799058463e-08,6.396508900657536e-09
13.999601434834595,9.00447695629353e-08,4.070763729403938e-08,2.6472101929145624e-08,1.42992165751392e-08,6.37614951724501e-09
14.009565563969709,8.993483421330248e-08,4.069107368819766e-08,2.641103639503078e-08,1.429618854400042e-08,6.38707282026951e-09
14.019529693104822,8.989780263429902e-08,4.062493753091508e-08,2.642222790402638e-08,1.427883276645281e-08,6.391067654075172e-09
14.029493822239935,8.967403890177015e-08,4.059192025581296e-08,2.63701012061935e-08,1.424403786923314e-08,6.381416454519087e-09
14.03945795137505,8.964733923157158e-08,4.0549766940995286e-08,2.6358102651418387e-08,1.4243634446334837e-08,6.373843886924457e-09
14.049422080510164,8.953242667702135e-08,4.049503908611966e-08,2.6296416756913313e-08,1.4203313828774631e-08,6.3559533592243526e-09
14.059386209645277,8.946346675537983e-08,4.049926056986389e-08,2.6265666977420757e-08,1.421165857522062e-08,6.34643676312327e-09
14.06935033878039,8.929431478350154e-08,4.031509333352792e-08,2.6254072890401783e-08,1.4213490819602272e-08,6.324892674443184e-09
14.079314467915504,8.924455701942016e-08,4.0294657206142294e-08,2.6212894470979605e-08,1.414753307037135e-08,6.328216847409666e-09
14.089278597050617,8.9098217335456e-08,4.0272728749852684e-08,2.6175008172320588e-08,1.4153766349263584e-08,6.329349469461915e-09
14.09924272618573,8.899092860193561e-08,4.026195682036109e-08,2.6162355657711988e-08,1.4134420391796282e-08,6.303768387212187e-09
14.109206855320844,8.905289779022407e-08,4.0249351179577465e-08,2.6189809340585182e-08,1.4116768795949784e-08,6.311667695542241e-09
14.119170984455959,8.879326373931842e-08,4.009983639723339e-08,2.607714653678705e-08,1.4088441234392843e-08,6.319701346689417e-09
14.129135113591072,8.881292385084138e-08,4.007872804925805e-08,2.6078534974897152e-08,1.4088662455616577e-08,6.290598824533554e-09
14.139099242726186,8.859484526639558e-08,4.009261989989442e-08,2.6006181799025763e-08,1.4057126831598957e-08,6.296784117305099e-09
14.149063371861299,8.852539090211978e-08,4.002406120617974e-08,2.6017649335482625e-08,1.405206430319804e-08,6.273009430472249e-09
14.159027500996412,8.861861472246457e-08,4.0044896542064544e-08,2.597212208842409e-08,1.4046872141309093e-08,6.2864208345438765e-09
14.168991630131526,8.842615941182486e-08,3.994209694827981e-08,2.5932318824886515e-08,1.4016871172098603e-08,6.283216921265369e-09
14.178955759266639,8.82911203857263e-08,3.989206749993465e-08,2.5922320135087384e-08,1.3995521429424993e-08,6.271324034029084e-09
14.188919888401754,8.808193232615529e-08,3.9855523792656827e-08,2.5880867791369442e-08,1.3986494007078579e-08,6.257766765889741e-09
14.198884017536868,8.80894738043656e-08,3.9767441864507223e-08,2.587028613101058e-08,1.397688297358385e-08,6.2361090526254535e-09
14.208848146671981,8.786302181268721e-08,3.978940871862433e-08,2.5788603193996776e-08,1.3963877218765098e-08,6.2351453599453555e-09
14.218812275807094,8.784251646022939e-08,3.974789148802683e-08,2.5802226026144083e-08,1.3946586141834755e-08,6.244319818719432e-09
14.228776404942208,8.781507864867112e-08,3.973962219593485e-08,2.5771520144079315e-08,1.3900392387293194e-08,6.228834736949184e-09
14.238740534077321,8.761419062765698e-08,3.961165961808446e-08,2.5793186241797193e-08,1.3913858084130504e-08,6.221635238507198e-09
14.248704663212434,8.753213169544858e-08,3.959729783301537e-08,2.5708117038924216e-08,1.3894982990334746e-08,6.223413612440447e-09
14.258668792347548,8.745404149371367e-08,3.961040515760751e-08,2.5652249728007937e-08,1.3897993490816667e-08,6.199991574390574e-09
14.268632921482663,8.739636617563152e-08,3.953488092582655e-08,2.5710018066359654e-08,1.3872651901077425e-08,6.185394680897693e-09
14.278597050617776,8.728120518460439e-08,3.944857326911754e-08,2.5630198163876515e-08,1.3845905280459445e-08,6.197336186149346e-09
14.28856117975289,8.724418254207489e-08,3.939563000130831e-08,2.5597940235725328e-08,1.382367918097392e-08,6.20296620336228e-09
14.298525308888003,8.70047335205238e-08,3.936046434078202e-08,2.5582978444086015e-08,1.3825023834708946e-08,6.171548382362177e-09
14.308489438023116,8.714656177586123e-08,3.938843735037795e-08,2.558484289468359e-08,1.381967656722568e-08,6.168787998446852e-09
14.31845356715823,8.689476370540631e-08,3.9254282104484365e-08,2.5523927610541405e-08,1.3773294572403389e-08,6.17967000839552e-09
14.328417696293343,8.681741601985424e-08,3.9217620164839056e-08,2.5495972190625526e-08,1.3770977158495762e-08,6.167568615697845e-09
14.338381825428458,8.663864470820158e-08,3.9167012771862293e-08,2.5440890921399714e-08,1.374164966673741e-08,6.147311415235854e-09
14.348345954563571,8.669553575932792e-08,3.915206019912356e-08,2.54201873531118e-08,1.3739401665109497e-08,6.1288356664528056e-09
14.358310083698685,8.66332889504444e-08,3.917510158263935e-08,2.5408350546727283e-08,1.3737132904612586e-08,6.137552999143643e-09
14.368274212833798,8.636902221264326e-08,3.905556686476792e-08,2.5370432007123478e-08,1.371527143138056e-08,6.1349482609617214e-09
14.378238341968911,8.637721815609965e-08,3.903987100735721e-08,2.534670917132805e-08,1.3684596581440028e-08,6.1271924054937665e-09
14.388202471104025,8.613969684174448e-08,3.897945655079543e-08,2.532074987042708e-08,1.3677267664904325e-08,6.135806144777206e-09
14.398166600239138,8.619799211495136e-08,3.887727450441326e-08,2.5294284435816086e-08,1.3663640152386134e-08,6.121973743922995e-09
14.408130729374252,8.594109361720688e-08,3.888721892067752e-08,2.5248497434797796e-08,1.3650268250169602e-08,6.1081323027656205e-09
14.418094858509367,8.588403321848947e-08,3.885922843610583e-08,2.5229011157461176e-08,1.363070661468876e-08,6.1061247919240656e-09
14.42805898764448,8.5991763379738e-08,3.891125412625771e-08,2.522549885800599e-08,1.3607142968738648e-08,6.0916437339348834e-09
14.438023116779593,8.573554094171097e-08,3.8725636970017944e-08,2.521306589834993e-08,1.3593425790455546e-08,6.092212490388047e-09
14.447987245914707,8.561044113099716e-08,3.8687261617374636e-08,2.5181114537075278e-08,1.35883363266343e-08,6.083485723068716e-09
14.45795137504982,8.557255143196426e-08,3.8670318691548446e-08,2.5095573087064e-08,1.3582253548587188e-08,6.0733335803495334e-09
14.467915504184933,8.55428853230545e-08,3.871184958379433e-08,2.5142232153662397e-08,1.3531255152055752e-08,6.06627860157961e-09
14.477879633320047,8.541913395394626e-08,3.864371649396458e-08,2.508977691930728e-08,1.3553488395132038e-08,6.061251223340393e-09
14.487843762455162,8.537175791385204e-08,3.857351899335605e-08,2.5054331910596576e-08,1.3525578181485608e-08,6.064197861145123e-09
14.497807891590275,8.512888209223678e-08,3.849458859490896e-08,2.5019724495594567e-08,1.3528073211341196e-08,6.0506528126126854e-09
14.507772020725389,8.512961585188437e-08,3.8500813961429013e-08,2.4997886343740757e-08,1.3517419265850074e-08,6.041387853774487e-09
14.517736149860502,8.506386403571683e-08,3.8433863536428114e-08,2.4984784480368646e-08,1.3480912340442634e-08,6.0426675035025075e-09
14.527700278995615,8.492897361009715e-08,3.8402417623874004e-08,2.4925089364961753e-08,1.3466153355405001e-08,6.038813594220161e-09
14.537664408130729,8.477081602740296e-08,3.8330584028831904e-08,2.4916648871644304e-08,1.3459285997835568e-08,6.029455946907578e-09
14.547628537265842,8.47542612454651e-08,3.8286472986527436e-08,2.486017063854482e-08,1.3453638205769826e-08,6.014480443489186e-09
14.557592666400955,8.46936249101514e-08,3.829451795538197e-08,2.4866938357878984e-08,1.343927193504418e-08,6.004813004895769e-09
14.56755679553607,8.44457047940341e-08,3.822104166591295e-08,2.481565396857154e-08,1.3416780930949095e-08,5.995482222552865e-09
14.577520924671184,8.456928985145149e-08,3.820155438773597e-08,2.480088599112017e-08,1.3401157843787834e-08,5.995882918390963e-09
14.587485053806297,8.437127795768018e-08,3.813631271000739e-08,2.480876001491622e-08,1.3378574604365995e-08,5.997392538820893e-09
14.59744918294141,8.434484707321801e-08,3.808022619426107e-08,2.4725619542730756e-08,1.3370934639205387e-08,5.9934326576981325e-09
14.607413312076524,8.418407077090461e-08,3.802449204917358e-08,2.4723542584934556e-08,1.3352872655896458e-08,5.97032229847688e-09
14.617377441211637,8.404344132317619e-08,3.80223438664424e-08,2.4698226882983894e-08,1.334172078091828e-08,5.96676170290067e-09
14.62734157034675,8.415827280192398e-08,3.8030875426736504e-08,2.46961391637922e-08,1.3333641342925506e-08,5.9571143408555895e-09
14.637305699481866,8.391107422785575e-08,3.79229345259341e-08,2.464888004983391e-08,1.3302597250372072e-08,5.967453177332238e-09
14.64726982861698,8.384398057216611e-08,3.783323904884815e-08,2.4644229216778603e-08,1.3294762554726132e-08,5.9534303031343986e-09
14.657233957752092,8.373940168181198e-08,3.78105027577149e-08,2.4587008569161013e-08,1.3283175846370551e-08,5.95566538966933e-09
14.667198086887206,8.370368178309655e-08,3.781526828010716e-08,2.4564566075964998e-08,1.3239962316050071e-08,5.951571742141259e-09
14.67716221602232,8.362502206528089e-08,3.78234892714297e-08,2.4555105759113307e-08,1.3262722426691774e-08,5.932732654225304e-09
14.687126345157433,8.35372950477459e-08,3.7751074683999145e-08,2.4521686628225327e-08,1.3246976540088538e-08,5.928372011996326e-09
14.697090474292546,8.34117375678149e-08,3.768574554505034e-08,2.4501380371874437e-08,1.3243205941254587e-08,5.9274460203718825e-09
14.70705460342766,8.324085232824744e-08,3.76582095003186e-08,2.4469496716269653e-08,1.3229623462361865e-08,5.918466675143749e-09
14.717018732562774,8.322271316618225e-08,3.761360408676922e-08,2.4449031128885598e-08,1.3210972989012973e-08,5.907222094452738e-09
14.726982861697888,8.311932195655345e-08,3.759041601350831e-08,2.4408358513785586e-08,1.3179649666906622e-08,5.901524359608355e-09
14.736946990833001,8.303647166739553e-08,3.7542525184118074e-08,2.4402440150999343e-08,1.3186822607483848e-08,5.904131893495983e-09
14.746911119968114,8.29397737145923e-08,3.7464007436384416e-08,2.4346015497404885e-08,1.3185079121462715e-08,5.898472716530561e-09
14.756875249103228,8.283491310388225e-08,3.7461080520333126e-08,2.4345884766817876e-08,1.3155099930905613e-08,5.885579781361398e-09
14.766839378238341,8.272007930412784e-08,3.742883652707722e-08,2.4321255042761888e-08,1.3141312681729639e-08,5.874113088023364e-09
14.776803507373454,8.282052783887118e-08,3.7362879971888204e-08,2.429566478756365e-08,1.3120526838039264e-08,5.872591248373654e-09
14.78676763650857,8.272339655083967e-08,3.736416727741743e-08,2.4294973227566848e-08,1.3101190918626386e-08,5.862621686708341e-09
14.796731765643683,8.256681151741402e-08,3.732681205957651e-08,2.421718833201006e-08,1.309523444046151e-08,5.8560615358899145e-09
14.806695894778796,8.246960750924701e-08,3.724795206411959e-08,2.4230913592301946e-08,1.3081542923563326e-08,5.851005834054015e-09
14.81666002391391,8.236638666312899e-08,3.7245944468768974e-08,2.4208081554044132e-08,1.3078888595498377e-08,5.839379720407974e-09
14.826624153049023,8.230184223888058e-08,3.717225353638065e-08,2.4179297137837982e-08,1.3059115247491336e-08,5.8403795669569915e-09
14.836588282184136,8.214446628186357e-08,3.717475365307041e-08,2.4128978546211876e-08,1.3032985146701736e-08,5.8357730183875746e-09
14.84655241131925,8.212538276412459e-08,3.708876811309336e-08,2.413761073715653e-08,1.3020422499451282e-08,5.823174458950477e-09
14.856516540454363,8.201977423492987e-08,3.704644480526826e-08,2.410976701891299e-08,1.3009573314758695e-08,5.8314230753273665e-09
14.866480669589478,8.189268315758911e-08,3.6962959135659065e-08,2.4024889480256385e-08,1.2994932151172974e-08,5.831855004303841e-09
14.876444798724592,8.190342938589867e-08,3.700487785741918e-08,2.4048566047270007e-08,1.2993629591612324e-08,5.811814815060671e-09
14.886408927859705,8.178872767782563e-08,3.7001932773903306e-08,2.4031378066972155e-08,1.2982867206345175e-08,5.80158674534796e-09
14.896373056994818,8.175851642335909e-08,3.694391150492018e-08,2.399714435258456e-08,1.2970318759238504e-08,5.80987355146176e-09
14.906337186129932,8.163569618107025e-08,3.6922300134676724e-08,2.400584428560636e-08,1.2963703360544824e-08,5.807595985065193e-09
14.916301315265045,8.155031939125331e-08,3.682402949763637e-08,2.3929394484342553e-08,1.294668624735733e-08,5.7834711502557395e-09
14.926265444400158,8.14512745385978e-08,3.681592889923498e-08,2.3912134100244082e-08,1.2931857941883887e-08,5.778841030069252e-09
14.936229573535273,8.146170008573674e-08,3.681058434150927e-08,2.3918439398107947e-08,1.2920777250236171e-08,5.780451323298803e-09
14.946193702670387,8.122441302459972e-08,3.671234653764137e-08,2.3862272042515624e-08,1.2914550097053183e-08,5.783566468161708e-09
14.9561578318055,8.115433409386456e-08,3.66996546252639e-08,2.3861684850982643e-08,1.288674563282243e-08,5.775804256130706e-09
14.966121960940614,8.112667835739993e-08,3.666518987323063e-08,2.3854356200175264e-08,1.2861395993517194e-08,5.768161206562919e-09
14.976086090075727,8.114649641178477e-08,3.6596162920603375e-08,2.3815377456809318e-08,1.2862723678880149e-08,5.764208762651022e-09
14.98605021921084,8.110808727491149e-08,3.661818092858187e-08,2.379577855557926e-08,1.285137011486088e-08,5.739731785777526e-09
14.996014348345954,8.087148866391015e-08,3.6607018464674404e-08,2.376444480123993e-08,1.2832217582412637e-08,5.733807836004758e-09
15.005978477481067,8.083360376091047e-08,3.655796571772674e-08,2.3742339003821922e-08,1.2821405581910463e-08,5.74509223480909e-09
15.015942606616182,8.078892051934016e-08,3.6512568525731114e-08,2.3741986730348108e-08,1.2812995395886261e-08,5.721591883033818e-09
15.025906735751295,8.06056420598721e-08,3.641918371964467e-08,2.3680417710018944e-08,1.279991948861927e-08,5.727639085504358e-09
15.035870864886409,8.051780868249612e-08,3.641289389141442e-08,2.3661877486278056e-08,1.2784055956585867e-08,5.7107741105859305e-09
15.045834994021522,8.050000588085567e-08,3.640113233235577e-08,2.3639095370605447e-08,1.2772982444736645e-08,5.713334255936848e-09
15.055799123156635,8.048813657544384e-08,3.635549359622985e-08,2.3642728603548626e-08,1.2763733290397347e-08,5.707716559250957e-09
15.065763252291749,8.020297534337159e-08,3.624145015536235e-08,2.3538524893977165e-08,1.2765059818838451e-08,5.706555306753836e-09
15.075727381426862,8.030175788509017e-08,3.626982496211302e-08,2.3579627093747562e-08,1.2740774280876822e-08,5.701602363671052e-09
15.085691510561977,8.019632745377087e-08,3.6273174620237115e-08,2.3565301076046856e-08,1.2728279266400368e-08,5.6922441739885495e-09
15.09565563969709,8.020502422222598e-08,3.623014545490474e-08,2.353741477426344e-08,1.2717142824331632e-08,5.6932177864540754e-09
15.105619768832204,8.01477098799579e-08,3.624494473352636e-08,2.3560803143133032e-08,1.2723347650690893e-08,5.6988486337753924e-09
15.115583897967317,8.000226817098694e-08,3.613697716703592e-08,2.3464435786678565e-08,1.2694119596850284e-08,5.673445742743015e-09
15.12554802710243,7.989715020144256e-08,3.611150260704233e-08,2.3463137586959763e-08,1.2691569830410728e-08,5.66890324755569e-09
15.135512156237544,7.985921416979639e-08,3.6095639123498365e-08,2.3455927459327943e-08,1.2657533203820464e-08,5.652958371018123e-09
15.145476285372657,7.969458346368174e-08,3.601400243325529e-08,2.341869076391837e-08,1.2653163711678093e-08,5.666252972011652e-09
15.15544041450777,7.960540192910404e-08,3.600593866401074e-08,2.3411695882889622e-08,1.263011607577729e-08,5.659487201508955e-09
15.165404543642886,7.959381813846712e-08,3.595976865149654e-08,2.3399052208928382e-08,1.2613757173830414e-08,5.6689811225268346e-09
15.175368672778,7.950663222903034e-08,3.588703225537618e-08,2.335776006468837e-08,1.262352686969136e-08,5.661911056129529e-09
15.185332801913113,7.948153179070697e-08,3.5909712946175457e-08,2.3312829203550395e-08,1.2609947489245249e-08,5.638360617510601e-09
15.195296931048226,7.931107275385216e-08,3.5884888236073744e-08,2.3328229475201067e-08,1.2589681553181556e-08,5.634228193218748e-09
15.20526106018334,7.93153161732341e-08,3.587740977237735e-08,2.329045760651103e-08,1.2574022708489511e-08,5.643238589011794e-09
15.215225189318453,7.928377079844196e-08,3.582735327149067e-08,2.3275377966176535e-08,1.2557353253519876e-08,5.616976455147262e-09
15.225189318453566,7.908961593022555e-08,3.576139292736098e-08,2.3232242559832335e-08,1.2553567538136393e-08,5.620919855067849e-09
15.235153447588681,7.906576725302366e-08,3.56875710741189e-08,2.32236528590451e-08,1.2545362456587e-08,5.600329208683492e-09
15.245117576723795,7.901003409437795e-08,3.571781378723454e-08,2.3194679974454758e-08,1.2536612031049793e-08,5.602967930691582e-09
15.255081705858908,7.8979733984128e-08,3.567288175261962e-08,2.319064168197303e-08,1.2519733980084237e-08,5.599456660646727e-09
15.265045834994021,7.866838921658324e-08,3.5581178510169006e-08,2.311726697115372e-08,1.2527328022023388e-08,5.587007566493689e-09
15.275009964129135,7.881867324410775e-08,3.5608892248367103e-08,2.314526875718058e-08,1.250644013538005e-08,5.596260744469787e-09
15.284974093264248,7.87042296015943e-08,3.558128752253033e-08,2.3124895099573825e-08,1.249232217977568e-08,5.588412046214815e-09
15.294938222399361,7.865840765869947e-08,3.554389649098013e-08,2.3084533618945763e-08,1.2473354608348516e-08,5.579838912777503e-09
15.304902351534476,7.866435047874141e-08,3.553277607703992e-08,2.308625922868936e-08,1.2493235906493059e-08,5.578872549239689e-09
15.31486648066959,7.848384570751603e-08,3.549888617846554e-08,2.3047173390599122e-08,1.2455546209891042e-08,5.571939284153932e-09
15.324830609804703,7.841692187133967e-08,3.543688676679637e-08,2.3030410038091753e-08,1.2454750402312208e-08,5.570127052687817e-09
15.334794738939816,7.830421179452245e-08,3.542725290740971e-08,2.301120225920879e-08,1.242289523440722e-08,5.5481943461002125e-09
15.34475886807493,7.826123550928431e-08,3.536323953602283e-08,2.2998898815053834e-08,1.241189598399704e-08,5.547995732677897e-09
15.354722997210043,7.815081415863933e-08,3.5341615798307634e-08,2.297661547241936e-08,1.2401313995468378e-08,5.546180976670927e-09
15.364687126345157,7.811391123572208e-08,3.529068035945689e-08,2.2961659589622736e-08,1.2386909632975957e-08,5.555253444596287e-09
15.37465125548027,7.798107200983359e-08,3.5269856190194675e-08,2.2921293808874174e-08,1.2387888091515243e-08,5.5505347235655395e-09
15.384615384615385,7.791337102527092e-08,3.522852191354459e-08,2.2880031737321624e-08,1.2377981621739874e-08,5.543789846883163e-09
15.394579513750498,7.78814738516064e-08,3.520121871422333e-08,2.290104806882859e-08,1.2356746647931458e-08,5.533805018294245e-09
15.404543642885612,7.788275396612317e-08,3.5218100241621777e-08,2.286122704930042e-08,1.2341909685322744e-08,5.533453173269365e-09
15.414507772020725,7.775403436036293e-08,3.5134472673776646e-08,2.2830307874666585e-08,1.232429801466922e-08,5.519712510849009e-09
15.424471901155838,7.768227791806769e-08,3.5129690922153624e-08,2.280901468340078e-08,1.233280403906669e-08,5.516913098288053e-09
15.434436030290952,7.770323858346386e-08,3.504275045145123e-08,2.2798096183490634e-08,1.2317618680037539e-08,5.508720490152613e-09
15.444400159426065,7.760585964955034e-08,3.50348224103526e-08,2.2778680879793276e-08,1.2304301160017662e-08,5.498934938665682e-09
15.45436428856118,7.747975036819515e-08,3.500357469136779e-08,2.2758513926688854e-08,1.228505228713094e-08,5.50074680044733e-09
15.464328417696294,7.728679622056415e-08,3.497738833996889e-08,2.2716361322264507e-08,1.2301797113005918e-08,5.4807734600994064e-09
15.474292546831407,7.736351145393666e-08,3.496386120448877e-08,2.272807813387156e-08,1.2271838265377553e-08,5.493277987004412e-09
15.48425667596652,7.726342004657034e-08,3.493035290669471e-08,2.2700190535712425e-08,1.2260296887537676e-08,5.490688112468234e-09
15.494220805101634,7.71713234133777e-08,3.488471731012736e-08,2.2672733581361657e-08,1.2248341401985132e-08,5.4729884497982805e-09
15.504184934236747,7.709522492654414e-08,3.481320635928866e-08,2.2625729214053587e-08,1.2248509411595272e-08,5.469597804796848e-09
15.51414906337186,7.703685973996495e-08,3.485185238542202e-08,2.2642056067877194e-08,1.222775121183031e-08,5.47310986884041e-09
15.524113192506974,7.69802425642367e-08,3.479441870988366e-08,2.2618445817891603e-08,1.2211033405875282e-08,5.470705869901958e-09
15.534077321642089,7.68663884995074e-08,3.478492761264477e-08,2.259269450064982e-08,1.2204709369921924e-08,5.461831252916915e-09
15.544041450777202,7.686950250187789e-08,3.4747765032002456e-08,2.2593681148474117e-08,1.2183762313761296e-08,5.448072959803442e-09
15.554005579912316,7.676298144103107e-08,3.468392338208864e-08,2.2552442454237446e-08,1.2179121209349988e-08,5.437995835064761e-09
15.563969709047429,7.673284362605758e-08,3.465712209732285e-08,2.2539081714647187e-08,1.217514532583293e-08,5.435616927887882e-09
15.573933838182542,7.656775695463597e-08,3.463822682215463e-08,2.251815129243748e-08,1.2164466905993503e-08,5.437923996115596e-09
15.583897967317656,7.648571278914959e-08,3.460142555398663e-08,2.248147812864751e-08,1.2149455942823779e-08,5.4422083386118086e-09
15.593862096452769,7.652787069948665e-08,3.454965109964106e-08,2.2482212388826352e-08,1.2137712367738304e-08,5.4319940913571124e-09
15.603826225587884,7.644713570158092e-08,3.456677650198332e-08,2.2457127632998486e-08,1.2128232687688711e-08,5.424536542267222e-09
15.613790354722997,7.636612004292164e-08,3.449546245879285e-08,2.2422886633969266e-08,1.2117200295552157e-08,5.421682864354919e-09
15.62375448385811,7.6257570866164e-08,3.4511110863208165e-08,2.2407585670062534e-08,1.2120216232532532e-08,5.4195700037572505e-09
15.633718612993224,7.633886613411512e-08,3.4449925530286485e-08,2.239363302081004e-08,1.2101205047853501e-08,5.4189436328052045e-09
15.643682742128338,7.616094033607688e-08,3.439940936085997e-08,2.2366483977829083e-08,1.2083269611124336e-08,5.40670190714609e-09
15.653646871263451,7.603959193930653e-08,3.438229928101955e-08,2.2357615474088748e-08,1.2074054266348574e-08,5.4156395808790696e-09
15.663611000398564,7.608622527651681e-08,3.440712312861204e-08,2.2352704134595504e-08,1.210391823303101e-08,5.387272209823331e-09
15.673575129533678,7.595592367563398e-08,3.433957024216954e-08,2.2309423532838864e-08,1.2056108506283767e-08,5.3933837173117865e-09
15.683539258668793,7.590215178800049e-08,3.428770918497778e-08,2.22980599260801e-08,1.2045242886755867e-08,5.389079563178459e-09
15.693503387803906,7.579397237508246e-08,3.4277479395408844e-08,2.227752839573687e-08,1.2033533676355501e-08,5.381097706208101e-09
15.70346751693902,7.568223094494881e-08,3.419585346893654e-08,2.2222078417237932e-08,1.200746854708442e-08,5.3643407407949525e-09
15.713431646074133,7.567255059946224e-08,3.4231419834606804e-08,2.223714498022466e-08,1.2013545368422309e-08,5.374017326918467e-09
15.723395775209246,7.562121045829581e-08,3.417815861788025e-08,2.2220712059368217e-08,1.1988791911040314e-08,5.370083083285368e-09
15.73335990434436,7.557588654622234e-08,3.41607762231472e-08,2.2194102340093393e-08,1.1993906941100674e-08,5.380384160607667e-09
15.743324033479473,7.556725176944588e-08,3.416318514664442e-08,2.219813849728969e-08,1.1981356044737952e-08,5.356612049474791e-09
15.753288162614588,7.546037187573573e-08,3.407223325124408e-08,2.2152930529061614e-08,1.1971172066752146e-08,5.350670705844204e-09
15.763252291749701,7.541432019250547e-08,3.405696633960087e-08,2.2129891847653034e-08,1.1966571679589745e-08,5.338758232249052e-09
15.773216420884815,7.529254938199231e-08,3.403163077095575e-08,2.2127530681863108e-08,1.1948728641704524e-08,5.33332224214972e-09
15.783180550019928,7.520643086341274e-08,3.401043278336679e-08,2.210273657463577e-08,1.1936689910710148e-08,5.341675569117935e-09
15.793144679155041,7.522551489678044e-08,3.39784216952143e-08,2.208501864745898e-08,1.1930811646593847e-08,5.331482075605388e-09
15.803108808290155,7.506948102106491e-08,3.393687528580194e-08,2.206797920277873e-08,1.1926169181126637e-08,5.326400595840992e-09
15.813072937425268,7.503812340202261e-08,3.392519849039855e-08,2.2065218297408696e-08,1.1922706766741446e-08,5.331655467030234e-09
15.823037066560381,7.489217638741676e-08,3.3875248084624114e-08,2.202183379904947e-08,1.1907088157686665e-08,5.3253646186703905e-09
15.833001195695497,7.495654253708866e-08,3.387242375669314e-08,2.2005918403579084e-08,1.1894372499983753e-08,5.330833402288757e-09
15.84296532483061,7.485615473866258e-08,3.383687673080699e-08,2.1980717352788907e-08,1.1882281402426996e-08,5.3132163064304115e-09
15.852929453965723,7.472480607070866e-08,3.383160366122924e-08,2.1975690869113023e-08,1.1878554474512916e-08,5.3236990209197784e-09
15.862893583100837,7.499155443324212e-08,3.389322870391231e-08,2.2028674458667934e-08,1.1900795012658237e-08,5.302816881347424e-09
15.87285771223595,7.465805030421012e-08,3.375072772970115e-08,2.1928717500376402e-08,1.1847116374598279e-08,5.298693947543421e-09
15.882821841371063,7.462401443676423e-08,3.370842601758525e-08,2.1924394117565213e-08,1.1841868217727538e-08,5.2921669598190175e-09
15.892785970506177,7.453010325537193e-08,3.37188855062223e-08,2.1908626348971606e-08,1.1831051830121215e-08,5.298351295575221e-09
15.902750099641292,7.443395092680489e-08,3.367512633053651e-08,2.1891332676614587e-08,1.1808462538446507e-08,5.272088460456764e-09
15.912714228776405,7.44332604826212e-08,3.36414551091052e-08,2.184733402167849e-08,1.1810699573771713e-08,5.2821129959898005e-09
15.922678357911519,7.433868017623163e-08,3.359633929762609e-08,2.1837205891064537e-08,1.178963368212776e-08,5.274197722893347e-09
15.932642487046632,7.435571564806976e-08,3.357182407433719e-08,2.182671036117217e-08,1.179132159790091e-08,5.282528498410397e-09
15.942606616181745,7.425558590565447e-08,3.359465883447426e-08,2.1823706456853854e-08,1.1770913065332514e-08,5.2753010713494176e-09
15.952570745316859,7.421262984307948e-08,3.354001469242541e-08,2.179624256431344e-08,1.1774964791340546e-08,5.270929499773572e-09
15.962534874451972,7.413611766097723e-08,3.349353893962974e-08,2.1749177340197458e-08,1.176076383564991e-08,5.262055495769412e-09
15.972499003587085,7.410560529591351e-08,3.3453078199165775e-08,2.175367009121286e-08,1.174511738795435e-08,5.245844361439564e-09
15.9824631327222,7.400679184895574e-08,3.343229266196291e-08,2.173152102542497e-08,1.1745510089019418e-08,5.246388563092613e-09
15.992427261857314,7.396999356795292e-08,3.3417995650308655e-08,2.1719325927647738e-08,1.1737109270006962e-08,5.248436580902656e-09
16.002391390992425,7.382119922257001e-08,3.3382640105612025e-08,2.1705167493431885e-08,1.172949254943674e-08,5.242848087272983e-09
16.01235552012754,7.386073805632836e-08,3.33975444017318e-08,2.168987240087218e-08,1.172510383977156e-08,5.2466198060622224e-09
16.022319649262656,7.3686079994281e-08,3.329452502566604e-08,2.1659165422962394e-08,1.1698829307738155e-08,5.236007736385522e-09
16.03228377839777,7.366732269699953e-08,3.3306724718933276e-08,2.1649467099419977e-08,1.1699247715241846e-08,5.236321034951871e-09
16.042247907532882,7.361531897147194e-08,3.328921235671665e-08,2.1621585507693443e-08,1.1689651690543086e-08,5.228974431602513e-09
16.052212036667996,7.35475129990562e-08,3.329941122957262e-08,2.160281904635995e-08,1.1689159818144798e-08,5.227968788627417e-09
16.06217616580311,7.37697698427959e-08,3.336062051323694e-08,2.168755663330625e-08,1.1679967919055165e-08,5.220804474357644e-09
16.072140294938222,7.342375769623113e-08,3.321800228534611e-08,2.157767965827924e-08,1.1655223086788087e-08,5.215669325349851e-09
16.082104424073336,7.341507394079333e-08,3.315758258246688e-08,2.157281163274175e-08,1.164547396876953e-08,5.204989290970821e-09
16.09206855320845,7.3358677763627e-08,3.316155450660515e-08,2.1550193558469743e-08,1.1636757756509417e-08,5.21463284887056e-09
16.102032682343562,7.333651871695585e-08,3.31552311850676e-08,2.1545950714783718e-08,1.1647624709808637e-08,5.195414707350496e-09
16.111996811478676,7.320982889358357e-08,3.3102698128263895e-08,2.150007605618799e-08,1.1620759305899544e-08,5.199205835421283e-09
16.12196094061379,7.314673966509372e-08,3.306827836010905e-08,2.1481202194365944e-08,1.1605597617509378e-08,5.188576775447685e-09
16.131925069748903,7.318229391607727e-08,3.300870000879192e-08,2.146811520877525e-08,1.159558434850856e-08,5.185000387264305e-09
16.141889198884016,7.303337696831112e-08,3.303085878274137e-08,2.1459793215342902e-08,1.1581070343184541e-08,5.193888329697192e-09
16.15185332801913,7.298551109256884e-08,3.301404154481915e-08,2.145711159059008e-08,1.1587900440641816e-08,5.1884552364901415e-09
16.161817457154246,7.289233815076285e-08,3.296315561990999e-08,2.1407335376637414e-08,1.1571942397255154e-08,5.1857262298132044e-09
16.17178158628936,7.289786270572385e-08,3.292043128119124e-08,2.140443262985733e-08,1.1557889877602649e-08,5.165586876246614e-09
16.181745715424473,7.284098079788107e-08,3.291568983922698e-08,2.138541914262786e-08,1.1555060900637167e-08,5.16553009840366e-09
16.191709844559586,7.277144529127615e-08,3.2889715797092954e-08,2.1369378199840608e-08,1.1550815821542711e-08,5.175070471266124e-09
16.2016739736947,7.269759814571328e-08,3.2843985185987807e-08,2.134934865544866e-08,1.1535272950217964e-08,5.164140434217651e-09
16.211638102829813,7.26854692623109e-08,3.285226175415456e-08,2.134181562503537e-08,1.1528800028012962e-08,5.16204178301495e-09
16.221602231964926,7.258343979091159e-08,3.2768009387233545e-08,2.1312276081432554e-08,1.15094940430655e-08,5.149576450198774e-09
16.23156636110004,7.248882523298971e-08,3.280137031486265e-08,2.1299165455186173e-08,1.1517907888107482e-08,5.154306080662107e-09
16.241530490235153,7.247505361914265e-08,3.27671361739646e-08,2.1286214834983587e-08,1.1499974740684265e-08,5.1466007305484995e-09
16.251494619370266,7.243770357844659e-08,3.2741730882705624e-08,2.1258515292237606e-08,1.1499350683378198e-08,5.134378250392976e-09
16.26145874850538,7.248749761218484e-08,3.277629947651883e-08,2.13134727167828e-08,1.1451505957005255e-08,5.141015230808178e-09
16.271422877640493,7.229501049193905e-08,3.269325309710311e-08,2.1246216644492308e-08,1.1472403554295038e-08,5.1307528815937106e-09
16.281387006775606,7.225604357575837e-08,3.265283936563492e-08,2.122513649808264e-08,1.1459691522412284e-08,5.128204550078976e-09
16.29135113591072,7.220881166087192e-08,3.260994028618101e-08,2.1201623660383982e-08,1.1451145569012775e-08,5.129641755071973e-09
16.301315265045833,7.211051759864105e-08,3.25852721208504e-08,2.116602093300904e-08,1.1475386195088235e-08,5.119987224279612e-09
16.31127939418095,7.206055057589883e-08,3.258560592719202e-08,2.1184280472086848e-08,1.143337457917109e-08,5.120483563715809e-09
16.321243523316063,7.201888049747507e-08,3.2556964237280756e-08,2.115050266978809e-08,1.1432881828002905e-08,5.111092221890331e-09
16.331207652451177,7.198894157210057e-08,3.25099255930779e-08,2.1141468812887184e-08,1.1410180400305827e-08,5.099827262904e-09
16.34117178158629,7.187656518790742e-08,3.2512724435184603e-08,2.1123182769423413e-08,1.1409000399462225e-08,5.110321282148695e-09
16.351135910721403,7.180528978887204e-08,3.247190053400559e-08,2.1112153562208113e-08,1.140329081529307e-08,5.101887763664733e-09
16.361100039856517,7.177477241481504e-08,3.245379941284961e-08,2.1081105643426654e-08,1.1392200758532112e-08,5.101886460271784e-09
16.37106416899163,7.174137405352305e-08,3.243078399235045e-08,2.107282061626172e-08,1.13794312542836e-08,5.089567854977733e-09
16.381028298126743,7.169268283130691e-08,3.240476728859834e-08,2.1058674234957912e-08,1.1373131955665625e-08,5.091505824707201e-09
16.390992427261857,7.161041466249197e-08,3.238968023621763e-08,2.103483712592636e-08,1.1367757551099106e-08,5.093766378904978e-09
16.40095655639697,7.161600965270824e-08,3.234872958299151e-08,2.1036982962405054e-08,1.1354821501898882e-08,5.077740881105763e-09
16.410920685532083,7.154924816525737e-08,3.231577471675929e-08,2.0995147449614357e-08,1.1340054372241438e-08,5.080652910018846e-09
16.420884814667197,7.149044478497755e-08,3.2281237133332637e-08,2.0988739649938376e-08,1.1344195578502474e-08,5.0719562675860716e-09
16.43084894380231,7.136349826457219e-08,3.23092677257336e-08,2.0977147826318317e-08,1.1338484152831836e-08,5.075823185826094e-09
16.440813072937424,7.137866317329998e-08,3.225264807605604e-08,2.0969513242367733e-08,1.1325778959969267e-08,5.0713264950389845e-09
16.450777202072537,7.131373970638353e-08,3.221067801727345e-08,2.0935825940254336e-08,1.1310527308148604e-08,5.061123464316255e-09
16.460741331207654,7.121705761371953e-08,3.2184619450245215e-08,2.0919868509825136e-08,1.1262367032930143e-08,5.06473297870206e-09
16.470705460342767,7.117266911019541e-08,3.2200198556891765e-08,2.0918598129003245e-08,1.1296491774101574e-08,5.055718391831006e-09
16.48066958947788,7.111855024249923e-08,3.2170550322257383e-08,2.0885849857417158e-08,1.12881384900687e-08,5.0554855671605555e-09
16.490633718612994,7.111363426429589e-08,3.2110381816336003e-08,2.087077153353233e-08,1.1281835394185458e-08,5.048453433397718e-09
16.500597847748107,7.086446339493624e-08,3.201038232167565e-08,2.0790873676549435e-08,1.127607905072305e-08,5.046678135633531e-09
16.51056197688322,7.098224357811648e-08,3.2070163580109285e-08,2.0871148766244827e-08,1.1250663478089203e-08,5.043720692281121e-09
16.520526106018334,7.094794663761689e-08,3.205929589498799e-08,2.084379670099416e-08,1.1253742172541738e-08,5.03691004242075e-09
16.530490235153447,7.088659753041202e-08,3.2025702248248253e-08,2.0822460205715147e-08,1.1238595004312333e-08,5.029769661808566e-09
16.54045436428856,7.08378294069723e-08,3.204160622228738e-08,2.0810524527480878e-08,1.124473158408273e-08,5.0324779169456255e-09
16.550418493423674,7.07036531235891e-08,3.19548045514223e-08,2.0784680628228612e-08,1.1224216959725213e-08,5.023607833454542e-09
16.560382622558787,7.07322132197057e-08,3.197328289296823e-08,2.0777368910962375e-08,1.121921518248835e-08,5.019134928281466e-09
16.5703467516939,7.066788791609122e-08,3.1949997007506373e-08,2.075459878952266e-08,1.1210301279422699e-08,5.0195856880664455e-09
16.580310880829014,7.059223699180153e-08,3.192667669606172e-08,2.0755860430821804e-08,1.119938504077171e-08,5.017718328138447e-09
16.590275009964127,7.054052405759483e-08,3.190620451342043e-08,2.0718583172078765e-08,1.1196483443782114e-08,5.021195576472178e-09
16.60023913909924,7.053650253732108e-08,3.186649771276581e-08,2.072925395280059e-08,1.1188310108534314e-08,5.004344802534916e-09
16.610203268234358,7.042950117117983e-08,3.182511093003785e-08,2.0679535184972128e-08,1.117127019148385e-08,5.001075377068392e-09
16.62016739736947,7.04118131169945e-08,3.180715986202751e-08,2.0674448348295072e-08,1.1182721377097872e-08,4.996128206566962e-09
16.630131526504584,7.029771709524617e-08,3.1827689715729945e-08,2.0664717114674592e-08,1.1166353551694554e-08,4.997726641544188e-09
16.640095655639698,7.031601457711823e-08,3.1781656724736453e-08,2.0664323694941755e-08,1.1156724984725404e-08,4.9996438418147996e-09
16.65005978477481,7.027544495052547e-08,3.17370724277446e-08,2.0650149150992762e-08,1.1141215017635922e-08,4.9906232580815005e-09
16.660023913909924,7.013887399490955e-08,3.167770330491988e-08,2.058082150558017e-08,1.1124109030681306e-08,4.993978486125673e-09
16.669988043045038,7.016523423631756e-08,3.169122777253013e-08,2.0601169431798508e-08,1.113314192517577e-08,4.977465869249731e-09
16.67995217218015,7.005752083980914e-08,3.1699755757615574e-08,2.057919825499744e-08,1.1121673054116154e-08,4.982474539686553e-09
16.689916301315264,7.00911235850868e-08,3.165636854331167e-08,2.0573767186393238e-08,1.1114950233356253e-08,4.977015983817782e-09
16.699880430450378,6.977717395031716e-08,3.15225996008653e-08,2.0483786437754576e-08,1.1073287344043776e-08,4.97585496107331e-09
16.70984455958549,7.000046060326615e-08,3.159727391179993e-08,2.055355227542968e-08,1.1086336879659596e-08,4.9598003430042534e-09
16.719808688720605,6.991688803813241e-08,3.160171790075771e-08,2.054578903017698e-08,1.1089239752760461e-08,4.964715625755651e-09
16.729772817855718,6.983777420001552e-08,3.1582233769365925e-08,2.05243228863798e-08,1.1077729326947916e-08,4.9581131491682675e-09
16.73973694699083,6.985574465866534e-08,3.15761420464197e-08,2.050374303328181e-08,1.1082115769023062e-08,4.9571074153489406e-09
16.749701076125945,6.972758703444003e-08,3.1510064521007997e-08,2.0470537546563563e-08,1.10581339788571e-08,4.950626537842756e-09
16.75966520526106,6.977270085114345e-08,3.1523626649523186e-08,2.0480304680620506e-08,1.1056252962887683e-08,4.948609848156587e-09
16.769629334396175,6.963535971261446e-08,3.1493511595527025e-08,2.0459117669774676e-08,1.1049635184025603e-08,4.951783781613713e-09
16.779593463531288,6.959242943306415e-08,3.146370672822856e-08,2.0453422939208386e-08,1.1042681551056613e-08,4.946598766144309e-09
16.7895575926664,6.954611911287933e-08,3.146894094943003e-08,2.0422386004990797e-08,1.1040797314259366e-08,4.951181386135995e-09
16.799521721801515,6.95100448490922e-08,3.1430245287577704e-08,2.0434678679322595e-08,1.1030714111091568e-08,4.936496007510189e-09
16.80948585093663,6.941412717349307e-08,3.1401006202235965e-08,2.0397177709328426e-08,1.1020871327406332e-08,4.930095852302506e-09
16.81944998007174,6.93861929571494e-08,3.135717112991057e-08,2.03805652414494e-08,1.1018306281746347e-08,4.927816562242894e-09
16.829414109206855,6.933926874614172e-08,3.135071563567079e-08,2.0380379808053682e-08,1.100016057782871e-08,4.9175369511875015e-09
16.83937823834197,6.933103224124942e-08,3.134411919835401e-08,2.036703117748313e-08,1.1004138821740252e-08,4.927474345113466e-09
16.84934236747708,6.928988489310984e-08,3.130601018230542e-08,2.0362352307970893e-08,1.0987491568891311e-08,4.920881778644569e-09
16.859306496612195,6.922213540170574e-08,3.1278980693520685e-08,2.0315807029072033e-08,1.0992621576261087e-08,4.927165124383696e-09
16.86927062574731,6.922118957532805e-08,3.123756237087342e-08,2.0306315455171165e-08,1.0973144832510248e-08,4.909888681434484e-09
16.87923475488242,6.911493479111115e-08,3.1255711649664294e-08,2.0297537396888546e-08,1.0965783160287369e-08,4.914147782840098e-09
16.889198884017535,6.908902554814385e-08,3.123322031319233e-08,2.0297294894185578e-08,1.096325924930817e-08,4.905020717217234e-09
16.89916301315265,6.891837407824255e-08,3.114290409044807e-08,2.0242320102797407e-08,1.0906160666047761e-08,4.90839425483404e-09
16.909127142287765,6.906003054000718e-08,3.1165321440285795e-08,2.025967945505528e-08,1.0940431458850583e-08,4.886601444000585e-09
16.91909127142288,6.893099284899729e-08,3.1172121023310994e-08,2.025188037745443e-08,1.0937333698796137e-08,4.896337612106483e-09
16.929055400557992,6.883685667039105e-08,3.11439517886076e-08,2.0239328734251975e-08,1.0931139359875975e-08,4.8891455201340336e-09
16.939019529693105,6.893378518532389e-08,3.1111012419760674e-08,2.0218336556252658e-08,1.0918282174685427e-08,4.885238387672622e-09
16.94898365882822,6.883931830562112e-08,3.110114565450638e-08,2.0192681441200565e-08,1.090890235568572e-08,4.8860591167261575e-09
16.958947787963332,6.880942066817698e-08,3.108301504263795e-08,2.0191888414611345e-08,1.0907369172265175e-08,4.884471149951176e-09
16.968911917098445,6.867820347284526e-08,3.1064854199613664e-08,2.0175652977691624e-08,1.0902261526859945e-08,4.883915278436744e-09
16.97887604623356,6.869857124323062e-08,3.1035918924573534e-08,2.0175349458759942e-08,1.0893139673917986e-08,4.8764289872392025e-09
16.988840175368672,6.862751793312919e-08,3.1014938262931776e-08,2.015391903961238e-08,1.0887781270195557e-08,4.8794299072519585e-09
16.998804304503786,6.851890772304142e-08,3.100670633574576e-08,2.0136230470854266e-08,1.0878057994337502e-08,4.877808275090327e-09
17.0087684336389,6.849940599558851e-08,3.0983637791226573e-08,2.012784786490923e-08,1.087643091345594e-08,4.8690451522004435e-09
17.018732562774012,6.844035501347308e-08,3.092683754338689e-08,2.0098432997720146e-08,1.0864660336265553e-08,4.868016570930663e-09
17.028696691909126,6.84471461088277e-08,3.0907105408009964e-08,2.010000158493116e-08,1.0852157638355482e-08,4.848659929815191e-09
17.03866082104424,6.83965297131002e-08,3.0927931082015896e-08,2.0080577672628758e-08,1.0859368702905604e-08,4.856323140746098e-09
17.048624950179352,6.83657660898015e-08,3.0880249679729044e-08,2.007466601124714e-08,1.08437956960975e-08,4.851428075750818e-09
17.05858907931447,6.834264804193426e-08,3.089811584573205e-08,2.0073904383294526e-08,1.0844791358558172e-08,4.857418706666182e-09
17.068553208449583,6.827457444253317e-08,3.082953511062482e-08,2.0044966663104753e-08,1.0825686087507744e-08,4.8501551690477736e-09
17.078517337584696,6.822536247699253e-08,3.082527495353317e-08,2.0035299848039857e-08,1.0816860155197157e-08,4.8419852598834094e-09
17.08848146671981,6.814214809342559e-08,3.0807224454959565e-08,2.0019969007626542e-08,1.0817535802307942e-08,4.835872876975034e-09
17.098445595854923,6.818996558746929e-08,3.080183465038918e-08,2.0025689499395187e-08,1.0777306079253995e-08,4.8445818052307126e-09
17.108409724990036,6.810262288284967e-08,3.078105850286112e-08,1.9987942065954288e-08,1.0804445787319957e-08,4.824988423057439e-09
17.11837385412515,6.801814084812268e-08,3.076629801322747e-08,1.9979243614605526e-08,1.0795997131629066e-08,4.8315962787602305e-09
17.128337983260263,6.790871999387921e-08,3.0739769839795387e-08,1.9961309423185967e-08,1.0786969232303207e-08,4.821983545626128e-09
17.138302112395376,6.796123813889117e-08,3.067697608643933e-08,1.9946901362643135e-08,1.0769536826053083e-08,4.819369644394739e-09
17.14826624153049,6.790642821816765e-08,3.07056401259592e-08,1.9942654660391372e-08,1.07782977443369e-08,4.820839794062964e-09
17.158230370665603,6.782488604064159e-08,3.065134576538859e-08,1.992486251629974e-08,1.0767257944422356e-08,4.81560302318122e-09
17.168194499800716,6.777410615092263e-08,3.0655025576507184e-08,1.9902732362855766e-08,1.0756919035933707e-08,4.815268879778908e-09
17.17815862893583,6.781757391345025e-08,3.063041646422794e-08,1.9911105705844376e-08,1.0752424707953731e-08,4.802915591670464e-09
17.188122758070943,6.77564524114632e-08,3.0610428167332455e-08,1.9888642981536312e-08,1.0738896251531074e-08,4.803838199382014e-09
17.198086887206056,6.766471553864481e-08,3.0588248225534654e-08,1.985833560370542e-08,1.0736471449244481e-08,4.807328738707116e-09
17.208051016341173,6.76561617914796e-08,3.0579172289571415e-08,1.9864893941861523e-08,1.0736538068928824e-08,4.808172083793093e-09
17.218015145476286,6.758526724281152e-08,3.0546772204382667e-08,1.98410250972723e-08,1.0723445969191674e-08,4.803187538785277e-09
17.2279792746114,6.758334896982391e-08,3.051000269348872e-08,1.9836248966432365e-08,1.071545363980937e-08,4.798122971588484e-09
17.237943403746513,6.750978429821697e-08,3.0520078011522715e-08,1.982272477217237e-08,1.070652797700194e-08,4.790188034893638e-09
17.247907532881626,6.747216443444214e-08,3.046778610061674e-08,1.981301125307317e-08,1.0699260647631812e-08,4.7861186473855745e-09
17.25787166201674,6.739465608304335e-08,3.0484811613013726e-08,1.9807991681396576e-08,1.0679334924445072e-08,4.784624901741508e-09
17.267835791151853,6.73602495624183e-08,3.045523447643928e-08,1.9794029879570187e-08,1.0685638834317045e-08,4.788704765643286e-09
17.277799920286967,6.73500047577651e-08,3.040903555385128e-08,1.9777374643631153e-08,1.0679238737692484e-08,4.774765460915604e-09
17.28776404942208,6.723902166948066e-08,3.040587112039184e-08,1.9757604230339645e-08,1.0673333538057054e-08,4.7725752319829725e-09
17.297728178557193,6.742103265590128e-08,3.044672752953786e-08,1.9796920325956734e-08,1.0659872537805355e-08,4.783597231744379e-09
17.307692307692307,6.71523420903923e-08,3.0393278245892304e-08,1.97296837001771e-08,1.0669561024520922e-08,4.770814220113976e-09
17.31765643682742,6.71315228705918e-08,3.0364527193190116e-08,1.9721929673218435e-08,1.0656350351804976e-08,4.771280668583502e-09
17.327620565962533,6.708629305940451e-08,3.0368783746669766e-08,1.9708188018418848e-08,1.065367612275788e-08,4.770532979201634e-09
17.337584695097647,6.706006822117967e-08,3.029243770342397e-08,1.9698294579630836e-08,1.06404333946873e-08,4.757633566235623e-09
17.34754882423276,6.704237599038262e-08,3.030058118424812e-08,1.968898280017653e-08,1.0647802222680515e-08,4.761189185297761e-09
17.357512953367877,6.694389305419612e-08,3.024363180777794e-08,1.9673697487011507e-08,1.0637278060498028e-08,4.746566052862703e-09
17.36747708250299,6.697830547884252e-08,3.026995333213788e-08,1.9648873546301776e-08,1.0627156950362237e-08,4.749028883777959e-09
17.377441211638104,6.695363955965815e-08,3.025096490725334e-08,1.9667263224793724e-08,1.0613988477667372e-08,4.7438950083142436e-09
17.387405340773217,6.690201413508815e-08,3.023642411512196e-08,1.963442235509411e-08,1.0601614209237651e-08,4.7353076393120675e-09
17.39736946990833,6.682664890753196e-08,3.020373677631349e-08,1.9605597475210134e-08,1.0606688749013547e-08,4.734597831313186e-09
17.407333599043444,6.682821004864464e-08,3.018233096709855e-08,1.9605321181226923e-08,1.059994382041102e-08,4.741128945051364e-09
17.417297728178557,6.677276252085485e-08,3.0190699824017886e-08,1.960606181008248e-08,1.059101280924814e-08,4.742334159368194e-09
17.42726185731367,6.673143896550965e-08,3.0141060213795686e-08,1.95854938486993e-08,1.0585051023016352e-08,4.746922666231474e-09
17.437225986448784,6.66544913562182e-08,3.013592729573348e-08,1.957382820924548e-08,1.0562751243329292e-08,4.728135614059548e-09
17.447190115583897,6.66095495402805e-08,3.011146286278071e-08,1.9571155040278187e-08,1.0563834618059465e-08,4.729806248013654e-09
17.45715424471901,6.647977779502079e-08,3.0053880971016826e-08,1.9529976619532516e-08,1.0536998279617985e-08,4.718091801530554e-09
17.467118373854124,6.650478828364511e-08,3.008038697766287e-08,1.9547252434717006e-08,1.0560029403010045e-08,4.723411823559336e-09
17.477082502989237,6.651660933658124e-08,3.0042087784535266e-08,1.952955570601252e-08,1.0550794857877194e-08,4.719124192083985e-09
17.48704663212435,6.64296101387433e-08,3.0024533359913735e-08,1.9511699747139112e-08,1.0543189870381388e-08,4.715609144399249e-09
17.497010761259464,6.659220537863305e-08,3.008933099936088e-08,1.9562503617595444e-08,1.0535663530980603e-08,4.720079351972774e-09
17.50697489039458,6.632269787429742e-08,3.000292514627987e-08,1.9493303842538202e-08,1.053463195427841e-08,4.719863359814125e-09
17.516939019529694,6.633519392860535e-08,2.997691997879476e-08,1.9488102248444764e-08,1.0526387884440929e-08,4.711831374868493e-09
17.526903148664807,6.636361664268484e-08,2.999470338701657e-08,1.9471250368122924e-08,1.0524396387545406e-08,4.717949288755898e-09
17.53686727779992,6.628284840299176e-08,2.995770881250277e-08,1.94701982180334e-08,1.0518723099812107e-08,4.703604785147845e-09
17.546831406935034,6.623355134138414e-08,2.9904565674500646e-08,1.9445443998246188e-08,1.0514534859376559e-08,4.7081834924702514e-09
17.556795536070148,6.616256011519746e-08,2.989139706249525e-08,1.944358810665857e-08,1.0504364569844743e-08,4.690915846503521e-09
17.56675966520526,6.620006221644013e-08,2.9882667264535344e-08,1.9423037097208604e-08,1.049999823292699e-08,4.697039944017327e-09
17.576723794340374,6.608299638653175e-08,2.9882358399230574e-08,1.9423400820477872e-08,1.0486316088001479e-08,4.693398472984813e-09
17.586687923475488,6.606102940326562e-08,2.9889760359841924e-08,1.9401937585722638e-08,1.0481180644652393e-08,4.676985369071802e-09
17.5966520526106,6.605880617114473e-08,2.984645632691088e-08,1.9379136584158027e-08,1.0483655153505083e-08,4.673934410593585e-09
17.606616181745714,6.604423639093726e-08,2.981844276635943e-08,1.937708472228209e-08,1.0474968360956883e-08,4.678195098868305e-09
17.616580310880828,6.600204229387014e-08,2.984039554292133e-08,1.938978977811745e-08,1.0463995353406764e-08,4.679256348372003e-09
17.62654444001594,6.588123838300783e-08,2.9787546380047003e-08,1.9355366776429503e-08,1.0457767228622522e-08,4.687284182122147e-09
17.636508569151054,6.589491299060176e-08,2.9776313116168437e-08,1.93482467470245e-08,1.044150720724369e-08,4.681068598529257e-09
17.646472698286168,6.581965662747542e-08,2.9777922824947402e-08,1.935358619855961e-08,1.044049124328544e-08,4.678412225175597e-09
17.656436827421285,6.574446966080422e-08,2.9690529096960487e-08,1.9284226375232858e-08,1.0426033073875387e-08,4.6600435445945946e-09
17.666400956556398,6.573482081764437e-08,2.9720325892506148e-08,1.9318468715231403e-08,1.0435413837248295e-08,4.668697191690292e-09
17.67636508569151,6.573518626912238e-08,2.9695643853465023e-08,1.9295215181273512e-08,1.0424387400213696e-08,4.667396774039215e-09
17.686329214826625,6.569730946019004e-08,2.969279613470643e-08,1.9294849173812282e-08,1.0420962639154977e-08,4.663912793218106e-09
17.696293343961738,6.577255846165367e-08,2.9748490865666567e-08,1.9324633187304308e-08,1.0420344353821817e-08,4.653609579139553e-09
17.70625747309685,6.560666748716521e-08,2.967122652069712e-08,1.9261489298097844e-08,1.041193029975205e-08,4.6604820227667995e-09
17.716221602231965,6.559965042364997e-08,2.96498326754463e-08,1.926673895052095e-08,1.040726314936354e-08,4.65673033772208e-09
17.726185731367078,6.563760114094427e-08,2.9627796884296256e-08,1.925197045208363e-08,1.0400634925877865e-08,4.660778230731553e-09
17.73614986050219,6.551299630219308e-08,2.9632463196639002e-08,1.924066265985219e-08,1.0395539899956899e-08,4.653541320158452e-09
17.746113989637305,6.54831817992462e-08,2.956941411644675e-08,1.9214316856302145e-08,1.0386481784113069e-08,4.6552820350201255e-09
17.756078118772418,6.545122863125754e-08,2.9579870342869268e-08,1.9219497799541178e-08,1.038318572123586e-08,4.642713010542599e-09
17.76604224790753,6.544991011298251e-08,2.9534458070246436e-08,1.9216048939865277e-08,1.0378280012139334e-08,4.648443821383679e-09
17.776006377042645,6.529958614308438e-08,2.953201232786971e-08,1.9183692420836567e-08,1.0371070729992002e-08,4.646294222584423e-09
17.785970506177758,6.5256931973301e-08,2.953792488625358e-08,1.9179995870446723e-08,1.0362210081599052e-08,4.633865136785842e-09
17.79593463531287,6.531644457748391e-08,2.9507832469172514e-08,1.916782123351691e-08,1.036384036526401e-08,4.631854052797723e-09
17.80589876444799,6.52762108077708e-08,2.9494699743482303e-08,1.9166486609716848e-08,1.0355148987907635e-08,4.626030577354792e-09
17.815862893583102,6.527959163510743e-08,2.9509069675564245e-08,1.917587827161605e-08,1.033384361613354e-08,4.6222875522881294e-09
17.825827022718215,6.514957828042298e-08,2.9458920292074457e-08,1.913491392625957e-08,1.0333890524649089e-08,4.624989015347244e-09
17.83579115185333,6.517327532220277e-08,2.943572429662233e-08,1.9139524283957616e-08,1.0336838290427303e-08,4.626947163025377e-09
17.845755280988442,6.511900080471624e-08,2.946142799155974e-08,1.9131929308121952e-08,1.032853922893185e-08,4.625422335317283e-09
17.855719410123555,6.509803689411133e-08,2.938888602113662e-08,1.9092664408451394e-08,1.0325497103343118e-08,4.612520447051583e-09
17.86568353925867,6.502759630509172e-08,2.938782016644449e-08,1.9100123870745365e-08,1.0314692938066445e-08,4.614560207332684e-09
17.875647668393782,6.500080043501107e-08,2.9366671255990534e-08,1.9088170727533903e-08,1.0308246646998849e-08,4.617410770736566e-09
17.885611797528895,6.497008383823263e-08,2.9348560502667794e-08,1.9081309785821287e-08,1.030819094458177e-08,4.615388784921901e-09
17.89557592666401,6.495168583315109e-08,2.938735021578591e-08,1.9096524727423527e-08,1.03236561799224e-08,4.5980492890960465e-09
17.905540055799122,6.492564693850647e-08,2.9355881318781138e-08,1.9061077568890984e-08,1.0301953213589944e-08,4.601725697451682e-09
17.915504184934235,6.48703383787285e-08,2.934059914571575e-08,1.9039509217337884e-08,1.029431910396734e-08,4.60657123778892e-09
17.92546831406935,6.486494756759094e-08,2.9285348505308902e-08,1.9043840920032646e-08,1.0293114462591247e-08,4.600510100088293e-09
17.935432443204462,6.475221441754425e-08,2.927921213416603e-08,1.9012712873501943e-08,1.0276094402492227e-08,4.6026773409427375e-09
17.945396572339575,6.479270521055542e-08,2.926343858455449e-08,1.9007626742804968e-08,1.0269404464348113e-08,4.600856591813606e-09
17.955360701474692,6.473950838177232e-08,2.927741050175425e-08,1.9010170141404088e-08,1.026905864794877e-08,4.600294256828378e-09
17.965324830609806,6.466732491510291e-08,2.9233662710425625e-08,1.9019574874987616e-08,1.026373800880974e-08,4.593946950106598e-09
17.97528895974492,6.461339445162484e-08,2.9205430485761812e-08,1.8969066079626018e-08,1.0260624597614387e-08,4.590858807398902e-09
17.985253088880032,6.454029919233955e-08,2.91955449497632e-08,1.8979371361659156e-08,1.0256138895724395e-08,4.590080336545404e-09
17.995217218015146,6.4637419526616e-08,2.9181777522034447e-08,1.8976589953557313e-08,1.024613752128213e-08,4.593409706439325e-09
18.00518134715026,6.454330610152089e-08,2.9173931490017773e-08,1.8959811605762817e-08,1.0238239392092963e-08,4.58322541924886e-09
18.015145476285372,6.453574979517572e-08,2.917831472129193e-08,1.8966856956880012e-08,1.0222612697153667e-08,4.577630363048789e-09
18.025109605420486,6.4497752707095e-08,2.914825668551927e-08,1.8931642810150094e-08,1.022410147816271e-08,4.569467576777524e-09
18.0350737345556,6.446498422296366e-08,2.9116999374947828e-08,1.8938654474765266e-08,1.0234614374067502e-08,4.576790292594735e-09
18.045037863690712,6.442189164428559e-08,2.9126333234791242e-08,1.8913038151188963e-08,1.0220205112531603e-08,4.570854665573314e-09
18.055001992825826,6.443267150000889e-08,2.909205135697671e-08,1.8912117226063732e-08,1.021522560715587e-08,4.568020436332816e-09
18.06496612196094,6.436395180390008e-08,2.9081544308900272e-08,1.8894698103349515e-08,1.0203627415870868e-08,4.5686228159056806e-09
18.074930251096053,6.426697064652966e-08,2.9056902444244887e-08,1.8890325680615124e-08,1.0204107303081775e-08,4.563455461669347e-09
18.084894380231166,6.425605344988176e-08,2.902659193474548e-08,1.8875389122373993e-08,1.0201310409315165e-08,4.564916249952613e-09
18.09485850936628,6.419303111606783e-08,2.902317230483069e-08,1.8860722285672092e-08,1.0218737872881869e-08,4.5539175314165496e-09
18.104822638501396,6.420840658894151e-08,2.9036476245751938e-08,1.8872643713582306e-08,1.0192671065899526e-08,4.552846821762365e-09
18.11478676763651,6.418109900535539e-08,2.9027929582975042e-08,1.883399034253155e-08,1.0183590172151743e-08,4.555263954907762e-09
18.124750896771623,6.413532607182345e-08,2.8990530521998457e-08,1.88378896372525e-08,1.0185386783875425e-08,4.547853827768913e-09
18.134715025906736,6.401095281149636e-08,2.8925451935246132e-08,1.881386360132647e-08,1.0174966571735003e-08,4.5547195873535186e-09
18.14467915504185,6.412387147717385e-08,2.8971730309686885e-08,1.88293947454552e-08,1.0166959254483923e-08,4.548702939417494e-09
18.154643284176963,6.407858647913861e-08,2.8965717292731657e-08,1.881461845587847e-08,1.016340135886693e-08,4.552138456052834e-09
18.164607413312076,6.395872523893457e-08,2.8952858794616268e-08,1.8817649676998476e-08,1.0153730471256537e-08,4.5412278650585805e-09
18.17457154244719,6.4010561210416e-08,2.891680049417988e-08,1.878382995931344e-08,1.0156313633505216e-08,4.536443339867022e-09
18.184535671582303,6.391350028285782e-08,2.8873102256282106e-08,1.8782153260583997e-08,1.0150294663489885e-08,4.5430153904188485e-09
18.194499800717416,6.395574017926223e-08,2.887702673587669e-08,1.8783491163210995e-08,1.013428453913289e-08,4.5451352656445046e-09
18.20446392985253,6.382589621502335e-08,2.883030915707769e-08,1.876162516578596e-08,1.0127913465199855e-08,4.539497449280203e-09
18.214428058987643,6.379003973906653e-08,2.886092433239363e-08,1.876884568482139e-08,1.0124854764281831e-08,4.538861247373774e-09
18.224392188122756,6.387402760962629e-08,2.8860076308742913e-08,1.875039485847402e-08,1.0127409306763217e-08,4.529598996027934e-09
18.23435631725787,6.376809324576391e-08,2.8831316587203255e-08,1.8739146068908308e-08,1.0126107882265802e-08,4.523306002467613e-09
18.244320446392983,6.373935228075863e-08,2.8811095227780463e-08,1.8714810345587558e-08,1.0120997582650503e-08,4.521212872904393e-09
18.2542845755281,6.367647072200373e-08,2.8778974304553996e-08,1.8711016638292685e-08,1.0102972889737391e-08,4.528853301354781e-09
18.264248704663213,6.373410090405663e-08,2.8786216959103896e-08,1.8700645481442333e-08,1.010058427393439e-08,4.523420246041247e-09
18.274212833798327,6.361423803692094e-08,2.877167867560333e-08,1.8693913158914853e-08,1.0105443716401679e-08,4.51304091956496e-09
18.28417696293344,6.360583128233059e-08,2.87395385962831e-08,1.868100420638274e-08,1.0094431617070592e-08,4.518002811010881e-09
18.294141092068553,6.35321343852403e-08,2.8704129367403282e-08,1.8644875153995367e-08,1.0105141708143114e-08,4.51932870217238e-09
18.304105221203667,6.354906992669679e-08,2.8712374398058964e-08,1.869034939084421e-08,1.0079565818623292e-08,4.5146811164850374e-09
18.31406935033878,6.356833101750916e-08,2.8717435492682558e-08,1.8653586015107838e-08,1.0077150268617818e-08,4.50737114868141e-09
18.324033479473893,6.349939285114005e-08,2.8708236432298806e-08,1.8634340404653526e-08,1.0080301073058507e-08,4.5037192705241104e-09
18.333997608609007,6.33829285489712e-08,2.8624443189470793e-08,1.8633397414576828e-08,1.0083618635357104e-08,4.511255582787411e-09
18.34396173774412,6.346693259900194e-08,2.8673198863078972e-08,1.8639420131580272e-08,1.0063927873577337e-08,4.4961785882770715e-09
18.353925866879234,6.345095436396513e-08,2.8657657505492386e-08,1.8639751046265975e-08,1.0060065417400465e-08,4.503031529110302e-09
18.363889996014347,6.332833694098254e-08,2.868089100122744e-08,1.8613960035830196e-08,1.0054946422332109e-08,4.49738084891879e-09
18.37385412514946,6.339595256058911e-08,2.8646026545724484e-08,1.8613354120177077e-08,1.0054305818578472e-08,4.490462446897178e-09
18.383818254284574,6.33221425362437e-08,2.860222689836766e-08,1.8602027245690524e-08,1.00513027959984e-08,4.494458487452126e-09
18.393782383419687,6.326311444059481e-08,2.8597767664836234e-08,1.860177674210656e-08,1.003888995537687e-08,4.495717989799373e-09
18.403746512554804,6.316136702393773e-08,2.8537455306032424e-08,1.8574725449300376e-08,1.0030131630521029e-08,4.493600240155593e-09
18.413710641689917,6.317751072627153e-08,2.8566966333539227e-08,1.8573424570000776e-08,1.003419220695259e-08,4.498743086968314e-09
18.42367477082503,6.325366600080662e-08,2.858022254724825e-08,1.8579556219356727e-08,1.0034457548122964e-08,4.492028687860897e-09
18.433638899960144,6.313209806274289e-08,2.8565546400117546e-08,1.8548730752599976e-08,1.0017253258723103e-08,4.4822159152017625e-09
18.443603029095257,6.31547653559217e-08,2.8533800571342108e-08,1.854450172743325e-08,1.0022584454677498e-08,4.479399107796184e-09
18.45356715823037,6.302321212754771e-08,2.8483602673893336e-08,1.8518161661948045e-08,1.0009110101067841e-08,4.486313294391145e-09
18.463531287365484,6.311921106574815e-08,2.85150316626296e-08,1.8522885382246656e-08,1.0006830109229172e-08,4.486528982374837e-09
18.473495416500597,6.30396139109133e-08,2.851294946773915e-08,1.852185936961848e-08,1.0009553663437591e-08,4.471436073314777e-09
18.48345954563571,6.304408812987713e-08,2.8493967596012768e-08,1.851082621059125e-08,9.996597893029527e-09,4.477690164260322e-09
18.493423674770824,6.299922039312282e-08,2.8461042739598686e-08,1.8475960734193223e-08,9.983653612188161e-09,4.483152548110236e-09
18.503387803905937,6.295499595684672e-08,2.841927121374351e-08,1.8513098854138118e-08,9.978764375053573e-09,4.478291259755038e-09
18.51335193304105,6.297445227540262e-08,2.8434940870783437e-08,1.8491539364877157e-08,9.986681363135438e-09,4.465389765845001e-09
18.523316062176164,6.292840378987428e-08,2.8432944561286345e-08,1.846061012260265e-08,9.976169745130287e-09,4.466604604222698e-09
18.533280191311277,6.28700953254019e-08,2.838867372480358e-08,1.847630130761536e-08,9.98657129062437e-09,4.464796866446322e-09
18.54324432044639,6.28491698325781e-08,2.8404072452085847e-08,1.846333881048658e-08,9.965482162739745e-09,4.455313279093236e-09
18.553208449581508,6.284963719917608e-08,2.8377383334706395e-08,1.8470295280211493e-08,9.962108245827187e-09,4.463341669751583e-09
18.56317257871662,6.280531051214244e-08,2.84044974287298e-08,1.842957540027578e-08,9.962126312711214e-09,4.465886668907322e-09
18.573136707851734,6.281748032762748e-08,2.8373344783487526e-08,1.844690759425106e-08,9.958618919906748e-09,4.456748358463365e-09
18.583100836986848,6.27620166263203e-08,2.8353849055356397e-08,1.8430302405917502e-08,9.954462473938118e-09,4.4528489452688115e-09
18.59306496612196,6.265207635304132e-08,2.8330697827633137e-08,1.8420252845883957e-08,9.947988847352527e-09,4.452275961582194e-09
18.603029095257074,6.261203821755815e-08,2.8306727402313603e-08,1.8414935760441618e-08,9.941415112855663e-09,4.449453216371844e-09
18.612993224392188,6.26641370989515e-08,2.8319962193162415e-08,1.8399386335538658e-08,9.944502123945126e-09,4.456435663759434e-09
18.6229573535273,6.265146012577216e-08,2.8303976150696742e-08,1.8415535159159236e-08,9.940202334181675e-09,4.446946862541506e-09
18.632921482662415,6.25649017708753e-08,2.8315155180866325e-08,1.8378852277423097e-08,9.927051954166189e-09,4.449290771243563e-09
18.642885611797528,6.260117966779468e-08,2.8308129946964775e-08,1.8385823797737886e-08,9.925501186682065e-09,4.439988650942368e-09
18.65284974093264,6.250288826072948e-08,2.8270163313261434e-08,1.8347759837527546e-08,9.932842670912207e-09,4.443818857616111e-09
18.662813870067755,6.254113918793651e-08,2.825640585441895e-08,1.8358506816333843e-08,9.924435090249375e-09,4.4460979725198776e-09
18.672777999202868,6.25361445572276e-08,2.827127388980507e-08,1.8361103645908343e-08,9.916492742015015e-09,4.440815792918729e-09
18.68274212833798,6.2496387769702e-08,2.8262785270782544e-08,1.8349225222306844e-08,9.91536276200178e-09,4.438697008926997e-09
18.692706257473095,6.249510638168993e-08,2.825987191814934e-08,1.8342575263649534e-08,9.885308048625837e-09,4.439299980889311e-09
18.70267038660821,6.241699540900302e-08,2.819331966010865e-08,1.833138898917114e-08,9.898637143930474e-09,4.438382808161686e-09
18.712634515743325,6.24010466125995e-08,2.8185553349942412e-08,1.8333060490319195e-08,9.9018793124955e-09,4.4302672737739126e-09
18.72259864487844,6.236574341299856e-08,2.8162413242107844e-08,1.83181244405838e-08,9.884275544688159e-09,4.430056620604567e-09
18.73256277401355,6.240076841477905e-08,2.8193277793279276e-08,1.831721863598973e-08,9.886263044388245e-09,4.426590359526806e-09
18.742526903148665,6.22759306966241e-08,2.8165846477333218e-08,1.829408317717129e-08,9.875046567457442e-09,4.418549138643057e-09
18.75249103228378,6.228710676611295e-08,2.814853107407654e-08,1.8302238657965334e-08,9.873734810135075e-09,4.424638546132952e-09
18.76245516141889,6.229330152021894e-08,2.8150044520199148e-08,1.827729753693631e-08,9.877638400287751e-09,4.430537392995578e-09
18.772419290554005,6.223198885428799e-08,2.8118166238717933e-08,1.827251361291534e-08,9.873716029625909e-09,4.425208175070545e-09
18.78238341968912,6.22128118222051e-08,2.810532339935162e-08,1.8263840072273522e-08,9.865748077000729e-09,4.4159230096662224e-09
18.79234754882423,6.211347303364329e-08,2.8081744617974996e-08,1.8254519365228705e-08,9.861153173210488e-09,4.41654003066783e-09
18.802311677959345,6.212417714832612e-08,2.810004674067387e-08,1.826280134897142e-08,9.861398662901078e-09,4.407447931199806e-09
18.81227580709446,6.216759002842882e-08,2.809662320026378e-08,1.8252941663317605e-08,9.854374979464434e-09,4.410750960156705e-09
18.822239936229572,6.211309723592052e-08,2.8055813041121517e-08,1.824486240460826e-08,9.842304790727986e-09,4.405026266035902e-09
18.832204065364685,6.204954257769664e-08,2.8061017915767068e-08,1.8224420632661336e-08,9.844496967287591e-09,4.412545527428618e-09
18.8421681944998,6.209959408481329e-08,2.806208764681283e-08,1.82243472454947e-08,9.836147279353714e-09,4.402092175816122e-09
18.852132323634915,6.208769046054213e-08,2.807914163398981e-08,1.8216614388716207e-08,9.854022689425143e-09,4.398554648174805e-09
18.86209645277003,6.196673699648192e-08,2.802000661562947e-08,1.8205177427598706e-08,9.841342990737548e-09,4.40390826609562e-09
18.872060581905142,6.200467761322238e-08,2.8019865980544648e-08,1.8207369459163346e-08,9.82732258850184e-09,4.410782866153979e-09
18.882024711040255,6.195662342134803e-08,2.800915687984739e-08,1.8192130168592975e-08,9.829870247998026e-09,4.398473978698668e-09
18.89198884017537,6.19612186799842e-08,2.8035562545863004e-08,1.8206586053438858e-08,9.820687916517939e-09,4.389587069565346e-09
18.901952969310482,6.18807488037363e-08,2.8001872755203346e-08,1.8168180814738984e-08,9.827272388629964e-09,4.396740885978331e-09
18.911917098445596,6.187228148627684e-08,2.7971797137828128e-08,1.8172380701274063e-08,9.816965573276946e-09,4.396211043295509e-09
18.92188122758071,6.179804612629428e-08,2.7915688527330284e-08,1.8192866534822367e-08,9.801117615209596e-09,4.396130420906696e-09
18.931845356715822,6.187173710975564e-08,2.7971572110106713e-08,1.816249274618484e-08,9.796508793796573e-09,4.389661652465411e-09
18.941809485850936,6.176742424211247e-08,2.79484762017528e-08,1.8147905000234397e-08,9.798680173903932e-09,4.383653434061486e-09
18.95177361498605,6.173424661844644e-08,2.7933734347496155e-08,1.813082609501579e-08,9.798975029245943e-09,4.386655753383052e-09
18.961737744121162,6.177374063864595e-08,2.791816748868962e-08,1.8140632859700443e-08,9.790768902829446e-09,4.3841789827056954e-09
18.971701873256276,6.170962031936402e-08,2.7899846209491453e-08,1.8118705861950468e-08,9.786093091441573e-09,4.384527864897088e-09
18.98166600239139,6.172142801214578e-08,2.7872705214620764e-08,1.8114995917453528e-08,9.776988012873208e-09,4.381346332842169e-09
18.991630131526506,6.165090439221704e-08,2.7843918402625357e-08,1.8105581533752583e-08,9.77728807145466e-09,4.38316803203176e-09
19.00159426066162,6.16472858271813e-08,2.7869379259137145e-08,1.8102999828050158e-08,9.786284537920297e-09,4.381266037280428e-09
19.011558389796733,6.160444386642937e-08,2.7855735454000057e-08,1.8110268182664304e-08,9.773026100979075e-09,4.369085367843221e-09
19.021522518931846,6.159671171476588e-08,2.7849432778038493e-08,1.807738668085113e-08,9.758493710115023e-09,4.37025663513649e-09
19.03148664806696,6.157495516398346e-08,2.7831722786696826e-08,1.808217041990757e-08,9.769604708821548e-09,4.371943267412072e-09
19.041450777202073,6.158159521250692e-08,2.781395452367756e-08,1.8073868581202295e-08,9.759392551890118e-09,4.366131956012445e-09
19.051414906337186,6.15821314121495e-08,2.7843350004818164e-08,1.809037819046168e-08,9.77670256891793e-09,4.360042790342955e-09
19.0613790354723,6.144436078678229e-08,2.778345903426597e-08,1.8061235850885128e-08,9.76223923464951e-09,4.363076378589376e-09
19.071343164607413,6.148798377694103e-08,2.7780114997546008e-08,1.805514327002751e-08,9.753309803740998e-09,4.3730790374577094e-09
19.081307293742526,6.143953303213264e-08,2.7771909544811614e-08,1.8040100886049512e-08,9.744045584129179e-09,4.358974771242366e-09
19.09127142287764,6.141299202997663e-08,2.7767895363399697e-08,1.8051777704307535e-08,9.763311671372091e-09,4.34792543535101e-09
19.101235552012753,6.135786503187345e-08,2.778872407018589e-08,1.802257494277009e-08,9.751091053775609e-09,4.3598202432417975e-09
19.111199681147866,6.137182093616473e-08,2.774086559743553e-08,1.801241824366064e-08,9.730794394325578e-09,4.360471415011917e-09
19.12116381028298,6.130031301358917e-08,2.772014649093455e-08,1.804853267731444e-08,9.734170934486843e-09,4.3637823967359324e-09
19.131127939418093,6.129818400157674e-08,2.774943421934068e-08,1.8014302136441614e-08,9.72358101901403e-09,4.355795950917795e-09
19.14109206855321,6.129275794045307e-08,2.7738145296390417e-08,1.801829480060773e-08,9.732898552478031e-09,4.352739932521825e-09
19.151056197688323,6.12352005540964e-08,2.7716724589780813e-08,1.7978407569446315e-08,9.726864486691668e-09,4.345487321118981e-09
19.161020326823436,6.126670761766538e-08,2.7704665082122473e-08,1.7995880483511446e-08,9.71421233252701e-09,4.338696675443602e-09
19.17098445595855,6.122857489718721e-08,2.7707686232933668e-08,1.7982317927659367e-08,9.70497203084908e-09,4.34687022851262e-09
19.180948585093663,6.125024837345564e-08,2.7657635011685714e-08,1.7979748101065783e-08,9.704459565905974e-09,4.351634045577271e-09
19.190912714228777,6.119718227142565e-08,2.7649613766480285e-08,1.7969857746372504e-08,9.701530924507003e-09,4.3450828542730605e-09
19.20087684336389,6.116806402714458e-08,2.764044980160259e-08,1.795375269736419e-08,9.704086036672715e-09,4.3493967234467294e-09
19.210840972499003,6.10311829278227e-08,2.7615378003849723e-08,1.796876050823065e-08,9.69821152561915e-09,4.333700101597892e-09
19.220805101634117,6.1085109428747e-08,2.765689515335677e-08,1.7944007368643248e-08,9.691469463963319e-09,4.346403440850053e-09
19.23076923076923,6.117634346806685e-08,2.7611912982387377e-08,1.794420118627808e-08,9.690619472267936e-09,4.333329985653206e-09
19.240733359904343,6.107849899516455e-08,2.7600003248162376e-08,1.7933304530659087e-08,9.68742042411168e-09,4.336788780199591e-09
19.250697489039457,6.103308041609138e-08,2.760025740988631e-08,1.795684360092251e-08,9.701340838344278e-09,4.333935581432483e-09
19.26066161817457,6.102436211022622e-08,2.758449544914358e-08,1.7928336384548112e-08,9.691377055909141e-09,4.324943062039751e-09
19.270625747309683,6.100230384887111e-08,2.7570962837639756e-08,1.7912944611340727e-08,9.682080745379568e-09,4.334407699720859e-09
19.280589876444797,6.09979369535249e-08,2.7577858779043067e-08,1.79073839139734e-08,9.663782271655758e-09,4.325311826075397e-09
19.290554005579914,6.095354165864823e-08,2.7526490422377365e-08,1.790483885256207e-08,9.686898424875364e-09,4.3217054716940045e-09
19.300518134715027,6.093368251984676e-08,2.7550806464746064e-08,1.789559497203782e-08,9.669232769799074e-09,4.329440147656825e-09
19.31048226385014,6.092316964847731e-08,2.7499053911277935e-08,1.7888727819629464e-08,9.652943176145303e-09,4.3236848131752335e-09
19.320446392985254,6.091447653426122e-08,2.7537173514416452e-08,1.7895324249522016e-08,9.661556272519407e-09,4.332473422819775e-09
19.330410522120367,6.077145675580802e-08,2.7526653060685686e-08,1.7878845685400622e-08,9.656346963843913e-09,4.320845902387064e-09
19.34037465125548,6.085083054312352e-08,2.7518927453691893e-08,1.788389091504352e-08,9.667220348206199e-09,4.3231946674137575e-09
19.350338780390594,6.080657719623204e-08,2.7505952546405628e-08,1.785672553610154e-08,9.651957447059475e-09,4.315826982828924e-09
19.360302909525707,6.08088495233604e-08,2.749528622288473e-08,1.785952405871278e-08,9.646184406348148e-09,4.31254264249568e-09
19.37026703866082,6.080901727606369e-08,2.75086555262951e-08,1.7863775912092944e-08,9.63964727211075e-09,4.32262115214799e-09
19.380231167795934,6.0823118919811e-08,2.7463224448471134e-08,1.7856378513463107e-08,9.638030710143926e-09,4.325123626270286e-09
19.390195296931047,6.075648787776298e-08,2.7484024314148242e-08,1.7841289689038817e-08,9.634585129438614e-09,4.30935827601704e-09
19.40015942606616,6.068662877628762e-08,2.7446000808773266e-08,1.7834362014040864e-08,9.62667006086239e-09,4.314835016436756e-09
19.410123555201274,6.06329597497626e-08,2.739259332283203e-08,1.782110621166973e-08,9.630949394150515e-09,4.30704516962502e-09
19.420087684336387,6.061948481244826e-08,2.7449043640228768e-08,1.782545677546029e-08,9.633930676574495e-09,4.315315775888159e-09
19.4300518134715,6.075451388829552e-08,2.7417219768593968e-08,1.782014311693943e-08,9.615676374996839e-09,4.300959123488763e-09
19.440015942606617,6.064264585828989e-08,2.7422379571176522e-08,1.78105749489122e-08,9.623058673088195e-09,4.315268870708822e-09
19.44998007174173,6.054699542302103e-08,2.738596690610398e-08,1.7824830305995656e-08,9.632981320619763e-09,4.315799996953227e-09
19.459944200876844,6.063883423414381e-08,2.7394774179459635e-08,1.780726834495966e-08,9.62091011249496e-09,4.294297555039285e-09
19.469908330011958,6.061086990759686e-08,2.7382915253998784e-08,1.7792211748101652e-08,9.615753152837927e-09,4.2957892565305776e-09
19.47987245914707,6.058044488847474e-08,2.739825906990956e-08,1.7793059481872307e-08,9.604692687333574e-09,4.300811339471178e-09
19.489836588282184,6.056360615624559e-08,2.735305049444664e-08,1.7788949790803514e-08,9.60507783745881e-09,4.302870734504955e-09
19.499800717417298,6.058204320397957e-08,2.7339896084140592e-08,1.7765594425539914e-08,9.596530827101325e-09,4.298129529288342e-09
19.50976484655241,6.050127024993255e-08,2.7293808254401844e-08,1.7785347115115157e-08,9.592701255685375e-09,4.2912491206868294e-09
19.519728975687524,6.051970538609067e-08,2.7332638740043995e-08,1.7757851978017184e-08,9.590305178584049e-09,4.2938764791414685e-09
19.529693104822638,6.037172657394946e-08,2.7308952987323518e-08,1.7744735426120795e-08,9.58810143515963e-09,4.2886663430072375e-09
19.53965723395775,6.043893428117017e-08,2.7328106380891194e-08,1.775834223392433e-08,9.59592007902682e-09,4.297477295532601e-09
19.549621363092864,6.041301908299781e-08,2.7310964058498584e-08,1.7749695867689046e-08,9.58235918878296e-09,4.294535648802686e-09
19.559585492227978,6.040987808187978e-08,2.7303826341800067e-08,1.7729561205490103e-08,9.585524354068045e-09,4.2937223262099e-09
19.56954962136309,6.038725093104022e-08,2.7300301314743212e-08,1.774700992658933e-08,9.583557596922247e-09,4.3033308975949154e-09
19.579513750498204,6.04112485615254e-08,2.7285375825117495e-08,1.7740361131416452e-08,9.579871201735331e-09,4.292663817641107e-09
19.58947787963332,6.034128368581466e-08,2.7322639927895424e-08,1.7728351340459845e-08,9.575793343286803e-09,4.28337389243169e-09
19.599442008768435,6.030682029279512e-08,2.7318901154370867e-08,1.773985827135245e-08,9.57068395806641e-09,4.282311761338945e-09
19.609406137903548,6.04144944658095e-08,2.7243052061577808e-08,1.768162575829855e-08,9.569495250049883e-09,4.286107728175186e-09
19.61937026703866,6.026350768225426e-08,2.7229238734625572e-08,1.7714569543035647e-08,9.573551185580565e-09,4.279552578697165e-09
19.629334396173775,6.034135962103246e-08,2.7224746101711103e-08,1.7714994124039953e-08,9.551799691148478e-09,4.278484892503643e-09
19.639298525308888,6.027064500499493e-08,2.7229464000135013e-08,1.768594490504804e-08,9.55938439507675e-09,4.2880993911024974e-09
19.649262654444,6.020051214237414e-08,2.7233049590887556e-08,1.7700173843361392e-08,9.561405307801814e-09,4.2884355956439444e-09
19.659226783579115,6.025710218476612e-08,2.7229601391960144e-08,1.7694770333486374e-08,9.55701838001763e-09,4.267229060796568e-09
19.669190912714228,6.022757309518501e-08,2.7201189030267145e-08,1.768327685493486e-08,9.550750260622746e-09,4.2657079934498424e-09
19.67915504184934,6.017700755230113e-08,2.7203245009282903e-08,1.7676924434518468e-08,9.555829175634794e-09,4.274489142289256e-09
19.689119170984455,6.018540165787216e-08,2.7215696433110382e-08,1.7699243034854522e-08,9.535469302806157e-09,4.276492664253105e-09
19.699083300119568,6.022598111370784e-08,2.7170255771179476e-08,1.7647387078186256e-08,9.538656574229329e-09,4.263262212975196e-09
19.70904742925468,6.008352047857166e-08,2.7159304308299382e-08,1.7683414762781058e-08,9.544650145851849e-09,4.269972835966453e-09
19.719011558389795,6.005450263490069e-08,2.7131137131726283e-08,1.765588192985579e-08,9.527465563777989e-09,4.252514334269234e-09
19.72897568752491,6.005972951862512e-08,2.7094806302303458e-08,1.762830705713051e-08,9.524775532005486e-09,4.2599868421392635e-09
19.738939816660025,6.006460167014057e-08,2.7136119499366723e-08,1.7637973362409492e-08,9.529842243349071e-09,4.260451483965945e-09
19.74890394579514,6.003618330892926e-08,2.7156675284661458e-08,1.765134370618162e-08,9.523683498197658e-09,4.269313699402161e-09
19.758868074930252,6.004551941331642e-08,2.7119058447276163e-08,1.7628547571674394e-08,9.531658117871784e-09,4.266376813037319e-09
19.768832204065365,6.000255946553608e-08,2.710260411629712e-08,1.7635219598318113e-08,9.527265930884036e-09,4.265657703329281e-09
19.77879633320048,6.003839323608373e-08,2.71021701836951e-08,1.7621663371625974e-08,9.527618362747043e-09,4.257589678642939e-09
19.788760462335592,5.999574885886836e-08,2.7144909435559456e-08,1.7617361200213394e-08,9.522895795927515e-09,4.260149550168518e-09
19.798724591470705,6.00435955137539e-08,2.7190435374328758e-08,1.7646711202092442e-08,9.525576527791064e-09,4.257375120969395e-09
19.80868872060582,6.013818460419804e-08,2.714061343276906e-08,1.7575189133919467e-08,9.52296599606454e-09,4.265859808195094e-09
19.818652849740932,5.996577840243766e-08,2.7058042404318247e-08,1.7589928616243625e-08,9.508978009279463e-09,4.247934255206911e-09
19.828616978876045,5.985201274516013e-08,2.705727855045537e-08,1.7612994418411474e-08,9.503624894248479e-09,4.256636495686661e-09
19.83858110801116,5.987048592772183e-08,2.7031805272484048e-08,1.7559052929386962e-08,9.507118184296947e-09,4.253270544350973e-09
19.848545237146272,5.990445026542987e-08,2.7077553089817355e-08,1.758958276422881e-08,9.490242047794819e-09,4.254789120456506e-09
19.858509366281385,5.985184479431157e-08,2.7077242180424304e-08,1.7586646448186385e-08,9.495323627900386e-09,4.250632408187073e-09
19.8684734954165,5.983084385901385e-08,2.7034836570286264e-08,1.7581131871083547e-08,9.49389151530631e-09,4.246025534228702e-09
19.878437624551612,5.980623586488008e-08,2.701443348372925e-08,1.7568219721077483e-08,9.497594299300829e-09,4.242846566495721e-09
19.88840175368673,5.978742067164266e-08,2.7040375053047794e-08,1.7590941398876798e-08,9.488967683137461e-09,4.241966848324257e-09
19.898365882821842,5.979546768546963e-08,2.7032867755658803e-08,1.7548411100562545e-08,9.495849428844696e-09,4.234496528127497e-09
19.908330011956956,5.975740555382358e-08,2.705470919228347e-08,1.756457999540685e-08,9.495732201773949e-09,4.247102572830534e-09
19.91829414109207,5.96241042919142e-08,2.6979983470149653e-08,1.7571236852238836e-08,9.480088987906194e-09,4.22083748891873e-09
19.928258270227182,5.98078750401507e-08,2.694497093084539e-08,1.7526178609627924e-08,9.477639846865069e-09,4.239578498176846e-09
19.938222399362296,5.973877756730242e-08,2.6958885417057232e-08,1.7538627067702496e-08,9.476501601156985e-09,4.232002885322889e-09
19.94818652849741,5.966360864356655e-08,2.7000781397173995e-08,1.754120435521072e-08,9.475202620698015e-09,4.233906713491992e-09
19.958150657632522,5.969787358857769e-08,2.6953535223772296e-08,1.753134881907031e-08,9.474728470845404e-09,4.22807215025877e-09
19.968114786767636,5.965705109373046e-08,2.6942972322261016e-08,1.753374528388035e-08,9.471194327535382e-09,4.2225048743839305e-09
19.97807891590275,5.965089218592316e-08,2.6946472587998142e-08,1.7514001582200616e-08,9.475694311205295e-09,4.223955475715771e-09
19.988043045037863,5.966208613451397e-08,2.695003060798503e-08,1.7517829093039578e-08,9.468039200428485e-09,4.234899784043713e-09
19.998007174172976,5.976580409916809e-08,2.7012093271187167e-08,1.7538534089810383e-08,9.48089448183473e-09,4.2321764164831125e-09
20.00797130330809,5.96932749856174e-08,2.699304068566568e-08,1.749840184051413e-08,9.475465012412672e-09,4.237370934902234e-09
20.017935432443203,5.964805978479786e-08,2.6953068628999432e-08,1.747785692526587e-08,9.456612141311751e-09,4.227229307839252e-09
20.027899561578316,5.9442964231725556e-08,2.6932067251543203e-08,1.7515449731347698e-08,9.4674441891229e-09,4.229756211810961e-09
20.037863690713433,5.948673853583052e-08,2.6852671340042796e-08,1.74647621344953e-08,9.462620642399248e-09,4.2223226791559725e-09
20.047827819848546,5.9563842973758446e-08,2.690391372724903e-08,1.7491134659106327e-08,9.439003363265925e-09,4.221127918384987e-09
20.05779194898366,5.946632808910793e-08,2.6915995110480442e-08,1.749203057686016e-08,9.442475397890617e-09,4.231292567669135e-09
20.067756078118773,5.944036403364292e-08,2.6891658024728188e-08,1.7481942015185145e-08,9.435560657526936e-09,4.229752395790267e-09
20.077720207253886,5.952274846734562e-08,2.6878096781753198e-08,1.7467819093256613e-08,9.4289829889058e-09,4.212340997788955e-09
20.087684336389,5.942236959787823e-08,2.6845157132292203e-08,1.746136391198348e-08,9.446530402085198e-09,4.214730836333882e-09
20.097648465524113,5.934626023264785e-08,2.6886314195738313e-08,1.7470468992955976e-08,9.457582641732743e-09,4.21836076312608e-09
20.107612594659226,5.949751596653783e-08,2.6907722572120777e-08,1.74470516352199e-08,9.439440239788285e-09,4.220055479909062e-09
20.11757672379434,5.9393657947933784e-08,2.6894776939436428e-08,1.7472848729671323e-08,9.441987913349645e-09,4.210187990894536e-09
20.127540852929453,5.95581391032368e-08,2.6860535594414925e-08,1.7453148243328847e-08,9.445148206767097e-09,4.2174292417918125e-09
20.137504982064566,5.9410997120123146e-08,2.681362093465401e-08,1.745144714846308e-08,9.431664560933213e-09,4.21621982256087e-09
20.14746911119968,5.934139239270636e-08,2.6854531807462398e-08,1.74398718562742e-08,9.433495269343239e-09,4.201168506499073e-09
20.157433240334793,5.9383639902807365e-08,2.6793986741274783e-08,1.7441170038394963e-08,9.42806381618644e-09,4.1951023364914855e-09
20.167397369469906,5.934921817672409e-08,2.6791203049050536e-08,1.7443667046084935e-08,9.423603976648177e-09,4.19323546377963e-09
20.17736149860502,5.932604811078107e-08,2.6822535586507257e-08,1.7429297701911837e-08,9.425562825704132e-09,4.205096146647571e-09
20.187325627740137,5.93600651238294e-08,2.6785966143832337e-08,1.7421890826261102e-08,9.416959565452426e-09,4.204622402932807e-09
20.19728975687525,5.9481398688838006e-08,2.6804082383044484e-08,1.7422054551056216e-08,9.425308603418354e-09,4.205440185882168e-09
20.207253886010363,5.920178485395006e-08,2.6816954495030023e-08,1.742807520847784e-08,9.421952274638465e-09,4.203247362352898e-09
20.217218015145477,5.9287706948016824e-08,2.6863052592023247e-08,1.7409278650868167e-08,9.4248574506348e-09,4.210199020198932e-09
20.22718214428059,5.9205475499058176e-08,2.6807600811187773e-08,1.74126468448331e-08,9.42342088767157e-09,4.201544058044226e-09
20.237146273415703,5.91980270287446e-08,2.677044641528716e-08,1.7402038471624505e-08,9.409518878190439e-09,4.207822206152597e-09
20.247110402550817,5.922218666567011e-08,2.6750483859114165e-08,1.7405068061007228e-08,9.406265599401641e-09,4.20122898827467e-09
20.25707453168593,5.920304552472752e-08,2.677242069554934e-08,1.7405179587989933e-08,9.395236101336462e-09,4.2147538669794985e-09
20.267038660821044,5.921166076491884e-08,2.6776522603088506e-08,1.739197405252781e-08,9.389099449750901e-09,4.210998577000602e-09
20.277002789956157,5.9266840965555004e-08,2.6771518275537794e-08,1.7382489873556904e-08,9.373932601264136e-09,4.196067361720801e-09
20.28696691909127,5.9131223315508606e-08,2.670027435640243e-08,1.7354752819027556e-08,9.401581647869856e-09,4.206553071694327e-09
20.296931048226384,5.9036630299127464e-08,2.6737278695011596e-08,1.7402023720730617e-08,9.405048877905742e-09,4.202333406572023e-09
20.306895177361497,5.926353703859585e-08,2.6733591654621444e-08,1.7368059096219392e-08,9.389327897776663e-09,4.188816071143209e-09
20.31685930649661,5.9277149010741946e-08,2.6800996918132024e-08,1.7362928591097292e-08,9.402376288450457e-09,4.2064734545588894e-09
20.326823435631724,5.92673423529287e-08,2.680550657611925e-08,1.7398422388028794e-08,9.407765962008801e-09,4.189315023519545e-09
20.33678756476684,5.916065555921973e-08,2.6733882049994216e-08,1.7369007868378112e-08,9.393344142830895e-09,4.196919352709888e-09
20.346751693901954,5.908340123451802e-08,2.67163927788757e-08,1.7359986155722018e-08,9.391386435344205e-09,4.182009359838962e-09
20.356715823037067,5.907531410998695e-08,2.6655554824733396e-08,1.7362512397504414e-08,9.389019055558067e-09,4.189767815871466e-09
20.36667995217218,5.909434966962523e-08,2.666953854555968e-08,1.735587083168967e-08,9.387090370205746e-09,4.18621047527982e-09
20.376644081307294,5.905881374031738e-08,2.6711858468801928e-08,1.7368516652723367e-08,9.375088028658729e-09,4.200116978320193e-09
20.386608210442407,5.905533363415872e-08,2.666206743697505e-08,1.733650164829455e-08,9.368287241375293e-09,4.189929142574653e-09
20.39657233957752,5.916143675997366e-08,2.663582261054739e-08,1.732714669260758e-08,9.37094269395183e-09,4.182611114610826e-09
20.406536468712634,5.892818140113518e-08,2.6652098515125745e-08,1.7336894100157726e-08,9.366275770398109e-09,4.172528935410682e-09
20.416500597847747,5.899122200786157e-08,2.6705691114358535e-08,1.7364771742158026e-08,9.388835851353807e-09,4.1872924239013196e-09
20.42646472698286,5.907646894771913e-08,2.6657278535255877e-08,1.732624889979619e-08,9.370103480458484e-09,4.1822046777448195e-09
20.436428856117974,5.898649009537265e-08,2.6692817756602774e-08,1.7347831738434145e-08,9.35149609284248e-09,4.1969550767071995e-09
20.446392985253087,5.900205505341396e-08,2.6648628459875945e-08,1.7336264741695588e-08,9.37067031690209e-09,4.185245048846348e-09
20.4563571143882,5.897711167164456e-08,2.6648717263853134e-08,1.733716812717066e-08,9.357208895883732e-09,4.1824031393184366e-09
20.466321243523314,5.9007907446578065e-08,2.6673854360044775e-08,1.7323808300228706e-08,9.351617479133637e-09,4.191184611690367e-09
20.476285372658428,5.897197911768813e-08,2.6660486763443254e-08,1.731086008741199e-08,9.34047554495028e-09,4.190625871644334e-09
20.486249501793544,5.885887517366512e-08,2.661128717150071e-08,1.7286024612397685e-08,9.361439817039603e-09,4.194035325391145e-09
20.496213630928658,5.887587411835747e-08,2.6613240408366838e-08,1.7327782815680107e-08,9.348924882428034e-09,4.188499029033132e-09
20.50617776006377,5.8916776227784675e-08,2.6579385515843544e-08,1.7304897930500784e-08,9.360309497398362e-09,4.176306605466392e-09
20.516141889198884,5.910283859408501e-08,2.6655911380875487e-08,1.726042996865653e-08,9.357823762496726e-09,4.195879996575212e-09
20.526106018333998,5.893040581504413e-08,2.6705760007274925e-08,1.7330550351079275e-08,9.354468714549767e-09,4.171443978891728e-09
20.53607014746911,5.8884908240469045e-08,2.6684207553339975e-08,1.729560780749992e-08,9.355952947938597e-09,4.188645059109288e-09
20.546034276604225,5.889991991705191e-08,2.66102527445674e-08,1.7295925925497696e-08,9.352496548678356e-09,4.164032879092124e-09
20.555998405739338,5.883479741146999e-08,2.656620585767238e-08,1.7299981733826878e-08,9.350006251805979e-09,4.1919098556386965e-09
20.56596253487445,5.8839420835647914e-08,2.655332344196998e-08,1.7266077426510906e-08,9.350754724442742e-09,4.187570322285995e-09
20.575926664009565,5.882672841617735e-08,2.659969713032551e-08,1.73045040556335e-08,9.330953991798792e-09,4.1792214365904535e-09
20.585890793144678,5.884463341119296e-08,2.6563054561655598e-08,1.726891515288517e-08,9.333690673987418e-09,4.1757316834156195e-09
20.59585492227979,5.8815291423906265e-08,2.65221742026318e-08,1.724804300951898e-08,9.332926984774568e-09,4.1759390827121445e-09
20.605819051414905,5.8799029570484765e-08,2.6571418905231272e-08,1.7245867504307894e-08,9.325475687573613e-09,4.1557876597085215e-09
20.615783180550018,5.873159391400467e-08,2.652375399518653e-08,1.730544260306892e-08,9.338163252863912e-09,4.153017395443467e-09
20.62574730968513,5.8900451269185244e-08,2.650728826211859e-08,1.725679196511241e-08,9.318322603975015e-09,4.170151832577568e-09
20.63571143882025,5.87493583154542e-08,2.653802175830483e-08,1.726500594184e-08,9.30866177697102e-09,4.188427075839975e-09
20.64567556795536,5.8790916009061313e-08,2.6570845964955455e-08,1.7277431614196644e-08,9.326313175746556e-09,4.186282771213585e-09
20.655639697090475,5.8818560823013135e-08,2.6546223943871686e-08,1.7262911171289764e-08,9.324386271700825e-09,4.155185617823543e-09
20.66560382622559,5.877773386822857e-08,2.657130577035319e-08,1.726233766242453e-08,9.320268349142403e-09,4.158051216764592e-09
20.6755679553607,5.8602429022796904e-08,2.6511720890121268e-08,1.7256616545557974e-08,9.317932553393855e-09,4.203733897296556e-09
20.685532084495815,5.862864202758676e-08,2.6511481386336514e-08,1.7237381298320815e-08,9.32505259338189e-09,4.179248681095185e-09
20.69549621363093,5.8793203715871455e-08,2.65099819234093e-08,1.7252110127230642e-08,9.30200204781397e-09,4.1620996582542085e-09
20.70546034276604,5.857499699843978e-08,2.650943609277433e-08,1.7244471761442806e-08,9.334852243404153e-09,4.1629285044299965e-09
20.715424471901155,5.866662202609946e-08,2.6487895221774304e-08,1.7197595458035772e-08,9.319488661841415e-09,4.180945766118048e-09
20.72538860103627,5.86908279429913e-08,2.655950452611735e-08,1.7243187544617357e-08,9.302797095308897e-09,4.150328382948597e-09
20.735352730171382,5.873844794017229e-08,2.6598474744865686e-08,1.7231993263834642e-08,9.315925407342475e-09,4.168495319069109e-09
20.745316859306495,5.8678924925192483e-08,2.6521134065828985e-08,1.7240895139411566e-08,9.314818942205277e-09,4.176372299789972e-09
20.75528098844161,5.867248346273089e-08,2.6513967079297608e-08,1.7243302007148698e-08,9.306518461141587e-09,4.165427632735157e-09
20.765245117576722,5.861037952721295e-08,2.6480798823896976e-08,1.719954529390018e-08,9.31089539737572e-09,4.151590091096099e-09
20.775209246711835,5.866415392739779e-08,2.6481803666303266e-08,1.7217171758208754e-08,9.300362713458773e-09,4.153001888367607e-09
20.785173375846952,5.862040008461485e-08,2.6491597110777782e-08,1.7226081701874338e-08,9.317018717935826e-09,4.165103415534471e-09
20.795137504982065,5.850156536296515e-08,2.645841472367463e-08,1.718815745516486e-08,9.30108213076292e-09,4.149511167401162e-09
20.80510163411718,5.8612330398544534e-08,2.6522460316193196e-08,1.7194249033406753e-08,9.304336972753283e-09,4.156221161827188e-09
20.815065763252292,5.8477638344653444e-08,2.640593898653078e-08,1.7217351886375097e-08,9.2814633628106e-09,4.149392810201064e-09
20.825029892387406,5.859398324521478e-08,2.6426253278400045e-08,1.719342182630401e-08,9.289148529426527e-09,4.151392692203921e-09
20.83499402152252,5.839170439768865e-08,2.6359435392768398e-08,1.718955675525481e-08,9.305313184916916e-09,4.1412731164822676e-09
20.844958150657632,5.86293800163366e-08,2.6465729360738643e-08,1.7212968649344576e-08,9.274009596287902e-09,4.14729099288227e-09
20.854922279792746,5.849432734582966e-08,2.643609230682898e-08,1.7185490507804142e-08,9.294702982352382e-09,4.1341953069808446e-09
20.86488640892786,5.847888589382957e-08,2.6465132735000798e-08,1.720892788054078e-08,9.29449232681974e-09,4.153211248332465e-09
20.874850538062972,5.842261159766681e-08,2.6420034348675037e-08,1.723599060990488e-08,9.297319036850337e-09,4.187775121615751e-09
20.884814667198086,5.8438222905730036e-08,2.6394557881161883e-08,1.717737678779043e-08,9.289881753127507e-09,4.1510325173171476e-09
20.8947787963332,5.8614704422471854e-08,2.6420886865326277e-08,1.7189958441973937e-08,9.276649689121662e-09,4.146762002484677e-09
20.904742925468312,5.830274229095552e-08,2.6478637132531707e-08,1.7163471097851897e-08,9.295199692791423e-09,4.141531457328481e-09
20.914707054603426,5.845892247282073e-08,2.63769173989604e-08,1.7169532440820315e-08,9.287477734937216e-09,4.125106275350663e-09
20.92467118373854,5.852030611097161e-08,2.6442206282464162e-08,1.7167121436594933e-08,9.27538318748357e-09,4.160211395261623e-09
20.934635312873656,5.857412159844522e-08,2.6474674650631526e-08,1.717874709653716e-08,9.276911309530414e-09,4.14595857375161e-09
20.94459944200877,5.8556094555693035e-08,2.642910315470529e-08,1.717811970904181e-08,9.274184657561171e-09,4.178648304855979e-09
20.954563571143883,5.837276722180977e-08,2.644781528396889e-08,1.7181872635655846e-08,9.26570024303493e-09,4.1302625097241605e-09
20.964527700278996,5.845712547853013e-08,2.6411028066366672e-08,1.7164907444781698e-08,9.267857444824861e-09,4.141725550985528e-09
20.97449182941411,5.8389559065082204e-08,2.642625391833148e-08,1.711862373413333e-08,9.282915155279387e-09,4.145514791253851e-09
20.984455958549223,5.834760671004938e-08,2.643796113832948e-08,1.719113880940054e-08,9.300121379365576e-09,4.161670928860489e-09
20.994420087684336,5.827856542514606e-08,2.6448461084385152e-08,1.714255748684852e-08,9.26245840254964e-09,4.1655949236570915e-09
21.00438421681945,5.83727457932879e-08,2.6418108893788948e-08,1.7196174659449593e-08,9.282102443180952e-09,4.122985877907378e-09
21.014348345954563,5.8275514059722615e-08,2.637651284177593e-08,1.7129501161950445e-08,9.245788498798938e-09,4.146446085568421e-09
21.024312475089676,5.8400202273241154e-08,2.6447363338238247e-08,1.711554578870685e-08,9.285639030187049e-09,4.119791995300724e-09
21.03427660422479,5.834592450361889e-08,2.6313786871523745e-08,1.7176399138889887e-08,9.31420220921577e-09,4.124763299427856e-09
21.044240733359903,5.827095405537059e-08,2.635600730382805e-08,1.7149173538147443e-08,9.247326532944423e-09,4.136085720881599e-09
21.054204862495016,5.844785786242148e-08,2.6355810980109917e-08,1.7127952251101962e-08,9.26122931379025e-09,4.132027508116275e-09
21.06416899163013,5.8300137607207506e-08,2.6368761025001196e-08,1.7148123349466e-08,9.27179742460391e-09,4.120618460594799e-09
21.074133120765243,5.845750868718485e-08,2.643508886339463e-08,1.7226642342391858e-08,9.28499201924847e-09,4.137807447265118e-09
21.08409724990036,5.8359270000047977e-08,2.632726635279866e-08,1.7119245889789507e-08,9.250375385125693e-09,4.132767630939554e-09
21.094061379035473,5.850959728374381e-08,2.6336032464870914e-08,1.7142254712149357e-08,9.267303977643683e-09,4.1481490311764204e-09
21.104025508170587,5.8277448398874e-08,2.64061761718651e-08,1.709313116378391e-08,9.243735530032468e-09,4.135092933733404e-09
21.1139896373057,5.8110340057507943e-08,2.6347553452678172e-08,1.7133117155936085e-08,9.255119898303409e-09,4.09940673886251e-09
21.123953766440813,5.851931352644818e-08,2.6435375705199876e-08,1.7135121521377095e-08,9.264343002494442e-09,4.174729001352015e-09
21.133917895575927,5.8487355098143e-08,2.634548119577388e-08,1.712492657369585e-08,9.242591560829634e-09,4.160506831363528e-09
21.14388202471104,5.8283171803616114e-08,2.633960402330878e-08,1.712487871604579e-08,9.23381194225285e-09,4.190107678812181e-09
21.153846153846153,5.814262559440596e-08,2.6353186825038143e-08,1.711086320202035e-08,9.2321919324745e-09,4.1322450661933415e-09
21.163810282981267,5.843255046708356e-08,2.632910232416847e-08,1.7137933470325932e-08,9.236428348543554e-09,4.127358726821034e-09
21.17377441211638,5.811932506028349e-08,2.6397995603046107e-08,1.7059680799897317e-08,9.26130979881027e-09,4.122766261060451e-09
21.183738541251493,5.815905555974546e-08,2.6392048812118684e-08,1.714689688692539e-08,9.26090444787517e-09,4.1427415984907906e-09
21.193702670386607,5.827345589254476e-08,2.6474301277463803e-08,1.71244000354376e-08,9.207826395036175e-09,4.141900646011382e-09
21.20366679952172,5.817773539316637e-08,2.6269152751071487e-08,1.7212253275121695e-08,9.23848115118305e-09,4.161476348665731e-09
21.213630928656833,5.8097144653856046e-08,2.6330991942046128e-08,1.7098195682280418e-08,9.239907547664424e-09,4.189207432861546e-09
21.223595057791947,5.7959526699227285e-08,2.6484645940267678e-08,1.704535960256327e-08,9.28470164625203e-09,4.176231054803595e-09
21.233559186927064,5.8246608526674425e-08,2.6435963994088297e-08,1.7209155732207412e-08,9.270780624011886e-09,4.106408445148054e-09
21.243523316062177,5.8248695979698185e-08,2.6359049899849187e-08,1.7108421622653835e-08,9.241355697880686e-09,4.127493414580458e-09
21.25348744519729,5.821030642784565e-08,2.630160435406244e-08,1.709808812821462e-08,9.225341773631973e-09,4.1941705214263e-09
21.263451574332404,5.8108712683240395e-08,2.629507198476552e-08,1.7105788904116976e-08,9.255738195272482e-09,4.178751934935256e-09
21.273415703467517,5.8862543915412394e-08,2.647614392110255e-08,1.7184388944862194e-08,9.296775455939512e-09,4.102146245894445e-09
21.28337983260263,5.84590132822766e-08,2.6349628766624856e-08,1.710461184223823e-08,9.217171697203287e-09,4.150737844165174e-09
21.293343961737744,5.835082662966206e-08,2.6263331622127308e-08,1.7098296058874686e-08,9.24583099466231e-09,4.177174006746105e-09
21.303308090872857,5.81442065340876e-08,2.6277963010710325e-08,1.708103162704852e-08,9.204020975105663e-09,4.129948139022907e-09
21.31327222000797,5.838855829868126e-08,2.6316752867147327e-08,1.7071175330249624e-08,9.234660930426865e-09,4.097237382751264e-09
21.323236349143084,5.836930302691803e-08,2.6484654381977046e-08,1.7123725521301593e-08,9.251373442724624e-09,4.103794782072809e-09
21.333200478278197,5.810046480814464e-08,2.6250179473094593e-08,1.7080217181726463e-08,9.227121251478602e-09,4.163726304477856e-09
21.34316460741331,5.8403798562899444e-08,2.628749677713788e-08,1.7081581105099814e-08,9.21205762858926e-09,4.174132333705837e-09
21.353128736548424,5.8103562382044954e-08,2.6265423455365756e-08,1.7081146537618604e-08,9.212433336113406e-09,4.176226808529368e-09
21.363092865683537,5.830603208805112e-08,2.6274426687981168e-08,1.708103017705338e-08,9.222353615687667e-09,4.160198814146889e-09
21.37305699481865,5.8182825240800356e-08,2.633617989328256e-08,1.705884189276932e-08,9.222196491959491e-09,4.170028880173405e-09
21.383021123953768,5.813244082844754e-08,2.632427483098424e-08,1.7099697762283857e-08,9.209813543295943e-09,4.148337138388258e-09
21.39298525308888,5.863448805839452e-08,2.6530180935128438e-08,1.713557026252052e-08,9.183632910491785e-09,4.130906582453114e-09
21.402949382223994,5.76366911438084e-08,2.6148954342686128e-08,1.7164206148968882e-08,9.174075109794588e-09,4.111212131735596e-09
21.412913511359108,5.7863930416346914e-08,2.624563232230933e-08,1.712102305407595e-08,9.230023418889594e-09,4.124882601928558e-09
21.42287764049422,5.8331668606131486e-08,2.6346573297845806e-08,1.7018813075478456e-08,9.242112907411823e-09,4.080475055127251e-09
21.432841769629334,5.837428315915861e-08,2.6473974265307945e-08,1.7172230250380157e-08,9.157078047241748e-09,4.1258715985443255e-09
21.442805898764448,5.869372275654335e-08,2.634816023237862e-08,1.709375682589331e-08,9.231934987095432e-09,4.137987801348609e-09
21.45277002789956,5.8651677575316306e-08,2.6358136142423836e-08,1.7088614033534816e-08,9.202473406933184e-09,4.182626614317291e-09
21.462734157034674,5.812479904317315e-08,2.615768503768385e-08,1.7063981842832094e-08,9.25322108642964e-09,4.117173727133897e-09
21.472698286169788,5.823778629871076e-08,2.6375389079403298e-08,1.7058767234305026e-08,9.29772848145853e-09,4.157885241356351e-09
21.4826624153049,5.8711879140583396e-08,2.624224607294044e-08,1.7095218896827935e-08,9.205310884965888e-09,4.258838313381625e-09
21.492626544440014,5.800573021620794e-08,2.632440858115466e-08,1.7063928283744493e-08,9.196248333607743e-09,4.148152914091792e-09
21.502590673575128,5.7811529312062185e-08,2.613389803439683e-08,1.7106181298342708e-08,9.20395479659051e-09,4.12821028119197e-09
21.51255480271024,5.817147829355745e-08,2.6289797219965944e-08,1.6980930405502163e-08,9.241340389515146e-09,4.099760443953511e-09
21.522518931845354,5.816776597311698e-08,2.6327877299643374e-08,1.7087229551147838e-08,9.222235974193608e-09,4.147706081100931e-09
21.53248306098047,5.785619843431262e-08,2.63026058260125e-08,1.7018575938327093e-08,9.217262021672334e-09,4.102553529096725e-09
21.542447190115585,5.8108017511885167e-08,2.6293829650883032e-08,1.7082003732560932e-08,9.21156282642707e-09,4.1242333704547995e-09
21.552411319250698,5.82404850561295e-08,2.6326166397370856e-08,1.7096315052132556e-08,9.19826247913569e-09,4.235922621487182e-09
21.56237544838581,5.8124882024137866e-08,2.624034030796176e-08,1.6972096104311382e-08,9.209372948978507e-09,4.097490551150079e-09
21.572339577520925,5.8384449171350334e-08,2.620392688401323e-08,1.7109152991469694e-08,9.185961705103272e-09,4.0352409047140114e-09
21.582303706656038,5.800134617166101e-08,2.6442407890996204e-08,1.7072892384017546e-08,9.17604294556001e-09,4.073816480859879e-09
21.59226783579115,5.8265330780176516e-08,2.628470239517752e-08,1.7126235929215862e-08,9.214252164749511e-09,4.096361939665433e-09
21.602231964926265,5.813970199055263e-08,2.6298022908710444e-08,1.6990442540797123e-08,9.128077598978115e-09,4.153897978958205e-09
21.612196094061378,5.765699451252319e-08,2.6009336595955907e-08,1.708328148855433e-08,9.19166299945525e-09,4.174211700838554e-09
21.62216022319649,5.811023227351212e-08,2.5980862939975016e-08,1.7105174590872386e-08,9.165912181948776e-09,4.2679393794520125e-09
21.632124352331605,5.8915430759816724e-08,2.6358164136398605e-08,1.6931920649687747e-08,9.060545532549896e-09,4.083893211992705e-09
21.64208848146672,5.762526881684975e-08,2.6311957051475172e-08,1.700551102998106e-08,9.191336609352682e-09,4.0522330996057834e-09
21.65205261060183,5.7584012296983355e-08,2.646533127438168e-08,1.7044135996746143e-08,9.202198965859564e-09,4.129815987530261e-09
21.662016739736945,5.8221592778131237e-08,2.6111281739204745e-08,1.7097441056801463e-08,9.242903234391944e-09,4.108524001234122e-09
21.67198086887206,5.769991369928322e-08,2.6160869875444232e-08,1.694862583467979e-08,9.260364312476031e-09,4.138561380446367e-09
21.681944998007175,5.8264943070686307e-08,2.6162785913246246e-08,1.700188601431618e-08,9.203641502328599e-09,4.065789759539531e-09
21.69190912714229,5.793964493766272e-08,2.61974738815953e-08,1.6991944340884823e-08,9.12537406704658e-09,4.1582187540086125e-09
21.701873256277402,5.781830955229391e-08,2.6396278336463777e-08,1.7156517375829023e-08,9.229562853831374e-09,4.24211889011298e-09
21.711837385412515,5.791755977248007e-08,2.5972124661283667e-08,1.6929105394857547e-08,9.270729319883687e-09,4.1553426895555815e-09
21.72180151454763,5.7821216088022157e-08,2.6123970218728057e-08,1.6951254689237994e-08,9.174685820031686e-09,4.2334462193106295e-09
21.731765643682742,5.774178816438149e-08,2.5928965881264413e-08,1.6977723508202642e-08,9.17317905125488e-09,4.196175701466809e-09
21.741729772817855,5.903885929397444e-08,2.614767729461976e-08,1.702981229217469e-08,9.221167044142254e-09,4.164572021290911e-09
21.75169390195297,5.81459392275143e-08,2.6113704731993124e-08,1.71811109651816e-08,9.201760913801166e-09,4.099654719046025e-09
21.761658031088082,5.774622607611505e-08,2.6396956406763724e-08,1.6958464891701188e-08,9.200547593886557e-09,4.021561558861173e-09
21.771622160223195,5.781019589170989e-08,2.5938768363774224e-08,1.7115719263469395e-08,9.165487306011311e-09,4.181295595456698e-09
21.78158628935831,5.7426765418641676e-08,2.6032355644723127e-08,1.703928092422632e-08,9.17673748973656e-09,4.090659850023418e-09
21.791550418493422,5.708505760346134e-08,2.5928657631230697e-08,1.712529109986783e-08,9.313178145919703e-09,4.210866001298872e-09
21.801514547628535,5.7966028479635166e-08,2.6020950133487405e-08,1.691786715393003e-08,9.14080070263163e-09,4.29473750684335e-09
21.81147867676365,5.819526045573531e-08,2.5960730441130613e-08,1.6956823053311047e-08,9.101094166618253e-09,4.225132164469983e-09
21.821442805898762,5.8086337359746215e-08,2.5673306174658074e-08,1.7178708705082975e-08,9.080088089163561e-09,4.108406696521252e-09
21.83140693503388,5.773030428464183e-08,2.6029379208536106e-08,1.6617485894803092e-08,9.163798971830165e-09,4.1756285411880775e-09
21.841371064168992,5.776046266565805e-08,2.6488146977818565e-08,1.6856239170650814e-08,9.122433309828932e-09,4.12508910722384e-09
21.851335193304106,5.8265383090318454e-08,2.6164935723694662e-08,1.714755463050178e-08,9.289344898496495e-09,4.001736930106633e-09
21.86129932243922,5.854418843346294e-08,2.6385068300318767e-08,1.694270445063383e-08,9.22192438628965e-09,4.191426086008036e-09
21.871263451574332,5.765796737862828e-08,2.5975702762571098e-08,1.7061699830969428e-08,9.165846184004143e-09,4.138920937819843e-09
21.881227580709446,5.780970149416105e-08,2.6154080988388075e-08,1.6897591849443023e-08,9.205931889646517e-09,4.102407286654489e-09
21.89119170984456,5.746392043676232e-08,2.6087863989437798e-08,1.6852528902506343e-08,9.107658538106386e-09,3.888208037071165e-09
21.901155838979673,5.848008257680993e-08,2.609909497386591e-08,1.72540395261301e-08,9.25299313858183e-09,4.0251872377431295e-09
21.911119968114786,5.7941839917157344e-08,2.6054207872531176e-08,1.7200292849969768e-08,9.278747860275413e-09,4.091685830701234e-09
21.9210840972499,5.6877228640880256e-08,2.601030601176921e-08,1.692881211894247e-08,9.199149349941329e-09,4.0645012306301144e-09
21.931048226385013,5.784678428332836e-08,2.6380354044697557e-08,1.7408650402302197e-08,9.03538408955867e-09,4.184882017896214e-09
21.941012355520126,5.7933010803440916e-08,2.5804963664398724e-08,1.687636718367754e-08,9.225616279064933e-09,4.030307095032373e-09
21.95097648465524,5.791806818335759e-08,2.6059208588317284e-08,1.7121502946874623e-08,9.213076257106576e-09,4.01102987690273e-09
21.960940613790353,5.803098433011205e-08,2.6314313902108823e-08,1.711532646784044e-08,9.001687480644203e-09,4.139586715226625e-09
21.97090474292547,5.849116751717069e-08,2.600474028273219e-08,1.7031615560836472e-08,9.1706285766193e-09,4.154392050489724e-09
21.980868872060583,5.86121350303923e-08,2.660414752694295e-08,1.7512575301414206e-08,9.291969892029208e-09,3.951230457769737e-09
21.990833001195696,5.503337994352559e-08,2.4993572153718783e-08,1.6510817746012442e-08,9.309325888296186e-09,4.107166338169881e-09
22.00079713033081,5.688879455811749e-08,2.592548444254855e-08,1.682656971229665e-08,9.156953655628097e-09,4.069843723492094e-09
22.010761259465923,5.745299672146564e-08,2.6237251103129166e-08,1.692276940675499e-08,9.313152808118527e-09,4.136319181826275e-09
22.020725388601036,5.7772693412415996e-08,2.6221153549633475e-08,1.7026259351221738e-08,9.256520314523793e-09,4.159921586942417e-09
22.03068951773615,5.532461616477746e-08,2.431112387779176e-08,1.5962842647180207e-08,9.642897950261924e-09,3.8579556945677565e-09
22.040653646871263,5.790997727921484e-08,2.59141701751262e-08,1.705071917409009e-08,9.259917626372738e-09,4.045159215250092e-09
22.050617776006376,5.787634476061758e-08,2.6315245408822903e-08,1.6853676601959094e-08,9.130840380359031e-09,4.0982809380581944e-09
22.06058190514149,5.769481578430695e-08,2.6155144496866398e-08,1.7090767270433902e-08,9.177075867610078e-09,4.212372289251343e-09
22.070546034276603,5.971350597984399e-08,2.721253627216806e-08,1.758723667753712e-08,9.535591884730306e-09,4.099775885158857e-09
22.080510163411716,5.902531374723092e-08,2.5630282718414828e-08,1.647828472988738e-08,9.46680334752388e-09,4.294551477656234e-09
22.09047429254683,5.7510101070714426e-08,2.6621215655779568e-08,1.7086633438512317e-08,9.582794870062734e-09,4.235539330537817e-09
22.100438421681943,5.751425017465755e-08,2.6027934734538732e-08,1.699948900064791e-08,8.963282958594872e-09,4.182368546157092e-09
22.110402550817057,5.7318494633443177e-08,2.5810986906601804e-08,1.704722899009847e-08,9.234655530180458e-09,4.117008915324213e-09
22.120366679952173,5.774498137013902e-08,2.492315694784816e-08,1.6713417556222167e-08,9.077004783807077e-09,4.141878798134964e-09
22.130330809087287,5.779373922137425e-08,2.5954788041416243e-08,1.7322770167606702e-08,9.350855744223177e-09,3.876316342043863e-09
22.1402949382224,5.785028291996978e-08,2.6736109039724046e-08,1.717220406711151e-08,9.215133209183511e-09,4.154892247449749e-09
22.150259067357513,5.896748463696694e-08,2.6239446301507013e-08,1.6965796018335433e-08,9.09598267313894e-09,3.9622322414841936e-09


==> figs/data/cyl_LES/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,8.050898333448795e-32,2.807680170269279e-32,1.9606380814768053e-32,1.1101270658532326e-32,3.3073318412729095e-32
0.00996412913511359,0.03290953607198054,0.0182072758255748,0.025549882769034894,0.026787237586667872,0.04472195421400826
0.01992825827022718,0.027414487205717764,0.01750471333865059,0.016145742635483483,0.016317496868241892,0.011752001370532582
0.029892387405340774,0.05150164876913517,0.027599630796835924,0.030033757325861922,0.019547737656303285,0.018944039364630502
0.03985651654045436,0.035112333938739915,0.028129465154799048,0.015326632729634877,0.025222554695295052,0.065692052135566
0.04982064567556795,0.0389449330504769,0.021184543973786767,0.018046078114789654,0.02973623825897905,0.07246981935349446
0.05978477481068155,0.03134767479148124,0.016907547692023645,0.019283207923150754,0.014223181362798177,0.01781948028510679
0.06974890394579514,0.05717721112513039,0.0306385436976666,0.014764857836725945,0.040987390736125145,0.01527215857352728
0.07971303308090873,0.03820568353685401,0.0312783329566933,0.02914279331635941,0.026648729379652448,0.025455712686566784
0.08967716221602232,0.04732331414024652,0.03466864560450959,0.043444247603522904,0.01543833765276573,0.021939591236431036
0.0996412913511359,0.03676876470803174,0.03823827781909174,0.05036559218288529,0.052690949348703164,0.02260386579456074
0.1096054204862495,0.14377044720535476,0.051150814554510274,0.04982657279007184,0.07386255249777282,0.011594181939721539
0.1195695496213631,0.14026673017608154,0.09625089671021708,0.09874688876020168,0.05066307578927322,0.02777406041844766
0.12953367875647667,0.08217471414260283,0.04246663974116268,0.042746724639125336,0.05682984935693371,0.02299434212177572
0.13949780789159028,0.08780354381798108,0.03961078297263286,0.10156639045070218,0.3104129730457668,0.008518062394179161
0.14946193702670385,0.05721533012293678,0.04110697704191537,0.08203900849550586,0.09505966537225245,0.0569637707604316
0.15942606616181745,0.07250331715033327,0.10149382254775645,0.20339179259798396,0.31430132574710684,0.03390471126767004
0.16939019529693106,0.484145934249248,0.34975386976016315,0.2280795602492332,0.13958792434890105,0.02053703697626845
0.17935432443204463,0.5636783282878517,0.5083092092954297,0.4116759144170709,0.27823181910647576,0.03329930864428658
0.18931845356715823,2.259538055645703,1.1354626551319562,0.6355357441704065,0.2388307360900971,0.12198714134104696
0.1992825827022718,9.467038168679476,5.989979387148712,4.518760024995441,2.741679080248483,0.23441346981059716
0.2092467118373854,3.4888658951339706,2.287690798148449,1.4461845672319276,0.64365825987008,0.09107131229345075
0.219210840972499,5.434822738935813,4.244004086715671,2.9419566364481367,1.597409270800377,0.14497694175656609
0.2291749701076126,0.6222726613932823,0.19227358211482706,0.11945999612552208,0.15468334938685663,0.011365901066812902
0.2391390992427262,0.06941723853331838,0.18028056805217368,0.23400586419920127,0.23138656081113673,0.012188628639592868
0.24910322837783977,0.9766733190317425,0.7737010482951086,0.3801799686511688,0.07243054374776749,0.022074820092559906
0.25906735751295334,0.48416082508722713,0.4517703026916795,0.3124911316230225,0.08332553982883847,0.01701759213100191
0.269031486648067,0.07931663211001194,0.15613581957774886,0.10083018045749345,0.05925980806555128,0.006878791574107342
0.27899561578318055,0.35028160982019496,0.4590820199177975,0.24402799904005718,0.08727463621963776,0.008619823783198612
0.2889597449182941,0.2072617947552739,0.12189442885037391,0.04067647946314551,0.034066683347912116,0.005564083523720755
0.2989238740534077,0.11992171437265506,0.09985151118418076,0.0671826313411702,0.034688317679602836,0.009031861377748642
0.30888800318852133,0.09356118832416885,0.12217039480166403,0.06901224431781984,0.044758447391104024,0.009719090510497805
0.3188521323236349,0.10735209868818482,0.11480012762090706,0.0452043958973879,0.041349321398467906,0.007863822224774332
0.3288162614587485,0.11914813841716909,0.10042857817217973,0.03563531961893163,0.0367727622842208,0.0067818749335181155
0.3387803905938621,0.18835241326534025,0.060357683821990464,0.06534590453213843,0.03753567581828193,0.005799319839834645
0.3487445197289757,0.18011603512878407,0.06633417655077688,0.06175657870943177,0.039503560312569005,0.005860550863922167
0.35870864886408926,0.1546852983272637,0.052179531390240036,0.054386841740978145,0.05005910922324741,0.004562188748519488
0.36867277799920284,0.07889195288030203,0.03845072788769898,0.03249497204156308,0.043685222535234804,0.004314737424700181
0.37863690713431647,0.08080101308692106,0.03720261875305046,0.03025345224084302,0.04671538769896488,0.0036118052054420115
0.38860103626943004,0.09649471583081637,0.03125019449603164,0.045193435666300456,0.035039337841934345,0.004647345867897199
0.3985651654045436,0.06999734564480922,0.038579767091501155,0.03289335480780842,0.029870440092172705,0.0064348048333496746
0.40852929453965725,0.07172577774764906,0.03635300582724688,0.04299588492824228,0.028872656283864803,0.008688869819301122
0.4184934236747708,0.09679465011363655,0.04279963192229417,0.04378645524026588,0.03300982187303589,0.00810340548920514
0.4284575528098844,0.11679049357564808,0.04280477409166797,0.041688555651048356,0.03075767927431109,0.006817509957916387
0.438421681944998,0.1013049091762899,0.04010146518745582,0.0429043506972135,0.030883712044286665,0.004025665825433384
0.4483858110801116,0.08924427354731278,0.06923706036480654,0.04456432387487285,0.030013637710553133,0.003685096394240875
0.4583499402152252,0.080232000590861,0.05851525158976785,0.044226684872750055,0.0362559129747229,0.004654026040589924
0.46831406935033876,0.07353588208583724,0.061178785070404126,0.03269749449634579,0.04147128840081942,0.006516607814972666
0.4782781984854524,0.046816146159458616,0.02752771037928175,0.02053899156143278,0.0354473808826425,0.007148947846357907
0.48824232762056596,0.035951057853963,0.03429559249951127,0.015964552258256885,0.026551071568036398,0.008422042416118256
0.49820645675567954,0.05002406599157007,0.06006056913032231,0.02102606632567796,0.016213769937566992,0.007356031443298022
0.5081705858907931,0.05300532059056802,0.060780414565487044,0.020955239894781305,0.019998586934512525,0.0077404213660945895
0.5181347150259067,0.08299144107598541,0.08142680910655462,0.035800254789822565,0.02765797645098781,0.005579052308440548
0.5280988441610203,0.07810262427156794,0.062181228794388144,0.04701542957444224,0.03181982838175428,0.00505887719408671
0.538062973296134,0.0918249420050404,0.06092754727662915,0.05056081689676976,0.026037470485682567,0.005206882707093836
0.5480271024312475,0.09856886618567987,0.06258813348876417,0.06156622342698277,0.01939295305866033,0.006032588193644864
0.5579912315663611,0.09329540361635302,0.05621860844086554,0.054962489279571036,0.01632471463628893,0.006233421709673543
0.5679553607014747,0.11037666758572982,0.07417499203910213,0.05755445723967481,0.019311423384186486,0.005212172347901357
0.5779194898365883,0.07127863084406522,0.046688574042347865,0.031916614716925265,0.017907215225363586,0.004263318133409587
0.5878836189717018,0.11876957721678637,0.052756658345520596,0.02173270584227023,0.015052617764347867,0.004000048015322978
0.5978477481068154,0.10320520523895121,0.03889344141369977,0.016135419162260453,0.014933097902242056,0.004874124203044144
0.6078118772419291,0.19188272278656793,0.06195996858390128,0.020337362843288125,0.014278052048898291,0.004014461459880729
0.6177760063770427,0.21461087192709877,0.09671842356303698,0.03710036790848177,0.018546665972572717,0.004804531892104396
0.6277401355121562,0.19356174449410432,0.10088182914882962,0.038344210186490285,0.01872141004187447,0.004335949768506102
0.6377042646472698,0.14560065112867432,0.10229872062393698,0.03994412367793125,0.016709039150776067,0.005020914183187349
0.6476683937823834,0.07216838785069489,0.06361598363880018,0.03018677205145326,0.014540915575286386,0.005029510228977796
0.657632522917497,0.09207107710175212,0.07498082101046549,0.027866696184220843,0.01579946871205396,0.004855051429536326
0.6675966520526105,0.06103515728874445,0.05750360681782938,0.021894658870151646,0.01930414427004429,0.006948869943010758
0.6775607811877242,0.06295746507517454,0.05130071665522919,0.017025254964257136,0.016924765633397402,0.012945588247091432
0.6875249103228378,0.05333597256225436,0.03738634617622367,0.017486967125587245,0.01484281877988596,0.0134974852590617
0.6974890394579514,0.04513950604235978,0.030877820489134865,0.018508071485609033,0.013964373276651062,0.012111026449755861
0.707453168593065,0.048122567535137786,0.026003036957074364,0.016757579876849733,0.01664077762843669,0.010764756126285847
0.7174172977281785,0.03448148747639564,0.019764372036171648,0.014178953911962031,0.01666145151279242,0.011455579315782602
0.7273814268632921,0.0397955576938116,0.02362525991882143,0.01291202419301105,0.014114179842640906,0.01077054042414019
0.7373455559984057,0.03695816801092123,0.027887232978984558,0.011374627585893502,0.009621570409025112,0.006363664637688479
0.7473096851335194,0.036402566784423884,0.024745610505307936,0.01611616912111145,0.008143867640542047,0.0072262382163202875
0.7572738142686329,0.026931581428577114,0.015730901315095656,0.02376336588349803,0.009186825579667171,0.009196937492584085
0.7672379434037465,0.024678417597605837,0.012286191313549289,0.023628234454666885,0.010358082478564935,0.009148276909410419
0.7772020725388601,0.018945022576449075,0.016903081549319465,0.02156396918327088,0.009213635130400038,0.007443507412266723
0.7871662016739737,0.02439942294984389,0.025372727932806434,0.01606297715645735,0.007786031801241719,0.0056096553611380065
0.7971303308090872,0.019314914814836482,0.02699143474270861,0.017029060946322477,0.007432989455464152,0.0063202573086676124
0.8070944599442008,0.02120919404641219,0.02284605984712485,0.013726394890100125,0.008419494181941479,0.006702806169249481
0.8170585890793145,0.017605620890350913,0.01556014248038107,0.012335657326208737,0.00854130381545806,0.006646685553642568
0.8270227182144281,0.021612653665160828,0.015569549203768608,0.011786805125006381,0.007962751286303162,0.005096477569577172
0.8369868473495417,0.025775027770058537,0.014611795610136338,0.012281556319223483,0.00822128723573522,0.004722922932622874
0.8469509764846552,0.029727265562679232,0.01438184282447243,0.011420022188111847,0.008876379824697214,0.004388779383361585
0.8569151056197688,0.028413919682483205,0.014914370694702563,0.012215310150552012,0.008725742461263767,0.006670204723039951
0.8668792347548824,0.02329175329105869,0.016418233877319194,0.010772287555661241,0.006533378068579013,0.006478437947103411
0.876843363889996,0.020955392774689705,0.018077128927531744,0.009581189116452064,0.006436875850195247,0.00707226060017829
0.8868074930251096,0.01858371016677469,0.014631717871087885,0.007500206640639728,0.007226658793757109,0.006438632011767715
0.8967716221602232,0.02135300856734907,0.011159631756753309,0.00847502909494723,0.007511016913425295,0.0072118755686955156
0.9067357512953368,0.022750373377742522,0.008491257748013792,0.009928754464570602,0.006441737735212931,0.00675838236501726
0.9166998804304504,0.027762208352700542,0.007386314217100926,0.01061952050241819,0.005209940630488769,0.007292397744537476
0.9266640095655639,0.023001341779961618,0.013107689216612137,0.00905155191959385,0.0060540467760575945,0.006889502300552781
0.9366281387006775,0.020899427029862312,0.01605319457629026,0.007709536123218182,0.005121286538773786,0.007717829659875556
0.9465922678357911,0.018635958427822532,0.01855313508633753,0.006737384388910167,0.0065119425117728625,0.010356902753858017
0.9565563969709048,0.02451370951206959,0.013435470155670537,0.00689433351407278,0.005634181755553915,0.01780756871700588
0.9665205261060184,0.020710684500143843,0.011015403038354197,0.00897295695041316,0.005923587400959018,0.019704818916915265
0.9764846552411319,0.0211731049014688,0.010860028894225566,0.008956918970485516,0.005680673831799823,0.016626326979054154
0.9864487843762455,0.01585498109577867,0.010896755360825964,0.010435589736785664,0.005879785038560891,0.009532710881311775
0.9964129135113591,0.02117709788281442,0.009939370690852727,0.007500398123123194,0.007000599950349276,0.006916613981554501
1.0063770426464727,0.01947230124450765,0.009479133665465492,0.008083938828854269,0.006414631490767108,0.006692803422432732
1.0163411717815862,0.018763028408185705,0.009114157694280495,0.006846781970665294,0.005448556053328047,0.006306055877437115
1.0263053009166998,0.015457037384519683,0.010471396445411126,0.007217763586455864,0.004091936600953352,0.007481993878984721
1.0362694300518134,0.013828217550237852,0.008479800955044,0.006049245682562991,0.0032878854130040194,0.007825074757179534
1.046233559186927,0.014500151994010436,0.009987521110044152,0.005885817478717377,0.003914065651231851,0.010419773859604273
1.0561976883220405,0.01504333021485623,0.011103970663681503,0.006240695521953932,0.004206181667770492,0.009278306170726688
1.0661618174571543,0.015942842108671185,0.011208156435010514,0.008478209830070351,0.005261662611055662,0.009597033439313474
1.076125946592268,0.01535550784498051,0.010898561909474584,0.008177329909779884,0.004810729479179902,0.007242488566564195
1.0860900757273815,0.014720123891795242,0.008741752622296478,0.006656093952812333,0.005738007336311494,0.00917411963228865
1.096054204862495,0.018217020470870315,0.010853640944822995,0.0056228629822271696,0.004838041109133704,0.008214475067848066
1.1060183339976086,0.01995970555347243,0.010645178944660601,0.005828372393022841,0.004759216462826645,0.008489372633306022
1.1159824631327222,0.01892675222811088,0.011789988985538784,0.00787563528094098,0.0036476839659058827,0.011726830592771291
1.1259465922678358,0.01643746560280601,0.009382667396592869,0.0071795843718819976,0.0036985009218338744,0.012893683886973517
1.1359107214029494,0.013245546421623655,0.008954085772399286,0.006308003266947469,0.0035960792993181374,0.0139699326108645
1.145874850538063,0.011264174772174533,0.007752380764156491,0.005396356779778729,0.0034146150032796263,0.01279930511559327
1.1558389796731765,0.010437616242776874,0.009374943555464236,0.005372747363549016,0.0028653031603300748,0.012681845773742848
1.16580310880829,0.01000796919342272,0.009084356884521885,0.005837543453949297,0.003353157242846188,0.015104237242912362
1.1757672379434037,0.011471623332119662,0.008810996025613912,0.005733562493092593,0.003247897729819517,0.012466460378110117
1.1857313670785172,0.008935171474231583,0.007386514937159881,0.005506045940588606,0.004185354762683467,0.011304099964360867
1.1956954962136308,0.011863505125558633,0.0076171227723026095,0.004870530713412403,0.0036272762053898323,0.00871715593540593
1.2056596253487446,0.011833624876532528,0.008267685682203919,0.003653863641545188,0.003027728060699005,0.013344142594846432
1.2156237544838582,0.007681655197289318,0.007289217249529344,0.004744395571128101,0.0029220939580022016,0.013708110007708982
1.2255878836189718,0.012858586514045738,0.005478613762211567,0.004831411555502656,0.0034118979949938977,0.009402793734920378
1.2355520127540853,0.014622658532253346,0.005483948672691759,0.005364939274041165,0.003696572675816194,0.009431708753680688
1.245516141889199,0.011351628846809333,0.006239563888429717,0.004884441768254509,0.0030595314592559634,0.007110900813711993
1.2554802710243125,0.009651948379996876,0.005695474346401771,0.0027076525678000523,0.00250781644938257,0.007193497210677827
1.265444400159426,0.010842105949944034,0.005005180481655236,0.004425778097545736,0.002541280827333576,0.021994782407458086
1.2754085292945396,0.010347719830720602,0.004691551957718829,0.004963464361192875,0.0025376629831877964,0.023060552595005442
1.2853726584296532,0.010803850718786227,0.006303509034330065,0.0037262727944113406,0.0028703065396013896,0.011778149426675105
1.2953367875647668,0.008939727189678615,0.004100665022121623,0.003166933645897373,0.002910904476200505,0.01084854293400142
1.3053009166998804,0.007079010823068975,0.004534295285408157,0.0037526176434941622,0.002785257867438185,0.010642731146031129
1.315265045834994,0.008604097632192274,0.005726255988485049,0.003556991024440768,0.0023315361527323653,0.011948038575178328
1.3252291749701075,0.006469628029376132,0.005054462325305069,0.00456814818537969,0.003028647171228133,0.009714432495295522
1.335193304105221,0.009129482971772095,0.0047345104328504455,0.0040772486948540635,0.0023672437287260996,0.009950402058827293
1.3451574332403347,0.009159202422275876,0.005184543268572481,0.0033946549116819205,0.0018181476490470943,0.015417266230600267
1.3551215623754485,0.009625244123411997,0.003885250626752908,0.0031181655153148706,0.0020360148513552524,0.013593914179161375
1.365085691510562,0.004918704560434652,0.0038688964071991756,0.002769048104070136,0.0022351742507252356,0.01735920462601069
1.3750498206456756,0.006116776279348288,0.0045291459755147385,0.0028248593363597516,0.002275890967482457,0.02492720169317232
1.3850139497807892,0.006072052596167417,0.0038117517497232825,0.002830034241905111,0.0027082435088752613,0.01290579000764868
1.3949780789159028,0.006500871941973955,0.003955268224598369,0.0029291519164451312,0.0021173654992809273,0.011305709115811639
1.4049422080510163,0.005861514893382911,0.0032209223319086535,0.003423729969588618,0.002412775809051102,0.009803752175204634
1.41490633718613,0.009596288284876695,0.003777876802261579,0.002594185261620402,0.002427484944731543,0.010104539989563174
1.4248704663212435,0.008519221964104082,0.004823379054420665,0.00242567659055588,0.0018263459976155237,0.009172330903353933
1.434834595456357,0.007476885585703251,0.0044541952698672555,0.00227430150144877,0.0014653505504260847,0.008379335571523108
1.4447987245914706,0.007005700306298984,0.0032492277509657847,0.0022467388597286614,0.0012549246641530144,0.008712853402162126
1.4547628537265842,0.004891247948436627,0.003377151008692608,0.0021247002895460583,0.0012508091563884498,0.008397218562700082
1.4647269828616978,0.00458953003777365,0.003947868928910566,0.0022385830869193044,0.001640008683249504,0.006839703205956189
1.4746911119968114,0.004184083438980241,0.003555038428361008,0.0025221376016584867,0.001863200792546746,0.010390222396001784
1.484655241131925,0.005840001003135403,0.0025160811956644272,0.0021890661759400294,0.0015800299464513124,0.008466779698901925
1.4946193702670387,0.005370506448450936,0.003883646519683588,0.001877727883669719,0.0012173133039003808,0.006854505775688602
1.5045834994021523,0.005719517208197397,0.0027377327989482935,0.0026053387184821544,0.00133515033544953,0.005870047752086799
1.5145476285372659,0.005173189280416742,0.002708928825548352,0.002201093245119306,0.0009443389789180491,0.0065410399844510626
1.5245117576723795,0.003764684439445028,0.002308432629856109,0.0021068510917686325,0.0009578219825995214,0.005383582337204868
1.534475886807493,0.005422335619243533,0.002199801259610522,0.002108357745158729,0.0008048652136370899,0.00369914520710602
1.5444400159426066,0.004151487887383504,0.002086836023709374,0.001998072249382017,0.0010313348319877607,0.005957771868946958
1.5544041450777202,0.0037595177793311534,0.0021376519907198603,0.001954518898615577,0.0009734234160998112,0.004359512192105333
1.5643682742128338,0.0038309358064422825,0.0017976423569222282,0.0016211035464103645,0.0011594942156150031,0.004368516483792663
1.5743324033479473,0.003641184839559528,0.002166678459618565,0.002056904681411161,0.0010595365847628768,0.003580290710590811
1.584296532483061,0.004811257856432655,0.002026102397177152,0.0015303187949283715,0.0009418562819574248,0.003924746232481767
1.5942606616181745,0.0032714055617268974,0.0016428512631709601,0.0016043316908330519,0.0007869801900401239,0.003995317123675858
1.604224790753288,0.003480219266836352,0.0023247813709041986,0.0017385415096962701,0.0006118695631477482,0.003021989420513225
1.6141889198884016,0.003011244278180401,0.002403543611458347,0.0015681861776422057,0.000853298419042197,0.0029551132230916204
1.6241530490235152,0.003087827287121228,0.001758208701376776,0.0012871005677991421,0.0005441354387345518,0.0032614590206080556
1.634117178158629,0.003048235747831741,0.0014014422910971502,0.0011684067147067403,0.0005288230343697017,0.0031310829392355343
1.6440813072937426,0.002977034205617476,0.0012188054136745264,0.0018702971074315805,0.0005789231510446374,0.003080972196163775
1.6540454364288562,0.0022174610462533714,0.0013172365815108168,0.0012219613096834604,0.0005143478569818215,0.002897326824135951
1.6640095655639697,0.002636208758207813,0.0014202672674765628,0.0015963779343929176,0.00043776285073218713,0.0019844630571752577
1.6739736946990833,0.0026362468833027513,0.001751188622203523,0.0014540602921183066,0.0006747101764045064,0.0021026334519957924
1.6839378238341969,0.002855932506375267,0.0016372995957480106,0.0014369383598814515,0.0004938420528071083,0.002318878152451811
1.6939019529693105,0.0025370820599392493,0.001176005661927576,0.0008213062937628211,0.00034726919946324945,0.002255932176964875
1.703866082104424,0.0028708739586587985,0.0014282330762294165,0.0012401271547583326,0.0004140452853082407,0.002366812269763173
1.7138302112395376,0.002818162919185245,0.001398004999684589,0.0011209107990801574,0.0003672312403481669,0.0015111879649273034
1.7237943403746512,0.0026687209861042285,0.0011809149677192226,0.0011085107950460802,0.00031577953452669556,0.00196412413016653
1.7337584695097648,0.0023780604183500143,0.0010668557632062456,0.0009894081712235692,0.00032730204049472234,0.0019559554804912615
1.7437225986448783,0.002314260054316317,0.0014033971833875129,0.0009963850043886286,0.00026484898820917485,0.0015240334404406299
1.753686727779992,0.002174664863785243,0.0009122295523578637,0.0012243182552644884,0.0002495201589981194,0.0017365089246999558
1.7636508569151055,0.0016608476268109285,0.0010366314576723454,0.0009129708470186841,0.00023468701350815529,0.0016124932939102794
1.7736149860502193,0.002338991766676354,0.000980626117079492,0.0007056038915935583,0.00022565061084630535,0.0019964892010210533
1.7835791151853329,0.0021066792480493846,0.0011469129447491807,0.0008350415516915647,0.00020397817373427133,0.0020045637976128998
1.7935432443204464,0.0023165849054089284,0.0009938061387001437,0.0008380991289293081,0.00015822041483272304,0.0016578607431177261
1.80350737345556,0.0018518764294481681,0.001175405578197493,0.0010445615132251157,0.00022751993042022847,0.0015830412464924795
1.8134715025906736,0.0018967069946521607,0.0008298875299145691,0.0007110378347015675,0.00017205740261600372,0.0017938449530452713
1.8234356317257872,0.00204739102791226,0.0008550402488386754,0.0007429707097079146,0.00017245589072340374,0.0016308000162048295
1.8333997608609007,0.0016739723577994972,0.001011911696536026,0.0005231168996625946,0.0001652502336560313,0.001490686486066818
1.8433638899960143,0.002491093384326673,0.000841905164125455,0.0005310123224926577,0.00010150525001027618,0.0014856787229917438
1.8533280191311279,0.0015155839442088511,0.0007397468323607371,0.0007826769370437379,0.00011150037373726545,0.001646609211837772
1.8632921482662415,0.0015706233099539778,0.0008082355655837885,0.0006267762737745246,0.0001059460215413911,0.0015724120758463561
1.873256277401355,0.0012734234915634081,0.0006374003715415293,0.00062610337904538,7.963632517193455e-05,0.0010310520175564086
1.8832204065364686,0.0015640939864803448,0.0008353671074884232,0.000531735008615655,7.955089418983407e-05,0.00124891565078764
1.8931845356715822,0.0015371708967536271,0.0006698183860528738,0.0005815523119041877,8.479176966018744e-05,0.0032201769674180935
1.9031486648066958,0.0014891230569738238,0.0006651509944634378,0.0005628077325003113,6.782663579629858e-05,0.000911347570137642
1.9131127939418096,0.0016650026821764634,0.0006128542143924553,0.0005203990225737144,5.205093088040724e-05,0.0008334476989656074
1.9230769230769231,0.0012867779070514977,0.0005956429665867954,0.0004175530574137508,4.9613795688318443e-05,0.0011708817074460223
1.9330410522120367,0.0012769544212961122,0.0007167603663919093,0.0005242645779116085,5.4196363485559815e-05,0.0008442894554338378
1.9430051813471503,0.0008852498375046148,0.0004241661053823833,0.0003622789024390157,5.822463652353743e-05,0.0006384178838383886
1.9529693104822639,0.0013373216336838327,0.00048668278491382523,0.0005060580291275572,3.635480081359796e-05,0.0010383522363809124
1.9629334396173774,0.001186254416774807,0.0006587457537887744,0.0004265974626008895,3.3381813216346914e-05,0.0008396869296811551
1.972897568752491,0.001270210243707569,0.000563307293514516,0.0003603260091218037,3.435018646058606e-05,0.000715614852879174
1.9828616978876046,0.0010506539610020734,0.0005200373821823622,0.00031702718620530644,4.184075553286043e-05,0.0008249678127445448
1.9928258270227182,0.0011339007810248819,0.0004006869100035903,0.00031267867401998657,3.365776465144921e-05,0.0007903292772655622
2.002789956157832,0.0010571900188370545,0.000443049423483048,0.0003342566235373503,1.770385278548017e-05,0.0008577511151896803
2.0127540852929453,0.0010433301081434038,0.000500840357217452,0.0003392012500595481,2.6698854486868104e-05,0.0007378241007300737
2.022718214428059,0.0008585486021692064,0.0004926901918871064,0.00025990770431536225,2.293441011426843e-05,0.0005697252455400292
2.0326823435631725,0.0008109142172593027,0.00037556248252064407,0.00031642623844613097,2.1409284560165017e-05,0.0005164201529786136
2.0426464726982863,0.0008385978394471255,0.00047022822348892794,0.00023336283203748996,2.232105626920092e-05,0.0006112502685574237
2.0526106018333996,0.0009194294526832223,0.0003101997444249412,0.00016746655325395747,1.528353348048186e-05,0.0005529945368113963
2.0625747309685134,0.0009543308693039513,0.00030934614739819,0.00024336006622253172,1.7873426837869415e-05,0.0005794063053977023
2.0725388601036268,0.0006975828741465822,0.00030321350502135794,0.00021313226841068554,1.7052336561472416e-05,0.0006966143527415361
2.0825029892387406,0.0010091135915834726,0.000350759004314171,0.0001821523691735842,1.459252688306226e-05,0.0004451204897283574
2.092467118373854,0.0006621967712835114,0.00038857672770685817,0.00020880192708597808,1.5708111059321573e-05,0.0004013391355611491
2.1024312475089677,0.0008669409290574198,0.00037796586532245244,0.00018770411852472228,1.2461938120075039e-05,0.0004203282529904757
2.112395376644081,0.0007064513916272507,0.00028016705486840507,0.00018305589349035115,1.3719567911937751e-05,0.00040604878430588017
2.122359505779195,0.0008158395881704352,0.00035538009022356346,0.00014125750117132194,1.2046870328624805e-05,0.0004125687242288981
2.1323236349143087,0.0007739588164689743,0.0002943711708282313,0.00011462076418927123,1.2198751016906461e-05,0.00045879473369196563
2.142287764049422,0.0006502150764853602,0.00022158075550141339,0.00014281791112038077,1.006262304310188e-05,0.0005291910827790429
2.152251893184536,0.0007188009487964607,0.00025011445183585525,0.000124452354003003,1.0798833297471997e-05,0.0003098451093008776
2.162216022319649,0.0007312076241289939,0.0002595368528323096,0.00010085036730985146,9.695140843122393e-06,0.00039838215872604226
2.172180151454763,0.0005992840526837797,0.00025145201915267634,9.36522373753976e-05,9.474349477916591e-06,0.0003491077398719628
2.1821442805898763,0.0005840413190205508,0.00021216064095517351,9.654395722082992e-05,8.367322215765467e-06,0.00040847774010761427
2.19210840972499,0.0005909073868595608,0.00021760388819418874,9.786203948849905e-05,8.565748175412778e-06,0.00041602791736505384
2.2020725388601035,0.0006261335795928306,0.00027747411369663706,0.0001085878223504411,9.60891702201494e-06,0.00035230234930542885
2.2120366679952173,0.000552209971986352,0.0001839889883433162,9.107986580478271e-05,8.035984703766532e-06,0.0003189167677220341
2.2220007971303306,0.0005961997497803766,0.00021498801014586347,6.208931066133412e-05,7.584671935069094e-06,0.00033803655826957694
2.2319649262654444,0.00048549492297240786,0.00019875446381193579,5.801540502824149e-05,7.679312256032399e-06,0.0003423736364471657
2.2419290554005578,0.0005130759470701357,0.00018897205957363848,5.818411881538594e-05,7.3340350122753034e-06,0.0005361292205885858
2.2518931845356716,0.0005383592307636212,0.00016055009427648728,4.992692148559078e-05,6.903324437554758e-06,0.0003333691280405478
2.261857313670785,0.0004520534954102072,0.00019665375634906688,4.510269530191812e-05,7.314788938928006e-06,0.00027319489941580126
2.2718214428058987,0.00037094636578510374,0.0001777136628697574,3.9650581840148586e-05,6.531916060381001e-06,0.00021283300858410405
2.2817855719410125,0.00035932319756797667,0.00018001197682121964,4.321893554808761e-05,6.659210343523155e-06,0.00029853697259713224
2.291749701076126,0.0004177125403892317,0.00015916747101219945,3.9696594382837044e-05,6.346443681410379e-06,0.00024553556541146636
2.3017138302112397,0.0004078503604509031,0.0001377769388903966,3.932183383561355e-05,6.240342727078288e-06,0.00021938245679640214
2.311677959346353,0.0003681246816792271,0.00016410605851653351,3.7668493241229984e-05,6.061440580355419e-06,0.00020273334168381934
2.321642088481467,0.00035322128648757447,0.00012400240849497183,2.5855647386819004e-05,6.108908760263148e-06,0.00029688330805795887
2.33160621761658,0.00046702440900972444,0.00011652710564696338,2.5994749749746918e-05,5.8327374312111314e-06,0.00022773014085772475
2.341570346751694,0.0003983640877012338,0.00011554673531367739,2.4106250798256182e-05,5.786538460847757e-06,0.0002031745366604459
2.3515344758868073,0.0003438125138028597,0.00011547568609334777,2.623960868374561e-05,5.692680186266826e-06,0.00020464315967351552
2.361498605021921,0.00033363331663353076,0.00010498567150458475,2.053411449821085e-05,5.5477378566815485e-06,0.00021695928280326664
2.3714627341570345,0.0003223904177800652,8.41549269089957e-05,1.791367473016807e-05,5.375961011001279e-06,0.00016390423211789457
2.3814268632921483,0.0002742262206252043,9.159507120501246e-05,2.1635304639870464e-05,5.380190470640909e-06,0.0001760513859688323
2.3913909924272616,0.0003928924016287238,8.162848325717135e-05,2.4080387851599317e-05,5.311439352267824e-06,0.00015407012002359598
2.4013551215623754,0.0003202115041480124,8.565728526648559e-05,1.8062674090332233e-05,5.140698172094744e-06,0.00013363758590267418
2.411319250697489,0.0003177734031040759,7.016334688018454e-05,1.4247879527316711e-05,5.05386450792505e-06,0.0001553013343258033
2.4212833798326026,0.0003160572225143903,5.589508148322053e-05,1.4199372140566752e-05,4.834116253398877e-06,0.0001461622639649937
2.4312475089677164,0.0002778528278556339,6.117030871392035e-05,1.6614380331376253e-05,4.750398097106226e-06,0.00014417950300249806
2.4412116381028297,0.0003140910373003716,5.8919180682871316e-05,1.3500671274359757e-05,4.654303664940318e-06,0.00013468623757593027
2.4511757672379435,0.0002603713136915517,6.021263302482704e-05,1.6568661604395792e-05,4.655263273204778e-06,0.00013755474049587422
2.461139896373057,0.00031600959776627747,7.010340825910278e-05,1.1907182213520029e-05,4.466233050513201e-06,0.00010037331982113581
2.4711040255081707,0.00016418853190126612,5.5843111921665865e-05,1.2054368353859916e-05,4.365190245246856e-06,0.00010766701428265471
2.481068154643284,0.00020905213937974157,4.7796164562645135e-05,1.077789744353353e-05,4.281072653296054e-06,8.981437052245695e-05
2.491032283778398,0.000209989229183345,4.555959216749945e-05,6.884245865133022e-06,4.205431955918547e-06,0.00012255948558476614
2.500996412913511,0.00019196920116790086,4.735094899561099e-05,9.173218571787776e-06,4.226569613805801e-06,9.344323899947335e-05
2.510960542048625,0.00020190726356492892,4.542891603099558e-05,7.2765052453452235e-06,4.170116896428036e-06,0.00010301735677956965
2.5209246711837383,0.0002786127685482833,5.349210695298867e-05,1.07856211516538e-05,3.8406757675731756e-06,8.814500989123034e-05
2.530888800318852,0.00024044973974950465,4.1203356484637665e-05,8.469929349629557e-06,3.937807300168078e-06,7.162718749177819e-05
2.5408529294539655,0.00015166245350665275,3.338458049116546e-05,7.9992059770344e-06,3.779713745936759e-06,8.79591958039112e-05
2.5508170585890793,0.00017919433430170996,3.794885052638117e-05,8.514101922389628e-06,3.69399554241781e-06,6.873926227940668e-05
2.560781187724193,0.00023473193767835495,2.996917415430909e-05,6.523059003874222e-06,3.920091180371465e-06,7.146773435157949e-05
2.5707453168593064,0.00017213169042894617,3.5232197209851454e-05,7.010542408432335e-06,3.5743878711815515e-06,6.871173266138665e-05
2.58070944599442,0.00016143376887492664,3.034855365639585e-05,6.527434079858281e-06,3.5222079334827815e-06,9.590754212381932e-05
2.5906735751295336,0.0001645924486245613,2.3482961425956537e-05,7.167235124764027e-06,3.482075404800364e-06,8.698241344268161e-05
2.6006377042646474,0.0001694968435622854,2.676451122288241e-05,6.744592908736627e-06,3.3954002667623564e-06,7.619626650452857e-05
2.6106018333997607,0.00015171018454899316,2.156561334371318e-05,6.410855920699425e-06,3.391974308463257e-06,9.018806160792209e-05
2.6205659625348745,0.00016601970748413757,2.4983278244151387e-05,6.5836060962190165e-06,3.342481100455633e-06,7.82208669155046e-05
2.630530091669988,0.00012692193732415143,2.390252876319118e-05,6.136691021435343e-06,3.235924814085126e-06,6.759423006115627e-05
2.6404942208051017,0.00014456546002940667,2.1953525939059724e-05,5.991006436039821e-06,3.214686558867924e-06,6.587166616538409e-05
2.650458349940215,0.00013814882168456,1.88083378242538e-05,6.032380752755793e-06,3.131689413526673e-06,7.839500616370496e-05
2.660422479075329,0.00014693636056541912,1.7792639731756937e-05,5.843924399934952e-06,3.0848602502818836e-06,5.553904790148784e-05
2.670386608210442,0.00013186172741085764,1.995775339145377e-05,5.782668241564439e-06,3.0315159413371105e-06,5.535195395978171e-05
2.680350737345556,0.00011842130869003475,1.618114020389395e-05,5.593370501393099e-06,2.954939110099025e-06,4.473988792363932e-05
2.6903148664806693,0.00011614084783171801,1.458176812499213e-05,5.462748911714111e-06,2.9270224221419834e-06,5.4159956014072886e-05
2.700278995615783,0.00010887511228103869,1.5841896304971042e-05,5.4584710514796464e-06,2.887872801656994e-06,4.402733107402363e-05
2.710243124750897,9.82880277887776e-05,1.2204862360445033e-05,5.060595113960985e-06,2.800601609421339e-06,5.77699597183621e-05
2.7202072538860103,9.373485787072786e-05,1.5472223078546277e-05,5.3269436110698824e-06,2.7732510047666156e-06,4.413514214094463e-05
2.730171383021124,0.00011945691879933433,1.2460820048425201e-05,4.802340777413436e-06,2.7059285935895862e-06,4.106941723018576e-05
2.7401355121562374,0.00010307003048047136,1.1537925284392813e-05,5.122972366076426e-06,2.6776568970647074e-06,3.9862662905844996e-05
2.750099641291351,8.892098670973221e-05,1.3561259950753222e-05,4.708364598421547e-06,2.610981163093756e-06,4.420413753107579e-05
2.7600637704264646,0.00011132057674776974,9.930222339381347e-06,4.868299396659464e-06,2.5602691585170264e-06,3.323306642607033e-05
2.7700278995615784,7.815445359899193e-05,1.2087427515902187e-05,4.769979905532154e-06,2.517796917372755e-06,4.862650060548066e-05
2.7799920286966917,8.621232500671946e-05,8.475664537369939e-06,4.6749764553231015e-06,2.496466451072796e-06,3.550853533164452e-05
2.7899561578318055,8.65544612494802e-05,1.0418945332129275e-05,4.374852220115345e-06,2.4434418233763113e-06,2.897173160988009e-05
2.799920286966919,8.932891128786655e-05,1.0127086508701739e-05,4.4864784891065054e-06,2.384017910766046e-06,2.694983277062747e-05
2.8098844161020327,9.113666473146572e-05,7.483489666608272e-06,4.311772557376923e-06,2.3207516478920984e-06,3.847735264123274e-05
2.819848545237146,8.238110078590504e-05,1.0001133802322059e-05,4.292171054495674e-06,2.305229553268389e-06,3.031054348446251e-05
2.82981267437226,6.853537830992328e-05,8.313747696140616e-06,4.225166865369022e-06,2.257927254793173e-06,3.0716292365372636e-05
2.8397768035073736,5.9765865145915575e-05,7.43870559486905e-06,4.045141625350891e-06,2.232957574958436e-06,2.415978155236705e-05
2.849740932642487,6.075966955429168e-05,7.869126392252835e-06,4.033617369673729e-06,2.1976730951033067e-06,3.3803539131333335e-05
2.8597050617776008,7.464295628912563e-05,6.939365297075879e-06,3.93739550780466e-06,2.1565088812183832e-06,3.134743664728768e-05
2.869669190912714,4.6150407944105176e-05,7.406847311509126e-06,3.9433020940579415e-06,2.124448279893288e-06,1.9649728947650357e-05
2.879633320047828,6.330027836536405e-05,7.363556412570521e-06,3.856739175985413e-06,2.0740289536608545e-06,2.2758883472374005e-05
2.8895974491829413,4.587412682198192e-05,5.942425835918975e-06,3.7973288836707966e-06,2.049702739908449e-06,2.0597551993206294e-05
2.899561578318055,6.243647730328079e-05,7.440862637720973e-06,3.686907746910404e-06,2.0183134967034224e-06,1.8613594289301424e-05
2.9095257074531684,3.9636431026266895e-05,6.311838931953735e-06,3.648346292100135e-06,1.9776167932001604e-06,1.81779566550132e-05
2.919489836588282,6.951426985736697e-05,6.327679220739867e-06,3.6179772339342187e-06,1.9474650691721423e-06,2.2166438803000498e-05
2.9294539657233956,4.472884635085157e-05,5.980473491394533e-06,3.575977120137703e-06,1.9235693465436275e-06,1.8787666086098616e-05
2.9394180948585094,5.275167730216097e-05,5.873812018327375e-06,3.4881650565552227e-06,1.8812408924116898e-06,1.6241938527042757e-05
2.9493822239936227,4.8275479838061735e-05,5.457719814296279e-06,3.443910158476418e-06,1.8659077074126877e-06,1.5502544800499352e-05
2.9593463531287365,4.78707020553634e-05,6.26417387013596e-06,3.3394280007022925e-06,1.8297196840544268e-06,1.5717687201283585e-05
2.96931048226385,5.4407543068673645e-05,5.739849857699528e-06,3.311469939585507e-06,1.8032681925237001e-06,1.5994796588853985e-05
2.9792746113989637,4.627546297066017e-05,5.000932983381216e-06,3.2704964058113706e-06,1.7752215189510536e-06,1.795269992260769e-05
2.9892387405340775,3.499462999849448e-05,5.470036971815666e-06,3.2359255972195126e-06,1.7574392126314244e-06,1.2280449897410217e-05
2.999202869669191,3.098153638567165e-05,5.408830452924255e-06,3.1510583766294043e-06,1.7197889473822053e-06,1.4904395671496369e-05
3.0091669988043046,2.961275944473213e-05,5.109682166676752e-06,3.1354005256486457e-06,1.6842348728532567e-06,1.2514271548020448e-05
3.019131127939418,4.298271989249528e-05,4.992775602830327e-06,3.0720060165556072e-06,1.6670020386340457e-06,1.42825899596261e-05
3.0290952570745318,3.246057993720563e-05,4.827304593583457e-06,3.0241107020658683e-06,1.6290221044655502e-06,1.0667863033017263e-05
3.039059386209645,3.6748733356277094e-05,5.051825524576835e-06,2.9474779840999303e-06,1.602347792929e-06,1.0810954854467738e-05
3.049023515344759,2.754662506724745e-05,4.58516132988783e-06,2.9309950583775336e-06,1.5793588147710134e-06,1.4250513713840646e-05
3.0589876444798723,3.45416991370814e-05,4.653270352001168e-06,2.8690060632813924e-06,1.553524347315747e-06,1.057451920671609e-05
3.068951773614986,2.9127492087059056e-05,4.524444572959058e-06,2.8281024296834043e-06,1.5282406727875225e-06,9.171169098220795e-06
3.0789159027500994,2.904761672661528e-05,4.2918120316858445e-06,2.763723179125349e-06,1.5031066581574125e-06,1.1334000445534736e-05
3.088880031885213,2.1356429972102824e-05,4.470456442243361e-06,2.7486751499999076e-06,1.4821838618853347e-06,7.93056330672924e-06
3.0988441610203266,2.422070908112579e-05,4.149297421764624e-06,2.678785465874572e-06,1.4596194397394846e-06,8.138534111516197e-06
3.1088082901554404,2.547986250778313e-05,4.149428786765319e-06,2.662737870965801e-06,1.4316511849336414e-06,7.1397278240382085e-06
3.118772419290554,2.5300920203130883e-05,4.182113399748572e-06,2.600607706942577e-06,1.4215141817500256e-06,8.59101611251262e-06
3.1287365484256675,1.8750666554815142e-05,4.06460990920702e-06,2.565578027181281e-06,1.3927748291230795e-06,8.55113228667963e-06
3.1387006775607813,2.4799136261676812e-05,3.837794990914411e-06,2.5309617572281056e-06,1.3702325470255425e-06,5.641827894698686e-06
3.1486648066958947,2.1974274822266852e-05,3.93705613226323e-06,2.485027401634888e-06,1.35196134712237e-06,6.435395010885758e-06
3.1586289358310085,2.372571292185351e-05,3.821572027933696e-06,2.4635439805627705e-06,1.3247533833460396e-06,5.528489453398862e-06
3.168593064966122,1.88185513324528e-05,3.752553545891342e-06,2.423615471074249e-06,1.3118666194693043e-06,5.998746960532306e-06
3.1785571941012356,1.7502498467286568e-05,3.683882157560159e-06,2.372177647247664e-06,1.2909080151565198e-06,6.734916526472486e-06
3.188521323236349,1.976411103025166e-05,3.694163317424335e-06,2.341413780348015e-06,1.273081523526142e-06,5.989097708516988e-06
3.1984854523714628,1.651866174668447e-05,3.5456920507003484e-06,2.318928925054068e-06,1.246062285950326e-06,5.339024800528512e-06
3.208449581506576,1.1707194825779948e-05,3.5281078867102432e-06,2.2809605585263417e-06,1.2344005595645146e-06,3.6905223610450564e-06
3.21841371064169,1.657768285489056e-05,3.4794367681994073e-06,2.2510484522308653e-06,1.2198086470738501e-06,4.690797177651811e-06
3.2283778397768033,1.743535015617966e-05,3.424294973307395e-06,2.2125381049811514e-06,1.2000882886311514e-06,4.741985562430784e-06
3.238341968911917,1.3217534039578726e-05,3.3920118155012936e-06,2.182132063386518e-06,1.1839171181358076e-06,4.666566423289977e-06
3.2483060980470304,1.072340187789185e-05,3.3284308290047524e-06,2.1519209415361385e-06,1.163826165654704e-06,4.192135233857468e-06
3.258270227182144,1.3319316591638382e-05,3.2952348935428592e-06,2.119494794444449e-06,1.1500250027522509e-06,5.035046445313311e-06
3.268234356317258,1.436349283202882e-05,3.2643314243613852e-06,2.094742583197887e-06,1.139005841667384e-06,3.882574363931105e-06
3.2781984854523714,1.33426494657771e-05,3.2100792336917747e-06,2.0712837768877604e-06,1.118131451935369e-06,3.7264058495413997e-06
3.288162614587485,1.1693849082468738e-05,3.0819888368392953e-06,2.035350898757755e-06,1.1063704197718531e-06,3.60101365288612e-06
3.2981267437225985,1.2200515573222853e-05,3.129716026801095e-06,2.0063339820755346e-06,1.0856687811825244e-06,4.150101543604852e-06
3.3080908728577123,1.0992571836948e-05,3.052332004039962e-06,1.982534799078243e-06,1.072611048783029e-06,3.201804612475087e-06
3.3180550019928257,8.98443320967161e-06,2.9846531515602814e-06,1.946824345075522e-06,1.0514267546997295e-06,2.717145869491476e-06
3.3280191311279395,1.1025177078881262e-05,2.928449408370556e-06,1.9159858666030986e-06,1.0379229983333742e-06,2.695956609903977e-06
3.337983260263053,1.0786557908631311e-05,2.935240392946051e-06,1.8893772885156642e-06,1.0217151304298452e-06,2.643462312097945e-06
3.3479473893981666,8.706535787663704e-06,2.8571703248196258e-06,1.867973556357096e-06,1.0102778209354036e-06,2.4984532176902424e-06
3.35791151853328,8.522360515413137e-06,2.8067499571543455e-06,1.834826726926363e-06,9.913735136150748e-07,2.3825940630412857e-06
3.3678756476683938,1.0974496829729533e-05,2.7835342687885105e-06,1.8065316460308686e-06,9.815464208922693e-07,2.696302533907654e-06
3.377839776803507,1.0910068563456256e-05,2.7525187782292677e-06,1.7834818222283468e-06,9.622745145460882e-07,2.226395776337257e-06
3.387803905938621,6.317836039315646e-06,2.6882158254090187e-06,1.7597251155684546e-06,9.499713892298116e-07,1.9721554089096697e-06
3.3977680350737343,8.566359322192659e-06,2.6510782677128917e-06,1.7360727721133058e-06,9.353291317844009e-07,2.2363684522110067e-06
3.407732164208848,9.921547055252428e-06,2.637734490181435e-06,1.7109376559544553e-06,9.238995144153969e-07,2.1535730968067204e-06
3.417696293343962,8.853254502466137e-06,2.590332348213057e-06,1.6864663945767724e-06,9.10033741554034e-07,2.1230566016278853e-06
3.427660422479075,6.6142540188479175e-06,2.551205849389803e-06,1.6559589109064342e-06,8.996489883623995e-07,2.135977140305381e-06
3.437624551614189,7.941696483555968e-06,2.5137522315761463e-06,1.6344159610444012e-06,8.872262343507263e-07,1.2119403621080387e-06
3.4475886807493024,7.56483031882451e-06,2.485214235403863e-06,1.6171228000574761e-06,8.795472395788913e-07,1.2449538008531528e-06
3.457552809884416,7.764202619900542e-06,2.4561699578517124e-06,1.5962275740710863e-06,8.624713308407674e-07,1.5537486527062094e-06
3.4675169390195295,6.863872889569931e-06,2.4192547928813274e-06,1.5739158217301348e-06,8.493788467608548e-07,1.64859234346008e-06
3.4774810681546433,6.5336276430224786e-06,2.3818518542610603e-06,1.552907512847166e-06,8.408899284789526e-07,1.6037992674635606e-06
3.4874451972897567,5.6341649051014545e-06,2.3437303402052264e-06,1.5295623485767857e-06,8.302202469515385e-07,1.4822579243188512e-06
3.4974093264248705,6.0374382825203516e-06,2.330431505558979e-06,1.509779087626826e-06,8.177350307525664e-07,1.1582671844131447e-06
3.507373455559984,7.45885583935947e-06,2.291873035836326e-06,1.491336352957451e-06,8.044162813595913e-07,1.279128038403601e-06
3.5173375846950976,6.654653570595526e-06,2.2717643329317945e-06,1.4692912729453398e-06,7.979363439205995e-07,1.1129550705284618e-06
3.527301713830211,5.397872520470441e-06,2.231721081519285e-06,1.4536079674021462e-06,7.852492447248237e-07,1.1854780660491836e-06
3.5372658429653248,6.302490907419348e-06,2.2153059537332236e-06,1.4347573403469865e-06,7.771923696491962e-07,7.59482115886372e-07
3.5472299721004386,7.428779072531713e-06,2.174930052040605e-06,1.414577158773553e-06,7.665612544399589e-07,1.1310486770373916e-06
3.557194101235552,6.661265143128989e-06,2.144770639348445e-06,1.3998367260147286e-06,7.572580476157376e-07,1.20958994182872e-06
3.5671582303706657,5.6165960525988525e-06,2.1327472324750374e-06,1.3809653802506355e-06,7.471309696387293e-07,9.657238407696821e-07
3.577122359505779,5.796302744844737e-06,2.102520670963987e-06,1.3630667349327789e-06,7.368411447478333e-07,9.102735136415105e-07
3.587086488640893,5.560901669652347e-06,2.068771427764258e-06,1.3457389913268713e-06,7.288604389804696e-07,8.417881098525851e-07
3.597050617776006,4.983879660582128e-06,2.045606122459515e-06,1.3282941076808404e-06,7.17767998994057e-07,8.781753924786835e-07
3.60701474691112,5.5895359130395104e-06,2.0161935963314977e-06,1.3099759267788543e-06,7.091849793590918e-07,8.444684399884562e-07
3.6169788760462334,5.023506580049665e-06,1.9848585959764563e-06,1.2927415016873126e-06,6.986565452303152e-07,8.147305254885437e-07
3.626943005181347,4.905396960931974e-06,1.966596430745733e-06,1.2760778268518532e-06,6.89700947989917e-07,7.12365418458893e-07
3.6369071343164605,5.8161220701669865e-06,1.9373365741427437e-06,1.2568789188214718e-06,6.792706342673898e-07,6.973112644813503e-07
3.6468712634515743,4.945838186567185e-06,1.911438008436814e-06,1.2415664321372175e-06,6.724765957276197e-07,8.124671986626953e-07
3.6568353925866877,3.77681308097106e-06,1.8891164321713922e-06,1.2263977376641826e-06,6.611787131100741e-07,6.511127360592201e-07
3.6667995217218015,4.671685399898127e-06,1.8596924155891587e-06,1.2088219523696712e-06,6.530243728623988e-07,6.142129097377703e-07
3.676763650856915,5.8070889127993444e-06,1.8398411686234806e-06,1.1917495889054607e-06,6.459123589559132e-07,5.842764085021521e-07
3.6867277799920286,4.505404250971649e-06,1.8175820783191563e-06,1.1788677445449094e-06,6.379202453119878e-07,4.9518022510124e-07
3.6966919091271424,3.923908286705169e-06,1.7897530352312368e-06,1.1647782000518267e-06,6.29956909929968e-07,5.485106341346822e-07
3.7066560382622558,4.701231776403154e-06,1.7687581796565237e-06,1.1497900368037822e-06,6.203121809473205e-07,6.252510965944196e-07
3.7166201673973696,4.713839304963598e-06,1.7470111777485922e-06,1.1346292236426396e-06,6.140171765082052e-07,4.199057492398057e-07
3.726584296532483,4.075066998041921e-06,1.7253386163250846e-06,1.119657327380668e-06,6.057170691055378e-07,5.32036814695747e-07
3.7365484256675967,3.7819778635551647e-06,1.6962845055361454e-06,1.106749993791918e-06,5.974903588487751e-07,4.764417256419224e-07
3.74651255480271,4.0118480406490695e-06,1.679901315931994e-06,1.089976745695151e-06,5.885774989055378e-07,4.125021323321897e-07
3.756476683937824,4.173360477965865e-06,1.6562661740091003e-06,1.0768370471109008e-06,5.825693334914518e-07,5.005243680506114e-07
3.766440813072937,3.6309889994844377e-06,1.6407346758048333e-06,1.0648525881189172e-06,5.764251192079498e-07,4.429146211646593e-07
3.776404942208051,3.4823440396496733e-06,1.6206141315032205e-06,1.0502511423680959e-06,5.691879496380312e-07,4.074928621569398e-07
3.7863690713431644,3.9021502450342865e-06,1.5992431027873012e-06,1.0373250093027238e-06,5.613486279003176e-07,4.574760100465367e-07
3.796333200478278,3.824479536290222e-06,1.581072832830373e-06,1.0272270015649872e-06,5.559762938955735e-07,3.2828772270303484e-07
3.8062973296133915,3.572350888445626e-06,1.5608832873136934e-06,1.0158584625623631e-06,5.488855281782039e-07,4.522379278730681e-07
3.8162614587485053,3.460242566999957e-06,1.5448781574304385e-06,1.0004076694735619e-06,5.424426402109236e-07,3.757723442272094e-07
3.826225587883619,3.846566199054523e-06,1.5229006465811174e-06,9.915530270874434e-07,5.364236265801144e-07,2.8917240410412145e-07
3.8361897170187325,3.6484198760882517e-06,1.5061525559605134e-06,9.778205404004288e-07,5.299689223546812e-07,4.145176330836552e-07
3.8461538461538463,3.3866119949625314e-06,1.4926787028378644e-06,9.668787771275043e-07,5.235796955849183e-07,3.728391730618968e-07
3.8561179752889596,3.2222139766180123e-06,1.4681723633219657e-06,9.57703935779295e-07,5.160617920740659e-07,2.950929737198318e-07
3.8660821044240734,3.550730824456404e-06,1.460349494983097e-06,9.457493289701442e-07,5.119219134836815e-07,3.8343678510296557e-07
3.8760462335591868,3.5099982124696113e-06,1.436369618533225e-06,9.34368800399343e-07,5.050383756574877e-07,3.234429185548982e-07
3.8860103626943006,3.132740778566268e-06,1.423198968882138e-06,9.242273067320069e-07,4.986751457273687e-07,2.625539654509196e-07
3.895974491829414,3.0044142635192076e-06,1.4039692560397255e-06,9.13574239758957e-07,4.946666192372126e-07,3.167574836773169e-07
3.9059386209645277,3.146825556661461e-06,1.3900296830406843e-06,9.045391272411444e-07,4.882666046247636e-07,2.975673348779421e-07
3.915902750099641,3.359077924754928e-06,1.3732692922429858e-06,8.917813840068441e-07,4.825675310566647e-07,2.7186119159966537e-07
3.925866879234755,3.0637442984587204e-06,1.3591101195927198e-06,8.828166788718919e-07,4.775338795194824e-07,2.670255647842458e-07
3.935831008369868,2.886018042006986e-06,1.342895175615501e-06,8.744044565018975e-07,4.7265142089154273e-07,2.8753297376179773e-07
3.945795137504982,3.084891466138523e-06,1.3317958086043366e-06,8.629228417907489e-07,4.6714764312577536e-07,2.468557554261473e-07
3.9557592666400954,3.195967735552678e-06,1.3136897091969335e-06,8.552174833477998e-07,4.622866759101318e-07,2.2681629072523292e-07
3.965723395775209,2.888722998689822e-06,1.2979123879158379e-06,8.443548181853271e-07,4.576585634182888e-07,2.3309350860637188e-07
3.975687524910323,2.839828629445547e-06,1.2856776155687911e-06,8.343696360883279e-07,4.5181151132913667e-07,2.7907633537358105e-07
3.9856516540454363,2.980139271402198e-06,1.2719913343994802e-06,8.265383841765259e-07,4.465216412910022e-07,1.9301230689004627e-07
3.99561578318055,2.877704153470003e-06,1.2587001080583147e-06,8.181716849796224e-07,4.4279847707901494e-07,2.4136483444597216e-07
4.005579912315664,2.724201303091264e-06,1.2442163126099632e-06,8.092614268091391e-07,4.367398190102022e-07,2.530577445994083e-07
4.015544041450777,2.6369045318879054e-06,1.2312371496285924e-06,8.003893461037172e-07,4.3293769755439394e-07,2.1759012802221558e-07
4.025508170585891,2.7073437601497705e-06,1.2179462494684357e-06,7.922643370669155e-07,4.2802070936040693e-07,2.1706878226270473e-07
4.035472299721004,2.7803955487516185e-06,1.2073410912455798e-06,7.825366546683595e-07,4.2407477368341833e-07,2.228171851686354e-07
4.045436428856118,2.643824136155507e-06,1.1922661620853128e-06,7.755820976164229e-07,4.191709934785964e-07,2.1675129368936916e-07
4.055400557991232,2.494745971469183e-06,1.180206962627231e-06,7.677847267526755e-07,4.156202750783942e-07,2.0878770690802604e-07
4.065364687126345,2.6935864139664676e-06,1.1695904388153664e-06,7.593015908892562e-07,4.100251267494733e-07,1.9619343181158167e-07
4.075328816261458,2.7176293400852146e-06,1.15697118743673e-06,7.511954663548746e-07,4.0570404976505954e-07,2.355718375254333e-07
4.0852929453965725,2.4856808405863917e-06,1.1443701050599423e-06,7.448679901437209e-07,4.020460544007068e-07,1.950638033957297e-07
4.095257074531686,2.4597552572516666e-06,1.1352174667000782e-06,7.369573051078454e-07,3.989109246558741e-07,1.891387462337468e-07
4.105221203666799,2.5751060833919995e-06,1.1213214655018442e-06,7.292285263832175e-07,3.946746362853994e-07,1.9644442080533968e-07
4.1151853328019135,2.5551321329567326e-06,1.1106562498749076e-06,7.218152893391429e-07,3.900200551675182e-07,1.89074161572216e-07
4.125149461937027,2.38627279368046e-06,1.1001031929183692e-06,7.15024400750966e-07,3.8652106922103887e-07,1.665792362639297e-07
4.13511359107214,2.378575891132201e-06,1.0886674536241958e-06,7.078133307233048e-07,3.8252860817450377e-07,1.9707722295795588e-07
4.1450777202072535,2.447941246344292e-06,1.0781650828785837e-06,7.003500856148936e-07,3.785601596288703e-07,1.8120145881341742e-07
4.155041849342368,2.479610030585242e-06,1.0682697639450504e-06,6.943306475009715e-07,3.7527793445665243e-07,1.6893715549970738e-07
4.165005978477481,2.3112338341625504e-06,1.0566050385385072e-06,6.871770115372499e-07,3.716571955008381e-07,1.931917182063246e-07
4.1749701076125945,2.319965228952931e-06,1.044971710751737e-06,6.798780675560359e-07,3.671252825038694e-07,1.7681098088659872e-07
4.184934236747708,2.4077439597786958e-06,1.0369317241711634e-06,6.729584392006158e-07,3.642260008661942e-07,1.6496157746452194e-07
4.194898365882822,2.294783184672125e-06,1.026148682394824e-06,6.670979550299441e-07,3.604321014805666e-07,1.8244713089631546e-07
4.204862495017935,2.219072786527256e-06,1.016507318836762e-06,6.603741055620807e-07,3.5741284684126293e-07,1.660140722483482e-07
4.214826624153049,2.212143301274613e-06,1.0078924124212614e-06,6.545564899212335e-07,3.5346113932711247e-07,1.5515211422857248e-07
4.224790753288162,2.2993720319205764e-06,9.975422716891885e-07,6.47872594809724e-07,3.50864128837549e-07,1.726490330762949e-07
4.234754882423276,2.2047987152362156e-06,9.879036658302483e-07,6.415750277058432e-07,3.473199306395178e-07,1.6011967673183858e-07
4.24471901155839,2.105843663266636e-06,9.794474935063054e-07,6.373684689784444e-07,3.4353131203891063e-07,1.4693598606797314e-07
4.254683140693503,2.12846881786082e-06,9.692391962233237e-07,6.299856216973924e-07,3.404867157752117e-07,1.6370752369135162e-07
4.264647269828617,2.1772962336593746e-06,9.60656689883677e-07,6.246310766177002e-07,3.3696081205016045e-07,1.5614193073826199e-07
4.274611398963731,2.1528426117481525e-06,9.521491292082588e-07,6.18109727177619e-07,3.346841089603838e-07,1.4384660399287304e-07
4.284575528098844,2.0250337056275445e-06,9.419168724411626e-07,6.127658318437726e-07,3.309531822263592e-07,1.5407726309763718e-07
4.294539657233957,2.068014331936604e-06,9.347494635634511e-07,6.071283624601145e-07,3.281885892529777e-07,1.559040671463303e-07
4.304503786369072,2.0857034180092984e-06,9.268434423870663e-07,6.007005165405195e-07,3.256565061923833e-07,1.4964411693146997e-07
4.314467915504185,2.0551104023136087e-06,9.159382205090172e-07,5.956479622711133e-07,3.22178017327452e-07,1.4836620940309497e-07
4.324432044639298,1.9813970897111614e-06,9.096604401485288e-07,5.904570581163714e-07,3.1974338760982903e-07,1.5537208208275835e-07
4.334396173774412,1.9883387622488992e-06,9.010722086225929e-07,5.851146886756399e-07,3.159601762614189e-07,1.4559316421064882e-07
4.344360302909526,2.0243143068678118e-06,8.926633134217256e-07,5.807214955459404e-07,3.135568574686425e-07,1.4253130969511664e-07
4.354324432044639,1.948838260156989e-06,8.852117357960811e-07,5.749519425885126e-07,3.107445080564634e-07,1.4216312809396326e-07
4.364288561179753,1.937608584752542e-06,8.759859068800516e-07,5.698098758296093e-07,3.0803524941360753e-07,1.409700659923834e-07
4.374252690314866,1.9253319264025897e-06,8.69795123724593e-07,5.650431592929858e-07,3.0496227299458755e-07,1.334923599200267e-07
4.38421681944998,1.9377005597518198e-06,8.612327691733843e-07,5.593898110766029e-07,3.0237284721536266e-07,1.355733224286731e-07
4.394180948585094,1.8797319018028352e-06,8.534368832744938e-07,5.550597505231468e-07,2.9915723965058984e-07,1.3590464454072673e-07
4.404145077720207,1.8691065589676427e-06,8.462682499658467e-07,5.499239587917182e-07,2.971094809288924e-07,1.344586945132408e-07
4.414109206855321,1.8763114470587412e-06,8.400377545467508e-07,5.455654335103086e-07,2.9414921166308886e-07,1.3386317641448789e-07
4.4240733359904345,1.8360215190300291e-06,8.319169541792353e-07,5.403354331877978e-07,2.920030639831273e-07,1.3378640818624505e-07
4.434037465125548,1.836948219670027e-06,8.24278604603224e-07,5.358328614109142e-07,2.8939579657036407e-07,1.3280267145768602e-07
4.444001594260661,1.800472709476655e-06,8.181905396844289e-07,5.312501665458408e-07,2.870075680601938e-07,1.326048604760747e-07
4.4539657233957755,1.812823844697936e-06,8.10438583832436e-07,5.267393744016432e-07,2.8479755245552836e-07,1.2948622079165343e-07
4.463929852530889,1.7879918940377214e-06,8.04176122103307e-07,5.223422276072381e-07,2.8228831251313355e-07,1.3002903212065446e-07
4.473893981666002,1.7651189215160199e-06,7.972784970523449e-07,5.176120677701831e-07,2.7974097246101e-07,1.26979558105546e-07
4.4838581108011155,1.7416213687812248e-06,7.90555579781343e-07,5.132450819534619e-07,2.7747456903353616e-07,1.2196081604098992e-07
4.49382223993623,1.7348415225613846e-06,7.837043033905773e-07,5.091089197099903e-07,2.7474883662381076e-07,1.2524148216850405e-07
4.503786369071343,1.7379326841989912e-06,7.765622353549725e-07,5.047898446240771e-07,2.733087466871837e-07,1.2324443609212895e-07
4.5137504982064565,1.6839632330647936e-06,7.703909105893822e-07,5.004742289301172e-07,2.704832354226303e-07,1.188810361848972e-07
4.52371462734157,1.6871373032614808e-06,7.641957532844367e-07,4.965871793236868e-07,2.6878012735906466e-07,1.226453244044573e-07
4.533678756476684,1.6733261577880943e-06,7.581732153052067e-07,4.916332538936622e-07,2.657294757021844e-07,1.1972903351121246e-07
4.543642885611797,1.6621275378264469e-06,7.515034010346056e-07,4.885363816743596e-07,2.642631067249434e-07,1.1739964737758915e-07
4.553607014746911,1.6416991270965137e-06,7.461892266788331e-07,4.838392352736121e-07,2.614664504425197e-07,1.190938371076474e-07
4.563571143882025,1.632002735552537e-06,7.385274052650652e-07,4.800233298242588e-07,2.596153984725485e-07,1.1678023500130218e-07
4.573535273017138,1.633223549322613e-06,7.331396630012358e-07,4.7592878244787267e-07,2.574843031268321e-07,1.1835603145653472e-07
4.583499402152252,1.605300164763108e-06,7.270459535466305e-07,4.7280051337446983e-07,2.552535061312794e-07,1.1634201111111943e-07
4.593463531287365,1.5985154606416023e-06,7.212038929411546e-07,4.684872774828535e-07,2.536984497304418e-07,1.1420062140919933e-07
4.603427660422479,1.5838601066658337e-06,7.156489222428488e-07,4.6464494985290894e-07,2.512927240567529e-07,1.1404320033830233e-07
4.613391789557593,1.5761810150970248e-06,7.099082065720655e-07,4.608893570708606e-07,2.495836699579828e-07,1.129042381437312e-07
4.623355918692706,1.5590134353018249e-06,7.041681723623526e-07,4.580249078905119e-07,2.475197030935211e-07,1.1161735598066005e-07
4.633320047827819,1.5415060825803986e-06,6.985338213515256e-07,4.5416147818943167e-07,2.457655521701787e-07,1.1025448964222494e-07
4.643284176962934,1.5364691784955393e-06,6.928786913776442e-07,4.501371238387135e-07,2.436998462487641e-07,1.090103542163592e-07
4.653248306098047,1.523518451597782e-06,6.874036403532855e-07,4.4707248583636934e-07,2.4147689752673086e-07,1.095020584149143e-07
4.66321243523316,1.5167093570020009e-06,6.827921753307327e-07,4.427762875145402e-07,2.40002485502526e-07,1.0751347949881444e-07
4.673176564368274,1.4884661832321464e-06,6.773656490366983e-07,4.3993652572192306e-07,2.3781901048881734e-07,1.0662569616525324e-07
4.683140693503388,1.4883291739521176e-06,6.716879384351104e-07,4.3643373071282447e-07,2.357784242520873e-07,1.0724125433896641e-07
4.693104822638501,1.477956182668811e-06,6.661541522407698e-07,4.3311398808838456e-07,2.3429484479931774e-07,1.0493866135269603e-07
4.703068951773615,1.4583633259480735e-06,6.619926417982206e-07,4.2990765967799296e-07,2.3217071997335283e-07,1.0482628444704351e-07
4.713033080908729,1.4523629907068228e-06,6.563752776280488e-07,4.2659939116522657e-07,2.3016393725981235e-07,1.0449258236866241e-07
4.722997210043842,1.4408381857844016e-06,6.51292004841566e-07,4.2392300627824545e-07,2.2892768760391088e-07,1.0207022753121212e-07
4.732961339178956,1.4338744823553904e-06,6.469843259679815e-07,4.2024246053094247e-07,2.272152162790848e-07,1.0233874482891308e-07
4.742925468314069,1.4149191299672045e-06,6.420977835536974e-07,4.1650474370505297e-07,2.2537732133852238e-07,1.0215434168709003e-07
4.752889597449183,1.4097190763829808e-06,6.365505892115867e-07,4.133524504220942e-07,2.235717261376879e-07,1.0024025225359612e-07
4.7628537265842965,1.3967430467987095e-06,6.313187820172087e-07,4.1053717595252253e-07,2.2184088000075057e-07,1.0029596437181991e-07
4.77281785571941,1.3882748343940284e-06,6.271727630536124e-07,4.0770409251854187e-07,2.2010450099312727e-07,9.916485815421017e-08
4.782781984854523,1.3781980575964199e-06,6.221364062574645e-07,4.0483445211729687e-07,2.1859090526618852e-07,9.788911421682926e-08
4.7927461139896375,1.3629801070942712e-06,6.17474268463157e-07,4.0159232344977195e-07,2.1707576222302903e-07,9.785922241117842e-08
4.802710243124751,1.3574469595721853e-06,6.137656468388843e-07,3.98588537050296e-07,2.1546990534289112e-07,9.686248677388318e-08
4.812674372259864,1.344357383088842e-06,6.089889201842522e-07,3.952369831775873e-07,2.1387574501694064e-07,9.589183832536311e-08
4.822638501394978,1.3380411112981233e-06,6.04403103112543e-07,3.9269567611549236e-07,2.1228194381991071e-07,9.624444361302105e-08
4.832602630530092,1.3259339689881203e-06,5.999647211107544e-07,3.8989591389448115e-07,2.1030855137673018e-07,9.487935608824768e-08
4.842566759665205,1.3173855229080723e-06,5.952308780401022e-07,3.86981357003628e-07,2.0908348768459271e-07,9.380745963075489e-08
4.8525308888003185,1.3113202361133487e-06,5.919160549735752e-07,3.8442281007171275e-07,2.0764078845624606e-07,9.342705803920424e-08
4.862495017935433,1.2988456278832533e-06,5.871211688687409e-07,3.8126556391445113e-07,2.059564195554198e-07,9.313225663555129e-08
4.872459147070546,1.291113555156413e-06,5.82577956076186e-07,3.783844972390876e-07,2.0486336828460115e-07,9.210925466969555e-08
4.882423276205659,1.278980830713957e-06,5.785876648887198e-07,3.758653255219615e-07,2.0331096363662677e-07,9.101402998832188e-08
4.892387405340773,1.2727686701991611e-06,5.743419064716206e-07,3.734750398594659e-07,2.016385876537052e-07,9.102192223718396e-08
4.902351534475887,1.2632092569073427e-06,5.698752826087717e-07,3.7113236786623404e-07,2.0036208913393604e-07,9.002808301590463e-08
4.912315663611,1.2501760670728923e-06,5.660639860227536e-07,3.6820538476104235e-07,1.9891805185659384e-07,8.915163322516409e-08
4.922279792746114,1.2412097246379227e-06,5.617179874931951e-07,3.6518302143097284e-07,1.9752519970222427e-07,8.907007006573541e-08
4.932243921881227,1.2377613377359004e-06,5.582299841306909e-07,3.624283365109899e-07,1.9588378873986116e-07,8.796827109760868e-08
4.942208051016341,1.2287336256291868e-06,5.54655146594441e-07,3.601078635625228e-07,1.9459568381868844e-07,8.716164334985843e-08
4.952172180151455,1.2142873755198434e-06,5.503112479600082e-07,3.5805383019253877e-07,1.932226797043447e-07,8.73204438912319e-08
4.962136309286568,1.2079272182028019e-06,5.46594616827078e-07,3.548765340990768e-07,1.9198234643169647e-07,8.666897063407938e-08
4.972100438421682,1.2066417402814451e-06,5.427177256128011e-07,3.531923060101866e-07,1.9052603683083897e-07,8.566810498692771e-08
4.982064567556796,1.19412583255716e-06,5.395081224678389e-07,3.504485980644271e-07,1.8930065720479556e-07,8.530781001176961e-08
4.992028696691909,1.1810383332282462e-06,5.35848981465021e-07,3.476555313485865e-07,1.8800552740406407e-07,8.470295582571233e-08
5.001992825827022,1.1763117150026102e-06,5.319195682084006e-07,3.452697203498037e-07,1.8693253005946977e-07,8.397396875260127e-08
5.011956954962137,1.170354916097075e-06,5.281379123975109e-07,3.432603492985281e-07,1.8561998612640807e-07,8.352282613310684e-08
5.02192108409725,1.160296507667849e-06,5.245042831409756e-07,3.406142041257013e-07,1.841034679031115e-07,8.26447010926466e-08
5.031885213232363,1.149030452558338e-06,5.210872931453758e-07,3.387588407949962e-07,1.8261915793645182e-07,8.221866188977513e-08
5.041849342367477,1.1441803584142312e-06,5.174969928649554e-07,3.3612636792223225e-07,1.8162633156090373e-07,8.172039506423283e-08
5.051813471502591,1.1391019361467085e-06,5.13874020711876e-07,3.338172965534895e-07,1.8042444498179403e-07,8.10354990469004e-08
5.061777600637704,1.1294473913484713e-06,5.101768252082247e-07,3.3149392704275633e-07,1.789540927112817e-07,8.067250682144943e-08
5.071741729772818,1.1205844014103684e-06,5.065272166910557e-07,3.295453393750938e-07,1.7816871067454945e-07,8.001343675889304e-08
5.081705858907931,1.114170279467953e-06,5.037407474209859e-07,3.2740336541121963e-07,1.7708182169634503e-07,7.939950454763752e-08
5.091669988043045,1.107666476158504e-06,5.004124720360313e-07,3.252108720790268e-07,1.758769306442918e-07,7.927025119009229e-08
5.1016341171781585,1.0989588761330012e-06,4.964538908819537e-07,3.2297092854935234e-07,1.7472139712706434e-07,7.833596529942554e-08
5.111598246313272,1.0897247592210553e-06,4.937132499029595e-07,3.2086940683496665e-07,1.7351448099542803e-07,7.791851819419413e-08
5.121562375448386,1.0842044478887238e-06,4.903557610615414e-07,3.1862861761537304e-07,1.7253653303073687e-07,7.737737813007881e-08
5.1315265045834995,1.0800900119805297e-06,4.871731592907096e-07,3.167693941038285e-07,1.7119955065094096e-07,7.706168331256592e-08
5.141490633718613,1.0707051849437537e-06,4.840811411309253e-07,3.1441397493877083e-07,1.6998667925319818e-07,7.659472297896265e-08
5.151454762853726,1.0620175709636115e-06,4.806644326704663e-07,3.125204223008093e-07,1.689977822640622e-07,7.591602394699519e-08
5.16141889198884,1.0560409721086946e-06,4.774196912453225e-07,3.105638193088423e-07,1.6777353106866247e-07,7.5078499161189e-08
5.171383021123954,1.04978647617643e-06,4.746386941273145e-07,3.0845283224704853e-07,1.6681777454476104e-07,7.49540684324418e-08
5.181347150259067,1.0443576425160163e-06,4.7154974652778696e-07,3.066107554348458e-07,1.6552510665273956e-07,7.448564819545305e-08
5.1913112793941805,1.0345673121128068e-06,4.687212396150513e-07,3.0448522983985837e-07,1.6454760570414762e-07,7.413662386740964e-08
5.201275408529295,1.0284994025297767e-06,4.655840785214644e-07,3.0267977758662007e-07,1.6354995856687115e-07,7.333569811949481e-08
5.211239537664408,1.0244693981016205e-06,4.6257539187369417e-07,3.003635000123896e-07,1.6239427555113523e-07,7.287741702948615e-08
5.221203666799521,1.0174544277316234e-06,4.595631283322128e-07,2.9897021804321015e-07,1.6145231709211552e-07,7.263976953198651e-08
5.231167795934635,1.0094541884660156e-06,4.5699645719397593e-07,2.9683915136236964e-07,1.6055532377962287e-07,7.207710466224673e-08
5.241131925069749,1.002437809076452e-06,4.535717852309135e-07,2.9485352155626584e-07,1.5923100358196774e-07,7.153032074372305e-08
5.251096054204862,9.99375126956718e-07,4.510247619756301e-07,2.9315806775082476e-07,1.5855359526552404e-07,7.137042417047091e-08
5.261060183339976,9.913969301093522e-07,4.4833030494685825e-07,2.909326007922327e-07,1.5751753160587662e-07,7.073342525823011e-08
5.27102431247509,9.848980443301016e-07,4.4557844061483004e-07,2.894076467122149e-07,1.562905099001807e-07,7.013021844177943e-08
5.280988441610203,9.770770191168955e-07,4.4270690818919114e-07,2.8773643250918627e-07,1.555679789721011e-07,7.004397362899388e-08
5.290952570745317,9.739863758647973e-07,4.398686918338987e-07,2.857300995388699e-07,1.5459533156896878e-07,6.946992755743105e-08
5.30091669988043,9.682846463299605e-07,4.3731649096825493e-07,2.841261702202392e-07,1.5339198504655685e-07,6.898368234489808e-08
5.310880829015544,9.598229402118257e-07,4.343601824409122e-07,2.824506931385708e-07,1.5262896959401015e-07,6.864525159620978e-08
5.320844958150658,9.545888406008182e-07,4.32050529692592e-07,2.8053180676846897e-07,1.5169413109391299e-07,6.828791310949505e-08
5.330809087285771,9.50033980687088e-07,4.2900754411267813e-07,2.7877417892613086e-07,1.5062121888791217e-07,6.744221948987248e-08
5.340773216420884,9.453283104961333e-07,4.262246374138749e-07,2.7716300097964623e-07,1.4971705976898928e-07,6.732517502525622e-08
5.350737345555999,9.369138645707786e-07,4.235305522931955e-07,2.754221594474078e-07,1.4885687299048283e-07,6.693798066227287e-08
5.360701474691112,9.304391592515971e-07,4.2075371581892827e-07,2.7404250733478805e-07,1.477680274924066e-07,6.648872115936975e-08
5.370665603826225,9.26796414982466e-07,4.1896401169077774e-07,2.719971845555032e-07,1.4731666301870377e-07,6.598926549633688e-08
5.380629732961339,9.214974908110825e-07,4.167343238418756e-07,2.7034647336822454e-07,1.4625553675671234e-07,6.592334673001073e-08
5.390593862096453,9.143169439338856e-07,4.138925442639051e-07,2.685538618888795e-07,1.4529882230738423e-07,6.535222193477114e-08
5.400557991231566,9.073986174749341e-07,4.1166294988509466e-07,2.672493124851021e-07,1.444467340055739e-07,6.47009209459054e-08
5.41052212036668,9.058537723344074e-07,4.091347739751627e-07,2.656910146667776e-07,1.4346006110073588e-07,6.473528619353468e-08
5.420486249501794,8.990470086280701e-07,4.065409827027273e-07,2.6401677484226505e-07,1.4273838354129567e-07,6.398357005604101e-08
5.430450378636907,8.940737765986234e-07,4.0414832341989343e-07,2.62372085633315e-07,1.419131732556721e-07,6.353854258804139e-08
5.4404145077720205,8.871868510327065e-07,4.017615248456596e-07,2.608832933239507e-07,1.4116525792561385e-07,6.34406218971711e-08
5.450378636907134,8.834398750549021e-07,3.9926123459218627e-07,2.595334565811037e-07,1.402206519196789e-07,6.296385539863342e-08
5.460342766042248,8.78624408883504e-07,3.970218689380513e-07,2.577771898176313e-07,1.395061160244738e-07,6.257155158358839e-08
5.4703068951773615,8.720213030042417e-07,3.94689087106226e-07,2.5637605303858087e-07,1.3867471251912426e-07,6.241746168854673e-08
5.480271024312475,8.675521687749817e-07,3.9215535492947463e-07,2.548490792734839e-07,1.3766748176930972e-07,6.182862848642833e-08
5.490235153447588,8.628445653576192e-07,3.9003149131871093e-07,2.534257709699855e-07,1.3695441610423238e-07,6.162901743384151e-08
5.500199282582702,8.581675114820241e-07,3.876602896085011e-07,2.5199052940990225e-07,1.3616716218046567e-07,6.114954541335222e-08
5.510163411717816,8.526329236348097e-07,3.8516351420438834e-07,2.5045712851581023e-07,1.3531826751500187e-07,6.075453647344336e-08
5.520127540852929,8.474704666735985e-07,3.830939454626275e-07,2.489444160847434e-07,1.346625720196915e-07,6.04511897116911e-08
5.530091669988043,8.4231914994245e-07,3.8084499764192676e-07,2.4767712706069283e-07,1.3376153493335893e-07,6.011544677979723e-08
5.540055799123157,8.39259156489124e-07,3.78478577324621e-07,2.460101419468194e-07,1.3291767013536708e-07,5.969447214849873e-08
5.55001992825827,8.329813577353863e-07,3.765509804668897e-07,2.449199683834498e-07,1.3228347777183487e-07,5.934458619014168e-08
5.559984057393383,8.270429981981207e-07,3.741974868694192e-07,2.43151973736198e-07,1.315633454283701e-07,5.900014900829438e-08
5.569948186528498,8.234616389972765e-07,3.720614577712518e-07,2.416569855771999e-07,1.306257614127115e-07,5.867193031225567e-08
5.579912315663611,8.200362727190812e-07,3.699077720316589e-07,2.405671802973486e-07,1.29939152342206e-07,5.8333467853327186e-08
5.589876444798724,8.142289825977665e-07,3.680999879444983e-07,2.3914074435973416e-07,1.2933212101313473e-07,5.8031877100118226e-08
5.599840573933838,8.095677450828513e-07,3.661922057952936e-07,2.3781223937177026e-07,1.2848703662108506e-07,5.756284397352163e-08
5.609804703068952,8.055351177861772e-07,3.638755149254836e-07,2.3654521433406878e-07,1.2783077240081093e-07,5.7367352466477104e-08
5.619768832204065,8.010056011163979e-07,3.6182691400731633e-07,2.3515983687603267e-07,1.2724659781995068e-07,5.71592454888658e-08
5.629732961339179,7.962715560428059e-07,3.599460409661251e-07,2.3402247144753885e-07,1.2631601109218373e-07,5.6870476383567235e-08
5.639697090474292,7.917960271795308e-07,3.577692996919265e-07,2.325163035696737e-07,1.256819734136015e-07,5.639443172577859e-08
5.649661219609406,7.871613639705873e-07,3.55870138312787e-07,2.3145530622293394e-07,1.2508260066867953e-07,5.6156145770936e-08
5.65962534874452,7.83904156132559e-07,3.5410063245286764e-07,2.3014927929830278e-07,1.2428241470970997e-07,5.588668317300872e-08
5.669589477879633,7.787105642925784e-07,3.5200921716280953e-07,2.2871181309836408e-07,1.2365291012786473e-07,5.539357933666843e-08
5.679553607014747,7.742038071115403e-07,3.5010039141388823e-07,2.274290024962587e-07,1.229081848394964e-07,5.511155833027834e-08
5.689517736149861,7.700356119006007e-07,3.478863794190314e-07,2.2639967547816058e-07,1.2233246371979346e-07,5.490610536922603e-08
5.699481865284974,7.66440329913566e-07,3.4631892281779877e-07,2.2506753684392963e-07,1.2164904149882146e-07,5.453968537094004e-08
5.709445994420087,7.617709303799815e-07,3.442475204932357e-07,2.2385352575501913e-07,1.21012254209348e-07,5.4236833869319576e-08
5.7194101235552015,7.573798214279788e-07,3.426875405680132e-07,2.2261659768026567e-07,1.2018608180926673e-07,5.404770564978679e-08
5.729374252690315,7.534394449933761e-07,3.404348201107143e-07,2.2143101740301264e-07,1.1958017480587055e-07,5.362811500423832e-08
5.739338381825428,7.504494652644699e-07,3.386662720043786e-07,2.202089080622324e-07,1.1895951821136918e-07,5.3273248316179614e-08
5.749302510960542,7.452055704120436e-07,3.3685441604187e-07,2.1908187369295915e-07,1.1833526269059666e-07,5.31734368587994e-08
5.759266640095656,7.402572145777765e-07,3.3502721985092885e-07,2.1797956930471525e-07,1.177150386539124e-07,5.2827647908931685e-08
5.769230769230769,7.381987627582341e-07,3.333565154278286e-07,2.1661569276431937e-07,1.1702572065802252e-07,5.26793176151438e-08
5.7791948983658825,7.344611191533617e-07,3.3161283974547477e-07,2.1547372270740707e-07,1.1652313226706979e-07,5.235541244979348e-08
5.789159027500996,7.300678437859842e-07,3.299658321314764e-07,2.1425715224250924e-07,1.159746052819e-07,5.2090995506222294e-08
5.79912315663611,7.260567973127931e-07,3.2803161761849477e-07,2.1326851767054879e-07,1.1528204461991667e-07,5.174375320691515e-08
5.8090872857712235,7.217149382818203e-07,3.2635097401579853e-07,2.1208467760564076e-07,1.1454321343780012e-07,5.13445800016978e-08
5.819051414906337,7.184784250766037e-07,3.2465260251721595e-07,2.1088892672772118e-07,1.1401955952775042e-07,5.103030729606917e-08
5.829015544041451,7.140446562965802e-07,3.228487953704238e-07,2.0985454352667e-07,1.1332970041785049e-07,5.104649245725151e-08
5.838979673176564,7.100845301500763e-07,3.210082320742745e-07,2.0869692040069103e-07,1.1279450073564566e-07,5.055985866649093e-08
5.848943802311678,7.071410803994178e-07,3.1951016280279537e-07,2.0764657713361564e-07,1.1228696521283686e-07,5.0378543074518194e-08
5.858907931446791,7.037217300848702e-07,3.179455134682164e-07,2.0657014915165367e-07,1.1163604210667488e-07,5.0187886915900196e-08
5.868872060581905,6.992748993243833e-07,3.160612875377159e-07,2.0562324045228048e-07,1.1097378305343132e-07,4.988499734900377e-08
5.878836189717019,6.956578769935998e-07,3.1460484586598925e-07,2.0455415775162713e-07,1.1038404873387743e-07,4.9442854149275476e-08
5.888800318852132,6.922687335653064e-07,3.1296008380361727e-07,2.0317320915154751e-07,1.0992465342093931e-07,4.9345018493257416e-08
5.898764447987245,6.886351310360172e-07,3.113070298417419e-07,2.0225528799771266e-07,1.0933278510124113e-07,4.910446100728474e-08
5.90872857712236,6.851536315555131e-07,3.098225523300721e-07,2.0124881714146856e-07,1.0865241402184618e-07,4.8868261935862925e-08
5.918692706257473,6.817825569793157e-07,3.080858786267291e-07,2.0038189393450774e-07,1.0816980923903399e-07,4.84869904200352e-08
5.928656835392586,6.781267565437948e-07,3.0663236050006075e-07,1.9939354565356425e-07,1.0771390361384912e-07,4.836831739232717e-08
5.9386209645277,6.747145812163727e-07,3.0495599762371714e-07,1.980709998691453e-07,1.0717311887681672e-07,4.794709089507251e-08
5.948585093662814,6.713436620709852e-07,3.0348511963590665e-07,1.9738107541788097e-07,1.0660629733095394e-07,4.791977195871163e-08
5.958549222797927,6.677725655651088e-07,3.019981232139583e-07,1.961021699597484e-07,1.0607588425836207e-07,4.759533705748867e-08
5.968513351933041,6.648898360723875e-07,3.0025052691824037e-07,1.9530338871966568e-07,1.0554879295734755e-07,4.726891437083317e-08
5.978477481068155,6.613361036418825e-07,2.988813657899324e-07,1.9417105962696958e-07,1.0498358305291362e-07,4.7207372257322846e-08
5.988441610203268,6.58055043532584e-07,2.9713469441177326e-07,1.9312319772101194e-07,1.0447055288419922e-07,4.6811907342818456e-08
5.998405739338382,6.547835547647034e-07,2.960216237400868e-07,1.921951607742686e-07,1.0379084147299658e-07,4.6484202805060836e-08
6.008369868473495,6.517905264869219e-07,2.9442668176807794e-07,1.9128660236177955e-07,1.0338297012010299e-07,4.6366003307493134e-08
6.018333997608609,6.481380032684281e-07,2.92964751716495e-07,1.9033956166328433e-07,1.0279705574773695e-07,4.610698556393356e-08
6.028298126743723,6.447601439063262e-07,2.915278952512853e-07,1.8933776295017875e-07,1.0237746848861913e-07,4.5886677661004275e-08
6.038262255878836,6.412985571276409e-07,2.899108505515174e-07,1.8851551828778706e-07,1.017542655142295e-07,4.5655773115008935e-08
6.048226385013949,6.388255717100408e-07,2.887574512748757e-07,1.8743080942944846e-07,1.0118959737108383e-07,4.548823485527708e-08
6.0581905141490635,6.354855102755502e-07,2.8709436731572753e-07,1.8650821678846513e-07,1.0079486727597217e-07,4.516451963856002e-08
6.068154643284177,6.323925675845529e-07,2.857264824158786e-07,1.8552878165204148e-07,1.0043528752756068e-07,4.496336881260011e-08
6.07811877241929,6.294202849490572e-07,2.8448871212109094e-07,1.847025720413835e-07,9.985056695683094e-08,4.476558227310735e-08
6.088082901554404,6.263288139661705e-07,2.829355730589922e-07,1.8385877071978982e-07,9.936695489873664e-08,4.4632920073780065e-08
6.098047030689518,6.233808263133667e-07,2.816726909349913e-07,1.8295441548355153e-07,9.893857164003918e-08,4.432016108375318e-08
6.108011159824631,6.199239853177433e-07,2.803430276230253e-07,1.821499168457861e-07,9.83430767338828e-08,4.4075086296266724e-08
6.1179752889597445,6.172873454760525e-07,2.789822611868403e-07,1.8119414185977657e-07,9.792177591940335e-08,4.389509448776559e-08
6.127939418094859,6.144524942786749e-07,2.774836512094652e-07,1.8021079303811989e-07,9.736354341249304e-08,4.3694069619336687e-08
6.137903547229972,6.113334227307981e-07,2.7633513442543826e-07,1.7949928271474247e-07,9.704110363101626e-08,4.344295384966676e-08
6.1478676763650855,6.079236581036099e-07,2.7485178634356156e-07,1.7859967538344182e-07,9.655886782554081e-08,4.336166587116843e-08
6.157831805500199,6.051875879259952e-07,2.7359240116693815e-07,1.7768891531369763e-07,9.59909947287808e-08,4.2929005330412384e-08
6.167795934635313,6.024356530813643e-07,2.722930868644132e-07,1.7690789299967373e-07,9.562635454422084e-08,4.293590641699442e-08
6.177760063770426,5.995110874415757e-07,2.710355652484124e-07,1.759727168299902e-07,9.508240644833977e-08,4.272121291909961e-08
6.18772419290554,5.962969234698043e-07,2.6945107760768453e-07,1.7526616776651834e-07,9.46989122123088e-08,4.2453577227872084e-08
6.197688322040653,5.941924076040584e-07,2.681227812012911e-07,1.7439583877128469e-07,9.427562987933194e-08,4.237960187271193e-08
6.207652451175767,5.909407482965982e-07,2.6713478485200474e-07,1.7348238060869746e-07,9.374999004979095e-08,4.209558764907418e-08
6.217616580310881,5.882860475632136e-07,2.658797268402187e-07,1.7275697156056952e-07,9.334427264923813e-08,4.186654375727824e-08
6.227580709445994,5.850244945453133e-07,2.6461708089283963e-07,1.719233059791679e-07,9.286994642501349e-08,4.1652556590976515e-08
6.237544838581108,5.824449364656564e-07,2.633335034243706e-07,1.7107391708936174e-07,9.249179056785685e-08,4.147568750460995e-08
6.247508967716222,5.799490711874753e-07,2.6207410378659844e-07,1.7027852329727357e-07,9.192284387811224e-08,4.125273744628586e-08
6.257473096851335,5.769280693740331e-07,2.607871458082153e-07,1.6954038124135672e-07,9.161329782161882e-08,4.1120897190812196e-08
6.267437225986448,5.738155736051533e-07,2.5955452091118463e-07,1.6863603700591867e-07,9.112186166175925e-08,4.0865019148024254e-08
6.277401355121563,5.714038770231085e-07,2.5835365904750994e-07,1.677979072656154e-07,9.072382187738208e-08,4.0603155730789126e-08
6.287365484256676,5.689913219323565e-07,2.571778826329939e-07,1.6717562611203044e-07,9.02315230988476e-08,4.0514394577594666e-08
6.297329613391789,5.661173569193479e-07,2.5603983045783346e-07,1.6630258780679223e-07,8.986910243139384e-08,4.027760289986876e-08
6.307293742526903,5.63264959168727e-07,2.5496063024742585e-07,1.6562107619237157e-07,8.948519841087714e-08,4.015201519138948e-08
6.317257871662017,5.614483777933141e-07,2.5377530856067034e-07,1.647354382035119e-07,8.90886124312785e-08,3.9947571963824054e-08
6.32722200079713,5.585098772178728e-07,2.526288954106128e-07,1.6410080396679445e-07,8.873371978851759e-08,3.973077424261066e-08
6.337186129932244,5.559160485271938e-07,2.511845023005134e-07,1.6325473672088712e-07,8.821088312733898e-08,3.9518812030311317e-08
6.347150259067357,5.531084751855381e-07,2.501714693830998e-07,1.6261965275143823e-07,8.778907408984186e-08,3.9400852420489974e-08
6.357114388202471,5.512940739286247e-07,2.489882756482159e-07,1.6175072006883542e-07,8.740931273529753e-08,3.9156420112242485e-08
6.367078517337585,5.487167499442302e-07,2.479972155770417e-07,1.6100183264518936e-07,8.705266586593798e-08,3.905169009099209e-08
6.377042646472698,5.454950594572041e-07,2.4677941193401187e-07,1.6037624577709687e-07,8.66691661753684e-08,3.8855983383561604e-08
6.387006775607812,5.436984108691534e-07,2.455896711674803e-07,1.5970033012007884e-07,8.625581689812671e-08,3.869341361499613e-08
6.3969709047429255,5.408989482347774e-07,2.4449818877506653e-07,1.5895009211066996e-07,8.584194821675718e-08,3.852004602014194e-08
6.406935033878039,5.385234480602575e-07,2.434375206346912e-07,1.5827104771075526e-07,8.538758508682718e-08,3.834605227163663e-08
6.416899163013152,5.363036419135582e-07,2.423119436185524e-07,1.574376926759827e-07,8.506723876557525e-08,3.816396212581472e-08
6.4268632921482665,5.341246854130332e-07,2.412039444448062e-07,1.5677367220814808e-07,8.465369574933362e-08,3.7993198742331044e-08
6.43682742128338,5.314712617450949e-07,2.401239040333878e-07,1.5595671707353197e-07,8.430859329903696e-08,3.781866736240702e-08
6.446791550418493,5.290250889822585e-07,2.390881012886036e-07,1.5540313804191021e-07,8.394342200001151e-08,3.770655642259142e-08
6.4567556795536065,5.270190335193132e-07,2.3794230588248408e-07,1.5482226417266593e-07,8.352039718840545e-08,3.7505225670956396e-08
6.466719808688721,5.245439428748355e-07,2.3689748420226929e-07,1.5405887923913818e-07,8.319874075797032e-08,3.7287348930205005e-08
6.476683937823834,5.217659588216414e-07,2.3596072863694455e-07,1.533682163335744e-07,8.280213886719932e-08,3.711829362021981e-08
6.4866480669589475,5.197746290939196e-07,2.349178972028739e-07,1.5260976007157748e-07,8.242924992978871e-08,3.6941436060350535e-08
6.496612196094061,5.177697000301897e-07,2.3386600170569326e-07,1.5206342868418376e-07,8.208687536665607e-08,3.6848333760834325e-08
6.506576325229175,5.154039273697014e-07,2.3293476563188378e-07,1.5141255904436787e-07,8.170831117399359e-08,3.6699552508659624e-08
6.516540454364288,5.128858855656793e-07,2.3174190270659875e-07,1.506005638514325e-07,8.136511876760227e-08,3.648880804456259e-08
6.526504583499402,5.107923402564617e-07,2.3083370400356627e-07,1.499424972626484e-07,8.104576505117629e-08,3.634313601465604e-08
6.536468712634516,5.08770375202186e-07,2.2983151137699988e-07,1.493931354236757e-07,8.069108518630345e-08,3.613315335333924e-08
6.546432841769629,5.061970876226828e-07,2.2871022614493077e-07,1.4868841540056152e-07,8.031876194049164e-08,3.600138177479077e-08
6.556396970904743,5.038220350845368e-07,2.2782590697769362e-07,1.4804859934436813e-07,7.993327224324465e-08,3.589964517745061e-08
6.566361100039856,5.020966561226493e-07,2.2690432998193282e-07,1.473514384677573e-07,7.958883507712224e-08,3.564985589810768e-08
6.57632522917497,4.999192182439386e-07,2.2590819021382207e-07,1.46766096782055e-07,7.924410040886757e-08,3.5478345716647415e-08
6.586289358310084,4.979540680324854e-07,2.2493363737705275e-07,1.4605521468619524e-07,7.894984296423364e-08,3.538596475497432e-08
6.596253487445197,4.952660400294987e-07,2.2395192553530432e-07,1.4559594322176975e-07,7.857403250166676e-08,3.5262298439215386e-08
6.60621761658031,4.932749817884927e-07,2.2305767747251503e-07,1.4490715263622634e-07,7.823355960660426e-08,3.512064678509244e-08
6.616181745715425,4.913957807912952e-07,2.2192608531093832e-07,1.4421078021496933e-07,7.786678414535076e-08,3.488754401832203e-08
6.626145874850538,4.893776910855205e-07,2.212211190478725e-07,1.4365251403690364e-07,7.766115419324482e-08,3.480646510071457e-08
6.636110003985651,4.868190523532879e-07,2.2018331936366886e-07,1.4303969972909984e-07,7.723562197152569e-08,3.46978067624841e-08
6.646074133120765,4.846337879239405e-07,2.1919461078519217e-07,1.4244260253798108e-07,7.691574926775604e-08,3.447430132101768e-08
6.656038262255879,4.829165450296874e-07,2.181681138061221e-07,1.4178330831758976e-07,7.66048725996335e-08,3.4398639783876917e-08
6.666002391390992,4.809852133992244e-07,2.1717198112761967e-07,1.4121210833396307e-07,7.626081250622579e-08,3.424729109143137e-08
6.675966520526106,4.785984754511222e-07,2.1635147543066136e-07,1.407180660796512e-07,7.596248268780419e-08,3.404535362009447e-08
6.68593064966122,4.764892371892576e-07,2.1549064501171133e-07,1.4004854362464942e-07,7.562237028235386e-08,3.388860673866954e-08
6.695894778796333,4.7496874961238543e-07,2.145964361961739e-07,1.3944542849115272e-07,7.54124097423179e-08,3.382889587922434e-08
6.705858907931447,4.728481004312396e-07,2.1374209835652625e-07,1.3894895872905324e-07,7.506461650462988e-08,3.36597555038589e-08
6.71582303706656,4.706830229501206e-07,2.1287574127516082e-07,1.3823197559818674e-07,7.46887097352405e-08,3.352935338692301e-08
6.725787166201674,4.6870051008893476e-07,2.1197502477325286e-07,1.3773571883355736e-07,7.440662088954285e-08,3.3248327740415536e-08
6.7357512953367875,4.6724885615517954e-07,2.109563197325892e-07,1.3713836416512255e-07,7.41131500143873e-08,3.3251526644285685e-08
6.745715424471901,4.652248972409776e-07,2.1025638495350366e-07,1.3662332546148394e-07,7.381657274091704e-08,3.310888011655244e-08
6.755679553607014,4.6296112860990626e-07,2.0927673489243666e-07,1.359649273867361e-07,7.352006507798669e-08,3.289382340082066e-08
6.7656436827421285,4.611147755623019e-07,2.083165571730075e-07,1.3540721790137383e-07,7.315911330433404e-08,3.278445787552908e-08
6.775607811877242,4.592209258952272e-07,2.0757900753504478e-07,1.349135578701955e-07,7.284325915546507e-08,3.2704465606593724e-08
6.785571941012355,4.5727513036774506e-07,2.0657697194622004e-07,1.34307558561623e-07,7.256118552166732e-08,3.2504772809411224e-08
6.7955360701474685,4.553804252349765e-07,2.0582689875993748e-07,1.3376431546323238e-07,7.228948884132037e-08,3.236506990167452e-08
6.805500199282583,4.535423533546225e-07,2.0506733413669962e-07,1.3318111069144671e-07,7.20139250589557e-08,3.229725648764857e-08
6.815464328417696,4.5204901615538725e-07,2.0426113363113482e-07,1.32735869316895e-07,7.173698203026281e-08,3.2142575442988344e-08
6.8254284575528095,4.498723437112711e-07,2.034731727842936e-07,1.321401912987019e-07,7.141263676400718e-08,3.198828168159454e-08
6.835392586687924,4.4796913380182557e-07,2.0257776068002757e-07,1.314651246590793e-07,7.110992289543429e-08,3.185776380231236e-08
6.845356715823037,4.462042438446136e-07,2.0175447944946592e-07,1.3102709195276268e-07,7.080210998198733e-08,3.1799697690705817e-08
6.85532084495815,4.4460453276781395e-07,2.00943953517768e-07,1.3058320121699561e-07,7.051686044483951e-08,3.1670136322205485e-08
6.865284974093264,4.425906172708201e-07,2.0008580277785995e-07,1.2998374348640912e-07,7.028408303916546e-08,3.1482514510134296e-08
6.875249103228378,4.408353755926794e-07,1.9922592246613483e-07,1.2946218026487196e-07,6.99316363634524e-08,3.133356590608532e-08
6.885213232363491,4.392535593828348e-07,1.9835615342041764e-07,1.2894270574645047e-07,6.965263612900664e-08,3.120861435894153e-08
6.895177361498605,4.3730724355830413e-07,1.978669960803472e-07,1.2847500177923147e-07,6.943764805984293e-08,3.1104828357232914e-08
6.905141490633718,4.356330861243855e-07,1.9692343975836212e-07,1.2791034960463087e-07,6.916441810297159e-08,3.0967848312860064e-08
6.915105619768832,4.34007298809749e-07,1.9611850838342542e-07,1.2737476837389415e-07,6.888062900511495e-08,3.0862984692148425e-08
6.925069748903946,4.3238823238998473e-07,1.953806416208166e-07,1.2695581456237223e-07,6.860801980791685e-08,3.0746069600467124e-08
6.935033878039059,4.3050441848086556e-07,1.9458500311712113e-07,1.264669518512051e-07,6.832143402649176e-08,3.062101876747402e-08
6.944998007174173,4.286631762329484e-07,1.9381069502660268e-07,1.259124502036481e-07,6.804843840133966e-08,3.0517915659825357e-08
6.954962136309287,4.26970368905802e-07,1.930498917528258e-07,1.2548828809270458e-07,6.781596421424322e-08,3.041763884181191e-08
6.9649262654444,4.2542280356105214e-07,1.923777418153324e-07,1.250048102220715e-07,6.759275755537909e-08,3.028221931405855e-08
6.974890394579513,4.2379984985565426e-07,1.9154390214914598e-07,1.244452545558343e-07,6.718934514552675e-08,3.011904198211535e-08
6.984854523714628,4.218937682004862e-07,1.9073497558003594e-07,1.2395314145581864e-07,6.694936012304025e-08,2.997378067644342e-08
6.994818652849741,4.2043544629841825e-07,1.900278652296012e-07,1.234565595945873e-07,6.667396652779588e-08,2.9889447046508254e-08
7.004782781984854,4.1899024020829037e-07,1.893298776538578e-07,1.2301985732395028e-07,6.643714063418697e-08,2.977442900448468e-08
7.014746911119968,4.170393829783042e-07,1.8851880386678387e-07,1.2259092692481425e-07,6.619157402406039e-08,2.966614826473177e-08
7.024711040255082,4.153066875189794e-07,1.87804010859281e-07,1.2203951307848558e-07,6.594670054194246e-08,2.9552834908108506e-08
7.034675169390195,4.139552055705797e-07,1.8724462157012783e-07,1.215543962632226e-07,6.568012194520166e-08,2.9455149243475603e-08
7.044639298525309,4.121949331500198e-07,1.863229937033194e-07,1.2103913462774833e-07,6.54064070215295e-08,2.9332298575643088e-08
7.054603427660422,4.1064807392623395e-07,1.8568151493519642e-07,1.206095585967837e-07,6.514567503185633e-08,2.9199511060359306e-08
7.064567556795536,4.090377445796001e-07,1.8491096855140368e-07,1.2021516787128863e-07,6.488967166989702e-08,2.910480123633867e-08
7.0745316859306495,4.0732035738830843e-07,1.8429307151275276e-07,1.1972175867566398e-07,6.468974037597024e-08,2.8993603796104318e-08
7.084495815065763,4.0602081199822484e-07,1.8355713495444145e-07,1.1926155203406795e-07,6.443996952888475e-08,2.884966043607769e-08
7.094459944200877,4.0448806508219064e-07,1.8275671729224604e-07,1.1876408577998545e-07,6.416444677802373e-08,2.8767192309458753e-08
7.1044240733359905,4.028747647799423e-07,1.8221411481734522e-07,1.1829945358466655e-07,6.402134264466584e-08,2.8646592649186532e-08
7.114388202471104,4.013860858645754e-07,1.8144999973388435e-07,1.178839109991699e-07,6.364714222972657e-08,2.856037714604836e-08
7.124352331606217,4.000661828112129e-07,1.8078549231932732e-07,1.1743229428658769e-07,6.344742914649747e-08,2.8412225606987965e-08
7.134316460741331,3.9825037744641066e-07,1.8007965615477526e-07,1.1697707237785282e-07,6.326140961393466e-08,2.8367432826951014e-08
7.144280589876445,3.9687676663451975e-07,1.7934859814610998e-07,1.166077069759548e-07,6.296758888565438e-08,2.8214457053448898e-08
7.154244719011558,3.954844524877368e-07,1.7865425195183934e-07,1.1612694383015105e-07,6.270791661209366e-08,2.8108361765040352e-08
7.1642088481466715,3.938351720391265e-07,1.7795393178754418e-07,1.1566240452401376e-07,6.249882203681798e-08,2.7969370217402887e-08
7.174172977281786,3.9245285003704775e-07,1.7743564234674527e-07,1.1527121042819664e-07,6.223672806901005e-08,2.7898086944428373e-08
7.184137106416899,3.9088618522906186e-07,1.7680616489435156e-07,1.1482863293461805e-07,6.199163206421684e-08,2.777506290198371e-08
7.194101235552012,3.8939013559484343e-07,1.7594042641770782e-07,1.1432553545510349e-07,6.179709823840103e-08,2.7679566795280936e-08
7.204065364687126,3.8789510091058926e-07,1.7535053922465923e-07,1.1397396551251432e-07,6.158467717468756e-08,2.7616746346523694e-08
7.21402949382224,3.8638861981232273e-07,1.746977774431728e-07,1.1357080803160714e-07,6.131541998224094e-08,2.747163058479695e-08
7.223993622957353,3.85025537004835e-07,1.74136613043599e-07,1.1319298688576908e-07,6.108293882431729e-08,2.743033885436275e-08
7.233957752092467,3.838277287503659e-07,1.7347324347060287e-07,1.1273118513362265e-07,6.087705283670816e-08,2.729929201664095e-08
7.243921881227581,3.8241858591803687e-07,1.7283135764082526e-07,1.1226756216725684e-07,6.067164417024497e-08,2.7228131958806372e-08
7.253886010362694,3.808918306066002e-07,1.7217530386021331e-07,1.1193463446564018e-07,6.045993261882191e-08,2.713736765122484e-08
7.263850139497808,3.794677851178084e-07,1.7143856705241704e-07,1.1142424751941956e-07,6.020408507351946e-08,2.693872054347896e-08
7.273814268632921,3.7803583164599167e-07,1.7078064669491354e-07,1.1108897640500967e-07,5.996486249803273e-08,2.690709850749635e-08
7.283778397768035,3.76668754002473e-07,1.7020507138343064e-07,1.1060956627907064e-07,5.975757772504122e-08,2.6772405928904574e-08
7.293742526903149,3.7538311343638797e-07,1.6965814123954095e-07,1.102405095208438e-07,5.954700790689717e-08,2.6701913656902577e-08
7.303706656038262,3.7383964140991486e-07,1.6907129860724204e-07,1.0982535238745223e-07,5.937337830012967e-08,2.6562786333763667e-08
7.313670785173375,3.725795878449668e-07,1.684551136942792e-07,1.0946996432909407e-07,5.9153871728214206e-08,2.6520466627333834e-08
7.32363491430849,3.7131863864502734e-07,1.6777481993362895e-07,1.0904594771947349e-07,5.889831036700279e-08,2.6385721920783533e-08
7.333599043443603,3.698728189766259e-07,1.6714113826903037e-07,1.0860694783019173e-07,5.8644422447105694e-08,2.630452626953866e-08
7.343563172578716,3.684851210950645e-07,1.6650335935664865e-07,1.0819913453637636e-07,5.847600326243349e-08,2.624485071979631e-08
7.35352730171383,3.6716760471823123e-07,1.660557106564181e-07,1.0781877690717631e-07,5.8268017387376395e-08,2.6100316362150422e-08
7.363491430848944,3.6590111713289946e-07,1.6537096142591852e-07,1.0747091360654248e-07,5.8078621755089825e-08,2.6008304417250542e-08
7.373455559984057,3.6440161196933855e-07,1.6478853547019587e-07,1.0703383696008246e-07,5.781114798272259e-08,2.5920555493574865e-08
7.383419689119171,3.631644721807154e-07,1.6426315922503385e-07,1.0668445324868691e-07,5.7647015117959e-08,2.5821222800958955e-08
7.393383818254285,3.616953468811686e-07,1.6355708033924454e-07,1.0629285275519923e-07,5.740639595569143e-08,2.5726014049657802e-08
7.403347947389398,3.6056424845329053e-07,1.6296670140215307e-07,1.0593015143742809e-07,5.7191165734181916e-08,2.5644492329999132e-08
7.4133120765245115,3.5925382330014897e-07,1.6253194606574863e-07,1.055791355371031e-07,5.7052350684520054e-08,2.5560770463286576e-08
7.423276205659625,3.581612593429578e-07,1.6184985928796587e-07,1.0518656057712905e-07,5.684510452558297e-08,2.5469149055657594e-08
7.433240334794739,3.569012826642855e-07,1.6134724123479398e-07,1.0479441775930549e-07,5.661447221424678e-08,2.5402781649412636e-08
7.4432044639298525,3.5561838221720054e-07,1.6075575259146605e-07,1.0443566107920175e-07,5.638137816148852e-08,2.526793707391661e-08
7.453168593064966,3.5426942814872183e-07,1.6016785392347513e-07,1.0407334447951627e-07,5.620110309072398e-08,2.5183379788906217e-08
7.463132722200079,3.529098574723935e-07,1.5955157562994565e-07,1.0364102760977077e-07,5.6048462558492876e-08,2.5095078863208132e-08
7.473096851335193,3.5174976499599645e-07,1.5896120610015902e-07,1.033288306715242e-07,5.583147137756595e-08,2.5038216435018485e-08
7.483060980470307,3.505108688740044e-07,1.5841626801073665e-07,1.0296585239502977e-07,5.562854476340175e-08,2.4937193066562773e-08
7.49302510960542,3.4908910010350025e-07,1.5788903469262518e-07,1.0259637386700136e-07,5.5431267285013634e-08,2.4824303698049743e-08
7.5029892387405335,3.4812677922159096e-07,1.573514406934865e-07,1.0224600384459875e-07,5.527767552699089e-08,2.4738720297014833e-08
7.512953367875648,3.469113646973173e-07,1.567641825999311e-07,1.0182670909784704e-07,5.5026341883714806e-08,2.4670754304438812e-08
7.522917497010761,3.457934885889775e-07,1.5633493427718492e-07,1.0155578967295462e-07,5.486247440452645e-08,2.4593153850784826e-08
7.532881626145874,3.444702533528083e-07,1.557698927955165e-07,1.011654009934637e-07,5.4646519098451985e-08,2.4495868287842357e-08
7.542845755280989,3.4318104709156693e-07,1.5515851884026822e-07,1.0082805920190696e-07,5.448893406689514e-08,2.43795496958452e-08
7.552809884416102,3.4199496083096124e-07,1.546664103370264e-07,1.0049661264537155e-07,5.4281068379918566e-08,2.4360498144984334e-08
7.562774013551215,3.4074315743532034e-07,1.5410504044204643e-07,1.0012620531410722e-07,5.408406732291538e-08,2.4262842045949294e-08
7.572738142686329,3.3976549506399963e-07,1.5358805352565636e-07,9.977652384118521e-08,5.392357902777418e-08,2.4137791623570803e-08
7.582702271821443,3.3865188359119795e-07,1.5294346600141342e-07,9.946168430602854e-08,5.370431119050079e-08,2.4093172365341528e-08
7.592666400956556,3.372194894371421e-07,1.5243346341374178e-07,9.91107121703668e-08,5.354748730134742e-08,2.3935450855467556e-08
7.60263053009167,3.3630401515825394e-07,1.5192186127816686e-07,9.875601785418632e-08,5.337937791433184e-08,2.3896219135199777e-08
7.612594659226783,3.3514933836421e-07,1.5148704679040874e-07,9.844804375455755e-08,5.3141314487288406e-08,2.3780995102637316e-08
7.622558788361897,3.338982933725157e-07,1.5096232122240152e-07,9.808439855743993e-08,5.296621512526169e-08,2.3751617090127502e-08
7.632522917497011,3.32696166122335e-07,1.5045946831680969e-07,9.77930331974961e-08,5.2866470187746364e-08,2.369655010916005e-08
7.642487046632124,3.3175030095687424e-07,1.4988623056905628e-07,9.745045101915897e-08,5.263326906800935e-08,2.359997815404736e-08
7.652451175767238,3.3067125883433295e-07,1.494172957133581e-07,9.711976499884616e-08,5.243957564623498e-08,2.3524363670903887e-08
7.662415304902352,3.294565626898725e-07,1.4888405203650847e-07,9.673998049404797e-08,5.230408051659425e-08,2.339405421231746e-08
7.672379434037465,3.2848794477012363e-07,1.4840816887873876e-07,9.642817743406765e-08,5.2102193199640806e-08,2.330403866243391e-08
7.682343563172578,3.2702974817594624e-07,1.4786989659009742e-07,9.608837826931122e-08,5.1911676098281006e-08,2.3241871313591554e-08
7.6923076923076925,3.261634615575184e-07,1.4741170621332897e-07,9.576408996422455e-08,5.172039232568821e-08,2.3184158608299257e-08
7.702271821442806,3.2518066269318627e-07,1.4698664249753126e-07,9.549871911784024e-08,5.160380457634712e-08,2.3134829564779795e-08
7.712235950577919,3.239479017376197e-07,1.4637361872918144e-07,9.517557476241504e-08,5.1397633800222254e-08,2.3019777790100265e-08
7.722200079713033,3.2291689724391447e-07,1.460159782179911e-07,9.483657345017795e-08,5.122455456175975e-08,2.2947506169884167e-08
7.732164208848147,3.2177696084424255e-07,1.4549860779323122e-07,9.455342487038333e-08,5.100447585064823e-08,2.2872451645650086e-08
7.74212833798326,3.2066230379013764e-07,1.4481001484030685e-07,9.415004921780385e-08,5.0855568127017974e-08,2.2786074493903608e-08
7.7520924671183735,3.197776641057997e-07,1.4443533821430624e-07,9.389651845757221e-08,5.071669365582885e-08,2.2724873586890993e-08
7.762056596253487,3.184669696982986e-07,1.4400341510929572e-07,9.35798988415609e-08,5.05784394521657e-08,2.26383451973177e-08
7.772020725388601,3.1759503959352916e-07,1.435433924250912e-07,9.331303877474341e-08,5.037397084686944e-08,2.2581959738464757e-08
7.7819848545237145,3.164919242536946e-07,1.4304667639610298e-07,9.300108623094367e-08,5.0214314093370946e-08,2.2533164185433823e-08
7.791948983658828,3.1552132028211484e-07,1.425557801980624e-07,9.265495952441172e-08,5.004688750309059e-08,2.2438314111334123e-08
7.801913112793942,3.142486044470959e-07,1.4211381488011582e-07,9.234647922144996e-08,4.9922674571659186e-08,2.23557477660367e-08
7.811877241929055,3.1342998607511205e-07,1.4160658829054357e-07,9.207197627815197e-08,4.977451904323883e-08,2.228939636350111e-08
7.821841371064169,3.1225355313022685e-07,1.4121794196931667e-07,9.17310724233906e-08,4.9545027655987356e-08,2.2200551244776846e-08
7.831805500199282,3.1129690221951687e-07,1.4071086672200618e-07,9.14429790248938e-08,4.94009265393497e-08,2.217437783161944e-08
7.841769629334396,3.102110371349784e-07,1.402297300306309e-07,9.114291874945844e-08,4.925595118717388e-08,2.2051075646899286e-08
7.85173375846951,3.0926457053392347e-07,1.3973076795727455e-07,9.087284672859616e-08,4.906459157961811e-08,2.2000982149482198e-08
7.861697887604623,3.0812524799440107e-07,1.3926194464154196e-07,9.052055279984568e-08,4.8948635808277984e-08,2.1929741312058242e-08
7.871662016739736,3.0729566838349423e-07,1.3886373503620477e-07,9.02801406712408e-08,4.87505103327632e-08,2.188923707738904e-08
7.881626145874851,3.063052885726714e-07,1.3842569453653492e-07,8.996296428594945e-08,4.857467844795362e-08,2.1735770903218353e-08
7.891590275009964,3.0528916127793176e-07,1.380233816523458e-07,8.963422512837786e-08,4.8454900229720775e-08,2.1755282459730093e-08
7.901554404145077,3.043850461637918e-07,1.3763261954805485e-07,8.939533920872815e-08,4.829519708425475e-08,2.1633863518316702e-08
7.911518533280191,3.0314834525900006e-07,1.370846930639812e-07,8.912223326971314e-08,4.81216426397972e-08,2.156635145562355e-08
7.921482662415305,3.0235708613380826e-07,1.3665115771705512e-07,8.881271478232178e-08,4.7971415351843824e-08,2.1493097525421883e-08
7.931446791550418,3.013758710643417e-07,1.3629752358164245e-07,8.850263719573403e-08,4.782312321585822e-08,2.142045326820964e-08
7.941410920685532,3.00219880543221e-07,1.3569647918587274e-07,8.823481141629128e-08,4.7686019919142646e-08,2.1349490554222534e-08
7.951375049820646,2.9947485940650235e-07,1.353206391021595e-07,8.800065760270815e-08,4.750691762518619e-08,2.1293886516495276e-08
7.961339178955759,2.98516551441939e-07,1.3491810096566998e-07,8.764937368295125e-08,4.735314019478639e-08,2.1230990369971534e-08
7.971303308090873,2.974913963152929e-07,1.3454082430035607e-07,8.73711858855878e-08,4.7213115790756635e-08,2.113853843903463e-08
7.981267437225986,2.9659097725342213e-07,1.340911193128961e-07,8.713985597978895e-08,4.707566013212989e-08,2.107941995176287e-08
7.9912315663611,2.955946055513463e-07,1.335871400550844e-07,8.687692561311798e-08,4.691811265649922e-08,2.102224669050344e-08
8.001195695496213,2.946787872794285e-07,1.3325560955400753e-07,8.658474699066e-08,4.6778178240875717e-08,2.0946264878267528e-08
8.011159824631328,2.936007186308329e-07,1.3276945097607416e-07,8.629148601382775e-08,4.6659764720172756e-08,2.0904640157264986e-08
8.021123953766441,2.927509361130111e-07,1.3232517756427947e-07,8.604852961524339e-08,4.647449978304897e-08,2.0786055101516858e-08
8.031088082901555,2.9185335926381547e-07,1.3198042484805047e-07,8.572384744904527e-08,4.6345720690518266e-08,2.0779998869744386e-08
8.041052212036668,2.9101209077192894e-07,1.3157083060730248e-07,8.552261143317136e-08,4.6158001547172556e-08,2.0704375531623866e-08
8.051016341171781,2.901137802703357e-07,1.3119152277645487e-07,8.524092866410129e-08,4.6040646078569335e-08,2.0605114830454668e-08
8.060980470306895,2.891443810633246e-07,1.3062935696418482e-07,8.494384777702592e-08,4.5898485726425015e-08,2.057706889701447e-08
8.070944599442008,2.8830830576261046e-07,1.3029264251132792e-07,8.470533816621775e-08,4.577066471565318e-08,2.049438719168912e-08
8.080908728577123,2.8733711155813863e-07,1.3002520966316813e-07,8.44119715089365e-08,4.560344585695857e-08,2.0424594872252876e-08
8.090872857712236,2.865446184833852e-07,1.2951318931758312e-07,8.417827695106704e-08,4.546889979467358e-08,2.0402791913925254e-08
8.10083698684735,2.857932915041557e-07,1.2911264313514493e-07,8.394559947028988e-08,4.53241864635092e-08,2.0305664531459155e-08
8.110801115982463,2.846018943443978e-07,1.2873566759847606e-07,8.366457396865268e-08,4.518503248973149e-08,2.0233079369210215e-08
8.120765245117576,2.838164246423511e-07,1.2827538852947445e-07,8.335020375745581e-08,4.506474439249308e-08,2.0162049105729946e-08
8.13072937425269,2.829952442382429e-07,1.2786646440554334e-07,8.312100532871257e-08,4.489766045724953e-08,2.0120372666258504e-08
8.140693503387803,2.8194054993175803e-07,1.274481865603439e-07,8.285188171609138e-08,4.4766113072156624e-08,2.002236323988442e-08
8.150657632522917,2.8124484462280045e-07,1.2712167519810566e-07,8.26287718416359e-08,4.462404748151493e-08,2.0001592064555966e-08
8.160621761658032,2.803070900561454e-07,1.2673985870947958e-07,8.235508099492723e-08,4.448652687841201e-08,1.991523234589747e-08
8.170585890793145,2.7970545029103514e-07,1.2631410532514536e-07,8.210728676807651e-08,4.4363669311947276e-08,1.9890496462593238e-08
8.180550019928258,2.7859357423350814e-07,1.2595296541168358e-07,8.18571055285956e-08,4.4203609193658024e-08,1.9821035327623547e-08
8.190514149063372,2.7773163046633544e-07,1.2560817114463983e-07,8.162974547099017e-08,4.4073339285994414e-08,1.977502237031095e-08
8.200478278198485,2.769347497433056e-07,1.2517034654605081e-07,8.134841328092998e-08,4.3950268484823275e-08,1.968384846790463e-08
8.210442407333598,2.760828539686757e-07,1.2479729988175301e-07,8.110200937931784e-08,4.3840737943054224e-08,1.9616070810246906e-08
8.220406536468712,2.753094551524861e-07,1.2445757130160884e-07,8.086468583007458e-08,4.3708242778028986e-08,1.9596410618122006e-08
8.230370665603827,2.7441713343684043e-07,1.2409034399084265e-07,8.066106831812361e-08,4.355725207033545e-08,1.9498260705783252e-08
8.24033479473894,2.73706723679638e-07,1.236386352085844e-07,8.037152804146643e-08,4.341183403509896e-08,1.9434025068749127e-08
8.250298923874054,2.7279019836488435e-07,1.2329798689338937e-07,8.009048489869835e-08,4.331409560324382e-08,1.9399011931433154e-08
8.260263053009167,2.71992718369114e-07,1.229421903018981e-07,7.987365281410085e-08,4.314364972701795e-08,1.9306453126802824e-08
8.27022718214428,2.71080484704286e-07,1.226061404514223e-07,7.963622455709797e-08,4.306057830300311e-08,1.9264144891217216e-08
8.280191311279394,2.7028493573608817e-07,1.2216053386653536e-07,7.939275262221945e-08,4.290237707204341e-08,1.9200904770012308e-08
8.290155440414507,2.695338461221791e-07,1.2186588300788308e-07,7.921050724216185e-08,4.280240131826285e-08,1.9156549786222833e-08
8.30011956954962,2.688263863671804e-07,1.2150145997665146e-07,7.898893180824999e-08,4.2635008599209305e-08,1.9094396025729197e-08
8.310083698684736,2.6785932393825956e-07,1.211045805372152e-07,7.869406637676786e-08,4.2519290784603474e-08,1.905501954316161e-08
8.320047827819849,2.670964526784439e-07,1.2067427189890418e-07,7.845616205204254e-08,4.236382949989647e-08,1.8987532382391966e-08
8.330011956954962,2.6635333275754367e-07,1.2033314097729923e-07,7.82103841331649e-08,4.2246453268988404e-08,1.8947571261497498e-08
8.339976086090076,2.6559104005766785e-07,1.199323876636955e-07,7.795886643442166e-08,4.2115648730140136e-08,1.8843087150333125e-08
8.349940215225189,2.647608154832687e-07,1.1966022832343186e-07,7.779062945980666e-08,4.201618599425838e-08,1.881888870066957e-08
8.359904344360302,2.639818273930183e-07,1.1935530147476038e-07,7.75639568823757e-08,4.189933463284166e-08,1.877314682089954e-08
8.369868473495416,2.632860382177091e-07,1.1896146209006648e-07,7.727740253434504e-08,4.177771531445631e-08,1.8712142762447964e-08
8.37983260263053,2.6260581368058684e-07,1.186467326611275e-07,7.710002829524743e-08,4.165029030818443e-08,1.867126090212943e-08
8.389796731765644,2.6163883346691035e-07,1.18274063637377e-07,7.679831082272614e-08,4.153124207941986e-08,1.8586872687806197e-08
8.399760860900757,2.609607448909078e-07,1.179021683916441e-07,7.66166778988436e-08,4.142507836368054e-08,1.857958461518234e-08
8.40972499003587,2.6010591394831375e-07,1.1760963933979631e-07,7.63708948257069e-08,4.1302366935892804e-08,1.8477986184611672e-08
8.419689119170984,2.5930955978866777e-07,1.1725651968150733e-07,7.617078759356964e-08,4.1186869899618034e-08,1.844699253587349e-08
8.429653248306098,2.58638823761031e-07,1.1689183361151397e-07,7.5943258424519e-08,4.1046879509517973e-08,1.8373726182712066e-08
8.43961737744121,2.5795322334695274e-07,1.1656557684610792e-07,7.569526362933232e-08,4.0930500328404915e-08,1.831849151292961e-08
8.449581506576324,2.5718659756401847e-07,1.1620338557292344e-07,7.550893090044145e-08,4.0809589742396894e-08,1.8291556282253603e-08
8.45954563571144,2.564520798988368e-07,1.1589813355487257e-07,7.531511097174141e-08,4.06856970627139e-08,1.8206716252292424e-08
8.469509764846553,2.5557110151805025e-07,1.1555531162214011e-07,7.510040746924769e-08,4.0564856394410615e-08,1.8190969339892402e-08
8.479473893981666,2.549755227491425e-07,1.1524661038875727e-07,7.486356425376396e-08,4.044636144482845e-08,1.81540991992405e-08
8.48943802311678,2.541366027084769e-07,1.149385519264308e-07,7.465485188695747e-08,4.0328589385963236e-08,1.8066581649572462e-08
8.499402152251893,2.535224672345036e-07,1.1454209172430728e-07,7.44831329800321e-08,4.0200069848503616e-08,1.8017721958013378e-08
8.509366281387006,2.527522742373516e-07,1.14204681077934e-07,7.422006735328269e-08,4.00956936655803e-08,1.792525030136786e-08
8.51933041052212,2.519098825319362e-07,1.1390152129350858e-07,7.397258275222093e-08,3.998781366438727e-08,1.789229751145725e-08
8.529294539657235,2.5124228803357533e-07,1.135434280879025e-07,7.380301839268584e-08,3.9861129006288743e-08,1.7853140468375116e-08
8.539258668792348,2.5044815236863053e-07,1.1320345267476467e-07,7.351546391458648e-08,3.973537252778532e-08,1.7820127025789332e-08
8.549222797927461,2.497793587023792e-07,1.1290710545918334e-07,7.336590066335047e-08,3.96292727164867e-08,1.7744071095138317e-08
8.559186927062575,2.491694716067816e-07,1.1258868670009889e-07,7.316611359548994e-08,3.951117097898161e-08,1.7714012209657383e-08
8.569151056197688,2.4839649083414677e-07,1.1226071609834266e-07,7.296958282975013e-08,3.942100035185494e-08,1.766170930597815e-08
8.579115185332801,2.4776586343280295e-07,1.119997942272287e-07,7.279670694436605e-08,3.932108748540802e-08,1.7596474461015012e-08
8.589079314467915,2.469345716592953e-07,1.116325765524752e-07,7.256853574093109e-08,3.9206876814357515e-08,1.753632603615486e-08
8.599043443603028,2.46364615419837e-07,1.113408442540033e-07,7.234034373107489e-08,3.908956455699344e-08,1.751161961323771e-08
8.609007572738143,2.4557147309220477e-07,1.1107894640937449e-07,7.21601430097484e-08,3.896145165938917e-08,1.7452529378468402e-08
8.618971701873257,2.4489570833961974e-07,1.1071836062671988e-07,7.196722415374624e-08,3.8877860545377265e-08,1.7419417272894705e-08
8.62893583100837,2.4431409311439065e-07,1.1039534149112526e-07,7.171841535292414e-08,3.877662122274749e-08,1.738051717269619e-08
8.638899960143483,2.4360539595144926e-07,1.1008157166145194e-07,7.155043065536738e-08,3.867620277921585e-08,1.72887103703963e-08
8.648864089278597,2.429854420662976e-07,1.097448234094702e-07,7.132001788812724e-08,3.854263272402661e-08,1.7261184212778823e-08
8.65882821841371,2.422306116218396e-07,1.0952392197457949e-07,7.11479622912577e-08,3.842134987258831e-08,1.719622616843396e-08
8.668792347548823,2.4149306061378433e-07,1.0915820994111677e-07,7.092371622716993e-08,3.8334409982317574e-08,1.7156761949082298e-08
8.678756476683938,2.4086446730732516e-07,1.0885369122126242e-07,7.076320664151007e-08,3.821761534898578e-08,1.7115352783756742e-08
8.688720605819052,2.401980875279998e-07,1.0857287004382216e-07,7.053362884314177e-08,3.8114985595160295e-08,1.7068241540835406e-08
8.698684734954165,2.3963978254073164e-07,1.0827918596128734e-07,7.037713419128649e-08,3.796556038443827e-08,1.700945613801889e-08
8.708648864089279,2.3878365382838693e-07,1.0796354619355081e-07,7.017316626281759e-08,3.791182059503165e-08,1.697621933931693e-08
8.718612993224392,2.3818092869032043e-07,1.0766500874345025e-07,6.993910041146744e-08,3.77967628069158e-08,1.6942851342664463e-08
8.728577122359505,2.375921405246512e-07,1.0735107831921054e-07,6.976469553619432e-08,3.768661787796974e-08,1.6870846849700707e-08
8.738541251494619,2.368493134553664e-07,1.0700195732276701e-07,6.9530424054409e-08,3.7543008219134355e-08,1.6827275199229164e-08
8.748505380629732,2.3624001613710108e-07,1.0675926255657326e-07,6.939596916624627e-08,3.7500902829806184e-08,1.68189691313296e-08
8.758469509764847,2.3557093700861511e-07,1.0645890870863468e-07,6.918932252308389e-08,3.7361972342743265e-08,1.6736594849646344e-08
8.76843363889996,2.35023984874717e-07,1.0616276945300548e-07,6.901472117719367e-08,3.728764830121983e-08,1.6702156442616742e-08
8.778397768035074,2.343310666812497e-07,1.0588435038621372e-07,6.88047887516985e-08,3.720040447837439e-08,1.6656390819754985e-08
8.788361897170187,2.3368910492899218e-07,1.056283578158175e-07,6.862395134019118e-08,3.708015421978425e-08,1.661429209866435e-08
8.7983260263053,2.3300471487164755e-07,1.0534809165419026e-07,6.844255811113366e-08,3.697749516945711e-08,1.6569545670401586e-08
8.808290155440414,2.3231038738323415e-07,1.0507471089330828e-07,6.820600179614583e-08,3.686943872163977e-08,1.652133257075881e-08
8.818254284575527,2.3178742604278588e-07,1.0477147047641391e-07,6.810908271645294e-08,3.675766142014759e-08,1.6471628154055842e-08
8.828218413710642,2.3123453934170647e-07,1.0444360427201137e-07,6.78836963979866e-08,3.6689358433307003e-08,1.641207139669403e-08
8.838182542845756,2.3058996926434675e-07,1.0416541585916545e-07,6.76829834152448e-08,3.6559190570324195e-08,1.6389710423854708e-08
8.848146671980869,2.298746623436281e-07,1.0387116709829443e-07,6.75285782255567e-08,3.648593413793165e-08,1.6327630688466527e-08
8.858110801115982,2.2927375219907555e-07,1.036646956989538e-07,6.732615579435978e-08,3.6390420056590673e-08,1.630709529782432e-08
8.868074930251096,2.2874833767703125e-07,1.0339723360183428e-07,6.717887504506434e-08,3.629066400786305e-08,1.6243138519204144e-08
8.878039059386209,2.2807687160959346e-07,1.0306429428861132e-07,6.698816307080346e-08,3.619553505602794e-08,1.621141635811959e-08
8.888003188521322,2.2735937381756197e-07,1.0278484916769414e-07,6.678220919342319e-08,3.6077493361279736e-08,1.614178425717397e-08
8.897967317656436,2.268351258008716e-07,1.0250682937938359e-07,6.658965126239775e-08,3.597710719565799e-08,1.6126291171022922e-08
8.907931446791551,2.2619019911744834e-07,1.0223194071807277e-07,6.64149613224619e-08,3.590632141535657e-08,1.6084279427723163e-08
8.917895575926664,2.255813708952802e-07,1.0193234371564082e-07,6.63006735712216e-08,3.58045462355436e-08,1.6041083169789215e-08
8.927859705061778,2.2504283092801962e-07,1.0169427154611019e-07,6.608720599130646e-08,3.570259197707799e-08,1.598531741816458e-08
8.937823834196891,2.24379202823844e-07,1.0144376157998524e-07,6.594406845424754e-08,3.5585180599938695e-08,1.5987172192186582e-08
8.947787963332004,2.2390043830171868e-07,1.0117873357471807e-07,6.57440576079349e-08,3.5515567144998617e-08,1.5885982684016846e-08
8.957752092467118,2.232550928840399e-07,1.0096566520375066e-07,6.556535673525082e-08,3.5424534008451964e-08,1.589008182816739e-08
8.967716221602231,2.2266427170801562e-07,1.0064502151667482e-07,6.539483616307589e-08,3.532393387684922e-08,1.5828524586492087e-08
8.977680350737346,2.2205209062866528e-07,1.0034304156886498e-07,6.517567626991744e-08,3.523567900665268e-08,1.5766009140222076e-08
8.98764447987246,2.215772399748709e-07,1.0012958580458658e-07,6.503407286409044e-08,3.514203738716452e-08,1.575227220779906e-08
8.997608609007573,2.2090457335949885e-07,9.983767286791501e-08,6.48694516553344e-08,3.505683233018249e-08,1.5679261118772013e-08
9.007572738142686,2.204370601845598e-07,9.963844372624348e-08,6.473690850123007e-08,3.497741642693569e-08,1.5638328660203177e-08
9.0175368672778,2.1975481176566932e-07,9.931664203623468e-08,6.45488248646265e-08,3.485339221351155e-08,1.5615932125963438e-08
9.027500996412913,2.1907799516119636e-07,9.903488330359263e-08,6.436569984203303e-08,3.4795044079167996e-08,1.5576379458940832e-08
9.037465125548026,2.1856624293389517e-07,9.879475336900454e-08,6.421629656020976e-08,3.469869875266147e-08,1.5539472787457632e-08
9.04742925468314,2.1803601265973596e-07,9.855038816817831e-08,6.404688117924093e-08,3.4612429990912406e-08,1.5490819258734748e-08
9.057393383818255,2.1760398769784405e-07,9.830995270140069e-08,6.38778538284072e-08,3.4506408963085695e-08,1.545336810107755e-08
9.067357512953368,2.1685481555664439e-07,9.80168511815174e-08,6.370228094822806e-08,3.44270298399488e-08,1.5402179502040973e-08
9.077321642088481,2.163291855367436e-07,9.7816312882494e-08,6.355570013052513e-08,3.4334964059277236e-08,1.5383854614284927e-08
9.087285771223595,2.157782564602352e-07,9.752695621140922e-08,6.338932892984656e-08,3.424371821649974e-08,1.5321327310179618e-08
9.097249900358708,2.1504705112090014e-07,9.725835698900658e-08,6.316933107649427e-08,3.411687055839224e-08,1.5298232746412134e-08
9.107214029493822,2.1477413244702266e-07,9.703821260011445e-08,6.306522063449439e-08,3.4048475571526214e-08,1.5257859106831986e-08
9.117178158628935,2.1415176005402088e-07,9.675552327287308e-08,6.287079371295188e-08,3.3962488733357877e-08,1.5216939500653908e-08
9.12714228776405,2.1362808889279892e-07,9.653761704318103e-08,6.2727863290104e-08,3.387516226192999e-08,1.5177031723125372e-08
9.137106416899163,2.1320416301053772e-07,9.637784635101121e-08,6.262875979285647e-08,3.3786733745702364e-08,1.5151242027071122e-08
9.147070546034277,2.1249071176050928e-07,9.604666830214817e-08,6.238338374702571e-08,3.372302884790649e-08,1.510574156958423e-08
9.15703467516939,2.11963194179298e-07,9.581875475902334e-08,6.226240775695884e-08,3.363743562675161e-08,1.5048974952110835e-08
9.166998804304503,2.1136899763024334e-07,9.559015250564449e-08,6.206592700137963e-08,3.3545970099830375e-08,1.503169371836124e-08
9.176962933439617,2.1090224163167937e-07,9.525377991260299e-08,6.191549713666745e-08,3.347130144871809e-08,1.4976547070032072e-08
9.18692706257473,2.1025528906754727e-07,9.506283298545161e-08,6.17579091280131e-08,3.336698414582939e-08,1.4945104188990063e-08
9.196891191709843,2.0978827234097428e-07,9.483319280875977e-08,6.159933143259106e-08,3.329506163158354e-08,1.492520953924761e-08
9.206855320844959,2.093213022395004e-07,9.460331823336094e-08,6.144844751601098e-08,3.320068028847032e-08,1.4884975270006948e-08
9.216819449980072,2.0882842429534665e-07,9.436819762054135e-08,6.131045817099628e-08,3.312430792858736e-08,1.4824550418959242e-08
9.226783579115185,2.0820247313748107e-07,9.415046275451367e-08,6.113500740639669e-08,3.302689491844943e-08,1.4783465024406262e-08
9.236747708250299,2.077654264449363e-07,9.385289664215363e-08,6.100840065316315e-08,3.2966586871462185e-08,1.4744724068763897e-08
9.246711837385412,2.07189760007299e-07,9.362997712002541e-08,6.083469218823727e-08,3.285668789641067e-08,1.4713324703152997e-08
9.256675966520525,2.0666627363353175e-07,9.343502981863581e-08,6.070646784067925e-08,3.27963193625678e-08,1.467574392844975e-08
9.266640095655639,2.061683098939293e-07,9.316915287672659e-08,6.052227906940353e-08,3.2705917469558715e-08,1.4641685152760968e-08
9.276604224790754,2.0566754769858509e-07,9.294157096373756e-08,6.042212199270819e-08,3.261775366856611e-08,1.4612671161841812e-08
9.286568353925867,2.0514583731211226e-07,9.268047812114979e-08,6.0257563895583e-08,3.253658224529755e-08,1.45653792316042e-08
9.29653248306098,2.0445526092735256e-07,9.234128914641212e-08,6.004221160166194e-08,3.2432776835148716e-08,1.4536573925021864e-08
9.306496612196094,2.0409868468247586e-07,9.223720636562483e-08,5.994315003518126e-08,3.238331417903406e-08,1.4507426863956416e-08
9.316460741331207,2.0358021951546659e-07,9.199893925221472e-08,5.979832458290372e-08,3.2307691092353e-08,1.444798296598393e-08
9.32642487046632,2.0308921967780394e-07,9.178224835180745e-08,5.964145335483618e-08,3.2218550513798335e-08,1.4418768347259808e-08
9.336388999601434,2.0280505140522548e-07,9.162600734527437e-08,5.958671019639112e-08,3.213751507993724e-08,1.4418444981118072e-08
9.346353128736547,2.0220208276020437e-07,9.133610964689185e-08,5.9343191460081796e-08,3.207198885276292e-08,1.4358356873760234e-08
9.356317257871662,2.0167056022363102e-07,9.113038556825354e-08,5.9211987645162556e-08,3.198200160692331e-08,1.4318995684544006e-08
9.366281387006776,2.0111906539190223e-07,9.092272811164044e-08,5.906661961338589e-08,3.1922955685664425e-08,1.4268808754572166e-08
9.37624551614189,2.0059716317921832e-07,9.059448903130635e-08,5.886879106686324e-08,3.184192729782208e-08,1.4250338000249448e-08
9.386209645277003,2.00112722357829e-07,9.04311230989422e-08,5.877125470331422e-08,3.1765034749363594e-08,1.4234496497257755e-08
9.396173774412116,1.9957930284683225e-07,9.022674748628428e-08,5.863427374309825e-08,3.167770908732635e-08,1.4176217626689618e-08
9.40613790354723,1.99109771156955e-07,8.998016841827688e-08,5.8507029641128113e-08,3.1608730263540175e-08,1.4157613287944762e-08
9.416102032682343,1.9858627227638043e-07,8.978518315349699e-08,5.8353542330227945e-08,3.152720264186037e-08,1.4102295289741173e-08
9.426066161817458,1.9808536047929068e-07,8.955519907147538e-08,5.8189091163735795e-08,3.1435808816927923e-08,1.407023385975799e-08
9.436030290952571,1.9768248792167553e-07,8.933903801207483e-08,5.804993893532412e-08,3.136134076586149e-08,1.4036778216683827e-08
9.445994420087684,1.971825157403892e-07,8.911737608782043e-08,5.7933416981503206e-08,3.1276114838064084e-08,1.400840574332605e-08
9.455958549222798,1.9687976290556487e-07,8.896916320083365e-08,5.78142034671048e-08,3.120145047200191e-08,1.3983376932952587e-08
9.465922678357911,1.962557505008182e-07,8.869434827595205e-08,5.7638402201692e-08,3.113082935923646e-08,1.3931257238527535e-08
9.475886807493024,1.9583185703080123e-07,8.849103944380662e-08,5.74967108116283e-08,3.106395155882027e-08,1.3901308856182785e-08
9.485850936628138,1.9531487723244106e-07,8.826040151966329e-08,5.73818780931669e-08,3.096236308454022e-08,1.3868628068596279e-08
9.495815065763253,1.9454153677970283e-07,8.793514996897886e-08,5.7143526832642506e-08,3.0887885593081655e-08,1.3833495360227961e-08
9.505779194898366,1.9436495752426796e-07,8.785225877397679e-08,5.7101800477287654e-08,3.0845209509772274e-08,1.3814066452339673e-08
9.51574332403348,1.938858661587122e-07,8.765542516545045e-08,5.6915976154158445e-08,3.076919453376849e-08,1.37765701765848e-08
9.525707453168593,1.9344468364677224e-07,8.741335501546487e-08,5.682271843013271e-08,3.069202351813558e-08,1.373844015106123e-08
9.535671582303706,1.9314532598743622e-07,8.731252144393593e-08,5.6743291935804214e-08,3.062124415980971e-08,1.3714851588055403e-08
9.54563571143882,1.925056718371513e-07,8.704211739915736e-08,5.6528494555307495e-08,3.055284986543346e-08,1.3671530685755982e-08
9.555599840573933,1.920727352674863e-07,8.67970412669537e-08,5.6403033805828017e-08,3.048785295984126e-08,1.3643908675793508e-08
9.565563969709046,1.9159080107661728e-07,8.661412396406821e-08,5.629444307559481e-08,3.041552436681114e-08,1.3623381187093658e-08
9.575528098844162,1.9108686385641532e-07,8.637368890812825e-08,5.614552097581447e-08,3.0343166969381856e-08,1.3582070117872142e-08
9.585492227979275,1.907028483172942e-07,8.620712874831278e-08,5.598626048328665e-08,3.026541560766191e-08,1.3553525917496408e-08
9.595456357114388,1.902986681701697e-07,8.596971348607355e-08,5.588821060707653e-08,3.019462290940347e-08,1.3511850575047585e-08
9.605420486249502,1.8981706090641294e-07,8.58077566447914e-08,5.5752138254828724e-08,3.011808131386996e-08,1.3482760979083424e-08
9.615384615384615,1.8929957168110476e-07,8.558812588779556e-08,5.560010568792259e-08,3.0044589788071116e-08,1.3457342332546908e-08
9.625348744519728,1.8885331076639736e-07,8.540800002449844e-08,5.5481585355712396e-08,2.997427183307236e-08,1.3408659140129428e-08
9.635312873654842,1.8847834318479758e-07,8.51625112074938e-08,5.5334558084868e-08,2.989311200399754e-08,1.3396555440288543e-08
9.645277002789957,1.879244676488841e-07,8.498925728375085e-08,5.521107502052628e-08,2.9817778933444904e-08,1.3355190559197123e-08
9.65524113192507,1.876371372383955e-07,8.487008372065357e-08,5.5127723259353816e-08,2.9759405184218266e-08,1.3334720647648006e-08
9.665205261060184,1.8721528308474522e-07,8.456275946187737e-08,5.496360812046274e-08,2.9688767806213944e-08,1.3282147574376473e-08
9.675169390195297,1.8670731120684147e-07,8.437985397135633e-08,5.485547187511806e-08,2.961938268636012e-08,1.3250351943524918e-08
9.68513351933041,1.8628767518954426e-07,8.416788471333682e-08,5.472213480263546e-08,2.9553629218088503e-08,1.3230006394158558e-08
9.695097648465524,1.856624444631361e-07,8.38642945638342e-08,5.450399806439175e-08,2.94801682090778e-08,1.3192281771305393e-08
9.705061777600637,1.8536384026689534e-07,8.380250202711342e-08,5.4476734010290636e-08,2.9414784878071027e-08,1.3176380182126821e-08
9.71502590673575,1.8499775522531525e-07,8.361618683448439e-08,5.4328044079402e-08,2.9352458225429485e-08,1.3145063837206005e-08
9.724990035870865,1.8452053970151503e-07,8.343197736940335e-08,5.42146493806343e-08,2.9284297965270715e-08,1.3120520353819057e-08
9.734954165005979,1.8424716608668404e-07,8.328543114352228e-08,5.414113717272581e-08,2.923746595892556e-08,1.3082355736295713e-08
9.744918294141092,1.8365953802518158e-07,8.305005523362072e-08,5.39684851898468e-08,2.9147774415359114e-08,1.3051982469358798e-08
9.754882423276205,1.8332869878570731e-07,8.287320414441252e-08,5.381250026573738e-08,2.9078327202854388e-08,1.3020429644853228e-08
9.764846552411319,1.829042805651716e-07,8.265297042600589e-08,5.3720225685171995e-08,2.9025958896548704e-08,1.29976012831992e-08
9.774810681546432,1.8232628351552943e-07,8.241397190959479e-08,5.357955177582518e-08,2.8956244413753522e-08,1.2957301385908682e-08
9.784774810681546,1.819992840309487e-07,8.22797206983687e-08,5.344628805508026e-08,2.8884495224990948e-08,1.2922009097743178e-08
9.79473893981666,1.8164847868269582e-07,8.208005131475988e-08,5.334857703310169e-08,2.8819178221937302e-08,1.2900047010806464e-08
9.804703068951774,1.8113654169652355e-07,8.191594366190682e-08,5.323308202553241e-08,2.8758942609841594e-08,1.2883661249950164e-08
9.814667198086887,1.8072052504534098e-07,8.170473965224971e-08,5.308096377321783e-08,2.8677477758324877e-08,1.2845123493643936e-08
9.824631327222,1.8025705885231793e-07,8.148110965611809e-08,5.297120324809347e-08,2.8611082474843722e-08,1.2801428407209656e-08
9.834595456357114,1.7997631901199535e-07,8.134170268644927e-08,5.286903187604895e-08,2.8537428654618928e-08,1.2783887343608505e-08
9.844559585492227,1.7947793819476623e-07,8.109982786819812e-08,5.274054279238172e-08,2.8496741870020026e-08,1.2755561459079492e-08
9.85452371462734,1.7918508373451045e-07,8.10081503091108e-08,5.265548051013986e-08,2.8410491888595036e-08,1.2706762933358925e-08
9.864487843762454,1.7878547688650926e-07,8.078364526733178e-08,5.248518394354502e-08,2.8336587357416952e-08,1.2685014112628587e-08
9.87445197289757,1.783008538403414e-07,8.061922790103661e-08,5.238297772234011e-08,2.8296854162226773e-08,1.2654070407281034e-08
9.884416102032683,1.77939189385067e-07,8.047318653423283e-08,5.226037699531969e-08,2.822241561351132e-08,1.2641112566524153e-08
9.894380231167796,1.7746421902834525e-07,8.017851015042401e-08,5.210450079474142e-08,2.8197639654016472e-08,1.2610367331726044e-08
9.90434436030291,1.77124591633245e-07,8.006457952185901e-08,5.202089948317998e-08,2.810391236408151e-08,1.2593253651161194e-08
9.914308489438023,1.7671162892739666e-07,7.988536051936814e-08,5.191329474235244e-08,2.8038320950640878e-08,1.2544731623117984e-08
9.924272618573136,1.7631415957087609e-07,7.968400692396824e-08,5.180120259896415e-08,2.7986109684445762e-08,1.2538540042351261e-08
9.93423674770825,1.7604488871620583e-07,7.959725457611441e-08,5.172301797571402e-08,2.7943134255511072e-08,1.247890216008926e-08
9.944200876843365,1.7553695858277823e-07,7.935333959227598e-08,5.157862393842196e-08,2.7855029030084274e-08,1.2467862082784069e-08
9.954165005978478,1.7516803337503743e-07,7.918109737544986e-08,5.1459868203008436e-08,2.780006313717916e-08,1.2452650048040648e-08
9.964129135113591,1.7472840090170008e-07,7.898642070726354e-08,5.132275848377851e-08,2.7738068318400276e-08,1.2428720872743125e-08
9.974093264248705,1.7428782924488524e-07,7.875889996674646e-08,5.1210976165036045e-08,2.7679110663653088e-08,1.237756243050649e-08
9.984057393383818,1.7405481287376715e-07,7.866583464842104e-08,5.111968716242315e-08,2.7599762301233814e-08,1.235468435426165e-08
9.994021522518931,1.736679432297641e-07,7.847444393582017e-08,5.1008558906541844e-08,2.754216953128448e-08,1.2329960387560298e-08
10.003985651654045,1.7323278142390722e-07,7.830759415819899e-08,5.090434528841191e-08,2.749417825587854e-08,1.2303908186593681e-08
10.013949780789158,1.7288669432422058e-07,7.810344985481418e-08,5.075189104288327e-08,2.74271102640772e-08,1.2268567717955009e-08
10.023913909924273,1.724508948996329e-07,7.795351951948581e-08,5.0670836400794476e-08,2.7359436269141497e-08,1.2241338160322037e-08
10.033878039059386,1.7213568259830806e-07,7.776378226096954e-08,5.055139428864527e-08,2.7302176824688137e-08,1.2228357326410949e-08
10.0438421681945,1.7169224558276453e-07,7.758205886080378e-08,5.0462611373706514e-08,2.7248773792844297e-08,1.2197855835753646e-08
10.053806297329613,1.7127386027963932e-07,7.745785512787044e-08,5.0346789433422745e-08,2.7173540698934664e-08,1.2170480970300745e-08
10.063770426464727,1.71051891349235e-07,7.727678653582371e-08,5.02116821311068e-08,2.7122990267700185e-08,1.215469698091591e-08
10.07373455559984,1.7057900798581438e-07,7.710058961158928e-08,5.0109553973097056e-08,2.7063363936711722e-08,1.2115293911375453e-08
10.083698684734953,1.7019084671306004e-07,7.694524203314593e-08,4.998958566442478e-08,2.7006059659735986e-08,1.2095655796578914e-08
10.093662813870068,1.698748980154051e-07,7.675599825887944e-08,4.989663032798028e-08,2.6979866273727886e-08,1.205957834553759e-08
10.103626943005182,1.695194880781851e-07,7.659438653300365e-08,4.9776991043754456e-08,2.6891376646270727e-08,1.2034638775890897e-08
10.113591072140295,1.690718970725916e-07,7.64114243071549e-08,4.9692519742416764e-08,2.684978501670143e-08,1.2013656127718341e-08
10.123555201275408,1.6875039846111032e-07,7.626732368144395e-08,4.956221596154021e-08,2.678318705855078e-08,1.197670011645626e-08
10.133519330410522,1.684928763952583e-07,7.61586982282515e-08,4.9503713533827714e-08,2.6739750460633027e-08,1.1958575609938577e-08
10.143483459545635,1.6801633105225672e-07,7.596105140376049e-08,4.9359085746804415e-08,2.666290729127571e-08,1.1943410040966859e-08
10.153447588680748,1.6771319850160602e-07,7.578280079905008e-08,4.923318953320505e-08,2.661573208786315e-08,1.190859997636878e-08
10.163411717815862,1.6727821005595306e-07,7.562850608072077e-08,4.9133881735273e-08,2.654954919918489e-08,1.1884310601353956e-08
10.173375846950977,1.6681853276116485e-07,7.539039568495999e-08,4.9028121640706385e-08,2.648984008237851e-08,1.1863805394219934e-08
10.18333997608609,1.6659100220719616e-07,7.529515225796972e-08,4.8925325312407096e-08,2.64323554136819e-08,1.1816263520441143e-08
10.193304105221204,1.6623569055017447e-07,7.51521985276147e-08,4.8818701789401126e-08,2.6362978639717652e-08,1.1807100478726237e-08
10.203268234356317,1.6590463060282767e-07,7.497990511459945e-08,4.873506213789803e-08,2.6308265745273785e-08,1.177657177134831e-08
10.21323236349143,1.655987749641589e-07,7.478730940153973e-08,4.8588241318321505e-08,2.6268756441428835e-08,1.1752659496801456e-08
10.223196492626544,1.6516721068437693e-07,7.459823131928036e-08,4.8538318285796305e-08,2.6213225232328637e-08,1.171811151698133e-08
10.233160621761657,1.6481873848445689e-07,7.4468299212864e-08,4.84059455081086e-08,2.6152339653884197e-08,1.1725741994936704e-08
10.243124750896772,1.6441145942321718e-07,7.431473606053399e-08,4.833883914717081e-08,2.6090252092067536e-08,1.167419972309822e-08
10.253088880031886,1.6404739877527136e-07,7.418841190888633e-08,4.822748536658503e-08,2.6037870171173553e-08,1.1664752180419063e-08
10.263053009166999,1.638029685966972e-07,7.401296394591649e-08,4.81059369867979e-08,2.6000821807696368e-08,1.1636695240544727e-08
10.273017138302112,1.6344049488818062e-07,7.386114449673142e-08,4.8012069681570566e-08,2.5929942099280417e-08,1.1595489701262299e-08
10.282981267437226,1.6307772960651368e-07,7.375745757973859e-08,4.789385399929936e-08,2.589340114265845e-08,1.1580749645056876e-08
10.292945396572339,1.6275043501797572e-07,7.35824387110277e-08,4.782542566443357e-08,2.5859201882472913e-08,1.1556063911711607e-08
10.302909525707452,1.624146024162125e-07,7.341277024607577e-08,4.770357866959218e-08,2.5764584381993065e-08,1.1542565903773805e-08
10.312873654842566,1.6210825048206984e-07,7.325920645359588e-08,4.762135487111093e-08,2.57200881032776e-08,1.1514265188057446e-08
10.32283778397768,1.6178556635295787e-07,7.312033852163178e-08,4.750956023425043e-08,2.5652298553029802e-08,1.148781136100602e-08
10.332801913112794,1.6144147276405928e-07,7.300809022566354e-08,4.7428807409109365e-08,2.5644123619645726e-08,1.145574351910147e-08
10.342766042247908,1.6097716940374376e-07,7.278486487783179e-08,4.730188317165135e-08,2.5566335120395982e-08,1.1440363671358951e-08
10.35273017138302,1.6068463981109347e-07,7.261109384649325e-08,4.719186115828165e-08,2.5501945016645248e-08,1.1413120643907326e-08
10.362694300518134,1.6044077332962517e-07,7.245468849901104e-08,4.710500960039097e-08,2.5446102497978023e-08,1.1383504394278473e-08
10.372658429653248,1.5991505567843054e-07,7.230550160881629e-08,4.7011085526166385e-08,2.540819288907027e-08,1.1365476409181221e-08
10.382622558788361,1.5969972327976705e-07,7.221046613587226e-08,4.691241755446119e-08,2.5350191649938786e-08,1.1330341876580814e-08
10.392586687923476,1.5934581518826024e-07,7.205164888257302e-08,4.6800498038362885e-08,2.5281441894998754e-08,1.1318870587633827e-08
10.40255081705859,1.591231533828327e-07,7.191215762220904e-08,4.672043261236713e-08,2.5230242413742987e-08,1.1280324507075084e-08
10.412514946193703,1.5874579707621604e-07,7.172627418447211e-08,4.662844658970573e-08,2.518985376744843e-08,1.1278020233934307e-08
10.422479075328816,1.5842713522740204e-07,7.154198157963796e-08,4.654074389223106e-08,2.5131813256722868e-08,1.1239829686393452e-08
10.43244320446393,1.5803564431028292e-07,7.142290742821081e-08,4.643448992135799e-08,2.506772814198594e-08,1.1220585733999976e-08
10.442407333599043,1.5769761943615053e-07,7.127308522240304e-08,4.635324502996123e-08,2.5019616356616956e-08,1.1205686056604701e-08
10.452371462734156,1.5741792120087536e-07,7.117006152931178e-08,4.626086298076531e-08,2.4990933785716137e-08,1.1182539639921194e-08
10.46233559186927,1.5716272987739213e-07,7.102473724455101e-08,4.615285745465081e-08,2.493272533063422e-08,1.1153620350853932e-08
10.472299721004385,1.5676621192949419e-07,7.083637829529244e-08,4.6045821803993946e-08,2.487523923114077e-08,1.1125681157381194e-08
10.482263850139498,1.564864636360209e-07,7.071532319196309e-08,4.5929357515252404e-08,2.4829236038980376e-08,1.1114623250836622e-08
10.492227979274611,1.5612834765497108e-07,7.060122634370708e-08,4.5878234390095e-08,2.4800838302413082e-08,1.1086586010068941e-08
10.502192108409725,1.5587864314803202e-07,7.045990407445036e-08,4.5778236431480897e-08,2.4736146852827795e-08,1.1076974689629972e-08
10.512156237544838,1.5555568484373112e-07,7.0312908657385e-08,4.5700461656042764e-08,2.4684068104717558e-08,1.1047701106695004e-08
10.522120366679951,1.5521998630350142e-07,7.017129379684557e-08,4.5603654129656324e-08,2.4621590262584342e-08,1.1025540538595223e-08
10.532084495815065,1.549471102280428e-07,7.003736382927065e-08,4.547593743550984e-08,2.4606801503786348e-08,1.0992636841955886e-08
10.54204862495018,1.5446773855077805e-07,6.9855093925452e-08,4.540147155902834e-08,2.4521442966962887e-08,1.0986102509368318e-08
10.552012754085293,1.5421104364762032e-07,6.96738026559649e-08,4.531119122942784e-08,2.4481577491839092e-08,1.095307376853302e-08
10.561976883220407,1.5397011424682978e-07,6.955100409821765e-08,4.5223601391393745e-08,2.4415324654897467e-08,1.093989992416039e-08
10.57194101235552,1.53612476231625e-07,6.944712614152955e-08,4.512912255262818e-08,2.4378240999794015e-08,1.0898548977685606e-08
10.581905141490633,1.5328498446812378e-07,6.93259979619682e-08,4.5045731892668596e-08,2.4322788115053608e-08,1.0872926189540277e-08
10.591869270625747,1.5297264480581202e-07,6.920168803509074e-08,4.4959612770474174e-08,2.4274318245200638e-08,1.0883454626983652e-08
10.60183339976086,1.5272587734664267e-07,6.903248915043462e-08,4.4869806676448157e-08,2.4221790962161847e-08,1.0847400195620823e-08
10.611797528895973,1.5244360270991155e-07,6.888811448363935e-08,4.475273074629649e-08,2.4182705531889218e-08,1.0825080443886986e-08
10.621761658031089,1.5216691376241977e-07,6.872728362578991e-08,4.467644607990575e-08,2.4127279959962207e-08,1.080894949842722e-08
10.631725787166202,1.5170040874494103e-07,6.857944891688585e-08,4.461117969968012e-08,2.4075130500134075e-08,1.0775494865328837e-08
10.641689916301315,1.5146134865730554e-07,6.846321431380641e-08,4.450737022385745e-08,2.4032165820068265e-08,1.0759023341900817e-08
10.651654045436429,1.5119246038453485e-07,6.83474777275885e-08,4.43934885773444e-08,2.3995945346975828e-08,1.0737362668027312e-08
10.661618174571542,1.5088458543667872e-07,6.822591775187395e-08,4.432970585170018e-08,2.3945752531528476e-08,1.0725001330236833e-08
10.671582303706655,1.5062438824247323e-07,6.804776745852411e-08,4.4225204216079944e-08,2.389819395440251e-08,1.0701684552432222e-08
10.681546432841769,1.5033344010498892e-07,6.790929325103377e-08,4.412625013142076e-08,2.384545264612771e-08,1.0677929751872353e-08
10.691510561976884,1.500389092353006e-07,6.78335091862829e-08,4.4081177572981263e-08,2.382833228830747e-08,1.0632230237090791e-08
10.701474691111997,1.496593897378462e-07,6.767170164765275e-08,4.397565537161457e-08,2.3766065140922572e-08,1.0637659134139224e-08
10.71143882024711,1.4941887646717496e-07,6.758730316585385e-08,4.3903865873243654e-08,2.3711485245165367e-08,1.0623212138487587e-08
10.721402949382224,1.492129424598944e-07,6.745863839122729e-08,4.379559616588114e-08,2.3660333493478138e-08,1.0595853186546914e-08
10.731367078517337,1.4869342477736033e-07,6.725249493600512e-08,4.366937832586133e-08,2.3648466209641578e-08,1.0566533229191847e-08
10.74133120765245,1.4852606279776046e-07,6.712806577487632e-08,4.362033172096003e-08,2.3564172952790818e-08,1.056310768798901e-08
10.751295336787564,1.4821496060470087e-07,6.697955692583908e-08,4.353971685918973e-08,2.3511484753372848e-08,1.0517373431938589e-08
10.761259465922677,1.4795719609257292e-07,6.680708318600025e-08,4.347694181338697e-08,2.3450943847414414e-08,1.0515386571120464e-08
10.771223595057792,1.4765289561516683e-07,6.678007496608943e-08,4.3370841964298826e-08,2.3423689522499363e-08,1.0500903972941609e-08
10.781187724192906,1.4727321309937277e-07,6.663618595591662e-08,4.330444283603552e-08,2.3386556257522408e-08,1.0442830041029725e-08
10.791151853328019,1.4705851308552682e-07,6.652072858616297e-08,4.3193261480453925e-08,2.333768599574759e-08,1.0448819642437157e-08
10.801115982463132,1.4688059364086453e-07,6.636227346363556e-08,4.312620131852866e-08,2.3279705499018035e-08,1.043268050382947e-08
10.811080111598246,1.4656867224329602e-07,6.622499921456333e-08,4.302621359153339e-08,2.3242512506951768e-08,1.0427374004029407e-08
10.82104424073336,1.4630936816796671e-07,6.605121515621896e-08,4.297224006874168e-08,2.3197309740597753e-08,1.037852044141156e-08
10.831008369868472,1.4595882332551366e-07,6.595710839700615e-08,4.288315152663313e-08,2.3145656948911592e-08,1.0371687219197548e-08
10.840972499003588,1.455383073854673e-07,6.585651134155228e-08,4.279077081332562e-08,2.3113473195235633e-08,1.0339260422532571e-08
10.850936628138701,1.4531109275435284e-07,6.570387892340598e-08,4.269716066561636e-08,2.3084874651366772e-08,1.0299919592764587e-08
10.860900757273814,1.4511010927439318e-07,6.562389431441788e-08,4.26100600626201e-08,2.3023506562357167e-08,1.0304809425367574e-08
10.870864886408928,1.447616697222804e-07,6.545240273917297e-08,4.252647858271675e-08,2.2979521194370497e-08,1.0305426378255298e-08
10.880829015544041,1.445101317231931e-07,6.531396633411673e-08,4.2447260375980964e-08,2.293880752204113e-08,1.0251144877040477e-08
10.890793144679154,1.443989950772628e-07,6.52796725816051e-08,4.243641616647988e-08,2.2943033286487715e-08,1.0243285830188747e-08
10.900757273814268,1.43936298173328e-07,6.509883693395505e-08,4.230213659679764e-08,2.2858331020316044e-08,1.02243786767548e-08
10.910721402949381,1.4377179727605304e-07,6.49799890377219e-08,4.222252834375146e-08,2.2804299105102035e-08,1.0216581114486403e-08
10.920685532084496,1.4357600406327847e-07,6.487565279605796e-08,4.2144808440280304e-08,2.2759475870655427e-08,1.0189146828095335e-08
10.93064966121961,1.4300833999392153e-07,6.461451662639904e-08,4.198512335293258e-08,2.2733745383962555e-08,1.0160363899614913e-08
10.940613790354723,1.4301482263501764e-07,6.45860710902535e-08,4.1971980751816326e-08,2.2668545770891524e-08,1.0160277471423175e-08
10.950577919489836,1.426874788865017e-07,6.442520733161821e-08,4.189896799755516e-08,2.2620040383612122e-08,1.0124297448656875e-08
10.96054204862495,1.422902180074422e-07,6.427756592815913e-08,4.184796952162774e-08,2.2577510576921884e-08,1.0105894174273633e-08
10.970506177760063,1.4206765025862584e-07,6.430683026808663e-08,4.1752686035227534e-08,2.2544051828946292e-08,1.0083214520390314e-08
10.980470306895176,1.4180780584610285e-07,6.413651578498654e-08,4.168457237363128e-08,2.249661011505168e-08,1.0051571724263701e-08
10.990434436030291,1.4160172036408625e-07,6.403543528644052e-08,4.155557003735661e-08,2.2457508819169888e-08,1.003970242064168e-08
11.000398565165405,1.4142325668701377e-07,6.386391757119045e-08,4.1499513363219654e-08,2.2414808081707482e-08,1.0031815838926356e-08
11.010362694300518,1.409895123980243e-07,6.375909411974814e-08,4.1428671991589474e-08,2.237787170133689e-08,1.0017415788663597e-08
11.020326823435632,1.4083260554093371e-07,6.359485500541822e-08,4.1352935125706805e-08,2.23373960521828e-08,1.0022089834784994e-08
11.030290952570745,1.4040125493783603e-07,6.350151283208068e-08,4.129893983244587e-08,2.228500165268947e-08,9.992112556027288e-09
11.040255081705858,1.4017113044523902e-07,6.342430340701529e-08,4.121042139797738e-08,2.225012919499894e-08,9.981536479381646e-09
11.050219210840972,1.3983531919482682e-07,6.321285605332997e-08,4.110245271077545e-08,2.2228359311919414e-08,9.935938779689395e-09
11.060183339976087,1.3964185324571782e-07,6.318949115031873e-08,4.1038513910687494e-08,2.2170232776063935e-08,9.907965406739304e-09
11.0701474691112,1.3949388517129304e-07,6.303366529148152e-08,4.095355196833897e-08,2.214155326510477e-08,9.920695402149873e-09
11.080111598246313,1.392417543281634e-07,6.288550729159587e-08,4.085876546990088e-08,2.2092497157011142e-08,9.898143337497275e-09
11.090075727381427,1.3913606521157476e-07,6.28890189896734e-08,4.0901112604237285e-08,2.2109324804284462e-08,9.8579951062902e-09
11.10003985651654,1.388320687351124e-07,6.269477718296864e-08,4.0748750944855065e-08,2.202659263474485e-08,9.81424349186135e-09
11.110003985651653,1.385718412159175e-07,6.258793304673568e-08,4.065576034857056e-08,2.196694585714891e-08,9.855872897754416e-09
11.119968114786767,1.3818536374886377e-07,6.250085110938472e-08,4.0594109325697454e-08,2.1927826339765827e-08,9.776072470338662e-09
11.12993224392188,1.3760333921074394e-07,6.220321315388958e-08,4.044408563240123e-08,2.1881883185177684e-08,9.768544078814308e-09
11.139896373056995,1.3770678279728663e-07,6.222242848827397e-08,4.042118640721132e-08,2.1852888552021663e-08,9.770169808288618e-09
11.149860502192109,1.3761032507735768e-07,6.205683725055342e-08,4.036522279354635e-08,2.1789938194444508e-08,9.748643509150577e-09
11.159824631327222,1.3717006229351874e-07,6.196371297854377e-08,4.031361067075902e-08,2.1744798496959864e-08,9.723192134559831e-09
11.169788760462335,1.3700588225800015e-07,6.19520723914479e-08,4.021592459492684e-08,2.1709510415873533e-08,9.735846048973075e-09
11.179752889597449,1.3661907316879685e-07,6.1810338331868e-08,4.0172923024625104e-08,2.1688921722067835e-08,9.685695640780881e-09
11.189717018732562,1.3622492511791271e-07,6.170774718843437e-08,4.004190943172759e-08,2.164389245000425e-08,9.698709219872642e-09
11.199681147867675,1.3614818858650454e-07,6.153302827842313e-08,3.9996859918492646e-08,2.160039681380501e-08,9.653278446650134e-09
11.20964527700279,1.358281058742281e-07,6.144628948150753e-08,3.994228235143399e-08,2.156221698457888e-08,9.623152960017054e-09
11.219609406137904,1.358816462753311e-07,6.129334049504788e-08,3.9867164926969294e-08,2.1531377374782837e-08,9.640965622140286e-09
11.229573535273017,1.3550893318152863e-07,6.127556943767635e-08,3.979690510375509e-08,2.1484958281954316e-08,9.629334582364344e-09
11.23953766440813,1.3517939351753956e-07,6.11817657156689e-08,3.9722385159999326e-08,2.1456450712874103e-08,9.60657053860157e-09
11.249501793543244,1.3482034346234733e-07,6.087617300911687e-08,3.957396675497341e-08,2.1425125022333805e-08,9.578600357424078e-09
11.259465922678357,1.3465400149816828e-07,6.09080709962295e-08,3.9581110376699484e-08,2.137925080465374e-08,9.610298525209997e-09
11.26943005181347,1.3453293644073923e-07,6.071438896078209e-08,3.948275060658834e-08,2.1344678553360235e-08,9.56162856538806e-09
11.279394180948584,1.341641611877433e-07,6.062390043646236e-08,3.9395039853154136e-08,2.130258417905556e-08,9.524646682503897e-09
11.2893583100837,1.3427111401187423e-07,6.068247632567863e-08,3.947108740503652e-08,2.1310691670028365e-08,9.591641443925794e-09
11.299322439218813,1.339584659165809e-07,6.04737606580414e-08,3.930486999128036e-08,2.123650117966407e-08,9.449023842920298e-09
11.309286568353926,1.3362727151206915e-07,6.035768993301978e-08,3.9222545610158195e-08,2.1179163936073477e-08,9.448777120006034e-09
11.31925069748904,1.33573999061825e-07,6.031349979102406e-08,3.915648091709637e-08,2.1143154469522445e-08,9.434712800288847e-09
11.329214826624153,1.3276615705193347e-07,5.994980042556071e-08,3.903807402350596e-08,2.1088932168575563e-08,9.465178685064878e-09
11.339178955759266,1.3286540274674318e-07,6.001746160538343e-08,3.8987704865090905e-08,2.106440397045582e-08,9.368770072506582e-09
11.34914308489438,1.3238087057934836e-07,5.981635401345706e-08,3.8964738399395954e-08,2.1020102119690522e-08,9.376707313342489e-09
11.359107214029494,1.3184199657376536e-07,5.973062999809422e-08,3.887367307421925e-08,2.0973128907908113e-08,9.425571127640854e-09
11.369071343164608,1.3198524734336952e-07,5.976968524048412e-08,3.8781301687283064e-08,2.0932182261926923e-08,9.390029982280463e-09
11.379035472299721,1.3172337419765268e-07,5.96156099822192e-08,3.876304858803135e-08,2.0927898925420564e-08,9.332955323113824e-09
11.388999601434834,1.3145175346687766e-07,5.950015859085317e-08,3.8639744803833326e-08,2.0883731057925487e-08,9.353453049713786e-09
11.398963730569948,1.3165796624890265e-07,5.9356880830650835e-08,3.856238716574832e-08,2.084325465464184e-08,9.354970664700996e-09
11.408927859705061,1.3138250703748178e-07,5.932335274574152e-08,3.856305632945559e-08,2.0801754274096835e-08,9.312521750216855e-09
11.418891988840175,1.310364529217748e-07,5.9117677667515e-08,3.8471556881382747e-08,2.077643952446077e-08,9.339712971708146e-09
11.428856117975288,1.30468226850352e-07,5.9187020310168165e-08,3.837944496635583e-08,2.073157945697177e-08,9.269069570534461e-09
11.438820247110403,1.304052387860857e-07,5.914773306527377e-08,3.836283041137955e-08,2.07089458918267e-08,9.312173291629819e-09
11.448784376245516,1.302533203214565e-07,5.880181331353807e-08,3.815190385753224e-08,2.0701610724309385e-08,9.23015446442551e-09
11.45874850538063,1.3008971258702023e-07,5.8741500106797445e-08,3.8191833586846474e-08,2.06517476354877e-08,9.277033883877582e-09
11.468712634515743,1.3012841956308405e-07,5.856348168710659e-08,3.8088466086995776e-08,2.0588597781634533e-08,9.232422532704551e-09
11.478676763650856,1.2989889984049769e-07,5.8530706548940985e-08,3.8010047887410226e-08,2.0552530020698522e-08,9.245404599650792e-09
11.48864089278597,1.288563126128848e-07,5.85232751378702e-08,3.8115881717820977e-08,2.0541436775504957e-08,9.249854669419019e-09
11.498605021921083,1.291313314519366e-07,5.835303949666358e-08,3.8003864601716784e-08,2.0509508340131362e-08,9.126709760657609e-09
11.508569151056198,1.291841863803849e-07,5.82807421759621e-08,3.786253979200965e-08,2.0451472941699722e-08,9.18164774393435e-09
11.518533280191312,1.2836349961382713e-07,5.805355307780964e-08,3.775552625126371e-08,2.0413882994881485e-08,9.120795440204695e-09
11.528497409326425,1.2870832887280436e-07,5.7970442158768965e-08,3.771863522857169e-08,2.0350830852318175e-08,9.165535139077645e-09
11.538461538461538,1.28269813203208e-07,5.791457291356795e-08,3.7645715934257194e-08,2.035290503153035e-08,9.129384328949421e-09
11.548425667596652,1.2772747015248578e-07,5.7725877748146636e-08,3.770904232536371e-08,2.030433363567691e-08,9.081862640735587e-09
11.558389796731765,1.2772024291965807e-07,5.775985366928616e-08,3.748849895069433e-08,2.025098057850821e-08,9.088396561390239e-09
11.568353925866878,1.2760619303438297e-07,5.759477484388157e-08,3.746667852626444e-08,2.021759639810239e-08,8.983666028916726e-09
11.578318055001992,1.2723757701316196e-07,5.7575010456557714e-08,3.7404371693032826e-08,2.0228670771945656e-08,9.120450039596836e-09
11.588282184137107,1.2724170070555319e-07,5.7458093177285495e-08,3.732160423399614e-08,2.017303512144797e-08,9.038715088053921e-09
11.59824631327222,1.2688192350073618e-07,5.721844780297056e-08,3.724681518936996e-08,2.0146553058344736e-08,9.07937966806625e-09
11.608210442407334,1.27018661031917e-07,5.7350115194976636e-08,3.7250273649549694e-08,2.009984553673014e-08,9.042124131869705e-09
11.618174571542447,1.2705518812606088e-07,5.713346011648752e-08,3.716462245074027e-08,2.007420144551389e-08,9.01671542829354e-09
11.62813870067756,1.261557147173957e-07,5.728729943406156e-08,3.7076706285011784e-08,2.005726710168457e-08,8.970977831310491e-09
11.638102829812674,1.2685688173630433e-07,5.7265341466279e-08,3.708362086599005e-08,2.0045428180635284e-08,8.978619872510752e-09
11.648066958947787,1.2590287985030133e-07,5.677299148248702e-08,3.687083572805887e-08,2.0024537600621597e-08,8.964748892203959e-09
11.658031088082902,1.2563169166723293e-07,5.6652478059050515e-08,3.676296282173385e-08,1.9961640822175073e-08,9.056143373179004e-09
11.667995217218015,1.251744994996574e-07,5.6615796677792724e-08,3.6841924400722184e-08,1.988290074274634e-08,8.915733121568875e-09
11.677959346353129,1.2429440235394774e-07,5.6269036514261824e-08,3.6836469407532684e-08,1.9873638540548647e-08,8.909207665903763e-09
11.687923475488242,1.2513456593179514e-07,5.663367546449134e-08,3.685123565090028e-08,1.9796619054298196e-08,8.996356123300805e-09
11.697887604623356,1.2446756507753664e-07,5.65924520091174e-08,3.6767944819888715e-08,1.9814389987871838e-08,8.873829699262088e-09
11.707851733758469,1.2427341256439664e-07,5.610190845709532e-08,3.648943186420808e-08,1.9744134853959252e-08,8.845713822102784e-09
11.717815862893582,1.24250009616631e-07,5.638553264899963e-08,3.6513293413176254e-08,1.9714748237747233e-08,8.84635158273897e-09
11.727779992028696,1.240650006385065e-07,5.598564101472686e-08,3.6663230055368614e-08,1.964407274778831e-08,8.809584692254644e-09
11.73774412116381,1.240178001089325e-07,5.587707125657673e-08,3.637053635950593e-08,1.9683923585217017e-08,8.777429203653517e-09
11.747708250298924,1.237312262778721e-07,5.6051583403130694e-08,3.644318644741038e-08,1.9648698815097035e-08,8.788249552488082e-09
11.757672379434037,1.2381105934822535e-07,5.58806747185382e-08,3.62746441095888e-08,1.9588270223624523e-08,8.806930109439069e-09
11.76763650856915,1.2400047916848525e-07,5.606084411731919e-08,3.623503762424122e-08,1.9556459544101878e-08,8.72405500222599e-09
11.777600637704264,1.2326396156300205e-07,5.5611166856001624e-08,3.6053047465255826e-08,1.9565376346559905e-08,8.97200454024419e-09
11.787564766839377,1.22529921035983e-07,5.556329075055784e-08,3.61518918528344e-08,1.9505148526049384e-08,8.733092935152894e-09
11.79752889597449,1.2267894638119752e-07,5.502082188925103e-08,3.609423157786854e-08,1.9500608162575535e-08,8.720423370329375e-09
11.807493025109606,1.2244003207817856e-07,5.506088078046473e-08,3.61113909327467e-08,1.9458140377126964e-08,8.69425802317461e-09
11.81745715424472,1.2208348808560392e-07,5.5473551977555864e-08,3.587180802044087e-08,1.9438879812962546e-08,8.677523629004678e-09
11.827421283379833,1.2223417185148333e-07,5.5265958322142836e-08,3.569815175012666e-08,1.947372330554958e-08,8.607333088515791e-09
11.837385412514946,1.2272456068869636e-07,5.567753306571028e-08,3.579298790534252e-08,1.9494149168932635e-08,8.766078090848212e-09
11.84734954165006,1.2125271482167164e-07,5.50079851439607e-08,3.547546613537711e-08,1.9432143289933158e-08,8.677906793890027e-09
11.857313670785173,1.2160747705254327e-07,5.4814176962966744e-08,3.574995427052982e-08,1.9345230039578732e-08,8.678896250159486e-09
11.867277799920286,1.2149105472504212e-07,5.472428081077286e-08,3.573453256645973e-08,1.931028502630929e-08,8.614418434857384e-09
11.8772419290554,1.2109098370154948e-07,5.461672712815755e-08,3.5618901478794275e-08,1.928720988508095e-08,8.676967197485513e-09
11.887206058190515,1.216010520288328e-07,5.457138364692719e-08,3.5649697935797544e-08,1.9036079178555327e-08,8.609336835255074e-09
11.897170187325628,1.2081684449361105e-07,5.458411241251777e-08,3.5400604965402824e-08,1.9155711266238853e-08,8.481830237003149e-09
11.907134316460741,1.2048500882546882e-07,5.434825983666793e-08,3.549210254295881e-08,1.9023899706002024e-08,8.568194370681662e-09
11.917098445595855,1.2036352668979362e-07,5.41734777312218e-08,3.517595722315331e-08,1.8971404807591733e-08,8.567203029616845e-09
11.927062574730968,1.1996742335750376e-07,5.416893121769867e-08,3.543100372129194e-08,1.8959303438262264e-08,8.619195819276268e-09
11.937026703866081,1.1924280080682953e-07,5.410692358594753e-08,3.522443805386875e-08,1.9041174459703098e-08,8.497752607166468e-09
11.946990833001195,1.196197942496625e-07,5.427135105980954e-08,3.484640483614024e-08,1.9028571394922554e-08,8.546077825349492e-09
11.95695496213631,1.195736893702939e-07,5.414637687526555e-08,3.5231075322051185e-08,1.9079533337259803e-08,8.304431288459536e-09
11.966919091271423,1.2022977135596623e-07,5.421158116743047e-08,3.5107619166843144e-08,1.9061244895103234e-08,8.453867154685913e-09
11.976883220406537,1.1912019371040493e-07,5.3916499266739187e-08,3.525674135674845e-08,1.909144556860379e-08,8.536243409675675e-09
11.98684734954165,1.1896461552210301e-07,5.394270611077938e-08,3.481463211663514e-08,1.901279300239943e-08,8.25871170337048e-09
11.996811478676763,1.1869265820148166e-07,5.3316817079274473e-08,3.4878072080933204e-08,1.8999069569534133e-08,8.377715532583807e-09
12.006775607811877,1.1765910747642624e-07,5.284907752347666e-08,3.493680869207759e-08,1.8947262950077528e-08,8.492289472825046e-09
12.01673973694699,1.1843730594870479e-07,5.4318951341197635e-08,3.460399185148682e-08,1.9068950177454793e-08,8.410614496908735e-09
12.026703866082103,1.1907940265610556e-07,5.3500321895057885e-08,3.4899779889577825e-08,1.897936622090089e-08,8.413572438393816e-09
12.036667995217218,1.2171709482641585e-07,5.47804100913154e-08,3.512237260787149e-08,1.910085080956977e-08,8.294305813336494e-09
12.046632124352332,1.1878804070433821e-07,5.3892024164201676e-08,3.458429300202399e-08,1.8868726476701964e-08,8.362832920388409e-09
12.056596253487445,1.1656568573904478e-07,5.3094049142871864e-08,3.446585162168911e-08,1.8947127772333596e-08,8.340240686465919e-09
12.066560382622558,1.1643665315384896e-07,5.304163863935294e-08,3.446324546430504e-08,1.8934637411135635e-08,8.395951613975781e-09
12.076524511757672,1.14703570442295e-07,5.2069689309659244e-08,3.4130122414847344e-08,1.8888108516217974e-08,8.382282886950975e-09
12.086488640892785,1.176731078006817e-07,5.342888447150033e-08,3.499068014713639e-08,1.862598251153468e-08,8.266069895741598e-09
12.096452770027899,1.172046474944582e-07,5.29938962432473e-08,3.45082641767732e-08,1.861390990411614e-08,8.343224704042613e-09
12.106416899163014,1.1730021371276219e-07,5.299262519525764e-08,3.446133951228829e-08,1.8605708956284727e-08,8.30157176249604e-09
12.116381028298127,1.1695459773246491e-07,5.2824080539332926e-08,3.469024772374041e-08,1.8584592635624085e-08,8.305953870047086e-09
12.12634515743324,1.1399627613956576e-07,5.14801398522242e-08,3.3831561754393864e-08,1.8882425147652795e-08,8.304085366824305e-09
12.136309286568354,1.1530758951181779e-07,5.326588065962329e-08,3.4182972899827366e-08,1.8777985981880304e-08,8.270181759186681e-09
12.146273415703467,1.1613916222482137e-07,5.230597470026824e-08,3.4458918327886915e-08,1.860055923426022e-08,8.338117229480182e-09
12.15623754483858,1.1645072568652313e-07,5.3638054231466276e-08,3.4004098986616985e-08,1.87203689047872e-08,8.277570488550315e-09
12.166201673973694,1.1848593154816206e-07,5.3325290381359805e-08,3.4236947663589484e-08,1.8281239957257818e-08,8.257776974229245e-09
12.176165803108807,1.1577303408015722e-07,5.185886351079419e-08,3.374110719268242e-08,1.8266111239240937e-08,8.173215757316857e-09
12.186129932243922,1.1529093931180174e-07,5.254643227844361e-08,3.3569500304845386e-08,1.8411467901189615e-08,8.25572246608126e-09
12.196094061379036,1.1488834567595556e-07,5.115112048176619e-08,3.365940456334284e-08,1.8315124179387293e-08,8.119795176280138e-09
12.206058190514149,1.1498011809621158e-07,5.213918570574715e-08,3.38040481668345e-08,1.816297371000241e-08,8.183489992906951e-09
12.216022319649262,1.1481095323798359e-07,5.19595629677858e-08,3.415824231214233e-08,1.7909923645492642e-08,8.036365914055821e-09
12.225986448784376,1.1460060554569974e-07,5.187929998353081e-08,3.362553683040873e-08,1.8110602538204435e-08,8.196272338391042e-09
12.235950577919489,1.1451316145703918e-07,5.169544027043738e-08,3.360143079838657e-08,1.795879494832964e-08,8.118899496524242e-09
12.245914707054602,1.1397354516798812e-07,5.152213793930368e-08,3.345766336276337e-08,1.8049918697841143e-08,7.9633453506374e-09
12.255878836189718,1.1404386594831985e-07,5.167362439269569e-08,3.318369856551297e-08,1.791441638557583e-08,8.215914587959165e-09
12.26584296532483,1.1392586612935625e-07,5.129870258751969e-08,3.362948920071081e-08,1.783000597508368e-08,8.08493704134113e-09
12.275807094459944,1.1378427433269723e-07,5.1422951195774385e-08,3.34748838688063e-08,1.7871737311026764e-08,8.224400094814198e-09
12.285771223595058,1.1339290705345794e-07,5.103170513674814e-08,3.2944408746963685e-08,1.789400505470211e-08,8.125593398159797e-09
12.295735352730171,1.1295958480638405e-07,5.1038477721724746e-08,3.3318798546126e-08,1.7858193420664698e-08,7.954642451513127e-09
12.305699481865284,1.1338681634282094e-07,5.111746003256738e-08,3.319156995059052e-08,1.7839806303893942e-08,7.882387112115488e-09
12.315663611000398,1.1306538417380569e-07,5.081097982422127e-08,3.3454945713091895e-08,1.7856318138073643e-08,8.156689092704039e-09
12.325627740135511,1.143381204428731e-07,5.1413682532705014e-08,3.3554301501305535e-08,1.778659042050958e-08,8.067310681583171e-09
12.335591869270626,1.1333657338362656e-07,5.063401687678782e-08,3.275016333091618e-08,1.7864578900972276e-08,8.007044429369762e-09
12.34555599840574,1.1264370420109684e-07,5.091510038920502e-08,3.306303153648171e-08,1.781685349298721e-08,8.082053469061627e-09
12.355520127540853,1.1148312761837694e-07,5.0251190144959484e-08,3.295056211617478e-08,1.771900062050883e-08,7.839067965474543e-09
12.365484256675966,1.1146468899851685e-07,5.0517920832063556e-08,3.289814696076539e-08,1.7775585656880066e-08,7.944783492652983e-09
12.37544838581108,1.1176444584461657e-07,5.0550610054026476e-08,3.292043161591071e-08,1.7804581704921718e-08,7.78486212601301e-09
12.385412514946193,1.1179667944769914e-07,5.028467862470591e-08,3.2987769065022874e-08,1.7709337633442957e-08,7.900836517138747e-09
12.395376644081306,1.1226371234887735e-07,5.070739159032848e-08,3.284144801609094e-08,1.7667614395102875e-08,7.97472806037446e-09
12.405340773216421,1.1116991666171542e-07,5.0411581786479016e-08,3.281192127928625e-08,1.7637025934012516e-08,7.941803742306848e-09
12.415304902351535,1.1035757746694064e-07,5.009595842218068e-08,3.2552379336690936e-08,1.759277170207833e-08,7.872571553364756e-09
12.425269031486648,1.1123802049542605e-07,5.040008548722801e-08,3.2534269457047075e-08,1.7565935117794356e-08,8.045490062896307e-09
12.435233160621761,1.1099881420795145e-07,5.0079545739390286e-08,3.253347568757104e-08,1.7634374681710583e-08,7.740463005869687e-09
12.445197289756875,1.1154123283934562e-07,5.018692092027734e-08,3.2644158528277484e-08,1.7585271959466978e-08,7.849391981850465e-09
12.455161418891988,1.108480142073747e-07,5.004241476421172e-08,3.2521702402879365e-08,1.7526709482857986e-08,7.740626054856394e-09
12.465125548027101,1.1063272292176357e-07,4.995614296610794e-08,3.248902019764552e-08,1.7503936306392985e-08,7.870488405573314e-09
12.475089677162217,1.1031164011189105e-07,5.006160132338435e-08,3.245441784861994e-08,1.7488548040451154e-08,7.747135434947749e-09
12.48505380629733,1.101826114881184e-07,4.9995546869782824e-08,3.2249247081871626e-08,1.7582852943433878e-08,7.781688074697453e-09
12.495017935432443,1.0950683989501998e-07,4.974142609898945e-08,3.217193917163337e-08,1.7487052586095964e-08,7.860695250433786e-09
12.504982064567557,1.095349813246408e-07,4.968879897993281e-08,3.2395977243193976e-08,1.7395683371508258e-08,7.866155721345946e-09
12.51494619370267,1.0998712916832878e-07,4.968362757439372e-08,3.200323469192336e-08,1.736678397854831e-08,7.768282469649745e-09
12.524910322837783,1.0958952944670906e-07,4.966848993092087e-08,3.231012892582138e-08,1.7337840747792213e-08,7.728731835759127e-09
12.534874451972897,1.0952885043247614e-07,4.9568774052361776e-08,3.195652948047233e-08,1.737831063088202e-08,7.701952179266802e-09
12.54483858110801,1.0914327820338025e-07,4.9201524830466717e-08,3.190947563380498e-08,1.727694599979633e-08,7.710615910092188e-09
12.554802710243125,1.0853049396035632e-07,4.9236992027481286e-08,3.2334559322350915e-08,1.7221838603822982e-08,7.725751284397464e-09
12.564766839378239,1.0925376874766924e-07,4.9133659833983335e-08,3.1896863215177865e-08,1.7219842964080586e-08,7.808646409678601e-09
12.574730968513352,1.0830877693663845e-07,4.923833079527746e-08,3.1931691524450285e-08,1.722753900757775e-08,7.741907617501603e-09
12.584695097648465,1.0829552641475096e-07,4.9062033120773875e-08,3.182862213727123e-08,1.72021374547164e-08,7.706954316823523e-09
12.594659226783579,1.0878972439334437e-07,4.91661507780753e-08,3.17674581172184e-08,1.7181280370278398e-08,7.639203071695623e-09
12.604623355918692,1.0799167868287861e-07,4.8910305412391993e-08,3.178005736476506e-08,1.7140349537128555e-08,7.744619329095504e-09
12.614587485053805,1.0812078991786258e-07,4.8638181983741825e-08,3.1705818592669345e-08,1.713771880721912e-08,7.705356192592134e-09
12.62455161418892,1.0787009742279135e-07,4.867224217285709e-08,3.169832870812191e-08,1.7090990858757346e-08,7.617565769440755e-09
12.634515743324034,1.0780630249090744e-07,4.86962691090365e-08,3.1669936846747316e-08,1.710077230341793e-08,7.764835628209262e-09
12.644479872459147,1.0758425045867019e-07,4.857100312890369e-08,3.156669631786124e-08,1.7081176914997686e-08,7.716027588128795e-09
12.65444400159426,1.0732866851168999e-07,4.865427021883867e-08,3.1568731258340814e-08,1.7036817496617085e-08,7.613875983086653e-09
12.664408130729374,1.0753374537056409e-07,4.8547936237989535e-08,3.1460383941640504e-08,1.700971525451965e-08,7.570807607027044e-09
12.674372259864487,1.0771937760462328e-07,4.8422163845877545e-08,3.1397587522888114e-08,1.6965960856612772e-08,7.664082806338084e-09
12.6843363889996,1.0684457720511472e-07,4.8274790809208446e-08,3.1503514847815665e-08,1.7029646183918746e-08,7.534139690082286e-09
12.694300518134714,1.0693015783916252e-07,4.8353426045706725e-08,3.141104024990769e-08,1.695874144668005e-08,7.53536073661485e-09
12.704264647269829,1.0657546964136625e-07,4.81168906199753e-08,3.1286528444509804e-08,1.689993542224289e-08,7.601780382809592e-09
12.714228776404942,1.0615791180132976e-07,4.8109967880500316e-08,3.1207662079567015e-08,1.6867454564588637e-08,7.60822111405485e-09
12.724192905540056,1.0650756973723962e-07,4.8262263306489065e-08,3.132094558746761e-08,1.6889014118687323e-08,7.494906285035873e-09
12.73415703467517,1.059840408063406e-07,4.801691145978155e-08,3.116244095074395e-08,1.687745388563718e-08,7.58372446440864e-09
12.744121163810282,1.0641409789352145e-07,4.7878896841569884e-08,3.117624670963533e-08,1.680797809641632e-08,7.539241318986223e-09
12.754085292945396,1.0593013679706943e-07,4.785838401782718e-08,3.117237156211755e-08,1.6782561582769085e-08,7.50672494773015e-09
12.76404942208051,1.0531038913510728e-07,4.767466447214689e-08,3.1024349889148354e-08,1.6763575468930185e-08,7.503413449087431e-09
12.774013551215624,1.0575534621554698e-07,4.770461951931281e-08,3.104874909659115e-08,1.6771627368779017e-08,7.513993357674834e-09
12.783977680350738,1.0530518845835708e-07,4.7705164620613777e-08,3.093301538813147e-08,1.6731079111777917e-08,7.521656202854462e-09
12.793941809485851,1.0509015804152767e-07,4.7514159273820465e-08,3.0912071187241806e-08,1.6707671131004006e-08,7.460226699083848e-09
12.803905938620964,1.0533726450364354e-07,4.75811878601226e-08,3.087950531884312e-08,1.6673806781422485e-08,7.47778539468046e-09
12.813870067756078,1.0517409501757544e-07,4.744192862840706e-08,3.085809911767231e-08,1.66493180692449e-08,7.521678835675112e-09
12.823834196891191,1.0476140771636654e-07,4.7345623086962704e-08,3.0778927558743034e-08,1.661499022906889e-08,7.355048941170403e-09
12.833798326026304,1.0479172937427877e-07,4.7416121787686876e-08,3.077839079500569e-08,1.662681156545571e-08,7.50399720855e-09
12.843762455161418,1.0437222924859052e-07,4.7216277564803875e-08,3.06707078971105e-08,1.6598813815979057e-08,7.456832622357115e-09
12.853726584296533,1.0457366740681267e-07,4.726439873355964e-08,3.0634783925416936e-08,1.6571827309653314e-08,7.446139132074415e-09
12.863690713431646,1.0435198359885703e-07,4.7111199756429557e-08,3.0648895877094664e-08,1.6522697455906495e-08,7.409516867090669e-09
12.87365484256676,1.0396173296638168e-07,4.7058638017840455e-08,3.055157214350693e-08,1.6492395670767763e-08,7.4079598984614016e-09
12.883618971701873,1.0382439247669986e-07,4.7001688136440933e-08,3.059824274731185e-08,1.6528014415312995e-08,7.419036591104553e-09
12.893583100836986,1.0378735967009648e-07,4.6933131153449686e-08,3.049350565256147e-08,1.6480231508296332e-08,7.344422783926296e-09
12.9035472299721,1.0364697292387765e-07,4.679332797568608e-08,3.042647145655945e-08,1.6434690952728225e-08,7.341892168733103e-09
12.913511359107213,1.0360782709272156e-07,4.678091134073632e-08,3.036698501446285e-08,1.6390195887620578e-08,7.348993649487213e-09
12.923475488242328,1.0350167012983098e-07,4.669632171473574e-08,3.040408349743206e-08,1.64268174093077e-08,7.3190580425415394e-09
12.933439617377442,1.031523050877522e-07,4.668692350356466e-08,3.0299796493187615e-08,1.6392440472808742e-08,7.385777107382485e-09
12.943403746512555,1.0289486656044965e-07,4.653558253174429e-08,3.030229166214159e-08,1.635793779174474e-08,7.331589673346119e-09
12.953367875647668,1.0306856999260928e-07,4.652355587120065e-08,3.0266352969396115e-08,1.6332860004089326e-08,7.3437725706019206e-09
12.963332004782782,1.0271176494919395e-07,4.638715096054467e-08,3.017940710781864e-08,1.631391222994647e-08,7.310141014897962e-09
12.973296133917895,1.0273176962534463e-07,4.641737189417317e-08,3.017857651339767e-08,1.6310228280387015e-08,7.2904383423117055e-09
12.983260263053008,1.0261319234523141e-07,4.636950361584132e-08,3.0105663515058726e-08,1.6280282443361742e-08,7.253850734406646e-09
12.993224392188122,1.0225014278307179e-07,4.624500278577098e-08,3.006312130111436e-08,1.625614021310873e-08,7.258532313929418e-09
13.003188521323237,1.0234789305432008e-07,4.6225991318854304e-08,3.0044547080015014e-08,1.6224789045087802e-08,7.279137591512891e-09
13.01315265045835,1.0233282435352828e-07,4.6087820330476566e-08,3.00210207134403e-08,1.620402758781919e-08,7.269114634267225e-09
13.023116779593463,1.0191833800076784e-07,4.610725092937523e-08,2.995063654680448e-08,1.6175687544381737e-08,7.239395932616592e-09
13.033080908728577,1.0201436728718195e-07,4.60371508589398e-08,2.992643755953778e-08,1.6171192140220615e-08,7.2751021436335996e-09
13.04304503786369,1.0179519272231013e-07,4.600668542467601e-08,2.981581185667254e-08,1.6151949763002685e-08,7.2405349150113585e-09
13.053009166998804,1.0143968370003766e-07,4.5934013696527554e-08,2.9820139043834405e-08,1.6129102927753646e-08,7.205796221200996e-09
13.062973296133917,1.0161487373001438e-07,4.580165923167346e-08,2.9821509839476506e-08,1.6078978973053633e-08,7.217110441324598e-09
13.072937425269032,1.0124462308746869e-07,4.5734958527475235e-08,2.9718211909170384e-08,1.6062053793610264e-08,7.22494948367759e-09
13.082901554404145,1.0102009643345081e-07,4.5669678880484986e-08,2.974027039685553e-08,1.6064579471701194e-08,7.202826767859501e-09
13.092865683539259,1.010001938844618e-07,4.5669743491636086e-08,2.9671322232528555e-08,1.6035226447942267e-08,7.157658157901485e-09
13.102829812674372,1.0086388076343511e-07,4.556484656031171e-08,2.9625925020563607e-08,1.599363452129662e-08,7.1919965216013946e-09
13.112793941809485,1.0084058557804706e-07,4.5478518250532737e-08,2.9567642100006754e-08,1.595089426284466e-08,7.1354109728529615e-09
13.122758070944599,1.0048373789410147e-07,4.545984118559912e-08,2.95689590725345e-08,1.596862104310758e-08,7.140794895519793e-09
13.132722200079712,1.0041713700828615e-07,4.539527152523422e-08,2.9501216651256316e-08,1.5943189526007235e-08,7.1578610469348176e-09
13.142686329214825,1.0054394606420353e-07,4.5311791077138727e-08,2.949425215472256e-08,1.5930541765330328e-08,7.12017738878367e-09
13.15265045834994,1.0005127831875992e-07,4.527727773918718e-08,2.9433136231233218e-08,1.5901256346840934e-08,7.110226200573294e-09
13.162614587485054,1.0000846725470369e-07,4.516689838916836e-08,2.937437998870572e-08,1.5878620248345544e-08,7.141438889221774e-09
13.172578716620167,9.992345223766891e-08,4.5180665883953315e-08,2.9363915694646175e-08,1.587447302952186e-08,7.112856605685518e-09
13.18254284575528,9.966373468614877e-08,4.5128116004844515e-08,2.9317547966660763e-08,1.5842602563295535e-08,7.093816780183484e-09
13.192506974890394,9.967599787656835e-08,4.5013344074819226e-08,2.9268230886194664e-08,1.5826279571363148e-08,7.085378882183499e-09
13.202471104025507,9.948117262267746e-08,4.496220786526082e-08,2.924737902389715e-08,1.5803945303013758e-08,7.0760680736437e-09
13.21243523316062,9.948255145113438e-08,4.490409680622162e-08,2.9216293041547402e-08,1.578245421996521e-08,7.062924238670567e-09
13.222399362295736,9.93582613957613e-08,4.487864373834139e-08,2.9159248649137903e-08,1.57590927697219e-08,7.062770030012686e-09
13.23236349143085,9.918820924708574e-08,4.483524842758127e-08,2.9142196086557238e-08,1.5746488976616035e-08,7.040612750324202e-09
13.242327620565963,9.909545848878435e-08,4.479176658291605e-08,2.903603242701546e-08,1.573506404773223e-08,7.0408683731572945e-09
13.252291749701076,9.888724898349258e-08,4.4721219163365876e-08,2.9032604727366166e-08,1.5699708048657352e-08,7.026629365832737e-09
13.26225587883619,9.87361936794536e-08,4.462294784014806e-08,2.903597277824754e-08,1.5665367609015335e-08,7.0229755998086755e-09
13.272220007971303,9.863692678415653e-08,4.4508777699619075e-08,2.8935831292361436e-08,1.5652848927930482e-08,7.030307126330439e-09
13.282184137106416,9.848234214913846e-08,4.448761879868874e-08,2.893896343282749e-08,1.5634970403506956e-08,7.022480151931615e-09
13.29214826624153,9.83590417183629e-08,4.446161746058875e-08,2.888911851666946e-08,1.5613932617723574e-08,6.98569124883624e-09
13.302112395376644,9.818503348231839e-08,4.4401742909298094e-08,2.8862006082849758e-08,1.5578265886307172e-08,6.986472771701765e-09
13.312076524511758,9.797365005437348e-08,4.432042096533989e-08,2.882151367082641e-08,1.554403430485152e-08,6.968375388979602e-09
13.322040653646871,9.793035988560426e-08,4.4265882590491803e-08,2.8789479468695263e-08,1.555037425138873e-08,6.965422148588545e-09
13.332004782781985,9.790497294704789e-08,4.419755165734477e-08,2.8745517883136145e-08,1.5537349992335987e-08,6.942297353413915e-09
13.341968911917098,9.777664386597919e-08,4.415405988786481e-08,2.871712954152199e-08,1.5523181576438066e-08,6.9429937287814195e-09
13.351933041052211,9.752444490033365e-08,4.4105624192539546e-08,2.8665646833108103e-08,1.548558378164441e-08,6.905830633413865e-09
13.361897170187325,9.746324972665095e-08,4.402257605633957e-08,2.861475312819415e-08,1.547308226401888e-08,6.9142302767175364e-09
13.37186129932244,9.749222177677967e-08,4.401792649750643e-08,2.8602570215696507e-08,1.545275590813971e-08,6.909542583115739e-09
13.381825428457553,9.711359945546013e-08,4.397991200984787e-08,2.8564902407794013e-08,1.5437118430206352e-08,6.89116189842829e-09
13.391789557592666,9.708994448505886e-08,4.385231270321799e-08,2.850753087133574e-08,1.5417602413223132e-08,6.895707154812612e-09
13.40175368672778,9.694885403918261e-08,4.379694222570063e-08,2.849882449766862e-08,1.5399672242722102e-08,6.891295358861268e-09
13.411717815862893,9.685009252103354e-08,4.376355696978938e-08,2.8454542918573964e-08,1.5380255829042002e-08,6.88126984479195e-09
13.421681944998006,9.675447237243863e-08,4.3735195542041476e-08,2.841807981776508e-08,1.5356046103488957e-08,6.883159675695365e-09
13.43164607413312,9.666013815643946e-08,4.3700939635623985e-08,2.838808476822241e-08,1.533623502572356e-08,6.856465768665742e-09
13.441610203268233,9.661268376229387e-08,4.364829607029517e-08,2.8315201331907366e-08,1.5329305196508364e-08,6.857745046331409e-09
13.451574332403348,9.63043691999897e-08,4.357622038077131e-08,2.8291326879632807e-08,1.5299548612712935e-08,6.843869498851125e-09
13.461538461538462,9.62196744166472e-08,4.3492000686482904e-08,2.8283037718591834e-08,1.527577888322486e-08,6.824234252669666e-09
13.471502590673575,9.601989530445265e-08,4.3405557888292484e-08,2.822511411420796e-08,1.5262110253333975e-08,6.833891908637119e-09
13.481466719808688,9.596521586825889e-08,4.335588424375002e-08,2.8203438579852612e-08,1.5229446235804477e-08,6.818514237007881e-09
13.491430848943802,9.576053846604795e-08,4.332337273679473e-08,2.815279242922848e-08,1.521111978602132e-08,6.8103538524759035e-09
13.501394978078915,9.573105309228718e-08,4.3284857911679604e-08,2.813751376524858e-08,1.5183213222464074e-08,6.796571695373554e-09
13.511359107214028,9.57129781546882e-08,4.321268972800703e-08,2.8101502228954338e-08,1.51630903943669e-08,6.785266436332909e-09
13.521323236349144,9.540919890843048e-08,4.3145126702422705e-08,2.8062018521305682e-08,1.5163014953395648e-08,6.798625214506132e-09
13.531287365484257,9.543874371905011e-08,4.3098441674400266e-08,2.8020320582838413e-08,1.5152109636940544e-08,6.7675257693701215e-09
13.54125149461937,9.521106881824215e-08,4.305672549520796e-08,2.7984614830670337e-08,1.5127895955446267e-08,6.7637837734838445e-09
13.551215623754484,9.509263612872674e-08,4.2991944016889474e-08,2.7946456607854372e-08,1.5099677380650683e-08,6.75318153254158e-09
13.561179752889597,9.518590008173044e-08,4.2956920389390025e-08,2.790243694505735e-08,1.508877268631843e-08,6.747922583226591e-09
13.57114388202471,9.49612084143504e-08,4.290294683708807e-08,2.7879663868933014e-08,1.506451878581588e-08,6.724659026157399e-09
13.581108011159824,9.47374312432571e-08,4.2873490469982676e-08,2.7842427341263545e-08,1.5045893162670732e-08,6.7324776046634064e-09
13.591072140294937,9.46393013080809e-08,4.274217713013108e-08,2.7803317400545323e-08,1.5032052317931747e-08,6.723170004153297e-09
13.601036269430052,9.445987411825004e-08,4.267508771764841e-08,2.777832394572988e-08,1.5011641848033267e-08,6.701039821060989e-09
13.611000398565166,9.442767438225748e-08,4.268236804444157e-08,2.7736070171584735e-08,1.4994213537035677e-08,6.704769069886985e-09
13.620964527700279,9.435556422959472e-08,4.262206280096416e-08,2.7701243324858853e-08,1.4975328033583697e-08,6.722608685420743e-09
13.630928656835392,9.430478885639866e-08,4.261903589940462e-08,2.7680395472294716e-08,1.495451299419099e-08,6.686677534957318e-09
13.640892785970506,9.409689648881667e-08,4.254798909229993e-08,2.7633304364003056e-08,1.4942977466291048e-08,6.672323374754293e-09
13.650856915105619,9.399586009993886e-08,4.248150298188336e-08,2.7598423291483882e-08,1.4917044520340242e-08,6.681059479234804e-09
13.660821044240732,9.376892728598437e-08,4.2419990689032724e-08,2.7567350577623197e-08,1.4905150215644608e-08,6.65136165010716e-09
13.670785173375847,9.366774872819624e-08,4.2336832963146305e-08,2.7537773968776763e-08,1.4877728209231758e-08,6.649095086567296e-09
13.68074930251096,9.361338458529688e-08,4.231195036763279e-08,2.7501168735746003e-08,1.4851864509535425e-08,6.647618687995221e-09
13.690713431646074,9.345323074175345e-08,4.224452616553031e-08,2.7462060735051728e-08,1.4834641097820331e-08,6.6460535228541625e-09
13.700677560781187,9.335774656707433e-08,4.221083468327889e-08,2.7443574350162978e-08,1.4812704930975315e-08,6.628715741478697e-09
13.7106416899163,9.332437696497875e-08,4.215610927517928e-08,2.7402895384977196e-08,1.4794092246409904e-08,6.625118746169109e-09
13.720605819051414,9.311652337785579e-08,4.208185418657512e-08,2.736816909179619e-08,1.478943008766147e-08,6.621977043200997e-09
13.730569948186528,9.301460866585921e-08,4.2053282578445414e-08,2.7343201550749448e-08,1.4776418485776008e-08,6.612411494783148e-09
13.740534077321641,9.289856071448694e-08,4.199778088101676e-08,2.7278921200316956e-08,1.4756436949254387e-08,6.5977363959222685e-09
13.750498206456756,9.282925119041494e-08,4.1960357112056435e-08,2.725791535555233e-08,1.4732964573703249e-08,6.584472058404443e-09
13.76046233559187,9.285540682168171e-08,4.194494026510766e-08,2.7240937954803942e-08,1.4725584572596425e-08,6.582453536064075e-09
13.770426464726983,9.264128051891533e-08,4.1870089802457966e-08,2.7193807444358176e-08,1.4704489252136381e-08,6.5693608187321965e-09
13.780390593862096,9.244087781035452e-08,4.182828984571654e-08,2.7163986694123608e-08,1.46817977361224e-08,6.554554970569531e-09
13.79035472299721,9.232354854125821e-08,4.171375064215862e-08,2.7142792132285397e-08,1.4661622507175424e-08,6.557733674756095e-09
13.800318852132323,9.226350676764355e-08,4.1637376022234104e-08,2.7101504897590598e-08,1.4647228755366633e-08,6.5461594174619555e-09
13.810282981267436,9.21080035567456e-08,4.1648792384541494e-08,2.7063931742102854e-08,1.4629844878075276e-08,6.528886048422565e-09
13.820247110402551,9.205643674438103e-08,4.1584091466979577e-08,2.7026918408243766e-08,1.460710580792441e-08,6.540289900776636e-09
13.830211239537665,9.202670254810945e-08,4.1578610003087216e-08,2.700387842532454e-08,1.4585748652843515e-08,6.529017951736545e-09
13.840175368672778,9.179174628787649e-08,4.150193854790044e-08,2.6970811926949414e-08,1.4579936498083171e-08,6.5110186801696275e-09
13.850139497807891,9.168236635439555e-08,4.145391460935844e-08,2.6942281816620955e-08,1.4556691454481383e-08,6.512960826604201e-09
13.860103626943005,9.156940835383849e-08,4.140394703418449e-08,2.689772373983075e-08,1.4540774708120042e-08,6.503082768892679e-09
13.870067756078118,9.14819705581766e-08,4.1326569339997366e-08,2.688531161273704e-08,1.4511209959735903e-08,6.4879983598213415e-09
13.880031885213231,9.13746648604598e-08,4.129797558531442e-08,2.6844904433624716e-08,1.4500488156119059e-08,6.485003830507737e-09
13.889996014348347,9.125576639596914e-08,4.1244475733217446e-08,2.680663551555802e-08,1.4479409091179457e-08,6.486131178735825e-09
13.89996014348346,9.109808943819901e-08,4.120667139393732e-08,2.6791184604918714e-08,1.4466040035210738e-08,6.4668406249724096e-09
13.909924272618573,9.106889663822114e-08,4.1156050646538446e-08,2.6754701918285813e-08,1.4437504538563742e-08,6.462849232556603e-09
13.919888401753687,9.08800995758019e-08,4.1066706584162974e-08,2.670888573403315e-08,1.4436016068023293e-08,6.467625374417729e-09
13.9298525308888,9.081773563378537e-08,4.104907473913118e-08,2.668648294841399e-08,1.4415026795471648e-08,6.449658424507543e-09
13.939816660023913,9.070493739883685e-08,4.099532975402328e-08,2.663785714647304e-08,1.4401632578990452e-08,6.444145855775349e-09
13.949780789159027,9.067290778855238e-08,4.097101553282931e-08,2.6595579814767706e-08,1.4393557689343792e-08,6.434814609347318e-09
13.95974491829414,9.062861947949657e-08,4.096786072824684e-08,2.6603974903580347e-08,1.4375670104033758e-08,6.422675777225891e-09
13.969709047429255,9.04113421175443e-08,4.088861690380704e-08,2.6551085251758542e-08,1.4358540303688786e-08,6.416497039030571e-09
13.979673176564368,9.033573890024898e-08,4.083276865651021e-08,2.6521957002333967e-08,1.4330654765800016e-08,6.411648339346583e-09
13.989637305699482,9.018458645130754e-08,4.0750381082763546e-08,2.6505064760534444e-08,1.4316138213015027e-08,6.403478172095207e-09
13.999601434834595,9.00983410082635e-08,4.06891475313105e-08,2.6455473472254898e-08,1.4302512677745299e-08,6.393851213830021e-09
14.009565563969709,8.996719719431013e-08,4.0665571400407304e-08,2.6432306195449553e-08,1.428145267174957e-08,6.385320003517839e-09
14.019529693104822,8.985272160334752e-08,4.061228674532503e-08,2.6400536904970044e-08,1.4267307023424941e-08,6.385171515997884e-09
14.029493822239935,8.983981459790304e-08,4.059419065680507e-08,2.637681190716174e-08,1.4243705204516536e-08,6.3722715319102495e-09
14.03945795137505,8.963916113708884e-08,4.053125474362567e-08,2.6339035187174293e-08,1.422800562453087e-08,6.3631473601823405e-09
14.049422080510164,8.955030187220442e-08,4.0478207408649825e-08,2.6323808600953613e-08,1.421877828380792e-08,6.360372864348531e-09
14.059386209645277,8.946873950276821e-08,4.043276663907678e-08,2.6266093359008812e-08,1.4199740804186895e-08,6.347599932916941e-09
14.06935033878039,8.936335516637778e-08,4.037282713697892e-08,2.626141313106249e-08,1.4168334273717849e-08,6.349499684263832e-09
14.079314467915504,8.926814283947912e-08,4.0336636966265886e-08,2.6220186949559164e-08,1.4165200199696166e-08,6.332299217642572e-09
14.089278597050617,8.915728560270294e-08,4.029492989024203e-08,2.6184887646265724e-08,1.4147356047560369e-08,6.331390683694122e-09
14.09924272618573,8.903676842122023e-08,4.0259081790322536e-08,2.6163675896691035e-08,1.4132512624922874e-08,6.321528705464963e-09
14.109206855320844,8.894749433065166e-08,4.02206859970888e-08,2.6146930050943142e-08,1.4112322590823802e-08,6.320817343017128e-09
14.119170984455959,8.881989739784414e-08,4.011738558498861e-08,2.6086696588395556e-08,1.4098314648945282e-08,6.3139003829805744e-09
14.129135113591072,8.875022392072235e-08,4.009939432522167e-08,2.60690130134514e-08,1.408034037832595e-08,6.30005236309923e-09
14.139099242726186,8.861559502876663e-08,4.0059878743665424e-08,2.603420363102824e-08,1.4073101336124152e-08,6.296515530496702e-09
14.149063371861299,8.858187860255287e-08,4.001815416129633e-08,2.5985576167629993e-08,1.4063984951975425e-08,6.289349907286702e-09
14.159027500996412,8.852751653699545e-08,4.00266978510821e-08,2.5987199806777445e-08,1.404316024659469e-08,6.279887028503858e-09
14.168991630131526,8.834038297731138e-08,3.99566843721436e-08,2.5941972466070555e-08,1.402284984073498e-08,6.270614518924238e-09
14.178955759266639,8.830537149883796e-08,3.9887564071444377e-08,2.5920713916065228e-08,1.400287909045054e-08,6.2671114362436555e-09
14.188919888401754,8.817093052596656e-08,3.983766101781195e-08,2.5906300169404227e-08,1.3986929659142724e-08,6.259843339138156e-09
14.198884017536868,8.805503358432597e-08,3.9775570288076905e-08,2.584636975370413e-08,1.3975398512940298e-08,6.247593594884419e-09
14.208848146671981,8.792379084862224e-08,3.9746422807267516e-08,2.5824395740384267e-08,1.3956750794122664e-08,6.242061652579999e-09
14.218812275807094,8.7826986291225e-08,3.971451771094687e-08,2.580900539911098e-08,1.3945773485477797e-08,6.23855759385067e-09
14.228776404942208,8.779277873086731e-08,3.966720849648703e-08,2.5775204795141773e-08,1.3916349033464888e-08,6.226824480183404e-09
14.238740534077321,8.762416623472143e-08,3.96218826427837e-08,2.5748396329488167e-08,1.390429443163547e-08,6.218568985257756e-09
14.248704663212434,8.752495168198674e-08,3.955540612305543e-08,2.572591009312861e-08,1.3894405397303979e-08,6.217009099002862e-09
14.258668792347548,8.747946447754251e-08,3.952794463120463e-08,2.5678233863525312e-08,1.3880984739476345e-08,6.205598877199215e-09
14.268632921482663,8.735096846489003e-08,3.946770509909695e-08,2.566152169610596e-08,1.3852316408137216e-08,6.208894966585626e-09
14.278597050617776,8.728211463730332e-08,3.944574073461508e-08,2.5631371712153898e-08,1.3844582791229823e-08,6.1938667805995405e-09
14.28856117975289,8.718862704157951e-08,3.94011977471829e-08,2.5602436715480578e-08,1.3830407714809916e-08,6.185112642834864e-09
14.298525308888003,8.709545196688338e-08,3.9367200386228504e-08,2.5585906229839027e-08,1.3820606371118362e-08,6.177458705203059e-09
14.308489438023116,8.699125492234651e-08,3.9338371270544064e-08,2.5576001024869424e-08,1.3807085383202807e-08,6.183499329964942e-09
14.31845356715823,8.686447219258972e-08,3.9240382560639853e-08,2.5508279778707612e-08,1.3788094358246637e-08,6.172944665432915e-09
14.328417696293343,8.679537320616088e-08,3.921295309558677e-08,2.5488418054309877e-08,1.3768592431655846e-08,6.158442715595551e-09
14.338381825428458,8.666767598911386e-08,3.9177564539710774e-08,2.5459372997962548e-08,1.3759827527839285e-08,6.154698856430668e-09
14.348345954563571,8.65747758710053e-08,3.9106206261977416e-08,2.5408293885801006e-08,1.3748444208359141e-08,6.146708141799448e-09
14.358310083698685,8.650875296034645e-08,3.9125181548099254e-08,2.541254712481304e-08,1.3724116725709409e-08,6.142428405774469e-09
14.368274212833798,8.638926375316899e-08,3.9075932810160124e-08,2.5382298645577117e-08,1.3710121692945101e-08,6.134956024238659e-09
14.378238341968911,8.636818592468852e-08,3.9010646821545306e-08,2.5350465431124204e-08,1.369468820597744e-08,6.1344279878987675e-09
14.388202471104025,8.623430023044874e-08,3.8973495605740296e-08,2.533140100156022e-08,1.367724018966426e-08,6.123320602978389e-09
14.398166600239138,8.608859337763493e-08,3.8912428624159516e-08,2.528677424713774e-08,1.3662841006462643e-08,6.111113757163682e-09
14.408130729374252,8.601168506237634e-08,3.888930617748937e-08,2.5259200835729083e-08,1.3649659107806413e-08,6.109047682079773e-09
14.418094858509367,8.591046037526558e-08,3.8854176550559976e-08,2.524676799948392e-08,1.3640603468460044e-08,6.101765374897572e-09
14.42805898764448,8.584207200361778e-08,3.88091137744405e-08,2.5210266120214738e-08,1.3613633737412426e-08,6.0933010901438936e-09
14.438023116779593,8.571751145134722e-08,3.8739583922415204e-08,2.5184122780575753e-08,1.3600415718545715e-08,6.082524171443354e-09
14.447987245914707,8.56325765619137e-08,3.8688044853038844e-08,2.516297261352396e-08,1.3586241396407031e-08,6.079128230944239e-09
14.45795137504982,8.558229208314314e-08,3.866457258462012e-08,2.511901109416391e-08,1.3576519027053063e-08,6.0705913495401106e-09
14.467915504184933,8.540265738017637e-08,3.8591756188455706e-08,2.50860383074741e-08,1.3554387802390044e-08,6.0690299166726715e-09
14.477879633320047,8.54035022416251e-08,3.859756628567502e-08,2.507658707895931e-08,1.35472492945901e-08,6.0607443217379955e-09
14.487843762455162,8.529328213819894e-08,3.855174516338432e-08,2.504928430545837e-08,1.3530308717305366e-08,6.052749032593175e-09
14.497807891590275,8.521261453332142e-08,3.8507234730056066e-08,2.5025362761524277e-08,1.3522288009814365e-08,6.0469539393512115e-09
14.507772020725389,8.513344440955046e-08,3.850022601924064e-08,2.5024604933917465e-08,1.3517726060872942e-08,6.050989080514101e-09
14.517736149860502,8.501545163796014e-08,3.841408195386547e-08,2.4958618393195466e-08,1.348783467325058e-08,6.038597039951842e-09
14.527700278995615,8.494307611515596e-08,3.8380155852223906e-08,2.493861531014457e-08,1.3475200772892859e-08,6.026841713571384e-09
14.537664408130729,8.479977653428737e-08,3.8347532940833075e-08,2.491413353086668e-08,1.3461739112393777e-08,6.02260569586441e-09
14.547628537265842,8.46939563538539e-08,3.8266699634255056e-08,2.4869845174566175e-08,1.3451675344853416e-08,6.013061002110897e-09
14.557592666400955,8.465261710623115e-08,3.8280683328358237e-08,2.4864271427496338e-08,1.343117917727314e-08,6.011932503813957e-09
14.56755679553607,8.453419354772321e-08,3.822790839147904e-08,2.4840229780120084e-08,1.3412661565389733e-08,6.005017213665181e-09
14.577520924671184,8.452834178687587e-08,3.8169671189608274e-08,2.4807689998888593e-08,1.3404503036366877e-08,6.006878959016463e-09
14.587485053806297,8.438399572605932e-08,3.814804182017334e-08,2.478670053397866e-08,1.3384009531460158e-08,5.991890818271135e-09
14.59744918294141,8.427512891308677e-08,3.8094097790076915e-08,2.4751678280150766e-08,1.3371514263441973e-08,5.9824218722076586e-09
14.607413312076524,8.419904060763041e-08,3.8069463052139285e-08,2.471626603729018e-08,1.3357326124330914e-08,5.97855842119713e-09
14.617377441211637,8.409532975679198e-08,3.803215184380011e-08,2.471207352708692e-08,1.3344850649331765e-08,5.9683834399797275e-09
14.62734157034675,8.401869421925352e-08,3.800253161914101e-08,2.4676939325345958e-08,1.3327073236137123e-08,5.961781356839448e-09
14.637305699481866,8.390445756914052e-08,3.7923506468832575e-08,2.4662678348117135e-08,1.3312309749310431e-08,5.955350374663284e-09
14.64726982861698,8.38452947271339e-08,3.7881924592677507e-08,2.4625181215153286e-08,1.3299128013651615e-08,5.9510670619541384e-09
14.657233957752092,8.37771900804833e-08,3.7851339788253246e-08,2.459508975894254e-08,1.32896118588357e-08,5.943695007656222e-09
14.667198086887206,8.356530155704354e-08,3.776885916743262e-08,2.454866687189334e-08,1.3277823673304555e-08,5.9393500631909295e-09
14.67716221602232,8.362517653458624e-08,3.779086026483707e-08,2.4555545805692577e-08,1.3261177371536082e-08,5.932812565644257e-09
14.687126345157433,8.350669965352822e-08,3.7749861918313704e-08,2.452209993356412e-08,1.3248202769903201e-08,5.9309476516445055e-09
14.697090474292546,8.344251061387544e-08,3.7695070331918883e-08,2.449674100477195e-08,1.3239901490501908e-08,5.917777507523801e-09
14.70705460342766,8.337330380235156e-08,3.7690945539671315e-08,2.4498842510924076e-08,1.3241915813877771e-08,5.918982318760206e-09
14.717018732562774,8.323530002004257e-08,3.761728320729082e-08,2.4439932356058125e-08,1.3207941465636592e-08,5.911690222774033e-09
14.726982861697888,8.316870188872868e-08,3.7578118844321845e-08,2.4422320572547058e-08,1.3197207442908223e-08,5.903269386496051e-09
14.736946990833001,8.304329287972825e-08,3.755666006322628e-08,2.4391478681083003e-08,1.3177031839191006e-08,5.895276947046794e-09
14.746911119968114,8.295680683969209e-08,3.748716050149034e-08,2.4362626875694356e-08,1.317331546451481e-08,5.886700235369724e-09
14.756875249103228,8.290354921947732e-08,3.748321294871509e-08,2.434944292418574e-08,1.3152247495265687e-08,5.8880052906156355e-09
14.766839378238341,8.279936139583203e-08,3.74286507677159e-08,2.4327762677900877e-08,1.3137067998370238e-08,5.882855695959066e-09
14.776803507373454,8.275952860614409e-08,3.7374652233421327e-08,2.4297715933971835e-08,1.3124811930948244e-08,5.878845044318219e-09
14.78676763650857,8.264035761270017e-08,3.736196544733248e-08,2.4269586521384287e-08,1.3108984086951256e-08,5.870131101611005e-09
14.796731765643683,8.257568432240985e-08,3.731731895287867e-08,2.4247708749953167e-08,1.3093070747560364e-08,5.856124718897793e-09
14.806695894778796,8.247595910151919e-08,3.729312732568484e-08,2.421614896195254e-08,1.30802182696415e-08,5.857936484891083e-09
14.81666002391391,8.238229941845095e-08,3.724959236869137e-08,2.4204561348073707e-08,1.307003979273382e-08,5.8454357269869465e-09
14.826624153049023,8.231919718596815e-08,3.7229605875687595e-08,2.41765472716321e-08,1.3054238016749304e-08,5.843309663211234e-09
14.836588282184136,8.220286664149606e-08,3.714807748802278e-08,2.4158899033928602e-08,1.3039127686321547e-08,5.836006632856915e-09
14.84655241131925,8.214779788476409e-08,3.711199830496609e-08,2.412928725435324e-08,1.3029496507672105e-08,5.8291537174518746e-09
14.856516540454363,8.205555436784522e-08,3.708155798736975e-08,2.4094691306093053e-08,1.3017479614828758e-08,5.8259477696904665e-09
14.866480669589478,8.187295568594175e-08,3.700639908453269e-08,2.4052712079860885e-08,1.3012950411826846e-08,5.8147438351071025e-09
14.876444798724592,8.19324967317938e-08,3.7017028297851885e-08,2.4052722178721286e-08,1.2995043766819237e-08,5.813711114822905e-09
14.886408927859705,8.182405014072195e-08,3.698464761094483e-08,2.403123807376169e-08,1.2982795435660963e-08,5.812402341107936e-09
14.896373056994818,8.172766073155384e-08,3.693918540625149e-08,2.400086696721155e-08,1.297297717013006e-08,5.79938739096474e-09
14.906337186129932,8.169684864098945e-08,3.6921082415878635e-08,2.3989093638422646e-08,1.2970239011547471e-08,5.79514898994035e-09
14.916301315265045,8.157149892716257e-08,3.68592831388743e-08,2.39484821120731e-08,1.293942484729077e-08,5.791177141080324e-09
14.926265444400158,8.148019138533796e-08,3.6825639487097065e-08,2.3927138883114318e-08,1.293084689397139e-08,5.785209927943375e-09
14.936229573535273,8.140335315419454e-08,3.680098852358881e-08,2.3909648509500384e-08,1.2914140315858077e-08,5.777975463755625e-09
14.946193702670387,8.130924986775547e-08,3.675141329078037e-08,2.3879809582276913e-08,1.2906302650566911e-08,5.769384052911922e-09
14.9561578318055,8.12406689323146e-08,3.6724648292808596e-08,2.386490626676113e-08,1.2889932164902674e-08,5.766048104879736e-09
14.966121960940614,8.11492103735862e-08,3.667169742983868e-08,2.3845901443219173e-08,1.2872242873815545e-08,5.763188809673862e-09
14.976086090075727,8.111148452425768e-08,3.6631106125840356e-08,2.3814689661052757e-08,1.2862795926236297e-08,5.7595321345454774e-09
14.98605021921084,8.099887625911009e-08,3.6611553542742175e-08,2.3786645080074977e-08,1.284874597841669e-08,5.755278232076055e-09
14.996014348345954,8.093364417650713e-08,3.657514266707903e-08,2.3769411107544836e-08,1.2835332325779346e-08,5.74323206526664e-09
15.005978477481067,8.082176086263139e-08,3.655297124666608e-08,2.374291902621935e-08,1.2823546455862737e-08,5.742350009295651e-09
15.015942606616182,8.073688368391708e-08,3.650441220585569e-08,2.3726010723888194e-08,1.2811906492663476e-08,5.726764883021691e-09
15.025906735751295,8.068609278877691e-08,3.6479709552921737e-08,2.3698070972673312e-08,1.2801625823001263e-08,5.728505318874371e-09
15.035870864886409,8.060859303309124e-08,3.640478903516238e-08,2.3679161986629117e-08,1.2781233643426546e-08,5.720973850109905e-09
15.045834994021522,8.052577965619962e-08,3.637678531817729e-08,2.3645981113264785e-08,1.2774524088607143e-08,5.714701500261215e-09
15.055799123156635,8.045738216707008e-08,3.635537085754251e-08,2.3625520251939238e-08,1.2763415879310977e-08,5.715373607661077e-09
15.065763252291749,8.033024510290828e-08,3.6317126275961906e-08,2.3586575279740405e-08,1.2763303851862567e-08,5.700969382311058e-09
15.075727381426862,8.030656673803469e-08,3.6298515586145225e-08,2.3582582640220588e-08,1.2740468185924133e-08,5.700941108050049e-09
15.085691510561977,8.02355697165333e-08,3.6262336162608586e-08,2.3563396895114466e-08,1.2724324533728992e-08,5.697249419218614e-09
15.09565563969709,8.013291616934214e-08,3.622199069561018e-08,2.3536509170877336e-08,1.272079990557783e-08,5.689771598309923e-09
15.105619768832204,8.006433172610256e-08,3.619663932416043e-08,2.352533476183118e-08,1.2711632680313067e-08,5.682807699173139e-09
15.115583897967317,7.999649742288833e-08,3.614918214520867e-08,2.3481965723410418e-08,1.2690648510755866e-08,5.6763546298490105e-09
15.12554802710243,7.988407582112849e-08,3.610575432127128e-08,2.3463523064993064e-08,1.2675267239164744e-08,5.671721377658186e-09
15.135512156237544,7.982766903047694e-08,3.608126593213865e-08,2.3451402807617538e-08,1.2662748068822308e-08,5.66905330974541e-09
15.145476285372657,7.974892461589441e-08,3.603952980266501e-08,2.3420681950277425e-08,1.2655034207756379e-08,5.662227185612081e-09
15.15544041450777,7.96597502437177e-08,3.6007111693198183e-08,2.3405934629047824e-08,1.2637414861239833e-08,5.6537459849510525e-09
15.165404543642886,7.957640934349829e-08,3.5960893149395895e-08,2.337996872129048e-08,1.2624891835846945e-08,5.6511304687419504e-09
15.175368672778,7.954013703103438e-08,3.5918492912860334e-08,2.335876905198724e-08,1.2616565618023406e-08,5.647313716489268e-09
15.185332801913113,7.944731551782596e-08,3.590057638361764e-08,2.332615473804321e-08,1.26067021365409e-08,5.640774728686061e-09
15.195296931048226,7.938041718648679e-08,3.5873046001251856e-08,2.3311506572999364e-08,1.2590596571859915e-08,5.633804471155051e-09
15.20526106018334,7.927743748650014e-08,3.583486317138079e-08,2.3289844221679476e-08,1.2576662851372534e-08,5.631318979090403e-09
15.215225189318453,7.922748333219097e-08,3.5814654856190143e-08,2.3275052276205147e-08,1.256715518641799e-08,5.6189110918084555e-09
15.225189318453566,7.911064759160266e-08,3.5767264157431976e-08,2.3245548042141732e-08,1.2558854198990373e-08,5.619876041819587e-09
15.235153447588681,7.908678994395894e-08,3.57102672442429e-08,2.3220904308117766e-08,1.253933967220125e-08,5.612163596160699e-09
15.245117576723795,7.90017989686554e-08,3.568452957762439e-08,2.319697309008695e-08,1.253323826253324e-08,5.6052290490892665e-09
15.255081705858908,7.89001152430232e-08,3.5662347542238914e-08,2.3184370027499596e-08,1.2520958903905747e-08,5.6076782182650666e-09
15.265045834994021,7.886994173388998e-08,3.564943662068366e-08,2.315905308308005e-08,1.2526711337985668e-08,5.594416498679836e-09
15.275009964129135,7.878613699346136e-08,3.5614959030912754e-08,2.313462236705334e-08,1.2498304643988706e-08,5.593311575363894e-09
15.284974093264248,7.87162460177172e-08,3.557194646732387e-08,2.3122902086965782e-08,1.2488580254054389e-08,5.586112860749002e-09
15.294938222399361,7.862943551667415e-08,3.554316348644137e-08,2.3093554794122592e-08,1.2476725517083594e-08,5.584262989219935e-09
15.304902351534476,7.855956332651497e-08,3.5516467391200465e-08,2.3082604083943713e-08,1.2473396666863754e-08,5.573394433864671e-09
15.31486648066959,7.847315357426919e-08,3.5477130666630675e-08,2.304073108994635e-08,1.2453454933685495e-08,5.568714344726786e-09
15.324830609804703,7.838899775741153e-08,3.543377694731322e-08,2.3021735094225584e-08,1.2437563011530727e-08,5.564353539629481e-09
15.334794738939816,7.83475208181254e-08,3.5407100479719194e-08,2.3012132121718698e-08,1.2429816709656757e-08,5.560488077994249e-09
15.34475886807493,7.823843617467088e-08,3.536011520468353e-08,2.2987688326516795e-08,1.2419182401079349e-08,5.557437453614347e-09
15.354722997210043,7.817090042316638e-08,3.5335279960006706e-08,2.2971136302622702e-08,1.2403910497774976e-08,5.548381029076868e-09
15.364687126345157,7.808858284740944e-08,3.529538009835588e-08,2.2943250432336802e-08,1.2390688139308154e-08,5.547303659465385e-09
15.37465125548027,7.804936351605854e-08,3.5252550742210264e-08,2.292285919647019e-08,1.2381277656526462e-08,5.539405256693783e-09
15.384615384615385,7.797637538247637e-08,3.523521735837967e-08,2.2894914592954893e-08,1.2372238040858662e-08,5.5347921737218545e-09
15.394579513750498,7.790540058244903e-08,3.52081326522507e-08,2.2881972767551283e-08,1.2357767056887e-08,5.527610755120191e-09
15.404543642885612,7.782853988309705e-08,3.51803913796452e-08,2.2859016200516172e-08,1.2346593117470702e-08,5.526802423957101e-09
15.414507772020725,7.775850179758419e-08,3.515177273515746e-08,2.2844760658910715e-08,1.2337224489093164e-08,5.516500041562891e-09
15.424471901155838,7.764766491120876e-08,3.5085678044350325e-08,2.2815779629710984e-08,1.2327713347078573e-08,5.515409469094774e-09
15.434436030290952,7.763125358024603e-08,3.506649486109841e-08,2.2792992092505635e-08,1.2314491414574183e-08,5.509618522993734e-09
15.444400159426065,7.754926507270001e-08,3.5032377800174367e-08,2.2770033492359413e-08,1.2304201359472862e-08,5.500138782627734e-09
15.45436428856118,7.74412345604986e-08,3.5006311517377266e-08,2.275909908047967e-08,1.2293598242276984e-08,5.503696948203046e-09
15.464328417696294,7.74377135987994e-08,3.500366485809393e-08,2.274486877969464e-08,1.2296129326095541e-08,5.491892652391094e-09
15.474292546831407,7.734201814972135e-08,3.4956322484186217e-08,2.2718050525830253e-08,1.226851681226378e-08,5.490534369433102e-09
15.48425667596652,7.727298451627333e-08,3.492485255759074e-08,2.2700226494610964e-08,1.2262775373598661e-08,5.48178609799003e-09
15.494220805101634,7.718597727500935e-08,3.4892537351331335e-08,2.267336678153116e-08,1.2249761358901141e-08,5.482051454438496e-09
15.504184934236747,7.714001378249124e-08,3.4861863832383384e-08,2.2662572762994737e-08,1.2252002359901384e-08,5.473103501894921e-09
15.51414906337186,7.704918114079658e-08,3.482948217068236e-08,2.262607200962818e-08,1.222816942191554e-08,5.468970777586924e-09
15.524113192506974,7.696618148146644e-08,3.478966544402409e-08,2.2606247460800915e-08,1.2214707026796145e-08,5.46491735204049e-09
15.534077321642089,7.693967219558639e-08,3.4766119691901295e-08,2.2594974301181454e-08,1.2204411731238587e-08,5.459639492695529e-09
15.544041450777202,7.681838686377783e-08,3.47364111170646e-08,2.257734526871506e-08,1.2189256053394672e-08,5.45872178082093e-09
15.554005579912316,7.674323140677952e-08,3.469275274560836e-08,2.2559074066546847e-08,1.2181264121961028e-08,5.447958315780834e-09
15.563969709047429,7.668980520914081e-08,3.4657000176021345e-08,2.2533303046155515e-08,1.2169675738454197e-08,5.448155038485896e-09
15.573933838182542,7.66395106672911e-08,3.461981150672167e-08,2.25170795158686e-08,1.2161309033192445e-08,5.43788362105442e-09
15.583897967317656,7.65678376868657e-08,3.4602669128514584e-08,2.2482469870137706e-08,1.2151294966615385e-08,5.434374534676775e-09
15.593862096452769,7.649746362036846e-08,3.457912446317822e-08,2.2479138489217554e-08,1.2138068117555174e-08,5.429341917563251e-09
15.603826225587884,7.64502098872495e-08,3.4552805416893377e-08,2.2451880359341886e-08,1.2128536178703415e-08,5.427901174096582e-09
15.613790354722997,7.640769198211062e-08,3.4523590971061176e-08,2.24381862823401e-08,1.2117044077148708e-08,5.4191900400051764e-09
15.62375448385811,7.625333162641916e-08,3.446455762643269e-08,2.2403939929421152e-08,1.211000528796494e-08,5.4184130029151e-09
15.633718612993224,7.623871400577228e-08,3.445202276996224e-08,2.238960353792963e-08,1.2099030849777778e-08,5.414138316718113e-09
15.643682742128338,7.616791009853885e-08,3.441738526458286e-08,2.2361813011777446e-08,1.2085619553743383e-08,5.407088058504177e-09
15.653646871263451,7.608808968775006e-08,3.4400645510791494e-08,2.2352861910013123e-08,1.2078159182181062e-08,5.405889962357103e-09
15.663611000398564,7.605938481040446e-08,3.4391919776314966e-08,2.2350501169659775e-08,1.2078720320833206e-08,5.394159046301906e-09
15.673575129533678,7.596091955074049e-08,3.434037876751104e-08,2.2315228097839368e-08,1.2054923760303897e-08,5.392846019367006e-09
15.683539258668793,7.589223085611796e-08,3.429657896727793e-08,2.2302819391832117e-08,1.2046403191087673e-08,5.386958435800889e-09
15.693503387803906,7.583925145744686e-08,3.4277057932497623e-08,2.22716260776314e-08,1.2033194535647299e-08,5.3835713454603735e-09
15.70346751693902,7.576755526313861e-08,3.424053304948967e-08,2.225220545347708e-08,1.2036828293686776e-08,5.376317555141473e-09
15.713431646074133,7.568212154036805e-08,3.422937243672246e-08,2.223375628532459e-08,1.2013217573146562e-08,5.373829273528904e-09
15.723395775209246,7.563132836441582e-08,3.418532394196458e-08,2.221941673760517e-08,1.2002610502363157e-08,5.367429000279659e-09
15.73335990434436,7.560855914460659e-08,3.415942736644218e-08,2.2199350059203614e-08,1.198983220931173e-08,5.3650103746144685e-09
15.743324033479473,7.550230649256851e-08,3.4151156409807334e-08,2.2188394121164092e-08,1.1978114138116884e-08,5.360977144065574e-09
15.753288162614588,7.539770541669137e-08,3.4086602355242096e-08,2.21645864860483e-08,1.1971461190846949e-08,5.355959673561046e-09
15.763252291749701,7.538501084964131e-08,3.4063524700088044e-08,2.2140969586444882e-08,1.1959593601081197e-08,5.353351850071366e-09
15.773216420884815,7.529755340261653e-08,3.401736612905039e-08,2.2124201637001253e-08,1.1950559700846063e-08,5.344303721662038e-09
15.783180550019928,7.523829693183561e-08,3.400762728325859e-08,2.209789153846021e-08,1.1941360455400033e-08,5.344028163144424e-09
15.793144679155041,7.517724935199787e-08,3.399134897214138e-08,2.2094525075698313e-08,1.1931172153892554e-08,5.337526768976476e-09
15.803108808290155,7.513002300583528e-08,3.39663112418867e-08,2.2068110261877022e-08,1.1920003052759485e-08,5.3343225457125155e-09
15.813072937425268,7.507415653819895e-08,3.3929280775349617e-08,2.2052837819787074e-08,1.19104284225369e-08,5.32783551516255e-09
15.823037066560381,7.494705618785294e-08,3.3876572798577e-08,2.2020280499230034e-08,1.1902854064856327e-08,5.322439002914302e-09
15.833001195695497,7.491869680534928e-08,3.3865738421946104e-08,2.201139984925569e-08,1.1894318640886808e-08,5.325204111075688e-09
15.84296532483061,7.48655908180449e-08,3.384465997908928e-08,2.198340892148837e-08,1.1881438066373637e-08,5.315855386030684e-09
15.852929453965723,7.481227206904278e-08,3.3813768288021384e-08,2.1971712726470007e-08,1.1874513964554016e-08,5.313069829195893e-09
15.862893583100837,7.47824752286785e-08,3.381253960308277e-08,2.1973676104494138e-08,1.1870489149023005e-08,5.3028395846455225e-09
15.87285771223595,7.467498852269091e-08,3.375781663411405e-08,2.1938343906144208e-08,1.185102809327998e-08,5.300669017464906e-09
15.882821841371063,7.460397516166943e-08,3.372521150986139e-08,2.1920794131653278e-08,1.1840252506575854e-08,5.297325572367539e-09
15.892785970506177,7.456607240223079e-08,3.3703535701199155e-08,2.1897538562562676e-08,1.1827631473911516e-08,5.295223661604705e-09
15.902750099641292,7.445362025851508e-08,3.364154941128774e-08,2.186036304271908e-08,1.1827447009951463e-08,5.284283859067181e-09
15.912714228776405,7.442897620487276e-08,3.3648634975435064e-08,2.1864224045794007e-08,1.1807405764706187e-08,5.284584837064998e-09
15.922678357911519,7.43682934231477e-08,3.360462838619746e-08,2.184686721850583e-08,1.1799769854023982e-08,5.279426161879114e-09
15.932642487046632,7.432048268770998e-08,3.358422102610002e-08,2.182360071619042e-08,1.1786278362975234e-08,5.273175283742347e-09
15.942606616181745,7.425148569496239e-08,3.3588247078905446e-08,2.1824760854310947e-08,1.1775909468556312e-08,5.272367243514179e-09
15.952570745316859,7.416110333799358e-08,3.352411950092741e-08,2.1793166053825614e-08,1.1768531627681567e-08,5.265130615887663e-09
15.962534874451972,7.414204553044502e-08,3.349732743551014e-08,2.176835224158312e-08,1.1759055460431851e-08,5.2651362966186155e-09
15.972499003587085,7.403394081720217e-08,3.346737470585115e-08,2.1756653267424682e-08,1.1751295675545987e-08,5.254618727259265e-09
15.9824631327222,7.397016745653211e-08,3.34399842169467e-08,2.1728127774065008e-08,1.1742811763009893e-08,5.256454703813831e-09
15.992427261857314,7.395006107545545e-08,3.3419369242625684e-08,2.172445188720914e-08,1.1736436789877e-08,5.2555155686908196e-09
16.002391390992425,7.388211735723063e-08,3.339868999480002e-08,2.1711331483855112e-08,1.172409124134731e-08,5.244654676730849e-09
16.01235552012754,7.384322063367854e-08,3.336616416108049e-08,2.1675992160856694e-08,1.1711453851592539e-08,5.2418448186816765e-09
16.022319649262656,7.373562586099976e-08,3.3314537674227346e-08,2.1658881156322303e-08,1.170677908817874e-08,5.238207554677045e-09
16.03228377839777,7.368964881391515e-08,3.3310109004072233e-08,2.1650398142083983e-08,1.169727817666061e-08,5.235933535299567e-09
16.042247907532882,7.364171029313968e-08,3.3286326755924074e-08,2.1627813658476068e-08,1.168480810015045e-08,5.230061192026531e-09
16.052212036667996,7.357556069934958e-08,3.326724812924241e-08,2.1609587091916343e-08,1.1677517631198287e-08,5.226336938020919e-09
16.06217616580311,7.35793785626168e-08,3.3268259192354575e-08,2.16197642161514e-08,1.167222227214422e-08,5.219423269764287e-09
16.072140294938222,7.345802172060094e-08,3.3208837770366924e-08,2.1576011820215174e-08,1.1655722566170364e-08,5.21514564319818e-09
16.082104424073336,7.339488805469517e-08,3.317509557636728e-08,2.1561927092131547e-08,1.1644794440361347e-08,5.213633099184219e-09
16.09206855320845,7.33588137683501e-08,3.3147987929734305e-08,2.1542922186969842e-08,1.1638400959807963e-08,5.20901954508698e-09
16.102032682343562,7.319633654773348e-08,3.30723627096469e-08,2.1486780628805283e-08,1.1627732051604983e-08,5.1977224491058985e-09
16.111996811478676,7.322572970933138e-08,3.309526150346988e-08,2.151173668563528e-08,1.1614039663291533e-08,5.199457909375473e-09
16.12196094061379,7.315271549237209e-08,3.3065232174551004e-08,2.1494594272513493e-08,1.1603775340186441e-08,5.195102259282778e-09
16.131925069748903,7.310883585926907e-08,3.303012002712201e-08,2.146973192650619e-08,1.159365819614882e-08,5.187678301822565e-09
16.141889198884016,7.308285195056738e-08,3.3045431563409455e-08,2.146746250199682e-08,1.1586261728836275e-08,5.187697531002019e-09
16.15185332801913,7.29754508101897e-08,3.298248944438498e-08,2.1438552800026662e-08,1.1576998417778687e-08,5.18123866479674e-09
16.161817457154246,7.294536811533261e-08,3.29633170440356e-08,2.1415276940278608e-08,1.1571106281201914e-08,5.178094985447337e-09
16.17178158628936,7.285087034898824e-08,3.2928837081363206e-08,2.140374729710727e-08,1.1559002056886913e-08,5.17128096977969e-09
16.181745715424473,7.279426898281683e-08,3.29126106244079e-08,2.1382757646278316e-08,1.1552247482480076e-08,5.1721650322486185e-09
16.191709844559586,7.27623771662839e-08,3.2889479076062905e-08,2.1371827448637885e-08,1.1550198083921967e-08,5.174616063650134e-09
16.2016739736947,7.26957780556981e-08,3.2856293011665553e-08,2.135937575574482e-08,1.1535823187128519e-08,5.164080941898337e-09
16.211638102829813,7.264173009179112e-08,3.283347421412909e-08,2.1334341434479397e-08,1.152504087003853e-08,5.16036748844998e-09
16.221602231964926,7.255858631146209e-08,3.2785007529951535e-08,2.1313738395531263e-08,1.1520046656695035e-08,5.1520909443569495e-09
16.23156636110004,7.252833160133517e-08,3.279064797399418e-08,2.1301241755711222e-08,1.1511472817321096e-08,5.151975499147627e-09
16.241530490235153,7.247562677390596e-08,3.276177337553677e-08,2.1288803493331354e-08,1.1502273604856155e-08,5.147111961064632e-09
16.251494619370266,7.239763293493473e-08,3.273360254549702e-08,2.1268728576774436e-08,1.1492728118378441e-08,5.142165691346353e-09
16.26145874850538,7.245118147612513e-08,3.2750919714185905e-08,2.1282033349550346e-08,1.1483304271078037e-08,5.142439701877473e-09
16.271422877640493,7.229933540265368e-08,3.2673617702610156e-08,2.1235936976844348e-08,1.1470356466554172e-08,5.13065039316214e-09
16.281387006775606,7.223170436021601e-08,3.265018850301532e-08,2.1219375725162724e-08,1.1461899681359567e-08,5.131329869031674e-09
16.29135113591072,7.217992898462704e-08,3.262555334196938e-08,2.1206044179386562e-08,1.145449821753526e-08,5.126855184464369e-09
16.301315265045833,7.203367189597213e-08,3.2546713003155513e-08,2.114776645203945e-08,1.1435395265352221e-08,5.1179624650327655e-09
16.31127939418095,7.208219786176637e-08,3.2578582776391216e-08,2.1176345152401144e-08,1.1431183911770243e-08,5.114617351444485e-09
16.321243523316063,7.20106467624959e-08,3.25574752020764e-08,2.1154694307729507e-08,1.1423522573144996e-08,5.1115975375407455e-09
16.331207652451177,7.195107948775138e-08,3.2519736920296636e-08,2.113565565763118e-08,1.1414499742734385e-08,5.10709436037898e-09
16.34117178158629,7.193270125268422e-08,3.251771137978221e-08,2.1131121779076243e-08,1.1405517653738951e-08,5.107112595949168e-09
16.351135910721403,7.185071060921059e-08,3.246655081414344e-08,2.1102095091060396e-08,1.1397999835277665e-08,5.0999256121917146e-09
16.361100039856517,7.181509032577716e-08,3.2451289974000274e-08,2.1079232972296065e-08,1.139133593133403e-08,5.09592866465131e-09
16.37106416899163,7.172569468614407e-08,3.2427341779039994e-08,2.1073688963329896e-08,1.1378174044289239e-08,5.090269687876713e-09
16.381028298126743,7.168191375476056e-08,3.240059900130649e-08,2.105765745257027e-08,1.137574369209447e-08,5.090163241867924e-09
16.390992427261857,7.165053526787874e-08,3.238310632242481e-08,2.1034927446924774e-08,1.136775922745822e-08,5.090962905059704e-09
16.40095655639697,7.156653505139469e-08,3.2346586293520374e-08,2.1029882330943574e-08,1.1357299613181014e-08,5.08318135894446e-09
16.410920685532083,7.15192768074976e-08,3.2326783746702804e-08,2.1006598831080284e-08,1.1350854500227013e-08,5.080832705457913e-09
16.420884814667197,7.144588341884594e-08,3.228219951460557e-08,2.0984204939994416e-08,1.1345224852787671e-08,5.075654631326899e-09
16.43084894380231,7.140359052003756e-08,3.228610111330945e-08,2.0977968661972286e-08,1.1335523324453528e-08,5.071536944210625e-09
16.440813072937424,7.136131686017748e-08,3.225450686335721e-08,2.0961520009727103e-08,1.1326361867629927e-08,5.069782006905667e-09
16.450777202072537,7.129012189183265e-08,3.2225494830842916e-08,2.0940592528030444e-08,1.1317060062200975e-08,5.066052741327241e-09
16.460741331207654,7.133514268699822e-08,3.225142266852644e-08,2.095874270470911e-08,1.1302316964135615e-08,5.065092199812378e-09
16.470705460342767,7.117661900812175e-08,3.217863356991947e-08,2.090935379859654e-08,1.1294842555305498e-08,5.054491601738521e-09
16.48066958947788,7.113791824904649e-08,3.215393201523134e-08,2.0892396536998275e-08,1.128850124969549e-08,5.049554639738847e-09
16.490633718612994,7.108169647708651e-08,3.212434440760145e-08,2.088236155968236e-08,1.1281612951610027e-08,5.0499735339270316e-09
16.500597847748107,7.09556760974821e-08,3.2064508906427194e-08,2.0839116285016604e-08,1.1257376521819395e-08,5.0442784573048715e-09
16.51056197688322,7.099465942718181e-08,3.20836469221782e-08,2.085352849765787e-08,1.125998984932533e-08,5.036700136378108e-09
16.520526106018334,7.091839354486256e-08,3.2064228061745196e-08,2.083408878677729e-08,1.125122512289634e-08,5.034905272044139e-09
16.530490235153447,7.08688077417878e-08,3.203268019907618e-08,2.0819560208292806e-08,1.1241712019619675e-08,5.031271985795352e-09
16.54045436428856,7.084869906700027e-08,3.202782814338359e-08,2.080824852370321e-08,1.123496427317865e-08,5.030748964619931e-09
16.550418493423674,7.076620720417604e-08,3.1984814618597735e-08,2.0791108325304236e-08,1.1230100292575709e-08,5.02659831328266e-09
16.560382622558787,7.071856657190075e-08,3.1963083254941535e-08,2.076561866094316e-08,1.1220171326636821e-08,5.019702865167958e-09
16.5703467516939,7.066565709824782e-08,3.194464805173413e-08,2.075051539019442e-08,1.1211382093160116e-08,5.0147981031560984e-09
16.580310880829014,7.062985087575957e-08,3.192225332226029e-08,2.0751671463164323e-08,1.1203962903617996e-08,5.010873332863133e-09
16.590275009964127,7.058444217484962e-08,3.189873325777418e-08,2.0722279383951854e-08,1.119756251187332e-08,5.014270099164894e-09
16.60023913909924,7.049291524549522e-08,3.186342797258448e-08,2.0714719404560664e-08,1.118924332735791e-08,5.006699462572723e-09
16.610203268234358,7.046924685007705e-08,3.184464047077444e-08,2.0694295685933426e-08,1.1183001120901774e-08,5.006072850245358e-09
16.62016739736947,7.039450277586277e-08,3.179562827253475e-08,2.0668920261523066e-08,1.117598097816503e-08,4.999082131731697e-09
16.630131526504584,7.034280774685306e-08,3.1806893278043016e-08,2.066502328624285e-08,1.1167900160068202e-08,4.998227716583888e-09
16.640095655639698,7.030485972631991e-08,3.1787459801660234e-08,2.0651477721565316e-08,1.1158442278977172e-08,4.994220816490488e-09
16.65005978477481,7.026405979554505e-08,3.175003173944999e-08,2.063688464507036e-08,1.1149075289521771e-08,4.988017881023382e-09
16.660023913909924,7.025102204053806e-08,3.17573542154467e-08,2.0641461663633824e-08,1.1130561310739105e-08,4.992114602752654e-09
16.669988043045038,7.014876644764929e-08,3.170570641500287e-08,2.0605460855806537e-08,1.113060403708796e-08,4.981303262104467e-09
16.67995217218015,7.009524924085127e-08,3.167971681343385e-08,2.0590549272940764e-08,1.1123640671074042e-08,4.975372969764298e-09
16.689916301315264,7.005193134871135e-08,3.1656610353726046e-08,2.057567790906755e-08,1.111432803527034e-08,4.976051861284226e-09
16.699880430450378,6.997641016306833e-08,3.161988658209187e-08,2.054966910699579e-08,1.1092819805994038e-08,4.9745057971115725e-09
16.70984455958549,6.996192758760813e-08,3.1615995705878425e-08,2.0549524755379836e-08,1.1097180877734326e-08,4.963508157073317e-09
16.719808688720605,6.990451436302138e-08,3.159880134687469e-08,2.0536849460653477e-08,1.1091020974740452e-08,4.964702755986173e-09
16.729772817855718,6.984625298235258e-08,3.157533273540106e-08,2.052022656041916e-08,1.1080590314856056e-08,4.958308011979999e-09
16.73973694699083,6.982651540373702e-08,3.1560199412113736e-08,2.050469189320762e-08,1.1074640376200174e-08,4.957809991401386e-09
16.749701076125945,6.974832496066943e-08,3.1530589554534733e-08,2.049038154612849e-08,1.106953514090806e-08,4.954231014918594e-09
16.75966520526106,6.969825504360775e-08,3.1503010282045664e-08,2.047130047369928e-08,1.1062458412513902e-08,4.949077476665742e-09
16.769629334396175,6.965436103681419e-08,3.1487070355894834e-08,2.0456247791313046e-08,1.1051317974355616e-08,4.945165864665419e-09
16.779593463531288,6.962671327536142e-08,3.1464025730531944e-08,2.0453163608424008e-08,1.104327141087172e-08,4.940039593043341e-09
16.7895575926664,6.956906365003891e-08,3.1458127163101296e-08,2.042803143786732e-08,1.1038046669143363e-08,4.940561409506633e-09
16.799521721801515,6.950539626088095e-08,3.1421083884387964e-08,2.0415624744159917e-08,1.1032724461683312e-08,4.932102275829585e-09
16.80948585093663,6.947628001951192e-08,3.1404027999881154e-08,2.0397075254494902e-08,1.1023654631178484e-08,4.932346610885575e-09
16.81944998007174,6.941587200950621e-08,3.135629561106054e-08,2.0380068381003258e-08,1.1016705985921589e-08,4.928929895683695e-09
16.829414109206855,6.934703744821408e-08,3.135284947422402e-08,2.037633029386211e-08,1.1007797158347965e-08,4.926683840343325e-09
16.83937823834197,6.932138363711402e-08,3.134045762075622e-08,2.03599104393043e-08,1.0997075081974958e-08,4.923935579141667e-09
16.84934236747708,6.928522972006052e-08,3.130338483447128e-08,2.034881194487248e-08,1.0989981131031914e-08,4.9166078633667525e-09
16.859306496612195,6.921489002577243e-08,3.128803633433939e-08,2.0333181049367637e-08,1.0965803270821186e-08,4.919613602714804e-09
16.86927062574731,6.91733060561031e-08,3.1258168877771966e-08,2.0317516090690992e-08,1.0976601529316479e-08,4.911498526385209e-09
16.87923475488242,6.912589871021289e-08,3.1243242573691036e-08,2.029755996758052e-08,1.0967098587093946e-08,4.908208762448016e-09
16.889198884017535,6.907512561860846e-08,3.121574931033895e-08,2.028874023218631e-08,1.095978120374732e-08,4.905512391218148e-09
16.89916301315265,6.904026428147108e-08,3.1191825892012825e-08,2.027244530085004e-08,1.0939468994798717e-08,4.906119026210544e-09
16.909127142287765,6.899795262422132e-08,3.1175282239762863e-08,2.0263447318135054e-08,1.0942246783612618e-08,4.896571025606879e-09
16.91909127142288,6.894700456218627e-08,3.116395431558508e-08,2.0251436070285782e-08,1.0938168018277518e-08,4.89617191634817e-09
16.929055400557992,6.888995517317219e-08,3.114526437627776e-08,2.023426826397527e-08,1.0928984329751144e-08,4.892050715649577e-09
16.939019529693105,6.887943871648203e-08,3.11202295609086e-08,2.0221843370904286e-08,1.0922914007422214e-08,4.887154696111553e-09
16.94898365882822,6.878664551887518e-08,3.109126663658157e-08,2.02014295273629e-08,1.0916708856382656e-08,4.8874449012339365e-09
16.958947787963332,6.875877096512133e-08,3.1066598823186925e-08,2.019275020280798e-08,1.090995801569427e-08,4.8803228242094945e-09
16.968911917098445,6.871063310206145e-08,3.10559009075761e-08,2.0172759865990498e-08,1.090292300193494e-08,4.88040759284665e-09
16.97887604623356,6.86606238425812e-08,3.103789135126979e-08,2.0176409133989786e-08,1.0891690506676328e-08,4.875333997731226e-09
16.988840175368672,6.861851714446933e-08,3.1028124237440095e-08,2.0153434631500396e-08,1.0885284831956425e-08,4.873784877592862e-09
16.998804304503786,6.856794423338298e-08,3.1000350815301014e-08,2.01362270824793e-08,1.088091375272472e-08,4.865674150968908e-09
17.0087684336389,6.854182158826992e-08,3.0972294435466536e-08,2.0120305924431634e-08,1.0871774738902498e-08,4.8636065994062465e-09
17.018732562774012,6.85019288441488e-08,3.094490318984244e-08,2.0109143626745374e-08,1.0864846007625522e-08,4.861938984193721e-09
17.028696691909126,6.841050219391896e-08,3.0923765083053394e-08,2.0099189717853843e-08,1.0855369359604237e-08,4.859682441417408e-09
17.03866082104424,6.839873650878269e-08,3.091602198914301e-08,2.0087720367789356e-08,1.0849678923679433e-08,4.857746278109881e-09
17.048624950179352,6.835271528994434e-08,3.0883340363358495e-08,2.0075132268158404e-08,1.083912809774455e-08,4.851435089633354e-09
17.05858907931447,6.825058141530482e-08,3.084724136319457e-08,2.0042915533269887e-08,1.0818266386211361e-08,4.850504324612043e-09
17.068553208449583,6.824612119924165e-08,3.0838903153760986e-08,2.0048320601908698e-08,1.082769766786849e-08,4.84557530681709e-09
17.078517337584696,6.820706993734248e-08,3.0823985342303005e-08,2.0027031212222746e-08,1.0818128702515689e-08,4.844417615774559e-09
17.08848146671981,6.8155701750564e-08,3.079790324411736e-08,2.001536804394579e-08,1.0813473399995518e-08,4.837485564586981e-09
17.098445595854923,6.813187238614968e-08,3.0784865474081985e-08,2.0005366953318867e-08,1.0795373347040802e-08,4.838849418368865e-09
17.108409724990036,6.807851848381493e-08,3.0766988112607005e-08,1.999081641688242e-08,1.0797866410756672e-08,4.831650247464948e-09
17.11837385412515,6.80306398827723e-08,3.0758483706862635e-08,1.9986827369999834e-08,1.0794912034235796e-08,4.8322028596277835e-09
17.128337983260263,6.798192289625206e-08,3.073440880636347e-08,1.9967454894420247e-08,1.0784478932614016e-08,4.825644981433298e-09
17.138302112395376,6.795666049882092e-08,3.0710251840437094e-08,1.995230368239305e-08,1.0777286222868113e-08,4.823210280152511e-09
17.14826624153049,6.787839081159887e-08,3.0676003104525626e-08,1.993083593251577e-08,1.0771996075981847e-08,4.8226415687834224e-09
17.158230370665603,6.784140372227712e-08,3.066191034009976e-08,1.993028867393874e-08,1.076641393774207e-08,4.8152821522907876e-09
17.168194499800716,6.77967281828238e-08,3.064543158079951e-08,1.991072433189438e-08,1.075953753228094e-08,4.817652824600794e-09
17.17815862893583,6.775216478749473e-08,3.062895854455475e-08,1.9906086062244654e-08,1.0750182172512105e-08,4.810777563910189e-09
17.188122758070943,6.770769828058815e-08,3.062336035498948e-08,1.9889187419947458e-08,1.074302307532936e-08,4.806911845411808e-09
17.198086887206056,6.769322321759249e-08,3.058924167487517e-08,1.9872371408514448e-08,1.0740141681475991e-08,4.8026971001146045e-09
17.208051016341173,6.764685759255813e-08,3.056826169009559e-08,1.985710959794994e-08,1.0732097977173654e-08,4.80085075290691e-09
17.218015145476286,6.762010323278114e-08,3.0557241063805597e-08,1.9852896514093458e-08,1.0722761683151278e-08,4.795734633973256e-09
17.2279792746114,6.75312518082499e-08,3.0526989176236903e-08,1.9834817161225187e-08,1.0713622660415442e-08,4.79554600420188e-09
17.237943403746513,6.750909063177233e-08,3.0515369562280946e-08,1.98290731936035e-08,1.0708644309020581e-08,4.794423029296702e-09
17.247907532881626,6.746714765233011e-08,3.04864366331306e-08,1.9823394152230457e-08,1.0699109268883292e-08,4.788993143041723e-09
17.25787166201674,6.73814157396076e-08,3.044834813790091e-08,1.9776903068078005e-08,1.0683547382528264e-08,4.78616577181692e-09
17.267835791151853,6.736830656530188e-08,3.044423993755607e-08,1.978868500423794e-08,1.0687431336539523e-08,4.783002616101508e-09
17.277799920286967,6.732631701579868e-08,3.0424685358241195e-08,1.9769097033239e-08,1.0679836638333898e-08,4.781449951794127e-09
17.28776404942208,6.727404900984466e-08,3.040763953728552e-08,1.9761537091113567e-08,1.0675343706293332e-08,4.774695424796674e-09
17.297728178557193,6.726438350705089e-08,3.039534531928637e-08,1.975401987126669e-08,1.0658284059698523e-08,4.7764636028217e-09
17.307692307692307,6.721707684888128e-08,3.038902038752716e-08,1.9736158403905215e-08,1.0662199205255185e-08,4.767621869749382e-09
17.31765643682742,6.716313814549259e-08,3.0368355334687204e-08,1.9726644805739377e-08,1.0656627376063184e-08,4.771639477283299e-09
17.327620565962533,6.7115021057718e-08,3.035286078281763e-08,1.9713714032985043e-08,1.065404375888754e-08,4.766874718196144e-09
17.337584695097647,6.708473930038738e-08,3.031857854301135e-08,1.969933842548322e-08,1.0641304867551057e-08,4.760403028402163e-09
17.34754882423276,6.704780241020689e-08,3.029246955344848e-08,1.9679939580669374e-08,1.0636373451735687e-08,4.761347361533152e-09
17.357512953367877,6.700466178984033e-08,3.027769951833652e-08,1.9678170477720558e-08,1.063224375242486e-08,4.753781394609531e-09
17.36747708250299,6.695322491945245e-08,3.026813974469385e-08,1.9665446922506423e-08,1.0624167664210206e-08,4.755351032642392e-09
17.377441211638104,6.691335677011566e-08,3.0246728455083855e-08,1.9653937169953503e-08,1.061587217658872e-08,4.7500385964698804e-09
17.387405340773217,6.685593679971648e-08,3.023612341913598e-08,1.9635736779471793e-08,1.0607841413084112e-08,4.745971416139497e-09
17.39736946990833,6.684516311715291e-08,3.0205783994742126e-08,1.9625459843236184e-08,1.0605892761177272e-08,4.743884779479685e-09
17.407333599043444,6.67931702796531e-08,3.0182832379115786e-08,1.9612193692186744e-08,1.0597357442428524e-08,4.7410722560363265e-09
17.417297728178557,6.677232561259151e-08,3.018235223465758e-08,1.960849009026293e-08,1.0587443856979195e-08,4.7400540692777705e-09
17.42726185731367,6.671365776873092e-08,3.014430766274139e-08,1.9589561056187048e-08,1.0580271609830036e-08,4.734692581330382e-09
17.437225986448784,6.667178509855688e-08,3.013871136104811e-08,1.9581996843726258e-08,1.0577617935707797e-08,4.732296757754178e-09
17.447190115583897,6.662179720895984e-08,3.011942407055018e-08,1.9575956306755432e-08,1.0565731034238644e-08,4.730595505649466e-09
17.45715424471901,6.655568573615403e-08,3.0070045297421136e-08,1.9534992090709397e-08,1.0557264267933261e-08,4.726362554961834e-09
17.467118373854124,6.654735555314956e-08,3.007053588952049e-08,1.953975522196286e-08,1.055564525053819e-08,4.723157519427021e-09
17.477082502989237,6.650075674101647e-08,3.005437642020816e-08,1.9529105659734513e-08,1.0550858444697779e-08,4.720356207207636e-09
17.48704663212435,6.644543886017834e-08,3.002672582898006e-08,1.9520184479545272e-08,1.0546429260015105e-08,4.717207542624884e-09
17.497010761259464,6.645348939922234e-08,3.003723486409446e-08,1.9522813890437872e-08,1.0530327409363495e-08,4.716896536540461e-09
17.50697489039458,6.6392919569403e-08,3.001169757385178e-08,1.9496762905251056e-08,1.053308428531914e-08,4.709341048335055e-09
17.516939019529694,6.63409190332044e-08,2.9997934785510007e-08,1.948620782152689e-08,1.0527928916647093e-08,4.711812748813542e-09
17.526903148664807,6.631357296500016e-08,2.998733219715757e-08,1.9472001337034947e-08,1.0525703647107426e-08,4.709243101692287e-09
17.53686727779992,6.626003897905091e-08,2.993800803517449e-08,1.946140635659672e-08,1.0515218872723895e-08,4.703761535013707e-09
17.546831406935034,6.625492600267709e-08,2.992316773715117e-08,1.9446134916394487e-08,1.0508077833179886e-08,4.705154034170808e-09
17.556795536070148,6.619921873948899e-08,2.991188882582991e-08,1.9440514682827655e-08,1.0503362778653153e-08,4.6970785960782325e-09
17.56675966520526,6.61492205110775e-08,2.9899787721890266e-08,1.942926832981846e-08,1.0497860359219447e-08,4.696573489606539e-09
17.576723794340374,6.611061065888185e-08,2.988410210524184e-08,1.942005247883508e-08,1.049057772669659e-08,4.691237335198294e-09
17.586687923475488,6.60500451748166e-08,2.986702844381826e-08,1.940348852796882e-08,1.0482251177747976e-08,4.687406532327067e-09
17.5966520526106,6.605910282838778e-08,2.984803952897819e-08,1.9389468867929537e-08,1.0477026172820662e-08,4.687260514325057e-09
17.606616181745714,6.598906782082007e-08,2.9817171156875624e-08,1.93834904035438e-08,1.047022673637432e-08,4.685273574916637e-09
17.616580310880828,6.59511977604473e-08,2.982110813171139e-08,1.9379694956288293e-08,1.0462277140183118e-08,4.68583375670765e-09
17.62654444001594,6.592859857670826e-08,2.9790311517360505e-08,1.9359360601347302e-08,1.0456569464891014e-08,4.678795566909387e-09
17.636508569151054,6.588477208603566e-08,2.9779554597529423e-08,1.9347714705828112e-08,1.045185411399033e-08,4.676705414238491e-09
17.646472698286168,6.58283832981953e-08,2.9763626606816542e-08,1.9341187732096735e-08,1.0443794996209023e-08,4.6734845372605985e-09
17.656436827421285,6.577498104908254e-08,2.9717052387092962e-08,1.9310802847381322e-08,1.043420267576495e-08,4.668700150702394e-09
17.666400956556398,6.577034142846823e-08,2.9719888133749005e-08,1.9316268314731167e-08,1.0431448444779257e-08,4.670681542853472e-09
17.67636508569151,6.572505774856669e-08,2.9702150735245322e-08,1.930044239779417e-08,1.0428322805187188e-08,4.663484938445061e-09
17.686329214826625,6.567722477813892e-08,2.9684014336936658e-08,1.929362629537341e-08,1.0421642726134516e-08,4.662621241754564e-09
17.696293343961738,6.57159471597597e-08,2.970081184706934e-08,1.9301182537756304e-08,1.0413687903187029e-08,4.661750676522568e-09
17.70625747309685,6.561513820162382e-08,2.9664605704982165e-08,1.9272059690002268e-08,1.0411902519776103e-08,4.655416610405716e-09
17.716221602231965,6.559335647826717e-08,2.9653608387370755e-08,1.9258070554909543e-08,1.040551087399445e-08,4.656063390960101e-09
17.726185731367078,6.555530922398216e-08,2.96330941986618e-08,1.9244267289625012e-08,1.0403224181156717e-08,4.654013871658733e-09
17.73614986050219,6.548749460201199e-08,2.9581437968565558e-08,1.9232797673960554e-08,1.0394567089277371e-08,4.6517698135267906e-09
17.746113989637305,6.549288252142254e-08,2.9585156359442944e-08,1.9223387139195366e-08,1.0389320327912962e-08,4.649833910874949e-09
17.756078118772418,6.543854270114104e-08,2.9566616422129642e-08,1.9221168243899687e-08,1.038228878158573e-08,4.643759945440316e-09
17.76604224790753,6.54032596903825e-08,2.9556550709889214e-08,1.9207297284997536e-08,1.0377269597502747e-08,4.64425651372087e-09
17.776006377042645,6.537761302241987e-08,2.953685809073131e-08,1.9195059049636207e-08,1.037040217807744e-08,4.6369959293344905e-09
17.785970506177758,6.530309669949068e-08,2.952184852092829e-08,1.9181487605986096e-08,1.0363333404872602e-08,4.633662868457114e-09
17.79593463531287,6.528559180826177e-08,2.950511431819579e-08,1.9166379847169815e-08,1.035881400287971e-08,4.633244102802872e-09
17.80589876444799,6.524008014128504e-08,2.9478777980614947e-08,1.9162441436631576e-08,1.0351532588500537e-08,4.632067385846587e-09
17.815862893583102,6.521420852667254e-08,2.9487425413226613e-08,1.915953710474235e-08,1.034124310639127e-08,4.631694378011238e-09
17.825827022718215,6.51942312069806e-08,2.945372757544444e-08,1.9142225972352053e-08,1.0340612558110229e-08,4.628007173751323e-09
17.83579115185333,6.513366255507106e-08,2.9440375535441834e-08,1.9131286246996623e-08,1.0332573404428844e-08,4.622940165642294e-09
17.845755280988442,6.51042886669556e-08,2.9434500124000466e-08,1.912422893900409e-08,1.0328566139455031e-08,4.62025755010777e-09
17.855719410123555,6.50389843066594e-08,2.9389210770646653e-08,1.909626292306334e-08,1.0316240074274706e-08,4.6170199554609106e-09
17.86568353925867,6.503470804800547e-08,2.9391686994655585e-08,1.9101046521539072e-08,1.0314496127171718e-08,4.619224013212532e-09
17.875647668393782,6.499937102328054e-08,2.9365802552938075e-08,1.9089698695657443e-08,1.0312456878905263e-08,4.6103913884751195e-09
17.885611797528895,6.494628673835139e-08,2.935195420720251e-08,1.9077375368544614e-08,1.0306753972380597e-08,4.613255652696493e-09
17.89557592666401,6.500808124317359e-08,2.9386837860028502e-08,1.9091878714684285e-08,1.0306590086056674e-08,4.611087304963772e-09
17.905540055799122,6.487783304434076e-08,2.933445142095644e-08,1.906284800766213e-08,1.0297593836781989e-08,4.608752109666994e-09
17.915504184934235,6.486439395682107e-08,2.9319389216276675e-08,1.904621206639812e-08,1.0292692904697998e-08,4.605837661266586e-09
17.92546831406935,6.48371398709801e-08,2.9302784605592166e-08,1.9031380867896943e-08,1.0287775728082221e-08,4.603462373604996e-09
17.935432443204462,6.476004837789306e-08,2.9253583002701593e-08,1.902129319053782e-08,1.0281949027901175e-08,4.599571218343997e-09
17.945396572339575,6.476795424149552e-08,2.926391164588106e-08,1.9013446785105494e-08,1.0272649443453688e-08,4.597154817659719e-09
17.955360701474692,6.471174000330929e-08,2.9245180620391044e-08,1.9014311336817878e-08,1.0268883995077152e-08,4.594867969883138e-09
17.965324830609806,6.468337998393572e-08,2.923982557086662e-08,1.8998199847649372e-08,1.0264103259053646e-08,4.594351148290593e-09
17.97528895974492,6.46531041691776e-08,2.9212248343627208e-08,1.8986001998622314e-08,1.0257730394345018e-08,4.587103303978872e-09
17.985253088880032,6.459359071715492e-08,2.9199478499650706e-08,1.897851166226294e-08,1.025114400996205e-08,4.581768271771881e-09
17.995217218015146,6.458330135995964e-08,2.9180808501233063e-08,1.8962959935867247e-08,1.0247133233240566e-08,4.5841360679729616e-09
18.00518134715026,6.453509839789641e-08,2.915858083421743e-08,1.895552031254905e-08,1.023980486889066e-08,4.5809441525466535e-09
18.015145476285372,6.453420437856184e-08,2.9174407658014654e-08,1.895625395556343e-08,1.0230718881747385e-08,4.5820922608270925e-09
18.025109605420486,6.449950040103655e-08,2.9137193151357082e-08,1.893847129387366e-08,1.0228736965676353e-08,4.577580460970691e-09
18.0350737345556,6.443017807993396e-08,2.9126000146149803e-08,1.892570293584387e-08,1.022175560145275e-08,4.576188405606913e-09
18.045037863690712,6.441661792310441e-08,2.912080383080103e-08,1.8920859373272182e-08,1.0217234078460301e-08,4.5708376589892906e-09
18.055001992825826,6.433675531763562e-08,2.9073918825205543e-08,1.8890157282531862e-08,1.0205634826782803e-08,4.564944132077351e-09
18.06496612196094,6.433651582856023e-08,2.9080498794233155e-08,1.8898245185901584e-08,1.020625298570792e-08,4.572264446281929e-09
18.074930251096053,6.429515401481054e-08,2.906267696281411e-08,1.8889699789993284e-08,1.0202681275411403e-08,4.564483829221218e-09
18.084894380231166,6.426523207704341e-08,2.904598073648004e-08,1.8875995386668745e-08,1.0198499735957733e-08,4.5641592216188035e-09
18.09485850936628,6.43053577282165e-08,2.907414654704633e-08,1.8882932825205235e-08,1.0198449321732088e-08,4.560783892075877e-09
18.104822638501396,6.418755608051196e-08,2.9019012141623793e-08,1.8864527971141897e-08,1.0188557771817433e-08,4.561449548508069e-09
18.11478676763651,6.417761284590821e-08,2.9009105791573838e-08,1.8848362459178934e-08,1.018459283048691e-08,4.557158742183355e-09
18.124750896771623,6.416421763504557e-08,2.8988796061865086e-08,1.8838292064439557e-08,1.0177959256359346e-08,4.555666047436797e-09
18.134715025906736,6.408426372510285e-08,2.895799090767345e-08,1.8828623113258825e-08,1.017534762299873e-08,4.553166563441491e-09
18.14467915504185,6.409022589274138e-08,2.8957602534876718e-08,1.8818448745081336e-08,1.0165477647089571e-08,4.547960635971317e-09
18.154643284176963,6.405224285574301e-08,2.8942368061867002e-08,1.88179416593487e-08,1.0162502643218488e-08,4.547527294077802e-09
18.164607413312076,6.402104563211536e-08,2.8937623097552778e-08,1.8805120559741564e-08,1.015783429889444e-08,4.547693017653975e-09
18.17457154244719,6.398241818622721e-08,2.891466542443864e-08,1.8787487781185626e-08,1.0152388389569089e-08,4.543262644899016e-09
18.184535671582303,6.392551137606704e-08,2.8897018102909636e-08,1.8782243845559077e-08,1.0145567695805759e-08,4.535929856209882e-09
18.194499800717416,6.391981436554397e-08,2.8871595271962575e-08,1.8769768576979297e-08,1.0140623732737647e-08,4.537133479211636e-09
18.20446392985253,6.386281676815768e-08,2.8854546616542468e-08,1.8759830039725795e-08,1.0134798978059908e-08,4.5347444904714064e-09
18.214428058987643,6.385666010316821e-08,2.8879691102367117e-08,1.8768156686603828e-08,1.0126177475612013e-08,4.5345095844305325e-09
18.224392188122756,6.384691828454166e-08,2.8846293288740935e-08,1.874848315322255e-08,1.0122465918115336e-08,4.53163020392867e-09
18.23435631725787,6.377312479860994e-08,2.883304358427746e-08,1.873630924693325e-08,1.0118575469350564e-08,4.528810154643876e-09
18.244320446392983,6.376284298215562e-08,2.8831269303077066e-08,1.8731035878836942e-08,1.0114655310534076e-08,4.525400664720638e-09
18.2542845755281,6.370544699160074e-08,2.8782809402435732e-08,1.8699754863077574e-08,1.0107002941668428e-08,4.520103059701363e-09
18.264248704663213,6.368952826693749e-08,2.8783786339469867e-08,1.8704148963651696e-08,1.01048695010768e-08,4.523687799206351e-09
18.274212833798327,6.365851393036039e-08,2.8774496918984547e-08,1.8697608514011846e-08,1.010095745500257e-08,4.521690786826548e-09
18.28417696293344,6.362638644462385e-08,2.875625382240352e-08,1.8687672586024783e-08,1.0096716306761328e-08,4.51813509160127e-09
18.294141092068553,6.361878875268557e-08,2.8770892184284583e-08,1.8684422291599926e-08,1.0099228486888802e-08,4.5129588901809465e-09
18.304105221203667,6.356067953577986e-08,2.8732265199438054e-08,1.8674795247648387e-08,1.008389298042739e-08,4.515591083365051e-09
18.31406935033878,6.355965141207776e-08,2.8721455642429888e-08,1.8658972361889972e-08,1.008111933276109e-08,4.510875427491787e-09
18.324033479473893,6.352712512892984e-08,2.8695262656063484e-08,1.8654279340828127e-08,1.007733223965751e-08,4.510979518014798e-09
18.333997608609007,6.34601132360941e-08,2.8681829223315075e-08,1.8642909334011396e-08,1.007504064300737e-08,4.510109131095969e-09
18.34396173774412,6.345941892073173e-08,2.867544407636323e-08,1.8633135520984117e-08,1.006322971311031e-08,4.501866495735063e-09
18.353925866879234,6.343323088698606e-08,2.8664496877234738e-08,1.862903817376679e-08,1.0061278415330993e-08,4.503240363187582e-09
18.363889996014347,6.338090402636256e-08,2.8660126537126833e-08,1.8624542987576184e-08,1.0055431656262946e-08,4.5015917023865965e-09
18.37385412514946,6.335061143666874e-08,2.863833307688244e-08,1.8602065689117264e-08,1.0053060125201273e-08,4.498881508413802e-09
18.383818254284574,6.330313830875729e-08,2.86148868431718e-08,1.8600472069715655e-08,1.0047262944756476e-08,4.4943710009793855e-09
18.393782383419687,6.32962413602478e-08,2.858883376485904e-08,1.8594416084869708e-08,1.0040445824119226e-08,4.495628468650998e-09
18.403746512554804,6.323502572329828e-08,2.8568884494798153e-08,1.8579775736779588e-08,1.0034822774118483e-08,4.492102903600208e-09
18.413710641689917,6.323261001050181e-08,2.8592636995708312e-08,1.8586863710693018e-08,1.0028832058932843e-08,4.488941453331273e-09
18.42367477082503,6.322695221273684e-08,2.8575410468855223e-08,1.8566172475928306e-08,1.0024393717153429e-08,4.486328263236932e-09
18.433638899960144,6.316413545148227e-08,2.856161977836062e-08,1.8554451238784865e-08,1.0023664596630144e-08,4.487002279855196e-09
18.443603029095257,6.316688270616783e-08,2.855459680331879e-08,1.8551145535657152e-08,1.0018079472598909e-08,4.480963894348776e-09
18.45356715823037,6.311627345427641e-08,2.8515214289403957e-08,1.8528445876699765e-08,1.0020123455223538e-08,4.479520593245781e-09
18.463531287365484,6.307656851563232e-08,2.8511838795012484e-08,1.852394827744537e-08,1.0009475924492648e-08,4.480708242977743e-09
18.473495416500597,6.304889601618488e-08,2.8504772838932036e-08,1.8520816280669507e-08,1.000593188422915e-08,4.479558496966861e-09
18.48345954563571,6.303908317387296e-08,2.8488427252331734e-08,1.851144347490097e-08,9.998905059386989e-09,4.476481866949602e-09
18.493423674770824,6.299324275746556e-08,2.8485031267236374e-08,1.8501502092906487e-08,1.0004046617783175e-08,4.469055184564348e-09
18.503387803905937,6.296877306671082e-08,2.8465761650085566e-08,1.8500577283785087e-08,9.990452174959801e-09,4.473856412616987e-09
18.51335193304105,6.296742976442114e-08,2.8452490452310465e-08,1.8483164341731512e-08,9.98611104881391e-09,4.468008177497779e-09
18.523316062176164,6.292569693572391e-08,2.8426472669616765e-08,1.8483705709866454e-08,9.982119111911857e-09,4.469246428281246e-09
18.533280191311277,6.285903210554838e-08,2.842026958776694e-08,1.8469638468512614e-08,9.97847505972836e-09,4.466158900994512e-09
18.54324432044639,6.286957387546777e-08,2.841566376884709e-08,1.8463767286357687e-08,9.96956259555173e-09,4.461440239616804e-09
18.553208449581508,6.283608346587068e-08,2.8407919478605792e-08,1.8453055462335207e-08,9.966186865816754e-09,4.46273755750453e-09
18.56317257871662,6.279647636425382e-08,2.8398843640282086e-08,1.84508319476457e-08,9.961028625698356e-09,4.459301442399153e-09
18.573136707851734,6.277563591640021e-08,2.8379148807536807e-08,1.8431148869915766e-08,9.958620091750074e-09,4.45736976845569e-09
18.583100836986848,6.273704756245522e-08,2.834873834224724e-08,1.8430094672879983e-08,9.953636143395929e-09,4.4571484276408944e-09
18.59306496612196,6.271180185686293e-08,2.833085958912696e-08,1.8423263098607006e-08,9.945157112141166e-09,4.456695739060946e-09
18.603029095257074,6.264123218380916e-08,2.8310290277568124e-08,1.840943150773672e-08,9.940867512464783e-09,4.451977919669994e-09
18.612993224392188,6.262869037983719e-08,2.8318160065750397e-08,1.8415258900252708e-08,9.937255801796137e-09,4.448234156677054e-09
18.6229573535273,6.264011256393447e-08,2.83236545493096e-08,1.8400649251923498e-08,9.933795404326253e-09,4.444496637216051e-09
18.632921482662415,6.260509534236259e-08,2.8301584763724664e-08,1.8383267291794664e-08,9.933782858546744e-09,4.444302416136148e-09
18.642885611797528,6.258991040054908e-08,2.830163206148988e-08,1.8380411118398843e-08,9.926236275624417e-09,4.4406218920809534e-09
18.65284974093264,6.255376473928602e-08,2.8272889165386444e-08,1.8370749217625875e-08,9.934415543596399e-09,4.441676511885194e-09
18.662813870067755,6.253603082554822e-08,2.8260466777350365e-08,1.8361298727184516e-08,9.921539458905093e-09,4.439159333567929e-09
18.672777999202868,6.249812497922399e-08,2.825409592946239e-08,1.8356167756705806e-08,9.916211335903444e-09,4.438949695643473e-09
18.68274212833798,6.247909203768954e-08,2.8243495208118833e-08,1.834510111944824e-08,9.910219331327316e-09,4.435815414873014e-09
18.692706257473095,6.241986724670269e-08,2.8220261127139656e-08,1.8332478625756798e-08,9.913318801155816e-09,4.4302585293163615e-09
18.70267038660821,6.24166977169806e-08,2.8210999756818416e-08,1.8335935651343222e-08,9.901463996606934e-09,4.4334919895840875e-09
18.712634515743325,6.239345463504168e-08,2.818979580177556e-08,1.831912403425979e-08,9.895619406107557e-09,4.428861018618424e-09
18.72259864487844,6.23627624332567e-08,2.8172509095787187e-08,1.8316045105161643e-08,9.89243978253702e-09,4.428899542886347e-09
18.73256277401355,6.228634707575788e-08,2.816734241663066e-08,1.8306412742611855e-08,9.888601505688785e-09,4.427528872300072e-09
18.742526903148665,6.230510483668702e-08,2.817223129912718e-08,1.8304605356797148e-08,9.884426731106562e-09,4.421006573648563e-09
18.75249103228378,6.228504333687872e-08,2.8159412891018634e-08,1.8290329243378453e-08,9.878468855299982e-09,4.4260672356693856e-09
18.76245516141889,6.224132511552254e-08,2.815707233932064e-08,1.828344273341033e-08,9.874936828514686e-09,4.421580017424547e-09
18.772419290554005,6.223667491835737e-08,2.8134852507873196e-08,1.8273643069462797e-08,9.871927091383962e-09,4.420750117728163e-09
18.78238341968912,6.22078890632075e-08,2.8096073384424688e-08,1.82697979526197e-08,9.867280396111505e-09,4.420824337581534e-09
18.79234754882423,6.216061518834902e-08,2.8095728568839112e-08,1.8262252579304265e-08,9.858555410089201e-09,4.417592904784067e-09
18.802311677959345,6.208824435672094e-08,2.8076000841060742e-08,1.8253182346780592e-08,9.854193927736756e-09,4.412637975395709e-09
18.81227580709446,6.208173116458715e-08,2.806816474583263e-08,1.8249609730518754e-08,9.85297533778825e-09,4.4119920765489904e-09
18.822239936229572,6.209720612002299e-08,2.807228217512659e-08,1.824247272817909e-08,9.850621812609596e-09,4.4083612703306435e-09
18.832204065364685,6.20885499640923e-08,2.8054145792650213e-08,1.8226932613873473e-08,9.84468370095764e-09,4.405477077878583e-09
18.8421681944998,6.207172920311826e-08,2.8048415302290224e-08,1.8218543251381554e-08,9.842111015977654e-09,4.403787514299863e-09
18.852132323634915,6.20140751821609e-08,2.8043336151218846e-08,1.8221710216397545e-08,9.849596326737747e-09,4.406196346510139e-09
18.86209645277003,6.20052698358178e-08,2.802146001126476e-08,1.8207048563532192e-08,9.83909794554781e-09,4.4004948544919525e-09
18.872060581905142,6.197256138359587e-08,2.801207161570789e-08,1.8200932986875255e-08,9.832510414630217e-09,4.3996608092265594e-09
18.882024711040255,6.194870666280892e-08,2.7999262175514626e-08,1.8190950087632313e-08,9.82607293206975e-09,4.39816646961858e-09
18.89198884017537,6.191344491648767e-08,2.798586668285412e-08,1.8179909012392312e-08,9.825866985946556e-09,4.396382735676135e-09
18.901952969310482,6.190222690200048e-08,2.7969975081770377e-08,1.817841694132474e-08,9.817721414221894e-09,4.396939452245248e-09
18.911917098445596,6.186742839165604e-08,2.7949314266488617e-08,1.8172393000807558e-08,9.812182880302501e-09,4.391364320963851e-09
18.92188122758071,6.182363378994521e-08,2.7935236950580562e-08,1.816480453285038e-08,9.804559198101309e-09,4.391671676671729e-09
18.931845356715822,6.17693028772399e-08,2.7922166875179935e-08,1.8152500545486005e-08,9.804103279002906e-09,4.388956725838286e-09
18.941809485850936,6.17763568571057e-08,2.793955136882381e-08,1.815301785418133e-08,9.803163166083025e-09,4.383687575317005e-09
18.95177361498605,6.176145984643263e-08,2.792195572028781e-08,1.81414699267426e-08,9.797290086720197e-09,4.388152428313851e-09
18.961737744121162,6.173644462340824e-08,2.792537360754799e-08,1.8128867170482487e-08,9.792666217174521e-09,4.384933531331092e-09
18.971701873256276,6.17306115975628e-08,2.7903341419957487e-08,1.8128823671253904e-08,9.788595175644612e-09,4.384062114126285e-09
18.98166600239139,6.172899134377167e-08,2.7865188592946627e-08,1.8118813481335934e-08,9.784078083396004e-09,4.3838531533715105e-09
18.991630131526506,6.164084062054079e-08,2.7869547318015915e-08,1.8113126996213775e-08,9.778258036088993e-09,4.380080828408983e-09
19.00159426066162,6.158721274465257e-08,2.7861279428652723e-08,1.8107916775105353e-08,9.77758731559601e-09,4.378828155703906e-09
19.011558389796733,6.161127562459009e-08,2.7837761858361713e-08,1.809233550639771e-08,9.776034498571734e-09,4.3785027198621535e-09
19.021522518931846,6.159014130075177e-08,2.7840299930593815e-08,1.809267540804561e-08,9.770835709291014e-09,4.374294911360837e-09
19.03148664806696,6.157300354924858e-08,2.782657752637387e-08,1.8080369154197258e-08,9.761991017313304e-09,4.370583650867097e-09
19.041450777202073,6.15613254972527e-08,2.781570761753328e-08,1.807176641106515e-08,9.762693950667929e-09,4.368741409827124e-09
19.051414906337186,6.149833567614607e-08,2.7812115624748293e-08,1.8074764556261822e-08,9.769289017306585e-09,4.370905047017489e-09
19.0613790354723,6.149288173885153e-08,2.779117496422469e-08,1.8060738699907187e-08,9.760955763868367e-09,4.3661157344877915e-09
19.071343164607413,6.148246803493933e-08,2.7786070456837854e-08,1.8055132735906808e-08,9.754228124220106e-09,4.363842632558936e-09
19.081307293742526,6.145258020645874e-08,2.7781476034058618e-08,1.8046206938085615e-08,9.749019501024393e-09,4.362762473041996e-09
19.09127142287764,6.142979664457108e-08,2.7768935798116852e-08,1.8043031537518974e-08,9.744106953879257e-09,4.3608113519251375e-09
19.101235552012753,6.140646891735932e-08,2.774609259737201e-08,1.8027891874502275e-08,9.739879962323465e-09,4.3607587938328244e-09
19.111199681147866,6.136964402312737e-08,2.7725545985684005e-08,1.8031722470695275e-08,9.734781920452915e-09,4.35759819714208e-09
19.12116381028298,6.13164662303756e-08,2.771571599036354e-08,1.8027755658066387e-08,9.72754576902463e-09,4.355127472607331e-09
19.131127939418093,6.129906944599683e-08,2.770570744209329e-08,1.8009347060244266e-08,9.727243768642169e-09,4.353623845362922e-09
19.14109206855321,6.128900253921241e-08,2.771448240757528e-08,1.8010563098835577e-08,9.72663046858221e-09,4.348913569821386e-09
19.151056197688323,6.126180830597149e-08,2.7704262778070144e-08,1.800013922636497e-08,9.720414999484518e-09,4.351091529467835e-09
19.161020326823436,6.12659128606695e-08,2.7698392579576176e-08,1.7986890124081452e-08,9.716556505173627e-09,4.348874975840904e-09
19.17098445595855,6.124028781348394e-08,2.7685410399722886e-08,1.7990436766205054e-08,9.711312843624904e-09,4.3505847645223116e-09
19.180948585093663,6.125456195861294e-08,2.7654525583131524e-08,1.797901325755069e-08,9.711538115529247e-09,4.347610488226902e-09
19.190912714228777,6.11666963237479e-08,2.7659156678627392e-08,1.797235410283751e-08,9.706233034854406e-09,4.344841414126176e-09
19.20087684336389,6.114906820144489e-08,2.7662033619091968e-08,1.7972347661296792e-08,9.70549706834355e-09,4.344148997961578e-09
19.210840972499003,6.115740933916227e-08,2.763729126732143e-08,1.7950132824026087e-08,9.703676440333624e-09,4.34541978644184e-09
19.220805101634117,6.112371183751489e-08,2.7626823730273548e-08,1.7951647432413037e-08,9.694919881198512e-09,4.341200355310007e-09
19.23076923076923,6.110401766513691e-08,2.761485786662031e-08,1.7946389112952455e-08,9.689424916526162e-09,4.338456814766579e-09
19.240733359904343,6.10928490900956e-08,2.7598227349971206e-08,1.7930452117373972e-08,9.690746601364824e-09,4.336541440449235e-09
19.250697489039457,6.10444102620126e-08,2.760425198711612e-08,1.7937146307152547e-08,9.693918778576078e-09,4.335523254604286e-09
19.26066161817457,6.10220913523569e-08,2.7585360485163056e-08,1.792537998506125e-08,9.688998266820357e-09,4.3321979709936344e-09
19.270625747309683,6.101478594966792e-08,2.7576827032077165e-08,1.7920020553993995e-08,9.679895470744759e-09,4.333383059862526e-09
19.280589876444797,6.099907791479593e-08,2.757545912357648e-08,1.7910323801291762e-08,9.675547579379876e-09,4.3273931222511536e-09
19.290554005579914,6.098007816500375e-08,2.7569439174515764e-08,1.791617481973002e-08,9.66962372033704e-09,4.325851113331885e-09
19.300518134715027,6.094918965729504e-08,2.754524364582025e-08,1.7889987488426715e-08,9.670321017145397e-09,4.327793675663654e-09
19.31048226385014,6.091736648773009e-08,2.7523438748646376e-08,1.7902331821405244e-08,9.664435882663072e-09,4.326352318063977e-09
19.320446392985254,6.086020368177917e-08,2.751029026994283e-08,1.7899883772847767e-08,9.656426126197666e-09,4.3231805559993645e-09
19.330410522120367,6.087834519398373e-08,2.7506851193598193e-08,1.7877205855571358e-08,9.65558224890297e-09,4.320199993675371e-09
19.34037465125548,6.084313150626853e-08,2.750047260407271e-08,1.7876780745891514e-08,9.656550794510834e-09,4.3176900623462495e-09
19.350338780390594,6.08089091599425e-08,2.7504693070165587e-08,1.786577091123777e-08,9.649812963229417e-09,4.316562442640083e-09
19.360302909525707,6.083589933089892e-08,2.748705576592127e-08,1.785619783210704e-08,9.648405966006929e-09,4.3167358141050905e-09
19.37026703866082,6.078858839318813e-08,2.748278419490193e-08,1.7861947059718176e-08,9.643406750828298e-09,4.318525772489401e-09
19.380231167795934,6.080502541869601e-08,2.746000152558317e-08,1.784818272174628e-08,9.642366250525382e-09,4.3163683009429614e-09
19.390195296931047,6.073609246109173e-08,2.7459715797333687e-08,1.7840665731902568e-08,9.63791012470532e-09,4.3132870684696676e-09
19.40015942606616,6.075145876641449e-08,2.747413686126364e-08,1.7847944189692093e-08,9.63772348913346e-09,4.3126298962029405e-09
19.410123555201274,6.071985563730637e-08,2.7441065430960346e-08,1.7823422579470763e-08,9.636327297133857e-09,4.311486091384295e-09
19.420087684336387,6.067499932288135e-08,2.74363911588129e-08,1.7818626159762652e-08,9.628201345778016e-09,4.309023269133981e-09
19.4300518134715,6.066130435548219e-08,2.7421536054295358e-08,1.7823303721372834e-08,9.623948416668306e-09,4.308429941683689e-09
19.440015942606617,6.064224010199062e-08,2.740397903462283e-08,1.780464519771019e-08,9.622689685390655e-09,4.307533104763349e-09
19.44998007174173,6.063375291686327e-08,2.7409780049325443e-08,1.7815770979176154e-08,9.628676770619406e-09,4.304023059460017e-09
19.459944200876844,6.058925852148531e-08,2.7395123969282662e-08,1.7802259995406967e-08,9.619481748872416e-09,4.301340125415939e-09
19.469908330011958,6.059273354951647e-08,2.738217593708415e-08,1.779585453490341e-08,9.610755566226852e-09,4.304796104722185e-09
19.47987245914707,6.058816136965238e-08,2.738554364896993e-08,1.7785693042750487e-08,9.606040907208255e-09,4.296449338805539e-09
19.489836588282184,6.055165915129043e-08,2.7371877715899775e-08,1.7794713813694034e-08,9.60569475078839e-09,4.293038304760097e-09
19.499800717417298,6.05151772851248e-08,2.736527558518226e-08,1.7767612011453695e-08,9.608074062575508e-09,4.2972635577115335e-09
19.50976484655241,6.050798629580519e-08,2.733780967859366e-08,1.7773416617357995e-08,9.598388024878409e-09,4.29499191846959e-09
19.519728975687524,6.045978134901961e-08,2.733272370163812e-08,1.778107022339653e-08,9.593904112549398e-09,4.293657759870307e-09
19.529693104822638,6.04802870606587e-08,2.7333805007103853e-08,1.77542187375036e-08,9.590732745841028e-09,4.290210541882908e-09
19.53965723395775,6.043029570365592e-08,2.7316824555007072e-08,1.77581567468504e-08,9.591852495594969e-09,4.2924085422097735e-09
19.549621363092864,6.038898874427957e-08,2.732158757668114e-08,1.7741431460145667e-08,9.587658771945726e-09,4.2869987059424376e-09
19.559585492227978,6.042085817360685e-08,2.7293445091366024e-08,1.7740042858280905e-08,9.585530629566128e-09,4.284758828216173e-09
19.56954962136309,6.037454708318027e-08,2.7293835421024023e-08,1.7739849501370683e-08,9.580646714718989e-09,4.290548225345421e-09
19.579513750498204,6.039399817459763e-08,2.7278006220399736e-08,1.7733358731956896e-08,9.578497365031083e-09,4.286875354388158e-09
19.58947787963332,6.035111400223511e-08,2.7276916701419076e-08,1.7723316882367106e-08,9.572784117523396e-09,4.284050066356827e-09
19.599442008768435,6.037940538831068e-08,2.7298156921029607e-08,1.7729741893137123e-08,9.576663680769767e-09,4.2844187234940395e-09
19.609406137903548,6.031702047794094e-08,2.7260361823550057e-08,1.770605163386786e-08,9.5721209659366e-09,4.278488080121026e-09
19.61937026703866,6.0287380766528e-08,2.7262402571920056e-08,1.7703984348468017e-08,9.568960135817395e-09,4.280297145819341e-09
19.629334396173775,6.028455943896871e-08,2.723828043808741e-08,1.7708427829522952e-08,9.562893408150747e-09,4.277021137215107e-09
19.639298525308888,6.025211251465458e-08,2.72246903846095e-08,1.7688255379857224e-08,9.558475928932609e-09,4.280403324958754e-09
19.649262654444,6.024419931256806e-08,2.7233797162213945e-08,1.7705841107274366e-08,9.567135446607823e-09,4.276816916327264e-09
19.659226783579115,6.019797184154971e-08,2.722034527137425e-08,1.7692656400292506e-08,9.557332399697776e-09,4.271062205956808e-09
19.669190912714228,6.019538505073874e-08,2.7204074340111178e-08,1.768040487144927e-08,9.54858996912948e-09,4.277290253828315e-09
19.67915504184934,6.01923799358154e-08,2.7203918630530443e-08,1.7670206600901562e-08,9.541566865440893e-09,4.268905789336983e-09
19.689119170984455,6.013830055420701e-08,2.7187508117432886e-08,1.7680152182509808e-08,9.550205619187792e-09,4.266296622146113e-09
19.699083300119568,6.011361267224243e-08,2.7192708730448104e-08,1.765792169987407e-08,9.549699702305403e-09,4.268106171824102e-09
19.70904742925468,6.012742553346676e-08,2.716209618740651e-08,1.765780961944522e-08,9.53978901319619e-09,4.267684554868236e-09
19.719011558389795,6.010717149024468e-08,2.7165710402122625e-08,1.766584519571932e-08,9.53665120691429e-09,4.264297815790843e-09
19.72897568752491,6.009067377288205e-08,2.716072669301413e-08,1.7646675504601027e-08,9.531959114989586e-09,4.261674780804325e-09
19.738939816660025,6.006419425233926e-08,2.7150918196539827e-08,1.7644787086572877e-08,9.536654235221194e-09,4.264141075668175e-09
19.74890394579514,6.001100880189719e-08,2.715570729391955e-08,1.7632740732948402e-08,9.531136054374573e-09,4.259077632739971e-09
19.758868074930252,6.003129348907193e-08,2.711378623768182e-08,1.7634508463588266e-08,9.528522477554847e-09,4.2558103299336084e-09
19.768832204065365,6.000623459934503e-08,2.7119322439323336e-08,1.762963762318097e-08,9.523885315467579e-09,4.262620574916766e-09
19.77879633320048,6.002711216272566e-08,2.711122412548855e-08,1.7627548800637454e-08,9.519129838876125e-09,4.2618260839121125e-09
19.788760462335592,5.999810233252088e-08,2.711157672428402e-08,1.76106008340381e-08,9.514623282868545e-09,4.257033570969897e-09
19.798724591470705,6.003035012638002e-08,2.7125627727261543e-08,1.7618043355263842e-08,9.518301885332253e-09,4.257400472772164e-09
19.80868872060582,5.995580070095903e-08,2.7094154804036397e-08,1.7592399194310047e-08,9.51655402481843e-09,4.25022528607884e-09
19.818652849740932,5.992559449734809e-08,2.7098085106564136e-08,1.759803197991087e-08,9.514136104291412e-09,4.254398658238711e-09
19.828616978876045,5.993206361212448e-08,2.7062883118856134e-08,1.7601913302858162e-08,9.50471382442388e-09,4.249664927997825e-09
19.83858110801116,5.987779478278939e-08,2.7059953300307703e-08,1.7580458548039098e-08,9.500543357386845e-09,4.257197945445698e-09
19.848545237146272,5.987473059209072e-08,2.7063718547650746e-08,1.760207861520603e-08,9.506614366136013e-09,4.25251635155064e-09
19.858509366281385,5.985158040969735e-08,2.7060842020688127e-08,1.7587416050533632e-08,9.499859441880904e-09,4.244086221652171e-09
19.8684734954165,5.984102066558553e-08,2.7044005804014584e-08,1.7576814438004783e-08,9.492226793204347e-09,4.248899533682876e-09
19.878437624551612,5.982114367199836e-08,2.7036205980519725e-08,1.756329029647186e-08,9.483795930036574e-09,4.245071628656936e-09
19.88840175368673,5.977600004410682e-08,2.7011348629459374e-08,1.7570609074627567e-08,9.497177166995354e-09,4.243868506685128e-09
19.898365882821842,5.977275359776078e-08,2.702522011738228e-08,1.7557447553062457e-08,9.492119661812621e-09,4.243148788100942e-09
19.908330011956956,5.977421261875628e-08,2.7000602401219036e-08,1.755931778559055e-08,9.486347842413227e-09,4.241087808534723e-09
19.91829414109207,5.976855895883968e-08,2.701341143119658e-08,1.7549587655178184e-08,9.483422889534372e-09,4.2403502781537765e-09
19.928258270227182,5.9738947140647e-08,2.700125423210844e-08,1.754489018811415e-08,9.481045886037231e-09,4.237516679285542e-09
19.938222399362296,5.972638365933e-08,2.7000210555925416e-08,1.7546295958161442e-08,9.484843096437184e-09,4.239914645896964e-09
19.94818652849741,5.967700935077717e-08,2.6998531062262353e-08,1.753479469046802e-08,9.47872625538544e-09,4.234585759280163e-09
19.958150657632522,5.968890202343215e-08,2.6957566460816744e-08,1.75321705522308e-08,9.475690070535698e-09,4.231830812188267e-09
19.968114786767636,5.967014887938599e-08,2.6960795792624815e-08,1.7528814584608036e-08,9.47154181804881e-09,4.236860052792511e-09
19.97807891590275,5.968461337204179e-08,2.6958404555604716e-08,1.752962236481476e-08,9.467722032801672e-09,4.235869402916032e-09
19.988043045037863,5.966495140194878e-08,2.69612740099629e-08,1.7513079971169607e-08,9.464719927663248e-09,4.232902317364023e-09
19.998007174172976,5.968270943911417e-08,2.6964359686347006e-08,1.7516787337490265e-08,9.467715436816144e-09,4.231340048597454e-09
20.00797130330809,5.963296246687594e-08,2.6948136239986187e-08,1.7489633228569613e-08,9.464660430080008e-09,4.226899131586842e-09
20.017935432443203,5.957998156278148e-08,2.6938831837901598e-08,1.7503892194522586e-08,9.462987318533272e-09,4.2292619481048425e-09
20.027899561578316,5.9598107110520945e-08,2.6908819130811306e-08,1.750564710868797e-08,9.452404145525285e-09,4.226094867263452e-09
20.037863690713433,5.952624400179346e-08,2.6891470846381185e-08,1.748222216145239e-08,9.451667456743527e-09,4.234590669623783e-09
20.047827819848546,5.953590396417906e-08,2.6907042906610817e-08,1.750034384660638e-08,9.449893261487153e-09,4.232098506829103e-09
20.05779194898366,5.952661592611023e-08,2.6909541476721197e-08,1.749215542079054e-08,9.447523747994437e-09,4.219823479642504e-09
20.067756078118773,5.9521155714984555e-08,2.6900190273733762e-08,1.7481343805836166e-08,9.441001211068316e-09,4.222037519293821e-09
20.077720207253886,5.9483354525803356e-08,2.6884739102515747e-08,1.7474185304972844e-08,9.431875635402614e-09,4.225408787403391e-09
20.087684336389,5.9432904852578574e-08,2.6859546857641715e-08,1.7467839695040514e-08,9.444013330102222e-09,4.228543350511856e-09
20.097648465524113,5.9471938659698785e-08,2.6869502100870125e-08,1.746849057340465e-08,9.43965363948679e-09,4.218079486460189e-09
20.107612594659226,5.944708635392327e-08,2.686006264599156e-08,1.7466579538720692e-08,9.439838058949356e-09,4.21993619762925e-09
20.11757672379434,5.9441653226704897e-08,2.686960912169843e-08,1.7450582213964954e-08,9.43506235765882e-09,4.216684802899094e-09
20.127540852929453,5.944121215049713e-08,2.6856723868909877e-08,1.745118036202265e-08,9.43251204939825e-09,4.212350258031359e-09
20.137504982064566,5.943191365448007e-08,2.6860520140165997e-08,1.7452279050709748e-08,9.433761684284391e-09,4.2163452554340005e-09
20.14746911119968,5.9383140126931356e-08,2.6857428064199007e-08,1.744837054693066e-08,9.429062003244091e-09,4.2141149464628326e-09
20.157433240334793,5.9374502783383074e-08,2.6817156670691485e-08,1.7440570122317823e-08,9.427150400698103e-09,4.2088632675834354e-09
20.167397369469906,5.935533086442948e-08,2.6811685681144785e-08,1.743987959017907e-08,9.42351116305484e-09,4.2101946196285295e-09
20.17736149860502,5.936956887205773e-08,2.6823498987480772e-08,1.743596957974191e-08,9.422483031903342e-09,4.211304167249442e-09
20.187325627740137,5.935387569093257e-08,2.6828636282760785e-08,1.7429018136170088e-08,9.422342668752867e-09,4.211922505258998e-09
20.19728975687525,5.9359496610427735e-08,2.6826108688997014e-08,1.742558082214036e-08,9.419678002118238e-09,4.208956304878367e-09
20.207253886010363,5.934046010963424e-08,2.6820421897246327e-08,1.7401771683413825e-08,9.420131519948127e-09,4.205255639508387e-09
20.217218015145477,5.926846261718457e-08,2.6802023085832477e-08,1.7416728458784122e-08,9.416041865308225e-09,4.207147967838777e-09
20.22718214428059,5.9274556311576236e-08,2.6779727281360093e-08,1.741733846262565e-08,9.407430757718945e-09,4.204099089878579e-09
20.237146273415703,5.9217543364565294e-08,2.6751183342539314e-08,1.739469600281036e-08,9.410649252058881e-09,4.210695595780819e-09
20.247110402550817,5.9244496679688655e-08,2.676751596099484e-08,1.7408560188486975e-08,9.399040555082485e-09,4.209056768531944e-09
20.25707453168593,5.924237875172176e-08,2.6775260073228318e-08,1.7401811909445745e-08,9.39875329088974e-09,4.201563834792034e-09
20.267038660821044,5.9225659472132536e-08,2.6770164574635284e-08,1.7399014022919785e-08,9.395700351631445e-09,4.200147045306274e-09
20.277002789956157,5.921765106209829e-08,2.67552849199882e-08,1.7398303315914575e-08,9.390220630334064e-09,4.204232449215159e-09
20.28696691909127,5.914905428102671e-08,2.673334124483587e-08,1.73812376910224e-08,9.394616117004258e-09,4.210137178502069e-09
20.296931048226384,5.9196457698107356e-08,2.6733285439403973e-08,1.7386011033547e-08,9.393050361970642e-09,4.1974810862548024e-09
20.306895177361497,5.9154881743960996e-08,2.6745784812958437e-08,1.738003818373471e-08,9.396354046890213e-09,4.197323555926594e-09
20.31685930649661,5.9162577242098255e-08,2.6737013889318576e-08,1.7367455570914297e-08,9.39143047396914e-09,4.193055751973385e-09
20.326823435631724,5.9208559435057615e-08,2.674152793633442e-08,1.736979370287138e-08,9.390993127719356e-09,4.196219849740133e-09
20.33678756476684,5.915844930978224e-08,2.6735194866432672e-08,1.7366359045556688e-08,9.386274737575525e-09,4.197104338464172e-09
20.346751693901954,5.912043164119089e-08,2.6727774119599087e-08,1.7370165245726474e-08,9.382304958968618e-09,4.195725051662107e-09
20.356715823037067,5.90890988207314e-08,2.6684475923586486e-08,1.736073864395902e-08,9.383521806436666e-09,4.1947957992527945e-09
20.36667995217218,5.908141709283692e-08,2.667794260193485e-08,1.7359577655627803e-08,9.382499226293148e-09,4.187713809978199e-09
20.376644081307294,5.9066036822584644e-08,2.67071334185694e-08,1.734798333333331e-08,9.38202784709885e-09,4.191000569500122e-09
20.386608210442407,5.906963984764261e-08,2.6700043518932864e-08,1.7350509528308015e-08,9.38153194623295e-09,4.195742237753022e-09
20.39657233957752,5.9104515421512605e-08,2.671011700008941e-08,1.7347793185411632e-08,9.374602573794682e-09,4.185968816485435e-09
20.406536468712634,5.906192597585317e-08,2.6700125592768193e-08,1.7333103238584608e-08,9.377562241095325e-09,4.189839423532394e-09
20.416500597847747,5.90098638340191e-08,2.667476224933188e-08,1.7336911096542105e-08,9.371825606727702e-09,4.185243721753998e-09
20.42646472698286,5.899696294419864e-08,2.6672823939828685e-08,1.7332544473474984e-08,9.373062438780038e-09,4.182414875500864e-09
20.436428856117974,5.895781937061468e-08,2.6634500896515404e-08,1.7328383651213727e-08,9.37222129062896e-09,4.189823033756183e-09
20.446392985253087,5.9004810982936026e-08,2.6651481922474495e-08,1.7329939535080812e-08,9.353242678559231e-09,4.185541120928946e-09
20.4563571143882,5.897346825537343e-08,2.6654502897712794e-08,1.7325188213486212e-08,9.355591076250984e-09,4.184674868401278e-09
20.466321243523314,5.895699292956269e-08,2.665676805606288e-08,1.7325523454577472e-08,9.354923707927031e-09,4.182787605920545e-09
20.476285372658428,5.897255745778036e-08,2.6652506433650173e-08,1.733373990671424e-08,9.355028538706956e-09,4.186058252702707e-09
20.486249501793544,5.8901453307299683e-08,2.6619375276886427e-08,1.7303933620330296e-08,9.353359630597664e-09,4.186150631520745e-09
20.496213630928658,5.8939152394951027e-08,2.6617729193667814e-08,1.7313888154459058e-08,9.356359885793183e-09,4.181674348125094e-09
20.50617776006377,5.888611675487535e-08,2.663925362689914e-08,1.7298499028321848e-08,9.35704116882364e-09,4.18228750143414e-09
20.516141889198884,5.891122852006949e-08,2.6625539817800568e-08,1.7292235096501814e-08,9.352597007753976e-09,4.169945788938693e-09
20.526106018333998,5.9000154142782486e-08,2.6651296794559756e-08,1.730332441033347e-08,9.352689423634884e-09,4.1816624702840326e-09
20.53607014746911,5.891627680406322e-08,2.6623967328757052e-08,1.72920727864021e-08,9.34523897505731e-09,4.182320684002236e-09
20.546034276604225,5.8870857203314055e-08,2.6614161884822744e-08,1.7294939304595934e-08,9.342817929338579e-09,4.177774383750362e-09
20.555998405739338,5.883390387136958e-08,2.6576219116711548e-08,1.7290362181605678e-08,9.34411670570124e-09,4.175896756963319e-09
20.56596253487445,5.884032843870642e-08,2.65557949819313e-08,1.728624820452768e-08,9.34529006662893e-09,4.169601405842187e-09
20.575926664009565,5.880798600926667e-08,2.6598496762044835e-08,1.7271432105687267e-08,9.3425390484761e-09,4.1674455258118285e-09
20.585890793144678,5.8817069321220585e-08,2.658253540969713e-08,1.7280447104071477e-08,9.340368316166361e-09,4.179308456530283e-09
20.59585492227979,5.889864357039873e-08,2.6611106875468244e-08,1.7276175016715565e-08,9.333372059012585e-09,4.170257734816553e-09
20.605819051414905,5.88200340658197e-08,2.6591183154446398e-08,1.727968137784788e-08,9.336328309511613e-09,4.171302776054098e-09
20.615783180550018,5.876359725439448e-08,2.6567907748033944e-08,1.7269771670979378e-08,9.333482391369235e-09,4.173708990516459e-09
20.62574730968513,5.8739617305562724e-08,2.657482856395524e-08,1.7252949833035406e-08,9.340507335876071e-09,4.1688079891148995e-09
20.63571143882025,5.8743336803168095e-08,2.653907314653445e-08,1.7270944151756836e-08,9.330002290945754e-09,4.166401764633448e-09
20.64567556795536,5.879486884507085e-08,2.6555790294264615e-08,1.7264300197689917e-08,9.318523509553007e-09,4.16841876754957e-09
20.655639697090475,5.87680346854005e-08,2.6548296247659598e-08,1.725801864923241e-08,9.31750622583382e-09,4.171763707854692e-09
20.66560382622559,5.871243588722501e-08,2.65481005536358e-08,1.7256490304982875e-08,9.321269476045722e-09,4.164195109261821e-09
20.6755679553607,5.875809812581649e-08,2.6554326538932705e-08,1.7265909834044082e-08,9.32346418594029e-09,4.167777036528439e-09
20.685532084495815,5.865249719347481e-08,2.650447616868999e-08,1.7236155293217656e-08,9.318319011925104e-09,4.169182099866082e-09
20.69549621363093,5.867426229950512e-08,2.6520790181942395e-08,1.7251140591836262e-08,9.320737486738335e-09,4.1646097086820555e-09
20.70546034276604,5.867388238775715e-08,2.6534802635901226e-08,1.7226630585350354e-08,9.319453437528e-09,4.168322274219091e-09
20.715424471901155,5.870661825581176e-08,2.6531096205024853e-08,1.722261995185829e-08,9.321840239327223e-09,4.1528161881383055e-09
20.72538860103627,5.880556971105952e-08,2.657805744211795e-08,1.724360882850101e-08,9.320851452467137e-09,4.160958831197691e-09
20.735352730171382,5.866808545867555e-08,2.6529417785200776e-08,1.7227348220661424e-08,9.31212351006237e-09,4.170170285606335e-09
20.745316859306495,5.8668718538908636e-08,2.651940721529128e-08,1.7228482909125656e-08,9.310309301198803e-09,4.1624653283199475e-09
20.75528098844161,5.860812488480036e-08,2.6484358687677842e-08,1.7230808681576664e-08,9.305599985924727e-09,4.1605739527848415e-09
20.765245117576722,5.8650084121928394e-08,2.6462208075496532e-08,1.7213942484601144e-08,9.308622416333336e-09,4.154570594823359e-09
20.775209246711835,5.8598764772539376e-08,2.6496298167118155e-08,1.7209185665754997e-08,9.303267015178398e-09,4.160411339026092e-09
20.785173375846952,5.8605501538762207e-08,2.6479768897712e-08,1.7217364209535634e-08,9.304558788654407e-09,4.152798174676475e-09
20.795137504982065,5.8724700134567914e-08,2.6509673820698794e-08,1.7210772719571384e-08,9.296214093185274e-09,4.157243741055085e-09
20.80510163411718,5.851192168388072e-08,2.647935941083972e-08,1.7227988889837066e-08,9.296550496198693e-09,4.161600951141165e-09
20.815065763252292,5.852793795029754e-08,2.6464197851511096e-08,1.7216065004263564e-08,9.299097059379144e-09,4.15974468153917e-09
20.825029892387406,5.853446723072582e-08,2.647324128400255e-08,1.7183564406053063e-08,9.30469548627699e-09,4.152552089154952e-09
20.83499402152252,5.851537972097682e-08,2.645734597231035e-08,1.7219989889286763e-08,9.286913604171476e-09,4.1618431501215665e-09
20.844958150657632,5.860405236527894e-08,2.6468229009905567e-08,1.72068682695159e-08,9.28804759447886e-09,4.15325077996936e-09
20.854922279792746,5.857535559872443e-08,2.6457363545119098e-08,1.7198482959947473e-08,9.285743672063577e-09,4.154525830671851e-09
20.86488640892786,5.849567636494678e-08,2.6454473944428225e-08,1.7199677668609002e-08,9.292663549463011e-09,4.156673046499199e-09
20.874850538062972,5.85161212574316e-08,2.64689401837248e-08,1.720431956754686e-08,9.2932703633983e-09,4.1520387738810075e-09
20.884814667198086,5.84402045662339e-08,2.640624375369284e-08,1.717149195508788e-08,9.287414212523106e-09,4.163318968655644e-09
20.8947787963332,5.848608659575761e-08,2.6434050872918863e-08,1.7193803235607143e-08,9.28301618689671e-09,4.148193314168012e-09
20.904742925468312,5.847174794109974e-08,2.643943252849402e-08,1.717156010417721e-08,9.286206589037418e-09,4.154473405596758e-09
20.914707054603426,5.8554136759592326e-08,2.643929471529522e-08,1.7152128023649092e-08,9.296055350773564e-09,4.149918008902306e-09
20.92467118373854,5.855314430695799e-08,2.6500867217987513e-08,1.719205026655668e-08,9.29175887616923e-09,4.141600208560682e-09
20.934635312873656,5.847759101475538e-08,2.645536994635387e-08,1.7172486589162064e-08,9.284845416144209e-09,4.150585105926989e-09
20.94459944200877,5.855673038364191e-08,2.642746090192443e-08,1.7171693541959884e-08,9.279514394381616e-09,4.149670054531413e-09
20.954563571143883,5.840263547117e-08,2.6405910018636025e-08,1.718465831056088e-08,9.272846467024679e-09,4.153166470402075e-09
20.964527700278996,5.852463741736385e-08,2.638833207000342e-08,1.7148518753866297e-08,9.27562282305646e-09,4.143078380964868e-09
20.97449182941411,5.834321021155286e-08,2.6414230209853043e-08,1.7159366641186215e-08,9.27096451540288e-09,4.139517146844267e-09
20.984455958549223,5.840759137755178e-08,2.6403109346645765e-08,1.717059527035625e-08,9.275332512445889e-09,4.145856897968669e-09
20.994420087684336,5.845448788918023e-08,2.6412387330798784e-08,1.7154225121299593e-08,9.265074054428386e-09,4.1369903967754576e-09
21.00438421681945,5.83094116553068e-08,2.637910031098691e-08,1.7173216561683e-08,9.258821778145607e-09,4.1392285241677185e-09
21.014348345954563,5.8371760898623426e-08,2.6362743956034848e-08,1.7171612035774617e-08,9.265870051249275e-09,4.148540950210172e-09
21.024312475089676,5.840510615337679e-08,2.638630360735333e-08,1.7127082032961908e-08,9.271051827701199e-09,4.140596209836702e-09
21.03427660422479,5.8380763073411736e-08,2.6378342175158495e-08,1.7166262767873533e-08,9.253503735047135e-09,4.15090964758823e-09
21.044240733359903,5.837485549468256e-08,2.639946683613021e-08,1.7154365181653504e-08,9.262948299858913e-09,4.143523944503999e-09
21.054204862495016,5.84167599959433e-08,2.6388072641868903e-08,1.7149021509925217e-08,9.260307418069767e-09,4.152708892591017e-09
21.06416899163013,5.8341579951088075e-08,2.6379802289219954e-08,1.7146705207490868e-08,9.268958018837075e-09,4.151444273574762e-09
21.074133120765243,5.8367657086874555e-08,2.6406278660926753e-08,1.7164012949106047e-08,9.27016228857712e-09,4.157975313138311e-09
21.08409724990036,5.839293655367012e-08,2.632887932946978e-08,1.7117560021438057e-08,9.259498363121514e-09,4.14940796179409e-09
21.094061379035473,5.833439381672961e-08,2.6351611156435268e-08,1.7143107038982165e-08,9.249255956819522e-09,4.1441282411496605e-09
21.104025508170587,5.8326001109059984e-08,2.63607063141016e-08,1.7131727871895965e-08,9.261120805310213e-09,4.149341142121984e-09
21.1139896373057,5.840059974045117e-08,2.6348990326071927e-08,1.7089747122994254e-08,9.270395011081366e-09,4.144980760680296e-09
21.123953766440813,5.8338423738370414e-08,2.6426831940767444e-08,1.7146001948353315e-08,9.260667639974594e-09,4.136494201752278e-09
21.133917895575927,5.832356578221355e-08,2.639286800447229e-08,1.7125632284928823e-08,9.254005865533232e-09,4.149581995408406e-09
21.14388202471104,5.840329451501766e-08,2.6344399652453517e-08,1.713035961158847e-08,9.25083533927347e-09,4.141655805948631e-09
21.153846153846153,5.829421014551139e-08,2.6343095257576678e-08,1.7140757179337094e-08,9.243965393592755e-09,4.135912072210859e-09
21.163810282981267,5.825172918409456e-08,2.6346556482753966e-08,1.7096924535823592e-08,9.246133421901858e-09,4.147097345131919e-09
21.17377441211638,5.8149505266789655e-08,2.6350488005841815e-08,1.7118147701691506e-08,9.245211086022609e-09,4.131654975962829e-09
21.183738541251493,5.82734236247491e-08,2.6358282661156233e-08,1.7136896193818363e-08,9.25379662418237e-09,4.1357771360466475e-09
21.193702670386607,5.827865761960086e-08,2.633534119369494e-08,1.7108471196574835e-08,9.237411942880587e-09,4.146264510001783e-09
21.20366679952172,5.811606602032363e-08,2.629626141737451e-08,1.712460362568676e-08,9.228956892053139e-09,4.128349153642661e-09
21.213630928656833,5.8313927617026976e-08,2.6275643524722305e-08,1.7126110852686683e-08,9.237944246131606e-09,4.130416346127285e-09
21.223595057791947,5.824656646010449e-08,2.6314926972162872e-08,1.70922201000308e-08,9.244416139700525e-09,4.143727188123942e-09
21.233559186927064,5.8127576392443976e-08,2.6299466722059055e-08,1.7104306741883002e-08,9.235322251718854e-09,4.149680817319797e-09
21.243523316062177,5.836758966858399e-08,2.6355186271799876e-08,1.7113276130825047e-08,9.237440281842949e-09,4.139527453857668e-09
21.25348744519729,5.830626148021118e-08,2.633739912660329e-08,1.7107893843316576e-08,9.238975984105389e-09,4.145375443398728e-09
21.263451574332404,5.8344181559552444e-08,2.633081057995731e-08,1.7105724966332422e-08,9.25012154985523e-09,4.151192701110032e-09
21.273415703467517,5.827122370962395e-08,2.6365255080860865e-08,1.714971745169064e-08,9.266632748439316e-09,4.163437238761876e-09
21.28337983260263,5.8218225029488725e-08,2.628144011983555e-08,1.7078978583461993e-08,9.235161522026863e-09,4.147491649948193e-09
21.293343961737744,5.830912147004915e-08,2.630055649869877e-08,1.709967679301653e-08,9.226709914833832e-09,4.13498518511281e-09
21.303308090872857,5.816053976471578e-08,2.6307008811813696e-08,1.7100671110007633e-08,9.236619540643948e-09,4.123705969772418e-09
21.31327222000797,5.810978222549579e-08,2.6263501480626008e-08,1.7047040062497575e-08,9.244854306997013e-09,4.137852405841607e-09
21.323236349143084,5.8168330479390765e-08,2.6334795410477465e-08,1.710832766999121e-08,9.229284039669108e-09,4.151337941653562e-09
21.333200478278197,5.8105170873557676e-08,2.6350332711442488e-08,1.7095824717389294e-08,9.221672541870372e-09,4.142133264654724e-09
21.34316460741331,5.839593789744243e-08,2.6251566473349463e-08,1.709481695417236e-08,9.22785059054023e-09,4.157086751749947e-09
21.353128736548424,5.82166337880714e-08,2.6302075889938462e-08,1.70975541886754e-08,9.222357930681831e-09,4.163092529417849e-09
21.363092865683537,5.815050139953134e-08,2.6318678657439973e-08,1.7064905524878872e-08,9.222643662044488e-09,4.137842176941007e-09
21.37305699481865,5.8228941285954157e-08,2.6315566546707016e-08,1.7076872078125178e-08,9.222898202562278e-09,4.129704682354065e-09
21.383021123953768,5.821535454061797e-08,2.6357447051396314e-08,1.7119532148153494e-08,9.233109624810251e-09,4.1254490096334345e-09
21.39298525308888,5.813815050447751e-08,2.6298163364742125e-08,1.707549173177557e-08,9.215752471979717e-09,4.139549462320363e-09
21.402949382223994,5.8034661255768697e-08,2.624179199776667e-08,1.7091580982290845e-08,9.207694249486309e-09,4.133438198203593e-09
21.412913511359108,5.79755004881198e-08,2.6226085448992707e-08,1.707816122377758e-08,9.213037107613656e-09,4.120628714202683e-09
21.42287764049422,5.82256097483804e-08,2.627554318329801e-08,1.7062598859130804e-08,9.224367033363174e-09,4.149327307715251e-09
21.432841769629334,5.803176410204459e-08,2.6201635122798944e-08,1.7044233955238615e-08,9.230747278495937e-09,4.144548024444324e-09
21.442805898764448,5.830078831085335e-08,2.6329829814883964e-08,1.7090808924832946e-08,9.212982735369575e-09,4.127488760238174e-09
21.45277002789956,5.8171701659833306e-08,2.6284327265611083e-08,1.7072969048982377e-08,9.222430427176415e-09,4.1347321899567115e-09
21.462734157034674,5.810206893015888e-08,2.6264190813851726e-08,1.7061400455708002e-08,9.238485227266994e-09,4.129950384476051e-09
21.472698286169788,5.8126941057059064e-08,2.633937341753444e-08,1.713456328583935e-08,9.278452325323574e-09,4.173450040345569e-09
21.4826624153049,5.814673461321889e-08,2.6280271263085156e-08,1.7057514483836976e-08,9.217978252907605e-09,4.129916396335803e-09
21.492626544440014,5.8214358807908836e-08,2.6256684211515635e-08,1.707530097045792e-08,9.216384555432787e-09,4.163730894202383e-09
21.502590673575128,5.808862206784824e-08,2.6298957023441444e-08,1.7064644857156318e-08,9.215177796321823e-09,4.139396312244744e-09
21.51255480271024,5.796139771479081e-08,2.6192257526776367e-08,1.70229305159759e-08,9.21946705317729e-09,4.143944127553427e-09
21.522518931845354,5.806107642417191e-08,2.6329752488626988e-08,1.709333391422263e-08,9.203146400016147e-09,4.171453762091327e-09
21.53248306098047,5.798238251235003e-08,2.623621083664901e-08,1.708300517803137e-08,9.192720520303802e-09,4.1297716540476474e-09
21.542447190115585,5.839001609493086e-08,2.6202662648640332e-08,1.7068098418033367e-08,9.216459972435484e-09,4.2015009062605974e-09
21.552411319250698,5.8287519849088936e-08,2.631478426372057e-08,1.7033760748701546e-08,9.205015382301986e-09,4.134412235690544e-09
21.56237544838581,5.792618744626557e-08,2.6269569627344617e-08,1.7062266324069783e-08,9.201752099821872e-09,4.147452082279081e-09
21.572339577520925,5.832040178671616e-08,2.6347891391456515e-08,1.705468560040277e-08,9.20430593804769e-09,4.150935929546999e-09
21.582303706656038,5.806171283946306e-08,2.639196272640179e-08,1.7095035371794067e-08,9.208983415296864e-09,4.1350380378831945e-09
21.59226783579115,5.7732147106316175e-08,2.6241524481996162e-08,1.704760214682423e-08,9.202380878418778e-09,4.132535540269032e-09
21.602231964926265,5.807965327420898e-08,2.6173260465848125e-08,1.7066063055920757e-08,9.19431597333396e-09,4.145196398952753e-09
21.612196094061378,5.813396640327234e-08,2.6192413207523327e-08,1.7032610070909475e-08,9.196664597984007e-09,4.127350342513283e-09
21.62216022319649,5.793839541847233e-08,2.6198268704643003e-08,1.7072236873737158e-08,9.21070178722256e-09,4.152475261345652e-09
21.632124352331605,5.781030584616788e-08,2.6170688843332885e-08,1.6998560819152518e-08,9.233347602242067e-09,4.105259238267615e-09
21.64208848146672,5.800397508386916e-08,2.628695997721299e-08,1.7053071773411653e-08,9.194531011576391e-09,4.1557313962915124e-09
21.65205261060183,5.784859762827704e-08,2.6296783799543007e-08,1.702928754263577e-08,9.214520163045798e-09,4.177633464363287e-09
21.662016739736945,5.822461822268776e-08,2.623326187271929e-08,1.705359141968591e-08,9.232481591276538e-09,4.074672060822036e-09
21.67198086887206,5.818904623670714e-08,2.625201910158814e-08,1.7144954712585318e-08,9.292734819699972e-09,4.12701035265276e-09
21.681944998007175,5.835277046146889e-08,2.6237088356933755e-08,1.7033148665785117e-08,9.199398149597427e-09,4.131309328668568e-09
21.69190912714229,5.810538326621808e-08,2.627923413255365e-08,1.7008042372772357e-08,9.210135817564523e-09,4.100717427080269e-09
21.701873256277402,5.790022415679533e-08,2.6385122729003416e-08,1.7058414603510213e-08,9.19198269287512e-09,4.118490947482144e-09
21.711837385412515,5.800614622531198e-08,2.6202552027015933e-08,1.705037943163826e-08,9.198036269858317e-09,4.159385072511599e-09
21.72180151454763,5.800237020895094e-08,2.6294135903553885e-08,1.7102991958946128e-08,9.180193823095894e-09,4.205369771166827e-09
21.731765643682742,5.7992622901266456e-08,2.6105432457296895e-08,1.709185616456874e-08,9.166815039214716e-09,4.116185026560263e-09
21.741729772817855,5.8365548447501915e-08,2.6114231617469643e-08,1.7064471147775682e-08,9.23073524112269e-09,4.241848322876697e-09
21.75169390195297,5.797478505400444e-08,2.621008573439447e-08,1.70052502026749e-08,9.184032580175705e-09,4.158321701301868e-09
21.761658031088082,5.7878813300807864e-08,2.6339831670851198e-08,1.70807693173841e-08,9.180293125435914e-09,4.089464218614612e-09
21.771622160223195,5.7830821571166713e-08,2.636808048172998e-08,1.6974556083240504e-08,9.187125528669508e-09,4.1489721666228775e-09
21.78158628935831,5.7797437320244015e-08,2.6263499276727833e-08,1.7115818682341718e-08,9.175810083940855e-09,4.141675141082306e-09
21.791550418493422,5.8093302242208846e-08,2.6310981668349594e-08,1.7016524514332186e-08,9.205625715763703e-09,4.174972290600444e-09
21.801514547628535,5.787978685095282e-08,2.61011063214133e-08,1.7114820600245958e-08,9.185663601511524e-09,4.107580564375263e-09
21.81147867676365,5.800379828996156e-08,2.6190010100006356e-08,1.697593019633598e-08,9.189539243042712e-09,4.106857421245722e-09
21.821442805898762,5.8050004169584164e-08,2.6205033745022337e-08,1.7066234241244367e-08,9.198268407798447e-09,4.125432414106921e-09
21.83140693503388,5.7631514545615764e-08,2.6255034855433277e-08,1.694825398635748e-08,9.269621629595627e-09,4.080399242572896e-09
21.841371064168992,5.831576684679353e-08,2.6363713100888653e-08,1.691413285542192e-08,9.174517152655778e-09,4.1085615782205e-09
21.851335193304106,5.7988009460215085e-08,2.627111036072475e-08,1.712472659731877e-08,9.217214268270906e-09,4.210357762768014e-09
21.86129932243922,5.794619982386091e-08,2.6310074933631405e-08,1.689885936049558e-08,9.242668857098253e-09,4.159786551640695e-09
21.871263451574332,5.816084190813804e-08,2.6249469554001558e-08,1.6957959008564114e-08,9.313726270348487e-09,4.095845854446953e-09
21.881227580709446,5.805992490498747e-08,2.6311067680234565e-08,1.7070917578303927e-08,9.191567739003606e-09,4.066108530409627e-09
21.89119170984456,5.786838975894318e-08,2.617466477056982e-08,1.705781151686082e-08,9.20321371019111e-09,4.139644572549527e-09
21.901155838979673,5.805099542499153e-08,2.6213594438295546e-08,1.7093972203394288e-08,9.188339765706836e-09,4.053115695172914e-09
21.911119968114786,5.811677337715624e-08,2.6330963154183777e-08,1.7149106189992585e-08,9.179381126511828e-09,4.085171806807572e-09
21.9210840972499,5.7670757023214016e-08,2.5956404879817107e-08,1.691628832052251e-08,9.191437171804485e-09,4.0770704045247375e-09
21.931048226385013,5.806909095502791e-08,2.6307399581498657e-08,1.7067391741812932e-08,9.138036559776404e-09,4.1592785102097535e-09
21.941012355520126,5.7285597690394064e-08,2.6066016118909518e-08,1.6850192039050704e-08,9.189859863951897e-09,4.124367610584842e-09
21.95097648465524,5.773232796666587e-08,2.6247227895837672e-08,1.6970960585580863e-08,9.203847703031276e-09,4.09837466199235e-09
21.960940613790353,5.830436342855434e-08,2.62966130696103e-08,1.7100165380070583e-08,9.158705822553859e-09,4.1448247839239975e-09
21.97090474292547,5.800422453093911e-08,2.6062383541511828e-08,1.718585157022269e-08,9.176572572695497e-09,4.081105505737426e-09
21.980868872060583,5.837989293415889e-08,2.6279170242549388e-08,1.7065808654472067e-08,9.188236023400503e-09,4.029305484689956e-09
21.990833001195696,5.7644260494229094e-08,2.613509829683651e-08,1.7065910128653005e-08,9.293053504006719e-09,4.084776716337805e-09
22.00079713033081,5.787330086412963e-08,2.580186178496133e-08,1.7010435700558565e-08,9.123373924376816e-09,4.055577183178195e-09
22.010761259465923,5.787768880857306e-08,2.6075156397792808e-08,1.696815635693354e-08,9.211847378946244e-09,4.149246145026435e-09
22.020725388601036,5.790237252044172e-08,2.6023224173403387e-08,1.6784627936079736e-08,9.204706325282685e-09,4.122351264308478e-09
22.03068951773615,5.889229855475022e-08,2.6498776887417353e-08,1.713016463759539e-08,9.542110509209802e-09,4.094874148546364e-09
22.040653646871263,5.807022061031569e-08,2.6192332478283262e-08,1.718221016255408e-08,9.213752498571067e-09,4.1552609531644145e-09
22.050617776006376,5.813872561597238e-08,2.6177882355592432e-08,1.7012713712903843e-08,9.174193689827906e-09,4.071210931406313e-09
22.06058190514149,5.79326022525086e-08,2.609161977713837e-08,1.7130976549245897e-08,9.184566590844934e-09,4.109020376716008e-09
22.070546034276603,5.760968231333748e-08,2.6002700479518634e-08,1.6687482457154932e-08,9.191291715998783e-09,4.155206105406215e-09
22.080510163411716,5.814011746165732e-08,2.6175733887818523e-08,1.6964957595678583e-08,9.106180676088834e-09,4.156608002289691e-09
22.09047429254683,5.8256497897858794e-08,2.633874482878646e-08,1.70404328603548e-08,9.117213245355656e-09,4.117079988592802e-09
22.100438421681943,5.8286788098692384e-08,2.605152044444577e-08,1.702886769048775e-08,9.096842757115924e-09,4.139755778548844e-09
22.110402550817057,5.7928923838691156e-08,2.6284334531411947e-08,1.7142429217429228e-08,9.11167887697007e-09,4.10862130448195e-09
22.120366679952173,5.7445873145124894e-08,2.5977190324116075e-08,1.701514559798547e-08,9.09270069314514e-09,4.080285902148661e-09
22.130330809087287,5.786266183377768e-08,2.5856842633089015e-08,1.7006192652536893e-08,9.17418862259251e-09,4.118099058013939e-09
22.1402949382224,5.8106135112525353e-08,2.628478929397516e-08,1.721464580400207e-08,9.044677369315575e-09,4.130716576034832e-09
22.150259067357513,5.8101998194727044e-08,2.6135928176319953e-08,1.696989647877301e-08,9.108953371187613e-09,4.052468231875528e-09


==> figs/data/cyl_LES_LO/cylinderLES_finep1_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9721658333333334,-1.1292686666666676e-05,0.0001426751541666667,17.418625,1.973236433561182e-06,-0.00029909806453294987,-0.00013437375867537707,1.2791548685811124e-05,-3.160669164826184e-06,-3.314054365498091e-06,0.0008781093749803404
0.5055055055055055,0.9721966666666666,0.00012931880416666667,0.001708989295833333,17.418666666666663,3.6290770396888895e-05,0.0020117751889200605,0.0009216916247699065,-6.884937945207079e-05,1.2273731814338332e-05,6.934974296015035e-06,0.0006765555557421976
0.5105105105105106,0.9722258333333332,0.0002699317708333333,0.0032752895333333335,17.4186875,7.056853267242813e-05,0.004317741228472837,0.0019772101740807434,-0.00015092979012039124,2.7560845666238276e-05,1.554548767997283e-05,-0.0002575559896058621
0.5155155155155156,0.9722572916666667,0.00042302404166666673,0.0047225071666666665,17.41870833333333,0.00012115311316017198,0.0066198145927274495,0.0030431883260595657,-0.0002140757965684432,4.0284603639565805e-05,2.066787023683406e-05,0.00047499826388275324
0.5205205205205206,0.9722929166666665,0.0006847768125000001,0.005133120208333334,17.418666666666663,0.000313992184883729,0.008928186493593464,0.004204568122186246,-0.00010880587711110852,3.181164234258373e-05,8.845095236700973e-06,0.0010932222222663768
0.5255255255255256,0.9723295833333334,0.0009465272004166666,0.005543691458333333,17.418562499999997,0.0005066928362588713,0.011236242485014803,0.00536578833683294,-3.75062975603004e-06,2.3185440060152305e-05,-3.2231459366117224e-06,0.003263766927091183
0.5305305305305306,0.9723629166666669,0.001196019375,0.005855857291666666,17.418499999999998,0.0007151445376546244,0.013346658935379636,0.006443589602243898,8.515318018026497e-05,1.519143771068034e-05,-1.5222638402815715e-05,0.002732750000006945
0.5355355355355356,0.97237375,0.0013406314374999999,0.0053260791666666675,17.418312499999995,0.0010594439573487868,0.013767987047377063,0.006808974680152695,3.767854499721953e-05,1.3830034237615169e-05,-2.4552869358994744e-05,0.00030631901057631694
0.5405405405405406,0.9723843750000002,0.001485244791666667,0.004796406041666667,17.41804166666666,0.0014037105062421602,0.014188869489083463,0.0071743037675713155,-9.641962092103953e-06,1.2415893429589864e-05,-3.369092266630322e-05,0.0003661649308810411
0.5455455455455456,0.9723933333333332,0.0016429634375000003,0.004314891666666667,17.417791666666663,0.0017580085878097047,0.014578402543238266,0.007516462099107483,-4.7749271745106784e-05,1.041501988137892e-05,-4.205711085378473e-05,0.0001167899307006337
0.5505505505505506,0.9723947916666668,0.001913950520833334,0.004250513125,17.417437500000002,0.0021995342934038025,0.014701870638174207,0.0076583913642588155,-7.33550097606937e-06,3.647656668343109e-06,-4.5234679379587304e-05,0.002245933593655991
0.5555555555555556,0.9723968749999999,0.002184969375,0.004186124999999998,17.417125000000002,0.0026409279921636455,0.014825226357484378,0.007800192343112343,3.311552632507812e-05,-3.2430143871796954e-06,-4.838286989739568e-05,0.0033400677083363917
0.5605605605605606,0.9723983333333331,0.0024401518375,0.004109104374999999,17.41689583333334,0.003087703992343279,0.014924427761235358,0.007937138579546121,7.359434682553112e-05,-9.937437313034236e-06,-5.0535943597668687e-05,0.0017395308158825173
0.5655655655655656,0.9723891666666669,0.0025506884999999995,0.0039162820833333325,17.416395833333333,0.003585196071509301,0.014800210651310429,0.008030505125419165,0.00011408423016061894,-1.3778638900139393e-05,-4.385166151173059e-05,0.0045728433160547866
0.5705705705705706,0.9723808333333332,0.002661264,0.0037235368750000004,17.416145833333335,0.00408267184058897,0.014676022773140519,0.008123765785937067,0.00015461970619522328,-1.765838134033334e-05,-3.710262089441399e-05,-5.235460076846721e-05
0.5755755755755756,0.9723720833333332,0.002764053312499999,0.003525825833333334,17.415645833333333,0.00457998709261899,0.014544031052192997,0.00821461548709498,0.00019260397109274353,-2.147431059452631e-05,-2.9362179282663084e-05,0.0040302078992340284
0.5805805805805806,0.9723587499999998,0.0027867092708333333,0.0032773189375000004,17.415270833333334,0.0050758759181065176,0.014332050847248569,0.00828049835207415,0.00020369864826672439,-2.4146696730319884e-05,-1.2164820464093254e-05,0.0016751349825767647
0.5855855855855856,0.9723450000000001,0.0028093418750000008,0.0030289235416666688,17.414875,0.005571759681562702,0.014119742288845404,0.008346432745276041,0.00021480148909155586,-2.6834786737838567e-05,5.068770150286426e-06,0.0006704010418161488
0.5905905905905906,0.9723304166666664,0.002829486875000001,0.0027823574999999994,17.4145,0.0060697273373575365,0.013911418903408855,0.008412425797273328,0.00022767825180552555,-2.920632474490236e-05,2.246275743257821e-05,-0.0006435833333853225
0.5955955955955956,0.9723152083333328,0.0028167435416666664,0.0025616991666666668,17.41389583333334,0.0065952097058204805,0.013757679364046163,0.008479955233233055,0.0002638511629165988,-2.743433377339928e-05,4.1208725423486406e-05,0.004565239149144418
0.6006006006006006,0.9722993750000003,0.002804018125,0.0023410770833333324,17.41356250000001,0.007120712482354673,0.013603694358089892,0.008547462232553177,0.0003000125357596446,-2.567377899100873e-05,5.9961596294127015e-05,0.0013827252602141016
0.6056056056056056,0.9722833333333334,0.0027873118750000006,0.00211854375,17.413145833333342,0.0076450954758448195,0.013451711772379332,0.008614822730600984,0.00033565391618125135,-2.3803799158741775e-05,7.841770007523298e-05,0.0006855203990312475
0.6106106106106106,0.9722666666666667,0.0026843129166666656,0.001854514583333334,17.412562500000003,0.008146104880832082,0.013343462858993533,0.008678831923783058,0.00036019148588314496,-1.9823009548416443e-05,9.053767369215736e-05,0.004333850260309191
0.6156156156156156,0.9722495833333332,0.0025814879166666665,0.001590548541666666,17.41235416666667,0.008647019253469437,0.013235036822003268,0.008742806890041912,0.0003846700598254823,-1.5865037074927324e-05,0.00010262608027174055,-0.002994292100822804
0.6206206206206206,0.9722343750000003,0.0024777712499999996,0.0013264070833333334,17.411708333333333,0.009147691899632675,0.013127048977582616,0.008806862104069687,0.0004094426333297869,-1.1860864676206487e-05,0.00011461537667938573,0.004912914930514489
0.6256256256256256,0.9722175000000001,0.0022927460416666662,0.0010439825000000003,17.411395833333334,0.00961534331558842,0.01309151426720636,0.008875665911474213,0.00047141057992222235,-3.0264651552540003e-06,0.00011904553711471061,0.0007951349825248144
0.6306306306306306,0.9722008333333331,0.002107631041666666,0.0007616609999999985,17.410958333333337,0.010082862058058868,0.013055755289187747,0.00894448356711047,0.0005332844912998399,5.790783796494331e-06,0.00012343970553188767,-1.1751736280984915e-05
0.6356356356356356,0.9721839583333333,0.0019226019375,0.00047930208333333305,17.410520833333333,0.01055036193512325,0.01301984318617958,0.009013291935573334,0.0005950337012192689,1.458485592110823e-05,0.00012781174688749998,0.0002226453993330324
0.6406406406406406,0.9721683333333333,0.001697646041666667,0.0002371131249999996,17.410124999999997,0.011015449247917213,0.013015975027365949,0.00908065583012444,0.0006334132991752498,2.7352091025207024e-05,0.00011295338321931894,0.00025581770859162134
0.6456456456456456,0.9721522916666668,0.001471154166666666,-3.581250000000199e-06,17.40975,0.011480496122084566,0.013013099987174646,0.009147960443642342,0.0006707895810708595,4.025862700567705e-05,9.734355753585946e-05,-0.0008533958332463953
0.6506506506506506,0.9721362499999998,0.001244602083333334,-0.00024417083333333364,17.409270833333334,0.011945355132320831,0.013010209130604149,0.009215248976414892,0.0007080597217778558,5.312905169043836e-05,8.171883792488714e-05,0.0014557183159240594
0.6556556556556556,0.9721197916666665,0.0009921145416666665,-0.0004435333333333324,17.408854166666668,0.012395767792069546,0.013067576194848888,0.009300796817286391,0.0007324397442030468,6.664444720981739e-05,5.5088466067777686e-05,0.0020049370659762644
0.6606606606606606,0.9721060416666666,0.0007367931249999985,-0.0006385687499999999,17.4085,0.012844490469224285,0.01313113389661819,0.009388256276362146,0.0007553802638981733,8.021698406066281e-05,2.72852338847526e-05,-0.0006639166666104757
0.6656656656656657,0.972090208333333,0.00048155812500000057,-0.0008334837500000002,17.408125000000002,0.013293145185105581,0.013194696971505151,0.009475733751375288,0.0007782106000385344,9.376731751703333e-05,-5.374212032667837e-07,-0.0017743489584063354
0.6706706706706707,0.972076041666667,0.00019783729166666624,-0.0009583999999999989,17.4075625,0.013744671277072695,0.013276537719440002,0.009571942108488536,0.0007957155239270001,0.00010795546338589361,-4.1899258096666773e-05,0.004059475260419276
0.6756756756756757,0.9720629166666669,-9.163583333333367e-05,-0.0010690793125000002,17.40729166666667,0.014196499936207379,0.01336204248609025,0.00966993782329644,0.0008120961798596328,0.00012223489482560254,-8.60095812232566e-05,-0.0006781684029988355
0.6806806806806807,0.9720485416666667,-0.0003810618749999996,-0.00117998375,17.406812500000004,0.014648269375180755,0.013447584721683063,0.00976789448547536,0.0008284169156797557,0.00013647958957368675,-0.0001301337795488702,0.0022535898435194213
0.6856856856856857,0.9720350000000001,-0.0007011441666666679,-0.001284574166666666,17.406416666666665,0.015100747980190883,0.013572318619210337,0.009874867974356816,0.0008389028074830575,0.00014721284734191785,-0.0001781174480700049,0.002908826389045771
0.6906906906906907,0.9720220833333331,-0.0010318916875,-0.001386950416666666,17.405958333333334,0.0155533310328786,0.013710505535208375,0.00998483630423789,0.0008473652757274004,0.00015669642804784013,-0.00022745115147821662,0.0036561649305326682
0.6956956956956957,0.9720075,-0.001362451875,-0.0014895124999999988,17.405604166666667,0.01600577080822164,0.013848623019179008,0.010094794242435208,0.0008557574859015384,0.00016610385340329602,-0.00027680225926590886,0.0022352599826831465
0.7007007007007007,0.9719947916666666,-0.0016958097916666666,-0.0015653937500000007,17.40522916666667,0.016468551312483825,0.014008351625740796,0.010197270888794178,0.0008710545566176025,0.00017366907602908854,-0.000322646288562888,0.002164322482656189
0.7057057057057057,0.9719797916666665,-0.0020306424999999993,-0.0016262645833333342,17.404833333333332,0.01693709940770386,0.014180265680171663,0.01029558552570275,0.0008901836796875051,0.000180159718045239,-0.0003665296915502132,0.0005266388888571782
0.7107107107107107,0.9719660416666668,-0.002365529166666666,-0.0016872041666666645,17.404354166666668,0.017405320938428313,0.014352067925433311,0.010393833365888717,0.0009092932443336282,0.00018657879104535058,-0.0004104236139946285,0.0028310412325822654
0.7157157157157157,0.9719524999999999,-0.0027198445833333334,-0.0017250437499999997,17.403979166666662,0.017871529528775847,0.014534792974060592,0.010479250059748221,0.0009149068991005496,0.00019267672516500042,-0.00044688977530655725,0.0023424995661116554
0.7207207207207207,0.9719383333333328,-0.003092294375000002,-0.0017414722916666667,17.403479166666667,0.018335600215498342,0.014727346440924027,0.010552692054659725,0.000908039625861594,0.0001984703205746356,-0.0004764521091885242,0.005371228732656164
0.7257257257257257,0.9719235416666664,-0.003464785833333332,-0.0017579262499999992,17.403208333333335,0.018799286925795796,0.01491996594529956,0.010626198909106698,0.0009011628495329552,0.00020422543680587144,-0.0005060203735006892,0.00042303993046743926
0.7307307307307307,0.9719093750000002,-0.0038548920833333337,-0.001805175208333333,17.402708333333333,0.019257396057025852,0.015120224675800547,0.010691413653031062,0.0008836454110470329,0.0002089904755310411,-0.0005283617941144533,0.004284331597261826
0.7357357357357357,0.9718949999999998,-0.004274286041666666,-0.0019033397916666669,17.402375,0.01970611172883402,0.015332825214304121,0.010743223452842775,0.0008485570812959303,0.0002122039562076236,-0.0005387927353530143,0.001094359375088061
0.7407407407407407,0.9718795833333332,-0.004693741666666665,-0.0020015937499999986,17.40191666666667,0.0201544750391666,0.015545374872459964,0.010794916167131732,0.000813373577682552,0.00021543231306348957,-0.0005492139442419922,0.0035046597221821685
0.7457457457457457,0.9718650000000002,-0.005121245624999999,-0.002100026249999999,17.401583333333335,0.020606102009915084,0.015759981556415982,0.01084608851918665,0.0007857527497548026,0.00021709314356914322,-0.0005568826851961095,0.00031415972222248456
0.7507507507507507,0.9718500000000002,-0.005578617083333332,-0.002199667708333333,17.401083333333336,0.02107046861477087,0.015982244795306244,0.010894675564303541,0.0007857892503113016,0.00021312465565579116,-0.0005545062844581785,0.002715493055461593
0.7557557557557557,0.9718333333333335,-0.0060360147916666655,-0.0022992437499999995,17.400708333333334,0.021534316525434784,0.016204400978178088,0.010943224052016648,0.0007857377098820192,0.00020924027387823533,-0.000552128067299858,0.0007661649303827289
0.7607607607607607,0.9718187499999998,-0.006494790416666667,-0.002399418541666666,17.400187499999994,0.021997192697443574,0.01642651362399524,0.010991846177492262,0.0007845240502833444,0.0002049837998313566,-0.0005492701693237404,0.0036832981772363382
0.7657657657657657,0.9718029166666665,-0.006998337708333333,-0.0025160764583333343,17.399833333333326,0.022439127435986785,0.016653169359255825,0.011040789093533858,0.0007504363597445961,0.00018705397311757896,-0.0005326703423180566,0.002049972222494034
0.7707707707707707,0.9717879166666666,-0.007501793958333333,-0.002632614999999999,17.399375000000003,0.02288051475407338,0.016879840171595103,0.011089696747816532,0.0007162299563650488,0.00016931509644891628,-0.0005160142260791697,0.003624609375037835
0.7757757757757757,0.9717725000000002,-0.008005360208333333,-0.00274931,17.39902083333333,0.023321393374601505,0.017106441294523905,0.011138559563502196,0.0006819034914589605,0.0001517591674760071,-0.0004993249499835876,0.0009490412327295417
0.7807807807807807,0.9717560416666667,-0.008537232916666667,-0.002894505833333333,17.398520833333333,0.02376521982079325,0.017360892669314128,0.01121717438739508,0.0006681453253555165,0.00012270809298221396,-0.0004735877171856287,0.002722812066053848
0.7857857857857857,0.9717381250000002,-0.009075103125000003,-0.0030457758333333335,17.398125000000004,0.024209309169937274,0.01762126491623975,0.011302066871818808,0.0006586678743835337,9.140517806398302e-05,-0.0004458424737124745,0.0004548177082597249
0.7907907907907907,0.9717208333333335,-0.009613053541666666,-0.0031971849999999987,17.397645833333332,0.024652776701605053,0.017881486341409104,0.01138681962966656,0.0006490306900373867,6.037573252214376e-05,-0.0004180297641120698,0.00212779123268092
0.7957957957957957,0.9717041666666665,-0.010186629374999999,-0.0033787529166666662,17.397166666666664,0.02511354508197639,0.01815264652872812,0.011476255806648362,0.000636308937954883,1.809685243321791e-05,-0.0003854153122863964,0.0031753055556578147
0.8008008008008007,0.9716887499999999,-0.010785087291666669,-0.003581183541666665,17.396791666666665,0.025586098558777793,0.01843102929110756,0.01156892019670553,0.0006213201228956448,-3.1889951564493826e-05,-0.0003494089740694295,0.0020563732639402588
0.8058058058058059,0.9716712500000004,-0.011383397916666668,-0.0037836306249999993,17.396333333333335,0.026057855751870827,0.01870953830596023,0.011661365373861296,0.0006060936770259391,-8.155810481092992e-05,-0.0003133077002024397,0.0027948888889000045
0.8108108108108109,0.9716545833333333,-0.011992010416666666,-0.003987729166666668,17.395874999999997,0.026531816686166557,0.018992014682759982,0.011755520528639884,0.000591192443627821,-0.00013447361309524512,-0.0002788591152057131,0.00332465104173707
0.8158158158158159,0.9716372916666666,-0.01262136041666667,-0.004195269375,17.395374999999998,0.027010742927899258,0.019282524714871185,0.01185334656137576,0.0005771624390064543,-0.00019437267555224918,-0.0002478831160151971,0.004261942708353672
0.8208208208208209,0.9716202083333334,-0.013250735416666664,-0.004402853541666667,17.394937499999997,0.027488938844250837,0.019573135714023963,0.011951045104813821,0.0005628638068077078,-0.0002540015105062363,-0.00021680709031555697,0.004066037760480867
0.8258258258258259,0.971603541666667,-0.01388360208333333,-0.004608852499999999,17.394479166666667,0.027966245593191667,0.019864925145299906,0.012050041882067708,0.000549803775829224,-0.00031373625636432317,-0.0001861398649576042,0.0029278537326717924
0.8308308308308309,0.9715885416666666,-0.014594929166666664,-0.004780825833333333,17.394,0.02844542554261999,0.020185664537684663,0.012180242659604415,0.0005698520397709965,-0.000381745540454334,-0.0001664742027939168,0.003555666666727575
0.8358358358358359,0.9715725000000002,-0.015306285208333333,-0.004952774520833334,17.39354166666667,0.028923384299787826,0.020506449191212445,0.012310235438339152,0.0005896609206115585,-0.0004495194889933987,-0.00014675232035165985,0.0032499565971306765
0.8408408408408409,0.9715579166666664,-0.016017622083333332,-0.005124837749999999,17.393104166666667,0.029400394116128853,0.020826986038036177,0.012440302221245285,0.0006092226190154333,-0.000517087661090902,-0.00012697859544081517,0.0015941141492703537
0.8458458458458459,0.9715416666666669,-0.016781695833333332,-0.0053235437500000005,17.392625000000006,0.029892166351624155,0.021147597381941836,0.012572060830508377,0.0006271789913653904,-0.0005883072485127109,-0.00011524096028969138,0.003053942708049817
0.8508508508508509,0.9715270833333333,-0.017565829499999998,-0.005532436249999998,17.392125,0.030388649967310267,0.021468162982473015,0.01270447285218933,0.0006442985431128805,-0.0006608245186981712,-0.00010654379235528692,0.003779651041611487
0.8558558558558559,0.9715118749999999,-0.01834987583333333,-0.0057414118750000005,17.391645833333342,0.030883907056901232,0.02178855702301494,0.012836811363878889,0.0006610936799857248,-0.0007332166564194105,-9.77970942380018e-05,0.002946874565509461
0.8608608608608609,0.9714968749999996,-0.019167174999999998,-0.005921225520833337,17.391145833333336,0.03138680690251937,0.022115543254998104,0.01298304145354878,0.0006755747508943879,-0.0008009538673353799,-9.514437873977503e-05,0.003879937065903505
0.8658658658658659,0.9714820833333327,-0.02003897291666667,-0.006052808333333332,17.39075,0.0319029395644451,0.02245336351127993,0.013152071174843313,0.000686514500238559,-0.0008611282576656681,-0.00010261859308107638,0.0011894375001020308
0.8708708708708709,0.9714672916666666,-0.020910947916666662,-0.006184389999999999,17.390249999999998,0.03241754475722645,0.022791378320327897,0.013321049356264998,0.0006972237511469793,-0.0009211673793228998,-0.00011005530901018332,0.0023299375001215594
0.8758758758758759,0.9714529166666668,-0.02178291875,-0.006316044583333333,17.389750000000003,0.03293060861739756,0.023129149247488018,0.013490069785007178,0.0007077011765198724,-0.0009810724990325665,-0.00011747877579669551,0.003261604166652887
0.8808808808808809,0.9714343750000002,-0.022783002083333337,-0.006401309583333335,17.389187500000006,0.033434684816070835,0.023472835735618335,0.013666081291274664,0.0007256787212601883,-0.0010187991919141934,-0.0001586364161988321,0.0042830898435681775
0.8858858858858859,0.971415,-0.023783708541666667,-0.006486262708333335,17.38868750000001,0.033936939374671724,0.023816365896078485,0.013841963441819781,0.0007435165234286518,-0.0010563220811181217,-0.0001999303494214759,0.0033386940100967877
0.8908908908908909,0.9713972916666666,-0.024784297083333327,-0.006571355958333334,17.388145833333336,0.034436946951418405,0.024159942280868884,0.01401783718334611,0.0007611920825216674,-0.0010937086229181828,-0.00024120930855559198,0.004467812065684029
0.8958958958958959,0.9713787500000004,-0.02581157375,-0.006602349791666666,17.387687500000002,0.03496982516054833,0.024542200643895142,0.014222218048255601,0.0007930494405957653,-0.0011217342125623923,-0.0002922881812602041,0.0010317356770883634
0.9009009009009009,0.9713610416666669,-0.026857806250000008,-0.006594278750000001,17.387020833333334,0.0355257415767708,0.024952390487767297,0.014447153907443168,0.0008352748473073409,-0.001142936856958238,-0.000350447812184669,0.005048207899278623
0.9059059059059059,0.9713414583333333,-0.02790406875,-0.00658619916666667,17.386541666666666,0.03607944628052861,0.025362559480537002,0.01467216318633842,0.000877509912318807,-0.0011639922500947123,-0.0004086096908514218,0.004418873263944079
0.9109109109109109,0.9713233333333329,-0.028963233333333338,-0.006561219020833334,17.386041666666667,0.0366302561148789,0.02577205457162733,0.014899784414225231,0.0009097551117151664,-0.0011835017344756671,-0.0004661751848406007,0.002846831597196342
0.9159159159159159,0.9713035416666669,-0.03011013595833334,-0.006422524375000001,17.38547916666667,0.03717335887923734,0.02617618868065253,0.015145170738826493,0.0008747576470397066,-0.001193434221844396,-0.0005196342978624085,0.0038641453992340757
0.9209209209209209,0.9712850000000003,-0.03125681458333333,-0.006283861875000001,17.384958333333334,0.03771388654210312,0.02658034641326926,0.015390568523050353,0.0008400692736725143,-0.001203224482068304,-0.0005731060060246063,0.0038487482639766313
0.9259259259259259,0.9712662499999998,-0.03240362500000001,-0.006145168125,17.384354166666665,0.03825179675352605,0.026984424408715478,0.01563595931599999,0.0008057133390155465,-0.0012128734151666668,-0.0006265936071050002,0.006730207899352081
0.9309309309309309,0.9712462500000002,-0.03359703541666667,-0.006002662916666666,17.383895833333327,0.03881346837787791,0.02737509303790888,0.015889100969215607,0.0008011707172277711,-0.0012215021336367908,-0.000687862035789272,0.0034989891495342818
0.9359359359359359,0.9712260416666672,-0.03481656041666668,-0.005857971041666667,17.383270833333334,0.039386973787419254,0.027758038341941654,0.0161465531175236,0.0008135162223087287,-0.00122960618740656,-0.0007534822097514039,0.005436801649238987
0.9409409409409409,0.971204791666667,-0.0360362,-0.0057133135416666675,17.382791666666666,0.03995751728955999,0.02814100388170794,0.016403963435869376,0.0008262065988831244,-0.001237700211548333,-0.0008190862024594532,0.002095539930508039
0.9459459459459459,0.9711849999999999,-0.0372636056875,-0.005563645208333333,17.38214583333333,0.040529986191166524,0.028525525018662463,0.01666478709297299,0.0008395024354381849,-0.001245958894355234,-0.0008844064282287358,0.0047562287327309605
0.950950950950951,0.971163541666667,-0.038551668979166676,-0.005374527708333333,17.381541666666667,0.04113672715225411,0.028922072785245702,0.016951464017757822,0.0008551084243689747,-0.00125545602981533,-0.0009474746529901818,0.0049259565972761266
0.955955955955956,0.9711435416666668,-0.03983980624999999,-0.005185558333333333,17.381000000000004,0.041740248171295784,0.029318505818104936,0.017238241866053286,0.0008712011107019271,-0.0012650254448120393,-0.0010105209396916283,0.0037556666665068406
0.960960960960961,0.9711227083333335,-0.04112809250000001,-0.004996475,17.380354166666667,0.042340396673978105,0.029714889404241034,0.017524913386426987,0.0008877790765260628,-0.0012747024151560824,-0.0010735586934278803,0.004747374565852169
0.965965965965966,0.971101041666667,-0.042482410833333345,-0.00482559375,17.379791666666662,0.042954640603121215,0.030162359478293294,0.01783359778936778,0.0008674834354644009,-0.0012768459013101769,-0.001128489253080039,0.004091623264059763
0.970970970970971,0.9710804166666668,-0.043891787916666675,-0.004669677708333333,17.379125,0.043579510953478354,0.030652360776766963,0.018160585989124248,0.0008165738713866468,-0.0012728614479993344,-0.001176691262564418,0.006639234375086289
0.975975975975976,0.9710585416666665,-0.045301274375000006,-0.0045138970833333335,17.3785625,0.044200544540000976,0.031142228899787735,0.018487605869592073,0.0007661060013940707,-0.001269077020401462,-0.0012248704639069865,0.005773766927120505
0.980980980980981,0.9710379166666665,-0.04671084687500001,-0.004358060625,17.377916666666675,0.04481745095088697,0.031632090640922164,0.018814677824666386,0.0007160777558069915,-0.0012654836251916144,-0.0012730293674495104,0.006137326388625297
0.985985985985986,0.9710162499999999,-0.04818342749999999,-0.004325965500000001,17.377312500000006,0.04545996148101891,0.03217980685582614,0.019204892120204382,0.0006888218195465818,-0.0012554323001716813,-0.0013275980861058032,0.005676944010190255
0.990990990990991,0.9709956249999999,-0.04966028125,-0.00430215,17.376645833333335,0.04610027313283756,0.032731387338710824,0.019599367572506837,0.0006631611043536456,-0.0012452457061244663,-0.0013826317953427704,0.006554582899241268
0.995995995995996,0.9709741666666662,-0.05113721479166666,-0.004278367625,17.37604166666667,0.04673619359668429,0.03328300807046535,0.01999388296070732,0.0006375631124693288,-0.0012353773876747226,-0.0014376406449176453,0.00567599826388232
1.001001001001001,0.9709533333333334,-0.05263183750000002,-0.00426588,17.375333333333337,0.0473710771813736,0.03385909393449226,0.02039943524510714,0.0006190046470454995,-0.0012257747500864404,-0.0014952028724924413,0.007583222222081076
1.006006006006006,0.9709302083333332,-0.05417088958333333,-0.004282175625000001,17.374666666666666,0.04800963972175032,0.03449668380524999,0.020833163384431905,0.000618054007875017,-0.0012165075853727714,-0.0015592100218684104,0.005749888888772148
1.011011011011011,0.9709077083333337,-0.05571025833333334,-0.004298317291666667,17.373958333333334,0.048643512949766606,0.035134253635126816,0.021266902664950727,0.0006170849457826169,-0.001207744754564425,-0.0016232237885435462,0.006613498263902784
1.016016016016016,0.9708839583333334,-0.05724957083333332,-0.004314538541666667,17.373270833333333,0.04927263247273248,0.035771863923839145,0.02170048452816924,0.0006160272284790402,-0.0011994876695350883,-0.00168724088559375,0.007377218315980372
1.021021021021021,0.9708583333333332,-0.058823789583333334,-0.0043068847916666675,17.372541666666667,0.04993013677905574,0.03638605491005799,0.0221124808735692,0.0005807672985886753,-0.001200468107013288,-0.0017486646726644268,0.007921039930522511
1.026026026026026,0.9708325000000001,-0.06042282291666668,-0.004282245625,17.37185416666666,0.0506064991374478,0.03698376653907383,0.0225092214411195,0.0005212220684149545,-0.0012083349406375498,-0.001808205977102475,0.005974478732866828
1.031031031031031,0.9708066666666668,-0.062021814583333335,-0.004257522083333334,17.37122916666667,0.051277565349123935,0.037581373505709934,0.02290578539715502,0.0004617530464297196,-0.0012168874347856374,-0.0018677754307325424,0.0024805724825682773
1.0360360360360361,0.9707795833333334,-0.06362116041666667,-0.004232869958333333,17.370395833333337,0.051943660447236764,0.03817899947858249,0.02330223433752604,0.0004023794846913193,-0.0012261347203085633,-0.001927314621418131,0.007473593315864946
1.0410410410410411,0.970753958333333,-0.06531158333333334,-0.0041077066666666655,17.369687500000005,0.05259839708249306,0.03886910591260728,0.023716507335663065,0.00038530729873111107,-0.0012430923470142011,-0.001978795215481211,0.004372819010200146
1.0460460460460461,0.9707285416666666,-0.06701974999999999,-0.003963154166666666,17.36885416666667,0.053245936443270844,0.03957714757571791,0.02413406621970436,0.00037682644020520847,-0.0012622159582895312,-0.002028669112276734,0.007071603732583753
1.0510510510510511,0.9707018749999999,-0.06872814583333335,-0.003818552083333333,17.368083333333328,0.05388765030364539,0.040285147826653545,0.024551444004936057,0.00036886693512782086,-0.0012821876376818012,-0.0020784899954756878,0.00593132638903171
1.0560560560560561,0.9706766666666667,-0.07044156250000001,-0.003671172916666668,17.367291666666663,0.0545266112725586,0.04099525165608261,0.024970573496164637,0.00036363601229231736,-0.0013027050036992832,-0.0021275496911378347,0.0078051649306871695
1.0610610610610611,0.9706516666666666,-0.07227364583333333,-0.003464497499999997,17.36645833333333,0.05521979095129124,0.041753809757072484,0.025428412021555703,0.0004081157805278646,-0.0013183215919487412,-0.0021615603889894404,0.007166623264026839
1.0660660660660661,0.9706279166666666,-0.07410612499999998,-0.0032576845833333333,17.365624999999998,0.0559061155708177,0.04251232499115551,0.025886148209870813,0.00045335249405692706,-0.001335003763370313,-0.0021954542269638833,0.006943359375043201
1.0710710710710711,0.9706027083333336,-0.07593866666666667,-0.0030508777083333317,17.3648125,0.05658586057155555,0.043270608811875444,0.026343760983731816,0.0004993966646661113,-0.001352710069270489,-0.00222919766947151,0.005995173177041124
1.0760760760760761,0.9705779166666665,-0.07779641666666665,-0.002851775416666666,17.363958333333333,0.05728644672049307,0.044021763210306236,0.026782910044804514,0.0005414129247785765,-0.0013690047009443228,-0.0022635956719050426,0.0054509982639388
1.0810810810810811,0.9705516666666664,-0.07975939583333334,-0.0026836160416666677,17.363,0.058091209609635,0.04474413153827425,0.02714798911515306,0.0005649518662846917,-0.001376236737502431,-0.0023007013999078096,0.007689333333303239
1.0860860860860861,0.9705241666666669,-0.08172222916666665,-0.0025153277083333364,17.362020833333332,0.058888268926697455,0.04546656895985302,0.027512973937794113,0.00058917452092365,-0.0013846590029420746,-0.002337719650854558,0.010440916232710151
1.0910910910910911,0.9704975000000005,-0.08368454166666667,-0.0023471697916666663,17.36116666666667,0.0596776891527066,0.04618882412730242,0.027877594062029606,0.0006140195051038629,-0.0013941985307562679,-0.0023746256969068786,0.009475305555383784
1.0960960960960962,0.9704695833333336,-0.08570083333333335,-0.0021652009187500014,17.360354166666667,0.06044899216597223,0.04692304107164812,0.028251898352612274,0.0006050027060956928,-0.0013972844231937504,-0.0024206727731611298,0.006019874565993177
1.1011011011011012,0.9704404166666666,-0.08784108333333335,-0.0019513400000000004,17.359354166666666,0.06118806907882638,0.04768508810553773,0.028648491980148277,0.0005164136387816664,-0.0013834614178560244,-0.002488088989965971,0.007614582899350353
1.1061061061061062,0.9704102083333334,-0.0899804375,-0.0017374354166666698,17.358333333333334,0.061918104200641935,0.04844702298483957,0.029044959183708505,0.0004287581344136718,-0.0013704680979151698,-0.002555391667862845,0.011180555555483807
1.1111111111111112,0.9703799999999997,-0.09212124999999999,-0.0015235822916666666,17.35745833333333,0.0626386752984375,0.04920897036366718,0.029441362972212667,0.0003420394448138022,-0.0013583939509036458,-0.0026226052356267127,0.00822353993072511
1.1161161161161162,0.9703489583333335,-0.09431987499999998,-0.0013235650000000003,17.356520833333338,0.06336715701331772,0.049999102342357445,0.029857016763231926,0.0002755794313122913,-0.001345715030228646,-0.0026926151809390213,0.008684562065809587
1.1211211211211212,0.9703193749999999,-0.09663189583333336,-0.0011489916666666655,17.35556250000001,0.06411592254098915,0.050842596484816614,0.030308816461777688,0.00024612788195329887,-0.0013306005269063063,-0.0027679788303291964,0.007991975260097206
1.1261261261261262,0.9702889583333332,-0.09894352083333334,-0.0009745770833333329,17.354645833333333,0.06485420051843707,0.05168580019950864,0.03076065592785591,0.00021750307871818585,-0.001315688102971402,-0.002843309144790323,0.006476332899296722
1.1311311311311312,0.9702589583333334,-0.10125416666666665,-0.0008001187499999986,17.353645833333328,0.06558201039930556,0.05252904730998589,0.031212430585396134,0.00018967093440104186,-0.0013008688448524304,-0.002918610265241055,0.00826795789953394
1.1361361361361362,0.9702281250000002,-0.10358431249999998,-0.0006025697916666644,17.35264583333333,0.06632664437056902,0.0533929077429795,0.03166300074169713,0.0001687486390636069,-0.0012804609334339323,-0.0029829690108073474,0.009224249566045728
1.1411411411411412,0.9701972916666669,-0.1059511041666667,-0.000360627312499998,17.351604166666664,0.06711342602586416,0.054296911614608145,0.032110916922771134,0.00016069130471463392,-0.0012488107627026174,-0.00302628642266759,0.009541176649349836
1.1461461461461462,0.9701664583333335,-0.1083179583333333,-0.00011862766666666912,17.350562500000002,0.06788909490249827,0.055200694260810014,0.03255900941555468,0.00015375721626148596,-0.001216778269793316,-0.003069647015601088,0.012355933593596546
1.1511511511511512,0.9701341666666666,-0.11068481250000002,0.00012332729166666273,17.349562500000005,0.0686534139485065,0.056104422290379125,0.033006987059972216,0.00014796899982092416,-0.0011843941249687498,-0.0031129760014204514,0.010597725260254265
1.1561561561561562,0.9701018749999998,-0.11309095833333332,0.0003560408333333342,17.348604166666664,0.06935668514324829,0.05700976906825833,0.03345718645467548,0.00012675708238079836,-0.0011418142823195311,-0.0031376759567259315,0.01010013498267881
1.1611611611611612,0.9700693750000003,-0.11560029166666667,0.0005648854166666653,17.3475625,0.06991767673324825,0.05791978507113267,0.03391337208852467,6.324946059158038e-05,-0.0010726980651319966,-0.0031133297954807257,0.010200308593823593
1.1661661661661662,0.9700368749999998,-0.11810910416666666,0.0007735937500000001,17.34660416666667,0.07046615617961413,0.058829714052709974,0.03436935010513527,7.774231347656659e-07,-0.001002567435016406,-0.0030890815635110677,0.006365551649309964
1.1711711711711712,0.9700041666666669,-0.12061860416666663,0.000982402083333332,17.345458333333323,0.07100173566221832,0.059739409886146656,0.03482526487541928,-6.069965697790823e-05,-0.0009314034245461369,-0.003064915540710057,0.01153353993095152
1.1761761761761762,0.9699704166666665,-0.12314527083333333,0.001186089583333333,17.3444375,0.07155659643805165,0.06062269735816697,0.03527902197573458,-0.00011339451036115436,-0.0008572149538332465,-0.003039605563878395,0.011321141926941891
1.1811811811811812,0.9699374999999999,-0.12576997916666663,0.0013612216666666658,17.3434375,0.07227501650708289,0.06135856374224086,0.03572038543267205,-0.00012229272100878512,-0.0007705968723102866,-0.0030074439046568644,0.009967350260410512
1.1861861861861862,0.9699052083333332,-0.1283946875,0.0015363895833333365,17.342354166666663,0.07297988755511067,0.06209434784038155,0.03616158544912209,-0.00013022907290299415,-0.0006825433038164064,-0.002975328365235425,0.011918624566021663
1.1911911911911912,0.9698739583333333,-0.13102060416666667,0.0017115010416666656,17.34133333333333,0.07367095545046831,0.0628299665975177,0.03660262262999305,-0.00013721768282228783,-0.0005931215286440975,-0.0029433430873931424,0.010449888889013437
1.1961961961961962,0.9698410416666667,-0.13364445833333333,0.0018866187500000008,17.340229166666663,0.07434765875678995,0.06356566983635882,0.03704360133030657,-0.00014332385907473967,-0.0005023051452487237,-0.002911415529724764,0.012702447482752177
1.2012012012012012,0.9698052083333334,-0.1363563958333333,0.0019698041666666687,17.339125,0.07494903748201001,0.06446422403821164,0.03768409405455305,-8.416231166918383e-05,-0.00042008086865590293,-0.0028478673886325697,0.013494234375002634
1.2062062062062062,0.9697697916666663,-0.1390704583333333,0.0020498250000000003,17.338104166666668,0.0755333659522899,0.06536858988413605,0.038331470976779615,-2.2293439413541304e-05,-0.00033696781684391486,-0.0027832435986169957,0.010560572482575026
1.2112112112112112,0.9697354166666665,-0.1417857708333333,0.002129854166666668,17.336937499999994,0.07610289935586417,0.06627298455456206,0.03897880781053363,4.003384811675264e-05,-0.00025265688798371984,-0.0027185949900403587,0.011848121093919417
1.2162162162162162,0.9696995833333331,-0.14450008333333333,0.0022097610416666647,17.3358125,0.07665770508332642,0.0671772211228054,0.03962597597107683,0.00010274877966758646,-0.000167065687561962,-0.0026540465554852283,0.013354964843756534
1.2212212212212212,0.9696631249999998,-0.14730422916666666,0.0022204187499999983,17.334770833333334,0.07721025573628085,0.06803938224057465,0.04031716871813723,0.00011217311406263016,-8.255771339042966e-05,-0.002539357211946882,0.01280348914934848
1.2262262262262262,0.9696254166666667,-0.15014477083333333,0.002203556250000003,17.333729166666668,0.07775033945807244,0.06888501933985308,0.041025407063322764,0.0001002359898412766,2.298957031510217e-06,-0.002404847967217265,0.011833176649304278
1.2312312312312312,0.9695885416666664,-0.15298468749999997,0.0021866493749999973,17.332624999999997,0.07827581039052735,0.06973055189784418,0.04173372812059823,8.823930880644504e-05,8.84519267011721e-05,-0.0022703663116009857,0.013443942708363465
1.2362362362362362,0.9695516666666668,-0.15582416666666668,0.002169826874999999,17.331666666666667,0.07878480824930559,0.07057618768466586,0.04244182008335407,7.611813127447932e-05,0.00017589204933159705,-0.0021358302400011782,0.00895555555558758
1.2412412412412412,0.9695137500000001,-0.1586952083333333,0.002097376875000002,17.330479166666674,0.07932543501870659,0.07154724684357755,0.04322113148119748,9.653303513164051e-05,0.00025692184443142313,-0.0019753092603565494,0.012825187065800492
1.2462462462462462,0.969472916666667,-0.1616120833333333,0.0019421220833333345,17.32933333333333,0.07992243035399305,0.07270464482848008,0.04410631185064206,0.00016443181264184,0.0003275092931572912,-0.0017761909302093822,0.012331222222314864
1.2512512512512513,0.9694327083333333,-0.16452958333333337,0.001786884374999998,17.328124999999993,0.08050243287482634,0.07386201537756373,0.04499142031766172,0.00023153305001692682,0.00039910343580451394,-0.0015770217624048984,0.013792317708634982
1.2562562562562563,0.9693924999999997,-0.1674464583333333,0.0016317310416666677,17.326979166666668,0.08106478775828994,0.07501937912047431,0.04587647785586733,0.0002976959172129773,0.00047161384427343736,-0.0013777987294545909,0.013501291232614676
1.2612612612612613,0.9693522916666665,-0.1703670833333334,0.001478863333333333,17.325895833333334,0.08161045274982637,0.0761735629632413,0.04675679128937665,0.00036059004941527785,0.0005447256161250004,-0.0011781443602643332,0.010416905815930022
1.2662662662662663,0.9693110416666668,-0.17343875,0.001439832083333336,17.324687499999996,0.08212935416510418,0.07717980188357179,0.0474145572289362,0.0003137022600765629,0.0006041126357408854,-0.0009599387607999145,0.013328027343902704
1.2712712712712713,0.9692693749999998,-0.1765104166666667,0.001400578125000003,17.32360416666667,0.08262901030815972,0.07818595504758244,0.0480722591889353,0.00026655829508463584,0.0006636905610568575,-0.000741729337119437,0.010655343315875143
1.2762762762762763,0.9692272916666669,-0.17958270833333334,0.001361562291666667,17.322458333333337,0.08310988420099827,0.0791922711481259,0.048730105797151056,0.00021927871056870665,0.0007233972671142233,-0.0005235155303324763,0.011812289930333009
1.2812812812812813,0.9691860416666668,-0.18265500000000004,0.0013224500000000026,17.321208333333335,0.08357181764166663,0.08019845945933082,0.04938782708258323,0.0001717000380833346,0.0007832626572218755,-0.00030530392203340637,0.01636687326390529
1.2862862862862863,0.9691429166666666,-0.18576437499999998,0.0012849118749999997,17.320062499999995,0.08394701364752602,0.08134309900147349,0.05011947359790715,0.0001502589972227872,0.0008155235079066406,-9.629151357309343e-05,0.01647666276056725
1.2912912912912913,0.9690995833333332,-0.18890145833333338,0.0012486275833333378,17.318916666666674,0.0842508432062066,0.08259212842915815,0.05090676457222308,0.00014850607140689387,0.0008269577242745751,0.00010578531235985454,0.014292159722003817
1.2962962962962963,0.969054583333333,-0.19203874999999995,0.0012123641666666708,17.31772916666667,0.08453455599843751,0.08384111350646073,0.05169416125882027,0.0001465071491114589,0.0008383684569,0.00030786031214580006,0.013964843315875441
1.3013013013013013,0.9690112500000003,-0.1951758333333333,0.0011760291666666656,17.31654166666667,0.08480039408263892,0.08509020028873249,0.05248143106038534,0.00014432413929513942,0.000849857510805729,0.0005099396210064609,0.012384706597060813
1.3063063063063063,0.9689687499999998,-0.1983141666666666,0.0011443520833333278,17.315312500000005,0.08504819963263895,0.0863261487916427,0.053267770434181835,0.00014031206311284597,0.0008591963713451389,0.000712881578137832,0.01474469401028955
1.3113113113113113,0.9689229166666666,-0.20146999999999993,0.0012061791666666693,17.3140625,0.08533727660000001,0.08730269096515123,0.054033580284766375,0.00010484475004166676,0.0008250399561666662,0.0009330719891671533,0.013864746093815938
1.3163163163163163,0.9688783333333334,-0.20462604166666673,0.0012680124999999971,17.312750000000005,0.08560728723849823,0.08827926714429989,0.05479938097215627,6.975358699218756e-05,0.0007904436463222657,0.001153268737856112,0.015562437499852422
1.3213213213213213,0.9688337499999998,-0.20778104166666664,0.0013298187500000041,17.31147916666667,0.08585676789058164,0.08925548158209215,0.05556519269186013,3.5043416769531575e-05,0.0007554036208630207,0.001373475293378599,0.01581406206594238
1.3263263263263263,0.9687895833333333,-0.21093520833333324,0.0013915200000000022,17.310187499999998,0.08608796288537332,0.09023229283875629,0.05633091272795416,6.792694333343247e-07,0.0007199091875177947,0.001593693550835667,0.01720038151057679
1.3313313313313313,0.9687493750000001,-0.21405479166666666,0.0014294312500000032,17.309041666666662,0.08627283783120662,0.09125156089296821,0.05712331047464444,-2.192089157942675e-05,0.0007061122694414059,0.0018433968337513151,0.01582658159730954
1.3363363363363363,0.9687150000000001,-0.21712916666666668,0.0014382385416666715,17.308020833333337,0.08641194581597222,0.09232309813656395,0.05794803821291768,-3.0736880646699564e-05,0.000718687466936632,0.0021287369220316594,0.013456499565791091
1.3413413413413413,0.9686793749999999,-0.22020458333333334,0.001447035791666667,17.306895833333325,0.08653160814565976,0.09339465608741766,0.05877265576868664,-3.9535253094288305e-05,0.0007309009771475696,0.0024140670769846155,0.014898280816339593
1.3463463463463463,0.9686458333333338,-0.22327958333333334,0.0014558372916666628,17.305729166666662,0.08663101933315974,0.09446619303778016,0.05959730992946963,-4.826563111553811e-05,0.0007428058801057292,0.002699411153569281,0.017779676649524845
1.3513513513513513,0.9686114583333327,-0.22635541666666661,0.0014646375000000008,17.304645833333336,0.08671260034565975,0.09553793817032695,0.06042189485921831,-5.693574342187558e-05,0.000754351377230902,0.0029847505122398434,0.016732582899237514
1.3563563563563563,0.9685739583333332,-0.22932937500000003,0.0014890889583333343,17.303541666666664,0.08687970442877602,0.09660338678074086,0.061014999580723095,-0.00010962534736601369,0.0007674493322565104,0.0032619839288938923,0.01786245659729957
1.3613613613613613,0.9685360416666665,-0.23227749999999991,0.001517874375000004,17.302374999999998,0.08705653799375009,0.09766748772404839,0.06154349130934439,-0.00017452276819427103,0.0007811564810911452,0.0035369484269829094,0.01969435937508024
1.3663663663663663,0.9684974999999998,-0.2352239583333334,0.0015467941666666664,17.30133333333333,0.08721635609266491,0.0987313157611393,0.06207200184364218,-0.00023919112005642306,0.0007949353314605044,0.003811933966401964,0.01657322222234825
1.3713713713713713,0.9684597916666666,-0.2381710416666667,0.0015756562499999935,17.300229166666668,0.08735934657808155,0.09979478814071516,0.06260051216487823,-0.00030374097629557497,0.0008088714302977864,0.004086877350069915,0.01707078081602731
1.3763763763763763,0.9684212500000003,-0.24111124999999992,0.001605362500000005,17.299166666666668,0.08747849012343753,0.10086754781124362,0.06312637141354523,-0.0003664323742552066,0.0008227603588213536,0.00435949276636585,0.015499305555408682
1.3813813813813813,0.9683835416666667,-0.24384562500000004,0.0016609660416666667,17.298041666666666,0.08741826950169272,0.10218915785847509,0.06357416972235568,-0.00038063590579934855,0.0008341229274249614,0.004565046680737983,0.016921164930465693
1.3863863863863863,0.9683458333333332,-0.24658125000000009,0.0017165854166666659,17.296958333333333,0.08734227048177079,0.10351024083450727,0.06402218343483564,-0.0003944465972265612,0.0008459436802382821,0.004770641259093815,0.016482414930635514
1.3913913913913913,0.9683093750000001,-0.24931666666666674,0.0017720837499999968,17.29585416666667,0.08725203305555554,0.10483146388584966,0.0644700600565994,-0.00040804956972916755,0.000858168703750001,0.004976197845611761,0.015720312065980124
1.3963963963963963,0.9682714583333332,-0.25205125,0.0018276776458333352,17.294729166666666,0.08714600070677089,0.10615374292775631,0.06491788213029873,-0.00042131848143731716,0.0008708512415768224,0.005181694753375576,0.01713471831590141
1.4014014014014013,0.968235625,-0.2547325,0.0018688003333333337,17.293645833333333,0.08707114511041666,0.1074679034186475,0.06536563521764444,-0.0004557523190891664,0.000879250568885417,0.005374325425203556,0.017105457899333487
1.4064064064064064,0.9682072916666665,-0.25720812499999995,0.0018546975000000012,17.292604166666674,0.0871562721006511,0.10876293509718347,0.06581303580748245,-0.0005721470044161448,0.0008700543485455598,0.0055171991355823565,0.016882801649103385
1.4114114114114114,0.9681795833333334,-0.259684375,0.0018404554166666662,17.291458333333335,0.08722735871419271,0.11005675855719256,0.06626029862593072,-0.0006887656104075527,0.000861531153809896,0.005660114725732207,0.019635373263724887
1.4164164164164164,0.96815125,-0.262160625,0.0018262987500000027,17.290499999999998,0.08728534836627606,0.11134991463287576,0.06670763104429119,-0.0008054036699299452,0.0008536019849303385,0.005803064534924047,0.016526416666806654
1.4214214214214214,0.9681229166666668,-0.26463666666666674,0.0018120985416666662,17.28945833333334,0.08733243465555555,0.11264336213220859,0.06715476113382766,-0.000922115198928472,0.0008464191946750005,0.005945954936805739,0.01713053993040603
1.4264264264264264,0.96809625,-0.2669910416666666,0.0018367252083333308,17.288437500000004,0.08732557533641494,0.11395081394050903,0.06760829473985369,-0.0009684201983716563,0.0008473195201006492,0.006071408262318956,0.016803808593579106
1.4314314314314314,0.9680725,-0.2690579166666666,0.001952937458333332,17.287500000000005,0.08720742081232641,0.1152903318686171,0.06807654744114164,-0.0008476324556638712,0.0008668695790006941,0.006155499947996595,0.017135416666576475
1.4364364364364364,0.9680493750000004,-0.27112479166666664,0.002069290833333334,17.286500000000004,0.08708176401037326,0.11663088470211376,0.06854469198897764,-0.0007263869539147551,0.0008873836207309897,0.006239513376894421,0.019417749999888656
1.4414414414414414,0.9680260416666671,-0.2731914583333333,0.0021855693750000038,17.285625000000007,0.08694663542703993,0.11797080661984036,0.06901276883910265,-0.0006046413234884105,0.0009088498982706605,0.006323550431887191,0.016335026041360834
1.4464464464464464,0.9680035416666666,-0.27525729166666674,0.00230181875,17.284666666666666,0.08680550671766488,0.11931190996377541,0.06948080198039412,-0.00048244843830078153,0.0009312858892547751,0.006407451424287815,0.018214888888962832
1.4514514514514514,0.9679791666666665,-0.2772179166666667,0.0024299904166666677,17.28372916666667,0.08665356001232635,0.12062992847990822,0.06992152679966637,-0.00040617520250503384,0.0009433696340672741,0.0064782894715689175,0.018539426649226698
1.4564564564564564,0.967956458333333,-0.2789339583333333,0.0025855347916666637,17.2828125,0.08649543022183159,0.12190225250984106,0.07029995627665515,-0.0004361138169852002,0.0009303951508815105,0.006519150985639749,0.02022542317706666
1.4614614614614614,0.9679314583333332,-0.28065062500000004,0.0027410714583333325,17.282,0.08633126835377604,0.12317415319392694,0.07067838204301036,-0.00046557351954908826,0.0009182634512699221,0.006559794743165805,0.01768433333336361
1.4664664664664664,0.9679087499999999,-0.28236666666666665,0.0028966340416666674,17.281041666666663,0.08616114888888894,0.12444452617789535,0.07105659977242183,-0.0004944861219347223,0.0009068171749097218,0.006600501679248139,0.02080724826396363
1.4714714714714714,0.9678850000000002,-0.2840833333333333,0.0030522039583333344,17.28014583333334,0.08598478472222224,0.12571589238433004,0.07143479280978028,-0.0005227948296701385,0.0008962555410763891,0.00664108839488773,0.02176831206583074
1.4764764764764764,0.9678635416666669,-0.285701875,0.003144924166666667,17.279395833333336,0.08588923028815107,0.1270251094519859,0.07184152459428995,-0.0005099492688505204,0.0008762168070572918,0.006679210603564134,0.01810463498259196
1.4814814814814814,0.9678456250000003,-0.28698354166666673,0.0030193758333333346,17.2785,0.08608482181245665,0.12846130003624376,0.07234787016441699,-0.0003554509755605903,0.0008210157215855038,0.006708822396722529,0.020521083333221668
1.4864864864864864,0.9678287499999999,-0.28826625,0.0028938199999999988,17.277604166666674,0.08627756911093755,0.12989870913914095,0.07285428041105124,-0.00020129623542500046,0.000765844639796876,0.0067385281976094155,0.022727593315892136
1.4914914914914914,0.9678112500000001,-0.289548125,0.002768243750000001,17.27695833333333,0.08646750830898442,0.13133504515987396,0.07336062428132205,-4.74577126445304e-05,0.0007108156148151043,0.006768113792878046,0.01691908159733657
1.4964964964964964,0.9677927083333332,-0.29082875,0.002642664583333332,17.276062500000002,0.08665405484010415,0.13277259965723331,0.07386700943720748,0.0001059905457734369,0.0006557525885885424,0.00679780514394881,0.01891449609360052
1.5015015015015014,0.96777625,-0.2921035416666667,0.002512385,17.275229166666666,0.08682947927912325,0.13422264625494512,0.07437615332288039,0.00025740877944687476,0.0006014526975251741,0.006821660278333147,0.020832239149342513
1.5065065065065064,0.9677652083333332,-0.2932333333333333,0.002299439583333333,17.27464583333333,0.08687858722222223,0.135907420910936,0.07493152371243221,0.000377397212986111,0.0005576873628472222,0.006743979886937608,0.018902999566080325
1.5115115115115114,0.9677539583333333,-0.2943647916666667,0.002086470833333334,17.27391666666667,0.0869258277603733,0.13759127163946167,0.07548708915135292,0.0004968243855060766,0.0005137213874058166,0.006666406664996101,0.022427993055543993
1.5165165165165164,0.9677420833333333,-0.2954949999999999,0.0018735937499999983,17.273416666666666,0.08696978830833338,0.13927648964645992,0.0760424966078723,0.0006158482101562496,0.00046960431396145686,0.0065888111079971685,0.01782665972217501
1.5215215215215214,0.9677306250000002,-0.2966258333333333,0.0016606562500000022,17.2726875,0.08701123999930557,0.14096015888748603,0.07659786925302614,0.000734336877369792,0.00042533860067100636,0.006511086158777898,0.020933194010353873
1.5265265265265264,0.9677185416666667,-0.29775604166666664,0.0014476718750000034,17.272041666666663,0.08705092298433159,0.1426454042461423,0.07715327278362495,0.0008523376304654959,0.00038082144872525914,0.006433407802262468,0.02136833159732987
1.5315315315315314,0.96771,-0.2987527083333334,0.0012401852083333334,17.271583333333332,0.08707723593016482,0.1444457536073157,0.077767024025311,0.0010272291064911893,0.0003595697453477433,0.0062828080206534815,0.02053415972233097
1.5365365365365364,0.967701458333333,-0.2997147916666666,0.0010341270833333332,17.2710625,0.08709854365620666,0.14627663891450884,0.07839558158110878,0.0012164792250047747,0.0003437296097014743,0.006113264072878464,0.022900121093755388
1.5415415415415414,0.96769375,-0.3006752083333333,0.0008280804166666665,17.27075,0.08711879409370667,0.14810743928282352,0.0790239187116425,0.0014053497101313365,0.0003273085071905375,0.005943658838899141,0.01723610416667043
1.5465465465465464,0.9676852083333336,-0.30163854166666676,0.0006219870833333312,17.27025,0.08713585684787316,0.14993836313206813,0.07965216418481279,0.0015938336100855032,0.00031032965412847386,0.005773870915634975,0.019506604166735997
1.5515515515515514,0.9676770833333332,-0.3025995833333333,0.0004158708333333341,17.26979166666667,0.08715328383315972,0.1517689937181167,0.08028012711689472,0.0017818043617204868,0.0002926792723744794,0.005603961580468078,0.019712456597005712
1.5565565565565564,0.9676733333333334,-0.3034647916666667,0.00019638552083333172,17.26939583333333,0.0870939118853733,0.15366704476606058,0.08093325295299905,0.0019282743619993704,0.00031942010505859415,0.005390754975022048,0.019842551649333018
1.5615615615615615,0.9676733333333334,-0.3042079166666667,-3.99431875000003e-05,17.269000000000002,0.08694337677065969,0.15565291507120843,0.08161816653404427,0.002022565653645599,0.0004023246241310766,0.005123048180675937,0.022264000000006945
1.5665665665665665,0.9676743750000002,-0.3049510416666668,-0.00027644125,17.268645833333334,0.0867902788530815,0.1576365902469019,0.08230277080124285,0.0021164279111861983,0.00048477337624717965,0.004855175601297226,0.023037749565958165
1.5715715715715715,0.9676756250000002,-0.3056935416666667,-0.0005127622916666671,17.2683125,0.08663604191662333,0.15962140374149894,0.08298725292629329,0.0022099437540273,0.0005668692783490452,0.004587283571320951,0.0233000690104177
1.5765765765765765,0.9676752083333334,-0.30643708333333336,-0.000749189583333333,17.268083333333333,0.08648089729149308,0.16160589704830156,0.08367188119092614,0.0023031219875529517,0.0006485321728690971,0.004319154551535342,0.020172993055666666
1.5815815815815815,0.9676762500000003,-0.30718104166666654,-0.0009855979166666672,17.26770833333333,0.08632334930724832,0.16359007026341335,0.08435611552328433,0.0023960142552938374,0.0007299032854942704,0.004050938684706912,0.021665581597233086
1.5865865865865865,0.9676833333333333,-0.30764208333333337,-0.0011918812500000013,17.26754166666666,0.08624884856232647,0.16578232941908588,0.08503475217484126,0.0023848603774973957,0.0007791540383190975,0.003736467872031245,0.023046456597455744
1.5915915915915915,0.9676914583333334,-0.3081020833333334,-0.001397974999999999,17.267416666666662,0.08617268957899303,0.16797554566589937,0.0857132472784399,0.0023729439067187493,0.0008280342726503131,0.0034216381100163167,0.023613326389011036
1.5965965965965965,0.9676983333333333,-0.3085620833333333,-0.0016040170833333343,17.267416666666666,0.08609860739565973,0.17016930212919637,0.08639197966787959,0.0023607955220644084,0.00087671344777717,0.0031066745321530758,0.02027999305562389
1.6016016016016015,0.9677056249999998,-0.3090224999999999,-0.0018101666666666683,17.26722916666667,0.08602217782708341,0.17236213996330557,0.08707013718067527,0.002348534687916666,0.0009251920795114583,0.0027916436360693755,0.022380239149185854
1.6066066066066067,0.9677139583333333,-0.30948187499999996,-0.002016304166666666,17.26716666666667,0.08594617737981776,0.17455530951750745,0.0877482189220207,0.002335928155929686,0.0009734533062679689,0.0024765262827531366,0.02037197222210807
1.6116116116116117,0.9677252083333333,-0.3097208333333333,-0.0021850458333333325,17.267104166666666,0.08586071373263891,0.1767818922413729,0.088391160645157,0.002367127283628473,0.0009899002645008675,0.0021574044581108807,0.02273869748267998
1.6166166166166167,0.9677418750000001,-0.30968812500000004,-0.002307732708333336,17.267229166666674,0.08576264023398429,0.1790511327030802,0.08898894641833324,0.0024523158970550774,0.0009671028032486981,0.0018333467328555618,0.0225885724823911
1.6216216216216217,0.9677585416666666,-0.3096547916666667,-0.002430375625,17.267375000000005,0.08566474333120656,0.18131930160765475,0.08958727250582636,0.002537626708835547,0.0009443217068923612,0.001509192827917656,0.022552276041437835
1.6266266266266267,0.9677756249999999,-0.30962208333333335,-0.0025530458333333345,17.267458333333334,0.0855654155123264,0.18358827362363953,0.09018514140402606,0.0026228880260711802,0.0009215501848585067,0.0011850193434098867,0.024257706597268225
1.6316316316316317,0.9677908333333335,-0.30958916666666664,-0.0026756562499999983,17.267625,0.08546746454930562,0.18585596586363182,0.09078325897065977,0.002708204665442709,0.0008988170100694443,0.0008607639214453127,0.022876859375003278
1.6366366366366367,0.967808333333333,-0.30955583333333336,-0.002798299791666667,17.267750000000003,0.08536956104930553,0.18812571118494262,0.09138135630052448,0.0027935374760741324,0.0008760581406593748,0.0005364567484605886,0.022726604166507514
1.6416416416416417,0.9678345833333334,-0.30920374999999994,-0.002915675000000001,17.26810416666667,0.08538241598593752,0.1904321238392944,0.0919533825285716,0.002939610772885417,0.0008419902696243487,0.0002759485671776954,0.021120155815879116
1.6466466466466467,0.9678635416666667,-0.3087695833333334,-0.0030317843750000003,17.268333333333334,0.08542426107482635,0.1927485166168369,0.09251879545030892,0.0031010438684414042,0.0008051659326446529,3.144891482131155e-05,0.025497222222099936
1.6516516516516517,0.9678912500000002,-0.30833708333333326,-0.0031478343750000006,17.2688125,0.08546553470815978,0.19506509113874765,0.09308453691327861,0.003262610721662759,0.0007685346203614582,-0.00021302195338374161,0.021239839843758546
1.6566566566566567,0.967920625,-0.30790437499999995,-0.0032640510416666675,17.268979166666664,0.08550635418919278,0.19738101263746413,0.09364985835494062,0.0034241554457141907,0.0007320373726861976,-0.00045757541933984176,0.026941874566034585
1.6616616616616617,0.9679477083333333,-0.307470625,-0.003380038750000001,17.269499999999997,0.08554743976210938,0.19969753367138182,0.09421559218305207,0.003585989456346615,0.0006957055781328124,-0.0007021804907480156,0.021036416666788682
1.6666666666666667,0.9679785416666662,-0.307013125,-0.0034967395833333348,17.269729166666664,0.0855723160777343,0.20201589781228632,0.09475675928407791,0.003738471719876302,0.0006603672143268234,-0.0009419061853463327,0.025204509982700074
1.6716716716716717,0.9680129166666668,-0.3060658333333333,-0.003626141875000002,17.270395833333335,0.08529912233263887,0.204370392761769,0.09482592419083884,0.0037042629069098947,0.0006417145959774304,-0.0010836329149308864,0.022386093315844846
1.6766766766766767,0.9680487500000002,-0.30511875000000005,-0.003755429999999999,17.27097916666667,0.08502359006510411,0.20672610507884848,0.0948952574612903,0.0036703443510208342,0.0006232384940364579,-0.001225334508354709,0.022653624565862174
1.6816816816816818,0.9680839583333333,-0.3041708333333332,-0.0038849358333333333,17.2715,0.08474697914930558,0.20908136560690424,0.09496419632515617,0.0036365885384618078,0.0006049743628038195,-0.0013670970093659983,0.025704416666769703
1.6866866866866868,0.9681195833333334,-0.30322375000000007,-0.004014331041666665,17.27208333333333,0.08446869076927077,0.21143659347962124,0.09503347078396948,0.0036031682378044275,0.0005868509018122401,-0.0015088833548903915,0.02597065972230439
1.6916916916916918,0.9681560416666665,-0.30227541666666674,-0.004143674375000001,17.2726875,0.08418832247899302,0.21379157996267406,0.09510245512469084,0.0035699401434325525,0.0005689469259005208,-0.0016506948724435957,0.025724860677087236
1.6966966966966968,0.9681935416666665,-0.3012539583333334,-0.0042614979166666666,17.273333333333333,0.08398438592183152,0.2161370479688395,0.09514961976716212,0.0035373950716749134,0.0005708092122913631,-0.0017777511847680155,0.02445555555550527
1.7017017017017018,0.9682431249999999,-0.29991729166666664,-0.004329960416666667,17.27414583333333,0.08410670149266494,0.2184441681094568,0.09510181398328184,0.0035071357696427954,0.0006558415906374134,-0.001842358033750901,0.024719062066083097
1.7067067067067068,0.9682922916666663,-0.29858,-0.004398483333333331,17.2749375,0.0842262336,0.22075086167769975,0.09505459188339291,0.0034769181380000006,0.0007405727835716669,-0.0019069704915766618,0.024659371093775917
1.7117117117117118,0.9683418750000001,-0.29724333333333336,-0.004466997916666669,17.275729166666665,0.0843424424555555,0.22305775426294577,0.09500697322300666,0.003446981634673609,0.0008250819212166669,-0.001971578145997822,0.025640093316042112
1.7167167167167168,0.9683910416666662,-0.29590625,-0.004535504583333332,17.27660416666667,0.08445574121093752,0.22536484586484132,0.09495927159799318,0.003417115638554688,0.0009092874452864588,-0.0020361145693651465,0.023115134982560903
1.7217217217217218,0.9684404166666667,-0.29456812499999996,-0.004603907708333333,17.277312500000004,0.08456482806731774,0.22767109570047983,0.09491250689854368,0.0033875949136832036,0.000993210278672005,-0.0021006778560620884,0.02718111067696327
1.7267267267267268,0.9684906249999999,-0.2931102083333333,-0.0046205391666666665,17.27825,0.08467744743745667,0.22994823395114267,0.09484993742278573,0.0033770709272460077,0.0010876058998664066,-0.002152705721424957,0.023951937500044096
1.7317317317317318,0.9685468750000003,-0.29122708333333336,-0.0044583279166666686,17.27927083333333,0.08480824426649301,0.2321263733121875,0.09473726989240137,0.0034314362476189236,0.0012186564765794272,-0.0021611791134217235,0.025757801649319845
1.7367367367367368,0.9686035416666665,-0.28934375000000007,-0.004296100833333332,17.28039583333333,0.08493248600260411,0.2343034185176298,0.09462547940785747,0.003485183824505209,0.0013493570266927086,-0.0021697763838823365,0.024378176649463512
1.7417417417417418,0.9686604166666669,-0.2874614583333333,-0.004133876458333335,17.281458333333333,0.08504986830620663,0.23648041106542728,0.09451283783632289,0.003538471511384331,0.0014796205011414934,-0.0021783924618533792,0.024114539930508272
1.7467467467467468,0.9687156250000001,-0.28557812500000007,-0.003971615833333335,17.282458333333334,0.0851590928548177,0.2386575596010057,0.09440092690812346,0.0035910421262630183,0.0016095984771158853,-0.0021870081872514603,0.02684228993052784
1.7517517517517518,0.9687735416666667,-0.28369541666666664,-0.0038093370833333345,17.283520833333323,0.08526295222899305,0.24083486395098555,0.0942883941802576,0.003642987424753298,0.0017392107350842013,-0.0021956914723662876,0.02719927039970571
1.7567567567567568,0.9688320833333334,-0.28172062499999995,-0.0036216814583333334,17.284583333333334,0.08535703111627607,0.24300792509008104,0.0941660577691744,0.0037081578443407546,0.001862783728053386,-0.002200199261456069,0.029428993055432784
1.7617617617617618,0.9688977083333329,-0.27921250000000003,-0.003286990937499999,17.286083333333337,0.08542850484375,0.24515919569057681,0.09398651347201133,0.0038519089595299484,0.001953831009726562,-0.0021804297018361957,0.024656326388765137
1.7667667667667668,0.9689635416666668,-0.27670395833333333,-0.002952293750000001,17.287375,0.08548929444266487,0.24730920062828032,0.09380738104557186,0.0039940655082122386,0.0020456016928822045,-0.0021605894903168783,0.028123942708305094
1.7717717717717718,0.96903,-0.27419583333333325,-0.0026175565208333344,17.288833333333333,0.08553497831597226,0.2494610650645269,0.09362763942717515,0.004134526075139669,0.002138175850851563,-0.002140672047350935,0.025616972222280765
1.7767767767767768,0.9690970833333332,-0.27168833333333325,-0.002282847083333334,17.290250000000004,0.08556961619722225,0.25161145527586076,0.09344845553354265,0.004273293747340973,0.0022315401219611102,-0.0021205917090147608,0.023713270833127353
1.7817817817817818,0.9691620833333331,-0.26917937499999994,-0.0019480912500000021,17.29156250000001,0.08559079740794272,0.25376099660714835,0.09326928730753113,0.0044104285982153645,0.0023256402715859372,-0.0021004329665300463,0.026866308593469057
1.7867867867867868,0.9692287500000001,-0.2666714583333334,-0.0016133927083333336,17.293000000000003,0.08559945831037322,0.2559117719639687,0.09308942631104498,0.004545833588604382,0.0024205086042763187,-0.0020801779312124105,0.02506766666652993
1.7917917917917918,0.969309166666667,-0.26393166666666673,-0.0012884729166666661,17.2945,0.0859873669972222,0.25812188150420967,0.0930670290659871,0.004422434737315973,0.002471465608247536,-0.0020197359417724963,0.027978083333437098
1.7967967967967968,0.9693910416666668,-0.2611814583333334,-0.0009640541666666662,17.296145833333338,0.08637799582287324,0.260333028932897,0.09305219336933485,0.004285383426837675,0.0025217293988876307,-0.001957269806134137,0.02583931206578427
1.8018018018018018,0.9694729166666664,-0.2584304166666666,-0.0006395875000000019,17.297645833333334,0.08675413640815977,0.26254479926116336,0.09303604658645515,0.0041465342608802075,0.002573342869344965,-0.0018946418660980568,0.028531957899247118
1.8068068068068068,0.9695535416666665,-0.255680625,-0.0003150677083333312,17.299208333333336,0.08711387633294268,0.2647561507323392,0.09302029619343076,0.004005934958082683,0.0026263562982091143,-0.001831907889368596,0.029474373263781217
1.8118118118118118,0.9696354166666664,-0.2529297916666667,9.370312500000749e-06,17.300875,0.08745985382078993,0.2669674999121972,0.09300481784340865,0.003863598364521811,0.002680734609900477,-0.0017688996140752717,0.027432567708217448
1.8168168168168168,0.9697170833333333,-0.2501797916666666,0.00033381345833333333,17.302333333333333,0.08778986350828995,0.2691790552352417,0.09298984045901357,0.0037192906731280304,0.0027364571526225265,-0.0017057871768370002,0.03176122222214417
1.8218218218218218,0.9698041666666666,-0.24709833333333334,0.0006205343750000006,17.304124999999996,0.0881038719972222,0.271375656603756,0.09295976744320082,0.0038171369681718765,0.0027982635921607645,-0.0016548268907865152,0.028924651041791094
1.8268268268268268,0.9698954166666668,-0.24383562499999997,0.0008867541666666669,17.30595833333333,0.088396479647526,0.27356608866704785,0.0929226193656293,0.004045912048117187,0.0028640813943895177,-0.0016105118578185146,0.027139498264091344
1.8318318318318318,0.9699868749999996,-0.2405725,0.0011528933333333335,17.307770833333333,0.08866841391041663,0.27575533750362863,0.0928860731925496,0.0042728590147666674,0.002931403501584896,-0.0015660188063733034,0.026068780815933223
1.8368368368368369,0.9700781250000001,-0.23731041666666666,0.0014190354166666666,17.309479166666666,0.08891939114149304,0.2779465280051529,0.0928490247514966,0.004498057035993923,0.003000199344392362,-0.0015213958592854345,0.029430978732762014
1.8418418418418419,0.9701685416666672,-0.23404833333333333,0.001685202083333336,17.31133333333333,0.08914887766388896,0.2801354934272717,0.09281191158622223,0.00472160769726736,0.0030705142761111104,-0.0014766901204486113,0.026696555555645318
1.8468468468468469,0.9702595833333336,-0.23078541666666672,0.001951377083333333,17.31295833333333,0.08935746645399306,0.28232556712747864,0.09277454620133897,0.004943349581584202,0.0031423774709960937,-0.0014318167818286778,0.03230708159730966
1.8518518518518519,0.970351875,-0.22749416666666664,0.0021890333333333327,17.314833333333336,0.08956161246597226,0.2844802081330656,0.09270419086095016,0.0050855783556388885,0.0032129883058802083,-0.0013822914356797918,0.03217163888888308
1.8568568568568569,0.9704499999999996,-0.22409708333333322,0.0023249500000000005,17.316854166666673,0.08980799724149316,0.2865141779408309,0.09251511855833036,0.004949276743062499,0.0032750168398578135,-0.001316544301119646,0.03031177039912336
1.8618618618618619,0.9705474999999998,-0.22069937499999992,0.0024609416666666662,17.318833333333334,0.09003324420794276,0.28854748543278,0.09232636257711856,0.004812162829411455,0.00333799152061862,-0.001250722936002391,0.030720305555405503
1.8668668668668669,0.9706435416666662,-0.2173020833333333,0.0025968874999999984,17.320854166666667,0.09023272124565968,0.2905809645086456,0.09213767324825183,0.004674028084765624,0.0034018963975225697,-0.0011848407989890474,0.029677603732636726
1.8718718718718719,0.9707422916666667,-0.21390458333333331,0.0027328562499999982,17.322833333333335,0.09041107922899311,0.29261378149671696,0.09194865420152114,0.004534985477466145,0.003466730663337586,-0.001118973566428494,0.030695305555525465
1.8768768768768769,0.9708393749999998,-0.21050770833333332,0.002868906458333334,17.32474999999999,0.09056525473224829,0.29464760270906676,0.09175970213435602,0.004395092965633116,0.0035325008140067574,-0.0010530442345360966,0.032829104166978595
1.8818818818818819,0.9709358333333332,-0.20711,0.0030047512499999976,17.32672916666667,0.09069732290000003,0.29668055480325894,0.09157098303081856,0.0042541434063874985,0.003599232163885416,-0.00098712166162891,0.03320638498257722
1.8868868868868869,0.9710374999999999,-0.20359562499999997,0.0030556977083333347,17.3288125,0.09097486314752601,0.2987606627115153,0.09136599262543513,0.00422389985140586,0.003674867044605078,-0.0009270510485740974,0.032882339843752106
1.8918918918918919,0.9711414583333337,-0.2000222916666667,0.003064453958333334,17.33093749999999,0.0913100411697482,0.3008639424552707,0.09115283684406496,0.004248702645119487,0.003754686472411761,-0.0008699402130357035,0.032772037760651074
1.896896896896897,0.9712456250000002,-0.1964502083333333,0.0030730443750000007,17.33304166666667,0.09161856564578998,0.3029674313982693,0.09094036841912362,0.0042735702285196615,0.0038345217256954434,-0.000812821572001973,0.03295824826381022
1.901901901901902,0.971350625,-0.19287729166666678,0.00308165791666667,17.33522916666666,0.09190355869266492,0.30507071171781797,0.09072725406566068,0.0042982350203098095,0.003914377949615668,-0.00075566381143836,0.03066307248280964
1.906906906906907,0.9714547916666669,-0.1893047916666666,0.003090252083333333,17.337291666666665,0.09216223751870661,0.30717399200872814,0.09051413982020495,0.0043229014018329,0.003994291782348135,-0.0006985623971950812,0.032484331597288474
1.911911911911912,0.971559375,-0.18573166666666663,0.003099049999999999,17.339416666666665,0.09239478966388892,0.30927768755576424,0.09030171309902972,0.004347449117416666,0.004074154437444792,-0.0006414569179701982,0.03296299305566208
1.916916916916917,0.9716627083333332,-0.1821589583333333,0.003107635416666664,17.3415625,0.09260355139891494,0.3113813842687838,0.09008880703136087,0.004372036588713107,0.004154119577955859,-0.0005843494300578837,0.03146005859383649
1.921921921921922,0.9717770833333335,-0.17822937500000005,0.003250672916666667,17.343854166666667,0.09314408155377603,0.3130279747922556,0.08989547611829543,0.004373159193933595,0.004215479945847006,-0.0005300694045417729,0.031764312066002276
1.926926926926927,0.9718910416666667,-0.17429770833333327,0.0033947104166666647,17.34614583333333,0.09365864220308161,0.31467118427452023,0.08970190942920299,0.004373105435663628,0.004276204997233725,-0.0004758313141523373,0.031849728732765925
1.931931931931932,0.9720049999999997,-0.170365625,0.003538872916666666,17.348437500000003,0.09414078298502607,0.31631330971181304,0.08950858482371142,0.004371744921243487,0.004336404233753255,-0.00042157344900248033,0.03234130859380002
1.936936936936937,0.9721191666666669,-0.16643312500000002,0.003683060416666666,17.350749999999994,0.09459253573606768,0.3179566433993006,0.08931533518325142,0.004369383525542971,0.0043960934426798175,-0.0003674038131493808,0.03251610416685935
1.941941941941942,0.9722327083333336,-0.16250166666666668,0.003827203124999999,17.353062499999997,0.09501243749722221,0.31959972751623994,0.08912201503651697,0.00436595667815104,0.004455300685651735,-0.00031327045817564086,0.03163853776061387
1.946946946946947,0.9723479166666666,-0.15856937500000004,0.0039713502083333335,17.355291666666663,0.09540248247877602,0.32124172837752274,0.08892862422073292,0.004361254312108202,0.004514018071124792,-0.0002590887584083562,0.03447616493070882
1.951951951951952,0.9724635416666668,-0.15462139583333337,0.004080488687499999,17.357604166666665,0.09576191145055163,0.32290272461207126,0.08872758575611264,0.004329330856543377,0.004560146754220541,-0.00020894031600033098,0.03441092664940015
1.956956956956957,0.9725843750000003,-0.15060150000000003,0.004036496458333332,17.359916666666667,0.09608783403108336,0.3246414150296752,0.08849325597321546,0.004183027629703021,0.004553958927563407,-0.00017629302544090129,0.035376659722203385
1.961961961961962,0.9727056249999997,-0.1465832708333333,0.003992522916666667,17.362354166666673,0.09638090721180168,0.3263807264274266,0.08825879498734157,0.004037158901335373,0.0045481268056678905,-0.00014358587445406404,0.034074457899123445
1.966966966966967,0.9728262500000002,-0.14256460416666664,0.003948529166666668,17.364791666666665,0.09664220863880163,0.32812024245075333,0.0880245568367327,0.0038915875810197056,0.004542741914814337,-0.0001108929578430394,0.03234370659720298
1.971971971971972,0.9729485416666664,-0.13854575,0.003904597916666664,17.367041666666665,0.09687165849027085,0.3298597541151092,0.08779018797971926,0.003746415446813021,0.004537806759520781,-7.825092567138418e-05,0.03690541493062938
1.976976976976977,0.973069375,-0.13452689583333335,0.0038605604166666676,17.369479166666668,0.0970677851307808,0.33159822107326925,0.0875555001886553,0.003601563584031208,0.004533348864154197,-4.556362979504873e-05,0.034318478732586755
1.981981981981982,0.9731902083333335,-0.13050712499999997,0.0038166749999999985,17.37185416666666,0.0972320361575677,0.33333772465861106,0.0873212440789181,0.0034570582813093745,0.0045292872423577345,-1.2811058883056925e-05,0.033266145399522884
1.986986986986987,0.9733091666666668,-0.12644845833333332,0.003753762500000001,17.374250000000004,0.09739787071845664,0.3349857009337603,0.08706595796585198,0.0033483193560744804,0.00452072806820236,2.2057077715041954e-05,0.032520270833174436
1.991991991991992,0.9734239583333335,-0.12226714583333331,0.003633839583333334,17.376562499999995,0.09762993254977041,0.33635992020988253,0.08674766584205307,0.00334715752760369,0.0044982864914095795,6.37955455060997e-05,0.032992350260599324
1.996996996996997,0.9735383333333333,-0.11808577083333333,0.0035139270833333337,17.378875000000004,0.09782681322669749,0.33773577731645305,0.0864292441899613,0.0033470306216208767,0.004477608523951176,0.00010541747993487141,0.03449540104151083
2.002002002002002,0.9736516666666669,-0.11390443749999996,0.0033939979166666685,17.38122916666666,0.09798921661780859,0.33910993911147497,0.08611042296623835,0.0033478672569074194,0.0044586448672558725,0.00014703071469073827,0.03495598914952325
2.007007007007007,0.9737658333333336,-0.10972279166666667,0.0032741308333333343,17.383583333333338,0.09811613815553989,0.3404840717339528,0.08579184745917498,0.003349715525315244,0.004441440118180034,0.00018856903962004566,0.034363826388698726
2.012012012012012,0.973879375,-0.10554235416666664,0.0031540497916666666,17.385916666666663,0.0982090614769579,0.3418598436365784,0.0854729345088085,0.003352632090171384,0.00442599936972236,0.00023010660727780155,0.03427665972230898
2.017017017017017,0.9739935416666664,-0.10136120833333336,0.003034193333333334,17.3881875,0.09826617627853994,0.3432339186708158,0.0851540172884739,0.003356468329666948,0.004412323412552231,0.00027155508324055945,0.037393798177049575
2.022022022022022,0.9741089583333337,-0.0971723541666667,0.0029245353541666676,17.390666666666664,0.09836613775237453,0.34455082209296223,0.08485536352999139,0.003369282526874688,0.004398028072273168,0.00030571073593954373,0.03408788888896197
2.027027027027027,0.9742297916666666,-0.09294737499999998,0.002862896666666668,17.39316666666667,0.09879432714727603,0.34559659548934263,0.08465093951205795,0.003419895521729583,0.004374399968216199,0.00030583529226005417,0.03483663888874844
2.032032032032032,0.9743510416666666,-0.088721875,0.002801234375,17.39575,0.09918619972981768,0.3466436114193095,0.08444629473168125,0.0034710878493977855,0.004352373700247395,0.00030597964560865937,0.03267360416663223
2.037037037037037,0.9744710416666665,-0.08449672916666666,0.002739580624999998,17.3981875,0.09954334442680167,0.3476904113646659,0.08424151328492117,0.003522768310434205,0.004332019272772583,0.0003060915401911181,0.0357800481770596
2.042042042042042,0.9745918750000001,-0.08027202083333333,0.0026778979166666647,17.40077083333333,0.09986367350466624,0.34873699552941456,0.08403686451981524,0.0035749667356895403,0.0043132952777040065,0.0003061943175302126,0.034632739149515146
2.047047047047047,0.9747137499999998,-0.07604697916666665,0.0026162408333333335,17.403250000000003,0.10014910695962453,0.3497839886172353,0.08383234868400298,0.003627720753814147,0.004296174974185903,0.0003062734679026101,0.036889437499894484
2.052052052052052,0.974833541666667,-0.071821875,0.002554563750000001,17.40585416666666,0.10039795160481774,0.3508301408707139,0.08362719651876957,0.0036809156833320315,0.004280733427257813,0.00030629914655291884,0.03332406206612859
2.057057057057057,0.974955,-0.06759693749999998,0.0024928385416666666,17.408312500000005,0.1006119665406211,0.3518762857560052,0.08342251022881163,0.0037346932510986357,0.004266888520691927,0.0003063357839545354,0.03565590234370575
2.062062062062062,0.9750729166666665,-0.06333952083333334,0.002310445833333333,17.410749999999993,0.10077081343393705,0.3527540368400512,0.08313162826307499,0.0037221946153280375,0.004221151481217274,0.00033596958550324597,0.036617770833515806
2.067067067067067,0.9751910416666663,-0.059081020833333324,0.0021237583333333318,17.41327083333334,0.10089309964395793,0.3536261146505416,0.08283773461696002,0.0037088154770032987,0.004174749294108333,0.0003665971572100007,0.03529055164909778
2.0720720720720722,0.9753089583333332,-0.05482272916666666,0.0019370541666666682,17.41570833333333,0.10097819753338501,0.3544968728211554,0.08254418571277021,0.003697063345960332,0.004129023971609354,0.00039728387421937057,0.03643658159728602
2.0770770770770772,0.9754266666666668,-0.05056397916666668,0.0017503895833333334,17.41825000000001,0.10102720067749955,0.35536881113630664,0.08225012754403638,0.0036869433290918855,0.0040837948436420225,0.0004278764105688222,0.0339419374996055
2.0820820820820822,0.9755452083333331,-0.04630557500000001,0.0015636583333333315,17.420666666666662,0.10104041872391933,0.35623901330594976,0.08195643566656283,0.0036783294315618767,0.004039171848693058,0.0004584517856956067,0.03558122222233351
2.0870870870870872,0.9756625000000002,-0.042047016666666666,0.0013769979166666682,17.423145833333336,0.10101644422276637,0.35711039554340435,0.0816626308290066,0.0036714130293520517,0.003995110169138041,0.0004890482424738176,0.03544760373245026
2.0920920920920922,0.9757804166666665,-0.03778845041666666,0.001190295833333334,17.425666666666665,0.10095805384844045,0.35798191652916245,0.08136858735557082,0.0036660325600790795,0.003951676151232114,0.0005196073773397218,0.03322455555553461
2.0970970970970972,0.9758977083333334,-0.033549610416666674,0.001019195833333331,17.427937500000002,0.10087656947422323,0.35877146123985326,0.0810882964222036,0.003742893206479956,0.003921590008348215,0.0005221092260552859,0.040119496093666385
2.1021021021021022,0.9760120833333338,-0.029323098125000002,0.0008579499999999997,17.4305,0.10076751008301829,0.35951072225513087,0.08081640467133482,0.003871884772869676,0.0038996636144981024,0.000507033246235305,0.03496141666664698
2.1071071071071072,0.9761275,-0.0250963875,0.0006967416666666682,17.432937499999998,0.10062427550111647,0.36024930621771645,0.08054422246241198,0.004002217178020726,0.00387776013324483,0.0004919149559969015,0.03310678776045961
2.1121121121121122,0.9762429166666666,-0.020869808749999993,0.0005355166666666671,17.435437500000003,0.10044434691607176,0.3609880465552332,0.08027212292562787,0.004133957172082438,0.00385589429674748,0.0004768075756900037,0.031977516927099714
2.1171171171171173,0.9763595833333333,-0.016643269375000002,0.0003742708333333334,17.437729166666667,0.10022923075117787,0.3617265265880099,0.08000044074421706,0.004266988881965037,0.0038340034223664364,0.00046173848562923247,0.03539317664927921
2.1221221221221223,0.9764739583333335,-0.012416714166666667,0.0002130270833333339,17.440208333333334,0.09997784604263664,0.3624647462861284,0.07972832078412947,0.004401456138070175,0.003812191320157189,0.00044665736304909306,0.03350828993052346
2.1271271271271273,0.9765893750000002,-0.008190133125,5.174166666666585e-05,17.442541666666667,0.09969063005272814,0.3632039556561332,0.07945615831792782,0.004537246479471439,0.0037903025362395165,0.00043154084471044434,0.035656873263803845
2.1321321321321323,0.9767060416666666,-0.003955427166666667,-9.908750000000134e-05,17.444958333333332,0.09945660459592919,0.36391061518166734,0.07920778000272438,0.004664777024943956,0.0037667819150744705,0.00041394967101572984,0.036137081597189535
2.1371371371371373,0.9768256250000001,0.00034050416666666646,-0.00017144791666666784,17.447416666666665,0.0998556965569125,0.3643841372722786,0.07913853848169662,0.004720755670396659,0.003730200586076013,0.0003772348040596938,0.034318326388870446
2.1421421421421423,0.9769466666666671,0.004636437499999998,-0.000243743749999999,17.449833333333334,0.10021725344730857,0.3648570239223175,0.07906910613725683,0.004777245310996224,0.003693215893233724,0.00034051660950058565,0.03498330555538587
2.1471471471471473,0.9770677083333332,0.0089323400625,-0.0003161633333333338,17.452270833333326,0.10054227580100786,0.3653296917074133,0.07899977307007447,0.0048344274117419605,0.0036558448891949825,0.0003037754571622987,0.034909426649505804
2.1521521521521523,0.9771862500000003,0.013228404583333332,-0.0003884762499999971,17.454708333333333,0.10082990514551297,0.36580359908620314,0.07893043537367514,0.004892212046006016,0.0036180826528860745,0.0002670827178686224,0.0339903315972947
2.1571571571571573,0.9773068750000004,0.01752423833333333,-0.00046081500000000184,17.45704166666667,0.10108098440416986,0.3662770793162025,0.07886105363573157,0.004950626265220908,0.003579962113166149,0.00023040200206051056,0.03565458159721402
2.1621621621621623,0.977426666666667,0.021820200416666668,-0.0005332012500000012,17.459562500000008,0.10129592052044319,0.36674909069642697,0.07879164667656198,0.005009621849804083,0.00354144615191759,0.00019371190681660298,0.033260641926858625
2.1671671671671673,0.9775477083333337,0.02611616791666665,-0.0006054791666666681,17.4619375,0.1014725291066818,0.367223591728312,0.07872225571713531,0.005069249045586711,0.0035025210693079203,0.0001570176748536281,0.03490541276039494
2.1721721721721723,0.977665,0.030327549999999998,-0.0006167062500000018,17.464374999999993,0.10151461471099753,0.3676150363400679,0.07859373810794958,0.005097498189632189,0.003450296548684385,0.00012697830489176695,0.03310585937532551
2.1771771771771773,0.9777783333333333,0.034444175,-0.0005595895833333326,17.466729166666664,0.10141045297523603,0.3679167701928316,0.07839909626064759,0.005089744184869846,0.0033832044268282194,0.00010427825903794636,0.03337221831611714
2.1821821821821823,0.9778910416666666,0.03856091083333333,-0.0005024083333333332,17.46910416666667,0.1012720353223704,0.36821849758586644,0.07820453246771278,0.005081437281276924,0.0033157143831284695,8.162142792563866e-05,0.03373294748251965
2.1871871871871873,0.9780047916666667,0.04267751083333334,-0.0004451789583333327,17.4714375,0.10110110923573737,0.3685206351490284,0.07800981873911067,0.0050727484423170426,0.0032478634894280746,5.89882022164825e-05,0.03387168359375892
2.1921921921921923,0.9781181250000001,0.04679425416666665,-0.0003879872916666663,17.473812500000005,0.1008952977769854,0.36882130779919486,0.07781510099292394,0.005063552450939687,0.0031796007709793085,3.629459073790265e-05,0.03337671484348448
2.1971971971971973,0.9782320833333333,0.05091088958333334,-0.0003308395833333349,17.47614583333333,0.10065558132183364,0.36912405721183683,0.0776205673159005,0.005053838337496879,0.003111021376701263,1.3576070598008008e-05,0.0341184787326938
2.2022022022022023,0.9783456249999999,0.055027645833333326,-0.0002737106249999991,17.4785,0.10038214569404125,0.3694251334158271,0.0774258616219766,0.005043727067999989,0.003042041267944323,-9.021501256554087e-06,0.033496083333261595
2.2072072072072073,0.9784589583333335,0.059144250000000016,-0.00021647743749999933,17.48089583333333,0.10007487435860417,0.369727453137519,0.07723115242874014,0.005033070479016195,0.0029726938524564065,-3.17514772587827e-05,0.03223919748273829
2.2122122122122123,0.9785718750000001,0.0632834375,-0.00023592360416666608,17.483229166666664,0.10001274820485026,0.3699199443400531,0.07698898203245433,0.0051076207858257216,0.0029304690750475257,-9.60857293695675e-06,0.03148957248271245
2.2172172172172173,0.9786852083333334,0.06743352083333332,-0.0002923948541666645,17.485458333333337,0.10005092860135373,0.37006199783858257,0.07672382135861126,0.00522378804782334,0.0029007696550253036,3.431360207462164e-05,0.03333020659709973
2.2222222222222223,0.978795833333333,0.0715834375,-0.00034879937500000095,17.487791666666663,0.10005422814235027,0.3702032116723293,0.0764587031725753,0.005340427633260353,0.0028702099605996093,7.821809329088926e-05,0.0311009565972995
2.2272272272272273,0.9789091666666668,0.07573310416666666,-0.0004052852083333332,17.49,0.10002364276661412,0.3703452524105666,0.07619352344966145,0.0054575539443999154,0.0028388074485161023,0.00012209781921717434,0.03323333333338496
2.2322322322322323,0.9790216666666667,0.07988322916666667,-0.00046161687499999946,17.492229166666664,0.0999591488645725,0.37048582857652734,0.07592832366028145,0.0055751991966128235,0.002806627604420313,0.00016600155572559045,0.036502114149413956
2.2372372372372373,0.9791339583333335,0.08403295833333335,-0.0005180277083333323,17.494562499999997,0.09985858691374831,0.37062723164729344,0.07566310438693157,0.005693211817496551,0.002773598245114358,0.0002099683305679789,0.03424126692726759
2.2422422422422423,0.97924625,0.08818306249999998,-0.0005745031250000014,17.496812500000004,0.09972518498812108,0.3707684199461594,0.07539786456078343,0.0058117185283116535,0.002739761470601732,0.00025387506443784013,0.03530233984361075
2.2472472472472473,0.9793589583333332,0.09233247916666666,-0.0006309183333333338,17.49920833333333,0.09955681745760375,0.37091001860872325,0.07513254298636295,0.0059307773788683646,0.002705070893977261,0.0002978201079090521,0.030832706597436754
2.2522522522522523,0.9794658333333331,0.09636989583333332,-0.0004548570833333322,17.5013125,0.09944228067707248,0.37110145977170045,0.07488465280338585,0.005969081592239886,0.0026636704339989803,0.0003304187064522995,0.03364411067707351
2.2572572572572573,0.9795727083333333,0.1003639375,-0.00018932333333333178,17.5035,0.09932928838282941,0.37131142249000887,0.07464327617619919,0.005974553110193957,0.00261873195602138,0.0003585246464728898,0.03123775000005935
2.2622622622622623,0.9796775000000001,0.10435833333333329,7.613104166666546e-05,17.505625,0.09918356743055559,0.3715224942040644,0.07440190706651595,0.005977894674710073,0.002572508529585069,0.00038652643682906895,0.0326766927083213
2.2672672672672673,0.9797841666666667,0.10835247916666668,0.00034158166666666836,17.507749999999998,0.09900626109177041,0.371732383321965,0.07416040034985047,0.005979032821245453,0.0025249229387391057,0.0004144726618599967,0.032439937500043925
2.2722722722722724,0.979889791666667,0.11234618749999997,0.0006071210416666663,17.509916666666665,0.09879791748754818,0.3719423397373741,0.07391896311649306,0.005978178932284391,0.0024760342753385417,0.00044233447863428814,0.03135999305561654
2.2772772772772774,0.9799956249999999,0.1163405,0.0008725789583333322,17.512020833333334,0.0985569713930833,0.37215153027262804,0.07367730487609371,0.0059751267068646865,0.002425847920788542,0.0004701040426010691,0.03266799956594468
2.2822822822822824,0.9801016666666665,0.12033558333333333,0.0011379937499999986,17.514166666666664,0.0982837223838264,0.3723616216368916,0.0734356755120248,0.005969992191597397,0.002374326829393924,0.0004978043624582418,0.03209097222230639
2.2872872872872874,0.9802077083333334,0.12432989583333336,0.001403525000000001,17.51629166666667,0.09797916033540584,0.3725711551175744,0.07319403290687891,0.00596268613295052,0.0023214813444409725,0.0005253483977308327,0.03306791493042738
2.2922922922922924,0.9803112499999997,0.12823614583333334,0.0015795812500000006,17.518354166666672,0.09781778256847869,0.3724762549230748,0.07292922071783192,0.0059607097551360655,0.0022424031986516928,0.0005486835782345441,0.031850624565834096
2.2972972972972974,0.9804122916666665,0.13208777083333337,0.001698766666666666,17.520354166666664,0.09773823746294746,0.3721864891918123,0.07264943256937131,0.005962192864500695,0.0021462024733792965,0.0005693801648547919,0.03135654123275344
2.3023023023023024,0.9805120833333333,0.13593929166666668,0.0018179541666666673,17.52233333333334,0.09762842564783156,0.37189877837598123,0.07236975897613453,0.005962723389967536,0.002048807791741771,0.0005899487687721145,0.03408455555523915
2.3073073073073074,0.9806131249999998,0.13979102083333336,0.0019372062499999978,17.524312500000004,0.09748888716104125,0.37160853889861156,0.07209009633774015,0.005962450752414453,0.0019501136971151827,0.0006105097961845126,0.03451306901024509
2.3123123123123124,0.9807145833333334,0.14364275000000004,0.0020564187500000004,17.526416666666666,0.09732051037243744,0.37132014614192466,0.07181029809750641,0.005961175772265106,0.0018501947913963546,0.0006310530102825129,0.031177159722176384
2.3173173173173174,0.9808156250000001,0.14749354166666664,0.0021756479166666677,17.528375000000008,0.09712148849995661,0.3710306832228092,0.07153042672966203,0.005958975566684459,0.0017490403429528821,0.0006515290072153185,0.032111526041319394
2.3223223223223224,0.9809162500000003,0.15134500000000004,0.0022948979166666655,17.530437499999994,0.09689344097500004,0.3707414001102186,0.07125039933249626,0.005955833466468749,0.001646670219276042,0.0006720022528443553,0.030011058593970574
2.3273273273273274,0.9810170833333333,0.15519666666666665,0.002414064583333332,17.532416666666666,0.09663524465555552,0.37045125562552095,0.07097052804696127,0.005951852723548613,0.0015430038282881944,0.0006923883979810829,0.03061582638889604
2.3323323323323324,0.9811147916666667,0.15902395833333335,0.0025243854166666674,17.534458333333337,0.09636388067599826,0.37024529414493473,0.07067812047425732,0.006017744530349394,0.0014509933315173607,0.0007166270947444094,0.028604289930399318
2.3373373373373374,0.9812058333333337,0.16280520833333334,0.00261725625,17.536312499999998,0.09609800580620656,0.37020294163638856,0.07036127285377546,0.006222023925957032,0.0013831708367326393,0.000748259019999646,0.029410569010508425
2.3423423423423424,0.9812968750000003,0.1665866666666667,0.0027100666666666656,17.53810416666667,0.09580200748888885,0.3701603638719955,0.07004435775783113,0.006425570485888891,0.0013145138060777775,0.0007799429063312781,0.03156890581584548
2.3473473473473474,0.9813879166666667,0.17036729166666664,0.002802831249999999,17.540020833333333,0.09547811093016498,0.37011776913698397,0.06972747943766974,0.006628557355938805,0.0012450070610051218,0.000811538959722784,0.029752499565972812
2.3523523523523524,0.9814793749999998,0.17414833333333338,0.002895559375000001,17.541916666666673,0.09512631633055554,0.3700749490692392,0.06941049185513588,0.006830654619109374,0.001174633375797569,0.0008431787070969187,0.029701326388646976
2.3573573573573574,0.9815708333333331,0.1779285416666667,0.0029884291666666674,17.54375,0.09474580906037328,0.3700325276244492,0.06909352020635207,0.007032138135667533,0.0011034016527008683,0.0008747949911518162,0.031210937500077307
2.3623623623623624,0.9816616666666663,0.1817095833333334,0.003081239791666667,17.545666666666666,0.09433558565815972,0.3699894642946795,0.06877656436773995,0.0072329443117228305,0.0010313256863372397,0.0009063051056970175,0.029164555555553306
2.3673673673673674,0.9817520833333333,0.18549062500000002,0.0031740297916666685,17.54745833333334,0.0938971863704427,0.36994596720154815,0.06845949941903937,0.007432971396841797,0.0009583379870540363,0.0009378896290368223,0.03170603993038412
2.3723723723723724,0.9818447916666666,0.1892716666666667,0.0032669254166666655,17.54939583333333,0.09342977786388887,0.3699039105316553,0.06814245031498897,0.007632293373178471,0.0008845485041767364,0.0009694089208162881,0.028497551649252273
2.3773773773773774,0.981933125,0.19293770833333326,0.0034815768749999992,17.551249999999996,0.09321399903641495,0.3695587119557967,0.06795576776811933,0.007550289411351175,0.0008216285410308595,0.0009618624530056346,0.029248437500029922
2.3823823823823824,0.9820218749999997,0.1965895833333334,0.003710253958333335,17.553083333333333,0.0930008690581597,0.3691791506822313,0.06778393748171191,0.0074344033244370675,0.0007603999803381083,0.0009499278832535412,0.029682159722256074
2.3873873873873874,0.98211125,0.20024208333333335,0.003938866666666668,17.554958333333328,0.09276185806232638,0.3688003186627155,0.06761210197826124,0.007316815841027776,0.0006994944872541578,0.0009379834284084672,0.02927124826413774
2.3923923923923924,0.9821997916666665,0.20389374999999996,0.004167504166666666,17.556854166666668,0.09249650537760418,0.3684197152423541,0.06744034458759965,0.00719765153065104,0.0006389979251914061,0.0009260643432531155,0.026871770399338857
2.3973973973973974,0.9822885416666667,0.2075460416666666,0.0043961166666666674,17.55864583333333,0.09220484892183167,0.36804025749158636,0.06726849865374691,0.007076782553795138,0.0005788794011699221,0.0009141023095791146,0.02874816623273091
2.4024024024024024,0.9823785416666663,0.21119875,0.00462480625,17.560562500000003,0.09188550466510415,0.36765923616715,0.06709662662782391,0.006954251034341143,0.0005191004622119787,0.000902210201908274,0.02664468359358807
2.4074074074074074,0.9824664583333331,0.21485062500000005,0.004853564583333331,17.56239583333333,0.09154045893710933,0.3672801929108354,0.06692487446835337,0.006830056532459639,0.0004596766842152344,0.000890381874313421,0.02662759331616371
2.4124124124124124,0.9825556249999999,0.21850333333333327,0.005082114583333332,17.56420833333334,0.09116712665555562,0.36689917211136186,0.06675299200219739,0.006704171439826391,0.00040070848340972214,0.0008785362846324436,0.02816895659691454
2.4174174174174174,0.9826420833333334,0.2221547916666667,0.005295863958333333,17.56604166666667,0.09077079020620657,0.3665219538249349,0.06654303647198605,0.0066032511539747835,0.0003503867527031244,0.0008627852551127653,0.026471831597120854
2.4224224224224224,0.9827227083333333,0.225808125,0.0054719670833333345,17.567645833333327,0.09034944068398436,0.3661517242429057,0.06623828704334006,0.006567360164517448,0.00032128306633984373,0.0008372909657720075,0.0290698745662894
2.4274274274274275,0.9828027083333334,0.229460625,0.005648338125000002,17.569312500000006,0.08990261324127602,0.3657803879430923,0.06593350483312187,0.006530112136959503,0.00029276719330338587,0.0008118971004886736,0.02988327734340146
2.4324324324324325,0.9828839583333334,0.23311229166666658,0.005824527520833333,17.57104166666667,0.08942865947391496,0.3654089915458256,0.0656287522309916,0.006491530708409639,0.0002648251119288196,0.0007864553524140052,0.027036414930535102
2.4374374374374375,0.9829639583333334,0.236764375,0.0060008158333333325,17.57272916666666,0.08892888073085936,0.36503815687600105,0.06532386269783882,0.0064516907980640605,0.00023743334977734376,0.0007611360429906542,0.027106301649610032
2.4424424424424425,0.9830445833333337,0.24041708333333325,0.006177085,17.57435416666667,0.0884008760414931,0.36466809362090274,0.06501916940707081,0.006410401574131246,0.00021061604958506907,0.0007357563064986874,0.030200624565850376
2.4474474474474475,0.9831250000000004,0.24406854166666672,0.006353387708333335,17.576104166666664,0.08784742196870654,0.3642960927979609,0.06471425570574824,0.006368093135717492,0.00018436517875868076,0.0007104577118423349,0.027228989149421068
2.4524524524524525,0.9832047916666663,0.2477214583333334,0.006529627708333333,17.57775,0.0872672040812066,0.36392507229532406,0.06440939275501203,0.006324424018384595,0.00015865788826171894,0.0006851745743065562,0.02791327083326678
2.4574574574574575,0.9832860416666666,0.25137291666666667,0.00670588875,17.57941666666667,0.08665978176649305,0.36355378105607267,0.06410449684277392,0.006279423894403648,0.00013354028451822926,0.0006599340427922839,0.028276326388777306
2.4624624624624625,0.9833639583333332,0.25486875,0.006895245833333333,17.581104166666663,0.08619900360677087,0.36307849725156455,0.06381395938303869,0.00620199252184896,0.00011732549269531217,0.0006305156794367966,0.02477628081618377
2.4674674674674675,0.9834393750000002,0.25820916666666666,0.007097802083333333,17.582541666666668,0.0858871929159722,0.3625002462055858,0.06353772101776303,0.006092272022230901,0.00010983618047135391,0.000596976863800098,0.027145206597253946
2.4724724724724725,0.983513125,0.26155,0.00730031875,17.584062499999998,0.08555326416666663,0.36192149701281506,0.0632614332484291,0.005981203714270835,0.00010280231056250026,0.0005635023568865806,0.02678766276051192
2.4774774774774775,0.9835881249999998,0.26488854166666664,0.007502797916666668,17.585562499999998,0.08519718549370663,0.36134349969008833,0.06298511715197949,0.0058688052181011235,9.615313995421e-05,0.0005300126984025864,0.028199891927215504
2.4824824824824825,0.9836629166666667,0.2682291666666667,0.007705220833333332,17.58712499999999,0.08481790581597223,0.3607654212385762,0.06270881424453989,0.005755053786892357,8.989853231336774e-05,0.0004965378877840513,0.025325901042037913
2.4874874874874875,0.983736875,0.2715695833333333,0.007907804166666666,17.588562500000002,0.08441725307482636,0.3601860082999284,0.06243242017861635,0.005639958000710071,8.407756270720489e-05,0.0004631617837549071,0.028094183593736943
2.4924924924924925,0.9838127083333333,0.27490895833333323,0.008110252916666666,17.590125000000004,0.08399443962808166,0.3596067237976276,0.062156143465649925,0.005523541735525956,7.862833112217934e-05,0.0004297376312780725,0.02604415104144664
2.4974974974974975,0.9838877083333332,0.27824958333333333,0.008312750000000002,17.591562499999995,0.0835484193748264,0.3590292315207708,0.06187979640893974,0.005405691192812498,7.367287858343652e-05,0.00039636485965931185,0.027762141927325956
2.5025025025025025,0.9839627083333333,0.281589375,0.008515262708333334,17.59320833333333,0.08307971555377602,0.35845019863434135,0.06160337927869274,0.005286504995999607,6.906469230716204e-05,0.00036305293251825597,0.02381220659731298
2.5075075075075075,0.9840337499999997,0.2848685416666666,0.008684783124999998,17.594583333333336,0.08272928896870664,0.35780040787540507,0.061360093864057885,0.005171378496489973,7.54694228986538e-05,0.0003211193543812037,0.02626232638891679
2.5125125125125125,0.9841022916666669,0.2880947916666665,0.008825954583333332,17.5959375,0.08247597434787336,0.35708918585902627,0.06114497354149308,0.005059748869721789,9.095329105902774e-05,0.0002719185839425348,0.028191829426930326
2.5175175175175175,0.9841702083333336,0.29132270833333335,0.008967315833333335,17.59735416666666,0.08220107960933155,0.3563789622467453,0.06092970747559972,0.004947173514952949,0.00010650531378819379,0.0002227384897547361,0.026876332899746558
2.5225225225225225,0.9842383333333332,0.2945487499999999,0.009108531041666666,17.598770833333337,0.08190665887343757,0.35566870132892964,0.06071464916065308,0.004833785234007555,0.00012210910264583315,0.00017351228013110068,0.025973489149123452
2.5275275275275275,0.9843072916666665,0.29777666666666674,0.009249892291666667,17.600208333333338,0.08158989012222223,0.35495652282592594,0.06049940347741326,0.00471942707302847,0.00013771153419444524,0.00012431681325656414,0.024541623263644397
2.5325325325325325,0.9843752083333333,0.30100270833333326,0.0093910875,17.601541666666666,0.08125466124266495,0.3542461824755673,0.06028419925360146,0.004604178061638019,0.00015337945770616256,7.512668903502604e-05,0.02635595659722867
2.5375375375375375,0.9844431250000002,0.30423020833333336,0.009532358333333331,17.602958333333323,0.08089564700412327,0.3535343424779381,0.06006899527553954,0.0044879623883420155,0.00016906107298003513,2.5952209196659478e-05,0.025232914930825245
2.5425425425425425,0.9845106249999999,0.3074570833333333,0.009673674999999998,17.604333333333333,0.08051743357482638,0.35282287834532766,0.059853936945711915,0.004370949682718752,0.00018474286792769093,-2.3246679494390673e-05,0.025989555555611332
2.5475475475475475,0.9845779166666667,0.3106833333333333,0.009814954166666669,17.60572916666667,0.08011919972222224,0.3521132500080395,0.059638795222334035,0.004252884406319444,0.0002005353764583338,-7.24458553956773e-05,0.026425509982573203
2.5525525525525525,0.9846435416666667,0.3138833333333333,0.0098819875,17.607104166666666,0.07977558638888894,0.3513321379897167,0.05940245201228762,0.004164983823541667,0.00022158723199652776,-0.00012273646530795596,0.023632864149305988
2.5575575575575575,0.9847022916666663,0.31703916666666665,0.009835466666666664,17.60833333333333,0.0795301251326389,0.35044618026211555,0.059133879904198786,0.00412453226088889,0.00025045639902065986,-0.00017468215540827789,0.022638888889048303
2.5625625625625625,0.9847610416666664,0.32019437500000003,0.00978881875,17.60945833333333,0.07926577055169261,0.3495602206941462,0.05886528856143824,0.004084386756688801,0.0002786756929010418,-0.00022666314560744778,0.025102206597296117
2.5675675675675675,0.9848183333333336,0.3233504166666666,0.009742254166666665,17.610645833333336,0.07898096637482646,0.3486730051504187,0.058596698521525076,0.004044500972602431,0.00030619773144531325,-0.00027855981306315115,0.025569999565846047
2.5725725725725725,0.9848783333333334,0.3265060416666667,0.009695672916666662,17.6118125,0.07867692975516491,0.3477880772600264,0.05832802638369082,0.004004834214684462,0.00033319642900434096,-0.00033048726141032125,0.026143798177145072
2.5775775775775776,0.9849366666666667,0.3296627083333333,0.009649010416666666,17.612979166666666,0.07835124873433162,0.3469004382646458,0.05805925104351457,0.003965583551638455,0.0003595987314574647,-0.0003824551056078558,0.02713154123273398
2.5825825825825826,0.9849952083333334,0.332818125,0.009602420833333333,17.614166666666666,0.07800605400481772,0.3460150851808061,0.057790685819899476,0.003926535927789063,0.0003853124647513023,-0.00043432716996214405,0.02634097222227183
2.5875875875875876,0.9850539583333333,0.3359737500000002,0.009555793750000001,17.615416666666665,0.07764101431093742,0.3451280618058075,0.05752199679040492,0.003887834827085937,0.00041039832159375116,-0.00048623524411723994,0.025012326389003192
2.5925925925925926,0.9851125000000005,0.3391297916666667,0.009509245833333338,17.616583333333327,0.07725660940412334,0.3442410325770145,0.05725326741710469,0.0038494615041345464,0.00043486945395269114,-0.0005381357216191751,0.02557499305572719
2.5975975975975976,0.9851706249999999,0.34225687500000007,0.009462031249999997,17.61779166666667,0.07685710651523431,0.34336421996462396,0.056987958618699854,0.003801487753222655,0.00045834811904427083,-0.000590179781099609,0.02529178993052028
2.6026026026026026,0.9852241666666667,0.3449727083333333,0.00940565625,17.61891666666667,0.07650924717183158,0.34261049196384014,0.05677407894549398,0.0036088685189518237,0.0004758853930089407,-0.0006446538351889715,0.021692159722022097
2.6076076076076076,0.9852791666666668,0.34768812499999996,0.009349252083333334,17.62004166666667,0.07614650940065103,0.34185613315214886,0.0565600616353199,0.0034165460729934896,0.00049276381063125,-0.0006991331644366457,0.020589998263858433
2.6126126126126126,0.9853327083333333,0.3504031250000001,0.009292908958333335,17.621104166666665,0.07576785832356765,0.3411021835097588,0.05634592784111793,0.003224460868992834,0.000508953452290364,-0.0007536190789282312,0.019604614149386634
2.6176176176176176,0.9853860416666667,0.3531185416666666,0.009236519166666667,17.622145833333338,0.07537458719787325,0.34034822838035056,0.056131927370092025,0.003032751113457119,0.000524401250286198,-0.0008080672074504865,0.02060122873245973
2.6226226226226226,0.9854408333333332,0.35583354166666664,0.00918022083333333,17.623062500000003,0.07496936562495657,0.3395944735454513,0.05591783112987194,0.002841444090926217,0.0005391963012724386,-0.0008624519875380202,0.02537645442697567
2.6276276276276276,0.9854952083333332,0.35854854166666666,0.009123820416666666,17.62414583333334,0.07454648493537336,0.3388400892343377,0.055703722429369266,0.0026502664535089445,0.0005532322538786029,-0.0009168746426837791,0.024275312065810795
2.6326326326326326,0.9855485416666664,0.3612639583333334,0.009067413333333335,17.62525,0.07410960240933154,0.33808507368210916,0.05548951796203045,0.0024595307840222197,0.0005665946748033416,-0.0009712782971322435,0.02327077083327822
2.6376376376376376,0.9856029166666667,0.3639789583333333,0.009011107083333336,17.626291666666667,0.07365827622391491,0.3373319249491327,0.05527534271590768,0.0022688924637115446,0.0005792822230391919,-0.001025692340651286,0.023842081597308606
2.6426426426426426,0.9856566666666664,0.3666947916666667,0.008954725,17.627374999999997,0.07319117976453987,0.33657793790017443,0.05506111328321433,0.002078764606692711,0.0005912486608697924,-0.0010800383250572085,0.022108942708428003
2.6476476476476476,0.9857068750000003,0.3693729166666666,0.0088738975,17.6283125,0.0728355234331598,0.3357718789431595,0.054871842884994575,0.001962831139890625,0.00059259625250651,-0.001107069640950899,0.02384840234378771
2.6526526526526526,0.985755,0.37201958333333335,0.008772541104166668,17.629187500000004,0.07256830461649305,0.33492283418924235,0.054703599196923094,0.0019095453303200438,0.0005847252214176387,-0.0011110194881004706,0.024248089843638354
2.6576576576576576,0.9858027083333335,0.3746672916666665,0.00867108895833333,17.630104166666673,0.07228837888849834,0.33407231221627665,0.054535358894612175,0.001856868875847181,0.0005760029447075527,-0.0011149260068881526,0.02380207248251054
2.6626626626626626,0.9858504166666667,0.37731374999999995,0.008569699166666667,17.630937500000005,0.07199329239427094,0.3332217685895262,0.054366892677900513,0.0018047438377197913,0.000566288323923958,-0.0011187654404393298,0.02650120442683601
2.6676676676676676,0.9858981250000002,0.37996062500000005,0.0084682075,17.631916666666662,0.07168617344960942,0.3323720394617369,0.05419847100315622,0.0017531687523369812,0.0005556515330470043,-0.0011226408844055946,0.022597993055740062
2.6726726726726726,0.9859458333333334,0.38260770833333346,0.008366778333333333,17.632812499999996,0.07136321652391484,0.33152228868698763,0.054029990118095145,0.0017021290324170132,0.0005441884164574219,-0.0011264188013840174,0.023298339843904614
2.6776776776776776,0.9859931249999998,0.3852541666666667,0.008265391875000002,17.633708333333335,0.07102714373263888,0.33067189163048616,0.053861533538914055,0.0016516504243567686,0.0005317593516579867,-0.0011301977347752898,0.022330414930479492
2.6826826826826826,0.9860408333333335,0.387901875,0.008164003125000001,17.634708333333332,0.07067671870481759,0.32982230738630836,0.05369293406894423,0.0016015345469733069,0.0005184099389309899,-0.0011339423439333779,0.019561998264009617
2.6876876876876876,0.9860881249999996,0.39054875,0.008062533333333335,17.6355625,0.07031209054010412,0.3289724955562489,0.053524233958563996,0.0015521856015000006,0.0005042057159187503,-0.0011376116550642222,0.020476975260407926
2.6926926926926926,0.9861360416666671,0.39319541666666663,0.007961085416666668,17.636395833333335,0.0699331976456598,0.32812099611898854,0.05335555747473676,0.0015033210358081613,0.0004889743930407986,-0.0011412683153856466,0.02254200998260103
2.6976976976976976,0.9861827083333333,0.3956720833333333,0.007745582291666667,17.63725,0.06968235247065976,0.3272683392882963,0.05309969460949383,0.0014294039013598098,0.0004603805251875866,-0.0011320874839518835,0.02449577083331178
2.7027027027027026,0.9862293749999999,0.39811291666666676,0.007505763124999999,17.638166666666667,0.06944881391649296,0.3264144968532447,0.052825244627133026,0.0013512295838304673,0.0004281110221948791,-0.0011201009309105548,0.024868305555457937
2.7077077077077076,0.9862737500000001,0.4005531249999999,0.0072660699999999995,17.639125000000007,0.06920386071940124,0.32555928756008845,0.052550647730492,0.0012742842050312503,0.00039487979996875085,-0.001108026322165766,0.022519234374783537
2.7127127127127126,0.9863208333333331,0.40299458333333327,0.007026361041666668,17.640104166666667,0.06894432413732648,0.32470604691717886,0.05227598700239819,0.0011984249763306435,0.0003605988180475953,-0.0010958342760743552,0.01964165581597399
2.7177177177177176,0.9863662500000001,0.4054356249999999,0.0067865810416666665,17.641020833333332,0.06867403731419275,0.3238516506510984,0.05200122225460632,0.001123790773758725,0.00032532496278763054,-0.0010835555739095346,0.019175624565946237
2.7227227227227226,0.986413125,0.40787708333333333,0.0065468656249999995,17.641874999999995,0.0683933682248263,0.3229977635504881,0.05172645656470415,0.0010503437522330732,0.00028902923177951496,-0.001071186683085456,0.02070481770851984
2.7277277277277276,0.9864591666666666,0.4103174999999999,0.006307086249999999,17.642770833333337,0.06810038252708345,0.3221420956630352,0.05145158611828431,0.000978035054282293,0.0002517485671541678,-0.0010587222981183358,0.021595655815872306
2.7327327327327327,0.9865060416666666,0.4127585416666668,0.00606744525,17.64375,0.06779330294787314,0.321286727774805,0.05117665283569218,0.0009068505636343218,0.00021350609652677878,-0.001046141747646023,0.019127604166612855
2.7377377377377377,0.9865514583333335,0.4152002083333332,0.005827636952291666,17.644666666666666,0.06747524533329,0.32043249698088555,0.05090148895902269,0.0008368955899841369,0.00017419738875373305,-0.001033473432657299,0.019279888888945607
2.7427427427427427,0.9865977083333332,0.41764062500000015,0.005587931666666666,17.645583333333335,0.06714610001627591,0.319577108353022,0.050626449929985384,0.0007681087679427081,0.00013391043502245913,-0.001020686509223659,0.018180493055524494
2.7477477477477477,0.9866395833333333,0.41986375,0.005359781041666667,17.646291666666666,0.06707234810260412,0.31873148108051863,0.05048053774571262,0.0006691228576669265,8.576675954739582e-05,-0.0010375179372543305,0.019432081597130946
2.7527527527527527,0.9866818750000003,0.42206812499999996,0.005132893958333333,17.647,0.06701266452565105,0.31788594506627904,0.0503472563361339,0.0005679046961824213,3.6062712340884746e-05,-0.0010572201208678986,0.020682666666687055
2.7577577577577577,0.9867243749999998,0.42427124999999993,0.004905873454166667,17.647750000000002,0.0669441147567709,0.3170413490723184,0.050214031297696936,0.0004677556039255587,-1.437019964921826e-05,-0.0010768412703820371,0.020669937499974367
2.7627627627627627,0.9867654166666667,0.42647375000000004,0.004678807500000001,17.648437500000004,0.0668663905609374,0.31619560876037806,0.05008063166356118,0.0003686439199468744,-6.573690735549439e-05,-0.0010963814443325929,0.022028808593574922
2.7677677677677677,0.9868077083333332,0.42867687500000007,0.004451908124999998,17.6491875,0.06677822017356766,0.3153499721807133,0.049947308472407456,0.0002704893121878902,-0.00011785050877213647,-0.0011158130912335498,0.021805589843722828
2.7727727727727727,0.9868483333333332,0.4308804166666668,0.004224992083333331,17.649999999999995,0.06668019153315954,0.31450485777522913,0.04981374885579202,0.00017336927571996513,-0.00017090815454270936,-0.001135175494829123,0.019166666666990295
2.7777777777777777,0.9868906250000001,0.4330829166666667,0.003997949583333333,17.6506875,0.06657418729149309,0.31365901639912924,0.04968016213788332,7.724550043038255e-05,-0.00022468337067881906,-0.0011544647458976238,0.0211474440104098
2.7827827827827827,0.9869320833333335,0.4352862500000001,0.0037710274999999994,17.651458333333334,0.0664571305609373,0.3128132793515942,0.049546567470835405,-1.7943919121875046e-05,-0.00027927627974479305,-0.001173671149833844,0.019768706597176333
2.7877877877877877,0.9869747916666666,0.43748875,0.003544045416666666,17.652187500000004,0.06633109362343745,0.3119672314087513,0.04941292526458788,-0.00011206956178072872,-0.0003347236852244786,-0.0011927861299041787,0.01902646484370507
2.7927927927927927,0.9870166666666668,0.4396914583333335,0.00331707375,17.652895833333336,0.0661955881353731,0.3111210803550704,0.04927917110326413,-0.00020528476537005208,-0.0003909443803156265,-0.0012118124555955186,0.02068536414913069
2.7977977977977977,0.9870533333333332,0.4417899999999999,0.003132020416666667,17.653583333333334,0.0660201375666668,0.3104358154481096,0.04912008232450775,-0.00017372575821249952,-0.0004149783352145834,-0.0012333591369890697,0.019120493055481802
2.8028028028028027,0.987088125,0.4438597916666666,0.0029583356249999995,17.654145833333335,0.06583202700829005,0.30979499825032986,0.04895417826439427,-0.00010853498419257745,-0.0004304869429526902,-0.0012555474362193396,0.023009895399297875
2.8078078078078077,0.9871233333333334,0.4459302083333332,0.0027845735416666666,17.65479166666667,0.0656327076291233,0.30915224615019105,0.0487884201466166,-4.2719834554904874e-05,-0.0004465392636545133,-0.0012777133754351261,0.021664539930384308
2.8128128128128127,0.9871591666666669,0.4480022916666668,0.002610815625,17.655458333333332,0.06542436332808149,0.3085096419751056,0.048622435184801534,2.398174188086009e-05,-0.0004629048768867187,-0.00129983216855597,0.021041039930594252
2.8178178178178177,0.9871943750000002,0.4500720833333332,0.002437121666666667,17.65622916666666,0.06520991147065985,0.30786801877131525,0.04845655470352581,9.127165747986154e-05,-0.00047972816348871477,-0.0013219179708494411,0.016321614149717334
2.8228228228228227,0.9872297916666665,0.45214145833333325,0.002263322291666666,17.656791666666667,0.06498685165620666,0.3072257107055374,0.048290675861851345,0.00015940857503415808,-0.0004969352635186613,-0.00134397252572425,0.019166373263828973
2.8278278278278277,0.9872660416666666,0.4542122916666665,0.002089560416666666,17.657416666666673,0.06475390243224854,0.3065829254039318,0.04812473576920607,0.00022816555790321235,-0.000514535844916883,-0.0013660221031234526,0.019178326388612277
2.8328328328328327,0.9873012499999998,0.45628229166666684,0.0019158318750000004,17.658000000000005,0.06451272031141475,0.30594091292156006,0.04795875513156229,0.0002977304666269523,-0.0005325852642860253,-0.0013880123717326602,0.020869333333223494
2.8378378378378377,0.9873364583333334,0.45835270833333336,0.0017420364583333346,17.65866666666667,0.06426300309683164,0.3052982153089779,0.04779281803586387,0.00036796141297417415,-0.000551057223741104,-0.0014099513349785863,0.020241555555458035
2.8428428428428427,0.9873714583333332,0.4604239583333334,0.0015683183333333338,17.65935416666667,0.0640041535926649,0.3046558737109388,0.04762683990700997,0.00043885616503993013,-0.0005698684580946181,-0.0014318610355637839,0.01866874956584752
2.8478478478478477,0.9874062499999999,0.46240833333333337,0.0013962099999999995,17.6599375,0.06384478326388887,0.3039893005976359,0.0474687537691666,0.00046630315258333296,-0.0005869151728472239,-0.00144501403680175,0.019732496093695318
2.8528528528528527,0.98744,0.46429458333333334,0.0012259116666666666,17.6605625,0.06380137322065979,0.3032924554739189,0.04731995126946344,0.0004427887701881941,-0.0006016863729383678,-0.0014479562051618931,0.018073850260350355
2.8578578578578577,0.98747375,0.46618124999999994,0.0010557008333333332,17.6610625,0.06375045881510424,0.30259721882908386,0.04717125974681489,0.0004199837325572915,-0.0006168241331119791,-0.0014508696375478947,0.01999637109372543
2.8628628628628627,0.9875064583333338,0.4680670833333334,0.0008854689583333329,17.661708333333333,0.06369383049982633,0.30190213261139043,0.047022489913513536,0.00039780883562404596,-0.0006322611213532992,-0.0014537253657609852,0.018017081597349716
2.8678678678678677,0.9875399999999998,0.4699537499999998,0.0007152581250000003,17.662270833333338,0.06362805619427103,0.3012063634058146,0.0468736843559427,0.00037617792860494744,-0.0006480315785494777,-0.0014565805102924646,0.018772343315788476
2.8728728728728727,0.9875731249999996,0.47184020833333334,0.0005449412499999997,17.662791666666667,0.06355660946662323,0.3005103280390341,0.04672486287068248,0.0003553519529039068,-0.0006641848986883663,-0.0014593964481367137,0.020582206597168806
2.8778778778778777,0.9876060416666669,0.47372624999999996,0.00037481083333333306,17.663458333333338,0.06347823172760425,0.2998140261835059,0.046576070181912475,0.0003349866444656246,-0.0006805234893177076,-0.0014621534729406837,0.01765637326371916
2.8828828828828827,0.9876406249999999,0.47561187499999985,0.00020449077083333267,17.664000000000005,0.06339271935898447,0.2991187081835246,0.0464271117347682,0.0003153700943970975,-0.0006973619892829417,-0.0014649149568726422,0.01852066666646124
2.8878878878878878,0.9876735416666668,0.47749916666666653,3.425833333333357e-05,17.66447916666667,0.06329933749930575,0.29842208215969995,0.046278308938901586,0.0002963495910486114,-0.0007144055518994792,-0.00146764560963637,0.02138410373243005
2.8928928928928928,0.9877062500000001,0.47938479166666653,-0.00013600333333333445,17.665166666666668,0.06319980485204005,0.2977262315030933,0.046129426994933005,0.00027805022128263963,-0.0007318593799943434,-0.0014703313199120305,0.017511638888834113
2.8978978978978978,0.9877397916666668,0.4812714583333333,-0.0003061339583333338,17.66572916666667,0.06309174172703999,0.2970305312819996,0.04598046794647733,0.00026018353657243957,-0.0007495820490475689,-0.0014730015302490554,0.018679676649298926
2.9029029029029028,0.987770625,0.4830377083333333,-0.00035760104166666684,17.666208333333334,0.06300603066141486,0.2962684137881617,0.04577905711551557,0.00030009582933094583,-0.0007526769480138895,-0.0014602129231174302,0.019666456597178694
2.9079079079079078,0.9878012500000001,0.48479479166666656,-0.00039862737500000075,17.6666875,0.06291630163954001,0.2955031744295492,0.045573044750627144,0.0003449991418824215,-0.0007544956959904502,-0.0014461018029349772,0.02002777734372785
2.9129129129129128,0.9878306249999999,0.4865514583333334,-0.00043961589583333327,17.667166666666667,0.06281976172703985,0.29473668173786416,0.04536703170672849,0.0003900417968908908,-0.0007563717481751317,-0.001431976215150761,0.019138638888875903
2.9179179179179178,0.9878614583333333,0.48830812500000004,-0.0004805816666666662,17.66775,0.06271725839231779,0.29397039404126163,0.04516097906944984,0.00043530234922604136,-0.0007582753734384899,-0.0014178669489536013,0.01623493749991667
2.9229229229229228,0.9878914583333335,0.4900639583333333,-0.0005216458333333327,17.668125,0.06260856674266493,0.2932034778856245,0.04495486267942084,0.00048062148651475695,-0.000760078891873568,-0.0014037298089042576,0.02027565104168616
2.9279279279279278,0.987921875,0.4918204166666667,-0.0005625724999999988,17.66875,0.06249330274982637,0.2924378085121823,0.04474889201257778,0.0005261717246885411,-0.0007620206189120834,-0.0013895939408595439,0.015065104166751553
2.932932932932933,0.9879516666666666,0.4935772916666667,-0.0006035780000000009,17.669124999999998,0.06237270715099824,0.29167171902693123,0.04454279530665756,0.00057174218621625,-0.0007639348491376733,-0.0013754790605382552,0.018896734375061897
2.937937937937938,0.9879822916666664,0.4953341666666667,-0.0006446024999999999,17.669604166666662,0.062245104999305606,0.29090520948761706,0.04433682491064825,0.0006175055380020838,-0.0007658618798947912,-0.0013613638207335657,0.018838593316161223
2.942942942942943,0.9880129166666669,0.49709041666666653,-0.0006855541041666662,17.67016666666667,0.06211257599149325,0.2901380716822368,0.04413070896303993,0.0006634771669544186,-0.0007678150210243036,-0.0013472092242149728,0.01750163888868883
2.947947947947948,0.9880429166666662,0.4988468749999999,-0.000726528624999999,17.670583333333337,0.061973045302734564,0.289373222156157,0.043924757261680714,0.000709496609179297,-0.0007697800355533839,-0.0013330979181707821,0.019651326388839152
2.952952952952953,0.9880727083333333,0.5006,-0.0007841343749999992,17.67110416666667,0.06181693166666663,0.2886587601332819,0.043729584925322064,0.0007515459389583327,-0.000767739435208335,-0.0013174399504890981,0.0183275308158386
2.957957957957958,0.9881029166666665,0.502336875,-0.0009290783333333338,17.67154166666667,0.06159495568190104,0.2882135118134505,0.043592011086745465,0.0007721348899302079,-0.0007445964776776046,-0.001293907669629454,0.01828178993042684
2.962962962962963,0.9881333333333332,0.5040729166666665,-0.0010739929166666674,17.672,0.061368203016493206,0.28776947153921495,0.04345453596739159,0.000793233179483507,-0.0007212055377517367,-0.001270361724403182,0.01708266666662439
2.967967967967968,0.9881625,0.50580875,-0.0012189258333333347,17.6724375,0.06113563342343753,0.28732393088647945,0.04331695096341578,0.0008148544354343747,-0.0006976771496119008,-0.0012468291139810148,0.018077808593659483
2.972972972972973,0.9881931250000003,0.5075462500000002,-0.0013638862500000015,17.672874999999998,0.06089555411093733,0.28687959814763037,0.04317936056456414,0.000836855351614063,-0.0006739088693632814,-0.0012233346719970743,0.018239234375187152
2.977977977977978,0.9882227083333334,0.5092818749999998,-0.0015087218750000006,17.67335416666667,0.0606505134631512,0.2864348070916372,0.0430418273187272,0.000859460330353515,-0.0006500410059412749,-0.001199835860449942,0.01651083289914368
2.982982982982983,0.9882520833333336,0.5110189583333334,-0.001653661666666667,17.673729166666664,0.06039920755724809,0.2859901820697589,0.04290422465226007,0.0008825320456690982,-0.0006259177532903664,-0.0011763506174186564,0.018672343315984108
2.987987987987988,0.9882822916666667,0.5127545833333335,-0.0017985622916666672,17.674291666666665,0.06014315393732622,0.285545515173683,0.04276668075535479,0.0009061554334625873,-0.0006015777665776931,-0.001152901590030435,0.014622414930499872
2.992992992992993,0.9883127083333333,0.5144914583333333,-0.0019435370833333328,17.674666666666663,0.05987916430203999,0.285100180996939,0.042629066109473916,0.0009302857283290799,-0.0005771641673227418,-0.0011294473702228784,0.018033222222300083
2.997997997997998,0.9883431249999998,0.5162274999999998,-0.002088428333333333,17.675125000000005,0.05961125157708347,0.28465584680042993,0.04249142631836458,0.000954844970779166,-0.0005524882996592703,-0.0011060138414673687,0.016831234374876658
3.003003003003003,0.9883720833333333,0.5179647916666669,-0.002233342604166666,17.67560416666667,0.05933434959370637,0.28421063718081235,0.042353926033862864,0.0009799128366874783,-0.0005276991529797764,-0.0010826005556808548,0.016142343315948438
3.008008008008008,0.9884016666666665,0.5196729166666667,-0.0023704400608333337,17.676000000000002,0.05908151801649297,0.2837247976805846,0.04221075482542233,0.0010005392001967688,-0.0005029193984965271,-0.0010598039255824935,0.017148999999903936
3.013013013013013,0.9884270833333332,0.5212568750000001,-0.0024711910624999997,17.67641666666667,0.058948978598567736,0.283052851548066,0.0420417004137509,0.0009981053932666803,-0.00047932878129453233,-0.0010397305479611727,0.017835493055372353
3.018018018018018,0.9884535416666668,0.5228408333333332,-0.0025720747916666664,17.676875000000006,0.058811212999305695,0.282379634431266,0.041872738590923456,0.0009961418108039924,-0.00045548124618246524,-0.0010196945967270634,0.014756901041380388
3.023023023023023,0.9884791666666666,0.5244252083333334,-0.0026729115208333327,17.67716666666667,0.058667575864539745,0.2817072305440018,0.04170363920578366,0.0009945178061695871,-0.0004314064518404514,-0.000999635601757558,0.018195305555536834
3.028028028028028,0.9885054166666666,0.52600875,-0.002773714624999998,17.677625000000003,0.0585200032567707,0.28103397317384576,0.04153461177304874,0.0009930852460863007,-0.0004070485958098955,-0.0009796308538636402,0.018032692708231934
3.033033033033033,0.9885318750000002,0.5275916666666668,-0.0028745033333333336,17.678104166666667,0.05836744993055537,0.2803609038972534,0.041365550776753156,0.0009920083794722223,-0.0003825148304734405,-0.000959624534158277,0.014424739149319521
3.038038038038038,0.9885568750000001,0.5291754166666668,-0.0029752904166666654,17.67845833333333,0.05820962839565963,0.2796888559802698,0.04119649926065719,0.0009912542959439239,-0.0003576487464471375,-0.0009396511508427477,0.016485956597421136
3.043043043043043,0.9885831249999999,0.5307591666666668,-0.0030762087500000013,17.678770833333328,0.05804699866597224,0.27901532860639316,0.04102751888998894,0.0009909242843093766,-0.00033259386126336873,-0.0009196653800444615,0.019811822482836305
3.048048048048048,0.9886089583333332,0.5323427083333335,-0.003177008333333332,17.67933333333333,0.05787936588433146,0.27834240661804993,0.040858339356289415,0.0009907440955642362,-0.0003072998157174498,-0.0008997305469954272,0.01492288888891835
3.053053053053053,0.988635625,0.5339270833333333,-0.003277742291666668,17.679624999999994,0.057706036349826406,0.27766925640546936,0.04068919070937316,0.0009909410067078998,-0.00028169040878038175,-0.0008797728987875175,0.0179431927084579
3.058058058058058,0.9886610416666669,0.535510625,-0.0033786410416666653,17.68008333333333,0.05752774551210921,0.2769965014513782,0.040520050229499414,0.0009915358842069004,-0.0002558670186938801,-0.0008598536797759902,0.015694993055717532
3.063063063063063,0.9886862500000002,0.5370947916666665,-0.003479485041666668,17.680395833333332,0.057343768097873504,0.2763239348505114,0.040350959843879916,0.000992388085227909,-0.0002298019610473081,-0.0008399254986307122,0.02047817664941931
3.068068068068068,0.9887114583333333,0.5386129166666668,-0.0035872556249999994,17.680916666666665,0.05717029266649287,0.2758646315970808,0.04026630786342825,0.0010480767983434896,-0.00019796715632942798,-0.0008098124181326453,0.014144159722263794
3.073073073073073,0.9887375000000004,0.5401291666666667,-0.003695260208333335,17.681166666666666,0.05699256664930563,0.27541342838532606,0.040184437247055886,0.0011058530252769103,-0.00016568789587499905,-0.000779374425608897,0.01697030555561696
3.078078078078078,0.9887618750000002,0.5416452083333332,-0.0038032556249999985,17.68147916666667,0.05681005162287345,0.2749605352466508,0.04010261499252721,0.0011640118520147126,-0.0001331674101830273,-0.0007489300640316336,0.017794478732582775
3.083083083083083,0.9887877083333335,0.5431620833333335,-0.003911292499999998,17.68185416666667,0.056622451228992954,0.27450886845764605,0.04002075877737499,0.0012225459911593753,-0.00010036955046050476,-0.00071853079128507,0.01578322873245952
3.088088088088088,0.9888122916666666,0.5446777083333333,-0.004019345208333335,17.68220833333333,0.05643140237808164,0.27405676153076286,0.039938825923271255,0.0012813454454088983,-6.731328757005224e-05,-0.0006881628544027706,0.016175123263963087
3.093093093093093,0.9888370833333333,0.5461947916666666,-0.004127376249999999,17.6825,0.05623437455620667,0.27360463143195757,0.03985696209258196,0.0013404897443320299,-3.398447244292672e-05,-0.0006577695450154916,0.01752708333327746
3.098098098098098,0.9888618749999999,0.5477110416666666,-0.004235324000000001,17.682874999999996,0.05603282316974839,0.27315268703061496,0.039775043010734326,0.0013999283031691664,-4.4506114170884264e-07,-0.0006274025080443044,0.016140067708533934
3.103103103103103,0.9888872916666669,0.5492270833333336,-0.004343354999999999,17.683312500000003,0.055827110933159396,0.2727011352673439,0.039693027455462694,0.0014597057401979177,3.3406284521700184e-05,-0.0005970575621469393,0.012959027343697471
3.108108108108108,0.9889127083333338,0.5507439583333333,-0.004451390416666667,17.683541666666667,0.055616925692664854,0.2722489351233584,0.03961122547821789,0.001519831794828733,6.741953004288067e-05,-0.0005667551775231628,0.016729123263814927
3.113113113113113,0.9889381249999998,0.5522597916666668,-0.004559379791666668,17.683875000000004,0.05540203917495634,0.2717973370559154,0.0395292234049048,0.0015803217797083781,0.0001016862572415355,-0.0005364460980199915,0.01764831770822184
3.118118118118118,0.9889624999999996,0.5537760416666667,-0.004667495625000002,17.68433333333333,0.05518355400933156,0.2713448811512572,0.039447206406384785,0.001641117460042319,0.00013620737543402692,-0.000506158386216127,0.012896222222309461
3.123123123123123,0.9889852083333331,0.555213125,-0.004763372708333333,17.684562499999995,0.055009427494401075,0.27081981028044155,0.03934517529820613,0.0017126947552667964,0.00016727276664127736,-0.00047528862046561815,0.016665850260608295
3.128128128128128,0.9890052083333334,0.5565787500000001,-0.004848300416666665,17.684833333333334,0.05487863671510396,0.27022732731640303,0.03922466261642722,0.0017941174438661448,0.00019495609508411423,-0.0004438821475757415,0.016669972222189244
3.133133133133133,0.989025625,0.5579443750000003,-0.0049332270833333325,17.685166666666664,0.0547445327391925,0.2696358716038776,0.039104294149469414,0.0018757006767434903,0.00022277352302343652,-0.0004124924706216926,0.015504972222231572
3.138138138138138,0.9890462499999999,0.5593108333333333,-0.005018211395833336,17.685437499999995,0.05460472504930558,0.2690444008877201,0.03898386087219703,0.001957556455979706,0.0002506193192239577,-0.00038108895881968095,0.015300433593949947
3.143143143143143,0.9890668750000002,0.5606747916666669,-0.005103155833333335,17.68572916666666,0.05446523632287281,0.2684520828005408,0.03886336190330642,0.0020396718753633706,0.00027857402827213395,-0.00034968712909806763,0.01581717664947746
3.148148148148148,0.9890877083333333,0.5620418750000001,-0.005188100416666667,17.686041666666668,0.05431872241315083,0.2678599586140666,0.03874292359330555,0.0021220519775382815,0.00030660100968749786,-0.0003182910918499305,0.014555164930527553
3.153153153153153,0.989108125,0.5634052083333335,-0.005272984791666665,17.686291666666666,0.054171029556206396,0.2672680289647202,0.03862254552269271,0.002204510636754123,0.00033475795846354007,-0.00028692463639695345,0.015712081597257566
3.158158158158158,0.9891287500000002,0.5647712499999998,-0.005357970833333332,17.68652083333333,0.0540178101734376,0.2666750421485492,0.03850212355845744,0.002287407051671874,0.00036296684495442906,-0.0002555806621064453,0.01823081206612187
3.163163163163163,0.9891487499999997,0.5661377083333333,-0.005442906250000001,17.686916666666665,0.05385997020308164,0.26608370810488696,0.03838172004375357,0.002370349054381511,0.00039129391156970516,-0.00022420976094035143,0.014437159722206161
3.168168168168168,0.9891695833333333,0.5675031249999999,-0.0055278139583333314,17.687208333333334,0.05369999478190113,0.26549235993950865,0.0382612311166789,0.0024535787791061183,0.0004197313521341153,-0.0001928589783280187,0.013911373263852056
3.173173173173173,0.9891893750000001,0.5688681250000001,-0.005612721458333333,17.687416666666667,0.0535365563589843,0.2648995390244977,0.03814078157048948,0.0025370899988160158,0.00044823248856119694,-0.00016147672939036652,0.015916659722165605
3.178178178178178,0.9892102083333335,0.57023375,-0.005697685208333334,17.687645833333335,0.053367845360937416,0.26430857804993346,0.03802026665604201,0.0026208290693341156,0.0004767865699874226,-0.00013010596432942885,0.01843487456596904
3.183183183183183,0.9892289583333334,0.5714983333333333,-0.0057128664583333336,17.688062499999997,0.05327194666388907,0.26371986315682927,0.03792843539110138,0.00253104157616007,0.000495484636689583,-0.00010531956692920589,0.012861662760542458
3.188188188188188,0.9892470833333333,0.5727441666666667,-0.005715170833333334,17.688250000000004,0.05318661954930559,0.2631327534890125,0.037841655870452094,0.0024091028396284724,0.0005122135150829863,-8.171435807056079e-05,0.015603604166585683
3.193193193193193,0.9892654166666667,0.5739897916666666,-0.005717379374999999,17.6885625,0.053099885729123386,0.2625443949064157,0.03775498156419969,0.0022871634380022127,0.0005290573181803769,-5.8133580276263544e-05,0.014131683593745947
3.198198198198198,0.9892843749999999,0.5752366666666665,-0.0057197212499999995,17.688729166666665,0.05300736065555578,0.2619566597888223,0.03766824463755986,0.0021652958861124996,0.0005458556114115278,-3.452476447236876e-05,0.017610468316036076
3.203203203203203,0.9893025,0.5764814583333332,-0.005721952708333336,17.68908333333333,0.0529141281978735,0.2613687175905369,0.03758152852313872,0.0020432754751477013,0.00056267831550955,-1.0898214797118812e-05,0.014039159722358363
3.2082082082082084,0.9893206250000003,0.5777283333333333,-0.005724244791666666,17.689291666666662,0.05281497286388892,0.26078160802156514,0.037494916801078866,0.001921454444748263,0.0005795300932072917,1.2689633435270192e-05,0.01416866493065072
3.2132132132132134,0.9893389583333333,0.5789739583333334,-0.005726453124999999,17.68952083333333,0.052714988905164795,0.26019366606794053,0.03740820019064132,0.0017994573996582023,0.000596369013315971,3.6264049055364524e-05,0.01564435373273909
3.2182182182182184,0.9893581249999999,0.58022,-0.005728705208333334,17.68979166666666,0.05261183493333349,0.259606556936636,0.03732148372111555,0.0016775807943125002,0.0006132144973333338,5.9867365763819664e-05,0.014812456597326218
3.2232232232232234,0.9893762500000002,0.5814654166666667,-0.005730974166666667,17.690041666666662,0.0525056775539931,0.25901840593510106,0.03723489185941165,0.0015556664483934036,0.0006300259196370659,8.347114663899594e-05,0.015759164930670977
3.2282282282282284,0.9893935416666665,0.5827112499999999,-0.005733199187499999,17.69035416666667,0.052395515790104374,0.25843088042707646,0.03714817594840421,0.0014337240400471086,0.0006468901739205709,0.00010706373785645638,0.014702791232537038
3.2332332332332334,0.9894125000000001,0.5839572916666665,-0.005735509583333333,17.690604166666667,0.05228283984266502,0.2578425205964862,0.037061418237759394,0.001311825559278211,0.0006637904972803827,0.00013065863872532642,0.01439921831592983
3.2382382382382384,0.9894308333333331,0.5852035416666665,-0.005737765208333333,17.690833333333334,0.05216681482079011,0.2572556197170807,0.03697484690803662,0.0011899119795017793,0.0006806057813111294,0.0001542439374650222,0.01524930555552828
3.2432432432432434,0.9894479166666668,0.5863493750000001,-0.005773600000000003,17.6910625,0.05205024377044265,0.25684104054304,0.03694680570767509,0.0012581142515000012,0.0007052586040967451,0.00017388750523850016,0.013807621093803846
3.2482482482482484,0.9894654166666665,0.5874870833333331,-0.005812413750000001,17.691208333333336,0.051929135249826786,0.25644079917973217,0.036923895630732624,0.0013433281865307283,0.0007304705935532113,0.00019316728936808164,0.015106039930572024
3.2532532532532534,0.989481875,0.5886258333333333,-0.005851216666666666,17.691437500000003,0.05180525333263897,0.2560428465968531,0.03690114948737494,0.0014285614530972208,0.0007555710403482655,0.0002124853022384096,0.013664183593675716
3.2582582582582584,0.9894985416666667,0.5897633333333333,-0.0058900784166666656,17.691604166666668,0.0516796273222222,0.25564405697624554,0.03687827774799648,0.0015138541556080536,0.0007807030772881947,0.0002317715896309452,0.013600343315943064
3.2632632632632634,0.9895160416666666,0.5909016666666665,-0.005928923541666665,17.691729166666672,0.05155084533055576,0.25524443119897033,0.03685533926323541,0.0015992991356434019,0.0008057044724930568,0.0002510714833622331,0.015219093315749888
3.2682682682682684,0.9895335416666667,0.5920402083333335,-0.005967706041666666,17.69185416666667,0.05141901671662319,0.25484563648460024,0.03683252391500124,0.0016847906781804268,0.0008305281797404518,0.0002703875997142767,0.017254478732468215
3.2732732732732734,0.9895495833333333,0.5931772916666666,-0.006006563749999999,17.692104166666667,0.05128757565099834,0.25444621285858393,0.03680960209882415,0.0017703353424481756,0.0008553436024539927,0.00028966593043735914,0.014866822482645148
3.2782782782782784,0.9895672916666666,0.5943158333333334,-0.006045454583333332,17.692291666666666,0.05114994024930569,0.2540476191455476,0.036786761064460945,0.0018561125035725689,0.0008800874927619782,0.0003089907403332591,0.014273914930640785
3.2832832832832834,0.9895845833333338,0.5954535416666668,-0.006084251875000001,17.692500000000003,0.05101216304995654,0.2536481902124549,0.03676389724704386,0.0019418484940274747,0.0009047705308142793,0.00032827587281937786,0.01336041666655774
3.2882882882882885,0.9896010416666665,0.5965904166666667,-0.006123039583333334,17.692604166666666,0.05087195807482625,0.2532489667195942,0.03674103086091063,0.0020275967362873284,0.0009293679625213542,0.0003475785437054507,0.017174468316000002
3.2932932932932935,0.9896187500000001,0.5977285416666666,-0.006161877083333332,17.692895833333335,0.050727673810373464,0.25285015627080987,0.036718120841272094,0.002113546469616751,0.0009539260276784272,0.0003668921866028806,0.012478697482663392
3.2982982982982985,0.9896352083333331,0.5988666666666665,-0.006200760208333335,17.69304166666667,0.05058121555555578,0.2524511339061722,0.0366952491597927,0.0021995994300972235,0.0009783344898611135,0.0003862093482003988,0.013151581597185213
3.3033033033033035,0.9896504166666666,0.5999150000000001,-0.006165806875000002,17.693208333333338,0.050481576108333315,0.2519317744922468,0.03662876363483305,0.0022551621147489606,0.0009807037194166654,0.0003997400934808231,0.01537887326372811
3.3083083083083085,0.9896654166666665,0.6009316666666665,-0.006105725624999998,17.693416666666668,0.05039779866388916,0.2513710534479255,0.03654728883658268,0.0023001384593739557,0.0009754246647413192,0.00041127241315274163,0.014881659722107088
3.3133133133133135,0.9896797916666666,0.6019479166666667,-0.0060455379166666654,17.693625,0.050313080620659534,0.25081032647129814,0.03646562232882417,0.0023449706207335063,0.00097011595378342,0.00042283536091706293,0.014592692708163213
3.3183183183183185,0.9896952083333331,0.6029643750000002,-0.005985373125000001,17.693812499999996,0.05022687914752583,0.25024980030855454,0.0363840968259722,0.002389641973790757,0.0009646736487555468,0.0004343590000839136,0.015457548177266744
3.3233233233233235,0.9897097916666665,0.60398125,-0.005925264583333333,17.69402083333333,0.05013623298177078,0.2496898912396175,0.03630264880057174,0.0024342672512890624,0.000959066215789583,0.0004458909883899934,0.01496008289944939
3.3283283283283285,0.9897243750000002,0.6049977083333332,-0.005865135208333334,17.69433333333333,0.05004548124474839,0.24912810018898796,0.03622113448230174,0.0024787260684401473,0.0009534772758719189,0.00045742090186810965,0.011192888889127062
3.3333333333333335,0.98974,0.6060141666666665,-0.005805010208333333,17.6944375,0.04995162146597232,0.24856796852314786,0.03613950967784609,0.0025231132155612837,0.0009477047650441012,0.0004689151182806663,0.015006558593881891
3.3383383383383385,0.9897545833333333,0.6070312500000002,-0.005744889166666669,17.69466666666667,0.04985576985677059,0.2480067879151294,0.036058046518719224,0.0025674152311197947,0.0009417865486653645,0.0004804133008742804,0.015021555555449595
3.3433433433433435,0.9897695833333332,0.6080477083333332,-0.005684801458333333,17.694812500000005,0.04975777605724835,0.24744601636571267,0.03597643358173087,0.0026114638324029062,0.0009358747888970906,0.0004918988822881018,0.01673558984361989
3.3483483483483485,0.9897837500000001,0.6090645833333334,-0.005624615874999999,17.695062500000006,0.04965804166232635,0.2468858636962587,0.03589496074661198,0.00265544140765026,0.0009298422084097211,0.0005033973139763557,0.015388121093508289
3.3533533533533535,0.9897989583333334,0.6100814583333335,-0.005564507291666666,17.695312500000007,0.049556864197872974,0.24632466125860103,0.03581337862553673,0.002699403765073134,0.000923697787028653,0.0005148989846900609,0.01341552734339757
3.3583583583583585,0.9898141666666667,0.6110972916666668,-0.005504360833333335,17.69550000000001,0.049453225117664645,0.24576449367848308,0.0357318958349463,0.0027430443726060784,0.0009173808631190447,0.0005263710373702887,0.014071416666183723
3.3633633633633635,0.9898272916666667,0.6120470833333335,-0.005447107083333333,17.69572916666667,0.0493812844498262,0.245174912357756,0.03567374761386152,0.002777590169625174,0.0009062536991386277,0.0005366903076157073,0.013044259982507356
3.3683683683683685,0.9898372916666665,0.6128522916666667,-0.0053959325000000015,17.695875,0.04938186026558161,0.2445244255791221,0.03566648703373513,0.0027924473066369797,0.0008849558011997834,0.000544401980015714,0.011841317708274346
3.3733733733733735,0.9898477083333331,0.6136568749999999,-0.005344678541666668,17.695937500000003,0.049382114765234464,0.2438749760779529,0.035659099130728227,0.002807151648425391,0.0008635110013536233,0.0005521135622241548,0.014420996093690519
3.3783783783783785,0.9898581249999996,0.6144610416666666,-0.005293549791666667,17.69608333333333,0.049381586607248396,0.24322385333060315,0.03565173159881169,0.0028218628274351994,0.0008420665436922317,0.0005598252223754164,0.013634659722356446
3.3833833833833835,0.9898675,0.615266875,-0.0052422743750000006,17.696291666666667,0.049378755861067714,0.24257397689271065,0.03564436455004751,0.0028363373559321613,0.0008206862498389318,0.0005675560515891676,0.011052914930587576
3.3883883883883885,0.9898779166666672,0.6160720833333335,-0.0051910560416666635,17.696395833333337,0.049374146470659463,0.24192430293717235,0.03563707924876319,0.0028507095019563358,0.0007991594567090254,0.0005752669111701624,0.012366176649152294
3.3933933933933935,0.9898883333333331,0.6168760416666668,-0.005139886666666666,17.696458333333336,0.049370824217664755,0.24127420656505388,0.03562977248461839,0.0028651704415486117,0.0007776338575811639,0.0005829767295581635,0.015154123263755537
3.3983983983983985,0.9898993750000001,0.6176814583333333,-0.005088738541666666,17.69658333333334,0.04936336603120661,0.24062368807338788,0.035622319842960964,0.002879513610160372,0.0007561506697869348,0.000590715940955866,0.015104993055331306
3.4034034034034035,0.9899091666666671,0.618486875,-0.0050375566666666675,17.696750000000005,0.04935481878606773,0.2399737896894968,0.03561509496556302,0.0028938491387354172,0.0007345054207511734,0.0005984117870264323,0.013997770833213963
3.4084084084084085,0.9899204166666666,0.619290625,-0.0049863182500000025,17.69691666666667,0.04934724678710933,0.2393228449636431,0.03560772490912356,0.0029079526454914083,0.0007129702501067724,0.0006061070901319291,0.012265493055508614
3.4134134134134135,0.9899312500000003,0.6200960416666668,-0.004935132020833331,17.697041666666667,0.049337149109331346,0.23867314447193694,0.035600457877750624,0.0029220000395544996,0.00069132883806532,0.0006138178296211551,0.012841248263839589
3.4184184184184185,0.9899408333333333,0.6209006250000001,-0.0048839393333333335,17.697145833333334,0.04932512220794261,0.23802323046992158,0.035593044572982874,0.002935931701195417,0.000669711833427341,0.000621526084307503,0.014154353732578784
3.4234234234234235,0.9899516666666667,0.621705625,-0.0048327593750000005,17.69725,0.04931169917669259,0.2373728944368233,0.03558581734948115,0.0029498765002089846,0.0006479984383347646,0.0006292198227524108,0.015050770833283877
3.4284284284284285,0.9899599999999998,0.6224343750000001,-0.004814457499999999,17.697312500000002,0.04925294881835923,0.23684494599898068,0.035577006299130055,0.002955749886643229,0.000622512353251955,0.0006345386602870757,0.017005277343628222
3.4334334334334335,0.9899679166666667,0.6231175000000003,-0.004815507291666668,17.697458333333337,0.04916624786041618,0.2363899358895239,0.03556769581829175,0.00295673144814844,0.0005948269715463517,0.0006384426950178711,0.015385206597102297
3.4384384384384385,0.9899750000000002,0.6237997916666667,-0.0048165218749999985,17.697583333333338,0.04907965324995661,0.23593471778369432,0.03555834193550311,0.0029578449255162746,0.0005670747462947464,0.0006423608809027194,0.013877493055417744
3.4434434434434436,0.9899837499999999,0.62448375,-0.004817546770833333,17.697687500000004,0.048990879319270875,0.23547970790977749,0.0355489684282361,0.00295884904825039,0.0005393148281588522,0.0006462776833639861,0.014982152343634425
3.4484484484484486,0.9899910416666664,0.6251666666666666,-0.0048186310833333345,17.697833333333335,0.04890018055555562,0.23502448912781607,0.03553959318809326,0.002959930448930556,0.0005115855132986112,0.0006501940889489075,0.013570305555504092
3.4534534534534536,0.9899993749999999,0.6258502083333334,-0.004819671000000002,17.69785416666667,0.04881047506245639,0.23456864577145176,0.035530261924472825,0.0029610012661147934,0.0004838661573739996,0.0006540945571971402,0.016166228732572563
3.4584584584584586,0.9900064583333331,0.6265341666666665,-0.004820763791666666,17.698020833333334,0.04871827133263906,0.23411384356979825,0.0355208671876228,0.0029620938499087136,0.0004561160993647581,0.0006580103072471891,0.01360024956579764
3.4634634634634636,0.9900143749999999,0.6272172916666666,-0.004821787833333335,17.698145833333335,0.048625552367664915,0.23365800036209042,0.035511451546346225,0.0029631345391479525,0.00042836402861827407,0.0006619254796661114,0.013342395399206453
3.4684684684684686,0.9900227083333336,0.6279002083333333,-0.004822780625,17.698270833333336,0.048532995041623395,0.23320278245370973,0.03550205565281586,0.0029641853758501304,0.0004005986893623713,0.0006658327961716385,0.0124595099825342
3.4734734734734736,0.9900295833333331,0.628583125,-0.004823869374999998,17.698375000000002,0.04843908829856769,0.23274735528425297,0.03549268131562767,0.0029652893446626286,0.0003728241473488266,0.0006697467851046285,0.012314026041622128
3.4784784784784786,0.9900383333333331,0.6292670833333333,-0.004824996666666667,17.69839583333334,0.048343146166493156,0.23229276107383331,0.035483390322560565,0.002966432412859722,0.00034499936439557396,0.0006736553931337895,0.01532659331570585
3.4834834834834836,0.9900470833333332,0.6299504166666666,-0.004825981958333334,17.69847916666667,0.04824705587482658,0.23183712656480443,0.03547393347053214,0.0029674824704778997,0.0003172919259566845,0.000677575888682938,0.016126853732544078
3.4884884884884886,0.9900539583333335,0.6306333333333333,-0.004827104583333332,17.698562500000005,0.04815034888888903,0.2313823240613415,0.03546468342095037,0.002968533262069443,0.00028946814105694583,0.000681478593844846,0.016093766926871922
3.4934934934934936,0.9900616666666667,0.63127125,-0.004807258333333332,17.698770833333338,0.048089317256770736,0.23093751526731662,0.035430215079676274,0.002944799393822916,0.0002646709017962738,0.0006861199330745921,0.014135989149110628
3.4984984984984986,0.9900712499999998,0.6318883333333336,-0.0047775000000000005,17.698854166666667,0.04804463419722177,0.23049925882708328,0.035383723275436506,0.0029090213041666683,0.0002413923316905561,0.0006911292275991667,0.014936187065870854
3.5035035035035036,0.9900791666666667,0.6325060416666668,-0.004747727708333335,17.699,0.0479994405884982,0.23006016741494084,0.03533727001626261,0.002873304584709073,0.00021814352854995604,0.0006961294789099891,0.015398999999888474
3.5085085085085086,0.9900879166666665,0.6331218750000001,-0.004718042499999999,17.699187500000004,0.04795419139648427,0.2296214900749682,0.035290669894397914,0.0028376309139296874,0.00019497916028971343,0.000701126850463794,0.013553506510277202
3.5135135135135136,0.9900958333333335,0.6337391666666666,-0.004688294833333335,17.69935416666667,0.047906751965972105,0.22918197822488906,0.035244129017981095,0.0028018700190976394,0.0001718367698645834,0.0007061395146389398,0.012653749565856742
3.5185185185185186,0.9901045833333332,0.6343566666666667,-0.004658508458333333,17.69952083333333,0.04785849445555562,0.228743506632277,0.03519777360870765,0.0027660319389334717,0.00014869411540416582,0.0007111407264448169,0.011962270399408226
3.5235235235235236,0.9901110416666664,0.6349731249999999,-0.004628718541666665,17.699604166666663,0.04781121386106796,0.22830378329799536,0.035151186538833264,0.002730172918814191,0.00012561959617148413,0.0007161556733791522,0.012970676649445068
3.5285285285285286,0.9901204166666667,0.6355900000000001,-0.0045989703437500015,17.69972916666666,0.04776243523333312,0.22786551613844408,0.03510474302798374,0.0026942287274507306,0.00010255448269374991,0.0007211751878626382,0.014379093316335911
3.5335335335335336,0.9901295833333329,0.6362064583333333,-0.004569205833333335,17.699874999999995,0.047712592374956675,0.22742620569138597,0.035058214379344636,0.0026582832606210083,7.962155180959475e-05,0.0007261832920155242,0.014008317708544382
3.5385385385385386,0.9901379166666667,0.63682375,-0.004539419374999998,17.70002083333333,0.04766176143593748,0.22698856033840456,0.03501172383130367,0.0026223013192101553,5.6591680036979786e-05,0.0007311958610966406,0.013637499566186762
3.5435435435435436,0.9901464583333333,0.6374404166666666,-0.004509668479166667,17.700166666666668,0.04761075686649319,0.226548412890208,0.0349651910912038,0.0025863191210551994,3.378826101892423e-05,0.0007362123429324097,0.013474972222184078
3.5485485485485486,0.9901543750000003,0.6380570833333333,-0.0044798428125,17.700312500000003,0.047559408408159864,0.22610972267504198,0.034918696459651816,0.00255021002206888,1.0921118655644012e-05,0.0007412270840573728,0.01310406901029637
3.5535535535535536,0.9901622916666669,0.6386739583333334,-0.004450098583333335,17.70041666666667,0.047506824946831394,0.22566998828926524,0.034872179236123006,0.00251412457719106,-1.191493512912433e-05,0.0007462586137428072,0.014416493055477986
3.5585585585585586,0.99016875,0.6392964583333333,-0.004433607166666665,17.700583333333334,0.04744858002912328,0.22521346812749174,0.03483770888388234,0.0024949476926246173,-3.1771548338455254e-05,0.0007464443614672583,0.012266326388839843
3.5635635635635636,0.9901741666666667,0.6399266666666666,-0.004433216056249999,17.70060416666667,0.04738469462222211,0.22473097159539868,0.03481784070727745,0.002496250256822541,-4.822944726666544e-05,0.0007407215810221509,0.013612134982508906
3.5685685685685686,0.9901802083333334,0.6405581250000001,-0.004432810083333335,17.700625,0.047317788496484325,0.2242503501947651,0.03479795213659354,0.002497660223794429,-6.460114741367205e-05,0.0007349837267747777,0.015582942708363134
3.5735735735735736,0.9901852083333335,0.6411879166666667,-0.0044323879166666665,17.700729166666665,0.0472528471873262,0.22376889560402283,0.034778062923906145,0.002499025240812674,-8.106640338975766e-05,0.0007292522207075568,0.015436968315952981
3.5785785785785786,0.9901904166666666,0.6418191666666666,-0.004431945833333333,17.700833333333332,0.047185448965972265,0.22328764952279706,0.03475825732512155,0.002500381323128472,-9.749862554096897e-05,0.0007235227496502462,0.01320763888890042
3.5835835835835836,0.9901952083333333,0.6424500000000001,-0.004431571875000002,17.700874999999996,0.047116747499999834,0.22280661117071685,0.03473836741698673,0.0025017723094270853,-0.00011397952340624863,0.0007177890167006568,0.01485756770836133
3.5885885885885886,0.9902008333333335,0.6430804166666667,-0.004431159166666668,17.70091666666666,0.04704861936649307,0.2223253648284396,0.0347184579644122,0.002503105016549654,-0.0001303872334923609,0.0007120595498729483,0.015674159722379954
3.5935935935935936,0.9902064583333335,0.6437112500000001,-0.0044307131458333334,17.701083333333333,0.04697978495677091,0.22184411878101928,0.034698631250472484,0.0025044528974958076,-0.00014685098569635268,0.0007063260987149217,0.011857159722239885
3.5985985985985987,0.9902116666666668,0.6443412499999999,-0.00443034625,17.701124999999998,0.0469101868817709,0.22136328869877167,0.03467876300256046,0.002505924632324478,-0.00016330067381536495,0.0007006007664806762,0.013090401041779387
3.6036036036036037,0.9902170833333334,0.6449722916666667,-0.004429943979166666,17.70114583333333,0.04683824298224831,0.22088225059634148,0.0346588949604174,0.0025073138910314094,-0.00017977121516376008,0.0006948734427743215,0.014852853732691074
3.6086086086086087,0.990221875,0.6456029166666667,-0.004429481083333335,17.70120833333333,0.04676624899149284,0.22040058803066578,0.03463892115035306,0.002508628635886494,-0.00019626136063194367,0.0006891350308015679,0.014931873263947182
3.6136136136136137,0.9902270833333335,0.6462327083333333,-0.004429135000000001,17.70127083333333,0.04669432834683157,0.21991913276315173,0.034619073843066096,0.0025100687816239585,-0.00021271565155672745,0.0006834103186815387,0.01605255164946584
3.6186186186186187,0.9902318749999998,0.6468633333333333,-0.004428776458333334,17.701333333333327,0.046621577988888996,0.21943809427241545,0.03459924678744526,0.0025114220607590277,-0.00022919290580763986,0.0006776813296281356,0.01592322222245457
3.6236236236236237,0.9902377083333332,0.6474943750000001,-0.004428292708333334,17.701437499999994,0.04654728434335936,0.21895643189035596,0.03457939856730411,0.0025126989944993503,-0.0002457577414389316,0.0006719457917395009,0.01411043359399855
3.6286286286286287,0.9902422916666663,0.6480979166666667,-0.004390828125,17.70152083333333,0.04650596541232632,0.21850905396171003,0.034571546140539006,0.0025328147060872403,-0.0002558197059796016,0.0006673042025277438,0.014910187066163871
3.6336336336336337,0.9902470833333331,0.6487012500000001,-0.004351194583333334,17.701604166666666,0.04646502158177074,0.21806419210569794,0.03456419039915786,0.0025539518235348966,-0.0002655634348328129,0.0006626998925270166,0.014043259982656764
3.6386386386386387,0.9902508333333331,0.6493039583333332,-0.004311532291666666,17.701666666666664,0.04642416135933164,0.21761766068929797,0.03455702195529677,0.002574829983461154,-0.0002753694987828138,0.0006581144946509037,0.014747222222297296
3.6436436436436437,0.9902550000000002,0.64990625,-0.004271945208333332,17.70177083333333,0.04638269954427099,0.21717195881747037,0.034549832365037794,0.002595863890553385,-0.000285138663060546,0.0006535228647044593,0.014184364149400608
3.6486486486486487,0.990259375,0.65050875,-0.004232309375,17.701854166666667,0.04634169950677075,0.2167264625573543,0.03454268465633405,0.002616784489477864,-0.0002949473019704936,0.0006489277031698804,0.013525728732645348
3.6536536536536537,0.9902629166666667,0.6511102083333334,-0.0041927210625,17.7019375,0.046300496604123165,0.2162813794234254,0.03453549452578954,0.0026376086928212635,-0.0003047967218591566,0.0006443322235526452,0.013492079427123826
3.6586586586586587,0.9902687500000003,0.6517133333333331,-0.004153005666666666,17.702020833333332,0.046255772822222485,0.2158352525439326,0.03452832527205508,0.002658352270542221,-0.00031460967801249726,0.0006397412968349716,0.013458416232708714
3.6636636636636637,0.9902722916666667,0.6523158333333334,-0.004113388125,17.70208333333333,0.046211761915972094,0.21538953837146646,0.03452103133956451,0.0026791598692494792,-0.0003243727730036449,0.0006351437624566791,0.013328993055722549
3.6686686686686687,0.9902772916666666,0.6529183333333333,-0.004073774583333331,17.702166666666667,0.046165983330555715,0.21494382102731086,0.03451382040526049,0.0026998933613256925,-0.0003342191951461798,0.000630549663495702,0.013295305555629966
3.6736736736736737,0.9902810416666665,0.6535202083333334,-0.004034161249999999,17.702249999999996,0.046120920633289764,0.21449893387634236,0.03450664969573338,0.0027205150672169258,-0.00034414235241857823,0.0006259530977944446,0.01263660416680068
3.6786786786786787,0.9902852083333329,0.6541224999999998,-0.00399456228125,17.702312499999994,0.04607479666041686,0.21405300180551465,0.034499480044995735,0.002741200357483619,-0.0003539583338364569,0.0006213606463246292,0.013548819010622992
3.6836836836836837,0.99029,0.6547264583333333,-0.0039548837500000015,17.702354166666666,0.046026806424956435,0.2136079005611907,0.03449220529560157,0.00276171932242422,-0.00036387853396861996,0.0006167646852189736,0.01415695789938809
3.6886886886886887,0.9902937500000001,0.6553281250000002,-0.003915305000000001,17.702479166666667,0.04597879858398424,0.21316217038675697,0.034485014257083633,0.002782279067786459,-0.0003737684520442705,0.0006121620077939875,0.012856353732672687
3.6936936936936937,0.9902991666666668,0.6559241666666666,-0.003877856041666668,17.702562500000003,0.045936612582639036,0.21271475389918676,0.03446853060915404,0.0027952444925835075,-0.00038253723409843515,0.0006082471122890713,0.012614266927016615
3.6986986986986987,0.9903043749999999,0.6564852083333332,-0.0038519414583333337,17.70260416666667,0.04592925457287328,0.2122516208803349,0.03440279596438855,0.002768402194928428,-0.00038535605751540726,0.0006079652117778737,0.015305718315914874
3.7037037037037037,0.9903106250000002,0.6570466666666667,-0.003826167291666667,17.702625000000005,0.045920511155555455,0.21178973544385624,0.034337040594426826,0.0027416325484319447,-0.0003881827283833332,0.0006077008764158527,0.017901442708193827
3.7087087087087087,0.9903166666666663,0.6576072916666668,-0.0038003135416666664,17.70279166666667,0.04591244161349811,0.21132743261698503,0.034271409058074145,0.0027147670206195754,-0.0003910146958289915,0.0006074161438523131,0.01575053993047959
3.7137137137137137,0.9903231250000002,0.6581685416666666,-0.0037744593749999985,17.703041666666667,0.045903545760373365,0.21086554512309316,0.034205569589615153,0.0026878368807571602,-0.00039382454290308325,0.0006071385785833735,0.010649081597307486
3.7187187187187187,0.9903283333333333,0.6587291666666667,-0.0037486074999999995,17.703145833333338,0.04589359331597215,0.2104032396084776,0.034139854376409096,0.0026609312613020838,-0.0003967053398177098,0.0006068708721525613,0.011127603732575153
3.7237237237237237,0.9903341666666666,0.659290625,-0.0037227595833333334,17.703250000000004,0.045882121787109265,0.209942599394418,0.03407414008164614,0.0026340188257539068,-0.00039953581342708515,0.0006065919234132488,0.010564437499908763
3.7287287287287287,0.9903406249999999,0.6598516666666665,-0.003696907708333334,17.703270833333338,0.045870777997222334,0.20947987454006275,0.034008465867262416,0.0026069630045232636,-0.00040247267748829644,0.0006063146932473281,0.013160134982513227
3.7337337337337337,0.9903458333333334,0.660413125,-0.003671030625,17.703375,0.04585762932773435,0.2090179818674837,0.03394268757327898,0.0025799045153602866,-0.0004053407944197419,0.0006060413502029186,0.01426360937506388
3.7387387387387387,0.9903518749999999,0.6609735416666666,-0.0036452245833333333,17.7034375,0.04584606054995677,0.208556087337737,0.033876888100797524,0.002552920544682899,-0.00040832036135119093,0.0006057702650767642,0.015175683593838585
3.7437437437437437,0.9903585416666667,0.6615349999999999,-0.0036193329166666673,17.703604166666665,0.04583248544166685,0.20809335876257165,0.033811172830331034,0.0025258320676937503,-0.00041120848092916643,0.0006054827933455595,0.012607843316175149
3.7487487487487487,0.9903641666666668,0.6620958333333337,-0.003593499095833334,17.703750000000003,0.045819524149305124,0.20763250343091494,0.03374547794460814,0.0024987670284383526,-0.0004140812781665824,0.0006052064859755975,0.012235937500008731
3.7537537537537538,0.9903708333333331,0.6626570833333335,-0.003567623958333334,17.703854166666666,0.04580454824149288,0.20716893872595854,0.033679636254000465,0.0024716367658259557,-0.0004170858879634378,0.0006049198003920576,0.011672645399414705
3.7587587587587588,0.9903766666666666,0.663218125,-0.003541794791666667,17.703916666666665,0.04578921867148433,0.20670808068965368,0.03361398211155985,0.002444459292530599,-0.0004200272635502588,0.0006046442705597184,0.01341799305572522
3.7637637637637638,0.9903829166666661,0.6637802083333333,-0.0035153770833333334,17.704,0.04576875169162331,0.2062603504572953,0.03355277525960706,0.0024237646077452254,-0.0004225984349214393,0.0006046739696399746,0.01317566666671155
3.7687687687687688,0.9903902083333334,0.6643520833333333,-0.0034826487500000006,17.704083333333333,0.04570276770399323,0.20597766282435076,0.03354230364848589,0.002476481202580729,-0.000420981837981769,0.0006081629146187943,0.01459999305546944
3.7737737737737738,0.9903974999999999,0.6649233333333332,-0.0034499639583333345,17.704166666666662,0.045635710788889006,0.20569622274868624,0.03353199832157074,0.002529164243388194,-0.000419432055879165,0.0006116646774956932,0.013732638888996007
3.7787787787787788,0.9904060416666666,0.6654950000000001,-0.003417275770833334,17.70433333333333,0.045567863308333234,0.20541478055963944,0.03352150577236212,0.002581838272444063,-0.0004177739290802101,0.0006151577347546996,0.011164555555581046
3.7837837837837838,0.9904135416666665,0.6660664583333332,-0.0033845241249999985,17.70439583333333,0.04550047308329003,0.2051316699964473,0.033511054896140154,0.002634376955415806,-0.0004162026862666252,0.000618661767144824,0.011868176649386442
3.7887887887887888,0.9904212500000001,0.6666383333333332,-0.0033517806249999996,17.704458333333328,0.04543083253055563,0.2048504322333085,0.033500582638094745,0.0026869777412156246,-0.0004145861658775684,0.0006221448842007556,0.012571789930689192
3.793793793793794,0.990428333333333,0.6672095833333332,-0.0033190954166666662,17.70452083333333,0.04536220524149326,0.20456815027228173,0.03349013229562607,0.0027395135199977426,-0.00041297988175307155,0.0006256403275601428,0.013067062065999835
3.798798798798799,0.9904358333333331,0.6677814583333332,-0.0032863122916666665,17.704645833333334,0.04529021557287338,0.20428545015152164,0.03347980616809476,0.0027919757063345906,-0.0004113711593530288,0.0006291381814238359,0.011557582899229146
3.803803803803804,0.9904435416666667,0.668352916666667,-0.003253672083333333,17.704666666666665,0.0452195871164926,0.2040039969513075,0.03346939686306008,0.002844494560106077,-0.0004098257383968679,0.0006326387352766744,0.014361555555638006
3.808808808808809,0.9904524999999998,0.6689241666666668,-0.003220944583333333,17.70477083333333,0.045148792582638764,0.20372129218265775,0.03345896740507605,0.0028968439629524314,-0.00040815766896217485,0.0006361322335289517,0.012964739149310844
3.813813813813814,0.9904593749999996,0.6694964583333335,-0.003188206874999999,17.704833333333333,0.04507449227912308,0.20343983533692225,0.033448412131809616,0.002949238836246484,-0.0004066121379739194,0.0006396277579171103,0.014709972222192391
3.818818818818819,0.9904666666666667,0.6700674999999999,-0.003155498541666666,17.704979166666668,0.04500246211041664,0.20315775116228693,0.03343812760263566,0.003001597644068229,-0.0004050199374626027,0.0006431235311020938,0.011421041232551943
3.823823823823824,0.9904745833333332,0.6706391666666667,-0.003122729583333333,17.705083333333334,0.044928941465972316,0.2028754568932827,0.033427677087813384,0.00305387643215868,-0.00040339668949592074,0.0006466098847278093,0.010024159722149761
3.828828828828829,0.9904825,0.6712102083333332,-0.003090096604166667,17.705208333333335,0.04485581456245663,0.20259336796964364,0.03341726728595653,0.003106183968786167,-0.00040182231111434916,0.0006501021405620679,0.009347873263777728
3.833833833833834,0.99049,0.6717825000000001,-0.003057330125,17.705250000000003,0.04478014769375005,0.20231169439917343,0.03340681662864881,0.0031583481663644795,-0.00040024507986218764,0.0006536015974000966,0.009955770833130373
3.838838838838839,0.9904977083333336,0.6722920833333332,-0.0030550541666666663,17.7053125,0.044747521353993125,0.2020402499773721,0.03338480047734538,0.0031733183970711802,-0.00040268709050836696,0.000659131027646539,0.011909277343647773
3.843843843843844,0.9905045833333336,0.6727758333333332,-0.0030652366666666657,17.705416666666668,0.04473288641597223,0.2017720626575106,0.033357898997766575,0.003172777361113888,-0.00040667106687951315,0.0006655096952974071,0.011762326388748079
3.848848848848849,0.9905127083333332,0.67326,-0.0030755006249999998,17.705458333333333,0.04471638906666692,0.20150491629590564,0.033331141430515486,0.0031723582174541668,-0.00041059552640208396,0.0006718656642999398,0.01320353993048684
3.853853853853854,0.9905208333333335,0.6737439583333331,-0.003085741458333333,17.7055625,0.0447005369426654,0.20123735319965227,0.0333043201977769,0.0031718615395307723,-0.00041456352211110496,0.0006782374737652749,0.01388989192707868
3.858858858858859,0.9905281250000001,0.6742272916666666,-0.0030959907500000008,17.70564583333333,0.044684850838498325,0.20097041484127595,0.03327753979549325,0.0031713743750642186,-0.0004185316085201134,0.000684606094112452,0.013022291232687166
3.863863863863864,0.9905360416666666,0.6747122916666667,-0.0031062098124999987,17.705812499999997,0.04466561514058154,0.20070264312726743,0.03325065393728392,0.003170898565989361,-0.00042248860817101523,0.0006909759549304174,0.010870381510585503
3.868868868868869,0.9905439583333334,0.6751956250000002,-0.0031164447916666657,17.705937499999997,0.044648576314192445,0.20043487110519378,0.03322387105916223,0.00317043613888737,-0.00042639575703575785,0.0006973385717258648,0.010818912760555577
3.873873873873874,0.9905514583333331,0.6756791666666667,-0.00312665875,17.705979166666662,0.04463203873263877,0.20016751567172766,0.03319708711418249,0.0031699781786510423,-0.0004302373134072051,0.0007037072305191479,0.011635082899545068
3.878878878878879,0.9905591666666668,0.6761631250000003,-0.0031368945833333338,17.706041666666668,0.04461322005690066,0.19990057655903973,0.03317032342597414,0.0031695684859289076,-0.0004341204444794529,0.0007100714575520764,0.013380164930595129
3.883883883883884,0.9905666666666667,0.6766472916666667,-0.0031471260416666654,17.706104166666666,0.04459365101349805,0.1996323872643446,0.03314341268645342,0.003169141187627386,-0.0004378980549906773,0.000716437132670839,0.014708572482675208
3.888888888888889,0.9905741666666668,0.6771304166666666,-0.003157401666666667,17.706166666666665,0.04457523215815978,0.19936586414804866,0.03311664596360305,0.0031687547894673606,-0.0004417554569949903,0.0007228007725446149,0.01603697222236633
3.893893893893894,0.9905827083333336,0.6776158333333332,-0.0031676352083333335,17.70633333333333,0.044553657415972336,0.19909850775385365,0.0330897748330037,0.0031683589380574655,-0.00044555566954696153,0.0007291672955340817,0.013259888889024296
3.898898898898899,0.9905893750000002,0.678098125,-0.0031778543749999993,17.706520833333332,0.044535016204817646,0.1988299012415713,0.033062902040508914,0.003167941259877213,-0.0004492391070921864,0.0007355293036182431,0.009744978732669551
3.903903903903904,0.9905974999999999,0.6785839583333334,-0.003188106874999999,17.706624999999995,0.04451151982599799,0.1985625443078869,0.0330361113865958,0.003167566932827213,-0.0004530122616722013,0.0007418952271908681,0.01043110937507663
3.908908908908909,0.9906052083333332,0.6790656249999999,-0.003197093958333333,17.706749999999992,0.044489668610026234,0.19829165359022158,0.03300955758073239,0.003168563273666015,-0.0004564555697541034,0.000747939235108931,0.009337770833610648
3.913913913913914,0.990611875,0.6795056250000001,-0.0031672164375000002,17.706749999999992,0.04441814726002585,0.19791142707337137,0.032989793966549004,0.003213657468207045,-0.00045197251247720014,0.0007437109902127246,0.011629437500232598
3.918918918918919,0.9906187499999998,0.6799452083333336,-0.003137349416666667,17.706812499999995,0.0443461803312063,0.1975286987053044,0.032969984033349664,0.0032586452048132125,-0.00044750477792967125,0.0007395008550368051,0.010457756510504623
3.923923923923924,0.9906260416666668,0.6803847916666665,-0.0031074699999999993,17.70683333333333,0.04427299360204012,0.19714742696353246,0.03295025436701816,0.0033036290785604158,-0.0004429064884201037,0.0007352868313329985,0.012011638888964171
3.928928928928929,0.9906324999999999,0.6808258333333335,-0.003077613333333333,17.706895833333327,0.04419868466597188,0.19676677829617048,0.03293041503471577,0.003348666849844445,-0.00043838917399381975,0.0007310697523632675,0.011464947482750176
3.933933933933934,0.990639791666667,0.6812652083333335,-0.003047694166666667,17.706999999999997,0.04412542424787319,0.1963848782269332,0.03291061432456072,0.0033936308538904526,-0.00043378060314932165,0.0007268657308757009,0.01048433333335197
3.938938938938939,0.990646875,0.6817052083333334,-0.003017839791666667,17.707062499999996,0.04405238393120653,0.19600318430965855,0.03289089305850597,0.0034385023330614152,-0.0004291181095967861,0.0007226658415323343,0.010145954427173365
3.943943943943944,0.9906545833333334,0.6821454166666666,-0.0029879643749999994,17.707083333333326,0.04397763052065978,0.19562211373556038,0.032871000892521346,0.0034834184119028637,-0.0004245004942436655,0.0007184627423242073,0.01149149305570063
3.948948948948949,0.9906612499999997,0.6825858333333334,-0.002958085000000001,17.707145833333325,0.043902205132638705,0.19524041639979947,0.03285125134619617,0.0035282393731291685,-0.000419743029608509,0.0007142610931981825,0.01073643706627081
3.953953953953954,0.9906685416666664,0.6830254166666666,-0.0029282093750000004,17.707249999999995,0.04382773852065963,0.1948587172565228,0.03283147652076453,0.0035730672617799485,-0.00041496150257170185,0.0007100595941097538,0.009130770833451152
3.958958958958959,0.9906758333333333,0.6834656250000002,-0.002898350208333333,17.707249999999995,0.043752031110025846,0.19447764123273661,0.03281159338583905,0.0036179615699407554,-0.0004101324978815113,0.0007058644609795361,0.011214104166811012
3.963963963963964,0.9906824999999996,0.6839045833333336,-0.002868395208333333,17.70727083333333,0.043677229228992476,0.19409593897559543,0.03279181078230348,0.003662674921457207,-0.00040528485656050536,0.0007016786487148407,0.013184634982792431
3.968968968968969,0.9906899999999998,0.6843452083333333,-0.00283852,17.707354166666665,0.043600594164539985,0.19371506780420958,0.0327719826738204,0.0037074507274249997,-0.0004003753627124995,0.0006974803811671996,0.011691749566068665
3.973973973973974,0.9906958333333336,0.6847850000000002,-0.0028086639583333336,17.707437499999994,0.04352408710833322,0.19333294474010254,0.032752108463944725,0.0037521942820406256,-0.00039549245348645835,0.0006932993947721386,0.010615516927316548
3.978978978978979,0.9907035416666669,0.6852254166666665,-0.00277876625,17.707458333333328,0.04344633668732656,0.19295248679146115,0.03273227291835077,0.0037968512614755187,-0.00039046315069643945,0.0006891137190240202,0.011752706597405904
3.983983983983984,0.9907106250000002,0.6856645833333332,-0.0027516220833333337,17.707479166666662,0.043370745828993196,0.19256951190924387,0.03271002759206692,0.0038380714759262153,-0.0003856567469127598,0.0006854479960179332,0.013514895399453053
3.988988988988989,0.9907162500000003,0.6860829166666665,-0.0027835653750000002,17.70754166666666,0.04334168979149311,0.19217662676380318,0.03263468717110676,0.0038012841512123424,-0.0003826797759761296,0.000693142340744371,0.013801456597491324
3.993993993993994,0.9907220833333336,0.6865008333333334,-0.002815471145833333,17.707687499999995,0.04331160583263899,0.19178228145556034,0.03255938690135359,0.0037645470378405385,-0.0003797071446574661,0.0007008334528032538,0.012595069010671978
3.998998998998999,0.9907274999999999,0.6869187499999999,-0.002847460229166666,17.707729166666663,0.04328200589843756,0.1913900169702433,0.03248406357995382,0.0037278059046272133,-0.0003767303199006529,0.0007085259260429234,0.01466109331613552
4.004004004004004,0.9907333333333334,0.6873370833333333,-0.0028793680625000006,17.707833333333333,0.043251692208159664,0.19099650090622736,0.032408615148541674,0.0036910854042552354,-0.0003736525145715706,0.0007162106026665777,0.014513638888843161
4.009009009009009,0.9907395833333332,0.6877550000000001,-0.0029112654916666667,17.707874999999998,0.04322076830833327,0.19060214953323704,0.03233328923172655,0.0036543784398878746,-0.00037057568368833354,0.0007239032863799799,0.015537984375100677
4.014014014014014,0.9907445833333334,0.6881737499999999,-0.0029432274999999994,17.708020833333332,0.04318938981093767,0.19020946241188322,0.03225798260736299,0.003617749676611458,-0.00036756585125283583,0.0007315864238871154,0.014123166232707263
4.019019019019019,0.9907512500000002,0.6885920833333334,-0.002975181166666667,17.708270833333337,0.043156567770659404,0.18981593996369214,0.03218263253673341,0.0035811319478490987,-0.0003644738101592892,0.0007392603131690673,0.00881075998245251
4.024024024024024,0.9907570833333333,0.6890102083333335,-0.003007159020833334,17.7083125,0.04312534947912322,0.18942199866129003,0.03210723979300434,0.0035445884301025053,-0.000361308348343403,0.0007469486611292813,0.010668402343696926
4.029029029029029,0.9907624999999998,0.6894279166666667,-0.0030390649791666668,17.708375000000007,0.043092689387326244,0.18902888908405238,0.032031928950855104,0.003507932466368168,-0.00035813953566875105,0.000754627199798504,0.011371526041330071
4.034034034034034,0.9907679166666662,0.6898468750000001,-0.003070989708333333,17.708416666666672,0.043059205719401084,0.188635360688878,0.03195651135514644,0.003471422899284244,-0.0003550730777766922,0.0007623000390130631,0.014270826388667501
4.039039039039039,0.9907735416666664,0.6902643749999999,-0.003102953979166667,17.708520833333335,0.04302780093919284,0.18824183000993652,0.03188117623697412,0.0034348985057499094,-0.0003518977216229154,0.0007699794933868225,0.013498228732487405
4.044044044044044,0.99078,0.6906831249999997,-0.0031348891666666662,17.708625,0.04299432084023458,0.1878480891365794,0.03180577710598906,0.0033983921294953113,-0.0003486712057591142,0.0007776465802266266,0.01314227604154894
4.049049049049049,0.9907850000000001,0.6911012500000001,-0.0031668327404374996,17.708729166666668,0.0429598955817706,0.1874549711703941,0.03173041810074281,0.0033619287321239497,-0.00034541873106403494,0.0007853304202447293,0.012577968315895305
4.054054054054054,0.9907916666666666,0.6915191666666667,-0.003198806041666667,17.70891666666667,0.042926450465972155,0.1870612259732411,0.031655057956004706,0.003325560188261632,-0.000342171072096528,0.0007929878034697668,0.009062159722077467
4.059059059059059,0.9907977083333331,0.6919379166666667,-0.003230733333333333,17.709,0.04289129447899298,0.18666789569546224,0.03157969538563488,0.0032891242669722213,-0.0003389260852331602,0.0008006665733686942,0.00986066666661145
4.064064064064064,0.9908029166666669,0.692334791666667,-0.003217276458333334,17.70910416666667,0.04285191124787269,0.18637423246552395,0.031528489695914416,0.003325052384847614,-0.0003376157223452265,0.0008023927836070085,0.007837947482471463
4.069069069069069,0.9908095833333334,0.6927249999999999,-0.003187992833333333,17.70916666666667,0.0428095743750001,0.18611608670169458,0.031485821420527436,0.0033864004396375004,-0.0003370319914427094,0.0008020343971191545,0.008749305555454612
4.074074074074074,0.9908164583333332,0.6931158333333333,-0.003158682420833333,17.70916666666667,0.04276627491597229,0.18585752272536432,0.03144300533974145,0.0034477048816845797,-0.00033642296103975674,0.0008016723793550594,0.01020763888880083
4.079079079079079,0.9908222916666666,0.6935064583333332,-0.0031293655625000004,17.709208333333333,0.04272275058329,0.18559854040450954,0.03140027238665279,0.003509031082246342,-0.0003357538942887141,0.0008013206539747783,0.01144020659717171
4.084084084084084,0.99082875,0.693895625,-0.0031000468749999995,17.709229166666667,0.04268136160585917,0.18534018137603947,0.03135747414236718,0.0035703100305240877,-0.00033508973170507826,0.0008009694510483234,0.013410655815960126
4.089089089089089,0.9908349999999997,0.694285625,-0.0030707068749999994,17.70927083333333,0.042636429251692864,0.18508182075928772,0.031314758405041526,0.0036315226835678376,-0.00033444568410534014,0.0008006150173151179,0.014226551649358044
4.094094094094094,0.9908406250000001,0.6946764583333335,-0.003041416875,17.709374999999998,0.04259295157078952,0.18482324978339246,0.031272082225702665,0.003692784932206902,-0.0003338113526251056,0.0008002704789559147,0.01262044270839624
4.099099099099099,0.9908477083333332,0.6950660416666664,-0.0030121002083333334,17.709458333333334,0.04255007272183203,0.18456530225233495,0.031229301576917747,0.0037539709230762592,-0.0003330367492686043,0.0007999206065343527,0.01154387326386086
4.104104104104104,0.9908535416666665,0.6954564583333332,-0.0029828345833333336,17.709583333333335,0.04250531456245682,0.18430631103118175,0.03118654012211749,0.003815230408452517,-0.0003322840595616837,0.0007995711312305679,0.00899149305547553
4.109109109109109,0.9908606249999995,0.6958458333333333,-0.002953508958333334,17.709645833333333,0.04246149289930562,0.1840489851181664,0.0311438808364212,0.0038764032357022572,-0.00033151840193142374,0.0007992273303472664,0.00927779123264827
4.114114114114114,0.99086625,0.6962364583333333,-0.002924162291666667,17.70970833333333,0.04241479408745691,0.1837891576082253,0.031101032783560748,0.003937500939208551,-0.0003307781870809448,0.0007988821491010841,0.009772414930637296
4.119119119119119,0.9908724999999999,0.6966270833333331,-0.0028948573125000005,17.709812499999995,0.04236966509982676,0.18353057813447357,0.031058307775709625,0.003998640297939714,-0.0003300338793025149,0.0007985374110996751,0.008999548177257566
4.124124124124124,0.990878541666667,0.6970168749999998,-0.0028655565208333326,17.709854166666663,0.04232414263190143,0.18327199691915919,0.031015562469179924,0.00405976375128712,-0.00032912533627786405,0.0007982015368801061,0.008565395399443787
4.129129129129129,0.9908845833333338,0.6974066666666666,-0.0028362036708333327,17.709874999999993,0.0422795662888889,0.18301424761540425,0.03097287662946844,0.0041208161813969715,-0.0003283081528847216,0.0007978687539574316,0.010744151041819805
4.134134134134134,0.9908914583333339,0.6977970833333332,-0.0028069342708333333,17.709958333333326,0.04223256382482643,0.18275524611999922,0.03093008535614468,0.004181867901462544,-0.00032747114702196206,0.0007975210246608359,0.010084164930731276
4.1391391391391394,0.9908972916666671,0.6981847916666667,-0.002775577375,17.709999999999997,0.0421900800187065,0.1824877128369021,0.03088270457049117,0.004239652161319088,-0.00032637191254461864,0.0007965472974144277,0.010274999999978718
4.1441441441441444,0.9909043750000005,0.6985556249999999,-0.0027283702083333336,17.710083333333326,0.04218274711419273,0.1821498476626729,0.03079920321159284,0.004271720397780338,-0.0003235304021420547,0.0007905558097161824,0.012114993055774903
4.1491491491491495,0.9909122916666666,0.6989252083333334,-0.0026811912500000006,17.71016666666666,0.042176469822873486,0.18181010288014757,0.030715722813807907,0.0043036727779877625,-0.00032067505905225774,0.0007845573196040134,0.01228830555572813
4.1541541541541545,0.9909185416666672,0.6992947916666669,-0.002633973541666667,17.710312499999993,0.04216950268120634,0.18147139551671512,0.03063224239224564,0.004335665854075305,-0.0003177926226810108,0.0007785684335290167,0.011497819010685362
4.1591591591591595,0.9909256249999999,0.6996647916666666,-0.0025867977083333334,17.710437499999994,0.042162095968706736,0.18113205847761615,0.03054863627568003,0.004367625029684852,-0.0003149802868039832,0.0007725845057446301,0.011236891927239867
4.1641641641641645,0.9909320833333332,0.700034375,-0.0025395991666666666,17.710562499999998,0.04215437381835929,0.18079313376940603,0.030465113913880924,0.004399594007054686,-0.0003121494061251312,0.000766584504009007,0.010350933593826994
4.1691691691691695,0.9909393750000003,0.7004054166666666,-0.002492418958333333,17.710687499999995,0.04214579397065993,0.18045462118106945,0.03038157086119428,0.004431441322352691,-0.00030928790165529524,0.0007605868259210019,0.010298277343906648
4.1741741741741745,0.9909458333333333,0.7007750000000001,-0.0024452443749999994,17.710749999999997,0.04213585770833289,0.18011547911327982,0.03029821518859884,0.00446329404355729,-0.00030641681316145863,0.0007545904621768547,0.012459437500069726
4.1791791791791795,0.9909535416666665,0.7011456250000001,-0.0023980789583333334,17.710874999999994,0.0421271042100258,0.17977654088397627,0.030214672470078384,0.004495122778373307,-0.00030356095586184934,0.0007485996134297785,0.010948401041844136
4.1841841841841845,0.9909606250000002,0.7015152083333334,-0.002350855625,17.711041666666663,0.042118495810373247,0.17943759847783045,0.03013110784252355,0.004526864723533463,-0.0003007330724094609,0.000742610630094641,0.009419748264008376
4.1891891891891895,0.9909679166666668,0.7018845833333335,-0.002303642291666667,17.711145833333326,0.0421107400123264,0.179098443232192,0.03004760617305355,0.00455862686420217,-0.00029787159977595406,0.000736619413408867,0.009896603732897802
4.1941941941941945,0.9909737500000002,0.7022550000000001,-0.0022564812500000006,17.711249999999996,0.04209937330833308,0.17875907495903504,0.029964063263324195,0.004590337323552084,-0.0002950183361083345,0.0007306200082903229,0.010373437500106775
4.1991991991991995,0.9909808333333333,0.7026249999999998,-0.0022092951875,17.711249999999996,0.04208935937500036,0.17842095234810787,0.029880582561455118,0.00462200936445052,-0.0002921381338802081,0.00072463387710147,0.01370677083349392
4.2042042042042045,0.9909883333333335,0.7029950000000001,-0.0021620965208333336,17.71139583333333,0.04207948830833308,0.17808220033863467,0.02979712248456013,0.004653610751996564,-0.0002893012734572916,0.0007186368874565246,0.013124301649440895
4.2092092092092095,0.9909952083333332,0.7033649999999998,-0.0021149209791666668,17.711541666666662,0.04206934344166674,0.17774281877591855,0.029713621197887667,0.004685236811178229,-0.00028639502361770767,0.0007126555515132559,0.011291789930680807
4.2142142142142145,0.9910016666666667,0.7037345833333332,-0.002067745270833333,17.711687499999993,0.04205888622066001,0.17740364109616158,0.029630098431507705,0.004716795523276033,-0.00028356101499565824,0.0007066601796588335,0.010292569010630359
4.2192192192192195,0.9910093750000001,0.7040962500000001,-0.0020162337916666663,17.71183333333333,0.04204117906927063,0.177086976467964,0.029551251622185287,0.004758118901835782,-0.0002795767292567723,0.0006996718889561412,0.008459972222340184
4.2242242242242245,0.9910156249999998,0.7044135416666665,-0.001941040625,17.71191666666667,0.041984895649956666,0.1768893573612921,0.02949766211832669,0.00485263592617513,-0.0002694060140941831,0.0006872632128019495,0.008632993055471161
4.2292292292292295,0.9910233333333337,0.7047308333333335,-0.0018658241666666662,17.71197916666667,0.04192924421597194,0.17669276870017908,0.02944400956924643,0.004947086632328472,-0.0002592859020612852,0.0006748676560901668,0.00871066623255956
4.2342342342342345,0.9910304166666667,0.7050477083333333,-0.0017906093749999999,17.712020833333334,0.04187377064058173,0.17649554371806617,0.029390356960616586,0.005041510661363932,-0.00024917142268923546,0.000662469106229036,0.00973466623264585
4.2392392392392395,0.9910372916666668,0.7053652083333336,-0.001715462916666667,17.712083333333332,0.041816589539539484,0.17629809885364822,0.029336745651040618,0.005135942024269358,-0.0002389952146615898,0.0006500725965548142,0.01127065972229957
4.2442442442442445,0.9910441666666666,0.7056814583333334,-0.0016402387500000003,17.712145833333334,0.04176117936453999,0.17610085128350966,0.029283134224609063,0.005230219198114845,-0.00022883990769496368,0.000637675069237795,0.01155664539925283
4.2492492492492495,0.991050833333333,0.7059989583333334,-0.00156503875,17.7121875,0.041704012498914755,0.17590442565371092,0.029229523198519732,0.005324493227251303,-0.00021867507228884482,0.0006252809070855633,0.012997298177083394
4.2542542542542545,0.9910585416666663,0.7063168750000001,-0.0014898243749999999,17.712333333333337,0.04164668042356762,0.17570632208999834,0.029175828320466744,0.005418711576015494,-0.00020852157306653577,0.0006128754694278994,0.01116455555546736
4.2592592592592595,0.9910660416666665,0.7066329166666665,-0.001414637875,17.712395833333336,0.041589712749826646,0.1755094571330159,0.02912234129353587,0.005512916562638385,-0.00019837276877482683,0.0006004879563722391,0.010825509982623771
4.2642642642642645,0.9910729166666664,0.7069508333333335,-0.0013394395833333335,17.7125625,0.04153176924930507,0.17531258090160262,0.02906860447418293,0.005607012283803819,-0.00018822348396093811,0.0005880943682384829,0.00846301692712359
4.2692692692692695,0.9910799999999996,0.7072670833333334,-0.0012642289583333333,17.71260416666667,0.04147577283315962,0.17511548505847424,0.029015075718343546,0.005701089319692621,-0.00017804044041197986,0.000575709964651341,0.009278634982649692
4.2742742742742745,0.9910874999999998,0.7075845833333333,-0.0011890472916666667,17.71266666666667,0.04141718242899295,0.17491796116653818,0.028961463777791505,0.00579514580327092,-0.00016785554295494593,0.0005633162158751202,0.009772888888676334
4.2792792792792795,0.9910949999999997,0.7079008333333334,-0.0011138458333333336,17.712708333333335,0.041361201832638694,0.17472084268079285,0.02890768501629516,0.005889113976954861,-0.00015768748558281278,0.0005509298413074924,0.011213498263771271
4.2842842842842845,0.9911010416666665,0.708218958333333,-0.0010386941666666667,17.71285416666667,0.04130174039058199,0.17452329611442818,0.028854135032317457,0.005983113317410244,-0.00014747214820617135,0.0005385352025756992,0.008755603732481632
4.2892892892892895,0.99110875,0.7085360416666667,-0.000963476458333333,17.712958333333333,0.04124292765933146,0.17432615504644755,0.028800459991977716,0.0060770177960265195,-0.00013725705294402287,0.0005261504340732462,0.007565414930581937
4.2942942942942945,0.9911152083333336,0.7088531250000002,-0.0008882375208333335,17.71302083333333,0.04118474717773413,0.17412837770077333,0.02874695193622855,0.006170835775718294,-0.00012706944623027414,0.0005137644345289673,0.008476291232739186
4.2992992992992995,0.9911233333333338,0.709170208333333,-0.0008131028541666666,17.71302083333333,0.04112636561245697,0.17393183886374855,0.02869331780154613,0.0062646404038191345,-0.00011688918987638307,0.0005013852267863999,0.010976291232793756
4.3043043043043046,0.9911291666666666,0.7094520833333333,-0.0007263494999999999,17.71314583333333,0.041123991453993036,0.17364051408307057,0.0286525008316532,0.006216645291003126,-0.0001133759975282104,0.00048649923967471187,0.00988135373285104
4.3093093093093096,0.9911364583333332,0.7097295833333335,-0.0006377402083333335,17.713229166666665,0.04112891854149292,0.17333355162076003,0.028613813198796533,0.006145360259001998,-0.00011101831059513994,0.0004712074647359274,0.010679155816092134
4.314314314314315,0.9911427083333334,0.7100060416666669,-0.0005490954166666668,17.713333333333328,0.04113537913016463,0.17302636516089004,0.028574937945846122,0.006074010104951475,-0.0001086497461784716,0.0004559142957026349,0.008863888889038662
4.31931931931932,0.9911493750000001,0.7102839583333335,-0.00046046958333333354,17.713479166666662,0.04113878186766462,0.17271999630109616,0.028536208090525338,0.006002617158342101,-0.00010632467289340341,0.00044061661973448396,0.008280812066061571
4.324324324324325,0.9911566666666669,0.7105608333333334,-0.00037186312500000026,17.71358333333333,0.04114434379930543,0.17241298671781624,0.028497582770268117,0.00593123770531927,-0.00010395707578993076,0.00042532230071358723,0.007715493055741263
4.32932932932933,0.9911635416666669,0.7108372916666669,-0.00028321333333333325,17.71360416666666,0.041150344775998104,0.17210637812354113,0.028458832598269108,0.00585974556341389,-0.00010158977612625963,0.00041002656267641937,0.010519093316247563
4.334334334334335,0.9911700000000002,0.7111145833333333,-0.00019463229166666684,17.713645833333327,0.04115292437065976,0.17179933711827106,0.028420061093946184,0.005788263452658421,-9.921597528428925e-05,0.0003947330486177412,0.01279295789953494
4.33933933933934,0.9911764583333335,0.7113914583333333,-0.00010601166666666679,17.71372916666666,0.04115802634370669,0.17149311376152657,0.028381269008687787,0.005716658385817013,-9.688661668754003e-05,0.0003794297756210669,0.012340676649557736
4.344344344344345,0.991183125,0.7116689583333337,-1.7357708333333557e-05,17.713812499999992,0.04116208541141442,0.17118562469870996,0.028342601664239714,0.005645022077000302,-9.453800668181647e-05,0.0003641383228920485,0.012930048177452136
4.34934934934935,0.99119,0.71194625,7.120041666666625e-05,17.71397916666666,0.041166495444270756,0.1708791615971674,0.028303809198644173,0.005573400869939063,-9.2213671104166e-05,0.0003488381487532709,0.010150416232932002
4.354354354354355,0.9911972916666666,0.7122225000000001,0.0001598581250000001,17.71408333333333,0.041171818827083206,0.17057184944537987,0.028265100138999976,0.005501694709067186,-8.987842540625042e-05,0.0003335341761304087,0.010626659722277054
4.35935935935936,0.991204166666667,0.7124999999999999,0.0002484322916666666,17.714187499999994,0.041175208333333546,0.17026452161472977,0.028226287141783275,0.005429905546354166,-8.750491927083303e-05,0.0003182343730363249,0.010269548177291199
4.364364364364365,0.9912100000000001,0.7127764583333334,0.0003370582499999999,17.714312499999995,0.04117951211245652,0.1699580113917361,0.028187619733264172,0.005358099147646301,-8.521661757291679e-05,0.0003029353620449209,0.009174319010583076
4.36936936936937,0.9912177083333334,0.7130539583333332,0.00042571522500000014,17.714458333333337,0.04118342750516513,0.16965127709988048,0.028148910096323563,0.005286256761190984,-8.287624970742527e-05,0.0002876249669730004,0.007340956597090553
4.374374374374375,0.9912235416666664,0.7133310416666667,0.0005142733958333334,17.714541666666666,0.04118611666141481,0.16934369385620762,0.028110180654230786,0.005214349802015419,-8.05633455941133e-05,0.0002723205024717027,0.0077218732639039445
4.37937937937938,0.9912306250000001,0.7136083333333335,0.0006029464583333332,17.714624999999998,0.04118918826388873,0.16903671978890172,0.02807149229964563,0.005142359986946181,-7.81615700909742e-05,0.00025702568558688373,0.007894442708334282
4.384384384384385,0.9912374999999999,0.7138800000000002,0.0006948089791666668,17.71475,0.04118597059999973,0.1687470172404824,0.02803459895806882,0.005090996307619166,-7.541503784999886e-05,0.0002422770508004683,0.006799104166645975
4.38938938938939,0.991242083333333,0.7141333333333332,0.0007981491458333331,17.714791666666667,0.04115858222222257,0.16851707129127433,0.028004302245346054,0.005113401964988888,-7.107606783333291e-05,0.00022955080358804715,0.008031206597138407
4.394394394394395,0.9912479166666665,0.7143868749999999,0.0009014402083333336,17.714812500000004,0.041131809494401206,0.16828710407221745,0.027974192863491457,0.005135859884069402,-6.665159770208274e-05,0.00021680799743304234,0.00916808984356976
4.3993993993994,0.9912529166666663,0.7146399999999998,0.0010047837499999998,17.714833333333335,0.041104253733333596,0.16805753207628238,0.02794398023629659,0.005158155090899999,-6.211196849999993e-05,0.0002040730085065521,0.010721638888810503
4.404404404404405,0.9912577083333329,0.7148933333333333,0.0011081070833333332,17.714895833333333,0.041077521955555696,0.1678283554320252,0.027913829309684616,0.005180399133505556,-5.770976276944567e-05,0.0001913357869190508,0.011423947482626318
4.40940940940941,0.9912631249999998,0.7151460416666668,0.0012114514583333334,17.7149375,0.04105072242183139,0.1675972823853641,0.027883574427009363,0.005202656284901606,-5.334769134739646e-05,0.00017860562442555795,0.012031037760323215
4.414414414414415,0.9912689583333334,0.7153991666666664,0.00131480375,17.71502083333333,0.04102299066597259,0.167367021291099,0.02785342329595759,0.005224858822086458,-4.889913974739533e-05,0.00016586624966730086,0.011161874566028018
4.41941941941942,0.9912739583333336,0.7156533333333334,0.0014181810416666657,17.71516666666666,0.04099447315555571,0.1671377804291997,0.027823230309211442,0.005246901843594447,-4.4534183733332955e-05,0.00015312823021757988,0.007661638889089772
4.424424424424425,0.9912779166666669,0.7159058333333332,0.0015214908333333332,17.715208333333333,0.040969046132639075,0.1669076850656441,0.027793017316945546,0.005268991295386807,-4.009147020242899e-05,0.0001403915295955204,0.008268706597277742
4.42942942942943,0.9912841666666666,0.7161589583333332,0.0016248449999999998,17.715270833333335,0.04094092973224839,0.1666781932120593,0.027762886971288505,0.00529099448901354,-3.5646983564539565e-05,0.00012765393506239509,0.008970968315964
4.434434434434435,0.9912891666666668,0.7164125000000001,0.0017281940833333324,17.715374999999998,0.04091208817708303,0.16644763834521029,0.027732695030335597,0.005312987635440624,-3.1223761750261755e-05,0.00011490865840936107,0.008821942708379993
4.43943943943944,0.9912947916666663,0.7166664583333335,0.0018315127083333323,17.715437499999997,0.04088293749995631,0.16621727056119917,0.027702418472629785,0.005334840669759593,-2.6866692059336443e-05,0.00010217103911533816,0.008065850260493335
4.444444444444445,0.9912995833333333,0.7169191666666666,0.0019348774999999997,17.715499999999995,0.0408550334659723,0.1659877145823933,0.02767226772742142,0.005356722985097915,-2.240797693437444e-05,8.942799425801373e-05,0.007101416666841942
4.44944944944945,0.9913043749999999,0.7171720833333332,0.0020381885416666666,17.715541666666667,0.040827952887326546,0.16575688745413528,0.027642095688063157,0.005378547660680119,-1.805073610919956e-05,7.669014970228563e-05,0.008333456597199529
4.454454454454455,0.9913106250000002,0.7174262499999999,0.00214154375,17.7155625,0.040798534144270815,0.16552666379036682,0.027611903347399578,0.005400280319059899,-1.3593352701561211e-05,6.394851720903896e-05,0.010511975260328654
4.45945945945946,0.9913160416666668,0.7176791666666663,0.0022448825000000003,17.71560416666667,0.040769530399306086,0.16529787716922786,0.02758173147519279,0.005421970868968751,-9.200752455728808e-06,5.120630323283384e-05,0.01111900998262172
4.464464464464465,0.9913208333333331,0.7179320833333334,0.002348237645833333,17.7156875,0.040741023720659575,0.16506677744662537,0.027551538775111593,0.005443604438098448,-4.805657612587735e-06,3.846093780167248e-05,0.009833069010426243
4.46946946946947,0.9913249999999998,0.7181747916666666,0.0024471998145833324,17.715729166666666,0.040712051947873196,0.1648404695464009,0.027513867795607865,0.005466087157994912,-1.210374193837127e-06,2.804213031013428e-05,0.011481759982700623
4.474474474474475,0.9913287500000001,0.7183820833333332,0.0025310417999999998,17.715833333333332,0.04067468234565974,0.16462776049407332,0.02745039073801631,0.00549159554371225,-1.772469386280423e-07,2.5690639729323253e-05,0.009874305555683804
4.47947947947948,0.9913333333333334,0.718588125,0.0026148818750000003,17.71589583333333,0.04063902327565094,0.1644144123927798,0.02738693232136249,0.005517016936347265,6.801575333347659e-07,2.3325127158199942e-05,0.010368155816138369
4.484484484484485,0.9913366666666664,0.7187954166666667,0.0026987541666666664,17.715999999999998,0.04060148231232641,0.16420105005928126,0.02732324415566216,0.005542412395123264,1.6393319973956148e-06,2.095399055580722e-05,0.010010666666744328
4.48948948948949,0.9913404166666665,0.7190008333333333,0.0027825779166666675,17.716062499999996,0.04056675999930548,0.16398850726013772,0.027259847283188924,0.005567856867435067,2.6188357076370114e-06,1.8579514014914277e-05,0.009671162760525931
4.494494494494495,0.9913441666666665,0.7192079166666665,0.0028664224999999997,17.716166666666663,0.04052934760399318,0.16377574195538483,0.02719640728553361,0.005593204995488541,3.584937150869546e-06,1.6199120075165795e-05,0.008688638888997957
4.4994994994995,0.9913485416666666,0.7194154166666666,0.0029502548750000007,17.71625,0.04049083326232639,0.16356171266283917,0.02713296610079468,0.005618533451495679,4.461483369523102e-06,1.3821100997047787e-05,0.008235937500046475
4.504504504504505,0.9913522916666665,0.7196210416666667,0.0030340994416666665,17.716374999999996,0.04045597305724824,0.16334912757391137,0.0270694825809002,0.005643795303434249,5.343292680460698e-06,1.1433270845852404e-05,0.0071401927085048555
4.50950950950951,0.9913562499999996,0.7198272916666668,0.0031179486458333336,17.716479166666666,0.04041992017183149,0.1631356950629086,0.027005976520265877,0.005669100970714039,6.249320984851384e-06,9.041648817832982e-06,0.006157603732674488
4.514514514514515,0.9913597916666662,0.7200345833333334,0.0032017703541666657,17.71652083333333,0.04038165713732633,0.16292224866659918,0.026942407812008348,0.005694276283775251,7.092893152865244e-06,6.654827716602108e-06,0.0061395620660391614
4.51951951951952,0.991363333333333,0.7202412499999998,0.003285677499999999,17.7165625,0.040344000131771196,0.16270941265669933,0.026878900213009274,0.005719442363636456,7.983691153388029e-06,4.255003989043016e-06,0.008204850260483454
4.524524524524525,0.9913675,0.7204479166666665,0.003369497083333332,17.716624999999997,0.04030750770399316,0.16249677148940533,0.026815454756570125,0.0057445967210980895,8.849077098526791e-06,1.8444485536109665e-06,0.009323609374973785
4.52952952952953,0.9913710416666667,0.7206550000000002,0.0034533014583333337,17.71664583333333,0.040269287641666485,0.16228286637570455,0.026751903530296873,0.005769737589628125,9.703844543750267e-06,-5.533628583247061e-07,0.010252082899285142
4.534534534534535,0.9913747916666668,0.7208610416666668,0.00353713,17.71677083333334,0.04023227527391471,0.16206978037802977,0.02668835166262799,0.005794884950356251,1.0600838782636596e-05,-2.9615894477664836e-06,0.008739572482284075
4.53953953953954,0.9913789583333336,0.7210672916666668,0.0036210602083333325,17.716895833333336,0.040196960888498,0.161857096256301,0.02662498604090133,0.005819809005948483,1.1459582009026165e-05,-5.369331484167207e-06,0.0076436974824787285
4.544544544544545,0.9913829166666664,0.7212750000000002,0.0037048581250000005,17.716895833333336,0.04015779104166628,0.1616441906929403,0.026561307327256846,0.005844862830890623,1.2278723484373654e-05,-7.794992331939184e-06,0.010768697482433254
4.54954954954955,0.9913862499999998,0.7214814583333334,0.0037887037499999983,17.716958333333334,0.040121171947873124,0.1614306457238947,0.02649787683329972,0.0058697938265903655,1.3012979934026031e-05,-1.0204803320979143e-05,0.010429081597067125
4.554554554554555,0.9913897916666664,0.7216874999999999,0.0038724847916666656,17.717,0.04008465234375014,0.16121750386153835,0.026434383362513157,0.00589476154858073,1.3833006627604269e-05,-1.263232539253602e-05,0.01082766666667112
4.55955955955956,0.9913935416666667,0.7219054166666665,0.003950171249999998,17.717125,0.040081736053993344,0.16091272948042898,0.026354418537308667,0.0059498822695307355,1.8351247430296088e-05,-1.0871080375314422e-05,0.009731734374952339
4.564564564564565,0.9913985416666665,0.722125625,0.004026933791666667,17.717187499999998,0.04008395671835918,0.16059420047090414,0.026271991750535503,0.006009512502192423,2.3322091293230453e-05,-8.486045016003032e-06,0.010225423177132598
4.56956956956957,0.9914016666666666,0.7223454166666666,0.0041036628125,17.717374999999993,0.04008668235399315,0.16027565995152132,0.02618956360672554,0.006069044225845182,2.8330178995401856e-05,-6.106754247068828e-06,0.006498109375172589
4.574574574574575,0.9914058333333333,0.722565,0.0041803816666666676,17.71741666666666,0.04008836244166658,0.1599571077424543,0.026107135025654107,0.0061286387710249995,3.3333494369792906e-05,-3.735557610716841e-06,0.006896659722372078
4.57957957957958,0.9914087499999998,0.7227850000000001,0.004257110833333334,17.717479166666664,0.04009142710833302,0.1596387520073527,0.026024642784349874,0.006188086437995833,3.830634366874851e-05,-1.3611809091634357e-06,0.007181978732774041
4.584584584584585,0.9914131249999999,0.7230054166666667,0.0043338331249999995,17.717520833333328,0.04009275080399288,0.1593203845571113,0.025942315687403874,0.006247582884028908,4.326901429201578e-05,1.0073528522921429e-06,0.008205520399542365
4.58958958958959,0.9914164583333333,0.7232247916666669,0.004410561041666668,17.717583333333327,0.040095484052039776,0.1590017969512977,0.02585986288172568,0.006307026867840841,4.826070349739321e-05,3.382193507241927e-06,0.008282493055844498
4.594594594594595,0.9914212500000003,0.7234447916666665,0.004487241041666667,17.717687499999997,0.04009742507704017,0.15868403133450065,0.02577738790994129,0.006366463422786675,5.3183701576387746e-05,5.734982662884589e-06,0.00792465234400197
4.5995995995996,0.9914245833333336,0.7236645833333334,0.004563952083333334,17.71777083333333,0.04009957082899296,0.15836479534138104,0.025694932322346327,0.006425888475594619,5.8095514578125965e-05,8.091566584463551e-06,0.007263364149480367
4.604604604604605,0.9914285416666666,0.723884375,0.004640705416666667,17.717812499999997,0.0401016199641927,0.15804700551990242,0.025612559497392492,0.006485163984897136,6.305727539648344e-05,1.0449522500100523e-05,0.008286881510514377
4.60960960960961,0.9914322916666666,0.7241045833333333,0.004717447708333334,17.717812499999997,0.040102969062326355,0.15772774568711917,0.025530081407707086,0.0065444722635938386,6.795453497412994e-05,1.2801437744804246e-05,0.010370214843874237
4.614614614614615,0.9914358333333334,0.724324375,0.004794150625000001,17.71783333333333,0.040105449780859725,0.15740889111978482,0.025447705639670703,0.006603781594891012,7.28042232563805e-05,1.51462116341864e-05,0.012965305555610485
4.61961961961962,0.9914406250000001,0.7245435416666668,0.004870930416666666,17.71789583333333,0.040107489562456355,0.15709044070354267,0.02536522611507552,0.006663002574696443,7.781723361935519e-05,1.748376752420415e-05,0.013042239149399393
4.624624624624625,0.9914439583333334,0.72476375,0.004947609375,17.71795833333333,0.04010792335260416,0.15677218782813915,0.025282744056892487,0.006722234575839843,8.264890665885634e-05,1.9823631070605342e-05,0.012910831597423567
4.62962962962963,0.9914483333333332,0.7249837500000001,0.005024367770833335,17.71808333333333,0.040109812235937015,0.15645288072850344,0.025200303236125564,0.006781336616288777,8.75463718738533e-05,2.2170593347387197e-05,0.011189659722390388
4.634634634634635,0.9914512499999999,0.7252027083333336,0.005101044104166666,17.71825,0.040112073492664546,0.15613522934904733,0.025117943556238476,0.006840530729497219,9.240209427192198e-05,2.449894852223664e-05,0.0077836041666046185
4.63963963963964,0.991455625,0.7254235416666664,0.005177783958333334,17.718395833333336,0.04011193519579026,0.15581714888661416,0.025035438038193605,0.006899643414627652,9.722684199921835e-05,2.681862833985574e-05,0.005740759982529653
4.644644644644645,0.9914585416666667,0.7256345833333332,0.005255815416666667,17.71841666666667,0.040100493137326554,0.15552716807097258,0.024969395960942765,0.0069464723200501725,0.00010297699629001865,2.9437469662074683e-05,0.007085826388788519
4.64964964964965,0.9914641666666665,0.7257952083333334,0.00534146375,17.718500000000002,0.04001131556037274,0.15540126043167407,0.02499790452714688,0.006922534746430474,0.00011413227821848934,3.369827194716195e-05,0.006007749999923817
4.654654654654655,0.9914672916666666,0.72595625,0.005427124375000002,17.71852083333334,0.03992210641927063,0.15527762965435157,0.025026495798359284,0.006898551807108066,0.00012527630674609262,3.7963938427750224e-05,0.0061028120658193075
4.65965965965966,0.9914718750000001,0.7261172916666667,0.005512743458333333,17.718500000000002,0.039833470409331495,0.15515190132622927,0.02505504683061161,0.006874488108715201,0.00013646737570933033,4.223972993070838e-05,0.007049416666632169
4.664664664664665,0.99147625,0.7262774999999998,0.0055984093125,17.718500000000002,0.03974515966041681,0.15502782447983637,0.025083616563696308,0.00685045534304078,0.00014754050636927273,4.6519720276342415e-05,0.008091083333226834
4.66966966966967,0.99148,0.7264383333333334,0.005684009731250001,17.718520833333336,0.03965672286388855,0.15490310870004168,0.025112271032928502,0.006826430485846966,0.00015873080902361215,5.0785259681659066e-05,0.008186145399236011
4.674674674674675,0.9914837500000001,0.7265993749999998,0.005769645604166668,17.71854166666667,0.03956688991627633,0.154778377856269,0.025140799985782235,0.0068023797350409984,0.00016982401381484408,5.505727357926015e-05,0.008489539930451429
4.67967967967968,0.991488125,0.72676,0.005855324041666666,17.71860416666667,0.039477819066666586,0.1546536318470337,0.025169390838360728,0.0067782290744783326,0.0001809560732583329,5.934318854320659e-05,0.00773305164921112
4.684684684684685,0.9914929166666667,0.726920625,0.00594094875,17.71860416666667,0.03938932161627595,0.15452970512794986,0.0251979825255526,0.006754067029890365,0.0001921521445501298,6.361954563868086e-05,0.008774718315862629
4.68968968968969,0.9914966666666665,0.7270808333333335,0.0060266071666666655,17.718666666666667,0.03930075346597195,0.15440388833939203,0.025226573435507695,0.006729897147420694,0.00020327674813385484,6.78910551235544e-05,0.007393222222162876
4.694694694694695,0.9915004166666664,0.7272429166666664,0.006112227291666664,17.718708333333336,0.03921086515815997,0.15427909901086834,0.025255123348856608,0.006705684330412071,0.00021445292241991341,7.218014068724461e-05,0.006958331597161305
4.6996996996997,0.9915054166666666,0.7274033333333333,0.006197845708333333,17.718729166666666,0.039122098988889076,0.1541534617085757,0.02528379742024691,0.006681448455605969,0.0002256292270520835,7.64469668970481e-05,0.007261718315987764
4.704704704704705,0.9915091666666666,0.7275635416666666,0.006283527708333334,17.71875,0.03903295950412333,0.15402926727953856,0.025312263294998732,0.0066571776596976995,0.00023678457520034685,8.073609109382509e-05,0.00819010416665833
4.70970970970971,0.9915131250000003,0.7277245833333329,0.0063691615625,17.718770833333334,0.03894401414566051,0.15390526711432415,0.02534089528469018,0.006632898722413676,0.00024790169578625286,8.501673061430017e-05,0.00828515581594047
4.714714714714715,0.9915164583333332,0.7278847916666668,0.006454807979166669,17.7188125,0.03885435506037338,0.1537804187872854,0.02536940297237876,0.006608553438835929,0.0002590952110914104,8.929971777214184e-05,0.007641923177118315
4.71971971971972,0.991522083333333,0.7280458333333334,0.006540381881250001,17.718854166666663,0.038764472899305624,0.15365576507151407,0.025398077142394854,0.006584255556280445,0.0002702629805989578,9.358623823165246e-05,0.006790353732753829
4.724724724724725,0.9915258333333332,0.7282068749999998,0.00662607010416667,17.718875,0.03867516386940151,0.15352963686164137,0.02542666727126385,0.006559846862580532,0.0002813674247661461,9.786913237179971e-05,0.0079270677082377
4.72972972972973,0.9915297916666663,0.7283675,0.006711708062500003,17.71889583333333,0.03858557661041695,0.1534059946415505,0.025455216515321785,0.0065354333111203615,0.000292601995888854,0.00010216645115961414,0.007813780815979499
4.734734734734735,0.99153375,0.728528125,0.006795240979166666,17.71889583333333,0.03850072941731775,0.15327819970003503,0.025481043552222294,0.006511621663857887,0.0003039877970598317,0.00010649472970488671,0.009897114149339359
4.73973973973974,0.9915385416666668,0.7287089583333333,0.006837365354166667,17.718979166666667,0.03847242071141521,0.15309533376834691,0.025451881158226358,0.006499091448354119,0.00031970851027463866,0.00011172610928511455,0.008818957899222823
4.744744744744745,0.9915420833333335,0.7288902083333332,0.006879450152083331,17.719,0.038443439195790075,0.15291496483227163,0.02542266975099082,0.006486591562095867,0.0003354716068571617,0.00011696557856372394,0.009538999999961106
4.74974974974975,0.9915454166666664,0.7290700000000001,0.006921481833333334,17.719083333333334,0.03841568509999993,0.1527337597558975,0.025393429153878117,0.006474106281438334,0.0003513122288958323,0.0001222035857003233,0.010335826388882197
4.754754754754755,0.99155,0.7292506249999998,0.006963623916666667,17.719166666666666,0.038387275937109666,0.15255150794194727,0.02536420093504773,0.006461538531505888,0.0003670791441061222,0.00012745692106734278,0.009257638888868769
4.75975975975976,0.9915529166666665,0.7294304166666671,0.007005699375,17.719208333333338,0.03836043390815924,0.15236987850960046,0.025334902218546597,0.006448999369185677,0.0003828928610798577,0.00013270783782767215,0.009656039930405313
4.764764764764765,0.9915574999999999,0.7296112500000002,0.007047793541666666,17.719270833333336,0.03833263220677052,0.15218866193952732,0.02530563720858196,0.0064364659609893226,0.0003987385116395819,0.00013796176333067593,0.010357801649320209
4.76976976976977,0.9915606249999999,0.729791875,0.007089858750000001,17.719395833333333,0.038303402517317564,0.15200785890290505,0.025276322364836623,0.006423883481019014,0.00041459879305063814,0.0001432354532345059,0.007802968316070746
4.774774774774775,0.991563958333333,0.729973125,0.007132015416666668,17.719437499999998,0.038273820111067725,0.15182496768942982,0.025247000187077814,0.006411202293747661,0.0004305317986173559,0.00014850018391772323,0.008201350260549134
4.77977977977978,0.9915687499999999,0.7301527083333333,0.007174071041666668,17.719541666666665,0.038246814180164956,0.15164457437135573,0.025217752471640757,0.006398618432484681,0.00044645482198720464,0.00015376804925763468,0.0063847899306779254
4.784784784784785,0.9915720833333329,0.7303331249999999,0.007216149166666665,17.719583333333333,0.038218318194401024,0.1514629271912044,0.025188497404004587,0.006385980353642192,0.00046240841134817653,0.0001590520837630385,0.008033159722231176
4.78978978978979,0.9915762499999999,0.7305135416666667,0.007258249583333334,17.719729166666664,0.03819017377495648,0.15128127614631942,0.025159024704249938,0.00637334830724522,0.00047835143720876844,0.00016433850458849757,0.004323259982754735
4.794794794794795,0.9915800000000002,0.730693125,0.007300305000000001,17.71977083333333,0.03816234874440105,0.15109899721357362,0.025129815896911416,0.006360742534430203,0.0004943656011429662,0.00016963747255662712,0.005554947482721673
4.7997997997998,0.9915837500000001,0.7308745833333332,0.007342388125000002,17.71979166666667,0.03813213510399327,0.15091733933662185,0.025100536385346196,0.006348028888469008,0.0005103504865715271,0.00017492527686497613,0.006691623263805013
4.804804804804805,0.9915877083333334,0.7310543749999999,0.0073844852083333355,17.719854166666668,0.03810408412669275,0.15073651104487457,0.025071165727075035,0.006335339781325127,0.0005264014309651049,0.0001802254266029251,0.006559978732639138
4.80980980980981,0.9915916666666669,0.7312347916666667,0.007426552937500001,17.719895833333336,0.03807588778953985,0.1505544296447999,0.02504184878737383,0.006322687776612386,0.0005423950657513889,0.000185532490749875,0.007999989149141129
4.814814814814815,0.9915945833333336,0.7314158333333333,0.007468651083333333,17.719958333333338,0.03804546208263915,0.15037296925099544,0.02501248279369167,0.006309910135674518,0.0005585304531085062,0.00019084723085315494,0.007868331596966982
4.81981981981982,0.9915989583333332,0.7315964583333333,0.007510786333333332,17.719979166666672,0.038016830487456965,0.15019171308865503,0.02498312933327969,0.006297083235901597,0.0005745667993211391,0.00019615789305607579,0.009213332898980298
4.824824824824825,0.9916031250000003,0.7317758333333333,0.007552831772916667,17.72004166666667,0.03798892141597254,0.15000920473221,0.024953788908776503,0.006284451277014095,0.000590746542275191,0.00020148314274569766,0.00970666493032013
4.82982982982983,0.991605625,0.7319583333333334,0.007590731750000003,17.7200625,0.037967414930555554,0.1498000891248329,0.024926866267790993,0.00624382876448958,0.0006059161345953108,0.00020526604409201743,0.010843329426961645
4.834834834834835,0.99160875,0.7321447916666667,0.007625280666666668,17.72008333333334,0.03794942070203988,0.14956748009475454,0.024901807800732468,0.006181728183236801,0.0006203492935876751,0.00020785825769069254,0.011146659721930519
4.83983983983984,0.9916108333333331,0.732329375,0.007659916687500001,17.72020833333334,0.03793201984544292,0.14933507567634055,0.024876763397076777,0.006119534249691057,0.0006347147253994785,0.00021046698469419324,0.009216623263625934
4.844844844844845,0.991613333333333,0.7325147916666667,0.007694467429166668,17.72029166666667,0.037914579989539954,0.14910371183764815,0.02485171280790102,0.006057379210804697,0.0006491690094887594,0.00021306701058731642,0.007304914930330142
4.84984984984985,0.9916162499999999,0.73270125,0.007729053395833332,17.72035416666667,0.03789616991510414,0.14887234506693767,0.024826635114122985,0.005995221248889506,0.0006636114528752596,0.00021566965157317523,0.0073815412325188845
4.854854854854855,0.9916183333333332,0.7328854166666666,0.007763683458333331,17.72041666666667,0.03787938270399327,0.1486399335524922,0.02480152967939814,0.005932998572104602,0.0006780392267860249,0.00021828820036923555,0.006833159722134496
4.85985985985986,0.9916210416666664,0.7330708333333332,0.007798275708333331,17.72047916666667,0.03786194498263917,0.14840731189597683,0.02477654367978784,0.005870726757095663,0.0006925733089704861,0.0002209060352748167,0.005868103732495911
4.864864864864865,0.9916239583333333,0.733256666666667,0.007832855895833333,17.720520833333335,0.03784341078888853,0.14817552136851514,0.02475140500105466,0.005808564520340902,0.0007071055997055556,0.00022352321443986836,0.005641395399209159
4.86986986986987,0.9916264583333332,0.7334414583333332,0.007867477312499998,17.720562500000003,0.03782654386454021,0.1479443528007373,0.024726322316017478,0.005746308966515591,0.0007216281510004641,0.0002261456252327986,0.005831350260280033
4.874874874874875,0.99162875,0.7336264583333332,0.007902051645833335,17.720583333333337,0.03780826129995696,0.14771151591311996,0.024701212838738468,0.0056841006291668715,0.0007362119665873744,0.00022876862101019714,0.006759659722035849
4.87987987987988,0.9916306249999999,0.7338120833333334,0.007936589749999999,17.720583333333337,0.03778961802065972,0.1474790938764735,0.024676096864698644,0.00562187829099052,0.0007507983738279512,0.00023140426982577722,0.009259659722090419
4.884884884884885,0.9916339583333333,0.7339975,0.007971251791666667,17.720625000000002,0.03777225332708323,0.14724854247820718,0.02465105789560908,0.005559487571379476,0.0007653824520609375,0.00023403567597043602,0.00882460937492624
4.88988988988989,0.9916362499999997,0.7341824999999998,0.008005826750000002,17.72064583333334,0.03775459836041695,0.14701528173804906,0.024625970743633797,0.005497264602118125,0.0007799965477348967,0.00023667212019331293,0.009961249565833441
4.894894894894895,0.9916393749999997,0.7343679166666667,0.008040341520833334,17.720687500000007,0.03773667963732641,0.14678368624156174,0.024600835704988368,0.005434986564723796,0.0007946927653851568,0.00023931475250723864,0.010151194010234121
4.8998998998999,0.9916412499999998,0.7345537499999999,0.0080750225,17.720729166666672,0.037717455027604374,0.14655208567829117,0.024575652441698046,0.00537260339962396,0.0008093198706570315,0.00024195840839471287,0.010132801649149314
4.904904904904905,0.9916433333333332,0.7347387500000001,0.00810963083333333,17.72077083333334,0.0376989692484373,0.14631944222108034,0.024550629513228003,0.005310258936888544,0.0008239981216645819,0.0002446106202827406,0.010739405815797909
4.90990990990991,0.9916468749999999,0.734924375,0.008144195000000002,17.720875000000007,0.03768095469752597,0.14608742208780195,0.02452539194824084,0.005247948413080208,0.0008386884850126435,0.00024726280286041795,0.009130901041430661
4.914914914914915,0.9916491666666668,0.7351089583333336,0.008178800416666666,17.72089583333334,0.037662944378081153,0.1458551905570777,0.024500272887744853,0.005185563253621266,0.0008534466200373031,0.0002499169731863109,0.009017530815697228
4.91991991991992,0.9916506250000001,0.7352950000000003,0.008213401250000002,17.721000000000007,0.03764313797499952,0.14562316503990647,0.02447506408843829,0.005123225461214578,0.0008681542635131253,0.0002525848203957603,0.007200666666392408
4.924924924924925,0.9916541666666667,0.7354956249999999,0.008208546458333332,17.72108333333334,0.037589727272526074,0.14546845309837475,0.024477655412225616,0.005114344367286591,0.000883295651383292,0.0002506258955373494,0.006330493055315856
4.92992992992993,0.9916562500000002,0.735703125,0.008185642291666666,17.721145833333342,0.03752195353190113,0.14534903692693954,0.024493121035158678,0.005130050927555341,0.0008985884922167973,0.0002465433640878101,0.005573687065634658
4.934934934934935,0.9916581250000002,0.735910208333333,0.008162679999999999,17.721145833333342,0.03745429027079028,0.1452298289885509,0.02450855901346475,0.005145777752308336,0.0009138806306161137,0.00024246085344794673,0.007448687065618742
4.93993993993994,0.9916606250000003,0.73611875,0.008139790416666666,17.721187500000006,0.03738397756510414,0.14511041047863943,0.024523968758277295,0.0051615275282213555,0.0009292562400351565,0.00023836241980329138,0.00763858984350918
4.944944944944945,0.991662916666667,0.7363260416666669,0.008116865625000002,17.721312500000003,0.03731604369683128,0.14499182482575904,0.02453943362923871,0.005177239609436843,0.000944552202675389,0.000234273859231113,0.005083277343601367
4.94994994994995,0.991664791666667,0.7365341666666666,0.008093945,17.721395833333336,0.037247004665972305,0.14487282138767033,0.0245548707881486,0.005193028464379168,0.0009599608451864587,0.00023017587531619385,0.00337971831578443
4.954954954954955,0.9916668750000001,0.7367416666666666,0.008070984583333333,17.721416666666666,0.03717692493055569,0.14475360920785557,0.02457025894687781,0.005208852908100693,0.0009753636770555574,0.00022608045027863575,0.004516326388852576
4.95995995995996,0.9916685416666668,0.7369489583333334,0.008048084791666665,17.72147916666667,0.03710769114474821,0.1446335616645195,0.024585660831359865,0.005224575108702906,0.00099078995815907,0.00022197724006358245,0.005009478732631578
4.964964964964965,0.991670416666667,0.7371572916666667,0.008025111875000001,17.72147916666667,0.037039127342665124,0.1445147642460604,0.02460109710289247,0.0052403981190696615,0.0010062567642623703,0.00021787799004187883,0.006259478732545176
4.96996996996997,0.9916729166666669,0.737364375,0.008002222499999998,17.72147916666667,0.03697044514752623,0.14439554776839386,0.02461646389488189,0.005256149976426563,0.001021741996170181,0.00021376964064105273,0.008134478732586103
4.974974974974975,0.9916743750000002,0.7375716666666667,0.007979253958333333,17.721500000000002,0.036900953197221975,0.14427612317293506,0.024631781454326998,0.005272015963362154,0.0010372369908388027,0.0002096562476355661,0.008646083333246679
4.97997997997998,0.9916770833333336,0.7377793749999998,0.00795637291666667,17.72154166666667,0.03683201049127638,0.14415732113001092,0.02464723792568827,0.005287760912274739,0.001052775825715494,0.00020555367101107405,0.008627623263748774
4.984984984984985,0.9916791666666668,0.7379881249999999,0.007933329166666668,17.721583333333335,0.03676019402565134,0.14403852062166664,0.024662582993953356,0.005303630449950521,0.0010683231392575516,0.000201434873614359,0.009234159722097957
4.98998998998999,0.9916812500000001,0.7381958333333336,0.007910510208333334,17.721645833333337,0.03669045331597187,0.14391804882824386,0.02467796256317697,0.0053194040538342,0.0010838905500434024,0.00019732087736812302,0.008685624565771377
4.994994994994995,0.991683333333333,0.7384033333333333,0.007887532291666667,17.7216875,0.036621142322222244,0.1437988285010146,0.024693230815738564,0.00533526617655903,0.0010995409828591862,0.00019319816268932897,0.0088754856769242
5.0,0.9916849999999999,0.7386112500000003,0.007864628333333333,17.721770833333334,0.03655071304010371,0.14368002262117854,0.024708533360327363,0.005351057410931246,0.0011151084598726546,0.0001890763357443137,0.007796864149213434


==> figs/data/cyl_LES_LO/cylinderLES_finep1_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9950577083333331,1.1389208333333338,-0.0016307625,17.722458333333325,0.00010308539930448113,0.00013867748866859374,1.5882658300771334e-06,-7.945728119791587e-05,-3.459213378819817e-07,2.440571742136458e-07,0.002387289930879888
-1.995995995995996,0.9950391666666666,1.1392416666666667,-0.00155868125,17.72199999999999,8.884159722222229e-05,0.00013952301276089844,1.6154997945811757e-06,-7.906037494791727e-05,-3.509224106423509e-07,2.481348898751691e-07,0.00529933333353938
-1.991991991991992,0.9950210416666666,1.1395583333333337,-0.0014865979166666663,17.72199999999999,7.972159722102745e-05,0.000140358568300829,1.6427295964199875e-06,-7.870995574652852e-05,-3.5476964890624265e-07,2.522104194895703e-07,-0.007408999999881871
-1.987987987987988,0.9950045833333331,1.1398687499999995,-0.0014145187500000005,17.721416666666666,8.464944010522224e-05,0.0001411824700392318,1.6699573001434662e-06,-7.840928058593772e-05,-3.5739558562501093e-07,2.5625551681395836e-07,0.000766326389225469
-1.983983983983984,0.9949860416666669,1.1401791666666665,-0.0013424374999999999,17.721,0.00010605123263851546,0.00014199702822526042,1.6971933016172102e-06,-7.815781328125021e-05,-3.631095939583182e-07,2.603042901135414e-07,0.002825666666979032
-1.97997997997998,0.9949670833333332,1.140495833333334,-0.00127035625,17.720791666666674,0.00010467081597087535,0.00014280098666475264,1.7244230450992253e-06,-7.795149002604138e-05,-3.6771287769970333e-07,2.643358615290755e-07,-0.0020822934029069984
-1.975975975975976,0.9949491666666667,1.1408187500000002,-0.0011982645833333333,17.720354166666684,8.882964843648367e-05,0.00014359562032166236,1.7516527821298816e-06,-7.778687920572888e-05,-3.7110234819009556e-07,2.6834079769677503e-07,-0.00011845876787219822
-1.971971971971972,0.9949316666666664,1.1411312499999997,-0.0011261845833333334,17.720000000000017,9.238694010482718e-05,0.0001443785832842623,1.7788866708811336e-06,-7.765891202343787e-05,-3.752093322395839e-07,2.723443059667951e-07,0.00034999999940055204
-1.967967967967968,0.9949139583333332,1.1414416666666667,-0.0010541083333333334,17.719625000000025,0.00010675493055556373,0.00014515031395493053,1.8061267822433578e-06,-7.75884938194445e-05,-3.802045300694587e-07,2.7634042827451386e-07,0.0009315260404605397
-1.9639639639639639,0.9948945833333336,1.1417562500000005,-0.0009820177083333331,17.719229166666686,0.00010308225260380333,0.00014591314122051972,1.8333522974454739e-06,-7.757722723307232e-05,-3.841662032812234e-07,2.8031720123117183e-07,0.001001072481585652
-1.95995995995996,0.9948777083333334,1.1420624999999998,-0.0009101737500000002,17.71900000000002,0.00013074609375007817,0.00014667491707814429,1.8605715540973298e-06,-7.760260830729209e-05,-3.879478963541532e-07,2.8428034978253123e-07,-0.003169333333744362
-1.955955955955956,0.9948597916666667,1.1424083333333335,-0.0008621716666666668,17.71847916666665,7.403326388932818e-05,0.00014839374335053054,1.886080352439045e-06,-7.924706990277775e-05,-3.9361583274304586e-07,2.8815431804750705e-07,0.002996020400019006
-1.951951951951952,0.9948412499999998,1.142729166666667,-0.0008141714583333335,17.717999999999986,9.296831597094268e-05,0.00015010795816976873,1.9115849645819334e-06,-8.094419456163157e-05,-3.9885417317711903e-07,2.920116133914713e-07,0.007476000000622207
-1.947947947947948,0.9948237499999998,1.1430479166666656,-0.0007661714583333334,17.717999999999986,9.979353732947338e-05,0.00015181735629643542,1.9370958293900846e-06,-8.267118574262222e-05,-4.036331344227321e-07,2.958613530531645e-07,-0.006690666666202105
-1.9439439439439439,0.9948054166666668,1.1433708333333332,-0.0007181729166666666,17.717437499999992,0.00010313748263857114,0.0001535225609950998,1.962602489993538e-06,-8.442432546006942e-05,-4.0879752679685295e-07,2.9970193012842425e-07,0.0011584335938437107
-1.93993993993994,0.9947879166666665,1.1437020833333338,-0.0006701733333333333,17.716999999999988,9.7627912325704e-05,0.00015522274270328892,1.9881174782714844e-06,-8.620469580555498e-05,-4.1383223307290465e-07,3.0354099770833336e-07,0.004369333333443137
-1.935935935935936,0.9947689583333333,1.144027083333334,-0.0006221737500000001,17.716833333333323,9.786593315785908e-05,0.00015691810815814426,2.013622022014533e-06,-8.802117112760371e-05,-4.1962129144099714e-07,3.0736871569188545e-07,-0.004308361110702208
-1.931931931931932,0.9947504166666663,1.1443437499999993,-0.0005741735416666667,17.716395833333333,0.00011279850260592639,0.00015860928307738327,2.039126575919462e-06,-8.987372117838608e-05,-4.2377356041665793e-07,3.111871745605971e-07,-0.0008896566837961473
-1.927927927927928,0.9947327083333332,1.144675,-0.0005261743749999999,17.716000000000005,9.831104166613258e-05,0.00016029668219376004,2.0646373604002626e-06,-9.17486389635418e-05,-4.2842305692710444e-07,3.1499734903942835e-07,0.0008439999999723113
-1.9239239239239239,0.9947150000000001,1.1450020833333336,-0.0004781747916666667,17.715625000000014,9.314582899255797e-05,0.00016197801553528125,2.090152259912735e-06,-9.365740901085072e-05,-4.351052196397435e-07,3.187958870163171e-07,0.001214192707948314
-1.91991991991992,0.9946968750000004,1.1453187500000004,-0.0004301758333333334,17.715250000000008,0.00010121089843639908,0.00016365536541908262,2.1156671659686204e-06,-9.560030228645806e-05,-4.408251085455605e-07,3.225898164353895e-07,0.0005424374995754988
-1.915915915915916,0.9946779166666673,1.1456562499999998,-0.00037681604166666673,17.715000000000007,9.88401692711971e-05,0.00016537613467074264,2.1437445186680026e-06,-9.695188843098965e-05,-4.441981775507971e-07,3.267317959905749e-07,-0.0028916666671534585
-1.911911911911912,0.9946566666666662,1.1460437499999991,-0.00030098791666666674,17.714458333333308,9.830641927255357e-05,0.00016728565627402065,2.1826528909152287e-06,-9.575322094531268e-05,-4.468987526952934e-07,3.323871967754261e-07,0.002132623264742506
-1.907907907907908,0.9946354166666665,1.1464208333333337,-0.00022516045833333327,17.713999999999974,0.0001026062326388022,0.00016918409443466979,2.221567488505192e-06,-9.461573472378478e-05,-4.489541302048385e-07,3.3803240309372176e-07,0.0039956666678904185
-1.9039039039039038,0.9946147916666668,1.1468000000000003,-0.00014933351875000002,17.71372916666665,0.00011642666666578094,0.00017107103283351102,2.2604841408046714e-06,-9.353286236416666e-05,-4.5220683616667693e-07,3.4365924066062163e-07,0.0004656766500943377
-1.8998998998999,0.9945933333333338,1.1471833333333332,-7.350563541666665e-05,17.71331249999999,0.00010581638888917944,0.00017294543025489536,2.29938828930384e-06,-9.250987410225698e-05,-4.5399801093750157e-07,3.492633620401662e-07,-0.0008147226558321563
-1.8958958958958958,0.9945720833333326,1.1475645833333326,2.3221791666666852e-06,17.71299999999999,0.00011011041232777963,0.00017480978627415063,2.3382882421449862e-06,-9.154322973448788e-05,-4.5644359765190287e-07,3.5486641000504546e-07,-0.002452333332996659
-1.8918918918918919,0.9945508333333328,1.147947916666667,7.815045645833336e-05,17.71245833333333,0.00010933062065898724,0.00017666180917282203,2.3772089928381153e-06,-9.063686201122618e-05,-4.60051594444453e-07,3.604440849527404e-07,0.001111456596959215
-1.887887887887888,0.9945291666666666,1.1483312500000005,0.000153977495,17.711999999999993,0.00010617360677001031,0.00017850337426436683,2.416115148806818e-06,-8.97860721177188e-05,-4.630246675390673e-07,3.6600396646063415e-07,0.004430999999897267
-1.8838838838838838,0.9945081250000002,1.1487125000000002,0.00022980497916666662,17.71170833333333,9.917567708228603e-05,0.00018033135633821687,2.45502128832106e-06,-8.899392483932296e-05,-4.6589545002606857e-07,3.715591882084093e-07,0.0005962482642871691
-1.87987987987988,0.9944875000000003,1.1490895833333326,0.00030563272916666657,17.711312500000005,0.0001118794748287133,0.00018214908863486217,2.4939315835269293e-06,-8.825915832782083e-05,-4.672537398610782e-07,3.7709070835005704e-07,-0.0003821393230509784
-1.8758758758758758,0.9944656249999996,1.1494729166666675,0.0003814606250000001,17.71100000000001,0.00010993051649110797,0.00018395552945824127,2.5328376895166587e-06,-8.758292804557328e-05,-4.705198940147616e-07,3.8260509274850146e-07,-0.00222933333355968
-1.8718718718718719,0.9944439583333334,1.1498541666666668,0.0004572881249999999,17.71045833333335,0.00010831206597194942,0.00018575067923740072,2.5717479239135375e-06,-8.696403089843738e-05,-4.7366562157119744e-07,3.8811054711391023e-07,0.0007072899298918855
-1.867867867867868,0.9944231250000004,1.1502333333333334,0.0005331158333333335,17.71000000000001,0.00011327888888867932,0.00018753412084158256,2.610658159099083e-06,-8.64021853611113e-05,-4.762424384721893e-07,3.9359009786253804e-07,0.004233333332592792
-1.8638638638638638,0.9944022916666673,1.1506166666666662,0.0006089435416666667,17.709687499999987,0.00011461972222326366,0.0001893062710963958,2.649570439488748e-06,-8.590037976736098e-05,-4.793743988194185e-07,3.990639872347822e-07,0.0009269856776086272
-1.85985985985986,0.99438125,1.1509979166666675,0.000684770625,17.709333333333312,0.00011212916232494763,0.00019106629752447046,2.6884743570556338e-06,-8.54543544361986e-05,-4.835945616623196e-07,4.0452250793451945e-07,-0.0009037777767844091
-1.8558558558558558,0.9943604166666664,1.1513833333333336,0.0007605987500000001,17.70899999999998,9.76697222212497e-05,0.00019281482287483178,2.7273741017075206e-06,-8.506864077083363e-05,-4.863825274652853e-07,4.0996154093988796e-07,-0.002639333332467686
-1.8518518518518519,0.994338541666667,1.1517625000000002,0.0008364266666666667,17.70845833333332,0.0001077269270828296,0.0001945518487646222,2.7662925798290695e-06,-8.47434103333338e-05,-4.897941450781466e-07,4.1538713354744453e-07,0.0011284565977689454
-1.8478478478478477,0.9943172916666673,1.1521416666666664,0.00091225625,17.70799999999998,0.00010291326388900401,0.00019627799686766927,2.805204796409705e-06,-8.446926963541674e-05,-4.927645471353957e-07,4.207936424245442e-07,0.004444333333879058
-1.8438438438438438,0.9942956250000007,1.1525291666666668,0.0009880766666666668,17.707687499999988,8.27699826382311e-05,0.00019799203783412217,2.844110706944114e-06,-8.425509390277844e-05,-4.97455789522568e-07,4.2618316171932653e-07,0.0005117356772075254
-1.83983983983984,0.9942743749999993,1.1529125,0.0010639095833333333,17.707333333333327,9.068401041645302e-05,0.00019969476306515811,2.8830228616000517e-06,-8.410924082812498e-05,-5.011118997135848e-07,4.3156031556605995e-07,-0.00069544444386338
-1.8358358358358358,0.9942524999999999,1.153285416666667,0.0011341264583333334,17.706999999999997,9.941437065896785e-05,0.00020138792384317492,2.9217373233406583e-06,-8.462942171831621e-05,-5.042336047786576e-07,4.368799695073214e-07,-0.0036823333330175956
-1.8318318318318318,0.9942295833333338,1.153677083333333,0.001185440416666666,17.706437500000007,9.793739149488445e-05,0.00020307910601853314,2.9598380189476207e-06,-8.735440069878339e-05,-5.073096719617833e-07,4.4203910722656575e-07,0.0012377252602391309
-1.8278278278278277,0.994206666666667,1.1540729166666666,0.0012367435416666668,17.70600000000001,0.00010320301649247021,0.0002047648404121458,2.997934507363781e-06,-9.010055963324694e-05,-5.109072016927034e-07,4.4719872588142975e-07,0.0013139999995814833
-1.8238238238238238,0.9941833333333329,1.1544624999999997,0.0012880625000000001,17.705541666666683,0.00011008609375062761,0.0002064454783294271,3.0360393515955746e-06,-9.290735390624972e-05,-5.132447214322701e-07,4.523524181235676e-07,0.0027526232630634695
-1.8198198198198199,0.9941587499999999,1.154858333333333,0.00133936875,17.70518750000001,9.181326388918443e-05,0.0002081202580181901,3.0741316489187148e-06,-9.575407901041711e-05,-5.189145763715253e-07,4.574956187897527e-07,-0.00033107682372701674
-1.8158158158158157,0.9941356250000001,1.155260416666666,0.0014011479166666663,17.70470833333332,9.003634982751585e-05,0.000209153242848954,3.119401960649175e-06,-9.728864268663032e-05,-5.194443792317658e-07,4.633627818679298e-07,0.001219498264788399
-1.8118118118118118,0.9941093749999999,1.1556708333333339,0.0014735354166666664,17.704291666666645,0.00010617498263809644,0.0002095309850424956,3.1719439642733035e-06,-9.75510695920142e-05,-5.22302053602424e-07,4.69972449332574e-07,-0.0013184184019223721
-1.8078078078078077,0.9940849999999992,1.1560812500000002,0.0015459250000000003,17.70383333333332,0.00011156006510315564,0.0002098984492277083,3.2244880605301042e-06,-9.786073973958379e-05,-5.240449858463845e-07,4.765892513699475e-07,-0.0013396944440273728
-1.8038038038038038,0.9940587499999999,1.1564979166666665,0.001618302083333333,17.703374999999987,9.798541232663993e-05,0.0002102552650337457,3.277019652824838e-06,-9.823590457899148e-05,-5.270379374262516e-07,4.832122067632594e-07,-0.0007363906246951046
-1.7997997997997999,0.9940343750000005,1.156908333333333,0.0016906875000000006,17.702999999999985,0.00011519159722350736,0.000210602409110677,3.329555395588685e-06,-9.865795781250058e-05,-5.30163400625033e-07,4.89823180358854e-07,-0.0043339999998579515
-1.7957957957957957,0.9940089583333332,1.1573187500000004,0.0017630812500000013,17.702416666666664,0.00010706089843592892,0.00021093779450589848,3.3820953341557194e-06,-9.915532173177303e-05,-5.319812259114499e-07,4.964417040175778e-07,-0.000764173610718899
-1.7917917917917918,0.9939839583333333,1.1577312500000003,0.001835466666666667,17.702,0.0001250194401036797,0.0002112637704488889,3.4346352836040483e-06,-9.971670166666717e-05,-5.334641617317754e-07,5.030662081449998e-07,-0.0018456666666679666
-1.7877877877877877,0.9939579166666669,1.1581374999999998,0.0019078499999999993,17.70143750000001,0.00013003109374976063,0.0002115782333775,3.4871751959884732e-06,-0.00010030887937499938,-5.360177679426666e-07,5.096842072476041e-07,0.0014021002601225518
-1.7837837837837838,0.9939335416666667,1.1585395833333338,0.0019837208333333333,17.70100000000001,0.00014228384982528652,0.000212574643322066,3.5410690709966983e-06,-0.00010082119103298681,-5.38524633376761e-07,5.167922739000869e-07,0.00043233333275338737
-1.7797797797797799,0.9939081249999998,1.1589395833333331,0.0020692666666666665,17.700479166666685,0.00013404218316059868,0.0002154779271288889,3.5987498362126746e-06,-0.00010095921513888833,-5.405735518619744e-07,5.252171514554165e-07,0.003870603731684241
-1.7757757757757757,0.993884375,1.1593375000000001,0.0021548229166666673,17.700166666666682,0.0001323944270827937,0.00021836923819780807,3.6564243496180808e-06,-0.00010118576315104252,-5.431404978124907e-07,5.336377764764757e-07,-0.0017333611112917424
-1.7717717717717718,0.9938583333333336,1.1597333333333328,0.0022403729166666666,17.699604166666653,0.0001269288888900988,0.00022124489586093315,3.714100935893205e-06,-0.00010146640055555371,-5.462611349999571e-07,5.420547976594923e-07,0.0031790099833415297
-1.7677677677677677,0.9938343750000005,1.1601250000000007,0.00232593125,17.69929166666665,0.0001287343749982739,0.0002241058771536067,3.7717712912105823e-06,-0.00010180224140625155,-5.485293427082846e-07,5.504805376093229e-07,-0.002008835068750159
-1.7637637637637638,0.9938097916666667,1.1605208333333337,0.0024114791666666664,17.698749999999993,0.00012472873263780215,0.00022695164322873265,3.829456236240834e-06,-0.00010221556206597244,-5.506712554253385e-07,5.58886678047092e-07,0.0007067708334602685
-1.7597597597597598,0.993784375,1.160916666666667,0.0024970229166666655,17.69837499999999,0.00012874305555499177,0.00022978341822030816,3.8871244806872515e-06,-0.00010268552100694455,-5.537730786458445e-07,5.672926549459505e-07,-0.0006026406250612126
-1.7557557557557557,0.9937610416666663,1.1613104166666666,0.0025825875,17.69799999999999,0.00013728280815916705,0.00023260003347151046,3.944809402675665e-06,-0.00010323993236979008,-5.561449155729086e-07,5.757100382946876e-07,-0.003995666666355646
-1.7517517517517518,0.9937349999999999,1.1617000000000002,0.002668137499999999,17.697416666666665,0.0001385266666662499,0.00023540187561442707,4.002481828468349e-06,-0.00010384825041666714,-5.596801764583126e-07,5.841152792411198e-07,0.00206832638917831
-1.7477477477477477,0.9937110416666664,1.1620999999999997,0.0027536854166666665,17.697,0.00012567333333390884,0.0002381903416260373,4.0601605034645265e-06,-0.00010453907270833182,-5.614844104166068e-07,5.925127563579427e-07,-5.9000000021569576e-05
-1.7437437437437437,0.9936858333333337,1.162489583333333,0.002839241666666667,17.696458333333347,0.00013046864149357518,0.00024096370675826388,4.117837094845394e-06,-0.00010527636206597276,-5.637767591362695e-07,6.009059419557118e-07,0.0026541232633690015
-1.7397397397397398,0.9936620833333337,1.1628895833333328,0.002924791666666667,17.696166666666684,0.00011906697482788609,0.00024372163537326392,4.17551991842418e-06,-0.00010611184592013764,-5.678671332725619e-07,6.092946161970483e-07,-0.0018146944453292235
-1.7357357357357357,0.9936364583333331,1.1632854166666673,0.003010339583333334,17.695583333333357,0.0001149560373248093,0.00024646493892634976,4.233194419692419e-06,-0.00010698830317274442,-5.708024736935841e-07,6.176808134572871e-07,0.0019554930547656113
-1.7317317317317318,0.9936125000000003,1.163675,0.003095895833333333,17.695291666666687,0.00012924437499983732,0.00024919397065581596,4.290875180541922e-06,-0.00010793325052083254,-5.723972460937523e-07,6.260691321994354e-07,-0.001888835069905781
-1.7277277277277276,0.9935875,1.1640708333333336,0.0031814541666666664,17.694687499999997,0.000124511649305159,0.00025190959938539936,4.348543428650289e-06,-0.00010896925300347146,-5.758098602257125e-07,6.344473104459546e-07,0.002617610677305038
-1.7237237237237237,0.9935631249999995,1.1644666666666665,0.0032670041666666674,17.694374999999983,0.0001215488888890448,0.00025460918377498263,4.406224193059696e-06,-0.00011004245194444571,-5.778983168055277e-07,6.428347975444187e-07,-0.0004899739576558204
-1.7197197197197198,0.9935379166666661,1.164877083333333,0.003360322916666667,17.69381249999999,0.0001176307248274,0.00025700510489572485,4.47341024707275e-06,-0.00011025274155815942,-5.813346361240917e-07,6.516831540036242e-07,0.0017075481771939849
-1.7157157157157157,0.9935152083333332,1.165302083333333,0.0034640895833333344,17.693395833333323,0.0001273045789937921,0.000258996125025308,4.553393634540145e-06,-0.00010924414164496365,-5.859319555989342e-07,6.611747498538282e-07,-0.001881115016772128
-1.7117117117117118,0.9934900000000003,1.1657354166666667,0.003567860416666667,17.69285416666666,0.00012552166232637774,0.00026096599704718314,4.633362437040625e-06,-0.0001083604160980918,-5.892786283724095e-07,6.706907263317838e-07,-0.0006302296001763352
-1.7077077077077076,0.9934668750000005,1.1661625000000002,0.0036716166666666676,17.69239583333334,0.0001337735937494422,0.00026291402271972226,4.713345813154085e-06,-0.00010752458770833546,-5.928435509895499e-07,6.802236365561807e-07,0.00037967664923144184
-1.7037037037037037,0.9934429166666665,1.1665999999999996,0.00377539375,17.691854166666676,0.0001194400000010809,0.000264840777032461,4.7933166880858695e-06,-0.00010683476541666591,-5.955967187500502e-07,6.897863456266273e-07,0.001212812065602975
-1.6996996996996998,0.9934177083333336,1.1670250000000004,0.0038791604166666673,17.691416666666676,0.00013389937499908022,0.00026674503112843315,4.87330210255738e-06,-0.00010617718526041969,-5.995046590103872e-07,6.99350485494093e-07,-0.0016403402784703758
-1.6956956956956957,0.9933947916666669,1.1674520833333333,0.003982929166666667,17.690854166666675,0.00014104978732643048,0.00026862815025331606,4.953275011443058e-06,-0.00010563520339409733,-6.039687839583377e-07,7.0893432535125e-07,0.0009705203988801259
-1.6916916916916918,0.9933697916666673,1.1678812500000002,0.0040866999999999995,17.690416666666685,0.0001388025651036795,0.00027048950811000004,5.033250004319732e-06,-0.00010518238770833386,-6.063109785286615e-07,7.185451453131247e-07,0.0006164930551335601
-1.6876876876876876,0.9933458333333332,1.1683208333333337,0.004190466666666667,17.689854166666674,0.00011393039930429616,0.0002723299891155555,5.113233290330184e-06,-0.00010484075805555684,-6.097328425607483e-07,7.281736978051393e-07,0.0019762287324169847
-1.6836836836836837,0.9933222916666667,1.1687354166666668,0.004294229166666667,17.689416666666656,0.00014710916232618665,0.000274148762530816,5.193206161643227e-06,-0.00010450104769965315,-6.127909955469096e-07,7.378192025731768e-07,-0.0008786736108277182
-1.6796796796796798,0.9932970833333333,1.1691708333333342,0.00439799375,17.688874999999992,0.00013747914930362093,0.0002759455676416276,5.273185274532527e-06,-0.00010431643434896318,-6.154659645486436e-07,7.474905318572393e-07,0.0014095677082650582
-1.6756756756756757,0.9932741666666668,1.169604166666667,0.004484147916666665,17.68841666666666,0.00011984331597103548,0.0002784851257947873,5.3498560869258675e-06,-0.0001061760039496526,-6.194169681424211e-07,7.573686441326129e-07,0.0005408263893400544
-1.6716716716716717,0.9932502083333333,1.1700208333333337,0.004564622916666666,17.687874999999995,0.00015333289930441474,0.00028125671762864153,5.42546232561296e-06,-0.00010864557547743056,-6.245248087673728e-07,7.673492363970227e-07,0.002411317708720162
-1.6676676676676676,0.9932249999999999,1.170445833333333,0.004645108333333335,17.68741666666667,0.00015863456597364767,0.0002840148435715972,5.501066454441583e-06,-0.00011123519413194522,-6.290899627777502e-07,7.77330139558889e-07,-0.00012500694452910466
-1.6636636636636637,0.993201875,1.1708812500000008,0.004725589583333333,17.68687500000001,0.00012668173176910713,0.00028676067808989153,5.576668507881898e-06,-0.00011392715498698136,-6.326765036197519e-07,7.873303465646099e-07,0.002369401041050878
-1.6596596596596598,0.993177083333333,1.1713020833333334,0.004806066666666667,17.68641666666668,0.00013684624565946102,0.00028949213986222225,5.652280942837529e-06,-0.00011661839930555713,-6.372014985893822e-07,7.973500620543057e-07,0.001082159721647713
-1.6556556556556556,0.9931524999999999,1.1717229166666667,0.004886554166666667,17.685875,0.00015082322482684596,0.00029221138004289934,5.727876711659073e-06,-0.00011939375061631972,-6.403141107508331e-07,8.07387783784002e-07,0.003158817708708739
-1.6516516516516517,0.9931306249999999,1.172156250000001,0.004967024999999999,17.685416666666644,0.0001351422526021384,0.0002949176209827084,5.803487021207849e-06,-0.00012227523098958578,-6.452949490234583e-07,8.174261479139063e-07,0.0008289930565297254
-1.6476476476476476,0.9931039583333336,1.1725875000000003,0.005051522916666665,17.684895833333314,0.00013855484374891702,0.0002972716995557249,5.882316538527002e-06,-0.0001248151280468738,-6.496856841927034e-07,8.276124437764364e-07,0.0021676974832871565
-1.6436436436436437,0.9930818749999993,1.1730708333333328,0.005151591666666668,17.68441666666666,0.00014440331597387335,0.0002982923532999305,5.973604061717479e-06,-0.00012617151274305332,-6.537036075607649e-07,8.38339325682066e-07,-0.0006761736111116079
-1.6396396396396398,0.993060208333333,1.1735541666666667,0.005251645833333333,17.68375,0.00014770123263851964,0.00029929188270789943,6.064891490581581e-06,-0.00012760126623263986,-6.580785956683709e-07,8.490949406031679e-07,0.0029026041665360935
-1.6356356356356356,0.993037083333333,1.174041666666667,0.005351708333333333,17.683374999999998,0.0001407482638875468,0.0003002710929149306,6.156185089321605e-06,-0.00012915148784722278,-6.632795804687549e-07,8.598944331674482e-07,-0.0027930572913987817
-1.6316316316316315,0.9930141666666668,1.1745249999999994,0.005451762499999999,17.682645833333336,0.00014310770833492192,0.0003012318273102605,6.247470267326349e-06,-0.0001307813503124951,-6.68205065885428e-07,8.707237184201823e-07,0.003827999565828577
-1.6276276276276276,0.9929908333333328,1.1750041666666666,0.005551831250000001,17.68231250000001,0.00014854164930588887,0.0003021723781048568,6.338755401221132e-06,-0.00013248735138021283,-6.7108331335942e-07,8.816006825025133e-07,-0.0041753476567691905
-1.6236236236236237,0.9929683333333329,1.17548125,0.005651891666666668,17.68154166666668,0.0001604975651043894,0.0003030919539215973,6.430052936145005e-06,-0.0001342780978645852,-6.751046388150547e-07,8.925206832428649e-07,0.003709289930043269
-1.6196196196196198,0.9929460416666663,1.175964583333333,0.0057519479166666665,17.68125000000001,0.00016563207899333854,0.0003039915534972872,6.521329569237485e-06,-0.00013618911851128335,-6.795590140347351e-07,9.034734455719099e-07,-0.005559895833471273
-1.6156156156156156,0.9929235416666669,1.1764416666666662,0.005862385416666668,17.68043749999998,0.00015375493055636014,0.0003072559788931207,6.6226434369413945e-06,-0.0001367232202256893,-6.832976553663362e-07,9.158155944649237e-07,0.004004808594515907
-1.6116116116116115,0.9929016666666671,1.1769,0.005980997916666668,17.68016666666665,0.00015847333333329772,0.00031237703892082904,6.731877920724043e-06,-0.00013609478145833274,-6.861101566041531e-07,9.292749744988082e-07,-0.00496002777731519
-1.6076076076076076,0.9928791666666664,1.177370833333333,0.006099614583333333,17.679437499999988,0.00013750414930613353,0.00031746886860145406,6.8411123493853655e-06,-0.0001356624716579817,-6.884086592708085e-07,9.427678883638021e-07,0.002281350260545878
-1.6036036036036037,0.9928572916666661,1.1778250000000001,0.0062182291666666644,17.67895833333332,0.00016576937499968025,0.0003225338343641494,6.95033211517342e-06,-0.00013524201822916714,-6.917358197812525e-07,9.563029653001304e-07,0.00026558159811429505
-1.5995995995995997,0.9928356249999997,1.1782875000000008,0.006336845833333334,17.678416666666664,0.00017190067708194867,0.00032757021821789927,7.05955808631195e-06,-0.00013496998484375383,-6.943171985312728e-07,9.69894589725698e-07,0.0004591597225385158
-1.5955955955955956,0.9928137500000002,1.178758333333333,0.0064554562500000025,17.677791666666668,0.00014754159722385474,0.0003325781262710027,7.168771488349104e-06,-0.00013486035015624915,-6.979803312500126e-07,9.83517091629688e-07,0.0031817899305224273
-1.5915915915915915,0.9927912500000001,1.1792104166666662,0.0065740729166666656,17.677395833333346,0.00017320989149371968,0.0003375573986196831,7.277993158112886e-06,-0.0001347465132595458,-7.001302317838362e-07,9.971883172466793e-07,-0.001990115018088545
-1.5875875875875876,0.9927683333333329,1.1796770833333337,0.006692695833333331,17.676708333333348,0.0001578123914920404,0.0003425082391491494,7.387227272561816e-06,-0.00013484490030381963,-7.012668499348888e-07,1.010893668178515e-06,0.0037741649299505298
-1.5835835835835836,0.9927466666666662,1.1801500000000003,0.006811310416666665,17.676375000000018,0.00012306083333291085,0.00034743209207447495,7.496442573666053e-06,-0.0001350971548958347,-7.031973014582776e-07,1.0246490753166585e-06,-0.0036081406254311332
-1.5795795795795795,0.9927243749999998,1.1806104166666662,0.006930827083333334,17.67562499999999,0.00014862739149457127,0.00035221321927426653,7.608862233319557e-06,-0.0001351274840321135,-7.055552373393796e-07,1.0384766543945004e-06,0.003322526042040863
-1.5755755755755756,0.9927027083333332,1.1811458333333336,0.007057935416666668,17.67529166666665,0.0001382703993046963,0.00035599408932082905,7.748419333534667e-06,-0.00013377392599826614,-7.099632239582933e-07,1.0527910806865631e-06,-0.005102168402345342
-1.5715715715715715,0.9926804166666664,1.1816666666666669,0.007185045833333334,17.674437499999993,0.00015763888888797872,0.00035974261637289936,7.887976221203538e-06,-0.00013244790972222198,-7.114540822916783e-07,1.0671988956197889e-06,0.004675725260597119
-1.5675675675675675,0.9926568749999999,1.1821854166666663,0.007312162499999999,17.67397916666666,0.00017722395399388802,0.00036345915457359373,8.027514111093793e-06,-0.00013125062179687556,-7.155723697022026e-07,1.0816612979881828e-06,4.3749566486894764e-05
-1.5635635635635636,0.9926343750000001,1.1827229166666677,0.007439279166666669,17.673416666666665,0.00016233572482438063,0.00036714483381373254,8.167093459531153e-06,-0.00013032262056424625,-7.176165537643498e-07,1.0962195421363254e-06,-0.0009066736109843987
-1.5595595595595595,0.9926110416666664,1.1832604166666663,0.007566385416666666,17.67270833333334,0.00014061968316103624,0.00037079710339312075,8.30662882350143e-06,-0.00012953144411891743,-7.214660867968604e-07,1.1108781662783069e-06,0.003713498263493875
-1.5555555555555556,0.9925902083333331,1.1837687499999996,0.0076935000000000016,17.672354166666683,0.0001811298567711006,0.0003744169327499999,8.446193132551972e-06,-0.0001286623781249982,-7.225279646028516e-07,1.1255921602984368e-06,-0.004601792101198043
-1.5515515515515514,0.9925666666666668,1.1843062500000001,0.007820614583333331,17.671520833333354,0.00016245621093657903,0.00037800361253895415,8.585773899316713e-06,-0.00012812564654947692,-7.231122956796619e-07,1.1404273107701784e-06,0.004643103732178133
-1.5475475475475475,0.9925445833333336,1.184829166666667,0.007947731250000001,17.67114583333334,0.00017776248263756678,0.00038155919297777337,8.725279421698333e-06,-0.00012762879382813112,-7.244139794175171e-07,1.1553208681476218e-06,-0.0025200629341952663
-1.5435435435435436,0.992521875,1.1853604166666663,0.0080748375,17.67041666666665,0.00016859926649437362,0.0003850817910152604,8.864851398212826e-06,-0.00012732399351562083,-7.25438002466114e-07,1.1703052455652131e-06,0.0024164930559322784
-1.5395395395395395,0.9924991666666666,1.185893750000001,0.008201958333333334,17.669895833333324,0.0001580970442687235,0.0003885726711649305,9.004343973329655e-06,-0.00012716570859375859,-7.267878883376541e-07,1.1853823733942333e-06,-1.0427517281641485e-05
-1.5355355355355356,0.9924770833333335,1.1864145833333326,0.008329066666666666,17.66937499999999,0.00017460312066175376,0.0003920301901288888,9.143911328090076e-06,-0.00012708240888888167,-7.267747421094337e-07,1.2005441231266658e-06,-0.0026462239578108893
-1.5315315315315314,0.9924543750000004,1.1869374999999998,0.00845618125,17.668583333333334,0.00018353776041712955,0.00039545570700048167,9.28346180191195e-06,-0.00012707529908853946,-7.247853512109482e-07,1.2157714762487407e-06,0.004912993055484094
-1.5275275275275275,0.9924318750000003,1.1874770833333332,0.008578372916666665,17.668291666666672,0.00014192655815925548,0.000399319851435933,9.422182825205378e-06,-0.00012781500082898953,-7.256775745940897e-07,1.2313922226751678e-06,-0.005613751736461836
-1.5235235235235236,0.9924093750000001,1.1879875000000002,0.008687679166666665,17.667437500000016,0.00014403317708233665,0.00040438923069706595,9.558734768288448e-06,-0.00012952508734375041,-7.26464583620315e-07,1.2476998524969117e-06,0.00456885025982956
-1.5195195195195195,0.9923868750000001,1.1884916666666656,0.008796981250000002,17.667020833333357,0.00016880826389176207,0.00040943562088714843,9.695284435789927e-06,-0.00013127015744790992,-7.269926750712018e-07,1.2640705376728354e-06,-0.0009167921012362967
-1.5155155155155156,0.992365416666667,1.1890083333333334,0.008906283333333332,17.66641666666669,0.00016543326388940294,0.00041445728385305566,9.831881836382395e-06,-0.00013325135236110994,-7.259360567551884e-07,1.2805125721369897e-06,-0.00019450694526312873
-1.5115115115115114,0.9923431250000002,1.1895187499999997,0.009015589583333332,17.665833333333335,0.00017847673177140422,0.00041945581113155835,9.96835820967057e-06,-0.00013527951834635052,-7.248633211445623e-07,1.2970307430822408e-06,0.0002076388886962377
-1.5075075075075075,0.9923208333333338,1.190039583333333,0.009124881250000001,17.665374999999987,0.0001578734331593168,0.0004244296671733986,1.0104909394867761e-05,-0.00013756571404947675,-7.248062825672399e-07,1.3136141804779108e-06,-0.0035988906244597274
-1.5035035035035036,0.9922987500000001,1.1905687500000008,0.009231360416666666,17.66456249999999,0.00013980152343462393,0.00042870885985759987,1.0245437556583667e-05,-0.0001402983987369849,-7.232324658463143e-07,1.3305737657361504e-06,0.004690016927668239
-1.4994994994994995,0.9922733333333337,1.1911249999999993,0.00932730625,17.664124999999995,0.00015040104166796908,0.00043047094145204427,1.0400884456229915e-05,-0.0001450501570312429,-7.298456669270361e-07,1.3486282316546746e-06,-0.002562015624732794
-1.4954954954954955,0.9922485416666668,1.191685416666666,0.009423258333333333,17.66341666666667,0.0001504510373282475,0.0004322134523832639,1.0556287213625628e-05,-0.00014993453331596865,-7.346409540060464e-07,1.3667568247951912e-06,0.0005866597219323921
-1.4914914914914914,0.9922224999999999,1.192235416666667,0.009543566666666664,17.66275000000001,0.00017471124565915375,0.00043562366861222255,1.0738597914438238e-05,-0.00015067818131944688,-7.389267964713318e-07,1.3853640673393749e-06,0.0014291041662204407
-1.4874874874874875,0.9921972916666665,1.1927999999999994,0.009679395833333335,17.662291666666675,0.0001531600000017619,0.00044007387963498266,1.0938045613049773e-05,-0.0001492083499999939,-7.439771916666898e-07,1.40436858893815e-06,-0.0046719184029484495
-1.4834834834834836,0.992170625,1.1933395833333342,0.00981519375,17.66143750000002,0.00019480551649153632,0.00044448780498329424,1.1137592777598575e-05,-0.00014758838662761245,-7.467574479601041e-07,1.423473595120181e-06,0.002375433593044818
-1.4794794794794794,0.9921445833333337,1.1939062500000002,0.009950985416666667,17.66085416666667,0.00015869954427061295,0.000448864555903954,1.1337006077679784e-05,-0.00014643951595052704,-7.515291848958753e-07,1.4427135524808676e-06,-0.00035322960110306667
-1.4754754754754755,0.99211875,1.1944562499999993,0.010086910416666667,17.66035416666666,0.0001763501692724212,0.0004531998632461414,1.1536462591819775e-05,-0.00014539402371093607,-7.534115856770413e-07,1.462149814539844e-06,-0.0051926254336649436
-1.4714714714714714,0.9920927083333333,1.1950104166666675,0.010222570833333335,17.6594375,0.00017718739149064078,0.0004575063372241493,1.1735899827143997e-05,-0.00014409946427952798,-7.567198610894266e-07,1.4816440066456347e-06,0.005308850260576037
-1.4674674674674675,0.9920668749999999,1.1955666666666664,0.010358470833333334,17.658958333333334,0.00018284555555614368,0.0004617697903283159,1.193538027405856e-05,-0.00014349244597221776,-7.571503395139361e-07,1.501313004926988e-06,-0.001309418402911433
-1.4634634634634636,0.9920404166666664,1.1961166666666674,0.010494304166666664,17.658375000000007,0.0001903363888877685,0.00046599833005748256,1.213484977141265e-05,-0.0001428079521527837,-7.57645041631953e-07,1.5211431403506858e-06,-0.004040973958524319
-1.4594594594594594,0.992014375,1.1966750000000006,0.010630091666666662,17.657479166666683,0.00017936104166582645,0.00047019115115826403,1.2334356240588453e-05,-0.0001422649452083348,-7.587739210937394e-07,1.541108689645746e-06,0.0059294787323551645
-1.4554554554554555,0.9919885416666667,1.197227083333333,0.010765895833333332,17.65702083333333,0.0001806442664944452,0.00047434611190581605,1.253385384104074e-05,-0.0001417637346788174,-7.589387696470747e-07,1.5611654446080337e-06,-0.0012180421005041353
-1.4514514514514514,0.9919622916666672,1.1977770833333339,0.010901729166666665,17.656395833333313,0.00019880864149168787,0.0004784637595099826,1.2733307160367616e-05,-0.00014146636453993625,-7.583944184852932e-07,1.5814400157088107e-06,-0.0018554900168510358
-1.4474474474474475,0.9919362500000002,1.1983354166666667,0.011037604166666671,17.65558333333332,0.00019014582899234966,0.00048254316925998254,1.2932718276398794e-05,-0.00014156448806423513,-7.571847172829993e-07,1.6019035047782114e-06,0.0041271597227137136
-1.4434434434434436,0.9919106249999997,1.198885416666666,0.011173375000000001,17.65508333333332,0.00019667437066051008,0.00048658777444270855,1.313219135595325e-05,-0.0001414296757812402,-7.540848693576759e-07,1.6222745067656252e-06,-0.0007175069437721504
-1.4394394394394394,0.991884375,1.1994416666666676,0.011309208333333334,17.654416666666663,0.00018552159721951789,0.0004905957652065972,1.333168474274763e-05,-0.00014171485868056874,-7.521605292882814e-07,1.6429798107535584e-06,-0.0005111736110734455
-1.4354354354354353,0.99185875,1.1999874999999998,0.011444979166666666,17.653791666666674,0.0001945831770837625,0.0004945662018745661,1.353113591857675e-05,-0.00014197777109374587,-7.48437691927036e-07,1.6637841204787327e-06,-0.00115187673662831
-1.4314314314314314,0.9918318750000004,1.2005437499999994,0.011580833333333332,17.653125000000014,0.0001863710026059895,0.0004984990909722223,1.3730544909098482e-05,-0.0001425054114583251,-7.455813536067311e-07,1.6847321912031258e-06,-0.0005305989586759097
-1.4274274274274275,0.9918058333333333,1.2011000000000005,0.01171664583333333,17.65241666666668,0.00017545666666607396,0.0005023960437495658,1.3930120024491726e-05,-0.00014317581041666666,-7.408073841875418e-07,1.7057231445170625e-06,0.0019774930551079706
-1.4234234234234235,0.9917804166666667,1.2016541666666665,0.011852437500000002,17.651833333333332,0.00017101373263961328,0.0005062553503085937,1.4129465447073519e-05,-0.0001440100736979158,-7.372276575694486e-07,1.727067572809375e-06,-0.00013669444450670198
-1.4194194194194194,0.9917518749999998,1.202247916666667,0.012000375000000006,17.651145833333317,0.00017911353732547042,0.0005123145415260415,1.4394640328972774e-05,-0.00014413417630209334,-7.397375424479126e-07,1.7531297011822917e-06,-0.0008658962667027481
-1.4154154154154153,0.9917229166666665,1.2028458333333334,0.01214858333333333,17.650416666666654,0.00016815123263880238,0.0005184325479930555,1.4661105856348436e-05,-0.00014445617673610606,-7.418938682985747e-07,1.7796324727034733e-06,0.0011248263895708988
-1.4114114114114114,0.9916943750000002,1.2034395833333325,0.01229695833333333,17.649791666666662,0.00016858593316171344,0.0005245000240815972,1.4927591274503025e-05,-0.00014508391293401555,-7.447591985720476e-07,1.8062822946157126e-06,-0.0007708767359417834
-1.4074074074074074,0.991665625,1.2040270833333342,0.012445125,17.649062500000007,0.0001937825998246101,0.000530529488734375,1.5194054889277277e-05,-0.00014553838880208662,-7.475158421917375e-07,1.8330576972403655e-06,-0.000657128906766502
-1.4034034034034035,0.9916385416666665,1.2046187499999996,0.012593479166666666,17.648375000000016,0.0002040838151051716,0.0005365105324787327,1.5460434151537333e-05,-0.00014657029856770393,-7.465363791666337e-07,1.860194358708333e-06,-0.00014014062560363527
-1.3993993993993994,0.9916093749999998,1.2052166666666662,0.01274170833333333,17.64762500000002,0.00018403638889030738,0.0005424507437482641,1.572699996856571e-05,-0.00014756091180554397,-7.451735638853409e-07,1.8874842171890365e-06,0.0009151927077368782
-1.3953953953953953,0.9915808333333334,1.2058083333333336,0.012889979166666668,17.647020833333336,0.0001908465972222384,0.0005483463537495661,1.599341899087376e-05,-0.00014876096232639517,-7.444096201562807e-07,1.9149636586472666e-06,-0.001302625434334459
-1.3913913913913913,0.9915518749999997,1.2064020833333327,0.01303820833333333,17.646291666666652,0.00018776332899483883,0.0005541982484565973,1.625992038229298e-05,-0.00015003002960068713,-7.422891256987318e-07,1.9425541726676212e-06,-0.0005679184022824302
-1.3873873873873874,0.9915233333333333,1.2069958333333337,0.01318645833333333,17.64547916666666,0.00018814164930391897,0.0005600062749565974,1.6526379112975958e-05,-0.00015162526475694105,-7.39354563706609e-07,1.9704831815993926e-06,0.004148312066320159
-1.3833833833833835,0.9914952083333334,1.207589583333333,0.013334770833333336,17.644979166666662,0.00018156489149379063,0.0005657686784891492,1.6792732695310065e-05,-0.00015338868780382514,-7.352584646484796e-07,1.9986177762298186e-06,-0.00216479210058651
-1.3793793793793794,0.991465625,1.2081791666666661,0.013483062499999999,17.644166666666674,0.00018643456597389196,0.0005714876506210939,1.7059231173165185e-05,-0.00015528854869790998,-7.312965441579939e-07,2.0269006031483068e-06,0.001299305555335195
-1.3753753753753752,0.9914372916666666,1.2087687500000004,0.013631270833333329,17.643416666666685,0.00019269235676966368,0.0005771647054683163,1.7325687006202155e-05,-0.00015717920611979172,-7.260237852734465e-07,2.0553602513713987e-06,0.004014993055193372
-1.3713713713713713,0.9914089583333333,1.209366666666666,0.013779520833333335,17.642854166666687,0.00018434888889040657,0.0005827964722703993,1.7592079325216372e-05,-0.00015953484513888533,-7.19363177499973e-07,2.0841188518015633e-06,-0.001553146268065575
-1.3673673673673674,0.9913810416666667,1.2099562500000003,0.013927854166666672,17.64212500000001,0.00018920641926967185,0.0005883825866453991,1.7858554039976753e-05,-0.0001619066980468875,-7.113889598697012e-07,2.1130202261171004e-06,0.0004254843743183301
-1.3633633633633635,0.9913510416666669,1.2105604166666668,0.014087874999999998,17.641395833333323,0.00018306093315900718,0.0005945753196510417,1.8157254698532145e-05,-0.00016197382994791523,-7.054752586587732e-07,2.1423368936809888e-06,0.0007363849828720959
-1.3593593593593594,0.9913170833333331,1.2111812499999999,0.014268770833333333,17.640791666666658,0.00019831298177064305,0.0006018553039058161,1.8512950064368894e-05,-0.00015775519388020603,-6.986762047135874e-07,2.172228594136372e-06,-0.002738960068995766
-1.3553553553553552,0.991281875,1.2118104166666672,0.014432583333333337,17.639999999999997,0.0002009307248245218,0.0006088151216597218,1.886870605486128e-05,-0.00015559648940973586,-6.954645656684043e-07,2.2036429516892362e-06,-0.0021000000000981345
-1.3513513513513513,0.9912458333333332,1.2124479166666664,0.014582916666666662,17.63916666666667,0.0001908827039942551,0.0006155270831597226,1.9224210146643645e-05,-0.0001549227647569401,-6.935502170681029e-07,2.23644490473915e-06,0.0020909722219926152
-1.3473473473473474,0.9912104166666668,1.213066666666667,0.014733291666666667,17.638395833333345,0.0002234288888878222,0.0006221928249982639,1.9579733521282357e-05,-0.00015427751111111998,-6.901700698332453e-07,2.2694631384513275e-06,0.00220075998242919
-1.3433433433433435,0.9911741666666667,1.2137041666666666,0.014883583333333332,17.637791666666658,0.00021386248263821628,0.0006288158221597223,1.9935317914037714e-05,-0.00015401710659722345,-6.878220131935721e-07,2.3026870757956073e-06,-0.0027365434025909963
-1.3393393393393394,0.9911389583333333,1.2143312500000005,0.015033916666666668,17.636999999999986,0.00022044860676917466,0.000635391766326389,2.029083823765797e-05,-0.00015382148489584066,-6.836437753515193e-07,2.3362086390012132e-06,-0.0004356666661919917
-1.3353353353353352,0.9911029166666667,1.214954166666667,0.0151843125,17.63616666666666,0.0002301228993044635,0.0006419201955690105,2.064644034732632e-05,-0.0001537645731770898,-6.742959223177651e-07,2.370048049415233e-06,0.0012503055560273424
-1.3313313313313313,0.9910670833333333,1.2155937499999994,0.015334562499999998,17.63539583333333,0.0002172516276059966,0.0006484093179335939,2.100202013877859e-05,-0.00015411916731769906,-6.686190274739551e-07,2.404083503630989e-06,0.0023971349826865662
-1.3273273273273274,0.9910314583333335,1.216229166666667,0.01548504166666667,17.634770833333338,0.00020328081597109637,0.0006548449429149301,2.1357535839212223e-05,-0.0001547968220486154,-6.594680473958388e-07,2.4383835638239577e-06,-0.0013923441842393913
-1.3233233233233235,0.9909956249999999,1.2168395833333332,0.0156353125,17.63400000000001,0.0002514284331598393,0.0006612424196940104,2.17129874887463e-05,-0.00015495881445312665,-6.484608783723832e-07,2.4729303024563806e-06,-0.0021226666668781036
-1.3193193193193193,0.9909593750000001,1.2174812500000003,0.01578566666666666,17.633145833333337,0.00022482256510270027,0.0006675929362222223,2.206854183691141e-05,-0.00015594068541666117,-6.404586220442254e-07,2.50775493665764e-06,0.0025846870657915133
-1.3153153153153152,0.9909239583333336,1.2181166666666667,0.015935979166666666,17.632395833333316,0.00021053638888846038,0.0006738979013328993,2.2424115433016045e-05,-0.00015700682256944432,-6.282500634027119e-07,2.542834313448524e-06,0.0027838433165356946
-1.3113113113113113,0.990888125,1.2187416666666662,0.01608641666666667,17.631770833333317,0.00022291659722317725,0.0006801551154930554,2.2779645823823256e-05,-0.0001582070923611123,-6.161622528297992e-07,2.5782289059862846e-06,-0.00288438584988171
-1.3073073073073074,0.9908514583333332,1.2193625000000003,0.016241937499999998,17.630979166666656,0.0002280102604155232,0.0006870627995794274,2.3144257630821425e-05,-0.00015897618151041945,-5.986579559375256e-07,2.614470297248437e-06,0.0002402912330126128
-1.3033033033033035,0.990814583333333,1.2199791666666662,0.016431625000000002,17.630125000000003,0.00021958289930634756,0.0006984398248593747,2.356784445865291e-05,-0.00015746934114582375,-5.839623522570038e-07,2.6554051843927075e-06,0.00244248437496708
-1.2992992992992993,0.9907772916666668,1.220597916666667,0.01662139583333333,17.629354166666676,0.00019697582899169674,0.0007097435755516494,2.399163786726528e-05,-0.00015631195959200928,-5.703563671961384e-07,2.6965718064131066e-06,0.0019133328992779752
-1.2952952952952952,0.9907391666666666,1.2212062499999996,0.016811229166666667,17.62875000000001,0.00021154496093789277,0.0007207611155724829,2.4423907253468413e-05,-0.00015462396184895075,-5.545461707031415e-07,2.73823297660894e-06,-0.0030348958337071963
-1.2912912912912913,0.9906947916666667,1.2218541666666671,0.017002708333333335,17.627937499999998,0.00021197873263756328,0.0007298352009982637,2.4933348119610764e-05,-0.0001499133550347323,-5.432147683159292e-07,2.781038806209202e-06,-0.0023055039063706317
-1.2872872872872874,0.9906491666666666,1.2224916666666665,0.017194291666666663,17.627020833333315,0.00023495826388875152,0.0007388480007482641,2.5442723854782776e-05,-0.0001455657767361028,-5.351163770902638e-07,2.824206577349409e-06,0.0006365412331774678
-1.2832832832832834,0.9906052083333332,1.2231499999999995,0.017385812500000004,17.62612499999999,0.0002082441666675372,0.0007477564403815106,2.5952242823985513e-05,-0.00014160239270833222,-5.165619373333894e-07,2.867914717145e-06,0.0028424843752645756
-1.2792792792792793,0.990559375,1.2237958333333336,0.017557333333333335,17.625270833333335,0.0002320916493045999,0.0007547483795555551,2.6449571847408646e-05,-0.000140383044444449,-5.092195576389134e-07,2.913878579111111e-06,0.00420305164925594
-1.2752752752752752,0.990514375,1.224464583333333,0.01771927083333334,17.62454166666668,0.00021565082899410726,0.0007607670244683156,2.694119017161092e-05,-0.0001411820779079892,-5.011452244691088e-07,2.9611706472363722e-06,0.00011437326361374289
-1.2712712712712713,0.9904693750000003,1.225110416666667,0.017881291666666667,17.623854166666682,0.00024196697482503637,0.0007667239916649305,2.7432805582767412e-05,-0.00014193168428821082,-4.842045627542792e-07,3.008925465811962e-06,-0.0050273546013386294
-1.2672672672672673,0.9904245833333335,1.22576875,0.018043270833333337,17.622958333333337,0.00023888819010431384,0.0007726341276349822,2.7924377182381017e-05,-0.00014308586861980221,-4.712919481392506e-07,3.056910750203e-06,-0.0028270850694980254
-1.2632632632632632,0.9903791666666669,1.226427083333334,0.01820527083333334,17.622062499999988,0.00023494259982448362,0.0007784972805516491,2.8415966531754874e-05,-0.0001444372094184243,-4.5243652473307656e-07,3.1053681651857962e-06,-0.00021175390565986163
-1.2592592592592593,0.9903345833333334,1.2270833333333335,0.018367249999999995,17.621124999999996,0.00024149305555543066,0.0007843003774375002,2.8907553688205327e-05,-0.00014591718749999358,-4.432771310763971e-07,3.1541033138692714e-06,0.004912067708403356
-1.2552552552552552,0.9902893750000002,1.2277437499999997,0.018529125,17.62029166666667,0.00023903433593885914,0.0007900694434010416,2.939911710714039e-05,-0.00014751741171874916,-4.254100137082847e-07,3.2032338607808328e-06,0.00511324826368309
-1.2512512512512513,0.9902433333333333,1.2284041666666667,0.01869116666666667,17.61960416666668,0.00022945331597212792,0.0007957611219722219,2.989065733504367e-05,-0.00014953617986112125,-4.060750202898621e-07,3.2527868635196512e-06,-0.0004509900177254167
-1.2472472472472473,0.9901983333333333,1.2290624999999995,0.018853145833333335,17.618875000000017,0.00022620442708465305,0.0008014088921870657,3.038223640583021e-05,-0.00015175705078124962,-3.84526720338503e-07,3.302705036273319e-06,-0.0037145989590499084
-1.2432432432432432,0.9901539583333331,1.2297145833333334,0.019015104166666665,17.61795833333334,0.0002457935373265663,0.0008070070635308162,3.087383400788424e-05,-0.000153984230685765,-3.6798881406464385e-07,3.3528663976763254e-06,-0.0007891684031164914
-1.2392392392392393,0.99010875,1.2303958333333334,0.019201895833333336,17.617041666666655,0.0002302599826389251,0.0008163121964058162,3.149536782887196e-05,-0.0001524117921006922,-3.5165397706596584e-07,3.409661592071685e-06,0.001301248264383048
-1.2352352352352352,0.9900660416666663,1.2310645833333338,0.0193945,17.616104166666663,0.00024040832899174802,0.0008264554530833337,3.2148435073769415e-05,-0.00014965289479167143,-3.3149412320568426e-07,3.4683281043402063e-06,0.004123989149434237
-1.2312312312312312,0.9900235416666668,1.2317375000000002,0.01958718750000001,17.61522916666667,0.00025398109374941136,0.0008365191691731767,3.280139430697873e-05,-0.0001473566966145902,-3.1585707927604006e-07,3.5275986754321633e-06,0.004951405815916132
-1.2272272272272273,0.9899793749999999,1.2324145833333333,0.019779854166666666,17.614458333333342,0.0002542947873263035,0.0008465219524787326,3.3454308616729464e-05,-0.00014529323120659673,-2.98025085894492e-07,3.5872841905139427e-06,0.0014826232635982706
-1.2232232232232232,0.9899364583333332,1.2330916666666665,0.019965000000000004,17.613791666666682,0.00024327493055609217,0.0008567071083333334,3.410473876733901e-05,-0.0001446959583333296,-2.7432600895674613e-07,3.6482983481281233e-06,-0.005031876736666163
-1.2192192192192193,0.9898941666666669,1.2337604166666662,0.020137458333333334,17.612916666666678,0.0002644009331611574,0.0008672869385399309,3.4750830801898114e-05,-0.0001464864839409545,-2.5862858353951803e-07,3.7108994563367596e-06,-0.004000173611643731
-1.2152152152152151,0.98985,1.2344312500000005,0.020309833333333336,17.611958333333327,0.0002565723567695688,0.0008778085866388886,3.539689813955979e-05,-0.0001483846156250107,-2.3983746298818036e-07,3.7739978938255214e-06,0.0005903315973796452
-1.2112112112112112,0.9898079166666669,1.2351104166666664,0.020482187500000002,17.611041666666665,0.00024392530816030877,0.0008882674952148438,3.60429823364222e-05,-0.00015063813736979417,-2.1689991225257177e-07,3.837645669679038e-06,0.0032947482639542613
-1.2072072072072073,0.9897660416666665,1.2357812500000005,0.020654687499999994,17.610187500000006,0.0002447021484357492,0.0008986651342773439,3.668912517767772e-05,-0.000153238037109385,-1.9381060110654528e-07,3.901698639776693e-06,0.003379548177065317
-1.2032032032032032,0.9897216666666669,1.2364374999999996,0.02082695833333333,17.60935416666667,0.0002723085937506031,0.0009090190565815973,3.733516009213343e-05,-0.00015535729427081785,-1.7195811162762896e-07,3.966243235741692e-06,0.00293749956585998
-1.1991991991991993,0.9896797916666668,1.2371479166666668,0.021002812499999995,17.608624999999993,0.0002858656206594645,0.0009179506170898435,3.8053573275992835e-05,-0.00015618989518229737,-1.4673588530814238e-07,4.03583896743164e-06,-0.002424390624753414
-1.1951951951951951,0.9896383333333333,1.2379062499999998,0.02118129166666667,17.60779166666665,0.00025478287760472007,0.0009257632999982637,3.882867950971757e-05,-0.00015620333723958754,-1.2599254212238736e-07,4.109447663518319e-06,-0.0047440434020700195
-1.1911911911911912,0.989596875,1.2386395833333335,0.02135981249999999,17.606833333333324,0.0002782325998267332,0.0009335042432981771,3.9603572245245317e-05,-0.00015588008841145237,-1.0762117779514592e-07,4.183693819025519e-06,-0.002246694444181685
-1.1871871871871873,0.9895539583333332,1.2393874999999996,0.021538250000000005,17.605875,0.000270708177084078,0.0009411892036041668,4.037875133284691e-05,-0.00015613365520832784,-8.123674546868954e-08,4.258503849334376e-06,-0.0001678489584833187
-1.1831831831831832,0.9895122916666664,1.2401333333333333,0.021716729166666667,17.60491666666668,0.0002693155555555382,0.0009488170076349829,4.115382170247755e-05,-0.00015655639722222253,-5.5863116944451265e-08,4.333902148061502e-06,0.0004508263884304142
-1.179179179179179,0.9894704166666667,1.2408729166666665,0.021895208333333332,17.604000000000003,0.00028023801649323943,0.0009563790187065971,4.192892861862094e-05,-0.00015715019227430238,-2.650379788615633e-08,4.4098902409813386e-06,0.00022566666660850387
-1.1751751751751751,0.9894300000000005,1.2416041666666666,0.022103312499999996,17.603062499999982,0.0002961766493059237,0.0009694414931940107,4.2801874496268496e-05,-0.000154294063802074,8.9553599826156e-09,4.4919869450528675e-06,0.001982287761165935
-1.1711711711711712,0.9893900000000002,1.2423541666666662,0.022316541666666672,17.60212499999999,0.0002582078993067505,0.0009833615513732638,4.369150113570654e-05,-0.00015154852517360734,4.102992617191427e-08,4.575778866509636e-06,0.003945484375378783
-1.1671671671671673,0.9893493750000001,1.2430812499999997,0.022529749999999998,17.60122916666667,0.00027817256510531685,0.0009971978649375003,4.4581205158805186e-05,-0.00014864312552081982,7.244328382813726e-08,4.660316521059375e-06,0.0038151558158574517
-1.1631631631631631,0.989308958333333,1.2438270833333331,0.02274304166666666,17.600395833333344,0.0002587700998271103,0.0010109436390815974,4.547067528515668e-05,-0.00014657784904512777,1.0999290747831824e-07,4.745511456636025e-06,0.001899843315641192
-1.159159159159159,0.9892687500000003,1.2445604166666673,0.022956229166666665,17.599625000000007,0.00026728593315827887,0.0010245990424474832,4.636036796720256e-05,-0.00014441413676217346,1.551673974088967e-07,4.8315059261082025e-06,-0.0024251406252346897
-1.155155155155155,0.9892285416666668,1.2453041666666662,0.023164187500000002,17.59872916666667,0.0002800324826397471,0.0010371870841315105,4.728508669256562e-05,-0.00014250087786457644,1.9350941264753866e-07,4.921535284005598e-06,-0.0036016150175441908
-1.1511511511511512,0.9891893749999999,1.2461020833333332,0.023356979166666667,17.597749999999987,0.0002983479123264132,0.0010469515242078993,4.830964365963171e-05,-0.00014086789995659127,2.3186429273433767e-07,5.021747614430986e-06,-0.0026800624994507416
-1.1471471471471473,0.9891512499999999,1.24690625,0.023549625000000005,17.596791666666665,0.0002914703776040195,0.0010566484956927081,4.9334235846304304e-05,-0.00013948709765625872,2.6256765358066746e-07,5.122519214693491e-06,-0.0024936267361113096
-1.1431431431431431,0.9891120833333332,1.24770625,0.02374241666666667,17.59581250000001,0.0002916137109372219,0.0010662497341597224,5.035869527548916e-05,-0.00013847833177084087,3.042053196874425e-07,5.224179075190277e-06,-0.0017842018232840928
-1.139139139139139,0.9890739583333333,1.248504166666666,0.02393522916666667,17.594812500000014,0.0002852624826397143,0.0010757839714058165,5.1383272963997054e-05,-0.00013777501137151454,3.393998523350646e-07,5.326441342414888e-06,-0.0005519101566733298
-1.135135135135135,0.9890356250000001,1.249304166666667,0.024127958333333335,17.59383333333334,0.0002870158159711256,0.0010852520433315966,5.24078008576074e-05,-0.0001374088789930679,3.867916284028505e-07,5.429485529765974e-06,0.0003619722220946642
-1.1311311311311312,0.988996666666667,1.2501083333333332,0.02432072916666667,17.592854166666655,0.0002770715972224558,0.0010946375494683162,5.343236375926554e-05,-0.0001374212039930503,4.3427935029513684e-07,5.53335723252843e-06,0.0008572703997629105
-1.1271271271271273,0.9889583333333333,1.25090625,0.024513479166666675,17.59189583333333,0.000285637044270981,0.001103947672478733,5.4456836682894105e-05,-0.00013771013216147543,4.781801442709513e-07,5.637735187816323e-06,0.0006176558160291279
-1.1231231231231231,0.9889189583333334,1.2517041666666662,0.02471516666666666,17.590937500000003,0.00028251248263999607,0.001115116786638889,5.5540354566927997e-05,-0.00013628542986109798,5.464552173176351e-07,5.7477794720364575e-06,-4.046223961040596e-05
-1.119119119119119,0.9888797916666668,1.2525125000000006,0.024932999999999993,17.589958333333332,0.00027702067708190725,0.0011300121776666667,5.6779843498079665e-05,-0.00013166499583333602,5.88689167786466e-07,5.871742542331249e-06,0.0006574982639904192
-1.115115115115115,0.9888385416666668,1.2533229166666666,0.025135208333333336,17.588937499999986,0.0003024998914931132,0.001142977552039931,5.8095715926451476e-05,-0.00012761595269097925,6.44201788365913e-07,6.006727264219141e-06,0.00031928776087397637
-1.1111111111111112,0.9887975000000004,1.2541437500000001,0.02533741666666667,17.587937499999992,0.000302621002603809,0.0011558569833263882,5.941160086985369e-05,-0.0001243044203125196,6.943851443625868e-07,6.142511520500375e-06,7.949609414481529e-05
-1.1071071071071072,0.9887568749999996,1.25495625,0.025539791666666662,17.586895833333333,0.0003285605859371099,0.0011686336249565978,6.072745507235821e-05,-0.000121217009114577,7.579430280442911e-07,6.279245813342273e-06,0.001094947482556563
-1.103103103103103,0.9887160416666663,1.2557875000000003,0.025741937499999992,17.585895833333336,0.00028733817708248566,0.0011813547370794267,6.204330107626189e-05,-0.00011865333828124658,8.144023375260842e-07,6.416700017439713e-06,0.0008510724826464866
-1.099099099099099,0.9886747916666666,1.2565979166666665,0.025942229166666653,17.584854166666663,0.0003095924956599827,0.001194498662530817,6.335453534149392e-05,-0.00011649279118921413,8.799157016719486e-07,6.554725531276095e-06,0.002278937066080289
-1.095095095095095,0.9886333333333335,1.2574083333333332,0.02614095833333333,17.58385416666665,0.0003180332638890171,0.001208010714081597,6.46616165118152e-05,-0.00011529634965277286,9.477237636284325e-07,6.6934215266401906e-06,0.0014059787332030282
-1.0910910910910911,0.9885920833333334,1.2582145833333336,0.026339583333333336,17.58285416666666,0.00033772895399208913,0.0012214513498263885,6.596868879358562e-05,-0.00011420203559028841,1.0147046754123965e-06,6.832868536089409e-06,0.0015726870662433612
-1.0870870870870872,0.98855125,1.2590416666666668,0.026535604166666667,17.58185416666667,0.0003161649305556402,0.0012342596281766502,6.730438970538827e-05,-0.00011409796267361494,1.0877437732638017e-06,6.976862072249827e-06,0.0009040620657287946
-1.083083083083083,0.9885093750000005,1.2598874999999998,0.026731229166666662,17.580854166666672,0.000304320677083858,0.0012471830539058171,6.884426628587653e-05,-0.00011298732005207007,1.1456568755209128e-06,7.143843486622397e-06,-0.00039156293411224397
-1.079079079079079,0.9884670833333332,1.260720833333333,0.026940250000000002,17.579833333333333,0.00032464706597301607,0.0012630187632708331,7.049349064646698e-05,-0.00011013443020832514,1.204417560364497e-06,7.3214151959260426e-06,-0.0019983611112479593
-1.075075075075075,0.9884245833333333,1.2615583333333336,0.027149312499999995,17.57874999999998,0.00033307159722184565,0.0012787752474440113,7.21428291188724e-05,-0.00010754559531251512,1.266659252111273e-06,7.499971937744168e-06,-0.0009932291659424664
-1.0710710710710711,0.9883808333333332,1.2623958333333334,0.02735839583333334,17.577666666666662,0.0003400933159720676,0.0012944431774266486,7.379190538390604e-05,-0.0001056249066840459,1.3337670132378718e-06,7.679459544196569e-06,0.0012595555555776627
-1.0670670670670672,0.9883391666666665,1.2632395833333334,0.027567479166666662,17.57666666666667,0.00031950509982614506,0.0013100236757287325,7.544117808428291e-05,-0.00010410172938368073,1.4012888516058242e-06,7.860134851915712e-06,-0.0012944444445679437
-1.063063063063063,0.9882964583333335,1.2640624999999999,0.027776520833333342,17.575625000000006,0.00037099609374990905,0.0013255169737287319,7.708983470829293e-05,-0.00010238336588542368,1.4786688476562846e-06,8.041708017508247e-06,-0.0023858072918869766
-1.059059059059059,0.9882543750000004,1.2649270833333333,0.027985916666666655,17.574562500000003,0.00033030718316062746,0.0013404926349930555,7.879025795267656e-05,-0.0001015814435763665,1.5528494680987692e-06,8.230075190005207e-06,-0.0010803997396351406
-1.055055055055055,0.9882093749999998,1.265802083333333,0.02819622916666666,17.573416666666656,0.0003409191623271468,0.0013537789107808164,8.068307604610122e-05,-9.940812131073451e-05,1.6147724430122111e-06,8.440990590139674e-06,0.0012766597226345766
-1.0510510510510511,0.9881641666666668,1.2666770833333332,0.028406562500000006,17.57235416666667,0.00035416655816011833,0.0013669797069335932,8.257583775177599e-05,-9.740006835939202e-05,1.6843473328992918e-06,8.653007903059893e-06,-0.00013095876755642166
-1.0470470470470472,0.9881197916666663,1.2675541666666665,0.02861708333333333,17.571208333333345,0.0003606012326391461,0.0013800667081597228,8.446791992335169e-05,-9.628655034720629e-05,1.7468172575519497e-06,8.866125290442703e-06,0.0011793732635396736
-1.043043043043043,0.9880745833333334,1.2684312499999997,0.028827333333333333,17.57010416666667,0.00037383069010488157,0.0013930931862222227,8.636077797013648e-05,-9.509462083332615e-05,1.8245427634114872e-06,9.080538287597226e-06,0.003939572482295262
-1.039039039039039,0.9880300000000006,1.2693125,0.02903779166666667,17.56904166666666,0.00036244401041729546,0.001406012905123264,8.825303942971074e-05,-9.476110156250717e-05,1.9049174778644885e-06,9.295887569209201e-06,0.00314991493087291
-1.035035035035035,0.987986458333333,1.270175,0.029256687499999993,17.568020833333325,0.00039088604166637175,0.001422958736527344,9.021426053878494e-05,-9.33005453124941e-05,1.987549668229342e-06,9.521713412842449e-06,0.000685666232868698
-1.031031031031031,0.9879406250000007,1.2711416666666666,0.029483937499999998,17.566937500000005,0.0003905299305557719,0.0014437682628294277,9.253750498245881e-05,-8.878228697915824e-05,2.087652032933975e-06,9.804430764789449e-06,-0.0006264622396088271
-1.0270270270270272,0.9878937499999997,1.2721479166666667,0.029698249999999992,17.565791666666673,0.0003896781206593758,0.0014640868636041672,9.49734047879784e-05,-8.583769947915348e-05,2.181820016931282e-06,1.0094874612293225e-05,-0.00016187673639933564
-1.023023023023023,0.9878481250000005,1.2731479166666664,0.029912500000000005,17.56468750000001,0.0003985489539946041,0.0014843069270833328,9.740980983757637e-05,-8.316205729165527e-05,2.2795557924999645e-06,1.0386502398333327e-05,-0.0009553059897484673
-1.019019019019019,0.9878020833333331,1.2741562500000003,0.030126812500000006,17.563499999999994,0.0003925172526038079,0.0015044376685898436,9.984573628649047e-05,-8.11414394531404e-05,2.3913577024740028e-06,1.0679628364144534e-05,0.0015927500001566841
-1.015015015015015,0.9877558333333337,1.2751604166666668,0.03034104166666667,17.562437499999998,0.00039924509982647294,0.0015244816072482637,0.00010228166837441536,-7.942450043403604e-05,2.4993897879774934e-06,1.0973675215776913e-05,-0.0004609414062315409
-1.011011011011011,0.987709583333333,1.276152083333333,0.030555291666666675,17.561249999999998,0.00042127687066062514,0.00154456165116493,0.00010471672932302819,-7.769911727431578e-05,2.611588715234405e-06,1.1269947274341148e-05,0.00145677083338569
-1.007007007007007,0.9876631250000004,1.2771541666666668,0.03076960416666667,17.560062499999997,0.0004230678993049075,0.0015651502094266494,0.000107150810476283,-7.715316814235762e-05,2.7448937382810817e-06,1.1571580118118483e-05,0.0035799960938902586
-1.003003003003003,0.987617083333333,1.27815625,0.030983770833333337,17.559020833333328,0.00041451725260377437,0.0015856726116141493,0.00010958343949203082,-7.682950585938958e-05,2.875032297525984e-06,1.1874327827469181e-05,0.000579041232867894
-0.9989989989989989,0.9875695833333337,1.2791749999999997,0.031193187500000007,17.557875,0.0004113193750010513,0.001605412136923176,0.00011220598726483643,-7.581645364582862e-05,3.017134837499932e-06,1.221152751096875e-05,0.00019215104180148046
-0.994994994994995,0.9875222916666665,1.280216666666667,0.03141639583333333,17.556708333333336,0.00041820305555462234,0.0016308184061766496,0.00011529288976782614,-6.958521909722348e-05,3.1432454868056273e-06,1.2658656038280381e-05,0.0005341649304568818
-0.9909909909909911,0.9874745833333337,1.2812562500000002,0.03163958333333334,17.555520833333336,0.00043242183593705796,0.0016561159331597213,0.00011837988898675376,-6.374722656250081e-05,3.2856092372396026e-06,1.3107625787934034e-05,0.0007716037325167235
-0.986986986986987,0.9874268750000001,1.2823020833333334,0.0318628125,17.554354166666652,0.0004284504123264199,0.0016813278462565098,0.00012146598507204724,-5.8584182942716945e-05,3.433837782768946e-06,1.3558245345592446e-05,0.0008997912331665248
-0.982982982982983,0.9873789583333336,1.2833291666666666,0.032086062500000005,17.553166666666666,0.00047041664930591587,0.0017064262599127606,0.0001245532652545781,-5.341734973958456e-05,3.5754110203991857e-06,1.4010269774694012e-05,0.00029830555553189697
-0.9789789789789789,0.9873314583333331,1.2843729166666666,0.032309187499999996,17.551979166666673,0.000446627599826277,0.0017314372364231776,0.00012764018091866792,-4.896205117186497e-05,3.7443580362413035e-06,1.4464299020462231e-05,0.0011523328991529525
-0.974974974974975,0.9872833333333331,1.2854041666666667,0.0325343125,17.550812500000003,0.0004590449826391563,0.001756370593485677,0.0001308548936970393,-4.38450138020921e-05,3.914057162413139e-06,1.4907537391910158e-05,0.0008555898436952702
-0.9709709709709711,0.9872337499999997,1.2863854166666664,0.032770249999999994,17.549541666666656,0.00047505978732731435,0.0017813711316041674,0.00013485087868569598,-3.0421700520817663e-05,4.122006515364541e-06,1.527861412347708e-05,0.0010872899309219974
-0.9669669669669669,0.9871843750000001,1.2873645833333331,0.033006208333333335,17.548333333333336,0.00048826291232684227,0.0018062527114565971,0.000138846591834606,-1.7461138454855085e-05,4.339564893728271e-06,1.5651297180024394e-05,-0.0004611111111785249
-0.962962962962963,0.9871356250000002,1.2883416666666665,0.03324218749999999,17.547041666666676,0.000515333263889417,0.0018310319702148441,0.00014284180763535385,-4.982747395805565e-06,4.5531289676214895e-06,1.6025130980224608e-05,0.0015370815970072726
-0.9589589589589589,0.9870866666666664,1.2893208333333332,0.033478125,17.545812500000004,0.0005309553993058103,0.0018557026464843752,0.00014683781386285035,7.101809895840305e-06,4.784534874262205e-06,1.640079262197266e-05,0.0009220481770171318
-0.954954954954955,0.9870381249999999,1.2903000000000002,0.03371404166666667,17.54454166666666,0.0005425766666655729,0.0018802592278315971,0.0001508333235090151,1.875120416666015e-05,5.013505069534265e-06,1.6777897331219602e-05,0.0015577065975094229
-0.9509509509509511,0.9869885416666668,1.291283333333333,0.033950083333333346,17.543291666666672,0.000539436388889758,0.0019046980916597217,0.00015482864727123978,2.9573226388877882e-05,5.248701618229025e-06,1.7156070287997397e-05,0.0022924982637277935
-0.9469469469469469,0.9869395833333333,1.292260416666667,0.03418602083333334,17.54208333333335,0.0005546821831596827,0.0019290263962495652,0.00015882394971754996,4.0425140407980564e-05,5.4887554442927325e-06,1.753628694762505e-05,-0.00031267361163145324
-0.942942942942943,0.9868906250000004,1.2932354166666666,0.034421979166666665,17.54075000000001,0.0005650737456603938,0.0019532523502495654,0.000162820081328636,5.069409657117857e-05,5.755202646493202e-06,1.7918176331029517e-05,0.003131104166300247
-0.9389389389389389,0.9868418750000001,1.2942187500000004,0.03464741666666666,17.53958333333333,0.0005624104817696374,0.0019788315183263895,0.00016674320785091257,5.72470442708195e-05,6.003798110351601e-06,1.830889525923351e-05,0.0017664930556975378
-0.934934934934935,0.9867924999999999,1.2951625000000002,0.034861625,17.5383125,0.0005895152604156184,0.002003406685692708,0.00017086272487361475,6.223894427082044e-05,6.2180640382814055e-06,1.8987288567257813e-05,0.0009279856770376682
-0.930930930930931,0.9867416666666663,1.2960770833333335,0.03507783333333332,17.537041666666678,0.0006300273914932042,0.002035803941972222,0.00017673008670769937,7.436158368054335e-05,6.061610140234474e-06,2.2655887981531248e-05,-0.00033041840327996397
-0.9269269269269269,0.986690208333333,1.2970208333333333,0.03529635416666666,17.535645833333348,0.0006057078993053633,0.0020704236325412326,0.0001829129559607246,8.67474717882108e-05,5.8571796432291745e-06,2.6905232559309898e-05,0.0011252078987240566
-0.922922922922923,0.9866389583333334,1.2979416666666668,0.03551475,17.534333333333333,0.0006453465972215966,0.0021049546157708337,0.00018909552486335562,9.97803604166625e-05,5.677380171180337e-06,3.115896857790625e-05,-0.0003454444445196714
-0.9189189189189189,0.9865883333333331,1.2988562499999998,0.03573966666666666,17.532979166666667,0.0006661918359380792,0.0021434928932222235,0.0001953392872303387,0.00011222724374999882,5.665677810286435e-06,3.52671199068125e-05,0.0015165412327178274
-0.914914914914915,0.9865366666666667,1.299775,0.03596431249999999,17.531625000000002,0.000676616041667133,0.00218183489306901,0.00020158235006654892,0.0001243398869791787,5.676524361458311e-06,3.93831853061276e-05,0.0019165260416116325
-0.910910910910911,0.98648625,1.3006874999999998,0.0361890625,17.530333333333324,0.000707860677083616,0.002220074672037761,0.0002078247117269705,0.00013604710286460597,5.7088578841143806e-06,4.350456711604818e-05,0.0007465555558496817
-0.9069069069069069,0.9864352083333334,1.3016062499999996,0.036413791666666674,17.52902083333333,0.0007211699609384059,0.002258210776456596,0.00021406763415393972,0.00014720618046876882,5.752000049835768e-06,4.763146877432241e-05,0.0009286245660860004
-0.902902902902903,0.9863845833333337,1.3025208333333331,0.036638416666666666,17.527666666666672,0.0007207287326396195,0.0022962535074930574,0.00022030986047619558,0.00015832399131943814,5.81540793862873e-06,5.1763407428289246e-05,0.0019428888887205176
-0.8988988988988988,0.9863339583333333,1.3034374999999998,0.03686324999999999,17.526333333333334,0.0007423502604175791,0.002334167466104168,0.0002265511775962142,0.00016853674479169745,5.916373372395788e-06,5.590046853671875e-05,0.0018065555555040191
-0.8948948948948949,0.98628375,1.3043520833333335,0.03708791666666667,17.525062499999997,0.0007489760373262655,0.002372009353993054,0.00023279242069033153,0.00017861112934026285,6.036011533810861e-06,6.0043315662855915e-05,-0.00010729557283184477
-0.8908908908908908,0.9862324999999997,1.3051875000000004,0.037325083333333335,17.52366666666667,0.0007626731770833395,0.0024192027374930567,0.00024300412360579992,0.000196601130208314,8.26778891927101e-06,6.497417250282987e-05,0.0013148888887712928
-0.8868868868868869,0.9861800000000004,1.305970833333333,0.037568625,17.522270833333334,0.000802682482639705,0.0024710879989427083,0.0002552362198887399,0.00021867983489583243,1.157649007604161e-05,7.031128567715625e-05,0.003149843315952694
-0.882882882882883,0.9861291666666666,1.3067875000000002,0.0378165,17.521,0.000825179843749746,0.002520820661083334,0.00026789943700699726,0.0002364538395832963,1.4948104937499967e-05,7.574843237250002e-05,-2.433333332874099e-05
-0.8788788788788788,0.9860770833333331,1.3076124999999998,0.03806635416666668,17.519583333333333,0.0008662165104169617,0.0025695297637912317,0.00028075335485891603,0.0002520011289062346,1.8365739885416394e-05,8.123588337647569e-05,0.0014914930555391948
-0.8748748748748749,0.9860258333333335,1.308435416666667,0.03831622916666667,17.518166666666676,0.0008967604123257811,0.002618095749114149,0.00029360756845272395,0.0002672720585503441,2.18028534352435e-05,8.673195377773785e-05,0.0030033055552394217
-0.8708708708708708,0.9859739583333336,1.3092562499999998,0.038566020833333325,17.516875000000006,0.0009418218359380504,0.0026665557870829,0.0003064610188398595,0.0002822586863281615,2.5280097069010302e-05,9.223854007075086e-05,-0.0002847656252242814
-0.8668668668668669,0.9859227083333334,1.3100916666666669,0.038815895833333336,17.5154375,0.0009389915972217722,0.002714878313989149,0.0003193114354402965,0.0002963058345485936,2.8786643911458054e-05,9.77548124351953e-05,0.001532516927056804
-0.862862862862863,0.9858714583333331,1.3109104166666667,0.039065749999999996,17.513999999999996,0.000990962808159468,0.0027630734269374997,0.0003321631802785927,0.000310593056770829,3.2333019728732594e-05,0.00010328078203359374,0.0048040000001492444
-0.8588588588588588,0.9858212499999999,1.311829166666667,0.039247145833333344,17.51275,0.0009875708159714502,0.002815311543937065,0.00034424477020049936,0.00032428272074652015,3.631874166319486e-05,0.00010794076588164932,4.5770833253300225e-05
-0.8548548548548549,0.9857774999999998,1.3131187500000001,0.03910677083333334,17.5114375,0.0010628983984368734,0.00288699797498915,0.0003527153483155556,0.0003422909667968668,4.220767791666697e-05,0.00010849506961805555,0.0016400169270127662
-0.8508508508508508,0.9857335416666665,1.3144208333333336,0.03896652083333333,17.510083333333327,0.0010916228993049781,0.002958649837478732,0.00036118626216945124,0.000359905714149282,4.813956813567717e-05,0.00010904802758168359,0.0030233263891545903
-0.8468468468468469,0.9856895833333331,1.3157041666666662,0.03882622916666667,17.508875,0.0011767124826400632,0.00303025309536415,0.0003696564902600239,0.0003785643427951582,5.406629111215269e-05,0.00010960019411429339,0.0001295677084840463
-0.8428428428428429,0.9856458333333334,1.3170083333333336,0.038686000000000005,17.5075,0.001186966597221728,0.0031018163206666663,0.00037812706098613495,0.00039684061666665077,6.002103287031189e-05,0.0001101503474107917,0.0022354166666787023
-0.8388388388388388,0.9856020833333332,1.318302083333333,0.03854572916666667,17.506208333333326,0.0012296170789942718,0.003173345513009982,0.00038659798011997105,0.00041600160264757685,6.598903109570264e-05,0.00011069812583724609,0.002044789930891966
-0.8348348348348349,0.9855577083333332,1.3195999999999999,0.038405416666666664,17.504895833333325,0.0012579233333338546,0.0032448385539930553,0.00039506841913091893,0.0004353371666666675,7.196410473333311e-05,0.00011124449349857636,0.002996864149565681
-0.8308308308308308,0.9855147916666667,1.3208937499999998,0.03826510416666668,17.503562500000005,0.0013042845442714501,0.003316281803114147,0.0004035383716625501,0.00045513389648434155,7.796290702487003e-05,0.0001117897139098633,0.004049808593606485
-0.8268268268268268,0.9854633333333331,1.3220208333333332,0.03822547916666668,17.502249999999997,0.0013317495659728174,0.0033851481591453984,0.0004130022683267375,0.0004740993441840202,8.390810312065985e-05,0.00011283661546615021,0.0022866041667839454
-0.8228228228228229,0.9854137499999999,1.3230791666666668,0.03830470833333333,17.500916666666665,0.0014073520659718675,0.0034547409861649296,0.00042476104873610674,0.0004947967522569499,8.849010252604157e-05,0.00011394607676536458,0.00145749305568188
-0.8188188188188188,0.9853925,1.3244020833333336,0.038475479166666667,17.499791666666663,0.0014841216623260323,0.0035388937528954,0.00044135017332060843,0.0005293494010850733,8.813083023585095e-05,0.00011352382835703735,0.001666623263929523
-0.8148148148148149,0.985323125,1.32466875,0.03914635416666667,17.498187500000007,0.0015881194401039522,0.0036302483721245634,0.0004630627009299907,0.0005820479589843802,8.578394113328087e-05,0.00011486718230606335,0.0015592148434393494
-0.8108108108108107,0.9852543749999997,1.324939583333333,0.03981735416666668,17.496562500000003,0.0016767671831601216,0.0037206908071662293,0.0004847738594367665,0.0006339946943142438,8.344385253038168e-05,0.00011622184369917534,0.003425683593661688
-0.8068068068068068,0.9851852083333336,1.3252166666666667,0.04048829166666665,17.49508333333333,0.0017507863888890363,0.003810250321248266,0.0005064863684377359,0.0006854910784722459,8.109311563541668e-05,0.00011758611776466145,0.00018415972226648591
-0.8028028028028029,0.9851170833333334,1.3254895833333333,0.04115925,17.493416666666675,0.0018336144748263283,0.0038988973894375,0.0005281970903133591,0.0007366345338541622,7.87633279889327e-05,0.00011896082335095312,0.0028733263886806526
-0.7987987987987988,0.9850470833333335,1.3257562499999997,0.04183025000000001,17.491812499999998,0.0019286989192717208,0.003986640601604166,0.0005499089366278457,0.0007875971234375251,7.64306062161457e-05,0.00012034553949864583,0.00441213151049169
-0.7947947947947949,0.9849779166666668,1.3260229166666662,0.04250116666666667,17.490291666666657,0.002025724474827184,0.004073488331972222,0.0005716212903792412,0.0008384998482638961,7.410248711345454e-05,0.0001217405954272153,0.002822414930847117
-0.7907907907907907,0.9849095833333333,1.3262916666666669,0.04317227083333333,17.48864583333334,0.002127498263888805,0.0041594341977599855,0.0005933316700786359,0.0008886852960069552,7.176745365364593e-05,0.00012314558197278253,0.0041419162324700665
-0.7867867867867868,0.9848408333333332,1.3265604166666667,0.04384324999999999,17.487062500000008,0.0022207942664931313,0.004244473596104166,0.000615042956011143,0.0009385091786458521,6.945216596171845e-05,0.00012456178072273952,0.003895121093535181
-0.7827827827827827,0.9847154166666665,1.3262895833333335,0.04447868750000001,17.484999999999996,0.0023392744748262917,0.0043478213582773435,0.0006491641321699335,0.0010026509217447785,6.971597448602457e-05,0.00013018217962166404,0.00415000000020882
-0.7787787787787788,0.9845758333333335,1.3258666666666667,0.04510529166666666,17.482833333333332,0.002510915555555382,0.004455223080331597,0.0006864287079009478,0.0010714597888888955,7.059416525555544e-05,0.000136884334939441,0.0019969722223436293
-0.7747747747747749,0.9844354166666668,1.3254437500000003,0.04573181250000002,17.480562499999994,0.0026884489192700034,0.004561842992131509,0.0007236890855353988,0.0011409716123697705,7.148091583723977e-05,0.00014360928454397137,0.0047263502606256225
-0.7707707707707707,0.984295625,1.3250312499999999,0.04635847916666668,17.47841666666667,0.0028296865234371804,0.004667674742687063,0.0007609488235209102,0.0012101914016926923,7.236803505859368e-05,0.00015035798614450958,0.002450826388724181
-0.7667667667667668,0.9841554166666664,1.3246145833333334,0.046985124999999996,17.476187499999995,0.002983705620659194,0.004772702195401043,0.0007982104416002482,0.0012802557252604013,7.321755607617208e-05,0.00015712792377555468,0.0034954648439793345
-0.7627627627627627,0.984082916666667,1.3274895833333333,0.046624854166666674,17.47427083333334,0.0034026561414932655,0.004990881307270399,0.0008502224767923737,0.0013124292693142275,7.834648324891481e-05,0.00016197163013965152,0.004233843315773811
-0.7587587587587588,0.9840141666666667,1.330477083333334,0.04623027083333334,17.472374999999996,0.003820314058158525,0.005212684975343314,0.0009027451029082846,0.0013456215999565618,8.380813284353337e-05,0.00016672597737098742,0.0031951927084605813
-0.7547547547547548,0.9839443750000001,1.333454166666667,0.04583568750000002,17.47045833333333,0.004241652065971158,0.005434198084735676,0.0009552645462473737,0.0013815448544270276,8.943208871345517e-05,0.00017145559536643358,0.0047522899307068656
-0.7507507507507507,0.9838758333333334,1.3364458333333336,0.04544097916666665,17.468500000000006,0.004614617899304507,0.005655411162374566,0.0010077834900806479,0.0014193427301215367,9.525815388967008e-05,0.00017616347360874523,0.007757749999825592
-0.7467467467467468,0.9838062499999999,1.3394416666666664,0.04504643749999999,17.46664583333333,0.004956438263888696,0.005876297635225261,0.0010603042694859479,0.0014591538442708524,0.00010123756967048581,0.00018084776957062759,0.005658332899429297
-0.7427427427427427,0.9837368750000004,1.342420833333333,0.044651812500000006,17.46475,0.0053188062326394725,0.00609685730713151,0.0011128155826399466,0.001502080820572925,0.00010738833179253456,0.00018550819763053385,0.006674104166734196
-0.7387387387387387,0.9836672916666664,1.3454125000000001,0.044257145833333324,17.462958333333336,0.005644371510416635,0.00631712170935373,0.0011653345340996012,0.001547007781510401,0.00011373233708229184,0.00019014530396307115,0.0023779149304345992
-0.7347347347347348,0.9835979166666666,1.3483958333333337,0.0438625625,17.461020833333325,0.005964093315971031,0.006537050610933591,0.0012178452919185357,0.0015943618190104036,0.0001202441544108947,0.0001947601989280793,0.005043124566327606
-0.7307307307307307,0.9835364583333335,1.3524395833333334,0.04362360416666667,17.45904166666666,0.0060217567664935245,0.006741943659509983,0.0012640639848278945,0.0016551276240017246,0.00013157214691042495,0.00020065580424017906,0.004364081597373115
-0.7267267267267268,0.9834750000000002,1.3565916666666666,0.04340058333333335,17.457083333333326,0.006002799930555414,0.0069451726996597185,0.0013096525951135343,0.001718734488194408,0.0001437316531571174,0.00020666698827212675,0.0029498263891127863
-0.7227227227227226,0.9834145833333331,1.3607416666666665,0.04317752083333332,17.45508333333333,0.005957116597222312,0.0071483141946870644,0.0013552309455475524,0.0017842775053819662,0.0001562300258475687,0.0002126575908432716,0.0025658263889454247
-0.7187187187187187,0.9832791666666671,1.3623604166666665,0.04324470833333333,17.452229166666662,0.006451178433159788,0.007350651451164929,0.0014185783259126998,0.0019496628030381893,0.00017276320669140578,0.00022109936374372394,0.004280447482756244
-0.7147147147147148,0.9829662499999999,1.3578645833333332,0.04401297916666666,17.44739583333333,0.00827043999566035,0.007550505581541233,0.0015248565294470038,0.0023566677159288438,0.00019808030047710414,0.00023552809288825778,0.005878634982707354
-0.7107107107107107,0.9826522916666663,1.3533645833333334,0.044781270833333324,17.442562500000005,0.010068887912326074,0.007749229449218319,0.0016311425267896615,0.0027708015575086883,0.0002231343970857209,0.00025000243428449534,0.006388433593542686
-0.7067067067067068,0.9823379166666664,1.3488750000000003,0.04554962500000001,17.43772916666667,0.011782067708332233,0.007946737912359371,0.0017374037963395607,0.0031912495781249856,0.00024795006286458423,0.00026452088795151046,0.008726509982352582
-0.7027027027027026,0.9820245833333336,1.3443833333333333,0.04631789583333334,17.432979166666666,0.013470953055555679,0.008143040025572482,0.0018436903861465536,0.0036187844732638585,0.00027245280907291594,0.0002790875948776432,0.006237374566012477
-0.6986986986986987,0.9817108333333336,1.3398875,0.047086187499999994,17.428145833333335,0.015128570677083841,0.008338140946714846,0.0019499647510392722,0.004053389279427083,0.00029670125479349004,0.00029369820652927465,0.0072328120659221895
-0.6946946946946948,0.9813977083333333,1.3353895833333331,0.047854375,17.42341666666667,0.016753410724827278,0.008532152543359376,0.0020562310504146967,0.0044952036080729285,0.0003206908316448786,0.00030835701112523446,0.004759993055358791
-0.6906906906906907,0.9810831250000001,1.3308958333333334,0.04862287499999999,17.418541666666673,0.018318364149305433,0.00872490977673437,0.0021624976899317023,0.004943330757812531,0.00034437883972569415,0.000323061438407104,0.007322873263717611
-0.6866866866866868,0.9807691666666667,1.3263979166666664,0.04939110416666667,17.413625,0.019864399995660476,0.008916527162530816,0.0022687666848244747,0.005398804831467013,0.0003678147961969614,0.0003378094555880269,0.0106643593749709
-0.6826826826826826,0.9804558333333334,1.3219020833333335,0.05015935416666665,17.408958333333334,0.02136238207899277,0.009106910022916232,0.002375031724416853,0.005861120228428843,0.0003910390365946194,0.00035260756988941843,0.0060864149303938575
-0.6786786786786787,0.9801414583333333,1.3174083333333335,0.050927666666666656,17.404125000000004,0.022818616597221286,0.009296224851222223,0.002481290882207442,0.006330134202777796,0.00041391807470833293,0.00036744815953500005,0.00664131770804488
-0.6746746746746748,0.9797945833333332,1.3055541666666668,0.05157550000000002,17.401249999999994,0.027513734565971504,0.00948184279975,0.002636164915484973,0.006989328577083342,0.0004100389069835067,0.00037974809085572915,0.006706770833659448
-0.6706706706706707,0.979371875,1.282429166666667,0.051874770833333354,17.399999999999995,0.038894182482638096,0.009698991484322485,0.002885464036723523,0.007836385035850657,0.00035077971669053814,0.0003790035013501845,0.008541666666815217
-0.6666666666666667,0.9789877083333334,1.2612083333333335,0.05221575,17.399624999999997,0.04681812326388868,0.0099582279519375,0.0030921736181117854,0.008709456802083348,0.0003289025241944444,0.00038173979881950005,0.008258192708353818
-0.6626626626626626,0.9786027083333332,1.2399666666666667,0.05255677083333334,17.399229166666668,0.05387016555555557,0.010217177506239149,0.0032987925069277034,0.009598189392361109,0.0003158278334590278,0.0003843430205801975,0.008491072482513573
-0.6586586586586587,0.9782181250000002,1.2187458333333339,0.05289768750000001,17.398833333333332,0.05999401039930485,0.010475986740485676,0.0035053187496144785,0.010500351266406208,0.00031145969649045113,0.0003868026966264192,0.008306972222328568
-0.6546546546546548,0.977833541666667,1.197525,0.05323875000000001,17.398354166666667,0.06521512437499966,0.0107344854984375,0.003711773191596398,0.011416870072916668,0.0003158074411281249,0.00038912598311213547,0.012688957899285924
-0.6506506506506506,0.977448541666667,1.1762895833333336,0.053579666666666664,17.398083333333332,0.0695573994748262,0.010992808903222219,0.003918147471015308,0.012348754554861091,0.000328898253490016,0.0003913070719945138,0.009612993055611696
-0.6466466466466467,0.97706375,1.15506875,0.053920645833333336,17.397666666666662,0.0729765994401037,0.011250791036249562,0.004124431201434931,0.013294322018098964,0.0003506728276263023,0.00039334921050554266,0.010569555555719035
-0.6426426426426426,0.9766789583333334,1.1338437499999998,0.05426172916666664,17.397291666666664,0.07549418391927087,0.011508570997843321,0.004330620200546863,0.014254385853515662,0.0003811751661979162,0.00039524941752607645,0.0094509982639579
-0.6386386386386387,0.9762939583333335,1.1126125000000002,0.05460266666666664,17.39689583333333,0.0771309248437495,0.011766207126222228,0.004536739399863936,0.01522949470000004,0.00042031945154974014,0.0003970069433313333,0.010515364149455309
-0.6346346346346345,0.9759099999999998,1.0913916666666665,0.054943729166666684,17.3965,0.07783297993055571,0.012023563708593317,0.004742763962521876,0.016218392685243034,0.0004682964760885437,0.00039862957564027374,0.011787750000053165
-0.6306306306306306,0.9755181249999998,1.0621918749999997,0.05460825,17.395875,0.08610883735065178,0.012274824448604171,0.005130750421154805,0.01714035220869794,0.0004117482227384108,0.0003848346530931771,0.012282984374905936
-0.6266266266266267,0.9751158333333333,1.0223739583333338,0.05337239583333333,17.395083333333336,0.1031244059884977,0.012516039446343321,0.005760739843947916,0.01788751490614149,0.0002326299089312042,0.00035146430299207897,0.011700826388789665
-0.6226226226226226,0.9747145833333333,0.9825624999999999,0.05213652083333333,17.394104166666665,0.11695801692708374,0.012754243612062066,0.006390322051926932,0.018536047248697923,8.919024916666761e-05,0.00031920082918249996,0.016390239149302488
-0.6186186186186187,0.974311875,0.9427481249999997,0.05090066666666666,17.393375000000002,0.12761659780898482,0.012989328382888889,0.007019509738817138,0.01908617943874999,-1.8426899240754548e-05,0.0002880479158573612,0.012172776041609268
-0.6146146146146145,0.9739520833333334,0.8999181250000002,0.04926662499999999,17.393354166666672,0.1375121599631508,0.013288462161109377,0.007638515303444724,0.020027362871588544,-0.00012081358523945238,0.0002528896373952343,0.012897499565781345
-0.6106106106106106,0.97360875,0.8559402083333332,0.04748112499999999,17.39366666666667,0.14454823475829026,0.013606894852067711,0.008253373861312707,0.02100572514226566,-0.0001936224755557693,0.0002174082309696617,0.014526555555391951
-0.6066066066066067,0.9732660416666667,0.8119639583333332,0.04569558333333334,17.394020833333332,0.14771244703433173,0.013919163663826386,0.008867746963582748,0.0218270416116493,-0.0002243661342325111,0.00018364469909657968,0.014080916232728669
-0.6026026026026026,0.9729220833333335,0.7679852083333332,0.043910250000000005,17.394270833333337,0.1470137197812067,0.014225056611604166,0.009481684200623878,0.022491265005781254,-0.00021310200642998952,0.000151579010595677,0.01705050998259594
-0.5985985985985987,0.9725791666666669,0.7240089583333335,0.04212479166666666,17.3946875,0.14244290325308162,0.014524606093706599,0.01009515792208505,0.022998398465407972,-0.0001597910336960072,0.0001212247333199654,0.014638444010358853
-0.5945945945945945,0.9722358333333335,0.6800312499999999,0.04033931249999999,17.395083333333336,0.13400645735677114,0.014817635700360682,0.010708230943907203,0.023348569396484404,-6.444046461458273e-05,9.257383712985419e-05,0.011909159722051754
-0.5905905905905906,0.9719733333333332,0.6375862499999997,0.0379840625,17.394854166666672,0.1303908571442714,0.015113835995996095,0.011346628071723985,0.023723738197526052,-5.486256666249658e-05,6.022714262604177e-05,0.01821518706583447
-0.5865865865865867,0.9718841666666665,0.5984625,0.034394,17.393937500000007,0.1422753444270834,0.015411240263999999,0.012040348535496867,0.024254376608333336,-0.0002713706978385408,2.008006534583341e-05,0.01781324609339663
-0.5825825825825826,0.9717960416666664,0.5593387500000001,0.03080374999999999,17.39312500000001,0.15109849608177067,0.0156828789859375,0.012733189304527956,0.024504206479687513,-0.0004327720202583346,-1.5007390191666562e-05,0.01336940104141604
-0.5785785785785786,0.9717083333333335,0.5202150000000001,0.027213625000000005,17.392145833333334,0.15686093710833326,0.015928731114359378,0.013424850784703953,0.024473084903958324,-0.0005388150461000016,-4.5011559482500035e-05,0.01659664539926098
-0.5745745745745745,0.971619166666667,0.48109125,0.023623481250000005,17.3911875,0.15956162584010433,0.016148931133630896,0.014115622650392352,0.024161033209419258,-0.000589707307231774,-6.995937620954439e-05,0.01805567317705936
-0.5705705705705706,0.9715316666666665,0.44196875,0.020033420833333326,17.390354166666665,0.15920070735677075,0.016343162049714564,0.014805418586682169,0.02356812486940104,-0.0005853172939322892,-8.983406562287838e-05,0.015581957899371446
-0.5665665665665667,0.9714429166666667,0.4028447916666666,0.016443241666666664,17.38935416666667,0.1557789904937067,0.01651166147015826,0.015494183243692363,0.022694196569800356,-0.0005257238016328123,-0.00010463742472527072,0.017444999565952912
-0.5625625625625625,0.9713539583333334,0.3637204166666666,0.012853102499999998,17.388437500000002,0.14929620849982644,0.016654526922791162,0.016181949275459902,0.02153933503657396,-0.00041092749991249915,-0.0001143749661006083,0.018074641927000812
-0.5585585585585586,0.9712654166666668,0.3245979166666667,0.009262953958333332,17.3875,0.13975119249565965,0.01677140601729913,0.016868722057812393,0.02010368110961241,-0.0002408071930772573,-0.00011903731765804901,0.01796875000007958
-0.5545545545545545,0.9711622916666666,0.28522,0.0056640725000000015,17.3868125,0.12424288493333334,0.016915480782714744,0.01755333963930853,0.018199539074883333,8.490223879167695e-06,-0.00010873867944976091,0.017501089843733553
-0.5505505505505506,0.9711047916666667,0.25652562500000015,0.0017650966666666668,17.386375,0.11383460371835924,0.017110759433757318,0.017968747418927046,0.01682886372439792,0.00015761917640234185,-9.115479244018755e-05,0.015006026041589848
-0.5465465465465467,0.9711037499999998,0.2403795833333333,-0.002481684375,17.386041666666667,0.11264661424982642,0.017347091242662878,0.018070612386620503,0.01629092750602735,0.00014375339595528586,-6.992031169550137e-05,0.017638498263806923
-0.5425425425425425,0.9710937499999998,0.22423979166666663,-0.006458477708333333,17.3858125,0.11021901583328997,0.017555788065690962,0.018139362983797983,0.01559935811246714,0.00015352210803880242,-5.0853761137960204e-05,0.016648714843711332
-0.5385385385385386,0.9710739583333331,0.208105,-0.010156603958333335,17.385729166666668,0.10652626730833328,0.017743593396033572,0.01817406811393489,0.014766896316748959,0.0001884086882395831,-3.4190408330403286e-05,0.014129676649304201
-0.5345345345345345,0.9710550000000003,0.19197166666666657,-0.0138548175,17.385520833333334,0.10231367086388896,0.017904085698708355,0.018208232710991083,0.013815042823504166,0.0002375061716069467,-1.424272591694353e-05,0.014915353732533276
-0.5305305305305306,0.971035833333333,0.17583729166666665,-0.017552947083333333,17.385333333333335,0.09758033019266496,0.018037248215356363,0.01824219902841877,0.012743861634234983,0.0003009481423614578,8.969230170647843e-06,0.016018222222157874
-0.5265265265265264,0.971016875,0.15970104166666668,-0.021251150374999996,17.3850625,0.09232730645724825,0.018143159441072473,0.018275730740019345,0.011553329809835807,0.00037868971318641463,3.544645790555295e-05,0.0191852044270604
-0.5225225225225225,0.9709972916666668,0.1435672083333334,-0.024949258333333335,17.38497916666667,0.08655247752470657,0.018221492841949936,0.01830880769099906,0.010243457785570486,0.0004706386526816494,6.51978707122881e-05,0.01687437456587304
-0.5185185185185186,0.9709793750000001,0.12743237500000001,-0.028647469999999994,17.384770833333334,0.08025773980185935,0.018272614129265768,0.018341391110883117,0.008814270035674582,0.0005768914858221338,9.821927910039598e-05,0.018284739149294182
-0.5145145145145145,0.9709597916666665,0.11129822916666667,-0.032345685416666665,17.384645833333337,0.07344226668436415,0.018296360801592703,0.018373666547912282,0.0072657497997237405,0.0006973837238799907,0.00013451815093082912,0.016172582899059762
-0.5105105105105106,0.9709452083333333,0.09602868750000004,-0.035970312500000004,17.384437500000004,0.06689011617702736,0.018329365785319005,0.018420830993686948,0.005736860231673179,0.0008131953016527348,0.00016879675108398459,0.017166141926963974
-0.5065065065065064,0.9709685416666666,0.08826164583333335,-0.03895722083333334,17.383916666666664,0.06684702770812456,0.01865823077827623,0.018599297806574152,0.005334795386175956,0.0007691375819493926,0.00015799952947467008,0.01923299305559567
-0.5025025025025025,0.9709922916666667,0.08049462500000001,-0.04194425000000001,17.383583333333327,0.06668340701277604,0.01896932572527084,0.018777699682734014,0.004886346362156251,0.0007218571562880201,0.00014595195911145861,0.014780493055752686
-0.4984984984984986,0.9710152083333335,0.07272820833333334,-0.04493127083333332,17.383062499999998,0.06639902437928995,0.019262535067968316,0.0189560585772066,0.00439152113834809,0.0006713164036961806,0.00013266622710329855,0.01663812109381979
-0.49449449449449445,0.971001458333333,0.06624803749999998,-0.04711674999999999,17.382229166666665,0.06597848919406525,0.01955484520277083,0.019121568686941044,0.003997190783378124,0.0006865688182394797,0.00011226886097708314,0.021025864149351037
-0.49049049049049054,0.9709774999999999,0.06011277083333331,-0.04908745833333333,17.381458333333338,0.06547362144940581,0.01984283810103993,0.019283708904491596,0.0036157213835824637,0.00071647056719747,8.902181952056393e-05,0.01844787326376718
-0.4864864864864864,0.970954166666667,0.05397735333333334,-0.051058,17.380708333333335,0.06489359116046182,0.02012293480266666,0.01944543651933196,0.003210064193993333,0.0007424490932340918,6.450838805083312e-05,0.016186164930445557
-0.4824824824824825,0.9709302083333334,0.047842311041666676,-0.053028708333333334,17.379833333333334,0.06423815494085908,0.020395456092498255,0.019607080916048892,0.0027802551873878215,0.0007644788663684861,3.875675676944402e-05,0.0182683055555799
-0.4784784784784786,0.9709068750000002,0.04170723702083332,-0.054999312500000015,17.379104166666668,0.06350754804675468,0.02066015895786068,0.019768542696504684,0.0023262575915870484,0.0007825839788699819,1.171894251679711e-05,0.01486336414922107
-0.47447447447447444,0.9708837500000002,0.03557208541666666,-0.056969854166666674,17.378229166666667,0.06270168923910939,0.020917060716228723,0.019929632009472755,0.0018480675394250436,0.0007967802263911721,-1.6566798440885216e-05,0.016526030815953163
-0.4704704704704705,0.97086,0.029436954374999994,-0.05894050000000001,17.377416666666665,0.06182044488379084,0.021166142459749997,0.020090684334474473,0.0013457031843396874,0.0008070064155873786,-4.6122128980208136e-05,0.017264993055619016
-0.4664664664664664,0.9708364583333333,0.023301717916666687,-0.0609110625,17.376562499999995,0.0608639257754654,0.02140757163178776,0.020251384270151676,0.000819153854712788,0.0008133284934891095,-7.694032611013082e-05,0.018409016927250832
-0.4624624624624625,0.9708135416666667,0.017427180624999997,-0.062802625,17.375791666666668,0.05989010587546363,0.021652455293109378,0.020404094581106702,0.0002921480854324738,0.0008206826510901269,-0.00010984237919886759,0.016655623263773123
-0.45845845845845856,0.9708043750000003,0.015442281666666662,-0.06351389583333335,17.375416666666666,0.05974020260359399,0.0220629433694058,0.020439297958026622,0.00010617759420565934,0.0008991881155796553,-0.00015577287723152764,0.016562326388907422
-0.4544544544544544,0.970793125,0.013457312499999999,-0.06422510416666667,17.375000000000004,0.05958233824027733,0.02247226099478081,0.020474015259982485,-8.261902371744796e-05,0.0009758910194533857,-0.00020237926364279524,0.017291666666608307
-0.4504504504504505,0.9707839583333339,0.011472404166666665,-0.06493635416666667,17.374500000000005,0.059416738109303306,0.022880728240874566,0.02050822738055165,-0.0002742333165568578,0.001050780793530295,-0.0002496228720334201,0.0200830833331338
-0.4464464464464464,0.9707724999999999,0.009917999999999995,-0.06579929166666666,17.37410416666667,0.059117987442666685,0.02333339071616493,0.020575643137807485,-0.00044519513358333397,0.0011319911983583336,-0.0002930033602623263,0.018629405815886457
-0.44244244244244246,0.9707606250000002,0.008432103749999996,-0.06668647916666665,17.37366666666667,0.05879479545968258,0.023791642663020404,0.020647802501189996,-0.0006150891056111201,0.0012127280207225417,-0.0003366925930395837,0.017164888888771657
-0.43843843843843855,0.9707491666666668,0.006946182499999999,-0.06757364583333333,17.373208333333327,0.05846714638201002,0.024248448222124568,0.020719099293861457,-0.0007876094363513025,0.0012916537815406623,-0.00038143286922285116,0.01809053993076759
-0.4344344344344344,0.9707387499999998,0.00546037625,-0.06846070833333336,17.372729166666662,0.058135038457875106,0.024703652247831595,0.0207898060971849,-0.0009627635866584893,0.0013688119039237234,-0.00042724168384221004,0.018281301649437864
-0.4304304304304305,0.9707270833333332,0.003974489166666669,-0.06934785416666668,17.372229166666667,0.057798495102530725,0.02515720845581206,0.02085969112475967,-0.0011405595527996695,0.0014442099201166817,-0.0004741037238943837,0.019403780816048766
-0.42642642642642636,0.9707152083333335,0.002488521041666664,-0.07023499999999998,17.371770833333333,0.0574575155963585,0.025609232274999998,0.020928862234843536,-0.0013210084746385414,0.001517801091192575,-0.0005220451632395837,0.01928644748267061
-0.42242242242242245,0.970700833333333,0.0010812854166666643,-0.07120720833333331,17.37133333333333,0.05716614332184772,0.0260372418147066,0.02098813182707943,-0.001437039246567621,0.0015675603068511727,-0.0005786442275338544,0.01865322222232635
-0.41841841841841854,0.9706827083333334,-0.00020844885416666627,-0.0723071875,17.370812500000003,0.056951748215741886,0.026429024802506515,0.021032827786473963,-0.0014555985170490566,0.0015829057171385388,-0.0006476768296833337,0.018414756510424013
-0.4144144144144144,0.9706639583333335,-0.0014980937499999988,-0.07340695833333334,17.37029166666667,0.056733901548449546,0.026818501801581594,0.021077190314116666,-0.0014769922346523435,0.0015970640418373043,-0.0007177441842089415,0.019634081597075692
-0.4104104104104105,0.9706458333333331,-0.0027879389583333335,-0.07450660416666666,17.36983333333333,0.056512769063031286,0.027205578435551655,0.021121094878820478,-0.0015012327539927041,0.0016100096261340638,-0.0007888431988553385,0.01701497222228454
-0.40640640640640635,0.97062875,-0.0039884916666666674,-0.07539458333333332,17.369354166666668,0.05663484193422491,0.02755190680399306,0.02126726899710026,-0.0014965898131701393,0.0015679856536234384,-0.0008269655952864584,0.01782749956595353
-0.40240240240240244,0.9706127083333334,-0.005175972916666666,-0.07625156250000001,17.36879166666667,0.0568048134710326,0.02789111588297526,0.021428188688277505,-0.001489400274436849,0.0015172293425144796,-0.0008607431184635411,0.01924270659708327
-0.3983983983983985,0.9705960416666666,-0.006363538854166666,-0.07710854166666667,17.36841666666667,0.05697183870658487,0.02822885613537327,0.02158898933732334,-0.001484249013383963,0.0014656402667747182,-0.0008951323349791671,0.015185826388801615
-0.3943943943943944,0.9705791666666671,-0.0075510666666666676,-0.07796560416666666,17.367791666666665,0.057136127225528896,0.028565156233593316,0.021749563721324788,-0.0014811316622694447,0.001413239188811389,-0.0009301187317789501,0.02085428993058258
-0.3903903903903905,0.9705629166666668,-0.008712897229166667,-0.07882160416666664,17.3674375,0.057300814588540666,0.028901738049926642,0.02190949253396196,-0.0014787770782088885,0.0013615895493580981,-0.0009638899450934194,0.015864683593747486
-0.38638638638638634,0.970548541666667,-0.00942078125,-0.07966585416666667,17.366895833333334,0.057521103047306316,0.02926778917989539,0.02206564279393323,-0.0014555075018652347,0.0013379266523638415,-0.0009660923480031057,0.02009578081589325
-0.3823823823823824,0.970532916666667,-0.010128779791666669,-0.08051018749999997,17.36645833333334,0.05774024115326524,0.029632505542048167,0.02222157057931545,-0.0014334478768399607,0.001313954916705111,-0.0009686778960674615,0.01883328993028499
-0.3783783783783783,0.9705206249999999,-0.01090397875,-0.08130422916666666,17.3660625,0.057959769914086225,0.029990268152947478,0.022373129878663352,-0.0014196577121184635,0.0012967715962649115,-0.0009737795762222181,0.019456579426901044
-0.3743743743743744,0.9705166666666668,-0.012210999166666662,-0.08170427083333333,17.365833333333338,0.05818732899935167,0.030302370460926646,0.02248986282909662,-0.0014629289080589402,0.001335324338427905,-0.0009961475818430154,0.019915972222008804
-0.37037037037037046,0.9705127083333337,-0.013518054166666666,-0.0821046875,17.365562500000003,0.05841167887821373,0.03061407029052734,0.022606601804884385,-0.0015072512379622396,0.0013733000760361503,-0.0010186661676712238,0.021405725260137842
-0.3663663663663663,0.9705085416666664,-0.014825139583333336,-0.08250441666666665,17.36547916666667,0.05863254856966802,0.030925562897159725,0.022723284447027866,-0.0015526145349914929,0.0014107000680707183,-0.0010413634904224832,0.01679997873247885
-0.3623623623623624,0.9705052083333334,-0.016132165416666667,-0.08290425,17.365229166666666,0.05885004490563598,0.031236822831937502,0.02283980750836104,-0.001599021491411354,0.001447532825040094,-0.0010642547563187498,0.01777432248269406
-0.3583583583583583,0.9705008333333334,-0.017439320208333334,-0.08330449999999999,17.365,0.05906401594400455,0.03154754777975,0.022956252566535298,-0.001646490766961771,0.001483790646412818,-0.0010873067090970837,0.018024999999965985
-0.35435435435435436,0.9704981250000001,-0.018746329791666665,-0.08370456250000001,17.364812500000003,0.05927467928600874,0.03185802538335026,0.023072704586148407,-0.0016949808336921748,0.001519464315818853,-0.0011105323250960287,0.01724517317700247
-0.35035035035035045,0.9704941666666665,-0.020053425000000003,-0.08410454166666666,17.36460416666667,0.059481901812436046,0.03216823857103994,0.02318887147732083,-0.0017445345559718752,0.0015545135283975763,-0.0011339541825541352,0.016563801649283505
-0.3463463463463463,0.9704902083333332,-0.021020052083333334,-0.08429666666666663,17.364354166666665,0.05969055324374728,0.0324407594888889,0.023263603440663222,-0.0016804017821180546,0.001581134704027181,-0.0011427883934770834,0.018579374566002116
-0.3423423423423424,0.9704875000000004,-0.02183933541666667,-0.08437925,17.364208333333334,0.05985206426189164,0.0327132046694375,0.023314884970531767,-0.0015887975346234378,0.0015969221991071858,-0.0011448757432325515,0.017185623263799243
-0.33833833833833826,0.9704879166666669,-0.022685068750000006,-0.08439747916666668,17.3640625,0.05981613765580777,0.0330553988436454,0.023347422654318606,-0.0015963305130558601,0.0015837548155664667,-0.001146443306860704,0.019125162760417425
-0.33433433433433435,0.9704875000000003,-0.023530893749999993,-0.08441581250000002,17.364,0.059778672039326186,0.03339753309996484,0.023379725872251896,-0.0016039050355907555,0.0015706851521098844,-0.0011480126019966018,0.01754566666664914
-0.33033033033033044,0.9704872916666666,-0.0244222975,-0.08439727083333333,17.364041666666665,0.05976284305148815,0.03375528817588499,0.023405058623838352,-0.001606468127313073,0.001559620906759365,-0.001148823804371005,0.01193199826388991
-0.3263263263263263,0.9704860416666671,-0.02539466041666667,-0.08431381250000002,17.363708333333335,0.05978634038898884,0.03414068102171484,0.02341727824077989,-0.001600014261872006,0.0015520769360507852,-0.0011482868586393615,0.018507914930466995
-0.3223223223223224,0.9704839583333337,-0.026366883333333323,-0.08423060416666665,17.363541666666666,0.05980801662995304,0.034526038655051654,0.023429540157090645,-0.0015934072631586793,0.0015447687574935834,-0.001147772017823021,0.01971245659728993
-0.31831831831831825,0.9704827083333337,-0.027339302708333343,-0.0841471041666667,17.363375,0.05982770836075546,0.03491147319369748,0.023441698242777913,-0.001586635319508825,0.0015376277258094008,-0.00114726301349145,0.019458609374908065
-0.31431431431431434,0.9704835416666667,-0.028425006666666666,-0.08398766666666668,17.363333333333337,0.05985958149599996,0.03525130101455556,0.023449296913704138,-0.0015808265390844446,0.0014995497675519716,-0.0011487405951069436,0.016530555555391402
-0.3103103103103104,0.9704879166666666,-0.029648882291666664,-0.08373631249999997,17.36322916666667,0.05990583961218821,0.03553514663556901,0.023451508813558918,-0.0015758584478507147,0.0014237224939586909,-0.0011526266284511719,0.017231239149111843
-0.3063063063063063,0.9704906249999999,-0.030872643333333328,-0.08348539583333335,17.363229166666667,0.05994908822694611,0.035818938682551656,0.023453641423118725,-0.0015702913074379864,0.0013480658706710692,-0.0011565435241813367,0.014314572482589938
-0.3023023023023024,0.9704937500000002,-0.032096508333333336,-0.08323499999999999,17.36310416666667,0.05998931415280825,0.03610258060833335,0.023455715697509396,-0.0015641505794583331,0.0012726660455042523,-0.001160525632330208,0.016155364149142315
-0.29829829829829824,0.9704983333333334,-0.03332044375,-0.08298370833333334,17.3630625,0.06002656052830309,0.03638593331791493,0.023457814243264357,-0.0015573873398539062,0.0011975060862130223,-0.0011645565172423693,0.015102287760271338
-0.2942942942942943,0.9705004166666664,-0.03454423333333333,-0.08273270833333334,17.363020833333334,0.060060820943412245,0.036669298971831604,0.023459834072840358,-0.0015499710934652776,0.001122549641260597,-0.0011686406649936637,0.013424207899277008
-0.2902902902902904,0.9705035416666669,-0.035733233499999996,-0.08245927083333332,17.362770833333336,0.06012149019030113,0.036944906153634986,0.023462669723153234,-0.0015416098164272387,0.001048286126657832,-0.0011732742757385413,0.019188989149199642
-0.2862862862862863,0.9705050000000001,-0.036675575833333335,-0.08187962499999998,17.36272916666667,0.06017808963729343,0.037144831176526054,0.023480611657556022,-0.001498401083392395,0.000985742039573067,-0.001196154920540052,0.01646921831581949
-0.28228228228228236,0.9705062500000001,-0.037642178750000005,-0.08128945833333336,17.362645833333335,0.06024052471228638,0.03734094063053993,0.02349570393814067,-0.0014494041960740117,0.0009252074746189023,-0.0012213286255298174,0.017071332899263325
-0.2782782782782782,0.9705079166666667,-0.03860875729166667,-0.08069887499999999,17.362541666666676,0.06030096802705984,0.03753654574040105,0.023510835764934818,-0.0013992864035855467,0.000864621323729602,-0.0012465007172731042,0.01673020659688973
-0.2742742742742743,0.9705081249999997,-0.03957531458333334,-0.08010856249999998,17.362479166666674,0.06035962780896353,0.03773126404751693,0.023525903990204693,-0.0013479796867561194,0.0008039758758640232,-0.0012716275540223562,0.015775520399074594
-0.2702702702702702,0.9705097916666664,-0.04054191458333333,-0.0795185625,17.362375000000007,0.06041635316191768,0.03792523571793359,0.023541136754647,-0.0012955859978311197,0.0007432742385687736,-0.0012967256946432035,0.01730935937467848
-0.26626626626626626,0.9705099999999999,-0.041508449999999995,-0.07892810416666668,17.36241666666667,0.060471277745264174,0.03811866687265583,0.023556264752219988,-0.001242031268521876,0.0006825186756968334,-0.001321791337999931,0.011279159721993892
-0.26226226226226235,0.9705114583333329,-0.04247499166666666,-0.078338125,17.362250000000007,0.06052437508291658,0.03831132567148436,0.0235713688102901,-0.0011873436648906248,0.0006217366549836893,-0.0013468226414459637,0.014358270833042752
-0.2582582582582582,0.9705131250000002,-0.043326279166666655,-0.07766668750000001,17.362187500000005,0.06042081270023876,0.03847767731944401,0.023582168681684907,-0.0011575341054085933,0.0006001668368116481,-0.0013563592481101688,0.014861881510341846
-0.2542542542542543,0.9705145833333332,-0.04409532708333334,-0.07693825000000001,17.36220833333334,0.06020558129608052,0.03862442235360415,0.023589807053063166,-0.001145225798969272,0.0006064472421718848,-0.00135467197459026,0.013513456597081586
-0.25025025025025016,0.9705164583333331,-0.04489861875000001,-0.07619064583333335,17.362250000000007,0.05998517653434213,0.03876975632083289,0.023579046945891385,-0.0011269330929204444,0.0006226118093318652,-0.0013598743410053408,0.012274937499739735
-0.24624624624624625,0.9705193750000002,-0.045777645833333346,-0.07539866666666667,17.36222916666667,0.05975478214195792,0.038912978564888887,0.02352772870012187,-0.001096627208972223,0.0006609336441222573,-0.0013806710802177777,0.014040030815863247
-0.24224224224224233,0.9705222916666664,-0.04665676250000001,-0.07460708333333334,17.362312499999998,0.059522813179685254,0.039054970616493066,0.02347626995785972,-0.0010649713012343756,0.0006989910851970494,-0.0014011652541528643,0.012812985677101096
-0.2382382382382382,0.9705250000000002,-0.04753611666666666,-0.07381587499999999,17.36235416666667,0.05928927594558638,0.03919575826465105,0.023424900485460084,-0.0010319276916854162,0.0007367505006785143,-0.0014214066570736458,0.012824457899171193
-0.23423423423423428,0.9705283333333333,-0.04841511666666668,-0.07302429166666669,17.362312499999998,0.059054226478153046,0.0393352028265816,0.023373391082020887,-0.000997443142209029,0.000774207481274761,-0.0014413834161975782,0.015104652343723046
-0.23023023023023015,0.9705310416666665,-0.049294300000000006,-0.07223247916666665,17.362354166666666,0.05881769698751002,0.039473489786770406,0.023321782878696597,-0.0009615419977854166,0.0008113668212008336,-0.0014610848732581594,0.014907791232531054
-0.22622622622622623,0.9705347916666668,-0.050102499999999994,-0.07142337500000003,17.36245833333333,0.05864517699374999,0.039622993170276045,0.023289960752668863,-0.0009026350626041672,0.000859180078427604,-0.0014691893500216927,0.012332289930554907
-0.22222222222222232,0.9705375000000002,-0.05085914187500001,-0.07058058333333335,17.3625,0.058535764354405294,0.03977179792299305,0.023265016358976053,-0.0008173089430369286,0.0009052733995072195,-0.0014731287216131598,0.012552083333218889
-0.21821821821821819,0.9705399999999998,-0.05161069104166666,-0.06973220833333334,17.36247916666667,0.05843387823686829,0.03991808578762326,0.023239835626905018,-0.0007269499599448005,0.0009497726920149793,-0.0014770767362507478,0.013900520399147354
-0.21421421421421427,0.9705425000000001,-0.052362353125000004,-0.06888479166666668,17.362583333333337,0.058331579808546155,0.040063656310373265,0.023214409189249146,-0.0006358339528587252,0.0009945526647126175,-0.001481149902889757,0.011533326388757814
-0.21021021021021014,0.970545,-0.05311754479791667,-0.06805612500000001,17.36270833333334,0.058238151434641325,0.04021994718331771,0.023188423543617012,-0.000550630541376784,0.00104567801167477,-0.001488932330187734,0.008234331597009259
-0.20620620620620622,0.97054625,-0.05387267374999999,-0.06722741666666666,17.362625000000005,0.058143610023026066,0.040374911948326375,0.023162296844181324,-0.0004641970184719778,0.0010966803718027427,-0.001496558605446823,0.0115447760416032
-0.2022022022022023,0.9705475,-0.054627844791666665,-0.066398625,17.362666666666673,0.05804773607341757,0.040528430931442705,0.023136279394182602,-0.00037652857254674493,0.001147547122370037,-0.0015040513676960938,0.011556222222054657
-0.19819819819819817,0.9705495833333332,-0.05539124520833335,-0.06551312499999999,17.36272916666667,0.05796555995427028,0.04061950961940104,0.023124911082858454,-0.00031330607123919267,0.0011740782108984732,-0.0015147930777473697,0.011052551649129327
-0.19419419419419426,0.9705500000000002,-0.05611592500000001,-0.0645828125,17.362791666666666,0.05790666962806103,0.04063901866292316,0.023110015283017725,-0.00028094051253906233,0.0011783803900017003,-0.0015241245543168947,0.01054887326381504
-0.19019019019019012,0.9705497916666666,-0.05679876041666667,-0.06365166666666668,17.362854166666665,0.05785885914846343,0.040635673663888865,0.023081325861515383,-0.0002584818067881958,0.0011794714006730293,-0.001529910580606945,0.009211853732551845
-0.1861861861861862,0.9705512500000001,-0.05748174166666667,-0.06272043750000002,17.362916666666663,0.057810078541633274,0.0406306467198086,0.023052588211653537,-0.00023479769392864731,0.001180631665550434,-0.0015357985375501302,0.00912482638898382
-0.1821821821821823,0.9705512500000001,-0.05816472291666668,-0.061789312500000006,17.3629375,0.05776034417469406,0.04062401836077735,0.023023885352749306,-0.00020984574077383003,0.00118188737629045,-0.0015418499334576563,0.010901371093723355
-0.17817817817817816,0.9705522916666665,-0.058837818750000014,-0.060852125,17.362979166666666,0.057702694418075476,0.04062987304965104,0.023007125253114446,-0.00017693734296901067,0.0011800106060327277,-0.0015478703672123695,0.009871124566018352
-0.17417417417417425,0.9705599999999999,-0.05943463333333333,-0.059869291666666664,17.36320833333333,0.057590566027198885,0.040743751248664924,0.023081515803256115,-9.126377313472146e-05,0.0011536887571202364,-0.0015534356829380385,0.008163039930650484
-0.1701701701701701,0.9705652083333334,-0.06003155416666666,-0.058886422916666674,17.363333333333333,0.057477712504334595,0.04085559752941281,0.023155912911152564,-4.43575783644996e-06,0.0011274684063962378,-0.001559118485603869,0.009655555555582396
-0.1661661661661662,0.9705731249999999,-0.06056489583333333,-0.0578827875,17.3634375,0.05739662255936414,0.040988353744563194,0.023214614215586883,7.59185461861973e-05,0.0011098842414384766,-0.0015662475172930077,0.009788183593684607
-0.16216216216216228,0.9705785416666668,-0.06108229166666668,-0.05687383541666668,17.363520833333332,0.05732330781141491,0.041124950178331246,0.023269290636013802,0.00015543038021050134,0.001094601870185547,-0.0015739433280195375,0.011894270399238849
-0.15815815815815815,0.9705829166666667,-0.061548216666666676,-0.05583474583333333,17.3636875,0.057299129525153064,0.041187522824393745,0.023288080817301528,0.00023153221592173623,0.0010740623761333612,-0.0015703627478123403,0.008398069010297604
-0.15415415415415423,0.9705847916666667,-0.06196255625,-0.05476520416666666,17.363791666666668,0.05732455828963224,0.041175501579249985,0.02327079989620323,0.0003042323312801823,0.0010482183971177983,-0.0015554926979880997,0.008113956597071592
-0.1501501501501501,0.9705883333333333,-0.06244460624999997,-0.05365089166666665,17.363895833333334,0.05734448365028246,0.04115854015670494,0.02327920395781672,0.00034173604908026333,0.0010168739428325167,-0.001546777888712669,0.007829822482506188
-0.14614614614614618,0.9705912499999999,-0.06298912458333332,-0.05249484583333335,17.3639375,0.057358807684225334,0.04113631199426789,0.02331125391087703,0.0003472021783212896,0.0009804611957490955,-0.0015438327442592133,0.008882829427079741
-0.14214214214214227,0.9705937499999999,-0.06353362083333336,-0.05133890625,17.364104166666664,0.057372666523806216,0.041111587538387034,0.02334328743734803,0.0003538917296477852,0.0009442095568711578,-0.0015412375553849609,0.006844822482662494
-0.13813813813813813,0.9705977083333331,-0.06397925833333336,-0.05013064999999999,17.36408333333333,0.05737352950311657,0.04113058459724416,0.023384197190643587,0.00033898090156541565,0.000909287113640521,-0.001530789755270625,0.01152665972227851
-0.13413413413413422,0.9706014583333333,-0.06441647499999999,-0.04891781875,17.364291666666663,0.057372996915241024,0.04115073450874216,0.023425901150365084,0.00032316305143609584,0.0008745643230631454,-0.0015199602122731304,0.007624914930715931
-0.13013013013013008,0.9706047916666667,-0.06485371458333332,-0.04770515625000001,17.36439583333333,0.057372120704743554,0.04116780140049642,0.023467556712595775,0.00030843147365917966,0.0008399432849497814,-0.001509406846039844,0.0071323433161296634
-0.12612612612612617,0.9706085416666665,-0.0652948125,-0.04649193125000001,17.364479166666662,0.057374024960589826,0.04118454199531194,0.023510981281809055,0.0002985900871016931,0.0008048962447621114,-0.0014988440427441076,0.007988270399323483
-0.12212212212212203,0.9706116666666663,-0.06563366666666665,-0.045213537500000005,17.364541666666664,0.05741634679988889,0.041236527693402775,0.023572548185972913,0.0003170508967375008,0.0007327663278947921,-0.0015002966079548045,0.009567706597181314
-0.11811811811811812,0.970615,-0.06594714583333332,-0.04393526458333333,17.364645833333334,0.05746128645643707,0.04128896335932584,0.023637115832098467,0.00033267907429683323,0.0006553484883465449,-0.0015036318201604709,0.009908416232519812
-0.1141141141141142,0.9706179166666667,-0.06626070833333329,-0.042657097916666664,17.36477083333333,0.05750591436449828,0.04133780949732792,0.023701812637569503,0.00034913612243064494,0.0005780394468475732,-0.001507359439600512,0.008067239149283978
-0.11011011011011007,0.9706208333333333,-0.06657427083333334,-0.04137872708333332,17.3649375,0.05755047062967662,0.04138365511162969,0.023766326638661434,0.00036640245808224926,0.000500833399271658,-0.001511543449967876,0.005403954426981272
-0.10610610610610616,0.9706239583333334,-0.06682564583333335,-0.04005390416666667,17.364979166666664,0.05750604139229124,0.04143087226100747,0.023814663959223523,0.000341088444249391,0.0004016550804856602,-0.001519058735576743,0.00645687456608357
-0.10210210210210202,0.9706275,-0.06704435416666667,-0.03870455395833333,17.365020833333332,0.05741497124104125,0.041476874169553125,0.023854322604471942,0.00029370255155464035,0.00029099612295575535,-0.001528444614338315,0.00771812456605403
-0.09809809809809811,0.9706291666666664,-0.06726310416666667,-0.037355164375,17.36510416666667,0.05732375815119748,0.04151944586118339,0.023893871337217803,0.00024691577081475263,0.0001803693306305468,-0.0015381314949865282,0.007740614149270186
-0.0940940940940942,0.9706318749999999,-0.06748039583333332,-0.03601232479166667,17.365145833333333,0.05723552117817666,0.04155609162976617,0.0239342367375664,0.00020542760984643745,6.94057100425e-05,-0.0015491313987420748,0.00837685373272734
-0.09009009009009006,0.970635416666667,-0.0676346875,-0.03467759166666667,17.365270833333334,0.05710259071344401,0.04160427713619992,0.023975732726123335,0.00020795588270572807,-5.056382944791649e-05,-0.0015632305262741665,0.008202218316000653
-0.08608608608608614,0.9706375,-0.06780339583333334,-0.03330267291666668,17.365354166666663,0.05695217868013499,0.04164191114327217,0.024015741309759715,0.0002181293734232195,-0.00017598178287833553,-0.0015736391058757849,0.007807999566239232
-0.08208208208208201,0.9706397916666667,-0.06797241666666666,-0.0319276875,17.365374999999997,0.05680175057249303,0.04167574777090235,0.02405575627731487,0.00022873644288020842,-0.0003013677974951215,-0.0015843169905363672,0.009376109375125452
-0.0780780780780781,0.9706427083333335,-0.06814112500000001,-0.030552695833333338,17.365499999999997,0.05665120375040106,0.04170597027731581,0.02409575784491131,0.0002398419549671871,-0.00042672687932192695,-0.0015951642600956298,0.007743083333480172
-0.07407407407407418,0.9706452083333333,-0.06824464583333333,-0.02914413375,17.36558333333333,0.05645712664841625,0.04173526530129544,0.02412582613821274,0.0002723952266119535,-0.0005285081796161332,-0.001610371545936752,0.007348826389034002
-0.07007007007007005,0.9706470833333335,-0.06833466666666667,-0.027728669166666664,17.365666666666666,0.05625393583155556,0.04176139173957887,0.02415388791461832,0.00030955073955222286,-0.0006254453490801668,-0.001626476592107145,0.007579555555594197
-0.06606606606606613,0.9706485416666665,-0.068447,-0.026347874583333333,17.365729166666664,0.05607675819100001,0.04177499783827427,0.024193654048697888,0.0003374543200612501,-0.0007247750768385418,-0.0016448799095041256,0.006450509982698804
-0.062062062062061996,0.9706497916666669,-0.0685891875,-0.025012920416666667,17.365749999999995,0.05593423169142319,0.04177327047889615,0.02424887188436262,0.0003530261949520055,-0.0008266166403612502,-0.0016665529368652475,0.008018604166863952
-0.05805805805805808,0.9706520833333334,-0.06878245833333332,-0.02365632770833333,17.365749999999995,0.0558076817589566,0.04175716982602262,0.024305309208077275,0.00036602657737355086,-0.0008763491201382295,-0.0016996790411162757,0.010518604166918522
-0.05405405405405417,0.9706529166666669,-0.06897883333333331,-0.022294650479166664,17.365916666666667,0.055685858051972216,0.041737969393345134,0.02436449690059081,0.0003814464370393098,-0.0009253990640290311,-0.0017323789186998255,0.00702165972217017
-0.05005005005005003,0.970654375,-0.06919458333333332,-0.020903828333333332,17.365999999999996,0.05559198463732639,0.04171836329434388,0.024439603101240565,0.0004083229042368057,-0.000970469430728993,-0.0017629522988891033,0.006002333333412935
-0.04604604604604612,0.9706554166666669,-0.06940656249999999,-0.019512938958333337,17.366041666666664,0.05549654158193361,0.04170045354654169,0.024514782881953016,0.0004364272742964192,-0.0010144742094368492,-0.0017942920073172155,0.007888498263810106
-0.04204204204204198,0.9706558333333334,-0.06958079166666666,-0.018121691875,17.366124999999993,0.05538509676437326,0.041732208450254216,0.024589950564265644,0.0004711930600814326,-0.0010478215867063697,-0.0018332962407272865,0.006452484375074619
-0.03803803803803807,0.970655625,-0.06975564583333332,-0.016730516458333334,17.366124999999993,0.0552734415410412,0.0417601939857041,0.024665055484903,0.000506439831823746,-0.0010811815003053948,-0.0018722757639336538,0.008535817708491322
-0.034034034034034155,0.970654375,-0.0699345,-0.015360113541666665,17.366208333333326,0.055164686543083326,0.041780566911987116,0.024753592777667126,0.0005369066811869796,-0.0011153476029209372,-0.0019090895444661025,0.008558123263981088
-0.03003003003003002,0.9706549999999997,-0.07011477083333334,-0.013994861666666669,17.366333333333333,0.05505885641098915,0.04179618551359753,0.02484484329359022,0.0005663199605641317,-0.0011492308730260156,-0.0019453078713185148,0.005466555555415198
-0.026026026026026106,0.9706535416666667,-0.07032983333333333,-0.012652028000000001,17.366312499999996,0.05506677704330556,0.041795988687487226,0.024927712560521037,0.0005784742502646661,-0.0011613671971152434,-0.001975583903915022,0.0068151523438473305
-0.02202202202202197,0.9706541666666665,-0.070568,-0.01123091729166667,17.366333333333326,0.05507763654266664,0.04178134566345442,0.02501411989939257,0.0005866929827283325,-0.0011778488468649998,-0.002009592258669445,0.007549888889002432
-0.018018018018018056,0.9706539583333332,-0.07080743750000001,-0.009806186041666666,17.366416666666662,0.055088619294683595,0.04176210954864956,0.025100641306867413,0.0005953915530746483,-0.0011944953706343648,-0.002043784235019957,0.005905493055536226
-0.01401401401401392,0.9706541666666669,-0.071045125,-0.008390733499999999,17.36645833333333,0.055097298547067707,0.04173592892466532,0.025178390767413315,0.0005935664146508127,-0.0012125632221780575,-0.002076082065927589,0.00654162326389951
-0.010010010010010006,0.9706549999999999,-0.07127416666666665,-0.007023525,17.3665,0.05509501399930556,0.041690545096574376,0.025211047633898406,0.0005338489002291672,-0.0012377457791324653,-0.002098635082762953,0.00634441666670682
-0.006006006006006093,0.9706554166666664,-0.0715031875,-0.005656215416666666,17.366562499999997,0.05509281501067318,0.04164144472716026,0.025243620624911107,0.000474749860188359,-0.0012629549014477083,-0.002121201910947337,0.0072986002605262
-0.002002002002001957,0.9706568749999999,-0.07175310416666666,-0.004235900000000001,17.366645833333333,0.05508178370911416,0.04160624465118999,0.02529748894082439,0.0004224714218937503,-0.0012958970774968124,-0.0021433788027143664,0.006487499565992039
0.002002002002002179,0.9706579166666667,-0.07196225,-0.002804405416666666,17.3666875,0.055087122074937496,0.04157953114359231,0.025353029859310622,0.00039626888463781273,-0.0013332480341663542,-0.0021586331132750643,0.005456944010347797
0.006006006006006093,0.9706589583333337,-0.07211652083333331,-0.001396405833333333,17.36677083333333,0.0551145824228954,0.041549445884081965,0.025396294038425676,0.00039190461129529487,-0.0013698734757068838,-0.0021672705198688357,0.005062489149395333
0.010010010010010006,0.970658958333333,-0.07229470833333333,-3.7774374999995724e-06,17.36679166666666,0.05514307931366494,0.04154195831906429,0.025452986038153297,0.0004110285779243569,-0.0014007706041913976,-0.002169951595575422,0.004963873264159702
0.01401401401401392,0.9706614583333333,-0.07245460416666667,0.0013809712499999957,17.36677083333333,0.05516110116838498,0.04154117625174002,0.02550222293840731,0.0004276977252842969,-0.0014226744401466401,-0.0021681782916462286,0.007354155816074126
0.018018018018017834,0.9706633333333335,-0.07252445833333333,0.0027765806249999987,17.366854166666663,0.05515668211012324,0.041532290600032884,0.025499444412738576,0.0003989904225136197,-0.0014201802808200769,-0.0021616427756760734,0.004668020399435591
0.022022022022022192,0.970664375,-0.0726274375,0.004222859166666666,17.366895833333327,0.05520100532218358,0.04151283412712516,0.025479751415764678,0.0003692262735317192,-0.0014146622312385284,-0.002162360471517578,0.0028041141495123156
0.026026026026026106,0.9706656249999998,-0.07273062500000001,0.005669140625,17.366854166666663,0.05524531868710937,0.041489215011240636,0.025460142586661738,0.00033978674503580737,-0.0014091871259111982,-0.00216307934887321,0.005709687066087099
0.03003003003003002,0.9706677083333334,-0.07276372916666667,0.007075007291666668,17.366874999999997,0.05533885638442666,0.04148461093848952,0.025376986779907313,0.0003165887060896924,-0.0013812020611173271,-0.002160356539034859,0.006027734375152249
0.03403403403403393,0.970669166666667,-0.07278985416666665,0.008476800000000001,17.366916666666665,0.055437407963728716,0.04147841469509334,0.02528743168116265,0.00029403836913333283,-0.0013509587446595144,-0.0021572752064693335,0.005830493055725583
0.03803803803803785,0.9706731250000001,-0.07278539583333331,0.009951031250000002,17.3669375,0.05552718198671834,0.04147495614372818,0.025200683123990462,0.00024377058181445288,-0.0012900681726869408,-0.0021580187191468075,0.006981871093842074
0.042042042042042205,0.9706764583333332,-0.07277918750000001,0.011430725208333334,17.366999999999997,0.05561610653350653,0.04146738018787824,0.025114076852291955,0.00019135160153160174,-0.0012267875339140029,-0.002159162924967026,0.006269333333364102
0.04604604604604612,0.9706789583333332,-0.07269056249999999,0.012889158083333336,17.36708333333333,0.05567035295676692,0.04146782793723617,0.024994019548364232,0.00010420629706225525,-0.001133496238950013,-0.0021558437625531102,0.003374826388949259
0.05005005005005003,0.9706814583333334,-0.07257706249999998,0.014341133333333332,17.367041666666662,0.05571411166553776,0.041467519394715546,0.024863848770839393,6.455915670833473e-06,-0.0010312900957958598,-0.0021511933419614167,0.006072081597437773
0.054054054054053946,0.9706843749999998,-0.07246383333333335,0.015793356104166666,17.367041666666665,0.05575807619197221,0.04146300740296699,0.024733781209625695,-9.163829216035082e-05,-0.0009290794923583677,-0.0021464902312488075,0.006697081597280885
0.05805805805805786,0.9706874999999999,-0.0723383125,0.01726165,17.36708333333333,0.05581173104465235,0.04145138960594417,0.024612144909515476,-0.00016977765970104192,-0.0008205771315232034,-0.002144857729807688,0.00524982638904703
0.06206206206206222,0.9706906250000004,-0.07213514583333334,0.018703006250000005,17.367041666666665,0.05587766656893706,0.04140888505721247,0.024481414307890696,-0.0002285350833011717,-0.0006849641102862369,-0.0021451739249825695,0.0069054149306566615
0.06606606606606613,0.9706929166666666,-0.07190925000000002,0.020128318125,17.367062500000003,0.055948393097770825,0.04135462164279214,0.02434370730192444,-0.0002882899065365101,-0.0005429044278641669,-0.0021460125897376893,0.0055567877603266425
0.07007007007007005,0.9706958333333335,-0.07169197916666666,0.02155910083333334,17.367,0.05604540595649958,0.041299976004591496,0.0242069188006642,-0.00034291060053793414,-0.0004061960222143878,-0.0021541053494033794,0.006060999999988326
0.07407407407407396,0.9706977083333332,-0.0714586041666667,0.022990364583333336,17.36691666666667,0.056136126223884975,0.041267422302992074,0.02408416580923094,-0.0003913743667588966,-0.0002705984513517231,-0.002161441428023709,0.008122159722233846
0.07807807807807787,0.9707010416666665,-0.07116991666666667,0.024424360625,17.366937500000002,0.056206488794993084,0.04131757560805995,0.02400798466823057,-0.0004178969563488023,-0.00013879704854355749,-0.0021667021747758188,0.00698187109378523
0.08208208208208223,0.970704375,-0.0708826458333333,0.02586268229166666,17.36691666666667,0.05627967135299957,0.04136382999801365,0.023930163581485264,-0.0004434173591531044,-6.865634951404764e-06,-0.0021738709734231785,0.006455493055568695
0.08608608608608614,0.9707072916666668,-0.07059824166666669,0.027310727916666666,17.36691666666667,0.0563594924402416,0.04140622830732846,0.023848670135475137,-0.00046564665127991965,0.00012535647106624216,-0.0021854778498928812,0.005830493055498209
0.09009009009009006,0.970708333333333,-0.07025412291666665,0.028744381249999996,17.366958333333333,0.056376295713209894,0.041419177213221324,0.023722803263289023,-0.0005387146439989722,0.0002668380816363408,-0.0021907128463769143,0.002716581597212553
0.09409409409409397,0.9707054166666667,-0.06990205416666667,0.030167883333333315,17.366875000000004,0.05641393198994707,0.041378982148519726,0.023595511145867894,-0.0005934175684729867,0.00037708939533108004,-0.0022257694900612635,0.003527734374870306
0.09809809809809789,0.9707047916666661,-0.0695506375,0.03159128125,17.366708333333335,0.05645302132334359,0.041332886782316725,0.02346878033844711,-0.0006475147912873712,0.0004859016117318141,-0.0022621363637551797,0.008066664930481693
0.10210210210210224,0.9707029166666667,-0.0691990625,0.033014629375,17.366625,0.05649194808245443,0.04128286758056473,0.023342152575334372,-0.0007026507651317062,0.000594713403051107,-0.0022985046508465523,0.008461109374991338
0.10610610610610616,0.9707016666666664,-0.06884773958333336,0.03443807083333334,17.366604166666665,0.05653061375426553,0.041228852610611655,0.023215463424150613,-0.0007587253550142793,0.0007035222607592307,-0.002334855816060936,0.006893051649285553
0.11011011011011007,0.9706985416666667,-0.06839634375000002,0.03582692708333334,17.366583333333335,0.05649212766163184,0.04123995212909887,0.023111539524532355,-0.0007247052422021476,0.0008227305317259568,-0.002375290038662468,0.0055333263887860085
0.11411411411411398,0.9706947916666665,-0.06794411041666668,0.037215671666666665,17.36645833333333,0.056452889526354466,0.04124749378239886,0.023007721870405794,-0.0006914684617162535,0.0009419302188507369,-0.002415958818257472,0.006333289930580577
0.1181181181181179,0.9706910416666669,-0.06754229583333334,0.03854258541666667,17.366375,0.05646643410689584,0.04125384410939896,0.022916256128353876,-0.0006899257102726472,0.0010482283659901611,-0.0024578742997104185,0.00631102604154421
0.12212212212212226,0.9706862499999999,-0.06715798125,0.03984817437499999,17.366250000000004,0.056498076387758,0.041257747998979584,0.022828910596293068,-0.0006999268441436873,0.0011500853876616247,-0.0025002405476104517,0.007944270833093015
0.12612612612612617,0.9706816666666666,-0.06677352291666667,0.04115369916666667,17.36616666666667,0.05652921330396408,0.04125818554489948,0.022741625225928985,-0.0007109312755889767,0.0012518963590444957,-0.0025427084731406337,0.007713638888844798
0.13013013013013008,0.970675625,-0.06636893125000003,0.042481492291666666,17.366,0.056569894131399436,0.041239801979339734,0.022630493681088062,-0.0006960187586969686,0.0013485533791022732,-0.002581588584673385,0.009752333333324259
0.134134134134134,0.970669375,-0.06593282083333332,0.043815808541666675,17.3659375,0.05659582147029291,0.04121094575517332,0.022501518843668078,-0.0006539441040879887,0.0014328930076556675,-0.0026158930576677627,0.00879807942703792
0.1381381381381379,0.9706633333333333,-0.06542384791666665,0.04509595895833335,17.365875,0.056516115957110216,0.04120535448562831,0.02237983604627626,-0.0005846554644537583,0.0014798195805924305,-0.002641852839365449,0.007843817708362621
0.14214214214214227,0.9706564583333331,-0.06491497916666666,0.046376014583333326,17.365833333333335,0.056436003813124566,0.04119649443803312,0.02225818830295715,-0.0005166278128232219,0.0015266923695918255,-0.002667952222735544,0.005332638888830843
0.14614614614614618,0.9706504166666665,-0.06443442916666665,0.04763861458333333,17.365708333333334,0.05638124600463251,0.04116441656724727,0.022132679603298747,-0.00046115939636540886,0.0015768701393526993,-0.002698929786450933,0.008215748263864953
0.1501501501501501,0.9706445833333334,-0.06395847354166663,0.04889862916666667,17.365604166666667,0.05632983449555329,0.04112613239895415,0.022006509064690934,-0.0004085758410533151,0.0016275285359758876,-0.002730724242398922,0.009333593316000588
0.154154154154154,0.9706408333333331,-0.06337215875,0.050165835416666665,17.3655,0.056364802828698116,0.04112999312361458,0.021910664823246485,-0.0004134770891486279,0.0016219114475931047,-0.0027507068523008457,0.009826416666726345
0.15815815815815792,0.9706360416666667,-0.06273887291666665,0.05143614791666665,17.365479166666663,0.05643591715847968,0.04115007268749481,0.021827677450232112,-0.0004439394692000512,0.0015921665494457661,-0.0027658126320064644,0.007841645399423669
0.16216216216216228,0.9706316666666668,-0.06210546249999999,0.05270660416666668,17.365416666666665,0.05650647402766109,0.04116693054388499,0.021744777624329015,-0.0004759923672580722,0.0015623086337703648,-0.0027811486402804695,0.007928993055600131
0.1661661661661662,0.9706279166666669,-0.06147215374999999,0.05397693750000001,17.365291666666668,0.05657602848000305,0.041180594384787744,0.021661671972915818,-0.0005096703573791929,0.0015323428989990153,-0.0027967327068143238,0.008103664930558807
0.1701701701701701,0.9706229166666667,-0.060860963541666674,0.05522358333333333,17.36525,0.05663721395011324,0.04117729334382639,0.021574531196772325,-0.0005369854039431418,0.0015015904603867844,-0.0028134553304422914,0.0070507708333593655
0.17417417417417402,0.9706191666666665,-0.06041844000000001,0.05627866666666669,17.36510416666667,0.056629049607966414,0.04106014917822221,0.02145503212706958,-0.0004914450255533317,0.0014590731902287004,-0.002833182004232222,0.010865614149224712
0.17817817817817794,0.9706164583333335,-0.05990867875,0.057355374999999986,17.365083333333335,0.05658303354376264,0.04094519429194269,0.021353113088585833,-0.0003854965145392193,0.0013750996594148355,-0.0028230457659028387,0.01033915972215027
0.1821821821821823,0.9706118749999999,-0.059398427083333344,0.058432166666666646,17.365083333333335,0.05653657686002591,0.04082780689863889,0.021251067128685564,-0.0002806453755954865,0.0012911066127500826,-0.0028129754137974305,0.007630826388833611
0.1861861861861862,0.9706085416666664,-0.05888865833333332,0.05950885416666666,17.36495833333333,0.05648945925303326,0.04070823794243706,0.02114920675836338,-0.00017689383583767426,0.0012070726127376423,-0.00280297010262652,0.010930414930726329
0.19019019019019012,0.9706052083333329,-0.058378822916666656,0.06058575,17.364895833333332,0.05644185053486449,0.040586262730270814,0.02104709418874714,-7.420684405989517e-05,0.0011230197294288973,-0.002793044312819328,0.011642697482727726
0.19419419419419404,0.9706014583333333,-0.05786867083333333,0.06166216666666665,17.364854166666664,0.05639338360264998,0.04046219386863889,0.02094533416516083,2.688387570346949e-05,0.0010390316327737604,-0.0027831601072387502,0.011839770399433291
0.1981981981981984,0.9705999999999998,-0.05720237708333333,0.06263464583333335,17.364895833333332,0.05628334638934949,0.040358901141332885,0.02085626824919072,5.486937943936787e-05,0.0009647258209443566,-0.0027426088624091633,0.00914269748273
0.2022022022022023,0.9705987500000001,-0.056506979166666665,0.0636016875,17.364895833333332,0.05617737797212458,0.040251783680485674,0.020767724019485057,8.896756386067659e-05,0.0008874367303474174,-0.002697334920152721,0.009767697482686799
0.20620620620620622,0.9705974999999999,-0.0558114375,0.0645688125,17.364895833333332,0.05607054177751693,0.04014278511900651,0.020679198917887553,0.00012171803495963484,0.0008101806638149351,-0.002652015092115742,0.00955936414942471
0.21021021021021014,0.970596041666667,-0.05511580000000001,0.0655361875,17.364833333333333,0.055962706923693345,0.040031903961298174,0.020590756208263367,0.0001531308613458341,0.0007329732776087084,-0.0026066516347084514,0.011938305555588613
0.21421421421421405,0.9705937500000005,-0.05441814166666667,0.06649166666666666,17.364833333333333,0.05585056169087992,0.03991154576388889,0.020500164810410303,0.00018351091548611054,0.0006596339186822206,-0.0025623056914809033,0.010688305555561328
0.2182182182182184,0.9705912499999997,-0.05369922291666667,0.06732716666666667,17.36483333333333,0.05570228929147946,0.03970853179530556,0.02038759574827119,0.00021668653118090374,0.0006270424393194991,-0.0025292376612254864,0.010271638889037149
0.22222222222222232,0.9705889583333337,-0.052980304166666686,0.06816237499999998,17.364812499999996,0.0555529832037408,0.03950430730102605,0.02027500507514683,0.00024863752688906353,0.000594464528047627,-0.0024961628139259897,0.009120173177279867
0.22622622622622623,0.9705866666666667,-0.05226109583333332,0.06899749999999999,17.364833333333326,0.05540275702896583,0.039298511660416674,0.02016235163232652,0.0002793401680937493,0.0005618758615933405,-0.002463089714970833,0.00777163888915311
0.23023023023023015,0.9705822916666663,-0.05145722291666666,0.06986935416666668,17.364729166666663,0.05527694587637114,0.0391062733483329,0.020050602863338315,0.00028408209906436626,0.0005265769757893016,-0.0024247955911425216,0.00847263498275197
0.23423423423423406,0.9705775000000001,-0.05064477291666666,0.07074479166666668,17.36460416666666,0.0551525028095526,0.038913986952039924,0.01993889223324469,0.000284775575661892,0.0004910331837435153,-0.002385928990415582,0.010105468316169208
0.23823823823823842,0.9705716666666667,-0.049831956250000004,0.07162033333333336,17.364604166666663,0.05502673446963142,0.03872027785322223,0.019827118351624647,0.0002840531714437514,0.0004554825618016538,-0.002347039554652084,0.008230468316014594
0.24224224224224233,0.9705758333333333,-0.049142206249999994,0.07234160416666666,17.364624999999993,0.05482446023154912,0.03853154647325999,0.019774682032167836,0.00028268990741419286,0.00046185805497829665,-0.0022945282557867534,0.010006942708514543
0.24624624624624625,0.97057875,-0.04845262395833333,0.073063,17.364770833333328,0.054621155731552344,0.03834183969766666,0.019722217927780776,0.0002803966892677089,0.0004681380002840596,-0.0022420963927539577,0.008275572482773441
0.25025025025025016,0.9705818749999996,-0.047762958125000005,0.07378437499999997,17.364791666666665,0.05441705399781616,0.03815097017252605,0.0196697909679344,0.0002770528467376291,0.0004743337935614916,-0.002189743412208333,0.011718706597264372
0.2542542542542541,0.9705852083333334,-0.047073623437499997,0.07450547916666667,17.364875,0.05421196980979778,0.03795914190747873,0.019617316197629544,0.00027277562032216847,0.0004804677796480172,-0.00213746316097957,0.012157901041632613
0.25825825825825843,0.9705889583333333,-0.04638379291666669,0.07522720833333336,17.365104166666665,0.05400579375466378,0.03776622129303994,0.019564896428433058,0.00026744200303227854,0.00048652968674157645,-0.0020852751089840277,0.006907280816051298
0.26226226226226235,0.9705914583333333,-0.045543770416666664,0.07589354166666668,17.365083333333335,0.05380859830956729,0.0375757744999566,0.019517431791719237,0.0002797526211077246,0.0005073950348985963,-0.002035815746641927,0.011797493055610175
0.26626626626626626,0.9705914583333336,-0.04450844958333334,0.07644385416666667,17.3650625,0.05362543541568787,0.037443816326812075,0.01950063180860493,0.00036021103329943746,0.0005739925842941217,-0.001972575555480035,0.012521037760450326
0.2702702702702702,0.97059,-0.0434912523125,0.07700079166666664,17.365083333333338,0.053439531805623795,0.03731700308270662,0.019489023051269237,0.00044118710863724634,0.000639536425581962,-0.0019062374515106768,0.013880826388685819
0.2742742742742741,0.9705889583333334,-0.042474077916666665,0.07755777083333334,17.365125000000003,0.0532516193717956,0.03718956301669748,0.01947736442043826,0.0005209856347513113,0.0007049435101446908,-0.0018399605577793404,0.013058734374794767
0.27827827827827845,0.970589375,-0.04145675791666667,0.07811456250000003,17.36516666666667,0.0530615247230389,0.03706169845876693,0.01946580101180551,0.0005996796323288292,0.0007702153460699592,-0.0017737744666993485,0.013278305555445513
0.28228228228228236,0.9705881249999999,-0.040439554375000006,0.07867175,17.36520833333334,0.052869559108618076,0.036932943251937515,0.01945420823632281,0.0006772653035680733,0.0008353671344400458,-0.0017076574223723958,0.01245620659699398
0.2862862862862863,0.9705881249999998,-0.03942228541666667,0.07922854166666667,17.36520833333334,0.052675341745860214,0.03680362985203994,0.019442586650369374,0.0007536847660629333,0.0009003848382999479,-0.0016416068883281247,0.013497873263702331
0.2902902902902902,0.9705852083333334,-0.038431547916666677,0.07958375000000002,17.36520833333334,0.05248605779139564,0.03655896840260415,0.01940462494479889,0.0008322089931796896,0.000982364056674514,-0.0016066302123750008,0.013914539930340197
0.2942942942942941,0.9705814583333332,-0.037446600895833335,0.07989512500000001,17.365270833333337,0.05229633541468151,0.03628887316790104,0.019360993017967357,0.0009107866927310498,0.0010681046492490636,-0.0015784415127940107,0.0129938849824498
0.29829829829829846,0.9705777083333332,-0.036461675000000006,0.0802059166666667,17.365270833333334,0.05210462958952771,0.03601876093165972,0.019317296737870828,0.0009887545665770855,0.0011538909401001564,-0.0015502379844789934,0.014243884982477084
0.3023023023023024,0.9705745833333336,-0.03546160416666667,0.08050541666666668,17.365312499999998,0.05191897462992666,0.03574629455399305,0.01927435389763456,0.0010619735107725695,0.0012396038189625865,-0.0015217285011128474,0.012796777343737631
0.3063063063063063,0.9705766666666666,-0.034115906249999994,0.08053864583333334,17.365479166666663,0.051912979940741205,0.03542704736066623,0.01924699983604329,0.0010399987657519528,0.0013228648785172526,-0.0014861630347167967,0.013466645399432764
0.3103103103103102,0.9705772916666672,-0.032770396458333344,0.08057252083333334,17.365666666666666,0.05190333028263032,0.03510767305322875,0.019219540773344982,0.0010179883055223228,0.0014060924900146108,-0.00145059896528967,0.011954555555519164
0.3143143143143141,0.9705789583333333,-0.03142474583333333,0.08060572916666667,17.365750000000006,0.05189004784931041,0.03478836225884332,0.01919224829991822,0.00099585640593967,0.0014892948578538979,-0.0014150416372319878,0.013435270833099366
0.31831831831831847,0.9705891666666665,-0.030440746458333334,0.08056485416666666,17.36610416666667,0.05192173595505947,0.03448538760643707,0.019217246238962846,0.0009802536741400994,0.0015600711276685653,-0.001381607813194371,0.013009405815864739
0.3223223223223224,0.9705991666666667,-0.029459181041666668,0.08052293750000004,17.366458333333338,0.05195182331902097,0.03418259820303775,0.019242612807251896,0.0009647602104859772,0.0016306757447543147,-0.0013481625956164587,0.011333289930405499
0.3263263263263263,0.9706089583333335,-0.028477635416666675,0.08048158333333333,17.366770833333337,0.05198000344774206,0.03387969391082639,0.019267973102351687,0.0009493656045894098,0.0017011834057709336,-0.0013147316414197571,0.012562489149161138
0.3303303303303302,0.9706166666666669,-0.02739540208333333,0.08035516666666664,17.36702083333334,0.051945429444692506,0.03359258885663889,0.019271221586567897,0.0009598731419732634,0.0017564504755249039,-0.001275088617654861,0.013254041232471536
0.3343343343343341,0.9706210416666666,-0.02613845625,0.08008127083333333,17.367312500000008,0.05180271860486683,0.03333253172838498,0.01923590238004687,0.0010156064191214843,0.0017853607215967291,-0.0012246850835684296,0.012914860676801254
0.3383383383383385,0.970625,-0.024881540000000004,0.07980770833333332,17.367541666666668,0.05165680480056173,0.03307237552391492,0.01920062237360037,0.0010720578415791666,0.0018141745821558379,-0.001174249899149349,0.012454789930472998
0.3423423423423424,0.9706285416666667,-0.02362459895833334,0.07953385416666665,17.36775,0.05150781582405789,0.03281209520806206,0.019165317532165944,0.0011291691166314022,0.0018428942015573317,-0.0011237985119243706,0.014593270833245242
0.3463463463463463,0.9706339583333335,-0.022367804166666668,0.07926031249999999,17.368000000000006,0.05135557717009498,0.032551677862402345,0.019130053139010974,0.0011870035440221351,0.001871519873054937,-0.0010733232069953125,0.013617666666505102
0.3503503503503502,0.9706383333333335,-0.021110931250000003,0.07898654166666669,17.368250000000003,0.05120018274842445,0.03229100123553993,0.019094744422202433,0.0012455125758002613,0.001900063628747893,-0.0010228232825162447,0.013475270833168906
0.35435435435435414,0.97064125,-0.019853897916666665,0.0787127708333333,17.368458333333333,0.05104163523751459,0.03203023720773916,0.01905945331844355,0.0013046973168629767,0.0019285037238798315,-0.0009723111878760997,0.014155123263833502
0.3583583583583585,0.9706474999999998,-0.018607362916666672,0.07845104166666668,17.368770833333333,0.050927057711954146,0.031732663228081597,0.019039581231472504,0.001374295336815539,0.0019474887578312292,-0.0009187229070907116,0.01267473914930406
0.3623623623623624,0.9706589583333333,-0.017754064583333336,0.07793018749999998,17.36910416666667,0.05096737652410415,0.031357823376214844,0.019055922325712776,0.0014761646651996092,0.0019397699297519274,-0.0008705224426248178,0.012137114149197714
0.3663663663663663,0.9706708333333335,-0.016921445416666667,0.07736475,17.369416666666666,0.05103914385167741,0.030997903790770845,0.01908647175287462,0.0015718898734657291,0.001930836852275164,-0.0008216329474150001,0.012739659722171837
0.37037037037037024,0.9706814583333333,-0.016088784166666665,0.07679993749999998,17.36975,0.05110944269070509,0.03063722793332943,0.019117008534693333,0.0016685382434509888,0.0019216293496524181,-0.0007725442034998958,0.01261827083328626
0.37437437437437415,0.9706939583333334,-0.015256149791666661,0.076234875,17.37002083333333,0.051178520726867564,0.030275889667067717,0.019147490751252272,0.0017661365056823174,0.0019121460285502834,-0.0007232828651898176,0.014667916232781408
0.3783783783783785,0.970705,-0.01442354416666667,0.07567010416666667,17.370374999999996,0.0512460238736722,0.02991395200207248,0.019177856442824878,0.0018646700291275174,0.0019023911721008683,-0.0006738323444457686,0.013614026041864236
0.3823823823823824,0.9707170833333335,-0.013590904937499995,0.07510527083333333,17.37064583333333,0.05131226646964651,0.029551469126384972,0.019208209904240506,0.0019641375753676905,0.001892361415137104,-0.0006241913120585808,0.01503833289945078
0.38638638638638634,0.9707277083333331,-0.012758202083333331,0.0745403125,17.37099999999999,0.05137704077960081,0.029188283479069002,0.019238488423326497,0.002064558266063151,0.0018820609996842805,-0.0005743646040567056,0.014400666666972484
0.39039039039039025,0.97074125,-0.011950541666666667,0.07391470833333331,17.371354166666663,0.05141951788720659,0.0288356992253316,0.019281357767148746,0.0021448584538003475,0.0018616259780716753,-0.0005289379769037933,0.013762749566069488
0.39439439439439417,0.9707545833333332,-0.011205193750000002,0.07313845833333332,17.371749999999995,0.05140877696635828,0.028510015912623265,0.019355161695917954,0.002174058721201302,0.0018164581838608696,-0.0004946311697489929,0.01521860416681875
0.3983983983983985,0.9707689583333329,-0.010459623958333332,0.0723621875,17.372229166666667,0.05139697126665026,0.028183192986881506,0.019428941684076585,0.0022043527283857425,0.0017710351071733245,-0.00046003770001295553,0.013778780815982827
0.40240240240240244,0.9707829166666667,-0.009714125833333332,0.07158589583333332,17.372604166666665,0.05138403159262749,0.027855230351072485,0.01950267316277102,0.0022358331916835584,0.0017253215316982624,-0.00042515790803838093,0.015749468316016646
0.40640640640640635,0.9707949999999999,-0.008250524583333333,0.070422125,17.373083333333334,0.05137457467743315,0.027493849310484368,0.019555937457759458,0.002149663119356406,0.0016707055596902115,-0.0003905730736381511,0.01264215972224747
0.41041041041041026,0.9708045833333334,-0.006370746666666666,0.06903379166666666,17.37335416666667,0.05136201775357583,0.0271104814414566,0.019597012119274792,0.0019991363814811113,0.0016104830695999445,-0.0003558638756738715,0.015731666232568386
0.4144144144144142,0.9708145833333335,-0.00449096875,0.06764547916666666,17.37377083333333,0.05134226869968652,0.026723339148312066,0.01963820891005669,0.0018538378996829428,0.001549578652158014,-0.00032065590211051637,0.014587030816016977
0.41841841841841854,0.9708260416666669,-0.0026112562500000005,0.06625716666666667,17.3740625,0.05131543134079685,0.026332196198638875,0.019679153124737805,0.0017137433988989586,0.0014880153724243109,-0.0002849426742900349,0.01653557942694306
0.42242242242242245,0.9708358333333331,-0.0006958002083333331,0.06479239583333332,17.374437500000003,0.05130705752873676,0.02593936210884332,0.019731960408362805,0.0015825408958525826,0.0014184943960157453,-0.0002492866867575954,0.01579655859364948
0.42642642642642636,0.9708481249999997,0.0015199891666666666,0.06268364583333334,17.374833333333335,0.05150331463293321,0.02555721887837457,0.019882947480621693,0.0014897442457394963,0.0012868395517988311,-0.00021743220622322062,0.015791638888856596
0.4304304304304303,0.9708610416666664,0.0037358852083333323,0.06057504166666666,17.375187500000006,0.05168991816171017,0.02516608099374827,0.020033975249501377,0.0014062946395099912,0.001153911169305486,-0.00018434277051970044,0.015984339843555517
0.43443443443443464,0.9708741666666668,0.00595169,0.05846633333333332,17.375625,0.05186661905281057,0.02476612536655555,0.020184688763186742,0.0013321867168966668,0.0010196864120248252,-0.0001500342678030555,0.01494752604179439
0.43843843843843855,0.9708864583333335,0.008167599999999999,0.05635764583333333,17.37602083333333,0.05203354031024,0.024357274089457898,0.02033514954698406,0.0012674197502249998,0.0008841527252558167,-0.0001144998115905754,0.01452499956610609
0.44244244244244246,0.9708991666666664,0.010383362499999996,0.054249020833333356,17.376375000000003,0.05219058161652693,0.02393954373862457,0.02048556815072011,0.0012120081680841146,0.0007473569578535676,-7.774637144318595e-05,0.0157585260415658
0.4464464464464464,0.9709125,0.012599222916666666,0.05214041666666666,17.376791666666666,0.05233778041522947,0.023512876949826397,0.02063592290733597,0.0011659350174487845,0.0006092747779906289,-3.975303771015597e-05,0.014819706597279492
0.4504504504504503,0.9709300000000005,0.014844779166666669,0.050120541666666664,17.37725,0.05242023669815954,0.02308543130303993,0.020782100494576784,0.001126414335577952,0.0004775497522520971,-8.174918893194398e-06,0.016807437499949174
0.45445445445445465,0.9709591666666667,0.017168352083333335,0.04833437499999999,17.378166666666665,0.0523474351867427,0.02267164236002605,0.020918087989134075,0.0010882391822721353,0.0003650397386933145,4.251749030599085e-06,0.014114972222273536
0.45845845845845856,0.970989166666667,0.019492097291666666,0.04654825000000001,17.378999999999994,0.05226397480983889,0.022251697921937496,0.021053925795068935,0.001058340523909844,0.00025164537423392563,1.7316920019437446e-05,0.014109000000189553
0.4624624624624625,0.9710085416666671,0.023496386041666668,0.04464912499999999,17.379874999999995,0.05207898234298097,0.021931726470067713,0.02100925050059548,0.0008689319225773701,0.00013580786507838642,1.11304000372397e-05,0.015153317708438863
0.4664664664664664,0.9710233333333335,0.028287584791666667,0.04269727083333332,17.380875000000007,0.051811416713320936,0.021654130563384992,0.020880007497031398,0.0006179879559293274,1.844696077167384e-05,-4.00279548124112e-06,0.012475901041398174
0.4704704704704703,0.9710377083333332,0.03307870833333334,0.040745250000000004,17.381729166666673,0.05149790322166495,0.021368887102437503,0.020750730268103125,0.0003857664884479163,-9.978517160551178e-05,-1.877930826536475e-05,0.0146578433157174
0.47447447447447466,0.9710533333333332,0.03786994583333333,0.038793375,17.38260416666667,0.05113857553591372,0.021076074056109378,0.020621457983325868,0.00017224078172447957,-0.00021884348487003305,-3.321745002390626e-05,0.015697384982559015
0.4784784784784786,0.971068125,0.042661118750000004,0.03684156249999999,17.383520833333332,0.05073311228033174,0.020775615939225254,0.0204921904069362,-2.2579981081379766e-05,-0.0003387609081518441,-4.73101962286457e-05,0.014453437066151764
0.4824824824824825,0.9710829166666667,0.04745221875,0.03488952083333334,17.384416666666667,0.050281974435702134,0.020467492169353733,0.020362948585052148,-0.00019869871633268281,-0.0004595203673968167,-6.106123655580305e-05,0.01580715972215785
0.4864864864864864,0.9710977083333332,0.05224335250000001,0.032937666666666664,17.385270833333337,0.04978477795289405,0.02015192261455555,0.020233587295071354,-0.0003561149843608331,-0.0005811349794220342,-7.446106867118067e-05,0.018191384982515046
0.4904904904904903,0.9711127083333332,0.05703445833333332,0.030985664583333336,17.386187500000002,0.04924175806262324,0.019828534423662492,0.02010421349895578,-0.0004948019518587672,-0.0007035675001178307,-8.751859716925255e-05,0.017150881510360705
0.4944944944944947,0.971126875,0.06341349375000001,0.028764075,17.3870625,0.049456041310418704,0.019517169656061043,0.01997751826133788,-0.0008274398652370317,-0.0008076881879314651,-9.957209099117171e-05,0.016724287760439438
0.4984984984984986,0.9711393750000002,0.07421727708333335,0.025790875,17.387874999999998,0.05174504578233572,0.019246314100067705,0.01985807389586274,-0.0017053161348466151,-0.0008597459780661969,-0.00010937287943393238,0.01596965104164383
0.5025025025025025,0.9711466666666665,0.08657985416666665,0.022863857291666668,17.388666666666662,0.05473501218581209,0.01901420861307963,0.019628725024960478,-0.0026773282258333113,-0.0009088041876469079,-0.00011612423912627456,0.01635488888899772
0.5065065065065064,0.9711470833333337,0.10151660416666669,0.020013124791666666,17.389583333333338,0.05888794157846827,0.018858741502739848,0.019217372192247978,-0.003832274823863729,-0.0009511161788594014,-0.00011837687917038187,0.015933159722123946
0.5105105105105103,0.9711472916666667,0.1164529375,0.017162375625,17.3904375,0.06259481751428775,0.0186869278629064,0.018806267539576413,-0.004902059681009648,-0.0009942615050997094,-0.0001204717937995208,0.016850225260384377
0.5145145145145147,0.9711487500000003,0.13139016666666667,0.014311522916666668,17.391354166666666,0.06585506160330556,0.018498853228472393,0.01839497532415972,-0.005886701506274652,-0.0010382367694305558,-0.00012240302566128466,0.016008582899303292
0.5185185185185186,0.9711497916666666,0.14632556249999998,0.011460869249999993,17.39225,0.06867012142572528,0.01829463805936774,0.01798382673459356,-0.00678616293141187,-0.001083023880529492,-0.00012417894221855425,0.01568160416667297
0.5225225225225225,0.9711504166666668,0.16126283333333336,0.008610046874999997,17.39314583333333,0.07103769441863889,0.018074087926143644,0.01757252758502937,-0.007600469929195314,-0.00112869149085434,-0.0001257968242828613,0.014311353732637144
0.5265265265265264,0.971150625,0.17619885416666667,0.005759288958333331,17.393999999999995,0.07295985962368705,0.017837276424027756,0.01716129282475651,-0.008329607198606401,-0.0011751598190559889,-0.00012725379236980497,0.015639000000192027
0.5305305305305303,0.9711525000000004,0.19113666666666665,0.0029085456250000003,17.394916666666667,0.07443519132222223,0.01758427369568062,0.016749951679465556,-0.008973585965610414,-0.0012224759728888886,-0.000128552075615479,0.01458249305562731
0.5345345345345347,0.9711533333333332,0.2060725,5.780458333333319e-05,17.395791666666664,0.07546531224375004,0.017314973741963478,0.01633880851036116,-0.009532424434998958,-0.0012706023459020824,-0.00012969698100461364,0.01497395659725953
0.5385385385385386,0.9711429166666669,0.22152312500000002,-0.0026722411875,17.39633333333333,0.07655635925690098,0.017040875793702497,0.015942749208264367,-0.010075018031391287,-0.0013122959472470059,-0.00013190808836761991,0.01612822222222121
0.5425425425425425,0.9710741666666668,0.23969374999999996,-0.0047634024375000006,17.395291666666665,0.07976305204427088,0.016815059997218423,0.015627512495603426,-0.010902660956996487,-0.001315261595721353,-0.00014062952050292266,0.016744498263904006
0.5465465465465464,0.9710047916666666,0.25797000000000003,-0.006868324583333335,17.394270833333326,0.08236314576666667,0.01658203445075131,0.015313497999430584,-0.011658276223904166,-0.001316543127142709,-0.00014966770554158867,0.015592176649477096
0.5505505505505504,0.9709672916666667,0.2835479166666667,-0.009914883125,17.39389583333333,0.08753099562065972,0.016424824259284255,0.015093949604850696,-0.012568443045912758,-0.0012561030496688374,-0.00017500095170435822,0.01530440581620951
0.5545545545545547,0.9709293750000002,0.3091243749999999,-0.012961493750000002,17.3935,0.09139191244752613,0.01624909342976871,0.014874037749024932,-0.013323017595464849,-0.0011726147290156237,-0.00020308302906609383,0.01594941666678551
0.5585585585585586,0.970891875,0.3347018749999999,-0.016008045833333328,17.39314583333333,0.0939436132048178,0.01605480288526456,0.014653661472692705,-0.013921577044497393,-0.0010661382407851534,-0.00023389800901275185,0.014936353732764474
0.5625625625625625,0.9708537499999998,0.36027833333333326,-0.01905458541666667,17.392708333333335,0.09518785586388895,0.015841966524598954,0.014432880782433917,-0.014364337390392359,-0.0009366169876562466,-0.0002674650321751954,0.01744683159699889
0.5665665665665665,0.970817083333333,0.38585625,-0.022101170833333333,17.392333333333337,0.0951224543359375,0.015610588247795817,0.01421163043425592,-0.01465118760164063,-0.0007841297769348942,-0.00030377059465146,0.016741222222037777
0.5705705705705704,0.9707787499999999,0.4114335416666666,-0.02514779166666667,17.392000000000003,0.09374994079162333,0.015360623990956597,0.013990026540911091,-0.014782250842821181,-0.0006086914751380203,-0.0003428031473380211,0.015419333333284158
0.5745745745745747,0.9707408333333335,0.4370097916666666,-0.028194395833333333,17.391625,0.09106890032079001,0.01509199271025998,0.013768082297691726,-0.014757585450707461,-0.0004101208490261128,-0.00038458796842327764,0.014713192708256884
0.5785785785785786,0.9708316666666669,0.4692127083333333,-0.03187608333333334,17.392333333333337,0.09570005933849826,0.014903006977993058,0.013330281124090414,-0.015431357441440972,-0.00030256289029331534,-0.00041569807629559066,0.017782888888689286
0.5825825825825826,0.9711108333333335,0.5106725000000001,-0.03397508333333333,17.39397916666667,0.11104734774374991,0.01492937079582639,0.012755433909669234,-0.017039192589791672,-0.0003970846586838564,-0.00042107632757262163,0.01615541623249328
0.5865865865865865,0.97142625,0.5537527083333332,-0.03535843750000001,17.395624999999995,0.12530460468016502,0.015010449647558596,0.012183980299607577,-0.01871737780527344,-0.00047120343213363823,-0.00042173099091660164,0.014105859375149521
0.5905905905905904,0.9717418749999999,0.5968320833333333,-0.03674191666666667,17.397208333333335,0.1358504226373266,0.01508763364299305,0.01161067295806834,-0.020276182830173614,-0.0004578064262002945,-0.00042517957808971203,0.014642206597102359
0.5945945945945947,0.9720570833333335,0.6399118750000001,-0.03812525,17.398875,0.1426857089006509,0.015161079895770837,0.011035213634691255,-0.02171605395432293,-0.00035693782591054643,-0.0004314543306913021,0.013523734374984997
0.5985985985985987,0.9723716666666666,0.6829918749999999,-0.039508625,17.4004375,0.14580772368398454,0.015230637300609378,0.010457684259000876,-0.023036534299244814,-0.0001686143568240873,-0.00044052939893794306,0.014149808593856505
0.6026026026026026,0.9726862500000001,0.7260724999999999,-0.040891979166666655,17.402,0.14521684974375026,0.015296364789832909,0.009878150189905996,-0.024237979289843756,0.00010714910857916645,-0.00045242592971753463,0.015395999999952892
0.6066066066066065,0.9730022916666661,0.7691510416666666,-0.042275375000000004,17.40360416666667,0.14091813343641524,0.01535833016860938,0.00929652400598181,-0.02532020544856771,0.00047033731749348954,-0.00046710898765307276,0.015812009982425934
0.6106106106106104,0.9733614583333333,0.8103933333333336,-0.04348060416666666,17.405312500000004,0.13815660362222149,0.015298478727968308,0.008767308771323552,-0.025809462420694436,0.0007824881826763884,-0.00048185214297984813,0.012180110676865752
0.6146146146146148,0.9738166666666666,0.8475510416666667,-0.044290187499999994,17.406958333333336,0.14397910676974812,0.014974439707881516,0.00835834829255486,-0.025165472115429723,0.0008356550634973959,-0.0004918292049553646,0.013218248263740406
0.6186186186186187,0.9742731250000003,0.8847102083333332,-0.04509970833333333,17.40858333333334,0.1470384722707898,0.014649218391581603,0.007949042382496298,-0.024461244311310762,0.0009174185601687064,-0.0005024237881475609,0.014351326388748475
0.6226226226226226,0.9747279166666664,0.9218656250000001,-0.04590920833333333,17.410333333333337,0.1473464777766924,0.0143226320902066,0.0075394305858766724,-0.023697108133203117,0.0010277178445904948,-0.0005136404930153039,0.01154322222208748
0.6266266266266265,0.9751839583333335,0.9590268749999996,-0.04671879166666668,17.411916666666663,0.14486745302773485,0.013994598255206592,0.007129564926485723,-0.02287242322414061,0.001166645603841406,-0.000525487018729288,0.0139079930556818
0.6306306306306304,0.9756404166666668,0.9961831250000003,-0.04752829166666666,17.413645833333334,0.1396548064652332,0.013665469824581595,0.006719372585373243,-0.02198793038158854,0.0013340505184936586,-0.0005379486554513359,0.011397124565974082
0.6346346346346348,0.9760964583333333,1.0333418749999999,-0.0483378125,17.41529166666667,0.13165873603815137,0.013334901716048179,0.006308916063007433,-0.021043160031184907,0.001530036020573603,-0.0005510355889829565,0.011991164930577725
0.6386386386386387,0.9765535416666667,1.0704181250000004,-0.04916881249999999,17.41689583333334,0.12140920433814983,0.01300494454400651,0.005910969224248311,-0.020010082748606738,0.0017376658337075535,-0.0005638055304836719,0.012156197482511288
0.6426426426426426,0.9770179166666663,1.1068916666666666,-0.050164291666666666,17.418187500000002,0.1121470882638893,0.012688335508248261,0.005610904593596597,-0.018692626089930588,0.00183733432826389,-0.0005699015721107641,0.01091088151031272
0.6466466466466465,0.9774843749999996,1.1433583333333333,-0.05115970833333334,17.4194375,0.10024005493055554,0.01236980715991493,0.005310785584665221,-0.017302829479513893,0.001953311024682292,-0.0005764374423419011,0.011738850260542222
0.6506506506506504,0.9779485416666668,1.1798291666666667,-0.052155187499999985,17.420687499999996,0.08567188748263899,0.012049196833506514,0.005010532833218079,-0.015840330261197924,0.002085641638947916,-0.000583421681949427,0.011730360677177032
0.6546546546546548,0.9784145833333334,1.2162958333333334,-0.053150687499999995,17.422,0.06844944581597168,0.011726683584944012,0.0047102110861997224,-0.014305373588281253,0.0022342772361805545,-0.0005908519240635418,0.010374333333288632
0.6586586586586587,0.9787108333333334,1.2312770833333333,-0.05260206249999999,17.423770833333336,0.06286299405815976,0.011495408437412757,0.004496896456412708,-0.013283848407682292,0.0021860107312838533,-0.0005796319070390363,0.009293280815882099
0.6626626626626626,0.9789697916666672,1.2416625000000001,-0.05172352083333334,17.425624999999997,0.059917986093749986,0.01128241489260373,0.004302199086847558,-0.012397843813281212,0.002092600178258751,-0.0005644482598218564,0.008635026041815763
0.6666666666666665,0.9792289583333331,1.2520395833333333,-0.05084493750000001,17.427416666666662,0.056792715099826196,0.011068038163954427,0.004107496559628707,-0.011530479804557264,0.001998036479138195,-0.0005493539778603958,0.010773326389141857
0.6706706706706704,0.9794885416666667,1.2624354166666667,-0.04996645833333333,17.429249999999996,0.0533672354123258,0.010851953041623268,0.003912796843181855,-0.010680365021267332,0.0019024828161362845,-0.0005343508399113716,0.009786104166778387
0.6746746746746748,0.9797504166666667,1.2734479166666666,-0.04948372916666665,17.43102083333333,0.04949290353732683,0.010629954297759986,0.0037115065906752906,-0.009870964850477448,0.001823411187498308,-0.0005231032465534901,0.00972104123269446
0.6786786786786787,0.980014375,1.2847166666666667,-0.04915164583333334,17.432666666666666,0.04520725305555584,0.01040573862854123,0.003507712296963598,-0.00907814473715278,0.001749938828155556,-0.0005132982090387777,0.012132888888800153
0.6826826826826826,0.9802777083333333,1.29598125,-0.048819625,17.43460416666667,0.040668016315104305,0.01018135254819271,0.003303906155169086,-0.008293077201302082,0.0016752437683144523,-0.0005035244253142058,0.005827551649133511
0.6866866866866865,0.9805408333333331,1.30725,-0.048487625,17.436291666666666,0.03586202083333356,0.009956702305192713,0.00310009641790336,-0.00751513555208333,0.0015993694058750005,-0.000493785629417271,0.006774581597255747
0.6906906906906904,0.9808052083333333,1.3185104166666666,-0.0481555625,17.437895833333336,0.03082611447482675,0.00973178763364193,0.002896298149401768,-0.006745160056640637,0.0015222750482035592,-0.0004840837850449924,0.010830572482632306
0.6946946946946948,0.9810679166666666,1.3297770833333329,-0.047823666666666674,17.439729166666673,0.02552624197482789,0.009506788573222217,0.00269247212437297,-0.0059822256923611206,0.0014439962090493483,-0.00047441538765735425,0.007304926649112531
0.6986986986986987,0.9813308333333333,1.34105,-0.047491416666666654,17.441479166666667,0.019947397500000186,0.00928136742632639,0.002488653778287832,-0.005226885679166682,0.001364532927875001,-0.0004647814266134028,0.0068878120659405795
0.7027027027027026,0.9814597916666669,1.3436666666666666,-0.0469039375,17.443166666666666,0.018111972222221828,0.009011635230329426,0.0023694773923683223,-0.004817096812499991,0.0012885690125347224,-0.0004499419724606316,0.006769972222230081
0.7067067067067065,0.9815672916666668,1.3450937500000004,-0.046281125000000006,17.444958333333336,0.01677905371093602,0.008735049135401038,0.0022619906859144665,-0.004455818852864571,0.0012129571078385419,-0.0004344776054440625,0.004887081597189535
0.7107107107107109,0.9816758333333332,1.346510416666667,-0.045658166666666666,17.446604166666663,0.015482614474826129,0.008457613066638888,0.0021544890524989794,-0.004097052977430557,0.0011371053115993928,-0.0004191102826826735,0.007044718316080889
0.7147147147147148,0.9817858333333332,1.3479375000000002,-0.04503520833333333,17.448374999999995,0.014156162760416535,0.008179396677039928,0.002046976658727754,-0.003739478867187479,0.0010610449865442713,-0.00040384869162006076,0.005043192708569677
0.7187187187187187,0.9818941666666666,1.3493645833333332,-0.04441237499999998,17.450062499999998,0.012823554578993424,0.007900463863526044,0.0019394530649582767,-0.003383639113281288,0.0009847585251822914,-0.00038868324311885417,0.005943746093748814
0.7227227227227226,0.9820022916666667,1.350527083333333,-0.043854354166666665,17.451833333333333,0.011509930516494293,0.007635060203957902,0.0018355938163001082,-0.0030443611424913614,0.0009081468798854166,-0.0003727151020476041,0.00663830555555478
0.7267267267267266,0.9821074999999998,1.3502854166666667,-0.04362808333333334,17.453999999999997,0.010556376870659578,0.007442625761326389,0.0017505437393837758,-0.0027839894845486032,0.0008310213719057292,-0.0003521787392053958,0.005592333333481747
0.7307307307307309,0.9822141666666667,1.3500437500000002,-0.04340191666666667,17.456166666666665,0.009590206419269665,0.007249992379659721,0.0016654674838172266,-0.002523367832812498,0.0007539414264570311,-0.0003316930232741492,0.004536972222354052
0.7347347347347348,0.9823197916666668,1.3498104166666665,-0.04317564583333334,17.458291666666664,0.008597255724827058,0.007057278190207899,0.001580378824201419,-0.0022624176745225794,0.0006769186685622826,-0.00031125760409367407,0.004927081597372762
0.7387387387387387,0.9824239583333334,1.3493875000000006,-0.04295389583333333,17.46052083333333,0.007692958177081488,0.006866306582739148,0.0014971702638790227,-0.002020091552864575,0.0006042634724263031,-0.000291510149709865,0.0012538953994862823
0.7427427427427427,0.9825129166666665,1.347322916666667,-0.04277358333333333,17.462312500000003,0.007302208224825746,0.006690468485493056,0.0014310456234649274,-0.0019411917803819484,0.0005703733849947919,-0.0002774910994974583,0.005767152343707949
0.7467467467467466,0.982601875,1.3452395833333337,-0.042593270833333335,17.464270833333334,0.006959630099825587,0.006514465363051647,0.0013649018889280323,-0.001862366924696171,0.0005367373922276481,-0.00026349648707921653,0.003827593315975264
0.7507507507507509,0.982690833333333,1.3431833333333332,-0.04241295833333334,17.466208333333334,0.006533533055555596,0.0063384951320815995,0.0012987584335430746,-0.0017815587493055507,0.0005034150061968745,-0.00024952536559747125,0.0036497899305345527
0.7547547547547548,0.9827797916666666,1.341104166666666,-0.042232624999999996,17.468125000000004,0.0061666974826408705,0.006162449135609375,0.0012325985842110492,-0.0017011298098958683,0.0004703231404162754,-0.00023558024799012682,0.0025256510414806144
0.7587587587587588,0.9828697916666665,1.3390375,-0.042052250000000006,17.470104166666662,0.005753573593750394,0.005986329103270836,0.0011664367236679466,-0.0016194394572916354,0.00043753464705895823,-0.0002216573106470375,0.00087707248286506
0.7627627627627627,0.982959375,1.33695625,-0.04187197916666668,17.47195833333333,0.005375068919271309,0.005810126943999568,0.0011002659853303189,-0.0015374540865885286,0.0004049927222566414,-0.00020775786192920356,0.00317199826400838
0.7667667667667666,0.9830470833333332,1.3348895833333332,-0.04169158333333334,17.473916666666668,0.0049406336414934415,0.005633886879159724,0.0010340817677764018,-0.0014542771956597422,0.0003727510255297309,-0.00019388313553035587,0.002444659722129927
0.7707707707707709,0.9831364583333335,1.332822916666667,-0.041511291666666665,17.47583333333333,0.004501822808158584,0.005457570997498264,0.0009678911738730551,-0.0013702574995659578,0.00034076399024110293,-0.00018003100943138106,0.0019159722223776043
0.7747747747747749,0.9832350000000001,1.3307541666666667,-0.04136364583333334,17.478,0.004026681232638829,0.005282038386707899,0.000899195018775549,-0.001263614292100694,0.0003069428112793398,-0.00016588401364478733,0.0011826666666934216
0.7787787787787788,0.9833187499999999,1.3299208333333337,-0.04122856250000001,17.479770833333337,0.003775160399304589,0.005124870217516927,0.0008570290074295792,-0.0011948383028645634,0.00028386800724826427,-0.00015368014514257814,0.0021949474825646575
0.7827827827827827,0.983393125,1.3295166666666665,-0.04106568749999999,17.481249999999992,0.003602099722222807,0.004987390560152344,0.0008250759324698637,-0.0011430048739583532,0.00026577261536111103,-0.00014211657215552082,0.004856770833612245
0.7867867867867866,0.9834691666666667,1.3291083333333333,-0.0409028125,17.482916666666664,0.0034418715972219793,0.004849878679589842,0.0007931177316832692,-0.0010911060494791722,0.0002477292239895839,-0.00013056443513763025,0.0013748263889965529
0.790790790790791,0.983544375,1.3286999999999998,-0.04073995833333333,17.484520833333338,0.003277143333333843,0.004712293294998264,0.0007611661016067574,-0.0010392756958333277,0.00022967150951249982,-0.00011902313997175519,0.0009062287325036777
0.7947947947947949,0.9836195833333333,1.3283041666666666,-0.040577083333333326,17.485999999999994,0.003085124149305951,0.004574671141493055,0.0007291970603442666,-0.0009866869704861295,0.00021167551261875025,-0.00010749254913854164,0.004595666667000842
0.7987987987987988,0.983694583333333,1.3278916666666662,-0.0404141875,17.487666666666673,0.0029391382638901398,0.004436995532048177,0.000697234787067585,-0.0009346497036458595,0.00019369340578003418,-9.597220365053774e-05,0.0006812222219991781
0.8028028028028027,0.9837699999999999,1.3274916666666663,-0.04025122916666667,17.48916666666667,0.0027429582638895944,0.004299267717239148,0.0006652696984156995,-0.0008822245414930596,0.0001757389734777779,-8.44638639370278e-05,0.0050909722220353615
0.8068068068068066,0.9838454166666663,1.32709375,-0.04008847916666667,17.490791666666663,0.002555512044271069,0.004161476338103732,0.0006333034531819637,-0.0008291840175781162,0.0001578167493535154,-7.296536538732073e-05,0.003456873264042315
0.810810810810811,0.9839202083333333,1.32668125,-0.03992560416666668,17.49243750000001,0.0024022775651046935,0.004023627381926648,0.0006013333510510024,-0.000776803723828115,0.00013990429001302178,-6.147813239726563e-05,0.0002553085934096089
0.8148148148148149,0.98398375,1.3258854166666667,-0.03957916666666666,17.49379166666667,0.002311195203993144,0.003917970815972221,0.0005798370216781164,-0.0007320184461805795,0.00013042762849392283,-5.47112536579861e-05,0.004544789930434945
0.8188188188188188,0.9840485416666667,1.3250749999999998,-0.03922127083333333,17.49535416666666,0.002182494375000843,0.0038140585808849837,0.0005589916494982634,-0.0006870203838541811,0.00012150167182812578,-4.825281244851131e-05,0.0029992495661872454
0.8228228228228227,0.9841108333333336,1.3242479166666665,-0.03886341666666667,17.496895833333337,0.0021070385373269662,0.00370988692832639,0.0005381383684322878,-0.0006420139446180334,0.00011258011482400139,-4.180641632717881e-05,0.001136197482423995
0.8268268268268266,0.9841741666666666,1.3234333333333332,-0.0385055,17.498312500000008,0.002007545555555934,0.0036054660530833336,0.0005172884118370902,-0.0005959961166666708,0.00010372226411103488,-3.537594361329095e-05,0.0036429856767767888
0.830830830830831,0.9842389583333334,1.3225541666666667,-0.03817247916666666,17.499791666666667,0.0019025595659716288,0.0035107097509370667,0.0004978735587491767,-0.0005527661261284719,9.5737074870573e-05,-2.980843294238151e-05,0.004999956597202981
0.8348348348348349,0.984305,1.3214937500000001,-0.03791902083333334,17.501499999999997,0.0018042687109369737,0.0034478061923745662,0.0004830790320898193,-0.0005192092959635311,9.049496654330719e-05,-2.69830445308612e-05,0.0008310833334235213
0.8388388388388388,0.9843712499999998,1.3204145833333334,-0.037665812500000014,17.503000000000004,0.0017449114539935806,0.0033847511520481745,0.0004682874817715465,-0.0004855952152343565,8.526438818268108e-05,-2.4164555411930983e-05,0.004574333333209779
0.8428428428428427,0.9844381249999999,1.3193458333333339,-0.037412479166666665,17.504708333333333,0.0016578220659704268,0.003321577235937064,0.00045349265852973416,-0.0004511264967881831,8.006547894140582e-05,-2.135236153587891e-05,0.0006028315972343989
0.8468468468468466,0.9845043750000003,1.3182708333333335,-0.037159062499999986,17.50624999999999,0.0015849266493048741,0.0032582728241210956,0.00043869768493535436,-0.00041637504557293786,7.491684410720483e-05,-1.854740293483724e-05,0.002877604166940273
0.850850850850851,0.9845658333333335,1.3172125000000001,-0.03694541666666667,17.507770833333336,0.0015283131770831293,0.0031915528539930554,0.00042505986906910784,-0.00039088951562499946,7.068586169921954e-05,-1.657230764952257e-05,0.0008771141492616152
0.8548548548548549,0.9846243750000001,1.3161583333333333,-0.036764999999999985,17.509083333333333,0.0015147415972216471,0.0031219910250000014,0.0004123950609207759,-0.0003735222083333656,6.722025089741273e-05,-1.5289552111010402e-05,0.0032508263889212685
0.8588588588588588,0.9846839583333331,1.3151208333333335,-0.036584499999999985,17.510562499999995,0.0014509437326379881,0.0030523597764166672,0.0003997291039937078,-0.00035517020625000506,6.379914343039158e-05,-1.401094637108439e-05,-0.0008407330727777662
0.8628628628628627,0.9847425000000002,1.3140708333333335,-0.0364040625,17.511854166666662,0.001419928315971264,0.0029826713168294248,0.0003870626242593341,-0.00033689992057290424,6.0384211859114084e-05,-1.2734299841490883e-05,0.0020469787328920575
0.8668668668668666,0.9848014583333331,1.3130333333333335,-0.036223624999999995,17.513187500000008,0.001343465555554868,0.002912915658526042,0.00037439624648570303,-0.00031781875416667105,5.697997246736112e-05,-1.1460104384341122e-05,0.004096923176746259
0.870870870870871,0.98486,1.3119791666666667,-0.03604314583333333,17.5146875,0.0013148328993055625,0.0028430999717704,0.0003617305956698775,-0.00029908106553818564,5.3592467827690505e-05,-1.0188470917185323e-05,-0.0005282226562712822
0.8748748748748749,0.9849183333333337,1.3109416666666664,-0.03586270833333333,17.51591666666667,0.0012486132638893643,0.0027732099009982643,0.00034906462999915024,-0.0002791855329861148,5.021906788732657e-05,-8.919519226853304e-06,0.0039133263888402325
0.8788788788788788,0.9849774999999998,1.3099041666666669,-0.03568225,17.517375000000005,0.0011739908159720258,0.002703262451604167,0.00033639772473245525,-0.0002588803822916666,4.686807334921862e-05,-7.6537311666198e-06,0.001989776041511959
0.8828828828828827,0.9850362500000002,1.3088500000000003,-0.03550097916666666,17.518750000000004,0.0011387608333326416,0.002633301311541233,0.0003237127954720799,-0.00023871008437498925,4.351094633854179e-05,-6.3849517421158795e-06,0.0013151041665651064
0.8868868868868867,0.9850958333333336,1.3078333333333332,-0.03527052083333332,17.520104166666663,0.0011240555555556142,0.0025815028601454005,0.00031353091829514827,-0.00022278717013891197,4.1027766190971914e-05,-5.285463345080288e-06,0.002824989149473822
0.890890890890891,0.9851549999999999,1.3068770833333334,-0.03503679166666667,17.521541666666668,0.001057705724826441,0.0025399794797065973,0.00030494956027358295,-0.0002126365639756947,3.9251493517924905e-05,-4.347452711717867e-06,0.0003692899304610364
0.8948948948948949,0.9852141666666663,1.3059125,-0.034802999999999994,17.522812500000004,0.0010217090104169824,0.002498344941,0.00029636715398040207,-0.0002023480958333601,3.745217131614578e-05,-3.410516983208327e-06,0.00354208984356319
0.8988988988988988,0.9852731249999996,1.3049541666666664,-0.03456933333333334,17.524291666666667,0.0009633728993065915,0.0024565903595555544,0.0002877849510162845,-0.00019133359444443304,3.5667853148264135e-05,-2.4745716284444488e-06,-0.00017341840282369958
0.9029029029029028,0.9853312499999998,1.3039791666666662,-0.03433556249999999,17.525645833333332,0.0009487495659725731,0.002414742064475261,0.000279202950767879,-0.00018049599088542506,3.38964427291671e-05,-1.5391185401458444e-06,0.0006964578993233772
0.9069069069069067,0.9853908333333332,1.3030104166666667,-0.03410181250000001,17.526958333333337,0.000913854058159913,0.00237277680088151,0.00027062011038717917,-0.00016900391861977837,3.2108494107205175e-05,-6.04193234903639e-07,0.0028149149304113052
0.910910910910911,0.9854502083333333,1.3020500000000002,-0.03386804166666666,17.5284375,0.0008595474999992803,0.0023307078369982645,0.0002620393481075458,-0.00015688718124999557,3.0339815772916492e-05,3.2964874353646184e-07,-0.0017461914061982498
0.914914914914915,0.9855089583333331,1.3010729166666668,-0.033633979166666654,17.529708333333325,0.0008321821831593912,0.002288501278749567,0.0002537708988625239,-0.00014449062651912536,2.875599790494892e-05,1.1451567515442491e-06,0.002034081597457771
0.9189189189189189,0.98556375,1.3000770833333333,-0.03339843750000001,17.53102083333333,0.0008016607248271246,0.002246119372558593,0.0002469165271711655,-0.00013141512044270026,2.7982629871318715e-05,1.4325917903645843e-06,0.001433541232756852
0.9229229229229228,0.9856199999999998,1.2990750000000004,-0.033162812500000007,17.53235416666667,0.0007749777083316811,0.0022036320337565102,0.0002400596563785893,-0.00011812351822913791,2.7237788646354212e-05,1.7198073198762969e-06,-0.00010929210088761465
0.9269269269269267,0.9856750000000001,1.2980666666666667,-0.03292725000000001,17.533625000000004,0.0007895955555554668,0.002161027457437498,0.00023320518008849184,-0.0001044843499999823,2.6460090880555713e-05,2.007587561010409e-06,0.0005360260415159246
0.930930930930931,0.9857310416666666,1.2970624999999998,-0.03269352083333333,17.534895833333334,0.0007517877604175105,0.0021194816121870652,0.00022638191231307895,-9.04393007812726e-05,2.5701333470051794e-05,2.2674468850412355e-06,0.0024281141492679126
0.934934934934935,0.9857868750000001,1.2960541666666665,-0.03248129166666667,17.536229166666676,0.0006998470659724809,0.002091419858331597,0.00021993053485776213,-7.690326336804582e-05,2.4932305376301887e-05,2.210239160898429e-06,4.1614148983626364e-05
0.9389389389389389,0.985844583333333,1.2950374999999996,-0.03226897916666666,17.537541666666673,0.0006632902604173374,0.0020632734002079003,0.00021347961629458514,-6.339939244793397e-05,2.417199197031236e-05,2.152862915650182e-06,0.0010906232636784807
0.9429429429429428,0.9859004166666668,1.294020833333333,-0.03205683333333333,17.538770833333334,0.0006642495659729963,0.0020347927699722215,0.00020715141195106927,-5.0685649305576286e-05,2.3432252838541785e-05,2.0698408931249955e-06,0.0044343224825524885
0.9469469469469471,0.985955416666667,1.293125,-0.031846416666666676,17.54010416666667,0.0006277343749994113,0.0020038682454930545,0.00020200569669822483,-4.566494791665571e-05,2.285122005208313e-05,1.7426608053819467e-06,0.0005791558158989574
0.9509509509509511,0.9860099999999999,1.2922166666666668,-0.0316359375,17.541354166666675,0.0006260863888889467,0.0019728424584960933,0.0001968594597899729,-4.0639296874991904e-05,2.2240615850694657e-05,1.4161612711588611e-06,0.0004773328989244874
0.954954954954955,0.9860650000000001,1.2913041666666665,-0.03141783333333333,17.54254166666667,0.0006210491493061632,0.0019430989153055558,0.0001917196247175729,-3.3104242361123304e-05,2.1659570709201716e-05,1.0788390304513704e-06,0.0021485399305447572
0.9589589589589589,0.9861202083333334,1.2903916666666664,-0.031186187500000007,17.543854166666666,0.0005914299305562754,0.0019156529592148433,0.0001865905087278457,-2.149936822916365e-05,2.10245946493055e-05,7.211666233593718e-07,0.00047264539927027727
0.9629629629629628,0.9861754166666671,1.2894687500000002,-0.030954604166666663,17.545104166666665,0.000578676106770093,0.001888085397551649,0.00018146137023181317,-9.526091796857594e-06,2.041418349609437e-05,3.6435439238280976e-07,0.0007781141494547228
0.9669669669669672,0.9862314583333336,1.2885520833333335,-0.030722958333333328,17.546395833333342,0.0005606118706598107,0.0018604185812482652,0.00017633081308704936,2.861133246517822e-06,1.978587797742961e-05,7.61594121529381e-09,0.00024325998236918167
0.9709709709709711,0.9862860416666664,1.287633333333333,-0.030496708333333334,17.547604166666662,0.0005462322222229421,0.0018334632808315967,0.00017139809407754931,1.3703206944430668e-05,1.9224856472222053e-05,-2.6080783045138463e-07,0.0005463433162731235
0.974974974974975,0.9863389583333334,1.2867250000000003,-0.030287916666666664,17.5488125,0.000532524374998733,0.001809079603993055,0.00016710278533010832,1.9532072916675358e-05,1.890071087499953e-05,-2.453891520833197e-07,0.0012631731769943144
0.9789789789789789,0.9863920833333332,1.2858145833333332,-0.030079187500000003,17.55002083333333,0.0005287739539934222,0.0017846070626731767,0.00016280612168940103,2.5507942317710974e-05,1.8559771900608024e-05,-2.292355440494784e-07,0.0007270828994592193
0.9829829829829828,0.9864449999999999,1.28490625,-0.029870458333333336,17.551250000000007,0.0005159287109373079,0.001760047385623264,0.00015851006264132482,3.203026953125382e-05,1.8227030976562895e-05,-2.1386217217013946e-07,0.0004984374997434315
0.9869869869869872,0.9864987500000003,1.2839895833333337,-0.029661770833333333,17.552416666666662,0.0005124165581589235,0.0017353751843641495,0.00015421425342041045,3.871727322048851e-05,1.7887589505208754e-05,-1.98201619531263e-07,0.0018358263891400384
0.9909909909909911,0.9865512499999999,1.2830854166666665,-0.02945302083333333,17.553624999999993,0.0004938968706602598,0.0017106424804578994,0.00014991819370603732,4.6074841362833685e-05,1.7543428546007028e-05,-1.8206815386284188e-07,0.0008743593751887602
0.994994994994995,0.9866020833333334,1.282191666666667,-0.02922485416666667,17.554854166666658,0.00045952993055475844,0.001684343315603732,0.00014577785091195557,5.7447805381964645e-05,1.723305094444446e-05,-2.049377481944388e-07,-0.0012381462669850407
0.9989989989989989,0.9866539583333337,1.2812937499999997,-0.02899775,17.55595833333334,0.0004759095442719019,0.001658803411604167,0.00014189401093642182,6.746917239582734e-05,1.6922716858072914e-05,-2.389301047395903e-07,0.0008269982635624729
1.0030030030030028,0.9867043750000001,1.2804187500000002,-0.02878825,17.557020833333336,0.0004736579817703479,0.001636801245270833,0.00013865171970050308,7.191091302084784e-05,1.6519751498697122e-05,-2.7805999526040966e-07,0.003102791232549862
1.0070070070070072,0.9867537499999995,1.2795520833333334,-0.02857870833333333,17.558291666666662,0.0004402160373264685,0.0016147157633315972,0.00013540857413457482,7.686245355903454e-05,1.6118508207465142e-05,-3.1653042928818476e-07,-0.001314585069280838
1.011011011011011,0.9868045833333334,1.2786791666666661,-0.028369187500000004,17.559416666666653,0.0004400053993067754,0.001592532950589844,0.0001321658037828943,8.204736484374031e-05,1.572207475520771e-05,-3.55467932578123e-07,-0.0008220069439630606
1.015015015015015,0.9868552083333332,1.2777979166666669,-0.02815958333333334,17.560541666666666,0.0004470674956584819,0.001570275366493056,0.00012892265804444162,8.731941753473138e-05,1.532731738541701e-05,-3.9401539375000214e-07,-0.0005402934027642914
1.019019019019019,0.9869054166666668,1.2769229166666665,-0.027950083333333337,17.56166666666667,0.00044494822482721297,0.0015479261749930555,0.00012568017916253052,9.312276440972406e-05,1.4943710621527411e-05,-4.32991893472226e-07,-5.2777777966639405e-05
1.0230230230230228,0.9869558333333331,1.276047916666667,-0.027740520833333338,17.562833333333334,0.00043504770399249715,0.0015254864205620656,0.0001224367206484119,9.933798328995436e-05,1.4540002495311662e-05,-4.7100729096353343e-07,-0.0008230277778125128
1.0270270270270272,0.9870062500000002,1.2751666666666666,-0.027530937500000005,17.563916666666668,0.00044580555555562285,0.001502957897037761,0.00011919415749967657,0.0001055754687499938,1.4136603246528117e-05,-5.094993034830723e-07,0.0011229930555032297
1.031031031031031,0.9870570833333331,1.2743020833333332,-0.027321395833333335,17.56493750000001,0.00041461707899359546,0.0014803475797183167,0.00011595146988349285,0.00011285746332465041,1.375466700542533e-05,-5.47662182447471e-07,0.00463728776020389
1.035035035035035,0.9871058333333331,1.2734458333333334,-0.02709639583333333,17.5661875,0.0004023762326383906,0.0014570436661766497,0.0001129446126465071,0.00012062570564235625,1.334875641440972e-05,-6.53820791620668e-07,0.0003067148437025935
1.039039039039039,0.9871547916666669,1.2726166666666665,-0.026884229166666666,17.567312499999993,0.00040515305555643977,0.0014388153054474824,0.00011040689600261194,0.00012398477465277308,1.2943571502777436e-05,-8.909592106215289e-07,-0.00046847265593896736
1.0430430430430429,0.9872027083333333,1.2717937500000003,-0.026676604166666663,17.568416666666668,0.000394824127602611,0.001422785873468316,0.00010788907342490835,0.00012774261705729428,1.256551962864503e-05,-1.1443798067308884e-06,-0.00030584027786062506
1.0470470470470472,0.9872512499999998,1.2709541666666662,-0.026468770833333335,17.569479166666675,0.0004005062326397635,0.0014066854205724826,0.00010537241583535036,0.00013109457717011552,1.2170819531336958e-05,-1.39762611569836e-06,0.0017351453991523158
1.0510510510510511,0.9872997916666666,1.2701333333333338,-0.02626102083333333,17.57066666666667,0.0003738155555541578,0.0013904942014578998,0.00010285521519989897,0.0001353312611111282,1.1783138327778172e-05,-1.6502167133103354e-06,-0.0008271111113344887
1.055055055055055,0.987348125,1.2692958333333328,-0.02605316666666666,17.571749999999998,0.00037975414930668805,0.0013742283399722228,0.00010033795049542431,0.0001395092284721955,1.1389577168923944e-05,-1.902847099701383e-06,-0.00014806249987486808
1.059059059059059,0.9873956250000001,1.2684604166666673,-0.025849041666666656,17.57285416666666,0.0003831713498247957,0.001357741628248264,9.789864085036497e-05,0.00014346532960070324,1.1009714210634226e-05,-2.1411057147925373e-06,0.00021310373290361895
1.0630630630630629,0.9874427083333335,1.2676291666666666,-0.02565452083333333,17.57389583333333,0.00038087914930562405,0.0013408643108120662,9.567228189405905e-05,0.000145585531857631,1.0636315108072452e-05,-2.3411038113346257e-06,0.0008935724827665581
1.0670670670670672,0.9874883333333333,1.2668020833333333,-0.025460020833333336,17.575000000000014,0.00036456499566006606,0.0013239269224995655,9.344635919622993e-05,0.0001480157667100787,1.0256837933593292e-05,-2.540845096669267e-06,-0.0008333333337304794
1.0710710710710711,0.9875354166666667,1.2659687499999999,-0.025265416666666665,17.576000000000004,0.00035229069010456193,0.0013069045539930556,9.122014472656828e-05,0.00015060295572915522,9.898018416015131e-06,-2.7403751391406225e-06,0.001307333333159022
1.075075075075075,0.987580625,1.2651354166666668,-0.025071000000000006,17.577083333333324,0.000357377495659561,0.001289807459,8.899407462613331e-05,0.000153710031249997,9.517956707899152e-06,-2.9394699702083325e-06,0.001349826389230202
1.079079079079079,0.9876275000000003,1.2642895833333332,-0.024854437499999996,17.578166666666657,0.00035101614149368743,0.0012726236032252606,8.679165574947931e-05,0.0001603105975260255,9.133872736814853e-06,-3.1365899765596463e-06,0.00034830555586040646
1.0830830830830829,0.9876722916666664,1.2634395833333334,-0.024630354166666663,17.579270833333336,0.0003412525998265359,0.0012553560702912325,8.459730069712747e-05,0.00016827690568576095,8.763158758472023e-06,-3.3336541798986074e-06,-0.001179698350711078
1.0870870870870872,0.9877158333333336,1.262579166666667,-0.02442393750000001,17.580270833333344,0.00035218123263769385,0.001239804610329427,8.272551073098251e-05,0.00017077965546876545,8.470223234201461e-06,-3.4041517811276087e-06,0.00011909331556125835
1.0910910910910911,0.9877587499999998,1.26171875,-0.024224437499999998,17.581270833333328,0.0003470458984378144,0.0012248724611419273,8.09787772275651e-05,0.00017169783528644608,8.238370768228956e-06,-3.4264636436197914e-06,0.0003742183162103174
1.095095095095095,0.9878008333333336,1.2608500000000002,-0.024024916666666663,17.582291666666652,0.0003531108333323374,0.001209867962493056,7.923168881248204e-05,0.0001727745125000013,7.994710467708545e-06,-3.4480962447968695e-06,0.00010308159772876024
1.099099099099099,0.9878433333333335,1.2599937499999998,-0.02382541666666667,17.583312499999987,0.00034699996093756624,0.0011947786873263888,7.748501682922784e-05,0.00017431359114582906,7.742518632161676e-06,-3.4698354583767466e-06,0.0012881940108968593
1.1031031031031029,0.987886041666667,1.2591250000000003,-0.023625875,17.584374999999998,0.00034381770833236125,0.0011796096971510408,7.573830320442179e-05,0.0001760756927083329,7.504117054687281e-06,-3.4913949767994807e-06,-0.000244140625
1.1071071071071072,0.98792875,1.2582624999999998,-0.023426291666666668,17.58539583333334,0.00033173109375117527,0.0011643588587482638,7.39911933176225e-05,0.00017813265156249591,7.264674157291878e-06,-3.5128494960451367e-06,-0.0011466150176033807
1.1111111111111112,0.9879706250000003,1.257402083333333,-0.023226791666666663,17.586416666666665,0.00032541749566039613,0.0011490348988732637,7.224406269958325e-05,0.0001808120641492994,7.0198190130637066e-06,-3.5342601649227455e-06,-0.0003845069443286775
1.115115115115115,0.988013541666667,1.2565333333333337,-0.0230173125,17.58741666666666,0.00033856555555433765,0.00113216999194401,7.053524452769456e-05,0.00018472873333334403,6.784552455555957e-06,-3.5412585261809936e-06,-0.0003500069440747211
1.119119119119119,0.9880520833333329,1.2556729166666665,-0.022818895833333335,17.588416666666653,0.00031469301649345027,0.0011180271596141493,6.907458557304198e-05,0.00018669448615452056,6.61216475881068e-06,-3.480970428466587e-06,-0.0011508402772619775
1.123123123123123,0.988090625,1.2547937500000004,-0.02262604166666667,17.589395833333338,0.0003301449609367513,0.0011049039051649308,6.7654341192039e-05,0.00018766150390625916,6.4579710020834695e-06,-3.410765938541667e-06,-0.0008041150175586154
1.1271271271271273,0.9881295833333334,1.253925,-0.022433187499999997,17.590375,0.00032209437500019256,0.0010916895985898438,6.623401362507317e-05,0.00018909713593749308,6.3174364838544624e-06,-3.340512414540369e-06,-0.001500973958400209
1.1311311311311312,0.9881677083333331,1.25305625,-0.022240395833333333,17.591312499999994,0.0003083676692712256,0.0010784127098433156,6.481391528015236e-05,0.00019090450143229715,6.155369041406241e-06,-3.270357237559905e-06,-0.00010880598944140729
1.135135135135135,0.9882070833333332,1.25218125,-0.022047500000000008,17.592291666666664,0.0003129504817704909,0.0010650598270833332,6.339365013571194e-05,0.00019286194270834445,6.008703282751257e-06,-3.2000967555872533e-06,-0.001226085069220062
1.139139139139139,0.9882454166666667,1.2513062499999996,-0.02185470833333333,17.59327083333334,0.00031183537760481883,0.001051632140331597,6.197328051960377e-05,0.00019526646276039547,5.847341787760725e-06,-3.1296025720573e-06,-0.001303615017491211
1.143143143143143,0.9882847916666667,1.2504187500000004,-0.021661916666666666,17.594229166666683,0.0003404496484364916,0.0010384238663263884,6.0552535823310355e-05,0.00019777926093750287,5.684150923176983e-06,-3.059261725017364e-06,-0.0004416358513026353
1.1471471471471473,0.9883227083333334,1.249560416666667,-0.02146922916666667,17.595166666666668,0.00029459843315904344,0.0010255117823224828,5.913068738461098e-05,0.00020122394301215832,5.534623179209911e-06,-2.989598247544709e-06,0.0007349722222329547
1.1511511511511512,0.9883620833333332,1.2486875,-0.02127664583333333,17.596145833333328,0.00028369401041672404,0.0010125085087495658,5.7709171987134847e-05,0.00020490252734373798,5.388197485025979e-06,-2.9197508432371888e-06,0.0008601453994288022
1.155155155155155,0.9884008333333335,1.2478041666666666,-0.021096041666666666,17.59706249999999,0.00030976164930551775,0.0010010945259982637,5.638319812837239e-05,0.0002052703585069468,5.245639168663229e-06,-2.8587150608116298e-06,0.0025580377608207527
1.159159159159159,0.9884352083333335,1.2469770833333333,-0.020903166666666667,17.597958333333334,0.00028565364149280015,0.0009907888733055557,5.530356114542845e-05,0.0002046656357638961,5.1516177041229746e-06,-2.816879714559027e-06,0.003529164930398565
1.163163163163163,0.9884708333333334,1.2461333333333335,-0.020710500000000003,17.598895833333348,0.0002996322222219572,0.0009803960230833331,5.422419473956673e-05,0.00020416940000001285,5.0546714944447035e-06,-2.774839991802087e-06,0.0021987808154335653
1.1671671671671673,0.9885066666666669,1.2453041666666667,-0.0205178125,17.599791666666672,0.0002862824826395105,0.0009699318702148438,5.31445154750172e-05,0.00020435489713542532,4.95402544322018e-06,-2.732602397741535e-06,0.003166623263780366
1.1711711711711712,0.9885422916666665,1.2444583333333334,-0.02032504166666667,17.60077083333333,0.000310956597222134,0.0009594010145815973,5.206496148975398e-05,0.00020425081076388962,4.863003646701587e-06,-2.6904672840303795e-06,0.0011994058161803878
1.1751751751751751,0.9885777083333336,1.2436208333333332,-0.020132270833333337,17.60172916666665,0.00030722289930618096,0.0009487937544266494,5.0985511510662996e-05,0.00020468226397569664,4.77758436215271e-06,-2.648211700907982e-06,0.00017200998325961336
1.179179179179179,0.9886127083333333,1.2427937500000004,-0.019939625,17.60264583333332,0.00027619496093667095,0.0009381071881927083,4.990583231097778e-05,0.00020598716067708397,4.6782281243488805e-06,-2.605954242044265e-06,-0.0006403337668530185
1.183183183183183,0.9886483333333332,1.2419437500000001,-0.019746749999999993,17.603583333333347,0.000309055169270378,0.0009273533644375003,4.8826444260932536e-05,0.00020662357864583217,4.5737052618490144e-06,-2.5633240098281185e-06,-0.0009378402784250284
1.1871871871871873,0.9886839583333336,1.2411125,-0.019553979166666662,17.60452083333334,0.0002835123437499032,0.0009165231487495661,4.7746785748551646e-05,0.00020822963515624085,4.484945323177088e-06,-2.52089268909679e-06,-0.0012371046008752273
1.1911911911911912,0.9887199999999998,1.2402791666666666,-0.019361208333333327,17.605375,0.0002596720659728824,0.0009056186118732643,4.6667314087577906e-05,0.0002100533373263734,4.368968648090252e-06,-2.4780401300190975e-06,0.0009794427082852053
1.1951951951951951,0.9887541666666663,1.2394583333333329,-0.01918133333333334,17.606249999999985,0.00027220659722249074,0.0008961785348888889,4.5678321205206197e-05,0.00020929677777777392,4.29094078993083e-06,-2.4365276255555596e-06,0.0005859375004888534
1.199199199199199,0.9887875,1.2386770833333336,-0.019021666666666662,17.60718749999998,0.000266583224825645,0.0008891074472222218,4.4832451927516426e-05,0.0002046609201388841,4.222969723958374e-06,-2.3967193224999987e-06,-0.0013849934887844029
1.203203203203203,0.9888202083333334,1.2378937499999998,-0.018861937500000002,17.608020833333327,0.00025864704427158713,0.0008819856470794269,4.398654080521663e-05,0.00020005371080728668,4.147570169791344e-06,-2.356750540531249e-06,0.000310666232735457
1.2072072072072073,0.9888547916666665,1.2371125000000003,-0.018702270833333333,17.608854166666678,0.00025266234374954344,0.0008748042323433159,4.314065068658336e-05,0.00019587552630209032,4.083186103385162e-06,-2.3168984881323762e-06,0.0022132703990109803
1.2112112112112112,0.9888866666666671,1.2363354166666667,-0.01852939583333333,17.609770833333336,0.00027473749566020444,0.0008670323233849831,4.2301506221433275e-05,0.00019392331818575761,4.002535562022922e-06,-2.2329040397912336e-06,0.00076286414923743
1.2152152152152151,0.9889195833333333,1.2355854166666669,-0.01834764583333334,17.610666666666663,0.0002703447873257936,0.0008588222257078991,4.146654584742975e-05,0.00019408362183161165,3.887945438541439e-06,-2.1192046173645826e-06,-0.0005804444444379442
1.219219219219219,0.9889522916666666,1.234827083333333,-0.018165979166666665,17.611499999999996,0.0002729075998271213,0.0008505284509162331,4.063175271931704e-05,0.00019455140360242693,3.7975431407549307e-06,-2.0059218510039073e-06,0.00027608333363104975
1.2232232232232234,0.9889843750000002,1.234075,-0.017984270833333333,17.61239583333334,0.00026931104166627584,0.0008421868359266491,3.979693847331499e-05,0.00019523069531249965,3.7092732770836214e-06,-1.8924523895746541e-06,-0.0008619900177677664
1.2272272272272273,0.9890168750000002,1.2333166666666664,-0.01780252083333333,17.61322916666668,0.0002737497222227159,0.0008337723353120662,3.896212444820785e-05,0.00019599981909720898,3.6171863684025418e-06,-1.7791128515360263e-06,0.00019998914876850904
1.2312312312312312,0.9890497916666664,1.2325666666666668,-0.0176208125,17.614041666666672,0.00026066222222187463,0.0008253007168398437,3.8127206369141674e-05,0.0001972636270833293,3.5310432694442958e-06,-1.6658935486093762e-06,0.001994498263911737
1.2352352352352352,0.9890822916666667,1.2318083333333327,-0.01743908333333333,17.614895833333332,0.0002586465972229668,0.0008167575391597226,3.729237101913634e-05,0.0001985873423610944,3.42573419149257e-06,-1.5523594827274215e-06,0.002319780815980721
1.239239239239239,0.9891145833333334,1.23105,-0.017257416666666667,17.615833333333324,0.0002554808333334879,0.0008081461533263884,3.6457598667559435e-05,0.00020036778750000608,3.3344064208333235e-06,-1.4391235650624987e-06,-8.402777740457168e-05
1.2432432432432434,0.9891462499999997,1.2303416666666667,-0.017086291666666666,17.616708333333325,0.00024896659722184467,0.0007992148870815973,3.5692976314675674e-05,0.00020051823298611327,3.2686070338538947e-06,-1.3641173350390593e-06,-0.0007041684025352879
1.2472472472472473,0.9891747916666668,1.2297166666666663,-0.016936083333333334,17.617479166666687,0.00025316972222255707,0.0007897394979930557,3.506744554086506e-05,0.00019706310972222515,3.213341831249946e-06,-1.3649012700937469e-06,0.0013028120651483732
1.2512512512512513,0.989202916666667,1.2290895833333335,-0.01678575,17.61839583333335,0.00026379614149263375,0.0007802348469375,3.4441935490195804e-05,0.0001935446401041714,3.169469864340557e-06,-1.3656251294708346e-06,-0.0022467400178243224
1.2552552552552552,0.9892316666666662,1.2284729166666668,-0.01663539583333334,17.619229166666674,0.00024387634982603323,0.0007706723554683156,3.3816237423706546e-05,0.0001903624059461928,3.1166814929381944e-06,-1.3660097779766007e-06,-0.002028094184368001
1.259259259259259,0.9892608333333334,1.227847916666667,-0.01648522916666666,17.619999999999997,0.0002457435373255379,0.0007610682609891494,3.3190768411207845e-05,0.00018752095473089855,3.0689550771701877e-06,-1.3663916789904539e-06,0.0003916666665872981
1.2632632632632634,0.9892883333333335,1.2272208333333332,-0.01633491666666666,17.620854166666657,0.0002519428993053019,0.0007514150808263894,3.2565132452084996e-05,0.00018457087743054684,3.0120170232642046e-06,-1.3666633962569464e-06,-0.00012656293353074943
1.2672672672672673,0.9893177083333332,1.226602083333333,-0.016184562499999992,17.621708333333324,0.00023691249565960248,0.0007417293116835945,3.193960075390838e-05,0.0001818514136718609,2.977581506462539e-06,-1.3670153724990905e-06,-0.0008545850690779844
1.2712712712712713,0.9893466666666666,1.2259750000000005,-0.016034250000000003,17.62252083333335,0.0002477993749985252,0.0007319872019374998,3.131400621982885e-05,0.00017940214375001054,2.927851680739589e-06,-1.3672545976284362e-06,0.0005094787318853378
1.2752752752752752,0.9893743750000001,1.2253437499999997,-0.015884041666666664,17.62341666666668,0.0002681110026039324,0.0007222009703315972,3.0688453047224324e-05,0.00017711951432291748,2.8847910255861094e-06,-1.3672041517440114e-06,-0.001690006944727429
1.279279279279279,0.9894025000000001,1.2247375000000003,-0.01570716666666667,17.624250000000004,0.0002555560937491652,0.0007126624153055557,3.0066612164282037e-05,0.0001782393687500064,2.8367756856250166e-06,-1.39325377874167e-06,-0.0014797291669310653
1.2832832832832834,0.9894297916666664,1.224139583333333,-0.015511541666666665,17.624999999999993,0.00024478051649357013,0.000703266450123264,2.9447086017462353e-05,0.0001818754860242952,2.792803122986151e-06,-1.4376550857513903e-06,0.001875000000154614
1.2872872872872874,0.9894574999999999,1.2235375,-0.015315854166666662,17.62583333333332,0.00025181942708329963,0.0006937927361453996,2.882749666446355e-05,0.00018570941744790875,2.7521312635936107e-06,-1.4816913035144946e-06,0.0018743055563277267
1.2912912912912913,0.9894852083333334,1.2229395833333336,-0.01512022916666667,17.62664583333332,0.00024377551649301665,0.0006842415866141492,2.8208031793768314e-05,0.0001898350903211908,2.716187460199518e-06,-1.5256954919110213e-06,0.002398332899531397
1.2952952952952952,0.9895079166666667,1.2223604166666666,-0.014952854166666673,17.62747916666668,0.00023917843315968135,0.0006765086106037327,2.766824215055561e-05,0.00019013121618923629,2.6773247588196204e-06,-1.532775821113196e-06,-0.00010510460128898558
1.299299299299299,0.9895291666666663,1.2217875000000002,-0.014804145833333325,17.628250000000012,0.00024988817708271327,0.000669981224478733,2.718098621314407e-05,0.00018764532734374603,2.6220945164583412e-06,-1.5158466071690986e-06,-0.0016563958335495954
1.3033033033033035,0.9895512499999999,1.221233333333333,-0.0146555,17.62891666666667,0.00021622888888961356,0.00066340631975,2.6693771912331363e-05,0.00018576428333333048,2.5809493278473176e-06,-1.4988948032947919e-06,0.0027554930553606027
1.3073073073073074,0.9895724999999999,1.2206520833333332,-0.014506895833333332,17.62964583333333,0.00024807478732657984,0.0006567858066141494,2.620655731806224e-05,0.00018368512165798517,2.525419702339579e-06,-1.4819970572549071e-06,0.0022544578993120012
1.3113113113113113,0.9895939583333333,1.220075,-0.014358229166666667,17.630499999999984,0.0002649110416661493,0.0006501233385308163,2.57194467206366e-05,0.00018157478385415898,2.474443502083552e-06,-1.4650990299739582e-06,-0.0009885833325142812
1.3153153153153152,0.989615208333333,1.2195249999999997,-0.0142095,17.63127083333331,0.00021502437500053873,0.0006434171930833331,2.5232148664799965e-05,0.00018011132083332534,2.430304494270874e-06,-1.4484014809479176e-06,-0.0012945316832997378
1.3193193193193191,0.9896364583333334,1.2189500000000002,-0.014060854166666659,17.631895833333324,0.00024214749999962315,0.0006366667551037329,2.4744912841011722e-05,0.00017860318645832388,2.3816501343750392e-06,-1.4317434106644973e-06,0.002082655816195711
1.3233233233233235,0.9896577083333336,1.2183833333333334,-0.013912166666666661,17.63262500000001,0.0002316363888894557,0.0006298718269722223,2.4257822889927424e-05,0.00017724783055554638,2.334176704514253e-06,-1.4151668472881965e-06,0.0040772760414142795
1.3273273273273274,0.9896791666666669,1.2178145833333334,-0.013763562500000001,17.633500000000005,0.00022972395399278867,0.0006230301806419271,2.3770503521860137e-05,0.00017615463111979313,2.2858282979599e-06,-1.3986820225195303e-06,-0.00032225000035168705
1.3313313313313313,0.9897002083333333,1.2172437500000004,-0.013614812500000005,17.63429166666667,0.0002259864192697414,0.0006161489639231769,2.3283413292869912e-05,0.00017500375638021537,2.2433591294270485e-06,-1.3822801173203134e-06,-0.0030342517364374544
1.3353353353353352,0.989721458333333,1.2166791666666663,-0.013466104166666671,17.634895833333328,0.00021055539930658895,0.0006092221635724824,2.2796156031131154e-05,0.00017430339574652648,2.186583424218773e-06,-1.3658192344518195e-06,0.0033656141496294367
1.3393393393393391,0.9897414583333334,1.2161270833333333,-0.013305062500000001,17.63562499999999,0.0002015838498268252,0.0006010630202044268,2.2350368941184367e-05,0.00017502185169270684,2.1471708644962865e-06,-1.3446244302578128e-06,0.004105859375613363
1.3433433433433435,0.9897612499999999,1.2155708333333337,-0.013154770833333336,17.636520833333318,0.000220882482638185,0.0005956813793224825,2.1966361447228995e-05,0.00017501407751736517,2.1281368003473365e-06,-1.3211205993836784e-06,-0.002283771267002521
1.3473473473473474,0.9897810416666669,1.2150104166666664,-0.013009145833333331,17.63729166666667,0.00022677072482690797,0.0005911289996870662,2.15923954696855e-05,0.00017485186610242606,2.1006988122831085e-06,-1.297441819892793e-06,-0.002182335069448982
1.3513513513513513,0.9898014583333336,1.21445625,-0.012863416666666667,17.63789583333334,0.0002293501692707256,0.0005865350116597223,2.1218450050994558e-05,0.00017484843385416615,2.0836894604166965e-06,-1.2737130076944423e-06,0.0025472391494076874
1.3553553553553552,0.9898208333333335,1.2138916666666673,-0.012717625000000001,17.63860416666667,0.0002503549305539199,0.0005819015976927084,2.0844420686139182e-05,0.00017475650729167382,2.057295219270863e-06,-1.2498178261692691e-06,0.004018051648984056
1.3593593593593591,0.98984,1.2133479166666663,-0.0125719375,17.63952083333333,0.00022224978732721112,0.000577222637496094,2.0470411457172047e-05,0.00017525917408853058,2.016312757161558e-06,-1.2256465736002571e-06,-0.0016535629338250146
1.3633633633633635,0.9898591666666664,1.2127854166666667,-0.012426250000000002,17.640291666666656,0.00023069978732648266,0.0005725022692708333,2.009650617728299e-05,0.00017570811718749593,2.0018481668399014e-06,-1.2014239180208302e-06,-0.0025984184021581314
1.3673673673673674,0.9898797916666665,1.2122395833333335,-0.012280354166666665,17.64089583333333,0.00020644259982605107,0.0005677435265412328,1.9722391951771107e-05,0.00017616891818576091,1.9750574544265116e-06,-1.177138240236976e-06,0.0015025308157987638
1.3713713713713713,0.9899,1.2116770833333332,-0.012134708333333332,17.641583333333354,0.0002157290581601412,0.000562935936998264,1.9348464685839573e-05,0.00017703550043402481,1.9455124294706627e-06,-1.1525933455512157e-06,0.0051624930547973236
1.3753753753753752,0.9899187500000002,1.2111270833333336,-0.011989,17.64254166666668,0.00020243801649244553,0.0005580878373333334,1.8974516034078483e-05,0.00017799426875000218,1.9019817674040976e-06,-1.1278589335208306e-06,-0.0024014600696773414
1.3793793793793792,0.9899389583333336,1.2105645833333332,-0.011843229166666665,17.643291666666677,0.00021463957899348074,0.0005531991729058161,1.8600587810786663e-05,0.0001789729481336752,1.889023119617884e-06,-1.1031373880642358e-06,-0.0034491684032786907
1.3833833833833835,0.98995875,1.2100145833333331,-0.011696375,17.643812500000003,0.0001980414539934916,0.0005477737701927083,1.824209592489976e-05,0.00017997182213541282,1.8660025506511343e-06,-1.0800608579453125e-06,0.0050471315102527115
1.3873873873873874,0.9899779166666667,1.209454166666667,-0.011545208333333334,17.644583333333326,0.00023311873263809346,0.000540533997873264,1.7939767984971968e-05,0.00017917115711806042,1.8395157590278123e-06,-1.0639658767013873e-06,0.0007623263893492549
1.3913913913913913,0.9899974999999998,1.2089041666666664,-0.011394085416666666,17.645395833333318,0.00021529914930562555,0.0005332473175177041,1.763737746397625e-05,0.00017881566889756985,1.8224954196179702e-06,-1.0478713445834214e-06,-0.0029107816834539335
1.3953953953953953,0.990016458333333,1.2083499999999998,-0.011242835416666668,17.645854166666666,0.000227777500000359,0.0005259174017937456,1.7335090862539202e-05,0.00017840517572916686,1.8119120197914448e-06,-1.0315326250710494e-06,0.004247395399090692
1.3993993993993992,0.990035208333333,1.2077958333333336,-0.011091666666666661,17.646583333333353,0.00022505831597174897,0.0005185393055555554,1.7032741443755258e-05,0.0001782396180555531,1.7845982242189006e-06,-1.0151083546875015e-06,0.0028883263882448773
1.4034034034034035,0.9900537499999998,1.207247916666667,-0.01094045,17.647458333333343,0.00021288437065947186,0.0005111167621308334,1.6730350225540837e-05,0.00017833546989583747,1.7664439184461306e-06,-9.986444330739572e-07,-0.0036189600695024637
1.4074074074074074,0.9900720833333331,1.2066875000000004,-0.010789264583333338,17.64800000000001,0.00023652734374923767,0.0005036482280841622,1.642797961532832e-05,0.00017843737356771673,1.7487904140625477e-06,-9.8203053105026e-07,0.0012209999993615384
1.4114114114114114,0.9900920833333334,1.2061437500000003,-0.010638229166666667,17.64860416666667,0.00020892100260350155,0.0004961312051974823,1.6125587914437455e-05,0.00017904612044271177,1.7238150091143622e-06,-9.653612340060754e-07,0.0032293016491848903
1.4154154154154153,0.9901120833333331,1.205577083333333,-0.010498522916666668,17.649520833333323,0.00023181280816020333,0.0004903845582348916,1.5833675479897628e-05,0.00017840363718315752,1.6974041535587785e-06,-9.497192371672708e-07,-0.005585646266808908
1.4194194194194192,0.9901327083333332,1.2050041666666673,-0.010376210416666665,17.650145833333315,0.00023370831597047115,0.00048736738238905813,1.5557179927986556e-05,0.00017604345296007122,1.6769586263891607e-06,-9.356690905493065e-07,-0.0020229379332477038
1.4234234234234235,0.9901518749999997,1.2044479166666668,-0.010254064583333335,17.650624999999984,0.00021146603732513647,0.00048431728452082916,1.528091324355416e-05,0.00017415339142795756,1.6474728064236534e-06,-9.215705857550339e-07,0.005228776042088157
1.4274274274274275,0.9901727083333332,1.203875,-0.01013185625,17.651562500000015,0.00021831770833324882,0.000481237363929336,1.5004500369773221e-05,0.00017213427630208625,1.625904124999975e-06,-9.073181096104162e-07,-0.0030753580733176022
1.4314314314314314,0.9901931250000002,1.2033062500000007,-0.010009666666666667,17.652229166666675,0.0002124020442695329,0.00047812928155555555,1.4728087152588513e-05,0.00017046529375000508,1.5959831720051474e-06,-8.92999293479166e-07,-0.0022362191839988554
1.4354354354354353,0.9902135416666668,1.2027416666666666,-0.009887479166666668,17.65268750000001,0.0001916499305556485,0.0004749881723953993,1.4451694486096919e-05,0.00016887483871528414,1.5667269109375598e-06,-8.786157944518231e-07,0.006374027343099442
1.4394394394394392,0.9902341666666666,1.20216875,-0.009765256250000002,17.6535625,0.00020696319010382602,0.00047182122870516937,1.4175301466226071e-05,0.000167237982825523,1.5356160360158619e-06,-8.640517929153384e-07,-0.0007689414062497235
1.4434434434434436,0.990255833333333,1.2016104166666668,-0.009641787499999997,17.654354166666653,0.0001865732248262919,0.0004681996838048437,1.3910762156000738e-05,0.00016605771195312216,1.507941145299583e-06,-8.4990017692206e-07,-0.004554375433372115
1.4474474474474475,0.9902783333333337,1.2010854166666662,-0.009513545833333333,17.65466666666665,0.00018340520399373617,0.00046295619567706596,1.3691159497972785e-05,0.00016581032787325867,1.491330526857521e-06,-8.370874109880889e-07,0.007328222222611203
1.4514514514514514,0.9903018750000001,1.2005437500000002,-0.009385229166666667,17.655562499999977,0.00020095433593669831,0.00045768143182248254,1.3471533793364455e-05,0.00016547405169270966,1.4750216094921623e-06,-8.243337833522996e-07,-0.002012191405640351
1.4554554554554553,0.9903264583333334,1.2000125,-0.009256972916666668,17.656208333333336,0.00021166651041637508,0.00045237303575343293,1.3251722505400601e-05,0.00016532696216145677,1.4575032548697302e-06,-8.114236843206984e-07,-0.003776043402808682
1.4594594594594597,0.9903491666666664,1.1994895833333332,-0.009128691666666666,17.656625000000016,0.00019348947482678014,0.000447031571788264,1.3032081928845847e-05,0.00016550389696180431,1.4387015726126937e-06,-7.985054800301733e-07,0.004843609374745483
1.4634634634634636,0.9903731250000002,1.1989541666666665,-0.009000418750000001,17.657500000000006,0.0002026562326393755,0.0004416570456579818,1.2812476605639896e-05,0.00016566664539062297,1.423017835538254e-06,-7.854368861156526e-07,-0.004389583333590963
1.4674674674674675,0.9903964583333336,1.19841875,-0.008872139583333332,17.657916666666676,0.00019666631510406596,0.00043625055588051664,1.259280448400818e-05,0.00016602384595051922,1.4035179996744783e-06,-7.724052165901704e-07,0.004020659721788888
1.4714714714714714,0.9904204166666668,1.1978854166666661,-0.008743864583333334,17.658583333333333,0.00020386187066057104,0.00043081004048166224,1.2373063459755417e-05,0.0001663853696831554,1.3882539363065206e-06,-7.592141571235899e-07,0.0015179930556996624
1.4754754754754753,0.9904441666666667,1.1973520833333342,-0.008615597916666667,17.659437499999985,0.00022090520399054014,0.00042533605587166234,1.2153520208522133e-05,0.00016687286468316728,1.3698655457289393e-06,-7.460200922934371e-07,-0.0067744830720926075
1.4794794794794797,0.9904672916666669,1.196825,-0.00848731875,17.65968749999999,0.00021200270833321433,0.00041983083710256516,1.1933826811334143e-05,0.0001676623463020832,1.3521467082811402e-06,-7.327148126793356e-07,0.007520735677132961
1.4834834834834836,0.9904902083333335,1.196297916666667,-0.008359037500000001,17.660562500000026,0.0001858779123256049,0.0004142912837402604,1.1714172853113306e-05,0.0001685470632552099,1.334957454162322e-06,-7.19313537394244e-07,-0.0015094830739599274
1.4874874874874875,0.9905145833333333,1.1957625,-0.008230768749999999,17.661229166666683,0.00019162692708363238,0.0004087200707840235,1.1494435416370396e-05,0.00016958211742187403,1.3127278953645403e-06,-7.058939637737762e-07,-0.002349010851105504
1.4914914914914914,0.9905385416666664,1.1952229166666666,-0.008102500000000002,17.661645833333342,0.00020467947482694093,0.0004031153270833332,1.1274699917544879e-05,0.00017057076562499753,1.2922499271873695e-06,-6.923999662083334e-07,0.004183124565770413
1.4954954954954953,0.9905616666666669,1.1947041666666662,-0.00797421875,17.662520833333335,0.00018195414930666232,0.00039747787699381516,1.105510593986471e-05,0.0001719302832031231,1.2764532614494574e-06,-6.788520758089192e-07,-0.0044338546010180835
1.4994994994994997,0.990586041666667,1.194166666666667,-0.007857781250000001,17.66295833333334,0.00018055555555474,0.0003931079821604816,1.084747217069833e-05,0.00017181294270833883,1.2548952815973399e-06,-6.6546213976931e-07,0.0032362482636472123
1.5035035035035036,0.9906110416666665,1.1936208333333331,-0.007758185416666668,17.663604166666662,0.00019430623263927416,0.0003905676423739541,1.0657206828757154e-05,0.00016954215886284645,1.2381717397430367e-06,-6.524662807442455e-07,0.0027128433163170484
1.5075075075075075,0.9906364583333329,1.1930875,-0.00765859791666667,17.66447916666665,0.00017555067708308059,0.0003880079612841623,1.0466828726045547e-05,0.00016750452523437917,1.2201052233851725e-06,-6.394121825993828e-07,-0.006115896266464915
1.5115115115115114,0.9906622916666663,1.1925583333333334,-0.007556327083333336,17.664749999999987,0.00017128826388912444,0.0003851408793430164,1.0289511113099922e-05,0.00016536499928819677,1.2022334947396237e-06,-6.283761428008983e-07,0.0063991041669169135
1.5155155155155153,0.9906900000000002,1.1920499999999996,-0.0074482125,17.66556250000002,0.00017513083333420276,0.00038162704722151055,1.0140477459004409e-05,0.00016294171062499786,1.1867118023959287e-06,-6.219039016310161e-07,-0.0018901080736100084
1.5195195195195197,0.9907181249999999,1.1915416666666665,-0.007340095833333333,17.666062500000017,0.00018678993055609716,0.0003780913264908159,9.991358373050072e-06,0.00016063002274305585,1.1712128172744102e-06,-6.154257032260857e-07,0.0010690794267702586
1.5235235235235236,0.9907462499999999,1.1910395833333336,-0.007231995833333332,17.666604166666684,0.0001726275998257254,0.00037453136126664924,9.842276772129603e-06,0.00015849538733507008,1.1541730476258981e-06,-6.089304863162587e-07,0.002347218315378541
1.5275275275275275,0.9907737500000002,1.1905354166666668,-0.007123885416666666,17.66743750000001,0.0001691716623262174,0.00037094858990353727,9.693209743709156e-06,0.00015643789281684188,1.1371428917664667e-06,-6.024634394181209e-07,-0.006889483073393876
1.5315315315315314,0.99080125,1.190027083333333,-0.007015777083333333,17.667666666666673,0.00016887426649381254,0.00036734178858364134,9.54411769467045e-06,0.0001544647397960057,1.1202710358202476e-06,-5.959050678811335e-07,0.005637888888657017
1.5355355355355353,0.9908297916666671,1.1895166666666668,-0.006907677083333333,17.66852083333333,0.00017509972222229386,0.0003637117056457247,9.395058973314099e-06,0.00015260326857639145,1.1042043060068878e-06,-5.893484558314026e-07,-0.004128437933673013
1.5395395395395397,0.9908562500000002,1.1890041666666666,-0.006799562499999999,17.668854166666655,0.0001899249826387006,0.00036005865814192715,9.245991900530808e-06,0.00015080814401041698,1.0863525428385532e-06,-5.827816935748685e-07,0.004717437066233288
1.5435435435435436,0.9908850000000001,1.1885,-0.006691464583333334,17.669562499999987,0.0001802499999998819,0.00035638180172999567,9.096841477580675e-06,0.00014921190729166693,1.070096259375022e-06,-5.762004242029126e-07,0.0003110585939793964
1.5475475475475475,0.9909127083333334,1.1879958333333331,-0.0065833479166666695,17.670229166666676,0.00017214998263948011,0.0003526820302081206,8.947799375782408e-06,0.00014770031105035188,1.0526345171962453e-06,-5.695895141037029e-07,-0.0028321358510083883
1.5515515515515514,0.9909412499999998,1.1874812499999998,-0.0064752416666666686,17.67060416666669,0.00019036423177176687,0.0003489585370249305,8.798732264155448e-06,0.00014623015171874934,1.0349280498307e-06,-5.629609594815786e-07,0.0039150516486756715
1.5555555555555554,0.9909683333333336,1.186972916666667,-0.0063671354166666685,17.671458333333344,0.00018487843315861952,0.0003452127115858289,8.649613049663454e-06,0.00014492354633246878,1.0175087750041697e-06,-5.563186086791442e-07,-0.0056479600694387955
1.5595595595595597,0.9909956249999999,1.1864604166666668,-0.006259029166666666,17.671666666666678,0.00019709634982612023,0.000341442053890816,8.500587575433094e-06,0.00014370076967881815,9.994668917319032e-07,-5.496530274503915e-07,0.007405555554896637
1.5635635635635636,0.9910237499999996,1.1859604166666664,-0.006150918750000001,17.6725625,0.00017914009982678003,0.00033764869853089856,8.351484997931075e-06,0.0001426524136328147,9.819371095789764e-07,-5.429801056245964e-07,-0.004048649739672783
1.5675675675675675,0.9910516666666668,1.1854500000000001,-0.006041395833333334,17.6729375,0.00017913083333320756,0.00033407674471831603,8.201882410329464e-06,0.00014184769062500126,9.656923298956441e-07,-5.36012626965321e-07,0.00332178776056935
1.5715715715715715,0.9910791666666668,1.1849354166666666,-0.005928420833333334,17.673583333333323,0.00019264166232657587,0.00033107965975623274,8.051027738528205e-06,0.00014159581032118125,9.479106887544769e-07,-5.28365375174487e-07,0.0009104930562102709
1.5755755755755754,0.9911079166666666,1.1844229166666664,-0.0058154250000000025,17.674333333333315,0.00018193780816044836,0.0003280568737360416,7.900204300782555e-06,0.0001414538901562531,9.302907088716037e-07,-5.207014007810413e-07,-0.005183777777403975
1.5795795795795797,0.9911360416666666,1.183914583333333,-0.005702445833333334,17.67464583333332,0.0001650093706597744,0.00032500752818456595,7.749360021635821e-06,0.00014146294941839912,9.118405568793066e-07,-5.130164369719185e-07,0.0046029995663730006
1.5835835835835836,0.9911635416666669,1.1834020833333334,-0.005589454166666666,17.675500000000017,0.00016367582899290412,0.0003219340437853993,7.598530302576195e-06,0.0001415654555295149,8.954835663888386e-07,-5.053148184594446e-07,-0.004758583333796196
1.5875875875875876,0.9911914583333333,1.1828916666666665,-0.005476472916666666,17.67577083333335,0.0001548049305555299,0.0003188344943930164,7.4477068270787505e-06,0.00014179292585069034,8.769381378470768e-07,-4.975911994615448e-07,0.006500447482267191
1.5915915915915915,0.9912199999999997,1.1823770833333336,-0.005363477083333333,17.676562500000006,0.0001552661414927492,0.00031570936357655814,7.296847915624765e-06,0.00014209197365017395,8.592793173046466e-07,-4.898634620250125e-07,-0.001278483073406278
1.5955955955955954,0.9912470833333337,1.1818770833333332,-0.005238675000000001,17.677104166666677,0.00015822655816011277,0.000311440659244375,7.1527972831547656e-06,0.0001435970128645823,8.460676268619915e-07,-4.817709314251563e-07,-0.00042838585113713634
1.5995995995995997,0.9912745833333338,1.1814125,-0.005109185416666666,17.677583333333335,0.0001436715104168318,0.0003062810160447874,7.029042024090522e-06,0.0001453867660677101,8.39081811562606e-07,-4.742289840323438e-07,0.0024224930556329127
1.6036036036036037,0.9913027083333329,1.1809541666666667,-0.005006235416666667,17.678312499999993,0.00016183956597237703,0.00030267885695291235,6.929756637022004e-06,0.00014416165796006866,8.350562923089469e-07,-4.6898407535181367e-07,-0.005024514322371942
1.6076076076076076,0.9913297916666668,1.1805020833333335,-0.0049032875,17.678583333333318,0.00015441457899223465,0.0002990548550256771,6.830487771226672e-06,0.00014305985893229341,8.321905819674784e-07,-4.637077281452578e-07,0.0033163263893811745
1.6116116116116115,0.9913564583333336,1.180039583333333,-0.0048006375000000006,17.679312499999977,0.0001857484331602155,0.0002956711712602604,6.731270866984321e-06,0.00014200269190104038,8.280611888971239e-07,-4.581343584251324e-07,-0.003507139322209696
1.6156156156156154,0.9913850000000001,1.1795791666666664,-0.004699662499999999,17.679624999999977,0.0001763228993061361,0.00029375942238609376,6.6323101078796364e-06,0.00014097189203124676,8.25096549096361e-07,-4.511905282223766e-07,0.004609859375875658
1.6196196196196198,0.9914131249999999,1.1791145833333332,-0.0045986875,17.680395833333343,0.00016588270399386928,0.000291827281610677,6.533376298556903e-06,0.00014001699544270892,8.208066264973599e-07,-4.441991680439847e-07,-0.0034801566840769738
1.6236236236236237,0.9914418750000001,1.1786354166666666,-0.0044977125,17.68072916666668,0.00019772124566008742,0.0002898745406006771,6.434431941276033e-06,0.0001391007464843757,8.163428393619204e-07,-4.3715661607363065e-07,0.0030661349823049022
1.6276276276276276,0.991469166666667,1.1781791666666666,-0.004396739583333335,17.681500000000007,0.00017301789930534994,0.00028790118103634967,6.335497868791207e-06,0.00013837406167534812,8.113815965331201e-07,-4.300514874272874e-07,-0.005442250000442073
1.6316316316316315,0.9914970833333331,1.1777083333333336,-0.00429576875,17.68179166666668,0.00018641493055504554,0.00028590782917985673,6.236540749212089e-06,0.00013767932161458385,8.074718400044086e-07,-4.229060478906725e-07,0.0036184565967118942
1.6356356356356354,0.991525625,1.177241666666666,-0.004194785416666667,17.682562499999996,0.00018539159722408272,0.0002838941919747873,6.137600165753831e-06,0.00013707200855902438,8.00599169734488e-07,-4.1570266727168935e-07,-0.004266566405988215
1.6396396396396398,0.9915537500000003,1.1767770833333333,-0.004093810416666667,17.682833333333328,0.00017694614149310617,0.0002818598829390581,6.038651105467197e-06,0.00013660228184461838,7.961238097448547e-07,-4.0844521423282795e-07,0.005113638889326921
1.6436436436436437,0.9915818749999997,1.1763124999999997,-0.0039928375000000006,17.68356249999999,0.00017223567708390952,0.0002798049570319271,5.939706097438147e-06,0.0001362100783854148,7.888820573438342e-07,-4.0113681198528093e-07,-0.0017160247396077466
1.6476476476476476,0.9916102083333326,1.1758437499999999,-0.0038918708333333333,17.683999999999994,0.0001748089192707969,0.0002777295914166493,5.840763002927116e-06,0.0001359111618489577,7.843945244466478e-07,-3.9377716895970963e-07,0.0023940000000948203
1.6516516516516515,0.9916377083333335,1.1753708333333333,-0.003790891666666667,17.684583333333315,0.00018257081597239377,0.0002756345570382639,5.741817719797573e-06,0.00013566599732638823,7.779971627127296e-07,-3.863672506901657e-07,0.0007206597229014733
1.6556556556556554,0.9916654166666667,1.1749083333333337,-0.003689920833333334,17.68512499999999,0.00017165826388776395,0.00027351844257706597,5.642868143574052e-06,0.0001355729030902801,7.700630543298826e-07,-3.788976990424705e-07,0.0011454010424358785
1.6596596596596598,0.9916935416666662,1.1744375,-0.003588943749999999,17.685604166666675,0.0001757252604168702,0.00027138281609266927,5.543930922458761e-06,0.00013554012539062407,7.640539886197371e-07,-3.7139110925282016e-07,0.002738593315768867
1.6636636636636637,0.9917222916666675,1.1739687499999996,-0.0034879687499999993,17.68627083333334,0.00017862402343915562,0.0002692263656656901,5.444976890819757e-06,0.0001356058968098933,7.579769460287282e-07,-3.638224372001957e-07,-0.002509323351034709
1.6676676676676676,0.991750625,1.1735020833333332,-0.003386993749999999,17.68668750000001,0.0001761937456601359,0.00026704952333746093,5.346041495997853e-06,0.00013576713852864403,7.491194893967647e-07,-3.5620158481826877e-07,0.0019186106768529498
1.6716716716716715,0.9917779166666664,1.173041666666667,-0.0032860104166666667,17.687333333333335,0.00015658159722153897,0.00026485130220822484,5.247085124285619e-06,0.00013604588585069532,7.421215315105063e-07,-3.485305429875649e-07,-0.002385444444314544
1.6756756756756754,0.9918060416666673,1.1725708333333333,-0.0031850479166666665,17.687770833333328,0.0001588908159715352,0.00026263505310187077,5.148147372864752e-06,0.0001364067898524308,7.339072430989597e-07,-3.4080710089928366e-07,0.0015129474830928302
1.6796796796796798,0.9918345833333336,1.1721083333333335,-0.0030840750000000004,17.688437499999985,0.00014538826388843518,0.0002603957730610417,5.0491907241579866e-06,0.00013687000812500098,7.277025153993588e-07,-3.3303055885296834e-07,-0.0033211914059734227
1.6836836836836837,0.9918618749999996,1.1716541666666669,-0.0029954062499999994,17.68881249999999,0.00013901373263802697,0.0002581760830641275,4.958264204803203e-06,0.00013634896367187462,7.184129343490024e-07,-3.26247392774284e-07,0.00257900651070031
1.6876876876876876,0.9918885416666662,1.1712208333333332,-0.0029355333333333324,17.689437500000018,0.00014800956597271764,0.0002560374357155555,4.886079699319382e-06,0.00013339321361111045,7.099194494183685e-07,-3.218752669323614e-07,-0.0009907330734790776
1.6916916916916915,0.9919158333333337,1.1707812499999999,-0.0028756645833333335,17.68981250000002,0.00015876464843800342,0.0002538899282041623,4.813903542597148e-06,0.0001304783421223945,7.010331259766039e-07,-3.174849856455254e-07,0.003242048176616663
1.6956956956956954,0.9919412500000003,1.1703562500000002,-0.0028157833333333337,17.690437500000012,0.0001474980859368369,0.0002517357392197222,4.741719036931294e-06,0.0001276279561458352,6.911093827733864e-07,-3.1309270729468735e-07,-0.001787274740365774
1.6996996996996998,0.9919679166666663,1.1699312500000003,-0.0027559166666666665,17.690812500000003,0.0001337869401032421,0.0002495753399930555,4.669542860191654e-06,0.00012486636406250015,6.815189951692699e-07,-3.0869281927621554e-07,0.0026530898434202754
1.7037037037037037,0.9919956249999998,1.1694979166666666,-0.002696047916666666,17.6914375,0.00013712291232681473,0.0002474071589643706,4.59736875140697e-06,0.00012211200510850668,6.745301244313105e-07,-3.0429018963703567e-07,-0.000919149739615932
1.7077077077077076,0.9920208333333336,1.169060416666667,-0.0026365708333333337,17.691812500000005,0.00013940884982588386,0.0002452293275741494,4.5251259398113486e-06,0.00011937101365451421,6.630384705685821e-07,-3.000348616326996e-07,0.003312131510369909
1.7117117117117115,0.9920464583333333,1.1686500000000002,-0.0025409375,17.692395833333332,0.00014884416666660627,0.0002431313449544271,4.456993593472896e-06,0.0001195916093750006,6.559945897916301e-07,-2.921093576263017e-07,-0.002120323350311537
1.7157157157157155,0.9920712499999998,1.1682395833333332,-0.00244475,17.69281249999999,0.00014127593316026754,0.00024101569743750003,4.3889384070933825e-06,0.00011993288802083233,6.514462264973328e-07,-2.84272216246354e-07,0.0006358398439942903
1.7197197197197198,0.9920962500000003,1.1678229166666665,-0.002348566666666667,17.693312499999987,0.0001542186414933422,0.00023888152627888877,4.320845746390868e-06,0.00012033914131944412,6.434276976780215e-07,-2.7643755375576374e-07,0.000442777344062506
1.7237237237237237,0.9921212500000004,1.1674145833333331,-0.00225238125,17.69374999999999,0.00014527395399377419,0.00023672802870464848,4.252778044075073e-06,0.00012085646847656258,6.383489248655121e-07,-2.6862033890951834e-07,0.0005859375003183231
1.7277277277277276,0.9921466666666664,1.1670020833333334,-0.0021561979166666674,17.694250000000007,0.00015197082899254255,0.00023455726887749566,4.184699949569224e-06,0.00012142912749566132,6.313349017535676e-07,-2.608141041749132e-07,-2.4729166739234643e-05
1.7317317317317316,0.9921720833333327,1.166591666666666,-0.0020600145833333337,17.69470833333335,0.00014096659722317995,0.00023236717324978738,4.116623919502045e-06,0.00012208959612847224,6.251630058335032e-07,-2.530151918206253e-07,0.0008386649303702143
1.735735735735736,0.9921975000000006,1.1661729166666666,-0.001963825,17.695145833333346,0.00014906176649343017,0.00023015859970270828,4.048543713194308e-06,0.0001228178614062496,6.189479545313169e-07,-2.4523083352312536e-07,0.0016056037319458483
1.7397397397397398,0.9922220833333332,1.1657604166666669,-0.001867639583333334,17.695625000000014,0.00014640093315931857,0.00022793129738676656,3.980473913242356e-06,0.00012362654884982794,6.128763761501556e-07,-2.374582834850996e-07,0.0011058593743769052
1.7437437437437437,0.9922474999999996,1.1653499999999999,-0.0017714562500000003,17.696041666666684,0.00013854416666703173,0.00022568527608766924,3.912391617403259e-06,0.00012453320760416674,6.074444490625475e-07,-2.296891767097525e-07,0.003442664929877992
1.7477477477477477,0.9922722916666666,1.1649312499999995,-0.0016752708333333335,17.69660416666667,0.00016018277343898824,0.000223422425968316,3.844317641973186e-06,0.00012549617929687477,6.011266827474304e-07,-2.2194003098936642e-07,0.0002009683159940323
1.7517517517517516,0.9922970833333341,1.1645145833333335,-0.0015790879166666667,17.697,0.00016203520399282745,0.000221140023018104,3.776241579643144e-06,0.00012654590732378516,5.953293712066345e-07,-2.1419561196992897e-07,0.00264933333363615
1.755755755755756,0.9923225000000001,1.1641083333333333,-0.0014829022916666666,17.69756249999999,0.00015595493055564624,0.0002188391257933698,3.7081613371459863e-06,0.00012768641524826384,5.892968661457768e-07,-2.0646599859845039e-07,-0.0003851080729759815
1.7597597597597598,0.9923468749999994,1.1636937499999997,-0.00138671375,17.69799999999999,0.00015018954427103992,0.00021651910830889422,3.640083185452416e-06,0.00012890283224739597,5.831493187760439e-07,-1.9874824455219244e-07,0.0007960000002071865
1.7637637637637638,0.9923733333333337,1.1632895833333332,-0.0012905377083333332,17.698520833333315,0.00011984530816011585,0.0002141805540900364,3.5720112705484766e-06,0.00013021303133637111,5.765165974175325e-07,-1.9103907584928622e-07,-0.0011813546001349096
1.7677677677677677,0.9923958333333339,1.162872916666667,-0.0012138160416666664,17.698999999999987,0.00013907968315907127,0.0002127595672836594,3.513296318360399e-06,0.00012948421733637158,5.709753983420582e-07,-1.8521314446323522e-07,-0.0023093333328461085
1.7717717717717716,0.9924208333333332,1.1624500000000002,-0.0011500933333333334,17.69943750000002,0.00014124749999955277,0.00021195103532462223,3.4608304481854548e-06,0.00012743807866666726,5.638774611459837e-07,-1.8064036837808358e-07,-0.0005044830732003902
1.775775775775776,0.992444583333333,1.16203125,-0.0010863593750000003,17.699937500000015,0.00013962402343703495,0.00021113253164168296,3.408372893245832e-06,0.00012543041748046897,5.578406025391412e-07,-1.7606067473961597e-07,-0.0038291705732262926
1.7797797797797799,0.9924672916666665,1.16161875,-0.0010226306250000002,17.700208333333343,0.00013979631510441237,0.00021030755993814546,3.355907024373575e-06,0.0001234885749908858,5.491945162239841e-07,-1.7146596111555462e-07,0.0030416232633001528
1.7837837837837838,0.9924922916666672,1.1611979166666668,-0.0009589060416666668,17.700750000000014,0.00014231499565942052,0.00020947445753658847,3.3034369554987486e-06,0.00012159407286241363,5.425144124348283e-07,-1.668658074566471e-07,-0.00030056250051302413
1.7877877877877877,0.992515833333333,1.1607874999999999,-0.0008951718750000001,17.70106250000001,0.00012029651041678413,0.00020863241731420898,3.250981474052583e-06,0.00011975682285156265,5.328620213021508e-07,-1.622548564070964e-07,0.004261371093434718
1.7917917917917916,0.9925389583333327,1.1603583333333332,-0.0008314431249999999,17.701625,0.0001435382638896865,0.0002077826606632235,3.1985134637448445e-06,0.00011795779211979155,5.274924380382701e-07,-1.5763504771504312e-07,0.0008056927086386168
1.795795795795796,0.9925635416666664,1.1599416666666669,-0.0007677152083333333,17.702,0.00015199659722187064,0.00020692582169222698,3.146043358943298e-06,0.00011623235827951399,5.211373106596557e-07,-1.530043055381138e-07,0.0027376666668033067
1.7997997997997999,0.992586666666667,1.1595312500000003,-0.0007039870833333334,17.70256249999999,0.00012686360677016673,0.00020606002718649984,3.0935815836968164e-06,0.00011455333522135446,5.132820309245137e-07,-1.4836371060625957e-07,-0.0011357330728287707
1.8038038038038038,0.9926099999999997,1.1591062499999998,-0.0006402579999999998,17.702999999999985,0.00013936787760471248,0.00020518590302676925,3.0411198107169165e-06,0.00011292575566249964,5.048910227864733e-07,-1.4371816909729181e-07,-0.0003756666662866337
1.8078078078078077,0.9926343749999996,1.1586958333333335,-0.0005765296041666666,17.70345833333331,0.00012188248263811374,0.00020430428028218615,2.9886475908463232e-06,0.00011135749180789939,4.971379179426817e-07,-1.3906317892987856e-07,-0.0013952934019130225
1.8118118118118116,0.9926577083333332,1.1582812500000004,-0.0005128006245833334,17.703999999999983,0.00011371256510295247,0.0002034134938527603,2.9361878686416664e-06,0.00010983868177649774,4.902315104166607e-07,-1.3439316413456025e-07,-0.00390766666583886
1.815815815815816,0.9926789583333336,1.1579083333333335,-0.0004397249437500001,17.7041875,0.00012120826388817285,0.0002008556003071774,2.892231208455415e-06,0.00010971648924265636,4.829039378472509e-07,-1.3340833186435399e-07,0.0034116315106871298
1.8198198198198199,0.9927006249999998,1.1575416666666667,-0.0003656872458333334,17.704708333333347,0.0001285399305555046,0.00019811585617156814,2.8491498389124376e-06,0.00010978886985399313,4.775232395834331e-07,-1.3282106742759277e-07,-3.050173694418845e-05
1.8238238238238238,0.9927220833333329,1.1571791666666666,-0.00029164991875,17.70500000000001,0.00012804289930601342,0.0001953647319915598,2.806070531335058e-06,0.00010991681410419272,4.7177515755212727e-07,-1.322432225446268e-07,0.0038083333328700064
1.8278278278278277,0.9927437499999998,1.1568125000000002,-0.00021761162499999996,17.705541666666672,0.00014108984374949785,0.00019260347851399827,2.762993300584998e-06,0.00011009634982031249,4.643297161458224e-07,-1.316831126736823e-07,-0.0009973767364499508
1.8318318318318316,0.9927645833333343,1.156454166666667,-0.00014357379166666669,17.70600000000001,0.00011584373263850978,0.00018983126156634641,2.719916025101718e-06,0.00011033230126371538,4.592531839410029e-07,-1.311385477387509e-07,-0.0022276666670677514
1.835835835835836,0.9927860416666671,1.1560895833333333,-6.953520833333336e-05,17.706333333333337,0.00012770864149325156,0.00018704766485480207,2.676844985111447e-06,0.0001106197162790799,4.5394591558156077e-07,-1.306127913484591e-07,-0.0011151111110052625
1.83983983983984,0.9928072916666664,1.1557249999999997,4.5031000000000145e-06,17.70679166666666,0.00012472437500132827,0.00018425310472209035,2.633759366186222e-06,0.0001109621255858333,4.4696351666671945e-07,-1.3010382059806672e-07,-0.0015127934021847977
1.8438438438438438,0.9928285416666665,1.1553604166666667,7.854147291666669e-05,17.706999999999997,0.00012772426649276802,0.0001814471645703655,2.590675782744375e-06,0.00011135781404205295,4.416598095920639e-07,-1.2960084901445888e-07,0.004859333333115501
1.8478478478478477,0.9928493750000008,1.1550041666666668,0.0001525797083333333,17.707562499999984,0.00011329164930518054,0.00017863088609927158,2.5476005000848893e-06,0.00011180630945954864,4.3685096388877314e-07,-1.2912022951080557e-07,0.0007719752609318675
1.8518518518518516,0.9928718750000005,1.154633333333333,0.00022661672229166662,17.70799999999998,0.00012394888888933586,0.00017580322819451112,2.504523144565031e-06,0.00011231144521796528,4.297850298611635e-07,-1.2865258442540687e-07,-0.00118066666601635
1.855855855855856,0.9928927083333333,1.154264583333333,0.00030065574104166666,17.708458333333304,0.0001399383289939493,0.00017296460612537865,2.4614436658817716e-06,0.00011286816383976637,4.2466312239577973e-07,-1.282059570074195e-07,-0.001996543401673989
1.85985985985986,0.9929139583333334,1.1539145833333333,0.0003746933125,17.70889583333331,9.988437065966416e-05,0.00017011564658823446,2.418360002147895e-06,0.00011347675576210941,4.182630055121257e-07,-1.2776860942714974e-07,-0.003741635849621616
1.8638638638638638,0.9929343750000003,1.153541666666667,0.00043591604166666665,17.70899999999998,0.0001249565972216704,0.00016811622720461767,2.379202714446658e-06,0.00011278997443576382,4.122016840278333e-07,-1.266209595264409e-07,0.00673566666756642
1.8678678678678677,0.9929558333333333,1.15316875,0.00047712833333333327,17.70960416666668,0.00013308402343725767,0.00016745401522019724,2.3462006269865554e-06,0.00011001884959375009,4.0766213958326807e-07,-1.243423167794445e-07,0.0007535933152098551
1.8718718718718717,0.9929770833333332,1.1528187499999998,0.0005183400000000001,17.71000000000001,0.00010059631510461742,0.00016679028197773334,2.3131714565369053e-06,0.0001072704291250001,4.0314171054687105e-07,-1.2206292563375e-07,-0.00014166666721848742
1.875875875875876,0.9929981249999994,1.1524375,0.000559551875,17.710458333333335,0.0001294752604170668,0.00016612148503251736,2.2801485329918187e-06,0.00010457268605468739,3.970584283853851e-07,-1.197830547971224e-07,-0.0009593767362048311
1.87987987987988,0.993018958333333,1.1520708333333336,0.0006007635416666667,17.71100000000001,0.00013487831597136513,0.00016545054150033742,2.2471276752372905e-06,0.0001018943042491318,3.9259011857642816e-07,-1.1750226302573783e-07,-0.006812666666860423
1.8838838838838838,0.9930397916666661,1.1517166666666665,0.0006419741666666667,17.711041666666677,9.871972222241787e-05,0.00016477474416933262,2.2141068363999846e-06,9.923473601388896e-05,3.87883431250005e-07,-1.1522190603322916e-07,0.007753081597115852
1.8878878878878878,0.9930612500000003,1.1513375,0.0006831881249999999,17.711666666666662,0.00013029442708334393,0.00016409679565252563,2.181092226575677e-06,9.662301713281307e-05,3.842457544270878e-07,-1.1294164249386718e-07,-0.0010527777780566794
1.8918918918918917,0.993082083333333,1.1509749999999999,0.0007244010416666667,17.711999999999993,0.00012529937499983212,0.0001634142014641656,2.148063064381873e-06,9.402834440104166e-05,3.775447718750156e-07,-1.1066118858181431e-07,0.002347666666707937
1.895895895895896,0.9931031249999996,1.1506125,0.0007656177083333332,17.71247916666665,0.00010754151041636462,0.00016272966285801974,2.1150526349843643e-06,9.146444457031283e-05,3.726883736979237e-07,-1.0838053059385845e-07,-0.0002515629335562153
1.8998998998999,0.9931239583333332,1.1502416666666668,0.0008068210416666664,17.71299999999999,0.00012744159722166692,0.00016204091480672385,2.082025545801326e-06,8.893998699826405e-05,3.676854076388568e-07,-1.0610066160897572e-07,-0.004743999999675452
1.9039039039039038,0.9931454166666674,1.149870833333333,0.0008511393750000001,17.713166666666655,0.00011998331597329326,0.00016135118676432463,2.0490234927461038e-06,8.667444925260464e-05,3.6105850312492354e-07,-1.0376750496546881e-07,0.00435163888948864
1.9079079079079078,0.9931654166666668,1.149508333333333,0.0009216972916666666,17.713666666666644,0.00010559159722300926,0.00016068672410253436,2.0161028932907024e-06,8.633253241840336e-05,3.5915240062498157e-07,-1.0099604927947387e-07,-0.0006534444432304554
1.9119119119119117,0.9931854166666664,1.1491291666666668,0.0009922583333333334,17.713999999999974,0.00011465831597190501,0.00016000959006659725,1.983180237662441e-06,8.606200829861096e-05,3.5475506031249545e-07,-9.822723439604165e-08,0.0014956666676084751
1.915915915915916,0.9932054166666667,1.1487604166666674,0.0010628183333333333,17.714458333333344,9.742176649152334e-05,0.0001593237505236639,1.9502617276696507e-06,8.583032689236068e-05,3.5108080338541507e-07,-9.545909466104168e-08,-0.0009923767366899483
1.91991991991992,0.9932252083333332,1.1483791666666667,0.0011333733333333334,17.715000000000007,0.0001252895659720199,0.00015862796488728893,1.917353643480647e-06,8.566809261111074e-05,3.4662412371530804e-07,-9.269509865011103e-08,-0.007475000000283671
1.9239239239239239,0.9932447916666672,1.1480124999999999,0.0012039370833333333,17.715000000000007,0.0001089665104170301,0.00015792157716604154,1.8844351469365158e-06,8.554434578645818e-05,3.425885016666738e-07,-8.993123930061105e-08,0.006899999999745887
1.9279279279279278,0.9932647916666667,1.1476395833333333,0.001274495833333333,17.7155625,0.00010047009982638855,0.00015720545203748272,1.8515145621567808e-06,8.546729953993137e-05,3.3926150955729125e-07,-8.717019496984375e-08,0.00030364192718934646
1.9319319319319317,0.9932845833333334,1.1472687500000005,0.0013450541666666666,17.716000000000005,9.31652734363908e-05,0.00015647999595539937,1.8186064772543404e-06,8.54530541927077e-05,3.355014371615237e-07,-8.441241304796867e-08,-0.002280999999868527
1.935935935935936,0.9933045833333335,1.1468854166666667,0.001415610416666666,17.716291666666667,0.0001225910373261474,0.00015574354714822483,1.7856879820013014e-06,8.550289077691002e-05,3.3136059006076476e-07,-8.165664058129343e-08,0.0013429149304897692
1.93993993993994,0.9933243750000006,1.1465104166666664,0.0014861687499999993,17.716770833333324,0.00012219780816047354,0.00015499817744652345,1.752771541846861e-06,8.560454720052163e-05,3.2950802148433784e-07,-7.890002164486984e-08,-0.0020937608506415017
1.9439439439439439,0.9933445833333336,1.1461479166666668,0.0015567333333333336,17.716999999999988,8.870312065911712e-05,0.00015424199799555558,1.7198551293396935e-06,8.572833319444402e-05,3.2472078291669023e-07,-7.614801219666662e-08,0.0029110000002674496
1.9479479479479478,0.9933643749999996,1.1457750000000002,0.0016272895833333335,17.717479166666646,9.339937499941442e-05,0.00015347630361197485,1.6869387193756642e-06,8.591936098958268e-05,3.1943954458330516e-07,-7.339892530197918e-08,-0.0001096879333886136
1.9519519519519517,0.9933831249999997,1.1454395833333335,0.0016972895833333335,17.717999999999986,9.732759982572503e-05,0.00015196983307030817,1.6596058718154835e-06,8.646982687065922e-05,3.19061755720495e-07,-7.159836310823786e-08,-0.005857333332699
1.955955955955956,0.9934020833333334,1.145125,0.00176704375,17.717999999999986,0.00010748437500018859,0.0001501392230522526,1.6347044047021745e-06,8.718902578124963e-05,3.157819127604366e-07,-7.021548319251292e-08,0.006226000000822296
1.95995995995996,0.9934197916666672,1.1448104166666666,0.0018367958333333327,17.718541666666688,0.00011744322482609704,0.00014829534773331597,1.609807087646859e-06,8.7969080043404e-05,3.145251725998056e-07,-6.883649710370658e-08,-0.0010937934032995145
1.9639639639639639,0.9934375000000002,1.1444979166666671,0.0019065458333333337,17.71900000000002,0.0001182687456586784,0.000146442999652066,1.5849118484690952e-06,8.878101572048439e-05,3.128972243880691e-07,-6.746206515424475e-08,-0.004002666667702215
1.9679679679679678,0.9934560416666666,1.1441937500000003,0.0019763000000000003,17.71900000000002,0.00010399579426989547,0.00014458007164333333,1.5600124504212127e-06,8.962155854166671e-05,3.103414439843284e-07,-6.609632258458339e-08,0.0089139999992085
1.9719719719719722,0.9934745833333332,1.14388125,0.002046058333333333,17.71960416666668,0.00010443589843789347,0.00014270864529659715,1.5351088798396386e-06,9.051265276041739e-05,3.0864836231761003e-07,-6.473217444684042e-08,-0.00020515668472853577
1.975975975975976,0.9934941666666668,1.1435687499999998,0.0021158229166666673,17.720000000000017,0.00010468069010460823,0.00014082746005197484,1.510211561332503e-06,9.144436529947902e-05,3.0697330902342325e-07,-6.337583819581166e-08,-0.0027750000006108166
1.97997997997998,0.9935129166666666,1.1432583333333335,0.0021855666666666666,17.720104166666683,9.788326388848745e-05,0.00013893663167888892,1.4853163121813448e-06,9.242852861111048e-05,3.061929908159298e-07,-6.202333253284722e-08,0.006866655815542799
1.983983983983984,0.9935314583333335,1.14294375,0.0022553187499999997,17.72066666666667,0.00011083433593750414,0.00013703416233589846,1.4604023141374499e-06,9.346628042968767e-05,3.04280941917944e-07,-6.067698701336852e-08,-0.0001521111108218065
1.9879879879879878,0.9935497916666662,1.1426270833333334,0.0023250604166666663,17.721,0.0001179317664927737,0.00013512409405884985,1.435511236031498e-06,9.456049753038239e-05,3.019060639820611e-07,-5.9335928119922064e-08,0.0005340000003002388
1.9919919919919922,0.9935681249999994,1.1423145833333332,0.0023948333333333334,17.721312499999993,0.00011947603732642698,0.00013320373163888886,1.4106138951113709e-06,9.56490420138895e-05,2.999062242943414e-07,-5.799878866854153e-08,0.0007082773436764
1.995995995995996,0.9935852083333332,1.142002083333333,0.002458072916666667,17.721812499999988,0.0001124916623265193,0.00013139933586968317,1.3865414850158834e-06,9.635685818142363e-05,2.9887576230990285e-07,-5.672122054915364e-08,-0.0038882851558810216
2.0,0.9936041666666665,1.1416770833333334,0.0024854,17.72199999999999,0.00010260405815953888,0.00013028341183999996,1.3671061530432328e-06,9.456952708333322e-05,2.9680049275173575e-07,-5.573777905749997e-08,0.002591000000279564


==> figs/data/cyl_LES_LO/cylinderLES_finep1_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9957325,1.123997916666667,0.031035250000000004,17.73881250000001,0.00026201666232616994,0.00015439242410416666,4.790199187359499e-06,-9.322300989585836e-05,-8.705331348089746e-07,2.7050259302085202e-08,0.0036977565100642096
-1.995995995995996,0.9957212500000003,1.1242125,0.031194124999999993,17.73854166666668,0.0002316715104169198,0.0001561744821510422,4.858736535335724e-06,-9.509608489582239e-05,-8.850294346354228e-07,2.8639230986979767e-08,0.004764539929851708
-1.991991991991992,0.9957093750000002,1.1244208333333334,0.03135297916666666,17.73845833333335,0.0002340395659710115,0.00015789903070789995,4.927277770833332e-06,-9.68179620659676e-05,-8.991697916666878e-07,3.0158078124998045e-08,-0.00019571007038621246
-1.987987987987988,0.9956964583333336,1.1246249999999995,0.031511916666666674,17.73831250000002,0.00024152604166771674,0.00015957619132638858,4.995814500106443e-06,-9.865178124998653e-05,-9.151453072917326e-07,3.144563721874931e-08,-0.004188680990694138
-1.983983983983984,0.9956831249999998,1.124833333333334,0.03168312500000001,17.737854166666676,0.00026247222222108846,0.00016152959023437406,5.073503945169937e-06,-9.933927083337346e-05,-9.279337083334217e-07,3.413742505208018e-08,0.002487895399269746
-1.97997997997998,0.9956679166666667,1.1250812500000007,0.03188279166666667,17.737541666666655,0.0002692642317689842,0.00016423342887326368,5.172523298453542e-06,-9.833526848961743e-05,-9.393877503906733e-07,3.978078882204696e-08,0.0035739565979611143
-1.975975975975976,0.9956520833333333,1.125327083333333,0.032082416666666676,17.737416666666658,0.0002597888498270251,0.00016686437415972216,5.271544530677073e-06,-9.727487378473343e-05,-9.498791325955049e-07,4.531102941840029e-08,-0.001991673610575617
-1.971971971971972,0.9956370833333333,1.1255749999999993,0.03228206249999999,17.73722916666666,0.00027050270833495205,0.00016939969074609399,5.370559096819104e-06,-9.650749843747447e-05,-9.602189354166956e-07,5.066618667187283e-08,-0.005340177517041411
-1.967967967967968,0.9956214583333335,1.1258124999999997,0.03248179166666667,17.736625,0.00028579817708340727,0.0001718540434565972,5.469567040500327e-06,-9.553208072915487e-05,-9.726535490885285e-07,5.5828620468141995e-08,0.006091942708337683
-1.9639639639639639,0.9956062499999999,1.126060416666667,0.03268141666666667,17.7365,0.00028168801649219866,0.00017423958799305515,5.568585150422279e-06,-9.489550225695587e-05,-9.85204854188427e-07,6.08740261345473e-08,0.0005260833332272341
-1.95995995995996,0.9955906249999996,1.1263020833333337,0.032881124999999976,17.736374999999995,0.0002936170789920034,0.0001765399520677097,5.6676008379965115e-06,-9.420458984372992e-05,-9.97577015516501e-07,6.565883200026218e-08,-0.005039807291723264
-1.955955955955956,0.9955752083333332,1.1265541666666676,0.03308081250000001,17.735937499999995,0.0002694595659704646,0.00017875776100650964,5.766607926626758e-06,-9.397299192712844e-05,-1.0099026829688427e-06,7.048820101588682e-08,0.0006876627602423468
-1.951951951951952,0.9955597916666666,1.12679375,0.0332804375,17.73554166666667,0.0002900116276043363,0.00018090206314192673,5.865625136026606e-06,-9.323063893229566e-05,-1.0222259895052444e-06,7.503918328203007e-08,0.004936789930752639
-1.947947947947948,0.9955433333333333,1.1270416666666658,0.03348012499999999,17.735437500000007,0.0002958315972239056,0.0001829562299843757,5.9646336188435646e-06,-9.312088020829723e-05,-1.0350294072916511e-06,7.938527808645877e-08,-0.0013683164061717434
-1.9439439439439439,0.9955291666666669,1.1272895833333332,0.03367977083333333,17.73527083333334,0.00028486197482724407,0.0001849522032808164,6.063650184964782e-06,-9.289649613714035e-05,-1.0481763194748091e-06,8.365924417113634e-08,-0.005248198350784605
-1.93993993993994,0.9955131249999999,1.127522916666667,0.03387941666666667,17.734645833333353,0.00031082239149249347,0.00018684137632638876,6.162670605276974e-06,-9.242286163196195e-05,-1.0599472150564493e-06,8.775849039461784e-08,0.0071288328987293426
-1.935935935935936,0.9954972916666662,1.1277833333333338,0.03407914583333333,17.73450000000002,0.0002922530555538039,0.0001886743192703994,6.261674046868554e-06,-9.29760184027878e-05,-1.0741015002778179e-06,9.16230572232639e-08,0.0020930833326815446
-1.931931931931932,0.9954827083333332,1.1280166666666676,0.03427887499999999,17.734375000000014,0.00031589972222079155,0.00019040664540104202,6.360693928644653e-06,-9.276731458335297e-05,-1.0861243781250506e-06,9.54457782317677e-08,-0.003264973958948758
-1.927927927927928,0.9954666666666666,1.128275,0.03447845833333333,17.73397916666666,0.00029135770833343955,0.00019207341095659716,6.4597071173212724e-06,-9.318257604166297e-05,-1.1002524138541272e-06,9.903079861302225e-08,0.0007745828993392934
-1.9239239239239239,0.99545125,1.1285083333333328,0.03467816666666666,17.733541666666643,0.0003147749305572045,0.00019364767330555554,6.5587136777705865e-06,-9.316256805553397e-05,-1.1143739090451003e-06,1.0247789342742853e-07,0.006499956597792789
-1.91991991991992,0.9954362500000005,1.12876875,0.034877812499999994,17.733458333333314,0.00028944235677097474,0.00019515694521484383,6.657715893748995e-06,-9.4172318359384e-05,-1.128883433476716e-06,1.058106421399711e-07,-0.0005444600691362211
-1.915915915915916,0.9954206249999995,1.1290020833333334,0.03507749999999999,17.73331249999998,0.0003084624956595228,0.00019658982708333395,6.756730249074347e-06,-9.417474479166132e-05,-1.142446659865524e-06,1.0892803925520858e-07,-0.005372222655182668
-1.911911911911912,0.9954049999999995,1.1292499999999996,0.0352771875,17.732645833333322,0.0003111041666679082,0.0001979262920898436,6.855748418478523e-06,-9.488898437497867e-05,-1.1578343104166677e-06,1.1187625635676921e-07,0.00827174956663157
-1.907907907907908,0.99538875,1.1294854166666672,0.035476833333333326,17.73252083333332,0.0003272768706583662,0.00019918804663888903,6.954762215712952e-06,-9.514921284724254e-05,-1.1713455760069578e-06,1.147063683527788e-07,0.002496562066539809
-1.9039039039039038,0.9953737500000002,1.12974375,0.035676500000000014,17.732374999999987,0.0003061426692705371,0.00020036859774999927,7.053763067656714e-06,-9.642789687500791e-05,-1.187323039453071e-06,1.1733596165625066e-07,-0.0021231406245192375
-1.8998998998999,0.99535875,1.129983333333333,0.035876125,17.73202083333332,0.0003209997222235472,0.00020148490498437459,7.152774159813344e-06,-9.70274812499769e-05,-1.2014592973957883e-06,1.1988984059505282e-07,0.0002288328996655764
-1.8958958958958958,0.9953427083333337,1.13023125,0.03607291666666666,17.731541666666658,0.00030648819010381523,0.00020256551649305604,7.250995550302293e-06,-9.840436197916524e-05,-1.2170744789452944e-06,1.2220518843316084e-07,0.0070134565974058205
-1.8918918918918919,0.9953279166666675,1.1304645833333336,0.03625947916666666,17.73147916666666,0.0003352424956586386,0.00020380850389540022,7.346530185162687e-06,-9.997367469617713e-05,-1.2338770643923245e-06,1.242074375407994e-07,-0.0007701046006900469
-1.887887887887888,0.995312291666666,1.130710416666667,0.03644610416666667,17.73133333333333,0.0003252036414924664,0.00020498357440581626,7.442054206862001e-06,-0.00010213546150174974,-1.2495518542795055e-06,1.2625745967803792e-07,-0.0053901111111258615
-1.8838838838838838,0.9952964583333331,1.1309583333333342,0.036632666666666674,17.730791666666672,0.0003103315972199372,0.00020609148288888864,7.537573558206393e-06,-0.0001043946388889147,-1.268066916406378e-06,1.2800583067916336e-07,0.0038185399306485124
-1.87987987987988,0.995281666666667,1.1311875000000005,0.03681929166666666,17.73052083333334,0.00033775651041567656,0.00020712309449826406,7.633117826472728e-06,-0.00010610582552085523,-1.2833574750000757e-06,1.2969708783888653e-07,0.003422645399268731
-1.8758758758758758,0.9952658333333334,1.131439583333333,0.03700593750000001,17.730416666666674,0.0003173859331602191,0.00020808350641275978,7.728630409281849e-06,-0.00010881583919272048,-1.302422626280484e-06,1.3119806845377322e-07,-0.002675173611237369
-1.8718718718718719,0.9952500000000004,1.1316749999999993,0.03719247916666667,17.73012500000001,0.0003200277083346137,0.00020898407677039923,7.824171957183972e-06,-0.00011094469427080228,-1.3191393074478934e-06,1.3260646678598152e-07,-0.002332515625312226
-1.867867867867868,0.9952333333333337,1.1319625,0.03738083333333334,17.729541666666687,0.00030881526041715013,0.00020915454930555463,7.917633174294829e-06,-0.00011365988541667954,-1.3352537810937417e-06,1.3402625382985952e-07,0.007102289929775907
-1.8638638638638638,0.9952154166666664,1.1322624999999995,0.037570479166666663,17.72945833333335,0.00030871442708368946,0.00020876742852039961,8.009567075930007e-06,-0.00011595716744789569,-1.350414546440014e-06,1.3551313545130902e-07,-0.0016094600702558637
-1.85985985985986,0.9951970833333329,1.1325583333333338,0.03778197916666667,17.729333333333347,0.00031578826388800607,0.00021015955024956587,8.132043326093858e-06,-0.00011635785503472801,-1.3631577897743635e-06,1.4089488257573853e-07,-0.008010444445233134
-1.8558558558558558,0.9951781250000001,1.1328541666666667,0.03800810416666666,17.728624999999976,0.0003164370659720639,0.0002126986009891496,8.275079456184992e-06,-0.00011551417230902528,-1.3773031318575573e-06,1.488030289233516e-07,0.0056472760427368485
-1.8518518518518519,0.9951589583333336,1.1331437499999995,0.03823429166666666,17.72847916666664,0.0003352418359388043,0.0002151431074149308,8.418105194104956e-06,-0.00011465697109373091,-1.3872914519790657e-06,1.5672173604235947e-07,-0.00022356293283110062
-1.8478478478478477,0.9951414583333335,1.1334229166666667,0.03846152083333333,17.728354166666644,0.00035665864149292403,0.00021874474852039963,8.570334302727603e-06,-0.0001142316223524259,-1.400822726562462e-06,1.6607627299479265e-07,-0.006624792099671595
-1.8438438438438438,0.995123125,1.1336979166666674,0.03869004166666667,17.72774999999999,0.0003561170789911916,0.00022367442583159643,8.733112394581075e-06,-0.00011446546657990775,-1.4158656911893055e-06,1.775688785737858e-07,0.004379937500516462
-1.83983983983984,0.9951041666666666,1.1339708333333338,0.03891854166666667,17.727499999999992,0.00036639914930503004,0.00022850961453993067,8.895854766176439e-06,-0.00011488695920140735,-1.4290954493663633e-06,1.8884725132335248e-07,0.0024104166669758342
-1.8358358358358358,0.9950864583333336,1.1342437500000002,0.03914714583333333,17.727395833333322,0.0003702822526032712,0.0002332322231037333,9.058615601471929e-06,-0.0001155304917968697,-1.4444335437630457e-06,1.9992203350620782e-07,-0.004729698350388389
-1.8318318318318318,0.9950681250000004,1.1345083333333332,0.03937566666666667,17.72691666666666,0.0003950082638897179,0.00023785062455555545,9.221363605365637e-06,-0.00011591779722224665,-1.4596211706423761e-06,2.1079409815069154e-07,0.0016338263888542315
-1.8278278278278277,0.995049583333333,1.1347916666666664,0.03960416666666667,17.72652083333333,0.0003770399305562666,0.0002423641493055559,9.384134240426303e-06,-0.00011710329861110147,-1.4736496250000378e-06,2.2151619583333547e-07,0.004625812065796708
-1.8238238238238238,0.9950322916666664,1.1350666666666664,0.03983274999999999,17.726437499999996,0.0003819955555561805,0.00024678119410416737,9.54690873339411e-06,-0.0001182434333333246,-1.4903043066666176e-06,2.3209732112083708e-07,-0.002419774739450986
-1.8198198198198199,0.995015,1.135341666666667,0.040061270833333336,17.72610416666667,0.0003763832638885578,0.00025108416255164873,9.709712109936493e-06,-0.000119271663368066,-1.5048598685763842e-06,2.4250679646571173e-07,-0.0012272608505554672
-1.8158158158158157,0.9949975000000002,1.1356020833333338,0.040289750000000006,17.725708333333344,0.00041207499565865113,0.0002552922949374996,9.872485855576987e-06,-0.00011995737031254144,-1.5209661035156812e-06,2.5263302721353656e-07,0.0023890815970162294
-1.8118118118118118,0.9949785416666671,1.1358833333333334,0.04051833333333333,17.725479166666677,0.0004003030555559395,0.00025938341388888906,1.0035238541771252e-05,-0.00012174536111110579,-1.537624838541675e-06,2.6260392552083334e-07,0.0005133120656637402
-1.8078078078078077,0.9949599999999995,1.1361687499999995,0.04074695833333334,17.72537500000001,0.00037057152343833444,0.00026337496991492987,1.0197966095905205e-05,-0.00012379571588540944,-1.5533913705729162e-06,2.7250977131423515e-07,-0.006627223958787454
-1.8038038038038038,0.9949410416666663,1.13643125,0.04097547916666667,17.724812500000024,0.00039693069010415805,0.00026726635706206606,1.0360743154373272e-05,-0.00012487750872395426,-1.569391925520871e-06,2.8214918170312016e-07,0.003105173176095377
-1.7997997997997999,0.9949247916666663,1.1367062499999998,0.041203979166666675,17.72450000000002,0.0004051512109379818,0.0002710529341662315,1.0523530306907203e-05,-0.0001265498102864665,-1.5867281670573803e-06,2.9150800827213466e-07,0.00397474999908809
-1.7957957957957957,0.9949064583333332,1.1369812500000003,0.04143254166666666,17.724416666666688,0.00039447048177021493,0.0002747278243732643,1.068627764476953e-05,-0.00012866884817709645,-1.6039896376302177e-06,3.0092683604080146e-07,-0.0036961736122407274
-1.7917917917917918,0.9948879166666668,1.137247916666667,0.04166102083333333,17.72395833333332,0.00042342603732636874,0.0002783093431245661,1.08490642900187e-05,-0.00013022164891494242,-1.6189953984810585e-06,3.0999656114105736e-07,0.001717664931334184
-1.7877877877877877,0.9948697916666663,1.1375229166666667,0.04188962500000001,17.72366666666665,0.000418697391492584,0.0002817739006927076,1.101182762883036e-05,-0.00013249174140626818,-1.6367370779948805e-06,3.1895259578385183e-07,0.0020565555564644455
-1.7837837837837838,0.9948522916666666,1.1378041666666658,0.04211816666666666,17.723458333333316,0.0004016783159743742,0.00028514336997222307,1.1174594871868328e-05,-0.00013503802569440199,-1.6548905585069652e-06,3.276896037430545e-07,-0.0016002934019638815
-1.7797797797797799,0.9948339583333331,1.1380729166666665,0.04234672916666669,17.723083333333324,0.0004150363498267584,0.0002884045288849813,1.1337336646534249e-05,-0.00013714474066841426,-1.6736047276476052e-06,3.361778876818554e-07,0.001275493055914012
-1.7757757757757757,0.9948156249999999,1.1383437500000009,0.042575229166666666,17.722749999999994,0.0004172568359350759,0.00029156236140581563,1.150010949949207e-05,-0.0001394960266927342,-1.6908585299479315e-06,3.4458670629947983e-07,0.0024657708335098505
-1.7717717717717718,0.9947979166666668,1.1386187500000005,0.04280377083333334,17.722479166666663,0.00042025881510321383,0.00029462053578081554,1.1662842627760149e-05,-0.00014219687486981963,-1.7073891764323617e-06,3.5282916574435355e-07,0.0014405203992851057
-1.7677677677677677,0.9947795833333334,1.1388916666666664,0.043032458333333336,17.722312499999994,0.0004278549305558599,0.00029755544645659643,1.1825558530051998e-05,-0.00014505819201388742,-1.726963687152786e-06,3.6090835381423575e-07,-0.0032770143229754467
-1.7637637637637638,0.9947620833333333,1.13916875,0.043260916666666656,17.721854166666663,0.00042372569010429295,0.0003004055891597231,1.1988374179074352e-05,-0.0001479010296875083,-1.7455189141926393e-06,3.6881610386632014e-07,0.0023432287329114843
-1.7597597597597598,0.9947439583333334,1.1394416666666656,0.0434894375,17.721625,0.000420604930557511,0.0003031396592669273,1.2151085409143307e-05,-0.00015088548072912655,-1.766220843055509e-06,3.763935171979156e-07,4.9026042006516946e-05
-1.7557557557557557,0.9947237500000002,1.1397312500000003,0.04372879166666666,17.721416666666666,0.00042934444010400696,0.00030569486270659737,1.23308854900009e-05,-0.0001519245539062658,-1.7827481934896847e-06,3.87941378526044e-07,-0.004025340277564737
-1.7517517517517518,0.994703541666667,1.1400229166666678,0.043971145833333336,17.72087500000001,0.00043941614149045627,0.0003081258341037323,1.2515218228160121e-05,-0.0001526972554254033,-1.7982956243923825e-06,4.002850058637156e-07,0.002255901041451125
-1.7477477477477477,0.9946831249999998,1.140320833333333,0.04421341666666665,17.720625000000016,0.00044339706597296136,0.0003104258699930581,1.2699682247818742e-05,-0.0001537093045138535,-1.8157338693575853e-06,4.125821991753464e-07,-0.002217057292170921
-1.7437437437437437,0.9946629166666666,1.1406166666666668,0.04445581249999999,17.720270833333352,0.000451953055555121,0.0003126078182981774,1.2884098159324374e-05,-0.00015481150104166425,-1.8333852052083283e-06,4.247283424492155e-07,-0.001748406684839665
-1.7397397397397398,0.9946431249999997,1.1409083333333323,0.044698145833333335,17.719812500000025,0.0004531749305576316,0.0003146778423953993,1.3068470235816649e-05,-0.00015592456579854863,-1.8492866730902298e-06,4.3674386292404694e-07,0.0032449648426222666
-1.7357357357357357,0.9946218750000003,1.141204166666667,0.04494045833333334,17.71954166666669,0.00046554998263803604,0.00031663228812326295,1.3252764952797707e-05,-0.00015732163524311005,-1.8698557290799272e-06,4.4865375880121335e-07,-0.0002818767371195463
-1.7317317317317318,0.9946006249999998,1.1415041666666677,0.04518275,17.71908333333333,0.00045782081597001145,0.000318473269104167,1.3437251257002702e-05,-0.0001589432197917212,-1.886041910503539e-06,4.6039632844270906e-07,0.0022108263892732793
-1.7277277277277276,0.9945799999999999,1.14180625,0.045425104166666674,17.718770833333316,0.00044515412760470774,0.0003201765781141496,1.362161042250427e-05,-0.0001610011777343906,-1.9068656238279796e-06,4.7210485755425626e-07,0.001618489149961988
-1.7237237237237237,0.9945595833333335,1.1421000000000001,0.04566739583333334,17.71845833333332,0.00046175666666647963,0.0003217847911349825,1.3806071452351636e-05,-0.0001626494479166768,-1.923946743749913e-06,4.836873401063365e-07,0.0008176232643677395
-1.7197197197197198,0.9945393750000001,1.1423916666666656,0.045909729166666656,17.71806249999999,0.00047461326389153236,0.0003232613511766503,1.399040954026295e-05,-0.00016437118559022718,-1.9393383019097025e-06,4.950304044795982e-07,0.0015112460939690209
-1.7157157157157157,0.9945206250000002,1.1426604166666667,0.04617027083333333,17.71777083333333,0.000504255516492913,0.00032827692450998307,1.4242254516380602e-05,-0.0001651075746961772,-1.9578897891059567e-06,5.118017088936619e-07,0.00018003081589768044
-1.7117117117117118,0.9945020833333329,1.1429479166666676,0.0464369375,17.717520833333328,0.00046797645399121457,0.00033437333562109407,1.4516494135338222e-05,-0.0001668968053385872,-1.976036868055615e-06,5.30212526958333e-07,-0.002419479600860086
-1.7077077077077076,0.994483125,1.1432020833333336,0.04670352083333334,17.7170625,0.000499413328992393,0.00034034155843706664,1.4790966725272772e-05,-0.00016699981566840882,-1.992941630468806e-06,5.483838350078148e-07,0.002988037760530915
-1.7037037037037037,0.9944658333333335,1.1434729166666666,0.046970270833333334,17.716791666666666,0.0005113555164930617,0.00034614990784331617,1.5065303645715833e-05,-0.0001684200864149124,-2.006254409461821e-06,5.663932376362858e-07,0.0013347065975040096
-1.6996996996996998,0.9944466666666666,1.1437541666666664,0.047236812499999996,17.716604166666666,0.00047848956597285053,0.00035183771150651107,1.533969031626745e-05,-0.0001700511169270627,-2.0272241273436504e-06,5.84252450933599e-07,-0.00389653168389259
-1.6956956956956957,0.9944287500000003,1.144018749999999,0.04750352083333334,17.716062500000007,0.0005065163151063423,0.00035736759177039824,1.5614045401879223e-05,-0.00017135602434892316,-2.044493315494746e-06,6.01902894692268e-07,0.003837829426913686
-1.6916916916916918,0.9944108333333338,1.1442958333333335,0.047770124999999976,17.715833333333343,0.0004912124826386144,0.00036275682415104395,1.5888410717419175e-05,-0.0001731549953124939,-2.0626371236979243e-06,6.192270869401063e-07,0.000915972221832817
-1.6876876876876876,0.9943924999999997,1.144570833333334,0.048036749999999996,17.71562500000001,0.00048469081597080077,0.00036801023277083494,1.6162754796137327e-05,-0.0001751713114583539,-2.084934425347282e-06,6.364568876041663e-07,-0.003785807292217669
-1.6836836836836837,0.9943735416666666,1.1448354166666668,0.04830335416666668,17.715062499999984,0.0005039520789933416,0.0003731213929162305,1.6437140357540818e-05,-0.00017678642712674886,-2.1047173144097533e-06,6.534798764392383e-07,0.005518954427316203
-1.6796796796796798,0.9943554166666667,1.1451041666666664,0.048570124999999985,17.714833333333306,0.0005093641493063572,0.0003780637908177087,1.671146313686125e-05,-0.00017887334635414281,-2.1241959353299e-06,6.703559531276057e-07,0.0028049722234300134
-1.6756756756756757,0.9943370833333338,1.1453770833333332,0.04883674999999999,17.71468749999997,0.0005134203081598177,0.00038288643277083504,1.698593171879583e-05,-0.00018116094114580678,-2.1414837206597785e-06,6.871223646458321e-07,-0.0028615559882609887
-1.6716716716716717,0.9943193750000003,1.145689583333333,0.049110124999999984,17.714062499999983,0.0004974619748270293,0.00038743312248437764,1.7260812980812533e-05,-0.00018247948203121284,-2.1574557753037556e-06,7.013259338203128e-07,0.005114746094477596
-1.6676676676676676,0.9943010416666662,1.146002083333334,0.049386770833333336,17.71383333333332,0.0005271416623244818,0.0003917551999891491,1.7536014537822836e-05,-0.0001827380974392806,-2.167698920746563e-06,7.143756259071218e-07,-0.00030802777723693
-1.6636636636636637,0.9942835416666664,1.146325,0.0496633125,17.713604166666656,0.000526494374999853,0.0003959324748606767,1.7811132442893132e-05,-0.0001835675348958246,-2.1866054973958027e-06,7.273151391210912e-07,-0.004064240017044085
-1.6596596596596598,0.9942660416666667,1.1466458333333331,0.04993989583333333,17.712999999999997,0.0005345828993057467,0.0003999463874891497,1.808629213407916e-05,-0.0001846026410590243,-2.2058333524305977e-06,7.401715587934031e-07,0.0033809999998766216
-1.6556556556556556,0.9942475000000005,1.1469645833333328,0.05021654166666667,17.712729166666666,0.0005576612456608121,0.00040380935970659717,1.836145156811367e-05,-0.00018569895581594525,-2.220643373741248e-06,7.528500327699615e-07,-0.0009828650177610143
-1.6516516516516517,0.9942302083333336,1.147281250000001,0.05049308333333333,17.712395833333336,0.0005624000651016647,0.0004075214521597221,1.863663188954653e-05,-0.00018670526302085738,-2.236148494140741e-06,7.654810533281299e-07,-0.0012578233506133074
-1.6476476476476476,0.9942118749999994,1.1476041666666668,0.050769625000000006,17.711875000000003,0.0005650933159722094,0.0004110868440260415,1.89117700991493e-05,-0.00018830819010415278,-2.25863237847221e-06,7.778607390624973e-07,0.0034423177084477175
-1.6436436436436437,0.994195625,1.1479333333333333,0.051046249999999994,17.711687500000004,0.0005636455555553255,0.00041449077760416725,1.9186950634918554e-05,-0.00019046275000000196,-2.272233679166791e-06,7.903770435677034e-07,-0.003249097656350841
-1.6396396396396398,0.9941766666666668,1.1482541666666666,0.05132285416666668,17.711145833333344,0.000551952065972694,0.0004177396401870647,1.9462213495722292e-05,-0.0001922436421007076,-2.2953375414930244e-06,8.025606859001802e-07,0.002813270398860368
-1.6356356356356356,0.994159791666667,1.1485645833333322,0.05159945833333335,17.710833333333348,0.0005910645789954927,0.0004208458997065961,1.9737248362064578e-05,-0.00019385202751730918,-2.3019749898002165e-06,8.149507417491309e-07,0.00013263888820347347
-1.6316316316316315,0.9941414583333336,1.148895833333334,0.05187597916666667,17.710604166666677,0.0005716974826375232,0.00042378903549956676,2.0012490697356867e-05,-0.00019651298133682715,-2.3225564991320773e-06,8.271103316085097e-07,-0.004249948351457533
-1.6276276276276276,0.9941233333333329,1.1492166666666666,0.052152625,17.709916666666647,0.000573969722222234,0.0004265807889427082,2.0287608636286424e-05,-0.00019897836041666422,-2.3338907385416884e-06,8.392106230755211e-07,0.00655999305649857
-1.6236236236236237,0.9941066666666666,1.1495291666666672,0.05243591666666667,17.709770833333312,0.0005868616493043266,0.00043050380999305445,2.0590557819265955e-05,-0.00020109475590281145,-2.3536409741320706e-06,8.542145859618052e-07,-0.0020246358497502115
-1.6196196196196198,0.9940904166666668,1.1498270833333322,0.052742395833333344,17.709374999999984,0.0006080950998286205,0.0004387688484266479,2.098985988550799e-05,-0.00020221850238710815,-2.361618935590144e-06,8.810114823003499e-07,-0.0007128906243565325
-1.6156156156156156,0.9940747916666669,1.1501375000000003,0.05304902083333334,17.70889583333332,0.0006003977604160937,0.000446815971957898,2.1389222984478973e-05,-0.00020435569869794307,-2.380340564843688e-06,9.071841568632885e-07,0.003966697483122061
-1.6116116116116115,0.9940589583333334,1.1504458333333336,0.053355666666666655,17.70870833333332,0.0005973012326379035,0.00045467283455555675,2.1788566161157966e-05,-0.00020674190138890436,-2.3953755943577733e-06,9.334627916180569e-07,-0.0027258350690999578
-1.6076076076076076,0.9940427083333335,1.1507479166666672,0.05366220833333335,17.708208333333328,0.0006000656206590627,0.00046235698012326177,2.2187887937045403e-05,-0.00020873694331602355,-2.409869846879418e-06,9.595863478066852e-07,0.001857623263788355
-1.6036036036036037,0.9940281249999999,1.1510499999999995,0.05396868750000001,17.707833333333326,0.0006109808333341071,0.0004698661861940105,2.258721008133092e-05,-0.00021090774687497482,-2.4188249197914683e-06,9.857091525559923e-07,0.0026386388894366064
-1.5995995995995997,0.9940120833333331,1.1513541666666665,0.054275374999999994,17.70766666666666,0.0006169162326399302,0.00047715450194270835,2.298653184439759e-05,-0.00021363748697916102,-2.4342291022136245e-06,1.0115888196997347e-06,-0.004792111110646147
-1.5955955955955956,0.9939956249999996,1.151658333333334,0.05458191666666668,17.707125,0.0006164165972204483,0.0004842664563263874,2.338589440625273e-05,-0.0002162400118056046,-2.4579935857291073e-06,1.0369959120927018e-06,0.0020992343750663167
-1.5915915915915915,0.9939804166666667,1.1519604166666668,0.05488858333333333,17.706812500000005,0.0006351150998262778,0.0004911934196597223,2.3785279253492146e-05,-0.00021918366024308022,-2.4644021203738326e-06,1.0629901389065246e-06,-0.0005839101563651639
-1.5875875875875876,0.9939643750000003,1.152266666666667,0.055195145833333355,17.706458333333348,0.0006315288888878445,0.0004979229597703964,2.418453778379552e-05,-0.00022233920555561615,-2.4805876772222916e-06,1.0882742498301654e-06,-0.0003333767367053042
-1.5835835835835836,0.9939489583333332,1.1526270833333336,0.055505562499999994,17.705979166666683,0.0006528900998261644,0.0005035991982252621,2.458055800130626e-05,-0.000221964613151035,-2.494535614457565e-06,1.1147296530886712e-06,0.0028850828984445798
-1.5795795795795795,0.9939333333333336,1.152995833333333,0.055815979166666675,17.705750000000016,0.000642274982639135,0.0005090848029995635,2.497668139844587e-05,-0.00022234141258681284,-2.5090547324393373e-06,1.140812951894052e-06,-0.004416395834084597
-1.5755755755755756,0.9939160416666669,1.1533583333333335,0.056126333333333334,17.705187499999983,0.0006645549305555054,0.0005143826232222228,2.5372763391627165e-05,-0.0002225659361111132,-2.5211678883334287e-06,1.167059145399994e-06,0.0017522565112813027
-1.5715715715715715,0.9939016666666666,1.153722916666667,0.05643679166666667,17.704812499999978,0.0006671815581587026,0.0005194760463732629,2.5768657620734535e-05,-0.00022327405564240288,-2.539338167955807e-06,1.1932621316429666e-06,3.100651133536303e-05
-1.5675675675675675,0.993885208333333,1.1540895833333338,0.0567471875,17.70435416666665,0.000681400308158775,0.0005243775441731761,2.6164823540337377e-05,-0.00022417131054690287,-2.546207913901901e-06,1.219582137115238e-06,0.0023018745665126517
-1.5635635635635636,0.9938693750000004,1.154452083333333,0.05705764583333333,17.703999999999986,0.0006883039539942182,0.0005290917186245663,2.656084263932292e-05,-0.00022513060238711635,-2.5689246277985002e-06,1.2456439808074277e-06,0.0008840000003260684
-1.5595595595595595,0.9938535416666672,1.154822916666667,0.057367999999999995,17.703687499999987,0.0006881978081585416,0.0005336167426666671,2.6956904095978222e-05,-0.00022667274999998988,-2.579328756944333e-06,1.2718748659999963e-06,-0.0028427643227928456
-1.5555555555555556,0.9938387499999997,1.155177083333334,0.05767843750000001,17.703145833333327,0.0007159061414920842,0.0005379395142252595,2.7353048256934104e-05,-0.00022758003580733432,-2.592412283854156e-06,1.2980092579947853e-06,0.0021692703997473473
-1.5515515515515514,0.993821875,1.15555,0.05798889583333331,17.702833333333334,0.0007041974999992817,0.000542060876697485,2.7749026017708643e-05,-0.00022988108020832732,-2.608789217708221e-06,1.3241957889526956e-06,-0.001141361110910566
-1.5475475475475475,0.9938062500000001,1.1559104166666663,0.0582993125,17.70229166666667,0.0007252753081607999,0.0005460109953606784,2.814508786903527e-05,-0.0002315951032551833,-2.619035719270745e-06,1.3504906902552169e-06,0.0038697482638099245
-1.5435435435435436,0.9937899999999998,1.1562770833333336,0.058609645833333335,17.702041666666673,0.0007191398914929703,0.0005497656652912334,2.8541169104651014e-05,-0.00023382367269965398,-2.6353991713976276e-06,1.3764794578302954e-06,-0.0012375017363979168
-1.5395395395395395,0.9937741666666667,1.1566333333333338,0.05892006250000001,17.701562500000012,0.0007555822222207187,0.000553317901662759,2.8937167431493496e-05,-0.0002358041229167107,-2.656569582638985e-06,1.4025096650768262e-06,0.0005183919264482029
-1.5355355355355356,0.9937585416666671,1.1570104166666666,0.0592305,17.701125000000022,0.0007289790581601618,0.0005566832864166661,2.9333333449257276e-05,-0.00023911798437502296,-2.6665023771701963e-06,1.4288925023124951e-06,0.0016320677075327694
-1.5315315315315314,0.9937422916666666,1.157364583333333,0.05954091666666666,17.700833333333353,0.0007613879123264944,0.0005598563258263872,2.9729373248081496e-05,-0.00024129820920136547,-2.685422820095429e-06,1.4548800605642344e-06,-0.0015840277781080658
-1.5275275275275275,0.9937279166666664,1.1577145833333338,0.05989381249999998,17.700312499999992,0.0007531935373255028,0.0005708478908815129,3.033690091563537e-05,-0.00024302351601560024,-2.677632924045207e-06,1.4982997783984354e-06,0.002479069010917101
-1.5235235235235236,0.9937116666666667,1.158058333333334,0.06025077083333333,17.700062499999984,0.0007488132638868716,0.0005823696139891509,3.09651171555291e-05,-0.0002445114199653292,-2.670096527083486e-06,1.5434771027968732e-06,-0.002212503905639096
-1.5195195195195195,0.9936977083333334,1.1584020833333335,0.06060772916666666,17.69956249999999,0.0007441966623265017,0.0005936364985933166,3.15931869618431e-05,-0.00024622389943575185,-2.6733522009980546e-06,1.5886095277964471e-06,0.0015289752607259288
-1.5155155155155156,0.9936818749999999,1.1587333333333325,0.06096466666666667,17.69916666666666,0.0007849788888905085,0.0006046469182222226,3.2221381832896866e-05,-0.0002474164222221742,-2.6763330902777036e-06,1.633778301736111e-06,0.001790972222295295
-1.5115115115115114,0.9936668750000003,1.1590791666666669,0.06132172916666667,17.69891666666666,0.0007750687326384398,0.0006153892820099822,3.284941055519194e-05,-0.00024980124105905555,-2.6601349302083418e-06,1.6790945267656284e-06,-0.0033178402776457006
-1.5075075075075075,0.9936516666666666,1.1594208333333336,0.06167860416666666,17.698333333333327,0.0007766645659714744,0.0006259018713849845,3.34775435704517e-05,-0.0002520419750867975,-2.6594827311630427e-06,1.7245313933337725e-06,0.00378888888928941
-1.5035035035035036,0.9936370833333332,1.1597625,0.06203556250000001,17.698083333333333,0.0007759435937502168,0.0006361556519752596,3.410563458910682e-05,-0.00025456072057293555,-2.6530419585935988e-06,1.7699721312122493e-06,-0.001737006944267705
-1.4994994994994995,0.9936214583333335,1.160102083333333,0.0623925625,17.69760416666667,0.0007839895789936158,0.0006461389780169275,3.473382934018017e-05,-0.00025734590742185204,-2.65336170008685e-06,1.815299144101558e-06,0.001681759982488984
-1.4954954954954955,0.9936041666666667,1.1604770833333333,0.06274016666666664,17.69716666666668,0.0007783557248262074,0.0006542506533055601,3.532161024807506e-05,-0.0002596506211805377,-2.657290982595507e-06,1.8563413905173685e-06,0.0017503055549923374
-1.4914914914914914,0.993587083333333,1.1608437500000002,0.06308508333333333,17.696791666666684,0.0008355380859372818,0.0006616055941597223,3.58970021950702e-05,-0.0002611747057291586,-2.6667170488282502e-06,1.89603980669965e-06,-0.0008102934036742226
-1.4874874874874875,0.9935685416666663,1.1612208333333334,0.06342995833333333,17.696250000000024,0.000845342899305157,0.0006687299691649305,3.6472331100065834e-05,-0.00026362657413193935,-2.6699480925347624e-06,1.936236724168403e-06,0.0025276041659481052
-1.4834834834834836,0.9935514583333332,1.161610416666666,0.06377470833333332,17.695937500000014,0.0008299898914945203,0.0006756344936649323,3.70477219086333e-05,-0.00026694885321174033,-2.6890148878470595e-06,1.976363938493065e-06,-0.002870670573258849
-1.4794794794794794,0.9935335416666667,1.1619791666666668,0.06411954166666668,17.69531249999999,0.000860666232638696,0.0006822864597899282,3.7623072070621215e-05,-0.0002692174262153152,-2.6941852430555665e-06,2.0167206556527784e-06,0.004040527344159273
-1.4754754754754755,0.9935154166666665,1.162366666666667,0.06446437499999998,17.695041666666654,0.000849565555555154,0.0006887047725260449,3.819844294510957e-05,-0.00027292818749999337,-2.7029209881945104e-06,2.0575557739713553e-06,-0.0028329184024755705
-1.4714714714714714,0.9934991666666667,1.16274375,0.06480918750000002,17.694437499999996,0.0008707218359373936,0.0006948837989231745,3.8773792393537284e-05,-0.00027631104153645614,-2.7105221950520712e-06,2.0982536489140556e-06,0.002923225260417439
-1.4674674674674675,0.9934814583333335,1.1631229166666661,0.06515408333333332,17.694124999999993,0.0008700807248274156,0.0007008162583263906,3.934912175490353e-05,-0.0002801866060763297,-2.7124178792534685e-06,2.1395878506284692e-06,-0.0022678489578424887
-1.4634634634634636,0.9934622916666668,1.1635000000000002,0.06549885416666668,17.693604166666663,0.0008927499999997757,0.0007065251028537311,3.992449154951693e-05,-0.0002840001562500333,-2.7261570520832937e-06,2.1801827234396804e-06,-8.67400170250221e-05
-1.4594594594594594,0.9934445833333333,1.1638791666666672,0.06584372916666668,17.693145833333336,0.000901952065970768,0.0007119887460933141,4.0499945108271876e-05,-0.00028833213272573543,-2.7290838054688517e-06,2.221378554326822e-06,0.0011321870659344313
-1.4554554554554555,0.9934270833333333,1.1642625000000002,0.06618854166666667,17.692729166666673,0.0008969977604160739,0.0007172144520399305,4.1075357070958e-05,-0.0002930661588542022,-2.7344426947914605e-06,2.263201928211804e-06,-0.0003736983510407299
-1.4514514514514514,0.9934095833333334,1.1646354166666664,0.06654333333333333,17.692208333333344,0.0009180962456605268,0.00072409103888889,4.1708939269874824e-05,-0.00029691024305550373,-2.7352396050346725e-06,2.306801468055553e-06,0.001805956596570013
-1.4474474474474475,0.9933935416666668,1.1649958333333332,0.06694143749999999,17.691895833333344,0.0009409583159720736,0.0007388876954335941,4.259628759586044e-05,-0.000297370764843749,-2.7315106562500853e-06,2.358687268072916e-06,-0.0013031775177978489
-1.4434434434434436,0.9933758333333335,1.1653625000000003,0.06733954166666668,17.691354166666684,0.0009302435937492692,0.0007533694614565954,4.3483636735907934e-05,-0.00029851829218753567,-2.708879268229137e-06,2.4117560819531304e-06,0.0016127495655382518
-1.4394394394394394,0.9933591666666667,1.165716666666667,0.06773758333333336,17.690937500000008,0.0009671530555548369,0.0007675343874930535,4.437098508642899e-05,-0.0002991215180555701,-2.6975242430556958e-06,2.464618240034709e-06,0.002397037760317744
-1.4354354354354353,0.9933412499999997,1.1660937500000002,0.06813572916666664,17.69054166666666,0.0009441162109367074,0.0007813869942599853,4.5258291390815976e-05,-0.0003015645996093663,-2.6804160156252094e-06,2.5176689240451274e-06,-0.00026446006938840583
-1.4314314314314314,0.9933247916666668,1.1664458333333332,0.06853383333333334,17.690124999999984,0.0009749512326393539,0.0007949178553055573,4.614574299647066e-05,-0.0003026085006944679,-2.6677020295139554e-06,2.571263563819443e-06,0.00010248437536120036
-1.4274274274274275,0.9933083333333332,1.1668104166666666,0.06893189583333333,17.68966666666666,0.0009826182248260373,0.0008081374868224847,4.703304894535204e-05,-0.00030474576558155164,-2.652412880642423e-06,2.6250408371397453e-06,0.0004848888891046954
-1.4234234234234235,0.9932914583333337,1.1671729166666671,0.06932997916666665,17.689270833333328,0.0009907159331590254,0.0008210498220829017,4.7920459230346826e-05,-0.00030711566306426685,-2.632213919704946e-06,2.679379022209182e-06,0.00032238498295100726
-1.4194194194194194,0.9932729166666666,1.1675375,0.0697281041666667,17.68883333333333,0.0010041027604170694,0.0008336269059891436,4.8807722813177085e-05,-0.0003098639184895835,-2.619219114583394e-06,2.7339093679687533e-06,0.0008003055557992411
-1.4154154154154153,0.9932539583333332,1.167929166666667,0.07011845833333334,17.688354166666674,0.0010122949826383287,0.0008444601342899299,4.965341314956767e-05,-0.00031212177586809053,-2.6204577751737506e-06,2.7882872949913156e-06,4.35412323440687e-05
-1.4114114114114114,0.9932349999999999,1.1683270833333335,0.07050639583333332,17.68787500000001,0.0010347430164925342,0.0008545418965933181,5.048573275218731e-05,-0.0003145734669705025,-2.6115307699651623e-06,2.844048138394106e-06,-8.868229218705892e-05
-1.4074074074074074,0.9932154166666667,1.1687333333333336,0.07089420833333333,17.68741666666668,0.0010353122222213074,0.0008643383081232648,5.131809290119579e-05,-0.0003176119194444743,-2.6075460694445154e-06,2.9000772844878543e-06,0.0004999930550297904
-1.4034034034034035,0.9931956250000002,1.169135416666666,0.07128214583333332,17.686874999999997,0.0010432108289941677,0.0008738161020620683,5.215045386317878e-05,-0.00032089793641486286,-2.592820644531298e-06,2.9569798998828174e-06,0.0009110677086709984
-1.3993993993993994,0.9931754166666669,1.169535416666667,0.07166995833333335,17.68643749999998,0.001061909162326069,0.0008830024891649255,5.2982854697197235e-05,-0.0003240754151909858,-2.586021246527736e-06,3.0136181588194606e-06,-0.0006964414054095869
-1.3953953953953953,0.9931560416666668,1.1699375,0.07205797916666667,17.685895833333312,0.001062912760416479,0.0008918684717495653,5.381517182888888e-05,-0.00032812366796876324,-2.5957541666668586e-06,3.0704408444444337e-06,0.0009635724833287895
-1.3913913913913913,0.9931362499999999,1.1703374999999998,0.07244568750000001,17.685437499999985,0.0010788860937502864,0.0009004723626523433,5.4647551321305185e-05,-0.0003318422945312455,-2.5843590390623166e-06,3.1282412127213493e-06,0.0007171002607151422
-1.3873873873873874,0.9931166666666669,1.170739583333333,0.07283652083333332,17.68489583333333,0.001091744683161311,0.0009092474828954001,5.550166219068017e-05,-0.00033616055186631855,-2.5789983572048508e-06,3.186951497964435e-06,0.0025843641493565883
-1.3833833833833835,0.9930935416666665,1.1711416666666667,0.07326777083333334,17.684437499999998,0.0011001132638885913,0.0009251941737808125,5.6667979356398894e-05,-0.00033696008003475386,-2.547546060763963e-06,3.266759227261281e-06,0.0010869752606481597
-1.3793793793793794,0.993070833333333,1.1715374999999997,0.07369914583333333,17.683875000000004,0.0011144694270845967,0.0009407400701037351,5.783423026356926e-05,-0.00033768806171873,-2.543423348958326e-06,3.345396015286457e-06,0.0026483177082354814
-1.3753753753753752,0.9930472916666665,1.1719374999999996,0.07413043750000001,17.683437500000007,0.0011249960937513848,0.0009559219860585935,5.900054532699983e-05,-0.00033911459765623153,-2.509379140625185e-06,3.4270891306510413e-06,-0.00021181640664735824
-1.3713713713713713,0.9930254166666668,1.1723312500000003,0.07456170833333335,17.68291666666668,0.0011540236067697496,0.000970730817081592,6.016681590819532e-05,-0.00034041656588545965,-2.4841029677082245e-06,3.5078030412986173e-06,0.0009164930549445671
-1.3673673673673674,0.9930022916666665,1.1727312500000002,0.0749930625,17.68245833333335,0.001159748606770039,0.000985169743537761,6.133308518947588e-05,-0.0003424787602864937,-2.4627674949219907e-06,3.589691164951828e-06,-0.0007910434032964986
-1.3633633633633635,0.9929793750000001,1.1731312500000002,0.07542437499999997,17.681916666666663,0.0011672369401036775,0.0009992365725260454,6.249937490317549e-05,-0.00034492049088540033,-2.4417696994792957e-06,3.6726645355729113e-06,0.0010729930557999978
-1.3593593593593594,0.9929570833333331,1.1735291666666663,0.07585562500000001,17.681458333333314,0.0011855449826398967,0.0010129387391927076,6.366568351205447e-05,-0.0003475383932291659,-2.412613678559104e-06,3.7559111135547006e-06,-0.0010521267354874908
-1.3553553553553552,0.9929343750000003,1.1739208333333335,0.07628697916666667,17.68089583333332,0.0012161270659716283,0.0010262530596245661,6.483188698150516e-05,-0.00034993665581598,-2.38830781163205e-06,3.839487535915792e-06,8.919748290736607e-05
-1.3513513513513513,0.9929118749999998,1.1743249999999998,0.0767182291666667,17.680374999999987,0.001210794374999935,0.0010392174801974767,6.599810970879386e-05,-0.0003536761328125221,-2.3686096807291218e-06,3.923935774945742e-06,0.0010065260421470157
-1.3473473473473474,0.9928891666666666,1.17471875,0.0771495625,17.67993749999999,0.0012275250651041514,0.0010517887560585948,6.716445719677559e-05,-0.0003571001230468912,-2.3272629414062174e-06,4.010061831257814e-06,-0.0008150039056999958
-1.3433433433433435,0.9928658333333332,1.1751208333333336,0.07758089583333334,17.679312499999998,0.0012306103993053874,0.0010639921016974844,6.833073989734548e-05,-0.00036132279574654924,-2.300623281510552e-06,4.096061341501299e-06,0.0033678606772014064
-1.3393393393393394,0.9928433333333334,1.1755145833333336,0.07801218749999998,17.67891666666667,0.0012508810373259571,0.0010758215181315154,6.949691725028431e-05,-0.0003654224173177123,-2.2775754770835673e-06,4.182230841770827e-06,-0.0013861736113085499
-1.3353353353353352,0.99282,1.1759125000000001,0.07844345833333334,17.67829166666668,0.0012652090104159353,0.001087298844706595,7.066326018483247e-05,-0.0003699140307291682,-2.249976084635276e-06,4.269426585924478e-06,0.002795414929892104
-1.3313313313313313,0.9927964583333336,1.1763062499999999,0.07887477083333334,17.677916666666682,0.0012827728776050318,0.0010983955259891475,7.182960306632491e-05,-0.00037459423190107366,-2.2063557625000654e-06,4.3581864410694324e-06,-0.0014460069450024093
-1.3273273273273274,0.9927745833333331,1.1767166666666666,0.07928733333333336,17.67727083333334,0.0012899697222219508,0.0011082521062222208,7.294556742514233e-05,-0.00038083075555560286,-2.1904428229165777e-06,4.44469006375e-06,0.0032625516492430506
-1.3233233233233235,0.9927502083333336,1.1771395833333334,0.07969664583333334,17.676812499999993,0.001292401349826111,0.0011178342262495667,7.40684313676755e-05,-0.000386909802647592,-2.178535832248233e-06,4.533891380088969e-06,0.0009248398439467564
-1.3193193193193193,0.9927208333333333,1.1775916666666664,0.08014070833333332,17.676208333333317,0.0013236999305565877,0.0011309002011649326,7.540459116866945e-05,-0.00038796779409719373,-2.1381925248263888e-06,4.642922354860223e-06,0.001867289930885363
-1.3153153153153152,0.9926914583333332,1.1780020833333331,0.08061010416666665,17.67581249999999,0.001359008328993383,0.0011533673562391517,7.711391065350121e-05,-0.0003893289793836102,-2.0792597204427485e-06,4.762698632936188e-06,-0.003305868489178465
-1.3113113113113113,0.992661875,1.178422916666667,0.08107954166666666,17.67516666666666,0.0013673461414918098,0.0011753829231232662,7.882295727933412e-05,-0.00039194830616320897,-2.021762411241263e-06,4.881824167391492e-06,-5.836111063217686e-05
-1.3073073073073074,0.9926329166666665,1.1788458333333331,0.08154893749999999,17.674583333333334,0.0013641678993063788,0.0011969687092877618,8.053254602130833e-05,-0.000395000184635369,-1.9504157708334383e-06,5.00373842802082e-06,0.0016039930554825332
-1.3033033033033035,0.992603958333333,1.17925625,0.08201831249999998,17.67408333333334,0.001400530169271219,0.001218125581319015,8.22414862163175e-05,-0.0003975451300781141,-1.8900356804685798e-06,5.125375895080734e-06,0.000944993055213672
-1.2992992992992993,0.9925754166666669,1.179675,0.08248768749999999,17.673479166666677,0.0014106443750001585,0.0012388209942356789,8.395090446607688e-05,-0.00040107941822917215,-1.8227152744790476e-06,5.248516612678384e-06,0.003342478732292875
-1.2952952952952952,0.9925460416666665,1.180091666666667,0.08295697916666665,17.672979166666682,0.0014357415972214849,0.0012591062742079023,8.566023884205546e-05,-0.00040483980642364026,-1.7535767321180513e-06,5.372408906664491e-06,0.001849041232219406
-1.2912912912912913,0.9925170833333333,1.1805104166666667,0.08342654166666665,17.672437500000004,0.0014430728081600286,0.0012788996455399358,8.736959060603712e-05,-0.000409380630642317,-1.7017768873696986e-06,5.4954531326901124e-06,0.001827808593645841
-1.2872872872872874,0.9924877083333334,1.1809250000000002,0.08389593750000002,17.671895833333334,0.001464061041666076,0.0012982841709960917,8.907835916463288e-05,-0.00041387249218750866,-1.6318073000000076e-06,5.620867873333349e-06,0.0018059891491475355
-1.2832832832832834,0.9924585416666664,1.1813395833333333,0.08436531250000001,17.67141666666666,0.001490955516493031,0.0013172398801106731,9.07879390177864e-05,-0.00041849978320315784,-1.5590130968750484e-06,5.746489120989591e-06,-0.0006336736108778496
-1.2792792792792793,0.9924287499999999,1.1817625,0.08483470833333334,17.670749999999995,0.0014915602604168576,0.0013357326786649281,9.249728819967558e-05,-0.00042408117343752105,-1.4911568644530979e-06,5.873179724675773e-06,0.003344437500231834
-1.2752752752752752,0.9924,1.18216875,0.08530408333333335,17.67025,0.0015353798567709909,0.0013537883666597155,9.420657386407328e-05,-0.0004296340640625035,-1.4161747701041315e-06,6.00125767037361e-06,0.001431604166782563
-1.2712712712712713,0.992371875,1.1825916666666667,0.08577352083333334,17.66972916666667,0.0015269499305556877,0.001371411457187068,9.591589906307222e-05,-0.00043519679149306434,-1.3502729704324844e-06,6.1294385241614814e-06,0.0008795099824396857
-1.2672672672672673,0.9923427083333333,1.1830062499999998,0.08624285416666665,17.669187500000007,0.0015503791276045842,0.0013885992718537382,9.762436928522012e-05,-0.00044260633033853247,-1.2743043083854108e-06,6.258645142476195e-06,0.0010630898435124436
-1.2632632632632632,0.9923131249999999,1.1834187499999997,0.08671252083333335,17.668604166666682,0.0015783954817716328,0.0014053574807287297,9.93376926065774e-05,-0.00044911884726567264,-1.2015896744271978e-06,6.387662080908504e-06,0.0033434683153927836
-1.2592592592592593,0.9922787500000001,1.1838750000000002,0.08719510416666669,17.668104166666684,0.0015899843749995757,0.0014243908926974795,0.00010128373509829079,-0.00045039561197920963,-1.1514529218750703e-06,6.516083754587663e-06,-0.001904844184537069
-1.2552552552552552,0.992244375,1.1843145833333337,0.08768360416666666,17.66743750000001,0.0015989677039924821,0.0014487438936766472,0.00010352581830776315,-0.0004539294671441485,-1.0731049200089752e-06,6.677952821236555e-06,0.0004021835933372131
-1.2512512512512513,0.9922106250000001,1.1847208333333337,0.0881770625,17.666854166666667,0.0016469637326381736,0.001477213982204427,0.00010600601919339843,-0.0004577029658854592,-9.58184401041542e-07,6.868190580338563e-06,0.0005971870660346212
-1.2472472472472473,0.9921775,1.1851354166666666,0.08867047916666665,17.66629166666666,0.001676960828993268,0.0015052023743537344,0.00010848508702817727,-0.00046215027322045465,-8.29837236545109e-07,7.0615136746501566e-06,-0.00015291840242070975
-1.2432432432432432,0.9921427083333332,1.1855562500000005,0.08916397916666664,17.6656875,0.0016855447526031853,0.0015326910691662362,0.00011096473035072306,-0.0004676627759115093,-7.047898214839843e-07,7.256701471644555e-06,0.0001518190105116446
-1.2392392392392393,0.9921097916666667,1.1859687500000007,0.08965741666666667,17.66508333333334,0.001717707356769349,0.0015597018033263882,0.00011344430215365911,-0.00047193603906257875,-5.966415807288642e-07,7.4520466047708585e-06,0.0008724930552261867
-1.2352352352352352,0.9920749999999999,1.1863854166666667,0.09015093749999999,17.664479166666677,0.0017479764539929388,0.0015861793012044295,0.00011592349164906114,-0.0004777158821614308,-4.6593050601123544e-07,7.651788100633471e-06,0.0022174370655534403
-1.2312312312312312,0.9920420833333337,1.1868062500000005,0.09064420833333335,17.663895833333346,0.0017513416276035976,0.001612279578956594,0.00011840271407759809,-0.0004841963096354901,-3.392620365364152e-07,7.851721305165463e-06,0.003033989148832461
-1.2272272272272273,0.9920077083333334,1.1872145833333339,0.09113772916666667,17.663354166666682,0.0017986164539924854,0.0016378289056766492,0.0001208824288614578,-0.0004906661585503819,-2.0223897304719093e-07,8.054142697576792e-06,0.0015445828987594723
-1.2232232232232232,0.9919745833333334,1.1876354166666667,0.09163122916666662,17.66277083333334,0.001803367078993201,0.0016628428414058247,0.0001233619689350948,-0.0004986596976995911,-6.618850455734356e-08,8.26005451629037e-06,0.0013181558157953077
-1.2192192192192193,0.9919414583333332,1.1880520833333332,0.0921245625,17.662166666666668,0.0018239139539935056,0.00168753165085026,0.0001258415423210885,-0.0005050284042968228,6.198864366319036e-08,8.466482771184903e-06,0.0009936388888718284
-1.2152152152152151,0.9919074999999999,1.1884833333333338,0.09263187499999999,17.661645833333328,0.0018531997222215324,0.0017129649006510424,0.00012844058904179265,-0.000511022906250061,1.9629623298618608e-07,8.687840314179714e-06,-0.001233542100521845
-1.2112112112112112,0.991874375,1.1889583333333333,0.093178125,17.660937499999996,0.0018780815972219145,0.0017417953548177125,0.00013137434121454327,-0.0005121998697916602,3.164490538196399e-07,8.94670611471353e-06,0.0017032877605629437
-1.2072072072072073,0.9918410416666665,1.1894333333333331,0.09372427083333333,17.66025,0.001908762222222693,0.0017700110567599823,0.00013430758377364356,-0.0005131468715277449,4.5710147638882125e-07,9.20720932002172e-06,0.0043199374999858264
-1.2032032032032032,0.9918083333333335,1.189910416666667,0.09427041666666668,17.659791666666674,0.001925700308158973,0.0017975677081597217,0.00013724269074991748,-0.000515642441840311,5.788109929688595e-07,9.470599731302091e-06,-0.0022000434029791904
-1.1991991991991993,0.9917747916666667,1.1903895833333336,0.0948166041666667,17.659000000000002,0.0019455565581589784,0.00182468657430164,0.00014017614252815667,-0.0005176562603733115,7.336714915363704e-07,9.73712996315756e-06,0.0034689999999955035
-1.1951951951951951,0.9917420833333331,1.1908562499999997,0.09536277083333335,17.658375000000003,0.002000975169271557,0.0018510461056558177,0.00014311091728324868,-0.000519393330859319,8.678529299478244e-07,1.0005366686283835e-05,0.0036673593748446365
-1.1911911911911912,0.9917089583333333,1.191329166666667,0.09590889583333334,17.657791666666657,0.002030649982637689,0.0018768795333641494,0.00014604476536834242,-0.000523439949045218,1.0006649385420199e-06,1.0275932286213551e-05,0.0017684565975173427
-1.1871871871871873,0.991675625,1.191810416666667,0.09645510416666665,17.65712499999999,0.002044180724825484,0.0019021628801974833,0.00014897837444270833,-0.0005274478865017751,1.1489393229166432e-06,1.0549643059895833e-05,0.004061734375284232
-1.1831831831831832,0.9916433333333331,1.192285416666666,0.09700125,17.65647916666666,0.002067985203994205,0.0019267366651041628,0.00015191176512840106,-0.0005327591067707665,1.2938512822914294e-06,1.0825606264375002e-05,0.0037434370661344474
-1.179179179179179,0.991609375,1.192766666666667,0.09754733333333336,17.6559375,0.002076428888888149,0.001950788592888884,0.00015484595831138,-0.0005370409555556371,1.443771738889009e-06,1.1104573820111113e-05,0.0009959960937635515
-1.1751751751751751,0.9915768750000001,1.1932354166666668,0.09809360416666667,17.65533333333334,0.002114240412326218,0.001974290654926646,0.00015777995397611198,-0.0005418876401475647,1.5961296369356298e-06,1.138489351394748e-05,0.0004548888887256908
-1.1711711711711712,0.9915456250000001,1.1936687499999998,0.09865954166666664,17.654729166666666,0.0021382486067718087,0.002012794838123274,0.00016169219278115525,-0.0005501451101561777,1.8600277575518155e-06,1.1517267901671862e-05,0.0007463849826194746
-1.1671671671671673,0.991514791666667,1.1940854166666666,0.09922664583333335,17.654104166666666,0.002189184370660069,0.002050656089999563,0.00016561054974720347,-0.0005567574009982673,2.1285645615019186e-06,1.16494368887079e-05,0.0021894058158977714
-1.1631631631631631,0.9914843749999999,1.1945541666666666,0.09980316666666667,17.653395833333335,0.0022111762326391116,0.002091265423305559,0.0001697582763374079,-0.0005617469215277726,2.3177013295397733e-06,1.168203503570453e-05,0.005532218316091075
-1.159159159159159,0.991452708333333,1.1950479166666668,0.10039125,17.65283333333333,0.002258393537325931,0.0021342427567708332,0.00017413866547331375,-0.0005650624973958102,2.43639134022977e-06,1.1610153964736972e-05,-0.00044136111097259345
-1.155155155155155,0.9914216666666666,1.1955458333333335,0.10097989583333332,17.65216666666666,0.002284743732638761,0.0021765814708224855,0.0001785198823820889,-0.0005692187139756943,2.5572837644619362e-06,1.1541549229210495e-05,0.00017863888911051617
-1.1511511511511512,0.9913908333333333,1.1960374999999999,0.10156737499999997,17.651416666666666,0.0023317985937503227,0.0022184016689427138,0.00018290067718029754,-0.000571097609895807,2.6894957878647464e-06,1.147295444072449e-05,0.002072993055662664
-1.1471471471471473,0.9913604166666666,1.1965374999999998,0.10215529166666666,17.65077083333334,0.0023605110937507945,0.002259358884498266,0.0001872816749081893,-0.0005772206359375004,2.8218332840885207e-06,1.1409194297329958e-05,0.0009139891491258822
-1.1431431431431431,0.9913304166666667,1.1970333333333336,0.10274372916666667,17.650083333333335,0.002404948888887981,0.0022995177835933127,0.00019166183392836878,-0.0005824602701388626,2.947221237430354e-06,1.134484696696487e-05,0.0016416597221109441
-1.139139139139139,0.9912983333333335,1.1975229166666668,0.10333066666666664,17.64941666666667,0.0024555307248264047,0.002339377492888893,0.00019604344579625797,-0.0005868829944444404,3.077625272526187e-06,1.1283814947833322e-05,0.0010079930553956729
-1.135135135135135,0.9912679166666666,1.1980270833333333,0.10391916666666663,17.648687500000005,0.0024623575998268254,0.0023781817993055593,0.00020042421864031152,-0.0005940178107638888,3.2113566670572814e-06,1.1224810747552076e-05,0.0027878606769036196
-1.1311311311311312,0.9912372916666671,1.1985229166666669,0.10450770833333332,17.648041666666664,0.0024969848914926374,0.002416326398914934,0.00020480436154671948,-0.0006013417391492609,3.337607943055766e-06,1.1166595199027813e-05,0.0014169982638918555
-1.1271271271271273,0.9912072916666665,1.1990145833333334,0.10509541666666662,17.647312499999995,0.0025452789539930354,0.002453932562326398,0.0002091857484714399,-0.0006092705581597357,3.4854609246528947e-06,1.1111250590347229e-05,0.002986527343978196
-1.1231231231231231,0.9911754166666662,1.1995062499999998,0.10568187499999998,17.64670833333333,0.002586839544271191,0.0024909871298177174,0.00021356463040472174,-0.0006146112408853821,3.6132426779949453e-06,1.1058601436940113e-05,-6.50017358907462e-05
-1.119119119119119,0.9911441666666669,1.2000020833333338,0.10625916666666664,17.645979166666674,0.002613749995658887,0.002526906165972221,0.00021791538188322757,-0.0006239297065972482,3.773532679687607e-06,1.1029701603125002e-05,0.002335916232425461
-1.115115115115115,0.9911129166666665,1.2004958333333335,0.10683749999999999,17.64529166666667,0.0026285041493052663,0.0025621652604166604,0.00022226696068457002,-0.000636098593750023,3.931711820138979e-06,1.1004323485416662e-05,0.0022236649303977174
-1.1111111111111112,0.99108125,1.2010479166666668,0.10744354166666668,17.644458333333343,0.0026797352039931166,0.002603614520789924,0.00022720217330577893,-0.0006400502113715623,4.0820277488715185e-06,1.1667034015460064e-05,0.006215123263586975
-1.1071071071071072,0.9910502083333336,1.2015979166666664,0.10807687499999998,17.643854166666674,0.002735363328993712,0.002655347423567711,0.00023304320636368476,-0.0006391145065103299,4.421969759288263e-06,1.3312271308932291e-05,0.001493478732299991
-1.103103103103103,0.9910191666666667,1.2021479166666664,0.10870708333333329,17.643145833333335,0.0027883031206605846,0.002707957533159734,0.00023899266888070925,-0.0006415770894096784,4.832560096961775e-06,1.5008548714913212e-05,0.0008634370657887303
-1.099099099099099,0.9909889583333333,1.2026875,0.10933833333333332,17.64233333333333,0.0028406940104168665,0.002759399697222227,0.000244942249878906,-0.0006423467708333019,5.257055891927277e-06,1.671481110850698e-05,0.003074555555713232
-1.095095095095095,0.9909593750000004,1.2032270833333334,0.10996833333333335,17.641583333333333,0.0029008359331599287,0.0028104031638888846,0.00025089257645068293,-0.0006443769756944717,5.688462588237928e-06,1.8428910936701383e-05,0.005162493055536288
-1.0910910910910911,0.9909285416666666,1.2037729166666664,0.11060041666666666,17.64095833333333,0.0029536817664936876,0.0028601936664930574,0.00025684114790111605,-0.0006502861553819017,6.110122237977492e-06,2.0150864254800343e-05,-0.00028591840271019464
-1.0870870870870872,0.9908983333333334,1.2043208333333333,0.11123062500000001,17.640208333333337,0.002984247065972667,0.0029096230621093715,0.000262791088383849,-0.0006538173255208335,6.560552526302033e-06,2.1882925224101572e-05,0.0015916232637778194
-1.083083083083083,0.9908679166666667,1.2048645833333333,0.11186083333333334,17.639437500000003,0.0030513358289929737,0.0029582164659722257,0.00026873969213332807,-0.0006586146788195024,6.997049204643792e-06,2.3620125673003445e-05,0.002119683593718946
-1.079079079079079,0.9908370833333335,1.2054145833333334,0.11249145833333334,17.638729166666664,0.0030798489539929363,0.003005817635373267,0.00027468903879777006,-0.0006646777087673805,7.461592700043615e-06,2.5369247446046028e-05,0.0016917183159534943
-1.075075075075075,0.9908052083333331,1.2059520833333333,0.11314166666666668,17.637979166666668,0.003123322703992626,0.0030591299305555535,0.00028145956784712557,-0.0006692619618055284,8.28720718098962e-06,2.7487568307291668e-05,0.00210758289927071
-1.0710710710710711,0.9907724999999998,1.2064854166666668,0.11382687499999998,17.63714583333333,0.0031721060373257615,0.0031232133610677153,0.0002897091911375462,-0.0006715063789062281,9.7974808002605e-06,3.0271659568984385e-05,0.002961853732756481
-1.0670670670670672,0.990738958333333,1.2070145833333332,0.11451291666666669,17.6363125,0.0032303789539929184,0.0031862294164930506,0.0002979580026318263,-0.0006745937300347837,1.1332225408159781e-05,3.307006190079862e-05,0.0031897356769832186
-1.063063063063063,0.9907058333333336,1.2075437500000001,0.11519958333333334,17.635458333333336,0.0032818418359370494,0.0032482018331597227,0.0003062091370262929,-0.000679786856770892,1.2852241679166227e-05,3.5880340108611124e-05,0.003942706597172219
-1.059059059059059,0.990671875,1.208083333333333,0.11588583333333337,17.63477083333333,0.0033138263888896624,0.003309327799305548,0.00031445946304789767,-0.0006859938194444526,1.4393552805902612e-05,3.870322138124656e-05,-0.0007673441839415318
-1.055055055055055,0.9906383333333335,1.2086166666666667,0.11654979166666667,17.63395833333333,0.0033707530555555643,0.00336747939578993,0.0003223995541634318,-0.0006900623715277721,1.5893433849809057e-05,4.159045623497894e-05,-0.00044483506917458726
-1.0510510510510511,0.9906045833333336,1.2091458333333334,0.11720937500000002,17.633083333333328,0.003445520399305124,0.003424045745442701,0.0003302561112491757,-0.0006971857421875505,1.7374446100998305e-05,4.450344606231121e-05,0.0024971597224521247
-1.0470470470470472,0.9905704166666669,1.2097229166666665,0.11788458333333333,17.632187499999993,0.003503798224826715,0.0034848708456597256,0.00033912209687336385,-0.0007005986467013836,1.899788996545117e-05,4.7799671478090234e-05,0.005130631510667172
-1.043043043043043,0.9905368749999998,1.2103333333333335,0.11857145833333334,17.631375,0.00355572222222178,0.0035489759353732643,0.00034878814191642197,-0.0007016134027777732,2.0716404131944377e-05,5.140262187862414e-05,0.003573942708442246
-1.039039039039039,0.990505416666667,1.2108999999999999,0.11926041666666672,17.630645833333336,0.0036378566666668277,0.003625307183159711,0.0003597637828820184,-0.0007057718750000108,2.2841068076249804e-05,5.513612920846353e-05,0.002410832899158777
-1.035035035035035,0.9904733333333332,1.2114604166666665,0.11994833333333331,17.62995833333333,0.0037324088498267294,0.0037012723305555623,0.0003707663972110868,-0.00070869954513883,2.49813314057121e-05,5.8888791923069455e-05,0.0001941649306331783
-1.031031031031031,0.9904408333333333,1.21204375,0.12063604166666665,17.629062499999996,0.003777031419270216,0.003776278784331604,0.00038176620496913733,-0.0007163686601562302,2.7131985934973943e-05,6.265831148551823e-05,0.004280371093841495
-1.0270270270270272,0.9904089583333335,1.2126125,0.12132395833333333,17.62827083333333,0.0038459248437492377,0.0038503304676649284,0.0003927677853115951,-0.0007222817578124707,2.930560022447866e-05,6.644567495177948e-05,0.004275759982817817
-1.023023023023023,0.9903760416666665,1.2131833333333335,0.12201208333333334,17.62758333333333,0.003907033055555509,0.003923405687326385,0.00040376865175133616,-0.0007292759652778036,3.147742721743073e-05,7.024778313973785e-05,0.0010141597223309873
-1.019019019019019,0.9903439583333333,1.2137645833333333,0.12270416666666667,17.626749999999998,0.004013036245660073,0.003996749982638888,0.00041492717624665556,-0.0007348050607638712,3.370002333954889e-05,7.402123275368056e-05,0.0031011041667738937
-1.015015015015015,0.9903083333333331,1.214445833333333,0.12341479166666669,17.625875000000004,0.004073401232639107,0.004074539197873251,0.00042675359836615446,-0.0007380795112847394,3.600921873112814e-05,7.760397156887933e-05,0.0037388177082107177
-1.011011011011011,0.9902710416666669,1.2151187500000002,0.12412500000000004,17.624979166666673,0.004144756731770061,0.004151213541666664,0.0004385799537543461,-0.0007424481770833546,3.834189037916705e-05,8.120195225e-05,0.003442707899068864
-1.007007007007007,0.9902362499999998,1.2158062499999998,0.12483520833333332,17.624125000000003,0.004188079127604993,0.0042270249270399286,0.00045040519831571885,-0.0007475098450520357,4.0703464423437594e-05,8.481878012592012e-05,0.0035513177082293623
-1.003003003003003,0.9901995833333334,1.216475,0.125545625,17.62322916666666,0.0042864910416666735,0.004301754376692713,0.00046223101055704104,-0.0007524891718750371,4.303847832916633e-05,8.844942223468747e-05,0.004710405816183538
-0.9989989989989989,0.9901641666666666,1.2171499999999995,0.12625625,17.622333333333334,0.004356294166667496,0.0043753801692708386,0.0004740563253548866,-0.0007588363541665144,4.5418785246875096e-05,9.210002175247397e-05,0.005451222222177421
-0.994994994994995,0.9901268749999997,1.2177729166666669,0.12702875,17.62154166666667,0.004431206766492446,0.004479592506770831,0.000488348187355054,-0.0007646713880208045,4.826447042274347e-05,9.388079129739587e-05,0.002102623263795067
-0.9909909909909911,0.9900904166666665,1.218391666666666,0.12780270833333335,17.620708333333337,0.004511329930557251,0.0045838635759982635,0.000502728850604479,-0.0007704214774305052,5.110197516336798e-05,9.560315774148872e-05,0.00042949826382709944
-0.986986986986987,0.9900533333333336,1.2190062499999998,0.12857687500000003,17.619750000000007,0.004613345794271639,0.004686799715234367,0.0005171088182703997,-0.0007760142304688022,5.39663448197915e-05,9.733440409177087e-05,0.0029516041664123804
-0.982982982982983,0.9900168749999999,1.2196208333333338,0.12935125000000003,17.618895833333333,0.0047146062326377525,0.0047886291234374885,0.0005314880887390143,-0.0007838543177084434,5.682821570156255e-05,9.907737718067707e-05,0.002217947482620275
-0.9789789789789789,0.9899779166666667,1.2202770833333332,0.13014875000000004,17.617916666666662,0.004805089891493086,0.004900802873437488,0.0005460445480542495,-0.0007837870494791788,5.944152892018226e-05,0.00010072446153653648,0.0035956597224640063
-0.974974974974975,0.9899395833333333,1.2209562500000002,0.13096458333333333,17.616916666666672,0.0049325022526036655,0.005021465412326398,0.0005607497694629198,-0.0007757765494792179,6.185832256640634e-05,0.00010229775941883682,0.005497159722040124
-0.9709709709709711,0.9899008333333331,1.2216375000000002,0.13178145833333332,17.616000000000003,0.005030985260416898,0.0051406680728732675,0.0005754558758583048,-0.0007708379713541325,6.429402973776082e-05,0.00010388574244207032,0.0034189999998375242
-0.9669669669669669,0.9898599999999999,1.2223354166666662,0.1325975,17.615,0.0051086291623276825,0.005258527993750001,0.0005901603644318102,-0.0007682037447915846,6.674420119053795e-05,0.00010548777319635421,0.004691666666701622
-0.962962962962963,0.9898206250000001,1.2230145833333332,0.1334129166666667,17.61404166666666,0.00523324562065941,0.005375326999826385,0.0006048646948155746,-0.0007636510217013948,6.91939009991317e-05,0.00010710434175399303,0.0044944982640799935
-0.9589589589589589,0.9897812499999997,1.2236937499999998,0.13422979166666668,17.613125,0.005350689544271203,0.005490446362456592,0.0006195703190704113,-0.0007613654596353991,7.16723352851562e-05,0.00010873754176506074,0.0032444010416838864
-0.954954954954955,0.9897404166666665,1.2243729166666666,0.135045625,17.612166666666667,0.005467210933159938,0.005604408335026047,0.0006342749610853468,-0.0007584974309895742,7.414778916970489e-05,0.00011038257542565107,0.002835305555549894
-0.9509509509509511,0.9897010416666667,1.2250624999999997,0.13586187499999994,17.611187500000003,0.005555204427083682,0.005717071754817726,0.0006489777787593217,-0.0007594965755206851,7.663268899739514e-05,0.00011204230184700518,0.003574839843679456
-0.9469469469469469,0.989661875,1.2257499999999995,0.13667729166666662,17.61022916666666,0.00564527083333477,0.005828484609331608,0.0006636831400154041,-0.0007598985937498082,7.914546619791667e-05,0.00011371881788485244,0.0027453641495185366
-0.942942942942943,0.9896229166666667,1.2264354166666667,0.13749395833333333,17.60929166666666,0.00574783541232704,0.005938328088498267,0.0006783868858607751,-0.0007626684110243198,8.167199017708357e-05,0.00011540887033645836,0.0018053315974384532
-0.9389389389389389,0.9895833333333331,1.2271229166666668,0.13830854166666665,17.608374999999995,0.005838097391492658,0.006046643135373269,0.0006930930588590655,-0.0007669977165798703,8.418806308029453e-05,0.0001170932642952691,-7.847395818316727e-05
-0.934934934934935,0.9895381250000003,1.2277395833333333,0.13915979166666667,17.607229166666666,0.005976348849826341,0.006217219049956597,0.0007143239788844285,-0.000746151304253484,8.457413615820306e-05,0.00011452796510222659,0.002147739149222616
-0.930930930930931,0.9894943749999999,1.228339583333333,0.14001,17.606020833333336,0.0061464513498272755,0.006386970733333341,0.0007355920762389683,-0.0007235750624999537,8.497533026189194e-05,0.00011197961780791666,0.005738749565921353
-0.9269269269269269,0.9894506250000003,1.2289479166666668,0.14085999999999999,17.604895833333327,0.006289101453992307,0.006555314566666668,0.0007568618964867309,-0.0007025202083332516,8.537648126953124e-05,0.0001094143890541667,0.007226030816241291
-0.922922922922923,0.9894060416666663,1.2295541666666663,0.14171083333333334,17.60383333333333,0.0064361345659731395,0.006721935549305551,0.0007781284311461971,-0.0006836455868054758,8.576695965972206e-05,0.00010683542689027777,0.005468638888999067
-0.9189189189189189,0.9893622916666666,1.2301687500000003,0.14256020833333335,17.602729166666666,0.006576513190102995,0.006887586999956594,0.0007993968927096659,-0.0006656132851562968,8.614773490364593e-05,0.00010424116683342016,0.005592551649272082
-0.914914914914915,0.9893185416666662,1.2307770833333336,0.14341104166666666,17.60166666666667,0.00671902114149292,0.007051252294748272,0.0008206668613917218,-0.000649315246961879,8.651464631987917e-05,0.00010163296789587676,0.005288888888856036
-0.910910910910911,0.9892741666666667,1.231377083333333,0.14426145833333334,17.60054166666667,0.006872978641493388,0.007213652472873259,0.0008419308394887657,-0.0006319204665797551,8.687355567664918e-05,9.900861425542534e-05,0.005308039930469022
-0.9069069069069069,0.9892295833333334,1.231985416666667,0.14511125000000005,17.599437499999997,0.007026516453991549,0.007374891790104143,0.0008631934138928994,-0.0006164021276042486,8.721042525173584e-05,9.6369367484375e-05,0.006049683593857935
-0.902902902902903,0.9891854166666665,1.2326020833333329,0.14596145833333332,17.59835416666667,0.007144187495660814,0.007534481847873264,0.0008844652093715972,-0.0006042726280381661,8.755733519097213e-05,9.371563271701384e-05,0.005847291232385032
-0.8988988988988988,0.9891414583333337,1.2332104166666666,0.14681125,17.5971875,0.007283734891492921,0.0076927068734374965,0.0009057341366388888,-0.0005904127838541329,8.787043368055505e-05,9.104396687499992e-05,0.007325423177064749
-0.8948948948948949,0.9890981249999996,1.2338208333333331,0.14766270833333328,17.596166666666665,0.00741531789930594,0.00784901623433161,0.0009269956136694941,-0.0005801591814235951,8.818699736458347e-05,8.836147050572915e-05,0.004501972222215045
-0.8908908908908908,0.9890520833333336,1.2342916666666666,0.14860729166666664,17.595020833333333,0.007605331597222209,0.008051893696831604,0.0009651275548878891,-0.0005516167100694247,8.393062556423541e-05,8.898098621202253e-05,0.005450207899343695
-0.8868868868868869,0.9890039583333331,1.2347604166666664,0.149561875,17.593812500000002,0.00783338009982737,0.00826574554648437,0.0010095542006571788,-0.0005166247591145146,7.552573392230884e-05,8.849838288122394e-05,0.005886714843654772
-0.882882882882883,0.9889533333333335,1.2352729166666663,0.15051020833333337,17.59260416666666,0.008025821349827433,0.00848417718745658,0.0010582138369241495,-0.0004770173693576518,6.306301087673601e-05,8.604664417274311e-05,0.005070301649425346
-0.8788788788788788,0.9889035416666668,1.235775,0.15145791666666672,17.591312500000004,0.008260149374999193,0.008701166145659696,0.001106879297041203,-0.0004354069687501072,5.057866628645848e-05,8.357249165651046e-05,0.0065578606768781356
-0.8748748748748749,0.9888535416666664,1.2362812500000002,0.15240541666666663,17.590145833333327,0.008473254231770255,0.00891631813732639,0.0011555426744882776,-0.00039658402343742405,3.808070470052077e-05,8.108089997447922e-05,0.004061228732894051
-0.8708708708708708,0.9888043750000001,1.2367770833333331,0.1533529166666667,17.588895833333336,0.008724112808160989,0.009129799616493042,0.0012042016647465972,-0.0003558729956597839,2.5586141857638993e-05,7.857050739236109e-05,0.004910030815892696
-0.8668668668668669,0.9887537499999998,1.237279166666667,0.15430020833333333,17.58760416666666,0.008950680399304689,0.00934148737495661,0.0012528666934329563,-0.0003172248498264363,1.3072376995659882e-05,7.603780648858505e-05,0.006804676649494468
-0.862862862862863,0.9887047916666668,1.2377833333333332,0.15524708333333334,17.58635416666667,0.009177836388889249,0.009551468116493052,0.001301526926727681,-0.00027996063194440923,5.517765451391204e-07,7.34855752131077e-05,0.007022124565935428
-0.8588588588588588,0.9886550000000001,1.2382875000000002,0.15619562499999995,17.585083333333333,0.009400317343749354,0.009759155897526062,0.0013501875706570955,-0.0002446733255207778,-1.1994627598958189e-05,7.091585011744793e-05,0.0073441597222085875
-0.8548548548548549,0.9886052083333335,1.23879375,0.1571431249999999,17.583874999999995,0.00961712829427075,0.009965371598567745,0.0013988473744619278,-0.00020979610546861815,-2.4531614847994457e-05,6.832670044541406e-05,0.006714984375207678
-0.8508508508508508,0.9885547916666665,1.2392895833333333,0.15809583333333332,17.582604166666666,0.009857161974826223,0.010191311649305562,0.001452637086915883,-0.00017235275173616005,-3.566044558506908e-05,6.533325698263891e-05,0.008489051649348767
-0.8468468468468469,0.9885083333333334,1.2397833333333332,0.1590625,17.581395833333332,0.01013520305555593,0.010471496093750005,0.0015197175872080743,-0.00012866145833329012,-4.310125780208272e-05,6.133244733072922e-05,0.008478884982650925
-0.8428428428428429,0.9884589583333332,1.2402749999999998,0.16002979166666667,17.580208333333328,0.01042834104166701,0.010749361612456591,0.0015868014847861115,-8.553319270829252e-05,-5.05764289724475e-05,5.7287525960623737e-05,0.006691623264032387
-0.8388388388388388,0.9884108333333333,1.2407604166666666,0.16099791666666666,17.578979166666667,0.01072192176649267,0.011025274995659726,0.0016538827350415994,-4.2967165798601936e-05,-5.807101420789938e-05,5.3204352039496554e-05,0.007824791232678763
-0.8348348348348349,0.9883537499999998,1.2411437500000002,0.16198624999999994,17.577520833333335,0.011058025169270014,0.011368225644270844,0.0017248120892200073,2.5736559895878086e-05,-5.825667063281227e-05,5.334635124531252e-05,0.009303020399272555
-0.8308308308308308,0.9882935416666664,1.2415145833333336,0.16297604166666665,17.576125000000005,0.011414456037325715,0.011719497342664927,0.0017963058548775411,0.00010015920355904706,-5.743686012413179e-05,5.406035745095495e-05,0.007121651041529731
-0.8268268268268268,0.9882339583333333,1.2418812499999998,0.16396666666666665,17.574604166666667,0.011766377565104902,0.012068390555555558,0.0018677860928891655,0.0001730793750000792,-5.661162043489522e-05,5.475124454166672e-05,0.010163384982490697
-0.8228228228228229,0.988175,1.2422520833333335,0.164956875,17.57316666666667,0.012107678120659493,0.012415604390234366,0.0019392705141703286,0.00024572837109371193,-5.580249430338553e-05,5.5427735595703026e-05,0.009438305555534043
-0.8188188188188188,0.9881156249999999,1.24261875,0.1659466666666667,17.571729166666664,0.01246114214843752,0.01276082882222222,0.002010743906589233,0.00031801883333326675,-5.4970002020832283e-05,5.60876428666667e-05,0.009334093316113012
-0.8148148148148149,0.9880560416666665,1.242985416666667,0.16693666666666662,17.570270833333332,0.012814337287325062,0.013104253488888919,0.002082234187664158,0.00038974115972217893,-5.41905011575526e-05,5.672063609791662e-05,0.00933284331597406
-0.8108108108108107,0.98799625,1.2433541666666663,0.16792791666666662,17.568854166666668,0.013157916232639844,0.013445027303993069,0.0021537049043350775,0.00045862511284727736,-5.337111765624948e-05,5.734084442395842e-05,0.008279937065935883
-0.8068068068068068,0.9879372916666664,1.2437270833333336,0.16891812499999995,17.567375000000002,0.013501275516492495,0.013784437879817736,0.0022251977207819974,0.0005284114049479149,-5.264269479513919e-05,5.793222956145829e-05,0.009210609375031709
-0.8028028028028029,0.9878770833333332,1.2440937500000004,0.16990854166666666,17.56591666666667,0.013851574544269551,0.014121670802039937,0.0022966805499702067,0.0005968035742186795,-5.18537778450521e-05,5.851438877921007e-05,0.009196659722078948
-0.7987987987987988,0.9878179166666667,1.2444520833333337,0.17089895833333335,17.564395833333332,0.014216095620658953,0.014456962707248267,0.0023681633943340987,0.0006658935959199808,-5.109079919574593e-05,5.907317576974828e-05,0.011999009982730513
-0.7947947947947949,0.9877581250000002,1.2448250000000005,0.17188895833333326,17.563083333333335,0.014554469374999046,0.014790477669748281,0.002439637504730224,0.0007331191093750411,-5.0307978515625005e-05,5.9610005615234325e-05,0.007062159722181605
-0.7907907907907907,0.9876989583333335,1.2451895833333337,0.1728795833333333,17.561479166666665,0.014911234891492375,0.015121732999826401,0.002511123923557808,0.0008000603289930186,-4.9584618572048724e-05,6.012928307378477e-05,0.012366145399369088
-0.7867867867867868,0.9876231249999999,1.2453458333333336,0.17411229166666664,17.559916666666663,0.015526255399304523,0.015536305723914949,0.0026092107206503075,0.0009403997074652337,-3.312669723090309e-05,6.917455885720482e-05,0.010993326389041158
-0.7827827827827827,0.9875358333333334,1.2455437500000002,0.1754372916666667,17.558229166666667,0.016266600169270395,0.015980235859331587,0.0027173888061943754,0.00112871951432289,-6.885017552083714e-06,8.492740113020824e-05,0.00963019748263605
-0.7787787787787788,0.9874485416666666,1.2457249999999997,0.17676187500000007,17.556500000000003,0.01705464104166765,0.016420781213151003,0.0028255441783406636,0.0013187299322916235,1.945222912499975e-05,0.00010082281165520833,0.008474416666558682
-0.7747747747747749,0.9873614583333333,1.245910416666667,0.17808250000000006,17.554708333333334,0.0178051503081591,0.016856102360416632,0.002933554346577021,0.0015057832239582791,4.525801487717036e-05,0.00011650231530885417,0.01200699826381424
-0.7707707707707707,0.9872743750000001,1.2460916666666666,0.17940020833333334,17.553,0.01856389159722327,0.01728537774995658,0.0030413613532197224,0.0016886037309028212,7.056510319444461e-05,0.00013188709379513883,0.01031599999998889
-0.7667667667667668,0.987187291666667,1.2462729166666668,0.18071687500000003,17.551250000000003,0.019322567183158945,0.017711536090234348,0.0031491627553718524,0.0018718281028644868,9.584355542109456e-05,0.00014740488342778667,0.01112343749991851
-0.7627627627627627,0.9871000000000002,1.2464541666666662,0.18203395833333336,17.549416666666666,0.020085343732640037,0.018134013013498235,0.0032569710169151737,0.00205509749392363,0.00012113719644270835,0.0001630666632236979,0.01589132638883939
-0.7587587587587588,0.9870133333333332,1.2466375000000003,0.18335083333333335,17.547770833333338,0.02082827692708311,0.018553117749305542,0.0033647507283109755,0.0022358921770832263,0.00014646896077083395,0.00017887331062083338,0.013655447482506133
-0.7547547547547548,0.9869272916666666,1.2468083333333333,0.18466895833333338,17.546083333333332,0.021610646597222116,0.01896841749474825,0.0034725393934283326,0.0024171621753472927,0.00017180785790798625,0.00019481243896983497,0.011834659722410379
-0.7507507507507507,0.9868402083333336,1.246995833333333,0.18598500000000004,17.544395833333336,0.022347224982639524,0.01938097560833331,0.0035803265843450996,0.0025983132708332912,0.00019719714411197905,0.00021089570763645828,0.011049843315845465
-0.7467467467467468,0.9867527083333334,1.247172916666667,0.1873014583333333,17.54252083333334,0.023101382599825415,0.01978983037287327,0.0036880998662079975,0.0027801939144964927,0.00022254737995486143,0.00022711510520243052,0.01517114539888098
-0.7427427427427427,0.9866616666666665,1.2473979166666667,0.18859770833333334,17.54077083333333,0.023933854162326185,0.02021665441141493,0.0037986331931315095,0.0029796532035590018,0.00025250312955729193,0.00024424836542968746,0.013233572482761247
-0.7387387387387387,0.986549375,1.2478979166666666,0.1897725,17.538479166666672,0.0252112062456602,0.020793523243749987,0.0039289930929469665,0.0033072509427083396,0.00030835948296571096,0.0002643508739307291,0.013415187065845657
-0.7347347347347348,0.9864435416666667,1.2484625000000003,0.190999375,17.536312500000005,0.026651802760416343,0.021437238749609372,0.0040695287323728015,0.0036394427890625025,0.0003509494966796871,0.00027537687142903627,0.015868902343584068
-0.7307307307307307,0.9863389583333335,1.2490229166666669,0.19222624999999996,17.534166666666668,0.028112586974825993,0.022078006310937495,0.004210070407891491,0.003971675231770833,0.00039359973076649344,0.00028649208859010417,0.016749305555549654
-0.7267267267267268,0.9862335416666667,1.2495770833333335,0.19345333333333334,17.53208333333333,0.029580029474825853,0.022715536988888896,0.00435060781679466,0.0043024396388888775,0.0004363403402760415,0.0002976871825333333,0.01522065972233122
-0.7227227227227226,0.9861277083333331,1.2501395833333333,0.19468,17.529958333333333,0.031017688849826808,0.023350447599999997,0.004491138855865262,0.004631784250000076,0.0004790641469010409,0.0003089576538333333,0.01493583159708578
-0.7187187187187187,0.9860229166666666,1.2506958333333333,0.19590749999999993,17.527833333333334,0.03248284914930544,0.023981855610416714,0.004631684319390108,0.004960139364583366,0.0005218835831458335,0.00032031926290416665,0.015266972222207187
-0.7147147147147148,0.9859170833333333,1.2512687500000004,0.1971354166666667,17.525645833333336,0.03388693194010317,0.02461023166232639,0.0047722171994811005,0.005283113606770695,0.0005646580184231778,0.00033175335042317714,0.01798812456587484
-0.7107107107107107,0.9858120833333333,1.2518291666666668,0.19836229166666663,17.523479166666664,0.035338320815971214,0.025235859578081603,0.004912747773274947,0.005608464391493123,0.0006075235904210073,0.00034326692264171005,0.019552895399328918
-0.7067067067067068,0.9857079166666664,1.25238125,0.19958979166666668,17.5214375,0.03680995464843706,0.02585831089578991,0.0050532741273348995,0.005932278891927073,0.0006503675785638024,0.000354870812733811,0.016936266926961707
-0.7027027027027026,0.9856035416666665,1.2529479166666668,0.20081749999999998,17.51927083333333,0.0382381847873261,0.026477644193749997,0.005193802327592145,0.006252590078124953,0.0006933863144835071,0.00036655916076354166,0.01910780164945436
-0.6986986986986987,0.9854558333333334,1.25119375,0.20211937500000002,17.517000000000003,0.039947533294270476,0.02720673741627603,0.0053853663713216,0.006887209579427067,0.0007459104053333335,0.0003761076367833334,0.017835999999931573
-0.6946946946946948,0.9852306249999998,1.2452895833333333,0.20355687500000005,17.514374999999998,0.042097603641494175,0.028132911140234376,0.005668320866803,0.008093993946614586,0.0008154162629357637,0.0003817835436557293,0.019376692708419796
-0.6906906906906907,0.9850072916666668,1.239385416666667,0.20499374999999997,17.51177083333334,0.0441737889539926,0.029055229127604172,0.005951268748339167,0.009318944075520752,0.0008844751631401917,0.00038754782433984375,0.0191322808157679
-0.6866866866866868,0.984781875,1.2334958333333337,0.20643125000000004,17.509104166666663,0.046154695815971536,0.029973076523437475,0.0062342202431797614,0.010557496588541548,0.0009532349598836807,0.0003934293490182292,0.021896280816008584
-0.6826826826826826,0.9845566666666666,1.2275874999999996,0.20786708333333334,17.5065,0.04810184651041771,0.030887608999826385,0.0065171651744939125,0.011818508505208325,0.0010214492792473948,0.0003994111484611978,0.0218327499999873
-0.6786786786786787,0.9843331250000001,1.2216875,0.2093041666666666,17.503999999999998,0.04995881901041632,0.03179743248263892,0.006800111677703252,0.01309404921875007,0.0010893084490234376,0.0004054914106032986,0.018525666666732832
-0.6746746746746748,0.9841091666666668,1.2157833333333337,0.2107416666666666,17.501270833333333,0.05176671972222158,0.03270292909722228,0.0070830599787115615,0.01438566902777777,0.001156637741993057,0.0004116653701006944,0.02260255164941327
-0.6706706706706707,0.9838849999999999,1.2098854166666664,0.21217874999999997,17.498687499999996,0.05347519520399402,0.03360444888177084,0.00736599096991916,0.015693857981770865,0.0012237346717664929,0.00041795865371093744,0.02281077734386372
-0.6666666666666667,0.9836604166666668,1.2039854166666666,0.21361625000000006,17.49608333333333,0.05512328312066006,0.034501681069270804,0.007648936210518453,0.017019775236979062,0.0012903099345577254,0.0004243514249690105,0.022276326388862344
-0.6626626626626626,0.98343625,1.1980833333333332,0.21505333333333335,17.493458333333333,0.05671715972222291,0.035395063822222225,0.0079318789599921,0.01836214388888896,0.0013564959195312505,0.0004308386952916667,0.023290539930655996
-0.6586586586586587,0.9832127083333332,1.1918250000000001,0.2166216666666667,17.491208333333333,0.058340669375000154,0.036233074363888854,0.008209974783469833,0.019776340458333264,0.0014161269920208333,0.00043446023238472237,0.020339373263880134
-0.6546546546546548,0.9829702083333333,1.1837270833333333,0.21810104166666666,17.48897916666667,0.06053810884982691,0.03712168562391494,0.00850913087730049,0.021298931742621707,0.0014634027604539931,0.0004333247250863715,0.022691041232519638
-0.6506506506506506,0.9826387500000001,1.1701895833333333,0.21866229166666662,17.48635416666667,0.06434592239149328,0.03844680220308164,0.008910795869325616,0.022908039023871563,0.001493531059509909,0.00042687991474063666,0.021584624566003185
-0.6466466466466467,0.9823097916666663,1.1566520833333336,0.21922291666666668,17.483604166666662,0.06779345812065918,0.03977141697482635,0.009312446270758544,0.024533481723090222,0.00152837071918967,0.00042023554088845493,0.025460343316183298
-0.6426426426426426,0.9819797916666667,1.14311875,0.21978437499999992,17.480999999999998,0.07086077339843744,0.041095099339192746,0.009714046575362015,0.026172651647135448,0.0015679084924175787,0.0004134008876447264,0.02380566666681716
-0.6386386386386387,0.9816502083333335,1.1295770833333334,0.22034625000000005,17.478312499999998,0.07357644614149339,0.042418092610937486,0.010115463491732424,0.02782859226822912,0.0016122159490766486,0.00040637724467098955,0.02609215234383555
-0.6346346346346345,0.9813206250000003,1.1160437500000004,0.2209066666666666,17.475625,0.0759234314192696,0.04374086962222225,0.010516959568677967,0.029499120333333323,0.0016611629246514334,0.000399143217775556,0.027322526041530182
-0.6306306306306306,0.9809908333333334,1.1025020833333332,0.2214670833333334,17.472979166666665,0.07790998957899342,0.04506322683315969,0.01091835561718376,0.03118624590190963,0.0017147907337070306,0.00039171719930390625,0.027915707899410336
-0.6266266266266267,0.9806608333333332,1.0889729166666668,0.22202958333333336,17.470270833333334,0.07950048676649235,0.046383614124826354,0.011319636963862694,0.03288392205121518,0.001773263795124826,0.0003841241699828821,0.03026200998266404
-0.6226226226226226,0.9803308333333333,1.0754291666666667,0.22258937500000006,17.467604166666664,0.08074794081597214,0.04770522013710936,0.011720924569627688,0.03460297726822911,0.0018363220655086801,0.00037630749900338526,0.030721343316088223
-0.6186186186186187,0.9800014583333332,1.0618937499999996,0.2231516666666666,17.464937499999994,0.08162749704427141,0.04902416699722223,0.012122174619957835,0.03633268153125008,0.001904116412470572,0.00036829567588465286,0.031999787760582876
-0.6146146146146145,0.9796714583333334,1.0483664583333334,0.22371166666666661,17.462291666666662,0.08212151904162313,0.050344631863888926,0.012523355870885183,0.03807860899548618,0.001976607145014889,0.00036009857471493086,0.03170308159741353
-0.6106106106106106,0.9793410416666669,1.0348241666666664,0.22427375000000005,17.459624999999996,0.08228061074930593,0.051662722560937464,0.01292437248201452,0.03984027021770836,0.002053800417792014,0.00035170521130781284,0.032119859375256965
-0.6066066066066067,0.979005625,1.0205552083333334,0.22461041666666667,17.456875,0.08256706674370706,0.05301499405815974,0.013367889075741813,0.041699336091579775,0.0021272645340631295,0.000340264689699175,0.0331402343750824
-0.6026026026026026,0.9786541666666665,1.0015418750000002,0.22339791666666664,17.45379166666666,0.0867517892881502,0.0546703708289931,0.01407408991534238,0.044070340003906194,0.0021350363371763718,0.0003099617014271788,0.03369812326405963
-0.5985985985985987,0.9783760416666666,0.9808760416666664,0.22123812499999998,17.451083333333333,0.09639427421766511,0.05676915037981773,0.0148243188172803,0.046561573684244933,0.0020489977659536875,0.00027095118670815096,0.03489882638882591
-0.5945945945945945,0.9780997916666666,0.9605799999999998,0.21923312500000003,17.448416666666663,0.1051937719333339,0.05881096190273436,0.015653394670427558,0.04883821145416667,0.0019820773836750007,0.00023918930099401043,0.033380826388906826
-0.5905905905905906,0.9778245833333332,0.9405466666666666,0.21734125,17.44558333333334,0.1131948844888887,0.060814906048437534,0.016540115732724344,0.050945828450000064,0.0019314736850500021,0.00021288842522239603,0.037455493055233546
-0.5865865865865867,0.9775499999999999,0.9205143749999998,0.21545000000000003,17.442916666666665,0.1204016187516933,0.06280971416666667,0.01742673046859734,0.05297476123958336,0.00189048157191328,0.0001874897958541667,0.036116493055601495
-0.5825825825825826,0.9772756249999999,0.9004816666666668,0.2135579166666667,17.440166666666666,0.12680005966388852,0.06479739122899308,0.018313293144990972,0.054930219603472163,0.0018591353367243043,0.00016301005931128413,0.03641997222229065
-0.5785785785785786,0.9770008333333334,0.8804495833333333,0.2116660416666666,17.437437499999998,0.13239707287482638,0.06677875763849825,0.019199470179709206,0.05680997180876732,0.0018373195379251736,0.00013942852039123296,0.03785676692729112
-0.5745745745745745,0.9767258333333332,0.8604164583333337,0.20977437499999996,17.434750000000005,0.13719164322912258,0.0687526490933594,0.020085845301702883,0.058613966880078056,0.0018251500453613282,0.00011676462762044313,0.035950770833153456
-0.5705705705705706,0.9764510416666669,0.8403845833333334,0.20788187499999997,17.43195833333333,0.14118333542899275,0.07071887604648439,0.020971980204077496,0.06034136042890628,0.0018225084058813377,9.497915181263064e-05,0.03974533159737348
-0.5665665665665667,0.9761768749999998,0.8203510416666666,0.2059904166666667,17.42925,0.14437416843641493,0.07267880240815966,0.021857939073266854,0.061993255447482604,0.0018295981856890848,7.41505471225089e-05,0.038327770833404884
-0.5625625625625625,0.9759014583333329,0.8003195833333333,0.20409895833333327,17.42654166666666,0.14676002286649303,0.07463092770724827,0.022743886385877033,0.06356914837456601,0.0018461510750572047,5.418252495551206e-05,0.03793720659734845
-0.5585585585585586,0.9756266666666669,0.7802862499999997,0.20220625000000003,17.423770833333332,0.14834545139427135,0.07657638246093747,0.023629698345913188,0.06507020179427084,0.001872307106453908,3.513641892057299e-05,0.03970994748266321
-0.5545545545545545,0.9753520833333335,0.7602539583333333,0.20031479166666666,17.421000000000003,0.1491268355051648,0.0785139842395399,0.02451527088077361,0.06649405338936634,0.001908073938449608,1.6984190236588688e-05,0.04063399999978401
-0.5505505505505506,0.9750768750000002,0.7402210416666666,0.19842312500000003,17.418291666666665,0.1491067678072483,0.08044451346523432,0.02540097912715864,0.06784323605507808,0.001953544412468316,-2.445785950522337e-07,0.04144874826397427
-0.5465465465465467,0.974818125,0.7208414583333331,0.1963458333333333,17.415520833333336,0.14941384194787333,0.08236789706597225,0.026324742234226525,0.0689732831623264,0.0020171522455872414,-7.961184192707758e-06,0.04213410373250781
-0.5425425425425425,0.9746195833333332,0.7039758333333332,0.19355895833333334,17.41272916666666,0.153410526082639,0.08427430464891492,0.027396228649449926,0.06945687934149308,0.0021186763917986125,1.7939686782986403e-05,0.042279634982776315
-0.5385385385385386,0.9744216666666663,0.687109583333333,0.190770625,17.41,0.15683854549149334,0.08616594363710933,0.02846771366154108,0.06984946701067704,0.0022206782933174483,4.3924501308203264e-05,0.04023333333327628
-0.5345345345345345,0.9742235416666668,0.6702439583333334,0.18798333333333336,17.407145833333335,0.15969657798433146,0.0880422663888889,0.0295393446452789,0.07014718156597222,0.002323271928798611,7.001013777777803e-05,0.043357270399212666
-0.5305305305305306,0.9740262500000004,0.6533777083333333,0.18519604166666673,17.404354166666664,0.16198694525308144,0.08990159281766492,0.030610745089238917,0.07035036803676213,0.002426319038591277,9.613656136940032e-05,0.04387270789942477
-0.5265265265265264,0.9738277083333332,0.6365108333333332,0.1824083333333333,17.401562500000004,0.163709792382639,0.09174678326388888,0.031682291307273715,0.07046053640972229,0.002530013374469774,0.00012239569665399368,0.04395589192705529
-0.5225225225225225,0.9736302083333334,0.6196456250000003,0.17962041666666664,17.398750000000003,0.1648607577516923,0.09357525591649304,0.03275379594990582,0.07047503631848952,0.0026342238444996067,0.0001487512022726559,0.04454010416657184
-0.5185185185185186,0.9734320833333333,0.6027802083333333,0.17683208333333336,17.395979166666667,0.16544331210829005,0.09538937263732639,0.03382521569416995,0.07039599496831594,0.0027389323098624134,0.00017519025779496537,0.04386716623258735
-0.5145145145145145,0.9732345833333332,0.5859135416666666,0.17404499999999998,17.393125,0.16545844669162318,0.09718729630833334,0.03489678141725198,0.07022509430729168,0.0028442222901742605,0.00020171226082395786,0.04649440104151381
-0.5105105105105106,0.9730356250000002,0.5690472916666668,0.17125729166666667,17.39035416666667,0.1649039298468314,0.09896927338433158,0.03596826232181119,0.0699579603322482,0.002950013448840701,0.00022829011837503593,0.045581957899230474
-0.5065065065065064,0.9728429166666666,0.5519581249999997,0.16835020833333328,17.387645833333334,0.16390806157981797,0.10066091568745664,0.037055225023874476,0.06961023466497403,0.0030384607402809773,0.000246952705436211,0.04623070789943995
-0.5025025025025025,0.9726654166666663,0.5351589583333334,0.165114375,17.385083333333334,0.1632194726489149,0.10219620150169272,0.0381390601923821,0.06914902140247393,0.0030967411188532476,0.00024327447249619736,0.04387749305556099
-0.4984984984984986,0.9725154166666665,0.5215425,0.16141208333333332,17.38225,0.16503342069374993,0.10375093102065973,0.03907935568590068,0.06844236352812502,0.0031628137284291664,0.00020555987089652776,0.0480099375000691
-0.49449449449449445,0.9723691666666664,0.5079231249999999,0.1576652083333333,17.379666666666665,0.16623868242356782,0.10535897374787326,0.04000283052273545,0.06767131967955736,0.003222754020560418,0.00015769997966736098,0.046561555555683753
-0.49049049049049054,0.9722264583333332,0.49430166666666664,0.15388770833333332,17.377041666666667,0.1669077373305555,0.10699648989058158,0.040914635041369406,0.06682450762465279,0.0032780238164534722,0.00010265825155668384,0.05050624826390049
-0.4864864864864864,0.9720835416666666,0.4806804166666667,0.15011208333333334,17.374541666666662,0.16720571203315976,0.10860365410399307,0.04182647923725872,0.06587468623663192,0.003330391191960503,4.678380875043392e-05,0.049885206597366505
-0.4824824824824825,0.97194,0.4670591666666665,0.14633479166666666,17.372,0.16713323483263895,0.11018383708120658,0.04273832236545876,0.06482153581649308,0.003379899808221353,-9.862817142578233e-06,0.05007433333332756
-0.4784784784784786,0.9717972916666667,0.4534372916666665,0.14255874999999998,17.36947916666666,0.1666896225259984,0.11173554446510417,0.04365008037308949,0.0636660464966146,0.0034265268507615455,-6.731821345364584e-05,0.05036014539950884
-0.47447447447447444,0.9716550000000002,0.43981604166666677,0.13878233333333337,17.36697916666667,0.1658749744926648,0.1132573806212222,0.04456177496367263,0.06240734516673607,0.0034703298347820316,-0.00012555112936125002,0.05053462456584157
-0.4704704704704705,0.9715116666666669,0.4261939583333334,0.13500427083333336,17.364500000000003,0.16468850154683165,0.11475218019009331,0.04547357147353232,0.06104678708830291,0.0035111366096954423,-0.00018459640559433625,0.04872308333330011
-0.4664664664664664,0.9713685416666666,0.41257291666666657,0.13122785416666669,17.3619375,0.16313108843315977,0.11621820862414539,0.04638520079781834,0.05958250395855034,0.003549155130948351,-0.0002444229268787721,0.051251246093784175
-0.4624624624624625,0.9712272916666665,0.3989793749999999,0.12745604166666663,17.3594375,0.16123462499127608,0.11765724910933162,0.04729625910311841,0.0580157931558594,0.003585555008770314,-0.0003031522172546872,0.049513016927107856
-0.45845845845845856,0.97109625,0.38788541666666676,0.12411106249999998,17.356916666666667,0.16182552853732635,0.11929769416512112,0.04814220991800417,0.056375337142578134,0.0037220908165473097,-0.00019320879124264342,0.050777159722144916
-0.4544544544544544,0.9709652083333334,0.3767914583333332,0.12076566666666665,17.35439583333333,0.16217007192703997,0.1209152370878889,0.04898669524569312,0.05466086167340281,0.0038396287427441395,-8.899295930729176e-05,0.051195259982705466
-0.4504504504504505,0.9708354166666666,0.3656972916666667,0.11742087500000002,17.351812499999998,0.16226840753433153,0.12251087978090106,0.04982977789650381,0.05287171236070315,0.003938190293634115,9.50289096692672e-06,0.054811298177128265
-0.4464464464464464,0.9707041666666664,0.3546033333333334,0.11407597916666667,17.349375000000002,0.1621216843222221,0.12408375431049957,0.05067139549208468,0.05100821503423608,0.004017821807826388,0.0001022479410568141,0.0523121093748955
-0.44244244244244246,0.9705829166666669,0.3439620833333334,0.11054670833333331,17.34704166666666,0.16212362689565962,0.1256592169433316,0.05123798894219076,0.04955887389602431,0.004114119179336894,0.00018859343548879357,0.05160374826419911
-0.43843843843843855,0.97046625,0.33359895833333336,0.10690464583333337,17.34479166666667,0.16214715166558158,0.12722327169924952,0.05163444956670995,0.0483349298423394,0.004215526864635092,0.0002687612147694104,0.051327039930470164
-0.4344344344344344,0.9703493750000001,0.323236875,0.10326222916666672,17.34245833333333,0.16195646430690103,0.1287625370275308,0.05202973413414245,0.04703563140529946,0.004300479128469793,0.00034316486109177115,0.054972289930617535
-0.4304304304304305,0.9702322916666666,0.31287458333333334,0.09962039583333333,17.340354166666668,0.16155032843732645,0.13027327673400999,0.05242365555904299,0.04566049766214411,0.004368990024363542,0.00041172350432651004,0.050034041232606796
-0.42642642642642636,0.9701160416666667,0.30251166666666657,0.09597839583333333,17.337979166666663,0.160930649863889,0.13175898086659332,0.05281637991915999,0.044210082179131985,0.004421025692860068,0.00047454777516637604,0.05427008289950663
-0.42242242242242245,0.9700002083333333,0.2922672916666666,0.09236085416666666,17.335708333333336,0.16024358022183166,0.13321509761760375,0.053203929344788264,0.04272040163002171,0.004448083957521137,0.000536869135002036,0.05529991493045827
-0.41841841841841854,0.9698872916666668,0.28327479166666675,0.08900260416666671,17.33325,0.1609576840728732,0.13462749478488498,0.05354832948676436,0.041553910013563344,0.004371227463587978,0.0006509372851893447,0.056152770833307386
-0.4144144144144144,0.9697750000000002,0.27428125,0.08564397916666666,17.330875000000002,0.1615100042317708,0.13601740049916625,0.05389219349247764,0.04032700400585937,0.0042845784804654945,0.0007613166277909223,0.05431340104161109
-0.4104104104104105,0.9696635416666667,0.26528895833333327,0.08228587499999998,17.328416666666666,0.16190051858641494,0.13738570144215106,0.05423547934804082,0.03903954926903645,0.004188291463447048,0.0008681253539536454,0.055142493055654995
-0.40640640640640635,0.9695516666666665,0.25629666666666673,0.07892764583333335,17.326041666666672,0.16212931032222225,0.13873084338987454,0.05457795833072568,0.03769179496506945,0.0040822986047083345,0.000971289135197656,0.05411349826368905
-0.40240240240240244,0.9694397916666667,0.24730416666666669,0.07556941666666668,17.32356249999999,0.16219648248263896,0.14005322159799308,0.054920106615541496,0.0362836392190972,0.003966663390468749,0.0010709060787677082,0.056057308594063215
-0.3983983983983985,0.9693272916666666,0.23831145833333336,0.07221106249999999,17.32116666666667,0.16210181549370656,0.14135285411928777,0.0552616364628783,0.03481506805449217,0.0038413717851367196,0.001166870663272526,0.05510197222218949
-0.3943943943943944,0.9692150000000002,0.22931854166666674,0.06885297916666665,17.31870833333333,0.1618452981145399,0.14263114225987458,0.055602545549628936,0.03328611022809462,0.003706427756687067,0.001259221084660113,0.0562999982639667
-0.3903903903903905,0.9691027083333332,0.22032604166666667,0.06549458333333334,17.3163125,0.16142747703016486,0.14388629288732638,0.05594291842129,0.03169681687022569,0.003561751204574218,0.0013479651685348961,0.055321402343793125
-0.38638638638638634,0.9690137500000003,0.21194437500000007,0.06250905,17.31416666666666,0.16205395690585936,0.14496449366809752,0.056519009295667,0.030321308465906256,0.003453712899756381,0.001422515258936031,0.05650763888905885
-0.3823823823823824,0.96892875,0.203650625,0.059576662500000016,17.312124999999998,0.16271038127044274,0.14600395461869448,0.05712777770974684,0.02893502961312761,0.0033430069207703132,0.0014922186249606974,0.05470298437501242
-0.3783783783783783,0.9688431249999999,0.1960414583333334,0.05689785416666667,17.310041666666667,0.1631508716145399,0.14693013419122872,0.05737093734594586,0.027850932526462664,0.0031603100874278223,0.0015488220655959677,0.05537416493058345
-0.3743743743743744,0.9687562499999999,0.1884904166666667,0.05424009791666667,17.308,0.16346990449149304,0.14783134511132376,0.05758355498629553,0.02675546967698003,0.002969862912627968,0.0016036546440286784,0.05396933333332754
-0.37037037037037046,0.96867,0.18093833333333334,0.051582348958333336,17.30591666666667,0.16367486119722227,0.14871905294260737,0.057796243987258016,0.025619963250060766,0.002776971545117778,0.0016576643572297984,0.05503999305557272
-0.3663663663663663,0.9685833333333328,0.17338520833333337,0.04892463541666667,17.303895833333325,0.16376590286453985,0.14959325504934617,0.058008928782238275,0.024444358562315523,0.002581676681975066,0.0017108331242494958,0.05393898914968531
-0.3623623623623624,0.968495,0.16574833333333336,0.046222827083333334,17.301708333333334,0.16380165666388896,0.1504417835897576,0.058290602365302244,0.023257622615649308,0.002404631995375348,0.0017686159307452832,0.05484708159724505
-0.3583583583583583,0.9684070833333335,0.15808791666666666,0.043509048749999994,17.299562499999997,0.16373550227065972,0.15127258767687013,0.05859072816580696,0.022037084710297392,0.0022307854372304683,0.0018271007110500924,0.055137308593771195
-0.35435435435435436,0.9683166666666669,0.15042854166666667,0.040795264583333324,17.297416666666663,0.16355125385203995,0.1520888713875759,0.058890790668091955,0.020775234091823358,0.0020547100532209207,0.0018848116113764366,0.05500165972227933
-0.35035035035035045,0.9682279166666667,0.14276833333333327,0.038081557291666665,17.29522916666667,0.16325095299722225,0.15289021166090813,0.05919081132392015,0.019471628284730896,0.0018764348206715277,0.0019417194043321894,0.056298072482604766
-0.3463463463463463,0.9681422916666667,0.13510104166666667,0.03573473541666666,17.29314583333333,0.16330083354058159,0.1539178203513675,0.05924329296188815,0.0185149375215256,0.0015555977584152127,0.0018995512166553193,0.0560655203994429
-0.3423423423423424,0.9680581250000003,0.12743056249999998,0.03343663125000001,17.291125000000005,0.16329561840760026,0.15496740835731823,0.05926278494759432,0.01757401627170742,0.0012204057572066014,0.0018456606536624777,0.05345456770817236
-0.33833833833833826,0.9679718750000003,0.11976027083333333,0.031138612291666673,17.289020833333336,0.1631728941965933,0.15600580349121593,0.059281977073076024,0.016597794275242512,0.0008897305042833068,0.001793037426857556,0.05538362456593404
-0.33433433433433435,0.967890625,0.11219733333333333,0.028804965,17.286979166666672,0.16301467505955552,0.15707339899134878,0.059328670919782986,0.015649907656906673,0.0005580945136761108,0.0017459637410979104,0.0555596245657739
-0.33033033033033044,0.9678099999999997,0.10473385416666671,0.026438265625,17.28504166666666,0.16282227812472871,0.15816476811074198,0.05940108457006112,0.014725764126944981,0.00022642652007161506,0.001704139053294856,0.05525124826408501
-0.3263263263263263,0.9677318750000001,0.09727029166666666,0.02407165833333334,17.283020833333335,0.1625191153590816,0.15924472193175002,0.05947324292699012,0.013766318814682987,-0.00010019992259052029,0.0016639616933798286,0.05635754123255765
-0.3223223223223224,0.9676524999999999,0.08980656250000002,0.02170501374999999,17.28114583333333,0.16210248966526689,0.16031493404477895,0.059545020009225416,0.012771492117763935,-0.00042169299429121077,0.001625492116408515,0.053457020399434896
-0.31831831831831825,0.9675841666666666,0.08252622916666667,0.019546802083333335,17.279354166666668,0.16197358816619747,0.16117729752831503,0.059566314022675676,0.011992635090128694,-0.0007115086701112931,0.0015986535425708893,0.056002916232671396
-0.31431431431431434,0.9675312499999998,0.0755223125,0.01770239958333334,17.277937500000004,0.16233825531465235,0.1617370417156586,0.05951119617647072,0.011563439471667632,-0.0009569093665753775,0.0015882837644288245,0.057250746093643556
-0.3103103103103104,0.9674808333333336,0.06851820833333334,0.015857881250000004,17.276625000000006,0.16260463012678997,0.1622885276022609,0.059456043152017905,0.01110837763878724,-0.001198059520670321,0.0015790098178984206,0.05510360937472569
-0.3063063063063063,0.9674274999999999,0.061486895833333326,0.014014258333333335,17.275270833333337,0.1627668616407808,0.16283047556336663,0.05940841224986844,0.010596251361843577,-0.0014391140944603953,0.0015688826137184462,0.054392634982548316
-0.3023023023023024,0.9673768750000002,0.05427437499999999,0.012176083333333339,17.273958333333333,0.16278366721835935,0.1633440346613264,0.05941312194993057,0.009847996312135418,-0.0017030846334962243,0.0015468047914424137,0.05348849826384594
-0.29829829829829824,0.9673260416666666,0.04706187083333333,0.010337777083333334,17.272583333333333,0.16269705531366668,0.163852297031642,0.059417706707934004,0.009073061745200374,-0.0019626101974461975,0.0015258789082932558,0.05557332638892376
-0.2942942942942943,0.967274375,0.03984933333333334,0.008499687500000004,17.271270833333332,0.16250619729955554,0.16435296364573562,0.05942204355217932,0.008271694786250002,-0.0022177608842402765,0.0015060836509176439,0.05424546831608268
-0.2902902902902904,0.96722375,0.03263682083333333,0.006661390354166669,17.269958333333335,0.16221171292589295,0.1648468758785494,0.05942610849053994,0.0074438446465101655,-0.0024684521607970483,0.0014873474893369002,0.05353916493049837
-0.2862862862862863,0.9671720833333336,0.025424341874999996,0.004823189791666667,17.268562499999998,0.1618117278402231,0.16533423684023352,0.059430217655466015,0.0065893925321419905,-0.0027147732250097983,0.0014698083375117945,0.05591585026047596
-0.28228228228228236,0.9671279166666668,0.018157773541666665,0.0032196179166666676,17.26760416666667,0.16135654526000953,0.16578755072713736,0.059420128181887875,0.006002642240311804,-0.0028758542942032483,0.0015089405437640115,0.0517213433159327
-0.2782782782782782,0.9670864583333335,0.01086937354166667,0.0017102304166666676,17.266520833333335,0.16081352338547833,0.1662249917785886,0.05940460609263575,0.005511269200092262,-0.0030027038370037365,0.001570780893228929,0.05413331206591465
-0.2742742742742743,0.9670449999999998,0.003581024583333335,0.00020072083333333231,17.265562500000005,0.16016405126293357,0.16665954304448038,0.059389069971414674,0.004997929130428112,-0.0031283529207319204,0.0016329072171601365,0.052226558593531536
-0.2702702702702702,0.9670033333333334,-0.0037072845833333325,-0.0013087041666666663,17.264479166666664,0.15940917270768484,0.16708766229340413,0.05937335117054767,0.004462524094552106,-0.0032527677150643937,0.0016952951357646292,0.055467437066113234
-0.26626626626626626,0.9669610416666665,-0.010995659375000001,-0.002818070833333333,17.263500000000004,0.1585480538082423,0.16751247514344503,0.05935778520847855,0.00390509368635538,-0.0033758585779322774,0.0017579361367041737,0.05448441666646886
-0.26226226226226235,0.9669264583333336,-0.017903910416666665,-0.004045797916666667,17.262770833333338,0.15765507499179202,0.16798633985255082,0.059349095456219726,0.0034333196882027303,-0.0034702587122250337,0.0018544253237326729,0.051326489149175814
-0.2582582582582582,0.9668931249999998,-0.024797091666666674,-0.005262295833333334,17.261979166666666,0.1566698959115416,0.1684598082425625,0.05934059824282219,0.002948902117843714,-0.0035624104952770136,0.0019525219567055041,0.05011691623263914
-0.2542542542542543,0.9668597916666665,-0.031690214583333334,-0.006478713958333333,17.261145833333334,0.1555896886329956,0.16893073459877947,0.05933219357058749,0.0024477392061030465,-0.0036535096753821826,0.002050782178792368,0.049927853732640415
-0.25025025025025016,0.9668339583333331,-0.03853041458333333,-0.007487219791666667,17.2604375,0.1544870738187031,0.1693331082064579,0.05945631837844759,0.001989731192350545,-0.003750197905059477,0.0021069350297088078,0.051255641927127726
-0.24624624624624625,0.966811875,-0.0453514625,-0.008421043750000001,17.25985416666666,0.15331720318244446,0.1697084610221606,0.05962812614081596,0.0015400118918276824,-0.0038471154058124877,0.002148148397160488,0.049100812066171784
-0.24224224224224233,0.9667889583333333,-0.05217250625,-0.009354754166666668,17.259187499999996,0.1520555295915937,0.17008228024114788,0.05979973083074129,0.0010776236131057034,-0.003941715549029626,0.0021896399021208057,0.049821839843957605
-0.2382382382382382,0.966769375,-0.05904123541666669,-0.010269885416666666,17.258624999999995,0.15065517418714036,0.1704518211201952,0.05997417145895239,0.0006080622357457245,-0.004020624089113323,0.002241983894594596,0.048404776041820696
-0.23423423423423428,0.9667535416666668,-0.06600255833333334,-0.011148427083333334,17.258166666666664,0.14907303729345495,0.17081362924023427,0.060154024550803285,0.0001371366452740455,-0.004070867996924011,0.0023153509481193355,0.04568330555554212
-0.23023023023023015,0.9667364583333332,-0.07296476770833332,-0.012027143749999997,17.257479166666666,0.14739426767326894,0.1711751394798835,0.06033385208599766,-0.0003460987915801498,-0.0041186769201346715,0.002388975229946108,0.0517044787325176
-0.22622622622622623,0.9667214583333333,-0.07992566458333333,-0.012905688481249998,17.257104166666664,0.14561897147424582,0.1715355265381583,0.060513592419786044,-0.0008414307287693755,-0.004163858787820448,0.0024629597560414866,0.04589744748273006
-0.22222222222222232,0.9667045833333332,-0.08688088541666665,-0.013779925645833331,17.256479166666665,0.1437644200825493,0.17188178031586193,0.060696518417400376,-0.0013426973494191658,-0.0042053099347540025,0.00253587578282399,0.04830177039946193
-0.21821821821821819,0.9667083333333332,-0.09348428541666666,-0.014424591458333335,17.256416666666667,0.14277589671346852,0.17165318116126022,0.06105077777994523,-0.001519923437409645,-0.00417793411787576,0.0025352187953823664,0.048583826389005935
-0.21421421421421427,0.9667133333333333,-0.10008825833333336,-0.01506944375,17.256395833333332,0.14169921554379994,0.171423120198399,0.061404898217419214,-0.0017056947956563032,-0.004148083358452655,0.002534764670046445,0.045552843315874725
-0.21021021021021014,0.9667177083333334,-0.10669179166666666,-0.015714083333333333,17.256229166666667,0.14053686159095663,0.17119244258499303,0.061758984199056004,-0.0018999766218993053,-0.004115617278401284,0.0025346415040061803,0.04734661414920538
-0.20620620620620622,0.9667218750000003,-0.1132956875,-0.016358870833333334,17.256187499999996,0.13928617052723563,0.1709605123450583,0.06211286822082923,-0.0021027749344528653,-0.004080512269104791,0.002534719325201708,0.04565963151054575
-0.2022022022022023,0.9667262500000003,-0.11986402083333335,-0.016974715,17.256125,0.1379528248429996,0.17073081738400214,0.062461973476776324,-0.0023082093632332294,-0.00404502452909425,0.0025406023343946195,0.045316651041673595
-0.19819819819819817,0.9667320833333336,-0.12624916666666666,-0.017445595416666668,17.256062500000002,0.1365598354159722,0.17051523453389136,0.06278693298380025,-0.0024910989458579867,-0.00401776548519184,0.002574549074853555,0.04559866276025559
-0.19419419419419426,0.966738541666667,-0.13263414583333336,-0.01791639020833333,17.256083333333333,0.13508639169239542,0.1702990029619028,0.06311184653258463,-0.0026800513616989886,-0.003988186640801506,0.0026086771120822287,0.043212993055647075
-0.19019019019019012,0.9667495833333334,-0.13858402083333332,-0.018176561666666664,17.256187500000003,0.1335028858363329,0.17013711260597789,0.06345990625983267,-0.0028774970631917003,-0.003961348198928576,0.002621435073281314,0.04190963151040705
-0.1861861861861862,0.9667627083333333,-0.14441612499999998,-0.018371119374999998,17.256291666666666,0.1318381703399844,0.16997687697290956,0.06382064297788327,-0.003098509830383255,-0.00393448478940099,0.0026342830030390042,0.043314581597257984
-0.1821821821821823,0.9667733333333329,-0.15039264583333334,-0.018576995833333335,17.256354166666657,0.13008353124591618,0.16970468689247495,0.06421745440528866,-0.0034566454300098094,-0.003916588134984107,0.0026930578796648735,0.04261587456625193
-0.17817817817817816,0.9667839583333334,-0.15637089583333333,-0.018782975000000004,17.256374999999995,0.1282585804362808,0.16943199151681607,0.06461416795402837,-0.003817294058415104,-0.0038946854409246064,0.002751943648915607,0.04335519270847499
-0.17417417417417425,0.9667943750000004,-0.1623475,-0.01898878958333334,17.256500000000003,0.12636099757708338,0.16915984253682662,0.0650106372873464,-0.004180373975213542,-0.0038687739467385424,0.00281098923763876,0.04091608333322938
-0.1701701701701701,0.9668045833333333,-0.16832547916666665,-0.019194689583333334,17.256583333333328,0.12439257472997872,0.16888677222513276,0.06540690398374789,-0.004545878238236675,-0.0038389229465241453,0.0028701905689893963,0.03908165972234201
-0.1661661661661662,0.9668145833333334,-0.17430212499999997,-0.01940074375,17.256645833333334,0.12235293588715106,0.16861444447528012,0.06580292668302902,-0.004913903570538803,-0.00380501345016185,0.002929521934417311,0.03879958289928709
-0.16216216216216228,0.966835,-0.17980699999999994,-0.019406447916666673,17.25691666666667,0.12097577608433335,0.16821005644592438,0.06617714308121847,-0.005030408305552084,-0.003732084079515625,0.002955653457256999,0.0384104930554372
-0.15815815815815815,0.9668574999999998,-0.185168625,-0.019351043749999998,17.257166666666667,0.11976155948227606,0.16776553710578557,0.06654443573635405,-0.005069224496835677,-0.0036434032455481763,0.002971633072003711,0.04103197222212884
-0.15415415415415423,0.9668800000000001,-0.19052879166666667,-0.019295783333333334,17.257625000000004,0.11849184204603992,0.1673212144122197,0.06691118944553265,-0.005107485199428473,-0.003549642713430189,0.00298753783481429,0.03521269270817129
-0.1501501501501501,0.9669025000000001,-0.1958895833333333,-0.019240383333333336,17.257833333333338,0.11716402114149305,0.1668766826491864,0.06727744574986219,-0.005145029841006944,-0.003450773017510851,0.0030034021816062336,0.03885530555544392
-0.14614614614614618,0.9669252083333334,-0.20125125000000002,-0.01918771666666667,17.258187500000002,0.11577818437343748,0.16642745652911975,0.06764276954413348,-0.005181866817979167,-0.0033473913816606782,0.0030196164736710023,0.03808921484369421
-0.14214214214214227,0.9669493749999997,-0.20659937499999995,-0.01931901875,17.258625,0.11438073991627608,0.16570135884787054,0.067968280104084,-0.005204754074363279,-0.003278704178622918,0.0030595698970853546,0.03548810937508051
-0.13813813813813813,0.9669706250000001,-0.2115372916666667,-0.01921562291666667,17.2589375,0.11305009923433157,0.16501617650259118,0.06829698982103868,-0.005209422079479603,-0.0031916735035361537,0.0031266865032257315,0.03657637109375855
-0.13413413413413422,0.966988958333333,-0.21613979166666672,-0.01891993125,17.259333333333334,0.11177563212495657,0.1643659945348286,0.06862827757563017,-0.005196240415389324,-0.0030901011194706582,0.0032158952189098484,0.03457955555546732
-0.13013013013013008,0.9670089583333333,-0.220740625,-0.01862440208333333,17.259645833333337,0.11045913897460936,0.16371354831370502,0.06895932995477712,-0.005180422260292968,-0.002985875418789844,0.0033048771509868054,0.03400070789916754
-0.12612612612612617,0.9670285416666666,-0.22530312499999997,-0.018288245833333334,17.26,0.1091256893652344,0.1630426233976729,0.06927439194302214,-0.0051211237286848945,-0.0028757679751809893,0.0034125079972984846,0.033649999999965985
-0.12212212212212203,0.9670481249999999,-0.22982104166666664,-0.017907108958333338,17.260333333333335,0.10778274714058159,0.16234996044875433,0.06957185942945524,-0.005013110434042665,-0.0027598853069665807,0.0035408335657710712,0.03360155555554911
-0.11811811811811812,0.9670722916666666,-0.23399770833333333,-0.01742528020833333,17.260687500000007,0.10658911416141495,0.16183781794299443,0.06989024122536623,-0.004866957719149522,-0.002618604080631511,0.0036605588526762694,0.03429202734349701
-0.1141141141141142,0.9670972916666666,-0.23801541666666673,-0.016914430541666674,17.261208333333336,0.10546457809565964,0.16138911037278444,0.07022205148626007,-0.004683571066387521,-0.00246528070588698,0.003779952539813722,0.03047853993047056
-0.11011011011011007,0.9671237500000003,-0.24203979166666667,-0.016464745625,17.261604166666668,0.10435101008328992,0.16087057881817077,0.07056587126517468,-0.004439470059252995,-0.0023130369653058588,0.003912519662771396,0.03056325998244347
-0.10610610610610616,0.9671506249999999,-0.24606375,-0.016015184375000005,17.262083333333326,0.10320450593593758,0.1603518472027681,0.07090978000342105,-0.004191724032587241,-0.0021588938968919264,0.0040447923700686296,0.027145659722407345
-0.10210210210210202,0.9671766666666666,-0.25008874999999997,-0.015565501666666662,17.2625,0.1020247837901042,0.15983271515786499,0.07125346446436204,-0.0039403758132729155,-0.002002721866253125,0.004176922807791676,0.029218750000040927
-0.09809809809809811,0.9672060416666666,-0.2537727083333333,-0.015181883791666665,17.262916666666666,0.10100941250516497,0.15935680207120298,0.07163962811056171,-0.003743955684079852,-0.001859792693084246,0.004302936067197502,0.03045815972222954
-0.0940940940940942,0.9672360416666668,-0.2573804166666667,-0.014813250833333333,17.263395833333334,0.10000907111649297,0.15888910926641545,0.07203521011296732,-0.0035580419841711813,-0.0017182965623266844,0.004427413430307664,0.029747634982470572
-0.09009009009009006,0.9672670833333333,-0.26087895833333336,-0.014329471041666668,17.263916666666663,0.0990625857655816,0.15833362459299938,0.0724063167221866,-0.0033570244579843324,-0.0015782902105796438,0.0045474486073770895,0.027389659722302895
-0.08608608608608614,0.9672974999999999,-0.2642258333333333,-0.013688225000000004,17.264374999999998,0.09820283399930557,0.15765596582968275,0.07274412681192956,-0.003135308032479168,-0.0014414815211206597,0.004661510869055494,0.028647526041766014
-0.08208208208208201,0.9673272916666664,-0.26757354166666664,-0.013047085416666665,17.26489583333333,0.09731960813329002,0.15697810689546357,0.07308176368469302,-0.00290926256169835,-0.0013032528274874128,0.004775250183857521,0.027746864149492012
-0.0780780780780781,0.9673583333333332,-0.2709197916666667,-0.012405754166666672,17.265416666666667,0.09641496648328993,0.15629943059688947,0.07341939498332704,-0.002678844959301218,-0.001163654297222873,0.004888752587673592,0.027678993055644696
-0.07407407407407418,0.9673808333333335,-0.27364562499999995,-0.011671420833333335,17.2658125,0.09548682191835944,0.15565211126906456,0.07368322365901925,-0.00248449137357552,-0.0010475794777783853,0.0050011577799070955,0.02588538151036346
-0.07007007007007005,0.9674008333333334,-0.27618437499999987,-0.010909070833333331,17.266125,0.09454323267252612,0.15501182550688666,0.07392479627575145,-0.002298241784934894,-0.0009383344945520836,0.005113116538167348,0.024885817708309332
-0.06606606606606613,0.9674202083333331,-0.27871270833333334,-0.010155950000000002,17.26645833333333,0.09359297621349827,0.15437269001293083,0.07416479627886424,-0.002115790955197918,-0.0008284219111749566,0.005224780245849282,0.024416623264016835
-0.062062062062061996,0.9674420833333333,-0.28108541666666653,-0.009549422916666666,17.266833333333334,0.09271057187065974,0.1537548501886253,0.07437924147912708,-0.0020513508111241305,-0.0007191340688085944,0.0053346867651618045,0.023758305555531933
-0.05805805805805808,0.9674641666666665,-0.28345708333333336,-0.008943042083333335,17.267187500000002,0.0918177069081597,0.15313523033162907,0.0745936615026783,-0.001984010708402258,-0.0006097413001887148,0.005444543860920421,0.02277750651040833
-0.05405405405405417,0.9674875,-0.2855675,-0.008247614583333332,17.267541666666666,0.09107182794375007,0.15262051852035144,0.07486041335011065,-0.0018502852608593744,-0.000530822846393229,0.005533901811370497,0.023463123263979924
-0.05005005005005003,0.9675087499999998,-0.2875166666666666,-0.007496693749999999,17.267875,0.0904143747222222,0.15217150791615203,0.0751599597707946,-0.0016739620230208328,-0.0004707100087743064,0.005610439687451216,0.024451317708212628
-0.04604604604604612,0.9675320833333333,-0.28946437500000005,-0.006745760416666666,17.268291666666666,0.08975079227252598,0.1517203280497343,0.075459598250474,-0.0014947208645768235,-0.0004101053782509111,0.0056867866118337305,0.02214458159721744
-0.04204204204204198,0.9675514583333333,-0.29122520833333326,-0.006060270833333333,17.26858333333333,0.08915683636454001,0.15127098145075996,0.07576673013738347,-0.0013293953026605903,-0.0003524998171482215,0.005748884836371376,0.023321326388952457
-0.03803803803803807,0.9675693750000001,-0.29270208333333336,-0.005474391666666669,17.268958333333327,0.08867465707899304,0.1508241977025466,0.07608593542749946,-0.0011875729291493063,-0.00029999919459027793,0.005789579492666363,0.02057808159747765
-0.034034034034034155,0.9675864583333333,-0.29417875,-0.0048884435416666665,17.269249999999996,0.08818886304843741,0.15037672811973996,0.07640510952809147,-0.0010439645438664062,-0.0002472656647286454,0.00583017100986117,0.020921104166745863
-0.03003003003003002,0.9676016666666666,-0.29531687500000003,-0.0042052375,17.269499999999997,0.08771919334023442,0.14996877431090197,0.07667269221484178,-0.0008152813471328129,-0.000222679343895442,0.005898358900737528,0.021453083333426548
-0.026026026026026106,0.9676145833333334,-0.29630499999999993,-0.003478122916666665,17.269666666666662,0.08725605530833337,0.14957436099430987,0.07691701162298327,-0.000547625835822916,-0.00021041543903500088,0.005978790381631294,0.023196555555728082
-0.02202202202202197,0.9676277083333332,-0.29729124999999995,-0.0027511104166666675,17.270020833333334,0.08679187100677088,0.14918076472480868,0.07716138849520852,-0.00027851199215885394,-0.0001978759876947924,0.00605896255850089,0.020130416232689186
-0.018018018018018056,0.9676404166666667,-0.298124375,-0.002070199999999999,17.27020833333333,0.08652144036419274,0.14880279760529333,0.07741972433452265,6.688980416670728e-07,-0.00015102416072637886,0.006090035049795359,0.020737456597373694
-0.01401401401401392,0.9676520833333334,-0.2987306250000001,-0.0014574104166666655,17.27033333333333,0.086542305353776,0.14844620928821073,0.07769908441558981,0.00029363937534765633,-5.401000428385252e-05,0.006048864643375131,0.02162822222237537
-0.010010010010010006,0.9676649999999999,-0.2992277083333333,-0.0007974860416666674,17.270500000000002,0.08667840356558161,0.14817103068268003,0.07801400008916892,0.0005925978293242621,5.3734085412064734e-05,0.006028930886186413,0.020454749999942123
-0.006006006006006093,0.9676768750000001,-0.29968895833333337,-0.0001218543749999983,17.270625,0.0868521532530816,0.14792019348484464,0.07834054082328816,0.0008939842976212243,0.00016514251687534684,0.0060158448670420625,0.020720442708409337
-0.002002002002001957,0.9676897916666666,-0.3001489583333334,0.0005537585416666666,17.270729166666666,0.0870253944780816,0.14766969335147753,0.0786671556175929,0.0011959894244494358,0.0002766437972671451,0.006002615677741336,0.02087238498268107
0.002002002002002179,0.9676979166666667,-0.30014708333333334,0.0012219035416666665,17.270812499999998,0.08711860336649303,0.1475076736184015,0.0788202038142057,0.0014113003674792535,0.00043914362513533013,0.005968541417401911,0.019868923177170927
0.006006006006006093,0.9677033333333332,-0.2996799999999999,0.0018827256249999986,17.270729166666673,0.0871302309333334,0.14743770534422096,0.07879986694875306,0.0015390693819666654,0.0006524972323333315,0.005913487380189448,0.02191405164921889
0.010010010010010006,0.9677087499999998,-0.29921333333333333,0.0025434625000000004,17.270729166666673,0.08714179782222224,0.14736478079851106,0.07877936375415973,0.0016661011680416666,0.000865567101111111,0.005858168933201042,0.02149738498252418
0.01401401401401392,0.9677127083333334,-0.2987458333333333,0.0032042416666666677,17.27070833333334,0.08715301039930552,0.14729264950200824,0.0787587131887141,0.0017925598885763887,0.0010784918274348953,0.005802630139367788,0.020341998263688765
0.018018018018017834,0.9677175000000001,-0.2982795833333333,0.003864987291666667,17.270645833333337,0.08716387349982638,0.14721902020656857,0.07873804051301812,0.0019184254447802947,0.0012912442152560758,0.005746830235437816,0.022500832899197576
0.022022022022022192,0.9677206249999998,-0.297659375,0.004610417708333334,17.270666666666667,0.0872634798079427,0.14713541071522132,0.07873323964159497,0.002139178428551432,0.0014826452111178388,0.005714691604799583,0.02136455555557859
0.026026026026026106,0.9677152083333334,-0.29641479166666673,0.005279583333333333,17.270499999999995,0.08753806294787328,0.14712337599982642,0.07863706877603596,0.0024347182605034727,0.0016108652605886721,0.005649190033437241,0.021288083333558916
0.03003003003003002,0.9677083333333334,-0.29510708333333335,0.0059269375000000025,17.270437499999996,0.08779139269982644,0.14711757974520437,0.07852605468972569,0.0027391745720572926,0.001735732518130209,0.005571726893940364,0.01886355859392097
0.03403403403403393,0.9677016666666666,-0.2937983333333334,0.006574319583333336,17.27022916666666,0.08804274766388888,0.14710969498868284,0.07841502302022343,0.003041918511384029,0.0018598489561840285,0.005493915801159016,0.021267864149535853
0.03803803803803785,0.967695833333333,-0.29248979166666667,0.0072217650000000015,17.27002083333333,0.08829138843745657,0.1471018044436181,0.0783037234398513,0.0033429253319822915,0.00198316735220167,0.005415649176215698,0.023880416232657353
0.042042042042042205,0.9676887500000002,-0.29118250000000007,0.007869251666666669,17.26995833333333,0.08853462669374995,0.14709307487820672,0.07819223864281545,0.0036422854567625014,0.0021057900856750007,0.005337044339031961,0.021664164930598417
0.04604604604604612,0.96767875,-0.289591875,0.008540965624999997,17.269812499999997,0.08879071260065104,0.1471801769061926,0.07804235466225276,0.00390035539548763,0.0021950262510755207,0.005264024058338398,0.019617881510555435
0.05005005005005003,0.9676612500000003,-0.28757625000000003,0.009197639583333334,17.269520833333335,0.0890974004359375,0.14737644509276174,0.07785610588909751,0.004109081304393229,0.002241109978367969,0.005187987389061697,0.0226085203993307
0.054054054054053946,0.9676416666666664,-0.28513812500000013,0.009654975833333334,17.26914583333333,0.08956687467148425,0.14755782310832447,0.07771098453738609,0.004314695039370314,0.002270648604798321,0.005067041522247297,0.02368552039934002
0.05805805805805786,0.9676208333333335,-0.2826995833333334,0.010112152083333336,17.26889583333333,0.09002407058315966,0.1477392027135769,0.07756537654150876,0.0045180078472283,0.0022983713551902795,0.004945795017502785,0.021278364149509343
0.06206206206206222,0.9676008333333334,-0.28026145833333327,0.010569298958333332,17.268520833333334,0.09046851497287332,0.14791933158619605,0.07741959483370245,0.00471912901462348,0.002324226818166448,0.0048242555855555255,0.02360489539938726
0.06606606606606613,0.9675810416666669,-0.27782395833333334,0.011026559583333331,17.26814583333334,0.09090218150933163,0.14809945665042187,0.07727351574463795,0.00491802076357335,0.002348111913072698,0.0047022506967110056,0.02634781206580783
0.07007007007007005,0.9675606249999996,-0.275031875,0.011576595833333335,17.267833333333332,0.09145350940065106,0.14834139909557825,0.07724008829490046,0.005254706399825521,0.0023970977112750917,0.004622969606890494,0.026306972222243985
0.07407407407407396,0.9675385416666668,-0.2720527083333333,0.012176028125000004,17.267541666666666,0.0920560738884983,0.14861528600576585,0.0772662965099654,0.005662652678149089,0.0024582088676707043,0.0045662740163363484,0.023463123263979924
0.07807807807807787,0.9675172916666667,-0.26907333333333333,0.012775558749999999,17.267145833333338,0.09264037462222227,0.14888970176529198,0.07729232592759004,0.006067160719725,0.0025171802049500014,0.004509133310976294,0.02525810373248305
0.08208208208208223,0.9674962500000004,-0.26595791666666674,0.01322690916666667,17.266791666666666,0.09327763656232635,0.1491498405405634,0.07730738875089915,0.006317019122572571,0.0025590860811472247,0.004436541209810461,0.025613873263921505
0.08608608608608614,0.9674743749999998,-0.26269375,0.013514822708333337,17.266437500000002,0.0939701187109375,0.1493967245671623,0.07731041581051164,0.006397939041170574,0.0025822628050260416,0.004347194803622025,0.026177725260254192
0.09009009009009006,0.9674527083333336,-0.2594289583333333,0.013802619791666667,17.26610416666667,0.09464224057808165,0.14964323768688667,0.07731326929553331,0.0064770362560731334,0.0026030231475095474,0.004257585806702972,0.02685523914925625
0.09409409409409397,0.9674310416666668,-0.25611041666666673,0.014097702208333332,17.265687500000006,0.09530724614149298,0.14989812979244516,0.07731195232835018,0.006557360053285504,0.0026224971540737864,0.004169125200024343,0.02936848567691186
0.09809809809809789,0.9674091666666668,-0.2521172916666667,0.014482457499999995,17.265312500000004,0.09613353790933157,0.1502546334247607,0.07726180489596163,0.006674232961577604,0.002653111271016928,0.004097367217147692,0.028567610676986988
0.10210210210210224,0.9673866666666665,-0.248125625,0.01486728958333333,17.264958333333336,0.09692679921835942,0.15060875536711196,0.07721158506905815,0.006788094686587239,0.002681648652042186,0.004025366060837884,0.02829708159714528
0.10610610610610616,0.9673654166666666,-0.24413354166666665,0.01525209875,17.264562500000004,0.09768860549995659,0.1509652901503869,0.07716120897296312,0.006898931550270572,0.002708108871431682,0.003953144352235382,0.02904835026032515
0.11011011011011007,0.9673431250000002,-0.24014187500000006,0.015636912500000003,17.26416666666667,0.09841812987148432,0.15132111196746736,0.0771106346020869,0.007006587070294272,0.002732474471598801,0.0038807433619580385,0.02979930555534338
0.11411411411411398,0.9673206250000003,-0.23614937499999997,0.016021654166666673,17.26375,0.0991155560204427,0.1516749732644304,0.07706000862078317,0.00711125799292448,0.002754770012762759,0.003808144792136968,0.030644270833306564
0.1181181181181179,0.9672995833333332,-0.2321750000000001,0.016450122916666667,17.26335416666667,0.09977726937499995,0.15201335178935993,0.07707225531747726,0.007197357288177086,0.0027782856465109404,0.003713840018647645,0.03097791623252988
0.12212212212212226,0.9672785416666669,-0.22793395833333333,0.01682021062499999,17.262958333333334,0.10077861063849829,0.1522731221811973,0.07704714721143903,0.007328571771089971,0.0028107543005069843,0.003628833594390161,0.03172791493045679
0.12612612612612617,0.9672577083333334,-0.22333812500000003,0.017022740541666664,17.262583333333332,0.10199799858815103,0.1525414763044511,0.07695740644801943,0.007427467371603984,0.002847666659228594,0.0035216544636630714,0.03217499305549154
0.13013013013013008,0.9672360416666669,-0.2185789583333333,0.017104665625,17.26225,0.10317219730724822,0.15287284708052365,0.07683200624580092,0.007464475619952473,0.0028819632538918403,0.0033865391810483352,0.03159993749983414
0.134134134134134,0.9672145833333333,-0.21382020833333334,0.017186406529166667,17.261874999999996,0.10430237684162325,0.15320358576394752,0.07670673756457372,0.0075006516912344435,0.002915037821656424,0.003251401128778044,0.03204648437497326
0.1381381381381379,0.9671918750000003,-0.20906145833333326,0.017268236458333332,17.261479166666664,0.10538476497287325,0.15353514134295246,0.07658137212315509,0.007536001863490667,0.002946918217589192,0.0031162214806095827,0.034045312065927646
0.14214214214214227,0.967170625,-0.20430249999999997,0.017350081041666663,17.26120833333333,0.10642236349375003,0.15386605802118095,0.07645597651340826,0.007570639932015103,0.002977557445534894,0.0029810093361443083,0.031103539930654733
0.14614614614614618,0.9671500000000002,-0.19946125000000006,0.017385668854166668,17.2608125,0.10746687641510416,0.1541454468518266,0.07631306150651118,0.007605048491738152,0.002993011855431511,0.0028485116528882896,0.0343518398437368
0.1501501501501501,0.9671327083333335,-0.1943083333333334,0.017246562479166665,17.260625,0.10866093826388887,0.15423630608265226,0.07610363798709298,0.007642188311056078,0.002953825581534723,0.002726242449350518,0.034782942708261544
0.154154154154154,0.9671154166666667,-0.1891554166666666,0.017107502916666666,17.260416666666664,0.10980064501232643,0.1543267083439562,0.07589424461331414,0.00768072205066163,0.0029127832374961794,0.002604055161541614,0.036141493055708906
0.15815815815815792,0.9670974999999998,-0.1840027083333333,0.016968422083333334,17.260208333333335,0.11088591999266492,0.15441707265200183,0.07568480795406433,0.007720751244476475,0.0028698335297180112,0.0024818840955576644,0.038124956597187065
0.16216216216216228,0.96708,-0.17884999999999995,0.01682935604166667,17.26,0.11191934416666667,0.1545065644418895,0.07547521612964014,0.007762213453052084,0.0028249521683020827,0.002359796106201269,0.039899999999875035
0.1661661661661662,0.9670620833333333,-0.17369687499999997,0.016690296041666667,17.259875,0.1129002289485677,0.1545960173513749,0.07526558029711956,0.00780506976526237,0.0027782017390559897,0.0022377823919832234,0.03796498437486662
0.1701701701701701,0.9670495833333334,-0.16832083333333334,0.016448650625000005,17.259687500000002,0.11398955539930554,0.1547219418926167,0.07509401859924958,0.007754620330408855,0.0027235756363715273,0.0021176234983314715,0.0408957356769406
0.17417417417417402,0.9670393750000003,-0.16242062500000004,0.016068938333333335,17.259645833333337,0.11540349890794269,0.1549672058875063,0.07472675593085665,0.007536249507186458,0.0026539104961263026,0.001994387464887934,0.041500707899160716
0.17817817817817794,0.9670299999999998,-0.15637479166666665,0.015678625208333328,17.25972916666667,0.11683650786453996,0.15528626404490997,0.07426447605790522,0.007270591958906206,0.0025740678881384545,0.0018607486047943884,0.040082426649235
0.1821821821821823,0.9670222916666665,-0.15034437500000003,0.015312599166666668,17.259687500000002,0.1181580272391927,0.15566614930676098,0.07381220885178386,0.006992142526338021,0.0024854214500489597,0.0017128043310695234,0.04297906901035731
0.1861861861861862,0.9670133333333334,-0.14431356249999996,0.014946489166666672,17.25972916666667,0.1194073456785586,0.1560451441282574,0.07335958936743242,0.006718061931842656,0.002392700717155625,0.0015651173107321754,0.042374093315743266
0.19019019019019012,0.9670049999999999,-0.13828299999999996,0.014580328124999993,17.25983333333333,0.12058385357766668,0.15642262236510063,0.07290668123567377,0.006448499222442707,0.0022959473610102074,0.0014176893112453678,0.0396116388889709
0.19419419419419404,0.9669962499999999,-0.1322524791666667,0.01421430333333333,17.25977083333333,0.12168699008760374,0.15680087024741465,0.07245367025274389,0.006183397480460348,0.002195117892001858,0.0012704632197543812,0.04281078081606893
0.1981981981981984,0.9669868749999996,-0.1262223541666667,0.013848165416666664,17.259749999999993,0.12271833397529125,0.15717906164792597,0.07200034946144841,0.005922628873114417,0.002090223593958724,0.00112354988105894,0.04415493750030919
0.2022022022022023,0.966980625,-0.12018714583333338,0.01343653395833333,17.259833333333326,0.12393692497643705,0.15742570955518656,0.07157992752737237,0.005751822833011411,0.0019830248194183603,0.0009784406531790201,0.0439866388890664
0.20620620620620622,0.9669789583333332,-0.11414502083333329,0.012945242916666667,17.259895833333328,0.12553737255229128,0.1574420040191618,0.0712173207894331,0.005736075022415477,0.0018760656219394172,0.0008363762753062563,0.04578748914946118
0.21021021021021014,0.9669764583333329,-0.10810243749999998,0.012453889374999997,17.260041666666663,0.1270659463398919,0.15745823397276867,0.07085460249440019,0.005726091193626184,0.00176676496256806,0.0006945540756483935,0.045336664930744064
0.21421421421421405,0.9669766666666665,-0.1017423125,0.01172955875,17.260250000000003,0.12875308518048567,0.15744595911819692,0.07044022830765866,0.0055067595151629435,0.0016559079527119478,0.0005439600337477464,0.046061604166652614
0.2182182182182184,0.9669795833333333,-0.095059625,0.010767993541666666,17.260520833333334,0.13059387602819267,0.15740342531508664,0.06997342691968213,0.005079040803073255,0.0015447673786538273,0.00038441675804214864,0.048378895399253
0.22222222222222232,0.9669818749999997,-0.08837752083333333,0.00980639291666666,17.26083333333333,0.13234420547802042,0.157357584657964,0.06950663643458758,0.00466433344429256,0.0014330117124493015,0.00022493908849625216,0.04884097222230821
0.22622622622622623,0.9669841666666668,-0.08169464583333334,0.008844816395833333,17.26122916666667,0.13400473484216616,0.157311769222924,0.06903978134052954,0.0042623116429184645,0.0013205826263210636,6.55829030932749e-05,0.046634322482475454
0.23023023023023015,0.9669870833333333,-0.07501191666666665,0.007883203541666668,17.26147916666667,0.13557633735799302,0.15726348010192068,0.0685729415107484,0.0038732208738005386,0.001207494696951562,-9.373473691137066e-05,0.05008697873239498
0.23423423423423406,0.9669954166666668,-0.06838464583333333,0.006945880416666665,17.261854166666662,0.1371747902142496,0.15719154641190408,0.06817007002052322,0.0035453361556277694,0.001110139581045616,-0.0002599487098770322,0.0492240620661164
0.23823823823823842,0.9670089583333336,-0.061836675,0.006043303958333333,17.262229166666664,0.13885039229161106,0.15708952014393388,0.06785787927894109,0.0032984817811310043,0.0010382234060197393,-0.00043646937480593925,0.051694197482788695
0.24224224224224233,0.967022916666667,-0.055288702083333335,0.005140645208333335,17.262625,0.1404406594219404,0.15698544876684203,0.06754553035933862,0.003063343351439656,0.0009697079661026807,-0.0006134059067501018,0.05261144270832574
0.24624624624624625,0.9670464583333334,-0.04833593333333333,0.004023515833333333,17.263354166666666,0.14216447088212886,0.15686526965367223,0.06730369373386846,0.0028482222680856115,0.000920699002415667,-0.0007039636816870287,0.04910291623258445
0.25025025025025016,0.9670710416666668,-0.04126856666666665,0.0028457892083333346,17.263999999999996,0.14385211373861215,0.1567394014837817,0.06708171757392954,0.002651437891663384,0.0008805857038691455,-0.0007707206224592641,0.0507623333335232
0.2542542542542541,0.967095,-0.034201241666666674,0.0016681000000000016,17.264645833333336,0.14544027506845825,0.15661096744238995,0.06685951530528435,0.0024713268412241674,0.0008449787320832386,-0.0008382081080876046,0.051379249565854934
0.25825825825825843,0.967121041666667,-0.027133912291666677,0.0004903341875000005,17.265375,0.14692750080374808,0.15647913457238455,0.06663706881554218,0.0023078554973372306,0.0008138389083305561,-0.0009064133812964692,0.04932610937504478
0.26226226226226235,0.9671445833333333,-0.02006653629166667,-0.0006873841666666671,17.265937500000003,0.14831650078792183,0.1563455691696741,0.066414441245097,0.0021610390806732663,0.0007872099158562095,-0.0009753904994583328,0.05386057942695288
0.26626626626626626,0.9671677083333332,-0.01307851666666667,-0.0018993984374999998,17.266708333333337,0.14962728573513306,0.15617576728557564,0.06621422709467269,0.0019836845192118487,0.0008118472022210766,-0.0010379136111013832,0.050783331597074266
0.2702702702702702,0.9671897916666667,-0.006273108333333332,-0.00319064625,17.267291666666665,0.15089648144517162,0.1559244031098407,0.06606585911495082,0.0017147057720870735,0.0009487535544279027,-0.0010846848016984139,0.05459683159716633
0.2742742742742741,0.9672141666666669,0.000587641875,-0.00452427625,17.268104166666667,0.15208111301036012,0.1556476559244137,0.06593322335562278,0.001426678029178568,0.0010901216306797039,-0.001121734734694322,0.05174515581597916
0.27827827827827845,0.9672470833333335,0.0077725039583333355,-0.006105632500000002,17.269125,0.1532012548488844,0.15524167958510823,0.06589274639592342,0.0009448743861077123,0.001235425098834635,-0.001097994620737047,0.052321734374970674
0.28228228228228236,0.967279791666667,0.014957366875000003,-0.0076869979166666646,17.270083333333336,0.15421919384283328,0.15483028506302918,0.06585220173800505,0.0004858411021736108,0.0013840504286047114,-0.0010749703606638585,0.05442999305540752
0.2862862862862863,0.9673120833333336,0.022142363958333328,-0.009268409374999998,17.27102083333333,0.15513367405166997,0.1544136799209907,0.06581144150255068,4.949391036274516e-05,0.001535980753764597,-0.0010526872110407984,0.05621437456613876
0.2902902902902902,0.9673458333333332,0.029327189166666667,-0.010849802083333334,17.27210416666666,0.15594366597558254,0.1539922817947525,0.06577074524308571,-0.00036404788521452293,0.0016912463846747426,-0.0010311229689718997,0.05420932248279087
0.2942942942942941,0.9673785416666664,0.036512047916666665,-0.012431170625000001,17.273104166666673,0.15665145369026434,0.1535658826635588,0.06572985985430324,-0.000754910627479741,0.0018498720948757167,-0.0010103148187278145,0.054664114149147736
0.29829829829829846,0.9674120833333336,0.04369721874999999,-0.01401258625,17.274125,0.15725659474018133,0.15313406409325292,0.06568867949306481,-0.0011230493700471755,0.0020118172087734308,-0.0009902137223312042,0.053772151041528105
0.3023023023023024,0.9674445833333333,0.05085496458333335,-0.015572741041666666,17.275125,0.15766835591056125,0.1526989480697825,0.06565460060107807,-0.0014875167225272862,0.0021826440003252993,-0.0009820008087012466,0.05318123437501754
0.3063063063063063,0.9674808333333332,0.058107981249999996,-0.017276253749999998,17.276229166666663,0.1580678375150496,0.15217861438969899,0.06553127932022836,-0.0022252996876914242,0.0022988355977403216,-0.0009658590286690916,0.05232244748276571
0.3103103103103102,0.9675256249999998,0.06552464166666667,-0.019182372916666666,17.2773125,0.15866152133445496,0.15156099490261926,0.06529621692575285,-0.003312720554985714,0.0023438627422135436,-0.0009152668524685667,0.056139444010398165
0.3143143143143141,0.9675687499999999,0.07294144999999998,-0.021088612500000003,17.278562500000003,0.15914579487189748,0.15093631208949154,0.06506109434362735,-0.0043718554007618725,0.002393331442195459,-0.0008658520743044897,0.053777933593664784
0.31831831831831847,0.9676122916666664,0.08035798958333333,-0.022994852083333333,17.27970833333333,0.1595196768434582,0.15030332011099895,0.06482570479265244,-0.005402763249150543,0.0024473580435757005,-0.0008176107934829955,0.055221581597379554
0.3223223223223224,0.9676579166666665,0.08779791875000002,-0.02490739791666666,17.280875,0.15980610879650176,0.14968337152902086,0.06459823561602174,-0.006423894926438583,0.00250429621097003,-0.0007700086707997188,0.05635923437495194
0.3263263263263263,0.9677029166666666,0.09526179166666669,-0.02682644375,17.282208333333333,0.16000456604845661,0.14907617524906142,0.06437885122437008,-0.007435026987663282,0.0025643873085867005,-0.0007231238305616099,0.05360845659720326
0.3303303303303302,0.967749375,0.10272516666666669,-0.028745364583333325,17.283312500000005,0.16009170679997223,0.14846099568163793,0.06415904177999743,-0.008417657444782987,0.0026294199400087835,-0.0006775151114467564,0.056275694010366806
0.3343343343343341,0.9677941666666664,0.11018916666666667,-0.030664457291666666,17.284583333333334,0.16006668088263887,0.1478382327256742,0.06393903697761633,-0.009371473379745658,0.002699381521762673,-0.0006331579640042925,0.05380399305545325
0.3383383383383385,0.9678420833333332,0.11770141666666666,-0.03264093125,17.285875000000004,0.160033459847993,0.14722456960713282,0.06366811136521604,-0.010382984067222392,0.0027514345485145824,-0.0005782974272821351,0.054358817708305196
0.3423423423423424,0.9679060416666667,0.1255012083333333,-0.034953862499999995,17.287479166666667,0.16048215504020666,0.14669135249633108,0.06309967424265667,-0.01186584281199949,0.0026743665423791686,-0.00045542222861375025,0.056397395399358174
0.3463463463463463,0.9679660416666668,0.13313345833333337,-0.037274425,17.28904166666667,0.16076089893887321,0.14613770057425277,0.06258487714389267,-0.013070849809030206,0.0025838494535346357,-0.00039142882710526056,0.05737158159695355
0.3503503503503502,0.9680262499999998,0.14072545833333336,-0.039596769374999986,17.290625,0.16091322037687325,0.1455733458550631,0.06208266096678377,-0.014183217106183827,0.0024942003350984627,-0.00034266101727211003,0.05741210937503638
0.35435435435435414,0.9680852083333336,0.1483177083333333,-0.041919097916666655,17.292250000000003,0.16095123239474826,0.1449973725631862,0.061580186808670605,-0.01526029004493272,0.0024098036251193576,-0.0002954357024703176,0.05642327083324972
0.3583583583583585,0.9681441666666668,0.15591012499999998,-0.04424146041666668,17.293770833333333,0.160872449589151,0.14441019318020054,0.06107754366363386,-0.016302064626254945,0.002330647563577423,-0.00024984010199124724,0.058407030815999406
0.3623623623623624,0.9682043749999999,0.16350260416666665,-0.046563747916666655,17.2954375,0.16067814843071831,0.1438128590466198,0.0605745388337951,-0.017308830955864815,0.0022565691837836375,-0.00020578254711891121,0.056175016927113575
0.3663663663663663,0.9682639583333331,0.1710955416666667,-0.04888606875000001,17.297020833333324,0.16037027395512318,0.14320431894883692,0.060071300463920466,-0.01828005950393151,0.0021877497458536272,-0.00016334775477328868,0.05702862456632829
0.37037037037037024,0.9683233333333336,0.17868729166666664,-0.05120844583333332,17.298604166666667,0.15994626846349824,0.1425851950753346,0.0595678919554329,-0.01921618483691581,0.0021241407546431427,-0.00012252324576857165,0.056627218315838945
0.37437437437437415,0.9683912500000001,0.18654208333333333,-0.05367628541666666,17.3003125,0.1598237178123264,0.1419423980505352,0.059069241608825165,-0.020520870142780374,0.001994600822513107,-9.022342488700823e-05,0.05647906901049282
0.3783783783783785,0.9684645833333332,0.19454229166666667,-0.056225154791666655,17.302104166666663,0.15980808841974822,0.14128102363531977,0.05857319103932592,-0.022010475370849443,0.0018281007676455305,-6.262969629029942e-05,0.0551080724828239
0.3823823823823824,0.9685375,0.20254187499999998,-0.05877402500000001,17.303791666666665,0.15966408053815107,0.14060603065196603,0.05807731624103024,-0.023459423775203127,0.001663653182657683,-3.568839893496414e-05,0.05671062326393894
0.38638638638638634,0.9686099999999999,0.21054229166666671,-0.061322724999999995,17.305541666666663,0.15939236008641483,0.1399180650652411,0.0575812005916668,-0.02486745211392187,0.0015011557060475508,-9.41481318607741e-06,0.057810956597222685
0.39039039039039025,0.9686841666666663,0.21854166666666675,-0.06387135416666667,17.307291666666675,0.15899370659722217,0.13921815845024957,0.05708517767369157,-0.026234885308159712,0.0013407807826822911,1.6229158663086016e-05,0.05786349826360038
0.39439439439439417,0.9687625,0.22676979166666666,-0.06645329166666665,17.309125000000005,0.1588735865874566,0.13847729335999825,0.05658480765605486,-0.027651692559852427,0.0011895580765195314,6.190940959859405e-05,0.057525067708184
0.3983983983983985,0.9688506250000001,0.2353720833333333,-0.06908965000000002,17.311062500000002,0.15928977405399314,0.1376809952628775,0.05607740947135982,-0.02917435014272916,0.001052133984961112,0.0001411296305380001,0.05878178776038112
0.40240240240240244,0.9689385416666667,0.24397604166666667,-0.07172602708333334,17.313083333333335,0.15955652442599821,0.1368697520388409,0.05556985328287031,-0.030651463661065543,0.0009168798379342439,0.00021973412845424178,0.056520493055586485
0.40640640640640635,0.9690268749999998,0.25257937499999994,-0.07436205625,17.315083333333327,0.1596755343246094,0.13604528459027182,0.055062412657338265,-0.032083407475326814,0.000783853743070482,0.0002976524969173889,0.05559749305569994
0.41041041041041026,0.9691147916666666,0.2611831249999999,-0.07699831250000001,17.31708333333334,0.15964691688190108,0.13520730153881902,0.05455479642402772,-0.03346986095485678,0.0006529572254990895,0.0003749147105167581,0.054249826388570455
0.4144144144144142,0.9692056249999998,0.2698402083333333,-0.07974119791666667,17.319062499999998,0.15965751196662323,0.13434175802148166,0.05401035800106213,-0.034914347708083764,0.0005475555834034726,0.00043188462369670057,0.05444912109385314
0.41841841841841854,0.9693004166666667,0.2785966666666666,-0.08268231666666667,17.321166666666667,0.15986681398888888,0.13343821784396634,0.053397019980941804,-0.036501211351055565,0.0004906359909409735,0.0004507708327633507,0.0538519722221622
0.42242242242242245,0.9693956249999999,0.2873535416666667,-0.08562298125000001,17.3231875,0.15992190042495652,0.13251641341519543,0.05278349389052582,-0.03803666225642056,0.00044024298511640466,0.00046744001640447653,0.055716506510464114
0.42642642642642636,0.9694906249999996,0.29610958333333337,-0.08856235416666668,17.325270833333327,0.15982432299149302,0.13157879275779122,0.05216975763406408,-0.03952102570868923,0.0003962894058714391,0.0004819514381591622,0.05582388498299906
0.4304304304304303,0.9695852083333336,0.304865,-0.09150364583333333,17.327354166666662,0.15957337344166664,0.1306233327992079,0.05155570737273716,-0.040953407679687505,0.0003588091269187501,0.0004943012365670573,0.05592258289948404
0.43443443443443464,0.9696891666666666,0.31443625,-0.09460633333333335,17.32952083333333,0.15980526135260406,0.12959068335988888,0.05095352544422346,-0.04258150598708333,0.00030768415498281425,0.0005142995797254169,0.05624935373276685
0.43843843843843855,0.96980625,0.325051875,-0.09791795833333335,17.33191666666666,0.16065044522565103,0.1284626984358316,0.05036698663688594,-0.0444627507142448,0.00023492060720820256,0.0005455521898579602,0.05320632638904499
0.44244244244244246,0.96992375,0.3356689583333332,-0.10122918749999998,17.334229166666667,0.16126989207808162,0.12731160993142315,0.049780332604210234,-0.04627360824561199,0.00016557013117655906,0.000575725116843147,0.05345753081599014
0.4464464464464464,0.9700410416666666,0.34628624999999996,-0.10454079166666665,17.336541666666665,0.16166499972760418,0.12613934787770661,0.04919358288598958,-0.048014190448385445,9.976459520312508e-05,0.0006048136698387153,0.05307303993055257
0.4504504504504503,0.9701577083333334,0.35690208333333323,-0.10785218750000003,17.338874999999998,0.16183486124565988,0.12494561398479818,0.04860684407433583,-0.049684579589192694,3.7338898445747094e-05,0.0006328263699413416,0.05320540104162319
0.45445445445445465,0.9702745833333334,0.36751979166666665,-0.111164625,17.341291666666667,0.1617777443999565,0.12372909281527604,0.048020052306066784,-0.05128396684596355,-2.1564911008897184e-05,0.0006597641609908077,0.05001999826390602
0.45845845845845856,0.9703933333333334,0.3782614583333333,-0.11449254166666667,17.343520833333333,0.16160951913953986,0.12249437456937329,0.047415518665335575,-0.052792717554210083,-9.771744748001115e-05,0.0006862186217405281,0.05374343706608897
0.4624624624624625,0.9705166666666666,0.38967958333333347,-0.11791402083333336,17.34608333333333,0.16180732233315964,0.12125670035758285,0.046715236052690935,-0.05411148015917529,-0.00028384411409982735,0.0007153074394908418,0.05172632638914365
0.4664664664664664,0.9706395833333331,0.4010989583333333,-0.12133560416666667,17.348479166666667,0.161743375623915,0.1199947544948433,0.046015014374574836,-0.0553513530600044,-0.00046977024602864624,0.0007443346080992189,0.054228937066056915
0.4704704704704703,0.9707624999999999,0.412518125,-0.12475679166666666,17.351041666666664,0.16141921321315097,0.11870886793303995,0.04531473099755084,-0.05651352055398438,-0.0006552838873789065,0.0007732598178150174,0.052186414930702085
0.47447447447447466,0.970907916666667,0.4249650000000001,-0.1284339791666667,17.353895833333336,0.16191537377499998,0.11728429632874954,0.044660382575406755,-0.05788028321010413,-0.0008326189441354177,0.000803960335563325,0.05000773914918
0.4784784784784786,0.9710675000000003,0.4381239583333334,-0.13228818750000002,17.356895833333333,0.16283218880099826,0.11575254378129818,0.04403776646295848,-0.05934468815175778,-0.0010080132276838114,0.0008370246317807686,0.05004203081597325
0.4824824824824825,0.9712279166666669,0.4512829166666666,-0.13614056250000006,17.35983333333333,0.16340393745815981,0.11418970557551689,0.043415134752337645,-0.060708173211692695,-0.0011879919030870654,0.0008713963435163161,0.051811638888977996
0.4864864864864864,0.9713870833333337,0.46444291666666665,-0.13999439583333337,17.362958333333335,0.16362715215815973,0.11259823580192663,0.04279231540666374,-0.06197015698217882,-0.001372507601769097,0.0009071336885853297,0.048094581597183605
0.4904904904904903,0.9715474999999999,0.47760166666666654,-0.14384791666666666,17.365916666666667,0.1635053979972222,0.1109765268706597,0.04216960176275305,-0.06313130775347227,-0.001561714367694443,0.0009442138801736112,0.04993832638888307
0.4944944944944947,0.9717075000000003,0.4910339583333336,-0.14771416666666665,17.368875000000006,0.16325815176349812,0.10933614996597223,0.04152222765408125,-0.06419545303975692,-0.0017339658808182743,0.0009802796136748255,0.04968123437492977
0.4984984984984986,0.9718718749999996,0.5072808333333334,-0.15171566666666664,17.371562499999996,0.164859489465972,0.10776756482122224,0.040621029206929775,-0.06518067518361109,-0.001689006135346876,0.0009933043569262498,0.04714964192731941
0.5025025025025025,0.9720347916666663,0.5235270833333332,-0.15571802083333336,17.3741875,0.16593251801649328,0.10616564798774958,0.03971993766575612,-0.06603489873068573,-0.0016471788065846355,0.0010071052226469407,0.04740038151032877
0.5065065065065064,0.9721987499999999,0.5397745833333333,-0.15972020833333336,17.37677083333333,0.1664763158539933,0.1045334133832899,0.03881861802756282,-0.06676042443029512,-0.0016086036710564215,0.0010216846326436633,0.04825207248273955
0.5105105105105103,0.9723624999999997,0.5560222916666667,-0.16372166666666668,17.379354166666666,0.16649254450308143,0.10286750753055554,0.03791738437371269,-0.06735481203784717,-0.0015730910425377606,0.00103703385115625,0.049923749566005426
0.5145145145145147,0.9725258333333331,0.5722697916666667,-0.1677229166666667,17.382104166666668,0.16597999387912316,0.10117193989149303,0.03701610965489636,-0.06782015808810755,-0.0015408935162999167,0.0010531609082595496,0.04578807248259409
0.5185185185185186,0.9726897916666665,0.5885168749999999,-0.17172562500000002,17.384645833333334,0.16494226284023428,0.099441976385026,0.03611485929097493,-0.06815490515091148,-0.0015117551526718752,0.001070087560723959,0.048672582899371264
0.5225225225225225,0.9728539583333333,0.604764375,-0.17572687499999995,17.387249999999998,0.1633738007308595,0.09768152373606774,0.03521344368756768,-0.06835977126992193,-0.0014857149567955724,0.001087776469321614,0.048537437500158376
0.5265265265265264,0.9730252083333334,0.6206368750000001,-0.17906541666666667,17.390104166666664,0.16216591105690098,0.09586786822065972,0.03426757274910717,-0.06862789937942702,-0.0014512150998848969,0.0011028258409850698,0.04344373914943844
0.5305305305305303,0.9732039583333333,0.6361668749999999,-0.181799375,17.39279166666667,0.16127462381940116,0.09401461224960939,0.03328091703817532,-0.06897505139596359,-0.0014065056565725252,0.001114933663469922,0.047881373263635396
0.5345345345345347,0.9733833333333335,0.6516979166666667,-0.18453291666666663,17.395687499999998,0.1599008670789932,0.09214739433315977,0.03229428239995781,-0.0692379909852431,-0.0013616651511566824,0.001127002058841058,0.04276473567716721
0.5385385385385386,0.9735802083333335,0.6696958333333333,-0.18707020833333335,17.397687500000004,0.16123894914930575,0.09014911215412323,0.03157041873861869,-0.06905340260503476,-0.0013420338881697056,0.001107476948507661,0.04609465234364052
0.5425425425425425,0.9737850000000002,0.6888766666666665,-0.18951125,17.399562500000005,0.16341727145555585,0.08808381945677081,0.03097239354924747,-0.06860366347083338,-0.001323398325405554,0.0010713353627374998,0.043349808593518446
0.5465465465465464,0.9739906249999999,0.7080583333333333,-0.19195333333333334,17.401395833333336,0.16485693826388903,0.08600641782222221,0.030374171133820817,-0.06806000938888881,-0.0012916025017881937,0.0010335632602361108,0.04183971831582767
0.5505505505505504,0.9741966666666667,0.7272395833333335,-0.19439458333333326,17.403145833333337,0.1655621717664928,0.08391782930399307,0.029775651413219705,-0.06742314754774309,-0.0012466107282986137,0.000994070077715277,0.04155677039921102
0.5545545545545547,0.9744020833333334,0.7464210416666668,-0.19683624999999996,17.40495833333334,0.16553000355724823,0.08181694901927083,0.029176978847258263,-0.06669144790390627,-0.0011884132785399308,0.0009529072153229159,0.04075874826372683
0.5585585585585586,0.9746077083333332,0.7656016666666668,-0.19927770833333333,17.40670833333333,0.1647645046638886,0.07970381162808157,0.028577942933954655,-0.06586744603715278,-0.0011171278402649304,0.0009100968481440537,0.041921664930612224
0.5625625625625625,0.9748135416666669,0.7847831250000001,-0.20171916666666667,17.408541666666668,0.16326190504856752,0.07757937779930554,0.02797894303464724,-0.06494961867760415,-0.001032555748668099,0.0008655887584446182,0.03830203993049963
0.5665665665665665,0.9750185416666662,0.8039685416666665,-0.20418041666666661,17.410270833333335,0.16096812567704033,0.07544098244982639,0.0273758026309865,-0.063935576508941,-0.0009325743812165664,0.0008190934027226476,0.04142784331583016
0.5705705705705704,0.9752197916666668,0.8231883333333334,-0.20684166666666667,17.412104166666666,0.15741034286388855,0.07327589993055555,0.02673881052783449,-0.06279951981944434,-0.0007972709172326727,0.0007678991382321181,0.04175348914930055
0.5745745745745747,0.9754218749999998,0.8424079166666668,-0.20950145833333333,17.414062500000004,0.15311515193732617,0.07109726395620655,0.026101568575440413,-0.061562229613454894,-0.0006489767686047778,0.0007149184167747836,0.03771891276022643
0.5785785785785786,0.9756233333333331,0.8616287499999999,-0.21216041666666666,17.415895833333334,0.14807923050677108,0.06890399926649307,0.02546403458028968,-0.060222110388020916,-0.0004878600460023431,0.0006601473324526906,0.038447322482568325
0.5825825825825826,0.9758550000000001,0.8812862499999999,-0.21430833333333335,17.418125000000003,0.1432068372276042,0.06687589659722218,0.0247519307786757,-0.05863509590624999,-0.0003540716445734381,0.0006088839125451393,0.03954648437485275
0.5865865865865865,0.976162916666667,0.9020785416666662,-0.215128125,17.421479166666668,0.1398424296645403,0.06530584816731769,0.023847134734029128,-0.05661628472851571,-0.00031005026028254907,0.0005703148372591147,0.0397719787325741
0.5905905905905904,0.9764752083333333,0.9211554166666668,-0.21577291666666665,17.42504166666667,0.13668290667899308,0.06375240259982642,0.022930856677969794,-0.05463752570920133,-0.00031441893308715215,0.000553440204439236,0.03708958159717213
0.5945945945945947,0.976788541666667,0.9393066666666664,-0.216321875,17.42860416666667,0.13340423595555606,0.062207263063151046,0.02200840802987545,-0.05267617066666677,-0.0003427595766777765,0.0005482909923854165,0.03688180164914456
0.5985985985985987,0.9771020833333331,0.9574591666666663,-0.21687125000000007,17.4321875,0.12946631916597295,0.06066250675677084,0.02108593951734843,-0.050694633701041686,-0.00036141186068834423,0.0005428378259782349,0.036130631510388866
0.6026026026026026,0.9774160416666665,0.9756118750000001,-0.21742062500000006,17.43583333333333,0.12486355269231741,0.05911735515794269,0.020163242644256507,-0.048692273046744755,-0.0003702324204247383,0.0005371026515096358,0.03359097222221408
0.6066066066066065,0.977729375,0.9937641666666664,-0.2179693750000001,17.439395833333336,0.11960298938263969,0.05757187239544263,0.019240380301114628,-0.04667088736093755,-0.00036935253896111,0.0005310715222458337,0.033931301649204215
0.6106106106106104,0.9780427083333335,1.0119097916666668,-0.21851958333333332,17.443000000000005,0.11369690686245648,0.05602408753315973,0.018317457148363452,-0.044630602287413085,-0.0003586101265674077,0.0005247342850723093,0.03341766666648027
0.6146146146146148,0.9783560416666667,1.030065208333333,-0.21906812499999997,17.446604166666667,0.10711358324787401,0.05447755244231768,0.017394305814992534,-0.04256992118268235,-0.0003381536180975691,0.0005181042615135419,0.031836384982682375
0.6186186186186187,0.9786697916666669,1.048216875,-0.21961812499999997,17.450229166666663,0.09987679963190121,0.05292940000481767,0.016471099001282283,-0.040486950319140624,-0.0003080512606210943,0.0005111881328893229,0.03033536414949367
0.6226226226226226,0.9789839583333332,1.0663602083333334,-0.2201672916666666,17.453812499999998,0.09199882274995641,0.05138148868016499,0.015547725159612459,-0.038388194323481006,-0.00026799301812369895,0.0005039683249127603,0.030054214843744376
0.6266266266266265,0.9792974999999996,1.0845124999999998,-0.2207160416666666,17.457312499999997,0.08344513734375081,0.04983253311766495,0.014624229323230695,-0.03626798552864591,-0.00021831555651301987,0.000496461779835807,0.031615277343917114
0.6306306306306304,0.9796343749999998,1.0979458333333338,-0.22024854166666666,17.460937500000004,0.08152328039930401,0.048473871560373236,0.014170082420954624,-0.03413090637934002,-0.00026010191602778053,0.0004846821336430559,0.028369954426864297
0.6346346346346348,0.9799720833333332,1.1111437499999999,-0.21972999999999998,17.464437500000006,0.07961581683593777,0.04712539376666669,0.01373940595815465,-0.032006300479166555,-0.000304339405221355,0.0004727836843958337,0.02821447526036991
0.6386386386386387,0.9803089583333334,1.124347916666667,-0.2192104166666667,17.467999999999996,0.07733342895399198,0.04577635572482637,0.013308734476281168,-0.02989664137586795,-0.0003461280039143222,0.0004609977430138023,0.02710100000001603
0.6426426426426426,0.9806466666666666,1.13754375,-0.21869145833333337,17.471458333333327,0.07473380016927078,0.044426400218706565,0.012878017008766889,-0.027801606727864553,-0.00038547110107031235,0.0004493049141134549,0.028977039930794035
0.6466466466466465,0.9809839583333337,1.1507333333333336,-0.2181725,17.47502083333333,0.0717961288888882,0.04307611441041666,0.012447340488113664,-0.025721215166666644,-0.0004223123858888905,0.00043770557262291695,0.02635520789954171
0.6506506506506504,0.9813218749999999,1.1639291666666667,-0.21765333333333325,17.47854166666667,0.06850222831597219,0.04172531815555559,0.012016671636556429,-0.023653812111111172,-0.00045684475065017275,0.00042621086092222186,0.026622873263875135
0.6546546546546548,0.98162625,1.1746937499999999,-0.21679250000000003,17.48189583333333,0.06565709371093753,0.04042019944375,0.011586426093992764,-0.021848538536458295,-0.0004886326080286458,0.00041133516808437506,0.026443072482834395
0.6586586586586587,0.9819089583333335,1.1839854166666666,-0.215724375,17.485125,0.06307853312065936,0.03914103569752604,0.01115650239198686,-0.020212152647135384,-0.0005195375202135429,0.00039442842986927093,0.02665373437503149
0.6626626626626626,0.9821933333333331,1.193266666666667,-0.21465625,17.48837500000001,0.06036049555555434,0.037859590169270846,0.0107266636573717,-0.018598268749999924,-0.0005498803173499996,0.0003775334493046873,0.026531526041367215
0.6666666666666665,0.9824718750000002,1.2023729166666668,-0.21358583333333334,17.491645833333337,0.057476452599826144,0.03658894596597222,0.010296668666244175,-0.017018720282986066,-0.0005786399994517797,0.00036025670322939224,0.022326041232588523
0.6706706706706704,0.9826158333333331,1.2071708333333333,-0.2124675,17.493062500000004,0.05504274581597213,0.03561824894374999,0.009865340609277086,-0.0158408476354166,-0.0005755685610060761,0.0003321148015692708,0.02505603776018006
0.6746746746746748,0.9827606249999999,1.211958333333333,-0.21134875,17.494645833333333,0.05258616493055657,0.03464522670677083,0.009433869730206403,-0.014675371197916787,-0.0005720230563220495,0.00030407677464611995,0.02111716623267057
0.6786786786786787,0.9829045833333333,1.2167583333333332,-0.21023000000000003,17.496083333333328,0.050059574930555906,0.03366982626666664,0.009002439082849553,-0.013517770583333422,-0.0005680064000144103,0.0002761756011914582,0.02206799305582763
0.6826826826826826,0.9830483333333334,1.2215479166666665,-0.20911229166666664,17.497645833333333,0.04750402062066006,0.032691424473914966,0.008571076027087465,-0.012372649098524424,-0.0005634613795659558,0.00024838075287157485,0.019473624565819136
0.6866866866866865,0.9831927083333332,1.2263375000000003,-0.20799374999999995,17.499104166666665,0.04492133609374993,0.03171080829427085,0.008139661649891359,-0.01123842294270827,-0.0005584376483213547,0.00022070166595546863,0.020936697482795807
0.6906906906906904,0.9833377083333333,1.2311416666666666,-0.20687562499999998,17.500604166666665,0.04223811326388893,0.030727600780859392,0.007708246201764085,-0.01011242324479178,-0.0005528888024760421,0.0001931337516448697,0.01947880164925664
0.6946946946946948,0.9834808333333335,1.2359229166666665,-0.20575708333333334,17.502104166666665,0.03957371072482685,0.02974206432482638,0.007276816858431176,-0.009001147108506968,-0.0005468290730154945,0.00016569011101617197,0.01864140581602669
0.6986986986986987,0.9836137500000001,1.2394333333333327,-0.20445395833333332,17.503895833333328,0.03736751222222412,0.028816495588498227,0.006914975112724784,-0.008076073909722314,-0.000525664820937498,0.00013466528922721343,0.016755655816155013
0.7027027027027026,0.9837356250000001,1.2417979166666664,-0.20298770833333338,17.505770833333333,0.035675434162327324,0.02794226109891492,0.006614140646940914,-0.007318620016059041,-0.0004913139321753468,0.00010072675406788201,0.01861253081585801
0.7067067067067065,0.9838579166666669,1.2441541666666667,-0.20152208333333332,17.507666666666665,0.033994992899305965,0.02706366242899306,0.006313238633808339,-0.006569627012152801,-0.0004561266155147575,6.71051034875868e-05,0.01869122222228725
0.7107107107107109,0.9839854166666667,1.2461999999999998,-0.20005354166666658,17.50979166666667,0.0324543100000001,0.02624574713328995,0.006032361239226506,-0.005887651375000247,-0.0004219783840833319,3.619619876067681e-05,0.017612456597191795
0.7147147147147148,0.9841343750000001,1.2470812499999997,-0.1985766666666666,17.512604166666666,0.03146960589843828,0.02566384912222227,0.005825611881756419,-0.005434595645833484,-0.0003923910893619774,1.4384681270833085e-05,0.013486968316044567
0.7187187187187187,0.9842833333333334,1.247954166666667,-0.19710041666666667,17.515250000000005,0.03050206456597193,0.025077279916493063,0.005618860301207101,-0.004986880435763841,-0.00036254267470833433,-7.144678512499873e-06,0.01643410416647839
0.7227227227227226,0.9844310416666667,1.24883125,-0.19562375000000007,17.517958333333333,0.02952675902343782,0.024486619269270808,0.0054120916279919926,-0.004539989424479085,-0.00033260167058736956,-2.837344244393226e-05,0.016135831597296146
0.7267267267267266,0.9845800000000001,1.2497125,-0.19414750000000006,17.5206875,0.028545750677083648,0.023891352410416643,0.0052052999074896494,-0.004094150739583247,-0.0003023907225494771,-4.933474367031264e-05,0.01592619401031925
0.7307307307307309,0.9847281249999997,1.2505874999999997,-0.19267145833333335,17.523437500000004,0.027570488177084185,0.02329166747703995,0.004998482701904657,-0.0036526909348958414,-0.00027216185995312643,-6.998656534730883e-05,0.01413818359361585
0.7347347347347348,0.9848764583333333,1.25145625,-0.19119479166666672,17.52614583333333,0.026619754335937662,0.022687926639539918,0.004791629944328078,-0.003215791334635454,-0.00024167655457812498,-9.036237862760418e-05,0.013795562066093225
0.7387387387387387,0.9850252083333332,1.2523354166666665,-0.18971833333333332,17.528833333333335,0.025628920828993706,0.02207962066388889,0.00458479353069798,-0.0027792203090278023,-0.00021096007674084117,-0.00011044603636461812,0.015001972222194127
0.7427427427427427,0.9851735416666667,1.2532145833333332,-0.18824124999999994,17.531625000000005,0.02464070812066055,0.02146733596510418,0.004377902703352733,-0.002345820315104219,-0.00018012248193628418,-0.0001302513376559376,0.011083192708156275
0.7467467467467466,0.9853214583333334,1.2540875,-0.186765,17.534229166666673,0.023677042343750232,0.020850355608333322,0.004171040634157878,-0.001915556395833351,-0.0001492355042968757,-0.0001497479371354165,0.014974197482445106
0.7507507507507509,0.9854599999999999,1.2548229166666667,-0.18529937499999996,17.536791666666677,0.022677781141492437,0.02023132912460937,0.003959916512606711,-0.001537514472656376,-0.00011905963768175541,-0.0001695324654998635,0.012396373263527494
0.7547547547547548,0.9855852083333335,1.2553333333333339,-0.18385125,17.539041666666673,0.02172363888888773,0.019610592873437527,0.0037426403696703098,-0.0012353974999998463,-9.052219027777823e-05,-0.00018981623700781256,0.010559081597023123
0.7587587587587588,0.985694375,1.2554833333333326,-0.1825135416666667,17.541062499999995,0.020863683055557525,0.019038494608289935,0.003559124661185933,-0.0010139569965278705,-6.951702954861069e-05,-0.00019982914113064222,0.012376371093921534
0.7627627627627627,0.9857745833333335,1.2548520833333334,-0.18141249999999998,17.542875000000002,0.020306665620660302,0.01857169234375,0.0034461911433592888,-0.0009593547656250034,-6.454289561111132e-05,-0.00018882807933333343,0.010870067708196984
0.7667667667667666,0.9858543750000001,1.254239583333333,-0.18030999999999997,17.544625000000007,0.019689317599826728,0.018102970566666682,0.003333249327590583,-0.0008997273958334107,-5.9510904116754206e-05,-0.00017784679591458332,0.010716942707972521
0.7707707707707709,0.9859345833333331,1.2536041666666673,-0.17921354166666667,17.546416666666655,0.01910992664930422,0.017632964816623284,0.0032198417743031123,-0.0008438241102430022,-5.3866991931423626e-05,-0.00016727215018120647,0.010137159722603428
0.7747747747747749,0.986015625,1.2529062499999999,-0.17819437500000002,17.5481875,0.01850301204427085,0.017168556385026026,0.003101182082309233,-0.0007897788476562972,-4.1583754270833385e-05,-0.00016115415561041664,0.01049046484382643
0.7787787787787788,0.9860964583333334,1.2522083333333334,-0.17717499999999997,17.549937500000002,0.017882623263888897,0.01670214437500002,0.0029825117161961824,-0.0007341552083334202,-2.9331842058159916e-05,-0.00015502576649531268,0.01302707942699044
0.7827827827827827,0.9861779166666665,1.2515083333333334,-0.17615541666666665,17.551812499999993,0.01727480826388894,0.016233831678993057,0.0028638494123314926,-0.0006789864131944157,-1.7071183360763923e-05,-0.00014886233111446187,0.010127964844059534
0.7867867867867866,0.9862579166666671,1.2508083333333335,-0.17513437499999998,17.553625000000007,0.016666013263888058,0.015763888193359384,0.0027451868175663004,-0.0006231726302083351,-4.8491175248261006e-06,-0.00014267860665904936,0.010249359374711275
0.790790790790791,0.9863389583333335,1.2501166666666668,-0.17411479166666663,17.555416666666662,0.01602706972222223,0.01529143515620662,0.0026265135394479082,-0.0005630720243056664,7.3367791736098954e-06,-0.00013646639765564224,0.010262326389010923
0.7947947947947949,0.9864193749999998,1.2494312500000002,-0.17309500000000003,17.55725,0.015381968190103734,0.014816829308333324,0.0025078482993416535,-0.0005001144479165609,1.950523099492128e-05,-0.00013023120727406252,0.008389104166667494
0.7987987987987988,0.9865014583333332,1.2487208333333335,-0.17207583333333334,17.559062500000003,0.014796280399304917,0.014340074249305557,0.002389170316178652,-0.0004401136701389363,3.171695396354259e-05,-0.0001239838285489584,0.009115787760322291
0.8028028028028027,0.9865814583333333,1.24805,-0.17105,17.5608125,0.014179530833332343,0.013871793333333337,0.0022733789884668283,-0.0003762558333332555,4.3621776552082764e-05,-0.0001177955280104166,0.009947673177066463
0.8068068068068066,0.98665125,1.2477500000000006,-0.16992937499999997,17.562375000000014,0.013842854166665308,0.013576257512109377,0.0022063299543082005,-0.0003031223437499897,5.114294598958333e-05,-0.00011314516045455734,0.005901026041271962
0.810810810810811,0.9867222916666668,1.2474583333333333,-0.1688079166666667,17.563750000000002,0.013501873263888964,0.013278533103993052,0.002139272538613159,-0.00022853262152769394,5.870782628559026e-05,-0.00010850818556146699,0.009685937499853026
0.8148148148148149,0.9867914583333331,1.2471583333333334,-0.16768541666666667,17.565312499999994,0.013175258263888878,0.012978538537326386,0.0020722296450434415,-0.0001555685590277356,6.624857131996641e-05,-0.00010388257625490471,0.006463444010535113
0.8188188188188188,0.9868622916666668,1.2468604166666666,-0.16656437500000001,17.56666666666667,0.012853684683159727,0.012675725647526042,0.0020051785424051068,-7.976565234371624e-05,7.374516317369852e-05,-9.925900319091146e-05,0.009513888888761812
0.8228228228228227,0.9869308333333334,1.2465645833333332,-0.16544375000000003,17.56816666666667,0.012512156245660044,0.012370073919270825,0.0019381176577732478,-4.097382812484618e-06,8.13646585673608e-05,-9.466916828541669e-05,0.007228305555429415
0.8268268268268266,0.9870020833333332,1.246264583333333,-0.16432166666666667,17.569562499999993,0.01218083832899386,0.012061723197222218,0.0018709790482354129,7.09817743055341e-05,8.892197909288137e-05,-9.012451117013884e-05,0.0096402252606822
0.830830830830831,0.9870664583333332,1.2460020833333334,-0.16319291666666666,17.570979166666664,0.011835058328993009,0.01173734278315973,0.0018017975827364886,0.00013017248524305192,9.775345851388843e-05,-8.67033838861112e-05,0.0077744578994156655
0.8348348348348349,0.9871302083333334,1.2457291666666668,-0.16206520833333335,17.572354166666674,0.011508843315972461,0.011410284914539923,0.001732615188565,0.000189565256076496,0.00010652736150173548,-8.326291780060764e-05,0.006744041232423115
0.8388388388388388,0.9871947916666669,1.2454625000000001,-0.16093791666666665,17.573729166666666,0.011173161093749773,0.01108040364565973,0.0016634171520093306,0.00025276503645840775,0.00011543881410416596,-7.982182456319441e-05,0.004876509982693733
0.8428428428428427,0.9872585416666667,1.245195833333333,-0.15980958333333334,17.57502083333333,0.01083525331597257,0.010748313741493057,0.0015942383882804661,0.00031339396006943576,0.00012410450583680662,-7.635715530868067e-05,0.006976041232690022
0.8468468468468466,0.9873227083333335,1.2449229166666662,-0.15868083333333333,17.57633333333333,0.010512764891493998,0.010413934799305562,0.0015250523096615519,0.000373947519097112,0.00013295059899175258,-7.288495943454855e-05,0.007506555555664818
0.850850850850851,0.9873831249999999,1.2442708333333332,-0.15768520833333335,17.577812500000004,0.010252593315973169,0.010154250072873256,0.0014777126814635331,0.0004072722439236731,0.00013225372677951334,-7.56185194855035e-05,0.005924381510283183
0.8548548548548549,0.9874414583333332,1.2434979166666669,-0.156734375,17.57920833333333,0.009990014578993067,0.009919981526692701,0.0014379073919702262,0.000431368782552205,0.00012826108284418421,-8.043856997721354e-05,0.007892706597317556
0.8588588588588588,0.9874995833333337,1.2427333333333332,-0.15578437499999997,17.58072916666666,0.009695112222222635,0.009683707672526055,0.0013980956520836417,0.00046031062499993225,0.00012417414680555557,-8.519075681640625e-05,0.0052536349828642415
0.8628628628628627,0.987557083333333,1.2419479166666665,-0.154834375,17.582104166666667,0.009454955620660233,0.009445482985026041,0.001358296033842971,0.00048643779296869694,0.00012013211028211862,-8.988324173046878e-05,0.008154739149347279
0.8668668668668666,0.9876160416666666,1.2411854166666667,-0.15388729166666668,17.583666666666662,0.009171261453992718,0.009210138963498257,0.0013187569971291177,0.0005184955603299013,0.00011582330964105821,-9.469553037947032e-05,0.0038332222223402823
0.870870870870871,0.9876735416666667,1.2404270833333333,-0.1529652083333333,17.584937499999995,0.008930234266492976,0.009005082539539942,0.0012811622045662812,0.0005544788910590015,0.00011094873118272522,-0.00010086240672295996,0.006223121093910322
0.8748748748748749,0.987729583333333,1.239670833333333,-0.15204374999999995,17.586375,0.008678724982638997,0.00879798975260418,0.0012435483631683458,0.000592327265624859,0.00010601556689756906,-0.0001070016572161458,0.003997692708253453
0.8788788788788788,0.9877802083333335,1.2391000000000003,-0.15112458333333337,17.587437500000004,0.00844785666666592,0.008613985312326378,0.0012078726653216925,0.0006111795416667842,0.0001044424713125006,-0.0001107913448044271,0.005583850260336476
0.8828828828828827,0.9878316666666671,1.2385270833333333,-0.15020645833333338,17.58852083333333,0.008208997183159816,0.008428040708289914,0.0011721938854227607,0.0006318500707465646,0.00010289317794270902,-0.00011455577857031257,0.006851562066060524
0.8868868868868867,0.9878820833333332,1.2379541666666665,-0.14928770833333332,17.589645833333332,0.007975731232639172,0.008240596807248268,0.0011365134748696998,0.0006525905633679996,0.00010123532075868104,-0.00011829069206710074,0.006234457899438439
0.890890890890891,0.9879329166666667,1.2373791666666667,-0.14836937499999997,17.59075000000001,0.007753214565972222,0.008051320228776061,0.0011008437299352466,0.0006750069296874439,9.955080591926988e-05,-0.00012199525856757803,0.0061394374995984435
0.8948948948948949,0.9879843749999996,1.2368125000000003,-0.14745187499999998,17.59202083333334,0.007501089843749531,0.007860152892317715,0.0010651627806819149,0.0007007388151042127,9.792909523437634e-05,-0.00012568863098932301,0.0012196662324868157
0.8988988988988988,0.9880366666666666,1.2362708333333334,-0.1465495833333333,17.593104166666667,0.007353176649306015,0.007701948791493066,0.0010395783479553626,0.0007158088454860267,9.795564011935728e-05,-0.0001260692156793837,0.002685780815909311
0.9029029029029028,0.9880897916666663,1.2357375000000002,-0.14564874999999997,17.59427083333333,0.007190331093749558,0.007541774956770848,0.001014039734714901,0.0007348722031250143,9.792408278843773e-05,-0.000126428374644052,0.0010088433161854482
0.9069069069069067,0.9881425,1.2351979166666667,-0.14474812500000003,17.595291666666665,0.007038189995659083,0.0073801261423177,0.0009885015284026568,0.0007542491080729519,9.792327015234439e-05,-0.0001268057581466928,0.004877831597241311
0.910910910910911,0.988195625,1.2346645833333334,-0.143846875,17.596458333333338,0.006870033328992831,0.007216889052734373,0.0009629651842537137,0.0007747253190104331,9.792450318185728e-05,-0.00012717524511653649,0.004029123263819656
0.914914914914915,0.9882466666666668,1.2340958333333334,-0.1429516666666667,17.597520833333334,0.0067470574826384855,0.007054320997222214,0.0009375934322411519,0.0007900145347222998,9.807838977829958e-05,-0.0001288272317049306,0.005593853732648313
0.9189189189189189,0.9882952083333333,1.2335229166666664,-0.1420610416666667,17.59860416666666,0.006602464058160562,0.006891452107248258,0.0009123282055576271,0.0008072171280382179,9.837776393394143e-05,-0.00013124206741438365,0.0057980516494922085
0.9229229229229228,0.9883441666666667,1.2329520833333334,-0.14116770833333334,17.59966666666666,0.006441660203992505,0.00672757395724826,0.0008870641438248386,0.0008221867556423845,9.865910752955726e-05,-0.00013364929457363294,0.006524888889032354
0.9269269269269267,0.988394166666667,1.2323854166666666,-0.14027645833333333,17.60077083333334,0.006280351453992861,0.0065616402374566,0.0008617945803462042,0.0008411198849825885,9.893621606100159e-05,-0.00013604102543657675,0.00578273914896954
0.930930930930931,0.9884427083333334,1.2318041666666666,-0.13938500000000004,17.601854166666673,0.006162661649306456,0.006393988441666661,0.0008365282653012174,0.0008587737708333765,9.923042830232587e-05,-0.0001384229507992915,0.00597989539903665
0.934934934934935,0.9884918750000002,1.2312229166666666,-0.13849770833333333,17.602999999999998,0.0060026294748263265,0.006228697286414925,0.0008115301885629112,0.0008763440724826321,9.910395462947001e-05,-0.0001403835994824695,0.0031409999999709726
0.9389389389389389,0.9885414583333332,1.2305291666666671,-0.13765604166666667,17.604166666666654,0.005858386649304492,0.0060919183593315905,0.0007888693822931822,0.0008806075720487194,9.567608800399317e-05,-0.00013879961727657116,0.0012326388893484364
0.9429429429429428,0.9885904166666667,1.2298333333333333,-0.13681458333333335,17.605208333333326,0.005720388888889261,0.005953811453993055,0.0007662046357811681,0.0008862184027777775,9.226149405555553e-05,-0.00013720018486597233,0.004972873264136979
0.9469469469469471,0.9886397916666668,1.2291270833333332,-0.135973125,17.60633333333334,0.005609113016493694,0.005814163444401044,0.0007435430323548983,0.0008922088763020641,8.880061091019854e-05,-0.0001355832511248307,0.005359888888790465
0.9509509509509511,0.9886847916666667,1.2285145833333335,-0.13518354166666668,17.607333333333333,0.005501918537325956,0.005695201729123262,0.0007233570559063608,0.0008824523641493554,8.528541339850272e-05,-0.00013209625042488933,0.005979555555541083
0.954954954954955,0.9887297916666663,1.2279166666666672,-0.13439333333333328,17.608395833333326,0.005347743055554188,0.005575577788888904,0.0007032110579039696,0.0008719388888889235,8.175865026562502e-05,-0.00012858128270391665,0.005021176649563586
0.9589589589589589,0.9887747916666667,1.2273041666666664,-0.1336035416666667,17.609458333333336,0.005259899149305358,0.00545455198745658,0.0006830571147350284,0.0008638500355902246,7.824191532968828e-05,-0.0001250610706879428,0.0017688732637566318
0.9629629629629628,0.9888206249999997,1.2267000000000001,-0.13281333333333334,17.61047916666668,0.0051383599999998975,0.005332576822222209,0.0006629060603989208,0.0008558660000000384,7.471874764374974e-05,-0.00012153448159083335,0.0028985203988440844
0.9669669669669672,0.9888654166666669,1.2260854166666666,-0.1320241666666667,17.61152083333334,0.005037467703992604,0.0052089110826388785,0.0006427549791969951,0.0008481137309027942,7.11850367421444e-05,-0.00011800101169289928,0.0012089370657122345
0.9709709709709711,0.9889110416666664,1.2254833333333335,-0.13123479166666666,17.612520833333335,0.004911433055555081,0.005084096122873267,0.000622600952453065,0.0008437582743055505,6.765506099340227e-05,-0.00011446383919723525,0.0020265620659074557
0.974974974974975,0.9889570833333337,1.2248750000000002,-0.13042708333333333,17.61352083333333,0.004787484374999318,0.00495665093315972,0.0006026556170301667,0.0008408320312499329,6.406627981510378e-05,-0.00011151681711610233,0.0020088537328319944
0.9789789789789789,0.9890002083333331,1.22428125,-0.12964208333333335,17.61447916666667,0.004704170898436999,0.004849221895659714,0.0005845855698166624,0.0008356635026041948,6.149914648893249e-05,-0.0001065801903171094,0.0026236870659204214
0.9829829829829828,0.989040625,1.2237083333333334,-0.12887395833333334,17.615395833333345,0.004600414930555186,0.004751169530164922,0.0005673549708855913,0.0008322617621527584,5.943271636189248e-05,-0.00010052899178567488,0.0026213016489009533
0.9869869869869872,0.9890841666666664,1.2231208333333334,-0.12810229166666667,17.616270833333342,0.004540010399304517,0.004653365369748266,0.0005502743072224602,0.0008270817352430682,5.74319355701396e-05,-9.45776286645486e-05,0.0038769266490135124
0.9909909909909911,0.9891252083333334,1.2225270833333333,-0.12732708333333334,17.617208333333334,0.004477530516493022,0.004555730516493054,0.0005334000376931412,0.0008258078168403016,5.546623979097229e-05,-8.874863617430553e-05,0.0039705399304352795
0.994994994994995,0.9891685416666669,1.2219333333333335,-0.126551875,17.618104166666658,0.004401845555555228,0.004456872933984366,0.0005165246867840358,0.0008235794583333622,5.3515923699445e-05,-8.29280725332969e-05,0.006155572483066862
0.9989989989989989,0.9892106249999998,1.2213479166666668,-0.12577625,17.619062499999995,0.004313433120659793,0.004356980769270831,0.0004996488824274198,0.0008248942369792067,5.1554490702691034e-05,-7.711225492109379e-05,0.004469954427349876
1.0030030030030028,0.98925375,1.2207604166666666,-0.125001875,17.620041666666676,0.004229421766493768,0.004255531246484371,0.00048277408077298774,0.0008262993424479614,4.961416650499133e-05,-7.13032658412109e-05,0.0032983315969090654
1.0070070070070072,0.9892960416666662,1.2201708333333332,-0.12423145833333331,17.620937500000007,0.004145637482639408,0.0041553155937065975,0.00046626087952658847,0.0008290187074652677,4.770947066362813e-05,-6.573979821265189e-05,0.004436621093532267
1.011011011011011,0.9893345833333336,1.2195791666666664,-0.12351749999999995,17.621812500000004,0.00406623956597274,0.0040822605270833465,0.000454380008368415,0.0008183280520832614,4.63907277373262e-05,-6.321601161781248e-05,0.0038075481768942154
1.015015015015015,0.9893724999999999,1.2190291666666668,-0.12280166666666668,17.622687499999994,0.003986640815971665,0.004009000663888887,0.0004420747140877158,0.0008127717152777714,4.5052070621527365e-05,-6.069943844027777e-05,0.0029686106772714993
1.019019019019019,0.9894104166666668,1.2184541666666668,-0.12208562499999999,17.623645833333324,0.003936110399304971,0.003934829335026044,0.0004297535820471797,0.0008051134713541741,4.371465815815978e-05,-5.8181310779244804e-05,-0.00018412543369095147
1.0230230230230228,0.9894470833333336,1.217889583333333,-0.12136937500000002,17.624395833333324,0.0038720461414940566,0.0038596206454427073,0.00041743182316532666,0.0007982475481770612,4.2359133730364915e-05,-5.566182587508857e-05,0.003588176649543584
1.0270270270270272,0.9894847916666666,1.2173333333333332,-0.12065333333333332,17.625187500000006,0.00378497222222296,0.0037833773222222325,0.00040511152050484614,0.0007938661111111245,4.101366461111076e-05,-5.3140525041111116e-05,0.004432256510199295
1.031031031031031,0.9895225,1.2167645833333334,-0.11993812499999996,17.626104166666675,0.003719365412326203,0.00370595033815105,0.0003927893399387395,0.000789796024739553,3.967893622842884e-05,-5.061815588996097e-05,0.0014935724824454155
1.035035035035035,0.9895600000000001,1.2161958333333331,-0.11922104166666662,17.626937500000004,0.0036635283159727194,0.0036278848905816063,0.00038046882449875493,0.0007842591206596305,3.831857683411457e-05,-4.809350758501307e-05,0.00190770442691246
1.039039039039039,0.9895972916666665,1.2156395833333338,-0.11850520833333335,17.627854166666662,0.0035724867664919113,0.0035485780978732617,0.00036814643100768996,0.000782122081163239,3.698230097170168e-05,-4.5567174853732655e-05,-0.00040918793376931717
1.0430430430430429,0.9896352083333334,1.2150708333333333,-0.11778979166666668,17.628666666666653,0.0035112033159721,0.0034680233124565907,0.00035582570184399654,0.000780856985243078,3.562962858151032e-05,-4.304060375154945e-05,0.0011532222227970124
1.0470470470470472,0.9896735416666668,1.2144895833333333,-0.11709604166666664,17.629458333333318,0.00342130197482704,0.0034014128593315967,0.0003446891081089744,0.0007815061870659057,3.437612315429737e-05,-4.1043717518424504e-05,0.0034488732642898867
1.0510510510510511,0.9897102083333332,1.2138916666666668,-0.116419375,17.630270833333338,0.0033670215972221307,0.003341258291276041,0.00033487255784691504,0.00077821748437501,3.3240882938541846e-05,-3.939387288070311e-05,0.005008676649197241
1.055055055055055,0.9897452083333332,1.2133104166666666,-0.11575625,17.631125000000004,0.0033236661414928204,0.003285969752604168,0.0003263806566696255,0.0007732639192708224,3.225095581670136e-05,-3.803198588218749e-05,0.0028062343748160856
1.059059059059059,0.9897791666666667,1.2127229166666667,-0.115093125,17.631937500000003,0.0032843773914925656,0.003229655911067702,0.0003178891723539972,0.0007662785716145426,3.1261426003689245e-05,-3.667133972493487e-05,0.003113329426923883
1.0630630630630629,0.9898145833333335,1.2121520833333335,-0.11440541666666665,17.63272916666666,0.003208160203992616,0.003169088137326392,0.0003090256476149946,0.0007650974904513663,3.019263522065905e-05,-3.510526802954851e-05,0.002903801649608795
1.0670670670670672,0.9898472916666666,1.2115624999999999,-0.11371270833333331,17.63352083333332,0.0031892252604170945,0.0031075032968315985,0.0003001071285196844,0.000759636523437468,2.9121015761719757e-05,-3.351013290769532e-05,0.004151353733220731
1.0710710710710711,0.9898833333333332,1.210989583333333,-0.113021875,17.63439583333332,0.003122979058160613,0.0030444307714843823,0.00029118944289797987,0.0007591466471353614,2.8035443237846903e-05,-3.191540830052086e-05,0.002041926649837933
1.075075075075075,0.9899177083333331,1.2104000000000001,-0.11232979166666668,17.635250000000003,0.0031089233333325694,0.0029807470707899283,0.00028227092340436983,0.0007571048333333552,2.696678216666657e-05,-3.032181926271698e-05,0.00024910416664170043
1.079079079079079,0.9899522916666669,1.2098229166666665,-0.11163812499999998,17.636041666666674,0.0030493436414933406,0.0029159290464843782,0.0002733540704032583,0.0007577786653645557,2.590205406032939e-05,-2.8728372437109304e-05,3.4331597078107734e-05
1.0830830830830829,0.9899822916666664,1.209254166666667,-0.11098729166666667,17.63658333333334,0.0030085270659716556,0.0028615710884982645,0.0002657288494235448,0.000752261561631995,2.497839829253438e-05,-2.8086136512456563e-05,0.006969993055236046
1.0870870870870872,0.9900116666666664,1.2086854166666665,-0.11034020833333331,17.637375,0.00297123020399348,0.0028077050916232617,0.00025824567304905366,0.0007453506844617708,2.4088399081466913e-05,-2.754561374005642e-05,0.003211442708334289
1.0910910910910911,0.99004125,1.2081270833333333,-0.10969270833333332,17.63818749999999,0.002908117183159531,0.0027530722384982668,0.0002507629027314771,0.0007406484483507003,2.3187313813715255e-05,-2.700192729470485e-05,0.0008000481774956825
1.095095095095095,0.9900727083333333,1.207525,-0.10905145833333334,17.63893749999999,0.0028729577083332902,0.0027060086020399294,0.00024413295644314453,0.0007377788906249849,2.2269159821353973e-05,-2.6707774263797716e-05,0.00038387109395898733
1.099099099099099,0.9901047916666664,1.206914583333333,-0.10841229166666665,17.63962500000001,0.0028238552039936415,0.0026620875155816057,0.0002378798274379933,0.0007377091584200579,2.13708643881076e-05,-2.6521095993845453e-05,0.0036298593745982544
1.1031031031031029,0.9901364583333333,1.2063020833333333,-0.10777249999999998,17.640395833333347,0.002791533745659658,0.0026175674104166723,0.00023162709245524985,0.0007361912760416867,2.0456353276909227e-05,-2.6331438303124968e-05,0.004559843315632861
1.1071071071071072,0.9901681249999998,1.205689583333333,-0.10713291666666665,17.641270833333344,0.002741795308160322,0.002571996499826394,0.00022537433570977175,0.0007375833237846519,1.9541233571267397e-05,-2.613620327446183e-05,0.0005633849821720105
1.1111111111111112,0.9902006250000001,1.2050812499999999,-0.10649374999999998,17.64191666666667,0.002689597565104229,0.002525622877604168,0.00021912109700314964,0.0007377880338541587,1.8618435144792476e-05,-2.5936194809375053e-05,0.005276326388695907
1.115115115115115,0.9902291666666666,1.204485416666667,-0.10588416666666663,17.64272916666666,0.0026690477039925664,0.0024845432493055594,0.00021383515503615793,0.0007296846059027529,1.7750633738281495e-05,-2.548417505572918e-05,0.0016075516496698583
1.119119119119119,0.9902564583333331,1.2038999999999997,-0.10528020833333329,17.643395833333322,0.00262687333333389,0.0024442235666232714,0.00020875108955847096,0.0007220511458332635,1.6897791939582906e-05,-2.497770312502168e-05,0.002875134983071348
1.123123123123123,0.9902841666666667,1.2033124999999998,-0.10467583333333326,17.644104166666658,0.002595277343750313,0.0024030740826389042,0.00020366660184188937,0.0007121136979165443,1.6049306667969225e-05,-2.4469232960538215e-05,0.0028798224827824015
1.1271271271271273,0.9903122916666671,1.2027249999999998,-0.10407208333333334,17.644854166666676,0.002560907708333948,0.00236116813732639,0.00019858209007938125,0.0007059297604166265,1.5188288632812791e-05,-2.3958905338324663e-05,0.0014131037323181772
1.1311311311311312,0.9903402083333334,1.2021416666666667,-0.10346785416666665,17.64550000000001,0.0025199965972222405,0.002318694820812069,0.0001934975938207245,0.000698643654340303,1.4318844833246405e-05,-2.344609093226542e-05,0.0019547499998679996
1.135135135135135,0.99036875,1.2015541666666671,-0.10286427083333333,17.646208333333345,0.0024884178993045403,0.002275254285926646,0.0001884134473699388,0.000692618220920177,1.3463281866440957e-05,-2.2931798014680132e-05,0.0029981232633531363
1.139139139139139,0.9903970833333336,1.2009666666666667,-0.1022595625,17.646979166666668,0.002464482222222397,0.0022313985439752597,0.00018332829550546712,0.000686784243750016,1.2604851363124642e-05,-2.2418620384290748e-05,-4.0375434195993876e-05
1.143143143143143,0.9904239583333334,1.2003729166666668,-0.10165679166666665,17.64764583333333,0.0024340275998262495,0.002186355041373265,0.0001782445767627853,0.0006810595118923596,1.1740964478411232e-05,-2.1900859072284887e-05,0.0022632078996025484
1.1471471471471473,0.9904514583333329,1.1998041666666668,-0.10105193749999998,17.64831249999999,0.0023491283159715604,0.002140964260829433,0.00017315923055707187,0.0006781606622395658,1.0873494418923828e-05,-2.138012584409116e-05,0.0026909023442840407
1.1511511511511512,0.9904797916666666,1.1992041666666666,-0.10045577083333329,17.64906249999999,0.002311449982639102,0.002098825606280828,0.00016839257714155987,0.000675937282378386,1.005041087361096e-05,-2.0849927930118035e-05,0.0016345377607649425
1.155155155155155,0.9905079166666667,1.1985979166666667,-0.09988208333333332,17.649791666666673,0.0022817841623263835,0.0020666527623263934,0.00016453138076916423,0.0006703319956597176,9.516492894365766e-06,-2.0304500036633696e-05,0.00110412326370124
1.159159159159159,0.9905316666666667,1.1980395833333335,-0.09932429166666668,17.650375000000007,0.0022615734331592474,0.0020373309182482625,0.00016114691159276436,0.0006588080032118859,9.307300594010645e-06,-1.9769074613526027e-05,0.0030123593749067368
1.163163163163163,0.9905564583333333,1.19749375,-0.09874502083333335,17.651083333333343,0.0022274687109373748,0.0020054833606245603,0.00015751475227117044,0.0006507119582031262,9.063308854036751e-06,-1.916666314555597e-05,0.0009238263884299158
1.1671671671671673,0.9905804166666665,1.196947916666667,-0.09816347916666668,17.651770833333334,0.002219851453992172,0.001973014691228731,0.00015387057140634245,0.0006421968812934387,8.815903743923884e-06,-1.8561061791272586e-05,-0.0006385525174437134
1.1711711711711712,0.9906047916666668,1.1964104166666665,-0.09758237500000001,17.652291666666667,0.002175031558159679,0.0019397009226927095,0.0001502264957611614,0.0006356532664062442,8.570625773871707e-06,-1.7954885972942727e-05,0.00326558159730439
1.1751751751751751,0.9906281250000002,1.195858333333333,-0.09700139583333334,17.65306249999999,0.0021707632638894303,0.001905791706384984,0.000146583254106544,0.0006286775522569427,8.319813316666686e-06,-1.7350394453583344e-05,-0.0006156289058480979
1.179179179179179,0.990652291666667,1.1953166666666668,-0.09642022916666664,17.653770833333315,0.002126399722221617,0.0018712644074474916,0.0001429391377253533,0.0006222902600693941,8.063209919444356e-06,-1.6743605770621506e-05,-0.0022913025169373213
1.183183183183183,0.990676875,1.1947791666666667,-0.09583929166666667,17.654187499999985,0.002079826232638915,0.001835913506164931,0.00013929497915154374,0.0006176223647569867,7.817774557725531e-06,-1.613763126687936e-05,0.004872048177560373
1.1871871871871873,0.9907012500000002,1.1942270833333335,-0.09525822916666665,17.654958333333337,0.002069590099825991,0.0017999531093641497,0.0001356512988345553,0.0006122488478732396,7.572107096718539e-06,-1.553274740236197e-05,0.0005712482638386973
1.1911911911911912,0.9907264583333338,1.1936895833333334,-0.09467727083333334,17.655625000000004,0.0020239286414927005,0.0017632768875516514,0.00013200782763545077,0.0006090219721788387,7.325463839149329e-06,-1.4927193423032119e-05,-5.247395830565438e-05
1.1951951951951951,0.9907489583333335,1.1931666666666663,-0.09411764583333333,17.65614583333334,0.0019866388888896136,0.0017313895761245715,0.00012867518048670544,0.0006034544201388575,7.1046457465277204e-06,-1.441504952212458e-05,0.004680978732267249
1.199199199199199,0.9907724999999997,1.1926875,-0.09360741666666667,17.656916666666664,0.001954860677084058,0.001710943211659724,0.00012606071817624931,0.0005943957656250054,6.985259531250008e-06,-1.4120935707569455e-05,-3.950694440391089e-05
1.203203203203203,0.990795208333333,1.192197916666667,-0.09309712499999999,17.657541666666663,0.0019662108289926206,0.0016899044834010422,0.00012344521527233804,0.0005845734726562385,6.848280314540175e-06,-1.3825456465765147e-05,0.0010139565974895959
1.2072072072072073,0.9908177083333337,1.191722916666667,-0.09258683333333335,17.658145833333325,0.0019277398914927524,0.0016684032933055523,0.00012083014907633058,0.000575976064930539,6.723547559028009e-06,-1.3529649703055572e-05,0.0011357287329474275
1.2112112112112112,0.9908408333333335,1.1912499999999997,-0.09207662500000002,17.658854166666675,0.0018776041666672683,0.0016464534619427037,0.00011821437483658736,0.0005683628645832967,6.598593802083154e-06,-1.3233943634067688e-05,0.0004945203988881985
1.2152152152152151,0.9908631249999998,1.1907645833333336,-0.09156635416666666,17.659458333333358,0.0018672070789926831,0.0016239194512912333,0.00011559980857329518,0.000560013233289941,6.471980829470241e-06,-1.2939109355080288e-05,0.0016563732630174854
1.219219219219219,0.9908856249999997,1.1902854166666668,-0.09105618750000001,17.660104166666684,0.0018372935373260901,0.001600789467964837,0.00011298397027010291,0.0005526437451822963,6.349946057208948e-06,-1.2642859754308201e-05,0.001137489148845816
1.2232232232232234,0.9909083333333331,1.1898104166666663,-0.09054587499999998,17.66075000000001,0.0018032557248268688,0.0015772591038177106,0.0001103688220685611,0.0005468002611978551,6.216965986458137e-06,-1.234700248089583e-05,0.0014511041661080526
1.2272272272272273,0.9909308333333339,1.1893375000000002,-0.09003287500000001,17.661375000000007,0.0017971444270825643,0.0015524710025677062,0.00010775401189132969,0.0005396828036458717,6.109438416406225e-06,-1.20510274454453e-05,0.0006247760412065873
1.2312312312312312,0.9909491666666669,1.1889250000000002,-0.08951075000000003,17.661979166666665,0.0017781777083327732,0.0015246985511041637,0.00010514260376066376,0.0005309434437500565,6.022769127604031e-06,-1.1751851371223964e-05,0.00011691623268461626
1.2352352352352352,0.9909674999999997,1.1885291666666669,-0.08898845833333334,17.66252083333333,0.0017234199826385854,0.0014964188667899291,0.00010253085968627286,0.0005247532258680632,5.945353703732249e-06,-1.145384089106164e-05,0.001607812066367842
1.239239239239239,0.9909860416666664,1.1881229166666663,-0.08846629166666668,17.66318749999999,0.0017056015581604633,0.0014675777387482582,9.991897086317702e-05,0.0005177868150173376,5.86720924435744e-06,-1.1156074144019085e-05,-0.0017343268224863095
1.2432432432432434,0.9910045833333329,1.1877062500000002,-0.087944125,17.663666666666664,0.0016871970442704498,0.00143818296131771,9.730743681236805e-05,0.0005109535799479314,5.779835669349149e-06,-1.0857199931261992e-05,0.0015465555555351784
1.2472472472472473,0.9910229166666668,1.1872958333333332,-0.08743139583333333,17.664291666666685,0.001664020815972611,0.0014116426893016482,9.488042358910928e-05,0.0005044944754340475,5.69247514210078e-06,-1.0580855967365027e-05,9.158159650723974e-05
1.2512512512512513,0.9910414583333332,1.186885416666666,-0.08695029166666667,17.664854166666686,0.0016300910373279187,0.0013957405290815975,9.306361675503164e-05,0.0004984289874131326,5.582136707682082e-06,-1.0373418524846355e-05,0.001677270398829478
1.2552552552552552,0.9910597916666664,1.1864562499999998,-0.0864691666666667,17.66545833333335,0.001636150169271211,0.00137937279930555,9.124653946370579e-05,0.0004929040572916737,5.4667280212242295e-06,-1.0166420743628501e-05,0.0009568732633624677
1.259259259259259,0.9910766666666665,1.1860416666666673,-0.08598791666666665,17.666166666666673,0.001603081597221001,0.0013625615206597271,8.942994216654209e-05,0.0004885644965278435,5.352405542491528e-06,-9.95915948630667e-06,-0.0028196944448382055
1.2632632632632634,0.9910956249999998,1.1856229166666665,-0.08550683333333335,17.666562500000005,0.0015899661414935373,0.0013452689533055536,8.761344816766265e-05,0.0004835277982638969,5.244402865234139e-06,-9.751944013489572e-06,0.005069433593519079
1.2672672672672673,0.9911129166666669,1.1852020833333328,-0.08502572916666667,17.66729166666666,0.0015751883289945035,0.0013275003796766483,8.579659973398389e-05,0.0004790463452690602,5.1323323089847095e-06,-9.545944083873707e-06,0.0011801649309859386
1.2712712712712713,0.9911314583333336,1.1847791666666665,-0.08454454166666665,17.667895833333322,0.0015608262326387567,0.0013093058910399304,8.397968897948923e-05,0.0004750699553819071,5.01644589817672e-06,-9.338366031830714e-06,0.0006651558163071059
1.2752752752752752,0.9911506250000003,1.1843625000000004,-0.08406358333333336,17.66845833333332,0.0015396352604157837,0.0012905972904930499,8.216300798909794e-05,0.00047242238229174005,4.902003593463405e-06,-9.131847261569972e-06,0.0018301232641988463
1.279279279279279,0.9911672916666664,1.1839395833333337,-0.08358224999999998,17.669083333333337,0.0015245630164919532,0.0012714824849375033,8.034591018311627e-05,0.00046881340572918484,4.79257604557271e-06,-8.924521675572904e-06,0.0016191597220540643
1.2832832832832834,0.9911854166666664,1.18353125,-0.08310114583333332,17.669604166666684,0.0014808636067709102,0.001251872477853736,7.852910414652245e-05,0.0004670321712239023,4.6696223619793e-06,-8.717512755633676e-06,0.0038385933155495877
1.2872872872872874,0.9911987500000001,1.1831750000000003,-0.08264097916666667,17.670250000000014,0.0014635860416660762,0.0012329998123745646,7.684293576244231e-05,0.00046082385885420907,4.5968391192712546e-06,-8.529380068398007e-06,0.00018160416630053078
1.2912912912912913,0.9912102083333337,1.1828375000000004,-0.08218802083333332,17.670645833333346,0.0014537819270816765,0.0012141292314995682,7.52023006626133e-05,0.00045340642578123314,4.5178855270834345e-06,-8.348103996440954e-06,0.0028591662320422984
1.2952952952952952,0.9912220833333335,1.1824979166666663,-0.08173512499999999,17.671250000000008,0.0014403437456607104,0.001194842257901044,7.356105971734555e-05,0.0004459275309895566,4.450352362803987e-06,-8.167351510002595e-06,-0.0003682291670088489
1.299299299299299,0.9912333333333336,1.18216875,-0.08128212499999998,17.671687500000004,0.0014166298567708235,0.0011751578221510421,7.192031943223431e-05,0.0004395839419270575,4.379232334635573e-06,-7.987032258411447e-06,0.0027109023436651114
1.3033033033033035,0.9912445833333333,1.1818249999999997,-0.08082916666666669,17.67227083333333,0.0014063360416676218,0.0011550687326388823,7.027939099606664e-05,0.000432471562499967,4.317726953124873e-06,-7.806877452256947e-06,0.00021859331633322654
1.3073073073073074,0.9912564583333333,1.1814895833333334,-0.08037627083333332,17.67274999999999,0.0013886144748256335,0.0011345467535933181,6.86384415317508e-05,0.0004263309034288204,4.239441262370039e-06,-7.627266325199224e-06,-5.0895832885089476e-05
1.3113113113113113,0.9912681249999999,1.1811541666666672,-0.0799233125,17.673270833333316,0.0013748345659714278,0.0011136266190273462,6.69976379645476e-05,0.0004203577398437658,4.171324190885235e-06,-7.447761878738276e-06,-0.00012694835027105
1.3153153153153152,0.9912791666666668,1.1808187499999998,-0.07947033333333334,17.673770833333315,0.0013545796484375483,0.0010922932032222214,6.535670940746123e-05,0.00041487216875002453,4.103075589583405e-06,-7.268104324777785e-06,0.000949530816569677
1.3193193193193191,0.991290625,1.1804854166666663,-0.07901735416666668,17.674291666666672,0.001333347703993848,0.0010705535738328963,6.371600919333739e-05,0.00040979259066838136,4.041691608376618e-06,-7.088709997594196e-06,0.00045574826378924627
1.3233233233233235,0.9913033333333333,1.180114583333333,-0.07858093750000002,17.674812500000016,0.00131707020399352,0.0010566716782877588,6.239508977769739e-05,0.00040582281575519963,3.9814390544708005e-06,-6.945401260332034e-06,0.0005864231766850025
1.3273273273273274,0.9913152083333334,1.1797312500000003,-0.07814935416666666,17.675395833333344,0.0013112611067704893,0.0010448888599995688,6.116995213324917e-05,0.0004022769444010643,3.932917538020526e-06,-6.811579970730883e-06,-0.0010761983512566076
1.3313313313313313,0.9913281249999999,1.1793604166666671,-0.077717875,17.675854166666678,0.0012715075998250835,0.0010327214888177063,5.994550267941239e-05,0.00040019794244794404,3.886048272439536e-06,-6.677981669393225e-06,0.002304478732071402
1.3353353353353352,0.9913402083333333,1.178979166666666,-0.07728635416666667,17.676458333333336,0.0012727078993066687,0.0010201882096245642,5.872036670740788e-05,0.00039748059678818004,3.821900048611097e-06,-6.544010693506956e-06,0.0005291232637318899
1.3393393393393391,0.9913522916666667,1.178602083333333,-0.07685483333333333,17.67695833333333,0.001259629162327025,0.0010072804266388893,5.749543818570287e-05,0.00039555834756943575,3.7734071343317608e-06,-6.409906858940965e-06,0.0022274149307577318
1.3433433433433435,0.9913650000000002,1.1782312500000005,-0.07643214583333334,17.677583333333324,0.0012461215234360612,0.0009951104166453983,5.637781684150368e-05,0.00039134689205733153,3.7308996513021246e-06,-6.2882141344782755e-06,-0.0011191736106752614
1.3473473473473474,0.9913770833333334,1.177875,-0.07601547916666666,17.677979166666653,0.0012146510416668477,0.0009832740103954017,5.5330997939833234e-05,0.0003868783567708284,3.6951564531251518e-06,-6.1748840510407895e-06,0.00321924956631392
1.3513513513513513,0.9913889583333337,1.1775104166666663,-0.0755988125,17.678604166666645,0.0012233853081604629,0.0009710882985898431,5.428422065616484e-05,0.00038209753971349403,3.6540058977863987e-06,-6.061403681714839e-06,-0.001586948349938666
1.3553553553553552,0.99140125,1.1771479166666667,-0.07518214583333331,17.678979166666654,0.0012061156206597534,0.000958563697895402,5.3237423511654307e-05,0.0003778396715711507,3.6200055046441403e-06,-5.947512649102001e-06,0.0032789578998517754
1.3593593593593591,0.9914139583333333,1.1767875000000005,-0.07476537499999998,17.679645833333343,0.001187846510415369,0.0009457053677760464,5.2190541502026406e-05,0.00037381289947917284,3.57739307057313e-06,-5.835096517320328e-06,-0.0007101254340682317
1.3633633633633635,0.9914260416666666,1.1764333333333332,-0.07434874999999999,17.68002083333334,0.0011587788888887118,0.0009324800401041694,5.114382643630584e-05,0.0003707436249999613,3.5394972180556632e-06,-5.721893353697932e-06,0.003738332898876706
1.3673673673673674,0.9914385416666666,1.1760624999999998,-0.07393193749999998,17.68066666666667,0.0011686627604174937,0.0009189352841627628,5.0097008744612326e-05,0.00036647507942706714,3.501547104166596e-06,-5.608316332562491e-06,-0.002015444444793957
1.3713713713713713,0.9914512499999999,1.1756999999999997,-0.07351533333333332,17.681041666666673,0.0011482600000003451,0.0009049999315555567,4.9050209784451874e-05,0.0003634565666666284,3.4594828395833336e-06,-5.495595097319443e-06,0.0026405815970065305
1.3753753753753752,0.9914627083333333,1.1753375000000001,-0.07309856250000002,17.681708333333333,0.001146344427082946,0.0008907501604335927,4.800339055938158e-05,0.0003604400356771176,3.4260269382812132e-06,-5.382997712751307e-06,-0.0023929184026201256
1.3793793793793792,0.9914745833333334,1.1749791666666671,-0.07268195833333334,17.682083333333328,0.0011156245659709185,0.0008761370994982629,4.695661334697912e-05,0.00035826600086809324,3.385346293836741e-06,-5.270654304004344e-06,0.003095659722532673
1.3833833833833835,0.9914862500000003,1.1746208333333332,-0.07226527083333335,17.68274999999999,0.001097147899306039,0.0008611827147183134,4.590975185811975e-05,0.00035637598064237885,3.3509189227431014e-06,-5.1584212641623335e-06,-0.0029808958333319424
1.3873873873873874,0.9914991666666668,1.17425,-0.07184854166666664,17.683104166666656,0.0011140208333333401,0.0008458849770399349,4.486295300558317e-05,0.00035379588541664675,3.3147017708331925e-06,-5.046343874392356e-06,0.0024103641495685224
1.3913913913913913,0.9915114583333332,1.1738895833333334,-0.07143189583333331,17.68374999999998,0.0010915794748260765,0.0008302196743224842,4.381617650038263e-05,0.00035226260316836844,3.269765571180518e-06,-4.934415906545133e-06,-0.0025140624991877303
1.3953953953953953,0.9915239583333332,1.1735145833333338,-0.07103410416666667,17.684145833333318,0.0010593560373250988,0.0008189477119058142,4.291107825743094e-05,0.00035074465360247775,3.231550276128561e-06,-4.836020402978304e-06,0.0022361454000474623
1.3993993993993992,0.9915374999999997,1.1731083333333334,-0.07065735416666667,17.68475000000001,0.0010626715972221756,0.0008126758021662307,4.216420199112707e-05,0.0003478143175347226,3.18619656059028e-06,-4.7528047017052875e-06,-0.0001742291668733742
1.4034034034034035,0.991551458333333,1.1727479166666666,-0.07028593750000002,17.685145833333348,0.0010206572873265873,0.0008052349064127575,4.1435737094046226e-05,0.0003441451074219226,3.147231897222293e-06,-4.673767147916655e-06,0.00270018706527253
1.4074074074074074,0.9915658333333335,1.1723895833333333,-0.06991847916666667,17.685666666666673,0.0010443315581598611,0.0007968562710203965,4.072086634573229e-05,0.0003375299908420504,3.094038667274143e-06,-4.5979526499887106e-06,-0.0007221111114859013
1.4114114114114114,0.9915795833333335,1.172047916666667,-0.0695510625,17.686000000000003,0.0010224310373252443,0.0007882101217877623,4.000607836267527e-05,0.0003325320717448149,3.0601839369792558e-06,-4.522054860015628e-06,0.0035289999999008614
1.4154154154154153,0.9915920833333335,1.1716999999999997,-0.06918362499999998,17.68658333333333,0.0010170266666671424,0.0007792947818593783,3.929131201062223e-05,0.0003274117458332837,3.0235444999998585e-06,-4.445424467500004e-06,-0.0016883402775533796
1.4194194194194192,0.9916066666666666,1.1713416666666665,-0.06881618750000001,17.68691666666666,0.0010274499305564788,0.0007701073379648427,3.857644018883844e-05,0.0003215802598958428,2.9922412526043886e-06,-4.36996856599609e-06,0.002562159722629076
1.4234234234234235,0.9916202083333333,1.1710083333333332,-0.06844870833333334,17.687416666666657,0.0009832332638894936,0.0007606576608315931,3.786163083092459e-05,0.0003179036975694688,2.9588927428819873e-06,-4.295330700790805e-06,-0.00033334027756382056
1.4274274274274275,0.9916335416666663,1.1706437499999998,-0.06808125,17.687874999999988,0.0010119605859382208,0.0007509371484374985,3.7146843268442446e-05,0.0003124314713541382,2.9132631782551396e-06,-4.219915231640632e-06,-0.00029701562471018406
1.4314314314314314,0.9916483333333329,1.1703125000000003,-0.06771389583333333,17.68827083333333,0.0009665690104154745,0.0007409366444058162,3.6432054003518406e-05,0.00030939788411457614,2.887792089843627e-06,-4.144803875858934e-06,0.0011165933160555142
1.4354354354354353,0.9916612500000003,1.1699583333333332,-0.06734631249999999,17.688770833333354,0.0009745815972226346,0.0007306804426523445,3.571722385798411e-05,0.0003048378619791431,2.8496725512153345e-06,-4.070346454220061e-06,-0.0003219275180299519
1.4394394394394392,0.9916750000000004,1.1696104166666668,-0.0669728125,17.689145833333356,0.0009573065581591766,0.0007201736358398428,3.499466406272752e-05,0.00030184913346356645,2.8100844148872255e-06,-3.9940600756445266e-06,0.0016196870654425766
1.4434434434434436,0.9916893750000003,1.1692562499999999,-0.06659620833333336,17.689645833333348,0.0009585718359377271,0.0007094262856232594,3.426845741856668e-05,0.0002987411533854484,2.776425270833104e-06,-3.917382924583323e-06,-0.00044470876798641257
1.4474474474474475,0.9917025,1.1689104166666666,-0.0662196875,17.69006250000001,0.0009401044748267307,0.0006983800707356788,3.354227228793945e-05,0.00029652834049480326,2.740868932812223e-06,-3.840349952265614e-06,0.0006470794264146207
1.4514514514514514,0.9917156250000002,1.1685625,-0.06584306250000001,17.690500000000004,0.000930433593750335,0.0006870682039544261,3.281596082220942e-05,0.00029448372265623857,2.7151244153643536e-06,-3.7642031542799475e-06,0.001209749999759424
1.4554554554554553,0.9917299999999997,1.1682208333333328,-0.0654665833333333,17.691,0.0008996678993067331,0.0006754639666597265,3.2089817072204394e-05,0.00029313487048603093,2.670297361719056e-06,-3.687659682536472e-06,-0.00023099999992837184
1.4594594594594597,0.9917431249999997,1.1678645833333334,-0.06509008333333334,17.69139583333333,0.0009110649956591832,0.0006635602183263896,3.136356836717158e-05,0.0002910280512152946,2.6449350021701947e-06,-3.611790848274296e-06,0.0009718016495412485
1.4634634634634636,0.9917566666666665,1.1675208333333336,-0.06471349999999998,17.691916666666657,0.0008846870659717787,0.0006513920844166687,3.0637277723793295e-05,0.0002901302812499812,2.616092496528032e-06,-3.5363197110833323e-06,-0.00141534027710577
1.4674674674674675,0.9917739583333338,1.1671770833333335,-0.06433908333333335,17.692208333333323,0.000880989474825622,0.0006391365224930525,2.9985133370262393e-05,0.0002862077960069931,2.580776849175556e-06,-3.467737413717015e-06,0.0026392899308689266
1.4714714714714714,0.9917927083333336,1.1668166666666666,-0.06397606250000001,17.69264583333332,0.0008867830555556733,0.0006299967603294243,2.9416811647180127e-05,0.0002822109927083233,2.5449877572916984e-06,-3.4056310327252618e-06,0.0021584162329872925
1.4754754754754753,0.9918127083333333,1.1664395833333334,-0.06362710416666666,17.69314583333332,0.0008707817664932449,0.0006247582820308184,2.89465581674772e-05,0.00027883953953994345,2.5252067410588635e-06,-3.350975548026915e-06,9.052039979451365e-05
1.4794794794794797,0.9918325,1.1660666666666664,-0.06327827083333333,17.693562500000002,0.0008406122222230916,0.00061926460700998,2.847632666303575e-05,0.0002760781763888609,2.49168484583335e-06,-3.295914918100255e-06,0.0009710585937909855
1.4834834834834836,0.9918525000000001,1.1656791666666668,-0.06292929166666668,17.694083333333356,0.0008629137326383596,0.0006135584169982616,2.8006073213879162e-05,0.0002723851022569529,2.468020872569424e-06,-3.241573241850679e-06,-0.0014183402783487509
1.4874874874874875,0.991872916666667,1.1652937500000002,-0.06258033333333334,17.694416666666687,0.0008633928776038413,0.0006075997965555545,2.7535840905724827e-05,0.0002693046395833426,2.4338888932292545e-06,-3.187131250694445e-06,0.002618826388072648
1.4914914914914914,0.9918935416666669,1.1649187500000002,-0.06223139583333335,17.695020833333345,0.0008455558984368228,0.0006013929559683133,2.706558718990181e-05,0.00026697817825524495,2.412241542317604e-06,-3.1330600348285543e-06,-0.0031372921013712585
1.4954954954954953,0.9919133333333332,1.1645333333333332,-0.0618825,17.695291666666677,0.0008516988888893628,0.0005949395270833328,2.6595459109241484e-05,0.00026448400000000927,2.383544888888913e-06,-3.0789262093749992e-06,0.003319498263465448
1.4994994994994997,0.991933333333333,1.1641604166666668,-0.06153343750000001,17.695875000000004,0.0008221909331593835,0.0005882589861002595,2.6125163101485674e-05,0.00026283390559898867,2.3563989633244023e-06,-3.0252349255533757e-06,-0.0019086822917984136
1.5035035035035036,0.9919535416666666,1.1637770833333334,-0.06118458333333334,17.696187500000004,0.0008229003081587916,0.0005813155123263886,2.5654930548042774e-05,0.00026092426996529583,2.3295800509113667e-06,-2.971513213567711e-06,0.0028646315104765563
1.5075075075075075,0.9919737499999998,1.1633937500000002,-0.06083572916666668,17.69670833333333,0.0008274824609371123,0.0005741286400933136,2.518467675293277e-05,0.0002593654225260672,2.3011479880208488e-06,-2.9179296098697925e-06,0.0002641649307406624
1.5115115115115114,0.9919937499999998,1.1630166666666668,-0.06048683333333332,17.697145833333327,0.0008109830555549369,0.00056669507663889,2.4714381559725273e-05,0.00025844528055556093,2.2696663927084453e-06,-2.864444744968747e-06,0.0006126870658818007
1.5155155155155153,0.9920139583333332,1.162639583333334,-0.06013785416666667,17.697541666666652,0.0007983659331580739,0.0005590343295620664,2.4244127429883086e-05,0.0002575455442274943,2.24823269062516e-06,-2.811271326385418e-06,0.003060623264275364
1.5195195195195197,0.9920335416666664,1.1622541666666668,-0.059788916666666664,17.69812499999998,0.0007944187326389685,0.0005511208604930553,2.37739358071384e-05,0.0002565216829860939,2.2206050140623706e-06,-2.758161591135418e-06,-0.0027951822909813018
1.5235235235235236,0.9920535416666668,1.1618708333333336,-0.05943995833333332,17.698416666666656,0.0007957499826383163,0.0005429663533315999,2.3303701954865386e-05,0.00025590808871528425,2.1933769811633514e-06,-2.705417406243928e-06,0.003339159722770546
1.5275275275275275,0.9920739583333337,1.1614916666666668,-0.05909102083333331,17.699062500000018,0.0007891915972222385,0.000534572090207902,2.283361436152882e-05,0.000255728272743061,2.165225930208519e-06,-2.6527627089140613e-06,-0.0032717122398935317
1.5315315315315314,0.9920945833333333,1.1611208333333338,-0.05874216666666665,17.699291666666685,0.0007546603993047185,0.0005259182719722236,2.2363234537671235e-05,0.00025652434513889766,2.1448234004340836e-06,-2.6003707468784673e-06,0.003616164929894694
1.5355355355355353,0.9921149999999997,1.1607354166666666,-0.05839316666666666,17.699895833333347,0.0007537091623264214,0.0005170360033055557,2.1892980448699065e-05,0.00025657914131943516,2.114716290755388e-06,-2.5477692733229146e-06,-0.0013125108513918349
1.5395395395395397,0.9921350000000001,1.1603895833333333,-0.05805925,17.700208333333343,0.0007564315581596315,0.0005085589061041684,2.1449801128657964e-05,0.00025511974947917126,2.0830186924043954e-06,-2.4999743772031256e-06,0.001791623263557085
1.5435435435435436,0.9921556250000001,1.1600770833333327,-0.057737854166666665,17.700604166666675,0.0007461607248278046,0.0005003631128954007,2.102921446279804e-05,0.00025259062625863915,2.068458650086722e-06,-2.456654804087666e-06,0.0015288016491012968
1.5475475475475475,0.9921758333333336,1.1597625000000003,-0.05741645833333333,17.701104166666667,0.0007467769270825819,0.0004919690624565981,2.0608524538804115e-05,0.00025016359114586606,2.0377105622396976e-06,-2.4130374837717056e-06,-0.0028387191838419312
1.5515515515515514,0.9921960416666668,1.159454166666667,-0.057095125,17.70129166666667,0.0007389520659719651,0.00048336961790104195,2.018781234438166e-05,0.0002482430776041683,2.017417135069492e-06,-2.3701311800104215e-06,0.004064998264027508
1.5555555555555554,0.9922166666666667,1.1591437500000001,-0.05677368750000001,17.701874999999994,0.000723266835937153,0.0004745692409856765,1.976722589035594e-05,0.0002463650300781606,1.9918969019530857e-06,-2.327129963191407e-06,-0.001795182291743913
1.5595595595595597,0.9922374999999999,1.158835416666667,-0.05645229166666669,17.702166666666656,0.0007046437456588173,0.0004655575155815949,1.934651270490221e-05,0.00024485243532990086,1.973529701128598e-06,-2.284927815685771e-06,0.00037863888906031207
1.5635635635635636,0.9922581250000002,1.1584979166666665,-0.056145499999999994,17.702479166666652,0.0007179937456602836,0.0004603703297500015,1.900114245664999e-05,0.00024171561354167925,1.9507027553818752e-06,-2.246293010791664e-06,0.0034813537330933286
1.5675675675675675,0.9922789583333335,1.1581645833333336,-0.05584829166666667,17.703104166666645,0.0007110479123255686,0.0004576079012482627,1.8704889159280078e-05,0.0002393259480035076,1.932182943706619e-06,-2.210439943144956e-06,-0.004063802516554915
1.5715715715715715,0.992300625,1.1578125000000001,-0.055551083333333355,17.703291666666644,0.0007327148437499265,0.0004546667238263858,1.8408531921950206e-05,0.0002359053385416754,1.9045988932292127e-06,-2.1745996054409726e-06,0.0030474982648911464
1.5755755755755754,0.9923224999999998,1.1574875,-0.05525385416666668,17.7038125,0.00068727067708374,0.000451551183062063,1.8112173788916684e-05,0.0002342288580729074,1.8870486799478671e-06,-2.139046547207029e-06,-0.0010187018228862144
1.5795795795795797,0.9923441666666667,1.15714375,-0.0549565625,17.704166666666683,0.0006870918359374034,0.00044827415485026046,1.7815878958096927e-05,0.00023155948502602552,1.8587309097656762e-06,-2.1033704065690076e-06,0.0006076388879137085
1.5835835835835836,0.9923645833333338,1.15680625,-0.05465929166666667,17.704520833333348,0.0006826332942702074,0.00044480558449826136,1.7519625049426e-05,0.0002296268872395979,1.8379734830728284e-06,-2.068224378862843e-06,0.0020253953985616135
1.5875875875875876,0.9923866666666669,1.1564750000000001,-0.05436202083333332,17.705104166666676,0.0006551577083326876,0.0004411644409162349,1.7223246302843278e-05,0.00022813054322917692,1.8146193588540731e-06,-2.0330602396297643e-06,-0.00342188585113945
1.5915915915915915,0.9924085416666667,1.1561187499999999,-0.05406475,17.70529166666667,0.0006790192317713828,0.0004373403074374991,1.6926929827783403e-05,0.00022550035572917876,1.7897292835936172e-06,-1.9978929388437485e-06,0.0036886649304506136
1.5955955955955954,0.992430208333333,1.1557916666666668,-0.053767499999999996,17.705791666666666,0.0006539565972223382,0.000433349693750001,1.6630571431853304e-05,0.000224757604166681,1.7667934097222225e-06,-1.963058484583342e-06,-5.854340253108603e-05
1.5995995995995997,0.9924514583333334,1.155445833333333,-0.05347031249999998,17.706208333333333,0.0006574262326393132,0.00042917359781901275,1.633423340340936e-05,0.00022307061848954313,1.749953684982656e-06,-1.9285455486002553e-06,-0.0006468767356864191
1.6036036036036037,0.9924735416666669,1.1551125,-0.053173041666666664,17.706520833333332,0.0006401123437504985,0.00042481722324826283,1.6037958152281995e-05,0.00022232425885414936,1.7266628036458743e-06,-1.8939865734565979e-06,0.0022449787325626858
1.6076076076076076,0.9924941666666669,1.154777083333333,-0.052875854166666646,17.70708333333332,0.0006148878081599918,0.00042028779614540056,1.5741620562330205e-05,0.0002215954866753092,1.6990506826822791e-06,-1.8594774104049444e-06,-0.0024668402774068454
1.6116116116116115,0.9925154166666665,1.1544270833333337,-0.05257858333333334,17.707312499999983,0.0006293592664923242,0.00041559465799305417,1.544528273832999e-05,0.0002203697699653187,1.6813624782986784e-06,-1.8252362230069468e-06,0.0029590273442750004
1.6156156156156154,0.9925374999999993,1.1540937500000001,-0.05228131250000001,17.70777083333331,0.0006051162109368402,0.00041071644661067616,1.5148964990266332e-05,0.00022024433138021632,1.661996873046943e-06,-1.7912685309726559e-06,0.0006854474835336077
1.6196196196196198,0.992557291666667,1.1537916666666665,-0.05200047916666666,17.70816666666664,0.0006064565972225822,0.0004056584997704001,1.4901950054168743e-05,0.0002164903585069461,1.6427175477429391e-06,-1.7643141530360196e-06,-0.0006250277765502688
1.6236236236236237,0.9925775000000003,1.1534895833333336,-0.05172079166666666,17.70841666666664,0.0006117811414922958,0.0004004451260399321,1.4658480716590274e-05,0.00021243609592012935,1.6199140690104368e-06,-1.7379904938385453e-06,0.0021874930568515083
1.6276276276276276,0.9925968750000002,1.1531895833333332,-0.05144114583333335,17.708770833333325,0.0006079515581598471,0.0003950689320203968,1.4415071381795499e-05,0.00020856019639758222,1.5980359224391572e-06,-1.7117618567816858e-06,0.0008939058162127367
1.6316316316316315,0.9926166666666664,1.1528854166666667,-0.051161583333333344,17.70916666666668,0.0006072993706596197,0.0003895215574930555,1.4171660706463109e-05,0.0002049641519097506,1.5885037591146356e-06,-1.686290452177084e-06,-0.001042361111842638
1.6356356356356354,0.9926362499999996,1.1525895833333333,-0.050881979166666695,17.70943750000001,0.0005955857248263197,0.0003838304460828958,1.3928246602614008e-05,0.00020181000021705225,1.5652258583767766e-06,-1.660579930366757e-06,0.0006151002599494859
1.6396396396396398,0.9926562500000004,1.1522875,-0.050602208333333336,17.709750000000007,0.0005939340104168522,0.00037800401178993137,1.3684777391397333e-05,0.00019822963489582457,1.5478985666667023e-06,-1.6352274346666687e-06,0.0014216041663530632
1.6436436436436437,0.992676041666667,1.1519833333333336,-0.050322625,17.7101875,0.0006031497222216409,0.000371993829776041,1.3441367004989932e-05,0.0001952211229166792,1.5224881399306204e-06,-1.609921768377605e-06,-0.0009496184895283477
1.6476476476476476,0.9926960416666666,1.1516875,-0.050042937499999995,17.710437500000005,0.0005909023437498107,0.0003658502397044278,1.3197991105169271e-05,0.00019242974869791707,1.5094009114583032e-06,-1.5849491430989588e-06,0.0014452252604542082
1.6516516516516515,0.992715833333333,1.1513916666666666,-0.049763270833333324,17.710770833333335,0.0005743132638886816,0.00035952520930164966,1.295451697210607e-05,0.00018991117690971004,1.4892157467013325e-06,-1.5603273247009555e-06,0.0008881558161988323
1.6556556556556554,0.9927356250000003,1.1510895833333332,-0.04948370833333334,17.711187499999998,0.0005698544748267143,0.0003530626095815969,1.2711111049889506e-05,0.00018728537387154714,1.4756087674044422e-06,-1.5358309127456531e-06,-0.001995993489686043
1.6596596596596598,0.9927556250000004,1.1507854166666667,-0.04920416666666667,17.71145833333333,0.0005741747873264647,0.0003464228993055557,1.246766293132704e-05,0.00018481243923611917,1.4606485698785107e-06,-1.511805167534726e-06,7.703993043151058e-05
1.6636636636636637,0.99277625,1.1504708333333333,-0.048933604166666665,17.711770833333325,0.0005710283159721108,0.0003423002999266493,1.2248973109640814e-05,0.00018312186362844096,1.441264945225754e-06,-1.4871721628771741e-06,0.0027572808160698514
1.6676676676676676,0.9927974999999997,1.1501416666666664,-0.048667125,17.712229166666653,0.0005803965972230873,0.00033918386090104214,1.2041092157987832e-05,0.00018142159270832098,1.4248429328124772e-06,-1.4626540093046834e-06,-0.0013953858502873118
1.6716716716716715,0.9928185416666664,1.1498229166666667,-0.04840079166666667,17.712541666666652,0.0005489269748260028,0.00033590919937326325,1.1833163054647556e-05,0.00018071444314234075,1.4110036816406219e-06,-1.438303444570315e-06,0.0010760399310925095
1.6756756756756754,0.9928393750000004,1.1494937499999998,-0.048134229166666674,17.71293749999998,0.0005641187109384216,0.0003325209825308156,1.1625258291092664e-05,0.00017928725481772267,1.3986875455729406e-06,-1.414299078537326e-06,-0.00023821223874165298
1.6796796796796798,0.9928602083333337,1.1491708333333333,-0.04786785416666667,17.713312499999983,0.0005543124826390411,0.00032897478747873207,1.1417378907486166e-05,0.0001787168625868099,1.379839837326434e-06,-1.3901751652699622e-06,1.8610678012009885e-05
1.6836836836836837,0.9928814583333331,1.1488458333333333,-0.047601312499999986,17.713583333333318,0.0005511678993059821,0.00032531088161067865,1.1209451135679078e-05,0.00017794452682289713,1.3671900888020011e-06,-1.3663942556262987e-06,0.0029238263893489602
1.6876876876876876,0.9929037499999992,1.1485208333333334,-0.04733495833333332,17.714041666666677,0.0005436453993048485,0.00032146213624826506,1.1001517102699063e-05,0.00017745662413194002,1.3467241081164822e-06,-1.3428232372171062e-06,-0.0001888350700482988
1.6916916916916915,0.9929254166666661,1.1482020833333335,-0.04706839583333334,17.714458333333344,0.0005278091623261982,0.0003174973636766486,1.0793624652713674e-05,0.0001773009883246704,1.3319957448959795e-06,-1.319119021363546e-06,-0.001200710069838351
1.6956956956956954,0.9929462500000001,1.1478729166666664,-0.04680195833333333,17.71464583333334,0.0005336005164937596,0.0003133912794982645,1.0585698136370018e-05,0.0001769087511284545,1.3232579214843824e-06,-1.2959509990651038e-06,0.004656332899116933
1.6996996996996998,0.9929679166666666,1.1475458333333333,-0.0465355,17.715229166666663,0.0005302270659726105,0.00030913682308333305,1.037774644415368e-05,0.0001769107937499917,1.310230745642387e-06,-1.272928906018755e-06,-0.0028860941837365317
1.7037037037037037,0.9929887499999994,1.1472229166666665,-0.04627906249999999,17.715541666666667,0.0005170794748270424,0.00030610670745442837,1.019382131102389e-05,0.00017606772851560398,1.291234110507874e-06,-1.250722149751951e-06,-0.00104154340255036
1.7077077077077076,0.9930097916666658,1.1469020833333332,-0.046041333333333344,17.7158125,0.0004947779123267715,0.00030552270822222123,1.0054918714893051e-05,0.00017317195277778696,1.2780175820789781e-06,-1.2306801932138898e-06,0.002695798177285269
1.7117117117117115,0.9930310416666668,1.14656875,-0.04580370833333334,17.716312499999997,0.0005113515234380639,0.00030483071958159686,9.916172366687773e-06,0.0001700172757812396,1.2628042763020814e-06,-1.210547955067712e-06,-0.0014785976563871372
1.7157157157157155,0.9930516666666672,1.1462395833333334,-0.045566020833333325,17.716562499999995,0.0004994009331593663,0.0003040127454162324,9.77736590743968e-06,0.00016728506749132815,1.2382555997613175e-06,-1.1904833834994316e-06,0.00174651692708494
1.7197197197197198,0.9930722916666669,1.1459083333333333,-0.04532824999999999,17.71697916666665,0.0005086749305558413,0.00030310183527083433,9.638502377064761e-06,0.00016443607708330893,1.226470779583277e-06,-1.1707125876708326e-06,0.0007325412332193082
1.7237237237237237,0.9930931249999997,1.1455958333333334,-0.045090625,17.71743749999998,0.00046435331597205476,0.00030206470377604124,9.499692988036e-06,0.00016271545572917046,1.2107667197655954e-06,-1.1511147705143198e-06,-0.0025915664054991794
1.7277277277277276,0.9931141666666664,1.1452583333333335,-0.04485295833333335,17.717583333333316,0.0004812665972220298,0.00030091629541492866,9.360785576984645e-06,0.00016001597256944805,1.1928657663541815e-06,-1.1315479719984426e-06,0.005365826389663653
1.7317317317317316,0.9931345833333336,1.1449250000000002,-0.04461527083333333,17.718104166666684,0.0004884110416660814,0.0002996588584683159,9.221998765519235e-06,0.00015757645885417643,1.1798343403646432e-06,-1.1123944517714817e-06,-0.001215260851097355
1.735735735735736,0.9931547916666665,1.1446124999999998,-0.04437731250000001,17.718500000000024,0.00047055817708407943,0.00029797705194400904,9.08273969939499e-06,0.00015565993723960087,1.1645187593750607e-06,-1.093450188317709e-06,-0.001075583334568364
1.7397397397397398,0.9931745833333329,1.1443333333333336,-0.044138520833333326,17.71862500000002,0.00047205555555507317,0.000295255561978733,8.942168054815974e-06,0.0001536181736111336,1.1493191659723363e-06,-1.075731925171311e-06,0.005536442707295919
1.7437437437437437,0.9931937499999993,1.1440520833333332,-0.043899770833333344,17.71910416666668,0.0004719139539934858,0.0002924038707808156,8.801635548974265e-06,0.00015164511306424433,1.1348564579861757e-06,-1.058293853304862e-06,1.4197482073541323e-05
1.7477477477477477,0.9932135416666671,1.14378125,-0.043660958333333326,17.71950000000001,0.0004477854817710458,0.00028944780074826476,8.66111338996433e-06,0.00015016883203124165,1.1209250383463942e-06,-1.0409544655474822e-06,-0.0029719166670929553
1.7517517517517516,0.993232083333334,1.14349375,-0.04342220833333333,17.719583333333347,0.00046162704427099577,0.0002863784901232635,8.520549124648972e-06,0.00014823217369790143,1.1064168022877107e-06,-1.023890868574297e-06,0.005116493055140836
1.755755755755756,0.9932508333333336,1.1432083333333332,-0.04318339583333333,17.720062500000008,0.0004684565972226107,0.00028319849096831626,8.380017806109556e-06,0.00014634714496527396,1.0944076564582998e-06,-1.006947323205104e-06,-0.0006150039063754775
1.7597597597597598,0.9932691666666663,1.1429354166666668,-0.042944687499999995,17.720500000000005,0.00044863332899280906,0.0002799038155273446,8.239432081101863e-06,0.00014533763476561046,1.0799968376389035e-06,-9.902648970208314e-07,-0.004036916666507295
1.7637637637637638,0.9932872916666661,1.1426520833333331,-0.042705875,17.720583333333337,0.0004503831206601472,0.00027648740715104135,8.098929327344606e-06,0.00014391537265624754,1.0686063381640145e-06,-9.738024998455713e-07,0.005301326388973848
1.7677677677677677,0.9933064583333339,1.1423645833333336,-0.04246706250000001,17.72104166666666,0.0004594087456590845,0.00027296526928776007,7.958328458000851e-06,0.00014240982486980747,1.051474677256852e-06,-9.573631000822885e-07,-0.00010941840287159721
1.7717717717717716,0.9933254166666675,1.142089583333333,-0.04222833333333332,17.721479166666658,0.0004522169748271132,0.0002693095305555571,7.817806465315815e-06,0.00014160212152775076,1.0393429736589148e-06,-9.411688591979164e-07,-0.004365521267175154
1.775775775775776,0.9933443750000003,1.1418104166666667,-0.041989541666666665,17.72156249999999,0.00044188905815989443,0.0002655617239565979,7.677221517605136e-06,0.00014072106605902274,1.02886510212678e-06,-9.252384271814234e-07,0.003930891927382163
1.7797797797797799,0.9933637499999999,1.1415291666666667,-0.041750749999999996,17.72197916666665,0.0004403283159721827,0.0002616998744375003,7.536632135176661e-06,0.0001398655218750114,1.0159053404601415e-06,-9.094569317130195e-07,0.0008294162333299937
1.7837837837837838,0.9933822916666665,1.14125,-0.04151191666666666,17.72247916666665,0.0004401041666663996,0.00025771494132638927,7.396117412917955e-06,0.00013916239583332268,1.004648588541577e-06,-8.938325309440945e-07,-0.005851146266593332
1.7877877877877877,0.9934006250000005,1.1409729166666664,-0.0412731875,17.722562499999984,0.0004224700998267661,0.00025362191025651024,7.255556567913897e-06,0.00013885995533852863,9.929858973654486e-07,-8.785147527459636e-07,0.002861766927935605
1.7917917917917916,0.9934197916666675,1.1406916666666664,-0.04103439583333334,17.722895833333336,0.00042043826388926675,0.00024940127525998213,7.114999617622335e-06,0.00013846837378471422,9.811164678126175e-07,-8.632627965695297e-07,0.0027132808161809407
1.795795795795796,0.9934393750000003,1.1404020833333333,-0.04079570833333334,17.723458333333358,0.00043100499566040007,0.0002450768482482636,6.974442306196039e-06,0.00013798994105903434,9.696773355468731e-07,-8.482107772734396e-07,-0.005975293403992055
1.7997997997997999,0.9934589583333332,1.1401229166666669,-0.040556833333333334,17.72356250000002,0.0004280682248263279,0.00024064951997222208,6.833880563995995e-06,0.00013781677743057025,9.578973756510262e-07,-8.333899078645831e-07,0.0019989752593687626
1.8038038038038038,0.9934770833333332,1.1398458333333334,-0.040318,17.72379166666668,0.0004118928993053217,0.00023610262600000007,6.6933329906766035e-06,0.00013790847499998288,9.472886218749718e-07,-8.18781888833332e-07,0.0057506232632817955
1.8078078078078077,0.9934954166666664,1.139572916666667,-0.040079333333333335,17.72445833333334,0.0003944009331591225,0.00023142828955555542,6.552764311596638e-06,0.00013848945138891094,9.374792725695019e-07,-8.043416128888887e-07,-0.006423210069726792
1.8118118118118116,0.993513958333334,1.13928125,-0.03984052083333333,17.724562500000008,0.000415316731770643,0.00022663914972873272,6.412211871901223e-06,0.00013832920898436407,9.279784479166689e-07,-7.900991294097244e-07,0.0011341835935354538
1.815815815815816,0.9935327083333337,1.1389999999999998,-0.039638791666666666,17.72472916666668,0.0003977500000005296,0.00022586827853993065,6.314820030106639e-06,0.00013708370833331873,9.161318333334372e-07,-7.76573688465279e-07,0.006267634982350501
1.8198198198198199,0.9935512499999998,1.1387104166666668,-0.03944499999999999,17.72545833333334,0.00040108697482610367,0.00022590239166666746,6.226680083732335e-06,0.00013530738541665116,9.030747270832873e-07,-7.633635133333298e-07,-0.007498126736095401
1.8238238238238238,0.9935708333333331,1.1384270833333336,-0.03925120833333333,17.725562500000002,0.00038377593315908065,0.00022585306103993117,6.138550182812496e-06,0.0001337427868923699,8.928320566406868e-07,-7.502982962994789e-07,0.001517391926597611
1.8278278278278277,0.9935893749999996,1.1381374999999998,-0.03905739583333332,17.725729166666664,0.00038053109375058014,0.00022572816405165065,6.050411796728563e-06,0.00013227018359372733,8.826384930208544e-07,-7.373720861397561e-07,0.008108843315767444
1.8318318318318316,0.993608333333334,1.1378499999999998,-0.038863541666666675,17.726458333333323,0.00037654416666677015,0.00022552929578993045,5.962283735561068e-06,0.0001307558854166599,8.722246288541741e-07,-7.245170300976593e-07,-0.006283376735893853
1.835835835835836,0.9936235416666669,1.1375854166666663,-0.0386540625,17.72654166666665,0.0003785864539942452,0.00022414886891276007,5.872353852555405e-06,0.0001295477949218582,8.615319566536439e-07,-7.128877450839862e-07,0.0009705399310746543
1.83983983983984,0.9936406249999998,1.1373395833333333,-0.03843812500000001,17.726687499999986,0.00036700551649304636,0.00022218762981770753,5.781686030420906e-06,0.00012855523828125826,8.525418649696402e-07,-7.017628665924506e-07,0.006216944010986936
1.8438438438438438,0.9936566666666661,1.1370812499999998,-0.03822216666666667,17.72729166666664,0.0003837308984384613,0.0002201618086388891,5.691015829118357e-06,0.00012735488437500692,8.438106419530512e-07,-6.908316503131951e-07,-0.004994835068373504
1.8478478478478477,0.9936720833333329,1.1368374999999997,-0.03800627083333333,17.727499999999978,0.0003692485937509815,0.0002180129606766492,5.6003411895908375e-06,0.0001268497518229078,8.359634921353536e-07,-6.800893657089413e-07,-0.002172916665642788
1.8518518518518516,0.9936889583333336,1.1365812500000005,-0.03779024999999999,17.727604166666648,0.0003768121484362119,0.00021577617160416728,5.509662252907093e-06,0.0001259395828125051,8.273871845703522e-07,-6.6944027014323e-07,0.004342176650368401
1.855855855855856,0.9937056250000006,1.1363354166666666,-0.03757433333333333,17.728062500000004,0.00035640416232696204,0.00021346114122222236,5.4189955198653615e-06,0.00012548322430555592,8.185151487752183e-07,-6.589850291343066e-07,-0.0014916705731593538
1.85985985985986,0.993721041666667,1.1360791666666665,-0.03735827083333333,17.728479166666684,0.0003637103993057167,0.00021105335034331588,5.328318097233143e-06,0.0001246823631076352,8.120749205520875e-07,-6.486083283572363e-07,-0.005015229601610827
1.8638638638638638,0.9937377083333333,1.1358333333333335,-0.03714235416666667,17.728562500000017,0.00035138888888885944,0.0002085392769578991,5.237648957382798e-06,0.00012450310763889583,8.01673734374891e-07,-6.384114768602865e-07,0.002863350259701747
1.8678678678678677,0.9937541666666664,1.1355729166666666,-0.036926416666666656,17.728770833333346,0.0003741509331602888,0.0002059439188263905,5.146968926209521e-06,0.00012393034288193244,7.958826046006602e-07,-6.284004361381935e-07,0.006101405815513772
1.8718718718718717,0.993770208333333,1.13533125,-0.03671045833333334,17.72941666666667,0.00034586944010395193,0.00020324433228992972,5.056301362623165e-06,0.0001241347143229113,7.87513182604238e-07,-6.185015134381962e-07,-0.006590340277739415
1.875875875875876,0.993786875000001,1.1350750000000005,-0.03649449999999999,17.729520833333336,0.0003547443749991608,0.0002004556364166674,4.965618881675042e-06,0.00012380708750001773,7.802493008854462e-07,-6.087894768239589e-07,0.0005493537327083686
1.87987987987988,0.993802916666667,1.134829166666667,-0.03627856249999999,17.729666666666674,0.00034192914930497587,0.00019757006960026044,4.874946487677309e-06,0.0001240750164062318,7.73995904427191e-07,-5.992031185377592e-07,0.006003222222261684
1.8838838838838838,0.9938185416666666,1.1345708333333333,-0.036062729166666675,17.73027083333334,0.0003573574826387649,0.00019458581505164894,4.784276045966103e-06,0.00012405401623265255,7.669528218750827e-07,-5.89789727953127e-07,-0.005420490017172597
1.8878878878878878,0.9938345833333332,1.134325,-0.03584666666666666,17.730479166666665,0.0003297110416662363,0.00019152690555555613,4.69359919194326e-06,0.0001244368333333315,7.595809829686814e-07,-5.804293107916652e-07,-0.0019748129343497567
1.8918918918918917,0.9938510416666664,1.1340666666666668,-0.0356306875,17.730604166666666,0.00034904555555526073,0.00018835619161067674,4.6029157630205856e-06,0.00012445000416667212,7.522944808333092e-07,-5.713664809403655e-07,0.003800884982467778
1.895895895895896,0.9938674999999999,1.133825,-0.03541474999999999,17.730854166666663,0.0003346193749995674,0.00018510381577083396,4.512248844118539e-06,0.0001253164187499864,7.458392885417283e-07,-5.62279349489583e-07,0.005560520399342295
1.8998998998999,0.9938831249999994,1.133566666666667,-0.03519877083333333,17.731458333333318,0.00033286222222117523,0.000181761115155816,4.4215795163261974e-06,0.00012559082430557006,7.401514909721881e-07,-5.534552084900166e-07,-0.005864626735558431
1.9039039039039038,0.9939000000000008,1.133320833333333,-0.034982875000000004,17.731562499999985,0.0003130553993055951,0.00017830054006770795,4.330895434128402e-06,0.00012655021406250688,7.34002179427066e-07,-5.446288920651034e-07,0.00044130859430424607
1.9079079079079078,0.9939160416666667,1.1330458333333335,-0.03480329166666667,17.73174999999998,0.00032588956597168206,0.00017817047249826324,4.273936096791109e-06,0.00012437044253472973,7.254127880209184e-07,-5.362358785260424e-07,0.004208604167502017
1.9119119119119117,0.9939318749999994,1.1327708333333335,-0.03462404166666667,17.732312499999974,0.00033232248263859177,0.00017799865533159732,4.2172702921664365e-06,0.00012227119878472498,7.178322139757582e-07,-5.276600343133682e-07,-0.005531597655078713
1.915915915915916,0.9939470833333329,1.1325062499999998,-0.03444470833333334,17.732499999999973,0.0003191770442709796,0.00017776206783159726,4.160600305723122e-06,0.00012063913359375289,7.092033486979431e-07,-5.192312078246544e-07,-0.0017645833323172155
1.91991991991992,0.9939631250000002,1.132235416666667,-0.03426547916666666,17.73264583333331,0.00031379457899238794,0.0001774540208120661,4.10392590726609e-06,0.00011898491488716162,7.016414787759805e-07,-5.109440689934886e-07,0.0034800828996708333
1.9239239239239239,0.9939787499999997,1.1319562500000002,-0.034086166666666674,17.732958333333315,0.0003271314192703212,0.00017708949197222192,4.04726810886804e-06,0.00011696606354167499,6.936238513020806e-07,-5.027179916736104e-07,0.002397081597621309
1.9279279279279278,0.9939950000000005,1.1316833333333332,-0.033906958333333334,17.73345833333335,0.0003219997222225768,0.00017664942658159716,3.990599716944161e-06,0.00011543962986111655,6.873892763888966e-07,-4.945714246284713e-07,-0.005336126736835922
1.9319319319319317,0.9940104166666667,1.1314249999999995,-0.033727666666666656,17.733562500000012,0.00029205270833432273,0.00017615908455555652,3.933904138844161e-06,0.00011434609166662002,6.800726104166081e-07,-4.865958238055554e-07,0.001386058593254802
1.935935935935936,0.9940260416666663,1.1311458333333335,-0.0335484375,17.73375000000001,0.0003132703993049546,0.00017559609130859337,3.87723769690355e-06,0.00011273779296874786,6.728368815104305e-07,-4.786296163736971e-07,0.005152604166312358
1.93993993993994,0.9940418749999999,1.130870833333333,-0.033369166666666665,17.734312500000005,0.0003040749826399569,0.0001749591326388885,3.820568961639888e-06,0.00011144648263887447,6.652181402778151e-07,-4.707076797222221e-07,-0.004589847656291113
1.9439439439439439,0.9940579166666664,1.1306041666666669,-0.033189895833333344,17.734500000000004,0.0002988016493048473,0.0001742787312391488,3.763902201079889e-06,0.00011038452039931201,6.596074930554751e-07,-4.62950718506943e-07,-0.0008235833332150833
1.9479479479479478,0.9940737500000002,1.13033125,-0.0330105625,17.734645833333342,0.0003054319401043504,0.00017352151343359408,3.7072270261976452e-06,0.00010912037382812545,6.516169433593258e-07,-4.552735294596363e-07,0.004212166232719028
1.9519519519519517,0.9940900000000007,1.1300583333333334,-0.032831375,17.735020833333344,0.0003035799305550757,0.00017270914894270848,3.650562162054589e-06,0.00010816058020832187,6.450698776041487e-07,-4.4760547925781325e-07,0.0009110412323138917
1.955955955955956,0.9941060416666666,1.12978125,-0.032652041666666666,17.735458333333334,0.000308910481770841,0.00017182125833159739,3.593880442458223e-06,0.0001071644492187454,6.379033541666245e-07,-4.400465448055554e-07,-0.004190626736431113
1.95995995995996,0.9941212499999992,1.1295166666666663,-0.03247279166666667,17.735562499999997,0.00028168305555675843,0.0001708719680399303,3.5372131459711643e-06,0.0001065177340277626,6.331773701388863e-07,-4.32675187050347e-07,0.0021144752603277084
1.9639639639639639,0.9941366666666663,1.1292604166666669,-0.03229252083333334,17.73577083333333,0.00029591134982598355,0.000169353514895399,3.480816875237708e-06,0.00010549886480036574,6.261033771701838e-07,-4.2607676117100824e-07,0.00451628081606259
1.9679679679679678,0.994151041666667,1.1290250000000004,-0.032111354166666675,17.736229166666654,0.0002858827083327409,0.00016713801691623236,3.4247709103641593e-06,0.00010441747135418039,6.199032104166438e-07,-4.2037591396701337e-07,-0.003200052516888263
1.9719719719719722,0.9941664583333337,1.1287875000000003,-0.031929958333333334,17.73647916666665,0.00028877984374897636,0.0001648902608315972,3.36871862352052e-06,0.00010317950885416899,6.121200476562574e-07,-4.147729669782988e-07,-0.0041515629334298865
1.975975975975976,0.9941802083333341,1.1285562500000001,-0.03174868749999999,17.73658333333332,0.00028787391927020956,0.00016255209202734435,3.312666062805207e-06,0.00010234637408854108,6.061811303384983e-07,-4.0922010699348835e-07,0.0019449930561563633
1.97997997997998,0.9941954166666666,1.1283166666666664,-0.0315674375,17.736791666666658,0.0002931663888898761,0.0001601510563502607,3.2566113313794377e-06,0.00010137835520832028,5.994121958332441e-07,-4.0389532292187247e-07,0.003929706597830318
1.983983983983984,0.9942093749999997,1.1280854166666667,-0.03138622916666667,17.737229166666676,0.0002795427039929965,0.0001576817020308163,3.2005688140524975e-06,0.00010076407374131485,5.924001355035245e-07,-3.98618152828993e-07,-0.0026318441839521256
1.9879879879879878,0.9942249999999998,1.1278520833333332,-0.031204875000000007,17.73747916666669,0.0002830114539933426,0.00015516410956770805,3.144509534581041e-06,0.00010012911223957616,5.860469218316248e-07,-3.9347809544010506e-07,-0.00254218793503469
1.9919919919919922,0.9942387500000001,1.1276166666666667,-0.031023625000000003,17.73760416666669,0.00027856972222228826,0.000152565941859375,3.0884603745621662e-06,9.95066104166678e-05,5.804558190972137e-07,-3.8843843917447815e-07,0.002398426648255736
1.995995995995996,0.9942543750000002,1.1273833333333334,-0.030842312500000007,17.73787500000002,0.0002797363888886739,0.00014990384298567666,3.0323944719501875e-06,9.898407395834974e-05,5.740488399305247e-07,-3.8345016393359343e-07,0.002165484374074822
2.0,0.9942687500000004,1.1271395833333329,-0.03066108333333334,17.73825000000002,0.0002917763498273551,0.00014718963549305525,2.9763553824339847e-06,9.832069288193135e-05,5.678371757811555e-07,-3.786482046354161e-07,-0.001971395834004852


==> figs/data/cyl_LES_LO/cylinderLES_finep1_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9968156249999999,1.098420833333333,0.05031743750000001,17.765874999999998,0.0004633395659732198,0.0002718263167669254,1.4971581060920731e-05,-2.282579661457701e-05,-1.3399887275173484e-06,-1.2061638574986983e-06,0.0016021510420500817
-1.995995995995996,0.9968070833333332,1.0985125000000002,0.050539625000000005,17.765666666666664,0.000468204010416029,0.00027538172152604106,1.525202424593569e-05,-2.2909807812519778e-05,-1.3643789328125056e-06,-1.2129433463906221e-06,0.00525455555583676
-1.991991991991992,0.9967997916666665,1.0986062499999993,0.05076152083333332,17.765541666666664,0.00046430746093872877,0.00027888883602039975,1.5532386705408644e-05,-2.284071367184004e-05,-1.3856101135415713e-06,-1.2201363156284731e-06,0.004904289930891537
-1.987987987987988,0.9967925000000001,1.0986979166666666,0.05098364583333334,17.76552083333333,0.0004608045789928905,0.00028226369087456507,1.5812788935048906e-05,-2.2958794487847045e-05,-1.4093170735677185e-06,-1.2277469084440143e-06,0.0006445203995326665
-1.983983983983984,0.9967845833333334,1.0987937500000005,0.05120568749999999,17.765479166666662,0.0004585449609360026,0.0002855442343190108,1.6093231463358283e-05,-2.330188945313255e-05,-1.4277665429689092e-06,-1.2357207833984439e-06,-0.001833354600421444
-1.97997997997998,0.9967756249999997,1.0988875000000005,0.0514278125,17.765395833333326,0.00046709567708203004,0.00028872385146484335,1.637358954619444e-05,-2.363030859377918e-05,-1.449595786979111e-06,-1.2439372469921838e-06,-0.004914115017072618
-1.975975975975976,0.9967677083333336,1.0989812500000007,0.05164987500000001,17.76520833333333,0.00046312881510290893,0.00029180499581770705,1.6653986394838007e-05,-2.3848356510480784e-05,-1.4759053717448823e-06,-1.252925213242189e-06,-0.0015854600694069632
-1.971971971971972,0.9967599999999998,1.0990687500000003,0.05187189583333333,17.764979166666663,0.00047496610677066897,0.0002948064226558165,1.693442446253425e-05,-2.390471367189756e-05,-1.4925933485677534e-06,-1.2618449457105042e-06,0.0007235412326735968
-1.967967967967968,0.9967522916666671,1.099160416666667,0.052093979166666665,17.764833333333332,0.0004859617664925153,0.0002976840012495663,1.7214879872139057e-05,-2.4119013324670757e-05,-1.519872387283083e-06,-1.2717753670525139e-06,0.0021549722221720913
-1.9639639639639639,0.9967437499999999,1.0992520833333332,0.052316125,17.764666666666667,0.0004906906206600947,0.000300462648317709,1.7495294913484493e-05,-2.454689817708161e-05,-1.5331216949220029e-06,-1.2813109635911527e-06,0.00224322222209139
-1.95995995995996,0.9967364583333339,1.0993375,0.05253806249999998,17.764541666666666,0.0004987277604160401,0.0003031603220794289,1.7775726160756443e-05,-2.4374783593739124e-05,-1.5583214057291535e-06,-1.2920156884192701e-06,0.0033510399304645944
-1.955955955955956,0.9967283333333334,1.0994312499999996,0.05276031249999998,17.764520833333332,0.0004946765234377093,0.00030573067490234597,1.805609400088489e-05,-2.5107155598919073e-05,-1.5882853208331888e-06,-1.302920468541664e-06,-0.0013254379342697575
-1.951951951951952,0.9967204166666667,1.099520833333333,0.05298233333333333,17.764437500000003,0.0004997703993057101,0.0003082369378888889,1.8336503450247727e-05,-2.536679861109281e-05,-1.6049735820314478e-06,-1.3139114587708348e-06,-0.002739691406645761
-1.947947947947948,0.9967120833333332,1.0996124999999994,0.05320435416666668,17.764354166666667,0.0005127665104178725,0.00031063419770789797,1.8616742289166493e-05,-2.5839562760386625e-05,-1.630483171874902e-06,-1.3257336337586817e-06,-0.004153958767403765
-1.9439439439439439,0.996703333333333,1.0997208333333333,0.053431125,17.76406250000001,0.0005182553993059447,0.00031280654790104105,1.888528138288416e-05,-2.5821310937479414e-05,-1.6557103309026153e-06,-1.3376469157187445e-06,0.0007918294269870785
-1.93993993993994,0.9966937499999996,1.0998604166666666,0.05366527083333331,17.76385416666668,0.0005112305164933773,0.0003146657897183185,1.9135393974159186e-05,-2.5557139279493157e-05,-1.6754106535155598e-06,-1.3498852315351528e-06,0.0029851453991796006
-1.935935935935936,0.9966827083333333,1.0999916666666665,0.053899291666666654,17.763729166666682,0.0005245832638889336,0.000316418441164932,1.9385569334062535e-05,-2.4771672569444403e-05,-1.692862990798692e-06,-1.3622577125512096e-06,0.0020094266490673363
-1.931931931931932,0.9966729166666664,1.100127083333333,0.054133375000000004,17.763562500000017,0.000528733849826768,0.00031805687777604124,1.9635658781667294e-05,-2.430028307289639e-05,-1.7148582568576637e-06,-1.375149564546878e-06,0.0016806419267823003
-1.927927927927928,0.9966629166666671,1.1002479166666674,0.05437608333333332,17.763500000000015,0.0005378552039916329,0.0003215415613263906,1.996304199550838e-05,-2.3401570659747906e-05,-1.7347590872830287e-06,-1.3826879213836755e-06,-0.0002655833336007163
-1.9239239239239239,0.9966533333333335,1.1003625000000008,0.054630041666666664,17.76347916666668,0.0005377852604149247,0.000327391880831598,2.0388731782861977e-05,-2.2932556770889623e-05,-1.7550201520834653e-06,-1.3836145060902747e-06,-0.0036921046009865677
-1.91991991991992,0.9966437500000006,1.1004708333333337,0.0548839375,17.76331250000001,0.0005514449826382606,0.00033310132116276016,2.081429772482239e-05,-2.2255770572930655e-05,-1.7662207816840283e-06,-1.3843342890039004e-06,-0.0023543059897406238
-1.915915915915916,0.9966341666666665,1.1005812500000003,0.055137937499999984,17.763104166666658,0.000558412148436771,0.0003386765982460959,2.1240130135316165e-05,-2.1759342838545415e-05,-1.789258471614506e-06,-1.386159488460935e-06,0.0012970308163744448
-1.911911911911912,0.9966241666666665,1.1006895833333334,0.055391958333333345,17.762958333333312,0.0005803578081586824,0.00034412470199826324,2.166587846706206e-05,-2.1164037934048863e-05,-1.8090790036023755e-06,-1.3882262174227408e-06,0.002519581597994147
-1.907907907907908,0.9966147916666666,1.1008020833333332,0.05564591666666666,17.762833333333308,0.0005722733289934556,0.0003494382083263901,2.2091582272879227e-05,-2.091182899302546e-05,-1.8270470609810154e-06,-1.3909806216857628e-06,0.002585305556408457
-1.9039039039039038,0.9966047916666666,1.1009166666666663,0.0558998125,17.76279166666664,0.0005804097222235072,0.0003546401291315113,2.2517242927749302e-05,-2.0764411458304433e-05,-1.8545299305556813e-06,-1.3940809863020945e-06,0.00010720659815888212
-1.8998998998999,0.9965945833333332,1.1010270833333329,0.05615381249999999,17.762708333333308,0.000583111766494282,0.0003597055917148452,2.2942944223043308e-05,-2.0472561588526228e-05,-1.8617303309028245e-06,-1.3974828404270903e-06,-0.0006823350686318008
-1.8958958958958958,0.996585,1.1011374999999994,0.0564076875,17.762604166666645,0.0005982894270846195,0.00036464570756901014,2.336862175192665e-05,-2.0203327864558307e-05,-1.8868194052081976e-06,-1.4016389668593636e-06,-0.0017734483500930764
-1.8918918918918919,0.9965758333333333,1.1012562499999994,0.056661687499999974,17.762499999999974,0.0005805051692722163,0.0003694385863190126,2.3794318586583665e-05,-2.0516661588476648e-05,-1.9068401440103288e-06,-1.4061825823203063e-06,-0.0018229166659011753
-1.887887887887888,0.9965670833333338,1.1013708333333327,0.05691549999999999,17.762354166666643,0.0005885374826397616,0.00037413835975000235,2.422003280762916e-05,-2.0384164583275854e-05,-1.929374871180526e-06,-1.4115646054583359e-06,-0.0006005421000736533
-1.8838838838838838,0.996556875,1.1014812499999997,0.05716947916666667,17.762145833333317,0.0005890558984378291,0.00037867773514539986,2.4645683559147442e-05,-2.0401041015624677e-05,-1.9466347071614876e-06,-1.4172582489605058e-06,0.003050395399611716
-1.87987987987988,0.9965470833333332,1.101585416666667,0.05742343749999998,17.76202083333332,0.0006158197873258331,0.000383105075683596,2.5071353138618714e-05,-2.0008824869785502e-05,-1.9665522504340503e-06,-1.4234302522786406e-06,0.0031159162327867307
-1.8758758758758758,0.9965375,1.1017000000000008,0.05767739583333332,17.761937499999988,0.0006112766666650504,0.0003873888432183183,2.54970631078663e-05,-2.022865625002368e-05,-1.9853674354167845e-06,-1.429981807011715e-06,0.0012845794271925115
-1.8718718718718719,0.9965277083333332,1.1018125000000007,0.057931458333333345,17.76183333333332,0.000617548177081817,0.00039153988537326276,2.5922771694496868e-05,-2.0604934895876448e-05,-2.0035369596355698e-06,-1.4369111202908096e-06,0.0012349722223916615
-1.867867867867868,0.9965179166666666,1.1019187500000005,0.05818272916666666,17.761770833333323,0.0006292350651027068,0.00039560544338498307,2.6350413398660143e-05,-2.066102825520888e-05,-2.032519604817706e-06,-1.444917503231334e-06,-0.0002948025169757784
-1.8638638638638638,0.9965085416666661,1.102029166666667,0.0584283125,17.76170833333332,0.0006400491493043781,0.00039960104840234406,2.6782570860667428e-05,-2.147536744792622e-05,-2.052155838454771e-06,-1.4543742670846338e-06,-0.002032918402164796
-1.85985985985986,0.996499166666667,1.1021354166666668,0.05867391666666666,17.761604166666654,0.0006433566623258447,0.00040349233632639087,2.7214582930795486e-05,-2.2101592881934584e-05,-2.0668047298177256e-06,-1.4640227477656283e-06,-0.002082573349980521
-1.8558558558558558,0.9964895833333333,1.1022479166666668,0.05891958333333333,17.761479166666657,0.0006432802039928465,0.00040724519982639033,2.764663131391246e-05,-2.3092146701389482e-05,-2.089786417925531e-06,-1.4746401829600776e-06,-0.0026421879334748155
-1.8518518518518519,0.9964802083333333,1.1023624999999997,0.059165187499999994,17.761229166666663,0.0006281685937508108,0.00041089517142317697,2.8078721589764474e-05,-2.4463172135377742e-05,-2.1128987830727297e-06,-1.4852529375637968e-06,0.002071822483003416
-1.8478478478478477,0.9964704166666665,1.1024666666666663,0.059410749999999984,17.761062499999998,0.0006568322222229028,0.00041442111777083464,2.851072569694958e-05,-2.5017349999975624e-05,-2.127935441666634e-06,-1.4965274479270853e-06,0.0044505377606469665
-1.8438438438438438,0.9964606249999998,1.1025749999999994,0.05965641666666666,17.760958333333335,0.0006617027083346549,0.00041781403382638947,2.8942768539609572e-05,-2.600693958330902e-05,-2.161650891145813e-06,-1.508661325605907e-06,0.004192414930628274
-1.83983983983984,0.9964512499999999,1.1026791666666662,0.059901979166666654,17.76091666666667,0.000671572065973125,0.0004211049752495667,2.937480979261383e-05,-2.6706135850637636e-05,-2.1891563440971625e-06,-1.5210973040190888e-06,0.0010891597221416305
-1.8358358358358358,0.996441666666667,1.1027874999999991,0.060147666666666676,17.760812500000004,0.0006868131770856323,0.00042425194455555405,2.980680661791596e-05,-2.782412083328356e-05,-2.2136169479166506e-06,-1.5341802797222233e-06,0.0008310065103387387
-1.8318318318318318,0.9964331249999997,1.1029062499999993,0.06039318750000001,17.760770833333336,0.0006686370442723355,0.0004272941535898439,3.023884436828826e-05,-2.9523951171839258e-05,-2.2462532042968495e-06,-1.5474870068705767e-06,-0.0008139275174130489
-1.8278278278278277,0.9964239583333336,1.1030083333333336,0.0606389375,17.760729166666668,0.0006913665972214655,0.000430204675537762,3.067096276262665e-05,-3.039922031249087e-05,-2.2647775531598564e-06,-1.5613561561283922e-06,-0.003708865017415519
-1.8238238238238238,0.9964141666666667,1.103120833333334,0.060884458333333336,17.760645833333335,0.0006848437326374412,0.0004330119001232642,3.110293579762386e-05,-3.178941371533017e-05,-2.281895858003612e-06,-1.5753049688685724e-06,-0.005123750434222529
-1.8198198198198199,0.9964050000000003,1.1032250000000008,0.06113016666666666,17.760437500000005,0.000709182708331646,0.00043568188997222205,3.1534926546295356e-05,-3.2911454166700826e-05,-2.300075068593975e-06,-1.5899779778170184e-06,-0.0018901914065736491
-1.8158158158158157,0.9963954166666666,1.1033291666666674,0.06138152083333334,17.76010416666667,0.000700166649304057,0.0004394359835203981,3.204668217386291e-05,-3.431389644104055e-05,-2.3330893223871395e-06,-1.5931322526689618e-06,0.005366655815635113
-1.8118118118118118,0.9963860416666671,1.1034062500000006,0.06165091666666666,17.76002083333334,0.0006946474609368369,0.0004468853074930568,3.28096804846268e-05,-3.515260156250477e-05,-2.335076245638313e-06,-1.5569197438032943e-06,0.006243332898918652
-1.8078078078078077,0.996376041666667,1.103466666666667,0.06192056249999999,17.75997916666667,0.0007363155555548673,0.0004541418563502619,3.3572905016376256e-05,-3.513086666670495e-05,-2.3376851384444744e-06,-1.521350818446436e-06,0.0035566662322139564
-1.8038038038038038,0.9963647916666667,1.1035583333333336,0.062204687499999994,17.75989583333334,0.0007360882638882682,0.00046249351969401137,3.4347265521400516e-05,-3.510542968750141e-05,-2.346138863715361e-06,-1.4898102023112017e-06,0.002141655815478316
-1.7997997997997999,0.9963525000000001,1.1036729166666668,0.06250708333333334,17.759812500000006,0.0007248430164923381,0.0004721770331597222,3.5135893821663895e-05,-3.395830815973444e-05,-2.3455931675564468e-06,-1.4639015039019068e-06,0.0019766315099332132
-1.7957957957957957,0.9963410416666667,1.103775,0.06280960416666667,17.759770833333338,0.0007515827083335314,0.0004816682077599804,3.592443819287464e-05,-3.237917239581889e-05,-2.345087446927065e-06,-1.4382649198780832e-06,-0.001960052517688382
-1.7917917917917918,0.9963297916666667,1.1038874999999997,0.06311206249999998,17.759750000000004,0.0007386373437510141,0.0004909884003294297,3.671304351368254e-05,-3.134605963538151e-05,-2.338741334114759e-06,-1.4131212814440194e-06,-0.00497006250003551
-1.7877877877877877,0.9963175000000001,1.1039937499999997,0.06341470833333332,17.75958333333334,0.0007519666276050163,0.0005000914336649323,3.750166201612194e-05,-3.0316658072862546e-05,-2.358761558463637e-06,-1.3897856021380247e-06,-0.0038418402778006566
-1.7837837837837838,0.996306875,1.1040979166666662,0.06371706249999999,17.75931250000001,0.0007761237456609393,0.0005090630297044279,3.8290202074009226e-05,-2.8771795703097514e-05,-2.3468343327690184e-06,-1.3656512625169272e-06,0.0007778606768624741
-1.7797797797797799,0.9962950000000003,1.104197916666666,0.06401966666666666,17.75904166666668,0.0007844608289946375,0.0005178114465555564,3.907886327832443e-05,-2.732005902771062e-05,-2.3397388491752473e-06,-1.3423742694513836e-06,0.007064081596979577
-1.7757757757757757,0.9962831249999997,1.1043020833333328,0.06432210416666667,17.75897916666668,0.0008106587456604419,0.0005263981655724828,3.9867457390013014e-05,-2.6054468966973943e-05,-2.341839070529471e-06,-1.320343821088976e-06,0.0036589578990060545
-1.7717717717717718,0.99627125,1.1044062499999996,0.06462458333333333,17.75889583333335,0.0008243349609382555,0.000534790312326389,4.0655968883101234e-05,-2.4772903645775557e-05,-2.345265656249879e-06,-1.2983562523611175e-06,0.004118780815531409
-1.7677677677677677,0.996260625,1.1045145833333332,0.064924625,17.758875000000014,0.0008267018706595852,0.0005428722352760415,4.143845403173199e-05,-2.400762994790584e-05,-2.3367147249565726e-06,-1.277559699825513e-06,-0.0018079322920243612
-1.7637637637637638,0.9962491666666669,1.1046270833333336,0.06521383333333332,17.758791666666685,0.0008385900998264528,0.0005502101086388893,4.2194925910413434e-05,-2.3237341319454208e-05,-2.355745273567713e-06,-1.260249388781251e-06,-0.0021814600700622577
-1.7597597597597598,0.996236875,1.1047354166666674,0.06550302083333333,17.75868750000001,0.0008617424956580688,0.0005573980117079,4.295137979842122e-05,-2.2111179904582556e-05,-2.3483563673612105e-06,-1.242377751284723e-06,-0.004731722656629245
-1.7557557557557557,0.9962245833333334,1.1048541666666671,0.06579220833333334,17.758479166666667,0.0008556037326374888,0.0005643999059565964,4.3707806906803995e-05,-2.189967795143688e-05,-2.362773542968831e-06,-1.225837893075526e-06,-0.0010823129340451487
-1.7517517517517518,0.9962133333333335,1.1049687500000003,0.06608152083333332,17.758208333333318,0.0008503115234366199,0.0005712326043537325,4.4464232490164354e-05,-2.1452973307287126e-05,-2.3648801979166752e-06,-1.2098266381458397e-06,0.0035367899309903805
-1.7477477477477477,0.9962018749999996,1.1050812500000005,0.06637079166666668,17.75806249999998,0.0008558475651025965,0.0005778930135399291,4.522069633354995e-05,-2.0971585156306927e-05,-2.3725393085937384e-06,-1.19457641447048e-06,0.004132912761008356
-1.7437437437437437,0.9961897916666663,1.1051916666666666,0.06666,17.75793749999998,0.0008826299305557672,0.0005844048166666676,4.597717893522278e-05,-2.038899999999566e-05,-2.3903726062497104e-06,-1.1800387299999985e-06,0.00378074609432133
-1.7397397397397398,0.9961768749999999,1.1052979166666665,0.06694916666666668,17.75787499999998,0.0009040154123269861,0.0005907507493055526,4.673365931612668e-05,-1.9545272569448935e-05,-2.395434213411327e-06,-1.1661557555729124e-06,0.001000484375481392
-1.7357357357357357,0.996165416666667,1.1054104166666663,0.06723837499999999,17.75781249999998,0.0008990607248271498,0.0005969259273593758,4.7490075645181966e-05,-1.9041791406215758e-05,-2.3977774579428976e-06,-1.1522936660442834e-06,-0.0015714518224285712
-1.7317317317317318,0.9961537500000003,1.1055249999999994,0.06752766666666665,17.757687499999978,0.0009019743750011688,0.0006029142345555568,4.824650995163463e-05,-1.902369166661977e-05,-2.407778498437433e-06,-1.1394816804930624e-06,-0.0025486809889230244
-1.7277277277277276,0.9961425000000004,1.1056479166666662,0.06781685416666668,17.757520833333317,0.0008926843706604792,0.0006087576242703972,4.900291982599999e-05,-1.95426909287838e-05,-2.426514700998273e-06,-1.1275229545178106e-06,-0.0010044795999419875
-1.7237237237237237,0.99613125,1.1057562499999998,0.0681060625,17.757312499999987,0.0009093655859377936,0.0006144309174127621,4.975934867533665e-05,-1.905843893224013e-05,-2.4386379786457484e-06,-1.116493245744786e-06,0.00097777734436022
-1.7197197197197198,0.9961177083333331,1.1058645833333334,0.06839533333333334,17.757104166666654,0.0009281066623263445,0.0006199200448888881,5.051579757061381e-05,-1.8768465277763102e-05,-2.445716609591824e-06,-1.1047387875972133e-06,0.004209947483332144
-1.7157157157157157,0.9961052083333328,1.1059770833333336,0.06868458333333334,17.756979166666657,0.0009396911414931708,0.0006252530123263874,5.127220079905308e-05,-1.874181163195876e-05,-2.4532458947918313e-06,-1.095028911041669e-06,0.003232541233273878
-1.7117117117117118,0.9960941666666666,1.1060812500000006,0.06897381250000001,17.75689583333332,0.0009613517317696996,0.0006304215225481757,5.202860257456994e-05,-1.8224080599010817e-05,-2.466749438020824e-06,-1.0852055194635375e-06,0.0016086974833342538
-1.7077077077077076,0.9960822916666667,1.1061958333333335,0.06926304166666668,17.756854166666653,0.0009703616493046407,0.0006354227257482619,5.278504298521383e-05,-1.8488095659754955e-05,-2.4767136505210647e-06,-1.0761600228698105e-06,-0.001078229600011582
-1.7037037037037037,0.9960712500000003,1.1063041666666673,0.06955902083333333,17.75674999999999,0.0009806741493039173,0.0006410697040412335,5.358224704242278e-05,-1.822624383682192e-05,-2.484436686024308e-06,-1.0634993074405302e-06,-0.002587229166067573
-1.6996996996996998,0.9960606250000001,1.1064187500000002,0.06989079166666666,17.756499999999996,0.0009708829817705045,0.0006508126568732656,5.459463811228479e-05,-1.75656856770956e-05,-2.452157174218881e-06,-1.0289340301614703e-06,0.001291083333626375
-1.6956956956956957,0.9960493750000002,1.1065166666666668,0.07022250000000001,17.756395833333332,0.0010021163888889184,0.0006603421604166647,5.560696190896442e-05,-1.5699958333378894e-05,-2.425329391666657e-06,-9.954527495833275e-07,-0.001051323350623079
-1.6916916916916918,0.9960385416666665,1.1066166666666668,0.07055420833333333,17.756166666666665,0.0010078863888889344,0.0006696641031232638,5.661928645696346e-05,-1.4067011805549146e-05,-2.392547420138855e-06,-9.62450997230894e-07,0.0022953055556058644
-1.6876876876876876,0.9960268749999998,1.10673125,0.07088597916666665,17.756041666666665,0.0010021902734373977,0.0006787550409162344,5.763173562319753e-05,-1.3582497265587912e-05,-2.3600530325520075e-06,-9.296062603255205e-07,0.0009009982638872316
-1.6836836836836837,0.9960152083333327,1.1068291666666663,0.07121775,17.75589583333333,0.001035445815972924,0.0006876133349374997,5.864415968494267e-05,-1.1966217708311855e-05,-2.339168948784588e-06,-8.974097385937367e-07,0.0006631558159710949
-1.6796796796796798,0.9960050000000001,1.106920833333333,0.07154937500000001,17.75583333333333,0.0010637687326395806,0.0006962765204427063,5.965650164612221e-05,-9.993799479149357e-06,-2.3044142638887198e-06,-8.657607354166714e-07,-0.0029506944445643057
-1.6756756756756757,0.9959939583333332,1.1070270833333329,0.07188112500000003,17.755541666666666,0.0010806200998274562,0.0007047184520677045,6.066861280602911e-05,-8.997988802078583e-06,-2.270350234808891e-06,-8.344800164843815e-07,0.0026151232636379973
-1.6716716716716717,0.9959845833333333,1.1071104166666663,0.07219729166666669,17.755395833333335,0.0010544419748272915,0.0007168739926649266,6.210003010202709e-05,-9.873659288228698e-06,-2.288588484375138e-06,-8.255494223958455e-07,0.0030021349822959564
-1.6676676676676676,0.9959756250000001,1.1071729166666662,0.07251316666666667,17.755333333333336,0.001101465933160739,0.0007289156599722202,6.353734002204643e-05,-9.239235069416485e-06,-2.2913423052083168e-06,-8.170186740833342e-07,0.0004298888885045926
-1.6636636636636637,0.9959660416666666,1.1072458333333333,0.0728290625,17.75522916666667,0.0011170812326388724,0.000740748488704427,6.497448235461458e-05,-9.425998697895621e-06,-2.299576314670099e-06,-8.095181146809788e-07,0.0003789058157508407
-1.6596596596596598,0.9959564583333339,1.107325,0.07314508333333335,17.75508333333334,0.0011188443750000943,0.0007523717841597197,6.64119970916475e-05,-1.0275235416676298e-05,-2.3020199989584416e-06,-8.022666773020994e-07,0.0005574930553393642
-1.6556556556556556,0.9959475000000002,1.1073979166666668,0.07346097916666665,17.755000000000006,0.0011219374956594752,0.0007637949565412368,6.784923549254722e-05,-1.0514452126741958e-05,-2.308948571484482e-06,-7.964268444440139e-07,-0.0008583333334399867
-1.6516516516516517,0.9959379166666665,1.1074645833333336,0.07377683333333335,17.75489583333334,0.0011534466623255302,0.0007750267799722212,6.928622274760926e-05,-1.0292487152827046e-05,-2.316192020876775e-06,-7.905538228715462e-07,-0.0017427191840511114
-1.6476476476476476,0.9959281249999995,1.1075395833333332,0.07409279166666667,17.754750000000012,0.0011644046831600363,0.0007860540563732633,7.072380918960664e-05,-1.0907943836804823e-05,-2.3214435204861052e-06,-7.865128540763899e-07,-0.0007308958336125215
-1.6436436436436437,0.9959179166666666,1.1076062500000001,0.07440870833333334,17.75452083333335,0.0011917282942703888,0.0007968941241649303,7.216095238002016e-05,-1.0842071093752903e-05,-2.342865517317714e-06,-7.830954680737836e-07,0.002823312065572736
-1.6396396396396398,0.9959081249999997,1.1076812500000002,0.07472454166666667,17.754375000000017,0.0012005817317706224,0.0008075345393732634,7.359812072036976e-05,-1.1411219010437623e-05,-2.3428852721353957e-06,-7.796235976475652e-07,0.003835026041144829
-1.6356356356356356,0.995899375,1.1077541666666668,0.07504043749999999,17.75431250000002,0.0012098728993055197,0.0008179660731419281,7.50355334127876e-05,-1.1857309114557402e-05,-2.345700706684142e-06,-7.772525028736933e-07,0.0014709856764625329
-1.6316316316316315,0.9958899999999998,1.107825,0.07535639583333334,17.754229166666686,0.001225852708332864,0.0008281948570099812,7.647273450876109e-05,-1.236588072918432e-05,-2.3576126541665526e-06,-7.763065643854044e-07,0.0002633641486795568
-1.6276276276276276,0.995880625,1.10789375,0.07567229166666668,17.75414583333335,0.0012547720442710464,0.0008382355239149267,7.790980657543062e-05,-1.2546485677056296e-05,-2.366607692578127e-06,-7.751283467491427e-07,-0.0013609379345780326
-1.6236236236236237,0.9958708333333334,1.1079666666666672,0.07598812499999998,17.754000000000016,0.00125778222222106,0.0008480798589843791,7.934727144601084e-05,-1.3205395833340572e-05,-2.3689125527777974e-06,-7.754281354687399e-07,-0.00014100000055350392
-1.6196196196196198,0.9958616666666668,1.1080416666666664,0.07630410416666666,17.753854166666674,0.001276998263889162,0.0008577003539891508,8.07844026873695e-05,-1.402258767357889e-05,-2.375519813367904e-06,-7.757211922417515e-07,0.00024556206562920124
-1.6156156156156156,0.9958516666666671,1.1081145833333335,0.07662002083333334,17.753708333333332,0.0012862368706592076,0.0008671307408328983,8.222144682147034e-05,-1.4824960720485891e-05,-2.379791018663086e-06,-7.775029844730734e-07,0.0014654149304647035
-1.6116116116116115,0.9958420833333336,1.1081895833333328,0.07693781250000001,17.753520833333326,0.0013054307248274721,0.0008765646743815105,8.366224124817268e-05,-1.545321028641189e-05,-2.4079158109808216e-06,-7.773812417643181e-07,0.0029146870660952118
-1.6076076076076076,0.9958339583333334,1.1083062499999998,0.07730754166666669,17.753374999999988,0.0013218395442713415,0.0008907460847899255,8.519451842027966e-05,-1.2952434635435384e-05,-2.2960173795570963e-06,-6.919565814019165e-07,0.0037177760418671824
-1.6036036036036037,0.9958264583333337,1.1084312499999998,0.07767712500000001,17.753270833333318,0.0013239140234377889,0.0009046788350677076,8.67272514630078e-05,-1.1127760156215416e-05,-2.203936685546881e-06,-6.079502554297121e-07,0.0011663849829233186
-1.5995995995995997,0.9958191666666667,1.10855,0.07804679166666667,17.753166666666647,0.0013356475000001478,0.0009183441438732655,8.825932067595664e-05,-8.916735416697463e-06,-2.0977594125000105e-06,-5.234199877326358e-07,-0.0013850277772462505
-1.5955955955955956,0.9958116666666669,1.108664583333333,0.07841643749999998,17.753083333333315,0.001362841662326586,0.0009317269131419283,8.979233736676641e-05,-6.422840755151982e-06,-2.0184162927082384e-06,-4.4120847719790866e-07,-0.00217617361045086
-1.5915915915915915,0.9958037499999999,1.1087875000000003,0.07878616666666668,17.752833333333317,0.001377779843749538,0.0009448336919722199,9.132436213750543e-05,-4.762606250041657e-06,-1.9195474619793887e-06,-3.5759690036806795e-07,-0.0003830277771044166
-1.5875875875875876,0.9957960416666665,1.1089020833333338,0.07915585416666666,17.752624999999988,0.0014049195789915814,0.0009576528344787316,9.285706933230858e-05,-2.4874267794960936e-06,-1.8261110062933695e-06,-2.7545570778862293e-07,0.0034722760423733234
-1.5835835835835836,0.9957872916666665,1.109027083333333,0.07952541666666668,17.75245833333332,0.0014151784331606354,0.0009702289373263858,9.438948622987267e-05,-1.0283967013802187e-06,-1.730965193533088e-06,-1.9282686287328706e-07,0.0023064565979780127
-1.5795795795795795,0.9957808333333332,1.1091416666666667,0.07989508333333334,17.752333333333322,0.0014339299305552444,0.0009825235758263865,9.592186047722773e-05,1.1382798610903855e-06,-1.6346150730208407e-06,-1.1185302182604632e-07,0.0019528888894342344
-1.5755755755755756,0.9957739583333335,1.1092583333333337,0.08026470833333332,17.752229166666655,0.0014563665972215922,0.0009945453461649347,9.74546929384952e-05,2.9742420138700876e-06,-1.536810298263634e-06,-3.060750930031659e-08,-0.00018205251683411916
-1.5715715715715715,0.9957654166666668,1.1093874999999993,0.08063439583333334,17.752104166666655,0.00145520817708511,0.0010062796252599824,9.898683263697196e-05,3.750859114609595e-06,-1.447113836015553e-06,5.004590054674156e-08,-0.0013690108502260045
-1.5675675675675675,0.995757291666667,1.1095020833333331,0.08100395833333335,17.751958333333324,0.0014759604123264491,0.0010177566509982621,0.0001005195139671963,5.710304253475629e-06,-1.3627894306640458e-06,1.2898011559244865e-07,-0.0011913350691088453
-1.5635635635635636,0.9957502083333334,1.1096208333333333,0.08137368749999999,17.75172916666666,0.0014916062326391089,0.0010289417326523435,0.00010205167900646526,7.081898177108137e-06,-1.2554591484374516e-06,2.0973610014323238e-07,0.0013199266495007578
-1.5595595595595595,0.9957416666666666,1.109739583333333,0.08174339583333332,17.751541666666665,0.001519723849827015,0.0010398589043016512,0.0001035844844928157,8.30546766501794e-06,-1.1702588422308428e-06,2.8803516236936217e-07,0.00214345659725268
-1.5555555555555556,0.9957354166666668,1.1098520833333334,0.08211679166666665,17.751416666666668,0.0015200197873259658,0.0010527283597065997,0.00010530313583859336,8.820192100703061e-06,-1.1080720429687487e-06,3.498861822135411e-07,0.0022063263887162066
-1.5515515515515514,0.9957304166666666,1.1099229166666666,0.08250089583333332,17.7513125,0.0015669523914934036,0.0010714084366974831,0.0001075345071512047,8.55256905384072e-06,-1.1096410241320017e-06,3.6648019489755396e-07,0.0011128606768693317
-1.5475475475475475,0.9957243749999999,1.110010416666667,0.08288504166666667,17.751250000000002,0.0015706248914921783,0.0010897865345815948,0.00010976528748022787,6.782030815916107e-06,-1.1395277658420055e-06,3.811648571658098e-07,-0.0008348958335773204
-1.5435435435435436,0.9957193749999999,1.110085416666667,0.08326910416666666,17.751104166666668,0.0015916177039925206,0.0011078771246141473,0.00011199706999073932,6.119305685753362e-06,-1.1492328900609267e-06,3.9572618458377806e-07,0.0005925308158225562
-1.5395395395395395,0.9957135416666665,1.1101625000000004,0.08365322916666668,17.750958333333333,0.0016225569270822415,0.0011256539166558093,0.00011422936746355404,5.196975260357561e-06,-1.1625668177086548e-06,4.0912772209199583e-07,0.0005615815971964366
-1.5355355355355356,0.9957077083333333,1.1102500000000002,0.08403733333333335,17.750833333333336,0.001626187499999432,0.0011431474395555532,0.00011646080921183825,3.3423333333088e-06,-1.183984437499975e-06,4.2128808066664675e-07,0.0018743055554750754
-1.5315315315315314,0.9957018750000001,1.1103354166666668,0.08442083333333333,17.75066666666667,0.001659429162325976,0.001160383315972218,0.00011866630538158447,3.829678819428084e-06,-1.1883345761761746e-06,4.471840221267479e-07,0.0013328888890100643
-1.5275275275275275,0.9956956250000001,1.1104479166666665,0.08480372916666669,17.75054166666667,0.001672091037326684,0.0011773400194266459,0.00012084055896451506,4.39645464407612e-06,-1.1775618078125032e-06,4.891609094760188e-07,0.0018122065973216195
-1.5235235235235236,0.9956883333333332,1.1105583333333333,0.085186625,17.75039583333334,0.0016914382638892889,0.0011940055877760446,0.0001230135394538176,5.137884375006063e-06,-1.1709156761801611e-06,5.312603951843837e-07,0.0005310933159421438
-1.5195195195195195,0.9956822916666668,1.1106729166666667,0.08556943750000003,17.75027083333334,0.0016994221831598821,0.0012103817826002597,0.00012518760400815585,5.509941015571784e-06,-1.1611478761282376e-06,5.728339076015688e-07,0.0001770099826785554
-1.5155155155155156,0.9956760416666669,1.110783333333333,0.0859521875,17.750104166666677,0.0017228863888896218,0.001226481880631511,0.00012736147372914122,6.305161458358688e-06,-1.163122394443961e-06,6.13226095729191e-07,0.00026040581576580735
-1.5115115115115114,0.9956691666666663,1.1108916666666666,0.08633510416666666,17.749895833333348,0.001736371597222952,0.0012422643718641496,0.00012953505867260298,6.906407118062452e-06,-1.1364938918403456e-06,6.537732885698644e-07,0.0022395724822104057
-1.5075075075075075,0.9956620833333333,1.1109916666666664,0.08671795833333333,17.749750000000017,0.0017745999305556204,0.0012577623691649303,0.0001317095970290411,8.237607986127937e-06,-1.1298954019095682e-06,6.934882593446256e-07,0.001999937499419957
-1.5035035035035036,0.9956568750000002,1.1111104166666668,0.08710085416666667,17.749604166666682,0.0017773919748265143,0.001272955786770399,0.0001338816540297385,7.854468185755636e-06,-1.1253853509986017e-06,7.319536990889535e-07,0.0013435933154255508
-1.4994994994994995,0.9956497916666666,1.111210416666666,0.08748364583333333,17.74945833333335,0.0018239098914945018,0.0012878721283745669,0.0001360553110020396,9.178128689293907e-06,-1.1180848724826162e-06,7.696511462977347e-07,0.001312206596537635
-1.4954954954954955,0.9956431250000001,1.111310416666667,0.08786660416666668,17.74935416666668,0.0018620744748258922,0.0013024702888849828,0.00013822935061333155,1.0156679123199397e-05,-1.0933932527779685e-06,8.079019471388676e-07,-0.001448333767996246
-1.4914914914914914,0.9956370833333336,1.111429166666667,0.08824935416666667,17.749187500000005,0.0018585408159716987,0.0013168160724995664,0.00014040298712984377,9.406339670101072e-06,-1.0965213020832786e-06,8.449938419270771e-07,-0.00011524348991542865
-1.4874874874874875,0.9956295833333334,1.1115270833333337,0.08864029166666669,17.748937499999997,0.0018992096831589311,0.0013336049432482577,0.00014282574001264046,1.0998471267301135e-05,-1.0136526980470436e-06,9.324404151588377e-07,0.0023009544270280458
-1.4834834834834836,0.9956243750000002,1.1116208333333335,0.08906341666666666,17.748854166666657,0.0019137062326384235,0.001360866144993058,0.00014623000858545918,1.2063045486093715e-05,-7.33117748090244e-07,1.2192013704132163e-06,0.0013007703994389885
-1.4794794794794794,0.9956187500000001,1.1117083333333335,0.08948629166666666,17.748666666666654,0.0019524982638885469,0.0013878119370815973,0.00014963360513012695,1.50938350694102e-05,-4.449879895834807e-07,1.5040103231562375e-06,0.0010815555559133827
-1.4754754754754755,0.9956127083333332,1.11180625,0.08990937500000001,17.74852083333332,0.0019576957942704087,0.0014143584537760368,0.00015303700077828124,1.6278274739572884e-05,-1.5474729101562024e-07,1.7896382093098622e-06,0.0012582287331497355
-1.4714714714714714,0.9956058333333333,1.1118979166666667,0.09033235416666667,17.748395833333323,0.001976772912326119,0.0014405678740412337,0.00015644143969406092,1.789359448786665e-05,1.5830244531271197e-07,2.0765905363802248e-06,-0.00013799001692405
-1.4674674674674675,0.9956006250000001,1.1119875,0.09075539583333331,17.748208333333327,0.0020067165104167284,0.0014664143771349857,0.00015984420448750516,2.0050942447960574e-05,4.420454921874031e-07,2.36086532017795e-06,0.0008926232642352261
-1.4634634634634636,0.995594375,1.1120687500000002,0.09117831250000001,17.747999999999994,0.0020510119401038196,0.001491902829652345,0.00016324912367151042,2.240632434892531e-05,7.602228906248881e-07,2.6465078169270737e-06,0.003079333333687373
-1.4594594594594594,0.9955877083333334,1.1121625,0.09160135416666665,17.747874999999997,0.002071656927083776,0.0015171064981662347,0.0001666522674310818,2.3408946614580928e-05,1.0562658802084593e-06,2.930451312890621e-06,0.0014746510418603975
-1.4554554554554555,0.9955831249999999,1.11225,0.09202431250000002,17.747729166666662,0.002106187500000356,0.00154179049223567,0.00017005617721283295,2.5729255208342683e-05,1.35326682291695e-06,3.2142532435286457e-06,0.0014427599828650273
-1.4514514514514514,0.9955762499999996,1.1123458333333331,0.0924473125,17.747562499999997,0.002117997065972599,0.001566242328194009,0.0001734597552046222,2.6700471093737965e-05,1.635984222221837e-06,3.4973555199999756e-06,0.0013169752604653695
-1.4474474474474475,0.9955712499999998,1.1124333333333332,0.09287037499999999,17.74741666666666,0.0021504122222231192,0.0015903330306927099,0.00017686485568280819,2.86700041666893e-05,1.927531736111343e-06,3.781402803906254e-06,0.00024332638912483162
-1.4434434434434436,0.9955647916666668,1.1125312500000002,0.0932934166666667,17.747270833333328,0.002155467773437003,0.0016139300733263862,0.00018026843778074994,2.865853906248994e-05,2.243675527343941e-06,4.064596591684024e-06,0.0004196349827338963
-1.4394394394394394,0.995558125,1.1126229166666668,0.0937163125,17.747104166666663,0.0021806619748252487,0.0016374111047356785,0.0001836714738699972,3.0499713671847117e-05,2.5302746215278204e-06,4.3471082696874906e-06,0.0011270308158941589
-1.4354354354354353,0.9955531250000001,1.112710416666667,0.09413935416666665,17.746916666666667,0.0022171953081588924,0.0016603049137495704,0.00018707505022848216,3.136833381077453e-05,2.8279617677950757e-06,4.628734098771717e-06,0.0017404930553652775
-1.4314314314314314,0.9955468750000004,1.1128020833333336,0.09456239583333335,17.74679166666667,0.002240273328992348,0.0016830157942599785,0.00019047948242243806,3.283141167532977e-05,3.1252803710933477e-06,4.910808301757784e-06,0.0011772065969353207
-1.4274274274274275,0.9955404166666667,1.1128916666666668,0.09498531249999999,17.746708333333334,0.002265888263888627,0.0017052487426106808,0.000193883016988885,3.434559635411005e-05,3.4156003489584194e-06,5.1912111132161335e-06,-0.0021150017362288054
-1.4234234234234235,0.995534375,1.112979166666667,0.09540835416666667,17.746416666666672,0.0023023745659711548,0.0017271209552078993,0.0001972869702991973,3.4781153211788096e-05,3.724633368055411e-06,5.472906596076343e-06,0.0034454930554375096
-1.4194194194194194,0.9955291666666665,1.1130687499999998,0.09583218749999996,17.74625000000001,0.0023383744401046513,0.0017486710056315198,0.00020066237207520685,3.697851627611215e-05,4.001268690104404e-06,5.7360313621093755e-06,0.0022776041664087643
-1.4154154154154153,0.9955220833333329,1.1131812500000005,0.09626075000000002,17.74612500000001,0.002381671315103029,0.0017692638427708272,0.00020385959847573325,3.996298906240592e-05,4.174288499999841e-06,5.888605913333323e-06,0.0012974843746746956
-1.4114114114114114,0.9955145833333332,1.1133,0.09670943750000001,17.74593750000001,0.0023714433333335005,0.0017964721984335946,0.00020790064633603324,4.1924897916656434e-05,4.508113791666646e-06,6.155115261901031e-06,0.0014939127601110158
-1.4074074074074074,0.9955085416666664,1.1133916666666668,0.09717514583333332,17.74579166666668,0.002413163263888407,0.0018289285322704019,0.00021264233696887384,4.662742204859793e-05,4.94087720937517e-06,6.514286860731772e-06,0.00021145659690091634
-1.4034034034034035,0.995501875,1.113470833333333,0.09763089583333336,17.745687500000013,0.0024514533159729623,0.0018627081787808124,0.00021766089712686417,5.1678390711795696e-05,5.466087670920469e-06,6.884004473358923e-06,-0.0008831809900016196
-1.3993993993993994,0.9954954166666662,1.1135416666666667,0.09808281249999999,17.74541666666668,0.0025041232638882693,0.0018969285587565141,0.00022280987291540522,5.50764973958201e-05,6.029282139757093e-06,7.2565392140950626e-06,0.0024789930550355166
-1.3953953953953953,0.9954885416666664,1.113614583333333,0.09853433333333333,17.74529166666668,0.002558393120659863,0.001930776821222219,0.0002279571815893487,5.9687774305608454e-05,6.589339816623233e-06,7.63061458940975e-06,0.0019153315967059825
-1.3913913913913913,0.9954825000000002,1.1136999999999997,0.09898664583333329,17.745125000000012,0.0025723100000007992,0.0019641022799995727,0.0002331055314820276,6.190586875005899e-05,7.1431660770836e-06,8.004827329608959e-06,0.001997067707804945
-1.3873873873873874,0.9954766666666663,1.11378125,0.09943814583333334,17.745020833333346,0.0026184104817712495,0.0019971384865620674,0.00023825283628901584,6.536596940101558e-05,7.689180075520915e-06,8.379097517116329e-06,-0.0005560421012660299
-1.3833833833833835,0.9954697916666665,1.1138604166666661,0.0998900208333333,17.74487500000001,0.0026462221831606847,0.0020296295712495683,0.00024340139520127448,6.812644040811444e-05,8.254835229860934e-06,8.753972584493037e-06,0.0004529010411147283
-1.3793793793793794,0.9954641666666668,1.1139354166666668,0.10034164583333331,17.74464583333334,0.0026916374956591493,0.0020619499447912405,0.0002485491164917197,7.255360629340735e-05,8.813748233593884e-06,9.128919991789067e-06,0.0017109162322412885
-1.3753753753753752,0.9954575000000001,1.1140166666666669,0.10079395833333332,17.744437499999997,0.002727283055555141,0.0020934529634982647,0.00025369642165778495,7.405885069441953e-05,9.3646014111116e-06,9.503982373888894e-06,0.004312808593908812
-1.3713713713713713,0.9954516666666668,1.1140916666666667,0.10124508333333333,17.744333333333326,0.002776841597222468,0.0021249956008263897,0.00025884497716441117,7.911303402777237e-05,9.927002546874727e-06,9.88075365828124e-06,0.0013428888892690338
-1.3673673673673674,0.995445,1.1141687500000004,0.10169666666666671,17.744187499999992,0.0028196631901031832,0.0021560796555555456,0.0002639931167323779,8.191868749993225e-05,1.0483440993061391e-05,1.0258054261817386e-05,0.0023516315109191055
-1.3633633633633635,0.9954387499999998,1.11425,0.10214820833333332,17.744083333333325,0.002853187499999965,0.0021865768676232657,0.00026914104351608866,8.448386458334567e-05,1.1038185258854371e-05,1.0633505921423368e-05,6.659722657786915e-06
-1.3593593593593594,0.9954322916666665,1.1143270833333336,0.10259989583333333,17.743979166666655,0.0028980680164925054,0.0022166988749891536,0.00027428897492584413,8.70323257378125e-05,1.1595236386978717e-05,1.1011641266171867e-05,-0.0012966671001208852
-1.3553553553553552,0.9954256250000001,1.1144041666666666,0.10305179166666667,17.74379166666666,0.002926269982638674,0.002246411567623263,0.00027943690267609363,9.115398420134202e-05,1.2150951845312473e-05,1.1389911102901067e-05,-0.0008927100691380474
-1.3513513513513513,0.9954204166666666,1.114485416666667,0.10350364583333332,17.743479166666663,0.002963922703992372,0.002275786965874568,0.00028458420440266927,9.25294802516935e-05,1.2706239778645368e-05,1.1767879899088528e-05,0.004572062066188209
-1.3473473473473474,0.9954129166666666,1.114552083333333,0.10396266666666666,17.743333333333332,0.00302365353732692,0.0023072847728888898,0.00029007315818218806,9.652661111114735e-05,1.3313583328341887e-05,1.2148441634777769e-05,0.004538888888987458
-1.3433433433433435,0.9954054166666669,1.1146145833333332,0.104466875,17.74322916666667,0.003057247287326703,0.002356713694401047,0.0002978899156658374,0.00010073931640623701,1.4233384937716628e-05,1.2545848018971331e-05,0.0032354058158716725
-1.3393393393393394,0.9953966666666663,1.1146729166666667,0.10497197916666666,17.743187499999998,0.003093872183159929,0.002405446089832902,0.00030570604614104226,0.0001047444806857728,1.5141409557421705e-05,1.2941908696725244e-05,-0.0002859934893990612
-1.3353353353353352,0.9953883333333335,1.1147270833333331,0.10547670833333334,17.7430625,0.003158529683159994,0.002453788999164928,0.00031352196705139825,0.00010996489331600856,1.605992652686615e-05,1.3339298460269996e-05,-0.0021002122396680534
-1.3313313313313313,0.9953797916666667,1.1147854166666664,0.10598222916666666,17.742916666666666,0.003197224787327091,0.0025014129341974795,0.0003213380994928994,0.00011443149917537976,1.6974956085069246e-05,1.3736717151996518e-05,-0.0004668402778520431
-1.3273273273273274,0.995371041666667,1.1148375,0.10648704166666663,17.742625,0.0032519319270836178,0.0025486766237482698,0.00032915381693488015,0.00012029435260420274,1.7888782690104435e-05,1.4134647292456611e-05,0.003841442708107934
-1.3233233233233235,0.9953629166666671,1.1148916666666662,0.10699245833333332,17.742500000000003,0.0033103215972229982,0.002595301359789937,0.00033697015342444055,0.00012395814131949123,1.8802980345485943e-05,1.4531509027977426e-05,0.0049437499997111445
-1.3193193193193193,0.9953543750000002,1.1149437500000003,0.10749708333333337,17.742375000000003,0.003362934335936485,0.002641668741493044,0.0003447864898440007,0.00012950712760410876,1.9710387584635433e-05,1.4928765563802097e-05,0.0035460260413060496
-1.3153153153153152,0.9953464583333336,1.1150083333333332,0.1080025,17.742333333333338,0.00338558326388938,0.002687230827083333,0.0003526028292693132,0.00013235414583330496,2.0613009973958563e-05,1.532737122135419e-05,0.0002328888886609093
-1.3113113113113113,0.995337916666667,1.1150624999999998,0.10850770833333333,17.742250000000006,0.003439787760416868,0.0027323897322482638,0.000360418747054975,0.00013670680989591455,2.152679406250066e-05,1.572361993437504e-05,-0.0024350625001261506
-1.3073073073073074,0.9953297916666665,1.1151125000000002,0.10901291666666667,17.742020833333342,0.0035032790104163603,0.0027769964998263907,0.00036823529649078425,0.00014187563020830185,2.244719467968799e-05,1.6122889284982664e-05,0.00048841623242879
-1.3033033033033035,0.9953210416666664,1.1151770833333332,0.10951750000000005,17.741833333333343,0.0035342394748270056,0.002821333860416655,0.0003760505958484164,0.0001456771093750059,2.3364676115451605e-05,1.6521608465625032e-05,0.0025583055552829137
-1.2992992992992993,0.9953118749999997,1.115225,0.11002208333333334,17.741625000000013,0.003596116041667541,0.002865078678993051,0.00038386568104683503,0.0001512471145833777,2.4269366140624866e-05,1.692044355755208e-05,0.00432569270788008
-1.2952952952952952,0.9953047916666665,1.1152749999999998,0.11052833333333333,17.741479166666682,0.003659591041667243,0.002907925030555557,0.0003916832717282916,0.00015488804166671755,2.5189571552083065e-05,1.7319814057638893e-05,0.005541978732082953
-1.2912912912912913,0.9952941666666667,1.1153645833333337,0.11103249999999998,17.741437500000018,0.003707679578992318,0.0029482214437500064,0.00039880076716748605,0.00016078190104162893,2.6027709798176696e-05,1.7702252581770807e-05,-6.289974021456146e-05
-1.2872872872872874,0.9952841666666669,1.115452083333333,0.11153645833333332,17.741333333333348,0.003752066453994063,0.0029878267957899364,0.0004058668100764225,0.00016642518446183252,2.6852759394531476e-05,1.808384265950522e-05,-0.002616777778314372
-1.2832832832832834,0.9952706250000003,1.1155000000000002,0.11207229166666667,17.74097916666668,0.003801416666666446,0.0030450097739149334,0.0004157213584511708,0.00017544197916666282,2.758663072916661e-05,1.8322804697699695e-05,0.0030748745655273524
-1.2792792792792793,0.9952558333333336,1.1155249999999999,0.11261333333333329,17.740687500000014,0.003878974375000066,0.0031054663222222292,0.0004261281931686639,0.00018659466666673397,2.8311989125000216e-05,1.8535848088888885e-05,0.005715360676504133
-1.2752752752752752,0.9952412499999999,1.1155541666666666,0.11315000000000001,17.740562500000014,0.003953484565972554,0.003166327499999998,0.00043660857981239146,0.00019921270833331284,2.8954714366319714e-05,1.8734406770833353e-05,0.0022338502598131527
-1.2712712712712713,0.9952285416666666,1.1155770833333332,0.11367020833333334,17.74047916666668,0.0040190211414929955,0.003230708737456591,0.0004472929656706438,0.00021087052560764263,2.9393315473524645e-05,1.8895125419748285e-05,-0.00126772960135213
-1.2672672672672673,0.9952143749999993,1.1156125,0.11419020833333336,17.740208333333335,0.004069166510416444,0.003294367154123257,0.00045797880930335827,0.00022235120572916545,2.9839288997395984e-05,1.9056720945095488e-05,0.0014666232638660404
-1.2632632632632632,0.9951991666666663,1.115645833333333,0.11471083333333336,17.739937499999993,0.004121874565972794,0.0033574038826388857,0.00046866444046240015,0.0002335450868055644,3.0264619999999644e-05,1.921882939999996e-05,0.003784162760723575
-1.2592592592592593,0.9951862500000002,1.1156625,0.11523041666666667,17.73966666666666,0.004228436093750121,0.003420180241493053,0.0004793494479602605,0.0002467452656249869,3.070066151041647e-05,1.9381495140624986e-05,0.0061015555559151835
-1.2552552552552552,0.9951718750000004,1.1156979166666667,0.11575041666666662,17.73958333333333,0.0042702420789930695,0.0034823618748263986,0.0004900350810346594,0.0002585429383681337,3.1144218318142195e-05,1.9544390975954863e-05,0.001974826389073314
-1.2512512512512513,0.9951583333333334,1.115727083333333,0.11627083333333334,17.73947916666666,0.004336408849827222,0.0035438433159722203,0.000500720298574333,0.00026931558159726254,3.1583582329426933e-05,1.970833516927079e-05,-0.0014127712670983783
-1.2472472472472473,0.9951443749999999,1.1157416666666669,0.11679083333333336,17.739187499999996,0.004437199930555247,0.0036049220826388853,0.0005114061325149992,0.0002828509652777478,3.200748132638887e-05,1.9870650729861137e-05,0.002060173177198976
-1.2432432432432432,0.9951314583333328,1.1157791666666665,0.11731145833333328,17.738916666666665,0.00448268456597245,0.0036652717437066166,0.0005220913511896943,0.0002936104470486478,3.244743438020803e-05,2.0035894970052085e-05,0.004585493055628831
-1.2392392392392393,0.9951162499999996,1.115808333333333,0.11783062500000001,17.738729166666662,0.004538429930556198,0.0037254646454427023,0.0005327767739988888,0.0003058983697917239,3.289498694444403e-05,2.0201176479166653e-05,0.004362551649478519
-1.2352352352352352,0.9951039583333338,1.1158374999999998,0.11835166666666667,17.738624999999995,0.004604590260417041,0.0037846329972222193,0.0005434628204565309,0.0003171054791666905,3.332575247604215e-05,2.036646800569444e-05,0.00034977604178720867
-1.2312312312312312,0.9950889583333337,1.1158562500000002,0.1188979166666667,17.738416666666662,0.00469191266927016,0.0038525145789930423,0.0005553351418888712,0.0003288915755207955,3.401912267955715e-05,2.085218751549473e-05,0.0012824930556121217
-1.2272272272272273,0.9950739583333331,1.1158770833333336,0.11948687499999999,17.738145833333334,0.004768334891492199,0.003934970036067711,0.0005692058263764143,0.0003394177617187244,3.512372221371491e-05,2.1882208898385418e-05,0.004640728732624666
-1.2232232232232232,0.9950593749999999,1.1159041666666667,0.12007604166666665,17.738000000000003,0.004830807482638644,0.004016869217664936,0.0005830787601521469,0.0003506031206597371,3.622422027664863e-05,2.2916404696245667e-05,0.002522666666607165
-1.2192192192192193,0.9950452083333331,1.1159187499999998,0.12066583333333335,17.737875000000003,0.004906593398437575,0.0040978816659722125,0.000596951452584573,0.0003619424322917064,3.7344184204296754e-05,2.3956879274531256e-05,0.0017488177083464507
-1.2152152152152151,0.9950299999999997,1.1159354166666666,0.12125562499999996,17.737625000000005,0.004992312495659679,0.0041780942391927076,0.0006108236846101713,0.0003725952591146775,3.84429373294268e-05,2.500113555820307e-05,0.004159359374966698
-1.2112112112112112,0.995015,1.1159645833333338,0.12184479166666667,17.73752083333334,0.005043882078991757,0.004257971743706599,0.0006246927552324116,0.0003830278363714523,3.9559159668837226e-05,2.6051979185980954e-05,0.0013963537325025754
-1.2072072072072073,0.9950010416666669,1.115975,0.12243374999999997,17.737354166666673,0.005137299375000071,0.004337081027604179,0.0006385626168011883,0.00039532917708337556,4.066171471354209e-05,2.7106639928385453e-05,0.0018921662324373756
-1.2032032032032032,0.9949866666666668,1.116,0.12302333333333332,17.73714583333334,0.005193999999999699,0.004415321955555563,0.0006524366099958144,0.00040512666666667196,4.1783007500000203e-05,2.8168517393750062e-05,0.0024076870657268046
-1.1991991991991993,0.994971458333333,1.116020833333334,0.12361208333333336,17.736979166666675,0.0052724995659712,0.004493032020659716,0.0006663088973403955,0.00041738141493044556,4.2899878138020873e-05,2.9235305870052123e-05,0.002695041232357198
-1.1951951951951951,0.9949568749999997,1.1160333333333334,0.12420124999999999,17.73677083333334,0.0053612655555554944,0.00457002866510417,0.0006801798910483455,0.0004289316249999897,4.400055815277729e-05,3.0305831222395797e-05,0.003418739149196881
-1.1911911911911912,0.9949420833333331,1.1160645833333334,0.12479166666666673,17.73660416666667,0.005410262495659568,0.004645977430555538,0.0006940516811855225,0.0004371488715277094,4.510641999088533e-05,3.1381245963541584e-05,0.0028726349825092257
-1.1871871871871873,0.9949275000000003,1.1160791666666667,0.12537979166666666,17.736458333333328,0.005498543732638916,0.004721803674956598,0.0007079186428126207,0.00044997659982637384,4.621263800781144e-05,3.2463707293619714e-05,0.0013791232640301132
-1.1831831831831832,0.9949127083333332,1.1160979166666667,0.12596999999999994,17.73627083333332,0.005569190412326508,0.004796475766666676,0.0007217920200920002,0.0004605621041667285,4.733151375737877e-05,3.354961888958335e-05,0.0026135933163686786
-1.179179179179179,0.9948972916666667,1.116079166666667,0.12656895833333334,17.73606249999999,0.005690210399305284,0.004896902953081598,0.0007412129140563703,0.0004804807907985431,5.057059282552112e-05,3.221552218815105e-05,0.0018786627607596529
-1.1751751751751751,0.99488125,1.1160645833333331,0.12717041666666665,17.735854166666655,0.0058165124956601755,0.005003476791493055,0.0007618720944367084,0.0005033519105903106,5.4287105547743347e-05,3.0375226133506983e-05,0.002810312066287679
-1.1711711711711712,0.9948662500000002,1.1160499999999998,0.127770625,17.735645833333322,0.005930314166666895,0.005109604887109376,0.0007825302276563345,0.0005276356354167178,5.797173033437553e-05,2.8532673187929748e-05,0.004575207899677025
-1.1671671671671673,0.9948510416666667,1.1160270833333332,0.12837249999999997,17.735458333333323,0.006068965933159642,0.005214584577083334,0.0008031937815492812,0.0005519799114584167,6.166707589817759e-05,2.668978483031252e-05,0.00330937326430103
-1.1631631631631631,0.9948350000000001,1.1159958333333333,0.12897395833333333,17.73531249999999,0.0062178833159722835,0.0053189680718316,0.000823853377593156,0.0005768498914930642,6.539060520963503e-05,2.4848530268554598e-05,0.0011905273441357167
-1.159159159159159,0.9948195833333334,1.1159791666666667,0.129575,17.735041666666657,0.00634466623263874,0.005422694374999992,0.0008445081791159763,0.0005997078124999888,6.907091568315922e-05,2.3007094669791614e-05,0.004130414931012183
-1.155155155155155,0.9948041666666666,1.1159645833333334,0.13017624999999997,17.734916666666656,0.006460548745659489,0.005525643935937512,0.0008651719427322668,0.0006237487421875687,7.280824699999923e-05,2.1166526983333317e-05,0.0018974930558783853
-1.1511511511511512,0.9947879166666668,1.1159416666666664,0.1307785416666667,17.734687499999993,0.006599196597222967,0.005627556372873255,0.000885828617255646,0.0006460679149305482,7.65041757934037e-05,1.9324034878168465e-05,0.0031509440105992326
-1.1471471471471473,0.9947727083333331,1.1159249999999998,0.13137916666666666,17.734479166666663,0.006717644375000331,0.0057292853993055615,0.0009064811355373307,0.0006707034375000864,8.022205845833392e-05,1.7484158951388897e-05,0.0034570203993098403
-1.1431431431431431,0.9947579166666664,1.1159083333333333,0.13198041666666663,17.73427083333333,0.006846508263888662,0.005830065449826404,0.0009271480211004338,0.0006938282048611077,8.392496725000007e-05,1.5641738412500048e-05,0.0035546766494007898
-1.139139139139139,0.9947420833333335,1.115883333333333,0.13258229166666666,17.7340625,0.006979386388889619,0.005929956769748265,0.0009478017800635984,0.0007182137673611422,8.761558419791667e-05,1.3800835201171915e-05,0.004693912760330932
-1.135135135135135,0.9947266666666669,1.115858333333333,0.13318333333333335,17.733875,0.00712059659722275,0.006029408055555553,0.0009684615811782396,0.0007429343055555537,9.131858751215178e-05,1.195863916319436e-05,0.0038441510416191704
-1.1311311311311312,0.99471125,1.1158416666666662,0.1337847916666667,17.733666666666668,0.0072452915972238685,0.0061281503520399135,0.000989131801944327,0.0007675634253472008,9.501619643749958e-05,1.0111647886979125e-05,0.0045665555555274295
-1.1271271271271273,0.9946939583333334,1.1158416666666666,0.13445937499999996,17.733458333333335,0.007357791597222718,0.006241155641276058,0.0010111017535867032,0.0007929602343750286,9.762373675173503e-05,6.959947176432219e-06,0.0021638732638393776
-1.1231231231231231,0.9946781249999995,1.1158249999999998,0.13513395833333333,17.733124999999998,0.007494986041666873,0.006353313305164924,0.0010330708701232643,0.0008195676093749882,0.00010023244687500086,3.816157977430605e-06,0.0037777343751486114
-1.119119119119119,0.9946608333333331,1.115795833333333,0.13580833333333334,17.732895833333334,0.007672574982639624,0.0064645757638889,0.0010550466516762481,0.0008504192013888967,0.00010285197214670173,6.70505331597163e-07,0.002113697482684529
-1.115115115115115,0.9946447916666665,1.1157833333333333,0.13648145833333336,17.73260416666667,0.007777553055555053,0.0065815406978732525,0.00107835989347949,0.0008779301493055114,0.00010484543851736148,-1.3888358937065346e-06,0.003707801649227349
-1.1111111111111112,0.9946291666666666,1.1156958333333333,0.13715041666666664,17.73239583333334,0.007954057482638666,0.006718763208159732,0.0011059536505137995,0.0009139349184027756,0.00010470156802430547,1.4520101736100003e-08,0.0023463433157075997
-1.1071071071071072,0.9946143749999999,1.1156187499999999,0.13781812500000004,17.732104166666666,0.008121887981770826,0.006855539421484369,0.0011335573416501293,0.0009506406601562378,0.00010461140410807286,1.424567943359336e-06,0.004356822482577627
-1.103103103103103,0.9945995833333331,1.11553125,0.1384864583333333,17.731854166666665,0.008304613606770594,0.0069911258582899295,0.0011611565781673194,0.0009873613606771192,0.00010451114990885454,2.8394001575521045e-06,0.004681145399388242
-1.099099099099099,0.9945843750000001,1.1154541666666666,0.13915541666666667,17.73160416666666,0.008474502065972445,0.007125686678993066,0.001188755760636649,0.0010237189982639228,0.00010441891939236115,4.274144147569471e-06,0.005005343316213384
-1.095095095095095,0.9945697916666666,1.1153895833333332,0.13982291666666666,17.731437499999988,0.008606077391493328,0.007259781141493064,0.0012163556957419863,0.001058600238715346,0.00010431199149292552,5.7062642172308165e-06,0.00279085026085113
-1.0910910910910911,0.9945545833333331,1.1152979166666668,0.1404925,17.731187499999987,0.008800140412326352,0.007392440777083349,0.0012439513892623768,0.0010960907760416416,0.00010419975309370626,7.147122830260314e-06,0.0031148398443292535
-1.0870870870870872,0.994540625,1.1152229166666665,0.1411602083333334,17.730916666666655,0.008963262808160177,0.007524649749956577,0.001271554097234279,0.0011326090785589715,0.00010409807996171813,8.595981264348949e-06,0.003969159722714721
-1.083083083083083,0.9945249999999999,1.1151395833333335,0.14182895833333334,17.730645833333327,0.009140793016492399,0.007655734078081608,0.001299143406995793,0.0011694561662325964,0.00010397230800499141,1.0060398427061632e-05,0.005031666232923726
-1.079079079079079,0.9945091666666667,1.1151166666666668,0.14253666666666667,17.730354166666665,0.009273153055554983,0.007790361155555554,0.001327910879736307,0.0012074873888888726,0.00010487911943430595,1.3000511422805564e-05,0.005374457899392837
-1.075075075075075,0.9944937499999998,1.1150895833333334,0.14326,17.730145833333335,0.009473137808159615,0.007925197399999993,0.0013571051187759014,0.0012489329583333098,0.00010617793761736133,1.650465102666671e-05,0.003178728732507352
-1.0710710710710711,0.994476875,1.1150854166666668,0.1439835416666667,17.72979166666667,0.00961784687065892,0.008059114729123264,0.0013863023283597568,0.0012858441141492538,0.00010745068790802992,2.003416125903212e-05,0.005320789930294723
-1.0670670670670672,0.994460625,1.1150604166666667,0.14470604166666665,17.729479166666668,0.009809017183159963,0.0081920781718316,0.0014154929166225025,0.0013271458849826168,0.00010872430908224893,2.3573982033224792e-05,0.005985145399222347
-1.063063063063063,0.9944466666666668,1.1149979166666666,0.14543958333333334,17.72920833333334,0.01000047916232627,0.008341140099826394,0.0014510491461246647,0.0013710009157986147,0.00011369118982921111,2.7970378328342102e-05,0.005588539930272418
-1.059059059059059,0.9944329166666669,1.11485625,0.14618770833333336,17.729041666666664,0.010278875169270396,0.008515653932248266,0.001496375065175155,0.0014240113580729075,0.00012438811996041738,3.3664706038402854e-05,0.003164914930607665
-1.055055055055055,0.9944212499999999,1.1147208333333332,0.14693708333333338,17.728791666666666,0.010537047065973137,0.008688701874826371,0.0015416934488583305,0.00147388035243054,0.0001350570004519094,3.937703432914925e-05,0.0030710399306599356
-1.0510510510510511,0.9944083333333334,1.1145895833333335,0.147684375,17.728562500000002,0.010779644058159343,0.008861242047526047,0.0015870134692692577,0.0015262840039062253,0.00014577065040138795,4.5123347118749964e-05,0.003280016927021734
-1.0470470470470472,0.9943952083333331,1.1144416666666663,0.14843312499999997,17.72827083333334,0.011067688263889597,0.009032211569401056,0.0016323328324997798,0.001579524119791731,0.00015641029054114578,5.089288528329426e-05,0.005913259982378349
-1.043043043043043,0.9943833333333333,1.1143125000000003,0.14918124999999996,17.728,0.01131598567708303,0.009202287981770842,0.0016776567453989923,0.0016306766927083882,0.0001670664831992186,5.669825791888015e-05,0.006765999999970518
-1.039039039039039,0.9943695833333334,1.1142041666666669,0.1499258333333333,17.727833333333336,0.01155532498263856,0.009366994499305552,0.0017206167367474516,0.001680970142361099,0.00017692131919522607,6.200362423248269e-05,0.003300305555455907
-1.035035035035035,0.9943558333333331,1.1141104166666667,0.15066270833333337,17.727500000000003,0.011810062808160104,0.009525060817664924,0.0017600814306235097,0.0017355239092881058,0.00018564277986666695,6.659048270666672e-05,0.004702083333313567
-1.031031031031031,0.9943395833333333,1.1140291666666666,0.15139875000000005,17.727125,0.01203901581597222,0.009682251831770822,0.0017995578565661895,0.0017888350364582417,0.00019426571359348841,7.118924904242186e-05,0.007164234374840817
-1.0270270270270272,0.9943252083333337,1.1139333333333334,0.15213500000000002,17.726979166666663,0.01229211222222193,0.009838337608333317,0.001839023912982987,0.0018440439999999336,0.00020299832626944416,7.582889359812505e-05,0.0017096245660468412
-1.023023023023023,0.9943102083333334,1.113835416666667,0.15288833333333332,17.72654166666666,0.012568581245658628,0.010014761697222221,0.0018848988636041735,0.0018996428715277458,0.00021455733259001758,8.295775906118057e-05,0.006803873264232152
-1.019019019019019,0.9942970833333334,1.1137374999999998,0.1536591666666667,17.72620833333333,0.012847114427083639,0.010213943832638874,0.001937810558685382,0.0019550655312499665,0.0002293907395351562,9.283675470199651e-05,0.007788123264049318
-1.015015015015015,0.9942827083333331,1.1136270833333335,0.154430625,17.726062499999994,0.013155552599825926,0.010411807062109375,0.0019907231853280648,0.0020124985039062793,0.0002442766862103293,0.00010275666284757803,0.002333246093996877
-1.011011011011011,0.9942679166666664,1.1135291666666676,0.1552014583333334,17.72564583333333,0.013425711649303729,0.010608569831206581,0.002043634848911832,0.00206781610329837,0.0002590693398436644,0.00011272090401145404,0.005854791232707157
-1.007007007007007,0.9942539583333333,1.1134291666666671,0.1559739583333333,17.725354166666666,0.013721324149304603,0.010803811821831617,0.0020965403538823063,0.0021221705512152744,0.0002739276630990455,0.00012272790211469172,0.006611332899410627
-1.003003003003003,0.9942395833333332,1.1133291666666667,0.15674520833333333,17.725125000000006,0.013996083315972241,0.01099798133120659,0.0021494439115651016,0.0021797378272569168,0.00028866946890208293,0.00013276522711239586,0.0036937343747354134
-0.9989989989989989,0.9942245833333335,1.1132229166666667,0.15751500000000004,17.724770833333334,0.014295154474826433,0.01119158727499998,0.0022023585649763857,0.0022386089479165816,0.0003035359712930996,0.00014285182380802087,0.005623905815866692
-0.994994994994995,0.9942089583333328,1.1131145833333336,0.15827624999999998,17.724479166666672,0.014594674370659089,0.011386982852604172,0.002255938500054545,0.0022941479296874623,0.00031930072446766555,0.00015376082204408853,0.005129937065703416
-0.9909909909909911,0.9941929166666666,1.11299375,0.15904374999999998,17.724166666666672,0.014896995794270618,0.0115937105859375,0.0023113617156736883,0.002353425273437487,0.0003362721242382813,0.00016396780741536455,0.00412430555542187
-0.986986986986987,0.9941733333333332,1.1127958333333332,0.15987145833333333,17.723729166666672,0.0152979333159724,0.011847950143706598,0.0023737318858212094,0.002426332297743139,0.00035645150851866395,0.00016876897472159288,0.006091093315831131
-0.982982982982983,0.9941547916666669,1.1126020833333332,0.16069875,17.723375000000004,0.015685354162326526,0.012101015915104166,0.0024361205896541453,0.002500610960937538,0.0003766401430460069,0.00017357697494739587,0.005728609374841653
-0.9789789789789789,0.9941343750000002,1.1124187499999998,0.16152499999999992,17.722958333333334,0.01608285798177156,0.012348278541666695,0.002497518455024403,0.0025730197395834042,0.0003964911952850256,0.00017904584732656245,0.005914581597323831
-0.974974974974975,0.9941145833333334,1.1122645833333336,0.1623475,17.72260416666667,0.016438329995659196,0.012593893410416657,0.0025585907228416827,0.0026470422239582847,0.0004162709959485674,0.00018473496088723955,0.005551551649148223
-0.9709709709709711,0.9940947916666664,1.1120895833333335,0.16317229166666666,17.722125000000005,0.01682967530815893,0.012837324065581593,0.002619679613027335,0.0027198774822048133,0.0004358483905941407,0.00019042347053212244,0.009410484374768657
-0.9669669669669669,0.9940745833333331,1.1119270833333337,0.16399520833333328,17.721770833333334,0.017197328016492097,0.013080196643706622,0.002680749607089021,0.0027942863172742416,0.000455633078797743,0.00019613954023289934,0.007796864149270277
-0.962962962962963,0.9940556250000001,1.111760416666667,0.1648191666666667,17.721499999999995,0.017578359266492205,0.013321225632638874,0.002741829986953803,0.0028672412586804308,0.0004752909272547755,0.00020185109576961808,0.0030210833335786447
-0.9589589589589589,0.994035625,1.1115895833333334,0.1656429166666667,17.720937499999994,0.017970681558159507,0.013561069991493046,0.0028029143849374167,0.0029428509470486863,0.0004949982202404516,0.0002075845474543404,0.009415787760701733
-0.954954954954955,0.9940158333333327,1.1114250000000003,0.16646645833333332,17.720624999999995,0.018332386041665538,0.013799355749956606,0.0028639903847414074,0.0030170998802082905,0.0005147238658229163,0.00021333098200633667,0.00674127604190744
-0.9509509509509511,0.9939939583333336,1.1112166666666667,0.16738645833333332,17.720208333333336,0.018768353055555576,0.014096523566623276,0.002934411654754109,0.003100502725694454,0.0005272520007916682,0.00021332851008593767,0.006508289930422961
-0.9469469469469469,0.9939727083333335,1.1110125000000002,0.1683066666666667,17.719791666666673,0.019180391510416728,0.014392511788888875,0.003004899012172764,0.0031848144999999106,0.0005396446405664057,0.00021324160106250017,0.005858289930188221
-0.942942942942943,0.9939506250000004,1.1108041666666673,0.16922604166666663,17.719291666666674,0.019607853315970702,0.014688213488498282,0.0030758796258177333,0.003270716141493074,0.0005518169553446184,0.0002129643580496964,0.00836949826361888
-0.9389389389389389,0.9939295833333329,1.1105520833333336,0.17011645833333325,17.718895833333338,0.020032403537325827,0.015032307270789958,0.0031652129054783964,0.0033743127886285418,0.000553005200630968,0.00020624457287032319,0.007188780815852169
-0.934934934934935,0.9939089583333333,1.1102791666666667,0.17100645833333336,17.718500000000002,0.02050933873263916,0.015374957874956595,0.0032545577486534504,0.0034817586137152468,0.000554113234455295,0.00019943731076833756,0.0064244166666185265
-0.930930930930931,0.9938879166666669,1.1100270833333334,0.1718975,17.717979166666666,0.020941957599826866,0.015715749493749983,0.0033438911304272158,0.0035847444427082598,0.0005553610595056435,0.00019257946767864588,0.009047582899256668
-0.9269269269269269,0.99386625,1.10975625,0.17278729166666662,17.717645833333332,0.021420232252604254,0.016055260171831606,0.0034332360328777974,0.0036938481523437483,0.0005565286149713545,0.00018563998683255217,0.005651124565929422
-0.922922922922923,0.9938447916666666,1.1095083333333333,0.173678125,17.71720833333332,0.021841258263889163,0.016392971396484383,0.0035225591064295,0.0037976729947916676,0.0005577833923680553,0.00017863673566927092,0.006153873264224785
-0.9189189189189189,0.9938235416666666,1.10925,0.17456833333333335,17.716687499999992,0.022289437499999787,0.01672920949722222,0.003611883259588817,0.0039048679166666656,0.0005590059308854167,0.00017156740732256957,0.009400694010707866
-0.914914914914915,0.9938020833333333,1.1089791666666662,0.17545854166666666,17.71627083333333,0.022758957899306598,0.017063945989539944,0.0037012064233746095,0.0040136743446181344,0.0005602940201562515,0.00016442288056093784,0.008956093316101033
-0.910910910910911,0.9937772916666666,1.108677083333333,0.17638395833333334,17.715833333333332,0.02323512489149393,0.017450470075998252,0.0038163078868388256,0.004158397528211927,0.0005478882462196172,0.00015675435403289935,0.007165972222253458
-0.9069069069069069,0.9937506250000001,1.1083354166666666,0.17734104166666673,17.715229166666667,0.023711354162326392,0.01788215494058156,0.0039541307038762075,0.0043351843589409245,0.000523488153050087,0.00014861233213948788,0.010655572482619391
-0.902902902902903,0.9937231249999999,1.1079854166666663,0.17829687500000002,17.7146875,0.024214149787327166,0.018312474365234373,0.004091945384665936,0.004515287662760381,0.0004990297090703122,0.0001403746747591146,0.01047177734375282
-0.8988988988988988,0.9936962500000002,1.1076479166666668,0.1792525,17.714208333333332,0.024693176037326126,0.01874108291041668,0.004229760265806717,0.004694883484374968,0.0004746536467730032,0.00013205651334114596,0.008906456597230772
-0.8948948948948949,0.993669375,1.1072979166666665,0.18020979166666662,17.713666666666665,0.02518299041232641,0.019167222654123295,0.004367569097944949,0.004874906457899314,0.00045026053733068685,0.00012365610108390216,0.009554888888942514
-0.8908908908908908,0.9936422916666666,1.1069583333333333,0.18116541666666666,17.71314583333333,0.025676581597222192,0.019592175137326397,0.004505369792080678,0.0050549323090277876,0.00042587676022569387,0.00011516237895815986,0.009464687066099486
-0.8868868868868869,0.9936147916666668,1.1066125,0.1821214583333333,17.712583333333328,0.02616710817708312,0.02001510774787329,0.0046431769329442355,0.005237326023437544,0.0004016997639531249,0.00010658763031536457,0.010641659722466557
-0.882882882882883,0.9935879166666668,1.1062562500000002,0.183076875,17.712104166666663,0.02667627600260336,0.020436462006901045,0.004780978026816093,0.005422562800781239,0.0003773332290559889,9.79323537167968e-05,0.009074322482774733
-0.8788788788788788,0.9935604166666666,1.1059187500000005,0.1840345833333333,17.711541666666662,0.027160385065102988,0.020855147137326425,0.004918758457393029,0.005603536976562462,0.0003530731566315105,8.917690179487876e-05,0.009416789930696723
-0.8748748748748749,0.9935335416666664,1.1056145833333335,0.18497770833333338,17.711062499999993,0.027628893120659193,0.021258268253081573,0.005050801700944171,0.0057761564084200245,0.00033288429329644023,8.130241096948783e-05,0.008265121093984362
-0.8708708708708708,0.9935064583333338,1.1053354166666667,0.18591416666666663,17.7105,0.028089866662326157,0.02165302679930555,0.005180073913841795,0.005944987123264023,0.00031464617402126747,7.382516817100698e-05,0.009023083333318027
-0.8668668668668669,0.9934727083333331,1.1047770833333337,0.186974375,17.70977083333333,0.02869259614149211,0.022158728926692677,0.005347004210515548,0.00617145366276034,0.00030107542305382075,7.020456660260447e-05,0.012767030816064562
-0.862862862862863,0.9934360416666667,1.1041437499999998,0.1880704166666666,17.709125000000004,0.029326996002604577,0.022694830874826405,0.005524786965548,0.006415933210937613,0.00028883791154687554,6.763390988576399e-05,0.011058401041395882
-0.8588588588588588,0.9933997916666666,1.10349375,0.189145,17.708437499999995,0.02995362704427129,0.023231231475000003,0.005702419238502452,0.006663424656250028,0.00027447059776927003,6.475292196958348e-05,0.010616308594023849
-0.8548548548548549,0.9933629166666665,1.1027895833333332,0.19019333333333335,17.70777083333333,0.030648884891493422,0.023769308455555548,0.005879883012916699,0.006922398180555511,0.00025745477362543233,6.150581786527769e-05,0.010268780816033996
-0.8508508508508508,0.9933249999999997,1.102095833333333,0.1912433333333333,17.70704166666666,0.03131810748263897,0.02430454995555556,0.006057348437221002,0.007180269180555671,0.0002407574846093769,5.816252956250027e-05,0.012133748264034239
-0.8468468468468469,0.9932889583333336,1.101397916666667,0.19229333333333334,17.70639583333333,0.03199554582899222,0.02483756562222221,0.006234802903352664,0.007439564944444366,0.0002239044804131944,5.470994945555577e-05,0.010213259982833733
-0.8428428428428429,0.9932506249999998,1.1007083333333336,0.19334208333333328,17.705604166666664,0.0326494982638883,0.02536894297899308,0.006412246483793442,0.007700091024305605,0.0002072338247916649,5.1153764306249925e-05,0.014497759982702974
-0.8388388388388388,0.9932135416666665,1.1000145833333332,0.19439125,17.70497916666667,0.03332624978732657,0.025897916923437493,0.006589710420223893,0.00796262346093754,0.00019053909118619758,4.75139714549479e-05,0.012254374565827675
-0.8348348348348349,0.993176875,1.0993187500000003,0.1954402083333334,17.70427083333333,0.03400245256510348,0.026424687466623263,0.006767163515191625,0.008226831141926932,0.0001740874617578111,4.376210508203108e-05,0.011502593316208731
-0.8308308308308308,0.9931395833333335,1.0986270833333334,0.196489375,17.7035625,0.034653948433160275,0.026949279678776042,0.0069445992698166925,0.008491242704427165,0.00015749361574179585,3.9899715865013e-05,0.01304147526042243
-0.8268268268268268,0.9931016666666664,1.0979354166666664,0.19753895833333332,17.7028125,0.03530657082899369,0.027471443273914903,0.007122022302679886,0.008757064807725756,0.00014113117402144056,3.5960608191501665e-05,0.015429589843790836
-0.8228228228228229,0.9930641666666667,1.0972375000000003,0.19858812500000003,17.702229166666665,0.035986535260416286,0.02799152744231769,0.007299454985989726,0.00902666219531234,0.00012472064138515423,3.189500085678341e-05,0.01212419748259208
-0.8188188188188188,0.9930158333333332,1.0962395833333332,0.19974312499999994,17.701354166666672,0.03687752593315996,0.028653225681901047,0.007462208038771345,0.00940055487630223,9.712271668945306e-05,4.835297346035143e-05,0.01372733289900907
-0.8148148148148149,0.9929650000000002,1.0951020833333334,0.20094229166666674,17.7005,0.03788267707899329,0.029371862086414888,0.007618924325585332,0.009822052766058992,6.498632476645023e-05,7.345044810205288e-05,0.013341416666662553
-0.8108108108108107,0.9929131250000003,1.0939708333333333,0.20214166666666666,17.69960416666667,0.038881982482638744,0.03008751743055555,0.00777561734991416,0.010246454131944444,3.273984806970447e-05,9.853740256024308e-05,0.013595676649231336
-0.8068068068068068,0.9928614583333332,1.0928395833333333,0.2033404166666666,17.698729166666666,0.03985997843315947,0.030800695783159728,0.00793228732269799,0.010673418775173749,4.983720672743774e-07,0.000123670407303559,0.013735884982793323
-0.8028028028028029,0.9928097916666664,1.091695833333333,0.20453854166666666,17.697770833333337,0.040883540815972674,0.03151104747287329,0.008088952873261527,0.0111065429730903,-3.174005819939099e-05,0.0001488350215428169,0.017032530815868085
-0.7987987987987988,0.9927568750000001,1.0905645833333333,0.2057381249999999,17.696895833333333,0.04186055624565954,0.03221805308815106,0.008245626346775852,0.011538037433593884,-6.405791880169246e-05,0.00017399022874868485,0.01675286414939592
-0.7947947947947949,0.9927058333333334,1.0894312499999996,0.20693708333333338,17.69608333333334,0.04284371819010491,0.03292241854149301,0.008402333285736772,0.011973566299479182,-9.633384805182298e-05,0.00019920796087744794,0.014676326388553207
-0.7907907907907907,0.9926541666666663,1.0882979166666664,0.20813562499999996,17.695145833333328,0.04383056124566043,0.03362414493919272,0.008559006600332977,0.012411641261718842,-0.00012868280163429266,0.00022444776567804816,0.016188937066203835
-0.7867867867867868,0.9925997916666663,1.087235416666667,0.20932833333333342,17.69422916666667,0.044785815412325736,0.034318232197222166,0.008716731792717692,0.012848947288194273,-0.00015895786690720514,0.00024471250882506944,0.015920864149165936
-0.7827827827827827,0.9925447916666666,1.0862124999999996,0.21051625,17.693229166666665,0.045775738177084246,0.035005450152604166,0.008875371325214008,0.013288159463541782,-0.00018738929995104224,0.00026078011643364577,0.016724989149395242
-0.7787787787787788,0.9924916666666665,1.08518125,0.2117031249999999,17.692291666666666,0.04677957131510402,0.03569024519856778,0.009034027606504342,0.013735404850260508,-0.0002158425851210929,0.0002768502499576825,0.014273914930697629
-0.7747747747747749,0.9924360416666667,1.084175,0.2128910416666667,17.6913125,0.04773540270833321,0.03637190437808159,0.009192665054984839,0.01417614656770827,-0.0002442882176614586,0.0002929249152334633,0.014545360677118424
-0.7707707707707707,0.9923814583333336,1.0831583333333334,0.21407833333333334,17.690375000000003,0.04870969159722227,0.03705092553055557,0.009351321295135337,0.014623227597222038,-0.00027272254152951663,0.00030899832491215263,0.013549026041573597
-0.7667667667667668,0.9923145833333336,1.0814312499999996,0.2154585416666666,17.689124999999997,0.05017103485677188,0.03789961682287332,0.009639965511286144,0.015216816628906393,-0.00021720832961377528,0.0003522418648681764,0.017981734375098313
-0.7627627627627627,0.9922412500000001,1.0794291666666667,0.21691458333333327,17.687854166666668,0.051801424149305886,0.03881452187065976,0.009980852388086122,0.015872738741319448,-0.0001282092070694457,0.000406725085298611,0.022731645399233003
-0.7587587587587588,0.9921700000000001,1.0774208333333333,0.21837208333333333,17.686854166666667,0.05344351456597218,0.03972457072065972,0.010321786081227623,0.01653449299826376,-3.95461478663188e-05,0.00046154452007586826,0.01685635373274863
-0.7547547547547548,0.9920972916666667,1.0754250000000003,0.2198291666666666,17.68570833333333,0.05505065270833276,0.040630491649305586,0.010662691553697328,0.017199801770833384,4.84982061125011e-05,0.0005166638485479169,0.015720748264016038
-0.7507507507507507,0.9920250000000003,1.0734291666666669,0.22128583333333338,17.684583333333325,0.05664982414930475,0.04153245496597221,0.011003550065602993,0.017871373996527662,0.0001362155063350696,0.0005721170328503474,0.015720659722489927
-0.7467467467467468,0.9919531250000002,1.0714125000000003,0.22274187499999995,17.68335416666667,0.05827525484374951,0.04243022378815109,0.011344363654868218,0.018552820851562485,0.00022339636386458327,0.0006278547196713545,0.018152082899177913
-0.7427427427427427,0.9918804166666667,1.0693583333333334,0.22416041666666672,17.6821875,0.05994775493055515,0.043329940933159665,0.011704426501968014,0.019260107100694396,0.00032474299737847206,0.0006796833058637154,0.017328548177090397
-0.7387387387387387,0.9918081249999999,1.0672645833333332,0.22556916666666668,17.680958333333333,0.06168172582899367,0.044227134382638894,0.012069510238660671,0.019983017324652713,0.0004298340391671008,0.0007307181372342014,0.01996241493066009
-0.7347347347347348,0.9917360416666665,1.0651833333333334,0.22697687500000008,17.679687499999996,0.06336779972222173,0.045120977381901045,0.012434728287658086,0.0207100990312499,0.0005341628706180551,0.0007820500794471352,0.023441569010458352
-0.7307307307307307,0.9916637499999998,1.0630979166666668,0.2283847916666667,17.678625000000007,0.0650624029123259,0.0460105327687066,0.012799845241537731,0.0214435621141493,0.0006381517282730039,0.0008337408518325086,0.019134776041425994
-0.7267267267267268,0.9915922916666667,1.0610104166666663,0.22979270833333335,17.677416666666666,0.06675064572482703,0.04689654036349823,0.013165050742304328,0.022184834450954954,0.0007415753471701383,0.0008857330861475694,0.020606659722204768
-0.7227227227227226,0.9915193750000002,1.058927083333333,0.23120125000000002,17.676208333333335,0.0684275988498273,0.04777831533177084,0.013530075903974528,0.022929318007812505,0.0008446352468489582,0.0009381040582302081,0.020617289930612515
-0.7187187187187187,0.9914470833333331,1.0568354166666667,0.23260874999999992,17.6750625,0.07010931874565962,0.04865589859010417,0.013895116681144987,0.02368250144010417,0.0009471297572309044,0.0009907902832864584,0.019457287760360487
-0.7147147147147148,0.9913741666666661,1.0547562499999998,0.2340158333333333,17.67377083333334,0.0717580030859375,0.049530131415972234,0.014260204369984262,0.024439712192708435,0.0010490684104817688,0.0010437939575954863,0.023866197482448115
-0.7107107107107107,0.9912804166666666,1.0517479166666668,0.235520625,17.672395833333336,0.07383465312065951,0.050675118532942647,0.01471114762908923,0.02544938165755195,0.0011619049191137155,0.0010712030359096352,0.02205050998253455
-0.7067067067067068,0.9911783333333329,1.0484354166666672,0.23705520833333327,17.670937499999997,0.07603734374565851,0.051910724035373314,0.015191362373518166,0.026555632211371527,0.0012781049847717892,0.001090003782403082,0.021717871093812846
-0.7027027027027026,0.991076875,1.0451164583333334,0.2385910416666667,17.669416666666674,0.07822533852078939,0.05314062733641494,0.015671612559340582,0.027671242209939162,0.0013939885928632811,0.0011089499634335935,0.02379799305532515
-0.6986986986986987,0.9909752083333329,1.041796041666667,0.24012645833333335,17.667979166666665,0.08038184090099731,0.05436699234162323,0.01615176687275201,0.028796997875564112,0.001509647883570922,0.0011281004238176216,0.022303832899353893
-0.6946946946946948,0.990874166666667,1.0384862499999998,0.2416620833333333,17.666479166666665,0.0825067252276046,0.05558777081232639,0.016631913032874892,0.029931832645312573,0.0016246386270182297,0.0011474017662977435,0.02322218706598278
-0.6906906906906907,0.9907722916666669,1.0351658333333336,0.24319750000000004,17.665000000000003,0.08462336416597172,0.05680372599374997,0.017112073758070362,0.031077965581249867,0.001739434438643387,0.00116685766500724,0.022983333333286282
-0.6866866866866868,0.9906704166666667,1.0318429166666667,0.24473395833333325,17.663500000000003,0.08673352865815964,0.05801403963849833,0.01759229080401456,0.03223591529262154,0.001853740051053507,0.0011865012718132119,0.023892749999845364
-0.6826826826826826,0.9905670833333335,1.0285399999999998,0.2462814583333333,17.66195833333333,0.08873671840000075,0.05920773494787323,0.018060204656439146,0.03339341884583352,0.0019685921737249987,0.001206235002657205,0.026269498263957303
-0.6786786786786787,0.9904541666666667,1.0252910416666667,0.2478908333333333,17.660437500000004,0.09047202987808167,0.06032888474930556,0.018467438880881665,0.0345253742720486,0.0020867414509332044,0.0012256730899786457,0.02186397526025985
-0.6746746746746748,0.990342291666667,1.022040208333333,0.249500625,17.658687500000003,0.09218589588329018,0.06144527145794273,0.018874830379134774,0.03566887091236992,0.0022043367476005634,0.0012453217747225261,0.025547444010385334
-0.6706706706706707,0.9902302083333336,1.018792916666667,0.2511093750000001,17.657062500000002,0.09386307628315915,0.06255554012044268,0.019282086972101015,0.0368227974414061,0.002321617208692804,0.0012652171591233724,0.025643871093507187
-0.6666666666666667,0.9901177083333335,1.015542291666667,0.25271916666666666,17.655416666666664,0.09553010383641447,0.06365989779930555,0.01968939662823267,0.03798612333524304,0.0024382546988221806,0.001285309685194965,0.025220659722265282
-0.6626626626626626,0.9900052083333332,1.012294375,0.25432895833333324,17.653729166666672,0.09716843167669298,0.06476032261974833,0.02009680073211437,0.03915922607955741,0.0025546340333945303,0.0013056470225707461,0.02834650998249799
-0.6586586586586587,0.9898933333333333,1.0090454166666663,0.2559395833333334,17.65216666666667,0.09878776377066067,0.0658549296831597,0.020503986856031393,0.040342419827257,0.0026705757356112842,0.001326199431874132,0.02517863888874672
-0.6546546546546548,0.98977,1.0047177083333338,0.25740249999999987,17.650541666666665,0.1007902432280805,0.06719457799375009,0.021049604694286902,0.041630858414062555,0.002778639365621096,0.0013429459992906252,0.024628873263964124
-0.6506506506506506,0.9896291666666667,0.9988756249999998,0.2586627083333333,17.648895833333334,0.10330373578085983,0.06888110331766494,0.021789823622881354,0.04305687554934895,0.002876270355018959,0.001354126292754931,0.02605919748253882
-0.6466466466466467,0.9894906250000003,0.9930410416666661,0.25992208333333333,17.64725,0.1057361562322493,0.07056488559565975,0.022530248218935064,0.04449587028116336,0.002973485838984418,0.0013653479981188368,0.02623410416669003
-0.6426426426426426,0.9893502083333332,0.9872020833333336,0.2611812499999999,17.64560416666666,0.10809933832899232,0.07224560464843754,0.023270628738662636,0.04595257587239587,0.0030702050340212666,0.0013767279292252598,0.028695259982839616
-0.6386386386386387,0.9892102083333333,0.9813625000000004,0.26244125,17.643937500000007,0.11040368526041577,0.0739233402984375,0.024010965166709856,0.04742229046354152,0.00316653432614323,0.0013881785670216142,0.029386162760204115
-0.6346346346346345,0.9890706250000001,0.9755264583333334,0.26370062499999997,17.642375,0.11263604575829012,0.07559739704127602,0.02475134107592849,0.04890639656679696,0.003262414558573145,0.0013996748827997262,0.02722935937498505
-0.6306306306306306,0.9889304166666665,0.9696856250000002,0.2649610416666666,17.64075,0.1148037470016926,0.0772677297322483,0.025491651321873678,0.05040650337747404,0.0033579941504480485,0.0014113080739144531,0.028106104166568002
-0.6266266266266267,0.9887845833333335,0.9640154166666669,0.26620499999999997,17.6389375,0.11654594309565958,0.0789801063083333,0.026133484253732027,0.05182031767291656,0.0033908505381164047,0.0014014326264510416,0.028092204427025536
-0.6226226226226226,0.9886377083333332,0.958366875,0.26744895833333326,17.637104166666663,0.11815647456940093,0.08069397135308165,0.02676184517665266,0.05323306924674487,0.003415784712780468,0.0013886300135073782,0.029848280816054285
-0.6186186186186187,0.9884895833333331,0.9527212499999997,0.2686920833333334,17.635229166666665,0.1197263864651047,0.08240518935399305,0.027390141233638168,0.05465946750156242,0.0034411087697640624,0.001375710783935938,0.031400572482709777
-0.6146146146146145,0.9883427083333336,0.9470722916666666,0.26993437499999995,17.6335,0.12122574102391503,0.08411334986002607,0.028018455523590273,0.056103049535807414,0.0034666884456367193,0.0013626583592382811,0.029469416666643156
-0.6106106106106106,0.988195416666667,0.9414241666666664,0.2711779166666666,17.631645833333334,0.12265658008263935,0.08581837084565977,0.02864687097531603,0.057557389117014135,0.0034928418254374996,0.0013495471891979164,0.03048187456602136
-0.6066066066066067,0.9880477083333332,0.9357772916666666,0.2724208333333333,17.629770833333335,0.12402752706766529,0.08752105623263891,0.02927507522976,0.05902706205642366,0.0035193481376666665,0.00133631367,0.03305536414922017
-0.6026026026026026,0.9879004166666667,0.9301297916666668,0.27366479166666663,17.628062500000002,0.12533336232079018,0.08921945680203994,0.029903505781386234,0.060509974340581696,0.0035464214904694005,0.001322997854255859,0.02974582942692905
-0.5985985985985987,0.9877525,0.9244833333333337,0.2749072916666667,17.626229166666665,0.12657077472222167,0.09091598098849821,0.030531808835608975,0.0620075823090277,0.0035737004584166666,0.001309582115984375,0.03104536414946324
-0.5945945945945945,0.9876010416666664,0.9181570833333329,0.27590250000000005,17.62420833333334,0.12815007032482695,0.09282156049374994,0.031204947827449887,0.06344795698229183,0.003529116062973542,0.001309308190027917,0.033530623263573034
-0.5905905905905906,0.9874379166666666,0.9105916666666665,0.2764435416666666,17.622104166666663,0.13035802493055604,0.09511625993745661,0.03195973245224277,0.06477093965451408,0.0033532099658628483,0.0013331104080322482,0.03040307248272711
-0.5865865865865867,0.9872758333333332,0.9030277083333335,0.27698437499999995,17.61977083333333,0.13244262464891465,0.09741028100585941,0.03271463451121865,0.06610085126627607,0.0031780976385655407,0.0013568113881835939,0.03471744748281935
-0.5825825825825826,0.9871135416666666,0.8954616666666667,0.2775260416666666,17.617624999999997,0.13441902853055565,0.09970387953016495,0.033469382856830605,0.06744002651909728,0.0030039827172048607,0.0013804409621853298,0.03241435937508186
-0.5785785785785786,0.9869512499999997,0.8878979166666667,0.27806666666666674,17.6154375,0.13627958124565964,0.10199726222222218,0.03422422746449427,0.06878560263888883,0.002830806503042534,0.0014040403584722225,0.03261168359381372
-0.5745745745745745,0.9867875000000003,0.8803320833333333,0.27860812499999993,17.61316666666666,0.13802938138732657,0.10428917935065111,0.0349790644126275,0.07014024555182305,0.002658599709613717,0.001427493312858073,0.03531830555567694
-0.5705705705705706,0.9866256250000003,0.8727681249999999,0.27915000000000006,17.610999999999997,0.13966017498398464,0.10658048583333334,0.03573376840112896,0.07150240290625001,0.0024873735880768227,0.0014509264959375002,0.035595666666722536
-0.5665665665665667,0.9864635416666668,0.8652035416666664,0.27969041666666666,17.60877083333334,0.14117762315412385,0.10887306249149305,0.036488652103233064,0.07287419426310779,0.0023170557806006945,0.0014743170842569442,0.03598140581561893
-0.5625625625625625,0.9863006250000002,0.8576385416666668,0.2802320833333334,17.606562499999992,0.14258238184787297,0.11116289613732636,0.03724334055816769,0.0742538313884549,0.00214763186768012,0.0014976062137873258,0.036248600260876174
-0.5585585585585586,0.9861370833333334,0.8500731250000002,0.2807735416666667,17.604312500000006,0.14387047381940066,0.11345288496662322,0.03799806273598326,0.0756407080180988,0.0019792104317343743,0.001520873502043403,0.03818140234363909
-0.5545545545545545,0.9859749999999999,0.8425085416666668,0.28131437499999995,17.602020833333324,0.14504581555203977,0.11574326408502607,0.03875283968475728,0.07703648616888026,0.0018117720172087675,0.0015440056499570307,0.04198758289965099
-0.5505505505505506,0.9858041666666667,0.8347729166666666,0.281934375,17.599791666666665,0.14588709426649327,0.11803071652669271,0.03943060510287446,0.07846944447265627,0.00166891501562066,0.0015693431535872395,0.038791623263932706
-0.5465465465465467,0.9856247916666666,0.826895416666667,0.2826197916666667,17.5974375,0.14642396989565898,0.12031834502495664,0.040044256370186763,0.07993757294487835,0.0015466256681102423,0.0015965185349500865,0.03790176692706382
-0.5425425425425425,0.9854462500000002,0.8190177083333335,0.28330625000000004,17.595083333333328,0.14683603510308096,0.12260423537760415,0.040657796804284496,0.08141612270182286,0.0014251417272584642,0.0016235214446341146,0.037417493055784234
-0.5385385385385386,0.9852666666666668,0.8111397916666668,0.28399104166666667,17.59266666666667,0.14712473837495632,0.12489033825308157,0.041271413586203474,0.08290648229396691,0.0013046736460507336,0.001650501532427791,0.03849622222207927
-0.5345345345345345,0.9850931250000001,0.8029087500000002,0.2840166666666667,17.59022916666666,0.14848066417343708,0.12756974138888888,0.04178519820703852,0.08383678318749985,0.0010554996969505221,0.0016676085592708333,0.038629530816251645
-0.5305305305305306,0.9849210416666666,0.7946531250000003,0.28399875,17.587791666666668,0.1497807859277338,0.13027512666510416,0.04229255311977198,0.08473179748307283,0.0007994230697350253,0.001684186492860156,0.039375956597211825
-0.5265265265265264,0.9847495833333335,0.7866283333333334,0.284001875,17.58535416666666,0.1510287818638888,0.132879601663151,0.04265182228845551,0.08569878673854156,0.0006232132697670146,0.001691464340147266,0.040318832899515655
-0.5225225225225225,0.9845785416666665,0.7786808333333332,0.2840120833333333,17.583,0.15217699313263922,0.13544963652065978,0.04296164012246302,0.08669044260659733,0.0004739631106996531,0.0016956493186032992,0.039777666666680034
-0.5185185185185186,0.9844081250000002,0.7707335416666665,0.28402375000000013,17.580479166666663,0.15319834941662325,0.13801780110260403,0.04327135146713534,0.08768149424505206,0.00032521653309110205,0.0016997457798023437,0.04341893706600786
-0.5145145145145145,0.9842372916666666,0.7627845833333332,0.2840341666666666,17.578125,0.15409613776232678,0.1405879254993056,0.043581143720069014,0.08867374152673624,0.0001770614685156255,0.0017039571540104165,0.042438151041721994
-0.5105105105105106,0.9840670833333331,0.7548360416666666,0.28404500000000005,17.575645833333333,0.1548665085343317,0.14315718797499993,0.04389097523235593,0.08966551321145838,2.948934727035592e-05,0.0017081648928510423,0.046673541232621574
-0.5065065065065064,0.98389625,0.7468877083333334,0.28405666666666657,17.573312499999997,0.15551000114058144,0.14572639345555566,0.044200804373738044,0.09065698386319446,-0.0001175674349237932,0.0017122955479531945,0.04327111067726719
-0.5025025025025025,0.9837247916666664,0.7389387499999999,0.284066875,17.570937500000003,0.156029315415104,0.14829621886106775,0.04451054780804964,0.09164927013776047,-0.0002641147422639823,0.0017164757316183725,0.04194703776028064
-0.4984984984984986,0.9835543750000001,0.7309916666666667,0.28407791666666665,17.568541666666665,0.15641889159722233,0.15086577892899306,0.04482028878401219,0.09264245189930559,-0.00040998877060175446,0.0017206167379219157,0.04280203993056375
-0.49449449449449445,0.983384375,0.72304375,0.2840885416666667,17.566062500000005,0.15668398558593755,0.15343515882704,0.04513006908398723,0.09363343050130207,-0.0005554361489934899,0.001724767243440755,0.04553157942694952
-0.49049049049049054,0.9832135416666664,0.715095625,0.28409937499999993,17.56366666666666,0.1568215804391928,0.15600462845794263,0.04543976366248978,0.09462677987226564,-0.0007003467732286463,0.0017289211051578122,0.04594655555587224
-0.4864864864864864,0.9830425000000002,0.7071472916666668,0.28411,17.561270833333335,0.15683374955516483,0.1585742162333333,0.04574955998205122,0.09561988296458337,-0.0008445940631935767,0.0017330961947083336,0.04426671831595286
-0.4824824824824825,0.9828720833333332,0.6991981250000001,0.28412124999999994,17.558874999999997,0.1567209403298176,0.16114344863177088,0.046059333090544996,0.09661253806067713,-0.000988339452882291,0.0017372816659437507,0.04570040104187001
-0.4784784784784786,0.9826960416666664,0.6900889583333333,0.28329645833333333,17.5561875,0.1579859795864152,0.1637968666957899,0.046608779859661414,0.09737961716922733,-0.001129883550225261,0.0017231044646132813,0.04840546484376773
-0.47447447447447444,0.9825208333333334,0.6809197916666666,0.2824300000000001,17.55352083333333,0.15916011231662325,0.16645329509999993,0.04717007375375304,0.09812219823958318,-0.001266695425538195,0.0017084337448333333,0.05057302039944034
-0.4704704704704705,0.9823441666666665,0.6717518750000001,0.2815641666666666,17.550958333333337,0.16016608510065083,0.16910724504930552,0.047731026829766585,0.09884811810885422,-0.0013988133841510422,0.0016942254780347224,0.0478199149304146
-0.4664664664664664,0.9821679166666669,0.6625839583333334,0.2806977083333333,17.548291666666668,0.16100395649266475,0.17176004653641502,0.0482919932887775,0.09955732631740458,-0.0015262255104270838,0.0016804792460104166,0.04912624826380352
-0.4624624624624625,0.9819927083333332,0.6534160416666667,0.27983104166666667,17.545583333333333,0.16167247649266497,0.17441292145308157,0.048852827300879184,0.1002509917520398,-0.0016488767316328386,0.0016671862367744433,0.051255493055634815
-0.45845845845845856,0.9818158333333332,0.644247083333333,0.2789645833333333,17.54304166666667,0.16217548728316,0.1770623029123265,0.04941344552103488,0.10092892250086821,-0.0017668176642782116,0.0016543337736827258,0.04877241493039719
-0.4544544544544544,0.9816581250000002,0.635316875,0.2779227083333334,17.5404375,0.16328746834023455,0.1798000098593316,0.05004325691252653,0.1013037217834635,-0.0018867402972895316,0.0015729301669177224,0.051385641927083725
-0.4504504504504505,0.9815066666666666,0.6264645833333333,0.2768220833333334,17.537979166666663,0.16449816749565965,0.18256495084565963,0.05069563104368866,0.10156556057378474,-0.0020031324189911026,0.0014695122669487418,0.05137008289955247
-0.4464464464464464,0.981353958333333,0.6176129166666667,0.2757227083333333,17.5354375,0.16555261849982633,0.18532719644266496,0.05134782973037954,0.10180759391501742,-0.0021137502891558154,0.0013668200176030825,0.05134835026046858
-0.44244244244244246,0.981202708333333,0.608760625,0.274621875,17.53289583333333,0.16644883478294248,0.1880874091048177,0.0519998744050611,0.10203164073632814,-0.002218455857414062,0.0012648714988411462,0.053188697482823954
-0.43843843843843855,0.9810497916666668,0.5999087500000002,0.27352125,17.530479166666662,0.16718928334010397,0.19084466746510415,0.05265151418111379,0.10223512548072913,-0.002317435752538125,0.0011635991164597919,0.050841853732777054
-0.4344344344344344,0.9808985416666666,0.59105625,0.27242062499999997,17.52791666666667,0.16777459266927086,0.19359887807460935,0.05330304187522027,0.102419295298177,-0.0024104475356694004,0.0010630871116302481,0.05234565972216387
-0.4304304304304305,0.9807464583333335,0.5822047916666667,0.2713204166666667,17.525416666666665,0.16820070556037314,0.19635210649982637,0.053954414401072466,0.10258324500633675,-0.0024977820152286027,0.0009633035567551218,0.052687326388991096
-0.42642642642642636,0.9805943749999996,0.5733520833333334,0.27022020833333327,17.522875,0.1684732218706596,0.1991020806749566,0.05460548693974471,0.102728680593316,-0.002579206390986545,0.0008642220727253043,0.05447673437498679
-0.42242242242242245,0.9804499999999999,0.5646658333333331,0.2690983333333334,17.52047916666666,0.16864562166597252,0.20180067033055563,0.055193342480179715,0.10293707369305555,-0.002609450393544303,0.0007562790566169443,0.05551810373276567
-0.41841841841841854,0.9803072916666663,0.5560316666666665,0.26796770833333333,17.518208333333337,0.16868857733055576,0.20448059895724824,0.05576100695960585,0.10315355185590294,-0.002620191240181943,0.0006460287536449658,0.05404345659707133
-0.4144144144144144,0.9801647916666663,0.5473974999999999,0.2668370833333333,17.515812499999996,0.16858264366041692,0.20716005429149292,0.056328482581695996,0.10335029767604173,-0.0026259587083906234,0.0005363520971692712,0.056937464843883845
-0.4104104104104105,0.9800231249999999,0.5387629166666666,0.26570666666666676,17.51345833333334,0.16832701962482638,0.20983559228888887,0.05689581213395417,0.10352897628888888,-0.0026266859708315975,0.00042737730211111027,0.05669387326366859
-0.40640640640640635,0.9798814583333334,0.530066875,0.2645170833333334,17.511187499999995,0.16819077469440108,0.21247154595815965,0.05742603034515955,0.103690547920052,-0.002601283807352864,0.0003336698810234371,0.054979006510507133
-0.40240240240240244,0.9797454166666669,0.5211025000000001,0.2630722916666666,17.50883333333333,0.16905801782708324,0.21494755269058155,0.05779744555800521,0.10384445446510418,-0.0024808516823385416,0.0003034612654500867,0.055755305555578616
-0.3983983983983985,0.9796095833333331,0.5121372916666667,0.26162729166666665,17.5064375,0.16976456115099836,0.217419910255165,0.0581688882184157,0.10397236575308155,-0.002357968556790365,0.00027365400998046927,0.05527105859363246
-0.3943943943943944,0.9794735416666666,0.5031733333333335,0.2601835416666667,17.504020833333332,0.17030930495555546,0.21988848297912325,0.058540169005088606,0.10407383006111104,-0.002232790264844444,0.0002442248020582474,0.05758799956601024
-0.3903903903903905,0.9793372916666666,0.4942089583333334,0.2587389583333333,17.501562500000002,0.17069375550308172,0.22235102644058172,0.05891153982096696,0.10414993058849825,-0.002105175907135852,0.0002152048847183154,0.06031005859375682
-0.38638638638638634,0.9792014583333336,0.4852447916666666,0.25729375000000004,17.49925,0.17091749216037327,0.22481117621093744,0.05928283413290144,0.10420100621744784,-0.001975201043117405,0.00018653455555078,0.057499437500041495
-0.3823823823823824,0.9790652083333335,0.47628041666666654,0.2558491666666667,17.496895833333337,0.17098092303315984,0.2272655789159722,0.059654071123656525,0.1042250939628472,-0.0018428144016359386,0.00015830394164270656,0.056761197482558146
-0.3783783783783783,0.9789295833333335,0.46731624999999993,0.25440562499999997,17.49447916666666,0.17088323081927093,0.22971652796835942,0.060025230423845395,0.1042227423460937,-0.0017080884379817702,0.00013039328176432273,0.05840702039949974
-0.3743743743743744,0.978794375,0.4583535416666668,0.25296020833333344,17.492125000000005,0.17062765584162326,0.23216259133328987,0.06039715268697462,0.10419604260967866,-0.0015710011374138473,0.00010293514932920933,0.0572296510414958
-0.37037037037037046,0.9786741666666668,0.449774375,0.25146416666666666,17.489729166666667,0.17086446992669269,0.23450764788263884,0.06087715498110552,0.10415098660260422,-0.0014663945534027355,7.277387849322927e-05,0.06333200998261646
-0.3663663663663663,0.9785558333333334,0.44119500000000006,0.24996854166666668,17.48752083333333,0.17095238864166667,0.2368478115103732,0.06135725482711416,0.10408137925937504,-0.0013605247971874993,4.2855311098091145e-05,0.06244843706605252
-0.3623623623623624,0.9784370833333335,0.4326156250000001,0.24847229166666673,17.485291666666672,0.1708933043391927,0.2391844369405816,0.061837408653492805,0.103986587578776,-0.0012535769570494804,1.313089426440827e-05,0.06228366493030535
-0.3583583583583583,0.9783168749999996,0.42403645833333314,0.24697708333333332,17.483083333333337,0.17068745700412344,0.241515028641493,0.06231753337165064,0.10386271229383691,-0.001145449070106336,-1.6392158683160634e-05,0.06096382638878595
-0.35435435435435436,0.978199375,0.41545375,0.24547270833333334,17.480749999999993,0.1703721399442708,0.24383710779683168,0.06280001300890499,0.1037168178002604,-0.0010362750293767783,-4.632263061563752e-05,0.06442110416691094
-0.35035035035035045,0.9780872916666667,0.40675958333333323,0.24372416666666663,17.47858333333333,0.1711170580331599,0.24597269724930546,0.06335925871748242,0.10357619285173612,-0.0009259049200759553,-9.47762348654515e-05,0.06141632638895089
-0.3463463463463463,0.9779743750000002,0.3980635416666665,0.2419752083333333,17.47635416666667,0.17171291679579004,0.2481019568853732,0.0639184665380791,0.1034061999086372,-0.0008139598671786014,-0.0001428762909122831,0.06100337456575744
-0.3423423423423424,0.9778616666666665,0.38937,0.24022583333333336,17.4740625,0.17215537809999995,0.25022509066597226,0.06447759500702635,0.10320410060833324,-0.000700309846945833,-0.00019065369884062495,0.061931412760429794
-0.33833833833833826,0.9777502083333333,0.38067541666666677,0.23847604166666667,17.47179166666667,0.17244706047899303,0.2523427192176649,0.06503683125713768,0.1029736584735243,-0.0005851086862427557,-0.0002381018297965237,0.06337095659705483
-0.33433433433433435,0.977638125,0.37198041666666654,0.23672666666666667,17.469541666666665,0.17258765294982653,0.2544544436222222,0.06559594677702334,0.10271294089722231,-0.0004683119475216166,-0.0002851878341625009,0.06303062326395548
-0.33033033033033044,0.9775260416666668,0.36328625000000003,0.2349779166666667,17.467312500000002,0.17257601722760427,0.25655975367899303,0.0661550857646686,0.10242075382135415,-0.0003498704383315121,-0.0003320715281769969,0.0621606940102879
-0.3263263263263263,0.9774137500000003,0.35459145833333344,0.23322854166666673,17.465041666666668,0.17241406434370649,0.25865840568537335,0.06671418764947681,0.1020976929521267,-0.00022982585158819614,-0.0003785206252784729,0.06294458159703709
-0.3223223223223224,0.9773060416666665,0.34625833333333333,0.23139875000000001,17.46291666666666,0.1720478749305555,0.26088878516510416,0.0671220272067543,0.10171812948958328,-6.269152768749843e-05,-0.0003527101862531234,0.06508315972234868
-0.31831831831831825,0.9771991666666664,0.33795979166666673,0.22956104166666666,17.46097916666667,0.17153963754995663,0.263126103148915,0.06751478217479723,0.10130655651688371,0.00010962947592196067,-0.000319653488743143,0.06170654123246777
-0.31431431431431434,0.977093125,0.3296625,0.22772354166666667,17.458854166666665,0.17089221942708335,0.26535657190412326,0.06790761797283591,0.10086287961197916,0.00028274653835937526,-0.0002863779917651906,0.06549452039934067
-0.3103103103103104,0.9769845833333332,0.3213654166666666,0.22588562499999998,17.456895833333327,0.17010656063732643,0.267580476085026,0.06830042840576875,0.10038921366953124,0.00045667813925234215,-0.00025296062102513127,0.06303786414952128
-0.3063063063063063,0.9768785416666664,0.3130679166666667,0.2240479166666667,17.454874999999998,0.1691843128873265,0.2697964893706596,0.06869331704612135,0.09988507716232636,0.0006311847811866335,-0.00021941060960503525,0.06129706770838084
-0.3023023023023024,0.976776875,0.30477145833333336,0.22217875,17.452854166666665,0.16850602485203978,0.27191451971510416,0.06909614998887297,0.09943334168515627,0.0007740818321659315,-0.00021435736876484275,0.06288143706592564
-0.29829829829829824,0.9766837499999995,0.29647979166666655,0.22024666666666662,17.450875,0.16841035813329003,0.2738503641555556,0.0695181213642756,0.0991071474847223,0.0008552383782983101,-0.00026348237729583346,0.06237840104159886
-0.2942942942942943,0.9765914583333335,0.28818770833333324,0.21831458333333334,17.448875,0.1681782614322484,0.27577999270399306,0.06994010303878027,0.09874879553342018,0.0009351998428189256,-0.00031284820352951346,0.06426123437495335
-0.2902902902902904,0.9764981249999999,0.2798958333333333,0.21638208333333328,17.446916666666663,0.16780748914930554,0.2777023356789931,0.07036205223508982,0.09835784813368054,0.0010138830373433165,-0.00036252164615436545,0.06301549305567278
-0.2862862862862863,0.9764045833333334,0.27160333333333336,0.2144502083333333,17.444958333333332,0.16729912932222218,0.2796165248124566,0.07078390495933527,0.09793440024930554,0.001091322343749653,-0.00041251975710679184,0.06217874826393199
-0.28228228228228236,0.9763122916666663,0.2633104166666666,0.2125191666666667,17.442979166666664,0.16665449947482644,0.28152331213263887,0.07120583145874838,0.09747940634201391,0.0011675434918052099,-0.00046277156498708344,0.06289445789934689
-0.2782782782782782,0.9762189583333333,0.2550185416666667,0.21058708333333334,17.440895833333332,0.16587033507287324,0.2834226636664931,0.07162772518582776,0.09699284744782982,0.00124247250657557,-0.0005133344766835471,0.0672358641493247
-0.2742742742742743,0.9761358333333335,0.2471206250000001,0.2084781250000001,17.439104166666667,0.16497223003294265,0.28531624639648423,0.07205013866942085,0.09649763045117182,0.0012151277939965353,-0.0005357631400329434,0.06535419748269078
-0.2702702702702702,0.9760575000000004,0.23935687500000005,0.20630854166666665,17.437375000000003,0.16395599472356756,0.2872001189687065,0.07247277087098222,0.09597550718085937,0.0011533212888749985,-0.0005486154414861116,0.06545310937485738
-0.26626626626626626,0.9759781249999996,0.23159125,0.20413916666666665,17.435687499999997,0.16282111792343756,0.2890751172993056,0.07289534041961868,0.09542253021770833,0.0010912890276674465,-0.0005614568545838549,0.06284306901062564
-0.26226226226226235,0.9758995833333336,0.22382708333333326,0.2019704166666666,17.43391666666667,0.16156497843315978,0.290939825791493,0.07331795167843297,0.09483334238454863,0.0010292850357886299,-0.0005743452383620658,0.06396632638882238
-0.2582582582582582,0.9758227083333333,0.21605416666666663,0.19978083333333338,17.432229166666676,0.16025851373263886,0.2927774102993055,0.07374162142157786,0.09421735187152776,0.0009588377746484345,-0.0005878076278723958,0.0619696141490067
-0.2542542542542543,0.9757581249999997,0.2081952083333333,0.19737458333333335,17.43083333333334,0.15955017189370668,0.2944241071873265,0.07417603442125323,0.09363380750321185,0.0008052007199359815,-0.0006059457232834197,0.06146597222203809
-0.25025025025025016,0.9756939583333334,0.20033749999999997,0.1949685416666667,17.429333333333332,0.15871717776041666,0.29606101776037336,0.07461056104825368,0.0930125731171875,0.0006534611051742191,-0.000623575253788616,0.06354788888893381
-0.24624624624624625,0.9756293750000004,0.19247916666666673,0.19256312500000006,17.427895833333334,0.15776177039930556,0.29768360955690104,0.07504503719489601,0.09235227683593747,0.0005036527919618065,-0.0006405670637484372,0.06282182248253321
-0.24224224224224233,0.9755647916666667,0.18462041666666662,0.19015749999999998,17.42652083333334,0.1566825934164931,0.2992965835270833,0.0754795452982369,0.09165387645104167,0.0003557868265308161,-0.0006569579083098958,0.06116331206584391
-0.2382382382382382,0.9755006250000001,0.1767620833333333,0.187751875,17.42504166666666,0.15548099922899308,0.30089694176731774,0.07591397931228855,0.09091923325859373,0.00020991033255579107,-0.0006727605913225217,0.06250624826407147
-0.23423423423423428,0.9754362499999999,0.1689039583333333,0.18534687500000005,17.423687500000003,0.15415541119266502,0.3024865359277344,0.0763484045476845,0.09014549164778649,6.598385565125854e-05,-0.0006879727079785161,0.05948890234355986
-0.23023023023023015,0.9753710416666665,0.16104625000000003,0.1829410416666666,17.42222916666667,0.15270493869427082,0.30406382527391496,0.07678269447211973,0.08933507293515623,-7.601204063276026e-05,-0.0007026176566207375,0.06072253081578083
-0.22622622622622623,0.9753066666666665,0.15318708333333333,0.18053520833333336,17.420729166666664,0.15113184249982642,0.3056299552187067,0.07721714109493161,0.08848625466310761,-0.00021609709891759715,-0.0007165632871565414,0.06257030164937305
-0.22222222222222232,0.9752470833333332,0.14564187499999998,0.17797791666666665,17.419458333333335,0.14963344424648445,0.30719469451232645,0.07767221155073313,0.0875515875080729,-0.0003367884591365878,-0.0007304917581431419,0.05851303993046031
-0.21821821821821819,0.9751956250000001,0.13847458333333335,0.17527958333333335,17.418270833333338,0.14867249810399302,0.30851310933315973,0.07809046717753747,0.08660733689774307,-0.0003771816483934034,-0.0007188598589225698,0.05842450998255799
-0.21421421421421427,0.9751422916666669,0.13120847916666667,0.17256375000000002,17.417020833333336,0.14756495999477034,0.30984362718593744,0.07841569433996082,0.08560190196986986,-0.00041439075995594523,-0.0007120148432421873,0.05905195789921436
-0.21021021021021014,0.9750897916666666,0.12394231250000004,0.16984791666666665,17.41577083333333,0.146351844838819,0.3111596018706597,0.0787410326458486,0.084557531435026,-0.00045030026260494793,-0.0007047297565364582,0.06009294748264438
-0.20620620620620622,0.9750360416666668,0.11667622916666669,0.1671345833333333,17.414604166666667,0.14503311588078077,0.31245998938732644,0.07906635602044443,0.08347226288665796,-0.0004849430266934884,-0.000697030963494792,0.05864505164936418
-0.2022022022022023,0.9749835416666666,0.1094101458333333,0.16441937499999998,17.413375,0.14360816998872875,0.31374689412460943,0.07939132846598436,0.08234810220342448,-0.0005183328875917102,-0.0006888370004283854,0.059162776041716825
-0.19819819819819817,0.9749314583333327,0.10214431250000001,0.16170354166666667,17.412208333333336,0.14207966442390235,0.3150186312791233,0.07971660096613177,0.08118479874097657,-0.0005505329375209646,-0.0006800837260125879,0.056875956597139066
-0.19419419419419426,0.9748783333333333,0.09487785416666668,0.15898875000000004,17.410958333333333,0.14044277612206207,0.3162746607067709,0.08004177489385492,0.07998167606335937,-0.0005814157828435762,-0.0006709336228854167,0.05873824826392138
-0.19019019019019012,0.9748256250000003,0.0876112708333333,0.15627374999999993,17.409812500000005,0.13870114022296837,0.31751664006093744,0.08036680777710059,0.07873957483127604,-0.0006110182986450903,-0.0006613163580757802,0.056137048177049564
-0.1861861861861862,0.9747856250000001,0.08072127083333334,0.15341685416666664,17.4088125,0.13748032643505165,0.3186099355242705,0.0807248859946252,0.0776280590644145,-0.0006212184271892321,-0.0006526556254668876,0.05616400651041431
-0.1821821821821823,0.9747556249999997,0.07415645833333333,0.15043458333333332,17.407999999999998,0.13670769468745655,0.3195729778039931,0.08111146582061697,0.07662494992248264,-0.0006164778975008162,-0.0006455119513739927,0.055702666666718414
-0.17817817817817816,0.9747268750000003,0.06759239583333333,0.14745131250000001,17.407166666666665,0.13585147635884337,0.320517902108694,0.08149753952605164,0.07558328751935545,-0.0006132784188483722,-0.0006391680523260288,0.054715305555589566
-0.17417417417417425,0.9746966666666662,0.061027979166666656,0.1444702291666667,17.406395833333335,0.1349091274254996,0.3214439778845309,0.08188427515868074,0.07450156553087978,-0.0006114736237975866,-0.0006334422891315459,0.05300909331594994
-0.1701701701701701,0.9746670833333336,0.054463312500000007,0.14148758333333333,17.40560416666667,0.13387895592486068,0.32235313876249305,0.08227081740269586,0.07338124253404689,-0.000611303297231354,-0.000628398317675972,0.05098525998243986
-0.1661661661661662,0.9746379166666669,0.047898937499999995,0.13850643750000002,17.404750000000003,0.13276340011970442,0.32324388343772525,0.08265700071247947,0.07222156380683982,-0.0006125201006314589,-0.0006240397177231252,0.05176077083325481
-0.16216216216216228,0.9746091666666672,0.04135158125,0.13551789583333332,17.403999999999996,0.13151442172812466,0.3241546915755726,0.08300111726283207,0.07099278738628555,-0.000611486819378994,-0.0006230413140335839,0.04932566666678895
-0.15815815815815815,0.9745793750000001,0.03485493958333334,0.132510625,17.40310416666666,0.13004242485330894,0.3251565592621093,0.0832184909409296,0.06963503767147528,-0.0006004559397049113,-0.0006304970691507817,0.05196536414945285
-0.15415415415415423,0.9745552083333338,0.028698324375,0.12945133333333333,17.402458333333332,0.12869411451140056,0.32616547729822226,0.08341244346925995,0.0682779844785571,-0.0005457945714457733,-0.0006272053984590277,0.050485623264023616
-0.1501501501501501,0.9745391666666666,0.023127278125,0.12630381250000003,17.401979166666667,0.12763262900652886,0.32719755528129824,0.0835667355299958,0.06695345743339798,-0.00041512421667436227,-0.0006053055195361983,0.04841274956589814
-0.14614614614614618,0.9745231249999998,0.017542553125,0.12314716666666668,17.401416666666663,0.12652100882985656,0.3281949836753056,0.08372486608635976,0.0655926426198901,-0.0002864466516845753,-0.0005844028896698607,0.04986465972245924
-0.14214214214214227,0.9745070833333335,0.011867371458333331,0.11993914583333333,17.400854166666665,0.1254045821613366,0.3290610596301038,0.0839144209897322,0.06418663760400063,-0.0001608463018796347,-0.000565024851133369,0.051107603732702955
-0.13813813813813813,0.9744891666666667,0.006192101666666667,0.1167313541666667,17.400374999999993,0.12422540787694968,0.32990545762108303,0.0841035345638341,0.06274433342064564,-3.761837022924694e-05,-0.0005469964034893883,0.05028319270860493
-0.13413413413413422,0.9744733333333332,0.0005168039583333342,0.11352260416666665,17.39991666666666,0.12298154541366865,0.3307307433432183,0.08429322880779291,0.06126545606880634,8.330490802112948e-05,-0.0005302438425597868,0.047691659722488566
-0.13013013013013008,0.9744556250000002,-0.00515832875,0.11031420833333333,17.39945833333333,0.12167303747784028,0.3315347337731233,0.08448250336470241,0.05975024528571266,0.00020185172960502396,-0.0005148622236741153,0.04509970659734108
-0.12612612612612617,0.9744393750000001,-0.010833549999999999,0.10710562500000002,17.398937499999995,0.12030157169439754,0.3323188017600261,0.08467152631543738,0.058198646643718724,0.0003180220606338541,-0.0005008165407747404,0.045098871093955495
-0.12212212212212203,0.9744229166666667,-0.016290699791666665,0.10388210416666666,17.398416666666666,0.11904550893363113,0.3330633001005726,0.08487920400036936,0.056636645506039154,0.00044638281867279687,-0.0004871970260015622,0.04572249305567766
-0.11811811811811812,0.9744093749999996,-0.021003475729166665,0.10060939583333332,17.397958333333335,0.11835647900729428,0.33372629113671837,0.08514821691414648,0.055130834503511555,0.000621980198712204,-0.0004719013306370692,0.04687916493060129
-0.1141141141141142,0.9743964583333334,-0.025716291874999995,0.09733722916666669,17.397583333333333,0.1176226723321998,0.3343654638181557,0.0854176157804861,0.05359419426222043,0.0007957911602063531,-0.00045779168309663853,0.04513582638890057
-0.11011011011011007,0.9743827083333335,-0.030429049375,0.09406433333333335,17.397187500000005,0.1168444479541338,0.33498398452788886,0.08568662872363775,0.05202660074342646,0.0009678366174470229,-0.000445008017396666,0.043075423176901495
-0.10610610610610616,0.9743685416666668,-0.03513464583333334,0.09079237500000002,17.39677083333333,0.11601809832883285,0.335579036308526,0.08595277112336946,0.05042368710665887,0.0011380098348486977,-0.0004331004653234379,0.04215623914939215
-0.10210210210210202,0.9743462500000003,-0.039486824999999996,0.0875804375,17.396187500000003,0.114988644818086,0.3360288336339753,0.0860748573305327,0.04856491924231928,0.0013028489362560416,-0.0004054709382557298,0.04453546484364779
-0.09809809809809811,0.9743239583333335,-0.043838804166666655,0.08436836458333334,17.395791666666668,0.11392053424923665,0.3364584373908671,0.08619704475112834,0.04667833737949734,0.0014654629864623838,-0.0003794178199973228,0.04059895659713675
-0.0940940940940942,0.9743014583333337,-0.04819095833333333,0.08115663125000001,17.395229166666667,0.11281465236824825,0.3368656845374849,0.08631881319891203,0.044763786668375785,0.0016259131883473966,-0.0003550380593780555,0.04204390581600137
-0.09009009009009006,0.9742787500000003,-0.05254308333333333,0.07794441854166666,17.394749999999995,0.11167114106049307,0.3372540426182014,0.08644061997212171,0.04282129424546967,0.0017841624803147393,-0.0003322368757585826,0.040589104166940615
-0.08608608608608614,0.9742577083333334,-0.05664358333333333,0.07470743541666665,17.39420833333333,0.11062504613382637,0.33765817409346466,0.08656212059686925,0.040925946843643576,0.0019393354472403647,-0.00030520991351959056,0.04276645659734868
-0.08208208208208201,0.97424,-0.06005302083333334,0.0714016125,17.393999999999995,0.1099221971887912,0.3381480597324,0.08668287218744762,0.03921248877299609,0.0020895130967816143,-0.00026425212067166843,0.03459733333352233
-0.0780780780780781,0.9742216666666667,-0.06346243749999998,0.06809551666666668,17.39339583333333,0.10919681069322529,0.33861591727656637,0.08680313961038655,0.037476436637155205,0.002236733320921353,-0.0002262259787665035,0.04165638498272983
-0.07407407407407418,0.9742039583333332,-0.06687195833333333,0.06478914583333333,17.393041666666665,0.10844789118866492,0.3390627832488537,0.08692273537930058,0.03571802081061892,0.002380930863736901,-0.00019102339430688894,0.038143248263907026
-0.07007007007007005,0.9741858333333332,-0.07028131250000001,0.061483439583333334,17.39258333333333,0.10767570377994401,0.3394864533236693,0.08704253414130982,0.03393693266426446,0.0025222221181345835,-0.00015881014162740247,0.03991999305560512
-0.06606606606606613,0.9741706249999998,-0.07362475,0.05821621875000002,17.392249999999997,0.10695318785410418,0.33983045520778565,0.08713789141541402,0.03224011955141407,0.0026682459554282292,-0.0001307319250975398,0.03797327083344726
-0.062062062062061996,0.9741581250000002,-0.07687952083333334,0.055001956249999984,17.391833333333334,0.10630570594310369,0.3400754098086732,0.0872014563344454,0.030664906333062635,0.0028222770890106857,-0.00010684444338999748,0.04079997222225984
-0.05805805805805808,0.9741441666666667,-0.08013454166666668,0.05178744374999999,17.391541666666665,0.10563658023187325,0.34030097733650727,0.08726483086689744,0.029068643068994527,0.0029742154116791505,-8.499099401382856e-05,0.0392784565973443
-0.05405405405405417,0.9741322916666668,-0.08283654166666668,0.048500695833333336,17.391270833333333,0.10494377403137324,0.3406016408370157,0.08723520447628053,0.027420780327926907,0.003110131564429322,-5.8825910913296656e-05,0.03974046831604028
-0.05005005005005003,0.9741241666666668,-0.0847635,0.045113435416666674,17.391208333333335,0.10423523240108334,0.34101686127823966,0.08707585084630162,0.025714601641273954,0.0032248761931584374,-2.640953364354468e-05,0.036289373263855396
-0.04604604604604612,0.9741154166666668,-0.08669047916666665,0.04172596791666666,17.3910625,0.10351846915518706,0.3414076936014174,0.08691582910547571,0.023995329235722125,0.0033380823002008377,3.447156760307537e-06,0.03615345442716489
-0.04204204204204198,0.9741068749999999,-0.08861708333333333,0.03833849999999999,17.3909375,0.10279490837482635,0.3417768260844166,0.08675613921936799,0.02226308896604167,0.003449775139987588,3.054885397197913e-05,0.03362620442703701
-0.03803803803803807,0.9740995833333329,-0.09054470833333333,0.03495100979166667,17.390687500000002,0.1020629891261649,0.3421223852478762,0.08659542720100996,0.020517690445875272,0.003559957720982492,5.4994796619135365e-05,0.03711327734373526
-0.034034034034034155,0.9740906249999997,-0.09247218750000001,0.031563529166666666,17.390520833333333,0.10132424870563146,0.34244561862654505,0.08643504713472738,0.01875928608726172,0.0036686292018667313,7.675619118392201e-05,0.03666014539930984
-0.03003003003003002,0.9740831249999999,-0.09439931249999998,0.028176064264583328,17.390354166666665,0.10057810313286068,0.3427446510692248,0.08627406156622346,0.016987845845532482,0.0037757425423337763,9.576098170156184e-05,0.03599862456599112
-0.026026026026026106,0.974075416666667,-0.09585277083333332,0.024855344791666668,17.39033333333334,0.09992135049023913,0.34296804516862067,0.08594102600735778,0.015227878126632436,0.003911090757888668,0.00011118854563440928,0.034848222221853575
-0.02202202202202197,0.9740727083333337,-0.09636737499999999,0.02148891395833333,17.390208333333337,0.0996456415356094,0.3431888515768913,0.08578021184972427,0.013408992313098772,0.003991396081113203,0.00014453326094834853,0.034612456597074015
-0.018018018018018056,0.974070416666667,-0.09682641666666665,0.01811939479166667,17.39012500000001,0.09939447836882637,0.3433871041990504,0.08563073815384056,0.011583729819845743,0.00406801426342276,0.00017730364638983095,0.03396915104144682
-0.01401401401401392,0.9740679166666668,-0.09728604166666666,0.014749877083333333,17.390041666666672,0.0991396760968316,0.34356473279269334,0.08548082560279657,0.009755356948174048,0.004144390868019097,0.00020828795361383797,0.03311749826366395
-0.010010010010010006,0.974066875,-0.09774533333333334,0.011380335208333333,17.389854166666673,0.09888541231155554,0.3437188213038793,0.08533089077410264,0.007923846116716943,0.0042205226839241656,0.00023744537808554557,0.036722062065848604
-0.006006006006006093,0.9740631250000001,-0.09820479166666667,0.008010811458333333,17.38979166666667,0.09863161056037328,0.3438497852331123,0.08518064133501184,0.006089309237013238,0.0042964091425326005,0.0002646647394298086,0.034937456597162964
-0.002002002002001957,0.9740608333333335,-0.09866472916666667,0.004641309791666666,17.389729166666665,0.09837743788513499,0.34395824991008456,0.08503066092560561,0.004251642531906724,0.004372052795900205,0.0002901519636220585,0.03356950998272623
0.002002002002002179,0.9740625000000002,-0.09841514583333333,0.001271286541666667,17.3896875,0.0983539382372704,0.34405796716386233,0.08488026106478833,0.0024859709337274123,0.00438415082591487,0.00030043466143888124,0.033560319010348394
0.006006006006006093,0.974061875,-0.09748762499999997,-0.0021120785416666684,17.3896875,0.09855372547185937,0.3440190807909005,0.08473787681267085,0.0006540443124927863,0.004334964193597475,0.0003050175655012937,0.03460198567711359
0.010010010010010006,0.9740625000000002,-0.0965552083333333,-0.005495381249999998,17.389708333333335,0.09876669591037325,0.3439508424515838,0.08460126621529736,-0.0011946899731315095,0.00428418787024835,0.00030732556554239395,0.03512741493057092
0.01401401401401392,0.9740627083333334,-0.09562341666666667,-0.00887871041666667,17.38975,0.09897795385165975,0.3438580435013371,0.08446508349369096,-0.0030371099173022572,0.0042337780326187156,0.00030821675928395753,0.03451160416670973
0.018018018018017834,0.9740627083333336,-0.0946904583333333,-0.01226187916666667,17.389770833333333,0.09918794626728998,0.343742771319302,0.08432878725991845,-0.004873200041652952,0.004183811940279464,0.0003076278287883087,0.034203697482610096
0.022022022022022192,0.9740627083333332,-0.09375866666666666,-0.015645323958333332,17.389729166666665,0.09939593742488895,0.3436048071715722,0.08419216897575955,-0.006703022838901389,0.004134225304437779,0.00030557766515675863,0.03565284331602925
0.026026026026026106,0.9740635416666668,-0.092826625,-0.019028672916666663,17.389770833333337,0.09960232185777602,0.3434443679403639,0.08405570784834032,-0.008526584151749738,0.004085041658127657,0.0003020601001927953,0.03691203081581307
0.03003003003003002,0.9740624999999999,-0.09107935416666664,-0.022370395833333334,17.38989583333333,0.09979469707791622,0.3434362320569266,0.08381357043919814,-0.010331519746619357,0.004005946085651332,0.00031196912843392793,0.03568957248279503
0.03403403403403393,0.9740631250000001,-0.08907760416666664,-0.02569922708333335,17.389999999999997,0.09997680543592666,0.3434622580606526,0.08353872496309007,-0.012120102244185114,0.003918420402729059,0.00032469722307246196,0.036650000000065575
0.03803803803803785,0.9740631249999999,-0.08707639583333332,-0.029027834166666655,17.390125,0.10015053462200998,0.34346488484359255,0.08326355658274141,-0.013895451678081022,0.003832027177936932,0.00033550972677965393,0.03646915104161508
0.042042042042042205,0.9740631249999998,-0.08505068749999999,-0.032389171875000004,17.390166666666666,0.10037783888911066,0.343427399878585,0.08298453372113768,-0.015616625918857749,0.003753283604508437,0.000341272627012942,0.04043663888893434
0.04604604604604612,0.9740639583333331,-0.0830158125,-0.035761434583333335,17.390562499999998,0.1006192498749648,0.343362994796542,0.0827037531524974,-0.017309838714767684,0.0036780061577536714,0.0003437385759088832,0.031669266927110584
0.05005005005005003,0.9740652083333332,-0.08098158333333334,-0.03913413020833335,17.390624999999996,0.10085196232749305,0.3432728948528372,0.08242282396250668,-0.018989365076643668,0.003604098918504027,0.00034400524538978345,0.034495442708362134
0.054054054054053946,0.974068125,-0.0786223125,-0.04250615625000001,17.390749999999997,0.10119128197715235,0.3431605183475174,0.08210866979265702,-0.020687207299861333,0.0035255639298932685,0.00033570957419767585,0.03723110416677855
0.05805805805805786,0.9740756249999999,-0.07566027083333335,-0.04587831041666666,17.391041666666663,0.10172925258409328,0.3430201806333119,0.08173249164298632,-0.022426469745667407,0.0034380252632472377,0.00031291488570536036,0.03604474826403248
0.06206206206206222,0.9740818749999997,-0.07269829166666665,-0.04925048770833334,17.39129166666667,0.10224993755541491,0.34285709779382467,0.0813559829283958,-0.024145817986812663,0.003352982341976822,0.00028725653805953107,0.03693249826375222
0.06606606606606613,0.9740891666666666,-0.0697364375,-0.052622727916666674,17.391562500000003,0.10275260011814188,0.34267126517327523,0.08097918727364727,-0.02584502365977346,0.003270480992378697,0.0002587714519359514,0.03730380859366278
0.07007007007007005,0.974095625,-0.0667748125,-0.05599540833333333,17.391895833333333,0.10323752024892317,0.34246263924558323,0.08060187259340064,-0.027524477683985932,0.00319041623874474,0.00022749568788321483,0.03508432248264626
0.07407407407407396,0.9741027083333335,-0.06381622916666667,-0.05937369166666667,17.392145833333338,0.10374967639494749,0.34220830640453814,0.08024362439210768,-0.029195282197204336,0.0031154220625976,0.00019245251610187333,0.036179978732491236
0.07807807807807787,0.9741110416666668,-0.06087337500000003,-0.06278103583333332,17.39235416666667,0.10444003638277606,0.341829374873027,0.07997208850049976,-0.03089888312050427,0.003054776416897525,0.00015029698270346977,0.03872487456584395
0.08208208208208223,0.9741218749999999,-0.057431562500000005,-0.06613252479166666,17.392708333333335,0.10525842812880862,0.3414402391646796,0.07974424240630351,-0.03256818173085541,0.0029876440279061854,9.82279732998899e-05,0.03744683159715123
0.08608608608608614,0.9741358333333335,-0.053395479166666676,-0.06941774166666666,17.393083333333333,0.1062200061378954,0.34104534380856655,0.07956872321868959,-0.034195987328959544,0.002912688995378168,3.52315770055379e-05,0.039818826388909656
0.09009009009009006,0.9741497916666666,-0.049321812500000006,-0.07268153541666665,17.393520833333337,0.10724877547838155,0.34057989440947584,0.07942383524084644,-0.035787868395366275,0.002842072269816134,-1.8988577722817775e-05,0.03855802039919354
0.09409409409409397,0.9741639583333334,-0.045239291666666674,-0.07594036250000001,17.393875000000005,0.10826771898949827,0.3400809780100352,0.07928569193803128,-0.037350779875076554,0.0027749417679425086,-7.317420077361698e-05,0.04082081770809509
0.09809809809809789,0.9741766666666667,-0.04115671875,-0.07919897916666667,17.394270833333334,0.10925202033506674,0.33956002169895794,0.07914727081641529,-0.0388871951108496,0.0027110028921375007,-0.00013000173743277742,0.03934217664931339
0.10210210210210224,0.9741920833333335,-0.03707420833333334,-0.08245768750000002,17.394687500000007,0.11020360724312328,0.3390192714388191,0.07900861449006163,-0.04039697015172656,0.0026501583800897567,-0.0001892091404138022,0.03901344401026563
0.10610610610610616,0.9742056250000001,-0.03299165125000001,-0.08571695833333333,17.395000000000003,0.11112209261446504,0.3384573947207482,0.07886970259296942,-0.04188013149554412,0.0025924951312937725,-0.0002510082714841141,0.04334999999991851
0.11011011011011007,0.9742206250000001,-0.02890912520833334,-0.08897541666666668,17.3954375,0.11200724164635559,0.33787441689565983,0.07873039178028815,-0.04333672229421362,0.002537964949745227,-0.0003151531002760419,0.04187918359383502
0.11411411411411398,0.9742420833333335,-0.023725699583333332,-0.09206437499999999,17.395979166666667,0.11312519534594812,0.33746935918919274,0.07865601485365771,-0.04487454170357735,0.0024900846061959477,-0.00037818996936979095,0.0422004995659222
0.1181181181181179,0.974264791666667,-0.01850617916666667,-0.09514681250000005,17.396541666666668,0.1141965004993179,0.3370514590710898,0.07858367146195008,-0.0463839706259289,0.002444811538226568,-0.00044250891199455766,0.042421373263834994
0.12212212212212226,0.9742858333333332,-0.013286756041666665,-0.09822993750000002,17.397,0.11521454544722252,0.33661567104541285,0.07851128260355153,-0.04786105304888399,0.002401863414497903,-0.0005082560672631508,0.04564099999993232
0.12612612612612617,0.9743087500000001,-0.008067165833333334,-0.10131268750000005,17.39764583333333,0.11617769166875079,0.3361609476848606,0.07843878764932,-0.049306014584416524,0.002361417577060588,-0.0005754768884917587,0.042961124566147646
0.13013013013013008,0.9743320833333339,-0.002843377083333333,-0.10437837500000002,17.39825,0.11727726937342865,0.33560119649902614,0.07823843313251029,-0.05090218291280392,0.0022938954527937073,-0.0005916629776930469,0.04277193749999242
0.134134134134134,0.9743547916666665,0.002381067708333333,-0.10744152083333335,17.398895833333334,0.11834995551656835,0.335012986267687,0.07801995121492891,-0.052492341130876204,0.0022236731371229434,-0.0006013370892934944,0.04071544748251199
0.1381381381381379,0.9743764583333331,0.0076056104166666695,-0.11050441666666665,17.399395833333333,0.1193689255235232,0.3344046072304931,0.07780158062780303,-0.054050421457512356,0.002154827166615763,-0.0006118586307388369,0.045191301649254
0.14214214214214227,0.9744000000000003,0.012864973541666666,-0.11356204166666668,17.400020833333333,0.12035084662243889,0.33377741269249833,0.07758970109660417,-0.055574069005287365,0.0020858372890157815,-0.0006227386549895838,0.04469166623266574
0.14614614614614618,0.9744285416666668,0.01907340333333333,-0.11645624999999998,17.400812500000004,0.121798705285284,0.33312377516927094,0.07755462528145822,-0.05699915797306249,0.0019759210694812847,-0.0006234951922526045,0.0454743398435653
0.1501501501501501,0.9744575000000001,0.025281802083333336,-0.11935083333333328,17.401541666666667,0.12316833048341917,0.3324537119159722,0.07751963151043872,-0.05838822085318575,0.001866765414847908,-0.0006246433950715276,0.04655595659721712
0.154154154154154,0.9744864583333331,0.03149013166666666,-0.12224395833333329,17.402291666666667,0.12446191327428269,0.3317664146509982,0.07748468860808679,-0.059741604989962165,0.0017583271366243267,-0.0006261312809565105,0.048786414930532374
0.15815815815815792,0.9745152083333334,0.03769858833333333,-0.12513808333333334,17.403020833333333,0.12567798310434058,0.3310629600996598,0.07744957439684882,-0.06105880424492764,0.0016506800123873785,-0.0006279142573758687,0.050699207899356225
0.16216216216216228,0.97454375,0.043906981250000005,-0.12803252083333333,17.403854166666672,0.1268161353308455,0.33034246527572864,0.07741459432121302,-0.06234018684171393,0.0015438359285017836,-0.0006301026820147992,0.04877681206573925
0.1661661661661662,0.9745727083333334,0.05011532916666667,-0.13092677083333334,17.4046875,0.12787887044918336,0.32960526401248913,0.07737965044966458,-0.0635855826162921,0.0014377666126281427,-0.0006327227034214414,0.047061360676991626
0.1701701701701701,0.9746020833333334,0.056323729166666635,-0.133820125,17.405395833333333,0.12886326253275995,0.3288515491449844,0.07734465777991655,-0.06479512652245054,0.001332425957066623,-0.0006355867051263022,0.04907088498259782
0.17417417417417402,0.9746335416666668,0.062448416666666694,-0.13660318750000003,17.406124999999996,0.13008602858915969,0.32790290249817317,0.07734978017845971,-0.0659922847290052,0.001197281905578941,-0.0006078070755317325,0.05243748437510476
0.17817817817817794,0.9746691666666668,0.06872502083333336,-0.1393127083333333,17.406979166666662,0.13147957984479122,0.326911552630165,0.07732269773917136,-0.06724977288411021,0.001059196761218377,-0.0005801088460639749,0.053326291232792755
0.1821821821821823,0.9747152083333331,0.07543579166666667,-0.14191041666666668,17.408104166666668,0.1332115246689566,0.32594643364149295,0.07718907277708013,-0.06869481287300347,0.0009331811156975433,-0.0005721266224353297,0.05270098914922983
0.1861861861861862,0.9747614583333338,0.08215935416666668,-0.14450860416666667,17.40922916666667,0.1348396321895829,0.32496622165513495,0.07705080835558356,-0.07009464141014018,0.000806797628358356,-0.0005643578819804912,0.05290648914910889
0.19019019019019012,0.9748022916666667,0.0890711875,-0.14711877083333333,17.410229166666667,0.13618736522400654,0.3239541922684892,0.07684446670685302,-0.07130931054500131,0.0006741677192461717,-0.0005599636266807903,0.05350369748254025
0.19419419419419404,0.9748439583333335,0.09598335416666666,-0.14973016666666666,17.411354166666673,0.1374376123895829,0.32292879385663886,0.07663801738188222,-0.07248758388339929,0.0005420260202756369,-0.0005558320003031523,0.05162108289914613
0.1981981981981984,0.9748847916666668,0.10289525000000004,-0.1523409166666667,17.412333333333333,0.13859215086077084,0.3218887034424931,0.07643160306283787,-0.07362996829435416,0.00041042431156125027,-0.0005518796494606946,0.05439788888890007
0.2022022022022023,0.9749260416666666,0.10980758333333329,-0.15495110416666663,17.4133125,0.13965229464249307,0.32083744698419747,0.07622512739575765,-0.07473661038329343,0.0002792785582032464,-0.0005481533510598125,0.056339444010404804
0.20620620620620622,0.9749677083333337,0.11672047916666667,-0.1575614583333333,17.414416666666668,0.14061549640977045,0.31976959518120673,0.07601870828640883,-0.0758066219184679,0.0001487324300918835,-0.0005445977592035587,0.05538382638872008
0.21021021021021014,0.9750091666666666,0.12363289583333335,-0.1601725416666667,17.415499999999994,0.1414853237345308,0.31868996522937326,0.07581235267430722,-0.07684032150743139,1.869387623583082e-05,-0.0005412616502349396,0.05535975000026383
0.21421421421421405,0.9750564583333333,0.13073314583333331,-0.16271431250000004,17.4166875,0.14249467791385378,0.31752759417431903,0.07560886387228015,-0.07784328355476693,-0.00010933624265390004,-0.0005487450544668269,0.05378819401039436
0.2182182182182184,0.9751170833333331,0.13830518750000004,-0.1650864375,17.41802083333333,0.14398250844392319,0.3161833431535586,0.07541306257915464,-0.07882348097452213,-0.0002325766305909904,-0.0005830433770268469,0.05525858289951202
0.22222222222222232,0.9751783333333331,0.14587583333333334,-0.16745854166666665,17.419458333333335,0.1453573245826389,0.31482722015620657,0.07521724939812456,-0.07976857485225694,-0.0003546393426909723,-0.000617729501349826,0.05497137326386792
0.22622622622622623,0.9752391666666664,0.15344729166666662,-0.16982916666666667,17.420770833333336,0.14661580368016497,0.31346013748263885,0.07502138396762403,-0.0806768826623264,-0.00047561934866335994,-0.0006527023502182288,0.057576905815835744
0.23023023023023015,0.9753004166666669,0.16101916666666669,-0.17220145833333333,17.422229166666664,0.1477613696326389,0.3120812410812066,0.07482552460079353,-0.08154930634704857,-0.0005953716563038385,-0.0006881460851604407,0.054264197482723375
0.23423423423423406,0.9753620833333332,0.16859,-0.17457437500000006,17.42354166666666,0.14879137023333333,0.3106908709266927,0.07462957078122497,-0.08238625611874999,-0.0007139907047458332,-0.0007239384570835946,0.058320789930633055
0.23823823823823842,0.9754227083333333,0.1761614583333333,-0.17694562500000002,17.425062499999996,0.1497071405978733,0.30929066246002607,0.07443367169384792,-0.08318772982096354,-0.000831527816427952,-0.0007599771729088537,0.054071871093867685
0.24224224224224233,0.9754837500000001,0.1837329166666667,-0.17931833333333336,17.426395833333334,0.15050825699982642,0.3078774353305555,0.07423780132823617,-0.08395229877152778,-0.0009478410364203989,-0.0007965201275045135,0.056561593315962
0.24624624624624625,0.9755427083333332,0.19121687499999998,-0.18174375000000006,17.4278125,0.1513027733819011,0.30635754266927084,0.0741104723919553,-0.08462592390755208,-0.0010440690957700528,-0.0008404332415390635,0.053643131510398234
0.25025025025025016,0.9756025,0.19870770833333337,-0.18416374999999996,17.429020833333336,0.15203024664891493,0.3048095465192709,0.07397147155580415,-0.08527682661276045,-0.0011354604332480022,-0.0008848866857338539,0.05964945789924059
0.2542542542542541,0.9756733333333331,0.20645020833333336,-0.18641354166666665,17.43072916666667,0.15356893647912329,0.30303249148329003,0.07353165068808032,-0.08618759382009547,-0.0011394671938891937,-0.00093700467177539,0.0569723849824868
0.25825825825825843,0.9757462499999998,0.21425604166666667,-0.18862750000000006,17.43233333333333,0.15496309860933163,0.3012686245770832,0.07308498329556115,-0.0870704185005208,-0.001152120410290927,-0.0009774126218453133,0.058337888889070655
0.26226226226226235,0.9758185416666665,0.22215312500000003,-0.1907860416666666,17.433999999999997,0.15620257238606766,0.2995277696384982,0.07262768519015998,-0.08792961797070309,-0.0011786077857656235,-0.0010001974144031231,0.05564400000008618
0.26626626626626626,0.9758910416666667,0.23005083333333334,-0.19294541666666667,17.435604166666668,0.15731786408263884,0.2977783161873264,0.07217040854796475,-0.08875441277465279,-0.0012074157704755205,-0.0010224442914122404,0.05679067664920012
0.2702702702702702,0.9759633333333336,0.23794916666666666,-0.19510416666666672,17.437166666666663,0.15830769408263895,0.2960195724826388,0.07171316917241961,-0.08954491779513891,-0.0012385711960633348,-0.001043982277916666,0.058343638889027716
0.2742742742742741,0.9760360416666667,0.2458472916666666,-0.19726333333333332,17.438791666666663,0.15917265084683166,0.2942511356555556,0.07125582679276107,-0.09030188542152778,-0.0012720605375689674,-0.0010649497613243063,0.057711873263997404
0.27827827827827845,0.9761079166666665,0.2537458333333334,-0.1994233333333333,17.440437500000005,0.15991263539930556,0.29247366745555553,0.07079854094617911,-0.09102361843055556,-0.0013078792304791675,-0.001085213850016666,0.05697314192690328
0.28228228228228236,0.9761802083333334,0.2616433333333334,-0.20158125000000002,17.442020833333327,0.16053005778888896,0.29068687464843757,0.07034104664666356,-0.09171177647916662,-0.0013460417569451412,-0.0011048270021861968,0.05903424956619574
0.2862862862862863,0.9762547916666667,0.26955708333333334,-0.2037291666666667,17.443625,0.16107377049149305,0.2888813016493056,0.06987945220185098,-0.09236815171006946,-0.00137693361454679,-0.0011252587552387156,0.060155192708293725
0.2902902902902902,0.9763456249999999,0.27767083333333337,-0.20574416666666673,17.44554166666666,0.16214911664930548,0.28695079621597214,0.0693664000093139,-0.09302001245486108,-0.0012921436069809043,-0.001162230560266319,0.05870095659741992
0.2942942942942941,0.9764383333333334,0.2857829166666668,-0.20775812499999993,17.44747916666667,0.16309416620815964,0.2850136448298176,0.06885324248466677,-0.09363856874296878,-0.0012096487602585755,-0.0011986129607651553,0.057137395399252
0.29829829829829846,0.9765297916666666,0.29389604166666666,-0.20977250000000003,17.4493125,0.163906366692665,0.28306653991041664,0.06834010687481894,-0.09422452593281251,-0.0011294057209219619,-0.0012343325366781254,0.05899327734380222
0.3023023023023024,0.9766210416666666,0.30200749999999993,-0.21178708333333332,17.451166666666662,0.16458792827708335,0.2811128979998264,0.067826809508762,-0.09477871243020837,-0.0010515320562151072,-0.0012696144023889757,0.05990697222222252
0.3063063063063063,0.9767133333333337,0.3101195833333334,-0.2138010416666667,17.453104166666666,0.1651383440331597,0.2791503645822483,0.06731370022235235,-0.09530027670876734,-0.0009759491921783872,-0.0013042257568001304,0.05894661414941993
0.3103103103103102,0.9768047916666668,0.3182333333333333,-0.21581562499999998,17.45497916666666,0.16555525388888892,0.27718028267252615,0.06680031797440872,-0.0957877742708333,-0.0009025772978541657,-0.0013383611855904952,0.05911895789955679
0.3143143143143141,0.9768960416666665,0.32634541666666667,-0.21783062499999997,17.456937500000002,0.16584137735399307,0.2752000271454428,0.0662871291580033,-0.09624384892161461,-0.0008315729589921887,-0.0013719157512252593,0.056166454426943346
0.31831831831831847,0.9769872916666665,0.3343335416666666,-0.21976375000000006,17.458791666666666,0.16615774958328997,0.27316993585260413,0.06575049672659425,-0.09670456546588539,-0.0007578815570056423,-0.0014004895735651053,0.05726020659716369
0.3223223223223224,0.9770774999999999,0.3421727083333333,-0.22160291666666668,17.46060416666667,0.16653929600516498,0.2710804806581597,0.06518633539044677,-0.09718061316293398,-0.0006803251637744765,-0.0014233936047697913,0.05855213498256262
0.3263263263263263,0.9771739583333335,0.3500606250000002,-0.22329416666666665,17.46258333333333,0.16741797549127602,0.26894700679930555,0.0646467021488913,-0.09766725445781245,-0.0005639163501906241,-0.0014071784128236108,0.05734999305565225
0.3303303303303302,0.9772733333333332,0.3579654166666668,-0.2249235416666667,17.46454166666667,0.1684330521373262,0.26679335873745663,0.06411711198031875,-0.09814598402248256,-0.0004356047597100683,-0.0013738029911831609,0.05915937326375342
0.3343343343343341,0.9773747916666665,0.36590812500000003,-0.22653791666666664,17.46656249999999,0.16927541072565103,0.2646201556456597,0.06359648240584961,-0.09858814400442709,-0.00031386796340078255,-0.0013260491984769098,0.060652766927319135
0.3383383383383385,0.9774750000000001,0.37389645833333346,-0.2281327083333333,17.468666666666667,0.16993435511245653,0.262424634055165,0.06308711709615601,-0.09899094665750859,-0.00019940671899183835,-0.001260825781155035,0.05985155555555366
0.3423423423423424,0.9775772916666664,0.3818845833333333,-0.229726875,17.470812499999997,0.17046520667899298,0.2602249379027344,0.06257733437895541,-0.09936793139348957,-9.109402422048576e-05,-0.0011942879832526037,0.058210589843838534
0.3463463463463463,0.9776791666666669,0.38987250000000007,-0.23132208333333334,17.4729375,0.1708683920770833,0.25801863542899306,0.06206740462699445,-0.0997199227322917,1.1104106135416923e-05,-0.0011266091591197911,0.05749678776038536
0.3503503503503502,0.9777797916666667,0.39786041666666666,-0.23291750000000003,17.475041666666666,0.17114417218315967,0.2558079798604167,0.06155701433564496,-0.10004613806770837,0.00010724162036848802,-0.001057619876505729,0.05604374826395997
0.35435435435435414,0.9778818750000001,0.4058474999999999,-0.23451291666666663,17.477145833333335,0.1712936400770834,0.2535924419164931,0.06104641122768371,-0.10034643571979167,0.00019718452148385478,-0.0009874495973282115,0.05520685373255674
0.3583583583583585,0.9779833333333331,0.4138360416666665,-0.23610729166666666,17.479229166666666,0.17131327228433177,0.2513706384884983,0.06053553532119121,-0.10062175134136288,0.00028109629315993924,-0.0009161582900727,0.05675607248269898
0.3623623623623624,0.9780841666666668,0.42182291666666666,-0.23770249999999993,17.481354166666662,0.1712079269748263,0.24914543816041668,0.06002426377995124,-0.10087226315104174,0.00035875859743923636,-0.0008434972400312493,0.05496483289948628
0.3663663663663663,0.9781943750000002,0.4298508333333333,-0.2392106249999999,17.483437499999997,0.17164680274930563,0.24666119355377603,0.05963640854791405,-0.10120240516822922,0.0004782223816551727,-0.0007839271961664839,0.05774651692729549
0.37037037037037024,0.9783087500000004,0.43790604166666686,-0.24065749999999994,17.485604166666665,0.17242267367183142,0.24399938436041663,0.05933384459558434,-0.10158254344427084,0.0006235045416071619,-0.0007328237246994784,0.05927192664944414
0.37437437437437415,0.9784229166666668,0.4459606249999997,-0.24210458333333332,17.487937499999997,0.17306912094960963,0.2413320373956597,0.059030668727717665,-0.10193859703463555,0.0007610254565088527,-0.000680340595531596,0.05537532942719281
0.3783783783783785,0.9785383333333333,0.4540154166666665,-0.24355145833333336,17.49010416666667,0.1735868764289931,0.23866310381037328,0.05872719341266219,-0.10227242483168406,0.0008907114096869777,-0.0006264528756950529,0.056881239149220164
0.3823823823823824,0.9786541666666667,0.46206937499999995,-0.2449983333333334,17.492270833333333,0.17397418435377607,0.23598727499722222,0.058423210548913265,-0.10258168990729159,0.001012641065197394,-0.0005711917102930565,0.057961093315952894
0.38638638638638634,0.9787687500000003,0.47012458333333323,-0.2464447916666667,17.494562499999997,0.17423058447899326,0.23330871466037323,0.05811882392393734,-0.10286920333637158,0.0011267734112197037,-0.0005145070292020406,0.05507460026052513
0.39039039039039025,0.9788839583333334,0.47817854166666685,-0.24789229166666668,17.496729166666668,0.17435965728953967,0.2306244117322483,0.057813762680329346,-0.103133017147092,0.0012332707737953998,-0.0004564147385709192,0.05613513498258271
0.39439439439439417,0.978998125,0.4861652083333334,-0.24934645833333335,17.4989375,0.17450339020620656,0.2278950937166232,0.057526890989522225,-0.10328517713719611,0.001342870253648577,-0.0003942959851350355,0.058228037760443385
0.3983983983983985,0.9791131249999999,0.49409833333333314,-0.2508054166666666,17.501166666666673,0.1746301703305556,0.22513018463732642,0.05725270973623194,-0.10335162830069454,0.0014535613494062495,-0.00032895818812760374,0.05645697222189483
0.40240240240240244,0.9792281250000001,0.50203375,-0.2522641666666666,17.50335416666667,0.17462961386093767,0.22236133188263885,0.056978244175408685,-0.10339570775104173,0.0015571302056174479,-0.00026232750783697866,0.05675958289907612
0.40640640640640635,0.9793562499999999,0.5103345833333334,-0.25352749999999996,17.505729166666665,0.17489277972065964,0.2197692234104167,0.056610949208249044,-0.103347190590625,0.0016291019676552081,-0.00023987305133124919,0.057571343315999
0.41041041041041026,0.9794937499999997,0.5188349999999999,-0.25468499999999994,17.508270833333338,0.17523003444166685,0.21727055077499996,0.056193064501233535,-0.10324092469166674,0.0016839262573635407,-0.00024176041068645787,0.05399409331573679
0.4144144144144142,0.9796306249999999,0.5273368749999999,-0.25584250000000003,17.510625,0.17542165359856793,0.21476982352708318,0.055775055155622,-0.10311481555781254,0.0017356912130274736,-0.00024317391678802176,0.0586371093750131
0.41841841841841854,0.9797674999999998,0.5358379166666668,-0.25699979166666664,17.513145833333333,0.17546981039565945,0.21226756541662328,0.05535700356431903,-0.10296893371623261,0.0017844914190740617,-0.00024429151132807233,0.055139687065945964
0.42242242242242245,0.9799039583333334,0.5443395833333333,-0.2581568750000001,17.515624999999996,0.17537066801649315,0.20976190289023425,0.05493886832356774,-0.1028027025611978,0.001830282295916234,-0.0002448741426988286,0.0549641927083826
0.42642642642642636,0.9800404166666669,0.55284125,-0.25931479166666677,17.518020833333335,0.17512905229843762,0.20725229715620652,0.05452062915647635,-0.10261758643151045,0.0018729901581744784,-0.00024510275328689247,0.056654416232504445
0.4304304304304303,0.9801768750000002,0.5613425,-0.2604722916666667,17.520520833333332,0.17474168102708326,0.2047414769405816,0.05410241020286447,-0.10241291594843754,0.0019127690869010418,-0.0002449334606488726,0.056141395399208704
0.43443443443443464,0.9803137499999997,0.5698439583333333,-0.26162895833333333,17.522958333333335,0.1742118214843315,0.20222820482808168,0.05368402419637367,-0.10218856876870647,0.0019494581891720928,-0.0002443576055002172,0.05613958159710819
0.43843843843843855,0.9804500000000003,0.578345,-0.2627864583333334,17.52541666666667,0.1735358109750001,0.1997118189832899,0.053265637836954684,-0.10194397408854161,0.001983188327140626,-0.00024333021454535646,0.05602065972215087
0.44244244244244246,0.9805875000000003,0.5868470833333332,-0.26394437500000006,17.52789583333334,0.17271508411649306,0.19719149190585922,0.05284718921549667,-0.10167855503567708,0.002013880618784809,-0.0002418841928342451,0.05495098914911978
0.4464464464464464,0.9807245833333335,0.5953483333333335,-0.2651018749999999,17.530375000000003,0.1717499453305556,0.19467016253815117,0.052428656752464935,-0.10139599888854164,0.0020415375544618405,-0.00024007236144279938,0.05407735937490088
0.4504504504504503,0.9808606250000004,0.6038497916666667,-0.2662591666666667,17.532833333333333,0.17064147077078984,0.19214605616597208,0.05201010302213263,-0.10109279101232635,0.0020662498366888888,-0.0002378214905222225,0.05392197222232653
0.45445445445445465,0.9809981250000002,0.6123504166666669,-0.26741604166666666,17.535291666666673,0.16938780054149272,0.1896188689926649,0.05159142402979751,-0.10077017546206585,0.0020878825256458334,-0.00023521630861458357,0.05250449826365866
0.45845845845845856,0.9811352083333333,0.6208520833333334,-0.26857375,17.53777083333333,0.16798894062065967,0.18708897414427084,0.05117280725383643,-0.10042646945052086,0.002106602463676216,-0.0002321620520338549,0.05326086414947895
0.4624624624624625,0.9812672916666667,0.6291410416666664,-0.269518125,17.540062499999998,0.16692571635724862,0.18456581362981778,0.05081014398766309,-0.10004362775611986,0.0020889688095230476,-0.00023780391910768235,0.051624162760447234
0.4664664664664664,0.9814193750000002,0.6379033333333334,-0.27010354166666667,17.54241666666666,0.16731787898888895,0.18190178511245658,0.05039475296320365,-0.09924150875902782,0.0020385032688159726,-0.00022189218090993968,0.051950826389088434
0.4704704704704703,0.9815777083333335,0.6467933333333333,-0.27061854166666666,17.544812500000003,0.16788921728888906,0.17921122990620666,0.04997235244805599,-0.09840781470694437,0.0020154896033444444,-0.00019692290437534768,0.0516376731770265
0.47447447447447466,0.9817360416666667,0.655685,-0.271133125,17.547229166666668,0.16830030577500021,0.1765239118610677,0.04954972123767209,-0.09756291026770833,0.0019879347796890622,-0.00017172653952128792,0.051623572482640157
0.4784784784784786,0.9818945833333336,0.66457625,-0.2716472916666667,17.549666666666674,0.16855569960260425,0.17383379059683152,0.04912702606327781,-0.09671007824817701,0.0019558978232088534,-0.000146256421719357,0.05086655555527386
0.4824824824824825,0.9820524999999999,0.6734666666666667,-0.27216208333333336,17.552124999999997,0.16865348222222215,0.17114405039565972,0.0487041835292148,-0.09584811727777773,0.0019194196074444443,-0.00012052435854618062,0.04874131770856138
0.4864864864864864,0.9822112500000002,0.6823579166666666,-0.2726766666666667,17.554479166666674,0.16859121522899312,0.16845201878888885,0.048281214474111586,-0.09497608447638892,0.001878448089164844,-9.45769247520836e-05,0.04984452039906273
0.4904904904904903,0.9823702083333333,0.6912483333333334,-0.27319166666666655,17.556791666666665,0.16837178333055552,0.1657606882638889,0.04785820221023265,-0.09409504906944452,0.0018330127963979165,-6.824724538541732e-05,0.05260803993053287
0.4944944944944947,0.9825287499999998,0.700139375,-0.27370625,17.55927083333334,0.1679944389079428,0.16306843037760416,0.04743502179795742,-0.09320581052473961,0.0017831627691851297,-4.178873203619822e-05,0.049716134982418225
0.4984984984984986,0.9826862500000003,0.709031875,-0.27422500000000005,17.56170833333333,0.16744463356731787,0.16037273270833322,0.04701442275546305,-0.09230615074479168,0.001727296423292838,-1.575005464062501e-05,0.04827541493079934
0.5025025025025025,0.9828441666666666,0.7179289583333334,-0.27476062500000004,17.564125,0.166672594119748,0.15766201561627605,0.04660646503608291,-0.09139597403606778,0.001660266801947267,7.257393307941813e-06,0.04797131770828855
0.5065065065065064,0.9830002083333333,0.7268241666666665,-0.27529645833333327,17.566479166666664,0.16574579741597228,0.15495102669578992,0.046198296025241975,-0.09047558941892367,0.0015887329698564237,3.052674035108584e-05,0.048809687066068363
0.5105105105105103,0.9831570833333331,0.7357210416666665,-0.2758314583333333,17.568875,0.16465850718224861,0.1522386732603733,0.045789999606566247,-0.08954624215056428,0.0015128631989433173,5.407149066519076e-05,0.046506234375101485
0.5145145145145147,0.9833150000000002,0.744618125,-0.27636687499999996,17.571208333333335,0.16341197292148435,0.14952635040273438,0.04538155425623217,-0.0886065907253907,0.001432327874856381,7.781646456367125e-05,0.04867937326378069
0.5185185185185186,0.9834714583333333,0.7535143750000001,-0.2769029166666667,17.573583333333335,0.1620090033350262,0.14681227474149308,0.04497300167608695,-0.08765717181223953,0.001347349877045182,0.00010196810078098991,0.04896049305551742
0.5225225225225225,0.9836283333333334,0.7624120833333333,-0.2774389583333334,17.575999999999997,0.1604446901873262,0.14409845773224822,0.04456444660304162,-0.08669926911258671,0.001257941919087063,0.000126275535519575,0.04776566666680537
0.5265265265265264,0.983785208333333,0.7713072916666665,-0.2779739583333334,17.5784375,0.15872672848849867,0.14138402015516494,0.04415561778816998,-0.08573145071072041,0.0011639485515809464,0.00015088631369683113,0.04603505859381585
0.5305305305305303,0.9839514583333333,0.7804933333333334,-0.2783379166666667,17.580875,0.15701682328888888,0.13877737914565969,0.04350652199353337,-0.0847091116277778,0.001115252784966666,0.00019793639666979262,0.04720923437497504
0.5345345345345347,0.9841172916666667,0.7889904166666666,-0.2779914583333333,17.583249999999992,0.15592099740815957,0.13635345742703997,0.04279346804534811,-0.08314990345980902,0.0011688279624354164,0.00016420706476770865,0.0457777708335243
0.5385385385385386,0.9842804166666669,0.7974258333333334,-0.27761166666666665,17.5855625,0.15471974866597205,0.13393551253055552,0.042092529402987355,-0.08156882703194449,0.001225839360628297,0.00012416505206840262,0.04444989192694493
0.5425425425425425,0.9844435416666668,0.8058616666666669,-0.27723437500000003,17.587874999999993,0.15337551586388842,0.13151526798502597,0.041391485304775405,-0.07999431950520824,0.0012832917214339904,8.41488704684247e-05,0.04373631770840802
0.5465465465465464,0.98460875,0.814298125,-0.2768541666666666,17.590062500000002,0.15188752195481758,0.1290959370659721,0.04069043934794093,-0.07842733785156256,0.0013413373655747404,4.411929080729178e-05,0.04636791276038821
0.5505505505505504,0.9847716666666666,0.8227335416666669,-0.27647604166666667,17.592437499999992,0.15026014441662283,0.12667579005099824,0.039989537732524255,-0.07686513705360237,0.0013998452476140628,4.132869367186971e-06,0.04385114192734818
0.5545545545545547,0.9849354166666667,0.8311693749999999,-0.2760979166666668,17.594729166666667,0.1484885117287763,0.12425494041232635,0.0392885926125634,-0.07530982549869786,0.0014587724030702596,-3.5806836773090585e-05,0.04300555164934394
0.5585585585585586,0.9850991666666671,0.8396056249999998,-0.275719375,17.596999999999998,0.14657468613502622,0.1218338262496093,0.03858766685520052,-0.07376092016184907,0.0015182049001503909,-7.574810888606742e-05,0.04434100000014496
0.5625625625625625,0.9852629166666667,0.8480422916666667,-0.2753400000000001,17.599208333333337,0.14451635487808157,0.11941392606666655,0.03788667706668719,-0.07221836874583329,0.0015781033787631497,-0.00011568940277916645,0.046407706597108245
0.5665665665665665,0.9854275,0.856478333333333,-0.27496166666666666,17.60158333333333,0.1423192395305558,0.11699170686388892,0.03718562304252758,-0.07068254000277788,0.0016385562797953824,-0.00015557820640961777,0.0436391597223178
0.5705705705705704,0.9855910416666668,0.8649147916666666,-0.27458291666666673,17.60383333333334,0.13997719482287307,0.11457047187482636,0.036484608935966924,-0.06915271550269089,0.001699353550166881,-0.00019544829454904496,0.044635305555175364
0.5745745745745747,0.9857552083333334,0.8733500000000002,-0.27420374999999997,17.60620833333333,0.13749519416666622,0.1121485534859375,0.0357835935269859,-0.06763019660416669,0.0017607155644791643,-0.00023530639086197854,0.04059478993059429
0.5785785785785786,0.9859193749999998,0.8817858333333332,-0.27382500000000004,17.60852083333333,0.13487020246597248,0.109726744375,0.03508270083699262,-0.06611291085416662,0.001822510455169673,-0.0002751071316057294,0.03999406206605727
0.5825825825825826,0.9860825000000002,0.8902222916666669,-0.2734468750000001,17.61075,0.13210135475308138,0.10730347321940102,0.0343817027967313,-0.06460253795507792,0.001884815561268923,-0.0003149177330234379,0.04106777083330826
0.5865865865865865,0.9862462500000001,0.898658958333333,-0.2730685416666666,17.613062499999998,0.12918957660724872,0.10488127988537328,0.03368068237261011,-0.06309742545889777,0.0019476247113441691,-0.0003546984873991671,0.04044603776043232
0.5905905905905904,0.9864100000000001,0.9070947916666666,-0.2726895833333333,17.615395833333334,0.1261384139312064,0.10245851614149311,0.03297972297703633,-0.06159990754991329,0.0020108970016128485,-0.0003944825557256953,0.0384546349825996
0.5945945945945947,0.9865683333333334,0.9148360416666667,-0.2719227083333334,17.617416666666667,0.12403355853433129,0.10029324902599819,0.03237621934361761,-0.059934055869053815,0.0020084741173594096,-0.00044842069155496547,0.04037999305541007
0.5985985985985987,0.9867072916666668,0.9212895833333334,-0.2708222916666666,17.6193125,0.12242092030815954,0.09848278633641501,0.03172204629741486,-0.05828716041970486,0.0019879913596080726,-0.0004915894283108072,0.03628536067714094
0.6026026026026026,0.9868472916666668,0.9277424999999999,-0.2697214583333334,17.621104166666672,0.12072281202708346,0.09667012658120655,0.031067859187190194,-0.056656898275520895,0.0019691864672218744,-0.0005344513121620654,0.03814628081579485
0.6066066066066065,0.9869860416666668,0.9342474999999998,-0.26862916666666664,17.62289583333333,0.11888723374375054,0.09484149581597223,0.030402104721103374,-0.05503678928125022,0.0019510416784510422,-0.0005779088445781255,0.03770911414943612
0.6106106106106104,0.9871247916666667,0.9408079166666664,-0.26754562500000006,17.624666666666666,0.11689713060399343,0.09299517187669268,0.029723239887471647,-0.05342845793046874,0.0019335679161197022,-0.0006220460701032547,0.03799988888886219
0.6146146146146148,0.9872627083333335,0.9473683333333333,-0.26646291666666666,17.626562500000002,0.11482928266388903,0.09114709737482637,0.029044442156874156,-0.0518335540756944,0.0019178096163086809,-0.0006658911524113711,0.03491943359375682
0.6186186186186187,0.9874016666666662,0.9539299999999998,-0.2653789583333333,17.628333333333334,0.11268234676666677,0.08929671680724832,0.028365565761894057,-0.05025475861041673,0.0019038012754125006,-0.0007094255063209204,0.036030555555555566
0.6226226226226226,0.9875399999999998,0.9604910416666668,-0.2642964583333334,17.63014583333333,0.11043404221141451,0.0874436321124566,0.027686631475612476,-0.048688952759939175,0.0018915569403446168,-0.0007526703233532983,0.03504122873266624
0.6266266266266265,0.9876787499999997,0.9670535416666666,-0.2632127083333333,17.631958333333333,0.10810265588328993,0.08558782017183157,0.027007681313643703,-0.04713734319457463,0.0018812201095860237,-0.0007956117624863708,0.03404533159715584
0.6306306306306304,0.9878164583333332,0.9736127083333335,-0.26212937500000005,17.633875,0.10569287750516454,0.08373048242877605,0.02632865233646846,-0.0456010509391927,0.00187255455348559,-0.0008382902835828122,0.02999415104164882
0.6346346346346348,0.9879554166666664,0.9801729166666665,-0.26104645833333334,17.635625,0.10319313676649322,0.08187057992495664,0.025649586434173158,-0.044077873216579966,0.0018656757210555566,-0.000880648977077778,0.031397526041530455
0.6386386386386387,0.9880929166666673,0.9867337500000003,-0.2599635416666667,17.637416666666667,0.10060046494427033,0.08000708200412324,0.024970483603685967,-0.04256957466796868,0.0018606301663682042,-0.0009227085008204206,0.03153332638885331
0.6426426426426426,0.988231875,0.9932904166666666,-0.25888041666666667,17.639187500000002,0.09793914815815985,0.07814197153315969,0.024291489774727813,-0.04107677139565974,0.0018574363564103297,-0.0009644948943457463,0.03239767317705855
0.6466466466466465,0.9883706250000003,0.9998531249999999,-0.25779708333333334,17.641000000000002,0.09517914509440073,0.07627587215815977,0.023612313001329047,-0.03959536394661467,0.001855964509670573,-0.0010059897740046873,0.03199399999994057
0.6506506506506504,0.9885085416666666,1.006411875,-0.25671375,17.642833333333332,0.09233722119231813,0.07440555056093746,0.02293312000976008,-0.03812919185755198,0.0018561680949129686,-0.001047153232625104,0.030223638888799087
0.6546546546546548,0.9886464583333331,1.0129777083333336,-0.2556304166666667,17.644666666666666,0.08939907908641453,0.07253413174149305,0.022253806841935807,-0.03667666967803812,0.0018582748715476134,-0.0010880560871733506,0.029279888888879668
0.6586586586586587,0.9887716666666669,1.0173556250000002,-0.2544404166666667,17.64647916666667,0.08770419894752579,0.07097257436649301,0.021729908074307944,-0.035500694210156225,0.0018721349255005205,-0.0010985349489697918,0.02843968706594069
0.6626626626626626,0.9888960416666667,1.0213597916666666,-0.2532316666666666,17.648312499999992,0.08620334263328999,0.0694608063305556,0.021232699036467184,-0.034378941023264,0.0018884377964481331,-0.0011036532291336804,0.027899235677352863
0.6666666666666665,0.9890166666666663,1.0250779166666666,-0.25196604166666664,17.650062499999997,0.0847631814289933,0.06801144718016497,0.020712874560989292,-0.033320799937586854,0.0019158168754050357,-0.0011089273145037332,0.030293746093775553
0.6706706706706704,0.9891335416666668,1.0285122916666665,-0.25064187499999996,17.651895833333334,0.0833770492239152,0.06662427549648438,0.020170183457980956,-0.032324667422786724,0.0019541593817634095,-0.001114314347843359,0.028906822482724692
0.6746746746746748,0.989252291666667,1.0319464583333333,-0.2493172916666666,17.653770833333336,0.08196359046662316,0.06523359640933166,0.019627416313453792,-0.031336862196658044,0.0019931701920734794,-0.0011195181587913628,0.026458697482496518
0.6786786786786787,0.9893706250000002,1.0353772916666666,-0.24799312500000006,17.655562500000006,0.08052511390099837,0.06383940995273435,0.019084718927166247,-0.030359799885546768,0.002032777342884288,-0.0011245024443158858,0.026946141926885048
0.6826826826826826,0.9894881249999999,1.0388208333333333,-0.24666895833333338,17.657479166666665,0.07905127623263897,0.06244275832808157,0.018541778803890775,-0.02938764714670128,0.0020729459379374986,-0.0011292616623364577,0.02342947873268031
0.6866866866866865,0.9896060416666669,1.04225,-0.24534479166666665,17.659291666666668,0.07757327083333365,0.061041558202039915,0.017999012624651256,-0.02842897421875007,0.002113693283177083,-0.0011337942641195741,0.022959498263901423
0.6906906906906904,0.9897239583333334,1.0456812500000001,-0.24402041666666663,17.661000000000005,0.07607155673177068,0.05963632791649307,0.01745614956891024,-0.02747950900781254,0.002154912392388021,-0.0011381098522043396,0.025745666666352918
0.6946946946946948,0.9898418749999999,1.0491000000000001,-0.2426970833333332,17.662833333333335,0.0745725233333332,0.058228334074826436,0.016913293713145813,-0.02654023987500015,0.002196820851479375,-0.0011422249609568604,0.025568638888785244
0.6986986986986987,0.9899595833333333,1.0525458333333333,-0.24137249999999996,17.66468750000001,0.07299518539930605,0.05681744124375004,0.016370424362847795,-0.025605005843750084,0.002239182089723089,-0.0011461068082286457,0.02381552734351544
0.7027027027027026,0.9900781249999998,1.0559770833333335,-0.24004875000000003,17.66658333333333,0.07142281614149293,0.05540097262343748,0.015827583005786294,-0.024681312783854048,0.0022822567622170138,-0.0011497882712989585,0.020374993055611412
0.7067067067067065,0.9901945833333334,1.0594125,-0.2387241666666667,17.668374999999997,0.06981390484374939,0.05398243891597218,0.015284665753488365,-0.023766592114583318,0.002325678752091144,-0.001153218696722048,0.019774859374990683
0.7107107107107109,0.9903122916666663,1.06284375,-0.2373997916666667,17.670125000000002,0.06819441308593732,0.05256113058328989,0.014741797336823277,-0.022862365175781052,0.0023698162161100264,-0.001156444812762174,0.023349151041543337
0.7147147147147148,0.9904112499999999,1.0655458333333334,-0.23606791666666668,17.6716875,0.06669332706597264,0.05130148038732639,0.01428021378564227,-0.02205464834548604,0.002385131307416666,-0.001155350828308333,0.022710902343874295
0.7187187187187187,0.9904879166666668,1.067410416666667,-0.2347272916666667,17.67289583333333,0.06537041905815943,0.050225536046831616,0.013910918173157932,-0.021354435465711807,0.0023673794865564242,-0.001149374658864497,0.023544530815911457
0.7227227227227226,0.9905654166666666,1.0692916666666665,-0.23338770833333325,17.67416666666666,0.06400908159722274,0.049145573432248305,0.013541684573223994,-0.020653593376736223,0.0023500797948611107,-0.0011432018633201388,0.023624305555756564
0.7267267267267266,0.9906414583333332,1.0711666666666666,-0.23204729166666663,17.6755,0.06264572222222231,0.04806370026349829,0.013172252456792223,-0.01996096774305564,0.0023330346618368057,-0.0011368505752535115,0.02128308333323048
0.7307307307307309,0.990718958333333,1.073041666666667,-0.23070604166666667,17.67672916666667,0.06128783159722162,0.046977868171831604,0.01280287421139642,-0.019274471206597144,0.0023162241206684023,-0.0011302782696750433,0.02178763498244507
0.7347347347347348,0.9907945833333334,1.0749145833333336,-0.2293662499999999,17.677979166666667,0.059912805203992114,0.045888123360937554,0.012433549607691422,-0.018591706283854148,0.0022997063208554692,-0.0011235246763481766,0.021969249565927385
0.7387387387387387,0.9908727083333333,1.0767958333333334,-0.228025625,17.67937499999999,0.05852323331597176,0.044794585176692714,0.012064187130432209,-0.01791274877343746,0.002283389406806424,-0.001116557546373828,0.016574609375368254
0.7427427427427427,0.9909408333333336,1.0782875,-0.22659395833333337,17.680520833333336,0.0573106506770833,0.04385953221349824,0.011764616729032288,-0.01728198382031243,0.0022173771574739583,-0.0011050100815186632,0.018349728732516724
0.7467467467467466,0.9910102083333334,1.0797875000000001,-0.22516187500000004,17.68164583333333,0.05607353817708338,0.04291915087981769,0.011464439975235132,-0.016654688565104186,0.0021518340122838545,-0.0010933727406303385,0.019817291232698153
0.7507507507507509,0.9910791666666666,1.08129375,-0.22372979166666662,17.682791666666663,0.054828826210937986,0.0419746886541233,0.011164294899163459,-0.01603133291536457,0.002086542479766927,-0.0010816294385186198,0.02075387326397049
0.7547547547547548,0.9911483333333334,1.0827916666666664,-0.22229791666666665,17.684,0.05358928993055612,0.04102611541232643,0.010864069295788148,-0.01541370998263894,0.0020213155371961804,-0.0010697429297157114,0.019893999999908374
0.7587587587587588,0.9912181250000001,1.0842979166666666,-0.22086624999999996,17.68525,0.05233344457899336,0.04007343294427086,0.010563904607493915,-0.014798518596354254,0.001956233480673395,-0.0010577508237464843,0.01568243750006104
0.7627627627627627,0.9912864583333328,1.0857999999999999,-0.21943458333333332,17.686333333333337,0.05107169333333328,0.039116567803993085,0.010263700928794082,-0.014187721083333465,0.0018912172115000004,-0.0010456235890357638,0.01944655555536201
0.7667667667667666,0.9913550000000001,1.0872979166666668,-0.2180033333333334,17.687604166666667,0.049822823745659495,0.0381554633222222,0.009963543448880586,-0.013581888173610973,0.001826406946892145,-0.0010333921216642366,0.01595050998264469
0.7707707707707709,0.9914152083333332,1.0886499999999997,-0.21666520833333336,17.688625000000002,0.04864326083333381,0.037315312497873246,0.009695187357940277,-0.01304846261458345,0.0017584877959895817,-0.001014601958529297,0.017128942708211525
0.7747747747747749,0.9914706250000002,1.0898562500000002,-0.21540916666666665,17.68947916666667,0.04755293766927027,0.036580370082638904,0.009454458208873263,-0.01258059840104156,0.0016878321638020834,-0.0009902635230902778,0.017535145399278917
0.7787787787787788,0.9915225000000002,1.0910645833333337,-0.2141533333333333,17.6904375,0.04644265832899208,0.035842287322222235,0.009213839362793073,-0.012115299263888823,0.001617085444174046,-0.000966016004251389,0.014879391926967855
0.7827827827827827,0.9915768749999999,1.0922770833333335,-0.21289770833333324,17.691375000000004,0.0453349398914924,0.03510089911974829,0.008973147426821145,-0.01165129542664936,0.0015463215610720502,-0.0009418531529613715,0.012542276041529021
0.7867867867867866,0.9916304166666666,1.0934770833333336,-0.21164104166666667,17.69216666666666,0.04424328489149265,0.03435677781558161,0.00873250733879599,-0.011194746044704773,0.001475449260340277,-0.0009177828030118057,0.01619697222247396
0.790790790790791,0.9916831250000001,1.0946854166666664,-0.21038562500000002,17.693041666666666,0.04313258853732682,0.03360899296002603,0.008491798468263995,-0.010738299436197946,0.0014044854968090284,-0.0008937851259093752,0.016276581597253426
0.7947947947947949,0.9917372916666666,1.0958958333333335,-0.20913020833333337,17.6939375,0.0420227391493051,0.03285813929578988,0.008251164565618899,-0.010283826063367946,0.001333362716471354,-0.0008698713825358072,0.015200746093739781
0.7987987987987988,0.9917908333333334,1.0971000000000002,-0.2078741666666666,17.694875000000007,0.04091325666666612,0.03210422666597224,0.008010482527583076,-0.00983458508333343,0.001262296200291667,-0.0008460411523725694,0.013690401041401401
0.8028028028028027,0.9918439583333333,1.0983124999999998,-0.2066185416666667,17.69572916666667,0.039778402343750185,0.03134709073953992,0.007769829379680076,-0.009386397955729209,0.0011911318077473955,-0.0008223044982749565,0.014294259982648327
0.8068068068068066,0.991898125,1.0995208333333333,-0.2053631249999999,17.69660416666667,0.038668520399305795,0.03058669522356776,0.007529126160341254,-0.00894042399739603,0.0011198409167381513,-0.0007986503944175662,0.014992634982490927
0.810810810810811,0.9919499999999998,1.1005458333333336,-0.20408312500000012,17.697499999999994,0.03767595206597174,0.02991711975690098,0.0073048873777685095,-0.008576958794270673,0.0010628070476355032,-0.0007709059594091538,0.013493750000179716
0.8148148148148149,0.9920020833333331,1.1015354166666669,-0.20279645833333335,17.698375,0.03666764249565935,0.029271367320789922,0.0070853901783417125,-0.00823251877126735,0.0010099354512723604,-0.0007420930092127638,0.013147359375011547
0.8188188188188188,0.9920539583333331,1.1025229166666664,-0.20151104166666664,17.69927083333333,0.03568280155816028,0.028621758419748268,0.006865929011625728,-0.007891125267795257,0.0009568776687165789,-0.0007133721568068142,0.011853634982799122
0.8228228228228227,0.9921052083333333,1.1034750000000002,-0.20023479166666666,17.700062499999998,0.03473042437499951,0.02797631987287326,0.006649124530243662,-0.007561121598958331,0.0009050330034114592,-0.000685311166576172,0.014454162760500822
0.8268268268268266,0.9921462500000002,1.1040999999999996,-0.19915895833333333,17.700791666666667,0.03398610666666735,0.02744677181558161,0.006480289943186823,-0.007305469104166712,0.0008760098026041653,-0.0006669097935145399,0.014057706597156994
0.830830830830831,0.9921868749999998,1.1047479166666665,-0.19808374999999998,17.701479166666665,0.033200790620659504,0.02691461965260418,0.006311487149701084,-0.00704468152864593,0.0008469167623420145,-0.0006485656917260417,0.01596864539942544
0.8348348348348349,0.9922270833333338,1.1053791666666666,-0.1970072916666666,17.702291666666664,0.03244731456597205,0.026380793696831585,0.006142649067305098,-0.006790785776909808,0.0008178994934401034,-0.0006302946839563802,0.011369748263973634
0.8388388388388388,0.9922685416666668,1.1060062500000003,-0.19593208333333334,17.703,0.03169809162760351,0.025844056220659724,0.005973809687076381,-0.0065389329244791294,0.000788647894763543,-0.000612059919391736,0.011082666666652585
0.8428428428428427,0.9923072916666666,1.1066312500000002,-0.19485562500000006,17.703666666666663,0.03096935985677063,0.02530545207252604,0.005804978709358953,-0.006288134470051998,0.0007595848333661458,-0.0005939145423347396,0.013936555555631003
0.8468468468468466,0.9923493750000002,1.1072729166666666,-0.1937808333333333,17.704416666666667,0.03017377134982624,0.02476398863263892,0.005636133676694792,-0.006034023147569539,0.0007303357912879765,-0.0005758199100941838,0.011963826388807774
0.850850850850851,0.9923893750000005,1.107902083333333,-0.19270541666666663,17.705124999999995,0.02942380707899339,0.02422051822065975,0.005467307903737947,-0.00578460073871534,0.000701025691234939,-0.0005577756422808422,0.013340401041887162
0.8548548548548549,0.9924300000000001,1.1085458333333331,-0.19163000000000008,17.70587499999999,0.028640718732639403,0.023674547266666637,0.005298457339297646,-0.005533736958333313,0.0006717922024609393,-0.000539818638357373,0.011990484375473898
0.8588588588588588,0.9924708333333334,1.109177083333333,-0.1905545833333333,17.706645833333333,0.027880364474827335,0.023126346603993063,0.005129632246279439,-0.005287056375868099,0.0006425157859344614,-0.0005219122279660243,0.00990166623262212
0.8628628628628627,0.992511458333333,1.1098124999999999,-0.18947812500000003,17.707354166666665,0.027109964843750278,0.022576227646484384,0.004960782545109314,-0.005041475065104162,0.0006131196659973954,-0.0005040771936024739,0.010233416232722448
0.8668668668668666,0.9925518750000003,1.1104749999999999,-0.18838729166666668,17.708062499999997,0.02634735770833352,0.022015978338498256,0.0047905611277499986,-0.0047920806197916666,0.0005823815374999997,-0.0004844590888541666,0.010564162760488216
0.870870870870871,0.9925922916666664,1.111170833333333,-0.18728583333333335,17.708791666666663,0.025557712482639383,0.021448766632638873,0.004619433483788873,-0.00453656950347231,0.0005507678833390631,-0.00046373527122218745,0.0084893732640694
0.8748748748748749,0.9926322916666669,1.1118520833333334,-0.1861910416666667,17.709354166666664,0.024791194787326276,0.020883083503081566,0.004449764330973769,-0.004286435758246443,0.0005195744025516486,-0.00044357586782061624,0.013358332899429115
0.8788788788788788,0.9926629166666667,1.1123250000000005,-0.1852366666666667,17.710041666666672,0.024210177708332337,0.020453752322222213,0.004323912481720661,-0.004133916416666633,0.0004984802791458331,-0.0004369115075083333,0.009007498263713387
0.8828828828828827,0.99269125,1.1126229166666668,-0.18426979166666665,17.710520833333334,0.023761911974826244,0.020056393879123273,0.0042222969681889365,-0.004029290275607639,0.0004776780572109384,-0.0004272601567825522,0.01057681206594907
0.8868868868868867,0.9927191666666667,1.1129250000000002,-0.18330354166666665,17.711125,0.023310444374999184,0.019656915779123263,0.004120678928178873,-0.003923989223958341,0.0004569223592604163,-0.00041762519281848945,0.008134567708339091
0.890890890890891,0.9927466666666667,1.1132250000000001,-0.1823364583333333,17.71152083333333,0.022857182708333035,0.019255874295789933,0.004019058387043333,-0.0038199545052083894,0.0004361568462447912,-0.00040803390401323767,0.012238103732670425
0.8948948948948949,0.9927754166666668,1.1135249999999997,-0.18136979166666675,17.71214583333333,0.02240999104166752,0.018852832004123223,0.003917443691781289,-0.0037164527343749865,0.0004153659414999996,-0.0003984658245486113,0.008639978732787768
0.8988988988988988,0.9928027083333332,1.1138270833333335,-0.18040229166666666,17.712666666666664,0.021947561766492818,0.01844815899474825,0.0038158160398280815,-0.0036138749796006953,0.00039465923454340266,-0.00038893641161649294,0.00831455555572802
0.9029029029029028,0.9928304166666669,1.1141208333333334,-0.17943583333333335,17.713083333333334,0.02151393539930546,0.01804136504930555,0.003714200547451499,-0.003512216503472221,0.00037383171205034743,-0.00037941652339826384,0.012720493055496718
0.9069069069069067,0.9928583333333334,1.1144249999999996,-0.17846979166666663,17.713749999999994,0.02105066937500144,0.01763240846245663,0.003612582571537148,-0.003409427421875111,0.0003530208211979163,-0.000369931748483073,0.007019270833552582
0.910910910910911,0.9928860416666666,1.1147249999999997,-0.17750208333333337,17.714208333333332,0.020596507708333656,0.017222281245659707,0.0035109661939096417,-0.0033100318229166703,0.00033225827279166636,-0.0003604785889687501,0.009114789930549705
0.914914914914915,0.9929143749999999,1.1150145833333334,-0.17653500000000003,17.714708333333338,0.020173728953993164,0.016809977108333318,0.003409345268467136,-0.0032117338645833993,0.0003114582236236981,-0.0003510487728427085,0.010150331597060358
0.9189189189189189,0.9929425000000002,1.1153166666666665,-0.17556687499999998,17.7153125,0.019718733055555937,0.016396209902734386,0.0033077343323757763,-0.003112754864583428,0.0002906921836493054,-0.0003416567556019531,0.006453027343809481
0.9229229229229228,0.992967291666667,1.1155625000000002,-0.17465458333333336,17.715666666666667,0.019286975260415895,0.016017964020659713,0.0032136804568462614,-0.003020229713541628,0.00027473431756510366,-0.00032941075960338543,0.01077955555558674
0.9269269269269267,0.9929910416666666,1.1157666666666666,-0.17379062499999998,17.716166666666666,0.01889182888888885,0.015672985328776045,0.003126492482893234,-0.002935421979166686,0.00026317885766666635,-0.00031461824884375,0.008896972222260047
0.930930930930931,0.9930145833333333,1.1159708333333331,-0.1729260416666667,17.716624999999997,0.018477849149306058,0.01532668828016492,0.003039302973155469,-0.002851664509548546,0.00025169523388454863,-0.0002998739127072483,0.00786527604168441
0.934934934934935,0.9930362500000002,1.1161729166666665,-0.17206187499999995,17.71702083333333,0.018083020099826985,0.014978607004817724,0.002952120277433666,-0.0027679451341146855,0.0002402081987725705,-0.00028518842322343755,0.009672791232731015
0.9389389389389389,0.9930597916666669,1.116364583333333,-0.171195625,17.717458333333333,0.017700950412327332,0.014629912147526035,0.0028649319551327713,-0.00268826742838546,0.0002286930122634546,-0.00027053309017617186,0.0087535399305807
0.9429429429429428,0.993083958333333,1.1165645833333335,-0.17033104166666665,17.717937499999998,0.017306447912326606,0.014279044578081612,0.002777742768494344,-0.0026060580993923776,0.00021709956670529557,-0.0002559233563529082,0.0069824127605215836
0.9469469469469471,0.9931064583333331,1.11673125,-0.1694375,17.718354166666668,0.01694256527343785,0.013975433593750017,0.0027037622068978996,-0.0025269738281249454,0.00020700666684895838,-0.00024077064088541655,0.00784229123263458
0.9509509509509511,0.9931295833333337,1.1168729166666667,-0.16853125000000002,17.718770833333334,0.016596971349826406,0.013691405273437506,0.0026354331822390827,-0.002451177929687437,0.00019750118898350684,-0.0002254054695703125,0.007868489149359448
0.954954954954955,0.9931524999999999,1.1170187500000004,-0.16762458333333333,17.719250000000006,0.01626494548176982,0.013405728228993052,0.002567113190579385,-0.0023758224557291485,0.00018795511301953165,-0.00021009412969505217,0.006512770833069226
0.9589589589589589,0.9931745833333333,1.1171625,-0.16671770833333335,17.719666666666672,0.015927115260416347,0.013118497394748255,0.002498787232426084,-0.0023000614973957834,0.0001784350195755212,-0.00019483037880230038,0.00695488888862883
0.9629629629629628,0.9931981250000002,1.11731875,-0.1658120833333334,17.720125,0.015552977565104653,0.012829248853993041,0.002430453440632499,-0.0022233836484374936,0.00016896919470703244,-0.0001796253437209203,0.005711651041679033
0.9669669669669672,0.9932212500000003,1.1174666666666666,-0.16490541666666667,17.720562500000003,0.015209915555555842,0.01253864105399306,0.0023621243466962257,-0.002148277055555564,0.0001593792552500002,-0.00016445674288515625,0.006039683593598966
0.9709709709709711,0.9932370833333333,1.1176104166666665,-0.16408229166666666,17.720875,0.01493445655816017,0.012299418228081588,0.002305322413051385,-0.0020890883094617785,0.00015570271357508674,-0.00015775916529318573,0.006839234375149772
0.974974974974975,0.9932535416666665,1.1177645833333332,-0.1632652083333333,17.721166666666665,0.01462941957899333,0.012061305081206605,0.0022491855102124464,-0.002027307434461889,0.00015223180543012118,-0.00015154985342400167,0.0073353055557277
0.9789789789789789,0.9932704166666664,1.1179166666666667,-0.16244708333333338,17.72145833333333,0.014322743055555698,0.011822257616493043,0.002193040374407911,-0.001967698090277664,0.00014880424083333347,-0.00014534790134083329,0.008039539930621231
0.9829829829829828,0.9932858333333335,1.1180583333333336,-0.16162875,17.721895833333328,0.014049729930554866,0.01158198050677084,0.0021368990780225956,-0.0019104624895833477,0.00014542835923072998,-0.00013916906862294272,0.003366405816166207
0.9869869869869872,0.9933025000000003,1.1182104166666667,-0.16081145833333335,17.722083333333327,0.013753380724826458,0.01134004986870659,0.00208075582001904,-0.0018493688389757401,0.0001420693100076379,-0.00013299452746840266,0.008178993055821593
0.9909909909909911,0.9933193750000001,1.1183583333333338,-0.1599925,17.722437499999995,0.013464221597220938,0.011097149943749988,0.0020246081102318256,-0.0017927210208332767,0.00013858462265017364,-0.00012682595284036459,0.0068757252605564645
0.994994994994995,0.9933349999999997,1.1185083333333332,-0.15917458333333329,17.7226875,0.013166191597222543,0.010852722853993073,0.001968475066712741,-0.0017344020868056698,0.00013519648453593733,-0.00012068181189195311,0.008847777343817143
0.9989989989989989,0.9933527083333332,1.1186625000000001,-0.1583572916666667,17.723145833333334,0.012854627760416681,0.010606655675998243,0.0019123208993370255,-0.0016741362109373992,0.00013176159946770734,-0.00011453303569262145,0.003851770399307952
1.0030030030030028,0.9933674999999996,1.1188062499999996,-0.15753895833333334,17.7234375,0.012572574960938665,0.010359705773914926,0.0018561770433239936,-0.0016181787981770779,0.00012833587076562487,-0.00010840526809739586,0.005804850260460626
1.0070070070070072,0.9933847916666666,1.11895625,-0.15672187499999998,17.723625000000002,0.01227441058593759,0.010110983063151047,0.0018000330967056254,-0.0015596617903645693,0.00012493221792578074,-0.00010228437516210929,0.009783526041644564
1.011011011011011,0.9934002083333336,1.11905625,-0.1558845833333333,17.7240625,0.01201935933593723,0.00990435084565974,0.0017530423869971828,-0.0015034660755208762,0.00012780047256510422,-0.00010206215877690974,0.005733496093853319
1.015015015015015,0.9934175000000001,1.11915,-0.15504520833333335,17.724395833333336,0.011763694166666783,0.009703525039539918,0.0017076487028377667,-0.0014457384270832874,0.00013175734866666637,-0.00010284413189791664,0.006209009982512725
1.019019019019019,0.9934335416666666,1.1192125,-0.15424395833333338,17.724645833333337,0.011527963177083267,0.009525072150998244,0.001667085740465823,-0.0013951087838541265,0.00013492031450859356,-0.00010607068355633249,0.008180082899230001
1.0230230230230228,0.9934472916666671,1.1192499999999999,-0.15347354166666669,17.725125000000002,0.01132527083333379,0.009365247008289918,0.001630482572676854,-0.0013482801562500202,0.00013745765966562465,-0.00011129275664737069,0.0022354010416165693
1.0270270270270272,0.9934616666666668,1.1192833333333336,-0.1527025,17.7253125,0.011133986388888184,0.009204404827083332,0.0015938812700825662,-0.0013032617916666211,0.00013997304886597225,-0.00011649472645947912,0.006213444010427338
1.031031031031031,0.9934747916666669,1.1193416666666667,-0.15193208333333333,17.725562500000002,0.010920066597222444,0.009039871220659728,0.0015567693282005648,-0.0012569219548611288,0.00014307820570919996,-0.00012139681353598076,0.006725725260196214
1.035035035035035,0.9934877083333333,1.11939375,-0.15116208333333336,17.725916666666667,0.01075138246093732,0.008872024562326379,0.0015192354534841132,-0.0012136503463540949,0.00014669173914661407,-0.00012607552700779522,0.004378326388916776
1.039039039039039,0.9935008333333334,1.1194791666666668,-0.15039145833333334,17.726166666666664,0.010522645399305253,0.008703242593706601,0.0014817059392350654,-0.0011644788845485698,0.00015035491601562512,-0.00013072776972265627,0.004265305555748
1.0430430430430429,0.9935129166666666,1.1195458333333335,-0.14962125000000004,17.72639583333333,0.010333793732638208,0.008533085715104156,0.0014441785158496533,-0.001119444651041579,0.00015399293971241326,-0.00013534214633929693,0.006140759982713462
1.0470470470470472,0.9935260416666666,1.119616666666667,-0.14885145833333338,17.726562499999996,0.01010851972222171,0.008361639185373256,0.0014066431560561632,-0.0010730097256943516,0.0001576635888959372,-0.00013992760660342583,0.009398600260453804
1.0510510510510511,0.9935387500000002,1.1196854166666668,-0.14808124999999997,17.72702083333333,0.009919151037326213,0.008189214231770846,0.0013691194549953478,-0.0010272505598958037,0.00016130195833745543,-0.0001444836205618488,0.0029407078993699542
1.055055055055055,0.9935506250000001,1.1197520833333334,-0.14731041666666667,17.727187499999992,0.009719855203992545,0.008015703641493056,0.0013315736745189222,-0.0009830207074652542,0.00016495224520086764,-0.00014900417761684023,0.005990006510671719
1.059059059059059,0.9935650000000001,1.1198229166666667,-0.14654145833333335,17.727458333333328,0.009511218641493402,0.007840392656206601,0.0012940455845906972,-0.0009353500499131584,0.00016860664056315213,-0.00015349254101386725,0.006596039930684583
1.0630630630630629,0.9935768750000001,1.119885416666667,-0.1457714583333333,17.727770833333327,0.00933373687065897,0.007664348602039947,0.0012565097980729459,-0.0008910029796006524,0.00017227812439388006,-0.0001579516544039453,0.004682947482763211
1.0670670670670672,0.9935897916666662,1.119885416666667,-0.1450325,17.72810416666666,0.00917123687065935,0.00751126144375,0.0012239052446111614,-0.0008575099739582537,0.00017167163983724024,-0.00016229002984843752,0.002447655816126826
1.0710710710710711,0.9935997916666669,1.1198604166666668,-0.14431562500000003,17.72829166666666,0.008995980516492752,0.0073725420475260275,0.0011945109615637748,-0.0008249773893229118,0.0001682886142604163,-0.00016654373384895833,0.004966248264111073
1.075075075075075,0.9936110416666666,1.1198333333333335,-0.14359854166666663,17.72858333333333,0.008831638888888937,0.007232687997873279,0.0011651163380932477,-0.0007948164236111221,0.0001649566702430555,-0.0001707834544271267,0.0046246597223671415
1.079079079079079,0.993622291666667,1.1197958333333333,-0.14288166666666668,17.728854166666665,0.008678124982639313,0.007091808497222213,0.001135724385257975,-0.0007652466736111363,0.00016156770747916682,-0.00017499143842500002,0.0050216037327004415
1.0830830830830829,0.9936329166666665,1.1197583333333334,-0.14216312499999995,17.729083333333328,0.008543358263888523,0.006950500056901052,0.0011063217101996256,-0.0007379060885417399,0.00015822957903645888,-0.00017917996071289063,0.006270826389140893
1.0870870870870872,0.993643541666667,1.1197333333333337,-0.141445625,17.729499999999998,0.008372262222221316,0.006807656001692704,0.001076926445613974,-0.0007071604999999703,0.00015486763911111147,-0.00018334842873997392,3.8083333492977545e-05
1.0910910910910911,0.9936547916666666,1.1196937500000002,-0.14072812500000004,17.72970833333333,0.008231739544270145,0.006663803167317701,0.0010475334142192655,-0.0006788479882812171,0.00015145380001432265,-0.00018748946459179694,0.002650748263931746
1.095095095095095,0.99366625,1.1196500000000003,-0.1400079166666667,17.729895833333334,0.008083877499999392,0.006521054103993045,0.0010195877418075695,-0.0006468027708332602,0.000148169679061459,-0.00019164940933868925,0.006002072482601761
1.099099099099099,0.9936781249999999,1.1195812500000002,-0.13927520833333334,17.730229166666664,0.007929491315104231,0.00638406217703992,0.0009956981358000157,-0.0006142548268228687,0.0001449877525851561,-0.00019589884946787328,0.005223697482847456
1.1031031031031029,0.9936885416666664,1.119504166666666,-0.1385495833333334,17.73047916666667,0.007808337482640093,0.006248262958159709,0.0009723755687485627,-0.0005829558350695097,0.0001415324427617179,-0.00019972995483841146,0.005525187065927639
1.1071071071071072,0.9936972916666668,1.1194708333333334,-0.13788354166666666,17.73075,0.007674636649305455,0.006138795604123264,0.0009548668796514622,-0.0005629800407985497,0.00013565590519166732,-0.00019949406187124997,0.004254437499923824
1.1111111111111112,0.993705625,1.1194458333333335,-0.137218125,17.730916666666666,0.007536859565972165,0.006028373671484382,0.0009373650042212228,-0.0005419500442708225,0.0001298082553343753,-0.00019925622540942705,0.005219159722287259
1.115115115115115,0.9937131250000001,1.1194291666666667,-0.13655291666666666,17.731229166666665,0.007403340815972381,0.005916092616493052,0.000919720434751832,-0.0005201406232638595,0.00012426364720937507,-0.00019948071185510414,0.0026789058160261447
1.119119119119119,0.9937206250000002,1.1194416666666667,-0.13588708333333333,17.731374999999996,0.007252438263888994,0.0058014089164930525,0.0009018501222949867,-0.0004987952881944091,0.00011918605200364539,-0.00020047773401591138,0.004173942708519007
1.123123123123123,0.9937289583333335,1.1194520833333335,-0.1352222916666667,17.73152083333333,0.007112449787326058,0.0056856610030816025,0.0008839682408340612,-0.0004765822139756737,0.00011408201258897549,-0.00020146799324891496,0.006293937066061517
1.1271271271271273,0.9937350000000001,1.11945625,-0.13455583333333335,17.731812499999997,0.006988537669270878,0.005569456882638886,0.0008660908412912599,-0.0004572980677082783,0.00010905863676054619,-0.000202452859436441,0.0024087981772140665
1.1311311311311312,0.9937433333333331,1.11946875,-0.13389124999999996,17.731999999999996,0.006839717773437393,0.005451820673437517,0.0008482206999539699,-0.0004343880598958738,0.00010396115744726558,-0.00020342676043773433,0.0030510000001413573
1.135135135135135,0.9937497916666667,1.1194666666666666,-0.13322562500000001,17.73220833333333,0.006721465555555639,0.005333724510026033,0.0008303502566964994,-0.0004146036666666797,9.889170238888809e-05,-0.00020439272373385411,0.0029542899306420622
1.139139139139139,0.9937575,1.1194770833333334,-0.13256104166666666,17.732291666666658,0.006587726558159757,0.005214278565581602,0.0008124730634463081,-0.0003926183780382231,9.382549688120628e-05,-0.00020534992263867622,0.0066655815975877886
1.143143143143143,0.9937645833333332,1.1194791666666668,-0.13189520833333332,17.732583333333327,0.006466395399305602,0.005094404018706596,0.0007945930805249552,-0.0003737704210069748,8.874250659809057e-05,-0.00020629967904626912,0.0031966597225050464
1.1471471471471473,0.9937710416666667,1.1194854166666668,-0.13126395833333335,17.732854166666662,0.006333651870659596,0.004992314909331594,0.0007756072903260785,-0.0003537879118923337,8.313632030644113e-05,-0.0002031340415755018,0.0012997703995552001
1.1511511511511512,0.9937775000000002,1.119475,-0.13066666666666665,17.732958333333332,0.006229891041667157,0.004909347222222221,0.0007554606465694062,-0.00034109999999995533,7.700609998854187e-05,-0.00019572688849999996,0.004063748263888556
1.155155155155155,0.9937812500000002,1.1194645833333334,-0.13006916666666665,17.733166666666666,0.006128213328992604,0.004825782715972223,0.0007353179511778229,-0.0003296745329860462,7.085541895286436e-05,-0.00018833668854156246,0.0037583055555501232
1.159159159159159,0.9937870833333334,1.1194541666666666,-0.12947104166666665,17.733354166666665,0.006036952065972434,0.004741541036414932,0.0007151737609324179,-0.00031664461024305535,6.469911402916609e-05,-0.00018096436879645828,0.003983332899395009
1.163163163163163,0.9937914583333335,1.11945,-0.12887458333333332,17.733604166666666,0.005923364166666278,0.004656195937326392,0.0006950259976536866,-0.0003025976875000169,5.8553342073957844e-05,-0.00017361031675070305,0.0034499266494094627
1.1671671671671673,0.9937972916666666,1.1194395833333333,-0.12827666666666662,17.7338125,0.005827935933159445,0.00457063845555556,0.0006748827731661824,-0.0002903550486111628,5.241091022157153e-05,-0.00016627486031006944,0.0016858815105251779
1.1711711711711712,0.9938024999999998,1.11943125,-0.1276789583333333,17.734020833333332,0.005727843190103776,0.0044841044322482745,0.0006547403736078544,-0.0002773924075521461,4.625401268098953e-05,-0.0001589564505203559,0.002005082899302124
1.1751751751751751,0.9938070833333331,1.1194250000000001,-0.12708187500000007,17.7341875,0.005627252708333419,0.0043968845464843545,0.0006345902145493224,-0.00026387207812489377,4.0118619750000354e-05,-0.00015165654062708337,0.00276038151037028
1.179179179179179,0.9938120833333332,1.1194166666666665,-0.12648458333333332,17.734291666666667,0.005525076388889216,0.004308921012326394,0.0006144423276528663,-0.0002504243402778328,3.397293536458305e-05,-0.00014437408108046874,0.0065657482638812326
1.183183183183183,0.9938172916666664,1.11940625,-0.1258864583333333,17.7345625,0.005417147460937688,0.004220432941623265,0.00059429524018052,-0.00023857841796881551,2.7817406909505515e-05,-0.0001371085173307943,0.003834600260518073
1.1871871871871873,0.9938233333333333,1.1193833333333336,-0.125269375,17.734875000000002,0.005330953055554755,0.00413745868710938,0.0005735766641791444,-0.00022492444791666344,2.159907380486052e-05,-0.0001289106145969531,-0.0003745989583876508
1.1911911911911912,0.9938293750000001,1.1193625,-0.12464562499999998,17.735041666666664,0.005240093593749329,0.004055968168359379,0.0005526603496770566,-0.00021073658593750988,1.5377463173359162e-05,-0.00012041146451805858,0.0020470815972544187
1.1951951951951951,0.993834375,1.1193416666666667,-0.12402145833333333,17.735229166666667,0.005122149930555153,0.003973698706206598,0.0005317447050264854,-0.00019719746006943706,9.135802470138855e-06,-0.00011193277285157988,0.0037297391493211762
1.199199199199199,0.9938408333333334,1.11931875,-0.12339916666666666,17.73539583333334,0.0050317858984378905,0.0038921873326388905,0.0005112955477805586,-0.00018429068229169898,3.208063185026046e-06,-0.00010368519287862847,0.004484634982418356
1.203203203203203,0.9938435416666667,1.119275,-0.12282812500000005,17.7356875,0.004958891041666691,0.0038344183756510285,0.0005000603575344203,-0.00017842539062493112,3.1972042234381585e-06,-9.957111595670581e-05,0.0026805690104083624
1.2072072072072073,0.9938477083333335,1.11921875,-0.122256875,17.735958333333333,0.0049098063151040705,0.0037761731819010366,0.0004888238240212092,-0.00017322985026044235,3.1578462923171464e-06,-9.546318431975261e-05,0.0011986649306550134
1.2112112112112112,0.9938518749999999,1.1191812499999998,-0.12168479166666668,17.736208333333334,0.004818746315104816,0.003717311477039926,0.00047762274915692126,-0.0001664127565104978,3.172712088672007e-06,-9.13845357762283e-05,0.0010806232638742586
1.2152152152152151,0.9938525,1.1191854166666664,-0.12110854166666664,17.736333333333338,0.004744836453993706,0.0036547628020399334,0.00046434179523594627,-0.00016250299956599434,2.1951802763890064e-06,-8.619327625430557e-05,0.002896555555366831
1.219219219219219,0.9938541666666666,1.1191874999999998,-0.12053291666666664,17.73652083333334,0.004675589843750494,0.0035913576664930637,0.00045106042481492936,-0.00015752466145835253,1.20926341536467e-06,-8.10126133688455e-05,0.004162062065688588
1.2232232232232234,0.9938566666666668,1.1191979166666666,-0.11995666666666667,17.736708333333343,0.004585606662326214,0.003527543955555554,0.00043777904907158735,-0.00015329024305557604,2.278575629339639e-07,-7.584395564236111e-05,0.003969164930140323
1.2272272272272273,0.993858125,1.1192,-0.1193810416666667,17.736916666666676,0.004508026666667275,0.0034629168905815945,0.0004244978690341694,-0.0001487381666665788,-7.418717166669071e-07,-7.068921419308596e-05,0.0030371597218845636
1.2312312312312312,0.9938599999999999,1.1192020833333334,-0.11880499999999998,17.737166666666678,0.004447113328993169,0.0033975803083333422,0.00041121544354327366,-0.00014465482291670106,-1.725670752127182e-06,-6.554346172322915e-05,0.0016686388884181724
1.2352352352352352,0.9938622916666667,1.1191916666666666,-0.11822791666666667,17.73739583333335,0.004399596597222555,0.003331951387326386,0.0003979334221080542,-0.0001419675659722064,-2.7005313303994486e-06,-6.041187730883765e-05,0.0008307183153988262
1.239239239239239,0.993863125,1.1191979166666663,-0.11765249999999994,17.737520833333345,0.0043272733289938525,0.0032651392437500187,0.00038465182309125196,-0.00013710877604175553,-3.6886823536025587e-06,-5.529075102678123e-05,0.0024380203988130233
1.2432432432432434,0.993865,1.1192062499999997,-0.11707520833333336,17.73775000000001,0.004241953294271683,0.003198208093706592,0.00037136896929718306,-0.0001336951132812625,-4.682632250911612e-06,-5.0181209290976584e-05,0.0007666041663014767
1.2472472472472473,0.9938660416666667,1.1192166666666667,-0.11649916666666661,17.737875000000006,0.0041498863888884685,0.0031302566659722284,0.0003580871434352295,-0.00012864934722228716,-5.647386505901728e-06,-4.508440317237853e-05,0.003623817708103161
1.2512512512512513,0.9938683333333334,1.1192229166666665,-0.11592395833333334,17.738145833333338,0.0040733961414933795,0.003061594217664927,0.0003448038596813143,-0.0001233742426215434,-6.626236066406197e-06,-4.0000850833984366e-05,0.0023490620657753425
1.2552552552552552,0.9938693749999999,1.119222916666667,-0.11536041666666665,17.738333333333333,0.0040046461414926515,0.002997807599826395,0.0003327928675769073,-0.00011931132378473208,-7.327372188585025e-06,-3.5788773221571145e-05,7.22222222293567e-05
1.259259259259259,0.9938677083333333,1.1192062500000002,-0.11484791666666667,17.738479166666668,0.003981536627603699,0.002956393537326383,0.0003260687190743763,-0.0001196188671874765,-6.824639123047347e-06,-3.516994183441837e-05,0.0019818537326159458
1.2632632632632634,0.9938645833333334,1.1192000000000002,-0.11433645833333335,17.738583333333334,0.0039226099999998265,0.0029142159624565896,0.0003193449897416055,-0.000116927499999947,-6.3325184166666436e-06,-3.455159167458769e-05,0.002452993055499064
1.2672672672672673,0.9938641666666667,1.1191979166666668,-0.11382625000000006,17.738729166666662,0.0038626899956593075,0.0028711473109374833,0.0003126227138606258,-0.00011381480468741767,-5.827644217664915e-06,-3.393586563841147e-05,0.002487551649494435
1.2712712712712713,0.9938622916666667,1.1191958333333334,-0.11331458333333332,17.73889583333333,0.003806936649305648,0.0028280135373263994,0.0003058987669258649,-0.00011024881076390769,-5.327969761111161e-06,-3.332123266388891e-05,0.0024079474827658487
1.2752752752752752,0.9938604166666667,1.1191958333333334,-0.112803125,17.73904166666666,0.003742353315972169,0.002784288323567712,0.000299175861631979,-0.00010725417968748818,-4.825719602603927e-06,-3.27062950936198e-05,0.0020257482640886337
1.279279279279279,0.9938579166666667,1.1191854166666666,-0.1122914583333333,17.739187499999996,0.003688586453993059,0.0027401700520399384,0.0002924521197804299,-0.00010545408376738674,-4.3295290571177415e-06,-3.209356043821182e-05,0.0020601731771421328
1.2832832832832834,0.9938560416666665,1.11918125,-0.11178020833333334,17.739333333333327,0.0036395796484374188,0.002695205858289933,0.0002857292078586887,-0.000103103378906233,-3.82257408136703e-06,-3.148168345814021e-05,0.0014695555557295847
1.2872872872872874,0.9938547916666667,1.119175,-0.11126895833333333,17.739520833333327,0.0035848193750001034,0.0026498439114149303,0.00027900504514473997,-0.0001003552239582789,-3.331994389062763e-06,-3.087171412469182e-05,0.0008589370661411522
1.2912912912912913,0.9938527083333333,1.1191666666666664,-0.11075729166666665,17.739604166666663,0.003536805555556244,0.002604134842664932,0.0002722827554255518,-9.850607638893505e-05,-2.828728420139115e-06,-3.026213049971786e-05,0.003110676649441757
1.2952952952952952,0.9938504166666665,1.1191645833333335,-0.11024562500000001,17.73979166666666,0.003474802078992978,0.0025578396683593723,0.0002655592135893237,-9.637603255205351e-05,-2.3266733660159728e-06,-2.965288551470054e-05,0.001458289930724277
1.299299299299299,0.9938489583333333,1.1191666666666664,-0.10973479166666668,17.739916666666662,0.0034013888888895227,0.002510796331206596,0.00025883629032280575,-9.202065972223339e-05,-1.8232487968756518e-06,-2.9045746587186158e-05,0.0030649930557160587
1.3033033033033035,0.9938472916666664,1.1191562499999999,-0.10922333333333333,17.74004166666666,0.0033601214192713336,0.002463325955555557,0.00025211253638884846,-8.9940520833387e-05,-1.329821574869985e-06,-2.8438980083263856e-05,0.0023799982641889983
1.3073073073073074,0.993844166666667,1.1191458333333333,-0.10871249999999998,17.740229166666662,0.003323020399305543,0.0024152590104166705,0.00024538898807628776,-8.902526041669467e-05,-8.331733459201345e-07,-2.783411012838542e-05,0.002602447482900061
1.3113113113113113,0.993843541666667,1.1191437499999999,-0.10820020833333334,17.740270833333327,0.0032526835026045475,0.002367027416623261,0.00023866626729445104,-8.570476171873564e-05,-3.3371294401045347e-07,-2.723054285473091e-05,0.005290759982926829
1.3153153153153152,0.9938418750000003,1.11913125,-0.10768729166666659,17.7405625,0.0032181619401041583,0.002318218046831619,0.00023197811312870083,-8.420333463554641e-05,1.5897749947908638e-07,-2.6648477375711755e-05,0.0014005169271626983
1.3193193193193191,0.9938420833333338,1.11909375,-0.10718125000000002,17.740729166666664,0.003162512044270649,0.0022816588151041567,0.0002267578460322973,-7.934134114581659e-05,3.710974967449307e-07,-2.6243267063151046e-05,-0.00013803168388903941
1.3233233233233235,0.9938420833333338,1.1190499999999999,-0.10670375,17.740937500000005,0.003133347500000383,0.002253330569270833,0.00022219339147261705,-7.587689583332669e-05,3.800931791669306e-07,-2.5739219130104177e-05,-3.0045572998460557e-05
1.3273273273273274,0.9938422916666672,1.1190166666666665,-0.10622437499999998,17.74104166666667,0.003099616388889226,0.002225152989192713,0.00021762854177019618,-7.294563541672405e-05,3.8242438159713553e-07,-2.523466985522137e-05,0.003982248263753263
1.3313313313313313,0.993842916666667,1.1189895833333334,-0.10574687499999998,17.741208333333343,0.0030289790581594644,0.0021959525944010485,0.00021306430933337964,-6.722340494795531e-05,3.8463869444414983e-07,-2.473285228333334e-05,0.0022352065968220813
1.3353353353353352,0.993843125,1.1189458333333335,-0.10526895833333337,17.741395833333346,0.0030060553993056516,0.00216644641141492,0.00020849963112739583,-6.390436024299173e-05,3.9178559175319285e-07,-2.4233657978302956e-05,0.0034988849822070733
1.3393393393393391,0.9938435416666667,1.118916666666667,-0.10479020833333336,17.741645833333347,0.002954659722221864,0.0021366997374566,0.00020393455599766324,-5.953105902775646e-05,3.8643252604211517e-07,-2.373422372467449e-05,4.479123219880421e-05
1.3433433433433435,0.9938445833333334,1.1188708333333333,-0.10431229166666671,17.741770833333348,0.002928058315972315,0.0021062166405815836,0.00019936988912431952,-5.718596267355325e-05,3.91832947222023e-07,-2.3237708318194477e-05,0.002276030815494323
1.3473473473473474,0.993844375,1.1188291666666663,-0.10383479166666669,17.74200000000002,0.0029067124826396284,0.00207529437287326,0.0001948045759234788,-5.243990190979819e-05,3.9120716128446817e-07,-2.2741808959175337e-05,0.0010193333326924403
1.3513513513513513,0.9938447916666665,1.1188020833333334,-0.10335687500000006,17.74212500000002,0.0028423149956597893,0.002043960556901028,0.00019023908755698307,-4.744625651036116e-05,3.945964572478738e-07,-2.2247491484960934e-05,0.0015838177076261672
1.3553553553553552,0.9938452083333332,1.1187645833333335,-0.10287875,17.742312500000015,0.0028074737456595944,0.002012171131770832,0.00018567457498811228,-4.28981223957875e-05,3.8474183793388425e-07,-2.1754966568593727e-05,0.002638819009916915
1.3593593593593591,0.9938456249999997,1.1187250000000006,-0.10240029166666668,17.74250000000001,0.0027752077083318394,0.0019800344332482605,0.00018111084454882652,-3.994203854151834e-05,3.981924156251865e-07,-2.1265005379022566e-05,0.002027083333018709
1.3633633633633635,0.9938458333333332,1.118683333333334,-0.1019222291666667,17.74268750000001,0.002739266388887218,0.0019473383683641446,0.00017654506951970785,-3.546760173601948e-05,4.031940399310441e-07,-2.077515359745881e-05,0.0016236106768587888
1.3673673673673674,0.9938464583333331,1.1186562500000004,-0.10144402083333336,17.74287500000001,0.0026894443359364306,0.0019142773038328918,0.00017198051738192034,-3.172040299470602e-05,4.13584162109416e-07,-2.0287247516370238e-05,0.0012200677080045352
1.3713713713713713,0.9938470833333332,1.1186104166666666,-0.1009655,17.743083333333338,0.002671152391493292,0.001880801143083333,0.00016741496480756466,-2.8523309374972605e-05,4.056620814233574e-07,-1.980002113845831e-05,0.0002854930554008206
1.3753753753753752,0.9938479166666666,1.1185854166666667,-0.10048764583333336,17.74320833333334,0.0026020822873265015,0.0018467122015412268,0.00016284921131300506,-2.223481566837604e-05,4.1942698502620435e-07,-1.9316481413951847e-05,0.002516373263688365
1.3793793793793792,0.9938483333333332,1.1185395833333334,-0.10000999999999999,17.743395833333338,0.002579617183159355,0.0018120624000000033,0.00015828568952913865,-1.9231270833364178e-05,4.200145529946052e-07,-1.8833187041458328e-05,0.001279301649219633
1.3833833833833835,0.9938506249999999,1.118477083333333,-0.09955383333333333,17.743562500000003,0.0025381807248270327,0.0017841384353055548,0.0001546365134199129,-1.7777192013915255e-05,4.5610231388888483e-07,-1.8426641530222218e-05,0.0022398085936288226
1.3873873873873874,0.9938554166666669,1.11839375,-0.09910941666666669,17.743708333333334,0.0025016699609374804,0.001759552694659718,0.00015148455137046474,-1.7897833854113587e-05,5.158424261718212e-07,-1.806215118976215e-05,0.001856248263834459
1.3913913913913913,0.9938595833333329,1.1183104166666669,-0.09866547916666668,17.743916666666667,0.002477645308159415,0.0017345607208120624,0.0001483329833403148,-1.7200215841964295e-05,5.628847181855519e-07,-1.7697805730819853e-05,0.0005046597221394222
1.3953953953953953,0.993863125,1.1182208333333328,-0.09822177083333332,17.744041666666664,0.0024571678993068335,0.00170898373436415,0.00014518099689660494,-1.7619567274376746e-05,6.023883641492625e-07,-1.733428211418188e-05,0.001693664930542127
1.3993993993993992,0.9938674999999998,1.118139583333333,-0.09777752083333334,17.744187499999995,0.002411788849826957,0.0016832439196870653,0.00014202939782678462,-1.754192938371868e-05,6.604030403210446e-07,-1.697348798634851e-05,0.0013099648438128497
1.4034034034034035,0.9938718750000003,1.1180562500000002,-0.097333375,17.744374999999994,0.0023898051692703426,0.0016570891111093757,0.0001388779873511597,-1.7270080989548187e-05,7.076458165364437e-07,-1.661207874378387e-05,0.0002808593751524313
1.4074074074074074,0.9938758333333334,1.1179687499999995,-0.0968892916666667,17.74447916666666,0.0023625406901051083,0.0016304443269982566,0.00013572617584067332,-1.6633040364602558e-05,7.545688802083482e-07,-1.625301967650695e-05,0.0028341037328800667
1.4114114114114114,0.9938789583333333,1.1178875000000001,-0.09644527083333333,17.744645833333326,0.0023212873437499226,0.0016034555672183193,0.00013257456733184483,-1.5870634635442582e-05,8.111565421873375e-07,-1.589479266594009e-05,0.001919249566299186
1.4154154154154153,0.9938837499999997,1.117804166666667,-0.09600122916666666,17.744895833333324,0.0022888449826383717,0.001576138998489152,0.00012942148033537107,-1.5676032378467153e-05,8.58545548437816e-07,-1.5537816156247427e-05,-0.0007031358503581941
1.4194194194194192,0.9938883333333334,1.1177187499999999,-0.09555716666666665,17.745020833333324,0.002271462565104354,0.001548265398638891,0.0001262704691304115,-1.4379786458393329e-05,9.114826803385476e-07,-1.518273120004513e-05,0.0004856245663518166
1.4234234234234235,0.9938918750000001,1.1176333333333337,-0.09511320833333332,17.745166666666655,0.002237398888887965,0.0015200609338732653,0.00012311856296422176,-1.37245930555141e-05,9.64857773611146e-07,-1.4827613088335066e-05,0.0007266388893754083
1.4274274274274275,0.9938966666666667,1.1175500000000003,-0.09466914583333332,17.745208333333327,0.002215330833332807,0.0014915444938537331,0.00011996687748239042,-1.3121073958302643e-05,1.0267213052082163e-06,-1.4474712606318127e-05,0.005706206597494656
1.4314314314314314,0.9939002083333333,1.1174645833333332,-0.0942250833333333,17.74543749999999,0.002181238328993418,0.0014625315874930607,0.00011681408833292242,-1.2223180034728887e-05,1.0749643949696953e-06,-1.4121982988393578e-05,0.0017396002607483751
1.4354354354354353,0.9939035416666667,1.117416666666667,-0.09377635416666669,17.745583333333325,0.0021320763888883487,0.0014319516492078948,0.00011345458058820223,-1.1697248263858873e-05,1.1185421059024705e-06,-1.3741092116755626e-05,0.0021888263891582938
1.4394394394394392,0.9939102083333334,1.1173354166666665,-0.09336281250000004,17.74574999999999,0.0021240666623270066,0.0014121956587565022,0.00011103968074509321,-1.2631327473935916e-05,1.1516373618054398e-06,-1.3478912233437505e-05,0.00044027083367836894
1.4434434434434436,0.9939168749999999,1.1172541666666667,-0.09296066666666665,17.74587499999999,0.0020889603993061723,0.001395741536222227,0.00010893734350107493,-1.2224497222240727e-05,1.1762136467881172e-06,-1.3256673104319435e-05,0.0003788177085652933
1.4474474474474475,0.9939243750000003,1.1171729166666668,-0.09255852083333334,17.74604166666666,0.0020600909331596196,0.0013790098044787306,0.00010683360586080544,-1.133565160588157e-05,1.2092122195312902e-06,-1.3034953488669275e-05,-0.00011983506931301235
1.4514514514514514,0.9939306250000001,1.1170958333333332,-0.09215641666666664,17.746083333333328,0.0020364824826393235,0.0013619198671597256,0.0001047305138334946,-1.1409260069497607e-05,1.2294337470484759e-06,-1.281362229304513e-05,0.0025679930556634645
1.4554554554554553,0.9939389583333336,1.1170145833333336,-0.09175427083333333,17.7461875,0.002005503953992571,0.001344516283843319,0.0001026279541255691,-9.97472938364663e-06,1.2616796789322363e-06,-1.259488147061588e-05,0.003870881510124491
1.4594594594594597,0.9939452083333332,1.1169333333333333,-0.09135202083333327,17.74635416666667,0.0019745122222223355,0.0013267978729995765,0.00010052457967652822,-9.21619722231426e-06,1.295873901944577e-06,-1.237679796991175e-05,0.0021221245656875
1.4634634634634636,0.993953125,1.1168437499999995,-0.0909499166666667,17.74652083333334,0.0019662880859387943,0.0013087293249930496,9.84213730287383e-05,-9.258174479193082e-06,1.3181437207031342e-06,-1.2158369568498282e-05,0.0007899787323140117
1.4674674674674675,0.9939595833333333,1.1167645833333333,-0.09054777083333333,17.74670833333334,0.0019431154123266126,0.0012903407804474819,9.631768290958048e-05,-8.227266883681361e-06,1.343864876909948e-06,-1.1941976479904517e-05,-0.001281668403180447
1.4714714714714714,0.9939660416666665,1.1166916666666664,-0.09014447916666668,17.746812500000015,0.0018934715972229732,0.0012716874591037278,9.421690519599769e-05,-6.661318576406394e-06,1.382738421354141e-06,-1.1726068523444014e-05,-0.0003955768235641699
1.4754754754754753,0.9939739583333332,1.116608333333333,-0.08973910416666665,17.74693750000002,0.0018712465972230419,0.0012527702666974838,9.212023619346423e-05,-6.068461631994482e-06,1.4083162598956564e-06,-1.1509229709363275e-05,-4.062890695877286e-05
1.4794794794794797,0.9939810416666667,1.1165145833333334,-0.08933360416666665,17.747000000000018,0.0018681018706596664,0.0012335529999266542,9.002349900702666e-05,-5.457332855882124e-06,1.440499242013818e-06,-1.1293984659454843e-05,0.0021159999993756173
1.4834834834834836,0.9939879166666663,1.1164354166666661,-0.08892824999999999,17.747125000000015,0.001840710412327251,0.0012139851019375043,8.792674170070923e-05,-4.664657812583628e-06,1.456227230989661e-06,-1.108010074288542e-05,0.002679234374511452
1.4874874874874875,0.993995,1.1163583333333331,-0.08852283333333333,17.747312500000017,0.0018065715972221952,0.0011940850619722235,8.582999463626613e-05,-3.1098180556105026e-06,1.5025875157988016e-06,-1.0867731342392377e-05,0.0006073606766108242
1.4914914914914914,0.9940022916666668,1.11626875,-0.08811741666666666,17.747479166666682,0.0017919944401041388,0.001173864629993057,8.373318615022979e-05,-2.67727760416836e-06,1.52857444687504e-06,-1.0655654794541676e-05,-0.0005167712677689451
1.4954954954954953,0.9940083333333334,1.1161895833333328,-0.08771195833333334,17.747625000000014,0.0017728973914941104,0.0011533206986649256,8.163641562468097e-05,-6.17441232683702e-07,1.5595351964493766e-06,-1.0444015009115794e-05,-0.0015264739586200449
1.4994994994994997,0.9940158333333331,1.11610625,-0.08730660416666665,17.74772916666668,0.001742255377603641,0.0011324297855516505,7.953970469879857e-05,8.215766926777945e-07,1.5821597096354358e-06,-1.0234368369778625e-05,-1.5573350992781343e-05
1.5035035035035036,0.994025,1.1160062499999999,-0.08690518750000002,17.74787500000001,0.001727966627604438,0.001114609218923173,7.772422156461564e-05,2.482407421899868e-06,1.6151880660155641e-06,-1.0040184026876293e-05,0.00022465104143520875
1.5075075075075075,0.9940362500000001,1.1158979166666672,-0.08652049999999999,17.74793750000001,0.001694756245658624,0.001102586413083335,7.635772444771577e-05,3.191532291682564e-06,1.6131379057293433e-06,-9.870755725291679e-06,0.003422829426881435
1.5115115115115114,0.9940466666666667,1.1157937500000006,-0.086142875,17.74808333333334,0.0016834741276032794,0.0010907134200677099,7.500137697433899e-05,2.9315320313055837e-06,1.6007771548178602e-06,-9.70364741078386e-06,0.0038713263887188987
1.5155155155155153,0.9940574999999999,1.1156937500000004,-0.08576512500000001,17.748354166666676,0.0016524562109367924,0.0010785933337343753,7.364492353658658e-05,3.0722638021535298e-06,1.598150308203337e-06,-9.53723755348179e-06,-0.0017839587676462543
1.5195195195195197,0.994068125,1.1155916666666668,-0.08538743750000001,17.748479166666673,0.001628149930555045,0.0010661751005169246,7.228877781687246e-05,3.0137130208468532e-06,1.5905766677083938e-06,-9.372434171111995e-06,2.8937065735590295e-05
1.5235235235235236,0.9940795833333332,1.1154875000000002,-0.08500968749999997,17.748625000000008,0.001625137343749028,0.0010534780311523499,7.093225300240533e-05,2.910451822948912e-06,1.582271214583533e-06,-9.208077239947913e-06,-0.001189390625370379
1.5275275275275275,0.9940902083333332,1.1153812499999998,-0.08463191666666665,17.748729166666674,0.0016038338151047604,0.0010404907646597251,6.957614171582462e-05,2.582168229153803e-06,1.5831178457031275e-06,-9.04514240653646e-06,0.0011546349822992852
1.5315315315315314,0.9941004166666666,1.115277083333333,-0.08425418750000001,17.74885416666667,0.0015966107248270855,0.0010272235553815132,6.821969428060945e-05,2.576993619787804e-06,1.58267733385407e-06,-8.882399062276045e-06,0.0010924370656653082
1.5355355355355353,0.9941114583333336,1.1151708333333332,-0.08387645833333335,17.748958333333334,0.001589845815972657,0.0010136605707899288,6.686357908724596e-05,2.5174366319880015e-06,1.5706328050347183e-06,-8.720987230373276e-06,0.003019748263739075
1.5395395395395397,0.9941225,1.1150687499999996,-0.08349870833333334,17.749104166666665,0.001567516106771638,0.0009998323733315974,6.550716617121711e-05,2.862827864560935e-06,1.568204061588532e-06,-8.560851247176217e-06,0.0028429474826339174
1.5435435435435436,0.9941331250000002,1.114977083333333,-0.08312097916666668,17.74933333333333,0.0015240203081603454,0.0009856986557078952,6.415079094838874e-05,4.236915060754076e-06,1.5676727216576837e-06,-8.401861910434464e-06,-0.0005004444442988643
1.5475475475475475,0.9941437499999998,1.1148770833333332,-0.08274325000000002,17.74945833333333,0.0015053390581598602,0.0009712941627708308,6.279445743172127e-05,4.92822552083938e-06,1.56083050529521e-06,-8.243291893885438e-06,0.0008955399306387335
1.5515515515515514,0.9941543750000003,1.1147749999999998,-0.08236556249999999,17.74960416666666,0.0014829493750001532,0.0009565745307252632,6.143816086645673e-05,5.52826927081862e-06,1.560166266145605e-06,-8.086028620845045e-06,-0.00011474001712485915
1.5555555555555554,0.9941645833333331,1.1146708333333333,-0.08198777083333332,17.749729166666658,0.0014755999826390198,0.0009416012671141522,6.0081734606558075e-05,6.022671267341684e-06,1.5656475365448679e-06,-7.929691318017775e-06,0.0010728433164217677
1.5595595595595597,0.9941756250000003,1.1145708333333333,-0.08160997916666667,17.74985416666666,0.0014464408159724496,0.0009263467170829006,5.872536863490748e-05,6.810821440994541e-06,1.5609286369793309e-06,-7.774199448127609e-06,0.0003853953996895143
1.5635635635635636,0.9941866666666662,1.114472916666667,-0.08123237500000002,17.74995833333332,0.0014188680164923806,0.000910767918526038,5.736906389690646e-05,8.031894010454566e-06,1.5570786000868736e-06,-7.6188455775052105e-06,0.0025208315978488827
1.5675675675675675,0.9941970833333337,1.11436875,-0.08085452083333335,17.750166666666654,0.0014031223567712026,0.0008949443774787305,5.6012670132752815e-05,8.688812890664255e-06,1.5634315871094193e-06,-7.465783921478748e-06,-0.0009166944437879465
1.5715715715715715,0.994208125,1.1142625000000004,-0.08047685416666667,17.75027083333332,0.0013899144270821395,0.0008788113601037343,5.4656337113665264e-05,9.424049218803576e-06,1.555875680989507e-06,-7.312961433522133e-06,0.0018436766499689838
1.5755755755755754,0.9942193750000001,1.1141625,-0.0800991875,17.750458333333317,0.0013710902604162634,0.0008623993285065083,5.329987430039396e-05,1.0635992968743846e-05,1.5475189828124177e-06,-7.161521510502602e-06,-2.104340200048682e-05
1.5795795795795797,0.9942302083333332,1.1140625000000004,-0.07972137500000002,17.75060416666665,0.0013439127604160106,0.0008457148681093717,5.194355416776601e-05,1.1948502604219868e-05,1.5560385091147304e-06,-7.010819541617186e-06,0.00021838498327042544
1.5835835835835836,0.9942420833333335,1.11391875,-0.07936689583333333,17.750708333333314,0.0013454350651038727,0.0008367979291141496,5.10331452384525e-05,1.3460898046893655e-05,1.5545617674479274e-06,-6.8923542125789925e-06,0.0017286649313064117
1.5875875875875876,0.9942554166666668,1.1137770833333334,-0.07901733333333334,17.750895833333313,0.0013110253081602963,0.000829302699555552,5.021561514503056e-05,1.60700527777613e-05,1.553576688498472e-06,-6.7815228764722376e-06,0.0013221141499002442
1.5915915915915915,0.9942675,1.1136187499999999,-0.07866768749999999,17.751124999999984,0.0013241129817711528,0.0008215699434023453,4.9398210097065976e-05,1.737431914058951e-05,1.5420485156251583e-06,-6.671026341406263e-06,-0.0011887656245335165
1.5955955955955954,0.9942799999999999,1.113508333333333,-0.07833256250000001,17.751187499999983,0.0013179415972228714,0.0008139284021835957,4.8575186958190826e-05,1.7023615104166945e-05,1.5280398128468293e-06,-6.565045787398425e-06,0.003050673177426688
1.5995995995995997,0.9942918749999997,1.113408333333333,-0.07799987500000001,17.751354166666655,0.0012947999305568114,0.0008060736666510391,4.775145691849111e-05,1.6606657291654003e-05,1.5325799302084542e-06,-6.461183518171881e-06,0.0006752495661430657
1.6036036036036037,0.9943039583333334,1.1133104166666665,-0.07766712500000002,17.751520833333327,0.0012753328081600568,0.0007980322775677055,4.6927637756919994e-05,1.6265128385428707e-05,1.5349638453991937e-06,-6.3576335258697845e-06,0.0014247703994101357
1.6076076076076076,0.994315,1.11320625,-0.07733435416666666,17.75164583333334,0.0012718449609374627,0.0007897559989579004,4.6103735657050775e-05,1.571139804684707e-05,1.525082046354028e-06,-6.254555283015616e-06,0.0005285412323701166
1.6116116116116115,0.9943270833333333,1.1131041666666668,-0.07700158333333332,17.751770833333342,0.0012553641493053824,0.0007812624141597235,4.5279997481544944e-05,1.5241581597186249e-05,1.5170934322918843e-06,-6.1529515047708386e-06,0.002340614148977238
1.6156156156156154,0.9943395833333336,1.1130020833333332,-0.07666877083333332,17.752062500000015,0.0012367791623268953,0.0007725599955724855,4.445604837673711e-05,1.4834997439192033e-05,1.5184756573826167e-06,-6.051674583269123e-06,-0.0040563372401152265
1.6196196196196198,0.9943514583333332,1.1128937500000002,-0.07633600000000003,17.75208333333335,0.001232084544269929,0.0007636192706666619,4.36322197230908e-05,1.4086466666715647e-05,1.5152430055077263e-06,-5.9519225730333335e-06,0.001037326388427573
1.6236236236236237,0.9943633333333336,1.1127979166666664,-0.07600320833333334,17.75220833333335,0.0012120466623271042,0.0007544623230399308,4.2808454015643997e-05,1.4316059982602547e-05,1.5090272124996845e-06,-5.851480975749986e-06,0.0005576232634325606
1.6276276276276276,0.9943754166666666,1.1126979166666668,-0.0756705,17.752312500000016,0.0011845962456586978,0.0007450691797499989,4.1984539931466646e-05,1.4449369791696975e-05,1.4972752274304893e-06,-5.752252275749992e-06,0.002900902343242251
1.6316316316316315,0.9943875000000001,1.1125958333333335,-0.07533775,17.752479166666678,0.001172178315971939,0.0007354630082708358,4.116072392420788e-05,1.425840937499534e-05,1.5040245430556756e-06,-5.654312027249997e-06,0.0011501037324137542
1.6356356356356354,0.9944004166666663,1.1124958333333332,-0.07500502083333332,17.752625000000013,0.001157187482639488,0.0007256405997912328,4.0336909288831934e-05,1.450232282984576e-05,1.4927329598957856e-06,-5.556686884888015e-06,0.0015972760414797449
1.6396396396396398,0.9944112499999999,1.1123916666666671,-0.07467231249999999,17.752770833333344,0.0011493632638879259,0.0007155853292356781,3.951315040202122e-05,1.4462322395866756e-05,1.4933741361112325e-06,-5.460573487062506e-06,0.0016277391491144044
1.6436436436436437,0.994423125,1.112291666666667,-0.07433945833333332,17.75302083333334,0.0011197482638884981,0.0007053282680399347,3.8689224291628126e-05,1.4680842013892192e-05,1.4992473003470777e-06,-5.364481531418384e-06,-0.0026653754341623426
1.6476476476476476,0.9944347916666664,1.1121854166666665,-0.07400670833333332,17.75308333333334,0.001118598953993688,0.0006948404549982634,3.786535663299464e-05,1.4619243836763718e-05,1.49355537100703e-06,-5.269467542336804e-06,0.0003238263887510584
1.6516516516516515,0.9944483333333335,1.1120729166666663,-0.07367397916666667,17.75320833333334,0.0011334113498273624,0.0006841302104162329,3.7041445479686316e-05,1.4128560980888882e-05,1.4980297825518908e-06,-5.1754513106692674e-06,0.0002605399301955913
1.6556556556556554,0.9944595833333335,1.1119729166666665,-0.07334120833333337,17.75327083333334,0.0011099825998264201,0.0006731921602065906,3.621757591570216e-05,1.4583175607651988e-05,1.4732923178820492e-06,-5.081494461586818e-06,0.003249718315601058
1.6596596596596598,0.9944704166666666,1.1118729166666663,-0.07300845833333332,17.753437500000008,0.0010927838498269171,0.000662040011789931,3.539376122501332e-05,1.529417508677744e-05,1.4909052121525644e-06,-4.989151407409711e-06,0.0017069335931410023
1.6636636636636637,0.994482708333333,1.1117666666666666,-0.07267560416666666,17.753562500000005,0.0010894622222226147,0.00065066697567665,3.4569823197086324e-05,1.5251692361079039e-05,1.4781264972223802e-06,-4.897002080602441e-06,0.0031018919265761724
1.6676676676676676,0.9944958333333332,1.1116645833333332,-0.07234283333333331,17.753916666666665,0.0010664374956599332,0.0006390811319722262,3.3746004218654375e-05,1.5778174652786303e-05,1.4880246405381552e-06,-4.805980675256941e-06,-0.004890340277938776
1.6716716716716715,0.994507708333333,1.1115541666666668,-0.07201627083333334,17.753958333333333,0.0010598345659722508,0.0006292192352599811,3.301381469831939e-05,1.638174592012709e-05,1.4831235651040437e-06,-4.7201556764713525e-06,-0.0007448350696677153
1.6756756756756754,0.9945199999999997,1.1114187500000001,-0.071704125,17.75408333333333,0.0010546121484369397,0.0006236267913177097,3.249304318446942e-05,1.676731067706827e-05,1.4631072147136927e-06,-4.646102459403654e-06,0.0008583263888795045
1.6796796796796798,0.9945350000000001,1.1112958333333336,-0.07139191666666668,17.75420833333333,0.0010236541493049423,0.0006178588179930541,3.197224686319314e-05,1.7997858680590673e-05,1.4631414153645761e-06,-4.573261247682299e-06,0.0010031232638425536
1.6836836836836837,0.9945479166666669,1.1111604166666667,-0.07107977083333335,17.75433333333333,0.0010183617664929479,0.0006118828449474829,3.145138793973342e-05,1.8590275737861983e-05,1.4466551819009466e-06,-4.50042044857943e-06,0.0036478888889064365
1.6876876876876876,0.9945604166666668,1.1110333333333335,-0.07076760416666668,17.754479166666663,0.000992432222221673,0.000605723283843315,3.0930547199137344e-05,1.970881597224139e-05,1.440312715972271e-06,-4.428497435740022e-06,0.0020111870661025932
1.6916916916916915,0.9945739583333331,1.1109000000000002,-0.07045543750000001,17.75477083333333,0.0009845233333325432,0.0005993646600169246,3.0409788467918217e-05,2.0549685416676455e-05,1.4250815333333557e-06,-4.357034090166667e-06,-0.0008456775171339359
1.6956956956956954,0.9945860416666665,1.1107770833333335,-0.0701490625,17.75493749999999,0.0009909378081596198,0.0005929611137044282,2.9890040910317194e-05,2.0637708984375114e-05,1.4220099443578652e-06,-4.287168624882811e-06,-0.0028056289057758477
1.6996996996996998,0.9945974999999999,1.1106770833333333,-0.06985091666666667,17.755020833333322,0.0009734998914936455,0.0005865848574930551,2.937189924254656e-05,2.0416558159722098e-05,1.4092458496092113e-06,-4.2177212700572905e-06,-0.00034812543350426495
1.7037037037037037,0.9946087499999997,1.1105729166666665,-0.06955285416666665,17.755166666666653,0.0009652967664932621,0.0005800192272704015,2.8853795206988568e-05,1.989111436628832e-05,1.3937798535155642e-06,-4.149286581834631e-06,-0.002401694443733504
1.7077077077077076,0.9946200000000002,1.1104729166666665,-0.06925466666666666,17.755187499999987,0.0009519846831602674,0.0005732973948888885,2.833564719160635e-05,1.9598352777788763e-05,1.3843285335503254e-06,-4.0815458216388914e-06,0.0020668398444740887
1.7117117117117115,0.9946320833333333,1.1103729166666667,-0.06895660416666666,17.755270833333316,0.000934485933159257,0.0005663846584683177,2.7817539886040755e-05,1.9608191970485467e-05,1.3641087323351295e-06,-4.014102458003041e-06,0.002440968316875569
1.7157157157157155,0.9946427083333337,1.110270833333333,-0.0686585208333333,17.755374999999983,0.0009382599826393001,0.0005592908503120686,2.7299260693041563e-05,1.942814105897195e-05,1.3569422070312462e-06,-3.9478518867122345e-06,0.004366942709282284
1.7197197197197198,0.9946537500000002,1.1101708333333338,-0.06836039583333332,17.75556249999998,0.0009186374826382071,0.0005520146148433169,2.678118911718755e-05,1.942594262153985e-05,1.347141067968761e-06,-3.881977477134119e-06,0.0014586419280817609
1.7237237237237237,0.9946649999999999,1.1100625,-0.06806231249999997,17.75574999999998,0.0009174960937503585,0.000544565367152347,2.62629905785715e-05,1.8983269531203106e-05,1.3310239335936913e-06,-3.816739422834635e-06,-0.00040806249916158777
1.7277277277277276,0.9946760416666667,1.1099604166666668,-0.067764125,17.755895833333312,0.0009107900998266416,0.0005369608629843753,2.574491368765656e-05,1.8996420052069807e-05,1.319701884939389e-06,-3.75221405264844e-06,-0.001628510849968734
1.7317317317317316,0.9946875,1.10985625,-0.067466125,17.755979166666645,0.0009024376692707836,0.000529146977484375,2.5226690129700466e-05,1.895049453125297e-05,1.307085843619708e-06,-3.6879279286015615e-06,0.0002038328998992256
1.735735735735736,0.9946981249999999,1.1097562499999998,-0.06716787500000002,17.75616666666664,0.0008889822526050306,0.0005211828179843723,2.470854315640536e-05,1.9094080468781693e-05,1.3031178816405088e-06,-3.6254736897213443e-06,-0.002496361110502221
1.7397397397397398,0.9947104166666668,1.1096479166666666,-0.06686985416666669,17.75620833333331,0.0008960843706597998,0.0005130205203953998,2.4190440792326126e-05,1.8911030512172577e-05,1.2844060760849722e-06,-3.5622674781072036e-06,0.0006072899311675428
1.7437437437437437,0.9947214583333336,1.1095458333333335,-0.06657168750000002,17.756270833333307,0.0008830437326383667,0.0005046916734023407,2.3672291764706324e-05,1.9130150260449064e-05,1.270982620486192e-06,-3.500451033848963e-06,0.0027627599833977
1.7477477477477477,0.9947322916666671,1.1094437500000003,-0.06627366666666666,17.756354166666643,0.000878315585936873,0.0004961636065555575,2.3154077858890412e-05,1.9530272916665203e-05,1.263363833593832e-06,-3.4392696045972223e-06,0.003553374566649836
1.7517517517517516,0.9947437500000004,1.1093395833333333,-0.06597554166666668,17.756541666666646,0.0008594388498273098,0.0004874779017899275,2.2635987024997832e-05,1.982156935764756e-05,1.2456881483506187e-06,-3.3784690876024286e-06,0.0012697065978954925
1.755755755755756,0.9947556250000001,1.109247916666667,-0.06567739583333332,17.756708333333325,0.0008336427039925542,0.0004786192598849855,2.2117600548066688e-05,2.0785333550363272e-05,1.2403274019532403e-06,-3.318862726035153e-06,-0.0006908350691219312
1.7597597597597598,0.9947670833333331,1.1091416666666662,-0.06537927083333334,17.7568125,0.0008339299305564207,0.0004695780286349798,2.1599547053937893e-05,2.097758420137319e-05,1.2302774220485633e-06,-3.259331889546444e-06,0.0010265065104135829
1.7637637637637638,0.9947777083333333,1.1090375000000001,-0.06508120833333332,17.75695833333334,0.0008274902604161749,0.0004603425718732656,2.108140692954435e-05,2.1458920312508734e-05,1.218603627864721e-06,-3.2007742990043427e-06,-0.0008192517363454499
1.7677677677677677,0.9947885416666665,1.1089291666666663,-0.06478308333333334,17.757145833333347,0.0008261033159728814,0.0004509479471597206,2.0563284306961613e-05,2.1746448263873508e-05,1.214428407378317e-06,-3.14298349667881e-06,-0.002269812934514448
1.7717717717717716,0.9948,1.1088333333333333,-0.0644850625,17.757229166666683,0.0008032222222220664,0.00044135588103776276,2.004499341465207e-05,2.2832635416664138e-05,1.204254104166647e-06,-3.0856382840286485e-06,-0.0018960108512260376
1.775775775775776,0.9948104166666664,1.1086979166666666,-0.06420549999999998,17.757270833333347,0.0008035129123267204,0.0004373350197500025,1.9716748289705104e-05,2.3108255208320605e-05,1.1986227115885631e-06,-3.037232062739591e-06,0.0028742183156396095
1.7797797797797799,0.9948218750000003,1.1085666666666671,-0.06392979166666668,17.757416666666682,0.000777862222221648,0.00043419632078992975,1.9424326566329556e-05,2.426938194446948e-05,1.183572000694645e-06,-2.9903922581553847e-06,0.0024866597219102005
1.7837837837837838,0.9948337499999997,1.1084229166666664,-0.06365397916666668,17.75762500000001,0.0007673878081599916,0.00043092510291623063,1.9131902235803e-05,2.477924535590481e-05,1.1728162356336566e-06,-2.944274608486547e-06,0.0011293593748860076
1.7877877877877877,0.9948452083333333,1.108283333333333,-0.06337810416666669,17.757770833333343,0.0007559697222230266,0.00042749716223914724,1.8839455769454424e-05,2.5438212847214703e-05,1.1638354135417998e-06,-2.898629004751309e-06,0.0011583641493189134
1.7917917917917916,0.9948560416666666,1.1081437500000002,-0.06310227083333332,17.757979166666676,0.0007570126692699741,0.0004239242490099845,1.854704839042591e-05,2.6262034765620057e-05,1.1668166404948195e-06,-2.853674694616757e-06,-0.0006157504341217646
1.795795795795796,0.9948668749999999,1.107997916666667,-0.06282647916666668,17.75816666666667,0.0007635333289928159,0.0004201939321870629,1.8254620678495466e-05,2.6753861501777054e-05,1.1556831912760653e-06,-2.8087254647148517e-06,-0.001233361111189879
1.7997997997997999,0.9948783333333332,1.1078625000000004,-0.06255064583333335,17.758250000000004,0.0007531810937491112,0.0004163167058328981,1.796219059496833e-05,2.801486953127319e-05,1.1436184364583472e-06,-2.7644700297934056e-06,0.00018193749974670936
1.8038038038038038,0.9948902083333331,1.1077270833333335,-0.062274833333333335,17.758375000000004,0.0007261255164925373,0.0004122826333055555,1.7669800303198108e-05,2.9311160069447895e-05,1.1365022919272055e-06,-2.7208894054375036e-06,0.0017840260412071984
1.8078078078078077,0.9948989583333331,1.1076124999999999,-0.06201572916666668,17.758541666666673,0.0007382998437499566,0.0004087326692599805,1.739745460383462e-05,2.7875988281245156e-05,1.1355107955728398e-06,-2.6806051014431414e-06,-0.0003854600699924049
1.8118118118118116,0.9949083333333331,1.1075104166666663,-0.06175835416666666,17.75860416666667,0.0007248436414939441,0.0004050973572912336,1.7127108381670016e-05,2.7208055772540152e-05,1.124036409201227e-06,-2.6409422367628445e-06,0.003228051648932251
1.815815815815816,0.9949177083333333,1.1074062499999997,-0.06150095833333332,17.758729166666672,0.0007097307942718345,0.0004013133740815985,1.685667861144384e-05,2.635813932290454e-05,1.109633591601472e-06,-2.6014831141400136e-06,0.0019133849822310367
1.8198198198198199,0.9949275000000002,1.1073,-0.06124354166666668,17.758875,0.0007096266666668516,0.0003974015207899289,1.6586183328006154e-05,2.5390354166696105e-05,1.0980785183332693e-06,-2.562770864871526e-06,0.0019420677081711801
1.8238238238238238,0.994936875,1.107197916666667,-0.060986062500000014,17.759041666666665,0.0006981899956590709,0.0003933814307460928,1.6315812165331148e-05,2.4662179036502585e-05,1.0881699872178515e-06,-2.5243468521376334e-06,-1.9251736205205816e-05
1.8278278278278277,0.9949466666666668,1.1070916666666668,-0.06072864583333334,17.759208333333333,0.0006917915972219912,0.0003892086585828981,1.6045336037121397e-05,2.3906896701383906e-05,1.0732576579166849e-06,-2.4861917362239535e-06,-0.0015639600695180889
1.8318318318318316,0.9949560416666664,1.1069937499999998,-0.06047112500000001,17.759291666666666,0.0006669207942713307,0.00038491804123437284,1.577481432220818e-05,2.342826380209717e-05,1.0722333297303666e-06,-2.449099933171434e-06,-0.00035716840272925765
1.835835835835836,0.9949656249999999,1.1068833333333332,-0.060213625000000014,17.7594375,0.0006738697222226087,0.00038050269769270657,1.5504355111711584e-05,2.2395452083323608e-05,1.0596339608610797e-06,-2.4120056995964573e-06,-0.0015786497395993138
1.83983983983984,0.9949745833333331,1.1067749999999998,-0.059956333333333334,17.759520833333333,0.0006761827083339167,0.00037590892655555656,1.5233955863289167e-05,2.1712491666672773e-05,1.0582392729166002e-06,-2.375733249694444e-06,4.477039937000882e-05
1.8438438438438438,0.9949839583333331,1.1066749999999999,-0.05969885416666667,17.75958333333333,0.0006558610416673716,0.00037121972785373247,1.4963472772001812e-05,2.1437768229187748e-05,1.04816045234368e-06,-2.339560547524957e-06,0.0017831597223221252
1.8478478478478477,0.9949933333333331,1.1065708333333335,-0.059441374999999984,17.759666666666664,0.0006447408159717671,0.00036639168810937697,1.4693009214060866e-05,2.0841868229162785e-05,1.0360183636284567e-06,-2.3037986204348933e-06,0.0034065555557845073
1.8518518518518516,0.9950029166666664,1.106460416666667,-0.05918397916666667,17.759812499999992,0.000645346349825715,0.00036143160999956405,1.4422542536391408e-05,2.027191540801554e-05,1.0332708441623665e-06,-2.268950485843968e-06,0.0021849648442753278
1.855855855855856,0.9950122916666667,1.1063479166666668,-0.058926437500000005,17.75999999999999,0.0006630372873264179,0.0003563457968919258,1.4152117896159785e-05,1.922469804686855e-05,1.0206557905382337e-06,-2.233999707716147e-06,0.0003166666671745588
1.85985985985986,0.9950216666666672,1.106247916666667,-0.058669041666666664,17.76020833333332,0.0006405468706589534,0.0003511143832482643,1.3881691339249824e-05,1.9213449913235703e-05,1.0074753297309512e-06,-2.199595784697047e-06,-0.002916710068802786
1.8638638638638638,0.9950310416666666,1.1061375,-0.058411625000000016,17.760291666666657,0.0006473310937495924,0.0003457445648593718,1.3611096005242204e-05,1.8622181770872048e-05,1.0011397671876097e-06,-2.165892229786461e-06,-0.0008767517354613119
1.8678678678678677,0.9950406250000001,1.1060375,-0.058154125,17.760499999999986,0.0006289652604165585,0.0003402727454843747,1.3340644518272428e-05,1.8622196354151077e-05,9.979721981771779e-07,-2.132707384091148e-06,-0.004526916666065972
1.8718718718718717,0.9950499999999997,1.1059291666666666,-0.05789674999999999,17.76052083333332,0.0006227616493059696,0.0003346392561041681,1.3070171490865677e-05,1.8329480208301163e-05,9.876267974824973e-07,-2.0997259655364476e-06,-0.00047527126696422783
1.875875875875876,0.9950591666666667,1.105825,-0.05763933333333334,17.76056249999999,0.000619819374999997,0.0003288780862222211,1.2799759469019636e-05,1.8265783333318297e-05,9.804454026042514e-07,-2.0672075844305603e-06,0.0009613502606384827
1.87987987987988,0.9950685416666664,1.105716666666667,-0.05738181249999999,17.760604166666656,0.0006177363888884013,0.0003229900942148464,1.252922032077279e-05,1.781811145834533e-05,9.759700586805961e-07,-2.035258115816402e-06,0.005522968316029164
1.8838838838838838,0.9950781249999999,1.1056124999999999,-0.05712441666666667,17.760749999999987,0.0006022498437505686,0.000316965603826388,1.225883194824296e-05,1.7989955208325137e-05,9.691254205729857e-07,-2.0037569419357653e-06,0.003676104166800087
1.8878878878878878,0.9950874999999993,1.105510416666667,-0.05686689583333333,17.760937499999986,0.0006008853081591603,0.0003108207416141497,1.1988363712160417e-05,1.807070724826887e-05,9.58123663628491e-07,-1.972390345780378e-06,0.002015787760569765
1.8918918918918917,0.9950972916666666,1.1053999999999997,-0.0566095,17.761083333333318,0.0005950066666671194,0.00030452700975000004,1.1717814242049109e-05,1.7932966666661665e-05,9.54952220833262e-07,-1.9416897250104196e-06,0.0007938263891560382
1.895895895895896,0.9951079166666674,1.1052687499999998,-0.05636270833333334,17.76135416666665,0.0005955736067713158,0.00030196802599826355,1.1525927745535828e-05,1.8419352864569583e-05,9.526735953125986e-07,-1.9122525444618076e-06,-0.0029935004336607562
1.8998998998999,0.9951185416666668,1.1051354166666665,-0.056118166666666656,17.761499999999984,0.0005882108289934074,0.00030012011997222234,1.135080657726215e-05,1.9423501736094695e-05,9.419661660155498e-07,-1.8830308427395786e-06,-0.0027572499995471844
1.9039039039039038,0.9951291666666672,1.1050041666666668,-0.05587364583333334,17.76154166666665,0.0005699583159723964,0.00029814403462456555,1.1175679841665275e-05,2.056978602432008e-05,9.366136109375931e-07,-1.8542390139453192e-06,0.0015959565977823331
1.9079079079079078,0.9951397916666663,1.1048666666666667,-0.05562920833333335,17.761583333333316,0.000573815555555246,0.0002960495135399281,1.1000601969143999e-05,2.1503813888899825e-05,9.333538819444317e-07,-1.8258230823914995e-06,0.004490826389428548
1.9119119119119117,0.995150416666667,1.1047291666666668,-0.05538464583333332,17.761749999999992,0.0005776349826387417,0.00029383058924956854,1.08254863485893e-05,2.23461375867956e-05,9.267977261284515e-07,-1.7975681016098084e-06,0.005236937500342265
1.915915915915916,0.9951612499999994,1.1046020833333332,-0.05514014583333333,17.762041666666672,0.0005604874956599559,0.00029149140081206676,1.0650239239690583e-05,2.400329613715113e-05,9.235636688368574e-07,-1.7700192872352454e-06,-0.0005408350695574882
1.91991991991992,0.9951716666666668,1.104466666666667,-0.054895562499999995,17.762333333333345,0.0005575488888884816,0.000289048051141928,1.0475130302613728e-05,2.5006429166703203e-05,9.139924013889947e-07,-1.7422776862278667e-06,-0.00486044444471645
1.9239239239239239,0.9951827083333328,1.104329166666667,-0.05465102083333335,17.76247916666668,0.0005612583159717577,0.00028647425520789745,1.0300070635989331e-05,2.6195461024336453e-05,9.12199300000027e-07,-1.7153822148333311e-06,-0.004416146267658405
1.9279279279279278,0.9951933333333338,1.1041999999999998,-0.054412729166666673,17.762520833333344,0.000550693333333907,0.00028404865463498106,1.0132803957622913e-05,2.711887916665573e-05,9.103573250001041e-07,-1.689340727073789e-06,-0.00047968793410291255
1.9319319319319317,0.9952018750000011,1.1040874999999999,-0.054195458333333335,17.762562500000012,0.0005262090104165562,0.0002824918793732645,9.99298159314026e-06,2.604893593750185e-05,8.983089236980278e-07,-1.6649445752699663e-06,0.0019984335935987474
1.935935935935936,0.9952104166666671,1.103975,-0.05397824999999998,17.762583333333342,0.0005329493750001468,0.0002808339436041686,9.853213328225541e-06,2.5201043749964458e-05,8.832291697915537e-07,-1.6407630793854115e-06,0.005216659722179884
1.93993993993994,0.9952191666666669,1.1038625,-0.05376102083333333,17.762666666666675,0.0005146644270834777,0.00027909013895789994,9.713385775852333e-06,2.4316526302081698e-05,8.755137791665983e-07,-1.617351495604166e-06,0.006839555555643528
1.9439439439439439,0.99522875,1.1037437499999998,-0.05354385416666666,17.762833333333337,0.0005039010026044455,0.00027723068097873244,9.57356890364005e-06,2.3131887369784443e-05,8.692190089843501e-07,-1.5939175321853289e-06,0.0034186388891725983
1.9479479479479478,0.9952381249999998,1.1036270833333333,-0.05332670833333333,17.763083333333334,0.0005260109331599594,0.0002752746783315986,9.433778584957492e-06,2.23204150173531e-05,8.564270571179876e-07,-1.5707108637118056e-06,-0.0006711736110105448
1.9519519519519517,0.9952470833333332,1.1035104166666667,-0.053109374999999986,17.763333333333332,0.000504343641492877,0.00027325678710937674,9.293928050336438e-06,2.1227701822890133e-05,8.483157098525371e-07,-1.5480914899088558e-06,-0.0053861111111359605
1.955955955955956,0.9952560416666664,1.1033958333333336,-0.052892229166666666,17.763458333333332,0.0005009683159717948,0.0002711183437808175,9.154166348046043e-06,2.0544444878492496e-05,8.375324249131912e-07,-1.5256754151922722e-06,-0.006285293402982006
1.95995995995996,0.9952645833333333,1.1032791666666668,-0.052675020833333336,17.763479166666666,0.0005063303993053658,0.0002688963468745662,9.014298253276489e-06,1.973225581598098e-05,8.292623193577249e-07,-1.5033069276202283e-06,-0.0020254379342645734
1.9639639639639639,0.9952735416666666,1.103172916666667,-0.05245787500000001,17.763520833333335,0.0004740992664924448,0.00026657343381770874,8.87448667632803e-06,1.9586132552137925e-05,8.246543769531819e-07,-1.481491117044269e-06,-0.0007973962676715018
1.9679679679679678,0.9952812499999998,1.1030562500000003,-0.05224054166666666,17.763562500000003,0.00047732600260363967,0.00026417163970659727,8.734674920632982e-06,1.856848880209261e-05,8.110694763021692e-07,-1.4597853660989598e-06,0.0018889752601012333
1.9719719719719722,0.995290833333334,1.10293125,-0.052023416666666655,17.763583333333337,0.0004926577734374327,0.0002616537016597231,8.594897540124824e-06,1.760614010412609e-05,7.997177838541539e-07,-1.4384107333680527e-06,0.006148826388539419
1.975975975975976,0.9952997916666674,1.1028187500000002,-0.05180622916666667,17.763687500000003,0.0004783046484371223,0.00025904795286414836,8.455056132500692e-06,1.7276725130209447e-05,7.95201497135473e-07,-1.417514542622396e-06,0.005364735676835153
1.97997997997998,0.9953087500000004,1.10270625,-0.05158897916666667,17.763833333333338,0.0004660095442710066,0.0002563605618745666,8.315251654265095e-06,1.6864758203116725e-05,7.879341412760148e-07,-1.3968770645985227e-06,0.005808638888709083
1.983983983983984,0.9953177083333338,1.1025875,-0.05137172916666665,17.764083333333335,0.0004716381770832889,0.0002535704424266503,8.175404774446905e-06,1.6076432552067366e-05,7.768010054686397e-07,-1.3763502049865425e-06,-0.0007816736111863065
1.9879879879879878,0.9953270833333333,1.1024749999999996,-0.05115466666666668,17.764333333333333,0.00046137437500082257,0.00025067091155555514,8.035596561277084e-06,1.6116133333320126e-05,7.682568958333177e-07,-1.3561547266666705e-06,-0.004872111111126287
1.9919919919919922,0.9953362499999998,1.1023541666666665,-0.05093743750000001,17.76445833333333,0.00045904123263906804,0.0002476920442669264,7.895774523735136e-06,1.5325634114590758e-05,7.631155776909379e-07,-1.3363847587148441e-06,-0.005146543402588577
1.995995995995996,0.9953447916666662,1.1022395833333334,-0.05072022916666666,17.764479166666664,0.00045748426649305785,0.00024461668661414967,7.755945609830457e-06,1.5094263237855343e-05,7.545784776475653e-07,-1.3168227081271719e-06,-0.0031783962671738664
2.0,0.9953529166666661,1.1021354166666664,-0.05050295833333334,17.76452083333333,0.00043085666232700603,0.00024146369958159613,7.616130252098727e-06,1.5286525607650925e-05,7.494769455295141e-07,-1.2976020576241318e-06,0.001382895399615336


==> figs/data/cyl_LES_LO/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,3.273880593391913e-31,1.475300808407778e-31,1.0458610530438177e-31,1.2624634470313391e-31,5.6626343612639e-31
0.00996412913511359,0.6536035196373919,0.10522406926943009,0.08180149422742056,0.05469771041264406,0.19345900188511403
0.01992825827022718,0.20233167222377174,0.09090324644084843,0.10020062823193598,0.1615687698925133,0.23401072036688744
0.029892387405340774,0.19105272901897513,0.11600058720977721,0.04105306079415112,0.04016680332638659,0.18400621860734606
0.03985651654045436,0.20041585812426765,0.09349793787497684,0.1285046381590756,0.09488538472228233,0.14625941066275244
0.04982064567556795,0.07883868834783833,0.10181970516748462,0.08306105500437456,0.08477758094424041,0.16857141743882206
0.05978477481068155,0.12761309222728895,0.0715975891328888,0.08672005975205979,0.042982471974155285,0.13854535243748808
0.06974890394579514,0.0645204259001519,0.05449773519601135,0.057100207537963264,0.033777392157825506,0.09347447501671007
0.07971303308090873,0.09885758903660018,0.04773070801230862,0.07897415306367225,0.06441093747696168,0.07507174654375862
0.08967716221602232,0.0972873823447337,0.07222952334500592,0.06443743507130048,0.10988755426715247,0.11252787046850654
0.0996412913511359,0.1915591870467439,0.14271646609744498,0.17480714614496667,0.1498109931555173,0.09182995636638949
0.1096054204862495,0.09502892410094166,0.03503838538872027,0.04182349896775128,0.03061462485927301,0.09872439208619357
0.1195695496213631,0.1717217102528556,0.09977803119812248,0.07087353753064204,0.053947368230210305,0.06950534406620357
0.12953367875647667,0.12451693293296365,0.0416364867956315,0.04675402892801801,0.05441572641617885,0.06245442770995344
0.13949780789159028,0.06360133284893439,0.08004724181931991,0.051474399544142256,0.07383595814482347,0.04070945249893325
0.14946193702670385,0.050757329844451374,0.08724681134031946,0.05693833925210714,0.054297601747924654,0.027534713828896877
0.15942606616181745,0.11308957787267712,0.10870702112044028,0.09721894154306018,0.05147951699758006,0.04205899889019248
0.16939019529693106,0.08547813193948986,0.09214784363517417,0.0716050048777139,0.04827052266333328,0.01647185025331956
0.17935432443204463,0.05247986369622938,0.08116301153633976,0.06306392044826593,0.02829868974831261,0.01629794795598378
0.18931845356715823,0.09692814614269794,0.05298373224441707,0.08796115485742845,0.05471611212285388,0.03629962750183573
0.1992825827022718,0.033904190150732295,0.05669671953989377,0.06587531599263058,0.055986611278788824,0.010429931758935751
0.2092467118373854,0.09037222978600863,0.041771741636789636,0.039844643029595596,0.01875906759098713,0.011531924643718562
0.219210840972499,0.08137415876812294,0.10826684270135915,0.07883857995110038,0.047546812452643465,0.02224536959529016
0.2291749701076126,0.0616887966447089,0.03203304780979691,0.07535821707557849,0.027368237215362905,0.022086159141533408
0.2391390992427262,0.07842886208258634,0.048315521166596855,0.053037157204839945,0.03846098781684633,0.0161047219026012
0.24910322837783977,0.06384970451352098,0.054682086337484094,0.036920609781676036,0.038551076449536904,0.011864326484754628
0.25906735751295334,0.04332509647815521,0.029852720004113063,0.03531551240644166,0.0337794351930115,0.005672417301300732
0.269031486648067,0.043072868220990164,0.039049505008331695,0.035476893834840595,0.016545736245040722,0.0088173448847531
0.27899561578318055,0.0608530971108109,0.0204430964846067,0.01708878134073847,0.022139163644711593,0.008441438456745309
0.2889597449182941,0.0791485123653167,0.02100336465277319,0.024795281979047328,0.03212602858638348,0.006537329700542968
0.2989238740534077,0.06419545795087533,0.029629723354564028,0.03362520613560631,0.028687500879351166,0.005187989651163425
0.30888800318852133,0.05426905711619003,0.04174167852624317,0.044360305040410566,0.028209980982654297,0.004443764069252345
0.3188521323236349,0.04359906785030897,0.04667279760817504,0.045502669757793074,0.025063101200783568,0.003922493938541807
0.3288162614587485,0.049005283169261726,0.043436726109226664,0.04030930510552835,0.02462974608012452,0.004229513977077662
0.3387803905938621,0.04298081114330694,0.03218858120958098,0.03778576706171775,0.024517059127247907,0.004577223879434188
0.3487445197289757,0.03850977374515176,0.026931586821738338,0.03173792504432431,0.021516084649711383,0.004094379273360128
0.35870864886408926,0.031052268641406797,0.027837389292700625,0.0345189783373666,0.02102044554368889,0.003359057109870291
0.36867277799920284,0.04113263605660965,0.02857726225320796,0.027965504532418563,0.01642784016358655,0.0030181979337665014
0.37863690713431647,0.0467347107883396,0.03030365343364627,0.028033748763389515,0.016006109772756523,0.0034985892173220582
0.38860103626943004,0.05347185410041523,0.031085928232812948,0.029397477166111914,0.0178627624543425,0.0037813261936187224
0.3985651654045436,0.04663775347951009,0.03581117406515939,0.03021697661620646,0.0191170768502117,0.0031958433357268624
0.40852929453965725,0.050753045945053546,0.03663454653762068,0.03338300594077522,0.02322473221524825,0.002892559747789767
0.4184934236747708,0.051613191324662785,0.03877245518891716,0.03408137304613445,0.025510436123336935,0.0030061460315508586
0.4284575528098844,0.05134421939571997,0.03226540337745174,0.029036740256574718,0.024694727204144895,0.003238834816034397
0.438421681944998,0.08330112537725408,0.05581932632914846,0.04272028291978912,0.02821053194919232,0.0030261254770803806
0.4483858110801116,0.10436581580327994,0.055851777583562634,0.04587805465439734,0.022580540479860488,0.002644348143293461
0.4583499402152252,0.1063071610827433,0.061927348286203984,0.05296753732919639,0.02512356666686721,0.0024222437427742598
0.46831406935033876,0.0654365292190722,0.03281964144085228,0.03473810549890398,0.01721597331365365,0.002773388504508824
0.4782781984854524,0.04634062934329285,0.03334262090579851,0.025088031421710257,0.015444628922440546,0.002573168133220979
0.48824232762056596,0.038656832276741715,0.028566255636050843,0.018113528521443104,0.00961179984284897,0.0022248667685328175
0.49820645675567954,0.03541622574312769,0.029725553046347802,0.01516774153384141,0.008556853556643193,0.0017609975380753755
0.5081705858907931,0.028432099087573055,0.0336620021084091,0.016502874231612695,0.008402598996378689,0.001828769379213282
0.5181347150259067,0.02895910390199332,0.03219970563456657,0.01511022827730818,0.0073904249879882655,0.002048760957697799
0.5280988441610203,0.028635719916463125,0.030629698709286522,0.016821330204205783,0.006563881550360135,0.002009374460702952
0.538062973296134,0.026981306377669337,0.019689262748798432,0.01297261319549333,0.005935624975649041,0.0018004575077113188
0.5480271024312475,0.026096331548588737,0.014626439959600475,0.011871556447663517,0.007405836848560797,0.0016132467267613523
0.5579912315663611,0.031057520635019775,0.015574520278924572,0.010934780928969493,0.007550368952493805,0.0014522154430888323
0.5679553607014747,0.03868340718428761,0.017028169505494344,0.011833885476921234,0.009236311251378602,0.001692113832654264
0.5779194898365883,0.04082779362957688,0.020641543924250765,0.011189356842746166,0.008547148317416705,0.0016256670720815292
0.5878836189717018,0.035455269244387105,0.01653300729042562,0.012103075589004579,0.007855489998692206,0.0016301410178353546
0.5978477481068154,0.023155396383879187,0.015615413867075177,0.0119786727779682,0.005669609648259379,0.0014837355849528309
0.6078118772419291,0.017875514507131707,0.015535793007639024,0.010806841105000076,0.005044777202594686,0.0014777071796202286
0.6177760063770427,0.018097968620229853,0.016744409428178616,0.008757336355061191,0.004858086032031362,0.0014566023835797597
0.6277401355121562,0.017435437201963052,0.015669232458148576,0.00829879170100843,0.004205078410867171,0.0013297041473968258
0.6377042646472698,0.017903962952554527,0.016426975182082637,0.009834906143431455,0.0052799029461456926,0.0011373840158532859
0.6476683937823834,0.019733058166790666,0.01719107626316255,0.009116863753373297,0.00528744707330368,0.0011295894558240745
0.657632522917497,0.020920369054733625,0.014740775493323168,0.010043933987198515,0.00715643611291319,0.0012832883384803228
0.6675966520526105,0.022187843577399176,0.01139411809031234,0.009756068523197912,0.005423239562746597,0.0012455717712763197
0.6775607811877242,0.017948127139210637,0.008941805444160256,0.008975479305315127,0.0061209699545505016,0.0011925335153150855
0.6875249103228378,0.019874333830680317,0.010689173969551038,0.007595520550065906,0.004528653925380145,0.0010998045940108921
0.6974890394579514,0.020215800495718764,0.012639060500975123,0.006421039337576907,0.004128421825213667,0.0015494551930051448
0.707453168593065,0.019170436417786325,0.01174188269455528,0.006771953977091474,0.0034053416459594414,0.0015180634084963648
0.7174172977281785,0.016444761306871825,0.008290136286442396,0.005312131023059963,0.004506446471930883,0.0017225805037462548
0.7273814268632921,0.013679215760927255,0.0072821350781056785,0.006796007384171382,0.005026484903386301,0.0014573411548392434
0.7373455559984057,0.012985658438648379,0.007529319924145875,0.005251179603596283,0.004714110836113871,0.0019653303525908766
0.7473096851335194,0.011276220694137262,0.010367681007686943,0.005555833446850846,0.003426651361750497,0.0019722782922894162
0.7572738142686329,0.014666792223949994,0.01170074959236933,0.0037883921067939615,0.0031708668800348554,0.0020341607378000534
0.7672379434037465,0.013417171601351753,0.012013834650408997,0.005190378246652925,0.0029138544878644047,0.0017625707354690253
0.7772020725388601,0.014757374143903022,0.011623351455252189,0.004659781213226553,0.0028072862102128168,0.001527166103849972
0.7871662016739737,0.011908211224451662,0.009593509102705601,0.005174064340342301,0.002382934527153411,0.0018427761906546303
0.7971303308090872,0.012973063905439047,0.010452507740358384,0.00458084709891458,0.0020029283831426645,0.0017517983868008597
0.8070944599442008,0.012934628337757034,0.010551664976224421,0.005033238611274463,0.0017486939942264836,0.001780674465633924
0.8170585890793145,0.018257043252775555,0.011651671510491252,0.006188329242364791,0.0019352389167152768,0.001237306523271826
0.8270227182144281,0.018576449385853296,0.010353715203461743,0.0062732862257060245,0.001772676843306216,0.0014476214609535052
0.8369868473495417,0.017000939398566096,0.009266397098442142,0.006070231977325582,0.002070394341015837,0.001573849283351989
0.8469509764846552,0.010306501052679568,0.007448164113423406,0.004970340741648597,0.0021949088259804544,0.0020869929778153337
0.8569151056197688,0.008736404340095226,0.007481830340005153,0.0044064420426426065,0.0023151153379437775,0.0018955240144143803
0.8668792347548824,0.009757467198339306,0.007082515329594797,0.005050987250305632,0.0021570811645924112,0.001721584818704379
0.876843363889996,0.010414355976497687,0.006506690877547564,0.004076332627386419,0.0021405097608088925,0.0022292315519262577
0.8868074930251096,0.012401779170750325,0.0069093712447082485,0.003937576928031393,0.0020289104568896005,0.00228818726937939
0.8967716221602232,0.011360323166858182,0.007872391644331135,0.0032267739776450184,0.0020667177361964727,0.0035786104594132313
0.9067357512953368,0.012487009440104661,0.009583709039818264,0.00440498642092466,0.001505548718944239,0.002854381258569122
0.9166998804304504,0.009404960709963304,0.00933743981885473,0.005193549741149332,0.0016035747704882222,0.0036750607263265947
0.9266640095655639,0.012086693160302808,0.009253425774619177,0.005433055782036112,0.001250857727033362,0.002495375230037521
0.9366281387006775,0.01061664416550425,0.008401695302815253,0.0049595895461021465,0.0015477068385292626,0.002771343431236639
0.9465922678357911,0.010690802291665412,0.00738386919612672,0.0044456632440518255,0.0014069338545942647,0.0023213042734755206
0.9565563969709048,0.007546517400286874,0.005107547319582444,0.0035576146887814604,0.0015975882433538874,0.002391785349728914
0.9665205261060184,0.008180792628678957,0.004114373083384529,0.003001080386284461,0.001409841445193061,0.003066929352523406
0.9764846552411319,0.008008518873668172,0.005099348633347655,0.00256068024689124,0.001604386974687365,0.0028744980103977014
0.9864487843762455,0.00809762383157816,0.006321311226934235,0.0032703713708973174,0.001345057399243614,0.003863527920688316
0.9964129135113591,0.008127666760619844,0.005957475216738685,0.0031637363744952424,0.0012425854430302182,0.0028942619465529337
1.0063770426464727,0.008399538726726549,0.005086467850288165,0.0030789396035737935,0.000817161994685084,0.0033532521303259897
1.0163411717815862,0.009294084894376456,0.0036865090596971527,0.0029565759560708452,0.0008734351871174887,0.002293854598257249
1.0263053009166998,0.00786319699144253,0.004979854035925639,0.0028669639109772643,0.0007722538968519355,0.003007208610995002
1.0362694300518134,0.007998840884404407,0.005593082152201297,0.0027521676924004822,0.0007605788430347304,0.002396654112578971
1.046233559186927,0.006511891159213037,0.005554840681398799,0.0025487942376867436,0.0007743791691433382,0.002969956304938029
1.0561976883220405,0.006698938040462626,0.0048188619670167035,0.0023303852196721268,0.0007652328004722937,0.002579484014346571
1.0661618174571543,0.006720856900903219,0.0037352044413264352,0.002221024508512458,0.0008867342120835904,0.002516957575042403
1.076125946592268,0.005815801597445397,0.004278558840768647,0.0020194162466714016,0.0008466409892636437,0.003813414545864302
1.0860900757273815,0.006279186438157099,0.004165073223482165,0.0020208997370023516,0.0007918867618288344,0.003650935712509365
1.096054204862495,0.005729459321380231,0.003947945955572473,0.0020763414375736403,0.0006416678099528824,0.005128371706259302
1.1060183339976086,0.006482096878015622,0.003424934918537308,0.0018902766511519585,0.0007586486715932732,0.003704317361459446
1.1159824631327222,0.005441305318009277,0.0032033125615487197,0.0020896786312357587,0.0008766223374333175,0.0038351027908372164
1.1259465922678358,0.0058916679349012725,0.0035288915748404566,0.002180195510387922,0.0008681227244295431,0.0030534012526487603
1.1359107214029494,0.007027117060255328,0.0033517184900769877,0.001816944561158391,0.0007329081872552491,0.003914087398124502
1.145874850538063,0.007302591085757216,0.003345029439399004,0.0015210229094507431,0.000692861646656403,0.003867036637403609
1.1558389796731765,0.0067233144228986685,0.003225904917065785,0.0013523494217842142,0.0006690041355725706,0.004660757912452864
1.16580310880829,0.005960524732349044,0.0029242559093289886,0.00135292652707641,0.0005993090470695158,0.003744435685848962
1.1757672379434037,0.004922949323880738,0.003576985479468479,0.0011951346903924989,0.0005124673324553861,0.00420876239469398
1.1857313670785172,0.0045564426918944575,0.0036000006994307623,0.0011057264299717728,0.000470122842599463,0.0033137264568414804
1.1956954962136308,0.0035152411166970337,0.004022099458922407,0.0010008576358314853,0.0005061894776554632,0.003758068555910204
1.2056596253487446,0.0037734689786709814,0.0023978974534039936,0.001076508292193635,0.0004710333023603629,0.0038433536339283927
1.2156237544838582,0.003532720124456098,0.0026236663100850668,0.0011502619185198193,0.000517367192231245,0.004093797203842533
1.2255878836189718,0.003952496161702396,0.0025343351090565073,0.0010970830232622999,0.00046974793835641044,0.0030230534043604517
1.2355520127540853,0.004318059027733065,0.0022122377223664645,0.0011890379742087987,0.00033291919355500426,0.0017522248579671044
1.245516141889199,0.0035523832856728488,0.0032254451590141018,0.0006926026073124565,0.0002608765335015263,0.0013484046227274526
1.2554802710243125,0.003926662085492702,0.0031116858731439073,0.0007980777910324596,0.000255215170224735,0.0009823150946523104
1.265444400159426,0.003377954745326187,0.0026060106405237596,0.0009522266788615429,0.00022618362814852546,0.0008012772581792763
1.2754085292945396,0.0034075382531093563,0.002175220508844167,0.0008989976622678143,0.0002903040191184523,0.0007275301162205966
1.2853726584296532,0.003734829577283415,0.001852489092392961,0.0007741492365517089,0.00023825648047546449,0.0007431535535234646
1.2953367875647668,0.004630639074212968,0.001786733304731475,0.000809810715246522,0.0002141352366261081,0.0007285699139318969
1.3053009166998804,0.004017615388293109,0.002297871208979188,0.0007037737709552343,0.00017764252287354496,0.0006162385591937259
1.315265045834994,0.002249487142006989,0.001554301122390258,0.0006867688496291609,0.00012361667962962615,0.000695468347215461
1.3252291749701075,0.0026387280516142232,0.0014405464968615766,0.0007046548947134657,0.00010525492439218768,0.0006429500535745799
1.335193304105221,0.0025831570691774684,0.0014748431862423698,0.0006056580776634705,0.00017750882161235296,0.00045381920532752956
1.3451574332403347,0.001725086882082659,0.0015561398339038737,0.0005965629224106467,0.0001791870583326658,0.0004080956114784539
1.3551215623754485,0.0016528065524436066,0.0012359558769526099,0.0004724104192265209,0.00014141224879796391,0.0003711962009369554
1.365085691510562,0.0018084303753616617,0.0015407953974246554,0.0004145644852982696,0.00011130475813779472,0.00029626899237378187
1.3750498206456756,0.001794831461620855,0.0013515463213699791,0.0005076640169370869,7.907589796366355e-05,0.00024382786261182746
1.3850139497807892,0.0019814032591515523,0.0011983800503317227,0.0005500439038434661,7.96363350268051e-05,0.00026953477265668336
1.3949780789159028,0.0021410444316966658,0.0013609969465698674,0.0003769934355015005,5.4460886839984096e-05,0.00034385467560117244
1.4049422080510163,0.0017345678744391754,0.0010368011928411905,0.00036676061834664954,3.849286099269313e-05,0.00030119695248971535
1.41490633718613,0.0019274954012850577,0.0013769320395148172,0.0003639932308830613,4.5217529956272264e-05,0.0002276232818942506
1.4248704663212435,0.0018227165069293198,0.0011829278850716534,0.0003898054015529501,3.789921843366003e-05,0.00021875203386005436
1.434834595456357,0.0014481708247257646,0.0008875888315298439,0.0003652555986402566,4.595668835412864e-05,0.00022028114707615674
1.4447987245914706,0.001552441641410697,0.0008642067353771307,0.0003161827004889777,3.76433889969828e-05,0.00020470372270190741
1.4547628537265842,0.002028590546284588,0.001034783224117606,0.00028259080995296254,3.611881237678347e-05,0.00017857011533199934
1.4647269828616978,0.0013896081815668406,0.0011220582171153621,0.0002727742960131253,3.886705385243113e-05,0.00018131161849853605
1.4746911119968114,0.0013792665365151987,0.0010099563339631206,0.00027095789893037973,2.3287059296928606e-05,0.00013449133656445852
1.484655241131925,0.0011775410077521987,0.0009392648022907853,0.00025905953475252857,2.8966219284206584e-05,0.00013677757646524084
1.4946193702670387,0.001176470096521783,0.0008120901163963247,0.000246396693343175,3.1471622580238086e-05,0.00013696651060206738
1.5045834994021523,0.0013148202869394314,0.000710693481067259,0.00023976867942473166,2.994841685796351e-05,0.00015533916846766636
1.5145476285372659,0.0009511557085783443,0.0008225207589038182,0.00019419539375142847,1.829049311589459e-05,0.00013103166224950118
1.5245117576723795,0.0013906409691840055,0.0006218204678167524,0.00019770596848827504,1.467055822927917e-05,0.0001373766554983385
1.534475886807493,0.0010760684894213582,0.000532902665661683,0.00013198554182159707,1.6267049342408677e-05,0.00010093664725881581
1.5444400159426066,0.001015116203630167,0.0005581514236910647,0.00013847818718984512,1.1932880912387456e-05,8.124434028191866e-05
1.5544041450777202,0.0011623036446102594,0.0005033785057396668,0.0001044003621279388,1.044364606704969e-05,0.00011222799444253741
1.5643682742128338,0.0010139876617898803,0.0003668465000922691,0.0001280149905498866,1.0016999966408014e-05,0.00014397667703009378
1.5743324033479473,0.0009688516551754427,0.00040717294266485494,0.00010865565297730269,8.189037125899901e-06,7.950185708437474e-05
1.584296532483061,0.000932871855533816,0.0004875683733685676,0.00012049631150753322,7.871742116056124e-06,7.719450038209407e-05
1.5942606616181745,0.000729202932545006,0.00037836717477664325,0.00010917896832355058,6.514066590628537e-06,7.921884595143262e-05
1.604224790753288,0.001075851411428446,0.0003784041753737978,7.471083041779407e-05,6.377130669564741e-06,8.965505766586984e-05
1.6141889198884016,0.0008673096054266661,0.0003847577795241795,6.925893183572111e-05,5.372790283509832e-06,9.984100806861967e-05
1.6241530490235152,0.0007070847255032042,0.0004520379538800061,5.779756828854819e-05,5.825567157781614e-06,0.00011025099814698924
1.634117178158629,0.0006424910002497131,0.0004485992992617488,5.311258737957737e-05,4.9489234351075865e-06,0.00011124437956910383
1.6440813072937426,0.000530911130147061,0.00032656572562698093,5.704977706369269e-05,4.728142765452313e-06,0.0001384417531772031
1.6540454364288562,0.0006720426508940575,0.00028857966628506197,5.2511697909989226e-05,4.275074866480703e-06,0.00012052003974203379
1.6640095655639697,0.0004982096302556297,0.0002639251631453426,4.91982054289587e-05,4.305622031744576e-06,0.00011381672651387405
1.6739736946990833,0.0005063531932757799,0.00026526942692113966,3.536774965492073e-05,3.562820084901563e-06,7.074182766884441e-05
1.6839378238341969,0.0004501493397224267,0.0002648225483188295,3.483795700836843e-05,3.5662594378511065e-06,0.00010087400343991191
1.6939019529693105,0.0004826367919008906,0.00025736778928904503,3.560076352933264e-05,3.247369871454724e-06,9.010377696982465e-05
1.703866082104424,0.0005212080645301725,0.0002329220895349745,2.869315355875329e-05,3.5240733501139437e-06,7.625744902380689e-05
1.7138302112395376,0.00040989259908618086,0.00022738115095357833,3.537614890007327e-05,3.187335341472326e-06,7.269321825136805e-05
1.7237943403746512,0.0004625501442511959,0.0002197708604515897,3.631076625644291e-05,3.1466312526593185e-06,7.10802753823019e-05
1.7337584695097648,0.00041117364035093046,0.00013152179886522801,2.4539293824873733e-05,3.125163525005017e-06,5.6021316046199144e-05
1.7437225986448783,0.00024524198802230394,0.00011903941251297979,2.8459802494189488e-05,2.848734138278033e-06,4.6526593511542174e-05
1.753686727779992,0.0003314002189548172,0.00014459117730920932,2.434044408629708e-05,2.862133585835312e-06,4.344536073865309e-05
1.7636508569151055,0.0004176053738624097,0.00015201215924737308,2.0760451867317284e-05,2.5497121941566082e-06,3.0170725339127757e-05
1.7736149860502193,0.0002831848263652895,0.0001564105420047945,2.1063451985075596e-05,2.6259774766963627e-06,2.3366222601031344e-05
1.7835791151853329,0.00026045431366940303,0.0001419396864778885,1.7102739450146808e-05,2.521888276431076e-06,1.904987387542729e-05
1.7935432443204464,0.00029443285348314697,0.00014268913195613505,2.0266688056934113e-05,2.5482020828143613e-06,2.0694896819648372e-05
1.80350737345556,0.00020429473179856222,0.00011119779578608818,1.3894720110526248e-05,2.4569883283594803e-06,2.433656103394141e-05
1.8134715025906736,0.00022104318516288966,8.164887744633087e-05,1.5216416562054634e-05,2.333212850998999e-06,1.1494250947786286e-05
1.8234356317257872,0.0001700382741112372,9.599267486998639e-05,1.4834822771156352e-05,2.3063946481764252e-06,1.8445692783740237e-05
1.8333997608609007,0.00023433602178170467,0.00010392819942100739,1.2319830502873028e-05,2.1070252969627696e-06,1.2091859414945123e-05
1.8433638899960143,0.00020886784005130906,9.65939763052603e-05,1.2648221012544842e-05,2.059653577837486e-06,1.6252633389903073e-05
1.8533280191311279,0.00019165336328363984,6.169696785502171e-05,8.031304304297074e-06,2.0531224346152785e-06,1.4589831605645076e-05
1.8632921482662415,0.00016957802144387528,6.897563655276404e-05,1.205685151939982e-05,1.9608237174346625e-06,1.3880627519478115e-05
1.873256277401355,0.00014373929822487274,6.417674368263497e-05,1.007519346270895e-05,1.933898470864194e-06,1.3288740063227254e-05
1.8832204065364686,0.0001802385573820119,5.2288097433754856e-05,8.625642524868334e-06,1.8977224754943333e-06,1.197591640659457e-05
1.8931845356715822,0.0001277503534389813,4.8434928395766545e-05,8.339842709926007e-06,1.8247281855494238e-06,9.291022585409701e-06
1.9031486648066958,0.00014018296094735932,5.536432289512392e-05,6.280556236139546e-06,1.7786817206020583e-06,8.368278444410804e-06
1.9131127939418096,0.00013006869183761644,3.6432878686682815e-05,7.359018904217676e-06,1.699959017643034e-06,7.271359556565561e-06
1.9230769230769231,0.00010578260519035192,3.6169075417282776e-05,6.253878416407729e-06,1.683082286788771e-06,9.162009383526667e-06
1.9330410522120367,0.00011771536688570379,3.5626577632704656e-05,6.633154773089768e-06,1.6372570151180595e-06,6.26123349887687e-06
1.9430051813471503,9.777662490358826e-05,3.327734287992621e-05,4.956301731862431e-06,1.594572700011947e-06,7.3178201946259275e-06
1.9529693104822639,9.179806797514273e-05,3.248949446364595e-05,6.041757653078253e-06,1.5574764657480923e-06,8.85935689517702e-06
1.9629334396173774,0.00010432134463821279,2.8090056598328607e-05,4.355346031771458e-06,1.5158324381337866e-06,8.757522197381552e-06
1.972897568752491,9.917272385480302e-05,2.358231718912654e-05,5.107184166313363e-06,1.4759403293971062e-06,9.13567749909855e-06
1.9828616978876046,9.108029256590485e-05,2.521625136135033e-05,5.027357033122252e-06,1.440211444925053e-06,8.581522405304594e-06
1.9928258270227182,7.923092112123464e-05,2.259673836825146e-05,4.339618507714848e-06,1.4150131075152364e-06,9.238252640873557e-06
2.002789956157832,8.644475455740923e-05,1.7338746444419322e-05,4.540805227251602e-06,1.3774773165636456e-06,9.097645464587716e-06
2.0127540852929453,8.399922143778637e-05,1.6060862189242485e-05,3.978018654291171e-06,1.3505974846902154e-06,9.589852586300795e-06
2.022718214428059,6.82692902881241e-05,1.3910399467217257e-05,3.978220742327945e-06,1.3230331442305575e-06,7.246237537919e-06
2.0326823435631725,7.337671898051756e-05,1.3364728577937364e-05,4.024363423972951e-06,1.2957268298429462e-06,6.106976539804807e-06
2.0426464726982863,4.68335458432632e-05,1.2913386718168124e-05,3.7862479354866647e-06,1.2590281870493956e-06,4.880262283125392e-06
2.0526106018333996,5.905025521521112e-05,1.3212792496931179e-05,3.346782360539709e-06,1.2293684250080461e-06,4.228685477053457e-06
2.0625747309685134,5.520032029102085e-05,9.627612324661412e-06,3.7651722032795755e-06,1.2101842647361152e-06,3.3940091936904647e-06
2.0725388601036268,5.128185550989562e-05,8.450337804858767e-06,3.321957929905151e-06,1.1837805022478033e-06,2.283083952411334e-06
2.0825029892387406,4.2995008582764874e-05,1.0132528609398567e-05,3.3313871963244277e-06,1.1597130830818507e-06,1.883983556149676e-06
2.092467118373854,5.326378809719682e-05,7.61262867900681e-06,3.2713195769102455e-06,1.1318315005858735e-06,1.8394888403346681e-06
2.1024312475089677,4.905500103360046e-05,7.0692186445679545e-06,3.2345718388470703e-06,1.1044307577738182e-06,1.7789289796857503e-06
2.112395376644081,3.744811239269288e-05,7.5260584445582585e-06,3.0036844970025747e-06,1.0758230044920499e-06,1.5379482681907585e-06
2.122359505779195,2.7816391716380435e-05,4.748891172375543e-06,2.9380887441013256e-06,1.0506620383412773e-06,1.6657292171096071e-06
2.1323236349143087,3.449315184352873e-05,4.2610399115369985e-06,2.913199044997621e-06,1.0254428588624898e-06,2.333093745379472e-06
2.142287764049422,2.8828310403002112e-05,4.510290689015597e-06,2.8061221598419877e-06,9.977202630016997e-07,1.4688472976084538e-06
2.152251893184536,3.0720904921817856e-05,3.90471813593116e-06,2.6757615468755025e-06,9.7659204881222e-07,2.0678601502972516e-06
2.162216022319649,2.767183861289994e-05,2.775877451641446e-06,2.562772517815782e-06,9.505920791328355e-07,1.5222146521341709e-06
2.172180151454763,2.5009202960800063e-05,3.864696851966664e-06,2.564928330250957e-06,9.282448173525724e-07,1.5327302653414891e-06
2.1821442805898763,2.0290917952053224e-05,2.3427773985216946e-06,2.4424451703976043e-06,9.068496728199873e-07,1.592062130615497e-06
2.19210840972499,2.1707100853955115e-05,2.101096460693993e-06,2.372834798677261e-06,8.845485171305343e-07,1.0790637064873379e-06
2.2020725388601035,1.6412954678796992e-05,2.684559927980726e-06,2.3130514602605825e-06,8.671860645964373e-07,1.4873302369353765e-06
2.2120366679952173,1.7985684024201336e-05,1.8553329514391043e-06,2.301378253054059e-06,8.45308264269437e-07,1.1700838563835775e-06
2.2220007971303306,1.761938492815027e-05,1.3113382540917249e-06,2.2089951069008625e-06,8.28663564792874e-07,1.0454507827315306e-06
2.2319649262654444,1.5957986185012945e-05,1.4049044099197773e-06,2.1781102880779266e-06,8.094965361332527e-07,7.539775228453578e-07
2.2419290554005578,1.1351017887976352e-05,1.28877350278435e-06,2.1016211895303697e-06,7.929392552389624e-07,6.983248173332449e-07
2.2518931845356716,1.1177315953579226e-05,1.6438572699178355e-06,2.054175896220218e-06,7.779990683426788e-07,5.833549740003363e-07
2.261857313670785,1.513790537454672e-05,1.2462482810137725e-06,2.0226429678188467e-06,7.592677447900598e-07,4.731614832220932e-07
2.2718214428058987,9.95687475024462e-06,9.423702987870227e-07,1.989982231984063e-06,7.43501487462193e-07,5.247989623629863e-07
2.2817855719410125,1.122150300919541e-05,1.0388047740786134e-06,1.932804824368992e-06,7.295739292770612e-07,3.7612876537539377e-07
2.291749701076126,9.468569149360331e-06,8.899501922493658e-07,1.9031409046248352e-06,7.143621411585286e-07,3.983288837997052e-07
2.3017138302112397,9.036022835961928e-06,8.497697364577565e-07,1.8676369408488137e-06,7.005654092552093e-07,2.6728728065809424e-07
2.311677959346353,1.0876416322853815e-05,9.161066154212297e-07,1.824596290799925e-06,6.860507060400941e-07,2.9372908416814587e-07
2.321642088481467,8.20598209641909e-06,6.747376831428052e-07,1.7777576686252013e-06,6.72747471703224e-07,2.0575662185005641e-07
2.33160621761658,7.2063608456348464e-06,6.256486036951773e-07,1.7636288295885568e-06,6.582679214686358e-07,2.069767180453791e-07
2.341570346751694,6.135930028818215e-06,7.257008829096214e-07,1.7105633389332808e-06,6.457884532682225e-07,1.2141289285651782e-07
2.3515344758868073,6.913868422311677e-06,5.573820606105167e-07,1.6782143928027297e-06,6.324222813188657e-07,1.4426300300972043e-07
2.361498605021921,6.312390110729101e-06,6.363878613354359e-07,1.660820012729071e-06,6.206060102581252e-07,1.4537701165181065e-07
2.3714627341570345,5.328421262429257e-06,5.957992370891995e-07,1.6329375276895347e-06,6.077368196195471e-07,1.1377154895959134e-07
2.3814268632921483,4.892015927962384e-06,5.962631967272609e-07,1.589874249126143e-06,5.98184398943255e-07,1.7267364691400582e-07
2.3913909924272616,5.421576841513438e-06,5.962773188122412e-07,1.56132748307455e-06,5.863607466557288e-07,1.2726026788442842e-07
2.4013551215623754,4.806632230244215e-06,5.04979792269783e-07,1.5303573264358562e-06,5.747208459863452e-07,1.4452389735497896e-07
2.411319250697489,5.1586150952345395e-06,4.613258032642416e-07,1.497786930466852e-06,5.604949316438121e-07,1.494868428512333e-07
2.4212833798326026,4.122495986301393e-06,5.248507335572005e-07,1.4580353404451151e-06,5.48962443324693e-07,1.3466545920964483e-07
2.4312475089677164,3.7121496078604555e-06,4.170207543368487e-07,1.4266668583963044e-06,5.381935866480867e-07,1.3425497148401412e-07
2.4412116381028297,4.018047834923301e-06,4.758198038851453e-07,1.3966065067664814e-06,5.263215516767005e-07,1.5603918924544435e-07
2.4511757672379435,3.503626844813333e-06,4.338301684680251e-07,1.3707753047242933e-06,5.150241555750297e-07,1.529976498280214e-07
2.461139896373057,3.653553018958861e-06,3.853606399218847e-07,1.3393473231510741e-06,5.037011931633093e-07,1.205372136118988e-07
2.4711040255081707,3.124566438770309e-06,3.668504370622631e-07,1.3144441626797854e-06,4.93956034693522e-07,1.2874667979580636e-07
2.481068154643284,2.8025178269176763e-06,3.765229488758532e-07,1.2860378065138042e-06,4.840025938262276e-07,1.2073173820879344e-07
2.491032283778398,2.7899616496091493e-06,3.518941516106071e-07,1.2578239523679711e-06,4.756721421259874e-07,8.105589489988666e-08
2.500996412913511,2.733429799657744e-06,3.8794780996447414e-07,1.2329212547747888e-06,4.6532247636119695e-07,7.455621100556108e-08
2.510960542048625,2.4535914756807835e-06,3.506018924330078e-07,1.2105142704842138e-06,4.568177601589119e-07,7.058188339411547e-08
2.5209246711837383,2.11630364801766e-06,3.5489828289262576e-07,1.1868923136687166e-06,4.4672064054604435e-07,4.5095677691466865e-08
2.530888800318852,1.7230254668337147e-06,3.240945532949023e-07,1.1628403391814512e-06,4.3848025239605424e-07,5.623764785558441e-08
2.5408529294539655,2.271114683900619e-06,3.2006110474468437e-07,1.1397164496240163e-06,4.3053106399125727e-07,5.3840334415887835e-08
2.5508170585890793,2.1353695794773363e-06,3.2108282484095616e-07,1.118684243984292e-06,4.2314293750438496e-07,4.050963156734535e-08
2.560781187724193,1.9487772417879035e-06,3.001924846795092e-07,1.0954758933870397e-06,4.1442412812098814e-07,3.133986649449134e-08
2.5707453168593064,1.916003435163537e-06,3.119044057756585e-07,1.0753437975085864e-06,4.071537028541286e-07,3.031032743870843e-08
2.58070944599442,1.669231164761728e-06,2.80977415160857e-07,1.0549662371965844e-06,3.9955365118115966e-07,3.2836971129021904e-08
2.5906735751295336,1.5574744317378388e-06,2.808592828775264e-07,1.0371273695385078e-06,3.929111943829808e-07,3.168194413819317e-08
2.6006377042646474,1.7057907739932028e-06,2.6978175645914304e-07,1.0175768361317512e-06,3.8610406531429605e-07,3.5138441808378286e-08
2.6106018333997607,1.6687786266946888e-06,2.753010517161848e-07,9.987208754920708e-07,3.786680092304883e-07,3.203236929973503e-08
2.6205659625348745,1.3867946361207293e-06,2.7356553603114454e-07,9.823271005479545e-07,3.7087481159404635e-07,3.2207702459305764e-08
2.630530091669988,1.4831583156096894e-06,2.7147932650656396e-07,9.645999354611469e-07,3.644124705721974e-07,3.142721919267015e-08
2.6404942208051017,1.3926880634488358e-06,2.5780293917633004e-07,9.488708321090415e-07,3.5824999296975494e-07,2.7909375756936626e-08
2.650458349940215,1.4885550109761e-06,2.5217860459570916e-07,9.312696978153888e-07,3.5259857231721704e-07,2.242858147621697e-08
2.660422479075329,1.2254183719432351e-06,2.3795490901820184e-07,9.152980740263839e-07,3.472005406500128e-07,1.6838797741206693e-08
2.670386608210442,1.2768688158295572e-06,2.4819898901298554e-07,8.994269266113738e-07,3.405724496560058e-07,1.3675287894348842e-08
2.680350737345556,1.309973290057488e-06,2.395022145764908e-07,8.833597925699149e-07,3.350358354617139e-07,1.569589647884324e-08
2.6903148664806693,1.183036640133768e-06,2.4140670281078903e-07,8.68725384380784e-07,3.2949631294160766e-07,1.5776769515676122e-08
2.700278995615783,1.2466556116196722e-06,2.3165945115333294e-07,8.515107705499652e-07,3.2390926584758143e-07,1.7669688854451902e-08
2.710243124750897,1.2196811834469267e-06,2.2803933649466602e-07,8.376072785906055e-07,3.1720775993122155e-07,1.3152290095451121e-08
2.7202072538860103,1.225618121344016e-06,2.2424394244510386e-07,8.210772654903263e-07,3.1115393721454923e-07,1.3543957961553954e-08
2.730171383021124,1.1244392974467757e-06,2.2022942695242226e-07,8.054660667729988e-07,3.051774082162695e-07,1.1718392277969246e-08
2.7401355121562374,1.06271021964024e-06,2.1663798453697622e-07,7.885230819073749e-07,2.9892437552581743e-07,1.1092408794993942e-08
2.750099641291351,1.0027751138031433e-06,2.1356309287660107e-07,7.755417255925572e-07,2.938572091817637e-07,1.1662028280635048e-08
2.7600637704264646,9.989962307631887e-07,2.041796988689677e-07,7.607968913510105e-07,2.8901097342440734e-07,1.2362025703642237e-08
2.7700278995615784,1.0312375529448253e-06,2.0499856404233918e-07,7.468993670564278e-07,2.828476502046168e-07,1.0044913218222889e-08
2.7799920286966917,9.363439505285513e-07,1.9836187210482223e-07,7.340074542812959e-07,2.7821636507661906e-07,9.652840679419251e-09
2.7899561578318055,9.330315161022957e-07,1.9538870004459983e-07,7.195382542490795e-07,2.7377545429916625e-07,1.129866161917659e-08
2.799920286966919,9.603593073768045e-07,1.9376811686270715e-07,7.075913137981434e-07,2.6884156993711765e-07,9.821808906593841e-09
2.8098844161020327,9.753971037763787e-07,1.8771248667215407e-07,6.957939829598003e-07,2.641701873105429e-07,8.104160921396444e-09
2.819848545237146,9.069021475857931e-07,1.8369744194037036e-07,6.835403469922819e-07,2.5929493323745646e-07,8.709405729357916e-09
2.82981267437226,9.23526615625317e-07,1.8282387233152423e-07,6.714880874159452e-07,2.554000378448198e-07,8.847202285384936e-09
2.8397768035073736,8.871050721299556e-07,1.7777266791922996e-07,6.598135318852638e-07,2.513834719665186e-07,7.285398867845361e-09
2.849740932642487,8.939606765357743e-07,1.766392039288415e-07,6.489119204113305e-07,2.4622212652877035e-07,7.750948673007726e-09
2.8597050617776008,8.547249267331953e-07,1.7465947677743377e-07,6.381805040274128e-07,2.422234414210539e-07,8.469167091437784e-09
2.869669190912714,8.513144366127772e-07,1.7057042285830753e-07,6.269365444286805e-07,2.3815222940242047e-07,7.429429047868058e-09
2.879633320047828,8.079663990803287e-07,1.6883557465000266e-07,6.169453596538934e-07,2.3409984789266355e-07,7.0430517098037336e-09
2.8895974491829413,7.884318933814311e-07,1.6586272104857972e-07,6.066618916755033e-07,2.3059334439003946e-07,7.460606863887427e-09
2.899561578318055,7.77169082458702e-07,1.6182022978222202e-07,5.977756124652225e-07,2.2713015180776414e-07,7.218162021364402e-09
2.9095257074531684,7.71819663303503e-07,1.5905067137893965e-07,5.872458253170076e-07,2.2290869882437954e-07,6.664381339535593e-09
2.919489836588282,7.527042754566159e-07,1.5578404094723597e-07,5.783590182837524e-07,2.2002185668034914e-07,6.575506658127634e-09
2.9294539657233956,7.477236168369649e-07,1.5198813527321912e-07,5.693953982838097e-07,2.1632383079355387e-07,6.392962448784045e-09
2.9394180948585094,7.405422050901356e-07,1.5008456276538867e-07,5.606475353389229e-07,2.1304391587133736e-07,6.380103135547408e-09
2.9493822239936227,7.291121367326286e-07,1.4757820786169004e-07,5.515288114451118e-07,2.093930858887206e-07,6.356726259006576e-09
2.9593463531287365,7.267815286046722e-07,1.4551067004646445e-07,5.421242392990778e-07,2.063326584990341e-07,6.235119573662908e-09
2.96931048226385,7.172381725668125e-07,1.4367454037802373e-07,5.34891846039717e-07,2.035110974540755e-07,6.096171454424154e-09
2.9792746113989637,7.070702391996032e-07,1.423249353612969e-07,5.257472453824545e-07,2.0008532768775714e-07,6.030664496841308e-09
2.9892387405340775,6.874378557915443e-07,1.40462683778747e-07,5.176433210623532e-07,1.9661618174895888e-07,6.021835325409794e-09
2.999202869669191,6.783081113125605e-07,1.379120221031476e-07,5.099278086281741e-07,1.9369087797910877e-07,5.6493885100574e-09
3.0091669988043046,6.734031996561428e-07,1.348572131179598e-07,5.006932119035322e-07,1.908522674765181e-07,5.827538188708632e-09
3.019131127939418,6.56292349903456e-07,1.3220978860894198e-07,4.92598509263507e-07,1.872338438839118e-07,5.451861608864149e-09
3.0290952570745318,6.377570152441628e-07,1.3066561789868674e-07,4.84144713565591e-07,1.8428545202900763e-07,5.591670752902851e-09
3.039059386209645,6.179328259989088e-07,1.2913861700279898e-07,4.7672626792473945e-07,1.8082811979531237e-07,5.3638939813868036e-09
3.049023515344759,6.126783960871449e-07,1.2637136753385702e-07,4.6856215056952544e-07,1.780187936807838e-07,5.315137835207029e-09
3.0589876444798723,6.090738289463453e-07,1.23767200858793e-07,4.6111426816871287e-07,1.7549650405625154e-07,5.170104087327842e-09
3.068951773614986,5.950785254282324e-07,1.2197245554668365e-07,4.5330949115644495e-07,1.7253600504049656e-07,5.14110983261169e-09
3.0789159027500994,5.80162077500049e-07,1.2043527226070153e-07,4.4657284964423115e-07,1.697712512962485e-07,5.015998703723895e-09
3.088880031885213,5.702741969563796e-07,1.1850002371394757e-07,4.392965337202851e-07,1.6701343129674679e-07,4.9407584200488845e-09
3.0988441610203266,5.632205199607399e-07,1.1638962428786802e-07,4.323905591548722e-07,1.6416762568650054e-07,4.838414262094005e-09
3.1088082901554404,5.575560793132267e-07,1.1440777358630072e-07,4.2593020623024273e-07,1.6176680904895484e-07,4.787538977475947e-09
3.118772419290554,5.455770762318157e-07,1.1259740559752489e-07,4.1967061813065157e-07,1.5909586934987388e-07,4.703714642312817e-09
3.1287365484256675,5.37865984516954e-07,1.1144242575699698e-07,4.1245324175580884e-07,1.5768064894984336e-07,4.623572299122164e-09
3.1387006775607813,5.297377703802426e-07,1.0971330426707478e-07,4.061564495290893e-07,1.550157593048153e-07,4.606856357907805e-09
3.1486648066958947,5.236596046166443e-07,1.0715442568767336e-07,4.0057519825571517e-07,1.5224969177584655e-07,4.503027190011815e-09
3.1586289358310085,5.176775809213033e-07,1.0546593739816354e-07,3.935633763073104e-07,1.4994177890799118e-07,4.445722983002853e-09
3.168593064966122,5.117715745274868e-07,1.0451082390347183e-07,3.883268597594082e-07,1.476070251737589e-07,4.327847571050171e-09
3.1785571941012356,5.051864260899394e-07,1.03025918181714e-07,3.8293055596987046e-07,1.4541652202519436e-07,4.312223360835001e-09
3.188521323236349,4.973820243454044e-07,1.012411726556371e-07,3.7670055939762685e-07,1.4355287009041994e-07,4.25072698400086e-09
3.1984854523714628,4.897394490136054e-07,9.943464885433118e-08,3.7174349299380966e-07,1.4135420384207855e-07,4.172311256532218e-09
3.208449581506576,4.829001768134181e-07,9.862124031831693e-08,3.666700694435176e-07,1.3963037538554584e-07,4.1225456705742515e-09
3.21841371064169,4.776414835121657e-07,9.710513806568994e-08,3.6033529086349617e-07,1.3760239469491008e-07,4.019695621087911e-09
3.2283778397768033,4.676942468303793e-07,9.562078797070307e-08,3.556216004887744e-07,1.3561599169023376e-07,4.018674897275843e-09
3.238341968911917,4.6101455675114033e-07,9.407519461161667e-08,3.504370345796766e-07,1.3370065591433888e-07,3.932635674743454e-09
3.2483060980470304,4.5200985135866326e-07,9.283935118950948e-08,3.456209624941522e-07,1.318960077698908e-07,3.8576090163545295e-09
3.258270227182144,4.4611705010935393e-07,9.186771818888961e-08,3.4086452846354446e-07,1.2981340410547647e-07,3.843780571864293e-09
3.268234356317258,4.38724355601751e-07,9.030609421766996e-08,3.363099976552322e-07,1.2815564215666324e-07,3.7454931689745065e-09
3.2781984854523714,4.3232180931360653e-07,8.879446641839816e-08,3.3152024671527574e-07,1.2629073868978444e-07,3.7305584245930535e-09
3.288162614587485,4.258192246015372e-07,8.757422993989626e-08,3.2746593146559566e-07,1.2421827251448036e-07,3.6755901254501895e-09
3.2981267437225985,4.216062241757473e-07,8.647364897215192e-08,3.221640190858235e-07,1.2267896458203592e-07,3.640732311831085e-09
3.3080908728577123,4.173492962900174e-07,8.503684312916009e-08,3.169064773095179e-07,1.208883713504608e-07,3.545781940613777e-09
3.3180550019928257,4.091110348356907e-07,8.401168474000728e-08,3.1240790686783317e-07,1.1879313711615116e-07,3.51380447765915e-09
3.3280191311279395,4.0093584634123946e-07,8.25877675131202e-08,3.0808909884252653e-07,1.1728313475592605e-07,3.458951336587439e-09
3.337983260263053,3.946749612693809e-07,8.141651086953327e-08,3.035291126178495e-07,1.1534968318498329e-07,3.411556828322e-09
3.3479473893981666,3.9094057833774095e-07,8.028184215221993e-08,2.986872400633763e-07,1.1378518434434129e-07,3.3454701739328606e-09
3.35791151853328,3.869456450766493e-07,7.896017088829965e-08,2.9473310566219583e-07,1.1213733609770112e-07,3.310590793900251e-09
3.3678756476683938,3.8009747355469404e-07,7.789126637240197e-08,2.900319344122743e-07,1.1067607337178098e-07,3.276791134158426e-09
3.377839776803507,3.729782307368742e-07,7.679978899678564e-08,2.864361965086451e-07,1.0900190050336466e-07,3.21708006350502e-09
3.387803905938621,3.671178824193672e-07,7.57211398289649e-08,2.820791791971488e-07,1.0752593641555252e-07,3.1548651264564438e-09
3.3977680350737343,3.626813057875569e-07,7.464592019271749e-08,2.781154468034813e-07,1.0603028853076028e-07,3.113495850641827e-09
3.407732164208848,3.5876280086766806e-07,7.345380190676003e-08,2.744796859433694e-07,1.0456796706293582e-07,3.0937198076411945e-09
3.417696293343962,3.536788581695326e-07,7.226529020778715e-08,2.700772154271017e-07,1.0305540139153057e-07,3.0334661860097755e-09
3.427660422479075,3.4714814226462465e-07,7.135790654581646e-08,2.6709851673034174e-07,1.0165032601521208e-07,2.9988828335779882e-09
3.437624551614189,3.421584519422609e-07,7.038146884047243e-08,2.628080485340471e-07,1.0027823590779824e-07,2.9487788824221385e-09
3.4475886807493024,3.381930588766232e-07,6.948172302534822e-08,2.592532895331589e-07,9.881594059624579e-08,2.8936400778178883e-09
3.457552809884416,3.347165708067768e-07,6.844514675306208e-08,2.559516126679789e-07,9.73216774995826e-08,2.8737610415472007e-09
3.4675169390195295,3.3010097585715755e-07,6.771943448484775e-08,2.522736064514171e-07,9.625603310087434e-08,2.851213819848046e-09
3.4774810681546433,3.2481775535309334e-07,6.680011053220294e-08,2.488575850500201e-07,9.490979815607861e-08,2.7943443946352914e-09
3.4874451972897567,3.196541591669964e-07,6.574354110576994e-08,2.458142429788365e-07,9.366064723856492e-08,2.756291917247426e-09
3.4974093264248705,3.159132754207487e-07,6.501955059507625e-08,2.4238461801972666e-07,9.250493629703287e-08,2.726937817355263e-09
3.507373455559984,3.126994147756311e-07,6.410670864867038e-08,2.394256881546725e-07,9.118135576061882e-08,2.6871848119765972e-09
3.5173375846950976,3.0880112570762923e-07,6.3331982284574e-08,2.3613251717610324e-07,9.003019070237996e-08,2.63435844091697e-09
3.527301713830211,3.040583208171337e-07,6.2473102751055e-08,2.3319159678266252e-07,8.891813611959117e-08,2.622771674649215e-09
3.5372658429653248,2.9962333957585706e-07,6.159091480781771e-08,2.300030968603893e-07,8.774472015909104e-08,2.5829379236313696e-09
3.5472299721004386,2.959367526747854e-07,6.078004905497665e-08,2.272780619543008e-07,8.664219761944512e-08,2.5437449090450174e-09
3.557194101235552,2.9285592853691093e-07,6.001838763987337e-08,2.2441148074230252e-07,8.548108308189038e-08,2.517716209525267e-09
3.5671582303706657,2.8930796141127764e-07,5.9192774126293446e-08,2.2124831488214482e-07,8.431103445898474e-08,2.4906194029161025e-09
3.577122359505779,2.8549360741901794e-07,5.853241540723905e-08,2.1851123328493356e-07,8.33229076577807e-08,2.470333605796032e-09
3.587086488640893,2.812376872863871e-07,5.7696248664344036e-08,2.158563191160711e-07,8.232917600467194e-08,2.4115564237921856e-09
3.597050617776006,2.7795271378124995e-07,5.711131572889822e-08,2.1270649221207337e-07,8.115952413579791e-08,2.387631926311022e-09
3.60701474691112,2.7400596344001665e-07,5.613737932554207e-08,2.1007573675197894e-07,8.007119222898589e-08,2.3502619755087937e-09
3.6169788760462334,2.6989100586949857e-07,5.5422373102143956e-08,2.071614486779324e-07,7.900328741770995e-08,2.322446200871307e-09
3.626943005181347,2.666260359067977e-07,5.454223404470252e-08,2.0433110162341e-07,7.774893881938558e-08,2.2847788847185087e-09
3.6369071343164605,2.6291966907679713e-07,5.394045370122436e-08,2.0182604042957698e-07,7.70175493623577e-08,2.2608203495482586e-09
3.6468712634515743,2.5965085455905593e-07,5.3233397122928034e-08,1.990585589823967e-07,7.589363200889499e-08,2.2413725404611873e-09
3.6568353925866877,2.557213811891666e-07,5.254187433030733e-08,1.9640029718582236e-07,7.506895796673331e-08,2.196201517818122e-09
3.6667995217218015,2.528455464029524e-07,5.184873435907608e-08,1.9380651328745208e-07,7.383929094900412e-08,2.1696437766579337e-09
3.676763650856915,2.493095249983705e-07,5.104728879334913e-08,1.9125400732303274e-07,7.288697530347429e-08,2.1524007054655164e-09
3.6867277799920286,2.462785762279177e-07,5.048874018935466e-08,1.8867031405569235e-07,7.208776482611463e-08,2.1135350291624065e-09
3.6966919091271424,2.427386965985879e-07,4.9856139081639386e-08,1.8644746565700343e-07,7.111998536378805e-08,2.086079679687477e-09
3.7066560382622558,2.3970458668588056e-07,4.912144673932294e-08,1.8427762068288114e-07,7.019568078530818e-08,2.0723667741005885e-09
3.7166201673973696,2.3668504341039975e-07,4.8499978756900896e-08,1.817263037228213e-07,6.946404994696285e-08,2.0284940452465065e-09
3.726584296532483,2.3372519003892454e-07,4.8075582405522905e-08,1.7932139125530686e-07,6.836818118536214e-08,2.020088246916074e-09
3.7365484256675967,2.3104336837314612e-07,4.7452173869116975e-08,1.7697709969972396e-07,6.748670630802933e-08,1.992341033015004e-09
3.74651255480271,2.2797181146992615e-07,4.676130601110791e-08,1.7488862694538064e-07,6.661278587071587e-08,1.969999723322303e-09
3.756476683937824,2.2525144096190162e-07,4.610537098567028e-08,1.7272942902280827e-07,6.593726066719736e-08,1.9315647129974573e-09
3.766440813072937,2.2250270353842295e-07,4.558798682175644e-08,1.7069818176707969e-07,6.513211902357001e-08,1.92416873486145e-09
3.776404942208051,2.198423982603546e-07,4.508651345285545e-08,1.6864917143840014e-07,6.434902124371073e-08,1.8896425920955056e-09
3.7863690713431644,2.170521838490048e-07,4.445151190293583e-08,1.6662198160681557e-07,6.348237897011278e-08,1.8685813161751572e-09
3.796333200478278,2.1425760255726086e-07,4.402582609616524e-08,1.6452616868426953e-07,6.276522758470651e-08,1.8478278492784875e-09
3.8062973296133915,2.1171013586188005e-07,4.349319482241919e-08,1.6269221979907684e-07,6.20491458299426e-08,1.8275299638529263e-09
3.8162614587485053,2.0922754432689488e-07,4.293439857949523e-08,1.6074766615329482e-07,6.130047213714826e-08,1.7971438349543178e-09
3.826225587883619,2.0678542114830973e-07,4.2456771821977955e-08,1.5854531328203798e-07,6.055006111484126e-08,1.786079570849192e-09
3.8361897170187325,2.042644279826295e-07,4.2002711551638114e-08,1.568727803059032e-07,5.989457417663419e-08,1.7592514802386086e-09
3.8461538461538463,2.018955898904271e-07,4.139229512529842e-08,1.550732270315245e-07,5.914333480863989e-08,1.7330004521045975e-09
3.8561179752889596,1.9954666811644156e-07,4.096142780436992e-08,1.5318079086256828e-07,5.850559389116769e-08,1.7219214148322353e-09
3.8660821044240734,1.9717801048610546e-07,4.0477871242264925e-08,1.5149040235661502e-07,5.775366362437129e-08,1.692237835693317e-09
3.8760462335591868,1.950398337658481e-07,4.0006466866185405e-08,1.4979536060831183e-07,5.7073099013104856e-08,1.6825102515539664e-09
3.8860103626943006,1.926846968423555e-07,3.95234608674549e-08,1.480266344875285e-07,5.647462650555024e-08,1.654165771664889e-09
3.895974491829414,1.905387532378172e-07,3.906809852589021e-08,1.463283769669835e-07,5.583972805767308e-08,1.6469480129609257e-09
3.9059386209645277,1.8839471982969008e-07,3.8690265198262546e-08,1.446666737904465e-07,5.515280621528436e-08,1.6276350151420954e-09
3.915902750099641,1.8608828093649877e-07,3.8269993015507055e-08,1.431085321603952e-07,5.44927787184922e-08,1.609180680233069e-09
3.925866879234755,1.8425775143532007e-07,3.7832506709113524e-08,1.4131572101501637e-07,5.4022617192520286e-08,1.5811247645028525e-09
3.935831008369868,1.822446436483922e-07,3.7326739281325536e-08,1.397749676938662e-07,5.3456644679373223e-08,1.5715384306868622e-09
3.945795137504982,1.800953548831552e-07,3.6994302635059144e-08,1.3818532110988467e-07,5.2720491577145876e-08,1.550316055900228e-09
3.9557592666400954,1.7826992088390982e-07,3.661180945209147e-08,1.369247618074208e-07,5.217184431932769e-08,1.531568259789679e-09
3.965723395775209,1.760962270348603e-07,3.6180175446205134e-08,1.3529411274270033e-07,5.1673217552228684e-08,1.5208080262880088e-09
3.975687524910323,1.7432673784898972e-07,3.5765817437468385e-08,1.3389492180903208e-07,5.1060002816245857e-08,1.5058044530354159e-09
3.9856516540454363,1.724565674110269e-07,3.540425656848351e-08,1.3242508081978514e-07,5.059521620188955e-08,1.4901330241047786e-09
3.99561578318055,1.7046718082546246e-07,3.5080283559511916e-08,1.3100055725970954e-07,4.998462853868874e-08,1.4662771291605466e-09
4.005579912315664,1.687219961572993e-07,3.460118751900762e-08,1.296931300304645e-07,4.9418912921873826e-08,1.4628233532903065e-09
4.015544041450777,1.66863180771809e-07,3.417459721747131e-08,1.2821459544134122e-07,4.898047851786809e-08,1.4381609922319893e-09
4.025508170585891,1.6510810142463892e-07,3.39351022769698e-08,1.269644257217661e-07,4.843551467413257e-08,1.427080205699997e-09
4.035472299721004,1.6322769874178744e-07,3.350571455790995e-08,1.2545161560382484e-07,4.795186026754555e-08,1.4114038460369035e-09
4.045436428856118,1.6168575274139471e-07,3.313805793582621e-08,1.2424230915444568e-07,4.7413745942515535e-08,1.4010166617477263e-09
4.055400557991232,1.5994856790770633e-07,3.287635762253207e-08,1.2296904821310844e-07,4.6930775382743924e-08,1.3801444601584923e-09
4.065364687126345,1.5836311064322994e-07,3.248520645080886e-08,1.2157259598607352e-07,4.6456518564916146e-08,1.3611035225767898e-09
4.075328816261458,1.5667379942426094e-07,3.213681684559302e-08,1.2041254873959704e-07,4.595320567855524e-08,1.352813569159369e-09
4.0852929453965725,1.5491315856858473e-07,3.175961671229454e-08,1.1928462452811984e-07,4.548760137151723e-08,1.338321743866141e-09
4.095257074531686,1.535357143002517e-07,3.147768139996266e-08,1.1798413663016757e-07,4.5081109954669e-08,1.3291089162672213e-09
4.105221203666799,1.5182881955554356e-07,3.128785657385799e-08,1.1679663554296892e-07,4.4540487084054177e-08,1.3077249885463577e-09
4.1151853328019135,1.503785951310468e-07,3.087768206961598e-08,1.1572294470001343e-07,4.409548742599856e-08,1.2966933428737756e-09
4.125149461937027,1.490050979973556e-07,3.061102174029044e-08,1.1439190836172625e-07,4.37018731080837e-08,1.274070520007347e-09
4.13511359107214,1.4756312536856546e-07,3.026744268820091e-08,1.1322098505050895e-07,4.3271402935853285e-08,1.2658131302104582e-09
4.1450777202072535,1.4611764534044472e-07,2.9994499609269324e-08,1.1213593816147711e-07,4.2831506107288115e-08,1.2568182525419503e-09
4.155041849342368,1.4446535093233757e-07,2.962518256203444e-08,1.1096251973234673e-07,4.237676286048414e-08,1.2472991219510856e-09
4.165005978477481,1.43028905804752e-07,2.9390931545044462e-08,1.10069207572261e-07,4.2007819951971244e-08,1.234584473261282e-09
4.1749701076125945,1.4176836726318085e-07,2.9120307874088e-08,1.0880999540267012e-07,4.1561744629164185e-08,1.2273551620465728e-09
4.184934236747708,1.40336026176328e-07,2.876969939498142e-08,1.0797698348539517e-07,4.1146621794894787e-08,1.2101975930743725e-09
4.194898365882822,1.3900273046434668e-07,2.851478681550274e-08,1.0687012117478224e-07,4.081483063385978e-08,1.1989499852813046e-09
4.204862495017935,1.3764581697287418e-07,2.825283053677875e-08,1.0577726389581634e-07,4.037370013958899e-08,1.182511711526017e-09
4.214826624153049,1.3633087404442778e-07,2.789440900730059e-08,1.048683988713687e-07,3.99659302274761e-08,1.1775596657121312e-09
4.224790753288162,1.350595415266726e-07,2.7704768087048975e-08,1.0375409107477549e-07,3.959245383397739e-08,1.1632724705755884e-09
4.234754882423276,1.3369676783681483e-07,2.7433485601745577e-08,1.0270695769777886e-07,3.9235325292929756e-08,1.1543643827568412e-09
4.24471901155839,1.3247331632799504e-07,2.7146901409597168e-08,1.0186594889262277e-07,3.888991834368971e-08,1.1472228768863012e-09
4.254683140693503,1.3117325613422903e-07,2.69900050560268e-08,1.009289525670772e-07,3.8498826067222126e-08,1.1345171703665338e-09
4.264647269828617,1.3007450839766653e-07,2.663039682164671e-08,9.991683542972358e-08,3.815682739825853e-08,1.1236454874341127e-09
4.274611398963731,1.2866659478823013e-07,2.646841052262776e-08,9.907211465981034e-08,3.777951347929226e-08,1.1131267846938934e-09
4.284575528098844,1.276095635573767e-07,2.613559613388841e-08,9.801089068296952e-08,3.744060040120349e-08,1.1008232898013415e-09
4.294539657233957,1.2636262900968938e-07,2.60068398061524e-08,9.725956307160972e-08,3.714819330159657e-08,1.0932813506154114e-09
4.304503786369072,1.2515636897952806e-07,2.570133436062306e-08,9.640509519764269e-08,3.677649529493592e-08,1.0820582444677988e-09
4.314467915504185,1.2408684985430962e-07,2.5496568970662555e-08,9.541279891431909e-08,3.641096724163209e-08,1.069638422676384e-09
4.324432044639298,1.230197759014172e-07,2.5249782305933393e-08,9.467230190158086e-08,3.607874506374691e-08,1.0587033323821406e-09
4.334396173774412,1.2181251994179776e-07,2.5072834380048664e-08,9.37133953677372e-08,3.575567622362475e-08,1.0497483850088469e-09
4.344360302909526,1.2069218592955838e-07,2.4817406678724434e-08,9.282401083457407e-08,3.545744197955073e-08,1.0448690321573563e-09
4.354324432044639,1.1974571891925767e-07,2.4549691002062048e-08,9.206783518875257e-08,3.5132305688107055e-08,1.0359870260341569e-09
4.364288561179753,1.1859334503337822e-07,2.4354649677096617e-08,9.118833130991707e-08,3.485217814850279e-08,1.020820348827421e-09
4.374252690314866,1.1755297011563259e-07,2.4089303570003383e-08,9.026287698534318e-08,3.4527381669235134e-08,1.0150190796755979e-09
4.38421681944998,1.1658502314927403e-07,2.394523000753269e-08,8.965583364737349e-08,3.4201706345891194e-08,1.0049245311133686e-09
4.394180948585094,1.1551144616539111e-07,2.373269990998249e-08,8.8907567419585e-08,3.391766265653114e-08,9.99835185530336e-10
4.404145077720207,1.1449686343226111e-07,2.347581043478606e-08,8.804003628986435e-08,3.362321736063603e-08,9.910567317930217e-10
4.414109206855321,1.1346528934083335e-07,2.3288709085679177e-08,8.728909856617733e-08,3.33362811510688e-08,9.79481672505309e-10
4.4240733359904345,1.1248397375889804e-07,2.310248590193247e-08,8.653927655002627e-08,3.302208951330531e-08,9.693406493394898e-10
4.434037465125548,1.1152995378442306e-07,2.286474986296916e-08,8.57756160981969e-08,3.276085761426472e-08,9.610172477567275e-10
4.444001594260661,1.1058651070004444e-07,2.2722561915542097e-08,8.502134498065497e-08,3.2504860007259755e-08,9.582840286150284e-10
4.4539657233957755,1.0965174795829376e-07,2.2501159939445253e-08,8.426210601215227e-08,3.216284990256357e-08,9.448549065843519e-10
4.463929852530889,1.0870286038497342e-07,2.2272702416519632e-08,8.3443930803674e-08,3.1932203356350744e-08,9.416004529935615e-10
4.473893981666002,1.0771523925188936e-07,2.2105333302884174e-08,8.29152136721178e-08,3.163239434928298e-08,9.299529277149232e-10
4.4838581108011155,1.0686580402032342e-07,2.1943255885697366e-08,8.21525607231798e-08,3.1388578327474645e-08,9.264979587871552e-10
4.49382223993623,1.0598395598789622e-07,2.1766395422392072e-08,8.153201685217999e-08,3.109347933128351e-08,9.182667831505363e-10
4.503786369071343,1.0510556026797865e-07,2.1536311781732952e-08,8.079248521065877e-08,3.0848288482698016e-08,9.051089735157581e-10
4.5137504982064565,1.0426687190605952e-07,2.13830837783772e-08,8.011087974551905e-08,3.057723249663368e-08,8.984368725049591e-10
4.52371462734157,1.0337169835538077e-07,2.1209903871861145e-08,7.953399497457973e-08,3.031425882857107e-08,8.912251959324274e-10
4.533678756476684,1.0249485533193384e-07,2.106229373495001e-08,7.892462172573571e-08,3.0067920716508045e-08,8.828103159376744e-10
4.543642885611797,1.0162548655230116e-07,2.0843640481308422e-08,7.812450157688988e-08,2.9826691689291924e-08,8.743072369921973e-10
4.553607014746911,1.007311048203289e-07,2.0682279204055113e-08,7.747572126942762e-08,2.9598921568335328e-08,8.697335062173725e-10
4.563571143882025,9.995077278547272e-08,2.0523431831523337e-08,7.69143469671776e-08,2.9343653541282164e-08,8.660694618900913e-10
4.573535273017138,9.917313432643005e-08,2.0354513146706824e-08,7.622483206847471e-08,2.909769386514398e-08,8.533618981323898e-10
4.583499402152252,9.835623093265175e-08,2.0205246168443993e-08,7.566445055418203e-08,2.886292588457322e-08,8.455088038854875e-10
4.593463531287365,9.75157796725689e-08,2.001465159181815e-08,7.502624961744717e-08,2.865960734487614e-08,8.435195978189969e-10
4.603427660422479,9.666218084795173e-08,1.986284207271928e-08,7.442033608234542e-08,2.843287955622504e-08,8.369613925607131e-10
4.613391789557593,9.599007375820084e-08,1.9728105180626017e-08,7.384064520793029e-08,2.821478116148121e-08,8.287305770867985e-10
4.623355918692706,9.521635521077397e-08,1.9529340698419632e-08,7.329733735929083e-08,2.795123354040196e-08,8.177618976514033e-10
4.633320047827819,9.442007435252058e-08,1.9390922904096723e-08,7.265565613512097e-08,2.7731254461669326e-08,8.187072017641839e-10
4.643284176962934,9.368827971604623e-08,1.9219244019226513e-08,7.206178669448052e-08,2.752863494978554e-08,8.092681145833849e-10
4.653248306098047,9.296832353478306e-08,1.9099632062156602e-08,7.1461786052254e-08,2.732434814656688e-08,8.05443538891872e-10
4.66321243523316,9.231696951374593e-08,1.8935846077146456e-08,7.09441534048567e-08,2.7100177453852705e-08,7.990159760905489e-10
4.673176564368274,9.156292512859415e-08,1.878982608148127e-08,7.034879905551098e-08,2.6878204071968303e-08,7.892045487399497e-10
4.683140693503388,9.084383604760519e-08,1.8632975021309765e-08,6.987139801636884e-08,2.6692002583288327e-08,7.854657464029394e-10
4.693104822638501,9.010734614861353e-08,1.8526008215307552e-08,6.932940168691725e-08,2.647834208167779e-08,7.787938124230047e-10
4.703068951773615,8.943945595722759e-08,1.835330757855379e-08,6.879743391955227e-08,2.6254249559455324e-08,7.767175051786426e-10
4.713033080908729,8.87095565508399e-08,1.820600575335843e-08,6.828976330821644e-08,2.6079716879393988e-08,7.665084710862051e-10
4.722997210043842,8.817671393774944e-08,1.8037485568140967e-08,6.773554028976627e-08,2.5879632962929844e-08,7.601557321628164e-10
4.732961339178956,8.727390856671102e-08,1.7916661349350823e-08,6.723215125886932e-08,2.567835412719438e-08,7.57586383926076e-10
4.742925468314069,8.675316086322612e-08,1.782611879852703e-08,6.67242546105491e-08,2.5481344644666432e-08,7.495314066578353e-10
4.752889597449183,8.604701703681478e-08,1.7680497345874413e-08,6.621541312447941e-08,2.5270645567803045e-08,7.440674213514379e-10
4.7628537265842965,8.534681975788679e-08,1.7517293488562756e-08,6.576052493934921e-08,2.5087757570353458e-08,7.379088986806087e-10
4.77281785571941,8.480323077686239e-08,1.738892477239299e-08,6.51918963801988e-08,2.4910516517103865e-08,7.309369028622174e-10
4.782781984854523,8.41535680565473e-08,1.727794865578916e-08,6.470842031838007e-08,2.4715050352231097e-08,7.276890683014607e-10
4.7927461139896375,8.348025761407041e-08,1.717678514020989e-08,6.42457806372411e-08,2.4541119149967507e-08,7.207225115256864e-10
4.802710243124751,8.288637111871315e-08,1.7024341823786128e-08,6.375306862185505e-08,2.4347236873487264e-08,7.138985701575976e-10
4.812674372259864,8.226614734874221e-08,1.6873382349126875e-08,6.333117324687663e-08,2.4180876389041508e-08,7.109417386307991e-10
4.822638501394978,8.17379583347756e-08,1.6785337692841256e-08,6.281253120671136e-08,2.402536723001412e-08,7.03599037508548e-10
4.832602630530092,8.107449170057957e-08,1.665059595820966e-08,6.23650897931959e-08,2.3838807979022532e-08,7.013734763229104e-10
4.842566759665205,8.05538406211786e-08,1.648927768533571e-08,6.191965399775568e-08,2.366012444398807e-08,6.962069738795576e-10
4.8525308888003185,7.988005250519401e-08,1.640546043970209e-08,6.1476618423249e-08,2.3491773016623078e-08,6.891877308284248e-10
4.862495017935433,7.930362159913978e-08,1.6289815715597008e-08,6.1023094223863e-08,2.3296070295885888e-08,6.874894385508539e-10
4.872459147070546,7.86412311029844e-08,1.614364619743434e-08,6.059427154609447e-08,2.3175716031788284e-08,6.81326876982785e-10
4.882423276205659,7.82004076709413e-08,1.6025208587608874e-08,6.012267634217883e-08,2.2988642967494982e-08,6.733088799099914e-10
4.892387405340773,7.763189040925116e-08,1.593391830948535e-08,5.973983453191402e-08,2.2834900311675597e-08,6.759570821127461e-10
4.902351534475887,7.707305646643828e-08,1.583243626743079e-08,5.933761797520973e-08,2.2647606442395487e-08,6.661062310239528e-10
4.912315663611,7.655221468787063e-08,1.5685022979054872e-08,5.891859304093291e-08,2.2483199246443625e-08,6.628298564532872e-10
4.922279792746114,7.598916999942217e-08,1.559538291355078e-08,5.8478013316704795e-08,2.2332193381537534e-08,6.574126656787534e-10
4.932243921881227,7.54581530559593e-08,1.5505700819953175e-08,5.806607724041744e-08,2.2166177979034027e-08,6.504857433359661e-10
4.942208051016341,7.49358542436265e-08,1.537531693037316e-08,5.760804943308784e-08,2.2036866348254232e-08,6.454073428007501e-10
4.952172180151455,7.433542288233077e-08,1.528046975853097e-08,5.724864530251658e-08,2.1870312899541857e-08,6.451886872852258e-10
4.962136309286568,7.389216685857588e-08,1.5152702501366988e-08,5.68364022093797e-08,2.1720624543292543e-08,6.371037803194255e-10
4.972100438421682,7.334412135252225e-08,1.5065131097953678e-08,5.64728053301571e-08,2.15548943862099e-08,6.346861866862793e-10
4.982064567556796,7.284715605094686e-08,1.495589160060819e-08,5.607905853451067e-08,2.143348509044147e-08,6.322309276796874e-10
4.992028696691909,7.230214116459594e-08,1.4855898412000412e-08,5.56347272569728e-08,2.1274730869131e-08,6.27597908805787e-10
5.001992825827022,7.187741370232557e-08,1.4760918292877126e-08,5.528002269685962e-08,2.110011680856523e-08,6.20644362749013e-10
5.011956954962137,7.13550605401663e-08,1.4669243244497984e-08,5.489562305751604e-08,2.0952012595608785e-08,6.156961792342109e-10
5.02192108409725,7.090763732207603e-08,1.4557785155897997e-08,5.456262804045948e-08,2.083457299859851e-08,6.097402537739287e-10
5.031885213232363,7.038545757323202e-08,1.446159235284828e-08,5.4179095535588765e-08,2.068858735705696e-08,6.081710394748797e-10
5.041849342367477,6.990402485915271e-08,1.4343851751600893e-08,5.378013073414647e-08,2.055059227371431e-08,6.058156178179379e-10
5.051813471502591,6.944131491973103e-08,1.4260393265315213e-08,5.343596180253242e-08,2.039683209522519e-08,5.982796417138519e-10
5.061777600637704,6.898804232735537e-08,1.4159504909318535e-08,5.310628559912333e-08,2.0275560105534496e-08,5.943521465220134e-10
5.071741729772818,6.85687216840026e-08,1.4045089082265524e-08,5.274337270638715e-08,2.0152097218298216e-08,5.930685393241273e-10
5.081705858907931,6.802998757067001e-08,1.3971675887146489e-08,5.2346915212854345e-08,2.0006456851351297e-08,5.871707264710302e-10
5.091669988043045,6.762010994212276e-08,1.385188784679913e-08,5.196095060968414e-08,1.98691885079933e-08,5.80608261908146e-10
5.1016341171781585,6.712292835833834e-08,1.3781980567809774e-08,5.171575872027725e-08,1.9720203254996896e-08,5.813471739588406e-10
5.111598246313272,6.669403131360382e-08,1.3693999393975873e-08,5.1301993846511327e-08,1.960573185132006e-08,5.779491554477057e-10
5.121562375448386,6.622744846854813e-08,1.3590555894049678e-08,5.100815013690349e-08,1.9490696097884022e-08,5.708046309697369e-10
5.1315265045834995,6.583068150554117e-08,1.3500650499922252e-08,5.0630454904564e-08,1.93558116425154e-08,5.671352724707985e-10
5.141490633718613,6.540392846619904e-08,1.3418419771752645e-08,5.036671691902937e-08,1.9206009627363002e-08,5.652401233157435e-10
5.151454762853726,6.498273007354456e-08,1.3317454796562832e-08,5.003228186659255e-08,1.9086095407982012e-08,5.636754979017201e-10
5.16141889198884,6.457320606940093e-08,1.3232830944589539e-08,4.972851345405634e-08,1.8974002501866577e-08,5.586483466474324e-10
5.171383021123954,6.414367454869372e-08,1.3174390032262715e-08,4.9386062535108065e-08,1.885620876074811e-08,5.528727400486058e-10
5.181347150259067,6.369001694098797e-08,1.3063052420874716e-08,4.904563842993496e-08,1.8726171235895225e-08,5.499090995843193e-10
5.1913112793941805,6.33151195529594e-08,1.299296017877165e-08,4.872980129213066e-08,1.8615287067061478e-08,5.490163162227044e-10
5.201275408529295,6.293874998056701e-08,1.2901708687286089e-08,4.844258231081783e-08,1.847591339758478e-08,5.444216078562126e-10
5.211239537664408,6.251624090105736e-08,1.2819649499958008e-08,4.811290666076616e-08,1.83685175974523e-08,5.40196661416369e-10
5.221203666799521,6.20594538926607e-08,1.2765033076247713e-08,4.776907122765604e-08,1.825489470722246e-08,5.350766005270452e-10
5.231167795934635,6.172047258579656e-08,1.2648246026369017e-08,4.7508894939098286e-08,1.8128404996543138e-08,5.334039083001362e-10
5.241131925069749,6.13161705629145e-08,1.2607300365846276e-08,4.718765961410516e-08,1.8038897960641235e-08,5.295704945535001e-10
5.251096054204862,6.08996862569607e-08,1.2514724860777884e-08,4.688846349806015e-08,1.7909733484251175e-08,5.244460047667848e-10
5.261060183339976,6.058092379772863e-08,1.2424029829882173e-08,4.661428881323209e-08,1.7794258416292027e-08,5.244178220512592e-10
5.27102431247509,6.019458592667708e-08,1.2353039414454024e-08,4.632144766928855e-08,1.769336366139275e-08,5.176838891533925e-10
5.280988441610203,5.981101051804719e-08,1.226126707917586e-08,4.601792212575839e-08,1.758993198632741e-08,5.15195997898491e-10
5.290952570745317,5.942459259104005e-08,1.220278019133617e-08,4.5724487767280785e-08,1.7469873040150946e-08,5.157006855667114e-10
5.30091669988043,5.90406172267223e-08,1.2132764436213078e-08,4.546567083559935e-08,1.7367834695896902e-08,5.105598794825449e-10
5.310880829015544,5.867422040019803e-08,1.2051166061004757e-08,4.5185698661698547e-08,1.7268151581723357e-08,5.081450147977442e-10
5.320844958150658,5.8324558152514634e-08,1.1983393603257148e-08,4.488962777722556e-08,1.7153569571099167e-08,5.039186918429403e-10
5.330809087285771,5.791873141563726e-08,1.1905453186610831e-08,4.460978320927878e-08,1.7058985308916816e-08,5.009269453309361e-10
5.340773216420884,5.760336272635691e-08,1.1847819591369345e-08,4.4364511180442105e-08,1.6936695508294195e-08,4.994056409727308e-10
5.350737345555999,5.722157404359619e-08,1.1752654419963556e-08,4.4095425622262384e-08,1.68338075278991e-08,4.962798763894358e-10
5.360701474691112,5.68991965402674e-08,1.1693456106854183e-08,4.3828963792258926e-08,1.674270470447227e-08,4.923260004069194e-10
5.370665603826225,5.65738431426269e-08,1.1619944118610605e-08,4.355615177624188e-08,1.663533555711186e-08,4.894564614550705e-10
5.380629732961339,5.6216955691424196e-08,1.1546796271574312e-08,4.330029756717645e-08,1.6528252490386613e-08,4.88344759885889e-10
5.390593862096453,5.5899403946811664e-08,1.1482858190010774e-08,4.3033433619267384e-08,1.6436701508123843e-08,4.835536760211602e-10
5.400557991231566,5.555878664749645e-08,1.1402898919276785e-08,4.277738016899619e-08,1.633196387635966e-08,4.79041364299938e-10
5.41052212036668,5.518656332050581e-08,1.1338916247336433e-08,4.253540018016653e-08,1.6242058052404075e-08,4.770352747233541e-10
5.420486249501794,5.493125096593046e-08,1.1256744652564662e-08,4.2244800641212446e-08,1.6138602248647884e-08,4.740645659632757e-10
5.430450378636907,5.454977695726181e-08,1.1204345451220782e-08,4.200195974756514e-08,1.6051599998033072e-08,4.730508106071855e-10
5.4404145077720205,5.424736227989789e-08,1.1136715284656007e-08,4.175312806030192e-08,1.595415230618167e-08,4.720621133677391e-10
5.450378636907134,5.392595823680739e-08,1.1058337479619473e-08,4.1505812510951556e-08,1.586148311998789e-08,4.643059864872589e-10
5.460342766042248,5.363436073113202e-08,1.1001223175225539e-08,4.1257514685899615e-08,1.5755199570165017e-08,4.630739493011537e-10
5.4703068951773615,5.325619629280089e-08,1.0937255166148036e-08,4.102909702370783e-08,1.567146529812762e-08,4.619295111860012e-10
5.480271024312475,5.2972463423717715e-08,1.0880866191066384e-08,4.0793885094280916e-08,1.5576318824302757e-08,4.592214593762728e-10
5.490235153447588,5.266832365636951e-08,1.08108389678184e-08,4.054254112196374e-08,1.5478070883341816e-08,4.5538049553392954e-10
5.500199282582702,5.229349670206886e-08,1.076188522000893e-08,4.031218108976366e-08,1.53879426837303e-08,4.526471369275447e-10
5.510163411717816,5.20798577155229e-08,1.0684584435860335e-08,4.006706985704956e-08,1.5298217992030614e-08,4.4963458678211687e-10
5.520127540852929,5.1727237073880976e-08,1.063309112180268e-08,3.983271427303213e-08,1.5209201190257426e-08,4.465195686994481e-10
5.530091669988043,5.1445292482321136e-08,1.056597338331021e-08,3.962180298296535e-08,1.513872741349114e-08,4.4369615124571264e-10
5.540055799123157,5.119297385167729e-08,1.0500677746398232e-08,3.939716768181871e-08,1.504993637744463e-08,4.413170139997966e-10
5.55001992825827,5.085670861704625e-08,1.043511046616141e-08,3.914628880415096e-08,1.495620373986325e-08,4.387085070095595e-10
5.559984057393383,5.058366093213421e-08,1.0376830049462196e-08,3.891357475017522e-08,1.4887558155517514e-08,4.3746381127884824e-10
5.569948186528498,5.0302501747018844e-08,1.0318292710419959e-08,3.870890665013743e-08,1.4803304669356515e-08,4.3337962381451875e-10
5.579912315663611,5.0003843831238015e-08,1.0250103358162883e-08,3.847846070396451e-08,1.4715672931899705e-08,4.336054945355203e-10
5.589876444798724,4.972464408761589e-08,1.020098854695947e-08,3.828287925623256e-08,1.4632155961664882e-08,4.3029920970890537e-10
5.599840573933838,4.939697313614343e-08,1.0155272532854055e-08,3.804626398927137e-08,1.4552423391271368e-08,4.293647374910035e-10
5.609804703068952,4.915085542284166e-08,1.010172390611611e-08,3.7842301719260623e-08,1.4459346409022564e-08,4.234204892909334e-10
5.619768832204065,4.884959313188951e-08,1.0026134159818616e-08,3.763518146382319e-08,1.4375330013160196e-08,4.230631677791787e-10
5.629732961339179,4.8612045610646e-08,9.972291006048866e-09,3.743130193691825e-08,1.4305823040078627e-08,4.199478275369095e-10
5.639697090474292,4.8399155739390996e-08,9.932174489092615e-09,3.721647217155382e-08,1.4223101129011244e-08,4.1823694666976584e-10
5.649661219609406,4.8073452201056473e-08,9.870455067454873e-09,3.701595302294727e-08,1.414801035085366e-08,4.1613853469678936e-10
5.65962534874452,4.779804806936095e-08,9.806762898469486e-09,3.681729800424073e-08,1.4073861595299129e-08,4.12299814017271e-10
5.669589477879633,4.752752116018764e-08,9.755093325030092e-09,3.6598671651849656e-08,1.3998353990202374e-08,4.11979008834947e-10
5.679553607014747,4.729293802969159e-08,9.709556947566745e-09,3.641693044074703e-08,1.3916351510903268e-08,4.086671189592152e-10
5.689517736149861,4.701680492147279e-08,9.654669021729604e-09,3.6208192056079647e-08,1.3834528070454812e-08,4.060352308032471e-10
5.699481865284974,4.676533438211868e-08,9.60329817872988e-09,3.6017683749748494e-08,1.376411646636276e-08,4.037642135413251e-10
5.709445994420087,4.650147436311112e-08,9.536298380183998e-09,3.5790654941969996e-08,1.3674434792111384e-08,4.0205013878201137e-10
5.7194101235552015,4.626330997776307e-08,9.497815021081951e-09,3.563143296427839e-08,1.3607011366284616e-08,3.9893152590410237e-10
5.729374252690315,4.599109715546424e-08,9.44049419026426e-09,3.5408885264961504e-08,1.3539856609329652e-08,3.999635657504074e-10
5.739338381825428,4.5773067204965907e-08,9.40102988599808e-09,3.5240729137608854e-08,1.344619873059291e-08,3.971394348049601e-10
5.749302510960542,4.545478539680127e-08,9.354054001075185e-09,3.504196383146464e-08,1.3384133910189688e-08,3.9317733432163373e-10
5.759266640095656,4.5257174801245405e-08,9.294516049508253e-09,3.482553757706932e-08,1.331058480477995e-08,3.9259994924947303e-10
5.769230769230769,4.5065538610611235e-08,9.23865149865749e-09,3.4657482653008734e-08,1.3254028120709964e-08,3.88603125654155e-10
5.7791948983658825,4.480391417539242e-08,9.185267607178629e-09,3.4491723088825873e-08,1.3161880359970759e-08,3.8670192347559775e-10
5.789159027500996,4.4533035683617184e-08,9.146500069766076e-09,3.43039971763486e-08,1.3103153917020387e-08,3.86014928163756e-10
5.79912315663611,4.4326849848481935e-08,9.095677939955405e-09,3.411488238085471e-08,1.3039972840235824e-08,3.8510590717669495e-10
5.8090872857712235,4.4041543262359834e-08,9.047553897065732e-09,3.392858485261983e-08,1.2956493887038123e-08,3.82174720101039e-10
5.819051414906337,4.3845540928684614e-08,8.988437894383703e-09,3.3755869623181246e-08,1.2881095525388142e-08,3.777062968961641e-10
5.829015544041451,4.3602591408860046e-08,8.934244752663677e-09,3.357497059412927e-08,1.2824377129762771e-08,3.7862216425046756e-10
5.838979673176564,4.336815719697886e-08,8.894302824068846e-09,3.33950067355741e-08,1.2756323015250344e-08,3.7395029133403123e-10
5.848943802311678,4.3173273117915824e-08,8.859136834798882e-09,3.324363744604416e-08,1.2697072207928059e-08,3.7173592139271203e-10
5.858907931446791,4.293102380480945e-08,8.813237020902079e-09,3.30515202135598e-08,1.2626521716875046e-08,3.72660226294579e-10
5.868872060581905,4.271748332726233e-08,8.764270634519213e-09,3.2889269098381594e-08,1.2558196883858769e-08,3.7000168763985854e-10
5.878836189717019,4.248451930411115e-08,8.713562505249527e-09,3.269967443729014e-08,1.249749936546417e-08,3.6809672914830073e-10
5.888800318852132,4.225772613631244e-08,8.669989175377044e-09,3.2541680693981735e-08,1.2436915115901437e-08,3.653034555992222e-10
5.898764447987245,4.203885934519785e-08,8.634135857383357e-09,3.2365408864746666e-08,1.2361617867499638e-08,3.631798798292222e-10
5.90872857712236,4.184012781068393e-08,8.577543388489275e-09,3.221791556280421e-08,1.2304306833298881e-08,3.597821159017405e-10
5.918692706257473,4.160581399801895e-08,8.535428368056481e-09,3.203600162524089e-08,1.2234121940909865e-08,3.601075270696342e-10
5.928656835392586,4.14145641765439e-08,8.504018049293346e-09,3.188651787632366e-08,1.21842074537221e-08,3.577355751630779e-10
5.9386209645277,4.118602028132478e-08,8.45631064506295e-09,3.170280276345487e-08,1.211216326964094e-08,3.567756045578588e-10
5.948585093662814,4.0978840656865264e-08,8.414936765013596e-09,3.1546505018965586e-08,1.204829991742787e-08,3.5402264395128396e-10
5.958549222797927,4.0730908341652605e-08,8.367480209941779e-09,3.13818884568813e-08,1.2002129633083921e-08,3.536663046126287e-10
5.968513351933041,4.055320145933745e-08,8.333326616122734e-09,3.1233591959031553e-08,1.1936554926157645e-08,3.4961832512699633e-10
5.978477481068155,4.035170661882673e-08,8.285799159681789e-09,3.10781391122033e-08,1.1868995601560227e-08,3.4908854981454666e-10
5.988441610203268,4.014128998420474e-08,8.243218838261181e-09,3.0922654924999e-08,1.1818531017164741e-08,3.4716878658028034e-10
5.998405739338382,3.995886952073871e-08,8.205375144790176e-09,3.077802869901755e-08,1.175389618583658e-08,3.466760043050581e-10
6.008369868473495,3.975271183965347e-08,8.167129136881688e-09,3.0619657066092994e-08,1.168974090716472e-08,3.4525054240480455e-10
6.018333997608609,3.95462176972283e-08,8.116893388544624e-09,3.0451284281596756e-08,1.163143013876089e-08,3.4212842153216197e-10
6.028298126743723,3.938486881641979e-08,8.085778700353055e-09,3.030000969016532e-08,1.1577746971204097e-08,3.3990516014645384e-10
6.038262255878836,3.917222800830905e-08,8.032694843361531e-09,3.016299919415046e-08,1.1526386472792636e-08,3.388602639069449e-10
6.048226385013949,3.896370925950107e-08,8.002579193629578e-09,3.001506335938972e-08,1.146856515450926e-08,3.3733753435479103e-10
6.0581905141490635,3.8776287363026064e-08,7.950760867864138e-09,2.985903273546211e-08,1.1407947156762485e-08,3.354896650228068e-10
6.068154643284177,3.857960319626307e-08,7.922761470120834e-09,2.9699696256239448e-08,1.1347997439625362e-08,3.3221237544569723e-10
6.07811877241929,3.8399420472259924e-08,7.869592711241894e-09,2.956104330559185e-08,1.130174926299524e-08,3.325753496969171e-10
6.088082901554404,3.8177937310438736e-08,7.847527940452426e-09,2.941773903695827e-08,1.1242791866774612e-08,3.33204500591244e-10
6.098047030689518,3.803073743476048e-08,7.81603346823262e-09,2.9273516850111465e-08,1.1178811167943747e-08,3.2916651122998255e-10
6.108011159824631,3.78291049818306e-08,7.763282023282799e-09,2.9134742610932128e-08,1.1129114903146044e-08,3.2558275067147366e-10
6.1179752889597445,3.764010332998421e-08,7.727068315914861e-09,2.8992213216512366e-08,1.1083211340256677e-08,3.254614908502351e-10
6.127939418094859,3.7455601432862314e-08,7.690810711658198e-09,2.886374729917489e-08,1.1030147054412616e-08,3.2421163866657175e-10
6.137903547229972,3.728796439568062e-08,7.645313908195633e-09,2.8724261172436552e-08,1.0975419139249126e-08,3.2251692576738175e-10
6.1478676763650855,3.709332004391179e-08,7.612330381574838e-09,2.8562419689165043e-08,1.0914258414933208e-08,3.2165941409934236e-10
6.157831805500199,3.6915653600288573e-08,7.573977696401688e-09,2.8451985615839765e-08,1.0865219620977478e-08,3.1884813233117915e-10
6.167795934635313,3.675401026964842e-08,7.544987963932072e-09,2.8303379941810713e-08,1.0809363879272288e-08,3.170012679542026e-10
6.177760063770426,3.6577676916452665e-08,7.502365441600154e-09,2.81507328692317e-08,1.0756988552047863e-08,3.156830301900722e-10
6.18772419290554,3.637784242186311e-08,7.471358672537206e-09,2.8018781420341404e-08,1.0705567695612359e-08,3.156714603931418e-10
6.197688322040653,3.625165914745252e-08,7.445081700864496e-09,2.7897901047460117e-08,1.066189721603876e-08,3.129716621023472e-10
6.207652451175767,3.6065285801661125e-08,7.410085826894294e-09,2.778116821500327e-08,1.0613057969881622e-08,3.114523085984756e-10
6.217616580310881,3.588809146536147e-08,7.366668272390894e-09,2.7619669726107978e-08,1.0557550886007755e-08,3.0988773815509164e-10
6.227580709445994,3.572612952131686e-08,7.33206921497198e-09,2.751011103283085e-08,1.0502212209707936e-08,3.0801505726341414e-10
6.237544838581108,3.556107991947338e-08,7.305222102977177e-09,2.7385873339623e-08,1.0457891960489629e-08,3.0794392599470923e-10
6.247508967716222,3.5401525623448886e-08,7.268058463107345e-09,2.7241430941306987e-08,1.0414774433416252e-08,3.061139021887065e-10
6.257473096851335,3.5208500392515584e-08,7.230441634959967e-09,2.711622840151786e-08,1.0360053414231677e-08,3.0558571246926037e-10
6.267437225986448,3.504142715547568e-08,7.2012084670592424e-09,2.700264348568101e-08,1.0300231330830168e-08,3.022950880868353e-10
6.277401355121563,3.4913522293244074e-08,7.162469794789742e-09,2.6865062389590365e-08,1.0266731455438213e-08,3.018275021751324e-10
6.287365484256676,3.472193961212041e-08,7.128162632380964e-09,2.6727287536314694e-08,1.0216918239548863e-08,2.9998229234777825e-10
6.297329613391789,3.45732660645485e-08,7.1013821071489246e-09,2.6609843484998278e-08,1.0172931073533765e-08,2.982722543956195e-10
6.307293742526903,3.43954566955446e-08,7.058710875440532e-09,2.6486792637902045e-08,1.0121856374859351e-08,2.9736472394717853e-10
6.317257871662017,3.4250367555413195e-08,7.027693057745705e-09,2.6369843991716978e-08,1.006793117782505e-08,2.953392609955193e-10
6.32722200079713,3.4097839501070364e-08,6.993962028165519e-09,2.6250140646848878e-08,1.003295549091566e-08,2.9529760401364144e-10
6.337186129932244,3.3911302017414616e-08,6.965027527715703e-09,2.6136915840377042e-08,9.984195723500472e-09,2.928120345823528e-10
6.347150259067357,3.378267095222213e-08,6.93226603562107e-09,2.6008016354474264e-08,9.936692760364868e-09,2.932261594975596e-10
6.357114388202471,3.3626676236933515e-08,6.8984793990224245e-09,2.5906425679120875e-08,9.892705713978153e-09,2.896286542630459e-10
6.367078517337585,3.345524926191649e-08,6.8719151339998095e-09,2.5776364602502313e-08,9.851537174677046e-09,2.88846307535228e-10
6.377042646472698,3.3304667121095254e-08,6.83856132496672e-09,2.5655120194424765e-08,9.801498029196815e-09,2.8918373315110086e-10
6.387006775607812,3.316521846766113e-08,6.820081205528842e-09,2.5541399322635123e-08,9.764616437204157e-09,2.866542563612956e-10
6.3969709047429255,3.2991383795611305e-08,6.771454987589901e-09,2.5423927856394865e-08,9.715316536493208e-09,2.852447911076923e-10
6.406935033878039,3.28825553349713e-08,6.740507208055615e-09,2.5311561652960908e-08,9.663616388790528e-09,2.8522231059818323e-10
6.416899163013152,3.271465898291254e-08,6.7153152868011774e-09,2.520609511143903e-08,9.623171071572144e-09,2.8250525982759723e-10
6.4268632921482665,3.258057059036134e-08,6.685310442574307e-09,2.5093017127254624e-08,9.582752070119426e-09,2.8261254598599653e-10
6.43682742128338,3.242198466161162e-08,6.660900974910051e-09,2.4978070953302696e-08,9.543802137779052e-09,2.828048785792176e-10
6.446791550418493,3.22726823044542e-08,6.627325478972132e-09,2.487333213469007e-08,9.503106986164427e-09,2.788837774208516e-10
6.4567556795536065,3.212480133576874e-08,6.592215231653879e-09,2.475337645113631e-08,9.458950945652166e-09,2.779205115439506e-10
6.466719808688721,3.199966299267073e-08,6.577062757665022e-09,2.4640063896607904e-08,9.41644136843884e-09,2.769644206085368e-10
6.476683937823834,3.187166171950256e-08,6.536073617651025e-09,2.453708940717523e-08,9.375378242663477e-09,2.753608850059684e-10
6.4866480669589475,3.1715086430799604e-08,6.512955613594715e-09,2.44252866573551e-08,9.335258815069233e-09,2.7364484393193883e-10
6.496612196094061,3.1599353929485616e-08,6.482434675699087e-09,2.4313418406086225e-08,9.293847045153782e-09,2.735367713122446e-10
6.506576325229175,3.145504931506488e-08,6.4527123217646e-09,2.4201011503362497e-08,9.250692935279477e-09,2.7261237491766475e-10
6.516540454364288,3.129562035625632e-08,6.4231044441937935e-09,2.4108633324726988e-08,9.20349476631054e-09,2.709127888259396e-10
6.526504583499402,3.113151930850254e-08,6.3953262747098165e-09,2.3999459636837648e-08,9.169867334397731e-09,2.699538124289428e-10
6.536468712634516,3.10045926850299e-08,6.3666681152631666e-09,2.3893985627229096e-08,9.124587836994834e-09,2.6898635202946984e-10
6.546432841769629,3.089133945115253e-08,6.340241700606499e-09,2.3783322588471837e-08,9.083169219249357e-09,2.6673650230710327e-10
6.556396970904743,3.075038916765047e-08,6.311014035465321e-09,2.3676587716991517e-08,9.048691410306e-09,2.6607016457570536e-10
6.566361100039856,3.060635658264144e-08,6.291172727509715e-09,2.3564308839147008e-08,9.013993524860526e-09,2.6539428764736215e-10
6.57632522917497,3.048446595728932e-08,6.262283719794125e-09,2.347105322279917e-08,8.96953638157298e-09,2.645548399808058e-10
6.586289358310084,3.0344148873381394e-08,6.239665496105585e-09,2.3380208928994563e-08,8.931457253248232e-09,2.633116092931761e-10
6.596253487445197,3.022054683016375e-08,6.201370999254463e-09,2.3274352875714648e-08,8.899042252442468e-09,2.6024002641886506e-10
6.60621761658031,3.00865898681412e-08,6.175865995739723e-09,2.3194167337358307e-08,8.856096497879664e-09,2.601487762087049e-10
6.616181745715425,2.9965283223719253e-08,6.154922987643948e-09,2.3079135397902758e-08,8.81694894129127e-09,2.5852867385502283e-10
6.626145874850538,2.983857305035423e-08,6.125407887557739e-09,2.2993733870759523e-08,8.77529104675429e-09,2.580116149020144e-10
6.636110003985651,2.971365897340247e-08,6.094546665700169e-09,2.2879181311863857e-08,8.742485163984856e-09,2.559919245681629e-10
6.646074133120765,2.9589422483799583e-08,6.067545078423469e-09,2.280077405063088e-08,8.708984946330678e-09,2.549048849322483e-10
6.656038262255879,2.9468878583383584e-08,6.0485130966606855e-09,2.269764929049333e-08,8.662946936763932e-09,2.5465610249572817e-10
6.666002391390992,2.93329134937503e-08,6.025566013528904e-09,2.2591829190914043e-08,8.624939444617173e-09,2.5425494053569934e-10
6.675966520526106,2.9198395687421782e-08,6.000780333248234e-09,2.2501295519658044e-08,8.592650141372605e-09,2.524301912531112e-10
6.68593064966122,2.9089024036740393e-08,5.972434686535483e-09,2.2418045286048513e-08,8.563708474006878e-09,2.5137164983268493e-10
6.695894778796333,2.898630819552631e-08,5.942831910325133e-09,2.2305269732536787e-08,8.52381306027738e-09,2.506786161524169e-10
6.705858907931447,2.8823889783781273e-08,5.920287027637062e-09,2.2220605783823842e-08,8.490119368690617e-09,2.505310992378263e-10
6.71582303706656,2.8710919710153404e-08,5.90030440877464e-09,2.211801461508777e-08,8.460563444591373e-09,2.4794394015621926e-10
6.725787166201674,2.8600298653193196e-08,5.868518542468339e-09,2.204260025897311e-08,8.420972754580773e-09,2.478243041919529e-10
6.7357512953367875,2.8498933440167677e-08,5.842788895351048e-09,2.19344166969833e-08,8.386002489834085e-09,2.4629212372634533e-10
6.745715424471901,2.835832424049298e-08,5.817306326727615e-09,2.1844207787577587e-08,8.345827268320677e-09,2.457472182354917e-10
6.755679553607014,2.823659625188218e-08,5.7970038972155894e-09,2.1748091456626565e-08,8.316908560567102e-09,2.4282917941959776e-10
6.7656436827421285,2.812144908129259e-08,5.770650240438944e-09,2.1667232130390478e-08,8.278952258017003e-09,2.4337033157655804e-10
6.775607811877242,2.8015769376343157e-08,5.750236058037595e-09,2.157471692736521e-08,8.24795293314232e-09,2.428384583192393e-10
6.785571941012355,2.7902104761880885e-08,5.733516858817925e-09,2.148800841016574e-08,8.214431686043584e-09,2.4175294036351784e-10
6.7955360701474685,2.781073398259707e-08,5.700821654254237e-09,2.1408476357696427e-08,8.181506757729254e-09,2.417460023530206e-10
6.805500199282583,2.768487422203362e-08,5.687807411006306e-09,2.130907700103419e-08,8.14274606753006e-09,2.398761059728437e-10
6.815464328417696,2.7578667387758106e-08,5.65276912870283e-09,2.1229147240422803e-08,8.109959930985496e-09,2.3688285740475804e-10
6.8254284575528095,2.7440498759206926e-08,5.637456572574009e-09,2.114242809988029e-08,8.076789126360205e-09,2.376774357996752e-10
6.835392586687924,2.7350674403750867e-08,5.612406525425593e-09,2.1059056404533474e-08,8.048427269750252e-09,2.3687285799400094e-10
6.845356715823037,2.7234783793707418e-08,5.586366974719654e-09,2.0975315222814567e-08,8.013557156080886e-09,2.353280611994822e-10
6.85532084495815,2.7122586894117422e-08,5.5675046529196794e-09,2.0895095800722007e-08,7.978344848656935e-09,2.337878824442728e-10
6.865284974093264,2.7005157407217664e-08,5.548509408139215e-09,2.0797161324518385e-08,7.944500116602399e-09,2.340955613299485e-10
6.875249103228378,2.6903402203171978e-08,5.524324009173247e-09,2.0711091992386248e-08,7.91029772297955e-09,2.3205930718754963e-10
6.885213232363491,2.6790116517500074e-08,5.495694922187476e-09,2.0649077544011857e-08,7.882331754334517e-09,2.3164579863666077e-10
6.895177361498605,2.6700063036620633e-08,5.476698890276009e-09,2.0553591547238194e-08,7.853637769300559e-09,2.3049903227642292e-10
6.905141490633718,2.6568842313251432e-08,5.455509882731547e-09,2.0471029212027624e-08,7.825160754343368e-09,2.289738670864469e-10
6.915105619768832,2.6461316441425506e-08,5.435293516040949e-09,2.0389639112900995e-08,7.78914853326405e-09,2.285026220185176e-10
6.925069748903946,2.6376886876739592e-08,5.413542476815033e-09,2.031016135632389e-08,7.762875774586785e-09,2.272999902030355e-10
6.935033878039059,2.6269854605524984e-08,5.392692579901434e-09,2.0229298489094086e-08,7.728283255921255e-09,2.269632389994105e-10
6.944998007174173,2.6163653023791065e-08,5.374264150000231e-09,2.0139684151093987e-08,7.698306631305582e-09,2.259802555909526e-10
6.954962136309287,2.6074368814396222e-08,5.3457993951349e-09,2.0070910350959373e-08,7.67537198891359e-09,2.2531239030472224e-10
6.9649262654444,2.5951581186675757e-08,5.325945644911477e-09,1.9987459240943217e-08,7.640558184070665e-09,2.245620156346274e-10
6.974890394579513,2.586691661576968e-08,5.306785090403866e-09,1.9912228192676933e-08,7.607355219689693e-09,2.2437501893375835e-10
6.984854523714628,2.5754952306982448e-08,5.291021134023217e-09,1.9824917245582503e-08,7.582136389078735e-09,2.22470625336802e-10
6.994818652849741,2.5635426935969806e-08,5.263325769622811e-09,1.974658685392145e-08,7.546616988923785e-09,2.2232206547599918e-10
7.004782781984854,2.555445928678376e-08,5.238053579900673e-09,1.967172835814875e-08,7.51462330280905e-09,2.217783430223678e-10
7.014746911119968,2.5454988453428967e-08,5.225489466023071e-09,1.9590874511417522e-08,7.490368682007306e-09,2.1928931471713998e-10
7.024711040255082,2.5369088767794254e-08,5.205178817851363e-09,1.9534704566407703e-08,7.461921168129646e-09,2.197100795364162e-10
7.034675169390195,2.5250088949835595e-08,5.1798244446446286e-09,1.9443132155187636e-08,7.433358093549579e-09,2.185121847034145e-10
7.044639298525309,2.5152325458987898e-08,5.162486065720301e-09,1.937392509931761e-08,7.402538492005121e-09,2.158174504681283e-10
7.054603427660422,2.5049161364498374e-08,5.137424392582311e-09,1.9299329358126227e-08,7.371479965396121e-09,2.1617223979450522e-10
7.064567556795536,2.495769738969917e-08,5.126410120786902e-09,1.9224839494108104e-08,7.341317687056959e-09,2.1607077571829516e-10
7.0745316859306495,2.486312692064886e-08,5.106751807556507e-09,1.9151171879160227e-08,7.320579350927447e-09,2.1427141806166115e-10
7.084495815065763,2.4768291047093917e-08,5.084329000810264e-09,1.9078971738291217e-08,7.2884240202508835e-09,2.146372638214782e-10
7.094459944200877,2.4669120229339106e-08,5.063168139074743e-09,1.9000591405866257e-08,7.263145977130981e-09,2.1397824267919524e-10
7.1044240733359905,2.456597153022379e-08,5.041486061685263e-09,1.8938369371211937e-08,7.234263840170624e-09,2.1231940595191292e-10
7.114388202471104,2.447921970087105e-08,5.024344404919069e-09,1.8865872642400326e-08,7.208259206070999e-09,2.1223607794411775e-10
7.124352331606217,2.4393018678592225e-08,5.009556690221695e-09,1.879044197701584e-08,7.176539672076082e-09,2.1178261042072982e-10
7.134316460741331,2.4304680592717058e-08,4.987628361966317e-09,1.8728888159162182e-08,7.152110489443576e-09,2.098533405170831e-10
7.144280589876445,2.4206460522367538e-08,4.967640650152757e-09,1.8643727959510985e-08,7.1221198689391324e-09,2.091966837747902e-10
7.154244719011558,2.4121447432857283e-08,4.95112153643343e-09,1.8570665264123224e-08,7.100164921317913e-09,2.080533911462238e-10
7.1642088481466715,2.402089475935472e-08,4.9271592189592984e-09,1.850995092247355e-08,7.0708830610115855e-09,2.0831200659737992e-10
7.174172977281786,2.3935584897714227e-08,4.91138695847995e-09,1.84340833615133e-08,7.041816018048757e-09,2.069344361457691e-10
7.184137106416899,2.3853010990077534e-08,4.8961511204495945e-09,1.835228225761341e-08,7.021993974254986e-09,2.0666866737119485e-10
7.194101235552012,2.374733840934686e-08,4.875230504636845e-09,1.8293758392971364e-08,6.990624346038181e-09,2.0569758128028394e-10
7.204065364687126,2.3672281660462362e-08,4.857688556725161e-09,1.8222156349439018e-08,6.962474280786193e-09,2.034339505504992e-10
7.21402949382224,2.357687255842846e-08,4.841617197384724e-09,1.8162509271088475e-08,6.943416810050784e-09,2.033210448125757e-10
7.223993622957353,2.34971814446116e-08,4.8233972870675776e-09,1.8089919483845356e-08,6.914119184872003e-09,2.0301563491937412e-10
7.233957752092467,2.3400991378333773e-08,4.802438644782567e-09,1.8024608867161522e-08,6.885241122359768e-09,2.0279972784883937e-10
7.243921881227581,2.3329753571409394e-08,4.7851152632517575e-09,1.7959287932258356e-08,6.865424531046241e-09,2.0149588424411936e-10
7.253886010362694,2.321973625044689e-08,4.772713122917524e-09,1.7891752484349433e-08,6.840966209542788e-09,2.0014542417533783e-10
7.263850139497808,2.3152086776179815e-08,4.753065414380892e-09,1.7824238189689198e-08,6.8153493217286804e-09,2.0048573403706274e-10
7.273814268632921,2.3055500161621927e-08,4.733254796822037e-09,1.775880774193109e-08,6.786440041784001e-09,1.9918025448875454e-10
7.283778397768035,2.296983887546631e-08,4.711706059048701e-09,1.771101700502709e-08,6.760549730789761e-09,1.98689379832246e-10
7.293742526903149,2.2903581552166835e-08,4.699647594172077e-09,1.763460389211398e-08,6.734591284076824e-09,1.981429875332535e-10
7.303706656038262,2.2811877579678608e-08,4.678836174124714e-09,1.756826062108357e-08,6.711033031985232e-09,1.978609646518079e-10
7.313670785173375,2.2716598972406064e-08,4.664836144467635e-09,1.7509088163231004e-08,6.689457370760914e-09,1.9580783169959673e-10
7.32363491430849,2.2649172301671428e-08,4.645742125477529e-09,1.7445080837561098e-08,6.662199371605824e-09,1.9644338510388239e-10
7.333599043443603,2.2556773692846473e-08,4.633061962688647e-09,1.7380707930010784e-08,6.643558231348371e-09,1.955056923352263e-10
7.343563172578716,2.247402364742014e-08,4.6140134829457825e-09,1.7319422044115296e-08,6.61767001911818e-09,1.9493063370449563e-10
7.35352730171383,2.2386485833265835e-08,4.598645638703325e-09,1.7247438888034182e-08,6.594101731524881e-09,1.9373511907157255e-10
7.363491430848944,2.2322692395572137e-08,4.577218993577302e-09,1.7187625997956405e-08,6.5698395366591595e-09,1.931106832339446e-10
7.373455559984057,2.2233216819744147e-08,4.563641427293753e-09,1.712409054278532e-08,6.54386431036082e-09,1.9194974841913767e-10
7.383419689119171,2.2162893563840525e-08,4.5478158697149115e-09,1.706859008288653e-08,6.521866443170303e-09,1.9235510334299413e-10
7.393383818254285,2.207385314964165e-08,4.531321585915786e-09,1.7006518647242297e-08,6.49956153597057e-09,1.9077528091342769e-10
7.403347947389398,2.2003384066849453e-08,4.5139440909896865e-09,1.6940330026781475e-08,6.477108655805368e-09,1.9015197393692233e-10
7.4133120765245115,2.193046898463888e-08,4.495964321353203e-09,1.6885051735133302e-08,6.45170413688494e-09,1.8979525698564397e-10
7.423276205659625,2.1828936178541955e-08,4.489008178457984e-09,1.681935093170423e-08,6.426630612054681e-09,1.8904001186851272e-10
7.433240334794739,2.1759205768817103e-08,4.461135125462589e-09,1.6768449167497816e-08,6.406410100916612e-09,1.87971992554007e-10
7.4432044639298525,2.169356884740661e-08,4.451494156957198e-09,1.6706213947391068e-08,6.382546712009475e-09,1.8653170071950253e-10
7.453168593064966,2.1600750115965367e-08,4.4377092603552315e-09,1.6649529802584972e-08,6.359779626294619e-09,1.869671708347222e-10
7.463132722200079,2.1532536179015827e-08,4.426053250852298e-09,1.6575908544568857e-08,6.336745926275064e-09,1.858338632849209e-10
7.473096851335193,2.146642588918571e-08,4.4059482116100746e-09,1.653121378735502e-08,6.317241528447324e-09,1.8513086272692767e-10
7.483060980470307,2.137395282652534e-08,4.389998282940777e-09,1.6477652219015998e-08,6.295497516139044e-09,1.8484061592829574e-10
7.49302510960542,2.1318945460856e-08,4.380163519631855e-09,1.640769668279608e-08,6.273858112824418e-09,1.8508335217296095e-10
7.5029892387405335,2.1232072617895296e-08,4.357457514348832e-09,1.6359228600628794e-08,6.249755071285328e-09,1.8359134430313407e-10
7.512953367875648,2.1146406671072573e-08,4.344013689660834e-09,1.630114446178068e-08,6.22934583676814e-09,1.8308743717308633e-10
7.522917497010761,2.1082747320779946e-08,4.332125396785894e-09,1.6241395947488355e-08,6.208353735296259e-09,1.819706866138548e-10
7.532881626145874,2.102706704104857e-08,4.312299613547981e-09,1.6184224014063675e-08,6.185822767772252e-09,1.8180264155915313e-10
7.542845755280989,2.0939144953240714e-08,4.2927808034846915e-09,1.6131492715523302e-08,6.159183648388784e-09,1.8129061919917494e-10
7.552809884416102,2.086676460351447e-08,4.283473848254483e-09,1.6076499517342923e-08,6.138287792361741e-09,1.8050453377849188e-10
7.562774013551215,2.0806834684247703e-08,4.268423591809844e-09,1.602705845737039e-08,6.123678881487284e-09,1.7979072473690257e-10
7.572738142686329,2.0733723706625537e-08,4.250034433633477e-09,1.5958522128637415e-08,6.100332274001105e-09,1.7997237028035742e-10
7.582702271821443,2.064025184893205e-08,4.238208640172183e-09,1.5900823247419552e-08,6.083197409239909e-09,1.793485556697139e-10
7.592666400956556,2.057248971025261e-08,4.225319206042639e-09,1.5847963421497963e-08,6.056103691394385e-09,1.775926941716023e-10
7.60263053009167,2.051379437851035e-08,4.207165745235515e-09,1.5798761545529943e-08,6.0353971465097685e-09,1.7762446561622618e-10
7.612594659226783,2.0441148746361475e-08,4.1948744759312885e-09,1.573653914298083e-08,6.016310272834706e-09,1.765873301496191e-10
7.622558788361897,2.0363918478841493e-08,4.181970028050673e-09,1.5693694804685062e-08,5.99731608722326e-09,1.7610251163552907e-10
7.632522917497011,2.0303878194551926e-08,4.167958531433182e-09,1.563233665352826e-08,5.977663068049541e-09,1.7618970661219013e-10
7.642487046632124,2.0236844133208757e-08,4.153679891079085e-09,1.5581362605535912e-08,5.955176907572593e-09,1.7509506796619237e-10
7.652451175767238,2.016248216951253e-08,4.138541071343052e-09,1.553006456980628e-08,5.932986202908815e-09,1.7383303959869462e-10
7.662415304902352,2.0097594263531142e-08,4.12750219341762e-09,1.548235877682609e-08,5.917770801937328e-09,1.7396159790837506e-10
7.672379434037465,2.0018226352288997e-08,4.112349670865922e-09,1.5427019388087017e-08,5.89287437207967e-09,1.7360416344238995e-10
7.682343563172578,1.996311858033319e-08,4.0996191480274055e-09,1.537752928418564e-08,5.874063309466522e-09,1.7267435769304274e-10
7.6923076923076925,1.9890669213111057e-08,4.081460353944448e-09,1.5323231555876375e-08,5.855210995073064e-09,1.7222313460655625e-10
7.702271821442806,1.983445089772393e-08,4.06981421760076e-09,1.5271984673582954e-08,5.834052616902976e-09,1.710632855609353e-10
7.712235950577919,1.9750887025224287e-08,4.0524270089512086e-09,1.521787851900834e-08,5.811600649549883e-09,1.7060599821814655e-10
7.722200079713033,1.9682657633093728e-08,4.039071928075611e-09,1.5167888161053512e-08,5.793631059975096e-09,1.6956742013425669e-10
7.732164208848147,1.9624597089102472e-08,4.027091343714957e-09,1.5114562120935664e-08,5.774532246150597e-09,1.6971664896409848e-10
7.74212833798326,1.956578586670184e-08,4.012425152549052e-09,1.5069371888091873e-08,5.758154895127712e-09,1.6871742893335757e-10
7.7520924671183735,1.948501449599909e-08,4.002992646556409e-09,1.5018486902751498e-08,5.735840943551084e-09,1.6851086462268614e-10
7.762056596253487,1.9434706184430135e-08,3.987281638556715e-09,1.4965712284417988e-08,5.716854920053131e-09,1.6817850710570547e-10
7.772020725388601,1.9360004785089835e-08,3.972204228517314e-09,1.4916964029092877e-08,5.701223174682881e-09,1.6797793618487106e-10
7.7819848545237145,1.930091023324731e-08,3.957384794072764e-09,1.4868394443536383e-08,5.68244310396491e-09,1.6750438536476554e-10
7.791948983658828,1.9241298026778856e-08,3.94445957681705e-09,1.4819196565282449e-08,5.6624093346372976e-09,1.669442809090629e-10
7.801913112793942,1.918050149229424e-08,3.934751784053173e-09,1.4769500179820769e-08,5.6430030109015545e-09,1.656144706603821e-10
7.811877241929055,1.9108007856123497e-08,3.9243274770672996e-09,1.4719191385346617e-08,5.625887438969659e-09,1.6508338839467654e-10
7.821841371064169,1.9054464442337303e-08,3.913384990616608e-09,1.467335902485977e-08,5.608280120845045e-09,1.6484512681830584e-10
7.831805500199282,1.8987880767881896e-08,3.895575739865198e-09,1.462654086418716e-08,5.589305671344069e-09,1.6537623781606317e-10
7.841769629334396,1.8926552194419642e-08,3.883152613075106e-09,1.4575355624890444e-08,5.570565746599792e-09,1.636121650067261e-10
7.85173375846951,1.885873339504716e-08,3.872331489377102e-09,1.4530292551847906e-08,5.554259354760338e-09,1.6301160609097446e-10
7.861697887604623,1.880379859576481e-08,3.8576127838441646e-09,1.448262442141118e-08,5.5330030899130014e-09,1.6294277559532524e-10
7.871662016739736,1.8741609391268978e-08,3.848579160396769e-09,1.4438938318502457e-08,5.5203795519518156e-09,1.6200992829146213e-10
7.881626145874851,1.8660595023202364e-08,3.834701336268071e-09,1.4390206478466798e-08,5.4977619728248505e-09,1.6142300408814995e-10
7.891590275009964,1.861983621918449e-08,3.823962193490171e-09,1.433877705182804e-08,5.479051548842441e-09,1.6173041037935866e-10
7.901554404145077,1.856053921389444e-08,3.8114627212629535e-09,1.4300855206686915e-08,5.4645754097847285e-09,1.5969911766106476e-10
7.911518533280191,1.849430745928449e-08,3.8006910079418185e-09,1.4250970657400478e-08,5.444580036336516e-09,1.5996270149278854e-10
7.921482662415305,1.8443933161123935e-08,3.7846218094002714e-09,1.42114210149914e-08,5.428755359725807e-09,1.5906299772679628e-10
7.931446791550418,1.838533279968609e-08,3.775447004567936e-09,1.4159906956797004e-08,5.410912649292928e-09,1.5825388260909582e-10
7.941410920685532,1.8333472028921617e-08,3.760026334061906e-09,1.4118311064625084e-08,5.392787384796277e-09,1.5828726748165247e-10
7.951375049820646,1.826499082214972e-08,3.7467182045423655e-09,1.4066156036329149e-08,5.3737331461001734e-09,1.577336322439607e-10
7.961339178955759,1.819822525015815e-08,3.731964253221563e-09,1.4035664131912808e-08,5.3615350918959835e-09,1.5744906167804055e-10
7.971303308090873,1.8147993809783852e-08,3.7249787667294393e-09,1.3975953135938948e-08,5.337671150552738e-09,1.5708706148378496e-10
7.981267437225986,1.8073223125755482e-08,3.718223999733792e-09,1.3938573447888377e-08,5.32663700091628e-09,1.5637187764425315e-10
7.9912315663611,1.8027057652113753e-08,3.6992588585322385e-09,1.388662117335794e-08,5.307065752318562e-09,1.5577901176143455e-10
8.001195695496213,1.7970889146842185e-08,3.6898497653352022e-09,1.3844289609335992e-08,5.2921374325241745e-09,1.5554043746658583e-10
8.011159824631328,1.7922706786849033e-08,3.6759619329932315e-09,1.3804343274816563e-08,5.2743778366663766e-09,1.547724634819947e-10
8.021123953766441,1.7868860614729123e-08,3.6688808027033632e-09,1.3755968361203867e-08,5.258535317361321e-09,1.54264470312584e-10
8.031088082901555,1.7809206942590486e-08,3.6562095209869796e-09,1.3713484630812843e-08,5.24173545855218e-09,1.5442288706508248e-10
8.041052212036668,1.7746148579600558e-08,3.6428634920007973e-09,1.367337611372491e-08,5.222546788672905e-09,1.534500713952053e-10
8.051016341171781,1.7691093481437473e-08,3.6347523735709582e-09,1.3627524209161739e-08,5.2083142579209255e-09,1.5301452474158145e-10
8.060980470306895,1.7633490223562574e-08,3.62105086566817e-09,1.3584587890839765e-08,5.194550964455747e-09,1.5232003761595786e-10
8.070944599442008,1.7586101814283287e-08,3.6098041161538714e-09,1.354763947220033e-08,5.176786275838872e-09,1.5200966161008619e-10
8.080908728577123,1.7529009315625623e-08,3.5990601581039284e-09,1.3503213980971396e-08,5.1647063820974096e-09,1.5170061421360767e-10
8.090872857712236,1.7477720734047328e-08,3.5830298813890055e-09,1.345848966160638e-08,5.143902464884691e-09,1.515636861622793e-10
8.10083698684735,1.742174825408343e-08,3.578714070906652e-09,1.3420077830878472e-08,5.1293163683893375e-09,1.5017034372974513e-10
8.110801115982463,1.736122713357327e-08,3.566658173952894e-09,1.3380094016776182e-08,5.1116542229437456e-09,1.5025483558022367e-10
8.120765245117576,1.731533082110786e-08,3.554311384146144e-09,1.3340189286059639e-08,5.097198442233003e-09,1.499304877053902e-10
8.13072937425269,1.727110197205039e-08,3.544331876109368e-09,1.3292419388019542e-08,5.081946208244231e-09,1.491803599308465e-10
8.140693503387803,1.7204173569992967e-08,3.5318099918370562e-09,1.3257077851390848e-08,5.061662766573613e-09,1.4810714373974657e-10
8.150657632522917,1.7156484931583763e-08,3.5203763578534044e-09,1.3216649728942505e-08,5.048931267473953e-09,1.4867321098769118e-10
8.160621761658032,1.710734537371797e-08,3.5118706201207056e-09,1.3175577886677751e-08,5.033153797949954e-09,1.4797899624953987e-10
8.170585890793145,1.7058455157457548e-08,3.4975014059142463e-09,1.3132662227685754e-08,5.0213311885941526e-09,1.4762540359312402e-10
8.180550019928258,1.6993746938414764e-08,3.4908857998278327e-09,1.3087691197889016e-08,5.001749104887036e-09,1.4667608958471884e-10
8.190514149063372,1.6948274238662493e-08,3.4760544664843753e-09,1.305319368810529e-08,4.98495963342218e-09,1.468437626575966e-10
8.200478278198485,1.688726041012552e-08,3.465780022477205e-09,1.301121818537723e-08,4.971423073798041e-09,1.4608332298597165e-10
8.210442407333598,1.6843624210966315e-08,3.4571032839423e-09,1.2976789955612115e-08,4.957190117251062e-09,1.4536677967962492e-10
8.220406536468712,1.6796695652654152e-08,3.448233567458205e-09,1.293540096178709e-08,4.942510088818281e-09,1.4545538926111057e-10
8.230370665603827,1.674171987425677e-08,3.438445529236919e-09,1.2894737130403306e-08,4.924307024557357e-09,1.447395013127018e-10
8.24033479473894,1.668703503299112e-08,3.426380156073467e-09,1.2860296259827978e-08,4.913606169917486e-09,1.4378502650592286e-10
8.250298923874054,1.663876677402506e-08,3.4166255632716835e-09,1.281819247021063e-08,4.898296694226243e-09,1.4384763525735666e-10
8.260263053009167,1.6583578255708913e-08,3.404014568622006e-09,1.2774943232006295e-08,4.885314223024977e-09,1.4394421138058353e-10
8.27022718214428,1.6545675313695704e-08,3.395817934676117e-09,1.27370618512293e-08,4.869912856366445e-09,1.4324515400545056e-10
8.280191311279394,1.648737141353565e-08,3.3851317031433355e-09,1.2696483739883404e-08,4.852328156292327e-09,1.4294841285657651e-10
8.290155440414507,1.6436115242188904e-08,3.3736819818958558e-09,1.2665574195839984e-08,4.835821833652268e-09,1.4247899745191363e-10
8.30011956954962,1.6397813676432252e-08,3.365628717490839e-09,1.2631622009099565e-08,4.8255232060204685e-09,1.4169418798332744e-10
8.310083698684736,1.6345453141443498e-08,3.3547242039522668e-09,1.2586657701451272e-08,4.808486644111122e-09,1.410672048952276e-10
8.320047827819849,1.629664998566078e-08,3.3438634063187164e-09,1.2553643059241949e-08,4.795591112986365e-09,1.4093460165164974e-10
8.330011956954962,1.6242714580306084e-08,3.3381604978615087e-09,1.2510104000771339e-08,4.780433262338789e-09,1.4036885821041766e-10
8.339976086090076,1.6199158126877594e-08,3.3222570221148308e-09,1.247746059924108e-08,4.768131186047048e-09,1.40258409147443e-10
8.349940215225189,1.6145106050582793e-08,3.3150195358081626e-09,1.2438947122436307e-08,4.7531388601166456e-09,1.4002775591702347e-10
8.359904344360302,1.6101043762460106e-08,3.3064195846775095e-09,1.2410917178580076e-08,4.7385164847682466e-09,1.392569567306513e-10
8.369868473495416,1.605484569607451e-08,3.295595564695528e-09,1.2366544513677742e-08,4.727945951249896e-09,1.3927904148913386e-10
8.37983260263053,1.6009333303128278e-08,3.2854138133945527e-09,1.233167304815869e-08,4.714322101613256e-09,1.3833205441736324e-10
8.389796731765644,1.5958775831944195e-08,3.275857271213935e-09,1.2296148005963225e-08,4.6980127167609755e-09,1.3823207093897114e-10
8.399760860900757,1.591561293874161e-08,3.265550543025639e-09,1.225779906838197e-08,4.6809323334826075e-09,1.380178748028557e-10
8.40972499003587,1.586406630902584e-08,3.2586501707457263e-09,1.222204678386576e-08,4.668432550472324e-09,1.3673061565518647e-10
8.419689119170984,1.5821767638589113e-08,3.2478076362961594e-09,1.2188876955996418e-08,4.6539925402616225e-09,1.3668130805247465e-10
8.429653248306098,1.5776357297274954e-08,3.240310398538324e-09,1.2150984392826335e-08,4.6445220532982655e-09,1.370352058965825e-10
8.43961737744121,1.5728250034123146e-08,3.232026850854265e-09,1.212100333875624e-08,4.627868769092878e-09,1.3547444070341493e-10
8.449581506576324,1.5681847432536314e-08,3.216474856550049e-09,1.2077800405348113e-08,4.615045821787759e-09,1.3547950035709038e-10
8.45954563571144,1.563938757787642e-08,3.2102862723511304e-09,1.2047015648080883e-08,4.606191673138298e-09,1.346923018550163e-10
8.469509764846553,1.5588315160692425e-08,3.2037243103511524e-09,1.2013932290259406e-08,4.589973694886432e-09,1.3517001957193082e-10
8.479473893981666,1.5551024546464275e-08,3.1910525678479917e-09,1.1972322359206622e-08,4.579941796964732e-09,1.3435736474436962e-10
8.48943802311678,1.5508517646138545e-08,3.182726377562374e-09,1.1944886644881969e-08,4.561902104715282e-09,1.339945133426667e-10
8.499402152251893,1.5453007752310942e-08,3.175445532427506e-09,1.1905931623581757e-08,4.550018941145802e-09,1.3335667377235938e-10
8.509366281387006,1.5413988565470114e-08,3.163644873466542e-09,1.1874310899298722e-08,4.538041629603092e-09,1.3383459523769266e-10
8.51933041052212,1.5380150433681234e-08,3.1549745067487897e-09,1.1839018269368227e-08,4.526328107683786e-09,1.3264468087795845e-10
8.529294539657235,1.532217159549483e-08,3.1478844205102235e-09,1.1808624939468272e-08,4.51310598730716e-09,1.320195095974417e-10
8.539258668792348,1.528189271973891e-08,3.1357726558149393e-09,1.1774551882822571e-08,4.49710465269006e-09,1.3162465374997067e-10
8.549222797927461,1.5232362252685817e-08,3.12735257811956e-09,1.174338176229189e-08,4.484106301025889e-09,1.3205564823612533e-10
8.559186927062575,1.5195218178086627e-08,3.1172864505360323e-09,1.1707045953482362e-08,4.472092530015083e-09,1.3163416913057078e-10
8.569151056197688,1.5157945495565935e-08,3.1104626900364247e-09,1.1673207146959582e-08,4.4597824740739345e-09,1.3071453236938005e-10
8.579115185332801,1.5107185811238242e-08,3.1006597218127038e-09,1.1641609595949355e-08,4.449094806352629e-09,1.3077463786519203e-10
8.589079314467915,1.5063750283285674e-08,3.0955841125772356e-09,1.1608211204990965e-08,4.430862304978736e-09,1.3077802151316626e-10
8.599043443603028,1.5026393610264525e-08,3.085582753538019e-09,1.157470197471205e-08,4.42059587301088e-09,1.30209709141448e-10
8.609007572738143,1.4981383836127133e-08,3.0757992839298335e-09,1.1537766879548589e-08,4.414248069885106e-09,1.2905921540436195e-10
8.618971701873257,1.4942327114082067e-08,3.064753403203258e-09,1.1510402779929066e-08,4.398527282186904e-09,1.2917850737164505e-10
8.62893583100837,1.4899867596810198e-08,3.057364373090914e-09,1.147907996757876e-08,4.383601212524745e-09,1.292665023508173e-10
8.638899960143483,1.485678406912741e-08,3.0508400747463676e-09,1.144346016548076e-08,4.37236176879527e-09,1.2798997247818572e-10
8.648864089278597,1.481320408458299e-08,3.0381886548135636e-09,1.1410531249659239e-08,4.360861783101796e-09,1.2785357757265943e-10
8.65882821841371,1.478557129833322e-08,3.0334726652338308e-09,1.1379051877144904e-08,4.349377517540024e-09,1.2763226973730096e-10
8.668792347548823,1.4731578497785947e-08,3.0243509186320205e-09,1.1352211473674836e-08,4.335449525544005e-09,1.2743925121473445e-10
8.678756476683938,1.4691679505037532e-08,3.0161611361036217e-09,1.1317714495472952e-08,4.3237127534266865e-09,1.2709884951582208e-10
8.688720605819052,1.464926651453153e-08,3.00874071146316e-09,1.1284329920008157e-08,4.314182394408259e-09,1.2684938157380504e-10
8.698684734954165,1.4611579501876696e-08,2.998558961546755e-09,1.1255520488237345e-08,4.303525897404695e-09,1.2598763003333573e-10
8.708648864089279,1.456573939720174e-08,2.9914839520206415e-09,1.1223572731078856e-08,4.28833707265258e-09,1.2577540874228517e-10
8.718612993224392,1.4526942686677765e-08,2.9846925761066973e-09,1.1192791202209108e-08,4.275799331477658e-09,1.2598368733689808e-10
8.728577122359505,1.4487883905231151e-08,2.9739578729130015e-09,1.1163325108389965e-08,4.263464295535906e-09,1.251381036050562e-10
8.738541251494619,1.4447929341026314e-08,2.9660708266618676e-09,1.1130638252349866e-08,4.252817967375307e-09,1.2477925486901424e-10
8.748505380629732,1.4411158882544158e-08,2.956228547702728e-09,1.1100655771200459e-08,4.241655630725467e-09,1.2488863945871486e-10
8.758469509764847,1.4370852157020945e-08,2.9516114033573283e-09,1.1075064351426226e-08,4.225994155274839e-09,1.2437599992844177e-10
8.76843363889996,1.4333039571299555e-08,2.9402938887028565e-09,1.1041648187127942e-08,4.216606231694986e-09,1.2397095379313227e-10
8.778397768035074,1.4293982171024708e-08,2.931041855774123e-09,1.1009153094496273e-08,4.208161711272057e-09,1.2426213062399312e-10
8.788361897170187,1.4244642611244777e-08,2.9263244251064503e-09,1.0979823520339211e-08,4.196944943762778e-09,1.23358768255819e-10
8.7983260263053,1.4212206936151528e-08,2.9170679115861483e-09,1.0948761513433188e-08,4.182377288608425e-09,1.2304577526741904e-10
8.808290155440414,1.4169310913803587e-08,2.9059029954938486e-09,1.0919634129159249e-08,4.170498306402912e-09,1.226313420727034e-10
8.818254284575527,1.4139295289043496e-08,2.8986571685581407e-09,1.0890948155704097e-08,4.158894957413197e-09,1.2233592103337842e-10
8.828218413710642,1.4102407736228855e-08,2.8935934339704073e-09,1.0860270263321258e-08,4.149233238229014e-09,1.2191786983130135e-10
8.838182542845756,1.4065985418988957e-08,2.888225072499606e-09,1.0832877115110223e-08,4.140272324377446e-09,1.2069104717782875e-10
8.848146671980869,1.4023062236007284e-08,2.877873468049303e-09,1.0800011195102091e-08,4.1274749347630845e-09,1.20841626417356e-10
8.858110801115982,1.3984688144046389e-08,2.870871610649351e-09,1.0770949028864872e-08,4.116743062378941e-09,1.2107301784168401e-10
8.868074930251096,1.3942034775956045e-08,2.8662091261052894e-09,1.074418777814961e-08,4.107483806158795e-09,1.208212182074841e-10
8.878039059386209,1.3914018580608564e-08,2.8564376258897057e-09,1.0713262322680297e-08,4.095972326076639e-09,1.205222972301042e-10
8.888003188521322,1.3881438071086564e-08,2.8482624413005525e-09,1.0683786690931007e-08,4.0823948199669355e-09,1.1985639437311032e-10
8.897967317656436,1.3832064220521545e-08,2.840049736249431e-09,1.0658019422060412e-08,4.073168127650233e-09,1.1954532495390358e-10
8.907931446791551,1.3794841261951538e-08,2.834232301455802e-09,1.0629786704863959e-08,4.062782683381087e-09,1.1925448372639624e-10
8.917895575926664,1.3770850836594987e-08,2.8237540702039025e-09,1.0602078902430677e-08,4.051294195539659e-09,1.1915984598466703e-10
8.927859705061778,1.3730538554958461e-08,2.8182700050242574e-09,1.0575420769621275e-08,4.039966746534925e-09,1.1831580263574287e-10
8.937823834196891,1.3692180902040382e-08,2.811105101055206e-09,1.0550368207697194e-08,4.0276868868806665e-09,1.1844478243144183e-10
8.947787963332004,1.3654157294370698e-08,2.8012879015803903e-09,1.0519690513241673e-08,4.017681825767169e-09,1.1818223402144332e-10
8.957752092467118,1.3615449163051785e-08,2.7933106665966762e-09,1.0492148169417207e-08,4.004700675291468e-09,1.175471957096127e-10
8.967716221602231,1.3578963401652394e-08,2.786780584440141e-09,1.0460098191498283e-08,3.997841101574896e-09,1.17501398511067e-10
8.977680350737346,1.3542236685578396e-08,2.7786331495634365e-09,1.0434650548893648e-08,3.9887046151587484e-09,1.1724882846088633e-10
8.98764447987246,1.3503385990273488e-08,2.7746165200990382e-09,1.040477550760558e-08,3.97576606006955e-09,1.1768530597464125e-10
8.997608609007573,1.3472161788908982e-08,2.764112028894654e-09,1.0379859791527564e-08,3.9662954463503894e-09,1.1679793218065337e-10
9.007572738142686,1.3436190511006167e-08,2.7557846055233596e-09,1.035239876280493e-08,3.956335741749328e-09,1.1621161276842391e-10
9.0175368672778,1.340558872284345e-08,2.750431705349474e-09,1.0324147553055668e-08,3.945068986730688e-09,1.1593067241395244e-10
9.027500996412913,1.3367143739193193e-08,2.742351018592022e-09,1.0294980865156556e-08,3.935861971792124e-09,1.1612068227167737e-10
9.037465125548026,1.3337697992171996e-08,2.736646203897329e-09,1.0273332352903926e-08,3.9252480862341315e-09,1.148923312618355e-10
9.04742925468314,1.3298029343284846e-08,2.7294084202032275e-09,1.0241652793865475e-08,3.914729558531676e-09,1.1499977230790276e-10
9.057393383818255,1.3263796346580987e-08,2.72141858530156e-09,1.0218062573827727e-08,3.906032590005932e-09,1.1483717594006567e-10
9.067357512953368,1.3227264808223039e-08,2.7162016974689455e-09,1.0187614514474697e-08,3.894375679631055e-09,1.1448374672781335e-10
9.077321642088481,1.3195918754683739e-08,2.7083334193637792e-09,1.0163916994860672e-08,3.885083983075754e-09,1.1402475155730113e-10
9.087285771223595,1.3166309423264924e-08,2.701507860088286e-09,1.0139615580188857e-08,3.872591543776633e-09,1.1419496516855493e-10
9.097249900358708,1.3126571773425359e-08,2.6939779055167384e-09,1.0114551449174922e-08,3.865122362466553e-09,1.1368142549634273e-10
9.107214029493822,1.3091524656055982e-08,2.6849339598529695e-09,1.0085309948287871e-08,3.855025302610827e-09,1.1318751611824067e-10
9.117178158628935,1.3059881976968232e-08,2.67945346977662e-09,1.0059175184035213e-08,3.846432946561823e-09,1.1322823748056424e-10
9.12714228776405,1.3031412202698253e-08,2.67353598812253e-09,1.0033436782467743e-08,3.834917610508241e-09,1.130686291342864e-10
9.137106416899163,1.2993899101299398e-08,2.668441216268667e-09,1.000818353734945e-08,3.824255302036236e-09,1.1242387735709168e-10
9.147070546034277,1.2956122036913768e-08,2.6593030539681904e-09,9.985757178176644e-09,3.816024846069734e-09,1.1189486848988379e-10
9.15703467516939,1.2924686199528951e-08,2.6539641532970297e-09,9.965220595000869e-09,3.8064984085508244e-09,1.1216819984453769e-10
9.166998804304503,1.2894543381028097e-08,2.6459000096988413e-09,9.933070962757553e-09,3.794177647873893e-09,1.1136380386205642e-10
9.176962933439617,1.2860018720788738e-08,2.6384683004819867e-09,9.908892423551271e-09,3.786994505215297e-09,1.110993759121516e-10
9.18692706257473,1.2835639898173058e-08,2.6327250952121876e-09,9.886080847489752e-09,3.776456608642546e-09,1.1092703055722611e-10
9.196891191709843,1.2793712022651584e-08,2.62603123920468e-09,9.856689493200174e-09,3.7673364404394494e-09,1.1071705152446533e-10
9.206855320844959,1.2764458019715732e-08,2.620550458753607e-09,9.833579358978749e-09,3.759131279969691e-09,1.1006164681047562e-10
9.216819449980072,1.2735046807872271e-08,2.6129265578234686e-09,9.808969070540484e-09,3.747455491427128e-09,1.1048668273065649e-10
9.226783579115185,1.2702583039608135e-08,2.6062060890258654e-09,9.785109733933971e-09,3.740636067711456e-09,1.1017277506927811e-10
9.236747708250299,1.2663766226518079e-08,2.60004746470218e-09,9.762677931530167e-09,3.729402210541248e-09,1.0918775378118963e-10
9.246711837385412,1.2633383083823771e-08,2.5929109922301368e-09,9.733841747840582e-09,3.7210421597117155e-09,1.0904761090275308e-10
9.256675966520525,1.2604264846154736e-08,2.585749209925197e-09,9.709147711585133e-09,3.712760743987296e-09,1.0918815120581733e-10
9.266640095655639,1.2575233804504834e-08,2.58423468716537e-09,9.683853005881087e-09,3.7001248828113037e-09,1.0887354273018442e-10
9.276604224790754,1.2549821998384552e-08,2.574837383492884e-09,9.657647614377388e-09,3.690747890720651e-09,1.0882694771341561e-10
9.286568353925867,1.2513662129985264e-08,2.567578606308966e-09,9.633647191441786e-09,3.6831253189445313e-09,1.0842514697560746e-10
9.29653248306098,1.2474607658521134e-08,2.560998019689207e-09,9.612398782641335e-09,3.67361257086766e-09,1.0790838549499023e-10
9.306496612196094,1.2447464601035823e-08,2.5543702046901416e-09,9.58712136706145e-09,3.6660660848562974e-09,1.0766308934535994e-10
9.316460741331207,1.2413915564721052e-08,2.5463607805483827e-09,9.56491802513918e-09,3.6554794329601043e-09,1.0717381340575603e-10
9.32642487046632,1.2388369903518607e-08,2.5402841268451747e-09,9.542393132308541e-09,3.648407734443248e-09,1.0697638181273535e-10
9.336388999601434,1.2355398581132639e-08,2.53799421773869e-09,9.517822479612083e-09,3.636571650721322e-09,1.0700295985434053e-10
9.346353128736547,1.2319357630483946e-08,2.528140554288238e-09,9.493855996705256e-09,3.6282038130222236e-09,1.0632606281194575e-10
9.356317257871662,1.2293243996393744e-08,2.5257421417530166e-09,9.474032485480407e-09,3.6157163317697918e-09,1.0639179791782676e-10
9.366281387006776,1.2264207406065053e-08,2.5173731594751076e-09,9.445106078193079e-09,3.6094056485403014e-09,1.0619857254199537e-10
9.37624551614189,1.2228556785949031e-08,2.5102214903553364e-09,9.427769042788072e-09,3.6006140259673762e-09,1.058825715732178e-10
9.386209645277003,1.2200102767904992e-08,2.506261767991423e-09,9.401690235901201e-09,3.591435513052041e-09,1.0559303179099598e-10
9.396173774412116,1.2179586356074388e-08,2.5007807671192898e-09,9.374516487207696e-09,3.5856908315037838e-09,1.053143773101801e-10
9.40613790354723,1.2145159951853451e-08,2.4902159809203244e-09,9.359093126048883e-09,3.5762622377360748e-09,1.0462126797640033e-10
9.416102032682343,1.2122458095349961e-08,2.487310742468321e-09,9.337371141337794e-09,3.5648630933091554e-09,1.0460771219898164e-10
9.426066161817458,1.2083678220617666e-08,2.4799738774262333e-09,9.311015400465137e-09,3.558284166484007e-09,1.0470192162456911e-10
9.436030290952571,1.2058035939335271e-08,2.476229696413116e-09,9.29044313954994e-09,3.5477101524904696e-09,1.0396339879207008e-10
9.445994420087684,1.202774937242335e-08,2.470357410699112e-09,9.264074098775253e-09,3.5386957882682323e-09,1.0375566258749094e-10
9.455958549222798,1.199753320267118e-08,2.4629348803886695e-09,9.243403404996505e-09,3.531419842600565e-09,1.034860269104589e-10
9.465922678357911,1.1967961175924929e-08,2.457612279032053e-09,9.220558622818894e-09,3.5214621313810576e-09,1.0342377637235799e-10
9.475886807493024,1.1939302725285036e-08,2.4497466193599897e-09,9.194500777941302e-09,3.515058493096237e-09,1.0339233041539181e-10
9.485850936628138,1.1910732163503205e-08,2.445133360213267e-09,9.173622414016566e-09,3.5046631392453574e-09,1.0297040178248109e-10
9.495815065763253,1.1878432956860974e-08,2.4395933993750192e-09,9.151186008259685e-09,3.4996072394257904e-09,1.0264833404996138e-10
9.505779194898366,1.185934355641905e-08,2.433284428953059e-09,9.133318071430519e-09,3.4901426748731094e-09,1.0273001254948706e-10
9.51574332403348,1.1827081221302184e-08,2.4285005738091203e-09,9.115200874071936e-09,3.4804185725626638e-09,1.0234925842702557e-10
9.525707453168593,1.1800455600739165e-08,2.4224828353373677e-09,9.087633544564905e-09,3.4706633034132784e-09,1.0213973180645682e-10
9.535671582303706,1.176936596596046e-08,2.4158847486162948e-09,9.066784255323113e-09,3.4640963650863464e-09,1.0173612107494446e-10
9.54563571143882,1.1742456625645508e-08,2.4099110168615353e-09,9.047347282827474e-09,3.4569836118793423e-09,1.0135742192875394e-10
9.555599840573933,1.1710073901767651e-08,2.403018356407104e-09,9.024294870495368e-09,3.445716320194184e-09,1.0119869215546335e-10
9.565563969709046,1.1679290877140687e-08,2.3999571947676537e-09,9.002461662417069e-09,3.4398719629104053e-09,1.0105647236869078e-10
9.575528098844162,1.1657830282502559e-08,2.3897152814752323e-09,8.97982960670859e-09,3.4332258246983165e-09,1.0123906953678732e-10
9.585492227979275,1.1628944034900216e-08,2.3880342748337113e-09,8.954468089372758e-09,3.4228076148091354e-09,1.0073902574184412e-10
9.595456357114388,1.160260058234116e-08,2.3830995538224496e-09,8.939208072541343e-09,3.4156187847826634e-09,1.0043754439022196e-10
9.605420486249502,1.1569970282651352e-08,2.374747275722741e-09,8.918004106309374e-09,3.408748891244818e-09,9.969683539778595e-11
9.615384615384615,1.154528117491392e-08,2.3703284593573793e-09,8.899840091526798e-09,3.399757004446352e-09,9.959822443413812e-11
9.625348744519728,1.1518712437627854e-08,2.363751482667739e-09,8.874666096226402e-09,3.3920845617634864e-09,9.980217909532717e-11
9.635312873654842,1.1494187231324829e-08,2.361196634657485e-09,8.859205413941674e-09,3.3847852525327e-09,9.90562323048917e-11
9.645277002789957,1.1457211725679777e-08,2.3536532299940705e-09,8.831019254585489e-09,3.37577291959085e-09,9.923185565217416e-11
9.65524113192507,1.1442325223085494e-08,2.345374156175753e-09,8.814974088635602e-09,3.366823290677374e-09,9.854844574918109e-11
9.665205261060184,1.1409162807910694e-08,2.343675627112074e-09,8.792822392511593e-09,3.3596480122251217e-09,9.875253001400437e-11
9.675169390195297,1.138564165430197e-08,2.3372314168473867e-09,8.769327274049335e-09,3.352782687235306e-09,9.844513648100991e-11
9.68513351933041,1.1356605868654251e-08,2.3300201297213354e-09,8.751032034251781e-09,3.34549788705257e-09,9.830025523385751e-11
9.695097648465524,1.1326287389613896e-08,2.3255347845582753e-09,8.732994139869618e-09,3.3370870292337622e-09,9.771225559456567e-11
9.705061777600637,1.1303707458815247e-08,2.320550369947503e-09,8.709707476859828e-09,3.3287939017236732e-09,9.771461745406352e-11
9.71502590673575,1.1280068006645927e-08,2.3164257744873303e-09,8.691345813304726e-09,3.3217963011995826e-09,9.756216069320113e-11
9.724990035870865,1.1255835840431932e-08,2.3104821053192035e-09,8.670431727186869e-09,3.3131456988427294e-09,9.729334445190136e-11
9.734954165005979,1.1225604874766586e-08,2.3056384614292197e-09,8.647246320406991e-09,3.306794059621946e-09,9.70896697820902e-11
9.744918294141092,1.119727761086687e-08,2.2991054106806745e-09,8.630461394132833e-09,3.299207311913206e-09,9.672327154205589e-11
9.754882423276205,1.1180255959445036e-08,2.294198969442031e-09,8.610786715731825e-09,3.2890992773201783e-09,9.642298407801292e-11
9.764846552411319,1.1152359762261226e-08,2.2878688474143223e-09,8.592836310955599e-09,3.2813485443063794e-09,9.622626766216419e-11
9.774810681546432,1.112405507908231e-08,2.2815102015974247e-09,8.574249357338648e-09,3.2763246544371134e-09,9.641830169618052e-11
9.784774810681546,1.1097382731934568e-08,2.2780579045530387e-09,8.550881906258022e-09,3.2657093354191344e-09,9.574805996990916e-11
9.79473893981666,1.107354128373411e-08,2.2751017132338242e-09,8.534103268428574e-09,3.260470459826044e-09,9.563866304679402e-11
9.804703068951774,1.1049989389775415e-08,2.2673169345186136e-09,8.511688310862316e-09,3.253748363435487e-09,9.552972768890901e-11
9.814667198086887,1.1028436995819216e-08,2.262931099525443e-09,8.494387201485243e-09,3.2431912533607445e-09,9.545232691118002e-11
9.824631327222,1.1002023144216199e-08,2.255735847424588e-09,8.475846328451478e-09,3.23996016524466e-09,9.560031148439952e-11
9.834595456357114,1.0972248427059586e-08,2.2527077962496594e-09,8.458923162935422e-09,3.2310003090239075e-09,9.439722146353409e-11
9.844559585492227,1.09475265049182e-08,2.2488491949770904e-09,8.43461125450487e-09,3.2232284619155137e-09,9.427009435022738e-11
9.85452371462734,1.0924225060096615e-08,2.2403721492791845e-09,8.416835874426787e-09,3.219076958820128e-09,9.449732441675126e-11
9.864487843762454,1.0900730193110796e-08,2.2396784579805535e-09,8.402248141977204e-09,3.2091098429889564e-09,9.455579556622688e-11
9.87445197289757,1.0879346173349212e-08,2.2329799996785695e-09,8.374696907974458e-09,3.1995743490177632e-09,9.413947020284406e-11
9.884416102032683,1.0847295498503519e-08,2.2276367276693633e-09,8.359158023934009e-09,3.195055310786666e-09,9.366897909009231e-11
9.894380231167796,1.0822201278211246e-08,2.2235576960185032e-09,8.34204654766125e-09,3.187309979429232e-09,9.356621819946395e-11
9.90434436030291,1.0805855257650433e-08,2.216819828566985e-09,8.320099259283879e-09,3.1799618429919112e-09,9.319467595559211e-11
9.914308489438023,1.0777639851976986e-08,2.2116647886128564e-09,8.299519284938468e-09,3.1732970905133304e-09,9.295473443476257e-11
9.924272618573136,1.0758147613067755e-08,2.2083315011952454e-09,8.285819790521969e-09,3.1648371795231596e-09,9.301147441655819e-11
9.93423674770825,1.072579258698084e-08,2.2014281544495895e-09,8.265569281193282e-09,3.1576770563198523e-09,9.30404897778725e-11
9.944200876843365,1.0702910452841215e-08,2.195509229323905e-09,8.24895164912617e-09,3.1491965510061903e-09,9.232592936766206e-11
9.954165005978478,1.0686649142820018e-08,2.1927586991296015e-09,8.228047889182893e-09,3.14428753542261e-09,9.245905896421794e-11
9.964129135113591,1.0657540307082568e-08,2.189055777744782e-09,8.209395632812876e-09,3.1372045091153575e-09,9.224813500432932e-11
9.974093264248705,1.0633230415118672e-08,2.1802724698529356e-09,8.193102315104545e-09,3.1302414515271638e-09,9.219811355839341e-11
9.984057393383818,1.060993823905732e-08,2.1772879941219448e-09,8.17095481800677e-09,3.122774240851387e-09,9.205425062267173e-11
9.994021522518931,1.0583642470446732e-08,2.1737943790433436e-09,8.155248839627433e-09,3.1155014567913707e-09,9.126045971038766e-11
10.003985651654045,1.056784223354238e-08,2.1681578179812276e-09,8.13793433884342e-09,3.1101184241330456e-09,9.10225349747558e-11
10.013949780789158,1.0541392832375274e-08,2.1631509212673233e-09,8.12265923889996e-09,3.1039976328924178e-09,9.112108276459938e-11
10.023913909924273,1.0516159989148187e-08,2.1577637674978682e-09,8.100016617563306e-09,3.0948345072696594e-09,9.136424648851826e-11
10.033878039059386,1.0492206046151757e-08,2.1537070925476924e-09,8.083440779495612e-09,3.088631956903033e-09,9.025532195386842e-11
10.0438421681945,1.046788412420836e-08,2.151032387928067e-09,8.06644474762555e-09,3.081216099258096e-09,9.0648897031574e-11
10.053806297329613,1.0450708920436771e-08,2.141932983289624e-09,8.053923763212147e-09,3.0801932356471364e-09,9.041917325944087e-11
10.063770426464727,1.0425203103291639e-08,2.141250413177075e-09,8.0354091375436e-09,3.0699176273208804e-09,9.020641222783633e-11
10.07373455559984,1.0408159360228058e-08,2.1365372736590473e-09,8.010317441736106e-09,3.062852592179619e-09,8.965844896335182e-11
10.083698684734953,1.0377640319082552e-08,2.1326543185550216e-09,7.997093356324573e-09,3.0575227060757847e-09,8.981361522979076e-11
10.093662813870068,1.0354785158953081e-08,2.1274234848902375e-09,7.977905642192736e-09,3.051005383707503e-09,8.942060983910155e-11
10.103626943005182,1.0338384798904985e-08,2.1209973871321365e-09,7.961130388650092e-09,3.042512290196629e-09,8.928591786384301e-11
10.113591072140295,1.0314181973094661e-08,2.116447549185422e-09,7.942100401799217e-09,3.0367486575048214e-09,8.914690572287393e-11
10.123555201275408,1.028975333444642e-08,2.1125985220684296e-09,7.92735941321342e-09,3.0307683480304058e-09,8.880292434429643e-11
10.133519330410522,1.0262559253091829e-08,2.1066461717569002e-09,7.910710359713173e-09,3.0222320658330104e-09,8.890266954058673e-11
10.143483459545635,1.0244540380474202e-08,2.1025147871050242e-09,7.89570167618594e-09,3.0153510067945214e-09,8.842920328140238e-11
10.153447588680748,1.0223364059071433e-08,2.0997962043762757e-09,7.876983998992486e-09,3.007902380173287e-09,8.83370146271436e-11
10.163411717815862,1.0195370378464487e-08,2.095185992988112e-09,7.857568448793075e-09,3.002839872091533e-09,8.836316480919128e-11
10.173375846950977,1.0180672204313204e-08,2.0857976767354965e-09,7.843709725673462e-09,2.9991002971998888e-09,8.826720694203929e-11
10.18333997608609,1.0159876488173934e-08,2.0848033907765316e-09,7.823667924992499e-09,2.988960333302642e-09,8.805678136356896e-11
10.193304105221204,1.0134596883285808e-08,2.081367861922053e-09,7.810314388160292e-09,2.9831748362263965e-09,8.767216621088964e-11
10.203268234356317,1.011745622821921e-08,2.075251301540898e-09,7.793188878595573e-09,2.977652211071102e-09,8.705189073094595e-11
10.21323236349143,1.0093491378408944e-08,2.072176121255982e-09,7.774301450782941e-09,2.970807599626838e-09,8.687691714328163e-11
10.223196492626544,1.0073337332643581e-08,2.0663121419896143e-09,7.76043252371535e-09,2.965510721890801e-09,8.732002995253402e-11
10.233160621761657,1.0052777166800278e-08,2.0630065042393954e-09,7.743571694809869e-09,2.958949898022077e-09,8.692540390463418e-11
10.243124750896772,1.0027560093683378e-08,2.0586802223169713e-09,7.724787063074392e-09,2.9512716058300943e-09,8.665859271340608e-11
10.253088880031886,1.0007240515419798e-08,2.051843309407268e-09,7.71544804129494e-09,2.9482346030250724e-09,8.624099156039227e-11
10.263053009166999,9.985052370872712e-09,2.0500745515767485e-09,7.69940105624038e-09,2.9387036174009896e-09,8.644064502608242e-11
10.273017138302112,9.970432922435408e-09,2.0461690415910836e-09,7.678996633454054e-09,2.9328041698786615e-09,8.649019292870016e-11
10.282981267437226,9.94216423704199e-09,2.0422356183070612e-09,7.660419977921681e-09,2.9264481254351807e-09,8.617298155001716e-11
10.292945396572339,9.921704484167806e-09,2.0373819384448576e-09,7.644907741693139e-09,2.922369869657805e-09,8.589267200908262e-11
10.302909525707452,9.904489679005573e-09,2.0320989479772644e-09,7.62668353112953e-09,2.9148843253814336e-09,8.586662073971365e-11
10.312873654842566,9.88404560126386e-09,2.0282883228470624e-09,7.60991710355317e-09,2.9091230231156905e-09,8.529818090028565e-11
10.32283778397768,9.863468863377057e-09,2.023001396636609e-09,7.592850996093363e-09,2.902664704751684e-09,8.501263973255265e-11
10.332801913112794,9.833332683983197e-09,2.0201638475896807e-09,7.584156542791662e-09,2.8970210295948062e-09,8.50758039062729e-11
10.342766042247908,9.81402586359633e-09,2.0145378774933743e-09,7.565550470824293e-09,2.889969612216542e-09,8.493236676931852e-11
10.35273017138302,9.803623105978961e-09,2.0137917080973215e-09,7.547815119437302e-09,2.8843162739938695e-09,8.497583939598955e-11
10.362694300518134,9.77705535428433e-09,2.0086775660775412e-09,7.530129205962346e-09,2.879407104998959e-09,8.494860410660335e-11
10.372658429653248,9.754591754853874e-09,1.9996477659748308e-09,7.51772195931741e-09,2.8739985470342822e-09,8.459182316687367e-11
10.382622558788361,9.735704709879702e-09,1.998498458988534e-09,7.500547714832219e-09,2.866763996335026e-09,8.455568953407772e-11
10.392586687923476,9.707871351184438e-09,1.9930153816775015e-09,7.48737910104066e-09,2.8600676308642797e-09,8.388652991982488e-11
10.40255081705859,9.699951014766704e-09,1.9928186282089075e-09,7.472003552389441e-09,2.855998790216856e-09,8.381213142188381e-11
10.412514946193703,9.681398583864642e-09,1.988010685480648e-09,7.456194707376648e-09,2.8473604403435875e-09,8.340783640159093e-11
10.422479075328816,9.659638140482064e-09,1.9806094171855094e-09,7.442055671318466e-09,2.842643394356819e-09,8.384855021200637e-11
10.43244320446393,9.639349717813636e-09,1.979049557581777e-09,7.425478527925636e-09,2.836359851114656e-09,8.301124469438204e-11
10.442407333599043,9.617568400588637e-09,1.974961267906732e-09,7.412054251357956e-09,2.831804097745887e-09,8.289763563119528e-11
10.452371462734156,9.592876692409308e-09,1.967948186436736e-09,7.39997485331459e-09,2.8293675211778095e-09,8.288035727490065e-11
10.46233559186927,9.575889671614141e-09,1.966592439196272e-09,7.383043187572132e-09,2.8201959161627388e-09,8.28710335044027e-11
10.472299721004385,9.563639268228083e-09,1.9623688132191553e-09,7.368639167518489e-09,2.810638293428076e-09,8.293851793818358e-11
10.482263850139498,9.542686990644605e-09,1.958726455366372e-09,7.3509614374152486e-09,2.8088004816922793e-09,8.268031316855791e-11
10.492227979274611,9.520620319274853e-09,1.9550982670998944e-09,7.3351097728674745e-09,2.803325018124757e-09,8.222560424613098e-11
10.502192108409725,9.506052076167498e-09,1.9499675557502607e-09,7.320979019475989e-09,2.796116266972026e-09,8.241048744532467e-11
10.512156237544838,9.484931620126833e-09,1.945263719388775e-09,7.302846580877293e-09,2.7902960211389345e-09,8.216590801847071e-11
10.522120366679951,9.463865553830853e-09,1.942172402941594e-09,7.290177631706954e-09,2.787431127128296e-09,8.166403532653751e-11
10.532084495815065,9.442007190436254e-09,1.937480602938397e-09,7.276843571050247e-09,2.77842205124269e-09,8.14550063231624e-11
10.54204862495018,9.421997021491771e-09,1.935164662717285e-09,7.260325708625782e-09,2.773916339468413e-09,8.142463956774588e-11
10.552012754085293,9.409485205167648e-09,1.932104757350202e-09,7.244766316851656e-09,2.7676023938230943e-09,8.1150590581489e-11
10.561976883220407,9.38258054621675e-09,1.927998653434686e-09,7.23231955073494e-09,2.7610483447223002e-09,8.148786017008558e-11
10.57194101235552,9.36457999361553e-09,1.920342016464035e-09,7.219133830870951e-09,2.756898213591398e-09,8.137078036030193e-11
10.581905141490633,9.347218852823222e-09,1.9181285964434673e-09,7.1983362099092406e-09,2.7506835914613166e-09,8.106067615140418e-11
10.591869270625747,9.324508526243539e-09,1.912880266503814e-09,7.189237065348337e-09,2.7450816230005153e-09,8.035026030595553e-11
10.60183339976086,9.310544728263941e-09,1.9114150540595606e-09,7.1731370951449575e-09,2.741477591925046e-09,8.036301871621884e-11
10.611797528895973,9.294423641851734e-09,1.907711502814281e-09,7.160460153044673e-09,2.734779431856048e-09,7.995292037182619e-11
10.621761658031089,9.27403804120248e-09,1.9017098656828092e-09,7.149452784815611e-09,2.730179216655486e-09,8.011701749288217e-11
10.631725787166202,9.256314061951189e-09,1.900873711314057e-09,7.1308117456011774e-09,2.7253422645256815e-09,7.95283579609389e-11
10.641689916301315,9.23532532320357e-09,1.8975306192988466e-09,7.112293976039888e-09,2.71733270102852e-09,7.993710740762053e-11
10.651654045436429,9.21292879023369e-09,1.8907880169063517e-09,7.109006595659347e-09,2.7166270797447893e-09,7.981165899223269e-11
10.661618174571542,9.198395653293565e-09,1.8886658323079337e-09,7.090942096799314e-09,2.709816363880679e-09,7.957615052543155e-11
10.671582303706655,9.184893186715641e-09,1.8848925951046666e-09,7.079330881917108e-09,2.7020527283625382e-09,7.952217191963675e-11
10.681546432841769,9.158174808369663e-09,1.8799503066627045e-09,7.064546348792794e-09,2.697369877750285e-09,7.944646355283319e-11
10.691510561976884,9.145450766773748e-09,1.8781314952126948e-09,7.047906409991281e-09,2.696003578244213e-09,7.914389883193841e-11
10.701474691111997,9.12879650920841e-09,1.8738920225110738e-09,7.03300823250929e-09,2.6886210335415874e-09,7.904814022060097e-11
10.71143882024711,9.113503579807756e-09,1.87015950916481e-09,7.018487335448704e-09,2.6831840320133963e-09,7.868100843634612e-11
10.721402949382224,9.090762032399801e-09,1.8647584451565763e-09,7.005411821728618e-09,2.6787006674587396e-09,7.84750932527515e-11
10.731367078517337,9.067008000138264e-09,1.8624494401040923e-09,6.9912910027697395e-09,2.671398882766961e-09,7.843146666696295e-11
10.74133120765245,9.057805515319708e-09,1.8611892767236968e-09,6.976573745536223e-09,2.667995856377113e-09,7.828719040994495e-11
10.751295336787564,9.039060702657454e-09,1.8578707411965307e-09,6.9636700925734015e-09,2.662920185429099e-09,7.83281090143598e-11
10.761259465922677,9.018685188626818e-09,1.855528374218066e-09,6.9514235303049875e-09,2.654795393761375e-09,7.825179208822405e-11
10.771223595057792,9.003750279046267e-09,1.8458460073585613e-09,6.937253110745899e-09,2.650614039893763e-09,7.807888158136581e-11
10.781187724192906,8.983325954985397e-09,1.8438547910282348e-09,6.918249471238953e-09,2.643870472821978e-09,7.788355144692942e-11
10.791151853328019,8.967804577814856e-09,1.8418433783235997e-09,6.9115825052694145e-09,2.6386195179684383e-09,7.72205742336401e-11
10.801115982463132,8.948291859064427e-09,1.8380319408831432e-09,6.894358785758692e-09,2.63590442446239e-09,7.704257085351723e-11
10.811080111598246,8.93363503197375e-09,1.834696991871396e-09,6.883752825053431e-09,2.6292788735545886e-09,7.707368069109149e-11
10.82104424073336,8.918897636547108e-09,1.8275086634005427e-09,6.871429613110145e-09,2.6244946140486624e-09,7.757738702333924e-11
10.831008369868472,8.90179920773772e-09,1.8262927419550307e-09,6.8551790723657784e-09,2.619716739485797e-09,7.648005695973915e-11
10.840972499003588,8.878909906885709e-09,1.824870855009374e-09,6.842589549953173e-09,2.614851919257268e-09,7.66115247314808e-11
10.850936628138701,8.861144656776358e-09,1.8180307040287366e-09,6.8363785365825745e-09,2.6133745200734056e-09,7.692599917903206e-11
10.860900757273814,8.852140646341704e-09,1.817237215012927e-09,6.819992277804385e-09,2.6066446406903492e-09,7.668042363987405e-11
10.870864886408928,8.834384445161621e-09,1.811947141396398e-09,6.809092435649906e-09,2.596976731444199e-09,7.652612671407257e-11
10.880829015544041,8.812050257557774e-09,1.8078917830357046e-09,6.796066006642466e-09,2.5939752328839394e-09,7.622895468878726e-11
10.890793144679154,8.794591774680689e-09,1.8051455724816333e-09,6.780282242194082e-09,2.5913523914469596e-09,7.585365598788394e-11
10.900757273814268,8.782434243462382e-09,1.803430438009052e-09,6.7663134914403514e-09,2.5861473229692056e-09,7.60873599983795e-11
10.910721402949381,8.768335166628347e-09,1.7999083656991127e-09,6.750827211709167e-09,2.5790591791322156e-09,7.607356298847516e-11
10.920685532084496,8.746932503467068e-09,1.7951382087222146e-09,6.7364419447048556e-09,2.577496374125721e-09,7.55098156375086e-11
10.93064966121961,8.724269512155023e-09,1.792547234837467e-09,6.73003536080685e-09,2.569532339511452e-09,7.522175020686463e-11
10.940613790354723,8.713277619343178e-09,1.788231039984504e-09,6.709352898570267e-09,2.562967936199199e-09,7.542451836592324e-11
10.950577919489836,8.696193835402974e-09,1.7863974618292274e-09,6.6978104025215614e-09,2.5603819789550748e-09,7.519215967959043e-11
10.96054204862495,8.679418529980305e-09,1.7846904843474138e-09,6.687398855062411e-09,2.5551187609677583e-09,7.520255570377071e-11
10.970506177760063,8.668893094777116e-09,1.7755704497820539e-09,6.6762140655364745e-09,2.5506681776109237e-09,7.508537087203249e-11
10.980470306895176,8.644966924328467e-09,1.7751970703003776e-09,6.658812100273542e-09,2.5442206055222837e-09,7.484276842168501e-11
10.990434436030291,8.634101989791355e-09,1.771794398212405e-09,6.647997354961877e-09,2.5380919241240373e-09,7.401705323756183e-11
11.000398565165405,8.613697708872346e-09,1.7683806395540578e-09,6.638087260023977e-09,2.536296509014967e-09,7.437428817926812e-11
11.010362694300518,8.603422603418453e-09,1.7649946431859727e-09,6.626580304367944e-09,2.5306391923519046e-09,7.422543286382563e-11
11.020326823435632,8.583481352736782e-09,1.7602028598020798e-09,6.613971589139722e-09,2.525246677734948e-09,7.471258723915872e-11
11.030290952570745,8.573344865043897e-09,1.7597917143226694e-09,6.598171961025173e-09,2.5227772681210157e-09,7.359008259873363e-11
11.040255081705858,8.54933162263536e-09,1.7579924609013295e-09,6.587989369465733e-09,2.5162710922506337e-09,7.37925994506405e-11
11.050219210840972,8.531084242486884e-09,1.7503108189492278e-09,6.579542020786895e-09,2.515610484486087e-09,7.394829451066266e-11
11.060183339976087,8.5261976128073e-09,1.7494087530774548e-09,6.5645252076043975e-09,2.510310936478359e-09,7.360775925826082e-11
11.0701474691112,8.507432548933203e-09,1.7437221775574703e-09,6.556186075636367e-09,2.5008101992186512e-09,7.3961800598606e-11
11.080111598246313,8.482998692351208e-09,1.742814128770607e-09,6.5430648628114075e-09,2.4973546864140396e-09,7.34605846340408e-11
11.090075727381427,8.472876775131407e-09,1.7396319154086629e-09,6.529789304260321e-09,2.4952659667212122e-09,7.306757794140115e-11
11.10003985651654,8.464940971827573e-09,1.7370747010637317e-09,6.517668626937469e-09,2.49128324670779e-09,7.326515764101339e-11
11.110003985651653,8.447970915560316e-09,1.7334497319903416e-09,6.506786176565933e-09,2.485676704166915e-09,7.299080061026531e-11
11.119968114786767,8.421199764889792e-09,1.7294669786662135e-09,6.491422396180473e-09,2.4825240141430823e-09,7.282611587935902e-11
11.12993224392188,8.405273061739549e-09,1.726647190549264e-09,6.483588262024361e-09,2.4779342621908634e-09,7.2550616497473e-11
11.139896373056995,8.390988377574727e-09,1.7231485572392049e-09,6.463635526456568e-09,2.4698491562002657e-09,7.25718139253968e-11
11.149860502192109,8.37538762040802e-09,1.720006684166181e-09,6.4570428679367556e-09,2.4681148420751494e-09,7.2426484379352e-11
11.159824631327222,8.35882737657706e-09,1.7194182817153514e-09,6.44332281805205e-09,2.4607188694650527e-09,7.237538670524665e-11
11.169788760462335,8.353223338397822e-09,1.7123700856158217e-09,6.433243984859429e-09,2.4584216502866603e-09,7.219249422337323e-11
11.179752889597449,8.329374206067335e-09,1.710920546865443e-09,6.417341557442735e-09,2.4528333544386953e-09,7.219487536822158e-11
11.189717018732562,8.324625353995875e-09,1.7076618724098777e-09,6.409275085654636e-09,2.4462480300878834e-09,7.112822415426863e-11
11.199681147867675,8.300351233432696e-09,1.7022086222064601e-09,6.395391636241919e-09,2.4442686212730007e-09,7.167070764052535e-11
11.20964527700279,8.287570193745767e-09,1.7026217108193183e-09,6.387299955109051e-09,2.4402628036247055e-09,7.160452516041166e-11
11.219609406137904,8.274340060956853e-09,1.695970778334189e-09,6.374223788773321e-09,2.4344908801832583e-09,7.174509553320555e-11
11.229573535273017,8.259729056534162e-09,1.694699878728258e-09,6.358341175918866e-09,2.430855832826971e-09,7.069534170834585e-11
11.23953766440813,8.237076020229085e-09,1.6935200653417223e-09,6.3480728993232026e-09,2.425259181005097e-09,7.102853506668442e-11
11.249501793543244,8.220638824862834e-09,1.6860801476440228e-09,6.34296293234249e-09,2.423153686003722e-09,7.124078104211406e-11
11.259465922678357,8.22290540200356e-09,1.686671132000084e-09,6.327887590583438e-09,2.419935510577733e-09,7.136434074719743e-11
11.26943005181347,8.198338944477616e-09,1.6809735274578317e-09,6.327483846028834e-09,2.4090139466190694e-09,7.130924701404086e-11
11.279394180948584,8.177774275865156e-09,1.6778084497413083e-09,6.309090774807546e-09,2.4063878682212666e-09,7.086780335688091e-11
11.2893583100837,8.171540388630933e-09,1.6763404688967837e-09,6.298212043955639e-09,2.40540253920345e-09,7.04683217035208e-11
11.299322439218813,8.160328449392028e-09,1.6753340579582063e-09,6.285295388330885e-09,2.4003399144853023e-09,7.063087340013126e-11
11.309286568353926,8.148823764166854e-09,1.6712869364454551e-09,6.274744342760341e-09,2.3972874313310647e-09,7.026063745995338e-11
11.31925069748904,8.12167082003943e-09,1.6672801104878388e-09,6.26123596904484e-09,2.396097651468172e-09,6.994600293227987e-11
11.329214826624153,8.101875094543308e-09,1.6659613308404685e-09,6.251129005150616e-09,2.389806852852855e-09,6.98603874063823e-11
11.339178955759266,8.092487025063535e-09,1.6620907601133892e-09,6.232881747647164e-09,2.3814576820808706e-09,7.026315352514332e-11
11.34914308489438,8.082754825470519e-09,1.6594687629152162e-09,6.227211158963258e-09,2.380277076915894e-09,6.965289091345011e-11
11.359107214029494,8.062633673168127e-09,1.6601454942790432e-09,6.214770851267999e-09,2.3736524538785973e-09,6.979732470006299e-11
11.369071343164608,8.05593807181681e-09,1.6521182797813398e-09,6.204080053223305e-09,2.3733257044044286e-09,6.991963055319562e-11
11.379035472299721,8.036072300262148e-09,1.651591313896742e-09,6.189409545392517e-09,2.3648348236840697e-09,6.987788579011785e-11
11.388999601434834,8.03171524353855e-09,1.6477185082544276e-09,6.181635266539975e-09,2.360056180237917e-09,6.856726356502855e-11
11.398963730569948,8.005492402198766e-09,1.6429436649814854e-09,6.172282456878666e-09,2.358745027447658e-09,6.923689178641908e-11
11.408927859705061,7.996553865349274e-09,1.6456348976417467e-09,6.160459932498288e-09,2.3535311232836583e-09,6.880924954715699e-11
11.418891988840175,7.987245521952731e-09,1.6353718224471466e-09,6.150996067473919e-09,2.3504055653787755e-09,6.942637819546106e-11
11.428856117975288,7.968577227696005e-09,1.6350609363723237e-09,6.133310440910711e-09,2.3443471198638552e-09,6.829325930005729e-11
11.438820247110403,7.946035366249704e-09,1.6327219798907558e-09,6.124112413288968e-09,2.340051686160683e-09,6.846748309451568e-11
11.448784376245516,7.930258919899072e-09,1.6281679911918458e-09,6.118087823689348e-09,2.3377512358336206e-09,6.873724684007354e-11
11.45874850538063,7.935590572998189e-09,1.6289824916233327e-09,6.106073526986573e-09,2.338133696685592e-09,6.916904878944935e-11
11.468712634515743,7.906558702086766e-09,1.6219216727163167e-09,6.110978289779921e-09,2.324925740340083e-09,6.908738257445736e-11
11.478676763650856,7.891401511479258e-09,1.620353801423678e-09,6.0910658668338534e-09,2.322936271818167e-09,6.855022958488967e-11
11.48864089278597,7.887804702465202e-09,1.6178151304966294e-09,6.081483332610554e-09,2.3227801747995946e-09,6.795313719141275e-11
11.498605021921083,7.88368388817545e-09,1.6177060335105894e-09,6.070080227440512e-09,2.317093532232318e-09,6.850767134290877e-11
11.508569151056198,7.866570664449446e-09,1.6139057718366973e-09,6.057856221074669e-09,2.3146806272100077e-09,6.806647091540003e-11
11.518533280191312,7.836024561348667e-09,1.6092975680390364e-09,6.04561412859875e-09,2.3147141472327577e-09,6.815727400977155e-11
11.528497409326425,7.822808022099253e-09,1.6085116822060054e-09,6.039352812250466e-09,2.3088334564638995e-09,6.768892623620419e-11
11.538461538461538,7.809328454602329e-09,1.604066089252342e-09,6.015201677579287e-09,2.300994119821972e-09,6.761917868194119e-11
11.548425667596652,7.804343890495546e-09,1.6034441334166162e-09,6.014930499765379e-09,2.297627544549478e-09,6.725473455688833e-11
11.558389796731765,7.781614452612432e-09,1.6038715679449392e-09,6.004370608748776e-09,2.2921335609104522e-09,6.758055453136465e-11
11.568353925866878,7.784010724617655e-09,1.5951939261826211e-09,5.993419386686947e-09,2.2907652617944624e-09,6.798064613810103e-11
11.578318055001992,7.754851698656084e-09,1.5948649785268845e-09,5.978033885399094e-09,2.283786942179065e-09,6.808037154387326e-11
11.588282184137107,7.764459036145344e-09,1.59059541584012e-09,5.973121405701305e-09,2.278514544927047e-09,6.65879429151799e-11
11.59824631327222,7.720680135409737e-09,1.5862895833710459e-09,5.960496238208286e-09,2.2764588024885165e-09,6.699735956760743e-11
11.608210442407334,7.733682007402611e-09,1.592848519768119e-09,5.948059727784283e-09,2.275587561154265e-09,6.676856591621619e-11
11.618174571542447,7.72207299276154e-09,1.5788097839431982e-09,5.9368674390973745e-09,2.2685186921584125e-09,6.725400557062396e-11
11.62813870067756,7.700646000113061e-09,1.5795820277860145e-09,5.923004078367137e-09,2.2658891550770973e-09,6.594067878728131e-11
11.638102829812674,7.67685553625011e-09,1.5790891563505198e-09,5.913658766962011e-09,2.2587160537430463e-09,6.596694159828552e-11
11.648066958947787,7.648132137012007e-09,1.57233293044507e-09,5.909544216245769e-09,2.2581420405580353e-09,6.628713703839979e-11
11.658031088082902,7.67893872176128e-09,1.5750378792482864e-09,5.896149687702043e-09,2.259855227677708e-09,6.730252151242463e-11
11.667995217218015,7.633489378405924e-09,1.5685020823935078e-09,5.9113995719325e-09,2.2435960590168994e-09,6.765280204230619e-11
11.677959346353129,7.62513920253618e-09,1.5621434440239931e-09,5.885090397372196e-09,2.2425903303222677e-09,6.676620226757367e-11
11.687923475488242,7.625611079725259e-09,1.563730869919968e-09,5.877088434835099e-09,2.2425212344915375e-09,6.580186760535602e-11
11.697887604623356,7.621899545589933e-09,1.564768694360724e-09,5.86524699956301e-09,2.237065996817196e-09,6.602932588314054e-11
11.707851733758469,7.608515612997175e-09,1.5595337312595088e-09,5.859305410561647e-09,2.2367408709651595e-09,6.560227136196448e-11
11.717815862893582,7.585722033374954e-09,1.5532721444643386e-09,5.844179298636484e-09,2.2383415348709154e-09,6.620675559035113e-11
11.727779992028696,7.566878504843483e-09,1.554983153196573e-09,5.838861029445125e-09,2.232779487040549e-09,6.495771761425097e-11
11.73774412116381,7.565202504970816e-09,1.5520240169663224e-09,5.80900485348694e-09,2.223724814581094e-09,6.56566054464319e-11
11.747708250298924,7.550022418256983e-09,1.5478055214359694e-09,5.818989954194144e-09,2.218242927121644e-09,6.484126152135188e-11
11.757672379434037,7.526915108610894e-09,1.5488718000114122e-09,5.805557988428101e-09,2.2155324171784953e-09,6.607344187607064e-11
11.76763650856915,7.489587982316899e-09,1.5485560245002037e-09,5.796333534938327e-09,2.217225126114241e-09,6.773002564014186e-11
11.777600637704264,7.512998530567618e-09,1.5467412706991908e-09,5.774648434360122e-09,2.2086137228124037e-09,6.682732818357012e-11
11.787564766839377,7.519602412722909e-09,1.5378219577808473e-09,5.774790660782411e-09,2.2008260433430243e-09,6.385859589185301e-11
11.79752889597449,7.462033180853048e-09,1.5357110727602974e-09,5.7608936913985015e-09,2.1997139877591973e-09,6.529675124374384e-11
11.807493025109606,7.491616239535941e-09,1.5494369736055973e-09,5.741342248101274e-09,2.2027958121620843e-09,6.440964859863228e-11
11.81745715424472,7.463357581370768e-09,1.52546663543388e-09,5.73092805090265e-09,2.1921605501629676e-09,6.559479955149499e-11
11.827421283379833,7.457524538303373e-09,1.529295464427021e-09,5.7155247219726405e-09,2.190176018254026e-09,6.437006908100367e-11
11.837385412514946,7.4371279105213e-09,1.5210527594484444e-09,5.710100810124774e-09,2.182392528063745e-09,6.50156034989142e-11
11.84734954165006,7.4145345880254715e-09,1.5328610496684089e-09,5.714724768962994e-09,2.1853701108172074e-09,6.402806750816017e-11
11.857313670785173,7.475572999524606e-09,1.5246963906082827e-09,5.693158241375913e-09,2.1914975572855018e-09,6.609884049092448e-11
11.867277799920286,7.375815526732352e-09,1.5106012502291656e-09,5.742003759599854e-09,2.167539093226155e-09,6.855214455702969e-11
11.8772419290554,7.376978931396329e-09,1.5118787321521193e-09,5.692085423644704e-09,2.1667259680615494e-09,6.75605176962799e-11
11.887206058190515,7.394289396050975e-09,1.5037436147150955e-09,5.690014729185451e-09,2.1698982665717368e-09,6.385935111802892e-11
11.897170187325628,7.3768204509062925e-09,1.5226575742334125e-09,5.682728446303015e-09,2.166181430912801e-09,6.493292748564714e-11
11.907134316460741,7.400518034301395e-09,1.5136662222206767e-09,5.6870458952057195e-09,2.165866287922981e-09,6.446942068977734e-11
11.917098445595855,7.277034364449523e-09,1.4987786759251995e-09,5.66364120675012e-09,2.1689316419696293e-09,6.480651188056633e-11
11.927062574730968,7.2630841727196436e-09,1.521854790101299e-09,5.658628165012019e-09,2.168263833676326e-09,6.418762589392948e-11
11.937026703866081,7.2321607770147285e-09,1.5029316188597217e-09,5.601726727002972e-09,2.1496580332504876e-09,6.527919138981719e-11
11.946990833001195,7.337218383110439e-09,1.5286501005270606e-09,5.64890138135586e-09,2.1389875940179906e-09,6.520257591436223e-11
11.95695496213631,7.2731830866913e-09,1.5245078063842489e-09,5.6235858205980495e-09,2.1415023088731685e-09,6.604859031285573e-11
11.966919091271423,7.231147312328443e-09,1.4954693540528887e-09,5.600927348234539e-09,2.150877121243493e-09,6.473437981004745e-11
11.976883220406537,7.228824324631142e-09,1.5058169976871318e-09,5.578845014547302e-09,2.132219308645929e-09,7.350475050103852e-11
11.98684734954165,7.363195604749718e-09,1.4971552945629821e-09,5.5912795177507955e-09,2.1289232169783936e-09,6.479290588732355e-11
11.996811478676763,7.218142123975148e-09,1.462840394248727e-09,5.5854550164882006e-09,2.1241567066698145e-09,6.56346236533656e-11
12.006775607811877,7.253758354607796e-09,1.545304110882784e-09,5.526987368653049e-09,2.1560475988188563e-09,6.437169378771931e-11
12.01673973694699,7.311970781645347e-09,1.4779671322052675e-09,5.50142776420428e-09,2.1142723068051023e-09,6.717746220694908e-11
12.026703866082103,7.225110300353192e-09,1.5024130155563605e-09,5.513131096165483e-09,2.1092468295158517e-09,6.36721834752307e-11
12.036667995217218,7.1714460952424766e-09,1.4676716573358292e-09,5.518689259853669e-09,2.0957650649169994e-09,6.167355256263866e-11
12.046632124352332,7.095250816163384e-09,1.4674338675688503e-09,5.499350087211102e-09,2.118961240553527e-09,6.495773285610186e-11
12.056596253487445,7.245928062095096e-09,1.4898546811130273e-09,5.506641865568733e-09,2.166120151919057e-09,6.278165483906446e-11
12.066560382622558,7.2002222444699755e-09,1.4609432448189397e-09,5.655248748874189e-09,2.066793433482036e-09,6.257156344027982e-11
12.076524511757672,7.074672005280137e-09,1.4742457001905684e-09,5.481145013820523e-09,2.0710582423203852e-09,6.183907462122591e-11
12.086488640892785,7.175857555078964e-09,1.4667472713226942e-09,5.5087032695098096e-09,2.093656852060949e-09,6.06212807983301e-11
12.096452770027899,7.1336474702586645e-09,1.4649367839150163e-09,5.504515318126197e-09,2.0831274887052864e-09,6.347115078045211e-11
12.106416899163014,7.140131202294628e-09,1.4731321000472511e-09,5.510240537285122e-09,2.1137747998321176e-09,6.260285248396972e-11
12.116381028298127,7.088196954952887e-09,1.4715476592578877e-09,5.4861710812904735e-09,2.1246115004827954e-09,6.383058100169659e-11
12.12634515743324,7.192237395893368e-09,1.4555808272681562e-09,5.554185443044143e-09,2.127400284000161e-09,5.718992956670912e-11
12.136309286568354,7.225462188405919e-09,1.4825696449698052e-09,5.375540238695607e-09,2.0962526750009265e-09,6.200909097474765e-11
12.146273415703467,7.0946029838419515e-09,1.473307329081238e-09,5.54333433324604e-09,2.0360422554178554e-09,6.35877349944907e-11
12.15623754483858,7.10238129128338e-09,1.474733330237409e-09,5.514447013529241e-09,2.0977709052208925e-09,6.357934349945431e-11
12.166201673973694,7.183355725965421e-09,1.4317639836472324e-09,5.447501791119268e-09,2.1080912896518228e-09,6.46195982179836e-11
12.176165803108807,7.085438978025682e-09,1.4235832670224261e-09,5.470263559543903e-09,2.090056096068587e-09,6.366547055065548e-11
12.186129932243922,6.885888433728861e-09,1.4424276524223885e-09,5.4416637444988034e-09,2.056541843050992e-09,6.932248131316364e-11
12.196094061379036,7.107787359274073e-09,1.4496156517158878e-09,5.3746475391413034e-09,2.0533129320528818e-09,7.3452948965568e-11
12.206058190514149,7.081221734600676e-09,1.4734052332956553e-09,5.396203806375096e-09,2.0623249927651672e-09,7.130888835873965e-11
12.216022319649262,6.934918052589808e-09,1.4268039843203958e-09,5.434344729139001e-09,2.048392400354179e-09,7.480663844023468e-11
12.225986448784376,7.055839658078691e-09,1.39499228360822e-09,5.3399979228346446e-09,2.075436502498059e-09,6.874739543445052e-11
12.235950577919489,7.0219788066281815e-09,1.45318931262289e-09,5.338256823486845e-09,2.0590018782232013e-09,6.50812526350939e-11
12.245914707054602,6.997069418542974e-09,1.4336547018774214e-09,5.356743599849336e-09,2.0503470029281535e-09,6.265184296775688e-11
12.255878836189718,6.909290580845745e-09,1.428341365682924e-09,5.365624183938542e-09,2.038812006440918e-09,6.066946175257915e-11
12.26584296532483,7.006331067830309e-09,1.4529365939853926e-09,5.316341627008121e-09,2.05928353371236e-09,5.895909046534333e-11
12.275807094459944,6.938386876555435e-09,1.4061906826357579e-09,5.363157185495496e-09,2.0507021144336948e-09,5.992667605907733e-11
12.285771223595058,6.908446757433985e-09,1.4321627402391536e-09,5.319262315122316e-09,2.0484159099259516e-09,6.1525725414864e-11
12.295735352730171,6.8819069791317206e-09,1.4180568061913414e-09,5.318689526587426e-09,2.041105061972445e-09,6.066642962653987e-11
12.305699481865284,6.901508481374902e-09,1.4066064170402003e-09,5.297768447666931e-09,2.026651640773083e-09,6.043682020042228e-11
12.315663611000398,6.795204854072222e-09,1.4297929034084382e-09,5.312079183370008e-09,2.0250633856586774e-09,6.014961874119093e-11
12.325627740135511,6.866188904562501e-09,1.4128933586232134e-09,5.278017988880861e-09,2.0135861335082556e-09,5.905341820788035e-11
12.335591869270626,6.899640903424472e-09,1.4118252131822e-09,5.321723151233197e-09,2.020852741442188e-09,5.944525690608762e-11
12.34555599840574,6.808741054744191e-09,1.4123219393676489e-09,5.2514635984498915e-09,2.040402481310834e-09,6.107473441791163e-11
12.355520127540853,6.865047854043907e-09,1.396268581875285e-09,5.253652645371965e-09,2.0096050251375177e-09,6.113652509831801e-11
12.365484256675966,6.820536215584124e-09,1.4080446263075966e-09,5.266059650709017e-09,2.0032755675861328e-09,5.873990271876995e-11
12.37544838581108,6.857996239865887e-09,1.4039901120227634e-09,5.2433237876081065e-09,2.0056118107168406e-09,5.971998639086067e-11
12.385412514946193,6.852290178021051e-09,1.4097036352467322e-09,5.240846826365604e-09,2.0100849678267064e-09,6.135551660091357e-11
12.395376644081306,6.825825006004727e-09,1.405548467739525e-09,5.255267474176596e-09,2.010499167539148e-09,5.876167012960124e-11
12.405340773216421,6.8064055537141296e-09,1.3726630268297188e-09,5.236513585154536e-09,1.9972233938481863e-09,5.868995641648835e-11
12.415304902351535,6.783035558212223e-09,1.4018701105055469e-09,5.2287277150038404e-09,2.0032007939914106e-09,5.944487009371678e-11
12.425269031486648,6.7278890623875336e-09,1.3957701511866043e-09,5.243512588511277e-09,1.994805238968074e-09,6.078437185324974e-11
12.435233160621761,6.772694517705947e-09,1.382007234467823e-09,5.224919064671471e-09,1.995824415589751e-09,5.788150235211638e-11
12.445197289756875,6.7529654196281215e-09,1.3940839419120364e-09,5.2133921196381795e-09,1.987295593726435e-09,6.051687111257653e-11
12.455161418891988,6.762489325174794e-09,1.395106553068082e-09,5.204707328840699e-09,1.9799523954730472e-09,6.052896842642264e-11
12.465125548027101,6.715603623559556e-09,1.3800183185017115e-09,5.171062545673028e-09,1.98669206924111e-09,5.935779350270659e-11
12.475089677162217,6.7215441639392275e-09,1.3824875677286716e-09,5.189040501587773e-09,1.985522458012202e-09,5.895770577272012e-11
12.48505380629733,6.676264784260684e-09,1.3788063848711117e-09,5.17670320553211e-09,1.981369120797364e-09,5.878023289417986e-11
12.495017935432443,6.72423890011013e-09,1.378057798883096e-09,5.163989704242983e-09,1.9755300736362233e-09,5.837372484258403e-11
12.504982064567557,6.6883888994610885e-09,1.373391284044478e-09,5.156316419525254e-09,1.96984815595395e-09,5.853153496226885e-11
12.51494619370267,6.724570405709568e-09,1.3644535501697061e-09,5.148092493459733e-09,1.966581333579769e-09,5.7546611207498877e-11
12.524910322837783,6.68923288698093e-09,1.3725518818759634e-09,5.1306897374989486e-09,1.9587676753826367e-09,5.968554212806803e-11
12.534874451972897,6.655559968269683e-09,1.3614630498347786e-09,5.150201781539117e-09,1.960217166255811e-09,5.7995321509274295e-11
12.54483858110801,6.671519731821876e-09,1.3652932442671902e-09,5.111622184507502e-09,1.9678438389735063e-09,5.742467165983876e-11
12.554802710243125,6.6516559007701e-09,1.363161331472113e-09,5.108080867534952e-09,1.9532718047387204e-09,5.771010327936145e-11
12.564766839378239,6.628278882339703e-09,1.3612026871267439e-09,5.108406964844103e-09,1.949759552115941e-09,5.755133552212142e-11
12.574730968513352,6.632678311726862e-09,1.3626329878337029e-09,5.0873606956110015e-09,1.949993585475689e-09,5.73219100459087e-11
12.584695097648465,6.624007117096688e-09,1.3615486873639643e-09,5.090505005118551e-09,1.948855361323182e-09,5.833697740341672e-11
12.594659226783579,6.611978861210177e-09,1.3611470512978736e-09,5.091277324296805e-09,1.9475017059929763e-09,5.683414714010755e-11
12.604623355918692,6.594843607674913e-09,1.3490621750838684e-09,5.082330433012044e-09,1.939336552120916e-09,5.705717241434398e-11
12.614587485053805,6.596158771527028e-09,1.3512637589450895e-09,5.076771297017289e-09,1.9387244286670652e-09,5.691493908664943e-11
12.62455161418892,6.572005033391573e-09,1.3527923332772005e-09,5.080090522828726e-09,1.9371396000952805e-09,5.815862406840462e-11
12.634515743324034,6.5699047162076906e-09,1.3527069780622837e-09,5.06876377061285e-09,1.9359521874766936e-09,5.766002059882193e-11
12.644479872459147,6.577317503115068e-09,1.3482330431827957e-09,5.057365373036997e-09,1.929128054420716e-09,5.679353905197031e-11
12.65444400159426,6.549653420633785e-09,1.3467533389263236e-09,5.052150062520272e-09,1.925974678361696e-09,5.661493148509226e-11
12.664408130729374,6.538867101269789e-09,1.3444584132398265e-09,5.030373375192378e-09,1.9269592618840678e-09,5.6688192554376864e-11
12.674372259864487,6.538021409475538e-09,1.3425711532344514e-09,5.041042067222069e-09,1.9247029182550976e-09,5.6206190023545454e-11
12.6843363889996,6.521915724528284e-09,1.3371964391955604e-09,5.025693772003614e-09,1.922921671295142e-09,5.6939102460021955e-11
12.694300518134714,6.516532393560013e-09,1.335278310174563e-09,5.01764880965554e-09,1.9191361953543375e-09,5.628803356856328e-11
12.704264647269829,6.494082430035709e-09,1.3356937381027369e-09,5.0088930394694666e-09,1.9153706595778126e-09,5.676242395858362e-11
12.714228776404942,6.512756263933887e-09,1.3296512118094769e-09,5.003694912121815e-09,1.911565683284608e-09,5.6336121960822187e-11
12.724192905540056,6.483872428946146e-09,1.3317182480130372e-09,4.9894736343955046e-09,1.9044329384433624e-09,5.6902771563101724e-11
12.73415703467517,6.468725118297488e-09,1.3264209220340324e-09,4.99818296600536e-09,1.9040177298484674e-09,5.635420336847737e-11
12.744121163810282,6.477140456108903e-09,1.3264240903035905e-09,4.9710192532565735e-09,1.9075454523042343e-09,5.609733971013318e-11
12.754085292945396,6.445835196363786e-09,1.322841014961741e-09,4.9679823872266335e-09,1.8987184250890594e-09,5.578889135567251e-11
12.76404942208051,6.447936416991066e-09,1.3236355696251798e-09,4.963179495112114e-09,1.89603577158297e-09,5.562345711004684e-11
12.774013551215624,6.439755007906233e-09,1.3223198838858446e-09,4.947241699943767e-09,1.8938141028396053e-09,5.5513391976018073e-11
12.783977680350738,6.438817074595919e-09,1.3228477053515923e-09,4.947300402528439e-09,1.892871213341212e-09,5.6550858090382994e-11
12.793941809485851,6.420172487523169e-09,1.320789603387061e-09,4.945836629628244e-09,1.891931581297231e-09,5.513578943304538e-11
12.803905938620964,6.399849984674072e-09,1.3124190851354689e-09,4.93974857410943e-09,1.886251009470236e-09,5.542814121082451e-11
12.813870067756078,6.402640284529556e-09,1.3131458481414766e-09,4.935020601809905e-09,1.883792953057018e-09,5.5437980520248475e-11
12.823834196891191,6.381999292500448e-09,1.3116565602435298e-09,4.933221907451858e-09,1.8828784457215815e-09,5.6246717003494384e-11
12.833798326026304,6.384792180209408e-09,1.3125871596597133e-09,4.921451329320338e-09,1.8805089812931142e-09,5.5537722339529944e-11
12.843762455161418,6.3772504329910765e-09,1.3104831300397314e-09,4.9154526883037555e-09,1.875321736161348e-09,5.5048183615978006e-11
12.853726584296533,6.369502978697731e-09,1.3081755690454599e-09,4.907882830057309e-09,1.87240667843099e-09,5.477639868078309e-11
12.863690713431646,6.35165803046557e-09,1.3054226268094775e-09,4.89314081627613e-09,1.871655648372916e-09,5.495839277013565e-11
12.87365484256676,6.347924075754731e-09,1.3039471786760888e-09,4.897757806520922e-09,1.8697018050442533e-09,5.4957838945840204e-11
12.883618971701873,6.329657247064242e-09,1.3010627271815084e-09,4.885505154386036e-09,1.869967629001276e-09,5.529593169989625e-11
12.893583100836986,6.3388746488620066e-09,1.2993530952419089e-09,4.8775069591809635e-09,1.8647945857273124e-09,5.495136716796915e-11
12.9035472299721,6.3189164891502094e-09,1.2990934147602912e-09,4.869706820376149e-09,1.8608081949643355e-09,5.4893371205019524e-11
12.913511359107213,6.323215942483929e-09,1.2947964260028364e-09,4.86598642086894e-09,1.8575882662899816e-09,5.4561900811957415e-11
12.923475488242328,6.300260434668513e-09,1.2941180579484208e-09,4.854304182032457e-09,1.8530227387819386e-09,5.5019072270843e-11
12.933439617377442,6.2896279202428e-09,1.2904499489878047e-09,4.858412153138887e-09,1.850793991809347e-09,5.467654006517164e-11
12.943403746512555,6.291798948875678e-09,1.2890977131994533e-09,4.838365726329906e-09,1.8526831012496069e-09,5.4442942036921226e-11
12.953367875647668,6.269497616954954e-09,1.2868094003028038e-09,4.8348548726590206e-09,1.8477852685980903e-09,5.4090013748957934e-11
12.963332004782782,6.2681391702663146e-09,1.2872390762518488e-09,4.8257673438228914e-09,1.8444844570889465e-09,5.39271708274394e-11
12.973296133917895,6.263020907654031e-09,1.2848374493210008e-09,4.813339254816244e-09,1.843183065701831e-09,5.383838669036077e-11
12.983260263053008,6.254968367744332e-09,1.28473883299424e-09,4.814958786397077e-09,1.840427717476319e-09,5.457501318423955e-11
12.993224392188122,6.245206336836553e-09,1.2849978357136037e-09,4.809141582194893e-09,1.8392018457741714e-09,5.382575603919177e-11
13.003188521323237,6.228457307908222e-09,1.278254808050803e-09,4.802454349045049e-09,1.8334897198433697e-09,5.377353684314238e-11
13.01315265045835,6.224714022880263e-09,1.2768976199029214e-09,4.798517543196933e-09,1.8310003676099553e-09,5.379221189975089e-11
13.023116779593463,6.208907205307421e-09,1.2758255488779772e-09,4.7932956825323876e-09,1.8319282647509193e-09,5.413003281369531e-11
13.033080908728577,6.2091605239593256e-09,1.2757134622781704e-09,4.784956490204559e-09,1.8288450615406411e-09,5.3874139094402254e-11
13.04304503786369,6.200954827832352e-09,1.2743275940331996e-09,4.781572249092213e-09,1.8236431131280564e-09,5.3566928150262424e-11
13.053009166998804,6.192074896050679e-09,1.2714472524106514e-09,4.7750568755816876e-09,1.8207025641254586e-09,5.332871061194216e-11
13.062973296133917,6.180202850233357e-09,1.270107715231265e-09,4.763543239609592e-09,1.8207254523374424e-09,5.334894983974819e-11
13.072937425269032,6.174376148643061e-09,1.2673575691987455e-09,4.76288617855997e-09,1.8187721389828163e-09,5.3222795342495105e-11
13.082901554404145,6.1597736675900256e-09,1.2656374029944296e-09,4.752679679387297e-09,1.8180643404083531e-09,5.359541261739514e-11
13.092865683539259,6.165618270921694e-09,1.2637182759583445e-09,4.747419011686536e-09,1.8139673453044452e-09,5.3289508233763184e-11
13.102829812674372,6.150914606432559e-09,1.2639044859190686e-09,4.741766023643348e-09,1.8099751042965658e-09,5.3459696239957516e-11
13.112793941809485,6.148119515742142e-09,1.2594945182523273e-09,4.7339522061262874e-09,1.8100249709125276e-09,5.306949294113028e-11
13.122758070944599,6.130984518801358e-09,1.2601234061352152e-09,4.723737271331928e-09,1.8035311575115815e-09,5.337891538278999e-11
13.132722200079712,6.121440210774059e-09,1.2565653904578017e-09,4.7274082703876035e-09,1.8011282310596437e-09,5.315948995057335e-11
13.142686329214825,6.119058137633741e-09,1.2555549741677209e-09,4.709535588673586e-09,1.8025172473731933e-09,5.292274908487316e-11
13.15265045834994,6.1028739025882726e-09,1.25256323902923e-09,4.706927012945255e-09,1.7997376753588884e-09,5.259347483525661e-11
13.162614587485054,6.0994096269880335e-09,1.252336108295544e-09,4.697140361267196e-09,1.7958302901531436e-09,5.24780302516283e-11
13.172578716620167,6.098024242305255e-09,1.2505268670237032e-09,4.686718108683178e-09,1.7942241656973135e-09,5.2398369470257015e-11
13.18254284575528,6.08800492408306e-09,1.2488690311018495e-09,4.686952115373111e-09,1.790813143812923e-09,5.29549936605065e-11
13.192506974890394,6.080358398133302e-09,1.2500996150960995e-09,4.68183582745284e-09,1.7896577707007642e-09,5.256507408834503e-11
13.202471104025507,6.064546867390199e-09,1.2451079793630698e-09,4.6741000119471e-09,1.7864268728744604e-09,5.236190150916499e-11
13.21243523316062,6.05730708671215e-09,1.2423059771959689e-09,4.672534661356736e-09,1.7823536977152013e-09,5.234356828728871e-11
13.222399362295736,6.0485345999089644e-09,1.242208817664177e-09,4.6664766154226e-09,1.7834677389528467e-09,5.2453679777849313e-11
13.23236349143085,6.04554176379822e-09,1.2412001418918514e-09,4.6575351217088946e-09,1.7810968880845878e-09,5.226997591402506e-11
13.242327620565963,6.033873103859062e-09,1.2403601179880304e-09,4.654136561614534e-09,1.776949045597528e-09,5.215873619815976e-11
13.252291749701076,6.029759579982614e-09,1.2382729713912267e-09,4.648014312358749e-09,1.7733830125084487e-09,5.1996181743397046e-11
13.26225587883619,6.018950874392805e-09,1.2367431702154051e-09,4.639125802855686e-09,1.7718733677346682e-09,5.203185012482919e-11
13.272220007971303,6.0109160855199624e-09,1.2340347115335128e-09,4.6357911381215455e-09,1.770332492348234e-09,5.184068270084037e-11
13.282184137106416,6.000563170954312e-09,1.2325455448197885e-09,4.62645873780989e-09,1.770433773475191e-09,5.204609524128968e-11
13.29214826624153,6.003037756987809e-09,1.231634374118692e-09,4.622884906072044e-09,1.7664363907830462e-09,5.181200319294916e-11
13.302112395376644,5.99099615489432e-09,1.2300037934684136e-09,4.6179182344790146e-09,1.7629106505978486e-09,5.185953969010827e-11
13.312076524511758,5.9839534103810365e-09,1.2272587671328806e-09,4.61073927188612e-09,1.7616397519943654e-09,5.1491319874965363e-11
13.322040653646871,5.970962365374335e-09,1.2262105252953434e-09,4.602656746273568e-09,1.7560713959116474e-09,5.1741457363882026e-11
13.332004782781985,5.963559296937156e-09,1.2235319630733363e-09,4.602391370566754e-09,1.753769040821784e-09,5.1794581296026406e-11
13.341968911917098,5.962468029739462e-09,1.2219456354284994e-09,4.588174290294208e-09,1.7554890310645845e-09,5.150250794891736e-11
13.351933041052211,5.946195431135244e-09,1.220212935310902e-09,4.585462840498761e-09,1.7524681050641336e-09,5.1213990819868e-11
13.361897170187325,5.9418680067914015e-09,1.2202049738152531e-09,4.574840764723903e-09,1.7490411787858435e-09,5.1103547894261557e-11
13.37186129932244,5.9407012272051315e-09,1.218002256481119e-09,4.567760553687887e-09,1.7479777333030296e-09,5.107247249227771e-11
13.381825428457553,5.926916955524262e-09,1.216239794816992e-09,4.566761993617354e-09,1.7446628248066553e-09,5.1632846194732387e-11
13.391789557592666,5.921780676444546e-09,1.2167431739481593e-09,4.559798814680826e-09,1.7435462250600495e-09,5.109538032562889e-11
13.40175368672778,5.909248220841728e-09,1.213355587675278e-09,4.554015067482405e-09,1.7399212898054948e-09,5.085401419659028e-11
13.411717815862893,5.901580202068917e-09,1.2106665663100637e-09,4.551891503608672e-09,1.7376330687147948e-09,5.078927211420136e-11
13.421681944998006,5.897404159168432e-09,1.209623833368459e-09,4.543807735280513e-09,1.7370841517037243e-09,5.112520162322089e-11
13.43164607413312,5.88884136817764e-09,1.2091666280859723e-09,4.53707816597641e-09,1.734710550752218e-09,5.083565631151718e-11
13.441610203268233,5.879117286940989e-09,1.207909616728842e-09,4.534930599477106e-09,1.731627939935516e-09,5.082426734840524e-11
13.451574332403348,5.874541509739743e-09,1.2063252215204838e-09,4.527846178456664e-09,1.7276328169159465e-09,5.077091418698825e-11
13.461538461538462,5.865093545204884e-09,1.2042520146697848e-09,4.519625154188521e-09,1.7265267227817452e-09,5.064651475067145e-11
13.471502590673575,5.8572096796497735e-09,1.203082368081572e-09,4.517431960943113e-09,1.7237061700094366e-09,5.058223540683334e-11
13.481466719808688,5.851092169985912e-09,1.2013844834073912e-09,4.509460061573256e-09,1.7245045902301262e-09,5.0529443165001905e-11
13.491430848943802,5.850858135883081e-09,1.1999004327636698e-09,4.505898622015699e-09,1.7209529851760998e-09,5.054472935014065e-11
13.501394978078915,5.838101826313906e-09,1.1981411010204922e-09,4.498099491958919e-09,1.718852072000698e-09,5.06683797022027e-11
13.511359107214028,5.829858057249512e-09,1.1965959167549117e-09,4.49363072585848e-09,1.7171221436647308e-09,5.05071584960153e-11
13.521323236349144,5.820824140361414e-09,1.1950130440207528e-09,4.4859457618928535e-09,1.7117211197791548e-09,5.0482016450627244e-11
13.531287365484257,5.812785151406484e-09,1.1922814852380047e-09,4.487101189127498e-09,1.7097492746300093e-09,5.029293254405966e-11
13.54125149461937,5.8115321704828e-09,1.1919083583704257e-09,4.474850660852335e-09,1.710270281566595e-09,5.0130756854950664e-11
13.551215623754484,5.7957909599377675e-09,1.188953011679454e-09,4.471465156978468e-09,1.7077301023955673e-09,5.003915896237674e-11
13.561179752889597,5.7935514181418325e-09,1.1900578388766166e-09,4.4602851144595685e-09,1.704610651979905e-09,4.991540374515434e-11
13.57114388202471,5.787509562372343e-09,1.1883280169198528e-09,4.455270440208438e-09,1.7031232040826682e-09,4.987178524012956e-11
13.581108011159824,5.780269342208827e-09,1.184598364183718e-09,4.454251235964496e-09,1.7009609258642894e-09,5.036654058280496e-11
13.591072140294937,5.776715889290527e-09,1.1867756253402115e-09,4.445878888944792e-09,1.699751034384621e-09,4.991895441491492e-11
13.601036269430052,5.762451477164124e-09,1.1824511721162457e-09,4.4404544177209314e-09,1.6969864422196286e-09,4.959558770501354e-11
13.611000398565166,5.754431892460098e-09,1.1809412281714268e-09,4.437248595378707e-09,1.6936729095004401e-09,4.967323525141655e-11
13.620964527700279,5.749928231703866e-09,1.1798688141550385e-09,4.428811037766056e-09,1.6931218308343838e-09,4.965642981623091e-11
13.630928656835392,5.741356134878794e-09,1.1785322609311384e-09,4.424604586134707e-09,1.6920787938076948e-09,4.9698949889355425e-11
13.640892785970506,5.733886012799576e-09,1.1780734937228232e-09,4.421684587474994e-09,1.6876273776044922e-09,4.973179904348795e-11
13.650856915105619,5.73123314369592e-09,1.176491870938597e-09,4.414492406044177e-09,1.6841269021273455e-09,4.956208398170634e-11
13.660821044240732,5.721446732717067e-09,1.1743285565906165e-09,4.408165620930685e-09,1.6842412892530531e-09,4.950288801400357e-11
13.670785173375847,5.7126125040330516e-09,1.1732167815825429e-09,4.404909565632274e-09,1.6823611658061534e-09,4.929095431448797e-11
13.68074930251096,5.7070905256208244e-09,1.171678205531672e-09,4.396747205434069e-09,1.6821945082379514e-09,4.946496674453419e-11
13.690713431646074,5.705956529430417e-09,1.1708987025852202e-09,4.394242975419833e-09,1.6791128642110933e-09,4.924847520347196e-11
13.700677560781187,5.696132860908658e-09,1.1690138258842737e-09,4.388879380942576e-09,1.6766025770767918e-09,4.921068722151245e-11
13.7106416899163,5.686439715759741e-09,1.1672180828643527e-09,4.38279517153014e-09,1.676345036862057e-09,4.917620735555382e-11
13.720605819051414,5.678853749249097e-09,1.165828661933464e-09,4.377095787361859e-09,1.6716013716331304e-09,4.914972734167054e-11
13.730569948186528,5.672224236642584e-09,1.1638828202412396e-09,4.374110515192003e-09,1.6693197002201244e-09,4.906757357675072e-11
13.740534077321641,5.6679208698815345e-09,1.1629745915856915e-09,4.365043832515571e-09,1.668974155374803e-09,4.9039889754784964e-11
13.750498206456756,5.655997380590647e-09,1.1606489106613495e-09,4.361899094905325e-09,1.6669285965126803e-09,4.882341322867887e-11
13.76046233559187,5.651675638094073e-09,1.1612467509578147e-09,4.352711214191002e-09,1.663499926435142e-09,4.885692771264349e-11
13.770426464726983,5.646908589951875e-09,1.1591174416666916e-09,4.348774845504815e-09,1.6623955559762031e-09,4.8778251622558453e-11
13.780390593862096,5.640273114722399e-09,1.1564655854456691e-09,4.344497858116538e-09,1.659495662049713e-09,4.891810905424981e-11
13.79035472299721,5.634774742357716e-09,1.1577677041704055e-09,4.336536088763011e-09,1.6583385350333326e-09,4.852803525157209e-11
13.800318852132323,5.625365200391344e-09,1.1545412287743927e-09,4.332472666384088e-09,1.6559327794670964e-09,4.849520886899759e-11
13.810282981267436,5.61757152325117e-09,1.1533814428025491e-09,4.329654910521129e-09,1.6531064514423974e-09,4.856451177860604e-11
13.820247110402551,5.610432672429085e-09,1.1516944045480067e-09,4.320954957042852e-09,1.6521814261009104e-09,4.851243564053253e-11
13.830211239537665,5.603339406989344e-09,1.1493261997008758e-09,4.318920498359255e-09,1.6513924216570728e-09,4.855994433107182e-11
13.840175368672778,5.595361170041395e-09,1.1488847426031426e-09,4.313849745747886e-09,1.6479254955892256e-09,4.853938762611218e-11
13.850139497807891,5.593058062474513e-09,1.1485750290857282e-09,4.308968824371177e-09,1.6447264846652743e-09,4.8353470198173766e-11
13.860103626943005,5.5838965650268375e-09,1.1459213629680315e-09,4.3029287277069855e-09,1.643775639114286e-09,4.8154479949111414e-11
13.870067756078118,5.576437841899382e-09,1.1452996326808836e-09,4.2990827765735114e-09,1.641565936388329e-09,4.828724932591241e-11
13.880031885213231,5.572615071673813e-09,1.1437607516969633e-09,4.293868442589951e-09,1.6417749942200099e-09,4.814889891680316e-11
13.889996014348347,5.569420454644199e-09,1.1423800229207638e-09,4.289181941398031e-09,1.6384350443887592e-09,4.8282837908422715e-11
13.89996014348346,5.561984551170297e-09,1.1414173974901706e-09,4.28437807647098e-09,1.6367576890818402e-09,4.8190865336682516e-11
13.909924272618573,5.551166106626482e-09,1.1392066721526413e-09,4.279006258931159e-09,1.6360817279801218e-09,4.8006677529883084e-11
13.919888401753687,5.5446848719544015e-09,1.1381985158412828e-09,4.2745464822366715e-09,1.6317497506970459e-09,4.8072513875473024e-11
13.9298525308888,5.537764789766519e-09,1.136776283325169e-09,4.271968957684491e-09,1.6287885383699656e-09,4.792812364073276e-11
13.939816660023913,5.533534666812349e-09,1.1359801327519348e-09,4.262170518981421e-09,1.6296015761803796e-09,4.7887739530548846e-11
13.949780789159027,5.5237317322209414e-09,1.1334590044799581e-09,4.2589680950703965e-09,1.6269808925030844e-09,4.7755759515610924e-11
13.95974491829414,5.5192234522338175e-09,1.1334013768071736e-09,4.250020401218956e-09,1.623896405916826e-09,4.756821765555367e-11
13.969709047429255,5.514000461753388e-09,1.1323849693308146e-09,4.247625038238348e-09,1.6235968474590628e-09,4.757980846591152e-11
13.979673176564368,5.506415652104532e-09,1.128522322723232e-09,4.242217107620427e-09,1.6204618151756364e-09,4.780679078448996e-11
13.989637305699482,5.502096309779482e-09,1.1295342708382954e-09,4.236405362466261e-09,1.6193327137967804e-09,4.741197806759e-11
13.999601434834595,5.491951071331227e-09,1.1277209070260541e-09,4.231545017034577e-09,1.617269847712532e-09,4.750901330067801e-11
14.009565563969709,5.487321147791332e-09,1.1272414396779063e-09,4.228173727166478e-09,1.613736761208878e-09,4.7520462740259585e-11
14.019529693104822,5.480521596174374e-09,1.1251393874615077e-09,4.220939745639542e-09,1.6135243228868122e-09,4.7552644294543954e-11
14.029493822239935,5.473487025162073e-09,1.1232168580622002e-09,4.2172598180012574e-09,1.6118616053699812e-09,4.7507487700220023e-11
14.03945795137505,5.465455096155766e-09,1.1230824343364851e-09,4.2143810721052666e-09,1.6084874908893133e-09,4.736132787299123e-11
14.049422080510164,5.463082862630004e-09,1.1211158618984909e-09,4.2076056169212355e-09,1.6074249412392633e-09,4.7160555342398024e-11
14.059386209645277,5.453574112506802e-09,1.1198016770692538e-09,4.20313145889337e-09,1.6059187095377293e-09,4.7111988988442565e-11
14.06935033878039,5.447245423395354e-09,1.1194385956542284e-09,4.199305098055496e-09,1.6042675106739143e-09,4.702252756853231e-11
14.079314467915504,5.442679658018379e-09,1.1170008581749834e-09,4.193641216334161e-09,1.6030802235072877e-09,4.7032358227822616e-11
14.089278597050617,5.437566880047771e-09,1.116284034511819e-09,4.190278856108878e-09,1.60142798182319e-09,4.708240719818709e-11
14.09924272618573,5.433809087890292e-09,1.1148416425876411e-09,4.185963574800481e-09,1.5984710958753765e-09,4.7033312151236653e-11
14.109206855320844,5.4233398757491936e-09,1.1137247932611281e-09,4.1806089787574756e-09,1.5983563090158054e-09,4.695080945685026e-11
14.119170984455959,5.417272252425431e-09,1.1112744368070613e-09,4.1758806818464425e-09,1.5941408684021232e-09,4.6938713943891876e-11
14.129135113591072,5.411881603621395e-09,1.1110631253758602e-09,4.1733772715083e-09,1.592065967015418e-09,4.695358936598437e-11
14.139099242726186,5.4088964701639054e-09,1.1107357320328543e-09,4.16609716951334e-09,1.5918139952633017e-09,4.6963648936429805e-11
14.149063371861299,5.397604515858225e-09,1.1070903884515252e-09,4.161969459678249e-09,1.5891082120263226e-09,4.6751195943853435e-11
14.159027500996412,5.391898912102105e-09,1.1079039257603912e-09,4.153516516869116e-09,1.5880181001134287e-09,4.6660620144215495e-11
14.168991630131526,5.386890968864354e-09,1.1062308913550526e-09,4.150944278974088e-09,1.586249972710451e-09,4.639339928295525e-11
14.178955759266639,5.3828159339942e-09,1.103648505793859e-09,4.144769171362765e-09,1.5835883163824872e-09,4.673907854078267e-11
14.188919888401754,5.376604128189568e-09,1.1044515549195766e-09,4.141543961805998e-09,1.582228569585469e-09,4.642357475399757e-11
14.198884017536868,5.368889182413701e-09,1.1020016978692721e-09,4.135649078858238e-09,1.581951337552964e-09,4.6296706636266445e-11
14.208848146671981,5.362881234800281e-09,1.10191614736976e-09,4.132285509398267e-09,1.5777064336084864e-09,4.651021811134656e-11
14.218812275807094,5.356827622117246e-09,1.099819840976106e-09,4.12490487720669e-09,1.5760382521601093e-09,4.650825921863865e-11
14.228776404942208,5.35142413537958e-09,1.0972371662197195e-09,4.1216458875771725e-09,1.575405480481679e-09,4.636236103165295e-11
14.238740534077321,5.343196548883158e-09,1.0972850618100033e-09,4.11830699439344e-09,1.572812567132725e-09,4.614515135118547e-11
14.248704663212434,5.339337336185807e-09,1.096312466840408e-09,4.113849193801561e-09,1.5712375900890574e-09,4.616205642282943e-11
14.258668792347548,5.331139312733818e-09,1.0937116063020383e-09,4.109465074726592e-09,1.5702172986897173e-09,4.628570915321122e-11
14.268632921482663,5.324406798464173e-09,1.093197268247106e-09,4.105626855860338e-09,1.5680490966040777e-09,4.623865518680944e-11
14.278597050617776,5.322192314078207e-09,1.0919488060276297e-09,4.099615088928364e-09,1.5677316365518184e-09,4.605839398128854e-11
14.28856117975289,5.3159009460171635e-09,1.0909698636877242e-09,4.095305571242294e-09,1.5642249057515689e-09,4.596903970514376e-11
14.298525308888003,5.311524278716407e-09,1.090045483742928e-09,4.091496647440734e-09,1.5620457994578273e-09,4.5901396774051043e-11
14.308489438023116,5.3007630239516345e-09,1.088545701815258e-09,4.086796894413343e-09,1.5622878538660727e-09,4.584719329760859e-11
14.31845356715823,5.296707868649488e-09,1.0875135087814736e-09,4.083080545816647e-09,1.5584357733242478e-09,4.5923116522510383e-11
14.328417696293343,5.2913100770673725e-09,1.0864598837178405e-09,4.080050344895219e-09,1.5558988803852717e-09,4.584438938493418e-11
14.338381825428458,5.2872724570321424e-09,1.086298204047583e-09,4.073326311767252e-09,1.5562371117401938e-09,4.574805320919127e-11
14.348345954563571,5.279414772148556e-09,1.0827504322547166e-09,4.069084529864406e-09,1.5545229838417855e-09,4.567375193599136e-11
14.358310083698685,5.271875899480269e-09,1.0831707635321147e-09,4.06272442306412e-09,1.5517277170741424e-09,4.560084516855955e-11
14.368274212833798,5.26945461980207e-09,1.0813340530660488e-09,4.05970467377583e-09,1.5515185414000941e-09,4.533541317610828e-11
14.378238341968911,5.263225346715597e-09,1.0800008073313103e-09,4.05581827276115e-09,1.5494939570076626e-09,4.556448580484249e-11
14.388202471104025,5.256560818589219e-09,1.079835567081899e-09,4.049457402337843e-09,1.5470932377170157e-09,4.544234826981706e-11
14.398166600239138,5.250475500360532e-09,1.0773929340425422e-09,4.045550037252874e-09,1.5465154098882324e-09,4.5390471812075705e-11
14.408130729374252,5.24713558334693e-09,1.0776103124167933e-09,4.041554272150095e-09,1.5432858967213537e-09,4.5551198127314593e-11
14.418094858509367,5.238249749324522e-09,1.0753998531595712e-09,4.033733879957345e-09,1.5421428729528871e-09,4.544614227213056e-11
14.42805898764448,5.2342420974043306e-09,1.073662775589917e-09,4.0327021254399015e-09,1.5411096843105826e-09,4.526563480455468e-11
14.438023116779593,5.227281776308339e-09,1.0736012688400264e-09,4.027227910811176e-09,1.53782508568553e-09,4.517158425037976e-11
14.447987245914707,5.2220386237294984e-09,1.0719697292179572e-09,4.022943035474048e-09,1.5371498874352967e-09,4.51393470689381e-11
14.45795137504982,5.214694914041469e-09,1.070378767415798e-09,4.019748485072035e-09,1.5349593516702493e-09,4.524699764159645e-11
14.467915504184933,5.207841338191979e-09,1.0699862371173899e-09,4.014922271433648e-09,1.5338134900236476e-09,4.516225890505951e-11
14.477879633320047,5.207504280157369e-09,1.0680644215869751e-09,4.009870678077932e-09,1.5329979331567037e-09,4.5037079181486187e-11
14.487843762455162,5.201898457732112e-09,1.0675378411212405e-09,4.006041636198718e-09,1.5308087908016875e-09,4.4980188855487355e-11
14.497807891590275,5.195120511544263e-09,1.0661554161983402e-09,4.002166169964774e-09,1.529897379055085e-09,4.50712520541945e-11
14.507772020725389,5.187128706318651e-09,1.0648488443394514e-09,4.0000604720446864e-09,1.528881985355051e-09,4.491656761831164e-11
14.517736149860502,5.18246570377873e-09,1.0643609164840374e-09,3.995404155747574e-09,1.5260416928755223e-09,4.495452314081361e-11
14.527700278995615,5.177893544487589e-09,1.0628039534583145e-09,3.990542865517533e-09,1.5238360395347148e-09,4.4824365577916255e-11
14.537664408130729,5.175457936037101e-09,1.0622951311039186e-09,3.985786769736496e-09,1.523215337256662e-09,4.474209471668223e-11
14.547628537265842,5.166835107559219e-09,1.0595627341997291e-09,3.9835308074895245e-09,1.521126243730976e-09,4.4772066794890093e-11
14.557592666400955,5.1598774544714036e-09,1.0603595371168147e-09,3.976246254439364e-09,1.5201538674836008e-09,4.446247368136443e-11
14.56755679553607,5.1558796760215806e-09,1.0589775736783197e-09,3.973185841126309e-09,1.5186191638244607e-09,4.432087524837201e-11
14.577520924671184,5.150066051626237e-09,1.0562905416860875e-09,3.968509424583365e-09,1.5163081144484476e-09,4.4767962783816707e-11
14.587485053806297,5.144377736977016e-09,1.055784083688164e-09,3.964583912596269e-09,1.5142503591118067e-09,4.444547020781664e-11
14.59744918294141,5.139918704713886e-09,1.0546264496095387e-09,3.960608213338635e-09,1.5140466488821782e-09,4.430845061479863e-11
14.607413312076524,5.134520770462035e-09,1.054539099175086e-09,3.95677904148017e-09,1.5109999237100191e-09,4.450665370818051e-11
14.617377441211637,5.128464746768581e-09,1.0532876359891348e-09,3.94895623060103e-09,1.5087838575995517e-09,4.4534282182664095e-11
14.62734157034675,5.124469283832311e-09,1.0508087046315772e-09,3.9480189113064425e-09,1.5082412187082675e-09,4.428929467670346e-11
14.637305699481866,5.115901518304153e-09,1.0507839509928004e-09,3.941270530168791e-09,1.5055697757881771e-09,4.417117631333804e-11
14.64726982861698,5.112863408686396e-09,1.0495114142078278e-09,3.937559758226088e-09,1.5053014353884875e-09,4.429540413989766e-11
14.657233957752092,5.10416600932796e-09,1.0477584995707655e-09,3.9352392231241784e-09,1.5039402132816939e-09,4.4086545828550406e-11
14.667198086887206,5.099137615804968e-09,1.0472401111510318e-09,3.9307591608440855e-09,1.500235880483902e-09,4.411244582966691e-11
14.67716221602232,5.09720335334719e-09,1.0459139868673253e-09,3.92549185982036e-09,1.5012785059868505e-09,4.387084116345903e-11
14.687126345157433,5.094080628308104e-09,1.0450048911980932e-09,3.921744409715511e-09,1.4994506077412554e-09,4.408345352367989e-11
14.697090474292546,5.087819867835475e-09,1.0437147190948709e-09,3.917579974067358e-09,1.4976147856834816e-09,4.3991677471251044e-11
14.70705460342766,5.078732787581153e-09,1.0429699484777256e-09,3.9161518764892495e-09,1.4969081263014936e-09,4.388489897866069e-11
14.717018732562774,5.075847093364028e-09,1.0423046207897117e-09,3.9119320601159495e-09,1.4942459769192142e-09,4.3935276587681574e-11
14.726982861697888,5.0713128021706625e-09,1.0407567206307131e-09,3.907045806887734e-09,1.4918742886536614e-09,4.380948759870549e-11
14.736946990833001,5.0660302142190215e-09,1.0403521670267576e-09,3.903638712804601e-09,1.4903447228348058e-09,4.3816958269577223e-11
14.746911119968114,5.060303589559996e-09,1.0373500245505057e-09,3.900206927120819e-09,1.4901158049390734e-09,4.381600328675769e-11
14.756875249103228,5.05318091377317e-09,1.0387652097929708e-09,3.893875656766983e-09,1.4880897330885419e-09,4.362824636391152e-11
14.766839378238341,5.0507454527210495e-09,1.036609126116773e-09,3.892132627821053e-09,1.4864222621266138e-09,4.3385228958617424e-11
14.776803507373454,5.0447097931751495e-09,1.034411071701568e-09,3.8872849255261156e-09,1.4850756770390299e-09,4.375793936204879e-11
14.78676763650857,5.039159000122945e-09,1.0340175947033505e-09,3.88344903208693e-09,1.4828317227150563e-09,4.35975377231112e-11
14.796731765643683,5.0327918013451075e-09,1.0330668459674485e-09,3.8792412086046465e-09,1.4832288251871187e-09,4.337953493224476e-11
14.806695894778796,5.030221858782925e-09,1.0331027203075902e-09,3.875483260568703e-09,1.4795190844231596e-09,4.345491710333717e-11
14.81666002391391,5.023092931580704e-09,1.0313011328406832e-09,3.86844036873457e-09,1.4788929421818815e-09,4.3591281372882303e-11
14.826624153049023,5.0187812637938165e-09,1.028874686903174e-09,3.867733836908011e-09,1.4768887167059661e-09,4.3396019131065704e-11
14.836588282184136,5.012462604069934e-09,1.0293186491025493e-09,3.861046759202554e-09,1.4761476674304824e-09,4.329541306733994e-11
14.84655241131925,5.00820058980079e-09,1.0279211905349183e-09,3.856687220276532e-09,1.4741126277437449e-09,4.32940847761594e-11
14.856516540454363,5.0006823206803765e-09,1.027164860924917e-09,3.854342404791046e-09,1.4728469079059243e-09,4.321172768875358e-11
14.866480669589478,4.9965548535603685e-09,1.0261270807547418e-09,3.8512824596388e-09,1.4707144723866638e-09,4.3418370051765156e-11
14.876444798724592,4.994593898130773e-09,1.0248577026202408e-09,3.84679561712822e-09,1.4711785929957537e-09,4.31223010225085e-11
14.886408927859705,4.989059088796034e-09,1.023735410417883e-09,3.8425143125142235e-09,1.468551090606595e-09,4.3060142663955204e-11
14.896373056994818,4.983656448590057e-09,1.0222657389497963e-09,3.838720211903948e-09,1.467654820480943e-09,4.324554061023934e-11
14.906337186129932,4.9777488726965565e-09,1.0225088442006393e-09,3.836854136378629e-09,1.4658062144526183e-09,4.2995220797854126e-11
14.916301315265045,4.973196305442983e-09,1.0209836586462698e-09,3.831912307776594e-09,1.4645897536753615e-09,4.3105795321353784e-11
14.926265444400158,4.968376514445001e-09,1.0192768021653817e-09,3.828572840423069e-09,1.4622631310343912e-09,4.2971033982172206e-11
14.936229573535273,4.964198404984345e-09,1.0197320555872667e-09,3.825225065354415e-09,1.460854128094766e-09,4.282802719559839e-11
14.946193702670387,4.958075968351315e-09,1.0168268429938256e-09,3.822548187463963e-09,1.4601567870792968e-09,4.286862850715328e-11
14.9561578318055,4.952432970791978e-09,1.0176742215283471e-09,3.816214358802466e-09,1.458266472500629e-09,4.2766083411107716e-11
14.966121960940614,4.94924294418817e-09,1.016591450444058e-09,3.8141811900870495e-09,1.4569264849823213e-09,4.2753437586258955e-11
14.976086090075727,4.943339307250286e-09,1.0151985246202514e-09,3.810500167553274e-09,1.455548805298106e-09,4.289527546323239e-11
14.98605021921084,4.938264268037556e-09,1.013090779199643e-09,3.806353317570314e-09,1.4539557572347697e-09,4.274076694275051e-11
14.996014348345954,4.932672412999873e-09,1.0128739974371059e-09,3.801824286624403e-09,1.4532238319227292e-09,4.259445556278568e-11
15.005978477481067,4.928731288565438e-09,1.0119456615024254e-09,3.797588376736155e-09,1.4514252378274251e-09,4.2729819507505365e-11
15.015942606616182,4.923503756008984e-09,1.0102730895921784e-09,3.792342073464287e-09,1.4497285644134634e-09,4.266773546818694e-11
15.025906735751295,4.920304675444359e-09,1.0085346952754951e-09,3.789817652839892e-09,1.4477902793739658e-09,4.262158349127393e-11
15.035870864886409,4.912389638087935e-09,1.0088723878663868e-09,3.7854438480394865e-09,1.446269736946399e-09,4.258903052150269e-11
15.045834994021522,4.909902515486669e-09,1.0082225430790485e-09,3.782809271051337e-09,1.4452469805410503e-09,4.23857984077573e-11
15.055799123156635,4.9039080460637015e-09,1.0067511065296275e-09,3.7796738447725734e-09,1.4431442884744928e-09,4.233391729903231e-11
15.065763252291749,4.897647640639542e-09,1.00611471067378e-09,3.776144519426745e-09,1.4417045254769045e-09,4.252801642725998e-11
15.075727381426862,4.897389784432542e-09,1.0044949025201615e-09,3.770190992004159e-09,1.4418774546970653e-09,4.22293637179953e-11
15.085691510561977,4.89213381355635e-09,1.0039806322860729e-09,3.768094950068972e-09,1.4397955636698395e-09,4.227156658034482e-11
15.09565563969709,4.885101214001282e-09,1.0030748105363373e-09,3.7636643900506405e-09,1.439261659311719e-09,4.239950428573471e-11
15.105619768832204,4.879355748891942e-09,1.0018039734591704e-09,3.760728802455465e-09,1.4380397182753453e-09,4.2334589145125766e-11
15.115583897967317,4.876638764935337e-09,1.0010097076568908e-09,3.757123830381731e-09,1.4352925251062595e-09,4.232632342217342e-11
15.12554802710243,4.872948544797563e-09,9.995653111405573e-10,3.753366592627709e-09,1.4341421751809888e-09,4.2220403020685116e-11
15.135512156237544,4.8668501286817855e-09,9.996767507361217e-10,3.7509021055106344e-09,1.4331611797450066e-09,4.206375214410513e-11
15.145476285372657,4.862831111513701e-09,9.974752408608076e-10,3.7491700417516385e-09,1.4319686847680253e-09,4.199788745706008e-11
15.15544041450777,4.856152924144832e-09,9.975938545324502e-10,3.742640611831592e-09,1.4298674115125403e-09,4.199408288578069e-11
15.165404543642886,4.8552398016066575e-09,9.962074848980186e-10,3.740691129146262e-09,1.4286110239024815e-09,4.182393617552864e-11
15.175368672778,4.847363310881923e-09,9.95167498074867e-10,3.7368795223848965e-09,1.4270226670121781e-09,4.204900290494308e-11
15.185332801913113,4.8430673078175176e-09,9.935514917196197e-10,3.733306916694984e-09,1.426074857354868e-09,4.1926604339605574e-11
15.195296931048226,4.840234473470105e-09,9.933051430370472e-10,3.728349254134613e-09,1.4248703385550293e-09,4.173129101546772e-11
15.20526106018334,4.832683130704305e-09,9.927086953233441e-10,3.725742025620747e-09,1.4234235924758511e-09,4.183767671804019e-11
15.215225189318453,4.828978179769939e-09,9.918961846540085e-10,3.721016742760407e-09,1.4217279074863137e-09,4.188012619851356e-11
15.225189318453566,4.824629149204175e-09,9.891382666304398e-10,3.7181458895155812e-09,1.4206197587303722e-09,4.183222511103553e-11
15.235153447588681,4.820038573149757e-09,9.894745456780288e-10,3.7132749055614887e-09,1.4186688893701853e-09,4.174165913611691e-11
15.245117576723795,4.814813036584199e-09,9.898292652409042e-10,3.7104112571031358e-09,1.4177269435434865e-09,4.1670390745875856e-11
15.255081705858908,4.8094847989546986e-09,9.869493069111217e-10,3.7079588839600855e-09,1.4171603723183452e-09,4.160478270442878e-11
15.265045834994021,4.804920465794416e-09,9.865273180910824e-10,3.7028169485469908e-09,1.4149087604515756e-09,4.162610376075276e-11
15.275009964129135,4.804257874058885e-09,9.846049336976522e-10,3.6998642526110194e-09,1.4146680815875595e-09,4.1411553615688224e-11
15.284974093264248,4.799620119896948e-09,9.842138136392988e-10,3.6956684373095727e-09,1.4123909890843938e-09,4.1466950466994764e-11
15.294938222399361,4.7928055052261945e-09,9.837388104703767e-10,3.6927442119166752e-09,1.4110861828585074e-09,4.146930257161255e-11
15.304902351534476,4.786695382105525e-09,9.831310019000326e-10,3.6900875024808466e-09,1.4117213612909655e-09,4.1450914010873774e-11
15.31486648066959,4.78549851030665e-09,9.824620034315232e-10,3.6875841588877243e-09,1.4088548328198915e-09,4.145986231479882e-11
15.324830609804703,4.781028846803629e-09,9.818526152902945e-10,3.6815436068554558e-09,1.407432804992595e-09,4.139979365767996e-11
15.334794738939816,4.775753904734089e-09,9.813674981748112e-10,3.680305932169128e-09,1.4058466885212461e-09,4.132415859976006e-11
15.34475886807493,4.771486538602995e-09,9.783231329809446e-10,3.6797614752707645e-09,1.405644151350705e-09,4.123646492716594e-11
15.354722997210043,4.7663222821185385e-09,9.78742106929674e-10,3.671851176615448e-09,1.4029939819854203e-09,4.126894603695228e-11
15.364687126345157,4.763334737488192e-09,9.774918579482305e-10,3.6706000578990307e-09,1.4018903553267471e-09,4.096575333971236e-11
15.37465125548027,4.757663090372311e-09,9.763798077211181e-10,3.6673209769930793e-09,1.4006709363985786e-09,4.1305849051818496e-11
15.384615384615385,4.753295612694698e-09,9.75626438966069e-10,3.6624119018727176e-09,1.3998183366910024e-09,4.108652388198752e-11
15.394579513750498,4.749933928663802e-09,9.746832168921427e-10,3.660247988186026e-09,1.3983738959913095e-09,4.09797639576584e-11
15.404543642885612,4.7431866933373205e-09,9.741149511302927e-10,3.656230422769892e-09,1.3969594310374953e-09,4.128118295887045e-11
15.414507772020725,4.739473487198937e-09,9.737383871391818e-10,3.652830304376766e-09,1.3952165382734292e-09,4.112972673639728e-11
15.424471901155838,4.73549274718631e-09,9.71509263028671e-10,3.6490209401183575e-09,1.3938248710196598e-09,4.1073542345013424e-11
15.434436030290952,4.7307942738557475e-09,9.710323855595696e-10,3.6454237747878823e-09,1.392917120417013e-09,4.0885579265663886e-11
15.444400159426065,4.727222091759596e-09,9.705617936757139e-10,3.642841895021965e-09,1.3918013636490847e-09,4.087515323051217e-11
15.45436428856118,4.721766189951355e-09,9.69665745405294e-10,3.6406945636004196e-09,1.3906197018320678e-09,4.0671466620673234e-11
15.464328417696294,4.718078778053679e-09,9.684517503427206e-10,3.6365050646986247e-09,1.3882992952612957e-09,4.0877054240232635e-11
15.474292546831407,4.717448637346983e-09,9.675259696514051e-10,3.6317862846922092e-09,1.388114486746098e-09,4.081610112375073e-11
15.48425667596652,4.711152775808748e-09,9.667350825303212e-10,3.6290118906426585e-09,1.3871105099937812e-09,4.080939516433595e-11
15.494220805101634,4.705364870449482e-09,9.655696011812837e-10,3.6257760839888905e-09,1.3858605788873014e-09,4.068684558913654e-11
15.504184934236747,4.701639761373803e-09,9.656269990853862e-10,3.622948426307497e-09,1.385936492151729e-09,4.06786388246704e-11
15.51414906337186,4.697858492900017e-09,9.649112845894072e-10,3.620035882889325e-09,1.383069029976403e-09,4.0773608400458323e-11
15.524113192506974,4.693745824802857e-09,9.63163996392311e-10,3.6152923985731368e-09,1.3821495488731824e-09,4.0597657501125485e-11
15.534077321642089,4.6895754245132555e-09,9.634315133642938e-10,3.613656798624622e-09,1.380717676505143e-09,4.0537327896478655e-11
15.544041450777202,4.686894670335689e-09,9.609358980483686e-10,3.612161425197823e-09,1.3807039527085785e-09,4.05020181022996e-11
15.554005579912316,4.68095035023826e-09,9.615592093376218e-10,3.6064048301787964e-09,1.3783257495106726e-09,4.045185245572924e-11
15.563969709047429,4.677063835680042e-09,9.601791328744507e-10,3.605025270091688e-09,1.377189514376471e-09,4.0361591594327096e-11
15.573933838182542,4.672233573211869e-09,9.59368453356598e-10,3.5997326892060895e-09,1.3760590490711932e-09,4.059085105655375e-11
15.583897967317656,4.66903064957368e-09,9.583327680236983e-10,3.5970517185195617e-09,1.37433237711282e-09,4.029255207046686e-11
15.593862096452769,4.664006861037835e-09,9.571212732167193e-10,3.594228030493759e-09,1.3740134011098385e-09,4.027620270422439e-11
15.603826225587884,4.659306707446131e-09,9.572519204632669e-10,3.590243245412152e-09,1.3725477585196525e-09,4.050686750583315e-11
15.613790354722997,4.656459686415858e-09,9.558773183328585e-10,3.5873606765993633e-09,1.3708397531545981e-09,4.0362945142506576e-11
15.62375448385811,4.650466240351235e-09,9.539914426916558e-10,3.584823637180566e-09,1.3690159790298513e-09,4.026865078163944e-11
15.633718612993224,4.646762579046408e-09,9.537324594736416e-10,3.5824692068833265e-09,1.3684945163018047e-09,4.0293209472266914e-11
15.643682742128338,4.644248146779328e-09,9.537859804256727e-10,3.578664774162628e-09,1.366730777503752e-09,4.012891733082178e-11
15.653646871263451,4.638698426577036e-09,9.522879319416385e-10,3.5761086542705143e-09,1.3656116374872905e-09,4.004490086766668e-11
15.663611000398564,4.633932744381907e-09,9.514027557188202e-10,3.5728076490840305e-09,1.363515605891009e-09,4.0171303534366984e-11
15.673575129533678,4.633495678646194e-09,9.506986312461587e-10,3.5687856020440955e-09,1.3637203406481425e-09,4.006880761903337e-11
15.683539258668793,4.627665624570875e-09,9.499791841203253e-10,3.5654633530309697e-09,1.3623941751322488e-09,4.007059374454859e-11
15.693503387803906,4.622578019362114e-09,9.484564396622373e-10,3.5622353197089484e-09,1.3618538774124938e-09,3.991717182918558e-11
15.70346751693902,4.618576621586151e-09,9.483268478131214e-10,3.55983670805439e-09,1.361281979954377e-09,3.995539312087061e-11
15.713431646074133,4.6160391649048995e-09,9.480332521683232e-10,3.556031530314416e-09,1.3594555757080234e-09,3.995119251106084e-11
15.723395775209246,4.612707116024902e-09,9.466941198621558e-10,3.5508689884335768e-09,1.3591167053181567e-09,3.994466804346722e-11
15.73335990434436,4.6057882683239865e-09,9.464433275694582e-10,3.550973545105342e-09,1.356182991696992e-09,3.991210258323389e-11
15.743324033479473,4.60363391490571e-09,9.440182175914127e-10,3.5482273415282737e-09,1.3550138616216893e-09,3.981191706819372e-11
15.753288162614588,4.599587789387946e-09,9.44525448978644e-10,3.5442621516769095e-09,1.353651560253143e-09,3.971723052370937e-11
15.763252291749701,4.596396365555907e-09,9.437626684262146e-10,3.5420315104070137e-09,1.3526943046129422e-09,3.9612421132140495e-11
15.773216420884815,4.591702878208874e-09,9.421559220583149e-10,3.5377911405378384e-09,1.3515448291313663e-09,3.9833025275478966e-11
15.783180550019928,4.587915860641905e-09,9.415519122783875e-10,3.5343735899565678e-09,1.350397373123557e-09,3.962727865507651e-11
15.793144679155041,4.584792754888554e-09,9.409998675586345e-10,3.531880190869225e-09,1.3496778268436735e-09,3.9561867543617724e-11
15.803108808290155,4.57833784760988e-09,9.401472120286765e-10,3.5281186177020977e-09,1.3481957182733849e-09,3.976704308123427e-11
15.813072937425268,4.577034803265016e-09,9.397480193789566e-10,3.5267192080348633e-09,1.3470922582317861e-09,3.9663850488002525e-11
15.823037066560381,4.572166491132516e-09,9.379253298106488e-10,3.5240551721686075e-09,1.346572741841422e-09,3.961141335420094e-11
15.833001195695497,4.567439794469043e-09,9.370224294862756e-10,3.519885018847949e-09,1.3442166762693115e-09,3.95537810146695e-11
15.84296532483061,4.563773267490807e-09,9.37078891490419e-10,3.5177607985481983e-09,1.3430356931903607e-09,3.938613691595571e-11
15.852929453965723,4.558106089888065e-09,9.357286907540082e-10,3.515273668917681e-09,1.3427925302392862e-09,3.940704053217956e-11
15.862893583100837,4.555601183101578e-09,9.354720046494316e-10,3.511131179389561e-09,1.340245918007737e-09,3.946448953089611e-11
15.87285771223595,4.555993337809416e-09,9.345116967558868e-10,3.508179385597431e-09,1.3404056740710884e-09,3.935624905381975e-11
15.882821841371063,4.548274856886359e-09,9.33237453099697e-10,3.5046672533324493e-09,1.3396236606234305e-09,3.9397161591049806e-11
15.892785970506177,4.544885887532322e-09,9.330408114124825e-10,3.5011789580567327e-09,1.3387850528117604e-09,3.928922035208871e-11
15.902750099641292,4.541076270189614e-09,9.325338241551465e-10,3.4985403873042536e-09,1.3382196634476248e-09,3.920504996349109e-11
15.912714228776405,4.53912860435757e-09,9.319409304119295e-10,3.4952080847992445e-09,1.3363884477284809e-09,3.9283899838437844e-11
15.922678357911519,4.534614997269797e-09,9.305275065381331e-10,3.491383696135765e-09,1.3356279554537865e-09,3.918891301679111e-11
15.932642487046632,4.52915695573012e-09,9.304453443676991e-10,3.490932715036987e-09,1.3332120468314245e-09,3.919848795903846e-11
15.942606616181745,4.527818728699029e-09,9.283442242893193e-10,3.4880037360097362e-09,1.3329904572481202e-09,3.9114022624378043e-11
15.952570745316859,4.523624819606919e-09,9.283518095683077e-10,3.4845993017345207e-09,1.3312334117313207e-09,3.902324205850759e-11
15.962534874451972,4.51930852084607e-09,9.277506706868431e-10,3.4839412711067817e-09,1.3298799459740935e-09,3.900624205286964e-11
15.972499003587085,4.513545674088245e-09,9.272497699508363e-10,3.4794841840822613e-09,1.3286478141616972e-09,3.9142684789698834e-11
15.9824631327222,4.511486012178602e-09,9.258964441569601e-10,3.475760306737399e-09,1.3279571526852025e-09,3.8954254578971614e-11
15.992427261857314,4.508113087106451e-09,9.252096386829411e-10,3.4737339033389375e-09,1.3271574041360046e-09,3.886321127890336e-11
16.002391390992425,4.50319114464698e-09,9.249025349392095e-10,3.4696560521721293e-09,1.3258726630710988e-09,3.9092003072225654e-11
16.01235552012754,4.500693831200222e-09,9.238993191116595e-10,3.468364279329249e-09,1.3243259929094195e-09,3.908168451199226e-11
16.022319649262656,4.495503781889441e-09,9.225664927769664e-10,3.465007510827406e-09,1.3239354303819285e-09,3.890062475039692e-11
16.03228377839777,4.492724952868963e-09,9.213827141502353e-10,3.4613982264182503e-09,1.3222468417111487e-09,3.885500230080075e-11
16.042247907532882,4.489426659423572e-09,9.216586137858362e-10,3.460517628739131e-09,1.3220885416296956e-09,3.88796426607786e-11
16.052212036667996,4.483510049102011e-09,9.201460087446506e-10,3.4572317812283753e-09,1.3205938394841917e-09,3.87454022353655e-11
16.06217616580311,4.482631966615162e-09,9.194883614886551e-10,3.453658978897345e-09,1.3192449282737865e-09,3.87662256972336e-11
16.072140294938222,4.47943098291389e-09,9.18727245824221e-10,3.4506174632738027e-09,1.3184229933684755e-09,3.867688206006712e-11
16.082104424073336,4.473630277798389e-09,9.183369976966972e-10,3.4482324526603966e-09,1.3175546899844542e-09,3.871695852652935e-11
16.09206855320845,4.469734582508389e-09,9.178285943272403e-10,3.4443350422342946e-09,1.3172339481362446e-09,3.87486919944858e-11
16.102032682343562,4.465971323039157e-09,9.175999290766283e-10,3.442803811695602e-09,1.315799004276477e-09,3.866485686276079e-11
16.111996811478676,4.464889473673122e-09,9.166584217725226e-10,3.4366844672333592e-09,1.3145334182679973e-09,3.86793984150889e-11
16.12196094061379,4.461087336401849e-09,9.158723171883589e-10,3.434197244318297e-09,1.314531104907172e-09,3.863781338382787e-11
16.131925069748903,4.45658054841371e-09,9.15769523105645e-10,3.4346690714778838e-09,1.3118331521913253e-09,3.8504250696971276e-11
16.141889198884016,4.454235093420303e-09,9.140154338047012e-10,3.4321947070984167e-09,1.3117578020084693e-09,3.861104066436867e-11
16.15185332801913,4.449397449212639e-09,9.136418633242281e-10,3.428627411682898e-09,1.3096948613566666e-09,3.843944264496207e-11
16.161817457154246,4.4453640531795504e-09,9.126034824773443e-10,3.426615741235195e-09,1.3096300265138013e-09,3.826654154823091e-11
16.17178158628936,4.442051544882676e-09,9.120162216317668e-10,3.4232526563569506e-09,1.3080208466905137e-09,3.8643223613861145e-11
16.181745715424473,4.439718045375071e-09,9.109911342952387e-10,3.420263861266701e-09,1.307208700060197e-09,3.835792017342715e-11
16.191709844559586,4.4369221285242186e-09,9.099481296339973e-10,3.4176788926966542e-09,1.3059990808786692e-09,3.819178498803972e-11
16.2016739736947,4.433080214464784e-09,9.102437932780922e-10,3.4141864684238085e-09,1.3058186330411227e-09,3.851646628113736e-11
16.211638102829813,4.429479154397048e-09,9.094005611030193e-10,3.413179806460135e-09,1.3038726029610977e-09,3.8344581220540415e-11
16.221602231964926,4.423538169890371e-09,9.07494613465869e-10,3.4105604048105147e-09,1.303241057409947e-09,3.8291315028265635e-11
16.23156636110004,4.421296826279036e-09,9.074150245927951e-10,3.407292367723108e-09,1.3022139145650428e-09,3.828730413671808e-11
16.241530490235153,4.418156768863304e-09,9.073108424047425e-10,3.405387150552791e-09,1.3003602118339965e-09,3.820460990420728e-11
16.251494619370266,4.413116595454995e-09,9.058594622311686e-10,3.403014466443959e-09,1.3007169708677176e-09,3.805914926537181e-11
16.26145874850538,4.4118821076218594e-09,9.054139569333469e-10,3.3984892481753675e-09,1.2983038784245343e-09,3.8264701409854764e-11
16.271422877640493,4.409259551940898e-09,9.047487891776648e-10,3.396912699309041e-09,1.29720019608899e-09,3.8048037554146676e-11
16.281387006775606,4.404127162504124e-09,9.044016793204698e-10,3.392796819969955e-09,1.2976294038872505e-09,3.797448790898581e-11
16.29135113591072,4.40020555485351e-09,9.030191570951127e-10,3.3905225457089786e-09,1.2958901431240022e-09,3.8153682475331343e-11
16.301315265045833,4.396610386513297e-09,9.027459328211002e-10,3.388218774991045e-09,1.2949758728669768e-09,3.800645920144625e-11
16.31127939418095,4.395371584060038e-09,9.026528036956602e-10,3.384434140123198e-09,1.2938701008174048e-09,3.816741444067586e-11
16.321243523316063,4.392599772873743e-09,9.014570951302157e-10,3.3820996040406636e-09,1.2932791149322092e-09,3.802268887673106e-11
16.331207652451177,4.387894667135598e-09,9.008855760197712e-10,3.381087571595958e-09,1.2917991963557536e-09,3.785608445026048e-11
16.34117178158629,4.384849316474749e-09,8.997828987862382e-10,3.376663129705913e-09,1.2911178965351759e-09,3.7947596252317756e-11
16.351135910721403,4.381023910349263e-09,8.991020083832157e-10,3.375703435467528e-09,1.2897606601491729e-09,3.787596928616688e-11
16.361100039856517,4.376720592483339e-09,8.983194916047069e-10,3.373438097212463e-09,1.2891007026160843e-09,3.7751734328971744e-11
16.37106416899163,4.373459453399589e-09,8.978507353550574e-10,3.369805157023299e-09,1.2881985277482519e-09,3.799208248659321e-11
16.381028298126743,4.3709294299910525e-09,8.975554574963063e-10,3.3679152909972125e-09,1.287287664656649e-09,3.77689516261651e-11
16.390992427261857,4.367864409347484e-09,8.965678835792293e-10,3.3647566077580108e-09,1.285896020512566e-09,3.7580361727230585e-11
16.40095655639697,4.364689378185718e-09,8.95941273554314e-10,3.3608947475863877e-09,1.2854673364577097e-09,3.781435140817333e-11
16.410920685532083,4.361859096969268e-09,8.949771782123771e-10,3.3598983673284013e-09,1.2841535195778214e-09,3.778592635981038e-11
16.420884814667197,4.356876452740283e-09,8.943851853790212e-10,3.3573601457006147e-09,1.2826689121985166e-09,3.770421146331631e-11
16.43084894380231,4.3535628487111e-09,8.928591809416916e-10,3.3549739013523055e-09,1.282016429797032e-09,3.769168100096376e-11
16.440813072937424,4.349933993678373e-09,8.930377755149617e-10,3.3544640009117313e-09,1.2807473516494421e-09,3.770971034134628e-11
16.450777202072537,4.346789887121379e-09,8.920441373578385e-10,3.350748438419273e-09,1.2799038359005086e-09,3.751977407592708e-11
16.460741331207654,4.345242158136377e-09,8.915205238816571e-10,3.3479486978381285e-09,1.2785461850175984e-09,3.764587201104644e-11
16.470705460342767,4.3425037086373945e-09,8.910521204020822e-10,3.345769685333981e-09,1.278165074691533e-09,3.751012237354632e-11
16.48066958947788,4.338335554178443e-09,8.900863341570784e-10,3.341921151562941e-09,1.2772205085632744e-09,3.7551920562884825e-11
16.490633718612994,4.333507531345662e-09,8.894324475032403e-10,3.340316454540462e-09,1.2765306094892104e-09,3.758201926842647e-11
16.500597847748107,4.331021228135424e-09,8.892523698182717e-10,3.3371427190584005e-09,1.27564588097942e-09,3.73609678437557e-11
16.51056197688322,4.3291461213244594e-09,8.885899373768282e-10,3.33281238800866e-09,1.274269301915758e-09,3.7442802235334724e-11
16.520526106018334,4.325894752226769e-09,8.880066323492002e-10,3.330920677615311e-09,1.2743785582867537e-09,3.735373092922372e-11
16.530490235153447,4.321730467924017e-09,8.875029960202029e-10,3.3298498523509242e-09,1.2723637933302015e-09,3.731413776276531e-11
16.54045436428856,4.318766676973511e-09,8.867546685976139e-10,3.3279064948747625e-09,1.271364284938613e-09,3.743405106080709e-11
16.550418493423674,4.314303371458271e-09,8.857958055545628e-10,3.3249986965859795e-09,1.2713465361542666e-09,3.730038252868855e-11
16.560382622558787,4.311855481231428e-09,8.851882145157134e-10,3.323476532414919e-09,1.2696316311776247e-09,3.718430234269885e-11
16.5703467516939,4.3081101440713624e-09,8.849028364387657e-10,3.3196433205880297e-09,1.268999628445451e-09,3.746175843097644e-11
16.580310880829014,4.306065536932712e-09,8.836664690748329e-10,3.3172402235908425e-09,1.2677227415577166e-09,3.7263041655508595e-11
16.590275009964127,4.303829783098498e-09,8.822651860188208e-10,3.3149773857425823e-09,1.2667177768273117e-09,3.706151645792752e-11
16.60023913909924,4.300011914424703e-09,8.830264944494971e-10,3.310609101852286e-09,1.2662417050232152e-09,3.720276219437344e-11
16.610203268234358,4.2954453247645354e-09,8.818053446132924e-10,3.311196712845333e-09,1.2646950977493976e-09,3.7260711620510764e-11
16.62016739736947,4.292137332480748e-09,8.813639746901702e-10,3.307839185860157e-09,1.2647996583141025e-09,3.7153661119552617e-11
16.630131526504584,4.290702899581056e-09,8.798597201571549e-10,3.305527716561706e-09,1.2624824936479646e-09,3.712654971947344e-11
16.640095655639698,4.285811475265997e-09,8.800253493638111e-10,3.3049166640042223e-09,1.2612344665513038e-09,3.7074539177913816e-11
16.65005978477481,4.2831907288298986e-09,8.789711799023821e-10,3.3025103243267053e-09,1.2609840215573526e-09,3.7070290497537507e-11
16.660023913909924,4.282193771442514e-09,8.783786743429328e-10,3.2991411338917104e-09,1.2606600033332151e-09,3.707838127046595e-11
16.669988043045038,4.279688763867974e-09,8.782722100393594e-10,3.2967298438736584e-09,1.2589018023652957e-09,3.6865177098710344e-11
16.67995217218015,4.274976113139022e-09,8.771252959802763e-10,3.293822305876114e-09,1.2587239946551371e-09,3.700342591627043e-11
16.689916301315264,4.27040756092107e-09,8.768484493930082e-10,3.2916638916257296e-09,1.2579586103280066e-09,3.698429590321922e-11
16.699880430450378,4.268467112984709e-09,8.76663715144707e-10,3.289254241837015e-09,1.2578376228763254e-09,3.681808857400971e-11
16.70984455958549,4.266949929538606e-09,8.759450523788637e-10,3.2850683839092365e-09,1.2566226272539308e-09,3.689580337071903e-11
16.719808688720605,4.26226000722845e-09,8.744589414009256e-10,3.2835810858715503e-09,1.2555522177182546e-09,3.693102462592117e-11
16.729772817855718,4.260607097409931e-09,8.748871164774216e-10,3.2817853087799616e-09,1.25467424622895e-09,3.682062098439237e-11
16.73973694699083,4.25743084568876e-09,8.739107373917841e-10,3.2793536013648283e-09,1.2535433491879432e-09,3.676948127550388e-11
16.749701076125945,4.252585037190609e-09,8.727535207054704e-10,3.2770493597952612e-09,1.253002576382628e-09,3.679013203709977e-11
16.75966520526106,4.2495790828478614e-09,8.724474257547043e-10,3.275265282534191e-09,1.250460584489816e-09,3.664883038014796e-11
16.769629334396175,4.246885182696133e-09,8.71994383946783e-10,3.272529434292805e-09,1.251012293550133e-09,3.690953688903408e-11
16.779593463531288,4.244396029365159e-09,8.70890096698213e-10,3.2701797747309094e-09,1.2493123489652711e-09,3.682157323118913e-11
16.7895575926664,4.241471712124605e-09,8.704077670200886e-10,3.2684004570410806e-09,1.2488507864690425e-09,3.65298014062406e-11
16.799521721801515,4.237927207368811e-09,8.70062384351703e-10,3.2646804733235275e-09,1.2481920668013301e-09,3.676392705868838e-11
16.80948585093663,4.2352455263308216e-09,8.689600432011743e-10,3.2639670069015324e-09,1.2468504222988833e-09,3.668937738177304e-11
16.81944998007174,4.231698617866906e-09,8.690446874236361e-10,3.261807180340249e-09,1.24546026797155e-09,3.664753822377938e-11
16.829414109206855,4.229783436724728e-09,8.678426657130287e-10,3.2591943513860825e-09,1.2454608754354802e-09,3.6652792892063406e-11
16.83937823834197,4.225272141625743e-09,8.669527552421924e-10,3.2579482878927288e-09,1.2436875173675029e-09,3.6567110984629345e-11
16.84934236747708,4.222455609399529e-09,8.669068487038924e-10,3.2554610913201165e-09,1.2439804743197343e-09,3.6355347188448255e-11
16.859306496612195,4.2216245106427266e-09,8.661842386615469e-10,3.2524149835512636e-09,1.2427439751435305e-09,3.647005466085768e-11
16.86927062574731,4.2183140201941846e-09,8.657139528805249e-10,3.2501954516493175e-09,1.2415859927233596e-09,3.6506377488448104e-11
16.87923475488242,4.2154524412864e-09,8.65362025647219e-10,3.2473576456211514e-09,1.2407918375152966e-09,3.647086189343909e-11
16.889198884017535,4.210720004392057e-09,8.642326918670991e-10,3.245646982292178e-09,1.2404893728021676e-09,3.6432363292636724e-11
16.89916301315265,4.208686499433698e-09,8.642063213002921e-10,3.2434505708852303e-09,1.2400434876593796e-09,3.639427110132399e-11
16.909127142287765,4.2077402725635336e-09,8.639055588307259e-10,3.239829802078584e-09,1.2380983699423905e-09,3.64581121916965e-11
16.91909127142288,4.204057844683748e-09,8.625190576575573e-10,3.237918881122159e-09,1.2387853639481807e-09,3.6477835614859115e-11
16.929055400557992,4.200978781376051e-09,8.625733168855678e-10,3.2368005056332096e-09,1.2375068943661155e-09,3.633984546335805e-11
16.939019529693105,4.198531468751811e-09,8.624143047980544e-10,3.234082629725063e-09,1.2359100072884955e-09,3.633818281683536e-11
16.94898365882822,4.1946421307062535e-09,8.606674887980308e-10,3.2306387118747893e-09,1.2354673222635877e-09,3.626755487285256e-11
16.958947787963332,4.193039077592591e-09,8.599328301851161e-10,3.2299924397590084e-09,1.233875223836543e-09,3.6122920093912044e-11
16.968911917098445,4.1881376924218056e-09,8.600695070329708e-10,3.226904462522065e-09,1.233263409180163e-09,3.634553031699547e-11
16.97887604623356,4.186371192877284e-09,8.593666761708912e-10,3.2256021728117867e-09,1.2323487549961041e-09,3.617873793290805e-11
16.988840175368672,4.1840716918064345e-09,8.584981893504447e-10,3.223534073875393e-09,1.2320645286090889e-09,3.597641540972945e-11
16.998804304503786,4.180362240694486e-09,8.580367556960791e-10,3.219612546045082e-09,1.2315031267066321e-09,3.6280672971539795e-11
17.0087684336389,4.178709446903895e-09,8.572717066512677e-10,3.219279673555577e-09,1.2300531325305457e-09,3.620705218376346e-11
17.018732562774012,4.1745824282721485e-09,8.578065680636711e-10,3.2166578179925424e-09,1.229045760425109e-09,3.6159277920351727e-11
17.028696691909126,4.172696920913593e-09,8.558959969534682e-10,3.2147345570205026e-09,1.228666170961007e-09,3.6044963643440064e-11
17.03866082104424,4.169010450061295e-09,8.556188507391252e-10,3.2146436258796664e-09,1.2273198584169215e-09,3.613303983901509e-11
17.048624950179352,4.165827142065639e-09,8.547194267792407e-10,3.211148132164765e-09,1.226337461182423e-09,3.6001456369166454e-11
17.05858907931447,4.165293770490146e-09,8.545233449446521e-10,3.208586853013072e-09,1.2256026607346667e-09,3.6068574142999904e-11
17.068553208449583,4.1610133165292666e-09,8.545153058605896e-10,3.207465348928546e-09,1.224669588807094e-09,3.5971583551667736e-11
17.078517337584696,4.158185889579201e-09,8.538872457140031e-10,3.2048744285270664e-09,1.2246235020454263e-09,3.601108659129883e-11
17.08848146671981,4.153693840920437e-09,8.532756082474307e-10,3.201263421734057e-09,1.2243206357642229e-09,3.6022896664164523e-11
17.098445595854923,4.154591292597726e-09,8.527467571666162e-10,3.1997994032273364e-09,1.2237013590497714e-09,3.582955498505087e-11
17.108409724990036,4.1515448857296085e-09,8.520479992150676e-10,3.1963859625556537e-09,1.222095925961293e-09,3.591371386327195e-11
17.11837385412515,4.148498087246762e-09,8.514500144910769e-10,3.194712201666467e-09,1.2222666992192577e-09,3.5908654137182515e-11
17.128337983260263,4.145831960593272e-09,8.51316148505955e-10,3.193320863917899e-09,1.2205285489843919e-09,3.5948997738399116e-11
17.138302112395376,4.142905188664296e-09,8.506390251367135e-10,3.1910534470292287e-09,1.2195516757582658e-09,3.5729655222247084e-11
17.14826624153049,4.140304694091372e-09,8.494477581108739e-10,3.1889626344097185e-09,1.2190372926310592e-09,3.571142058970741e-11
17.158230370665603,4.138426027355454e-09,8.487681875149939e-10,3.1875243514817108e-09,1.218153805240922e-09,3.563271098282452e-11
17.168194499800716,4.134316658489736e-09,8.482667980977683e-10,3.185667004119876e-09,1.2170077368402058e-09,3.5859816221057753e-11
17.17815862893583,4.131519303861165e-09,8.482069525720545e-10,3.183406586475103e-09,1.2165535457733323e-09,3.579003175834993e-11
17.188122758070943,4.1295680402365565e-09,8.474551638373519e-10,3.181147564076051e-09,1.215095477388635e-09,3.5607975796927555e-11
17.198086887206056,4.12567452618317e-09,8.466918773546493e-10,3.1780557993255984e-09,1.2152643329961767e-09,3.582831480100989e-11
17.208051016341173,4.12345554111965e-09,8.461192757015852e-10,3.1784411369584364e-09,1.21449216226823e-09,3.573285960038221e-11
17.218015145476286,4.120719320979221e-09,8.467111538146553e-10,3.1741395284068246e-09,1.212797411509803e-09,3.560910030962034e-11
17.2279792746114,4.118867719234816e-09,8.448166265786346e-10,3.173421587440108e-09,1.2135037892290351e-09,3.556691251974565e-11
17.237943403746513,4.1147944227177055e-09,8.444934001072761e-10,3.173780339146293e-09,1.2116436156641229e-09,3.5606208886501523e-11
17.247907532881626,4.112903542781202e-09,8.438940164217962e-10,3.1695095688751664e-09,1.2108516530782173e-09,3.550886953648599e-11
17.25787166201674,4.111020892669554e-09,8.433929848331058e-10,3.1679044877863945e-09,1.2098239975739433e-09,3.554618522679706e-11
17.267835791151853,4.108393414316604e-09,8.437369719182912e-10,3.1659993766302525e-09,1.2098450198186866e-09,3.5547734409850946e-11
17.277799920286967,4.106037948865273e-09,8.427530928775967e-10,3.163996410471798e-09,1.209101743536579e-09,3.5501441958506235e-11
17.28776404942208,4.101005512331188e-09,8.424526811731466e-10,3.161955731371045e-09,1.208698047782354e-09,3.54888892385455e-11
17.297728178557193,4.100999240446037e-09,8.417683753346663e-10,3.1591149980605855e-09,1.208115445632277e-09,3.545482106696029e-11
17.307692307692307,4.099308206999142e-09,8.411180881184431e-10,3.156107672728325e-09,1.2070177780256537e-09,3.562613992156254e-11
17.31765643682742,4.096125324556731e-09,8.404525535349556e-10,3.1546762395684974e-09,1.2065788637889393e-09,3.5497065449211313e-11
17.327620565962533,4.0928451481811565e-09,8.404042884447493e-10,3.153516857749768e-09,1.2055243356980167e-09,3.541499315848592e-11
17.337584695097647,4.091521760754723e-09,8.403929337778098e-10,3.1514696504590773e-09,1.2040968116084042e-09,3.5424473471178604e-11
17.34754882423276,4.088552736952425e-09,8.388770331587775e-10,3.1490084697868667e-09,1.2040334758036886e-09,3.5218715071364875e-11
17.357512953367877,4.0865510151187875e-09,8.38219457783438e-10,3.147990704371886e-09,1.202498670181174e-09,3.519523513720308e-11
17.36747708250299,4.081587748226017e-09,8.377741617530096e-10,3.14598387721061e-09,1.2012000285206436e-09,3.544446151336483e-11
17.377441211638104,4.0795120097947e-09,8.376456367779434e-10,3.143808406856923e-09,1.2012961800021256e-09,3.5383469715705124e-11
17.387405340773217,4.078218477010941e-09,8.371464379736691e-10,3.141422111905801e-09,1.200359367354304e-09,3.5176107235826656e-11
17.39736946990833,4.073715507593565e-09,8.362250734705724e-10,3.13793012937553e-09,1.1993003454042589e-09,3.533970590252209e-11
17.407333599043444,4.0726112098789275e-09,8.353699729737996e-10,3.1377640229297135e-09,1.1989995194542364e-09,3.5309167812191547e-11
17.417297728178557,4.0682048606960355e-09,8.359836992728127e-10,3.13488125768399e-09,1.197954404636511e-09,3.5241764082501414e-11
17.42726185731367,4.067859709893553e-09,8.341312630950385e-10,3.1333237880751944e-09,1.1975275591093018e-09,3.5117792002167345e-11
17.437225986448784,4.063365068768596e-09,8.342495836801409e-10,3.1327047088090037e-09,1.1967169370204011e-09,3.5142054653923146e-11
17.447190115583897,4.061904361321013e-09,8.335751551370268e-10,3.1304742381910864e-09,1.1956476724637112e-09,3.507592978568501e-11
17.45715424471901,4.060125113712206e-09,8.3365363262297e-10,3.1282308910461917e-09,1.1944021521704808e-09,3.509699226084417e-11
17.467118373854124,4.058502087866251e-09,8.332913374303482e-10,3.126300756417737e-09,1.1940146640802811e-09,3.502454532172339e-11
17.477082502989237,4.053734686497594e-09,8.321055719567816e-10,3.1253514889350442e-09,1.1941326602952598e-09,3.507603216513132e-11
17.48704663212435,4.051511909624148e-09,8.319590266437469e-10,3.123169628567465e-09,1.1935586255148018e-09,3.5006659324200886e-11
17.497010761259464,4.05196664165351e-09,8.315413096795275e-10,3.1208537224699113e-09,1.1935946016911691e-09,3.505479209411788e-11
17.50697489039458,4.049426642511317e-09,8.310750927126998e-10,3.118164216700949e-09,1.1921116894738319e-09,3.508441149780021e-11
17.516939019529694,4.045949383145648e-09,8.30096218968408e-10,3.116928859713819e-09,1.1913926656356978e-09,3.495512776248582e-11
17.526903148664807,4.044535659269317e-09,8.297852037170956e-10,3.115693583894143e-09,1.1914037984166053e-09,3.4991366864070335e-11
17.53686727779992,4.041202924420209e-09,8.303161238840456e-10,3.1134190022306645e-09,1.1897517038574878e-09,3.4863936866196196e-11
17.546831406935034,4.039524061024048e-09,8.285008056498891e-10,3.1118596715190457e-09,1.1888086835901612e-09,3.485054369132345e-11
17.556795536070148,4.037128817905554e-09,8.283911944975971e-10,3.109963476403023e-09,1.1886925082288307e-09,3.4784248096031325e-11
17.56675966520526,4.03329084805219e-09,8.278785033098521e-10,3.1075372021759335e-09,1.1876255721790957e-09,3.503574128480611e-11
17.576723794340374,4.031517404761635e-09,8.274405121724724e-10,3.1062040554668734e-09,1.1877187698779472e-09,3.501856445637286e-11
17.586687923475488,4.0290791694511914e-09,8.270029025249983e-10,3.1035566051133552e-09,1.186376229217617e-09,3.4750294682570964e-11
17.5966520526106,4.0255235253481155e-09,8.259858040753963e-10,3.101123638447473e-09,1.1853369917156652e-09,3.49845539233244e-11
17.606616181745714,4.024811873614277e-09,8.254280660516477e-10,3.1016860078209627e-09,1.1850143171864182e-09,3.4866774350956026e-11
17.616580310880828,4.0214236013574905e-09,8.260051684429222e-10,3.0969420590064845e-09,1.1837054897452691e-09,3.4879332731553534e-11
17.62654444001594,4.0192207253797585e-09,8.242167422848774e-10,3.096252552469925e-09,1.1840624249422246e-09,3.481745428526895e-11
17.636508569151054,4.016182163412939e-09,8.246615493749091e-10,3.0951204235168165e-09,1.1827248199284152e-09,3.474812040791426e-11
17.646472698286168,4.013773042080391e-09,8.242269528009527e-10,3.0933483339071525e-09,1.1817962425392294e-09,3.470840947065298e-11
17.656436827421285,4.012667434229031e-09,8.23553396684731e-10,3.0919201080496815e-09,1.1806370377638355e-09,3.4681885516555486e-11
17.666400956556398,4.010308884449884e-09,8.23199849831823e-10,3.0893409215076686e-09,1.1804734333513292e-09,3.474279579296801e-11
17.67636508569151,4.0065980632992875e-09,8.224573550682583e-10,3.0879933572062036e-09,1.1797725008257212e-09,3.470016388124883e-11
17.686329214826625,4.004508309798385e-09,8.224371673347729e-10,3.0865558383793003e-09,1.1786201633259473e-09,3.467081635633537e-11
17.696293343961738,4.005298816673894e-09,8.215806005277106e-10,3.084640457625211e-09,1.1797262059551702e-09,3.4490352645444985e-11
17.70625747309685,4.0022012893970414e-09,8.214181251106849e-10,3.0825005829695885e-09,1.1781463194335668e-09,3.4623355426621674e-11
17.716221602231965,3.999061363746081e-09,8.203941025256919e-10,3.0810792478797384e-09,1.1779930035937783e-09,3.4661514906465785e-11
17.726185731367078,3.997478483501616e-09,8.200106302015898e-10,3.0788052689231943e-09,1.17775218136347e-09,3.4575680598826935e-11
17.73614986050219,3.9945717259415564e-09,8.207475006231734e-10,3.0779002086988885e-09,1.1758264628035684e-09,3.460371860240703e-11
17.746113989637305,3.99274098128287e-09,8.187106073181105e-10,3.0763342081273063e-09,1.1758974091710857e-09,3.448001629398135e-11
17.756078118772418,3.990135821872225e-09,8.18785397692754e-10,3.0730511819683653e-09,1.174880578142009e-09,3.446662650629254e-11
17.76604224790753,3.987313510594546e-09,8.187279566564912e-10,3.0724150763728887e-09,1.1737373517844022e-09,3.4674207850527437e-11
17.776006377042645,3.984894233952783e-09,8.182234842092472e-10,3.0694731522414414e-09,1.1739876721782939e-09,3.4454609303235895e-11
17.785970506177758,3.983859321159172e-09,8.174759227411485e-10,3.0688186369299956e-09,1.1728858963371855e-09,3.4331132456005724e-11
17.79593463531287,3.979786507927548e-09,8.168838579315451e-10,3.066278549370171e-09,1.1724419518578174e-09,3.462690736420824e-11
17.80589876444799,3.978558391728834e-09,8.160625818747268e-10,3.066772627274014e-09,1.17163924498412e-09,3.4390656837279713e-11
17.815862893583102,3.975985125695703e-09,8.167397471727231e-10,3.06130160465987e-09,1.170784806407132e-09,3.440106210346611e-11
17.825827022718215,3.9738733445191714e-09,8.150831955256596e-10,3.0613064314887022e-09,1.1702679928548022e-09,3.4364909819720944e-11
17.83579115185333,3.971287479188729e-09,8.153376106615171e-10,3.059972626132515e-09,1.1698992455081235e-09,3.4393155090606084e-11
17.845755280988442,3.970140659882128e-09,8.143784613462626e-10,3.059008764203639e-09,1.1687765313861668e-09,3.4280409979350704e-11
17.855719410123555,3.968290502458911e-09,8.139576780180725e-10,3.057190881367857e-09,1.1678700441118666e-09,3.4243207608608656e-11
17.86568353925867,3.9656684778136494e-09,8.142435947992583e-10,3.0557084111577316e-09,1.1678906142178684e-09,3.4287411425676575e-11
17.875647668393782,3.961851071641573e-09,8.133616162762605e-10,3.0536203256287976e-09,1.1676115545908912e-09,3.429232553881691e-11
17.885611797528895,3.95913206541674e-09,8.132158789662847e-10,3.052906948476881e-09,1.1665881005725612e-09,3.436399537618187e-11
17.89557592666401,3.960579483311026e-09,8.126051803798401e-10,3.0511443766710765e-09,1.1663188293610453e-09,3.4245171959866104e-11
17.905540055799122,3.957965407060327e-09,8.12194087430008e-10,3.0483283514785877e-09,1.1655065858835236e-09,3.429824712746096e-11
17.915504184934235,3.954703666851779e-09,8.112414028776625e-10,3.0475839514945515e-09,1.1645614722044869e-09,3.423626444105896e-11
17.92546831406935,3.953740041314194e-09,8.111256729243453e-10,3.0459691107913723e-09,1.16430602819627e-09,3.420277539959293e-11
17.935432443204462,3.950370698485358e-09,8.113599916179365e-10,3.0434254718865136e-09,1.1629838564292822e-09,3.405509374547299e-11
17.945396572339575,3.9499530314257434e-09,8.106882619361514e-10,3.043428504809382e-09,1.163269581417976e-09,3.415052494024246e-11
17.955360701474692,3.945664623634476e-09,8.094463175800807e-10,3.0398600148878393e-09,1.16233950920663e-09,3.4096062791721026e-11
17.965324830609806,3.943885481729052e-09,8.097131032738292e-10,3.038675923798869e-09,1.1607540019979979e-09,3.423882976622418e-11
17.97528895974492,3.941670439000535e-09,8.095027009994623e-10,3.0353014405322194e-09,1.1606049756124262e-09,3.407052213337481e-11
17.985253088880032,3.940114573128107e-09,8.087774730620585e-10,3.034778988871137e-09,1.1599885650470082e-09,3.3938976545308936e-11
17.995217218015146,3.937224551054322e-09,8.082673881467543e-10,3.032571437959783e-09,1.1598915377665415e-09,3.423902502460511e-11
18.00518134715026,3.93697471179886e-09,8.069252509215357e-10,3.032924278255806e-09,1.1591395764265725e-09,3.418125736262107e-11
18.015145476285372,3.933438334447229e-09,8.075993229828082e-10,3.028951313572278e-09,1.1580065364218651e-09,3.407319718547946e-11
18.025109605420486,3.930209913359601e-09,8.063592059946909e-10,3.0271154963860214e-09,1.156984598589847e-09,3.396754406128054e-11
18.0350737345556,3.9289722591542046e-09,8.071253595330604e-10,3.0265809611956472e-09,1.1578192668908455e-09,3.3998891536126676e-11
18.045037863690712,3.927081096832527e-09,8.060321217946102e-10,3.0252856232491104e-09,1.1565654546773578e-09,3.3982820558948036e-11
18.055001992825826,3.926547390692981e-09,8.05677336206346e-10,3.0250377147927263e-09,1.1552428237168775e-09,3.393395356121366e-11
18.06496612196094,3.922694500702945e-09,8.04926606729756e-10,3.0231315172542288e-09,1.154653928909626e-09,3.396967926555121e-11
18.074930251096053,3.919351644030712e-09,8.046530180208234e-10,3.021769211155136e-09,1.1546711632169247e-09,3.388835761581145e-11
18.084894380231166,3.917466153819153e-09,8.048848854560497e-10,3.0195157259605095e-09,1.1534281939347524e-09,3.398844339899133e-11
18.09485850936628,3.918205177114933e-09,8.035881249654575e-10,3.018179441818237e-09,1.1536232205853768e-09,3.388357273013976e-11
18.104822638501396,3.916930645827535e-09,8.041416503736623e-10,3.0159139601102355e-09,1.1530315287685327e-09,3.396318572985215e-11
18.11478676763651,3.9129851561903495e-09,8.031178948102391e-10,3.015484484828423e-09,1.1524493675914967e-09,3.385983094157124e-11
18.124750896771623,3.9123939807712135e-09,8.023289007861848e-10,3.013943492237929e-09,1.1525612664173286e-09,3.3750035935014896e-11
18.134715025906736,3.908209748220664e-09,8.030479491090547e-10,3.0121887254421753e-09,1.1508245779718238e-09,3.384315911640996e-11
18.14467915504185,3.906920286559231e-09,8.024273946368567e-10,3.011437054378058e-09,1.1506189040069239e-09,3.370560988808553e-11
18.154643284176963,3.904240217761322e-09,8.011799276400885e-10,3.0082465710039885e-09,1.1506291896399604e-09,3.378405953748692e-11
18.164607413312076,3.902758269251883e-09,8.012180244341686e-10,3.0072773857275726e-09,1.1486365694463022e-09,3.382306412100724e-11
18.17457154244719,3.901864484285583e-09,8.008355930654154e-10,3.005168661711928e-09,1.1490222077600904e-09,3.374375657487983e-11
18.184535671582303,3.8989146052530675e-09,8.005277518436028e-10,3.0034435642841353e-09,1.1480153367694197e-09,3.3647047974256585e-11
18.194499800717416,3.897657690343128e-09,7.999262836898934e-10,3.001900534091801e-09,1.147426850967363e-09,3.389482457076406e-11
18.20446392985253,3.89603135598203e-09,7.985521926842161e-10,3.0012805167288357e-09,1.1470817564418372e-09,3.38173774706395e-11
18.214428058987643,3.893809817384966e-09,7.996030219135376e-10,2.9983962332867193e-09,1.1464985218930177e-09,3.3677253583973406e-11
18.224392188122756,3.889477000503947e-09,7.984687935511439e-10,2.9974344680353082e-09,1.14573919377367e-09,3.3591052099027456e-11
18.23435631725787,3.889337260695117e-09,7.982845610232635e-10,2.99587326296467e-09,1.1455256593921726e-09,3.364730629201955e-11
18.244320446392983,3.887076853852074e-09,7.978059278796179e-10,2.9944404851438304e-09,1.1454591081246309e-09,3.3576912258255755e-11
18.2542845755281,3.887377136651238e-09,7.976118162458006e-10,2.993071835805739e-09,1.1431493338205686e-09,3.363419374260333e-11
18.264248704663213,3.882504364715702e-09,7.974163822864405e-10,2.9918834960404325e-09,1.1436604734192913e-09,3.3569506663657836e-11
18.274212833798327,3.880841889479444e-09,7.970102457463132e-10,2.990878510510345e-09,1.1429878295411785e-09,3.3616531470380853e-11
18.28417696293344,3.879034547205708e-09,7.964665551373194e-10,2.9890499622001048e-09,1.1420447573087387e-09,3.361122812770241e-11
18.294141092068553,3.879532580904038e-09,7.959001814281936e-10,2.9877815182737894e-09,1.142260431695381e-09,3.356411211535411e-11
18.304105221203667,3.877271402173454e-09,7.957403088129339e-10,2.9857369902733812e-09,1.1415484277635209e-09,3.3537589360750634e-11
18.31406935033878,3.873657503957029e-09,7.948656997119693e-10,2.9856214345609865e-09,1.1414732809818662e-09,3.35868474989139e-11
18.324033479473893,3.873197630345588e-09,7.947427842086479e-10,2.9843912178984864e-09,1.140676938860859e-09,3.3540075083923166e-11
18.333997608609007,3.869164156971488e-09,7.947659609926737e-10,2.9824987401267714e-09,1.139251535039786e-09,3.3404882185329793e-11
18.34396173774412,3.86922853788607e-09,7.935732066807474e-10,2.982265080151845e-09,1.1396913828825286e-09,3.3363513046450005e-11
18.353925866879234,3.8654210172784964e-09,7.933004417591897e-10,2.9785172873487504e-09,1.1385249720746353e-09,3.3401702176089946e-11
18.363889996014347,3.865215547103586e-09,7.932762136154278e-10,2.977662781722064e-09,1.1378375086836849e-09,3.351816078597686e-11
18.37385412514946,3.862306156190323e-09,7.928948353769458e-10,2.9755693931018147e-09,1.1381746845262754e-09,3.354117473296045e-11
18.383818254284574,3.860515063046383e-09,7.929791746099268e-10,2.9747235402561517e-09,1.137427424798739e-09,3.333662726268346e-11
18.393782383419687,3.859065583734771e-09,7.912978911903837e-10,2.9726234756709997e-09,1.1364654645764391e-09,3.3549806894346186e-11
18.403746512554804,3.857977707965988e-09,7.915815480369314e-10,2.9727445271425934e-09,1.13559730250218e-09,3.344534300081925e-11
18.413710641689917,3.8560915979906e-09,7.920955697530424e-10,2.9696846079877596e-09,1.1349791750013316e-09,3.34101981008135e-11
18.42367477082503,3.8521499208562046e-09,7.906455438495737e-10,2.9691269782224363e-09,1.1347115391261177e-09,3.3363015468524215e-11
18.433638899960144,3.85240746175802e-09,7.909268988509737e-10,2.9665166477569174e-09,1.1345916841167794e-09,3.3233657828363076e-11
18.443603029095257,3.849508345820929e-09,7.896881069430083e-10,2.965326272125919e-09,1.1335949311486284e-09,3.3318864965696075e-11
18.45356715823037,3.848873857203273e-09,7.90000633346473e-10,2.9640464194439126e-09,1.1320770442174864e-09,3.332203652713627e-11
18.463531287365484,3.845372944422147e-09,7.891144157894371e-10,2.9636828588803992e-09,1.1321090157142783e-09,3.325744545370195e-11
18.473495416500597,3.843486144369869e-09,7.889778005272983e-10,2.96248330564177e-09,1.131869600641121e-09,3.3281321575560303e-11
18.48345954563571,3.842332148379782e-09,7.893244278061148e-10,2.961414252842097e-09,1.1310138256747558e-09,3.324150589022986e-11
18.493423674770824,3.842491525218556e-09,7.883309391245494e-10,2.9601424860282375e-09,1.1310658504016415e-09,3.312440299530544e-11
18.503387803905937,3.840117859471437e-09,7.883693523296984e-10,2.9577391406070476e-09,1.130893715643933e-09,3.3244598543825904e-11
18.51335193304105,3.836831391065331e-09,7.874902039927458e-10,2.9567297665881546e-09,1.1298493284752171e-09,3.327566890886656e-11
18.523316062176164,3.8370466051840135e-09,7.874061717482869e-10,2.9554834200544994e-09,1.1299966741765953e-09,3.316722584521594e-11
18.533280191311277,3.833499828420236e-09,7.877220530899136e-10,2.9538520848301746e-09,1.1291371607352129e-09,3.3143481284346135e-11
18.54324432044639,3.83256934970074e-09,7.865436376276708e-10,2.9535362132090898e-09,1.1285418544932867e-09,3.3133347037170246e-11
18.553208449581508,3.829771442191105e-09,7.860804724647659e-10,2.951044404146761e-09,1.1281737880597842e-09,3.308507936497432e-11
18.56317257871662,3.828146999426764e-09,7.860909694896799e-10,2.949923794736362e-09,1.1273285769250135e-09,3.322965823548666e-11
18.573136707851734,3.826252447461186e-09,7.853340841202042e-10,2.948605691060759e-09,1.1272959767061123e-09,3.318808832375916e-11
18.583100836986848,3.82420923978802e-09,7.855619750565272e-10,2.9469044894963522e-09,1.1267842484277683e-09,3.295293952886714e-11
18.59306496612196,3.823583140026158e-09,7.846871815910037e-10,2.945448155741893e-09,1.1258175193107076e-09,3.3277128348247145e-11
18.603029095257074,3.8229333930469224e-09,7.843461834862681e-10,2.9460184433925595e-09,1.1257249964590708e-09,3.3170200826582534e-11
18.612993224392188,3.8205035342260385e-09,7.84958710783175e-10,2.942200997728523e-09,1.1247490299810223e-09,3.307483363298055e-11
18.6229573535273,3.817722862532385e-09,7.831112811835499e-10,2.942099976072884e-09,1.1242864162671984e-09,3.296226064115056e-11
18.632921482662415,3.817337854956831e-09,7.829818651478307e-10,2.9388584418537047e-09,1.1243563688619432e-09,3.299336628460078e-11
18.642885611797528,3.8155687541714486e-09,7.826348577923188e-10,2.938549672057796e-09,1.1235226888473156e-09,3.29656220689327e-11
18.65284974093264,3.814130567383868e-09,7.825136158995371e-10,2.9364776791008623e-09,1.122526662163286e-09,3.3025598745757464e-11
18.662813870067755,3.810226227511326e-09,7.825033869123926e-10,2.937334478832497e-09,1.1221389841640181e-09,3.305756074459622e-11
18.672777999202868,3.809362025706625e-09,7.817877133167281e-10,2.935265031269974e-09,1.1216511109775314e-09,3.294960055596509e-11
18.68274212833798,3.80749106165937e-09,7.821482334534526e-10,2.934311863921731e-09,1.1209221519595567e-09,3.2919477269328976e-11
18.692706257473095,3.8083206409573944e-09,7.814209026768709e-10,2.933039425185674e-09,1.1211452057335674e-09,3.288064886048701e-11
18.70267038660821,3.805892534271023e-09,7.812222306184287e-10,2.93176131568936e-09,1.1205488676699902e-09,3.28840649025602e-11
18.712634515743325,3.801972147430005e-09,7.806552139189828e-10,2.931113947443042e-09,1.120572854281213e-09,3.285385729937056e-11
18.72259864487844,3.802582984989621e-09,7.799920842714063e-10,2.929940679865147e-09,1.1204519637061042e-09,3.291353461961697e-11
18.73256277401355,3.7997148136840755e-09,7.805367408848591e-10,2.9275658810554716e-09,1.1189711038454322e-09,3.2917512667860224e-11
18.742526903148665,3.798287446682293e-09,7.794304649871942e-10,2.928423793007747e-09,1.1187223327832792e-09,3.280455193946705e-11
18.75249103228378,3.7968608441214726e-09,7.788900310910983e-10,2.924590339545959e-09,1.1184227484051453e-09,3.276020431203003e-11
18.76245516141889,3.795845841382083e-09,7.791007215537159e-10,2.924700705389561e-09,1.117736070587971e-09,3.290665841155218e-11
18.772419290554005,3.793133832597648e-09,7.781515740388902e-10,2.9244595728292774e-09,1.1172697848943843e-09,3.2864418642636535e-11
18.78238341968912,3.7911128296726645e-09,7.791268222407751e-10,2.9223484633904104e-09,1.1168488100070178e-09,3.271336088271138e-11
18.79234754882423,3.789141472364829e-09,7.781596778805388e-10,2.920311465299261e-09,1.1158853449062443e-09,3.2828694922212524e-11
18.802311677959345,3.7898472880723365e-09,7.774656347703351e-10,2.9205897563652674e-09,1.1154332737057078e-09,3.2798391049368525e-11
18.81227580709446,3.7883816039881155e-09,7.779213859546308e-10,2.9172061004250353e-09,1.115184471743601e-09,3.279982423554023e-11
18.822239936229572,3.784698077211035e-09,7.764795029279797e-10,2.916437552552313e-09,1.114092804516701e-09,3.276354897279545e-11
18.832204065364685,3.783949271187726e-09,7.767219883726617e-10,2.9145285822848645e-09,1.1148004036689702e-09,3.2714454330093734e-11
18.8421681944998,3.783289059209104e-09,7.761341451556963e-10,2.9131629981088468e-09,1.1145829288389115e-09,3.2654227357051596e-11
18.852132323634915,3.781532466586981e-09,7.758955744900068e-10,2.9129999254193447e-09,1.1126065295555883e-09,3.266391741284943e-11
18.86209645277003,3.777550732037807e-09,7.75557438530686e-10,2.9118428038621454e-09,1.1129521737398344e-09,3.271133064158982e-11
18.872060581905142,3.7769716462405615e-09,7.751928714417264e-10,2.9105978456107824e-09,1.1121886631056267e-09,3.268415885413843e-11
18.882024711040255,3.776376316849291e-09,7.752729651635063e-10,2.9096350261300925e-09,1.1114947406524518e-09,3.2636484054621614e-11
18.89198884017537,3.776123379845929e-09,7.747054398312438e-10,2.908063955070676e-09,1.1117319601306338e-09,3.2667931633142164e-11
18.901952969310482,3.773898706866035e-09,7.746443126228879e-10,2.908032245333176e-09,1.1111663022792423e-09,3.2617261003807934e-11
18.911917098445596,3.770680039027773e-09,7.738373073245599e-10,2.9060447142307167e-09,1.1113997950600654e-09,3.2674168348706567e-11
18.92188122758071,3.771428309276151e-09,7.73416314377181e-10,2.90518253885339e-09,1.1107266441345565e-09,3.251042945801758e-11
18.931845356715822,3.769055419828327e-09,7.74304163459418e-10,2.9039687440975765e-09,1.1094776107901987e-09,3.255770699761987e-11
18.941809485850936,3.767040938085306e-09,7.73547858178423e-10,2.9029145707679166e-09,1.1096389117256727e-09,3.248725113498935e-11
18.95177361498605,3.766425417205224e-09,7.727707026281933e-10,2.9007817302793154e-09,1.109218045263052e-09,3.2495951443872445e-11
18.961737744121162,3.7639318083882115e-09,7.726372364860808e-10,2.900951559926763e-09,1.1084991189166817e-09,3.26294037778296e-11
18.971701873256276,3.761658887838433e-09,7.716363950462299e-10,2.899967280158564e-09,1.10784463301165e-09,3.2665226354231644e-11
18.98166600239139,3.761013479509462e-09,7.725461743735162e-10,2.8983359065596184e-09,1.1078018213808669e-09,3.242454258480384e-11
18.991630131526506,3.758916646878335e-09,7.71909178374778e-10,2.89658824417351e-09,1.1065186695157154e-09,3.260692933331381e-11
19.00159426066162,3.7589824231425566e-09,7.707165013782944e-10,2.896593126642979e-09,1.1071247868718842e-09,3.255082838865509e-11
19.011558389796733,3.757983260431106e-09,7.712694263632962e-10,2.8929504836522846e-09,1.1061656869165126e-09,3.253408206739429e-11
19.021522518931846,3.75436312341369e-09,7.70422895222858e-10,2.8932405081382135e-09,1.1052872766615382e-09,3.245705654180661e-11
19.03148664806696,3.754134894258706e-09,7.703326593966982e-10,2.889696152484775e-09,1.1059131699904033e-09,3.23488177536703e-11
19.041450777202073,3.7526274080978625e-09,7.70393936029761e-10,2.8910721746200944e-09,1.1056265261709386e-09,3.2404765935668326e-11
19.051414906337186,3.750983717631642e-09,7.699562018261815e-10,2.8899454194732847e-09,1.104084202601655e-09,3.242944653564648e-11
19.0613790354723,3.748315188105088e-09,7.694684070861651e-10,2.888364241592514e-09,1.10351286946977e-09,3.2388705932017573e-11
19.071343164607413,3.746192679232127e-09,7.690137330702493e-10,2.886480692543479e-09,1.103055128898958e-09,3.236068900569959e-11
19.081307293742526,3.74693926881062e-09,7.69304330307465e-10,2.8869817135045346e-09,1.102207013824393e-09,3.234662469016427e-11
19.09127142287764,3.745952764321717e-09,7.685686542135359e-10,2.885281099148982e-09,1.103038174406794e-09,3.24403789744514e-11
19.101235552012753,3.7443160847499305e-09,7.68393576664575e-10,2.8848367886358957e-09,1.1023655655940335e-09,3.2420141174547485e-11
19.111199681147866,3.741173429860284e-09,7.676739763778045e-10,2.8831069142337776e-09,1.1024785737490887e-09,3.240768819101803e-11
19.12116381028298,3.741979581677402e-09,7.673726853228652e-10,2.88208713665638e-09,1.1020339848664788e-09,3.2357192893487526e-11
19.131127939418093,3.738983791661917e-09,7.679745407812092e-10,2.881444863228674e-09,1.1006451897017888e-09,3.226172360466381e-11
19.14109206855321,3.737719411373553e-09,7.672145560567385e-10,2.88052811801815e-09,1.1000585462734597e-09,3.2299303201136985e-11
19.151056197688323,3.736843406158701e-09,7.671384688451571e-10,2.8779509823042834e-09,1.100899301442702e-09,3.24020311371787e-11
19.161020326823436,3.7349862311819634e-09,7.668133420864313e-10,2.8776630016043858e-09,1.0998450347128318e-09,3.2381507232013886e-11
19.17098445595855,3.732508278283712e-09,7.654968070442917e-10,2.877551356412536e-09,1.0993052329139251e-09,3.237313662404695e-11
19.180948585093663,3.732291101746964e-09,7.667130285728185e-10,2.8751999126358705e-09,1.0996101466717442e-09,3.21585333308742e-11
19.190912714228777,3.7300548365712996e-09,7.659283755835821e-10,2.8758233352775776e-09,1.0981404860467603e-09,3.235645464707409e-11
19.20087684336389,3.729579230977643e-09,7.652516952170466e-10,2.8746444726834225e-09,1.0981746699681693e-09,3.236162168283566e-11
19.210840972499003,3.7295983585415716e-09,7.65180738439431e-10,2.8711883834051218e-09,1.0972961181005292e-09,3.23112568465343e-11
19.220805101634117,3.725539429570425e-09,7.65033193848786e-10,2.871400524394233e-09,1.0968092650119666e-09,3.2255343304326733e-11
19.23076923076923,3.725894438019741e-09,7.648158822334275e-10,2.867433625617285e-09,1.0979627090861692e-09,3.2194165387829344e-11
19.240733359904343,3.724996189668265e-09,7.643969645716275e-10,2.8687242446602345e-09,1.0977496459933726e-09,3.208422835978248e-11
19.250697489039457,3.722211550040555e-09,7.638349974573574e-10,2.8676359143394482e-09,1.096222459038501e-09,3.2142978587031565e-11
19.26066161817457,3.720079901389007e-09,7.638716366615121e-10,2.8667679293855662e-09,1.095734020696537e-09,3.2214233916364104e-11
19.270625747309683,3.71738188406055e-09,7.634161938076466e-10,2.864974053520567e-09,1.0948328729658021e-09,3.21576725927902e-11
19.280589876444797,3.7189735060075497e-09,7.632290827738064e-10,2.8648493856795766e-09,1.0949839044851113e-09,3.220058360720927e-11
19.290554005579914,3.718347164192623e-09,7.631042637382581e-10,2.8629180304986497e-09,1.0945818441695907e-09,3.2218306922077394e-11
19.300518134715027,3.7167715170654183e-09,7.625691910233691e-10,2.86279834840475e-09,1.0947245108098497e-09,3.216985995310729e-11
19.31048226385014,3.7135287738879782e-09,7.62076580992216e-10,2.8615202883143983e-09,1.0943164638068621e-09,3.2076075244586156e-11
19.320446392985254,3.7142345897258962e-09,7.620762625528806e-10,2.8606534793223635e-09,1.0929935810132977e-09,3.211549859168706e-11
19.330410522120367,3.711976426977485e-09,7.623927860484843e-10,2.860395025168505e-09,1.0928478627505577e-09,3.212763197120408e-11
19.34037465125548,3.710291584729216e-09,7.61561961227661e-10,2.8597646693781823e-09,1.0918995224869626e-09,3.21147891967493e-11
19.350338780390594,3.7100965299135905e-09,7.619743058425644e-10,2.8565868925251086e-09,1.0931002025000044e-09,3.2194700058981965e-11
19.360302909525707,3.708375613741792e-09,7.611370271196412e-10,2.857560358167383e-09,1.0919114060402931e-09,3.2172050724028106e-11
19.37026703866082,3.7052470209392087e-09,7.597135886628631e-10,2.8569282347537385e-09,1.0914803656417781e-09,3.2061242543057847e-11
19.380231167795934,3.7045673618289997e-09,7.607939428027794e-10,2.8556404531919283e-09,1.0916797473259077e-09,3.191661183567808e-11
19.390195296931047,3.701822755814271e-09,7.604588328980873e-10,2.8561921140636e-09,1.0908291908540296e-09,3.217877821455432e-11
19.40015942606616,3.70270456347198e-09,7.597482627190489e-10,2.854433014679119e-09,1.0910231591989323e-09,3.217635041506458e-11
19.410123555201274,3.703979032458901e-09,7.604858927853992e-10,2.851222282277269e-09,1.089761209091962e-09,3.203242718250926e-11
19.420087684336387,3.700326248634954e-09,7.59720898997198e-10,2.851749833222907e-09,1.0893256121125354e-09,3.1989141774338434e-11
19.4300518134715,3.6998142913700023e-09,7.599892005904466e-10,2.847824508824167e-09,1.0899357600083659e-09,3.198167887608047e-11
19.440015942606617,3.6983856714753598e-09,7.590984128732372e-10,2.849571890953778e-09,1.090260862196457e-09,3.196277188037826e-11
19.44998007174173,3.696115378916349e-09,7.585655282081195e-10,2.8487620236954553e-09,1.0879866618876864e-09,3.2008300631832504e-11
19.459944200876844,3.6943414568191053e-09,7.583613902099387e-10,2.8463329035958428e-09,1.0878833906586252e-09,3.19066312821974e-11
19.469908330011958,3.691949861914845e-09,7.578963639414922e-10,2.845290612957236e-09,1.08739423936413e-09,3.1906816827156876e-11
19.47987245914707,3.6945443065474915e-09,7.579440040493916e-10,2.8445938735839412e-09,1.0866449334528272e-09,3.186542725596151e-11
19.489836588282184,3.6924925941598178e-09,7.574207005030889e-10,2.843481147510727e-09,1.086913136320625e-09,3.2065760108441705e-11
19.499800717417298,3.690572250713258e-09,7.571838073982658e-10,2.844183135474174e-09,1.0869568303077404e-09,3.195066257959496e-11
19.50976484655241,3.6882500371721964e-09,7.569374304747101e-10,2.8414430569428547e-09,1.0868771377408868e-09,3.197537361438095e-11
19.519728975687524,3.6885175469057473e-09,7.568853224022323e-10,2.8399607878182253e-09,1.0863075871010715e-09,3.191380478141778e-11
19.529693104822638,3.6862123799557484e-09,7.566315115688747e-10,2.8403281639476673e-09,1.0849708287769843e-09,3.190427917655971e-11
19.53965723395775,3.686637095122276e-09,7.565028732765759e-10,2.8405556574625962e-09,1.0847565433814827e-09,3.1903884294319005e-11
19.549621363092864,3.6853102504105153e-09,7.5669909194642e-10,2.8387037704749044e-09,1.085039329837339e-09,3.190148939608064e-11
19.559585492227978,3.683615033163512e-09,7.563417706710261e-10,2.8382874097496343e-09,1.0844362499616478e-09,3.182433663373625e-11
19.56954962136309,3.6805940894425347e-09,7.55115237962283e-10,2.8373469685630304e-09,1.0836475498684242e-09,3.191625124404949e-11
19.579513750498204,3.6801093655773377e-09,7.556366860140665e-10,2.835590622589177e-09,1.083935395666148e-09,3.172278033247368e-11
19.58947787963332,3.6774653346490067e-09,7.549843436243615e-10,2.8376682159442947e-09,1.0832442863730684e-09,3.2008087534109825e-11
19.599442008768435,3.6783365451654375e-09,7.548059936750062e-10,2.8359002492353147e-09,1.0833108087881005e-09,3.202559952227047e-11
19.609406137903548,3.679042993923724e-09,7.555434147849327e-10,2.8323838843779903e-09,1.082297991492746e-09,3.190048925324998e-11
19.61937026703866,3.675095055312261e-09,7.555652057759872e-10,2.8338362961335385e-09,1.0820376842021374e-09,3.18757542673784e-11
19.629334396173775,3.6754895104941786e-09,7.545414149738408e-10,2.8296239524111864e-09,1.0829195469757167e-09,3.172941650098189e-11
19.639298525308888,3.6746335051985353e-09,7.537772956909635e-10,2.831680623895909e-09,1.0831422747283207e-09,3.1780021022335096e-11
19.649262654444,3.670848386630511e-09,7.540586032406932e-10,2.8286446898336567e-09,1.0809359027551067e-09,3.1803361801256124e-11
19.659226783579115,3.6713490337503883e-09,7.533857311610113e-10,2.8283783422560373e-09,1.080976235658471e-09,3.1734860082132434e-11
19.669190912714228,3.6682042132059955e-09,7.537994115197728e-10,2.8269363228142334e-09,1.0808011844131981e-09,3.18066474507851e-11
19.67915504184934,3.67068793154744e-09,7.52926220313418e-10,2.826832425468826e-09,1.0798153414934562e-09,3.1693192471939746e-11
19.689119170984455,3.6686928632354566e-09,7.529903439761949e-10,2.8253018383579804e-09,1.0799976023376547e-09,3.1806838004967286e-11
19.699083300119568,3.667193352608835e-09,7.524262293901648e-10,2.825844538376472e-09,1.0795367551136864e-09,3.1829132017067125e-11
19.70904742925468,3.665196066457087e-09,7.52131424585616e-10,2.82326247540197e-09,1.079972835095393e-09,3.1821317193571983e-11
19.719011558389795,3.6645394136362056e-09,7.519194849736484e-10,2.8222321916696923e-09,1.0790647459646576e-09,3.173675486882997e-11
19.72897568752491,3.6632770610862386e-09,7.517412576777967e-10,2.8229551426260005e-09,1.0786688154419725e-09,3.163768459409834e-11
19.738939816660025,3.663814972212228e-09,7.517013772779807e-10,2.821108812661562e-09,1.0782770134856616e-09,3.1570826289365045e-11
19.74890394579514,3.662376213697588e-09,7.521065849362106e-10,2.82035687215899e-09,1.0785811694537676e-09,3.1709787731117446e-11
19.758868074930252,3.6610163596969696e-09,7.518019924247985e-10,2.8209068266572677e-09,1.077868345997593e-09,3.171666254046305e-11
19.768832204065365,3.658041373128311e-09,7.50211587573472e-10,2.8193090469113766e-09,1.0769863712987927e-09,3.171516305528795e-11
19.77879633320048,3.6572407051230165e-09,7.509646835894126e-10,2.8194649813772094e-09,1.0774249274268008e-09,3.149151385236556e-11
19.788760462335592,3.654134452463141e-09,7.50693650045236e-10,2.8203583532941234e-09,1.0767270010180227e-09,3.182112970841228e-11
19.798724591470705,3.6565070943317963e-09,7.503726340120875e-10,2.818419734844489e-09,1.0764900341217308e-09,3.173797203622188e-11
19.80868872060582,3.6578772524646625e-09,7.506671061114918e-10,2.8152419495853187e-09,1.0760750350189e-09,3.166602132620766e-11
19.818652849740932,3.652443541099694e-09,7.505738790182569e-10,2.8170564180086797e-09,1.074999597585802e-09,3.161675212802772e-11
19.828616978876045,3.653407755007303e-09,7.499551097741182e-10,2.8126401232183518e-09,1.0761636020415139e-09,3.157807097543608e-11
19.83858110801116,3.6525641091496322e-09,7.496052467779503e-10,2.8141954588308146e-09,1.0766483566172113e-09,3.148119686946474e-11
19.848545237146272,3.6484866423111265e-09,7.494876841937005e-10,2.812182510842465e-09,1.0747854230651242e-09,3.164390735202179e-11
19.858509366281385,3.6506146480499435e-09,7.485472926781682e-10,2.8117444169316967e-09,1.0744580692327827e-09,3.153501315823776e-11
19.8684734954165,3.646952820028248e-09,7.489244314543504e-10,2.8108456861494868e-09,1.074041140698795e-09,3.156494743868184e-11
19.878437624551612,3.649825236379251e-09,7.483107872293843e-10,2.810899961970147e-09,1.0730586411385034e-09,3.1538173913683265e-11
19.88840175368673,3.6464668330192306e-09,7.486458899402782e-10,2.8086687966131413e-09,1.0732829806694808e-09,3.1588990415936316e-11
19.898365882821842,3.6455903374748065e-09,7.478746964749588e-10,2.810058084819889e-09,1.0731146022391294e-09,3.1540542682820804e-11
19.908330011956956,3.6442640895009754e-09,7.477367194318669e-10,2.8072273427016924e-09,1.0740167915283443e-09,3.156094739652185e-11
19.91829414109207,3.642858293895761e-09,7.471473138670918e-10,2.8062095701213498e-09,1.0727581171595046e-09,3.1506874747170445e-11
19.928258270227182,3.641849165588841e-09,7.472933046908646e-10,2.8058524091023307e-09,1.0719074612381348e-09,3.1371262854115296e-11
19.938222399362296,3.643269533431969e-09,7.476167551970239e-10,2.8034852869252577e-09,1.071738471366815e-09,3.1366163579735115e-11
19.94818652849741,3.641601774675466e-09,7.475160898623796e-10,2.8046164002920265e-09,1.0721653843435561e-09,3.1582082674113285e-11
19.958150657632522,3.641178711575987e-09,7.479777604170199e-10,2.8047165416356596e-09,1.0721822104012567e-09,3.15371108665042e-11
19.968114786767636,3.636961397547575e-09,7.459530290342842e-10,2.8022844814914084e-09,1.0710303151771292e-09,3.155424568516377e-11
19.97807891590275,3.6362107876936056e-09,7.463049009186669e-10,2.803208205309694e-09,1.070830613364662e-09,3.1421206050882954e-11
19.988043045037863,3.6349931715988888e-09,7.462640996516869e-10,2.804628395721016e-09,1.0708705438477534e-09,3.1587131001600965e-11
19.998007174172976,3.635732944295535e-09,7.465704817111103e-10,2.8030720823794385e-09,1.0714524836721932e-09,3.1421750792962304e-11
20.00797130330809,3.6371496294794306e-09,7.465696696200393e-10,2.8020459627674775e-09,1.0701618575628999e-09,3.146967131488131e-11
20.017935432443203,3.6316413467996346e-09,7.460190877239022e-10,2.8017798404770205e-09,1.0690437971200634e-09,3.139986891247784e-11
20.027899561578316,3.6337446863708397e-09,7.460651629348029e-10,2.7970265938837004e-09,1.0701068913697335e-09,3.1359230183109596e-11
20.037863690713433,3.6321761915997226e-09,7.454571770540166e-10,2.799251397112218e-09,1.0701448779644403e-09,3.1226443515431665e-11
20.047827819848546,3.6282441109108146e-09,7.460071829346255e-10,2.797631718970214e-09,1.0687597653759352e-09,3.1478552536587606e-11
20.05779194898366,3.6314340839108075e-09,7.448397907288325e-10,2.797001544937401e-09,1.0691462011004358e-09,3.132516391652525e-11
20.067756078118773,3.627723091379962e-09,7.447221483534594e-10,2.795852665859228e-09,1.068178153733281e-09,3.143521932046184e-11
20.077720207253886,3.630472549969905e-09,7.447009954033805e-10,2.794935410101472e-09,1.0673442404074076e-09,3.134290101767245e-11
20.087684336389,3.626576360011265e-09,7.445837959471061e-10,2.7931930211302023e-09,1.0667769239936638e-09,3.142561419833846e-11
20.097648465524113,3.6258397711431028e-09,7.439474524951894e-10,2.7957817126071476e-09,1.067022639905422e-09,3.1309164767821875e-11
20.107612594659226,3.6245500559311243e-09,7.432545892053996e-10,2.7915068926026026e-09,1.067767737697182e-09,3.139048639312929e-11
20.11757672379434,3.622724416261003e-09,7.432147530973044e-10,2.7922248389686193e-09,1.06712558559333e-09,3.1358256816701084e-11
20.127540852929453,3.622584264083638e-09,7.432392950900902e-10,2.7907929038454685e-09,1.0661076974554308e-09,3.123104939643121e-11
20.137504982064566,3.6250066617457933e-09,7.436940290129019e-10,2.788950881095493e-09,1.0660338904102529e-09,3.1090345581565936e-11
20.14746911119968,3.622024490200646e-09,7.438360436230763e-10,2.7897085393520727e-09,1.0663873294792224e-09,3.130545284663384e-11
20.157433240334793,3.6225855260224203e-09,7.440744137213579e-10,2.790144252041273e-09,1.0662264194700222e-09,3.130389695192736e-11
20.167397369469906,3.6187337120858204e-09,7.420665713091958e-10,2.7883951073944108e-09,1.065203508465927e-09,3.1271615976493835e-11
20.17736149860502,3.617154413297929e-09,7.423382356835415e-10,2.7894627955638743e-09,1.0650581599533047e-09,3.111183637509072e-11
20.187325627740137,3.616869944056519e-09,7.425551218562045e-10,2.7896077833651625e-09,1.0655695871118076e-09,3.1365377541360563e-11
20.19728975687525,3.6167941003772414e-09,7.427710351063027e-10,2.788473082565989e-09,1.06529977464876e-09,3.138965442955341e-11
20.207253886010363,3.6176186872030247e-09,7.428016807857519e-10,2.7874021612850485e-09,1.0650998672430645e-09,3.125596477817712e-11
20.217218015145477,3.61364799235868e-09,7.419884569659065e-10,2.7884474071752924e-09,1.06334224082427e-09,3.1387872129287173e-11
20.22718214428059,3.6164492367515966e-09,7.426190982615149e-10,2.783339797519693e-09,1.0643399566613137e-09,3.1207494176484434e-11
20.237146273415703,3.6137926504571987e-09,7.417842870992389e-10,2.7863865635399557e-09,1.0651965380470678e-09,3.112858258165967e-11
20.247110402550817,3.6093695427547967e-09,7.422632158757546e-10,2.7832589028784407e-09,1.0633539244378963e-09,3.1256316474621524e-11
20.25707453168593,3.6135342160521252e-09,7.411070009065168e-10,2.7832772287142224e-09,1.0635314430111791e-09,3.11992187610105e-11
20.267038660821044,3.6099739926996767e-09,7.415067600984317e-10,2.7823629180295868e-09,1.0629605243385063e-09,3.1245282426204797e-11
20.277002789956157,3.6118997307025304e-09,7.410341307634681e-10,2.781515695972425e-09,1.0625566886484413e-09,3.1164263198175606e-11
20.28696691909127,3.6081177957569298e-09,7.40355764426314e-10,2.7797172661230504e-09,1.062313992203225e-09,3.122948021427062e-11
20.296931048226384,3.608697828619967e-09,7.402998244054312e-10,2.7825270675931347e-09,1.0620898310998852e-09,3.121782817775956e-11
20.306895177361497,3.607257510940266e-09,7.397002288277566e-10,2.778591853317123e-09,1.063523044862265e-09,3.1223941093672094e-11
20.31685930649661,3.6052856740094607e-09,7.399051152219156e-10,2.778188546958155e-09,1.0623399391552484e-09,3.108322625529538e-11
20.326823435631724,3.6055097038676697e-09,7.397297388592989e-10,2.7774968168947738e-09,1.0619010549117935e-09,3.1121815690139687e-11
20.33678756476684,3.6074117145542596e-09,7.399437931601757e-10,2.7758864783912583e-09,1.061396545385364e-09,3.0955258546709095e-11
20.346751693901954,3.6049444131271085e-09,7.395943855201985e-10,2.7768530855590686e-09,1.0613726876825108e-09,3.1196498696901004e-11
20.356715823037067,3.606237571788402e-09,7.4079051742548e-10,2.7766790392990404e-09,1.061664703015335e-09,3.128522760923404e-11
20.36667995217218,3.6025387228916356e-09,7.388972360773609e-10,2.7758408557450023e-09,1.060329332505529e-09,3.128033944265572e-11
20.376644081307294,3.6001803779679844e-09,7.385343881327014e-10,2.7759193660740465e-09,1.0608084011053624e-09,3.08761987746182e-11
20.386608210442407,3.600862532938181e-09,7.391151409954603e-10,2.7770390568118872e-09,1.060273642947424e-09,3.111236762984247e-11
20.39657233957752,3.5998527786587983e-09,7.390995109457118e-10,2.7751121693778683e-09,1.0607007314856578e-09,3.112937817597235e-11
20.406536468712634,3.6007661647667557e-09,7.389796638418e-10,2.7754031253023353e-09,1.0604747206431225e-09,3.1237588260149037e-11
20.416500597847747,3.5976152688143256e-09,7.393099350133586e-10,2.7759952176919044e-09,1.0580448970226597e-09,3.117173207049259e-11
20.42646472698286,3.5995304368855477e-09,7.394583968225647e-10,2.770041003068349e-09,1.0593686469157947e-09,3.114743834785148e-11
20.436428856117974,3.5978057623145983e-09,7.386257069502435e-10,2.773819508890136e-09,1.0599190996172262e-09,3.0921196780572747e-11
20.446392985253087,3.5935200894907752e-09,7.386587267606028e-10,2.77218055391885e-09,1.0590291671484682e-09,3.108930310752726e-11
20.4563571143882,3.5978408877256695e-09,7.376071741418293e-10,2.7715192818817036e-09,1.0589891611134609e-09,3.110672625993107e-11
20.466321243523314,3.594835461488827e-09,7.382789645991515e-10,2.770481825968619e-09,1.0580049156716807e-09,3.114846100259118e-11
20.476285372658428,3.5956375218614777e-09,7.37942657377569e-10,2.7690408912335685e-09,1.0574555973373453e-09,3.101779905158463e-11
20.486249501793544,3.592084963752829e-09,7.368144786076199e-10,2.7671872974405214e-09,1.057249102193034e-09,3.112137495886161e-11
20.496213630928658,3.593311722586392e-09,7.364035698938606e-10,2.7716231818182837e-09,1.0572544756774626e-09,3.114064839884102e-11
20.50617776006377,3.5919664574477027e-09,7.366871117687221e-10,2.7670216645603445e-09,1.0586888600105936e-09,3.106384924946506e-11
20.516141889198884,3.589146591148574e-09,7.369696753165314e-10,2.765501282479811e-09,1.0578406917324832e-09,3.1076810956684796e-11
20.526106018333998,3.589720890994856e-09,7.36853037667344e-10,2.7647021053214684e-09,1.056088800461907e-09,3.095006789429418e-11
20.53607014746911,3.5922048858831214e-09,7.367842067613465e-10,2.7631223540357664e-09,1.056910161552812e-09,3.0953053775152657e-11
20.546034276604225,3.5892429454387917e-09,7.363806834309103e-10,2.7645778641851492e-09,1.0562301281708009e-09,3.116750307022853e-11
20.555998405739338,3.591568913198871e-09,7.384066007406849e-10,2.7649396534203208e-09,1.057213913041872e-09,3.108716307375923e-11
20.56596253487445,3.5873456914084045e-09,7.355173814960251e-10,2.76440528155512e-09,1.055715484364422e-09,3.109135114784971e-11
20.575926664009565,3.585440407101737e-09,7.35745279611225e-10,2.7649792575743922e-09,1.0554648110496931e-09,3.075198050482802e-11
20.585890793144678,3.5860195552415303e-09,7.359273137342452e-10,2.7645787142248554e-09,1.0562554310131804e-09,3.099998525228314e-11
20.59585492227979,3.584746735171741e-09,7.356036316440162e-10,2.762930293258293e-09,1.0566328758637825e-09,3.1042461277730785e-11
20.605819051414905,3.585308406651179e-09,7.366477905444571e-10,2.764246431244286e-09,1.0561910028591572e-09,3.113449808100902e-11
20.615783180550018,3.58329263337915e-09,7.361772711055233e-10,2.7646824977494616e-09,1.0536298933632656e-09,3.0998946424961515e-11
20.62574730968513,3.586092557109943e-09,7.357573832151146e-10,2.75914938906226e-09,1.0554503650121037e-09,3.09844314173937e-11
20.63571143882025,3.583672540170428e-09,7.358552894532534e-10,2.7623325839616114e-09,1.0557089945903262e-09,3.0826697883743505e-11
20.64567556795536,3.5791126448932256e-09,7.359454371652858e-10,2.7609041265457974e-09,1.0558672720039884e-09,3.0996927181106316e-11
20.655639697090475,3.5838455447962204e-09,7.353564287780802e-10,2.76148597791923e-09,1.054451343208858e-09,3.09174796858755e-11
20.66560382622559,3.5819052959250658e-09,7.352208022509248e-10,2.7598871515246022e-09,1.0539034638555508e-09,3.1005337578110056e-11
20.6755679553607,3.5811340720969824e-09,7.349762735003952e-10,2.7581504330411726e-09,1.0538825744664899e-09,3.093570732089222e-11
20.685532084495815,3.577563996496536e-09,7.335166679787495e-10,2.7577736606273324e-09,1.053228007073096e-09,3.102316007750052e-11
20.69549621363093,3.57942171314892e-09,7.341799515382121e-10,2.7608437147838782e-09,1.0525694679218906e-09,3.0996585617205166e-11
20.70546034276604,3.579460907045443e-09,7.339544011648013e-10,2.7555754332940208e-09,1.0544034706208517e-09,3.101366349922247e-11
20.715424471901155,3.574849037675773e-09,7.339887418302627e-10,2.7558114654181307e-09,1.0531382978940966e-09,3.0876854013008004e-11
20.72538860103627,3.57596952663622e-09,7.339609556279726e-10,2.7541719179161985e-09,1.0522968022892192e-09,3.094757315915525e-11
20.735352730171382,3.57800284726244e-09,7.333578514219638e-10,2.752545482382932e-09,1.0524792369491796e-09,3.0803721846331694e-11
20.745316859306495,3.576367430676795e-09,7.334552708042892e-10,2.7533286226272345e-09,1.0522606356443818e-09,3.112913539818743e-11
20.75528098844161,3.578520039220911e-09,7.359154797603525e-10,2.7533157240129883e-09,1.0534819968596537e-09,3.0946888394138366e-11
20.765245117576722,3.5746273322294623e-09,7.325587819460488e-10,2.753316276299817e-09,1.0517805516594627e-09,3.0902090304395766e-11
20.775209246711835,3.5726610072845713e-09,7.334106787672984e-10,2.7543590797631253e-09,1.0515166960331955e-09,3.061749950036075e-11
20.785173375846952,3.5739223516687264e-09,7.33006107804476e-10,2.754499093185589e-09,1.052248442970248e-09,3.097754701307227e-11
20.795137504982065,3.572759575563204e-09,7.331435202615131e-10,2.7531786109188376e-09,1.053117934137004e-09,3.108476464455469e-11
20.80510163411718,3.572517169761711e-09,7.342207346469004e-10,2.755261897560649e-09,1.0520904670941253e-09,3.104199511721862e-11
20.815065763252292,3.5705299309864563e-09,7.337662664084444e-10,2.754427070936044e-09,1.0502002666570917e-09,3.095086446286956e-11
20.825029892387406,3.572778819408916e-09,7.336450986183473e-10,2.748162820243602e-09,1.0516201439833967e-09,3.0881228526463934e-11
20.83499402152252,3.571146663925883e-09,7.331608638469433e-10,2.7531382337015187e-09,1.0525617575714477e-09,3.068909023327313e-11
20.844958150657632,3.566587052882784e-09,7.327742692942359e-10,2.751323136979637e-09,1.0524915054168948e-09,3.0970837965643425e-11
20.854922279792746,3.570709663792346e-09,7.328304480763445e-10,2.7521325456197458e-09,1.0510723845523166e-09,3.088947799550725e-11
20.86488640892786,3.570705735071749e-09,7.330976569080078e-10,2.750304231465559e-09,1.0505587126285564e-09,3.090956399362407e-11
20.874850538062972,3.568350494779741e-09,7.319391911043157e-10,2.749812815930371e-09,1.0510202571216229e-09,3.066803864910101e-11
20.884814667198086,3.5646297418274368e-09,7.308844074890392e-10,2.749522960554304e-09,1.0495698176042043e-09,3.099319353798413e-11
20.8947787963332,3.5674329200869534e-09,7.317517918177947e-10,2.7529061928660046e-09,1.0486713762628654e-09,3.097210157884121e-11
20.904742925468312,3.568306145034562e-09,7.319154933586536e-10,2.746937393703863e-09,1.05133970925115e-09,3.091375203460829e-11
20.914707054603426,3.5622017247967717e-09,7.319075512866942e-10,2.7459797631647436e-09,1.049799147362342e-09,3.087770702175202e-11
20.92467118373854,3.5637360975243518e-09,7.315510027611689e-10,2.7448874591417615e-09,1.0490925419393323e-09,3.083075868469033e-11
20.934635312873656,3.564426552629157e-09,7.308958494654616e-10,2.7444100213977505e-09,1.0498836361465464e-09,3.068276053314458e-11
20.94459944200877,3.565942647867053e-09,7.306547706801773e-10,2.7452750684329233e-09,1.0483445176541315e-09,3.100552467300439e-11
20.954563571143883,3.5674666978871364e-09,7.34078802614517e-10,2.744272437066746e-09,1.0504336410748765e-09,3.076017857067367e-11
20.964527700278996,3.562675359201482e-09,7.300432717863506e-10,2.744466716153238e-09,1.047882454230784e-09,3.093696293793732e-11
20.97449182941411,3.561958182676942e-09,7.313292130919908e-10,2.7450778195183687e-09,1.0480043637350988e-09,3.064236362769438e-11
20.984455958549223,3.562294725789624e-09,7.308616170402595e-10,2.743849312319438e-09,1.0484190115610157e-09,3.08793499931698e-11
20.994420087684336,3.561781932297013e-09,7.31317681030813e-10,2.745127260315776e-09,1.0497336184791772e-09,3.0940211690819104e-11
21.00438421681945,3.5609864617014692e-09,7.326508642769815e-10,2.7461636681020858e-09,1.0485755350318607e-09,3.1048067725056074e-11
21.014348345954563,3.5601963845390074e-09,7.316953761889971e-10,2.74680285610668e-09,1.0473565223442834e-09,3.08766146901944e-11
21.024312475089676,3.5617266409537647e-09,7.308749100401021e-10,2.7403628740396044e-09,1.0484591346759494e-09,3.0824790993992727e-11
21.03427660422479,3.5597814981803573e-09,7.311670435589236e-10,2.7468792407117453e-09,1.0496013322315175e-09,3.062623200276739e-11
21.044240733359903,3.5556452849840604e-09,7.30871686455204e-10,2.743926680397456e-09,1.0495531864485399e-09,3.085706542904483e-11
21.054204862495016,3.560098534787241e-09,7.310524167363081e-10,2.7441815711355495e-09,1.0482213409200109e-09,3.077006478324949e-11
21.06416899163013,3.561145353005869e-09,7.304588670158385e-10,2.7429092555504698e-09,1.0474970881673743e-09,3.079864055760792e-11
21.074133120765243,3.5592180155880385e-09,7.300411563890964e-10,2.7409787341514322e-09,1.0478543433457677e-09,3.0641230478453076e-11
21.08409724990036,3.5544542812554256e-09,7.292888420717273e-10,2.742429999832446e-09,1.046551386738606e-09,3.072835471417433e-11
21.094061379035473,3.556624951949968e-09,7.296155105050212e-10,2.7451034667368985e-09,1.0454181838548317e-09,3.0922580243926093e-11
21.104025508170587,3.560042506263292e-09,7.30455951727635e-10,2.7384939223777243e-09,1.0487964145921973e-09,3.094615686388006e-11
21.1139896373057,3.5514931029260892e-09,7.296007333711531e-10,2.7389484114690716e-09,1.0468601801882961e-09,3.087129385806868e-11
21.123953766440813,3.55301634714826e-09,7.299143590454952e-10,2.7360484136728747e-09,1.046148016674322e-09,3.0641710861532624e-11
21.133917895575927,3.5544196847427137e-09,7.288058011716465e-10,2.735154302134044e-09,1.0465133288556902e-09,3.043777349504023e-11
21.14388202471104,3.5578260328554446e-09,7.285719830170418e-10,2.7364715874209725e-09,1.0454284006614187e-09,3.0855788542493644e-11
21.153846153846153,3.557460931739224e-09,7.323471091546534e-10,2.736622878947254e-09,1.0473830851063706e-09,3.0651090647057654e-11
21.163810282981267,3.5518924098725613e-09,7.282287266171476e-10,2.737495821261364e-09,1.0458762146473807e-09,3.084238437589834e-11
21.17377441211638,3.5535439740085816e-09,7.297964122975765e-10,2.7380582480422184e-09,1.0451045623027015e-09,3.0566548701278865e-11
21.183738541251493,3.5518940208169095e-09,7.292619744617154e-10,2.7368923679768073e-09,1.0446422432876836e-09,3.096661959409473e-11
21.193702670386607,3.5531869285946805e-09,7.289758382901275e-10,2.7374355745817922e-09,1.0462513628724476e-09,3.087070096953244e-11
21.20366679952172,3.5515135622248565e-09,7.311019828420203e-10,2.7384588949487444e-09,1.045159328941673e-09,3.0798735564266457e-11
21.213630928656833,3.5511740412159444e-09,7.29173241783297e-10,2.7385928178226918e-09,1.0450529927377057e-09,3.079503232368572e-11
21.223595057791947,3.5520596403105677e-09,7.28626874909475e-10,2.7331679334278973e-09,1.0451361671863452e-09,3.080465069972985e-11
21.233559186927064,3.549939962881565e-09,7.296074170383404e-10,2.7384278429278897e-09,1.0466670213880198e-09,3.04326362098473e-11
21.243523316062177,3.5469789082030022e-09,7.285424920338826e-10,2.737111084271896e-09,1.0477929204403136e-09,3.071668424005681e-11
21.25348744519729,3.5524727465575815e-09,7.292872550583349e-10,2.7378977237551986e-09,1.0454842871443354e-09,3.0719188868243566e-11
21.263451574332404,3.55469542187392e-09,7.29358730151306e-10,2.7364610686859168e-09,1.0452042386816436e-09,3.080284211392412e-11
21.273415703467517,3.551051847488753e-09,7.281126412846285e-10,2.736295412868687e-09,1.0451516612089898e-09,3.049826400436809e-11
21.28337983260263,3.5454051954882213e-09,7.268898547028716e-10,2.7361612929280018e-09,1.0432702780841313e-09,3.066669886472163e-11
21.293343961737744,3.5479211678402057e-09,7.273788337228636e-10,2.7404280739344772e-09,1.0424386359796298e-09,3.0885755688448725e-11
21.303308090872857,3.551792599114486e-09,7.284411937220991e-10,2.7321030148225983e-09,1.0468295930895922e-09,3.09429918071019e-11
21.31327222000797,3.5431648687722944e-09,7.270777910381476e-10,2.7331397935371137e-09,1.0447105484166423e-09,3.082478932201025e-11
21.323236349143084,3.5433257448481122e-09,7.281550741994465e-10,2.729735714426902e-09,1.043408333791935e-09,3.043097004820341e-11
21.333200478278197,3.546286852411374e-09,7.265725494736184e-10,2.7278135842173362e-09,1.0442061712987486e-09,3.01660876526984e-11
21.34316460741331,3.550239981615373e-09,7.262576527585661e-10,2.7314359283362822e-09,1.04324471517715e-09,3.089316417297288e-11
21.353128736548424,3.5504880450439325e-09,7.3058067726229e-10,2.732223292688421e-09,1.0449233824924185e-09,3.069259864409692e-11
21.363092865683537,3.543357932714639e-09,7.260713945966087e-10,2.7315728378761775e-09,1.043552307505286e-09,3.083066984585542e-11
21.37305699481865,3.54622270341959e-09,7.286779943118654e-10,2.7320800842765133e-09,1.0418795652957255e-09,3.035882025479049e-11
21.383021123953768,3.5434812729526476e-09,7.279730104411082e-10,2.7296690030217423e-09,1.0422878195356706e-09,3.087137316967841e-11
21.39298525308888,3.548069148469022e-09,7.271040682501323e-10,2.732075754543018e-09,1.0444323921125862e-09,3.0669728365198664e-11
21.402949382223994,3.542662857277596e-09,7.302324036300972e-10,2.731877149054916e-09,1.0430503509467549e-09,3.0800871520825185e-11
21.412913511359108,3.5428848584078715e-09,7.274347326681646e-10,2.731839860108608e-09,1.0441766595072421e-09,3.064661988735696e-11
21.42287764049422,3.544530697757743e-09,7.27445488990515e-10,2.7266210436537092e-09,1.0431631140513132e-09,3.070444777613144e-11
21.432841769629334,3.542797502523081e-09,7.282155448990706e-10,2.7339508881515393e-09,1.0448143751412529e-09,3.042842415729289e-11
21.442805898764448,3.5409394696246195e-09,7.269868430142751e-10,2.7313822152126935e-09,1.0455498804921008e-09,3.065348907019665e-11
21.45277002789956,3.5471259869177555e-09,7.279135067887312e-10,2.73200297606901e-09,1.0440272417488357e-09,3.056173580060583e-11
21.462734157034674,3.551706187778221e-09,7.282307643181725e-10,2.7311948818245054e-09,1.042305387428192e-09,3.0633816703419614e-11
21.472698286169788,3.544882929365027e-09,7.263427107621908e-10,2.7314112014443394e-09,1.0433949393149724e-09,3.039529603060875e-11
21.4826624153049,3.538874027905555e-09,7.252918894034112e-10,2.732828204762257e-09,1.0411270561181595e-09,3.053376964600125e-11
21.492626544440014,3.5404791370046132e-09,7.255582213851196e-10,2.7368896761484182e-09,1.0395328173887078e-09,3.0843169150122167e-11
21.502590673575128,3.546955315760035e-09,7.268443086371317e-10,2.728550758648099e-09,1.0452691249139014e-09,3.0913412237524814e-11
21.51255480271024,3.534479513856048e-09,7.247584539910312e-10,2.7297449505114177e-09,1.0432226340307218e-09,3.0817674921688406e-11
21.522518931845354,3.5356835818183156e-09,7.273898072307446e-10,2.72412096378868e-09,1.041310955382002e-09,3.0277052064017494e-11
21.53248306098047,3.541539007992218e-09,7.25418809817261e-10,2.723389680378811e-09,1.0423139510436502e-09,2.967761550165735e-11
21.542447190115585,3.547515734135921e-09,7.238298903200483e-10,2.728479778526363e-09,1.0408596822894e-09,3.083025004011596e-11
21.552411319250698,3.5426226722438854e-09,7.292793535042603e-10,2.7285194813019452e-09,1.0417560115321051e-09,3.0617360982279156e-11
21.56237544838581,3.535317961117512e-09,7.246545778133145e-10,2.7263709081120807e-09,1.042021911214303e-09,3.0736398960847284e-11
21.572339577520925,3.5404137030766934e-09,7.270905161585729e-10,2.72779897098097e-09,1.0386929700559e-09,3.0111612796527373e-11
21.582303706656038,3.535476035048312e-09,7.271822525082973e-10,2.7230961732381213e-09,1.0402700747666925e-09,3.069142351788466e-11
21.59226783579115,3.544593341331076e-09,7.251650779994578e-10,2.7278600882209528e-09,1.0424031382030644e-09,3.061151756900633e-11
21.602231964926265,3.536886988045394e-09,7.300382491267001e-10,2.7271731433842814e-09,1.0407756014006747e-09,3.08651998685955e-11
21.612196094061378,3.5352638495683627e-09,7.261388659287217e-10,2.725963327401972e-09,1.0425354498910866e-09,3.064914468269566e-11
21.62216022319649,3.5370324346843524e-09,7.269973344645638e-10,2.7213293010756846e-09,1.0407637986046094e-09,3.0615148107019714e-11
21.632124352331605,3.5346029700871124e-09,7.277441677582822e-10,2.7298149291324703e-09,1.0427482399373338e-09,3.0163470727087534e-11
21.64208848146672,3.5337065047483785e-09,7.25560931469552e-10,2.727766819114927e-09,1.0450714312024155e-09,3.030829720278502e-11
21.65205261060183,3.5468187127967946e-09,7.275799266599443e-10,2.7280527094462685e-09,1.0425581172343738e-09,3.041336666476919e-11
21.662016739736945,3.5454240397314063e-09,7.283939451758352e-10,2.7291655039772968e-09,1.0406249597461646e-09,3.079341143406418e-11
21.67198086887206,3.5405691723036498e-09,7.245939132073913e-10,2.727219902670186e-09,1.0420585130337542e-09,3.048764204063134e-11
21.681944998007175,3.5300813897048955e-09,7.224222645070398e-10,2.7321642578310863e-09,1.0392651385142589e-09,3.062078110465668e-11
21.69190912714229,3.540585066420986e-09,7.233972537240196e-10,2.7360954989544647e-09,1.036107996159086e-09,3.07560088241462e-11
21.701873256277402,3.545131010690449e-09,7.258046597505649e-10,2.7276539510643046e-09,1.0443683697933514e-09,3.102347973710645e-11
21.711837385412515,3.5252082814473194e-09,7.202454202632903e-10,2.7305528475664457e-09,1.0426762666867046e-09,3.109352418334342e-11
21.72180151454763,3.519022781560464e-09,7.266036036651584e-10,2.7181623951451256e-09,1.0397191845803653e-09,2.996496863593666e-11
21.731765643682742,3.5380517582196565e-09,7.249505173900968e-10,2.7182414985150747e-09,1.0412627526027377e-09,2.927465225976357e-11
21.741729772817855,3.5338617351625294e-09,7.205883623456884e-10,2.7269976715390704e-09,1.0394270771196622e-09,3.1253932481805685e-11
21.75169390195297,3.536758089372766e-09,7.279807791109916e-10,2.726548462959822e-09,1.0393262780043301e-09,3.049421106240809e-11
21.761658031088082,3.5245007536689933e-09,7.240807477691428e-10,2.722492742248242e-09,1.041679482166828e-09,3.082746988230619e-11
21.771622160223195,3.5332263809321943e-09,7.272952838646962e-10,2.7217517266626282e-09,1.0352123649962891e-09,2.985572234249495e-11
21.78158628935831,3.527420771420101e-09,7.252102066514465e-10,2.716942275535066e-09,1.0374709374938905e-09,3.062457550813562e-11
21.791550418493422,3.546871016556698e-09,7.23169010993446e-10,2.721650085623248e-09,1.0415489196453407e-09,3.0393941912949734e-11
21.801514547628535,3.536404354724802e-09,7.32238089379489e-10,2.72016211044988e-09,1.0390153262215062e-09,3.129772695371133e-11
21.81147867676365,3.5252174313198207e-09,7.247994024905627e-10,2.722268195681995e-09,1.0414171798197372e-09,3.1293828926332234e-11
21.821442805898762,3.530769445669097e-09,7.275220176385674e-10,2.714854449033057e-09,1.0382437683306736e-09,3.0496256338273465e-11
21.83140693503388,3.5156398074660028e-09,7.231123936512853e-10,2.7275378572485527e-09,1.0402983083669796e-09,2.999725235056348e-11
21.841371064168992,3.5319511797514375e-09,7.277107709632699e-10,2.727880514046007e-09,1.0461042778490992e-09,3.039167951347933e-11
21.851335193304106,3.5440583915034933e-09,7.262117819585236e-10,2.723735317514579e-09,1.042074698027962e-09,3.024411776608773e-11
21.86129932243922,3.559874641885796e-09,7.255337638510662e-10,2.7347593978397984e-09,1.0400572375793555e-09,3.074023570823701e-11
21.871263451574332,3.5412415062492305e-09,7.296878958806817e-10,2.724666757109616e-09,1.0433119543580449e-09,3.0600997479635214e-11
21.881227580709446,3.5308873867511474e-09,7.171692729799148e-10,2.7384901495711203e-09,1.0376939122003666e-09,3.034114473720638e-11
21.89119170984456,3.4998535107774855e-09,7.193586584285806e-10,2.744798320637943e-09,1.0324400146444389e-09,3.0551652998437305e-11
21.901155838979673,3.5283364312438144e-09,7.28147114781137e-10,2.7323545862473462e-09,1.0449467990074526e-09,3.0243103958487145e-11
21.911119968114786,3.513375636950307e-09,7.189673841055662e-10,2.744574573499064e-09,1.045199006219559e-09,3.1315394648566894e-11
21.9210840972499,3.502723180224466e-09,7.406353072485585e-10,2.708920720084804e-09,1.0360549868899267e-09,3.1440888295455117e-11
21.931048226385013,3.528267545598924e-09,7.148116666339551e-10,2.705205108771419e-09,1.0418194600197856e-09,2.882014216580159e-11
21.941012355520126,3.5366843166967705e-09,7.246121152752955e-10,2.732319605524565e-09,1.0354362269131837e-09,3.4050369319981825e-11
21.95097648465524,3.550054667062553e-09,7.370822347453989e-10,2.7407407812420075e-09,1.0347313755142839e-09,3.156139889273981e-11
21.960940613790353,3.5181699134785706e-09,7.222282656567243e-10,2.703252310778839e-09,1.045597340804563e-09,3.224740433447192e-11
21.97090474292547,3.51164425453588e-09,7.256129683583547e-10,2.7218478953404013e-09,1.0266025853142414e-09,2.9540723695790475e-11
21.980868872060583,3.5317225709606722e-09,7.236165824112748e-10,2.697279255918716e-09,1.0286008995804753e-09,3.117872968267446e-11
21.990833001195696,3.548981819815098e-09,7.092656605240169e-10,2.7248640581694414e-09,1.0424518631724964e-09,3.175763123356224e-11
22.00079713033081,3.5075640994560294e-09,7.408696638018698e-10,2.727754685238793e-09,1.0352280066809843e-09,3.016784730358227e-11
22.010761259465923,3.5434320039351846e-09,7.39112304743927e-10,2.7152124298801312e-09,1.0425514501676841e-09,2.9810905663488346e-11
22.020725388601036,3.525314769225668e-09,7.240282835425703e-10,2.7133765961209367e-09,1.0317046322438581e-09,3.2461251806202584e-11
22.03068951773615,3.5439949041637213e-09,7.279717934507573e-10,2.7313231065025112e-09,1.0344625807663842e-09,3.17503116322747e-11
22.040653646871263,3.5253400056801154e-09,7.197874850020776e-10,2.6978016035280742e-09,1.0548232779681415e-09,3.007304783192942e-11
22.050617776006376,3.5299585959669536e-09,7.260786093423442e-10,2.7202531786634847e-09,1.0422558242166988e-09,3.054156679648867e-11
22.06058190514149,3.5222893209521073e-09,7.310754568326474e-10,2.70868342072915e-09,1.0404337761509249e-09,3.177886578793684e-11
22.070546034276603,3.5174277603267494e-09,7.287576462330058e-10,2.7345926435771805e-09,1.0486461304299052e-09,3.16891255810637e-11
22.080510163411716,3.515502968958514e-09,7.405158386671497e-10,2.7322202912975595e-09,1.0355165861189795e-09,3.0450154458331996e-11
22.09047429254683,3.6051023795263156e-09,7.320246982643566e-10,2.7445683755645566e-09,1.0199703714221494e-09,3.124860816366436e-11
22.100438421681943,3.546324552393697e-09,7.381852345921347e-10,2.730110456169907e-09,1.0486435573687703e-09,3.1215662285583454e-11
22.110402550817057,3.572085320901838e-09,7.343364666765522e-10,2.7293552759209534e-09,1.0504237141577933e-09,3.064386166926025e-11
22.120366679952173,3.6089419020212914e-09,7.278953334742651e-10,2.7212256632886214e-09,1.0240836826896705e-09,3.0926062259236005e-11
22.130330809087287,3.584503376976432e-09,7.511215502454103e-10,2.7381731570610363e-09,1.0388037924093907e-09,3.855562866878518e-11
22.1402949382224,3.506769673245867e-09,7.1387028417039e-10,2.7109122573976425e-09,1.0451118637815175e-09,3.458477757060816e-11
22.150259067357513,3.533063684414429e-09,7.17984278379955e-10,2.712542478799696e-09,1.047726333952398e-09,3.215229651102013e-11


==> figs/data/cyl_LES_LO/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.0266005008627312e-31,1.8014762170494301e-32,2.807981602725123e-32,1.1030729128335215e-32,1.832632641981167e-32
0.00996412913511359,0.16184298499287736,0.02909551095449487,0.020452079113056278,0.017613842869005154,0.03535371569877533
0.01992825827022718,0.14245503136387697,0.03408490938850279,0.02460484696086384,0.009442640631650737,0.007461989949898303
0.029892387405340774,0.1377800697615057,0.02923873941036781,0.024076058117686608,0.02623621002347637,0.00806454783914746
0.03985651654045436,0.11691404200130162,0.026249412607259482,0.014931027279839786,0.018931510684342186,0.0061980364694494425
0.04982064567556795,0.20299836155573286,0.03755691159483655,0.021462828333148047,0.020972800084711304,0.002720406876479841
0.05978477481068155,0.11379753765019096,0.04749114071845964,0.029539444176561236,0.021669389691589803,0.003129349595713327
0.06974890394579514,0.08267856954082169,0.05150876090095231,0.032607202177954306,0.011036470605162683,0.005530052570645398
0.07971303308090873,0.12671210238265934,0.03388881897189548,0.014721486106279495,0.017981480158027134,0.0034983888828944284
0.08967716221602232,0.08960931667962152,0.06685447451408208,0.03203033964143044,0.017696642585829696,0.003714707704885191
0.0996412913511359,0.21061774784468748,0.06509082980981618,0.05230080848101126,0.02255261511523726,0.002171642583967873
0.1096054204862495,0.14736706217552048,0.048838259585814045,0.03191527245493201,0.015381696200539382,0.002004023530377438
0.1195695496213631,0.2028442660387037,0.10491150284937509,0.06577115115337942,0.06028440403446335,0.003063024910038135
0.12953367875647667,0.13802981259666572,0.035414019684071055,0.06867959840213642,0.06370335214035565,0.0021183642364912937
0.13949780789159028,0.15496103105230016,0.060150718279212444,0.045560760868696634,0.035404018676978954,0.001631252951771683
0.14946193702670385,0.2675754481176582,0.045318814840102674,0.017831229574331864,0.021165813976463915,0.0019256072421814708
0.15942606616181745,0.20796216874411969,0.045487899700045464,0.038436211920277095,0.04982546929088422,0.002614222005827609
0.16939019529693106,0.33241222394144876,0.06756166592698729,0.025965464689992068,0.025306953548533746,0.0016576741576161205
0.17935432443204463,0.2742229777269345,0.07090246167238293,0.02690721670734254,0.047400422749344986,0.0005501845240578633
0.18931845356715823,0.13331224576159836,0.03831310822029417,0.020374810092811006,0.02000184902010215,0.0006761970909229278
0.1992825827022718,1.0344749612708186,0.46102032789860264,0.3090801894912255,0.18699134006735776,0.001277884375229234
0.2092467118373854,0.5144653442817739,0.34866475767152927,0.1824498591080257,0.08431338975996987,0.0015108785037655996
0.219210840972499,1.9297936774694389,1.2618165557957506,0.845916871795192,0.5220050707520404,0.0010397916737307858
0.2291749701076126,14.309526600354925,6.75412521348408,4.4300950597212045,2.6069428882659405,0.002180804637660569
0.2391390992427262,1.137918528177889,1.0481408848337939,0.9137412888031976,0.6240602216596377,0.001409984291504077
0.24910322837783977,0.3123771388373604,0.11518622057970562,0.02421877508767018,0.041761908418782405,0.0011969621002550068
0.25906735751295334,0.4674219980900924,0.23512282782501837,0.19919656294057667,0.12479719337303352,0.001712501224875089
0.269031486648067,0.3379349417623633,0.1568930197026239,0.07650370694160831,0.016923963469635615,0.0007825527352965081
0.27899561578318055,0.19105294811515539,0.039170569685581316,0.0294723504203049,0.012053602968197937,0.0008702831393343333
0.2889597449182941,0.21883133376089026,0.031988574248282026,0.0296629483181976,0.026976543685496245,0.0006843848019582994
0.2989238740534077,0.15777121947514236,0.052336826619857606,0.05245982176209138,0.03461224103583378,0.0005560498697060113
0.30888800318852133,0.1052296643720891,0.06814155052232627,0.0634668550665213,0.034898805389449415,0.0004952968319016217
0.3188521323236349,0.16890926987379012,0.09209876319435782,0.06054733051696515,0.03458330073033969,0.0006113494587139772
0.3288162614587485,0.17098885473775774,0.0779554025771165,0.03523412008170404,0.027160020107665883,0.0006304144264258624
0.3387803905938621,0.18386734098088475,0.06871580376406917,0.03160102491449301,0.023832966323850454,0.0005971912021050132
0.3487445197289757,0.11845734850898088,0.04590871183602589,0.03540599524637156,0.028681498401097523,0.0005070426585338022
0.35870864886408926,0.10679707146239906,0.051893306696120654,0.036100345619415726,0.023282078059203126,0.0004593766356640216
0.36867277799920284,0.11007685302871266,0.054776595650002965,0.03533262782048758,0.023421600919253553,0.000485868265284387
0.37863690713431647,0.09789318406204581,0.047215801084441136,0.028684571579988292,0.014228328156508242,0.0004556451127218892
0.38860103626943004,0.11491858255819645,0.041563181909244525,0.029362396375918955,0.02129613175484285,0.00040466348051455716
0.3985651654045436,0.093884365673752,0.03168564792108419,0.023521400949060075,0.025445852156215407,0.00040571981462607213
0.40852929453965725,0.08328564041582569,0.029697459008628163,0.024356866972135273,0.027392208860623143,0.0005214565301424874
0.4184934236747708,0.04671910054218442,0.027673839228586707,0.025056833195649525,0.022993702725161262,0.0007249125785265785
0.4284575528098844,0.05915850264904031,0.02593914474935527,0.018744650244349646,0.018212113858190652,0.0007439293603373119
0.438421681944998,0.06980199666084343,0.04346647530327896,0.02371103136079722,0.022122363989588372,0.0007386275971756949
0.4483858110801116,0.06781484415930474,0.04247289888590558,0.020339228725333506,0.020674069015453808,0.0006491141686647331
0.4583499402152252,0.062058681318518515,0.04391506149233096,0.027635749715614125,0.02509887382338877,0.0007134261264854181
0.46831406935033876,0.06383836157734708,0.03109031638315144,0.027473616045577243,0.024673170550408664,0.000660041220221686
0.4782781984854524,0.0705047194957103,0.03556187238523681,0.028877464460504203,0.027954232931003783,0.0005931137882595617
0.48824232762056596,0.0684471203464314,0.03261339889984211,0.02371740069381763,0.026150695434083507,0.0005528377105726066
0.49820645675567954,0.061185283471987234,0.03264432141463316,0.015979986354559363,0.01822023717757115,0.0007383792621106183
0.5081705858907931,0.0569589728225378,0.025479651987415988,0.013363353001842175,0.019971912867614728,0.0008308613535972104
0.5181347150259067,0.053109042465371195,0.038245763382332765,0.016428362990217237,0.021521609245474013,0.0008413237450926095
0.5280988441610203,0.062368106841083196,0.04390163247296291,0.016217435671443098,0.023936706186692122,0.0007652200911464227
0.538062973296134,0.06105135526751424,0.04940329426472011,0.01829125566277733,0.020600159442643824,0.0007151613514249165
0.5480271024312475,0.06932911775098752,0.0384061824936764,0.011023628229726048,0.013179894350726685,0.0007182293073968211
0.5579912315663611,0.055942496094460954,0.03036915261581373,0.011279750717468659,0.01516261934893211,0.000672826177976564
0.5679553607014747,0.0626186958298849,0.028113015829369127,0.009795741115654262,0.010063923041836505,0.0007737999164135498
0.5779194898365883,0.06021191134292468,0.02563452880572703,0.017228808163112213,0.016748589408488602,0.0007607339615688351
0.5878836189717018,0.07321028060000231,0.03697960126609403,0.02132384089736246,0.015497686542685733,0.0007808848179226074
0.5978477481068154,0.07149377083382315,0.03713693309831983,0.023987396944940058,0.017472831746010373,0.0008337957245045248
0.6078118772419291,0.06423668779893771,0.03832540276030105,0.020878543802781268,0.010424102748960518,0.000975006335081398
0.6177760063770427,0.048505787464792574,0.026270386059393303,0.016877733359065495,0.007430713971034708,0.0010300918587821425
0.6277401355121562,0.036675848444195885,0.02187036447696631,0.017138165242926086,0.009771368650541302,0.0009597719056000948
0.6377042646472698,0.04188001168912121,0.02492087235144282,0.020721210004327174,0.012426864582986166,0.000966061783817453
0.6476683937823834,0.05344024297082846,0.028495396737064804,0.02205783568754729,0.013676892576821796,0.0010985812005303755
0.657632522917497,0.07896900251634277,0.039705111732457096,0.026904194616428588,0.013449870906866696,0.001262995580087691
0.6675966520526105,0.20207224628449016,0.11627024548074812,0.049752433558687734,0.02030134610782005,0.0012347034649625556
0.6775607811877242,0.18797140486683028,0.11863031995289625,0.05102151478791342,0.020917653661627657,0.0013245819526417162
0.6875249103228378,0.1736681810569674,0.1313819543864371,0.060064473507457354,0.021587999496976054,0.001510217648189593
0.6974890394579514,0.05415443833162702,0.06630684073132383,0.03318364903628693,0.01212744427909837,0.0018022094841808347
0.707453168593065,0.06027220555768045,0.05994218010129829,0.030428452392607913,0.011494760734430712,0.0015422995428857997
0.7174172977281785,0.056934116869245294,0.04349340024569519,0.012842983562658075,0.00765101919529208,0.001337472634013723
0.7273814268632921,0.04473063223493674,0.02823968867229052,0.01116170854781072,0.009128103551738397,0.0011364791381949205
0.7373455559984057,0.041866831622168,0.028191152206880205,0.012826944185614975,0.009431404238619882,0.0015192289488298008
0.7473096851335194,0.035098700534545606,0.017696177139999863,0.018679478914524334,0.012251937524203333,0.0016015814604924683
0.7572738142686329,0.030386581242544876,0.015165195706636322,0.017932464277042582,0.012642577460466408,0.0015940048251543342
0.7672379434037465,0.028202046165457018,0.016593300253997252,0.018962249265891084,0.01113011686090939,0.0013278861449768245
0.7772020725388601,0.025474164821724772,0.016304309979394166,0.013159933971930556,0.009183859610664463,0.0012541269378193963
0.7871662016739737,0.03255828281038903,0.021469727022150855,0.012817161559265846,0.006531728055673253,0.0013888993168763072
0.7971303308090872,0.03558544047116481,0.02022985792118721,0.010106750658334166,0.005960379418279513,0.0013984146398533363
0.8070944599442008,0.03442017639043901,0.021238157199560233,0.01102284017227214,0.005026144352519893,0.0012650131600936312
0.8170585890793145,0.027518568396213583,0.01626893540219683,0.011591854950694872,0.005904681065228939,0.0010162632453040623
0.8270227182144281,0.017961052085191942,0.016046830161677992,0.011238352166652013,0.00621050387429355,0.0010940860340684982
0.8369868473495417,0.02288458577348262,0.016436798023445897,0.010559018113606197,0.005406948371879657,0.0012049338744010373
0.8469509764846552,0.021984916962705187,0.018259057796103297,0.009574069736222747,0.005369551711290162,0.0013095492157729014
0.8569151056197688,0.02339803515226908,0.016005911287478997,0.008190473507711116,0.004612618173533919,0.0012579285234142912
0.8668792347548824,0.015483682893995963,0.017078551555204022,0.0063619832494720705,0.006007028310646709,0.0013082598446082132
0.876843363889996,0.019161510085855607,0.015024461303747596,0.005664087157820803,0.005392552736317953,0.0014910624507975473
0.8868074930251096,0.02028474721023202,0.016398104088330475,0.005886684939961926,0.005451823143052915,0.0015306908590754613
0.8967716221602232,0.020465165013212112,0.0136689631658094,0.006657889245137874,0.0032855245552031315,0.0017904278834854162
0.9067357512953368,0.01866631695706404,0.012955271233452071,0.006733098336803794,0.0030951401370367623,0.0017715773023791151
0.9166998804304504,0.015579732514050933,0.009941098229867454,0.006255216779269066,0.0033112923200083882,0.0025013547455089583
0.9266640095655639,0.015566963732834942,0.009199676484419285,0.0060047921302119845,0.0039769912168881065,0.002368815323045624
0.9366281387006775,0.011870946182620284,0.009491008501844075,0.006378394635788149,0.0037210306104803422,0.0028337928993736605
0.9465922678357911,0.012490723665594158,0.009747746700703282,0.006484063749983125,0.00267517455261087,0.0022613786267653728
0.9565563969709048,0.012541449048422342,0.00899215219339906,0.006198394537377998,0.001819808462191432,0.0023114581795138957
0.9665205261060184,0.010779235296850743,0.008314099563847203,0.006189950550250861,0.0014824886299004809,0.0026185881904503723
0.9764846552411319,0.009711319325943712,0.010973371832172573,0.005757577794458079,0.002577807611216475,0.002662187415784686
0.9864487843762455,0.013449242407052005,0.010898696070193104,0.005188060160304449,0.003297716812680223,0.0032458957136922272
0.9964129135113591,0.01681651919660642,0.010850115264616817,0.0039230669722359855,0.0038814681838464206,0.0024403764997788504
1.0063770426464727,0.01788201556961558,0.008649388469342925,0.004412086464785768,0.0030715776063256735,0.002746683284683624
1.0163411717815862,0.014632034913386584,0.008401396110101215,0.00456564938064431,0.0024988331599784604,0.0019198872282429464
1.0263053009166998,0.011895078853698641,0.008798959795508082,0.00415067533869074,0.0021739820365401685,0.0027681596648508394
1.0362694300518134,0.011501074966193188,0.00833230319281611,0.003596990136087956,0.0022941925122844666,0.002397157329103037
1.046233559186927,0.010710315064481026,0.012164596785791841,0.004101157327306829,0.0024810012699828707,0.0034032550287344237
1.0561976883220405,0.010180491776434182,0.01088781488470766,0.0044492009339139275,0.0021192890082394195,0.0025553719084362436
1.0661618174571543,0.010117595222524312,0.01321696412226821,0.004287683214341926,0.0019059340031134103,0.002683948798058747
1.076125946592268,0.01041572861439289,0.009552442310731813,0.004193845359101041,0.001859641665857773,0.003262417702214577
1.0860900757273815,0.012166539010271581,0.00987343124035993,0.0040386970048158655,0.002180220771874711,0.0033598592715660992
1.096054204862495,0.011762315596980714,0.009343717087756621,0.0044164602850352355,0.0024725404686044136,0.005129752751634841
1.1060183339976086,0.014467640104768002,0.011476871950501465,0.004773739712468814,0.0022695905325652577,0.004552135377108531
1.1159824631327222,0.013293031279349166,0.01273322862138395,0.004676691559380979,0.002272845546379732,0.005140829131221974
1.1259465922678358,0.013081907825987203,0.011491037019686342,0.0040539960414917794,0.00197765804160089,0.004329192664804015
1.1359107214029494,0.010603148271768672,0.009894479495860807,0.003454049057487917,0.002062301558962445,0.005197203154451278
1.145874850538063,0.010099199404067626,0.009250429305879385,0.0034467242597758796,0.001862860196127073,0.004658454465532322
1.1558389796731765,0.00957208060400176,0.009210533240238397,0.003971101210770682,0.0017333629400812336,0.005929430738257588
1.16580310880829,0.012289739287361124,0.009789200804438881,0.003796016098515244,0.0013705318324154126,0.004560136186856905
1.1757672379434037,0.013587584462283836,0.008758914980397712,0.0035094457314413267,0.0011793119054744564,0.005290831635420483
1.1857313670785172,0.013015024380379405,0.007857555583567048,0.003357967746778024,0.0011765430662158357,0.004072718818334214
1.1956954962136308,0.009431602917325848,0.008001881665010079,0.0034706120498349804,0.0014914638511768167,0.004956517975116397
1.2056596253487446,0.008924063725665026,0.00896961752872088,0.005138222830530349,0.0022524660357963787,0.006720081414792593
1.2156237544838582,0.009930246714400012,0.008082703327026212,0.004261444293107687,0.0022943712787823816,0.006928531874187918
1.2255878836189718,0.009029065038198694,0.006150690653723996,0.003933828268689368,0.0012111921639746772,0.003749443718710243
1.2355520127540853,0.007500399703805277,0.005476685608460005,0.0027408653198165538,0.0008573019376989311,0.002157272399308231
1.245516141889199,0.006784474519149949,0.005240969787326009,0.0026874475134913674,0.0011143704882517805,0.0023544410399697156
1.2554802710243125,0.008395768408849093,0.005035559549593005,0.0026617129035112277,0.0010161210079303704,0.002359959203891254
1.265444400159426,0.006108112243050507,0.006648645733869828,0.001939488896948852,0.0009298183019410969,0.001586118664042953
1.2754085292945396,0.005631758085015724,0.006811354988985489,0.0021679930652899315,0.0007210141636406319,0.00138385967896691
1.2853726584296532,0.006285370491722677,0.0038570895204528568,0.0017727691533813287,0.0007530406763143882,0.0014857946920466616
1.2953367875647668,0.005732273752413369,0.005027293063326283,0.001896582925737948,0.0009157897075490373,0.001133135964999758
1.3053009166998804,0.006634422158798378,0.006617746487877796,0.0013476510675591578,0.000608791610385527,0.0008132927479580447
1.315265045834994,0.006441865420481732,0.0053048630894585854,0.0012426303575616409,0.0005151521948517164,0.0010249968679427362
1.3252291749701075,0.00561296182672986,0.003675923026412216,0.0014066824734223632,0.0005628750934051434,0.0017522093915026944
1.335193304105221,0.004195939710242007,0.0028504538005677416,0.0011460638207076762,0.0004909981818701317,0.0011877338495087785
1.3451574332403347,0.003820923086163397,0.00402212987315289,0.0018454467073508733,0.0004618489743341994,0.0006447813800258428
1.3551215623754485,0.0038255904158283815,0.004572386870786326,0.0017031109872113208,0.00043996423197385066,0.0005142183226206296
1.365085691510562,0.0038963219290950434,0.0037215797776327542,0.0012612341588568608,0.0003818201370317868,0.0005672930439574315
1.3750498206456756,0.004949616178405756,0.0031310501721200767,0.001646376791616483,0.0002797088058121796,0.0006797026986188723
1.3850139497807892,0.004376234663720914,0.0032653230032347433,0.0014046430487746815,0.0003739265274587721,0.00045004284334106365
1.3949780789159028,0.0038974774796758822,0.003560230214944233,0.0011235208550502748,0.00037293625986484517,0.00039132912552418034
1.4049422080510163,0.0039023411250148536,0.0028439655281191334,0.0012648161198742882,0.00030112025775673153,0.0003811997413955114
1.41490633718613,0.002680690676237517,0.003083708092243296,0.0012465304804129284,0.00021706973397626027,0.0002931090298264875
1.4248704663212435,0.0036315493885120897,0.0036455364470299473,0.001307730254243846,0.0001631841092541434,0.00021618685295794022
1.434834595456357,0.005254544970415625,0.0030343882392059665,0.001156868492114636,0.00016735303444819914,0.00022133946190447097
1.4447987245914706,0.004641863606464031,0.001574030298082547,0.000931050088572496,0.00019709511177381307,0.00026100397049049514
1.4547628537265842,0.003509646567887589,0.0018468118393129387,0.000769418729760993,0.0002207542874530507,0.0002726193883471666
1.4647269828616978,0.003361237174276336,0.002583614965090755,0.0009134676855236772,0.00010743032341778662,0.00026892387680816173
1.4746911119968114,0.0027398677138009324,0.0022281483056983235,0.0006952996066075829,8.783217008492548e-05,0.00021890809072161162
1.484655241131925,0.0026534022641343533,0.0023152282192062776,0.0005367798176318362,0.00011524211797698906,0.0001742333713229024
1.4946193702670387,0.002125523616572447,0.002603667943819659,0.0005173536498323901,0.0001267499226901052,0.00018386762462187906
1.5045834994021523,0.002515489923177137,0.0019201358509072942,0.0007966348125354806,7.714245139691978e-05,0.00023717676188555564
1.5145476285372659,0.00265547322145478,0.00229475059369898,0.0006747762400882101,6.96007302570424e-05,0.00024238468018577934
1.5245117576723795,0.002532644866205818,0.002137102356979464,0.0003854036173468634,7.571757224437162e-05,0.00026078727807306404
1.534475886807493,0.001686597658110607,0.002287280597798226,0.00032586967690113736,5.47158091053986e-05,0.00023490077394169195
1.5444400159426066,0.002067765442409005,0.0017958630900551144,0.0005785943485519332,4.262453138874963e-05,0.00018654336953977075
1.5544041450777202,0.0014475156000107819,0.0016091064250590586,0.00047675260060179507,4.4028796887177955e-05,0.00018876856796752177
1.5643682742128338,0.0017295778629001675,0.0014070706271409983,0.0003915945789494255,3.487580340970675e-05,0.000251603456572214
1.5743324033479473,0.0021482648644802977,0.0012585137185041606,0.0003919685273379638,2.9627845175599394e-05,0.00017332625467182647
1.584296532483061,0.001574834369834052,0.0010868921657132995,0.0002187717530756402,3.330212945274593e-05,0.00016154613789689048
1.5942606616181745,0.0012256981246814393,0.001479518770390415,0.00025832092299073135,2.965749169127238e-05,0.00015632496558554772
1.604224790753288,0.0012955879107135466,0.0012470559471877245,0.00026793895953689103,2.3253704447908185e-05,0.00014133237144955626
1.6141889198884016,0.0012882563543059667,0.001273020702207229,0.0002867466609854999,2.22239210558995e-05,0.0001775001094540025
1.6241530490235152,0.0015834149449488345,0.00102828547829825,0.00026752206514283895,1.80489071907666e-05,0.0001782638782610934
1.634117178158629,0.001195295134858706,0.0009273120523911797,0.00024496657032150037,1.7463683923942275e-05,0.00020252179761634992
1.6440813072937426,0.0011729400682336704,0.0007990878794684233,0.0001807105463431265,1.1028569317637843e-05,0.00020407398239878795
1.6540454364288562,0.0010425302899562357,0.0007313081439846085,0.00018601702416780206,8.516262016150624e-06,0.0001937127843815976
1.6640095655639697,0.0008752178359513871,0.0007412510087721248,0.00011939968581897343,1.5224199211162708e-05,0.00018625329561697897
1.6739736946990833,0.0009964521415913895,0.000998200961886463,0.00014459226332602857,1.0474175190219983e-05,0.0001405864077859377
1.6839378238341969,0.0011044445033542736,0.0007212790697263503,9.939740312038886e-05,8.894503804996124e-06,0.00013710570721758668
1.6939019529693105,0.0010731608326075394,0.0008418235791220509,0.00012095418396230083,1.1657350462017976e-05,0.00011010629651393068
1.703866082104424,0.0006983767210301993,0.0008983704062294777,0.00010653828373367204,8.730234698262843e-06,9.610360448102429e-05
1.7138302112395376,0.0009033397706868022,0.0006356772717132527,9.123145248975619e-05,8.053197830019956e-06,0.00010157453122684073
1.7237943403746512,0.0008472802465838264,0.0006206303789765755,7.673464188284236e-05,7.80902830265047e-06,0.00010331494083862667
1.7337584695097648,0.0009650679062947335,0.0005055768384177524,5.1376254256634265e-05,7.12048327973096e-06,7.907553643005737e-05
1.7437225986448783,0.0005140572111203359,0.0005210532748571894,6.561849654005547e-05,8.117669427029757e-06,8.804046325508699e-05
1.753686727779992,0.000686951141695087,0.0004212584781277496,5.158381815960964e-05,6.249924593599121e-06,5.082584585326113e-05
1.7636508569151055,0.0007562203171887269,0.0004278696746517724,5.1379079079038243e-05,7.547953582329882e-06,6.957176983696521e-05
1.7736149860502193,0.0006611487079988218,0.00036537868618361765,4.705622709843359e-05,6.746709002214e-06,4.778101888566411e-05
1.7835791151853329,0.0007255115439779769,0.00046835002718264337,3.78572676068748e-05,5.9263482525363925e-06,7.246869958500169e-05
1.7935432443204464,0.0005877918121164048,0.00036333690722399793,3.325169951859141e-05,5.5339173161034306e-06,9.936540182408534e-05
1.80350737345556,0.0004647479645396834,0.00038699890503624045,2.9479849228127703e-05,5.764590621672579e-06,5.1541837686388754e-05
1.8134715025906736,0.0005158044035111924,0.00048818598502271826,3.8707099105076224e-05,5.3160570582436716e-06,4.6797218858305725e-05
1.8234356317257872,0.0005633122366893479,0.0003762352259591265,2.4324082511593552e-05,4.9359173441279366e-06,3.1954312646237566e-05
1.8333997608609007,0.0004655704141704308,0.0003161685695240782,2.5068074106723157e-05,5.330064179932922e-06,3.6707938424265175e-05
1.8433638899960143,0.00041325103854915096,0.00024583268624950674,2.5200694171732895e-05,4.896283050732827e-06,2.7281295386802703e-05
1.8533280191311279,0.0004098283360925095,0.00024564805416142665,1.2759154545702776e-05,4.491745611374147e-06,2.6161207044862316e-05
1.8632921482662415,0.0004331414911170232,0.0002180926002232689,1.626686363902214e-05,4.65772322584269e-06,2.735137426237868e-05
1.873256277401355,0.00033867617334051105,0.00021585040024678717,1.532105807837757e-05,4.239493538948839e-06,1.7838054950889275e-05
1.8832204065364686,0.0003313060703765251,0.00017945628149758982,1.2572889909671406e-05,4.26590625807031e-06,1.727747102136515e-05
1.8931845356715822,0.00023606338953364062,0.00016944403478115404,9.274717938111928e-06,4.213180940001913e-06,1.6187480966897748e-05
1.9031486648066958,0.0003265503470570386,0.00016566285482573197,1.2573242070990094e-05,4.085225384602797e-06,2.0224310965333224e-05
1.9131127939418096,0.00023029383453451518,0.0001669421440950206,1.0027202460923029e-05,3.868590201562006e-06,1.6456242638352494e-05
1.9230769230769231,0.00031779933236203135,0.00012852501963723912,8.590564330211866e-06,3.7752866208645363e-06,2.1137243177429065e-05
1.9330410522120367,0.0002539328798446452,0.00016162775645490253,7.294388886252926e-06,3.8213368153817565e-06,1.247555801538891e-05
1.9430051813471503,0.00019219956248135145,9.32010311582419e-05,8.449440055271155e-06,3.585828078525982e-06,1.8248445990417075e-05
1.9529693104822639,0.00028016073992937266,0.00010860591435505826,6.6873761000518645e-06,3.5891820251728034e-06,1.6391788877460216e-05
1.9629334396173774,0.00019860231108202899,9.551316014825358e-05,6.086840238291998e-06,3.5039987137334354e-06,1.6297322669129636e-05
1.972897568752491,0.00023033117992748073,9.505815043205808e-05,7.1680505104338734e-06,3.3557913253204943e-06,1.199500053251932e-05
1.9828616978876046,0.00017619046603157857,7.563048815193533e-05,5.460091022885205e-06,3.366938770367823e-06,1.3325546103350422e-05
1.9928258270227182,0.000198459018779083,7.457504351251615e-05,5.058664288051786e-06,3.217617283837817e-06,1.4212050135619945e-05
2.002789956157832,0.0001473230596952101,5.7113980700293916e-05,4.552175765426334e-06,3.1583335080786478e-06,1.1672451319522857e-05
2.0127540852929453,0.00019213659709821357,7.338641137152544e-05,5.065108024136479e-06,3.10214887405584e-06,1.2079014502492117e-05
2.022718214428059,0.00014489266660724714,4.793018164465297e-05,4.327216751333517e-06,3.0161179862328557e-06,1.4276028467004516e-05
2.0326823435631725,0.00013368436392252004,4.362410203419315e-05,4.2664183439937345e-06,2.9735018031608247e-06,1.511831394228687e-05
2.0426464726982863,0.00015607047782284917,4.609158146391031e-05,3.7043626081929994e-06,2.8847552501893237e-06,1.0176783878624963e-05
2.0526106018333996,0.00012171634808927389,4.150250400704867e-05,3.837860544897999e-06,2.8485708288257053e-06,1.0480029752987822e-05
2.0625747309685134,0.00012861072994832187,3.6675250048953464e-05,3.3671278400317033e-06,2.7679624575190356e-06,1.0217429502657848e-05
2.0725388601036268,7.603470632082316e-05,3.908460868528637e-05,4.132694177683861e-06,2.7168067754374185e-06,8.690603877981194e-06
2.0825029892387406,0.0001314989522824705,3.489755069161401e-05,3.4535272308082168e-06,2.668564104781522e-06,7.5876317539096874e-06
2.092467118373854,0.00010117435251746521,3.456023449762238e-05,2.987005950169783e-06,2.5945302971237778e-06,7.192436069846089e-06
2.1024312475089677,0.00010315780843883474,2.8774253308684235e-05,3.173332535398199e-06,2.551155626250886e-06,6.0034686823755565e-06
2.112395376644081,8.406135811889906e-05,2.5536542497295317e-05,3.29565621913294e-06,2.4790146040839367e-06,3.981798574593527e-06
2.122359505779195,7.542411133184262e-05,2.2145796786281274e-05,3.126857573969949e-06,2.424476414122848e-06,4.118557623059932e-06
2.1323236349143087,8.241113755439907e-05,2.1997348177285912e-05,2.9841820331023894e-06,2.3586849585026148e-06,2.779195225222626e-06
2.142287764049422,8.339120409679363e-05,1.9531475171135996e-05,2.8469658169941686e-06,2.3030930944582357e-06,3.058564128939619e-06
2.152251893184536,6.467850993571587e-05,1.9953055407634867e-05,2.5098475465114046e-06,2.2564432301881354e-06,3.091814822230925e-06
2.162216022319649,5.3944425952206155e-05,1.4667808836086794e-05,2.5068963854648436e-06,2.1975247080967112e-06,2.5408957147982756e-06
2.172180151454763,4.874183070470904e-05,1.8298625749587034e-05,2.4447151873771277e-06,2.151168783571884e-06,2.9934547609381216e-06
2.1821442805898763,5.698211152651646e-05,1.0868110782626835e-05,2.3919729097402026e-06,2.093390822225782e-06,3.2230326873049234e-06
2.19210840972499,5.659171692514139e-05,1.1177348028828589e-05,2.440963436182787e-06,2.0537136872273704e-06,2.2681155495388492e-06
2.2020725388601035,5.0252863642497205e-05,9.496093100744098e-06,2.3726037415802513e-06,2.0019382510231174e-06,2.1680513561495265e-06
2.2120366679952173,5.1068375048856534e-05,9.920226825547067e-06,2.1770547194804575e-06,1.9616302844167454e-06,2.609487094333912e-06
2.2220007971303306,3.622035958239455e-05,8.83816423988506e-06,2.1603601899601995e-06,1.9203376290181694e-06,2.0355807299257934e-06
2.2319649262654444,4.4017352702801734e-05,7.490259733946567e-06,2.1586039772074632e-06,1.8750558655568796e-06,1.7749207482510392e-06
2.2419290554005578,3.072073881142897e-05,6.832766351960498e-06,2.0328623587754575e-06,1.8365852618019836e-06,1.8867400095790297e-06
2.2518931845356716,3.056740369646961e-05,7.108391431461993e-06,1.9110470719756297e-06,1.7973465541202001e-06,1.7276489068376717e-06
2.261857313670785,3.6522623170800106e-05,6.9618554581216985e-06,1.937428676382535e-06,1.7636423223609147e-06,1.4274308136005126e-06
2.2718214428058987,2.3282145452653575e-05,4.543366922225596e-06,1.9278638429197365e-06,1.7287026490390286e-06,1.492144788487663e-06
2.2817855719410125,2.8450673577821555e-05,4.894751262207538e-06,1.910859695569213e-06,1.6873483718674218e-06,1.2569436998697442e-06
2.291749701076126,2.407547073213933e-05,4.1520500187223524e-06,1.8759751075191072e-06,1.6557713494694155e-06,1.3503602045754038e-06
2.3017138302112397,2.0473558183995832e-05,6.10822223323334e-06,1.7841636787883013e-06,1.6250409605927287e-06,9.99191338865178e-07
2.311677959346353,1.7540218212523597e-05,3.876111739757186e-06,1.6981589773378965e-06,1.5899457544362774e-06,9.484569328059909e-07
2.321642088481467,1.999879603899948e-05,3.1249260810140938e-06,1.6709023312800901e-06,1.5553874955074905e-06,7.86478994852973e-07
2.33160621761658,1.616051056652205e-05,3.5585347896681428e-06,1.6718176049554012e-06,1.5274791757879657e-06,7.400661694506496e-07
2.341570346751694,1.6214409791534572e-05,4.485497774098246e-06,1.6517277064420973e-06,1.4978913464484386e-06,5.885172538758764e-07
2.3515344758868073,1.750752790393739e-05,2.86556425707139e-06,1.6366123077557696e-06,1.472013340127067e-06,4.359501871200563e-07
2.361498605021921,1.2957257132498865e-05,2.98708586459912e-06,1.6110253147920377e-06,1.4413581643745048e-06,5.27924879120117e-07
2.3714627341570345,1.1236018855555642e-05,2.653914699639423e-06,1.5717602466115166e-06,1.4141083675487112e-06,3.908439376755585e-07
2.3814268632921483,1.0466933107121384e-05,3.080821706655688e-06,1.5295361971841842e-06,1.3901064085638431e-06,4.818105157205791e-07
2.3913909924272616,9.758461079436974e-06,3.2592199725200834e-06,1.4914161750915132e-06,1.3660932148765271e-06,5.575175958838118e-07
2.4013551215623754,9.378635193536994e-06,2.93986382074484e-06,1.465787453298224e-06,1.3358375640856967e-06,3.248380392795472e-07
2.411319250697489,7.871197811256302e-06,2.637477202569058e-06,1.437462039077558e-06,1.307323527975475e-06,4.3089403243875754e-07
2.4212833798326026,7.6236618276473814e-06,2.7094857629870596e-06,1.4090960368785102e-06,1.2794235331550148e-06,3.168700740692021e-07
2.4312475089677164,7.181488904305291e-06,2.0341784517619284e-06,1.38147418441357e-06,1.2495848218041248e-06,3.2035332850857715e-07
2.4412116381028297,6.650780791506847e-06,2.1854263802171376e-06,1.3589970803023774e-06,1.2252627931773555e-06,3.379003574727475e-07
2.4511757672379435,7.1155187300856146e-06,1.9871573973524747e-06,1.3395416661417372e-06,1.202175112137014e-06,3.2718037463749e-07
2.461139896373057,5.400697403279375e-06,2.1237815835101837e-06,1.3098931964579533e-06,1.1774239019675544e-06,2.2548099546223188e-07
2.4711040255081707,4.777347935209937e-06,2.1476461177379655e-06,1.2854415597147703e-06,1.1528073723513879e-06,2.223139297176115e-07
2.481068154643284,4.688535403928761e-06,2.11465268646339e-06,1.2624663437293983e-06,1.1293547829718056e-06,2.2714046785403162e-07
2.491032283778398,4.068264662882395e-06,2.0562652903493323e-06,1.2363217690676235e-06,1.104021141805341e-06,1.5770252830245818e-07
2.500996412913511,3.918178133925103e-06,1.972520833074087e-06,1.2124137218627737e-06,1.0825205513797328e-06,1.686887373408527e-07
2.510960542048625,3.6651001181690115e-06,1.9414200491258356e-06,1.188630104584306e-06,1.0635708649630265e-06,1.7597112448063173e-07
2.5209246711837383,3.69430155751683e-06,1.88274753558202e-06,1.1612175790978263e-06,1.0415149281408256e-06,1.1793347269640902e-07
2.530888800318852,2.6408369638294245e-06,1.8432542317148203e-06,1.138027139874508e-06,1.0227224297765457e-06,1.227512567517229e-07
2.5408529294539655,4.302053669370215e-06,1.7650769246078677e-06,1.115357227137074e-06,1.0035643724170777e-06,1.2706648116281168e-07
2.5508170585890793,2.8739426680329135e-06,1.7881124353454833e-06,1.094516085515896e-06,9.8431085803669e-07,8.79948628308689e-08
2.560781187724193,2.6637901832203034e-06,1.6591288397927623e-06,1.0718335189067374e-06,9.655966544578904e-07,7.037069364136535e-08
2.5707453168593064,2.7586856766152785e-06,1.664622267135868e-06,1.0501749999697398e-06,9.466682192834136e-07,7.297600576864457e-08
2.58070944599442,2.0972150203838286e-06,1.6084530564931738e-06,1.0319452672629707e-06,9.307863673479653e-07,5.8585861948735536e-08
2.5906735751295336,2.261798252841993e-06,1.5793422193538355e-06,1.0115256507901463e-06,9.142239929383311e-07,5.2953133053764864e-08
2.6006377042646474,2.229576222707862e-06,1.5585891443686156e-06,9.938248465015319e-07,8.968235478936039e-07,6.691491700919537e-08
2.6106018333997607,1.5665832493316435e-06,1.490601080661677e-06,9.773790570614536e-07,8.816035157762039e-07,5.33195067880125e-08
2.6205659625348745,1.8860722237657938e-06,1.4709662016416606e-06,9.57919452058936e-07,8.6616356993557e-07,4.153736621200927e-08
2.630530091669988,1.425641198118857e-06,1.449836397026853e-06,9.423214197730401e-07,8.516204684429893e-07,4.888169282847844e-08
2.6404942208051017,1.6233643266971716e-06,1.4358771481483339e-06,9.260358689494668e-07,8.385425184561026e-07,4.303578737065978e-08
2.650458349940215,1.3503448943831806e-06,1.4191569039446187e-06,9.092981268201431e-07,8.209416780211856e-07,3.9147825663957795e-08
2.660422479075329,1.384365443625104e-06,1.386521011322813e-06,8.948439432998497e-07,8.080604793984053e-07,3.644358477705727e-08
2.670386608210442,1.3842903940018714e-06,1.3547052526822856e-06,8.795390906937868e-07,7.95120534797394e-07,3.5859803372985385e-08
2.680350737345556,9.93065565075722e-07,1.3414589653669227e-06,8.637603497919588e-07,7.813486207180711e-07,2.70506810210513e-08
2.6903148664806693,1.4955937854502763e-06,1.2948026427285632e-06,8.503902876221171e-07,7.671987423376385e-07,3.090810989959196e-08
2.700278995615783,1.0104765137159854e-06,1.2909769563549308e-06,8.338012856515429e-07,7.531385089637884e-07,2.9522392523326687e-08
2.710243124750897,1.1698157081097679e-06,1.2466054598755594e-06,8.181991410703777e-07,7.402955765352147e-07,1.7542331124027384e-08
2.7202072538860103,9.502807684664991e-07,1.2269935577364194e-06,8.016680010580427e-07,7.245369183485586e-07,1.5578457300595147e-08
2.730171383021124,1.1786322779616989e-06,1.2198488931750156e-06,7.873833036335344e-07,7.119705468735742e-07,1.2886411401357255e-08
2.7401355121562374,8.312503116166436e-07,1.1865844769899657e-06,7.737507602270408e-07,6.980267468577877e-07,1.082422894729576e-08
2.750099641291351,8.979601675392135e-07,1.1699602892708664e-06,7.589413638139886e-07,6.84743956766137e-07,1.3213131155284293e-08
2.7600637704264646,8.343774089177467e-07,1.1580075905700775e-06,7.445634151981163e-07,6.740358241314359e-07,1.4992452681449585e-08
2.7700278995615784,7.875143837675157e-07,1.124272216604758e-06,7.321516003875788e-07,6.631135781427134e-07,1.0412989197887507e-08
2.7799920286966917,7.288199239899455e-07,1.1115456137957077e-06,7.175341771928411e-07,6.50212907624575e-07,9.558786777084084e-09
2.7899561578318055,7.998214204854989e-07,1.0872156736862982e-06,7.064940080721501e-07,6.382535453747372e-07,1.0520887091414488e-08
2.799920286966919,7.70667979243253e-07,1.0588229524925994e-06,6.938909081775501e-07,6.276589290687868e-07,8.46880831168754e-09
2.8098844161020327,6.828381882071652e-07,1.0451917713822205e-06,6.822155080258822e-07,6.15560813257028e-07,7.45944261578252e-09
2.819848545237146,7.840909257483014e-07,1.0224006297271147e-06,6.69628737881757e-07,6.061098583439576e-07,7.911830106274968e-09
2.82981267437226,7.429952714970298e-07,1.0006008903237843e-06,6.586242694865336e-07,5.948439306143746e-07,7.436560770006244e-09
2.8397768035073736,7.309206668404522e-07,9.876953807256888e-07,6.473538001165786e-07,5.853923740254664e-07,5.8525975636369354e-09
2.849740932642487,6.67399104823992e-07,9.702670752270706e-07,6.370938453851455e-07,5.753283621686715e-07,6.452985651848226e-09
2.8597050617776008,7.381272895293369e-07,9.543178213381384e-07,6.261605446254062e-07,5.657854760959299e-07,6.696819401977449e-09
2.869669190912714,6.223286112419096e-07,9.376747062955233e-07,6.159974894151993e-07,5.559429824583111e-07,5.429403728877548e-09
2.879633320047828,6.453977514099126e-07,9.244929862073003e-07,6.059497689413214e-07,5.484832212586971e-07,5.1061414721579004e-09
2.8895974491829413,6.05760414275512e-07,9.063468804077163e-07,5.958680123304211e-07,5.393993446128639e-07,5.049439490091609e-09
2.899561578318055,6.195315478914285e-07,8.955390670310152e-07,5.869594058657757e-07,5.30179135029151e-07,4.5745486782261e-09
2.9095257074531684,5.636467808085759e-07,8.801820963881005e-07,5.773880849850648e-07,5.2209186491802e-07,4.423131011791246e-09
2.919489836588282,6.045957681558229e-07,8.633416570959608e-07,5.677484737720601e-07,5.1396477218272e-07,4.19765183722268e-09
2.9294539657233956,5.874271007807695e-07,8.505625618641663e-07,5.592365132918415e-07,5.052110859434016e-07,4.046356924675595e-09
2.9394180948585094,5.757613174243505e-07,8.365064231848055e-07,5.498381108752802e-07,4.983543688194232e-07,4.1195206620513805e-09
2.9493822239936227,5.512126658429915e-07,8.218776011354386e-07,5.417995988628527e-07,4.903271928448855e-07,4.333148855840968e-09
2.9593463531287365,5.826972118788001e-07,8.095464140080412e-07,5.335881373945852e-07,4.82859626189774e-07,4.113996526393426e-09
2.96931048226385,5.573439329198539e-07,7.977002089384389e-07,5.254018967859589e-07,4.754039123522355e-07,3.825046437016939e-09
2.9792746113989637,5.363188774202544e-07,7.847701554176172e-07,5.173929856083039e-07,4.685014088888039e-07,3.7219021634714035e-09
2.9892387405340775,5.327659959424316e-07,7.739850494671114e-07,5.099064279054699e-07,4.616158653104527e-07,3.645143227852464e-09
2.999202869669191,5.20620001414099e-07,7.589897380160024e-07,5.00927557631882e-07,4.5220867793955607e-07,3.4711739339761807e-09
3.0091669988043046,5.152565186074969e-07,7.443708779120139e-07,4.92271725205987e-07,4.455394296157077e-07,3.644562780292919e-09
3.019131127939418,5.060291425885274e-07,7.34061571955498e-07,4.849050155930937e-07,4.3860509879190517e-07,3.2589661189273023e-09
3.0290952570745318,4.927736796889629e-07,7.227276720074891e-07,4.764401155447553e-07,4.30100026546e-07,3.5163418954801086e-09
3.039059386209645,4.833322496448518e-07,7.091021766388207e-07,4.6861371204945696e-07,4.2346369649426466e-07,3.145244474952263e-09
3.049023515344759,4.6751824960178493e-07,6.956049923146145e-07,4.613734734687315e-07,4.171807048470808e-07,3.2718827107893834e-09
3.0589876444798723,4.5456696482711224e-07,6.855485917904929e-07,4.528912335465128e-07,4.102020778490322e-07,3.1094653188961083e-09
3.068951773614986,4.55405514944437e-07,6.750841355785065e-07,4.462614021657074e-07,4.0373377512431263e-07,3.0425682660575394e-09
3.0789159027500994,4.4226914930620176e-07,6.632986380848702e-07,4.3894058830106293e-07,3.972191423153867e-07,3.0580594978027824e-09
3.088880031885213,4.342568375277237e-07,6.520978194167232e-07,4.312496077590195e-07,3.9113078703743444e-07,2.9068540683447747e-09
3.0988441610203266,4.289655224481896e-07,6.426961865625948e-07,4.256343542203e-07,3.8448878446251647e-07,2.9290640671953204e-09
3.1088082901554404,4.219538197743823e-07,6.319240949795226e-07,4.186219072161414e-07,3.7940299922231396e-07,2.8388326174123366e-09
3.118772419290554,4.159452901925079e-07,6.222946912219032e-07,4.120574215359013e-07,3.7392954005035795e-07,2.812161160795247e-09
3.1287365484256675,4.096490268101807e-07,6.124033767515421e-07,4.057366254499841e-07,3.677769543709003e-07,2.785268656758199e-09
3.1387006775607813,4.020707145241586e-07,6.031733569886323e-07,4.002931573211688e-07,3.625267597743893e-07,2.7269229846544456e-09
3.1486648066958947,3.954088540996889e-07,5.944398840042869e-07,3.939061814774207e-07,3.5666722342196896e-07,2.6768924914686596e-09
3.1586289358310085,3.9190302963746634e-07,5.851148055135197e-07,3.8777149927647735e-07,3.511228194577133e-07,2.6484048087471628e-09
3.168593064966122,3.8230308927948975e-07,5.754472918593134e-07,3.819755747400977e-07,3.463264323630784e-07,2.557061680849297e-09
3.1785571941012356,3.7866314608077233e-07,5.675875148649849e-07,3.764341542494162e-07,3.41309778842586e-07,2.5892530435258216e-09
3.188521323236349,3.7333409503379344e-07,5.585852267504137e-07,3.712912438295954e-07,3.3636002378204964e-07,2.5157344567038854e-09
3.1984854523714628,3.676547378953977e-07,5.5017975276725e-07,3.6621253637694473e-07,3.3087479979429704e-07,2.4653509057175686e-09
3.208449581506576,3.6194108911482675e-07,5.428277248715795e-07,3.6076602540007637e-07,3.2593323832622516e-07,2.4544009757669834e-09
3.21841371064169,3.580992418434544e-07,5.351855137976695e-07,3.5602642863693914e-07,3.215331377188739e-07,2.388330411741401e-09
3.2283778397768033,3.51100245010321e-07,5.272668759302779e-07,3.5006309178850105e-07,3.169976640104194e-07,2.369565870148228e-09
3.238341968911917,3.4758765930882714e-07,5.194884755388827e-07,3.4482349122858417e-07,3.1260259697582545e-07,2.3265606998926995e-09
3.2483060980470304,3.423043251623578e-07,5.122124254754316e-07,3.4108877044900404e-07,3.083892869280478e-07,2.302715045722329e-09
3.258270227182144,3.370511360194022e-07,5.049767222125393e-07,3.3631709576707614e-07,3.03964369322274e-07,2.2758608442745167e-09
3.268234356317258,3.333316804755911e-07,4.978061282547883e-07,3.315628802004021e-07,2.9954632101831524e-07,2.22382267258273e-09
3.2781984854523714,3.27442854483897e-07,4.901401567233694e-07,3.265117713695361e-07,2.9570460083983115e-07,2.231039032797676e-09
3.288162614587485,3.240809762636661e-07,4.839299766993548e-07,3.2220850272799416e-07,2.9201276510598786e-07,2.1596093567343697e-09
3.2981267437225985,3.183209817338424e-07,4.7627001984357926e-07,3.1734882976021875e-07,2.8728160857479886e-07,2.152593124196446e-09
3.3080908728577123,3.1311387553986995e-07,4.692441623439356e-07,3.124557124196599e-07,2.8303637575649127e-07,2.1270744778813777e-09
3.3180550019928257,3.0804549236540886e-07,4.623772800869021e-07,3.080522851746966e-07,2.788075563392403e-07,2.0690912639790483e-09
3.3280191311279395,3.0371988274792127e-07,4.5541616185736906e-07,3.036111282395949e-07,2.740476794198938e-07,2.051574980714725e-09
3.337983260263053,2.998521273796796e-07,4.487721116691284e-07,2.9902090258347793e-07,2.70422533883094e-07,2.023316148127897e-09
3.3479473893981666,2.9513950621824533e-07,4.4205112822760943e-07,2.945181427462367e-07,2.668965006259556e-07,1.985267820000159e-09
3.35791151853328,2.905105377117286e-07,4.354704814360213e-07,2.8981538952260015e-07,2.6256842012229265e-07,1.9575453720728426e-09
3.3678756476683938,2.8639933597383616e-07,4.2865607400370156e-07,2.862219389178649e-07,2.5887319458900393e-07,1.9414664410237433e-09
3.377839776803507,2.8186321564908053e-07,4.2238996546030935e-07,2.8147782509536776e-07,2.550142487666514e-07,1.9027284253190184e-09
3.387803905938621,2.785402759582448e-07,4.1671770598835174e-07,2.777506297814693e-07,2.5126904827190577e-07,1.865546161438065e-09
3.3977680350737343,2.7396002987482357e-07,4.1031380739849313e-07,2.742628624183801e-07,2.4783537936584157e-07,1.8482063088775003e-09
3.407732164208848,2.7046085651250145e-07,4.0499619943523937e-07,2.7032923058692943e-07,2.447414128198899e-07,1.8386553098774068e-09
3.417696293343962,2.667333895366761e-07,3.9924110100329257e-07,2.659743574145336e-07,2.412099822790116e-07,1.7869125095382134e-09
3.427660422479075,2.62547234628362e-07,3.9357919947503975e-07,2.6265641220098287e-07,2.3759004393995307e-07,1.7693583339889941e-09
3.437624551614189,2.59158185944859e-07,3.8807804529474345e-07,2.5929726742823406e-07,2.3486526637445555e-07,1.74672179162918e-09
3.4475886807493024,2.554963399953878e-07,3.8274505419248423e-07,2.554059628969592e-07,2.3167103591554908e-07,1.7270251911009485e-09
3.457552809884416,2.5205841543668023e-07,3.7769371420018794e-07,2.5207880405955734e-07,2.286143124517117e-07,1.7068071431411728e-09
3.4675169390195295,2.4897323558722636e-07,3.7250451258250185e-07,2.4903048764907613e-07,2.2514278433514564e-07,1.6791563079387506e-09
3.4774810681546433,2.4524324544011346e-07,3.6767495024670096e-07,2.4544687584090187e-07,2.2224572570745915e-07,1.6494708703642575e-09
3.4874451972897567,2.41530051227478e-07,3.6276125541371514e-07,2.423037924654197e-07,2.1917911654147196e-07,1.635778402436835e-09
3.4974093264248705,2.389207213463144e-07,3.578987244076002e-07,2.389919028413061e-07,2.1655454677591653e-07,1.6061668644247108e-09
3.507373455559984,2.3531930393111836e-07,3.5289291545724513e-07,2.358898368535564e-07,2.1370724516261062e-07,1.5889637190500355e-09
3.5173375846950976,2.3241532448918187e-07,3.482704943386715e-07,2.3269971507757973e-07,2.108336029425874e-07,1.5721841750282639e-09
3.527301713830211,2.29389831488813e-07,3.436520866637187e-07,2.295942813121902e-07,2.080782831952147e-07,1.5524335359093936e-09
3.5372658429653248,2.2652953874596166e-07,3.391594832785313e-07,2.2705773118310936e-07,2.0567849430948658e-07,1.5335633758376044e-09
3.5472299721004386,2.2379063757942284e-07,3.3499466293751225e-07,2.236975664696534e-07,2.0294440545719607e-07,1.5124181846757672e-09
3.557194101235552,2.2095603331234038e-07,3.3044225476879994e-07,2.2114740703557566e-07,2.0051557997017976e-07,1.486432827671428e-09
3.5671582303706657,2.1809127839715863e-07,3.2622997856030907e-07,2.1825094169590047e-07,1.9750461141721435e-07,1.4751125489825913e-09
3.577122359505779,2.1538112867879998e-07,3.223047149668601e-07,2.1570817792254998e-07,1.9496963366519922e-07,1.4555123908188207e-09
3.587086488640893,2.124105267955228e-07,3.184268680166569e-07,2.1315669618507372e-07,1.9268524009735824e-07,1.4363342895930673e-09
3.597050617776006,2.0966875619456586e-07,3.1369049120130467e-07,2.1024959312302796e-07,1.8999676532321962e-07,1.4231680832046717e-09
3.60701474691112,2.067054727921789e-07,3.0939187313990667e-07,2.0724577704055648e-07,1.874727664811837e-07,1.4009187186775316e-09
3.6169788760462334,2.036902760574027e-07,3.0534629345406484e-07,2.041590797737604e-07,1.849278534256946e-07,1.381175954894478e-09
3.626943005181347,2.0118895227335783e-07,3.0139573645930296e-07,2.0162274504209535e-07,1.8250479328948595e-07,1.3516390080450513e-09
3.6369071343164605,1.9856825283377558e-07,2.9708959776521273e-07,1.9899136212631016e-07,1.8030866619619034e-07,1.3462711716618677e-09
3.6468712634515743,1.956730473669391e-07,2.931639475696122e-07,1.9607547580282687e-07,1.7745217234742532e-07,1.3166396463097773e-09
3.6568353925866877,1.9292982080564893e-07,2.8956735050267984e-07,1.935798732904701e-07,1.7533059521751243e-07,1.3026323035387516e-09
3.6667995217218015,1.906228913293605e-07,2.856135967160452e-07,1.9109192476956145e-07,1.7299399258917552e-07,1.2796150523785693e-09
3.676763650856915,1.8822353963625325e-07,2.819735311189245e-07,1.889628048785225e-07,1.708854790341777e-07,1.2751430456365695e-09
3.6867277799920286,1.8564159468473098e-07,2.779850775966733e-07,1.8623304506995283e-07,1.6893028451283045e-07,1.2527981604819685e-09
3.6966919091271424,1.8338354521843343e-07,2.744076344709035e-07,1.837157117926158e-07,1.6645071796246683e-07,1.2449636828515235e-09
3.7066560382622558,1.8096159085152841e-07,2.707799575725439e-07,1.8134825409374462e-07,1.6453436040776885e-07,1.2226088229311156e-09
3.7166201673973696,1.7878130296789672e-07,2.67664800606546e-07,1.792429561820279e-07,1.6235961515655282e-07,1.2107765382336225e-09
3.726584296532483,1.765134812336449e-07,2.639242533121951e-07,1.7700117594935938e-07,1.603315998617418e-07,1.1869509794206178e-09
3.7365484256675967,1.7423418554438242e-07,2.609859562565986e-07,1.7490386843209002e-07,1.582393084229789e-07,1.1750769834254118e-09
3.74651255480271,1.7204564445175087e-07,2.5738559096884094e-07,1.7255431546549127e-07,1.564482499168516e-07,1.1677281051187581e-09
3.756476683937824,1.69802871898073e-07,2.543055910731344e-07,1.7055391907525306e-07,1.543386575368526e-07,1.1476101590937492e-09
3.766440813072937,1.6754196711613493e-07,2.510470155279076e-07,1.6827662616502262e-07,1.5253770806506085e-07,1.1379276899245312e-09
3.776404942208051,1.6570087818033725e-07,2.4823777626492124e-07,1.6645205486544617e-07,1.507634768069999e-07,1.123536202649137e-09
3.7863690713431644,1.6352348835284775e-07,2.4499347377241053e-07,1.6457216701453998e-07,1.489444744469937e-07,1.1115149181799262e-09
3.796333200478278,1.6162728852972197e-07,2.425241263616831e-07,1.6235869747309158e-07,1.4707072833271576e-07,1.098178286031429e-09
3.8062973296133915,1.5990974626914081e-07,2.392113751036632e-07,1.6057941262094975e-07,1.4509706312195123e-07,1.0801394362498825e-09
3.8162614587485053,1.577308513585268e-07,2.364992966765452e-07,1.5846132653930257e-07,1.4370475222193087e-07,1.0680826557548853e-09
3.826225587883619,1.5596173711167844e-07,2.3359126894696408e-07,1.5681865753919592e-07,1.4190696182451047e-07,1.0582724375270123e-09
3.8361897170187325,1.5400817281734368e-07,2.3073526367832988e-07,1.5479633764052677e-07,1.402780010408774e-07,1.0410439270865765e-09
3.8461538461538463,1.523801607137482e-07,2.2824852333184574e-07,1.532280824304277e-07,1.3856358860824788e-07,1.0286145350817356e-09
3.8561179752889596,1.504762394862759e-07,2.2541015579608274e-07,1.513369993985586e-07,1.368757314145645e-07,1.0254449600180268e-09
3.8660821044240734,1.4884089476237665e-07,2.226100109641769e-07,1.495294666972003e-07,1.35364741470503e-07,1.006069818092946e-09
3.8760462335591868,1.4705839193093234e-07,2.1996064213907383e-07,1.4755373151899482e-07,1.3384671564364982e-07,9.892355985209798e-10
3.8860103626943006,1.453149064210691e-07,2.1772270267355152e-07,1.4603094752857756e-07,1.3231503890678917e-07,9.770589996826904e-10
3.895974491829414,1.4365727596629364e-07,2.1530612898573536e-07,1.4448330588685033e-07,1.3075979140132505e-07,9.748480397453871e-10
3.9059386209645277,1.4221890181306314e-07,2.1278168015797957e-07,1.428264458804568e-07,1.293428791431765e-07,9.639823271188274e-10
3.915902750099641,1.4047200071808138e-07,2.1033899002612004e-07,1.413445744030619e-07,1.2792626353826832e-07,9.53832451676187e-10
3.925866879234755,1.3886517399080267e-07,2.079011512272415e-07,1.3971783444727317e-07,1.2641377658386994e-07,9.435062757637897e-10
3.935831008369868,1.3725546118360085e-07,2.0585110162331728e-07,1.380549565064335e-07,1.2513466977808474e-07,9.305836263977322e-10
3.945795137504982,1.359072659546599e-07,2.035114421238532e-07,1.365514904396541e-07,1.2370122568124652e-07,9.209389923886676e-10
3.9557592666400954,1.345298161820439e-07,2.0120959215111887e-07,1.3511995381389971e-07,1.222989289973951e-07,9.098302856581872e-10
3.965723395775209,1.3292188781537791e-07,1.9903610800058972e-07,1.336224463373918e-07,1.2091016798960472e-07,9.036449551353049e-10
3.975687524910323,1.3148522685657307e-07,1.9677321338067444e-07,1.3221270109327542e-07,1.198047848340287e-07,8.949840971519628e-10
3.9856516540454363,1.30131634139402e-07,1.9471811281514477e-07,1.3080212993825178e-07,1.185969015477693e-07,8.88420036877375e-10
3.99561578318055,1.2868671041958465e-07,1.9271573859125615e-07,1.2934478676339322e-07,1.1719289416086222e-07,8.694758890601056e-10
4.005579912315664,1.2739973433946323e-07,1.903637726052358e-07,1.2798757225022873e-07,1.1596751558961843e-07,8.61903178196618e-10
4.015544041450777,1.2584930933623144e-07,1.8845822206486532e-07,1.265782141383019e-07,1.1470392857263047e-07,8.526058218732561e-10
4.025508170585891,1.244483321722246e-07,1.862434648803821e-07,1.2523629142489377e-07,1.1331987675572171e-07,8.450289089615929e-10
4.035472299721004,1.231778748857333e-07,1.8474011386562287e-07,1.2396604241477587e-07,1.1240333362087514e-07,8.351488858321994e-10
4.045436428856118,1.220718910881631e-07,1.8258691688982916e-07,1.2269564847876613e-07,1.1112518947961156e-07,8.283452739885026e-10
4.055400557991232,1.207446077751584e-07,1.805834851145921e-07,1.2139453544619302e-07,1.099800181316039e-07,8.172770043307405e-10
4.065364687126345,1.1940036576209272e-07,1.788795252430137e-07,1.2020388596606057e-07,1.0887056128719279e-07,8.080254544182995e-10
4.075328816261458,1.1818517849498409e-07,1.7695957596351563e-07,1.188705013858649e-07,1.0772650316916325e-07,7.99284629637884e-10
4.0852929453965725,1.1696862369973196e-07,1.7496701819708667e-07,1.1761323750624378e-07,1.0664027575074927e-07,7.940128139058675e-10
4.095257074531686,1.1570719980747566e-07,1.7330221198860005e-07,1.1655061890690711e-07,1.0540415986085563e-07,7.856816328514154e-10
4.105221203666799,1.1458969902164793e-07,1.7145334871011254e-07,1.1535687046939616e-07,1.0439897072947087e-07,7.790051344341936e-10
4.1151853328019135,1.1339938490005643e-07,1.6976926668812946e-07,1.1410138628822213e-07,1.0332340545311905e-07,7.685338284378691e-10
4.125149461937027,1.1228728589773473e-07,1.680188676258004e-07,1.1299514039269654e-07,1.024113031996311e-07,7.622648974149573e-10
4.13511359107214,1.1127611257349086e-07,1.6643054052586676e-07,1.120098612800205e-07,1.0126209393858595e-07,7.517699030896081e-10
4.1450777202072535,1.0998682390886743e-07,1.6473617613603802e-07,1.1064446770121903e-07,1.0040643368489317e-07,7.44996055520714e-10
4.155041849342368,1.090150334218899e-07,1.6326905530994991e-07,1.0963769076642072e-07,9.94102387381023e-08,7.423751026182438e-10
4.165005978477481,1.0788743529591596e-07,1.613857682627513e-07,1.0860396159920313e-07,9.83879485898785e-08,7.32414230764192e-10
4.1749701076125945,1.0686938119196915e-07,1.6004472997182938e-07,1.0754337559409775e-07,9.747890836467667e-08,7.27110517085158e-10
4.184934236747708,1.0577187566024602e-07,1.5849528158633188e-07,1.0657137807129164e-07,9.65668442871352e-08,7.176873292862436e-10
4.194898365882822,1.0471943090123892e-07,1.569266201371559e-07,1.0552478381312746e-07,9.563258577632176e-08,7.138220798252742e-10
4.204862495017935,1.0378227751435548e-07,1.5533004470189364e-07,1.0441915057341372e-07,9.469485811857577e-08,7.040490307654198e-10
4.214826624153049,1.0270537689504482e-07,1.53835881898112e-07,1.0339803110904521e-07,9.379761874670133e-08,6.925280232646763e-10
4.224790753288162,1.0179763572420718e-07,1.5238360549507683e-07,1.0244673358247385e-07,9.286874761250447e-08,6.857198963616821e-10
4.234754882423276,1.0084115613908598e-07,1.5106321821553183e-07,1.0156202606224849e-07,9.197312860880786e-08,6.872785769106745e-10
4.24471901155839,9.983125922521886e-08,1.4962561341267495e-07,1.0056278761145677e-07,9.112796010994383e-08,6.784459026154882e-10
4.254683140693503,9.901722653313253e-08,1.481656997896948e-07,9.966015228546424e-08,9.024318092382449e-08,6.722946775723361e-10
4.264647269828617,9.796954398219109e-08,1.4662582072157028e-07,9.871680274199763e-08,8.946310786643485e-08,6.600294315782812e-10
4.274611398963731,9.705293167442262e-08,1.4546412319096456e-07,9.77490549542202e-08,8.866321421730618e-08,6.578384838281636e-10
4.284575528098844,9.621884604792166e-08,1.441451420108351e-07,9.683644485157604e-08,8.772737891402568e-08,6.556579515062343e-10
4.294539657233957,9.52810714884922e-08,1.4265312678477775e-07,9.601309383060672e-08,8.69218896808155e-08,6.503997931021614e-10
4.304503786369072,9.450722291515472e-08,1.4138131514812625e-07,9.50650281135146e-08,8.617437817240647e-08,6.394021704222705e-10
4.314467915504185,9.356096599820155e-08,1.3998258500672125e-07,9.423960994155448e-08,8.54268961929547e-08,6.348435116983581e-10
4.324432044639298,9.272766264365877e-08,1.3895008289463018e-07,9.342905964232286e-08,8.461996743400741e-08,6.314758213201771e-10
4.334396173774412,9.186732566884863e-08,1.3765934947317947e-07,9.257379687022918e-08,8.387143204550436e-08,6.208869536279842e-10
4.344360302909526,9.103687796374977e-08,1.3626326069187366e-07,9.165883815064414e-08,8.315442074008757e-08,6.188058362941967e-10
4.354324432044639,9.018981981660299e-08,1.350485802417502e-07,9.087861959377638e-08,8.232562153421539e-08,6.125155161106698e-10
4.364288561179753,8.943299011689761e-08,1.336590918603707e-07,9.013395936278224e-08,8.167704505698805e-08,6.065380523397114e-10
4.374252690314866,8.863343783232437e-08,1.327150020565759e-07,8.92239187813434e-08,8.084131058767612e-08,6.02953061374159e-10
4.38421681944998,8.788771069838254e-08,1.3151958433531753e-07,8.862422499443896e-08,8.010868143541264e-08,5.947240794855699e-10
4.394180948585094,8.704017916233223e-08,1.3030201171641987e-07,8.770272956668152e-08,7.941369066918076e-08,5.925681421312716e-10
4.404145077720207,8.6340329859427e-08,1.2918643675675935e-07,8.697845933230374e-08,7.885624736673179e-08,5.860511955918475e-10
4.414109206855321,8.562110574376811e-08,1.280684635899541e-07,8.627665745929493e-08,7.814387277703077e-08,5.810639986394023e-10
4.4240733359904345,8.471121280552706e-08,1.2702089847714913e-07,8.550120554712614e-08,7.746111356427333e-08,5.754693203140779e-10
4.434037465125548,8.417007408130401e-08,1.2586005726059203e-07,8.462705156063453e-08,7.683151521199045e-08,5.716901285880607e-10
4.444001594260661,8.334408288428346e-08,1.2471183767909e-07,8.39377141266791e-08,7.609153602498369e-08,5.645421689018881e-10
4.4539657233957755,8.262448278454514e-08,1.236282032030672e-07,8.322952302705341e-08,7.54456658585555e-08,5.622192815625984e-10
4.463929852530889,8.195907136101798e-08,1.226765386058285e-07,8.251901858681912e-08,7.477350043285446e-08,5.53370720301193e-10
4.473893981666002,8.114039686172193e-08,1.2162706763914752e-07,8.187922902485852e-08,7.412320515258438e-08,5.522378045305282e-10
4.4838581108011155,8.05839913196894e-08,1.2057125304542285e-07,8.110494415458492e-08,7.35506823967045e-08,5.524802125883894e-10
4.49382223993623,7.987656827917206e-08,1.194937563780929e-07,8.051682795276121e-08,7.285995565445593e-08,5.430972862129303e-10
4.503786369071343,7.916521735908514e-08,1.1856293557186286e-07,7.975592937394865e-08,7.231814067079259e-08,5.365689279042425e-10
4.5137504982064565,7.85072896680762e-08,1.1755769942762529e-07,7.910902744815153e-08,7.180475864815779e-08,5.327296816514327e-10
4.52371462734157,7.781706656430857e-08,1.1655057832677333e-07,7.842592256680603e-08,7.10870673451523e-08,5.275563566436993e-10
4.533678756476684,7.725847751435424e-08,1.1562757563902077e-07,7.789178224755717e-08,7.061393091599945e-08,5.24606686572714e-10
4.543642885611797,7.654236568405477e-08,1.1469191240076843e-07,7.714362736731661e-08,6.99424877275774e-08,5.220410222101949e-10
4.553607014746911,7.598452008761993e-08,1.13758847261954e-07,7.663388041009612e-08,6.934904041635581e-08,5.186699784330959e-10
4.563571143882025,7.542283145537634e-08,1.1266929993465957e-07,7.595229510389555e-08,6.884059958676008e-08,5.086443301882455e-10
4.573535273017138,7.476659566817054e-08,1.1189319128920861e-07,7.533714835234866e-08,6.819356562947703e-08,5.079414495683109e-10
4.583499402152252,7.412769663857706e-08,1.1098190054404147e-07,7.47607537719506e-08,6.766952884436715e-08,5.033237047667354e-10
4.593463531287365,7.357199633227103e-08,1.1006636060845768e-07,7.406276855933012e-08,6.715093420355909e-08,4.982750046583073e-10
4.603427660422479,7.296372832343176e-08,1.0919313808756461e-07,7.353338966249984e-08,6.664685766486383e-08,4.94356961115028e-10
4.613391789557593,7.230168505428478e-08,1.083758280599185e-07,7.295249052229973e-08,6.611258340853827e-08,4.920775562288599e-10
4.623355918692706,7.182986294040199e-08,1.0742824493340823e-07,7.233906801083867e-08,6.552177358540312e-08,4.866575274194185e-10
4.633320047827819,7.121861694554372e-08,1.0661833047119167e-07,7.181898215209684e-08,6.50426118778848e-08,4.834491850024613e-10
4.643284176962934,7.076232709489927e-08,1.057568983822426e-07,7.11864471582317e-08,6.452344605753431e-08,4.812084061046897e-10
4.653248306098047,7.012024314726854e-08,1.0501129236567409e-07,7.062102172833891e-08,6.406574752468694e-08,4.795009390853247e-10
4.66321243523316,6.954215159494286e-08,1.0419278731658635e-07,7.016956531511294e-08,6.350322797583451e-08,4.709202651820587e-10
4.673176564368274,6.900699296449335e-08,1.0328028298529411e-07,6.954734216171792e-08,6.303580147996933e-08,4.692227296286846e-10
4.683140693503388,6.84576666027895e-08,1.025600863140461e-07,6.904576894535079e-08,6.25218488202884e-08,4.6263432041009443e-10
4.693104822638501,6.79102501220622e-08,1.0166900810474313e-07,6.848048632389667e-08,6.204169516273132e-08,4.625596806592581e-10
4.703068951773615,6.744996636902406e-08,1.0096991185882797e-07,6.794341741203071e-08,6.16046348010963e-08,4.568967366418417e-10
4.713033080908729,6.691415980756882e-08,1.0006208261537824e-07,6.742417667293177e-08,6.108854240606093e-08,4.5345269660764675e-10
4.722997210043842,6.636388785074386e-08,9.94691414685703e-08,6.693081137189119e-08,6.064604622907983e-08,4.508890443778468e-10
4.732961339178956,6.594583969919452e-08,9.85520886228643e-08,6.640623345714197e-08,6.016785575522343e-08,4.481093431544159e-10
4.742925468314069,6.535536852827852e-08,9.78535608783073e-08,6.594301754692528e-08,5.972771482573862e-08,4.439811550130634e-10
4.752889597449183,6.489754737881852e-08,9.707568291279836e-08,6.546394438185905e-08,5.927895360171312e-08,4.422338995270845e-10
4.7628537265842965,6.442726241699011e-08,9.63195528699108e-08,6.49466782198385e-08,5.879519728644753e-08,4.377862557443884e-10
4.77281785571941,6.391703885241928e-08,9.566919279198712e-08,6.446811126114416e-08,5.84074093829491e-08,4.328409833312607e-10
4.782781984854523,6.351300927870183e-08,9.498517466153686e-08,6.40390253782879e-08,5.795213850523022e-08,4.3112108055543277e-10
4.7927461139896375,6.295314566231897e-08,9.42628179490716e-08,6.350456802624545e-08,5.753729938000939e-08,4.280451286910212e-10
4.802710243124751,6.253201130106328e-08,9.334390173858356e-08,6.298550246654306e-08,5.70877585686724e-08,4.253235238370054e-10
4.812674372259864,6.19636677572183e-08,9.284658398269975e-08,6.260040488652038e-08,5.668126595888956e-08,4.2120510151244084e-10
4.822638501394978,6.152674881081382e-08,9.217483122167039e-08,6.211120738318535e-08,5.627065078577923e-08,4.166992798929964e-10
4.832602630530092,6.110319023847762e-08,9.15257361326765e-08,6.159361851895774e-08,5.585058650875056e-08,4.176897061179419e-10
4.842566759665205,6.070612277917126e-08,9.072610950406643e-08,6.124339450888931e-08,5.54879656217592e-08,4.1181966498455373e-10
4.8525308888003185,6.02101748188058e-08,9.018316406662896e-08,6.07338401538521e-08,5.5024252839015335e-08,4.1008614922905887e-10
4.862495017935433,5.979652403562673e-08,8.952671489221085e-08,6.024402018136497e-08,5.46401658531173e-08,4.047628244782882e-10
4.872459147070546,5.9327683237876764e-08,8.884981289558637e-08,5.990052917563584e-08,5.427984144596568e-08,4.044788463373827e-10
4.882423276205659,5.898711541626384e-08,8.823996553360796e-08,5.939713521743793e-08,5.3860272116496466e-08,4.010654566657286e-10
4.892387405340773,5.8478981979450654e-08,8.755820771576834e-08,5.900679057596787e-08,5.349395987185584e-08,3.9940486799582437e-10
4.902351534475887,5.808042620304687e-08,8.690029710143796e-08,5.857558563455648e-08,5.3103832498984075e-08,3.961834748839907e-10
4.912315663611,5.7663245778328325e-08,8.631976624908161e-08,5.821155227174664e-08,5.271090318475536e-08,3.906622787872619e-10
4.922279792746114,5.7243387445547674e-08,8.574266653334543e-08,5.776764807516537e-08,5.236560989084337e-08,3.8745703688519047e-10
4.932243921881227,5.686107173281503e-08,8.505285713798901e-08,5.734998319459826e-08,5.1963760452869915e-08,3.858728706627183e-10
4.942208051016341,5.646571734673417e-08,8.446806599369539e-08,5.7027619707355104e-08,5.1604602288924345e-08,3.841154836857047e-10
4.952172180151455,5.608185349996433e-08,8.389968937692488e-08,5.6566282747013076e-08,5.126195995382888e-08,3.805590079758873e-10
4.962136309286568,5.574877310692632e-08,8.333234135507861e-08,5.614959908420738e-08,5.092063287441567e-08,3.7962984171211355e-10
4.972100438421682,5.533006034895119e-08,8.269756079349914e-08,5.583044318032823e-08,5.0529690181667805e-08,3.747004448046496e-10
4.982064567556796,5.4987346180193136e-08,8.218847576190648e-08,5.5401161584072994e-08,5.019888864426656e-08,3.7253099042970587e-10
4.992028696691909,5.453050645868336e-08,8.160556985405622e-08,5.5067404216471984e-08,4.9812994944941925e-08,3.70995254856177e-10
5.001992825827022,5.41550744624238e-08,8.10898760699899e-08,5.463575272398214e-08,4.951492330609099e-08,3.674138797551723e-10
5.011956954962137,5.379944468315227e-08,8.049343520712763e-08,5.431617670593162e-08,4.914689976668387e-08,3.6604822576581937e-10
5.02192108409725,5.337554528971632e-08,7.995264656043015e-08,5.392552407595226e-08,4.8820544388880963e-08,3.628823393146866e-10
5.031885213232363,5.305166123531358e-08,7.936722783537795e-08,5.354813645272717e-08,4.853374839670731e-08,3.616149247914112e-10
5.041849342367477,5.269056080194965e-08,7.88679262097025e-08,5.317373679147593e-08,4.816228833353078e-08,3.583367653904159e-10
5.051813471502591,5.229581304013465e-08,7.83968582080169e-08,5.2801726218337814e-08,4.7865098145210786e-08,3.554713806207538e-10
5.061777600637704,5.196417634899428e-08,7.780078944208844e-08,5.2475240098238605e-08,4.751685451286577e-08,3.539703618120957e-10
5.071741729772818,5.16718224883469e-08,7.724758693453617e-08,5.207144343779309e-08,4.7234155275451956e-08,3.520148121685352e-10
5.081705858907931,5.131604126504762e-08,7.682639177237433e-08,5.171668904656207e-08,4.692639134689407e-08,3.500032736540323e-10
5.091669988043045,5.095967651947634e-08,7.620488098350129e-08,5.137652480502545e-08,4.656912839050793e-08,3.461136701542111e-10
5.1016341171781585,5.05928511785596e-08,7.572009719186804e-08,5.101888055327527e-08,4.6302084504809045e-08,3.4581060305506623e-10
5.111598246313272,5.028408863387809e-08,7.527028183015288e-08,5.0683479928189816e-08,4.595411121842073e-08,3.4289975002567615e-10
5.121562375448386,4.994727687513263e-08,7.468456026206841e-08,5.037355779140828e-08,4.566389947195961e-08,3.398379874609518e-10
5.1315265045834995,4.962493635082449e-08,7.43505454399276e-08,5.0050006327132975e-08,4.535025689599126e-08,3.3692450843356114e-10
5.141490633718613,4.9279880067366876e-08,7.379195884185036e-08,4.9733873832296126e-08,4.5078052124777123e-08,3.345466252555686e-10
5.151454762853726,4.9006839038654e-08,7.332393478726662e-08,4.940938158156943e-08,4.475618270612713e-08,3.316829354270605e-10
5.16141889198884,4.871572837408702e-08,7.278736476375267e-08,4.909437395251284e-08,4.449123037140207e-08,3.3085140676224874e-10
5.171383021123954,4.832483156506599e-08,7.240741625514645e-08,4.8751546474662394e-08,4.422037098835391e-08,3.2804216278680555e-10
5.181347150259067,4.8042573555049694e-08,7.185258759051912e-08,4.846768129580577e-08,4.3919658002719845e-08,3.278707684825573e-10
5.1913112793941805,4.7730971100060935e-08,7.13797349452693e-08,4.8123134517548046e-08,4.3645815542279946e-08,3.2484794110854583e-10
5.201275408529295,4.740223989716394e-08,7.096065571656016e-08,4.790678878306568e-08,4.337849397479509e-08,3.2103715158096247e-10
5.211239537664408,4.7109368426494046e-08,7.057566471932371e-08,4.752862891189031e-08,4.309424580944798e-08,3.21021712197861e-10
5.221203666799521,4.678600771429843e-08,7.001213841521202e-08,4.7221306023630824e-08,4.281477658722085e-08,3.166368460347615e-10
5.231167795934635,4.646527277811387e-08,6.963178759158537e-08,4.6923429143292296e-08,4.257045009873558e-08,3.173400462446229e-10
5.241131925069749,4.620471391166402e-08,6.912003517344447e-08,4.6608681438973976e-08,4.2254484035274374e-08,3.1522108028425217e-10
5.251096054204862,4.591130114134456e-08,6.877379520839257e-08,4.63474060928602e-08,4.1986688986252775e-08,3.116567534491884e-10
5.261060183339976,4.566960218986141e-08,6.82822875700533e-08,4.6047358839249684e-08,4.173804742547746e-08,3.0933837782141524e-10
5.27102431247509,4.5345072850109665e-08,6.796465654718658e-08,4.576094787041066e-08,4.148636970744281e-08,3.0795358583738554e-10
5.280988441610203,4.505923330476443e-08,6.746773004302691e-08,4.5495722862104744e-08,4.121472612834033e-08,3.0794893482116926e-10
5.290952570745317,4.47909668651756e-08,6.705931289343626e-08,4.5164761830379433e-08,4.096134914991199e-08,3.035485356790243e-10
5.30091669988043,4.4472031623729674e-08,6.664477059030172e-08,4.492991785035722e-08,4.072729649678945e-08,3.0124607531573924e-10
5.310880829015544,4.419679430455794e-08,6.616916651506354e-08,4.458632033403616e-08,4.045245842101846e-08,2.9969904763407647e-10
5.320844958150658,4.395308611078147e-08,6.577470565153497e-08,4.4331039617103985e-08,4.018945033922864e-08,2.9882600985995186e-10
5.330809087285771,4.370208655986379e-08,6.538227849535854e-08,4.411404598858837e-08,3.995936152288864e-08,2.97821865149749e-10
5.340773216420884,4.3435612123538076e-08,6.497218183250035e-08,4.384592207837719e-08,3.971882943326727e-08,2.9610859119085145e-10
5.350737345555999,4.32164622301126e-08,6.462944188211282e-08,4.351587229333002e-08,3.947453704100036e-08,2.923153488089453e-10
5.360701474691112,4.290004827813187e-08,6.418812741258864e-08,4.326750450599039e-08,3.923672595859162e-08,2.910707182332034e-10
5.370665603826225,4.262421412948635e-08,6.382274415741386e-08,4.3062578324802815e-08,3.9011715322331033e-08,2.891231899492919e-10
5.380629732961339,4.237445164742388e-08,6.343487050893446e-08,4.27761667548433e-08,3.877697224634825e-08,2.897741696829467e-10
5.390593862096453,4.2122416834902395e-08,6.303777597475293e-08,4.249807670511492e-08,3.852768942899029e-08,2.869545131678879e-10
5.400557991231566,4.188846458886408e-08,6.267904195557595e-08,4.226509897378185e-08,3.830172657647483e-08,2.8397173072846225e-10
5.41052212036668,4.165693652508899e-08,6.231388118499009e-08,4.200615481411018e-08,3.808987500004749e-08,2.822310175160369e-10
5.420486249501794,4.133340195228478e-08,6.191980974016943e-08,4.1745531859443755e-08,3.784882344253165e-08,2.81831436545185e-10
5.430450378636907,4.112765096524559e-08,6.15562710780526e-08,4.1515514382161714e-08,3.761981439736673e-08,2.8010394138638704e-10
5.4404145077720205,4.090469183843717e-08,6.119096757351355e-08,4.1260124806096996e-08,3.740003257050891e-08,2.778270883376138e-10
5.450378636907134,4.0604922408896057e-08,6.080983720363625e-08,4.101370628903725e-08,3.715793901408874e-08,2.764833349797217e-10
5.460342766042248,4.045220343882906e-08,6.044998772769667e-08,4.0805146247517785e-08,3.6954018918017816e-08,2.7457102092672457e-10
5.4703068951773615,4.011222675140682e-08,6.01125814479044e-08,4.0572451004664117e-08,3.67596821327121e-08,2.7316299604008963e-10
5.480271024312475,3.988543924920155e-08,5.974873395186652e-08,4.033349307774746e-08,3.655218292311491e-08,2.7047041162668507e-10
5.490235153447588,3.9659619274784205e-08,5.9417900455832797e-08,4.004108628811078e-08,3.6291217105592295e-08,2.708281110105227e-10
5.500199282582702,3.9488019993307377e-08,5.9019503202823725e-08,3.986273573859656e-08,3.6088005884168013e-08,2.686033362062775e-10
5.510163411717816,3.9235571240184583e-08,5.869894940799977e-08,3.9604283397443664e-08,3.5906093671400934e-08,2.6690269969595665e-10
5.520127540852929,3.90035586945425e-08,5.839467677318423e-08,3.9361396398353836e-08,3.567592028055646e-08,2.6514803383388037e-10
5.530091669988043,3.8793540080268424e-08,5.801000867702956e-08,3.912865401580092e-08,3.5486574170076045e-08,2.6381974443214193e-10
5.540055799123157,3.8563902830288643e-08,5.772598882410499e-08,3.893854286701862e-08,3.527463062454669e-08,2.612619587578402e-10
5.55001992825827,3.830775983280487e-08,5.736392823822619e-08,3.871418262403507e-08,3.507185693344637e-08,2.60468940539186e-10
5.559984057393383,3.8164159462093654e-08,5.703579044118681e-08,3.846695817789926e-08,3.4894554126278947e-08,2.5966266805025244e-10
5.569948186528498,3.791710424619231e-08,5.6715007869069185e-08,3.828234934986805e-08,3.464750084426804e-08,2.570979859096642e-10
5.579912315663611,3.7669144905638016e-08,5.644804175515201e-08,3.800867836200968e-08,3.44791169081327e-08,2.568340505316305e-10
5.589876444798724,3.748705150151765e-08,5.609368922922759e-08,3.78298101625344e-08,3.427379259920575e-08,2.5460363189678896e-10
5.599840573933838,3.7272681564457105e-08,5.575431125001169e-08,3.7627490689261124e-08,3.408336760433394e-08,2.53777839029318e-10
5.609804703068952,3.705677691131306e-08,5.545827824437915e-08,3.743410133976848e-08,3.3916616133162846e-08,2.524504770975612e-10
5.619768832204065,3.687478354689787e-08,5.5147483661165704e-08,3.7162514692463156e-08,3.3697726645724424e-08,2.50306088770802e-10
5.629732961339179,3.66282022863525e-08,5.4827631651674424e-08,3.699952594009453e-08,3.352031216479411e-08,2.502086936353282e-10
5.639697090474292,3.644813653040561e-08,5.4540626519172796e-08,3.6791574006654945e-08,3.3330953203557625e-08,2.488623905099521e-10
5.649661219609406,3.621509207033166e-08,5.421922316529884e-08,3.6565305432765966e-08,3.316547126690416e-08,2.46113233718253e-10
5.65962534874452,3.603723267653785e-08,5.392937679522348e-08,3.639008333537291e-08,3.298101466417302e-08,2.446363225137403e-10
5.669589477879633,3.5835514777366646e-08,5.361551793093585e-08,3.6207416754564274e-08,3.2786850645837337e-08,2.4374484897847917e-10
5.679553607014747,3.5646177999871943e-08,5.3321051778502785e-08,3.597185949157485e-08,3.260913551101423e-08,2.4269571112235166e-10
5.689517736149861,3.545090991783292e-08,5.3017430467658897e-08,3.5773250361649285e-08,3.241124001937882e-08,2.4085463159969523e-10
5.699481865284974,3.528995479746344e-08,5.274946728713634e-08,3.5570615411087894e-08,3.2262328942056644e-08,2.400837765177799e-10
5.709445994420087,3.5071080702878404e-08,5.240873243355409e-08,3.5374644376393116e-08,3.2086893340248354e-08,2.378826197660367e-10
5.7194101235552015,3.484826157634818e-08,5.216067283317622e-08,3.5170693415262246e-08,3.1913931453379327e-08,2.3696989092799965e-10
5.729374252690315,3.466842540552946e-08,5.188140683179848e-08,3.5019802499233267e-08,3.1737779273826775e-08,2.348708800875693e-10
5.739338381825428,3.447591961793324e-08,5.1606810546484765e-08,3.4808561463412334e-08,3.156746304147692e-08,2.345459255411969e-10
5.749302510960542,3.4294009453163827e-08,5.1348104504655094e-08,3.460559206029833e-08,3.137402963491136e-08,2.339389338295856e-10
5.759266640095656,3.4138575700586654e-08,5.106988198404031e-08,3.444177054627403e-08,3.122156736109499e-08,2.328026740506724e-10
5.769230769230769,3.3938863625767497e-08,5.07896908940463e-08,3.427165194233288e-08,3.104588301786921e-08,2.3099922984993864e-10
5.7791948983658825,3.377069721469156e-08,5.0502816169478183e-08,3.410578092034092e-08,3.0880092786382846e-08,2.291233042410025e-10
5.789159027500996,3.356857680346325e-08,5.024876722652535e-08,3.3904706298050926e-08,3.0712235334720577e-08,2.2851148577590585e-10
5.79912315663611,3.340693760252538e-08,4.9996961247689585e-08,3.372109714295771e-08,3.0555496519299115e-08,2.2766262166524016e-10
5.8090872857712235,3.32167227777129e-08,4.964372044773065e-08,3.3546478632547756e-08,3.039723684958583e-08,2.256880733580528e-10
5.819051414906337,3.3016085300093635e-08,4.9465888422689033e-08,3.3354662282707227e-08,3.0230139785554463e-08,2.246263774161512e-10
5.829015544041451,3.287271922806171e-08,4.918751010396869e-08,3.318576688801555e-08,3.006355322117355e-08,2.2284545590602442e-10
5.838979673176564,3.2679478147583836e-08,4.893823137555248e-08,3.3011456422827866e-08,2.991816866422211e-08,2.2247570637344607e-10
5.848943802311678,3.252547620635333e-08,4.865327436768506e-08,3.282710627146327e-08,2.9757104786739157e-08,2.2100649326974195e-10
5.858907931446791,3.233731644828142e-08,4.836666281275808e-08,3.266788174039672e-08,2.960875985441076e-08,2.2012080281394019e-10
5.868872060581905,3.219925792361328e-08,4.815018418485621e-08,3.249819628141465e-08,2.9446976185652395e-08,2.1912514325269824e-10
5.878836189717019,3.201118507250766e-08,4.7929122368914306e-08,3.2315718725338604e-08,2.9306065098540248e-08,2.1782824114729147e-10
5.888800318852132,3.182290942030997e-08,4.7659298724992525e-08,3.2158590363131394e-08,2.915913892021332e-08,2.165695822854823e-10
5.898764447987245,3.171344002108209e-08,4.7395518282393156e-08,3.198075269252692e-08,2.9003008694081575e-08,2.1542578410323188e-10
5.90872857712236,3.15555824352944e-08,4.7172949905939816e-08,3.1825488082929924e-08,2.8873163123165776e-08,2.142636481590056e-10
5.918692706257473,3.134006264388039e-08,4.695812060616084e-08,3.166432401255587e-08,2.8692677381209187e-08,2.1257342535245318e-10
5.928656835392586,3.119974761554411e-08,4.668833474801406e-08,3.1489722524536115e-08,2.8548751891135474e-08,2.128753470320368e-10
5.9386209645277,3.105600059110047e-08,4.6433594832928936e-08,3.1345305175390733e-08,2.8413025507203778e-08,2.1087477267605467e-10
5.948585093662814,3.0865700179807456e-08,4.620301249913973e-08,3.1172887220243334e-08,2.8255970558548483e-08,2.0997363019398697e-10
5.958549222797927,3.071496911939031e-08,4.602162833486816e-08,3.100875861854272e-08,2.811195825633822e-08,2.0897527619983264e-10
5.968513351933041,3.059432606817217e-08,4.575028468308568e-08,3.086028589311714e-08,2.798409086096483e-08,2.0789528258500496e-10
5.978477481068155,3.042981560227558e-08,4.550370438260229e-08,3.069113014924269e-08,2.7829883750320387e-08,2.0688377596538104e-10
5.988441610203268,3.027542056033066e-08,4.526762518556944e-08,3.0573281717323925e-08,2.7701104081086693e-08,2.064478302689952e-10
5.998405739338382,3.012184660307432e-08,4.5054955355616656e-08,3.0402827462036116e-08,2.7563598533328596e-08,2.0491073788874081e-10
6.008369868473495,2.996793515546348e-08,4.485586734975153e-08,3.027678563028433e-08,2.7419356701479335e-08,2.0357352543478204e-10
6.018333997608609,2.981862398043813e-08,4.462148017379118e-08,3.008641991866368e-08,2.7281713076644713e-08,2.0243337499533404e-10
6.028298126743723,2.966384189992547e-08,4.438667620842244e-08,2.996063473106982e-08,2.7142097273081642e-08,2.0222023094555103e-10
6.038262255878836,2.949781694708692e-08,4.416635450521952e-08,2.980941767474604e-08,2.7004444253063167e-08,2.018641286228799e-10
6.048226385013949,2.9355087958683353e-08,4.396908704583073e-08,2.9645833302158317e-08,2.6874734526276587e-08,1.9888431016491666e-10
6.0581905141490635,2.9193925611619316e-08,4.372690182731151e-08,2.950234358740134e-08,2.6753058703237372e-08,1.9862991850903954e-10
6.068154643284177,2.907603295899392e-08,4.355286609423946e-08,2.93745425051374e-08,2.6608834552020726e-08,1.9848414991261827e-10
6.07811877241929,2.892638067300807e-08,4.329842769404521e-08,2.9210888646304343e-08,2.6484013578824903e-08,1.9732364008446019e-10
6.088082901554404,2.8799521771887535e-08,4.308831296389832e-08,2.9085153687373025e-08,2.635447160656877e-08,1.9572805854522662e-10
6.098047030689518,2.8671422535261435e-08,4.2879869974479654e-08,2.8937216824756053e-08,2.62262491994908e-08,1.9421694227192258e-10
6.108011159824631,2.851806747803079e-08,4.2667475184350325e-08,2.8804221475690353e-08,2.611334622778403e-08,1.934191134575235e-10
6.1179752889597445,2.8365969688996667e-08,4.2457874725959065e-08,2.8659433562255442e-08,2.596401478321978e-08,1.927780396519899e-10
6.127939418094859,2.8245015755310933e-08,4.225011714109635e-08,2.8534739841371137e-08,2.5850860394016254e-08,1.9226964765995233e-10
6.137903547229972,2.8086341632478083e-08,4.2029484518873975e-08,2.838644004671291e-08,2.5722520450138286e-08,1.9162986140047425e-10
6.1478676763650855,2.7955431178591626e-08,4.183619621652183e-08,2.8234995007105775e-08,2.5597406038108566e-08,1.9026074878974952e-10
6.157831805500199,2.7812049961545922e-08,4.164821915067844e-08,2.8099642476270544e-08,2.5489535667483402e-08,1.8898372743706532e-10
6.167795934635313,2.7710408752185863e-08,4.1438797193197465e-08,2.798785774602995e-08,2.5356971546241662e-08,1.8805150279686634e-10
6.177760063770426,2.757657082586826e-08,4.1265778319729205e-08,2.7838172282666253e-08,2.5228593779229826e-08,1.882624563600712e-10
6.18772419290554,2.7450806298059707e-08,4.105537495588145e-08,2.7706347796911564e-08,2.5099344906211022e-08,1.8698386557571322e-10
6.197688322040653,2.7292897675765825e-08,4.086757059275275e-08,2.7572988167529274e-08,2.498673918437495e-08,1.866130802911392e-10
6.207652451175767,2.717072411344241e-08,4.067779592586043e-08,2.74282238125883e-08,2.4879291631431375e-08,1.8488070460915775e-10
6.217616580310881,2.7047855855473464e-08,4.0490356376077356e-08,2.7323584969250967e-08,2.476185687722819e-08,1.844626784739346e-10
6.227580709445994,2.692837116015448e-08,4.027437735771699e-08,2.7188693575073228e-08,2.464040438262765e-08,1.8327972259412097e-10
6.237544838581108,2.6774154154421814e-08,4.00947997594344e-08,2.703562039948461e-08,2.4525726350940152e-08,1.8252127664879213e-10
6.247508967716222,2.6635871252468814e-08,3.990699313988256e-08,2.69273487604105e-08,2.441508160224595e-08,1.8164876886403813e-10
6.257473096851335,2.6563852490538556e-08,3.971252151572558e-08,2.6793026705640327e-08,2.4287568460371393e-08,1.8031629093722414e-10
6.267437225986448,2.6419132888030668e-08,3.953939243362258e-08,2.6679100356295935e-08,2.4178296071694994e-08,1.7909199088408384e-10
6.277401355121563,2.6304384500369773e-08,3.9343735992772314e-08,2.6546828546602607e-08,2.405604049554074e-08,1.7847990526959897e-10
6.287365484256676,2.6170193160170424e-08,3.914127543827099e-08,2.641787366982306e-08,2.395880812827291e-08,1.7835637082919648e-10
6.297329613391789,2.6056804899830218e-08,3.8994982984395487e-08,2.6308553285592994e-08,2.3856088501056385e-08,1.770801981412175e-10
6.307293742526903,2.5970743478060216e-08,3.879076770128381e-08,2.6174604177883914e-08,2.3750042873502897e-08,1.7644991676201442e-10
6.317257871662017,2.5808842091809106e-08,3.861027223014599e-08,2.606662909751363e-08,2.3618330472324364e-08,1.7530876972121293e-10
6.32722200079713,2.5669346304783042e-08,3.8457410584344224e-08,2.5960779499977604e-08,2.351038371823047e-08,1.747559665663906e-10
6.337186129932244,2.5551989359770133e-08,3.82602261599093e-08,2.582338337606535e-08,2.3411360051340135e-08,1.740819784530654e-10
6.347150259067357,2.5450787074347624e-08,3.809890987086658e-08,2.570535994505669e-08,2.3290588832074224e-08,1.7293591273985794e-10
6.357114388202471,2.532004460222806e-08,3.79324836765525e-08,2.557982220517477e-08,2.3196687099255892e-08,1.719256290194147e-10
6.367078517337585,2.522977953953764e-08,3.774548273616359e-08,2.5478283130143366e-08,2.3091576842677474e-08,1.7155311728625645e-10
6.377042646472698,2.512246091923039e-08,3.755139976945486e-08,2.5367446803761404e-08,2.29776607686187e-08,1.7092568768189636e-10
6.387006775607812,2.4982611141307037e-08,3.7414917455818774e-08,2.524984558395154e-08,2.2873593004026725e-08,1.7114585786857708e-10
6.3969709047429255,2.4863159875458622e-08,3.7235855584017094e-08,2.512861479703717e-08,2.2785549458658734e-08,1.6954498680453276e-10
6.406935033878039,2.4779043100164753e-08,3.705028154891519e-08,2.5040386026405175e-08,2.2686406702183477e-08,1.682748838508236e-10
6.416899163013152,2.46475544005279e-08,3.689307931240267e-08,2.4901446080782693e-08,2.2582900169554237e-08,1.674161712584648e-10
6.4268632921482665,2.4533055675455346e-08,3.676313113394743e-08,2.4807475378884353e-08,2.246932734768853e-08,1.670587244935128e-10
6.43682742128338,2.445207625434943e-08,3.657013690382156e-08,2.4698454881482134e-08,2.2377156280195117e-08,1.6598398419542318e-10
6.446791550418493,2.4314529141003962e-08,3.642362246972735e-08,2.4579370264807173e-08,2.2282338857335008e-08,1.6631724700653046e-10
6.4567556795536065,2.4223491792967277e-08,3.623811425995228e-08,2.4457862183460066e-08,2.2175803567512948e-08,1.6493007216281482e-10
6.466719808688721,2.4107018261823583e-08,3.6091344223587494e-08,2.435242223164798e-08,2.2065680893934787e-08,1.6415759905630248e-10
6.476683937823834,2.4012037955297428e-08,3.590028289942311e-08,2.4247811836642992e-08,2.197422204384963e-08,1.6347217303308245e-10
6.4866480669589475,2.3907771312041308e-08,3.575369338954156e-08,2.4137028266581758e-08,2.1876130167112128e-08,1.6261883585890442e-10
6.496612196094061,2.3806236384031064e-08,3.5599178317252654e-08,2.404416623285392e-08,2.1792976682199966e-08,1.6169587592421554e-10
6.506576325229175,2.3705867766794464e-08,3.5450257302292e-08,2.392281018732483e-08,2.170952334400429e-08,1.6073332818270277e-10
6.516540454364288,2.3590994173743303e-08,3.529327566292749e-08,2.382373622495383e-08,2.1591300571425096e-08,1.6075924285113634e-10
6.526504583499402,2.3481988258032984e-08,3.51335070534382e-08,2.3716228580870273e-08,2.14942092662416e-08,1.6007764650100298e-10
6.536468712634516,2.3371883936452176e-08,3.4992500628277034e-08,2.3611156744391012e-08,2.1411372950438457e-08,1.5911050997017722e-10
6.546432841769629,2.3274817028687464e-08,3.484346291549862e-08,2.350630703003927e-08,2.1310737811303582e-08,1.5772459582261333e-10
6.556396970904743,2.316501278155394e-08,3.467367213192333e-08,2.34043559954618e-08,2.121731739622906e-08,1.5728450597822592e-10
6.566361100039856,2.3084300215899136e-08,3.454175088008227e-08,2.3305593959517986e-08,2.112721225385954e-08,1.5738182596171416e-10
6.57632522917497,2.2975627476856465e-08,3.4417476503423315e-08,2.3207633575805252e-08,2.102385367371506e-08,1.5672733930755625e-10
6.586289358310084,2.2890379908430852e-08,3.4238596601039224e-08,2.310735119280287e-08,2.0947752873936445e-08,1.5563876629932124e-10
6.596253487445197,2.2780916209399638e-08,3.40826768358882e-08,2.3015484942214794e-08,2.0855628971267937e-08,1.5571879850881172e-10
6.60621761658031,2.2685372401100095e-08,3.3928342939733e-08,2.2906026786211325e-08,2.077531526548452e-08,1.5441910796872523e-10
6.616181745715425,2.258384081554467e-08,3.378774204217744e-08,2.281385567940954e-08,2.0671121991864645e-08,1.5288944579443234e-10
6.626145874850538,2.2472250594404608e-08,3.365646816407213e-08,2.2710434426109647e-08,2.0583210803029672e-08,1.53752741758176e-10
6.636110003985651,2.2373905287951863e-08,3.350115204978277e-08,2.2624615456910674e-08,2.0512144882674322e-08,1.5214820594381303e-10
6.646074133120765,2.2295224597722826e-08,3.33711450957024e-08,2.252114293284322e-08,2.041836281863344e-08,1.524325016084496e-10
6.656038262255879,2.2192131710697925e-08,3.325114142895035e-08,2.241525825601998e-08,2.033442574764137e-08,1.5109302785667732e-10
6.666002391390992,2.2091299440113074e-08,3.308187986789814e-08,2.2322663893123516e-08,2.0237790445512994e-08,1.5056577773387073e-10
6.675966520526106,2.200003044788367e-08,3.2962546223668635e-08,2.224629612087019e-08,2.0151383406797955e-08,1.4959081397378278e-10
6.68593064966122,2.1934791609786513e-08,3.282051094534656e-08,2.2144975897106474e-08,2.0076266276517664e-08,1.4867983225212093e-10
6.695894778796333,2.1827799262711425e-08,3.2653751865508945e-08,2.2050574213302543e-08,1.9989656880590128e-08,1.4852596387593736e-10
6.705858907931447,2.1758687484611623e-08,3.252884960888626e-08,2.1971936653454905e-08,1.992068359535946e-08,1.4738266620076303e-10
6.71582303706656,2.1640360282981766e-08,3.239081442439737e-08,2.185550314979682e-08,1.9814977235483992e-08,1.4784126338019505e-10
6.725787166201674,2.1569677260921442e-08,3.225355943575001e-08,2.177668593411447e-08,1.9737036583505948e-08,1.4662168922043546e-10
6.7357512953367875,2.1468252909030523e-08,3.2120440111136805e-08,2.16815694166721e-08,1.9658254035679547e-08,1.464601937824738e-10
6.745715424471901,2.137845682682865e-08,3.1986188713744934e-08,2.1581006072865846e-08,1.9573118678503296e-08,1.4523637262783288e-10
6.755679553607014,2.1278139052042894e-08,3.186584861701819e-08,2.1521121904406155e-08,1.9497093937840268e-08,1.4428239154849293e-10
6.7656436827421285,2.121533021791751e-08,3.174458797652538e-08,2.142005481964678e-08,1.941301424958425e-08,1.4468161558573103e-10
6.775607811877242,2.11071993901451e-08,3.1586556944707983e-08,2.1319247254066358e-08,1.932584847964524e-08,1.430515264278919e-10
6.785571941012355,2.1030404565809353e-08,3.14709477049858e-08,2.1236729607255664e-08,1.9262578537341558e-08,1.428239973004299e-10
6.7955360701474685,2.0926464668916696e-08,3.134952093509698e-08,2.1165482219141048e-08,1.9181448545777618e-08,1.4254864578795542e-10
6.805500199282583,2.0847563271417572e-08,3.1200986313275584e-08,2.1060900632974226e-08,1.9102898371592037e-08,1.419968480128394e-10
6.815464328417696,2.076633521324767e-08,3.108775993760891e-08,2.0979223747602218e-08,1.9025759688795216e-08,1.4138759488980158e-10
6.8254284575528095,2.0682701632449288e-08,3.0970721809440024e-08,2.0911036319781195e-08,1.89357608841605e-08,1.4104062795271565e-10
6.835392586687924,2.0606511866455942e-08,3.0835521725136696e-08,2.080874193779531e-08,1.88736048932482e-08,1.400973253736915e-10
6.845356715823037,2.0503022009836993e-08,3.070604267535994e-08,2.0727147240633353e-08,1.8788800534253458e-08,1.396192431183126e-10
6.85532084495815,2.0422642624795274e-08,3.058733714652234e-08,2.064176261945327e-08,1.87150406712174e-08,1.3898388385440418e-10
6.865284974093264,2.0342227183605324e-08,3.0459173140661945e-08,2.0571976234640507e-08,1.863242764898149e-08,1.388891022774994e-10
6.875249103228378,2.0281058026181967e-08,3.0354295324543784e-08,2.0477904896677994e-08,1.855556173054242e-08,1.3808950843081302e-10
6.885213232363491,2.020281863968505e-08,3.021646572689279e-08,2.0401570889100274e-08,1.8484990135167585e-08,1.3716276952110676e-10
6.895177361498605,2.0122872866868784e-08,3.0114846784070566e-08,2.0323774931592522e-08,1.841050207817641e-08,1.372779214673722e-10
6.905141490633718,2.005310083294741e-08,2.997384834024211e-08,2.0232938161705717e-08,1.8358228896493793e-08,1.3632200071279445e-10
6.915105619768832,1.9952038872944894e-08,2.983873021118317e-08,2.0159680811204496e-08,1.826483729366247e-08,1.357749353527982e-10
6.925069748903946,1.987456901062932e-08,2.9737175772876883e-08,2.0081831022428092e-08,1.8192786488724446e-08,1.352467377210024e-10
6.935033878039059,1.9792781965141458e-08,2.9618951936864937e-08,1.9994817404347955e-08,1.8112054214846394e-08,1.3455588705972312e-10
6.944998007174173,1.9719089299088725e-08,2.9495041842127598e-08,1.9915416266170714e-08,1.8049720094595726e-08,1.342685025102354e-10
6.954962136309287,1.964224504664337e-08,2.937290289315214e-08,1.9852116858490542e-08,1.7977984293233647e-08,1.3392076063388506e-10
6.9649262654444,1.9552143413616767e-08,2.9279515321483245e-08,1.976357186569603e-08,1.7903147059456107e-08,1.3291789435891168e-10
6.974890394579513,1.9473959324391387e-08,2.9157991633569067e-08,1.9678433959616293e-08,1.782974958280643e-08,1.3262824524245067e-10
6.984854523714628,1.9412154877364375e-08,2.9037550097160258e-08,1.9603287426253742e-08,1.7772469771270197e-08,1.3204514878627678e-10
6.994818652849741,1.9307293384519407e-08,2.8922798118226528e-08,1.953354032140079e-08,1.7706340755642098e-08,1.318211386433382e-10
7.004782781984854,1.9270721607460807e-08,2.8806230231486713e-08,1.9449465777994452e-08,1.7637692805187617e-08,1.3128410653886876e-10
7.014746911119968,1.917363087140127e-08,2.8684565913228445e-08,1.9367654430209553e-08,1.7559533138408823e-08,1.2983651987043042e-10
7.024711040255082,1.910391173283432e-08,2.8577220292476575e-08,1.9297123385402605e-08,1.749619219810404e-08,1.301303153121646e-10
7.034675169390195,1.9040830823859718e-08,2.8475356337765276e-08,1.9228285000696996e-08,1.7430588264347925e-08,1.298328253320181e-10
7.044639298525309,1.895260121528503e-08,2.8372769135206643e-08,1.9144585422918674e-08,1.7351747136961976e-08,1.2924538227951938e-10
7.054603427660422,1.8875801410104027e-08,2.8251066137084018e-08,1.9087621874750152e-08,1.7295867000435384e-08,1.280095669121643e-10
7.064567556795536,1.8800543243555116e-08,2.8138813368059137e-08,1.900579502810252e-08,1.7217110809980735e-08,1.2775016026938803e-10
7.0745316859306495,1.872982401391376e-08,2.803841414516633e-08,1.8928866489706693e-08,1.7155026453170818e-08,1.2797894849505162e-10
7.084495815065763,1.8662843058542483e-08,2.7928188170273763e-08,1.8848071196141392e-08,1.708790077551816e-08,1.2711729353742455e-10
7.094459944200877,1.859330152221421e-08,2.7829269371114827e-08,1.8790274691001643e-08,1.702453626868002e-08,1.2670891696096e-10
7.1044240733359905,1.8527075773758412e-08,2.772211454474533e-08,1.8694996135823283e-08,1.6979561818490908e-08,1.2617766957265858e-10
7.114388202471104,1.8450160690096404e-08,2.7606650121572877e-08,1.8640235986163845e-08,1.6895866729197236e-08,1.2553915396675295e-10
7.124352331606217,1.8386282310761917e-08,2.75101289430602e-08,1.8567842521580377e-08,1.6833826299249436e-08,1.2489311585950225e-10
7.134316460741331,1.8319514575314544e-08,2.7401658566345588e-08,1.8498724812121184e-08,1.6773212642947206e-08,1.2436289117488598e-10
7.144280589876445,1.8246217497327907e-08,2.729319133212474e-08,1.8434966866122686e-08,1.6704863220780298e-08,1.238592832436796e-10
7.154244719011558,1.8173817813979094e-08,2.7198557730116022e-08,1.8367552794137327e-08,1.664095740336305e-08,1.235410445733885e-10
7.1642088481466715,1.8108455421180167e-08,2.7106125587860782e-08,1.8292557554582836e-08,1.6578337363325108e-08,1.2325439145792514e-10
7.174172977281786,1.805384250160446e-08,2.6998738193476862e-08,1.8224264621234232e-08,1.6510934755560063e-08,1.2279918625544654e-10
7.184137106416899,1.7971059482400627e-08,2.689262120767523e-08,1.8156408526261327e-08,1.6462549875912365e-08,1.2242014337001212e-10
7.194101235552012,1.78904640150403e-08,2.6785187658247536e-08,1.809861443392671e-08,1.6403589971622802e-08,1.220513987755447e-10
7.204065364687126,1.7834766136939236e-08,2.6691655191165765e-08,1.8022337877356435e-08,1.6339701091529937e-08,1.2103734247783678e-10
7.21402949382224,1.7780965953552725e-08,2.6590386567118614e-08,1.794047110804399e-08,1.627180321646903e-08,1.2087928622713797e-10
7.223993622957353,1.7723578326702604e-08,2.6487729475406395e-08,1.7879885437930677e-08,1.620744593373724e-08,1.207084310238041e-10
7.233957752092467,1.7628111496055306e-08,2.6406099102554382e-08,1.7802826950049926e-08,1.6154923444052347e-08,1.2036981135165104e-10
7.243921881227581,1.7561199111750226e-08,2.631389898279541e-08,1.775112090163533e-08,1.6091475924547332e-08,1.1959418506301822e-10
7.253886010362694,1.7504446632583494e-08,2.6196066521576644e-08,1.769182750316648e-08,1.6040768233023717e-08,1.1906839318548476e-10
7.263850139497808,1.742094988558662e-08,2.6098364501757423e-08,1.762700877362795e-08,1.5969374501043152e-08,1.1820102421292426e-10
7.273814268632921,1.736777348437841e-08,2.6014493133560382e-08,1.755492798479351e-08,1.5908246688709842e-08,1.1858296113350105e-10
7.283778397768035,1.732732592175225e-08,2.5921806897380794e-08,1.7495305753884943e-08,1.5854912361244157e-08,1.1834408808459169e-10
7.293742526903149,1.723808628467218e-08,2.5824953271347266e-08,1.7432054337100618e-08,1.5800231502555272e-08,1.1752747594799766e-10
7.303706656038262,1.720373915805934e-08,2.5708979218344175e-08,1.7354599348748727e-08,1.5747177642520643e-08,1.1696006328337997e-10
7.313670785173375,1.7127127551183962e-08,2.5634091957252993e-08,1.7314117621814218e-08,1.5678103005136335e-08,1.1648159629457348e-10
7.32363491430849,1.707544121132723e-08,2.5529885561348617e-08,1.724265040084175e-08,1.5629018437111557e-08,1.164214573389314e-10
7.333599043443603,1.699498442052576e-08,2.5432099597724358e-08,1.7175918525451742e-08,1.5565525583255664e-08,1.1556699796546666e-10
7.343563172578716,1.6944254976854207e-08,2.53464841910753e-08,1.7120381952928275e-08,1.5508306571001527e-08,1.1515022111547767e-10
7.35352730171383,1.6878376986222544e-08,2.526665743293168e-08,1.7056335924721524e-08,1.545619313543064e-08,1.1446727523048913e-10
7.363491430848944,1.6799849456782104e-08,2.517930887911712e-08,1.6999001796175943e-08,1.5406497432431385e-08,1.1455273833836521e-10
7.373455559984057,1.6753089624775042e-08,2.5070390808796607e-08,1.6938887023226938e-08,1.533665374459778e-08,1.1428437611081246e-10
7.383419689119171,1.668210565094269e-08,2.498787326722155e-08,1.686739414167086e-08,1.5291029798452326e-08,1.1427392474401113e-10
7.393383818254285,1.6631779929420552e-08,2.490620070668898e-08,1.6810662306835742e-08,1.5242170082249023e-08,1.1343439198990653e-10
7.403347947389398,1.6569721776967622e-08,2.481030001091037e-08,1.6749729176756884e-08,1.5180220141444306e-08,1.1287413924307625e-10
7.4133120765245115,1.6516042864104576e-08,2.4719746304291535e-08,1.6684417843428908e-08,1.5131503985567575e-08,1.126605706180491e-10
7.423276205659625,1.645942100082003e-08,2.464787468110551e-08,1.66381965693728e-08,1.5072195049512676e-08,1.1219957499075475e-10
7.433240334794739,1.641438783921818e-08,2.4551185518359582e-08,1.6568060774942277e-08,1.502130016822604e-08,1.1182751555711523e-10
7.4432044639298525,1.633335193877871e-08,2.4470153399643743e-08,1.6517637544851087e-08,1.4964511983890497e-08,1.1112897302731287e-10
7.453168593064966,1.6287002290319106e-08,2.4360468053129604e-08,1.646266175752172e-08,1.49129079815261e-08,1.106106507100806e-10
7.463132722200079,1.6222851256223054e-08,2.42924895608696e-08,1.6391993205995355e-08,1.4857604743052866e-08,1.1042207734265225e-10
7.473096851335193,1.6163215271378738e-08,2.4185111369437834e-08,1.6335717075437264e-08,1.480196320881406e-08,1.1007153998710697e-10
7.483060980470307,1.6104015006565542e-08,2.4110239058360754e-08,1.628721692770041e-08,1.475685921261193e-08,1.0968620379860951e-10
7.49302510960542,1.60627404338472e-08,2.4034072169520097e-08,1.6227141289221976e-08,1.4704763675165352e-08,1.0943435896869749e-10
7.5029892387405335,1.601355145801704e-08,2.3936463473109216e-08,1.6159629109841275e-08,1.4655917492912105e-08,1.0864909688294686e-10
7.512953367875648,1.5948803133629727e-08,2.385811905145159e-08,1.610821866415887e-08,1.459922711595452e-08,1.0852648038345828e-10
7.522917497010761,1.5887361855691276e-08,2.3761548978992924e-08,1.604870487107617e-08,1.455132574588653e-08,1.082102806947836e-10
7.532881626145874,1.5841207912197494e-08,2.3692673205784528e-08,1.5996781400443528e-08,1.4497657861653568e-08,1.0765034239768798e-10
7.542845755280989,1.5787211455856455e-08,2.3608964930791408e-08,1.5945363285606574e-08,1.4451373962588004e-08,1.0727931798280972e-10
7.552809884416102,1.5727983252221462e-08,2.3521681118426182e-08,1.589388733766698e-08,1.4402072175943694e-08,1.0683195165550286e-10
7.562774013551215,1.566631133508443e-08,2.344955277158105e-08,1.583394402536016e-08,1.4354394268410914e-08,1.0682339511903786e-10
7.572738142686329,1.559671548281929e-08,2.3380794602384848e-08,1.5779859313309607e-08,1.429311436455598e-08,1.0623368638060066e-10
7.582702271821443,1.556165015135385e-08,2.3298809295219468e-08,1.5723319332785885e-08,1.4253558266401392e-08,1.0575657586566886e-10
7.592666400956556,1.5499587048845032e-08,2.3214738594907108e-08,1.566749948310258e-08,1.4207343919658984e-08,1.0559984332269657e-10
7.60263053009167,1.5450575493131058e-08,2.3121883153141207e-08,1.5621222172048104e-08,1.4156425611495671e-08,1.0467415539494153e-10
7.612594659226783,1.5403155707840677e-08,2.3049417127427022e-08,1.5554066449656892e-08,1.4107997897023093e-08,1.0455709880200883e-10
7.622558788361897,1.5347363392111422e-08,2.296827088312975e-08,1.552084191760496e-08,1.4054089864885265e-08,1.0462416648182209e-10
7.632522917497011,1.5305684118884664e-08,2.2897668150672634e-08,1.5461887495583238e-08,1.4015614203444523e-08,1.0456764368761428e-10
7.642487046632124,1.5244106592985265e-08,2.2823989263692004e-08,1.5404734228778556e-08,1.39666392711697e-08,1.0383331735936621e-10
7.652451175767238,1.5187612708333e-08,2.27308773531327e-08,1.5361474165898573e-08,1.3918078575882874e-08,1.0304749982236622e-10
7.662415304902352,1.5127681375064636e-08,2.2652752449994656e-08,1.530442606638685e-08,1.3867108495756429e-08,1.0318118244791147e-10
7.672379434037465,1.5090383082265684e-08,2.2577547289372703e-08,1.5251514758602857e-08,1.3815274427872138e-08,1.0254519157555609e-10
7.682343563172578,1.503358267736768e-08,2.2497932705995945e-08,1.5201306330344464e-08,1.3776756695161682e-08,1.0231331714061742e-10
7.6923076923076925,1.4996141398749577e-08,2.2429507154685426e-08,1.515206243371186e-08,1.3731939158953964e-08,1.0218008843182033e-10
7.702271821442806,1.4953355646675475e-08,2.2338226459119138e-08,1.509076997335869e-08,1.3676948152717199e-08,1.0178800731104479e-10
7.712235950577919,1.4893778985191136e-08,2.2277790695951964e-08,1.5042674968021813e-08,1.3633571084157075e-08,1.011334558167777e-10
7.722200079713033,1.4847816251193208e-08,2.221100634756045e-08,1.4991769504279856e-08,1.3591895159766014e-08,1.0097106897155998e-10
7.732164208848147,1.4787202804069411e-08,2.212895113410221e-08,1.4941513083343376e-08,1.3542753725886672e-08,1.0083099437226915e-10
7.74212833798326,1.4725293183503817e-08,2.205627920105659e-08,1.4887933031371767e-08,1.3505673913658458e-08,1.0020007048774216e-10
7.7520924671183735,1.4685290095593364e-08,2.1997318000798117e-08,1.4849958081879297e-08,1.3454170159700208e-08,9.969084852638653e-11
7.762056596253487,1.463535772062529e-08,2.1913640969418744e-08,1.4792980433262543e-08,1.341132573000591e-08,9.978285081219964e-11
7.772020725388601,1.4597700349921809e-08,2.1845029486363057e-08,1.474174848310893e-08,1.335921502490576e-08,9.956161577285612e-11
7.7819848545237145,1.4543289661992098e-08,2.1781609630941694e-08,1.4701727031427196e-08,1.3321849368566376e-08,9.927481106668487e-11
7.791948983658828,1.4488524602730428e-08,2.170656504006305e-08,1.4646331248066229e-08,1.3288653221982126e-08,9.876551948809285e-11
7.801913112793942,1.4447207303666357e-08,2.1624203611840522e-08,1.4598958442569127e-08,1.3234106061461636e-08,9.802330555084036e-11
7.811877241929055,1.4403568260492538e-08,2.1535839823927434e-08,1.4551978715030462e-08,1.3194811220435126e-08,9.774978598473985e-11
7.821841371064169,1.4355736929204747e-08,2.146791642952668e-08,1.4507942104116479e-08,1.3145649336786935e-08,9.80891653850428e-11
7.831805500199282,1.4312844513636902e-08,2.140502618976112e-08,1.4454199231055463e-08,1.310903945847098e-08,9.771540398326379e-11
7.841769629334396,1.4259349926577855e-08,2.1346808568064682e-08,1.4409460714253738e-08,1.3066272173579186e-08,9.703674268716035e-11
7.85173375846951,1.4212768283091892e-08,2.1266030540030044e-08,1.4366599509749735e-08,1.3020655487022941e-08,9.67115819129718e-11
7.861697887604623,1.4164871542596025e-08,2.1207854781795423e-08,1.4314893412287611e-08,1.2975848410109323e-08,9.6506824320939e-11
7.871662016739736,1.411508841863431e-08,2.1129369375667313e-08,1.4268628110038574e-08,1.29275816976176e-08,9.627868195305363e-11
7.881626145874851,1.4082969869588089e-08,2.1058256136574518e-08,1.4231016442305056e-08,1.288996619093706e-08,9.616071373501395e-11
7.891590275009964,1.4038122870827812e-08,2.099167395147095e-08,1.4180406253503914e-08,1.2854943180246188e-08,9.533262429987176e-11
7.901554404145077,1.4010785883339423e-08,2.091245928870429e-08,1.4122626678944318e-08,1.2810101257112033e-08,9.53660506630583e-11
7.911518533280191,1.3946130751003981e-08,2.086202230055977e-08,1.4086114873534624e-08,1.2773490953998014e-08,9.481239783244276e-11
7.921482662415305,1.3888584392644508e-08,2.0799567065747953e-08,1.4045972441051071e-08,1.2729177896245948e-08,9.415346893231433e-11
7.931446791550418,1.3854979233874072e-08,2.07318170833487e-08,1.3991783973017992e-08,1.2688850515727224e-08,9.40666506779876e-11
7.941410920685532,1.3802743013427584e-08,2.065695813775386e-08,1.3947521336604997e-08,1.2649397079042774e-08,9.418556083324166e-11
7.951375049820646,1.376299950210889e-08,2.058906605043122e-08,1.3909455228840623e-08,1.2605451486732618e-08,9.376995665149549e-11
7.961339178955759,1.371566862725792e-08,2.0528128705593534e-08,1.3857539382927008e-08,1.2565434168368736e-08,9.341100704760487e-11
7.971303308090873,1.3672389883454413e-08,2.0472985886469242e-08,1.3818168038787166e-08,1.2518076035958982e-08,9.306364396321303e-11
7.981267437225986,1.3632579310555144e-08,2.039684085039577e-08,1.377954817743444e-08,1.2483338693184687e-08,9.29997934102845e-11
7.9912315663611,1.359330964760676e-08,2.0337593162412922e-08,1.3728624627627784e-08,1.245062642019949e-08,9.256537528520771e-11
8.001195695496213,1.3542900587970685e-08,2.0267686335973096e-08,1.3688161533058025e-08,1.2404347427561759e-08,9.178589710970234e-11
8.011159824631328,1.3500514775768694e-08,2.019335347751704e-08,1.3647338018357078e-08,1.2370734404752219e-08,9.173265470058835e-11
8.021123953766441,1.3463844795925537e-08,2.0133567385901085e-08,1.3604058192969623e-08,1.2323926163004441e-08,9.182492299952637e-11
8.031088082901555,1.3422859768958541e-08,2.0079313539516148e-08,1.3559310557172266e-08,1.2294011255648014e-08,9.178017561265804e-11
8.041052212036668,1.3366045969664306e-08,2.002442687470566e-08,1.3513211994224001e-08,1.2252711282381794e-08,9.089023255055916e-11
8.051016341171781,1.3330468153888694e-08,1.9952841082852543e-08,1.3472875920670621e-08,1.2210040316299729e-08,9.022975720406454e-11
8.060980470306895,1.3290769409882981e-08,1.9897780731146273e-08,1.3435274628651653e-08,1.2172685711713584e-08,9.043285113000391e-11
8.070944599442008,1.3246004658759205e-08,1.9824427845642973e-08,1.338956669277175e-08,1.213214949597699e-08,9.037375835582017e-11
8.080908728577123,1.3209536227038359e-08,1.9763521093140696e-08,1.3356283736512396e-08,1.2100177112698755e-08,9.004890174502653e-11
8.090872857712236,1.3174071504888172e-08,1.970881004021608e-08,1.3313375806928239e-08,1.2061187228024834e-08,8.976424556656909e-11
8.10083698684735,1.314369888267134e-08,1.9628913031466902e-08,1.3254318726518035e-08,1.2022083956144592e-08,8.94070061656416e-11
8.110801115982463,1.309811052634691e-08,1.958787640124642e-08,1.3223401798540098e-08,1.198723400603795e-08,8.912436291956795e-11
8.120765245117576,1.3051550691878619e-08,1.9534772117224045e-08,1.318514810200477e-08,1.1950298891031037e-08,8.891767904573608e-11
8.13072937425269,1.2998939450957108e-08,1.9471544771770193e-08,1.3142778254957277e-08,1.191549920674298e-08,8.880125636564123e-11
8.140693503387803,1.2963110584572324e-08,1.9402424045573562e-08,1.3104133522792648e-08,1.187879890066428e-08,8.825485112041379e-11
8.150657632522917,1.2923824069013992e-08,1.9336340173059893e-08,1.3067920645398752e-08,1.183821283524661e-08,8.783529421622841e-11
8.160621761658032,1.2895223273925188e-08,1.9291643052648716e-08,1.3022754513932385e-08,1.180550299090814e-08,8.784065956106123e-11
8.170585890793145,1.2841665665399228e-08,1.9221080614539707e-08,1.2982532155032445e-08,1.1762498501533356e-08,8.750973193137162e-11
8.180550019928258,1.2815051344177265e-08,1.917194344389175e-08,1.2940402954617055e-08,1.1730543544305153e-08,8.746368166927235e-11
8.190514149063372,1.2758214101942056e-08,1.910947331328572e-08,1.2906908430321551e-08,1.1703033381265437e-08,8.718976068335513e-11
8.200478278198485,1.2736591808804844e-08,1.904699726888967e-08,1.2867019378197694e-08,1.1659611888257367e-08,8.629241851378934e-11
8.210442407333598,1.2698734777985448e-08,1.8976994872308625e-08,1.2824001501165648e-08,1.1629263462672291e-08,8.632805322805735e-11
8.220406536468712,1.2667014713300263e-08,1.893413897415516e-08,1.278458263054468e-08,1.159084465548188e-08,8.612054736918642e-11
8.230370665603827,1.2614970993276098e-08,1.8867189860004648e-08,1.275009905004455e-08,1.1556468129532727e-08,8.612025427784411e-11
8.24033479473894,1.2585128363591412e-08,1.8829308122342357e-08,1.2711099879520336e-08,1.151856236077235e-08,8.571846981497626e-11
8.250298923874054,1.2545913036888745e-08,1.8758720168149417e-08,1.2671305521390442e-08,1.148249547511131e-08,8.486409958695731e-11
8.260263053009167,1.2506116757672676e-08,1.8705985531201348e-08,1.263168919950316e-08,1.1451664858799179e-08,8.506449498122953e-11
8.27022718214428,1.2469272228345092e-08,1.8649380145826872e-08,1.259615938208256e-08,1.1412513300859222e-08,8.502000899941864e-11
8.280191311279394,1.2432299677772535e-08,1.8581823689497856e-08,1.2561586447318581e-08,1.1379876773463118e-08,8.481229626612664e-11
8.290155440414507,1.2389535869081405e-08,1.853903784048243e-08,1.2524553575394025e-08,1.1349836525459678e-08,8.440025601522737e-11
8.30011956954962,1.2360400492535232e-08,1.8475414163588884e-08,1.2471246341086149e-08,1.1313105647607646e-08,8.39702057497261e-11
8.310083698684736,1.2324386639151996e-08,1.8424509857399304e-08,1.2448936266649053e-08,1.128364346265986e-08,8.389463405790075e-11
8.320047827819849,1.2273486161975097e-08,1.8373811960097793e-08,1.2410307240643005e-08,1.1244921050359788e-08,8.36962346825634e-11
8.330011956954962,1.2243951305168403e-08,1.8323938072178605e-08,1.2377057981198179e-08,1.1213826063368892e-08,8.324193635844698e-11
8.339976086090076,1.2207410978763498e-08,1.826299054095115e-08,1.2336793213517547e-08,1.1182184148287672e-08,8.302395256331963e-11
8.349940215225189,1.2174214062494067e-08,1.8212898836525295e-08,1.2300175304423284e-08,1.1146219021572281e-08,8.289080479017582e-11
8.359904344360302,1.213245006955424e-08,1.816186071710478e-08,1.2258663202439411e-08,1.1115744267094025e-08,8.255263109902496e-11
8.369868473495416,1.209157990138108e-08,1.8108527417370848e-08,1.2222146806029663e-08,1.1078066229110553e-08,8.240392408786675e-11
8.37983260263053,1.2061524241868375e-08,1.803918487624992e-08,1.2193795070430431e-08,1.1047813473590902e-08,8.248464267709643e-11
8.389796731765644,1.2015276807310673e-08,1.7995223383154803e-08,1.2151585932528107e-08,1.1023831592629645e-08,8.214564956220206e-11
8.399760860900757,1.1983693666234673e-08,1.7949699835289843e-08,1.212038635253005e-08,1.0985110244963046e-08,8.107372615449136e-11
8.40972499003587,1.1945646691233439e-08,1.789413851410449e-08,1.2082218464830342e-08,1.0955466889043744e-08,8.124123141478791e-11
8.419689119170984,1.192273764441445e-08,1.782606166040209e-08,1.204448063820205e-08,1.0919571665043028e-08,8.146450825490121e-11
8.429653248306098,1.1895195947617194e-08,1.7791598239453374e-08,1.2013526770541378e-08,1.0888721874030843e-08,8.11609822508672e-11
8.43961737744121,1.1852658164127636e-08,1.7742257884296355e-08,1.1976088227589996e-08,1.0855782428698009e-08,8.036810982998702e-11
8.449581506576324,1.1817191620532476e-08,1.7685824717630487e-08,1.1948433328812361e-08,1.0818925214657942e-08,8.027997577738849e-11
8.45954563571144,1.1787799745974076e-08,1.7629593380789292e-08,1.1909663545592997e-08,1.0796238982259321e-08,8.030453069903616e-11
8.469509764846553,1.175076449141327e-08,1.75843671128326e-08,1.1876165972812424e-08,1.07593378907924e-08,8.012116880008528e-11
8.479473893981666,1.1719659926655155e-08,1.7538356150865024e-08,1.1841273162634969e-08,1.0729886414602459e-08,8.008851696065976e-11
8.48943802311678,1.1684146351079477e-08,1.7475683758977055e-08,1.180910187818702e-08,1.0706717593573234e-08,7.968924279808653e-11
8.499402152251893,1.1670898727699594e-08,1.7419517221865505e-08,1.1765052426506298e-08,1.0668349542000369e-08,7.910759480448489e-11
8.509366281387006,1.161807316576568e-08,1.7377803628414735e-08,1.1739860176379763e-08,1.0642363340873926e-08,7.893619946232802e-11
8.51933041052212,1.158567561787375e-08,1.7338630735898064e-08,1.1705768824118034e-08,1.0608660130276478e-08,7.856166617396362e-11
8.529294539657235,1.155223918115665e-08,1.728151909255975e-08,1.1664530158530172e-08,1.0577554478797358e-08,7.868024073201032e-11
8.539258668792348,1.151212529485671e-08,1.7235429664301083e-08,1.1640591792784868e-08,1.055029993102357e-08,7.839613210780711e-11
8.549222797927461,1.1482612040620097e-08,1.718410951059987e-08,1.1606300340539324e-08,1.0515180561844608e-08,7.837629263234277e-11
8.559186927062575,1.1454409257157207e-08,1.7134096998524896e-08,1.156934240536587e-08,1.0487294576183519e-08,7.805650496984901e-11
8.569151056197688,1.1414026557137682e-08,1.7088049273039356e-08,1.1540989177292295e-08,1.045576763019239e-08,7.771955757857935e-11
8.579115185332801,1.1392904077590293e-08,1.7037065285645347e-08,1.150970883375322e-08,1.042841494368723e-08,7.752977781925887e-11
8.589079314467915,1.1347733661596882e-08,1.698645730877426e-08,1.1470822285855458e-08,1.0407138066218046e-08,7.747058158055115e-11
8.599043443603028,1.131438424977208e-08,1.6935738770337766e-08,1.1445809816699739e-08,1.0370124578924832e-08,7.678523190233424e-11
8.609007572738143,1.129328737204546e-08,1.688724626091448e-08,1.1413026835395941e-08,1.0346078824147438e-08,7.687138549344935e-11
8.618971701873257,1.1257296836984722e-08,1.6850088546822908e-08,1.1378636221908281e-08,1.0311247862102495e-08,7.689706698021961e-11
8.62893583100837,1.123310825967089e-08,1.6800351235800937e-08,1.1342802132509448e-08,1.028491693044579e-08,7.697889493453817e-11
8.638899960143483,1.1205215304253013e-08,1.6753724123971494e-08,1.131729343692859e-08,1.0254014360860748e-08,7.623309059204746e-11
8.648864089278597,1.1172480206345023e-08,1.6705863020152975e-08,1.128209118394457e-08,1.0219214690598835e-08,7.579776565621247e-11
8.65882821841371,1.1137511936590328e-08,1.665630064993177e-08,1.1248017761184019e-08,1.0199157161611603e-08,7.565566422969777e-11
8.668792347548823,1.1101970045932225e-08,1.6608044583931904e-08,1.1217123015785812e-08,1.0164231634497e-08,7.5586491820916e-11
8.678756476683938,1.1070310172060693e-08,1.6557837057444212e-08,1.1186304726634089e-08,1.0136531470442659e-08,7.549383722201786e-11
8.688720605819052,1.1045971743724341e-08,1.651362738977448e-08,1.1154477573351612e-08,1.0114522199550826e-08,7.523427691960574e-11
8.698684734954165,1.102418977229106e-08,1.647239985688315e-08,1.1117738355215902e-08,1.008204074685036e-08,7.477917667685173e-11
8.708648864089279,1.0993836567527832e-08,1.6425740263568563e-08,1.1089993024836496e-08,1.0055897868169314e-08,7.446361184505388e-11
8.718612993224392,1.0949901827677386e-08,1.6384668829709953e-08,1.106046553517164e-08,1.0029749803725738e-08,7.42931109738441e-11
8.728577122359505,1.0913581851356134e-08,1.6344382823141933e-08,1.1037389813348538e-08,1.000193248201056e-08,7.451692372160002e-11
8.738541251494619,1.089469591847506e-08,1.6299338602250465e-08,1.1003134562739415e-08,9.973246676272468e-09,7.431590155972516e-11
8.748505380629732,1.0857904515986577e-08,1.6249524318208875e-08,1.0977307134186865e-08,9.944938351717217e-09,7.383441364548145e-11
8.758469509764847,1.0833892629168258e-08,1.6202664623005992e-08,1.093740486057637e-08,9.917706257835365e-09,7.369100717879495e-11
8.76843363889996,1.0791841478285767e-08,1.6158538198349938e-08,1.0910849715944321e-08,9.889734494456579e-09,7.356728757213307e-11
8.778397768035074,1.0763596786482598e-08,1.6114644864191212e-08,1.0885561993104197e-08,9.86611567374991e-09,7.360954772248363e-11
8.788361897170187,1.0735411196240946e-08,1.6068485584600085e-08,1.0853359026846797e-08,9.844817493158339e-09,7.33231276962132e-11
8.7983260263053,1.070736074716319e-08,1.6023888646316456e-08,1.0829438084647643e-08,9.808597254891665e-09,7.242230106204511e-11
8.808290155440414,1.068558289669483e-08,1.598598406689162e-08,1.0798860788795675e-08,9.788238040277996e-09,7.26360875982846e-11
8.818254284575527,1.066434736341113e-08,1.594306482364736e-08,1.0768115926857221e-08,9.760335491784479e-09,7.280583336962254e-11
8.828218413710642,1.0628332378705932e-08,1.589120578240308e-08,1.0738238639606228e-08,9.733707747726755e-09,7.272983499676176e-11
8.838182542845756,1.0600793408545119e-08,1.5854999423176772e-08,1.0710103201387611e-08,9.703848822148919e-09,7.205181176318455e-11
8.848146671980869,1.056939519259105e-08,1.5807818519119272e-08,1.0677018217482809e-08,9.673284473390073e-09,7.186561904104339e-11
8.858110801115982,1.0535655880784257e-08,1.57715026745042e-08,1.0650381538374987e-08,9.654932342782049e-09,7.170305781721364e-11
8.868074930251096,1.050492194407813e-08,1.5730601981680278e-08,1.06214584927902e-08,9.625935416779108e-09,7.145085801147871e-11
8.878039059386209,1.0483797044610024e-08,1.5677652786582447e-08,1.0591192739288044e-08,9.599652557319813e-09,7.130012580329731e-11
8.888003188521322,1.0453425104363182e-08,1.5640598862619186e-08,1.0567313600846456e-08,9.580650211530472e-09,7.125779387627062e-11
8.897967317656436,1.0441800295716908e-08,1.559510354813967e-08,1.0531951766427668e-08,9.54932241406815e-09,7.10441628046422e-11
8.907931446791551,1.0399718083256824e-08,1.5555800402105585e-08,1.050808348270666e-08,9.525619198998638e-09,7.079530728035292e-11
8.917895575926664,1.0368725761132474e-08,1.55184651765631e-08,1.0479507476434341e-08,9.499936854437797e-09,7.083310117463122e-11
8.927859705061778,1.0337408302068449e-08,1.5475513050351056e-08,1.0452829479893361e-08,9.475853887019484e-09,7.041368862120817e-11
8.937823834196891,1.031158239468667e-08,1.5437650093142936e-08,1.0425720756594386e-08,9.447829909328306e-09,7.010770550109162e-11
8.947787963332004,1.0293688037634164e-08,1.5398772016111527e-08,1.039942842551934e-08,9.419891206259876e-09,6.989477142145646e-11
8.957752092467118,1.026156328057446e-08,1.5357391487036327e-08,1.0366642823996895e-08,9.399787826154718e-09,6.993199270191632e-11
8.967716221602231,1.0232571473535058e-08,1.5313925492002092e-08,1.0342515038128015e-08,9.372927800534601e-09,6.974613456588917e-11
8.977680350737346,1.0210768759138097e-08,1.5276499356524973e-08,1.0318100505798524e-08,9.350225930284341e-09,6.985249695633082e-11
8.98764447987246,1.0178041965070708e-08,1.522769168663088e-08,1.0284064586123935e-08,9.32854507550023e-09,6.948745160738998e-11
8.997608609007573,1.0149137219742877e-08,1.5189826558725775e-08,1.0268068805551345e-08,9.298156164039261e-09,6.872506776544464e-11
9.007572738142686,1.0121629690434391e-08,1.515409307334183e-08,1.024136237647846e-08,9.278265894223622e-09,6.898672525511195e-11
9.0175368672778,1.0102794425318306e-08,1.5116331320692965e-08,1.0206730928511968e-08,9.256122263505805e-09,6.875055873132057e-11
9.027500996412913,1.0079688838057387e-08,1.5071820544309314e-08,1.0180198482183838e-08,9.229214047184311e-09,6.904928221529093e-11
9.037465125548026,1.0052922406419898e-08,1.503689554944737e-08,1.0155493287592775e-08,9.201854106895358e-09,6.827893891664757e-11
9.04742925468314,1.0021447177650736e-08,1.4994313702361307e-08,1.0128435052192543e-08,9.173530822347758e-09,6.797078505808392e-11
9.057393383818255,9.996647215287161e-09,1.4952256059078827e-08,1.0098780400175815e-08,9.157978308745454e-09,6.813311713792068e-11
9.067357512953368,9.969292614974661e-09,1.492324118972309e-08,1.0078437025854805e-08,9.132850580478799e-09,6.801963191283606e-11
9.077321642088481,9.943171392344267e-09,1.4876621932260734e-08,1.0048872235136575e-08,9.105533654359986e-09,6.776082610125958e-11
9.087285771223595,9.912623069061627e-09,1.4839408657787181e-08,1.0023190124606232e-08,9.088384881956839e-09,6.744473675059771e-11
9.097249900358708,9.896541392305518e-09,1.4801590205025877e-08,9.998736215562999e-09,9.060446968540976e-09,6.733499312385385e-11
9.107214029493822,9.867508055815769e-09,1.476678324619406e-08,9.969891850594085e-09,9.037747526232023e-09,6.705888450632714e-11
9.117178158628935,9.835364530457833e-09,1.472912947932266e-08,9.94300021746212e-09,9.014851091752475e-09,6.70067476569788e-11
9.12714228776405,9.814023623241595e-09,1.4691490726418661e-08,9.921792057995672e-09,8.99183034442822e-09,6.679114499792832e-11
9.137106416899163,9.791398043133061e-09,1.4652510209414564e-08,9.89862236826628e-09,8.965876778587012e-09,6.66138457676599e-11
9.147070546034277,9.77453371655057e-09,1.4613910068491682e-08,9.86828630559008e-09,8.943936966714358e-09,6.636142862373399e-11
9.15703467516939,9.747930747180222e-09,1.4573168533431798e-08,9.840471245258696e-09,8.920482158944119e-09,6.624316432676244e-11
9.166998804304503,9.716301620198099e-09,1.45423851249086e-08,9.816905418007647e-09,8.90055174148289e-09,6.623242264272581e-11
9.176962933439617,9.690680602368026e-09,1.4503926084306797e-08,9.792799598163746e-09,8.878965323888467e-09,6.625913277424281e-11
9.18692706257473,9.659643624122619e-09,1.4466902353090629e-08,9.76315139699444e-09,8.855993337276182e-09,6.583303080805667e-11
9.196891191709843,9.638696491255642e-09,1.4428526151629284e-08,9.751254335874405e-09,8.831289265238525e-09,6.538961167440695e-11
9.206855320844959,9.617155024160319e-09,1.4394944071468557e-08,9.723761850977108e-09,8.812750772041748e-09,6.556125158176641e-11
9.216819449980072,9.590835987238602e-09,1.4364876672750484e-08,9.696813145134912e-09,8.792214595426122e-09,6.546007844146388e-11
9.226783579115185,9.57047646020581e-09,1.4326700411817635e-08,9.670700960329806e-09,8.766917663238388e-09,6.557126406542986e-11
9.236747708250299,9.538799004344803e-09,1.4289016872074796e-08,9.647724365059417e-09,8.742289095578924e-09,6.491168812532364e-11
9.246711837385412,9.530569937051896e-09,1.4239647547218545e-08,9.621522093856902e-09,8.71605513369373e-09,6.450278136234094e-11
9.256675966520525,9.503032644829526e-09,1.4210655171786944e-08,9.597538885484502e-09,8.700549406301268e-09,6.454517787517562e-11
9.266640095655639,9.480896692700549e-09,1.4175348115109046e-08,9.578178627506752e-09,8.679350221559475e-09,6.469077675414917e-11
9.276604224790754,9.456497651735388e-09,1.414315292187154e-08,9.546601013524518e-09,8.65415608083066e-09,6.455603668903524e-11
9.286568353925867,9.43540510766407e-09,1.4102857333409487e-08,9.528958354114527e-09,8.636426360593752e-09,6.432344873242869e-11
9.29653248306098,9.40349785818167e-09,1.4070989157310218e-08,9.504199879622173e-09,8.608867431044997e-09,6.390493957940942e-11
9.306496612196094,9.381217738399502e-09,1.4029092910229459e-08,9.481083448590696e-09,8.592012871805048e-09,6.370756878665181e-11
9.316460741331207,9.351183017168843e-09,1.3998763869693242e-08,9.453204521480672e-09,8.570015713572282e-09,6.369004885168688e-11
9.32642487046632,9.329226848154013e-09,1.3965677760918918e-08,9.436228410484034e-09,8.550525419647143e-09,6.342079178379053e-11
9.336388999601434,9.308583436499289e-09,1.3936664816838277e-08,9.413102744675725e-09,8.526418054384436e-09,6.344835994180284e-11
9.346353128736547,9.294915959028369e-09,1.3901214875594315e-08,9.383581623679341e-09,8.506329466586677e-09,6.30900778623984e-11
9.356317257871662,9.27918961735787e-09,1.3862754321378366e-08,9.361507818234088e-09,8.487533679860678e-09,6.305159507567268e-11
9.366281387006776,9.243177945048459e-09,1.3832169374997548e-08,9.340021021549165e-09,8.465846786377949e-09,6.291974281714019e-11
9.37624551614189,9.222587411097669e-09,1.3797502290394659e-08,9.319385429379397e-09,8.445780967496244e-09,6.297156116760936e-11
9.386209645277003,9.190926911218507e-09,1.376376004635582e-08,9.287807532671654e-09,8.424130489096496e-09,6.273850816915999e-11
9.396173774412116,9.170833903180582e-09,1.3719669501476205e-08,9.27353990112896e-09,8.39999590404899e-09,6.196530059092123e-11
9.40613790354723,9.151230585587094e-09,1.3689859601753428e-08,9.252273310359476e-09,8.383471336878376e-09,6.226321582141206e-11
9.416102032682343,9.127458915254486e-09,1.366311884695765e-08,9.225742506965218e-09,8.36658110386779e-09,6.220672087107059e-11
9.426066161817458,9.113317861470047e-09,1.36292590425927e-08,9.20574213509667e-09,8.345658002825053e-09,6.231515428224807e-11
9.436030290952571,9.08703101682727e-09,1.358823227829826e-08,9.183431172809118e-09,8.319772722134579e-09,6.155610431335064e-11
9.445994420087684,9.066811513819078e-09,1.3556526223446287e-08,9.155695555121362e-09,8.296757433201978e-09,6.149038090481446e-11
9.455958549222798,9.04337235183295e-09,1.3525788551870576e-08,9.136269341709343e-09,8.281521543208809e-09,6.148190677631135e-11
9.465922678357911,9.025656373523307e-09,1.3487304848320253e-08,9.112319524186687e-09,8.26246714160929e-09,6.157613286327256e-11
9.475886807493024,9.004134732486953e-09,1.3461319745470755e-08,9.089923410531493e-09,8.237720225197185e-09,6.12943889807153e-11
9.485850936628138,8.970653422836705e-09,1.3432580300139443e-08,9.070094992164788e-09,8.222846825994527e-09,6.1108054483144e-11
9.495815065763253,8.95023253759029e-09,1.3395115100037657e-08,9.052740252198233e-09,8.197234781854769e-09,6.09320621479902e-11
9.505779194898366,8.933579428345915e-09,1.3359129947618654e-08,9.027426081605102e-09,8.180649319983762e-09,6.084460319659873e-11
9.51574332403348,8.905725015141851e-09,1.3338716080342078e-08,9.004599426988246e-09,8.161318512256089e-09,6.067649602927864e-11
9.525707453168593,8.889012413005837e-09,1.3297048729952558e-08,8.985130221682886e-09,8.143444645769088e-09,6.052201816912346e-11
9.535671582303706,8.862819896560987e-09,1.3270019189101427e-08,8.96577826509669e-09,8.118008313294723e-09,6.048769346381242e-11
9.54563571143882,8.853501244146673e-09,1.3238840587791746e-08,8.943958678367605e-09,8.10341769894289e-09,6.012179470833938e-11
9.555599840573933,8.833713153945031e-09,1.3210332830093827e-08,8.921081277926047e-09,8.083634809535406e-09,6.009836214564787e-11
9.565563969709046,8.800724910408322e-09,1.3175265701146404e-08,8.899425705183366e-09,8.068759583393165e-09,5.999152293288379e-11
9.575528098844162,8.785922086528206e-09,1.3148380510610841e-08,8.880113943571061e-09,8.047685212645233e-09,5.983726515873062e-11
9.585492227979275,8.762659887051003e-09,1.310772314867988e-08,8.850742470741793e-09,8.02672785198873e-09,5.970333333840667e-11
9.595456357114388,8.736166353172478e-09,1.3080226233399242e-08,8.83867984509608e-09,8.006548501396984e-09,5.907057257631511e-11
9.605420486249502,8.726692854218004e-09,1.3049499126318576e-08,8.817291489140097e-09,7.991200617116243e-09,5.937573584681652e-11
9.615384615384615,8.698898107704653e-09,1.302176867911434e-08,8.79280211458578e-09,7.974377969634437e-09,5.947236080603322e-11
9.625348744519728,8.682031991433315e-09,1.2990146057995287e-08,8.776105557828085e-09,7.954789965853587e-09,5.955248610015687e-11
9.635312873654842,8.664551617057164e-09,1.2958809469485574e-08,8.754179399781093e-09,7.928256745194858e-09,5.8675417642439e-11
9.645277002789957,8.648908969436543e-09,1.2918018051907906e-08,8.732284822663782e-09,7.910549607715794e-09,5.874310512862891e-11
9.65524113192507,8.62071445556806e-09,1.2897325687852189e-08,8.7139016167055e-09,7.895073502920534e-09,5.869609111839264e-11
9.665205261060184,8.608221933139815e-09,1.2863778599170415e-08,8.69416295281441e-09,7.881116426721787e-09,5.854775087353954e-11
9.675169390195297,8.592271305541659e-09,1.2837985736758916e-08,8.671064579459234e-09,7.854641828206324e-09,5.85577455762196e-11
9.68513351933041,8.558380702237377e-09,1.2808761921522248e-08,8.649988332399481e-09,7.842273349050764e-09,5.826423355687984e-11
9.695097648465524,8.540321415135732e-09,1.277814919059507e-08,8.631310857665682e-09,7.816890927456487e-09,5.803391605425631e-11
9.705061777600637,8.5147804978032e-09,1.2748192789373659e-08,8.613888916871744e-09,7.802235684397006e-09,5.788116241802903e-11
9.71502590673575,8.495405527527773e-09,1.2722792635990611e-08,8.586545036668218e-09,7.786456630717227e-09,5.7999275907793365e-11
9.724990035870865,8.475832283668636e-09,1.268880829968431e-08,8.571090345640251e-09,7.76768581927123e-09,5.778979983784336e-11
9.734954165005979,8.44976353136119e-09,1.266180103150232e-08,8.551628842365395e-09,7.739420651625327e-09,5.7508403733369807e-11
9.744918294141092,8.443357814224772e-09,1.2631156931652094e-08,8.529434224763907e-09,7.731856665573565e-09,5.7175038820875566e-11
9.754882423276205,8.43192108751863e-09,1.2594951014576936e-08,8.510931308702703e-09,7.714413278622053e-09,5.746622257229411e-11
9.764846552411319,8.402326574019317e-09,1.2575510698673054e-08,8.496630687448531e-09,7.700341574386145e-09,5.727478074467166e-11
9.774810681546432,8.384248255360401e-09,1.2547730461446243e-08,8.47718570910185e-09,7.681332042833784e-09,5.738171710509676e-11
9.784774810681546,8.360039545273856e-09,1.2515990865380337e-08,8.449349736978164e-09,7.661876566225388e-09,5.6894252476752495e-11
9.79473893981666,8.341404119110413e-09,1.247983794211813e-08,8.436807747836938e-09,7.644201284944928e-09,5.63443063258958e-11
9.804703068951774,8.32690390178315e-09,1.2454249795243692e-08,8.419553768488107e-09,7.629709680927976e-09,5.680413129641115e-11
9.814667198086887,8.305599933624604e-09,1.2430467745686862e-08,8.397005974132912e-09,7.613783162420564e-09,5.693918427287276e-11
9.824631327222,8.292502293007595e-09,1.2398621538360938e-08,8.38011210073433e-09,7.59561594294725e-09,5.6901059886891914e-11
9.834595456357114,8.269269109880557e-09,1.2373276845187735e-08,8.358354854219855e-09,7.570370875118204e-09,5.5960676083990804e-11
9.844559585492227,8.255148434019701e-09,1.233870276669407e-08,8.335548255382767e-09,7.553426172257218e-09,5.592101206910528e-11
9.85452371462734,8.233749858018662e-09,1.2316969969333428e-08,8.322153698772804e-09,7.53868503185216e-09,5.6117386634343466e-11
9.864487843762454,8.223440534635942e-09,1.2289098491157224e-08,8.304781137059828e-09,7.527180798314752e-09,5.5963443920253214e-11
9.87445197289757,8.206665555209251e-09,1.2257774257686964e-08,8.281557891887271e-09,7.503373477394374e-09,5.5956544235002725e-11
9.884416102032683,8.176711694691555e-09,1.2235859767730665e-08,8.260316552680826e-09,7.49208687796588e-09,5.553449949253572e-11
9.894380231167796,8.158455011623604e-09,1.2205885180279253e-08,8.248041090080943e-09,7.46804599194409e-09,5.553272418419372e-11
9.90434436030291,8.132554355759659e-09,1.2175595087883198e-08,8.229693807292874e-09,7.456645396608543e-09,5.5192897301814124e-11
9.914308489438023,8.123053709358137e-09,1.2159119068748172e-08,8.205405974148763e-09,7.438949386995151e-09,5.5396607683347614e-11
9.924272618573136,8.097397509427145e-09,1.2124416192670399e-08,8.19131997485856e-09,7.423419740578317e-09,5.519310974148523e-11
9.93423674770825,8.06868339690333e-09,1.2099152266830083e-08,8.172796888710553e-09,7.391555041858339e-09,5.48965365949141e-11
9.944200876843365,8.070333235202086e-09,1.2064238742139353e-08,8.155098411778058e-09,7.388121058182055e-09,5.484336967151066e-11
9.954165005978478,8.055721365252459e-09,1.2042274255971607e-08,8.136091358031776e-09,7.371819320147395e-09,5.473828306961165e-11
9.964129135113591,8.035898911956958e-09,1.2016757533994279e-08,8.121658611022925e-09,7.360206540711341e-09,5.47476406023846e-11
9.974093264248705,8.02044667712923e-09,1.199520618998493e-08,8.100452467160139e-09,7.340638355333103e-09,5.4854769043798545e-11
9.984057393383818,7.998065027592127e-09,1.1969656278716152e-08,8.078936401937203e-09,7.324800939735684e-09,5.460972412570571e-11
9.994021522518931,7.974237384022638e-09,1.1931792549922119e-08,8.062056992984464e-09,7.30666688273055e-09,5.3803186148286124e-11
10.003985651654045,7.959536188240174e-09,1.1908837221423925e-08,8.047063189270675e-09,7.2946093948479235e-09,5.417639902766601e-11
10.013949780789158,7.938890756224766e-09,1.1884970183065407e-08,8.02667460108223e-09,7.28137564940343e-09,5.437751294185943e-11
10.023913909924273,7.932563336578724e-09,1.1856536520583166e-08,8.01406331177922e-09,7.262162192257035e-09,5.4496372776273234e-11
10.033878039059386,7.907605206916772e-09,1.1833556872363884e-08,7.994257894622689e-09,7.23735087744067e-09,5.340199676723302e-11
10.0438421681945,7.895238901683497e-09,1.1798154577100356e-08,7.969056881472274e-09,7.223270048816674e-09,5.340472766517291e-11
10.053806297329613,7.870148334270973e-09,1.1783290137864486e-08,7.958120526642327e-09,7.2099335316277305e-09,5.372448029276693e-11
10.063770426464727,7.863335005895695e-09,1.1758163676417957e-08,7.939909493662415e-09,7.2002566146466645e-09,5.354155164913512e-11
10.07373455559984,7.849342362760118e-09,1.1725414397264858e-08,7.920509924152778e-09,7.176330794105961e-09,5.362391008638235e-11
10.083698684734953,7.827347118688185e-09,1.1700845446964728e-08,7.906613452015604e-09,7.1667630834486134e-09,5.322679328772547e-11
10.093662813870068,7.802849137920734e-09,1.1682782882207813e-08,7.890602215342913e-09,7.145313160475001e-09,5.3020756917496326e-11
10.103626943005182,7.789121024682335e-09,1.1652144760919055e-08,7.871291085006675e-09,7.134979861763931e-09,5.29475266291068e-11
10.113591072140295,7.764409291983534e-09,1.1628570224174178e-08,7.852016608941485e-09,7.117158383948633e-09,5.2919892005945553e-11
10.123555201275408,7.751482823078317e-09,1.1600895109844078e-08,7.8374775918057e-09,7.1034256872965845e-09,5.288434020751235e-11
10.133519330410522,7.719103252420382e-09,1.1579986602932333e-08,7.82277171681929e-09,7.067809621329325e-09,5.253627273000398e-11
10.143483459545635,7.716611482035352e-09,1.1554141405118889e-08,7.802861622545108e-09,7.070920104769663e-09,5.2341243658457e-11
10.153447588680748,7.711253831981547e-09,1.1524088883778765e-08,7.784247750720257e-09,7.057627747700583e-09,5.244443850503081e-11
10.163411717815862,7.693306956829723e-09,1.1498945555150831e-08,7.774218066825313e-09,7.044356332091826e-09,5.244821826799371e-11
10.173375846950977,7.67699084872559e-09,1.1474079389450972e-08,7.755962152893037e-09,7.028712921529054e-09,5.2512398229888804e-11
10.18333997608609,7.657060843551481e-09,1.1460338416544585e-08,7.735728548717499e-09,7.012046692518373e-09,5.225774116007925e-11
10.193304105221204,7.64193234869681e-09,1.1427624880163088e-08,7.721617054308439e-09,6.997822800225174e-09,5.1318898976849064e-11
10.203268234356317,7.631352224680059e-09,1.1396411035635957e-08,7.706295172869572e-09,6.983930136753e-09,5.1910160579973635e-11
10.21323236349143,7.604402784423004e-09,1.1381757355272001e-08,7.688105960207485e-09,6.971851463990209e-09,5.1986848174347206e-11
10.223196492626544,7.592519567606953e-09,1.1355083830685755e-08,7.675552111833171e-09,6.955439434789423e-09,5.2327561571220774e-11
10.233160621761657,7.568857538402716e-09,1.1333230686804506e-08,7.658740558389906e-09,6.928570224036473e-09,5.1282958934523186e-11
10.243124750896772,7.562260298844196e-09,1.130258798597408e-08,7.630792870749427e-09,6.916713138797718e-09,5.115236429382923e-11
10.253088880031886,7.536552020056472e-09,1.1290360516727724e-08,7.623458561967455e-09,6.90579125105017e-09,5.1305394167994184e-11
10.263053009166999,7.530072546774291e-09,1.1264060301869547e-08,7.607113341133408e-09,6.898438829573382e-09,5.118463816666499e-11
10.273017138302112,7.519829458091421e-09,1.1229886313145674e-08,7.583969934825373e-09,6.8769801977756795e-09,5.1250704352788405e-11
10.282981267437226,7.505236767987661e-09,1.1208213429271813e-08,7.573357677197277e-09,6.865402662029417e-09,5.10332026499707e-11
10.292945396572339,7.482648519097756e-09,1.119294352947368e-08,7.561807098578684e-09,6.846621039805651e-09,5.0871186253578984e-11
10.302909525707452,7.464493053690376e-09,1.1168646209093175e-08,7.544807907381186e-09,6.836325116008051e-09,5.073049780741318e-11
10.312873654842566,7.441457591158839e-09,1.1143435203067128e-08,7.525211577577684e-09,6.821519223784269e-09,5.0785260455071324e-11
10.32283778397768,7.429673628359596e-09,1.1122149451003808e-08,7.510793638763411e-09,6.807275214228366e-09,5.063281384093608e-11
10.332801913112794,7.392727280064776e-09,1.1101067659345136e-08,7.496749533239964e-09,6.770205392529652e-09,5.050961699604341e-11
10.342766042247908,7.393413271737488e-09,1.107170923971223e-08,7.480370794114468e-09,6.777116837463236e-09,5.010695663717456e-11
10.35273017138302,7.393098236454373e-09,1.1049195351335672e-08,7.463056209629747e-09,6.762764674737334e-09,5.019564258245915e-11
10.362694300518134,7.375511766932645e-09,1.1024598623383288e-08,7.451804236088757e-09,6.75382805287852e-09,5.0213680662734843e-11
10.372658429653248,7.356016484611266e-09,1.0998036748517166e-08,7.433313721988668e-09,6.737157035371611e-09,5.037525953516034e-11
10.382622558788361,7.34322334786158e-09,1.0987172581797728e-08,7.415134343893079e-09,6.723197093002631e-09,5.004315258081632e-11
10.392586687923476,7.320412227248538e-09,1.0963047127675525e-08,7.404366175851555e-09,6.708819281271993e-09,4.910093102309856e-11
10.40255081705859,7.3167186559093484e-09,1.0930394228633958e-08,7.388565879177387e-09,6.697897131522217e-09,4.9970638453969893e-11
10.412514946193703,7.292507948041268e-09,1.0912667753576336e-08,7.371392085691636e-09,6.686679122078869e-09,4.9914481196691575e-11
10.422479075328816,7.284774983189263e-09,1.0886645131832133e-08,7.363377904287268e-09,6.6694440482503775e-09,5.015953643175434e-11
10.43244320446393,7.258518798293413e-09,1.0870370613547713e-08,7.340213990492155e-09,6.6436001660126654e-09,4.902640392971485e-11
10.442407333599043,7.248930372919765e-09,1.0833834186122314e-08,7.314752340593462e-09,6.6351372580512776e-09,4.8970284322541013e-11
10.452371462734156,7.233013196505958e-09,1.0829456212804597e-08,7.312809244065153e-09,6.62291248257217e-09,4.917253407741305e-11
10.46233559186927,7.225228800648508e-09,1.0814321435757805e-08,7.2937378484762264e-09,6.616575681207627e-09,4.9316765709242536e-11
10.472299721004385,7.210624881897545e-09,1.0781473331590384e-08,7.276685161409859e-09,6.597072598911016e-09,4.9324525317952704e-11
10.482263850139498,7.2021802020399995e-09,1.0755004309943345e-08,7.265136205518064e-09,6.583827790308444e-09,4.8929028727073496e-11
10.492227979274611,7.176859441981492e-09,1.074103220586331e-08,7.255995752596313e-09,6.569157105181712e-09,4.884769104683159e-11
10.502192108409725,7.164429610868583e-09,1.0715577752437832e-08,7.239551801231925e-09,6.559127819671174e-09,4.8631870043743635e-11
10.512156237544838,7.142246921892049e-09,1.0692571922327045e-08,7.220120521922834e-09,6.544956356294969e-09,4.85101983453977e-11
10.522120366679951,7.131548781315716e-09,1.066747818566949e-08,7.2086274163611285e-09,6.532605420937192e-09,4.839647807897793e-11
10.532084495815065,7.09589459774081e-09,1.0654555848459356e-08,7.192460539212606e-09,6.494711293600385e-09,4.826795771655475e-11
10.54204862495018,7.092543602289597e-09,1.0627494269743929e-08,7.179950846156496e-09,6.505042893558958e-09,4.8087571747019734e-11
10.552012754085293,7.092832688973359e-09,1.0604458750237341e-08,7.162391942477676e-09,6.49209301991647e-09,4.8410923025457233e-11
10.561976883220407,7.075741026879863e-09,1.0577425020880314e-08,7.15389900735105e-09,6.4820904682133405e-09,4.830598550166187e-11
10.57194101235552,7.060595367034179e-09,1.0561154853848507e-08,7.134874367624631e-09,6.4662900981483145e-09,4.8294360828899706e-11
10.581905141490633,7.051342818051311e-09,1.0546666664571986e-08,7.120461946906857e-09,6.453626800836284e-09,4.811453667566351e-11
10.591869270625747,7.030412599002066e-09,1.0520539658260843e-08,7.109244236378673e-09,6.443174320779936e-09,4.707005787984854e-11
10.60183339976086,7.021323851841928e-09,1.0493079753896628e-08,7.094580595928895e-09,6.431847248146908e-09,4.7821897711232935e-11
10.611797528895973,7.003403183801833e-09,1.048131765509735e-08,7.078517301875076e-09,6.420029110578149e-09,4.7868942068619545e-11
10.621761658031089,6.9955069335960475e-09,1.0452229852595522e-08,7.069662380301036e-09,6.406237607810553e-09,4.840661079729477e-11
10.631725787166202,6.967874286967567e-09,1.0436434460301349e-08,7.051421457949382e-09,6.3773401562215925e-09,4.718321498414659e-11
10.641689916301315,6.960099896098096e-09,1.0404048842344521e-08,7.02447494611381e-09,6.372018779109721e-09,4.72192223716599e-11
10.651654045436429,6.94718827273773e-09,1.0397528009242084e-08,7.024312385498147e-09,6.361074826716732e-09,4.736697481313467e-11
10.661618174571542,6.934955334594319e-09,1.0386665618303398e-08,7.005471335639869e-09,6.35439893673746e-09,4.726617289453552e-11
10.671582303706655,6.927370538114678e-09,1.035327065127105e-08,6.989685095517236e-09,6.336697972522179e-09,4.740727358583462e-11
10.681546432841769,6.918889309731409e-09,1.0332126146284152e-08,6.979494073701181e-09,6.323513769702311e-09,4.7029216433563155e-11
10.691510561976884,6.894863335624372e-09,1.0318875404039905e-08,6.970338058308803e-09,6.3121045698960975e-09,4.682966554717222e-11
10.701474691111997,6.8776394589526854e-09,1.0295353989466963e-08,6.955142508524823e-09,6.3016514378336204e-09,4.6713350569484494e-11
10.71143882024711,6.86446401435324e-09,1.0275405022571093e-08,6.937247327498698e-09,6.2891086564478605e-09,4.66775320805392e-11
10.721402949382224,6.855561128015363e-09,1.0249977852211474e-08,6.926010536453936e-09,6.2773429821998e-09,4.663013437729358e-11
10.731367078517337,6.818698348550954e-09,1.0237007319116644e-08,6.913621640871833e-09,6.238426438682741e-09,4.657800502407128e-11
10.74133120765245,6.8164777323550205e-09,1.021373058144021e-08,6.897915272285058e-09,6.2512546924212465e-09,4.6162349160592635e-11
10.751295336787564,6.814100639002816e-09,1.0194152692769388e-08,6.883427592229803e-09,6.237430308401417e-09,4.6442528837922e-11
10.761259465922677,6.798560695604714e-09,1.0171839960630109e-08,6.8763681954388365e-09,6.228580603864556e-09,4.6347636832774944e-11
10.771223595057792,6.787265702208041e-09,1.0144703967885205e-08,6.856267154540525e-09,6.216702259095796e-09,4.6408344101736635e-11
10.781187724192906,6.775998068970043e-09,1.0141994713302286e-08,6.849248348358154e-09,6.200347852533878e-09,4.618192689694101e-11
10.791151853328019,6.759754640967832e-09,1.0113346520900317e-08,6.833006581395215e-09,6.193354623496072e-09,4.513451195977916e-11
10.801115982463132,6.754487991293729e-09,1.0087123898453407e-08,6.820652176107257e-09,6.1835125225050775e-09,4.603191269896777e-11
10.811080111598246,6.7344877235947935e-09,1.0077143934606035e-08,6.803308736054406e-09,6.173161589496165e-09,4.606137016587493e-11
10.82104424073336,6.725374004220802e-09,1.0048926497220466e-08,6.799126619549816e-09,6.160381654331742e-09,4.653853503592584e-11
10.831008369868472,6.7048892987767825e-09,1.0035343061780032e-08,6.779155743349281e-09,6.129997969884086e-09,4.5133471648406665e-11
10.840972499003588,6.68327334387118e-09,1.0000076214376129e-08,6.7528880385975725e-09,6.128996228338394e-09,4.533996524567503e-11
10.850936628138701,6.6761300165271015e-09,9.998594074208042e-09,6.7534456568069966e-09,6.118141473411152e-09,4.562950993048412e-11
10.860900757273814,6.670773771228638e-09,9.989213379362748e-09,6.73760878812281e-09,6.110602477098651e-09,4.556314734558979e-11
10.870864886408928,6.661835935141765e-09,9.959280124984165e-09,6.721342455861986e-09,6.094235814888294e-09,4.5754588032619347e-11
10.880829015544041,6.65538691661478e-09,9.939203507258016e-09,6.7142478437991714e-09,6.077749813683815e-09,4.5277608407859295e-11
10.890793144679154,6.633475471529107e-09,9.927829517006153e-09,6.706684578304046e-09,6.073645171189714e-09,4.500884004841957e-11
10.900757273814268,6.6190701323054425e-09,9.909929840865424e-09,6.69384739840954e-09,6.063318758573834e-09,4.489674883680188e-11
10.910721402949381,6.601186045483709e-09,9.888167523789294e-09,6.673407170108862e-09,6.052089444097933e-09,4.490536981348206e-11
10.920685532084496,6.5988233252248074e-09,9.862709972061309e-09,6.663204204049243e-09,6.040287102198916e-09,4.47950075747172e-11
10.93064966121961,6.5662027793323555e-09,9.847769598107241e-09,6.651777444798501e-09,6.001484517543466e-09,4.473677795569195e-11
10.940613790354723,6.558521827521408e-09,9.824411296229219e-09,6.640190078223729e-09,6.015280820020627e-09,4.4530168933872107e-11
10.950577919489836,6.553496134691189e-09,9.805707836019343e-09,6.624131706860395e-09,6.003435010876549e-09,4.46787588928358e-11
10.96054204862495,6.5357681500081025e-09,9.785278804409553e-09,6.617414380808444e-09,5.993301896918239e-09,4.4637914556076456e-11
10.970506177760063,6.535757954584975e-09,9.760198331105207e-09,6.597382158757609e-09,5.984706340785188e-09,4.4662703038451834e-11
10.980470306895176,6.519596426958344e-09,9.764045390897423e-09,6.59335004491387e-09,5.966630278607951e-09,4.4441850409240104e-11
10.990434436030291,6.507611156305348e-09,9.735810519508877e-09,6.579890502430081e-09,5.9600464814655775e-09,4.342577215105692e-11
11.000398565165405,6.4970884540901164e-09,9.707754907789806e-09,6.5654724243337854e-09,5.9532391476345965e-09,4.430505284691876e-11
11.010362694300518,6.485797399599994e-09,9.702613013860012e-09,6.5471218935598156e-09,5.941588543436025e-09,4.449721548247504e-11
11.020326823435632,6.47751656492941e-09,9.677327288401836e-09,6.545756684070007e-09,5.930791085982473e-09,4.4926573385862255e-11
11.030290952570745,6.455132438856763e-09,9.658737378840134e-09,6.5294100861628095e-09,5.898352934143055e-09,4.341950969571068e-11
11.040255081705858,6.42909021046086e-09,9.621795589605393e-09,6.500628095055479e-09,5.902499789973508e-09,4.3703573020787194e-11
11.050219210840972,6.42974066961362e-09,9.624718018828599e-09,6.504964275512836e-09,5.890250980752199e-09,4.384648476866951e-11
11.060183339976087,6.4152389408093475e-09,9.622850400935867e-09,6.485219878018291e-09,5.88370688973463e-09,4.3912562274249444e-11
11.0701474691112,6.410080978141163e-09,9.593764684957993e-09,6.473074922170543e-09,5.868317156079361e-09,4.3952170270497676e-11
11.080111598246313,6.409046032265193e-09,9.5714036349709e-09,6.4643809546560366e-09,5.851292567375531e-09,4.350379812196045e-11
11.090075727381427,6.3938929673468185e-09,9.562069948798485e-09,6.459340999265393e-09,5.850372825519747e-09,4.3462454857901356e-11
11.10003985651654,6.376048206525316e-09,9.545063738751118e-09,6.4473770082053306e-09,5.840157791250686e-09,4.3341420719687337e-11
11.110003985651653,6.3610905884766865e-09,9.52208563941943e-09,6.426761560654913e-09,5.83041036579993e-09,4.318124185897721e-11
11.119968114786767,6.364364451827549e-09,9.498954949734337e-09,6.419146023683289e-09,5.818410990937651e-09,4.317732054825931e-11
11.12993224392188,6.336269569210592e-09,9.482650677307912e-09,6.403482902942627e-09,5.780531423961717e-09,4.304485939063878e-11
11.139896373056995,6.319635016812083e-09,9.463429382349393e-09,6.397762677475519e-09,5.79424286670292e-09,4.28488991423498e-11
11.149860502192109,6.305406267262436e-09,9.448443603649331e-09,6.381358184821045e-09,5.782754792503217e-09,4.3088706936043455e-11
11.159824631327222,6.2960880444551e-09,9.43014745030391e-09,6.375607609562904e-09,5.7733253420647606e-09,4.305222234796712e-11
11.169788760462335,6.300240546935984e-09,9.397049623666857e-09,6.353825890012831e-09,5.767350694103328e-09,4.323308129973566e-11
11.179752889597449,6.28061204420752e-09,9.412071255573932e-09,6.354345144021669e-09,5.747985845052728e-09,4.292454200410001e-11
11.189717018732562,6.267419693480027e-09,9.377404492724551e-09,6.341929861010749e-09,5.7445835022841855e-09,4.165961759449333e-11
11.199681147867675,6.263723373319816e-09,9.3504130122927e-09,6.327474209363788e-09,5.738053030640016e-09,4.282661536369234e-11
11.20964527700279,6.250098062981124e-09,9.352577583503799e-09,6.3069843675165824e-09,5.724742253324854e-09,4.2968616659010216e-11
11.219609406137904,6.243248926268212e-09,9.328981913161224e-09,6.3124365860482704e-09,5.717491018005551e-09,4.337586211954114e-11
11.229573535273017,6.224219862375692e-09,9.307755000333305e-09,6.295435655351748e-09,5.68176787589842e-09,4.1820824593895784e-11
11.23953766440813,6.186446625638174e-09,9.272316427877008e-09,6.263149549679514e-09,5.691146609452257e-09,4.2074599974708076e-11
11.249501793543244,6.194058161453047e-09,9.278220514307303e-09,6.271416719956619e-09,5.67744494830721e-09,4.2309884361034434e-11
11.259465922678357,6.182013549457898e-09,9.273811482294318e-09,6.250107953316164e-09,5.66824787819216e-09,4.2473573228768234e-11
11.26943005181347,6.1733805599963534e-09,9.2519279993895e-09,6.240198790717684e-09,5.658204330234564e-09,4.261774144743763e-11
11.279394180948584,6.175185584143252e-09,9.226895670500574e-09,6.23122864564086e-09,5.64001839751665e-09,4.193107099409766e-11
11.2893583100837,6.168714132562792e-09,9.21541073213774e-09,6.226599787371736e-09,5.643023740907493e-09,4.1752444199120126e-11
11.299322439218813,6.153315159900934e-09,9.207559870600306e-09,6.2160146426853806e-09,5.633213044188045e-09,4.1750710334519615e-11
11.309286568353926,6.134724311280952e-09,9.18181280188012e-09,6.19738028811192e-09,5.6223963823460165e-09,4.190297840153789e-11
11.31925069748904,6.138914824897723e-09,9.157499846976534e-09,6.191405821693376e-09,5.611608972192403e-09,4.172583241452912e-11
11.329214826624153,6.120724103052841e-09,9.139554573912075e-09,6.170199976662956e-09,5.5715965664196524e-09,4.158839861777162e-11
11.339178955759266,6.0932325371335936e-09,9.123471076016707e-09,6.1721379531960595e-09,5.587486061535593e-09,4.1184423863234146e-11
11.34914308489438,6.083251629743528e-09,9.108061969240656e-09,6.156526980129297e-09,5.576686136495267e-09,4.1473047487639064e-11
11.359107214029494,6.071417868627112e-09,9.09240368627709e-09,6.149710328725378e-09,5.566900346915422e-09,4.15955046444995e-11
11.369071343164608,6.07928717503351e-09,9.062613268524054e-09,6.128912014356333e-09,5.565143734957889e-09,4.1823782651591135e-11
11.379035472299721,6.059861633876888e-09,9.081072282467695e-09,6.133422927976134e-09,5.544229023374693e-09,4.1342897832357996e-11
11.388999601434834,6.048224795926083e-09,9.04449754837817e-09,6.1194713402772965e-09,5.54277473462003e-09,3.992043418170071e-11
11.398963730569948,6.0486709991897e-09,9.014453648344868e-09,6.1045390734460194e-09,5.538549374173739e-09,4.1468046133470635e-11
11.408927859705061,6.037342254477731e-09,9.02269219713745e-09,6.083182450193297e-09,5.522623811799123e-09,4.177530445767321e-11
11.418891988840175,6.036402043701301e-09,8.999842708227983e-09,6.092985609248315e-09,5.519014666614176e-09,4.213085080191786e-11
11.428856117975288,6.013564399418173e-09,8.983103602765531e-09,6.075238508651277e-09,5.476802560457364e-09,4.013262038424183e-11
11.438820247110403,5.962330405534487e-09,8.939689768831166e-09,6.043592501429074e-09,5.495320287613927e-09,4.048648998246355e-11
11.448784376245516,5.970705654119711e-09,8.957670446772723e-09,6.055518006482618e-09,5.476684744723656e-09,4.063259656461789e-11
11.45874850538063,5.9571279777190625e-09,8.9517053218807e-09,6.030876446417225e-09,5.467501134497555e-09,4.081876506281431e-11
11.468712634515743,5.949048705136806e-09,8.934623033050297e-09,6.025802924775908e-09,5.463735748725065e-09,4.1282083408790125e-11
11.478676763650856,5.947417840490616e-09,8.904952280017696e-09,6.014487237458377e-09,5.446150308787759e-09,4.0627570544521506e-11
11.48864089278597,5.9547083985403975e-09,8.895356011615843e-09,6.009910599337994e-09,5.449513660819867e-09,4.0319955639418164e-11
11.498605021921083,5.9421243425223835e-09,8.888369745969947e-09,6.0031155976918796e-09,5.438527128688777e-09,4.028108132278781e-11
11.508569151056198,5.920115906634179e-09,8.869323656700808e-09,5.981132357924238e-09,5.428871093621866e-09,4.040160809101359e-11
11.518533280191312,5.938169190278875e-09,8.836681162205738e-09,5.98024433555862e-09,5.4207171070460355e-09,4.044130225045425e-11
11.528497409326425,5.929004177550174e-09,8.818226615971072e-09,5.95030729412724e-09,5.372754612483794e-09,4.0245542110215375e-11
11.538461538461538,5.89829171667968e-09,8.803638171890501e-09,5.959309708814973e-09,5.393221950296899e-09,3.9597020962799274e-11
11.548425667596652,5.868689598078899e-09,8.792084642062833e-09,5.948832355516293e-09,5.388286861095502e-09,3.995134578830232e-11
11.558389796731765,5.860381575399349e-09,8.77138853935202e-09,5.936983490009192e-09,5.373372136966567e-09,4.034448060413913e-11
11.568353925866878,5.87824610453431e-09,8.745117182170741e-09,5.917066797747308e-09,5.3743591014923035e-09,4.105305322783491e-11
11.578318055001992,5.855457036661704e-09,8.773534231423644e-09,5.927424510626624e-09,5.356168132493811e-09,4.0505400236348324e-11
11.588282184137107,5.839509874986471e-09,8.733495647065095e-09,5.91065444666567e-09,5.356427965153123e-09,3.8059757443674585e-11
11.59824631327222,5.857271328796726e-09,8.701463540236487e-09,5.895444837100884e-09,5.354910796387739e-09,4.0149005071446975e-11
11.608210442407334,5.852823010344633e-09,8.708572102482076e-09,5.872096860845135e-09,5.332203904952975e-09,4.064767855798953e-11
11.618174571542447,5.8427804001662295e-09,8.693037728066411e-09,5.886866154890864e-09,5.335220190926832e-09,4.114409910689865e-11
11.62813870067756,5.802843553470529e-09,8.676213625608039e-09,5.872460047769934e-09,5.281481171363776e-09,3.85826172407373e-11
11.638102829812674,5.730498007016257e-09,8.629711663716486e-09,5.835775633030031e-09,5.309821440664975e-09,3.8537402424232886e-11
11.648066958947787,5.761196595634871e-09,8.66270993540446e-09,5.8503497246204115e-09,5.289131098023578e-09,3.896559186908405e-11
11.658031088082902,5.724721490464801e-09,8.65380601177983e-09,5.823083956350082e-09,5.275488329279233e-09,3.988543911801073e-11
11.667995217218015,5.726597566592237e-09,8.645943191986456e-09,5.820220304644119e-09,5.283860676697427e-09,4.070288069210006e-11
11.677959346353129,5.717616750525087e-09,8.602291222232785e-09,5.810949609787319e-09,5.267756383179062e-09,3.948465312695e-11
11.687923475488242,5.771213735667154e-09,8.595013697194964e-09,5.804721783194049e-09,5.2664776008497914e-09,3.8947271849818614e-11
11.697887604623356,5.73048558169117e-09,8.595575226753777e-09,5.806354395697807e-09,5.255780101292058e-09,3.888052651875816e-11
11.707851733758469,5.718254482358321e-09,8.57190725018185e-09,5.7780444007928905e-09,5.248366495189348e-09,3.907502525253576e-11
11.717815862893582,5.737493735863625e-09,8.5304628416229e-09,5.784349225907525e-09,5.2430614834364435e-09,3.932116874595577e-11
11.727779992028696,5.778961955014718e-09,8.506765955345466e-09,5.73546326991293e-09,5.180369564548187e-09,3.9192473308873e-11
11.73774412116381,5.7299539500567744e-09,8.50573777567459e-09,5.760604580885341e-09,5.2116827268934925e-09,3.797072321031305e-11
11.747708250298924,5.675132496388176e-09,8.515169002887234e-09,5.753370799191568e-09,5.216868922721627e-09,3.8870530888213914e-11
11.757672379434037,5.670127613388747e-09,8.451577612879202e-09,5.739785473366552e-09,5.19188808882723e-09,3.9628422569385215e-11
11.76763650856915,5.713259732613104e-09,8.443664708551145e-09,5.717444879554695e-09,5.194723917993027e-09,4.098001524195095e-11
11.777600637704264,5.649830338377612e-09,8.505763982805571e-09,5.738599933286089e-09,5.1828837598875365e-09,3.972999015286543e-11
11.787564766839377,5.668095959780906e-09,8.451383524611057e-09,5.712548407109365e-09,5.1885322954506696e-09,3.585413338483574e-11
11.79752889597449,5.665562479505838e-09,8.39820053199313e-09,5.696997636894537e-09,5.186019856568176e-09,3.920348357644084e-11
11.807493025109606,5.673484070378324e-09,8.406759041512904e-09,5.661692612065522e-09,5.151855526914691e-09,4.022785987637767e-11
11.81745715424472,5.651893563975006e-09,8.404949799654242e-09,5.693375621768895e-09,5.171101305103277e-09,4.1157186923196075e-11
11.827421283379833,5.642058440115072e-09,8.368246997279097e-09,5.680519818835917e-09,5.0872990451756954e-09,3.7429375843468776e-11
11.837385412514946,5.551445758102409e-09,8.35348914843575e-09,5.655989253436264e-09,5.139722257697122e-09,3.8186720107130183e-11
11.84734954165006,5.610525726738402e-09,8.374637870505652e-09,5.670172540108912e-09,5.1101482314734746e-09,3.753525099991476e-11
11.857313670785173,5.539205774246913e-09,8.35907427219337e-09,5.630964269078223e-09,5.0933732398997305e-09,4.0911579144220443e-11
11.867277799920286,5.474354099072916e-09,8.41795080983855e-09,5.642517474164198e-09,5.120173660262316e-09,4.393234636327173e-11
11.8772419290554,5.521202808584205e-09,8.370300580647229e-09,5.607651688341772e-09,5.1092822065863465e-09,3.883180959598292e-11
11.887206058190515,5.543459788082686e-09,8.290658510529605e-09,5.6221681780764535e-09,5.0946500316066e-09,3.7432777196085743e-11
11.897170187325628,5.578096359190977e-09,8.300373635682403e-09,5.639781079441148e-09,5.082712570959733e-09,3.774095820990054e-11
11.907134316460741,5.461375376295897e-09,8.34294786205434e-09,5.567418674885017e-09,5.084975807213221e-09,3.9018719256736275e-11
11.917098445595855,5.681419570731853e-09,8.266135043739899e-09,5.6246108336998054e-09,5.0883502122303416e-09,3.937468959457222e-11
11.927062574730968,5.690917137482235e-09,8.225972252238363e-09,5.519149706587993e-09,4.986490889974621e-09,3.743944885696754e-11
11.937026703866081,5.629970866719627e-09,8.135388710341451e-09,5.569702370803478e-09,5.053722195751522e-09,3.74532386088492e-11
11.946990833001195,5.534616548752366e-09,8.151879126830502e-09,5.622933199221402e-09,5.097236090493493e-09,3.915016612859337e-11
11.95695496213631,5.422738750089122e-09,8.141358665923562e-09,5.546027561786675e-09,5.034464414888919e-09,3.980061979282949e-11
11.966919091271423,5.517195401936588e-09,8.12144585930084e-09,5.550776616913635e-09,5.016357850826534e-09,4.442509054684156e-11
11.976883220406537,5.350216767025431e-09,8.28474856121493e-09,5.5922373957450335e-09,5.038686307175792e-09,5.11310318982793e-11
11.98684734954165,5.433250817852897e-09,8.138768220517677e-09,5.524975308309982e-09,5.116531292057737e-09,3.762030292413564e-11
11.996811478676763,5.53696571101323e-09,8.076055423032905e-09,5.498218258846415e-09,5.066263377806751e-09,4.617807373501376e-11
12.006775607811877,5.592800362859651e-09,8.20034410629242e-09,5.393730809414709e-09,4.963988947917532e-09,4.517663518819112e-11
12.01673973694699,5.510802237281471e-09,8.095726007718249e-09,5.512677764321579e-09,5.1250293789296376e-09,4.5281125005948043e-11
12.026703866082103,5.446529169766613e-09,8.161116330147344e-09,5.5147614555254095e-09,4.7790708193787196e-09,3.747670574509193e-11
12.036667995217218,5.208392549132533e-09,8.048853387715624e-09,5.373587703903076e-09,5.0283221826179704e-09,3.856639106361273e-11
12.046632124352332,5.399158024266466e-09,8.237065344915785e-09,5.459421505610433e-09,4.916858184965581e-09,3.965732761675875e-11
12.056596253487445,5.327281784702998e-09,8.18348823040856e-09,5.435821446312424e-09,4.85528380986413e-09,3.759716355255987e-11
12.066560382622558,5.427255478841098e-09,8.161834225726598e-09,5.408720720349465e-09,5.0400582840672444e-09,3.544070634019481e-11
12.076524511757672,5.252654739956796e-09,8.043727851332586e-09,5.5216422824365575e-09,5.039350325320738e-09,3.718835582436719e-11
12.086488640892785,5.38338790525513e-09,8.076709200722349e-09,5.38513432534867e-09,4.937814113023619e-09,3.6849583728216503e-11
12.096452770027899,5.449056521800007e-09,8.082087091749825e-09,5.43906364000044e-09,4.936233539816617e-09,3.778087738312087e-11
12.106416899163014,5.448551263094003e-09,8.077269143121132e-09,5.450008851849515e-09,4.941656424977722e-09,3.7515859160128244e-11
12.116381028298127,5.4419876254142e-09,8.050247558296249e-09,5.455369189549349e-09,4.980354546245714e-09,3.72059210451399e-11
12.12634515743324,6.212710026225328e-09,7.922373887575252e-09,5.164331466101924e-09,4.628824616384799e-09,3.590187341603985e-11
12.136309286568354,5.286429513593396e-09,7.968911446427401e-09,5.444825178783556e-09,4.833551850515961e-09,3.6365873304218775e-11
12.146273415703467,5.330689171062683e-09,8.010978364674426e-09,5.4419613578162274e-09,4.9723539977784734e-09,3.712450318218491e-11
12.15623754483858,5.3548897692108746e-09,7.959245597738148e-09,5.479864877343364e-09,4.749588331879095e-09,3.8869006276506405e-11
12.166201673973694,5.4661393709773364e-09,8.003412777340224e-09,5.39821706765403e-09,4.861581856508756e-09,3.71854150687198e-11
12.176165803108807,5.335919474060322e-09,8.07167501208414e-09,5.504011301480753e-09,4.9776244894190714e-09,3.86876171885649e-11
12.186129932243922,5.383348079719123e-09,8.024072878534052e-09,5.411812862637075e-09,4.754442024083867e-09,4.148029862592072e-11
12.196094061379036,5.280647682378837e-09,7.882159740836494e-09,5.416519030486064e-09,4.9418376342183345e-09,3.881209553967806e-11
12.206058190514149,5.231286748514821e-09,7.96662054172583e-09,5.380108948109619e-09,4.795269032126544e-09,4.012546276949646e-11
12.216022319649262,5.3903610364143185e-09,8.001721628673394e-09,5.3458907196796966e-09,4.733042934189844e-09,6.330731845993916e-11
12.225986448784376,5.4215160352411235e-09,7.815023588969145e-09,5.322200388788084e-09,4.831063090184595e-09,4.836656092573422e-11
12.235950577919489,5.3434236945553984e-09,7.894283783347902e-09,5.278680438343988e-09,4.7721349427694625e-09,4.102920683013081e-11
12.245914707054602,5.246922659283433e-09,7.872632570002446e-09,5.305033570494141e-09,4.803465331722749e-09,4.473982201749352e-11
12.255878836189718,5.2073382787057044e-09,7.868327101707539e-09,5.17715016221984e-09,4.790575056621272e-09,3.918121991302881e-11
12.26584296532483,5.227361840969906e-09,7.796266736626633e-09,5.272241796052699e-09,4.751608741456715e-09,3.659512553621916e-11
12.275807094459944,5.293483304704436e-09,7.7802677350558e-09,5.228885525669936e-09,4.734873883168493e-09,3.680310140487172e-11
12.285771223595058,5.259157820622167e-09,7.86209945231064e-09,5.274183970120968e-09,4.7818314312758795e-09,3.7220974599195375e-11
12.295735352730171,5.256536486144209e-09,7.780540670801828e-09,5.297290082311423e-09,4.771803244008881e-09,3.820970866486775e-11
12.305699481865284,5.25313821969453e-09,7.825859089967262e-09,5.244262838925643e-09,4.758819522896498e-09,3.829926086894398e-11
12.315663611000398,5.256123427547838e-09,7.70226849194407e-09,5.223594295868619e-09,4.7350948471346235e-09,3.7196713925837017e-11
12.325627740135511,5.0905377150945e-09,7.780461706563838e-09,5.40811864920185e-09,4.85979296791571e-09,3.57526959602122e-11
12.335591869270626,5.1842548466481554e-09,7.744048364760424e-09,5.20258311218938e-09,4.759958640524284e-09,3.2659402464319055e-11
12.34555599840574,5.116182079592599e-09,7.724179255443778e-09,5.1851689776280565e-09,4.688650463713573e-09,3.735696242939918e-11
12.355520127540853,5.1273740956481866e-09,7.725495787384907e-09,5.178097947904845e-09,4.771636860683167e-09,3.895071210180368e-11
12.365484256675966,5.013211660049274e-09,7.686158558353315e-09,5.170939197227182e-09,4.741142598843693e-09,3.5898958429578085e-11
12.37544838581108,5.126142294738947e-09,7.650022233412557e-09,5.1610826470557695e-09,4.662826365446816e-09,3.566704539603185e-11
12.385412514946193,5.119087712110952e-09,7.665898639921771e-09,5.200259501441826e-09,4.717852959076171e-09,3.883119460832614e-11
12.395376644081306,5.126155259862324e-09,7.694499391184762e-09,5.176264778421719e-09,4.662911172794926e-09,3.5502218968352226e-11
12.405340773216421,5.163105883184295e-09,7.597808647344748e-09,5.196667701193501e-09,4.721981293585927e-09,3.582680010961024e-11
12.415304902351535,5.063119135641503e-09,7.657101191655914e-09,5.185156787306946e-09,4.687644154220087e-09,3.2775983868383426e-11
12.425269031486648,5.055438228455461e-09,7.67818630252589e-09,5.166907911637307e-09,4.711378756273899e-09,3.916057394534584e-11
12.435233160621761,5.150108489473988e-09,7.621815810832198e-09,5.166570953909724e-09,4.668055602398407e-09,3.5258317190653674e-11
12.445197289756875,5.122158390156317e-09,7.604932141956643e-09,5.14994079042109e-09,4.66523954031832e-09,3.4688644236709414e-11
12.455161418891988,5.1493675937602954e-09,7.551923366625227e-09,5.1722739994156296e-09,4.685596307606392e-09,3.531521242023534e-11
12.465125548027101,5.103012408567073e-09,7.591091943213878e-09,5.142436170364705e-09,4.6397180054323e-09,3.514242393449516e-11
12.475089677162217,5.120221267887746e-09,7.609849830580657e-09,5.113216955306079e-09,4.62225982402779e-09,3.4610130687399214e-11
12.48505380629733,5.093819179748722e-09,7.548981826274857e-09,5.132273053633835e-09,4.641015325753809e-09,3.5434694146737016e-11
12.495017935432443,5.037020858692077e-09,7.560073772600056e-09,5.0970963839589366e-09,4.6295960663026084e-09,3.519635703388531e-11
12.504982064567557,5.044081732709235e-09,7.526247463544837e-09,5.0999921451511675e-09,4.619022163789588e-09,3.452602824246146e-11
12.51494619370267,5.019726328425021e-09,7.548404286068405e-09,5.085634803272545e-09,4.612489546821474e-09,3.4133199241507866e-11
12.524910322837783,5.012457365080316e-09,7.574657718401162e-09,5.118641924099913e-09,4.6414198122369235e-09,3.5068993433305305e-11
12.534874451972897,4.9991725822889474e-09,7.526278329226655e-09,5.073821483065255e-09,4.608626722458678e-09,3.592495256524831e-11
12.54483858110801,5.0571644988321075e-09,7.51170114518014e-09,5.049860330106339e-09,4.577244273122935e-09,3.4585911962754396e-11
12.554802710243125,5.022614540639113e-09,7.506566417304102e-09,5.0507514550551805e-09,4.605488187142683e-09,3.409092837075272e-11
12.564766839378239,5.019476017845912e-09,7.481052755194774e-09,5.0520693268665675e-09,4.593237462080919e-09,3.419988200671455e-11
12.574730968513352,5.0150727770775115e-09,7.434432423129528e-09,5.0314728191445666e-09,4.548941572637503e-09,3.3570397406983443e-11
12.584695097648465,4.983601530490794e-09,7.434010063885426e-09,5.040248511445753e-09,4.5709821015466765e-09,3.560269742716196e-11
12.594659226783579,4.9702122771696636e-09,7.462999859602197e-09,5.0247363426927665e-09,4.545210398308528e-09,3.38432976833174e-11
12.604623355918692,4.9593639569390115e-09,7.425385359949176e-09,5.030823520995741e-09,4.569896507820855e-09,3.3705873733589664e-11
12.614587485053805,4.957538767874627e-09,7.415850252635395e-09,5.028877585549298e-09,4.546757139854549e-09,3.253072837387553e-11
12.62455161418892,4.917194884913388e-09,7.428964349738536e-09,5.013921895528018e-09,4.55590564331623e-09,3.5303863879671753e-11
12.634515743324034,4.956484840484493e-09,7.398232277501012e-09,5.003558049036409e-09,4.530303485702383e-09,3.45456725069212e-11
12.644479872459147,4.933175006275849e-09,7.386606398360502e-09,5.0016155184362095e-09,4.524489158172312e-09,3.3688104131889515e-11
12.65444400159426,4.949163821042076e-09,7.372358878846184e-09,5.001028810598615e-09,4.536394942961049e-09,3.34463504461371e-11
12.664408130729374,4.941367572248374e-09,7.355853621525191e-09,4.988999838035833e-09,4.5082248849525725e-09,3.3238208995768635e-11
12.674372259864487,4.941949385396905e-09,7.362080144724994e-09,4.96763533072872e-09,4.488434093183111e-09,3.368073562712992e-11
12.6843363889996,4.9321886732953165e-09,7.348677846349309e-09,4.978261055425155e-09,4.505174525337234e-09,3.376671698385434e-11
12.694300518134714,4.894595596107554e-09,7.340968804381421e-09,4.958666693729415e-09,4.4964776969218585e-09,3.3570369619221985e-11
12.704264647269829,4.904027266792505e-09,7.3253353590119934e-09,4.955186351722835e-09,4.488526154724949e-09,3.334973794383828e-11
12.714228776404942,4.887526872495275e-09,7.3188091367190615e-09,4.940547221522501e-09,4.483708094980369e-09,3.3372921628763115e-11
12.724192905540056,4.8625910389452834e-09,7.326069838477264e-09,4.958979284922683e-09,4.488282538567615e-09,3.371505583486157e-11
12.73415703467517,4.8544059304045375e-09,7.309018271247905e-09,4.928073857373587e-09,4.475316959821347e-09,3.405033198280963e-11
12.744121163810282,4.867018116944576e-09,7.301725747025456e-09,4.914006889333206e-09,4.45437768901422e-09,3.3265834936385143e-11
12.754085292945396,4.867774851706941e-09,7.283906394686088e-09,4.912244109317597e-09,4.467424866362801e-09,3.2734652932121795e-11
12.76404942208051,4.851986473555602e-09,7.260308562951787e-09,4.9081241476810396e-09,4.459902226342274e-09,3.271752242355971e-11
12.774013551215624,4.879856771541254e-09,7.2463105704370634e-09,4.8975912820803205e-09,4.426082199852918e-09,3.2807708978233385e-11
12.783977680350738,4.867772584906456e-09,7.233803395808888e-09,4.8992989059386116e-09,4.441264266425664e-09,3.418581191703748e-11
12.793941809485851,4.846502698105306e-09,7.243623932754798e-09,4.883400573894719e-09,4.421148741484695e-09,3.301798438915612e-11
12.803905938620964,4.84319865628192e-09,7.211533382646013e-09,4.885712305172807e-09,4.434715722665453e-09,3.25877947991054e-11
12.813870067756078,4.812123881077147e-09,7.215522685100332e-09,4.883997245962744e-09,4.4186723716476205e-09,3.1982435863087436e-11
12.823834196891191,4.797007248648267e-09,7.219793324979494e-09,4.872819921296171e-09,4.420711364646728e-09,3.3963134157897914e-11
12.833798326026304,4.810922007229803e-09,7.185573402565848e-09,4.859964016837508e-09,4.402661038134655e-09,3.331008043563337e-11
12.843762455161418,4.794214864944601e-09,7.179518918403051e-09,4.859817626380065e-09,4.39663255125954e-09,3.27191299149155e-11
12.853726584296533,4.788952866881449e-09,7.167873305022877e-09,4.856966643510846e-09,4.405607113935032e-09,3.244739743748934e-11
12.863690713431646,4.800021537780815e-09,7.156250882703965e-09,4.846082579584303e-09,4.383555854147708e-09,3.233253947702428e-11
12.87365484256676,4.780514965222105e-09,7.156042287973454e-09,4.829513255467886e-09,4.361852674851252e-09,3.271933763803929e-11
12.883618971701873,4.788777405551e-09,7.145823651401225e-09,4.8368906363888105e-09,4.378240212823819e-09,3.272527444281969e-11
12.893583100836986,4.760143044587211e-09,7.140058985557124e-09,4.822256375193568e-09,4.37118207218255e-09,3.258347313280727e-11
12.9035472299721,4.768358024187555e-09,7.128184585197127e-09,4.817042639119094e-09,4.36487956688877e-09,3.23902034112454e-11
12.913511359107213,4.752703335528347e-09,7.114120119446558e-09,4.804833674403482e-09,4.360270433184311e-09,3.236743231705482e-11
12.923475488242328,4.74023807238681e-09,7.111732224247306e-09,4.814982804826612e-09,4.354425455076043e-09,3.264986674564221e-11
12.933439617377442,4.724131051103374e-09,7.103910282956483e-09,4.7917760618004426e-09,4.349546075623144e-09,3.2736052532489794e-11
12.943403746512555,4.733699516327339e-09,7.0962359842524435e-09,4.782721470507535e-09,4.33646602250817e-09,3.227302824375112e-11
12.953367875647668,4.728613324730362e-09,7.080334953717586e-09,4.779578693484142e-09,4.339786962292333e-09,3.1998879873837165e-11
12.963332004782782,4.7269637955409985e-09,7.060477822706224e-09,4.772826875547138e-09,4.334064388394896e-09,3.1852902459607327e-11
12.973296133917895,4.739879727624153e-09,7.050605470137913e-09,4.765876269136199e-09,4.308911188365232e-09,3.1925780971849817e-11
12.983260263053008,4.72767669161324e-09,7.039939871184879e-09,4.764514267690271e-09,4.319572650777416e-09,3.2987182645866334e-11
12.993224392188122,4.708656508960563e-09,7.044903103814601e-09,4.7503185726537516e-09,4.302552120441117e-09,3.202563982093573e-11
13.003188521323237,4.707322192545527e-09,7.018222921165226e-09,4.749870107306264e-09,4.30999745196374e-09,3.179717269841148e-11
13.01315265045835,4.686253830038188e-09,7.020756204571608e-09,4.7484130160139436e-09,4.298689090534223e-09,3.1285987230350245e-11
13.023116779593463,4.671963040364203e-09,7.023353267986556e-09,4.738529587376567e-09,4.297377293843534e-09,3.257471104594728e-11
13.033080908728577,4.68161618867713e-09,6.992591770015359e-09,4.728450349765502e-09,4.283551829925121e-09,3.220893287663048e-11
13.04304503786369,4.6660370305497715e-09,6.984818780661036e-09,4.727356094331324e-09,4.276390158080986e-09,3.186771821472289e-11
13.053009166998804,4.6590193013694365e-09,6.974237245994373e-09,4.7236709873453005e-09,4.284068730112677e-09,3.1660531149635874e-11
13.062973296133917,4.664046302909157e-09,6.9653079175267565e-09,4.713480498519208e-09,4.265837497868613e-09,3.1508541444782415e-11
13.072937425269032,4.649848370761022e-09,6.961935618462482e-09,4.699705957654766e-09,4.2424912327622925e-09,3.178785969533224e-11
13.082901554404145,4.6553081407072065e-09,6.952901917777537e-09,4.7035477645848925e-09,4.259441504988402e-09,3.180440150571209e-11
13.092865683539259,4.6382034796751155e-09,6.946435094916392e-09,4.6927028133514245e-09,4.2533144613168336e-09,3.160350172268496e-11
13.102829812674372,4.641037652974528e-09,6.936493787644942e-09,4.687615705973411e-09,4.247249781874529e-09,3.1492613907416126e-11
13.112793941809485,4.6258035561321726e-09,6.925335731855518e-09,4.677437779281438e-09,4.242747281511817e-09,3.1487333962125156e-11
13.122758070944599,4.618111729409722e-09,6.920249203208338e-09,4.680304392282063e-09,4.2337237772182975e-09,3.1667575041737273e-11
13.132722200079712,4.600564291646858e-09,6.911630162633665e-09,4.6629745801224325e-09,4.231731459075264e-09,3.179984051563609e-11
13.142686329214825,4.603928703107679e-09,6.9074501975135396e-09,4.657113628756118e-09,4.22271631239939e-09,3.145525247962448e-11
13.15265045834994,4.601532323582736e-09,6.8871865551509296e-09,4.652777818575091e-09,4.220612561615817e-09,3.1205833252803856e-11
13.162614587485054,4.601232219164691e-09,6.872915925136508e-09,4.6453467896862465e-09,4.2156210369702265e-09,3.1108575414932104e-11
13.172578716620167,4.606824007387606e-09,6.864737384393646e-09,4.641408413656567e-09,4.195880828358626e-09,3.119740277656069e-11
13.18254284575528,4.598726741263168e-09,6.8550979595180826e-09,4.637317318386455e-09,4.2037636228319665e-09,3.1944675739496184e-11
13.192506974890394,4.583474017320644e-09,6.855903346631128e-09,4.6236264333345984e-09,4.1897949164999964e-09,3.1177608900598706e-11
13.202471104025507,4.580922791788699e-09,6.834029756735333e-09,4.623600700780567e-09,4.193076394488262e-09,3.096640404213278e-11
13.21243523316062,4.563495361241655e-09,6.8327438759583166e-09,4.6204447975838e-09,4.186019919028398e-09,3.059726388315161e-11
13.222399362295736,4.553119279184633e-09,6.8366542592157715e-09,4.61390744294178e-09,4.182843836651539e-09,3.161833277046452e-11
13.23236349143085,4.5592381569207715e-09,6.8074601797269435e-09,4.6040925514970885e-09,4.171393013204812e-09,3.1292215693642754e-11
13.242327620565963,4.544310420565668e-09,6.800689184211949e-09,4.602909395698484e-09,4.16462271515281e-09,3.0970400526470955e-11
13.252291749701076,4.534637010510545e-09,6.791887048384346e-09,4.598158745887578e-09,4.170432770085817e-09,3.0925047438782797e-11
13.26225587883619,4.53553358752122e-09,6.782928538462096e-09,4.588095015727466e-09,4.155091895194016e-09,3.0685400656743046e-11
13.272220007971303,4.528281856201242e-09,6.778419855234141e-09,4.576278771545494e-09,4.129649808348149e-09,3.0951266735436984e-11
13.282184137106416,4.532222086412588e-09,6.771349923422832e-09,4.577937039258433e-09,4.147673804890305e-09,3.083920765966186e-11
13.29214826624153,4.519081630497532e-09,6.765197954872864e-09,4.568762651216109e-09,4.14265420670031e-09,3.0782417704705364e-11
13.302112395376644,4.519660804488446e-09,6.756840215732898e-09,4.565084858133464e-09,4.136603088923425e-09,3.07003047290268e-11
13.312076524511758,4.506124116807195e-09,6.747695687139437e-09,4.5562517429031125e-09,4.13098529728022e-09,3.069047299709683e-11
13.322040653646871,4.49797798233799e-09,6.735823453131336e-09,4.55491833165583e-09,4.120928738807978e-09,3.079588505803702e-11
13.332004782781985,4.484076333195738e-09,6.729211500147611e-09,4.542046964591432e-09,4.120654448139099e-09,3.0846507165464326e-11
13.341968911917098,4.483846182032163e-09,6.72552185917501e-09,4.536429587546553e-09,4.114465575703956e-09,3.0651593859287067e-11
13.351933041052211,4.480328762728479e-09,6.709648621513688e-09,4.5327760629034564e-09,4.108919481837688e-09,3.05257879348752e-11
13.361897170187325,4.480524640324458e-09,6.693802782759831e-09,4.524194574893166e-09,4.1040378403967106e-09,3.037944805453289e-11
13.37186129932244,4.4798698262369854e-09,6.690721896153575e-09,4.520719282423328e-09,4.088492626256818e-09,3.0416798081166177e-11
13.381825428457553,4.476336120711235e-09,6.682023525200923e-09,4.517628509256754e-09,4.0947934882355445e-09,3.1078951472991134e-11
13.391789557592666,4.465769243037373e-09,6.678635639816924e-09,4.504714444911071e-09,4.083549963669217e-09,3.033977535681337e-11
13.40175368672778,4.463517545393567e-09,6.659270008652913e-09,4.5033379809718135e-09,4.083564404012895e-09,3.015906009035014e-11
13.411717815862893,4.450114883007159e-09,6.656028909510896e-09,4.501477311999639e-09,4.078445052931194e-09,2.978671410286162e-11
13.421681944998006,4.438288996732443e-09,6.6593739421816075e-09,4.495052142384278e-09,4.074175751008262e-09,3.062911966867339e-11
13.43164607413312,4.442919641402343e-09,6.635385955659392e-09,4.4862530363356124e-09,4.064970914341042e-09,3.0406880162419864e-11
13.441610203268233,4.430236375931344e-09,6.625055235554323e-09,4.484369936809644e-09,4.0593026178039425e-09,3.0210607608901905e-11
13.451574332403348,4.4189600282766475e-09,6.621399050503211e-09,4.4799035632655866e-09,4.062707352933549e-09,3.008976577393611e-11
13.461538461538462,4.420049973068129e-09,6.612814448565651e-09,4.47037839063679e-09,4.0490032998986445e-09,2.9911631482219305e-11
13.471502590673575,4.415558199837227e-09,6.603746730716734e-09,4.459708453754505e-09,4.024366352951624e-09,3.01468847731642e-11
13.481466719808688,4.417571411266e-09,6.597495493939925e-09,4.46038877692247e-09,4.042628111378926e-09,3.008694091619101e-11
13.491430848943802,4.40488703760417e-09,6.592606389434898e-09,4.452752723546224e-09,4.037439735814364e-09,2.994766281917602e-11
13.501394978078915,4.403727592162596e-09,6.58535678223741e-09,4.4502232555072454e-09,4.031604958856141e-09,2.993373088865039e-11
13.511359107214028,4.3900461925133154e-09,6.5756032601920634e-09,4.442368050058305e-09,4.026294115571605e-09,2.9957205464142856e-11
13.521323236349144,4.385071950795246e-09,6.5658068896286196e-09,4.437725595669247e-09,4.016803526356186e-09,2.9993205709870847e-11
13.531287365484257,4.374461580134072e-09,6.558860555973465e-09,4.427713402434601e-09,4.0157231092682515e-09,3.003179518070369e-11
13.54125149461937,4.3708611102719366e-09,6.5533536721702555e-09,4.423929783380712e-09,4.012654145696271e-09,2.982498309253646e-11
13.551215623754484,4.3687854989401455e-09,6.540652439130572e-09,4.4184250472806595e-09,4.003993221579055e-09,2.9710329261754276e-11
13.561179752889597,4.370371179218875e-09,6.525778338277434e-09,4.4093128591206155e-09,3.99895468767375e-09,2.9602871291784784e-11
13.57114388202471,4.365401919181712e-09,6.522930600358764e-09,4.408048193211455e-09,3.985970519368137e-09,2.965598560632561e-11
13.581108011159824,4.3622092310196395e-09,6.5151527582535526e-09,4.405595633702614e-09,3.9922810984125235e-09,3.0213027292996344e-11
13.591072140294937,4.355366699579107e-09,6.5077218652725294e-09,4.3925024207565434e-09,3.982607455060889e-09,2.9602787389337364e-11
13.601036269430052,4.353191935694134e-09,6.4933623063557625e-09,4.3912657948314014e-09,3.981037276415509e-09,2.943522929549022e-11
13.611000398565166,4.342483301055787e-09,6.488580524941326e-09,4.389126945274071e-09,3.977015019256959e-09,2.9059791293621132e-11
13.620964527700279,4.3333268677622484e-09,6.492709267526324e-09,4.383525963923609e-09,3.97156919530249e-09,2.970062055549279e-11
13.630928656835392,4.3320109845255e-09,6.471888178420809e-09,4.375164574495264e-09,3.965516278343308e-09,2.9609324857110966e-11
13.640892785970506,4.319592342952643e-09,6.461135779963453e-09,4.372620752806673e-09,3.95965880404454e-09,2.937423172735845e-11
13.650856915105619,4.312575224572282e-09,6.457245135139211e-09,4.367892060326935e-09,3.960870489705984e-09,2.9340141166996834e-11
13.660821044240732,4.307648962992272e-09,6.447869541162384e-09,4.3590284480142e-09,3.9493539426984195e-09,2.9169591575477906e-11
13.670785173375847,4.304459747802826e-09,6.439411858715951e-09,4.3497520701970445e-09,3.925795625566456e-09,2.936768168886654e-11
13.68074930251096,4.307185878145877e-09,6.434324963812702e-09,4.3500646324801715e-09,3.943222320769781e-09,2.928122358496733e-11
13.690713431646074,4.296017638174132e-09,6.430400183387267e-09,4.343053857971618e-09,3.937538018619541e-09,2.92993646953761e-11
13.700677560781187,4.293409710826252e-09,6.422047016899407e-09,4.340218645403103e-09,3.931824435265408e-09,2.919533907049994e-11
13.7106416899163,4.282989718495414e-09,6.414147508552061e-09,4.334085243693386e-09,3.927381782312754e-09,2.917797150008823e-11
13.720605819051414,4.278284682461201e-09,6.405884152038193e-09,4.327439834767886e-09,3.918994540812118e-09,2.925593241280661e-11
13.730569948186528,4.270019344041208e-09,6.399817279732381e-09,4.3201069068454615e-09,3.9176679875626736e-09,2.9293104474659976e-11
13.740534077321641,4.265469849532856e-09,6.392277395796223e-09,4.315663459699769e-09,3.914714705083676e-09,2.9117461433336607e-11
13.750498206456756,4.26064258530171e-09,6.381896370714582e-09,4.311829953324081e-09,3.904816121424898e-09,2.9058858671538936e-11
13.76046233559187,4.262521422644342e-09,6.367265883473163e-09,4.301710194385447e-09,3.9005510606627225e-09,2.8829715193209402e-11
13.770426464726983,4.256496945645986e-09,6.3653629487959445e-09,4.300751062092985e-09,3.889053118505657e-09,2.8940168438515603e-11
13.780390593862096,4.254347029585085e-09,6.358929313587092e-09,4.3001319497150035e-09,3.8951285534520976e-09,2.9440556128953504e-11
13.79035472299721,4.2500078585310495e-09,6.348523907124139e-09,4.286644669884907e-09,3.887657200534683e-09,2.885126272644003e-11
13.800318852132323,4.2470762080494585e-09,6.3338406914686986e-09,4.285144584139174e-09,3.88428119784212e-09,2.8707896518263955e-11
13.810282981267436,4.2362123420340635e-09,6.3303280735366755e-09,4.282820184493904e-09,3.881005997418478e-09,2.840474222689029e-11
13.820247110402551,4.229986094527437e-09,6.3348010924521726e-09,4.2779491316375704e-09,3.8749423726399456e-09,2.8958835865641728e-11
13.830211239537665,4.228185555170578e-09,6.315381636743234e-09,4.2692513920781764e-09,3.870987894464335e-09,2.8886432910491153e-11
13.840175368672778,4.218026668134373e-09,6.306523879813771e-09,4.266620096753676e-09,3.86565513964288e-09,2.8709822496303347e-11
13.850139497807891,4.2108801128110485e-09,6.303867265164144e-09,4.26093960963931e-09,3.864450752272432e-09,2.8634504975115426e-11
13.860103626943005,4.202105647289637e-09,6.293942932399604e-09,4.254792436298899e-09,3.854750316557008e-09,2.8495020962316236e-11
13.870067756078118,4.200753827805772e-09,6.286773102804962e-09,4.247745623109847e-09,3.833720953296769e-09,2.8584579129737773e-11
13.880031885213231,4.203556029328419e-09,6.279603633171961e-09,4.245741752264096e-09,3.848986006668995e-09,2.863958208397006e-11
13.889996014348347,4.193145558638191e-09,6.277544496278093e-09,4.2388206888848075e-09,3.8431415396520885e-09,2.858264047689418e-11
13.89996014348346,4.1918282931946315e-09,6.269566920668256e-09,4.236952213557528e-09,3.838889332514992e-09,2.848664970747404e-11
13.909924272618573,4.1862757633876374e-09,6.260997174161963e-09,4.231723457699726e-09,3.834162047618269e-09,2.8507874299068725e-11
13.919888401753687,4.177963655694727e-09,6.2517355438908936e-09,4.222998458933289e-09,3.826081158381874e-09,2.8541419950057618e-11
13.9298525308888,4.173909817971743e-09,6.2458036078819745e-09,4.218439049579536e-09,3.82402025014793e-09,2.851497516206183e-11
13.939816660023913,4.1654879550527836e-09,6.2401500937559145e-09,4.213909592597301e-09,3.822372508746182e-09,2.8401315714482324e-11
13.949780789159027,4.158935974413536e-09,6.2319032057319205e-09,4.211059712999878e-09,3.812312310235571e-09,2.830687792547264e-11
13.95974491829414,4.159769541174303e-09,6.215575811160099e-09,4.199387880120878e-09,3.807237730196017e-09,2.8169435037072766e-11
13.969709047429255,4.15423252775039e-09,6.214449933466103e-09,4.200466214436391e-09,3.798212400472803e-09,2.824095939165161e-11
13.979673176564368,4.153224280446815e-09,6.209638925458503e-09,4.199430466834778e-09,3.803054493620843e-09,2.871839990418102e-11
13.989637305699482,4.150286884306417e-09,6.200241699629138e-09,4.186488666476811e-09,3.7971612527089215e-09,2.816623446306634e-11
13.999601434834595,4.14469480736071e-09,6.187424212549242e-09,4.1853956990257205e-09,3.792754562399208e-09,2.8032423922631813e-11
14.009565563969709,4.138545112641206e-09,6.181639711510201e-09,4.181324816612254e-09,3.790098410221951e-09,2.7769453071700176e-11
14.019529693104822,4.132351757163802e-09,6.184867560877326e-09,4.176625864022628e-09,3.783671475416052e-09,2.8262835980907738e-11
14.029493822239935,4.128586898097786e-09,6.16751964940905e-09,4.169584637213873e-09,3.7815102666530174e-09,2.820605659879186e-11
14.03945795137505,4.119316450752478e-09,6.161174305940281e-09,4.165851148603014e-09,3.776201857542409e-09,2.8026201200541193e-11
14.049422080510164,4.112443223632639e-09,6.158075694950991e-09,4.161338273972248e-09,3.7729324783537695e-09,2.795362868731885e-11
14.059386209645277,4.103632809068641e-09,6.1477673809143684e-09,4.155628226323474e-09,3.765178147545352e-09,2.7865495965624094e-11
14.06935033878039,4.101766927049317e-09,6.142315685077289e-09,4.150003638611188e-09,3.7467933572656525e-09,2.7976787602380516e-11
14.079314467915504,4.104132295314165e-09,6.134310114093413e-09,4.147320960009661e-09,3.759152514095813e-09,2.7974752067803877e-11
14.089278597050617,4.0941861561571726e-09,6.132199671364995e-09,4.140179169297936e-09,3.754195736305694e-09,2.7914085534585837e-11
14.09924272618573,4.094605047364113e-09,6.123894784439279e-09,4.139070130446018e-09,3.749638462356389e-09,2.7862630603331723e-11
14.109206855320844,4.090151299460095e-09,6.115356179342686e-09,4.134493091039816e-09,3.7459715661556e-09,2.7820551187785656e-11
14.119170984455959,4.083902062428224e-09,6.107742166186993e-09,4.125576650550526e-09,3.738545873373745e-09,2.789963832959891e-11
14.129135113591072,4.078971020102439e-09,6.102392013976789e-09,4.121914332439653e-09,3.736050077343211e-09,2.7842871677315355e-11
14.139099242726186,4.072270945113364e-09,6.096468276488682e-09,4.1180825540802585e-09,3.735283440683727e-09,2.7715328124735373e-11
14.149063371861299,4.067371338168541e-09,6.0893043488491264e-09,4.114283792555865e-09,3.725377359134164e-09,2.7668759867356233e-11
14.159027500996412,4.064568744526947e-09,6.0731742146213886e-09,4.104264387833102e-09,3.720254844698173e-09,2.7496084769688985e-11
14.168991630131526,4.061680582859683e-09,6.072388101419394e-09,4.104824687188211e-09,3.7119754146608077e-09,2.7511056347696717e-11
14.178955759266639,4.05825282545065e-09,6.068824238944965e-09,4.1041768899366415e-09,3.7161391205508603e-09,2.800071451982318e-11
14.188919888401754,4.0541236260194045e-09,6.060204551692553e-09,4.09233680381266e-09,3.711479476240342e-09,2.7597791640267493e-11
14.198884017536868,4.049451436198777e-09,6.047975107082234e-09,4.090448030413286e-09,3.7064134673460565e-09,2.746180462515333e-11
14.208848146671981,4.0431398048762836e-09,6.0394502442760615e-09,4.087534148073362e-09,3.7030208667420514e-09,2.7207729444760543e-11
14.218812275807094,4.039474679119046e-09,6.043916161890448e-09,4.08051762764452e-09,3.6974609528266785e-09,2.7632283420185145e-11
14.228776404942208,4.03692399247503e-09,6.0298468508145455e-09,4.075154836569071e-09,3.6968670274410672e-09,2.75954528144889e-11
14.238740534077321,4.027362462939062e-09,6.024752649973695e-09,4.072080970654158e-09,3.6914588961536768e-09,2.7347179717597455e-11
14.248704663212434,4.02213843068243e-09,6.017654455366632e-09,4.06635937683896e-09,3.686389660674344e-09,2.7345874063835303e-11
14.258668792347548,4.012027999418769e-09,6.010454923425472e-09,4.062422059871066e-09,3.680632041264158e-09,2.7254983608647735e-11
14.268632921482663,4.00851756816194e-09,6.007705557783911e-09,4.058910772798824e-09,3.6650392401813746e-09,2.737283806117744e-11
14.278597050617776,4.009959188677458e-09,5.997101546004272e-09,4.054524824831355e-09,3.6741223012923903e-09,2.7315176487780552e-11
14.28856117975289,4.003175796960763e-09,5.994216070300831e-09,4.047517299839897e-09,3.6700754290759593e-09,2.7297070870334852e-11
14.298525308888003,4.0029792413651314e-09,5.987326923429245e-09,4.046065541615662e-09,3.6659233810612862e-09,2.7247537675365825e-11
14.308489438023116,3.999947061754557e-09,5.978690022409048e-09,4.042154667297792e-09,3.6622774120335455e-09,2.717957043538191e-11
14.31845356715823,3.995358413408845e-09,5.971242095305454e-09,4.033577175138542e-09,3.655201178912449e-09,2.7250388431660565e-11
14.328417696293343,3.990670102316984e-09,5.966645986455617e-09,4.030235173490095e-09,3.6522249917913987e-09,2.7279707177602864e-11
14.338381825428458,3.983512984686017e-09,5.9612501893665865e-09,4.026426079375234e-09,3.6525773191612557e-09,2.7127720071183205e-11
14.348345954563571,3.974907833795918e-09,5.95384689737292e-09,4.023421376020357e-09,3.6433146614452313e-09,2.705548311220827e-11
14.358310083698685,3.972814172990507e-09,5.937542579606778e-09,4.013235823704778e-09,3.637787559796813e-09,2.6869235955784248e-11
14.368274212833798,3.970295557562665e-09,5.93972505709449e-09,4.014039726834911e-09,3.630810320868625e-09,2.694921092674452e-11
14.378238341968911,3.9682146499913685e-09,5.9360237655119736e-09,4.013762910566995e-09,3.633993926009496e-09,2.7285574925743578e-11
14.388202471104025,3.964476602990025e-09,5.9275809315453075e-09,4.002210343250706e-09,3.630565171314579e-09,2.6986433003240497e-11
14.398166600239138,3.958203374860259e-09,5.916231759755915e-09,4.0008174669307736e-09,3.6249398043606274e-09,2.6811704293718882e-11
14.408130729374252,3.953116567397114e-09,5.908503680398424e-09,3.997818542855188e-09,3.621439532432706e-09,2.6653973668680812e-11
14.418094858509367,3.951024464439611e-09,5.911729774926463e-09,3.992077922052768e-09,3.615588072516807e-09,2.6994572727922743e-11
14.42805898764448,3.948102465261116e-09,5.8978354754754214e-09,3.986107304086069e-09,3.616300292418895e-09,2.6982586159515933e-11
14.438023116779593,3.938846870186208e-09,5.894473060855214e-09,3.982576931378569e-09,3.611900708562797e-09,2.682990213600626e-11
14.447987245914707,3.934196952512781e-09,5.887095440037708e-09,3.977746165306551e-09,3.6051766291260033e-09,2.674999765542734e-11
14.45795137504982,3.9244976402552134e-09,5.879946326301807e-09,3.974147353264558e-09,3.600780996508709e-09,2.666266254931355e-11
14.467915504184933,3.918017172112244e-09,5.877668753244327e-09,3.972589570309958e-09,3.5877471634331903e-09,2.6745166349241754e-11
14.477879633320047,3.923053649884687e-09,5.867929158898588e-09,3.965579033110221e-09,3.594125604691518e-09,2.6756523167244032e-11
14.487843762455162,3.9169886865939774e-09,5.8646218876836365e-09,3.959501432269967e-09,3.5903263270571084e-09,2.6698918537026506e-11
14.497807891590275,3.916547936305192e-09,5.858276526863768e-09,3.958354676398536e-09,3.586630706827602e-09,2.664940899941198e-11
14.507772020725389,3.912053953956538e-09,5.85186666505155e-09,3.956028211803229e-09,3.5823593211976912e-09,2.6598188819643936e-11
14.517736149860502,3.9097573674327515e-09,5.843217124924227e-09,3.9463982011955595e-09,3.5762242271557013e-09,2.6651998185301495e-11
14.527700278995615,3.905671305326231e-09,5.837752538996804e-09,3.944143427383231e-09,3.572976531393143e-09,2.6681984679798747e-11
14.537664408130729,3.898835026487925e-09,5.834272823670674e-09,3.939596785808637e-09,3.5743702127547722e-09,2.6521761640361727e-11
14.547628537265842,3.891152477148271e-09,5.824434878201865e-09,3.9371018849303245e-09,3.5664429315742905e-09,2.6481677706655183e-11
14.557592666400955,3.888173937131018e-09,5.810718795388375e-09,3.927304490885793e-09,3.559841708991933e-09,2.6340373663014876e-11
14.56755679553607,3.884972769722094e-09,5.812023886332479e-09,3.927994752889099e-09,3.5540785740858196e-09,2.635361466092642e-11
14.577520924671184,3.882135672563095e-09,5.809038325606461e-09,3.927419292772011e-09,3.5556586047310464e-09,2.6788998857601222e-11
14.587485053806297,3.877387662442492e-09,5.80266519761718e-09,3.9173301670584e-09,3.553836959839851e-09,2.643862635509021e-11
14.59744918294141,3.873434974986594e-09,5.791572672034189e-09,3.915993600883214e-09,3.547816773209441e-09,2.624420607921873e-11
14.607413312076524,3.870053902800385e-09,5.783646418739226e-09,3.912729581945848e-09,3.5440941487039374e-09,2.6137737279905756e-11
14.617377441211637,3.8670812599508416e-09,5.7853133587866905e-09,3.90754721865385e-09,3.5389854854938897e-09,2.6407937292512187e-11
14.62734157034675,3.865352285999128e-09,5.773017879057688e-09,3.901924408176177e-09,3.5394413432496242e-09,2.640760692625664e-11
14.637305699481866,3.856389559472158e-09,5.771094750178109e-09,3.898214563183911e-09,3.5357429959299456e-09,2.629339573374065e-11
14.64726982861698,3.851943281144952e-09,5.7642495160493235e-09,3.893526888418709e-09,3.5285270743805516e-09,2.6217132149160465e-11
14.657233957752092,3.842956302195921e-09,5.757436028884192e-09,3.890209020420465e-09,3.5247554041110673e-09,2.6108362713007146e-11
14.667198086887206,3.832423790233773e-09,5.755932957978003e-09,3.890278843638091e-09,3.5139000630078234e-09,2.6236569035430422e-11
14.67716221602232,3.840186422345785e-09,5.745292840806636e-09,3.882279127857901e-09,3.518658450205525e-09,2.6172303922187227e-11
14.687126345157433,3.834626090654111e-09,5.741081840212874e-09,3.876431071602984e-09,3.515298881919299e-09,2.6139903717479967e-11
14.697090474292546,3.8330284497958116e-09,5.737006383853592e-09,3.87487163935507e-09,3.5115994206465505e-09,2.608556597671361e-11
14.70705460342766,3.8296653119269884e-09,5.72887080240947e-09,3.8728077995299605e-09,3.5074759101224647e-09,2.6063925671276444e-11
14.717018732562774,3.8291277087015075e-09,5.7223137993281844e-09,3.864640753266643e-09,3.5019023428967296e-09,2.6093693360093573e-11
14.726982861697888,3.824006583965022e-09,5.7164633344959215e-09,3.861636163901601e-09,3.4988019908778565e-09,2.6136051687741557e-11
14.736946990833001,3.819249389337519e-09,5.713296658918497e-09,3.857791119074553e-09,3.5004906970312215e-09,2.599025723058311e-11
14.746911119968114,3.81243910790625e-09,5.701971208139885e-09,3.8556922944142e-09,3.4923768077343713e-09,2.5935874940326027e-11
14.756875249103228,3.809900842330754e-09,5.6906741511173165e-09,3.847112913998674e-09,3.4861581456468745e-09,2.584220939958053e-11
14.766839378238341,3.805773317479071e-09,5.693519256838583e-09,3.8466062419375085e-09,3.481311861263188e-09,2.587829478298782e-11
14.776803507373454,3.80257317387953e-09,5.6889779684041574e-09,3.846428212598036e-09,3.482743670792863e-09,2.6185486663881887e-11
14.78676763650857,3.797597572008479e-09,5.6833058443881646e-09,3.837498881554819e-09,3.4808401665997573e-09,2.583315644197019e-11
14.796731765643683,3.792507441203384e-09,5.674844620044781e-09,3.836456899431894e-09,3.4750397430155937e-09,2.5697227038338078e-11
14.806695894778796,3.788686104413214e-09,5.6645832693906605e-09,3.83264266369853e-09,3.4710726444523425e-09,2.5623475546172282e-11
14.81666002391391,3.787875187655662e-09,5.666664295266399e-09,3.826641205106869e-09,3.4672044902741745e-09,2.591901071928924e-11
14.826624153049023,3.783040594181288e-09,5.654791599639119e-09,3.822945466880731e-09,3.4671745033598392e-09,2.5861833564566278e-11
14.836588282184136,3.7774556646978515e-09,5.653641519059397e-09,3.819456713150584e-09,3.4640564816060292e-09,2.5699703421940212e-11
14.84655241131925,3.775445636748109e-09,5.64762427790161e-09,3.813796426759073e-09,3.4566904359382494e-09,2.5677771088474568e-11
14.856516540454363,3.765735114234212e-09,5.641635556459315e-09,3.811160001556962e-09,3.453394852246777e-09,2.559029816488832e-11
14.866480669589478,3.753207770598787e-09,5.640464921470934e-09,3.812301338156034e-09,3.4435138828563007e-09,2.566851831456044e-11
14.876444798724592,3.760686354191996e-09,5.629232304676325e-09,3.803595672292997e-09,3.44707016700674e-09,2.565486018276196e-11
14.886408927859705,3.7574107521980046e-09,5.623670546644133e-09,3.798385530286097e-09,3.443884152175913e-09,2.5572845596859412e-11
14.896373056994818,3.7545700522803324e-09,5.620177002609695e-09,3.796788980940461e-09,3.4407920344235566e-09,2.554872081442584e-11
14.906337186129932,3.752246626283626e-09,5.6139411512888385e-09,3.795371090097983e-09,3.436222426334173e-09,2.5563539394408344e-11
14.916301315265045,3.751399524575798e-09,5.607474103275745e-09,3.787304448178871e-09,3.4317035172008535e-09,2.5545468937348235e-11
14.926265444400158,3.748175423091046e-09,5.6002127047884514e-09,3.783961955367459e-09,3.4280746851724947e-09,2.559567152513926e-11
14.936229573535273,3.7433417648964315e-09,5.600481337547245e-09,3.78054109835784e-09,3.430276550930955e-09,2.547901983975295e-11
14.946193702670387,3.736973802041969e-09,5.588820670027394e-09,3.777465971162367e-09,3.423081688959401e-09,2.5370120311861457e-11
14.9561578318055,3.73488869104107e-09,5.5781499240433e-09,3.769866742131962e-09,3.41610466595236e-09,2.533338912689535e-11
14.966121960940614,3.729485122642241e-09,5.579444646577979e-09,3.769135454497682e-09,3.4127960881977416e-09,2.5381447471689807e-11
14.976086090075727,3.726034245990193e-09,5.575457842665386e-09,3.768779645927049e-09,3.4126458810665957e-09,2.5678488209838695e-11
14.98605021921084,3.7222374751956276e-09,5.569760363035385e-09,3.762062481537273e-09,3.411704858025835e-09,2.5358400340235465e-11
14.996014348345954,3.7179034761976823e-09,5.561485949186908e-09,3.7603356093035614e-09,3.4057761340261967e-09,2.518522722105456e-11
15.005978477481067,3.712991838048608e-09,5.553878461199606e-09,3.756211444634362e-09,3.402490499055207e-09,2.515150980672837e-11
15.015942606616182,3.713096883442205e-09,5.5532354523310305e-09,3.750995231899188e-09,3.399197078905318e-09,2.5400990759605204e-11
15.025906735751295,3.7099875770866148e-09,5.544992788209192e-09,3.747101743253401e-09,3.397692795541813e-09,2.5305791924092564e-11
15.035870864886409,3.7046084225238377e-09,5.5433638110540965e-09,3.7441710590458745e-09,3.395712046725023e-09,2.5197236045543138e-11
15.045834994021522,3.702717987158846e-09,5.5366377531508796e-09,3.7383399309545545e-09,3.3892038506490326e-09,2.5136931365162845e-11
15.055799123156635,3.6936745457080306e-09,5.531434139448375e-09,3.736152816840474e-09,3.385461963276259e-09,2.5103285324802897e-11
15.065763252291749,3.679267721641938e-09,5.531106038991976e-09,3.738007612602287e-09,3.376567082953326e-09,2.5166246142852644e-11
15.075727381426862,3.687157894638103e-09,5.519589484420759e-09,3.728471490953613e-09,3.3795106440547914e-09,2.509776307689119e-11
15.085691510561977,3.6824715215789833e-09,5.512949201708995e-09,3.7238784543966805e-09,3.3763445852489268e-09,2.511169126002251e-11
15.09565563969709,3.681986676751582e-09,5.5092947162781075e-09,3.722213894087498e-09,3.37349584346184e-09,2.5050170460213373e-11
15.105619768832204,3.6782908321107775e-09,5.504677256087024e-09,3.720255608137567e-09,3.3691972990911066e-09,2.5069919932275275e-11
15.115583897967317,3.6788272604194095e-09,5.497645849115079e-09,3.7137280618705186e-09,3.3659071996748547e-09,2.5087514037296915e-11
15.12554802710243,3.6747883772706254e-09,5.49072952626123e-09,3.71074208776894e-09,3.362062094180337e-09,2.505839117428608e-11
15.135512156237544,3.6717163575593227e-09,5.490078082901995e-09,3.707434517171712e-09,3.3635065549577395e-09,2.4986626288451237e-11
15.145476285372657,3.662678022113696e-09,5.4819473645348724e-09,3.704078044477774e-09,3.3568013817145537e-09,2.4909080901418854e-11
15.15544041450777,3.663740589396355e-09,5.473294598707326e-09,3.6979671020222197e-09,3.3498110686255104e-09,2.4811236928466848e-11
15.165404543642886,3.6561797535831644e-09,5.472182807622481e-09,3.695966277857996e-09,3.3476273229591443e-09,2.4950894461904124e-11
15.175368672778,3.654395988754194e-09,5.467149225624389e-09,3.6958324101581394e-09,3.3468594647844323e-09,2.5138320605196723e-11
15.185332801913113,3.649439189844845e-09,5.462489251885866e-09,3.6903296338175045e-09,3.3459446457943006e-09,2.4825524786111432e-11
15.195296931048226,3.647176158398614e-09,5.455590321619633e-09,3.688253825926655e-09,3.340981681051972e-09,2.4696092200819628e-11
15.20526106018334,3.6419958126147198e-09,5.4489035058704466e-09,3.684094959684972e-09,3.337586524516539e-09,2.462344421536617e-11
15.215225189318453,3.642412273264829e-09,5.447701397170587e-09,3.6784643441689812e-09,3.3352161916972797e-09,2.4932390868782196e-11
15.225189318453566,3.6378285000453386e-09,5.439297151033701e-09,3.6761735933987745e-09,3.3323949822968226e-09,2.485843251576907e-11
15.235153447588681,3.6330589934023553e-09,5.434862436399464e-09,3.672715595757239e-09,3.331607987211533e-09,2.470815354855862e-11
15.245117576723795,3.6335128682351344e-09,5.430454366009776e-09,3.6671768871199665e-09,3.325021145187542e-09,2.4695417229697762e-11
15.255081705858908,3.623603346891295e-09,5.425928702414183e-09,3.6652681726927128e-09,3.3214804001984238e-09,2.4600748194983754e-11
15.265045834994021,3.608229199912563e-09,5.426036778077037e-09,3.6675023023872274e-09,3.312416098982718e-09,2.4703023375326407e-11
15.275009964129135,3.615469538196917e-09,5.416307856143375e-09,3.657990714959473e-09,3.315301961579605e-09,2.4656213505532446e-11
15.284974093264248,3.6136017820011526e-09,5.409631145059799e-09,3.653805677575932e-09,3.312506489272065e-09,2.4603784352831497e-11
15.294938222399361,3.611441759286317e-09,5.404344512325098e-09,3.6517518577137302e-09,3.3093957774384342e-09,2.4590713268875466e-11
15.304902351534476,3.6093581387406866e-09,5.4000729153363906e-09,3.649339079684579e-09,3.3052517305205406e-09,2.457643423916733e-11
15.31486648066959,3.6106131500857637e-09,5.394115109984934e-09,3.6446256157463598e-09,3.3037327414735655e-09,2.4637320985410437e-11
15.324830609804703,3.6063238763987947e-09,5.387391039971375e-09,3.641408700192283e-09,3.2989855302656657e-09,2.458691827743678e-11
15.334794738939816,3.6019851799653076e-09,5.387825681871233e-09,3.638088336875954e-09,3.300549815152576e-09,2.4477617259032084e-11
15.34475886807493,3.595471959312841e-09,5.379882843293155e-09,3.6345781087835897e-09,3.2941672538412162e-09,2.443545731200283e-11
15.354722997210043,3.596868703583413e-09,5.373391051421614e-09,3.6292897056310795e-09,3.286897828569759e-09,2.4332499360918362e-11
15.364687126345157,3.5893774200214024e-09,5.370193606970762e-09,3.6271732092456796e-09,3.2856549861416402e-09,2.445700423054837e-11
15.37465125548027,3.5878216609959466e-09,5.364971268986908e-09,3.6266984054922805e-09,3.284509031230024e-09,2.4648722631299438e-11
15.384615384615385,3.581248900047101e-09,5.3596325817198395e-09,3.6220713871439173e-09,3.283786725147675e-09,2.436651534335015e-11
15.394579513750498,3.579252205146537e-09,5.354390256759755e-09,3.620045741408137e-09,3.2789440602897268e-09,2.4244634854933703e-11
15.404543642885612,3.5750083434669845e-09,5.3484738499769744e-09,3.6151432260023032e-09,3.276015676433978e-09,2.4173834435375648e-11
15.414507772020725,3.5738914750252224e-09,5.346762559492091e-09,3.6108061672783756e-09,3.2748144581521246e-09,2.4478571769300227e-11
15.424471901155838,3.5697746967177837e-09,5.339242801257982e-09,3.6084084806260134e-09,3.2703382648639016e-09,2.437440624920372e-11
15.434436030290952,3.567980973106845e-09,5.334913324961412e-09,3.605593268144456e-09,3.2697930140412295e-09,2.4308908344753943e-11
15.444400159426065,3.5670484120509407e-09,5.3310859221260135e-09,3.599687332831712e-09,3.264110650130195e-09,2.42434298515856e-11
15.45436428856118,3.558186984060374e-09,5.326002830933293e-09,3.5983009447445454e-09,3.259894960512356e-09,2.41489093204825e-11
15.464328417696294,3.543198260055374e-09,5.326108338349641e-09,3.5992974332916036e-09,3.251789807146785e-09,2.4245198620794184e-11
15.474292546831407,3.549054061412835e-09,5.317546235740001e-09,3.59163943079896e-09,3.2546755082828465e-09,2.4208221315860723e-11
15.48425667596652,3.547674819161626e-09,5.310791687654956e-09,3.587315127246248e-09,3.252149613619382e-09,2.4190845530219864e-11
15.494220805101634,3.546336993415494e-09,5.305523959392574e-09,3.585037847444884e-09,3.2492628050797596e-09,2.4138101228770184e-11
15.504184934236747,3.5426601391084706e-09,5.3010366585556746e-09,3.5826695518543035e-09,3.24505963676076e-09,2.4093614866363605e-11
15.51414906337186,3.5429176425153374e-09,5.295665788999323e-09,3.5782239861127494e-09,3.2446817751362658e-09,2.4188431682723934e-11
15.524113192506974,3.5394859987055704e-09,5.289431985494884e-09,3.5754531886212467e-09,3.2394689196318413e-09,2.4168115267039877e-11
15.534077321642089,3.537282798936615e-09,5.289602428149104e-09,3.5734380260983215e-09,3.2404788207913e-09,2.4064208852744317e-11
15.544041450777202,3.5300668989349064e-09,5.283753480936483e-09,3.569214871122513e-09,3.2345870460574086e-09,2.3985712698609467e-11
15.554005579912316,3.5322567129861646e-09,5.276132160672539e-09,3.564329059487686e-09,3.2274944259149616e-09,2.3855786372710768e-11
15.563969709047429,3.5250109256610946e-09,5.273833918000732e-09,3.561855916248445e-09,3.226922610179033e-09,2.4009639276561823e-11
15.573933838182542,3.5232712756344024e-09,5.268017803536387e-09,3.5607137859180592e-09,3.2258247137493744e-09,2.4176995776352708e-11
15.583897967317656,3.516609050940428e-09,5.263143453651833e-09,3.557456297900608e-09,3.2245547033492124e-09,2.395775504583227e-11
15.593862096452769,3.514396601407436e-09,5.258350861058741e-09,3.5556628047891613e-09,3.220440176443484e-09,2.3823182882326466e-11
15.603826225587884,3.5089671292628373e-09,5.252479106405992e-09,3.5506342798480993e-09,3.2178910325174466e-09,2.3799111422116104e-11
15.613790354722997,3.5105032116493736e-09,5.2510445026781075e-09,3.545688803736327e-09,3.2169304825773323e-09,2.4000980751988135e-11
15.62375448385811,3.506211122707813e-09,5.24501525439656e-09,3.5449511762557907e-09,3.2121917571787246e-09,2.393426445219226e-11
15.633718612993224,3.5048456591644897e-09,5.240091758434365e-09,3.54147620334343e-09,3.211533855696033e-09,2.384960390733191e-11
15.643682742128338,3.5039916901660254e-09,5.2364472811750336e-09,3.536500206888503e-09,3.2068055390044033e-09,2.3794014874560477e-11
15.653646871263451,3.496239888270257e-09,5.232018607979426e-09,3.5342176936242386e-09,3.20191391702535e-09,2.375633469448321e-11
15.663611000398564,3.4818193860068822e-09,5.2320259963061226e-09,3.535532513624228e-09,3.1949867595184216e-09,2.3814211883919245e-11
15.673575129533678,3.4860347504614353e-09,5.223430347380733e-09,3.5290437213726244e-09,3.1975908457702336e-09,2.3757220654849524e-11
15.683539258668793,3.484841897789025e-09,5.218264541878554e-09,3.5248364841438676e-09,3.1948966982655172e-09,2.374347478769043e-11
15.693503387803906,3.4837918678194562e-09,5.211246625781908e-09,3.5220678497050052e-09,3.192189052742607e-09,2.3718724034322674e-11
15.70346751693902,3.4815420449898355e-09,5.2076349209072436e-09,3.5190761076124317e-09,3.1878333490582565e-09,2.371021888941423e-11
15.713431646074133,3.4783910919694866e-09,5.202914138706601e-09,3.5165344036332666e-09,3.1885473649670516e-09,2.3732540509452983e-11
15.723395775209246,3.4783441469823387e-09,5.197146884853528e-09,3.5135047179246277e-09,3.1828629296642374e-09,2.3740584892293913e-11
15.73335990434436,3.4761132952700193e-09,5.196399939177447e-09,3.5114382611842196e-09,3.183463522021878e-09,2.362017345655611e-11
15.743324033479473,3.4681664613118844e-09,5.191561310641459e-09,3.5071719584398725e-09,3.1783344571138363e-09,2.3592121357580643e-11
15.753288162614588,3.471927249903719e-09,5.184929656233249e-09,3.503793900945411e-09,3.171878868754397e-09,2.3457373010342282e-11
15.763252291749701,3.4640788100876122e-09,5.182426216847569e-09,3.500122212891277e-09,3.171525149726991e-09,2.3603315971598873e-11
15.773216420884815,3.4618704519733596e-09,5.177324878209122e-09,3.4985573861400486e-09,3.170030499193802e-09,2.374866335750149e-11
15.783180550019928,3.456101768840328e-09,5.173313617796607e-09,3.495642238118346e-09,3.168620234468021e-09,2.3543880545493387e-11
15.793144679155041,3.454462231648152e-09,5.1677180914511535e-09,3.493552422818799e-09,3.1650031608715487e-09,2.3399542080076255e-11
15.803108808290155,3.44943857440774e-09,5.162163693658727e-09,3.4894821696286598e-09,3.16225943369367e-09,2.3355997048777355e-11
15.813072937425268,3.4492579649426343e-09,5.160962657439323e-09,3.484349063596288e-09,3.1618216951804825e-09,2.357316997954638e-11
15.823037066560381,3.44497058731377e-09,5.155921814885477e-09,3.4840460950037263e-09,3.1565630079769227e-09,2.3564146942058444e-11
15.833001195695497,3.444316222623415e-09,5.150479917747947e-09,3.4810379095429552e-09,3.156016377442315e-09,2.3425088309398538e-11
15.84296532483061,3.44269321526037e-09,5.147258058892478e-09,3.4762965209246737e-09,3.1519637046208678e-09,2.3384497178951e-11
15.852929453965723,3.4359881192243413e-09,5.142367366739256e-09,3.4743487324154336e-09,3.147262682147124e-09,2.3330124658339206e-11
15.862893583100837,3.4247198924950392e-09,5.140939166842126e-09,3.4741016198408968e-09,3.1419127336353698e-09,2.3401689188259377e-11
15.87285771223595,3.426710732917619e-09,5.135607306409566e-09,3.4692096386469553e-09,3.1434137542931823e-09,2.3396174683792598e-11
15.882821841371063,3.427278850339732e-09,5.1301105674865534e-09,3.464703073540595e-09,3.140914141754225e-09,2.3341922731212182e-11
15.892785970506177,3.4264517835051216e-09,5.123072229700466e-09,3.4627506522524972e-09,3.1381990954318664e-09,2.3295964941270794e-11
15.902750099641292,3.4230093614112435e-09,5.118132084102486e-09,3.459525986429516e-09,3.133666452772948e-09,2.3306414934252505e-11
15.912714228776405,3.417345386499276e-09,5.1157270065500784e-09,3.457552904287788e-09,3.1346564477782856e-09,2.3358157121597036e-11
15.922678357911519,3.4182914587015792e-09,5.109119945123262e-09,3.4543194495348382e-09,3.1293117614453527e-09,2.3311392940864093e-11
15.932642487046632,3.4168488677671587e-09,5.106982992027437e-09,3.452793436100223e-09,3.1292667217901245e-09,2.322036930985604e-11
15.942606616181745,3.410131828782747e-09,5.103831182529295e-09,3.448153195943783e-09,3.124892792578956e-09,2.3172236766144022e-11
15.952570745316859,3.413390552072344e-09,5.098028407374695e-09,3.4450831020313426e-09,3.119268126239094e-09,2.3055149531316306e-11
15.962534874451972,3.407453516510027e-09,5.096337992355419e-09,3.441791153963809e-09,3.119076909280194e-09,2.3250764064650277e-11
15.972499003587085,3.40369462380727e-09,5.091322853979124e-09,3.439692147504103e-09,3.117427705873714e-09,2.335414334731261e-11
15.9824631327222,3.3984251355031187e-09,5.086702416629775e-09,3.437524146142647e-09,3.115718627647368e-09,2.3160216786208498e-11
15.992427261857314,3.3958076592761706e-09,5.081860878295989e-09,3.4352443041492777e-09,3.112470071951332e-09,2.3001467083575348e-11
16.002391390992425,3.3916023049356615e-09,5.075205567731408e-09,3.431724856532934e-09,3.1095708434140404e-09,2.3027332157162037e-11
16.01235552012754,3.3908259445924783e-09,5.075347156866433e-09,3.426720625162586e-09,3.1094667248787645e-09,2.3177892678073083e-11
16.022319649262656,3.3879507758861957e-09,5.071530561127558e-09,3.426439775179665e-09,3.1044928350391606e-09,2.314347252544135e-11
16.03228377839777,3.385148408670803e-09,5.065451428473498e-09,3.422965913355765e-09,3.103393908308803e-09,2.3042367726976924e-11
16.042247907532882,3.3863288512455444e-09,5.06145462403452e-09,3.419382009146324e-09,3.10016913482699e-09,2.3006818558513595e-11
16.052212036667996,3.38061903551821e-09,5.056962991593452e-09,3.416878532927931e-09,3.0954359182952306e-09,2.295598987965686e-11
16.06217616580311,3.3710459508144824e-09,5.055541538859407e-09,3.4162555851116744e-09,3.0922569091659996e-09,2.3032724377187088e-11
16.072140294938222,3.37155501793235e-09,5.051045295987957e-09,3.4116547468076265e-09,3.092155764985049e-09,2.299788620703243e-11
16.082104424073336,3.371230477499708e-09,5.04596608606417e-09,3.4086537164571112e-09,3.0895768872761075e-09,2.2950376881005723e-11
16.09206855320845,3.3692869628129424e-09,5.040050614454561e-09,3.4057391772056635e-09,3.0868325239081966e-09,2.291283254340654e-11
16.102032682343562,3.3660894575652604e-09,5.035039900676287e-09,3.40285244010762e-09,3.0825484852488735e-09,2.2903226116917105e-11
16.111996811478676,3.361872030771904e-09,5.033862732245141e-09,3.4009761277797938e-09,3.0831738469426654e-09,2.2998367788070536e-11
16.12196094061379,3.3601945683001327e-09,5.0272947317848325e-09,3.3987030410126086e-09,3.078302975790092e-09,2.2965551283114445e-11
16.131925069748903,3.362296921610847e-09,5.023724373112598e-09,3.3964911110984197e-09,3.0782706078315117e-09,2.2839485517390308e-11
16.141889198884016,3.3558743417957125e-09,5.020472114997395e-09,3.391997198388843e-09,3.074576350242511e-09,2.2785268500636165e-11
16.15185332801913,3.358230382099896e-09,5.015477500612897e-09,3.3905607311224457e-09,3.0696364845587667e-09,2.273405656542266e-11
16.161817457154246,3.3534064649451668e-09,5.014503893578542e-09,3.3862281273324947e-09,3.0694396781478888e-09,2.285175505243798e-11
16.17178158628936,3.348665906560051e-09,5.009638436084054e-09,3.384086588785674e-09,3.067646090950953e-09,2.297056554747488e-11
16.181745715424473,3.3444014668271017e-09,5.004741425577666e-09,3.3820834189632026e-09,3.065055607537158e-09,2.276575940426553e-11
16.191709844559586,3.3410774289119656e-09,5.0004381172810594e-09,3.3798522624394402e-09,3.0625256053267594e-09,2.262037628113178e-11
16.2016739736947,3.3364953333556094e-09,4.994750685024157e-09,3.3767453581434506e-09,3.059907749188129e-09,2.2701857485517967e-11
16.211638102829813,3.3358203385174525e-09,4.9949246619062386e-09,3.372342040947343e-09,3.060071541445926e-09,2.2784980546045856e-11
16.221602231964926,3.3345681828983604e-09,4.990634012812974e-09,3.3720389491797937e-09,3.055312224228917e-09,2.2761095525339922e-11
16.23156636110004,3.3306034554981723e-09,4.987052006512565e-09,3.368460662642293e-09,3.053596524327629e-09,2.2710412562355816e-11
16.241530490235153,3.330297320161098e-09,4.982523273845935e-09,3.365304227364626e-09,3.051363424734312e-09,2.2638683972942304e-11
16.251494619370266,3.3283027726794947e-09,4.976438062833682e-09,3.3628894658234047e-09,3.046853024983611e-09,2.257490987486493e-11
16.26145874850538,3.3210387113929128e-09,4.97468079611176e-09,3.361329345297993e-09,3.0451406455426912e-09,2.265062377308893e-11
16.271422877640493,3.3191241527816062e-09,4.971557942395654e-09,3.3586002551979108e-09,3.0434170674339623e-09,2.263075686996032e-11
16.281387006775606,3.318533555629069e-09,4.966152059300332e-09,3.3548725773931936e-09,3.0408719863811738e-09,2.2591277308108826e-11
16.29135113591072,3.3171054279228875e-09,4.960861955548091e-09,3.3523899533881436e-09,3.038369471110845e-09,2.2564924854090533e-11
16.301315265045833,3.3146194369190375e-09,4.9574642920635876e-09,3.3497243335906706e-09,3.0350305702348877e-09,2.256133885863594e-11
16.31127939418095,3.3083498609665815e-09,4.954081065985262e-09,3.3476376799562705e-09,3.035184532710244e-09,2.2606536149488113e-11
16.321243523316063,3.308697125540626e-09,4.949356283378871e-09,3.34534048030879e-09,3.0306226872315884e-09,2.2562101597609382e-11
16.331207652451177,3.308566853150535e-09,4.944843327238123e-09,3.3430194578019205e-09,3.0300983266566963e-09,2.251603606255905e-11
16.34117178158629,3.303223489397073e-09,4.941353359211402e-09,3.338561079497628e-09,3.026935069336526e-09,2.2423510168824864e-11
16.351135910721403,3.3059714532403733e-09,4.9362975377565135e-09,3.338002222292336e-09,3.0224377217815584e-09,2.2379842158268503e-11
16.361100039856517,3.3012516717378504e-09,4.937654923038031e-09,3.333844128126556e-09,3.0223138106274697e-09,2.25076793077732e-11
16.37106416899163,3.2964361004106946e-09,4.932961482633364e-09,3.3316592194621406e-09,3.0201433195735807e-09,2.2603164120351337e-11
16.381028298126743,3.2929264622794993e-09,4.928407639160017e-09,3.329827687120862e-09,3.017938857987646e-09,2.2470052821253465e-11
16.390992427261857,3.2900852601356044e-09,4.923034296001205e-09,3.327467258682673e-09,3.0152060399628957e-09,2.225688499542343e-11
16.40095655639697,3.2846899953786864e-09,4.917908173628428e-09,3.324791758341535e-09,3.013188787482823e-09,2.2304350639302273e-11
16.410920685532083,3.281994959667388e-09,4.919555578319153e-09,3.320763120240275e-09,3.0130532165890036e-09,2.243410018870492e-11
16.420884814667197,3.2836047942288676e-09,4.914676932359196e-09,3.320538145365879e-09,3.0086763655694607e-09,2.2413805335493803e-11
16.43084894380231,3.279394707549264e-09,4.9110985099449916e-09,3.316250868767729e-09,3.006487366502893e-09,2.2364171047042816e-11
16.440813072937424,3.278700384365869e-09,4.906681732478413e-09,3.3136328287805015e-09,3.0051170522709867e-09,2.2272894362580257e-11
16.450777202072537,3.2790995882447414e-09,4.901464160207351e-09,3.3117119113988674e-09,3.0005045437331117e-09,2.226060478813695e-11
16.460741331207654,3.272520901171886e-09,4.89948400269754e-09,3.3101789189687936e-09,3.0004205951399297e-09,2.2321784786175527e-11
16.470705460342767,3.2705063911705176e-09,4.895430066091058e-09,3.307301613211329e-09,2.9974248108066673e-09,2.228425624113765e-11
16.48066958947788,3.2683298215574757e-09,4.8903901297204254e-09,3.3044961756467112e-09,2.9949638256691314e-09,2.228203107278047e-11
16.490633718612994,3.2675908822701125e-09,4.8859021792581816e-09,3.3017140827725623e-09,2.9924511805960004e-09,2.220744292628225e-11
16.500597847748107,3.266209035064813e-09,4.882449881695168e-09,3.298668914790296e-09,2.9901710020685088e-09,2.2192935207108982e-11
16.51056197688322,3.258533203011324e-09,4.880600571561516e-09,3.2973755185059265e-09,2.9894103175636157e-09,2.227722606278588e-11
16.520526106018334,3.257711312279949e-09,4.8748985568446166e-09,3.294870783300739e-09,2.9853399181787183e-09,2.2266008279501247e-11
16.530490235153447,3.2580215317779865e-09,4.871515522796328e-09,3.292440958454071e-09,2.983771251040453e-09,2.217860935186545e-11
16.54045436428856,3.2540881510647458e-09,4.866971714702576e-09,3.288632850497329e-09,2.9816311391608276e-09,2.2089983645174506e-11
16.550418493423674,3.254185633117808e-09,4.863639179600825e-09,3.2885290478215964e-09,2.9778235857148095e-09,2.2074639177370097e-11
16.560382622558787,3.252336183714898e-09,4.864310347665608e-09,3.2842853360100314e-09,2.977736616700806e-09,2.218927927592431e-11
16.5703467516939,3.247432404827224e-09,4.859962007878133e-09,3.2817566203950667e-09,2.9753437815829905e-09,2.227365843766193e-11
16.580310880829014,3.245029222710748e-09,4.854828955281195e-09,3.2796991253159887e-09,2.9730199356070906e-09,2.209363349773806e-11
16.590275009964127,3.2402288497057145e-09,4.850137202966863e-09,3.278258190426002e-09,2.9707164952203887e-09,2.1937976141524772e-11
16.60023913909924,3.2372368175124737e-09,4.846289635628497e-09,3.275915312882084e-09,2.9687925469390546e-09,2.2016213175454033e-11
16.610203268234358,3.234661772812563e-09,4.846080955178692e-09,3.2719895240533785e-09,2.9687529320711314e-09,2.2115435306779926e-11
16.62016739736947,3.235389615746678e-09,4.841815355974981e-09,3.2711688381047433e-09,2.9646150814340314e-09,2.2084057754793907e-11
16.630131526504584,3.229496913085664e-09,4.838187837497446e-09,3.267379753788794e-09,2.96154175585177e-09,2.202881248037798e-11
16.640095655639698,3.2310139724909945e-09,4.835128826763202e-09,3.265752988431933e-09,2.9611059410039673e-09,2.1934347749925566e-11
16.65005978477481,3.230810798279543e-09,4.830067025457022e-09,3.2628484083599435e-09,2.9566591581218666e-09,2.1932083872484586e-11
16.660023913909924,3.2254818837234985e-09,4.827844747802415e-09,3.2615569809621387e-09,2.957509148076024e-09,2.1957428477755375e-11
16.669988043045038,3.221812042557275e-09,4.824539102317664e-09,3.259026061064068e-09,2.9541201325293215e-09,2.195601810395703e-11
16.67995217218015,3.2210532889763468e-09,4.819203194998088e-09,3.2565461536378435e-09,2.951355739723398e-09,2.1951234658997896e-11
16.689916301315264,3.2209167195413142e-09,4.81484719306079e-09,3.2539802030563133e-09,2.9493807839913497e-09,2.1923977161886453e-11
16.699880430450378,3.220801221188922e-09,4.811768171218894e-09,3.250384042890305e-09,2.9486289189351846e-09,2.1892767622939983e-11
16.70984455958549,3.2126269343206754e-09,4.810553463833072e-09,3.2493071365511353e-09,2.9465711398655085e-09,2.194330459078664e-11
16.719808688720605,3.2093022821371786e-09,4.80652372395459e-09,3.247567041169782e-09,2.94246783454148e-09,2.190524364728782e-11
16.729772817855718,3.2096807730615277e-09,4.801476606775961e-09,3.244396793304572e-09,2.9400122726292594e-09,2.1835108106742775e-11
16.73973694699083,3.2071016900565946e-09,4.797214036778056e-09,3.2413993520062288e-09,2.938973661811986e-09,2.176910753900504e-11
16.749701076125945,3.2064477801910132e-09,4.794288077682662e-09,3.2414779699633064e-09,2.934645007075275e-09,2.1785689784217352e-11
16.75966520526106,3.205606038764008e-09,4.795041259730208e-09,3.237454390702119e-09,2.9350608639609086e-09,2.187391403609965e-11
16.769629334396175,3.200619882002404e-09,4.789854601364894e-09,3.234859914873416e-09,2.9329348920422334e-09,2.1943210220716844e-11
16.779593463531288,3.1987445392828543e-09,4.784964040130868e-09,3.232912472510292e-09,2.9304126750085713e-09,2.1790863975933204e-11
16.7895575926664,3.1938092157923283e-09,4.782004588051402e-09,3.231422901806877e-09,2.928810013367925e-09,2.16073437573032e-11
16.799521721801515,3.191099545055431e-09,4.777773080128336e-09,3.229436767757448e-09,2.9271790714477543e-09,2.1748599610195817e-11
16.80948585093663,3.1869971319164212e-09,4.777407464272637e-09,3.2259131527419224e-09,2.926963731926794e-09,2.1818430029333925e-11
16.81944998007174,3.1887622248168295e-09,4.772577704975184e-09,3.224834787105506e-09,2.9226725975186557e-09,2.176644114665734e-11
16.829414109206855,3.1843223965294206e-09,4.7701871373457455e-09,3.220982044360909e-09,2.919537898563311e-09,2.1709415142908495e-11
16.83937823834197,3.184432562931277e-09,4.767900655919678e-09,3.21943182355202e-09,2.919636459860073e-09,2.1628718614239366e-11
16.84934236747708,3.1834753680422613e-09,4.762373277137141e-09,3.2175536853666988e-09,2.9150633930761652e-09,2.1639912255069326e-11
16.859306496612195,3.18016765332368e-09,4.760364477709379e-09,3.2154321926457293e-09,2.916121772446394e-09,2.1658381208352856e-11
16.86927062574731,3.177617370157782e-09,4.757213256736978e-09,3.2135301501900743e-09,2.9123806557755703e-09,2.1658602138554168e-11
16.87923475488242,3.177101174812716e-09,4.752152986376106e-09,3.2113112379137677e-09,2.9105557707890194e-09,2.1634316286749673e-11
16.889198884017535,3.1754726104965138e-09,4.74785837242e-09,3.20823291142542e-09,2.908484880443523e-09,2.1579152740771128e-11
16.89916301315265,3.177944914846771e-09,4.744391382707351e-09,3.204575010177923e-09,2.9095311994672224e-09,2.1594901093952368e-11
16.909127142287765,3.169256382407426e-09,4.742579712940792e-09,3.20426980880738e-09,2.9057997926836764e-09,2.1655732808246537e-11
16.91909127142288,3.164836912087963e-09,4.738679227004327e-09,3.202723882451465e-09,2.9020787360847248e-09,2.1601362268758192e-11
16.929055400557992,3.1643809122781223e-09,4.735946271656121e-09,3.19922807511064e-09,2.898973784689632e-09,2.1559601169518123e-11
16.939019529693105,3.1630190807769473e-09,4.731944796448144e-09,3.196701127164777e-09,2.8987331265651297e-09,2.1474783642611094e-11
16.94898365882822,3.1609207129515015e-09,4.728129344110727e-09,3.1976691030468746e-09,2.894446773553706e-09,2.144130970317264e-11
16.958947787963332,3.160733883882029e-09,4.728178011004774e-09,3.1928750943473313e-09,2.8947844023346804e-09,2.162554853353036e-11
16.968911917098445,3.1571467330718706e-09,4.7244827104820284e-09,3.189795822811064e-09,2.892408350486397e-09,2.1605198299467096e-11
16.97887604623356,3.1562770208215977e-09,4.7199540090257635e-09,3.1883761192941608e-09,2.8898618091498397e-09,2.1474063073348645e-11
16.988840175368672,3.1499123453093295e-09,4.7164417088485926e-09,3.186577878469688e-09,2.8891464097628866e-09,2.132449118562018e-11
16.998804304503786,3.1492638940243827e-09,4.712898998444072e-09,3.185728935096072e-09,2.8878356146573514e-09,2.1462031704276142e-11
17.0087684336389,3.1429803588552654e-09,4.711468779336756e-09,3.18260719750377e-09,2.887837092385663e-09,2.1571202041193464e-11
17.018732562774012,3.1461943815947314e-09,4.706117061631338e-09,3.180869648929018e-09,2.883195814974084e-09,2.1463910113380798e-11
17.028696691909126,3.1405182931159996e-09,4.7032480466287754e-09,3.1774571898514652e-09,2.879486978337613e-09,2.1423137970619867e-11
17.03866082104424,3.140787668658689e-09,4.7026909779187774e-09,3.1758261219373954e-09,2.87990272562031e-09,2.1362226556818313e-11
17.048624950179352,3.1410577546012923e-09,4.698234599347952e-09,3.17430414247997e-09,2.87588086314261e-09,2.1348832189652598e-11
17.05858907931447,3.1373127805228122e-09,4.697006014047151e-09,3.1720851350300865e-09,2.877230610484858e-09,2.1403713341492274e-11
17.068553208449583,3.1348158403265517e-09,4.693759717019941e-09,3.170325317790161e-09,2.8732998545314384e-09,2.1369776620654574e-11
17.078517337584696,3.1344664873391983e-09,4.6889304921073396e-09,3.168730004782405e-09,2.871754886880212e-09,2.1343260564298306e-11
17.08848146671981,3.133871887698993e-09,4.684661658780426e-09,3.1656705423630153e-09,2.8698025657148345e-09,2.130356358047195e-11
17.098445595854923,3.1381406593599633e-09,4.679013442171862e-09,3.1611357934938134e-09,2.8719540903504702e-09,2.128795232905828e-11
17.108409724990036,3.1280699401332614e-09,4.6792023479595754e-09,3.161715053584462e-09,2.867435653113865e-09,2.1362897606051947e-11
17.11837385412515,3.1212393153358604e-09,4.675227935462765e-09,3.1603260156959527e-09,2.8639392511531006e-09,2.132368565849563e-11
17.128337983260263,3.120990658691834e-09,4.673867950320528e-09,3.15700858066261e-09,2.8602521127620177e-09,2.127842545203354e-11
17.138302112395376,3.1213099320082987e-09,4.6698714434772005e-09,3.154923556601934e-09,2.860542957171967e-09,2.11712698885974e-11
17.14826624153049,3.1182576297287575e-09,4.666361233317653e-09,3.1547767267887983e-09,2.8565908863540244e-09,2.113957485835604e-11
17.158230370665603,3.119641430302223e-09,4.665788871844521e-09,3.151428586628979e-09,2.856254184416853e-09,2.1321850189385656e-11
17.168194499800716,3.115162755403994e-09,4.662026725773207e-09,3.1479754441710012e-09,2.854602681772261e-09,2.1314751184050285e-11
17.17815862893583,3.114143155424585e-09,4.658539801235437e-09,3.1471946766458524e-09,2.8517384430932345e-09,2.122396639898349e-11
17.188122758070943,3.1092889676849182e-09,4.655956937726203e-09,3.1446811390828706e-09,2.8513555182785857e-09,2.1025487626120784e-11
17.198086887206056,3.107643383487881e-09,4.651520521337536e-09,3.1439475621382375e-09,2.8506292529370473e-09,2.1184021570280538e-11
17.208051016341173,3.1028472564133747e-09,4.650199672009675e-09,3.142312995919258e-09,2.8506385375179587e-09,2.1293903061699433e-11
17.218015145476286,3.1056978544445087e-09,4.646259299847271e-09,3.139281381315418e-09,2.845807893307744e-09,2.119591460584957e-11
17.2279792746114,3.1004401950510857e-09,4.6427122086145375e-09,3.136815421739309e-09,2.8415391142849164e-09,2.1153050145559537e-11
17.237943403746513,3.0988328879601197e-09,4.642753199462645e-09,3.1349588410166e-09,2.8428492685455652e-09,2.1071172828499635e-11
17.247907532881626,3.0980188774268475e-09,4.6380334823322375e-09,3.1334962307877426e-09,2.838607328798184e-09,2.1024122341218197e-11
17.25787166201674,3.097190535080934e-09,4.635561513860741e-09,3.131088546931466e-09,2.8397462515539054e-09,2.111645494348809e-11
17.267835791151853,3.0951840967362345e-09,4.632459252542249e-09,3.1291472999631086e-09,2.836707158760414e-09,2.1109948389828888e-11
17.277799920286967,3.0956368207027344e-09,4.628746428493476e-09,3.1282265586868823e-09,2.835021245160002e-09,2.106361756867912e-11
17.28776404942208,3.094236071795513e-09,4.623375902354897e-09,3.125196721065682e-09,2.833083432270582e-09,2.1039354517157992e-11
17.297728178557193,3.0997820405690384e-09,4.618929555900805e-09,3.1198794143650266e-09,2.8364507500581743e-09,2.1032365265680124e-11
17.307692307692307,3.0885694147862617e-09,4.619435069103694e-09,3.121454599709517e-09,2.830598788559739e-09,2.109789028364623e-11
17.31765643682742,3.0817729715064125e-09,4.6159746868521825e-09,3.120590006268039e-09,2.8272657436536195e-09,2.1029528355391158e-11
17.327620565962533,3.0821565850369163e-09,4.614741502796884e-09,3.1172154984271962e-09,2.8237579315257134e-09,2.0960940869900495e-11
17.337584695097647,3.0818177691080902e-09,4.6114696067559214e-09,3.115243275130499e-09,2.8240356195724085e-09,2.092190932994528e-11
17.34754882423276,3.077917644169167e-09,4.6072455603166305e-09,3.114618386640579e-09,2.8207893643248193e-09,2.0875555739874568e-11
17.357512953367877,3.0787173306452127e-09,4.6073061317128005e-09,3.111240876353854e-09,2.820357324472009e-09,2.1088623143964254e-11
17.36747708250299,3.0756274518394963e-09,4.603581465597387e-09,3.1086054503705693e-09,2.818386677955937e-09,2.1063836910393904e-11
17.377441211638104,3.075132900196455e-09,4.6002142390705175e-09,3.107505819760144e-09,2.8156317785718964e-09,2.0912686415735523e-11
17.387405340773217,3.0705583866573357e-09,4.597592872366807e-09,3.1051360647717954e-09,2.816196867731625e-09,2.073710265539287e-11
17.39736946990833,3.070365309284231e-09,4.593803088558389e-09,3.1051134294933167e-09,2.815629595164218e-09,2.0920086130385703e-11
17.407333599043444,3.0646644120089893e-09,4.592950644322018e-09,3.1036564690071097e-09,2.8154088663581976e-09,2.1047159400879467e-11
17.417297728178557,3.066658724042016e-09,4.587980854556253e-09,3.100472899632677e-09,2.8102532620066892e-09,2.0931082285015484e-11
17.42726185731367,3.061550566436367e-09,4.584086203733912e-09,3.097935876573255e-09,2.806284787392694e-09,2.0856150305437617e-11
17.437225986448784,3.0608880304119602e-09,4.58512094478726e-09,3.0967678196866438e-09,2.8078492962916684e-09,2.0806831088751352e-11
17.447190115583897,3.0586011437000925e-09,4.580949837598961e-09,3.0949845853979587e-09,2.8042310730514556e-09,2.0792779158443485e-11
17.45715424471901,3.0597068527172947e-09,4.5774606966219315e-09,3.092211412065536e-09,2.8043226296911246e-09,2.0824606599807453e-11
17.467118373854124,3.056883543851538e-09,4.57431464861919e-09,3.090734468743078e-09,2.8020394381696408e-09,2.082155403850183e-11
17.477082502989237,3.0576083335210026e-09,4.572185012661676e-09,3.0895934980110444e-09,2.8004174260527864e-09,2.079956693266111e-11
17.48704663212435,3.056680797101457e-09,4.568654876137606e-09,3.0872886402012275e-09,2.7985916035456663e-09,2.0787065078826663e-11
17.497010761259464,3.0633410867243164e-09,4.561653046381868e-09,3.0814024743064646e-09,2.8017689595664513e-09,2.076139054073766e-11
17.50697489039458,3.0518023280042597e-09,4.563149656662267e-09,3.083643633164708e-09,2.7959943609358055e-09,2.086043955534025e-11
17.516939019529694,3.0453715081158944e-09,4.559833851286281e-09,3.0828296669329146e-09,2.7933465109192004e-09,2.0788827357533583e-11
17.526903148664807,3.04465287081918e-09,4.558420124705552e-09,3.078917387599924e-09,2.789612237307542e-09,2.0731513390462618e-11
17.53686727779992,3.0435223627087374e-09,4.556783610663503e-09,3.0775245161920457e-09,2.789780950190964e-09,2.0663131797587626e-11
17.546831406935034,3.0406817878951333e-09,4.551226609402435e-09,3.0765029738179854e-09,2.7875891032479756e-09,2.0659565360188334e-11
17.556795536070148,3.0425856480546753e-09,4.551627073500643e-09,3.0735406947631435e-09,2.7866458500343694e-09,2.0844585413741163e-11
17.56675966520526,3.039369489316133e-09,4.548313080914544e-09,3.071365792625041e-09,2.7850557792395647e-09,2.0819570539256024e-11
17.576723794340374,3.0367765981994918e-09,4.5444914471504144e-09,3.070560854379791e-09,2.7818231072736568e-09,2.0707399807827698e-11
17.586687923475488,3.0344906532197643e-09,4.54202425537151e-09,3.0674595484189877e-09,2.782461577685533e-09,2.048865981998564e-11
17.5966520526106,3.0334968772103918e-09,4.539211000003057e-09,3.067489957131607e-09,2.782362039390018e-09,2.0658690726284905e-11
17.606616181745714,3.0282731924295e-09,4.5393120272857274e-09,3.0673239163731213e-09,2.7817109705644084e-09,2.0755407256533368e-11
17.616580310880828,3.029644359837226e-09,4.534150692055825e-09,3.063865791213195e-09,2.777123352985413e-09,2.0627638088464628e-11
17.62654444001594,3.0260603908506193e-09,4.529230952934493e-09,3.061344218686257e-09,2.7725741593171368e-09,2.0602302947784243e-11
17.636508569151054,3.0245008525690264e-09,4.530194601241537e-09,3.060298357756688e-09,2.7749228016479723e-09,2.05635252083248e-11
17.646472698286168,3.022808053503975e-09,4.526964642943144e-09,3.0588124350042222e-09,2.7720836425026807e-09,2.054784660332585e-11
17.656436827421285,3.0227664985860952e-09,4.523224761581335e-09,3.055460005882318e-09,2.771222491435275e-09,2.0605643357751856e-11
17.666400956556398,3.022163825452205e-09,4.520567283150783e-09,3.054545198656967e-09,2.7691136239535124e-09,2.0597382877256627e-11
17.67636508569151,3.020886932438775e-09,4.518389996258134e-09,3.054394976356803e-09,2.7671789566473082e-09,2.0564671899770254e-11
17.686329214826625,3.0196119862257904e-09,4.515356366187083e-09,3.051664439202946e-09,2.7662270563002416e-09,2.0539971125725582e-11
17.696293343961738,3.0266431731048093e-09,4.509070961728638e-09,3.0458957727371927e-09,2.7693431843759926e-09,2.0515823835180286e-11
17.70625747309685,3.0165480270986384e-09,4.510335129765494e-09,3.048096035363605e-09,2.7632925775643433e-09,2.0623579688293893e-11
17.716221602231965,3.0110160941169407e-09,4.507352650176391e-09,3.047287594802901e-09,2.761336104450094e-09,2.0536069274249535e-11
17.726185731367078,3.0107771034521727e-09,4.504860755438041e-09,3.0437170553633e-09,2.7572150413629955e-09,2.0504996958919603e-11
17.73614986050219,3.0076597651536836e-09,4.504716087447941e-09,3.0422924445331904e-09,2.7570725955244933e-09,2.0452001231273075e-11
17.746113989637305,3.005222925363689e-09,4.498959090181566e-09,3.041331993058181e-09,2.7562013911158e-09,2.040990577052733e-11
17.756078118772418,3.007455464731468e-09,4.499658170049194e-09,3.0382126900228217e-09,2.754776243222481e-09,2.0603302643101162e-11
17.76604224790753,3.004533166409606e-09,4.495651654289283e-09,3.035992707784179e-09,2.753281383313978e-09,2.0575583132489332e-11
17.776006377042645,3.0029744983532073e-09,4.491193797387128e-09,3.0360064096275273e-09,2.7502190740169535e-09,2.047398843210165e-11
17.785970506177758,3.0003961812854234e-09,4.490186445590875e-09,3.0320270296996475e-09,2.7506393705809883e-09,2.0257705804029484e-11
17.79593463531287,2.999233688028042e-09,4.48762039687593e-09,3.032809953578776e-09,2.7512428131684686e-09,2.0427048222857866e-11
17.80589876444799,2.995890899932148e-09,4.488967339786404e-09,3.0329931923968545e-09,2.7500193318906384e-09,2.048993636494862e-11
17.815862893583102,2.99667168445188e-09,4.483247962443549e-09,3.0288395018510684e-09,2.7453797885319326e-09,2.0434143529976584e-11
17.825827022718215,2.991562191740163e-09,4.478375175891996e-09,3.027588556292159e-09,2.7415550766972967e-09,2.0378724626143637e-11
17.83579115185333,2.9906324714024633e-09,4.478887309273665e-09,3.0257570824021854e-09,2.7438022840223053e-09,2.0336139837720036e-11
17.845755280988442,2.9879337425234565e-09,4.475944981442246e-09,3.024643013084161e-09,2.7421385849560176e-09,2.029886483563266e-11
17.855719410123555,2.9892688363123496e-09,4.471999329472123e-09,3.0204728586616755e-09,2.740041728162626e-09,2.036452401142055e-11
17.86568353925867,2.9883602686619133e-09,4.46985874933816e-09,3.020637290221097e-09,2.7380983489129322e-09,2.037880440455338e-11
17.875647668393782,2.9881457063599607e-09,4.4686558859506265e-09,3.019945317161373e-09,2.7365354693891333e-09,2.0341776166755613e-11
17.885611797528895,2.985725123260721e-09,4.465730565949446e-09,3.0176343341273423e-09,2.735181486850499e-09,2.0326834700858068e-11
17.89557592666401,2.9926898847147746e-09,4.458988264045148e-09,3.0123253695528038e-09,2.738443405286787e-09,2.0282535126814866e-11
17.905540055799122,2.983405127780133e-09,4.460432250441945e-09,3.014355692578078e-09,2.732698197354819e-09,2.0373566469737132e-11
17.915504184934235,2.978956423665465e-09,4.457810290664374e-09,3.0136393659661547e-09,2.7310913112849032e-09,2.031201084274282e-11
17.92546831406935,2.977811893777274e-09,4.455355821839228e-09,3.010241032842299e-09,2.726909191874345e-09,2.028054877469986e-11
17.935432443204462,2.9746745175392265e-09,4.455359603597679e-09,3.009385354846372e-09,2.7265085025941417e-09,2.0236808765876253e-11
17.945396572339575,2.9726637987027797e-09,4.449906332185484e-09,3.0075321451026847e-09,2.726474142613281e-09,2.0203834496961548e-11
17.955360701474692,2.9749042815593593e-09,4.451483909086659e-09,3.0046583469302895e-09,2.7248023992523403e-09,2.037981940283571e-11
17.965324830609806,2.971169920991103e-09,4.447045249111137e-09,3.0032116345363797e-09,2.723690600409198e-09,2.031445742684833e-11
17.97528895974492,2.970084396965411e-09,4.44252822169872e-09,3.0029980846578766e-09,2.720131784644207e-09,2.0226438999537283e-11
17.985253088880032,2.96793679627356e-09,4.4408154250716415e-09,2.9990018138395074e-09,2.7205068582116345e-09,2.0027942373723696e-11
17.995217218015146,2.966888296790698e-09,4.439737580231262e-09,2.9993443812169913e-09,2.7216165505214113e-09,2.0208674776704944e-11
18.00518134715026,2.9635469202056364e-09,4.4415298185780365e-09,3.0003168383685043e-09,2.7199320587681757e-09,2.0263115304657697e-11
18.015145476285372,2.964551910080876e-09,4.435602964824906e-09,2.996019362267313e-09,2.715862221248517e-09,2.0223865441800426e-11
18.025109605420486,2.960016386955417e-09,4.43022682542984e-09,2.9951263761906726e-09,2.712022408639481e-09,2.0151838662096485e-11
18.0350737345556,2.9582810761554966e-09,4.429965191276481e-09,2.9937679410492406e-09,2.714610934057536e-09,2.0115341909658704e-11
18.045037863690712,2.955455633546935e-09,4.427690147498842e-09,2.992218277109721e-09,2.7131956381949055e-09,2.0105487409543746e-11
18.055001992825826,2.9576086643463112e-09,4.424089097645373e-09,2.98812882091861e-09,2.710680026099613e-09,2.013993700951525e-11
18.06496612196094,2.956010522683013e-09,4.422181353248738e-09,2.9879808996452273e-09,2.7086954948454523e-09,2.0156772260486402e-11
18.074930251096053,2.9554795062897586e-09,4.421039733081076e-09,2.9881510362056286e-09,2.7073986595204183e-09,2.0123794552666648e-11
18.084894380231166,2.9541368458034813e-09,4.417957923055443e-09,2.9858096031736934e-09,2.7060694955954086e-09,2.0094232145036807e-11
18.09485850936628,2.9602819528220535e-09,4.4129097050939475e-09,2.9808665968118962e-09,2.709986365605049e-09,2.0082416417599136e-11
18.104822638501396,2.953220353434658e-09,4.414232963569665e-09,2.982482876312425e-09,2.703796098584728e-09,2.0146281126413174e-11
18.11478676763651,2.9474855713385458e-09,4.4113992108485445e-09,2.9816510178667756e-09,2.702517312291139e-09,2.0107567769986663e-11
18.124750896771623,2.9480557473815636e-09,4.408334593403608e-09,2.979201610307673e-09,2.698917198980843e-09,2.0071291914718494e-11
18.134715025906736,2.94336815899774e-09,4.409764787586054e-09,2.9782166448345903e-09,2.6976372100608122e-09,1.9998474985151482e-11
18.14467915504185,2.9413383155711514e-09,4.4033973517566875e-09,2.9760120090745214e-09,2.698574690465353e-09,1.997187121349897e-11
18.154643284176963,2.9421032981202956e-09,4.405906506788836e-09,2.97375221640158e-09,2.6969582747839955e-09,2.0162880327277095e-11
18.164607413312076,2.9414697787997874e-09,4.402280895541821e-09,2.9723246191298306e-09,2.6955671890592377e-09,2.0121969446862683e-11
18.17457154244719,2.9390267081772297e-09,4.396147016128563e-09,2.9725069806039956e-09,2.692369955436345e-09,2.0001950189268744e-11
18.184535671582303,2.9374087736871235e-09,4.394747230851049e-09,2.9677320112285945e-09,2.692148414468014e-09,1.980262261125629e-11
18.194499800717416,2.935621375088161e-09,4.393847745107597e-09,2.9686332039344107e-09,2.6941075062454816e-09,2.0044471748469736e-11
18.20446392985253,2.9344270501686527e-09,4.397062877318101e-09,2.969975975227816e-09,2.6917169856377004e-09,2.007722758929059e-11
18.214428058987643,2.9346640755855127e-09,4.389757081696051e-09,2.9648001853893943e-09,2.688719039533284e-09,2.0024276222628788e-11
18.224392188122756,2.9305232130491407e-09,4.385389250372059e-09,2.964453325324333e-09,2.68458599542327e-09,1.9960558880173823e-11
18.23435631725787,2.9277379649043643e-09,4.385303003194753e-09,2.9631659163894545e-09,2.6867358632419867e-09,1.9891802738826658e-11
18.244320446392983,2.926363105034987e-09,4.383297398542381e-09,2.9624948560852047e-09,2.685767948536095e-09,1.9896597299041156e-11
18.2542845755281,2.9265990167274266e-09,4.3800201681205e-09,2.9577706918520745e-09,2.682893289355876e-09,1.9952271941934063e-11
18.264248704663213,2.9257762279909104e-09,4.376801071549879e-09,2.957752222880482e-09,2.6811359759511668e-09,1.9960546917260426e-11
18.274212833798327,2.9259372547050214e-09,4.375608535461093e-09,2.958131363367575e-09,2.6800747260807666e-09,1.9927400722699495e-11
18.28417696293344,2.923269248508508e-09,4.3745402715114466e-09,2.9555268115435816e-09,2.678851372645991e-09,1.9877983180281574e-11
18.294141092068553,2.9281024381516934e-09,4.3696935906779114e-09,2.9521019495851474e-09,2.683486163604071e-09,1.9878550800364907e-11
18.304105221203667,2.9253349713850886e-09,4.370795003153633e-09,2.9525369007043886e-09,2.677073735500423e-09,1.9956819945914787e-11
18.31406935033878,2.9184161012112823e-09,4.368069076764487e-09,2.951811109402269e-09,2.6755038071830537e-09,1.9908408970510095e-11
18.324033479473893,2.917606149436606e-09,4.3660287478297974e-09,2.9497024452093854e-09,2.672055495995734e-09,1.9884787702664146e-11
18.333997608609007,2.913424630634958e-09,4.3659912848222116e-09,2.9487862293951263e-09,2.670666790225396e-09,1.979831104323181e-11
18.34396173774412,2.9126797318145677e-09,4.359388569113329e-09,2.946445455833923e-09,2.6720219959232414e-09,1.9797617744198755e-11
18.353925866879234,2.9138826934123004e-09,4.3628518476846245e-09,2.9440182217149405e-09,2.670061811526848e-09,1.998021346212084e-11
18.363889996014347,2.9116471288411367e-09,4.3594000181065515e-09,2.9432395093201456e-09,2.6689321707594984e-09,1.9927651324818262e-11
18.37385412514946,2.91006922618515e-09,4.35399640985863e-09,2.943400762090496e-09,2.6661630047078872e-09,1.981943129954044e-11
18.383818254284574,2.907177141322118e-09,4.351285669612838e-09,2.938478843503933e-09,2.6658895717465978e-09,1.9641603521519227e-11
18.393782383419687,2.908101797017203e-09,4.350901142180517e-09,2.9390477619080857e-09,2.668119689963736e-09,1.9859563303483128e-11
18.403746512554804,2.9068039889090097e-09,4.354732155184334e-09,2.940798975869988e-09,2.6653735276428745e-09,1.989309197632381e-11
18.413710641689917,2.9067234283385617e-09,4.34730387930942e-09,2.935923204350674e-09,2.6628511599816155e-09,1.9822849828172734e-11
18.42367477082503,2.903320168813127e-09,4.343378942050547e-09,2.935750841350996e-09,2.6586318021816877e-09,1.9796555685528428e-11
18.433638899960144,2.90006775312277e-09,4.342229550643769e-09,2.934677939463434e-09,2.660282883040735e-09,1.9717611572029358e-11
18.443603029095257,2.8985342271086315e-09,4.341693255478479e-09,2.9341796143724097e-09,2.6598914174517172e-09,1.9724081657233122e-11
18.45356715823037,2.8976586291330415e-09,4.338131248142586e-09,2.929553482903025e-09,2.656845607745778e-09,1.9763660077427838e-11
18.463531287365484,2.897293775399042e-09,4.335385570364338e-09,2.929278399455939e-09,2.655466166253426e-09,1.9736215811253102e-11
18.473495416500597,2.8983292519957193e-09,4.333884069625715e-09,2.9295275258311626e-09,2.654409144654301e-09,1.971649887237157e-11
18.48345954563571,2.8952636516544565e-09,4.333462872792288e-09,2.9273272539530416e-09,2.6532153743023296e-09,1.9721181267097438e-11
18.493423674770824,2.89909678681209e-09,4.3299854604644535e-09,2.9249720122420116e-09,2.6589750161381927e-09,1.9697724970518797e-11
18.503387803905937,2.8975347431791095e-09,4.330162286955191e-09,2.924730800903794e-09,2.651972915650671e-09,1.9751806192971765e-11
18.51335193304105,2.8925373911498346e-09,4.327358914302592e-09,2.9236067066618188e-09,2.6501369582629433e-09,1.9708743892168413e-11
18.523316062176164,2.890490523661477e-09,4.326225846948826e-09,2.9218395900034716e-09,2.6474369908042786e-09,1.9676716154690026e-11
18.533280191311277,2.885847261968928e-09,4.324861881163184e-09,2.9212947901624504e-09,2.645681080112904e-09,1.960323551886181e-11
18.54324432044639,2.885796246512095e-09,4.318569137583612e-09,2.918897974136275e-09,2.6469259282977983e-09,1.958121165052545e-11
18.553208449581508,2.885056796726798e-09,4.322241283510143e-09,2.9167260044982835e-09,2.6449260843653197e-09,1.979771982071122e-11
18.56317257871662,2.8836364622116495e-09,4.319691432927053e-09,2.9165493185268655e-09,2.6439008319295697e-09,1.972586886463548e-11
18.573136707851734,2.881952379398001e-09,4.314054733460299e-09,2.9167642862544667e-09,2.641834027499138e-09,1.9633705164817037e-11
18.583100836986848,2.8807591837857963e-09,4.311820086887131e-09,2.910920725120239e-09,2.6409574566101136e-09,1.944791160441366e-11
18.59306496612196,2.881622958584705e-09,4.311434241493865e-09,2.9120938107380567e-09,2.6440999103849796e-09,1.9698483229419952e-11
18.603029095257074,2.879428950038524e-09,4.313327479866958e-09,2.913967762239088e-09,2.6409075645136173e-09,1.9713651176251683e-11
18.612993224392188,2.879523927626531e-09,4.306410210946274e-09,2.9093649395346146e-09,2.6391511182300163e-09,1.9635531129513602e-11
18.6229573535273,2.8776542570988144e-09,4.303998639471924e-09,2.9092259884343535e-09,2.634457854700258e-09,1.959594554792469e-11
18.632921482662415,2.874968500437625e-09,4.302763477697721e-09,2.9077919734926215e-09,2.635795672804619e-09,1.9498273772877484e-11
18.642885611797528,2.872898763451073e-09,4.302037310845498e-09,2.9074600397668306e-09,2.6351950650781256e-09,1.9550240033470787e-11
18.65284974093264,2.8716368210145524e-09,4.298819892618945e-09,2.9033212910036435e-09,2.6325901296461324e-09,1.9564448376225505e-11
18.662813870067755,2.871297104196657e-09,4.296802695959737e-09,2.9025563350909442e-09,2.6313570098749514e-09,1.95948008766592e-11
18.672777999202868,2.871833215531468e-09,4.294028950604961e-09,2.9033824760805364e-09,2.630560535929327e-09,1.9537405073537005e-11
18.68274212833798,2.8688006895069774e-09,4.294553253924395e-09,2.900611187018511e-09,2.6288954627354825e-09,1.9521038024696213e-11
18.692706257473095,2.8721426052074436e-09,4.292130776761128e-09,2.899908994335278e-09,2.636365625945388e-09,1.9507563302267248e-11
18.70267038660821,2.8709193372483082e-09,4.291402067423071e-09,2.8986099487711493e-09,2.6282000238861708e-09,1.9607772334500328e-11
18.712634515743325,2.867813911450531e-09,4.2886177367014315e-09,2.8968983323632835e-09,2.625630633400434e-09,1.9558377160067218e-11
18.72259864487844,2.8645448021047164e-09,4.288032225672538e-09,2.896034548188813e-09,2.6240745974911987e-09,1.9524681695809163e-11
18.73256277401355,2.8612861715757917e-09,4.286908439570157e-09,2.8951470362696523e-09,2.6226510111679865e-09,1.9427331078748497e-11
18.742526903148665,2.860187144350034e-09,4.279263147843666e-09,2.8929395831087862e-09,2.623392838359941e-09,1.9406829437945243e-11
18.75249103228378,2.859171268465885e-09,4.2844995193734675e-09,2.8910056433038515e-09,2.621200023100808e-09,1.96805211513672e-11
18.76245516141889,2.8576267340686337e-09,4.282138883851495e-09,2.890869533266228e-09,2.620714276672001e-09,1.9556348011326106e-11
18.772419290554005,2.85534577905202e-09,4.2775527450721815e-09,2.8912818420255195e-09,2.6191646168254713e-09,1.947401800385799e-11
18.78238341968912,2.8548266694871633e-09,4.273914667508797e-09,2.8857334545255117e-09,2.6177843504621394e-09,1.92341181961248e-11
18.79234754882423,2.8557558351661825e-09,4.273563326790377e-09,2.8869901908547344e-09,2.6213241873128794e-09,1.951726082183182e-11
18.802311677959345,2.8537735948332037e-09,4.275399059488102e-09,2.8889041218501333e-09,2.617980464295544e-09,1.955799806552067e-11
18.81227580709446,2.854986688193826e-09,4.269267070257128e-09,2.884260928861995e-09,2.616431002536748e-09,1.9475722765004835e-11
18.822239936229572,2.8531300643530255e-09,4.26733856008948e-09,2.8840752534005668e-09,2.6123544292186937e-09,1.9430715240381255e-11
18.832204065364685,2.8503292248597492e-09,4.2661479599205185e-09,2.8829015527271153e-09,2.6128664874210363e-09,1.9359462649211002e-11
18.8421681944998,2.849411981373951e-09,4.265489179492969e-09,2.881935002929071e-09,2.6128178510983373e-09,1.9367927468135584e-11
18.852132323634915,2.8478330631511773e-09,4.262287626670854e-09,2.8789344420871484e-09,2.6101399557502972e-09,1.9419813455654442e-11
18.86209645277003,2.846381337690369e-09,4.2602383821875494e-09,2.877677490611855e-09,2.6090251842578875e-09,1.940135537787765e-11
18.872060581905142,2.8470262524609904e-09,4.257372807444919e-09,2.878212698003181e-09,2.608072997627991e-09,1.9377701957960093e-11
18.882024711040255,2.843732993733779e-09,4.258328135889392e-09,2.8759521781200513e-09,2.606314871038868e-09,1.9345292008216494e-11
18.89198884017537,2.8460780971016886e-09,4.2567627299057085e-09,2.876629441405294e-09,2.6149844715049487e-09,1.933987049332228e-11
18.901952969310482,2.8472800609604803e-09,4.255322984734643e-09,2.87432509495388e-09,2.605919792809335e-09,1.9441074178700635e-11
18.911917098445596,2.8436937303633304e-09,4.252466922960131e-09,2.8722413653493727e-09,2.602874702423224e-09,1.9384298952454294e-11
18.92188122758071,2.841424779061971e-09,4.253201223299618e-09,2.8712833438979414e-09,2.6027272231254124e-09,1.9342042880301554e-11
18.931845356715822,2.838143823943439e-09,4.250761949584469e-09,2.870827487724549e-09,2.601036154459422e-09,1.9287899043497384e-11
18.941809485850936,2.8377139215112265e-09,4.243702808610101e-09,2.8684175497745854e-09,2.6010060045164577e-09,1.9260204799713862e-11
18.95177361498605,2.835280369217282e-09,4.24798381138879e-09,2.8674218495711405e-09,2.5993251378848316e-09,1.9536808847385472e-11
18.961737744121162,2.8326877530508433e-09,4.2469316156699205e-09,2.867255589231584e-09,2.5987611370123253e-09,1.9390186532056103e-11
18.971701873256276,2.831626960731911e-09,4.242782115254506e-09,2.867792891603195e-09,2.5981600346235066e-09,1.9341448176001407e-11
18.98166600239139,2.8313473827213494e-09,4.239370954200241e-09,2.8626696520846865e-09,2.5959451884686668e-09,1.906621023936196e-11
18.991630131526506,2.8318552240831976e-09,4.2392073175045735e-09,2.863701677187272e-09,2.599626191218642e-09,1.93153546631904e-11
19.00159426066162,2.83058641610121e-09,4.2402359298929815e-09,2.865630305143745e-09,2.5960208838248096e-09,1.9371672307325336e-11
19.011558389796733,2.831487440073752e-09,4.233932013470248e-09,2.8609648746581985e-09,2.5951101662734524e-09,1.928679345198704e-11
19.021522518931846,2.8315373997699403e-09,4.232726151968923e-09,2.8609225389827906e-09,2.591391024006734e-09,1.9276715411344547e-11
19.03148664806696,2.8294159499133415e-09,4.231233748489368e-09,2.86001901639416e-09,2.5914241083173898e-09,1.9181711001281094e-11
19.041450777202073,2.827085216144572e-09,4.230693608875451e-09,2.8582550604887917e-09,2.591785240949977e-09,1.919616533913819e-11
19.051414906337186,2.825657377036228e-09,4.227483740340107e-09,2.8560831135908704e-09,2.5891210621061474e-09,1.9260581242241257e-11
19.0613790354723,2.823844628881808e-09,4.225836618185278e-09,2.854510089326167e-09,2.5885861987646836e-09,1.9239985378286956e-11
19.071343164607413,2.824004167504555e-09,4.223620031511186e-09,2.855400341270471e-09,2.5872363599636625e-09,1.92298861351554e-11
19.081307293742526,2.8213440089449737e-09,4.224490525550829e-09,2.8528134439503675e-09,2.585601014374127e-09,1.922013415858529e-11
19.09127142287764,2.8238337480507837e-09,4.223729021836026e-09,2.854308382032035e-09,2.5953100996935302e-09,1.9216742525044928e-11
19.101235552012753,2.822835817508366e-09,4.222303320874348e-09,2.851598097725052e-09,2.5853089729669726e-09,1.928042423657285e-11
19.111199681147866,2.8219866553991074e-09,4.219536537554067e-09,2.8493026493900115e-09,2.581670518786612e-09,1.923959135177597e-11
19.12116381028298,2.8190302863352675e-09,4.220167880246808e-09,2.8484678534130112e-09,2.582787581555817e-09,1.9223707501512074e-11
19.131127939418093,2.8156137249515267e-09,4.21766550621539e-09,2.8481188107164573e-09,2.581311693893905e-09,1.914343433945881e-11
19.14109206855321,2.816368858120574e-09,4.210281148438459e-09,2.84621984491082e-09,2.5801027095143826e-09,1.9105074148843634e-11
19.151056197688323,2.8136208487259064e-09,4.214195849382906e-09,2.844827568880785e-09,2.57896415939221e-09,1.9407165709122764e-11
19.161020326823436,2.8109967728462853e-09,4.21459944056822e-09,2.845270255543672e-09,2.5786938286982516e-09,1.9230656621780246e-11
19.17098445595855,2.8104799983652446e-09,4.209808939859486e-09,2.8460171474182436e-09,2.5785815252960137e-09,1.916971164030537e-11
19.180948585093663,2.809995987546173e-09,4.207089904737566e-09,2.8412457669575568e-09,2.576281578048227e-09,1.8909664068478094e-11
19.190912714228777,2.809451062990574e-09,4.206245704311544e-09,2.8419684213364437e-09,2.5799244511267537e-09,1.919668824933067e-11
19.20087684336389,2.8083687548070744e-09,4.2070843013807105e-09,2.8429252671625414e-09,2.575746011841112e-09,1.9217069608128117e-11
19.210840972499003,2.80985218700824e-09,4.20195689266364e-09,2.8395195905841717e-09,2.574940448867796e-09,1.9111983603718762e-11
19.220805101634117,2.8108086219478724e-09,4.200418004478021e-09,2.8392640698257975e-09,2.572201226179267e-09,1.909827114716269e-11
19.23076923076923,2.809244926309779e-09,4.198928070807691e-09,2.8387547693068862e-09,2.5716532156365596e-09,1.9036484082942937e-11
19.240733359904343,2.806782828111319e-09,4.198085227353307e-09,2.836239032432773e-09,2.5726719365912312e-09,1.907027337461275e-11
19.250697489039457,2.804370577299717e-09,4.196362808095226e-09,2.835085226189023e-09,2.5697920378440845e-09,1.9099219067655867e-11
19.26066161817457,2.8022988285355715e-09,4.1940487789784555e-09,2.833397112568086e-09,2.5689805146997453e-09,1.909570324486745e-11
19.270625747309683,2.8030141244694272e-09,4.19211419707933e-09,2.8339059063254395e-09,2.5678290536176135e-09,1.910151366269872e-11
19.280589876444797,2.7990627150842945e-09,4.192796579245495e-09,2.831417228996047e-09,2.566478864868426e-09,1.906740057467623e-11
19.290554005579914,2.8018681171890937e-09,4.192239569711829e-09,2.833803875276157e-09,2.5758954312720254e-09,1.9083777277233598e-11
19.300518134715027,2.801738853081956e-09,4.190821339878108e-09,2.830171911941351e-09,2.566203929116891e-09,1.9152877828261088e-11
19.31048226385014,2.801524988334061e-09,4.188753151051775e-09,2.8275590619790987e-09,2.5620373103527993e-09,1.9066646842004175e-11
19.320446392985254,2.7988639200499787e-09,4.188905907878548e-09,2.8270084518858408e-09,2.5644926505740585e-09,1.9071805410441004e-11
19.330410522120367,2.7958290974255567e-09,4.186336805422152e-09,2.8274034635244095e-09,2.5630583582014895e-09,1.9016310035178326e-11
19.34037465125548,2.797228288981334e-09,4.17918754027563e-09,2.8249284942070234e-09,2.5609864173544142e-09,1.894917438301774e-11
19.350338780390594,2.79394349144789e-09,4.1831787682636475e-09,2.8245362569698684e-09,2.560473438257299e-09,1.9265194398816233e-11
19.360302909525707,2.789797815080415e-09,4.1839741447845895e-09,2.824922026087535e-09,2.559737681904923e-09,1.9100925627676657e-11
19.37026703866082,2.79058255674364e-09,4.178189069988068e-09,2.8255285373357108e-09,2.5606915289103386e-09,1.904200140421657e-11
19.380231167795934,2.7896798723919134e-09,4.177787776185799e-09,2.8211276864025845e-09,2.5575705574392472e-09,1.8772452442363135e-11
19.390195296931047,2.7890953095395166e-09,4.176396690990493e-09,2.8219367969587936e-09,2.5613196216407036e-09,1.903249897708536e-11
19.40015942606616,2.78814876213639e-09,4.1766480602630774e-09,2.8222914510807436e-09,2.556736868112885e-09,1.9046529014221246e-11
19.410123555201274,2.789693722573169e-09,4.17254643643954e-09,2.819902780267171e-09,2.556169438788961e-09,1.8999627412753604e-11
19.420087684336387,2.7910688002596094e-09,4.168870234557076e-09,2.8193362449130526e-09,2.5541552155832555e-09,1.8941239912817716e-11
19.4300518134715,2.7904430529008143e-09,4.169855927084549e-09,2.8190005569612183e-09,2.55339178972518e-09,1.8897916941838353e-11
19.440015942606617,2.786918071966764e-09,4.1684577365437815e-09,2.8156812137256154e-09,2.5546116821966383e-09,1.892490970806956e-11
19.44998007174173,2.7863297888968938e-09,4.1670953037832734e-09,2.815938249683182e-09,2.5519252155720766e-09,1.8978721130450823e-11
19.459944200876844,2.782257964933946e-09,4.164699375911462e-09,2.8138920870071415e-09,2.550997911731124e-09,1.8975323133273217e-11
19.469908330011958,2.782977320652682e-09,4.163744279131827e-09,2.8139808461957716e-09,2.54994679281008e-09,1.894885199494592e-11
19.47987245914707,2.7801896776606153e-09,4.163661118763815e-09,2.8117776047637655e-09,2.5490035757448e-09,1.8941739500446248e-11
19.489836588282184,2.7832686687064303e-09,4.163140237814516e-09,2.8140232427898024e-09,2.557885844218015e-09,1.8932175405826293e-11
19.499800717417298,2.781346034026487e-09,4.162670920158251e-09,2.810372658997162e-09,2.548972366934219e-09,1.9006503662190142e-11
19.50976484655241,2.7830279439298705e-09,4.160603655390335e-09,2.8086160475754655e-09,2.544560967705257e-09,1.8952630212082013e-11
19.519728975687524,2.780420131439062e-09,4.160746507534754e-09,2.8078391247017532e-09,2.5476302210640677e-09,1.893639568248547e-11
19.529693104822638,2.776621842070055e-09,4.158623698271544e-09,2.808475602104021e-09,2.5461240165797314e-09,1.8850779377084314e-11
19.53965723395775,2.779588522325791e-09,4.150740700071441e-09,2.8061009978231646e-09,2.543346937134889e-09,1.8770928186826444e-11
19.549621363092864,2.77645051405471e-09,4.153707334337892e-09,2.8048466336765882e-09,2.5436095152065214e-09,1.9124000023418465e-11
19.559585492227978,2.771795775666657e-09,4.155969864349437e-09,2.805981696198367e-09,2.542093123757866e-09,1.9003727315426504e-11
19.56954962136309,2.7732841182984232e-09,4.150525566105577e-09,2.8064925788167916e-09,2.5444386408684107e-09,1.8912309488836333e-11
19.579513750498204,2.769177659100365e-09,4.150170191002869e-09,2.8029039559482677e-09,2.540630219220255e-09,1.8626835075859428e-11
19.58947787963332,2.7684632855553805e-09,4.149020830844662e-09,2.803623446110792e-09,2.544589592179889e-09,1.8925835681680528e-11
19.599442008768435,2.7698795820063685e-09,4.1492021165149525e-09,2.8032118882993988e-09,2.539246551423183e-09,1.895937763185885e-11
19.609406137903548,2.771206486149344e-09,4.145524632699547e-09,2.8014996891284746e-09,2.5384483270326933e-09,1.8900440220522192e-11
19.61937026703866,2.771638342400719e-09,4.1420665984938155e-09,2.8015656036256188e-09,2.538096571210813e-09,1.884225652467595e-11
19.629334396173775,2.7735357246702298e-09,4.141458142960385e-09,2.8009034097423872e-09,2.5367446359940624e-09,1.8781584282327495e-11
19.639298525308888,2.7690273166789343e-09,4.1416943988928255e-09,2.7965763972981956e-09,2.537852625308941e-09,1.8825443334924584e-11
19.649262654444,2.7678176880479265e-09,4.140015477506328e-09,2.7982134914861863e-09,2.535292991678722e-09,1.8872463770513886e-11
19.659226783579115,2.7643098334314014e-09,4.13839792980005e-09,2.796377487810526e-09,2.5346416145917e-09,1.8866684030188603e-11
19.669190912714228,2.7654402139393987e-09,4.136569613411712e-09,2.7957673666955655e-09,2.5335283746451692e-09,1.8822222034198974e-11
19.67915504184934,2.762450166208115e-09,4.136594389529368e-09,2.7935411330130584e-09,2.532879257488619e-09,1.877434948179823e-11
19.689119170984455,2.765140145611172e-09,4.135842122993383e-09,2.795949459923378e-09,2.5405561482531924e-09,1.879798005411148e-11
19.699083300119568,2.7628052889733293e-09,4.136163676500859e-09,2.7923242480570167e-09,2.53297025101225e-09,1.8908374089388246e-11
19.70904742925468,2.764656431552295e-09,4.134352601166069e-09,2.790352282871375e-09,2.528147381157317e-09,1.8835119122816045e-11
19.719011558389795,2.7633484003852344e-09,4.133418147432859e-09,2.7903426116377592e-09,2.5316949249610157e-09,1.8782144547244646e-11
19.72897568752491,2.7590768263445914e-09,4.13217886698197e-09,2.791371795306293e-09,2.530253605165349e-09,1.8736243312908145e-11
19.738939816660025,2.7635148604551605e-09,4.1251203676830825e-09,2.788704394140457e-09,2.5270871546990664e-09,1.8644581822880276e-11
19.74890394579514,2.7604205332743824e-09,4.1276047448575575e-09,2.7875531813849994e-09,2.5281558745226655e-09,1.8991708562266885e-11
19.758868074930252,2.7552928760438817e-09,4.1302550827873085e-09,2.7880952405460408e-09,2.5259530340123516e-09,1.8881953611783124e-11
19.768832204065365,2.75644640673594e-09,4.123711554887925e-09,2.7893150167900803e-09,2.5289082714147783e-09,1.8801450976139158e-11
19.77879633320048,2.751977831204927e-09,4.126540588593316e-09,2.7857642230448463e-09,2.525340121818349e-09,1.851300446119453e-11
19.788760462335592,2.7503734503449986e-09,4.1249727052960314e-09,2.7864139685733047e-09,2.528817085528601e-09,1.885847518655785e-11
19.798724591470705,2.752837226225233e-09,4.1235878934696775e-09,2.785728663935457e-09,2.5229514303610216e-09,1.885589977636829e-11
19.80868872060582,2.7538929128357148e-09,4.1203957181266145e-09,2.784778884777356e-09,2.522277904806582e-09,1.8810363298023398e-11
19.818652849740932,2.7539757120818545e-09,4.116615113506582e-09,2.7848305488734664e-09,2.523460824134788e-09,1.8728796181331383e-11
19.828616978876045,2.7574175248285956e-09,4.1163145379812655e-09,2.7838036894477427e-09,2.5212985865869412e-09,1.8657783280760658e-11
19.83858110801116,2.753108461165687e-09,4.1157111155080805e-09,2.778906085956502e-09,2.5216287365665568e-09,1.8702770947254028e-11
19.848545237146272,2.751301360030773e-09,4.1159370622283144e-09,2.782045919390052e-09,2.519934338269358e-09,1.876360905784388e-11
19.858509366281385,2.7479413931212036e-09,4.113983643900433e-09,2.7796767091553635e-09,2.5198017387555004e-09,1.87497123260313e-11
19.8684734954165,2.7504503719011877e-09,4.112269719445472e-09,2.779419186837538e-09,2.5190051523509334e-09,1.8713094845933555e-11
19.878437624551612,2.7461549319433735e-09,4.112403334070936e-09,2.7764399372365345e-09,2.5179853792994665e-09,1.8662756077128835e-11
19.88840175368673,2.7492019293068604e-09,4.110963916733091e-09,2.7797284070040693e-09,2.5245133364833293e-09,1.868909553429202e-11
19.898365882821842,2.745642708607599e-09,4.1123723721562075e-09,2.775785849543361e-09,2.5185541609592765e-09,1.879085274567788e-11
19.908330011956956,2.7481140032377627e-09,4.111041392504698e-09,2.774056314169808e-09,2.513707894299249e-09,1.873514375315491e-11
19.91829414109207,2.7475919876882295e-09,4.109439124632316e-09,2.7742373998028334e-09,2.5173100677017353e-09,1.869142931405324e-11
19.928258270227182,2.742471101559036e-09,4.108664170463264e-09,2.7754476409403304e-09,2.5162879396574167e-09,1.8597092013948896e-11
19.938222399362296,2.749405728864489e-09,4.10152553068014e-09,2.7728937514703006e-09,2.5124246221455917e-09,1.8497461756199303e-11
19.94818652849741,2.744953315471608e-09,4.104222530714007e-09,2.771193354068945e-09,2.5141104752106464e-09,1.892829522978586e-11
19.958150657632522,2.739915146381689e-09,4.106699484196096e-09,2.771639721905084e-09,2.5110534397353745e-09,1.8777439648706098e-11
19.968114786767636,2.741184629793378e-09,4.100326497558831e-09,2.7730134777250138e-09,2.5149370142380815e-09,1.870160697307954e-11
19.97807891590275,2.7367640403774208e-09,4.1032862394700916e-09,2.7702317856669762e-09,2.5111498296881478e-09,1.8409923644973353e-11
19.988043045037863,2.7340264901503262e-09,4.102425446891816e-09,2.771330678620454e-09,2.515144385397092e-09,1.87663767333637e-11
19.998007174172976,2.7396572159538134e-09,4.100470621729711e-09,2.770597233533174e-09,2.5085789138723583e-09,1.8753494490640527e-11
20.00797130330809,2.737693379875291e-09,4.096764449110101e-09,2.7699369339358017e-09,2.5075207761986503e-09,1.871638834911888e-11
20.017935432443203,2.7383494859771975e-09,4.093107108952744e-09,2.770060286967399e-09,2.510505804127611e-09,1.8659155533792703e-11
20.027899561578316,2.7415627154733773e-09,4.093593314759774e-09,2.768601104859678e-09,2.5071630578529554e-09,1.8538091072670235e-11
20.037863690713433,2.7391217056420654e-09,4.092244450545207e-09,2.762455386884765e-09,2.5062590105171673e-09,1.8573194656997923e-11
20.047827819848546,2.7370687928582917e-09,4.0939189743098695e-09,2.7669331312701095e-09,2.5064522463382903e-09,1.8653176511272313e-11
20.05779194898366,2.7339309923163944e-09,4.091886137983945e-09,2.7646521872350938e-09,2.506229308831204e-09,1.8639107186221408e-11
20.067756078118773,2.735825604245408e-09,4.090337840736924e-09,2.7644121148551995e-09,2.5053966620255602e-09,1.8600515151038836e-11
20.077720207253886,2.7312449926035893e-09,4.0904188683345295e-09,2.7616657644158654e-09,2.5044687774598566e-09,1.8558620927400494e-11
20.087684336389,2.732694771916925e-09,4.088325573979075e-09,2.76462198991515e-09,2.50959765882538e-09,1.8590200365365718e-11
20.097648465524113,2.72983402789756e-09,4.090837670820932e-09,2.761106669525417e-09,2.5054143658049467e-09,1.8706516654765294e-11
20.107612594659226,2.7320088078715615e-09,4.0891973631816585e-09,2.759601441300131e-09,2.5002073142968085e-09,1.867068866821246e-11
20.11757672379434,2.733255954179866e-09,4.087470352011424e-09,2.759743639503306e-09,2.503749564674572e-09,1.8612674403797935e-11
20.127540852929453,2.7295252321509995e-09,4.086844314619913e-09,2.7609502527683214e-09,2.5032200944709167e-09,1.850494165203871e-11
20.137504982064566,2.7354063302215117e-09,4.081083070854363e-09,2.758584497011804e-09,2.498810756466655e-09,1.8435279953946576e-11
20.14746911119968,2.7314721062748454e-09,4.082944709974406e-09,2.756732068843302e-09,2.5011189427788396e-09,1.8885955376748073e-11
20.157433240334793,2.7269074438549493e-09,4.085073333394131e-09,2.756749674135213e-09,2.49771059501588e-09,1.8691675677322634e-11
20.167397369469906,2.72693234604778e-09,4.079381173504112e-09,2.7584320316472463e-09,2.5022415938307116e-09,1.8615793955103242e-11
20.17736149860502,2.7226734902479467e-09,4.082561121596054e-09,2.756435387187156e-09,2.4984862593862332e-09,1.828370956957864e-11
20.187325627740137,2.7202085582489487e-09,4.082518724414363e-09,2.7578865013029013e-09,2.502354494582236e-09,1.8684414499458112e-11
20.19728975687525,2.7263515083590855e-09,4.078595087456079e-09,2.756688796412234e-09,2.495761801639203e-09,1.8647193568231712e-11
20.207253886010363,2.723582705165707e-09,4.075230603744768e-09,2.756405882213076e-09,2.494574965270776e-09,1.8630990424022295e-11
20.217218015145477,2.7239157232467515e-09,4.0726753533249304e-09,2.7568641872452997e-09,2.4988767496250342e-09,1.8573658617931362e-11
20.22718214428059,2.7292685727031647e-09,4.072395158553945e-09,2.754684323328003e-09,2.494581069493931e-09,1.845196905082389e-11
20.237146273415703,2.7276894074101556e-09,4.0704528685070005e-09,2.7478258766468045e-09,2.4916294609809312e-09,1.847578143143453e-11
20.247110402550817,2.725489037778377e-09,4.0741149026886935e-09,2.7533798418838116e-09,2.4946208661823362e-09,1.8566110289693585e-11
20.25707453168593,2.7209696655763617e-09,4.072544302293232e-09,2.75128389036673e-09,2.4938898563308805e-09,1.854066651968084e-11
20.267038660821044,2.7238082127357473e-09,4.07029948076116e-09,2.7512570454258494e-09,2.4931417894276008e-09,1.849189733630125e-11
20.277002789956157,2.7168313062751712e-09,4.070846287726843e-09,2.7481225092374148e-09,2.4921586220826975e-09,1.8463277177959015e-11
20.28696691909127,2.7169682797050015e-09,4.069400411941398e-09,2.751405330623271e-09,2.496225911455356e-09,1.8506502397585498e-11
20.296931048226384,2.7147369752292216e-09,4.071138618151342e-09,2.7477338705737416e-09,2.4932302331535124e-09,1.8639043255306465e-11
20.306895177361497,2.7173816168101336e-09,4.0702664012443046e-09,2.7461273508967183e-09,2.4880697664739893e-09,1.8594624538299594e-11
20.31685930649661,2.719658220880807e-09,4.067948872737611e-09,2.746971192517303e-09,2.4914266466614255e-09,1.8567915565358447e-11
20.326823435631724,2.715969150963482e-09,4.06651464371038e-09,2.747166136313148e-09,2.491235555298383e-09,1.8423348271630368e-11
20.33678756476684,2.722569955852269e-09,4.06146300047025e-09,2.745786464045754e-09,2.48603111306557e-09,1.8353697731057387e-11
20.346751693901954,2.718865662405371e-09,4.064380244425882e-09,2.743971488918572e-09,2.490078090853315e-09,1.8849186825922836e-11
20.356715823037067,2.7154440431888095e-09,4.065347713893817e-09,2.7434047241946335e-09,2.4856527211556856e-09,1.8615343914681486e-11
20.36667995217218,2.715322649834416e-09,4.059107282677795e-09,2.7453580549549326e-09,2.4907263543279444e-09,1.8530710838631948e-11
20.376644081307294,2.7109505227698448e-09,4.063649494692846e-09,2.7437191219765145e-09,2.4874630057850213e-09,1.8149547862118263e-11
20.386608210442407,2.7074180070356678e-09,4.064927876915284e-09,2.7461478941003397e-09,2.4908776917661024e-09,1.8585019784869727e-11
20.39657233957752,2.7136610206675756e-09,4.059471306095857e-09,2.7438787619081374e-09,2.4845436777059817e-09,1.8571375082713834e-11
20.406536468712634,2.7111063241362607e-09,4.055214147523092e-09,2.7441541880104744e-09,2.4829446110826865e-09,1.8536754117381894e-11
20.416500597847747,2.7106790273141425e-09,4.05514738038746e-09,2.744887004777204e-09,2.488301417785516e-09,1.8480560714920594e-11
20.42646472698286,2.716211036434062e-09,4.053466620263443e-09,2.7421823951741262e-09,2.4834989923315932e-09,1.833062472566843e-11
20.436428856117974,2.7195051710994165e-09,4.05004227310814e-09,2.7338469885447764e-09,2.478230544953806e-09,1.840126845464219e-11
20.446392985253087,2.715225667261819e-09,4.055498284363139e-09,2.7412873969965404e-09,2.484122953982114e-09,1.8446333157189443e-11
20.4563571143882,2.7093006913919114e-09,4.055592684730286e-09,2.7391636964457635e-09,2.48319490574458e-09,1.8454232317612506e-11
20.466321243523314,2.711453479649167e-09,4.052683399976837e-09,2.739791485314002e-09,2.4822615823720166e-09,1.8433208285537405e-11
20.476285372658428,2.706056518401318e-09,4.0538651263238e-09,2.735997779436975e-09,2.4810508862486357e-09,1.8403291861210072e-11
20.486249501793544,2.7032178469767626e-09,4.051719519403605e-09,2.739059903908299e-09,2.4845936016462047e-09,1.842570993431493e-11
20.496213630928658,2.7027139655068093e-09,4.054454235777591e-09,2.73559288612355e-09,2.4826401943470846e-09,1.8573169343289332e-11
20.50617776006377,2.7040827171901536e-09,4.052184971097531e-09,2.733801671531777e-09,2.4768461728783096e-09,1.8530457385375355e-11
20.516141889198884,2.7081991969570076e-09,4.051847223155725e-09,2.7354470640072887e-09,2.4797103176861894e-09,1.8504737816856172e-11
20.526106018333998,2.7043747163456804e-09,4.047742973036894e-09,2.7342856551951797e-09,2.480494608270966e-09,1.8359190325953745e-11
20.53607014746911,2.7114668873727684e-09,4.044674060481449e-09,2.734289455619251e-09,2.4743023719402667e-09,1.8271490935933588e-11
20.546034276604225,2.7082084787540174e-09,4.047667748241781e-09,2.732678610832466e-09,2.479896007440294e-09,1.886097137232193e-11
20.555998405739338,2.70547408869968e-09,4.048281061308773e-09,2.731149176604328e-09,2.474997391185905e-09,1.8529936132967695e-11
20.56596253487445,2.705292218313104e-09,4.0412798539174756e-09,2.7339735918527935e-09,2.4807168875202863e-09,1.8459186587793056e-11
20.575926664009565,2.701222696766012e-09,4.045880839598967e-09,2.7328985568621132e-09,2.477475142636582e-09,1.7998568547764575e-11
20.585890793144678,2.695970552234188e-09,4.049179450937589e-09,2.7357346069229515e-09,2.480032816024236e-09,1.8465283173885766e-11
20.59585492227979,2.7033864942511475e-09,4.042075301932256e-09,2.7321781426066756e-09,2.474722607498706e-09,1.8509383710809224e-11
20.605819051414905,2.699001545457303e-09,4.037478214356184e-09,2.732826144369972e-09,2.472641642573292e-09,1.844166913041726e-11
20.615783180550018,2.699492078942144e-09,4.039266327649608e-09,2.7338551775957226e-09,2.478566049511946e-09,1.8382821122657132e-11
20.62574730968513,2.705229167605452e-09,4.036955388030755e-09,2.7312620431777764e-09,2.4735294753268746e-09,1.8249575822385345e-11
20.63571143882025,2.713034819274522e-09,4.031810700534676e-09,2.7214590224157855e-09,2.4659265079739095e-09,1.8307626784519695e-11
20.64567556795536,2.7055306906941673e-09,4.039093105741608e-09,2.7307788204232105e-09,2.4750968419116072e-09,1.8379749955606493e-11
20.655639697090475,2.69879470076452e-09,4.0402730656045955e-09,2.728723113182501e-09,2.4737667515693316e-09,1.8408444344543793e-11
20.66560382622559,2.7008002727868933e-09,4.0376972268366695e-09,2.729391211168546e-09,2.4728400074487105e-09,1.8366387072694615e-11
20.6755679553607,2.6957502906686975e-09,4.038726681788648e-09,2.725980962211125e-09,2.471797433690201e-09,1.833596640810664e-11
20.685532084495815,2.6916427790054e-09,4.035558335565421e-09,2.7281868566811052e-09,2.4744158604900197e-09,1.834401475665111e-11
20.69549621363093,2.691079055626175e-09,4.0391071720339955e-09,2.725298246060523e-09,2.473376364327696e-09,1.8508784407860066e-11
20.70546034276604,2.6928630717382725e-09,4.036209065734963e-09,2.7227963160103523e-09,2.466996734505459e-09,1.8468935788862754e-11
20.715424471901155,2.6967311737415092e-09,4.0383723389179204e-09,2.7256011807589246e-09,2.469378609969434e-09,1.8448415895737436e-11
20.72538860103627,2.6923933682224736e-09,4.030942255629677e-09,2.722373024315057e-09,2.470630045583388e-09,1.8259362814638593e-11
20.735352730171382,2.7006788439508003e-09,4.029974349555738e-09,2.7246217238816346e-09,2.463176139206954e-09,1.8155203983679276e-11
20.745316859306495,2.6992161092917017e-09,4.033017121963686e-09,2.724123995187617e-09,2.470968465305126e-09,1.8834608760528094e-11
20.75528098844161,2.6977630605893165e-09,4.032331308064762e-09,2.7207723753763285e-09,2.46620320881394e-09,1.8481850693884863e-11
20.765245117576722,2.696631318793929e-09,4.024647405596426e-09,2.7236729295603767e-09,2.472105871611147e-09,1.8405404470935285e-11
20.775209246711835,2.692092538071871e-09,4.029477925275595e-09,2.7236801299102164e-09,2.4688525840792856e-09,1.786309844822762e-11
20.785173375846952,2.6860803789474217e-09,4.035261548906918e-09,2.7266087174904863e-09,2.470196920171293e-09,1.838537758250106e-11
20.795137504982065,2.693300915455976e-09,4.02610606670429e-09,2.721314194600892e-09,2.4668221582206692e-09,1.8438934145422887e-11
20.80510163411718,2.68880409774972e-09,4.021696520160493e-09,2.723170347766947e-09,2.463551869154886e-09,1.836625661125251e-11
20.815065763252292,2.6892409074382455e-09,4.024666069588961e-09,2.7239857836452775e-09,2.4693982977023032e-09,1.834267243918069e-11
20.825029892387406,2.6934367255057105e-09,4.021123583552768e-09,2.721687036844158e-09,2.4643179912923663e-09,1.8145114146433196e-11
20.83499402152252,2.704963115820896e-09,4.0163983857590086e-09,2.7107251092080396e-09,2.4550547995667546e-09,1.823100405520965e-11
20.844958150657632,2.6976229796768425e-09,4.024125528554441e-09,2.7216253790063596e-09,2.4670194210634465e-09,1.8330660526773632e-11
20.854922279792746,2.6897904922315017e-09,4.027535221716521e-09,2.7192697290316913e-09,2.4653217614550697e-09,1.83457749895598e-11
20.86488640892786,2.6917240188742403e-09,4.024657440875371e-09,2.720592846510317e-09,2.464478444688636e-09,1.8304802979432268e-11
20.874850538062972,2.689445471442416e-09,4.024559943360692e-09,2.7168869410278217e-09,2.46433411423539e-09,1.8262214188108964e-11
20.884814667198086,2.6836200951323266e-09,4.0220853830227105e-09,2.7180969153652134e-09,2.4652486975512033e-09,1.826358889639767e-11
20.8947787963332,2.683287308142815e-09,4.026104005390685e-09,2.7159259960750364e-09,2.4648595629410703e-09,1.8462302744889646e-11
20.904742925468312,2.6835071888503344e-09,4.022988129076583e-09,2.712890262291845e-09,2.458298594896384e-09,1.83897298720342e-11
20.914707054603426,2.6874014048615064e-09,4.02538820250603e-09,2.716989526585886e-09,2.460694866539918e-09,1.8369659489430478e-11
20.92467118373854,2.680343523044305e-09,4.015140193529735e-09,2.712054150485515e-09,2.4625169066444037e-09,1.8129530148996195e-11
20.934635312873656,2.6922071195707294e-09,4.016134297865258e-09,2.7166970854343725e-09,2.4529703872332574e-09,1.798728273804847e-11
20.94459944200877,2.6922601823706396e-09,4.0206700160493015e-09,2.716991183411056e-09,2.463331740822734e-09,1.8830188262272822e-11
20.954563571143883,2.6920423260672785e-09,4.019313897977902e-09,2.7113391682786993e-09,2.4589653835812954e-09,1.8469875269139304e-11
20.964527700278996,2.688779505220835e-09,4.010293892716377e-09,2.715273702553441e-09,2.465027582924928e-09,1.8376941979126796e-11
20.97449182941411,2.6847725409192356e-09,4.015369181141897e-09,2.7158646402180677e-09,2.460855288533171e-09,1.775515561134907e-11
20.984455958549223,2.67807045608407e-09,4.023324368748215e-09,2.718537793542055e-09,2.4606334364483293e-09,1.8322341490329004e-11
20.994420087684336,2.6855172080317682e-09,4.012048561763224e-09,2.711455638508419e-09,2.460251427309904e-09,1.840510550599129e-11
21.00438421681945,2.679401222849953e-09,4.009537540589896e-09,2.7142806573574014e-09,2.4555234425450356e-09,1.8327754694705617e-11
21.014348345954563,2.6798118732457193e-09,4.01209889783602e-09,2.7150559046395815e-09,2.460918409546562e-09,1.8284430260314222e-11
21.024312475089676,2.6825883426779046e-09,4.008448162788681e-09,2.7135001904247837e-09,2.4565304799723396e-09,1.8075471039587772e-11
21.03427660422479,2.698599749838521e-09,4.004273054808524e-09,2.702345402772314e-09,2.44478718197291e-09,1.8163123543861125e-11
21.044240733359903,2.6907168975978624e-09,4.011560137062579e-09,2.713994959167879e-09,2.459843786254907e-09,1.8269925594098688e-11
21.054204862495016,2.681227214837417e-09,4.016694579032364e-09,2.7109447457349294e-09,2.4583083834855817e-09,1.830969907719462e-11
21.06416899163013,2.6841427620024302e-09,4.013547509971183e-09,2.712990357411079e-09,2.457921922898896e-09,1.825484654852356e-11
21.074133120765243,2.6847059929685416e-09,4.012767540192099e-09,2.7099352668153965e-09,2.458026800603247e-09,1.8188123394137664e-11
21.08409724990036,2.6779551493332095e-09,4.010226482628224e-09,2.709462918820338e-09,2.4564404466899197e-09,1.8201301227176322e-11
21.094061379035473,2.6775189200818725e-09,4.0159269831163215e-09,2.7082472735817356e-09,2.457467575936431e-09,1.8424134987869317e-11
21.104025508170587,2.676133930874519e-09,4.013142691330825e-09,2.7046083955869246e-09,2.451030038269942e-09,1.8337181458254317e-11
21.1139896373057,2.6780671294508462e-09,4.014648193917176e-09,2.7105211245335907e-09,2.4530263487490682e-09,1.8315084643442544e-11
21.123953766440813,2.669660019252655e-09,3.999825013536291e-09,2.702248732713831e-09,2.4558187801670353e-09,1.7997814040418876e-11
21.133917895575927,2.686634007101483e-09,4.0047781056459e-09,2.7101511719756306e-09,2.443584005461118e-09,1.777148596966335e-11
21.14388202471104,2.6873009637767025e-09,4.0103450584813856e-09,2.7117618963171677e-09,2.4569461388323e-09,1.8837959388779303e-11
21.153846153846153,2.6855892378122996e-09,4.0098851164309045e-09,2.7033930811262632e-09,2.452797463593005e-09,1.8469676220269876e-11
21.163810282981267,2.682353437095619e-09,3.998334510520155e-09,2.7078047303725418e-09,2.4591707493659844e-09,1.836343899035421e-11
21.17377441211638,2.6791066429687775e-09,4.003254045489219e-09,2.709978367733068e-09,2.4541285931629263e-09,1.7630502905413565e-11
21.183738541251493,2.6727702897341507e-09,4.014298218418754e-09,2.7119345535733453e-09,2.4520891982408926e-09,1.829125458838611e-11
21.193702670386607,2.6802938370821934e-09,3.999420298806458e-09,2.7025685871498535e-09,2.4557183765188978e-09,1.8407950703509725e-11
21.20366679952172,2.6715166529527697e-09,3.99948669914277e-09,2.7072672364933126e-09,2.4490897244432286e-09,1.8337602654534193e-11
21.213630928656833,2.6714450838288804e-09,4.000939692798603e-09,2.7072416208373256e-09,2.4527160216907115e-09,1.8256134328356027e-11
21.223595057791947,2.67209596143341e-09,3.998007953957052e-09,2.7077114390510404e-09,2.4495177239237397e-09,1.7986511989606275e-11
21.233559186927064,2.6883752149859037e-09,3.995030772169159e-09,2.6957343324569897e-09,2.4352561009031957e-09,1.810691579876974e-11
21.243523316062177,2.684209376346507e-09,4.00137206273265e-09,2.707421124989563e-09,2.4537019465586686e-09,1.8234820221748945e-11
21.25348744519729,2.674288403909949e-09,4.008180767072786e-09,2.703720403505439e-09,2.452752631957991e-09,1.8270494004567542e-11
21.263451574332404,2.679129393254615e-09,4.005970115078408e-09,2.7068466429734156e-09,2.452541343208967e-09,1.8195560902777174e-11
21.273415703467517,2.681755137078602e-09,4.00346442312178e-09,2.7046001872380466e-09,2.452818382600332e-09,1.811302745936577e-11
21.28337983260263,2.676975331619066e-09,4.000092690174259e-09,2.702792839811291e-09,2.447825397649556e-09,1.8125310352428116e-11
21.293343961737744,2.673303801257233e-09,4.007379046418933e-09,2.7011097569595307e-09,2.4509182194411874e-09,1.84521084164799e-11
21.303308090872857,2.6701428686661483e-09,4.006175845442233e-09,2.6972195584168706e-09,2.4453314751279763e-09,1.8333976584675966e-11
21.31327222000797,2.6705166459465145e-09,4.0045088396894765e-09,2.705402974222669e-09,2.4476695766294155e-09,1.8283662376574247e-11
21.323236349143084,2.660239690044524e-09,3.984873136469177e-09,2.6938121488696855e-09,2.450223342780685e-09,1.7899835368389512e-11
21.333200478278197,2.681441160918421e-09,3.99471580461326e-09,2.705679999901115e-09,2.4346089698482917e-09,1.7587341088434287e-11
21.34316460741331,2.683245271683289e-09,4.0038162679678e-09,2.707545715231797e-09,2.452012124860119e-09,1.902433691117397e-11
21.353128736548424,2.6823000921184645e-09,4.004191576682908e-09,2.6970021024272452e-09,2.4481662261374853e-09,1.8552737194010757e-11
21.363092865683537,2.679264805677887e-09,3.988410991130267e-09,2.7019076614250777e-09,2.4540568207353474e-09,1.8360585209730646e-11
21.37305699481865,2.673442695754269e-09,3.992690817182673e-09,2.7052724812379994e-09,2.448181187059177e-09,1.7546214008566604e-11
21.383021123953768,2.6692199918237924e-09,4.0076941306402045e-09,2.7071428208088325e-09,2.4443059815809263e-09,1.8277322749234717e-11
21.39298525308888,2.6762242558608284e-09,3.988630331460194e-09,2.6945242552933074e-09,2.452229674307282e-09,1.8430500484687222e-11
21.402949382223994,2.6646557909967446e-09,3.991550016089276e-09,2.701749277964018e-09,2.44359186779077e-09,1.8407236753529276e-11
21.412913511359108,2.66385202610742e-09,3.992514032961925e-09,2.7012117384372787e-09,2.445581265157784e-09,1.8302740901665308e-11
21.42287764049422,2.6605600930651847e-09,3.990504316522593e-09,2.7033025272983564e-09,2.443884169307519e-09,1.788455939045751e-11
21.432841769629334,2.674863033941108e-09,3.989480594264981e-09,2.6914495541821037e-09,2.4249727453372824e-09,1.8046710425893686e-11
21.442805898764448,2.677952142744447e-09,3.991910387689865e-09,2.7014902661646267e-09,2.4484452380825735e-09,1.815399801458554e-11
21.45277002789956,2.6669795337975717e-09,4.001418990829352e-09,2.6976307791444943e-09,2.4485307222524566e-09,1.8255739131501496e-11
21.462734157034674,2.6725782937181395e-09,4.002040977918314e-09,2.7022351966242673e-09,2.448475402954921e-09,1.814977134584681e-11
21.472698286169788,2.6790021547043865e-09,3.997480412477157e-09,2.7019819900696447e-09,2.448584754450423e-09,1.8072524552192113e-11
21.4826624153049,2.679588486991887e-09,3.991972651662273e-09,2.697235513229316e-09,2.4389086668059296e-09,1.804758389754687e-11
21.492626544440014,2.6740074730404786e-09,4.00183093979174e-09,2.694931425599879e-09,2.444990572843423e-09,1.8519651452464793e-11
21.502590673575128,2.666744814408203e-09,4.004366903503132e-09,2.6907828097820975e-09,2.4409487543598833e-09,1.846618416164753e-11
21.51255480271024,2.6659103360518527e-09,3.9966389263813565e-09,2.701814520859927e-09,2.442801341857527e-09,1.838785217799815e-11
21.522518931845354,2.65491219577674e-09,3.969356541323681e-09,2.684591848895476e-09,2.4460062826050803e-09,1.7812945720238843e-11
21.53248306098047,2.681422389396069e-09,3.985879184991321e-09,2.7022756785653835e-09,2.4251460737088894e-09,1.7359726623163244e-11
21.542447190115585,2.68410718000418e-09,4.00033395520392e-09,2.7054389135977013e-09,2.448552463007978e-09,1.931567002671065e-11
21.552411319250698,2.6769738213239602e-09,4.002658598356208e-09,2.691657306167046e-09,2.4451383212351143e-09,1.8722356742756738e-11
21.56237544838581,2.6792285971655424e-09,3.980116831091672e-09,2.698067850570274e-09,2.451046251212526e-09,1.8390499998991575e-11
21.572339577520925,2.671638600691182e-09,3.9840829347711155e-09,2.7024156100588232e-09,2.4436035912610755e-09,1.7306314516672806e-11
21.582303706656038,2.6705064986027052e-09,4.004174065464586e-09,2.7045748485332808e-09,2.4371256556227115e-09,1.8268756916041208e-11
21.59226783579115,2.673191035968916e-09,3.97961045202582e-09,2.6876143873066585e-09,2.450321699869626e-09,1.8532906171072337e-11
21.602231964926265,2.6602647087401698e-09,3.983886498513727e-09,2.6988015623845757e-09,2.439546205396574e-09,1.8596817805122404e-11
21.612196094061378,2.654106378921054e-09,3.986801368256791e-09,2.697130796757329e-09,2.4393399408327253e-09,1.831211271951985e-11
21.62216022319649,2.6507874484105957e-09,3.986612792832685e-09,2.7003974316760493e-09,2.440242840366201e-09,1.7642201711935697e-11
21.632124352331605,2.6621243489872013e-09,3.988236571015446e-09,2.6901918281546852e-09,2.4105374761966386e-09,1.7938986496710404e-11
21.64208848146672,2.6812993517719148e-09,3.9846502422188004e-09,2.6968093617589313e-09,2.4444735138971064e-09,1.812564152045833e-11
21.65205261060183,2.659627178514824e-09,3.999937522987906e-09,2.6921807635608196e-09,2.4453505973462063e-09,1.827235943723649e-11
21.662016739736945,2.669902925734204e-09,4.0042896111092345e-09,2.7003132440965397e-09,2.445129919844065e-09,1.816705618388137e-11
21.67198086887206,2.67259161215875e-09,3.996875846094869e-09,2.7021094070401955e-09,2.4447241866200003e-09,1.8116272739400252e-11
21.681944998007175,2.6894473452064735e-09,3.986003807236531e-09,2.6927577389712177e-09,2.4296315077787693e-09,1.800207585445576e-11
21.69190912714229,2.6735643683291206e-09,3.99827737542939e-09,2.688159656629009e-09,2.439258738046074e-09,1.8680388639384158e-11
21.701873256277402,2.66579667896429e-09,4.011525877024986e-09,2.6855676030726984e-09,2.4387091173805787e-09,1.871140327392285e-11
21.711837385412515,2.658363168806309e-09,3.99648590940649e-09,2.698648364729492e-09,2.4392427328595496e-09,1.860198987760035e-11
21.72180151454763,2.6544807840007466e-09,3.946592269805521e-09,2.6740135517537894e-09,2.4419625622063537e-09,1.783248081910238e-11
21.731765643682742,2.6816006122929926e-09,3.977563009321989e-09,2.7013475697432954e-09,2.411665869452765e-09,1.746466900523532e-11
21.741729772817855,2.68630337915674e-09,4.015065870287406e-09,2.704137400646852e-09,2.446944684544965e-09,2.044920219515719e-11
21.75169390195297,2.688050062765153e-09,4.010715877102962e-09,2.6887797260063593e-09,2.444603277395481e-09,1.9145286469519405e-11
21.761658031088082,2.6957625464965892e-09,3.9766211099967836e-09,2.6946931792735344e-09,2.450842698805007e-09,1.8919534601559953e-11
21.771622160223195,2.6774093259766447e-09,3.975162315962167e-09,2.7004773957109454e-09,2.4403376940785126e-09,1.7143100602234074e-11
21.78158628935831,2.6807184972577488e-09,4.005633351640733e-09,2.7057869356124546e-09,2.430213692110743e-09,1.8497363117228783e-11
21.791550418493422,2.65733860621837e-09,3.9811730299501726e-09,2.6781106185781024e-09,2.4508551426739757e-09,1.843757587262734e-11
21.801514547628535,2.671729394498675e-09,3.978144368374597e-09,2.698277570777964e-09,2.4373049491848914e-09,1.902012511146142e-11
21.81147867676365,2.6523946436304988e-09,3.968978382383125e-09,2.6975895600186878e-09,2.4338398305574666e-09,1.8467058743879948e-11
21.821442805898762,2.6238689810977724e-09,3.973242454523122e-09,2.699153698003612e-09,2.4381138121558914e-09,1.6741682858771448e-11
21.83140693503388,2.6678499703085898e-09,4.010224340093288e-09,2.6955608942806863e-09,2.380869868410186e-09,1.8169043320767456e-11
21.841371064168992,2.6671736639080886e-09,3.9812712441287215e-09,2.6962806327440177e-09,2.4413749317016396e-09,1.854181674961311e-11
21.851335193304106,2.68543333585481e-09,3.992293075249179e-09,2.6822395177342906e-09,2.4440263476317376e-09,1.8674781725442256e-11
21.86129932243922,2.6438402159375183e-09,4.0291895941747345e-09,2.708015767363475e-09,2.4431963855980408e-09,1.8492750075964923e-11
21.871263451574332,2.6962182341660064e-09,4.0275745430895386e-09,2.7120250507225913e-09,2.4407941920549177e-09,1.815673797264881e-11
21.881227580709446,2.7265563576599367e-09,3.9913754392313125e-09,2.689801896833561e-09,2.419248667833045e-09,1.8722383847204277e-11
21.89119170984456,2.68259368932673e-09,3.9995561187214475e-09,2.679405775716451e-09,2.432851652710159e-09,1.8946675953858715e-11
21.901155838979673,2.68832223444417e-09,4.006509709282357e-09,2.6773648671139238e-09,2.4363248261395753e-09,1.8858371981506135e-11
21.911119968114786,2.6175522872562754e-09,3.976729517281713e-09,2.7030754503953133e-09,2.4341760314327623e-09,1.982584389561683e-11
21.9210840972499,2.6568061409382054e-09,3.948940969244447e-09,2.655227707035204e-09,2.439573010717417e-09,1.9231696970683024e-11
21.931048226385013,2.6838863002295906e-09,3.956105488722502e-09,2.713920608604226e-09,2.3676281749400367e-09,1.9756606128172163e-11
21.941012355520126,2.7227448665034555e-09,3.95088929780285e-09,2.7257750878853495e-09,2.4482386391509987e-09,2.6266686443548297e-11
21.95097648465524,2.6533055861323837e-09,4.0188181179712054e-09,2.690806203640439e-09,2.4499133569306416e-09,2.0489535158198313e-11
21.960940613790353,2.6889824881390724e-09,3.946286939476904e-09,2.6890593023204633e-09,2.463613935804808e-09,1.95739649483003e-11
21.97090474292547,2.6492962371084187e-09,3.999697725915953e-09,2.7258090705753462e-09,2.439151202507893e-09,1.6188938120902527e-11
21.980868872060583,2.6881591939719714e-09,4.0483559616577155e-09,2.7191011074999616e-09,2.417760795169529e-09,1.9457027113231603e-11
21.990833001195696,2.714978076076684e-09,3.9114198954893784e-09,2.6682968602250097e-09,2.460988899693509e-09,1.8946676079685214e-11
22.00079713033081,2.640418216545853e-09,4.0365716185828366e-09,2.720208907250232e-09,2.4388696590100836e-09,1.686086433146261e-11
22.010761259465923,2.643985968375982e-09,4.01069549861514e-09,2.6637146505039382e-09,2.4196812474064964e-09,1.8242369650711775e-11
22.020725388601036,2.661881882676328e-09,3.996403956335244e-09,2.7264624263648563e-09,2.433891471997092e-09,2.0331355619614475e-11
22.03068951773615,2.6105691903362794e-09,4.053135510437815e-09,2.7374488421856102e-09,2.2501598444488968e-09,1.9074079781438708e-11
22.040653646871263,2.707989646914039e-09,3.968508202568564e-09,2.667708906228604e-09,2.4435857756908035e-09,1.83938023514746e-11
22.050617776006376,2.6656365646446765e-09,3.9752185458103635e-09,2.6939509087320644e-09,2.442591042757475e-09,1.7968427550433374e-11
22.06058190514149,2.7152855192031185e-09,3.967914979528254e-09,2.691690455418403e-09,2.4400201918019077e-09,1.813485624889494e-11
22.070546034276603,2.6498177727453554e-09,3.988451287748031e-09,2.7028611575028978e-09,2.435663941475482e-09,1.8302406349165025e-11
22.080510163411716,2.7269438417136443e-09,3.952952798659351e-09,2.70103665856523e-09,2.3936630691928235e-09,1.8219308851412882e-11
22.09047429254683,2.6587346279445332e-09,3.980691080295763e-09,2.649231988318352e-09,2.421133409765637e-09,1.8365190457442872e-11
22.100438421681943,2.6438361281883253e-09,4.098651859806345e-09,2.6813422406554615e-09,2.473725554184115e-09,1.8968774829943173e-11
22.110402550817057,2.75478937178373e-09,4.014913064734709e-09,2.685177563642976e-09,2.4249405707727637e-09,1.8742726627053984e-11
22.120366679952173,2.5743779254015607e-09,3.9439453141174456e-09,2.6101373579126474e-09,2.398936451033139e-09,2.1195459126985676e-11
22.130330809087287,2.5935921771189946e-09,4.07597905052936e-09,2.6807215797944554e-09,2.4416711803891473e-09,2.549934137195168e-11
22.1402949382224,2.6407054681694575e-09,3.947978496808537e-09,2.727373836361888e-09,2.4661527343713226e-09,1.8349467174436438e-11
22.150259067357513,2.702762233969847e-09,4.004796353738294e-09,2.674591038633753e-09,2.475471692514721e-09,1.998899454992089e-11


==> figs/data/cyl_LES_old/cylinderLES_medp3_centerline.csv <==
Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
nan,nan,nan,nan,0.0,0.0,0.0,0.0,0.5
nan,nan,nan,nan,0.0,0.004999999655410647,0.005,0.0,0.5
nan,nan,nan,nan,0.0,0.009999999310821295,0.01,0.0,0.5
nan,nan,nan,nan,0.0,0.01500000013038516,0.015,0.0,0.5
nan,nan,nan,nan,0.0,0.01999999862164259,0.02,0.0,0.5
nan,nan,nan,nan,0.0,0.024999999441206455,0.025,0.0,0.5
nan,nan,nan,nan,0.0,0.03000000026077032,0.03,0.0,0.5
nan,nan,nan,nan,0.0,0.03500000108033419,0.035,0.0,0.5
nan,nan,nan,nan,0.0,0.03999999724328518,0.04,0.0,0.5
nan,nan,nan,nan,0.0,0.04500000271946192,0.045,0.0,0.5
nan,nan,nan,nan,0.0,0.04999999888241291,0.05,0.0,0.5
nan,nan,nan,nan,0.0,0.054999999701976776,0.055,0.0,0.5
nan,nan,nan,nan,0.0,0.06000000052154064,0.06,0.0,0.5
nan,nan,nan,nan,0.0,0.06499999668449163,0.065,0.0,0.5
nan,nan,nan,nan,0.0,0.07000000216066837,0.07,0.0,0.5
nan,nan,nan,nan,0.0,0.07500000298023224,0.075,0.0,0.5
nan,nan,nan,nan,0.0,0.07999999448657036,0.08,0.0,0.5
nan,nan,nan,nan,0.0,0.08500000461935997,0.085,0.0,0.5
nan,nan,nan,nan,0.0,0.09000000543892384,0.09,0.0,0.5
nan,nan,nan,nan,0.0,0.09499999694526196,0.095,0.0,0.5
nan,nan,nan,nan,0.0,0.09999999776482582,0.1,0.0,0.5
nan,nan,nan,nan,0.0,0.10499999858438969,0.105,0.0,0.5
nan,nan,nan,nan,0.0,0.10999999940395355,0.11,0.0,0.5
nan,nan,nan,nan,0.0,0.11500000022351742,0.115,0.0,0.5
nan,nan,nan,nan,0.0,0.12000000104308128,0.12,0.0,0.5
nan,nan,nan,nan,0.0,0.12500000186264515,0.125,0.0,0.5
nan,nan,nan,nan,0.0,0.12999999336898327,0.13,0.0,0.5
nan,nan,nan,nan,0.0,0.13500000350177288,0.135,0.0,0.5
nan,nan,nan,nan,0.0,0.14000000432133675,0.14,0.0,0.5
nan,nan,nan,nan,0.0,0.14499999582767487,0.145,0.0,0.5
nan,nan,nan,nan,0.0,0.15000000596046448,0.15,0.0,0.5
nan,nan,nan,nan,0.0,0.1549999974668026,0.155,0.0,0.5
nan,nan,nan,nan,0.0,0.15999998897314072,0.16,0.0,0.5
nan,nan,nan,nan,0.0,0.16499999910593033,0.165,0.0,0.5
nan,nan,nan,nan,0.0,0.17000000923871994,0.17,0.0,0.5
nan,nan,nan,nan,0.0,0.17500000074505806,0.175,0.0,0.5
nan,nan,nan,nan,0.0,0.18000001087784767,0.18,0.0,0.5
nan,nan,nan,nan,0.0,0.1850000023841858,0.185,0.0,0.5
nan,nan,nan,nan,0.0,0.1899999938905239,0.19,0.0,0.5
nan,nan,nan,nan,0.0,0.19499998539686203,0.195,0.0,0.5
nan,nan,nan,nan,0.0,0.19999999552965164,0.2,0.0,0.5
nan,nan,nan,nan,0.0,0.20500000566244125,0.205,0.0,0.5
nan,nan,nan,nan,0.0,0.20999999716877937,0.21,0.0,0.5
nan,nan,nan,nan,0.0,0.21500000730156898,0.215,0.0,0.5
nan,nan,nan,nan,0.0,0.2199999988079071,0.22,0.0,0.5
nan,nan,nan,nan,0.0,0.22499999031424522,0.225,0.0,0.5
nan,nan,nan,nan,0.0,0.23000000044703484,0.23,0.0,0.5
nan,nan,nan,nan,0.0,0.23499999195337296,0.235,0.0,0.5
nan,nan,nan,nan,0.0,0.24000000208616257,0.24,0.0,0.5
nan,nan,nan,nan,0.0,0.24500001221895218,0.245,0.0,0.5
nan,nan,nan,nan,0.0,0.2500000037252903,0.25,0.0,0.5
nan,nan,nan,nan,0.0,0.2549999952316284,0.255,0.0,0.5
nan,nan,nan,nan,0.0,0.25999998673796654,0.26,0.0,0.5
nan,nan,nan,nan,0.0,0.26499997824430466,0.265,0.0,0.5
nan,nan,nan,nan,0.0,0.27000000700354576,0.27,0.0,0.5
nan,nan,nan,nan,0.0,0.2749999985098839,0.275,0.0,0.5
nan,nan,nan,nan,0.0,0.2800000086426735,0.28,0.0,0.5
nan,nan,nan,nan,0.0,0.2850000001490116,0.285,0.0,0.5
nan,nan,nan,nan,0.0,0.28999999165534973,0.29,0.0,0.5
nan,nan,nan,nan,0.0,0.29499998316168785,0.295,0.0,0.5
nan,nan,nan,nan,0.0,0.30000001192092896,0.3,0.0,0.5
nan,nan,nan,nan,0.0,0.3050000034272671,0.305,0.0,0.5
nan,nan,nan,nan,0.0,0.3099999949336052,0.31,0.0,0.5
nan,nan,nan,nan,0.0,0.3150000050663948,0.315,0.0,0.5
nan,nan,nan,nan,0.0,0.31999997794628143,0.32,0.0,0.5
nan,nan,nan,nan,0.0,0.32499998807907104,0.325,0.0,0.5
nan,nan,nan,nan,0.0,0.32999999821186066,0.33,0.0,0.5
nan,nan,nan,nan,0.0,0.33500000834465027,0.335,0.0,0.5
nan,nan,nan,nan,0.0,0.3400000184774399,0.34,0.0,0.5
nan,nan,nan,nan,0.0,0.3449999913573265,0.345,0.0,0.5
nan,nan,nan,nan,0.0,0.3500000014901161,0.35,0.0,0.5
nan,nan,nan,nan,0.0,0.35499997437000275,0.355,0.0,0.5
nan,nan,nan,nan,0.0,0.36000002175569534,0.36,0.0,0.5
nan,nan,nan,nan,0.0,0.36499999463558197,0.365,0.0,0.5
nan,nan,nan,nan,0.0,0.3700000047683716,0.37,0.0,0.5
nan,nan,nan,nan,0.0,0.3750000149011612,0.375,0.0,0.5
nan,nan,nan,nan,0.0,0.3799999877810478,0.38,0.0,0.5
nan,nan,nan,nan,0.0,0.38499999791383743,0.385,0.0,0.5
nan,nan,nan,nan,0.0,0.38999997079372406,0.39,0.0,0.5
nan,nan,nan,nan,0.0,0.39500001817941666,0.395,0.0,0.5
nan,nan,nan,nan,0.0,0.3999999910593033,0.4,0.0,0.5
nan,nan,nan,nan,0.0,0.4050000011920929,0.405,0.0,0.5
nan,nan,nan,nan,0.0,0.4100000113248825,0.41,0.0,0.5
nan,nan,nan,nan,0.0,0.41499998420476913,0.415,0.0,0.5
nan,nan,nan,nan,0.0,0.41999999433755875,0.42,0.0,0.5
nan,nan,nan,nan,0.0,0.42500000447034836,0.425,0.0,0.5
nan,nan,nan,nan,0.0,0.43000001460313797,0.43,0.0,0.5
nan,nan,nan,nan,0.0,0.4349999874830246,0.435,0.0,0.5
nan,nan,nan,nan,0.0,0.4399999976158142,0.44,0.0,0.5
nan,nan,nan,nan,0.0,0.4450000077486038,0.445,0.0,0.5
nan,nan,nan,nan,0.0,0.44999998062849045,0.45,0.0,0.5
nan,nan,nan,nan,0.0,0.45500002801418304,0.455,0.0,0.5
nan,nan,nan,nan,0.0,0.46000000089406967,0.46,0.0,0.5
nan,nan,nan,nan,0.0,0.4650000110268593,0.465,0.0,0.5
nan,nan,nan,nan,0.0,0.4699999839067459,0.47,0.0,0.5
nan,nan,nan,nan,0.0,0.4749999940395355,0.475,0.0,0.5
nan,nan,nan,nan,0.0,0.48000000417232513,0.48,0.0,0.5
nan,nan,nan,nan,0.0,0.48500001430511475,0.485,0.0,0.5
nan,nan,nan,nan,0.0,0.49000002443790436,0.49,0.0,0.5
nan,nan,nan,nan,0.0,0.494999997317791,0.495,0.0,0.5
17.289552748203278,-0.0007628527628185111,0.0005085645013878093,1.823367198738879e-05,1.0000000000000004,0.5000000074505806,0.5,0.0,0.5
17.28813037276268,-0.0010827515886830952,0.0032977245271847977,0.00048114789933606517,1.0000000000000004,0.5049999803304672,0.505,0.0,0.5
17.287324756383896,-0.002837745165834349,0.005434219723611022,0.0008943046859712922,1.0000000000000004,0.5099999904632568,0.51,0.0,0.5
17.286908358335495,-0.00599079455332685,0.006622804387006909,0.0012520287000370445,1.0000000000000004,0.5150000005960464,0.515,0.0,0.5
17.285608053207397,-0.010594194974942184,0.007013987396021548,0.0014605794349336065,1.0000000000000004,0.5199999734759331,0.52,0.0,0.5
17.28274267911911,-0.01520469738261454,0.007218784723590943,0.001570019478094764,1.0000000000000004,0.5249999836087227,0.525,0.0,0.5
17.27831220626831,-0.01982230205248925,0.007237197176436894,0.0015803493597559282,1.0000000000000004,0.5299999564886093,0.53,0.0,0.5
17.2758951485157,-0.026256485674821306,0.00829598234486184,0.0017837665842534989,1.0000000000000004,0.5350000411272049,0.535,0.0,0.5
17.27283814549446,-0.03234632576641161,0.009206242201798887,0.0018871262930133526,1.0000000000000004,0.5400000140070915,0.54,0.0,0.5
17.269145786762238,-0.0380876340350369,0.009972068407478218,0.0018895338193942735,1.0000000000000004,0.5450000241398811,0.545,0.0,0.5
17.265326470136642,-0.04366433747054543,0.010661729435014422,0.001732936561893439,1.0000000000000004,0.5499999970197678,0.55,0.0,0.5
17.26152929663658,-0.049217852036235854,0.011323731227548706,0.0015063380542414961,1.0000000000000004,0.5550000071525574,0.555,0.0,0.5
17.25776106119156,-0.05475134229345713,0.011954903722653398,0.0012085161397408228,1.0000000000000004,0.560000017285347,0.56,0.0,0.5
17.254007577896118,-0.06008765028673224,0.012415120016157744,0.0008789668363533565,1.0000000000000004,0.5649999901652336,0.565,0.0,0.5
17.250323086977005,-0.0653298641263973,0.012859911512350664,0.0006031125431036344,1.0000000000000004,0.5700000002980232,0.57,0.0,0.5
17.246706813573837,-0.07047472626436502,0.013288502831528604,0.00038533900180937053,1.0000000000000004,0.5749999731779099,0.575,0.0,0.5
17.24319988489151,-0.07544688263442367,0.013631281315610977,0.0003505522627165192,1.0000000000000004,0.5799999833106995,0.58,0.0,0.5
17.23974299430847,-0.08034548949217424,0.013906243248129613,0.0004426558152772486,1.0000000000000004,0.5849999934434891,0.585,0.0,0.5
17.23634111881256,-0.08516476332442835,0.014105718073551543,0.0006753081379429204,1.0000000000000004,0.5899999663233757,0.59,0.0,0.5
17.233052879571915,-0.0898328423500061,0.014233150074687728,0.0010026172421930823,1.0000000000000004,0.5950000137090683,0.595,0.0,0.5
17.229814916849136,-0.09443547780392691,0.01433267833195373,0.001287052313273307,1.0000000000000004,0.6000000238418579,0.6,0.0,0.5
17.22663676738739,-0.09896259754896164,0.014400264611140301,0.0015109387782104022,1.0000000000000004,0.6050000339746475,0.605,0.0,0.5
17.223560720682144,-0.10338248359039426,0.014474672589130932,0.001587894334079465,1.0000000000000004,0.6100000068545341,0.61,0.0,0.5
17.220524936914444,-0.10774931660853326,0.014575928617205136,0.0015735092265458661,1.0000000000000004,0.6150000169873238,0.615,0.0,0.5
17.217541307210922,-0.11205246020108461,0.01471782425778656,0.0014430971398837755,1.0000000000000004,0.6199999898672104,0.62,0.0,0.5
17.214653879404068,-0.1162856484297663,0.014848278889985522,0.0012791579620170523,1.0000000000000004,0.625,0.625,0.0,0.5
17.211794257164,-0.12047086050733924,0.014946261023851548,0.0011558166576151052,1.0000000000000004,0.6300000101327896,0.63,0.0,0.5
17.20896291732788,-0.12458674446679652,0.014989473959985844,0.0011115402176073985,1.0000000000000004,0.6350000202655792,0.635,0.0,0.5
17.206182301044464,-0.1286211535334587,0.014954359968641029,0.001166483625638648,1.0000000000000004,0.6399999558925629,0.64,0.0,0.5
17.203430235385895,-0.13261282327584922,0.014872747862568758,0.0012765912761096843,1.0000000000000004,0.6449999660253525,0.645,0.0,0.5
17.2007257938385,-0.1365450865123421,0.014720788131739937,0.001466110677938559,1.0000000000000004,0.6499999761581421,0.65,0.0,0.5
17.198049783706665,-0.1404320877045393,0.014589052680094028,0.0016953680096776225,1.0000000000000004,0.6549999862909317,0.655,0.0,0.5
17.195400893688202,-0.14430040353909135,0.01442733775729721,0.0019350196344021242,1.0000000000000004,0.6599999964237213,0.66,0.0,0.5
17.192796140909195,-0.14814510545693338,0.014166376439334272,0.0021698628515878227,1.0000000000000004,0.6650000065565109,0.665,0.0,0.5
17.190207302570343,-0.15198066039010882,0.013785202504550398,0.0023817169458197895,1.0000000000000004,0.6700000166893005,0.67,0.0,0.5
17.187619298696518,-0.155811311211437,0.013321595117758989,0.0025765500413399423,1.0000000000000004,0.6750000268220901,0.675,0.0,0.5
17.18505385518074,-0.1596361929550767,0.012686824710726796,0.002729265684820348,1.0000000000000004,0.6800000369548798,0.68,0.0,0.5
17.182473570108414,-0.16344141005538404,0.012013520294431146,0.002978746826556744,1.0000000000000004,0.6849999725818634,0.685,0.0,0.5
17.179878532886505,-0.16723235230892897,0.011309971856462653,0.0032936804891505744,1.0000000000000004,0.689999982714653,0.69,0.0,0.5
17.177252411842346,-0.17098953411914408,0.010506272768168401,0.0036738884018632234,1.0000000000000004,0.6949999928474426,0.695,0.0,0.5
17.174600273370743,-0.17471142509020865,0.009672569000031217,0.004069293875545554,1.0000000000000004,0.7000000029802322,0.7,0.0,0.5
17.17192441225052,-0.1783965965732932,0.008809401941107353,0.004480431674153351,1.0000000000000004,0.7050000131130219,0.705,0.0,0.5
17.16919693350792,-0.18197713629342616,0.007926712734843022,0.004878864846432407,1.0000000000000004,0.7099999487400055,0.71,0.0,0.5
17.16642865538597,-0.18549691489897668,0.007062498344566848,0.005276279419035745,1.0000000000000004,0.7149999588727951,0.715,0.0,0.5
17.163600593805313,-0.18892820738255978,0.006228227261090069,0.005671994965268823,1.0000000000000004,0.7200000435113907,0.72,0.0,0.5
17.160701721906662,-0.1922597107477486,0.005336708556569647,0.006087327878049109,1.0000000000000004,0.7250000536441803,0.725,0.0,0.5
17.157773464918137,-0.195545949973166,0.004433311023603892,0.006511687721285853,1.0000000000000004,0.7299999892711639,0.73,0.0,0.5
17.154806464910507,-0.19876459706574678,0.0035388789865464787,0.0069501376980269924,1.0000000000000004,0.7349999994039536,0.735,0.0,0.5
17.151838719844818,-0.20195190352387726,0.002704212434764486,0.007394789989120909,1.0000000000000004,0.7400000095367432,0.74,0.0,0.5
17.14886826276779,-0.20511669269762933,0.0019129726024402771,0.007847703058359912,1.0000000000000004,0.7450000196695328,0.745,0.0,0.5
17.145872056484222,-0.20820801705121994,0.0012689665927609894,0.008369397604838014,1.0000000000000004,0.7500000298023224,0.75,0.0,0.5
17.142879337072372,-0.21124329138547182,0.0006331796266749734,0.008875265491951723,1.0000000000000004,0.754999965429306,0.755,0.0,0.5
17.139889776706696,-0.2142123240046203,6.7965947891934775e-06,0.009363396588014439,1.0000000000000004,0.7599999755620956,0.76,0.0,0.5
17.136901170015335,-0.2170624420978129,-0.0006158611649880186,0.009723855824631755,1.0000000000000004,0.7649999856948853,0.765,0.0,0.5
17.13391023874283,-0.21985210571438074,-0.0012415819110174198,0.009996109933126718,1.0000000000000004,0.7699999958276749,0.77,0.0,0.5
17.130924820899963,-0.2225277661345899,-0.0018789048026519595,0.010079960594907789,1.0000000000000004,0.7750000059604645,0.775,0.0,0.5
17.12793254852295,-0.2251695920713246,-0.0025047701637959108,0.010101300899123089,1.0000000000000004,0.7799999415874481,0.78,0.0,0.5
17.124938815832138,-0.2277906872332096,-0.0031249285257217707,0.010086843666385903,1.0000000000000004,0.7850000262260437,0.785,0.0,0.5
17.12192940711975,-0.23031352693215013,-0.003742098854672804,0.009966036688638269,1.0000000000000004,0.7900000363588333,0.79,0.0,0.5
17.118916243314743,-0.2327960697002709,-0.004359792974355514,0.009791733808697245,1.0000000000000004,0.7950000464916229,0.795,0.0,0.5
17.115897566080093,-0.23522121645510197,-0.004978577540896367,0.009540685432511964,1.0000000000000004,0.7999999821186066,0.8,0.0,0.5
17.11288347840309,-0.23757143272086978,-0.005595981070655398,0.009175666582450503,1.0000000000000004,0.8049999922513962,0.805,0.0,0.5
17.109873712062836,-0.2398845930583775,-0.006211304375028703,0.00877868805127946,1.0000000000000004,0.8100000023841858,0.81,0.0,0.5
17.10689005255699,-0.24211741844192147,-0.006818830355769023,0.008375741821510019,1.0000000000000004,0.8150000125169754,0.815,0.0,0.5
17.10392138361931,-0.24430483812466264,-0.007365250283328351,0.007986075201188214,1.0000000000000004,0.820000022649765,0.82,0.0,0.5
17.100967913866043,-0.24644748168066144,-0.00785142854329024,0.007609500158650917,1.0000000000000004,0.8249999582767487,0.825,0.0,0.5
17.0980464220047,-0.24850488873198628,-0.008307007608891581,0.007236502829073288,1.0000000000000004,0.8299999684095383,0.83,0.0,0.5
17.095136880874634,-0.250525985378772,-0.008766162492975127,0.006860091150883818,1.0000000000000004,0.8349999785423279,0.835,0.0,0.5
17.092249870300293,-0.2524595041759312,-0.009262762367143296,0.006467463208082336,1.0000000000000004,0.8399999886751175,0.84,0.0,0.5
17.089365929365158,-0.2543174531310797,-0.009856792633399891,0.006070525821087358,1.0000000000000004,0.8449999988079071,0.845,0.0,0.5
17.086485028266907,-0.25611085863783956,-0.010534260071153767,0.00567010260783718,1.0000000000000004,0.8500000089406967,0.85,0.0,0.5
17.08357858657837,-0.2578016282059252,-0.011200167964489083,0.005244988209597068,1.0000000000000004,0.8550000190734863,0.855,0.0,0.5
17.08067086338997,-0.259451259393245,-0.011846287843582104,0.0048301563856512075,1.0000000000000004,0.8600000292062759,0.86,0.0,0.5
17.077777713537216,-0.2609837674535811,-0.012403678963892162,0.004487733911446412,1.0000000000000004,0.8650000393390656,0.865,0.0,0.5
17.074907273054123,-0.262438147328794,-0.012868547550169751,0.0042422454112056585,1.0000000000000004,0.8699999749660492,0.87,0.0,0.5
17.072061002254486,-0.2638081763871014,-0.013233531226433115,0.0041014032203747774,1.0000000000000004,0.8749999850988388,0.875,0.0,0.5
17.069291055202484,-0.2650173753499985,-0.013675736536242766,0.004181107835847797,1.0000000000000004,0.8799999952316284,0.88,0.0,0.5
17.06654793024063,-0.2661711717955768,-0.014138222770725406,0.004320617148550809,1.0000000000000004,0.885000005364418,0.885,0.0,0.5
17.063897848129272,-0.2671455228701234,-0.014602157662466198,0.004496171133723692,1.0000000000000004,0.8900000154972076,0.89,0.0,0.5
17.061289221048355,-0.2680500131100416,-0.015053612880365108,0.004688105173045187,1.0000000000000004,0.8949999511241913,0.895,0.0,0.5
17.05875453352928,-0.2688230685889721,-0.015480375914194155,0.004910301329800859,1.0000000000000004,0.8999999612569809,0.9,0.0,0.5
17.0562881231308,-0.2694697338156402,-0.015867033603171876,0.005169901971839863,1.0000000000000004,0.9049999713897705,0.905,0.0,0.5
17.053860157728195,-0.2700391919352114,-0.016228185108957405,0.005450974867926561,1.0000000000000004,0.9100000560283661,0.91,0.0,0.5
17.05153599381447,-0.2703307527117431,-0.01663310717958666,0.005790983447695908,1.0000000000000004,0.9149999916553497,0.915,0.0,0.5
17.049235194921494,-0.2705595353618264,-0.017042946863512043,0.006153506884402304,1.0000000000000004,0.9200000017881393,0.92,0.0,0.5
17.04700681567192,-0.270588472019881,-0.017456979943744955,0.00660932891878474,1.0000000000000004,0.925000011920929,0.925,0.0,0.5
17.044822335243225,-0.2705396874807775,-0.017869235318357823,0.007081431984488518,1.0000000000000004,0.9300000220537186,0.93,0.0,0.5
17.042705953121185,-0.27037135791033506,-0.018278398536494933,0.007578072518413137,1.0000000000000004,0.9350000321865082,0.935,0.0,0.5
17.04066413640976,-0.27010161243379116,-0.018673510836379137,0.008055337870814583,1.0000000000000004,0.9399999678134918,0.94,0.0,0.5
17.038665115833282,-0.2697720951400697,-0.019061649101786315,0.008523782001248037,1.0000000000000004,0.9449999779462814,0.945,0.0,0.5
17.036734253168106,-0.2693686280399561,-0.019467364816591726,0.008882026246283203,1.0000000000000004,0.949999988079071,0.95,0.0,0.5
17.03481897711754,-0.2689467226155102,-0.019860333981341682,0.009229857143509435,1.0000000000000004,0.9549999982118607,0.955,0.0,0.5
17.033005267381668,-0.26841833628714085,-0.02007401382434182,0.009632403399336908,1.0000000000000004,0.9600000083446503,0.96,0.0,0.5
17.031218945980072,-0.26786193903535604,-0.020247585292963777,0.010042935577075696,1.0000000000000004,0.9649999439716339,0.965,0.0,0.5
17.02951070666313,-0.26722978707402945,-0.020317320140748052,0.010472966439920128,1.0000000000000004,0.9700000286102295,0.97,0.0,0.5
17.02785736322403,-0.26655323849990964,-0.02034548831943539,0.010899674527536263,1.0000000000000004,0.9750000387430191,0.975,0.0,0.5
17.026268154382706,-0.2658260832540691,-0.02032742477967986,0.011321976857288973,1.0000000000000004,0.9800000488758087,0.98,0.0,0.5
17.02474069595337,-0.26500073727220297,-0.020484911300286512,0.011677818847601884,1.0000000000000004,0.9849999845027924,0.985,0.0,0.5
17.023244857788086,-0.26412998186424375,-0.0207265260614804,0.012001567946754221,1.0000000000000004,0.989999994635582,0.99,0.0,0.5
17.021856516599655,-0.26309239910915494,-0.02102219620064716,0.012184085885792229,1.0000000000000004,0.9950000047683716,0.995,0.0,0.5
17.020487815141678,-0.2620186060667038,-0.021328210928913904,0.012338319893387961,1.0000000000000004,1.0000000149011612,1.0,0.0,0.5
17.0192648768425,-0.2607487868517637,-0.02158051721926313,0.012449135889255558,1.0000000000000004,1.0050000250339508,1.005,0.0,0.5
17.018069207668304,-0.2594493473879993,-0.021806997476232937,0.012571048128393159,1.0000000000000004,1.0099999606609344,1.01,0.0,0.5
17.017016917467117,-0.2579831527546048,-0.02188296077929408,0.012761010269059625,1.0000000000000004,1.014999970793724,1.015,0.0,0.5
17.016009628772736,-0.2564567639492452,-0.02192067973282974,0.012925233486384968,1.0000000000000004,1.0199999809265137,1.02,0.0,0.5
17.015107721090317,-0.2547912481240928,-0.021869339485419914,0.013028857756580692,1.0000000000000004,1.0249999910593033,1.025,0.0,0.5
17.014303863048553,-0.2530740238726139,-0.021696155754398205,0.01309627176306094,1.0000000000000004,1.030000001192093,1.03,0.0,0.5
17.01364243030548,-0.25128170009702444,-0.02134601986472262,0.013111098425724776,1.0000000000000004,1.0349999368190765,1.035,0.0,0.5
17.013116389513016,-0.24942285427823663,-0.020874247185929562,0.013052801816229476,1.0000000000000004,1.0399999469518661,1.04,0.0,0.5
17.01271679997444,-0.24750154372304678,-0.020288264620830887,0.012925847953511038,1.0000000000000004,1.0449999570846558,1.045,0.0,0.5
17.01248922944069,-0.24549461528658867,-0.019605335792221013,0.012679475016739161,1.0000000000000004,1.0499999672174454,1.05,0.0,0.5
17.012364745140076,-0.24343602918088436,-0.01886391623656891,0.012361053285530943,1.0000000000000004,1.054999977350235,1.055,0.0,0.5
17.012421280145645,-0.24124573962762952,-0.018196564102595403,0.01192076218285365,1.0000000000000004,1.0599999129772186,1.06,0.0,0.5
17.012545585632324,-0.23900806438177824,-0.017556383592136626,0.01143587068963825,1.0000000000000004,1.0650000721216202,1.065,0.0,0.5
17.01283347606659,-0.23663439648225904,-0.016962532178695255,0.010941964844278118,1.0000000000000004,1.0700000822544098,1.07,0.0,0.5
17.013164281845093,-0.23422402306459844,-0.016380928345370194,0.010444599032780388,1.0000000000000004,1.0750000178813934,1.075,0.0,0.5
17.013668537139893,-0.23166848625987768,-0.0157960740332328,0.009966525160962192,1.0000000000000004,1.080000028014183,1.08,0.0,0.5
17.014200657606125,-0.22908554249443114,-0.015210157286219328,0.009491606105257233,1.0000000000000004,1.0850000381469727,1.085,0.0,0.5
17.014911711215973,-0.2263420489616692,-0.01456352124159821,0.00906982234073439,1.0000000000000004,1.0900000482797623,1.09,0.0,0.5
17.015639275312424,-0.2235814577434212,-0.013909849154515541,0.008654239725274238,1.0000000000000004,1.0950000584125519,1.095,0.0,0.5
17.016581028699875,-0.22064987407065928,-0.013444082566365978,0.008144347768848093,1.0000000000000004,1.0999999940395355,1.1,0.0,0.5
17.01753255724907,-0.2177097552921623,-0.012987121871240959,0.007630333018369129,1.0000000000000004,1.1050000041723251,1.105,0.0,0.5
17.01868337392807,-0.21458633616566658,-0.012597926619491773,0.007255819828060339,1.0000000000000004,1.1100000143051147,1.11,0.0,0.5
17.019842386245728,-0.21145556215196848,-0.01221147254045718,0.006887288744792386,1.0000000000000004,1.1150000244379044,1.115,0.0,0.5
17.02117845416069,-0.2081702179275453,-0.0119365686623496,0.006588817956526327,1.0000000000000004,1.120000034570694,1.12,0.0,0.5
17.0225228369236,-0.20487924781627953,-0.01166578338961699,0.006293565293162828,1.0000000000000004,1.1249999701976776,1.125,0.0,0.5
17.02401876449585,-0.20146480575203896,-0.01154953017248772,0.005998181527502311,1.0000000000000004,1.1299999803304672,1.13,0.0,0.5
17.0255229473114,-0.1980456670280546,-0.011438562179364453,0.005702843901644883,1.0000000000000004,1.1349999904632568,1.135,0.0,0.5
17.027171164751053,-0.19452926772646606,-0.011430327658672468,0.005404194507889315,1.0000000000000004,1.1400000005960464,1.14,0.0,0.5
17.028824776411057,-0.1910090264864266,-0.01142561998221936,0.005105358293349127,1.0000000000000004,1.145000010728836,1.145,0.0,0.5
17.03062066435814,-0.18742496334016323,-0.011614519940849277,0.00477848513992285,1.0000000000000004,1.1499999463558197,1.15,0.0,0.5
17.03243112564087,-0.18383449409157038,-0.011822873926575994,0.004448796938959276,1.0000000000000004,1.1549999564886093,1.155,0.0,0.5
17.034391909837723,-0.18017925485037267,-0.012101127133064438,0.004154249560087919,1.0000000000000004,1.159999966621399,1.16,0.0,0.5
17.036377906799316,-0.176512417383492,-0.012391169755574083,0.0038657430222883704,1.0000000000000004,1.1649999767541885,1.165,0.0,0.5
17.038512229919434,-0.1727778990752995,-0.01264129076662357,0.0036737191694555804,1.0000000000000004,1.1699999868869781,1.17,0.0,0.5
17.040684759616852,-0.16902595455758274,-0.012881136888609035,0.0035065496713286848,1.0000000000000004,1.1749999225139618,1.175,0.0,0.5
17.04295414686203,-0.16517458972521126,-0.012961830096173799,0.003414493847230915,1.0000000000000004,1.1799999326467514,1.18,0.0,0.5
17.045258790254593,-0.16128822532482445,-0.012986780580831692,0.003349290740246147,1.0000000000000004,1.184999942779541,1.185,0.0,0.5
17.047633349895477,-0.15735155926086009,-0.012814073340450705,0.003267887512265588,1.0000000000000004,1.1900000274181366,1.19,0.0,0.5
17.05005058646202,-0.15338412043638527,-0.012519841648440888,0.0031765220510351355,1.0000000000000004,1.1950000375509262,1.195,0.0,0.5
17.052531510591507,-0.14936844469048083,-0.012104794254810258,0.0031241813621818437,1.0000000000000004,1.2000000476837158,1.2,0.0,0.5
17.05507543683052,-0.14530454436317086,-0.011568411010557611,0.0031109074443520512,1.0000000000000004,1.2050000578165054,1.205,0.0,0.5
17.057678371667862,-0.1411990651395172,-0.010971411539685505,0.0031680553838668857,1.0000000000000004,1.210000067949295,1.21,0.0,0.5
17.060377150774002,-0.13702604989521205,-0.010275932094486961,0.003339617407618789,1.0000000000000004,1.2150000035762787,1.215,0.0,0.5
17.063111633062363,-0.1328476737253368,-0.009561142798702349,0.0034940808061456607,1.0000000000000004,1.2200000137090683,1.22,0.0,0.5
17.0659461915493,-0.12865442433394492,-0.008792070752861036,0.003600227655169874,1.0000000000000004,1.225000023841858,1.225,0.0,0.5
17.068792819976807,-0.1244552074931562,-0.008025648861803347,0.003702199120198202,1.0000000000000004,1.2300000339746475,1.23,0.0,0.5
17.071781426668167,-0.12018527206964791,-0.007290551260666689,0.00375557626648515,1.0000000000000004,1.2350000441074371,1.235,0.0,0.5
17.074769407510757,-0.11591529008001089,-0.006555476447829278,0.0038088911578597617,1.0000000000000004,1.2399999797344208,1.24,0.0,0.5
17.07787597179413,-0.11163337249308825,-0.005861195941179176,0.0039389656640196336,1.0000000000000004,1.2449999898672104,1.245,0.0,0.5
17.080993622541428,-0.10735138435848057,-0.0051720743190344365,0.004077471349773987,1.0000000000000004,1.25,1.25,0.0,0.5
17.0842002928257,-0.10310068842954934,-0.004523899748164695,0.004374296018795576,1.0000000000000004,1.2549999356269836,1.255,0.0,0.5
17.08743441104889,-0.09886460902635008,-0.003893280032571056,0.004736332717584446,1.0000000000000004,1.2600000202655792,1.26,0.0,0.5
17.090725153684616,-0.09467024984769523,-0.0032856315425533467,0.005101778767311771,1.0000000000000004,1.2649999558925629,1.265,0.0,0.5
17.094065368175507,-0.09051394381094724,-0.0026992402240466618,0.005470668880150242,1.0000000000000004,1.2700000405311584,1.27,0.0,0.5
17.09742709994316,-0.0863584423204884,-0.0021343414609873435,0.005844334661105677,1.0000000000000004,1.274999976158142,1.275,0.0,0.5
17.10084718465805,-0.08220518159214407,-0.0016291657993861008,0.006231270508351372,1.0000000000000004,1.2799999117851257,1.28,0.0,0.5
17.10426852107048,-0.0780519109684974,-0.0011237373801122885,0.0066179218439543774,1.0000000000000004,1.2849999964237213,1.285,0.0,0.5
17.107798635959625,-0.07389762985985726,-0.0005904015415580943,0.006973132043640362,1.0000000000000004,1.289999932050705,1.29,0.0,0.5
17.111328929662704,-0.06974334979895502,-5.706577758246567e-05,0.007328342268010601,1.0000000000000004,1.2950000166893005,1.295,0.0,0.5
17.11496666073799,-0.06558296142611653,0.0005721889465348795,0.007628345516422996,1.0000000000000004,1.2999999523162842,1.3,0.0,0.5
17.118639588356018,-0.061420575075317174,0.0012328599059401313,0.007910266793260234,1.0000000000000004,1.3049998879432678,1.305,0.0,0.5
17.122387021780014,-0.05724627332529053,0.0018889712500822498,0.008148699143930571,1.0000000000000004,1.3099999725818634,1.31,0.0,0.5
17.126209318637848,-0.05305984348524362,0.002540495226639905,0.008343224528744031,1.0000000000000004,1.315000057220459,1.315,0.0,0.5
17.130050241947174,-0.04887492599664256,0.0031882355920060945,0.008510993811796652,1.0000000000000004,1.3199999928474426,1.32,0.0,0.5
17.133982062339783,-0.04469703944050707,0.003817245066329633,0.008545768001567922,1.0000000000000004,1.3250000774860382,1.325,0.0,0.5
17.13791400194168,-0.04051915224408731,0.004446253820788115,0.008580541962601274,1.0000000000000004,1.3300000131130219,1.33,0.0,0.5
17.14188253879547,-0.03633948529022746,0.005048712884672568,0.008538970205336227,1.0000000000000004,1.3350000977516174,1.335,0.0,0.5
17.1458577811718,-0.03215947314311052,0.0056460137566318735,0.008482565912800055,1.0000000000000004,1.340000033378601,1.34,0.0,0.5
17.149823635816574,-0.02797385043140821,0.006225366698345169,0.008416306591442435,1.0000000000000004,1.3449999690055847,1.345,0.0,0.5
17.153780221939087,-0.02378277692332631,0.006787281337892637,0.008340471260225968,1.0000000000000004,1.3500000536441803,1.35,0.0,0.5
17.157729923725128,-0.01960254629739211,0.007332859064263175,0.00828007942563147,1.0000000000000004,1.354999989271164,1.355,0.0,0.5
17.1616470515728,-0.015472716379008489,0.007802503401762806,0.00829147049716994,1.0000000000000004,1.3600000739097595,1.36,0.0,0.5
17.16556006669998,-0.01134146994263574,0.00827212049625814,0.00830310663968703,1.0000000000000004,1.3650000095367432,1.365,0.0,0.5
17.169446676969528,-0.007225224273952335,0.008778492927376647,0.008298548318634857,1.0000000000000004,1.3699999451637268,1.37,0.0,0.5
17.173321068286896,-0.0031111567550397012,0.009295544186898042,0.008289266966130526,1.0000000000000004,1.3750000298023224,1.375,0.0,0.5
17.177186131477356,0.0009874902981437117,0.009805469987895776,0.008242051074375922,1.0000000000000004,1.379999965429306,1.38,0.0,0.5
17.18103677034378,0.005058101769463974,0.0103023037481762,0.008127541756039136,1.0000000000000004,1.3850000500679016,1.385,0.0,0.5
17.184888124465942,0.009128641548159067,0.010799239984407905,0.008012966342903383,1.0000000000000004,1.3899999856948853,1.39,0.0,0.5
17.188749849796295,0.013136004554326064,0.011213826757739298,0.0077175061508114595,1.0000000000000004,1.394999921321869,1.395,0.0,0.5
17.19261199235916,0.017137995007942664,0.011624948601820506,0.007413500268739881,1.0000000000000004,1.4000000059604645,1.4,0.0,0.5
17.19647341966629,0.021107764798216522,0.01202509042195743,0.007027056484730565,1.0000000000000004,1.4049999415874481,1.405,0.0,0.5
17.200333297252655,0.025049959700936597,0.012416321508666783,0.006570739082235377,1.0000000000000004,1.4100000262260437,1.41,0.0,0.5
17.204194515943527,0.028988646052312106,0.012795530403309385,0.006116199282132584,1.0000000000000004,1.4149999618530273,1.415,0.0,0.5
17.208088606595993,0.03285987571143778,0.012943629859364592,0.005695836010545463,1.0000000000000004,1.419999897480011,1.42,0.0,0.5
17.21198198199272,0.03673110529780388,0.013091730175801786,0.005275472917787738,1.0000000000000004,1.4249999821186066,1.425,0.0,0.5
17.21588233113289,0.04057627997826785,0.013176950335036963,0.004909345338091953,1.0000000000000004,1.4299999177455902,1.43,0.0,0.5
17.21978661417961,0.0444007616606541,0.013212232188379858,0.004586292019666871,1.0000000000000004,1.4350000023841858,1.435,0.0,0.5
17.22369149327278,0.048223979014437646,0.013248899551399518,0.004273331906006206,1.0000000000000004,1.4400000870227814,1.44,0.0,0.5
17.22759461402893,0.052027704601641744,0.013305391916219378,0.004104932719201315,1.0000000000000004,1.445000022649765,1.445,0.0,0.5
17.231497645378113,0.05583142989780754,0.013361883629841032,0.003936533398700703,1.0000000000000004,1.4500001072883606,1.45,0.0,0.5
17.23542419075966,0.05964093015063554,0.013470777037582593,0.0038525840100192,1.0000000000000004,1.4550000429153442,1.455,0.0,0.5
17.239367932081223,0.06345473020337522,0.013618682443848229,0.0038315052497637225,1.0000000000000004,1.4599999785423279,1.46,0.0,0.5
17.243311822414398,0.06726853013969958,0.013766588248472544,0.003810426654126786,1.0000000000000004,1.4650000631809235,1.465,0.0,0.5
17.247230648994446,0.07111281610559672,0.013869702753936508,0.003953922535600896,1.0000000000000004,1.469999998807907,1.47,0.0,0.5
17.251149028539658,0.07495730696246028,0.01397251610069361,0.0040985199539136374,1.0000000000000004,1.4750000834465027,1.475,0.0,0.5
17.255048900842667,0.07880718843080103,0.014048888252318648,0.004271511317710974,1.0000000000000004,1.4800000190734863,1.48,0.0,0.5
17.258922338485718,0.08266472013201565,0.014087755074797315,0.004484777563902753,1.0000000000000004,1.48499995470047,1.485,0.0,0.5
17.262795627117157,0.08652225136756897,0.014126622785624932,0.004698043705502641,1.0000000000000004,1.4900000393390656,1.49,0.0,0.5
17.266615450382233,0.09037112991791219,0.014110534466453828,0.004890096924100362,1.0000000000000004,1.4949999749660492,1.495,0.0,0.5
17.27042466402054,0.09421828191261739,0.014083478035900043,0.005077916254776937,1.0000000000000004,1.5000000596046448,1.5,0.0,0.5
17.2742078602314,0.09805452625732869,0.014070401954086265,0.005260881593130762,1.0000000000000004,1.5049999952316284,1.505,0.0,0.5
17.27791526913643,0.10185870085842907,0.014098437914981332,0.005429574526715442,1.0000000000000004,1.509999930858612,1.51,0.0,0.5
17.281622409820557,0.10566287557594478,0.01412647372490028,0.0055982674812185,1.0000000000000004,1.5150000154972076,1.515,0.0,0.5
17.285301834344864,0.1094597028568387,0.014264063900782276,0.005656742341670906,1.0000000000000004,1.5199999511241913,1.52,0.0,0.5
17.288961321115494,0.11325123952701688,0.014480547200946603,0.005635846167933778,1.0000000000000004,1.5250000357627869,1.525,0.0,0.5
17.29262027144432,0.11704277596436441,0.014697030828756397,0.005614950039671385,1.0000000000000004,1.5299999713897705,1.53,0.0,0.5
17.29621121287346,0.12082688277587295,0.014975936473092588,0.005409392233559629,1.0000000000000004,1.5349999070167542,1.535,0.0,0.5
17.299794882535934,0.12461024452932179,0.015261095154983195,0.005185336327485857,1.0000000000000004,1.5399999916553497,1.54,0.0,0.5
17.303354144096375,0.1283927452750504,0.015534171173385403,0.004910015522909816,1.0000000000000004,1.5449999272823334,1.545,0.0,0.5
17.306834042072296,0.1321724613662809,0.015768247767937282,0.0044692269091655135,1.0000000000000004,1.550000011920929,1.55,0.0,0.5
17.310314536094666,0.13595218071714044,0.016002324449800653,0.004028438268051104,1.0000000000000004,1.5549999475479126,1.555,0.0,0.5
17.313751131296158,0.13968758145347238,0.016148504618968218,0.0036231102017154626,1.0000000000000004,1.5599998831748962,1.56,0.0,0.5
17.31715402007103,0.14338883268646896,0.01622677894647495,0.003245170678383147,1.0000000000000004,1.5650001168251038,1.565,0.0,0.5
17.32055726647377,0.14708999288268387,0.016305051918607205,0.002867240008981753,1.0000000000000004,1.5700000524520874,1.57,0.0,0.5
17.323843747377396,0.15072524384595454,0.016213598391914275,0.0024324786593297176,1.0000000000000004,1.574999988079071,1.575,0.0,0.5
17.327100098133087,0.15434342483058572,0.016078189349173044,0.0019829992838822363,1.0000000000000004,1.5800000727176666,1.58,0.0,0.5
17.330354243516922,0.15795934735797346,0.015940386985676014,0.001533862161181787,1.0000000000000004,1.5850000083446503,1.585,0.0,0.5
17.333517760038376,0.16148505872115493,0.015706958197370113,0.0010984014000428033,1.0000000000000004,1.5900000929832458,1.59,0.0,0.5
17.33668139576912,0.1650107668247074,0.015473529790142493,0.0006629406111642311,1.0000000000000004,1.5950000286102295,1.595,0.0,0.5
17.339833736419678,0.16850756341591477,0.015242883720929967,0.000253089312082011,1.0000000000000004,1.5999999642372131,1.6,0.0,0.5
17.342952489852905,0.1719196846242994,0.015020384982562973,-8.176479218491295e-05,1.0000000000000004,1.6050000488758087,1.605,0.0,0.5
17.346070915460587,0.17533180699683726,0.01479788606366128,-0.0004166189009993104,1.0000000000000004,1.6099999845027924,1.61,0.0,0.5
17.34918248653412,0.178732686676085,0.014595022843423067,-0.0007378128498203296,1.0000000000000004,1.615000069141388,1.615,0.0,0.5
17.3522846698761,0.18212152179330587,0.014412488577363547,-0.0010446332116771373,1.0000000000000004,1.6200000047683716,1.62,0.0,0.5
17.35538724064827,0.18551038904115558,0.014230133480623408,-0.0013514040060726984,1.0000000000000004,1.6249999403953552,1.625,0.0,0.5
17.358446657657623,0.1888296017423272,0.014053723167307908,-0.0016764011836585269,1.0000000000000004,1.6300000250339508,1.63,0.0,0.5
17.361482948064804,0.19210133608430624,0.013881206739824847,-0.002015158345329837,1.0000000000000004,1.6349999606609344,1.635,0.0,0.5
17.3645159304142,0.19537422386929393,0.013707982394407736,-0.0023532577524747467,1.0000000000000004,1.64000004529953,1.64,0.0,0.5
17.367494702339172,0.19860429922118783,0.013611844782644766,-0.002677121010492556,1.0000000000000004,1.6449999809265137,1.645,0.0,0.5
17.37045505642891,0.20181954698637128,0.013542900569518679,-0.0029960323981867987,1.0000000000000004,1.6499999165534973,1.65,0.0,0.5
17.373415023088455,0.2050340110436082,0.013473380873620044,-0.003314831909847271,1.0000000000000004,1.655000001192093,1.655,0.0,0.5
17.376306861639023,0.20824907161295414,0.013578025142123806,-0.0035729826377064455,1.0000000000000004,1.6599999368190765,1.66,0.0,0.5
17.379192292690277,0.21146499831229448,0.013708602873066411,-0.003821988361323747,1.0000000000000004,1.6650000214576721,1.665,0.0,0.5
17.38207659125328,0.2146803606301546,0.013839248107160529,-0.004070927688530901,1.0000000000000004,1.6699999570846558,1.67,0.0,0.5
17.38490268588066,0.2178252493031323,0.01407823474619363,-0.004406644975460949,1.0000000000000004,1.6749998927116394,1.675,0.0,0.5
17.38772878050804,0.22096976777538657,0.014317784829472657,-0.004742813450775429,1.0000000000000004,1.679999977350235,1.68,0.0,0.5
17.390553444623947,0.2241134042851627,0.014557645601598779,-0.005078074900666252,1.0000000000000004,1.6849999129772186,1.685,0.0,0.5
17.393288254737854,0.22719692159444094,0.014818648884102004,-0.005351562126406861,1.0000000000000004,1.6899999976158142,1.69,0.0,0.5
17.39602291584015,0.2302803648635745,0.015079645767400507,-0.005625042746032705,1.0000000000000004,1.6950000822544098,1.695,0.0,0.5
17.398754507303238,0.23336170613765717,0.015340467156420345,-0.005894283945963252,1.0000000000000004,1.7000000178813934,1.7,0.0,0.5
17.401391953229904,0.23638369515538216,0.015596327131788712,-0.006043674535703758,1.0000000000000004,1.705000102519989,1.705,0.0,0.5
17.40402927994728,0.239405682310462,0.01585218690252077,-0.006193065121806285,1.0000000000000004,1.7100000381469727,1.71,0.0,0.5
17.406661719083786,0.2424248494207859,0.01610601186621352,-0.006332880887725878,1.0000000000000004,1.7149999737739563,1.715,0.0,0.5
17.409203737974167,0.2453943700529635,0.016324065349181183,-0.006304402272235166,1.0000000000000004,1.7200000584125519,1.72,0.0,0.5
17.411746233701706,0.2483638972043991,0.016542119139558054,-0.006275923677321771,1.0000000000000004,1.7249999940395355,1.725,0.0,0.5
17.414285123348236,0.2513306341134012,0.01675411265796356,-0.0062416672735707834,1.0000000000000004,1.730000078678131,1.73,0.0,0.5
17.416784554719925,0.25426224060356617,0.016889721345705766,-0.006134582010872691,1.0000000000000004,1.7350000143051147,1.735,0.0,0.5
17.41928380727768,0.2571938415057957,0.01702533083698654,-0.006027496858223458,1.0000000000000004,1.7399999499320984,1.74,0.0,0.5
17.42178303003311,0.26012545032426715,0.017160939698442235,-0.005920411638726364,1.0000000000000004,1.745000034570694,1.745,0.0,0.5
17.424200922250748,0.2629499095492065,0.017282336921198294,-0.005804965350762359,1.0000000000000004,1.7499999701976776,1.75,0.0,0.5
17.42661738395691,0.265772161539644,0.017403442128852475,-0.005689346953658969,1.0000000000000004,1.7550000548362732,1.755,0.0,0.5
17.429033666849136,0.2685944149270654,0.017524546918139094,-0.0055737286434123234,1.0000000000000004,1.7599999904632568,1.76,0.0,0.5
17.431341648101807,0.2713103573769331,0.017616329112570384,-0.005473817538131698,1.0000000000000004,1.7649999260902405,1.765,0.0,0.5
17.433635592460632,0.2740126387216151,0.01770434216132344,-0.005375925550822558,1.0000000000000004,1.770000010728836,1.77,0.0,0.5
17.435929387807846,0.2767149191349745,0.017792355138226412,-0.005278033333524945,1.0000000000000004,1.7749999463558197,1.775,0.0,0.5
17.43815904855728,0.27931393356993794,0.01784951454919792,-0.005205434430081368,1.0000000000000004,1.7800000309944153,1.78,0.0,0.5
17.44037154316902,0.2818858935497701,0.017898591705943545,-0.0051394620541032054,1.0000000000000004,1.784999966621399,1.785,0.0,0.5
17.44258400797844,0.2844578535296023,0.017947668250599236,-0.005073489814094501,1.0000000000000004,1.7899999022483826,1.79,0.0,0.5
17.444654643535614,0.2870648754760623,0.018056381139103905,-0.0050666242896113545,1.0000000000000004,1.7949999868869781,1.795,0.0,0.5
17.446664094924927,0.28968643536791205,0.01819080548011698,-0.005085203920316417,1.0000000000000004,1.7999999225139618,1.8,0.0,0.5
17.448673874139786,0.2923082374036312,0.01832523238590511,-0.005103801442601252,1.0000000000000004,1.8050000071525574,1.805,0.0,0.5
17.45064076781273,0.29490441316738725,0.01840654156603705,-0.005145006864040624,1.0000000000000004,1.809999942779541,1.81,0.0,0.5
17.452578604221344,0.2974756923504174,0.01843709524746373,-0.0052111327240709215,1.0000000000000004,1.8150000274181366,1.815,0.0,0.5
17.45451843738556,0.30004739155992866,0.018468248465069337,-0.005277385826047976,1.0000000000000004,1.8200001120567322,1.82,0.0,0.5
17.456433981657028,0.3026076382957399,0.018462006497429684,-0.005327951879735338,1.0000000000000004,1.8250000476837158,1.825,0.0,0.5
17.458296805620193,0.3051404617726803,0.01836005790391937,-0.005337590173439821,1.0000000000000004,1.8299999833106995,1.83,0.0,0.5
17.460165202617645,0.3076738570816815,0.018256477485920186,-0.005347324531612685,1.0000000000000004,1.835000067949295,1.835,0.0,0.5
17.462025612592697,0.3102061585523188,0.018144972002119175,-0.0053474173346330645,1.0000000000000004,1.8400000035762787,1.84,0.0,0.5
17.463810950517654,0.3127263654023409,0.017895893037348287,-0.005198276961891679,1.0000000000000004,1.8450000882148743,1.845,0.0,0.5
17.46559339761734,0.3152462844736874,0.01764764125982765,-0.0050490878620621515,1.0000000000000004,1.850000023841858,1.85,0.0,0.5
17.467381179332733,0.3177667469717562,0.017397844181687105,-0.004899989671685034,1.0000000000000004,1.8549999594688416,1.855,0.0,0.5
17.469201862812042,0.3202754557132721,0.01718466101010563,-0.004663261519453954,1.0000000000000004,1.8600000441074371,1.86,0.0,0.5
17.471025943756104,0.32278137374669313,0.01697780097674695,-0.00441140371185611,1.0000000000000004,1.8649999797344208,1.865,0.0,0.5
17.47285106778145,0.3252876056358218,0.016771060989412945,-0.0041592578891140874,1.0000000000000004,1.8700000643730164,1.87,0.0,0.5
17.47464081645012,0.327769095543772,0.016540121607249603,-0.0038761186879128218,1.0000000000000004,1.875,1.875,0.0,0.5
17.476393401622772,0.3302262215875089,0.016284562705550343,-0.0035647094628075138,1.0000000000000004,1.8799999356269836,1.88,0.0,0.5
17.478147447109222,0.33268357068300247,0.01602894977258984,-0.0032532131525613295,1.0000000000000004,1.8850000202655792,1.885,0.0,0.5
17.47988948225975,0.3351222472265363,0.015779805693455273,-0.002939159319794271,1.0000000000000004,1.8899999558925629,1.89,0.0,0.5
17.481583684682846,0.33747349539771676,0.015561220729068737,-0.0026118666646652855,1.0000000000000004,1.8950000405311584,1.895,0.0,0.5
17.48328161239624,0.33982369769364595,0.015342912845881074,-0.002284730911924271,1.0000000000000004,1.899999976158142,1.9,0.0,0.5
17.484978020191193,0.34217418311163783,0.015124306514792352,-0.001957600338755583,1.0000000000000004,1.9049999117851257,1.905,0.0,0.5
17.48658099770546,0.3444035165011883,0.014995730151895259,-0.0016525986366104917,1.0000000000000004,1.9099999964237213,1.91,0.0,0.5
17.488207787275314,0.34661695500835776,0.014894955000272603,-0.0013544648900278844,1.0000000000000004,1.914999932050705,1.915,0.0,0.5
17.489819079637527,0.34882561955600977,0.01478980930467344,-0.0010553960751167324,1.0000000000000004,1.9200000166893005,1.92,0.0,0.5
17.4914408326149,0.3510094927623868,0.014731330637005158,-0.0008080781444732565,1.0000000000000004,1.9249999523162842,1.925,0.0,0.5
17.49307382106781,0.3531682165339589,0.014720183521603758,-0.00061324785110628,1.0000000000000004,1.9299998879432678,1.93,0.0,0.5
17.494704365730286,0.3553240140900016,0.014707789424392104,-0.0004182173524895916,1.0000000000000004,1.9349999725818634,1.935,0.0,0.5
17.496331065893173,0.35748138930648565,0.014695775634550046,-0.00022620119489147328,1.0000000000000004,1.940000057220459,1.94,0.0,0.5
17.49791693687439,0.35966507717967033,0.014717576240400376,-0.00015333168994402513,1.0000000000000004,1.9449999928474426,1.945,0.0,0.5
17.499505639076233,0.361850849352777,0.014740632215762162,-8.076969788817223e-05,1.0000000000000004,1.9500000774860382,1.95,0.0,0.5
17.501089453697205,0.36403309740126133,0.014761562097191927,-7.686784414318026e-06,1.0000000000000004,1.9550000131130219,1.955,0.0,0.5
17.50263676047325,0.36619791202247143,0.014791811769100605,3.993628797616111e-05,1.0000000000000004,1.9600000977516174,1.96,0.0,0.5
17.504154860973358,0.36834896355867386,0.014829425377683947,6.744252550561214e-05,1.0000000000000004,1.965000033378601,1.965,0.0,0.5
17.505673855543137,0.370500304736197,0.014866300695757673,9.58683954195294e-05,1.0000000000000004,1.9699999690055847,1.97,0.0,0.5
17.507183611392975,0.37264552246779203,0.014903291186783463,0.0001256278510481934,1.0000000000000004,1.9750000536441803,1.975,0.0,0.5
17.508598119020462,0.37471980042755604,0.014939169410354225,0.0001830383828291815,1.0000000000000004,1.979999989271164,1.98,0.0,0.5
17.51001474261284,0.3767937095835805,0.014977666446611693,0.00024075898591036093,1.0000000000000004,1.9850000739097595,1.985,0.0,0.5
17.511430978775024,0.37886845879256725,0.015014220678722268,0.00029855279899493326,1.0000000000000004,1.9900000095367432,1.99,0.0,0.5
17.51286780834198,0.3808937715366483,0.01499496317046578,0.0004645561332381476,1.0000000000000004,1.9949999451637268,1.995,0.0,0.5
17.51431691646576,0.38288889918476343,0.014941607438231586,0.0006966711266613856,1.0000000000000004,2.0000000298023224,2.0,0.0,0.5
17.51576328277588,0.38488616421818733,0.01488798080390552,0.0009292032063967781,1.0000000000000004,2.005000114440918,2.005,0.0,0.5
17.51721054315567,0.3868817389011383,0.014835066431260202,0.001161331440016511,1.0000000000000004,2.0100000500679016,2.01,0.0,0.5
17.518603831529617,0.38885683100670576,0.014819685089605628,0.0013839080110074065,1.0000000000000004,2.015000134706497,2.015,0.0,0.5
17.519998878240585,0.3908305587247014,0.014804468186412123,0.0016062238228187198,1.0000000000000004,2.019999921321869,2.02,0.0,0.5
17.52139112353325,0.392806445248425,0.014788984264669125,0.0018289574427399202,1.0000000000000004,2.0250001549720764,2.025,0.0,0.5
17.52276834845543,0.3947883937507868,0.014754544329662167,0.002001245329665835,1.0000000000000004,2.029999941587448,2.03,0.0,0.5
17.524124175310135,0.39677938632667065,0.014692567816382507,0.0021002824141760357,1.0000000000000004,2.0350000262260437,2.035,0.0,0.5
17.52549582719803,0.3987682852894068,0.014627387128712144,0.0021985339026286965,1.0000000000000004,2.0399999618530273,2.04,0.0,0.5
17.52685797214508,0.4007584424689412,0.014564078754801812,0.002297246710440959,1.0000000000000004,2.045000046491623,2.045,0.0,0.5
17.528174221515656,0.40279326774179935,0.014404068655494484,0.002204637310569524,1.0000000000000004,2.0499999821186066,2.05,0.0,0.5
17.52949371933937,0.4048376362770796,0.014218787611753214,0.002063385476503754,1.0000000000000004,2.055000066757202,2.055,0.0,0.5
17.530811071395874,0.4068826586008072,0.01403453724742576,0.0019220106878492516,1.0000000000000004,2.060000002384186,2.06,0.0,0.5
17.53213456273079,0.4089184645563364,0.013825283841470082,0.0017986265338549856,1.0000000000000004,2.0650000870227814,2.065,0.0,0.5
17.533457934856415,0.41092007886618376,0.01352101933571248,0.001749626784658176,1.0000000000000004,2.069999873638153,2.07,0.0,0.5
17.534775525331497,0.4129218449816108,0.01320958939868433,0.0017005406971293269,1.0000000000000004,2.0750001072883606,2.075,0.0,0.5
17.5360966026783,0.4149234816431999,0.012902066477181506,0.001651502741879085,1.0000000000000004,2.0799998939037323,2.08,0.0,0.5
17.537408471107483,0.41688219644129276,0.012588744540607877,0.001617311236259411,1.0000000000000004,2.084999978542328,2.085,0.0,0.5
17.538687705993652,0.4187904316931963,0.012245266484114836,0.0016016608328754955,1.0000000000000004,2.0899999141693115,2.09,0.0,0.5
17.539967387914658,0.4206992592662573,0.011902482192454045,0.001586052373113489,1.0000000000000004,2.094999998807907,2.095,0.0,0.5
17.541246443986893,0.4226071098819375,0.011558461220374738,0.0015703693870818825,1.0000000000000004,2.0999999344348907,2.1,0.0,0.5
17.54247149825096,0.4244598029181361,0.01119479911687904,0.0016009243922781025,1.0000000000000004,2.1050000190734863,2.105,0.0,0.5
17.543673038482666,0.42628797981888056,0.010822477434373923,0.0016519221260296035,1.0000000000000004,2.10999995470047,2.11,0.0,0.5
17.54487207531929,0.4281176133081317,0.01044947394348128,0.001702646217495385,1.0000000000000004,2.1150000393390656,2.115,0.0,0.5
17.546074151992798,0.42994674015790224,0.010076467910039355,0.001753762663611269,1.0000000000000004,2.1199998259544373,2.12,0.0,0.5
17.547189474105835,0.4317086860537529,0.00969387573786662,0.0018999959995653626,1.0000000000000004,2.1250000596046448,2.125,0.0,0.5
17.54829952120781,0.43346395064145327,0.009313721784565132,0.0020496795162898707,1.0000000000000004,2.1300001442432404,2.13,0.0,0.5
17.549409240484238,0.43522161711007357,0.008931406093324767,0.0022004102822847926,1.0000000000000004,2.134999930858612,2.135,0.0,0.5
17.550512313842773,0.4369783904403448,0.00854191880353028,0.002344024939702649,1.0000000000000004,2.1400001645088196,2.14,0.0,0.5
17.55158770084381,0.4387309942394495,0.008122358292894205,0.002457669822092612,1.0000000000000004,2.1449999511241913,2.145,0.0,0.5
17.552661269903183,0.44048532471060753,0.007700084395764861,0.0025707609052005864,1.0000000000000004,2.150000035762787,2.15,0.0,0.5
17.553736001253128,0.4422386744990945,0.007279295265107066,0.002684150722416234,1.0000000000000004,2.1549999713897705,2.155,0.0,0.5
17.554793179035187,0.4439657246693969,0.006905377130351553,0.0028075820509911864,1.0000000000000004,2.160000056028366,2.16,0.0,0.5
17.555825233459473,0.44563820865005255,0.006633532996602298,0.0029553445192505023,1.0000000000000004,2.1649999916553497,2.165,0.0,0.5
17.556860506534576,0.4473107736557722,0.006362145359162241,0.003103500630459166,1.0000000000000004,2.1700000762939453,2.17,0.0,0.5
17.55789041519165,0.44898325484246016,0.006090009947001818,0.003251023135817377,1.0000000000000004,2.175000011920929,2.175,0.0,0.5
17.558897852897644,0.4506110493093729,0.005854534192621941,0.003401371335002068,1.0000000000000004,2.1800000965595245,2.18,0.0,0.5
17.559869676828384,0.45216827653348446,0.005676808166754199,0.0035561502854761784,1.0000000000000004,2.1849998831748962,2.185,0.0,0.5
17.560841232538223,0.4537204457446933,0.005485586561462696,0.0037143152162570914,1.0000000000000004,2.1900001168251038,2.19,0.0,0.5
17.561813443899155,0.4552757106721401,0.005303122256009374,0.00386992895801086,1.0000000000000004,2.1949999034404755,2.195,0.0,0.5
17.562764793634415,0.45676747523248196,0.005163588686627918,0.004011102504819064,1.0000000000000004,2.199999988079071,2.2,0.0,0.5
17.56366965174675,0.45817937422543764,0.005036124858634139,0.004145075615497262,1.0000000000000004,2.2049999237060547,2.205,0.0,0.5
17.564574390649796,0.4595929943025112,0.004909012975986116,0.00427941031739465,1.0000000000000004,2.2100000083446503,2.21,0.0,0.5
17.56548383831978,0.46100479178130627,0.004779890048666857,0.004413817921431473,1.0000000000000004,2.214999943971634,2.215,0.0,0.5
17.56636369228363,0.4623601008206606,0.004664617532398552,0.004423225887620674,1.0000000000000004,2.2200000286102295,2.22,0.0,0.5
17.567222893238068,0.463675195351243,0.004559187182167079,0.004343895141573739,1.0000000000000004,2.224999964237213,2.225,0.0,0.5
17.56808778643608,0.4649900961667299,0.00445256597140542,0.004264603156364899,1.0000000000000004,2.2300000488758087,2.23,0.0,0.5
17.568946331739426,0.4663060028105974,0.004347134388353879,0.004185652637033854,1.0000000000000004,2.2349998354911804,2.235,0.0,0.5
17.569794803857803,0.467616505920887,0.004230276373164088,0.0039750867293832925,1.0000000000000004,2.240000069141388,2.24,0.0,0.5
17.570632874965668,0.4689216809347272,0.004104224163143044,0.0036480464307260263,1.0000000000000004,2.2449998557567596,2.245,0.0,0.5
17.57147052884102,0.4702273504808545,0.003978551583713852,0.0033205864024239418,1.0000000000000004,2.2499999403953552,2.25,0.0,0.5
17.572311013936996,0.471533196978271,0.0038519373283634195,0.002993041818626807,1.0000000000000004,2.2550001740455627,2.255,0.0,0.5
17.573127925395966,0.47284265514463186,0.0037600314403789525,0.0026428850519550906,1.0000000000000004,2.2599999606609344,2.26,0.0,0.5
17.573918521404266,0.4741564067080617,0.0037081154969200725,0.002266633329782053,1.0000000000000004,2.26500004529953,2.265,0.0,0.5
17.57469955086708,0.4754695389419794,0.0036567118195307557,0.0018910195904027205,1.0000000000000004,2.2699999809265137,2.27,0.0,0.5
17.575486183166504,0.47678305581212044,0.003605002488257014,0.0015150194004718287,1.0000000000000004,2.2750000655651093,2.275,0.0,0.5
17.576265186071396,0.47810228262096643,0.0036329213817225536,0.0012001494530977652,1.0000000000000004,2.280000001192093,2.28,0.0,0.5
17.577032655477524,0.47943006828427315,0.0037780845595989376,0.0009752457272043102,1.0000000000000004,2.2850000858306885,2.285,0.0,0.5
17.5778067111969,0.48075815849006176,0.003922898143777331,0.0007499362405098964,1.0000000000000004,2.290000021457672,2.29,0.0,0.5
17.57857060432434,0.48208571411669254,0.004068268513037765,0.0005252840933280822,1.0000000000000004,2.2950001060962677,2.295,0.0,0.5
17.57928854227066,0.483375976793468,0.0041855468134599505,0.0002910131400710725,1.0000000000000004,2.2999998927116394,2.3,0.0,0.5
17.579919546842575,0.4845954244956374,0.00424934942748223,3.839421424345346e-05,1.0000000000000004,2.305000126361847,2.305,0.0,0.5
17.580549329519272,0.4858148442581296,0.00431274487527844,-0.00021407780332083348,1.0000000000000004,2.3099999129772186,2.31,0.0,0.5
17.581179976463318,0.48703430593013763,0.004376374635739921,-0.0004666392760555027,1.0000000000000004,2.314999997615814,2.315,0.0,0.5
17.581807106733322,0.48823528457432985,0.004443247431709096,-0.000707714430973283,1.0000000000000004,2.319999933242798,2.32,0.0,0.5
17.582419902086258,0.4893102655187249,0.004580624739077166,-0.0008825609147606883,1.0000000000000004,2.3250000178813934,2.325,0.0,0.5
17.583028107881546,0.4903844939544797,0.004720962481087554,-0.0010600205550872488,1.0000000000000004,2.329999953508377,2.33,0.0,0.5
17.583637237548828,0.4914585445076227,0.004856806558109383,-0.0012349175503914012,1.0000000000000004,2.3350000381469727,2.335,0.0,0.5
17.5842464864254,0.49253254290670156,0.004992644145204395,-0.001409806102856237,1.0000000000000004,2.3399999737739563,2.34,0.0,0.5
17.584837824106216,0.49353274051100016,0.005133689828653587,-0.0014715636343680671,1.0000000000000004,2.345000058412552,2.345,0.0,0.5
17.58542713522911,0.49452399276196957,0.005275355009871419,-0.00151968803447744,1.0000000000000004,2.3499998450279236,2.35,0.0,0.5
17.58601713180542,0.4955178312957287,0.005410265114733193,-0.0015636806320458163,1.0000000000000004,2.355000078678131,2.355,0.0,0.5
17.58660751581192,0.49650960601866245,0.005549832214455819,-0.0016114562255324927,1.0000000000000004,2.359999865293503,2.36,0.0,0.5
17.587190747261047,0.4974783221259713,0.005660591888954514,-0.001548190730773058,1.0000000000000004,2.3649999499320984,2.365,0.0,0.5
17.587772339582443,0.4984369622543454,0.0057456260528852,-0.0014238275156230884,1.0000000000000004,2.369999885559082,2.37,0.0,0.5
17.58835518360138,0.49939326383173466,0.005830692007293692,-0.0012988313187634049,1.0000000000000004,2.3749999701976776,2.375,0.0,0.5
17.588937610387802,0.5003518871963024,0.005914982139074709,-0.0011738907587641734,1.0000000000000004,2.380000054836273,2.38,0.0,0.5
17.589526772499084,0.5013097757473588,0.006050717551261187,-0.0010817854804372473,1.0000000000000004,2.384999990463257,2.385,0.0,0.5
17.590124666690826,0.5022668493911624,0.006251769729715306,-0.001031349843742646,1.0000000000000004,2.3900000751018524,2.39,0.0,0.5
17.59072235226631,0.5032238746061921,0.006452812707721023,-0.0009809167229377636,1.0000000000000004,2.395000010728836,2.395,0.0,0.5
17.591320484876633,0.504180945456028,0.006653864886175143,-0.0009304810300818644,1.0000000000000004,2.4000000953674316,2.4,0.0,0.5
17.591918230056763,0.5051365811377764,0.006852682128737797,-0.000880902709923248,1.0000000000000004,2.4050000309944153,2.405,0.0,0.5
17.592510849237442,0.5060598459094763,0.0069996529491618276,-0.0008512404240264004,1.0000000000000004,2.410000115633011,2.41,0.0,0.5
17.593102902173996,0.5069830697029829,0.0071466167937614955,-0.0008215796351578319,1.0000000000000004,2.4149999022483826,2.415,0.0,0.5
17.593695133924484,0.5079063391312957,0.007293587908861809,-0.00079191741951945,1.0000000000000004,2.42000013589859,2.42,0.0,0.5
17.59428760409355,0.5088295647874475,0.00744055169332114,-0.0007622564803568821,1.0000000000000004,2.424999922513962,2.425,0.0,0.5
17.594851285219193,0.509742608293891,0.0075413394151837565,-0.0007712765341238992,1.0000000000000004,2.4300000071525574,2.43,0.0,0.5
17.595398634672165,0.5106498999521136,0.007616326765855774,-0.0008019015224363102,1.0000000000000004,2.434999942779541,2.435,0.0,0.5
17.595945984125137,0.5115572270005941,0.007691318239267275,-0.0008325279732162016,1.0000000000000004,2.4400000274181366,2.44,0.0,0.5
17.596493154764175,0.512464520521462,0.007766305737845869,-0.0008631530704406032,1.0000000000000004,2.4449999630451202,2.445,0.0,0.5
17.59701657295227,0.5133756212890148,0.007821453261840361,-0.0009195905844308072,1.0000000000000004,2.450000047683716,2.45,0.0,0.5
17.597463577985764,0.5142984688282013,0.007814475168061108,-0.0010568304301159515,1.0000000000000004,2.4549999833106995,2.455,0.0,0.5
17.597910672426224,0.5152213694527745,0.007807496736859321,-0.0011940767018074894,1.0000000000000004,2.460000067949295,2.46,0.0,0.5
17.598357766866684,0.5161442160606384,0.0078005188806855585,-0.0013313164204191708,1.0000000000000004,2.4649998545646667,2.465,0.0,0.5
17.598804533481598,0.5170671129599214,0.007793540513375774,-0.0014685626392747508,1.0000000000000004,2.4700000882148743,2.47,0.0,0.5
17.599286884069443,0.5180147029459476,0.00773604115966009,-0.0016158787593667512,1.0000000000000004,2.474999874830246,2.475,0.0,0.5
17.599775940179825,0.5189669691026211,0.007669100565180997,-0.0017650843947194517,1.0000000000000004,2.4799999594688416,2.48,0.0,0.5
17.600264608860016,0.519919185899198,0.007602163127558015,-0.0019142830265082011,1.0000000000000004,2.484999895095825,2.485,0.0,0.5
17.60075333714485,0.5208714446052909,0.007535222272736064,-0.002063488773046629,1.0000000000000004,2.4899999797344208,2.49,0.0,0.5
17.601235896348953,0.5218327809125185,0.007464291315955052,-0.002235731925111395,1.0000000000000004,2.4949999153614044,2.495,0.0,0.5
17.601699203252792,0.522819921374321,0.007382074629276758,-0.002473117964825633,1.0000000000000004,2.5,2.5,0.0,0.5
17.60216274857521,0.5238070664927363,0.007299858243641211,-0.002710503980779322,1.0000000000000004,2.5050002336502075,2.505,0.0,0.5
17.602626234292984,0.5247941613197327,0.007217645798846206,-0.0029478786691470305,1.0000000000000004,2.5099998712539673,2.51,0.0,0.5
17.603089660406113,0.525781306438148,0.007135429338632093,-0.003185264784235642,1.0000000000000004,2.515000104904175,2.515,0.0,0.5
17.6035298705101,0.5267844703048468,0.0070273084529617336,-0.00341749064978103,1.0000000000000004,2.5200000405311584,2.52,0.0,0.5
17.603958904743195,0.5277952328324318,0.006906999089551391,-0.0036473067470979004,1.0000000000000004,2.524999976158142,2.525,0.0,0.5
17.60438784956932,0.5288059478625655,0.006786695812479593,-0.0038771116817315487,1.0000000000000004,2.5299999117851257,2.53,0.0,0.5
17.604816764593124,0.5298167075961828,0.006666386780125322,-0.004106927712371089,1.0000000000000004,2.5350001454353333,2.535,0.0,0.5
17.60524007678032,0.5308320503681898,0.006535739645187277,-0.0043274629661027575,1.0000000000000004,2.540000081062317,2.54,0.0,0.5
17.605610340833664,0.531889583915472,0.006310906865110155,-0.004463612031031516,1.0000000000000004,2.5450000166893005,2.545,0.0,0.5
17.605980783700943,0.5329470569267869,0.006086084993512486,-0.004599754709488479,1.0000000000000004,2.549999952316284,2.55,0.0,0.5
17.60635095834732,0.5340045830234885,0.005861252110662463,-0.004735903630717075,1.0000000000000004,2.5550001859664917,2.555,0.0,0.5
17.606721341609955,0.5350620597600937,0.00563643013242654,-0.0048720461096252166,1.0000000000000004,2.5599998235702515,2.56,0.0,0.5
17.607074856758118,0.5360872754827142,0.00554645342481308,-0.005025617757837608,1.0000000000000004,2.565000057220459,2.565,0.0,0.5
17.607412725687027,0.5370823349803686,0.005582090664574935,-0.00519541010089597,1.0000000000000004,2.5699999928474426,2.57,0.0,0.5
17.607750564813614,0.5380774484947324,0.0056177300175477285,-0.005365210515719809,1.0000000000000004,2.5749999284744263,2.575,0.0,0.5
17.60808837413788,0.5390725126489997,0.005653367470131343,-0.00553500279193031,1.0000000000000004,2.57999986410141,2.58,0.0,0.5
17.608426332473755,0.5400676177814603,0.005689006553438958,-0.005704803308788087,1.0000000000000004,2.5850000977516174,2.585,0.0,0.5
17.60875767469406,0.541014370508492,0.005627225300486316,-0.005837139635332278,1.0000000000000004,2.590000033378601,2.59,0.0,0.5
17.609086394309998,0.5419447300955653,0.005532335930865884,-0.005956754042585999,1.0000000000000004,2.5949999690055847,2.595,0.0,0.5
17.609415292739868,0.5428750421851873,0.005437451290163153,-0.006076362698877347,1.0000000000000004,2.5999999046325684,2.6,0.0,0.5
17.609744131565094,0.5438054092228413,0.005342561955330893,-0.006195977125912577,1.0000000000000004,2.605000138282776,2.605,0.0,0.5
17.610072821378708,0.5447357296943665,0.005247677168881637,-0.006315585766060394,1.0000000000000004,2.6099997758865356,2.61,0.0,0.5
17.61040297150612,0.5455835992470384,0.005124652408994734,-0.006345119492152662,1.0000000000000004,2.615000009536743,2.615,0.0,0.5
17.61073300242424,0.5464293193072081,0.0050009110555038205,-0.006372339004883543,1.0000000000000004,2.619999945163727,2.62,0.0,0.5
17.61106315255165,0.547275073826313,0.004877163524724892,-0.006399559722012782,1.0000000000000004,2.6249998807907104,2.625,0.0,0.5
17.61139327287674,0.5481208255514503,0.00475341628134629,-0.0064267803290931624,1.0000000000000004,2.630000114440918,2.63,0.0,0.5
17.61171841621399,0.5489474162459373,0.004642125325517554,-0.006427978685451308,1.0000000000000004,2.6350000500679016,2.635,0.0,0.5
17.61202409863472,0.5496992617845535,0.004579528724661941,-0.006327397626591846,1.0000000000000004,2.6399999856948853,2.64,0.0,0.5
17.612330079078674,0.5504510663449764,0.00451693514287399,-0.006226821383506831,1.0000000000000004,2.644999921321869,2.645,0.0,0.5
17.612635999917984,0.55120291095227,0.0044543385961333115,-0.006126240135927219,1.0000000000000004,2.6500001549720764,2.65,0.0,0.5
17.61294174194336,0.5519547201693058,0.004391745267639635,-0.006025664062690339,1.0000000000000004,2.65500009059906,2.655,0.0,0.5
17.61328563094139,0.5527108386158943,0.004333264119850355,-0.0059330032318030135,1.0000000000000004,2.6600000262260437,2.66,0.0,0.5
17.613679379224777,0.5534725338220596,0.004280190017198038,-0.005850747436397796,1.0000000000000004,2.6649999618530273,2.665,0.0,0.5
17.614072918891907,0.5542342755943537,0.004227113311571884,-0.005768487666500732,1.0000000000000004,2.670000195503235,2.67,0.0,0.5
17.614475935697556,0.5549943540245295,0.004175284691882553,-0.0056864746829887736,1.0000000000000004,2.6749998331069946,2.675,0.0,0.5
17.614872127771378,0.5557556115090847,0.004122570941035519,-0.005604285687695665,1.0000000000000004,2.680000066757202,2.68,0.0,0.5
17.61519429087639,0.5565064158290625,0.004082785212176532,-0.005511980169160324,1.0000000000000004,2.685000002384186,2.685,0.0,0.5
17.61554929614067,0.5572511041536927,0.004038764130200434,-0.005401162586622377,1.0000000000000004,2.6899999380111694,2.69,0.0,0.5
17.61590400338173,0.5579957664012909,0.003994745418310686,-0.005290350343784667,1.0000000000000004,2.694999873638153,2.695,0.0,0.5
17.61627161502838,0.5587420146912336,0.003947472890104109,-0.005178484198950173,1.0000000000000004,2.7000001072883606,2.7,0.0,0.5
17.61661809682846,0.5594856375828385,0.003905609870344051,-0.005068367211606528,1.0000000000000004,2.7050000429153442,2.705,0.0,0.5
17.616943329572678,0.560216499492526,0.0038897901182508576,-0.004976097494363785,1.0000000000000004,2.709999978542328,2.71,0.0,0.5
17.617246836423874,0.5609340742230415,0.003900904379406711,-0.0049022933844753425,1.0000000000000004,2.7149999141693115,2.715,0.0,0.5
17.61755281686783,0.5616528624668717,0.00391509575638338,-0.0048294144597491595,1.0000000000000004,2.720000147819519,2.72,0.0,0.5
17.61785277724266,0.562369666993618,0.003927798499717028,-0.004755997009510793,1.0000000000000004,2.724999785423279,2.725,0.0,0.5
17.618152260780334,0.5630874307826161,0.003939602015634591,-0.004682149107793521,1.0000000000000004,2.7300000190734863,2.73,0.0,0.5
17.618417263031006,0.5637934328988194,0.004001528262961074,-0.004652845302643982,1.0000000000000004,2.73499995470047,2.735,0.0,0.5
17.618635773658752,0.5644867205992341,0.0041005323328136,-0.004677981935856224,1.0000000000000004,2.7399998903274536,2.74,0.0,0.5
17.618866950273514,0.565179948695004,0.004196748193862732,-0.004706681012066838,1.0000000000000004,2.7449998259544373,2.745,0.0,0.5
17.61909094452858,0.5658738911151886,0.004298754049614217,-0.004730929794277472,1.0000000000000004,2.7500000596046448,2.75,0.0,0.5
17.619315177202225,0.5665678363293409,0.0044007602427882375,-0.004755178720188269,1.0000000000000004,2.7549999952316284,2.755,0.0,0.5
17.61956638097763,0.5672128833830357,0.004528259863946005,-0.0047305123773639934,1.0000000000000004,2.759999930858612,2.76,0.0,0.5
17.61983972787857,0.5678181340917945,0.004676544978792663,-0.004665983385763184,1.0000000000000004,2.7650001645088196,2.765,0.0,0.5
17.620113283395767,0.5684233633801341,0.004824822852242505,-0.004601457629632932,1.0000000000000004,2.7700001001358032,2.77,0.0,0.5
17.620386719703674,0.5690286122262478,0.00497310776336235,-0.004536928777270077,1.0000000000000004,2.775000035762787,2.775,0.0,0.5
17.62066015601158,0.5696338377892971,0.005121385485836072,-0.0044724028957716655,1.0000000000000004,2.7799999713897705,2.78,0.0,0.5
17.62093225121498,0.5702507942914963,0.005259787172690267,-0.004377937322715297,1.0000000000000004,2.785000205039978,2.785,0.0,0.5
17.621202558279037,0.5708874221891165,0.005381537647735968,-0.004233053357893368,1.0000000000000004,2.789999842643738,2.79,0.0,0.5
17.621472656726837,0.5715240836143494,0.0055032945324455795,-0.004088162333573564,1.0000000000000004,2.7950000762939453,2.795,0.0,0.5
17.62174281477928,0.572160710580647,0.005625045417900765,-0.003943278423321317,1.0000000000000004,2.800000011920929,2.8,0.0,0.5
17.622013241052628,0.5727973747998476,0.005746801903569576,-0.003798387431743322,1.0000000000000004,2.8049999475479126,2.805,0.0,0.5
17.622281044721603,0.5734330583363771,0.005865159907898487,-0.003642307987320237,1.0000000000000004,2.8099998831748962,2.81,0.0,0.5
17.622539818286896,0.5740648321807384,0.0059694350111385575,-0.0034397287854517344,1.0000000000000004,2.8150001168251038,2.815,0.0,0.5
17.622798323631287,0.5746965808793902,0.0060737049989256775,-0.003237159242416965,1.0000000000000004,2.8200000524520874,2.82,0.0,0.5
17.623056918382645,0.575328353792429,0.006177979968924774,-0.0030345800860231975,1.0000000000000004,2.824999988079071,2.825,0.0,0.5
17.623315632343292,0.575960099697113,0.006282250065851258,-0.00283201047568582,1.0000000000000004,2.8299999237060547,2.83,0.0,0.5
17.623574316501617,0.5765913473442197,0.006386790733813541,-0.0026287345544915297,1.0000000000000004,2.835000157356262,2.835,0.0,0.5
17.623843133449554,0.5771890468895435,0.006508052698336542,-0.0023816064649508917,1.0000000000000004,2.839999794960022,2.84,0.0,0.5
17.624111622571945,0.5777867920696735,0.006629320360048041,-0.002134466645657085,1.0000000000000004,2.8450000286102295,2.845,0.0,0.5
17.624380618333817,0.5783845009282231,0.006750582390850468,-0.0018873385552069522,1.0000000000000004,2.849999964237213,2.85,0.0,0.5
17.624649345874786,0.5789822395890951,0.006871849951266995,-0.0016401987379595084,1.0000000000000004,2.8549998998641968,2.855,0.0,0.5
17.624918043613434,0.5795799484476447,0.006993111657266127,-0.0013930705874827254,1.0000000000000004,2.8599998354911804,2.86,0.0,0.5
17.62512767314911,0.5801970455795527,0.007019647006018204,-0.001197703023080976,1.0000000000000004,2.865000069141388,2.865,0.0,0.5
17.625325441360474,0.5808178717270494,0.007027762063216869,-0.0010124108590616743,1.0000000000000004,2.8700000047683716,2.87,0.0,0.5
17.625499457120895,0.5814274698495865,0.0070262056558476615,-0.000823789857349766,1.0000000000000004,2.8749999403953552,2.875,0.0,0.5
17.625688910484314,0.5820443630218506,0.007030912156551494,-0.0006373188975885569,1.0000000000000004,2.8800001740455627,2.88,0.0,0.5
17.62588405609131,0.582661316730082,0.0070349711223798295,-0.0004517308161666733,1.0000000000000004,2.8850001096725464,2.885,0.0,0.5
17.6261285841465,0.5832772329449654,0.007026738796866994,-0.0002975496887529516,1.0000000000000004,2.89000004529953,2.89,0.0,0.5
17.6263644695282,0.5838583623990417,0.0069701905927104235,-0.0001763207851581683,1.0000000000000004,2.8949999809265137,2.895,0.0,0.5
17.62660387158394,0.5844417437911034,0.006913038626407797,-5.554340259550372e-05,1.0000000000000004,2.900000214576721,2.9,0.0,0.5
17.62685313820839,0.5850224094465375,0.006859388960947399,6.420713179977611e-05,1.0000000000000004,2.904999852180481,2.905,0.0,0.5
17.62709230184555,0.5856021828949451,0.006802065004194446,0.0001854395231930539,1.0000000000000004,2.9100000858306885,2.91,0.0,0.5
17.627331584692,0.5861833803355694,0.006742290151123598,0.0003035969120901427,1.0000000000000004,2.915000021457672,2.915,0.0,0.5
17.62757608294487,0.5867956187576056,0.006630456570292154,0.0003566408670394594,1.0000000000000004,2.9199999570846558,2.92,0.0,0.5
17.627820521593094,0.5874078366905451,0.006518628409480698,0.0004096823953432249,1.0000000000000004,2.9249998927116394,2.925,0.0,0.5
17.628065019845963,0.5880313720554113,0.006400013302823027,0.00046157849828887265,1.0000000000000004,2.930000126361847,2.93,0.0,0.5
17.628309309482574,0.5886472957208753,0.006285958165562988,0.0005142430518390029,1.0000000000000004,2.9350000619888306,2.935,0.0,0.5
17.628553599119186,0.589263241738081,0.006171897221975087,0.0005669101483363193,1.0000000000000004,2.939999997615814,2.94,0.0,0.5
17.62877929210663,0.5899270018562675,0.006036959150151233,0.0005709580054826802,1.0000000000000004,2.944999933242798,2.945,0.0,0.5
17.628990411758423,0.5906341494992375,0.0058847525975807,0.0005503793513526034,1.0000000000000004,2.9500001668930054,2.95,0.0,0.5
17.629202634096146,0.5913421995937824,0.005732349526169855,0.0005292560199450236,1.0000000000000004,2.954999804496765,2.955,0.0,0.5
17.62941148877144,0.5920456182211637,0.005582985182172706,0.0005102344044303209,1.0000000000000004,2.9600000381469727,2.96,0.0,0.5
17.62962317466736,0.5927543472498655,0.005429275872302242,0.000489077952693151,1.0000000000000004,2.9649999737739563,2.965,0.0,0.5
17.62985607981682,0.593464040197432,0.005292612638641003,0.00047783724596683896,1.0000000000000004,2.96999990940094,2.97,0.0,0.5
17.63015142083168,0.5941764460876584,0.005206354925348933,0.0004959044836994053,1.0000000000000004,2.9749998450279236,2.975,0.0,0.5
17.63044700026512,0.5948888845741749,0.005120093033099238,0.0005139726572451764,1.0000000000000004,2.980000078678131,2.98,0.0,0.5
17.630733877420425,0.5956002483144403,0.0050339163331614145,0.0005322725563132735,1.0000000000000004,2.9850000143051147,2.985,0.0,0.5
17.63102686405182,0.5963121512904763,0.004946446639578994,0.0005493676283094828,1.0000000000000004,2.9899999499320984,2.99,0.0,0.5
17.631317526102066,0.5970231303945184,0.0048600831681824275,0.000566691621429527,1.0000000000000004,2.994999885559082,2.995,0.0,0.5
17.631634652614594,0.5977963777258992,0.004806277350553501,0.0006057151608729328,1.0000000000000004,3.0000001192092896,3.0,0.0,0.5
17.631938934326172,0.5985995130613446,0.004775827633238805,0.0006612735487578902,1.0000000000000004,3.005000054836273,3.005,0.0,0.5
17.63224357366562,0.599403565749526,0.004746492975755245,0.0007182386079875869,1.0000000000000004,3.009999990463257,3.01,0.0,0.5
17.63254541158676,0.6002085711807013,0.00472049704399069,0.0007771706251560317,1.0000000000000004,3.0150002241134644,3.015,0.0,0.5
17.632849156856537,0.6010126480832696,0.004690511685865317,0.0008329109857641015,1.0000000000000004,3.019999861717224,3.02,0.0,0.5
17.63315287232399,0.601816626265645,0.004660754732185524,0.0008882049662588543,1.0000000000000004,3.0250000953674316,3.025,0.0,0.5
17.633444041013718,0.6026629209518433,0.004670688813803281,0.0009140562133325147,1.0000000000000004,3.0300000309944153,3.03,0.0,0.5
17.63373577594757,0.6035088766366243,0.004680638011222982,0.0009396222103532637,1.0000000000000004,3.034999966621399,3.035,0.0,0.5
17.634022057056427,0.6043528597801924,0.004687023509177379,0.0009632671984434182,1.0000000000000004,3.0399999022483826,3.04,0.0,0.5
17.63431164622307,0.6051981737837195,0.004695787263699458,0.000988194410183496,1.0000000000000004,3.04500013589859,3.045,0.0,0.5
17.634601354599,0.6060434561222792,0.004704550410792763,0.0010131204257959325,1.0000000000000004,3.0500000715255737,3.05,0.0,0.5
17.634885162115097,0.6068742237985134,0.004730248104351631,0.0009933531946444418,1.0000000000000004,3.0550000071525574,3.055,0.0,0.5
17.63516938686371,0.6076819887384772,0.004787997369021468,0.0009189351249005995,1.0000000000000004,3.059999942779541,3.06,0.0,0.5
17.635456383228302,0.6084894053637981,0.004845234918320784,0.0008446433021163102,1.0000000000000004,3.0650001764297485,3.065,0.0,0.5
17.635743856430054,0.609299099072814,0.004906859401174302,0.0007742297150343802,1.0000000000000004,3.0699998140335083,3.07,0.0,0.5
17.636025846004486,0.6101062092930079,0.004963112248674406,0.0006979641109410295,1.0000000000000004,3.075000047683716,3.075,0.0,0.5
17.636307954788208,0.6109132952988148,0.005019362651182746,0.0006217020938947826,1.0000000000000004,3.0799999833106995,3.08,0.0,0.5
17.6365584731102,0.6117204260081053,0.005037261556935846,0.0005735479103350372,1.0000000000000004,3.084999918937683,3.085,0.0,0.5
17.63679939508438,0.612527527846396,0.005042909496296488,0.0005343747284314304,1.0000000000000004,3.0899998545646667,3.09,0.0,0.5
17.637039989233017,0.6133346641436219,0.005048557664849795,0.0004951997075295367,1.0000000000000004,3.0950000882148743,3.095,0.0,0.5
17.63728103041649,0.6141417594626546,0.005054205585338423,0.00045602654017784516,1.0000000000000004,3.100000023841858,3.1,0.0,0.5
17.63752180337906,0.6149489115923643,0.005059853890998056,0.0004168515215496882,1.0000000000000004,3.1049999594688416,3.105,0.0,0.5
17.637762486934662,0.6157559910789132,0.005065501834451425,0.00037767838182389823,1.0000000000000004,3.109999895095825,3.11,0.0,0.5
17.638013780117035,0.616495649330318,0.005042177414793514,0.00033419181215776916,1.0000000000000004,3.1150001287460327,3.115,0.0,0.5
17.638266295194626,0.6172274397686124,0.005015498481270697,0.00029020794428902263,1.0000000000000004,3.1199997663497925,3.12,0.0,0.5
17.63851872086525,0.6179592674598098,0.004988818132233064,0.0002462220311372221,1.0000000000000004,3.125,3.125,0.0,0.5
17.63877111673355,0.6186910895630717,0.004962137768870889,0.00020223596652613196,1.0000000000000004,3.1300002336502075,3.13,0.0,0.5
17.639023631811142,0.6194228818640113,0.004935458929139713,0.00015825219361431664,1.0000000000000004,3.1349998712539673,3.135,0.0,0.5
17.639275819063187,0.6201530378311872,0.00490660946979915,0.00011407427064114017,1.0000000000000004,3.140000104904175,3.14,0.0,0.5
17.639514088630676,0.620836304500699,0.0048170991549341124,6.452940669987584e-05,1.0000000000000004,3.1450000405311584,3.145,0.0,0.5
17.63975238800049,0.6215196009725332,0.004727584303509502,1.4982155335019343e-05,1.0000000000000004,3.149999976158142,3.15,0.0,0.5
17.639990478754044,0.6222028806805611,0.004638074026843242,-3.456263766565826e-05,1.0000000000000004,3.1549999117851257,3.155,0.0,0.5
17.640229046344757,0.6228861780837178,0.004548559451905021,-8.410990767515614e-05,1.0000000000000004,3.1600001454353333,3.16,0.0,0.5
17.6404669880867,0.6235694587230682,0.004459049110664637,-0.00013365480288030085,1.0000000000000004,3.165000081062317,3.165,0.0,0.5
17.640700668096542,0.6242517400532961,0.004353516082119313,-0.000183774592642294,1.0000000000000004,3.1700000166893005,3.17,0.0,0.5
17.640912652015686,0.6249291393905878,0.004171319676970597,-0.00023663400952500524,1.0000000000000004,3.174999952316284,3.175,0.0,0.5
17.64112451672554,0.6256065797060728,0.003989114631622215,-0.0002894959916375228,1.0000000000000004,3.1800001859664917,3.18,0.0,0.5
17.64133608341217,0.6262839799746871,0.003806918175541796,-0.0003423554840082943,1.0000000000000004,3.1849998235702515,3.185,0.0,0.5
17.64154788851738,0.6269614128395915,0.0036247131756681483,-0.0003952173740344733,1.0000000000000004,3.190000057220459,3.19,0.0,0.5
17.64175969362259,0.6276388168334961,0.003442516750510549,-0.00044807690818515766,1.0000000000000004,3.1949999928474426,3.195,0.0,0.5
17.64197686314583,0.6282863710075617,0.0032731280280131614,-0.0005144859719621309,1.0000000000000004,3.1999999284744263,3.2,0.0,0.5
17.64220616221428,0.62886774353683,0.0031321291826316155,-0.0006108918078098213,1.0000000000000004,3.20499986410141,3.205,0.0,0.5
17.642435014247894,0.6294491430744529,0.0029911235706094885,-0.0007073021998564855,1.0000000000000004,3.2100000977516174,3.21,0.0,0.5
17.642664462327957,0.630030513741076,0.002850124754331773,-0.000803708024250227,1.0000000000000004,3.215000033378601,3.215,0.0,0.5
17.642893612384796,0.6306119076907635,0.0027091193942396785,-0.0009001184198496048,1.0000000000000004,3.2199999690055847,3.22,0.0,0.5
17.643123120069504,0.6311932820826769,0.00256812036991505,-0.0009965241513327783,1.0000000000000004,3.2249999046325684,3.225,0.0,0.5
17.643351078033447,0.6317499876022339,0.0024223097188951215,-0.0010910214114119299,1.0000000000000004,3.230000138282776,3.23,0.0,0.5
17.64357578754425,0.6322082746773958,0.0022573589199055277,-0.0011778907925616977,1.0000000000000004,3.2349997758865356,3.235,0.0,0.5
17.64380046725273,0.6326665803790092,0.00209239997457189,-0.001264764205643587,1.0000000000000004,3.240000009536743,3.24,0.0,0.5
17.6440252661705,0.6331248693168163,0.0019274491914984537,-0.001351633678041253,1.0000000000000004,3.244999945163727,3.245,0.0,0.5
17.644250124692917,0.6335831824690104,0.0017624902975512668,-0.0014385070724074467,1.0000000000000004,3.2499998807907104,3.25,0.0,0.5
17.64447483420372,0.6340414844453335,0.0015975315654941369,-0.0015253807109729678,1.0000000000000004,3.255000114440918,3.255,0.0,0.5
17.644698470830917,0.6344910450279713,0.0014338989076350117,-0.0016102581939776428,1.0000000000000004,3.2600000500679016,3.26,0.0,0.5
17.644912034273148,0.6348523488268256,0.0012835763882321771,-0.0016750295217207167,1.0000000000000004,3.2649999856948853,3.265,0.0,0.5
17.6451258957386,0.6352136302739382,0.0011332613903505262,-0.0017397977544533205,1.0000000000000004,3.269999921321869,3.27,0.0,0.5
17.6453395485878,0.6355749350041151,0.0009829390946833882,-0.001804569011028434,1.0000000000000004,3.2750001549720764,3.275,0.0,0.5
17.64555326104164,0.6359362220391631,0.000832623811220401,-0.00186933718759974,1.0000000000000004,3.28000009059906,3.28,0.0,0.5
17.645766884088516,0.636297520250082,0.0006823013882240048,-0.0019341084373536432,1.0000000000000004,3.2850000262260437,3.285,0.0,0.5
17.645980566740036,0.6366588054224849,0.000531986264832085,-0.001998876660877613,1.0000000000000004,3.2899999618530273,3.29,0.0,0.5
17.646171927452087,0.6369677158072591,0.0004319273725741368,-0.002017168918882817,1.0000000000000004,3.295000195503235,3.295,0.0,0.5
17.646362870931625,0.6372755216434598,0.000332920016717253,-0.0020344910992662335,1.0000000000000004,3.2999998331069946,3.3,0.0,0.5
17.646553963422775,0.6375833367928863,0.00023390788555843756,-0.002051814090464177,1.0000000000000004,3.305000066757202,3.305,0.0,0.5
17.64674499630928,0.6378911379724741,0.0001349004969597445,-0.002069136203317612,1.0000000000000004,3.310000002384186,3.31,0.0,0.5
17.646935880184174,0.6381989559158683,3.588844037949457e-05,-0.002086459278512365,1.0000000000000004,3.3149999380111694,3.315,0.0,0.5
17.647126734256744,0.6385067589581013,-6.311892616395198e-05,-0.0021037814040028024,1.0000000000000004,3.319999873638153,3.32,0.0,0.5
17.647328287363052,0.638810183852911,-0.0001818172875118762,-0.0021590290255062428,1.0000000000000004,3.3250001072883606,3.325,0.0,0.5
17.647531419992447,0.6391129326075315,-0.000303475846976653,-0.0022199876409558783,1.0000000000000004,3.3300000429153442,3.33,0.0,0.5
17.647734314203262,0.6394157009199262,-0.0004251401560395607,-0.002280949186797443,1.0000000000000004,3.334999978542328,3.335,0.0,0.5
17.64791426062584,0.6397179905325174,-0.000562691287996131,-0.002343523754234411,1.0000000000000004,3.3399999141693115,3.34,0.0,0.5
17.64811098575592,0.6400206377729774,-0.0006884631918637751,-0.0024049029859725124,1.0000000000000004,3.345000147819519,3.345,0.0,0.5
17.648308217525482,0.6403232729062438,-0.0008142293399941991,-0.0024662792075105244,1.0000000000000004,3.349999785423279,3.35,0.0,0.5
17.648546993732452,0.6406442383304238,-0.0009002549886645284,-0.002480159656442993,1.0000000000000004,3.3550000190734863,3.355,0.0,0.5
17.648773431777954,0.6409800825640559,-0.000983165478146475,-0.0024556806681630405,1.0000000000000004,3.35999995470047,3.36,0.0,0.5
17.648999899625778,0.6413159491494298,-0.0010660799977131319,-0.0024312004543389776,1.0000000000000004,3.3649998903274536,3.365,0.0,0.5
17.649231135845184,0.6416513454169035,-0.0011454798491286056,-0.002407638887234498,1.0000000000000004,3.3699998259544373,3.37,0.0,0.5
17.64945551753044,0.6419873656705022,-0.0012296167960812454,-0.0023828392102132057,1.0000000000000004,3.3750000596046448,3.375,0.0,0.5
17.649680256843567,0.642323381267488,-0.0013137535552232293,-0.0023580395172757562,1.0000000000000004,3.3799999952316284,3.38,0.0,0.5
17.649902760982513,0.6426645629107952,-0.001391711606629542,-0.0023260486841536476,1.0000000000000004,3.384999930858612,3.385,0.0,0.5
17.650114566087723,0.643040994182229,-0.0014275996809374192,-0.002245050167402951,1.0000000000000004,3.3900001645088196,3.39,0.0,0.5
17.650326162576675,0.6434174021705985,-0.0014634861736322335,-0.002164055495086359,1.0000000000000004,3.3950001001358032,3.395,0.0,0.5
17.650537878274918,0.6437938343733549,-0.0014993742706792546,-0.002083057024719892,1.0000000000000004,3.400000035762787,3.4,0.0,0.5
17.65073671936989,0.644169501028955,-0.001544688882859191,-0.002004110093366762,1.0000000000000004,3.4049999713897705,3.405,0.0,0.5
17.65094155073166,0.644546452909708,-0.001582038253218343,-0.0019241584122937638,1.0000000000000004,3.410000205039978,3.41,0.0,0.5
17.65114939212799,0.6449228171259165,-0.0016200482219232981,-0.0018437671732272065,1.0000000000000004,3.414999842643738,3.415,0.0,0.5
17.651342898607254,0.645334392786026,-0.0016056612475949805,-0.0017412860190972879,1.0000000000000004,3.4200000762939453,3.42,0.0,0.5
17.65150824189186,0.6457585990428925,-0.0015812621518307424,-0.0016332290937839389,1.0000000000000004,3.425000011920929,3.425,0.0,0.5
17.651673644781113,0.6461828276515007,-0.001556861973199375,-0.0015251669337885687,1.0000000000000004,3.4299999475479126,3.43,0.0,0.5
17.651841908693314,0.646607588045299,-0.001529017133520938,-0.0014159968999365447,1.0000000000000004,3.4349998831748962,3.435,0.0,0.5
17.652006208896637,0.6470316061750054,-0.0015059355364428484,-0.0013083607645967277,1.0000000000000004,3.4400001168251038,3.44,0.0,0.5
17.65217062830925,0.6474556094035506,-0.0014828550562242526,-0.0012007296645606402,1.0000000000000004,3.4450000524520874,3.445,0.0,0.5
17.652375549077988,0.6478377413004637,-0.0014431373268735115,-0.0011511978517546595,1.0000000000000004,3.449999988079071,3.45,0.0,0.5
17.652644604444504,0.6481534829363227,-0.0013770544831004372,-0.0011937585120449512,1.0000000000000004,3.4549999237060547,3.455,0.0,0.5
17.65291377902031,0.6484692385420203,-0.001310968542838964,-0.001236321287933606,1.0000000000000004,3.460000157356262,3.46,0.0,0.5
17.65316128730774,0.6487808022648096,-0.0012565078623083537,-0.0012744421501338365,1.0000000000000004,3.464999794960022,3.465,0.0,0.5
17.653418868780136,0.6490962579846382,-0.0011949502986681182,-0.0013167475540285523,1.0000000000000004,3.4700000286102295,3.47,0.0,0.5
17.653689354658127,0.649406366981566,-0.0011340419659973122,-0.0013571515610237839,1.0000000000000004,3.474999964237213,3.475,0.0,0.5
17.65395238995552,0.649720249697566,-0.0010719147269355744,-0.0013984420162387323,1.0000000000000004,3.4799998998641968,3.48,0.0,0.5
17.654197692871094,0.6500750044360757,-0.0009888064564620436,-0.0014328803000580592,1.0000000000000004,3.4849998354911804,3.485,0.0,0.5
17.65442556142807,0.650444857776165,-0.0009135636164501193,-0.0014563694235221192,1.0000000000000004,3.490000069141388,3.49,0.0,0.5
17.654654890298843,0.6508147334679961,-0.0008367372124666872,-0.0014805211758357473,1.0000000000000004,3.4950000047683716,3.495,0.0,0.5
17.65489450097084,0.6511910557746887,-0.0007501102446312302,-0.0015037790399219375,1.0000000000000004,3.4999999403953552,3.5,0.0,0.5
17.655117571353912,0.6515591079369187,-0.0006754288225465643,-0.0015268362017195614,1.0000000000000004,3.5050001740455627,3.505,0.0,0.5
17.65534046292305,0.6519271517172456,-0.0006007511867665016,-0.0015498920292884577,1.0000000000000004,3.5100001096725464,3.51,0.0,0.5
17.655560463666916,0.6522964891046286,-0.0005272086185641456,-0.0015709773228991253,1.0000000000000004,3.51500004529953,3.515,0.0,0.5
17.655751019716263,0.6526771550998092,-0.00046368133979513004,-0.001574720596181578,1.0000000000000004,3.5199999809265137,3.52,0.0,0.5
17.6559416949749,0.653057835996151,-0.0004001509574038664,-0.0015784640678475625,1.0000000000000004,3.525000214576721,3.525,0.0,0.5
17.656132340431213,0.6534385085105896,-0.0003366237121440463,-0.0015822074147990861,1.0000000000000004,3.529999852180481,3.53,0.0,0.5
17.656341314315796,0.6538230823352933,-0.0002767111134289735,-0.001583467202635802,1.0000000000000004,3.5350000858306885,3.535,0.0,0.5
17.65653184056282,0.6542051052674651,-0.00021551773278360997,-0.0015867280544625828,1.0000000000000004,3.540000021457672,3.54,0.0,0.5
17.656720519065857,0.6545893801376224,-0.0001553784926500157,-0.0015889144829088764,1.0000000000000004,3.5449999570846558,3.545,0.0,0.5
17.656927675008774,0.6549672177061439,-0.00013861758552735637,-0.0015819656118765124,1.0000000000000004,3.5499998927116394,3.55,0.0,0.5
17.657115787267685,0.6553005967289209,-9.549967495559031e-05,-0.0015716131383669563,1.0000000000000004,3.555000126361847,3.555,0.0,0.5
17.65731254220009,0.6556370072066784,-5.487011526383867e-05,-0.0015618438856108696,1.0000000000000004,3.5600000619888306,3.56,0.0,0.5
17.65747505426407,0.6559540387243032,1.3122591894898505e-05,-0.001555093676188335,1.0000000000000004,3.564999997615814,3.565,0.0,0.5
17.657668083906174,0.6562915816903114,4.9204126980839646e-05,-0.0015434267113505484,1.0000000000000004,3.569999933242798,3.57,0.0,0.5
17.65786102414131,0.6566291321069002,8.528729358658893e-05,-0.001531759146615741,1.0000000000000004,3.5750001668930054,3.575,0.0,0.5
17.65805411338806,0.6569666843861341,0.00012136868986090121,-0.001520092293731068,1.0000000000000004,3.579999804496765,3.58,0.0,0.5
17.658196449279785,0.6572931054979563,7.070789058616356e-05,-0.00155231600155048,1.0000000000000004,3.5850000381469727,3.585,0.0,0.5
17.658327609300613,0.6576170176267624,6.652776392002124e-07,-0.0015943463092753518,1.0000000000000004,3.5899999737739563,3.59,0.0,0.5
17.658458799123764,0.6579409502446651,-6.938077331142267e-05,-0.0016363784561690409,1.0000000000000004,3.59499990940094,3.595,0.0,0.5
17.658563137054443,0.6582704596221447,-0.00014341194992084638,-0.0016798607475720928,1.0000000000000004,3.5999998450279236,3.6,0.0,0.5
17.658690929412842,0.6585959475487471,-0.00021445101128847455,-0.0017219885115764555,1.0000000000000004,3.605000078678131,3.605,0.0,0.5
17.658815741539,0.658921355381608,-0.00028552767980727367,-0.0017643399391999992,1.0000000000000004,3.6100000143051147,3.61,0.0,0.5
17.65894314646721,0.6592452004551888,-0.00035444701461528894,-0.0018082317137668724,1.0000000000000004,3.6149999499320984,3.615,0.0,0.5
17.65912675857544,0.6595183685421944,-0.00039924090015119873,-0.0018215889847397193,1.0000000000000004,3.619999885559082,3.62,0.0,0.5
17.659295052289963,0.6597915198653936,-0.00044432146842154907,-0.0018332191109493579,1.0000000000000004,3.6250001192092896,3.625,0.0,0.5
17.65946677327156,0.6600651610642672,-0.0004904849549234314,-0.0018456297623288265,1.0000000000000004,3.630000054836273,3.63,0.0,0.5
17.659638285636902,0.6603385880589485,-0.00053488612138608,-0.0018586879241411225,1.0000000000000004,3.634999990463257,3.635,0.0,0.5
17.659802854061127,0.6606127079576254,-0.0005805543842143379,-0.0018714352263486944,1.0000000000000004,3.6400002241134644,3.64,0.0,0.5
17.659967601299286,0.6608868353068829,-0.0006262202077778056,-0.0018841818628061446,1.0000000000000004,3.644999861717224,3.645,0.0,0.5
17.660132199525833,0.6611609552055597,-0.0006718882505083457,-0.0018969291013490874,1.0000000000000004,3.6500000953674316,3.65,0.0,0.5
17.66029155254364,0.6613926682621241,-0.0007030775632301811,-0.001876797392469598,1.0000000000000004,3.6550000309944153,3.655,0.0,0.5
17.660451143980026,0.66162284091115,-0.0007337347178690834,-0.001855453067378221,1.0000000000000004,3.659999966621399,3.66,0.0,0.5
17.660610377788544,0.6618529874831438,-0.0007643905246368377,-0.001834109667015582,1.0000000000000004,3.6649999022483826,3.665,0.0,0.5
17.660777807235718,0.6620850898325443,-0.0007956930321597611,-0.0018108774906977487,1.0000000000000004,3.67000013589859,3.67,0.0,0.5
17.66093721985817,0.6623152773827314,-0.0008263752388302237,-0.0017889755786200112,1.0000000000000004,3.6750000715255737,3.675,0.0,0.5
17.66109871864319,0.6625458020716906,-0.0008579134959063595,-0.0017690390518509957,1.0000000000000004,3.6800000071525574,3.68,0.0,0.5
17.661250442266464,0.6627708747982979,-0.000888653582023835,-0.0017486316278336744,1.0000000000000004,3.684999942779541,3.685,0.0,0.5
17.66135600209236,0.6629354301840067,-0.0009088788017379557,-0.0016827466988615924,1.0000000000000004,3.6900001764297485,3.69,0.0,0.5
17.66146555542946,0.6630988959223032,-0.0009294501929275611,-0.0016183280877157813,1.0000000000000004,3.6949998140335083,3.695,0.0,0.5
17.661573350429535,0.6632619947195053,-0.0009499077157215652,-0.001553837228499333,1.0000000000000004,3.700000047683716,3.7,0.0,0.5
17.661684185266495,0.6634255032986403,-0.0009698968706288724,-0.0014894577234372264,1.0000000000000004,3.7049999833106995,3.705,0.0,0.5
17.661793500185013,0.6635890882462263,-0.0009907108715196955,-0.0014250466097109893,1.0000000000000004,3.709999918937683,3.71,0.0,0.5
17.661903202533722,0.6637526899576187,-0.0010115238137586857,-0.0013606384353579415,1.0000000000000004,3.7149998545646667,3.715,0.0,0.5
17.662017971277237,0.6639168206602335,-0.0010250355890093488,-0.0012951242568988164,1.0000000000000004,3.7200000882148743,3.72,0.0,0.5
17.66217350959778,0.664085078984499,-0.000980438702754327,-0.0012208310972710024,1.0000000000000004,3.725000023841858,3.725,0.0,0.5
17.662329524755478,0.664253331720829,-0.0009358394563605543,-0.0011465344632597407,1.0000000000000004,3.7299999594688416,3.73,0.0,0.5
17.662485033273697,0.6644216030836105,-0.0008912424800655572,-0.0010722413330768177,1.0000000000000004,3.734999895095825,3.735,0.0,0.5
17.662609100341797,0.6645999159663916,-0.0008665845361974789,-0.0009935340294759953,1.0000000000000004,3.7400001287460327,3.74,0.0,0.5
17.662760734558105,0.6647688709199429,-0.0008261048153599404,-0.0009187735422528931,1.0000000000000004,3.7449997663497925,3.745,0.0,0.5
17.662909626960754,0.6649392396211624,-0.0007862124680286797,-0.0008435225822722714,1.0000000000000004,3.75,3.75,0.0,0.5
17.66305336356163,0.6651090066879988,-0.0007439202486239083,-0.0007652493577552377,1.0000000000000004,3.7550002336502075,3.755,0.0,0.5
17.66326341032982,0.6653125416487455,-0.0006955647486392991,-0.0007963104096688767,1.0000000000000004,3.7599998712539673,3.76,0.0,0.5
17.66343465447426,0.665532074868679,-0.0006775757306058949,-0.0008373410364583833,1.0000000000000004,3.765000104904175,3.765,0.0,0.5
17.663594186306,0.6657502893358469,-0.000659665300322132,-0.0008769531859798008,1.0000000000000004,3.7700000405311584,3.77,0.0,0.5
17.663751751184464,0.6659704465419054,-0.0006394301294960769,-0.000918324935810233,1.0000000000000004,3.774999976158142,3.775,0.0,0.5
17.663912624120712,0.6661908570677042,-0.0006218300636646745,-0.0009573022956601562,1.0000000000000004,3.7799999117851257,3.78,0.0,0.5
17.664073586463928,0.666411267593503,-0.0006042289278411772,-0.0009962815968265204,1.0000000000000004,3.7850001454353333,3.785,0.0,0.5
17.664234429597855,0.6666316669434309,-0.0005866288029210409,-0.0010352590265370054,1.0000000000000004,3.790000081062317,3.79,0.0,0.5
17.66437867283821,0.6668793857097626,-0.0005703495271518477,-0.001106131827327772,1.0000000000000004,3.7950000166893005,3.795,0.0,0.5
17.664514243602753,0.667140843346715,-0.000554736639969633,-0.0011930617163216084,1.0000000000000004,3.799999952316284,3.8,0.0,0.5
17.66464987397194,0.667402321472764,-0.0005391230079112574,-0.001279995723052707,1.0000000000000004,3.8050001859664917,3.805,0.0,0.5
17.664761394262314,0.6676608026027679,-0.0005435454922917415,-0.0013671600088400737,1.0000000000000004,3.8099998235702515,3.81,0.0,0.5
17.664901226758957,0.6679215673357248,-0.0005348667261841911,-0.0014546149086527294,1.0000000000000004,3.815000057220459,3.815,0.0,0.5
17.665024399757385,0.6681801564991474,-0.0005267796175019157,-0.0015413746546073526,1.0000000000000004,3.8199999928474426,3.82,0.0,0.5
17.665146857500076,0.6684410870075226,-0.0005183084456348297,-0.0016250981270786724,1.0000000000000004,3.8249999284744263,3.825,0.0,0.5
17.665315091609955,0.6687225140631199,-0.00046795383696007775,-0.0017093854953600385,1.0000000000000004,3.82999986410141,3.83,0.0,0.5
17.665392637252808,0.6690140254795551,-0.00042680100796133047,-0.001778597138581972,1.0000000000000004,3.8350000977516174,3.835,0.0,0.5
17.665474891662598,0.6693047806620598,-0.00038652499165436893,-0.0018496270749892574,1.0000000000000004,3.840000033378601,3.84,0.0,0.5
17.665547400712967,0.6695948615670204,-0.00034617519861512847,-0.001917841352224059,1.0000000000000004,3.8449999690055847,3.845,0.0,0.5
17.66561993956566,0.6698886882513762,-0.00029634543056999973,-0.0019852389450534247,1.0000000000000004,3.8499999046325684,3.85,0.0,0.5
17.665699422359467,0.6701801493763924,-0.0002577093412128306,-0.0020548053089441964,1.0000000000000004,3.855000138282776,3.855,0.0,0.5
17.66577848792076,0.6704715937376022,-0.00021907518566877116,-0.0021243683167995187,1.0000000000000004,3.8599997758865356,3.86,0.0,0.5
17.66587170958519,0.6707574483007193,-0.00020045538076374214,-0.0021890721982344985,1.0000000000000004,3.865000009536743,3.865,0.0,0.5
17.66601464152336,0.6710232384502888,-0.0002533915903768502,-0.0022363901680364506,1.0000000000000004,3.869999945163727,3.87,0.0,0.5
17.666157484054565,0.6712890304625034,-0.0003063302719965577,-0.002283710427946062,1.0000000000000004,3.8749998807907104,3.875,0.0,0.5
17.66630032658577,0.6715548280626535,-0.0003592691437006579,-0.0023310306637540634,1.0000000000000004,3.880000114440918,3.88,0.0,0.5
17.666448056697845,0.6718256063759327,-0.00041728610813152045,-0.0023789082063103706,1.0000000000000004,3.8850000500679016,3.885,0.0,0.5
17.666588336229324,0.6720898784697056,-0.00047290938164223917,-0.002425564046461659,1.0000000000000004,3.8899999856948853,3.89,0.0,0.5
17.666728973388672,0.6723558846861124,-0.0005280042400954699,-0.0024733060313337774,1.0000000000000004,3.894999921321869,3.895,0.0,0.5
17.666877448558807,0.672617219388485,-0.0005798375011636381,-0.0025206531363437534,1.0000000000000004,3.9000001549720764,3.9,0.0,0.5
17.66700005531311,0.6728803850710392,-0.0006328603609517813,-0.002512117676587877,1.0000000000000004,3.90500009059906,3.905,0.0,0.5
17.6671384871006,0.6731426864862442,-0.0006594101623704773,-0.0024749038620939245,1.0000000000000004,3.9100000262260437,3.91,0.0,0.5
17.66728177666664,0.6734059378504753,-0.00068710251059656,-0.0024359251674468396,1.0000000000000004,3.9149999618530273,3.915,0.0,0.5
17.667419105768204,0.6736700888723135,-0.0007166977095494076,-0.002398316226390307,1.0000000000000004,3.920000195503235,3.92,0.0,0.5
17.66755986213684,0.6739360503852367,-0.0007368307342972003,-0.0023593167384206026,1.0000000000000004,3.9249998331069946,3.925,0.0,0.5
17.66769701242447,0.6741995196789503,-0.0007686652309359943,-0.002321774629308493,1.0000000000000004,3.930000066757202,3.93,0.0,0.5
17.667834520339966,0.6744629852473736,-0.0008004982409843819,-0.00228423425062374,1.0000000000000004,3.935000002384186,3.935,0.0,0.5
17.66796973347664,0.6747269574552774,-0.0008299909722495613,-0.0022388434343838526,1.0000000000000004,3.9399999380111694,3.94,0.0,0.5
17.66809269785881,0.6749937292188406,-0.0008463954136459506,-0.0021495910823432496,1.0000000000000004,3.944999873638153,3.945,0.0,0.5
17.66821563243866,0.6752605121582747,-0.0008628006130493304,-0.002060334460111335,1.0000000000000004,3.9500001072883606,3.95,0.0,0.5
17.66833871603012,0.6755272932350636,-0.0008792050848569488,-0.001971082206182473,1.0000000000000004,3.9550000429153442,3.955,0.0,0.5
17.66847002506256,0.6757959946990013,-0.0009070368366792536,-0.0018831975975821535,1.0000000000000004,3.959999978542328,3.96,0.0,0.5
17.66858869791031,0.6760618798434734,-0.0009264006673106451,-0.0017942679644420423,1.0000000000000004,3.9649999141693115,3.965,0.0,0.5
17.668705970048904,0.6763251591473818,-0.0009468066309636924,-0.001704287079974165,1.0000000000000004,3.970000147819519,3.97,0.0,0.5
17.668828397989273,0.6765914279967546,-0.0009704817989586445,-0.0016175082769223081,1.0000000000000004,3.974999785423279,3.975,0.0,0.5
17.668931663036346,0.6768779959529638,-0.0009661649380632298,-0.001510272332780005,1.0000000000000004,3.9800000190734863,3.98,0.0,0.5
17.669012188911438,0.6771736461669207,-0.0009724841243041737,-0.00140182272389211,1.0000000000000004,3.98499995470047,3.985,0.0,0.5
17.669086515903473,0.6774713043123484,-0.0009755906485224841,-0.0012914226981592947,1.0000000000000004,3.9899998903274536,3.99,0.0,0.5
17.669151574373245,0.677768224850297,-0.0009804169385461137,-0.0011806926650024252,1.0000000000000004,3.9949998259544373,3.995,0.0,0.5
17.669229090213776,0.6780682727694511,-0.0009754683869687142,-0.0010704405581236642,1.0000000000000004,4.000000059604645,4.0,0.0,0.5
17.669305056333542,0.678365359082818,-0.000980748226538708,-0.000960104660862271,1.0000000000000004,4.004999995231628,4.005,0.0,0.5
17.669381141662598,0.6786624547094107,-0.000986027855105931,-0.0008497688281750015,1.0000000000000004,4.010000228881836,4.01,0.0,0.5
17.66946142911911,0.6789486519992352,-0.0009839528593147406,-0.0007615008587436023,1.0000000000000004,4.014999866485596,4.015,0.0,0.5
17.669588774442673,0.679117826744914,-0.000902584533719164,-0.0009110448960427675,1.0000000000000004,4.020000100135803,4.02,0.0,0.5
17.669715970754623,0.6792870182543993,-0.0008212159352751769,-0.001060588990640099,1.0000000000000004,4.025000035762787,4.025,0.0,0.5
17.669843196868896,0.6794561948627234,-0.0007398476184334868,-0.0012101329421057017,1.0000000000000004,4.030000269412994,4.03,0.0,0.5
17.66995397210121,0.6796317901462317,-0.0006628695109611726,-0.0013612224411190255,1.0000000000000004,4.034999907016754,4.035,0.0,0.5
17.67007488012314,0.679802767932415,-0.0005848236642123084,-0.001511974531240412,1.0000000000000004,4.039999842643738,4.04,0.0,0.5
17.670197784900665,0.6799735706299543,-0.000504970688780304,-0.0016620630867691943,1.0000000000000004,4.045000076293945,4.045,0.0,0.5
17.670321822166443,0.6801400203257799,-0.0004246537091603386,-0.0018115030088665662,1.0000000000000004,4.050000309944153,4.05,0.0,0.5
17.670443177223206,0.6803158354014158,-0.0003660943848444731,-0.0019286122151243035,1.0000000000000004,4.054999947547913,4.055,0.0,0.5
17.670563280582428,0.6804738137871027,-0.00039987773925531656,-0.001992561828046746,1.0000000000000004,4.059999883174896,4.06,0.0,0.5
17.67068099975586,0.6806316673755646,-0.0004402855347507284,-0.0020572320295286772,1.0000000000000004,4.065000116825104,4.065,0.0,0.5
17.67079931497574,0.6807906124740839,-0.00048003084702941123,-0.0021207784559464926,1.0000000000000004,4.070000052452087,4.07,0.0,0.5
17.67093273997307,0.6809430606663227,-0.000519664956300403,-0.002188074506648263,1.0000000000000004,4.074999690055847,4.075,0.0,0.5
17.671046763658524,0.6811037827283144,-0.0005594399744950351,-0.002250586328955251,1.0000000000000004,4.079999923706055,4.08,0.0,0.5
17.671161025762558,0.6812645252794027,-0.0005992148217046633,-0.0023130980662244838,1.0000000000000004,4.085000157356262,4.085,0.0,0.5
17.671274930238724,0.6814252473413944,-0.0006389896934706485,-0.0023756097539262555,1.0000000000000004,4.090000092983246,4.09,0.0,0.5
17.671383380889893,0.6815819852054119,-0.0006894672860653372,-0.002418556965494645,1.0000000000000004,4.094999730587006,4.095,0.0,0.5
17.67148119211197,0.6817319821566343,-0.0007581843747175299,-0.0024281963078465196,1.0000000000000004,4.099999964237213,4.1,0.0,0.5
17.67157891392708,0.6818819586187601,-0.0008269017416751012,-0.002437835706587066,1.0000000000000004,4.104999899864197,4.105,0.0,0.5
17.6716767847538,0.6820319462567568,-0.0008956188385127462,-0.002447474998916732,1.0000000000000004,4.110000133514404,4.11,0.0,0.5
17.67177078127861,0.682183163240552,-0.0009697559639789688,-0.002460556743244524,1.0000000000000004,4.114999771118164,4.115,0.0,0.5
17.671867579221725,0.6823334414511919,-0.0010397151108634262,-0.002470984060664705,1.0000000000000004,4.120000004768372,4.12,0.0,0.5
17.67196300625801,0.6824828125536442,-0.0011101938434876502,-0.002478859310031112,1.0000000000000004,4.124999940395355,4.125,0.0,0.5
17.672055035829544,0.682633213698864,-0.0011804657574430166,-0.002489211051397433,1.0000000000000004,4.130000174045563,4.13,0.0,0.5
17.672154814004898,0.6827643178403378,-0.0011917472218101466,-0.002497920399036957,1.0000000000000004,4.135000109672546,4.135,0.0,0.5
17.672261863946915,0.6828807704150677,-0.001158095594291808,-0.002504168536688667,1.0000000000000004,4.139999747276306,4.14,0.0,0.5
17.67237150669098,0.6829975284636021,-0.001124914633606977,-0.0025116382421401795,1.0000000000000004,4.144999980926514,4.145,0.0,0.5
17.672479391098022,0.6831140052527189,-0.001092184513254324,-0.0025182737845170777,1.0000000000000004,4.150000214576721,4.15,0.0,0.5
17.67259854078293,0.6832314021885395,-0.0010567206477389846,-0.002525666401197668,1.0000000000000004,4.155000150203705,4.155,0.0,0.5
17.672705590724945,0.6833480428904295,-0.0010240905794489663,-0.0025334078209198196,1.0000000000000004,4.159999787807465,4.16,0.0,0.5
17.672812342643738,0.683464702218771,-0.0009914574617937433,-0.002541149728926939,1.0000000000000004,4.165000021457672,4.165,0.0,0.5
17.672919362783432,0.6835813596844673,-0.0009588242337486008,-0.0025488918008704786,1.0000000000000004,4.169999957084656,4.17,0.0,0.5
17.673017024993896,0.6838216595351696,-0.0009846385337368702,-0.0025184887817886192,1.0000000000000004,4.175000190734863,4.175,0.0,0.5
17.673110485076904,0.68412702716887,-0.0010412107149022631,-0.0024680127353349235,1.0000000000000004,4.179999828338623,4.18,0.0,0.5
17.673203974962234,0.6844324078410864,-0.0010977885694956058,-0.0024175320611448115,1.0000000000000004,4.185000061988831,4.185,0.0,0.5
17.67329716682434,0.6847377959638834,-0.0011543662230906193,-0.002367051165947487,1.0000000000000004,4.189999997615814,4.19,0.0,0.5
17.67339050769806,0.685043178498745,-0.0012109441183838499,-0.002316570406037499,1.0000000000000004,4.195000231266022,4.195,0.0,0.5
17.673483699560165,0.685348542407155,-0.0012675164728079835,-0.002266094414778763,1.0000000000000004,4.1999998688697815,4.2,0.0,0.5
17.67357689142227,0.6856539286673069,-0.0013240942666925548,-0.002215613619227952,1.0000000000000004,4.204999804496765,4.205,0.0,0.5
17.673670381307602,0.6859593223780394,-0.0013806719643980614,-0.002165132895243005,1.0000000000000004,4.210000038146973,4.21,0.0,0.5
17.67377334833145,0.6862547881901264,-0.001391638176755805,-0.002123726684203575,1.0000000000000004,4.21500027179718,4.215,0.0,0.5
17.673887193202972,0.6865385361015797,-0.0013488673957908759,-0.002093015301397827,1.0000000000000004,4.21999990940094,4.22,0.0,0.5
17.674001038074493,0.6868223194032907,-0.001306092759477906,-0.002062301109162945,1.0000000000000004,4.224999845027924,4.225,0.0,0.5
17.67411497235298,0.6871061120182276,-0.001263317958546395,-0.002031586725024681,1.0000000000000004,4.230000078678131,4.23,0.0,0.5
17.67422866821289,0.6873898878693581,-0.001220543250838091,-0.0020008724723084015,1.0000000000000004,4.235000014305115,4.235,0.0,0.5
17.674342453479767,0.6876736450940371,-0.0011777723287167419,-0.001970161177268892,1.0000000000000004,4.2399996519088745,4.24,0.0,0.5
17.674456238746643,0.6879574190825224,-0.0011349976654457805,-0.0019394467285565042,1.0000000000000004,4.244999885559082,4.245,0.0,0.5
17.67457014322281,0.6882412042468786,-0.0010922227516232397,-0.0019087325326836435,1.0000000000000004,4.2500001192092896,4.25,0.0,0.5
17.674679815769196,0.6885196305811405,-0.0010468997902535193,-0.001880979959423712,1.0000000000000004,4.255000054836273,4.255,0.0,0.5
17.674777060747147,0.688783073797822,-0.0009944396360879182,-0.0018615232020238182,1.0000000000000004,4.260000288486481,4.26,0.0,0.5
17.67487445473671,0.6890464834868908,-0.0009419846055607195,-0.001842067863435659,1.0000000000000004,4.2649999260902405,4.265,0.0,0.5
17.67497169971466,0.6893099304288626,-0.0008895245928215445,-0.0018226107701480032,1.0000000000000004,4.269999861717224,4.27,0.0,0.5
17.675069272518158,0.6895733755081892,-0.0008370646690565309,-0.001803153704486249,1.0000000000000004,4.275000095367432,4.275,0.0,0.5
17.675166338682175,0.689836822450161,-0.0007846047378734511,-0.0017836966817412758,1.0000000000000004,4.280000329017639,4.28,0.0,0.5
17.67526376247406,0.6901002358645201,-0.0007321496968870633,-0.0017642414300098608,1.0000000000000004,4.284999966621399,4.285,0.0,0.5
17.675361037254333,0.6903636734932661,-0.0006796896232117433,-0.0017447843326863222,1.0000000000000004,4.289999902248383,4.29,0.0,0.5
17.67545449733734,0.690622765570879,-0.0006344447656374541,-0.0017250042265004595,1.0000000000000004,4.29500013589859,4.295,0.0,0.5
17.67549541592598,0.6908213477581739,-0.0006895084507050342,-0.0017007180008477008,1.0000000000000004,4.300000071525574,4.3,0.0,0.5
17.67553621530533,0.6910199131816626,-0.000744566836146987,-0.0016764341868338306,1.0000000000000004,4.3049997091293335,4.305,0.0,0.5
17.675576865673065,0.6912184935063124,-0.0007996304739208426,-0.0016521478984259375,1.0000000000000004,4.309999942779541,4.31,0.0,0.5
17.67561772465706,0.691417071968317,-0.0008546940269411607,-0.0016278619186778087,1.0000000000000004,4.3150001764297485,4.315,0.0,0.5
17.67565828561783,0.6916156634688377,-0.0009097577350303254,-0.001603575538865698,1.0000000000000004,4.320000112056732,4.32,0.0,0.5
17.675699144601822,0.6918142251670361,-0.0009648159807511547,-0.0015792916656209854,1.0000000000000004,4.324999749660492,4.325,0.0,0.5
17.67573970556259,0.6920128036290407,-0.001019879618070263,-0.0015550054795312462,1.0000000000000004,4.3299999833106995,4.33,0.0,0.5
17.675780445337296,0.6922113839536905,-0.001074943300409359,-0.0015307192043110263,1.0000000000000004,4.334999918937683,4.335,0.0,0.5
17.67587375640869,0.6924009248614311,-0.0010118550444531138,-0.0014933319780539023,1.0000000000000004,4.340000152587891,4.34,0.0,0.5
17.675974935293198,0.6925891134887934,-0.0009313011171343533,-0.001454010656743776,1.0000000000000004,4.34499979019165,4.345,0.0,0.5
17.676076143980026,0.6927773039788008,-0.0008507394034609206,-0.0014146856410661712,1.0000000000000004,4.350000023841858,4.35,0.0,0.5
17.676177084445953,0.6929655130952597,-0.0007701777085458161,-0.0013753608000115491,1.0000000000000004,4.3549999594688416,4.355,0.0,0.5
17.676278442144394,0.6931537128984928,-0.0006896159284224268,-0.0013360357861529337,1.0000000000000004,4.360000193119049,4.36,0.0,0.5
17.676379770040512,0.6933419015258551,-0.0006090618608141085,-0.0012967146267328644,1.0000000000000004,4.364999830722809,4.365,0.0,0.5
17.676480799913406,0.6935300976037979,-0.0005285000861476874,-0.0012573897947731894,1.0000000000000004,4.3699997663497925,4.37,0.0,0.5
17.676581740379333,0.6937183067202568,-0.00044793834604206495,-0.001218064902786864,1.0000000000000004,4.375,4.375,0.0,0.5
17.676681399345398,0.6939169056713581,-0.0003990034674643539,-0.0011621434614426107,1.0000000000000004,4.3800002336502075,4.38,0.0,0.5
17.67677766084671,0.6941374819725752,-0.00041680216418171767,-0.001071202594175702,1.0000000000000004,4.385000169277191,4.385,0.0,0.5
17.676874041557312,0.6943580377846956,-0.0004345991892478196,-0.0009802702807064634,1.0000000000000004,4.389999806880951,4.39,0.0,0.5
17.676970422267914,0.6945786010473967,-0.00045239787505124696,-0.0008893294170775334,1.0000000000000004,4.3950000405311584,4.395,0.0,0.5
17.67706659436226,0.6947991643100977,-0.0004701966499851551,-0.0007983885379871936,1.0000000000000004,4.399999976158142,4.4,0.0,0.5
17.67716285586357,0.6950197499245405,-0.00048799544401845196,-0.0007074477057358308,1.0000000000000004,4.40500020980835,4.405,0.0,0.5
17.677259176969528,0.6952402926981449,-0.0005057923658569052,-0.0006165153331494366,1.0000000000000004,4.409999847412109,4.41,0.0,0.5
17.677355617284775,0.6954608634114265,-0.000523591129876877,-0.0005255744138139562,1.0000000000000004,4.415000081062317,4.415,0.0,0.5
17.677451610565186,0.6956814415752888,-0.0005413899003343658,-0.0004346335126683698,1.0000000000000004,4.4200000166893005,4.42,0.0,0.5
17.67753627896309,0.6959438174962997,-0.0005643449092644914,-0.00034064345572915045,1.0000000000000004,4.425000250339508,4.425,0.0,0.5
17.677617073059082,0.6962185390293598,-0.0005888215457616752,-0.00024576111854912597,1.0000000000000004,4.429999887943268,4.43,0.0,0.5
17.677697867155075,0.6964932810515165,-0.0006133003939794435,-0.00015086966101307553,1.0000000000000004,4.4349998235702515,4.435,0.0,0.5
17.67777869105339,0.6967680361121893,-0.0006377793613410176,-5.597839626148016e-05,1.0000000000000004,4.440000057220459,4.44,0.0,0.5
17.67785957455635,0.697042778134346,-0.0006622582317277192,3.891287938984078e-05,1.0000000000000004,4.4450002908706665,4.445,0.0,0.5
17.677940100431442,0.69731748662889,-0.0006867347860861628,0.0001337952093365402,1.0000000000000004,4.449999928474426,4.45,0.0,0.5
17.678021013736725,0.6975922305136919,-0.0007112137559488474,0.00022868649227802962,1.0000000000000004,4.45499986410141,4.455,0.0,0.5
17.678101986646652,0.6978669725358486,-0.0007356925938211134,0.00032357783703673704,1.0000000000000004,4.460000097751617,4.46,0.0,0.5
17.67817810177803,0.6981556117534637,-0.0007349599045483046,0.0004094305046464797,1.0000000000000004,4.465000033378601,4.465,0.0,0.5
17.67823764681816,0.6984928231686354,-0.0006460333236191218,0.0004636558712718397,1.0000000000000004,4.469999670982361,4.47,0.0,0.5
17.678297072649002,0.6988300606608391,-0.0005570980970901473,0.0005178863425499003,1.0000000000000004,4.474999904632568,4.475,0.0,0.5
17.678356498479843,0.6991673093289137,-0.0004681629957303812,0.000572116843159165,1.0000000000000004,4.480000138282776,4.48,0.0,0.5
17.678416073322296,0.699504554271698,-0.00037922783303656615,0.0006263474278966896,1.0000000000000004,4.4850000739097595,4.485,0.0,0.5
17.67847564816475,0.6998417712748051,-0.0002903011627495289,0.000680572668898094,1.0000000000000004,4.489999711513519,4.49,0.0,0.5
17.678535252809525,0.7001790162175894,-0.0002013659213844221,0.0007348033004745957,1.0000000000000004,4.494999945163727,4.495,0.0,0.5
17.67859473824501,0.7005162555724382,-0.00011243091557844309,0.0007890337626719202,1.0000000000000004,4.4999998807907104,4.5,0.0,0.5
17.678654044866562,0.7008534967899323,-2.3495766981795896e-05,0.0008432642484876851,1.0000000000000004,4.505000114440918,4.505,0.0,0.5
17.678751915693283,0.7010549083352089,-2.9459957886501797e-05,0.0007878033611632418,1.0000000000000004,4.5100003480911255,4.51,0.0,0.5
17.678868412971497,0.7011902239173651,-8.159086064551957e-05,0.0006789844983359217,1.0000000000000004,4.514999985694885,4.515,0.0,0.5
17.67898467183113,0.7013255469501019,-0.00013372685316426214,0.0005701551626771106,1.0000000000000004,4.519999921321869,4.52,0.0,0.5
17.67910099029541,0.7014608792960644,-0.00018586281657917425,0.00046132589523040224,1.0000000000000004,4.525000154972076,4.525,0.0,0.5
17.679217755794525,0.7015962060540915,-0.00023799872997187776,0.00035249663562808564,1.0000000000000004,4.53000009059906,4.53,0.0,0.5
17.67933389544487,0.7017315253615379,-0.00029012974073339137,0.00024367772834921198,1.0000000000000004,4.53499972820282,4.535,0.0,0.5
17.679450422525406,0.7018668446689844,-0.00034226570187456673,0.00013484841792887892,1.0000000000000004,4.539999961853027,4.54,0.0,0.5
17.679566979408264,0.7020021714270115,-0.0003944017407775391,2.6019285314760054e-05,1.0000000000000004,4.545000195503235,4.545,0.0,0.5
17.679683327674866,0.702137503772974,-0.00044653772692981875,-8.281010377686471e-05,1.0000000000000004,4.5500001311302185,4.55,0.0,0.5
17.679817408323288,0.7022515628486872,-0.00044773911031370517,-0.00016925844442994276,1.0000000000000004,4.554999768733978,4.555,0.0,0.5
17.67995709180832,0.7023586891591549,-0.00043228938829997787,-0.000248401145427124,1.0000000000000004,4.560000002384186,4.56,0.0,0.5
17.680096805095673,0.7024658154696226,-0.000416839737454211,-0.00032754384892541566,1.0000000000000004,4.564999938011169,4.565,0.0,0.5
17.680236726999283,0.702572925016284,-0.000401390062165774,-0.0004066865626555227,1.0000000000000004,4.570000171661377,4.57,0.0,0.5
17.680376440286636,0.7026800401508808,-0.00038594202078456874,-0.000485821676967646,1.0000000000000004,4.574999809265137,4.575,0.0,0.5
17.68051639199257,0.7027871776372194,-0.000370492347428808,-0.0005649643080687383,1.0000000000000004,4.580000042915344,4.58,0.0,0.5
17.680655926465988,0.7028942927718163,-0.0003550427252321242,-0.0006441070519542791,1.0000000000000004,4.584999978542328,4.585,0.0,0.5
17.680796027183533,0.7030014134943485,-0.0003395929537077791,-0.0007232497025597695,1.0000000000000004,4.590000212192535,4.59,0.0,0.5
17.68093577027321,0.7031085304915905,-0.0003241446997890307,-0.0008023848971205894,1.0000000000000004,4.594999849796295,4.595,0.0,0.5
17.681087464094162,0.7032191921025515,-0.00028339895470708143,-0.0008560249211768678,1.0000000000000004,4.599999785423279,4.6,0.0,0.5
17.68124160170555,0.7033305428922176,-0.00023763774333929177,-0.0009046088075592706,1.0000000000000004,4.605000019073486,4.605,0.0,0.5
17.68139597773552,0.7034419123083353,-0.00019187669204256963,-0.0009531924461043673,1.0000000000000004,4.610000252723694,4.61,0.0,0.5
17.681550174951553,0.7035532593727112,-0.00014611986443924252,-0.001001771569463017,1.0000000000000004,4.614999890327454,4.615,0.0,0.5
17.68170389533043,0.7036646194756031,-0.00010035888681159122,-0.0010503554967726814,1.0000000000000004,4.619999825954437,4.62,0.0,0.5
17.681858360767365,0.7037759814411402,-5.459775729832472e-05,-0.0010989392360443162,1.0000000000000004,4.625000059604645,4.625,0.0,0.5
17.682012230157852,0.7038873452693224,-8.836648113685897e-06,-0.0011475229314328317,1.0000000000000004,4.629999995231628,4.63,0.0,0.5
17.682166546583176,0.7039987053722143,3.6924473988619866e-05,-0.0011961067675656523,1.0000000000000004,4.635000228881836,4.635,0.0,0.5
17.682320564985275,0.7041100524365902,8.268123019661289e-05,-0.0012446859509509522,1.0000000000000004,4.639999866485596,4.64,0.0,0.5
17.68240937590599,0.7042747121304274,0.00011912517402379308,-0.001258150143257808,1.0000000000000004,4.645000100135803,4.645,0.0,0.5
17.68249213695526,0.7044443022459745,0.00015470922517124563,-0.0012683731624747452,1.0000000000000004,4.650000035762787,4.65,0.0,0.5
17.682574957609177,0.7046138886362314,0.00019029328336728213,-0.0012785963026544778,1.0000000000000004,4.655000269412994,4.655,0.0,0.5
17.68265727162361,0.7047834545373917,0.0002258738873024413,-0.0012888184837720473,1.0000000000000004,4.659999907016754,4.66,0.0,0.5
17.682740449905396,0.7049530372023582,0.00026145788297071704,-0.0012990415702915925,1.0000000000000004,4.664999842643738,4.665,0.0,0.5
17.682823061943054,0.7051226180046797,0.00029704197504543117,-0.0013092646479151426,1.0000000000000004,4.670000076293945,4.67,0.0,0.5
17.682905584573746,0.7052921988070011,0.0003326260005565018,-0.0013194877274145256,1.0000000000000004,4.675000309944153,4.675,0.0,0.5
17.682988435029984,0.7054617702960968,0.0003682066521832894,-0.0013297099203555263,1.0000000000000004,4.679999947547913,4.68,0.0,0.5
17.683071315288544,0.7056313492357731,0.0004037906199982899,-0.001339933006818228,1.0000000000000004,4.684999883174896,4.685,0.0,0.5
17.683243453502655,0.7057902533560991,0.0004630345633813704,-0.0012482382577445605,1.0000000000000004,4.690000116825104,4.69,0.0,0.5
17.683416098356247,0.7059491164982319,0.0005223622729317867,-0.0011561826020169974,1.0000000000000004,4.695000052452087,4.695,0.0,0.5
17.683588922023773,0.706107972189784,0.0005816843740831246,-0.001064135676188016,1.0000000000000004,4.699999690055847,4.7,0.0,0.5
17.683761566877365,0.7062668278813362,0.0006410120049622492,-0.0009720800326249446,1.0000000000000004,4.704999923706055,4.705,0.0,0.5
17.683928936719894,0.7064242027699947,0.0006999279739829944,-0.0008796305623945955,1.0000000000000004,4.710000157356262,4.71,0.0,0.5
17.684100419282913,0.7065827790647745,0.0007591732759237857,-0.0007874960720073432,1.0000000000000004,4.715000092983246,4.715,0.0,0.5
17.68427211046219,0.7067413218319416,0.0008184128573702765,-0.0006953703926129151,1.0000000000000004,4.719999730587006,4.72,0.0,0.5
17.684443712234497,0.7068998869508505,0.0008776581610163703,-0.0006032359847267799,1.0000000000000004,4.724999964237213,4.725,0.0,0.5
17.684615284204483,0.7070584483444691,0.0009369034375481533,-0.0005111014886551857,1.0000000000000004,4.729999899864197,4.73,0.0,0.5
17.684771418571472,0.7071972452104092,0.000978918804321438,-0.00045845030081181903,1.0000000000000004,4.735000133514404,4.735,0.0,0.5
17.684920728206635,0.7073271963745356,0.0010132479358162527,-0.0004234126531628135,1.0000000000000004,4.739999771118164,4.74,0.0,0.5
17.685070037841797,0.7074571587145329,0.0010475803214831103,-0.0003883714423409401,1.0000000000000004,4.745000004768372,4.745,0.0,0.5
17.685219287872314,0.7075871266424656,0.0010819126705428062,-0.00035333046662344714,1.0000000000000004,4.749999940395355,4.75,0.0,0.5
17.68537324666977,0.7077184766530991,0.0011166251589997955,-0.00031865292748989305,1.0000000000000004,4.755000174045563,4.755,0.0,0.5
17.685521572828293,0.7078481372445822,0.0011508751915698667,-0.00028353311518003466,1.0000000000000004,4.760000109672546,4.76,0.0,0.5
17.685669779777527,0.7079777978360653,0.0011851218851006706,-0.0002484166570866364,1.0000000000000004,4.764999747276306,4.765,0.0,0.5
17.68581786751747,0.7081074640154839,0.001219371964907623,-0.00021329675109882373,1.0000000000000004,4.769999980926514,4.77,0.0,0.5
17.685965925455093,0.7082371320575476,0.0012536219073808752,-0.0001781769874469319,1.0000000000000004,4.775000214576721,4.775,0.0,0.5
17.686111092567444,0.7083571963012218,0.0012839528762924601,-0.00015694871171945124,1.0000000000000004,4.780000150203705,4.78,0.0,0.5
17.68625095486641,0.7084620390087366,0.0013080658172839321,-0.00015775168412801577,1.0000000000000004,4.784999787807465,4.785,0.0,0.5
17.68639126420021,0.7085668705403805,0.0013321811784408055,-0.00015855476704018656,1.0000000000000004,4.790000021457672,4.79,0.0,0.5
17.686531335115433,0.7086717057973146,0.001356296652375022,-0.0001593576671439223,1.0000000000000004,4.794999957084656,4.795,0.0,0.5
17.686671137809753,0.708776542916894,0.0013804119880660437,-0.00016016076278901892,1.0000000000000004,4.800000190734863,4.8,0.0,0.5
17.686793237924576,0.7088818065822124,0.0013972877422929741,-0.0001609033633940271,1.0000000000000004,4.804999828338623,4.805,0.0,0.5
17.686930119991302,0.7089867256581783,0.0014200594996509608,-0.00016169524485576403,1.0000000000000004,4.810000061988831,4.81,0.0,0.5
17.687066704034805,0.7090916372835636,0.0014428312388190534,-0.00016248698352683277,1.0000000000000004,4.814999997615814,4.815,0.0,0.5
17.687207520008087,0.7091947477310896,0.001466872086894,-0.00016008853162929881,1.0000000000000004,4.820000231266022,4.82,0.0,0.5
17.687402933835983,0.7093033362179995,0.0014945081420592032,-0.00016964480869319232,1.0000000000000004,4.8249998688697815,4.825,0.0,0.5
17.687558740377426,0.7094131279736757,0.0015256060087267542,-0.00018310478321836854,1.0000000000000004,4.829999804496765,4.83,0.0,0.5
17.68768611550331,0.7095219045877457,0.0015572295733363717,-0.00019398955498672876,1.0000000000000004,4.835000038146973,4.835,0.0,0.5
17.687816619873047,0.7096315324306488,0.0015883504673297466,-0.00020634280980402764,1.0000000000000004,4.84000027179718,4.84,0.0,0.5
17.687948405742645,0.7097406387329102,0.0016199524952753563,-0.00021800378732450554,1.0000000000000004,4.84499990940094,4.845,0.0,0.5
17.68805307149887,0.7098500560969114,0.0016535705271962797,-0.00022915905515219492,1.0000000000000004,4.849999845027924,4.85,0.0,0.5
17.68818947672844,0.7099598459899426,0.0016839853815326933,-0.00024195983621666528,1.0000000000000004,4.855000078678131,4.855,0.0,0.5
17.688325881958008,0.7100696302950382,0.0017144003213616088,-0.0002547606672465008,1.0000000000000004,4.860000014305115,4.86,0.0,0.5
17.6884623169899,0.7101794108748436,0.001744812154356623,-0.00026756032502817106,1.0000000000000004,4.8649996519088745,4.865,0.0,0.5
17.688598811626434,0.7102891970425844,0.0017752270578057505,-0.0002803610400405887,1.0000000000000004,4.869999885559082,4.87,0.0,0.5
17.68875676393509,0.7103486265987158,0.00179418500920292,-0.000310004785660567,1.0000000000000004,4.8750001192092896,4.875,0.0,0.5
17.688921093940735,0.7103936057537794,0.0018098534155797097,-0.00034448419955879217,1.0000000000000004,4.880000054836273,4.88,0.0,0.5
17.689085066318512,0.7104385755956173,0.001825521886075876,-0.0003789634683926124,1.0000000000000004,4.885000288486481,4.885,0.0,0.5
17.689249217510223,0.7104835454374552,0.001841188806338323,-0.0004134396740482771,1.0000000000000004,4.8899999260902405,4.89,0.0,0.5
17.689413338899612,0.7105285115540028,0.0018568574123491999,-0.0004479189828998642,1.0000000000000004,4.894999861717224,4.895,0.0,0.5
17.68956771492958,0.7105820905417204,0.0018643072016857332,-0.00048603602135699475,1.0000000000000004,4.900000095367432,4.9,0.0,0.5
17.689730376005173,0.710628554224968,0.00187855317381036,-0.0005211451880313689,1.0000000000000004,4.905000329017639,4.905,0.0,0.5
17.689892828464508,0.7106750123202801,0.00189279755068128,-0.0005562508686125511,1.0000000000000004,4.909999966621399,4.91,0.0,0.5
17.69005537033081,0.7107214760035276,0.001907043412757048,-0.0005913598433835432,1.0000000000000004,4.914999902248383,4.915,0.0,0.5
17.69021710753441,0.7107717581093311,0.0019232376125728479,-0.0006264013527470524,1.0000000000000004,4.92000013589859,4.92,0.0,0.5
17.690370351076126,0.7108735293149948,0.0019657031625683885,-0.000660530826280592,1.0000000000000004,4.925000071525574,4.925,0.0,0.5
17.690523087978363,0.7109752837568521,0.0020081647799088387,-0.000694657053827541,1.0000000000000004,4.9299997091293335,4.93,0.0,0.5
17.69067621231079,0.7110770493745804,0.0020506303362708422,-0.0007287865173566388,1.0000000000000004,4.934999942779541,4.935,0.0,0.5
17.69082909822464,0.7111788131296635,0.0020930959069573873,-0.0007629159808857366,1.0000000000000004,4.9400001764297485,4.94,0.0,0.5
17.6909901201725,0.7112736701965332,0.002142160884659461,-0.0007941244221001398,1.0000000000000004,4.945000112056732,4.945,0.0,0.5
17.69114127755165,0.7113769259303808,0.002183199869705277,-0.0008288801454909844,1.0000000000000004,4.949999749660492,4.95,0.0,0.5
17.691292703151703,0.7114801798015833,0.0022242428683512117,-0.0008636393940832932,1.0000000000000004,4.9549999833106995,4.955,0.0,0.5
17.691444098949432,0.7115834392607212,0.00226528572090956,-0.0008983983670987072,1.0000000000000004,4.959999918937683,4.96,0.0,0.5
17.691595256328583,0.7116867061704397,0.002306328669874347,-0.0009331574656243902,1.0000000000000004,4.965000152587891,4.965,0.0,0.5
17.691737800836563,0.7118030674755573,0.00235344387965597,-0.0009673481736172107,1.0000000000000004,4.96999979019165,4.97,0.0,0.5
17.691864758729935,0.7119426801800728,0.002411316166217148,-0.0010005418007494882,1.0000000000000004,4.975000023841858,4.975,0.0,0.5
17.69199177622795,0.7120822835713625,0.00246918840912258,-0.0010337351788791693,1.0000000000000004,4.9799999594688416,4.98,0.0,0.5
17.6921184360981,0.7122218813747168,0.002527060565398642,-0.0010669289540601312,1.0000000000000004,4.985000193119049,4.985,0.0,0.5
17.692245304584503,0.7123614754527807,0.0025849272134337298,-0.0011001193524862174,1.0000000000000004,4.989999830722809,4.99,0.0,0.5
17.69236120581627,0.7124955747276545,0.0026378046381978493,-0.0011386548139853403,1.0000000000000004,4.9949997663497925,4.995,0.0,0.5
17.69248604774475,0.7126341592520475,0.002694745093322126,-0.0011728448844223749,1.0000000000000004,5.0,5.0,0.0,0.5


==> figs/data/cyl_LES_old/cylinderLES_medp3_fluc_x1p06.csv <==
y,uu,uv,vv
-2.0,0.0010110045753285986,-0.00032057520342914985,0.0012331146349384078
-1.996,0.0010180561837439268,-0.0003223026254410481,0.0012407509371792933
-1.992,0.0010251509023603287,-0.00032404069733433545,0.0012484334124675525
-1.988,0.0010323142995216138,-0.00032578943930708327,0.0012561795945012558
-1.984,0.0010398375590675536,-0.00032757147209942273,0.0012643020070654903
-1.98,0.0010473905661878046,-0.00032935743376719524,0.001272448494691351
-1.976,0.001054992584953635,-0.0003311552533486838,0.0012806475728265804
-1.972,0.001062643117671614,-0.00033296478841003826,0.001288898748404247
-1.968,0.0010703423704112485,-0.0003347860961763987,0.0012972022667355615
-1.964,0.0010780906411958229,-0.0003366192640746242,0.001305558379804347
-1.96,0.0010858874130692442,-0.00033846416853267655,0.0013139665887007552
-1.956,0.001093733168704519,-0.00034032090509953327,0.001322427390212881
-1.952,0.0011016274508606782,-0.00034218938242293735,0.0013309402850735378
-1.948,0.0011095707139090955,-0.00034406967929165007,0.0013395057783695014
-1.944,0.0011175625117791869,-0.00034596174950166233,0.0013481233618720724
-1.94,0.001125603051771395,-0.0003478655807421886,0.001356793286857372
-1.936,0.0011336483970583522,-0.0003497855515017185,0.0013655042122458982
-1.932,0.001141514760972466,-0.00035175621931813966,0.0013742737206801493
-1.928,0.0011500739558512464,-0.0003537518742762445,0.0013835609545464849
-1.924,0.0011586884157468546,-0.0003557608982083663,0.001392908148075341
-1.92,0.0011673585819678713,-0.0003577833829908609,0.0014023158630792473
-1.916,0.001176083921508411,-0.0003598192194797791,0.0014117835363396099
-1.912,0.0011848650276754498,-0.0003618685585276971,0.001421311734419877
-1.908,0.001193701302265917,-0.0003639312402040329,0.0014308998857736877
-1.904,0.001202593037509931,-0.00036600735195563283,0.0014405482755074645
-1.9,0.00121154048626513,-0.00036809693827119863,0.001450257195095472
-1.896,0.0012205431518491575,-0.00037019986971685,0.0014600260638892302
-1.892,0.0012296014972894597,-0.0003723162850140165,0.0014698554642111979
-1.888,0.0012387150586375764,-0.0003744460475163816,0.001479744812291235
-1.884,0.0012474964853633453,-0.0003766263817157506,0.0014896158593548545
-1.88,0.001256264081309073,-0.00037882729489215647,0.001499539917609651
-1.876,0.0012656198388470202,-0.00038104739607436425,0.0015099399306241158
-1.8719999999999999,0.0012753640285434055,-0.000383285481310538,0.0015206610303550622
-1.8679999999999999,0.001285171719254969,-0.00038553874540301063,0.0015314517266885254
-1.8639999999999999,0.0012950434360880158,-0.00038780729973698534,0.001542312668394947
-1.8599999999999999,0.001304978649703925,-0.0003900910197862625,0.001553243201867266
-1.8559999999999999,0.0013149779354826084,-0.0003923900376285621,0.0015642439802552774
-1.852,0.001325040660066337,-0.00039470421667033506,0.0015753143494786274
-1.848,0.0013351671623621606,-0.00039703362171889233,0.0015864546364659853
-1.844,0.0013453577576456213,-0.0003993783385634185,0.001597665176144053
-1.84,0.0013556117688919701,-0.000401738198383373,0.0016089452982317833
-1.836,0.0013659298999630276,-0.00040411337674352,0.0016202956754202322
-1.832,0.0013763114655999582,-0.0004065037045041705,0.0016317156355607435
-1.828,0.0013863837567234987,-0.00040893666563864245,0.0016431538184724691
-1.824,0.0013964002261589433,-0.000411394740452159,0.0016546497083561457
-1.82,0.001406481416521942,-0.00041386939389456657,0.0016662210754091419
-1.816,0.0014166277576170923,-0.0004163607097637801,0.0016778682686918913
-1.812,0.0014278357885917422,-0.00041887001720411813,0.0016903703836900871
-1.808,0.001439193503417076,-0.00042139685726824737,0.0017030130030883752
-1.804,0.0014506265219028825,-0.0004239410416803327,0.00171573772548489
-1.8,0.0014621355717105782,-0.00042650268055593825,0.0017285453127781644
-1.796,0.0014737198661473434,-0.0004290816263558658,0.0017414349962383926
-1.792,0.0014853798410185866,-0.00043167796225005394,0.0017544071589308402
-1.788,0.001497115846941304,-0.00043429178846096753,0.001767462189335133
-1.784,0.0015089271331723652,-0.0004369229058082391,0.0017805993132401726
-1.78,0.001520814422385933,-0.0004395715100190816,0.0017938193099420686
-1.776,0.0015327769846055065,-0.00044223739828873825,0.0018071213905524255
-1.772,0.0015444641312126225,-0.0004449491528615138,0.0018204348350507789
-1.768,0.001556041696551922,-0.0004476946182262061,0.001833798061746571
-1.764,0.0015676967535140363,-0.0004504591238357034,0.0018472505534315455
-1.76,0.0015794295988576562,-0.00045324275835875396,0.001860792712168342
-1.756,0.001591239533592196,-0.0004560453485727304,0.0018744237337071272
-1.752,0.001603412053016509,-0.0004588604017202374,0.0018883480320371496
-1.748,0.0016165634846130655,-0.00046167367516606234,0.0019030047293816927
-1.744,0.0016298033012623453,-0.00046450650111452813,0.0019177567410518103
-1.74,0.0016431307742208585,-0.0004673587130306531,0.0019326031829512414
-1.736,0.0016565466901103723,-0.00047023047825527526,0.0019475449410889512
-1.732,0.0016700502215824886,-0.0004731216357258224,0.0019625811285720563
-1.728,0.0016836418278168837,-0.00047603228217558274,0.0019777121876385856
-1.724,0.0016974525979221128,-0.0004790673183758377,0.0019932929317144302
-1.72,0.0017114635314367682,-0.00048220750413584506,0.0020092612145960866
-1.716,0.0017255741129954376,-0.00048537049837585035,0.0020253397135071047
-1.712,0.0017397833913343683,-0.0004885560533307411,0.002041527477898905
-1.708,0.0017540922946065476,-0.0004917644178978884,0.002057825467048462
-1.704,0.0017684999693018868,-0.0004949953507706254,0.0020742327118548525
-1.7,0.001783006759695591,-0.0004982489663674278,0.0020907496952027606
-1.696,0.0017976131977774932,-0.0005015253718895763,0.0021073769186774963
-1.692,0.0018123183461395867,-0.0005048243451073137,0.0021241133835546763
-1.688,0.0018271231231778119,-0.0005081461045048973,0.0021409600934233024
-1.684,0.0018420266489182823,-0.0005114904615429423,0.0021579160425698905
-1.68,0.0018574022365870993,-0.0005148190894168648,0.002175337707540369
-1.676,0.001872979233657345,-0.0005181629267025286,0.0021929661824177872
-1.672,0.0018886656858221682,-0.0005215311668119128,0.002210715237604687
-1.668,0.0019044621499947998,-0.0005249239040526632,0.0022285854084067927
-1.664,0.0019203676820389584,-0.0005283409343789895,0.0022465756263251872
-1.66,0.001936383171190425,-0.0005317824646104729,0.0022646869634627507
-1.656,0.0019525076679275334,-0.0005352482570602933,0.0022829183421591006
-1.652,0.001968742227798788,-0.0005387385731232593,0.0023012708518677753
-1.6480000000000001,0.0019850857771213466,-0.0005422531752103048,0.002319743388873676
-1.6440000000000001,0.002001538854882875,-0.0005457921808390308,0.0023383365111689677
-1.6400000000000001,0.00201810190700023,-0.000549355674954243,0.0023570507685346256
-1.6360000000000001,0.002035600049891746,-0.0005530734990484485,0.0023767566310647914
-1.6320000000000001,0.002053813151647583,-0.0005569116477181723,0.002397220943856738
-1.6280000000000001,0.00207215997595756,-0.0005607786009980578,0.002417829932127291
-1.624,0.0020906414933918264,-0.0005646746820060514,0.002438584821184754
-1.62,0.0021092566550338096,-0.0005685995403030344,0.00245948437443036
-1.616,0.0021280059839495617,-0.000572553409410128,0.0024805292119431917
-1.612,0.0021463956745643156,-0.0005764949837476727,0.0025012883313945016
-1.608,0.0021641319378406074,-0.0005803994832730157,0.0025215068109930845
-1.604,0.002181989342330845,-0.0005843316474755933,0.002541861920943988
-1.6,0.0021999668383839463,-0.0005882913176901303,0.0025623524517560123
-1.596,0.002218065489323271,-0.0005922786570412727,0.0025829796170882165
-1.592,0.0022365723150180746,-0.0005963845276208134,0.0026041866221491335
-1.588,0.002255719735436978,-0.0006006715205220669,0.0026262507090223553
-1.584,0.002275008876046086,-0.0006049907314667735,0.0026484772221264247
-1.58,0.00229443869508671,-0.000609341912373667,0.0026708648359420935
-1.576,0.0023143994099303956,-0.0006137074026120523,0.0026936920583814205
-1.572,0.0023354096237697386,-0.0006180631577442963,0.0027173252806266114
-1.568,0.0023565715767442266,-0.0006224510175052934,0.0027411241949519367
-1.564,0.0023778840279065645,-0.000626870628322897,0.002765087382715654
-1.56,0.0023993482541573748,-0.0006313223503404836,0.002789216272490887
-1.556,0.0024209628947867595,-0.0006358058200846374,0.0028135094288689625
-1.552,0.0024427350420909125,-0.0006403326539657772,0.002838036507189174
-1.548,0.0024647311031507084,-0.0006450057769555657,0.002863421292283474
-1.544,0.0024868954286018643,-0.0006497141605830277,0.00288899718853471
-1.54,0.0025092293959347875,-0.0006544580516934376,0.0029147657275721012
-1.536,0.002531731683378317,-0.0006592372394930362,0.002940725366576967
-1.532,0.002554403597007749,-0.0006640519191674699,0.002966877659726675
-1.528,0.0025772437733479546,-0.0006689018707220229,0.002993221042951201
-1.524,0.0026002529484155496,-0.0006737872138971884,0.0030197562968693197
-1.52,0.002623794306282281,-0.000678696124173583,0.003046732705659763
-1.516,0.0026486037837481894,-0.000683523868828636,0.003074677279654107
-1.512,0.0026735937773320843,-0.0006883861195172301,0.003102817298514548
-1.508,0.002699139792047314,-0.0006932718131746351,0.0031319372560349636
-1.504,0.002724995031965794,-0.0006981930589449479,0.0031614929974986454
-1.5,0.0027510610227035595,-0.0007031528536298974,0.003191277151386293
-1.496,0.0027773384819974466,-0.0007081514172867893,0.003221290594815426
-1.492,0.002803386351984638,-0.0007131365132027382,0.003251131810230729
-1.488,0.002828699739992424,-0.0007180479428818212,0.003280342085314717
-1.484,0.0028542065161439754,-0.0007229957173346097,0.0033097676898145847
-1.48,0.0028799051220702236,-0.0007279795508955683,0.003339406866913445
-1.476,0.0029057971420972744,-0.0007329997004008869,0.003369261383636572
-1.472,0.002931881045043435,-0.0007380559101652791,0.0033993294636171724
-1.468,0.0029584674145615637,-0.0007432496093756842,0.0034299912798544424
-1.464,0.002985810429740955,-0.0007486586404049985,0.0034614843337074912
-1.46,0.003013379093185883,-0.0007541115233306564,0.003493230860747473
-1.456,0.0030411750085084094,-0.0007596085479671676,0.003525232753275757
-1.452,0.0030695807116932782,-0.0007651117775748127,0.0035577403107339644
-1.448,0.0030992183000899585,-0.0007705602154217551,0.0035911585844449773
-1.444,0.0031290875483359266,-0.0007760506357345284,0.003624827458903406
-1.44,0.0031591894579107416,-0.0007815832935950259,0.003658747934322519
-1.436,0.003189524821415452,-0.000787158284287948,0.003692921019660799
-1.432,0.0032200918719739566,-0.0007927753636185883,0.0037273446819910375
-1.428,0.0032519586707515104,-0.0007988095452180124,0.003763258957163497
-1.424,0.0032848503260248085,-0.0008051610963270935,0.0038003468151691405
-1.42,0.0033180199246645387,-0.0008115661492327788,0.0038377413751364635
-1.416,0.0033514652875906896,-0.0008180243084841851,0.003875440409586549
-1.412,0.0033851886297543276,-0.0008245360566187606,0.003913446165032305
-1.408,0.0034185441613112104,-0.0008310452638599712,0.003951178368188416
-1.404,0.0034502831361683563,-0.000837443394072929,0.003987518092855204
-1.4,0.0034822680960020723,-0.0008438912744747782,0.004024139788012558
-1.396,0.003514497151344382,-0.0008503884615294678,0.00406104127657105
-1.392,0.0035469721802156794,-0.0008569353636496851,0.004098224754307971
-1.388,0.0035814409664853375,-0.0008639149403124259,0.004137826665555743
-1.384,0.0036171036258759543,-0.0008711493489690078,0.0041788666730618405
-1.38,0.003653066437209364,-0.0008784423121791401,0.004220251980080844
-1.376,0.003689330347410484,-0.0008857939987636141,0.004261983804082478
-1.3719999999999999,0.0037258966375914335,-0.0008932046571326216,0.004304063402238082
-1.3679999999999999,0.0037627629671514863,-0.000900673846668229,0.004346488263024979
-1.3639999999999999,0.003799931516155363,-0.0009082020011909888,0.0043892609259540555
-1.3599999999999999,0.0038374001062446567,-0.0009157886630970923,0.004432378829845868
-1.3559999999999999,0.00387611796902824,-0.0009233136270495229,0.004476466357223118
-1.3519999999999999,0.003915298405805697,-0.0009308756277046659,0.004520999628899464
-1.3479999999999999,0.003956595866220732,-0.0009387516127289997,0.00456816875215291
-1.3439999999999999,0.003999554861840431,-0.0009469156975298546,0.0046173015090269385
-1.3399999999999999,0.00404009579097729,-0.0009549390457263908,0.004664381344249084
-1.3359999999999999,0.004080978406937487,-0.0009630253127357348,0.004711858085269964
-1.3319999999999999,0.004122199992422102,-0.0009711739811312837,0.004759728897310984
-1.3279999999999998,0.004163763225063683,-0.0009793855045939965,0.004807996648003133
-1.3239999999999998,0.004205665664493401,-0.0009876594764821824,0.004856658447336502
-1.3199999999999998,0.004247908368840722,-0.0009959960909861486,0.004905715732439294
-1.3159999999999998,0.004290492811058204,-0.0010043955736795908,0.004955169988719229
-1.3119999999999998,0.004333416222204116,-0.0010128574817092706,0.005005018255137844
-1.3079999999999998,0.0043791202473710935,-0.0010216866727820674,0.0050583426402127365
-1.3039999999999998,0.004425545978393584,-0.0010306260736779901,0.005112535730886699
-1.2999999999999998,0.004472393630757289,-0.00103963844788918,0.005167218253155704
-1.296,0.004519660395778476,-0.001048723245646232,0.005222386945407327
-1.292,0.004567347590945136,-0.0010578807946009226,0.005278043439806196
-1.288,0.004615456743843307,-0.0010671112753813674,0.00533418940953724
-1.284,0.0046639849372928765,-0.0010764141979722108,0.00539082151144669
-1.28,0.004712935140990019,-0.001085790087549771,0.005447943110477101
-1.276,0.004762304310559338,-0.0010952384203349226,0.005505550816636638
-1.272,0.004814593062938045,-0.0011047214153386308,0.0055657424327306155
-1.268,0.004868009545933858,-0.001114536462627303,0.005627822919692938
-1.264,0.004920389393570525,-0.0011243329522816867,0.005689108275376309
-1.26,0.0049732462515784765,-0.0011342078804647056,0.00575094963450538
-1.256,0.005026576819705741,-0.0011441606954444173,0.00581334330228635
-1.252,0.005080384277759712,-0.0011541919669123969,0.00587629300209242
-1.248,0.005134665540812609,-0.0011643010705370191,0.005939794971136561
-1.244,0.0051894237103040025,-0.001174488679054303,0.006003853012732702
-1.24,0.005244655622679362,-0.0011847541301698722,0.006068463300633673
-1.236,0.00530036452382425,-0.0011950980415201236,0.0061336296792369556
-1.232,0.005360070521776412,-0.0012061354159073159,0.006203283216989786
-1.228,0.005421212922942897,-0.0012173968516998427,0.006274504348480947
-1.224,0.005482950768125148,-0.0012287544321198487,0.006346419703675497
-1.22,0.005545280488775987,-0.001240207555999225,0.006419025002912117
-1.216,0.00560820572183098,-0.0012517568529107016,0.006492324571332997
-1.212,0.005671722834979286,-0.0012634016038252853,0.006566314034543659
-1.208,0.005731497204452852,-0.0012749880928026025,0.006637419792824649
-1.204,0.005795169195725965,-0.0012868676881797549,0.0067124553633450285
-1.2,0.005862832116728971,-0.0012989946259297145,0.006791428025012143
-1.196,0.0059311767083388475,-0.0013112227950843078,0.006871197036406906
-1.192,0.00600019900047065,-0.0013235515041602312,0.006951757630133036
-1.188,0.006069903094688025,-0.0013359814257762415,0.007033114620264305
-1.184,0.006140284829776147,-0.0013485118764724445,0.007115263161419795
-1.18,0.006211348389097956,-0.0013611435761974027,0.007198208138382295
-1.176,0.006283089541027544,-0.0013738757878321145,0.00728194461583125
-1.172,0.00635506121393521,-0.0013867184364189959,0.007366149819595147
-1.168,0.006424894320246932,-0.0013998243366801846,0.007449462751825559
-1.1640000000000001,0.0065027983930990236,-0.0014134701473119463,0.00754091712397274
-1.1600000000000001,0.006581536390167922,-0.0014272334615174109,0.0076333617190372655
-1.1560000000000001,0.006661103707842868,-0.0014411135797937195,0.0077267910401067445
-1.1520000000000001,0.006741504952691625,-0.0014551111441560086,0.007821210651208532
-1.1480000000000001,0.0068227354210209,-0.0014692255322009146,0.007916614913097569
-1.1440000000000001,0.006904797456761276,-0.0014834570249263482,0.008013006635231199
-1.1400000000000001,0.006987693510028234,-0.0014978060914711188,0.008110388731664737
-1.1360000000000001,0.007071418677846714,-0.001512271839675563,0.008208755403430194
-1.1320000000000001,0.0071544940009983125,-0.001526879098994842,0.008307033953797838
-1.1280000000000001,0.00724348230016399,-0.0015418714523209919,0.008412182286014758
-1.124,0.00733605878578317,-0.0015570823602333863,0.008521032937182694
-1.12,0.007429678249006568,-0.0015724169727028255,0.008631123818486122
-1.116,0.007524343510212345,-0.0015878757275493822,0.00874245816031626
-1.112,0.007620057389220471,-0.0016034591462417932,0.008855039323229041
-1.108,0.007716814154912368,-0.001619166232470301,0.008968860617611521
-1.104,0.007814619662154543,-0.0016349979414026939,0.00908392882055818
-1.1,0.007913468018643616,-0.0016509533551565868,0.009200237070290747
-1.096,0.008007258190924413,-0.0016669937981076376,0.009312982623165855
-1.092,0.00810193382019003,-0.001683239544478071,0.009427364943015978
-1.088,0.00821082309173413,-0.0017003040821310616,0.009556664600564415
-1.084,0.008321057802920803,-0.0017175084608003447,0.009687648757205873
-1.08,0.008432631472291112,-0.0017348517355072577,0.009820309626266786
-1.076,0.00854555068753772,-0.0017523349653574074,0.009954655124282244
-1.072,0.00865980883318715,-0.0017699570423172762,0.010090677222681012
-1.068,0.008775412482912467,-0.001787719034433104,0.01022838403440961
-1.064,0.008887580023902851,-0.001805511650165164,0.010363430574368868
-1.06,0.009007616459273457,-0.0018233615361122962,0.010508830603607616
-1.056,0.009132686809732445,-0.0018413372838695754,0.010660048921315226
-1.052,0.009259463884699276,-0.0018594109872354621,0.010813446093918384
-1.048,0.009387951524532786,-0.0018775832571476128,0.010969026766108333
-1.044,0.009518490497637967,-0.0018956411160980537,0.011126555580116753
-1.04,0.00965081053701465,-0.0019137374727586573,0.011286122683994647
-1.036,0.009784802128299522,-0.0019319310779053178,0.011447772267379672
-1.032,0.00992848445098676,-0.001949176718323075,0.011619225532710224
-1.028,0.010072068923821448,-0.0019664932470750463,0.01179118563346967
-1.024,0.010218380120633402,-0.0019838341190076478,0.011965605843059012
-1.02,0.010367422732367916,-0.0020011998073232694,0.01214249150697842
-1.016,0.010519187702627542,-0.0020185892803425147,0.01232183206017313
-1.012,0.010680744685871466,-0.002034213126110586,0.012511971643036988
-1.008,0.010855153715620947,-0.0020469316484897815,0.012717722879676274
-1.004,0.011018362521363621,-0.0020609685616392935,0.012917289658294745
-1.0,0.011184756913139639,-0.002074908173136255,0.013120039875798541
-0.996,0.011354344256398146,-0.002088751427959873,0.013325982461939771
-0.992,0.01152712203872553,-0.002102497779050551,0.013535114522174383
-0.988,0.011703090175584975,-0.002116147349291418,0.013747435978105724
-0.984,0.011882246141091943,-0.002129699962099614,0.013962943628740166
-0.98,0.012075747865079674,-0.002139140561167192,0.01419020734339833
-0.976,0.012283629732890973,-0.0021438822022735726,0.01443050877927027
-0.972,0.012487799582627978,-0.002149749721150863,0.014671658293485719
-0.968,0.012698312568058747,-0.002155555735297506,0.014917318629406207
-0.964,0.012915168507642807,-0.0021613002919847264,0.015167489798334698
-0.96,0.013138367812942328,-0.0021669834202502035,0.015422171793846244
-0.956,0.01336790999122644,-0.002172605119188313,0.015681364602244972
-0.952,0.013603791917162843,-0.002178165184893795,0.01594506427165904
-0.948,0.013846020413070087,-0.0021836639423696153,0.016213278658487085
-0.944,0.014097346617096457,-0.002182250742698078,0.016498460390170645
-0.94,0.014355476500524201,-0.0021749292036483767,0.016791480533968405
-0.9359999999999999,0.01462553264357136,-0.0021679574520823315,0.01709125940570108
-0.9319999999999999,0.01490751523840755,-0.0021613356819072138,0.017397796959731773
-0.9279999999999999,0.015201424305811739,-0.0021550636322531175,0.017711093247343074
-0.9239999999999999,0.015506514093634849,-0.0021482774131628304,0.018032079269931833
-0.9199999999999999,0.015798985130714926,-0.002126878118356862,0.018368310659747044
-0.9159999999999999,0.016105462859747476,-0.0021046105371860134,0.018712474928153523
-0.9119999999999999,0.016425946989747458,-0.002081474704143905,0.019064572035263166
-0.9079999999999999,0.0167604376858124,-0.0020574705724849137,0.019424602052002266
-0.9039999999999999,0.017108934867857348,-0.002032598240706446,0.01979256493787771
-0.8999999999999999,0.017471438624153627,-0.002006857552368187,0.02016846068684981
-0.8959999999999999,0.017833419473006568,-0.0019702271307842365,0.020563252833645285
-0.8919999999999999,0.018200898937070453,-0.001923699108085762,0.02097823739970053
-0.8879999999999999,0.01858695155022911,-0.0018753750272926196,0.02140523671200561
-0.8839999999999999,0.01899457001321231,-0.0018053243286086959,0.021839000620874082
-0.8799999999999999,0.019426287439298744,-0.0017118499721250672,0.02227937506164239
-0.8759999999999999,0.01987973455027984,-0.0016159997606084754,0.02273200630084082
-0.8719999999999999,0.02035113387988463,-0.0015160377808591037,0.023197355788198686
-0.8679999999999999,0.020784643755004037,-0.0013798921884859879,0.023686918224269833
-0.8639999999999999,0.021260583246942896,-0.0012386935973518057,0.024195095831167752
-0.8599999999999999,0.021778966742975473,-0.0010924378887760243,0.02472190374725984
-0.8559999999999999,0.022339787383729538,-0.0009411271081633106,0.02526733457986093
-0.8519999999999999,0.022943045057612185,-0.0007847612338160664,0.02583138828026121
-0.8479999999999999,0.023588739982228688,-0.000623340394977492,0.026414064902162863
-0.8440000000000001,0.02420485928834529,-0.0003733625069719363,0.026984560152359376
-0.8400000000000001,0.024771261104236372,-0.00012783902973361396,0.027516024080720076
-0.8360000000000001,0.02539962297113209,0.00012117468437337678,0.028069383775485585
-0.8320000000000001,0.026089963614068463,0.0003736861488666782,0.028644655734279857
-0.8280000000000001,0.026842274110041458,0.0006296915661181151,0.02924183184076629
-0.8240000000000001,0.027656554450746478,0.0008891910405848378,0.029860912145214004
-0.8200000000000001,0.02853280453082454,0.0011521844796138318,0.030501896608665455
-0.8160000000000001,0.02934760898747343,0.0014718220971207097,0.031156585227726564
-0.812,0.030169554002185947,0.0018326084279772206,0.03183639062117459
-0.808,0.031084122322194818,0.0022011383075275196,0.03254865251496016
-0.804,0.03209134141620206,0.0025774227673146066,0.03329339220263954
-0.8,0.03316739872062777,0.003040171278084361,0.03401768847375363
-0.796,0.03432380501980618,0.0035727263787633705,0.03472889050041479
-0.792,0.035580449085107185,0.004115249724994844,0.035466153290470835
-0.788,0.0367639561938134,0.004723663789603799,0.036250446405755914
-0.784,0.03799899158861949,0.005384097233868807,0.03708698264853675
-0.78,0.03940563713162174,0.006064007310965855,0.03796600584907666
-0.776,0.04098386838469041,0.006763383399889961,0.038887502043770866
-0.772,0.042733732084375003,0.007482246426246425,0.039851498795320704
-0.768,0.044553137594108234,0.008155544103819865,0.040724224601819445
-0.764,0.0465221444775466,0.0088375839774573,0.04161685735063109
-0.76,0.048203385167214514,0.009534479639985225,0.042542250697634586
-0.756,0.049803132471139065,0.010296970222884455,0.04348194306915415
-0.752,0.05153989526915966,0.011214362306079593,0.044356611326306306
-0.748,0.05350351913871425,0.012152672657023016,0.04528350021493918
-0.744,0.05569406228526958,0.013111929048781007,0.0462626372483119
-0.74,0.05811149762177115,0.0140921178199747,0.047294009093297534
-0.736,0.060755824638120196,0.015093238767359917,0.04837761556216852
-0.732,0.0631331764092514,0.016129842307022444,0.04952940315671293
-0.728,0.0655076375172983,0.01720049369391693,0.05076595337125773
-0.724,0.06816012127900933,0.01829828580441372,0.052083614645951515
-0.72,0.07109058162890214,0.01942320195902157,0.05348236556523071
-0.716,0.074299106238014,0.020575275546827473,0.05496224771904675
-0.712,0.07782674775808816,0.02173521367675277,0.056537458039719275
-0.708,0.08121373686553672,0.02320786173006182,0.05775591020041106
-0.704,0.0842677367590894,0.02470664358563622,0.05904643262165411
-0.7,0.08696921014226588,0.026242386687093062,0.060435639815057465
-0.696,0.09006261969387983,0.027823227795781693,0.06193650297769221
-0.692,0.09352158294935074,0.029320071843107566,0.06324030094520833
-0.688,0.09735327527662259,0.03084344993975305,0.06460107237510707
-0.6839999999999999,0.10156016283364637,0.03240931309983862,0.0660562910185984
-0.6799999999999999,0.10614219148474165,0.034017638838616505,0.06760593714757289
-0.6759999999999999,0.11109936074991618,0.03566842703045465,0.06925001088764315
-0.6719999999999999,0.11550530236808723,0.03714800077228105,0.07094919143465155
-0.6679999999999999,0.11944992678683407,0.038451529258902425,0.07274318773504967
-0.6639999999999999,0.12363746184759933,0.0399183778470655,0.07455929533366819
-0.6599999999999999,0.12744632782328186,0.04181575215965735,0.07611602130298675
-0.6559999999999999,0.13173986133286064,0.04378758238402465,0.0777926815397594
-0.6519999999999999,0.13651800934978864,0.045833840711861785,0.07958925377177911
-0.6479999999999999,0.14178077154843585,0.047954527322624015,0.08150573806971409
-0.6439999999999999,0.14629441421303846,0.0497869929587071,0.08348340421775527
-0.6399999999999999,0.15059625901074142,0.05148122219957149,0.08558463742234264
-0.6359999999999999,0.15543343298112375,0.05325499716179946,0.08785347451206663
-0.6319999999999999,0.1608058525638596,0.055108289557994426,0.09028987798806633
-0.6279999999999999,0.16581210076133004,0.057297416862650774,0.09250382786088779
-0.6239999999999999,0.170825040167752,0.059706500212682374,0.094642247162998
-0.6199999999999999,0.17637905078903818,0.06218140039961727,0.09693306396456376
-0.6159999999999999,0.18056054102413605,0.06412130110292467,0.09924424053200973
-0.6119999999999999,0.18484037410061055,0.06596627429611739,0.10172554151560732
-0.6079999999999999,0.18985139194209597,0.06791202688006495,0.10442726844142017
-0.6039999999999999,0.19559359411961677,0.0699585584584312,0.10734942121671164
-0.5999999999999999,0.2020668791239993,0.07210583665085199,0.11049195147616375
-0.5959999999999999,0.20924435174093,0.07436001639044665,0.11384725509858167
-0.5920000000000001,0.2147525583444492,0.07724873332199998,0.11674563692136514
-0.5880000000000001,0.21905879506527484,0.07944810178191818,0.11930129116007415
-0.5840000000000001,0.22281999426320528,0.08119587561682286,0.12170505228628249
-0.5800000000000001,0.22739650561698144,0.0830492996136467,0.12435922975674628
-0.5760000000000001,0.23278832998479473,0.08500837366165304,0.12726382336546618
-0.5720000000000001,0.23899536800883706,0.08707306622364291,0.1304187843032475
-0.5680000000000001,0.24538086694168834,0.08930290798790495,0.1336756931497926
-0.5640000000000001,0.24950934336331354,0.09146409497135788,0.13645084645916775
-0.56,0.25247622631873545,0.09285945612613443,0.1389911753168317
-0.556,0.256184376567876,0.09436716055364514,0.141789792894216
-0.552,0.2606337944942141,0.09598720843582417,0.14484669919793558
-0.548,0.2658244805921644,0.09771959963889451,0.14816189405031327
-0.544,0.2717563400301345,0.0995643059274387,0.15173532235646983
-0.54,0.276761677085927,0.10169862311917133,0.1550339225688295
-0.536,0.2783738271478311,0.10265779953693845,0.15747909758440518
-0.532,0.2809049830752288,0.1037186425412254,0.160234339819499
-0.528,0.2843551451870177,0.10488115203954433,0.16329964894851356
-0.524,0.2887243136868753,0.10614532825326194,0.1666750252244301
-0.52,0.294012487741902,0.10751117083200808,0.170360468557354
-0.516,0.3002196688045172,0.10897868008877996,0.17435597892080093
-0.512,0.3007572249803712,0.10982252552677811,0.17677450470862893
-0.508,0.30103662496464956,0.1103189425678523,0.1791716071020542
-0.504,0.30227912767492865,0.11088763711249894,0.1819416758899031
-0.5,0.3044847341752643,0.11152860950326592,0.18508471120606912
-0.496,0.3076534440311242,0.11224185952343249,0.1886007125172126
-0.492,0.3116570183137596,0.11305131528318489,0.19245161798312949
-0.488,0.31074533271210664,0.11290287865870835,0.1947152356009148
-0.484,0.31011447019429245,0.11254388115926639,0.1971288661938533
-0.48,0.31027154391932477,0.11225649764143425,0.1998830295159231
-0.476,0.3112165441134812,0.11204072979007426,0.20297770152723826
-0.472,0.3129494840008745,0.1118965739770688,0.20641292802140063
-0.46799999999999997,0.31507609357312616,0.11195535833113276,0.21003728169811445
-0.46399999999999997,0.3128327901114156,0.11116693817146596,0.21188759585394223
-0.45999999999999996,0.3113721066951293,0.11031910976802595,0.21405832681625753
-0.45599999999999996,0.31085731474437495,0.1095040798108106,0.21661930276247718
-0.45199999999999996,0.3112884279630025,0.1087218547681927,0.21957050905039888
-0.44799999999999995,0.3126654336044703,0.10797244014370594,0.22291191982214478
-0.44399999999999995,0.3140883645260544,0.10740525853644949,0.22633113895875712
-0.43999999999999995,0.3114354482854156,0.10597701033884385,0.22806219111670295
-0.43599999999999994,0.30972432171727904,0.10442508880858693,0.22989591799694564
-0.43199999999999994,0.3090607675376399,0.10287818617980321,0.23212928079669684
-0.42799999999999994,0.3094447759512002,0.10133627946504703,0.23476231348998516
-0.42399999999999993,0.3091124060677121,0.0993675066978427,0.23716849932778458
-0.41999999999999993,0.30774151983546105,0.09694706377310737,0.23925677604044907
-0.4159999999999999,0.30704962415009074,0.09472620004063256,0.2415405286884858
-0.4119999999999999,0.3066735128148905,0.0931006515102449,0.24366075854195396
-0.4079999999999999,0.30710225599577995,0.09152151147363863,0.24612872327735624
-0.4039999999999999,0.30541744656382486,0.08945237934485979,0.24799243239708557
-0.3999999999999999,0.3040203898485183,0.08731166394993818,0.2500175991356136
-0.3959999999999999,0.30351079403944364,0.08520749242793858,0.2523982041290109
-0.3919999999999999,0.30388865886074506,0.08313986464951513,0.2551342472280053
-0.3879999999999999,0.304303567071405,0.08088638903511709,0.2577474675744086
-0.3839999999999999,0.3019835305096532,0.07860602521895808,0.25886410205231586
-0.3799999999999999,0.30065595777560095,0.07635084820061894,0.2603544660166113
-0.3759999999999999,0.3003208491109526,0.07412085877892918,0.2622185598156928
-0.3719999999999999,0.29974595618366445,0.0717687395174442,0.2641863479912518
-0.3679999999999999,0.2986289923986144,0.06924911184645587,0.26621104530489736
-0.3639999999999999,0.2983379226330101,0.06677607262854278,0.26855071860299395
-0.3599999999999999,0.29830770914038884,0.06494215216744184,0.27044503179003143
-0.35599999999999987,0.29694648451496547,0.06279736802631669,0.2721828918628356
-0.35199999999999987,0.2958671991659602,0.06054955538959504,0.274133547362239
-0.34799999999999986,0.29577445185175166,0.05829154238804612,0.27646239123322136
-0.34399999999999986,0.29623191509753516,0.055859764947947595,0.2787972562592325
-0.33999999999999986,0.2940667395005728,0.05367992050295013,0.27993477649388204
-0.33599999999999985,0.29287361609342627,0.05156300080891411,0.2813850097987962
-0.3320000000000001,0.29201310854506773,0.04942668587982761,0.283188363018098
-0.32800000000000007,0.2906400655964658,0.047208796568644476,0.2853293585009123
-0.32400000000000007,0.29019982469064837,0.04500644492844711,0.2878598393176546
-0.32000000000000006,0.28894361383711686,0.0433137336444335,0.2896796032496002
-0.31600000000000006,0.287091544820374,0.04116624018565189,0.290863875150823
-0.31200000000000006,0.2861947526101164,0.03898892260862983,0.29240851346938546
-0.30800000000000005,0.2857119371012902,0.03690137382516508,0.2941586511989663
-0.30400000000000005,0.2836537281692442,0.03532742531667682,0.2955123973587992
-0.30000000000000004,0.2825362844900122,0.03372275982754793,0.29724972228196966
-0.29600000000000004,0.28169891303093547,0.031238856960395932,0.29905569012026045
-0.29200000000000004,0.2802987767550818,0.02940288859791737,0.3005001317356202
-0.28800000000000003,0.2788279539161725,0.02798567182151511,0.30185780554400504
-0.28400000000000003,0.2779663192943897,0.026159031415714847,0.30347024658313104
-0.28,0.277593115932156,0.023923453914725668,0.30525893821796224
-0.276,0.2757722714585751,0.022737047636437434,0.3062634827439303
-0.272,0.27498939429269315,0.021532207919470803,0.3077047390614851
-0.268,0.27428149863473444,0.01943314417990885,0.30925001091228127
-0.264,0.2736272589249884,0.017515123930447445,0.3109192088103186
-0.26,0.27233195812015437,0.016118399135610185,0.31255336389100696
-0.256,0.2718833087852536,0.014576885775191754,0.31441357592634706
-0.252,0.26954631575048243,0.013154379024417273,0.31528196145275394
-0.248,0.26786256398848035,0.011908954485373824,0.3161211114670757
-0.244,0.26713005422286007,0.010656661068398604,0.31734076951970563
-0.24,0.26462942802538125,0.009535743123292152,0.3183053960201866
-0.236,0.2631045756437521,0.008399450260495761,0.31961603102660147
-0.23199999999999998,0.2626421628502173,0.006977267802039737,0.3209298093813886
-0.22799999999999998,0.2606378753249514,0.005612316560434165,0.3220173348796606
-0.22399999999999998,0.2589944751455958,0.004712007734135732,0.3229773554216582
-0.21999999999999997,0.2575271132927895,0.0037014077299292675,0.3241825826982877
-0.21599999999999997,0.2556485006383586,0.0024915673229051996,0.32554765131360425
-0.21199999999999997,0.25409185026562725,0.0019030337332125384,0.3266924052242939
-0.20799999999999996,0.2516470421543376,0.0010648853763018519,0.32784732400267724
-0.20399999999999996,0.24976176570223396,0.00016180912833629245,0.32932798056754464
-0.19999999999999996,0.2479198751376371,-0.0004361337380992562,0.3307154581724814
-0.19599999999999995,0.24463396519994626,-0.0012140673397586473,0.33187755762700294
-0.19199999999999995,0.24234618859995039,-0.002036617312720445,0.33319376044093646
-0.18799999999999994,0.24077360240185416,-0.0029692344256917287,0.33470408080387154
-0.18399999999999994,0.2373081457795231,-0.003807527413206886,0.3355729533660719
-0.17999999999999994,0.23444669448859365,-0.004440973284533374,0.33661184470291466
-0.17599999999999993,0.23224207923213716,-0.005150934684812384,0.3379817772013544
-0.17199999999999993,0.2293064882864806,-0.0063750493963070625,0.33942624133107613
-0.16799999999999993,0.22595422528670236,-0.006816198946258777,0.34035052309563885
-0.16399999999999992,0.2233596583950271,-0.007331622711186762,0.3416408011575598
-0.15999999999999992,0.22038576140251753,-0.008369304167215296,0.34316575517133807
-0.15599999999999992,0.2174042447572003,-0.008956121403338421,0.34461892439029657
-0.1519999999999999,0.21438508348477509,-0.009514715589151084,0.3458681040678627
-0.1479999999999999,0.2113311871275792,-0.010392679572191019,0.34688757796974645
-0.1439999999999999,0.20787665266539646,-0.010827300616179982,0.34799789158413164
-0.1399999999999999,0.20542249650766728,-0.011256844928256201,0.3494736931501541
-0.1359999999999999,0.20173656635617163,-0.011901266484605625,0.35028071404585936
-0.1319999999999999,0.19851513989569194,-0.01229187753338728,0.35107536064557304
-0.1279999999999999,0.19630837576252383,-0.012648115702440465,0.3521942739060791
-0.12399999999999989,0.19197745677832206,-0.012645985484248386,0.3528902667948842
-0.11999999999999988,0.18847270914396744,-0.012845418374665012,0.35328129023790966
-0.11599999999999988,0.1855655705348534,-0.013202153684759839,0.35417243274534027
-0.11199999999999988,0.1822233497441653,-0.013570870348570904,0.3551702163027276
-0.10799999999999987,0.17885450714826698,-0.013391903030225525,0.35564273409274055
-0.10399999999999987,0.17545148560168908,-0.01362085811977476,0.3567738536281658
-0.09999999999999987,0.1729426110495174,-0.013870393346824704,0.35831576791445724
-0.09599999999999986,0.17000953001874658,-0.013958250384781405,0.3593929820898748
-0.09199999999999986,0.16647911473919114,-0.01396728172768154,0.3597758955871178
-0.08799999999999986,0.16400272394347254,-0.013983317608389096,0.3605341043191012
-0.08399999999999985,0.16148526546219352,-0.01450923834471398,0.36171649114237275
-0.08000000000000007,0.15833391128730362,-0.014427191163684282,0.3627821697827754
-0.07600000000000007,0.1562336855229973,-0.0143640141771641,0.3642226439108371
-0.07200000000000006,0.15347603487823228,-0.014332237563751269,0.36489448609750336
-0.06800000000000006,0.15086290027993846,-0.01442491772977664,0.36543236135100476
-0.06400000000000006,0.14875416176789166,-0.014329253216780226,0.3663273495041144
-0.06000000000000005,0.1468356225298306,-0.013926738841840503,0.36756896451128396
-0.05600000000000005,0.14481534076873825,-0.014032580659969783,0.3683102646517097
-0.052000000000000046,0.14250530762322508,-0.013685543304699567,0.3689098013561816
-0.04800000000000004,0.14090243573621083,-0.013610789981864229,0.36971988064279243
-0.04400000000000004,0.13889802926222122,-0.01348723606719373,0.37022851447506777
-0.040000000000000036,0.13734443809473668,-0.013079126911140925,0.37082587908218595
-0.03600000000000003,0.1358372130794942,-0.013341416019256725,0.37133745469196067
-0.03200000000000003,0.13405541523894912,-0.012930518191058723,0.37157611316308337
-0.028000000000000025,0.13294013798957188,-0.012959944808073637,0.37198375409663365
-0.02400000000000002,0.13155134043051694,-0.012861644544834851,0.3723290501143988
-0.020000000000000018,0.13082625645758797,-0.012600612902633262,0.37293023153155425
-0.016000000000000014,0.12972783159707113,-0.012721972959475468,0.3731115501970646
-0.01200000000000001,0.12900554114220403,-0.012643315813964396,0.37339945430632066
-0.008000000000000007,0.12863223749327304,-0.012317542811908085,0.37354403432326344
-0.0040000000000000036,0.12777325503740128,-0.01224717289565261,0.37328910291690487
0.0,0.12806095202662796,-0.012168304773798044,0.37341588689173383
0.0040000000000000036,0.12748429943731795,-0.011540488794573403,0.37379333677999843
0.008000000000000007,0.12790496730955395,-0.011309634136256247,0.37389045003057436
0.01200000000000001,0.12770567919518733,-0.010939263684786754,0.3739643441808603
0.016000000000000014,0.1283140240038093,-0.010514153035975183,0.3743742614572192
0.020000000000000018,0.12829469753183298,-0.010124809685292977,0.3740494521138846
0.02400000000000002,0.12905451802802453,-0.00966084913858127,0.3738304965223543
0.028000000000000025,0.12949507969699278,-0.009321251868878427,0.37378327181037474
0.03200000000000003,0.13081040952354803,-0.009004752350541144,0.3740672824828101
0.03600000000000003,0.1317681379969487,-0.00870002926889793,0.373843594955535
0.040000000000000036,0.1331150922979285,-0.008413224584699935,0.3735664148756769
0.04400000000000004,0.13464937904930815,-0.008327383291653261,0.37350433947589634
0.04800000000000004,0.13593377928921901,-0.007957350163493113,0.37309020740674004
0.052000000000000046,0.13759047820235892,-0.007438704289608089,0.37266353360190285
0.05600000000000005,0.1387643915445866,-0.007276551239219824,0.3723605529223829
0.06000000000000005,0.14079367192596334,-0.006874187525298526,0.372229812535938
0.06400000000000006,0.14232514805965726,-0.006283302374442841,0.3716920058038109
0.06800000000000006,0.14416734593165817,-0.005980052203523583,0.3713164877486757
0.07200000000000006,0.1469621797649142,-0.005553469502480336,0.3711959965701484
0.07600000000000007,0.1486545614321981,-0.0051840407341429955,0.37045958649578337
0.08000000000000007,0.1512915652158585,-0.004881359242355187,0.3699497246326431
0.08400000000000007,0.154358264536755,-0.004770081321771404,0.3694368714309524
0.08800000000000008,0.15635626352175694,-0.0046286827695475145,0.36848703637183544
0.09200000000000008,0.15945741372467584,-0.004483732996930361,0.36792473597812725
0.09600000000000009,0.1625530707112526,-0.004728757417068362,0.36737730923218015
0.10000000000000009,0.16503588043627238,-0.004727583969370763,0.36641556351903676
0.10400000000000009,0.1685440315485932,-0.004720882244987269,0.3658136466702966
0.1080000000000001,0.17146695661687078,-0.005156707443047932,0.365108201600958
0.1120000000000001,0.1742310901543386,-0.005154247876227321,0.36421552363169624
0.1160000000000001,0.17787947807675802,-0.005131404052231514,0.3636362523753394
0.1200000000000001,0.18040273761117873,-0.005630377897128966,0.3629014592394034
0.12400000000000011,0.18359110223965006,-0.005817312280460338,0.36202225507025704
0.1280000000000001,0.1866774250917206,-0.0057017826832695085,0.36110159761557226
0.13200000000000012,0.18949211995785994,-0.005759399346841427,0.3602415223452338
0.13600000000000012,0.1930990437063763,-0.006062233781876262,0.35909144615466404
0.14000000000000012,0.19595042736262164,-0.006435102355039286,0.3585599357281837
0.14400000000000013,0.19953028637646467,-0.0066002868874334465,0.3579024519118599
0.14800000000000013,0.2024351983016101,-0.006659994791921212,0.3569101422188232
0.15200000000000014,0.20526635818774802,-0.006844898634988072,0.35627940680447534
0.15600000000000014,0.20890843561785094,-0.007183552201898199,0.35548747397664876
0.16000000000000014,0.2117794251780962,-0.007802845500845084,0.3545026899785897
0.16400000000000015,0.21433260845276286,-0.008115339520253662,0.3532229970112574
0.16800000000000015,0.21788166221147612,-0.008423958033471448,0.35231039934781344
0.17200000000000015,0.22071138212276942,-0.009165399911374885,0.3515122936388106
0.17600000000000016,0.22377226448010057,-0.009884649818972403,0.35085398562909015
0.18000000000000016,0.22737781766829734,-0.009972211475665111,0.35007730246637214
0.18400000000000016,0.23032585585974855,-0.010527422914648208,0.3492322967559092
0.18800000000000017,0.23313800701974563,-0.011395249560672638,0.34846280134687424
0.19200000000000017,0.23679116185319807,-0.012097127550285858,0.34790378148104095
0.19600000000000017,0.23917281771285515,-0.012515921152236913,0.3467780630657811
0.20000000000000018,0.2415482115596376,-0.013150168491425817,0.3456468052350293
0.20400000000000018,0.244792004572286,-0.013905755763520943,0.34446156792678273
0.20800000000000018,0.24728457785492713,-0.014968504784108865,0.3432629816140336
0.2120000000000002,0.24918276172847112,-0.015507081272943705,0.34156050439262503
0.2160000000000002,0.25207547897016563,-0.01605262520965108,0.3402307341862035
0.2200000000000002,0.2541918966236951,-0.017044426036470266,0.33891976543154556
0.2240000000000002,0.25632889973890377,-0.018289382764162327,0.337777978905312
0.2280000000000002,0.2586845133046594,-0.018834315352661352,0.3362907577385501
0.2320000000000002,0.26022069565088723,-0.019886323518304272,0.3348873570244887
0.2360000000000002,0.26175378658380766,-0.021209666662720502,0.3336823405174559
0.2400000000000002,0.26421653175692844,-0.02253972033196291,0.33283434592662703
0.24400000000000022,0.2657738909268781,-0.02381709840556839,0.331448125828073
0.24800000000000022,0.26687004261786523,-0.025173253814522293,0.32963031794206565
0.2520000000000002,0.26890013559782305,-0.026509021649946944,0.32816948618979636
0.2560000000000002,0.270839520875487,-0.028076216237728296,0.32692711485766895
0.26000000000000023,0.2719918693898081,-0.02960810543418487,0.3255156727992843
0.26400000000000023,0.27356904719499486,-0.03073410684699721,0.32403755334868317
0.26800000000000024,0.2752210193284968,-0.0321687039320217,0.32275350232525485
0.27200000000000024,0.2765699983657357,-0.03404167002653422,0.3215974968980492
0.27600000000000025,0.277929635223355,-0.03534139987177915,0.3201666512821142
0.28000000000000025,0.2796726686991362,-0.036556589114795535,0.3188175003578076
0.28400000000000025,0.2805123440026135,-0.038403568387197336,0.3172323031393733
0.28800000000000026,0.2822685220922987,-0.040247650676775604,0.31600236211475946
0.29200000000000026,0.28368207571021525,-0.04142459493393929,0.31453312252701726
0.29600000000000026,0.28495641328617816,-0.04283873590404896,0.3130696880649499
0.30000000000000027,0.2861492747333126,-0.04460979887755517,0.31166069744133446
0.30400000000000027,0.2874443859569838,-0.045958328423172747,0.31026901065680806
0.30799999999999983,0.28839729121176455,-0.04736253677438952,0.3087158528512208
0.31199999999999983,0.2896498382663533,-0.049129958745855344,0.30728082074649
0.31599999999999984,0.2906589301081375,-0.05061767138549558,0.3057931892868374
0.31999999999999984,0.2915862649125226,-0.05188637666148825,0.30432498159028337
0.32399999999999984,0.2923359755015144,-0.05372391495003985,0.3026326469897574
0.32799999999999985,0.2936683850956362,-0.05571672402287412,0.3011473046828607
0.33199999999999985,0.29498563910124126,-0.057640593296322915,0.29969991500280996
0.33599999999999985,0.29560245320907524,-0.05942179068444784,0.2980442845359733
0.33999999999999986,0.2970174720055766,-0.06119875886283126,0.2967386840443657
0.34399999999999986,0.2986478656575213,-0.06331165809862069,0.29514939416230057
0.34799999999999986,0.29958187718446383,-0.06605890899384761,0.29367368972375013
0.35199999999999987,0.29994554109551225,-0.0680914069907773,0.29098800409226533
0.35599999999999987,0.3012011558008007,-0.07005458071103761,0.28853820514267225
0.3599999999999999,0.3015951491357847,-0.07218711115185952,0.2866514574491788
0.3639999999999999,0.30209501481246803,-0.07440545288693978,0.2852051078096426
0.3679999999999999,0.303489482916718,-0.07664243848125085,0.2841209704148458
0.3719999999999999,0.30557648556955286,-0.07908961315142067,0.2830080474512113
0.3759999999999999,0.3053693260338514,-0.08140824987368732,0.2806880979974786
0.3799999999999999,0.30511357684583323,-0.08324191587172321,0.27789686706124467
0.3839999999999999,0.3056156034200531,-0.08511431455395943,0.27543970634405285
0.3879999999999999,0.3068754051471187,-0.08702544601861015,0.2733166160754762
0.3919999999999999,0.30782589350133344,-0.08907220859640481,0.27120268479435244
0.3959999999999999,0.3079159171154858,-0.09129974359652798,0.2689215923682027
0.3999999999999999,0.308729633127327,-0.0934980152189204,0.2669130967474625
0.4039999999999999,0.30912705722155753,-0.09478290262855395,0.2642366295562502
0.4079999999999999,0.3102984197386386,-0.09608532210316409,0.2618940071597753
0.4119999999999999,0.31011063818498436,-0.09797076384009025,0.2589964215761084
0.4159999999999999,0.3102162815232411,-0.10000402861984227,0.25622199319427413
0.41999999999999993,0.3108336777911687,-0.10180052169654305,0.25365454122163333
0.42399999999999993,0.3109982605837711,-0.10259189170983209,0.2508713356464297
0.42799999999999994,0.31103221700068634,-0.10370556251411124,0.24797708658337936
0.43199999999999994,0.31070974109474997,-0.10520398097328254,0.24490081108034203
0.43599999999999994,0.3107767511799386,-0.10649722560325771,0.24196871740665749
0.43999999999999995,0.3098064311047946,-0.1066692410935513,0.23847775911293265
0.44399999999999995,0.3095823267170512,-0.10690942552816611,0.23533375166667322
0.44799999999999995,0.308097717894493,-0.10778648062921492,0.23203449999254475
0.45199999999999996,0.30725877717745487,-0.10876560746423675,0.22904316556292428
0.45599999999999996,0.3072545315823108,-0.10979348501463236,0.22640639958761155
0.45999999999999996,0.30661159935075,-0.10984617031363855,0.2231753103591371
0.46399999999999997,0.30585927679782604,-0.1095850084804755,0.2197932273210304
0.46799999999999997,0.30395216756738197,-0.11000926398542965,0.21602671468875403
0.472,0.30277777260895256,-0.11047658321765601,0.21259387853179817
0.476,0.30233609114859256,-0.11098696579173246,0.20949471829247399
0.48,0.30159581565206695,-0.11090706260649322,0.206333570220237
0.484,0.30051683441170407,-0.11021803846317449,0.20308740137019213
0.488,0.29851154504909433,-0.10990044505660224,0.19963550120536316
0.492,0.2964692554204468,-0.10981624769960349,0.1962483020985648
0.496,0.29516655035724954,-0.10982923426276472,0.19317164684224866
0.5,0.29363905840592675,-0.10939128960428444,0.19011036775349358
0.504,0.2912403314735538,-0.10811381540521314,0.18682872658649116
0.508,0.28892883698092836,-0.10704396979140199,0.18359542563827017
0.512,0.2857841745746169,-0.10631227739470388,0.180031366761795
0.516,0.28355819380242364,-0.10567993633433309,0.1767968986477859
0.52,0.2811905631153209,-0.10451896990516554,0.1736145253508003
0.524,0.2785299718644592,-0.10277130155093793,0.17044009301086105
0.528,0.27667078515160565,-0.10109601955984944,0.16755832594275025
0.532,0.27216801909925153,-0.09969871209633249,0.16387812584543396
0.536,0.2681854466446411,-0.0984100243824377,0.16039720041214114
0.54,0.2649381906602094,-0.0972177123172175,0.157183550943913
0.544,0.2605729987425273,-0.09526066402657933,0.15384754738884293
0.548,0.2564425015750948,-0.09318849167038105,0.15067083042069632
0.552,0.25304578252186954,-0.09123559540192172,0.1477579300080897
0.556,0.25038290850771566,-0.08940200680569603,0.1451088954145701
0.56,0.24537608645113734,-0.08762404750523294,0.1417979987318541
0.5640000000000001,0.24076311152655103,-0.08597240864104216,0.13863241110784993
0.5680000000000001,0.23651709976182975,-0.08422440851037405,0.13545412827863945
0.5720000000000001,0.2317120077190348,-0.0817553453844807,0.13159522482492944
0.5760000000000001,0.22759820705911016,-0.079430620455082,0.1280041754206808
0.5800000000000001,0.22331237349254549,-0.07717496610203195,0.12477414442719437
0.5840000000000001,0.21748478951793432,-0.07485797326159707,0.1220289769176094
0.5880000000000001,0.21250271978222898,-0.07268122470388896,0.11949680710860344
0.5920000000000001,0.20836616443607334,-0.07064472033007158,0.11717763500780343
0.5960000000000001,0.20507512373627382,-0.0687484601816334,0.11507146063363592
0.6000000000000001,0.20010519844022814,-0.06673138021059109,0.11226138465584204
0.6040000000000001,0.19331134546733073,-0.0644979627884986,0.10879890566263932
0.6080000000000001,0.18715026939911886,-0.0623439644858648,0.10552657491378438
0.6120000000000001,0.18162207665971378,-0.06026941929630849,0.10244444541330837
0.6160000000000001,0.17672676627192344,-0.058274327135640694,0.09955251711341173
0.6200000000000001,0.17246433895021365,-0.05635868804472364,0.09685078991685646
0.6240000000000001,0.16883479437315582,-0.05452250193367409,0.09433926395976852
0.6280000000000001,0.16463086675651342,-0.052675553756300765,0.09199114820072171
0.6320000000000001,0.1589855199424875,-0.05074645676323611,0.08975617273962444
0.6360000000000001,0.15384042705421597,-0.048877352619356336,0.08766346353690435
0.6400000000000001,0.14919543521051226,-0.047068185627815506,0.08571295817754038
0.6440000000000001,0.14505062450784365,-0.04531898402183271,0.08390468889150257
0.6480000000000001,0.1414059950589916,-0.04362974795420271,0.08223865552994336
0.6520000000000001,0.1382615470835857,-0.04200047714338108,0.08071485832835604
0.6560000000000001,0.13472402178741952,-0.04060120613063734,0.07891476468599869
0.6600000000000001,0.12932806628038918,-0.038941309968768545,0.07663428025540138
0.6640000000000001,0.1243687446563754,-0.037280261382880035,0.0744168337551779
0.6680000000000001,0.11990985258407855,-0.03565954449938309,0.07233145840232384
0.6720000000000002,0.11595146813708719,-0.03407918448934703,0.0703781883079338
0.6760000000000002,0.11249359111237532,-0.032539181232382974,0.06855702339662455
0.6800000000000002,0.10953622176603442,-0.031039534911576787,0.06686796371583657
0.6840000000000002,0.10688219761087693,-0.029592141661141894,0.06530665522310823
0.6880000000000002,0.10278876664904077,-0.028294370284964687,0.06381458869690279
0.6920000000000002,0.09905564852866122,-0.027031223295963885,0.062415000521531254
0.6960000000000002,0.09568273198395791,-0.025802663045108542,0.06110784899302371
0.7000000000000002,0.09267007521400838,-0.02460870866566535,0.05989315576892643
0.7040000000000002,0.09001767831161132,-0.02344936015416114,0.05877092060934172
0.7080000000000002,0.08741775927332342,-0.021967998548456578,0.057278902440212914
0.7120000000000002,0.08468826364244736,-0.020577500051044858,0.05585144714152053
0.7160000000000002,0.08141039653588718,-0.01941809028026262,0.05452341192513931
0.7200000000000002,0.07836321619933659,-0.01828501745994116,0.05325985554061914
0.7240000000000002,0.07551147121429423,-0.017194298403544826,0.05194192068520702
0.7280000000000002,0.07286991085301245,-0.016148586359150018,0.05060089197278576
0.7320000000000002,0.07046963357082565,-0.015136537079590251,0.04933600812087296
0.7360000000000002,0.06831063917819505,-0.014158150261897082,0.0481472691613316
0.7400000000000002,0.06639292789810106,-0.013213426244879287,0.047034675112612515
0.7440000000000002,0.06417786384853302,-0.012454053977809599,0.04605288672875124
0.7480000000000002,0.06194981986121924,-0.011775150684583995,0.04514440429046156
0.7520000000000002,0.05990062469199593,-0.011098057422940176,0.044262726278701696
0.7560000000000002,0.05776732184702698,-0.010258539678931188,0.043179177259621095
0.7600000000000002,0.055833130283924996,-0.009433949867407266,0.042146835936497436
0.7640000000000002,0.05409805021141752,-0.008624287790067086,0.041165702224844655
0.7680000000000002,0.052562081850891694,-0.007829553633846317,0.04023577628288652
0.7720000000000002,0.0512019282147088,-0.007059197499828864,0.03935048657355667
0.7760000000000002,0.04924941743953125,-0.006559585440434717,0.03853745999225782
0.7800000000000002,0.04744725852648044,-0.006063877930166945,0.03776081887540526
0.7840000000000003,0.04579539808540714,-0.00557206011123296,0.037020540178247165
0.7880000000000003,0.04429386369222526,-0.005084139609404513,0.036316635714365234
0.7920000000000003,0.04280616405203524,-0.004535359184078118,0.03559588507742903
0.7960000000000003,0.04135501997318765,-0.003933298214981739,0.034865247916714345
0.8000000000000003,0.04006412786386826,-0.0033356582772597694,0.03417237090514872
0.8040000000000003,0.03877928827493628,-0.002935903506291877,0.033484583561333735
0.8080000000000003,0.037568535078567854,-0.00256397174882576,0.03281993832073893
0.8120000000000003,0.036444299764625744,-0.0022001497330139197,0.03218125308526539
0.8159999999999998,0.03540654926443763,-0.0018444265563760632,0.03156850880191539
0.8199999999999998,0.03445530062846372,-0.0014968076949097295,0.03098171526738391
0.8239999999999998,0.0334612337203726,-0.0010953063529656436,0.03038112936492411
0.8279999999999998,0.03249003488988274,-0.0006691994796798257,0.029785699267356622
0.8319999999999999,0.03158337536558701,-0.0003350541557187377,0.029175501564525502
0.8359999999999999,0.03071130563779965,-0.00010918457868560591,0.028539414622867527
0.8399999999999999,0.029899860190541677,0.0001113656791985292,0.027927228484164165
0.8439999999999999,0.02914901468678485,0.0003266033651343376,0.027338924915866956
0.8479999999999999,0.02845878181846998,0.0005365249949546374,0.026774513182741815
0.8519999999999999,0.02772836582402057,0.0007655635004942359,0.02623231056911169
0.8559999999999999,0.02704052791966853,0.0009945712372468744,0.02570828146808461
0.8599999999999999,0.026406873012698725,0.0012207864376104743,0.025202316561685433
0.8639999999999999,0.025813174550150378,0.0014204750906507294,0.02470560188015621
0.8679999999999999,0.025212887318121723,0.0015081462219168913,0.024215081359584674
0.8719999999999999,0.024644714727457637,0.001593825374464106,0.02373794213931655
0.8759999999999999,0.024108666029491254,0.0016775112433815023,0.023274191629669604
0.8799999999999999,0.02356514819836752,0.0017702046582509271,0.022804718998921412
0.8839999999999999,0.023027876341341222,0.0018673313025028978,0.02233726811212926
0.8879999999999999,0.022520399292219485,0.001962171037767179,0.02188346648896436
0.8919999999999999,0.022042716797380613,0.0020547237415264067,0.021443314131513028
0.8959999999999999,0.021579983793071286,0.0021028994668948016,0.021034285342789744
0.8999999999999999,0.021128605039691124,0.0021280983276356835,0.020644676177148578
0.9039999999999999,0.020694132323355416,0.0021526635778016737,0.020264612620391267
0.9079999999999999,0.02027657272409029,0.0021765948908826997,0.01989410055521246
0.9119999999999999,0.019844450285363063,0.002210202374888454,0.019506711112859915
0.9159999999999999,0.01941451756875887,0.0022511007776070202,0.0191179884364639
0.9199999999999999,0.019003329775239393,0.0022901048057315963,0.018740257880267907
0.9239999999999999,0.01862283686928858,0.002310722711844181,0.018410632772625304
0.9279999999999999,0.0182598029176382,0.002327482261636128,0.018095670003359952
0.9319999999999999,0.017911345317238817,0.0023439917146944665,0.01778716950180746
0.9359999999999999,0.017577469047231887,0.0023602508004292445,0.017485136017542004
0.94,0.017258174466001756,0.0023762595777117534,0.017189569541320705
0.944,0.016953461607212686,0.00239201785864222,0.016900470085040014
0.948,0.01663474395395226,0.0023908781775204896,0.016621084798299848
0.952,0.016320736303552137,0.002382260920702272,0.016350389523075968
0.956,0.01601528906475146,0.002373757066959147,0.01608474512969194
0.96,0.01571839300594829,0.0023653662936358164,0.015824143652506832
0.964,0.015430052857717065,0.0023570888440282906,0.015568589116109935
0.968,0.015150268599403455,0.0023489246746523818,0.01531808150949054
0.972,0.014879040139420471,0.002340873703793529,0.015072620836846982
0.976,0.014612206916500925,0.0023340080332345616,0.014829983734345189
0.98,0.014380601947019086,0.0023162147292007836,0.014604383528107586
0.984,0.014153386069655022,0.0022985352541368196,0.014382426586295582
0.988,0.013930562584736891,0.0022809698688836667,0.014164116173212303
0.992,0.01371212465218923,0.0022635181236978904,0.013949445731132973
0.996,0.013498075700853549,0.0022461802007487557,0.013738418578048372
1.0,0.013288415810758663,0.0022289561466335714,0.013531034684707652
1.004,0.01308314790900535,0.002211846190778615,0.013327297077905581
1.008,0.01288116472520018,0.0021936392664240164,0.013126111359063594
1.012,0.012698070351922415,0.0021692642513615403,0.012935782389235909
1.016,0.012517577164112606,0.002145024732149524,0.01274814056031129
1.02,0.012339695709405614,0.0021209221481941092,0.012563197052656717
1.024,0.012164415677816273,0.0020969551201589485,0.012380940839397841
1.028,0.011991747191367174,0.0020731250690846047,0.01220138278711397
1.032,0.011821685287764606,0.0020494312733761967,0.012024517390558579
1.036,0.011647801265458793,0.002028179900731564,0.011847913639809034
1.04,0.011487054605501559,0.0020049972277402977,0.011679374908860165
1.044,0.011329350380044999,0.001981129973255674,0.011512103636923616
1.048,0.011173581129868203,0.001957458623769676,0.011347100444450638
1.052,0.011019737735487724,0.0019339817307370397,0.011184355496029724
1.056,0.010867829300983801,0.0019107006743037584,0.011023878459236618
1.06,0.010717851168768881,0.001887614807320597,0.010865664491426024
1.064,0.010573164695196948,0.0018649678725014022,0.010713413975423886
1.068,0.010439304338360706,0.0018431779805941793,0.010573202590089616
1.072,0.010306849006440959,0.0018215688516314387,0.01043465009468518
1.076,0.010175806515750105,0.0018001417305952446,0.010297764738672844
1.08,0.010046169081349404,0.0017788953564328014,0.010162538379187739
1.084,0.009910728936122614,0.0017582882549354477,0.010021104847518083
1.088,0.00977343914600771,0.0017380281826607875,0.009877925740099974
1.092,0.009637937079688491,0.0017178999737836034,0.00973700186132185
1.096,0.009515712098112642,0.001698588293397266,0.009610998073885829
1.1,0.009394710081428293,0.0016794628231836786,0.009486449288583786
1.104,0.009274938324986128,0.001660524752008294,0.009363362925630425
1.108,0.009157161057891697,0.0016413790371026464,0.00924175613266924
1.112,0.009041822843318137,0.0016224583511811337,0.009122328708141999
1.116,0.008927720928245264,0.0016036650157418874,0.00900442257235587
1.12,0.008814861952269569,0.001585000166921538,0.008888044760065484
1.124,0.00871223202079367,0.001567025055118205,0.008782763532598657
1.1280000000000001,0.008611039946921969,0.0015492148138161175,0.008679078673264966
1.1320000000000001,0.008508804843892409,0.0015315384532225335,0.00857473831830526
1.1360000000000001,0.008401391269887313,0.001513990978793016,0.008466158840712853
1.1400000000000001,0.008295078695702836,0.0014965837552170466,0.008358805660987585
1.1440000000000001,0.0081898607973658,0.0014793158017049552,0.008252672375226392
1.1480000000000001,0.008085743806868929,0.0014621881031942959,0.00814776529065852
1.1520000000000001,0.007986570346264186,0.0014456162550076836,0.008047814826383662
1.1560000000000001,0.007893341093120456,0.001429720265571933,0.007953756517205871
1.1600000000000001,0.007800958422038034,0.0014139535936691446,0.00786062744831191
1.1640000000000001,0.00770941674704695,0.0013983152567974123,0.0077684220701577525
1.1680000000000001,0.007618721590612245,0.0013828062685065745,0.007677145879481248
1.1720000000000002,0.007528867668947066,0.001367425712934065,0.007586793430386667
1.1760000000000002,0.007435814135611215,0.0013521037282103658,0.0074939956259132655
1.1800000000000002,0.007343197072174451,0.0013370857214400316,0.00740202129127478
1.1840000000000002,0.007256967334872652,0.0013227060345840722,0.007316125950540072
1.1880000000000002,0.007171502260999489,0.0013084446702381464,0.007231041165404145
1.1920000000000002,0.007087990217558113,0.0012940553843846583,0.007147684494068967
1.1960000000000002,0.007005803822853354,0.0012796738721275818,0.007065583645226597
1.2000000000000002,0.006924374012005138,0.001265416210737893,0.006984299728762191
1.2040000000000002,0.006843705674966173,0.001251283272473795,0.006903837591341032
1.2080000000000002,0.00676427326655208,0.0012374001264666174,0.006824682929560495
1.2120000000000002,0.006688041678420763,0.0012242916166683296,0.006748836361112854
1.2160000000000002,0.006612461719743269,0.001211290999837157,0.006673680525868094
1.2200000000000002,0.006537528854846822,0.001198397519594237,0.006599210935416625
1.2240000000000002,0.006463247502253409,0.0011856118695636427,0.006525432033187694
1.2280000000000002,0.006389613308193268,0.001172933319037904,0.006452339415082936
1.2320000000000002,0.006316630566049853,0.0011603626242265865,0.006379937440304792
1.2360000000000002,0.006244297211013177,0.0011478994659620367,0.006308223922120384
1.2400000000000002,0.006174710520806126,0.0011356945426409435,0.006239075036465302
1.2440000000000002,0.0061061428517379555,0.0011236741196802296,0.006171003228298766
1.2480000000000002,0.006038151379857504,0.0011117538834558602,0.006103540836981827
1.2520000000000002,0.005970740069886684,0.0010999345358436506,0.006036691883659279
1.2560000000000002,0.005903904968964974,0.0010882154019768058,0.005970452395043994
1.2600000000000002,0.005837649935491452,0.001076597116441502,0.005904826304720982
1.2640000000000002,0.005771971118757241,0.0010650790045932692,0.005839809711294381
1.2680000000000002,0.00570686560584347,0.0010537482958453432,0.005775466437576569
1.2720000000000002,0.0056422645704794485,0.001043087228927945,0.00571209271213931
1.2760000000000002,0.005579203415832834,0.0010324395826229716,0.005650067316920869
1.2800000000000002,0.005519947617948086,0.0010216415163079042,0.005591216223049224
1.2840000000000003,0.005461174827302951,0.0010109331731787616,0.005532879457813979
1.2880000000000003,0.005402888409377892,0.001000315164057505,0.005475060524536372
1.2920000000000003,0.0053450850121662,0.0009897869116333878,0.00541775595471201
1.2960000000000003,0.00528776806379479,0.0009793489476572787,0.0053609691700524575
1.3000000000000003,0.005230935886905741,0.000969001037982168,0.0053046984593915335
1.3040000000000003,0.005174308285139111,0.0009588911001088525,0.005248817765869595
1.3080000000000003,0.005117267816714713,0.0009493340451231034,0.005193027300855812
1.3120000000000003,0.005060681231450217,0.0009398555325662363,0.005137697011430262
1.3160000000000003,0.005004551892813525,0.0009304560644965565,0.005082830211147565
1.3200000000000003,0.004948876571251842,0.0009211351475026936,0.005028423621067265
1.3240000000000003,0.004893658521039293,0.0009118933094906825,0.004974480485003435
1.3280000000000003,0.0048438238224791244,0.000902651930042903,0.004924968382386499
1.3319999999999999,0.004795044088544294,0.0008934759891840457,0.0048764096264746915
1.3359999999999999,0.004746652401102181,0.0008843765446429673,0.00482826827032811
1.3399999999999999,0.004698645928588456,0.0008753530284551564,0.004780541440267517
1.3439999999999999,0.004650507612260247,0.0008665141347502479,0.0047328854647007
1.3479999999999999,0.0046009611014057004,0.000858118863312219,0.004684432600782052
1.3519999999999999,0.004551798139281838,0.0008497920129835432,0.00463636796865853
1.3559999999999999,0.004503017480111143,0.0008415333374894251,0.004588690120316788
1.3599999999999999,0.0044546175700184605,0.0008333426105915638,0.004541397668425534
1.3639999999999999,0.004406601253235262,0.0008252202587360075,0.004494493409284423
1.3679999999999999,0.004359764827487376,0.0008171450070009994,0.004448621136335719
1.3719999999999999,0.004317140254152655,0.0008090366683680747,0.0044062400205236016
1.376,0.004274841181981416,0.0008009948487760398,0.004364208741819263
1.38,0.004232869995589384,0.0007930200490551846,0.004322529801814306
1.384,0.004190800257323641,0.0007852048513102959,0.004280926357874
1.388,0.004147455168653763,0.0007778013372731118,0.004238621707211629
1.392,0.004104436260100156,0.0007704580971433979,0.004196645819471039
1.396,0.004061740897276982,0.0007631747105206249,0.004154996197660484
1.4,0.0040193716835508755,0.0007559515534764776,0.0041136753235262915
1.404,0.003977326022833714,0.000748788257333528,0.004072680737751521
1.408,0.0039356065356858086,0.0007416852334668799,0.004032014873902801
1.412,0.003896039808959768,0.0007346196405358326,0.003993142458679299
1.416,0.003858882912039263,0.0007275685234233523,0.003956275808107797
1.42,0.0038220063248514628,0.0007205755051048344,0.003919708274553774
1.424,0.0037852503820853057,0.0007137503078001751,0.003883379850704124
1.428,0.0037483796463865914,0.0007072591601638993,0.0038471870209864545
1.432,0.003711771817128038,0.0007008191962005106,0.0038112635061800654
1.436,0.0036754291652585877,0.0006944308076084105,0.003775611446152083
1.44,0.0036393494411808337,0.0006880935351780065,0.0037402287157104245
1.444,0.00360353481286887,0.0006818078468431851,0.003705117427874694
1.448,0.0035679842018825026,0.0006755734993430054,0.0036702765188116144
1.452,0.0035312752945111715,0.0006692715641705618,0.0036344959813899465
1.456,0.00349482345729421,0.0006630212390653035,0.0035989786891669237
1.46,0.0034597212028400423,0.0006571104673281431,0.0035648541208271613
1.464,0.0034251268259854867,0.0006513150441896378,0.00353124569142906
1.468,0.0033921572000797052,0.0006454067702906874,0.003498926782772375
1.472,0.003359426957331673,0.0006395464138672077,0.003466852718689181
1.476,0.0033269352342931552,0.0006337338833455255,0.0034350225365028025
1.48,0.003294680991212722,0.0006279689735658502,0.0034034353049294495
1.484,0.0032626661755752995,0.0006222520235448619,0.0033720928937248005
1.488,0.0032308889252070185,0.0006165826818030467,0.0033409934480129995
1.492,0.003199385256164899,0.0006109709410740816,0.003310172796124017
1.496,0.0031691962892975802,0.0006057104231409874,0.0032806639385398644
1.5,0.0031392175092320456,0.0006004913529187176,0.0032513676212394685
1.504,0.0031094478766203553,0.0005953134914325359,0.0032222829604288098
1.508,0.003079886664671139,0.0005901767787192502,0.0031934090978651204
1.512,0.003050535540451866,0.0005850814867086689,0.003164747757506882
1.516,0.0030213927174571596,0.0005800272531935624,0.0031362972286791044
1.52,0.002992460066233232,0.0005750144570228463,0.003108059204923377
1.524,0.0029637357735542895,0.0005700427708197422,0.003080032005213918
1.528,0.0029346399756711612,0.0005651122988843915,0.0030517685921223627
1.532,0.0029073026019736433,0.0005602840970497714,0.00302506232558533
1.536,0.0028801536689215704,0.0005554937897647718,0.0029985465936264557
1.54,0.0028531947366125785,0.0005507417007369321,0.0029722229731991316
1.544,0.0028264243180669653,0.000546027519001111,0.0029460898928754735
1.548,0.0027998439632752597,0.000541351537684318,0.002920148920422162
1.552,0.0027734520792782754,0.0005367134685298847,0.002894398502577109
1.556,0.0027472501788487597,0.0005321136106602949,0.002868840169533299
1.56,0.002721226932072814,0.0005275566995818678,0.0028434687758084145
1.564,0.0026949589876570667,0.0005232338316291547,0.0028181041625443878
1.568,0.002669921102109009,0.0005188647622054702,0.0027937221261557883
1.572,0.002645657830026419,0.0005144788645678598,0.0027699757939462872
1.576,0.0026215619343712307,0.0005101276803719166,0.002746400206366907
1.58,0.002597632037195538,0.0005058109415015283,0.0027229939545248367
1.584,0.0025738695121589987,0.0005015288749909321,0.002699758438293538
1.588,0.0025502729213138617,0.0004972812437683092,0.0026766922683316135
1.592,0.002526843735088601,0.0004930683318384081,0.002653796820328841
1.596,0.002503587364088709,0.0004889296369284271,0.0026311058831607484
1.6,0.0024805262079822398,0.00048505338269348524,0.0026087753139264576
1.604,0.0024576203424749982,0.00048120714394847384,0.002586598761261476
1.608,0.0024348683663396155,0.0004773906930007032,0.0025645749027076105
1.612,0.0024122718163407933,0.0004736042542459185,0.002542705048073456
1.616,0.0023898291396360354,0.0004698475979648569,0.0025209878947501773
1.62,0.002368461778039954,0.0004660145259916475,0.0025001159988380234
1.624,0.0023477638980150973,0.00046215113557206096,0.0024797871409779682
1.6280000000000001,0.0023272067666909174,0.0004583182704384843,0.00245960465652713
1.6320000000000001,0.0023067567857947887,0.0004545459339233548,0.0024395746391701776
1.6360000000000001,0.0022862242441443166,0.00045098871763784323,0.0024197141608226364
1.6400000000000001,0.002265826242282962,0.00044745865961979615,0.0023999880548872805
1.6440000000000001,0.002245561375277783,0.00044395553075666746,0.0023803951497196785
1.6480000000000001,0.002225430999167566,0.0004404795160752135,0.002360936607406394
1.6520000000000001,0.0022054344237363564,0.00043703056167046245,0.0023416118476955405
1.6560000000000001,0.0021855710674879253,0.0004336084967544905,0.002322420298084112
1.6600000000000001,0.002165842183243822,0.00043021359094630197,0.0023033631050421275
1.6640000000000001,0.002146246487003226,0.00042684561559274493,0.00228443913117006
1.6680000000000001,0.0021267852456819634,0.000423504764069371,0.0022656495011732615
1.6720000000000002,0.0021084530202289155,0.0004201303443642761,0.0022477536974579563
1.6760000000000002,0.002090715700250394,0.00041677576253613475,0.002230366130940741
1.6800000000000002,0.002072730782209695,0.0004136373183950456,0.002212974055357881
1.6840000000000002,0.002054860187199085,0.000410522355729336,0.002195696866467928
1.6880000000000002,0.0020371048702623896,0.00040743103519232706,0.0021785355896766557
1.6920000000000002,0.0020194637847226063,0.00040436319239133824,0.002161489207741233
1.6960000000000002,0.0020019381213516436,0.0004013190380094268,0.002144558730414203
1.7000000000000002,0.001984526654111614,0.0003982983622627727,0.0021277431520304573
1.7040000000000002,0.0019672305245312677,0.0003953013442768881,0.002111043475946577
1.7080000000000002,0.0019500492357148564,0.0003923278743545724,0.002094459197689694
1.7120000000000002,0.0019328849876345008,0.00038936030562275074,0.0020778986512995914
1.7160000000000002,0.0019156784045834025,0.00038638770020435703,0.002061305736346429
1.7200000000000002,0.00189856652299592,0.00038345471182360644,0.002044831436216131
1.7240000000000002,0.001882128833102782,0.0003806076443007939,0.0020290672954282976
1.7280000000000002,0.0018661564192840247,0.00037773668633040005,0.002013651908769677
1.7320000000000002,0.0018502868886509205,0.00037488763376519393,0.0019983397276956056
1.7360000000000002,0.0018345197202580808,0.00037206045467186484,0.0019831302853045587
1.7400000000000002,0.001818854441565862,0.0003692550188366238,0.0019680231358049946
1.7440000000000002,0.001803292027707191,0.0003664715210621503,0.0019530191774755521
1.7480000000000002,0.0017878314856711478,0.0003637097777550002,0.0019381175192031703
1.7520000000000002,0.0017724737717060136,0.0003609699778251311,0.0019233190510100598
1.7560000000000002,0.001757217987208751,0.0003582519101157259,0.0019086228852968235
1.7600000000000002,0.00174206500493847,0.00035555579667285347,0.0018940298971549105
1.7640000000000002,0.0017270135093862395,0.00035288175476671564,0.0018795500783356383
1.7680000000000002,0.0017121167817511537,0.0003504092596922472,0.001865417063964302
1.7720000000000002,0.0016973141535371135,0.0003479556390005842,0.001851375597111396
1.7760000000000002,0.001682605114991605,0.00034552080544792606,0.0018374252626297421
1.7800000000000002,0.001667990554484974,0.00034310491615723243,0.001823566896839671
1.7840000000000003,0.0016534696480063325,0.0003407078256442933,0.0018097996693496666
1.7880000000000003,0.0016392020001762464,0.0003383101997616284,0.0017962390961102485
1.7920000000000003,0.0016258907470181176,0.000335825094015143,0.0017833936087201935
1.7960000000000003,0.0016126641255875937,0.0003333594487020419,0.0017706343786717481
1.8000000000000003,0.0015995218028285114,0.0003309131796424209,0.00175796101722375
1.8040000000000003,0.0015864634087578552,0.00032848620080804143,0.0017453731519177606
1.8080000000000003,0.0015734896097489436,0.0003260787058662652,0.0017328715346069316
1.8120000000000003,0.0015605997613376693,0.00032369052013570264,0.001720455419240026
1.8160000000000003,0.0015477945414672485,0.00032132176342983525,0.0017081255444076906
1.8200000000000003,0.0015350732050398025,0.00031897233679091584,0.0016958811771787003
1.8240000000000003,0.0015224369962812776,0.00031668383542014176,0.001683796923117248
1.8280000000000003,0.0015098810844421512,0.00031448732406964537,0.0016719235600959398
1.8320000000000003,0.0014974023053738856,0.00031230817031310457,0.0016601259333409925
1.8360000000000003,0.0014850014080796002,0.0003101464620946178,0.0016484047484678999
1.8399999999999999,0.0014726776027956818,0.0003080021155395939,0.0016367593022732917
1.8439999999999999,0.00146043165506829,0.0003058752051106111,0.0016251902924157692
1.8479999999999999,0.0014482628175974458,0.000303765679093134,0.0016136970298004673
1.8519999999999999,0.0014361718514956283,0.0003016736029525697,0.0016022801966954386
1.8559999999999999,0.0014241583590649748,0.0002995989418777755,0.00159093945183792
1.8599999999999999,0.0014122219656399948,0.0002975416091409854,0.0015796744607334942
1.8639999999999999,0.0014007302187651369,0.000295435561143181,0.0015687341491874742
1.8679999999999999,0.001389731085533278,0.00029327124006113233,0.0015581514485836837
1.8719999999999999,0.0013788022258719916,0.0002911249243602127,0.0015476408682081311
1.876,0.0013679429380563397,0.000288996476119508,0.0015372017838367145
1.88,0.0013571539273459453,0.00028688599138445046,0.0015268348145241744
1.884,0.0013464242146210667,0.0002848524188231402,0.001516646443026634
1.888,0.001335754791138979,0.0002828640170588689,0.0015065748537519427
1.892,0.001325150495316721,0.00028089208162865217,0.0014965676929503187
1.896,0.0013146107447188644,0.00027893649940621633,0.0014866243625228678
1.9,0.0013041361527786793,0.00027699740963064805,0.001476745456589539
1.904,0.001293726109473219,0.0002750746893243495,0.001466930385357713
1.908,0.0012833812217158342,0.0002731684394685553,0.0014571797345881857
1.912,0.0012731012220347487,0.00027127862947299815,0.0014474932091894568
1.916,0.0012628857114388556,0.00026940515857748915,0.0014378705259391752
1.92,0.00125273539533936,0.00026754817867709953,0.0014283122566749653
1.924,0.0012426496087019874,0.0002657075640749242,0.0014188178308303194
1.928,0.0012326289574615377,0.000263883425695498,0.001409387816383922
1.932,0.0012226728591458326,0.00026207565346190016,0.001400021649697941
1.936,0.001212781979640618,0.0002602843617420135,0.0013907198908645751
1.94,0.0012033912472535198,0.00025838863502794187,0.0013817228071927037
1.944,0.0011945076287507572,0.0002565696691197538,0.0013732909191797806
1.948,0.001185183069814357,0.0002547299205513508,0.0013644527813520054
1.952,0.0011759135794264573,0.0002529057916970863,0.0013556688551110796
1.956,0.0011667018384651146,0.00025109745253677496,0.0013469417634904939
1.96,0.0011575472827474698,0.00024930475324306617,0.0013382709833121911
1.964,0.0011484504581923969,0.0002475278188043152,0.00132965703345069
1.968,0.0011394108719314483,0.00024576657764549396,0.0013210993993279154
1.972,0.001130429019824345,0.00024402108838513965,0.0013125985915764552
1.976,0.0011215046029183797,0.00024229131537337423,0.001304154355161007
1.98,0.0011126374205506977,0.00024057721699066655,0.0012957664398776014
1.984,0.0011038279752922302,0.00023887887350222572,0.0012874353436923356
1.988,0.0010950757409991143,0.00023719620576741408,0.0012791605740911341
1.992,0.001086479381797378,0.00023553036772666402,0.001271031697449248
1.996,0.0010783917166747802,0.0002338841698644615,0.001263368885239864
2.0,0.0010703528370233349,0.00023225204344106293,0.001255754800556515


==> figs/data/cyl_LES_old/cylinderLES_medp3_fluc_x1p54.csv <==
y,uu,uv,vv
-2.0,0.0020905697165272187,-0.000683712865098976,0.0018778290004205554
-1.996,0.002108830770167133,-0.0006877884862706045,0.0018913222698503215
-1.992,0.002127201606481136,-0.0006918776130688568,0.0019048900295639385
-1.988,0.0021456706969842395,-0.0006959621929104459,0.0019185073052450262
-1.984,0.0021654015054709892,-0.0007002700094110753,0.0019328609651031903
-1.98,0.002186048385717602,-0.00070489610716923,0.001948449222485462
-1.976,0.0022068296939089273,-0.0007095380689165831,0.001964128618616807
-1.972,0.0022277362636918766,-0.0007141879936633909,0.0019798687764666168
-1.968,0.0022484234626117755,-0.0007185157208611301,0.0019943893768811344
-1.964,0.0022692380252239863,-0.0007228557474737679,0.0020089913051352776
-1.96,0.0022901787210881544,-0.0007272078044802524,0.002023673687162191
-1.956,0.0023115271212933576,-0.0007316689399038596,0.002038798238217658
-1.952,0.002334640979343548,-0.0007367062038066759,0.0020561074395893343
-1.948,0.002357906743022873,-0.0007417609705879686,0.002073519239317057
-1.944,0.0023813229241639432,-0.0007468329147044109,0.0020910325977274314
-1.94,0.0024047999635068524,-0.000751905469277974,0.002108577397016375
-1.936,0.002427363225680083,-0.000756820200206325,0.0021255369261596667
-1.932,0.0024507751662340886,-0.000762050510434083,0.002142567472169178
-1.928,0.002473916675325425,-0.0007667954343687577,0.002159133935810912
-1.924,0.0024972025175895177,-0.0007715545420671352,0.0021757947052106425
-1.92,0.0025206340103864485,-0.0007763281307883389,0.0021925507715806563
-1.916,0.0025444609613460107,-0.0007811277001843208,0.0022094253176991414
-1.912,0.002569055509482368,-0.0007859364584561304,0.002226451833683859
-1.908,0.0025938015081644512,-0.0007907578767523686,0.002243574991286149
-1.904,0.002618699701290697,-0.0007955921542927291,0.002260795294389308
-1.9,0.002644210079584071,-0.0008006175266757056,0.002278812725887172
-1.896,0.0026710903331786293,-0.0008061261671995607,0.002298774171028207
-1.892,0.0026981472547492166,-0.0008116536761903851,0.0023188565881086354
-1.888,0.002725379167964295,-0.0008171996830839853,0.0023390587738070724
-1.884,0.0027530101637906704,-0.0008229788312311295,0.002358651149370145
-1.88,0.002779604528786705,-0.000828468274110012,0.0023769736396340433
-1.876,0.002806008156947099,-0.0008335614792327193,0.0023949562180611513
-1.8719999999999999,0.0028323544738130353,-0.0008384142778690393,0.002412769188743996
-1.8679999999999999,0.0028604852339463418,-0.000843924168375272,0.0024331123186950754
-1.8639999999999999,0.002888923521506964,-0.0008495010014989155,0.0024537632513289757
-1.8599999999999999,0.0029175456380495647,-0.0008550958718464657,0.0024745377474078407
-1.8559999999999999,0.002946495298928429,-0.0008605712068531636,0.0024949890873371032
-1.852,0.002975808787790198,-0.00086588500695558,0.0025149855117467027
-1.848,0.003005304864379514,-0.0008712123143732111,0.0025350980482278834
-1.844,0.0030349841872165575,-0.0008765532601351596,0.00255532731173404
-1.84,0.0030658695550807723,-0.0008822900289703798,0.0025773202903966613
-1.836,0.003097692236518888,-0.0008883190099679487,0.0026006308717339073
-1.832,0.003129724003515988,-0.000894367760311768,0.002624085342880861
-1.828,0.0031630617984755136,-0.0009008406595274886,0.0026476323932622683
-1.824,0.0031969777544054853,-0.0009074657140325898,0.00267130601960501
-1.82,0.0032311226236081403,-0.0009141133660338154,0.002695123841687879
-1.816,0.0032654972444872508,-0.0009207837222375641,0.0027190865814358933
-1.812,0.003298599184901414,-0.0009265551718773399,0.0027417234462196937
-1.808,0.0033307086790668153,-0.0009320343453109066,0.002763410120566816
-1.804,0.0033630146803078024,-0.000937526315283256,0.0027852221905418076
-1.8,0.003395519030871479,-0.0009430313910298415,0.0028071609525318806
-1.796,0.0034283284136829885,-0.0009485951460685032,0.002829418682328664
-1.792,0.0034628510265080166,-0.000954809635562187,0.0028544940815597945
-1.788,0.0034976018005920665,-0.0009610448325759552,0.002879727604246185
-1.784,0.003532578658515972,-0.0009673003360238773,0.002905117743534044
-1.78,0.003568996854176648,-0.0009734334411952835,0.0029304962354038317
-1.776,0.0036057068773777583,-0.0009795757711750673,0.0029560204503036296
-1.772,0.003643783887661388,-0.0009861106822544108,0.0029816232224482847
-1.768,0.003682712081142175,-0.0009928624589196748,0.0030073387897434018
-1.764,0.003721896316220654,-0.0009996322510061077,0.0030332086232250617
-1.76,0.003761337698397468,-0.0010064202436782688,0.003059233504479374
-1.756,0.0038010339872205853,-0.0010132260788904297,0.003085411878123466
-1.752,0.0038407113103862897,-0.001019841996030527,0.0031115885331307884
-1.748,0.0038809886477314233,-0.0010262459262319781,0.003139296355170861
-1.744,0.003922532246990298,-0.0010330161113322692,0.0031687070912979937
-1.74,0.003964355451993954,-0.0010398057565231284,0.0031983075206078694
-1.736,0.004006460754698842,-0.0010466153133719574,0.0032280994015195766
-1.732,0.004048845742144302,-0.0010534443341169697,0.0032580809608163085
-1.728,0.0040915116331566035,-0.001060293030242238,0.0032882530881132043
-1.724,0.004135403764009141,-0.0010671989798401711,0.003318184819791419
-1.72,0.00418034193953006,-0.0010741507040741183,0.0033479607003734095
-1.716,0.004225583590828166,-0.0010811180345383393,0.0033779249553000028
-1.712,0.004271125789448564,-0.001088100509268281,0.0034080758038776975
-1.708,0.004316971370464312,-0.0010950985777758624,0.0034384150367940502
-1.704,0.004363495356883408,-0.0011021028718242697,0.0034690845880305664
-1.7,0.004411822139150732,-0.0011093870354748968,0.003501708478808122
-1.696,0.004460002171388151,-0.0011166113625842781,0.0035341605600140063
-1.692,0.004508505294987277,-0.0011238524649203343,0.0035668213842415296
-1.688,0.004557334472999103,-0.0011311107716616363,0.003599692900727162
-1.684,0.004606486569490569,-0.0011383857963826098,0.0036327731410877736
-1.68,0.00465631377525374,-0.0011454556175085901,0.0036655996391417867
-1.676,0.00470654362095235,-0.0011524814723771783,0.00369852184305332
-1.672,0.004757103408899421,-0.0011595194191258084,0.003731651839295621
-1.668,0.004807994548358325,-0.0011665696244905384,0.0037649906178531993
-1.664,0.00485921409223289,-0.0011736317194205985,0.0037985361998249105
-1.66,0.004910765029311833,-0.0011807060778150748,0.0038322905768675025
-1.656,0.00496542447357752,-0.0011885987144767227,0.0038697158786560834
-1.652,0.005021001746562241,-0.0011966676050404943,0.0039080636214428015
-1.6480000000000001,0.005076963596909637,-0.0012047580168258792,0.00394666940111403
-1.6440000000000001,0.005133311275728604,-0.0012128701599261938,0.003985534357748339
-1.6400000000000001,0.005190046761795908,-0.001221004238542287,0.004024659652938173
-1.6360000000000001,0.005247697361804656,-0.0012287009391684076,0.004063224371687163
-1.6320000000000001,0.005306120775166774,-0.0012360845227094616,0.004101465334750312
-1.6280000000000001,0.005364939846828718,-0.0012434772487361022,0.004139959363999139
-1.624,0.005424157989271069,-0.0012508795085898472,0.004178708757257318
-1.62,0.005483771664766779,-0.0012582908728027264,0.0042177111967869165
-1.616,0.005544639998244236,-0.0012655911161953241,0.004257075263323178
-1.612,0.0056098326525377395,-0.0012737846549459805,0.004300355517151898
-1.608,0.00567462641922194,-0.0012824979585981074,0.0043438926150649445
-1.604,0.005739033247005813,-0.001291122746073552,0.004387051136023067
-1.6,0.005803882669150328,-0.0012997673333963373,0.004430500017463474
-1.596,0.005869178438198481,-0.0013084322444796214,0.0044742418421220434
-1.592,0.0059355278239522765,-0.0013169676185205554,0.004517859000125369
-1.588,0.006003389452523684,-0.0013252239408645095,0.004561007518079922
-1.584,0.006071719436259739,-0.0013334896971734355,0.004604445038783747
-1.58,0.006140513743690072,-0.0013417644240138575,0.00464816898231428
-1.576,0.006209247248947741,-0.0013498051837215958,0.004692080537296496
-1.572,0.006277203227446132,-0.0013572873099335545,0.00473604286047173
-1.568,0.00634715659158768,-0.0013652108099035012,0.004782356516883203
-1.564,0.006419412391815356,-0.0013736969468029687,0.004831347859984369
-1.56,0.006492186258041259,-0.0013821986423572215,0.004880690648653701
-1.556,0.006565473865225292,-0.001390715328525534,0.004930381931673739
-1.552,0.006639506742687184,-0.0013992404564973165,0.00498033638761386
-1.548,0.006716328221512963,-0.0014077096136545816,0.005029787861188283
-1.544,0.006795565749685295,-0.0014159367136427625,0.0050802613836081435
-1.54,0.006876854562913757,-0.0014239622646390745,0.005131628455536055
-1.536,0.006958711494861382,-0.0014319800995473658,0.005183352278220889
-1.532,0.007041936972624249,-0.0014403692088328804,0.00523677871920881
-1.528,0.007127398482540386,-0.0014495349381740223,0.005293344754186403
-1.524,0.0072134983576007975,-0.0014587113525220596,0.00535033420578544
-1.52,0.007299738077640954,-0.001467697468728388,0.005407680560839675
-1.516,0.00738495642086266,-0.0014760618838644047,0.005465258433454173
-1.512,0.007470788408687006,-0.0014844322701025323,0.005523260583953571
-1.508,0.0075590682569569335,-0.0014923497355227495,0.005580614233759616
-1.504,0.007648130695541195,-0.0015000922100828675,0.005637805027944265
-1.5,0.007734424205952408,-0.0015073735514117357,0.005692470617912887
-1.496,0.007821711365775195,-0.001514889799401368,0.0057482626381509215
-1.492,0.00791357425151678,-0.0015235878508871997,0.005808999359753801
-1.488,0.00801043333836307,-0.001532653040491453,0.005872948540250775
-1.484,0.0081080306990884,-0.001541723335726441,0.005937386582069186
-1.48,0.008206360343192517,-0.0015507979644528113,0.0060023096350135035
-1.476,0.008305428277418219,-0.00155987762654879,0.006067721575954787
-1.472,0.008405228424294952,-0.0015689617200198233,0.006133618492974768
-1.468,0.008506611761110268,-0.0015776839284097832,0.006199383985156755
-1.464,0.00861017088217481,-0.001585769645861518,0.006264586524191111
-1.46,0.008714492094032737,-0.0015938400976976195,0.0063302704263472976
-1.456,0.008819581782872477,-0.0016018957213584698,0.006396439592541703
-1.452,0.008924753317609628,-0.0016097609667215193,0.006463088929137203
-1.448,0.009028509454392819,-0.0016185320042335501,0.006531749017584376
-1.444,0.009138316533476732,-0.001626911543980028,0.00660475731381448
-1.44,0.0092500822722886,-0.0016352543816630864,0.006679143536245973
-1.436,0.009362688751927977,-0.001643583926870426,0.006754119806313054
-1.432,0.009476128893459576,-0.0016518995116669313,0.006829681630328692
-1.428,0.009591479267524055,-0.0016592750605189234,0.0069046503494927
-1.424,0.00970844233402698,-0.0016659576121615825,0.0069793619314288315
-1.42,0.009826269389822534,-0.0016726012007088479,0.007054661807191334
-1.416,0.0099449534477883,-0.001679205427509641,0.007130545485892473
-1.412,0.010064663481149233,-0.0016859157679047234,0.0072073759195153495
-1.408,0.010186899077746323,-0.0016941082394155112,0.007287944212659612
-1.404,0.01031107478446111,-0.0017033360827953346,0.007369949994119576
-1.4,0.010436197687734055,-0.001712553643464473,0.0074526182885322955
-1.396,0.010564964621258345,-0.001721610498213784,0.007537655635275212
-1.392,0.010700160803084505,-0.0017303466651200367,0.007626821826740298
-1.388,0.010837262056264597,-0.0017376712908872454,0.0077152378889055045
-1.384,0.010975881296379116,-0.0017442295762375073,0.007803625227628323
-1.38,0.011115577943625988,-0.0017507286548664024,0.007892740366803435
-1.376,0.01125635636814473,-0.0017571688572463862,0.007982585931065067
-1.3719999999999999,0.011398622410012823,-0.0017640215967464844,0.008074141254711589
-1.3679999999999999,0.011543167589865753,-0.0017721824492652886,0.008169289592120526
-1.3639999999999999,0.011688879812924697,-0.001780311759139601,0.00826527962119454
-1.3599999999999999,0.011835750382495732,-0.0017884091412048008,0.008362105643669165
-1.3559999999999999,0.01198206651019632,-0.0017961809029060798,0.008459851356405293
-1.3519999999999999,0.012129230544403109,-0.0018038723699343024,0.008558446096612339
-1.3479999999999999,0.012278512453618091,-0.0018102461678246792,0.008656561826375829
-1.3439999999999999,0.012436076348546814,-0.0018142581143354023,0.008759112907158828
-1.3399999999999999,0.012597669201920944,-0.0018193785452348984,0.008864372522011754
-1.3359999999999999,0.012760560802404723,-0.001824407874963365,0.00897057629399567
-1.3319999999999999,0.012932104145154883,-0.0018309474662821389,0.009084930851731815
-1.3279999999999998,0.013106246533616275,-0.001837632202048167,0.009201480477463934
-1.3239999999999998,0.013281923488829457,-0.0018442291951127952,0.009319183875970737
-1.3199999999999998,0.013459140133203533,-0.0018507386714085572,0.00943804451468914
-1.3159999999999998,0.013637901811421368,-0.0018571607687972668,0.009558065977338034
-1.3119999999999998,0.013813423995252714,-0.0018636125526904127,0.009675538497530717
-1.3079999999999998,0.013990086823672795,-0.0018676194571394641,0.009790287825974268
-1.3039999999999998,0.014168480650291049,-0.0018712802009632858,0.009905850816623409
-1.2999999999999998,0.014348317849648901,-0.0018748428049567784,0.010022490014445613
-1.296,0.014540929846954315,-0.0018794591121326478,0.010150152026234687
-1.292,0.01473647284474293,-0.0018840424375221982,0.010280046008065551
-1.288,0.014933867550850513,-0.0018884786394061115,0.01041121664230915
-1.284,0.015135874797245649,-0.0018915628598077693,0.010544582988031164
-1.28,0.015341197431150833,-0.0018939090330720911,0.010679698253965073
-1.276,0.015548509434819897,-0.0018960965329022506,0.010816111853179471
-1.272,0.015755475067860573,-0.0018970953365995984,0.010953387036413915
-1.268,0.015967272819557635,-0.0018969046591773516,0.011090765191794288
-1.264,0.016182010865583032,-0.0018972342039603575,0.011229850121973526
-1.26,0.016406074155098316,-0.0018974695331814726,0.011377122735505027
-1.256,0.016640855036200816,-0.00189758238281727,0.011533562164386764
-1.252,0.01687857329679751,-0.0018974641379576737,0.011691719247651909
-1.248,0.01711921517967988,-0.001897114922073512,0.011851584571421702
-1.244,0.017362794672389246,-0.001896534556356345,0.012013167644540109
-1.24,0.017609297576051192,-0.0018957231885329833,0.01217645885497648
-1.236,0.01785873837106865,-0.0018946807142823801,0.012341467913163337
-1.232,0.01810838144619144,-0.0018912013957995914,0.012502806082247027
-1.228,0.0183552897431377,-0.0018873221854034633,0.012660892574162384
-1.224,0.018605207720231002,-0.001883324529101219,0.012821204505136853
-1.22,0.018866426276138236,-0.0018815907510614147,0.012998609533971405
-1.216,0.019135000321821447,-0.0018782939738565584,0.01317786423355821
-1.212,0.01941166055580361,-0.0018733552286361607,0.013358957372118205
-1.208,0.019696130258351315,-0.0018698702750935168,0.01354290643123248
-1.204,0.019983737577309747,-0.001864384578209204,0.013727899394341523
-1.2,0.02027422902614882,-0.0018569467999138332,0.013914029866819062
-1.196,0.020568744679067413,-0.0018492943107258583,0.014102350770152847
-1.192,0.020877310529824892,-0.0018386986674440936,0.01429940168114116
-1.188,0.021198820797754536,-0.0018257219131829446,0.014504616317560835
-1.184,0.021525508367666844,-0.0018125434313025811,0.014712972999151124
-1.18,0.02185739266866468,-0.0017991624888400147,0.014924484159932095
-1.176,0.022194453718760505,-0.0017855798026122644,0.015139137211977197
-1.172,0.022537274896924187,-0.0017718938450417938,0.015356943977295773
-1.168,0.022890161744893195,-0.0017582868805436835,0.015577610468665962
-1.1640000000000001,0.023249384415404112,-0.001737942871611699,0.015801680846545634
-1.1600000000000001,0.0236058925977296,-0.001701331744259705,0.01603576413712615
-1.1560000000000001,0.023968498011094654,-0.0016647016919807023,0.01626928661117252
-1.1520000000000001,0.024339340553224148,-0.0016275214604691273,0.016507000297211874
-1.1480000000000001,0.02471839776969724,-0.0015897935036027348,0.016748891039691252
-1.1440000000000001,0.025105680996659323,-0.0015515164967226092,0.016994965879663586
-1.1400000000000001,0.025501201957617004,-0.0015126893645502127,0.017245232301867933
-1.1360000000000001,0.025904936884550554,-0.001473314429893319,0.01749967540133874
-1.1320000000000001,0.026313494299306114,-0.0014339313314708133,0.017762438222273205
-1.1280000000000001,0.026714919951421907,-0.0013900976245802517,0.018040633870911895
-1.124,0.027125933627898294,-0.0013436670912520409,0.018323773345877325
-1.12,0.027547661739638338,-0.0012958112203856381,0.01861241323636774
-1.116,0.027980116490629082,-0.0012465287212894652,0.018906561930889517
-1.112,0.028423311234476552,-0.001195817992354069,0.019206228414354928
-1.108,0.02887841780808115,-0.0011328162514740363,0.019498036301946183
-1.104,0.029344260334074668,-0.0010541615797961938,0.019800368066669627
-1.1,0.02980318869387485,-0.0009766859766603495,0.02008967321798127
-1.096,0.030280548983661518,-0.0008999290361653257,0.020382438778713277
-1.092,0.03077425304020986,-0.0008208886659783711,0.020680534023583934
-1.088,0.03127872087812496,-0.0007345558152410011,0.02098178105891904
-1.084,0.03179777030023199,-0.000646294235229231,0.02128873876624536
-1.08,0.032331370686485464,-0.0005561091119225341,0.021601388822636607
-1.076,0.032865218307960735,-0.00045705320342515743,0.02192888314603488
-1.072,0.033407374195644234,-0.00034889460483982345,0.022272897506064922
-1.068,0.03397493568255803,-0.00023850381932363353,0.02262486573996899
-1.064,0.03457142488370958,-0.00012712518323092808,0.022985156715879314
-1.06,0.03519470662621475,-9.718094006243774e-06,0.02335151041857624
-1.056,0.035842347787852925,0.00011133899738677275,0.02372521794844591
-1.052,0.03651544074335885,0.000234699574024766,0.024106877936697472
-1.048,0.03717303071733288,0.00037639991914788283,0.024494425007418854
-1.044,0.03774440311223667,0.0005100771483696696,0.0248578856490598
-1.04,0.038352878169339105,0.0006454887993973694,0.025232953557520928
-1.036,0.038998838065335266,0.0007827180584770698,0.025619542304147862
-1.032,0.03968028085291776,0.0009248788072473242,0.026016409094767837
-1.028,0.04036867998658459,0.0010821692525547996,0.026477059081074963
-1.024,0.04108483018574091,0.001246675760449469,0.026968546228735
-1.02,0.04183790672065147,0.0014154451654044976,0.027478360468618394
-1.016,0.042626900958923936,0.0015880166135146484,0.028005429871277476
-1.012,0.043354803802486054,0.0017308664767052358,0.028468264716408356
-1.008,0.0440925866090114,0.0019118506473614543,0.028975143200607893
-1.004,0.04484967020409261,0.0021229631026527425,0.029476998459271805
-1.0,0.04564945243685216,0.002340524721474996,0.02999627793070551
-0.996,0.046491968073087926,0.0025645450537696924,0.030533004542636685
-0.992,0.047377205715695675,0.002795020953836025,0.031087170626042816
-0.988,0.04830516490748992,0.0030319524728217805,0.031658776072851405
-0.984,0.04923348625303577,0.0032562462258645085,0.03222798916992073
-0.98,0.05007981578756482,0.0034326436875741096,0.03275774955800328
-0.976,0.05087017370286122,0.0036620058792265686,0.03331931770752437
-0.972,0.05171877993083579,0.0039051744801592327,0.033887902076968957
-0.968,0.05260958774397143,0.004172443751162076,0.034392298739410306
-0.964,0.05355331991757696,0.004446554587678639,0.03491479400225229
-0.96,0.05454687145095434,0.004742292137549189,0.03546035688034103
-0.956,0.05561946210088099,0.00508223684168971,0.03604376628610458
-0.952,0.05677820137552822,0.0054173831102097576,0.0366435512211497
-0.948,0.05788506909102253,0.005708550052568398,0.037189252069313956
-0.944,0.05908140587353641,0.006004555739724065,0.03775740348728722
-0.94,0.060164625986582336,0.006369675190149423,0.038352419941490884
-0.9359999999999999,0.061198379642323324,0.006786511515298232,0.03897702296205638
-0.9319999999999999,0.062323853358863805,0.0072120448254328106,0.03962895547997964
-0.9279999999999999,0.06354104714312157,0.007646275235285159,0.0403082176260604
-0.9239999999999999,0.06484920328844722,0.008089725082101344,0.04101465313553487
-0.9199999999999999,0.06623902171451983,0.008550531948996697,0.04174603641557451
-0.9159999999999999,0.06769480207561548,0.009002682933228366,0.042489247395613355
-0.9119999999999999,0.06911253518827178,0.009371033281992031,0.04317778732762789
-0.9079999999999999,0.0706324808232753,0.00974935730528952,0.04389462527276345
-0.9039999999999999,0.07199588821406477,0.010255541816294579,0.04459007685564712
-0.8999999999999999,0.07346633071930492,0.01077942716220288,0.04532103267467609
-0.8959999999999999,0.07505031058726533,0.01132283382749179,0.046087955369466534
-0.8919999999999999,0.07674845594582504,0.011884889298473283,0.04689117845905619
-0.8879999999999999,0.07856433158960067,0.012460181186259108,0.047732143242879714
-0.8839999999999999,0.08047882185249733,0.0130527023826863,0.04861013043760043
-0.8799999999999999,0.08248998157564784,0.013662790153691347,0.049525106113846334
-0.8759999999999999,0.08438491226568773,0.014129062014609839,0.05029750350982483
-0.8719999999999999,0.0861752162703416,0.014601650869379795,0.05107128511349054
-0.8679999999999999,0.08777450664364944,0.015154600025190812,0.051899491727436034
-0.8639999999999999,0.08952586295134893,0.015718883808650035,0.05277741483561924
-0.8599999999999999,0.0914293372210827,0.016294518929238725,0.053705080586391105
-0.8559999999999999,0.0934849047382711,0.01688149730663078,0.05468247632515519
-0.8519999999999999,0.09569256561680026,0.01747981856025111,0.055709601979127284
-0.8479999999999999,0.09805231925583417,0.018089482978910505,0.05678645756577166
-0.8440000000000001,0.10046432730752489,0.018736457106378373,0.057908640958185785
-0.8400000000000001,0.10296903989385708,0.01937412508132824,0.059047484193775236
-0.8360000000000001,0.10478165230407584,0.02003911615038077,0.059905955647921484
-0.8320000000000001,0.10668706974688791,0.020763006981366877,0.06068612177131429
-0.8280000000000001,0.1087979916911015,0.021496037859877727,0.06152778078839953
-0.8240000000000001,0.1111144179184912,0.022238208561425273,0.06243093259155159
-0.8200000000000001,0.11363634859862327,0.02298951921057769,0.06339557709107473
-0.8160000000000001,0.11625079231722533,0.02378151191725328,0.06441700045002674
-0.812,0.11899449386887219,0.024603533128587027,0.06549710749030659
-0.808,0.1216876267454194,0.025460845816776448,0.06662377772191773
-0.804,0.12376596857359044,0.026420110060941495,0.06777093121601212
-0.8,0.12598926385765646,0.027406417873592204,0.06899291224266552
-0.796,0.1283693242544966,0.028419133761354427,0.07028970631997412
-0.792,0.1309504439547064,0.0294567380458979,0.07166127680977649
-0.788,0.1335622756129434,0.03055378980969029,0.07310375868662952
-0.784,0.1362665841133649,0.0316970295329969,0.07461904762525899
-0.78,0.13915375989936302,0.03288032091260633,0.07618022710159225
-0.776,0.14140440347564215,0.034195985514079506,0.07744499856332121
-0.772,0.14321559702426093,0.03537040425600689,0.07846626599239913
-0.768,0.145325174902993,0.03652165441398636,0.07951777008417552
-0.764,0.14774383376780217,0.03770166848769302,0.0806587618151133
-0.76,0.15024897680934615,0.038948537455122535,0.08188642460004104
-0.756,0.1528973491425149,0.04024665767607299,0.08320246385035204
-0.752,0.15574694375582093,0.0415739498992247,0.08460865870336144
-0.748,0.15889482351812848,0.04293052135338454,0.08610480928380496
-0.744,0.16188284101546432,0.04431363127445777,0.08763515870139325
-0.74,0.1635992401913457,0.04571892294549141,0.08907082074747054
-0.736,0.16569190792498262,0.047157938168226825,0.09061662260465488
-0.732,0.16783076467654276,0.04866513934332737,0.09227170112357305
-0.728,0.1701613051808895,0.050223472562739305,0.09403716487178745
-0.724,0.17286458796376886,0.05181363249729952,0.09591364467479402
-0.72,0.17568704692165177,0.053239441716221816,0.09773273761939516
-0.716,0.1781656277945995,0.054442617729592135,0.09935668191928324
-0.712,0.17945450377668193,0.05583799446660229,0.1010412724154824
-0.708,0.18086043423510495,0.057278671092185554,0.10285175342472905
-0.704,0.1821909973273531,0.05880375903897087,0.104515689021106
-0.7,0.1834347928247017,0.0603734727826561,0.10627548382955528
-0.696,0.18495081479959755,0.06197766864129889,0.10815243476563687
-0.692,0.18680409367600195,0.06361253655844008,0.11014608537593575
-0.688,0.1889369378525213,0.06528187918625353,0.11225666295112723
-0.6839999999999999,0.19122334958685488,0.06699499467459957,0.11446573150172243
-0.6799999999999999,0.19237751189922736,0.06884373495532352,0.11657685636267813
-0.6759999999999999,0.19387764848575867,0.0707154946076178,0.11882751284614093
-0.6719999999999999,0.19537119725242136,0.07256898954986403,0.12118935499330052
-0.6679999999999999,0.1962280101014682,0.07398761960828527,0.1232630353463119
-0.6639999999999999,0.19737792974842133,0.07540985262676009,0.12547294639218753
-0.6599999999999999,0.19870258546847977,0.07681906950806258,0.12781681077247958
-0.6559999999999999,0.200384233124594,0.07823839583738745,0.13029732302691976
-0.6519999999999999,0.2024228558128304,0.0796678106823995,0.13291444924665605
-0.6479999999999999,0.2024870467784942,0.08147367118945967,0.13540761057252462
-0.6439999999999999,0.20249810366880464,0.08324285758936716,0.1380289460087191
-0.6399999999999999,0.20274093783323058,0.0849852542966189,0.14080818329925876
-0.6359999999999999,0.20345212633373416,0.08672541967349522,0.14374774639651444
-0.6319999999999999,0.20392118672542298,0.08804970418664647,0.14642904206169258
-0.6279999999999999,0.20441671639192083,0.08908768296762179,0.14900204809502407
-0.6239999999999999,0.20429355253367315,0.09043949673757891,0.151625305895875
-0.6199999999999999,0.20448360695427287,0.09186478619975638,0.15441067189738739
-0.6159999999999999,0.20470161743799034,0.09326364623081247,0.1573569453077929
-0.6119999999999999,0.20523847821266164,0.09468289147704091,0.16047161088523446
-0.6079999999999999,0.20622170728958034,0.09614480295702367,0.16375846992991422
-0.6039999999999999,0.20720774822120244,0.09746267125415273,0.16709426970881194
-0.5999999999999999,0.2064649912499082,0.09831181062268256,0.1695058073160839
-0.5959999999999999,0.205692406134082,0.09925714555739125,0.17179676925983967
-0.5920000000000001,0.20528713241690422,0.10019653156148844,0.17425179593792847
-0.5880000000000001,0.20507797479529888,0.1011038197398934,0.17686932058046848
-0.5840000000000001,0.20516055178591713,0.10200244588220866,0.17965488375416497
-0.5800000000000001,0.20569972077931942,0.10294215262424777,0.18262347586728123
-0.5760000000000001,0.20649647071458438,0.10387119880715694,0.18573404333223065
-0.5720000000000001,0.20628105643421688,0.1044540680146801,0.1887375666677244
-0.5680000000000001,0.20649625011312636,0.10505573086194198,0.19193607412193275
-0.5640000000000001,0.20706782048947286,0.10563062106359462,0.1953006170778301
-0.56,0.2079254924440196,0.10616240429304578,0.19883187218506737
-0.556,0.20828302413549882,0.10708940640400744,0.20181362466873623
-0.552,0.20886429117837393,0.10811959120370629,0.2047744418146862
-0.548,0.2089878331435759,0.10896712768717973,0.20777206772244997
-0.544,0.20900807522130307,0.1096979933922466,0.21087784889694425
-0.54,0.2096615814148438,0.11046110321939036,0.2142057296006209
-0.536,0.2108731841288291,0.11119763989530541,0.2177108840330362
-0.532,0.21270589934069664,0.1119457296384286,0.22133882638849778
-0.528,0.2151144855622468,0.11262215846743186,0.22479292640275406
-0.524,0.21565416017809214,0.11286982318430556,0.2280878368135512
-0.52,0.21586749277307052,0.11351654482583261,0.23071075086307674
-0.516,0.21669829535909127,0.11423962723080182,0.2335531968025002
-0.512,0.21811778892757758,0.11507678342620745,0.236567875101573
-0.508,0.22013601680683195,0.11600270882946823,0.23979547847593466
-0.504,0.22272126519685492,0.11700888028822495,0.24324046728104096
-0.5,0.2238404011798509,0.11757610574580828,0.24652730172603127
-0.496,0.2254904346065739,0.1182134511702132,0.25006308174595887
-0.492,0.22766816419781782,0.11892201464540914,0.2538474391377032
-0.488,0.2303534307281081,0.11974305285755059,0.2578512737864116
-0.484,0.23327425723588072,0.12082141875489935,0.2616480341213646
-0.48,0.23597059324235675,0.12219377109734822,0.2649442532875862
-0.476,0.23717200982773462,0.12328339629876929,0.26819591489095757
-0.472,0.2389783013967141,0.12438217258743657,0.27160925260435487
-0.46799999999999997,0.2412054767293953,0.12528226922937255,0.27472359679947356
-0.46399999999999997,0.24392613020188575,0.12630226549503226,0.2780864853313349
-0.45999999999999996,0.24723434981528006,0.12739422044535967,0.28171339091294767
-0.45599999999999996,0.2511288626496882,0.12855643231180336,0.28560496466536434
-0.45199999999999996,0.2523875612427114,0.1293551139239715,0.2890543774739682
-0.44799999999999995,0.2538677587079235,0.13015658555366635,0.292677230175455
-0.44399999999999995,0.2559439220129252,0.13102041847082993,0.2965708328677655
-0.43999999999999995,0.2583515126565329,0.13212733720990394,0.30042261407505916
-0.43599999999999994,0.2612805978910021,0.1335293358767158,0.3039878764382084
-0.43199999999999994,0.26410221859559646,0.13487200846401026,0.30765880044441196
-0.42799999999999994,0.26589743414138256,0.13606610263120816,0.3112188536826702
-0.42399999999999993,0.2681393667011745,0.13731076546556237,0.3150581826486745
-0.41999999999999993,0.2705007554134504,0.13836838456369718,0.3188104865787305
-0.4159999999999999,0.27320609301954185,0.1393132133251566,0.32262306837465615
-0.4119999999999999,0.27569496827306694,0.14021886501276118,0.32655291641925654
-0.4079999999999999,0.27687731585572917,0.14096184478204593,0.33032913586933593
-0.4039999999999999,0.27844152942488526,0.1419033609561124,0.3341114439326004
-0.3999999999999999,0.28054068632649143,0.14302467492920568,0.33789467661447237
-0.3959999999999999,0.28320555124881264,0.14416445072691506,0.3419430085681192
-0.3919999999999999,0.2859164169950055,0.14540330472604038,0.34610165688932215
-0.3879999999999999,0.28712518679528143,0.1469420217785215,0.34993260374613266
-0.3839999999999999,0.28841959308986653,0.14829906144236044,0.3538705123976365
-0.3799999999999999,0.28976775264746346,0.14908942515844284,0.3576481518365311
-0.3759999999999999,0.2917655490836415,0.14992992657429782,0.36171625541024127
-0.3719999999999999,0.2929389215650762,0.15113936648809234,0.36563302698930505
-0.3679999999999999,0.294054514054749,0.1525068336926079,0.36967450316868383
-0.3639999999999999,0.2955698692046177,0.1538324882052363,0.37390167935177937
-0.3599999999999999,0.2964478732494092,0.1542974484644599,0.3776407171954156
-0.35599999999999987,0.2975315633227177,0.15477082571574477,0.3816412893179154
-0.35199999999999987,0.29781346435025025,0.15556322465644776,0.3853479101051757
-0.34799999999999986,0.2981266614635947,0.15650092612932406,0.389095582411768
-0.34399999999999986,0.2989423169985051,0.15745550583676238,0.3931168642548632
-0.33999999999999986,0.2999310125288891,0.15833193385426966,0.3973648178054277
-0.33599999999999985,0.30021015020462954,0.1584232338825028,0.40124962922446195
-0.3320000000000001,0.30094269082106356,0.15850491752047363,0.40539788531299603
-0.32800000000000007,0.3003936855572432,0.15911464447126406,0.4091423176535379
-0.32400000000000007,0.30000382754822136,0.15984574574292484,0.41301319277682536
-0.32000000000000006,0.3001168460583399,0.16055045696669568,0.41714370212887386
-0.31600000000000006,0.30020209268095543,0.16096031550035123,0.42128330777727074
-0.31200000000000006,0.2998370116815729,0.16076733601693172,0.42512302974372645
-0.30800000000000005,0.29876233479884834,0.16101650432926373,0.42877924765909664
-0.30400000000000005,0.2978864999357233,0.16135217099259533,0.43256956596223156
-0.30000000000000004,0.2975052757762089,0.16170860459533767,0.43662621196289025
-0.29600000000000004,0.29751199085866054,0.16207604791094202,0.440950879382948
-0.29200000000000004,0.29699690899029607,0.1618197103013153,0.44499794747379323
-0.28800000000000003,0.2954956991757051,0.16175125497545767,0.44858893563389374
-0.28400000000000003,0.294201908518693,0.16177756239334026,0.4523086945231677
-0.28,0.29340941888861605,0.16178858001267077,0.45629129899822435
-0.276,0.29321159817953285,0.1617637396664837,0.46052056266258723
-0.272,0.2929306275023007,0.16131419105357295,0.4646539877902647
-0.268,0.29120111364101225,0.16087859246675207,0.46814737463352946
-0.264,0.28971932984077,0.16049594680963034,0.4717777082943648
-0.26,0.28873612531041754,0.1600734442707426,0.47564786561709443
-0.256,0.2882444736193273,0.15963585768543267,0.4797706996867405
-0.252,0.2875802097441456,0.15879366553252122,0.48373995890323906
-0.248,0.28578345655116855,0.1579396680501845,0.486908725433676
-0.244,0.2845041902890853,0.15709993330021751,0.4903207228533672
-0.24,0.2836796312807034,0.15624569513556763,0.4939656490009487
-0.236,0.28337089068554117,0.15540562857906492,0.49785393418368246
-0.23199999999999998,0.282738258600553,0.1544681513608076,0.501456002729371
-0.22799999999999998,0.28096727018698586,0.15331701558074293,0.5043057772684444
-0.22399999999999998,0.27972503319666453,0.15217296859558146,0.5074012693686308
-0.21999999999999997,0.27895917175086865,0.15099926117491935,0.5107278820409985
-0.21599999999999997,0.27863737127838506,0.1497821545684691,0.5142810308440371
-0.21199999999999997,0.27740332346297636,0.14849178847848643,0.5172538060235315
-0.20799999999999996,0.27568457983333067,0.14727066416966317,0.5198737657882795
-0.20399999999999996,0.2744707380694037,0.14602072475072733,0.5227154739738225
-0.19999999999999996,0.27371956347776594,0.14476677805977042,0.5257923488358497
-0.19599999999999995,0.27327263521841194,0.14340981207905323,0.5290637396577843
-0.19199999999999995,0.2719890195052571,0.14153568367390695,0.5319462121158497
-0.18799999999999994,0.27041385452988576,0.14003615721833312,0.5344923493699848
-0.18399999999999994,0.26921816053664827,0.138545280700826,0.5372697329977445
-0.17999999999999994,0.26850573955031515,0.1370710372884965,0.540276613684014
-0.17599999999999993,0.26780399186557463,0.13517601303585491,0.5432559270253267
-0.17199999999999993,0.26663893566487396,0.13303577907176165,0.5459635365309066
-0.16799999999999993,0.2653196401695946,0.13122631711412183,0.5485769294041964
-0.16399999999999992,0.2645463191850448,0.1293932255931103,0.551410023149433
-0.15999999999999992,0.2642267450724153,0.12750183784139993,0.5544526054980905
-0.15599999999999992,0.2633794377482299,0.1249003786424134,0.5572271773624787
-0.1519999999999999,0.26199781664201327,0.12266392759467584,0.5599218183168448
-0.1479999999999999,0.26110351027357204,0.1204157142229078,0.5626820065371223
-0.1439999999999999,0.26058751347107856,0.11820026006730834,0.5651300200274454
-0.1399999999999999,0.25987093049522914,0.11619653523041296,0.5675953314014262
-0.1359999999999999,0.25867874503865185,0.11352388966060314,0.5693840019546061
-0.1319999999999999,0.25802524006290406,0.11084197417002438,0.571407299656518
-0.1279999999999999,0.2575597384276176,0.10836034245671092,0.5736867721918256
-0.12399999999999989,0.25697717425753364,0.10610841007784426,0.5762412172448239
-0.11999999999999988,0.25661373032057255,0.1035301442836707,0.5786820365540009
-0.11599999999999988,0.256160667522521,0.10038353823635786,0.5806773414956384
-0.11199999999999988,0.25527426305066375,0.09777374030889546,0.5823743320849647
-0.10799999999999987,0.2547944737381592,0.09522653900691512,0.5842513404657171
-0.10399999999999987,0.2542212037790573,0.09227168395502602,0.5862649468869202
-0.09999999999999987,0.25380077249210703,0.08901645301647677,0.5884322534105266
-0.09599999999999986,0.25313253295637694,0.08641933631715028,0.5900300816662769
-0.09199999999999986,0.2527162242337005,0.08369903402106249,0.5917876163211951
-0.08799999999999986,0.25217424817451484,0.08035214639735078,0.5935828231499803
-0.08399999999999985,0.2520178753007768,0.0770032603128427,0.5955652670274412
-0.08000000000000007,0.25159543157894276,0.07441681099646368,0.596918228781184
-0.07600000000000007,0.2510851581690409,0.071212567791707,0.5983318992923695
-0.07200000000000006,0.2507922741827211,0.06783201797365407,0.5999229859194337
-0.06800000000000006,0.25099764805962294,0.06444288035158963,0.6017420287466375
-0.06400000000000006,0.2508437287225653,0.061492386638239076,0.6030197610476721
-0.06000000000000005,0.25020170142149845,0.058233951107138804,0.6038764917716962
-0.05600000000000005,0.24997976144874665,0.05493453829291795,0.6049558564677672
-0.052000000000000046,0.2501155265481024,0.05162026730810561,0.6062641255772903
-0.04800000000000004,0.24982479121671833,0.04840304111262589,0.607104868862606
-0.04400000000000004,0.2492754075051216,0.04506354475716853,0.6077391390580715
-0.040000000000000036,0.24920163449181737,0.041709140771223945,0.608494162855077
-0.03600000000000003,0.24955856566317539,0.038312400333049536,0.6094079576026237
-0.03200000000000003,0.24900146499278414,0.03473848353339593,0.6098359406443303
-0.028000000000000025,0.24855485809486433,0.03123006088196477,0.6101332040050172
-0.02400000000000002,0.2485168594763681,0.027699405726596245,0.6105239956567907
-0.020000000000000018,0.24901509152200976,0.02416391392514901,0.6111582936498855
-0.016000000000000014,0.24868791305814525,0.020775911826040685,0.6113074821617652
-0.01200000000000001,0.24867552474295038,0.017176116970064548,0.6115753552642261
-0.008000000000000007,0.24870237539123805,0.013690505846501718,0.6117454843490981
-0.0040000000000000036,0.24846130757577234,0.010036342378091662,0.6116903920052713
0.0,0.2488370314102482,0.006447229554962118,0.6118579067138086
0.0040000000000000036,0.24797224393028586,0.0028227126399274806,0.6108712490257782
0.008000000000000007,0.2476614453722383,-0.0009576116364861305,0.6098756736747393
0.01200000000000001,0.24772359275199668,-0.004741001317682774,0.6091152876893019
0.016000000000000014,0.24797337977711736,-0.008506888437845785,0.6084797747298942
0.020000000000000018,0.24769331852773993,-0.012252948942277141,0.6078350108273026
0.02400000000000002,0.24794796622675827,-0.016008479548955568,0.6074391322392966
0.028000000000000025,0.24858075857379508,-0.019802087766280178,0.6072906229442393
0.03200000000000003,0.2486505949943244,-0.02355551832166726,0.6061302759274367
0.03600000000000003,0.24841763546100307,-0.027337845531654692,0.6044539055310529
0.040000000000000036,0.24873629311029763,-0.03112675904855286,0.6030590320623609
0.04400000000000004,0.2489398128520046,-0.034637676287389126,0.6018018496491567
0.04800000000000004,0.24891117565169085,-0.03782805475249965,0.6006587347551391
0.052000000000000046,0.24886003783085206,-0.04149024675650133,0.5993849275394615
0.05600000000000005,0.2489039649400128,-0.04548373700098661,0.5981468972771694
0.06000000000000005,0.24859666343216813,-0.048869555108653026,0.5966671746316085
0.06400000000000006,0.2484572778416245,-0.05210289985533781,0.5953113219501949
0.06800000000000006,0.24852154141336563,-0.05562091903320817,0.5939458683300205
0.07200000000000006,0.2487100836659928,-0.059553762978528886,0.5924209276352234
0.07600000000000007,0.24856794148585196,-0.06300765923883625,0.590738194952764
0.08000000000000007,0.24857147103386254,-0.06617306236407598,0.5890636857778696
0.08400000000000007,0.248970507386831,-0.06947306859932321,0.587523162149464
0.08800000000000008,0.24910395446398986,-0.07335944819874925,0.585660336735014
0.09200000000000008,0.2493240851606328,-0.07681385468943652,0.5837597412477668
0.09600000000000009,0.24947804368201992,-0.07977025700823985,0.5817654770982589
0.10000000000000009,0.2501423785399002,-0.08267787300317521,0.5800331552312661
0.10400000000000009,0.2504674616034742,-0.08629797225042199,0.5778112060775888
0.1080000000000001,0.250579759420133,-0.0895205466849241,0.5754899929048731
0.1120000000000001,0.2507423778424755,-0.09242328747426581,0.5732463450572945
0.1160000000000001,0.2515029454406322,-0.09530794892967882,0.5712533841026128
0.1200000000000001,0.2522499426306661,-0.09852997325970454,0.5690816613618468
0.12400000000000011,0.2523235441083044,-0.10140010562619785,0.5664623569391211
0.1280000000000001,0.2526896376699526,-0.10407118772207802,0.5639951903708587
0.13200000000000012,0.25358637868194916,-0.1067428765487021,0.5617817101002971
0.13600000000000012,0.2548992573518205,-0.10955747825640358,0.5596636033514534
0.14000000000000012,0.2549381566614675,-0.11212123132533808,0.5567135644759622
0.14400000000000013,0.25546333271737254,-0.11461386676214193,0.5538579137327926
0.14800000000000013,0.25640446828182506,-0.11708946087250333,0.5511333129524806
0.15200000000000014,0.2578249760708965,-0.11956326710893447,0.5486703220636245
0.15600000000000014,0.2591461992084626,-0.1217315002241397,0.5461881278584526
0.16000000000000014,0.25958908176875645,-0.12396905313002127,0.5430737307516582
0.16400000000000015,0.2603116642787311,-0.1263468106872294,0.5400240515560938
0.16800000000000015,0.2616512165424599,-0.12870403110017134,0.5372444627916791
0.17200000000000015,0.2618841919114314,-0.13032839699705417,0.5342262490720491
0.17600000000000016,0.26242587046881327,-0.132310683016891,0.5311298494041113
0.18000000000000016,0.2634216216523273,-0.13449977738703056,0.5281091405081271
0.18400000000000016,0.2636064752346232,-0.13646437367621397,0.5249526692481867
0.18800000000000017,0.26369194514091715,-0.13832756506997498,0.5218604834118769
0.19200000000000017,0.26432920799693166,-0.14002786334167103,0.5188806683716287
0.19600000000000017,0.26498048550007447,-0.14136507247359384,0.5157094605909661
0.20000000000000018,0.2647817173764247,-0.1427493310560092,0.5122926601934045
0.20400000000000018,0.2651768527343224,-0.14417229028293663,0.5091447583691273
0.20800000000000018,0.2659713542280432,-0.14571134021287413,0.5059745681718322
0.2120000000000002,0.26572761436885634,-0.14720366686283595,0.502131899403565
0.2160000000000002,0.26567910215385443,-0.14843800919247754,0.4981789020380373
0.2200000000000002,0.2662807214921555,-0.14967172538810805,0.494505017310608
0.2240000000000002,0.267551937791427,-0.15090453663158748,0.491109785871371
0.2280000000000002,0.2676794611846738,-0.1522487393449942,0.4874399356339092
0.2320000000000002,0.2678000096246607,-0.15359646327752513,0.48385876439820863
0.2360000000000002,0.2682674561252772,-0.15455893473257223,0.4801449874479229
0.2400000000000002,0.2692132729347412,-0.15539935933872082,0.47657150372017576
0.24400000000000022,0.2687663626653668,-0.15618233022781933,0.472737456470144
0.24800000000000022,0.2688726563103364,-0.15696507079122163,0.46919032054385423
0.2520000000000002,0.26946925573309166,-0.15783723662705199,0.4656531408498774
0.2560000000000002,0.2699508716990992,-0.15880386867042887,0.46198465104268416
0.26000000000000023,0.2692767959081897,-0.15935530641245832,0.4578309469708601
0.26400000000000023,0.2690408638572564,-0.15974705415901158,0.45376154143036446
0.26800000000000024,0.26941320892685705,-0.16014083294558512,0.4499672314599762
0.27200000000000024,0.2691946588692417,-0.16060759116967585,0.4461455099297503
0.27600000000000025,0.26846453026411,-0.16115060545460877,0.44231056133696905
0.28000000000000025,0.26830416878118196,-0.1616621641582943,0.43869404676539964
0.28400000000000025,0.2684814987158651,-0.1616196789104586,0.434754872747104
0.28800000000000026,0.2685956869539961,-0.16164656280094583,0.4310191981770851
0.29200000000000026,0.26811713875910087,-0.16175556963184437,0.4274089414531209
0.29600000000000026,0.2681876413990123,-0.16187395373189248,0.4240611002303966
0.30000000000000027,0.2687133827441536,-0.1620778039590807,0.42067744642134597
0.30400000000000027,0.2687509336691554,-0.162401402970425,0.4169971553118925
0.30799999999999983,0.267958126507756,-0.16217244255127997,0.41269367750196945
0.31199999999999983,0.2677247072562259,-0.16192235758226511,0.4085694682449825
0.31599999999999984,0.268000720345699,-0.161692430323169,0.40469139516870023
0.31999999999999984,0.26773021473671726,-0.16142224695251153,0.4009183371657344
0.32399999999999984,0.26675685807244276,-0.16112144402706408,0.3972323150156338
0.32799999999999985,0.26630402538696707,-0.160858768982669,0.3937883207969534
0.33199999999999985,0.266196457879954,-0.16036992380352308,0.39021118033380936
0.33599999999999985,0.26633137118939887,-0.15963524047862052,0.38646998672900096
0.33999999999999986,0.2652248565093234,-0.15887057167931842,0.38265305516776166
0.34399999999999986,0.26461687294558217,-0.15817211223998168,0.3790881010136171
0.34799999999999986,0.26438044164143676,-0.15756054134588368,0.3755177056893547
0.35199999999999987,0.2644216390835942,-0.15715177475595685,0.37174588744655856
0.35599999999999987,0.2637905769458689,-0.15674872565553746,0.3680012391307011
0.3599999999999999,0.2626723389551228,-0.15597221486168528,0.36376908681407866
0.3639999999999999,0.2620014085673655,-0.15504008946087583,0.35948539003247576
0.3679999999999999,0.26190971910243516,-0.1541707504515046,0.35548484612624465
0.3719999999999999,0.2615915030983265,-0.15331077191781123,0.35171457499647146
0.3759999999999999,0.2601015772688585,-0.15237542230720005,0.3481148458494664
0.3799999999999999,0.25915433904871116,-0.15150882989546965,0.3447766509365381
0.3839999999999999,0.25877550267644917,-0.15069463123131988,0.34169565038640426
0.3879999999999999,0.2589465155014767,-0.1499563223282027,0.3388272544284521
0.3919999999999999,0.2580313612185191,-0.14946550488722127,0.33508984373285366
0.3959999999999999,0.25619841193394344,-0.14837888078093614,0.3306600528336515
0.3999999999999999,0.25485597535931687,-0.14733061383717647,0.3264696497140004
0.4039999999999999,0.25403627514455707,-0.14636250262400968,0.3225388245514675
0.4079999999999999,0.2535785387658934,-0.14541895842556554,0.3188399147336316
0.4119999999999999,0.25160824722457764,-0.14424639845082862,0.3150670704029375
0.4159999999999999,0.25019370148528397,-0.14311446056474508,0.3115423040949817
0.41999999999999993,0.24936194790296734,-0.14203072562997068,0.3082655848839158
0.42399999999999993,0.24883516144763984,-0.14128708322901723,0.304690246832292
0.42799999999999994,0.24725651292276793,-0.14054515760399758,0.3009600814997138
0.43199999999999994,0.24475092426864825,-0.13946182959681458,0.2969956375214827
0.43599999999999994,0.24265790519569636,-0.13816065231211766,0.293045860079323
0.43999999999999995,0.24113866835401487,-0.13697172644280484,0.28933375244741116
0.44399999999999995,0.24018989358744133,-0.13586635180075884,0.285862532393803
0.44799999999999995,0.2388402032361006,-0.1348400217031603,0.2823707335935514
0.45199999999999996,0.23655125213491646,-0.13389606467129314,0.27868377971723185
0.45599999999999996,0.23475669384040615,-0.13303900590744092,0.27523998490123763
0.45999999999999996,0.2329087224443491,-0.13166501110517725,0.27135472574705544
0.46399999999999997,0.23146519591896544,-0.13030593386362185,0.26762570815989034
0.46799999999999997,0.23042683582682238,-0.12903946369600397,0.26413130981982635
0.472,0.22801684191123262,-0.1278662390907205,0.2605861836693878
0.476,0.22578100504709256,-0.12676176793419222,0.257203783964419
0.48,0.22412700095271232,-0.12572601119879115,0.25403226461870027
0.484,0.22304963391976437,-0.12475505088013907,0.2510693334183382
0.488,0.22241092985876623,-0.12396937386104184,0.2479475423863162
0.492,0.22226513853688484,-0.12334281843136809,0.24473729451186582
0.496,0.22007420473253106,-0.12273547753588579,0.24140408617433004
0.5,0.21768880926562256,-0.12153698043341732,0.2376437396705157
0.504,0.21586977073240607,-0.12037576823958937,0.23408074199964243
0.508,0.21461140007194784,-0.11925824546254908,0.2307253880051252
0.512,0.21392459874326644,-0.11819692246197544,0.22757532301904274
0.516,0.2125157809122541,-0.11733124891960092,0.2244891809514005
0.52,0.21090587776235217,-0.11659828242562428,0.2215275578806174
0.524,0.20951969531466763,-0.11561469609416727,0.21850422257904284
0.528,0.2083848298918684,-0.114402246312412,0.21541814014933763
0.532,0.2078098332056557,-0.11327341801055099,0.2125135344603936
0.536,0.20721884793626824,-0.11230777059831049,0.20964076507314397
0.54,0.2061705305235555,-0.11157442800244312,0.2066665374811555
0.544,0.20569627293537152,-0.11084595413266456,0.2038817454376513
0.548,0.20582261992606207,-0.11014471432982652,0.20130382303763264
0.552,0.20542806004605657,-0.10882500353217538,0.19847093156780957
0.556,0.20525979149621676,-0.10737930997878935,0.19572063640055232
0.56,0.20540219068367538,-0.10599770636186982,0.19305397245313627
0.5640000000000001,0.20419099703993016,-0.1052687992273367,0.1895918152358167
0.5680000000000001,0.20353810306628328,-0.10455459560259696,0.18634271753478918
0.5720000000000001,0.2033454024667986,-0.10381853264861012,0.18329305303889154
0.5760000000000001,0.20319287610172654,-0.1029232652071878,0.1803824604459774
0.5800000000000001,0.20296161711348495,-0.10184699390715207,0.17757303385083104
0.5840000000000001,0.2030784283646357,-0.10074044446631265,0.17492213603144138
0.5880000000000001,0.20364477668889763,-0.09964730473229318,0.17244825195172675
0.5920000000000001,0.20436568445910921,-0.09865781785190583,0.16998116357482437
0.5960000000000001,0.20460369755318938,-0.09797498436924694,0.1671736673180396
0.6000000000000001,0.20431593221325886,-0.09690731241407607,0.16443453711125963
0.6040000000000001,0.20402406065925519,-0.09569867632233364,0.16180524115297884
0.6080000000000001,0.2041404826475909,-0.09453852557908601,0.15934298006447073
0.6120000000000001,0.2046652058607098,-0.09342687903500549,0.15704779504875366
0.6160000000000001,0.20553940250894054,-0.09230635686984602,0.15463019600735614
0.6200000000000001,0.2067322526983342,-0.09118779474012298,0.15230179391437051
0.6240000000000001,0.2066392251561133,-0.08976640092239142,0.1496805650026535
0.6280000000000001,0.20601860636941183,-0.08853773717048026,0.14689920440180104
0.6320000000000001,0.2053543125227425,-0.08724849925774879,0.14426847938119067
0.6360000000000001,0.20509256930871597,-0.08598598903782703,0.14180548784467933
0.6400000000000001,0.20523336909113754,-0.08475016886785355,0.13951015624144888
0.6440000000000001,0.20577671836675362,-0.08354105760166657,0.13738252243552782
0.6480000000000001,0.20608854967906226,-0.0821401049874587,0.13532666431966922
0.6520000000000001,0.20602627683614083,-0.08050269731394591,0.13331639150906274
0.6560000000000001,0.20505165386847246,-0.07914299152196223,0.13102367178783228
0.6600000000000001,0.2032558585550703,-0.07786109710328719,0.128680608403628
0.6640000000000001,0.201739870797141,-0.07659507976622272,0.12646897935043047
0.6680000000000001,0.20050343946447782,-0.07534724840394953,0.12438929009478907
0.6720000000000002,0.19954658971816885,-0.07411762198658947,0.12244157493775082
0.6760000000000002,0.19886932159174933,-0.07290620046442146,0.12062583372681818
0.6800000000000002,0.19800110188450135,-0.07151083549131199,0.11879986181663342
0.6840000000000002,0.19702394121574984,-0.07000682502965447,0.11700822925214883
0.6880000000000002,0.1955495542075031,-0.06853956785595276,0.11535022932287489
0.6920000000000002,0.19433828429743277,-0.06711014466643606,0.11380969018974717
0.6960000000000002,0.19223848621148618,-0.06587485081646595,0.11181654446667386
0.7000000000000002,0.1903851467301257,-0.06468453586393857,0.10993986348705562
0.7040000000000002,0.18877826673645415,-0.0635391996907841,0.1081796473442832
0.7080000000000002,0.18739608426424748,-0.06244007241604458,0.10653603974245553
0.7120000000000002,0.18589162752622915,-0.061254890047834624,0.1048646621597451
0.7160000000000002,0.1832650285104459,-0.05958858207077393,0.10282587701817564
0.7200000000000002,0.18089283614922624,-0.05797386009537725,0.10091105401699381
0.7240000000000002,0.17878953827176486,-0.05640110259916198,0.09911977057708952
0.7280000000000002,0.17630153796649067,-0.055015202990060665,0.09748809317358458
0.7320000000000002,0.1737689318637766,-0.05373412130036815,0.09598321594539173
0.7360000000000002,0.1715391572435327,-0.05247884289938815,0.09458316653405784
0.7400000000000002,0.16961221384321803,-0.051249368006484455,0.09328794468041972
0.7440000000000002,0.16762835555533437,-0.05007500404839585,0.09209751092180252
0.7480000000000002,0.16580441759593398,-0.04893996504827739,0.09101127946376662
0.7520000000000002,0.16428929152780633,-0.04783264781449971,0.09002917497098213
0.7560000000000002,0.16173040822709148,-0.04653768649167135,0.08866286836166734
0.7600000000000002,0.15858864647010207,-0.04529659510127343,0.08695072364518025
0.7640000000000002,0.15568511663134557,-0.04406747825058554,0.08527158447701594
0.7680000000000002,0.1530436865566869,-0.04285061437850606,0.08368478073875227
0.7720000000000002,0.1506385278904868,-0.04165445685692624,0.08218984963443662
0.7760000000000002,0.14819574882333741,-0.040506444799419686,0.08078512445857242
0.7800000000000002,0.14602013948716933,-0.039371264755848435,0.07947219350467694
0.7840000000000003,0.14362583650893118,-0.03834935547216179,0.07827146938015202
0.7880000000000003,0.14106000692652076,-0.037432666297912934,0.07716955148492348
0.7920000000000003,0.13835896473534226,-0.0362765030982736,0.07584931938419538
0.7960000000000003,0.13573965111420544,-0.035038258633418064,0.07447626300651862
0.8000000000000003,0.13334690754399578,-0.03383377480238168,0.07317889254675855
0.8040000000000003,0.13092507547389937,-0.03271233062705338,0.07195249167000264
0.8080000000000003,0.12870906731611642,-0.03162951990811641,0.0708008177985172
0.8120000000000003,0.12638772964999742,-0.0307154177881251,0.06968827295197451
0.8159999999999998,0.12401509107261455,-0.029934168617896762,0.06862327170489785
0.8199999999999998,0.12188145162638069,-0.029165398710842227,0.06763763474931757
0.8239999999999998,0.1200177776509185,-0.028413004882881905,0.06673067423375242
0.8279999999999998,0.11786387033084357,-0.027471599428757192,0.06572704381079426
0.8319999999999999,0.11548142503907756,-0.02644121832038276,0.0646962402166088
0.8359999999999999,0.11319473823765752,-0.02545369147281684,0.06372585532671696
0.8399999999999999,0.11111030988070696,-0.024486012407387178,0.06281866959215474
0.8439999999999999,0.10922807761512386,-0.023538152440764407,0.06197465645187529
0.8479999999999999,0.10708230346759366,-0.02280269022923825,0.06090485967417549
0.8519999999999999,0.10486070073288971,-0.02221521004620384,0.05971141039429576
0.8559999999999999,0.10278305659733872,-0.02162349316746321,0.058624016531116416
0.8599999999999999,0.10053067319660841,-0.020962314948831922,0.057679016169872345
0.8639999999999999,0.0984070264478298,-0.020317557750921637,0.05677851985462631
0.8679999999999999,0.09626160226270083,-0.019654303948762112,0.05577813253777349
0.8719999999999999,0.09420761343134361,-0.018943816236177295,0.054681157241775545
0.8759999999999999,0.09232787115943311,-0.01824241482939088,0.053644566470407364
0.8799999999999999,0.09063248951497845,-0.017551089656520958,0.05266807164232504
0.8839999999999999,0.08876245624737132,-0.016835796577572736,0.05183974726393424
0.8879999999999999,0.087009897593237,-0.016126887042425812,0.0510639089086201
0.8919999999999999,0.08540206525195732,-0.015427046359929813,0.05033295797477227
0.8959999999999999,0.08374077654453202,-0.014851990682100337,0.04941467402129249
0.8999999999999999,0.08214790898320108,-0.014321154328660836,0.04849058476262881
0.9039999999999999,0.08067433253984083,-0.01380695707343616,0.047610962499825084
0.9079999999999999,0.0790078306439568,-0.013255408439345221,0.046804623608977136
0.9119999999999999,0.07727743176972321,-0.01267808419976362,0.046048927002030705
0.9159999999999999,0.07567188457316945,-0.012118397240640833,0.04532786807176746
0.9199999999999999,0.07418430175059386,-0.011576750256251824,0.044641442145210625
0.9239999999999999,0.07279918257884099,-0.01106427002622437,0.043987200929800255
0.9279999999999999,0.07151767745801366,-0.010564428605585726,0.043341865248579095
0.9319999999999999,0.0701576057152113,-0.0100565114125778,0.042619580187213346
0.9359999999999999,0.06861808256972766,-0.009717679570713013,0.04177981822436046
0.94,0.06717247338504598,-0.009379292650075729,0.040976364764216774
0.944,0.06582077773865094,-0.00904135062678925,0.04020921975069179
0.948,0.06455804012860149,-0.008709487935914422,0.0394769621987253
0.952,0.06338438698975048,-0.008380237367752386,0.03878046233959692
0.956,0.062258070113460795,-0.008037018566419682,0.03813332872148064
0.96,0.0610333437113325,-0.0076357453439323325,0.03757381940179473
0.964,0.05989684056286854,-0.007233603242262053,0.03704815747120011
0.968,0.05878366158773077,-0.006852464938994122,0.036535983693164756
0.972,0.05747035894921612,-0.006605057118138821,0.03598549723587307
0.976,0.05622984519718923,-0.0063617381147550315,0.03545417421423494
0.98,0.05504829788544021,-0.006130755509079825,0.03493980294727325
0.984,0.05393539751417503,-0.005903147366803229,0.034444838016454205
0.988,0.05286981005510476,-0.005666355975964623,0.033956768420515676
0.992,0.05173443762426821,-0.005346466290907698,0.033404604606419634
0.996,0.050685376420119374,-0.0050313999715741265,0.032878053598012505
1.0,0.049722626354147516,-0.004721157072808255,0.0323771156370168
1.004,0.04871225884476375,-0.004481291143562871,0.03190817531116514
1.008,0.04775132807799538,-0.00425486152591703,0.03145480914833796
1.012,0.04683751166663801,-0.004037861717675161,0.031015744871555544
1.016,0.045978610457599385,-0.003825606331115603,0.03059228791774129
1.02,0.0451195841232481,-0.003576258800903546,0.030144386052825933
1.024,0.04426923531044117,-0.003293921062198496,0.02968072407582345
1.028,0.04342454549048743,-0.0030677870744695757,0.029229266197298102
1.032,0.04261700664069489,-0.0028586330769986134,0.028789654735289594
1.036,0.04186794483948225,-0.0026549053939082376,0.028362298732763122
1.04,0.04116222370610064,-0.002457926036966808,0.027947212083228878
1.044,0.040503276374374,-0.0022642656432271028,0.02754550523225296
1.048,0.039893773734639947,-0.0020742215905338725,0.027157008500885513
1.052,0.03919498135007335,-0.0018724073360676993,0.02671144083398472
1.056,0.03843286327792006,-0.0017264139693401136,0.02624544696026294
1.06,0.03770181674414985,-0.0015836441908063106,0.025791613973398145
1.064,0.03700226293978355,-0.0014457486037036781,0.02534924249859425
1.068,0.03633499553781831,-0.0013155454510218308,0.02491714932498098
1.072,0.03569875329703628,-0.001188453511344633,0.0244971804424207
1.076,0.03509357386029143,-0.001064480352138242,0.024089360910538066
1.08,0.034519421452071875,-0.0009436185126612421,0.02369366652151162
1.084,0.03396139332333445,-0.0008233962498393509,0.02331376657990273
1.088,0.033385395447318715,-0.0007033582745253439,0.022950612510431106
1.092,0.032827878203129206,-0.0005856648963486001,0.022595657576866626
1.096,0.032289136644538315,-0.0004754549159000532,0.022246573387594927
1.1,0.031768833121494144,-0.00036742006411317736,0.02190567516821586
1.104,0.03127314024986686,-0.00026883573022646397,0.02156300571795424
1.108,0.030809750770337138,-0.0001923821734446804,0.02120197748470569
1.112,0.030359874501269604,-0.00011764057104243842,0.020851045391930143
1.116,0.02992614700742693,-4.490827631404077e-05,0.020509911140403594
1.12,0.029457838650425262,2.3668583511610698e-05,0.02018830015153896
1.124,0.02900011850782131,8.673371126964934e-05,0.01987241146764632
1.1280000000000001,0.028555818943169206,0.0001489151747724131,0.01956360230174569
1.1320000000000001,0.028126160155589792,0.00021099501390317682,0.019262204350023744
1.1360000000000001,0.027713647806446855,0.0002741053804663599,0.018968612228322555
1.1400000000000001,0.027314473351570247,0.00033655332595324965,0.018682243623669086
1.1440000000000001,0.026900146768803618,0.00040987645947360325,0.01837972057819216
1.1480000000000001,0.026495585401390277,0.00048365789913673525,0.018081368407560253
1.1520000000000001,0.026075659660133657,0.0005510898876547177,0.017803449641540268
1.1560000000000001,0.025634267409190097,0.0006110078227510477,0.017546647802550965
1.1600000000000001,0.02519483397116819,0.000659995991557384,0.017278143263377174
1.1640000000000001,0.024766769553831388,0.0007045091997378021,0.017010979761565664
1.1680000000000001,0.024353537123018687,0.0007470803646674395,0.016749756800197368
1.1720000000000002,0.023955111768653573,0.0007877119602936324,0.016494458811398646
1.1760000000000002,0.02357372880914322,0.0008277054937931025,0.01624565923898992
1.1800000000000002,0.02320878640115737,0.000865506713960911,0.01600252630129779
1.1840000000000002,0.022813037816267336,0.0008957032704584504,0.015776706478317002
1.1880000000000002,0.02242391498269874,0.0009252603459681888,0.015555036208506554
1.1920000000000002,0.0220421753421146,0.0009544178301797506,0.015336784775607291
1.1960000000000002,0.021668889314258998,0.000983161472437211,0.01512187671892525
1.2000000000000002,0.02130494845695989,0.001011486880945687,0.014910219115504981
1.2040000000000002,0.02094077874839739,0.0010429780758032874,0.014693027220812003
1.2080000000000002,0.020581228312095478,0.0010756545841160718,0.014474365513679081
1.2120000000000002,0.020241899905576753,0.0011040095966823595,0.01426242483185471
1.2160000000000002,0.01993089871416366,0.0011275543046147416,0.014064106755635299
1.2200000000000002,0.019626502189111973,0.0011505634687122015,0.013868414302017287
1.2240000000000002,0.019331630259783697,0.0011703257550518572,0.013677414333878594
1.2280000000000002,0.019043874790415204,0.0011881835371026592,0.013489902538344896
1.2320000000000002,0.018761837376701528,0.0012052966112207925,0.013304978044438018
1.2360000000000002,0.01848550957678699,0.0012216653608414722,0.013122635170686863
1.2400000000000002,0.01821530724551936,0.0012360686622305977,0.012942020715162785
1.2440000000000002,0.01796054963762651,0.001247957264423804,0.012766793062063317
1.2480000000000002,0.017712603508085643,0.001258661286088499,0.012596549372487671
1.2520000000000002,0.017467773145366326,0.0012690504498868674,0.01242825026654306
1.2560000000000002,0.017226044101616086,0.0012791254585025921,0.01226188566825828
1.2600000000000002,0.016987430643217546,0.0012888856719960368,0.012097465506727608
1.2640000000000002,0.016751918303818038,0.0012983316704991484,0.011934980006735065
1.2680000000000002,0.016520130252474934,0.0013073240000229767,0.011774267174066402
1.2720000000000002,0.016295471391431973,0.0013150920488341979,0.011614347432511137
1.2760000000000002,0.016066106304890297,0.0013231314469106757,0.011452367178183442
1.2800000000000002,0.015849980343800786,0.001327137691494275,0.011299699493149564
1.2840000000000003,0.015637994757390077,0.0013297750528022544,0.011149673169049846
1.2880000000000003,0.015428053815442332,0.001332129672919126,0.011001467768132522
1.2920000000000003,0.01522014537896203,0.0013342019201773266,0.010855074432362716
1.2960000000000003,0.015014281678724473,0.0013359914792185179,0.010710501886571976
1.3000000000000003,0.014810456450062166,0.0013374984121017222,0.010567745772629441
1.3040000000000003,0.014609869401537579,0.0013386008015787982,0.010426538435323738
1.3080000000000003,0.014415103027188908,0.0013390473875493677,0.010286315926295014
1.3120000000000003,0.01422565281686524,0.0013399750548267208,0.010152120544842904
1.3160000000000003,0.014042912575837372,0.0013418289505492482,0.01002573424870327
1.3200000000000003,0.013861765993198367,0.0013435381794374315,0.009900737174274801
1.3240000000000003,0.013682223680449036,0.0013451025539406958,0.009777136786832777
1.3280000000000003,0.013500798364752717,0.0013445693689365641,0.009653929744789905
1.3319999999999999,0.013320867062000192,0.0013432129912312892,0.009532345867112008
1.3359999999999999,0.013145043544788838,0.0013405417365789593,0.009413154195185555
1.3399999999999999,0.01297080631160684,0.0013377102585855549,0.009295262540061779
1.3439999999999999,0.012799323084398826,0.0013347887712943341,0.009178543614926631
1.3479999999999999,0.012642712210394438,0.0013332361221944312,0.009072545549400832
1.3519999999999999,0.012489689618808517,0.0013319020464467477,0.008969973144708973
1.3559999999999999,0.012337863098166844,0.0013304684913426046,0.00886829054684132
1.3599999999999999,0.01218722811894755,0.0013289354554047843,0.008767494733133178
1.3639999999999999,0.01203495848168888,0.0013275353594117063,0.0086651861811947
1.3679999999999999,0.011878392921517291,0.001325823176693328,0.008559589934512717
1.3719999999999999,0.011720453413935485,0.0013223571182656851,0.008454178895574326
1.376,0.01156392578515565,0.0013187794199188822,0.00834983453966345
1.38,0.011408819503958348,0.0013150903265992467,0.008246563076297344
1.384,0.011256060952605356,0.0013113714714793904,0.008144255390982742
1.388,0.011108181056390724,0.0013078534210045395,0.00804261585011022
1.392,0.01097007181259734,0.0013047899632273744,0.007950415809186618
1.396,0.010834322654110206,0.0013017417727057153,0.007860291455516262
1.4,0.010699604934738196,0.001298624077934909,0.007770919014409375
1.404,0.010565910562625827,0.0012954365660553155,0.0076822931701574304
1.408,0.01043324773864967,0.0012921795625417344,0.0075944191924193025
1.412,0.01030326613274235,0.0012874818955488697,0.007508734685547966
1.416,0.010174562094453747,0.0012814702222989887,0.00742436080354262
1.42,0.010046858922033716,0.0012754246589256563,0.007340684282644313
1.424,0.00992109794126822,0.0012693258824491088,0.007257475444795091
1.428,0.009798657030119725,0.0012631424315035838,0.00717439956274971
1.432,0.00968019414641847,0.0012575387136391266,0.00709520850024602
1.436,0.009566512350009828,0.0012526904091926965,0.007020757126687847
1.44,0.009453626087125572,0.0012478098277726576,0.006946853806577735
1.444,0.00934154198903833,0.0012428971458619984,0.006873502940415995
1.448,0.009230256893999563,0.0012379523610820675,0.00680070231585913
1.452,0.009120086418353128,0.0012336984624301312,0.006729078932873635
1.456,0.009010599641575275,0.0012294109980040336,0.0066579175782845185
1.46,0.008898385481144237,0.001224036214295089,0.006582012109437125
1.464,0.008787365509850978,0.0012184629631797929,0.006506474989172735
1.468,0.008675500258928623,0.0012122416660457014,0.006431354139150562
1.472,0.008564515042254644,0.0012059871320244703,0.006356708410126488
1.476,0.008458747242670995,0.00120080224651619,0.006288158208608318
1.48,0.008353743068878327,0.0011956280241104068,0.006220156194390207
1.484,0.008254291348207708,0.001190164642263053,0.006155411237149385
1.488,0.00815620758625007,0.0011846566720927656,0.0060915208374250195
1.492,0.00805889733125983,0.0011791188513092102,0.006028079410072886
1.496,0.007963928648222356,0.0011728907992883122,0.005963964100096306
1.5,0.007869660633183333,0.0011666685961516088,0.0059003358685662385
1.504,0.007776090377156711,0.0011604520729459956,0.005837192798031452
1.508,0.007683215055298386,0.0011542409709318318,0.005774533026967111
1.512,0.0075920947757025905,0.0011487062006563186,0.005714376332159402
1.516,0.007502056570583614,0.0011434416624389466,0.0056555033489402
1.52,0.007412650728794785,0.001138161549259559,0.005597057870669656
1.524,0.007323871791075983,0.0011328654991202749,0.005539036415817839
1.528,0.007236321947750441,0.0011278285662819497,0.0054815644791092605
1.532,0.007151858825670675,0.0011218187384883745,0.005425700365144653
1.536,0.00707065648211776,0.0011158139552286022,0.005372144720642737
1.54,0.006990019957305805,0.0011098107727594408,0.005318964751871663
1.544,0.0069099444020945325,0.0011038089196099882,0.005266157293198178
1.548,0.0068304346065479705,0.0010978086345643007,0.005213725468498869
1.552,0.006751485839513969,0.0010918096615002365,0.005161666175452407
1.556,0.006672695175628963,0.0010860278604321247,0.005110226172414013
1.56,0.006593973175037861,0.0010805272531228028,0.0050594556727706205
1.564,0.006517878490703325,0.0010752415954744397,0.00500861050123946
1.568,0.006441260489299773,0.0010693883264519572,0.004957822380281389
1.572,0.006364582627564282,0.0010631974474062747,0.004907198745198968
1.576,0.006288448172637997,0.001057006542697431,0.004856932521473459
1.58,0.006212852498706231,0.0010508152371186165,0.004807020709470047
1.584,0.006138842435414705,0.0010447041807380966,0.004758243584966638
1.588,0.006070263496637975,0.0010389738573186558,0.004713470559057412
1.592,0.00600215130477795,0.0010332450593402336,0.004669000235429256
1.596,0.005934780657854465,0.0010275203140855615,0.004624734739827416
1.6,0.0058694702441897915,0.0010218157115304213,0.004580208611883213
1.604,0.005804602979088505,0.0010161180616336644,0.004535986747539655
1.608,0.00574017503503143,0.001010426971808069,0.004492066530633987
1.612,0.0056748451588016086,0.0010049458516439686,0.0044480887001177565
1.616,0.0056094403201681865,0.0009995422451024802,0.004404270659651217
1.62,0.0055434965974456695,0.0009935908653478434,0.0043604562279348945
1.624,0.005477452519572658,0.0009873308867240464,0.004316772780229241
1.6280000000000001,0.005411874125785225,0.0009810752209026552,0.004273389454411816
1.6320000000000001,0.005349682999094494,0.0009751257507213044,0.00423254240782819
1.6360000000000001,0.005292015029498407,0.0009696310092995546,0.004193610572812808
1.6400000000000001,0.005234728676120549,0.0009641448863872151,0.004154930965681715
1.6440000000000001,0.005177820534020385,0.0009586670498315917,0.004116501278278248
1.6480000000000001,0.005121293962449774,0.0009531978240787037,0.004078323800631394
1.6520000000000001,0.005065147422867838,0.0009477370759325963,0.004040397385654522
1.6560000000000001,0.005009378994713526,0.0009422845777438439,0.004002720913068964
1.6600000000000001,0.004953158388164478,0.0009368474860192228,0.003964891162286024
1.6640000000000001,0.004895793717245346,0.0009314267307646236,0.0039265708354616485
1.6680000000000001,0.004838826150881705,0.0009260083373382315,0.003888509815391223
1.6720000000000002,0.004783885568174841,0.0009202342280587538,0.0038522268899048306
1.6760000000000002,0.004731609958261465,0.0009145224698723897,0.003817895992377459
1.6800000000000002,0.004681216576588396,0.0009091353868739197,0.003783517778068274
1.6840000000000002,0.004631147979697399,0.0009037585034772004,0.00374935445394102
1.6880000000000002,0.004581407018130203,0.0008983920974251538,0.0037154080570437485
1.6920000000000002,0.004531990804490072,0.0008930359073764894,0.003681676563094048
1.6960000000000002,0.004482902246844249,0.000887690170081771,0.003648161974712223
1.7000000000000002,0.004434138382793654,0.0008823546165450021,0.00361486231091265
1.7040000000000002,0.004385702239618188,0.000877029589953862,0.0035817795408084074
1.7080000000000002,0.004337592163697125,0.0008717148855852514,0.003548912677460036
1.7120000000000002,0.004289791101624354,0.0008664545848926224,0.003516329411256056
1.7160000000000002,0.004241123359401961,0.0008612999050141883,0.003483676665308235
1.7200000000000002,0.0041922676649668094,0.0008561888842443874,0.003450982895550921
1.7240000000000002,0.004148391867390513,0.000851301941280585,0.0034211920276261912
1.7280000000000002,0.004104580715498189,0.0008462059097273358,0.0033915311515336686
1.7320000000000002,0.004061052193050818,0.0008411199971986449,0.0033620525377685236
1.7360000000000002,0.004017805045299793,0.0008360440567907514,0.003332755295846856
1.7400000000000002,0.003974837877564671,0.0008309778961395416,0.003303638561239744
1.7440000000000002,0.003932153350530868,0.00082592185319536,0.003274704069412899
1.7480000000000002,0.003889748762121177,0.0008208756151891948,0.003245950091791287
1.7520000000000002,0.0038476268235500505,0.0008158394695744968,0.003217378347886911
1.7560000000000002,0.0038057850015818582,0.0008108131828224618,0.003188987135160266
1.7600000000000002,0.0037642257175515264,0.0008057969880481272,0.003160778142456311
1.7640000000000002,0.003723031021435359,0.0008008065912740016,0.003132727399702588
1.7680000000000002,0.0036834986498488166,0.0007960164813544493,0.003104384400725206
1.7720000000000002,0.0036450793334704577,0.0007914244181998789,0.0030772936423875325
1.7760000000000002,0.0036080193598552438,0.000787021046612716,0.00305141900977282
1.7800000000000002,0.003571192596863078,0.000782626542936595,0.003025701097067591
1.7840000000000003,0.0035345970189151125,0.000778240623661256,0.0030001383787316605
1.7880000000000003,0.0034980875539322017,0.0007737491097415752,0.002974643460389168
1.7920000000000003,0.0034610113896263047,0.0007686438874569676,0.0029488186960055984
1.7960000000000003,0.0034241804724493177,0.0007635536246615166,0.0029231527540193275
1.8000000000000003,0.0033875936168759934,0.0007584781162739115,0.002897644871416216
1.8040000000000003,0.0033512497648723817,0.0007534172713851367,0.0028722942920324118
1.8080000000000003,0.003315151008031759,0.0007483713043523779,0.002847102525725767
1.8120000000000003,0.0032792954199966098,0.0007433400303988016,0.002822068072928289
1.8160000000000003,0.0032436848442936967,0.0007383236578767794,0.002797192425466098
1.8200000000000003,0.0032083173536943625,0.0007333219222658851,0.002772474096792568
1.8240000000000003,0.0031767213269418386,0.0007288323073954148,0.0027504246512380552
1.8280000000000003,0.0031462789820933543,0.000724538649607357,0.0027282979253606195
1.8320000000000003,0.003115386992773116,0.0007202214602821631,0.0027060995829046772
1.8360000000000003,0.003083980295619405,0.0007158751054707013,0.002683808543587938
1.8399999999999999,0.003052770412285662,0.0007115406565000196,0.002661648765570893
1.8439999999999999,0.003021759186814784,0.0007072182902592239,0.002639621573354922
1.8479999999999999,0.0029909447274646477,0.0007029078009717655,0.0026177256493758994
1.8519999999999999,0.0029603289472520827,0.0006986094581862522,0.002595962299290595
1.8559999999999999,0.002929910828081908,0.0006943230890138998,0.0025743308719094614
1.8599999999999999,0.002899689525162068,0.0006900485916902096,0.0025528307266675957
1.8639999999999999,0.002869329435575843,0.0006854976165949424,0.0025312167031616766
1.8679999999999999,0.0028387859028684665,0.0006806313054810224,0.0025094527736883427
1.8719999999999999,0.0028084505692652626,0.000675782708828834,0.002487823730038972
1.876,0.0027783216457948445,0.0006709515529544465,0.002466328289757122
1.88,0.0027503714666712647,0.0006663875918642734,0.002446665361000028
1.884,0.0027241573900160946,0.0006621402319738262,0.0024275409336252645
1.888,0.0026984942460603844,0.0006580080859392818,0.0024084190597861376
1.892,0.002672991051342366,0.000653891980572875,0.002389408657861734
1.896,0.0026468935111389562,0.0006497276942819282,0.0023702863551853916
1.9,0.002620616287722764,0.0006455488504429515,0.0023511741524704015
1.904,0.002594504832483803,0.000641384348292186,0.0023321731625403986
1.908,0.0025685606969811053,0.0006372344384660859,0.0023132845213314165
1.912,0.0025427830591106715,0.0006330989633466903,0.0022945076594750335
1.916,0.002517171127014781,0.0006289778363862088,0.0022758420207819904
1.92,0.0024917265725272497,0.000624871298589781,0.0022572887198201563
1.924,0.002466447736605823,0.0006207790787083582,0.002238846652875031
1.928,0.002441336144993743,0.0006167014626791415,0.002220516912069867
1.932,0.0024163903414465807,0.0006126381654629138,0.0022022984124591472
1.936,0.002392590493036663,0.0006087181863028579,0.0021850975804294623
1.94,0.0023696077825058823,0.0006045711638298927,0.0021686568625233155
1.944,0.0023475891920352486,0.0006004537272485817,0.0021516852654631237
1.948,0.0023257695122486438,0.0005966199963544419,0.0021352341027730598
1.952,0.002304085245489822,0.0005928028751746229,0.0021188785309776
1.956,0.0022825374585939704,0.0005890015564004671,0.002102617685057356
1.96,0.0022601919410132525,0.0005851010528298195,0.0020861353214411443
1.964,0.002237883876893611,0.0005812021943365599,0.002069713105025741
1.968,0.0022157189367338573,0.0005773178145738402,0.002053386113466892
1.972,0.002193698394162363,0.00057344812101462,0.0020371553250610745
1.976,0.002171821643831346,0.0005695929944366116,0.002021020253764299
1.98,0.002150087971031657,0.0005657523432539175,0.0020049804173037887
1.984,0.002128498704101762,0.0005619263833360457,0.001989036777429923
1.988,0.002107052579273354,0.0005581149176674416,0.0019731883792812738
1.992,0.0020861532926794734,0.0005543492913078937,0.001957622006584498
1.996,0.0020675074825784196,0.0005507739486295474,0.001943246806988594
2.0,0.002048974682126573,0.0005472138205125196,0.0019289507751230073


==> figs/data/cyl_LES_old/cylinderLES_medp3_fluc_x2p02.csv <==
y,uu,uv,vv
-2.0,0.0022456945676108692,-0.00013716023395661438,0.0019918566108664756
-1.996,0.0022672333736495956,-0.00013689180605174297,0.0020125033043105318
-1.992,0.002288548073706953,-0.00013659807000549696,0.002032923240068544
-1.988,0.002309556408557367,-0.0001362762655856328,0.002053030784856299
-1.984,0.002330692377091132,-0.00013594417716785974,0.0020732714074411657
-1.98,0.0023519546467263125,-0.00013560183464763131,0.002093643904508918
-1.976,0.0023733445539522386,-0.00013524921675076511,0.0021141494896187002
-1.972,0.002394860808688904,-0.00013488632081686564,0.0021347869395281797
-1.968,0.002416503991307083,-0.00013451315013652778,0.002155556863792229
-1.964,0.0024400389926862364,-0.00013412361595238276,0.0021783152330193804
-1.96,0.0024638679851579624,-0.00013372107005327736,0.002201382457619977
-1.956,0.002487848950725361,-0.00013330588444522207,0.0022246090145598917
-1.952,0.0025119804206476565,-0.00013287809054239933,0.002247993517592224
-1.948,0.00253626388646971,-0.00013243763951772627,0.0022715373572158434
-1.944,0.0025606978217835277,-0.00013198458454249668,0.0022952391370275674
-1.94,0.002585282993465975,-0.00013151889235165569,0.0023190995499421624
-1.936,0.0026100201147535385,-0.00013104059602615098,0.002343119319722844
-1.932,0.0026344619607798075,-0.00013050348469116431,0.0023667260196318447
-1.928,0.0026598280309814057,-0.00012995426012035077,0.0023912756618869714
-1.924,0.0026866832104740497,-0.00012940188965776818,0.0024174013832040362
-1.92,0.0027132956688886547,-0.00012882873437876984,0.002443351618844458
-1.916,0.0027400772538263046,-0.00012824181010270402,0.0024694818877566164
-1.912,0.002767029520100416,-0.00012764103036447898,0.0024957937493383926
-1.908,0.002794150829023941,-0.00012702650423378876,0.0025222856330256015
-1.904,0.0028214420196172475,-0.0001263981423304795,0.0025489583236887677
-1.9,0.002848903902869689,-0.00012575597900360991,0.002575812620485269
-1.896,0.002876534824503543,-0.0001251000138670467,0.0026028469269397804
-1.892,0.002904336453241852,-0.00012443024124165973,0.002630062853481871
-1.888,0.002932307173161564,-0.0001237466592198835,0.0026574587721744937
-1.884,0.002960448577915034,-0.00012304925730025106,0.0026850363224738658
-1.88,0.002988759026745598,-0.00012233807930804198,0.0027127938579526952
-1.876,0.0030172393013282537,-0.00012161308832747743,0.002740732199559047
-1.8719999999999999,0.00304829529352705,-0.00012075702788751636,0.0027713152559537472
-1.8679999999999999,0.00308015222723362,-0.0001198538518129567,0.002802732531793205
-1.8639999999999999,0.003112215310693471,-0.00011893229803629284,0.0028343756034627005
-1.8599999999999999,0.0031431691284093837,-0.00011800263627101527,0.0028649086381288377
-1.8559999999999999,0.003174164540277725,-0.00011704315877331882,0.002895472463168264
-1.852,0.0032053531192536015,-0.00011606662506122212,0.0029262445214216933
-1.848,0.0032367358923908016,-0.00011507296556987273,0.0029572257139997295
-1.844,0.0032683137933327664,-0.00011406216118829735,0.0029884169762385117
-1.84,0.0033000848723053144,-0.00011303430682902497,0.0030198164550721976
-1.836,0.0033320510779173136,-0.00011198929565823136,0.0030514260129416164
-1.832,0.0033642105486422673,-0.00011092719421586666,0.003083243774974997
-1.828,0.0033965651252303836,-0.00010984798877779767,0.0031152716296708174
-1.824,0.0034291128573034546,-0.00010875169313617482,0.0031475076723719154
-1.82,0.003465936047457406,-0.00010761012745358448,0.0031844067326128526
-1.816,0.003503512604650048,-0.00010644335776702489,0.003222128812962687
-1.812,0.0035413435006156424,-0.00010525474952430486,0.003260129847559843
-1.808,0.003579431090733786,-0.0001040441406749072,0.003298412102931826
-1.804,0.003617773025749558,-0.00010281162887074486,0.0033369732967316844
-1.8,0.0036563716784347357,-0.00010155714600830273,0.0033758157271525494
-1.796,0.0036952246237136003,-0.00010028077873348471,0.0034149370795209452
-1.792,0.0037343331594213596,-9.898246083159789e-05,0.00345433851074254
-1.788,0.0037736983233047465,-9.766218332614479e-05,0.003494021198360328
-1.784,0.0038133178555815185,-9.631999384837562e-05,0.0035339827865903378
-1.78,0.0038531940813011254,-9.495582347556514e-05,0.0035742256510948264
-1.776,0.003893324621412617,-9.356979127369952e-05,0.0036147474014319595
-1.772,0.00393356989638198,-9.18277021410162e-05,0.0036550924791147136
-1.768,0.003975223855921909,-9.00759240484061e-05,0.0036973668574947376
-1.764,0.004016794040163283,-8.828357349669963e-05,0.0037396064286100276
-1.76,0.004058640240542549,-8.646293137582378e-05,0.0037821537156382014
-1.756,0.004100760011989672,-8.461401167743357e-05,0.003825006180566784
-1.752,0.004143155823080249,-8.273679006142342e-05,0.0038681663835862146
-1.748,0.00418582516993859,-8.083132243972031e-05,0.003911631750469986
-1.744,0.004228770619315239,-7.88975214124656e-05,0.003955404860964795
-1.74,0.004271989533838737,-7.693553096026123e-05,0.003999483122239584
-1.736,0.004315484536688497,-7.494511430791292e-05,0.004043869156591466
-1.732,0.004359318804965279,-7.292513953570172e-05,0.0040886402791514
-1.728,0.004409521796691497,-7.074321886788176e-05,0.004141138806169923
-1.724,0.0044600913229260125,-6.852566664133477e-05,0.004194079158418996
-1.72,0.004511024339096476,-6.627263062849366e-05,0.004247458192176547
-1.716,0.004562324041265265,-6.398390532188515e-05,0.004301279081730615
-1.712,0.004613987214303663,-6.165965872956279e-05,0.004355538626865087
-1.708,0.0046632949745081505,-5.924756557334239e-05,0.004407018286828953
-1.704,0.004711430576543263,-5.6771863802654055e-05,0.004457104285088542
-1.7,0.004759883241852392,-5.426134326198473e-05,0.0045075557466669955
-1.696,0.004808654458316228,-5.171589477184302e-05,0.004558374194222458
-1.692,0.004857741220230339,-4.913575045621656e-05,0.00460955659289262
-1.688,0.0049133484888475715,-4.644498467366183e-05,0.004668723200349035
-1.684,0.004970411302408922,-4.370058314864253e-05,0.004729643307677022
-1.68,0.005027948860388641,-4.091406171744337e-05,0.004791110971317572
-1.676,0.005085957693572386,-3.80855350165253e-05,0.004853122518334309
-1.672,0.00514443955024977,-3.5214920292139666e-05,0.004915679785402915
-1.668,0.005203396145817573,-3.2302160980241144e-05,0.004978784655151636
-1.664,0.005262823989594213,-2.9347438643784576e-05,0.005042433355480392
-1.66,0.005322726719308919,-2.6350560564097633e-05,0.005106629698151718
-1.656,0.005382998501599465,-2.3399135379977784e-05,0.005171426883237667
-1.652,0.005444006913816876,-1.9219288595263352e-05,0.005234338804653943
-1.6480000000000001,0.005506553466049559,-1.4656239586477795e-05,0.005298753411426996
-1.6440000000000001,0.005572442507113693,-9.174309227675774e-06,0.005366360440984697
-1.6400000000000001,0.005639109458981943,-3.583243628501959e-06,0.005434623423834999
-1.6360000000000001,0.005706550189452278,2.116600803672954e-06,0.005503538269766905
-1.6320000000000001,0.005774768775590987,7.92559550568345e-06,0.005573109105087947
-1.6280000000000001,0.005843761084810739,1.3843371897473862e-05,0.005643331770728681
-1.624,0.005912942786722078,1.9777019114329637e-05,0.005715190604510773
-1.62,0.0059825323179113635,2.5824846967148666e-05,0.005785689711994308
-1.616,0.0060528587326163785,3.196610722247342e-05,0.00585681312700996
-1.612,0.006123923935180768,3.820107615726478e-05,0.005928562983645692
-1.608,0.006195723779653638,4.4529378197434185e-05,0.00600093499478714
-1.604,0.0062682542790034055,5.09866400399725e-05,0.006074366686196804
-1.6,0.0063427522107812615,5.755141130018297e-05,0.0061537374326437
-1.596,0.006418741395042152,6.426373111970566e-05,0.006236798446871176
-1.592,0.0064955429552072015,7.11428466353375e-05,0.006320684775732509
-1.588,0.006573159191037443,7.818893747805595e-05,0.006405398852422338
-1.584,0.0066515923701481764,8.540221718071134e-05,0.006490943285600491
-1.58,0.006730837806493768,9.278226978689108e-05,0.006577312944665804
-1.576,0.006810900334761192,0.00010032947064148224,0.006664512991891439
-1.572,0.006891775062694267,0.00010804347795406686,0.0067525382143862655
-1.568,0.006973466854793396,0.00011592465900992265,0.006841393877975045
-1.564,0.007055540247508025,0.00012369636264370387,0.006931202940451809
-1.56,0.007138034633130366,0.00013135766552088636,0.0070220412859918055
-1.556,0.007221467010882643,0.00013923450055772446,0.007113777239241758
-1.552,0.007307177224874084,0.00014843783852442146,0.007207179270210559
-1.548,0.007399530306124474,0.00016217932141216634,0.007304855239186499
-1.544,0.00749359890668012,0.00017609741078446003,0.007404052067899358
-1.54,0.007589388415645014,0.00019019300811787076,0.007504775671334004
-1.536,0.007686893171284388,0.0002044651923268288,0.007607020045710944
-1.532,0.007786119023130001,0.00021891487106239643,0.007710791281976762
-1.528,0.007887060070803255,0.00023354116871874674,0.00781608320434249
-1.524,0.007988029353020867,0.0002474247753084945,0.007921770245187996
-1.52,0.008087097258608641,0.00026008053086590976,0.008024813865739694
-1.516,0.008187510702124055,0.0002729566376709685,0.008128887484635826
-1.512,0.00828927564423311,0.0002860539200014608,0.008233997292410485
-1.508,0.008393203480252449,0.0003001844663769296,0.00834517464121163
-1.504,0.008500499151780812,0.0003153633184820108,0.008467340228126797
-1.5,0.008610172042380279,0.00033061167986917693,0.008591534316025919
-1.496,0.008722225079925901,0.0003459300702434498,0.008717760501422924
-1.492,0.008836661864858136,0.0003613188964081483,0.00884602267382451
-1.488,0.008953475580908138,0.0003767772530355089,0.008976313155932282
-1.484,0.009072673052522037,0.0003923060551325239,0.00910863973750812
-1.48,0.009194021983162964,0.0004097140110499429,0.009238641700517749
-1.476,0.009316912239979078,0.0004291673207017789,0.00936579120016365
-1.472,0.009443661012855174,0.00045534060787498444,0.009499336093791824
-1.468,0.009573890736750846,0.00048302689325629397,0.009635642180194257
-1.464,0.009704137243954782,0.0005096459724136319,0.009771742331224418
-1.46,0.009835639345485023,0.0005358601907128779,0.009908547535945167
-1.456,0.009970196810594592,0.0005625969400349581,0.010047351119991037
-1.452,0.01010780141772725,0.0005898546433759694,0.010188144816495692
-1.448,0.010248461644824609,0.0006176349441649735,0.010330936971516168
-1.444,0.010392168785633697,0.0006459361684149027,0.010475719140022769
-1.44,0.010538927228696785,0.0006747591371605489,0.010622495494348475
-1.436,0.010688741407481401,0.0007041047605593311,0.01077127053515664
-1.432,0.010842087726376834,0.0007350116136109042,0.010922317763450205
-1.428,0.01100289246664729,0.0007741463804934175,0.01107776569910535
-1.424,0.011168308407257658,0.0008140694217035716,0.011235828938825484
-1.42,0.011338345601270821,0.0008547830505534978,0.011396516884383862
-1.416,0.011512993670560256,0.0008962848539723485,0.011559819978412787
-1.412,0.011692263234749015,0.0009385773287070645,0.011725747956449088
-1.408,0.011876143471894895,0.0009816579637296399,0.011894290903829097
-1.404,0.012061970084976335,0.0010292856530515137,0.012067236411364987
-1.4,0.012251286844784744,0.0010798585978523923,0.012243854893844497
-1.396,0.0124455026300687,0.001131489471648375,0.012423247233691792
-1.392,0.012644628710283474,0.0011841812532771446,0.012605424156816898
-1.388,0.012834870574970127,0.0012328880531564512,0.012790063446217782
-1.384,0.013006085314999843,0.0012736723339602995,0.0129772767218954
-1.38,0.013182841171249307,0.001315418719382461,0.013167762775473345
-1.376,0.01336514325856958,0.001358128469522839,0.013361527156044687
-1.3719999999999999,0.013552997245961176,0.0014018028251739866,0.013558575747315326
-1.3679999999999999,0.01374639194689959,0.0014464392400457041,0.013758896809717596
-1.3639999999999999,0.013945338755193826,0.0014920404525040987,0.013962502371990992
-1.3599999999999999,0.014149825895540733,0.001538603564762696,0.014169380152744309
-1.3559999999999999,0.01435391391210262,0.0015918577154988229,0.014379199968155622
-1.3519999999999999,0.01455658406533723,0.001654018289167271,0.014592440361082858
-1.3479999999999999,0.014756047219292225,0.0017177420483756188,0.014809098142732291
-1.3439999999999999,0.014956637753833666,0.0017829726798240045,0.015029863862666321
-1.3399999999999999,0.01516521346617052,0.0018493073329882035,0.015255296106481901
-1.3359999999999999,0.015381786712934591,0.0019167499847696301,0.015485408258720025
-1.3319999999999999,0.01560634472493755,0.00198529666617079,0.01572018665886333
-1.3279999999999998,0.01583890075713242,0.0020549514378226017,0.01595964533618646
-1.3239999999999998,0.016079440965397967,0.0021257100225117276,0.016203769930105826
-1.3199999999999998,0.016327972162696845,0.002197574685319253,0.016452567596742233
-1.3159999999999998,0.016582222696976057,0.0022726330323072906,0.016705396776731874
-1.3119999999999998,0.016831507105884894,0.002361425041568654,0.016959772773023952
-1.3079999999999998,0.017040101992253632,0.0024314163535334482,0.01722807676525184
-1.3039999999999998,0.017259637875112005,0.0025001263691550053,0.017504801910947495
-1.2999999999999998,0.01749362407260805,0.0025687860703541296,0.017789523468136673
-1.296,0.01774204683940175,0.002637391346684789,0.018082224400696824
-1.292,0.018004912954353684,0.002705944251513935,0.018382913115517405
-1.288,0.018282230781310596,0.0027744468574232768,0.018691598908526428
-1.284,0.01857398381718082,0.002842895007282881,0.01900826342397378
-1.28,0.01888018962944309,0.002911292848486034,0.019332925446133457
-1.276,0.019183484735315705,0.002994812035760015,0.01964268395802082
-1.272,0.019423227140915943,0.0030781167239071782,0.019956441374002806
-1.268,0.01965406559825612,0.003162637477678764,0.020279507700999982
-1.264,0.01989809749157208,0.003246673032622995,0.020603827689078247
-1.26,0.02015350040950155,0.0033250533060470147,0.020917440243427496
-1.256,0.02042196679113186,0.0034056225448148986,0.02123882641970998
-1.252,0.020703512478430792,0.003488385623833977,0.02156800535480167
-1.248,0.020998120750130283,0.0035733375290919038,0.02190495740588624
-1.244,0.021305809265724465,0.0036604833800745543,0.022249702679246086
-1.24,0.021621175582341765,0.0037485972785681917,0.022600453241799028
-1.236,0.02189202703810426,0.003825747769919243,0.022940399955222505
-1.232,0.02217924955475172,0.0039056511403894735,0.02328977031726332
-1.228,0.022482850514550692,0.003988309860412197,0.02364857424694478
-1.224,0.022803081192705743,0.004073521786144902,0.024017008964658703
-1.22,0.023110526202825193,0.004186260334888817,0.02437259229407765
-1.216,0.023434453447092544,0.004301734203249811,0.0247381774531455
-1.212,0.023774844144561068,0.004419936468911602,0.025113742684112622
-1.208,0.02413171813862353,0.004540874329158162,0.0254993103465876
-1.204,0.024465797888022812,0.004659791867150198,0.025900108258099786
-1.2,0.024766008314308363,0.004774569981273604,0.02632341170414996
-1.196,0.025094151176769875,0.004892353337846329,0.02676343423547152
-1.192,0.025450207014806936,0.005013134883873978,0.027220149675843967
-1.188,0.025834196911096348,0.005136921791606398,0.027693585121070004
-1.184,0.026246098045654007,0.005263706685128721,0.028183712534508267
-1.18,0.026685934990497526,0.005393497207778248,0.02869056093788686
-1.176,0.027143019772239044,0.005519603302549268,0.029188214708977006
-1.172,0.02761148328198068,0.005640161402837265,0.02966676083072669
-1.168,0.027976954855857217,0.005751973962230837,0.03012952333447296
-1.1640000000000001,0.028282090427263314,0.005916843732089234,0.03052595204698353
-1.1600000000000001,0.028616485858125332,0.006105861559747577,0.030914926843892625
-1.1560000000000001,0.028988280022944332,0.006296614307961493,0.03132259560853124
-1.1520000000000001,0.02939749538243737,0.006489113394600711,0.03174898264509912
-1.1480000000000001,0.029844107428262736,0.006683347316691519,0.032194062551507724
-1.1440000000000001,0.030328127692638963,0.006879321793154764,0.03265784776464448
-1.1400000000000001,0.030849572407003974,0.0070770427105900265,0.0331403528431394
-1.1360000000000001,0.03140841053140058,0.007276498314636137,0.033641549158441184
-1.1320000000000001,0.0318461387562266,0.0074768585251252,0.03415845658031364
-1.1280000000000001,0.032260730364891244,0.00768015113289992,0.0346952455613118
-1.124,0.03271165541436931,0.00788694428565375,0.03525344685871707
-1.12,0.03319888649012758,0.008097225813700887,0.03583302726113531
-1.116,0.03371563090939577,0.00833672228813061,0.03638932092084566
-1.112,0.034258248977294216,0.00862580339410341,0.03688520316409125
-1.108,0.034839898880397534,0.0089177164631494,0.03740099668024242
-1.104,0.03546061528619172,0.00921247878916478,0.037936732148270015
-1.1,0.03612036096462141,0.009510072925346148,0.03849237774072829
-1.096,0.03660545253906322,0.009815549315185575,0.03908270673997741
-1.092,0.03714443371266959,0.010126035450164913,0.039698662031600516
-1.088,0.03775094281570544,0.010441293214892915,0.04033951759374271
-1.084,0.038425000970733154,0.010761332111094559,0.04100529356425025
-1.08,0.039166568143288054,0.011086133106140648,0.04169595020383893
-1.076,0.03997568833765558,0.011415715555274125,0.04241152881670805
-1.072,0.04085231347659903,0.01175005987175594,0.043151986650999265
-1.068,0.041796495692833266,0.012089185863388276,0.043917367853391544
-1.064,0.04267175517412244,0.0125157896361393,0.044579215499632285
-1.06,0.04320141083422689,0.01295461616152569,0.045335349214630706
-1.056,0.04373549260246574,0.01332157188781344,0.0459198019779832
-1.052,0.044366977513739934,0.013687757139858217,0.04652921069701034
-1.048,0.04509889178215151,0.01405544435296944,0.04716990111698959
-1.044,0.04593119184782522,0.014424611545426225,0.047841834855486744
-1.04,0.046739873960350925,0.014782721029820192,0.048568707148123474
-1.036,0.047381041100404246,0.01511605729819043,0.0493832901326482
-1.032,0.04811141159217088,0.015449865173581188,0.05024642105644125
-1.028,0.04867499492731744,0.015926317898755087,0.05096703118517736
-1.024,0.049326060175744396,0.016403688235917452,0.051729086875661495
-1.02,0.05006463060183103,0.01688199031232302,0.052532612733469604
-1.016,0.050890662050519356,0.01736119588702052,0.05337756084218879
-1.012,0.0518042039825722,0.0178413334131058,0.05426398160053026
-1.008,0.05261174142965483,0.018252776543784148,0.05513184988738685
-1.004,0.05320994947597638,0.018555964023570293,0.0559496016826965
-1.0,0.05392124065379296,0.018865805195868737,0.056817340415700385
-0.996,0.05474564452951935,0.019182313879293502,0.05773510356387563
-0.992,0.055413521031430185,0.019636249612337123,0.05859081587158763
-0.988,0.056155318712180574,0.02012593250649881,0.05948077562887145
-0.984,0.05701257016251138,0.0206319253594496,0.06042227273726101
-0.98,0.05798530054961469,0.02115424343912093,0.06141533490497057
-0.976,0.059073498308228195,0.0216928790952755,0.062459948820371744
-0.972,0.060165512320762414,0.022204523005409663,0.06352800533087187
-0.968,0.06084396856056801,0.02251566603390105,0.06444403549423965
-0.964,0.06164142291727304,0.02284123430528875,0.06541586447770044
-0.96,0.06227849119768741,0.023317312575390787,0.06640849091183372
-0.956,0.06296817120678877,0.023848244091445897,0.06745305862103883
-0.952,0.06382026639517142,0.02438179911930412,0.0685640083668916
-0.948,0.06483480268031389,0.024917993599208363,0.06974137306205049
-0.944,0.06601176792986245,0.025456819556022508,0.07098513674008777
-0.94,0.06735116298244158,0.02599827693685336,0.07229529927058709
-0.9359999999999999,0.06818222681458455,0.02648359628190717,0.0733648980022059
-0.9319999999999999,0.0684563893387529,0.027120816856575372,0.07424271453959558
-0.9279999999999999,0.06885948379049968,0.02776483162581321,0.07518223435758821
-0.9239999999999999,0.0693915012094077,0.02841563070294499,0.07618344179694021
-0.9199999999999999,0.07005245774188619,0.029073233478342755,0.0772463667464351
-0.9159999999999999,0.07084234602751338,0.02973763028137998,0.0783709948065447
-0.9119999999999999,0.07176116646184319,0.030408821147819204,0.07955732595651999
-0.9079999999999999,0.07280891886979322,0.031086806043382917,0.08080536006923233
-0.9039999999999999,0.07398560333413648,0.03177158507093714,0.08211509734149494
-0.8999999999999999,0.07529121977746754,0.032463158172864014,0.08348653775378787
-0.8959999999999999,0.07650720592278477,0.03308398115511766,0.08481618408113858
-0.8919999999999999,0.07686037063643493,0.033623436968733385,0.08571294406140954
-0.8879999999999999,0.07734951375317346,0.034186136151250074,0.08667815512546925
-0.8839999999999999,0.07797463433869357,0.034772078234156685,0.08771181710048494
-0.8799999999999999,0.07873573318863257,0.03538126342177049,0.08881393013906894
-0.8759999999999999,0.07963280979009527,0.03601369188724267,0.08998449422553623
-0.8719999999999999,0.08066586436652867,0.03666936336957284,0.09122350918001222
-0.8679999999999999,0.08183382913637961,0.03734756256161884,0.09252017538669899
-0.8639999999999999,0.08313654690847497,0.038048185001918644,0.09387592623553562
-0.8599999999999999,0.08457485289947571,0.03877178494349728,0.0952996998975508
-0.8559999999999999,0.08614872908301537,0.039518352356521715,0.09679147636113486
-0.8519999999999999,0.0865834096543943,0.04009223633364542,0.09769336869893203
-0.8479999999999999,0.08685399796012926,0.040586791577641196,0.09849441062255819
-0.8440000000000001,0.08728866579035241,0.041103388250333606,0.09937064143944123
-0.8400000000000001,0.08788741318032024,0.041642026391863325,0.10032206121717173
-0.8360000000000001,0.0886502276192608,0.04220269737938015,0.10134865387379176
-0.8320000000000001,0.0895771318221461,0.04278541796277546,0.10245045012268476
-0.8280000000000001,0.0906681152924178,0.043390179871911475,0.10362743507605225
-0.8240000000000001,0.09192317857911099,0.04401698323550492,0.10487960898388513
-0.8200000000000001,0.09298409165663564,0.044724472387596775,0.1062163442003994
-0.8160000000000001,0.09349773963261908,0.0455194855412271,0.10764110753665522
-0.812,0.09421832867301173,0.046325736092320484,0.10917005750272363
-0.808,0.09501112466792731,0.047063131340938695,0.11064895738892808
-0.804,0.09557417863048902,0.04755308784246287,0.11173245016466467
-0.8,0.09632811314445959,0.04804618335639086,0.11290217431090396
-0.796,0.0972729283124833,0.048542417978920116,0.11415812998218236
-0.792,0.09817692359748262,0.04905945690388129,0.11553389586830556
-0.788,0.09869778412816521,0.04962442701071834,0.11708764688085739
-0.784,0.09939432281120343,0.05019528837788461,0.11874310154713083
-0.78,0.10026653993614924,0.05077204091764928,0.12050025946159972
-0.776,0.10131441848320225,0.05135467611845551,0.12235909244260755
-0.772,0.10247126553127295,0.05199974756284596,0.12419516828179444
-0.768,0.10354653151090337,0.052761835608854925,0.12563590472227543
-0.764,0.10477936428571956,0.05353548941119471,0.12716717787404128
-0.76,0.1054525101445288,0.054224835406979276,0.12859036653667624
-0.756,0.10576650642212959,0.05485649855626397,0.12995747486767267
-0.752,0.10629918473320281,0.05550766411090688,0.131427521251183
-0.748,0.10703965120999483,0.056160738447426646,0.132965244846534
-0.744,0.10791268336217462,0.05669873610475107,0.1343377704946732
-0.74,0.10899853011002017,0.05725496757308394,0.13581347047062484
-0.736,0.11029719112676757,0.057829432578327164,0.13739234454042598
-0.732,0.11180866659722857,0.05842213128145771,0.13907439296238847
-0.728,0.11353295650587916,0.059033063643774086,0.1408596154716058
-0.724,0.11489758090091189,0.05953583897649118,0.14264422307991204
-0.72,0.11522975753232709,0.05972335939723795,0.14423099780153664
-0.716,0.11584964144751586,0.05991680413526978,0.1459595710650911
-0.712,0.11620837358234842,0.06052998456097989,0.14746611683124933
-0.708,0.11681168914058139,0.06116766354356106,0.1490819174727239
-0.704,0.1176596836636074,0.06182976091548905,0.15080706011776404
-0.7,0.11875235732778211,0.06251627691495262,0.15264154499313523
-0.696,0.12008970933732527,0.06322721108817282,0.15458537203214973
-0.692,0.12114673593162202,0.06375198908079165,0.15645232376724832
-0.688,0.12160884968550827,0.06396877363626385,0.15815312400120876
-0.6839999999999999,0.12229036832374549,0.06420608777609979,0.15998645901776445
-0.6799999999999999,0.12270752369069567,0.06489981609294487,0.16157216798846866
-0.6759999999999999,0.1233578495392929,0.06560636443175893,0.1632687923550587
-0.6719999999999999,0.12425149954522961,0.06631663204467197,0.1650839816798531
-0.6679999999999999,0.1253884736024382,0.06703061889049773,0.16701773597496514
-0.6639999999999999,0.12676877198537165,0.06774832537531753,0.1690700556981485
-0.6599999999999999,0.12767304965844536,0.06816599206150269,0.17094677725753576
-0.6559999999999999,0.12815891462935694,0.06829918793126642,0.17268031509571952
-0.6519999999999999,0.12895098612733008,0.06845100677346726,0.1745698554645612
-0.6479999999999999,0.12916958486173993,0.06912537813192948,0.17619248059664097
-0.6439999999999999,0.12961259441116388,0.06983595957872932,0.17794656040511767
-0.6399999999999999,0.13031109279280634,0.07056442537022563,0.1798473003378025
-0.6359999999999999,0.13126508028769782,0.07131077583030691,0.18189470056983384
-0.6319999999999999,0.13247453663399322,0.07207499882120617,0.1840887268467198
-0.6279999999999999,0.13393949822616547,0.07285711764447507,0.18642944506906658
-0.6239999999999999,0.13565994833564468,0.07365712098490475,0.18891682374945068
-0.6199999999999999,0.13740312307944538,0.07434268066949977,0.19143483174701073
-0.6159999999999999,0.13786921654524023,0.07429775321393671,0.19335750454820505
-0.6119999999999999,0.13737585236409003,0.07467015588043406,0.19499267808767146
-0.6079999999999999,0.1371857027029944,0.07509294314607279,0.1967781070900371
-0.6039999999999999,0.13729876812588993,0.0755661153761892,0.19871379180348553
-0.5999999999999999,0.13771503959732062,0.07608966383618969,0.2007996995096834
-0.5959999999999999,0.13843453003341546,0.07666360480113521,0.20303589290501067
-0.5920000000000001,0.1394572350097412,0.0772879303897153,0.20542234176410665
-0.5880000000000001,0.1399790926263436,0.07741976952064046,0.2074860603446297
-0.5840000000000001,0.1396409224539871,0.07785427739466289,0.20934283000794993
-0.5800000000000001,0.13952949004726448,0.07830565776645262,0.21132382181750908
-0.5760000000000001,0.13972478318162346,0.07875222234153435,0.21345417205034678
-0.5720000000000001,0.14022679214544556,0.07919396461872241,0.21573384609531954
-0.5680000000000001,0.14103553184584125,0.0796308977921055,0.21816291164419876
-0.5640000000000001,0.142150996620114,0.08006301483964605,0.2207413358356003
-0.56,0.1428886065306135,0.08005274951418895,0.22307666855368674
-0.556,0.1423674109498468,0.0802706402715059,0.22513446734196554
-0.552,0.14162146464637743,0.08060347264972739,0.22719206474243583
-0.548,0.1411838796748029,0.08094623526822475,0.22941814617739809
-0.544,0.14106408767489656,0.08134068061859558,0.23165984973391113
-0.54,0.14126116751858575,0.08180843952174335,0.2338338114637647
-0.536,0.14175851681975385,0.08228700805964571,0.23616687806936087
-0.532,0.14255613548361182,0.08277638602988431,0.23865904976736574
-0.528,0.14365402374945027,0.08327657353636499,0.24131032652161963
-0.524,0.1436050179187351,0.0839057742440666,0.24363972551810245
-0.52,0.14347294685786086,0.08458678442582508,0.24602086909771617
-0.516,0.14337396609459868,0.08509940690656932,0.24828923683748438
-0.512,0.14304615873771334,0.08525381268997882,0.250116253865533
-0.508,0.14298786509527692,0.08543809118084057,0.25210980049599285
-0.504,0.14319909253210925,0.08565224046915842,0.25426985015741693
-0.5,0.14358956892896385,0.08589036640603989,0.2565886771723453
-0.496,0.14289180478630312,0.086060648275798,0.25895146654730117
-0.492,0.14253056017247837,0.08624808509365321,0.2614745445235123
-0.488,0.14250583019640434,0.08645268007329365,0.2641579488445
-0.484,0.14281761831921633,0.0866744313201404,0.2670016611690369
-0.48,0.14335250360033197,0.08703239296851917,0.26963455213594084
-0.476,0.14406202462981885,0.0875785513013969,0.2718958856064776
-0.472,0.1433605499664997,0.0879729073873752,0.2741345596378853
-0.46799999999999997,0.14271155775548702,0.08833172809340599,0.2764709003221602
-0.46399999999999997,0.14235464319695232,0.0886542808927771,0.278876101219949
-0.45999999999999996,0.14209439962482692,0.08878172834594636,0.2809377004992656
-0.45599999999999996,0.14216247692824788,0.0889065352973686,0.2831527248133199
-0.45199999999999996,0.14255887827520733,0.08902870073181389,0.28552115857421245
-0.44799999999999995,0.1431373916906835,0.08911262311574597,0.28801856884212707
-0.44399999999999995,0.1425031161261261,0.08882601119081415,0.2904206246187465
-0.43999999999999995,0.14194623505552723,0.08872866817964924,0.2927307898669758
-0.43599999999999994,0.1413656091670576,0.08892478784196568,0.29481182507366754
-0.43199999999999994,0.14104720023752684,0.08911964258511834,0.29704379688427984
-0.42799999999999994,0.14099100289165395,0.08931323481244942,0.2994267384482274
-0.42399999999999993,0.14119702028532208,0.08950556331142666,0.3019606342215612
-0.41999999999999993,0.14166525288428236,0.08969662798245885,0.30464548343198233
-0.4159999999999999,0.14134439176117755,0.08960133962586037,0.30710315548877803
-0.4119999999999999,0.14034230413409812,0.0892440237624252,0.3093587501725378
-0.4079999999999999,0.13966817224288303,0.08889676544152901,0.3117708024507983
-0.4039999999999999,0.1390865994488388,0.08888963363379711,0.31402267469124584
-0.3999999999999999,0.1386341169122325,0.08914628731388842,0.3161796095887152
-0.3959999999999999,0.13848236383839502,0.08941919589996894,0.3184768421954298
-0.3919999999999999,0.1386313401048617,0.08970835964251662,0.3209143725225757
-0.3879999999999999,0.13908104104614186,0.09001377603230808,0.3234921811160326
-0.3839999999999999,0.13834519413580867,0.08993085422564887,0.32585710497364684
-0.3799999999999999,0.13725189474960786,0.08969812216671053,0.3281528521134228
-0.3759999999999999,0.1364871059421942,0.08948589759398257,0.330603655647197
-0.3719999999999999,0.13605082974037025,0.08929418128076011,0.3332094960622624
-0.3679999999999999,0.1355402399050011,0.08948194757730163,0.3354150407908806
-0.3639999999999999,0.13528594864803734,0.0897459185131544,0.3376711528806287
-0.3599999999999999,0.13441702808505657,0.0897251771105485,0.3399585778480476
-0.35599999999999987,0.13327561835339555,0.08953199251429995,0.342334084604083
-0.35199999999999987,0.13241134536722315,0.0893350790561863,0.34487474719228856
-0.34799999999999986,0.13182420941124737,0.08913443701954006,0.3475805654229226
-0.34399999999999986,0.13151421171747982,0.08893006753907488,0.35045151718969075
-0.33999999999999986,0.13141464656870508,0.08865508505619689,0.3532369546512258
-0.33599999999999985,0.1306145488892762,0.08813221230908455,0.35563153611849985
-0.3320000000000001,0.12919022772469085,0.08780696173401915,0.3575618204778113
-0.32800000000000007,0.12809157341906965,0.08747518860197043,0.35965617251746873
-0.32400000000000007,0.12731856954495385,0.087136887855246,0.3619146228672582
-0.32000000000000006,0.1268712257606451,0.08679206225624633,0.36433715724248206
-0.31600000000000006,0.12674954175983527,0.08644071416503678,0.36692375488933526
-0.31200000000000006,0.12615926979273945,0.08590732326898814,0.3695077582893657
-0.30800000000000005,0.12475580031697034,0.08512739277225827,0.372027252749853
-0.30400000000000005,0.1236658492928015,0.08435475322542547,0.374723053516093
-0.30000000000000004,0.12269181386935227,0.08381910856224774,0.377223933437662
-0.29600000000000004,0.12181200533781365,0.08353762669697296,0.37949292456671746
-0.29200000000000004,0.12122970699307782,0.08327126882988688,0.3819131378020804
-0.28800000000000003,0.12094491855821468,0.08302003527423812,0.38448457242834655
-0.28400000000000003,0.11950978053582696,0.0823568912654971,0.38678109803840166
-0.28,0.11816125336233183,0.08164373141624522,0.38918032751942394
-0.276,0.11708616868242702,0.08093548307669537,0.39173805180038807
-0.272,0.11628453155732783,0.08023215183035025,0.3944542504054375
-0.268,0.11575632983530151,0.07953372662068774,0.3973289630233642
-0.264,0.11550157085218195,0.07884021328574886,0.40036217108521743
-0.26,0.11470369788763249,0.07820545226440133,0.4029238524134513
-0.256,0.11286801708503329,0.07738827443580475,0.40439567006023786
-0.252,0.111375532138687,0.07659039723933302,0.40604015743325944
-0.248,0.11022625764829784,0.07581182670923126,0.4078573045036423
-0.244,0.10942019629004919,0.07505256589676375,0.4098471031776582
-0.24,0.10895734180857203,0.07431260876452238,0.4120095690662309
-0.236,0.10829231714921356,0.07333467340846264,0.4140922713850217
-0.23199999999999998,0.10694649096748804,0.0718685248064926,0.41584738688612094
-0.22799999999999998,0.105713599800879,0.07057401176363333,0.41769439005392084
-0.22399999999999998,0.10402520514966536,0.06990332526636572,0.41948852735439845
-0.21999999999999997,0.10269981894859317,0.06922747806754156,0.42146063456370053
-0.21599999999999997,0.1017374508922041,0.06854647470563924,0.4236106963684489
-0.21199999999999997,0.10113809356149173,0.06786031051754451,0.42593872983130815
-0.20799999999999996,0.10006963872668784,0.0665692239087686,0.4277403496426997
-0.20399999999999996,0.09860631913781348,0.0653889488645169,0.429318553657788
-0.19999999999999996,0.09723816208051231,0.06437149809555448,0.4309834910591404
-0.19599999999999995,0.09617804428523334,0.06334227494784483,0.4327968924114307
-0.19199999999999995,0.09542597384626476,0.062301286781762055,0.4347587444191748
-0.18799999999999994,0.09498194519797876,0.06124852610942894,0.43686906120206553
-0.18399999999999994,0.09471568792802554,0.06023094156980493,0.4387618497934361
-0.17999999999999994,0.09302647028425474,0.05913166479674124,0.43978285967789343
-0.17599999999999993,0.09163009712933472,0.0579547873479204,0.44089839079566856
-0.17199999999999993,0.09057465244814245,0.056780854852596555,0.4421700389045143
-0.16799999999999993,0.08986012853874521,0.055609858466502834,0.44359781303911355
-0.16399999999999992,0.08948653056199843,0.054441806826435776,0.4451817034193124
-0.15999999999999992,0.0894538556804818,0.053276691476057556,0.44692172131160574
-0.15599999999999992,0.08800943775975274,0.05223870583010833,0.4482724403151431
-0.1519999999999999,0.086769203310897,0.0512041123756745,0.44972119565689767
-0.1479999999999999,0.08588309846460405,0.05016321939575264,0.45132246445019
-0.1439999999999999,0.08515656422697465,0.04886773857684087,0.4524604967623528
-0.1399999999999999,0.08475108044855538,0.047501686119822896,0.45361027951849187
-0.1359999999999999,0.08392034869136325,0.04583455607282419,0.45489890080685785
-0.1319999999999999,0.0828155476450893,0.04436381718129324,0.45575545902191456
-0.1279999999999999,0.08182482195753887,0.04311899217848649,0.45636989732586725
-0.12399999999999989,0.08113675573181464,0.0418807184561014,0.45713897917451174
-0.11999999999999988,0.08075135383808267,0.040649002937486294,0.45806270130005555
-0.11599999999999988,0.07988506440195471,0.03912786561475127,0.45908840574418447
-0.11199999999999988,0.07923186580716689,0.037576943945454994,0.4602568689360794
-0.10799999999999987,0.07891660900702475,0.03604321201285747,0.4615760604889602
-0.10399999999999987,0.07888385881043954,0.03459523754741773,0.4629346315805997
-0.09999999999999987,0.07877280444773338,0.033672592632831545,0.4636197420227998
-0.09599999999999986,0.07803773515958745,0.0323270207758631,0.46470898137158734
-0.09199999999999986,0.07752439943925468,0.030905090680271138,0.46539557580501956
-0.08799999999999986,0.0772651751245155,0.029422770656902946,0.46582201699226666
-0.08399999999999985,0.07718732183748979,0.027872059107209125,0.4665116595233485
-0.08000000000000007,0.07695657746982333,0.026127983787241984,0.4676451130256676
-0.07600000000000007,0.07651681528930614,0.024873862248017256,0.46833089763032265
-0.07200000000000006,0.07630513432049833,0.0236937906272076,0.4690607614561525
-0.06800000000000006,0.07643191697499901,0.022497094894074154,0.46995592315621415
-0.06400000000000006,0.07600838356929078,0.02075939900947124,0.47037237769028944
-0.06000000000000005,0.07562292463028521,0.019219361726915532,0.47079391078593946
-0.05600000000000005,0.07542855286202559,0.017878593249375373,0.4713067057424979
-0.052000000000000046,0.07560559192311901,0.016538882915948794,0.47197812467702843
-0.04800000000000004,0.07599338113100705,0.015112801244115686,0.4726820828282287
-0.04400000000000004,0.07567202820928236,0.01324929580960244,0.47276466323356686
-0.040000000000000036,0.07532786123683596,0.011752140426427598,0.4727910804602167
-0.03600000000000003,0.0753327318551148,0.010250055613762781,0.4729724462261262
-0.03200000000000003,0.07568663939415514,0.008743042819753237,0.47330875942195066
-0.028000000000000025,0.07626358216786347,0.007178446925537803,0.4737161588816529
-0.02400000000000002,0.07600275812954257,0.005427610659740043,0.47334445972911193
-0.020000000000000018,0.07572894195136493,0.0040065718116080035,0.47270257268190996
-0.016000000000000014,0.07579498686476668,0.0025715531197856244,0.47222241800245296
-0.01200000000000001,0.07583806485601895,0.001033002524114211,0.47205544098802776
-0.008000000000000007,0.07580003251666811,-0.0006323541701001947,0.47223925719277765
-0.0040000000000000036,0.07614164133303522,-0.002314214232043534,0.47258665514948356
0.0,0.07647874803348106,-0.0035337234099460093,0.47210385143346284
0.0040000000000000036,0.07632633969544213,-0.004904456998042385,0.47207386831088227
0.008000000000000007,0.07632262021211554,-0.006434139261332435,0.47151582711677115
0.01200000000000001,0.07655392115484551,-0.00806437607108209,0.47068105119309656
0.016000000000000014,0.07660756993671756,-0.009782300377520028,0.4704536411026948
0.020000000000000018,0.07663237742606233,-0.011245269399547305,0.4697610680728749
0.02400000000000002,0.07689737954539408,-0.012580467778609498,0.46888485133303814
0.028000000000000025,0.07708812380089929,-0.014008127359127138,0.4684958144410526
0.03200000000000003,0.07738162500368216,-0.015496063811417183,0.4684895821629541
0.03600000000000003,0.07806121223100215,-0.01698815338799906,0.4686694803236451
0.040000000000000036,0.07852347641351017,-0.0184741479076311,0.46842433843861114
0.04400000000000004,0.07857199392975443,-0.02003422179398425,0.4675954006093978
0.04800000000000004,0.07903674554696423,-0.021598366354216275,0.46695371587946183
0.052000000000000046,0.07982921672940108,-0.023070389658407943,0.4664682652868007
0.05600000000000005,0.07997732253224765,-0.024546423679049224,0.4655390948908382
0.06000000000000005,0.08049351506103596,-0.026042571456972835,0.4647788987636377
0.06400000000000006,0.08139881214579892,-0.02754416908815811,0.4642036893105062
0.06800000000000006,0.08183007412444031,-0.02882221307355307,0.4633732498063448
0.07200000000000006,0.08225574638412128,-0.03028336828030999,0.4624959502747984
0.07600000000000007,0.0831037605831393,-0.03174080829736754,0.46181843726960403
0.08000000000000007,0.08376160753779495,-0.032792310120110205,0.4610553610436942
0.08400000000000007,0.08377425254700686,-0.03407663361992397,0.4595288315037952
0.08800000000000008,0.08397813726678481,-0.03551511024548591,0.4579685650389488
0.09200000000000008,0.08458595825236595,-0.03696069620265112,0.45661403417025576
0.09600000000000009,0.08493288410806424,-0.03825258668883693,0.4557635152698638
0.10000000000000009,0.08547997307399882,-0.03950720266653256,0.45518076629603943
0.10400000000000009,0.08642137772613928,-0.04077213224515647,0.4547749194825916
0.1080000000000001,0.08746558198927283,-0.042126350983112404,0.4542776330417359
0.1120000000000001,0.08749823547327049,-0.04332386219684001,0.45238475992024774
0.1160000000000001,0.08795323082083366,-0.044541799573730355,0.45066011136272816
0.1200000000000001,0.08883056977672507,-0.045780167696204355,0.4491036805148609
0.12400000000000011,0.08925176816442505,-0.046843421662598445,0.4477645602456751
0.1280000000000001,0.08933174579284094,-0.04776268318126732,0.446621127342018
0.13200000000000012,0.08977711756547394,-0.04869684263400981,0.4456294863108349
0.13600000000000012,0.09055158994333205,-0.04967963714099807,0.44473332369084295
0.14000000000000012,0.09121679208819564,-0.051127668116768735,0.4432344198585145
0.14400000000000013,0.09171151111236102,-0.05241877623205766,0.44184485041038163
0.14800000000000013,0.09182006791656992,-0.053505060043785226,0.4405427590123302
0.15200000000000014,0.09227283824479189,-0.05459271845977321,0.4394074016392359
0.15600000000000014,0.09295743907856757,-0.05555704880109415,0.438036227163607
0.16000000000000014,0.09392059507086216,-0.0564561770846327,0.4366156831387968
0.16400000000000015,0.09481695909399726,-0.05725444450851381,0.4353171013634767
0.16800000000000015,0.09521139598099929,-0.05784156291085791,0.4341061334586607
0.17200000000000015,0.09550031680746214,-0.05898172852470333,0.43234804259847076
0.17600000000000016,0.09615999462032578,-0.06015182241127965,0.4307133858577242
0.18000000000000016,0.09720712989253685,-0.06132011133325026,0.4292528477166614
0.18400000000000016,0.09838812780384804,-0.0624150816025292,0.4278812104275663
0.18800000000000017,0.09818122728368722,-0.06309938229470176,0.4261661572035505
0.19200000000000017,0.0983304543911823,-0.0637918493621528,0.42462057199676906
0.19600000000000017,0.09883580808391032,-0.06449247786551657,0.42324446683227795
0.20000000000000018,0.0994095690989528,-0.0654948618489993,0.4216249529389323
0.20400000000000018,0.10022748591566985,-0.06661203567288772,0.42001537803769023
0.20800000000000018,0.10055593040239959,-0.06758351797668538,0.4182548031946738
0.2120000000000002,0.10051884278094605,-0.06843918446583899,0.4164015867969132
0.2160000000000002,0.10077499033022945,-0.06930392902606645,0.4147012860226125
0.2200000000000002,0.10132437067564905,-0.07017774509191373,0.413153914281355
0.2240000000000002,0.10211940633722462,-0.0709302582287729,0.41133460124933746
0.2280000000000002,0.10309626929656245,-0.07163467966549553,0.4095959935285008
0.2320000000000002,0.10314674773161378,-0.07221490763468083,0.4075717039536052
0.2360000000000002,0.10306450437336745,-0.07316057871970344,0.40510137297876164
0.2400000000000002,0.10335981953481961,-0.07411140711928228,0.4028242206262441
0.24400000000000022,0.10403269517460481,-0.07506740032085481,0.40074023022064736
0.24800000000000022,0.10508312634656423,-0.07602855089099039,0.39884941743791336
0.2520000000000002,0.10540755930419908,-0.07641271314422694,0.39681091115869743
0.2560000000000002,0.10592388840085333,-0.07669718232939701,0.39487595169076656
0.26000000000000023,0.10599542435333056,-0.07747226104723284,0.39269256045503026
0.26400000000000023,0.10615626169300947,-0.07844541470604871,0.3905692035107378
0.26800000000000024,0.10670867249813422,-0.07943428810380705,0.38864281807130757
0.27200000000000024,0.1076526562347785,-0.08043888113040402,0.3869134043821872
0.27600000000000025,0.10840898685223954,-0.08106943018882515,0.3850131790646994
0.28000000000000025,0.10900968554136356,-0.08137101219501784,0.3829648755853273
0.28400000000000025,0.10933885931501999,-0.08197725945355948,0.3808064931907381
0.28800000000000026,0.10965063755832255,-0.08275346678227567,0.3786700143240513
0.29200000000000026,0.11026492366445528,-0.08353017156887764,0.37670204327919055
0.29600000000000026,0.11118171667712622,-0.08430736852850634,0.37490259682012533
0.30000000000000027,0.1124010167466326,-0.08508505729300879,0.37327167491122815
0.30400000000000027,0.11317381335907191,-0.08536730095498046,0.37126730679968456
0.30799999999999983,0.11344220850095146,-0.08579662431698283,0.3690905682925752
0.31199999999999983,0.11365550199660852,-0.08646047122110753,0.3669912693799885
0.31599999999999984,0.11425769926597247,-0.08713269799087064,0.365086751467389
0.31999999999999984,0.11524879153053373,-0.08781329926200658,0.3633770267422195
0.32399999999999984,0.11662879378290993,-0.08850228540728851,0.361862069488874
0.32799999999999985,0.11839769986700119,-0.08919965118367569,0.3605418933542721
0.33199999999999985,0.11849208976673518,-0.08929458469650262,0.3580053306751895
0.33599999999999985,0.11815179116155711,-0.08972869656205547,0.35528996858081907
0.33999999999999986,0.11821233760008036,-0.09016905227352287,0.3527810909899941
0.34399999999999986,0.11867372903976658,-0.09061565133172642,0.35047869796666603
0.34799999999999986,0.11953595750014596,-0.09106849074484646,0.3483828043847949
0.35199999999999987,0.12056813894695773,-0.09140579498245899,0.34640095441203683
0.35599999999999987,0.12061643064319148,-0.09140605725766478,0.3439440401971354
0.3599999999999999,0.12064389685109232,-0.09173512084815118,0.3413705040350183
0.3639999999999999,0.12098314219346566,-0.09208051592909912,0.3389763925477516
0.3679999999999999,0.12163417182656779,-0.09244224825876567,0.33676167065516344
0.3719999999999999,0.12259698433392657,-0.09282031493447353,0.3347263564657564
0.3759999999999999,0.12317326242702088,-0.09284165748316979,0.33262081494822365
0.3799999999999999,0.12326759674065328,-0.09275720914843401,0.33022007802197145
0.3839999999999999,0.12341662440147247,-0.0929806956477006,0.32765896732579
0.3879999999999999,0.12393961568574205,-0.09321574911543505,0.3252943704868871
0.3919999999999999,0.12483656268594669,-0.09346236772675438,0.3231263031572569
0.3959999999999999,0.1261074783897223,-0.09372055497415466,0.32115473348871326
0.3999999999999999,0.12580981480765474,-0.09351630667678433,0.3189029900303633
0.4039999999999999,0.12563180027509482,-0.09328715898143784,0.3167780225645546
0.4079999999999999,0.12580707759293347,-0.0930871477880577,0.31482492680165025
0.4119999999999999,0.12624530978014192,-0.09300805647258592,0.3128389371344652
0.4159999999999999,0.12673524364313576,-0.09320172355219179,0.3103017603991659
0.41999999999999993,0.12763902990667095,-0.09340695114689185,0.3079708981693959
0.42399999999999993,0.12743500389265716,-0.09360477788706961,0.3058124557574925
0.42799999999999994,0.12732719851059981,-0.09358947638830299,0.3034359491214221
0.43199999999999994,0.12729219404295783,-0.09333520313465012,0.30082100122494587
0.43599999999999994,0.127567801800278,-0.09307872382400632,0.29837502486887585
0.43999999999999995,0.12815402553994212,-0.09282003478749447,0.2960979839277618
0.44399999999999995,0.1281550749891533,-0.09264764163483466,0.29393044444159205
0.44799999999999995,0.12822518613259062,-0.09250931866908542,0.2919029198306498
0.45199999999999996,0.12867566453148388,-0.0923761023844967,0.29003422134924944
0.45599999999999996,0.12950651690882675,-0.0922479908793265,0.28832432036916894
0.45999999999999996,0.13071774124293062,-0.0921249851382081,0.28677323180148956
0.46399999999999997,0.13104594799132788,-0.09179861282739213,0.2846458152823827
0.46799999999999997,0.13038011606111674,-0.09152441975486181,0.2817351445117408
0.472,0.13002659704539157,-0.0912751748964598,0.2789736056625393
0.476,0.12998539091602992,-0.09105087827254817,0.2763611987547761
0.48,0.13025649449224022,-0.0908515313355696,0.27389794133219214
0.484,0.13083991172099005,-0.09067713125575745,0.27158379736445704
0.488,0.131735641749238,-0.0905276793599584,0.26941878468216707
0.492,0.13270282947592296,-0.09040694581695759,0.2673298449964659
0.496,0.13254989474970438,-0.09033790206227815,0.2649613342186976
0.5,0.1326657378978846,-0.09030202201231194,0.2627388278294113
0.504,0.13299001568337418,-0.09023832491916894,0.2605697715791174
0.508,0.13311474871306092,-0.08973901358138747,0.2578428248640151
0.512,0.13349874194710792,-0.08927128315109305,0.25527331339840736
0.516,0.1341419840682042,-0.08883513969079063,0.25286127112746143
0.52,0.13504449379108607,-0.08843057024254371,0.2506066262806414
0.524,0.13489142198150852,-0.08791972784996521,0.24825738018144544
0.528,0.13474766561130144,-0.08740085301353866,0.24599170796018166
0.532,0.13493247584713014,-0.08690599285285722,0.24386804911637963
0.536,0.1354458531568831,-0.08643514794781199,0.24188640350610152
0.54,0.13628779710918706,-0.08598831762199308,0.24004677086522105
0.544,0.1374583074547305,-0.0855655021245285,0.23834915148199892
0.548,0.138827277017892,-0.08532026192662974,0.2362077050787979
0.552,0.1391200493680782,-0.08520675857107297,0.23391200854502714
0.556,0.13791982695127494,-0.08484898223495073,0.23120550331044598
0.56,0.13684373232908567,-0.08427987109474214,0.2283503528265281
0.5640000000000001,0.136079972996921,-0.08371992500276712,0.22563159609926128
0.5680000000000001,0.13562854927671358,-0.08316914412291194,0.22304923353494016
0.5720000000000001,0.13548946078707166,-0.08262752825614049,0.22060326468793454
0.5760000000000001,0.13566270293476118,-0.08209508538280294,0.21829372314677373
0.5800000000000001,0.1361482805569983,-0.08157179948475553,0.21612053991613533
0.5840000000000001,0.1360681844776836,-0.08111356877061025,0.21388978192755945
0.5880000000000001,0.13522344769890965,-0.08073576972965962,0.21156983375729618
0.5920000000000001,0.1346146681655463,-0.08037570670801551,0.2093862839663422
0.5960000000000001,0.13424184627247063,-0.08003337975596234,0.2073391325808034
0.6000000000000001,0.13410498188296743,-0.07970878850371899,0.2054283795969238
0.6040000000000001,0.1339453432897136,-0.07905403875097479,0.2031925394910968
0.6080000000000001,0.13398997750511452,-0.07838258705545843,0.201033798286908
0.6120000000000001,0.1342715327759876,-0.07773882256257898,0.19901025770520595
0.6160000000000001,0.13398818544801205,-0.07717856704595863,0.19692823260345912
0.6200000000000001,0.13301082173584847,-0.0767012241760976,0.19476116994535123
0.6240000000000001,0.13234259617535224,-0.07623331222602059,0.1927531488773591
0.6280000000000001,0.13198350823327631,-0.07577483137840837,0.19090417003500312
0.6320000000000001,0.13193355847435315,-0.07532578154662317,0.18921423274491808
0.6360000000000001,0.1321927408362838,-0.07488616932951975,0.18768335900835154
0.6400000000000001,0.13276106251454764,-0.07445598142897948,0.18631150300040333
0.6440000000000001,0.13363852262383372,-0.074035224568998,0.18509868893807235
0.6480000000000001,0.13332117274264918,-0.07371302884225071,0.18300071949182242
0.6520000000000001,0.13128110014209643,-0.07300873653577078,0.17992672414646615
0.6560000000000001,0.12955802407141725,-0.07232511618066001,0.1770127175328982
0.6600000000000001,0.12815194494021934,-0.07166216750391398,0.17425869926558551
0.6640000000000001,0.12706287636621705,-0.07101990018938886,0.1716647070062913
0.6680000000000001,0.12629078594488458,-0.0703982949875962,0.1692306632819656
0.6720000000000002,0.12583569264465538,-0.06979736155166606,0.16695660805662252
0.6760000000000002,0.1256975956908426,-0.06921710003756891,0.16484254155943887
0.6800000000000002,0.1256989415347165,-0.06865463708424309,0.16286235422589318
0.6840000000000002,0.12455300820603912,-0.06809551514576595,0.16081253952032146
0.6880000000000002,0.12358832531246677,-0.06756630189179012,0.15887706772059543
0.6920000000000002,0.12280490305771156,-0.06706700467920924,0.15705596564650773
0.6960000000000002,0.12220271794707088,-0.0665976086410879,0.1553491785471554
0.7000000000000002,0.12166466905001193,-0.06601674193142099,0.15355314365259606
0.7040000000000002,0.12113108640113888,-0.06524541196922087,0.15157029562827248
0.7080000000000002,0.1207771484693737,-0.06449211206454197,0.14970780807602546
0.7120000000000002,0.12060285582653936,-0.0637568422018843,0.14796568094301873
0.7160000000000002,0.11931745885023623,-0.06299455722592158,0.14614051839748954
0.7200000000000002,0.11796388305505254,-0.06224800822575595,0.14437151480339103
0.7240000000000002,0.11683528374659574,-0.06152807568386534,0.14270235601972653
0.7280000000000002,0.11593162710477405,-0.060834738104458566,0.14113299228218468
0.7320000000000002,0.11525293254704201,-0.060168006395413094,0.139663449257291
0.7360000000000002,0.11479919872689422,-0.059527880667602937,0.138293726881417
0.7400000000000002,0.11453541606447976,-0.058930243764043606,0.1369523406266525
0.7440000000000002,0.11434251150897538,-0.05843144484623416,0.13539687162146793
0.7480000000000002,0.1134113090892792,-0.0578343693622594,0.13376811012831824
0.7520000000000002,0.11172454357761137,-0.05717547528846141,0.1321125808052274
0.7560000000000002,0.1102526811205925,-0.056534905468588116,0.13054756395013353
0.7600000000000002,0.10889236677979766,-0.05584428215440549,0.12887875933495577
0.7640000000000002,0.10772381870819069,-0.055156744925406516,0.12725619063596239
0.7680000000000002,0.1067722640335774,-0.05448899011919107,0.12572719604365654
0.7720000000000002,0.1060377031320705,-0.0538410176643195,0.12429177534358729
0.7760000000000002,0.1055201355881689,-0.05321282760987304,0.122949928860408
0.7800000000000002,0.10484041905014642,-0.05251308946119479,0.12163559089886779
0.7840000000000003,0.10347089817996777,-0.05162390738006552,0.12026075949521767
0.7880000000000003,0.10208574643228173,-0.05096471719676311,0.11866542942906094
0.7920000000000003,0.10082892628230912,-0.05036091807591066,0.1170937077954787
0.7960000000000003,0.09974003724614469,-0.04976401560478475,0.11561554910814101
0.8000000000000003,0.09881907967297819,-0.049174009746124334,0.1142309529878146
0.8040000000000003,0.09806605302191578,-0.04859089999042467,0.11293991957887214
0.8080000000000003,0.09748095764447388,-0.04801468703952953,0.11174244899047454
0.8120000000000003,0.09696684291344287,-0.047419174293410464,0.1106145550248454
0.8159999999999998,0.0956361659002103,-0.04655890928498826,0.10933810190301402
0.8199999999999998,0.09451354367964875,-0.0457061665932011,0.10816810395940454
0.8239999999999998,0.09359897663523828,-0.044860946622849944,0.1071045611425131
0.8279999999999998,0.09267347864385228,-0.044186114908821794,0.10592639605450352
0.8319999999999999,0.0916640240180178,-0.04377211321329025,0.10451438715915864
0.8359999999999999,0.09081107346990971,-0.043375263530775844,0.10317925343914419
0.8399999999999999,0.09011463636842369,-0.04299557150323994,0.10192101342756067
0.8439999999999999,0.08957469237921549,-0.042633025877864744,0.10073962957338915
0.8479999999999999,0.08919125237296245,-0.04228763224508234,0.09963512103780992
0.8519999999999999,0.08814543007778264,-0.0417378638539533,0.09831075880987895
0.8559999999999999,0.0868201834469191,-0.04109997118163158,0.09695071519957063
0.8599999999999999,0.0856684831107241,-0.04047958282856617,0.09568019598008488
0.8639999999999999,0.08469032882518138,-0.03987669882913416,0.0944992012509982
0.8679999999999999,0.08388573104706509,-0.03929132764905868,0.0934077466485307
0.8719999999999999,0.08325466637710516,-0.03872345207622325,0.09240579945950346
0.8759999999999999,0.082712730117223,-0.038209395251643546,0.09141922656945323
0.8799999999999999,0.08198007128264821,-0.03786971056031173,0.09019823104240075
0.8839999999999999,0.08140531550191664,-0.037554537577481964,0.08904634115663948
0.8879999999999999,0.08063778565070015,-0.03714803958215569,0.08788561531351685
0.8919999999999999,0.07941149028531885,-0.03656351235485965,0.08665943848979371
0.8959999999999999,0.07829991172405726,-0.03599091865478724,0.08549641509497241
0.8999999999999999,0.07730306461116676,-0.03543026688316339,0.08439656108371701
0.9039999999999999,0.0764209188234903,-0.0348815401868825,0.08335984347152905
0.9079999999999999,0.075653490066068,-0.03434474720736909,0.08238627936928632
0.9119999999999999,0.07500077844434704,-0.03381988773778524,0.08147586859107897
0.9159999999999999,0.07446278411767472,-0.03330696197435633,0.08062861118135156
0.9199999999999999,0.07403950685761378,-0.03280596970174062,0.07984450717412711
0.9239999999999999,0.0734844777026451,-0.032391330465642874,0.07893675190663925
0.9279999999999999,0.07212432060917467,-0.03182158799839664,0.07775389669196778
0.9319999999999999,0.07090143992908314,-0.031246266775608135,0.07658982280400105
0.9359999999999999,0.06981012625838173,-0.03067548739196639,0.07538672001241993
0.94,0.06885372453067866,-0.03012122509750761,0.07425124912101104
0.944,0.06803223479387617,-0.02958347974420674,0.07318341016337496
0.948,0.06734565703749013,-0.029062251331518855,0.07218320302103326
0.952,0.06679399108360909,-0.028557539854166404,0.07125062769475031
0.956,0.06637724241217381,-0.028069352628534442,0.07038569668178614
0.96,0.06600435935039178,-0.027547120047081413,0.06955005744736838
0.964,0.06528569176561642,-0.026758341805295124,0.06856806522784825
0.968,0.06397096655502266,-0.026214542648183542,0.06750132218554815
0.972,0.06257593036571221,-0.025748728187021393,0.06645291397550455
0.976,0.0613403715491252,-0.02528703144206801,0.06546975983589162
0.98,0.06022099256669128,-0.02486780903059229,0.06437730517343584
0.984,0.05924012541075592,-0.02448536538172318,0.06325222366438024
0.988,0.0584232076640685,-0.024112724828222777,0.06219943388959135
0.992,0.057770214620133625,-0.0237498763359155,0.06121890456681253
0.996,0.05728116024906595,-0.023396825591265005,0.06031065200245385
1.0,0.05645912965013986,-0.022990134273188783,0.059478052934699537
1.004,0.055574628055411475,-0.02257781704229623,0.05869228103359582
1.008,0.054787880849091634,-0.022182755112899515,0.05794937827351046
1.012,0.053937070587500524,-0.021654380128941494,0.05697496369398604
1.016,0.05317905679371201,-0.021135471443726263,0.05604457190992314
1.02,0.052513884438904306,-0.020626059904785072,0.05515825843849294
1.024,0.05194151422235792,-0.0201261151085708,0.05431597038585856
1.028,0.05146198003481931,-0.01963566694039285,0.05351775789550821
1.032,0.05089782513105586,-0.019158380729530373,0.05276717819494839
1.036,0.050000474795897906,-0.01869986346559465,0.05206232945413485
1.04,0.0491973238860417,-0.0182515324721019,0.05139085766485311
1.044,0.04848832466616689,-0.0178133611503867,0.05075272277065666
1.048,0.04787351919709241,-0.01738537555039606,0.05014796290967455
1.052,0.04735287100387518,-0.016967550200147778,0.04957654204912826
1.056,0.04692641108692299,-0.016559910021968705,0.049038494079971594
1.06,0.04659412258198359,-0.01616244223968832,0.048533801607760704
1.064,0.04625785655996471,-0.01566197193884629,0.04789940930987167
1.068,0.04538928511558776,-0.015161785987798396,0.047253314366592004
1.072,0.04446331903941184,-0.014702299824788483,0.04652217837311926
1.076,0.0435994790037924,-0.014275614819857275,0.0457264470502791
1.08,0.04282842194373519,-0.013861093921421057,0.04496516214323004
1.084,0.04215019395494203,-0.013458761830259987,0.04423836895146802
1.088,0.04156475429841886,-0.013068594562883578,0.04354602439026581
1.092,0.04107213813111602,-0.01269061531098969,0.042888169490595034
1.096,0.040667293839322646,-0.012325544956501889,0.04226444402069255
1.1,0.039966396931747465,-0.012024756679570769,0.04164598652856779
1.104,0.039322817750673894,-0.011732472513824851,0.04105386710521505
1.108,0.03873651801260283,-0.01144867523775347,0.040488050475582876
1.112,0.03820753259922714,-0.01117338168060145,0.03994857050388153
1.116,0.03769133793543691,-0.010857972337644453,0.03936886714508192
1.12,0.03718975479920232,-0.010502834973684797,0.03875110789276035
1.124,0.036750605857364074,-0.010159674150351267,0.03816662013299348
1.1280000000000001,0.03623328983829335,-0.009844307754145748,0.03759824366419456
1.1320000000000001,0.035574073890022324,-0.009563550680587193,0.03703220692825815
1.1360000000000001,0.0349818663752639,-0.009293701091223851,0.03649139609469986
1.1400000000000001,0.034456703028276296,-0.009034775067222478,0.03597584353780995
1.1440000000000001,0.03399855222215185,-0.008786757008291398,0.035485518486114975
1.1480000000000001,0.033607441284998166,-0.008549661891002244,0.0350204501856428
1.1520000000000001,0.03328335558180167,-0.008323482103600212,0.03458062374128496
1.1560000000000001,0.032986994171171964,-0.008076012796967427,0.034122109070955225
1.1600000000000001,0.0322651918329255,-0.00782246904941864,0.03356798928377592
1.1640000000000001,0.031574099752274494,-0.007597138134881322,0.032991303760150664
1.1680000000000001,0.030933510609288957,-0.0073754857484937385,0.0324357241913833
1.1720000000000002,0.03034338646566794,-0.007157498570509915,0.03190121737124963
1.1760000000000002,0.029803762584050406,-0.0069431897601130235,0.03138781522191445
1.1800000000000002,0.029314620457033296,-0.00673255265501361,0.030895501413135993
1.1840000000000002,0.028875947886331892,-0.006525581157408415,0.030424262284245163
1.1880000000000002,0.028487770863917166,-0.0063222876090840655,0.029974125929409984
1.1920000000000002,0.028131816377518108,-0.006122924798315016,0.029540976740700896
1.1960000000000002,0.027562513508426555,-0.00592985300616947,0.029069527536899665
1.2000000000000002,0.027027922484647273,-0.0057383971069172555,0.028615074606736665
1.2040000000000002,0.026528075231515076,-0.005548568535898846,0.02817764509340357
1.2080000000000002,0.026062955037908387,-0.005360361508430929,0.027757225309111493
1.2120000000000002,0.025632549921239933,-0.005173770527255703,0.027353803296554045
1.2160000000000002,0.025236885365693455,-0.004988806708057247,0.026967403202226937
1.2200000000000002,0.02487593792783414,-0.0048054590222060024,0.026598002030654735
1.2240000000000002,0.02454080144022587,-0.004638495486625004,0.026243609839554902
1.2280000000000002,0.024184320584879758,-0.0045097359764777875,0.025835936981510904
1.2320000000000002,0.023693730267092462,-0.004385585171306326,0.025406940236029334
1.2360000000000002,0.023200599866915382,-0.004233785776396683,0.02494265527579174
1.2400000000000002,0.022744333936365817,-0.004082556928831128,0.024495874407913877
1.2440000000000002,0.022324959624757744,-0.0039319075374619865,0.024066624243591555
1.2480000000000002,0.021942451744514598,-0.0037818287328250538,0.02365487925552662
1.2520000000000002,0.021596833321282306,-0.003632329352887679,0.023260663880777268
1.2560000000000002,0.02128808350952378,-0.0034834005289888035,0.022883954726420484
1.2600000000000002,0.021016220838916327,-0.0033350511393196135,0.02252477420322533
1.2640000000000002,0.020594354022290453,-0.003223094979794821,0.022169098692664296
1.2680000000000002,0.02014805089845931,-0.003123210566016131,0.021825066185650225
1.2720000000000002,0.0197278380264355,-0.0030250911124209373,0.021490608792932745
1.2760000000000002,0.019333704091975996,-0.00292873370982817,0.021165716936175808
1.2800000000000002,0.01896567262125951,-0.0028341442367171396,0.020850410064802
1.2840000000000003,0.01862372148223743,-0.0027413169400412555,0.020544669327365112
1.2880000000000003,0.018301993063460004,-0.0026429672569754877,0.020225455330417867
1.2920000000000003,0.017967331006134273,-0.0025035255666368277,0.019872575746732162
1.2960000000000003,0.017661954283925634,-0.002364512426500187,0.019536205508912177
1.3000000000000003,0.017385852660707746,-0.002225923746287021,0.01921633384331778
1.3040000000000003,0.017071837255213596,-0.002115327055659577,0.018907437695533828
1.3080000000000003,0.016749389481311144,-0.002017842306107436,0.018605184350927107
1.3120000000000003,0.01644159253761949,-0.0019235423075896125,0.018310387422873126
1.3160000000000003,0.016148464755106187,-0.0018324325804174207,0.018023064480911486
1.3200000000000003,0.01586998863041026,-0.0017445077809904524,0.017743198376180165
1.3240000000000003,0.01560618079032513,-0.0016597731595627374,0.01747080583190438
1.3280000000000003,0.015357032723242209,-0.0015782259963755992,0.01720587840462281
1.3319999999999999,0.015122537583338333,-0.0014998640523398439,0.016948408470121603
1.3359999999999999,0.014902709550242515,-0.00142469202640275,0.016698411439196443
1.3399999999999999,0.014680905945249942,-0.0013427019571147208,0.016449374644335234
1.3439999999999999,0.014449552219165482,-0.0012651450608283236,0.016200028332809247
1.3479999999999999,0.014223221674640376,-0.0012075731240909714,0.01595578701621093
1.3519999999999999,0.014006640418907614,-0.001150977971141354,0.015716102070101438
1.3559999999999999,0.01379980152358578,-0.0010953579549918063,0.015480966093978265
1.3599999999999999,0.013602623029209157,-0.0010409170678015065,0.015249591101253844
1.3639999999999999,0.013413890070909616,-0.0009907375359721883,0.015010974791800162
1.3679999999999999,0.013234630391784455,-0.0009418049212806959,0.014777143462957047
1.3719999999999999,0.01306485472257692,-0.0008941220762072773,0.01454811104671095
1.376,0.012904553034527245,-0.0008476862375961967,0.014323863871836559
1.38,0.012753734622541408,-0.0008025001308722472,0.014104415317030907
1.384,0.01260637382380138,-0.0007612940172415751,0.013889387678577128
1.388,0.012422118919197887,-0.0007406891637774224,0.013675607486683571
1.392,0.012242742532839787,-0.0007204245970266972,0.013465125122124152
1.396,0.01206253002913723,-0.0006970958780854421,0.013251492023141435
1.4,0.011881398879118439,-0.0006704806132516892,0.013034192987742608
1.404,0.011705940635435612,-0.0006444561784963401,0.012820513285113523
1.408,0.011536165720127356,-0.0006190241899966419,0.0126104656298643
1.412,0.011372069025372014,-0.0005941837864250761,0.012404043625963925
1.416,0.01121364563416142,-0.0005699342769616823,0.012201241270416576
1.42,0.01106090508550632,-0.0005462771790169694,0.012002070655789896
1.424,0.010913838430985607,-0.000523211007119565,0.011806519896554693
1.428,0.010772454312235235,-0.0005007371402722813,0.011614600656842347
1.432,0.010634115483961272,-0.0004790100757491862,0.011430045545404914
1.436,0.010491680642343014,-0.00045827609815638447,0.01125935448454231
1.44,0.010351725174059592,-0.000438037378852477,0.011090935374584518
1.444,0.010214257379187686,-0.0004182951170925433,0.01092479826976531
1.448,0.010079273191836298,-0.00039904860909236866,0.010760938099381123
1.452,0.00994676852203248,-0.00038029736240020824,0.010599350072757611
1.456,0.009816751295768762,-0.000362042455273319,0.010440043859076398
1.46,0.009689213838865255,-0.000344282874649116,0.010283009924815819
1.464,0.009564163758555134,-0.00032701956378543295,0.010128257643763891
1.468,0.009441216264298238,-0.00031094507464596386,0.009975312013649328
1.472,0.009319331030461502,-0.00029806758460739223,0.009823135438017988
1.476,0.00919994412088628,-0.0002857942177029636,0.009673661983420283
1.48,0.009079179830735019,-0.0002736910313619612,0.009532326435562347
1.484,0.008954627643824969,-0.0002612377255066722,0.009401743352621283
1.488,0.00883244631338911,-0.0002490126808885122,0.0092728927572848
1.492,0.008710353457077259,-0.00023669188921926013,0.009142463305103148
1.496,0.008587155296188021,-0.0002240241475691993,0.009005021474936491
1.5,0.008466939455599029,-0.00021211103522735726,0.00887069563153067
1.504,0.00834970221352723,-0.0002009521758080211,0.008739481632774595
1.508,0.008235440254491124,-0.00019054722603038517,0.008611375699464092
1.512,0.008124160267454496,-0.0001808968578746644,0.008486385479841796
1.516,0.008015855659644588,-0.00017200044575598484,0.008364503518951802
1.52,0.007910125129130112,-0.00016356823900583067,0.00824830826732976
1.524,0.007805747431582763,-0.00015402145079816093,0.008138018346196953
1.528,0.007703455673127446,-0.00014443364608977607,0.008029099123304542
1.532,0.007603246539432719,-0.00013480455297525736,0.007921547277026545
1.536,0.007511706172936,-0.0001283797291306082,0.007820662931196029
1.54,0.0074233444262639045,-0.00012318983802238757,0.0077221607726133444
1.544,0.007335734967210733,-0.0001180378987697637,0.007624552404909338
1.548,0.007248882877069866,-0.00011292416356384021,0.007527843645903992
1.552,0.0071627829997940465,-0.00010784836869084629,0.00743202872803706
1.556,0.007077440529204238,-0.00010281080506884494,0.007337113375463885
1.56,0.006992852841251416,-9.781132825646188e-05,0.007243094704118906
1.564,0.006909017444699957,-9.284973300824085e-05,0.007149969962405374
1.568,0.0068259393399762135,-8.792643006748645e-05,0.007057744694014301
1.572,0.0067436135325778706,-8.304103473756885e-05,0.006966413401849029
1.576,0.006662045061430792,-7.819385611201101e-05,0.0068759815297027935
1.58,0.006581228945287424,-7.338454967421888e-05,0.006786443695850816
1.584,0.006501170004667399,-6.861359343761157e-05,0.006697805224183223
1.588,0.006422084537574991,-6.381530187163463e-05,0.006610253788749325
1.592,0.0063438711035787515,-5.9022526256755084e-05,0.006523685347454924
1.596,0.006266384359218487,-5.4277487467784205e-05,0.006437968403385836
1.6,0.006192924919661847,-4.988115606718336e-05,0.0063575724766146416
1.604,0.006123956017013259,-4.5888784502602364e-05,0.006283149656040095
1.608,0.00605546302768916,-4.193954050496115e-05,0.006209274376219793
1.612,0.005987449902793935,-3.803372690530681e-05,0.006135951030457516
1.616,0.005919912708256985,-3.417101893032665e-05,0.00606317525230614
1.62,0.005852855347162889,-3.0351665734172834e-05,0.0059909513877725706
1.624,0.005786275844847367,-2.6575592913222024e-05,0.005919277239936684
1.6280000000000001,0.005720172360587182,-2.284268154364674e-05,0.005848150718122579
1.6320000000000001,0.005654548665165148,-1.915305081413123e-05,0.005777576051584227
1.6360000000000001,0.005589400868517835,-1.5506642332141774e-05,0.005707549031931015
1.6400000000000001,0.005524732935084502,-1.1903585458723587e-05,0.0056380738364370546
1.6440000000000001,0.005460540932687801,-8.343668364973051e-06,0.005569146323008016
1.6480000000000001,0.005396828748747854,-4.827109791073715e-06,0.0055007706040075205
1.6520000000000001,0.005333594414132853,-1.353835529557358e-06,0.005432944609979274
1.6560000000000001,0.005270836104807793,2.076346217418352e-06,0.005365666350150952
1.6600000000000001,0.005208557524520946,5.463109780589463e-06,0.005298939832331719
1.6640000000000001,0.005147881387619518,8.701281814402969e-06,0.005233907313256656
1.6680000000000001,0.0050929175367774235,1.1463329595951657e-05,0.0051747404096418705
1.6720000000000002,0.005037996470711775,1.4204262942348103e-05,0.005115635194787297
1.6760000000000002,0.004983439174326653,1.6916731943296055e-05,0.005056949790106751
1.6800000000000002,0.004929244121358521,1.9600861414153453e-05,0.00499868243787557
1.6840000000000002,0.004875409606268069,2.2256704021780762e-05,0.004940831412921085
1.6880000000000002,0.00482193890445847,2.4884098238542858e-05,0.00488340015922979
1.6920000000000002,0.004768828778617081,2.7483248940613082e-05,0.004826385259895698
1.6960000000000002,0.0047160824136551665,3.0053945501673173e-05,0.004769790116371443
1.7000000000000002,0.004663696686198542,3.259636385904307e-05,0.004713611346853531
1.7040000000000002,0.00461167464671655,3.511032384671757e-05,0.004657852302326175
1.7080000000000002,0.0045600148489000755,3.759596412300861e-05,0.0046025113070439615
1.7120000000000002,0.004508715670766302,4.00533355604375e-05,0.004547586725177598
1.7160000000000002,0.004457780181264753,4.248223134448147e-05,0.00449308183259344
1.7200000000000002,0.004407205435751826,4.488286179676833e-05,0.004438993381558666
1.7240000000000002,0.00435699437034005,4.725505545902474e-05,0.004385324594139737
1.7280000000000002,0.004307143935968701,4.959900209793131e-05,0.004332072269671496
1.7320000000000002,0.004260721489358145,5.1733923353302164e-05,0.0042832193014806065
1.7360000000000002,0.004215821982238124,5.3798724934203e-05,0.004235960036608702
1.7400000000000002,0.004172783578841891,5.578085746961412e-05,0.004190759472890134
1.7440000000000002,0.004130017750295089,5.774224270078202e-05,0.004145859909805002
1.7480000000000002,0.0040875219462000335,5.968303493230159e-05,0.004101258670159241
1.7520000000000002,0.004043605255723813,6.159021929637824e-05,0.0040551855603911885
1.7560000000000002,0.003999760564127258,6.34604935425265e-05,0.004009184251787563
1.7600000000000002,0.003956212082331201,6.531031963252755e-05,0.003963509959375307
1.7640000000000002,0.003912957407799604,6.713979925420932e-05,0.003918159959816227
1.7680000000000002,0.003869998901480605,6.89487554545275e-05,0.0038731369562870696
1.7720000000000002,0.0038273354637615156,7.073731178351749e-05,0.0038284395955031935
1.7760000000000002,0.003784965758872835,7.250545726762306e-05,0.0037840665548890345
1.7800000000000002,0.003742892290643206,7.425316915030303e-05,0.003740020478671853
1.7840000000000003,0.0037011125680461456,7.598048562454767e-05,0.00369629874466003
1.7880000000000003,0.00365962907821639,7.768731768162626e-05,0.0036529039600259033
1.7920000000000003,0.0036196178748074907,7.930651934454803e-05,0.0036110675970871427
1.7960000000000003,0.0035830426140041195,8.072719804791185e-05,0.00357284810760934
1.8000000000000003,0.003546690697767889,8.213348317240094e-05,0.0035348829999579195
1.8040000000000003,0.003510561130472372,8.352541080584472e-05,0.003497171142075832
1.8080000000000003,0.0034746560617763475,8.490295598733154e-05,0.0034597147863797157
1.8120000000000003,0.00343897333347489,8.626607805375423e-05,0.0034225117044465467
1.8160000000000003,0.003403515087606424,8.761478284840755e-05,0.0033855641020256004
1.8200000000000003,0.003368272661379495,8.892287300112015e-05,0.0033488253676952147
1.8240000000000003,0.003333232591939404,9.011445820398926e-05,0.0033121714811467817
1.8280000000000003,0.0032984212564806025,9.129015307564426e-05,0.0032757726570206295
1.8320000000000003,0.003263837706985772,9.244998049436476e-05,0.0032396278164329214
1.8360000000000003,0.0032294839191061584,9.359391892625926e-05,0.0032037391220219816
1.8399999999999999,0.003195357830955473,9.47220041012445e-05,0.0031681044267589595
1.8439999999999999,0.0031614615947711884,9.583414099597796e-05,0.003132725858035208
1.8479999999999999,0.003127793098625855,9.693046877251821e-05,0.00309760130732695
1.8519999999999999,0.0030967713850565456,9.789727551160713e-05,0.0030654959985464765
1.8559999999999999,0.003066684338900227,9.88178762995955e-05,0.0030344527759955916
1.8599999999999999,0.003036777937433209,9.972807667553343e-05,0.003003609633223151
1.8639999999999999,0.0030070539222389744,0.00010062779767339593,0.0029729684076373075
1.8679999999999999,0.0029775105006856683,0.00010151712237903866,0.0029425272724618347
1.8719999999999999,0.0029481494414953873,0.00010239597619292875,0.0029122880479196993
1.876,0.0029189690451957395,0.00010326441268999778,0.0028822489200694794
1.88,0.002889970997172218,0.00010412238255034396,0.0028524116923732425
1.884,0.0028611545027331558,0.00010496991034652095,0.002822775458179846
1.888,0.0028325185032353063,0.00010580702374886295,0.0027933393469429524
1.892,0.002804064993392172,0.00010663366651354102,0.0027641051134708996
1.896,0.0027750766044071194,0.0001074209701027444,0.0027342906125609476
1.9,0.002745774908657703,0.00010817706245560597,0.002704138687470714
1.904,0.002716666318295846,0.00010892235451005458,0.002674202192531172
1.908,0.0026884769559348833,0.00010968484895386692,0.0026452743493500307
1.912,0.0026626562561756838,0.00011027477956280378,0.002618906411855986
1.916,0.0026369876318649236,0.0001108578787852839,0.002592708414050402
1.92,0.002611309003764261,0.00011135190212304198,0.0025663696962216946
1.924,0.00258574499929444,0.00011181782593763331,0.0025401223292188125
1.928,0.002560340211054057,0.00011227697949822148,0.0025140493197427106
1.932,0.002535093157670725,0.00011272934422789705,0.002488149112959828
1.936,0.002510005247241453,0.00011317497566140193,0.0024624232499198912
1.94,0.0024850750860154563,0.0001136138230404131,0.002436870198317831
1.944,0.002460304083909368,0.00011404590066148796,0.0024114914838115984
1.948,0.0024356915404071277,0.00011447123537903563,0.0023862863377626274
1.952,0.0024112367240917694,0.00011488979507509058,0.002361254017637015
1.956,0.0023869410725461293,0.0001153015886210391,0.0023363960196799505
1.96,0.0023628031718182204,0.00011570662411088467,0.0023117108604202813
1.964,0.002339487182774922,0.00011608827003029611,0.0022879143728831135
1.968,0.0023180123584685577,0.00011642186395693653,0.0022661047465378833
1.972,0.002296664495232481,0.00011675090956361595,0.002244433988796377
1.976,0.0022754429115737847,0.00011707539779038107,0.002222901458636599
1.98,0.0022543470826745285,0.0001173953438645393,0.002201506511873379
1.984,0.0022333781870993333,0.00011771071997476516,0.002180250426463094
1.988,0.0022125350274652474,0.00011802155573973517,0.0021591319378026757
1.992,0.0021918188039591496,0.00011832783221411254,0.002138152301743069
1.996,0.002171228274541999,0.00011862957296731725,0.0021173102708466375
2.0,0.0021507647640306967,0.00011892678620965126,0.002096607082837204


==> figs/data/cyl_LES_old/cylinderLES_medp3_x1p06.csv <==
Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
17.791817545890808,1.109857626259327,0.004658402263885364,-0.00028484984954957326,1.0000000000000004,0.0,1.06,-2.0,0.5
17.79155296087265,1.1100902035832405,0.004787684454640839,-0.00028837613751875324,1.0000000000000004,0.003999948385171592,1.06,-1.996,0.5
17.791288524866104,1.1103228200227022,0.004916970567137469,-0.00029190252382704784,1.0000000000000004,0.008000016096048057,1.06,-1.992,0.5
17.79102385044098,1.1105554085224867,0.005046252750616986,-0.00029542881520683295,1.0000000000000004,0.01199996448121965,1.06,-1.988,0.5
17.79075914621353,1.1107879970222712,0.005175538855837658,-0.0002989551977634619,1.0000000000000004,0.016000032192096114,1.06,-1.984,0.5
17.79049453139305,1.1110205631703138,0.005304821032041218,-0.0003024814812420118,1.0000000000000004,0.019999979995191097,1.06,-1.98,0.5
17.79022991657257,1.1112531702965498,0.005434107028122526,-0.0003060078688008616,1.0000000000000004,0.024000047706067562,1.06,-1.976,0.5
17.789969235658646,1.111481437459588,0.00557001908600796,-0.0003096434850249352,1.0000000000000004,0.027999996673315763,1.06,-1.972,0.5
17.789711445569992,1.1117065511643887,0.005710778161301278,-0.00031335905578089296,1.0000000000000004,0.031999945640563965,1.06,-1.968,0.5
17.789453476667404,1.111931685358286,0.005851541442098096,-0.0003170747373815175,1.0000000000000004,0.03600001335144043,1.06,-1.964,0.5
17.78918606042862,1.1121647842228413,0.005991624391754158,-0.0003208448376881279,1.0000000000000004,0.039999959990382195,1.06,-1.96,0.5
17.78891083598137,1.11240422911942,0.006131176065537147,-0.00032465824347127636,1.0000000000000004,0.04400002770125866,1.06,-1.956,0.5
17.788635969161987,1.112643662840128,0.006270723635680042,-0.00032847152419890335,1.0000000000000004,0.0479999789968133,1.06,-1.952,0.5
17.78836053609848,1.1128831095993519,0.006410275265807286,-0.00033228492156922584,1.0000000000000004,0.05200004670768976,1.06,-1.948,0.5
17.78808557987213,1.1131225526332855,0.006549822879605927,-0.00033609820081892394,1.0000000000000004,0.05599999334663153,1.06,-1.944,0.5
17.787810891866684,1.113361967727542,0.006689370435196906,-0.00033991149553003197,1.0000000000000004,0.059999944642186165,1.06,-1.94,0.5
17.78753551840782,1.1136014051735401,0.006828922079876065,-0.00034372489403722284,1.0000000000000004,0.06400001235306263,1.06,-1.936,0.5
17.78726190328598,1.1138392444700003,0.006970639995415695,-0.00034757976220589626,1.0000000000000004,0.0679999589920044,1.06,-1.932,0.5
17.786994487047195,1.1140697728842497,0.007122132315998897,-0.0003516219314860791,1.0000000000000004,0.07200002670288086,1.06,-1.928,0.5
17.786726981401443,1.1143003143370152,0.007273620110936463,-0.0003556640089072971,1.0000000000000004,0.07599997334182262,1.06,-1.924,0.5
17.786441296339035,1.1145464200526476,0.007424309209454805,-0.00035971356589925563,1.0000000000000004,0.08000004105269909,1.06,-1.92,0.5
17.786155432462692,1.1147924233227968,0.0075749994575744495,-0.0003637629430386369,1.0000000000000004,0.08399998769164085,1.06,-1.916,0.5
17.785869538784027,1.115038437768817,0.007725694216787815,-0.0003678124536463656,1.0000000000000004,0.08800005540251732,1.06,-1.912,0.5
17.78558385372162,1.1152844373136759,0.007876384377595969,-0.0003718618320363021,1.0000000000000004,0.09200001135468483,1.06,-1.908,0.5
17.785297870635986,1.115530451759696,0.008027074596611783,-0.00037591123339097976,1.0000000000000004,0.0959999579936266,1.06,-1.904,0.5
17.785012245178223,1.1157764531672,0.008177769253961742,-0.00037996073899648763,1.0000000000000004,0.10000002570450306,1.06,-1.9,0.5
17.78472626209259,1.1160224601626396,0.00832845937111415,-0.00038401013074462753,1.0000000000000004,0.10399997234344482,1.06,-1.896,0.5
17.78444293141365,1.1162659209221601,0.008482446704874747,-0.00038810837088476546,1.0000000000000004,0.10800004005432129,1.06,-1.892,0.5
17.784165650606155,1.1165026985108852,0.008645047477330081,-0.000392334112689241,1.0000000000000004,0.11199998669326305,1.06,-1.888,0.5
17.783871710300446,1.116754811257124,0.008808346479781903,-0.0003965875352491821,1.0000000000000004,0.11600005440413952,1.06,-1.884,0.5
17.783574521541595,1.117009287700057,0.008971647708676755,-0.0004008826964820855,1.0000000000000004,0.12000000104308128,1.06,-1.88,0.5
17.78327766060829,1.1172637604176998,0.009134948952123523,-0.00040517786385407817,1.0000000000000004,0.1239999569952488,1.06,-1.876,0.5
17.782980620861053,1.1175182443112135,0.009298255085013807,-0.00040947316219330787,1.0000000000000004,0.12800002470612526,1.06,-1.872,0.5
17.78268364071846,1.1177727300673723,0.00946155634301249,-0.00041376831298123307,1.0000000000000004,0.13199997134506702,1.06,-1.868,0.5
17.78238669037819,1.1180272102355957,0.009624862534110434,-0.00041806359246265856,1.0000000000000004,0.1360000390559435,1.06,-1.864,0.5
17.782089591026306,1.1182816922664642,0.009788163864868693,-0.00042235877255869525,1.0000000000000004,0.13999998569488525,1.06,-1.86,0.5
17.781792640686035,1.1185361742973328,0.009951469968655147,-0.0004266540736495017,1.0000000000000004,0.14400005340576172,1.06,-1.856,0.5
17.781495422124863,1.1187906507402658,0.010114771182998084,-0.0004309492205436527,1.0000000000000004,0.14800000004470348,1.06,-1.852,0.5
17.781198620796204,1.1190451309084892,0.010278072557412088,-0.0004352443801849404,1.0000000000000004,0.15199994668364525,1.06,-1.848,0.5
17.780902832746506,1.1192976385354996,0.010451509180711582,-0.00043970948917149144,1.0000000000000004,0.1560000143945217,1.06,-1.844,0.5
17.78059309720993,1.1195621620863676,0.010629447235260159,-0.0004442268059960952,1.0000000000000004,0.15999997034668922,1.06,-1.84,0.5
17.780283093452454,1.1198267079889774,0.010807390586705878,-0.0004487442437266509,1.0000000000000004,0.1640000380575657,1.06,-1.836,0.5
17.77997314929962,1.1200912408530712,0.010985328670358285,-0.000453261552593176,1.0000000000000004,0.1679999753832817,1.06,-1.832,0.5
17.77966320514679,1.1203558649867773,0.011163460818352178,-0.00045777995097751045,1.0000000000000004,0.17200004309415817,1.06,-1.828,0.5
17.779354363679886,1.120619647204876,0.011339591233991086,-0.0004622881996851902,1.0000000000000004,0.17599999904632568,1.06,-1.824,0.5
17.779045313596725,1.1208834312856197,0.011515721416799352,-0.0004667964349778231,1.0000000000000004,0.1799999549984932,1.06,-1.82,0.5
17.77873608469963,1.1211472358554602,0.011691857129335403,-0.0004713048044209245,1.0000000000000004,0.18400002270936966,1.06,-1.816,0.5
17.77842715382576,1.1214110124856234,0.01186798739945516,-0.00047581305443600286,1.0000000000000004,0.18799996003508568,1.06,-1.812,0.5
17.77811822295189,1.121674820780754,0.012044122908264399,-0.00048032142808551725,1.0000000000000004,0.19200002774596214,1.06,-1.808,0.5
17.777809262275696,1.1219386160373688,0.012220253207487985,-0.00048482967008567357,1.0000000000000004,0.19599998369812965,1.06,-1.804,0.5
17.777483493089676,1.1222172304987907,0.01239769862149842,-0.0004893359223387961,1.0000000000000004,0.20000005140900612,1.06,-1.8,0.5
17.777160942554474,1.122491467744112,0.012589667370775715,-0.0004939294723271814,1.0000000000000004,0.20399998873472214,1.06,-1.796,0.5
17.776838332414627,1.1227657049894333,0.01278163623646833,-0.0004985230152669828,1.0000000000000004,0.20799994468688965,1.06,-1.792,0.5
17.77651596069336,1.1230399422347546,0.01297361048636958,-0.0005031166903108897,1.0000000000000004,0.2120000123977661,1.06,-1.788,0.5
17.776193261146545,1.12331417016685,0.013165579206543043,-0.000507710243141446,1.0000000000000004,0.21599996834993362,1.06,-1.784,0.5
17.775870710611343,1.1235884204506874,0.013357553660171106,-0.0005123039211412106,1.0000000000000004,0.2200000360608101,1.06,-1.78,0.5
17.775548338890076,1.123862635344267,0.0135495224094484,-0.0005168974655589409,1.0000000000000004,0.2239999733865261,1.06,-1.776,0.5
17.775225788354874,1.1241368725895882,0.013741496717557311,-0.0005214911527673394,1.0000000000000004,0.22800004109740257,1.06,-1.772,0.5
17.774903118610382,1.124411104246974,0.013933465670561418,-0.0005260846930923435,1.0000000000000004,0.23199999704957008,1.06,-1.768,0.5
17.774580657482147,1.1246853340417147,0.014125434245215729,-0.000530678242284921,1.0000000000000004,0.2359999343752861,1.06,-1.764,0.5
17.774254739284515,1.1249624714255333,0.014317703258711845,-0.0005352643357809939,1.0000000000000004,0.24000000208616257,1.06,-1.76,0.5
17.77390742301941,1.1252593267709017,0.014511975343339145,-0.0005397985268018601,1.0000000000000004,0.24399995803833008,1.06,-1.756,0.5
17.773563385009766,1.125552648678422,0.014708945469465107,-0.0005444227508633048,1.0000000000000004,0.24800002574920654,1.06,-1.752,0.5
17.773230344057083,1.1258348878473043,0.014914371946360916,-0.0005493294786447223,1.0000000000000004,0.25199998170137405,1.06,-1.748,0.5
17.772897601127625,1.126117117702961,0.015119804331334308,-0.0005542363583117549,1.0000000000000004,0.2560000494122505,1.06,-1.744,0.5
17.772564589977264,1.1263993456959724,0.015325230633607134,-0.0005591430664253494,1.0000000000000004,0.25999998673796654,1.06,-1.74,0.5
17.77223163843155,1.1266815830022097,0.015530663047684357,-0.000564049936315314,1.0000000000000004,0.264000054448843,1.06,-1.736,0.5
17.771898567676544,1.1269638035446405,0.015736089349957183,-0.0005689566635282972,1.0000000000000004,0.2680000104010105,1.06,-1.732,0.5
17.77156552672386,1.1272460296750069,0.01594151571043767,-0.0005738633814189598,1.0000000000000004,0.27199994772672653,1.06,-1.728,0.5
17.771219432353973,1.1275396682322025,0.016154146869666874,-0.0005787336215234973,1.0000000000000004,0.276000015437603,1.06,-1.724,0.5
17.770862638950348,1.1278423592448235,0.016372490965295583,-0.0005835746512730111,1.0000000000000004,0.2799999713897705,1.06,-1.72,0.5
17.770505994558334,1.1281450539827347,0.01659084140555933,-0.0005884158269964246,1.0000000000000004,0.284000039100647,1.06,-1.716,0.5
17.770149141550064,1.1284477319568396,0.01680918614147231,-0.000593256845149881,1.0000000000000004,0.2879999950528145,1.06,-1.712,0.5
17.769792288541794,1.1287504360079765,0.017027536843670532,-0.0005980980173490025,1.0000000000000004,0.29200006276369095,1.06,-1.708,0.5
17.769435822963715,1.129053108394146,0.017245881026610732,-0.0006029390293633696,1.0000000000000004,0.29600000008940697,1.06,-1.704,0.5
17.769094318151474,1.1293411646038294,0.017466188815888017,-0.0006078439050156703,1.0000000000000004,0.2999999560415745,1.06,-1.7,0.5
17.76875439286232,1.1296275109052658,0.017686733888695017,-0.000612756402119885,1.0000000000000004,0.30400002375245094,1.06,-1.696,0.5
17.768404603004456,1.129921903833747,0.017916661454364657,-0.0006177393259463315,1.0000000000000004,0.30799996107816696,1.06,-1.692,0.5
17.768044233322144,1.1302244253456593,0.018156073900172487,-0.0006227936086702357,1.0000000000000004,0.3120000287890434,1.06,-1.688,0.5
17.767684042453766,1.1305269226431847,0.018395479390164837,-0.0006278477625869527,1.0000000000000004,0.31599998474121094,1.06,-1.684,0.5
17.767320066690445,1.130833251401782,0.01862522616283968,-0.0006327971788664399,1.0000000000000004,0.3200000524520874,1.06,-1.68,0.5
17.76695528626442,1.1311404220759869,0.01885275830863975,-0.0006377225138862741,1.0000000000000004,0.3240000084042549,1.06,-1.676,0.5
17.766590416431427,1.1314475890249014,0.019080290745478123,-0.0006426478661865076,1.0000000000000004,0.3279999643564224,1.06,-1.672,0.5
17.766225546598434,1.1317547634243965,0.01930782975978218,-0.0006475733251818383,1.0000000000000004,0.3320000320672989,1.06,-1.668,0.5
17.76586079597473,1.1320619191974401,0.019535362225724384,-0.0006524986620206619,1.0000000000000004,0.3359999507665634,1.06,-1.664,0.5
17.7654932141304,1.132370876148343,0.019767174060689285,-0.0006574163666357435,1.0000000000000004,0.3400000184774399,1.06,-1.66,0.5
17.765115797519684,1.1326869577169418,0.020016270253108814,-0.0006623024391672061,1.0000000000000004,0.3439999744296074,1.06,-1.656,0.5
17.764738082885742,1.1330030597746372,0.020265374187147245,-0.0006671886596052445,1.0000000000000004,0.34800004214048386,1.06,-1.652,0.5
17.7643603682518,1.1333191357553005,0.020514470583293587,-0.0006720747461486098,1.0000000000000004,0.35199999809265137,1.06,-1.648,0.5
17.763982474803925,1.1336352247744799,0.0207635669503361,-0.0006769608026644391,1.0000000000000004,0.3559999540448189,1.06,-1.644,0.5
17.763604998588562,1.13395132496953,0.021012670826166868,-0.0006818470211698013,1.0000000000000004,0.36000002175569534,1.06,-1.64,0.5
17.76322740316391,1.1342674065381289,0.02126176719320938,-0.0006867331003519439,1.0000000000000004,0.36399997770786285,1.06,-1.636,0.5
17.762849628925323,1.1345835030078888,0.021510870836209506,-0.0006916193224171252,1.0000000000000004,0.3680000454187393,1.06,-1.632,0.5
17.762466609477997,1.1349047925323248,0.021751889144070446,-0.0006964628368528736,1.0000000000000004,0.37199996411800385,1.06,-1.628,0.5
17.762071013450623,1.135235857218504,0.0220078892307356,-0.0007013243628364307,1.0000000000000004,0.3760000318288803,1.06,-1.624,0.5
17.761672735214233,1.1355689242482185,0.022268931905273348,-0.0007061976184488117,1.0000000000000004,0.3799999877810478,1.06,-1.62,0.5
17.761283189058304,1.1358931101858616,0.022530418005771935,-0.0007111574825273692,1.0000000000000004,0.38399994373321533,1.06,-1.616,0.5
17.760894179344177,1.1362173035740852,0.022791912022512406,-0.0007161174598877551,1.0000000000000004,0.3880000114440918,1.06,-1.612,0.5
17.760504871606827,1.1365414820611477,0.02305339864687994,-0.0007210773044619145,1.0000000000000004,0.3919999673962593,1.06,-1.608,0.5
17.760115683078766,1.1368656884878874,0.023314892896451056,-0.0007260373000974596,1.0000000000000004,0.3960000351071358,1.06,-1.604,0.5
17.75972607731819,1.1371898632496595,0.023576379171572626,-0.0007309971438189677,1.0000000000000004,0.3999999910593033,1.06,-1.6,0.5
17.759337037801743,1.1375140585005283,0.023837873595766723,-0.0007359571454230718,1.0000000000000004,0.40400005877017975,1.06,-1.596,0.5
17.75894084572792,1.1378435082733631,0.024106126162223518,-0.0007409585001880714,1.0000000000000004,0.4079999774694443,1.06,-1.592,0.5
17.75853255391121,1.1381820160895586,0.024386617122218013,-0.0007459732703409827,1.0000000000000004,0.4119999334216118,1.06,-1.588,0.5
17.758124202489853,1.1385205201804638,0.02466711652232334,-0.0007509881905320981,1.0000000000000004,0.41600000113248825,1.06,-1.584,0.5
17.757715314626694,1.1388590168207884,0.024947607307694852,-0.000756002985269788,1.0000000000000004,0.41999995708465576,1.06,-1.58,0.5
17.757306903600693,1.1391975190490484,0.025228106940630823,-0.0007610179050061561,1.0000000000000004,0.4240000247955322,1.06,-1.576,0.5
17.756898313760757,1.1395360324531794,0.025508597842417657,-0.0007660327038365722,1.0000000000000004,0.42799998074769974,1.06,-1.572,0.5
17.756489723920822,1.139874530956149,0.02578909747535363,-0.0007710476075999395,1.0000000000000004,0.4320000484585762,1.06,-1.568,0.5
17.756081253290176,1.1402130294591188,0.026069588435348123,-0.000776062382328746,1.0000000000000004,0.4360000044107437,1.06,-1.564,0.5
17.755667209625244,1.14055335521698,0.026361881173215806,-0.0007811101647803298,1.0000000000000004,0.4400000721216202,1.06,-1.56,0.5
17.755246341228485,1.1408989541232586,0.026655482593923807,-0.000786136999295195,1.0000000000000004,0.4439999908208847,1.06,-1.556,0.5
17.754824995994568,1.1412445362657309,0.026949083665385842,-0.0007911638265341026,1.0000000000000004,0.4479999467730522,1.06,-1.552,0.5
17.754403859376907,1.1415901333093643,0.027242693700827658,-0.0007961908258948824,1.0000000000000004,0.4520000144839287,1.06,-1.548,0.5
17.753982722759247,1.141935734078288,0.027536295005120337,-0.0008012176753595668,1.0000000000000004,0.4559999704360962,1.06,-1.544,0.5
17.75356164574623,1.1422813273966312,0.02782990486593917,-0.000806244649254495,1.0000000000000004,0.46000003814697266,1.06,-1.54,0.5
17.753140568733215,1.1426269188523293,0.028123505937401205,-0.0008112714868389048,1.0000000000000004,0.46399999409914017,1.06,-1.536,0.5
17.75271937251091,1.1429725270718336,0.028417116205673665,-0.0008162984711361787,1.0000000000000004,0.46800006181001663,1.06,-1.532,0.5
17.752270847558975,1.1433399189263582,0.028725368494633585,-0.0008212054817704484,1.0000000000000004,0.47200001776218414,1.06,-1.528,0.5
17.751821249723434,1.1437082681804895,0.02903424925170839,-0.000826107302316359,1.0000000000000004,0.47599993646144867,1.06,-1.524,0.5
17.751375436782837,1.1440721210092306,0.029344207723625004,-0.0008310329942560202,1.0000000000000004,0.48000000417232513,1.06,-1.52,0.5
17.750945180654526,1.14442153647542,0.029657161852810532,-0.0008363482047002435,1.0000000000000004,0.48399996012449265,1.06,-1.516,0.5
17.75051474571228,1.1447710152715445,0.029970125295221806,-0.0008416635729417976,1.0000000000000004,0.4880000278353691,1.06,-1.512,0.5
17.75008437037468,1.1451204624027014,0.030283079540822655,-0.0008469787811122842,1.0000000000000004,0.4919999837875366,1.06,-1.508,0.5
17.749654084444046,1.1454699076712132,0.03059604304144159,-0.0008522941674868889,1.0000000000000004,0.4960000514984131,1.06,-1.504,0.5
17.749218076467514,1.1458232402801514,0.030912903661374003,-0.0008576100155437416,1.0000000000000004,0.5000000074505806,1.06,-1.5,0.5
17.748758494853973,1.1461936626583338,0.031246946658939123,-0.0008629287201529223,1.0000000000000004,0.5039999634027481,1.06,-1.496,0.5
17.748298704624176,1.1465640850365162,0.03158100007567555,-0.0008682475346972751,1.0000000000000004,0.5080000311136246,1.06,-1.492,0.5
17.7478389441967,1.1469345074146986,0.03191504342248663,-0.0008735662251524445,1.0000000000000004,0.5119999498128891,1.06,-1.488,0.5
17.74737912416458,1.1473049391061068,0.03224909648997709,-0.0008788850578866914,1.0000000000000004,0.5160000175237656,1.06,-1.484,0.5
17.746919184923172,1.1476753503084183,0.032583139720372856,-0.0008842037647127654,1.0000000000000004,0.5199999734759331,1.06,-1.48,0.5
17.74645957350731,1.1480457857251167,0.03291719302069396,-0.0008895226116010235,1.0000000000000004,0.5240000411868095,1.06,-1.476,0.5
17.74600264430046,1.1484131179749966,0.03325174713972956,-0.0008948490973352818,1.0000000000000004,0.527999997138977,1.06,-1.472,0.5
17.745553106069565,1.148768486455083,0.03359905071556568,-0.0009002383617371379,1.0000000000000004,0.5319999530911446,1.06,-1.468,0.5
17.74508473277092,1.149138042703271,0.03395513741998002,-0.0009054452380041766,1.0000000000000004,0.536000020802021,1.06,-1.464,0.5
17.744612127542496,1.1495114006102085,0.034302469983231276,-0.000910537073764317,1.0000000000000004,0.5399999767541885,1.06,-1.46,0.5
17.744139581918716,1.149884793907404,0.0346498133148998,-0.0009156290832379455,1.0000000000000004,0.544000044465065,1.06,-1.456,0.5
17.74366694688797,1.1502581555396318,0.034997145645320415,-0.0009207209334363142,1.0000000000000004,0.5479999631643295,1.06,-1.452,0.5
17.743194311857224,1.150631532073021,0.0353444887441583,-0.000925812918808333,1.0000000000000004,0.552000030875206,1.06,-1.448,0.5
17.74272158741951,1.1510049160569906,0.03569182148203254,-0.0009309047693477623,1.0000000000000004,0.5559999868273735,1.06,-1.444,0.5
17.742248386144638,1.1513787470757961,0.03604007401736453,-0.0009360208489397337,1.0000000000000004,0.559999942779541,1.06,-1.44,0.5
17.741752207279205,1.1517671681940556,0.036416894872672856,-0.0009418895183443965,1.0000000000000004,0.5640000104904175,1.06,-1.436,0.5
17.741255968809128,1.1521555818617344,0.036793703329749405,-0.0009477580258590024,1.0000000000000004,0.567999966442585,1.06,-1.432,0.5
17.74075958132744,1.1525439955294132,0.03717052401043475,-0.0009536266525174142,1.0000000000000004,0.5720000341534615,1.06,-1.428,0.5
17.740263611078262,1.1529324017465115,0.03754733316600323,-0.0009594951627605042,1.0000000000000004,0.575999990105629,1.06,-1.424,0.5
17.739767223596573,1.1533208079636097,0.03792415378848091,-0.0009653637999917919,1.0000000000000004,0.5800000578165054,1.06,-1.42,0.5
17.739271193742752,1.1537092290818691,0.038300962653011084,-0.0009712322848827171,1.0000000000000004,0.58399997651577,1.06,-1.416,0.5
17.738777935504913,1.1540945135056973,0.03867769002681598,-0.0009771333732260246,1.0000000000000004,0.5880000442266464,1.06,-1.412,0.5
17.73828226327896,1.1544758584350348,0.03907180007081479,-0.0009832889409153722,1.0000000000000004,0.5920000001788139,1.06,-1.408,0.5
17.73777151107788,1.1548696234822273,0.03946391027420759,-0.0009892735754419846,1.0000000000000004,0.5959999561309814,1.06,-1.404,0.5
17.737261027097702,1.155263403430581,0.03985603101318702,-0.0009952584357506566,1.0000000000000004,0.6000000238418579,1.06,-1.4,0.5
17.7367502450943,1.1556571703404188,0.04024814098374918,-0.0010012430988126653,1.0000000000000004,0.6039999797940254,1.06,-1.396,0.5
17.73623952269554,1.1560509484261274,0.04064026311971247,-0.0010072279351334146,1.0000000000000004,0.6080000475049019,1.06,-1.392,0.5
17.735728859901428,1.1564447190612555,0.04103237291565165,-0.0010132125819382054,1.0000000000000004,0.6120000034570694,1.06,-1.388,0.5
17.735218167304993,1.1568384915590286,0.04142449435312301,-0.0010191974508870771,1.0000000000000004,0.6160000711679459,1.06,-1.384,0.5
17.734705179929733,1.1572335362434387,0.0418212756048888,-0.0010251658814013354,1.0000000000000004,0.6199999898672104,1.06,-1.38,0.5
17.734176963567734,1.1576364673674107,0.04224724555388093,-0.0010310328941613989,1.0000000000000004,0.6239999458193779,1.06,-1.376,0.5
17.733648717403412,1.1580394096672535,0.04267322912346572,-0.0010369000924583816,1.0000000000000004,0.6280000507831573,1.06,-1.372,0.5
17.73312059044838,1.1584423556923866,0.04309919907245785,-0.001042767111584908,1.0000000000000004,0.6319999694824219,1.06,-1.368,0.5
17.732592403888702,1.158845303580165,0.04352518205996603,-0.0010486342855529074,1.0000000000000004,0.6360000371932983,1.06,-1.364,0.5
17.732061088085175,1.1592511720955372,0.043947662808932364,-0.0010544740521254425,1.0000000000000004,0.6399999558925629,1.06,-1.36,0.5
17.731519997119904,1.1596667226403952,0.04435868060681969,-0.0010602242548429786,1.0000000000000004,0.6440000236034393,1.06,-1.356,0.5
17.73097911477089,1.1600822620093822,0.044769686413928866,-0.001065974304538031,1.0000000000000004,0.6480000168085098,1.06,-1.352,0.5
17.730428963899612,1.1605056840926409,0.045199789106845856,-0.0010724196554292575,1.0000000000000004,0.6519999355077744,1.06,-1.348,0.5
17.729866057634354,1.1609349194914103,0.04564423009287566,-0.0010795087728183717,1.0000000000000004,0.6560000032186508,1.06,-1.344,0.5
17.72930321097374,1.1613641548901796,0.04608865734189749,-0.0010865976787499676,1.0000000000000004,0.6599999964237213,1.06,-1.34,0.5
17.72874367237091,1.1617901232093573,0.0465330199804157,-0.0010937377178379393,1.0000000000000004,0.6640000641345978,1.06,-1.336,0.5
17.728197067975998,1.162201376631856,0.04697701602708548,-0.0011011060116743465,1.0000000000000004,0.6679999828338623,1.06,-1.332,0.5
17.727650851011276,1.1626126393675804,0.047421024297364056,-0.0011084745171956456,1.0000000000000004,0.6720000505447388,1.06,-1.328,0.5
17.72710484266281,1.1630238946527243,0.047865020809695125,-0.0011158428092130634,1.0000000000000004,0.6759999692440033,1.06,-1.324,0.5
17.72655126452446,1.1634397897869349,0.04831965791527182,-0.001123287322343458,1.0000000000000004,0.6799999624490738,1.06,-1.32,0.5
17.72598111629486,1.163866102695465,0.04879810044076294,-0.0011309025510399806,1.0000000000000004,0.6840000301599503,1.06,-1.316,0.5
17.725411236286163,1.1642923578619957,0.049276528996415436,-0.0011385175287159655,1.0000000000000004,0.6879999488592148,1.06,-1.312,0.5
17.724841475486755,1.1647186409682035,0.04975497128907591,-0.0011461327285360312,1.0000000000000004,0.6920000165700912,1.06,-1.308,0.5
17.724262088537216,1.1651541218161583,0.05022043862845749,-0.0011535825467490213,1.0000000000000004,0.6960000097751617,1.06,-1.304,0.5
17.72368025779724,1.1655917335301638,0.05068295623641461,-0.0011609947989654756,1.0000000000000004,0.7000000774860382,1.06,-1.3,0.5
17.723098933696747,1.166029317304492,0.05114546010736376,-0.0011684068022077554,1.0000000000000004,0.7039999961853027,1.06,-1.296,0.5
17.722516030073166,1.1664676554501057,0.05160963605158031,-0.001175821108972741,1.0000000000000004,0.7079999148845673,1.06,-1.292,0.5
17.721906512975693,1.1669217348098755,0.05210815696045756,-0.0011832820000563515,1.0000000000000004,0.7119999825954437,1.06,-1.288,0.5
17.7212972342968,1.1673757769167423,0.052606663084588945,-0.001190742658536692,1.0000000000000004,0.7159999758005142,1.06,-1.284,0.5
17.720687866210938,1.1678298488259315,0.0531051839934662,-0.001198203547119192,1.0000000000000004,0.7200000435113907,1.06,-1.28,0.5
17.72007828950882,1.1682839058339596,0.05360369011759758,-0.0012056642040079169,1.0000000000000004,0.7239999622106552,1.06,-1.276,0.5
17.719486325979233,1.1687205731868744,0.054101034766063094,-0.001213448294720365,1.0000000000000004,0.7280000299215317,1.06,-1.272,0.5
17.718896329402924,1.169155253097415,0.054597234120592475,-0.0012209163637635356,1.0000000000000004,0.7320000231266022,1.06,-1.268,0.5
17.718306571245193,1.1695899236947298,0.05509343254379928,-0.0012283844328067062,1.0000000000000004,0.7359999418258667,1.06,-1.264,0.5
17.71769306063652,1.1700382139533758,0.055621867068111897,-0.0012357755826997163,1.0000000000000004,0.7400000095367432,1.06,-1.26,0.5
17.717076152563095,1.1704885102808475,0.05615509918425232,-0.0012431549666871433,1.0000000000000004,0.7439999282360077,1.06,-1.256,0.5
17.716459184885025,1.1709388326853514,0.0566883475985378,-0.0012505345908948584,1.0000000000000004,0.7479999959468842,1.06,-1.252,0.5
17.715828388929367,1.1714020129293203,0.057205882971175015,-0.0012576492405287354,1.0000000000000004,0.7519999891519547,1.06,-1.248,0.5
17.715197831392288,1.171865189447999,0.057723495876416564,-0.0012647651723227682,1.0000000000000004,0.7560000568628311,1.06,-1.244,0.5
17.71456727385521,1.1723283249884844,0.0582410927163437,-0.001271880901640543,1.0000000000000004,0.7599999755620956,1.06,-1.24,0.5
17.713936626911163,1.1727914791554213,0.05875870562158525,-0.0012789967834123672,1.0000000000000004,0.7640000432729721,1.06,-1.236,0.5
17.713286876678467,1.1732659675180912,0.059306034236215055,-0.0012874239109805785,1.0000000000000004,0.7680000364780426,1.06,-1.232,0.5
17.712632685899734,1.1737424377352,0.05986078595742583,-0.0012961848772192752,1.0000000000000004,0.7719999551773071,1.06,-1.228,0.5
17.711978673934937,1.174218911677599,0.06041555339470506,-0.0013049460980028016,1.0000000000000004,0.7760000228881836,1.06,-1.224,0.5
17.711324751377106,1.174695374444127,0.06097030534874648,-0.0013137070696984665,1.0000000000000004,0.7799999415874481,1.06,-1.22,0.5
17.710683405399323,1.175157092511654,0.061520870542153716,-0.0013225831532963639,1.0000000000000004,0.7840000092983246,1.06,-1.216,0.5
17.710036665201187,1.1756170317530632,0.06209471472539008,-0.001330868098875726,1.0000000000000004,0.7880000025033951,1.06,-1.212,0.5
17.70935896039009,1.1760996729135513,0.06267418316565454,-0.0013378357662077178,1.0000000000000004,0.7920000702142715,1.06,-1.208,0.5
17.708682239055634,1.1765843164175749,0.06325185357127339,-0.0013454737520532944,1.0000000000000004,0.7959999889135361,1.06,-1.204,0.5
17.708005219697952,1.1770689990371466,0.06382952444255352,-0.001353111798948703,1.0000000000000004,0.7999999821186066,1.06,-1.2,0.5
17.707328289747238,1.1775536555796862,0.06440721300896257,-0.0013607500414991591,1.0000000000000004,0.804000049829483,1.06,-1.196,0.5
17.706651508808136,1.1780383046716452,0.06498488318175077,-0.0013683880282542304,1.0000000000000004,0.8079999685287476,1.06,-1.192,0.5
17.705974608659744,1.178522976115346,0.06556257128249854,-0.001376026251591611,1.0000000000000004,0.812000036239624,1.06,-1.188,0.5
17.705297350883484,1.1789970565587282,0.06616899278014898,-0.0013845188392451746,1.0000000000000004,0.8159999549388885,1.06,-1.184,0.5
17.7046020925045,1.1794849205762148,0.0667806506389752,-0.0013931021456414783,1.0000000000000004,0.820000022649765,1.06,-1.18,0.5
17.703892529010773,1.1799854654818773,0.06739207112696022,-0.0014016268522141218,1.0000000000000004,0.8240000158548355,1.06,-1.176,0.5
17.7031829059124,1.1804859731346369,0.0680034909164533,-0.001410151536902049,1.0000000000000004,0.8279999345541,1.06,-1.172,0.5
17.702473372220993,1.1809865348041058,0.06861493014730513,-0.001418676485712922,1.0000000000000004,0.8320000022649765,1.06,-1.168,0.5
17.70176362991333,1.1814870592206717,0.0692263504024595,-0.0014272011849527644,1.0000000000000004,0.835999995470047,1.06,-1.164,0.5
17.701053977012634,1.1819876059889793,0.06983778881840408,-0.0014357261483155526,1.0000000000000004,0.8400000631809235,1.06,-1.16,0.5
17.700342386960983,1.1824788078665733,0.07047743198927492,-0.0014448894374794463,1.0000000000000004,0.843999981880188,1.06,-1.156,0.5
17.699623465538025,1.1829733476042747,0.07112399209290743,-0.0014541242011461009,1.0000000000000004,0.8480000495910645,1.06,-1.152,0.5
17.698876976966858,1.1834922563284636,0.07177050318568945,-0.001462989666512149,1.0000000000000004,0.851999968290329,1.06,-1.148,0.5
17.698130637407303,1.1840111631900072,0.07241701241582632,-0.00147185514096293,1.0000000000000004,0.8559999614953995,1.06,-1.144,0.5
17.697384357452393,1.1845300868153572,0.07306354364845902,-0.0014807209238369978,1.0000000000000004,0.8600000292062759,1.06,-1.14,0.5
17.69663766026497,1.1850490011274815,0.07371005427557975,-0.0014895864201207587,1.0000000000000004,0.8639999479055405,1.06,-1.136,0.5
17.69589152932167,1.1855679359287024,0.07435658446047455,-0.0014984521902761117,1.0000000000000004,0.8680000156164169,1.06,-1.132,0.5
17.69514775276184,1.1860669683665037,0.07503228064160794,-0.0015079005044640326,1.0000000000000004,0.8720000088214874,1.06,-1.128,0.5
17.69440308213234,1.1865635514259338,0.0757177589694038,-0.0015179000247371732,1.0000000000000004,0.8760000765323639,1.06,-1.124,0.5
17.693618774414062,1.1870954222977161,0.07641028193756938,-0.0015274772144948656,1.0000000000000004,0.8799999952316284,1.06,-1.12,0.5
17.692834615707397,1.1876272931694984,0.07710280467290431,-0.0015370544807637998,1.0000000000000004,0.8839999139308929,1.06,-1.116,0.5
17.692050099372864,1.1881591752171516,0.0777953484794125,-0.00154663199919014,1.0000000000000004,0.8879999816417694,1.06,-1.112,0.5
17.691266000270844,1.1886910367757082,0.07848787214607,-0.001556209245336504,1.0000000000000004,0.8919999748468399,1.06,-1.108,0.5
17.69048175215721,1.1892229225486517,0.07918041455559433,-0.0015657867056688701,1.0000000000000004,0.8960000425577164,1.06,-1.104,0.5
17.689697921276093,1.1897526253014803,0.079875712050125,-0.0015754307428323955,1.0000000000000004,0.8999999612569809,1.06,-1.1,0.5
17.688887059688568,1.1902841441333294,0.08059967856388539,-0.0015865318277974438,1.0000000000000004,0.9040000289678574,1.06,-1.096,0.5
17.688070863485336,1.1908257827162743,0.0813225848833099,-0.001597334009829865,1.0000000000000004,0.9080000221729279,1.06,-1.092,0.5
17.687254309654236,1.191367408260703,0.08204548922367394,-0.0016081362427939894,1.0000000000000004,0.9119999408721924,1.06,-1.088,0.5
17.68643820285797,1.1919090822339058,0.08276841742917895,-0.0016189387588383397,1.0000000000000004,0.9160000085830688,1.06,-1.084,0.5
17.685621857643127,1.1924507096409798,0.0834913239814341,-0.0016297409299568244,1.0000000000000004,0.9199999272823334,1.06,-1.08,0.5
17.684802889823914,1.1929818876087666,0.08423778996802866,-0.00164124283764977,1.0000000000000004,0.9239999949932098,1.06,-1.076,0.5
17.68396359682083,1.193519912660122,0.08500220603309572,-0.0016529096019439748,1.0000000000000004,0.9279999881982803,1.06,-1.072,0.5
17.683104932308197,1.194079253822565,0.08575772354379296,-0.0016638805241200316,1.0000000000000004,0.9320000559091568,1.06,-1.068,0.5
17.68224623799324,1.1946385875344276,0.08651321846991777,-0.0016748511420701107,1.0000000000000004,0.9359999746084213,1.06,-1.064,0.5
17.681387662887573,1.1951979286968708,0.0872687348164618,-0.0016858220424182946,1.0000000000000004,0.9400000423192978,1.06,-1.06,0.5
17.680528908967972,1.1957572530955076,0.08802423137240112,-0.0016967926385405008,1.0000000000000004,0.9440000355243683,1.06,-1.056,0.5
17.679661005735397,1.1962924487888813,0.08883107034489512,-0.0017079130248021102,1.0000000000000004,0.9479999542236328,1.06,-1.052,0.5
17.67878556251526,1.1968353390693665,0.08963544247671962,-0.0017189816344398423,1.0000000000000004,0.9520000219345093,1.06,-1.048,0.5
17.67788052558899,1.1974114570766687,0.09042527386918664,-0.0017298250004387228,1.0000000000000004,0.9559999406337738,1.06,-1.044,0.5
17.676975280046463,1.1979875937104225,0.0912151278462261,-0.0017406687784387032,1.0000000000000004,0.9600000083446503,1.06,-1.04,0.5
17.676070123910904,1.1985637042671442,0.0920049580745399,-0.001751512085320428,1.0000000000000004,0.9640000015497208,1.06,-1.036,0.5
17.67516228556633,1.1991261634975672,0.09281993890181184,-0.0017631491446081782,1.0000000000000004,0.9680000692605972,1.06,-1.032,0.5
17.674250155687332,1.199674230068922,0.0936614996753633,-0.0017757907171471743,1.0000000000000004,0.9719999879598618,1.06,-1.028,0.5
17.673313438892365,1.2002492733299732,0.09448714042082429,-0.001787605976460327,1.0000000000000004,0.9759999811649323,1.06,-1.024,0.5
17.672363370656967,1.2008390594273806,0.09530411660671234,-0.0017989706411754014,1.0000000000000004,0.9800000488758087,1.06,-1.02,0.5
17.671409010887146,1.2014095429331064,0.09615511912852526,-0.0018106794259438175,1.0000000000000004,0.9839999675750732,1.06,-1.016,0.5
17.670452654361725,1.2019696179777384,0.09702454577200115,-0.0018225746171083301,1.0000000000000004,0.9880000352859497,1.06,-1.012,0.5
17.669490188360214,1.2025359813123941,0.0978932089637965,-0.0018341518116358202,1.0000000000000004,0.9919999539852142,1.06,-1.008,0.5
17.668489903211594,1.2031415719538927,0.09875730471685529,-0.0018437464332237141,1.0000000000000004,0.9960000216960907,1.06,-1.004,0.5
17.667489498853683,1.20374714769423,0.09962137369439006,-0.0018533407728682505,1.0000000000000004,1.0000000149011612,1.06,-1.0,0.5
17.666490077972412,1.2043068520724773,0.1005210061557591,-0.001861255175754195,1.0000000000000004,1.0039999336004257,1.06,-0.996,0.5
17.66549077630043,1.2048588506877422,0.10142662352882326,-0.0018688867894525174,1.0000000000000004,1.0080000013113022,1.06,-0.992,0.5
17.664491564035416,1.2054108623415232,0.10233224183320999,-0.0018765184195217444,1.0000000000000004,1.0120000690221786,1.06,-0.988,0.5
17.663473337888718,1.2059763614088297,0.10324189183302224,-0.0018842178924387554,1.0000000000000004,1.0160000622272491,1.06,-0.984,0.5
17.66240593791008,1.2065770775079727,0.10416208836250007,-0.0018920946058642585,1.0000000000000004,1.0199999809265137,1.06,-0.98,0.5
17.66133838891983,1.2071777638047934,0.10508228559046984,-0.0018999712574441219,1.0000000000000004,1.0239998996257782,1.06,-0.976,0.5
17.660270035266876,1.207762973383069,0.10601333738304675,-0.0019073736821155762,1.0000000000000004,1.0279999673366547,1.06,-0.972,0.5
17.659198582172394,1.2082966156303883,0.10698054195381701,-0.001913196381792659,1.0000000000000004,1.0320000350475311,1.06,-0.968,0.5
17.658127069473267,1.2088302541524172,0.10794774815440178,-0.0019190191178495297,1.0000000000000004,1.0360000282526016,1.06,-0.964,0.5
17.65702572464943,1.2093840092420578,0.10892240982502699,-0.0019252615220466396,1.0000000000000004,1.0399999469518661,1.06,-0.96,0.5
17.65588241815567,1.2099658865481615,0.10990749555639923,-0.0019320905203130678,1.0000000000000004,1.0440000146627426,1.06,-0.956,0.5
17.654739260673523,1.2105477415025234,0.11089256731793284,-0.0019389196731935954,1.0000000000000004,1.048000007867813,1.06,-0.952,0.5
17.653595954179764,1.211129629984498,0.11187765165232122,-0.001945748722391727,1.0000000000000004,1.0520000755786896,1.06,-0.948,0.5
17.652465105056763,1.2116700652986765,0.11288396012969315,-0.0019409158039707108,1.0000000000000004,1.055999994277954,1.06,-0.944,0.5
17.65131175518036,1.2121885064989328,0.11391020845621824,-0.001929487629695359,1.0000000000000004,1.0599999129772186,1.06,-0.94,0.5
17.650099486112595,1.2127436511218548,0.11494749481789768,-0.001927018073729414,1.0000000000000004,1.063999980688095,1.06,-0.936,0.5
17.648887425661087,1.2132988087832928,0.11598478211089969,-0.001924548437273188,1.0000000000000004,1.0680000483989716,1.06,-0.932,0.5
17.647683441638947,1.2138173840939999,0.11704180366359651,-0.0019191166429664008,1.0000000000000004,1.072000041604042,1.06,-0.928,0.5
17.64648613333702,1.2142905872315168,0.11812551598995924,-0.0019091061506060214,1.0000000000000004,1.0759999603033066,1.06,-0.924,0.5
17.645200222730637,1.214795932173729,0.11924216314218938,-0.001881296405372268,1.0000000000000004,1.079999953508377,1.06,-0.92,0.5
17.643914371728897,1.215301264077425,0.1203588112257421,-0.0018534866603658884,1.0000000000000004,1.0840000212192535,1.06,-0.916,0.5
17.6426283121109,1.2158066015690565,0.12147545930929482,-0.0018256769917570637,1.0000000000000004,1.08800008893013,1.06,-0.912,0.5
17.641342490911484,1.2163119334727526,0.12259210576303303,-0.001797867323148239,1.0000000000000004,1.0920000076293945,1.06,-0.908,0.5
17.64004185795784,1.2167900521308184,0.12372627714648843,-0.0017727295362419682,1.0000000000000004,1.095999926328659,1.06,-0.904,0.5
17.63866737484932,1.2171988636255264,0.1249125199392438,-0.0017584869092388544,1.0000000000000004,1.0999999940395355,1.06,-0.9,0.5
17.63729292154312,1.2176083382219076,0.12609791662544012,-0.0017441169202356832,1.0000000000000004,1.103999987244606,1.06,-0.896,0.5
17.635918736457825,1.2180178295820951,0.12728333054110408,-0.0017297466729360167,1.0000000000000004,1.1080000549554825,1.06,-0.892,0.5
17.634544163942337,1.2184273041784763,0.1284687442239374,-0.0017153764783870429,1.0000000000000004,1.111999973654747,1.06,-0.888,0.5
17.63313716650009,1.2188273817300797,0.12967585073783994,-0.0017030067028827034,1.0000000000000004,1.1159999668598175,1.06,-0.884,0.5
17.631653368473053,1.2192053887993097,0.1309338726568967,-0.001695332375675207,1.0000000000000004,1.120000034570694,1.06,-0.88,0.5
17.630170583724976,1.2195730656385422,0.1321945497766137,-0.001690337376203388,1.0000000000000004,1.1240001022815704,1.06,-0.876,0.5
17.62869754433632,1.2198388073593378,0.13348142546601593,-0.0017117772986239288,1.0000000000000004,1.128000020980835,1.06,-0.872,0.5
17.627224892377853,1.2201045546680689,0.13476830162107944,-0.0017332171482848935,1.0000000000000004,1.1319999396800995,1.06,-0.868,0.5
17.62570121884346,1.2203496005386114,0.13609195011667907,-0.0017584633933438454,1.0000000000000004,1.13599993288517,1.06,-0.864,0.5
17.624109148979187,1.2205669060349464,0.13746501645073295,-0.0017888201473397203,1.0000000000000004,1.1400000005960464,1.06,-0.86,0.5
17.622517555952072,1.2207842040807009,0.1388380783610046,-0.0018191769195254892,1.0000000000000004,1.144000068306923,1.06,-0.856,0.5
17.620925456285477,1.2210014928132296,0.14021114236675203,-0.0018495336917112581,1.0000000000000004,1.1479999870061874,1.06,-0.852,0.5
17.619333654642105,1.2212188076227903,0.1415842087008059,-0.0018798904070536082,1.0000000000000004,1.151999980211258,1.06,-0.848,0.5
17.617631286382675,1.2212748546153307,0.14302454586140811,-0.0018945331155606482,1.0000000000000004,1.1560000479221344,1.06,-0.844,0.5
17.615854263305664,1.221326993778348,0.14447558298707008,-0.0019034314532291319,1.0000000000000004,1.1600001156330109,1.06,-0.84,0.5
17.614077478647232,1.221379142254591,0.14592659706249833,-0.0019123298695831181,1.0000000000000004,1.1640000343322754,1.06,-0.836,0.5
17.612300097942352,1.2214312851428986,0.14737763162702322,-0.0019212283641536487,1.0000000000000004,1.16799995303154,1.06,-0.832,0.5
17.610523104667664,1.2214834280312061,0.1488286699168384,-0.0019301268503113533,1.0000000000000004,1.1719999462366104,1.06,-0.828,0.5
17.608680456876755,1.2214260660111904,0.15033677616156638,-0.0019439795996731846,1.0000000000000004,1.1760000139474869,1.06,-0.824,0.5
17.60671901702881,1.221170101314783,0.15194838168099523,-0.0019668177383209695,1.0000000000000004,1.1800000816583633,1.06,-0.82,0.5
17.604757130146027,1.220914138481021,0.1535599904600531,-0.0019896559404628533,1.0000000000000004,1.1840000003576279,1.06,-0.816,0.5
17.602794110774994,1.2205765824764967,0.1551791715901345,-0.002008581710015278,1.0000000000000004,1.1879999935626984,1.06,-0.812,0.5
17.600828647613525,1.2201196178793907,0.15680942055769265,-0.0020217805227105146,1.0000000000000004,1.191999912261963,1.06,-0.808,0.5
17.598839074373245,1.2196153160184622,0.15845767501741648,-0.002042048803389207,1.0000000000000004,1.1959999799728394,1.06,-0.804,0.5
17.59666007757187,1.2187426071614027,0.16024592285975814,-0.002117342356541485,1.0000000000000004,1.2000000476837158,1.06,-0.8,0.5
17.594481348991394,1.217869896441698,0.16203417093493044,-0.0021926359568169573,1.0000000000000004,1.2039999663829803,1.06,-0.796,0.5
17.592302352190018,1.2169971782714128,0.16382241854444146,-0.002267929494337295,1.0000000000000004,1.2079999595880508,1.06,-0.792,0.5
17.590117752552032,1.2161599416285753,0.1655885074287653,-0.002336520243261475,1.0000000000000004,1.2120000272989273,1.06,-0.788,0.5
17.587926387786865,1.2153662890195847,0.16732734255492687,-0.00239686707391229,1.0000000000000004,1.2160000950098038,1.06,-0.784,0.5
17.585538655519485,1.2141284681856632,0.16921223839744925,-0.0025195208909281064,1.0000000000000004,1.2200000137090683,1.06,-0.78,0.5
17.58314597606659,1.2126374710351229,0.17113006487488747,-0.0026568755729385884,1.0000000000000004,1.2240000069141388,1.06,-0.776,0.5
17.58075660467148,1.2111223936080933,0.17304940288886428,-0.0027949448503932217,1.0000000000000004,1.2279999256134033,1.06,-0.772,0.5
17.578366994857788,1.2096073292195797,0.17496873484924436,-0.0029330142997423536,1.0000000000000004,1.2319999933242798,1.06,-0.768,0.5
17.575977504253387,1.2080922480672598,0.17688807053491473,-0.003071083822305809,1.0000000000000004,1.2360000610351562,1.06,-0.764,0.5
17.573440670967102,1.2062025144696236,0.17890886683017015,-0.003229579254480086,1.0000000000000004,1.2399999797344208,1.06,-0.76,0.5
17.570817828178406,1.2040933705866337,0.18098907731473446,-0.003400035302092874,1.0000000000000004,1.2439999729394913,1.06,-0.756,0.5
17.568194895982742,1.2019842434674501,0.18306928500533104,-0.0035704913284462236,1.0000000000000004,1.2480000406503677,1.06,-0.752,0.5
17.565572202205658,1.1998751293867826,0.18514946615323424,-0.0037409446922538336,1.0000000000000004,1.2520000338554382,1.06,-0.748,0.5
17.56297343969345,1.1976779494434595,0.18722586752846837,-0.003874715929669037,1.0000000000000004,1.2560001015663147,1.06,-0.744,0.5
17.560298442840576,1.1950612366199493,0.18935196101665497,-0.003966194544773316,1.0000000000000004,1.2600000202655792,1.06,-0.74,0.5
17.557457447052002,1.1919650193303823,0.19156280159950256,-0.004063916198902007,1.0000000000000004,1.2639999389648438,1.06,-0.736,0.5
17.554612070322037,1.1889292523264885,0.1937512271106243,-0.004157675054102583,1.0000000000000004,1.2680000066757202,1.06,-0.732,0.5
17.551764994859695,1.1859284732490778,0.19592668022960424,-0.004249140207775781,1.0000000000000004,1.2720000743865967,1.06,-0.728,0.5
17.548917591571808,1.1829276755452156,0.19810213427990675,-0.004340605332799896,1.0000000000000004,1.2759999930858612,1.06,-0.724,0.5
17.546027272939682,1.1797671802341938,0.20029970491304994,-0.004436424498635461,1.0000000000000004,1.2799999117851257,1.06,-0.72,0.5
17.54289796948433,1.175716234371066,0.2026207442395389,-0.004556520864753111,1.0000000000000004,1.2839999794960022,1.06,-0.716,0.5
17.539746195077896,1.1716342587023973,0.20493966899812222,-0.004673641998692801,1.0000000000000004,1.2880000472068787,1.06,-0.712,0.5
17.536679565906525,1.167297063395381,0.20722880214452744,-0.004721139648438566,1.0000000000000004,1.2920001149177551,1.06,-0.708,0.5
17.533613204956055,1.1629598680883646,0.2095179376192391,-0.004768637453935298,1.0000000000000004,1.2960000336170197,1.06,-0.704,0.5
17.530546754598618,1.1586226597428322,0.2118070716969669,-0.004816135006649347,1.0000000000000004,1.2999999523162842,1.06,-0.7,0.5
17.527330458164215,1.15370730496943,0.21411549393087626,-0.00487232581031094,1.0000000000000004,1.3040000200271606,1.06,-0.696,0.5
17.52394413948059,1.1481371391564608,0.2164457575418055,-0.004938360327571445,1.0000000000000004,1.308000087738037,1.06,-0.692,0.5
17.52055773139,1.142567079514265,0.21877599088475108,-0.005004394019579195,1.0000000000000004,1.3120000064373016,1.06,-0.688,0.5
17.517171502113342,1.1369969192892313,0.22110625775530934,-0.005070428598628496,1.0000000000000004,1.3159999251365662,1.06,-0.684,0.5
17.51378521323204,1.1314267572015524,0.2234365246258676,-0.00513646345007146,1.0000000000000004,1.3199999928474426,1.06,-0.68,0.5
17.510398775339127,1.1258565802127123,0.22576678823679686,-0.005202497981372289,1.0000000000000004,1.324000060558319,1.06,-0.676,0.5
17.50692242383957,1.1196517255157232,0.22806405369192362,-0.005364937474951148,1.0000000000000004,1.3280001282691956,1.06,-0.672,0.5
17.503368973731995,1.1126458905637264,0.23032635869458318,-0.005658687505274429,1.0000000000000004,1.33200004696846,1.06,-0.668,0.5
17.499815672636032,1.10564005933702,0.2325886618345976,-0.005952437608357286,1.0000000000000004,1.3359999656677246,1.06,-0.664,0.5
17.496262162923813,1.0986343380063772,0.23485093424096704,-0.006246183349048806,1.0000000000000004,1.3399998843669891,1.06,-0.66,0.5
17.49270859360695,1.0916285086423159,0.237113235052675,-0.006539933529438713,1.0000000000000004,1.3439999520778656,1.06,-0.656,0.5
17.489063411951065,1.08419294282794,0.23935588216409087,-0.006808259720855858,1.0000000000000004,1.348000019788742,1.06,-0.652,0.5
17.485242307186127,1.0759331919252872,0.24156082794070244,-0.007027820660027828,1.0000000000000004,1.3519999384880066,1.06,-0.648,0.5
17.48149985074997,1.0674439165741205,0.24363757017999887,-0.007305446507189117,1.0000000000000004,1.356000006198883,1.06,-0.644,0.5
17.477762401103973,1.0589391719549894,0.24570566974580288,-0.007586984222143656,1.0000000000000004,1.3600000739097595,1.06,-0.64,0.5
17.47402521967888,1.0504344310611486,0.24777377024292946,-0.007868521842283371,1.0000000000000004,1.364000141620636,1.06,-0.636,0.5
17.470252513885498,1.0417022090405226,0.2498198626562953,-0.008116056319067866,1.0000000000000004,1.3680000603199005,1.06,-0.632,0.5
17.466331660747528,1.0320123881101608,0.2517735459841788,-0.008220572823802286,1.0000000000000004,1.371999979019165,1.06,-0.628,0.5
17.46241071820259,1.0223225578665733,0.253727228846401,-0.008325089489517268,1.0000000000000004,1.3759998977184296,1.06,-0.624,0.5
17.458563446998596,1.012623930349946,0.25558788189664483,-0.008406548454331642,1.0000000000000004,1.379999965429306,1.06,-0.62,0.5
17.45479741692543,1.002915507182479,0.2573453360237181,-0.008462426503228926,1.0000000000000004,1.3840000331401825,1.06,-0.616,0.5
17.451025545597076,0.9931606352329254,0.2590947551652789,-0.008506811317602114,1.0000000000000004,1.387999951839447,1.06,-0.612,0.5
17.44711884856224,0.9823316428810358,0.2606584234163165,-0.008285399915621383,1.0000000000000004,1.3920000195503235,1.06,-0.608,0.5
17.443212032318115,0.9715026579797268,0.2622220986522734,-0.008063988256253651,1.0000000000000004,1.3960000872612,1.06,-0.604,0.5
17.439305186271667,0.9606738332659006,0.26378574687987566,-0.0078425802221318,1.0000000000000004,1.4000000059604645,1.06,-0.6,0.5
17.435399681329727,0.9498434271663427,0.2653472824022174,-0.007619739093343014,1.0000000000000004,1.404000073671341,1.06,-0.596,0.5
17.431614756584167,0.9388884715735912,0.2667213873937726,-0.007271372152899858,1.0000000000000004,1.4079999923706055,1.06,-0.592,0.5
17.42773300409317,0.9272389374673367,0.26787699246779084,-0.006816196478212078,1.0000000000000004,1.41199991106987,1.06,-0.588,0.5
17.42378267645836,0.9150993563234806,0.2688784417696297,-0.0062856636386641185,1.0000000000000004,1.4159999787807465,1.06,-0.584,0.5
17.419832408428192,0.9029597658663988,0.2698798873461783,-0.005755131006026204,1.0000000000000004,1.420000046491623,1.06,-0.58,0.5
17.415882021188736,0.890820175409317,0.2708813352510333,-0.0052245980805309955,1.0000000000000004,1.4239999651908875,1.06,-0.576,0.5
17.412069439888,0.8786427099257708,0.2716947728767991,-0.0047323859932930645,1.0000000000000004,1.428000032901764,1.06,-0.572,0.5
17.408184826374054,0.8654970042407513,0.27217758586630225,-0.004404056307464543,1.0000000000000004,1.4319999516010284,1.06,-0.568,0.5
17.404287964105606,0.8522169515490532,0.2726176157593727,-0.004097905563412496,1.0000000000000004,1.436000019311905,1.06,-0.564,0.5
17.400391042232513,0.8389369025826454,0.2730576409958303,-0.0037917550043857773,1.0000000000000004,1.4400000870227814,1.06,-0.56,0.5
17.396494179964066,0.8256568498909473,0.27349767135456204,-0.003485604480033544,1.0000000000000004,1.444000005722046,1.06,-0.556,0.5
17.392666786909103,0.8123213946819305,0.2736701723188162,-0.0032411473994216067,1.0000000000000004,1.4479999244213104,1.06,-0.552,0.5
17.388829290866852,0.7982307802885771,0.2734920820221305,-0.003141464187351062,1.0000000000000004,1.451999992132187,1.06,-0.548,0.5
17.384991735219955,0.7841403912752867,0.27331398939713836,-0.003041782348191191,1.0000000000000004,1.4559999108314514,1.06,-0.544,0.5
17.38115394115448,0.7700497787445784,0.2731358981691301,-0.002942098958101269,1.0000000000000004,1.4599999785423279,1.06,-0.54,0.5
17.377316504716873,0.7559591606259346,0.2729578083381057,-0.0028424157443396325,1.0000000000000004,1.4640000462532043,1.06,-0.536,0.5
17.373524695634842,0.7418591547757387,0.2723757540807128,-0.0028369870469759917,1.0000000000000004,1.4679999649524689,1.06,-0.532,0.5
17.36974534392357,0.7274019457399845,0.27152653969824314,-0.0029199411656009033,1.0000000000000004,1.4720000326633453,1.06,-0.528,0.5
17.365965962409973,0.71294473297894,0.2706773248501122,-0.00300289563529077,1.0000000000000004,1.4760001003742218,1.06,-0.524,0.5
17.362186551094055,0.6984875369817019,0.26982810953631997,-0.0030858498771522136,1.0000000000000004,1.4800000190734863,1.06,-0.52,0.5
17.358407109975815,0.684030331671238,0.26897889748215675,-0.003168804227243527,1.0000000000000004,1.4839999377727509,1.06,-0.516,0.5
17.35464707016945,0.6702976217493415,0.267669212538749,-0.003530635240167612,1.0000000000000004,1.4879998564720154,1.06,-0.512,0.5
17.350909024477005,0.6565951397642493,0.26627186266705394,-0.003911635372787714,1.0000000000000004,1.4919999241828918,1.06,-0.508,0.5
17.34717094898224,0.6428926689550281,0.2648745118640363,-0.004292635449928639,1.0000000000000004,1.4959999918937683,1.06,-0.504,0.5
17.34343323111534,0.6291902009397745,0.2634771643206477,-0.004673635651670338,1.0000000000000004,1.5000000596046448,1.06,-0.5,0.5
17.339674949645996,0.6156502002850175,0.2619017343968153,-0.004825968337172526,1.0000000000000004,1.5039999783039093,1.06,-0.496,0.5
17.335880666971207,0.6021144278347492,0.26001507928594947,-0.004677006145811902,1.0000000000000004,1.5080000460147858,1.06,-0.492,0.5
17.332086473703384,0.5885785445570946,0.2581284116022289,-0.004528042510173691,1.0000000000000004,1.5119999647140503,1.06,-0.488,0.5
17.328292280435562,0.5750426715239882,0.2562417429871857,-0.004379079013233422,1.0000000000000004,1.5160000324249268,1.06,-0.484,0.5
17.324496388435364,0.5615521837025881,0.2543475073762238,-0.00421491963788867,1.0000000000000004,1.5199999511241913,1.06,-0.48,0.5
17.320718497037888,0.5483110137283802,0.2521176403388381,-0.0038210508732845483,1.0000000000000004,1.5239998698234558,1.06,-0.476,0.5
17.316944122314453,0.5350484419614077,0.2498579085804522,-0.003417699374494987,1.0000000000000004,1.5279999375343323,1.06,-0.472,0.5
17.313169449567795,0.5217858739197254,0.24759817821905017,-0.0030143477006276953,1.0000000000000004,1.5320000052452087,1.06,-0.468,0.5
17.309394866228104,0.5085233096033335,0.245338449254632,-0.0026109961781912716,1.0000000000000004,1.5360000729560852,1.06,-0.464,0.5
17.305621474981308,0.49555015470832586,0.2429478708654642,-0.002219044372850476,1.0000000000000004,1.5399999916553497,1.06,-0.46,0.5
17.30187278985977,0.4827138325199485,0.24042594013735652,-0.0018468680391379166,1.0000000000000004,1.5440000593662262,1.06,-0.456,0.5
17.298124372959137,0.4698775094002485,0.2379040066152811,-0.00147469186458693,1.0000000000000004,1.5479999780654907,1.06,-0.452,0.5
17.294376134872437,0.4570412803441286,0.2353820907883346,-0.0011025180856449879,1.0000000000000004,1.5520000457763672,1.06,-0.448,0.5
17.290618389844894,0.4443473173305392,0.2328266235999763,-0.0007655205426999601,1.0000000000000004,1.5559999644756317,1.06,-0.444,0.5
17.28685438632965,0.43210817500948906,0.23005168931558728,-0.0005657322021761502,1.0000000000000004,1.5599998831748962,1.06,-0.44,0.5
17.283096879720688,0.4198401803150773,0.22727219387888908,-0.00035557520334350556,1.0000000000000004,1.5639999508857727,1.06,-0.436,0.5
17.279339224100113,0.407572278752923,0.22449272265657783,-0.00014541948803525884,1.0000000000000004,1.5680000185966492,1.06,-0.432,0.5
17.275590181350708,0.3955878233537078,0.22163478191941977,-6.521077011711895e-08,1.0000000000000004,1.5720000863075256,1.06,-0.428,0.5
17.271846055984497,0.383766888640821,0.2187341060489416,0.0001035500872603734,1.0000000000000004,1.5760000050067902,1.06,-0.424,0.5
17.26809412240982,0.3720463505014777,0.2158769159577787,6.041302185622044e-05,1.0000000000000004,1.5800000727176666,1.06,-0.42,0.5
17.264343559741974,0.36040395591408014,0.2129988232627511,7.699813409089984e-06,1.0000000000000004,1.5839999914169312,1.06,-0.416,0.5
17.260598570108414,0.349188928026706,0.21000611269846559,-9.745228180690901e-05,1.0000000000000004,1.5880000591278076,1.06,-0.412,0.5
17.25685343146324,0.33797390619292855,0.20701340399682522,-0.00020260431983842864,1.0000000000000004,1.5919999778270721,1.06,-0.408,0.5
17.253108650445938,0.32675896119326353,0.20402071834541857,-0.0003077557221331517,1.0000000000000004,1.5959998965263367,1.06,-0.404,0.5
17.24933660030365,0.3159760502167046,0.20091214822605252,-0.0004673731427402572,1.0000000000000004,1.5999999642372131,1.06,-0.4,0.5
17.245549470186234,0.3054170152172446,0.197749191429466,-0.0006558986360687413,1.0000000000000004,1.6040000319480896,1.06,-0.396,0.5
17.241762310266495,0.29485797556117177,0.19458622951060534,-0.0008444241420875187,1.0000000000000004,1.608000099658966,1.06,-0.392,0.5
17.23799502849579,0.2844054764136672,0.19141087774187326,-0.001040178078255849,1.0000000000000004,1.6120000183582306,1.06,-0.388,0.5
17.234337359666824,0.2743899137713015,0.18821781501173973,-0.001260035984159913,1.0000000000000004,1.6159999370574951,1.06,-0.384,0.5
17.230626344680786,0.2644282062537968,0.18499344517476857,-0.001437304454157129,1.0000000000000004,1.6200000047683716,1.06,-0.38,0.5
17.226906299591064,0.2546592219732702,0.18176567810587585,-0.0016324019106832566,1.0000000000000004,1.624000072479248,1.06,-0.376,0.5
17.22323304414749,0.24512995732948184,0.1785689266398549,-0.0019048528338316828,1.0000000000000004,1.6279999911785126,1.06,-0.372,0.5
17.219579607248306,0.23559092171490192,0.17535245162434876,-0.0021788328494949383,1.0000000000000004,1.631999909877777,1.06,-0.368,0.5
17.21598717570305,0.2262930958531797,0.17216689069755375,-0.002472699408826884,1.0000000000000004,1.6359999775886536,1.06,-0.364,0.5
17.21238824725151,0.21716288197785616,0.16906111501157284,-0.002758505116617016,1.0000000000000004,1.64000004529953,1.06,-0.36,0.5
17.208790004253387,0.20803260011598468,0.16595531348139048,-0.0030443132313848764,1.0000000000000004,1.6440001130104065,1.06,-0.356,0.5
17.20522117614746,0.19929133914411068,0.16288372222334146,-0.0032876037413132053,1.0000000000000004,1.648000031709671,1.06,-0.352,0.5
17.201642602682114,0.19062113878317177,0.15981759782880545,-0.0035012475345865823,1.0000000000000004,1.6519999504089355,1.06,-0.348,0.5
17.19803300499916,0.1820318792015314,0.1567588411271572,-0.00364238165821007,1.0000000000000004,1.656000018119812,1.06,-0.344,0.5
17.19448035955429,0.17389066307805479,0.15377503004856408,-0.0038331809639657877,1.0000000000000004,1.6599999368190765,1.06,-0.34,0.5
17.19096413254738,0.16577096027322114,0.15079250186681747,-0.003982688824635261,1.0000000000000004,1.664000004529953,1.06,-0.336,0.5
17.187471479177475,0.1579229070339352,0.14789754711091518,-0.004027276754641207,1.0000000000000004,1.6679999232292175,1.06,-0.332,0.5
17.183962285518646,0.15004733321256936,0.14500973862595856,-0.004034463059724658,1.0000000000000004,1.671999990940094,1.06,-0.328,0.5
17.180503726005554,0.14238264388404787,0.14219876239076257,-0.004000013548420611,1.0000000000000004,1.6760000586509705,1.06,-0.324,0.5
17.177050203084946,0.1347376888152212,0.1393949748016894,-0.003961669257478206,1.0000000000000004,1.680000126361847,1.06,-0.32,0.5
17.17367860674858,0.12726100301370025,0.13669795193709433,-0.0038941813072597142,1.0000000000000004,1.6840000450611115,1.06,-0.316,0.5
17.170327842235565,0.11977925279643387,0.13402953068725765,-0.003806479806371499,1.0000000000000004,1.687999963760376,1.06,-0.312,0.5
17.166991889476776,0.11230213788803667,0.131378821330145,-0.003718984629813349,1.0000000000000004,1.6920000314712524,1.06,-0.308,0.5
17.16366156935692,0.1048677786020562,0.1288365786895156,-0.003622919542976888,1.0000000000000004,1.695999950170517,1.06,-0.304,0.5
17.16043195128441,0.09761663607787341,0.12630490446463227,-0.003505111280901474,1.0000000000000004,1.7000000178813934,1.06,-0.3,0.5
17.157216995954514,0.09037245600484312,0.12383585853967816,-0.003402168405671091,1.0000000000000004,1.703999936580658,1.06,-0.296,0.5
17.154027193784714,0.0831578210927546,0.12142896978184581,-0.003316195312891068,1.0000000000000004,1.7080000042915344,1.06,-0.292,0.5
17.150902032852173,0.07607679534703493,0.11902361456304789,-0.0032293057047354523,1.0000000000000004,1.7120000720024109,1.06,-0.288,0.5
17.147802770137787,0.06897900166222826,0.11671058693900704,-0.003155215130391298,1.0000000000000004,1.7159999907016754,1.06,-0.284,0.5
17.144753724336624,0.06196339428424835,0.11441662220750004,-0.0030965486726017843,1.0000000000000004,1.7200000584125519,1.06,-0.28,0.5
17.141744017601013,0.05500714824302122,0.11213605047669262,-0.0030482942584058037,1.0000000000000004,1.7239999771118164,1.06,-0.276,0.5
17.138772159814835,0.04803312114745495,0.10993470717221498,-0.0030067467923799995,1.0000000000000004,1.727999895811081,1.06,-0.272,0.5
17.13586711883545,0.0412015570946096,0.10776825074572116,-0.0029509662844020568,1.0000000000000004,1.7319999635219574,1.06,-0.268,0.5
17.132986158132553,0.034376017334579956,0.10562994994688779,-0.002870962263614274,1.0000000000000004,1.7360000312328339,1.06,-0.264,0.5
17.1301249563694,0.027563744855797268,0.10354216082487255,-0.0027521167203303776,1.0000000000000004,1.7399999499320984,1.06,-0.26,0.5
17.12736600637436,0.020877178743830882,0.10148067108821124,-0.0026153755419642266,1.0000000000000004,1.7440000176429749,1.06,-0.256,0.5
17.124573588371277,0.014198213904819568,0.09945587301626801,-0.0024631286378280492,1.0000000000000004,1.7480000853538513,1.06,-0.252,0.5
17.12179908156395,0.007560657028079731,0.0974874272942543,-0.002331296833290253,1.0000000000000004,1.7520000040531158,1.06,-0.248,0.5
17.119071036577225,0.000996839420622564,0.09554290527012199,-0.0022071635557949776,1.0000000000000004,1.7560000717639923,1.06,-0.244,0.5
17.116349041461945,-0.005543528421185329,0.09360950300469995,-0.0020969447491552273,1.0000000000000004,1.7599999904632568,1.06,-0.24,0.5
17.113613694906235,-0.012024543222651118,0.09172587806824595,-0.0020338464855740312,1.0000000000000004,1.7639999091625214,1.06,-0.236,0.5
17.11087480187416,-0.018508705392378033,0.08983957709278911,-0.0019808885849670332,1.0000000000000004,1.7679999768733978,1.06,-0.232,0.5
17.10818386077881,-0.024895562948586303,0.08797988470178097,-0.0019968037868238753,1.0000000000000004,1.7719998955726624,1.06,-0.228,0.5
17.105507731437683,-0.03127049541217275,0.08612198545597494,-0.002023441042183549,1.0000000000000004,1.7759999632835388,1.06,-0.224,0.5
17.10283198952675,-0.037486554771021474,0.08428247418487445,-0.0020493450520007173,1.0000000000000004,1.7800000309944153,1.06,-0.22,0.5
17.100153475999832,-0.0436853376813815,0.08242814987897873,-0.002074744556011865,1.0000000000000004,1.7840000987052917,1.06,-0.216,0.5
17.09749749302864,-0.049749631700251484,0.08061536669265479,-0.002103484355757246,1.0000000000000004,1.7880000174045563,1.06,-0.212,0.5
17.09483703970909,-0.055765510274795815,0.07874536514282227,-0.002107492395225563,1.0000000000000004,1.7920000851154327,1.06,-0.208,0.5
17.09221377968788,-0.06166797218611464,0.07692424871493131,-0.0021219685022515478,1.0000000000000004,1.7960000038146973,1.06,-0.204,0.5
17.089590460062027,-0.06750496411405038,0.07504752353997901,-0.0021294699581630994,1.0000000000000004,1.7999999225139618,1.06,-0.2,0.5
17.08697059750557,-0.07320923456427408,0.07316248503047973,-0.002120239672194657,1.0000000000000004,1.8039999902248383,1.06,-0.196,0.5
17.084382802248,-0.0789144365262473,0.07125781569629908,-0.0021159091465960955,1.0000000000000004,1.8079999089241028,1.06,-0.192,0.5
17.081816256046295,-0.08448751505056862,0.06934020487824455,-0.0019743624279726646,1.0000000000000004,1.8119999766349792,1.06,-0.188,0.5
17.07924658060074,-0.09003170506912284,0.06740904692560434,-0.001804054457352322,1.0000000000000004,1.8160000443458557,1.06,-0.184,0.5
17.076706141233444,-0.09551917339558713,0.06551320117432624,-0.0015859592731430894,1.0000000000000004,1.8199999630451202,1.06,-0.18,0.5
17.07418206334114,-0.10094902908895165,0.06358102848753333,-0.0013450553342408966,1.0000000000000004,1.8240000307559967,1.06,-0.176,0.5
17.071667402982712,-0.1063519794261083,0.06167002650909126,-0.0010908164204010973,1.0000000000000004,1.8279999494552612,1.06,-0.172,0.5
17.069167405366898,-0.11171877436572686,0.059796845191158354,-0.0008193632961592812,1.0000000000000004,1.8320000171661377,1.06,-0.168,0.5
17.066690176725388,-0.11706523061729968,0.05787632902502082,-0.0005897751761949621,1.0000000000000004,1.8359999358654022,1.06,-0.164,0.5
17.06426727771759,-0.12236354185733944,0.056008344574365765,-0.00035390340053709224,1.0000000000000004,1.8400000035762787,1.06,-0.16,0.5
17.061850041151047,-0.1276071189204231,0.054116517829243094,-0.000130635783989419,1.0000000000000004,1.8439999222755432,1.06,-0.156,0.5
17.0595141351223,-0.1327706875745207,0.05224414065014571,9.729925432111486e-05,1.0000000000000004,1.8479999899864197,1.06,-0.152,0.5
17.05718320608139,-0.1378804473206401,0.05035087888245471,0.00034543994502200803,1.0000000000000004,1.8520000576972961,1.06,-0.148,0.5
17.054928600788116,-0.1428992913570255,0.048491427733097225,0.0005949198257440003,1.0000000000000004,1.8559999763965607,1.06,-0.144,0.5
17.052724927663803,-0.14780464954674244,0.04664178010716569,0.0008610731747467071,1.0000000000000004,1.8600000441074371,1.06,-0.14,0.5
17.050537437200546,-0.15267834509722888,0.044800687915994786,0.0011258917390932766,1.0000000000000004,1.8639999628067017,1.06,-0.136,0.5
17.048473000526428,-0.15733895334415138,0.04301190228579799,0.0013815326674375683,1.0000000000000004,1.8680000305175781,1.06,-0.132,0.5
17.04640966653824,-0.16199996112845838,0.04122109344461933,0.0016381452637688199,1.0000000000000004,1.8719999492168427,1.06,-0.128,0.5
17.044433623552322,-0.166373296873644,0.039416330262611154,0.001882532931631431,1.0000000000000004,1.8760000169277191,1.06,-0.124,0.5
17.04251429438591,-0.17074194503948092,0.03761863696308865,0.002126572917404701,1.0000000000000004,1.8799999356269836,1.06,-0.12,0.5
17.040662199258804,-0.1749306684359908,0.03585888204906951,0.0024284379187520244,1.0000000000000004,1.88400000333786,1.06,-0.116,0.5
17.038821905851364,-0.1790357402060181,0.03407975965637888,0.002731868376940838,1.0000000000000004,1.8880000710487366,1.06,-0.112,0.5
17.037009060382843,-0.18301177117973566,0.03231547216137187,0.0030918468601157656,1.0000000000000004,1.891999989748001,1.06,-0.108,0.5
17.03522253036499,-0.1869126302190125,0.0305426220947993,0.003431256236126501,1.0000000000000004,1.8960000574588776,1.06,-0.104,0.5
17.033525437116623,-0.19069181405939162,0.028775855622370727,0.0037792649402490497,1.0000000000000004,1.899999976158142,1.06,-0.1,0.5
17.031874030828476,-0.19440788822248578,0.027009810099116294,0.004177444290689891,1.0000000000000004,1.9040000438690186,1.06,-0.096,0.5
17.030307471752167,-0.1979876048862934,0.02523536812623206,0.00451193413209694,1.0000000000000004,1.907999962568283,1.06,-0.092,0.5
17.028771609067917,-0.20146549865603447,0.023448953583283583,0.004813809133338509,1.0000000000000004,1.9119998812675476,1.06,-0.088,0.5
17.027248442173004,-0.2048861850053072,0.021656815583355638,0.005150218215078439,1.0000000000000004,1.915999948978424,1.06,-0.084,0.5
17.025873243808746,-0.2081627428997308,0.019862605095113395,0.005410718221810384,1.0000000000000004,1.9200000166893005,1.06,-0.08,0.5
17.024571776390076,-0.2113334070891142,0.01806455025109699,0.005648756100583796,1.0000000000000004,1.924000084400177,1.06,-0.076,0.5
17.02326700091362,-0.2143446954432875,0.01621122546839615,0.005835039907992723,1.0000000000000004,1.9280000030994415,1.06,-0.072,0.5
17.022053122520447,-0.2171598868444562,0.014338286292513658,0.005988464352412848,1.0000000000000004,1.932000070810318,1.06,-0.068,0.5
17.020901650190353,-0.219838259043172,0.012431643155650818,0.006115995247910178,1.0000000000000004,1.9359999895095825,1.06,-0.064,0.5
17.019792139530182,-0.22230889508500695,0.01045561119371996,0.0062255612428998575,1.0000000000000004,1.940000057220459,1.06,-0.06,0.5
17.018791884183884,-0.2245538947172463,0.008517098916854593,0.006350066442792013,1.0000000000000004,1.9439999759197235,1.06,-0.056,0.5
17.01784536242485,-0.22657477157190442,0.006542825893120607,0.006470702775061454,1.0000000000000004,1.947999894618988,1.06,-0.052,0.5
17.0169880092144,-0.2284531369805336,0.00460098868006753,0.006675682380773651,1.0000000000000004,1.9519999623298645,1.06,-0.048,0.5
17.016198068857193,-0.23016973119229078,0.0026241938594466774,0.006892283376146224,1.0000000000000004,1.956000030040741,1.06,-0.044,0.5
17.01548519730568,-0.23177235922776163,0.0006703607068629935,0.007171861134338542,1.0000000000000004,1.9600000977516174,1.06,-0.04,0.5
17.014849960803986,-0.23325860081240535,-0.0012917144695165916,0.007489593042919296,1.0000000000000004,1.964000016450882,1.06,-0.036,0.5
17.01427671313286,-0.23466450721025467,-0.0032368937427236233,0.007862748572733835,1.0000000000000004,1.9680000841617584,1.06,-0.032,0.5
17.013793468475342,-0.23599323397502303,-0.005166605376871303,0.008281550011815852,1.0000000000000004,1.972000002861023,1.06,-0.028,0.5
17.013405472040176,-0.23721653735265136,-0.00709865285352862,0.00874876046486861,1.0000000000000004,1.9759999215602875,1.06,-0.024,0.5
17.01307612657547,-0.23831810848787427,-0.008989048703369917,0.00924635524097539,1.0000000000000004,1.979999989271164,1.06,-0.02,0.5
17.0127956867218,-0.2392535451799631,-0.01085465338837821,0.009792551541067951,1.0000000000000004,1.9839999079704285,1.06,-0.016,0.5
17.0125892162323,-0.24003567826002836,-0.012699893311946653,0.010339750025195826,1.0000000000000004,1.987999975681305,1.06,-0.012,0.5
17.012470841407776,-0.24065742967650294,-0.014540860312990844,0.010898361041654425,1.0000000000000004,1.9920000433921814,1.06,-0.008,0.5
17.01242235302925,-0.2410054854117334,-0.016389436734243645,0.011436726385909424,1.0000000000000004,1.9960001111030579,1.06,-0.004,0.5
17.012421280145645,-0.24124573962762952,-0.018196564102595403,0.01192076218285365,1.0000000000000004,2.0000000298023224,1.06,0.0,0.5
17.0124893784523,-0.24108585948124528,-0.020044496366608655,0.012453576999263305,1.0000000000000004,2.003999948501587,1.06,0.004,0.5
17.01263365149498,-0.24078906187787652,-0.021857341987924883,0.012913129051412398,1.0000000000000004,2.0079998672008514,1.06,0.008,0.5
17.01287305355072,-0.24023063573986292,-0.023702513994066976,0.013371613560593687,1.0000000000000004,2.01200008392334,1.06,0.012,0.5
17.01321828365326,-0.2393797468394041,-0.02557664311825647,0.01380287432402838,1.0000000000000004,2.0160000026226044,1.06,0.016,0.5
17.01360335946083,-0.23839716706424952,-0.02744878389785299,0.014218703796359478,1.0000000000000004,2.019999921321869,1.06,0.02,0.5
17.014046221971512,-0.23724469915032387,-0.029316395986825228,0.014615285065701755,1.0000000000000004,2.0239999890327454,1.06,0.024,0.5
17.014581739902496,-0.23591120401397347,-0.03115527103364002,0.014948619887945824,1.0000000000000004,2.028000056743622,1.06,0.028,0.5
17.01518225669861,-0.2344443271867931,-0.03305171032843646,0.015301212977647083,1.0000000000000004,2.0320001244544983,1.06,0.032,0.5
17.015814274549484,-0.2327862628735602,-0.03489666605310049,0.015600187818563427,1.0000000000000004,2.036000043153763,1.06,0.036,0.5
17.016507148742676,-0.2309341854415834,-0.036789811580092646,0.01588329701968405,1.0000000000000004,2.0399999618530273,1.06,0.04,0.5
17.017236649990082,-0.2289731241762638,-0.03864207414153498,0.016117242450491176,1.0000000000000004,2.043999880552292,1.06,0.044,0.5
17.018053203821182,-0.22675136011093855,-0.0405095109163085,0.01626431497061276,1.0000000000000004,2.0480000972747803,1.06,0.048,0.5
17.018897712230682,-0.22445690724998713,-0.0423960797561449,0.01640958114148816,1.0000000000000004,2.052000015974045,1.06,0.052,0.5
17.019767552614212,-0.2220426071435213,-0.044248822196550464,0.01655614205628808,1.0000000000000004,2.0559999346733093,1.06,0.056,0.5
17.02071824669838,-0.21950356755405664,-0.04618504329391726,0.016649806015266222,1.0000000000000004,2.060000002384186,1.06,0.06,0.5
17.0216845870018,-0.21683281799778342,-0.04804147425602423,0.01668694745421817,1.0000000000000004,2.0639999210834503,1.06,0.064,0.5
17.02271655201912,-0.2140578394755721,-0.049951130771660246,0.016645326524667325,1.0000000000000004,2.0680001378059387,1.06,0.068,0.5
17.023791253566742,-0.21109797479584813,-0.051791052319458686,0.016520707667950774,1.0000000000000004,2.0720000565052032,1.06,0.072,0.5
17.024908989667892,-0.20805127918720245,-0.05363698164001107,0.016324030149917235,1.0000000000000004,2.0759999752044678,1.06,0.076,0.5
17.02611008286476,-0.20477462327107787,-0.055424792608391726,0.01598974101821682,1.0000000000000004,2.0799998939037323,1.06,0.08,0.5
17.02732726931572,-0.201402488630265,-0.05717127427305968,0.01565443101776509,1.0000000000000004,2.0840001106262207,1.06,0.084,0.5
17.028629660606384,-0.19773244857788086,-0.058926886131303036,0.015310666462028166,1.0000000000000004,2.0880000293254852,1.06,0.088,0.5
17.029945731163025,-0.19400590774603188,-0.06065663488516293,0.014980459007347235,1.0000000000000004,2.0919999480247498,1.06,0.092,0.5
17.03136247396469,-0.19000844820402563,-0.06236607118262327,0.014657465824711835,1.0000000000000004,2.096000015735626,1.06,0.096,0.5
17.032799631357193,-0.1859563544858247,-0.06408336306776619,0.014331733782455558,1.0000000000000004,2.0999999344348907,1.06,0.1,0.5
17.034296542406082,-0.1816822059918195,-0.06577652790292632,0.014039680601854343,1.0000000000000004,2.104000151157379,1.06,0.104,0.5
17.035833835601807,-0.1773311048746109,-0.06751659364090301,0.013735919011963915,1.0000000000000004,2.1080000698566437,1.06,0.108,0.5
17.037381201982498,-0.17282563797198236,-0.06922953284811229,0.013479828307026764,1.0000000000000004,2.111999988555908,1.06,0.112,0.5
17.03900057077408,-0.1681982644367963,-0.0710265243833419,0.013212948158979998,1.0000000000000004,2.1159999072551727,1.06,0.116,0.5
17.040657341480255,-0.16339474311098456,-0.0727844562206883,0.012937503244756954,1.0000000000000004,2.1199998259544373,1.06,0.12,0.5
17.04235926270485,-0.1585534845944494,-0.07457339848042466,0.01266250068510999,1.0000000000000004,2.1240000426769257,1.06,0.124,0.5
17.044167637825012,-0.15352484839968383,-0.07635086972732097,0.012408153866999783,1.0000000000000004,2.12799996137619,1.06,0.128,0.5
17.045994251966476,-0.14845950878225267,-0.07808920537354425,0.012161778853624128,1.0000000000000004,2.1320000290870667,1.06,0.132,0.5
17.047834992408752,-0.1433032255154103,-0.0798552799387835,0.011964076889853459,1.0000000000000004,2.135999947786331,1.06,0.136,0.5
17.049756705760956,-0.13806880684569478,-0.08163274067919701,0.011791884526246577,1.0000000000000004,2.1400001645088196,1.06,0.14,0.5
17.05174970626831,-0.13273556134663522,-0.08335219149012119,0.011662371103739133,1.0000000000000004,2.144000083208084,1.06,0.144,0.5
17.053778439760208,-0.12733331345953047,-0.08508609083946794,0.011544349339601467,1.0000000000000004,2.1480000019073486,1.06,0.148,0.5
17.055868685245514,-0.12186309264507145,-0.08683511841809377,0.011429526924075617,1.0000000000000004,2.151999920606613,1.06,0.152,0.5
17.05805492401123,-0.11626384465489537,-0.08860053145326674,0.011294222191281733,1.0000000000000004,2.1559998393058777,1.06,0.156,0.5
17.06024694442749,-0.11051732604391873,-0.09036423324141651,0.01115816440051276,1.0000000000000004,2.160000056028366,1.06,0.16,0.5
17.062471091747284,-0.10472425690386444,-0.09213050547987223,0.0110202986479635,1.0000000000000004,2.1639999747276306,1.06,0.164,0.5
17.064828366041183,-0.0987121588550508,-0.09383464528946206,0.010891016173445678,1.0000000000000004,2.168000042438507,1.06,0.168,0.5
17.067185550928116,-0.09270004054997116,-0.09553879057057202,0.010761732938249224,1.0000000000000004,2.1719999611377716,1.06,0.172,0.5
17.069645583629608,-0.08651612309040502,-0.09723735298030078,0.010667473678495298,1.0000000000000004,2.17600017786026,1.06,0.176,0.5
17.072195321321487,-0.08026880986290053,-0.09898831741884351,0.010570921735507,1.0000000000000004,2.1800000965595245,1.06,0.18,0.5
17.07476007938385,-0.07395180576713756,-0.10072581726126373,0.01052827263265499,1.0000000000000004,2.184000015258789,1.06,0.184,0.5
17.07737037539482,-0.0675645457522478,-0.10246625100262463,0.010550219936703797,1.0000000000000004,2.1879999339580536,1.06,0.188,0.5
17.080079793930054,-0.061066570691764355,-0.10424591402988881,0.01065879462112207,1.0000000000000004,2.191999852657318,1.06,0.192,0.5
17.082803696393967,-0.05449407572450582,-0.10603208490647376,0.01078815434811986,1.0000000000000004,2.1960000693798065,1.06,0.196,0.5
17.08554795384407,-0.04789586177867022,-0.10780543088912964,0.010914010135820718,1.0000000000000004,2.199999988079071,1.06,0.2,0.5
17.088423669338226,-0.04114101372397272,-0.1095653916709125,0.011049974611523794,1.0000000000000004,2.2040000557899475,1.06,0.204,0.5
17.091299533843994,-0.03438614014885388,-0.11132536141667515,0.011185939443748794,1.0000000000000004,2.207999974489212,1.06,0.208,0.5
17.094152599573135,-0.027526119418325834,-0.11306102515663952,0.011312423927847703,1.0000000000000004,2.2119998931884766,1.06,0.212,0.5
17.097134351730347,-0.020630031536711613,-0.11481876869220287,0.01137792594442999,1.0000000000000004,2.216000109910965,1.06,0.216,0.5
17.100101679563522,-0.013729504837101558,-0.11657016957178712,0.01139622007883645,1.0000000000000004,2.2200000286102295,1.06,0.22,0.5
17.103060573339462,-0.006826656120665575,-0.11831793060991913,0.01138894784162403,1.0000000000000004,2.223999947309494,1.06,0.224,0.5
17.10611692070961,8.6739248217782e-05,-0.12006128730718046,0.011392287534363277,1.0000000000000004,2.2279998660087585,1.06,0.228,0.5
17.10918614268303,0.007022322055490804,-0.12181433744262904,0.011417714732488093,1.0000000000000004,2.231999933719635,1.06,0.232,0.5
17.112262427806854,0.013959284526208648,-0.12351885682437569,0.011445600000115519,1.0000000000000004,2.2360000014305115,1.06,0.236,0.5
17.115393489599228,0.02094487765498343,-0.12526331923436373,0.011447488283920393,1.0000000000000004,2.240000069141388,1.06,0.24,0.5
17.118549287319183,0.02794823640579125,-0.1270015531918034,0.011433544068495394,1.0000000000000004,2.2439999878406525,1.06,0.244,0.5
17.121690690517426,0.03495617021508224,-0.1288093423936516,0.011407471217353304,1.0000000000000004,2.247999906539917,1.06,0.248,0.5
17.124865472316742,0.04201020815526135,-0.13062695413827896,0.011380720953184209,1.0000000000000004,2.2520001232624054,1.06,0.252,0.5
17.128097414970398,0.0491308874625247,-0.13247566134668887,0.01128487032326575,1.0000000000000004,2.25600004196167,1.06,0.256,0.5
17.13134378194809,0.05626636988017708,-0.1343790479004383,0.011098523332293553,1.0000000000000004,2.2599999606609344,1.06,0.26,0.5
17.134603410959244,0.06348415859974921,-0.13628351397346705,0.010918990611571644,1.0000000000000004,2.263999879360199,1.06,0.264,0.5
17.137839645147324,0.07082605519099161,-0.1382352700456977,0.010611419031192781,1.0000000000000004,2.2680000960826874,1.06,0.268,0.5
17.14108121395111,0.07816148770507425,-0.1401689617196098,0.010306550735549536,1.0000000000000004,2.272000014781952,1.06,0.272,0.5
17.14439508318901,0.08568144659511745,-0.14215209416579455,0.009900797562295338,1.0000000000000004,2.2760000824928284,1.06,0.276,0.5
17.14773455262184,0.09324129042215645,-0.14414542773738503,0.009490693479165202,1.0000000000000004,2.280000001192093,1.06,0.28,0.5
17.151062458753586,0.10082022589631379,-0.14613941358402371,0.009056826427695341,1.0000000000000004,2.2839999198913574,1.06,0.284,0.5
17.154387921094894,0.10860227013472468,-0.14816044690087438,0.008563662100641523,1.0000000000000004,2.288000136613846,1.06,0.288,0.5
17.157720625400543,0.11640472733415663,-0.15018538036383688,0.00807582836569054,1.0000000000000004,2.2920000553131104,1.06,0.292,0.5
17.161049157381058,0.12426812248304486,-0.15222054615151137,0.007589375825773459,1.0000000000000004,2.295999974012375,1.06,0.296,0.5
17.164437919855118,0.1323764875996858,-0.1542848728131503,0.007082828888087533,1.0000000000000004,2.2999998927116394,1.06,0.3,0.5
17.167805522680283,0.14047606755048037,-0.1563733599614352,0.006575099956535269,1.0000000000000004,2.303999960422516,1.06,0.304,0.5
17.171170711517334,0.14873478841036558,-0.15855213487520814,0.006006718926073518,1.0000000000000004,2.3080000281333923,1.06,0.308,0.5
17.174545645713806,0.15703460294753313,-0.16074080695398152,0.005422732254373841,1.0000000000000004,2.312000095844269,1.06,0.312,0.5
17.17793357372284,0.16546028014272451,-0.16304394812323153,0.004757057366077788,1.0000000000000004,2.3160000145435333,1.06,0.316,0.5
17.181376814842224,0.17400815128348768,-0.16536686103790998,0.004061631014337763,1.0000000000000004,2.319999933242798,1.06,0.32,0.5
17.184820264577866,0.18255608575418591,-0.16768979327753186,0.0033661990692053223,1.0000000000000004,2.3239998519420624,1.06,0.324,0.5
17.18827447295189,0.19122463511303067,-0.17006038199178874,0.0025937232185242465,1.0000000000000004,2.328000068664551,1.06,0.328,0.5
17.191755771636963,0.20005665300413966,-0.1724749628920108,0.0017226296590706625,1.0000000000000004,2.3319999873638153,1.06,0.332,0.5
17.19523724913597,0.20888873655349016,-0.17488956078886986,0.0008515300423823646,1.0000000000000004,2.33599990606308,1.06,0.336,0.5
17.198747903108597,0.2177907577715814,-0.17731855856254697,-1.59864139277488e-05,1.0000000000000004,2.3399999737739563,1.06,0.34,0.5
17.202348232269287,0.22687934851273894,-0.1797614658717066,-0.0008825360530977377,1.0000000000000004,2.3440000414848328,1.06,0.344,0.5
17.20597904920578,0.23595520481467247,-0.18217544932849705,-0.001757475312842871,1.0000000000000004,2.3480001091957092,1.06,0.348,0.5
17.209589928388596,0.24513933854177594,-0.1848048937972635,-0.0025540947481204057,1.0000000000000004,2.3520000278949738,1.06,0.352,0.5
17.213303923606873,0.2543891821987927,-0.18735025636851788,-0.0033043858747987542,1.0000000000000004,2.3559999465942383,1.06,0.356,0.5
17.21705773472786,0.2637624344788492,-0.18996201688423753,-0.0036970492387808918,1.0000000000000004,2.3600001633167267,1.06,0.36,0.5
17.220842987298965,0.27318618074059486,-0.1925782193429768,-0.003942606239434099,1.0000000000000004,2.364000082015991,1.06,0.364,0.5
17.22465604543686,0.2826187857426703,-0.19507348909974098,-0.004209452010400128,1.0000000000000004,2.3680000007152557,1.06,0.368,0.5
17.22845059633255,0.29232575790956616,-0.19769875681959093,-0.004388546200061683,1.0000000000000004,2.3719999194145203,1.06,0.372,0.5
17.232299000024796,0.30206533521413803,-0.20027202018536627,-0.004510120186409949,1.0000000000000004,2.3759999871253967,1.06,0.376,0.5
17.236214011907578,0.31178742554038763,-0.20275895041413605,-0.00458287949231817,1.0000000000000004,2.380000054836273,1.06,0.38,0.5
17.240128308534622,0.3217361159622669,-0.20524893724359572,-0.004562643362078234,1.0000000000000004,2.3840001225471497,1.06,0.384,0.5
17.244042187929153,0.33178423857316375,-0.20774026424624026,-0.004501601684751222,1.0000000000000004,2.388000041246414,1.06,0.388,0.5
17.247955828905106,0.34183228807523847,-0.21023156982846558,-0.004440559896465857,1.0000000000000004,2.3919999599456787,1.06,0.392,0.5
17.251889020204544,0.35194432735443115,-0.21263306331820786,-0.004301127233702573,1.0000000000000004,2.3959998786449432,1.06,0.396,0.5
17.255808234214783,0.3623042646795511,-0.2149994275532663,-0.004004483567769057,1.0000000000000004,2.4000000953674316,1.06,0.4,0.5
17.259721338748932,0.3726361468434334,-0.21735989698208869,-0.0037004411715315655,1.0000000000000004,2.404000014066696,1.06,0.404,0.5
17.26363492012024,0.3829679535701871,-0.21972034848295152,-0.0033964008889597608,1.0000000000000004,2.4079999327659607,1.06,0.408,0.5
17.267554819583893,0.3934435285627842,-0.22213955782353878,-0.0029640578500220727,1.0000000000000004,2.412000000476837,1.06,0.412,0.5
17.271528631448746,0.4039198448881507,-0.22444354905746877,-0.002649357980772038,1.0000000000000004,2.4159999191761017,1.06,0.416,0.5
17.275502890348434,0.4143960755318403,-0.22674752678722143,-0.002334660041924508,1.0000000000000004,2.42000013589859,1.06,0.42,0.5
17.27944567799568,0.4250108292326331,-0.22903800243511796,-0.0019378532451810315,1.0000000000000004,2.4240000545978546,1.06,0.424,0.5
17.28338998556137,0.43564453534781933,-0.23117233673110604,-0.0016011640054784948,1.0000000000000004,2.427999973297119,1.06,0.428,0.5
17.28733441233635,0.4462782358750701,-0.2333066714927554,-0.0012644748726415855,1.0000000000000004,2.4319998919963837,1.06,0.432,0.5
17.29129007458687,0.45701766572892666,-0.23541346844285727,-0.0008971551362719765,1.0000000000000004,2.435999810695648,1.06,0.436,0.5
17.29532054066658,0.4680027384310961,-0.2373866862617433,-0.000498260779750126,1.0000000000000004,2.4400000274181366,1.06,0.44,0.5
17.299350827932358,0.47898781672120094,-0.23935990454629064,-9.936632704921067e-05,1.0000000000000004,2.443999946117401,1.06,0.444,0.5
17.303381115198135,0.48997289035469294,-0.24133312003687024,0.00029952810291433707,1.0000000000000004,2.4480000138282776,1.06,0.448,0.5
17.307402938604355,0.5012699533253908,-0.24330104887485504,0.0007832784795027692,1.0000000000000004,2.451999932527542,1.06,0.452,0.5
17.311381608247757,0.5125531107187271,-0.2450029579922557,0.0012273738911972032,1.0000000000000004,2.4560001492500305,1.06,0.456,0.5
17.315360188484192,0.5238362727686763,-0.24670487502589822,0.001671469288339722,1.0000000000000004,2.460000067949295,1.06,0.46,0.5
17.319339364767075,0.535156486555934,-0.24840831197798252,0.0021241984887296894,1.0000000000000004,2.4639999866485596,1.06,0.464,0.5
17.32332256436348,0.5467470707371831,-0.25011211121454835,0.002638676507558557,1.0000000000000004,2.467999905347824,1.06,0.468,0.5
17.32730409502983,0.5581382839009166,-0.2515640268102288,0.003081876566284336,1.0000000000000004,2.4720001220703125,1.06,0.472,0.5
17.331285536289215,0.5695294858887792,-0.2530159456655383,0.003525076875121158,1.0000000000000004,2.476000040769577,1.06,0.476,0.5
17.335263311862946,0.5809416379779577,-0.25446305191144347,0.003959179539606339,1.0000000000000004,2.4799999594688416,1.06,0.48,0.5
17.339154064655304,0.5927837565541267,-0.2557463115081191,0.00419378382684954,1.0000000000000004,2.484000027179718,1.06,0.484,0.5
17.342987626791,0.6044405959546566,-0.256821955088526,0.004456949724044534,1.0000000000000004,2.4879999458789825,1.06,0.488,0.5
17.34682133793831,0.6160974316298962,-0.2578975963406265,0.004720115568488836,1.0000000000000004,2.492000162601471,1.06,0.492,0.5
17.350654900074005,0.6277541825547814,-0.2589732292108238,0.004983279269254126,1.0000000000000004,2.4960000813007355,1.06,0.496,0.5
17.35444226861,0.6399172823876143,-0.25986705580726266,0.005103227129438892,1.0000000000000004,2.5,1.06,0.5,0.5
17.358226746320724,0.6520735202357173,-0.26065553864464164,0.005168223052805843,1.0000000000000004,2.5040000677108765,1.06,0.504,0.5
17.362010836601257,0.6642297580838203,-0.26144402800127864,0.0052332192681205925,1.0000000000000004,2.507999837398529,1.06,0.508,0.5
17.365795135498047,0.6763859959319234,-0.26223251037299633,0.005298215424772934,1.0000000000000004,2.5120002031326294,1.06,0.512,0.5
17.369563966989517,0.6889161020517349,-0.26278980961069465,0.005194231305267749,1.0000000000000004,2.515999972820282,1.06,0.516,0.5
17.373321443796158,0.7014020700007677,-0.26327916188165545,0.005045216625148896,1.0000000000000004,2.5200000405311584,1.06,0.52,0.5
17.37707871198654,0.7138873096555471,-0.26376772997900844,0.004897804241409176,1.0000000000000004,2.523999810218811,1.06,0.524,0.5
17.380834609270096,0.7263567931950092,-0.26424331497401,0.0047587678100171615,1.0000000000000004,2.5279998779296875,1.06,0.528,0.5
17.38474476337433,0.7389877755194902,-0.26434454321861267,0.004421800280397292,1.0000000000000004,2.531999945640564,1.06,0.532,0.5
17.38866636157036,0.7516441214829683,-0.2644327306188643,0.00407726235471273,1.0000000000000004,2.5360000133514404,1.06,0.536,0.5
17.39258798956871,0.7643004767596722,-0.26452091289684176,0.0037327241496996066,1.0000000000000004,2.540000081062317,1.06,0.54,0.5
17.39650994539261,0.7769568152725697,-0.26460909750312567,0.003388186140000471,1.0000000000000004,2.5440001487731934,1.06,0.544,0.5
17.40042358636856,0.7895570639520884,-0.2646649950183928,0.0030558952830688213,1.0000000000000004,2.547999918460846,1.06,0.548,0.5
17.404310137033463,0.801813580095768,-0.2643933626823127,0.0029049120998934086,1.0000000000000004,2.5519999861717224,1.06,0.552,0.5
17.40820613503456,0.8140650801360607,-0.26405437756329775,0.0028080199764417557,1.0000000000000004,2.556000053882599,1.06,0.556,0.5
17.412102162837982,0.8263165820389986,-0.2637153957039118,0.002711128382713923,1.0000000000000004,2.5599998235702515,1.06,0.56,0.5
17.41599816083908,0.8385680858045816,-0.26337641291320324,0.0026142363926737744,1.0000000000000004,2.564000189304352,1.06,0.564,0.5
17.419887959957123,0.8507165871560574,-0.26299413945525885,0.0025058041719603352,1.0000000000000004,2.5679999589920044,1.06,0.568,0.5
17.42377734184265,0.8622382320463657,-0.26230551674962044,0.0024277170714412932,1.0000000000000004,2.572000026702881,1.06,0.572,0.5
17.427705615758896,0.8737823478877544,-0.26149022299796343,0.002391006644756999,1.0000000000000004,2.5760000944137573,1.06,0.576,0.5
17.431642472743988,0.885373167693615,-0.26065900130197406,0.002355146474656067,1.0000000000000004,2.57999986410141,1.06,0.58,0.5
17.435587912797928,0.8969285096973181,-0.2598098712041974,0.002336745776119642,1.0000000000000004,2.5840002298355103,1.06,0.584,0.5
17.43962988257408,0.90806177072227,-0.2587476260960102,0.0025261096488122803,1.0000000000000004,2.587999999523163,1.06,0.588,0.5
17.443611085414886,0.9190235827118158,-0.2576134279370308,0.0026924646872430458,1.0000000000000004,2.5920000672340393,1.06,0.592,0.5
17.447504609823227,0.9297389462590218,-0.2563758008182049,0.002825743576977402,1.0000000000000004,2.595999836921692,1.06,0.596,0.5
17.451341301202774,0.9401180539280176,-0.2549919681623578,0.00283858494276501,1.0000000000000004,2.5999999046325684,1.06,0.6,0.5
17.455226331949234,0.9501102510839701,-0.2534161261282861,0.002764651145298558,1.0000000000000004,2.603999972343445,1.06,0.604,0.5
17.459111601114273,0.960102591663599,-0.2518402566201985,0.002690715807148081,1.0000000000000004,2.6080000400543213,1.06,0.608,0.5
17.46299770474434,0.9701144620776176,-0.2502591642551124,0.002608714416055591,1.0000000000000004,2.6120001077651978,1.06,0.612,0.5
17.466895550489426,0.9803921263664961,-0.24860693141818047,0.0024168621147282465,1.0000000000000004,2.6159998774528503,1.06,0.616,0.5
17.470770627260208,0.9904416054487228,-0.24690125044435263,0.0022297613013506634,1.0000000000000004,2.619999945163727,1.06,0.62,0.5
17.474524706602097,0.999281145632267,-0.24491214752197266,0.0020678537985077128,1.0000000000000004,2.6240000128746033,1.06,0.624,0.5
17.478268206119537,1.008092314004898,-0.24291493138298392,0.0019048526155529544,1.0000000000000004,2.6280000805854797,1.06,0.628,0.5
17.481952100992203,1.0167408157140017,-0.2408711751922965,0.0017355746822431684,1.0000000000000004,2.6319998502731323,1.06,0.632,0.5
17.4856359064579,1.0253891833126545,-0.2388274441473186,0.001566299604746746,1.0000000000000004,2.635999917984009,1.06,0.636,0.5
17.489319622516632,1.0340376757085323,-0.2367836870253086,0.001397021753291483,1.0000000000000004,2.6399999856948853,1.06,0.64,0.5
17.492826640605927,1.0416550617665052,-0.2345722010359168,0.0013156985196474125,1.0000000000000004,2.6440000534057617,1.06,0.644,0.5
17.496294021606445,1.0490429867058992,-0.23232338530942798,0.0012539488798211096,1.0000000000000004,2.648000121116638,1.06,0.648,0.5
17.499761432409286,1.056430907920003,-0.2300745714455843,0.0011921993873329484,1.0000000000000004,2.6519998908042908,1.06,0.652,0.5
17.50321352481842,1.0639109667390585,-0.22779558086767793,0.0011468677182620013,1.0000000000000004,2.656000256538391,1.06,0.656,0.5
17.506731301546097,1.071424214169383,-0.2254784614779055,0.0010847840521819307,1.0000000000000004,2.6600000262260437,1.06,0.66,0.5
17.51012820005417,1.078318065032363,-0.2231576736085117,0.0010347979554410358,1.0000000000000004,2.66400009393692,1.06,0.664,0.5
17.513385951519012,1.0845007374882698,-0.22083259979262948,0.0009987066896428587,1.0000000000000004,2.6679998636245728,1.06,0.668,0.5
17.516604036092758,1.0907055288553238,-0.21849600551649928,0.0009885181789286435,1.0000000000000004,2.671999931335449,1.06,0.672,0.5
17.519754618406296,1.0969481971114874,-0.21613970398902893,0.0010226476915704552,1.0000000000000004,2.6759999990463257,1.06,0.676,0.5
17.522904932498932,1.1031908597797155,-0.21378340478986502,0.0010567769586486975,1.0000000000000004,2.680000066757202,1.06,0.68,0.5
17.526049226522446,1.1092969588935375,-0.21144247893244028,0.001082569819118362,1.0000000000000004,2.6840001344680786,1.06,0.684,0.5
17.529133677482605,1.1141126677393913,-0.2092468598857522,0.0010295947649865411,1.0000000000000004,2.687999904155731,1.06,0.688,0.5
17.532217919826508,1.1189282815903425,-0.20705127157270908,0.000976620736764744,1.0000000000000004,2.6919999718666077,1.06,0.692,0.5
17.53530240058899,1.1237439960241318,-0.20485564786940813,0.000923645740840584,1.0000000000000004,2.696000039577484,1.06,0.696,0.5
17.538386672735214,1.1285596936941147,-0.2026600274257362,0.0008706708122190321,1.0000000000000004,2.7000001072883606,1.06,0.7,0.5
17.541449904441833,1.1331669837236404,-0.2004149160347879,0.0007752260418101287,1.0000000000000004,2.703999876976013,1.06,0.704,0.5
17.544269770383835,1.1368986424058676,-0.1981648774817586,0.0006471539982157992,1.0000000000000004,2.7079999446868896,1.06,0.708,0.5
17.547078132629395,1.1406271290034056,-0.1959108307491988,0.000521290416145348,1.0000000000000004,2.712000012397766,1.06,0.712,0.5
17.54988658428192,1.1443556379526854,-0.19365678168833256,0.00039542677404824644,1.0000000000000004,2.7160000801086426,1.06,0.716,0.5
17.552695244550705,1.148084133863449,-0.19140273588709533,0.0002695633429539157,1.0000000000000004,2.720000147819519,1.06,0.72,0.5
17.5555037856102,1.1518125776201487,-0.18914872338064015,0.00014370164262800245,1.0000000000000004,2.7239999175071716,1.06,0.724,0.5
17.558227717876434,1.155052188783884,-0.18696818593889475,2.0672197933890857e-05,1.0000000000000004,2.727999985218048,1.06,0.728,0.5
17.560877442359924,1.1578618008643389,-0.18485230393707752,-9.986379791371292e-05,1.0000000000000004,2.7319997549057007,1.06,0.732,0.5
17.56352734565735,1.1606714259833097,-0.18273641937412322,-0.00022039957002562005,1.0000000000000004,2.736000120639801,1.06,0.736,0.5
17.5661740899086,1.1634803991764784,-0.18062064494006336,-0.00033985117897827877,1.0000000000000004,2.7399998903274536,1.06,0.74,0.5
17.56869700551033,1.1662649121135473,-0.17850907752290368,-0.00041730229122549645,1.0000000000000004,2.74399995803833,1.06,0.744,0.5
17.571219831705093,1.1690494064241648,-0.17639750917442143,-0.0004947533770973678,1.0000000000000004,2.7480000257492065,1.06,0.748,0.5
17.573614686727524,1.1712217703461647,-0.17439253465272486,-0.0005577942465606611,1.0000000000000004,2.751999795436859,1.06,0.752,0.5
17.575977832078934,1.1732400134205818,-0.1724143736064434,-0.0006172065313876374,1.0000000000000004,2.7560001611709595,1.06,0.756,0.5
17.578340619802475,1.1752582546323538,-0.17043621186167002,-0.0006766186361346627,1.0000000000000004,2.759999930858612,1.06,0.76,0.5
17.58070346713066,1.177276499569416,-0.16845805058255792,-0.0007360306080954615,1.0000000000000004,2.7639999985694885,1.06,0.764,0.5
17.58309495449066,1.1792999170720577,-0.1664533878210932,-0.0007953886088216677,1.0000000000000004,2.768000066280365,1.06,0.768,0.5
17.585485100746155,1.1812902987003326,-0.16444960655644536,-0.0008459773416689131,1.0000000000000004,2.7720001339912415,1.06,0.772,0.5
17.587711364030838,1.1828339863568544,-0.16255758493207395,-0.0007689399626542581,1.0000000000000004,2.775999903678894,1.06,0.776,0.5
17.58987605571747,1.1844114046543837,-0.16067205392755568,-0.0007101899936969858,1.0000000000000004,2.7799999713897705,1.06,0.78,0.5
17.592040598392487,1.1859888397157192,-0.15878649288788438,-0.0006514387764582352,1.0000000000000004,2.784000039100647,1.06,0.784,0.5
17.59420496225357,1.1875662598758936,-0.1569009362719953,-0.0005926878809532354,1.0000000000000004,2.7880001068115234,1.06,0.788,0.5
17.596369683742523,1.189143693074584,-0.1550153789576143,-0.0005339369308785535,1.0000000000000004,2.7920001745224,1.06,0.792,0.5
17.59844622015953,1.190295286476612,-0.15325366239994764,-0.0004896883474430069,1.0000000000000004,2.7959999442100525,1.06,0.796,0.5
17.600418746471405,1.1913105472922325,-0.15154614229686558,-0.0004730477648990927,1.0000000000000004,2.800000011920929,1.06,0.8,0.5
17.60233923792839,1.1923645492643118,-0.14983879961073399,-0.0004731342378363479,1.0000000000000004,2.8039997816085815,1.06,0.804,0.5
17.60425952076912,1.193418562412262,-0.14813145529478788,-0.0004732207798952004,1.0000000000000004,2.808000147342682,1.06,0.808,0.5
17.606180012226105,1.1944725513458252,-0.14642413472756743,-0.00047330724373750854,1.0000000000000004,2.8119999170303345,1.06,0.812,0.5
17.608065903186798,1.1953728087246418,-0.14476731000468135,-0.0004771213434651145,1.0000000000000004,2.815999984741211,1.06,0.816,0.5
17.609879910945892,1.1959571968764067,-0.14321426558308303,-0.0004885930584350717,1.0000000000000004,2.8200000524520874,1.06,0.82,0.5
17.61166626214981,1.1966082714498043,-0.141690629767254,-0.00048429532444060897,1.0000000000000004,2.82399982213974,1.06,0.824,0.5
17.613438338041306,1.1972949616611004,-0.14018270280212164,-0.00047157345483128665,1.0000000000000004,2.8280001878738403,1.06,0.828,0.5
17.615209996700287,1.197981659322977,-0.13867477653548121,-0.00045885150302638067,1.0000000000000004,2.831999957561493,1.06,0.832,0.5
17.61698168516159,1.1986683513969183,-0.1371668502688408,-0.00044612975398194976,1.0000000000000004,2.8360000252723694,1.06,0.836,0.5
17.61873772740364,1.1992045659571886,-0.1357076419517398,-0.00042719144403235987,1.0000000000000004,2.839999794960022,1.06,0.84,0.5
17.62040078639984,1.199508173391223,-0.13434164435602725,-0.0004203713724564295,1.0000000000000004,2.8439998626708984,1.06,0.844,0.5
17.62201675772667,1.1998214982450008,-0.13298532739281654,-0.0004294614705031563,1.0000000000000004,2.847999930381775,1.06,0.848,0.5
17.623632729053497,1.2001348249614239,-0.131629012292251,-0.000438551532170095,1.0000000000000004,2.8519999980926514,1.06,0.852,0.5
17.625249356031418,1.200448241084814,-0.13027205364778638,-0.00044736642394127557,1.0000000000000004,2.856000065803528,1.06,0.856,0.5
17.626876145601273,1.2007633447647095,-0.1289034856017679,-0.0004512162786340923,1.0000000000000004,2.8600001335144043,1.06,0.86,0.5
17.62845352292061,1.2010430693626404,-0.1275684149004519,-0.0004453383919553744,1.0000000000000004,2.8640002012252808,1.06,0.864,0.5
17.629941433668137,1.2011022083461285,-0.1263253642246127,-0.00034380755062102253,1.0000000000000004,2.8679999709129333,1.06,0.868,0.5
17.63142916560173,1.20116132684052,-0.12508229445666075,-0.00024227509825891502,1.0000000000000004,2.87200003862381,1.06,0.872,0.5
17.632917195558548,1.2012204639613628,-0.12383922375738621,-0.00014074264197461162,1.0000000000000004,2.8759998083114624,1.06,0.876,0.5
17.634405314922333,1.2012795880436897,-0.12259615515358746,-3.921035931853112e-05,1.0000000000000004,2.8800001740455627,1.06,0.88,0.5
17.635893136262894,1.2013387139886618,-0.12135308631695807,6.232217674551066e-05,1.0000000000000004,2.8839999437332153,1.06,0.884,0.5
17.637299716472626,1.2013673912733793,-0.12014932022430003,0.00016282331625916413,1.0000000000000004,2.888000011444092,1.06,0.888,0.5
17.638650059700012,1.2013615891337395,-0.11897677602246404,0.0002528411541788955,1.0000000000000004,2.8920000791549683,1.06,0.892,0.5
17.640000581741333,1.201355429366231,-0.11780338454991579,0.0003430409965403669,1.0000000000000004,2.895999848842621,1.06,0.896,0.5
17.64135241508484,1.2013486344367266,-0.11662849364802241,0.00043356554033380235,1.0000000000000004,2.900000214576721,1.06,0.9,0.5
17.642704039812088,1.2013418469578028,-0.11545358411967754,0.0005240915872946061,1.0000000000000004,2.903999984264374,1.06,0.904,0.5
17.64405596256256,1.2013350613415241,-0.11427867645397782,0.0006146176118591029,1.0000000000000004,2.9080000519752502,1.06,0.908,0.5
17.64533379673958,1.2012655530124903,-0.11314307246357203,0.0006309863165370189,1.0000000000000004,2.911999821662903,1.06,0.912,0.5
17.646596431732178,1.2011957298964262,-0.112008634256199,0.0006290126880230673,1.0000000000000004,2.9159998893737793,1.06,0.916,0.5
17.647858798503876,1.2011258732527494,-0.11087419581599534,0.0006270389947076183,1.0000000000000004,2.9199999570846558,1.06,0.92,0.5
17.64912113547325,1.201056007295847,-0.10973975853994489,0.0006250652490962239,1.0000000000000004,2.9240000247955322,1.06,0.924,0.5
17.650364875793457,1.2009623888880014,-0.10862704436294734,0.0006319678382169513,1.0000000000000004,2.9280000925064087,1.06,0.928,0.5
17.651566058397293,1.2008150592446327,-0.10756337526254356,0.000658930876852537,1.0000000000000004,2.9319998621940613,1.06,0.932,0.5
17.6527658700943,1.200669614598155,-0.10649898159317672,0.000686111610775697,1.0000000000000004,2.9359999299049377,1.06,0.936,0.5
17.65392380952835,1.2005770038813353,-0.10541412280872464,0.0007194438799160707,1.0000000000000004,2.939999997615814,1.06,0.94,0.5
17.655082136392593,1.2004843838512897,-0.10432926542125642,0.0007527760972152464,1.0000000000000004,2.9440000653266907,1.06,0.944,0.5
17.656198620796204,1.2003585044294596,-0.1032987714279443,0.0007175515694370915,1.0000000000000004,2.9479998350143433,1.06,0.948,0.5
17.657337099313736,1.200228525325656,-0.10227517085149884,0.0006468928124974127,1.0000000000000004,2.9520002007484436,1.06,0.952,0.5
17.658475160598755,1.2000985722988844,-0.10125158494338393,0.0005762350492091173,1.0000000000000004,2.955999970436096,1.06,0.956,0.5
17.659610778093338,1.1999726686626673,-0.1002280991524458,0.0005056819446735972,1.0000000000000004,2.9600000381469727,1.06,0.96,0.5
17.6607007086277,1.1999142821878195,-0.09920650999993086,0.00043689174032124356,1.0000000000000004,2.964000105857849,1.06,0.964,0.5
17.66179046034813,1.1998536959290504,-0.09818581235595047,0.0003680523421394355,1.0000000000000004,2.9679998755455017,1.06,0.968,0.5
17.662854880094528,1.1996193937957287,-0.09723589522764087,0.00029532476605709235,1.0000000000000004,2.972000241279602,1.06,0.972,0.5
17.663919538259506,1.1993850748986006,-0.0962859767023474,0.0002225971390430459,1.0000000000000004,2.9760000109672546,1.06,0.976,0.5
17.664984166622162,1.199150774627924,-0.09533605934120715,0.00014986959661200672,1.0000000000000004,2.980000078678131,1.06,0.98,0.5
17.66602712869644,1.1989488117396832,-0.09438271168619394,7.624963438956911e-05,1.0000000000000004,2.9839998483657837,1.06,0.984,0.5
17.667042315006256,1.1987868435680866,-0.0934251428116113,1.5273580196151215e-06,1.0000000000000004,2.98799991607666,1.06,0.988,0.5
17.668051928281784,1.1985787507146597,-0.09248875267803669,-6.919061661392334e-05,1.0000000000000004,2.9919999837875366,1.06,0.992,0.5
17.669045507907867,1.1982502527534962,-0.09160766517743468,-0.00012945621460858092,1.0000000000000004,2.996000051498413,1.06,0.996,0.5
17.67003893852234,1.1979217547923326,-0.09072657930664718,-0.00018972183534060605,1.0000000000000004,3.0000001192092896,1.06,1.0,0.5
17.671032756567,1.1975932829082012,-0.08984550484456122,-0.0002499864271570118,1.0000000000000004,3.003999888896942,1.06,1.004,0.5
17.672007739543915,1.197328358888626,-0.08896297891624272,-0.0003168762290925997,1.0000000000000004,3.0079999566078186,1.06,1.008,0.5
17.672975033521652,1.1970801502466202,-0.08807773957960308,-0.0003861017513884235,1.0000000000000004,3.012000024318695,1.06,1.012,0.5
17.6739199757576,1.1967029999941587,-0.08724535279907286,-0.0004213646724906539,1.0000000000000004,3.0160000920295715,1.06,1.016,0.5
17.674857139587402,1.196281872689724,-0.08643102459609509,-0.0004450427682058944,1.0000000000000004,3.019999861717224,1.06,1.02,0.5
17.675794512033463,1.1958607248961926,-0.08561667194589972,-0.00046872157383859303,1.0000000000000004,3.0240002274513245,1.06,1.024,0.5
17.676705300807953,1.195482173934579,-0.0847947548609227,-0.000497081342700767,1.0000000000000004,3.027999997138977,1.06,1.028,0.5
17.67760083079338,1.19512808509171,-0.0839684794191271,-0.0005281304629534134,1.0000000000000004,3.0320000648498535,1.06,1.032,0.5
17.678486585617065,1.1947386525571346,-0.08317425637505949,-0.0005536708686122438,1.0000000000000004,3.03600013256073,1.06,1.036,0.5
17.679363161325455,1.1943166442215443,-0.0824096683645621,-0.0005741246436627989,1.0000000000000004,3.0399999022483826,1.06,1.04,0.5
17.6802396774292,1.1938945930451155,-0.08164505765307695,-0.0005945790280748042,1.0000000000000004,3.044000267982483,1.06,1.044,0.5
17.681116104125977,1.1934725623577833,-0.08088046847842634,-0.0006150326889837743,1.0000000000000004,3.0479997396469116,1.06,1.048,0.5
17.681992679834366,1.1930505279451609,-0.08011585799977183,-0.0006354869947244879,1.0000000000000004,3.052000105381012,1.06,1.052,0.5
17.682871162891388,1.1926198527216911,-0.0793534223921597,-0.0006564581954080495,1.0000000000000004,3.0559998750686646,1.06,1.056,0.5
17.683705508708954,1.1921801213175058,-0.07861771737225354,-0.0006748804244125495,1.0000000000000004,3.059999942779541,1.06,1.06,0.5
17.684538394212723,1.1917419862002134,-0.07788084901403636,-0.0006933206232133671,1.0000000000000004,3.0640000104904175,1.06,1.064,0.5
17.68537124991417,1.191303864121437,-0.07714400219265372,-0.0007117602881407947,1.0000000000000004,3.06799978017807,1.06,1.068,0.5
17.68620413541794,1.1908657234162092,-0.07640713499858975,-0.0007302004833036335,1.0000000000000004,3.0720001459121704,1.06,1.072,0.5
17.68703693151474,1.1904276181012392,-0.0756702870130539,-0.0007486401809728704,1.0000000000000004,3.075999915599823,1.06,1.076,0.5
17.687848269939423,1.1899765226989985,-0.0749678403371945,-0.0007587362870253855,1.0000000000000004,3.0799999833106995,1.06,1.08,0.5
17.688647478818893,1.189518179744482,-0.07428468659054488,-0.0007641607189725619,1.0000000000000004,3.084000051021576,1.06,1.084,0.5
17.689446806907654,1.1890598181635141,-0.073601511772722,-0.0007695853855693713,1.0000000000000004,3.0880001187324524,1.06,1.088,0.5
17.690245985984802,1.1886014938354492,-0.07291835837531835,-0.0007750097793177702,1.0000000000000004,3.091999888420105,1.06,1.092,0.5
17.69103315472603,1.1881581246852875,-0.0722258451860398,-0.0007830306203686632,1.0000000000000004,3.0959999561309814,1.06,1.096,0.5
17.691805839538574,1.1877226550132036,-0.0715352293336764,-0.0007892011844887747,1.0000000000000004,3.100000023841858,1.06,1.1,0.5
17.692558377981186,1.1872692238539457,-0.07088303728960454,-0.0007794957527949009,1.0000000000000004,3.1040000915527344,1.06,1.104,0.5
17.693321973085403,1.1868090014904737,-0.0702285406878218,-0.0007708641478529898,1.0000000000000004,3.108000159263611,1.06,1.108,0.5
17.6940878033638,1.1863360423594713,-0.06956840073689818,-0.0007610485263285227,1.0000000000000004,3.1119999289512634,1.06,1.112,0.5
17.69485354423523,1.1858630795031786,-0.06890823959838599,-0.0007512326374126133,1.0000000000000004,3.1160002946853638,1.06,1.116,0.5
17.695619612932205,1.1853901371359825,-0.06824809883255512,-0.0007414170304400614,1.0000000000000004,3.1199997663497925,1.06,1.12,0.5
17.696363538503647,1.1849169097840786,-0.0676287766546011,-0.0007386923971353099,1.0000000000000004,3.124000132083893,1.06,1.124,0.5
17.69710597395897,1.1844436526298523,-0.06701156531926244,-0.0007363375007116701,1.0000000000000004,3.1279999017715454,1.06,1.128,0.5
17.69784313440323,1.1839763335883617,-0.06639100890606642,-0.0007339800504269078,1.0000000000000004,3.131999969482422,1.06,1.132,0.5
17.698562026023865,1.1835273951292038,-0.06576002831570804,-0.0007316146475204732,1.0000000000000004,3.1360000371932983,1.06,1.136,0.5
17.6992809176445,1.1830784566700459,-0.06512906635180116,-0.0007292492673514062,1.0000000000000004,3.139999806880951,1.06,1.14,0.5
17.699996262788773,1.1826278828084469,-0.06450673111248761,-0.0007261485679919133,1.0000000000000004,3.1440001726150513,1.06,1.144,0.5
17.70069819688797,1.182171519845724,-0.06391553464345634,-0.0007204016274044989,1.0000000000000004,3.147999942302704,1.06,1.148,0.5
17.701400250196457,1.1817151457071304,-0.06332433910574764,-0.0007146547086449573,1.0000000000000004,3.1520000100135803,1.06,1.152,0.5
17.70210200548172,1.1812587436288595,-0.06273312389384955,-0.0007089076207194012,1.0000000000000004,3.156000077724457,1.06,1.156,0.5
17.702803909778595,1.1808023769408464,-0.06214192777406424,-0.0007031606746750185,1.0000000000000004,3.1599998474121094,1.06,1.16,0.5
17.70350170135498,1.180350685492158,-0.061546965735033154,-0.0006975742635404458,1.0000000000000004,3.163999915122986,1.06,1.164,0.5
17.704172760248184,1.1799099408090115,-0.06097227614372969,-0.0006916416186868446,1.0000000000000004,3.1679999828338623,1.06,1.168,0.5
17.704853028059006,1.179456353187561,-0.06039779237471521,-0.0006861081583338091,1.0000000000000004,3.1720000505447388,1.06,1.172,0.5
17.70553332567215,1.1790027748793364,-0.059823324787430465,-0.0006805747916587279,1.0000000000000004,3.1760001182556152,1.06,1.176,0.5
17.706213295459747,1.1785492021590471,-0.05924885696731508,-0.0006750414604539401,1.0000000000000004,3.179999887943268,1.06,1.18,0.5
17.7068934738636,1.178095605224371,-0.058674372150562704,-0.0006695079546261695,1.0000000000000004,3.1839999556541443,1.06,1.184,0.5
17.707564681768417,1.177644046023488,-0.058118244051001966,-0.0006653322880083579,1.0000000000000004,3.1880000233650208,1.06,1.188,0.5
17.708227455615997,1.1771943736821413,-0.057579558226279914,-0.0006624489069508854,1.0000000000000004,3.1919997930526733,1.06,1.192,0.5
17.708886176347733,1.1767489276826382,-0.057037048623897135,-0.0006593387129214534,1.0000000000000004,3.1960001587867737,1.06,1.196,0.5
17.709533661603928,1.1763155739754438,-0.056483541266061366,-0.0006555795171152567,1.0000000000000004,3.1999999284744263,1.06,1.2,0.5
17.710181057453156,1.17588222771883,-0.05593004950787872,-0.0006518205068459793,1.0000000000000004,3.2039999961853027,1.06,1.204,0.5
17.710824370384216,1.1754507292062044,-0.055381201091222465,-0.0006482123867499467,1.0000000000000004,3.208000063896179,1.06,1.208,0.5
17.711445748806,1.1750287991017103,-0.05485674983356148,-0.0006453980527112435,1.0000000000000004,3.211999833583832,1.06,1.212,0.5
17.712067425251007,1.1746068801730871,-0.05433231499046087,-0.0006425838005270634,1.0000000000000004,3.216000199317932,1.06,1.216,0.5
17.71269816160202,1.1741744484752417,-0.053809331613592803,-0.0006398831142178096,1.0000000000000004,3.2199999690055847,1.06,1.22,0.5
17.713342785835266,1.1737269964069128,-0.05328846594784409,-0.0006373452260959311,1.0000000000000004,3.224000036716461,1.06,1.224,0.5
17.713987320661545,1.1732795238494873,-0.05276758421678096,-0.0006348072427044826,1.0000000000000004,3.2280001044273376,1.06,1.228,0.5
17.71461120247841,1.172845734283328,-0.052258322830311954,-0.0006323299935502291,1.0000000000000004,3.2319998741149902,1.06,1.232,0.5
17.715216279029846,1.1724243648350239,-0.05175961076747626,-0.0006299078715983342,1.0000000000000004,3.2359999418258667,1.06,1.236,0.5
17.715821474790573,1.172002973034978,-0.051260881940834224,-0.0006274856448271748,1.0000000000000004,3.240000009536743,1.06,1.24,0.5
17.716426372528076,1.1715816054493189,-0.05076216976158321,-0.0006250635537980997,1.0000000000000004,3.2440000772476196,1.06,1.244,0.5
17.7170387506485,1.171152176335454,-0.050264883786439896,-0.0006224446542546502,1.0000000000000004,3.248000144958496,1.06,1.248,0.5
17.71766620874405,1.1707058921456337,-0.049770634272135794,-0.0006194135216901486,1.0000000000000004,3.2519999146461487,1.06,1.252,0.5
17.718261301517487,1.1702827103435993,-0.04929477511905134,-0.0006163284746207864,1.0000000000000004,3.255999982357025,1.06,1.256,0.5
17.718852400779724,1.1698624324053526,-0.04882125521544367,-0.000613236693197905,1.0000000000000004,3.2600000500679016,1.06,1.26,0.5
17.719443649053574,1.169442156329751,-0.048347720643505454,-0.000610144860957007,1.0000000000000004,3.263999819755554,1.06,1.264,0.5
17.720034956932068,1.1690218914300203,-0.04787420108914375,-0.0006070530919259909,1.0000000000000004,3.2680001854896545,1.06,1.268,0.5
17.720625936985016,1.168601632118225,-0.0474006807198748,-0.0006039613319046566,1.0000000000000004,3.271999955177307,1.06,1.272,0.5
17.72121238708496,1.1681832429021597,-0.04693115351255983,-0.0006008454836745614,1.0000000000000004,3.2760000228881836,1.06,1.276,0.5
17.721787184476852,1.1677681729197502,-0.04647562315221876,-0.0005977009280044854,1.0000000000000004,3.28000009059906,1.06,1.28,0.5
17.72236168384552,1.1673530954867601,-0.04602008033543825,-0.0005945563093945339,1.0000000000000004,3.2839998602867126,1.06,1.284,0.5
17.722936391830444,1.1669380273669958,-0.04556455079000443,-0.0005914117829775023,1.0000000000000004,3.288000226020813,1.06,1.288,0.5
17.723510950803757,1.1665229499340057,-0.04510900715831667,-0.0005882671372887671,1.0000000000000004,3.2919999957084656,1.06,1.292,0.5
17.724085599184036,1.1661079097539186,-0.04465347819495946,-0.0005851226156892153,1.0000000000000004,3.296000063419342,1.06,1.296,0.5
17.72466006875038,1.165692813694477,-0.04419794795103371,-0.0005819780759566129,1.0000000000000004,3.2999998331069946,1.06,1.3,0.5
17.725225567817688,1.1652845870703459,-0.04374647338408977,-0.000578837310513336,1.0000000000000004,3.303999900817871,1.06,1.304,0.5
17.7257621884346,1.164897983893752,-0.04330789181403816,-0.0005757088935069987,1.0000000000000004,3.3079999685287476,1.06,1.308,0.5
17.726298719644547,1.1645113918930292,-0.0428692982532084,-0.0005725803439418087,1.0000000000000004,3.312000036239624,1.06,1.312,0.5
17.72684672474861,1.1641108356416225,-0.042440071352757514,-0.0005692908880519099,1.0000000000000004,3.3160001039505005,1.06,1.316,0.5
17.72740387916565,1.163699259981513,-0.042018229607492685,-0.0005658739373757271,1.0000000000000004,3.320000171661377,1.06,1.32,0.5
17.727960616350174,1.1632876992225647,-0.041596400435082614,-0.0005624571024327452,1.0000000000000004,3.3239999413490295,1.06,1.324,0.5
17.728517770767212,1.1628761254251003,-0.04117457038955763,-0.0005590403111455089,1.0000000000000004,3.328000009059906,1.06,1.328,0.5
17.729074865579605,1.1624645348638296,-0.04075272928457707,-0.0005556233675179101,1.0000000000000004,3.3320000767707825,1.06,1.332,0.5
17.72960302233696,1.1620762553066015,-0.04033801780315116,-0.0005523525646822236,1.0000000000000004,3.335999846458435,1.06,1.336,0.5
17.730120539665222,1.1616966407746077,-0.03992594458395615,-0.0005491360157066083,1.0000000000000004,3.3400002121925354,1.06,1.34,0.5
17.730638056993484,1.1613170392811298,-0.03951388265704736,-0.0005459195617731893,1.0000000000000004,3.343999981880188,1.06,1.344,0.5
17.73116570711136,1.1609254013746977,-0.039110150653868914,-0.000542714867833638,1.0000000000000004,3.3480000495910645,1.06,1.348,0.5
17.73170244693756,1.1605230048298836,-0.03871394041925669,-0.0005395209598191286,1.0000000000000004,3.352000117301941,1.06,1.352,0.5
17.732239216566086,1.1601205877959728,-0.03831773006822914,-0.0005363270581710822,1.0000000000000004,3.3559998869895935,1.06,1.356,0.5
17.732775926589966,1.159718168899417,-0.0379215074935928,-0.0005331330453373084,1.0000000000000004,3.360000252723694,1.06,1.36,0.5
17.73330470919609,1.1593223307281733,-0.03752716741291806,-0.0005299115787238406,1.0000000000000004,3.3639997243881226,1.06,1.364,0.5
17.733804166316986,1.158950187265873,-0.0371395435067825,-0.0005265908591809421,1.0000000000000004,3.368000090122223,1.06,1.368,0.5
17.73430335521698,1.1585780158638954,-0.03675193100934848,-0.0005232702258126665,1.0000000000000004,3.3719998598098755,1.06,1.372,0.5
17.73480275273323,1.1582058630883694,-0.03636430756887421,-0.0005199495049055258,1.0000000000000004,3.375999927520752,1.06,1.376,0.5
17.73531112074852,1.1578235179185867,-0.03598408115794882,-0.0005167936449197441,1.0000000000000004,3.3799999952316284,1.06,1.38,0.5
17.73582834005356,1.15743069909513,-0.03561141825048253,-0.0005138065184837615,1.0000000000000004,3.383999764919281,1.06,1.384,0.5
17.73634585738182,1.157037876546383,-0.035238743701484054,-0.0005108192813167989,1.0000000000000004,3.3880001306533813,1.06,1.388,0.5
17.73686310648918,1.156645080074668,-0.03486608067760244,-0.0005078321541986952,1.0000000000000004,3.391999900341034,1.06,1.392,0.5
17.737355530261993,1.1562724020332098,-0.0344986526761204,-0.000504524337429757,1.0000000000000004,3.3959999680519104,1.06,1.396,0.5
17.737837225198746,1.1559081356972456,-0.03413341712439433,-0.0005010832774132723,1.0000000000000004,3.400000035762787,1.06,1.4,0.5
17.738319486379623,1.1555438563227654,-0.03376817092066631,-0.0004976421109859075,1.0000000000000004,3.4040001034736633,1.06,1.404,0.5
17.738801270723343,1.1551795825362206,-0.03340293583460152,-0.0004942010618833592,1.0000000000000004,3.407999873161316,1.06,1.408,0.5
17.739291787147522,1.1548059452325106,-0.03304487152490765,-0.0004907936963718385,1.0000000000000004,3.4119999408721924,1.06,1.412,0.5
17.739791244268417,1.154421666637063,-0.03269493283005431,-0.00048750813266451587,1.0000000000000004,3.416000008583069,1.06,1.416,0.5
17.740290641784668,1.1540373787283897,-0.032345004903618246,-0.00048422266263514757,1.0000000000000004,3.4200000762939453,1.06,1.42,0.5
17.74078106880188,1.1536597479134798,-0.031998409947846085,-0.00048111042406162596,1.0000000000000004,3.4240001440048218,1.06,1.424,0.5
17.741252154111862,1.1532986164093018,-0.031660626584198326,-0.00047829913160057913,1.0000000000000004,3.4279999136924744,1.06,1.428,0.5
17.741723269224167,1.1529374588280916,-0.03132283315062523,-0.00047548775455652503,1.0000000000000004,3.4320002794265747,1.06,1.432,0.5
17.742194175720215,1.1525763273239136,-0.03098504978697747,-0.0004726764675524464,1.0000000000000004,3.4359997510910034,1.06,1.436,0.5
17.742665231227875,1.1522151734679937,-0.03064725623698905,-0.0004698650877799082,1.0000000000000004,3.4400001168251038,1.06,1.44,0.5
17.743136167526245,1.1518540307879448,-0.030309472524095327,-0.0004670538078244135,1.0000000000000004,3.4439998865127563,1.06,1.444,0.5
17.743607133626938,1.15149262920022,-0.029971771931741387,-0.00046424391962318623,1.0000000000000004,3.447999954223633,1.06,1.448,0.5
17.744068831205368,1.1511342488229275,-0.029646579234395176,-0.00046112434029055294,1.0000000000000004,3.4520000219345093,1.06,1.452,0.5
17.744530498981476,1.1507759261876345,-0.02932118793250993,-0.00045800609132129466,1.0000000000000004,3.455999791622162,1.06,1.456,0.5
17.744991928339005,1.1504175923764706,-0.028995786735322326,-0.00045488774094337714,1.0000000000000004,3.460000157356262,1.06,1.46,0.5
17.745453476905823,1.1500592567026615,-0.028670395200606436,-0.00045176949561209767,1.0000000000000004,3.463999927043915,1.06,1.464,0.5
17.74591502547264,1.1497009173035622,-0.028344994119834155,-0.0004486511613777111,1.0000000000000004,3.4679999947547913,1.06,1.468,0.5
17.74637684226036,1.1493425760418177,-0.02801960287615657,-0.0004455329078609793,1.0000000000000004,3.4720000624656677,1.06,1.472,0.5
17.746829986572266,1.1489898096770048,-0.027701917570084333,-0.00044246236006983963,1.0000000000000004,3.4759998321533203,1.06,1.476,0.5
17.747272223234177,1.1486447434872389,-0.027394905337132514,-0.0004394578603523769,1.0000000000000004,3.4799998998641968,1.06,1.48,0.5
17.747714191675186,1.148299666121602,-0.027087902184575796,-0.0004364534424894373,1.0000000000000004,3.4839999675750732,1.06,1.484,0.5
17.748156398534775,1.1479546073824167,-0.026780889893416315,-0.0004334489549364662,1.0000000000000004,3.4880000352859497,1.06,1.488,0.5
17.74859842658043,1.147609544917941,-0.026473886508028954,-0.0004304445288880743,1.0000000000000004,3.492000102996826,1.06,1.492,0.5
17.74904039502144,1.14726447686553,-0.026166874216869473,-0.0004274400381518717,1.0000000000000004,3.4960001707077026,1.06,1.496,0.5
17.749494403600693,1.1469074822962284,-0.02586274838540703,-0.0004245509751399368,1.0000000000000004,3.4999999403953552,1.06,1.5,0.5
17.749932765960693,1.1465611271560192,-0.025573262479156256,-0.0004218749592723725,1.0000000000000004,3.5040000081062317,1.06,1.504,0.5
17.750367045402527,1.1462183259427547,-0.02528255124343559,-0.0004191531344304167,1.0000000000000004,3.5079997777938843,1.06,1.508,0.5
17.750799506902695,1.14587695710361,-0.024987562734168023,-0.0004163401084724683,1.0000000000000004,3.5120001435279846,1.06,1.512,0.5
17.75123205780983,1.1455355826765299,-0.02469256502809003,-0.0004135270054916873,1.0000000000000004,3.515999913215637,1.06,1.516,0.5
17.751664847135544,1.145194223150611,-0.024397576751653105,-0.0004107139891402767,1.0000000000000004,3.5199999809265137,1.06,1.52,0.5
17.752097576856613,1.144852839410305,-0.02410257898736745,-0.00040790088718267725,1.0000000000000004,3.52400004863739,1.06,1.524,0.5
17.752523958683014,1.144515285268426,-0.023810527753084898,-0.00040517409132689863,1.0000000000000004,3.5279998183250427,1.06,1.528,0.5
17.7529359459877,1.1441888827830553,-0.02352716593304649,-0.00040247714466090656,1.0000000000000004,3.532000184059143,1.06,1.532,0.5
17.753348082304,1.1438624858856201,-0.023243794799782336,-0.00039978013110442134,1.0000000000000004,3.5359999537467957,1.06,1.536,0.5
17.753769636154175,1.143526455387473,-0.022966014046687633,-0.00039713854427958495,1.0000000000000004,3.540000021457672,1.06,1.54,0.5
17.75419494509697,1.1431863140314817,-0.022690601530484855,-0.00039452045063370633,1.0000000000000004,3.5440000891685486,1.06,1.544,0.5
17.75462034344673,1.1428461913019419,-0.02241519751260057,-0.00039190243185061036,1.0000000000000004,3.547999858856201,1.06,1.548,0.5
17.75504380464554,1.1425076369196177,-0.022140296990983188,-0.00038927202760419277,1.0000000000000004,3.5519999265670776,1.06,1.552,0.5
17.75544559955597,1.1421871073544025,-0.021871178993023932,-0.0003865029597989178,1.0000000000000004,3.555999994277954,1.06,1.556,0.5
17.75584727525711,1.1418666075915098,-0.02160206122789532,-0.0003837338684320457,1.0000000000000004,3.5600000619888306,1.06,1.56,0.5
17.756248950958252,1.1415460892021656,-0.02133293537190184,-0.0003809647008097272,1.0000000000000004,3.564000129699707,1.06,1.564,0.5
17.756659746170044,1.1412161942571402,-0.02106875245226547,-0.00037828371330306254,1.0000000000000004,3.5679998993873596,1.06,1.568,0.5
17.757076263427734,1.1408809311687946,-0.020807516644708812,-0.0003756733225941389,1.0000000000000004,3.571999967098236,1.06,1.572,0.5
17.75749209523201,1.140545666217804,-0.020546288607874885,-0.0003730630212999131,1.0000000000000004,3.5760000348091125,1.06,1.576,0.5
17.757893294095993,1.1402226891368628,-0.020291667780838907,-0.0003705100184561161,1.0000000000000004,3.579999804496765,1.06,1.58,0.5
17.758286029100418,1.139906296506524,-0.02004059570026584,-0.00036798780126900965,1.0000000000000004,3.5840001702308655,1.06,1.584,0.5
17.758679121732712,1.1395899076014757,-0.01978951634373516,-0.00036546551751825973,1.0000000000000004,3.587999939918518,1.06,1.588,0.5
17.75907188653946,1.139273539185524,-0.019538444321369752,-0.00036294330436703603,1.0000000000000004,3.5920000076293945,1.06,1.592,0.5
17.759464889764786,1.1389571595937014,-0.019287372269900516,-0.0003604211073024999,1.0000000000000004,3.596000075340271,1.06,1.596,0.5
17.75985738635063,1.1386407688260078,-0.01903629273874685,-0.0003578988137178385,1.0000000000000004,3.5999998450279236,1.06,1.6,0.5
17.76025038957596,1.1383243780583143,-0.018785220716381446,-0.00035537660585305275,1.0000000000000004,3.604000210762024,1.06,1.604,0.5
17.760637938976288,1.1380088198930025,-0.018542697944212705,-0.0003530241289126934,1.0000000000000004,3.6079999804496765,1.06,1.608,0.5
17.761024683713913,1.1376932356506586,-0.018301405099919066,-0.00035069385182850965,1.0000000000000004,3.612000048160553,1.06,1.612,0.5
17.761411637067795,1.1373776365071535,-0.018060104950563982,-0.0003483635000520735,1.0000000000000004,3.6160001158714294,1.06,1.616,0.5
17.761798441410065,1.137062069028616,-0.01781881198985502,-0.0003460332197846583,1.0000000000000004,3.619999885559082,1.06,1.62,0.5
17.762185245752335,1.1367464773356915,-0.017577519174665213,-0.0003437029357655774,1.0000000000000004,3.6239999532699585,1.06,1.624,0.5
17.76257199048996,1.1364308819174767,-0.01733621908351779,-0.00034137259501676454,1.0000000000000004,3.628000020980835,1.06,1.628,0.5
17.76295557618141,1.1361180804669857,-0.0170960541581735,-0.0003390204212792014,1.0000000000000004,3.6320000886917114,1.06,1.632,0.5
17.76331853866577,1.135822681710124,-0.01686295581748709,-0.00033653092282293073,1.0000000000000004,3.636000156402588,1.06,1.636,0.5
17.763681709766388,1.1355273108929396,-0.01662986446171999,-0.00033404150053684134,1.0000000000000004,3.6399999260902405,1.06,1.64,0.5
17.76404631137848,1.1352299973368645,-0.01639825152233243,-0.0003315808367005957,1.0000000000000004,3.643999993801117,1.06,1.644,0.5
17.76442188024521,1.1349212303757668,-0.016175537748495117,-0.00032929286555827275,1.0000000000000004,3.6480000615119934,1.06,1.648,0.5
17.764797627925873,1.134612463414669,-0.015952824207488447,-0.00032700489032322366,1.0000000000000004,3.651999831199646,1.06,1.652,0.5
17.76517328619957,1.1343036890029907,-0.01573010373977013,-0.00032471684153279057,1.0000000000000004,3.6560001969337463,1.06,1.656,0.5
17.765548944473267,1.1339949201792479,-0.015507390024140477,-0.00032242887368738593,1.0000000000000004,3.659999966621399,1.06,1.66,0.5
17.76592430472374,1.1336861494928598,-0.015284669847460464,-0.0003201408347877077,1.0000000000000004,3.6640000343322754,1.06,1.664,0.5
17.766279727220535,1.1333936285227537,-0.015066445048432797,-0.0003178482139674088,1.0000000000000004,3.668000102043152,1.06,1.668,0.5
17.76663228869438,1.133103497326374,-0.014848887250991538,-0.00031555485281842266,1.0000000000000004,3.6719998717308044,1.06,1.672,0.5
17.766984403133392,1.1328134182840586,-0.014631336147431284,-0.00031326154362432135,1.0000000000000004,3.676000237464905,1.06,1.676,0.5
17.767336666584015,1.132523326203227,-0.01441378498566337,-0.00031096823568077525,1.0000000000000004,3.6799997091293335,1.06,1.68,0.5
17.767694026231766,1.1322280000895262,-0.014200437319232151,-0.0003087556001446501,1.0000000000000004,3.684000074863434,1.06,1.684,0.5
17.76805865764618,1.131925305351615,-0.013993052154546604,-0.0003066572464831552,1.0000000000000004,3.6879998445510864,1.06,1.688,0.5
17.768423408269882,1.1316225826740265,-0.013785660819849,-0.00030455881983471045,1.0000000000000004,3.691999912261963,1.06,1.692,0.5
17.768788248300552,1.131319859996438,-0.013578275626059622,-0.00030246046867432597,1.0000000000000004,3.6959999799728394,1.06,1.696,0.5
17.76913896203041,1.131028026342392,-0.013373695925110951,-0.00030031252617845894,1.0000000000000004,3.700000047683716,1.06,1.7,0.5
17.769480526447296,1.130743408575654,-0.013170985301258042,-0.0002981318518777698,1.0000000000000004,3.7040001153945923,1.06,1.704,0.5
17.76982209086418,1.1304587814956903,-0.012968274531885982,-0.000295951177349707,1.0000000000000004,3.707999885082245,1.06,1.708,0.5
17.77016371488571,1.1301741525530815,-0.012765557621605694,-0.00029377042585565505,1.0000000000000004,3.7119999527931213,1.06,1.712,0.5
17.77050530910492,1.1298895236104727,-0.012562847026856616,-0.00029158975473819737,1.0000000000000004,3.716000020503998,1.06,1.716,0.5
17.770846873521805,1.129604883491993,-0.012360130029264838,-0.0002894089996061666,1.0000000000000004,3.7200000882148743,1.06,1.72,0.5
17.77119681239128,1.1293109972029924,-0.012163870793301612,-0.0002873257570854548,1.0000000000000004,3.723999857902527,1.06,1.724,0.5
17.77155077457428,1.1290129944682121,-0.011970524763455614,-0.0002852790298675245,1.0000000000000004,3.728000223636627,1.06,1.728,0.5
17.771897941827774,1.1287213396281004,-0.011779727443354204,-0.0002832175796925185,1.0000000000000004,3.73199999332428,1.06,1.732,0.5
17.772229731082916,1.1284425873309374,-0.011594116309424862,-0.00028112597732388167,1.0000000000000004,3.7360000610351562,1.06,1.736,0.5
17.772561758756638,1.1281638331711292,-0.011408499849494547,-0.00027903432669518224,1.0000000000000004,3.7400001287460327,1.06,1.74,0.5
17.772893637418747,1.1278850939124823,-0.011222888686461374,-0.0002769427240565392,1.0000000000000004,3.7439998984336853,1.06,1.744,0.5
17.773225724697113,1.1276063416153193,-0.01103727231384255,-0.0002748510666066295,1.0000000000000004,3.7480002641677856,1.06,1.748,0.5
17.77355769276619,1.1273276004940271,-0.010851661238120869,-0.00027275946077054414,1.0000000000000004,3.7519997358322144,1.06,1.752,0.5
17.77389046549797,1.1270481366664171,-0.010662733257049695,-0.0002706607516005377,1.0000000000000004,3.7560001015663147,1.06,1.756,0.5
17.77422395348549,1.126768035814166,-0.01047093525994569,-0.0002685559875601484,1.0000000000000004,3.7599998712539673,1.06,1.76,0.5
17.774557322263718,1.126489007845521,-0.010279475041897967,-0.0002664527515037207,1.0000000000000004,3.7639999389648438,1.06,1.764,0.5
17.774868547916412,1.126226793974638,-0.010095577090396546,-0.0002643091016523158,1.0000000000000004,3.76800000667572,1.06,1.768,0.5
17.775188595056534,1.1259544007480145,-0.00991964315471705,-0.00026229742769601216,1.0000000000000004,3.771999776363373,1.06,1.772,0.5
17.775510847568512,1.12567987293005,-0.009745371135068126,-0.0002603133218030962,1.0000000000000004,3.776000142097473,1.06,1.776,0.5
17.7758329808712,1.125405341386795,-0.00957110439776443,-0.0002583292803990389,1.0000000000000004,3.7799999117851257,1.06,1.78,0.5
17.776155203580856,1.125130807980895,-0.00939683236356359,-0.0002563451716923737,1.0000000000000004,3.783999979496002,1.06,1.784,0.5
17.776477336883545,1.1248562820255756,-0.009222565815434791,-0.0002543611235523713,1.0000000000000004,3.7880000472068787,1.06,1.788,0.5
17.7767995595932,1.1245817467570305,-0.009048293752130121,-0.0002523770290281391,1.0000000000000004,3.792000114917755,1.06,1.792,0.5
17.777121782302856,1.1243072357028723,-0.008874026971170679,-0.00025039297850071307,1.0000000000000004,3.7959998846054077,1.06,1.796,0.5
17.7774441242218,1.1240327041596174,-0.008699760277522728,-0.00024840893968303135,1.0000000000000004,3.799999952316284,1.06,1.8,0.5
17.777766466140747,1.1237581819295883,-0.008525488286977634,-0.00024642483498382717,1.0000000000000004,3.8040000200271606,1.06,1.804,0.5
17.77808764576912,1.1234842371195555,-0.008351451600901783,-0.00024443863708256686,1.0000000000000004,3.808000087738037,1.06,1.808,0.5
17.778386801481247,1.1232284549623728,-0.008184649632312357,-0.00024238477965354832,1.0000000000000004,3.8120001554489136,1.06,1.812,0.5
17.77868577837944,1.1229726951569319,-0.00801785258227028,-0.00024033097395204095,1.0000000000000004,3.815999925136566,1.06,1.816,0.5
17.7789845764637,1.1227169036865234,-0.007851050570025109,-0.00023827711538615404,1.0000000000000004,3.8200002908706665,1.06,1.82,0.5
17.779283702373505,1.122461138293147,-0.007684253403567709,-0.00023622331559636223,1.0000000000000004,3.823999762535095,1.06,1.824,0.5
17.779591292142868,1.1221964471042156,-0.007525048524257727,-0.00023428199358477286,1.0000000000000004,3.8280001282691956,1.06,1.828,0.5
17.779901206493378,1.1219296772032976,-0.007367618731223047,-0.00023236698189066374,1.0000000000000004,3.831999897956848,1.06,1.832,0.5
17.780211001634598,1.1216628849506378,-0.007210193492937833,-0.00023045202425464595,1.0000000000000004,3.8359999656677246,1.06,1.836,0.5
17.780520796775818,1.1213961075991392,-0.007052763627143577,-0.00022853701318581443,1.0000000000000004,3.840000033378601,1.06,1.84,0.5
17.78083074092865,1.1211293302476406,-0.006895338432514109,-0.00022662205168444416,1.0000000000000004,3.8439998030662537,1.06,1.844,0.5
17.781140506267548,1.1208625491708517,-0.006737908581271768,-0.00022470704595889401,1.0000000000000004,3.848000168800354,1.06,1.848,0.5
17.781449913978577,1.1205960549414158,-0.006580588378710672,-0.00022279089364474203,1.0000000000000004,3.8519999384880066,1.06,1.852,0.5
17.78173789381981,1.1203473545610905,-0.006429486267734319,-0.00022080406648683493,1.0000000000000004,3.856000006198883,1.06,1.856,0.5
17.78202596306801,1.1200986597687006,-0.006278379645664245,-0.00021881717351845964,1.0000000000000004,3.8600000739097595,1.06,1.86,0.5
17.782314002513885,1.1198499612510204,-0.006127277578343637,-0.00021683033909170035,1.0000000000000004,3.863999843597412,1.06,1.864,0.5
17.78260177373886,1.1196012664586306,-0.005976171029033139,-0.00021484344498734487,1.0000000000000004,3.8679999113082886,1.06,1.868,0.5
17.782889544963837,1.1193525716662407,-0.005825068903504871,-0.00021285661271974732,1.0000000000000004,3.871999979019165,1.06,1.872,0.5
17.783177495002747,1.1191038768738508,-0.005673962310538627,-0.00021086972441253238,1.0000000000000004,3.8760000467300415,1.06,1.876,0.5
17.783465534448624,1.1188551783561707,-0.00552286027232185,-0.00020888288909759467,1.0000000000000004,3.880000114440918,1.06,1.88,0.5
17.783761143684387,1.1185987703502178,-0.00537896608148003,-0.00020699125676060248,1.0000000000000004,3.8839998841285706,1.06,1.884,0.5
17.78405863046646,1.1183403376489878,-0.005236945900833234,-0.00020512437714614862,1.0000000000000004,3.887999951839447,1.06,1.888,0.5
17.78435617685318,1.1180819012224674,-0.005094929947517812,-0.00020325755713201943,1.0000000000000004,3.8920000195503235,1.06,1.892,0.5
17.784653931856155,1.1178235225379467,-0.004952922012307681,-0.00020139048876899324,1.0000000000000004,3.895999789237976,1.06,1.896,0.5
17.784931778907776,1.1175825018435717,-0.004816116095753387,-0.00019944721123010822,1.0000000000000004,3.9000001549720764,1.06,1.9,0.5
17.78520968556404,1.117341486737132,-0.004679306133766659,-0.00019750386326222724,1.0000000000000004,3.903999924659729,1.06,1.904,0.5
17.785487562417984,1.117100477218628,-0.004542500129900873,-0.00019556058634861984,1.0000000000000004,3.9079999923706055,1.06,1.908,0.5
17.785765647888184,1.116859469562769,-0.004405694235174451,-0.00019361729869160627,1.0000000000000004,3.912000060081482,1.06,1.912,0.5
17.786043345928192,1.1166184470057487,-0.004268884229531977,-0.00019167396050079333,1.0000000000000004,3.9159998297691345,1.06,1.916,0.5
17.78632116317749,1.1163774393498898,-0.004132078305701725,-0.00018973067392380472,1.0000000000000004,3.920000195503235,1.06,1.92,0.5
17.786599338054657,1.1161364018917084,-0.0039952683000592515,-0.00018778733556246152,1.0000000000000004,3.9239999651908875,1.06,1.924,0.5
17.786877244710922,1.1158954054117203,-0.0038584623544011265,-0.0001858440519981741,1.0000000000000004,3.928000032901764,1.06,1.928,0.5
17.787155151367188,1.1156543754041195,-0.0037216523705865256,-0.00018390070590612595,1.0000000000000004,3.9320001006126404,1.06,1.932,0.5
17.787433087825775,1.1154133658856153,-0.0035848464613081887,-0.00018195742157445238,1.0000000000000004,3.935999870300293,1.06,1.936,0.5
17.78771808743477,1.1151656284928322,-0.003454376681474969,-0.00018009573858535077,1.0000000000000004,3.9399999380111694,1.06,1.94,0.5
17.787987053394318,1.114931657910347,-0.0033351591555401683,-0.00017824495188278888,1.0000000000000004,3.944000005722046,1.06,1.944,0.5
17.788254886865616,1.1146985534578562,-0.0032080738310469314,-0.0001763632717057817,1.0000000000000004,3.9480000734329224,1.06,1.948,0.5
17.788522630929947,1.114465445280075,-0.0030809493910055608,-0.0001744812778525784,1.0000000000000004,3.952000141143799,1.06,1.952,0.5
17.788790196180344,1.1142323594540358,-0.002953828741738107,-0.00017259934448077274,1.0000000000000004,3.9559999108314514,1.06,1.956,0.5
17.789058446884155,1.113999255001545,-0.0028267042798688635,-0.00017071734914448494,1.0000000000000004,3.959999978542328,1.06,1.96,0.5
17.78932610154152,1.11376615986228,-0.0026995835942216218,-0.00016883541930212687,1.0000000000000004,3.9640000462532043,1.06,1.964,0.5
17.789593875408173,1.1135330516844988,-0.0025724591250764206,-0.00016695342453942885,1.0000000000000004,3.967999815940857,1.06,1.968,0.5
17.789861798286438,1.1132999565452337,-0.0024453384430671576,-0.00016507148798439175,1.0000000000000004,3.9720001816749573,1.06,1.972,0.5
17.790129512548447,1.1130668744444847,-0.002318217793799704,-0.00016318955371730226,1.0000000000000004,3.97599995136261,1.06,1.976,0.5
17.790393710136414,1.1128370352089405,-0.0021957504759484436,-0.00016130627304278278,1.0000000000000004,3.9800000190734863,1.06,1.98,0.5
17.790651738643646,1.1126128546893597,-0.00208129944439861,-0.0001594208230528693,1.0000000000000004,3.984000086784363,1.06,1.984,0.5
17.790910124778748,1.1123886350542307,-0.001966844982234761,-0.0001575353228986387,1.0000000000000004,3.9879998564720154,1.06,1.988,0.5
17.791167974472046,1.1121644508093596,-0.0018523939615988638,-0.00015564987126026608,1.0000000000000004,3.9920002222061157,1.06,1.992,0.5
17.79142615199089,1.1119402553886175,-0.0017379395212628879,-0.0001537643682070211,1.0000000000000004,3.9959999918937683,1.06,1.996,0.5
17.791684448719025,1.111716067418456,-0.0016234884897130542,-0.000151878921116122,1.0000000000000004,4.000000059604645,1.06,2.0,0.5


==> figs/data/cyl_LES_old/cylinderLES_medp3_x1p54.csv <==
Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
17.81376740336418,1.0892897602170706,0.02361261728219688,-0.00042403403313073795,1.0000000000000004,0.0,1.54,-2.0,0.5
17.813650280237198,1.089383913204074,0.02378007984953001,-0.0004288523114155396,1.0000000000000004,0.003999948385171592,1.54,-1.996,0.5
17.813533186912537,1.0894768666476011,0.023951736686285585,-0.000433679737170678,1.0000000000000004,0.008000016096048057,1.54,-1.992,0.5
17.813417345285416,1.089567445218563,0.024131583457347006,-0.0004385246562605971,1.0000000000000004,0.01199996448121965,1.54,-1.988,0.5
17.81329706311226,1.0896615833044052,0.02430915297009051,-0.0004433385356605868,1.0000000000000004,0.016000032192096114,1.54,-1.984,0.5
17.813169986009598,1.0897614881396294,0.02448303089477122,-0.0004481019393551833,1.0000000000000004,0.019999979995191097,1.54,-1.98,0.5
17.81304332613945,1.0898614171892405,0.02465691399993375,-0.00045286547083378537,1.0000000000000004,0.024000047706067562,1.54,-1.976,0.5
17.81291624903679,1.0899613071233034,0.02483079198282212,-0.0004576288638418191,1.0000000000000004,0.027999996673315763,1.54,-1.972,0.5
17.812790870666504,1.09005818516016,0.02501550759188831,-0.0004625085630323156,1.0000000000000004,0.031999945640563965,1.54,-1.968,0.5
17.812665820121765,1.0901543945074081,0.025202550634276122,-0.00046741330697841477,1.0000000000000004,0.03600001335144043,1.54,-1.964,0.5
17.812540590763092,1.0902506206184626,0.02538958814693615,-0.0004723178892618307,1.0000000000000004,0.039999959990382195,1.54,-1.96,0.5
17.812416911125183,1.0903451424092054,0.025572705955710262,-0.0004772815814249043,1.0000000000000004,0.04400002770125866,1.54,-1.956,0.5
17.81229519844055,1.0904374457895756,0.025750659173354506,-0.00048232262724923203,1.0000000000000004,0.0479999789968133,1.54,-1.952,0.5
17.81217512488365,1.090528354048729,0.025932710035704076,-0.00048744732475825003,1.0000000000000004,0.05200004670768976,1.54,-1.948,0.5
17.812057375907898,1.0906160958111286,0.02612391411093995,-0.000492758705149754,1.0000000000000004,0.05599999334663153,1.54,-1.944,0.5
17.81193906068802,1.0907042939215899,0.026314837450627238,-0.0004981192826107872,1.0000000000000004,0.059999944642186165,1.54,-1.94,0.5
17.8118115067482,1.090800005942583,0.026505738613195717,-0.0005036398938500497,1.0000000000000004,0.06400001235306263,1.54,-1.936,0.5
17.811684012413025,1.0908956918865442,0.02669663424603641,-0.000509160335013803,1.0000000000000004,0.0679999589920044,1.54,-1.932,0.5
17.811556100845337,1.0909913815557957,0.026887535757850856,-0.0005146809445477629,1.0000000000000004,0.07200002670288086,1.54,-1.928,0.5
17.811428636312485,1.0910870786756277,0.027078431332483888,-0.0005202013862799504,1.0000000000000004,0.07599997334182262,1.54,-1.924,0.5
17.81130087375641,1.0911827757954597,0.02726933266967535,-0.0005257219797840662,1.0000000000000004,0.08000004105269909,1.54,-1.92,0.5
17.811173886060715,1.0912764221429825,0.02745989413233474,-0.0005314217601153359,1.0000000000000004,0.08399998769164085,1.54,-1.916,0.5
17.811051785945892,1.0913647916167974,0.027648093295283616,-0.00053715967487733,1.0000000000000004,0.08800005540251732,1.54,-1.912,0.5
17.810929834842682,1.0914530847221613,0.02783790120156482,-0.0005429044435913966,1.0000000000000004,0.09200001135468483,1.54,-1.908,0.5
17.81080722808838,1.0915404930710793,0.028040401521138847,-0.0005487041306651008,1.0000000000000004,0.0959999579936266,1.54,-1.904,0.5
17.810684740543365,1.091627849265933,0.02824299206258729,-0.0005545047223449728,1.0000000000000004,0.10000002570450306,1.54,-1.9,0.5
17.81055524945259,1.091722583398223,0.0284373858012259,-0.0005602339327879235,1.0000000000000004,0.10399997234344482,1.54,-1.896,0.5
17.810425639152527,1.0918173249810934,0.02863178588449955,-0.0005659633218328963,1.0000000000000004,0.10800004005432129,1.54,-1.892,0.5
17.81029599905014,1.0919120647013187,0.0288261795649305,-0.0005716925320484734,1.0000000000000004,0.11199998669326305,1.54,-1.888,0.5
17.81016567349434,1.0920061506330967,0.029029517027083784,-0.000577439896346732,1.0000000000000004,0.11600005440413952,1.54,-1.884,0.5
17.810035049915314,1.0920998007059097,0.02923873346298933,-0.0005831989180933306,1.0000000000000004,0.12000000104308128,1.54,-1.88,0.5
17.809904247522354,1.0921934731304646,0.029447949898894876,-0.0005889579283575586,1.0000000000000004,0.1239999569952488,1.54,-1.876,0.5
17.809774667024612,1.0922859981656075,0.02965580008458346,-0.0005947615106833837,1.0000000000000004,0.12800002470612526,1.54,-1.872,0.5
17.80965143442154,1.092372016981244,0.029855793982278556,-0.000600818773705214,1.0000000000000004,0.13199997134506702,1.54,-1.868,0.5
17.80952823162079,1.0924578215926886,0.03005716227926314,-0.000606875104494975,1.0000000000000004,0.1360000390559435,1.54,-1.864,0.5
17.80940479040146,1.0925417579710484,0.030271866649854928,-0.0006129203934506222,1.0000000000000004,0.13999998569488525,1.54,-1.86,0.5
17.809280693531036,1.0926263127475977,0.030485945229884237,-0.0006189647569954104,1.0000000000000004,0.14400005340576172,1.54,-1.856,0.5
17.809148967266083,1.0927183367311954,0.030692491971421987,-0.0006249949777838992,1.0000000000000004,0.14800000004470348,1.54,-1.852,0.5
17.809017539024353,1.0928103663027287,0.030899039120413363,-0.0006310252433650021,1.0000000000000004,0.15199994668364525,1.54,-1.848,0.5
17.808885663747787,1.0929024033248425,0.031105591566301882,-0.0006370556516230863,1.0000000000000004,0.1560000143945217,1.54,-1.844,0.5
17.808752447366714,1.0929950643330812,0.031321363465394825,-0.0006434050188772744,1.0000000000000004,0.15999997034668922,1.54,-1.84,0.5
17.80861759185791,1.093088187277317,0.031543736753519624,-0.0006499827021571036,1.0000000000000004,0.1640000380575657,1.54,-1.836,0.5
17.808483213186264,1.0931813176721334,0.031766103114932775,-0.0006565602312775809,1.0000000000000004,0.1679999753832817,1.54,-1.832,0.5
17.80834874510765,1.0932744350284338,0.03198847622843459,-0.0006631378912516084,1.0000000000000004,0.17200004309415817,1.54,-1.828,0.5
17.80821406841278,1.0933675654232502,0.03221084311371669,-0.0006697153983168391,1.0000000000000004,0.17599999904632568,1.54,-1.824,0.5
17.80808675289154,1.0934529677033424,0.032427520491182804,-0.0006765767648175824,1.0000000000000004,0.1799999549984932,1.54,-1.82,0.5
17.80796119570732,1.0935368612408638,0.03264308796497062,-0.0006834940517137511,1.0000000000000004,0.18400002270936966,1.54,-1.816,0.5
17.807835698127747,1.0936207547783852,0.03285864897770807,-0.0006904110921368556,1.0000000000000004,0.18799996003508568,1.54,-1.812,0.5
17.807710379362106,1.0937046520411968,0.033074216393288225,-0.0006973283745992376,1.0000000000000004,0.19200002774596214,1.54,-1.808,0.5
17.807581275701523,1.0937894005328417,0.033305542543530464,-0.0007043469277050463,1.0000000000000004,0.19599998369812965,1.54,-1.804,0.5
17.807452648878098,1.0938742104917765,0.03353776881704107,-0.0007113714543720562,1.0000000000000004,0.20000005140900612,1.54,-1.8,0.5
17.80732363462448,1.0939590130001307,0.03376998822204769,-0.0007183957570759958,1.0000000000000004,0.20399998873472214,1.54,-1.796,0.5
17.807194620370865,1.0940438080579042,0.034002207627054304,-0.0007254200556872092,1.0000000000000004,0.20799994468688965,1.54,-1.792,0.5
17.80706599354744,1.0941286124289036,0.03423443401698023,-0.000732444572690838,1.0000000000000004,0.2120000123977661,1.54,-1.788,0.5
17.806932896375656,1.0942173656076193,0.03446404734859243,-0.0007394271800649221,1.0000000000000004,0.21599996834993362,1.54,-1.784,0.5
17.806796491146088,1.0943098198622465,0.034691233246121556,-0.0007463710023785097,1.0000000000000004,0.2200000360608101,1.54,-1.78,0.5
17.806659996509552,1.0944022554904222,0.03491841274080798,-0.0007533146433615912,1.0000000000000004,0.2239999733865261,1.54,-1.776,0.5
17.806521981954575,1.0944951511919498,0.03515116934431717,-0.0007603210207207667,1.0000000000000004,0.22800004109740257,1.54,-1.772,0.5
17.806380659341812,1.0945890545845032,0.03539633727632463,-0.0007674666533148411,1.0000000000000004,0.23199999704957008,1.54,-1.768,0.5
17.806239306926727,1.0946829821914434,0.03564150515012443,-0.0007746123069409805,1.0000000000000004,0.2359999343752861,1.54,-1.764,0.5
17.806107938289642,1.0947660561650991,0.03587900742422789,-0.0007816114934939833,1.0000000000000004,0.24000000208616257,1.54,-1.76,0.5
17.805976182222366,1.0948492512106895,0.03611659235320985,-0.0007886122222089398,1.0000000000000004,0.24399995803833008,1.54,-1.756,0.5
17.8058443069458,1.0949324425309896,0.03635418409248814,-0.0007956131370292496,1.0000000000000004,0.24800002574920654,1.54,-1.752,0.5
17.805712461471558,1.0950156599283218,0.03659176884684712,-0.0008026138398236071,1.0000000000000004,0.25199998170137405,1.54,-1.748,0.5
17.80558070540428,1.0950988624244928,0.036829361226409674,-0.0008096147869309789,1.0000000000000004,0.2560000494122505,1.54,-1.744,0.5
17.805449157953262,1.0951820649206638,0.03706694603897631,-0.0008166154669879688,1.0000000000000004,0.25999998673796654,1.54,-1.74,0.5
17.805315166711807,1.095265543088317,0.03731734934262931,-0.0008239422375027061,1.0000000000000004,0.264000054448843,1.54,-1.736,0.5
17.8051800429821,1.0953491777181625,0.03757397225126624,-0.0008314271499330061,1.0000000000000004,0.2680000104010105,1.54,-1.732,0.5
17.80504509806633,1.0954328160732985,0.037830594344995916,-0.0008389120278025075,1.0000000000000004,0.27199994772672653,1.54,-1.728,0.5
17.804910242557526,1.095516461879015,0.03808722400572151,-0.000846397125542353,1.0000000000000004,0.276000015437603,1.54,-1.724,0.5
17.80477511882782,1.0956000909209251,0.03834384668152779,-0.0008538820435433081,1.0000000000000004,0.2799999713897705,1.54,-1.72,0.5
17.804640144109726,1.095683729276061,0.03860047669149935,-0.0008613671485591112,1.0000000000000004,0.284000039100647,1.54,-1.716,0.5
17.804505228996277,1.095767356455326,0.038857098610606045,-0.0008688520410942147,1.0000000000000004,0.2879999950528145,1.54,-1.712,0.5
17.804370164871216,1.0958510003983974,0.03911372844595462,-0.0008763371242821449,1.0000000000000004,0.29200006276369095,1.54,-1.708,0.5
17.804236829280853,1.0959327388554811,0.03936935612000525,-0.0008840568207233446,1.0000000000000004,0.29600000008940697,1.54,-1.704,0.5
17.80410099029541,1.0960128176957369,0.039631248684599996,-0.0008924001824652805,1.0000000000000004,0.2999999560415745,1.54,-1.7,0.5
17.803963989019394,1.0960944350808859,0.03989238652866334,-0.0009009954929979358,1.0000000000000004,0.30400002375245094,1.54,-1.696,0.5
17.80382651090622,1.0961760450154543,0.04015351663110778,-0.0009095905556932848,1.0000000000000004,0.30799996107816696,1.54,-1.692,0.5
17.803689062595367,1.0962576530873775,0.04041465406771749,-0.0009181859215914301,1.0000000000000004,0.3120000287890434,1.54,-1.688,0.5
17.803552001714706,1.0963392816483974,0.04067578457761556,-0.0009267809875836974,1.0000000000000004,0.31599998474121094,1.54,-1.684,0.5
17.803414523601532,1.0964208897203207,0.04093692195601761,-0.0009353763407489168,1.0000000000000004,0.3200000524520874,1.54,-1.68,0.5
17.80327731370926,1.0965024828910828,0.041198052233085036,-0.0009439714099244156,1.0000000000000004,0.3240000084042549,1.54,-1.676,0.5
17.80313989520073,1.0965840946882963,0.04145918262656778,-0.0009525665129785921,1.0000000000000004,0.3279999643564224,1.54,-1.672,0.5
17.80300134420395,1.0966638661921024,0.04173205862753093,-0.0009610378606339509,1.0000000000000004,0.3320000320672989,1.54,-1.668,0.5
17.802861362695694,1.0967425685375929,0.04201166029088199,-0.0009694378907170176,1.0000000000000004,0.3359999507665634,1.54,-1.664,0.5
17.802721589803696,1.0968212820589542,0.04229126975405961,-0.000977838157041333,1.0000000000000004,0.3400000184774399,1.54,-1.66,0.5
17.802582263946533,1.0968999825417995,0.04257087118458003,-0.0009862382082701515,1.0000000000000004,0.3439999744296074,1.54,-1.656,0.5
17.80244243144989,1.0969786923378706,0.042850481695495546,-0.000994638466863762,1.0000000000000004,0.34800004214048386,1.54,-1.652,0.5
17.802302688360214,1.097057407721877,0.043130082776769996,-0.001003038494673092,1.0000000000000004,0.35199999809265137,1.54,-1.648,0.5
17.802163243293762,1.0971361119300127,0.04340968339238316,-0.0010114384847383917,1.0000000000000004,0.3559999540448189,1.54,-1.644,0.5
17.802023589611053,1.0972148012369871,0.04368929343763739,-0.0010198387838045164,1.0000000000000004,0.36000002175569534,1.54,-1.64,0.5
17.801891326904297,1.0972834844142199,0.04396713292226195,-0.0010293035047652666,1.0000000000000004,0.36399997770786285,1.54,-1.636,0.5
17.801754415035248,1.0973534621298313,0.04425647505559027,-0.001038496693581692,1.0000000000000004,0.3680000454187393,1.54,-1.632,0.5
17.801613301038742,1.0974278505891562,0.04454381798859686,-0.0010474855466782174,1.0000000000000004,0.37199996411800385,1.54,-1.628,0.5
17.801472425460815,1.0975022576749325,0.04483116988558322,-0.0010564746648924483,1.0000000000000004,0.3760000318288803,1.54,-1.624,0.5
17.801331162452698,1.0975766461342573,0.04511851293500513,-0.0010654635625542141,1.0000000000000004,0.3799999877810478,1.54,-1.62,0.5
17.801190048456192,1.0976510513573885,0.04540585505310446,-0.0010744523870016565,1.0000000000000004,0.38399994373321533,1.54,-1.616,0.5
17.801048934459686,1.097725447267294,0.045693206950090826,-0.0010834415325007285,1.0000000000000004,0.3880000114440918,1.54,-1.612,0.5
17.800907880067825,1.09779985062778,0.04598054988309741,-0.001092430398784927,1.0000000000000004,0.3919999673962593,1.54,-1.608,0.5
17.800766795873642,1.0978742502629757,0.046267901663668454,-0.001101419524729863,1.0000000000000004,0.3960000351071358,1.54,-1.604,0.5
17.800624132156372,1.09794544801116,0.04657244693953544,-0.001111236188080511,1.0000000000000004,0.3999999910593033,1.54,-1.6,0.5
17.800480872392654,1.09801609441638,0.04687992879189551,-0.00112119404434452,1.0000000000000004,0.40400005877017975,1.54,-1.596,0.5
17.80033791065216,1.0980867575854063,0.0471874016802758,-0.0011311516699379354,1.0000000000000004,0.4079999774694443,1.54,-1.592,0.5
17.800194889307022,1.0981574151664972,0.047494874452240765,-0.0011411092452817684,1.0000000000000004,0.4119999334216118,1.54,-1.588,0.5
17.800051748752594,1.0982280634343624,0.0478023566538468,-0.001151067125647387,1.0000000000000004,0.41600000113248825,1.54,-1.584,0.5
17.799908757209778,1.0982987228780985,0.048109829192981124,-0.0011610246973532412,1.0000000000000004,0.41999995708465576,1.54,-1.58,0.5
17.799765825271606,1.0983693674206734,0.0484173116274178,-0.0011709826089827402,1.0000000000000004,0.4240000247955322,1.54,-1.576,0.5
17.799627751111984,1.0984339993447065,0.048719288781285286,-0.0011808607746388589,1.0000000000000004,0.42799998074769974,1.54,-1.572,0.5
17.799490869045258,1.0984934754669666,0.0490271532908082,-0.0011901608093580762,1.0000000000000004,0.4320000484585762,1.54,-1.568,0.5
17.799351513385773,1.098551256582141,0.04934583615977317,-0.0011989897021180695,1.0000000000000004,0.4360000044107437,1.54,-1.564,0.5
17.799206286668777,1.0986155960708857,0.049659521668218076,-0.0012074828886454725,1.0000000000000004,0.4400000721216202,1.54,-1.56,0.5
17.799060225486755,1.0986806768923998,0.049972619977779686,-0.0012159370130717662,1.0000000000000004,0.4439999908208847,1.54,-1.556,0.5
17.79891461133957,1.0987457539886236,0.05028571770526469,-0.0012243910997540297,1.0000000000000004,0.4479999467730522,1.54,-1.552,0.5
17.798768788576126,1.0988108422607183,0.0505988250952214,-0.0012328454880332629,1.0000000000000004,0.4520000144839287,1.54,-1.548,0.5
17.79862293601036,1.0988759193569422,0.0509119238704443,-0.0012412996233592821,1.0000000000000004,0.4559999704360962,1.54,-1.544,0.5
17.79847213625908,1.0989421997219324,0.051238399697467685,-0.0012508182647934518,1.0000000000000004,0.46000003814697266,1.54,-1.54,0.5
17.798318445682526,1.099009221419692,0.05157331645023078,-0.0012610094161118468,1.0000000000000004,0.46399999409914017,1.54,-1.536,0.5
17.79816746711731,1.0990722477436066,0.051905499887652695,-0.0012720901810325813,1.0000000000000004,0.46800006181001663,1.54,-1.532,0.5
17.798025906085968,1.0991235431283712,0.05222965555731207,-0.0012857698804964457,1.0000000000000004,0.47200001776218414,1.54,-1.528,0.5
17.797883987426758,1.0991748608648777,0.05255381215829402,-0.0012994495391467353,1.0000000000000004,0.47599993646144867,1.54,-1.524,0.5
17.797742247581482,1.0992261748760939,0.052877977723255754,-0.001313129604795904,1.0000000000000004,0.48000000417232513,1.54,-1.52,0.5
17.797600269317627,1.0992774814367294,0.053202133742161095,-0.001326809296870124,1.0000000000000004,0.48399996012449265,1.54,-1.516,0.5
17.797452062368393,1.0993306208401918,0.05354329536203295,-0.0013402599220171396,1.0000000000000004,0.4880000278353691,1.54,-1.512,0.5
17.79730114340782,1.09938433021307,0.0538897761143744,-0.0013536382027723448,1.0000000000000004,0.4919999837875366,1.54,-1.508,0.5
17.797150790691376,1.0994380544871092,0.054236266179941595,-0.0013670169107626862,1.0000000000000004,0.4960000514984131,1.54,-1.504,0.5
17.797000020742416,1.0994917694479227,0.054582746350206435,-0.0013803951997033437,1.0000000000000004,0.5000000074505806,1.54,-1.5,0.5
17.796849578619003,1.0995454974472523,0.054929226520471275,-0.001393773499330564,1.0000000000000004,0.5039999634027481,1.54,-1.496,0.5
17.796703159809113,1.09959327429533,0.05527323379646987,-0.001405084371981502,1.0000000000000004,0.5080000311136246,1.54,-1.492,0.5
17.796563893556595,1.09962984547019,0.05561253987252712,-0.0014124894337328442,1.0000000000000004,0.5119999498128891,1.54,-1.488,0.5
17.796415358781815,1.0996714904904366,0.055963436723686755,-0.0014197383939063002,1.0000000000000004,0.5160000175237656,1.54,-1.484,0.5
17.79625889658928,1.0997172687202692,0.05632390931714326,-0.0014268576555878099,1.0000000000000004,0.5199999734759331,1.54,-1.48,0.5
17.796102553606033,1.0997630674391985,0.05668439238797873,-0.0014339771801132883,1.0000000000000004,0.5240000411868095,1.54,-1.476,0.5
17.79594624042511,1.0998088717460632,0.05704486486501992,-0.0014410965204660897,1.0000000000000004,0.527999997138977,1.54,-1.472,0.5
17.795789659023285,1.0998546592891216,0.057405337458476424,-0.0014482158248938504,1.0000000000000004,0.5319999530911446,1.54,-1.468,0.5
17.795633226633072,1.0999004505574703,0.05776582146063447,-0.0014553353385053924,1.0000000000000004,0.536000020802021,1.54,-1.464,0.5
17.795477002859116,1.0999462381005287,0.05812629254069179,-0.0014624546365666902,1.0000000000000004,0.5399999767541885,1.54,-1.46,0.5
17.79532903432846,1.0999756325036287,0.058484581648372114,-0.0014704132363476674,1.0000000000000004,0.544000044465065,1.54,-1.456,0.5
17.7951837182045,1.10000023804605,0.05884221906308085,-0.001478616241911368,1.0000000000000004,0.5479999631643295,1.54,-1.452,0.5
17.795034140348434,1.100031616166234,0.059218018781393766,-0.0014846143026261416,1.0000000000000004,0.552000030875206,1.54,-1.448,0.5
17.79487779736519,1.1000633742660284,0.059595565777271986,-0.0014912307096892619,1.0000000000000004,0.5559999868273735,1.54,-1.444,0.5
17.794721007347107,1.1000951416790485,0.05997311323881149,-0.0014978471094764245,1.0000000000000004,0.559999942779541,1.54,-1.44,0.5
17.794564723968506,1.1001269146800041,0.060350671177729964,-0.00150446375255342,1.0000000000000004,0.5640000104904175,1.54,-1.436,0.5
17.794408291578293,1.1001586765050888,0.060728218290023506,-0.0015110801750779501,1.0000000000000004,0.567999966442585,1.54,-1.432,0.5
17.794251829385757,1.1001904495060444,0.06110577727667987,-0.00151769681224323,1.0000000000000004,0.5720000341534615,1.54,-1.428,0.5
17.794095307588577,1.1002222076058388,0.06148332392331213,-0.0015243132829709793,1.0000000000000004,0.575999990105629,1.54,-1.424,0.5
17.793934643268585,1.1002503111958504,0.06186710181646049,-0.0015290501248728106,1.0000000000000004,0.5800000578165054,1.54,-1.42,0.5
17.79377058148384,1.100275767967105,0.06225544528570026,-0.0015324132295972959,1.0000000000000004,0.58399997651577,1.54,-1.416,0.5
17.793606400489807,1.1003012172877789,0.0626437998143956,-0.0015357763486463227,1.0000000000000004,0.5880000442266464,1.54,-1.412,0.5
17.793442219495773,1.1003266833722591,0.06303214374929667,-0.0015391394153994042,1.0000000000000004,0.5920000001788139,1.54,-1.408,0.5
17.793278127908707,1.1003521531820297,0.06342048721853644,-0.0015425024431579004,1.0000000000000004,0.5959999561309814,1.54,-1.404,0.5
17.79311415553093,1.1003776043653488,0.0638088418636471,-0.0015458655486781936,1.0000000000000004,0.6000000238418579,1.54,-1.4,0.5
17.792950183153152,1.1004030760377645,0.06419718498364091,-0.0015492286956941825,1.0000000000000004,0.6039999797940254,1.54,-1.396,0.5
17.792783796787262,1.1004293598234653,0.06458958669099957,-0.0015529730066532466,1.0000000000000004,0.6080000475049019,1.54,-1.392,0.5
17.792608439922333,1.100459262728691,0.06499976583290845,-0.0015583929339300084,1.0000000000000004,0.6120000034570694,1.54,-1.388,0.5
17.792434453964233,1.100485848262906,0.06540806882549077,-0.001561967382798457,1.0000000000000004,0.6160000711679459,1.54,-1.384,0.5
17.79226577281952,1.1005001198500395,0.06580934266094118,-0.0015586864524266275,1.0000000000000004,0.6199999898672104,1.54,-1.38,0.5
17.79209703207016,1.1005143951624632,0.0662106164963916,-0.0015554055737538874,1.0000000000000004,0.6239999458193779,1.54,-1.376,0.5
17.79192814230919,1.1005286891013384,0.06661190406884998,-0.001552124566387647,1.0000000000000004,0.6280000507831573,1.54,-1.372,0.5
17.79175963997841,1.10054293833673,0.06701317802071571,-0.00154884371636399,1.0000000000000004,0.6319999694824219,1.54,-1.368,0.5
17.791590929031372,1.100557241588831,0.06741446442902088,-0.0015455627135452232,1.0000000000000004,0.6360000371932983,1.54,-1.364,0.5
17.791413098573685,1.1005732361227274,0.06783354631625116,-0.001545341995324634,1.0000000000000004,0.6399999558925629,1.54,-1.36,0.5
17.791233271360397,1.1005896907299757,0.06825721589848399,-0.001545907660783996,1.0000000000000004,0.6440000236034393,1.54,-1.356,0.5
17.79105332493782,1.1006061360239983,0.068680873606354,-0.0015464733940007136,1.0000000000000004,0.6480000168085098,1.54,-1.352,0.5
17.79087334871292,1.1006225924938917,0.0691045307321474,-0.0015470390951008994,1.0000000000000004,0.6519999355077744,1.54,-1.348,0.5
17.79069259762764,1.1005993336439133,0.06953630410134792,-0.0015402876745724825,1.0000000000000004,0.6560000032186508,1.54,-1.344,0.5
17.790511786937714,1.1005689278244972,0.06996952265035361,-0.0015322190537290226,1.0000000000000004,0.6599999964237213,1.54,-1.34,0.5
17.790330439805984,1.1005385220050812,0.0704027550527826,-0.0015241502355820558,1.0000000000000004,0.6640000641345978,1.54,-1.336,0.5
17.790143877267838,1.1005037557333708,0.07086287310812622,-0.0015134020154619066,1.0000000000000004,0.6679999828338623,1.54,-1.332,0.5
17.789956092834473,1.1004683636128902,0.0713269115658477,-0.0015022640395727649,1.0000000000000004,0.6720000505447388,1.54,-1.328,0.5
17.789768248796463,1.1004329714924097,0.07179093745071441,-0.001491126375640306,1.0000000000000004,0.6759999692440033,1.54,-1.324,0.5
17.789580464363098,1.1003975793719292,0.07225496263708919,-0.001479988790833886,1.0000000000000004,0.6799999624490738,1.54,-1.32,0.5
17.789392977952957,1.1003621779382229,0.0727190017933026,-0.0014688508167637337,1.0000000000000004,0.6840000301599503,1.54,-1.316,0.5
17.78920203447342,1.1003348473459482,0.07318455236963928,-0.0014587455048058473,1.0000000000000004,0.6879999488592148,1.54,-1.312,0.5
17.789002746343613,1.100308546796441,0.07365239935461432,-0.0014512264617394521,1.0000000000000004,0.6920000165700912,1.54,-1.308,0.5
17.78879740834236,1.1002787724137306,0.07413037435617298,-0.0014515810996442724,1.0000000000000004,0.6960000097751617,1.54,-1.304,0.5
17.788590788841248,1.1002435516566038,0.07459839468356222,-0.0014626290517298912,1.0000000000000004,0.7000000774860382,1.54,-1.3,0.5
17.788384079933167,1.1002083532512188,0.07506640057545155,-0.0014736766729583906,1.0000000000000004,0.7039999961853027,1.54,-1.296,0.5
17.788177639245987,1.1001731473952532,0.0755344076314941,-0.001484724253487002,1.0000000000000004,0.7079999148845673,1.54,-1.292,0.5
17.78797075152397,1.1001379452645779,0.07600242726039141,-0.0014957722032704623,1.0000000000000004,0.7119999825954437,1.54,-1.288,0.5
17.78776416182518,1.1001027524471283,0.07647043315228075,-0.0015068198513290554,1.0000000000000004,0.7159999758005142,1.54,-1.284,0.5
17.787555813789368,1.1000647675246,0.0769432132365182,-0.0015180718037299812,1.0000000000000004,0.7200000435113907,1.54,-1.28,0.5
17.787341386079788,1.1000152546912432,0.07743577833753079,-0.0015301722262393014,1.0000000000000004,0.7239999622106552,1.54,-1.276,0.5
17.78712686896324,1.099965751171112,0.07792835892178118,-0.0015422729579768202,1.0000000000000004,0.7280000299215317,1.54,-1.272,0.5
17.786912709474564,1.099916247650981,0.07842092297505587,-0.0015543733734375564,1.0000000000000004,0.7320000231266022,1.54,-1.268,0.5
17.786698192358017,1.0998667534440756,0.07891348854172975,-0.001566473746606789,1.0000000000000004,0.7359999418258667,1.54,-1.264,0.5
17.78648391366005,1.09981725551188,0.07940607005730271,-0.0015785745199536905,1.0000000000000004,0.7400000095367432,1.54,-1.26,0.5
17.786269336938858,1.0997677352279425,0.0798986341105774,-0.001590674907220091,1.0000000000000004,0.7439999282360077,1.54,-1.256,0.5
17.78604942560196,1.099722834303975,0.08039495488628745,-0.00160080717796518,1.0000000000000004,0.7479999959468842,1.54,-1.252,0.5
17.78581613302231,1.0996581558138132,0.0809117645258084,-0.0016020996336010285,1.0000000000000004,0.7519999891519547,1.54,-1.248,0.5
17.785583019256592,1.0995904076844454,0.08142725587822497,-0.0016025720278776134,1.0000000000000004,0.7560000568628311,1.54,-1.244,0.5
17.785349667072296,1.0995226670056581,0.08194273384287953,-0.0016030444026000623,1.0000000000000004,0.7599999755620956,1.54,-1.24,0.5
17.785116732120514,1.099454926326871,0.08245822670869529,-0.001603516832801688,1.0000000000000004,0.7640000432729721,1.54,-1.236,0.5
17.78488352894783,1.099387165158987,0.0829737038584426,-0.0016039892689150292,1.0000000000000004,0.7680000364780426,1.54,-1.232,0.5
17.784650146961212,1.0993194282054901,0.08348918054252863,-0.0016044617369743719,1.0000000000000004,0.7719999551773071,1.54,-1.228,0.5
17.784416139125824,1.099250253289938,0.08400626806542277,-0.00160471148723218,1.0000000000000004,0.7760000228881836,1.54,-1.224,0.5
17.78416407108307,1.0991476438939571,0.08456049347296357,-0.0015997696504825853,1.0000000000000004,0.7799999415874481,1.54,-1.22,0.5
17.78391194343567,1.0990450344979763,0.08511473494581878,-0.0015948276197832456,1.0000000000000004,0.7840000092983246,1.54,-1.216,0.5
17.783659905195236,1.0989424139261246,0.08566896105185151,-0.0015898857209606376,1.0000000000000004,0.7880000025033951,1.54,-1.212,0.5
17.783407777547836,1.0988398063927889,0.08622320322319865,-0.0015849436621238056,1.0000000000000004,0.7920000702142715,1.54,-1.208,0.5
17.783154994249344,1.0987343676388264,0.0867751098703593,-0.0015746987384090971,1.0000000000000004,0.7959999889135361,1.54,-1.204,0.5
17.782889485359192,1.0986103639006615,0.08732893224805593,-0.0015423987174472131,1.0000000000000004,0.7999999821186066,1.54,-1.2,0.5
17.782609045505524,1.0984866358339787,0.08790000481531024,-0.0015131498964819912,1.0000000000000004,0.804000049829483,1.54,-1.196,0.5
17.78232505917549,1.098372483626008,0.08847136050462723,-0.0014834055023129622,1.0000000000000004,0.8079999685287476,1.54,-1.192,0.5
17.782041132450104,1.0982583295553923,0.08904273435473442,-0.0014536602698171919,1.0000000000000004,0.812000036239624,1.54,-1.188,0.5
17.78175726532936,1.0981441773474216,0.08961408981122077,-0.0014239159363569343,1.0000000000000004,0.8159999549388885,1.54,-1.184,0.5
17.781473338603973,1.0980300065129995,0.09018546435981989,-0.0013941707147751004,1.0000000000000004,0.820000022649765,1.54,-1.18,0.5
17.78117161989212,1.0979044400155544,0.09078026842325926,-0.001376122115743783,1.0000000000000004,0.8240000158548355,1.54,-1.176,0.5
17.780865877866745,1.09777626208961,0.0913804299198091,-0.0013607456505724258,1.0000000000000004,0.8279999345541,1.54,-1.172,0.5
17.780559986829758,1.0976480823010206,0.09198060957714915,-0.0013453687840865314,1.0000000000000004,0.8320000022649765,1.54,-1.168,0.5
17.780248135328293,1.0975163038820028,0.09257745440118015,-0.0013336623780446644,1.0000000000000004,0.835999995470047,1.54,-1.164,0.5
17.779929220676422,1.0973810236901045,0.09316123486496508,-0.0013306923319760244,1.0000000000000004,0.8400000631809235,1.54,-1.16,0.5
17.77960804104805,1.0972462501376867,0.09374671406112611,-0.0013283411296356462,1.0000000000000004,0.843999981880188,1.54,-1.156,0.5
17.779268383979797,1.0971158184111118,0.09434690116904676,-0.0013312897555124437,1.0000000000000004,0.8480000495910645,1.54,-1.152,0.5
17.778928577899933,1.096985399723053,0.09494706825353205,-0.0013342381804477554,1.0000000000000004,0.851999968290329,1.54,-1.148,0.5
17.77858856320381,1.096854979172349,0.09554723766632378,-0.0013371867476053012,1.0000000000000004,0.8559999614953995,1.54,-1.144,0.5
17.778248578310013,1.096724547445774,0.09614742361009121,-0.0013401353271547123,1.0000000000000004,0.8600000292062759,1.54,-1.14,0.5
17.777908742427826,1.0965941306203604,0.09674759209156036,-0.0013430837734631496,1.0000000000000004,0.8639999479055405,1.54,-1.136,0.5
17.777566492557526,1.0964726936072111,0.09735657135024667,-0.0013442070830933517,1.0000000000000004,0.8680000156164169,1.54,-1.132,0.5
17.777185827493668,1.0963428691029549,0.09797794348560274,-0.001340685835430122,1.0000000000000004,0.8720000088214874,1.54,-1.128,0.5
17.776802986860275,1.09620938077569,0.09859747509472072,-0.001338352055384462,1.0000000000000004,0.8760000765323639,1.54,-1.124,0.5
17.776420205831528,1.0960758924484253,0.09921698714606464,-0.0013360184113935247,1.0000000000000004,0.8799999952316284,1.54,-1.12,0.5
17.77603730559349,1.095942411571741,0.09983649919740856,-0.0013336847982827749,1.0000000000000004,0.8839999139308929,1.54,-1.116,0.5
17.775649458169937,1.0957893282175064,0.10046513634733856,-0.0013319884910742985,1.0000000000000004,0.8879999816417694,1.54,-1.112,0.5
17.775248378515244,1.0955837443470955,0.10111817927099764,-0.0013320012139956816,1.0000000000000004,0.8919999748468399,1.54,-1.108,0.5
17.774847328662872,1.0953781437128782,0.10177124035544693,-0.0013320140246833034,1.0000000000000004,0.8960000425577164,1.54,-1.104,0.5
17.77443626523018,1.0951965264976025,0.10242063086479902,-0.0013264292622352514,1.0000000000000004,0.8999999612569809,1.54,-1.1,0.5
17.77402439713478,1.0950174927711487,0.10306964302435517,-0.0013202370087128656,1.0000000000000004,0.9040000289678574,1.54,-1.096,0.5
17.773610442876816,1.0948327388614416,0.10372242284938693,-0.00131385110660176,1.0000000000000004,0.9080000221729279,1.54,-1.092,0.5
17.773177951574326,1.0945897810161114,0.10441375570371747,-0.001305491781067758,1.0000000000000004,0.9119999408721924,1.54,-1.088,0.5
17.772745549678802,1.0943468064069748,0.10510510974563658,-0.0012971323085935182,1.0000000000000004,0.9160000085830688,1.54,-1.084,0.5
17.772312223911285,1.0941007416695356,0.10579431802034378,-0.0012904123598218575,1.0000000000000004,0.9199999272823334,1.54,-1.08,0.5
17.77187469601631,1.093837771564722,0.1064720458816737,-0.0012925671617267653,1.0000000000000004,0.9239999949932098,1.54,-1.076,0.5
17.77143743634224,1.0935748349875212,0.10714975348673761,-0.001294721953854605,1.0000000000000004,0.9279999881982803,1.54,-1.072,0.5
17.77097722887993,1.0932599045336246,0.10786340781487525,-0.001294892378609802,1.0000000000000004,0.9320000559091568,1.54,-1.068,0.5
17.770507365465164,1.092923218384385,0.10859209601767361,-0.0012942311632286874,1.0000000000000004,0.9359999746084213,1.54,-1.064,0.5
17.770031064748764,1.092598108574748,0.10932017373852432,-0.001293172616897209,1.0000000000000004,0.9400000423192978,1.54,-1.06,0.5
17.769543200731277,1.0922941286116838,0.11004707776010036,-0.0012913910377392313,1.0000000000000004,0.9440000355243683,1.54,-1.056,0.5
17.769055634737015,1.0919901598244905,0.11077398294582963,-0.0012896093512608786,1.0000000000000004,0.9479999542236328,1.54,-1.052,0.5
17.768562585115433,1.0916618537157774,0.11150935525074601,-0.0012870526998085552,1.0000000000000004,0.9520000219345093,1.54,-1.048,0.5
17.768058210611343,1.091287961229682,0.11227544373832643,-0.001288970953282842,1.0000000000000004,0.9559999406337738,1.54,-1.044,0.5
17.76755267381668,1.0909147337079048,0.11303871124982834,-0.0012924070751978434,1.0000000000000004,0.9600000083446503,1.54,-1.04,0.5
17.767037361860275,1.090548263862729,0.11377327772788703,-0.0013111499038132024,1.0000000000000004,0.9640000015497208,1.54,-1.036,0.5
17.766505628824234,1.0901163425296545,0.11453549610450864,-0.0013116138129589672,1.0000000000000004,0.9680000692605972,1.54,-1.032,0.5
17.765954345464706,1.0897179003804922,0.11529798223637044,-0.0013204002329985087,1.0000000000000004,0.9719999879598618,1.54,-1.028,0.5
17.76540297269821,1.0893194824457169,0.11606046906672418,-0.0013291868401665852,1.0000000000000004,0.9759999811649323,1.54,-1.024,0.5
17.76484164595604,1.0888841841369867,0.11684463615529239,-0.0013284152022379203,1.0000000000000004,0.9800000488758087,1.54,-1.02,0.5
17.764271587133408,1.0884175412356853,0.117647246690467,-0.0013194944870065228,1.0000000000000004,0.9839999675750732,1.54,-1.016,0.5
17.763701528310776,1.0879508834332228,0.11844988074153662,-0.0013105734222449428,1.0000000000000004,0.9880000352859497,1.54,-1.012,0.5
17.763131082057953,1.087467858567834,0.11924943141639233,-0.0013023073282170117,1.0000000000000004,0.9919999539852142,1.54,-1.008,0.5
17.76251545548439,1.0869380105286837,0.12008382217027247,-0.001308264997533115,1.0000000000000004,0.9960000216960907,1.54,-1.004,0.5
17.761899799108505,1.0864081904292107,0.1209181894082576,-0.0013142222305759788,1.0000000000000004,1.0000000149011612,1.54,-1.0,0.5
17.761284202337265,1.085878361016512,0.12175257131457329,-0.00132017959276709,1.0000000000000004,1.0039999336004257,1.54,-0.996,0.5
17.76066729426384,1.0853517577052116,0.12258505402132869,-0.0013263731998449657,1.0000000000000004,1.0080000013113022,1.54,-0.992,0.5
17.760050863027573,1.0848254803568125,0.1234173346310854,-0.001332592049948289,1.0000000000000004,1.0120000690221786,1.54,-0.988,0.5
17.759425967931747,1.0842789132148027,0.12424764735624194,-0.0013393912158790044,1.0000000000000004,1.0160000622272491,1.54,-0.984,0.5
17.758770763874054,1.0836531836539507,0.1251198446843773,-0.0013527918417821638,1.0000000000000004,1.0199999809265137,1.54,-0.98,0.5
17.758115231990814,1.0830278359353542,0.1259907411877066,-0.0013657956978931907,1.0000000000000004,1.0239998996257782,1.54,-0.976,0.5
17.757459372282028,1.0824024844914675,0.12686163769103587,-0.0013787995549137122,1.0000000000000004,1.0279999673366547,1.54,-0.972,0.5
17.756791472434998,1.0816962346434593,0.1277618259191513,-0.001404513537636376,1.0000000000000004,1.0320000350475311,1.54,-0.968,0.5
17.75611573457718,1.0809369385242462,0.12868122500367463,-0.001438564092040906,1.0000000000000004,1.0360000282526016,1.54,-0.964,0.5
17.755432903766632,1.0801838394254446,0.12960268836468458,-0.0014716847867930483,1.0000000000000004,1.0399999469518661,1.54,-0.96,0.5
17.754712969064713,1.0794468186795712,0.13054244127124548,-0.0015007944530225359,1.0000000000000004,1.0440000146627426,1.54,-0.956,0.5
17.753982722759247,1.0785522162914276,0.13154974207282066,-0.0015385315791718313,1.0000000000000004,1.048000007867813,1.54,-0.952,0.5
17.753252685070038,1.0776553433388472,0.13254941115155816,-0.00157372858529925,1.0000000000000004,1.0520000755786896,1.54,-0.948,0.5
17.75252252817154,1.0767573118209839,0.13354523247107863,-0.0016076460183285235,1.0000000000000004,1.055999994277954,1.54,-0.944,0.5
17.751762479543686,1.075803879648447,0.1345569733530283,-0.0016513394184585195,1.0000000000000004,1.0599999129772186,1.54,-0.94,0.5
17.750982016324997,1.0748121365904808,0.13557971315458417,-0.0017017902291627252,1.0000000000000004,1.063999980688095,1.54,-0.936,0.5
17.75017338991165,1.0738249868154526,0.1366278410423547,-0.0017385875871696044,1.0000000000000004,1.0680000483989716,1.54,-0.932,0.5
17.749359160661697,1.0728388000279665,0.13768121832981706,-0.0017725588868415798,1.0000000000000004,1.072000041604042,1.54,-0.928,0.5
17.7485448718071,1.071852594614029,0.1387345832772553,-0.0018065297063003527,1.0000000000000004,1.0759999603033066,1.54,-0.924,0.5
17.74773070216179,1.070866398513317,0.13978796335868537,-0.0018405010532660526,1.0000000000000004,1.079999953508377,1.54,-0.92,0.5
17.746906757354736,1.0698430798947811,0.1408473013434559,-0.0018908775309682824,1.0000000000000004,1.0840000212192535,1.54,-0.916,0.5
17.746011435985565,1.0685431379824877,0.1419510601554066,-0.002063514377368847,1.0000000000000004,1.08800008893013,1.54,-0.912,0.5
17.74511581659317,1.06724320538342,0.14305481920018792,-0.0022361512783390936,1.0000000000000004,1.0920000076293945,1.54,-0.908,0.5
17.74418431520462,1.0659267362207174,0.14417850319296122,-0.002381949274422368,1.0000000000000004,1.095999926328659,1.54,-0.904,0.5
17.743245124816895,1.0646067094057798,0.14530647126957774,-0.0025219774106517434,1.0000000000000004,1.0999999940395355,1.54,-0.9,0.5
17.7423058450222,1.0632867123931646,0.14643442165106535,-0.0026620037133398,1.0000000000000004,1.103999987244606,1.54,-0.896,0.5
17.74136644601822,1.0619666893035173,0.14756239065900445,-0.002802031893224921,1.0000000000000004,1.1080000549554825,1.54,-0.892,0.5
17.74038890004158,1.0604826845228672,0.14870717120356858,-0.002999231048306683,1.0000000000000004,1.111999973654747,1.54,-0.888,0.5
17.739390462636948,1.0589085891842842,0.14986118953675032,-0.0032278534563374706,1.0000000000000004,1.1159999668598175,1.54,-0.884,0.5
17.738392025232315,1.0573344938457012,0.15101521066389978,-0.003456475824350491,1.0000000000000004,1.120000034570694,1.54,-0.88,0.5
17.737377732992172,1.0557354167103767,0.1522006585728377,-0.0036439659888856113,1.0000000000000004,1.1240001022815704,1.54,-0.876,0.5
17.736359655857086,1.054130807518959,0.15339312050491571,-0.0038222790899453685,1.0000000000000004,1.128000020980835,1.54,-0.872,0.5
17.73534169793129,1.0525262001901865,0.15458558383397758,-0.004000592110969592,1.0000000000000004,1.1319999396800995,1.54,-0.868,0.5
17.73431146144867,1.050871068611741,0.1557745849713683,-0.004193870845483616,1.0000000000000004,1.13599993288517,1.54,-0.864,0.5
17.73323878645897,1.0490418691188097,0.15695174783468246,-0.00443869882292347,1.0000000000000004,1.1400000005960464,1.54,-0.86,0.5
17.732166290283203,1.0472126975655556,0.15812890999950469,-0.004683526829467155,1.0000000000000004,1.144000068306923,1.54,-0.856,0.5
17.73109343647957,1.045383520424366,0.15930607286281884,-0.004928354715957539,1.0000000000000004,1.1479999870061874,1.54,-0.852,0.5
17.729984164237976,1.0434960536658764,0.16049928893335164,-0.005178931948648824,1.0000000000000004,1.151999980211258,1.54,-0.848,0.5
17.72884899377823,1.0415669102221727,0.16170399216935039,-0.005433622080090572,1.0000000000000004,1.1560000479221344,1.54,-0.844,0.5
17.727713704109192,1.0396377816796303,0.1629086963366717,-0.005688312222446257,1.0000000000000004,1.1600001156330109,1.54,-0.84,0.5
17.726456373929977,1.0372961033135653,0.1641373469028622,-0.005969458207800926,1.0000000000000004,1.1640000343322754,1.54,-0.836,0.5
17.725255876779556,1.0348804630339146,0.16539842099882662,-0.006260611800826155,1.0000000000000004,1.16799995303154,1.54,-0.832,0.5
17.72405567765236,1.032464837655425,0.16665949346497655,-0.0065517652128619375,1.0000000000000004,1.1719999462366104,1.54,-0.828,0.5
17.722855269908905,1.0300491880625486,0.16792056802660227,-0.0068429188559093745,1.0000000000000004,1.1760000139474869,1.54,-0.824,0.5
17.721666425466537,1.027657287195325,0.16918759513646364,-0.007108376188625698,1.0000000000000004,1.1800000816583633,1.54,-0.82,0.5
17.720462441444397,1.025225955992937,0.17045744811184704,-0.0073526463438611245,1.0000000000000004,1.1840000003576279,1.54,-0.816,0.5
17.71914353966713,1.022511212155223,0.1717356638982892,-0.007504765082558151,1.0000000000000004,1.1879999935626984,1.54,-0.812,0.5
17.71781861782074,1.0197876524180174,0.17301752348430455,-0.007655030756723136,1.0000000000000004,1.191999912261963,1.54,-0.808,0.5
17.716474652290344,1.017035335302353,0.17431130073964596,-0.007799291795890895,1.0000000000000004,1.1959999799728394,1.54,-0.804,0.5
17.71513083577156,1.0142830088734627,0.175605074968189,-0.007943552833239664,1.0000000000000004,1.2000000476837158,1.54,-0.8,0.5
17.713786780834198,1.0115306675434113,0.17689885082654655,-0.008087813878773886,1.0000000000000004,1.2039999663829803,1.54,-0.796,0.5
17.71239948272705,1.0086620971560478,0.17818385222926736,-0.008236246566411864,1.0000000000000004,1.2079999595880508,1.54,-0.792,0.5
17.71095421910286,1.005639599636197,0.1794572384096682,-0.008390201846168566,1.0000000000000004,1.2120000272989273,1.54,-0.788,0.5
17.709509313106537,1.002617109566927,0.18073062459006906,-0.008544157182768686,1.0000000000000004,1.2160000950098038,1.54,-0.784,0.5
17.708066552877426,0.9996009208261967,0.1819981038570404,-0.008693057008713367,1.0000000000000004,1.2200000137090683,1.54,-0.78,0.5
17.70664456486702,0.9966377150267363,0.1832160665653646,-0.008799562226045055,1.0000000000000004,1.2240000069141388,1.54,-0.776,0.5
17.70522254705429,0.9936744533479214,0.18443404510617256,-0.008906069284421392,1.0000000000000004,1.2279999256134033,1.54,-0.772,0.5
17.703776955604553,0.9905437622219324,0.18567420775070786,-0.009051617798832012,1.0000000000000004,1.2319999933242798,1.54,-0.768,0.5
17.70230656862259,0.987237861379981,0.18693758733570576,-0.009238018014002591,1.0000000000000004,1.2360000610351562,1.54,-0.764,0.5
17.700836330652237,0.9839319474995136,0.1882009617984295,-0.009424418434718973,1.0000000000000004,1.2399999797344208,1.54,-0.76,0.5
17.699365884065628,0.9806260466575623,0.18946433812379837,-0.009610818549163014,1.0000000000000004,1.2439999729394913,1.54,-0.756,0.5
17.69789546728134,0.9773333296179771,0.19073304068297148,-0.00978888774594111,1.0000000000000004,1.2480000406503677,1.54,-0.752,0.5
17.696424782276154,0.974048687145114,0.19200497027486563,-0.00996188077442639,1.0000000000000004,1.2520000338554382,1.54,-0.748,0.5
17.694891721010208,0.9706600587815046,0.19327849708497524,-0.010105930062536572,1.0000000000000004,1.2560001015663147,1.54,-0.744,0.5
17.693139106035233,0.9669045154005289,0.19455758528783917,-0.010147803596282756,1.0000000000000004,1.2600000202655792,1.54,-0.74,0.5
17.691386371850967,0.9631489608436823,0.19583668000996113,-0.010189677345806558,1.0000000000000004,1.2639999389648438,1.54,-0.736,0.5
17.689634442329407,0.9594005290418863,0.1971106487326324,-0.010221471124253867,1.0000000000000004,1.2680000066757202,1.54,-0.732,0.5
17.687885463237762,0.9556884113699198,0.19835843006148934,-0.010201730699918699,1.0000000000000004,1.2720000743865967,1.54,-0.728,0.5
17.686132550239563,0.9519594516605139,0.1995901600457728,-0.010196466233537649,1.0000000000000004,1.2759999930858612,1.54,-0.724,0.5
17.684348672628403,0.9480639733374119,0.20067601464688778,-0.010300181103957584,1.0000000000000004,1.2799999117851257,1.54,-0.72,0.5
17.68259957432747,0.944036565721035,0.20179968886077404,-0.010414920685434481,1.0000000000000004,1.2839999794960022,1.54,-0.716,0.5
17.680850714445114,0.9400091581046581,0.20292335888370872,-0.010529660341035196,1.0000000000000004,1.2880000472068787,1.54,-0.712,0.5
17.679101526737213,0.9359817504882812,0.2040470321662724,-0.010644399489365242,1.0000000000000004,1.2920001149177551,1.54,-0.708,0.5
17.6773524582386,0.931954350322485,0.20517070312052965,-0.01075913912973192,1.0000000000000004,1.2960000336170197,1.54,-0.704,0.5
17.675594300031662,0.9278939198702574,0.20627313060685992,-0.010889415710153116,1.0000000000000004,1.2999999523162842,1.54,-0.7,0.5
17.673780918121338,0.9236349314451218,0.2072477680630982,-0.011113140668882693,1.0000000000000004,1.3040000200271606,1.54,-0.696,0.5
17.67196747660637,0.9193759392946959,0.20822241064161062,-0.011336865773046156,1.0000000000000004,1.308000087738037,1.54,-0.692,0.5
17.670154094696045,0.9151170291006565,0.20919703599065542,-0.011560587321582716,1.0000000000000004,1.3120000064373016,1.54,-0.688,0.5
17.668322563171387,0.9108400084078312,0.21017967583611608,-0.011773404067298543,1.0000000000000004,1.3159999251365662,1.54,-0.684,0.5
17.6663818359375,0.9064551405608654,0.21121016889810562,-0.011920997381821508,1.0000000000000004,1.3199999928474426,1.54,-0.68,0.5
17.66443967819214,0.9020620062947273,0.2122355024330318,-0.012065915853781917,1.0000000000000004,1.324000060558319,1.54,-0.676,0.5
17.662460535764694,0.8974801041185856,0.21314308419823647,-0.01214982245801366,1.0000000000000004,1.3280001282691956,1.54,-0.672,0.5
17.660481482744217,0.8928982019424438,0.21405066875740886,-0.012233728957198764,1.0000000000000004,1.33200004696846,1.54,-0.668,0.5
17.65850254893303,0.888316310942173,0.2149582514539361,-0.012317635334056831,1.0000000000000004,1.3359999656677246,1.54,-0.664,0.5
17.656523555517197,0.8837344814091921,0.21586582204326987,-0.01240154057518339,1.0000000000000004,1.3399998843669891,1.54,-0.66,0.5
17.65454077720642,0.8792034927755594,0.21678178990259767,-0.01250835236896819,1.0000000000000004,1.3439999520778656,1.54,-0.656,0.5
17.652557641267776,0.8746745027601719,0.21769808465614915,-0.01261605523268372,1.0000000000000004,1.348000019788742,1.54,-0.652,0.5
17.65046462416649,0.8700367286801338,0.21853507589548826,-0.01246741779527838,1.0000000000000004,1.3519999384880066,1.54,-0.648,0.5
17.648315250873566,0.8652966096997261,0.21939050406217575,-0.012225773670479612,1.0000000000000004,1.356000006198883,1.54,-0.644,0.5
17.646166443824768,0.8605564907193184,0.2202459373511374,-0.011984130344444566,1.0000000000000004,1.3600000739097595,1.54,-0.64,0.5
17.64401739835739,0.8558163791894913,0.22110136272385716,-0.01174248655286192,1.0000000000000004,1.364000141620636,1.54,-0.636,0.5
17.64188978075981,0.8510624039918184,0.2219165195710957,-0.011480792246601368,1.0000000000000004,1.3680000603199005,1.54,-0.632,0.5
17.639791816473007,0.8462890852242708,0.22267594328150153,-0.011191326222387943,1.0000000000000004,1.371999979019165,1.54,-0.628,0.5
17.63762366771698,0.8413660116493702,0.22345925029367208,-0.010853657392544847,1.0000000000000004,1.3759998977184296,1.54,-0.624,0.5
17.635433197021484,0.8363951444625854,0.224250175524503,-0.010500608022084634,1.0000000000000004,1.379999965429306,1.54,-0.62,0.5
17.63324275612831,0.831424281001091,0.22504109935835004,-0.010147558705511983,1.0000000000000004,1.3840000331401825,1.54,-0.616,0.5
17.631050139665604,0.8264439385384321,0.22573702922090888,-0.009709995499179058,1.0000000000000004,1.387999951839447,1.54,-0.612,0.5
17.628857225179672,0.8214625008404255,0.2264220854267478,-0.009262758618206135,1.0000000000000004,1.3920000195503235,1.54,-0.608,0.5
17.62659952044487,0.8164711184799671,0.227098161354661,-0.008798396556812804,1.0000000000000004,1.3960000872612,1.54,-0.604,0.5
17.624377459287643,0.8113391809165478,0.22782836854457855,-0.008257939805844217,1.0000000000000004,1.4000000059604645,1.54,-0.6,0.5
17.622154891490936,0.8062071725726128,0.22855858923867345,-0.007717475265963003,1.0000000000000004,1.404000073671341,1.54,-0.596,0.5
17.61993256211281,0.8010751567780972,0.22928880667313933,-0.007177010616942425,1.0000000000000004,1.4079999923706055,1.54,-0.592,0.5
17.61765170097351,0.7959441673010588,0.2299740700982511,-0.006518500338643207,1.0000000000000004,1.41199991106987,1.54,-0.588,0.5
17.615365236997604,0.790813272818923,0.2306551607325673,-0.0058490282692673645,1.0000000000000004,1.4159999787807465,1.54,-0.584,0.5
17.61297756433487,0.7853835001587868,0.2312519894912839,-0.005094511575634897,1.0000000000000004,1.420000046491623,1.54,-0.58,0.5
17.610577553510666,0.7799169849604368,0.23183846240863204,-0.0043295366240272415,1.0000000000000004,1.4239999651908875,1.54,-0.576,0.5
17.608177363872528,0.7744505554437637,0.23242492508143187,-0.0035645731641125167,1.0000000000000004,1.428000032901764,1.54,-0.572,0.5
17.605775624513626,0.7689865976572037,0.23301319871097803,-0.0028011099261675554,1.0000000000000004,1.4319999516010284,1.54,-0.568,0.5
17.603356063365936,0.7635483797639608,0.23361970763653517,-0.002052928407010768,1.0000000000000004,1.436000019311905,1.54,-0.564,0.5
17.600903421640396,0.7579189222306013,0.23416389990597963,-0.0012982895796085359,1.0000000000000004,1.4400000870227814,1.54,-0.56,0.5
17.598462343215942,0.7522786669433117,0.23455077596008778,-0.0006025417956152523,1.0000000000000004,1.444000005722046,1.54,-0.556,0.5
17.596062660217285,0.7466806638985872,0.23491140687838197,7.576162124678376e-05,1.0000000000000004,1.4479999244213104,1.54,-0.552,0.5
17.59366285800934,0.7410826552659273,0.23527203919366002,0.0007540653150499566,1.0000000000000004,1.451999992132187,1.54,-0.548,0.5
17.591256856918335,0.7354466170072556,0.23560949927195907,0.0014002479692862835,1.0000000000000004,1.4559999108314514,1.54,-0.544,0.5
17.588819563388824,0.7296160738915205,0.23582883831113577,0.0018826894076937606,1.0000000000000004,1.4599999785423279,1.54,-0.54,0.5
17.586382418870926,0.72378552518785,0.2360481796786189,0.002365131157603173,1.0000000000000004,1.4640000462532043,1.54,-0.536,0.5
17.58394157886505,0.7179975491017103,0.23625892447307706,0.002869618730073853,1.0000000000000004,1.4679999649524689,1.54,-0.532,0.5
17.581494867801666,0.7122797034680843,0.23645550338551402,0.0034104430915249395,1.0000000000000004,1.4720000326633453,1.54,-0.528,0.5
17.578992038965225,0.706608671694994,0.23659226763993502,0.003960542268941936,1.0000000000000004,1.4760001003742218,1.54,-0.524,0.5
17.57652387022972,0.7009172905236483,0.23674446111544967,0.0044917922550666844,1.0000000000000004,1.4800000190734863,1.54,-0.52,0.5
17.574045598506927,0.695218225941062,0.2368922852911055,0.005007001239391684,1.0000000000000004,1.4839999377727509,1.54,-0.516,0.5
17.571548521518707,0.6895045228302479,0.2370317280292511,0.005491446556334267,1.0000000000000004,1.4879998564720154,1.54,-0.512,0.5
17.569006025791168,0.6836543651297688,0.23712004674598575,0.005991158267534047,1.0000000000000004,1.4919999241828918,1.54,-0.508,0.5
17.566425681114197,0.6776755498722196,0.23715288657695055,0.006533447111451096,1.0000000000000004,1.4959999918937683,1.54,-0.504,0.5
17.563874453306198,0.6717354087159038,0.2371808448806405,0.00714686231003725,1.0000000000000004,1.5000000596046448,1.54,-0.5,0.5
17.561323285102844,0.665795274078846,0.2372088050469756,0.007760277476336341,1.0000000000000004,1.5039999783039093,1.54,-0.496,0.5
17.55876863002777,0.659835496917367,0.23722898960113525,0.008368239463379723,1.0000000000000004,1.5080000460147858,1.54,-0.492,0.5
17.556168973445892,0.6536090346053243,0.23714375356212258,0.00890232670280966,1.0000000000000004,1.5119999647140503,1.54,-0.488,0.5
17.5535691678524,0.6473825573921204,0.23705851566046476,0.009436414028641593,1.0000000000000004,1.5160000324249268,1.54,-0.484,0.5
17.550969570875168,0.6411560941487551,0.23697328101843596,0.009970501210659677,1.0000000000000004,1.5199999511241913,1.54,-0.48,0.5
17.548369735479355,0.6349296616390347,0.23688803985714912,0.010504584549835272,1.0000000000000004,1.5239998698234558,1.54,-0.476,0.5
17.54576152563095,0.6285657156258821,0.23667903896421194,0.010911436073001823,1.0000000000000004,1.5279999375343323,1.54,-0.472,0.5
17.54312175512314,0.6220682067796588,0.2364182723686099,0.011213313211555942,1.0000000000000004,1.5320000052452087,1.54,-0.468,0.5
17.540481954813004,0.6155706848949194,0.23615750204771757,0.011515190746791859,1.0000000000000004,1.5360000729560852,1.54,-0.464,0.5
17.537842214107513,0.6090732179582119,0.23589673545211554,0.011817065897048451,1.0000000000000004,1.5399999916553497,1.54,-0.46,0.5
17.53520256280899,0.6025757063180208,0.2356359693221748,0.012118943488530931,1.0000000000000004,1.5440000593662262,1.54,-0.456,0.5
17.532624274492264,0.5961340982466936,0.23532275669276714,0.012304250071338174,1.0000000000000004,1.5479999780654907,1.54,-0.452,0.5
17.530069410800934,0.5896978043019772,0.23501872923225164,0.012465664744922833,1.0000000000000004,1.5520000457763672,1.54,-0.448,0.5
17.527514427900314,0.5832614647224545,0.23471470084041357,0.012627080572201521,1.0000000000000004,1.5559999644756317,1.54,-0.444,0.5
17.52515920996666,0.5768015403300524,0.23439527675509453,0.012765239789587213,1.0000000000000004,1.5599998831748962,1.54,-0.44,0.5
17.52264502644539,0.5705272536724806,0.23398599913343787,0.012889060755696846,1.0000000000000004,1.5639999508857727,1.54,-0.436,0.5
17.520059317350388,0.5643019936978817,0.23350899806246161,0.013005800698010717,1.0000000000000004,1.5680000185966492,1.54,-0.432,0.5
17.517446905374527,0.5580565929412842,0.23302085418254137,0.013130995484971208,1.0000000000000004,1.5720000863075256,1.54,-0.428,0.5
17.5148344039917,0.5518111949786544,0.23253271216526628,0.013256190075480845,1.0000000000000004,1.5760000050067902,1.54,-0.424,0.5
17.512170165777206,0.5457024704664946,0.23193428805097938,0.013357680858462118,1.0000000000000004,1.5800000727176666,1.54,-0.42,0.5
17.509492814540863,0.5396273285150528,0.23130880389362574,0.01345335341829923,1.0000000000000004,1.5839999914169312,1.54,-0.416,0.5
17.50682234764099,0.5335584590211511,0.23072393471375108,0.013483963448379654,1.0000000000000004,1.5880000591278076,1.54,-0.412,0.5
17.504154354333878,0.5274923173710704,0.23015420138835907,0.013489660548657412,1.0000000000000004,1.5919999778270721,1.54,-0.408,0.5
17.50142365694046,0.5215723505243659,0.22945091454312205,0.013415405350315268,1.0000000000000004,1.5959998965263367,1.54,-0.404,0.5
17.49869266152382,0.5156523436307907,0.2287476249039173,0.013341149388793383,1.0000000000000004,1.5999999642372131,1.54,-0.4,0.5
17.495935410261154,0.50968621019274,0.22801559884101152,0.013324020528216352,1.0000000000000004,1.6040000319480896,1.54,-0.396,0.5
17.49317094683647,0.5036961697041988,0.22726013278588653,0.013322817622849925,1.0000000000000004,1.608000099658966,1.54,-0.392,0.5
17.49043706059456,0.49770117551088333,0.22646930487826467,0.013282065261591924,1.0000000000000004,1.6120000183582306,1.54,-0.388,0.5
17.487703144550323,0.4917061422020197,0.22567847557365894,0.013241312615036804,1.0000000000000004,1.6159999370574951,1.54,-0.384,0.5
17.484969168901443,0.48571110237389803,0.22488764487206936,0.013200559982351479,1.0000000000000004,1.6200000047683716,1.54,-0.38,0.5
17.482174158096313,0.4796447241678834,0.22396893659606576,0.013160491738290148,1.0000000000000004,1.624000072479248,1.54,-0.376,0.5
17.47938522696495,0.47358627058565617,0.22304909396916628,0.013128943670380977,1.0000000000000004,1.6279999911785126,1.54,-0.372,0.5
17.476596355438232,0.4675277704373002,0.2221292434260249,0.01309739555199485,1.0000000000000004,1.631999909877777,1.54,-0.368,0.5
17.473828673362732,0.4615230914205313,0.22115458035841584,0.013059707387697017,1.0000000000000004,1.6359999775886536,1.54,-0.364,0.5
17.471089482307434,0.45546410884708166,0.22007570741698146,0.013046176019997802,1.0000000000000004,1.64000004529953,1.54,-0.36,0.5
17.468349874019623,0.4494050685316324,0.21899682842195034,0.013032644379563862,1.0000000000000004,1.6440001130104065,1.54,-0.356,0.5
17.46561050415039,0.44334604404866695,0.21791794756427407,0.013019112666370347,1.0000000000000004,1.648000031709671,1.54,-0.352,0.5
17.46286576986313,0.43734798580408096,0.21681211655959487,0.012966836240593693,1.0000000000000004,1.6519999504089355,1.54,-0.348,0.5
17.460060358047485,0.4315078966319561,0.21557938074693084,0.012783269886995186,1.0000000000000004,1.656000018119812,1.54,-0.344,0.5
17.457221537828445,0.4256371343508363,0.21431708429008722,0.012595830055943225,1.0000000000000004,1.6599999368190765,1.54,-0.34,0.5
17.45438241958618,0.41976637206971645,0.21305479248985648,0.012408390059135854,1.0000000000000004,1.664000004529953,1.54,-0.336,0.5
17.451543480157852,0.41389560513198376,0.21179249696433544,0.01222095025877934,1.0000000000000004,1.6679999232292175,1.54,-0.332,0.5
17.448801934719086,0.40806501545011997,0.2104921245481819,0.011827078886881282,1.0000000000000004,1.671999990940094,1.54,-0.328,0.5
17.446034640073776,0.4021804193034768,0.2091253292746842,0.01134107710186072,1.0000000000000004,1.6760000586509705,1.54,-0.324,0.5
17.443266719579697,0.3962958138436079,0.20775853656232357,0.010855075357540045,1.0000000000000004,1.680000126361847,1.54,-0.32,0.5
17.440502166748047,0.3904195884242654,0.20638793031685054,0.010352015913667856,1.0000000000000004,1.6840000450611115,1.54,-0.316,0.5
17.437785506248474,0.38468173798173666,0.20495388167910278,0.009565686523274053,1.0000000000000004,1.687999963760376,1.54,-0.312,0.5
17.43500217795372,0.3788868561387062,0.2034706741105765,0.008710354122740682,1.0000000000000004,1.6920000314712524,1.54,-0.308,0.5
17.432213187217712,0.3730866862460971,0.20198289956897497,0.007848614415706834,1.0000000000000004,1.695999950170517,1.54,-0.304,0.5
17.42945671081543,0.36733511090278625,0.2004715669900179,0.006950251197849866,1.0000000000000004,1.7000000178813934,1.54,-0.3,0.5
17.426779985427856,0.3617011336609721,0.19890313153155148,0.005963142823020462,1.0000000000000004,1.703999936580658,1.54,-0.296,0.5
17.424085944890976,0.35604334296658635,0.19730813708156347,0.005019655744945339,1.0000000000000004,1.7080000042915344,1.54,-0.292,0.5
17.421385556459427,0.3503769622184336,0.1957035707309842,0.004091895922101685,1.0000000000000004,1.7120000720024109,1.54,-0.288,0.5
17.418767243623734,0.34479373414069414,0.19406448560766876,0.0031627102798665874,1.0000000000000004,1.7159999907016754,1.54,-0.284,0.5
17.416214168071747,0.3392768451012671,0.192397796548903,0.002232371504760522,1.0000000000000004,1.7200000584125519,1.54,-0.28,0.5
17.413588285446167,0.3337311549112201,0.1907035217154771,0.0013469608269360833,1.0000000000000004,1.7239999771118164,1.54,-0.276,0.5
17.410947293043137,0.32817957969382405,0.18900358933024108,0.00047079219984880183,1.0000000000000004,1.727999895811081,1.54,-0.272,0.5
17.408479183912277,0.3227016651071608,0.1872929420787841,-0.0004321004234952852,1.0000000000000004,1.7319999635219574,1.54,-0.268,0.5
17.406043589115143,0.3172378190793097,0.1855802519712597,-0.0013400940215433366,1.0000000000000004,1.7360000312328339,1.54,-0.264,0.5
17.403548628091812,0.3117473474703729,0.18379390565678477,-0.0022329299486045784,1.0000000000000004,1.7399999499320984,1.54,-0.26,0.5
17.401081264019012,0.30629252921789885,0.18200417910702527,-0.0031013023108243942,1.0000000000000004,1.7440000176429749,1.54,-0.256,0.5
17.39869064092636,0.3009330886416137,0.18021187791600823,-0.00390702040749602,1.0000000000000004,1.7480000853538513,1.54,-0.252,0.5
17.396291106939316,0.29556551668792963,0.178403552621603,-0.004703299295215402,1.0000000000000004,1.7520000040531158,1.54,-0.248,0.5
17.39384150505066,0.29015297442674637,0.17650658870115876,-0.005447339648526395,1.0000000000000004,1.7560000717639923,1.54,-0.244,0.5
17.391457468271255,0.2848684820346534,0.17460886645130813,-0.006096202316257404,1.0000000000000004,1.7599999904632568,1.54,-0.24,0.5
17.38909938931465,0.2796354298479855,0.1727108471095562,-0.006706852978823008,1.0000000000000004,1.7639999091625214,1.54,-0.236,0.5
17.386740922927856,0.27439705142751336,0.17076012049801648,-0.007280583704414312,1.0000000000000004,1.7679999768733978,1.54,-0.232,0.5
17.38440477848053,0.2691584751009941,0.16873883921653032,-0.0077592093221028335,1.0000000000000004,1.7719998955726624,1.54,-0.228,0.5
17.382082283496857,0.2641143398359418,0.1667090703267604,-0.00806844828184694,1.0000000000000004,1.7759999632835388,1.54,-0.224,0.5
17.37975972890854,0.2590701933950186,0.16467929258942604,-0.00837768841529396,1.0000000000000004,1.7800000309944153,1.54,-0.22,0.5
17.377406984567642,0.25408721156418324,0.16259186761453748,-0.00865336852712062,1.0000000000000004,1.7840000987052917,1.54,-0.216,0.5
17.375096827745438,0.2492419369518757,0.16048372676596045,-0.008857426188114914,1.0000000000000004,1.7880000174045563,1.54,-0.212,0.5
17.372829109430313,0.24450698774307966,0.1583662920165807,-0.009004382895000163,1.0000000000000004,1.7920000851154327,1.54,-0.208,0.5
17.370557487010956,0.23980680434033275,0.15622658096253872,-0.009140256266618962,1.0000000000000004,1.7960000038146973,1.54,-0.204,0.5
17.368280440568924,0.23516076803207397,0.1540522228460759,-0.009258881654886864,1.0000000000000004,1.7999999225139618,1.54,-0.2,0.5
17.366050839424133,0.23070231638848782,0.1518370220437646,-0.009215219146426534,1.0000000000000004,1.8039999902248383,1.54,-0.196,0.5
17.363846987485886,0.22634438890963793,0.14959995402023196,-0.00908460741629824,1.0000000000000004,1.8079999089241028,1.54,-0.192,0.5
17.361625283956528,0.22208350896835327,0.1473109961953014,-0.008954439304943662,1.0000000000000004,1.8119999766349792,1.54,-0.188,0.5
17.359402626752853,0.21782830730080605,0.1450190192554146,-0.00882429737248458,1.0000000000000004,1.8160000443458557,1.54,-0.184,0.5
17.35726997256279,0.2137906849384308,0.14268997847102582,-0.008583472699683625,1.0000000000000004,1.8199999630451202,1.54,-0.18,0.5
17.355169862508774,0.20980613538995385,0.14028726005926728,-0.00831515651952941,1.0000000000000004,1.8240000307559967,1.54,-0.176,0.5
17.35308089852333,0.20580854918807745,0.13782195188105106,-0.008052556207985617,1.0000000000000004,1.8279999494552612,1.54,-0.172,0.5
17.351030826568604,0.20190629130229354,0.1353505419101566,-0.007756608814815991,1.0000000000000004,1.8320000171661377,1.54,-0.168,0.5
17.349052011966705,0.19819215731695294,0.13286304264329374,-0.007391704530164134,1.0000000000000004,1.8359999358654022,1.54,-0.164,0.5
17.347028583288193,0.19452483672648668,0.13032044714782387,-0.006970070222450886,1.0000000000000004,1.8400000035762787,1.54,-0.16,0.5
17.34502863883972,0.1908884816803038,0.12777705979533494,-0.006554195842909394,1.0000000000000004,1.8439999222755432,1.54,-0.156,0.5
17.343175947666168,0.18744719633832574,0.12522859231103212,-0.006174617083161138,1.0000000000000004,1.8479999899864197,1.54,-0.152,0.5
17.341302812099457,0.18401863100007176,0.12264124979265034,-0.0057579614367568865,1.0000000000000004,1.8520000576972961,1.54,-0.148,0.5
17.33946967124939,0.18077020440250635,0.12001276877708733,-0.005394948173488956,1.0000000000000004,1.8559999763965607,1.54,-0.144,0.5
17.337669730186462,0.17762315715663135,0.11737748293671757,-0.005080657914732001,1.0000000000000004,1.8600000441074371,1.54,-0.14,0.5
17.335864275693893,0.1744974364992231,0.11473092751111835,-0.004777173082402442,1.0000000000000004,1.8639999628067017,1.54,-0.136,0.5
17.33408883213997,0.17161610280163586,0.1120022414252162,-0.004472166102914343,1.0000000000000004,1.8680000305175781,1.54,-0.132,0.5
17.332311242818832,0.16873572091571987,0.1092709134100005,-0.0041614167316765815,1.0000000000000004,1.8719999492168427,1.54,-0.128,0.5
17.33060571551323,0.16601252392865717,0.10653843218460679,-0.0039055731849657604,1.0000000000000004,1.8760000169277191,1.54,-0.124,0.5
17.328944265842438,0.16342330910265446,0.10377911780960858,-0.0036458478189160815,1.0000000000000004,1.8799999356269836,1.54,-0.12,0.5
17.327273666858673,0.16087953629903495,0.10097663349006325,-0.0033072593723773025,1.0000000000000004,1.88400000333786,1.54,-0.116,0.5
17.32565376162529,0.15847601718269289,0.09819951991084963,-0.002911227842560038,1.0000000000000004,1.8880000710487366,1.54,-0.112,0.5
17.324066042900085,0.156146090477705,0.09540742135141045,-0.0025195197595166974,1.0000000000000004,1.891999989748001,1.54,-0.108,0.5
17.322514444589615,0.15388940181583166,0.09258474921807647,-0.0021422040790639585,1.0000000000000004,1.8960000574588776,1.54,-0.104,0.5
17.321001261472702,0.15176360891200602,0.08977632771711797,-0.001684929429757176,1.0000000000000004,1.899999976158142,1.54,-0.1,0.5
17.31953653693199,0.14977612253278494,0.08692269085440785,-0.001264264097699197,1.0000000000000004,1.9040000438690186,1.54,-0.096,0.5
17.31807854771614,0.14780738344416022,0.08406242448836565,-0.0008495668371324427,1.0000000000000004,1.907999962568283,1.54,-0.092,0.5
17.316695541143417,0.14599818433634937,0.08122454327531159,-0.00040562317553849425,1.0000000000000004,1.9119998812675476,1.54,-0.088,0.5
17.31535479426384,0.14429897954687476,0.07835041807265952,-8.869965313351713e-06,1.0000000000000004,1.915999948978424,1.54,-0.084,0.5
17.31401965022087,0.14260401111096144,0.07547972601605579,0.00038847390533192083,1.0000000000000004,1.9200000166893005,1.54,-0.08,0.5
17.312831073999405,0.14106157049536705,0.07259594713104889,0.0008239857634180225,1.0000000000000004,1.924000084400177,1.54,-0.076,0.5
17.311644822359085,0.1395366988144815,0.06969654868589714,0.0012637207128136652,1.0000000000000004,1.9280000030994415,1.54,-0.072,0.5
17.310459852218628,0.13800834794528782,0.06678251473931596,0.0016957603293121792,1.0000000000000004,1.932000070810318,1.54,-0.068,0.5
17.309430420398712,0.13659251225180924,0.06383947565336712,0.0020783225536433747,1.0000000000000004,1.9359999895095825,1.54,-0.064,0.5
17.308436393737793,0.13519585086032748,0.06091166281839833,0.002460959336531232,1.0000000000000004,1.940000057220459,1.54,-0.06,0.5
17.3074748814106,0.1338323773816228,0.057952102812123485,0.0028171943563393143,1.0000000000000004,1.9439999759197235,1.54,-0.056,0.5
17.306615114212036,0.13260602275840938,0.0549640755270957,0.00313680556610052,1.0000000000000004,1.947999894618988,1.54,-0.052,0.5
17.305774986743927,0.1314130809623748,0.051987171109431074,0.003460231163444405,1.0000000000000004,1.9519999623298645,1.54,-0.048,0.5
17.304979473352432,0.13029914372600615,0.048969199604471214,0.003761478314117994,1.0000000000000004,1.956000030040741,1.54,-0.044,0.5
17.304256469011307,0.12931948527693748,0.04595258476183517,0.004019193000203813,1.0000000000000004,1.9600000977516174,1.54,-0.04,0.5
17.30355355143547,0.1283792641479522,0.04295080210613378,0.004262939049567649,1.0000000000000004,1.964000016450882,1.54,-0.036,0.5
17.30295106768608,0.12757178721949458,0.03988502864467591,0.004481294112338219,1.0000000000000004,1.9680000841617584,1.54,-0.032,0.5
17.302413880825043,0.12691287091001868,0.036847953055257676,0.004675385858718073,1.0000000000000004,1.972000002861023,1.54,-0.028,0.5
17.301893889904022,0.12629462569020689,0.0338236389143276,0.0048639804454069235,1.0000000000000004,1.9759999215602875,1.54,-0.024,0.5
17.3014135658741,0.12575679551810026,0.0307392193767555,0.005009394586522831,1.0000000000000004,1.979999989271164,1.54,-0.02,0.5
17.301015555858612,0.1253575759474188,0.02766672351390298,0.005087042943159759,1.0000000000000004,1.9839999079704285,1.54,-0.016,0.5
17.300675243139267,0.1250521349720657,0.02456522668035177,0.005151777664536894,1.0000000000000004,1.987999975681305,1.54,-0.012,0.5
17.300341993570328,0.12481059739366174,0.021475377237948123,0.0051705253408727,1.0000000000000004,1.9920000433921814,1.54,-0.008,0.5
17.300068348646164,0.12469525053165853,0.018363360741204815,0.0051881987956221565,1.0000000000000004,1.9960001111030579,1.54,-0.004,0.5
17.299794882535934,0.12461024452932179,0.015261095154983195,0.005185336327485857,1.0000000000000004,2.0000000298023224,1.54,0.0,0.5
17.29971334338188,0.12480164412409067,0.01215574813704734,0.005194566881073115,1.0000000000000004,2.003999948501587,1.54,0.004,0.5
17.299618393182755,0.12498661503195763,0.009051449580510962,0.005178261465061951,1.0000000000000004,2.0079998672008514,1.54,0.008,0.5
17.299539804458618,0.1252372283488512,0.005953678375590243,0.005104608391093279,1.0000000000000004,2.01200008392334,1.54,0.012,0.5
17.29959863424301,0.12574831233359873,0.0028701371729766834,0.004979191685379192,1.0000000000000004,2.0160000026226044,1.54,0.016,0.5
17.29965779185295,0.12625788943842053,-0.00022246388653002214,0.004811379637430946,1.0000000000000004,2.019999921321869,1.54,0.02,0.5
17.299799025058746,0.1269148737192154,-0.0033219415627172566,0.004618318502252805,1.0000000000000004,2.0239999890327454,1.54,0.024,0.5
17.300038039684296,0.12774827633984387,-0.00642964743929042,0.004395039085466124,1.0000000000000004,2.028000056743622,1.54,0.028,0.5
17.300273686647415,0.1285751019604504,-0.00953978589950566,0.004159160716653787,1.0000000000000004,2.0320001244544983,1.54,0.032,0.5
17.30059626698494,0.12960087857209146,-0.012638518976018531,0.003866991032680289,1.0000000000000004,2.036000043153763,1.54,0.036,0.5
17.30099582672119,0.13070195098407567,-0.015764852503707516,0.003489702254682925,1.0000000000000004,2.0399999618530273,1.54,0.04,0.5
17.301429629325867,0.13188683614134789,-0.01888008922469453,0.0031035764468470006,1.0000000000000004,2.043999880552292,1.54,0.044,0.5
17.30191445350647,0.13315497944131494,-0.021980070683639497,0.0027046988448091724,1.0000000000000004,2.0480000972747803,1.54,0.048,0.5
17.30241197347641,0.1344580757431686,-0.02511468912160808,0.0023464034320568317,1.0000000000000004,2.052000015974045,1.54,0.052,0.5
17.303044021129608,0.13584202690981328,-0.028246406374819344,0.002087132944325276,1.0000000000000004,2.0559999346733093,1.54,0.056,0.5
17.30369371175766,0.13723785360343754,-0.031373414687550394,0.001842013173700252,1.0000000000000004,2.060000002384186,1.54,0.06,0.5
17.30437543988228,0.13867690064944327,-0.03450937212255667,0.001622476585566801,1.0000000000000004,2.0639999210834503,1.54,0.064,0.5
17.30515679717064,0.1402257930021733,-0.03763456218803185,0.0014765149408049183,1.0000000000000004,2.0680001378059387,1.54,0.068,0.5
17.30596262216568,0.14179678168147802,-0.04075090562821515,0.001347061626802315,1.0000000000000004,2.0720000565052032,1.54,0.072,0.5
17.30679738521576,0.14341377653181553,-0.043860508762008976,0.0012344218375801574,1.0000000000000004,2.0759999752044678,1.54,0.076,0.5
17.30774649977684,0.14519450115039945,-0.04692853579308576,0.0011800033084909956,1.0000000000000004,2.0799998939037323,1.54,0.08,0.5
17.308722764253616,0.14700633147731423,-0.04997967668896308,0.0011358163744148442,1.0000000000000004,2.0840001106262207,1.54,0.084,0.5
17.309714823961258,0.14884464675560594,-0.05302373722952325,0.0010980436070440192,1.0000000000000004,2.0880000293254852,1.54,0.088,0.5
17.31086638569832,0.15093182818964124,-0.05600576883080066,0.001081648495414811,1.0000000000000004,2.0919999480247498,1.54,0.092,0.5
17.312059670686722,0.15307084121741354,-0.05897919679591723,0.0010323700312255824,1.0000000000000004,2.096000015735626,1.54,0.096,0.5
17.313252955675125,0.15520985634066164,-0.06195262267647195,0.0009830914286794723,1.0000000000000004,2.0999999344348907,1.54,0.1,0.5
17.314574271440506,0.15756115620024502,-0.0648785661724105,0.0010137608312561497,1.0000000000000004,2.104000151157379,1.54,0.104,0.5
17.31594693660736,0.159973809029907,-0.0677869293213007,0.0010735736652804917,1.0000000000000004,2.1080000698566437,1.54,0.108,0.5
17.317317754030228,0.16238380456343293,-0.07069691637298092,0.0011354086125265894,1.0000000000000004,2.111999988555908,1.54,0.112,0.5
17.318761199712753,0.16501375380903482,-0.07356360861740541,0.0012128919888709788,1.0000000000000004,2.1159999072551727,1.54,0.116,0.5
17.320241570472717,0.16775545058771968,-0.07640721354982816,0.0012967292300345434,1.0000000000000004,2.1199998259544373,1.54,0.12,0.5
17.321721881628036,0.17049714480526745,-0.07925081881694496,0.001380566443913267,1.0000000000000004,2.1240000426769257,1.54,0.124,0.5
17.32323059439659,0.1734214066527784,-0.0820611038361676,0.0014345759573188843,1.0000000000000004,2.12799996137619,1.54,0.128,0.5
17.324778884649277,0.17648320621810853,-0.08484540990320966,0.0014857296420132116,1.0000000000000004,2.1320000290870667,1.54,0.132,0.5
17.326327115297318,0.17954501532949507,-0.08762972534168512,0.0015368838846825383,1.0000000000000004,2.135999947786331,1.54,0.136,0.5
17.327916622161865,0.18275497062131763,-0.09038711991161108,0.001546727302866202,1.0000000000000004,2.1400001645088196,1.54,0.14,0.5
17.329554855823517,0.18614462902769446,-0.09312856575706974,0.0015716266639174137,1.0000000000000004,2.144000083208084,1.54,0.144,0.5
17.33119884133339,0.18955583777278662,-0.09586824785219505,0.0015988744108312858,1.0000000000000004,2.1480000019073486,1.54,0.148,0.5
17.332849442958832,0.1931385190691799,-0.0985937551013194,0.0016337324263986375,1.0000000000000004,2.151999920606613,1.54,0.152,0.5
17.3345046043396,0.19684507371857762,-0.10130903904791921,0.001674087654464529,1.0000000000000004,2.1559998393058777,1.54,0.156,0.5
17.336226731538773,0.2006805231794715,-0.10400656634010375,0.001748722233060107,1.0000000000000004,2.160000056028366,1.54,0.16,0.5
17.33799621462822,0.2047189176082611,-0.10666429670527577,0.0018387479522061767,1.0000000000000004,2.1639999747276306,1.54,0.164,0.5
17.33978098630905,0.20885041216388345,-0.10930323065258563,0.0019308163145979051,1.0000000000000004,2.168000042438507,1.54,0.168,0.5
17.341600626707077,0.21306060813367367,-0.11195086152292788,0.0020013959288007754,1.0000000000000004,2.1719999611377716,1.54,0.172,0.5
17.34347078204155,0.21746524842455983,-0.11453891918063164,0.0020827048480214216,1.0000000000000004,2.17600017786026,1.54,0.176,0.5
17.345341384410858,0.22186990780755877,-0.11712698976043612,0.0021640142244336857,1.0000000000000004,2.1800000965595245,1.54,0.18,0.5
17.347316026687622,0.22634423384442925,-0.11964304116554558,0.0022355677629093407,1.0000000000000004,2.184000015258789,1.54,0.184,0.5
17.349351793527603,0.23087419010698795,-0.12213543278630823,0.002299765623604344,1.0000000000000004,2.1879999339580536,1.54,0.188,0.5
17.35139662027359,0.23542473698034883,-0.12462352053262293,0.002367360395382434,1.0000000000000004,2.191999852657318,1.54,0.192,0.5
17.353539139032364,0.24020357290282845,-0.1270575214875862,0.00247581814491582,1.0000000000000004,2.1960000693798065,1.54,0.196,0.5
17.35562628507614,0.24491251772269607,-0.12945073924493045,0.002600976569397062,1.0000000000000004,2.199999988079071,1.54,0.2,0.5
17.357778877019882,0.24971177382394671,-0.13183148950338364,0.0027103995307697915,1.0000000000000004,2.2040000557899475,1.54,0.204,0.5
17.35999956727028,0.2546061226166785,-0.1341991318622604,0.0028032616248765407,1.0000000000000004,2.207999974489212,1.54,0.208,0.5
17.362226009368896,0.25949451699852943,-0.13656219898257405,0.0028992439692956395,1.0000000000000004,2.2119998931884766,1.54,0.212,0.5
17.364563912153244,0.26443771086633205,-0.13890596572309732,0.002874957848689519,1.0000000000000004,2.216000109910965,1.54,0.216,0.5
17.36692863702774,0.2693967893719673,-0.14124623825773597,0.0028189222712171613,1.0000000000000004,2.2200000286102295,1.54,0.22,0.5
17.369304060935974,0.2743542706593871,-0.14359869272448123,0.002760434300284942,1.0000000000000004,2.223999947309494,1.54,0.224,0.5
17.37171322107315,0.2792965117841959,-0.14592871395871043,0.0026760663787399608,1.0000000000000004,2.2279998660087585,1.54,0.228,0.5
17.374126344919205,0.28419991955161095,-0.14824148919433355,0.0025603057840157817,1.0000000000000004,2.231999933719635,1.54,0.232,0.5
17.376538902521133,0.28910334035754204,-0.15055427607148886,0.0024445449914196615,1.0000000000000004,2.2360000014305115,1.54,0.236,0.5
17.3789883852005,0.29405117174610496,-0.1527985103894025,0.002334102021450235,1.0000000000000004,2.240000069141388,1.54,0.24,0.5
17.381439447402954,0.29900098079815507,-0.15503972955048084,0.002223893222208062,1.0000000000000004,2.2439999878406525,1.54,0.244,0.5
17.383866101503372,0.30393754597753286,-0.1572521615307778,0.0021279549446262536,1.0000000000000004,2.247999906539917,1.54,0.248,0.5
17.386308133602142,0.30898306146264076,-0.15935777290724218,0.0021003319507144624,1.0000000000000004,2.2520001232624054,1.54,0.252,0.5
17.388768404722214,0.31405173940584064,-0.1614599081221968,0.002060806866211351,1.0000000000000004,2.25600004196167,1.54,0.256,0.5
17.391228169202805,0.31919652316719294,-0.16350934258662164,0.002090097679229075,1.0000000000000004,2.2599999606609344,1.54,0.26,0.5
17.393673807382584,0.3244512458331883,-0.1654641756322235,0.0022464754210886895,1.0000000000000004,2.263999879360199,1.54,0.264,0.5
17.396086901426315,0.3296416141092777,-0.16741916141472757,0.002411064690022613,1.0000000000000004,2.2680000960826874,1.54,0.268,0.5
17.39854407310486,0.33487605210393667,-0.16934330202639103,0.0025787366494114394,1.0000000000000004,2.272000014781952,1.54,0.272,0.5
17.401035130023956,0.3401497039012611,-0.17121610580943525,0.0027501900258357637,1.0000000000000004,2.2760000824928284,1.54,0.276,0.5
17.40352201461792,0.34542036429047585,-0.1730864462442696,0.0029211552882770775,1.0000000000000004,2.280000001192093,1.54,0.28,0.5
17.405980050563812,0.35073286667466164,-0.17490615788847208,0.003134365466394229,1.0000000000000004,2.2839999198913574,1.54,0.284,0.5
17.408477663993835,0.35617356933653355,-0.1767019152175635,0.0034189053149020765,1.0000000000000004,2.288000136613846,1.54,0.288,0.5
17.41097092628479,0.36163364350795746,-0.1785110468044877,0.0036919807480444433,1.0000000000000004,2.2920000553131104,1.54,0.292,0.5
17.41349083185196,0.3671774663962424,-0.18028286914341152,0.0039599737738171825,1.0000000000000004,2.295999974012375,1.54,0.296,0.5
17.416006714105606,0.3727809200063348,-0.1819828178267926,0.004238728253767476,1.0000000000000004,2.2999998927116394,1.54,0.3,0.5
17.4184752702713,0.3783196145668626,-0.18365894560702145,0.004538114374554425,1.0000000000000004,2.303999960422516,1.54,0.304,0.5
17.420966893434525,0.3839275427162647,-0.1852824054658413,0.004786030229297467,1.0000000000000004,2.3080000281333923,1.54,0.308,0.5
17.423487454652786,0.3896224442869425,-0.18683965387754142,0.004969253636318172,1.0000000000000004,2.312000095844269,1.54,0.312,0.5
17.42600816488266,0.3953173393383622,-0.18839690275490284,0.0051524780915315205,1.0000000000000004,2.3160000145435333,1.54,0.316,0.5
17.42853817343712,0.40101811941713095,-0.1898770835250616,0.005339594951692561,1.0000000000000004,2.319999933242798,1.54,0.32,0.5
17.431147009134293,0.406860931776464,-0.19129328918643296,0.005515359744094894,1.0000000000000004,2.3239998519420624,1.54,0.324,0.5
17.43376463651657,0.4127199510112405,-0.19270978402346373,0.005684557965651038,1.0000000000000004,2.328000068664551,1.54,0.328,0.5
17.436396777629852,0.41860167775303125,-0.19410823192447424,0.005832112248754129,1.0000000000000004,2.3319999873638153,1.54,0.332,0.5
17.43911662697792,0.42462249752134085,-0.1953964359126985,0.005847389402333647,1.0000000000000004,2.33599990606308,1.54,0.336,0.5
17.441772282123566,0.4305603913962841,-0.1966758754570037,0.0058327581855337485,1.0000000000000004,2.3399999737739563,1.54,0.34,0.5
17.444410026073456,0.43647456634789705,-0.19795280857942998,0.005809571956433501,1.0000000000000004,2.3440000414848328,1.54,0.344,0.5
17.44714680314064,0.4425150826573372,-0.19911829242482781,0.005755856805308213,1.0000000000000004,2.3480001091957092,1.54,0.348,0.5
17.44990634918213,0.4485842175781727,-0.20025860308669508,0.005695241700777842,1.0000000000000004,2.3520000278949738,1.54,0.352,0.5
17.452665597200394,0.4546533515676856,-0.20139891328290105,0.00563462647551205,1.0000000000000004,2.3559999465942383,1.54,0.356,0.5
17.455432325601578,0.4606799678876996,-0.20245568407699466,0.00560843327002658,1.0000000000000004,2.3600001633167267,1.54,0.36,0.5
17.458296328783035,0.4667962873354554,-0.20342856994830072,0.005642130446176452,1.0000000000000004,2.364000082015991,1.54,0.364,0.5
17.46116042137146,0.47291264683008194,-0.20440146187320352,0.005675827708500947,1.0000000000000004,2.3680000007152557,1.54,0.368,0.5
17.46404880285263,0.47905574552714825,-0.20530310180038214,0.005715729505482159,1.0000000000000004,2.3719999194145203,1.54,0.372,0.5
17.466946929693222,0.4852015692740679,-0.20604535494931042,0.005744789732489153,1.0000000000000004,2.3759999871253967,1.54,0.376,0.5
17.469845324754715,0.4913474330678582,-0.20678761368617415,0.0057738498217076994,1.0000000000000004,2.380000054836273,1.54,0.38,0.5
17.47272953391075,0.49744644202291965,-0.20755376643501222,0.0058070431514352094,1.0000000000000004,2.3840001225471497,1.54,0.384,0.5
17.475596457719803,0.503426767885685,-0.20820201863534749,0.0059340734806028195,1.0000000000000004,2.388000041246414,1.54,0.388,0.5
17.47852772474289,0.5094338459894061,-0.2088351130951196,0.006007667674566619,1.0000000000000004,2.3919999599456787,1.54,0.392,0.5
17.481459110975266,0.5154409697279334,-0.20946821407414973,0.006081262163206702,1.0000000000000004,2.3959998786449432,1.54,0.396,0.5
17.48437801003456,0.5213877782225609,-0.2100774934515357,0.006161809251352679,1.0000000000000004,2.4000000953674316,1.54,0.4,0.5
17.487270325422287,0.5272041317075491,-0.21063524158671498,0.006257397119043162,1.0000000000000004,2.404000014066696,1.54,0.404,0.5
17.49016246199608,0.533020437695086,-0.21119298646226525,0.006352984186378308,1.0000000000000004,2.4079999327659607,1.54,0.408,0.5
17.493054568767548,0.5388367911800742,-0.21175073296763003,0.006448571861255914,1.0000000000000004,2.412000000476837,1.54,0.412,0.5
17.4958655834198,0.5445000678300858,-0.21213566069491208,0.006444000646297354,1.0000000000000004,2.4159999191761017,1.54,0.416,0.5
17.498673111200333,0.5501582873985171,-0.21251051151193678,0.006434059265302494,1.0000000000000004,2.42000013589859,1.54,0.42,0.5
17.501481145620346,0.5558165609836578,-0.21288536256179214,0.006424118349968921,1.0000000000000004,2.4240000545978546,1.54,0.424,0.5
17.504268378019333,0.5614971555769444,-0.21321740932762623,0.006446693486395816,1.0000000000000004,2.427999973297119,1.54,0.428,0.5
17.50705513358116,0.5671998867765069,-0.21350317215546966,0.006500608655187534,1.0000000000000004,2.4319998919963837,1.54,0.432,0.5
17.509841740131378,0.5729025844484568,-0.2137889286968857,0.006554523404702195,1.0000000000000004,2.435999810695648,1.54,0.436,0.5
17.512568593025208,0.578553905710578,-0.21405461360700428,0.006570798643224407,1.0000000000000004,2.4400000274181366,1.54,0.44,0.5
17.515248954296112,0.5842830892652273,-0.21429236489348114,0.006528343346872134,1.0000000000000004,2.443999946117401,1.54,0.444,0.5
17.51791223883629,0.5900543360039592,-0.2145182192325592,0.006460483045884757,1.0000000000000004,2.4480000138282776,1.54,0.448,0.5
17.520575433969498,0.5958255417644978,-0.21474406984634697,0.006392623399733566,1.0000000000000004,2.451999932527542,1.54,0.452,0.5
17.523238718509674,0.6015967885032296,-0.2149699244182557,0.006324763451630133,1.0000000000000004,2.4560001492500305,1.54,0.456,0.5
17.525884717702866,0.6073523070663214,-0.21513704559765756,0.006186528815305792,1.0000000000000004,2.460000067949295,1.54,0.46,0.5
17.528529226779938,0.6131184110417962,-0.2152861743234098,0.006027581668604398,1.0000000000000004,2.4639999866485596,1.54,0.464,0.5
17.531173884868622,0.6188845615833998,-0.2154353039804846,0.005868633376849175,1.0000000000000004,2.467999905347824,1.54,0.468,0.5
17.533818304538727,0.6246507093310356,-0.21558443293906748,0.005709685302804246,1.0000000000000004,2.4720001220703125,1.54,0.472,0.5
17.536437571048737,0.6304159853607416,-0.21571608702652156,0.005545110187995306,1.0000000000000004,2.476000040769577,1.54,0.476,0.5
17.539011538028717,0.6361796809360385,-0.21581654925830662,0.005370494814542326,1.0000000000000004,2.4799999594688416,1.54,0.48,0.5
17.541585475206375,0.6419434137642384,-0.2159170126542449,0.005195877918595215,1.0000000000000004,2.484000027179718,1.54,0.484,0.5
17.544138938188553,0.6476891553029418,-0.21601823717355728,0.0050313774222559005,1.0000000000000004,2.4879999458789825,1.54,0.488,0.5
17.54665181040764,0.653399764560163,-0.21612094272859395,0.00488660695168619,1.0000000000000004,2.492000162601471,1.54,0.492,0.5
17.54920980334282,0.6591391544789076,-0.21617104508914053,0.00486241463204351,1.0000000000000004,2.4960000813007355,1.54,0.496,0.5
17.55176681280136,0.6648808671161532,-0.21618340839631855,0.004867140325586661,1.0000000000000004,2.5,1.54,0.5,0.5
17.554323732852936,0.6706225806847215,-0.21619577426463366,0.004871866125540691,1.0000000000000004,2.5040000677108765,1.54,0.504,0.5
17.556879073381424,0.6763782100751996,-0.2162088956683874,0.004861498462560121,1.0000000000000004,2.507999837398529,1.54,0.508,0.5
17.559329003095627,0.6822545127943158,-0.21610709908418357,0.004832792384206641,1.0000000000000004,2.5120002031326294,1.54,0.512,0.5
17.561771273612976,0.6881175450980663,-0.2160025960765779,0.004803586465328635,1.0000000000000004,2.515999972820282,1.54,0.516,0.5
17.56421372294426,0.6939806779846549,-0.21589808678254485,0.004774380793605815,1.0000000000000004,2.5200000405311584,1.54,0.52,0.5
17.566656053066254,0.6998437978327274,-0.21579358028247952,0.004745174164419552,1.0000000000000004,2.523999810218811,1.54,0.524,0.5
17.569052040576935,0.7057712022215128,-0.21561203966848552,0.004628109452823992,1.0000000000000004,2.5279998779296875,1.54,0.528,0.5
17.57137942314148,0.7116473242640495,-0.2154175143223256,0.004447182544595307,1.0000000000000004,2.531999945640564,1.54,0.532,0.5
17.573691934347153,0.717512683942914,-0.2152203496079892,0.004253017613564225,1.0000000000000004,2.5360000133514404,1.54,0.536,0.5
17.576004445552826,0.7233765050768852,-0.21502321283333004,0.004056097870488884,1.0000000000000004,2.540000081062317,1.54,0.54,0.5
17.578307390213013,0.7291557919234037,-0.2148273743223399,0.003707957396727579,1.0000000000000004,2.5440001487731934,1.54,0.544,0.5
17.580610066652298,0.7349349781870842,-0.21463153650984168,0.0033598220720705285,1.0000000000000004,2.547999918460846,1.54,0.548,0.5
17.58290782570839,0.7405982054769993,-0.21438778890296817,0.002956966216515866,1.0000000000000004,2.5519999861717224,1.54,0.552,0.5
17.585228592157364,0.7462512478232384,-0.2141057038679719,0.002553692387607498,1.0000000000000004,2.556000053882599,1.54,0.556,0.5
17.58754998445511,0.7518990635871887,-0.21381939807906747,0.002145860779819486,1.0000000000000004,2.5599998235702515,1.54,0.56,0.5
17.58987659215927,0.7574871778488159,-0.2134849256835878,0.0016859989354998106,1.0000000000000004,2.564000189304352,1.54,0.564,0.5
17.592202931642532,0.7630752865225077,-0.21315044816583395,0.0012261365836820914,1.0000000000000004,2.5679999589920044,1.54,0.568,0.5
17.59446069598198,0.7682808991521597,-0.2127316661644727,0.0008966163477452938,1.0000000000000004,2.572000026702881,1.54,0.572,0.5
17.59671327471733,0.7734575551003218,-0.21230652509257197,0.0005769422077719355,1.0000000000000004,2.5760000944137573,1.54,0.576,0.5
17.598965615034103,0.7786342930048704,-0.21188137750141323,0.0002572630146460142,1.0000000000000004,2.57999986410141,1.54,0.58,0.5
17.60121676325798,0.7838250771164894,-0.2114382409490645,-2.1769266822957434e-05,1.0000000000000004,2.5840002298355103,1.54,0.584,0.5
17.603410005569458,0.7888902425765991,-0.21088788355700672,-0.0001181930820166599,1.0000000000000004,2.587999999523163,1.54,0.588,0.5
17.605572998523712,0.7938557341694832,-0.21031721704639494,-0.000202201321371831,1.0000000000000004,2.5920000672340393,1.54,0.592,0.5
17.60772129893303,0.7988335154950619,-0.20975207490846515,-0.0002981482384711853,1.0000000000000004,2.595999836921692,1.54,0.596,0.5
17.609869301319122,0.8038112856447697,-0.20918693370185792,-0.0003940951955883065,1.0000000000000004,2.5999999046325684,1.54,0.6,0.5
17.611995428800583,0.8087303806096315,-0.2086146294604987,-0.0004913036464131437,1.0000000000000004,2.603999972343445,1.54,0.604,0.5
17.614069163799286,0.8135863151401281,-0.20798630476929247,-0.000601771713263588,1.0000000000000004,2.6080000400543213,1.54,0.608,0.5
17.616122037172318,0.8185346517711878,-0.2072708811610937,-0.000734498997189803,1.0000000000000004,2.6120001077651978,1.54,0.612,0.5
17.618174821138382,0.8234829902648926,-0.20655545801855624,-0.0008672261042192986,1.0000000000000004,2.6159998774528503,1.54,0.616,0.5
17.6202255487442,0.8284150902181864,-0.20583727210760117,-0.0010009188918047585,1.0000000000000004,2.619999945163727,1.54,0.62,0.5
17.622243374586105,0.8330976441502571,-0.20507653011009097,-0.001149455925769871,1.0000000000000004,2.6240000128746033,1.54,0.624,0.5
17.624260902404785,0.8377801831811666,-0.20431579020805657,-0.0012979927832930116,1.0000000000000004,2.6280000805854797,1.54,0.628,0.5
17.62625777721405,0.842497106641531,-0.2034672275185585,-0.0015123214088816894,1.0000000000000004,2.6319998502731323,1.54,0.632,0.5
17.62823212146759,0.847250871360302,-0.20252442406490445,-0.0017972585956158582,1.0000000000000004,2.635999917984009,1.54,0.636,0.5
17.630187690258026,0.8519817795604467,-0.20159029448404908,-0.0020687213677774707,1.0000000000000004,2.6399999856948853,1.54,0.64,0.5
17.63199907541275,0.8565374370664358,-0.20072261290624738,-0.002237185219081894,1.0000000000000004,2.6440000534057617,1.54,0.644,0.5
17.63381063938141,0.8610931057482958,-0.1998549262061715,-0.002405648836884211,1.0000000000000004,2.648000121116638,1.54,0.648,0.5
17.6356218457222,0.8656487558037043,-0.19898724183440208,-0.0025741127828950994,1.0000000000000004,2.6519998908042908,1.54,0.652,0.5
17.637441128492355,0.8701599650084972,-0.19804160320200026,-0.0027302665530442027,1.0000000000000004,2.656000256538391,1.54,0.656,0.5
17.639262855052948,0.8746489752084017,-0.19704529037699103,-0.0028729138866765425,1.0000000000000004,2.6600000262260437,1.54,0.66,0.5
17.641010880470276,0.8789721336215734,-0.1960980596486479,-0.0030503344842145452,1.0000000000000004,2.66400009393692,1.54,0.664,0.5
17.642736941576004,0.8832460902631283,-0.19516539108008146,-0.0032380870648012205,1.0000000000000004,2.6679998636245728,1.54,0.668,0.5
17.644463002681732,0.8875200562179089,-0.19423272367566824,-0.003425839821147747,1.0000000000000004,2.671999931335449,1.54,0.672,0.5
17.64618930220604,0.891794016584754,-0.19330005487427115,-0.003613592399233312,1.0000000000000004,2.6759999990463257,1.54,0.676,0.5
17.647915333509445,0.896067975088954,-0.19236738793551922,-0.0038013449902791763,1.0000000000000004,2.680000066757202,1.54,0.68,0.5
17.649635910987854,0.9002807065844536,-0.1914098106790334,-0.0040091309647323214,1.0000000000000004,2.6840001344680786,1.54,0.684,0.5
17.651300072669983,0.9043159764260054,-0.1904185398016125,-0.004233601041050861,1.0000000000000004,2.687999904155731,1.54,0.688,0.5
17.652917057275772,0.9082580655813217,-0.18942636949941516,-0.0044487987588581746,1.0000000000000004,2.6919999718666077,1.54,0.692,0.5
17.654533833265305,0.9122001994401217,-0.18843418336473405,-0.004663999512558803,1.0000000000000004,2.696000039577484,1.54,0.696,0.5
17.656150937080383,0.9161423463374376,-0.18744199932552874,-0.004879200265349937,1.0000000000000004,2.7000001072883606,1.54,0.7,0.5
17.657767921686172,0.9200844839215279,-0.18644981388933957,-0.00509440104906389,1.0000000000000004,2.703999876976013,1.54,0.704,0.5
17.65938499569893,0.9240266270935535,-0.18545762728899717,-0.00530960209175646,1.0000000000000004,2.7079999446868896,1.54,0.708,0.5
17.661008894443512,0.9279422257095575,-0.18446349306032062,-0.00547452933187742,1.0000000000000004,2.712000012397766,1.54,0.712,0.5
17.662660777568817,0.9317685998976231,-0.1834444203414023,-0.005459108423337966,1.0000000000000004,2.7160000801086426,1.54,0.716,0.5
17.664312928915024,0.9355949759483337,-0.18242534808814526,-0.005443687348815729,1.0000000000000004,2.720000147819519,1.54,0.72,0.5
17.66596484184265,0.9394212998449802,-0.18140629376284778,-0.005428266536910087,1.0000000000000004,2.7239999175071716,1.54,0.724,0.5
17.66761690378189,0.9432476758956909,-0.1803872245363891,-0.005412845410319278,1.0000000000000004,2.727999985218048,1.54,0.728,0.5
17.66926872730255,0.947074044495821,-0.17936815251596272,-0.00539742418914102,1.0000000000000004,2.7319997549057007,1.54,0.732,0.5
17.670947015285492,0.9507988393306732,-0.1782283268403262,-0.005244969004706945,1.0000000000000004,2.736000120639801,1.54,0.736,0.5
17.672628730535507,0.9545100945979357,-0.1770724095404148,-0.005074251530459151,1.0000000000000004,2.7399998903274536,1.54,0.74,0.5
17.674283534288406,0.9581611342728138,-0.17593892687000334,-0.004893876990536228,1.0000000000000004,2.74399995803833,1.54,0.744,0.5
17.67589983344078,0.961727237328887,-0.1748370814602822,-0.004699882636487018,1.0000000000000004,2.7480000257492065,1.54,0.748,0.5
17.677516102790833,0.9652932714670897,-0.1737352553755045,-0.004505891498411074,1.0000000000000004,2.751999795436859,1.54,0.752,0.5
17.679115027189255,0.9687301646918058,-0.1725849995855242,-0.004204330609354656,1.0000000000000004,2.7560001611709595,1.54,0.756,0.5
17.680699557065964,0.9720644671469927,-0.17139630625024438,-0.0038173682669366826,1.0000000000000004,2.759999930858612,1.54,0.76,0.5
17.682284384965897,0.9753987733274698,-0.1702076136134565,-0.0034304058262932813,1.0000000000000004,2.7639999985694885,1.54,0.764,0.5
17.683869063854218,0.9787330832332373,-0.16901892214082181,-0.0030434434211201733,1.0000000000000004,2.768000066280365,1.54,0.768,0.5
17.685437470674515,0.9820389244705439,-0.1678414880298078,-0.0026542969317233656,1.0000000000000004,2.7720001339912415,1.54,0.772,0.5
17.686944037675858,0.9852131996303797,-0.16668402636423707,-0.0022670787348033627,1.0000000000000004,2.775999903678894,1.54,0.776,0.5
17.68843325972557,0.988297700881958,-0.1654874582309276,-0.0019009644047400798,1.0000000000000004,2.7799999713897705,1.54,0.78,0.5
17.689922153949738,0.9913822337985039,-0.1642908703070134,-0.0015348445822382928,1.0000000000000004,2.784000039100647,1.54,0.784,0.5
17.69141188263893,0.9944715183228254,-0.1630946567747742,-0.0011676354533847189,1.0000000000000004,2.7880001068115234,1.54,0.788,0.5
17.692906230688095,0.9975923858582973,-0.16190093010663986,-0.0007931576892588055,1.0000000000000004,2.7920001745224,1.54,0.792,0.5
17.694401621818542,1.0007031559944153,-0.16070540365763009,-0.0004240755706632626,1.0000000000000004,2.7959999442100525,1.54,0.796,0.5
17.69585633277893,1.0035453625023365,-0.1594877305906266,-0.000168636417356538,1.0000000000000004,2.800000011920929,1.54,0.8,0.5
17.697229832410812,1.006324041634798,-0.15829304978251457,9.272797342418926e-05,1.0000000000000004,2.8039997816085815,1.54,0.804,0.5
17.69860339164734,1.0091027170419693,-0.15709836897440255,0.00035409255542617757,1.0000000000000004,2.808000147342682,1.54,0.808,0.5
17.69997662305832,1.0118813700973988,-0.15590370469726622,0.0006154528215347455,1.0000000000000004,2.8119999170303345,1.54,0.812,0.5
17.701350063085556,1.0146600604057312,-0.15470902365632355,0.0008768175089244323,1.0000000000000004,2.815999984741211,1.54,0.816,0.5
17.702755600214005,1.017172047868371,-0.15350566850975156,0.0009650185611462803,1.0000000000000004,2.8200000524520874,1.54,0.82,0.5
17.704170405864716,1.0196118149906397,-0.1522999587468803,0.0010063035631446837,1.0000000000000004,2.82399982213974,1.54,0.824,0.5
17.705633491277695,1.0219788122922182,-0.1511476058512926,0.001029775081860862,1.0000000000000004,2.8280001878738403,1.54,0.828,0.5
17.70710849761963,1.024312362074852,-0.1500086255837232,0.0010486610394764284,1.0000000000000004,2.831999957561493,1.54,0.832,0.5
17.70858347415924,1.0266459099948406,-0.14886964461766183,0.0010675471257854952,1.0000000000000004,2.8360000252723694,1.54,0.836,0.5
17.710058569908142,1.0289794225245714,-0.14773068018257618,0.0010864328305615345,1.0000000000000004,2.839999794960022,1.54,0.84,0.5
17.71153324842453,1.0313129611313343,-0.1465916980523616,0.0011053189095946436,1.0000000000000004,2.8439998626708984,1.54,0.844,0.5
17.712986439466476,1.033585760742426,-0.14550037565641105,0.0011152769635600635,1.0000000000000004,2.847999930381775,1.54,0.848,0.5
17.714427888393402,1.0356399677693844,-0.14438796741887927,0.0010369704157540127,1.0000000000000004,2.8519999980926514,1.54,0.852,0.5
17.715836614370346,1.0376937948167324,-0.14327056077308953,0.0009492563837625312,1.0000000000000004,2.856000065803528,1.54,0.856,0.5
17.717243134975433,1.0397573448717594,-0.14215190801769495,0.0008624914357824309,1.0000000000000004,2.8600001335144043,1.54,0.86,0.5
17.718649446964264,1.0418208930641413,-0.14103325549513102,0.0007757266841963428,1.0000000000000004,2.8640002012252808,1.54,0.864,0.5
17.720052152872086,1.0438733845949173,-0.13991749635897577,0.0006857797006887267,1.0000000000000004,2.8679999709129333,1.54,0.868,0.5
17.721391290426254,1.0457415487617254,-0.1388498090673238,0.000542605877171809,1.0000000000000004,2.87200003862381,1.54,0.872,0.5
17.72273075580597,1.0476097166538239,-0.13778212503530085,0.0003994320618403435,1.0000000000000004,2.8759998083114624,1.54,0.876,0.5
17.72407039999962,1.0494778789579868,-0.13671443960629404,0.0002562583113103756,1.0000000000000004,2.8800001740455627,1.54,0.88,0.5
17.725364297628403,1.0512922871857882,-0.13562071067281067,0.0001571772008901462,1.0000000000000004,2.8839999437332153,1.54,0.884,0.5
17.72660940885544,1.0530232395976782,-0.13454099651426077,6.28231545078961e-05,1.0000000000000004,2.888000011444092,1.54,0.888,0.5
17.727794140577316,1.0546373017132282,-0.13350110035389662,-4.852967788337992e-05,1.0000000000000004,2.8920000791549683,1.54,0.892,0.5
17.7289859354496,1.0563037935644388,-0.13245712709613144,-0.00017105917549997685,1.0000000000000004,2.895999848842621,1.54,0.896,0.5
17.73017993569374,1.0579864960163832,-0.13141190772876143,-0.00029704818439313385,1.0000000000000004,2.900000214576721,1.54,0.9,0.5
17.73137390613556,1.0596692152321339,-0.1303666732273996,-0.0004230389083659247,1.0000000000000004,2.903999984264374,1.54,0.904,0.5
17.732537299394608,1.0612799245864153,-0.12936962442472577,-0.0004965865661006319,1.0000000000000004,2.9080000519752502,1.54,0.908,0.5
17.733670353889465,1.0628526471555233,-0.1283974633552134,-0.0005408560966770892,1.0000000000000004,2.911999821662903,1.54,0.912,0.5
17.7347472012043,1.0643248278647661,-0.12743054260499775,-0.0005257970033767378,1.0000000000000004,2.9159998893737793,1.54,0.916,0.5
17.735786110162735,1.0657288860529661,-0.12646717322058976,-0.00047055669915607723,1.0000000000000004,2.9199999570846558,1.54,0.92,0.5
17.736824959516525,1.067132955417037,-0.12550380267202854,-0.0004153164582021418,1.0000000000000004,2.9240000247955322,1.54,0.924,0.5
17.737804055213928,1.0684397593140602,-0.12460549245588481,-0.0003945827133975399,1.0000000000000004,2.9280000925064087,1.54,0.928,0.5
17.73878252506256,1.069745635613799,-0.12370781227946281,-0.0003741897585314291,1.0000000000000004,2.9319998621940613,1.54,0.932,0.5
17.739760905504227,1.0710514951497316,-0.1228101309388876,-0.0003537966059639075,1.0000000000000004,2.9359999299049377,1.54,0.936,0.5
17.74073952436447,1.0723573733121157,-0.12191245169378817,-0.00033340357686029165,1.0000000000000004,2.939999997615814,1.54,0.94,0.5
17.74161607027054,1.0734399054199457,-0.12107279384508729,-0.0003185265363754297,1.0000000000000004,2.9440000653266907,1.54,0.944,0.5
17.742450535297394,1.0744453612715006,-0.12028008792549372,-0.00035068367014901014,1.0000000000000004,2.9479998350143433,1.54,0.948,0.5
17.743271976709366,1.0754794627428055,-0.11947798333130777,-0.0003633370070019737,1.0000000000000004,2.9520002007484436,1.54,0.952,0.5
17.74409320950508,1.0765135455876589,-0.11867589061148465,-0.0003759903302125167,1.0000000000000004,2.955999970436096,1.54,0.956,0.5
17.744914680719376,1.0775476284325123,-0.11787378834560513,-0.0003886436970788054,1.0000000000000004,2.9600000381469727,1.54,0.96,0.5
17.745720267295837,1.078542586416006,-0.1170976075809449,-0.0004469558807613794,1.0000000000000004,2.964000105857849,1.54,0.964,0.5
17.746532797813416,1.0795447584241629,-0.11633567092940211,-0.000526397314388305,1.0000000000000004,2.9679998755455017,1.54,0.968,0.5
17.74729710817337,1.0805094335228205,-0.11551153380423784,-0.0005622257394861663,1.0000000000000004,2.972000241279602,1.54,0.972,0.5
17.748061448335648,1.0814741104841232,-0.11468739435076714,-0.000598054355577915,1.0000000000000004,2.9760000109672546,1.54,0.976,0.5
17.74882572889328,1.0824387725442648,-0.11386325652711093,-0.0006338828779917094,1.0000000000000004,2.980000078678131,1.54,0.98,0.5
17.749589920043945,1.0834034532308578,-0.11303911823779345,-0.0006697114085909561,1.0000000000000004,2.9839998483657837,1.54,0.984,0.5
17.75035524368286,1.084372190758586,-0.1122220850083977,-0.000704124617755042,1.0000000000000004,2.98799991607666,1.54,0.988,0.5
17.751127272844315,1.0853693056851625,-0.11145432945340872,-0.0007287071807695611,1.0000000000000004,2.9919999837875366,1.54,0.992,0.5
17.751874953508377,1.0862813498824835,-0.1106973288115114,-0.0007313794417314057,1.0000000000000004,2.996000051498413,1.54,0.996,0.5
17.75259378552437,1.087088156491518,-0.10995363886468112,-0.0007069391563163663,1.0000000000000004,3.0000001192092896,1.54,1.0,0.5
17.75331211090088,1.0878949500620365,-0.10920995916239917,-0.0006824991394296376,1.0000000000000004,3.003999888896942,1.54,1.004,0.5
17.754030585289,1.0887017659842968,-0.10846625710837543,-0.0006580584837649894,1.0000000000000004,3.0079999566078186,1.54,1.008,0.5
17.754738718271255,1.0895192436873913,-0.10772324027493596,-0.000635703153477607,1.0000000000000004,3.012000024318695,1.54,1.012,0.5
17.755409002304077,1.0902336221188307,-0.10700433584861457,-0.0005909564360990771,1.0000000000000004,3.0160000920295715,1.54,1.016,0.5
17.756075471639633,1.0909285675734282,-0.1062893031630665,-0.0005420486068032915,1.0000000000000004,3.019999861717224,1.54,1.02,0.5
17.756735265254974,1.0916216187179089,-0.10557253751903772,-0.0004960366889008583,1.0000000000000004,3.0240002274513245,1.54,1.024,0.5
17.757387727499008,1.092312602326274,-0.10485393344424665,-0.00045317517242438043,1.0000000000000004,3.027999997138977,1.54,1.028,0.5
17.758035629987717,1.0929761193692684,-0.1041395622305572,-0.00041273437318523065,1.0000000000000004,3.0320000648498535,1.54,1.032,0.5
17.758658915758133,1.0935785863548517,-0.10344024188816547,-0.0003696963099173445,1.0000000000000004,3.03600013256073,1.54,1.036,0.5
17.759277671575546,1.0941858422011137,-0.10274221724830568,-0.0003233749152968812,1.0000000000000004,3.0399999022483826,1.54,1.04,0.5
17.75989657640457,1.0947931371629238,-0.10204417165368795,-0.0002770522360151517,1.0000000000000004,3.044000267982483,1.54,1.044,0.5
17.76051500439644,1.0954004041850567,-0.10134614678099751,-0.0002307309086972964,1.0000000000000004,3.0479997396469116,1.54,1.048,0.5
17.76107770204544,1.0959113277494907,-0.10067826951853931,-0.00022419205379264895,1.0000000000000004,3.052000105381012,1.54,1.052,0.5
17.761654525995255,1.0964026506990194,-0.100001304410398,-0.00022668662040814525,1.0000000000000004,3.0559998750686646,1.54,1.056,0.5
17.762231528759003,1.09689399600029,-0.09932433883659542,-0.00022918112426850712,1.0000000000000004,3.059999942779541,1.54,1.06,0.5
17.76280838251114,1.0973853338509798,-0.09864735254086554,-0.00023167578137872624,1.0000000000000004,3.0640000104904175,1.54,1.064,0.5
17.763385087251663,1.097876649349928,-0.0979703871998936,-0.00023417044576490298,1.0000000000000004,3.06799978017807,1.54,1.068,0.5
17.763959407806396,1.0983791071921587,-0.0972945773974061,-0.00023549028492197976,1.0000000000000004,3.0720001459121704,1.54,1.072,0.5
17.764510214328766,1.0988606996834278,-0.09663835889659822,-0.00023447040575774736,1.0000000000000004,3.075999915599823,1.54,1.076,0.5
17.76502177119255,1.0992799513041973,-0.0960018013138324,-0.00023981761364666454,1.0000000000000004,3.0799999833106995,1.54,1.08,0.5
17.76553100347519,1.099692802876234,-0.09536247001960874,-0.00024803167957543337,1.0000000000000004,3.084000051021576,1.54,1.084,0.5
17.766040086746216,1.1001056507229805,-0.09472311963327229,-0.0002562460164199365,1.0000000000000004,3.0880001187324524,1.54,1.088,0.5
17.76654902100563,1.1005185041576624,-0.0940837871748954,-0.00026446011190728314,1.0000000000000004,3.091999888420105,1.54,1.092,0.5
17.767057985067368,1.1009313464164734,-0.09344445611350238,-0.0002726742288814421,1.0000000000000004,3.0959999561309814,1.54,1.096,0.5
17.76756140589714,1.1013353634625673,-0.09281063196249306,-0.00028117658325754746,1.0000000000000004,3.100000023841858,1.54,1.1,0.5
17.768023818731308,1.1016748379915953,-0.09221720159985125,-0.000291784210617152,1.0000000000000004,3.1040000915527344,1.54,1.104,0.5
17.76848605275154,1.1020143181085587,-0.09162375470623374,-0.00030239203848503315,1.0000000000000004,3.108000159263611,1.54,1.108,0.5
17.768948525190353,1.1023537926375866,-0.09103032597340643,-0.000312999521383972,1.0000000000000004,3.1119999289512634,1.54,1.112,0.5
17.769410729408264,1.1026922836899757,-0.0904370448552072,-0.00032385642407462,1.0000000000000004,3.1160002946853638,1.54,1.116,0.5
17.769869536161423,1.1029875595122576,-0.08985123666934669,-0.0003457719703874318,1.0000000000000004,3.1199997663497925,1.54,1.12,0.5
17.77032819390297,1.1032827999442816,-0.08926542825065553,-0.00036768754284821625,1.0000000000000004,3.124000132083893,1.54,1.124,0.5
17.770761281251907,1.1035146303474903,-0.08871709974482656,-0.00039629284378861485,1.0000000000000004,3.1279999017715454,1.54,1.128,0.5
17.771189659833908,1.1037343982607126,-0.08817590121179819,-0.0004261664189897374,1.0000000000000004,3.131999969482422,1.54,1.132,0.5
17.771617829799652,1.1039541959762573,-0.08763468905817717,-0.00045604074529137506,1.0000000000000004,3.1360000371932983,1.54,1.136,0.5
17.772046148777008,1.1041739750653505,-0.0870934909908101,-0.0004859142941313621,1.0000000000000004,3.139999806880951,1.54,1.14,0.5
17.772466897964478,1.1044089701026678,-0.08655275776982307,-0.0005135380474712292,1.0000000000000004,3.1440001726150513,1.54,1.144,0.5
17.772886633872986,1.104646259918809,-0.08601211279165,-0.0005408187981856827,1.0000000000000004,3.147999942302704,1.54,1.148,0.5
17.773295283317566,1.104857087135315,-0.08548377139959484,-0.0005749741872023151,1.0000000000000004,3.1520000100135803,1.54,1.152,0.5
17.773690283298492,1.1050356086343527,-0.08497042011003941,-0.0006175164876367489,1.0000000000000004,3.156000077724457,1.54,1.156,0.5
17.774085074663162,1.10521787032485,-0.08443932142108679,-0.0006597718141279074,1.0000000000000004,3.1599998474121094,1.54,1.16,0.5
17.7744799554348,1.1054011173546314,-0.08390343526843935,-0.000701951559904046,1.0000000000000004,3.163999915122986,1.54,1.164,0.5
17.77487489581108,1.1055843699723482,-0.08336756599601358,-0.0007441301482344898,1.0000000000000004,3.1679999828338623,1.54,1.168,0.5
17.775269746780396,1.105767609551549,-0.08283168112393469,-0.0007863099300493559,1.0000000000000004,3.1720000505447388,1.54,1.172,0.5
17.775637477636337,1.1059237737208605,-0.08231488498859107,-0.0008360485287823849,1.0000000000000004,3.1760001182556152,1.54,1.176,0.5
17.77600046992302,1.106075394898653,-0.081801273743622,-0.0008870494496022729,1.0000000000000004,3.179999887943268,1.54,1.18,0.5
17.776363521814346,1.1062270440161228,-0.08128764748107642,-0.0009380518413308891,1.0000000000000004,3.1839999556541443,1.54,1.184,0.5
17.77672588825226,1.1063828114420176,-0.08077361807227135,-0.0009882366468900727,1.0000000000000004,3.1880000233650208,1.54,1.188,0.5
17.777086555957794,1.1065490152686834,-0.0802585162455216,-0.0010363644714743714,1.0000000000000004,3.1919997930526733,1.54,1.192,0.5
17.77744349837303,1.1067101042717695,-0.07974630850367248,-0.0010838064108611434,1.0000000000000004,3.1960001587867737,1.54,1.196,0.5
17.77776837348938,1.1068297531455755,-0.07925739488564432,-0.001125707821756805,1.0000000000000004,3.1999999284744263,1.54,1.2,0.5
17.77809390425682,1.1069494001567364,-0.07876849558670074,-0.0011676079816425045,1.0000000000000004,3.2039999961853027,1.54,1.204,0.5
17.77841454744339,1.1070616114884615,-0.078276512096636,-0.0012067590428159747,1.0000000000000004,3.208000063896179,1.54,1.208,0.5
17.778733730316162,1.1071708984673023,-0.07778330042492598,-0.0012448307211911924,1.0000000000000004,3.211999833583832,1.54,1.212,0.5
17.779052793979645,1.1072801891714334,-0.07729010540060699,-0.0012829012497377335,1.0000000000000004,3.216000199317932,1.54,1.216,0.5
17.779361188411713,1.1073661278933287,-0.07680653466377407,-0.0013098721049118467,1.0000000000000004,3.2199999690055847,1.54,1.22,0.5
17.7796511054039,1.1074111219495535,-0.07633989618625492,-0.0013173590507449262,1.0000000000000004,3.224000036716461,1.54,1.224,0.5
17.779940605163574,1.1074561290442944,-0.07587324397172779,-0.0013248461762032093,1.0000000000000004,3.2280001044273376,1.54,1.228,0.5
17.780228465795517,1.1075061820447445,-0.07540644553955644,-0.0013344463433213605,1.0000000000000004,3.2319998741149902,1.54,1.232,0.5
17.780512303113937,1.1075674258172512,-0.0749392956495285,-0.001348665984210129,1.0000000000000004,3.2359999418258667,1.54,1.236,0.5
17.780796617269516,1.1076286900788546,-0.07447213074192405,-0.0013628860542098664,1.0000000000000004,3.240000009536743,1.54,1.24,0.5
17.781070351600647,1.1076688040047884,-0.07402036292478442,-0.0013667316581802424,1.0000000000000004,3.2440000772476196,1.54,1.244,0.5
17.781336098909378,1.1076960507780313,-0.07357781857717782,-0.0013636608697993324,1.0000000000000004,3.248000144958496,1.54,1.248,0.5
17.781601458787918,1.1077214945107698,-0.07313426816836,-0.0013602756482669065,1.0000000000000004,3.2519999146461487,1.54,1.252,0.5
17.781865388154984,1.1077370345592499,-0.0726851187646389,-0.0013551713248034503,1.0000000000000004,3.255999982357025,1.54,1.256,0.5
17.782129019498825,1.1077525727450848,-0.07223598228301853,-0.0013500670684152283,1.0000000000000004,3.2600000500679016,1.54,1.26,0.5
17.782392978668213,1.1077681127935648,-0.07178683299571276,-0.0013449627649606555,1.0000000000000004,3.263999819755554,1.54,1.264,0.5
17.782653003931046,1.1077811270952225,-0.0713416151702404,-0.0013395025539466587,1.0000000000000004,3.2680001854896545,1.54,1.268,0.5
17.78289344906807,1.1077808905392885,-0.07091688469517976,-0.0013321814963092038,1.0000000000000004,3.271999955177307,1.54,1.272,0.5
17.783133924007416,1.1077806670218706,-0.07049214199651033,-0.0013248601840132324,1.0000000000000004,3.2760000228881836,1.54,1.276,0.5
17.78337460756302,1.1077804435044527,-0.07006741198711097,-0.0013175391313779983,1.0000000000000004,3.28000009059906,1.54,1.28,0.5
17.78361502289772,1.1077802125364542,-0.06964266870636493,-0.0013102178445478785,1.0000000000000004,3.2839998602867126,1.54,1.284,0.5
17.783855706453323,1.1077799834311008,-0.06921793869696558,-0.0013028967910031497,1.0000000000000004,3.288000226020813,1.54,1.288,0.5
17.784096151590347,1.1077779233455658,-0.06879247725009918,-0.0012955543973021122,1.0000000000000004,3.2919999957084656,1.54,1.292,0.5
17.7843259871006,1.1077553778886795,-0.06837915536016226,-0.0012876519435849332,1.0000000000000004,3.296000063419342,1.54,1.296,0.5
17.78454676270485,1.1077359300106764,-0.06797186017502099,-0.0012796466871805023,1.0000000000000004,3.2999998331069946,1.54,1.3,0.5
17.78476721048355,1.1077172588557005,-0.06756446626968682,-0.0012716497687961237,1.0000000000000004,3.303999900817871,1.54,1.304,0.5
17.784987300634384,1.1076985877007246,-0.06715708423871547,-0.0012636530877898622,1.0000000000000004,3.3079999685287476,1.54,1.308,0.5
17.785207718610764,1.107679907232523,-0.06674969079904258,-0.0012556561805467936,1.0000000000000004,3.312000036239624,1.54,1.312,0.5
17.785428076982498,1.107661247253418,-0.06634230888448656,-0.0012476595413772884,1.0000000000000004,3.3160001039505005,1.54,1.316,0.5
17.785644978284836,1.1076391525566578,-0.0659396699629724,-0.0012399387343862145,1.0000000000000004,3.320000171661377,1.54,1.32,0.5
17.785851061344147,1.107606777921319,-0.06555132602807134,-0.001233047772871032,1.0000000000000004,3.3239999413490295,1.54,1.324,0.5
17.786057353019714,1.1075744312256575,-0.06516298279166222,-0.0012261567982250199,1.0000000000000004,3.328000009059906,1.54,1.328,0.5
17.78626537322998,1.107541449368,-0.06477280450053513,-0.0012183137663441812,1.0000000000000004,3.3320000767707825,1.54,1.332,0.5
17.786474972963333,1.1075036134570837,-0.06437383533921093,-0.0012081878913932087,1.0000000000000004,3.335999846458435,1.54,1.336,0.5
17.786684930324554,1.1074657812714577,-0.06397485395427793,-0.0011980616661730892,1.0000000000000004,3.3400002121925354,1.54,1.34,0.5
17.786894649267197,1.1074279379099607,-0.06357588397804648,-0.0011879357560928838,1.0000000000000004,3.343999981880188,1.54,1.344,0.5
17.78709763288498,1.107380472123623,-0.06319425441324711,-0.0011767657120316244,1.0000000000000004,3.3480000495910645,1.54,1.348,0.5
17.787298649549484,1.1073305662721395,-0.062817009864375,-0.0011653328782301742,1.0000000000000004,3.352000117301941,1.54,1.352,0.5
17.787499874830246,1.1072806678712368,-0.06243976566474885,-0.001153900038957545,1.0000000000000004,3.3559998869895935,1.54,1.356,0.5
17.787701278924942,1.1072307545691729,-0.062062510289251804,-0.0011424668620065859,1.0000000000000004,3.360000252723694,1.54,1.36,0.5
17.787900060415268,1.1071847826242447,-0.06168491719290614,-0.001130364451114474,1.0000000000000004,3.3639997243881226,1.54,1.364,0.5
17.788092702627182,1.1071461401879787,-0.06130625517107546,-0.001117404316801185,1.0000000000000004,3.368000090122223,1.54,1.368,0.5
17.788285464048386,1.1071075107902288,-0.0609276054892689,-0.0011044445896004618,1.0000000000000004,3.3719998598098755,1.54,1.372,0.5
17.7884781062603,1.1070688720792532,-0.06054894404951483,-0.0010914844451690442,1.0000000000000004,3.375999927520752,1.54,1.376,0.5
17.788667410612106,1.1070272419601679,-0.06018028559628874,-0.0010802252641042287,1.0000000000000004,3.3799999952316284,1.54,1.38,0.5
17.788852393627167,1.1069822683930397,-0.059822788927704096,-0.0010708657432587643,1.0000000000000004,3.383999764919281,1.54,1.384,0.5
17.789037704467773,1.1069372966885567,-0.05946528282947838,-0.001061505914094596,1.0000000000000004,3.3880001306533813,1.54,1.388,0.5
17.78922465443611,1.1068885754793882,-0.059104589046910405,-0.0010528638672440138,1.0000000000000004,3.391999900341034,1.54,1.392,0.5
17.78941461443901,1.1068327203392982,-0.05873773735947907,-0.001045600748511788,1.0000000000000004,3.3959999680519104,1.54,1.396,0.5
17.789604514837265,1.106776850298047,-0.05837089638225734,-0.001038337892623531,1.0000000000000004,3.400000035762787,1.54,1.4,0.5
17.78979441523552,1.106720995157957,-0.05800404504407197,-0.0010310747911717044,1.0000000000000004,3.4040001034736633,1.54,1.404,0.5
17.78998428583145,1.1066651288419962,-0.057637204066850245,-0.0010238119289169845,1.0000000000000004,3.407999873161316,1.54,1.408,0.5
17.79016962647438,1.1066064219921827,-0.05728385888505727,-0.0010171533613174688,1.0000000000000004,3.4119999408721924,1.54,1.412,0.5
17.790352553129196,1.1065461914986372,-0.05693777371197939,-0.0010108201872753853,1.0000000000000004,3.416000008583069,1.54,1.416,0.5
17.79053521156311,1.1064859721809626,-0.05659169878344983,-0.0010044871896752738,1.0000000000000004,3.4200000762939453,1.54,1.42,0.5
17.790718227624893,1.106425728648901,-0.05624561384320259,-0.0009981540106309694,1.0000000000000004,3.4240001440048218,1.54,1.424,0.5
17.790901124477386,1.1063654981553555,-0.05589953949674964,-0.0009918210166688368,1.0000000000000004,3.4279999136924744,1.54,1.428,0.5
17.791084051132202,1.106305256485939,-0.05555345385801047,-0.0009854878439909953,1.0000000000000004,3.4320002794265747,1.54,1.432,0.5
17.791260808706284,1.1062522493302822,-0.05520373990293592,-0.0009789025616555591,1.0000000000000004,3.4359997510910034,1.54,1.436,0.5
17.791436284780502,1.1062004882842302,-0.0548533865949139,-0.0009722734946535638,1.0000000000000004,3.4400001168251038,1.54,1.44,0.5
17.791606158018112,1.1061450447887182,-0.054519586148671806,-0.0009664094789059163,1.0000000000000004,3.4439998865127563,1.54,1.444,0.5
17.791775554418564,1.1060868240892887,-0.05418778758030385,-0.0009607297829461459,1.0000000000000004,3.447999954223633,1.54,1.448,0.5
17.79195076227188,1.106019837781787,-0.053849731222726405,-0.0009551566856771387,1.0000000000000004,3.4520000219345093,1.54,1.452,0.5
17.792125672101974,1.1059528570622206,-0.05351168615743518,-0.0009495837507529359,1.0000000000000004,3.455999791622162,1.54,1.456,0.5
17.792300403118134,1.1058858763426542,-0.0531736301491037,-0.0009440106509828183,1.0000000000000004,3.460000157356262,1.54,1.46,0.5
17.79247546195984,1.1058189030736685,-0.05283558403607458,-0.0009384377053720527,1.0000000000000004,3.463999927043915,1.54,1.464,0.5
17.792650490999222,1.1057519167661667,-0.052497528260573745,-0.0009328646335688973,1.0000000000000004,3.4679999947547913,1.54,1.468,0.5
17.79282534122467,1.1056849379092455,-0.05215948261320591,-0.000927291688412879,1.0000000000000004,3.4720000624656677,1.54,1.472,0.5
17.792990922927856,1.1056184824556112,-0.051840626751072705,-0.0009209406262016273,1.0000000000000004,3.4759998321533203,1.54,1.476,0.5
17.79315847158432,1.1055519673973322,-0.051521386369131505,-0.0009140948104686686,1.0000000000000004,3.4799998998641968,1.54,1.48,0.5
17.79332596063614,1.105485450476408,-0.05120215576607734,-0.0009072491743609135,1.0000000000000004,3.4839999675750732,1.54,1.484,0.5
17.793493300676346,1.1054189205169678,-0.05088291619904339,-0.000900403361242752,1.0000000000000004,3.4880000352859497,1.54,1.488,0.5
17.793660759925842,1.1053523924201727,-0.050563685363158584,-0.0008935577257886962,1.0000000000000004,3.492000102996826,1.54,1.492,0.5
17.79383611679077,1.1052730828523636,-0.05024011037312448,-0.0008883674196837887,1.0000000000000004,3.4960001707077026,1.54,1.496,0.5
17.794013500213623,1.1051906812936068,-0.04991595714818686,-0.0008836066574815504,1.0000000000000004,3.4999999403953552,1.54,1.5,0.5
17.79417908191681,1.1051131300628185,-0.049608667846769094,-0.0008793317815332102,1.0000000000000004,3.5040000081062317,1.54,1.504,0.5
17.79434433579445,1.1050355527549982,-0.049301368882879615,-0.0008750567791651065,1.0000000000000004,3.5079997777938843,1.54,1.508,0.5
17.79450985789299,1.1049579828977585,-0.04899407969787717,-0.000870781908815843,1.0000000000000004,3.5120001435279846,1.54,1.512,0.5
17.794675081968307,1.104880403727293,-0.048686781199648976,-0.0008665069193511954,1.0000000000000004,3.515999913215637,1.54,1.516,0.5
17.79484036564827,1.1048028375953436,-0.04837949201464653,-0.0008622320299878083,1.0000000000000004,3.5199999809265137,1.54,1.52,0.5
17.79500386118889,1.104727478697896,-0.04806994728278369,-0.000857913962420298,1.0000000000000004,3.52400004863739,1.54,1.524,0.5
17.795165449380875,1.104653948917985,-0.04775964992586523,-0.0008535422858813035,1.0000000000000004,3.5279998183250427,1.54,1.528,0.5
17.795323431491852,1.1045782640576363,-0.047463846509344876,-0.0008474200943737742,1.0000000000000004,3.532000184059143,1.54,1.532,0.5
17.79548591375351,1.1044973470270634,-0.04716709861531854,-0.0008403119502418122,1.0000000000000004,3.5359999537467957,1.54,1.536,0.5
17.795648247003555,1.104416437447071,-0.046870359452441335,-0.000833204003015453,1.0000000000000004,3.540000021457672,1.54,1.54,0.5
17.795810848474503,1.1043355241417885,-0.046573611558414996,-0.0008260958236405713,1.0000000000000004,3.5440000891685486,1.54,1.544,0.5
17.79597318172455,1.104254599660635,-0.04627687216270715,-0.0008189878824396146,1.0000000000000004,3.547999858856201,1.54,1.548,0.5
17.796135753393173,1.104173680767417,-0.04598012438509613,-0.0008118797267115951,1.0000000000000004,3.5519999265670776,1.54,1.552,0.5
17.796298027038574,1.1040927674621344,-0.045683384872972965,-0.0008047717799399834,1.0000000000000004,3.555999994277954,1.54,1.556,0.5
17.79646071791649,1.1040118504315615,-0.04538664594292641,-0.0007976638314630691,1.0000000000000004,3.5600000619888306,1.54,1.56,0.5
17.796623051166534,1.1039309427142143,-0.04508989816531539,-0.0007905556658442947,1.0000000000000004,3.564000129699707,1.54,1.564,0.5
17.796785563230515,1.1038500312715769,-0.04479315911885351,-0.0007834477100914228,1.0000000000000004,3.5679998993873596,1.54,1.568,0.5
17.79693955183029,1.1037702560424805,-0.044510466046631336,-0.0007771921352741629,1.0000000000000004,3.571999967098236,1.54,1.572,0.5
17.79709768295288,1.1036835182458162,-0.04422999918460846,-0.0007718429451415432,1.0000000000000004,3.5760000348091125,1.54,1.576,0.5
17.797255486249924,1.1035967711359262,-0.043949523475021124,-0.0007664936058517924,1.0000000000000004,3.579999804496765,1.54,1.58,0.5
17.797413498163223,1.1035100389271975,-0.04366905626375228,-0.0007611443948007945,1.0000000000000004,3.5840001702308655,1.54,1.584,0.5
17.797571569681168,1.1034232825040817,-0.04338858101982623,-0.0007557950318641815,1.0000000000000004,3.587999939918518,1.54,1.588,0.5
17.797729551792145,1.1033365484327078,-0.04310811380855739,-0.0007504458451421669,1.0000000000000004,3.5920000076293945,1.54,1.592,0.5
17.797887533903122,1.1032498218119144,-0.04282764671370387,-0.0007450966618307575,1.0000000000000004,3.596000075340271,1.54,1.596,0.5
17.79804566502571,1.1031630728393793,-0.04254717146977782,-0.000739747296393034,1.0000000000000004,3.5999998450279236,1.54,1.6,0.5
17.798203855752945,1.10307633318007,-0.042266705189831555,-0.0007343980962559726,1.0000000000000004,3.604000210762024,1.54,1.604,0.5
17.798361748456955,1.102989599108696,-0.04198622901458293,-0.0007290487401405699,1.0000000000000004,3.6079999804496765,1.54,1.608,0.5
17.798514634370804,1.1029026340693235,-0.04171530460007489,-0.0007239309923079418,1.0000000000000004,3.612000048160553,1.54,1.612,0.5
17.7986678481102,1.102812446653843,-0.04144753562286496,-0.0007189638361069228,1.0000000000000004,3.6160001158714294,1.54,1.616,0.5
17.798821359872818,1.1027222760021687,-0.041179125546477735,-0.0007140053298826388,1.0000000000000004,3.619999885559082,1.54,1.62,0.5
17.798974573612213,1.1026321090757847,-0.04091071628499776,-0.0007090468141086603,1.0000000000000004,3.6239999532699585,1.54,1.624,0.5
17.799127876758575,1.1025419402867556,-0.04064229945652187,-0.0007040881325792725,1.0000000000000004,3.628000020980835,1.54,1.628,0.5
17.799281299114227,1.102451741695404,-0.040373890136834234,-0.0006991296068008523,1.0000000000000004,3.6320000886917114,1.54,1.632,0.5
17.799434423446655,1.1023615803569555,-0.04010547319194302,-0.0006941709277725749,1.0000000000000004,3.636000156402588,1.54,1.636,0.5
17.799587935209274,1.102271230891347,-0.0398371780756861,-0.0006891930083838815,1.0000000000000004,3.6399999260902405,1.54,1.64,0.5
17.79974940419197,1.1021696534007788,-0.039575733710080385,-0.0006830508531265878,1.0000000000000004,3.643999993801117,1.54,1.644,0.5
17.799905091524124,1.1020729932934046,-0.0393163213157095,-0.0006767878062419186,1.0000000000000004,3.6480000615119934,1.54,1.648,0.5
17.800053417682648,1.1019824221730232,-0.03905943688005209,-0.0006703735421069723,1.0000000000000004,3.651999831199646,1.54,1.652,0.5
17.800201565027237,1.1018918547779322,-0.038802545284852386,-0.0006639590746999602,1.0000000000000004,3.6560001969337463,1.54,1.656,0.5
17.800350219011307,1.1018012911081314,-0.03854566119844094,-0.0006575448076091561,1.0000000000000004,3.659999966621399,1.54,1.66,0.5
17.800498485565186,1.1017107255756855,-0.038288769021164626,-0.0006511303332672469,1.0000000000000004,3.6640000343322754,1.54,1.664,0.5
17.80064684152603,1.101620178669691,-0.038031885283999145,-0.0006447160549214459,1.0000000000000004,3.668000102043152,1.54,1.668,0.5
17.800800174474716,1.1015233118087053,-0.03777878521941602,-0.0006395962399210475,1.0000000000000004,3.6719998717308044,1.54,1.672,0.5
17.800956964492798,1.1014198567718267,-0.0375298208091408,-0.0006354153967436105,1.0000000000000004,3.676000237464905,1.54,1.676,0.5
17.801114231348038,1.1013164166361094,-0.03728085703914985,-0.0006312345548167286,1.0000000000000004,3.6799997091293335,1.54,1.68,0.5
17.801271319389343,1.1012129709124565,-0.03703188558574766,-0.0006270535930639198,1.0000000000000004,3.684000074863434,1.54,1.684,0.5
17.8014198243618,1.1011168342083693,-0.03678641060832888,-0.0006228801113365989,1.0000000000000004,3.6879998445510864,1.54,1.688,0.5
17.80156436562538,1.1010238248854876,-0.0365424397168681,-0.0006187096795997604,1.0000000000000004,3.691999912261963,1.54,1.692,0.5
17.801709085702896,1.1009308584034443,-0.03629847598494962,-0.0006145393807059918,1.0000000000000004,3.6959999799728394,1.54,1.696,0.5
17.80185380578041,1.1008378639817238,-0.03605450538452715,-0.0006103689566145931,1.0000000000000004,3.700000047683716,1.54,1.7,0.5
17.801998287439346,1.1007448900491,-0.035810541769023985,-0.0006061986562855282,1.0000000000000004,3.7040001153945923,1.54,1.704,0.5
17.802143961191177,1.1006507687270641,-0.03556736384052783,-0.0006019753221409019,1.0000000000000004,3.707999885082245,1.54,1.708,0.5
17.802296370267868,1.1005461402237415,-0.03533131966833025,-0.0005972697230305357,1.0000000000000004,3.7119999527931213,1.54,1.712,0.5
17.802448332309723,1.100441513583064,-0.03509528253925964,-0.0005925642675803644,1.0000000000000004,3.716000020503998,1.54,1.716,0.5
17.802600622177124,1.100336903706193,-0.03485923825064674,-0.0005878586793599538,1.0000000000000004,3.7200000882148743,1.54,1.72,0.5
17.802753269672394,1.100232269614935,-0.03462320158723742,-0.0005831532066054024,1.0000000000000004,3.723999857902527,1.54,1.724,0.5
17.802903920412064,1.1001287419348955,-0.03438765031751245,-0.0005784265050294835,1.0000000000000004,3.728000223636627,1.54,1.728,0.5
17.803044348955154,1.1000341232866049,-0.03415616229176521,-0.000573526444526351,1.0000000000000004,3.73199999332428,1.54,1.732,0.5
17.803184509277344,1.0999394971877337,-0.0339246733346954,-0.0005686263785662504,1.0000000000000004,3.7360000610351562,1.54,1.736,0.5
17.803325057029724,1.0998448822647333,-0.03369317814940587,-0.0005637261602373655,1.0000000000000004,3.7400001287460327,1.54,1.74,0.5
17.803465098142624,1.099750256165862,-0.03346168954158202,-0.0005588260947888557,1.0000000000000004,3.7439998984336853,1.54,1.744,0.5
17.80361121892929,1.0996478237211704,-0.03323567833285779,-0.0005540954542766485,1.0000000000000004,3.7480002641677856,1.54,1.748,0.5
17.803759425878525,1.099542187526822,-0.03301193012157455,-0.0005494347185504012,1.0000000000000004,3.7519997358322144,1.54,1.752,0.5
17.80390763282776,1.0994365271180868,-0.032788176322355866,-0.0005447738740826935,1.0000000000000004,3.7560001015663147,1.54,1.756,0.5
17.804055958986282,1.0993308760225773,-0.03256442793644965,-0.0005401131508619983,1.0000000000000004,3.7599998712539673,1.54,1.76,0.5
17.80420419573784,1.0992252100259066,-0.032340674370061606,-0.0005354522900802294,1.0000000000000004,3.7639999389648438,1.54,1.764,0.5
17.804352432489395,1.0991195682436228,-0.03211692679906264,-0.0005307915592993595,1.0000000000000004,3.76800000667572,1.54,1.768,0.5
17.804496079683304,1.0990191232413054,-0.03189509460935369,-0.000526158446291447,1.0000000000000004,3.771999776363373,1.54,1.772,0.5
17.804633140563965,1.0989230331033468,-0.03167519683483988,-0.0005214184569695135,1.0000000000000004,3.776000142097473,1.54,1.776,0.5
17.80477011203766,1.0988269243389368,-0.031455305055715144,-0.0005166786139625401,1.0000000000000004,3.7799999117851257,1.54,1.78,0.5
17.804909259080887,1.0987273901700974,-0.03123807633528486,-0.0005122617287725006,1.0000000000000004,3.783999979496002,1.54,1.784,0.5
17.805052906274796,1.0986209008842707,-0.03102627320913598,-0.000508500974206072,1.0000000000000004,3.7880000472068787,1.54,1.788,0.5
17.805196404457092,1.09851442463696,-0.030814463563729078,-0.0005047401058391188,1.0000000000000004,3.792000114917755,1.54,1.792,0.5
17.80534017086029,1.098407931625843,-0.030602660437580198,-0.0005009793495673875,1.0000000000000004,3.7959998846054077,1.54,1.796,0.5
17.80548369884491,1.098301449790597,-0.03039085742784664,-0.0004972185853375777,1.0000000000000004,3.799999952316284,1.54,1.8,0.5
17.805627465248108,1.098194943740964,-0.030179047607816756,-0.0004934577098083537,1.0000000000000004,3.8040000200271606,1.54,1.804,0.5
17.805770993232727,1.0980884581804276,-0.029967244598083198,-0.0004896969505807647,1.0000000000000004,3.808000087738037,1.54,1.808,0.5
17.805914670228958,1.0979819744825363,-0.029755434894468635,-0.0004859360938098689,1.0000000000000004,3.8120001554489136,1.54,1.812,0.5
17.80605459213257,1.0978786833584309,-0.029544741264544427,-0.0004821457049501987,1.0000000000000004,3.815999925136566,1.54,1.816,0.5
17.806187123060226,1.0977816302329302,-0.029336203238926828,-0.00047829748666572414,1.0000000000000004,3.8200002908706665,1.54,1.82,0.5
17.806326597929,1.0976757481694221,-0.02913546800846234,-0.00047402646725913655,1.0000000000000004,3.823999762535095,1.54,1.824,0.5
17.806466311216354,1.0975696258246899,-0.028934930625837296,-0.0004697447307080438,1.0000000000000004,3.8280001282691956,1.54,1.828,0.5
17.806606024503708,1.0974635146558285,-0.028734386956784874,-0.00046546285284421174,1.0000000000000004,3.831999897956848,1.54,1.832,0.5
17.806745648384094,1.097357414662838,-0.02853384957415983,-0.0004611811184531689,1.0000000000000004,3.8359999656677246,1.54,1.836,0.5
17.806885480880737,1.097251284867525,-0.028333305788692087,-0.0004568992576423625,1.0000000000000004,3.840000033378601,1.54,1.84,0.5
17.807025015354156,1.0971451718360186,-0.02813276828965172,-0.0004526175213186434,1.0000000000000004,3.8439998030662537,1.54,1.844,0.5
17.807164907455444,1.0970390737056732,-0.027932225086260587,-0.0004483356516402637,1.0000000000000004,3.848000168800354,1.54,1.848,0.5
17.807304561138153,1.0969329625368118,-0.027731687121558934,-0.0004440539107690711,1.0000000000000004,3.8519999384880066,1.54,1.852,0.5
17.80744430422783,1.0968268476426601,-0.02753114973893389,-0.0004397721671693944,1.0000000000000004,3.856000006198883,1.54,1.856,0.5
17.807583957910538,1.0967207420617342,-0.02733060606988147,-0.0004354903093712892,1.0000000000000004,3.8600000739097595,1.54,1.86,0.5
17.807719320058823,1.0966173931956291,-0.027134470408782363,-0.0004313224641236957,1.0000000000000004,3.863999843597412,1.54,1.864,0.5
17.80785545706749,1.0965113081037998,-0.026945646503008902,-0.00042758126045328027,1.0000000000000004,3.8679999113082886,1.54,1.868,0.5
17.807991415262222,1.096405252814293,-0.026756828068755567,-0.0004238401696170513,1.0000000000000004,3.871999979019165,1.54,1.872,0.5
17.8081274330616,1.0962989684194326,-0.02656746021239087,-0.0004201056534043346,1.0000000000000004,3.8760000467300415,1.54,1.876,0.5
17.808263778686523,1.0961925368756056,-0.026377695670817047,-0.00041637619460743736,1.0000000000000004,3.880000114440918,1.54,1.88,0.5
17.808400183916092,1.0960861053317785,-0.026187930488958955,-0.00041264673809848773,1.0000000000000004,3.8839998841285706,1.54,1.884,0.5
17.80853623151779,1.0959796719253063,-0.025998160184826702,-0.00040891718379043596,1.0000000000000004,3.887999951839447,1.54,1.888,0.5
17.80867275595665,1.0958732422441244,-0.025808395410422236,-0.000405187736653545,1.0000000000000004,3.8920000195503235,1.54,1.892,0.5
17.80880904197693,1.095766818150878,-0.02561862487345934,-0.0004014581741849099,1.0000000000000004,3.895999789237976,1.54,1.896,0.5
17.808945417404175,1.095660388469696,-0.02542885998263955,-0.000397728721836188,1.0000000000000004,3.9000001549720764,1.54,1.9,0.5
17.809081584215164,1.0955539532005787,-0.025239089329261333,-0.0003939991662207376,1.0000000000000004,3.903999924659729,1.54,1.904,0.5
17.809221804142,1.0954427774995565,-0.0250543950824067,-0.0003904337950473291,1.0000000000000004,3.9079999923706055,1.54,1.908,0.5
17.809357285499573,1.095335055142641,-0.0248749433667399,-0.0003869562379748004,1.0000000000000004,3.912000060081482,1.54,1.912,0.5
17.80948969721794,1.0952296815812588,-0.024696136766579002,-0.0003834705930216842,1.0000000000000004,3.9159998297691345,1.54,1.916,0.5
17.8096224963665,1.0951242912560701,-0.024517335230484605,-0.0003799850636028168,1.0000000000000004,3.920000195503235,1.54,1.92,0.5
17.809755235910416,1.0950189288705587,-0.024338528630323708,-0.00037649942930784164,1.0000000000000004,3.9239999651908875,1.54,1.924,0.5
17.809888005256653,1.094913549721241,-0.02415972715243697,-0.0003730138948867534,1.0000000000000004,3.928000032901764,1.54,1.928,0.5
17.810020685195923,1.0948081612586975,-0.023980920494068414,-0.00036952826786773585,1.0000000000000004,3.9320001006126404,1.54,1.932,0.5
17.810153245925903,1.094702797010541,-0.023802119365427643,-0.0003660427327645266,1.0000000000000004,3.935999870300293,1.54,1.936,0.5
17.81028586626053,1.0945974104106426,-0.023623312707059085,-0.0003625570992653593,1.0000000000000004,3.9399999380111694,1.54,1.94,0.5
17.81041869521141,1.09449203312397,-0.023444511112757027,-0.00035907156819803276,1.0000000000000004,3.944000005722046,1.54,1.944,0.5
17.810551464557648,1.0943866576999426,-0.023265709809493273,-0.0003555860388360088,1.0000000000000004,3.9480000734329224,1.54,1.948,0.5
17.81068953871727,1.0942753925919533,-0.023094266012776643,-0.0003520512324257652,1.0000000000000004,3.952000141143799,1.54,1.952,0.5
17.81082844734192,1.0941635388880968,-0.02292355988174677,-0.0003485116445745007,1.0000000000000004,3.9559999108314514,1.54,1.956,0.5
17.810957819223404,1.094059944152832,-0.02275442733662203,-0.0003448983223961477,1.0000000000000004,3.959999978542328,1.54,1.96,0.5
17.811086356639862,1.093957331031561,-0.02258548082318157,-0.00034127669539429917,1.0000000000000004,3.9640000462532043,1.54,1.964,0.5
17.811214834451675,1.0938547067344189,-0.022416529012843966,-0.0003376549589120259,1.0000000000000004,3.967999815940857,1.54,1.968,0.5
17.81134322285652,1.093752071261406,-0.022247581917326897,-0.00033403333213755104,1.0000000000000004,3.9720001816749573,1.54,1.972,0.5
17.81147176027298,1.0936494339257479,-0.022078635287471116,-0.0003304117090578984,1.0000000000000004,3.97599995136261,1.54,1.976,0.5
17.811600238084793,1.09354680031538,-0.02190968341892585,-0.00032678997200719095,1.0000000000000004,3.9800000190734863,1.54,1.98,0.5
17.811728447675705,1.093444187194109,-0.021740736556239426,-0.0003231683452327161,1.0000000000000004,3.984000086784363,1.54,1.984,0.5
17.81185692548752,1.093341551721096,-0.021571784687694162,-0.00031954661210420454,1.0000000000000004,3.9879998564720154,1.54,1.988,0.5
17.811986476182938,1.0932377073913813,-0.021404385042842478,-0.00031602289726606614,1.0000000000000004,3.9920002222061157,1.54,1.992,0.5
17.812120884656906,1.093127716332674,-0.021245312527753413,-0.0003129280777329768,1.0000000000000004,3.9959999918937683,1.54,1.996,0.5
17.8122555911541,1.0930177252739668,-0.021086244727484882,-0.00030983334903567084,1.0000000000000004,4.000000059604645,1.54,2.0,0.5


==> figs/data/cyl_LES_old/cylinderLES_medp3_x2p02.csv <==
Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
17.83573791384697,1.0683824997395277,0.028308409033343196,-0.0005901564686610072,1.0000000000000004,0.0,2.02,-2.0,0.5
17.835712879896164,1.0683831553906202,0.028445621661376208,-0.000596759809127434,1.0000000000000004,0.003999948385171592,2.02,-1.996,0.5
17.835688084363937,1.0683838054537773,0.028582837956491858,-0.0006033633633251156,1.0000000000000004,0.008000016096048057,2.02,-1.992,0.5
17.8356631398201,1.0683844573795795,0.028720050875563174,-0.0006099666978798268,1.0000000000000004,0.01199996448121965,2.02,-1.988,0.5
17.835640907287598,1.0683804098516703,0.02886000432772562,-0.0006171101991867545,1.0000000000000004,0.016000032192096114,2.02,-1.984,0.5
17.835619539022446,1.068374376744032,0.029001100221648812,-0.0006244795206384879,1.0000000000000004,0.019999979995191097,2.02,-1.98,0.5
17.835598319768906,1.0683683417737484,0.029142199957277626,-0.0006318490563899104,1.0000000000000004,0.024000047706067562,2.02,-1.976,0.5
17.83557704091072,1.06836230866611,0.029283296025823802,-0.0006392183673824547,1.0000000000000004,0.027999996673315763,2.02,-1.972,0.5
17.835555523633957,1.0683562904596329,0.02942439168691635,-0.000646587692472167,1.0000000000000004,0.031999945640563965,2.02,-1.968,0.5
17.83553460240364,1.0683502703905106,0.029565491422545165,-0.0006539571954817802,1.0000000000000004,0.03600001335144043,2.02,-1.964,0.5
17.83551299571991,1.0683442279696465,0.029706587141845375,-0.000661326492831904,1.0000000000000004,0.039999959990382195,2.02,-1.96,0.5
17.83549013733864,1.0683391578495502,0.02985035808524117,-0.0006684368856895162,1.0000000000000004,0.04400002770125866,2.02,-1.956,0.5
17.835467725992203,1.0683330185711384,0.029993046598974615,-0.000675079187431038,1.0000000000000004,0.0479999789968133,2.02,-1.952,0.5
17.83544534444809,1.0683268941938877,0.030135739594697952,-0.0006817217038133094,1.0000000000000004,0.05200004670768976,2.02,-1.948,0.5
17.83542263507843,1.0683207418769598,0.030278427933808416,-0.0006883640481873954,1.0000000000000004,0.05599999334663153,2.02,-1.944,0.5
17.83540040254593,1.068314602598548,0.030421117087826133,-0.0006950063580006827,1.0000000000000004,0.059999944642186165,2.02,-1.94,0.5
17.83537796139717,1.0683084670454264,0.030563809676095843,-0.0007016488706312884,1.0000000000000004,0.06400001235306263,2.02,-1.936,0.5
17.835355579853058,1.0683023482561111,0.03070649824803695,-0.0007082912086957549,1.0000000000000004,0.0679999589920044,2.02,-1.932,0.5
17.8353351354599,1.068291625007987,0.030850320239551365,-0.0007157092228453621,1.0000000000000004,0.07200002670288086,2.02,-1.928,0.5
17.83531841635704,1.0682728923857212,0.030996118090115488,-0.0007244872005571779,1.0000000000000004,0.07599997334182262,2.02,-1.924,0.5
17.83530142903328,1.0682541504502296,0.03114191972417757,-0.0007332654867013844,1.0000000000000004,0.08000004105269909,2.02,-1.92,0.5
17.83528435230255,1.0682354308664799,0.03128771757474169,-0.0007420434569098688,1.0000000000000004,0.08399998769164085,2.02,-1.916,0.5
17.835267275571823,1.0682166889309883,0.03143351973267272,-0.0007508217191798394,1.0000000000000004,0.08800005540251732,2.02,-1.912,0.5
17.835248589515686,1.068199634552002,0.03158155898563564,-0.0007592613457063635,1.0000000000000004,0.09200001135468483,2.02,-1.908,0.5
17.835226953029633,1.0681847836822271,0.031732513511087745,-0.0007672609638120775,1.0000000000000004,0.0959999579936266,2.02,-1.904,0.5
17.835205286741257,1.0681699141860008,0.0318834722856991,-0.000775260779846576,1.0000000000000004,0.10000002570450306,2.02,-1.9,0.5
17.83518347144127,1.0681550316512585,0.03203442692756653,-0.0007832604103441554,1.0000000000000004,0.10399997234344482,2.02,-1.896,0.5
17.835161983966827,1.0681401751935482,0.03218538640066981,-0.0007912602462738505,1.0000000000000004,0.10800004005432129,2.02,-1.892,0.5
17.8351409137249,1.0681239124387503,0.03233604185516015,-0.0007993685749170254,1.0000000000000004,0.11199998669326305,2.02,-1.888,0.5
17.835123270750046,1.068101730197668,0.03248543565860018,-0.0008079377780632058,1.0000000000000004,0.11600005440413952,2.02,-1.884,0.5
17.835105419158936,1.0680795293301344,0.03263482515467331,-0.0008165066810761346,1.0000000000000004,0.12000000104308128,2.02,-1.88,0.5
17.83508786559105,1.0680573377758265,0.032784214592538774,-0.00082507561728562,1.0000000000000004,0.1239999569952488,2.02,-1.876,0.5
17.83507013320923,1.068035151809454,0.03293360851239413,-0.0008336448347563419,1.0000000000000004,0.12800002470612526,2.02,-1.872,0.5
17.835052460432053,1.0680129546672106,0.033082997950259596,-0.0008422137349839431,1.0000000000000004,0.13199997134506702,2.02,-1.868,0.5
17.83503484725952,1.0679907836019993,0.03323239157907665,-0.0008507829341510842,1.0000000000000004,0.1360000390559435,2.02,-1.864,0.5
17.835007667541504,1.0679741762578487,0.03338674391852692,-0.0008597529780445257,1.0000000000000004,0.13999998569488525,2.02,-1.86,0.5
17.83498477935791,1.0679573863744736,0.033541308192070574,-0.0008684281637556523,1.0000000000000004,0.14400005340576172,2.02,-1.856,0.5
17.83496218919754,1.0679405722767115,0.03369586728513241,-0.0008771030949219494,1.0000000000000004,0.14800000004470348,2.02,-1.852,0.5
17.83494073152542,1.0679207779467106,0.03385165863437578,-0.0008860340399792221,1.0000000000000004,0.15199994668364525,2.02,-1.848,0.5
17.834924459457397,1.0678922832012177,0.03401102829957381,-0.0008957077158697757,1.0000000000000004,0.1560000143945217,2.02,-1.844,0.5
17.83490815758705,1.0678638126701117,0.03417039313353598,-0.0009053811442498727,1.0000000000000004,0.15999997034668922,2.02,-1.84,0.5
17.834892123937607,1.0678353197872639,0.03432976291514933,-0.0009150548483383147,1.0000000000000004,0.1640000380575657,2.02,-1.836,0.5
17.834875524044037,1.067806838080287,0.03448912751628086,-0.0009247282494229125,1.0000000000000004,0.1679999753832817,2.02,-1.832,0.5
17.8348588347435,1.0677789468318224,0.034645347332116216,-0.00093446022101773,1.0000000000000004,0.17200004309415817,2.02,-1.828,0.5
17.834841042757034,1.067751657217741,0.03479839215287939,-0.0009442504446610656,1.0000000000000004,0.17599999904632568,2.02,-1.824,0.5
17.83482336997986,1.0677243415266275,0.03495143697364256,-0.0009540407111217064,1.0000000000000004,0.1799999549984932,2.02,-1.82,0.5
17.834805816411972,1.0676970407366753,0.03510448569431901,-0.0009638312663469151,1.0000000000000004,0.18400002270936966,2.02,-1.816,0.5
17.83478808403015,1.0676697362214327,0.03525752987479791,-0.0009736215137081672,1.0000000000000004,0.18799996003508568,2.02,-1.812,0.5
17.834774911403656,1.0676339101046324,0.03541389695601538,-0.0009852782156372086,1.0000000000000004,0.19200002774596214,2.02,-1.808,0.5
17.83476361632347,1.0675945598632097,0.03557162720244378,-0.0009977040334092635,1.0000000000000004,0.19599998369812965,2.02,-1.804,0.5
17.83475223183632,1.0675552133470774,0.035729362629354,-0.0010101302488578767,1.0000000000000004,0.20000005140900612,2.02,-1.8,0.5
17.83474037051201,1.0675163138657808,0.03588731202762574,-0.0010225593667883004,1.0000000000000004,0.20399998873472214,2.02,-1.796,0.5
17.834719240665436,1.0674862992018461,0.03604967857245356,-0.001035055882027791,1.0000000000000004,0.20799994468688965,2.02,-1.792,0.5
17.8346985578537,1.0674562994390726,0.03621205018134788,-0.0010475527604398849,1.0000000000000004,0.2120000123977661,2.02,-1.788,0.5
17.834677666425705,1.067426286637783,0.036374416144099087,-0.0010600492264529748,1.0000000000000004,0.21599996834993362,2.02,-1.784,0.5
17.834656536579132,1.0673962831497192,0.03653678786940873,-0.0010725461311267281,1.0000000000000004,0.2200000360608101,2.02,-1.78,0.5
17.83463555574417,1.0673662815243006,0.03669915487989783,-0.0010850425917396933,1.0000000000000004,0.2239999733865261,2.02,-1.776,0.5
17.834605813026428,1.0673332307487726,0.03686160210054368,-0.0010957156047197714,1.0000000000000004,0.22800004109740257,2.02,-1.772,0.5
17.834590643644333,1.0672867204993963,0.037028459017165005,-0.001101587805123927,1.0000000000000004,0.23199999704957008,2.02,-1.768,0.5
17.834575712680817,1.0672402046620846,0.03719531639944762,-0.0011074599219682568,1.0000000000000004,0.2359999343752861,2.02,-1.764,0.5
17.834560334682465,1.0671936813741922,0.03736217838013545,-0.0011133322141176905,1.0000000000000004,0.24000000208616257,2.02,-1.76,0.5
17.834545344114304,1.0671471506357193,0.03752903552958742,-0.001119204368251303,1.0000000000000004,0.24399995803833008,2.02,-1.756,0.5
17.834530472755432,1.0671006254851818,0.037695897510275245,-0.0011250766694956837,1.0000000000000004,0.24800002574920654,2.02,-1.752,0.5
17.834515035152435,1.067054120823741,0.03786275425227359,-0.0011309488181723282,1.0000000000000004,0.25199998170137405,2.02,-1.748,0.5
17.83450013399124,1.0670075863599777,0.03802961664041504,-0.0011368211029321174,1.0000000000000004,0.2560000494122505,2.02,-1.744,0.5
17.834481358528137,1.0669632088392973,0.03819539170945063,-0.0011447851022694522,1.0000000000000004,0.25999998673796654,2.02,-1.74,0.5
17.834459096193314,1.0669208485633135,0.038362055318430066,-0.001154533134013036,1.0000000000000004,0.264000054448843,2.02,-1.736,0.5
17.834436804056168,1.0668785013258457,0.03852871328126639,-0.001164280811963181,1.0000000000000004,0.2680000104010105,2.02,-1.732,0.5
17.834414303302765,1.066836155951023,0.03869537217542529,-0.0011740284908228205,1.0000000000000004,0.27199994772672653,2.02,-1.728,0.5
17.834392428398132,1.0667938012629747,0.03886203555157408,-0.0011837765200652939,1.0000000000000004,0.276000015437603,2.02,-1.724,0.5
17.834369838237762,1.0667514503002167,0.039028693980071694,-0.00119352416345464,1.0000000000000004,0.2799999713897705,2.02,-1.72,0.5
17.83434772491455,1.066709103062749,0.03919535770546645,-0.0012032722011099395,1.0000000000000004,0.284000039100647,2.02,-1.716,0.5
17.83432564139366,1.0666667446494102,0.03936201584292576,-0.0012130198783779633,1.0000000000000004,0.2879999950528145,2.02,-1.712,0.5
17.834307104349136,1.0666111893951893,0.03952594305155799,-0.0012223592441387154,1.0000000000000004,0.29200006276369095,2.02,-1.708,0.5
17.834288775920868,1.0665547549724579,0.03968967800028622,-0.0012316705647208437,1.0000000000000004,0.29600000008940697,2.02,-1.704,0.5
17.834270507097244,1.066498288884759,0.03985341411316767,-0.001240981871887925,1.0000000000000004,0.2999999560415745,2.02,-1.7,0.5
17.834252655506134,1.066441847011447,0.04001715435879305,-0.001250293393695756,1.0000000000000004,0.30400002375245094,2.02,-1.696,0.5
17.83422687649727,1.0663938205689192,0.04018889262806624,-0.0012583531174641394,1.0000000000000004,0.30799996107816696,2.02,-1.692,0.5
17.834198504686356,1.0663490742444992,0.04036376305157319,-0.001265924024664855,1.0000000000000004,0.3120000287890434,2.02,-1.688,0.5
17.834170073270798,1.0663043092936277,0.04053862881846726,-0.001273494684483012,1.0000000000000004,0.31599998474121094,2.02,-1.684,0.5
17.8341423869133,1.0662532448768616,0.040713059599511325,-0.001279142666135158,1.0000000000000004,0.3200000524520874,2.02,-1.68,0.5
17.83411678671837,1.0661890245974064,0.040886571048758924,-0.001280788177609793,1.0000000000000004,0.3240000084042549,2.02,-1.676,0.5
17.834091156721115,1.0661248173564672,0.041060082730837166,-0.001282433716369269,1.0000000000000004,0.3279999643564224,2.02,-1.672,0.5
17.834065556526184,1.066060610115528,0.041233599185943604,-0.0012840792596762185,1.0000000000000004,0.3320000320672989,2.02,-1.668,0.5
17.83403980731964,1.0659963991492987,0.04140711040236056,-0.0012857247829742846,1.0000000000000004,0.3359999507665634,2.02,-1.664,0.5
17.834014028310776,1.0659321825951338,0.041580627439543605,-0.0012873703599325381,1.0000000000000004,0.3400000184774399,2.02,-1.66,0.5
17.8339861035347,1.0658671408891678,0.04175433679483831,-0.0012891596143163042,1.0000000000000004,0.3439999744296074,2.02,-1.656,0.5
17.833954125642776,1.0657924935221672,0.04193158750422299,-0.0012848431160819018,1.0000000000000004,0.34800004214048386,2.02,-1.652,0.5
17.833921760320663,1.0657119024544954,0.04211307194782421,-0.001277917297102249,1.0000000000000004,0.35199999809265137,2.02,-1.648,0.5
17.833887964487076,1.0656158421188593,0.04230555996764451,-0.0012642188153222378,1.0000000000000004,0.3559999540448189,2.02,-1.644,0.5
17.833854228258133,1.0655197724699974,0.04249805357540026,-0.001250519867426192,1.0000000000000004,0.36000002175569534,2.02,-1.64,0.5
17.833820283412933,1.0654237233102322,0.04269054112955928,-0.00123682133425973,1.0000000000000004,0.36399997770786285,2.02,-1.636,0.5
17.8337864279747,1.0653276722878218,0.04288303409703076,-0.0012231224527567974,1.0000000000000004,0.3680000454187393,2.02,-1.632,0.5
17.833752512931824,1.0652315989136696,0.04307552217505872,-0.0012094239341422508,1.0000000000000004,0.37199996411800385,2.02,-1.628,0.5
17.8337120115757,1.065139763057232,0.04326677182689309,-0.0011969516986027884,1.0000000000000004,0.3760000318288803,2.02,-1.624,0.5
17.8336743414402,1.0650459062308073,0.04345942405052483,-0.0011841620168979716,1.0000000000000004,0.3799999877810478,2.02,-1.62,0.5
17.833637982606888,1.0649522133171558,0.043653235072270036,-0.0011710506539657217,1.0000000000000004,0.38399994373321533,2.02,-1.616,0.5
17.833597898483276,1.0648352820426226,0.043853547307662666,-0.0011523370092163532,1.0000000000000004,0.3880000114440918,2.02,-1.612,0.5
17.833556205034256,1.0647102165967226,0.04405448853503913,-0.001132149683485295,1.0000000000000004,0.3919999673962593,2.02,-1.608,0.5
17.833514124155045,1.0645851343870163,0.044255435699597,-0.0011119617063286569,1.0000000000000004,0.3960000351071358,2.02,-1.604,0.5
17.8334718644619,1.0644600559026003,0.04445637692697346,-0.0010917743181835249,1.0000000000000004,0.3999999910593033,2.02,-1.6,0.5
17.833429723978043,1.0643349662423134,0.04465732385870069,-0.0010715863595578412,1.0000000000000004,0.40400005877017975,2.02,-1.596,0.5
17.833387702703476,1.0642099007964134,0.04485826438758522,-0.0010513989864193718,1.0000000000000004,0.4079999774694443,2.02,-1.592,0.5
17.833345532417297,1.0640848223119974,0.045059205731377006,-0.0010312117037756252,1.0000000000000004,0.4119999334216118,2.02,-1.588,0.5
17.833301573991776,1.0639565121382475,0.04526585596613586,-0.0010079556805067114,1.0000000000000004,0.41600000113248825,2.02,-1.584,0.5
17.833256006240845,1.063825685530901,0.045476961648091674,-0.0009823005530051887,1.0000000000000004,0.41999995708465576,2.02,-1.58,0.5
17.833204925060272,1.0636870879679918,0.04568453470710665,-0.000954363084929355,1.0000000000000004,0.4240000247955322,2.02,-1.576,0.5
17.833146691322327,1.0635377634316683,0.045887220883741975,-0.0009232797729055164,1.0000000000000004,0.42799998074769974,2.02,-1.572,0.5
17.833088129758835,1.0633884258568287,0.046089912415482104,-0.0008921954258767073,1.0000000000000004,0.4320000484585762,2.02,-1.568,0.5
17.833029806613922,1.0632391143590212,0.04629259847570211,-0.0008611120601926814,1.0000000000000004,0.4360000044107437,2.02,-1.564,0.5
17.832971543073654,1.0630897879600525,0.046495290007442236,-0.0008300277122543775,1.0000000000000004,0.4400000721216202,2.02,-1.56,0.5
17.832913368940353,1.0629404578357935,0.046697975834831595,-0.0007989443511178251,1.0000000000000004,0.4439999908208847,2.02,-1.556,0.5
17.83285328745842,1.0627821441739798,0.04691107291728258,-0.0007592669801397278,1.0000000000000004,0.4479999467730522,2.02,-1.552,0.5
17.832793354988098,1.0626230500638485,0.047125054872594774,-0.0007188631975623139,1.0000000000000004,0.4520000144839287,2.02,-1.548,0.5
17.8327334523201,1.0624639689922333,0.04733902995940298,-0.0006784605903362717,1.0000000000000004,0.4559999704360962,2.02,-1.544,0.5
17.83267167210579,1.0623034201562405,0.047551553579978645,-0.0006375853199642734,1.0000000000000004,0.46000003814697266,2.02,-1.54,0.5
17.832594007253647,1.0621289908885956,0.047750225057825446,-0.0005922342743929221,1.0000000000000004,0.46399999409914017,2.02,-1.536,0.5
17.832515984773636,1.0619545578956604,0.04794890363700688,-0.000546881893889406,1.0000000000000004,0.46800006181001663,2.02,-1.532,0.5
17.832438319921494,1.0617801286280155,0.04814757499843836,-0.0005015307965834381,1.0000000000000004,0.47200001776218414,2.02,-1.528,0.5
17.832356303930283,1.0616109650582075,0.048350529628805816,-0.00045894547136526853,1.0000000000000004,0.47599993646144867,2.02,-1.524,0.5
17.832281231880188,1.0614559836685658,0.04856671916786581,-0.0004257507268619065,1.0000000000000004,0.48000000417232513,2.02,-1.52,0.5
17.832205772399902,1.0613010115921497,0.048782901489175856,-0.0003925570485989738,1.0000000000000004,0.48399996012449265,2.02,-1.516,0.5
17.83213037252426,1.0611460395157337,0.048999091261066496,-0.0003593624010136409,1.0000000000000004,0.4880000278353691,2.02,-1.512,0.5
17.832027316093445,1.0609748996794224,0.049217233434319496,-0.00033387366056558676,1.0000000000000004,0.4919999837875366,2.02,-1.508,0.5
17.831940710544586,1.0607927404344082,0.049439853872172534,-0.0003366463590452895,1.0000000000000004,0.4960000514984131,2.02,-1.504,0.5
17.83185413479805,1.0606105756014585,0.04966246779076755,-0.0003394189301388906,1.0000000000000004,0.5000000074505806,2.02,-1.5,0.5
17.83176800608635,1.0604284163564444,0.049885081592947245,-0.0003421915233730033,1.0000000000000004,0.5039999634027481,2.02,-1.496,0.5
17.831681489944458,1.0602462477982044,0.05010770226363093,-0.0003449642395025876,1.0000000000000004,0.5080000311136246,2.02,-1.492,0.5
17.831594854593277,1.060064073652029,0.05033031583297998,-0.00034773687048073043,1.0000000000000004,0.5119999498128891,2.02,-1.488,0.5
17.831503450870514,1.0598800983279943,0.0505569368833676,-0.00034824834119717707,1.0000000000000004,0.5160000175237656,2.02,-1.484,0.5
17.831379145383835,1.0596979521214962,0.050774918869137764,-0.0003653402382042259,1.0000000000000004,0.5199999734759331,2.02,-1.48,0.5
17.83128461241722,1.059502474963665,0.050995501689612865,-0.00036740873929375084,1.0000000000000004,0.5240000411868095,2.02,-1.476,0.5
17.831190049648285,1.0593069940805435,0.05121607822366059,-0.00036947708531442913,1.0000000000000004,0.527999997138977,2.02,-1.472,0.5
17.83109536767006,1.0591115280985832,0.05143665359355509,-0.0003715455536621448,1.0000000000000004,0.5319999530911446,2.02,-1.468,0.5
17.831000804901123,1.0589160583913326,0.051657236414030194,-0.000373613957890484,1.0000000000000004,0.536000020802021,2.02,-1.464,0.5
17.830906242132187,1.0587205868214369,0.05187781190034002,-0.0003756822716241004,1.0000000000000004,0.5399999767541885,2.02,-1.46,0.5
17.830811709165573,1.0585251078009605,0.052098394837230444,-0.0003777507358790899,1.0000000000000004,0.544000044465065,2.02,-1.456,0.5
17.830715715885162,1.058317769318819,0.05232430261094123,-0.0003881981278937019,1.0000000000000004,0.5479999631643295,2.02,-1.452,0.5
17.83061772584915,1.0580985471606255,0.05255552951712161,-0.0004069930196237692,1.0000000000000004,0.552000030875206,2.02,-1.448,0.5
17.830520123243332,1.0578793678432703,0.052786750718951225,-0.00042578738521115156,1.0000000000000004,0.5559999868273735,2.02,-1.444,0.5
17.830422043800354,1.0576601568609476,0.05301797098945826,-0.0004445817598934809,1.0000000000000004,0.559999942779541,2.02,-1.44,0.5
17.830324232578278,1.057440960779786,0.053249198477715254,-0.0004633767011910095,1.0000000000000004,0.5640000104904175,2.02,-1.436,0.5
17.83022654056549,1.0572217628359795,0.05348041909746826,-0.0004821710299438564,1.0000000000000004,0.567999966442585,2.02,-1.432,0.5
17.830128610134125,1.0570025648921728,0.053711646352894604,-0.0005009660180803621,1.0000000000000004,0.5720000341534615,2.02,-1.428,0.5
17.830028414726257,1.0567822754383087,0.05394093133509159,-0.0005278934704620042,1.0000000000000004,0.575999990105629,2.02,-1.424,0.5
17.829917907714844,1.056555863469839,0.054166905116289854,-0.0005773223028882057,1.0000000000000004,0.5800000578165054,2.02,-1.42,0.5
17.829798460006714,1.0563234221190214,0.05439338739961386,-0.0006388791193785437,1.0000000000000004,0.58399997651577,2.02,-1.416,0.5
17.829679250717163,1.0560897197574377,0.054624350159429014,-0.0006966823017364732,1.0000000000000004,0.5880000442266464,2.02,-1.412,0.5
17.829559952020645,1.055856043472886,0.054855306283570826,-0.0007544838258581876,1.0000000000000004,0.5920000001788139,2.02,-1.408,0.5
17.82944068312645,1.055622335523367,0.05508626194205135,-0.0008122852977976436,1.0000000000000004,0.5959999561309814,2.02,-1.404,0.5
17.82932138442993,1.0553886573761702,0.05531722505111247,-0.000870088604187913,1.0000000000000004,0.6000000238418579,2.02,-1.4,0.5
17.829201966524124,1.0551549773663282,0.05554818036034703,-0.0009278900927256473,1.0000000000000004,0.6039999797940254,2.02,-1.396,0.5
17.82908260822296,1.0549212787300348,0.055779142770916224,-0.0009856933811533963,1.0000000000000004,0.6080000475049019,2.02,-1.392,0.5
17.82895600795746,1.054700132459402,0.05600981810130179,-0.0010510082338441862,1.0000000000000004,0.6120000034570694,2.02,-1.388,0.5
17.82881671190262,1.054501147940755,0.056240004603751004,-0.0011296115517325234,1.0000000000000004,0.6160000711679459,2.02,-1.384,0.5
17.828677266836166,1.0543021839112043,0.05647018377203494,-0.0012082125313099823,1.0000000000000004,0.6199999898672104,2.02,-1.38,0.5
17.828527241945267,1.0541153512895107,0.05669195402879268,-0.0012788863873538503,1.0000000000000004,0.6239999458193779,2.02,-1.376,0.5
17.828368455171585,1.0539381466805935,0.056907052523456514,-0.0013432660110765937,1.0000000000000004,0.6280000507831573,2.02,-1.372,0.5
17.82820975780487,1.0537609476596117,0.057122144382447004,-0.0014076437485073257,1.0000000000000004,0.6319999694824219,2.02,-1.368,0.5
17.82805123925209,1.0535837430506945,0.05733724252786487,-0.001472023428959801,1.0000000000000004,0.6360000371932983,2.02,-1.364,0.5
17.827892124652863,1.0534062888473272,0.05755285581108183,-0.0015351164793173666,1.0000000000000004,0.6399999558925629,2.02,-1.36,0.5
17.82772734761238,1.0532236713916063,0.05777847289573401,-0.0015735818947177904,1.0000000000000004,0.6440000236034393,2.02,-1.356,0.5
17.82756271958351,1.0530410651117563,0.05800408206414431,-0.0016120461532409536,1.0000000000000004,0.6480000168085098,2.02,-1.352,0.5
17.82739794254303,1.052858466282487,0.05822969204746187,-0.001650510403123917,1.0000000000000004,0.6519999355077744,2.02,-1.348,0.5
17.827219516038895,1.0526588205248117,0.058454241254366934,-0.0016580306182731874,1.0000000000000004,0.6560000032186508,2.02,-1.344,0.5
17.827038794755936,1.0524560697376728,0.05867858976125717,-0.0016599258833593922,1.0000000000000004,0.6599999964237213,2.02,-1.34,0.5
17.826857924461365,1.0522533245384693,0.05890294420532882,-0.0016618211181480547,1.0000000000000004,0.6640000641345978,2.02,-1.336,0.5
17.82667726278305,1.0520505886524916,0.05912729224655777,-0.0016637163503219199,1.0000000000000004,0.6679999828338623,2.02,-1.332,0.5
17.82648628950119,1.0518303215503693,0.05936618125997484,-0.0016408798774136812,1.0000000000000004,0.6720000505447388,2.02,-1.328,0.5
17.82629156112671,1.051603814586997,0.05961022456176579,-0.0016092597452370683,1.0000000000000004,0.6759999692440033,2.02,-1.324,0.5
17.826096892356873,1.0513773318380117,0.05985426786355674,-0.0015776397394802189,1.0000000000000004,0.6799999624490738,2.02,-1.32,0.5
17.825901448726654,1.0511459559202194,0.060098887188360095,-0.0015453122014150722,1.0000000000000004,0.6840000301599503,2.02,-1.316,0.5
17.82570344209671,1.0508834961801767,0.06034714030101895,-0.0015084609658515546,1.0000000000000004,0.6879999488592148,2.02,-1.312,0.5
17.825505137443542,1.0506210308521986,0.06059540016576648,-0.0014716086880071089,1.0000000000000004,0.6920000165700912,2.02,-1.308,0.5
17.82530689239502,1.0503585692495108,0.06084365292917937,-0.0014347574851854006,1.0000000000000004,0.6960000097751617,2.02,-1.304,0.5
17.825100004673004,1.0500879473984241,0.06110570707824081,-0.0014075750295887701,1.0000000000000004,0.7000000774860382,2.02,-1.3,0.5
17.824888348579407,1.0498128551989794,0.06137534976005554,-0.0013857191552233417,1.0000000000000004,0.7039999961853027,2.02,-1.296,0.5
17.824676543474197,1.0495377462357283,0.061644993838854134,-0.001363863360893447,1.0000000000000004,0.7079999148845673,2.02,-1.292,0.5
17.824462354183197,1.0492596961557865,0.061913206009194255,-0.0013450747173919808,1.0000000000000004,0.7119999825954437,2.02,-1.288,0.5
17.824234426021576,1.04896473698318,0.06217315176036209,-0.0013439033482427476,1.0000000000000004,0.7159999758005142,2.02,-1.284,0.5
17.82400667667389,1.0486697740852833,0.062433104729279876,-0.0013427319627226098,1.0000000000000004,0.7200000435113907,2.02,-1.28,0.5
17.82377877831459,1.0483748018741608,0.06269305024761707,-0.0013415606208582176,1.0000000000000004,0.7239999622106552,2.02,-1.276,0.5
17.823559820652008,1.0480648577213287,0.06296768807806075,-0.001368554353575746,1.0000000000000004,0.7280000299215317,2.02,-1.272,0.5
17.823343724012375,1.047750299796462,0.06324685155414045,-0.0014042401298866025,1.0000000000000004,0.7320000231266022,2.02,-1.268,0.5
17.823127388954163,1.0474357679486275,0.06352601456455886,-0.0014399259471247206,1.0000000000000004,0.7359999418258667,2.02,-1.264,0.5
17.822911262512207,1.0471211969852448,0.06380518502555788,-0.001475612827562145,1.0000000000000004,0.7400000095367432,2.02,-1.26,0.5
17.82269510626793,1.0468066427856684,0.06408434733748436,-0.0015112986729945987,1.0000000000000004,0.7439999282360077,2.02,-1.256,0.5
17.82247817516327,1.0464899204671383,0.06436284421943128,-0.0015463456347788451,1.0000000000000004,0.7479999959468842,2.02,-1.252,0.5
17.822249114513397,1.0461537279188633,0.06464031315408647,-0.001578593652084237,1.0000000000000004,0.7519999891519547,2.02,-1.248,0.5
17.821996986865997,1.045786876231432,0.064923056634143,-0.0016104447458928917,1.0000000000000004,0.7560000568628311,2.02,-1.244,0.5
17.821743965148926,1.045428305864334,0.06520712096244097,-0.0016422691023763036,1.0000000000000004,0.7599999755620956,2.02,-1.24,0.5
17.821490943431854,1.0450714267790318,0.06549147237092257,-0.0016740889986976981,1.0000000000000004,0.7640000432729721,2.02,-1.236,0.5
17.821237862110138,1.0447145868092775,0.06577581481542438,-0.001705908094663755,1.0000000000000004,0.7680000364780426,2.02,-1.232,0.5
17.820984691381454,1.0443577338010073,0.0660601583076641,-0.0017377270360157127,1.0000000000000004,0.7719999551773071,2.02,-1.228,0.5
17.820731908082962,1.044000880792737,0.06634450925048441,-0.001769547008734662,1.0000000000000004,0.7760000228881836,2.02,-1.224,0.5
17.82046467065811,1.043606923893094,0.06664218963123858,-0.0018012391692536767,1.0000000000000004,0.7799999415874481,2.02,-1.22,0.5
17.820192724466324,1.0432000737637281,0.06694450182840228,-0.0018328880505578127,1.0000000000000004,0.7840000092983246,2.02,-1.216,0.5
17.81992068886757,1.042793245986104,0.06724680494517088,-0.0018645361305971164,1.0000000000000004,0.7880000025033951,2.02,-1.212,0.5
17.819641411304474,1.0423803068697453,0.06754506705328822,-0.0018982848564519372,1.0000000000000004,0.7920000702142715,2.02,-1.208,0.5
17.819350212812424,1.0419578850269318,0.06783700326923281,-0.0019353077457253676,1.0000000000000004,0.7959999889135361,2.02,-1.204,0.5
17.819059044122696,1.0415354277938604,0.06812893995083869,-0.001972330569628866,1.0000000000000004,0.7999999821186066,2.02,-1.2,0.5
17.818764805793762,1.041098203510046,0.06842666817829013,-0.0020098188952033524,1.0000000000000004,0.804000049829483,2.02,-1.196,0.5
17.81846073269844,1.0406121332198381,0.06874354684259742,-0.0020488460368142114,1.0000000000000004,0.8079999685287476,2.02,-1.192,0.5
17.81815654039383,1.0401260368525982,0.06906043482013047,-0.0020878742725471966,1.0000000000000004,0.812000036239624,2.02,-1.188,0.5
17.817852556705475,1.0396399572491646,0.06937731243669987,-0.0021269012559059775,1.0000000000000004,0.8159999549388885,2.02,-1.184,0.5
17.81754845380783,1.039153864607215,0.06969420099630952,-0.0021659293270204216,1.0000000000000004,0.820000022649765,2.02,-1.18,0.5
17.817246198654175,1.0386747773736715,0.07001003285404295,-0.002204650636485894,1.0000000000000004,0.8240000158548355,2.02,-1.176,0.5
17.816946655511856,1.0382045805454254,0.07032453652936965,-0.002242983548057964,1.0000000000000004,0.8279999345541,2.02,-1.172,0.5
17.816612869501114,1.037662509828806,0.07066853146534413,-0.0022650904775218805,1.0000000000000004,0.8320000022649765,2.02,-1.168,0.5
17.81622850894928,1.0370438490062952,0.07102509669493884,-0.0022705149349349085,1.0000000000000004,0.835999995470047,2.02,-1.164,0.5
17.8158318400383,1.0364108178764582,0.07138016587123275,-0.0022729518732376164,1.0000000000000004,0.8400000631809235,2.02,-1.16,0.5
17.815434992313385,1.0357778146862984,0.07173522596713156,-0.0022753887496946845,1.0000000000000004,0.843999981880188,2.02,-1.156,0.5
17.815038442611694,1.0351447947323322,0.07209029595833272,-0.0022778258098696824,1.0000000000000004,0.8480000495910645,2.02,-1.152,0.5
17.81464159488678,1.0345117952674627,0.07244535384234041,-0.0022802625826443546,1.0000000000000004,0.851999968290329,2.02,-1.148,0.5
17.814245253801346,1.0338787976652384,0.0728004144039005,-0.0022826996937510557,1.0000000000000004,0.8559999614953995,2.02,-1.144,0.5
17.813815385103226,1.0331705641001463,0.07320260431151837,-0.0022666808454232523,1.0000000000000004,0.8600000292062759,2.02,-1.14,0.5
17.813383013010025,1.0324560664594173,0.07360873196739703,-0.0022491152776638046,1.0000000000000004,0.8639999479055405,2.02,-1.136,0.5
17.812950432300568,1.0317415371537209,0.07401487207971513,-0.002231549264251953,1.0000000000000004,0.8680000156164169,2.02,-1.132,0.5
17.812507212162018,1.0310110282152891,0.07441783335525542,-0.0022196283816811047,1.0000000000000004,0.8720000088214874,2.02,-1.128,0.5
17.81205040216446,1.0302606672048569,0.07481688633561134,-0.002214697561612411,1.0000000000000004,0.8760000765323639,2.02,-1.124,0.5
17.8115935921669,1.0295103155076504,0.07521592592820525,-0.002209766820215009,1.0000000000000004,0.8799999952316284,2.02,-1.12,0.5
17.811120241880417,1.028716778382659,0.07563064980786294,-0.00220395772566917,1.0000000000000004,0.8839999139308929,2.02,-1.116,0.5
17.810614228248596,1.0278374552726746,0.07607651071157306,-0.002196406407165341,1.0000000000000004,0.8879999816417694,2.02,-1.112,0.5
17.810108214616776,1.0269581507891417,0.07652235822752118,-0.0021888548443769196,1.0000000000000004,0.8919999748468399,2.02,-1.108,0.5
17.80960240960121,1.0260788146406412,0.07696821796707809,-0.0021813032592490345,1.0000000000000004,0.8960000425577164,2.02,-1.104,0.5
17.809096425771713,1.0251995250582695,0.07741406536661088,-0.002173752011913166,1.0000000000000004,0.8999999612569809,2.02,-1.1,0.5
17.808590412139893,1.0243202038109303,0.07785992557182908,-0.002166200381680028,1.0000000000000004,0.9040000289678574,2.02,-1.096,0.5
17.808080077171326,1.0234360676258802,0.07830470521003008,-0.0021583616803582117,1.0000000000000004,0.9080000221729279,2.02,-1.092,0.5
17.80751433968544,1.022400252521038,0.07877760450355709,-0.0021603556885452235,1.0000000000000004,0.9119999408721924,2.02,-1.088,0.5
17.80693632364273,1.0213294345885515,0.07926106150262058,-0.0021700547251555236,1.0000000000000004,0.9160000085830688,2.02,-1.084,0.5
17.80635803937912,1.0202623214572668,0.0797442264156416,-0.0021814359265022176,1.0000000000000004,0.9199999272823334,2.02,-1.08,0.5
17.805779308080673,1.0191951729357243,0.08022740331944078,-0.0021928178813510613,1.0000000000000004,0.9239999949932098,2.02,-1.076,0.5
17.80520072579384,1.0181280691176653,0.08071056718472391,-0.0022041992599426408,1.0000000000000004,0.9279999881982803,2.02,-1.072,0.5
17.80462235212326,1.0170609075576067,0.08119374327361584,-0.0022155808994028803,1.0000000000000004,0.9320000559091568,2.02,-1.068,0.5
17.804016411304474,1.0159800332039595,0.08167480712290853,-0.0022342152433338924,1.0000000000000004,0.9359999746084213,2.02,-1.064,0.5
17.80338677763939,1.0148433111608028,0.08220096211880445,-0.0023024288047963637,1.0000000000000004,0.9400000423192978,2.02,-1.06,0.5
17.802740901708603,1.0136927515268326,0.08271589712239802,-0.002389239716649172,1.0000000000000004,0.9440000355243683,2.02,-1.056,0.5
17.802083164453506,1.0125315692275763,0.08322228631004691,-0.002490234588549356,1.0000000000000004,0.9479999542236328,2.02,-1.052,0.5
17.801425009965897,1.011370336636901,0.08372869295999408,-0.0025912328255799366,1.0000000000000004,0.9520000219345093,2.02,-1.048,0.5
17.800745248794556,1.0101149696856737,0.08425672492012382,-0.002720669677728438,1.0000000000000004,0.9559999406337738,2.02,-1.044,0.5
17.800059586763382,1.008833283558488,0.08479080605320632,-0.002858040546925622,1.0000000000000004,0.9600000083446503,2.02,-1.04,0.5
17.799373656511307,1.0075516253709793,0.08532487135380507,-0.002995407407070161,1.0000000000000004,0.9640000015497208,2.02,-1.036,0.5
17.79868757724762,1.0062691867351532,0.0858573003206402,-0.003131710550405842,1.0000000000000004,0.9680000692605972,2.02,-1.032,0.5
17.798000663518906,1.0049870740622282,0.08636808698065579,-0.0032118995636665204,1.0000000000000004,0.9719999879598618,2.02,-1.028,0.5
17.797298043966293,1.0036872364580631,0.0868855396984145,-0.0033133186316263163,1.0000000000000004,0.9759999811649323,2.02,-1.024,0.5
17.79659539461136,1.002387348562479,0.08740300603676587,-0.0034147406913689338,1.0000000000000004,0.9800000488758087,2.02,-1.02,0.5
17.79589307308197,1.00108752399683,0.08792045747395605,-0.0035161600208084565,1.0000000000000004,0.9839999675750732,2.02,-1.016,0.5
17.79519033432007,0.9997876398265362,0.08843792439438403,-0.003617582198785385,1.0000000000000004,0.9880000352859497,2.02,-1.012,0.5
17.794487863779068,0.9984878096729517,0.08895537618082017,-0.003719001200806815,1.0000000000000004,0.9919999539852142,2.02,-1.008,0.5
17.79378452897072,0.9971904456615448,0.08946648088749498,-0.0038277691153325577,1.0000000000000004,0.9960000216960907,2.02,-1.004,0.5
17.793075025081635,0.9959062933921814,0.08994513202924281,-0.003977111197855265,1.0000000000000004,1.0000000149011612,2.02,-1.0,0.5
17.792337149381638,0.9946157112717628,0.0904549352126196,-0.004144950717545726,1.0000000000000004,1.0039999336004257,2.02,-0.996,0.5
17.79159963130951,0.9933251235634089,0.0909647373482585,-0.004312790203357508,1.0000000000000004,1.0080000013113022,2.02,-0.992,0.5
17.79086184501648,0.9920345358550549,0.09147453948389739,-0.004480629552745086,1.0000000000000004,1.0120000690221786,2.02,-0.988,0.5
17.79012405872345,0.990743963047862,0.09198433486744761,-0.004648466506296245,1.0000000000000004,1.0160000622272491,2.02,-0.984,0.5
17.78938615322113,0.9894533753395081,0.09249413758516312,-0.00481630599381333,1.0000000000000004,1.0199999809265137,2.02,-0.98,0.5
17.78864234685898,0.988155284896493,0.09300136938691139,-0.00499512109627176,1.0000000000000004,1.0239998996257782,2.02,-0.976,0.5
17.78786528110504,0.9868338648229837,0.09349908225703984,-0.005199004004225571,1.0000000000000004,1.0279999673366547,2.02,-0.972,0.5
17.78704109787941,0.985457506030798,0.09401063888799399,-0.005405553299169696,1.0000000000000004,1.0320000350475311,2.02,-0.968,0.5
17.786217212677002,0.9840811621397734,0.09452219377271831,-0.005612102679947384,1.0000000000000004,1.0360000282526016,2.02,-0.964,0.5
17.785393208265305,0.9827048126608133,0.09503374947234988,-0.0058186519856917585,1.0000000000000004,1.0399999469518661,2.02,-0.96,0.5
17.784564644098282,0.9813139140605927,0.09554551495239139,-0.006031701174379123,1.0000000000000004,1.0440000146627426,2.02,-0.956,0.5
17.783706158399582,0.9798286966979504,0.09605863771867007,-0.006286884778774038,1.0000000000000004,1.048000007867813,2.02,-0.952,0.5
17.782847553491592,0.9783434569835663,0.09657176525797695,-0.006542072130741872,1.0000000000000004,1.0520000755786896,2.02,-0.948,0.5
17.78194472193718,0.9767978601157665,0.09710912394803017,-0.006792860324821959,1.0000000000000004,1.055999994277954,2.02,-0.944,0.5
17.781032621860504,0.9752394389361143,0.09765162935946137,-0.007042713851660665,1.0000000000000004,1.0599999129772186,2.02,-0.94,0.5
17.780139058828354,0.9736254289746284,0.09820263693109155,-0.007209593351944932,1.0000000000000004,1.063999980688095,2.02,-0.936,0.5
17.779280215501785,0.9719072468578815,0.0987695746589452,-0.0072209924801427405,1.0000000000000004,1.0680000483989716,2.02,-0.932,0.5
17.77842143177986,0.9701890610158443,0.09933651075698435,-0.007232391514889969,1.0000000000000004,1.072000041604042,2.02,-0.928,0.5
17.777562767267227,0.9684708993881941,0.09990344010293484,-0.007243790703796549,1.0000000000000004,1.0759999603033066,2.02,-0.924,0.5
17.77670395374298,0.9667527098208666,0.10047037806361914,-0.00725518981789719,1.0000000000000004,1.079999953508377,2.02,-0.92,0.5
17.77582511305809,0.9650000296533108,0.10104351700283587,-0.007227662543527913,1.0000000000000004,1.0840000212192535,2.02,-0.916,0.5
17.774931460618973,0.96322126314044,0.10162134352140129,-0.007170702986968536,1.0000000000000004,1.08800008893013,2.02,-0.912,0.5
17.77403748035431,0.9614425133913755,0.10219917085487396,-0.007113743419495222,1.0000000000000004,1.0920000076293945,2.02,-0.908,0.5
17.773157209157944,0.9595815893262625,0.10278174770064652,-0.007097703433828428,1.0000000000000004,1.095999926328659,2.02,-0.904,0.5
17.772284001111984,0.9576784297823906,0.1033667663577944,-0.007102694957211497,1.0000000000000004,1.0999999940395355,2.02,-0.9,0.5
17.771410524845123,0.955775298178196,0.10395177686586976,-0.007107686862582341,1.0000000000000004,1.103999987244606,2.02,-0.896,0.5
17.770537436008453,0.9538721442222595,0.10453679598867893,-0.007112678644261905,1.0000000000000004,1.1080000549554825,2.02,-0.892,0.5
17.769663989543915,0.9519689958542585,0.10512181371450424,-0.007117670507795992,1.0000000000000004,1.111999973654747,2.02,-0.888,0.5
17.768774092197418,0.9500335175544024,0.10572082316502929,-0.007097483644429303,1.0000000000000004,1.1159999668598175,2.02,-0.884,0.5
17.76787495613098,0.9480809532105923,0.10632723709568381,-0.007063974201628298,1.0000000000000004,1.120000034570694,2.02,-0.88,0.5
17.766975700855255,0.9461283832788467,0.1069336507935077,-0.007030464653780655,1.0000000000000004,1.1240001022815704,2.02,-0.876,0.5
17.766095995903015,0.9440711122006178,0.10754326730966568,-0.006974766845814884,1.0000000000000004,1.128000020980835,2.02,-0.872,0.5
17.765216797590256,0.9420109409838915,0.1081529725342989,-0.006918454719198053,1.0000000000000004,1.1319999396800995,2.02,-0.868,0.5
17.764337569475174,0.9399508014321327,0.10876266937702894,-0.006862143219223071,1.0000000000000004,1.13599993288517,2.02,-0.864,0.5
17.763458281755447,0.9378906358033419,0.10937237343750894,-0.006805830779740063,1.0000000000000004,1.1400000005960464,2.02,-0.86,0.5
17.762579023838043,0.9358304645866156,0.10998207936063409,-0.006749518524884479,1.0000000000000004,1.144000068306923,2.02,-0.856,0.5
17.76169502735138,0.933732783421874,0.11061303527094424,-0.0067068335034718984,1.0000000000000004,1.1479999870061874,2.02,-0.852,0.5
17.76080933213234,0.9316218141466379,0.11125152185559273,-0.006668976933269732,1.0000000000000004,1.151999980211258,2.02,-0.848,0.5
17.759878128767014,0.9293914474546909,0.11185855348594487,-0.006585296936236773,1.0000000000000004,1.1560000479221344,2.02,-0.844,0.5
17.758928179740906,0.9271114021539688,0.11245249584317207,-0.006482550976670609,1.0000000000000004,1.1600001156330109,2.02,-0.84,0.5
17.75797802209854,0.9248314034193754,0.11304642912000418,-0.006379806636232388,1.0000000000000004,1.1640000343322754,2.02,-0.836,0.5
17.7570278942585,0.922551354393363,0.11364037031307817,-0.006277060550019087,1.0000000000000004,1.16799995303154,2.02,-0.832,0.5
17.756078004837036,0.9202713202685118,0.11423431360162795,-0.006174314531563141,1.0000000000000004,1.1719999462366104,2.02,-0.828,0.5
17.75512769818306,0.9179912712424994,0.1148282561916858,-0.006071568430343177,1.0000000000000004,1.1760000139474869,2.02,-0.824,0.5
17.7541341483593,0.9156671911478043,0.11539951735176146,-0.005881762546778191,1.0000000000000004,1.1800000816583633,2.02,-0.82,0.5
17.75313737988472,0.9133143927901983,0.11597544699907303,-0.005542453935959202,1.0000000000000004,1.1840000003576279,2.02,-0.816,0.5
17.752140253782272,0.9109616000205278,0.11655137711204588,-0.005203145161544853,1.0000000000000004,1.1879999935626984,2.02,-0.812,0.5
17.751143664121628,0.9086088500916958,0.11712730047293007,-0.004863841830228921,1.0000000000000004,1.191999912261963,2.02,-0.808,0.5
17.75014677643776,0.906256053596735,0.11770322942174971,-0.004524533203948522,1.0000000000000004,1.1959999799728394,2.02,-0.804,0.5
17.74914661049843,0.9038975983858109,0.11827458767220378,-0.004191033978713676,1.0000000000000004,1.2000000476837158,2.02,-0.8,0.5
17.74808758497238,0.9014369156211615,0.11876347148790956,-0.0039623373486392666,1.0000000000000004,1.2039999663829803,2.02,-0.796,0.5
17.747028589248657,0.8989762291312218,0.1192523562349379,-0.0037336407349357614,1.0000000000000004,1.2079999595880508,2.02,-0.792,0.5
17.7459696829319,0.8965155445039272,0.11974123911932111,-0.0035049438829446444,1.0000000000000004,1.2120000272989273,2.02,-0.788,0.5
17.74491074681282,0.8940548580139875,0.12023012270219624,-0.0032762474702394684,1.0000000000000004,1.2160000950098038,2.02,-0.784,0.5
17.74380674958229,0.8915447946637869,0.1207615458406508,-0.003023020224645734,1.0000000000000004,1.2200000137090683,2.02,-0.78,0.5
17.74265131354332,0.8889939077198505,0.12126037408597767,-0.0028126169008828583,1.0000000000000004,1.2240000069141388,2.02,-0.776,0.5
17.741469025611877,0.8864331059157848,0.12172074778936803,-0.0026178287398579414,1.0000000000000004,1.2279999256134033,2.02,-0.772,0.5
17.740331947803497,0.8839183263480663,0.12217319943010807,-0.0024123710978756208,1.0000000000000004,1.2319999933242798,2.02,-0.768,0.5
17.739194959402084,0.8814035449177027,0.12262564990669489,-0.002206913368354435,1.0000000000000004,1.2360000610351562,2.02,-0.764,0.5
17.738057881593704,0.8788887690752745,0.12307810061611235,-0.0020014558958791895,1.0000000000000004,1.2399999797344208,2.02,-0.76,0.5
17.736920684576035,0.8763739876449108,0.12353055132552981,-0.0017959979395527625,1.0000000000000004,1.2439999729394913,2.02,-0.756,0.5
17.735771626234055,0.8738549705594778,0.12398565420880914,-0.0015585722285322845,1.0000000000000004,1.2480000406503677,2.02,-0.752,0.5
17.734584778547287,0.8713224977254868,0.12444920442067087,-0.001219198234139185,1.0000000000000004,1.2520000338554382,2.02,-0.748,0.5
17.73339769244194,0.8687899839133024,0.12491276045329869,-0.0008798192450285569,1.0000000000000004,1.2560001015663147,2.02,-0.744,0.5
17.732210636138916,0.8662574738264084,0.12537631718441844,-0.0005404401449595753,1.0000000000000004,1.2600000202655792,2.02,-0.74,0.5
17.73102331161499,0.8637249507009983,0.1258398750796914,-0.00020106123128016407,1.0000000000000004,1.2639999389648438,2.02,-0.736,0.5
17.729836344718933,0.8611924555152655,0.12630343297496438,0.00013831774776917882,1.0000000000000004,1.2680000066757202,2.02,-0.732,0.5
17.728649377822876,0.8586599379777908,0.1267669890075922,0.00047769674711162224,1.0000000000000004,1.2720000743865967,2.02,-0.728,0.5
17.727407068014145,0.8561336621642113,0.1271844683215022,0.0008617643743491499,1.0000000000000004,1.2759999930858612,2.02,-0.724,0.5
17.726168245077133,0.8534968476742506,0.1276713905390352,0.0013642575140693225,1.0000000000000004,1.2799999117851257,2.02,-0.72,0.5
17.72492977976799,0.8508600015193224,0.12815831904299557,0.0018667581116460497,1.0000000000000004,1.2839999794960022,2.02,-0.716,0.5
17.723691076040268,0.8482231590896845,0.12864524824544787,0.002369258665567031,1.0000000000000004,1.2880000472068787,2.02,-0.712,0.5
17.72245267033577,0.8455863129347563,0.12913217605091631,0.0028717591349050053,1.0000000000000004,1.2920001149177551,2.02,-0.708,0.5
17.721213907003403,0.8429494649171829,0.12961910455487669,0.003374259568772686,1.0000000000000004,1.2960000336170197,2.02,-0.704,0.5
17.719969272613525,0.8402817975729704,0.13011367712169886,0.003868804229341549,1.0000000000000004,1.2999999523162842,2.02,-0.7,0.5
17.718717247247696,0.8375024013221264,0.13060676748864353,0.004356622240948127,1.0000000000000004,1.3040000200271606,2.02,-0.696,0.5
17.71746516227722,0.8347222562879324,0.13109966809861362,0.004844534138101153,1.0000000000000004,1.308000087738037,2.02,-0.692,0.5
17.716213285923004,0.8319421652704477,0.13159255939535797,0.005332438918230764,1.0000000000000004,1.3120000064373016,2.02,-0.688,0.5
17.714961111545563,0.8291620165109634,0.13208545674569905,0.005820350634849092,1.0000000000000004,1.3159999251365662,2.02,-0.684,0.5
17.713709145784378,0.82638187892735,0.13257835805416107,0.006308262785296392,1.0000000000000004,1.3199999928474426,2.02,-0.68,0.5
17.712427526712418,0.8235463071614504,0.13308479241095483,0.006750165607627423,1.0000000000000004,1.324000060558319,2.02,-0.676,0.5
17.711147278547287,0.8205987270921469,0.13359396904706955,0.007178965413913829,1.0000000000000004,1.3280001282691956,2.02,-0.672,0.5
17.70986819267273,0.8176500890403986,0.1341028034221381,0.00760883701423154,1.0000000000000004,1.33200004696846,2.02,-0.668,0.5
17.708588510751724,0.8147014491260052,0.13461163640022278,0.008038708979256626,1.0000000000000004,1.3359999656677246,2.02,-0.664,0.5
17.70730909705162,0.8117528557777405,0.1351204642560333,0.008468574101186732,1.0000000000000004,1.3399998843669891,2.02,-0.66,0.5
17.70602986216545,0.808804215863347,0.13562929723411798,0.008898445984414138,1.0000000000000004,1.3439999520778656,2.02,-0.656,0.5
17.704716503620148,0.8057907354086637,0.13613960961811244,0.00922351515578157,1.0000000000000004,1.348000019788742,2.02,-0.652,0.5
17.70341467857361,0.8029123283922672,0.13651635916903615,0.009421118465184009,1.0000000000000004,1.3519999384880066,2.02,-0.648,0.5
17.702114403247833,0.8000409081578255,0.13688820879906416,0.009617438647183008,1.0000000000000004,1.356000006198883,2.02,-0.644,0.5
17.700814068317413,0.7971694823354483,0.1372600591275841,0.00981375879200641,1.0000000000000004,1.3600000739097595,2.02,-0.64,0.5
17.69951045513153,0.7942933458834887,0.137643086258322,0.010010563597916189,1.0000000000000004,1.364000141620636,2.02,-0.636,0.5
17.698205947875977,0.7914162632077932,0.13802850083447993,0.010207468971202616,1.0000000000000004,1.3680000603199005,2.02,-0.632,0.5
17.696901321411133,0.7885391339659691,0.13841392379254103,0.01040437715846565,1.0000000000000004,1.371999979019165,2.02,-0.628,0.5
17.69559806585312,0.7856665849685669,0.13879297766834497,0.010623568325854649,1.0000000000000004,1.3759998977184296,2.02,-0.624,0.5
17.694302439689636,0.782804511487484,0.13912345189601183,0.011029925000116236,1.0000000000000004,1.379999965429306,2.02,-0.62,0.5
17.693000555038452,0.7798021715134382,0.13944217842072248,0.011581363089135266,1.0000000000000004,1.3840000331401825,2.02,-0.616,0.5
17.691698908805847,0.7767998352646828,0.139760903082788,0.012132801605730492,1.0000000000000004,1.387999951839447,2.02,-0.612,0.5
17.69039675593376,0.7737974878400564,0.14007962821051478,0.012684239391091978,1.0000000000000004,1.3920000195503235,2.02,-0.608,0.5
17.6890951693058,0.7707951478660107,0.14039835357107222,0.013235677713964833,1.0000000000000004,1.3960000872612,2.02,-0.604,0.5
17.68779680132866,0.7677960991859436,0.14067067950963974,0.013791357236186741,1.0000000000000004,1.4000000059604645,2.02,-0.6,0.5
17.686486452817917,0.764674199745059,0.14086280297487974,0.014319429032184416,1.0000000000000004,1.404000073671341,2.02,-0.596,0.5
17.685171723365784,0.7615155763924122,0.14104378456249833,0.014838316172244959,1.0000000000000004,1.4079999923706055,2.02,-0.592,0.5
17.683857023715973,0.7583569493144751,0.14122476428747177,0.01535720337778912,1.0000000000000004,1.41199991106987,2.02,-0.588,0.5
17.682542324066162,0.7551983296871185,0.1414057444781065,0.01587609070355711,1.0000000000000004,1.4159999787807465,2.02,-0.584,0.5
17.681227326393127,0.7520592249929905,0.1415688816923648,0.01637820636642573,1.0000000000000004,1.420000046491623,2.02,-0.58,0.5
17.67988809943199,0.7489605583250523,0.14159936411306262,0.016777655346231768,1.0000000000000004,1.4239999651908875,2.02,-0.576,0.5
17.67851573228836,0.7457421626895666,0.14159928914159536,0.017180604430905078,1.0000000000000004,1.428000032901764,2.02,-0.572,0.5
17.67714348435402,0.7425237074494362,0.14159921533428133,0.01758355948550161,1.0000000000000004,1.4319999516010284,2.02,-0.568,0.5
17.67577102780342,0.7393052633851767,0.14159914036281407,0.01798651424178388,1.0000000000000004,1.436000019311905,2.02,-0.564,0.5
17.67439901828766,0.7360868193209171,0.14159906678833067,0.01838946926727658,1.0000000000000004,1.4400000870227814,2.02,-0.56,0.5
17.673030376434326,0.732880299910903,0.1414950997568667,0.018647737488208804,1.0000000000000004,1.444000005722046,2.02,-0.556,0.5
17.671700537204742,0.7296258248388767,0.14134622528217733,0.018892666856118012,1.0000000000000004,1.4479999244213104,2.02,-0.552,0.5
17.67035463452339,0.7263080459088087,0.1411531576886773,0.019151470209180843,1.0000000000000004,1.451999992132187,2.02,-0.548,0.5
17.669008791446686,0.72299032099545,0.14096009149216115,0.019410269866057206,1.0000000000000004,1.4559999108314514,2.02,-0.544,0.5
17.667663156986237,0.7196725439280272,0.14076702343299985,0.019669073495606426,1.0000000000000004,1.4599999785423279,2.02,-0.54,0.5
17.666317135095596,0.7163547705858946,0.1405739556066692,0.019927876885049045,1.0000000000000004,1.4640000462532043,2.02,-0.536,0.5
17.664932250976562,0.7130723744630814,0.14031350379809737,0.020078844427189324,1.0000000000000004,1.4679999649524689,2.02,-0.532,0.5
17.663537353277206,0.709799075499177,0.14003575826063752,0.020202141189656686,1.0000000000000004,1.4720000326633453,2.02,-0.528,0.5
17.662142604589462,0.7065257783979177,0.13975801458582282,0.020325438264990225,1.0000000000000004,1.4760001003742218,2.02,-0.524,0.5
17.660747915506363,0.7032524663954973,0.13948026951402426,0.020448735762329306,1.0000000000000004,1.4800000190734863,2.02,-0.52,0.5
17.659362196922302,0.6999778002500534,0.13920776452869177,0.020579924348567147,1.0000000000000004,1.4839999377727509,2.02,-0.516,0.5
17.657993346452713,0.6966620571911335,0.13894977257587016,0.020693978702183813,1.0000000000000004,1.4879998564720154,2.02,-0.512,0.5
17.656597912311554,0.693349078297615,0.13863940862938762,0.02066368208033964,1.0000000000000004,1.4919999241828918,2.02,-0.508,0.5
17.65519544482231,0.6900318451225758,0.13837245968170464,0.020599940482497914,1.0000000000000004,1.4959999918937683,2.02,-0.504,0.5
17.653792530298233,0.6867142654955387,0.1381090460345149,0.020533474018520792,1.0000000000000004,1.5000000596046448,2.02,-0.5,0.5
17.652389526367188,0.6833966746926308,0.13784563727676868,0.020467007037041185,1.0000000000000004,1.5039999783039093,2.02,-0.496,0.5
17.65097886323929,0.6800672430545092,0.13758609630167484,0.020337536112037924,1.0000000000000004,1.5080000460147858,2.02,-0.492,0.5
17.649561196565628,0.6767265051603317,0.13733021775260568,0.02014834966576018,1.0000000000000004,1.5119999647140503,2.02,-0.488,0.5
17.648143440485,0.6733857803046703,0.13707434060052037,0.019959163040880412,1.0000000000000004,1.5160000324249268,2.02,-0.484,0.5
17.646700024604797,0.6700507663190365,0.1368271338287741,0.01977302546060855,1.0000000000000004,1.5199999511241913,2.02,-0.48,0.5
17.645223021507263,0.666723364032805,0.13659146847203374,0.019590946909374907,1.0000000000000004,1.5239998698234558,2.02,-0.476,0.5
17.643703132867813,0.6633066022768617,0.1362663663458079,0.019359882986464072,1.0000000000000004,1.5279999375343323,2.02,-0.472,0.5
17.642244309186935,0.6598703050985932,0.13604193297214806,0.019148504186887294,1.0000000000000004,1.5320000052452087,2.02,-0.468,0.5
17.64078399538994,0.656445468775928,0.1358569220174104,0.018953836468426744,1.0000000000000004,1.5360000729560852,2.02,-0.464,0.5
17.63932356238365,0.6530206575989723,0.13567191269248724,0.018759170568955597,1.0000000000000004,1.5399999916553497,2.02,-0.46,0.5
17.637863606214523,0.649595819413662,0.13548690150491893,0.01856450277773547,1.0000000000000004,1.5440000593662262,2.02,-0.456,0.5
17.636364430189133,0.6460491931065917,0.13520561438053846,0.018349863836192526,1.0000000000000004,1.5479999780654907,2.02,-0.452,0.5
17.634854555130005,0.6424690503627062,0.13489782065153122,0.01812972744301078,1.0000000000000004,1.5520000457763672,2.02,-0.448,0.5
17.633344262838364,0.6388888731598854,0.13459002482704818,0.01790958935089293,1.0000000000000004,1.5559999644756317,2.02,-0.444,0.5
17.631865233182907,0.6353572262451053,0.1342711492907256,0.01767793950421037,1.0000000000000004,1.5599998831748962,2.02,-0.44,0.5
17.63043338060379,0.631899650208652,0.13393536140210927,0.017428715957066743,1.0000000000000004,1.5639999508857727,2.02,-0.436,0.5
17.628983855247498,0.6283835899084806,0.13358241762034595,0.017160238516225945,1.0000000000000004,1.5680000185966492,2.02,-0.432,0.5
17.627511352300644,0.6247908705845475,0.13320700102485716,0.016866541158378823,1.0000000000000004,1.5720000863075256,2.02,-0.428,0.5
17.626039296388626,0.6211981475353241,0.1328315839637071,0.016572843411267968,1.0000000000000004,1.5760000050067902,2.02,-0.424,0.5
17.624566942453384,0.6176054393872619,0.13245616643689573,0.016279145926091587,1.0000000000000004,1.5800000727176666,2.02,-0.42,0.5
17.623094379901886,0.6140127433463931,0.13208075426518917,0.015985450245352695,1.0000000000000004,1.5839999914169312,2.02,-0.416,0.5
17.62161809206009,0.610417009331286,0.13173919799737632,0.015695564110501437,1.0000000000000004,1.5880000591278076,2.02,-0.412,0.5
17.62011617422104,0.6067977491766214,0.13139243400655687,0.015430479739734437,1.0000000000000004,1.5919999778270721,2.02,-0.408,0.5
17.618594139814377,0.6031603161245584,0.1310336731839925,0.015184415966359666,1.0000000000000004,1.5959998965263367,2.02,-0.404,0.5
17.61707228422165,0.5995228542014956,0.13067490817047656,0.014938350260308653,1.0000000000000004,1.5999999642372131,2.02,-0.4,0.5
17.615550249814987,0.5958853950724006,0.13031614548526704,0.014692284142711287,1.0000000000000004,1.6040000319480896,2.02,-0.396,0.5
17.614028096199036,0.5922479378059506,0.12995738070458174,0.014446218604462047,1.0000000000000004,1.608000099658966,2.02,-0.392,0.5
17.612503826618195,0.5886207176372409,0.12959624081850052,0.014207950001491554,1.0000000000000004,1.6120000183582306,2.02,-0.388,0.5
17.611017554998398,0.5850798962637782,0.12916950951330364,0.01409790015895851,1.0000000000000004,1.6159999370574951,2.02,-0.384,0.5
17.609532415866852,0.5815412374213338,0.12873597512952983,0.014021685276475182,1.0000000000000004,1.6200000047683716,2.02,-0.38,0.5
17.60804170370102,0.5779957044869661,0.12831022962927818,0.013939569024842058,1.0000000000000004,1.624000072479248,2.02,-0.376,0.5
17.60655102133751,0.5744501920416951,0.12788448459468782,0.01385745365951152,1.0000000000000004,1.6279999911785126,2.02,-0.372,0.5
17.605061531066895,0.5709312241524458,0.12744763772934675,0.01378604980345699,1.0000000000000004,1.631999909877777,2.02,-0.368,0.5
17.60357940196991,0.5675740744918585,0.12694320012815297,0.013779880968286307,1.0000000000000004,1.6359999775886536,2.02,-0.364,0.5
17.602091372013092,0.5642955331131816,0.1264034816995263,0.013786318346319604,1.0000000000000004,1.64000004529953,2.02,-0.36,0.5
17.600600093603134,0.5610540313646197,0.1258471158798784,0.013798702307212807,1.0000000000000004,1.6440001130104065,2.02,-0.356,0.5
17.599109083414078,0.5578125258907676,0.12529075099155307,0.013811086125315342,1.0000000000000004,1.648000031709671,2.02,-0.352,0.5
17.59761318564415,0.5546933794394135,0.12470409786328673,0.013797232718843588,1.0000000000000004,1.6519999504089355,2.02,-0.348,0.5
17.596114724874496,0.5516540240496397,0.12409770279191434,0.013766277139893646,1.0000000000000004,1.656000018119812,2.02,-0.344,0.5
17.59461560845375,0.5486146360635757,0.1234913058578968,0.013735321008425672,1.0000000000000004,1.6599999368190765,2.02,-0.34,0.5
17.593135118484497,0.5455955872312188,0.1228728296700865,0.01370010468599503,1.0000000000000004,1.664000004529953,2.02,-0.336,0.5
17.591720789670944,0.5426611565053463,0.12220776663161814,0.013637120066050556,1.0000000000000004,1.6679999232292175,2.02,-0.332,0.5
17.590296685695648,0.5399256283417344,0.12150269141420722,0.013321053105755709,1.0000000000000004,1.671999990940094,2.02,-0.328,0.5
17.588872492313385,0.5371900731697679,0.12079761060886085,0.013004983717110008,1.0000000000000004,1.6760000586509705,2.02,-0.324,0.5
17.58744838833809,0.534454520791769,0.12009253050200641,0.012688913971942384,1.0000000000000004,1.680000126361847,2.02,-0.32,0.5
17.586019784212112,0.5317093143239617,0.11938558262772858,0.012370649066724582,1.0000000000000004,1.6840000450611115,2.02,-0.316,0.5
17.584599047899246,0.5289808278903365,0.11863685096614063,0.012010528425889788,1.0000000000000004,1.687999963760376,2.02,-0.312,0.5
17.58322298526764,0.52633888553828,0.11785160866566002,0.01157392379900557,1.0000000000000004,1.6920000314712524,2.02,-0.308,0.5
17.581847101449966,0.523697373457253,0.11706654750742018,0.01113713489681345,1.0000000000000004,1.695999950170517,2.02,-0.304,0.5
17.58047115802765,0.5210558706894517,0.1162814914714545,0.010700349306716816,1.0000000000000004,1.7000000178813934,2.02,-0.3,0.5
17.5790953040123,0.518414362333715,0.11549642984755337,0.010263560063322075,1.0000000000000004,1.703999936580658,2.02,-0.296,0.5
17.577695220708847,0.5157251004129648,0.11465752823278308,0.009748122034579865,1.0000000000000004,1.7080000042915344,2.02,-0.292,0.5
17.576272308826447,0.5129912169650197,0.11376830819062889,0.009159178044910732,1.0000000000000004,1.7120000720024109,2.02,-0.288,0.5
17.574849635362625,0.5102573586627841,0.112879095133394,0.008570238409447484,1.0000000000000004,1.7159999907016754,2.02,-0.284,0.5
17.573440819978714,0.507546684704721,0.11200111312791705,0.007982474357049796,1.0000000000000004,1.7200000584125519,2.02,-0.28,0.5
17.572047233581543,0.5048610009253025,0.11113522411324084,0.0073959798537543975,1.0000000000000004,1.7239999771118164,2.02,-0.276,0.5
17.570659190416336,0.5021084509789944,0.11019051587209105,0.006776648638151528,1.0000000000000004,1.727999895811081,2.02,-0.272,0.5
17.56927400827408,0.4993151007220149,0.10919770901091397,0.006137277805692065,1.0000000000000004,1.7319999635219574,2.02,-0.268,0.5
17.56788870692253,0.4965217402204871,0.10820490447804332,0.005497907105564082,1.0000000000000004,1.7360000312328339,2.02,-0.264,0.5
17.56650221347809,0.4937234278768301,0.10720940609462559,0.004853223897953285,1.0000000000000004,1.7399999499320984,2.02,-0.26,0.5
17.565107315778732,0.4908936582505703,0.10619681770913303,0.004174801668341388,1.0000000000000004,1.7440000176429749,2.02,-0.256,0.5
17.563713401556015,0.48798901680856943,0.10510119376704097,0.0035350383278682784,1.0000000000000004,1.7480000853538513,2.02,-0.252,0.5
17.562355786561966,0.48511931765824556,0.10397648299112916,0.002928927384346025,1.0000000000000004,1.7520000040531158,2.02,-0.248,0.5
17.560999035835266,0.4822507118806243,0.10285148373804986,0.002323396928659349,1.0000000000000004,1.7560000717639923,2.02,-0.244,0.5
17.559641987085342,0.47938209027051926,0.1017264787806198,0.0017178639564008336,1.0000000000000004,1.7599999904632568,2.02,-0.24,0.5
17.558297961950302,0.476559154689312,0.10059416736476123,0.0011342894393919778,1.0000000000000004,1.7639999091625214,2.02,-0.236,0.5
17.55697736144066,0.473802687600255,0.09945160546340048,0.000597425678563468,1.0000000000000004,1.7679999768733978,2.02,-0.232,0.5
17.555679976940155,0.4710913095623255,0.09829373506363481,8.995267990030698e-05,1.0000000000000004,1.7719998955726624,2.02,-0.228,0.5
17.554464548826218,0.4685386251658201,0.09708193864207715,-0.00031404144647240173,1.0000000000000004,1.7759999632835388,2.02,-0.224,0.5
17.553248941898346,0.4659859361127019,0.09587013872805983,-0.0007180372431321302,1.0000000000000004,1.7800000309944153,2.02,-0.22,0.5
17.55205163359642,0.46345891430974007,0.09463729057461023,-0.0010856132121261908,1.0000000000000004,1.7840000987052917,2.02,-0.216,0.5
17.550882250070572,0.4609714886173606,0.09337746177334338,-0.0014029275534994667,1.0000000000000004,1.7880000174045563,2.02,-0.212,0.5
17.549782246351242,0.4585854187607765,0.09213412087410688,-0.0016837730836414266,1.0000000000000004,1.7920000851154327,2.02,-0.208,0.5
17.54868170619011,0.456199336796999,0.0908907757839188,-0.001964619603313622,1.0000000000000004,1.7960000038146973,2.02,-0.204,0.5
17.547581434249878,0.45381326507776976,0.08964743406977504,-0.002245465239866462,1.0000000000000004,1.7999999225139618,2.02,-0.2,0.5
17.546490758657455,0.45145057141780853,0.08838190510869026,-0.0024865133473213064,1.0000000000000004,1.8039999902248383,2.02,-0.196,0.5
17.545485138893127,0.449254353530705,0.08709856681525707,-0.002655564935594157,1.0000000000000004,1.8079999089241028,2.02,-0.192,0.5
17.544488340616226,0.4470740118995309,0.08581857464741915,-0.0028253639052309154,1.0000000000000004,1.8119999766349792,2.02,-0.188,0.5
17.543516933918,0.4448669422417879,0.08454727288335562,-0.0030021249090168567,1.0000000000000004,1.8160000443458557,2.02,-0.184,0.5
17.542532235383987,0.4426655611023307,0.08328122098464519,-0.0031812964679147626,1.0000000000000004,1.8199999630451202,2.02,-0.18,0.5
17.541588366031647,0.44061081670224667,0.08200019889045507,-0.0033167367532769276,1.0000000000000004,1.8240000307559967,2.02,-0.176,0.5
17.540682822465897,0.438653620891273,0.08068051876034588,-0.0033843018657080393,1.0000000000000004,1.8279999494552612,2.02,-0.172,0.5
17.5397772192955,0.4366940362378955,0.07935959415044636,-0.003450575867191219,1.0000000000000004,1.8320000171661377,2.02,-0.168,0.5
17.53887167572975,0.43473445251584053,0.07803867571055889,-0.0035168495887774043,1.0000000000000004,1.8359999358654022,2.02,-0.164,0.5
17.537965893745422,0.4327748566865921,0.07671775144990534,-0.003583123618227546,1.0000000000000004,1.8400000035762787,2.02,-0.16,0.5
17.53714409470558,0.4308953024446964,0.07534619851503521,-0.0034541026758461157,1.0000000000000004,1.8439999222755432,2.02,-0.156,0.5
17.536326378583908,0.4290235983207822,0.0739737389376387,-0.0033082723421102855,1.0000000000000004,1.8479999899864197,2.02,-0.152,0.5
17.535508632659912,0.42715190444141626,0.07260128494817764,-0.003162442483699124,1.0000000000000004,1.8520000576972961,2.02,-0.148,0.5
17.534682542085648,0.4252541186287999,0.07121766800992191,-0.0029890385964108646,1.0000000000000004,1.8559999763965607,2.02,-0.144,0.5
17.533907681703568,0.4235085556283593,0.06979122397024184,-0.0027403334702285065,1.0000000000000004,1.8600000441074371,2.02,-0.14,0.5
17.53313371539116,0.42178796138614416,0.0683691087178886,-0.0025495166737528052,1.0000000000000004,1.8639999628067017,2.02,-0.136,0.5
17.532359659671783,0.42006736528128386,0.06694698764476925,-0.0023586990955664078,1.0000000000000004,1.8680000305175781,2.02,-0.132,0.5
17.53160309791565,0.41838732827454805,0.06551835394930094,-0.00214302802282873,1.0000000000000004,1.8719999492168427,2.02,-0.128,0.5
17.53089013695717,0.4168066680431366,0.06407374714035541,-0.0018664603576326044,1.0000000000000004,1.8760000169277191,2.02,-0.124,0.5
17.530176877975464,0.41522601433098316,0.06262914265971631,-0.0015898931033007102,1.0000000000000004,1.8799999356269836,2.02,-0.12,0.5
17.529476284980774,0.41366716008633375,0.06118537823203951,-0.0013873698244424304,1.0000000000000004,1.88400000333786,2.02,-0.116,0.5
17.528815776109695,0.41218851413577795,0.059732769848778844,-0.001180868340725283,1.0000000000000004,1.8880000710487366,2.02,-0.112,0.5
17.528175622224808,0.41075063962489367,0.05827536515425891,-0.0009655134119839204,1.0000000000000004,1.891999989748001,2.02,-0.108,0.5
17.52751836180687,0.40930396784096956,0.05680944077903405,-0.0007525259625253966,1.0000000000000004,1.8960000574588776,2.02,-0.104,0.5
17.526841312646866,0.4078480778262019,0.055332277843263,-0.0005448974629871373,1.0000000000000004,1.899999976158142,2.02,-0.1,0.5
17.52627795934677,0.406572924926877,0.05384604266146198,-0.0004763870047099772,1.0000000000000004,1.9040000438690186,2.02,-0.096,0.5
17.525708556175232,0.4053324442356825,0.052345748466905206,-0.00039266925068659475,1.0000000000000004,1.907999962568283,2.02,-0.092,0.5
17.525153279304504,0.40411105658859015,0.0508401850820519,-0.00033112592490169845,1.0000000000000004,1.9119998812675476,2.02,-0.088,0.5
17.524652808904648,0.4029637295752764,0.049314190982840955,-0.0003555608111014408,1.0000000000000004,1.915999948978424,2.02,-0.084,0.5
17.524152666330338,0.40181640069931746,0.04778819560306147,-0.0003799958105901169,1.0000000000000004,1.9200000166893005,2.02,-0.08,0.5
17.523693054914474,0.4007923547178507,0.04623244411777705,-0.00042255663078094585,1.0000000000000004,1.924000084400177,2.02,-0.076,0.5
17.523270577192307,0.3998660296201706,0.0446188222267665,-0.0005001253562113561,1.0000000000000004,1.9280000030994415,2.02,-0.072,0.5
17.522848337888718,0.3989397073164582,0.0430052038282156,-0.0005776936895927065,1.0000000000000004,1.932000070810318,2.02,-0.068,0.5
17.522449851036072,0.3980814190581441,0.04140615416690707,-0.000619635217844916,1.0000000000000004,1.9359999895095825,2.02,-0.064,0.5
17.522099882364273,0.39732625149190426,0.039763506152667105,-0.0006240591255846084,1.0000000000000004,1.940000057220459,2.02,-0.06,0.5
17.521764367818832,0.3965973909944296,0.03809934144373983,-0.0006215171003987052,1.0000000000000004,1.9439999759197235,2.02,-0.056,0.5
17.5214481651783,0.3959003668278456,0.036455455381656066,-0.0005928331524955865,1.0000000000000004,1.947999894618988,2.02,-0.052,0.5
17.521151781082153,0.3952497160062194,0.034821424473193474,-0.000522000139312695,1.0000000000000004,1.9519999623298645,2.02,-0.048,0.5
17.52095553278923,0.3946316260844469,0.03312212447053753,-0.000393887902617962,1.0000000000000004,1.956000030040741,2.02,-0.044,0.5
17.5207596719265,0.3940135398879647,0.03142282349290326,-0.00026577555127005326,1.0000000000000004,1.9600000977516174,2.02,-0.04,0.5
17.520586133003235,0.3934387853369117,0.029785874678054824,-6.169156915802887e-05,1.0000000000000004,1.964000016450882,2.02,-0.036,0.5
17.52042579650879,0.39291167445480824,0.028129393765993882,0.00013553903590945993,1.0000000000000004,1.9680000841617584,2.02,-0.032,0.5
17.52028664946556,0.39246536511927843,0.026440230044499913,0.0003216104527155039,1.0000000000000004,1.972000002861023,2.02,-0.028,0.5
17.520159035921097,0.3920250879600644,0.024761571076169275,0.0005194360801397124,1.0000000000000004,1.9759999215602875,2.02,-0.024,0.5
17.52007618546486,0.3916312325745821,0.023106793792521785,0.0007298113569049747,1.0000000000000004,1.979999989271164,2.02,-0.02,0.5
17.52005046606064,0.39138270542025566,0.02143962506488606,0.0009451225146221987,1.0000000000000004,1.9839999079704285,2.02,-0.016,0.5
17.520023077726364,0.39113334473222494,0.019772250745972997,0.0011566764399617568,1.0000000000000004,1.987999975681305,2.02,-0.012,0.5
17.520006746053696,0.3909886311739683,0.018108138113348105,0.0013032182155257033,1.0000000000000004,1.9920000433921814,2.02,-0.008,0.5
17.52000266313553,0.3909095944836736,0.016456303153063345,0.0014547210666933097,1.0000000000000004,1.9960001111030579,2.02,-0.004,0.5
17.519998878240585,0.3908305587247014,0.014804468186412123,0.0016062238228187198,1.0000000000000004,2.0000000298023224,2.02,0.0,0.5
17.52011400461197,0.3910066485404968,0.013156855830629866,0.0017731974821799668,1.0000000000000004,2.003999948501587,2.02,0.004,0.5
17.520238012075424,0.391184457577765,0.011504795365908649,0.0019347004376868426,1.0000000000000004,2.0079998672008514,2.02,0.008,0.5
17.520389676094055,0.3914750190451741,0.009843162059041788,0.0020606955849871156,1.0000000000000004,2.01200008392334,2.02,0.012,0.5
17.520546406507492,0.39182406570762396,0.00817476491920388,0.002159539793865406,1.0000000000000004,2.0160000026226044,2.02,0.016,0.5
17.52070727944374,0.39219942782074213,0.006496274889286724,0.0022419561100832652,1.0000000000000004,2.019999921321869,2.02,0.02,0.5
17.520916551351547,0.39270790480077267,0.0048009658714818215,0.0022750685129722115,1.0000000000000004,2.0239999890327454,2.02,0.024,0.5
17.521094977855682,0.3932392057031393,0.003087012952164514,0.0022831068963569123,1.0000000000000004,2.028000056743622,2.02,0.028,0.5
17.521313399076462,0.3938874928280711,0.0013705537921850919,0.002255036826682044,1.0000000000000004,2.0320001244544983,2.02,0.032,0.5
17.521540731191635,0.3945627026259899,-0.0003464805804469506,0.0022186581409187056,1.0000000000000004,2.036000043153763,2.02,0.036,0.5
17.52180203795433,0.39525491930544376,-0.0020510194462985964,0.0021900596321273724,1.0000000000000004,2.0399999618530273,2.02,0.04,0.5
17.5221107006073,0.39597648847848177,-0.0037452763299370417,0.0021758856464657583,1.0000000000000004,2.043999880552292,2.02,0.044,0.5
17.5224190056324,0.3966980576515198,-0.005439533308162936,0.0021617116408378934,1.0000000000000004,2.0480000972747803,2.02,0.048,0.5
17.522742301225662,0.39754158072173595,-0.007140594861994032,0.002034820136941562,1.0000000000000004,2.052000015974045,2.02,0.052,0.5
17.523070007562637,0.3983949450775981,-0.008840386108659004,0.0019096682210602012,1.0000000000000004,2.0559999346733093,2.02,0.056,0.5
17.52341315150261,0.39928487595170736,-0.010542077247009729,0.00173703093378208,1.0000000000000004,2.060000002384186,2.02,0.06,0.5
17.52377614378929,0.40024222433567047,-0.012232216529810103,0.0015373653632195783,1.0000000000000004,2.0639999210834503,2.02,0.064,0.5
17.524140924215317,0.40119825955480337,-0.013922630507295253,0.001331923255889933,1.0000000000000004,2.0680001378059387,2.02,0.068,0.5
17.524545669555664,0.4022020557895303,-0.015596489971358096,0.0010845704979374204,1.0000000000000004,2.0720000565052032,2.02,0.072,0.5
17.52495828270912,0.40323506854474545,-0.017261157729080878,0.0008471758515042893,1.0000000000000004,2.0759999752044678,2.02,0.076,0.5
17.52540037035942,0.4042689632624388,-0.01889513896094286,0.000606824940405204,1.0000000000000004,2.0799998939037323,2.02,0.08,0.5
17.525893568992615,0.40536429919302464,-0.020523388186120428,0.00038117775693535805,1.0000000000000004,2.0840001106262207,2.02,0.084,0.5
17.52639290690422,0.40647581964731216,-0.022150728766519023,0.00016043802452259115,1.0000000000000004,2.0880000293254852,2.02,0.088,0.5
17.52693098783493,0.4077070225030184,-0.023735779206617735,-5.4480952371704916e-05,1.0000000000000004,2.0919999480247498,2.02,0.092,0.5
17.52748766541481,0.4089956069365144,-0.02530055144961807,-0.00026660900221031625,1.0000000000000004,2.096000015735626,2.02,0.096,0.5
17.52804124355316,0.41028015594929457,-0.026866009537116042,-0.0004780951649081544,1.0000000000000004,2.0999999344348907,2.02,0.1,0.5
17.528609484434128,0.4117486160248518,-0.02839505083829863,-0.000675532799505163,1.0000000000000004,2.104000151157379,2.02,0.104,0.5
17.529178112745285,0.41323151253163815,-0.029923602640337776,-0.0008674063374201069,1.0000000000000004,2.1080000698566437,2.02,0.108,0.5
17.52975943684578,0.41475731041282415,-0.03143579549941933,-0.0010757735969946225,1.0000000000000004,2.111999988555908,2.02,0.112,0.5
17.530377835035324,0.41640619561076164,-0.03290105396081344,-0.00133145738618623,1.0000000000000004,2.1159999072551727,2.02,0.116,0.5
17.530996173620224,0.41805608198046684,-0.034366634987236466,-0.001587036319051549,1.0000000000000004,2.1199998259544373,2.02,0.12,0.5
17.531678289175034,0.4198791831731796,-0.03582380524312612,-0.001862438948592171,1.0000000000000004,2.1240000426769257,2.02,0.124,0.5
17.532397478818893,0.42177541740238667,-0.03726497627212666,-0.002178745299715956,1.0000000000000004,2.12799996137619,2.02,0.128,0.5
17.533104836940765,0.42366049997508526,-0.03871274201082997,-0.002509837144316407,1.0000000000000004,2.1320000290870667,2.02,0.132,0.5
17.53381246328354,0.4255455955862999,-0.040160512711736374,-0.0028409302780119106,1.0000000000000004,2.135999947786331,2.02,0.136,0.5
17.534516394138336,0.4275418324396014,-0.04157736836350523,-0.0031214620103128254,1.0000000000000004,2.1400001645088196,2.02,0.14,0.5
17.535218685865402,0.42958422284573317,-0.04298269146238454,-0.003382532347131928,1.0000000000000004,2.144000083208084,2.02,0.144,0.5
17.535924285650253,0.4316589431837201,-0.04441264772322029,-0.0036684227652585832,1.0000000000000004,2.1480000019073486,2.02,0.148,0.5
17.536629557609558,0.4337336625903845,-0.04584259822149761,-0.003954312165888041,1.0000000000000004,2.151999920606613,2.02,0.152,0.5
17.53736039996147,0.43588903453201056,-0.04723912265035324,-0.0041094164519108745,1.0000000000000004,2.1559998393058777,2.02,0.156,0.5
17.538094580173492,0.4380559390410781,-0.04863085740362294,-0.0042458048919797875,1.0000000000000004,2.160000056028366,2.02,0.16,0.5
17.53882873058319,0.4402228593826294,-0.05002259823959321,-0.004382193924357125,1.0000000000000004,2.1639999747276306,2.02,0.164,0.5
17.539554208517075,0.44238774478435516,-0.051414616231340915,-0.004507878942149546,1.0000000000000004,2.168000042438507,2.02,0.168,0.5
17.540291637182236,0.4445528807118535,-0.05285939190071076,-0.004522952356637688,1.0000000000000004,2.1719999611377716,2.02,0.172,0.5
17.54105034470558,0.4467103099450469,-0.05430036090547219,-0.004545501737084123,1.0000000000000004,2.17600017786026,2.02,0.176,0.5
17.54180932044983,0.4488677391782403,-0.055741334857884794,-0.004568051257592742,1.0000000000000004,2.1800000965595245,2.02,0.18,0.5
17.54256296157837,0.4509990066289902,-0.05717424530303106,-0.004576091455419373,1.0000000000000004,2.184000015258789,2.02,0.184,0.5
17.543298214673996,0.45296425092965364,-0.05847284913761541,-0.004493783389989403,1.0000000000000004,2.1879999339580536,2.02,0.188,0.5
17.544058322906494,0.45497571397572756,-0.05982629064237699,-0.004368976522528101,1.0000000000000004,2.191999852657318,2.02,0.192,0.5
17.544819474220276,0.45698938239365816,-0.06118234235327691,-0.004242143222654704,1.0000000000000004,2.1960000693798065,2.02,0.196,0.5
17.54558053612709,0.45900305546820164,-0.06253839936107397,-0.004115309502140008,1.0000000000000004,2.199999988079071,2.02,0.2,0.5
17.54633864760399,0.4610779630020261,-0.0637704418040812,-0.0039523789628219674,1.0000000000000004,2.2040000557899475,2.02,0.204,0.5
17.54709643125534,0.4631560882553458,-0.06499598716618493,-0.0037875555290156626,1.0000000000000004,2.207999974489212,2.02,0.208,0.5
17.547854363918304,0.4652342004701495,-0.06622152705676854,-0.003622732508347326,1.0000000000000004,2.2119998931884766,2.02,0.212,0.5
17.548615604639053,0.46732274536043406,-0.06746476155240089,-0.0034488986315182046,1.0000000000000004,2.216000109910965,2.02,0.216,0.5
17.54940202832222,0.4695015028119087,-0.06867972237523645,-0.003243754337745486,1.0000000000000004,2.2200000286102295,2.02,0.22,0.5
17.55019447207451,0.47167179454118013,-0.06987386266700923,-0.0030167197955961456,1.0000000000000004,2.223999947309494,2.02,0.224,0.5
17.550983488559723,0.47383953258395195,-0.07106655789539218,-0.002787360754155088,1.0000000000000004,2.2279998660087585,2.02,0.228,0.5
17.551772594451904,0.47600727528333664,-0.07225925417151302,-0.002558001539000543,1.0000000000000004,2.231999933719635,2.02,0.232,0.5
17.552582889795303,0.4782807510346174,-0.0734143746085465,-0.0023488724036724307,1.0000000000000004,2.2360000014305115,2.02,0.236,0.5
17.55340901017189,0.48058283794671297,-0.07460136839654297,-0.002130837942559083,1.0000000000000004,2.240000069141388,2.02,0.24,0.5
17.554243832826614,0.48288350459188223,-0.07582865783479065,-0.0018989229106409766,1.0000000000000004,2.2439999878406525,2.02,0.244,0.5
17.555078625679016,0.48518417589366436,-0.07705594121944159,-0.0016670088466526067,1.0000000000000004,2.247999906539917,2.02,0.248,0.5
17.555938959121704,0.4875385817140341,-0.07824331184383482,-0.0014941987215308927,1.0000000000000004,2.2520001232624054,2.02,0.252,0.5
17.556803792715073,0.4899025559425354,-0.07942357566207647,-0.001331911523720919,1.0000000000000004,2.25600004196167,2.02,0.256,0.5
17.55768918991089,0.4923846358433366,-0.08057299815118313,-0.0011939430237362103,1.0000000000000004,2.2599999606609344,2.02,0.26,0.5
17.558601021766663,0.49490953609347343,-0.08170158369466662,-0.0010664138739002738,1.0000000000000004,2.263999879360199,2.02,0.264,0.5
17.559527099132538,0.4974566865712404,-0.0828259161207825,-0.0009260363485736889,1.0000000000000004,2.2680000960826874,2.02,0.268,0.5
17.560496509075165,0.500073341652751,-0.08393696753773838,-0.0007455310378645663,1.0000000000000004,2.272000014781952,2.02,0.272,0.5
17.56146213412285,0.5027188770473003,-0.08504673559218645,-0.0005712898105230124,1.0000000000000004,2.2760000824928284,2.02,0.276,0.5
17.56240913271904,0.5055115511640906,-0.08615002373699099,-0.00042892816509265685,1.0000000000000004,2.280000001192093,2.02,0.28,0.5
17.563355684280396,0.508304220624268,-0.08725331071764231,-0.00028656665574544604,1.0000000000000004,2.2839999198913574,2.02,0.284,0.5
17.56430295109749,0.5110980086028576,-0.08834729203954339,-0.00013543502836910193,1.0000000000000004,2.288000136613846,2.02,0.288,0.5
17.56525284051895,0.5138985952362418,-0.08938585000578314,6.797285641368944e-05,1.0000000000000004,2.2920000553131104,2.02,0.292,0.5
17.566218823194504,0.5167966261506081,-0.09040636441204697,0.00024619235773570836,1.0000000000000004,2.295999974012375,2.02,0.296,0.5
17.56719508767128,0.519757573492825,-0.09141522436402738,0.00040814393514665426,1.0000000000000004,2.2999998927116394,2.02,0.3,0.5
17.56817153096199,0.5227185115218163,-0.09242407733108848,0.0005700940055248793,1.0000000000000004,2.303999960422516,2.02,0.304,0.5
17.569145888090134,0.5256760912016034,-0.09342842758633196,0.0007351049607677851,1.0000000000000004,2.3080000281333923,2.02,0.308,0.5
17.570088118314743,0.5285681132227182,-0.09433414519298822,0.000962804213486379,1.0000000000000004,2.312000095844269,2.02,0.312,0.5
17.571109145879745,0.5315816877409816,-0.09519268444273621,0.0011437748289608862,1.0000000000000004,2.3160000145435333,2.02,0.316,0.5
17.57213056087494,0.5345952454954386,-0.0960512199671939,0.001324743621808011,1.0000000000000004,2.319999933242798,2.02,0.32,0.5
17.573151618242264,0.5376088237389922,-0.09690976061392576,0.0015057141154102283,1.0000000000000004,2.3239998519420624,2.02,0.324,0.5
17.574172914028168,0.5406224010512233,-0.09776830079499632,0.001686684647211223,1.0000000000000004,2.328000068664551,2.02,0.328,0.5
17.575193852186203,0.5436944682151079,-0.09849776059854776,0.0018829174927077474,1.0000000000000004,2.3319999873638153,2.02,0.332,0.5
17.576220095157623,0.5468984646722674,-0.09915514301974326,0.002085091226035729,1.0000000000000004,2.33599990606308,2.02,0.336,0.5
17.577245891094208,0.5501024648547173,-0.09981252637226135,0.002287264776896336,1.0000000000000004,2.3399999737739563,2.02,0.34,0.5
17.57827204465866,0.5533064594492316,-0.10046990937553346,0.0024894385046536627,1.0000000000000004,2.3440000414848328,2.02,0.344,0.5
17.57930925488472,0.5565581135451794,-0.1011438526911661,0.002675182043276436,1.0000000000000004,2.3480001091957092,2.02,0.348,0.5
17.58038094639778,0.559961779974401,-0.10177403350826353,0.002888118515329552,1.0000000000000004,2.3520000278949738,2.02,0.352,0.5
17.581454306840897,0.5633738357573748,-0.10240027809049934,0.0031038097088753602,1.0000000000000004,2.3559999465942383,2.02,0.356,0.5
17.582527577877045,0.5667858850210905,-0.10302652278915048,0.0033195009038990975,1.0000000000000004,2.3600001633167267,2.02,0.36,0.5
17.583596527576447,0.5702153537422419,-0.10364752274472266,0.0035286252950754715,1.0000000000000004,2.364000082015991,2.02,0.364,0.5
17.58467710018158,0.5737214339897037,-0.10424848238471895,0.0037385668201750377,1.0000000000000004,2.3680000007152557,2.02,0.368,0.5
17.585786551237106,0.5772903896868229,-0.1048347057076171,0.003966431021581229,1.0000000000000004,2.3719999194145203,2.02,0.372,0.5
17.586896270513535,0.5808593146502972,-0.10542092635296285,0.004194292841930292,1.0000000000000004,2.3759999871253967,2.02,0.376,0.5
17.58800181746483,0.584429869428277,-0.1059996586991474,0.004421781021846982,1.0000000000000004,2.380000054836273,2.02,0.38,0.5
17.589075922966003,0.5880118012428284,-0.10652544884942472,0.004646614468583721,1.0000000000000004,2.3840001225471497,2.02,0.384,0.5
17.590175718069077,0.5916861509904265,-0.10709709033835679,0.0049024187992472434,1.0000000000000004,2.388000041246414,2.02,0.388,0.5
17.591278553009033,0.5953708989545703,-0.10767390206456184,0.005161716919246828,1.0000000000000004,2.3919999599456787,2.02,0.392,0.5
17.592381358146667,0.5990556795150042,-0.10825071786530316,0.005421017086973734,1.0000000000000004,2.3959998786449432,2.02,0.396,0.5
17.593552261590958,0.6027296651154757,-0.10874135175254196,0.005617363862256752,1.0000000000000004,2.4000000953674316,2.02,0.4,0.5
17.594754606485367,0.6064001936465502,-0.10920110868755728,0.005808839675864874,1.0000000000000004,2.404000014066696,2.02,0.404,0.5
17.595956802368164,0.6100706988945603,-0.10966086143162102,0.006000313982440275,1.0000000000000004,2.4079999327659607,2.02,0.408,0.5
17.59714901447296,0.6137771159410477,-0.1101354710990563,0.006203005638781178,1.0000000000000004,2.412000000476837,2.02,0.412,0.5
17.59841102361679,0.6174723170697689,-0.11060159851331264,0.006442491989787413,1.0000000000000004,2.4159999191761017,2.02,0.416,0.5
17.59963983297348,0.621147240512073,-0.11104885279200971,0.006717336505971616,1.0000000000000004,2.42000013589859,2.02,0.42,0.5
17.600854843854904,0.6248054271563888,-0.11149321484845132,0.0069866397097939625,1.0000000000000004,2.4240000545978546,2.02,0.424,0.5
17.60206949710846,0.6284636184573174,-0.11193758004810661,0.007255942895426415,1.0000000000000004,2.427999973297119,2.02,0.428,0.5
17.603296875953674,0.6321105491369963,-0.11236462474334985,0.007508272005907202,1.0000000000000004,2.4319998919963837,2.02,0.432,0.5
17.604545384645462,0.6357387248426676,-0.11276281613390893,0.007732320333161624,1.0000000000000004,2.435999810695648,2.02,0.436,0.5
17.605793595314026,0.639366926625371,-0.11316100938711315,0.007956370543979574,1.0000000000000004,2.4400000274181366,2.02,0.44,0.5
17.607039511203766,0.6429914487525821,-0.11355874221771955,0.008179730202755309,1.0000000000000004,2.443999946117401,2.02,0.444,0.5
17.608280420303345,0.6465187519788742,-0.11391650035511702,0.008321879921311393,1.0000000000000004,2.4480000138282776,2.02,0.448,0.5
17.609560757875443,0.6500131906941533,-0.11424334987532347,0.00837296399549814,1.0000000000000004,2.451999932527542,2.02,0.452,0.5
17.610841423273087,0.6535234916955233,-0.11458080669399351,0.008424547013419215,1.0000000000000004,2.4560001492500305,2.02,0.456,0.5
17.612122267484665,0.65703378431499,-0.11491826479323208,0.008476129609334748,1.0000000000000004,2.460000067949295,2.02,0.46,0.5
17.61347270011902,0.6605863189324737,-0.11527702619787306,0.008476669750962174,1.0000000000000004,2.4639999866485596,2.02,0.464,0.5
17.614877730607986,0.6641482431441545,-0.11558641260489821,0.008414181473199278,1.0000000000000004,2.467999905347824,2.02,0.468,0.5
17.616281419992447,0.6677104160189629,-0.11589511227793992,0.008350099880772177,1.0000000000000004,2.4720001220703125,2.02,0.472,0.5
17.6176196038723,0.6712867747992277,-0.11616616731043905,0.008198420882763457,1.0000000000000004,2.476000040769577,2.02,0.476,0.5
17.618957370519638,0.6748631168156862,-0.11643722071312368,0.008046743052545935,1.0000000000000004,2.4799999594688416,2.02,0.48,0.5
17.620295137166977,0.6784394830465317,-0.11670827446505427,0.00789506416185759,1.0000000000000004,2.484000027179718,2.02,0.484,0.5
17.621697932481766,0.6818703953176737,-0.11700716137420386,0.007747551513602957,1.0000000000000004,2.4879999458789825,2.02,0.488,0.5
17.623101770877838,0.6852987594902515,-0.11730653559789062,0.007600112356158206,1.0000000000000004,2.492000162601471,2.02,0.492,0.5
17.62450584769249,0.6887270882725716,-0.11760590982157737,0.007452674439264229,1.0000000000000004,2.4960000813007355,2.02,0.496,0.5
17.62590965628624,0.6921554524451494,-0.11790528614073992,0.007305235310923308,1.0000000000000004,2.5,2.02,0.5,0.5
17.627319991588593,0.695580642670393,-0.11820573534350842,0.0071595845565752825,1.0000000000000004,2.5040000677108765,2.02,0.504,0.5
17.628802239894867,0.6989495996385813,-0.11848993331659585,0.006975138700909156,1.0000000000000004,2.507999837398529,2.02,0.508,0.5
17.630322754383087,0.7022957056760788,-0.11876034643501043,0.006732743988322909,1.0000000000000004,2.5120002031326294,2.02,0.512,0.5
17.631851762533188,0.7056508734822273,-0.11904038058128208,0.0064905650142463855,1.0000000000000004,2.515999972820282,2.02,0.516,0.5
17.633380651474,0.7090060859918594,-0.11932041484396905,0.0062483822330250405,1.0000000000000004,2.5200000405311584,2.02,0.52,0.5
17.634909331798553,0.7123613078147173,-0.11960045108571649,0.006006199511830346,1.0000000000000004,2.523999810218811,2.02,0.524,0.5
17.636438220739365,0.7157165296375751,-0.11988048779312521,0.005764016920693393,1.0000000000000004,2.5279998779296875,2.02,0.528,0.5
17.63799661397934,0.7191406972706318,-0.12004817288834602,0.005336725247616414,1.0000000000000004,2.531999945640564,2.02,0.532,0.5
17.63955581188202,0.7225666381418705,-0.12021295621525496,0.0049046513631765265,1.0000000000000004,2.5360000133514404,2.02,0.536,0.5
17.641115069389343,0.7259925734251738,-0.12037773954216391,0.004472577504202491,1.0000000000000004,2.540000081062317,2.02,0.54,0.5
17.642642587423325,0.729366447776556,-0.12055357918143272,0.004054687055031536,1.0000000000000004,2.5440001487731934,2.02,0.544,0.5
17.644154518842697,0.7327140271663666,-0.12073499173857272,0.00364395548695029,1.0000000000000004,2.547999918460846,2.02,0.548,0.5
17.645731419324875,0.7361019365489483,-0.12094207142945379,0.0032047293352661654,1.0000000000000004,2.5519999861717224,2.02,0.552,0.5
17.6473468542099,0.739482868462801,-0.12106944713741541,0.002704989072299213,1.0000000000000004,2.556000053882599,2.02,0.556,0.5
17.648962408304214,0.7428637929260731,-0.12119682424236089,0.002205249083090166,1.0000000000000004,2.5599998235702515,2.02,0.56,0.5
17.650578022003174,0.7462447192519903,-0.12132420053239912,0.0017055090793292038,1.0000000000000004,2.564000189304352,2.02,0.564,0.5
17.65219348669052,0.7496255375444889,-0.12145245005376637,0.0012044499635521788,1.0000000000000004,2.5679999589920044,2.02,0.568,0.5
17.653809875249863,0.7530044931918383,-0.12159609468653798,0.0006801099843869451,1.0000000000000004,2.572000026702881,2.02,0.572,0.5
17.6554436981678,0.7564046885818243,-0.1217420194298029,0.00021552875699626384,1.0000000000000004,2.5760000944137573,2.02,0.576,0.5
17.657073497772217,0.7597948238253593,-0.12189195363316685,-0.00018695533822210564,1.0000000000000004,2.57999986410141,2.02,0.58,0.5
17.658694982528687,0.7631725538522005,-0.12204238818958402,-0.0005917632358887204,1.0000000000000004,2.5840002298355103,2.02,0.584,0.5
17.660316288471222,0.766550287604332,-0.12219282262958586,-0.0009965708293293574,1.0000000000000004,2.587999999523163,2.02,0.588,0.5
17.661937564611435,0.7699280139058828,-0.12234325520694256,-0.00140137864582357,1.0000000000000004,2.5920000672340393,2.02,0.592,0.5
17.663558930158615,0.7733057495206594,-0.12249369022902101,-0.0018061864757328294,1.0000000000000004,2.595999836921692,2.02,0.596,0.5
17.665195137262344,0.7766404319554567,-0.12262170424219221,-0.0021317251012078486,1.0000000000000004,2.5999999046325684,2.02,0.6,0.5
17.666849821805954,0.7799236606806517,-0.12272294342983514,-0.0023625960548088187,1.0000000000000004,2.603999972343445,2.02,0.604,0.5
17.668504297733307,0.7832069341093302,-0.12282418413087726,-0.0025934699167464714,1.0000000000000004,2.6080000400543213,2.02,0.608,0.5
17.670158833265305,0.786490211263299,-0.12292542634531856,-0.0028243440847290913,1.0000000000000004,2.6120001077651978,2.02,0.612,0.5
17.671745479106903,0.7897053621709347,-0.12302578426897526,-0.0030401419280678965,1.0000000000000004,2.6159998774528503,2.02,0.616,0.5
17.673329859972,0.7929180078208447,-0.12312610726803541,-0.003255381201597629,1.0000000000000004,2.619999945163727,2.02,0.62,0.5
17.674888879060745,0.7960159797221422,-0.1232024731580168,-0.0033711172982293647,1.0000000000000004,2.6240000128746033,2.02,0.624,0.5
17.676416963338852,0.7989714443683624,-0.12324906548019499,-0.003363193663972197,1.0000000000000004,2.6280000805854797,2.02,0.628,0.5
17.677944868803024,0.8019269071519375,-0.12329565826803446,-0.003355269930580107,1.0000000000000004,2.6319998502731323,2.02,0.632,0.5
17.67947256565094,0.8048823289573193,-0.12334224884398282,-0.0033473465282440884,1.0000000000000004,2.635999917984009,2.02,0.636,0.5
17.68100044131279,0.8078377954661846,-0.12338884128257632,-0.0033394227248209063,1.0000000000000004,2.6399999856948853,2.02,0.64,0.5
17.682528465986252,0.8107932731509209,-0.1234354330226779,-0.0033314990796498023,1.0000000000000004,2.6440000534057617,2.02,0.644,0.5
17.68408876657486,0.8137944247573614,-0.12337917042896152,-0.0033874806176754646,1.0000000000000004,2.648000121116638,2.02,0.648,0.5
17.68570727109909,0.8167468514293432,-0.12321707978844643,-0.003486865334210165,1.0000000000000004,2.6519998908042908,2.02,0.652,0.5
17.687326103448868,0.8196992557495832,-0.1230549905449152,-0.003586250048101647,1.0000000000000004,2.656000256538391,2.02,0.656,0.5
17.688944578170776,0.8226516768336296,-0.12289290013723075,-0.003685634619614575,1.0000000000000004,2.6600000262260437,2.02,0.66,0.5
17.690563082695007,0.8256040345877409,-0.12273081357125193,-0.003785017959671677,1.0000000000000004,2.66400009393692,2.02,0.664,0.5
17.692181766033173,0.8285564705729485,-0.1225687232799828,-0.0038844026894366834,1.0000000000000004,2.6679998636245728,2.02,0.668,0.5
17.693781405687332,0.8314574006944895,-0.1224017571657896,-0.003962763433833061,1.0000000000000004,2.671999931335449,2.02,0.672,0.5
17.6953007876873,0.8341351673007011,-0.12221364967990667,-0.003949975856812671,1.0000000000000004,2.6759999990463257,2.02,0.676,0.5
17.696819484233856,0.8368129469454288,-0.12202554335817695,-0.003937188254894863,1.0000000000000004,2.680000066757202,2.02,0.68,0.5
17.698338627815247,0.8394907135516405,-0.12183743645437062,-0.003924400464256905,1.0000000000000004,2.6840001344680786,2.02,0.684,0.5
17.699849516153336,0.8421591725200415,-0.12165718723554164,-0.003915746217899141,1.0000000000000004,2.687999904155731,2.02,0.688,0.5
17.70135462284088,0.8448212370276451,-0.12148230138700455,-0.003909910380116344,1.0000000000000004,2.6919999718666077,2.02,0.692,0.5
17.702859967947006,0.8474833499640226,-0.12130741286091506,-0.003904074651927658,1.0000000000000004,2.696000039577484,2.02,0.696,0.5
17.704253137111664,0.8499901462346315,-0.12109264847822487,-0.0038355849014806154,1.0000000000000004,2.7000001072883606,2.02,0.7,0.5
17.705642104148865,0.8524913564324379,-0.12087644822895527,-0.0037648369861926767,1.0000000000000004,2.703999876976013,2.02,0.704,0.5
17.707031220197678,0.8549925573170185,-0.12066024716477841,-0.0036940888885510503,1.0000000000000004,2.7079999446868896,2.02,0.708,0.5
17.70842018723488,0.8574937526136637,-0.12044404400512576,-0.0036233407991517197,1.0000000000000004,2.712000012397766,2.02,0.712,0.5
17.7098069190979,0.8599984273314476,-0.12022569729015231,-0.0035520973237996856,1.0000000000000004,2.7160000801086426,2.02,0.716,0.5
17.711171060800552,0.8625349476933479,-0.11998763773590326,-0.003476302848866908,1.0000000000000004,2.720000147819519,2.02,0.72,0.5
17.712501406669617,0.865034444257617,-0.11970048304647207,-0.0034080988352229724,1.0000000000000004,2.7239999175071716,2.02,0.724,0.5
17.71378681063652,0.8674918133765459,-0.11942402983549982,-0.0033329915647755115,1.0000000000000004,2.727999985218048,2.02,0.728,0.5
17.71507254242897,0.8699491880834103,-0.11914757546037436,-0.003257884651986842,1.0000000000000004,2.7319997549057007,2.02,0.732,0.5
17.716358244419098,0.8724065665155649,-0.11887112131807953,-0.0031827774737394066,1.0000000000000004,2.736000120639801,2.02,0.736,0.5
17.717643707990646,0.8748639430850744,-0.11859466787427664,-0.003107670447207056,1.0000000000000004,2.7399998903274536,2.02,0.74,0.5
17.718929439783096,0.8773213103413582,-0.1183182141976431,-0.0030325632524181856,1.0000000000000004,2.74399995803833,2.02,0.744,0.5
17.720165759325027,0.8798340186476707,-0.11804523039609194,-0.0030411357001867145,1.0000000000000004,2.7480000257492065,2.02,0.748,0.5
17.721385061740875,0.8824025988578796,-0.11773772910237312,-0.0031263999171642354,1.0000000000000004,2.751999795436859,2.02,0.752,0.5
17.72260457277298,0.8849712237715721,-0.1174302251311019,-0.0032116654911078513,1.0000000000000004,2.7560001611709595,2.02,0.756,0.5
17.723823934793472,0.8875398393720388,-0.11712272081058472,-0.0032969310227599635,1.0000000000000004,2.759999930858612,2.02,0.76,0.5
17.725042700767517,0.8901097122579813,-0.11681361158844084,-0.0033807144257025357,1.0000000000000004,2.7639999985694885,2.02,0.764,0.5
17.726244926452637,0.8927131835371256,-0.11646136862691492,-0.003424657123105135,1.0000000000000004,2.768000066280365,2.02,0.768,0.5
17.72743195295334,0.8952612075954676,-0.1161106430226937,-0.0034358664502178726,1.0000000000000004,2.7720001339912415,2.02,0.772,0.5
17.72859215736389,0.8977099675685167,-0.11576262826565653,-0.0033884862205013633,1.0000000000000004,2.775999903678894,2.02,0.776,0.5
17.729752331972122,0.9001586753875017,-0.11541462095919997,-0.003341106767038582,1.0000000000000004,2.7799999713897705,2.02,0.78,0.5
17.73091259598732,0.9026074279099703,-0.11506660643499345,-0.0032937267278612126,1.0000000000000004,2.784000039100647,2.02,0.784,0.5
17.732072740793228,0.9050561953336,-0.11471859342418611,-0.0032463465540786274,1.0000000000000004,2.7880001068115234,2.02,0.788,0.5
17.733232885599136,0.9075049515813589,-0.11437058029696345,-0.0031989664089451253,1.0000000000000004,2.7920001745224,2.02,0.792,0.5
17.734373033046722,0.9099350981414318,-0.11401006300002337,-0.003136499169158924,1.0000000000000004,2.7959999442100525,2.02,0.796,0.5
17.735428512096405,0.9122874122112989,-0.11360080423764884,-0.0030150164566293824,1.0000000000000004,2.800000011920929,2.02,0.8,0.5
17.736483365297318,0.9146397337317467,-0.11319154663942754,-0.0028935337522852933,1.0000000000000004,2.8039997816085815,2.02,0.804,0.5
17.73753860592842,0.9169920515269041,-0.11278228741139174,-0.0027720510784092767,1.0000000000000004,2.808000147342682,2.02,0.808,0.5
17.738594114780426,0.9193443357944489,-0.1123730355175212,-0.002650570188961865,1.0000000000000004,2.8119999170303345,2.02,0.812,0.5
17.739649266004562,0.9216966517269611,-0.11196377826854587,-0.0025290874472574387,1.0000000000000004,2.815999984741211,2.02,0.816,0.5
17.740703254938126,0.9240436758846045,-0.11155463336035609,-0.002409391816115658,1.0000000000000004,2.8200000524520874,2.02,0.82,0.5
17.741716146469116,0.9262393116950989,-0.11114874726627022,-0.0023408258693962125,1.0000000000000004,2.82399982213974,2.02,0.824,0.5
17.742677807807922,0.9284809045493603,-0.1107450311537832,-0.00226772860219171,1.0000000000000004,2.8280001878738403,2.02,0.828,0.5
17.743642687797546,0.9306712187826633,-0.11028745851945132,-0.00219458099854819,1.0000000000000004,2.831999957561493,2.02,0.832,0.5
17.744607657194138,0.9328615460544825,-0.10982988949399441,-0.0021214333150965103,1.0000000000000004,2.8360000252723694,2.02,0.836,0.5
17.745572596788406,0.9350518397986889,-0.1093723236117512,-0.0020482868367253104,1.0000000000000004,2.839999794960022,2.02,0.84,0.5
17.746537744998932,0.9372421521693468,-0.10891475307289511,-0.0019751393683691276,1.0000000000000004,2.8439998626708984,2.02,0.844,0.5
17.747502863407135,0.9394324664026499,-0.10845718148630112,-0.0019019916489924071,1.0000000000000004,2.847999930381775,2.02,0.848,0.5
17.74864012002945,0.9414543863385916,-0.10807156946975738,-0.001879655099401134,1.0000000000000004,2.8519999980926514,2.02,0.852,0.5
17.749612778425217,0.9434396252036095,-0.1076315762475133,-0.0018494125107508808,1.0000000000000004,2.856000065803528,2.02,0.856,0.5
17.75058540701866,0.9454248640686274,-0.10719158174470067,-0.0018191698400187306,1.0000000000000004,2.8600001335144043,2.02,0.86,0.5
17.75155645608902,0.947405245155096,-0.10675088316202164,-0.0017826630382842268,1.0000000000000004,2.8640002012252808,2.02,0.864,0.5
17.7525175511837,0.9493481051176786,-0.10630472900811583,-0.00169760336575564,1.0000000000000004,2.8679999709129333,2.02,0.868,0.5
17.75347825884819,0.9512909799814224,-0.10585856775287539,-0.0016125428733175795,1.0000000000000004,2.87200003862381,2.02,0.872,0.5
17.754439294338226,0.9532338529825211,-0.1054124062648043,-0.0015274822144419886,1.0000000000000004,2.8759998083114624,2.02,0.876,0.5
17.755364179611206,0.9551090970635414,-0.10498031403403729,-0.0014752340853192436,1.0000000000000004,2.8800001740455627,2.02,0.88,0.5
17.756274104118347,0.9569556917995214,-0.1045541827334091,-0.0014368849483616941,1.0000000000000004,2.8839999437332153,2.02,0.884,0.5
17.75718382000923,0.9588022734969854,-0.1041280513163656,-0.0013985358400532277,1.0000000000000004,2.888000011444092,2.02,0.888,0.5
17.758093684911728,0.9606488570570946,-0.10370191955007613,-0.0013601866394310491,1.0000000000000004,2.8920000791549683,2.02,0.892,0.5
17.759003520011902,0.9624954424798489,-0.10327578720171005,-0.0013218376825534506,1.0000000000000004,2.895999848842621,2.02,0.896,0.5
17.759910345077515,0.9643388278782368,-0.10284491791389883,-0.0012792562411050312,1.0000000000000004,2.900000214576721,2.02,0.9,0.5
17.760811358690262,0.9661762956529856,-0.1024051473941654,-0.0012287393024053017,1.0000000000000004,2.903999984264374,2.02,0.904,0.5
17.76168328523636,0.9679465629160404,-0.10196641809307039,-0.0011899610330203814,1.0000000000000004,2.9080000519752502,2.02,0.908,0.5
17.762543708086014,0.969690315425396,-0.10152810020372272,-0.0011558138980944932,1.0000000000000004,2.911999821662903,2.02,0.912,0.5
17.763403862714767,0.9714340567588806,-0.1010897810338065,-0.0011216670227440773,1.0000000000000004,2.9159998893737793,2.02,0.916,0.5
17.764264404773712,0.9731778129935265,-0.10065146279521286,-0.0010875201078306418,1.0000000000000004,2.9199999570846558,2.02,0.92,0.5
17.765124708414078,0.974921565502882,-0.1002131444402039,-0.001053373047398054,1.0000000000000004,2.9240000247955322,2.02,0.924,0.5
17.7659852206707,0.97666528634727,-0.09977483237162232,-0.001019226574953791,1.0000000000000004,2.9280000925064087,2.02,0.928,0.5
17.766995161771774,0.9784023426473141,-0.0993472560076043,-0.0009882700431944613,1.0000000000000004,2.9319998621940613,2.02,0.932,0.5
17.767837673425674,0.9800874721258879,-0.09889657294843346,-0.0009659670877226745,1.0000000000000004,2.9359999299049377,2.02,0.936,0.5
17.768670618534088,0.9817562401294708,-0.09843112237285823,-0.0009405463761140709,1.0000000000000004,2.939999997615814,2.02,0.94,0.5
17.769503355026245,0.9834250193089247,-0.09796567098237574,-0.0009151251197181409,1.0000000000000004,2.9440000653266907,2.02,0.944,0.5
17.770336359739304,0.9850937873125076,-0.09750021994113922,-0.0008897043626348022,1.0000000000000004,2.9479998350143433,2.02,0.948,0.5
17.771169364452362,0.986762560904026,-0.0970347678521648,-0.0008642834654892795,1.0000000000000004,2.9520002007484436,2.02,0.952,0.5
17.77200213074684,0.9884313084185123,-0.09656932309735566,-0.0008388629103137646,1.0000000000000004,2.955999970436096,2.02,0.956,0.5
17.772834211587906,0.9900904968380928,-0.09610089263878763,-0.0008119026169879362,1.0000000000000004,2.9600000381469727,2.02,0.96,0.5
17.773662477731705,0.9916964266449213,-0.09561593469697982,-0.0007764061679154111,1.0000000000000004,2.964000105857849,2.02,0.964,0.5
17.774448722600937,0.993107445538044,-0.09515052696224302,-0.0007794157118041767,1.0000000000000004,2.9679998755455017,2.02,0.968,0.5
17.775221914052963,0.994457459077239,-0.09469123871531337,-0.0007944739518279675,1.0000000000000004,2.972000241279602,2.02,0.972,0.5
17.775995045900345,0.9958074782043695,-0.09423194988630712,-0.0008095320754364366,1.0000000000000004,2.9760000109672546,2.02,0.976,0.5
17.776771694421768,0.9971726648509502,-0.0937663399381563,-0.0008088213007795275,1.0000000000000004,2.980000078678131,2.02,0.98,0.5
17.777548760175705,0.9985462725162506,-0.09329054062254727,-0.0008013956112336018,1.0000000000000004,2.9839998483657837,2.02,0.984,0.5
17.77832567691803,0.9999198317527771,-0.09281474631279707,-0.0007939703700685641,1.0000000000000004,2.98799991607666,2.02,0.988,0.5
17.77911603450775,1.0012588575482368,-0.09231087006628513,-0.0007455136110365856,1.0000000000000004,2.9919999837875366,2.02,0.992,0.5
17.779904067516327,1.0025915242731571,-0.09181228280067444,-0.000681927936966531,1.0000000000000004,2.996000051498413,2.02,0.996,0.5
17.78068095445633,1.0039225593209267,-0.09133542375639081,-0.0005996016880089883,1.0000000000000004,3.0000001192092896,2.02,1.0,0.5
17.781458258628845,1.0052535776048899,-0.09085857297759503,-0.000517276788741583,1.0000000000000004,3.003999888896942,2.02,1.004,0.5
17.78223544359207,1.0065846424549818,-0.09038170624990016,-0.0004349492571691371,1.0000000000000004,3.0079999566078186,2.02,1.008,0.5
17.783012956380844,1.007915660738945,-0.08990485372487456,-0.00035262405526736984,1.0000000000000004,3.012000024318695,2.02,1.012,0.5
17.78377404808998,1.0092235002666712,-0.08941415301524103,-0.00026352683278219047,1.0000000000000004,3.0160000920295715,2.02,1.016,0.5
17.78452095389366,1.0105098634958267,-0.08891072077676654,-0.00016819445409055334,1.0000000000000004,3.019999861717224,2.02,1.02,0.5
17.78526759147644,1.0117962788790464,-0.08840727084316313,-7.285950960067566e-05,1.0000000000000004,3.0240002274513245,2.02,1.024,0.5
17.786014646291733,1.0130826700478792,-0.08790383883751929,2.2472627279057633e-05,1.0000000000000004,3.027999997138977,2.02,1.028,0.5
17.786761105060577,1.0143690444529057,-0.08740040590055287,0.0001178047459688969,1.0000000000000004,3.0320000648498535,2.02,1.032,0.5
17.787504076957703,1.0156574305146933,-0.08690592902712524,0.00021829293291375507,1.0000000000000004,3.03600013256073,2.02,1.036,0.5
17.7882299721241,1.0169359892606735,-0.08642371837049723,0.0003248985107120461,1.0000000000000004,3.0399999022483826,2.02,1.04,0.5
17.7889122068882,1.018154690042138,-0.08592619351111352,0.0004185472627113995,1.0000000000000004,3.044000267982483,2.02,1.044,0.5
17.789593428373337,1.0193732473999262,-0.08542874618433416,0.0005102448997149622,1.0000000000000004,3.0479997396469116,2.02,1.048,0.5
17.79026961326599,1.02059087716043,-0.08493187045678496,0.0005839357903596465,1.0000000000000004,3.052000105381012,2.02,1.052,0.5
17.79094535112381,1.0218084957450628,-0.08443501044530421,0.0006576243467861786,1.0000000000000004,3.0559998750686646,2.02,1.056,0.5
17.791621327400208,1.0230260845273733,-0.08393814915325493,0.0007313129308386124,1.0000000000000004,3.059999942779541,2.02,1.06,0.5
17.792297273874283,1.0242437236011028,-0.08344127237796783,0.0008050037404245813,1.0000000000000004,3.0640000104904175,2.02,1.064,0.5
17.792988806962967,1.0253303833305836,-0.08297253563068807,0.0007790151830704417,1.0000000000000004,3.06799978017807,2.02,1.068,0.5
17.793683648109436,1.0263921543955803,-0.0825091409496963,0.0007340388228840311,1.0000000000000004,3.0720001459121704,2.02,1.072,0.5
17.794374018907547,1.027466043829918,-0.0820477963425219,0.0006996138126851292,1.0000000000000004,3.075999915599823,2.02,1.076,0.5
17.795058727264404,1.0285566877573729,-0.08158922987058759,0.0006796683883294463,1.0000000000000004,3.0799999833106995,2.02,1.08,0.5
17.795743376016617,1.0296472795307636,-0.08113067736849189,0.0006597235278604785,1.0000000000000004,3.084000051021576,2.02,1.084,0.5
17.796428352594376,1.0307379271835089,-0.0806721105473116,0.0006397780216502724,1.0000000000000004,3.0880001187324524,2.02,1.088,0.5
17.797036707401276,1.0316495336592197,-0.08023718127515167,0.0006206683110576705,1.0000000000000004,3.091999888420105,2.02,1.092,0.5
17.797642916440964,1.03255564160645,-0.07980298215989023,0.0006015844965077122,1.0000000000000004,3.0959999561309814,2.02,1.096,0.5
17.798248916864395,1.0334617551416159,-0.07936876977328211,0.0005825001535413321,1.0000000000000004,3.100000023841858,2.02,1.1,0.5
17.79885506629944,1.034367848187685,-0.07893457007594407,0.00056341627441725,1.0000000000000004,3.1040000915527344,2.02,1.104,0.5
17.799461215734482,1.0352739673107862,-0.07850035803858191,0.0005443319978439831,1.0000000000000004,3.108000159263611,2.02,1.108,0.5
17.80006131529808,1.0361598022282124,-0.07807056931778789,0.0005139397926541278,1.0000000000000004,3.1119999289512634,2.02,1.112,0.5
17.800616055727005,1.036947699263692,-0.07766829058527946,0.0004884092368229176,1.0000000000000004,3.1160002946853638,2.02,1.116,0.5
17.801176995038986,1.037749907001853,-0.07727637805510312,0.0004740542244690005,1.0000000000000004,3.1199997663497925,2.02,1.12,0.5
17.80173769593239,1.0385521091520786,-0.07688446389511228,0.0004596991411744966,1.0000000000000004,3.124000132083893,2.02,1.124,0.5
17.802298843860626,1.0393543299287558,-0.07649253867566586,0.0004453436777112074,1.0000000000000004,3.1279999017715454,2.02,1.128,0.5
17.802859634160995,1.040156539529562,-0.0761006255634129,0.0004309888245188631,1.0000000000000004,3.131999969482422,2.02,1.132,0.5
17.803392678499222,1.0409058537334204,-0.07570640672929585,0.00040643899410497397,1.0000000000000004,3.1360000371932983,2.02,1.136,0.5
17.8039048910141,1.041616141796112,-0.07531050965189934,0.0003743774832400959,1.0000000000000004,3.139999806880951,2.02,1.14,0.5
17.804417222738266,1.042326420545578,-0.07491460128221661,0.00034231491008540615,1.0000000000000004,3.1440001726150513,2.02,1.144,0.5
17.80492463707924,1.0430261138826609,-0.0745243935380131,0.0002947911580122309,1.0000000000000004,3.147999942302704,2.02,1.148,0.5
17.805431872606277,1.043725149706006,-0.07413453189656138,0.00024632738131913356,1.0000000000000004,3.1520000100135803,2.02,1.152,0.5
17.80595862865448,1.0444251839071512,-0.07375144225079566,0.0002036140904237982,1.0000000000000004,3.156000077724457,2.02,1.156,0.5
17.806455314159393,1.0451087430119514,-0.0733515927568078,0.0001484678614360746,1.0000000000000004,3.1599998474121094,2.02,1.16,0.5
17.806952118873596,1.0457923375070095,-0.07295173034071922,9.331999717687722e-05,1.0000000000000004,3.163999915122986,2.02,1.164,0.5
17.807448506355286,1.0464759059250355,-0.07255188061390072,3.8173624488990754e-05,1.0000000000000004,3.1679999828338623,2.02,1.168,0.5
17.80794522166252,1.047159481793642,-0.07215201889630407,-1.6974234313238412e-05,1.0000000000000004,3.1720000505447388,2.02,1.172,0.5
17.80843609571457,1.0478377845138311,-0.07174999627750367,-7.114758682291722e-05,1.0000000000000004,3.1760001182556152,2.02,1.176,0.5
17.80891901254654,1.0485088396817446,-0.07134497247170657,-0.00012397538193908986,1.0000000000000004,3.179999887943268,2.02,1.18,0.5
17.809386491775513,1.0491623636335135,-0.07094973570201546,-0.0001743537050060695,1.0000000000000004,3.1839999556541443,2.02,1.184,0.5
17.80982232093811,1.0497790817171335,-0.07057506579440087,-0.0002195910201407969,1.0000000000000004,3.1880000233650208,2.02,1.188,0.5
17.810257762670517,1.0503958351910114,-0.07020038412883878,-0.0002648295303515624,1.0000000000000004,3.1919997930526733,2.02,1.192,0.5
17.81069454550743,1.0510228797793388,-0.06982753041666001,-0.00030937976498535136,1.0000000000000004,3.1960001587867737,2.02,1.196,0.5
17.811131566762924,1.0516527313739061,-0.06945515738334507,-0.00035374529579712544,1.0000000000000004,3.1999999284744263,2.02,1.2,0.5
17.811568677425385,1.0522825699299574,-0.06908279517665505,-0.00039810946600482566,1.0000000000000004,3.2039999961853027,2.02,1.204,0.5
17.812005579471588,1.0529124196618795,-0.06871043308638036,-0.00044247363223348657,1.0000000000000004,3.208000063896179,2.02,1.208,0.5
17.812418043613434,1.0534980595111847,-0.06835111230611801,-0.000483240706671495,1.0000000000000004,3.211999833583832,2.02,1.212,0.5
17.81281068921089,1.0540481209754944,-0.06800230103544891,-0.0005211129118833924,1.0000000000000004,3.216000199317932,2.02,1.216,0.5
17.813203364610672,1.0545982122421265,-0.06765347963664681,-0.0005589861905264115,1.0000000000000004,3.2199999690055847,2.02,1.22,0.5
17.813591569662094,1.0551522243767977,-0.06730143132153898,-0.0005985636318839305,1.0000000000000004,3.224000036716461,2.02,1.224,0.5
17.813988506793976,1.0557028371840715,-0.06693627266213298,-0.0006342377164401114,1.0000000000000004,3.2280001044273376,2.02,1.228,0.5
17.814385533332825,1.0562534257769585,-0.06657112331595272,-0.0006699107939880378,1.0000000000000004,3.2319998741149902,2.02,1.232,0.5
17.8147813975811,1.0567995570600033,-0.06620725255925208,-0.0007061082199300017,1.0000000000000004,3.2359999418258667,2.02,1.236,0.5
17.815154522657394,1.0572542361915112,-0.06586955953389406,-0.0007530562456850021,1.0000000000000004,3.240000009536743,2.02,1.24,0.5
17.815527826547623,1.057708889245987,-0.06553187675308436,-0.0008000028747119359,1.0000000000000004,3.2440000772476196,2.02,1.244,0.5
17.815892934799194,1.0581695027649403,-0.0651948006125167,-0.0008447230200090416,1.0000000000000004,3.248000144958496,2.02,1.248,0.5
17.8162539601326,1.0586328711360693,-0.06485802074894309,-0.0008884036290055519,1.0000000000000004,3.2519999146461487,2.02,1.252,0.5
17.81661555171013,1.059096248820424,-0.06452122970949858,-0.0009320855845089682,1.0000000000000004,3.255999982357025,2.02,1.256,0.5
17.81697654724121,1.0595596209168434,-0.06418445077724755,-0.0009757661833162956,1.0000000000000004,3.2600000500679016,2.02,1.26,0.5
17.817310750484467,1.0599800739437342,-0.06387321348302066,-0.0009884099735160135,1.0000000000000004,3.263999819755554,2.02,1.264,0.5
17.817628294229507,1.060394762083888,-0.06355835567228496,-0.0009910681549172295,1.0000000000000004,3.2680001854896545,2.02,1.268,0.5
17.81794586777687,1.0608094781637192,-0.06324349727947265,-0.0009937263546362374,1.0000000000000004,3.271999955177307,2.02,1.272,0.5
17.81826341152191,1.0612241867929697,-0.06292863050475717,-0.0009963846534901677,1.0000000000000004,3.2760000228881836,2.02,1.276,0.5
17.818581014871597,1.0616388842463493,-0.06261377211194485,-0.0009990428368382709,1.0000000000000004,3.28000009059906,2.02,1.28,0.5
17.818898677825928,1.0620536040514708,-0.06229890463873744,-0.0010017010893079714,1.0000000000000004,3.2839998602867126,2.02,1.284,0.5
17.819216668605804,1.062470680102706,-0.061982880695723,-0.0010074456642996665,1.0000000000000004,3.288000226020813,2.02,1.288,0.5
17.81953626871109,1.0628796182572842,-0.06167541153263301,-0.0010263860226586985,1.0000000000000004,3.2919999957084656,2.02,1.292,0.5
17.819805085659027,1.063233694061637,-0.061382002430036664,-0.0010426750850456301,1.0000000000000004,3.296000063419342,2.02,1.296,0.5
17.820073783397675,1.0635877754539251,-0.06108859367668629,-0.0010589641070737343,1.0000000000000004,3.2999998331069946,2.02,1.3,0.5
17.820342540740967,1.063941890373826,-0.060795175610110164,-0.0010752536668832136,1.0000000000000004,3.303999900817871,2.02,1.304,0.5
17.820610225200653,1.0642948094755411,-0.06050136813428253,-0.0010911897410323945,1.0000000000000004,3.3079999685287476,2.02,1.308,0.5
17.820876359939575,1.0646466184407473,-0.060207147034816444,-0.0011067678295830774,1.0000000000000004,3.312000036239624,2.02,1.312,0.5
17.82114216685295,1.064998410642147,-0.05991293513216078,-0.001122345447086559,1.0000000000000004,3.3160001039505005,2.02,1.316,0.5
17.821408480405807,1.065350191667676,-0.059618713334202766,-0.0011379235431263623,1.0000000000000004,3.320000171661377,2.02,1.32,0.5
17.821647435426712,1.0656479094177485,-0.0593368683476001,-0.0011552566822956578,1.0000000000000004,3.3239999413490295,2.02,1.324,0.5
17.82186672091484,1.0659151710569859,-0.059066442772746086,-0.0011739953965843597,1.0000000000000004,3.328000009059906,2.02,1.328,0.5
17.822085708379745,1.0661875065416098,-0.058797281119041145,-0.0011927975378966948,1.0000000000000004,3.3320000767707825,2.02,1.332,0.5
17.822304636240005,1.0664598532021046,-0.05852812761440873,-0.001211599059843138,1.0000000000000004,3.335999846458435,2.02,1.336,0.5
17.822523653507233,1.0667321886867285,-0.05825896607711911,-0.0012304012019512811,1.0000000000000004,3.3400002121925354,2.02,1.34,0.5
17.822742581367493,1.067004531621933,-0.05798981222324073,-0.0012492027077541934,1.0000000000000004,3.343999981880188,2.02,1.344,0.5
17.822961628437042,1.0672768894582987,-0.05772065033670515,-0.0012680047789217497,1.0000000000000004,3.3480000495910645,2.02,1.348,0.5
17.82318052649498,1.0675492137670517,-0.05745149636641145,-0.0012868062675579495,1.0000000000000004,3.352000117301941,2.02,1.352,0.5
17.823352366685867,1.0677241999655962,-0.05720129213295877,-0.0013094604055652326,1.0000000000000004,3.3559998869895935,2.02,1.356,0.5
17.823515594005585,1.0678817946463823,-0.056954460800625384,-0.0013328026069530097,1.0000000000000004,3.360000252723694,2.02,1.36,0.5
17.823678821325302,1.0680409204214811,-0.05670800944790244,-0.0013560588914742766,1.0000000000000004,3.3639997243881226,2.02,1.364,0.5
17.823842227458954,1.0682164188474417,-0.056465522735379636,-0.0013784053851395583,1.0000000000000004,3.368000090122223,2.02,1.368,0.5
17.82400530576706,1.0683919247239828,-0.05622304358985275,-0.0014007512545504142,1.0000000000000004,3.3719998598098755,2.02,1.372,0.5
17.82416868209839,1.068567456677556,-0.055980556760914624,-0.0014230977693898694,1.0000000000000004,3.375999927520752,2.02,1.376,0.5
17.824332058429718,1.0687429681420326,-0.055738078081049025,-0.0014454436349922162,1.0000000000000004,3.3799999952316284,2.02,1.38,0.5
17.824493557214737,1.0689106602221727,-0.05549837299622595,-0.0014653295603750394,1.0000000000000004,3.383999764919281,2.02,1.384,0.5
17.82464423775673,1.0690216924995184,-0.05527884094044566,-0.0014673268574370013,1.0000000000000004,3.3880001306533813,2.02,1.388,0.5
17.824794679880142,1.0691327303647995,-0.05505931470543146,-0.0014693241054173356,1.0000000000000004,3.391999900341034,2.02,1.392,0.5
17.824945241212845,1.0692437626421452,-0.05483978218398988,-0.0014713214201265146,1.0000000000000004,3.3959999680519104,2.02,1.396,0.5
17.82509583234787,1.0693547707051039,-0.05462025629822165,-0.0014733186415014643,1.0000000000000004,3.400000035762787,2.02,1.4,0.5
17.82524660229683,1.0694658104330301,-0.05440072366036475,-0.0014753159535700888,1.0000000000000004,3.4040001034736633,2.02,1.404,0.5
17.825397223234177,1.0695768427103758,-0.05418119777459651,-0.001477313201803554,1.0000000000000004,3.407999873161316,2.02,1.408,0.5
17.82554766535759,1.0696878470480442,-0.05396167119033635,-0.0014793104273849167,1.0000000000000004,3.4119999408721924,2.02,1.412,0.5
17.825698226690292,1.069798894226551,-0.05374213890172541,-0.0014813077551707465,1.0000000000000004,3.416000008583069,2.02,1.416,0.5
17.825842559337616,1.0699072945863008,-0.053525891387835145,-0.0014811230012128362,1.0000000000000004,3.4200000762939453,2.02,1.42,0.5
17.82596480846405,1.0700026787817478,-0.05330981488805264,-0.001472971807288559,1.0000000000000004,3.4240001440048218,2.02,1.424,0.5
17.82608672976494,1.0700981095433235,-0.053093558992259204,-0.001464830742037293,1.0000000000000004,3.4279999136924744,2.02,1.428,0.5
17.82620856165886,1.0701935272663832,-0.052877296577207744,-0.0014566894398626573,1.0000000000000004,3.4320002794265747,2.02,1.432,0.5
17.82633078098297,1.0702889505773783,-0.05266104103066027,-0.00144854840584685,1.0000000000000004,3.4359997510910034,2.02,1.436,0.5
17.82645273208618,1.0703843850642443,-0.05244477896485478,-0.0014404070896034682,1.0000000000000004,3.4400001168251038,2.02,1.44,0.5
17.82657477259636,1.0704797971993685,-0.052228523534722626,-0.0014322660074412852,1.0000000000000004,3.4439998865127563,2.02,1.444,0.5
17.82669687271118,1.0705752149224281,-0.05201226787175983,-0.0014241249433553094,1.0000000000000004,3.447999954223633,2.02,1.448,0.5
17.82681903243065,1.070670647546649,-0.051796005107462406,-0.001415983627055084,1.0000000000000004,3.4520000219345093,2.02,1.452,0.5
17.826934456825256,1.0707602519541979,-0.051580864703282714,-0.0014084135945040543,1.0000000000000004,3.455999791622162,2.02,1.456,0.5
17.827036201953888,1.0708373561501503,-0.05136810417752713,-0.0014020655398780946,1.0000000000000004,3.460000157356262,2.02,1.46,0.5
17.82713809609413,1.0709144845604897,-0.05115534970536828,-0.0013957176778021108,1.0000000000000004,3.463999927043915,2.02,1.464,0.5
17.827239871025085,1.0709916111081839,-0.05094258987810463,-0.0013893696679416756,1.0000000000000004,3.4679999947547913,2.02,1.468,0.5
17.827341735363007,1.071068724617362,-0.0507298355223611,-0.0013830218093744406,1.0000000000000004,3.4720000624656677,2.02,1.472,0.5
17.82744374871254,1.0711458381265402,-0.05051708151586354,-0.0013766739947413953,1.0000000000000004,3.4759998321533203,2.02,1.476,0.5
17.827545762062073,1.0712229516357183,-0.05030432087369263,-0.001370325968537145,1.0000000000000004,3.4799998998641968,2.02,1.48,0.5
17.827647298574448,1.071300083771348,-0.050091566517949104,-0.0013639781321899136,1.0000000000000004,3.4839999675750732,2.02,1.484,0.5
17.82774916291237,1.071377206593752,-0.049878806341439486,-0.0013576301021203108,1.0000000000000004,3.4880000352859497,2.02,1.488,0.5
17.827856302261353,1.071447167545557,-0.049667168175801635,-0.0013560927802700462,1.0000000000000004,3.492000102996826,2.02,1.492,0.5
17.827934503555298,1.071512047201395,-0.0494512349832803,-0.0013649073301849057,1.0000000000000004,3.4960001707077026,2.02,1.496,0.5
17.82801279425621,1.071576939895749,-0.04923530842643231,-0.001373721607023981,1.0000000000000004,3.4999999403953552,2.02,1.5,0.5
17.828091144561768,1.0716418325901031,-0.049019381520338356,-0.0013825358928443165,1.0000000000000004,3.5040000081062317,2.02,1.504,0.5
17.82816931605339,1.071706723421812,-0.04880344960838556,-0.0013913504365064,1.0000000000000004,3.5079997777938843,2.02,1.508,0.5
17.82824742794037,1.071771601215005,-0.04858752305153757,-0.00140016471425497,1.0000000000000004,3.5120001435279846,2.02,1.512,0.5
17.828325778245926,1.0718365032225847,-0.048371589509770274,-0.0014089792670120005,1.0000000000000004,3.515999913215637,2.02,1.516,0.5
17.828403502702713,1.0719011016190052,-0.0481612600851804,-0.0014163916522988984,1.0000000000000004,3.5199999809265137,2.02,1.52,0.5
17.82847821712494,1.071963481605053,-0.04795998998451978,-0.0014207009414803906,1.0000000000000004,3.52400004863739,2.02,1.524,0.5
17.82855334877968,1.0720258317887783,-0.047758726053871214,-0.0014250100842332358,1.0000000000000004,3.5279998183250427,2.02,1.528,0.5
17.828628212213516,1.0720882005989552,-0.04755746282171458,-0.0014293192010086386,1.0000000000000004,3.532000184059143,2.02,1.532,0.5
17.82869216799736,1.0721419267356396,-0.04735453426837921,-0.0014228628821228995,1.0000000000000004,3.5359999537467957,2.02,1.536,0.5
17.828753799200058,1.0721934922039509,-0.04715038766153157,-0.0014136914999767214,1.0000000000000004,3.540000021457672,2.02,1.54,0.5
17.828815758228302,1.072245068848133,-0.0469462355831638,-0.001404519858851927,1.0000000000000004,3.5440000891685486,2.02,1.544,0.5
17.828877359628677,1.0722966603934765,-0.04674208990763873,-0.0013953484765352187,1.0000000000000004,3.547999858856201,2.02,1.548,0.5
17.828939110040665,1.0723482258617878,-0.046537937014363706,-0.0013861768168226263,1.0000000000000004,3.5519999265670776,2.02,1.552,0.5
17.82900106906891,1.0723998118191957,-0.04633379157166928,-0.0013770054313226865,1.0000000000000004,3.555999994277954,2.02,1.556,0.5
17.82906273007393,1.0724513977766037,-0.046129645546898246,-0.0013678340542355727,1.0000000000000004,3.5600000619888306,2.02,1.56,0.5
17.829124569892883,1.0725029539316893,-0.045925493468530476,-0.0013586624074832798,1.0000000000000004,3.564000129699707,2.02,1.564,0.5
17.829182893037796,1.0725548788905144,-0.04572544398251921,-0.0013494074778463983,1.0000000000000004,3.5679998993873596,2.02,1.568,0.5
17.829236388206482,1.0726072452962399,-0.0455304360948503,-0.0013400494356119452,1.0000000000000004,3.571999967098236,2.02,1.572,0.5
17.829290091991425,1.0726596061140299,-0.04533543449360877,-0.001330691647808635,1.0000000000000004,3.5760000348091125,2.02,1.576,0.5
17.8293437063694,1.0727119594812393,-0.04514042695518583,-0.0013213335730597464,1.0000000000000004,3.579999804496765,2.02,1.58,0.5
17.829393476247787,1.072756564244628,-0.04494622128549963,-0.001311485752921726,1.0000000000000004,3.5840001702308655,2.02,1.584,0.5
17.829439789056778,1.0727942828088999,-0.04475271701812744,-0.0013012023522378513,1.0000000000000004,3.587999939918518,2.02,1.588,0.5
17.829486429691315,1.0728319846093655,-0.04455921903718263,-0.001290919205530372,1.0000000000000004,3.5920000076293945,2.02,1.592,0.5
17.829532951116562,1.0728696808218956,-0.04436572082340717,-0.0012806361052071225,1.0000000000000004,3.596000075340271,2.02,1.596,0.5
17.82957896590233,1.0729074068367481,-0.04417221620678902,-0.0012703526788300223,1.0000000000000004,3.5999998450279236,2.02,1.6,0.5
17.829625755548477,1.0729451067745686,-0.04397871810942888,-0.0012600695604305656,1.0000000000000004,3.604000210762024,2.02,1.604,0.5
17.829672157764435,1.0729828178882599,-0.043785213958472013,-0.0012497861366682628,1.0000000000000004,3.6079999804496765,2.02,1.608,0.5
17.82971829175949,1.0730205290019512,-0.043591715511865914,-0.0012395030219067849,1.0000000000000004,3.612000048160553,2.02,1.612,0.5
17.829764902591705,1.0730582289397717,-0.04339821089524776,-0.0012292196090584184,1.0000000000000004,3.6160001158714294,2.02,1.616,0.5
17.82981139421463,1.073095928877592,-0.0432047126814723,-0.0012189364928190116,1.0000000000000004,3.619999885559082,2.02,1.62,0.5
17.829857736825943,1.0731336567550898,-0.04301121493335813,-0.001208653383400815,1.0000000000000004,3.6239999532699585,2.02,1.624,0.5
17.829898595809937,1.073172390460968,-0.04282577510457486,-0.0011982423486642801,1.0000000000000004,3.628000020980835,2.02,1.628,0.5
17.829938858747482,1.0732073057442904,-0.042641213396564126,-0.0011879331507316238,1.0000000000000004,3.6320000886917114,2.02,1.632,0.5
17.829977691173553,1.0732334442436695,-0.042457700590603054,-0.0011778656479748406,1.0000000000000004,3.636000156402588,2.02,1.636,0.5
17.830016672611237,1.0732596069574356,-0.0422741943039,-0.0011677984400932928,1.0000000000000004,3.6399999260902405,2.02,1.64,0.5
17.830055445432663,1.0732857529073954,-0.042090681730769575,-0.0011577309277299719,1.0000000000000004,3.643999993801117,2.02,1.644,0.5
17.830094397068024,1.0733119044452906,-0.0419071753276512,-0.001147663710504787,1.0000000000000004,3.6480000615119934,2.02,1.648,0.5
17.83013328909874,1.0733380652964115,-0.04172366869170219,-0.0011375965021223067,1.0000000000000004,3.651999831199646,2.02,1.652,0.5
17.830172568559647,1.0733642168343067,-0.04154015623498708,-0.0011275289749264061,1.0000000000000004,3.6560001969337463,2.02,1.656,0.5
17.830211251974106,1.0733903776854277,-0.04135664936620742,-0.0011174617858387137,1.0000000000000004,3.659999966621399,2.02,1.66,0.5
17.83025026321411,1.0734165273606777,-0.041173137025907636,-0.0011073942681463222,1.0000000000000004,3.6640000343322754,2.02,1.664,0.5
17.83028918504715,1.073443092405796,-0.040989145752973855,-0.0010972885493458762,1.0000000000000004,3.668000102043152,2.02,1.668,0.5
17.830327838659286,1.0734701193869114,-0.040804607153404504,-0.0010871394404716739,1.0000000000000004,3.6719998717308044,2.02,1.672,0.5
17.830366134643555,1.0734971519559622,-0.04062007408356294,-0.0010769906552923203,1.0000000000000004,3.676000237464905,2.02,1.676,0.5
17.830405443906784,1.073523249477148,-0.040435457427520305,-0.001066961694505153,1.0000000000000004,3.6799997091293335,2.02,1.68,0.5
17.83044457435608,1.0735403951257467,-0.04025456542149186,-0.0010582351850700888,1.0000000000000004,3.684000074863434,2.02,1.684,0.5
17.830480575561523,1.0735583566129208,-0.040077672456391156,-0.0010495032777839697,1.0000000000000004,3.6879998445510864,2.02,1.688,0.5
17.830516576766968,1.073576306924224,-0.03990077355410904,-0.0010407710882986976,1.0000000000000004,3.691999912261963,2.02,1.692,0.5
17.830553114414215,1.0735942646861076,-0.03972388105466962,-0.0010320391819504948,1.0000000000000004,3.6959999799728394,2.02,1.696,0.5
17.830588847398758,1.0736122392117977,-0.03954698296729475,-0.001023306994397899,1.0000000000000004,3.700000047683716,2.02,1.7,0.5
17.83062505722046,1.0736301932483912,-0.03937009040964767,-0.0010145750841843437,1.0000000000000004,3.7040001153945923,2.02,1.704,0.5
17.830661296844482,1.0736481472849846,-0.03919319744454697,-0.0010058431564630155,1.0000000000000004,3.707999885082245,2.02,1.708,0.5
17.830697178840637,1.073666088283062,-0.039016298891510814,-0.0009971109863613492,1.0000000000000004,3.7119999527931213,2.02,1.712,0.5
17.83073341846466,1.0736840516328812,-0.03883940610103309,-0.00098837906909921,1.0000000000000004,3.716000020503998,2.02,1.716,0.5
17.830769568681717,1.0737020131200552,-0.03866250766441226,-0.000979646883706664,1.0000000000000004,3.7200000882148743,2.02,1.72,0.5
17.830805480480194,1.0737199783325195,-0.038485614699311554,-0.0009709149629770764,1.0000000000000004,3.723999857902527,2.02,1.724,0.5
17.830841720104218,1.0737379267811775,-0.03830871672835201,-0.0009621827846331144,1.0000000000000004,3.728000223636627,2.02,1.728,0.5
17.830878973007202,1.073748141527176,-0.03813007700955495,-0.00095374573220397,1.0000000000000004,3.73199999332428,2.02,1.732,0.5
17.8309166431427,1.073757141828537,-0.03795344365062192,-0.0009454909283022062,1.0000000000000004,3.7360000610351562,2.02,1.736,0.5
17.830951511859894,1.0737653970718384,-0.03778286854503676,-0.0009368338133981524,1.0000000000000004,3.7400001287460327,2.02,1.74,0.5
17.830986320972443,1.0737736355513334,-0.03761229815427214,-0.0009281769440576682,1.0000000000000004,3.7439998984336853,2.02,1.744,0.5
17.83102121949196,1.0737818777561188,-0.037441723339725286,-0.0009195198348379563,1.0000000000000004,3.7480002641677856,2.02,1.748,0.5
17.831053376197815,1.0737939719110727,-0.03727144573349506,-0.0009106859171197357,1.0000000000000004,3.7519997358322144,2.02,1.752,0.5
17.831084668636322,1.0738064739853144,-0.03710133326239884,-0.0009019421434004471,1.0000000000000004,3.7560001015663147,2.02,1.756,0.5
17.831115931272507,1.0738189797848463,-0.036931226146407425,-0.0008931986191100805,1.0000000000000004,3.7599998712539673,2.02,1.76,0.5
17.83114743232727,1.0738314911723137,-0.03676111361710355,-0.0008844548460729129,1.0000000000000004,3.7639999389648438,2.02,1.764,0.5
17.831178605556488,1.0738439932465553,-0.03659100609365851,-0.0008757113269552974,1.0000000000000004,3.76800000667572,2.02,1.768,0.5
17.831210047006607,1.0738565046340227,-0.03642089880304411,-0.000866967810367214,1.0000000000000004,3.771999776363373,2.02,1.772,0.5
17.83124130964279,1.0738690104335546,-0.036250786390155554,-0.0008582240384384932,1.0000000000000004,3.776000142097473,2.02,1.776,0.5
17.83127400279045,1.0738751888275146,-0.03608838701620698,-0.0008503741676904042,1.0000000000000004,3.7799999117851257,2.02,1.78,0.5
17.831306725740433,1.07388062402606,-0.035926871467381716,-0.0008426270746078046,1.0000000000000004,3.783999979496002,2.02,1.784,0.5
17.83133977651596,1.073886102065444,-0.03576536028413102,-0.0008348802162054803,1.0000000000000004,3.7880000472068787,2.02,1.788,0.5
17.831372499465942,1.0738915596157312,-0.03560384514275938,-0.0008271331178946184,1.0000000000000004,3.792000114917755,2.02,1.792,0.5
17.83140590786934,1.073896324262023,-0.035441066429484636,-0.0008194931105478531,1.0000000000000004,3.7959998846054077,2.02,1.796,0.5
17.831440806388855,1.0738989561796188,-0.03527443279745057,-0.0008121782119019372,1.0000000000000004,3.799999952316284,2.02,1.8,0.5
17.83147558569908,1.0739015955477953,-0.03510779427597299,-0.0008048630900390208,1.0000000000000004,3.8040000200271606,2.02,1.804,0.5
17.831510424613953,1.0739042107015848,-0.03494116076035425,-0.0007975481968571785,1.0000000000000004,3.808000087738037,2.02,1.808,0.5
17.831544935703278,1.0739068239927292,-0.034774521831423044,-0.0007902330883950981,1.0000000000000004,3.8120001554489136,2.02,1.812,0.5
17.831579953432083,1.0739094577729702,-0.03460788860684261,-0.0007829181991212408,1.0000000000000004,3.815999925136566,2.02,1.816,0.5
17.831614315509796,1.073912002146244,-0.034441402298398316,-0.0007756114848689322,1.0000000000000004,3.8200002908706665,2.02,1.82,0.5
17.83164981007576,1.0739089231938124,-0.034283775312360376,-0.0007687937315381532,1.0000000000000004,3.823999762535095,2.02,1.824,0.5
17.831684708595276,1.0739058405160904,-0.0341261486755684,-0.0007619760020531885,1.0000000000000004,3.8280001282691956,2.02,1.828,0.5
17.831719785928726,1.0739027746021748,-0.033968517498578876,-0.000755158055596894,1.0000000000000004,3.831999897956848,2.02,1.832,0.5
17.831754982471466,1.0738997049629688,-0.03381089080357924,-0.0007483403063872629,1.0000000000000004,3.8359999656677246,2.02,1.836,0.5
17.831790059804916,1.0738966409116983,-0.033653259684797376,-0.000741522376301873,1.0000000000000004,3.840000033378601,2.02,1.84,0.5
17.831824958324432,1.073893552646041,-0.03349563281517476,-0.0007347046256995782,1.0000000000000004,3.8439998030662537,2.02,1.844,0.5
17.831860184669495,1.0738904904574156,-0.03333800152176991,-0.0007278866888213997,1.0000000000000004,3.848000168800354,2.02,1.848,0.5
17.831895291805267,1.073887413367629,-0.033180375408846885,-0.0007210689479961729,1.0000000000000004,3.8519999384880066,2.02,1.852,0.5
17.831930100917816,1.0738843400031328,-0.03302274859743193,-0.000714251193983273,1.0000000000000004,3.856000006198883,2.02,1.856,0.5
17.831962436437607,1.0738840885460377,-0.03286545991431922,-0.0007073550594611788,1.0000000000000004,3.8600000739097595,2.02,1.86,0.5
17.83199307322502,1.0738846343010664,-0.03270950954174623,-0.0007004377816031138,1.0000000000000004,3.863999843597412,2.02,1.864,0.5
17.83202427625656,1.0738809052854776,-0.03256021370179951,-0.0006936515077313743,1.0000000000000004,3.8679999113082886,2.02,1.868,0.5
17.83205744624138,1.0738750118762255,-0.032406621729023755,-0.0006869469992807353,1.0000000000000004,3.871999979019165,2.02,1.872,0.5
17.83209055662155,1.0738691110163927,-0.032253024575766176,-0.0006802422909686356,1.0000000000000004,3.8760000467300415,2.02,1.876,0.5
17.832123577594757,1.0738632250577211,-0.03209943225374445,-0.000673537784052769,1.0000000000000004,3.880000114440918,2.02,1.88,0.5
17.832156628370285,1.073857320472598,-0.031945840222761035,-0.0006668332862318493,1.0000000000000004,3.8839998841285706,2.02,1.884,0.5
17.832189738750458,1.0738514456897974,-0.03179224336054176,-0.0006601285767260379,1.0000000000000004,3.887999951839447,2.02,1.888,0.5
17.832222819328308,1.0738455317914486,-0.0316386510967277,-0.0006534240654900714,1.0000000000000004,3.8920000195503235,2.02,1.892,0.5
17.83225581049919,1.0738396421074867,-0.03148505435092375,-0.0006467193500157009,1.0000000000000004,3.895999789237976,2.02,1.896,0.5
17.83228912949562,1.0738337561488152,-0.03133146220352501,-0.0006400148567990982,1.0000000000000004,3.9000001549720764,2.02,1.9,0.5
17.83232218027115,1.0738278590142727,-0.031177865399513394,-0.0006333101371183147,1.0000000000000004,3.903999924659729,2.02,1.904,0.5
17.83235666155815,1.0738212708383799,-0.03102623001905158,-0.0006269253257187302,1.0000000000000004,3.9079999923706055,2.02,1.908,0.5
17.83239135146141,1.0738108344376087,-0.030880620412062854,-0.0006212330245034536,1.0000000000000004,3.912000060081482,2.02,1.912,0.5
17.832426071166992,1.073800390586257,-0.03073500661412254,-0.0006155405527579205,1.0000000000000004,3.9159998297691345,2.02,1.916,0.5
17.83246076107025,1.0737899467349052,-0.030589397298172116,-0.0006098482452898679,1.0000000000000004,3.920000195503235,2.02,1.92,0.5
17.832495540380478,1.073779521510005,-0.030443783500231802,-0.0006041557786602425,1.0000000000000004,3.9239999651908875,2.02,1.924,0.5
17.832530230283737,1.0737690813839436,-0.03029817418428138,-0.0005984634701690084,1.0000000000000004,3.928000032901764,2.02,1.928,0.5
17.832564771175385,1.0737586431205273,-0.03015256061917171,-0.0005927709970592332,1.0000000000000004,3.9320001006126404,2.02,1.932,0.5
17.832599580287933,1.0737482011318207,-0.030006951128598303,-0.0005870786802688599,1.0000000000000004,3.935999870300293,2.02,1.936,0.5
17.832634449005127,1.0737377628684044,-0.029861337156035006,-0.0005813862057948427,1.0000000000000004,3.9399999380111694,2.02,1.94,0.5
17.83266916871071,1.0737271700054407,-0.029715379932895303,-0.000575714920955761,1.0000000000000004,3.944000005722046,2.02,1.944,0.5
17.832706093788147,1.0737146250903606,-0.029565274773631245,-0.0005702936996954122,1.0000000000000004,3.9480000734329224,2.02,1.948,0.5
17.83274444937706,1.073698841035366,-0.02942114364122972,-0.0005648907937256809,1.0000000000000004,3.952000141143799,2.02,1.952,0.5
17.83278176188469,1.0736837275326252,-0.02927881566574797,-0.0005594469935772395,1.0000000000000004,3.9559999108314514,2.02,1.956,0.5
17.832816272974014,1.0736713949590921,-0.029136584897059947,-0.0005539208457321365,1.0000000000000004,3.959999978542328,2.02,1.96,0.5
17.83285066485405,1.0736590754240751,-0.028994358144700527,-0.0005483948584696918,1.0000000000000004,3.9640000462532043,2.02,1.964,0.5
17.832884907722473,1.07364671677351,-0.028852127376012504,-0.0005428687011885813,1.0000000000000004,3.967999815940857,2.02,1.968,0.5
17.83291956782341,1.0736344009637833,-0.02870990027440712,-0.0005373427176493806,1.0000000000000004,3.9720001816749573,2.02,1.972,0.5
17.8329539000988,1.0736220609396696,-0.028567673813086003,-0.0005318167392829309,1.0000000000000004,3.97599995136261,2.02,1.976,0.5
17.832988440990448,1.0736097283661366,-0.028425442753359675,-0.0005262905792164929,1.0000000000000004,3.9800000190734863,2.02,1.98,0.5
17.833022862672806,1.073597390204668,-0.028283216001000255,-0.0005207645997415966,1.0000000000000004,3.984000086784363,2.02,1.984,0.5
17.83305722475052,1.073585070669651,-0.028140985232312232,-0.0005152384312623326,1.0000000000000004,3.9879998564720154,2.02,1.988,0.5
17.833092153072357,1.073571540415287,-0.028000866062939167,-0.0005098281824480466,1.0000000000000004,3.9920002222061157,2.02,1.992,0.5
17.833128422498703,1.0735551454126835,-0.027865869575180113,-0.0005046992747175238,1.0000000000000004,3.9959999918937683,2.02,1.996,0.5
17.83316472172737,1.0735387615859509,-0.027730876521673054,-0.0004995705134263062,1.0000000000000004,4.000000059604645,2.02,2.0,0.5


==> figs/data/cyl_fk01/cylinderPANS_medp3_centerline.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
nan,nan,nan,nan,nan,nan,0.0,0.0,0.0,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.004999999655410647,0.005,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.009999999310821295,0.01,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01500000013038516,0.015,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01999999862164259,0.02,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.024999999441206455,0.025,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03000000026077032,0.03,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03500000108033419,0.035,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03999999724328518,0.04,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04500000271946192,0.045,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04999999888241291,0.05,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.054999999701976776,0.055,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06000000052154064,0.06,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06499999668449163,0.065,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07000000216066837,0.07,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07500000298023224,0.075,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07999999448657036,0.08,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.08500000461935997,0.085,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09000000543892384,0.09,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09499999694526196,0.095,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09999999776482582,0.1,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10499999858438969,0.105,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10999999940395355,0.11,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.11500000022351742,0.115,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12000000104308128,0.12,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12500000186264515,0.125,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12999999336898327,0.13,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.13500000350177288,0.135,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14000000432133675,0.14,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14499999582767487,0.145,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15000000596046448,0.15,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1549999974668026,0.155,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15999998897314072,0.16,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.16499999910593033,0.165,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17000000923871994,0.17,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17500000074505806,0.175,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.18000001087784767,0.18,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1850000023841858,0.185,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1899999938905239,0.19,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19499998539686203,0.195,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19999999552965164,0.2,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20500000566244125,0.205,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20999999716877937,0.21,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.21500000730156898,0.215,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2199999988079071,0.22,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.22499999031424522,0.225,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23000000044703484,0.23,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23499999195337296,0.235,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24000000208616257,0.24,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24500001221895218,0.245,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2500000037252903,0.25,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2549999952316284,0.255,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.25999998673796654,0.26,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.26499997824430466,0.265,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.27000000700354576,0.27,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2749999985098839,0.275,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2800000086426735,0.28,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2850000001490116,0.285,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.28999999165534973,0.29,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.29499998316168785,0.295,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.30000001192092896,0.3,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3050000034272671,0.305,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3099999949336052,0.31,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3150000050663948,0.315,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.31999997794628143,0.32,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32499998807907104,0.325,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32999999821186066,0.33,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.33500000834465027,0.335,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3400000184774399,0.34,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3449999913573265,0.345,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3500000014901161,0.35,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.35499997437000275,0.355,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36000002175569534,0.36,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36499999463558197,0.365,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3700000047683716,0.37,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3750000149011612,0.375,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3799999877810478,0.38,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38499999791383743,0.385,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38999997079372406,0.39,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.39500001817941666,0.395,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3999999910593033,0.4,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4050000011920929,0.405,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4100000113248825,0.41,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41499998420476913,0.415,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41999999433755875,0.42,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.42500000447034836,0.425,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.43000001460313797,0.43,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4349999874830246,0.435,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4399999976158142,0.44,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4450000077486038,0.445,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.44999998062849045,0.45,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.45500002801418304,0.455,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.46000000089406967,0.46,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4650000110268593,0.465,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4699999839067459,0.47,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4749999940395355,0.475,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48000000417232513,0.48,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48500001430511475,0.485,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.49000002443790436,0.49,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.494999997317791,0.495,0.0,0.5
2.9883964351995473e-06,6.83992163836956,17.39897784590721,-7.126235037446804e-05,5.740293691758325e-05,-7.232644432697555e-06,1.0000000000000004,0.5000000074505806,0.5,0.0,0.5
2.321674003269436e-05,4.8343998566269875,17.398928999900818,8.821842584438855e-06,0.002141666194802383,-0.0006113689019002777,1.0000000000000004,0.5049999803304672,0.505,0.0,0.5
3.898052500517224e-05,3.5157279297709465,17.398869037628174,-2.316209133823577e-05,0.0034036731885862537,-0.0008195030310957918,1.0000000000000004,0.5099999904632568,0.51,0.0,0.5
5.0199235602121917e-05,2.9371248483657837,17.398837327957153,-0.00015355096411440172,0.003825665007752832,-0.0006300491077126935,1.0000000000000004,0.5150000005960464,0.515,0.0,0.5
5.706616229872452e-05,2.96288251131773,17.39861997961998,-0.0004219846705382224,0.0034694437188136362,3.436275801504962e-05,1.0000000000000004,0.5199999734759331,0.52,0.0,0.5
6.402587303000473e-05,2.918853312730789,17.398217499256134,-0.0007144657965909573,0.0031543376435365644,0.0007787614358676365,1.0000000000000004,0.5249999836087227,0.525,0.0,0.5
7.107836836439674e-05,2.805037260055542,17.39763030409813,-0.0010309941108062048,0.002880345940866391,0.0016031479244702496,1.0000000000000004,0.5299999564886093,0.53,0.0,0.5
7.583873298244725e-05,2.7823209390044212,17.39709284901619,-0.0016568871311051225,0.002449045704793207,0.0023652797608519904,1.0000000000000004,0.5350000411272049,0.535,0.0,0.5
8.058314949721535e-05,2.7456458434462547,17.396474957466125,-0.002304171662672161,0.002074103538689087,0.003050030454460284,1.0000000000000004,0.5400000140070915,0.54,0.0,0.5
8.530931154382415e-05,2.6947189643979073,17.395773142576218,-0.0029740662905197723,0.0017563445513815168,0.003656401480839122,1.0000000000000004,0.5450000241398811,0.545,0.0,0.5
8.953917472354078e-05,2.6546995639801025,17.395008325576782,-0.003718317634138657,0.0014870460063320934,0.004123612405237509,1.0000000000000004,0.5499999970197678,0.55,0.0,0.5
9.35653877149889e-05,2.618398219347,17.394217878580093,-0.004493630555771233,0.0012222686264067306,0.004528722507529892,1.0000000000000004,0.5550000071525574,0.555,0.0,0.5
9.73844803411339e-05,2.5859150364995003,17.393411606550217,-0.0053009976468274544,0.0009619320157980837,0.004870269724960963,1.0000000000000004,0.560000017285347,0.56,0.0,0.5
0.00010097195104208367,2.5577692463994026,17.392607122659683,-0.006137796455732314,0.0007597111632549058,0.005129293680511182,1.0000000000000004,0.5649999901652336,0.565,0.0,0.5
0.00010438974459248129,2.5324470438063145,17.391825288534164,-0.006978264312238025,0.0005649423756040051,0.005364928700146265,1.0000000000000004,0.5700000002980232,0.57,0.0,0.5
0.00010761986391116807,2.5102503821253777,17.39106473326683,-0.00782242268542177,0.0003774403312490904,0.005576492238105857,1.0000000000000004,0.5749999731779099,0.575,0.0,0.5
0.00011060364204240614,2.4920231848955154,17.390340566635132,-0.008653468410557252,0.00021693956568924477,0.005748529823904391,1.0000000000000004,0.5799999833106995,0.58,0.0,0.5
0.00011350803924869979,2.4748464189469814,17.389631003141403,-0.009468659069170826,7.573564312224335e-05,0.005903285340536968,1.0000000000000004,0.5849999934434891,0.585,0.0,0.5
0.0001163290530712402,2.4587494656443596,17.388936668634415,-0.01026596654446621,-4.406608923090971e-05,0.006039374851752655,1.0000000000000004,0.5899999663233757,0.59,0.0,0.5
0.0001189348381558375,2.445919021964073,17.388316482305527,-0.011022455641978013,-0.00013761612899543252,0.006142041207567672,1.0000000000000004,0.5950000137090683,0.595,0.0,0.5
0.00012143795038355165,2.434363018721342,17.387723177671432,-0.01175562751450343,-0.00022575776347366627,0.0062292815528053325,1.0000000000000004,0.6000000238418579,0.6,0.0,0.5
0.00012381198553157446,2.424393620342016,17.387145668268204,-0.012460830843338044,-0.00030857538149575703,0.006298814990259416,1.0000000000000004,0.6050000339746475,0.605,0.0,0.5
0.00012606206564669264,2.4161175712943077,17.386576622724533,-0.013125598849001108,-0.00039049688348313794,0.006349920636239403,1.0000000000000004,0.6100000068545341,0.61,0.0,0.5
0.00012823540441786463,2.4088036939501762,17.38597869873047,-0.013770974692306481,-0.0004751009410028928,0.006396403884536994,1.0000000000000004,0.6150000169873238,0.615,0.0,0.5
0.00013033536470175022,2.4022705294191837,17.385359674692154,-0.014393469340575393,-0.0005633741393467062,0.006438202310164343,1.0000000000000004,0.6199999898672104,0.62,0.0,0.5
0.00013235001506473054,2.396988555788994,17.384798914194107,-0.014986226722612628,-0.0006498598136204237,0.006490789602139557,1.0000000000000004,0.625,0.625,0.0,0.5
0.00013429360001282475,2.3924718350172043,17.384252667427063,-0.015562961376417661,-0.0007350051837420324,0.006556299598742044,1.0000000000000004,0.6300000101327896,0.63,0.0,0.5
0.00013613116675514902,2.3890218511223793,17.383718967437744,-0.016117948049213737,-0.0008181766061170492,0.006642259349064261,1.0000000000000004,0.6350000202655792,0.635,0.0,0.5
0.00013788838828077132,2.386539414525032,17.383200615644455,-0.016646309642965207,-0.0008949072753239307,0.006758970373084594,1.0000000000000004,0.6399999558925629,0.64,0.0,0.5
0.00013961980926069373,2.3844707049429417,17.382686376571655,-0.01716032307194837,-0.0009666868454587529,0.006894551785308067,1.0000000000000004,0.6449999660253525,0.645,0.0,0.5
0.00014133287663753435,2.382857386022806,17.38218465447426,-0.017653842169238487,-0.0010300042531525833,0.0070590667874057544,1.0000000000000004,0.6499999761581421,0.65,0.0,0.5
0.00014291806587607425,2.382234200835228,17.38171163201332,-0.018129095568838238,-0.00107090934398002,0.00724797393559129,1.0000000000000004,0.6549999862909317,0.655,0.0,0.5
0.00014446093246078817,2.3820329159498215,17.38125830888748,-0.01859598426017328,-0.0010980092974932631,0.007450834540122742,1.0000000000000004,0.6599999964237213,0.66,0.0,0.5
0.00014598541633858986,2.3823078386485577,17.380798786878586,-0.019052406280025025,-0.0011009402342097019,0.007676448271013214,1.0000000000000004,0.6650000065565109,0.665,0.0,0.5
0.0001474702689847618,2.3830853179097176,17.380357205867767,-0.019508465017679555,-0.001078067216440104,0.00790646647237736,1.0000000000000004,0.6700000166893005,0.67,0.0,0.5
0.00014893019579176325,2.3841873556375504,17.379934668540955,-0.019966351011134975,-0.0010372949128623077,0.008135741501973826,1.0000000000000004,0.6750000268220901,0.675,0.0,0.5
0.00015034756029308483,2.3858145996928215,17.37954905629158,-0.020435319393982354,-0.0009605373388694716,0.008350395627530816,1.0000000000000004,0.6800000369548798,0.68,0.0,0.5
0.0001517381447229127,2.3878184631466866,17.379138559103012,-0.020919932729157154,-0.0008584215065639,0.008537630252249073,1.0000000000000004,0.6849999725818634,0.685,0.0,0.5
0.0001531094123947696,2.3900883309543133,17.378702849149704,-0.02141654200750054,-0.0007364655866695102,0.008704524180302542,1.0000000000000004,0.689999982714653,0.69,0.0,0.5
0.00015443880261045706,2.3928893245756626,17.378330141305923,-0.02194830114058277,-0.0005470294599945191,0.008819575541565428,1.0000000000000004,0.6949999928474426,0.695,0.0,0.5
0.00015574891858705087,2.3959427922964096,17.377955108880997,-0.022496963685625815,-0.00033182687184307724,0.008905410431907512,1.0000000000000004,0.7000000029802322,0.7,0.0,0.5
0.00015703987128290464,2.3992535397410393,17.3776014149189,-0.023062764984388195,-9.026444058690686e-05,0.008961470404756255,1.0000000000000004,0.7050000131130219,0.705,0.0,0.5
0.00015829649282750324,2.402992147952318,17.377223283052444,-0.023657086125240312,0.0001822085068852175,0.008958206195529783,1.0000000000000004,0.7099999487400055,0.71,0.0,0.5
0.00015953781712596538,2.4069303162395954,17.376852184534073,-0.024261926746476092,0.00045415999920805916,0.00892538761945616,1.0000000000000004,0.7149999588727951,0.715,0.0,0.5
0.00016075671624093957,2.4111493788659573,17.376483529806137,-0.024881031753466232,0.0007217737438622862,0.008850492877172655,1.0000000000000004,0.7200000435113907,0.72,0.0,0.5
0.00016194921749956848,2.41569759324193,17.376101583242416,-0.025520465791487368,0.0009884879241326416,0.008723772328266932,1.0000000000000004,0.7250000536441803,0.725,0.0,0.5
0.00016312801722051518,2.420416586101055,17.375736355781555,-0.02617092414311628,0.001254225040156598,0.008570730504288804,1.0000000000000004,0.7299999892711639,0.73,0.0,0.5
0.0001642817087486037,2.4254419319331646,17.375372141599655,-0.02684205493551417,0.0015171948373335908,0.008370785741135478,1.0000000000000004,0.7349999994039536,0.735,0.0,0.5
0.0001654155778396671,2.4306988902390003,17.375003069639206,-0.027530987426871434,0.00177676853900266,0.008135056454193546,1.0000000000000004,0.7400000095367432,0.74,0.0,0.5
0.00016653651846354478,2.436106652021408,17.37462615966797,-0.028231218246219214,0.002033915942774911,0.007876535286413855,1.0000000000000004,0.7450000196695328,0.745,0.0,0.5
0.00016762947370807524,2.4418392553925514,17.374177932739258,-0.02895200036437018,0.0022833006320084337,0.007575598639959935,1.0000000000000004,0.7500000298023224,0.75,0.0,0.5
0.00016870834269866464,2.447734773159027,17.373750865459442,-0.029684528166399105,0.002535795383664663,0.007250322887557559,1.0000000000000004,0.754999965429306,0.755,0.0,0.5
0.00016977244786176016,2.4538039043545723,17.37333983182907,-0.03043063546920166,0.0027914604243051144,0.006896871534991078,1.0000000000000004,0.7599999755620956,0.76,0.0,0.5
0.0001708115883047867,2.46017262712121,17.37291732430458,-0.031200000655189797,0.003072870250093729,0.006500612140371231,1.0000000000000004,0.7649999856948853,0.765,0.0,0.5
0.00017184012995130615,2.4666697718203068,17.372479528188705,-0.0319804652754101,0.003371865330223045,0.0060857024663434345,1.0000000000000004,0.7699999958276749,0.77,0.0,0.5
0.0001728483348415466,2.4734120294451714,17.372059911489487,-0.03278149605830549,0.003709113041850287,0.0056372971421296825,1.0000000000000004,0.7750000059604645,0.775,0.0,0.5
0.00017383806334692053,2.480307452380657,17.371621757745743,-0.033609746880756575,0.0040781835341476835,0.005164500673345174,1.0000000000000004,0.7799999415874481,0.78,0.0,0.5
0.00017481718759881915,2.4872929342091084,17.371185153722763,-0.034453473534199475,0.004463967037736438,0.004679441620055513,1.0000000000000004,0.7850000262260437,0.785,0.0,0.5
0.0001757706822900218,2.4945577271282673,17.370699137449265,-0.03533521285135066,0.004861886075559596,0.004198424667265499,1.0000000000000004,0.7900000363588333,0.79,0.0,0.5
0.0001767128915162175,2.5019232109189034,17.370194762945175,-0.03623505235009361,0.005252577419014415,0.0037187627676757984,1.0000000000000004,0.7950000464916229,0.795,0.0,0.5
0.00017763896994438255,2.509434934705496,17.369658648967743,-0.03716063006504555,0.005632875549054006,0.003241032380174147,1.0000000000000004,0.7999999821186066,0.8,0.0,0.5
0.0001785435524652712,2.5171079598367214,17.36911830306053,-0.03812276469034259,0.005976153661777062,0.002764854247288895,1.0000000000000004,0.8049999922513962,0.805,0.0,0.5
0.00017943783859664109,2.5248489566147327,17.36855310201645,-0.039102294385884306,0.006298790217897476,0.002287002764205681,1.0000000000000004,0.8100000023841858,0.81,0.0,0.5
0.00018030795581580605,2.5327128171920776,17.367925107479095,-0.04012228510021032,0.006566171307895274,0.0017977894876821665,1.0000000000000004,0.8150000125169754,0.815,0.0,0.5
0.00018116394221578958,2.540634863078594,17.367286175489426,-0.04116771816165965,0.006814210209416416,0.001323967206189991,1.0000000000000004,0.820000022649765,0.82,0.0,0.5
0.0001820060001591628,2.5486141480505466,17.366636276245117,-0.04223823071333754,0.007043180216641076,0.0008653180425426399,1.0000000000000004,0.8249999582767487,0.825,0.0,0.5
0.00018282471955899382,2.5566942803561687,17.365943104028702,-0.04335665230246377,0.007249471723298484,0.0004768811713802279,1.0000000000000004,0.8299999684095383,0.83,0.0,0.5
0.00018363392882747576,2.564816653728485,17.365237832069397,-0.04449540438099575,0.007448461615240376,0.00012693138614849886,1.0000000000000004,0.8349999785423279,0.835,0.0,0.5
0.0001844210087256215,2.5730368196964264,17.364489376544952,-0.04568363775797479,0.007634308668457379,-0.00011497277546368423,1.0000000000000004,0.8399999886751175,0.84,0.0,0.5
0.00018519186096455087,2.581299126148224,17.36372008919716,-0.046908367603464285,0.0078045831451163394,-0.0002947868238152296,1.0000000000000004,0.8449999988079071,0.845,0.0,0.5
0.0001859488934314868,2.5895971842110157,17.36292913556099,-0.0481642486556666,0.007961569685903669,-0.0004216242778056767,1.0000000000000004,0.8500000089406967,0.85,0.0,0.5
0.0001866820830400684,2.5979887023568153,17.36212733387947,-0.04947670798537729,0.008046290500715259,-0.0004382551287562819,1.0000000000000004,0.8550000190734863,0.855,0.0,0.5
0.00018740646964943153,2.606412850320339,17.361322730779648,-0.05081045500037362,0.008101820370711721,-0.0004174865707682329,1.0000000000000004,0.8600000292062759,0.86,0.0,0.5
0.0001881073840195313,2.6149194203317165,17.36051371693611,-0.05220182791725847,0.008073760759543802,-0.00030471884713278996,1.0000000000000004,0.8650000393390656,0.865,0.0,0.5
0.00018879413164540892,2.6234589740633965,17.359695315361023,-0.05362747072103957,0.007990392989086104,-0.00014789865599595942,1.0000000000000004,0.8699999749660492,0.87,0.0,0.5
0.00018946558293464477,2.6320341490209103,17.358867079019547,-0.05509010995592689,0.007847315783692466,5.647956277243793e-05,1.0000000000000004,0.8749999850988388,0.875,0.0,0.5
0.0001901156051644648,2.6406618654727936,17.3580040037632,-0.056607928083394654,0.007654252167412778,0.0003025895275641233,1.0000000000000004,0.8799999952316284,0.88,0.0,0.5
0.00019075782984145917,2.649309456348419,17.357128232717514,-0.05814631301473128,0.00744586405926384,0.0005617083456854743,1.0000000000000004,0.885000005364418,0.885,0.0,0.5
0.00019137324443363468,2.6580542251467705,17.35626095533371,-0.05976346262104926,0.007207663938970654,0.0008488623016091879,1.0000000000000004,0.8900000154972076,0.89,0.0,0.5
0.00019197856772734667,2.6668311804533005,17.355386286973953,-0.06141222834412474,0.006968302244786173,0.0011370847196303657,1.0000000000000004,0.8949999511241913,0.895,0.0,0.5
0.0001925654446495173,2.6756733804941177,17.354472756385803,-0.0631185895181261,0.006727069161570398,0.0014273257372678927,1.0000000000000004,0.8999999612569809,0.9,0.0,0.5
0.0001931348056132265,2.6845590472221375,17.353584110736847,-0.06488467485405636,0.006500594403405557,0.0017024340668285731,1.0000000000000004,0.9049999713897705,0.905,0.0,0.5
0.0001936935841513332,2.69348381459713,17.352642714977264,-0.06668519002414541,0.006282896303673624,0.001968819035027991,1.0000000000000004,0.9100000560283661,0.91,0.0,0.5
0.0001942261465046613,2.702407620847225,17.351717829704285,-0.068558404527721,0.00609122087371361,0.002201930579758482,1.0000000000000004,0.9149999916553497,0.915,0.0,0.5
0.00019475212820907473,2.711345851421356,17.350794851779938,-0.07044897572450282,0.00590234469416373,0.0024198366168093344,1.0000000000000004,0.9200000017881393,0.92,0.0,0.5
0.00019525478091964033,2.7203608602285385,17.349829107522964,-0.07239675927849021,0.005715050596108995,0.002571267352323048,1.0000000000000004,0.925000011920929,0.925,0.0,0.5
0.00019574636598918005,2.729404054582119,17.348844200372696,-0.07436695193064224,0.005523846422875067,0.0026876528568209324,1.0000000000000004,0.9300000220537186,0.93,0.0,0.5
0.0001962210676538234,2.7384860292077065,17.347846925258636,-0.07637177958804386,0.005326638388282845,0.002749941232650599,1.0000000000000004,0.9350000321865082,0.935,0.0,0.5
0.00019667808192025404,2.7475909665226936,17.346859097480774,-0.07840554526728738,0.005115919855597895,0.0027507317390700337,1.0000000000000004,0.9399999678134918,0.94,0.0,0.5
0.00019712522134796018,2.7567047998309135,17.345827460289,-0.08045591670872909,0.004897155617072713,0.002715794475079747,1.0000000000000004,0.9449999779462814,0.945,0.0,0.5
0.0001975437844521366,2.7657515555620193,17.344819962978363,-0.08253858200987452,0.0046528705913715385,0.0026826001776498742,1.0000000000000004,0.949999988079071,0.95,0.0,0.5
0.00019795583193626953,2.774781994521618,17.343770027160645,-0.08462848626732011,0.004406795197610336,0.0026550018462785374,1.0000000000000004,0.9549999982118607,0.955,0.0,0.5
0.00019834300792354043,2.7838249057531357,17.342879086732864,-0.08674959757627221,0.004180557518907335,0.0026857001994358143,1.0000000000000004,0.9600000083446503,0.96,0.0,0.5
0.00019872162465617293,2.7928539142012596,17.34193253517151,-0.08888412004307611,0.003968276906107349,0.0027345264024916105,1.0000000000000004,0.9649999439716339,0.965,0.0,0.5
0.0001990788264265575,2.8018642365932465,17.340970635414124,-0.09105339523011935,0.003792094750679098,0.002829447055773926,1.0000000000000004,0.9700000286102295,0.97,0.0,0.5
0.00019942126618843758,2.8108510971069336,17.339947074651718,-0.09325301689386833,0.0036524730348901358,0.0029539767101596226,1.0000000000000004,0.9750000387430191,0.975,0.0,0.5
0.00019974750648543704,2.8198100700974464,17.338869154453278,-0.0954856668249704,0.003552887137630023,0.003110774735432642,1.0000000000000004,0.9800000488758087,0.98,0.0,0.5
0.00020005209671580815,2.8286139741539955,17.33782196044922,-0.09776607229287038,0.0034916790727947955,0.003288775855253334,1.0000000000000004,0.9849999845027924,0.985,0.0,0.5
0.00020034621411468834,2.8373443260788918,17.336789280176163,-0.10006897809216753,0.0034487990446905314,0.0034769275625876617,1.0000000000000004,0.989999994635582,0.99,0.0,0.5
0.00020061387067471514,2.8459871262311935,17.335680067539215,-0.10241953107470181,0.003468226113000128,0.0037180709186941385,1.0000000000000004,0.9950000047683716,0.995,0.0,0.5
0.0002008759834097873,2.8546062633395195,17.334570705890656,-0.10477998050919268,0.0035001131825538323,0.003970156502873579,1.0000000000000004,1.0000000149011612,1.0,0.0,0.5
0.00020110717787247268,2.863122656941414,17.333383321762085,-0.10718936689954717,0.003585536183891236,0.004272489248251077,1.0000000000000004,1.0050000250339508,1.005,0.0,0.5
0.0002013336434174562,2.8716235384345055,17.332179933786392,-0.10960568144218996,0.0036763073683232506,0.004580839638947509,1.0000000000000004,1.0099999606609344,1.01,0.0,0.5
0.00020153317927906755,2.880048021674156,17.330957502126694,-0.11206049015163444,0.0037961691386954044,0.004921504281810485,1.0000000000000004,1.014999970793724,1.015,0.0,0.5
0.00020172260292383726,2.8883911296725273,17.32973223924637,-0.11452720485976897,0.003927903338990291,0.005264630333840614,1.0000000000000004,1.0199999809265137,1.02,0.0,0.5
0.0002018879590650613,2.896546497941017,17.32849869132042,-0.11702181995497085,0.0040872315476008225,0.005613511718365771,1.0000000000000004,1.0249999910593033,1.025,0.0,0.5
0.00020204045540594961,2.9046636447310448,17.3272445499897,-0.11952363740419969,0.00426616787808598,0.0059355745961511275,1.0000000000000004,1.030000001192093,1.03,0.0,0.5
0.00020217427163515822,2.912725456058979,17.32596006989479,-0.12203591252909973,0.004473581774163904,0.00621869051565227,1.0000000000000004,1.0349999368190765,1.035,0.0,0.5
0.00020229176197972265,2.9207311272621155,17.324684888124466,-0.12454847322078422,0.004717760482890299,0.006471407421486219,1.0000000000000004,1.0399999469518661,1.04,0.0,0.5
0.0002023939227910887,2.9286842346191406,17.3234184384346,-0.1270613030064851,0.004996459196263459,0.006695581947496976,1.0000000000000004,1.0449999570846558,1.045,0.0,0.5
0.00020247602287781774,2.936568923294544,17.322171837091446,-0.12956379225943238,0.00533295418790658,0.006889914755902282,1.0000000000000004,1.0499999672174454,1.05,0.0,0.5
0.0002025460221375397,2.944412335753441,17.32093670964241,-0.132060042291414,0.005704317933123093,0.00706624318172544,1.0000000000000004,1.054999977350235,1.055,0.0,0.5
0.00020259287202861742,2.9520738422870636,17.319640070199966,-0.1345373008516617,0.00615344149377961,0.007219528441055445,1.0000000000000004,1.0599999129772186,1.06,0.0,0.5
0.00020263092301320285,2.9596694260835648,17.318321883678436,-0.13700784178217873,0.006631066800764529,0.0073642993971816395,1.0000000000000004,1.0650000721216202,1.065,0.0,0.5
0.00020264431714167586,2.967216268181801,17.316980332136154,-0.13945658615557477,0.00718894338933751,0.007551154979751118,1.0000000000000004,1.0700000822544098,1.07,0.0,0.5
0.00020265067632863065,2.9747487604618073,17.315619736909866,-0.14190014952328056,0.00776860598125495,0.007749009964754805,1.0000000000000004,1.0750000178813934,1.075,0.0,0.5
0.00020263112492102664,2.982192561030388,17.314253270626068,-0.14434002141933888,0.008427741733612493,0.007989152833033586,1.0000000000000004,1.080000028014183,1.08,0.0,0.5
0.00020260661767679267,2.9896147325634956,17.312902480363846,-0.14677924680290744,0.009101392509819561,0.008237055790232262,1.0000000000000004,1.0850000381469727,1.085,0.0,0.5
0.00020255405297575635,2.996898651123047,17.31154552102089,-0.14922989695332944,0.009855688811512664,0.008525486544385785,1.0000000000000004,1.0900000482797623,1.09,0.0,0.5
0.00020249817225703737,3.0041671320796013,17.310209900140762,-0.15168218675535172,0.010618388163493364,0.00881793974986067,1.0000000000000004,1.0950000584125519,1.095,0.0,0.5
0.00020241250240360387,3.01102863997221,17.30873030424118,-0.15419124101754278,0.011418120454436576,0.009116546234281486,1.0000000000000004,1.0999999940395355,1.1,0.0,0.5
0.00020232543056408758,3.017871968448162,17.30725309252739,-0.1567027933197096,0.012219919022754766,0.009415510630788049,1.0000000000000004,1.1050000041723251,1.105,0.0,0.5
0.00020220840906404192,3.0246132016181946,17.305826246738434,-0.15924386796541512,0.01295329771892284,0.009676829038653523,1.0000000000000004,1.1100000143051147,1.11,0.0,0.5
0.0002020900055867969,3.031351216137409,17.30440977215767,-0.16178630013018847,0.013684159773958982,0.009936679756719968,1.0000000000000004,1.1150000244379044,1.115,0.0,0.5
0.00020194299258946558,3.0379770696163177,17.303031712770462,-0.16435003629885614,0.01430558448737429,0.010172130052524153,1.0000000000000004,1.120000034570694,1.12,0.0,0.5
0.0002017953161157493,3.044603653252125,17.30166932940483,-0.16691421810537577,0.014923058581189252,0.010406818917545024,1.0000000000000004,1.1249999701976776,1.125,0.0,0.5
0.00020161975817245548,3.0511018186807632,17.30028608441353,-0.16949219489470124,0.015388212370453402,0.01062983733118017,1.0000000000000004,1.1299999803304672,1.13,0.0,0.5
0.00020144346808592672,3.057597167789936,17.29891487956047,-0.17207054246682674,0.015847896283958107,0.010852527671886492,1.0000000000000004,1.1349999904632568,1.135,0.0,0.5
0.0002012361605920887,3.063604421913624,17.297508418560028,-0.17464806174393743,0.01610104672727175,0.011127392914204393,1.0000000000000004,1.1400000005960464,1.14,0.0,0.5
0.0002010279140449711,3.069593094289303,17.296098619699478,-0.17722530663013458,0.016347061697160825,0.01140415670852235,1.0000000000000004,1.145000010728836,1.145,0.0,0.5
0.00020079451860510744,3.0754394829273224,17.294616222381592,-0.17981141980271786,0.016349066238035448,0.01174340693432896,1.0000000000000004,1.1499999463558197,1.15,0.0,0.5
0.00020055859113199404,3.08127161860466,17.293126583099365,-0.18239842646289617,0.016326550542544283,0.012088933694030857,1.0000000000000004,1.1549999564886093,1.155,0.0,0.5
0.00020030003815918462,3.0869461223483086,17.291576206684113,-0.1849985799053684,0.016119458643515827,0.01243755438736116,1.0000000000000004,1.159999966621399,1.16,0.0,0.5
0.00020003739382445929,3.0925940796732903,17.290013432502747,-0.18760122708044946,0.01588029228659593,0.012786756957211765,1.0000000000000004,1.1649999767541885,1.165,0.0,0.5
0.00019975420173068414,3.0981014519929886,17.288470655679703,-0.19021912524476647,0.015512158435740275,0.013086244191072183,1.0000000000000004,1.1699999868869781,1.17,0.0,0.5
0.0001994657200157235,3.10357266664505,17.286932975053787,-0.1928409468382597,0.015110804546566214,0.01337292399330181,1.0000000000000004,1.1749999225139618,1.175,0.0,0.5
0.00019915656730518094,3.108683630824089,17.28535497188568,-0.19545875606127083,0.014592848547181347,0.01357115370410611,1.0000000000000004,1.1799999326467514,1.18,0.0,0.5
0.0001988400804293633,3.113664500415325,17.28377655148506,-0.19807499437592924,0.014033573072083527,0.013737918594415532,1.0000000000000004,1.184999942779541,1.185,0.0,0.5
0.00019850949092869996,3.1185907423496246,17.28210946917534,-0.20066862809471786,0.01344820429221727,0.01382264159838087,1.0000000000000004,1.1900000274181366,1.19,0.0,0.5
0.0001981702462217072,3.1234833523631096,17.28038713335991,-0.20324827008880675,0.012846816460296395,0.013856927253073081,1.0000000000000004,1.1950000375509262,1.195,0.0,0.5
0.00019781988839895348,3.1282982379198074,17.278659373521805,-0.20579661568626761,0.012249746101588244,0.013838784194376785,1.0000000000000004,1.2000000476837158,1.2,0.0,0.5
0.00019745840290852357,3.133037820458412,17.276913344860077,-0.20831353380344808,0.011657095350528834,0.013768423414148856,1.0000000000000004,1.2050000578165054,1.205,0.0,0.5
0.00019708891659320216,3.137703910470009,17.275167495012283,-0.21079734596423805,0.01108763203228591,0.013670666714460822,1.0000000000000004,1.210000067949295,1.21,0.0,0.5
0.00019670643314384506,3.142250642180443,17.27342227101326,-0.21322736865840852,0.010555842836765805,0.013528411192964995,1.0000000000000004,1.2150000035762787,1.215,0.0,0.5
0.0001963173058356915,3.146600939333439,17.271675318479538,-0.21563971298746765,0.010069263644254534,0.013375547790928977,1.0000000000000004,1.2200000137090683,1.22,0.0,0.5
0.0001959094201993139,3.1503967195749283,17.269911497831345,-0.21800301247276366,0.009709471912174195,0.013192865982432522,1.0000000000000004,1.225000023841858,1.225,0.0,0.5
0.00019550027036530082,3.1541826128959656,17.26813569664955,-0.22036578739061952,0.009357405484024639,0.013007038025534712,1.0000000000000004,1.2300000339746475,1.23,0.0,0.5
0.00019507530305418186,3.1578489542007446,17.266180634498596,-0.22272225143387914,0.009097871847188799,0.012784050222762744,1.0000000000000004,1.2350000441074371,1.235,0.0,0.5
0.00019465035438770428,3.1615153029561043,17.26422706246376,-0.2250787098892033,0.00883836323464493,0.012561034305690555,1.0000000000000004,1.2399999797344208,1.24,0.0,0.5
0.00019421163779043127,3.165060728788376,17.26220402121544,-0.2274457982275635,0.008674437129229773,0.012334420748629782,1.0000000000000004,1.2449999898672104,1.245,0.0,0.5
0.00019377111266294378,3.1685893535614014,17.260189473628998,-0.22981373593211174,0.008522478856320959,0.01210723796327784,1.0000000000000004,1.25,1.25,0.0,0.5
0.00019332165629748488,3.1720196157693863,17.25821888446808,-0.232204744592309,0.008452143119939137,0.011901868863787968,1.0000000000000004,1.2549999356269836,1.255,0.0,0.5
0.0001928684200720454,3.175411216914654,17.25626716017723,-0.23460331838577986,0.008414570693275891,0.011706045075698057,1.0000000000000004,1.2600000202655792,1.26,0.0,0.5
0.00019240630626882194,3.178484193980694,17.254307806491852,-0.23698416375555098,0.008457918851490831,0.011508356470585568,1.0000000000000004,1.2649999558925629,1.265,0.0,0.5
0.00019193608841305831,3.1812657564878464,17.252330988645554,-0.23934818780981004,0.00857519895362202,0.011309186336802668,1.0000000000000004,1.2700000405311584,1.27,0.0,0.5
0.00019146363547406509,3.1840498596429825,17.25034362077713,-0.24169581779278815,0.008742799220499364,0.011124423171395392,1.0000000000000004,1.274999976158142,1.275,0.0,0.5
0.00019098496113656438,3.1868409141898155,17.248326301574707,-0.24399790074676275,0.009050222655787366,0.010979689046507701,1.0000000000000004,1.2799999117851257,1.28,0.0,0.5
0.0001905062226796872,3.1896316707134247,17.24630957841873,-0.24629929149523377,0.009358396600873675,0.010835562101419782,1.0000000000000004,1.2849999964237213,1.285,0.0,0.5
0.00019002045428351266,3.192382551729679,17.244340747594833,-0.24852440133690834,0.009749574835950625,0.010758484924735967,1.0000000000000004,1.289999932050705,1.29,0.0,0.5
0.00018953468588733813,3.195133402943611,17.242371737957,-0.2507495046593249,0.010140752981897094,0.010681407649826724,1.0000000000000004,1.2950000166893005,1.295,0.0,0.5
0.00018904507896877476,3.1978261917829514,17.240473568439484,-0.2529080347158015,0.010512199952643186,0.010667439528333489,1.0000000000000004,1.2999999523162842,1.3,0.0,0.5
0.00018855421421903884,3.2004999071359634,17.23859867453575,-0.2550447601824999,0.010877183277443692,0.01067414139106404,1.0000000000000004,1.3049998879432678,1.305,0.0,0.5
0.00018805700938173686,3.202834665775299,17.236700147390366,-0.2571374187245965,0.011197803063623724,0.01069360546534881,1.0000000000000004,1.3099999725818634,1.31,0.0,0.5
0.00018755339078779798,3.2048272117972374,17.234777808189392,-0.25918564246967435,0.011473633727291599,0.010725955391535535,1.0000000000000004,1.315000057220459,1.315,0.0,0.5
0.00018704957756199292,3.2068357840180397,17.23287257552147,-0.26120881689712405,0.011739180372387636,0.010753944581665564,1.0000000000000004,1.3199999928474426,1.32,0.0,0.5
0.00018654474888535333,3.2089241296052933,17.23105052113533,-0.26310771191492677,0.011953636352700414,0.01076025781003409,1.0000000000000004,1.3250000774860382,1.325,0.0,0.5
0.00018603991611598758,3.2110125049948692,17.22922855615616,-0.26500660367310047,0.012168092143838294,0.010766570709165535,1.0000000000000004,1.3300000131130219,1.33,0.0,0.5
0.000185534094725881,3.2131422385573387,17.227499336004257,-0.2667842344380915,0.012307527795201167,0.010749836442300875,1.0000000000000004,1.3350000977516174,1.335,0.0,0.5
0.00018502808052289765,3.215279959142208,17.22578838467598,-0.26853830739855766,0.01243238928145729,0.01072862472574343,1.0000000000000004,1.340000033378601,1.34,0.0,0.5
0.00018452238418831257,3.2174573987722397,17.224150866270065,-0.2702207053080201,0.012492880745412549,0.010693614211049862,1.0000000000000004,1.3449999690055847,1.345,0.0,0.5
0.00018401699026071583,3.2196734100580215,17.22258496284485,-0.27183346124365926,0.0124908259640506,0.010645196825862513,1.0000000000000004,1.3500000536441803,1.35,0.0,0.5
0.00018351010794503964,3.2217306569218636,17.221039652824402,-0.2734250007197261,0.012462353763112333,0.010588915958578582,1.0000000000000004,1.354999989271164,1.355,0.0,0.5
0.0001829963039199356,3.2230502516031265,17.219591468572617,-0.2749179392121732,0.012311087135458365,0.010496087810679455,1.0000000000000004,1.3600000739097595,1.36,0.0,0.5
0.00018248248215968488,3.224372409284115,17.21814528107643,-0.27641090424731374,0.012159509496086685,0.010403747972759447,1.0000000000000004,1.3650000095367432,1.365,0.0,0.5
0.00018197039753431454,3.2257320806384087,17.216707676649094,-0.2777925804257393,0.011928675872809436,0.010266958254533165,1.0000000000000004,1.3699999451637268,1.37,0.0,0.5
0.00018145899275623378,3.227106086909771,17.215271472930908,-0.27913991175591946,0.011673218699797872,0.010117278538928076,1.0000000000000004,1.3750000298023224,1.375,0.0,0.5
0.00018094833239956643,3.2284606769680977,17.213871330022812,-0.2804290195927024,0.011405769531847909,0.009953814176697051,1.0000000000000004,1.379999965429306,1.38,0.0,0.5
0.00018043864156425116,3.2297675386071205,17.212540566921234,-0.2816133676096797,0.01111614704495878,0.00976563851145329,1.0000000000000004,1.3850000500679016,1.385,0.0,0.5
0.00017992915763898054,3.231079325079918,17.21121060848236,-0.28279765881597996,0.010826583915331867,0.009577405984146026,1.0000000000000004,1.3899999856948853,1.39,0.0,0.5
0.00017942370686796494,3.232294611632824,17.209976583719254,-0.28380970750004053,0.01057242647948442,0.009368693847136456,1.0000000000000004,1.394999921321869,1.395,0.0,0.5
0.00017891775132738985,3.233494132757187,17.208717048168182,-0.28481077682226896,0.010318945271137636,0.009159113395071472,1.0000000000000004,1.4000000059604645,1.4,0.0,0.5
0.00017840943291957956,3.2342250421643257,17.207524865865707,-0.2856926918029785,0.010121691841050051,0.008983507593541162,1.0000000000000004,1.4049999415874481,1.405,0.0,0.5
0.0001778991781975492,3.23456322401762,17.206368416547775,-0.28647321555763483,0.009972094878321514,0.008836711665935582,1.0000000000000004,1.4100000262260437,1.41,0.0,0.5
0.00017738921314958134,3.23490022867918,17.205220878124237,-0.28724584821611643,0.009830649531068048,0.008691879971593153,1.0000000000000004,1.4149999618530273,1.415,0.0,0.5
0.00017688483694655588,3.2352137342095375,17.204238712787628,-0.2878668401390314,0.00984593032990233,0.008584826136939228,1.0000000000000004,1.419999897480011,1.42,0.0,0.5
0.00017638046392676188,3.2355272248387337,17.203256994485855,-0.28848782973363996,0.009861211121460656,0.008477772375044879,1.0000000000000004,1.4249999821186066,1.425,0.0,0.5
0.00017587966067367233,3.2357972785830498,17.20237147808075,-0.28902812488377094,0.009912199235259322,0.008366988797206432,1.0000000000000004,1.4299999177455902,1.43,0.0,0.5
0.0001753816904965788,3.236032821238041,17.201562225818634,-0.28950433107092977,0.009991545176490035,0.00825324357720092,1.0000000000000004,1.4350000023841858,1.435,0.0,0.5
0.0001748841796143097,3.2362604215741158,17.20076349377632,-0.2899719141423702,0.01006818349014793,0.008136013744660886,1.0000000000000004,1.4400000870227814,1.44,0.0,0.5
0.0001743933876241499,3.2363732159137726,17.20011481642723,-0.29031594190746546,0.010106040279424633,0.007968967096758206,1.0000000000000004,1.445000022649765,1.445,0.0,0.5
0.00017390259608873748,3.2364860624074936,17.199466556310654,-0.29065996687859297,0.010143898034584709,0.00780192062666174,1.0000000000000004,1.4500001072883606,1.45,0.0,0.5
0.00017341070270049386,3.235961265861988,17.19886901974678,-0.29089967999607325,0.010148023791430205,0.007630059943039669,1.0000000000000004,1.4550000429153442,1.455,0.0,0.5
0.0001729179975882289,3.2349617928266525,17.198309272527695,-0.2910617352463305,0.010127038480277406,0.007454616062204877,1.0000000000000004,1.4599999785423279,1.46,0.0,0.5
0.00017242528792849043,3.233962282538414,17.197749465703964,-0.29122378351166844,0.010106052214268857,0.007279172187736549,1.0000000000000004,1.4650000631809235,1.465,0.0,0.5
0.00017194413385368534,3.2331536188721657,17.197408080101013,-0.29110624408349395,0.009994890300276893,0.0072160341434255315,1.0000000000000004,1.469999998807907,1.47,0.0,0.5
0.0001714630579954246,3.2323462069034576,17.19706827402115,-0.2909868312999606,0.009883123268764393,0.007153647326049395,1.0000000000000004,1.4750000834465027,1.475,0.0,0.5
0.00017098675925808493,3.2315699458122253,17.196820318698883,-0.2907465077005327,0.009713341570659395,0.007116343702364247,1.0000000000000004,1.4800000190734863,1.48,0.0,0.5
0.00017051724080374697,3.230837821960449,17.19670256972313,-0.2903346763923764,0.009461268016593749,0.007114618516311566,1.0000000000000004,1.48499995470047,1.485,0.0,0.5
0.00017004772325890372,3.230105720460415,17.19658488035202,-0.2899228469468653,0.00920919441341539,0.0071128932449937565,1.0000000000000004,1.4900000393390656,1.49,0.0,0.5
0.00016958851574599976,3.2294658571481705,17.19668334722519,-0.289266265463084,0.008799405166428187,0.007111944005373516,1.0000000000000004,1.4949999749660492,1.495,0.0,0.5
0.00016913136869334267,3.2288444489240646,17.196825116872787,-0.28856083983555436,0.008358139806659892,0.007111149056072463,1.0000000000000004,1.5000000596046448,1.5,0.0,0.5
0.0001686741611592879,3.2278914377093315,17.196961224079132,-0.28776626707985997,0.00792056625141413,0.007115357158909319,1.0000000000000004,1.5049999952316284,1.505,0.0,0.5
0.000168216777183261,3.2259633764624596,17.197082549333572,-0.28670954843983054,0.00749384883329185,0.007134276880606194,1.0000000000000004,1.509999930858612,1.51,0.0,0.5
0.0001677593941167288,3.22403534501791,17.1972034573555,-0.2856528339907527,0.007067131820804207,0.007153196670401485,1.0000000000000004,1.5150000154972076,1.515,0.0,0.5
0.0001673103229222761,3.222271114587784,17.19747006893158,-0.2844297676347196,0.006543052128108684,0.007132985648695467,1.0000000000000004,1.5199999511241913,1.52,0.0,0.5
0.00016686723802195047,3.2206248566508293,17.197841703891754,-0.28308690804988146,0.0059488607657840475,0.007084595897140389,1.0000000000000004,1.5250000357627869,1.525,0.0,0.5
0.00016642415312162484,3.218978561460972,17.19821336865425,-0.28174405451864004,0.0053546694052784005,0.007036205964141118,1.0000000000000004,1.5299999713897705,1.53,0.0,0.5
0.00016599241234871442,3.217363268136978,17.198748260736465,-0.28017622884362936,0.004641347287360986,0.00691782914873329,1.0000000000000004,1.5349999070167542,1.535,0.0,0.5
0.00016556180844418122,3.2157510444521904,17.19929939508438,-0.2785858646966517,0.003916091430255619,0.006792441322204468,1.0000000000000004,1.5399999916553497,1.54,0.0,0.5
0.00016513372111148783,3.214088298380375,17.19987666606903,-0.27694609481841326,0.00316844380722614,0.006646548192634327,1.0000000000000004,1.5449999272823334,1.545,0.0,0.5
0.00016471376102344948,3.212262377142906,17.200536608695984,-0.27514685969799757,0.0023485215983782837,0.006434469622945471,1.0000000000000004,1.550000011920929,1.55,0.0,0.5
0.00016429380320914788,3.210436463356018,17.20119670033455,-0.27334762178361416,0.001528599657376617,0.006222391148185125,1.0000000000000004,1.5549999475479126,1.555,0.0,0.5
0.00016387535060857772,3.208101436495781,17.201925307512283,-0.2714310474693775,0.0006964364231407671,0.006040833679435309,1.0000000000000004,1.5599998831748962,1.56,0.0,0.5
0.00016345804806405795,3.2053729966282845,17.202706933021545,-0.26942377584055066,-0.00014520283991714678,0.005882850568013964,1.0000000000000004,1.5650001168251038,1.565,0.0,0.5
0.00016304075415973784,3.202644631266594,17.203488379716873,-0.2674165447242558,-0.0009868224228739564,0.005724871474740212,1.0000000000000004,1.5700000524520874,1.57,0.0,0.5
0.00016263379620795604,3.199963115155697,17.204371005296707,-0.265272197779268,-0.0020149642132309964,0.0056146166639337025,1.0000000000000004,1.574999988079071,1.575,0.0,0.5
0.0001622295117158501,3.197293758392334,17.205279767513275,-0.26309233345091343,-0.0030914115923224017,0.005516721648660905,1.0000000000000004,1.5800000727176666,1.58,0.0,0.5
0.00016182555100385798,3.1946267262101173,17.206191897392273,-0.26090834150090814,-0.004170271538896486,0.005422399804501765,1.0000000000000004,1.5850000083446503,1.585,0.0,0.5
0.00016143449693117873,3.19205442070961,17.207243114709854,-0.2585593368858099,-0.005345508743630489,0.005470873215017491,1.0000000000000004,1.5900000929832458,1.59,0.0,0.5
0.00016104344240375212,3.189482092857361,17.208293706178665,-0.25621033273637295,-0.006520746276009959,0.005519346406799741,1.0000000000000004,1.5950000286102295,1.595,0.0,0.5
0.00016065603358583758,3.1869556829333305,17.20939725637436,-0.25381780276075006,-0.0076883507827005815,0.0056249420536005346,1.0000000000000004,1.5999999642372131,1.6,0.0,0.5
0.00016027929450501688,3.1845636293292046,17.21065527200699,-0.2512978087179363,-0.008833603158564074,0.0058978277634196274,1.0000000000000004,1.6050000488758087,1.605,0.0,0.5
0.00015990255587894353,3.182171545922756,17.211913138628006,-0.24877781700342894,-0.009978855057852343,0.006170713713800069,1.0000000000000004,1.6099999845027924,1.61,0.0,0.5
0.00015952500802995928,3.1791190803050995,17.213223069906235,-0.24618752859532833,-0.01106590854760725,0.00642072698838092,1.0000000000000004,1.615000069141388,1.615,0.0,0.5
0.0001591466113950446,3.1753637492656708,17.214590311050415,-0.2435226682573557,-0.012090919437468983,0.006646563788308413,1.0000000000000004,1.6200000047683716,1.62,0.0,0.5
0.00015876821430538257,3.171608656644821,17.215956926345825,-0.240857754368335,-0.013115981666487642,0.0068723533481716,1.0000000000000004,1.6249999403953552,1.625,0.0,0.5
0.00015840033347558347,3.1681719347834587,17.217402279376984,-0.2381215183995664,-0.013985883961140644,0.007082672936121526,1.0000000000000004,1.6300000250339508,1.63,0.0,0.5
0.0001580391058269015,3.164936602115631,17.218891948461533,-0.23534091655164957,-0.014758035491468036,0.0072830840581445955,1.0000000000000004,1.6349999606609344,1.635,0.0,0.5
0.0001576778970502346,3.1617005988955498,17.22038596868515,-0.23256020387634635,-0.01552979409461841,0.007483710416636313,1.0000000000000004,1.64000004529953,1.64,0.0,0.5
0.00015732785732325283,3.158739186823368,17.221992015838623,-0.22967094415798783,-0.016169683122825518,0.007605809973938449,1.0000000000000004,1.6449999809265137,1.645,0.0,0.5
0.00015698169931965822,3.1558715030550957,17.223630100488663,-0.22674321942031384,-0.016762900060712127,0.007700527509541644,1.0000000000000004,1.6499999165534973,1.65,0.0,0.5
0.0001566355044815282,3.153002716600895,17.22526854276657,-0.22381644183769822,-0.017356159587507136,0.007794902370733325,1.0000000000000004,1.655000001192093,1.655,0.0,0.5
0.00015630068810423836,3.15033371001482,17.227074563503265,-0.2207349929958582,-0.01785999345156597,0.007727045268438815,1.0000000000000004,1.6599999368190765,1.66,0.0,0.5
0.0001559676572924218,3.1476972103118896,17.228898346424103,-0.21762910997495055,-0.018351123138927505,0.007634067312210391,1.0000000000000004,1.6650000214576721,1.665,0.0,0.5
0.0001556345332573983,3.14505597949028,17.23071774840355,-0.21452384116128087,-0.018841505672753556,0.007541298628666482,1.0000000000000004,1.6699999570846558,1.67,0.0,0.5
0.00015529885422438383,3.14109355956316,17.232523292303085,-0.21125944005325437,-0.019274888481504604,0.007355561969234259,1.0000000000000004,1.6749998927116394,1.675,0.0,0.5
0.0001549631592752121,3.137124292552471,17.234328895807266,-0.2079942086711526,-0.019707974825905694,0.00716934178262818,1.0000000000000004,1.679999977350235,1.68,0.0,0.5
0.00015462765236406995,3.1331594437360764,17.236137062311172,-0.20472666108980775,-0.02013742890812864,0.006982694139878731,1.0000000000000004,1.6849999129772186,1.685,0.0,0.5
0.00015430496728185972,3.129496641457081,17.238119274377823,-0.20130103011615574,-0.020319634473707993,0.006766920932705034,1.0000000000000004,1.6899999976158142,1.69,0.0,0.5
0.00015398228833873873,3.1258339509367943,17.240101099014282,-0.1978754778392613,-0.020501835679169744,0.0065511528175363765,1.0000000000000004,1.6950000822544098,1.695,0.0,0.5
0.00015366003231065406,3.1221804022789,17.24208754301071,-0.1944448195863515,-0.02067686240116018,0.006333892906013716,1.0000000000000004,1.7000000178813934,1.7,0.0,0.5
0.0001533498157186841,3.1187856271862984,17.24419942498207,-0.19086977187544107,-0.020649071704610833,0.006074460594732045,1.0000000000000004,1.705000102519989,1.705,0.0,0.5
0.00015303960117307724,3.115390829741955,17.246311128139496,-0.18729472649283707,-0.02062128184843459,0.005815028225697461,1.0000000000000004,1.7100000381469727,1.71,0.0,0.5
0.00015273003418769804,3.11201024800539,17.2484250664711,-0.1837126174941659,-0.020585122971169767,0.005552428830014833,1.0000000000000004,1.7149999737739563,1.715,0.0,0.5
0.0001524319025065779,3.1088796108961105,17.25058227777481,-0.1800063371192664,-0.020401877558470005,0.005234161468877119,1.0000000000000004,1.7200000584125519,1.72,0.0,0.5
0.00015213376991596306,3.105748936533928,17.252739012241364,-0.17630006023682654,-0.020218632073010667,0.004915894034752455,1.0000000000000004,1.7249999940395355,1.725,0.0,0.5
0.00015183523532869003,3.1025087013840675,17.254897624254227,-0.17259035632014275,-0.020034012508403976,0.004593108490553277,1.0000000000000004,1.730000078678131,1.73,0.0,0.5
0.00015153163576542283,3.0978870689868927,17.257079273462296,-0.16883748932741582,-0.019832070154734538,0.004213373919128571,1.0000000000000004,1.7350000143051147,1.735,0.0,0.5
0.0001512280375663977,3.0932654663920403,17.259260833263397,-0.16508461884222925,-0.019630128974313266,0.003833639546996892,1.0000000000000004,1.7399999499320984,1.74,0.0,0.5
0.00015092443936737254,3.0886438116431236,17.261442184448242,-0.16133175161667168,-0.019428186878940323,0.003453905035257776,1.0000000000000004,1.745000034570694,1.745,0.0,0.5
0.00015063252544678107,3.084409087896347,17.263712882995605,-0.1574315377511084,-0.01943348482654983,0.002991077792330543,1.0000000000000004,1.7499999701976776,1.75,0.0,0.5
0.00015034085072329617,3.0801822766661644,17.265985518693924,-0.1535282910335809,-0.019443051624875807,0.0025265387785680105,1.0000000000000004,1.7550000548362732,1.755,0.0,0.5
0.00015004917781880067,3.0759554281830788,17.268258273601532,-0.14962504152208567,-0.019452617873241707,0.0020620000450435327,1.0000000000000004,1.7599999904632568,1.76,0.0,0.5
0.00014976714578551764,3.072046235203743,17.270689725875854,-0.14555102703161538,-0.019596087084892133,0.0015791650148457848,1.0000000000000004,1.7649999260902405,1.765,0.0,0.5
0.00014948635384826048,3.068177931010723,17.273141711950302,-0.14145506056956947,-0.019756767093895178,0.0010939784833681188,1.0000000000000004,1.770000010728836,1.77,0.0,0.5
0.00014920556372999272,3.064309597015381,17.275593638420105,-0.1373590959701687,-0.019917446735007616,0.0006087919468882319,1.0000000000000004,1.7749999463558197,1.775,0.0,0.5
0.0001489352591761417,3.0609285831451416,17.27815866470337,-0.13308234245050699,-0.02014706354475493,0.0001599411009252094,1.0000000000000004,1.7800000309944153,1.78,0.0,0.5
0.00014866770311527944,3.0576752722263336,17.28075322508812,-0.1287582265213132,-0.02039474167395383,-0.0002793900885080802,1.0000000000000004,1.784999966621399,1.785,0.0,0.5
0.00014840014705441718,3.054421953856945,17.283347874879837,-0.1244341105921194,-0.020642418467105017,-0.000718721389489474,1.0000000000000004,1.7899999022483826,1.79,0.0,0.5
0.00014811985010965145,3.0495116636157036,17.286030054092407,-0.12000830797478557,-0.020749009167047916,-0.0010384129495832894,1.0000000000000004,1.7949999868869781,1.795,0.0,0.5
0.0001478338840570359,3.04387566447258,17.2887681722641,-0.11553950957022607,-0.020794156171177747,-0.0013060288583801594,1.0000000000000004,1.7999999225139618,1.8,0.0,0.5
0.00014754798780813871,3.0382442697882652,17.291498839855194,-0.11107035866007209,-0.020839550052187406,-0.0015738426009193063,1.0000000000000004,1.8050000071525574,1.805,0.0,0.5
0.00014726753374816326,3.0328716337680817,17.294306218624115,-0.10657979163806885,-0.02087936695170356,-0.0018042517785943346,1.0000000000000004,1.809999942779541,1.81,0.0,0.5
0.00014699411053697986,3.027921788394451,17.297023117542267,-0.10206881863996387,-0.02091897736681858,-0.001998971485591028,1.0000000000000004,1.8150000274181366,1.815,0.0,0.5
0.00014672091242573515,3.022993251681328,17.29971355199814,-0.09755784895969555,-0.02095946938788984,-0.0021943189332205293,1.0000000000000004,1.8200001120567322,1.82,0.0,0.5
0.0001464497443066648,3.0181339755654335,17.302478045225143,-0.09304687287658453,-0.021014031833487934,-0.002392133396824647,1.0000000000000004,1.8250000476837158,1.825,0.0,0.5
0.00014618534896726487,3.0135927349328995,17.305271178483963,-0.08853521558921784,-0.02111161736684153,-0.0026005098752648337,1.0000000000000004,1.8299999833106995,1.83,0.0,0.5
0.00014592077491215605,3.0090370550751686,17.308056890964508,-0.08402352553093806,-0.021210132414125837,-0.0028077866199964774,1.0000000000000004,1.835000067949295,1.835,0.0,0.5
0.00014565683113687555,3.004516065120697,17.310848474502563,-0.07951364264590666,-0.021315842001058627,-0.0030222176683309954,1.0000000000000004,1.8400000035762787,1.84,0.0,0.5
0.0001454011432997504,3.000409744679928,17.31366491317749,-0.07503161052591167,-0.021541622969380114,-0.0033384188081981847,1.0000000000000004,1.8450000882148743,1.845,0.0,0.5
0.00014514554345623765,2.996310733258724,17.31648525595665,-0.07054959639208391,-0.021766932233731495,-0.0036551772655002424,1.0000000000000004,1.850000023841858,1.85,0.0,0.5
0.0001448897760383261,2.9921979755163193,17.319298297166824,-0.06606754857784836,-0.021993121645209612,-0.003970894636950106,1.0000000000000004,1.8549999594688416,1.855,0.0,0.5
0.00014462485523836222,2.9868741631507874,17.32224428653717,-0.061605534196132794,-0.0221952065367077,-0.004271627265779898,1.0000000000000004,1.8600000441074371,1.86,0.0,0.5
0.00014435822572522738,2.9813291653990746,17.325219482183456,-0.05714660291414475,-0.022392791990569094,-0.004569673883281666,1.0000000000000004,1.8649999797344208,1.865,0.0,0.5
0.0001440916264527914,2.975785754621029,17.328192174434662,-0.052687909272208344,-0.022590452343138168,-0.0048677163078991725,1.0000000000000004,1.8700000643730164,1.87,0.0,0.5
0.00014382808831214788,2.970388136804104,17.33113333582878,-0.04822650459391298,-0.02279749461740721,-0.005185001544759871,1.0000000000000004,1.875,1.875,0.0,0.5
0.00014356746601151826,2.965127758681774,17.334073901176453,-0.043761581560829654,-0.023012442204162653,-0.005521018700164859,1.0000000000000004,1.8799999356269836,1.88,0.0,0.5
0.00014330687076835602,2.9598685279488564,17.33701553940773,-0.03929677585256286,-0.02322732137326966,-0.005857060714333784,1.0000000000000004,1.8850000202655792,1.885,0.0,0.5
0.00014304728574643377,2.954664759337902,17.339953809976578,-0.034831166063668206,-0.023432695776136825,-0.006192281963194546,1.0000000000000004,1.8899999558925629,1.89,0.0,0.5
0.00014279284209806065,2.9497400894761086,17.342889547348022,-0.030362940947725292,-0.023591597680933774,-0.006523814721731469,1.0000000000000004,1.8950000405311584,1.895,0.0,0.5
0.00014253836320676783,2.9448111206293106,17.345846205949783,-0.02589545956834627,-0.023750574990117457,-0.006853857375972439,1.0000000000000004,1.899999976158142,1.9,0.0,0.5
0.0001422838945472904,2.939884178340435,17.348780930042267,-0.02142782658484066,-0.023909615225420566,-0.007184758300354588,1.0000000000000004,1.9049999117851257,1.905,0.0,0.5
0.00014203553428160376,2.935339853167534,17.35164052248001,-0.016961474539129995,-0.02396590285934508,-0.007481280084903119,1.0000000000000004,1.9099999964237213,1.91,0.0,0.5
0.0001417886833223747,2.9308943524956703,17.354570120573044,-0.01248888463305775,-0.023997285887162434,-0.007773820053444069,1.0000000000000004,1.914999932050705,1.915,0.0,0.5
0.0001415416661529889,2.9264346212148666,17.35747230052948,-0.008020030683837831,-0.02403083888839319,-0.008063850980761345,1.0000000000000004,1.9200000166893005,1.92,0.0,0.5
0.00014128806378721492,2.921234831213951,17.36041608452797,-0.0035071116908511613,-0.023993389872885018,-0.00829742406403966,1.0000000000000004,1.9249999523162842,1.925,0.0,0.5
0.00014102778277447214,2.9152843058109283,17.36340281367302,0.0010504986523756088,-0.0238839283224479,-0.008473734321341908,1.0000000000000004,1.9299998879432678,1.93,0.0,0.5
0.00014076734623813536,2.909320756793022,17.366401851177216,0.005608654762909282,-0.023774783299813862,-0.008649415457512077,1.0000000000000004,1.9349999725818634,1.935,0.0,0.5
0.00014050698246137472,2.903361789882183,17.369389235973358,0.010167127449676627,-0.023665937815167126,-0.008821955816529226,1.0000000000000004,1.940000057220459,1.94,0.0,0.5
0.00014025212817614374,2.897712215781212,17.37229424715042,0.01475827628200932,-0.023567523088786402,-0.008886187807547685,1.0000000000000004,1.9449999928474426,1.945,0.0,0.5
0.0001399974328251119,2.892075039446354,17.375192940235138,0.01934926858302788,-0.02346884651979053,-0.00895096750605262,1.0000000000000004,1.9500000774860382,1.95,0.0,0.5
0.00013974246894576936,2.886416919529438,17.378102511167526,0.023940525425132364,-0.023370613559563935,-0.009014819595904555,1.0000000000000004,1.9550000131130219,1.955,0.0,0.5
0.00013949115214018093,2.8810107335448265,17.380973607301712,0.0285381548856094,-0.02328946173474833,-0.00905005329514097,1.0000000000000004,1.9600000977516174,1.96,0.0,0.5
0.0001392427168411814,2.875803582370281,17.383814454078674,0.033140819061372895,-0.023221805449793465,-0.009062674133019755,1.0000000000000004,1.965000033378601,1.965,0.0,0.5
0.00013899422401664197,2.8705946877598763,17.38664945960045,0.037742780725238845,-0.02315384446956159,-0.009075215239136014,1.0000000000000004,1.9699999690055847,1.97,0.0,0.5
0.00013874652449885616,2.8654467537999153,17.38947194814682,0.042344167799456045,-0.023090432991011767,-0.009088197533856146,1.0000000000000004,1.9750000536441803,1.975,0.0,0.5
0.00013850627738065668,2.8608881682157516,17.39223673939705,0.04693849496834446,-0.023069358934094453,-0.009109893853747053,1.0000000000000004,1.979999989271164,1.98,0.0,0.5
0.00013826608756062342,2.8563303127884865,17.395017474889755,0.051532634684917866,-0.023048689654388,-0.009132201400007034,1.0000000000000004,1.9850000739097595,1.985,0.0,0.5
0.00013802584521727113,2.8517717495560646,17.397781908512115,0.05612628242306528,-0.02302769503876334,-0.00915393579539625,1.0000000000000004,1.9900000095367432,1.99,0.0,0.5
0.00013777418780591688,2.846126213669777,17.400533229112625,0.06068613502429798,-0.022992477533989586,-0.009026493444650896,1.0000000000000004,1.9949999451637268,1.995,0.0,0.5
0.00013751555843555252,2.839816652238369,17.403276830911636,0.06522534044052009,-0.022948570764128817,-0.008807909742699849,1.0000000000000004,2.0000000298023224,2.0,0.0,0.5
0.00013725699750466447,2.8335080072283745,17.40602296590805,0.06976485831546597,-0.02290489241204341,-0.0085897116423439,1.0000000000000004,2.005000114440918,2.005,0.0,0.5
0.0001369984579469019,2.8272031769156456,17.40876629948616,0.07430163861135952,-0.0228616351769233,-0.008370849356651888,1.0000000000000004,2.0100000500679016,2.01,0.0,0.5
0.00013674378578798496,2.821188159286976,17.411452651023865,0.07867309910943732,-0.022857122341520153,-0.00812205489637563,1.0000000000000004,2.015000134706497,2.015,0.0,0.5
0.00013648907633978524,2.8151727691292763,17.41413724422455,0.08304422261426225,-0.022852470450743567,-0.0078730347495366,1.0000000000000004,2.019999921321869,2.02,0.0,0.5
0.00013623442896459892,2.8091581538319588,17.41682469844818,0.08741576102329418,-0.02284804501596227,-0.007624389179909485,1.0000000000000004,2.0250001549720764,2.025,0.0,0.5
0.00013598158921013237,2.8032857552170753,17.419494181871414,0.09172345884144306,-0.022847934400488157,-0.007370368930423865,1.0000000000000004,2.029999941587448,2.03,0.0,0.5
0.00013573133901445544,2.797619216144085,17.422138899564743,0.09593893552664667,-0.022854090009786887,-0.007108512334525585,1.0000000000000004,2.0350000262260437,2.035,0.0,0.5
0.0001354811870442063,2.791925325989723,17.42482790350914,0.10015553515404463,-0.022860286488139536,-0.0068458292616924155,1.0000000000000004,2.0399999618530273,2.04,0.0,0.5
0.00013523097527468053,2.7862473353743553,17.427490800619125,0.10437156248372048,-0.022866459217766533,-0.0065836243538797135,1.0000000000000004,2.045000046491623,2.045,0.0,0.5
0.00013498503312803223,2.78096491843462,17.43011075258255,0.10847434145398438,-0.022854597603100046,-0.006330416557347007,1.0000000000000004,2.0499999821186066,2.05,0.0,0.5
0.00013474024149218167,2.7757458463311195,17.43272379040718,0.11255338345654309,-0.022838616519038624,-0.006078315294871572,1.0000000000000004,2.055000066757202,2.055,0.0,0.5
0.00013449543280330545,2.7705326229333878,17.435317248106003,0.11663279531057924,-0.022822734616653406,-0.005826684270004989,1.0000000000000004,2.060000002384186,2.06,0.0,0.5
0.00013424782582660555,2.765047535300255,17.437937676906586,0.12069734826218337,-0.022803883805863734,-0.005572970888124473,1.0000000000000004,2.0650000870227814,2.065,0.0,0.5
0.0001339885805009544,2.758475072681904,17.44052305817604,0.12470290437340736,-0.02277335524792079,-0.005312470523676893,1.0000000000000004,2.069999873638153,2.07,0.0,0.5
0.0001337292626431008,2.7518957555294037,17.44314706325531,0.128710410092026,-0.02274601121280284,-0.005050496693911555,1.0000000000000004,2.0750001072883606,2.075,0.0,0.5
0.00013346998775887187,2.745320290327072,17.445749938488007,0.13271676725707948,-0.02271693451984902,-0.004789330497033006,1.0000000000000004,2.0799998939037323,2.08,0.0,0.5
0.00013321263372745307,2.7389375120401382,17.448262989521027,0.13669416797347367,-0.022703752416418865,-0.004547926603891028,1.0000000000000004,2.084999978542328,2.085,0.0,0.5
0.00013295748999553325,2.732777461409569,17.45077210664749,0.14063958614133298,-0.022719699769368162,-0.004327642702719459,1.0000000000000004,2.0899999141693115,2.09,0.0,0.5
0.00013270233898765582,2.726617991924286,17.453275114297867,0.14458487532101572,-0.022735178552920843,-0.004107653646315157,1.0000000000000004,2.094999998807907,2.095,0.0,0.5
0.00013244719366412028,2.7204572930932045,17.45578834414482,0.1485305391252041,-0.022751485326807597,-0.003887135683385168,1.0000000000000004,2.0999999344348907,2.1,0.0,0.5
0.00013219715106060903,2.714761607348919,17.45823895931244,0.15242988942191005,-0.0227751756428205,-0.0036774903796867875,1.0000000000000004,2.1050000190734863,2.105,0.0,0.5
0.00013194938219385222,2.7092719674110413,17.460661381483078,0.15630849031731486,-0.02280212919413316,-0.003472667100140825,1.0000000000000004,2.10999995470047,2.11,0.0,0.5
0.00013170152328711993,2.7037738412618637,17.46308121085167,0.16018794220872223,-0.022829421596725297,-0.0032678170846338617,1.0000000000000004,2.1150000393390656,2.115,0.0,0.5
0.0001314537119014858,2.6982804238796234,17.465502560138702,0.1640664420556277,-0.022856143519675243,-0.00306287840976438,1.0000000000000004,2.1199998259544373,2.12,0.0,0.5
0.00013121665642756852,2.69372046738863,17.46784859895706,0.16787157696671784,-0.022855059969515423,-0.002853860944014741,1.0000000000000004,2.1250000596046448,2.125,0.0,0.5
0.0001309805975324707,2.6892340406775475,17.470161736011505,0.1716697479132563,-0.022852632057038136,-0.0026439467874297407,1.0000000000000004,2.1300001442432404,2.13,0.0,0.5
0.00013074432149551285,2.6847333684563637,17.47248676419258,0.17546923295594752,-0.022850083207231364,-0.0024342859105672687,1.0000000000000004,2.134999930858612,2.135,0.0,0.5
0.00013050339339315542,2.6798104494810104,17.474787712097168,0.17926454241387546,-0.022807162546087056,-0.0022313217350529158,1.0000000000000004,2.1400001645088196,2.14,0.0,0.5
0.0001302429636780289,2.673112064599991,17.476987093687057,0.18304134625941515,-0.022594421465328196,-0.0020565784125210484,1.0000000000000004,2.1449999511241913,2.145,0.0,0.5
0.00012998213128412317,2.6663868129253387,17.47915017604828,0.1868187573272735,-0.022382683431715122,-0.0018823281583308926,1.0000000000000004,2.150000035762787,2.15,0.0,0.5
0.0001297215242175298,2.6596763730049133,17.48133271932602,0.1905957532580942,-0.022170404653479636,-0.001707813505163358,1.0000000000000004,2.1549999713897705,2.155,0.0,0.5
0.0001294627506922552,2.653104282915592,17.48353549838066,0.19434797554276884,-0.021988935736942494,-0.0015653813638891734,1.0000000000000004,2.160000056028366,2.16,0.0,0.5
0.0001292072356591234,2.6467737406492233,17.485673397779465,0.19804291264154017,-0.021882019842450973,-0.00150250015212805,1.0000000000000004,2.1649999916553497,2.165,0.0,0.5
0.00012895184613626043,2.6404507532715797,17.4878251850605,0.20173818478360772,-0.021774255586933577,-0.0014393760602615657,1.0000000000000004,2.1700000762939453,2.17,0.0,0.5
0.0001286962497033528,2.6341153234243393,17.48995479941368,0.20543303154408932,-0.021667862572940066,-0.0013766437791673525,1.0000000000000004,2.175000011920929,2.175,0.0,0.5
0.00012844354887420195,2.6280155181884766,17.49207854270935,0.20909415232017636,-0.021609342118608765,-0.001360186345209513,1.0000000000000004,2.1800000965595245,2.18,0.0,0.5
0.0001281954369005689,2.62228737026453,17.49419331550598,0.21270173182711005,-0.021626203451887704,-0.0014165918751132267,1.0000000000000004,2.1849998831748962,2.185,0.0,0.5
0.00012794676354133117,2.61652959138155,17.496370494365692,0.21631257561966777,-0.02164640567934839,-0.0014741138734279957,1.0000000000000004,2.1900001168251038,2.19,0.0,0.5
0.00012769841532644932,2.610788870602846,17.498503655195236,0.2199204727075994,-0.021663987168722088,-0.0015307558034010071,1.0000000000000004,2.1949999034404755,2.195,0.0,0.5
0.00012745648177769908,2.6055566295981407,17.500538885593414,0.22347759502008557,-0.02174064533028286,-0.0016448261794721475,1.0000000000000004,2.199999988079071,2.2,0.0,0.5
0.00012722003498311096,2.600793492048979,17.502691626548767,0.22698987368494272,-0.02188873915520162,-0.0018204792959295446,1.0000000000000004,2.2049999237060547,2.205,0.0,0.5
0.00012698363229901588,2.596034150570631,17.504845649003983,0.2305031856521964,-0.02203655637003976,-0.00199576462728146,1.0000000000000004,2.2100000083446503,2.21,0.0,0.5
0.00012674709796556272,2.59126653149724,17.50699210166931,0.2340154736302793,-0.022184533915151405,-0.002171661885768117,1.0000000000000004,2.214999943971634,2.215,0.0,0.5
0.0001264966504095355,2.5852704979479313,17.509073972702026,0.23753043776378036,-0.02231792449765635,-0.002387049148637743,1.0000000000000004,2.2200000286102295,2.22,0.0,0.5
0.00012623634506780945,2.5784029066562653,17.51110991835594,0.24104701075702906,-0.022440946704591624,-0.0026304529483240913,1.0000000000000004,2.224999964237213,2.225,0.0,0.5
0.00012597579006978776,2.571519125252962,17.513138324022293,0.24456417560577393,-0.022564472619706066,-0.002874545303711784,1.0000000000000004,2.2300000488758087,2.23,0.0,0.5
0.0001257154310678743,2.5646477676928043,17.515175879001617,0.24808046221733093,-0.022687804974339087,-0.0031178277413346223,1.0000000000000004,2.2349998354911804,2.235,0.0,0.5
0.00012545719027912128,2.5579367578029633,17.51721453666687,0.25157758919522166,-0.02279445244494127,-0.0033584009702281037,1.0000000000000004,2.240000069141388,2.24,0.0,0.5
0.00012520073369159945,2.5513627529144287,17.519240707159042,0.2550571272149682,-0.022885837006469956,-0.0035966342743449786,1.0000000000000004,2.2449998557567596,2.245,0.0,0.5
0.00012494428438003524,2.544790856540203,17.521258383989334,0.2585369199514389,-0.02297703105432447,-0.0038351182961946506,1.0000000000000004,2.2499999403953552,2.25,0.0,0.5
0.00012468772752072255,2.5382108464837074,17.523282378911972,0.2620166428387165,-0.023068749949743506,-0.004073626295394206,1.0000000000000004,2.2550001740455627,2.255,0.0,0.5
0.00012443565174180549,2.5319560170173645,17.525276690721512,0.2654676456004381,-0.023130815658078063,-0.0043048170637121075,1.0000000000000004,2.2599999606609344,2.26,0.0,0.5
0.00012418870892361156,2.526075344532728,17.52723664045334,0.26888591051101685,-0.02315871628070454,-0.004527598859567661,1.0000000000000004,2.26500004529953,2.265,0.0,0.5
0.0001239417590568337,2.5201930664479733,17.52919527888298,0.272302876226604,-0.023186977931800357,-0.004750377385335014,1.0000000000000004,2.2699999809265137,2.27,0.0,0.5
0.00012369480873530847,2.514311645179987,17.531154721975327,0.275720676407218,-0.023215025847434845,-0.0049731621375030954,1.0000000000000004,2.2750000655651093,2.275,0.0,0.5
0.00012345495952104102,2.5089384838938713,17.53309690952301,0.27909693121910095,-0.023204939103834477,-0.005185900766377927,1.0000000000000004,2.280000001192093,2.28,0.0,0.5
0.00012322553243393486,2.504313077777624,17.535014539957047,0.2824124051257968,-0.02313870598209178,-0.005383870322759776,1.0000000000000004,2.2850000858306885,2.285,0.0,0.5
0.00012299613172217505,2.499689158052206,17.536933064460754,0.2857284811325371,-0.02307223320894991,-0.005581825836998178,1.0000000000000004,2.290000021457672,2.29,0.0,0.5
0.00012276669940547436,2.495062977075577,17.538849741220474,0.28904350101947784,-0.023006146293482743,-0.005779798570301864,1.0000000000000004,2.2950001060962677,2.295,0.0,0.5
0.00012252710507709708,2.489563710987568,17.540728896856308,0.29235526779666543,-0.022900650127098743,-0.006009871111018583,1.0000000000000004,2.2999998927116394,2.3,0.0,0.5
0.00012226812691551459,2.4824011884629726,17.542536318302155,0.2956613302230835,-0.022720098360878183,-0.0063010995295371686,1.0000000000000004,2.305000126361847,2.305,0.0,0.5
0.00012200912715343293,2.4752355106174946,17.544343441724777,0.29896619683131576,-0.022539740165484545,-0.006592319795345247,1.0000000000000004,2.3099999129772186,2.31,0.0,0.5
0.00012175013625892461,2.4680714532732964,17.54615092277527,0.30227181455120444,-0.022359267183674092,-0.006883550546262995,1.0000000000000004,2.314999997615814,2.315,0.0,0.5
0.00012149204826528148,2.4609683491289616,17.547957241535187,0.3055587289854884,-0.022194921636923937,-0.007169792996137403,1.0000000000000004,2.319999933242798,2.32,0.0,0.5
0.00012124268755542289,2.4544619619846344,17.54970794916153,0.30872301757335663,-0.022150290510580817,-0.007395209407150105,1.0000000000000004,2.3250000178813934,2.325,0.0,0.5
0.0001209935564929765,2.4479731246829033,17.55147448182106,0.3118886072188616,-0.022104394417965523,-0.007618811297334105,1.0000000000000004,2.329999953508377,2.33,0.0,0.5
0.00012074415008100914,2.4414637684822083,17.553235113620758,0.31505185225978494,-0.022059338242570448,-0.00784471197766834,1.0000000000000004,2.3350000381469727,2.335,0.0,0.5
0.00012049475708408863,2.434954710304737,17.554995596408844,0.3182149385102093,-0.02201428413627582,-0.008070601965300739,1.0000000000000004,2.3399999737739563,2.34,0.0,0.5
0.00012025578530483472,2.429193489253521,17.556684970855713,0.32126419991254807,-0.0220775508614679,-0.00819666706956923,1.0000000000000004,2.345000058412552,2.345,0.0,0.5
0.00012001808545392123,2.423522662371397,17.558366000652313,0.3242995869368315,-0.02215386515308637,-0.008310698871810018,1.0000000000000004,2.3499998450279236,2.35,0.0,0.5
0.00011977993494838302,2.4178176522254944,17.560053437948227,0.32733820751309395,-0.022231774641340962,-0.008424515029503254,1.0000000000000004,2.355000078678131,2.355,0.0,0.5
0.0001195421141346742,2.412137597799301,17.561738938093185,0.33037325413897634,-0.022308426735889952,-0.008537979046195687,1.0000000000000004,2.359999865293503,2.36,0.0,0.5
0.00011931475251003576,2.407231692224741,17.563355207443237,0.33332861959934235,-0.022453939439401438,-0.008547457828626648,1.0000000000000004,2.3649999499320984,2.365,0.0,0.5
0.00011909207478311146,2.4026728123426437,17.564944595098495,0.3362420070916414,-0.02263745202253631,-0.008503556500500054,1.0000000000000004,2.369999885559082,2.37,0.0,0.5
0.00011886944071193284,2.3981156013906,17.56653794646263,0.3391565284691751,-0.022819907167104247,-0.008459551184159864,1.0000000000000004,2.3749999701976776,2.375,0.0,0.5
0.00011864668999805872,2.3935500532388687,17.568131744861603,0.34207189036533237,-0.023002904084933107,-0.008415582847192127,1.0000000000000004,2.380000054836273,2.38,0.0,0.5
0.00011841318632832554,2.38810583204031,17.569669723510742,0.3449561297893524,-0.023200977379019605,-0.00835249045439923,1.0000000000000004,2.384999990463257,2.385,0.0,0.5
0.00011816601090686163,2.38154573738575,17.57113727927208,0.3478011838160455,-0.023418208562361542,-0.008265116010989004,1.0000000000000004,2.3900000751018524,2.39,0.0,0.5
0.00011791884662670782,2.374985992908478,17.57260450720787,0.3506460953503847,-0.023635429474779812,-0.00817774583811115,1.0000000000000004,2.395000010728836,2.395,0.0,0.5
0.00011767167075049656,2.368425939232111,17.574071884155273,0.35349114844575524,-0.0238526612502028,-0.008090371572507138,1.0000000000000004,2.4000000953674316,2.4,0.0,0.5
0.00011742471087927697,2.361880134791136,17.57553395628929,0.3563321912661195,-0.024069405470072525,-0.007997421403160843,1.0000000000000004,2.4050000309944153,2.405,0.0,0.5
0.00011718250607373193,2.355658818036318,17.57687795162201,0.359083185903728,-0.02427503235230688,-0.0077744476602674695,1.0000000000000004,2.410000115633011,2.41,0.0,0.5
0.00011694031422848639,2.34943775087595,17.578221440315247,0.3618340543471277,-0.02448065025964752,-0.0075514844320423435,1.0000000000000004,2.4149999022483826,2.415,0.0,0.5
0.00011669810805869929,2.343216460198164,17.57956513762474,0.36458505084738135,-0.02468627688358538,-0.007328511001105653,1.0000000000000004,2.42000013589859,2.42,0.0,0.5
0.0001164559157587064,2.336995430290699,17.580908954143524,0.3673359164968133,-0.02489189459447516,-0.007105547849278082,1.0000000000000004,2.424999922513962,2.425,0.0,0.5
0.00011622138254097081,2.331294160336256,17.58219513297081,0.3700264813378453,-0.02507193710334832,-0.0068339432264110656,1.0000000000000004,2.4300000071525574,2.43,0.0,0.5
0.00011599114645832742,2.3258836790919304,17.583448946475983,0.37268316838890314,-0.02523768069659127,-0.006535189478199754,1.0000000000000004,2.434999942779541,2.435,0.0,0.5
0.00011576089968912129,2.3204728960990906,17.584702879190445,0.3753399820998311,-0.02540343200234929,-0.006236421393623459,1.0000000000000004,2.4400000274181366,2.44,0.0,0.5
0.00011553066474334628,2.3150623962283134,17.58595660328865,0.37799666356295347,-0.02556917589117802,-0.005937667682246683,1.0000000000000004,2.4449999630451202,2.445,0.0,0.5
0.00011530506526469253,2.3099679090082645,17.58719539642334,0.3806322617456317,-0.02571806107187058,-0.005635355359117966,1.0000000000000004,2.450000047683716,2.45,0.0,0.5
0.0001150940338447981,2.3058638758957386,17.588386863470078,0.3832013439387083,-0.025814137437464524,-0.0053219620349409524,1.0000000000000004,2.4549999833106995,2.455,0.0,0.5
0.00011488299310258299,2.301759649068117,17.589578062295914,0.385770539753139,-0.02591021794327375,-0.005008554011510569,1.0000000000000004,2.460000067949295,2.46,0.0,0.5
0.00011467196077319386,2.2976556457579136,17.590769290924072,0.38833962194621563,-0.026006294267972407,-0.004695160760093131,1.0000000000000004,2.4649998545646667,2.465,0.0,0.5
0.00011446092048572609,2.2935513965785503,17.591960579156876,0.39090882148593664,-0.026102375634309283,-0.004381752798508387,1.0000000000000004,2.4700000882148743,2.47,0.0,0.5
0.0001142301020990999,2.2877633199095726,17.59311631321907,0.3934251060709357,-0.026260183989506913,-0.004121203697650344,1.0000000000000004,2.474999874830246,2.475,0.0,0.5
0.00011399557706681662,2.281660370528698,17.594264954328537,0.3959316425025463,-0.02642953349459276,-0.0038705146325810347,1.0000000000000004,2.4799999594688416,2.48,0.0,0.5
0.0001137610654495802,2.275557652115822,17.595414102077484,0.3984380681067705,-0.026598874308547238,-0.00361983738548588,1.0000000000000004,2.484999895095825,2.485,0.0,0.5
0.00011352654109941795,2.269454676657915,17.596563041210175,0.4009446073323488,-0.02676822285502567,-0.0033691481039568316,1.0000000000000004,2.4899999797344208,2.49,0.0,0.5
0.00011329464109621767,2.26347154378891,17.59768894314766,0.40342964604496956,-0.026894957227341365,-0.0031252761546056718,1.0000000000000004,2.4949999153614044,2.495,0.0,0.5
0.00011307012164252228,2.257825955748558,17.598750233650208,0.40585437696427107,-0.026901278761215508,-0.0029006252334511373,1.0000000000000004,2.5,2.5,0.0,0.5
0.00011284560241620056,2.2521803975105286,17.5998113155365,0.40827910695225,-0.026907599574769847,-0.002675974104931811,1.0000000000000004,2.5050002336502075,2.505,0.0,0.5
0.00011262109364906792,2.246535111218691,17.600872427225113,0.4107037177309394,-0.026913920366496313,-0.0024513340031262487,1.0000000000000004,2.5099998712539673,2.51,0.0,0.5
0.0001123965744227462,2.240889545530081,17.60193359851837,0.4131284449249506,-0.026920241660263855,-0.0022266830201260746,1.0000000000000004,2.515000104904175,2.515,0.0,0.5
0.00011218449435546063,2.235908165574074,17.602958917617798,0.41550249233841896,-0.02682106003339868,-0.002024579815042671,1.0000000000000004,2.5200000405311584,2.52,0.0,0.5
0.00011197824915143428,2.2312387749552727,17.60396733880043,0.4178528767079115,-0.026672263562431908,-0.0018330643069930375,1.0000000000000004,2.524999976158142,2.525,0.0,0.5
0.00011177201372447598,2.226569540798664,17.604975789785385,0.42020315397530794,-0.02652347380808351,-0.0016415580648754258,1.0000000000000004,2.5299999117851257,2.53,0.0,0.5
0.00011156576920257066,2.2219001092016697,17.605983942747116,0.4225535374134779,-0.026374678025376852,-0.0014500425058940891,1.0000000000000004,2.5350001454353333,2.535,0.0,0.5
0.00011136207194795134,2.2173746563494205,17.606995344161987,0.42489792313426733,-0.026212949795990426,-0.001262351193872746,1.0000000000000004,2.540000081062317,2.54,0.0,0.5
0.00011118146630906267,2.214157659560442,17.60803246498108,0.42718883510679007,-0.02593341077590594,-0.0011093830435129348,1.0000000000000004,2.5450000166893005,2.545,0.0,0.5
0.00011100086862825265,2.210940808057785,17.60906955599785,0.42947963811457157,-0.025653884847997688,-0.0009564226384100039,1.0000000000000004,2.549999952316284,2.55,0.0,0.5
0.00011082026230724296,2.2077237777411938,17.610106974840164,0.43177054915577173,-0.025374345317686675,-0.000803454904598766,1.0000000000000004,2.5550001859664917,2.555,0.0,0.5
0.00011063966621804866,2.204506926238537,17.61114439368248,0.4340613540261984,-0.0250948193252043,-0.000650494135243207,1.0000000000000004,2.5599998235702515,2.56,0.0,0.5
0.0001104450561797421,2.200112871825695,17.61209523677826,0.43627303559333086,-0.024831343138430384,-0.0005508855586242589,1.0000000000000004,2.565000057220459,2.565,0.0,0.5
0.00011023741103599605,2.194622687995434,17.612965941429138,0.43841081392019987,-0.02458284052408999,-0.0005009825545130298,1.0000000000000004,2.5699999928474426,2.57,0.0,0.5
0.00011002975543306093,2.189132235944271,17.61383655667305,0.44054869655519724,-0.024334325975360116,-0.0004510768894760986,1.0000000000000004,2.5749999284744263,2.575,0.0,0.5
0.00010982210847032547,2.1836420334875584,17.614706963300705,0.44268648140132427,-0.024085823595669353,-0.00040117390562954824,1.0000000000000004,2.57999986410141,2.58,0.0,0.5
0.00010961445309476403,2.1781515441834927,17.615577906370163,0.4448243547230959,-0.023837309092414216,-0.00035126817601849325,1.0000000000000004,2.5850000977516174,2.585,0.0,0.5
0.00010941460050162277,2.1728962920606136,17.616433292627335,0.4468622775748372,-0.02350436661436106,-0.0003182932596246246,1.0000000000000004,2.590000033378601,2.59,0.0,0.5
0.00010921738657998503,2.1677206084132195,17.61728349328041,0.44886636454612017,-0.02314271143404767,-0.0002910685980168637,1.0000000000000004,2.5949999690055847,2.595,0.0,0.5
0.00010902018243541534,2.1625451408326626,17.618133574724197,0.45087035559117794,-0.022781074490922038,-0.0002638453879626468,1.0000000000000004,2.5999999046325684,2.6,0.0,0.5
0.00010882296828640392,2.157369427382946,17.618983566761017,0.4528744388371706,-0.022419419106881833,-0.00023662061357754283,1.0000000000000004,2.605000138282776,2.605,0.0,0.5
0.00010862576482395525,2.1521939672529697,17.619833767414093,0.4548784317448735,-0.02205778143979842,-0.00020939750538673252,1.0000000000000004,2.6099997758865356,2.61,0.0,0.5
0.00010844529742826126,2.1477934010326862,17.62063467502594,0.45677034836262465,-0.021655281634593848,-0.00019216741202399135,1.0000000000000004,2.615000009536743,2.615,0.0,0.5
0.00010826526840901352,2.1434129662811756,17.621434330940247,0.45865929406136274,-0.021251752481475705,-0.0001751948511810042,1.0000000000000004,2.619999945163727,2.62,0.0,0.5
0.00010808522961269773,2.1390322856605053,17.622234046459198,0.460548329167068,-0.020848203708737856,-0.00015822143541299738,1.0000000000000004,2.6249998807907104,2.625,0.0,0.5
0.00010790519104375562,2.134651631116867,17.623033493757248,0.46243736892938614,-0.02044465467770351,-0.00014124823610472959,1.0000000000000004,2.630000114440918,2.63,0.0,0.5
0.0001077301590157731,2.1305402368307114,17.623821139335632,0.4643076714128256,-0.02004824671530514,-0.00012512739704106934,1.0000000000000004,2.6350000500679016,2.635,0.0,0.5
0.0001075746615697426,2.1274810172617435,17.62456101179123,0.4661051193252206,-0.01967967529708403,-0.00011233779878239147,1.0000000000000004,2.6399999856948853,2.64,0.0,0.5
0.000107419169808054,2.1244219951331615,17.62530082464218,0.467902485281229,-0.019311122545332182,-9.954915549315047e-05,1.0000000000000004,2.644999921321869,2.645,0.0,0.5
0.00010726367349889188,2.121362779289484,17.62604096531868,0.46969993971288204,-0.01894255116349086,-8.675970821059309e-05,1.0000000000000004,2.6500001549720764,2.65,0.0,0.5
0.00010710818378356635,2.1183037273585796,17.626780778169632,0.47149730008095503,-0.01857399759319378,-7.397089029836934e-05,1.0000000000000004,2.65500009059906,2.655,0.0,0.5
0.00010694462639548874,2.1145156919956207,17.62748596072197,0.4732998451218009,-0.018219365432742052,-1.05573881228338e-05,1.0000000000000004,2.6600000262260437,2.66,0.0,0.5
0.00010677049613150302,2.109770681709051,17.628145575523376,0.47510897647589445,-0.0178830555305467,0.00011933235055039404,1.0000000000000004,2.6649999618530273,2.665,0.0,0.5
0.00010659635722731764,2.1050254963338375,17.62880527973175,0.47691819444298744,-0.017546728791785426,0.0002492281449235634,1.0000000000000004,2.670000195503235,2.67,0.0,0.5
0.00010642234042279597,2.1002877205610275,17.629483342170715,0.4787275893613696,-0.017208883000421338,0.0003786347779168864,1.0000000000000004,2.6749998331069946,2.675,0.0,0.5
0.00010624823676153028,2.0955445766448975,17.630148380994797,0.4805368846282363,-0.01687210937961936,0.0005083898759039585,1.0000000000000004,2.680000066757202,2.68,0.0,0.5
0.00010607890362734906,2.0909492820501328,17.63086372613907,0.48235843516886234,-0.016575331035710406,0.0006105687825765926,1.0000000000000004,2.685000002384186,2.685,0.0,0.5
0.00010591423529149324,2.086469542235136,17.63148719072342,0.4841857999563217,-0.016323179239407182,0.0006830191723565804,1.0000000000000004,2.6899999380111694,2.69,0.0,0.5
0.00010574957582321076,2.0819899663329124,17.632111072540283,0.4860130790621042,-0.016071039281086996,0.0007554659850939061,1.0000000000000004,2.694999873638153,2.695,0.0,0.5
0.00010558473422861425,2.07749916985631,17.632705748081207,0.48783912044018507,-0.01581929327949183,0.0008284624100269866,1.0000000000000004,2.7000001072883606,2.7,0.0,0.5
0.00010542018867454317,2.073026929050684,17.633348524570465,0.4896672796458006,-0.01556688435812248,0.000900547200217261,1.0000000000000004,2.7050000429153442,2.705,0.0,0.5
0.00010526447817937878,2.068961899727583,17.633972257375717,0.4914858425036073,-0.01533165313594509,0.0009526093517706613,1.0000000000000004,2.709999978542328,2.71,0.0,0.5
0.00010511791901990364,2.0653183050453663,17.634575694799423,0.4932942884042859,-0.015114207461010665,0.000983959398126899,1.0000000000000004,2.7149999141693115,2.715,0.0,0.5
0.00010497149264665495,2.061682313680649,17.635171622037888,0.4951040893793106,-0.014894607753376476,0.0010147221794341021,1.0000000000000004,2.720000147819519,2.72,0.0,0.5
0.00010482497259545198,2.0580428205430508,17.6357764005661,0.49691297486424446,-0.01467676977335941,0.0010461802591521518,1.0000000000000004,2.724999785423279,2.725,0.0,0.5
0.00010467843821970746,2.054401632398367,17.636382162570953,0.49872147012501955,-0.014459325597272255,0.0010772692287446262,1.0000000000000004,2.7300000190734863,2.73,0.0,0.5
0.00010454605126142269,2.051503896713257,17.636996567249298,0.5004988424479961,-0.014236664672353072,0.0010969946629302285,1.0000000000000004,2.73499995470047,2.735,0.0,0.5
0.00010442623715789523,2.0492728278040886,17.6375273168087,0.5022528953850269,-0.014015120359545108,0.001104114099234721,1.0000000000000004,2.7399998903274536,2.74,0.0,0.5
0.00010430627639834711,2.047031916677952,17.63802933692932,0.5040078200399876,-0.013794461829093052,0.001111426095576462,1.0000000000000004,2.7449998259544373,2.745,0.0,0.5
0.00010418657552691002,2.044806372374296,17.63856664299965,0.5057618441060185,-0.013571039256930817,0.001118726539061754,1.0000000000000004,2.7500000596046448,2.75,0.0,0.5
0.00010406687601971498,2.042580846697092,17.639103919267654,0.5075158718973398,-0.013347618112675264,0.0011260270089223923,1.0000000000000004,2.7549999952316284,2.755,0.0,0.5
0.00010393632123850693,2.0394136495888233,17.639651477336884,0.5092066880315542,-0.013104031238981406,0.0011034531839868578,1.0000000000000004,2.759999930858612,2.76,0.0,0.5
0.0001037969118442561,2.035478822886944,17.640207707881927,0.5108461631461978,-0.012843991880799877,0.0010565332686951479,1.0000000000000004,2.7650001645088196,2.765,0.0,0.5
0.0001036575076795998,2.0315441973507404,17.640763878822327,0.5124855497851968,-0.012583964474288223,0.001009615403290809,1.0000000000000004,2.7700001001358032,2.77,0.0,0.5
0.00010351809714848059,2.027609385550022,17.64132010936737,0.5141250137239695,-0.012323924795055063,0.000962695437920047,1.0000000000000004,2.775000035762787,2.775,0.0,0.5
0.0001033786929838243,2.023674748837948,17.641876488924026,0.5157643985003233,-0.012063897367625032,0.0009157777039945358,1.0000000000000004,2.7799999713897705,2.78,0.0,0.5
0.0001032422312619019,2.0198236890137196,17.642418056726456,0.5173702882602811,-0.011832474203401944,0.0008717028940736782,1.0000000000000004,2.785000205039978,2.785,0.0,0.5
0.00010311074174751411,2.0161137878894806,17.642934322357178,0.5189195461571217,-0.011649259242403787,0.0008324235404870706,1.0000000000000004,2.789999842643738,2.79,0.0,0.5
0.0001029792458666634,2.0124036855995655,17.643451005220413,0.5204688729718328,-0.01146603500819765,0.0007931423242553137,1.0000000000000004,2.7950000762939453,2.795,0.0,0.5
0.00010284775612490193,2.008693855255842,17.643967360258102,0.5220181317999959,-0.011282820662017912,0.0007538628779002465,1.0000000000000004,2.800000011920929,2.8,0.0,0.5
0.0001027162604714249,2.0049837678670883,17.64448380470276,0.5235674558207393,-0.011099596857093275,0.0007145814670366235,1.0000000000000004,2.8049999475479126,2.805,0.0,0.5
0.00010258777410854236,2.001423589885235,17.64499381184578,0.5251005999743938,-0.01092354026332032,0.0006781600895919837,1.0000000000000004,2.8099998831748962,2.81,0.0,0.5
0.00010247175896438421,1.9984850510954857,17.645476162433624,0.5265669142827392,-0.010777203646284761,0.0006536051623697858,1.0000000000000004,2.8150001168251038,2.815,0.0,0.5
0.00010235574768557854,1.9955465868115425,17.645958840847015,0.528033166192472,-0.010630874305206817,0.0006290513301792089,1.0000000000000004,2.8200000524520874,2.82,0.0,0.5
0.00010223973254142038,1.9926080144941807,17.646441489458084,0.5294994851574302,-0.010484537950105732,0.0006044966576155275,1.0000000000000004,2.824999988079071,2.825,0.0,0.5
0.00010212372126261471,1.98966958001256,17.64692395925522,0.5309657296165824,-0.010338208596294862,0.0005799428472528234,1.0000000000000004,2.8299999237060547,2.83,0.0,0.5
0.00010200810311289388,1.9867541268467903,17.64740562438965,0.5324306068941951,-0.010191507015406387,0.0005557387867156649,1.0000000000000004,2.835000157356262,2.835,0.0,0.5
0.0001019175331293809,1.985294632613659,17.64781829714775,0.5338051579892635,-0.010021827300079167,0.0005536123171623331,1.0000000000000004,2.839999794960022,2.84,0.0,0.5
0.00010182695632465766,1.9838350340723991,17.64823094010353,0.5351797789335251,-0.009852139002759941,0.0005514857130037853,1.0000000000000004,2.8450000286102295,2.845,0.0,0.5
0.0001017363852042763,1.9823754988610744,17.648644000291824,0.5365543318912387,-0.009682459422037937,0.0005493590251717251,1.0000000000000004,2.849999964237213,2.85,0.0,0.5
0.00010164580862692674,1.9809159263968468,17.64905682206154,0.537928937934339,-0.009512770731817,0.0005472322318382794,1.0000000000000004,2.8549998998641968,2.855,0.0,0.5
0.00010155523773391906,1.9794564172625542,17.64946934580803,0.5393034918233752,-0.00934309116564691,0.0005451057709251472,1.0000000000000004,2.8599998354911804,2.86,0.0,0.5
0.00010144166913050867,1.9762136302888393,17.64990159869194,0.5406630579382181,-0.009183250098431017,0.0005437262079794891,1.0000000000000004,2.865000069141388,2.865,0.0,0.5
0.00010132363308912318,1.9726242683827877,17.650337636470795,0.5420196307823062,-0.009025330771692097,0.0005424918590506422,1.0000000000000004,2.8700000047683716,2.87,0.0,0.5
0.00010120517072209623,1.969006486237049,17.650777757167816,0.5433781258761883,-0.008869018274708651,0.000542078299986315,1.0000000000000004,2.8749999403953552,2.875,0.0,0.5
0.00010108697983923776,1.965406995266676,17.651215493679047,0.5447354251518846,-0.008711660957487766,0.0005411333695519716,1.0000000000000004,2.8800001740455627,2.88,0.0,0.5
0.00010096874507325992,1.961805623024702,17.651655703783035,0.5460933586582541,-0.008554742504202295,0.0005400692061812151,1.0000000000000004,2.8850001096725464,2.885,0.0,0.5
0.0001008539638860384,1.9582922235131264,17.65204483270645,0.5473935911431909,-0.00838034660773701,0.000536016232217662,1.0000000000000004,2.89000004529953,2.89,0.0,0.5
0.00010074212900690327,1.954800084233284,17.652423590421677,0.5486336760222912,-0.008188111853087321,0.0005313879391906084,1.0000000000000004,2.8949999809265137,2.895,0.0,0.5
0.00010063034142149263,1.9513083696365356,17.652804136276245,0.5498743625357747,-0.007996019538040855,0.0005267741707939422,1.0000000000000004,2.900000214576721,2.9,0.0,0.5
0.00010051861659121641,1.9478227756917477,17.65318462252617,0.5511150248348713,-0.007804131596458319,0.0005216772506173584,1.0000000000000004,2.904999852180481,2.905,0.0,0.5
0.0001004067528356245,1.9443275853991508,17.653561145067215,0.5523551618680358,-0.007612570542278263,0.0005169051028133254,1.0000000000000004,2.9100000858306885,2.91,0.0,0.5
0.00010029557824964286,1.9408652745187283,17.653935074806213,0.5535909971222281,-0.007419669547743979,0.000512084387082723,1.0000000000000004,2.915000021457672,2.915,0.0,0.5
0.00010019891328738595,1.9380966760218143,17.654257595539093,0.5547367231920362,-0.0071981397795752855,0.0005062293548689922,1.0000000000000004,2.9199999570846558,2.92,0.0,0.5
0.00010010225219048152,1.9353282153606415,17.65458008646965,0.5558823952451348,-0.006976620736168115,0.0005003743644920178,1.0000000000000004,2.9249998927116394,2.925,0.0,0.5
0.00010000543898058822,1.9325567223131657,17.654877334833145,0.557031013071537,-0.006756746744940756,0.0004937317171425093,1.0000000000000004,2.930000126361847,2.93,0.0,0.5
9.990872831622255e-05,1.9297873228788376,17.655191600322723,0.5581776350736618,-0.006535770960908849,0.0004876182174484711,1.0000000000000004,2.9350000619888306,2.935,0.0,0.5
9.98120137865044e-05,1.9270177856087685,17.655505776405334,0.559324306435883,-0.006314785554422997,0.0004815043903363403,1.0000000000000004,2.939999997615814,2.94,0.0,0.5
9.973210376301722e-05,1.9251808673143387,17.6558176279068,0.5604164944961667,-0.006073819975426886,0.0004778185175382532,1.0000000000000004,2.944999933242798,2.945,0.0,0.5
9.966089828594704e-05,1.9238439053297043,17.656099289655685,0.561482829041779,-0.005823645646160003,0.00047459157940465957,1.0000000000000004,2.9500001668930054,2.95,0.0,0.5
9.958970304069226e-05,1.922506295144558,17.65638479590416,0.5625493256375194,-0.005573179594648536,0.0004712607624242082,1.0000000000000004,2.954999804496765,2.955,0.0,0.5
9.95184982457431e-05,1.9211707711219788,17.656671583652496,0.5636145388707519,-0.0053226992531563155,0.0004684103223553393,1.0000000000000004,2.9600000381469727,2.96,0.0,0.5
9.944729322342027e-05,1.9198334515094757,17.656948775053024,0.5646813455969095,-0.005072886146081146,0.0004650277769542299,1.0000000000000004,2.9649999737739563,2.965,0.0,0.5
9.936949754774105e-05,1.9180108085274696,17.65722504258156,0.5657134242355824,-0.004834180519537767,0.0004526667544269003,1.0000000000000004,2.96999990940094,2.97,0.0,0.5
9.927223959493858e-05,1.9147541001439095,17.65749818086624,0.5666426876559854,-0.004628348604455823,0.00041377283559995703,1.0000000000000004,2.9749998450279236,2.975,0.0,0.5
9.917497618516791e-05,1.9114972315728664,17.657771468162537,0.5675719939172268,-0.004422506724949926,0.00037487669760594144,1.0000000000000004,2.980000078678131,2.98,0.0,0.5
9.907752087201516e-05,1.9082306511700153,17.658043563365936,0.5685012442991138,-0.004217986705953081,0.0003365696866239887,1.0000000000000004,2.9850000143051147,2.985,0.0,0.5
9.898016423903755e-05,1.9049686789512634,17.65831083059311,0.5694296453148127,-0.004013529165604268,0.00029797543174936436,1.0000000000000004,2.9899999499320984,2.99,0.0,0.5
9.888279100778163e-05,1.9017056785523891,17.65858143568039,0.5703596351668239,-0.003808740772001329,0.00025893481870298274,1.0000000000000004,2.994999885559082,2.995,0.0,0.5
9.878837977339572e-05,1.8985260762274265,17.658863186836243,0.5713000595569611,-0.0036600589883164503,0.00018279939831700176,1.0000000000000004,3.0000001192092896,3.0,0.0,0.5
9.869600967249426e-05,1.8954175561666489,17.659142673015594,0.5722447708249092,-0.00354197572596604,8.426538624917157e-05,1.0000000000000004,3.005000054836273,3.005,0.0,0.5
9.860362183644611e-05,1.892308298498392,17.659436911344528,0.5731914322823286,-0.0034240546738146804,-1.4265006029745564e-05,1.0000000000000004,3.009999990463257,3.01,0.0,0.5
9.851163758867187e-05,1.8892217390239239,17.659730315208435,0.5741359321400523,-0.003302484012237983,-0.00011302221901132725,1.0000000000000004,3.0150002241134644,3.015,0.0,0.5
9.84191990482941e-05,1.886108871549368,17.660015791654587,0.5750814350321889,-0.003185057685186621,-0.0002113326481776312,1.0000000000000004,3.019999861717224,3.02,0.0,0.5
9.832677528720524e-05,1.8829968646168709,17.660301744937897,0.5760270040482283,-0.0030676068236061838,-0.0003096148975600954,1.0000000000000004,3.0250000953674316,3.025,0.0,0.5
9.825107008509804e-05,1.8807839937508106,17.66056129336357,0.5770015558227897,-0.002979073440656066,-0.0004461578810150968,1.0000000000000004,3.0300000309944153,3.03,0.0,0.5
9.81752930329094e-05,1.8785671591758728,17.660821348428726,0.5779760312289,-0.002890362948164693,-0.0005824699273944134,1.0000000000000004,3.034999966621399,3.035,0.0,0.5
9.809939956539893e-05,1.876344047486782,17.661070436239243,0.5789525024592876,-0.002803612398565747,-0.00071976683466346,1.0000000000000004,3.0399999022483826,3.04,0.0,0.5
9.80235815859487e-05,1.874125074595213,17.66132715344429,0.5799276437610388,-0.002715552425797796,-0.0008564087120248587,1.0000000000000004,3.04500013589859,3.045,0.0,0.5
9.794776838134567e-05,1.8719062432646751,17.661583334207535,0.5809027468785644,-0.00262749682951835,-0.0009930441865435569,1.0000000000000004,3.0500000715255737,3.05,0.0,0.5
9.78834959823871e-05,1.8703583478927612,17.661843597888947,0.5818965202197433,-0.0025228280301234918,-0.0011393438526283717,1.0000000000000004,3.0550000071525574,3.055,0.0,0.5
9.783835275811725e-05,1.8699198514223099,17.662113964557648,0.5829103495925665,-0.002389372111792909,-0.0012980230130779091,1.0000000000000004,3.059999942779541,3.06,0.0,0.5
9.779318588698516e-05,1.8694813773036003,17.662378132343292,0.5839237803593278,-0.002256432137073716,-0.0014574692795576993,1.0000000000000004,3.0650001764297485,3.065,0.0,0.5
9.774821978680848e-05,1.8690509609878063,17.66266205906868,0.5849349927157164,-0.0021207078352745157,-0.0016141536161740078,1.0000000000000004,3.0699998140335083,3.07,0.0,0.5
9.770300698619394e-05,1.8686088249087334,17.66292893886566,0.5859502283856273,-0.0019880244999512797,-0.0017733914428390563,1.0000000000000004,3.075000047683716,3.075,0.0,0.5
9.76577941855794e-05,1.8681667186319828,17.66319528222084,0.5869654286652803,-0.0018553472064013476,-0.0019326220062794164,1.0000000000000004,3.0799999833106995,3.08,0.0,0.5
9.758458418218652e-05,1.8657656647264957,17.663414508104324,0.5879163229838014,-0.0017698084889161692,-0.0020513640010904055,1.0000000000000004,3.084999918937683,3.085,0.0,0.5
9.750243702910666e-05,1.862739086151123,17.663618177175522,0.588846611790359,-0.00169933211782336,-0.0021571662200585706,1.0000000000000004,3.0899998545646667,3.09,0.0,0.5
9.742028282744286e-05,1.85971237719059,17.663821905851364,0.5897769527509809,-0.0016288513979816344,-0.0022629734285146696,1.0000000000000004,3.0950000882148743,3.095,0.0,0.5
9.733813340062625e-05,1.8566857986152172,17.66402578353882,0.590707247145474,-0.0015583747735945508,-0.0023687756133767834,1.0000000000000004,3.100000023841858,3.1,0.0,0.5
9.725598215482023e-05,1.8536590784788132,17.664229810237885,0.591637596487999,-0.0014878947476972826,-0.0024745830545498393,1.0000000000000004,3.1049999594688416,3.105,0.0,0.5
9.717383250062994e-05,1.8506324999034405,17.664433360099792,0.5925678834319115,-0.0014174178941175342,-0.0025803850801366934,1.0000000000000004,3.109999895095825,3.11,0.0,0.5
9.709881805974874e-05,1.8478243090212345,17.664647549390793,0.5935097774490714,-0.001314694151005824,-0.002690654194736908,1.0000000000000004,3.1150001287460327,3.115,0.0,0.5
9.702463398753025e-05,1.845041561871767,17.66486304998398,0.5944529622793198,-0.0012082408423452762,-0.002801434787670587,1.0000000000000004,3.1199997663497925,3.12,0.0,0.5
9.695044559521193e-05,1.8422586917877197,17.66507840156555,0.5953961908817291,-0.0011017827446266892,-0.002912220720190817,1.0000000000000004,3.125,3.125,0.0,0.5
9.687625743026729e-05,1.8394758105278015,17.66529354453087,0.5963394176214933,-0.0009953239423339255,-0.003023006546754914,1.0000000000000004,3.1300002336502075,3.13,0.0,0.5
9.680207381279615e-05,1.836693037301302,17.66550898551941,0.5972826043143868,-0.0008888707961887121,-0.003133787343358563,1.0000000000000004,3.1349998712539673,3.135,0.0,0.5
9.672852593212156e-05,1.8339418582618237,17.665723651647568,0.5982259577140212,-0.0007819738493708428,-0.0032446345931020915,1.0000000000000004,3.140000104904175,3.14,0.0,0.5
9.667289054959838e-05,1.8320775255560875,17.66592115163803,0.5991728147491813,-0.0006628172122873366,-0.003357199058882543,1.0000000000000004,3.1450000405311584,3.145,0.0,0.5
9.661725493970152e-05,1.8302131108939648,17.66611859202385,0.6001197090372443,-0.0005436545397969894,-0.0034697689188760705,1.0000000000000004,3.149999976158142,3.15,0.0,0.5
9.656162137616775e-05,1.8283487670123577,17.666316121816635,0.6010665632784367,-0.0004244979136274196,-0.0035823332909785677,1.0000000000000004,3.1549999117851257,3.155,0.0,0.5
9.650598462940252e-05,1.8264843598008156,17.666513860225677,0.602013454772532,-0.0003053353284485638,-0.003694903216910461,1.0000000000000004,3.1600001454353333,3.16,0.0,0.5
9.645035038374772e-05,1.8246200308203697,17.666711300611496,0.602960305288434,-0.00018617852038005367,-0.00380746740415816,1.0000000000000004,3.165000081062317,3.165,0.0,0.5
9.63999643772695e-05,1.823044702410698,17.666902989149094,0.6039071977138519,-6.709677109029144e-05,-0.003919796958143706,1.0000000000000004,3.1700000166893005,3.17,0.0,0.5
9.637470952839067e-05,1.8228532075881958,17.66706609725952,0.6048540221527219,5.1597489800769836e-05,-0.0040309704454557505,1.0000000000000004,3.174999952316284,3.175,0.0,0.5
9.634945627112756e-05,1.8226617388427258,17.66722884774208,0.6058008875697851,0.00017029684386216104,-0.004142149546169094,1.0000000000000004,3.1800001859664917,3.18,0.0,0.5
9.632420210436976e-05,1.8224702440202236,17.66739198565483,0.6067477082833648,0.00028899091557832435,-0.004253322931617731,1.0000000000000004,3.1849998235702515,3.185,0.0,0.5
9.629894816498563e-05,1.8222787454724312,17.66755497455597,0.6076945820823312,0.00040769082261249423,-0.004364501739473781,1.0000000000000004,3.190000057220459,3.19,0.0,0.5
9.627369399822783e-05,1.8220872543752193,17.667717963457108,0.608641398139298,0.0005263845305307768,-0.004475675530557055,1.0000000000000004,3.1949999928474426,3.195,0.0,0.5
9.623845062378678e-05,1.821249507367611,17.66789960861206,0.6095696007832885,0.0006294119593803771,-0.004568801276036538,1.0000000000000004,3.1999999284744263,3.2,0.0,0.5
9.618108992981433e-05,1.8189806379377842,17.668121933937073,0.6104564098641276,0.0006977268858463503,-0.0046219447467592545,1.0000000000000004,3.20499986410141,3.205,0.0,0.5
9.612372627998411e-05,1.8167116828262806,17.66834443807602,0.6113432580605149,0.0007660459377802908,-0.004675090822274797,1.0000000000000004,3.2100000977516174,3.21,0.0,0.5
9.606636558601167e-05,1.814442828297615,17.668566852808,0.6122300606220961,0.0008343610825249925,-0.004728234209324,1.0000000000000004,3.215000033378601,3.215,0.0,0.5
9.60090014814341e-05,1.8121738582849503,17.6687892973423,0.6131169190630317,0.0009026796615216881,-0.004781380055646878,1.0000000000000004,3.2199999690055847,3.22,0.0,0.5
9.59516403327143e-05,1.8099050037562847,17.66901209950447,0.6140037253499031,0.0009709953519632109,-0.0048345234608859755,1.0000000000000004,3.2249999046325684,3.225,0.0,0.5
9.589481646798959e-05,1.8076427318155766,17.669226586818695,0.6148810191079974,0.001043510863382835,-0.004883111741946777,1.0000000000000004,3.230000138282776,3.23,0.0,0.5
9.584014924257644e-05,1.8054072372615337,17.6694113612175,0.6157201351597905,0.001132746139774099,-0.004913535463856533,1.0000000000000004,3.2349997758865356,3.235,0.0,0.5
9.578547974342655e-05,1.8031716346740723,17.669595897197723,0.6165592949837446,0.0012219858544995077,-0.004943961066601332,1.0000000000000004,3.240000009536743,3.24,0.0,0.5
9.573081229063973e-05,1.8009361065924168,17.669780284166336,0.6173984240740538,0.0013112211308907717,-0.004974384795787046,1.0000000000000004,3.244999945163727,3.245,0.0,0.5
9.567614233674249e-05,1.7987005114555359,17.66996458172798,0.6182375885546207,0.0014004604890942574,-0.005004810085665667,1.0000000000000004,3.2499998807907104,3.25,0.0,0.5
9.562147261021892e-05,1.7964649125933647,17.670149236917496,0.6190767427906394,0.0014897002110956237,-0.005035235564719187,1.0000000000000004,3.255000114440918,3.255,0.0,0.5
9.556818554301572e-05,1.7943013161420822,17.670333325862885,0.6199099002406001,0.0015790677498443983,-0.0050648584656300955,1.0000000000000004,3.2600000500679016,3.26,0.0,0.5
9.552884307595377e-05,1.792863890528679,17.670513540506363,0.620682779699564,0.0016697738610673696,-0.00508639285544632,1.0000000000000004,3.2649999856948853,3.265,0.0,0.5
9.548950197313388e-05,1.7914265170693398,17.670693695545197,0.6214556293562055,0.0017604759268579073,-0.005107926688651787,1.0000000000000004,3.269999921321869,3.27,0.0,0.5
9.545015882395091e-05,1.7899890653789043,17.67087349295616,0.622228522785008,0.0018511825037421659,-0.005129461684191483,1.0000000000000004,3.2750001549720764,3.275,0.0,0.5
9.541081772113102e-05,1.788551703095436,17.671053767204285,0.6230013826861978,0.0019418844458414242,-0.005150995231815614,1.0000000000000004,3.28000009059906,3.28,0.0,0.5
9.537147457194806e-05,1.7871142886579037,17.671233505010605,0.6237742621451616,0.002032590869930573,-0.005172529774426948,1.0000000000000004,3.2850000262260437,3.285,0.0,0.5
9.533213301438082e-05,1.785676896572113,17.671413868665695,0.6245471211150289,0.002123293023032602,-0.005194063476665178,1.0000000000000004,3.2899999618530273,3.29,0.0,0.5
9.532011381452321e-05,1.7857611291110516,17.671583265066147,0.6252431077882648,0.002200096150772879,-0.005221395781518368,1.0000000000000004,3.295000195503235,3.295,0.0,0.5
9.530866304885421e-05,1.7858770787715912,17.6717526614666,0.6259374506771564,0.0022766061483707745,-0.005248847377572474,1.0000000000000004,3.2999998331069946,3.3,0.0,0.5
9.529721296530624e-05,1.7859930135309696,17.671922087669373,0.6266318215057254,0.002353119860345032,-0.005276300353216357,1.0000000000000004,3.305000066757202,3.305,0.0,0.5
9.52857635638793e-05,1.786108948290348,17.672091484069824,0.6273261765018106,0.002429629304970149,-0.005303752202053147,1.0000000000000004,3.310000002384186,3.31,0.0,0.5
9.527431211608928e-05,1.7862248942255974,17.672260850667953,0.6280205585062504,0.002506142554921098,-0.005331204959475144,1.0000000000000004,3.3149999380111694,3.315,0.0,0.5
9.526286316940968e-05,1.7863408140838146,17.67243018746376,0.6287148986011744,0.002582652581622824,-0.005358656658813743,1.0000000000000004,3.319999873638153,3.32,0.0,0.5
9.522507343717734e-05,1.784803330898285,17.67258334159851,0.6293475907295942,0.0027134618394484278,-0.005389210116391041,1.0000000000000004,3.3250001072883606,3.325,0.0,0.5
9.518331876279262e-05,1.7830168008804321,17.672734141349792,0.6299709537997842,0.0028524449371616356,-0.005420229053925141,1.0000000000000004,3.3300000429153442,3.33,0.0,0.5
9.514156090517645e-05,1.781230203807354,17.672884792089462,0.6305943503975868,0.0029914349051978206,-0.005451249972793448,1.0000000000000004,3.334999978542328,3.335,0.0,0.5
9.509886535852274e-05,1.7794009856879711,17.672985881567,0.6312262918800116,0.003121286070381757,-0.0054829864319287935,1.0000000000000004,3.3399999141693115,3.34,0.0,0.5
9.505686489319487e-05,1.7776033505797386,17.67312380671501,0.6318519031628966,0.0032579155840721796,-0.005514192500413628,1.0000000000000004,3.345000147819519,3.345,0.0,0.5
9.501486601948272e-05,1.7758058048784733,17.673261404037476,0.6324774855747819,0.0033945387281164585,-0.005545396936355473,1.0000000000000004,3.349999785423279,3.35,0.0,0.5
9.497582755102485e-05,1.7740806005895138,17.6734838783741,0.6330672223120928,0.003533396825446289,-0.005540901341646531,1.0000000000000004,3.3550000190734863,3.355,0.0,0.5
9.493730794929434e-05,1.7723149918019772,17.67364126443863,0.6336443247273564,0.003653230606460056,-0.005504874829057371,1.0000000000000004,3.35999995470047,3.36,0.0,0.5
9.489878971180588e-05,1.7705493047833443,17.673798382282257,0.634221451357007,0.003773070263378031,-0.005468846590247267,1.0000000000000004,3.3649998903274536,3.365,0.0,0.5
9.4860416083975e-05,1.768789917230606,17.673958599567413,0.6347974566742778,0.00389490451925667,-0.0054332720710590365,1.0000000000000004,3.3699998259544373,3.37,0.0,0.5
9.482184555054118e-05,1.7670220620930195,17.674114674329758,0.635374958626926,0.004014047532109544,-0.005397086520133598,1.0000000000000004,3.3750000596046448,3.375,0.0,0.5
9.4783273880239e-05,1.7652542032301426,17.674270689487457,0.6359524633735418,0.0041331906268169405,-0.005360900715352557,1.0000000000000004,3.3799999952316284,3.38,0.0,0.5
9.474673356635321e-05,1.7635866291821003,17.67442438006401,0.6365260137245059,0.00425132710734033,-0.005322461195191863,1.0000000000000004,3.384999930858612,3.385,0.0,0.5
9.472401688981336e-05,1.7626015581190586,17.674560368061066,0.6370729422196746,0.004362646976005635,-0.005268648890705663,1.0000000000000004,3.3900001645088196,3.39,0.0,0.5
9.47013002132735e-05,1.7616165354847908,17.674696683883667,0.6376198250800371,0.004473961947951466,-0.005214838928168319,1.0000000000000004,3.3950001001358032,3.395,0.0,0.5
9.467858171774424e-05,1.7606315091252327,17.674832612276077,0.6381667396053672,0.004585282240441302,-0.005161026812857017,1.0000000000000004,3.400000035762787,3.4,0.0,0.5
9.465548123444023e-05,1.7596290297806263,17.67493724822998,0.6387135135009885,0.004693338501965627,-0.005104887597553898,1.0000000000000004,3.4049999713897705,3.405,0.0,0.5
9.46326920256979e-05,1.7586408033967018,17.675071120262146,0.6392601765692234,0.0048038873082987266,-0.00504997554730835,1.0000000000000004,3.410000205039978,3.41,0.0,0.5
9.460988553655625e-05,1.757651798427105,17.675200819969177,0.6398069942370057,0.004914416380415787,-0.004995497302616059,1.0000000000000004,3.414999842643738,3.415,0.0,0.5
9.460916135139996e-05,1.75785568729043,17.67534837126732,0.6403427347540855,0.0050304090764257126,-0.004968513908238492,1.0000000000000004,3.4200000762939453,3.42,0.0,0.5
9.461498711971217e-05,1.758418757468462,17.675437331199646,0.6408743597567081,0.005146517932189454,-0.00494691648736989,1.0000000000000004,3.425000011920929,3.425,0.0,0.5
9.462081402489275e-05,1.7589818611741066,17.67552676796913,0.6414059950038791,0.005262632209451112,-0.004925317906327109,1.0000000000000004,3.4299999475479126,3.43,0.0,0.5
9.462671187066007e-05,1.7595483474433422,17.675613224506378,0.6419376181438565,0.005380289112508763,-0.004904404681838059,1.0000000000000004,3.4349998831748962,3.435,0.0,0.5
9.46325124004943e-05,1.760110143572092,17.67570334672928,0.6424692431464791,0.00549581122231757,-0.004882544208157924,1.0000000000000004,3.4400001168251038,3.44,0.0,0.5
9.463831179346016e-05,1.7606719136238098,17.675793886184692,0.6430008541792631,0.00561132730990721,-0.004860684824961936,1.0000000000000004,3.4450000524520874,3.445,0.0,0.5
9.462877960686455e-05,1.7603250071406364,17.67589944601059,0.6435253620147705,0.005685877222731506,-0.004845967225264758,1.0000000000000004,3.449999988079071,3.45,0.0,0.5
9.459495026931108e-05,1.758537907153368,17.67602974176407,0.6440385449677706,0.005695486518220605,-0.004842571153858444,1.0000000000000004,3.4549999237060547,3.455,0.0,0.5
9.456111888539454e-05,1.756750714033842,17.676159769296646,0.6445517595857382,0.005705096280166799,-0.004839174569497118,1.0000000000000004,3.460000157356262,3.46,0.0,0.5
9.452631161366298e-05,1.754909437149763,17.676292896270752,0.6450653616338968,0.005703878840677135,-0.004836085379793076,1.0000000000000004,3.464999794960022,3.465,0.0,0.5
9.449214394408045e-05,1.7531031742691994,17.676428616046906,0.6455800943076611,0.005709762267542828,-0.00483251612240565,1.0000000000000004,3.4700000286102295,3.47,0.0,0.5
9.44578894177539e-05,1.7512895502150059,17.67656770348549,0.6460920954123139,0.0057141055212923675,-0.004830917023355141,1.0000000000000004,3.474999964237213,3.475,0.0,0.5
9.442373675483395e-05,1.7494838237762451,17.676700800657272,0.6466054506599903,0.005720036124330363,-0.0048278791164193535,1.0000000000000004,3.4799998998641968,3.48,0.0,0.5
9.439179120818153e-05,1.7477563731372356,17.676819056272507,0.6470936359837651,0.005723409675510993,-0.004833046647945594,1.0000000000000004,3.4849998354911804,3.485,0.0,0.5
9.435950801162107e-05,1.7459915429353714,17.676932841539383,0.6475765742361546,0.0057095222924772315,-0.0048397381665381545,1.0000000000000004,3.490000069141388,3.49,0.0,0.5
9.432734782421903e-05,1.744231704622507,17.677061438560486,0.6480608126148582,0.005697150604646595,-0.004847704481449,1.0000000000000004,3.4950000047683716,3.495,0.0,0.5
9.429592842025158e-05,1.742513246834278,17.67717754840851,0.6485410211607814,0.005692046776857751,-0.004855003523516643,1.0000000000000004,3.4999999403953552,3.5,0.0,0.5
9.42635547289683e-05,1.74074200168252,17.67730137705803,0.6490231677889824,0.005677639785972133,-0.004863090967774042,1.0000000000000004,3.5050001740455627,3.505,0.0,0.5
9.423118331142177e-05,1.738970823585987,17.677425235509872,0.6495052799582481,0.005663233772793319,-0.004871178201938164,1.0000000000000004,3.5100001096725464,3.51,0.0,0.5
9.420045330443827e-05,1.7372865118086338,17.677547693252563,0.64998484775424,0.005648210473509607,-0.004881331291471724,1.0000000000000004,3.51500004529953,3.515,0.0,0.5
9.418420495421742e-05,1.7363666892051697,17.67765799164772,0.6504418402910233,0.005627766298403003,-0.004909645408133656,1.0000000000000004,3.5199999809265137,3.52,0.0,0.5
9.416795523975452e-05,1.7354468144476414,17.677768498659134,0.6508988365530968,0.0056073204792710385,-0.004937961201903818,1.0000000000000004,3.525000214576721,3.525,0.0,0.5
9.415170688953367e-05,1.7345269732177258,17.677878618240356,0.6513558235019445,0.005586876130450946,-0.004966275207152648,1.0000000000000004,3.529999852180481,3.53,0.0,0.5
9.413527686774614e-05,1.7335950769484043,17.678002804517746,0.6518142502754927,0.005563729675856166,-0.004993787332210786,1.0000000000000004,3.5350000858306885,3.535,0.0,0.5
9.411895689481753e-05,1.732670284807682,17.678112417459488,0.6522717922925949,0.005542635860479095,-0.005022193903641892,1.0000000000000004,3.540000021457672,3.54,0.0,0.5
9.410252391717222e-05,1.731740739196539,17.678219079971313,0.6527278246358037,0.005518600605910251,-0.005049835075624287,1.0000000000000004,3.5449999570846558,3.545,0.0,0.5
9.409889958078566e-05,1.73150385171175,17.678306221961975,0.6531542669981718,0.005469616126674737,-0.0050960574990313035,1.0000000000000004,3.5499998927116394,3.55,0.0,0.5
9.411755922883458e-05,1.7324795201420784,17.678468734025955,0.6535949856042862,0.005464745428639617,-0.005155877192009939,1.0000000000000004,3.555000126361847,3.555,0.0,0.5
9.413607972419413e-05,1.7334474548697472,17.678659111261368,0.654036826454103,0.005457297789007498,-0.005215462635533186,1.0000000000000004,3.5600000619888306,3.56,0.0,0.5
9.415672775503481e-05,1.7345338687300682,17.678811639547348,0.6544869532808661,0.005475435404605378,-0.005274536897559301,1.0000000000000004,3.564999997615814,3.565,0.0,0.5
9.41748053264746e-05,1.7354770861566067,17.67896866798401,0.6549243293702602,0.0054641454327111205,-0.0053346609292930225,1.0000000000000004,3.569999933242798,3.57,0.0,0.5
9.419288448953012e-05,1.73642036318779,17.679125249385834,0.6553617343306541,0.005452855468320195,-0.005394787847080806,1.0000000000000004,3.5750001668930054,3.575,0.0,0.5
9.42109620609699e-05,1.7373635955154896,17.679282128810883,0.6557990936562419,0.005441565601358889,-0.005454911655533579,1.0000000000000004,3.579999804496765,3.58,0.0,0.5
9.419289676770859e-05,1.7362781576812267,17.679343730211258,0.6561523992568254,0.005479703616401821,-0.005444057534532476,1.0000000000000004,3.5850000381469727,3.585,0.0,0.5
9.416675516149553e-05,1.7347393855452538,17.67938408255577,0.6564868884161115,0.005528885742705825,-0.00541734147373063,1.0000000000000004,3.5899999737739563,3.59,0.0,0.5
9.414061082679837e-05,1.7332005687057972,17.679424345493317,0.656821371987462,0.005578070130241031,-0.005390624278334144,1.0000000000000004,3.59499990940094,3.595,0.0,0.5
9.411340511178423e-05,1.731603816151619,17.67944410443306,0.6571535225957632,0.005625251632864092,-0.005367835925426334,1.0000000000000004,3.5999998450279236,3.6,0.0,0.5
9.408700202584441e-05,1.7300506830215454,17.67947906255722,0.6574866306036711,0.005674258924159403,-0.0053420265212480444,1.0000000000000004,3.605000078678131,3.605,0.0,0.5
9.406058438798937e-05,1.728496938943863,17.67951399087906,0.6578203402459621,0.005722988934962814,-0.005316314412993961,1.0000000000000004,3.6100000143051147,3.61,0.0,0.5
9.403420926901163e-05,1.7269466146826744,17.679554492235184,0.6581543926149607,0.005771054968363387,-0.005290470709951478,1.0000000000000004,3.6149999499320984,3.615,0.0,0.5
9.401054080626636e-05,1.7254489585757256,17.679679304361343,0.6584882643073797,0.005819775330792254,-0.005340493116818834,1.0000000000000004,3.619999885559082,3.62,0.0,0.5
9.398554720974062e-05,1.7238675616681576,17.679771035909653,0.6588135212659836,0.00586658238171367,-0.005406711992691271,1.0000000000000004,3.6250001192092896,3.625,0.0,0.5
9.396051518706372e-05,1.7222841829061508,17.679851561784744,0.6591381132602692,0.00591322790569393,-0.005472490200190805,1.0000000000000004,3.630000054836273,3.63,0.0,0.5
9.393553409609012e-05,1.7207025028765202,17.679933547973633,0.6594623532146215,0.005959728909601836,-0.0055377280004904605,1.0000000000000004,3.634999990463257,3.635,0.0,0.5
9.391043636242102e-05,1.719115424901247,17.680021673440933,0.6597878709435463,0.006005878707583179,-0.005603752717433963,1.0000000000000004,3.6400002241134644,3.64,0.0,0.5
9.388533840137825e-05,1.7175283916294575,17.6801098883152,0.660113362595439,0.006052026704765012,-0.005669774301168218,1.0000000000000004,3.644999861717224,3.645,0.0,0.5
9.386024044033547e-05,1.7159412987530231,17.680197834968567,0.6604388933628798,0.006098176797422639,-0.005735799141575626,1.0000000000000004,3.6500000953674316,3.65,0.0,0.5
9.384923305333359e-05,1.7150481306016445,17.6802875995636,0.6607509162276983,0.006163745985304558,-0.005836825047481398,1.0000000000000004,3.6550000309944153,3.655,0.0,0.5
9.383874294144334e-05,1.7141804657876492,17.680377542972565,0.661062479019165,0.0062300342486878435,-0.005939145643424126,1.0000000000000004,3.659999966621399,3.66,0.0,0.5
9.382825487591617e-05,1.7133128605782986,17.680467009544373,0.6613740287721157,0.0062963188474896015,-0.006041461295353656,1.0000000000000004,3.6649999022483826,3.665,0.0,0.5
9.381751920045645e-05,1.712431501597166,17.680554121732712,0.661686496809125,0.006358741171766269,-0.006143873347355111,1.0000000000000004,3.67000013589859,3.67,0.0,0.5
9.38069956646359e-05,1.7115617617964745,17.680641025304794,0.6619980093091726,0.006424645834727016,-0.006246516095416155,1.0000000000000004,3.6750000715255737,3.675,0.0,0.5
9.37965162393084e-05,1.7106943726539612,17.680728942155838,0.6623095273971558,0.006490317444217908,-0.006348794840505434,1.0000000000000004,3.6800000071525574,3.68,0.0,0.5
9.378722529618244e-05,1.7098903097212315,17.68082019686699,0.662618326023221,0.0065597046116181446,-0.0064492362398596015,1.0000000000000004,3.684999942779541,3.685,0.0,0.5
9.380654955748469e-05,1.7105929180979729,17.680906027555466,0.6628945637494326,0.006673609515928547,-0.006519853658573993,1.0000000000000004,3.6900001764297485,3.69,0.0,0.5
9.382583220940433e-05,1.7112917378544807,17.680980324745178,0.6631713453680277,0.006786025489873282,-0.006590900457013049,1.0000000000000004,3.6949998140335083,3.695,0.0,0.5
9.384513919030724e-05,1.7119917087256908,17.681052684783936,0.6634479127824306,0.006898949067135618,-0.00666220690436603,1.0000000000000004,3.700000047683716,3.7,0.0,0.5
9.38644698180724e-05,1.712692677974701,17.681125938892365,0.6637253779917955,0.0070117104551172815,-0.006733306636306224,1.0000000000000004,3.7049999833106995,3.705,0.0,0.5
9.388373086949287e-05,1.713390402495861,17.681201189756393,0.6640020124614239,0.007123838595362031,-0.006804249544074992,1.0000000000000004,3.709999918937683,3.71,0.0,0.5
9.390299032929761e-05,1.7140880972146988,17.681276232004166,0.664278618991375,0.007235961655169376,-0.006875189268612303,1.0000000000000004,3.7149998545646667,3.715,0.0,0.5
9.391805701852718e-05,1.714555773884058,17.68134778738022,0.6645608115941286,0.0073389751469221665,-0.0069520653760264395,1.0000000000000004,3.7200000882148743,3.72,0.0,0.5
9.389974502482801e-05,1.713192891329527,17.681389838457108,0.6648873407393694,0.00736945484845819,-0.007076153139678354,1.0000000000000004,3.725000023841858,3.725,0.0,0.5
9.388143166688678e-05,1.7118299640715122,17.681431651115417,0.6652138903737068,0.007399936162073573,-0.00720024685529097,1.0000000000000004,3.7299999594688416,3.73,0.0,0.5
9.386311921844026e-05,1.7104670703411102,17.681473314762115,0.6655404269695282,0.007430415944327251,-0.007324334518216347,1.0000000000000004,3.734999895095825,3.735,0.0,0.5
9.38437710829021e-05,1.7090441957116127,17.68147149682045,0.6658856179565191,0.0074526832286210265,-0.0074484752731223125,1.0000000000000004,3.7400001287460327,3.74,0.0,0.5
9.38252055675548e-05,1.7076681666076183,17.68149706721306,0.6662159971892834,0.00748083576809222,-0.007572066501779773,1.0000000000000004,3.7449997663497925,3.745,0.0,0.5
9.380664096170221e-05,1.706290915608406,17.681527227163315,0.6665469445288181,0.0075092547294843826,-0.0076960722917931434,1.0000000000000004,3.75,3.75,0.0,0.5
9.378815957461484e-05,1.7049181647598743,17.681552410125732,0.6668766010552645,0.007538882835433469,-0.007820893370535487,1.0000000000000004,3.7550002336502075,3.755,0.0,0.5
9.377374044561293e-05,1.7037161774933338,17.681679129600525,0.6672060377895832,0.007564175435618381,-0.0078615804097808,1.0000000000000004,3.7599998712539673,3.76,0.0,0.5
9.375837680636323e-05,1.702453512698412,17.68173661828041,0.6675625182688236,0.007577319349366007,-0.007892011693002132,1.0000000000000004,3.765000104904175,3.765,0.0,0.5
9.374302726428141e-05,1.7011900506913662,17.681801974773407,0.6679198406636715,0.007591778299683938,-0.007921697017081897,1.0000000000000004,3.7700000405311584,3.77,0.0,0.5
9.37277720822749e-05,1.6999303996562958,17.68187728524208,0.6682782657444477,0.0076083033254690235,-0.007951927740577958,1.0000000000000004,3.774999976158142,3.775,0.0,0.5
9.371232704324939e-05,1.698661807924509,17.68193671107292,0.6686370633542538,0.0076218202884774655,-0.00798211207620625,1.0000000000000004,3.7799999117851257,3.78,0.0,0.5
9.36968817768502e-05,1.6973931789398193,17.681996434926987,0.6689958982169628,0.007635337973624701,-0.008012297730147111,1.0000000000000004,3.7850001454353333,3.785,0.0,0.5
9.368143832944043e-05,1.696124605834484,17.682056069374084,0.6693547032773495,0.007648855094885221,-0.008042482041901167,1.0000000000000004,3.790000081062317,3.79,0.0,0.5
9.367596248921473e-05,1.6953704990446568,17.682111233472824,0.6697246246039867,0.007654380286112428,-0.008017371445703247,1.0000000000000004,3.7950000166893005,3.795,0.0,0.5
9.367550842398487e-05,1.6948755644261837,17.68216398358345,0.6701001077890396,0.007655880515812896,-0.007964417322909867,1.0000000000000004,3.799999952316284,3.8,0.0,0.5
9.367505185764458e-05,1.6943806149065495,17.6822167634964,0.670475609600544,0.007657380763703259,-0.00791146046231006,1.0000000000000004,3.8050001859664917,3.805,0.0,0.5
9.36737571919366e-05,1.6938477270305157,17.68224337697029,0.6708525344729424,0.0076489106759254355,-0.007863582939535263,1.0000000000000004,3.8099998235702515,3.81,0.0,0.5
9.367299412588181e-05,1.6933394372463226,17.682278960943222,0.6712288055568933,0.00764614082800108,-0.0078115150918165455,1.0000000000000004,3.815000057220459,3.815,0.0,0.5
9.367228426526708e-05,1.6928322799503803,17.682325065135956,0.6716071404516697,0.007644350462214788,-0.007759879786590318,1.0000000000000004,3.8199999928474426,3.82,0.0,0.5
9.367161783302436e-05,1.692326657474041,17.682363897562027,0.6719848271459341,0.0076432633577496745,-0.007708448889616193,1.0000000000000004,3.8249999284744263,3.825,0.0,0.5
9.368418841404491e-05,1.692521270364523,17.682426929473877,0.6723560336977243,0.007652258762391284,-0.007612682980607133,1.0000000000000004,3.82999986410141,3.83,0.0,0.5
9.371093187837687e-05,1.693483304232359,17.682454347610474,0.6727322619408369,0.007648088831047062,-0.007487649875315583,1.0000000000000004,3.8350000977516174,3.835,0.0,0.5
9.373758507535968e-05,1.6944416128098965,17.682480216026306,0.6731075346469879,0.007643479279067833,-0.007363999354424777,1.0000000000000004,3.840000033378601,3.84,0.0,0.5
9.376432717544958e-05,1.6954031623899937,17.682512432336807,0.673484930768609,0.007638663655598066,-0.00723854052534989,1.0000000000000004,3.8449999690055847,3.845,0.0,0.5
9.379138532494835e-05,1.696380265057087,17.682552605867386,0.6738599054515362,0.0076394752504711505,-0.00711339308065817,1.0000000000000004,3.8499999046325684,3.85,0.0,0.5
9.381804238728364e-05,1.6973384022712708,17.682573825120926,0.674236498773098,0.007633904611793696,-0.00698806119908113,1.0000000000000004,3.855000138282776,3.855,0.0,0.5
9.38446996769926e-05,1.6982964798808098,17.682595282793045,0.6746130678802729,0.007628334296896355,-0.00686273541640503,1.0000000000000004,3.8599997758865356,3.86,0.0,0.5
9.386246733811276e-05,1.6987791880965233,17.68262618780136,0.674958324059844,0.00762264331933693,-0.006720967035107606,1.0000000000000004,3.865000009536743,3.865,0.0,0.5
9.384844452142715e-05,1.6975622586905956,17.68269008398056,0.6751915421336889,0.007616520028022933,-0.006520442397459192,1.0000000000000004,3.869999945163727,3.87,0.0,0.5
9.383441988575214e-05,1.6963452361524105,17.68275436758995,0.6754247564822435,0.007610396842210321,-0.00631990815259087,1.0000000000000004,3.8749998807907104,3.875,0.0,0.5
9.382039479532978e-05,1.6951282508671284,17.682818591594696,0.6756579764187336,0.007604273454489885,-0.006119374073932704,1.0000000000000004,3.880000114440918,3.88,0.0,0.5
9.380594428876066e-05,1.6938904710114002,17.682872742414474,0.6758932359516621,0.007596011648274725,-0.005922475125771598,1.0000000000000004,3.8850000500679016,3.885,0.0,0.5
9.379177913615422e-05,1.6926678344607353,17.68292924761772,0.6761271823197603,0.007589485741846147,-0.0057223403694024455,1.0000000000000004,3.8899999856948853,3.89,0.0,0.5
9.377756782669167e-05,1.6914419159293175,17.682993829250336,0.6763624548912048,0.007583270224131411,-0.005522441390894528,1.0000000000000004,3.894999921321869,3.895,0.0,0.5
9.3763595486962e-05,1.6902269534766674,17.68305516242981,0.6765943374484777,0.00757931245425425,-0.005320818103427882,1.0000000000000004,3.9000001549720764,3.9,0.0,0.5
9.374740034218121e-05,1.6888994239270687,17.68315240740776,0.6768293790519238,0.007556199803730124,-0.005121036486343655,1.0000000000000004,3.90500009059906,3.905,0.0,0.5
9.37301720114192e-05,1.687523402273655,17.683235943317413,0.6770681291818619,0.007543084871940664,-0.004920941572891024,1.0000000000000004,3.9100000262260437,3.91,0.0,0.5
9.371292617288418e-05,1.6861468888819218,17.683349043130875,0.677308164536953,0.0075285722050466575,-0.004721321317902039,1.0000000000000004,3.9149999618530273,3.915,0.0,0.5
9.369564622829785e-05,1.684768170118332,17.68346083164215,0.6775481980293989,0.007513948297855677,-0.004521581219023574,1.0000000000000004,3.920000195503235,3.92,0.0,0.5
9.367865482090565e-05,1.6834037899971008,17.683575868606567,0.677788034081459,0.007501303421037164,-0.0043209441673752735,1.0000000000000004,3.9249998331069946,3.925,0.0,0.5
9.36613157591637e-05,1.6820220649242401,17.683678567409515,0.678027905523777,0.0074849644897767575,-0.004121761129454171,1.0000000000000004,3.930000066757202,3.93,0.0,0.5
9.364397851641115e-05,1.680640410631895,17.683781176805496,0.6782677490264177,0.007468626290574321,-0.003922587817214662,1.0000000000000004,3.935000002384186,3.935,0.0,0.5
9.362847799820884e-05,1.6793523654341698,17.683885514736176,0.6785075906664133,0.007452280902725761,-0.0037286114084054134,1.0000000000000004,3.9399999380111694,3.94,0.0,0.5
9.362324681205791e-05,1.6785879246890545,17.683999478816986,0.6787472870200872,0.007435898553922016,-0.0035637414157463354,1.0000000000000004,3.944999873638153,3.945,0.0,0.5
9.361801494378597e-05,1.677823469042778,17.684113144874573,0.6789869982749224,0.007419515486162709,-0.003398863645543315,1.0000000000000004,3.9500001072883606,3.95,0.0,0.5
9.361278443975607e-05,1.6770590245723724,17.68422695994377,0.679226690903306,0.007403133375532889,-0.0032339935674379205,1.0000000000000004,3.9550000429153442,3.955,0.0,0.5
9.36069379804394e-05,1.676263839006424,17.684346109628677,0.6794617287814617,0.007378093607712799,-0.0030678450367531696,1.0000000000000004,3.959999978542328,3.96,0.0,0.5
9.360162630400737e-05,1.675494957715273,17.684462994337082,0.6796994637697935,0.007361349102211534,-0.00290145957023924,1.0000000000000004,3.9649999141693115,3.965,0.0,0.5
9.359614546156081e-05,1.6747171357274055,17.684555500745773,0.6799383629113436,0.007340935748288757,-0.002736511372404493,1.0000000000000004,3.970000147819519,3.97,0.0,0.5
9.359064074487833e-05,1.6739389449357986,17.68463784456253,0.6801759116351604,0.007321006640268024,-0.002571825813902251,1.0000000000000004,3.974999785423279,3.975,0.0,0.5
9.360334775010415e-05,1.6740750223398209,17.68472385406494,0.6804204434156418,0.007323996984268888,-0.0024570638270233758,1.0000000000000004,3.9800000190734863,3.98,0.0,0.5
9.36263302264706e-05,1.6747274920344353,17.684791713953018,0.680664537474513,0.007319709904550109,-0.002361692786507774,1.0000000000000004,3.98499995470047,3.985,0.0,0.5
9.364951165480306e-05,1.6753901205956936,17.68486276268959,0.6809096448123455,0.007317379893720499,-0.0022688532621941704,1.0000000000000004,3.9899998903274536,3.99,0.0,0.5
9.367270467919298e-05,1.676052499562502,17.68492552638054,0.6811563055962324,0.007313917421924998,-0.0021764750237451835,1.0000000000000004,3.9949998259544373,3.995,0.0,0.5
9.369628060085233e-05,1.6767363771796227,17.68502339720726,0.6814033947885036,0.007315765124076279,-0.0020830377061429317,1.0000000000000004,4.000000059604645,4.0,0.0,0.5
9.37193231038691e-05,1.6773918084800243,17.685087859630585,0.6816473063081503,0.007312390314837103,-0.0019902464937331388,1.0000000000000004,4.004999995231628,4.005,0.0,0.5
9.374236697112792e-05,1.6780472435057163,17.685152292251587,0.6818911992013454,0.007309015754856318,-0.0018974552458530525,1.0000000000000004,4.010000228881836,4.01,0.0,0.5
9.37625807182485e-05,1.6785545460879803,17.68522346019745,0.6821292079985142,0.007301909041188992,-0.0018022744334302843,1.0000000000000004,4.014999866485596,4.015,0.0,0.5
9.375231752528634e-05,1.6774656474590302,17.6853666305542,0.6823039315640926,0.0072545607938536705,-0.0016812249286886072,1.0000000000000004,4.020000100135803,4.02,0.0,0.5
9.374205478707154e-05,1.6763767637312412,17.685510009527206,0.6824786439538002,0.007207212892581083,-0.0015601755658281036,1.0000000000000004,4.025000035762787,4.025,0.0,0.5
9.373178977511998e-05,1.67528785020113,17.685653030872345,0.6826533600687981,0.0071598645517383375,-0.0014391261138371192,1.0000000000000004,4.030000269412994,4.03,0.0,0.5
9.372039608024352e-05,1.6741459630429745,17.685785859823227,0.682822410017252,0.0071055087083777835,-0.0013224262420408195,1.0000000000000004,4.034999907016754,4.035,0.0,0.5
9.370994939672528e-05,1.6730480417609215,17.685937076807022,0.6829959414899349,0.007055948255114686,-0.0012019307778246002,1.0000000000000004,4.039999842643738,4.04,0.0,0.5
9.369942654302577e-05,1.671946920454502,17.686079680919647,0.6831693015992641,0.00700678600117044,-0.0010818434866450843,1.0000000000000004,4.045000076293945,4.045,0.0,0.5
9.368922428620863e-05,1.6708608195185661,17.686225444078445,0.6833453234285116,0.006959033903058298,-0.0009598221522537642,1.0000000000000004,4.050000309944153,4.05,0.0,0.5
9.367778193336562e-05,1.6696926839649677,17.686356127262115,0.6835164595395327,0.0069028002416473555,-0.0008663617941238044,1.0000000000000004,4.054999947547913,4.055,0.0,0.5
9.366655353915121e-05,1.6684758849442005,17.686466723680496,0.6836788561195135,0.006858479481422819,-0.0008606070273344812,1.0000000000000004,4.059999883174896,4.06,0.0,0.5
9.365543041894853e-05,1.667265236377716,17.686576813459396,0.6838436424732208,0.00681308101684408,-0.0008522697252146827,1.0000000000000004,4.065000116825104,4.065,0.0,0.5
9.364399556943681e-05,1.6660399436950684,17.686680734157562,0.6840059943497181,0.006767491143364168,-0.0008479430985062208,1.0000000000000004,4.070000052452087,4.07,0.0,0.5
9.363344179291744e-05,1.6648594923317432,17.686780393123627,0.6841707304120064,0.006730809072905686,-0.0008433962348135537,1.0000000000000004,4.074999690055847,4.075,0.0,0.5
9.362176319882565e-05,1.6636218875646591,17.686885476112366,0.6843324154615402,0.00668276623764541,-0.0008391304363613017,1.0000000000000004,4.079999923706055,4.08,0.0,0.5
9.361008437736018e-05,1.6623843014240265,17.68699038028717,0.6844941172748804,0.006634723684328492,-0.000834864871649188,1.0000000000000004,4.085000157356262,4.085,0.0,0.5
9.359840601064207e-05,1.6611467152833939,17.687095165252686,0.6846557948738337,0.00658668097548798,-0.0008305993387693889,1.0000000000000004,4.090000092983246,4.09,0.0,0.5
9.35934845074371e-05,1.660218808799982,17.687186777591705,0.6848152652382851,0.006539792899502572,-0.000834908914839616,1.0000000000000004,4.094999730587006,4.095,0.0,0.5
9.360006788483588e-05,1.6598180867731571,17.687255263328552,0.6849709711968899,0.0064948589775042365,-0.0008538238091659878,1.0000000000000004,4.099999964237213,4.1,0.0,0.5
9.360665421809244e-05,1.659417375922203,17.687323570251465,0.6851266697049141,0.006449924871958501,-0.0008727389858904644,1.0000000000000004,4.104999899864197,4.105,0.0,0.5
9.361324009660166e-05,1.659016638994217,17.687392085790634,0.6852823812514544,0.00640499098062719,-0.0008916540068639733,1.0000000000000004,4.110000133514404,4.11,0.0,0.5
9.361964657728095e-05,1.6586064882576466,17.687466591596603,0.6854400355368853,0.006359278369018284,-0.0009068968574865721,1.0000000000000004,4.114999771118164,4.115,0.0,0.5
9.36261913011549e-05,1.658203613013029,17.687536627054214,0.6855961959809065,0.006314165217190748,-0.0009249720192201494,1.0000000000000004,4.120000004768372,4.12,0.0,0.5
9.363283652419341e-05,1.6578052714467049,17.68762132525444,0.685751236975193,0.006269239386710979,-0.0009451101295780973,1.0000000000000004,4.124999940395355,4.125,0.0,0.5
9.363941558149236e-05,1.6574045047163963,17.68769270181656,0.6859069634228945,0.006223844847227156,-0.0009639643226364569,1.0000000000000004,4.130000174045563,4.13,0.0,0.5
9.366493532070308e-05,1.6579161807894707,17.68775400519371,0.6860603541135788,0.006189378851559013,-0.0009385072320355903,1.0000000000000004,4.135000109672546,4.135,0.0,0.5
9.370857856083603e-05,1.6593010276556015,17.687841534614563,0.6862090099602938,0.006161179012451612,-0.0008702230120434251,1.0000000000000004,4.139999747276306,4.14,0.0,0.5
9.375210424877878e-05,1.660680077970028,17.687921851873398,0.6863586362451315,0.006133523882908776,-0.0008002552049219958,1.0000000000000004,4.144999980926514,4.145,0.0,0.5
9.379565062772599e-05,1.6620600707828999,17.68800714612007,0.6865079570561647,0.006106034900994928,-0.0007309547763725277,1.0000000000000004,4.150000214576721,4.15,0.0,0.5
9.383917426930566e-05,1.6634395495057106,17.68807342648506,0.686657253652811,0.006078363222513872,-0.0006605263351957547,1.0000000000000004,4.155000150203705,4.155,0.0,0.5
9.388269018018036e-05,1.6648180596530437,17.688156336545944,0.6868070885539055,0.006050666108421865,-0.0005905036259719054,1.0000000000000004,4.159999787807465,4.16,0.0,0.5
9.392621086590225e-05,1.6661966852843761,17.68823939561844,0.6869569290429354,0.0060229664559301455,-0.0005204742437854293,1.0000000000000004,4.165000021457672,4.165,0.0,0.5
9.396973132425046e-05,1.6675753109157085,17.688322097063065,0.6871067676693201,0.0059952668339064985,-0.00045044487887935247,1.0000000000000004,4.169999957084656,4.17,0.0,0.5
9.397851385983813e-05,1.6672009155154228,17.688396900892258,0.687310878187418,0.0059781200629913656,-0.0004520862130448222,1.0000000000000004,4.175000190734863,4.175,0.0,0.5
9.396901259606238e-05,1.6659039556980133,17.68846747279167,0.6875434890389442,0.0059665288017640705,-0.0004914474120596424,1.0000000000000004,4.179999828338623,4.18,0.0,0.5
9.395950996804459e-05,1.6646068952977657,17.688538134098053,0.6877761408686638,0.005954936572152292,-0.0005308125109877437,1.0000000000000004,4.185000061988831,4.185,0.0,0.5
9.395000870426884e-05,1.6633098050951958,17.6886086165905,0.6880087908357382,0.005943344105503456,-0.0005701777345166192,1.0000000000000004,4.189999997615814,4.19,0.0,0.5
9.394050675837207e-05,1.6620127148926258,17.688679337501526,0.6882414408028126,0.005931751958769382,-0.0006095427024774835,1.0000000000000004,4.195000231266022,4.195,0.0,0.5
9.393100617671735e-05,1.6607157662510872,17.688749760389328,0.6884740684181452,0.005920160630239479,-0.0006489039997177315,1.0000000000000004,4.1999998688697815,4.2,0.0,0.5
9.392150377607322e-05,1.659418672323227,17.68882018327713,0.6887067127972841,0.005908568358336197,-0.0006882690686325077,1.0000000000000004,4.204999804496765,4.205,0.0,0.5
9.391200183017645e-05,1.6581216007471085,17.688891053199768,0.6889393627643585,0.0058969760234504065,-0.0007276340920725488,1.0000000000000004,4.210000038146973,4.21,0.0,0.5
9.390170566803135e-05,1.6567600443959236,17.6889688372612,0.6891788728535175,0.005889436204142839,-0.0007589245583403681,1.0000000000000004,4.21500027179718,4.215,0.0,0.5
9.389047727381694e-05,1.6553227193653584,17.68905559182167,0.6894264463335276,0.00588667202941906,-0.0007806991868051227,1.0000000000000004,4.21999990940094,4.22,0.0,0.5
9.387924683323945e-05,1.65388523042202,17.689142256975174,0.6896740477532148,0.005883907381985409,-0.000802476004082564,1.0000000000000004,4.224999845027924,4.225,0.0,0.5
9.386801571054093e-05,1.6524477414786816,17.68922883272171,0.6899216566234827,0.005881142973976239,-0.0008242527923130183,1.0000000000000004,4.230000078678131,4.23,0.0,0.5
9.385678617945814e-05,1.6510102599859238,17.68931555747986,0.6901692524552345,0.005878378098714165,-0.0008460295690326802,1.0000000000000004,4.235000014305115,4.235,0.0,0.5
9.384555596625432e-05,1.6495729051530361,17.689402401447296,0.6904168259352446,0.005875613916941802,-0.0008678041992880026,1.0000000000000004,4.2399996519088745,4.24,0.0,0.5
9.383432643517153e-05,1.6481354162096977,17.68948918581009,0.6906644273549318,0.005872849320439855,-0.0008895810537978832,1.0000000000000004,4.244999885559082,4.245,0.0,0.5
9.382309508509934e-05,1.64669793471694,17.689575850963593,0.6909120231866837,0.005870084767593653,-0.0009113577028756481,1.0000000000000004,4.2500001192092896,4.25,0.0,0.5
9.38164419039822e-05,1.645466137677431,17.689658671617508,0.6911605950444937,0.005863250219135807,-0.0009294285317764661,1.0000000000000004,4.255000054836273,4.255,0.0,0.5
9.382260600432346e-05,1.6448103711009026,17.68973010778427,0.6914118807762861,0.0058450171177355514,-0.0009371199025736132,1.0000000000000004,4.260000288486481,4.26,0.0,0.5
9.38287694225437e-05,1.6441546641290188,17.689801663160324,0.6916631329804659,0.005826785436454429,-0.0009448105192859657,1.0000000000000004,4.2649999260902405,4.265,0.0,0.5
9.383493261339027e-05,1.6434988789260387,17.689873158931732,0.6919144187122583,0.005808552250982757,-0.0009525019686407177,1.0000000000000004,4.269999861717224,4.27,0.0,0.5
9.38410969411052e-05,1.6428431011736393,17.689944624900818,0.6921657081693411,0.005790319007701328,-0.0009601932852092432,1.0000000000000004,4.275000095367432,4.275,0.0,0.5
9.384725944983074e-05,1.642187338322401,17.69001606106758,0.6924169957637787,0.0057720856818832544,-0.0009678848045950872,1.0000000000000004,4.280000329017639,4.28,0.0,0.5
9.385342286805098e-05,1.6415316313505173,17.690088003873825,0.6926682479679585,0.005753854251111079,-0.0009755753999343142,1.0000000000000004,4.284999966621399,4.285,0.0,0.5
9.38595874231396e-05,1.6408758647739887,17.690159261226654,0.6929195336997509,0.005735621067458396,-0.0009832668720264337,1.0000000000000004,4.289999902248383,4.29,0.0,0.5
9.386832448399218e-05,1.6403401866555214,17.690227329730988,0.6931685097515583,0.005714016764613916,-0.0009906418120522176,1.0000000000000004,4.29500013589859,4.295,0.0,0.5
9.391282628712361e-05,1.6414740234613419,17.690245300531387,0.6933855302631855,0.0056455500648553425,-0.0009936185165315692,1.0000000000000004,4.300000071525574,4.3,0.0,0.5
9.3957327408134e-05,1.6426077485084534,17.6902634203434,0.6936025191098452,0.005577090002702789,-0.0009965949270736019,1.0000000000000004,4.3049997091293335,4.305,0.0,0.5
9.400182966601278e-05,1.6437415704131126,17.69028142094612,0.6938195284456015,0.005508623484956843,-0.000999571593638393,1.0000000000000004,4.309999942779541,4.31,0.0,0.5
9.404633374288096e-05,1.6448753885924816,17.6902996301651,0.6940365415066481,0.005440156661279616,-0.001002548217002186,1.0000000000000004,4.3150001764297485,4.315,0.0,0.5
9.409083645550709e-05,1.6460092104971409,17.690317779779434,0.6942535545676947,0.005371690260290052,-0.0010055248321805266,1.0000000000000004,4.320000112056732,4.32,0.0,0.5
9.41353346206597e-05,1.6471429280936718,17.69033592939377,0.6944705490022898,0.005303230096615152,-0.0010085014137075632,1.0000000000000004,4.324999749660492,4.325,0.0,0.5
9.417983778803318e-05,1.6482767648994923,17.690353959798813,0.6946875657886267,0.005234763440967072,-0.0010114780156982306,1.0000000000000004,4.3299999833106995,4.33,0.0,0.5
9.422434118278034e-05,1.6494105905294418,17.69037216901779,0.6949045695364475,0.005166296677998616,-0.0010144546384935893,1.0000000000000004,4.334999918937683,4.335,0.0,0.5
9.422885682397464e-05,1.6486319936811924,17.69046413898468,0.6950624082237482,0.0050937160585817765,-0.000932063974232733,1.0000000000000004,4.340000152587891,4.34,0.0,0.5
9.422745847587066e-05,1.6475706696510315,17.690567433834076,0.6952114813029766,0.0050205338884552475,-0.0008370571713385289,1.0000000000000004,4.34499979019165,4.345,0.0,0.5
9.422605944564566e-05,1.646509237587452,17.690670639276505,0.6953605581074953,0.00494734466792579,-0.0007420412979683988,1.0000000000000004,4.350000023841858,4.35,0.0,0.5
9.422466087016801e-05,1.6454478204250336,17.690774232149124,0.6955096367746592,0.004874155386460188,-0.0006470254029409261,1.0000000000000004,4.3549999594688416,4.355,0.0,0.5
9.422326297681138e-05,1.6443864107131958,17.69087725877762,0.6956587117165327,0.00480096620049153,-0.0005520094437088119,1.0000000000000004,4.360000193119049,4.36,0.0,0.5
9.422186508345476e-05,1.643325075507164,17.690980464220047,0.6958077903836966,0.004727784020360559,-0.0004570026029142582,1.0000000000000004,4.364999830722809,4.365,0.0,0.5
9.42204655984824e-05,1.6422636434435844,17.691083669662476,0.6959568522870541,0.004654594745716167,-0.00036198679117660504,1.0000000000000004,4.3699997663497925,4.37,0.0,0.5
9.421906770512578e-05,1.6412022300064564,17.691186875104904,0.6961059421300888,0.004581405774956693,-0.000266970837401459,1.0000000000000004,4.375,4.375,0.0,0.5
9.421707136425539e-05,1.640072524547577,17.69128569960594,0.6962426733225584,0.004511132880907098,-0.00017549652966408757,1.0000000000000004,4.3800002336502075,4.38,0.0,0.5
9.421381469110202e-05,1.638798862695694,17.691375374794006,0.6963533628731966,0.004447012240234471,-9.149506195171853e-05,1.0000000000000004,4.385000169277191,4.385,0.0,0.5
9.421055960956437e-05,1.6375252716243267,17.69146490097046,0.6964640319347382,0.004382897980576672,-7.501635991502553e-06,1.0000000000000004,4.389999806880951,4.39,0.0,0.5
9.4207302936411e-05,1.6362515948712826,17.691554456949234,0.6965747084468603,0.0043187773026147624,7.649978215340525e-05,1.0000000000000004,4.3950000405311584,4.395,0.0,0.5
9.420404808224703e-05,1.6349779032170773,17.6916441321373,0.6966853942722082,0.004254656947523472,0.00016050135673140176,1.0000000000000004,4.399999976158142,4.4,0.0,0.5
9.42007909543463e-05,1.6337042078375816,17.69173362851143,0.6967960745096207,0.004190536365968001,0.00024450281307508703,1.0000000000000004,4.40500020980835,4.405,0.0,0.5
9.419753405381925e-05,1.6324306391179562,17.691822975873947,0.696906752884388,0.004126422043555067,0.00032849624676600797,1.0000000000000004,4.409999847412109,4.41,0.0,0.5
9.419427874490793e-05,1.6311569400131702,17.691912680864334,0.6970174293965101,0.004062301471094543,0.00041249773391882627,1.0000000000000004,4.415000081062317,4.415,0.0,0.5
9.419102138963353e-05,1.629883248358965,17.69200223684311,0.697128102183342,0.003998180993903588,0.0004964991476299474,1.0000000000000004,4.4200000166893005,4.42,0.0,0.5
9.420341621080297e-05,1.6292201429605484,17.692078769207,0.6972243245691061,0.003953569203758889,0.0005840097437612712,1.0000000000000004,4.425000250339508,4.425,0.0,0.5
9.422043808626768e-05,1.6287375651299953,17.692151308059692,0.6973162423819304,0.003914726396487822,0.0006725487364747096,1.0000000000000004,4.429999887943268,4.43,0.0,0.5
9.423746018910606e-05,1.6282549239695072,17.69222402572632,0.6974081750959158,0.00387587993463967,0.0007610962748003658,1.0000000000000004,4.4349998235702515,4.435,0.0,0.5
9.425448024558136e-05,1.6277722790837288,17.6922966837883,0.6975001022219658,0.0038370335514628096,0.0008496437421854353,1.0000000000000004,4.440000057220459,4.44,0.0,0.5
9.427150212104607e-05,1.6272896267473698,17.69236934185028,0.697592044249177,0.003798187040047196,0.0009381912877870491,1.0000000000000004,4.4450002908706665,4.445,0.0,0.5
9.428852126802667e-05,1.6268070414662361,17.692441999912262,0.6976839657872915,0.0037593442139041144,0.0010267303259752225,1.0000000000000004,4.449999928474426,4.45,0.0,0.5
9.43055438256124e-05,1.626324400305748,17.69251447916031,0.6977759059518576,0.003720497702488501,0.0011152778315590695,1.0000000000000004,4.45499986410141,4.455,0.0,0.5
9.432256570107711e-05,1.625841747969389,17.692587196826935,0.6978678312152624,0.003681651251099538,0.0012038253153150436,1.0000000000000004,4.460000097751617,4.46,0.0,0.5
9.434980074729538e-05,1.6257919259369373,17.69265639781952,0.6979610677808523,0.003656220593256876,0.0012979725288460031,1.0000000000000004,4.465000033378601,4.465,0.0,0.5
9.441276824873057e-05,1.6272562183439732,17.692713409662247,0.6980588547885418,0.0036777231816813583,0.001411699312939163,1.0000000000000004,4.469999670982361,4.47,0.0,0.5
9.44757409797603e-05,1.628720611333847,17.69277063012123,0.698156651109457,0.0036992278601246653,0.0015254368554451503,1.0000000000000004,4.474999904632568,4.475,0.0,0.5
9.453871348341636e-05,1.6301850527524948,17.692827463150024,0.6982544492930174,0.003720732238434721,0.001639174469119098,1.0000000000000004,4.480000138282776,4.48,0.0,0.5
9.460168598707241e-05,1.6316494792699814,17.69288471341133,0.6983522456139326,0.0037422367404360557,0.0017529120577819413,1.0000000000000004,4.4850000739097595,4.485,0.0,0.5
9.466465326113394e-05,1.6331137530505657,17.692941784858704,0.6984500382095575,0.0037637392233591527,0.0018666387995835976,1.0000000000000004,4.489999711513519,4.49,0.0,0.5
9.472762553741632e-05,1.6345781870186329,17.6929988861084,0.6985478289425373,0.003785243745369371,0.0019803763466370583,1.0000000000000004,4.494999945163727,4.495,0.0,0.5
9.479059849581972e-05,1.636042594909668,17.693055868148804,0.6986456215381622,0.0038067482055339497,0.002094113950533938,1.0000000000000004,4.4999998807907104,4.5,0.0,0.5
9.485357236371783e-05,1.637507013976574,17.6931129693985,0.6987434178590775,0.003828252614766825,0.00220785156261627,1.0000000000000004,4.505000114440918,4.505,0.0,0.5
9.488390196565888e-05,1.63744393363595,17.69322121143341,0.6988439057022333,0.0038155927904881537,0.0022741373322787695,1.0000000000000004,4.5100003480911255,4.51,0.0,0.5
9.489834701525979e-05,1.63663774356246,17.69335463643074,0.6989456862211227,0.0037863134311919566,0.002317332202437683,1.0000000000000004,4.514999985694885,4.515,0.0,0.5
9.491279411122377e-05,1.635831467807293,17.693487882614136,0.6990474723279476,0.003757031459826976,0.0023605311962455744,1.0000000000000004,4.519999921321869,4.52,0.0,0.5
9.492724029769306e-05,1.6350251846015453,17.693621039390564,0.6991492565721273,0.003727749270183267,0.0024037303064687876,1.0000000000000004,4.525000154972076,4.525,0.0,0.5
9.494168807577807e-05,1.6342189386487007,17.69375443458557,0.6992510426789522,0.0036984672406106256,0.0024469292866342585,1.0000000000000004,4.53000009059906,4.53,0.0,0.5
9.495613335275266e-05,1.6334127448499203,17.693887770175934,0.6993528231978416,0.0036691878231067676,0.0024901240904000588,1.0000000000000004,4.53499972820282,4.535,0.0,0.5
9.497058067609032e-05,1.632606465369463,17.694020986557007,0.6994546167552471,0.003639906035459717,0.002533323151510558,1.0000000000000004,4.539999961853027,4.54,0.0,0.5
9.498502686255961e-05,1.6318002007901669,17.69415432214737,0.6995563972741365,0.003610623942222446,0.002576522244591928,1.0000000000000004,4.545000195503235,4.545,0.0,0.5
9.499947509539197e-05,1.6309939250349998,17.69428750872612,0.6996581852436066,0.003581341975404939,0.0026197212123406644,1.0000000000000004,4.5500001311302185,4.55,0.0,0.5
9.50125856888917e-05,1.6300404854118824,17.694407403469086,0.6997492052614689,0.0035519037750191274,0.0026714938203440397,1.0000000000000004,4.554999768733978,4.555,0.0,0.5
9.502526154392399e-05,1.6290387958288193,17.69452252984047,0.699836703017354,0.003522411119320168,0.002726075137616135,1.0000000000000004,4.560000002384186,4.56,0.0,0.5
9.50379380810773e-05,1.6280371136963367,17.694637924432755,0.6999242082238197,0.0034929187331727007,0.0027806565094579128,1.0000000000000004,4.564999938011169,4.565,0.0,0.5
9.505061552772531e-05,1.627035416662693,17.694753497838974,0.7000117171555758,0.0034634260491657187,0.0028352378712952486,1.0000000000000004,4.570000171661377,4.57,0.0,0.5
9.506328933639452e-05,1.6260338239371777,17.69486889243126,0.7000992149114609,0.0034339362237005844,0.0028898139944431023,1.0000000000000004,4.574999809265137,4.575,0.0,0.5
9.507596678304253e-05,1.6250321380794048,17.6949844956398,0.7001867201179266,0.0034044436790736654,0.002944395357189933,1.0000000000000004,4.580000042915344,4.58,0.0,0.5
9.508864354756952e-05,1.6240304708480835,17.69509980082512,0.7002742160111666,0.0033749508528444494,0.0029989766926519223,1.0000000000000004,4.584999978542328,4.585,0.0,0.5
9.510131826573343e-05,1.623028788715601,17.695215046405792,0.7003617230802774,0.0033454582171543734,0.003053558096780762,1.0000000000000004,4.590000212192535,4.59,0.0,0.5
9.511399412076571e-05,1.6220271736383438,17.695330440998077,0.7004492152482271,0.0033159685099235503,0.0031081343209962142,1.0000000000000004,4.594999849796295,4.595,0.0,0.5
9.513980194242322e-05,1.6215040795505047,17.695443004369736,0.7005269937217236,0.0032741821223680745,0.003163545512052224,1.0000000000000004,4.599999785423279,4.6,0.0,0.5
9.516821501165396e-05,1.621075827628374,17.69555515050888,0.7006028424948454,0.0032299587419402087,0.0032191212189900398,1.0000000000000004,4.605000019073486,4.605,0.0,0.5
9.519662671664264e-05,1.6206475868821144,17.69566696882248,0.7006786894053221,0.0031857350149948616,0.0032746969899335454,1.0000000000000004,4.610000252723694,4.61,0.0,0.5
9.522503637526825e-05,1.6202194020152092,17.695779234170914,0.7007545288652182,0.0031415156572620617,0.0033302675176400953,1.0000000000000004,4.614999890327454,4.615,0.0,0.5
9.52534473981359e-05,1.61979116871953,17.695891320705414,0.7008303701877594,0.003097291990343365,0.0033858431802400446,1.0000000000000004,4.619999825954437,4.62,0.0,0.5
9.528186001261929e-05,1.6193629279732704,17.696003317832947,0.700906228274107,0.003053068458029884,0.003441418882630387,1.0000000000000004,4.625000059604645,4.625,0.0,0.5
9.531027171760798e-05,1.618934690952301,17.696115165948868,0.7009820677340031,0.00300884505668364,0.0034969946900673676,1.0000000000000004,4.629999995231628,4.63,0.0,0.5
9.533868342259666e-05,1.6185064427554607,17.696227312088013,0.7010579239577055,0.002964621326100314,0.0035525703744951898,1.0000000000000004,4.635000228881836,4.635,0.0,0.5
9.536709239910124e-05,1.6180782467126846,17.696339160203934,0.7011337615549564,0.0029204020229371963,0.003608140840640317,1.0000000000000004,4.639999866485596,4.64,0.0,0.5
9.542714406052255e-05,1.618930023163557,17.696404337882996,0.7012170795351267,0.0028562286588567076,0.003654677576150789,1.0000000000000004,4.645000100135803,4.645,0.0,0.5
9.549011497256288e-05,1.619899943470955,17.696465015411377,0.7013010960072279,0.0027902143738174345,0.003700379818383226,1.0000000000000004,4.650000035762787,4.65,0.0,0.5
9.555308542985586e-05,1.620869841426611,17.6965252161026,0.7013851087540388,0.0027241999571288034,0.003746082277757523,1.0000000000000004,4.655000269412994,4.655,0.0,0.5
9.561605133967532e-05,1.6218396425247192,17.69658598303795,0.7014691084623337,0.0026581918311876507,0.0037917804656899534,1.0000000000000004,4.659999907016754,4.66,0.0,0.5
9.567902225171565e-05,1.6228095293045044,17.696646600961685,0.7015531230717897,0.0025921774367816397,0.0038374830246539204,1.0000000000000004,4.664999842643738,4.665,0.0,0.5
9.574199270900863e-05,1.6237794496119022,17.696707248687744,0.7016371414065361,0.0025261629634769633,0.0038831854399177246,1.0000000000000004,4.670000076293945,4.67,0.0,0.5
9.580496498529101e-05,1.6247493475675583,17.696767687797546,0.7017211578786373,0.0024601485220046015,0.0039288877887884155,1.0000000000000004,4.675000309944153,4.675,0.0,0.5
9.586792907612107e-05,1.6257191635668278,17.696828246116638,0.7018051613122225,0.0023941403323988197,0.003974585941250552,1.0000000000000004,4.679999947547913,4.68,0.0,0.5
9.593090044290875e-05,1.6266890615224838,17.69688907265663,0.7018891721963882,0.0023281259418581612,0.004020288384708692,1.0000000000000004,4.684999883174896,4.685,0.0,0.5
9.596680433787697e-05,1.626409538090229,17.696996241807938,0.7019573505967855,0.0022414589875552338,0.00409790443154634,1.0000000000000004,4.690000116825104,4.69,0.0,0.5
9.600261159903312e-05,1.62612559273839,17.697103649377823,0.7020254749804735,0.0021547189808188705,0.0041756330165299005,1.0000000000000004,4.695000052452087,4.695,0.0,0.5
9.603841726857354e-05,1.6258416697382927,17.697210729122162,0.702093593776226,0.002067987279588124,0.004253354487445904,1.0000000000000004,4.699999690055847,4.7,0.0,0.5
9.607422566659807e-05,1.6255577318370342,17.697318196296692,0.7021617200225592,0.0019812470982287778,0.004331083323450002,1.0000000000000004,4.704999923706055,4.705,0.0,0.5
9.61099608502991e-05,1.6252687498927116,17.697435915470123,0.7022285182029009,0.0018926463799289195,0.004408592107211007,1.0000000000000004,4.710000157356262,4.71,0.0,0.5
9.61457556059031e-05,1.62498377263546,17.697545140981674,0.702296381816268,0.0018055338568956358,0.004486277027353935,1.0000000000000004,4.715000092983246,4.715,0.0,0.5
9.61815449045389e-05,1.624698843806982,17.697654366493225,0.702364232391119,0.0017184297003041138,0.0045639543795914506,1.0000000000000004,4.719999730587006,4.72,0.0,0.5
9.621733943276922e-05,1.6244138963520527,17.697763919830322,0.7024320848286152,0.0016313171163346851,0.004641639040528389,1.0000000000000004,4.724999964237213,4.725,0.0,0.5
9.625313373362587e-05,1.6241289302706718,17.697873413562775,0.7024999503046274,0.001544204716992681,0.004719323828794586,1.0000000000000004,4.729999899864197,4.73,0.0,0.5
9.628775478631724e-05,1.623731516301632,17.697974145412445,0.7026049364358187,0.0014612222721552826,0.004785036686371313,1.0000000000000004,4.735000133514404,4.735,0.0,0.5
9.63218526521814e-05,1.6232839785516262,17.698071122169495,0.7027264721691608,0.0013800904162053484,0.004845404840125411,1.0000000000000004,4.739999771118164,4.74,0.0,0.5
9.635595142754028e-05,1.622836396098137,17.698168009519577,0.7028480265289545,0.0012989506267331308,0.004905778760985413,1.0000000000000004,4.745000004768372,4.745,0.0,0.5
9.63900515671412e-05,1.6223888359963894,17.698264986276627,0.7029695734381676,0.0012178107990621356,0.004966152537235757,1.0000000000000004,4.749999940395355,4.75,0.0,0.5
9.642421787248168e-05,1.6219459399580956,17.698352336883545,0.7030923515558243,0.0011383892992853362,0.005026729269957286,1.0000000000000004,4.755000174045563,4.755,0.0,0.5
9.645830255067267e-05,1.6214973479509354,17.698451429605484,0.7032136339694262,0.0010568769425844948,0.005087059316792875,1.0000000000000004,4.760000109672546,4.76,0.0,0.5
9.649238472775323e-05,1.6210488080978394,17.698550522327423,0.7033349107950926,0.0009753726617418579,0.005147383433723007,1.0000000000000004,4.764999747276306,4.765,0.0,0.5
9.65264696333179e-05,1.6206002086400986,17.69864946603775,0.7034561838954687,0.0008938604660215788,0.005207713180425344,1.0000000000000004,4.769999980926514,4.77,0.0,0.5
9.656055499362992e-05,1.6201516427099705,17.698748379945755,0.703577471897006,0.0008123483212330029,0.005268043047180981,1.0000000000000004,4.775000214576721,4.775,0.0,0.5
9.66005943610071e-05,1.619930986315012,17.698844134807587,0.7037108484655619,0.0007347040555032436,0.0053114595993974945,1.0000000000000004,4.780000150203705,4.78,0.0,0.5
9.665007110015722e-05,1.6200718395411968,17.698934465646744,0.7038634028285742,0.0006632011391047854,0.0053280506681403494,1.0000000000000004,4.784999787807465,4.785,0.0,0.5
9.669955215940718e-05,1.6202127039432526,17.699024736881256,0.7040159720927477,0.0005916916170463082,0.005344643217995326,1.0000000000000004,4.790000021457672,4.79,0.0,0.5
9.674903367340448e-05,1.620353564620018,17.699115306138992,0.704168539494276,0.0005201819240028271,0.005361235824580035,1.0000000000000004,4.794999957084656,4.795,0.0,0.5
9.679851473265444e-05,1.6204944290220737,17.69920590519905,0.7043211050331593,0.00044867211909149773,0.005377828564178344,1.0000000000000004,4.800000190734863,4.8,0.0,0.5
9.684770634521556e-05,1.620626050978899,17.699292182922363,0.7044749818742275,0.0003775212535401806,0.005391774315285147,1.0000000000000004,4.804999828338623,4.805,0.0,0.5
9.689713465377281e-05,1.6207651868462563,17.699381798505783,0.7046278044581413,0.00030607691860495834,0.005407875652963412,1.0000000000000004,4.810000061988831,4.81,0.0,0.5
9.694656318970374e-05,1.6209043487906456,17.69947150349617,0.7047806102782488,0.00023463254456146387,0.005423977177997585,1.0000000000000004,4.814999997615814,4.815,0.0,0.5
9.699596876089345e-05,1.6210396438837051,17.69956284761429,0.704936197027564,0.0001596840365891694,0.005439100672447239,1.0000000000000004,4.820000231266022,4.82,0.0,0.5
9.704823446554656e-05,1.6212926283478737,17.699651896953583,0.7050899397581816,9.084670227821334e-05,0.005450904063764028,1.0000000000000004,4.8249998688697815,4.825,0.0,0.5
9.712945529827266e-05,1.6227421090006828,17.699740052223206,0.7052747718989849,3.3403554880351294e-05,0.005405960822827183,1.0000000000000004,4.829999804496765,4.83,0.0,0.5
9.721071637613932e-05,1.6241939850151539,17.69980064034462,0.7054573856294155,-2.1861931827515946e-05,0.00535833271806041,1.0000000000000004,4.835000038146973,4.835,0.0,0.5
9.72920142885414e-05,1.6256470866501331,17.699870377779007,0.7056412547826767,-7.615008627226416e-05,0.005312305872394063,1.0000000000000004,4.84000027179718,4.84,0.0,0.5
9.737332379700092e-05,1.6270995996892452,17.699940651655197,0.7058259826153517,-0.0001310898671817995,0.005266592768293776,1.0000000000000004,4.84499990940094,4.845,0.0,0.5
9.745477882461273e-05,1.6285614185035229,17.700006753206253,0.7060074899345636,-0.00018207546509074746,0.005222654426461304,1.0000000000000004,4.849999845027924,4.85,0.0,0.5
9.753603490025853e-05,1.6300125867128372,17.700076818466187,0.7061917018145323,-0.000236990266785142,0.005176059509778952,1.0000000000000004,4.855000078678131,4.855,0.0,0.5
9.761729052115697e-05,1.6314637213945389,17.700147300958633,0.7063759081065655,-0.00029190515397203853,0.005129464617311896,1.0000000000000004,4.860000014305115,4.86,0.0,0.5
9.769853863872413e-05,1.6329147443175316,17.700217485427856,0.706560093909502,-0.00034681470606301446,0.005082874061940856,1.0000000000000004,4.8649996519088745,4.865,0.0,0.5
9.77797940322489e-05,1.6343659088015556,17.700287461280823,0.7067442871630192,-0.000401729663281003,0.005036279041632952,1.0000000000000004,4.869999885559082,4.87,0.0,0.5
9.782498159438546e-05,1.6343217678368092,17.700402975082397,0.7069222144782543,-0.00046905020462872926,0.004978181585101993,1.0000000000000004,4.8750001192092896,4.875,0.0,0.5
9.785981524146337e-05,1.6338483020663261,17.700531482696533,0.7070983406156301,-0.0005399324809332029,0.004916781409747273,1.0000000000000004,4.880000054836273,4.88,0.0,0.5
9.789464843379392e-05,1.6333748511970043,17.7006596326828,0.7072744630277157,-0.0006108149062811208,0.0048553814503975445,1.0000000000000004,4.885000288486481,4.885,0.0,0.5
9.792947798814566e-05,1.6329014413058758,17.700787991285324,0.7074505668133497,-0.0006816904683546454,0.004793987245193421,1.0000000000000004,4.8899999260902405,4.89,0.0,0.5
9.796431027098151e-05,1.632427990436554,17.700916320085526,0.707626698538661,-0.0007525728515247465,0.0047325872192232055,1.0000000000000004,4.894999861717224,4.895,0.0,0.5
9.799839835977764e-05,1.6319214068353176,17.701039254665375,0.7078018561005592,-0.0008336830271673534,0.0046738624150748365,1.0000000000000004,4.900000095367432,4.9,0.0,0.5
9.803310331335524e-05,1.631442241370678,17.701166808605194,0.7079778183251619,-0.0009063359129868331,0.004612925327705852,1.0000000000000004,4.905000329017639,4.905,0.0,0.5
9.806780462895404e-05,1.6309630908071995,17.701294153928757,0.7081537544727325,-0.0009789817777345888,0.004551994232770085,1.0000000000000004,4.909999966621399,4.91,0.0,0.5
9.810250890041061e-05,1.6304839067161083,17.701421558856964,0.7083297073841095,-0.0010516345082578482,0.004491057288305456,1.0000000000000004,4.914999902248383,4.915,0.0,0.5
9.813698352445499e-05,1.6299913376569748,17.701547414064407,0.7085067667067051,-0.0011238093702559127,0.004431551290679181,1.0000000000000004,4.92000013589859,4.92,0.0,0.5
9.816835654419265e-05,1.6293182037770748,17.70165264606476,0.7086986601352692,-0.001189537037134869,0.004391341235532309,1.0000000000000004,4.925000071525574,4.925,0.0,0.5
9.819972615332517e-05,1.6286451369524002,17.701758086681366,0.7088905181735754,-0.0012552583852993848,0.004351134872024431,1.0000000000000004,4.9299997091293335,4.93,0.0,0.5
9.823109803619445e-05,1.6279720030725002,17.70186346769333,0.7090824078768492,-0.001320985967481647,0.004310924838136998,1.0000000000000004,4.934999942779541,4.935,0.0,0.5
9.826247105593211e-05,1.6272988729178905,17.70196905732155,0.7092742845416069,-0.0013867136467524688,0.004270714571021017,1.0000000000000004,4.9400001764297485,4.94,0.0,0.5
9.829444184106251e-05,1.626652330160141,17.70207917690277,0.7094669565558434,-0.0014442281553783687,0.0042283562945613085,1.0000000000000004,4.945000112056732,4.945,0.0,0.5
9.832568252932106e-05,1.6259735114872456,17.702183425426483,0.709658658131957,-0.001511719816335244,0.004188613137785069,1.0000000000000004,4.949999749660492,4.95,0.0,0.5
9.835692662818474e-05,1.6252946332097054,17.702287912368774,0.7098503708839417,-0.0015792179392519756,0.004148866064269896,1.0000000000000004,4.9549999833106995,4.955,0.0,0.5
9.838817004492739e-05,1.6246157847344875,17.70239245891571,0.7100420948117971,-0.0016467162035951333,0.004109119002578154,1.0000000000000004,4.959999918937683,4.96,0.0,0.5
9.841941459853842e-05,1.6239369250833988,17.70249703526497,0.7102338075637817,-0.0017142141994099802,0.004069372019785078,1.0000000000000004,4.965000152587891,4.965,0.0,0.5
9.845756335380429e-05,1.6235143914818764,17.70259439945221,0.710424130782485,-0.0017774572144162448,0.004036397984691575,1.0000000000000004,4.96999979019165,4.97,0.0,0.5
9.850794413068797e-05,1.6235453002154827,17.702678501605988,0.7106119859963655,-0.0018331873047827685,0.0040153994459615205,1.0000000000000004,4.975000023841858,4.975,0.0,0.5
9.855832422545063e-05,1.6235762163996696,17.702763080596924,0.710799865424633,-0.001888917501673859,0.003994400969531853,1.0000000000000004,4.9799999594688416,4.98,0.0,0.5
9.860870409283962e-05,1.6236071474850178,17.702847629785538,0.710987726226449,-0.0019446475334916613,0.003973402359406464,1.0000000000000004,4.985000193119049,4.985,0.0,0.5
9.865907964012877e-05,1.6236380487680435,17.702932089567184,0.7111755833029747,-0.0020003722656838363,0.0039524059611721896,1.0000000000000004,4.989999830722809,4.99,0.0,0.5
9.87085497854423e-05,1.62363550812006,17.70297208428383,0.7113606072962284,-0.00206236619170852,0.003931062878109515,1.0000000000000004,4.9949997663497925,4.995,0.0,0.5
9.875876048681675e-05,1.6236601956188679,17.703048169612885,0.7115479446947575,-0.0021192645804148924,0.003910000002179004,1.0000000000000004,5.0,5.0,0.0,0.5


==> figs/data/cyl_fk01/cylinderPANS_medp3_fluc_x1p06.csv <==
y,uu,uv,vv
-2.0,0.0001296228623622562,-8.432680690837643e-05,0.0002558132562300686
-1.996,0.00013045913260945147,-8.484459960939473e-05,0.00025751516754921484
-1.992,0.00013131310912842587,-8.53674648153332e-05,0.00025922770129082457
-1.988,0.00013218827116372279,-8.589735088464252e-05,0.0002609569095727615
-1.984,0.00013308349957231978,-8.644464464910909e-05,0.00026277052363055423
-1.98,0.00013399854019927168,-8.699795663405288e-05,0.0002645923996583879
-1.976,0.00013493330040352896,-8.755749595059204e-05,0.0002664263749395637
-1.972,0.00013588775973960378,-8.812324231078199e-05,0.000268272339827376
-1.968,0.00013686192693759298,-8.869521319986078e-05,0.00027013034909413553
-1.964,0.0001378558293551569,-8.927341387629092e-05,0.0002720004586568227
-1.96,0.00013886942447713342,-8.985781501380317e-05,0.0002738825566624305
-1.956,0.00013990275899840798,-9.044846278225269e-05,0.0002757767560521436
-1.952,0.00014095576764505146,-9.104531216098352e-05,0.00027768294308179
-1.948,0.00014202852418411697,-9.164838624583645e-05,0.00027960123213075747
-1.944,0.00014312096483128,-9.225767825115342e-05,0.00028153150810653516
-1.94,0.00014423311412833866,-9.28731764710334e-05,0.00028347382853121137
-1.936,0.00014535189208565743,-9.34876742358425e-05,0.0002854215993466481
-1.932,0.00014640638938434564,-9.40580869820165e-05,0.0002873599178591269
-1.928,0.00014759462150245426,-9.468188892004277e-05,0.00028946427533387605
-1.924,0.00014880909110371853,-9.53128873701364e-05,0.00029158272494832476
-1.92,0.000150049903519721,-9.595113561087507e-05,0.0002937153930418046
-1.916,0.00015131695686912227,-9.659657059495419e-05,0.00029586215190845433
-1.912,0.00015261031243287267,-9.724924043987822e-05,0.00029802313024862543
-1.908,0.00015392993512900206,-9.790910413027336e-05,0.0003001981985358875
-1.904,0.00015527583390404873,-9.857618964739664e-05,0.000302387421368474
-1.9,0.00015664806437901046,-9.925051298629365e-05,0.0003045908647273567
-1.896,0.00015804652488190203,-9.993202439576497e-05,0.00030680839708236454
-1.892,0.0001594713126301662,-0.00010062077354212102,0.00030904015086417614
-1.888,0.0001609223645628917,-0.00010131672484155476,0.0003112859924575543
-1.884,0.00016220102061616378,-0.00010195282906407223,0.00031348028301363096
-1.88,0.0001634689876813525,-0.00010258349771018644,0.0003156727676852609
-1.876,0.00016480391473117407,-0.00010325932140480608,0.0003180160068472084
-1.8719999999999999,0.00016618919563424168,-0.00010396601236699188,0.0003204587635536757
-1.8679999999999999,0.00016759798051398068,-0.00010468028935150437,0.0003229180558071563
-1.8639999999999999,0.00016903034707260053,-0.00010540219092933967,0.00032539403040381364
-1.8599999999999999,0.00017048622646884844,-0.00010613168605818889,0.0003278865404952635
-1.8559999999999999,0.0001719656743482828,-0.00010686880327125587,0.00033039573342633506
-1.852,0.00017346863171667818,-0.00010761350536871975,0.0003329214605884895
-1.848,0.00017499513079612968,-0.00010836582006285479,0.00033546379627442
-1.844,0.00017654521572322928,-0.00010912575536887689,0.00033802281668450274
-1.84,0.0001781188001650944,-0.00010989327990784564,0.00034059836967135874
-1.836,0.00017971598039328147,-0.0001106684352213672,0.00034319060856550626
-1.832,0.00018133665146584927,-0.00011145117120385068,0.000345799378598196
-1.828,0.0001827506748617715,-0.00011216880076465031,0.0003483634336920716
-1.824,0.00018411272090001257,-0.00011287001257840375,0.00035092511939903073
-1.82,0.00018549681494978875,-0.0001135781841626491,0.00035350440653283456
-1.816,0.000186902974204421,-0.00011429330997230455,0.00035610137256722354
-1.812,0.00018846005097715443,-0.00011507404134157318,0.00035895206818291716
-1.808,0.00019005111751648501,-0.00011586711626849381,0.00036184020696516565
-1.804,0.00019166659103246232,-0.00011666815691367003,0.00036474816147981685
-1.8,0.0001933065374029878,-0.00011747722634523367,0.00036767610501028686
-1.796,0.0001949709108397543,-0.0001182942820281678,0.0003706238627736128
-1.792,0.00019665971201873907,-0.00011911931689517255,0.0003735915220617406
-1.788,0.0001983730190385294,-0.00011995239568338008,0.0003765791718603294
-1.784,0.00020011071134108018,-0.00012079344254472352,0.0003795866344499288
-1.78,0.00020187290526868276,-0.00012164251111407782,0.0003826140884191209
-1.776,0.00020365950550296403,-0.000122499562572625,0.00038566135428259364
-1.772,0.00020523377796663036,-0.00012327077908188313,0.00038867635991347426
-1.768,0.00020670726541654235,-0.00012399915563185022,0.00039168472096157364
-1.764,0.00020820561969236545,-0.00012473422967270445,0.00039471448175180745
-1.76,0.00020972883792448488,-0.00012547601441974374,0.00039776573469532076
-1.756,0.0002112768731830881,-0.00012622448263522918,0.00040083829732864124
-1.752,0.0002129009149359527,-0.00012699765138210535,0.00040399825310828545
-1.748,0.00021471297108123204,-0.00012783472346017283,0.0004073878920213551
-1.744,0.0002165540478735457,-0.00012867960989848296,0.00041080097207172846
-1.74,0.00021842404990674404,-0.00012953227928063287,0.00041423729135373625
-1.736,0.00022032304638600533,-0.0001303927590626761,0.0004176970530714316
-1.732,0.00022225095439921914,-0.0001312610185631184,0.00042118005139641035
-1.728,0.00022420783631642527,-0.00013213707390364994,0.0004246863899205496
-1.724,0.00022603381689536453,-0.0001329461942352841,0.00042823630496643885
-1.72,0.00022776280819179778,-0.00013370372715651004,0.00043182814719264527
-1.716,0.00022952231395998585,-0.00013446908574656793,0.00043544690365471294
-1.712,0.00023131224130732195,-0.00013524224596480087,0.0004390923590588216
-1.708,0.00023313267219109482,-0.00013602323867478914,0.0004427647292355848
-1.704,0.00023498349873413415,-0.00013681201874641253,0.000446463797261408
-1.7,0.00023686478341109637,-0.00013760861092585757,0.0004501896703703445
-1.696,0.000238776590563732,-0.00013841305149547348,0.0004539424621293923
-1.692,0.00024071880578669438,-0.00013922528053551844,0.0004577219481691912
-1.688,0.00024269152585797951,-0.00014004534640879232,0.0004615283541383754
-1.684,0.00024469463208962744,-0.00014087319490799422,0.0004653614530070605
-1.68,0.00024660378838882246,-0.00014167817942119674,0.00046930639061118663
-1.676,0.00024851831294822244,-0.00014248454874186007,0.0004733014356561696
-1.672,0.0002504662676438167,-0.0001432990634318026,0.0004773257677075307
-1.668,0.0002524477427362371,-0.0001441217713410251,0.00048137950734169664
-1.664,0.00025446257808875244,-0.00014495260316304125,0.00048546241387175965
-1.66,0.0002565109244093299,-0.0001457915906803014,0.0004895747297623886
-1.656,0.000258592659448867,-0.00014663872582952958,0.0004937162104452443
-1.652,0.00026070789346000476,-0.00014749403695254928,0.0004978871023505775
-1.6480000000000001,0.00026285651012266466,-0.0001483574622214258,0.0005020871571160512
-1.6440000000000001,0.00026503857516311705,-0.00014922904975031673,0.000506316498754354
-1.6400000000000001,0.00026725413080229236,-0.00015010881536603983,0.000510575254464094
-1.6360000000000001,0.00026948622391503234,-0.00015105095264430078,0.0005150296801328364
-1.6320000000000001,0.0002717447321350657,-0.00015204119945146454,0.0005196366654653582
-1.6280000000000001,0.00027404273919305724,-0.00015304143853738257,0.0005242792723504983
-1.624,0.00027638037175083943,-0.00015405172965896294,0.0005289577773570264
-1.62,0.0002787575106511586,-0.00015507202581514833,0.0005336719026124674
-1.616,0.00028117420567580823,-0.0001561023627646667,0.0005384217845883695
-1.612,0.0002835545427863387,-0.0001571116098986771,0.0005431082179648423
-1.608,0.0002858526859981537,-0.0001580810432852366,0.0005476718374887731
-1.604,0.0002881873158305533,-0.00015905934149589986,0.0005522682251621341
-1.6,0.0002905583134513019,-0.00016004644899903056,0.0005568971079585023
-1.596,0.00029296580287718543,-0.00016104241093396792,0.0005615587615082199
-1.592,0.0002953058178274351,-0.00016204445034768855,0.0005663709384649849
-1.588,0.0002974928093317422,-0.0001630230583180433,0.0005713473225453094
-1.584,0.0002997169148428986,-0.0001640100086230836,0.000576362910094175
-1.58,0.00030197796676087495,-0.0001650052350817289,0.0005814174030737963
-1.576,0.0003043672553826601,-0.0001660388770612967,0.0005865987025687473
-1.572,0.0003070068081582095,-0.000167151328047014,0.000592023295254433
-1.568,0.00030968658410875094,-0.00016827339780640208,0.0005974889991592548
-1.564,0.0003124063910043188,-0.00016940498984792756,0.000602995489063097
-1.56,0.00031516642530377253,-0.00017054619357325542,0.0006085430936379207
-1.556,0.00031796650694832705,-0.00017169693087416688,0.000614131482103177
-1.552,0.0003207657949614062,-0.0001728482995348785,0.0006197697281599006
-1.548,0.0003232029924132102,-0.000173921278317955,0.0006255404974066382
-1.544,0.0003256794818004607,-0.00017500347550053344,0.0006313591598960441
-1.54,0.0003281954070908911,-0.00017609497159488372,0.000637226059965016
-1.536,0.0003307505995689183,-0.0001771956598253937,0.0006431408492454855
-1.532,0.0003333452436377351,-0.0001783056540783995,0.0006491038795414213
-1.528,0.0003359791650824574,-0.00017942487419970668,0.0006551147963395307
-1.524,0.0003386524386205885,-0.00018055333382109584,0.0006611737756863691
-1.52,0.0003414594569076001,-0.00018172544700733532,0.0006673877752659755
-1.516,0.00034457494462840355,-0.0001829716630521658,0.0006738896768334699
-1.512,0.0003477330935916984,-0.0001842286114216649,0.0006804423707120098
-1.508,0.00035052495919488753,-0.00018522683285319993,0.0006869618234564588
-1.504,0.00035325179118212183,-0.00018616112034842457,0.0006935177045827717
-1.5,0.0003560223359415347,-0.00018710269051076215,0.0007001328246860345
-1.496,0.0003588367147914023,-0.00018805160520508622,0.0007068073772544077
-1.492,0.00036165360214456145,-0.0001889948604266402,0.0007134730630723304
-1.488,0.0003644249228716064,-0.00018991742546955017,0.0007200508158377028
-1.484,0.0003672371970099084,-0.0001908465117952713,0.0007266843243333316
-1.48,0.0003700902114082667,-0.00019178206672562295,0.0007333731921806526
-1.476,0.00037298418222227186,-0.00019272415600180936,0.0007401178184930912
-1.472,0.00037591892685177376,-0.00019367272045110268,0.0007469178016163279
-1.468,0.00037868909222185914,-0.00019454628864376444,0.0007537294687780749
-1.464,0.0003811689247364655,-0.00019530651565359387,0.0007604057998779968
-1.46,0.0003836920012162235,-0.00019607146988633806,0.0007671418499704372
-1.456,0.0003862584946523111,-0.00019684122161432564,0.0007739380224252095
-1.452,0.0003889774601970696,-0.0001976489361285672,0.000780889991949105
-1.448,0.0003920257143316541,-0.00019854890903633603,0.0007881531158576015
-1.444,0.00039511911054461137,-0.00019945497201726353,0.0007954770011287883
-1.44,0.0003982577125296791,-0.00020036716623617276,0.0008028618628133549
-1.436,0.00040144165398878283,-0.00020128552316675584,0.0008103079271816768
-1.432,0.0004046707162290328,-0.00020220999210581304,0.0008178147452709267
-1.428,0.00040775253172548254,-0.00020312594573785174,0.0008255585946738373
-1.424,0.0004107439405723317,-0.00020403745087304567,0.0008334995141501885
-1.42,0.0004137823862402414,-0.0002049549012151597,0.0008415159152419243
-1.416,0.0004168676665589535,-0.0002058782616611077,0.0008496073175128947
-1.412,0.00041999996012317124,-0.00020680759097091862,0.0008577742059648442
-1.408,0.00042310511359934825,-0.0002077214455526319,0.0008658981377093649
-1.404,0.0004260386839489721,-0.00020857824286964004,0.0008737492897107563
-1.4,0.00042901428917692944,-0.000209439716340901,0.0008816685051099241
-1.396,0.00043203175385958905,-0.00021030578451868026,0.0008896553111438194
-1.392,0.0004350912580107976,-0.00021117652071636053,0.0008977101842672978
-1.388,0.00043810344275020034,-0.0002119003476126257,0.0009062883914210704
-1.384,0.0004411211494100103,-0.00021254748820475928,0.0009151811687295931
-1.38,0.0004441920046401668,-0.0002131952338922145,0.0009241556535586216
-1.376,0.0004473161137219215,-0.0002138436189039391,0.0009332121123949847
-1.3719999999999999,0.0004504935777309406,-0.0002144926926970184,0.0009423508178494174
-1.3679999999999999,0.000453724183384005,-0.00021514237400686487,0.0009515712279228538
-1.3639999999999999,0.00045700818155949347,-0.00021579272403439163,0.0009608738886516628
-1.3599999999999999,0.0004603453052745719,-0.00021644370079509066,0.0009702582482006345
-1.3559999999999999,0.0004640168273477969,-0.00021717170921923756,0.0009799716780220678
-1.3519999999999999,0.0004677901637223556,-0.0002179142624661396,0.0009898089479878705
-1.3479999999999999,0.0004713454200117585,-0.00021845291029536218,0.0010000548970888572
-1.3439999999999999,0.0004747510027640019,-0.00021883607787702138,0.0010104463001233616
-1.3399999999999999,0.0004779173388572296,-0.00021913579878216774,0.00102044142335242
-1.3359999999999999,0.0004811432933711244,-0.0002194320559467112,0.0010305258833376452
-1.3319999999999999,0.0004844287392112332,-0.00021972487060998308,0.0010406990807656957
-1.3279999999999998,0.0004877738400493066,-0.00022001422494439027,0.0010509616221272902
-1.3239999999999998,0.0004911783868441357,-0.00022030012189240425,0.0010613128945083298
-1.3199999999999998,0.0004946424956179285,-0.00022058258622866434,0.0010717532029666582
-1.3159999999999998,0.0004981662686478319,-0.00022086159341264878,0.001082282862599589
-1.3119999999999998,0.0005017494898587305,-0.00022113714882318004,0.0010929012464019772
-1.3079999999999998,0.0005049747252710534,-0.00022122524070025324,0.0011037474353019314
-1.3039999999999998,0.0005082168937787628,-0.00022128427298185278,0.0011147150257601892
-1.2999999999999998,0.0005115293478986407,-0.00022133726986230448,0.001125788145188511
-1.296,0.0005149118405158667,-0.0002213842142372885,0.0011369661343050219
-1.292,0.0005183645479662354,-0.0002214251566936255,0.0011482493218739178
-1.288,0.0005218874896797896,-0.00022146002261288507,0.00115963804877476
-1.284,0.0005254805061712794,-0.00022148888169811823,0.0011711316364509535
-1.28,0.0005291437979332539,-0.00022151168196370757,0.0011827307681228363
-1.276,0.0005328771682636129,-0.00022152846360648344,0.0011944347546669419
-1.272,0.0005370367563653946,-0.00022163394812034498,0.001206735602315556
-1.268,0.0005406570972575745,-0.00022150101797141874,0.0012191108428792677
-1.264,0.0005441848617059767,-0.00022131605342202794,0.001231344536140073
-1.26,0.0005477894400046611,-0.00022112147025233204,0.0012436954757783457
-1.256,0.0005514706421191037,-0.0002209172666563335,0.0012561629257623705
-1.252,0.0005552286522375207,-0.00022070342877774228,0.001268747630254186
-1.248,0.0005590632540218938,-0.00022047995776576068,0.0012814488380106506
-1.244,0.0005629746576387494,-0.00022024684909533447,0.0012942673069588344
-1.24,0.0005669626903919765,-0.0002200041377212129,0.0013072022727276616
-1.236,0.0005710275221894591,-0.00021975178072356527,0.0013202545040321802
-1.232,0.000574908877728956,-0.00021933642760599894,0.0013337377614707213
-1.228,0.000578818013478943,-0.0002188621376146016,0.001347459635003546
-1.224,0.0005828199750272094,-0.00021837529630523746,0.0013613234542545506
-1.22,0.0005869145001246568,-0.00021787592813358973,0.001375328393034272
-1.216,0.0005911018874555005,-0.00021736402668729577,0.001389475284859639
-1.212,0.0005953818164599873,-0.00021683959515104547,0.001403763285740257
-1.208,0.00059913279772691,-0.00021614617916118032,0.0014173927432189096
-1.204,0.000603097823313759,-0.00021544914627886317,0.0014316030245188638
-1.2,0.0006073228311630558,-0.00021475487201609906,0.0014464636172432405
-1.196,0.0006116487424757284,-0.0002140453978023329,0.001461482505562653
-1.192,0.0006160753307355883,-0.00021332073060020425,0.0014766587924670224
-1.188,0.0006206028560513649,-0.00021258084074787014,0.001491993386890124
-1.184,0.0006252310194451871,-0.0002118257467430966,0.001507485374993825
-1.18,0.0006299601318021746,-0.0002110554671120545,0.0015231356781766306
-1.176,0.0006347898764636614,-0.00021026997846659002,0.0015389433609049776
-1.172,0.000639629312638626,-0.00020944528463106017,0.0015548099566915267
-1.168,0.0006437953575585667,-0.00020838526018027997,0.001570108028033512
-1.1640000000000001,0.0006483984001158361,-0.00020730646289413498,0.0015865910459311279
-1.1600000000000001,0.0006531195069605968,-0.00020620824856972116,0.001603259316619713
-1.1560000000000001,0.0006579584819088292,-0.0002050906566781424,0.0016201118464977075
-1.1520000000000001,0.0006629156010293147,-0.0002039536478476711,0.001637149640536049
-1.1480000000000001,0.0006679905502318344,-0.00020279725304714173,0.0016543716822224569
-1.1440000000000001,0.0006731834896163804,-0.00020162146488987532,0.0016717784761084817
-1.1400000000000001,0.0006784945884797702,-0.00020042626900327692,0.0016893705529821678
-1.1360000000000001,0.0006839235145247671,-0.0001992116916121935,0.0017071468589269386
-1.1320000000000001,0.0006891757883910099,-0.00019790000326524754,0.00172477302554288
-1.1280000000000001,0.0006942091985191587,-0.00019630746568705622,0.0017429967989430583
-1.124,0.0006995370980707666,-0.00019469770783552283,0.0017618054978576995
-1.12,0.0007050092994405351,-0.00019306165631218866,0.001780833753037689
-1.116,0.0007106259498048838,-0.00019139922251215898,0.0018000821107669843
-1.112,0.0007163872667089239,-0.0001897103926147776,0.0018195511640957316
-1.108,0.0007222928764066684,-0.00018799523530086545,0.0018392397503332195
-1.104,0.0007283431197736012,-0.0001862536808126162,0.0018591490366249345
-1.1,0.0007345376420710075,-0.0001844858227501913,0.0018792778479988722
-1.096,0.0007398465135428139,-0.00018246948804133057,0.0018983878100286781
-1.092,0.0007449759369876144,-0.00018028401189281766,0.0019174794017529923
-1.088,0.0007507098385845022,-0.00017786362336264994,0.0019383768015480702
-1.084,0.00075662091535451,-0.0001754052841752468,0.0019595373181116684
-1.08,0.0007627087987669705,-0.0001729091153192209,0.001980959698201524
-1.076,0.0007689738481158894,-0.0001703749909005673,0.002002645216137696
-1.072,0.0007754157036390908,-0.00016780303515335007,0.0020245925740719805
-1.068,0.0007820347317088812,-0.00016519311720971825,0.0020468030865875395
-1.064,0.0007882701957571294,-0.00016246054998661104,0.0020684270238275782
-1.06,0.0007943711139979836,-0.00015929608973472712,0.0020906640325847425
-1.056,0.0008008300303967214,-0.0001560258563941966,0.0021136106291635166
-1.052,0.0008075037431055434,-0.00015270659653443655,0.0021368593314818086
-1.048,0.0008143924315257728,-0.0001493381375337308,0.0021604108446525642
-1.044,0.0008217618854297466,-0.00014600362073162337,0.0021845091114606145
-1.04,0.0008294192762001501,-0.00014264496276126485,0.002208978209778323
-1.036,0.0008372889171078756,-0.00013923923762589133,0.0022337473404239676
-1.032,0.0008455645384465787,-0.0001360425828367314,0.0022598215862222864
-1.028,0.0008530101306226073,-0.00013277140588339025,0.002285319705200996
-1.024,0.0008607026513564095,-0.00012945556206600322,0.002311157897313399
-1.02,0.0008686422962614372,-0.00012609486644336417,0.0023373369460405746
-1.016,0.0008768286101004555,-0.0001226895945015068,0.002363855291604347
-1.012,0.0008858108807687482,-0.0001187659003084103,0.0023917037899797897
-1.008,0.0008956824689868347,-0.00011398551502964994,0.002421193821485379
-1.004,0.0009036693296213784,-0.00010916021329698456,0.002448350500031917
-1.0,0.0009119622420432256,-0.00010426466172616414,0.0024759132360398207
-0.996,0.000920561600473308,-9.9298668178539e-05,0.0025038832577793818
-0.992,0.0009294672480808557,-9.426229550579227e-05,0.002532260155585884
-0.988,0.000938679210222057,-8.91555182853082e-05,0.002561043938415234
-0.984,0.0009481973486203074,-8.397844059977497e-05,0.00259023415471134
-0.98,0.0009589715440710713,-7.918447601888495e-05,0.0026219880203558798
-0.976,0.0009705084972397238,-7.471986503974105e-05,0.0026560234405559584
-0.972,0.0009807504251562339,-6.98026919143858e-05,0.002688563899974433
-0.968,0.0009913872332954997,-6.482331360302597e-05,0.002721657301560438
-0.964,0.001002418968597076,-5.9781682646848014e-05,0.0027553036445495727
-0.96,0.0010138455133373628,-5.467783292621047e-05,0.002789502929174674
-0.956,0.0010256669986595016,-4.9511775831170135e-05,0.002824255153028992
-0.952,0.0010378831518221326,-4.4283531869184684e-05,0.0028595597917730636
-0.948,0.001050494386427724,-3.8993032216655515e-05,0.00289541788802525
-0.944,0.0010638382181572235,-3.256849996364111e-05,0.0029321724161861617
-0.94,0.0010777592899074348,-2.4086452771470947e-05,0.0029685712535507374
-0.9359999999999999,0.001092366075760713,-1.551953241354077e-05,0.0030056507244148605
-0.9319999999999999,0.0011076585267084888,-6.8676791658331865e-06,0.003043410826305198
-0.9279999999999999,0.0011236367204686608,1.8690951398218645e-06,0.0030818515683570017
-0.9239999999999999,0.0011402483339101887,1.059349521587301e-05,0.003121220597378354
-0.9199999999999999,0.001155548091214601,1.738977430469596e-05,0.0031648943462268533
-0.9159999999999999,0.0011714950697260616,2.428288300868102e-05,0.0032094456166442942
-0.9119999999999999,0.0011880892728675565,3.127279349926229e-05,0.0032548744079959266
-0.9079999999999999,0.0012053307040724253,3.835954687940046e-05,0.0033011807226525926
-0.9039999999999999,0.001223219333083,4.554312834593507e-05,0.0033483645559522646
-0.8999999999999999,0.0012417551663849516,5.282355288162132e-05,0.0033964259129971356
-0.8959999999999999,0.0012611753068795149,6.176920889369035e-05,0.003444415966188378
-0.8919999999999999,0.0012816413087755934,7.214831674728254e-05,0.0034926774733097204
-0.8879999999999999,0.0013030150888943262,8.267041607736941e-05,0.0035420486386122333
-0.8839999999999999,0.0013279367647129772,9.477571808198703e-05,0.003593780058790393
-0.8799999999999999,0.0013569852865791929,0.00010857039487560866,0.0036480107391882607
-0.8759999999999999,0.0013874956362835268,0.00012252763983104504,0.0037034312895713735
-0.8719999999999999,0.0014192852485888634,0.0001369147718089129,0.0037598595926643355
-0.8679999999999999,0.00145050325702335,0.00015625053224700396,0.003814345398916145
-0.8639999999999999,0.0014857977428027792,0.000175362886807944,0.003870527727204468
-0.8599999999999999,0.0015251696034270469,0.00019425241998701772,0.003928408249395239
-0.8559999999999999,0.0015686184150966304,0.0002129188169759284,0.003987986148957089
-0.8519999999999999,0.0016161441866554558,0.0002313620746366427,0.004049261410947571
-0.8479999999999999,0.0016677469053549088,0.00024958223980835507,0.004112234041350549
-0.8440000000000001,0.0017223978649664293,0.0002722686257869242,0.004183148872996817
-0.8400000000000001,0.0017749104978069506,0.0002957761882677352,0.004254122768894817
-0.8360000000000001,0.00183291324873778,0.00031932688479702204,0.004327308140010317
-0.8320000000000001,0.0018964078904249396,0.00034292141020709214,0.004402707168345484
-0.8280000000000001,0.0019653934934065215,0.00036655940947253663,0.004480318767157943
-0.8240000000000001,0.0020398701888948967,0.00039024091941520123,0.004560142950596796
-0.8200000000000001,0.00211983793591631,0.00041396589092183357,0.004642179716352099
-0.8160000000000001,0.0021957064086500057,0.0004430961595021592,0.0047287604562670175
-0.812,0.002271536814708309,0.0004761296146762749,0.00482030383838925
-0.808,0.002353662629392129,0.0005097112736972669,0.0049156109129867166
-0.804,0.002442086327997739,0.0005438420696104069,0.005014684524462879
-0.8,0.0025386456506921434,0.0005789829428824544,0.005126227744152733
-0.796,0.0026435608084307573,0.00061497706680242,0.005248260906911788
-0.792,0.0027556024081628787,0.0006514572042742308,0.005374129049344752
-0.788,0.0028745995825953,0.000695484157627715,0.0055140349196889
-0.784,0.0030071691649598458,0.0007446810491633117,0.005666462563418165
-0.78,0.003154955277959447,0.0007947919165732731,0.005825713078469621
-0.776,0.003317955433824803,0.0008458161525317615,0.005991783925794696
-0.772,0.0034961744762733423,0.0008977551020536212,0.006164680044605028
-0.768,0.0036693789094053484,0.0009477560505335689,0.006327202143020202
-0.764,0.003853247987044467,0.0009982327643253304,0.00649337304983541
-0.76,0.004035886124780895,0.0010600638442833663,0.006669626112204923
-0.756,0.0042453532772296805,0.0011377519078287547,0.006856335030414774
-0.752,0.004509421258980639,0.0012434937702569954,0.00704822965474647
-0.748,0.004820095137112423,0.001351039843862879,0.007249344872731056
-0.744,0.005177384235974152,0.0014603932344635438,0.007459686692227617
-0.74,0.005581284267274076,0.0015715524623516844,0.007679252180288689
-0.736,0.006031795194465584,0.0016845174351299405,0.00790804134477899
-0.732,0.0065193443900142525,0.00188456826932552,0.008157206265553451
-0.728,0.007105111712394105,0.0021359663183995936,0.008427873451451845
-0.724,0.007806640909153813,0.002392332821120817,0.008715229634225441
-0.72,0.008623919031376782,0.002653663848505257,0.00901927015895354
-0.716,0.009556970428222285,0.0029199672073919204,0.009340004058116089
-0.712,0.010614581807412015,0.003186545144470351,0.009710104799610483
-0.708,0.011840017681711246,0.0035591725955958506,0.010059471417327206
-0.704,0.013285889773541733,0.004119510587870108,0.010397583653342504
-0.7,0.015243290130276794,0.004909718213281603,0.0107296666735489
-0.696,0.01773439060568766,0.00571874338947283,0.011090943038209605
-0.692,0.02060886044600941,0.006425874903844432,0.011409557689204444
-0.688,0.02392019732244285,0.007128848355735341,0.011741413110200246
-0.6839999999999999,0.02768262065155975,0.00784222794633414,0.012095043002042703
-0.6799999999999999,0.03189608463944041,0.008566003270894232,0.01247044252034894
-0.6759999999999999,0.0365605891622179,0.00930017431337565,0.012867611687172141
-0.6719999999999999,0.04182065247779825,0.010289443013380965,0.013232663680159365
-0.6679999999999999,0.04821225521618289,0.011561578236268199,0.01357789014117258
-0.6639999999999999,0.05540358389742933,0.012944239016018636,0.013978201335509189
-0.6599999999999999,0.06266169266617783,0.014615574748568989,0.014465646950075094
-0.6559999999999999,0.07111922182954866,0.016372549088700693,0.014995113237409964
-0.6519999999999999,0.08077607203236888,0.01821513775195365,0.015566593285027932
-0.6479999999999999,0.09163224304897148,0.020143340798491415,0.016180087003318234
-0.6439999999999999,0.10046152825540619,0.02178189112500765,0.016688519097764806
-0.6399999999999999,0.10845756716288753,0.023259764262898056,0.017162911572317825
-0.6359999999999999,0.11752542721153401,0.024796283428118134,0.01769393417226606
-0.6319999999999999,0.12766494946011556,0.026391424472754967,0.01828157764176686
-0.6279999999999999,0.13651497997648177,0.027997880343501574,0.01890210275440009
-0.6239999999999999,0.1449407730188277,0.029629275026014555,0.01956812921600968
-0.6199999999999999,0.15431657088565787,0.031312320349646164,0.020294377867283168
-0.6159999999999999,0.15590065636751566,0.03203074112385104,0.020842081572467117
-0.6119999999999999,0.1556922450618244,0.03245975363247065,0.02140090657156385
-0.6079999999999999,0.15648332717227773,0.03292088790325587,0.02205065895994793
-0.6039999999999999,0.1582739031489928,0.03341414401585114,0.02279133858808583
-0.5999999999999999,0.16106392401500028,0.033939513868164364,0.02362293263197581
-0.5959999999999999,0.16478815375272304,0.034493695098450974,0.024541011577262618
-0.5920000000000001,0.16371468900896388,0.03480168089063527,0.02516282801719634
-0.5880000000000001,0.15911882193445864,0.0342629335133125,0.025500029605825206
-0.5840000000000001,0.1523126149424118,0.03313930774935392,0.02567038119568917
-0.5800000000000001,0.1464066206483689,0.03206796312694961,0.02594571709680375
-0.5760000000000001,0.1414008389466328,0.03104889965425418,0.02632603716897658
-0.5720000000000001,0.13729532438181247,0.03008213138579346,0.026811333489877832
-0.5680000000000001,0.1334162594722698,0.029141424568432404,0.02730929141663516
-0.5640000000000001,0.12735910389277508,0.027969428708665808,0.027482054036584578
-0.56,0.12045565384863702,0.026394372654517106,0.027502707117288614
-0.556,0.1143028910204539,0.024868750227988096,0.027643631249789177
-0.552,0.10890081606130739,0.023392561601853254,0.027904826322688425
-0.548,0.10424942894672658,0.021965806676192558,0.0282862925371799
-0.544,0.10034878178510052,0.0205885055903949,0.02878802138736393
-0.54,0.09650761440169493,0.019407108248568034,0.029096424309628006
-0.536,0.09211029956156075,0.018182072729042934,0.02907758558821541
-0.532,0.08835121841770391,0.016990930927677974,0.029196385835949662
-0.528,0.08523037082833856,0.01583368281694137,0.029452824922991026
-0.524,0.08274775670652977,0.014710328417247245,0.029846903025151944
-0.52,0.08090337629297888,0.013620867660936136,0.03037861994153618
-0.516,0.07969722932505409,0.01256530059735154,0.031047975851137718
-0.512,0.07744464465919099,0.01176585388513882,0.031117682519052604
-0.508,0.07539182118772439,0.010938477962726997,0.0312133886357237
-0.504,0.07384052637826889,0.010128716626327642,0.031450725989681176
-0.5,0.07279076030739301,0.00933656998584678,0.03182969456441932
-0.496,0.07224252294147843,0.008562037939902605,0.03235029428435628
-0.492,0.07216533997043116,0.007819495616149167,0.03299298932709785
-0.488,0.07132425564488203,0.007245996101276026,0.033125243064381485
-0.484,0.07079388496522261,0.0066505806863872375,0.033353637148158054
-0.48,0.07066674869179161,0.006064665312967724,0.03371364104081521
-0.476,0.0709428432897832,0.005488254275296435,0.03420525068784306
-0.472,0.07162217295681904,0.004921338947219398,0.03482847331121583
-0.46799999999999997,0.07256187274454215,0.004425181135732959,0.03551138059437639
-0.46399999999999997,0.07216571894008231,0.004033247968916918,0.035689641256653
-0.45999999999999996,0.07212025393744116,0.0036278758781207307,0.03599494641889389
-0.45599999999999996,0.07247591952078417,0.00322335306356872,0.03643961328447808
-0.45199999999999996,0.07323271720792704,0.0028196824550573347,0.03702364022286234
-0.44799999999999995,0.07439063705190789,0.002416867077514937,0.037747021208060644
-0.44399999999999995,0.07560479809703513,0.0021010382478688534,0.03847283167640938
-0.43999999999999995,0.07546952200603246,0.0018093449308314324,0.03871133845928392
-0.43599999999999994,0.07572072559953233,0.0014838039241112902,0.039008667598361045
-0.43199999999999994,0.07635929816242659,0.0011481705504728915,0.03944800316458142
-0.42799999999999994,0.07738524912775162,0.0008024397516041522,0.04002935194812646
-0.42399999999999993,0.07803829925701665,0.00036742298084667743,0.04056864231909222
-0.41999999999999993,0.07821109635471764,-0.0001601332801687997,0.0410406746238706
-0.4159999999999999,0.07866766504409943,-0.0006357767188090311,0.04157424869208992
-0.4119999999999999,0.07929243945291974,-0.0009340560075043159,0.04201622376129199
-0.4079999999999999,0.08026367916790206,-0.0012353780663014822,0.04259067801698251
-0.4039999999999999,0.0804552797490614,-0.001653971226145037,0.042991314154551756
-0.3999999999999999,0.08075253941566266,-0.0020938486206312896,0.04346116692157999
-0.3959999999999999,0.08138305053286843,-0.0025313495758929657,0.04406234376264241
-0.3919999999999999,0.08234681315780298,-0.002966474221851384,0.04479484457669339
-0.3879999999999999,0.08334000215219456,-0.003444119136182038,0.04549305583446702
-0.3839999999999999,0.08323059523821415,-0.003842530083838031,0.045612382524630464
-0.3799999999999999,0.08347663135950652,-0.004243388865256165,0.045867491676693815
-0.3759999999999999,0.08407811035139069,-0.004646695427377477,0.04625838346098133
-0.3719999999999999,0.08450418191373696,-0.005083443723437515,0.04670863169147197
-0.3679999999999999,0.08464363709157795,-0.005555602901639267,0.04720252423271251
-0.3639999999999999,0.08509819298950488,-0.006006381412348557,0.04780279483960044
-0.3599999999999999,0.08563790730920767,-0.00621692182502212,0.048217494923816134
-0.35599999999999987,0.0856413166101879,-0.0064951726413704555,0.048599497949802055
-0.35199999999999987,0.08571173173805868,-0.0067863099088497315,0.04906249031843528
-0.34799999999999986,0.08612246782660175,-0.007067312140245204,0.04965811075217889
-0.34399999999999986,0.08671366734572006,-0.007405946490256782,0.050247483782915506
-0.33999999999999986,0.08649234774677565,-0.007655997780914274,0.05039281756398299
-0.33599999999999985,0.08659378088942457,-0.007887206798628702,0.05065123005898008
-0.3320000000000001,0.08673797168384918,-0.008137183645264534,0.051030009581366845
-0.32800000000000007,0.08658001932703298,-0.008432680004596097,0.051510124129795484
-0.32400000000000007,0.08674439030013345,-0.008719019769014713,0.052123740978448366
-0.32000000000000006,0.08651809262912395,-0.008831515865587546,0.05251297476849195
-0.31600000000000006,0.08597305388739346,-0.009125336655890185,0.0527146075908812
-0.31200000000000006,0.08576394900888183,-0.009411058441043452,0.0530437512991527
-0.30800000000000005,0.08570083635059812,-0.009648623547342798,0.053453391784882294
-0.30400000000000005,0.08507123544914952,-0.009699758067613105,0.0537524398276672
-0.30000000000000004,0.08478017412612811,-0.009747310836713595,0.054185750494951786
-0.29600000000000004,0.08452034975875271,-0.0100781784200059,0.054656069503983475
-0.29200000000000004,0.0840679907359231,-0.01021192224601719,0.0550414237340682
-0.28800000000000003,0.08362017145016602,-0.010215954459925965,0.055422025868986646
-0.28400000000000003,0.083380436038251,-0.010346730544521537,0.055887274714492036
-0.28,0.08328292951454852,-0.010610269360875339,0.05640958604814108
-0.276,0.08268748519825012,-0.010553957556491427,0.056721553131250615
-0.272,0.08243456958592565,-0.010485969526845393,0.057169138228120274
-0.268,0.0821963504499394,-0.01067198586096082,0.057633270864082695
-0.264,0.08197527217742895,-0.01079264009742184,0.05815833661910308
-0.26,0.08156300438672841,-0.010751170964724601,0.05871307189172838
-0.256,0.0814095519601396,-0.01074046432068612,0.05932870138950252
-0.252,0.08072653203359899,-0.010741553870746948,0.059649770000260165
-0.248,0.08027177163654269,-0.010681272892102212,0.0599846640504629
-0.244,0.08013375011479058,-0.010609630116656957,0.06044447245275832
-0.24,0.07946380988604296,-0.010506926039850078,0.06080015975544507
-0.236,0.07911104954707077,-0.01039453853560051,0.061269686733705454
-0.23199999999999998,0.07907723741224533,-0.01037129856964025,0.061729755027941716
-0.22799999999999998,0.07857295917436528,-0.010336227381809754,0.06208253396262928
-0.22399999999999998,0.07820252915377866,-0.010154424700690187,0.0624179307581186
-0.21999999999999997,0.07789317906865006,-0.0100227036301328,0.06281245741353626
-0.21599999999999997,0.07745794755173878,-0.00998609188362047,0.06321571430099779
-0.21199999999999997,0.0771543822714084,-0.009758963587473657,0.06357816697968989
-0.20799999999999996,0.0766035129009478,-0.009650963171033203,0.06389441457275104
-0.20399999999999996,0.07621507959419001,-0.00957299299732139,0.06429046802701849
-0.19999999999999996,0.07586280232674682,-0.009397543667841466,0.06464556013799094
-0.19599999999999995,0.07514116760938448,-0.00929892451314564,0.06488202284050207
-0.19199999999999995,0.07469520430896132,-0.009209485606625744,0.06515373981393513
-0.18799999999999994,0.07446107356636912,-0.009147526633126197,0.06547409503159876
-0.18399999999999994,0.07376209312763557,-0.00906188030692826,0.06557686078098773
-0.17999999999999994,0.07326183724359872,-0.00890858324254279,0.06573430996764681
-0.17599999999999993,0.07298836284826855,-0.008770340070249662,0.06599129168948721
-0.17199999999999993,0.07259341353680764,-0.008771226808312988,0.06625211265996955
-0.16799999999999993,0.07207534235579718,-0.008526087520036824,0.06637375190211446
-0.16399999999999992,0.07180101386194332,-0.008296662803648129,0.06661281477153362
-0.15999999999999992,0.07149182174004338,-0.008203723236557988,0.06692078338388514
-0.15599999999999992,0.07122966317619504,-0.007977870820659915,0.067243431581444
-0.1519999999999999,0.07099909102599898,-0.007732041322944052,0.06754076904649829
-0.1479999999999999,0.07078790691724934,-0.0075636142775503635,0.06779600233352764
-0.1439999999999999,0.0705298846758555,-0.0072701012045686755,0.0681157573234431
-0.1399999999999999,0.07056951404231185,-0.006967754575815643,0.06855675102465766
-0.1359999999999999,0.07025637404754981,-0.006751892067163474,0.0688277886674718
-0.1319999999999999,0.07005949137034076,-0.006473433254915271,0.06910475050321654
-0.1279999999999999,0.07014322631582275,-0.006190195123684247,0.06948298806508685
-0.12399999999999989,0.06971076905366931,-0.005841021923917212,0.06973963870106466
-0.11999999999999988,0.06946683781541764,-0.005575924247758405,0.06989326598631923
-0.11599999999999988,0.06939766425367304,-0.005370263810416291,0.07019816456907675
-0.11199999999999988,0.06919430246865871,-0.00517114975428976,0.07051236397653451
-0.10799999999999987,0.068919450383909,-0.004786079695145029,0.07063581935633567
-0.10399999999999987,0.06867796981244369,-0.004564886434420893,0.07099292806198132
-0.09999999999999987,0.06869236182325615,-0.004357716849176198,0.07147807350077853
-0.09599999999999986,0.06855154676036287,-0.004100928536964956,0.0717756397515866
-0.09199999999999986,0.06819967741700297,-0.003818379877802797,0.07180768680909136
-0.08799999999999986,0.06814956317403675,-0.003536740684136602,0.07195326182541274
-0.08399999999999985,0.06812782319831444,-0.003441456412553605,0.07229508953675404
-0.08000000000000007,0.06794345194062257,-0.003155172901121995,0.07255958502819412
-0.07600000000000007,0.06804855808916738,-0.0028647351213309954,0.0729345586593465
-0.07200000000000006,0.06790673496346498,-0.002592863210863595,0.0730663820961516
-0.06800000000000006,0.06776847076153202,-0.002364382956379608,0.07314955607884809
-0.06400000000000006,0.06777174410780909,-0.0020810119184468947,0.07335358803601143
-0.06000000000000005,0.06783827592538726,-0.0017102579476140287,0.07368874797641031
-0.05600000000000005,0.0678287342417802,-0.0014999643717647207,0.0738370555911063
-0.052000000000000046,0.06770960334354666,-0.0011555250671517862,0.07395612513036692
-0.04800000000000004,0.06779033322321072,-0.0008949426220118843,0.07414187990783953
-0.04400000000000004,0.06774955377563649,-0.0006288764135301871,0.07425774466987617
-0.040000000000000036,0.06783605903275183,-0.0002886869949806705,0.07440817135639607
-0.03600000000000003,0.06793711410911811,-0.00013317619082005332,0.074556676854527
-0.03200000000000003,0.06789606529375417,0.00021322684821555073,0.07463940986028501
-0.028000000000000025,0.06802307001479853,0.0004239869222217294,0.07478037296692083
-0.02400000000000002,0.0679934144166441,0.0006695470925276614,0.07492976073640713
-0.020000000000000018,0.06810910136154051,0.0009580677223874683,0.07516185625604829
-0.016000000000000014,0.0679936051531995,0.0011265293586292936,0.07524291117929775
-0.01200000000000001,0.0679204553080754,0.0013593948801045308,0.07535731282761376
-0.008000000000000007,0.06789353364856762,0.001661252085500964,0.0754179077575482
-0.0040000000000000036,0.0676282356355232,0.0018549921877126189,0.07531987916275099
0.0,0.06767458778508191,0.002041400624868542,0.07533417845685383
0.0040000000000000036,0.06745766083827825,0.002351901133883753,0.07545105174282007
0.008000000000000007,0.06747146176199686,0.002525307030137652,0.07545667054015129
0.01200000000000001,0.06727762221777012,0.0027512178887506254,0.0754399330674743
0.016000000000000014,0.06731284281918587,0.0029882632390834463,0.07552251698520929
0.020000000000000018,0.06706713356640442,0.00324577715920632,0.07534619672665863
0.02400000000000002,0.0670114370315087,0.0035260062947951895,0.07519316247735526
0.028000000000000025,0.06679808562869408,0.003790343403060898,0.07509291056823418
0.03200000000000003,0.0668156068867953,0.00404421642535671,0.07509460289990896
0.03600000000000003,0.06666396688409035,0.004307404608735025,0.07493805361747573
0.040000000000000036,0.06659862347349578,0.004565933386675569,0.07476467485001971
0.04400000000000004,0.06659823406099566,0.004757434386797179,0.07466765321417246
0.04800000000000004,0.06653441232724011,0.004999253939109829,0.07449925040525121
0.052000000000000046,0.0665981472504046,0.0052577039710397806,0.07434794326640738
0.05600000000000005,0.06656915600473735,0.005392672208774566,0.07424604044329482
0.06000000000000005,0.06678959785459361,0.005586507006938499,0.07420184797565428
0.06400000000000006,0.0668432621794683,0.005807297935987224,0.07405351160732158
0.06800000000000006,0.06696130845358793,0.005930326705256016,0.07395363647975539
0.07200000000000006,0.067351574747876,0.006088009539532793,0.07392767250453272
0.07600000000000007,0.06734220165775301,0.006228912076809757,0.07371188848482148
0.08000000000000007,0.06758970178641453,0.006341319737368468,0.07356249645817653
0.08400000000000007,0.06795147671141095,0.006399809087195767,0.07342097536390838
0.08800000000000008,0.06796787858013237,0.006519014195679891,0.07313248955666396
0.09200000000000008,0.06829388838389924,0.006634943857181519,0.07295906396479729
0.09600000000000009,0.06861740089135308,0.006653123320067537,0.07280913080573562
0.10000000000000009,0.06871823836072222,0.0067941876513177265,0.07251658627912091
0.10400000000000009,0.06912523747988446,0.006929479754107288,0.07233562405262735
0.1080000000000001,0.06938560499550994,0.006924468792547607,0.07213888084013044
0.1120000000000001,0.06956908402798016,0.00707418905704678,0.07185119556191115
0.1160000000000001,0.07001170489933968,0.007224850948117254,0.0716598545660612
0.1200000000000001,0.07016309432821971,0.007220239388354432,0.0714294628551641
0.12400000000000011,0.07047924765016353,0.00730955366522437,0.07114619162713541
0.1280000000000001,0.07076197426677738,0.007485638187638241,0.07085282935180356
0.13200000000000012,0.07098717694556017,0.007597882950404072,0.07058187882381255
0.13600000000000012,0.07142514244260866,0.007627525260023972,0.07020638880334286
0.14000000000000012,0.0716926127553523,0.0076465836517465545,0.07003924592151413
0.14400000000000013,0.07213742554423498,0.007748488496073695,0.06980809117488276
0.14800000000000013,0.07241165154803292,0.007916241062475952,0.06944853159366794
0.15200000000000014,0.07273481078006512,0.008039543496692092,0.06920591788459562
0.15600000000000014,0.07327887139906969,0.00811553659838588,0.06890170453771173
0.16000000000000014,0.07364729815400266,0.008126909424389837,0.0685258224145515
0.16400000000000015,0.07394396220653333,0.008275797299132089,0.06798658276539624
0.16800000000000015,0.0745477977108781,0.0084118080876232,0.06756214551759968
0.17200000000000015,0.07497368967836274,0.008398036552610958,0.06719234108235098
0.17600000000000016,0.07545682409950856,0.008380062622968544,0.0668518620717257
0.18000000000000016,0.07608971579213608,0.008566474275737323,0.06641116975871415
0.18400000000000016,0.07660254799972321,0.008628533023135515,0.06598950132085173
0.18800000000000017,0.07712480861826304,0.008602750512499889,0.06561802661233901
0.19200000000000017,0.07789798659051304,0.008615661005323244,0.06529888839191002
0.19600000000000017,0.07836675197692326,0.008721913547934869,0.06479135888104787
0.20000000000000018,0.07888049873881288,0.008757392762589451,0.06431907089765666
0.20400000000000018,0.0796578021910167,0.008751881894590372,0.06384247569906855
0.20800000000000018,0.08027752131479422,0.00864542961444884,0.06343332672039262
0.2120000000000002,0.08069487144478715,0.008722192418252098,0.06281445362927414
0.2160000000000002,0.08141226204318523,0.008785816768718745,0.06231833247186595
0.2200000000000002,0.08194466877005227,0.00873749296810453,0.06190693046159949
0.2240000000000002,0.08251295814049905,0.008625490737171525,0.06159545239718156
0.2280000000000002,0.08303205577576404,0.008788074964656936,0.06107199224280848
0.2320000000000002,0.08335966318417634,0.008840571474575166,0.06063210902282842
0.2360000000000002,0.08373867092432809,0.008832423942773606,0.06029544613437814
0.2400000000000002,0.08443234784808169,0.008818284109076,0.060084219336013926
0.24400000000000022,0.08476868365775209,0.008868337414462801,0.059679244579241446
0.24800000000000022,0.08492071790086103,0.00891771000562482,0.05913001413470356
0.2520000000000002,0.08539434120388062,0.008959049556994048,0.05871126508151645
0.2560000000000002,0.08583682518813689,0.008899168120964045,0.0583662404907856
0.26000000000000023,0.08599125030390704,0.008852984792030292,0.057952079076142596
0.26400000000000023,0.0862769703525046,0.008963912225388707,0.05751627448090101
0.26800000000000024,0.08658057216894774,0.008956488398317515,0.05715738012036202
0.27200000000000024,0.08675995547152329,0.008786794035722053,0.056850880806430075
0.27600000000000025,0.08692354309786683,0.008827171309189414,0.05646978797926168
0.28000000000000025,0.08722366895384108,0.008890238847230681,0.05613421282148848
0.28400000000000025,0.08712770446427862,0.008698731441880858,0.05570746104934133
0.28800000000000026,0.0873534426910957,0.00849484799264915,0.055411894562630806
0.29200000000000026,0.08744342715421008,0.00851398005289921,0.05505465462756451
0.29600000000000026,0.0874894545212147,0.008424755444689546,0.05470370174432606
0.30000000000000027,0.08751641586093183,0.008192255282829592,0.05436974394993379
0.30400000000000027,0.08757920089400291,0.008113612392548805,0.05405100389668026
0.30799999999999983,0.0874626472659294,0.008003566357428844,0.05368339714235922
0.31199999999999983,0.08741100317820567,0.007748423580709186,0.053365460994371734
0.31599999999999984,0.08720468795503468,0.00762812705683262,0.05301001660461956
0.31999999999999984,0.08694557024976717,0.007615044289291725,0.052648412359767596
0.32399999999999984,0.08665866170197148,0.007416456733366453,0.05222598502091276
0.32799999999999985,0.08661580161815116,0.007162798547974122,0.05188456140018272
0.33199999999999985,0.08653456039977592,0.006977865495047243,0.05153995176930777
0.33599999999999985,0.0861339715221252,0.006922319981886826,0.05109034760401626
0.33999999999999986,0.08608544152647177,0.006859304600436049,0.050772581844568294
0.34399999999999986,0.0862151897004674,0.006691877281115327,0.050369605864894536
0.34799999999999986,0.08614948618110299,0.006344512809625794,0.05001660812371886
0.35199999999999987,0.08577135007579587,0.00625834331333941,0.049262364500609536
0.35599999999999987,0.08573345276374339,0.006184915061759139,0.048609680290924905
0.3599999999999999,0.08537470023426813,0.006033535217587997,0.04820503415493836
0.3639999999999999,0.08508702674573712,0.005844060303298222,0.047986665895352235
0.3679999999999999,0.08516955192111517,0.0056448904571857654,0.04791312158826204
0.3719999999999999,0.08555241738353829,0.005363586937674333,0.04781162901788061
0.3759999999999999,0.08493003386014064,0.0049976079316479734,0.047274183682639526
0.3799999999999999,0.08434992576506624,0.004753840661159119,0.04665178354339436
0.3839999999999999,0.08412543060670498,0.0044986102108518795,0.04616966670829492
0.3879999999999999,0.08425654842819696,0.004231916491836508,0.04582783311038678
0.3919999999999999,0.08425806726609122,0.0038821864613764333,0.04547653415159954
0.3959999999999999,0.08387242741639576,0.0034161549853603096,0.045031270059831124
0.3999999999999999,0.0838236712651315,0.002962038198862493,0.04470343028220045
0.4039999999999999,0.08370951684939153,0.0027579412019961827,0.044216204267389425
0.4079999999999999,0.08397275434637355,0.0025540764148149027,0.04386703576758658
0.4119999999999999,0.08361333640000196,0.002106798595478841,0.043294180358719944
0.4159999999999999,0.08337279874605098,0.0015970688624427055,0.042761489752945026
0.41999999999999993,0.08340805873619042,0.0011519915245234316,0.04233302436910347
0.42399999999999993,0.08340935619088244,0.0009695905573395706,0.041916811524585616
0.42799999999999994,0.08330635387479547,0.0006139966010976218,0.04143270766228361
0.43199999999999994,0.0829875263496927,5.19320720667256e-05,0.040844897782174795
0.43599999999999994,0.0828931311543964,-0.00045081661652925244,0.04034008400395886
0.43999999999999995,0.08251007737329773,-0.0006570154254891413,0.03973229528660672
0.44399999999999995,0.08251201810854958,-0.0008733270798160164,0.03926676759065855
0.44799999999999995,0.08198764637296248,-0.0014142087841758047,0.03865482003444373
0.45199999999999996,0.08179268719193689,-0.001988869181128666,0.03815497409572278
0.45599999999999996,0.0820125493352361,-0.002568042624646927,0.03779372442713181
0.45999999999999996,0.08212729843010237,-0.0029672511731168596,0.03735691737488806
0.46399999999999997,0.08233596213144805,-0.0033368221401124647,0.03693286223749895
0.46799999999999997,0.08210179942682658,-0.004043982878646536,0.03632248891848659
0.472,0.08230089554445293,-0.004757834132348729,0.035853118853378635
0.476,0.0829332500872496,-0.005478375980908979,0.03552475207236264
0.48,0.08372309067623812,-0.00609799765875913,0.035247888132184046
0.484,0.08469084565848424,-0.00661896488982346,0.035026329982492235
0.488,0.08553049950644867,-0.007436214548840091,0.03467231022454002
0.492,0.0865546726989785,-0.008415053671365547,0.034330397110985636
0.496,0.08804282308509333,-0.009429501948914922,0.03413104289855898
0.5,0.08969581425616145,-0.010349140553134262,0.03396971151458644
0.504,0.09133895038161204,-0.011094581254818053,0.0337927565563943
0.508,0.09321599427261408,-0.011997008092906897,0.033636706479393944
0.512,0.09494376976966627,-0.013221953395909968,0.033306485116081946
0.516,0.09727085662564375,-0.014482746979762685,0.033124060249688315
0.52,0.09978047985562523,-0.015625465946095315,0.032960624738013054
0.524,0.10245738130248006,-0.01663592182761303,0.032805001795823095
0.528,0.1057471556431612,-0.01767573300686367,0.032792632990846365
0.532,0.10848301336596068,-0.01907552748207916,0.03239737472102078
0.536,0.11179387388073456,-0.020535636074168567,0.03210313191729221
0.54,0.11575434952427523,-0.02203553391660647,0.03194278123027193
0.544,0.11952906008548274,-0.023246418108552096,0.03166742658769479
0.548,0.12381342762131568,-0.024420673163506525,0.03145645332139119
0.552,0.12884279098395332,-0.025648378627881576,0.03137663007809326
0.556,0.13461709219800302,-0.02692951742179366,0.03142796105574045
0.56,0.13894098307098748,-0.028292494175932627,0.031050329746031058
0.5640000000000001,0.14384048506571367,-0.029717836539649507,0.03072725218592872
0.5680000000000001,0.14921534751431606,-0.031099685743344006,0.030426284420633803
0.5720000000000001,0.154222969582086,-0.03216652663293418,0.02991715014313803
0.5760000000000001,0.16010493952091498,-0.033313578600043345,0.02953586812333072
0.5800000000000001,0.16512951340092438,-0.03430309295570425,0.029223192655819682
0.5840000000000001,0.16648732357474758,-0.034733298679142294,0.028862545550327894
0.5880000000000001,0.16893313361279627,-0.035247774346736316,0.02860476740544397
0.5920000000000001,0.17246694307223273,-0.03584651989931145,0.028449858230194053
0.5960000000000001,0.17708875255699566,-0.03652953535794029,0.028397818046130514
0.6000000000000001,0.17634057542047207,-0.03654751474784727,0.027975032918408523
0.6040000000000001,0.17004726020989583,-0.03568604610886911,0.02702272155356732
0.6080000000000001,0.16477213561312584,-0.034885236798129576,0.02615537103994362
0.6120000000000001,0.16051530292774313,-0.034145100062402095,0.025372996091610752
0.6160000000000001,0.15727676189237125,-0.03346563585365358,0.02467559677857699
0.6200000000000001,0.1550565128562143,-0.032846844288568926,0.024063173124238824
0.6240000000000001,0.15385455548468435,-0.03228872523617909,0.023535725005940193
0.6280000000000001,0.14866053001080856,-0.0312829962423201,0.022982665581938556
0.6320000000000001,0.13632215167977485,-0.02950862861250968,0.02231642805997978
0.6360000000000001,0.12509869880781493,-0.027802945250266446,0.021711201392908486
0.6400000000000001,0.11498983714632359,-0.026165895343599293,0.021166967554575995
0.6440000000000001,0.10599574180354841,-0.024597504916216553,0.020683736051934607
0.6480000000000001,0.09811641316707216,-0.02309777386453024,0.02026150679614851
0.6520000000000001,0.09135185120371937,-0.021666702277472725,0.019900279830078922
0.6560000000000001,0.08417045713475363,-0.020374690956453965,0.019475126397273078
0.6600000000000001,0.0742689892230851,-0.018858236291274148,0.018772550838697916
0.6640000000000001,0.06538030897582572,-0.01736416974347068,0.018091017750693755
0.6680000000000001,0.057525265861210234,-0.015916573502341387,0.017462371068582346
0.6720000000000002,0.05070399982154658,-0.01451547023198927,0.01688662136395363
0.6760000000000002,0.04491651078531755,-0.013160859832191044,0.01636376861746311
0.6800000000000002,0.04016279905871572,-0.011852742333024087,0.015893812835643138
0.6840000000000002,0.03631122481130749,-0.010638516886787942,0.015469957124853915
0.6880000000000002,0.03193181092392474,-0.00990312848521636,0.015021465085259965
0.6920000000000002,0.02800634255669713,-0.009185853900000153,0.014601588104660198
0.6960000000000002,0.02453470261454732,-0.008486671696965105,0.01421031366316491
0.7000000000000002,0.021516952963715648,-0.007805592640556713,0.013847648217860603
0.7040000000000002,0.01895309367110605,-0.007142616863798166,0.013513591782834157
0.7080000000000002,0.016706904956911177,-0.006367288414893987,0.013036474920508405
0.7120000000000002,0.014890151957070198,-0.0057088124593697885,0.012579531350940731
0.7160000000000002,0.013357723707928577,-0.00527678839267756,0.012154698823505651
0.7200000000000002,0.011969965791472114,-0.00485652834933347,0.01174815719694387
0.7240000000000002,0.010716579265246079,-0.004444629949379609,0.011338756731749626
0.7280000000000002,0.009609126544182285,-0.004044052001394119,0.010934162755639047
0.7320000000000002,0.008658803852799147,-0.003658244531737474,0.010552646527148445
0.7360000000000002,0.007865611280812479,-0.003287207550265427,0.010194207937268595
0.7400000000000002,0.007229548764833651,-0.0029309409960930045,0.009858847045565496
0.7440000000000002,0.0066715249438830644,-0.0027018151599360364,0.009561522944074835
0.7480000000000002,0.006154965396690848,-0.0025253206967118308,0.009284018946039214
0.7520000000000002,0.00569278416925387,-0.0023516560626625814,0.009013984340204529
0.7560000000000002,0.005220692221075453,-0.002151672860493692,0.008698485477411061
0.7600000000000002,0.004802603516679192,-0.001957072190716139,0.008397098751785117
0.7640000000000002,0.0044385179640012455,-0.0017678539648856807,0.008109824155882257
0.7680000000000002,0.004128435570225405,-0.0015840181726682642,0.00783666169332474
0.7720000000000002,0.0038727598004372104,-0.0014140348512099534,0.00758067941092806
0.7760000000000002,0.0036591218937178814,-0.0013167381658592287,0.007368738833443359
0.7800000000000002,0.003464796036827153,-0.0012217946489534606,0.007164286054498342
0.7840000000000003,0.0032897765597160893,-0.0011292014254573296,0.006967315020617457
0.7880000000000003,0.003134066355877391,-0.0010389599926085781,0.0067778287950006795
0.7920000000000003,0.0029835396096102276,-0.0009452486832074962,0.006580635903198813
0.7960000000000003,0.0028392809228539586,-0.0008490154062030128,0.0063781307932142635
0.8000000000000003,0.0027137021040118297,-0.0007555294684172425,0.006184039561866536
0.8040000000000003,0.002593152600876599,-0.000699828281809701,0.006030661863095036
0.8080000000000003,0.0024792341106120975,-0.0006488030412795462,0.005885516672169314
0.8120000000000003,0.0023728312538865257,-0.0005987703539535147,0.005745114058549469
0.8159999999999998,0.0022739407856408387,-0.0005497287725082633,0.005609449794969576
0.8199999999999998,0.0021825644063361905,-0.0005016790196903003,0.005478526065660584
0.8239999999999998,0.0020907747345369045,-0.0004554376634773881,0.005344345377651852
0.8279999999999998,0.002001571805450263,-0.0004105716488765985,0.005210681467152578
0.8319999999999999,0.0019261824162472175,-0.00037385568857635645,0.005091353875424082
0.8359999999999999,0.001864105703069447,-0.0003466405031446587,0.0049871882102845225
0.8399999999999999,0.0018058066608689165,-0.0003199833058193538,0.004886012452601278
0.8439999999999999,0.0017512835701152015,-0.00029388337298693555,0.004787823579486561
0.8479999999999999,0.0017005373290024776,-0.00026834103208830484,0.0046926231240517905
0.8519999999999999,0.0016500845550158072,-0.00024396787209033177,0.004594660550460292
0.8559999999999999,0.0016024334737316454,-0.0002202154703613697,0.004498693592029765
0.8599999999999999,0.0015579655504659755,-0.0001970109232650162,0.004405386344317702
0.8639999999999999,0.0015149766365556527,-0.00017514460307462652,0.004316965581942528
0.8679999999999999,0.001477031838217147,-0.00016013133051035123,0.004242792108904146
0.8719999999999999,0.0014409838189078396,-0.00014518223029693402,0.004170480139972118
0.8759999999999999,0.0014068331263654868,-0.0001302975527137747,0.004100030773526168
0.8799999999999999,0.0013719910825555695,-0.00011654047753166397,0.004027937280161528
0.8839999999999999,0.0013374491159559778,-0.00010345722405990317,0.00395558420972601
0.8879999999999999,0.0013047689355258384,-9.039553143612626e-05,0.003885096743508574
0.8919999999999999,0.0012739505737510207,-7.7355392489673e-05,0.003816474883110476
0.8959999999999999,0.0012494994465952574,-6.601172763499473e-05,0.0037560463409650863
0.8999999999999999,0.001228543820271802,-5.569084534484013e-05,0.0037001868796689066
0.9039999999999999,0.0012085706853915317,-4.554028378490626e-05,0.0036454512311788283
0.9079999999999999,0.0011895803744629574,-3.5560203785485596e-05,0.0035918402432272237
0.9119999999999999,0.0011691867839453776,-2.613226977438532e-05,0.0035358061973453465
0.9159999999999999,0.0011489970999688367,-1.6701247307165508e-05,0.0034786201933339816
0.9199999999999999,0.001129882163615678,-7.458934251815934e-06,0.003422699409219454
0.9239999999999999,0.00111120055574961,2.655734585920452e-06,0.0033740734817160247
0.9279999999999999,0.0010933696827094828,1.290365373714398e-05,0.0033275664441151363
0.9319999999999999,0.0010765153334350316,2.3071634872569494e-05,0.003281870700117402
0.9359999999999999,0.0010606377618450555,3.315950730159068e-05,0.0032369869442929093
0.94,0.0010457369391184107,4.3167271571894416e-05,0.0031929151757635736
0.944,0.001031812920144532,5.309494221007249e-05,0.0031496553928876962
0.948,0.0010184138998511338,5.915615609754738e-05,0.0031069741490527447
0.952,0.0010056122068576123,6.415798539880645e-05,0.003066051374376792
0.956,0.0009933796322942222,6.906163137040523e-05,0.003025771345485344
0.96,0.0009817158441417138,7.386722186640207e-05,0.0029861328565494436
0.964,0.000970620990016396,7.857468260809697e-05,0.0029471365189811596
0.968,0.0009600950523094495,8.318402488513052e-05,0.002908782327062873
0.972,0.0009501381079865021,8.769526432155274e-05,0.00287107028526201
0.976,0.0009398427274529337,9.201187317101443e-05,0.0028331696747097438
0.98,0.0009292274907622173,9.736424183186338e-05,0.0027985476830344053
0.984,0.0009189670655006548,0.00010264173538125738,0.0027644089145878134
0.988,0.0009090615898635886,0.00010784430031996668,0.0027307538590901027
0.992,0.0008995107444130903,0.00011297212725862122,0.0026975815207311805
0.996,0.000890314779348196,0.00011802510242934141,0.0026648924073594442
1.0,0.0008814735812364896,0.00012300326271345115,0.002632686505011556
1.004,0.000872987316107731,0.0001279064717040136,0.002600964300222691
1.008,0.0008639731650409673,0.00013151719877575198,0.002568514855006329
1.012,0.0008562491881212124,0.00013412820990811244,0.0025382698760561665
1.016,0.0008487994276959556,0.00013668508547250518,0.0025084157785058513
1.02,0.000841624224229219,0.0001391875914126548,0.0024789543491232297
1.024,0.0008347232375471762,0.00014163588379020544,0.0024498838211726263
1.028,0.0008280968423153071,0.00014402987707153993,0.00242120593914894
1.032,0.0008217448407930554,0.00014636959456629974,0.0023929198208489785
1.036,0.0008135243209668,0.0001487670820826951,0.0023635350057805396
1.04,0.0008058821341982942,0.00015187503679495797,0.0023361980800985947
1.044,0.0007988873497589048,0.000155105494138483,0.0023096357085221515
1.048,0.0007921237364561509,0.0001582901073283252,0.0022834052752167084
1.052,0.0007855909214385963,0.00016142911897130963,0.002257505224822208
1.056,0.0007792892990031177,0.00016452225576446598,0.0022319370844115127
1.06,0.0007732186625518792,0.00016756966270262198,0.002206700094311659
1.064,0.0007673153120373953,0.00017036423674124209,0.002182065038613007
1.068,0.0007614258567807168,0.0001725519811790273,0.002158459849722308
1.072,0.0007556990058198958,0.00017470458019066374,0.002135112556105269
1.076,0.0007501351092166752,0.00017682188300382264,0.0021120245472770033
1.08,0.000744733833771634,0.00017890408223328606,0.002089194447887899
1.084,0.0007389214800897844,0.00018082485779042176,0.002065521311017706
1.088,0.0007330202700209568,0.0001826514707462262,0.0020416164717655927
1.092,0.0007272969434700893,0.00018444035280585012,0.0020180262772523344
1.096,0.0007211021622443287,0.0001859736990572817,0.001995781454772508
1.1,0.0007150581175548073,0.00018748380141852752,0.0019737723259663966
1.104,0.0007091650564239982,0.00018897051603485713,0.0019520002025202761
1.108,0.0007036915554333836,0.00019052269261119636,0.0019306533033287521
1.112,0.0006988706320579847,0.00019222170425622616,0.001909996105703823
1.116,0.0006942005022852338,0.00019389243880086845,0.001889574523134867
1.12,0.0006896814867490611,0.00019553480987449226,0.0018693897802369412
1.124,0.0006848464698551799,0.00019662295993249875,0.0018501932529268246
1.1280000000000001,0.0006801067675051956,0.00019766458676410452,0.001831226501264311
1.1320000000000001,0.0006753010833519705,0.00019863267791481772,0.0018121318158396819
1.1360000000000001,0.0006700518642629296,0.00019941432764397345,0.0017922567515424375
1.1400000000000001,0.0006649384700475452,0.00020017960424893063,0.0017725973240085126
1.1440000000000001,0.0006599605667098637,0.00020092849729161632,0.0017531523642314794
1.1480000000000001,0.0006551184933649348,0.00020166096105213505,0.0017339230270602426
1.1520000000000001,0.0006502883115528661,0.0002023734636999798,0.0017153134857545698
1.1560000000000001,0.0006454118053129442,0.00020306665978664525,0.0016974185146372972
1.1600000000000001,0.000640643381200375,0.00020374609592508058,0.0016796980163054308
1.1640000000000001,0.0006359827598407446,0.0002044117560823332,0.0016621509353242825
1.1680000000000001,0.0006314301684837455,0.00020506364123327103,0.00164477831523518
1.1720000000000002,0.0006269853758376091,0.0002057017892741387,0.0016275791246805735
1.1760000000000002,0.0006223115972201543,0.00020623347123249568,0.0016099353135525863
1.1800000000000002,0.000617479094600585,0.0002066233609820289,0.0015922988413076134
1.1840000000000002,0.0006126556724979779,0.00020685013496671788,0.0015754288137379098
1.1880000000000002,0.0006079314930212072,0.0002070679491829425,0.001558720160081762
1.1920000000000002,0.0006036257101308438,0.00020738717368628875,0.0015424892265579258
1.1960000000000002,0.0005995686125525889,0.00020774755729589483,0.0015265676023740798
1.2000000000000002,0.0005956086636264838,0.00020809668071380358,0.0015108040683600274
1.2040000000000002,0.0005917461340673668,0.00020843449474672654,0.0014951995648159187
1.2080000000000002,0.0005878730853116087,0.00020872469394902108,0.0014797661713119592
1.2120000000000002,0.000583523799342512,0.00020881508773870383,0.0014645458051905102
1.2160000000000002,0.0005792615928255353,0.00020889866300693842,0.0014494653216294358
1.2200000000000002,0.000575086238687613,0.00020897547551003515,0.0014345238215187598
1.2240000000000002,0.0005709979489316208,0.0002090454918293907,0.001419722197219822
1.2280000000000002,0.0005669964845713923,0.00020910870641291265,0.0014050595636852805
1.2320000000000002,0.000563082105477385,0.000209165171883989,0.0013905367964843192
1.2360000000000002,0.0005592546773293861,0.00020921481738683226,0.0013761534556966054
1.2400000000000002,0.0005553913458839178,0.00020913843912781862,0.0013621264819401353
1.2440000000000002,0.0005514707335318903,0.0002089713595757275,0.0013482368265033216
1.2480000000000002,0.0005476252977327864,0.00020879992055561849,0.0013344734616823966
1.2520000000000002,0.0005438552196442202,0.00020862415789409263,0.0013208372047193533
1.2560000000000002,0.0005401603103144618,0.0002084440775463517,0.0013073272454296868
1.2600000000000002,0.0005365407929441144,0.00020825967280390162,0.0012939443849524191
1.2640000000000002,0.0005329964366109243,0.00020807091324263294,0.0012806878285854463
1.2680000000000002,0.0005294218835390857,0.00020783449485412914,0.0012675150926131293
1.2720000000000002,0.0005252170328932883,0.00020730730091641686,0.0012541761473235916
1.2760000000000002,0.0005212385595436228,0.00020683080084663998,0.00124115129557237
1.2800000000000002,0.000517833206369771,0.00020651816350988973,0.0012288783396710503
1.2840000000000003,0.0005144911124029321,0.00020620233227027388,0.0012167136846403291
1.2880000000000003,0.0005112124917940444,0.00020588331065637315,0.0012046580517200958
1.2920000000000003,0.0005079971272198467,0.00020556109534233035,0.0011927107255884988
1.2960000000000003,0.0005048452697575113,0.00020523568265272166,0.001180872419548115
1.3000000000000003,0.0005017567482879547,0.00020490708537323403,0.0011691427709280976
1.3040000000000003,0.0004985082095509565,0.0002045058170047578,0.0011574062183332145
1.3080000000000003,0.0004946168278715365,0.00020388419661421754,0.0011454108014052437
1.3120000000000003,0.0004907899978905671,0.00020326379158398748,0.0011335187998716026
1.3160000000000003,0.00048702799592846287,0.00020264466989987535,0.0011217309202889807
1.3200000000000003,0.00048333056308976787,0.0002020267506189297,0.0011100464623898176
1.3240000000000003,0.00047969791761518914,0.00020141010607285597,0.00109846612366977
1.3280000000000003,0.0004766884587840662,0.0002009872499787919,0.001087836592342725
1.3319999999999999,0.00047380952196246154,0.00020058859404694661,0.001077411438361012
1.3359999999999999,0.000470985199302542,0.0002001879685752743,0.0010670760211629142
1.3399999999999999,0.0004682153775186819,0.00019978542418731726,0.0010568297263886075
1.3439999999999999,0.0004653038677831615,0.00019931017592845322,0.0010465454266185596
1.3479999999999999,0.00046177114201404265,0.00019859205752866178,0.0010359099996450618
1.3519999999999999,0.00045829383071839823,0.00019787628237457906,0.001025363863266207
1.3559999999999999,0.00045487178433819176,0.00019716280210660032,0.0010149067014696904
1.3599999999999999,0.00045150492845739455,0.0001964516011801886,0.001004538205755494
1.3639999999999999,0.00044819349076567067,0.00019574273407657364,0.0009942589944618207
1.3679999999999999,0.00044502686161768486,0.0001950647887264437,0.0009842060007590246
1.3719999999999999,0.0004423439108783472,0.00019452612022758425,0.0009749001342357243
1.376,0.0004397080050035902,0.0001939871863040068,0.0009656715115660446
1.38,0.00043711930901656,0.0001934479930153106,0.0009565206818782844
1.384,0.00043440465899686494,0.0001928486004389671,0.0009473487579689389
1.388,0.000431087816433209,0.0001920258980719533,0.0009378826378077241
1.392,0.00042782161540655427,0.0001912070600392544,0.0009284935745419077
1.396,0.00042460585914301665,0.00019039204150574673,0.0009191810056895209
1.4,0.0004214406933071781,0.00018958085285610284,0.0009099454888922636
1.404,0.00041832600799321645,0.00018877350009018716,0.0009007864733643752
1.408,0.00041526193008345263,0.00018796998267734863,0.0008917045048501765
1.412,0.00041244731024258485,0.00018724218838861933,0.0008830167375775307
1.416,0.0004099211965065369,0.00018660457525411164,0.000874772313820049
1.42,0.0004074389052556896,0.00018596851072317375,0.0008665955112906633
1.424,0.0004048297182515778,0.00018527278465240956,0.0008584295734019346
1.428,0.00040184534419763883,0.00018443141861665735,0.0008501947791661505
1.432,0.00039890548379102635,0.00018359441691858836,0.0008420235822626796
1.436,0.00039601027390175503,0.0001827618378965611,0.0008339164672194071
1.44,0.0003931596022744182,0.0001819336119823412,0.000825872951252524
1.444,0.0003903535763041461,0.0001811097788554064,0.0008178935146620195
1.448,0.00038759216864160103,0.00018029035175530118,0.0008099779167108326
1.452,0.00038480197062995146,0.00017944666974791163,0.0008019082888994002
1.456,0.00038205772277262896,0.0001786073785913747,0.0007939027582158739
1.46,0.0003790469854993151,0.00017764991927677373,0.0007861041854009035
1.464,0.00037600527268628165,0.0001766701317902207,0.0007783996081764474
1.468,0.00037328936434113453,0.0001757986268414196,0.000771039176782566
1.472,0.000370613891200431,0.00017493287434170148,0.000763736666735801
1.476,0.00036797877059676357,0.00017407280387796864,0.0007564918577439822
1.48,0.0003653839257761714,0.00017321843531013735,0.0007493045366683494
1.484,0.00036282951448397333,0.00017236980276248102,0.0007421751311926187
1.488,0.0003603153805476696,0.0001715268466389066,0.0007351032170145094
1.492,0.0003578343834944412,0.00017068701535725056,0.0007280933260878292
1.496,0.0003551599276730689,0.0001697697912393545,0.0007212688127137031
1.5,0.00035252374263538037,0.00016885893883697713,0.0007144955625308378
1.504,0.0003499257187169466,0.00016795440603094243,0.0007077733705739957
1.508,0.0003473658076180483,0.00016705618649971268,0.0007011020388340022
1.512,0.0003448441199709484,0.00016616431419101005,0.0006944819650021747
1.516,0.0003423605594024038,0.0001652787579127584,0.0006879127548847215
1.52,0.00033991523561333504,0.00016439955305841552,0.0006813947992608385
1.524,0.0003375080071373169,0.00016352665984151088,0.0006749277100700905
1.528,0.00033497171054795634,0.00016259856907572542,0.0006684127442038484
1.532,0.00033235543900904163,0.0001616426439365434,0.0006622337560066199
1.536,0.0003297792608844708,0.0001606946660235199,0.0006561007284419694
1.54,0.0003272433143944097,0.00015975468134916937,0.0006500140289947997
1.544,0.00032474748196391226,0.00015882263373664382,0.0006439732942472207
1.548,0.00032229189850760674,0.0001578985777748463,0.0006379788843411846
1.552,0.0003198764107250271,0.000156982454654536,0.0006320304415950654
1.556,0.0003175011430582296,0.00015607433150318677,0.0006261283220790207
1.56,0.0003151564254513651,0.00015517094853868994,0.0006202696639266813
1.564,0.00031246196975846037,0.00015414627166387233,0.000614347624600127
1.568,0.00030999176619228954,0.0001531963898226731,0.0006086827163146797
1.572,0.0003076713271291341,0.00015230185158255448,0.0006031717543512652
1.576,0.0003053856393912009,0.0001514151587241129,0.0005977020230641637
1.58,0.0003031345237567815,0.00015053625798103218,0.0005922731959309763
1.584,0.00030091817043362214,0.00014966521483607522,0.000586885597558173
1.588,0.0002987364005276761,0.00014880197439564308,0.0005815389055950106
1.592,0.00029658937645771563,0.0001479465921821478,0.0005762334402959667
1.596,0.00029443425787225886,0.0001470831423840231,0.0005709666400411711
1.6,0.0002920647887062947,0.00014613529946496304,0.0005657247258272904
1.604,0.00028972958104640903,0.00014519578570495182,0.0005605204331943603
1.608,0.00028742851786224023,0.00014426451491624797,0.000555353452289063
1.612,0.0002851617127032034,0.00014334154713392897,0.0005502240900492815
1.616,0.0002829290538143854,0.00014242684188435048,0.0005451320425194064
1.62,0.00028091832670986615,0.00014158225820453454,0.0005402668118049867
1.624,0.0002790459242730677,0.00014077996552796647,0.0005355452206082092
1.6280000000000001,0.00027720384520442474,0.00013998434179712197,0.0005308586185460934
1.6320000000000001,0.00027535245614284694,0.0001391810079899357,0.0005261982396964533
1.6360000000000001,0.0002732815890846651,0.00013829417758285878,0.0005215147241262856
1.6400000000000001,0.00027123986161658667,0.0001374144465058387,0.0005168640157892477
1.6440000000000001,0.00026922713067002225,0.00013654176460098437,0.0005122458374205567
1.6480000000000001,0.0002672435313237492,0.00013567619187921173,0.0005076604649873494
1.6520000000000001,0.00026528898210605905,0.0001348176944025704,0.0005031077598914607
1.6560000000000001,0.00026336343963220826,0.0001339662382851691,0.00049858758749643
1.6600000000000001,0.0002614670198346923,0.00013312188838146807,0.0004941002177126711
1.6640000000000001,0.0002595996093897018,0.00013228457496464153,0.000489645383548869
1.6680000000000001,0.00025776134194795814,0.00013145439060087137,0.0004852233496622817
1.6720000000000002,0.0002560947424240694,0.00013068524254255406,0.00048102706457275765
1.6760000000000002,0.0002544839771017571,0.00012993358701477088,0.00047695410496361465
1.6800000000000002,0.00025254719506923967,0.00012905824480587673,0.0004728479302324998
1.6840000000000002,0.0002506359137555997,0.00012819034290867818,0.00046876947839812153
1.6880000000000002,0.000248750245251046,0.00012732991391752822,0.0004647189942340056
1.6920000000000002,0.00024689008812320615,0.0001264769135445472,0.00046069623495146315
1.6960000000000002,0.0002450555610831947,0.00012563139150916536,0.0004567014409532673
1.7000000000000002,0.0002432465203938841,0.00012479329420452936,0.00045273437331001565
1.7040000000000002,0.0002414631049876439,0.0001239626922262498,0.00044879526921045497
1.7080000000000002,0.0002397052571453792,0.00012313953167489142,0.00044488401020243703
1.7120000000000002,0.00023797096145535487,0.00012232185004219098,0.0004409855061936481
1.7160000000000002,0.00023625930461348917,0.00012150857149211103,0.000437090857757258
1.7200000000000002,0.00023454648022730375,0.00012069492634030482,0.00043321868151027933
1.7240000000000002,0.00023271674130455997,0.00011985573797198616,0.00042950330172498514
1.7280000000000002,0.00023098645971689533,0.00011904747825689356,0.0004258825573522502
1.7320000000000002,0.00022928186220787372,0.00011824665302685241,0.000422286831450439
1.7360000000000002,0.00022760291029631915,0.00011745325422486398,0.00041871601569845205
1.7400000000000002,0.0002259495367606459,0.00011666723426803974,0.0004151700056560031
1.7440000000000002,0.00022432187399215638,0.00011588867070517145,0.00041164901166064515
1.7480000000000002,0.00022271978065271827,0.00011511748124600277,0.0004081528246368022
1.7520000000000002,0.00022114336986240674,0.00011435373055017813,0.0004046816527140918
1.7560000000000002,0.00021959255116474084,0.00011359737323770613,0.00040123528847444654
1.7600000000000002,0.00021806742388265091,0.00011284846112589389,0.00039781393788609497
1.7640000000000002,0.0002165662751864515,0.00011210062082635997,0.00039441104363551984
1.7680000000000002,0.00021471251168946244,0.00011117306475357335,0.0003910669209505431
1.7720000000000002,0.00021288661947183892,0.00011025451061989063,0.00038774464420801287
1.7760000000000002,0.0002110885493146203,0.00010934492005352443,0.00038444411457296625
1.7800000000000002,0.00020931837677138815,0.00010844433944381066,0.00038116552937888045
1.7840000000000003,0.0002075760338799164,0.00010755272556833358,0.00037790869224120684
1.7880000000000003,0.00020588736968171848,0.00010668306229919405,0.0003747111820692923
1.7920000000000003,0.00020436577835481466,0.0001058923868366141,0.0003717387579631835
1.7960000000000003,0.0002028693359003903,0.00010510946490814218,0.0003687863689968196
1.8000000000000003,0.00020139801305979238,0.00010433429206306765,0.0003658539265053377
1.8040000000000003,0.00019995175820854502,0.00010356682823871258,0.0003629413437522115
1.8080000000000003,0.00019853064908036515,0.00010280714191939122,0.000360048794183228
1.8120000000000003,0.00019713463347417656,0.00010205516348646968,0.0003571761056191387
1.8160000000000003,0.000195763750034847,0.00010131095002898361,0.00035432344919237424
1.8200000000000003,0.00019441795306830833,0.00010057446395344976,0.00035149065555856293
1.8240000000000003,0.00019299877347722766,9.981253795632548e-05,0.0003486857743801736
1.8280000000000003,0.00019142863753949784,9.89993080228765e-05,0.00034591329013234197
1.8320000000000003,0.00018988287620603402,9.819395637573447e-05,0.00034315832189476603
1.8360000000000003,0.00018836159742569703,9.739653871956816e-05,0.0003404210330104607
1.8399999999999999,0.00018686470429456282,9.660699199543765e-05,0.0003377012610598518
1.8439999999999999,0.0001853922909189684,9.582538707392581e-05,0.0003349991676172293
1.8479999999999999,0.00018394425404654927,9.505165578105023e-05,0.0003323145919876204
1.8519999999999999,0.00018252068379249163,9.428585175528068e-05,0.00032964769437358405
1.8559999999999999,0.0001811215657422409,9.352795569036539e-05,0.0003269983938216232
1.8599999999999999,0.00017974682495500705,9.277794488772207e-05,0.0003243666126833208
1.8639999999999999,0.0001784567853464925,9.206734442435253e-05,0.0003218328078770422
1.8679999999999999,0.00017725882126085345,9.140008053949974e-05,0.0003194078092056464
1.8719999999999999,0.00017608333749276816,9.073976102429435e-05,0.00031699925827111255
1.876,0.0001749302390959197,9.008634392200755e-05,0.00031460701075590415
1.88,0.0001737996374118044,8.943988030617548e-05,0.0003122312099616883
1.884,0.00017253429561097243,8.876155722063306e-05,0.00030988559992233276
1.888,0.00017121638920728218,8.807115647727552e-05,0.00030756126958298395
1.892,0.00016992227077503987,8.73874445214501e-05,0.0003052513346682719
1.896,0.0001686518744959127,8.671038561533354e-05,0.0003029556574393358
1.9,0.00016740529151251034,8.604001904083944e-05,0.00030067437494670673
1.904,0.00016618240231502232,8.537631429078313e-05,0.0002984073508632336
1.908,0.00016498333017948207,8.471930092654873e-05,0.00029615472064288914
1.912,0.0001638080002354507,8.406897270956143e-05,0.00029391641622276087
1.916,0.00016265640070915676,8.342528853295006e-05,0.00029169237188050845
1.92,0.0001615285977435913,8.278830538609949e-05,0.00028948271967174893
1.924,0.00016042450055047265,8.215796763791293e-05,0.0002872873284645717
1.928,0.00015934422046399551,8.15343336673394e-05,0.0002851063287665443
1.932,0.00015828763779165587,8.091734940608032e-05,0.00028293959075081297
1.936,0.00015725485828104455,8.030706700776162e-05,0.00028078724315640203
1.94,0.00015630603020705131,7.97411845635562e-05,0.0002787544461613154
1.944,0.00015516193538313882,7.911902478780905e-05,0.00027683273391534903
1.948,0.0001540062979060072,7.848682761201698e-05,0.0002748098017070278
1.952,0.00015287395816655116,7.786073248324079e-05,0.0002727981087037462
1.956,0.00015176474675159828,7.72410299408735e-05,0.00027079919114904327
1.96,0.00015067861268111467,7.662771557617611e-05,0.00026881292975893076
1.964,0.0001496156102604722,7.602080569908859e-05,0.0002668394426910968
1.968,0.00014857567717397853,7.542027793672468e-05,0.00026487861241924213
1.972,0.00014755888734645957,7.482614967575953e-05,0.00026293055594124424
1.976,0.00014656520149563908,7.42384208462917e-05,0.00026099521440292324
1.98,0.0001455945794971448,7.36570629555724e-05,0.0002590725311464606
1.984,0.00014464710111592054,7.308212252148486e-05,0.0002571626201101115
1.988,0.00014372268778007618,7.251355177302842e-05,0.00025526536800118976
1.992,0.00014279361540297416,7.19349115596941e-05,0.0002534055094458512
1.996,0.00014175575915684457,7.128583731358861e-05,0.00025167151282087146
2.0,0.00014073674894973532,7.064302372853405e-05,0.0002499479597300088


==> figs/data/cyl_fk01/cylinderPANS_medp3_fluc_x1p54.csv <==
y,uu,uv,vv
-2.0,0.0006736783832081009,-0.0006988870720228086,0.0013276997315995363
-1.996,0.000680612753671378,-0.0007047867514463355,0.0013369760688744074
-1.992,0.000687605568138089,-0.0007107151989558046,0.0013462909068321306
-1.988,0.000694657313904621,-0.0007166595683749168,0.0013555995903291175
-1.984,0.000702293647559296,-0.0007230577460942447,0.0013652708421307592
-1.98,0.0007100035137399005,-0.0007296375508477671,0.0013758180281318725
-1.976,0.0007177796257276314,-0.0007362523584557515,0.0013864139489365983
-1.972,0.0007256325292819543,-0.0007429061068302258,0.0013970429385812223
-1.968,0.0007340402543107248,-0.0007497878603315316,0.001407050345948641
-1.964,0.0007425181991450933,-0.0007567039726754688,0.0014170995793743944
-1.96,0.0007510658423225378,-0.0007636540396610019,0.0014271900424531654
-1.956,0.0007597064414965985,-0.0007706922328576709,0.0014375837805558104
-1.952,0.0007685516182678178,-0.0007780796004210482,0.0014495434069999235
-1.948,0.0007774723885110857,-0.0007855076736905817,0.0014615603933697474
-1.944,0.0007864683290516231,-0.0007929760591146427,0.0014736340207805543
-1.94,0.0007954830486572886,-0.0008004515576162867,0.0014857091237222252
-1.936,0.0008039723607102472,-0.0008075317847249581,0.001497274473602856
-1.932,0.0008131520454501186,-0.0008152774155965143,0.0015093034265878384
-1.928,0.0008223349628728641,-0.0008226569014814166,0.0015202631596170182
-1.924,0.0008315924739824852,-0.0008300739422904844,0.0015312703846800135
-1.92,0.0008409250281944936,-0.0008375289349889585,0.0015423257583589644
-1.916,0.0008505341056591887,-0.0008451548889365201,0.0015535240862405617
-1.912,0.0008607381249497834,-0.0008531408856038101,0.001565022626245857
-1.908,0.0008710254083268784,-0.0008611670106259542,0.0015765700769576198
-1.904,0.0008813961571055764,-0.000869233432049351,0.0015881667823498381
-1.9,0.0008918059051523129,-0.0008773728030222467,0.0016003014497034272
-1.896,0.0009021833521259025,-0.0008856401756909706,0.0016137749733058035
-1.892,0.0009126472246092409,-0.00089395282143499,0.001627314556490148
-1.888,0.000923196943307859,-0.0009023102663405432,0.00164091939518058
-1.884,0.0009345847632850952,-0.0009114375037620626,0.001654641206095033
-1.88,0.0009458482896818036,-0.0009203735265577888,0.0016675124379537227
-1.876,0.0009571577261108858,-0.0009290241655700111,0.0016795142467551335
-1.8719999999999999,0.0009685301593744285,-0.0009375136282369722,0.0016909986064255734
-1.8679999999999999,0.0009796359189383369,-0.000946036481074109,0.0017042569988571239
-1.8639999999999999,0.000990808623763316,-0.0009546036905979158,0.0017177098963645475
-1.8599999999999999,0.001002074799772784,-0.0009632154628044547,0.0017312264444584154
-1.8559999999999999,0.0010138860665159378,-0.000972087461022661,0.001744635550500828
-1.852,0.0010263736674479326,-0.0009812795838615987,0.0017578844171983138
-1.848,0.0010389639251331098,-0.00099051724652752,0.0017711916089906958
-1.844,0.0010516571929407377,-0.0009998007303180627,0.0017845575197532476
-1.84,0.0010640835549576974,-0.0010091702707039276,0.0017991523824898274
-1.836,0.0010763460981068828,-0.0010186185591426527,0.001814658632591627
-1.832,0.0010887072913854546,-0.0010281168535545336,0.0018302422634108018
-1.828,0.001102155937427305,-0.0010385961217423529,0.0018464584624831371
-1.824,0.0011160353818860384,-0.0010494347612097533,0.0018629358439922203
-1.82,0.00113002991533631,-0.001060334851223342,0.0018794971464979537
-1.816,0.0011441398648544176,-0.0010712967571436854,0.0018961428669667512
-1.812,0.0011579372510209577,-0.0010814283320979853,0.001910708341719666
-1.808,0.0011714424100972877,-0.0010912230444706384,0.0019244372406114739
-1.804,0.0011850507359383268,-0.0011010644601115289,0.0019382257062388005
-1.8,0.0011987628930463282,-0.0011109531131429614,0.0019520745655115833
-1.796,0.0012125224908790565,-0.0011208844594160108,0.001966122486518036
-1.792,0.001225615953438436,-0.001130810443622606,0.001982168945771
-1.788,0.0012388111284827468,-0.001140787773136601,0.001998296260052257
-1.784,0.0012521071934938459,-0.0011508158384214988,0.0020145034778910565
-1.78,0.0012668730518436526,-0.0011616010818207493,0.002030962976575112
-1.776,0.0012818197434241226,-0.0011724754156318881,0.0020475093688571023
-1.772,0.0012978670789119944,-0.001184298223579211,0.0020646389256043225
-1.768,0.0013145669574236459,-0.0011966587704611172,0.002082118765172247
-1.764,0.001331400714319831,-0.0012090859549764561,0.0020996834164379616
-1.76,0.0013483688346540537,-0.0012215801863955972,0.002117333408827359
-1.756,0.0013654703939586354,-0.0012341407572913233,0.0021350676888687178
-1.752,0.001382574222759944,-0.0012465267453727537,0.002152465243498414
-1.748,0.0013990033591693319,-0.001258268483129093,0.002169988142358769
-1.744,0.0014152460087437282,-0.0012701165300813048,0.002188720734363338
-1.74,0.0014316171690758538,-0.0012820263118585803,0.002207550423867027
-1.736,0.0014481177294857173,-0.0012939984570822082,0.0022264783310015634
-1.732,0.0014647467998339524,-0.0013060323576308595,0.0022455033335739972
-1.728,0.0014815047831653204,-0.0013181282721386838,0.0022646259895205776
-1.724,0.0014993726006669705,-0.001330937032518225,0.0022837148084876766
-1.72,0.0015181646083493312,-0.0013443308657280619,0.0023027943829409953
-1.716,0.0015371077038923299,-0.001357795632223849,0.002321970381416213
-1.712,0.0015562007762970208,-0.001371330541138056,0.0023412416651414926
-1.708,0.001575444907195638,-0.0013849363759566404,0.0023606093773384535
-1.704,0.0015951269195384977,-0.0013987580454735261,0.002380218144439701
-1.7,0.00161449703490821,-0.001412438704684753,0.0024013005794794834
-1.696,0.0016338401810959769,-0.0014260581468376783,0.0024221993276122835
-1.692,0.0016533408665450671,-0.0014397480213735891,0.0024432059987137865
-1.688,0.001673000211667473,-0.0014535090507557104,0.002464321845862631
-1.684,0.0016928170593316107,-0.0014673404378021946,0.0024855456135529333
-1.68,0.001713443024236144,-0.0014814823549676342,0.002506297984053623
-1.676,0.0017343840935666428,-0.001495745909736792,0.002527009237483164
-1.672,0.0017554932525890756,-0.0015100811229115316,0.0025478235570756207
-1.668,0.001776771141347757,-0.001524488410122854,0.002568741565732106
-1.664,0.0017982165110615378,-0.0015389669116602997,0.0025897620230735923
-1.66,0.0018198306153509125,-0.0015535174823234643,0.0026108861747219975
-1.656,0.0018414047944453724,-0.0015686037266660529,0.002634620629530828
-1.652,0.0018631141348522645,-0.0015838613031946402,0.0026589714184308876
-1.6480000000000001,0.0018849978938594869,-0.0015992009523729696,0.002683457394287542
-1.6440000000000001,0.001907056616366312,-0.001614623036525989,0.0027080792805955728
-1.6400000000000001,0.0019292910272592908,-0.0016301280506933165,0.0027328378169138206
-1.6360000000000001,0.001952726912270486,-0.0016459897517199233,0.0027566027962331167
-1.6320000000000001,0.0019770833114817355,-0.0016621294517996455,0.0027796924988273677
-1.6280000000000001,0.0020016353815834795,-0.001678351725797685,0.0028029023284658373
-1.624,0.0020263845588406365,-0.0016946575362734118,0.002826233671984074
-1.62,0.002051329397606345,-0.0017110459054239344,0.002849685133277366
-1.616,0.0020773570475626107,-0.0017278955232319323,0.0028734019444028604
-1.612,0.0021043557124910523,-0.0017458497048121662,0.0029004113118941306
-1.608,0.002130453808248739,-0.0017637597415368406,0.0029282692557211112
-1.604,0.002156444882339258,-0.001781545936592085,0.0029558076833970017
-1.6,0.002182642130923711,-0.0017994282154340682,0.002983499199494297
-1.596,0.0022090470374663998,-0.0018174076210262762,0.0030113454459619214
-1.592,0.002236423181728287,-0.001835858928964821,0.0030390110205132186
-1.588,0.0022653148953654992,-0.001854984853639245,0.003066103570870211
-1.584,0.0022944409001288673,-0.001874213951701624,0.0030933421734506716
-1.58,0.0023237992394110783,-0.001893544970296273,0.0031207252068208916
-1.576,0.0023530793822634987,-0.0019125958078580175,0.0031477856589806415
-1.572,0.0023818586745641295,-0.001930851327625548,0.0031738961340310005
-1.568,0.002410065008546279,-0.0019491533820096142,0.0032016127565992216
-1.564,0.0024376007916434017,-0.0019674757477750136,0.0032311920342121526
-1.56,0.0024653575428096085,-0.0019858927314123005,0.003260944803027617
-1.556,0.0024933337197085527,-0.002004403253206614,0.003290869295077722
-1.552,0.0025217848033467064,-0.002023178361135104,0.003320983909328769
-1.548,0.0025529771165872183,-0.0020437318630476798,0.0033514449578212783
-1.544,0.0025862102030151006,-0.002065101022606009,0.003382566288185751
-1.54,0.0026211433825861848,-0.0020871463335416563,0.00341425120816698
-1.536,0.002656364775942081,-0.002109307660340582,0.0034461124380118623
-1.532,0.00269133843317118,-0.0021315954000423803,0.0034790029997865853
-1.528,0.002725498025835155,-0.002154023506160897,0.0035138321905073436
-1.524,0.0027599400333193002,-0.0021765770384549223,0.0035488775415844845
-1.52,0.002794375260612227,-0.002198928950126002,0.0035837750308227636
-1.516,0.0028280403742792,-0.0022202502694285376,0.0036176443500895534
-1.512,0.0028619727424954644,-0.002241682806410113,0.0036517172972498958
-1.508,0.0028980834739775877,-0.002264270422496927,0.0036856068018391846
-1.504,0.0029348973788377833,-0.002287175968359735,0.0037193906774851417
-1.5,0.0029710226562258864,-0.0023094149288402544,0.003751379098840894
-1.496,0.0030069747089754096,-0.0023317435105093304,0.003784036963851478
-1.492,0.0030426531381053013,-0.002354869529717631,0.0038202284296516265
-1.488,0.0030811183816775094,-0.002379603112355872,0.003859180752647324
-1.484,0.003119900424443649,-0.002404475048604949,0.0038983799575488505
-1.48,0.0031589969503605566,-0.0024294838147247283,0.003937823714455257
-1.476,0.003198410234177385,-0.0024546309420599008,0.003977514374908193
-1.472,0.003238138078140566,-0.0024799149082378644,0.004017449566459482
-1.468,0.003279027559881783,-0.0025055560515709735,0.004056894545690212
-1.464,0.0033218159390213916,-0.0025318215587345734,0.004095412307527063
-1.46,0.0033649496494097477,-0.002558226417366515,0.004134158452275031
-1.456,0.0034084315007465163,-0.0025847723257785525,0.0041731352835623885
-1.452,0.0034517991574817795,-0.0026110165022386316,0.004211946825523116
-1.448,0.0034915563138321866,-0.002635983998467604,0.0042512050745746495
-1.444,0.003534357066919681,-0.002662351404085101,0.004293056772958312
-1.44,0.0035781635598425942,-0.0026891686636669825,0.004335690321491072
-1.436,0.003622320213518141,-0.0027161293881343205,0.004378596261410814
-1.432,0.0036668243594283343,-0.002743231937082417,0.004421772057879219
-1.428,0.0037141083980792994,-0.0027712628488844706,0.004463600228985725
-1.424,0.0037635102774024763,-0.002799997636043739,0.004504528886127287
-1.42,0.003813316408695442,-0.0028288808553287755,0.004545707889783319
-1.416,0.0038635236551621635,-0.0028579106802880927,0.004587134764117626
-1.412,0.003913750599905301,-0.0028870302538797476,0.0046291040229648455
-1.408,0.003961264582528878,-0.002916073594587509,0.004674301419259591
-1.404,0.004009017292705912,-0.00294597690704997,0.004721659581808306
-1.4,0.004057149822063719,-0.0029760442362520506,0.004769331712497246
-1.396,0.004107246310797623,-0.0030069033912826625,0.00481839138715425
-1.392,0.00416093421132639,-0.0030391949816903335,0.004869935460577117
-1.388,0.004217662345823549,-0.0030724304223823883,0.004920037517025406
-1.384,0.004276217773248257,-0.0031062445627593528,0.0049695458777154825
-1.38,0.004335266762850084,-0.0031402421954712305,0.005019372299804504
-1.376,0.004394811112312678,-0.003174424343649052,0.0050695182479731276
-1.3719999999999999,0.004453839158550122,-0.003208617802331279,0.005120753903909129
-1.3679999999999999,0.004510447391241941,-0.0032424968729270706,0.005174543746884267
-1.3639999999999999,0.00456753503505269,-0.0032765629302855285,0.00522870984814211
-1.3599999999999999,0.004625098669631545,-0.003310813985690953,0.005283248989743329
-1.3559999999999999,0.004681916802105736,-0.003344187716315855,0.005337336660609508
-1.3519999999999999,0.004738990531808834,-0.0033775575450159133,0.0053916515104202
-1.3479999999999999,0.004798281319186861,-0.0034115397560982377,0.005445029517935864
-1.3439999999999999,0.00486390046994135,-0.0034475863586691307,0.005500192627766338
-1.3399999999999999,0.004930756442196871,-0.0034851403322427163,0.005558703720633322
-1.3359999999999999,0.004998172109013002,-0.00352289608792792,0.005617610824217752
-1.3319999999999999,0.005064530914723988,-0.0035613469840890585,0.005681310418061495
-1.3279999999999998,0.005131237277266342,-0.003600085047554672,0.005746129599908629
-1.3239999999999998,0.005198523069686234,-0.003639036973062945,0.005811430874277657
-1.3199999999999998,0.005266390341052332,-0.0036782038734206493,0.005877216170841641
-1.3159999999999998,0.005334840978931552,-0.003717586852381704,0.005943487480314992
-1.3119999999999998,0.005402196353197521,-0.0037563265361814234,0.0060081772836316685
-1.3079999999999998,0.005472599186938271,-0.003795792931033794,0.006069653716364364
-1.3039999999999998,0.005544064662557261,-0.003835608092585967,0.006131267270017276
-1.2999999999999998,0.005616121734176911,-0.00387563064660414,0.006193300231404299
-1.296,0.00568918331794924,-0.003917159456906116,0.006262150128106106
-1.292,0.005762934961839102,-0.003959042152994197,0.006332149702802126
-1.288,0.005837341172502788,-0.004001154451306605,0.006402683520863834
-1.284,0.005915162461833838,-0.004044159535477095,0.0064741729611783976
-1.28,0.005995008083205451,-0.004087720625852319,0.006546399007718443
-1.276,0.006075545382976994,-0.004131514696499802,0.006619151350198582
-1.272,0.006156005999457667,-0.004174195490761746,0.006690400501805679
-1.268,0.0062407834262117705,-0.004218776254215676,0.006761465083140831
-1.264,0.006326269349116109,-0.004264135091563016,0.006834262057274442
-1.26,0.0064132881348931406,-0.004310933158453943,0.006911742109804212
-1.256,0.006501974932755124,-0.004359316005804527,0.006994432163954315
-1.252,0.006591478759361281,-0.004407977883933562,0.0070777962604824775
-1.248,0.006681794463006294,-0.004456916018231331,0.007161829470194445
-1.244,0.006772927265525879,-0.0045061331968753605,0.007246536757303101
-1.24,0.0068648717872851536,-0.004555626536588626,0.007331913109142532
-1.236,0.00695763358227741,-0.004605398996710334,0.007417963602165961
-1.232,0.007054041146849946,-0.0046559515657036915,0.007500154459202852
-1.228,0.007149776935678583,-0.004705971445315569,0.007579954673149375
-1.224,0.007246355991283923,-0.004756320704881216,0.007660719765344179
-1.22,0.00734418135957685,-0.004808411953658988,0.0077508924503897104
-1.216,0.007445687800164653,-0.004861249240656291,0.007842243489447127
-1.212,0.007551194873773751,-0.004914874211126052,0.007934805307324993
-1.208,0.007658831216569823,-0.004971001744444219,0.008031539217298
-1.204,0.007769009472701524,-0.005027058011271383,0.00812648323990847
-1.2,0.007881478127186922,-0.005082928016297547,0.008219709646617473
-1.196,0.007994982427640936,-0.005139093028965055,0.008313674678946715
-1.192,0.008109767080192168,-0.005196930540076585,0.008414108297757964
-1.188,0.008225857251099065,-0.005256204581219049,0.008520034952967834
-1.184,0.008343065432027936,-0.005315822238703097,0.008626926790712938
-1.18,0.008461398422837402,-0.005375787094835234,0.008734790172988054
-1.176,0.008580849649959798,-0.0054360956189012715,0.008843618676439662
-1.172,0.008701731375131331,-0.005497066868874552,0.008953741223485447
-1.168,0.008827051839927533,-0.005561148422668851,0.009066991965853881
-1.1640000000000001,0.00895800174825748,-0.005625157129139897,0.009177417824530297
-1.1600000000000001,0.009091886023343619,-0.005690031911188621,0.009295920633839083
-1.1560000000000001,0.009225407354840315,-0.005754708997394267,0.00941400742208324
-1.1520000000000001,0.009360270470649941,-0.005819740111230348,0.009533180557183961
-1.1480000000000001,0.00949646721710515,-0.00588512140630269,0.009653432902876562
-1.1440000000000001,0.009634001691503113,-0.005950854821383223,0.009774768015598463
-1.1400000000000001,0.00977287801030378,-0.006016942312311482,0.009897189547384397
-1.1360000000000001,0.009913087781894318,-0.006083379887377844,0.010020690204412309
-1.1320000000000001,0.010056826523670162,-0.006151468140737589,0.010148895933099839
-1.1280000000000001,0.010210709579760504,-0.006221928631966813,0.010284265976064957
-1.124,0.010366920705527836,-0.006292184243131493,0.010419325560718144
-1.12,0.010525014056754834,-0.006362799773054705,0.010555695122836464
-1.116,0.010684994305945971,-0.006433777326766112,0.010693378651293496
-1.112,0.010846866423032637,-0.006505118986830722,0.010832380317851555
-1.108,0.011014424170699736,-0.006577221450243047,0.010973295156478775
-1.104,0.011185473555263713,-0.006651653394232382,0.011126330081536202
-1.1,0.01135018831172022,-0.0067247944344714355,0.01127849732183446
-1.096,0.011518409702620764,-0.006801155433436823,0.011435180130563542
-1.092,0.011690388084989631,-0.006878916644986842,0.01159383740715273
-1.088,0.01186882409088809,-0.006955931837303751,0.011747420702991184
-1.084,0.012049382802936137,-0.0070333057877614924,0.011902593166703418
-1.08,0.012232053318706625,-0.007111033824603478,0.012059345553949833
-1.076,0.01242130375465834,-0.007190992148913113,0.012228479702803888
-1.072,0.012617912038933754,-0.007273172933048718,0.012410511788368503
-1.068,0.012817687093278676,-0.007355704810514428,0.01259481321112651
-1.064,0.013021137906589706,-0.007440197030529271,0.012784072042190666
-1.06,0.01323110501962594,-0.00752557918808304,0.012973351775745783
-1.056,0.013444852690305245,-0.007610817330343997,0.013163309004329219
-1.052,0.0136618237315436,-0.007696420164561553,0.013355517403028797
-1.048,0.01389170970732103,-0.007781757881916288,0.013551737369626721
-1.044,0.014109175534739017,-0.007864381418290978,0.013745429928603926
-1.04,0.014329877066910779,-0.007947064410663146,0.01394131418682888
-1.036,0.014554134518424714,-0.0080300319578483,0.014139507134598975
-1.032,0.014787670361866113,-0.008114554119047265,0.014336983744244662
-1.028,0.015044866902321085,-0.008208500790849239,0.014556598789787918
-1.024,0.01531048195992399,-0.008303833367392092,0.014783899528671077
-1.02,0.01558147144488289,-0.008399452646852561,0.01501464007560342
-1.016,0.015857564038215692,-0.008495284047650441,0.015248586340408031
-1.012,0.01611899095195005,-0.008584763778900701,0.01546886178365178
-1.008,0.01640333707013162,-0.008675176028410067,0.015703148813494848
-1.004,0.01670875109680465,-0.008767449159496584,0.01594113682272367
-1.0,0.017022131314250944,-0.00886035488885067,0.016182957047828468
-0.996,0.017343491242805445,-0.008953897331295306,0.016428620234059957
-0.992,0.017672826639817073,-0.009048075177542648,0.016678122786558346
-0.988,0.018010137340661644,-0.009142888349678779,0.0169314646967517
-0.984,0.018344916688159678,-0.009236823268155012,0.017184856649441065
-0.98,0.018670220610068573,-0.009333283886105725,0.017429428118119546
-0.976,0.019025550942997547,-0.00943777626516129,0.017708459175965703
-0.972,0.019398280014300957,-0.00954915264216924,0.017997851653028876
-0.968,0.019773376205234627,-0.009657203569191164,0.018282747991506986
-0.964,0.020157208489977655,-0.009765682976776716,0.018571648230015295
-0.96,0.020543395923284295,-0.009872790960849462,0.018874055170147726
-0.956,0.02092350732446243,-0.00997563009779332,0.01920798181026104
-0.952,0.02131193594744692,-0.010079133082426093,0.019544694667699168
-0.948,0.0216792012257857,-0.010182035380664584,0.019863392355266976
-0.944,0.022062223173916526,-0.010285300825279687,0.020183604710092385
-0.94,0.02247865244446045,-0.010393799907287844,0.02052585285713737
-0.9359999999999999,0.022924944709907587,-0.010506719756932573,0.0208869805453656
-0.9319999999999999,0.023387123380760263,-0.010620063610716326,0.021254139834250358
-0.9279999999999999,0.023865188064129107,-0.010733831367936774,0.02162733069779505
-0.9239999999999999,0.02435975319265914,-0.01084827065977531,0.02200646530440625
-0.9199999999999999,0.024881156103507197,-0.010968908306084818,0.02239281783195956
-0.9159999999999999,0.02540766281355381,-0.011091069753053328,0.022783308446792966
-0.9119999999999999,0.02589081079656633,-0.011218904199600935,0.023169730949729538
-0.9079999999999999,0.026388266829293516,-0.011346813445696179,0.02356226595389428
-0.9039999999999999,0.026912571020257636,-0.011476018035870854,0.023998998484109278
-0.8999999999999999,0.02745558857097517,-0.011604623999004698,0.024445519216745006
-0.8959999999999999,0.028027295340085297,-0.011739009633340416,0.024903257530777875
-0.8919999999999999,0.028626177055990278,-0.011878215306792525,0.025371782839411192
-0.8879999999999999,0.029243656770715828,-0.012016934276201569,0.02584865598623165
-0.8839999999999999,0.029875497093325487,-0.012149395543951794,0.026326811195080416
-0.8799999999999999,0.030521320143147426,-0.012275093547010337,0.02680565134607384
-0.8759999999999999,0.03113848291467239,-0.012402536358079284,0.027274842205960832
-0.8719999999999999,0.031760594448278064,-0.012533286381573461,0.027770353120446394
-0.8679999999999999,0.032399941291392086,-0.01266835412187801,0.02831681172114898
-0.8639999999999999,0.03306530180155979,-0.012802679303352068,0.028874301487147303
-0.8599999999999999,0.03375669555412887,-0.012936265649398787,0.029442839069796323
-0.8559999999999999,0.03447411313868507,-0.013069111398994946,0.030022416238879912
-0.8519999999999999,0.03521755447746889,-0.013201216472896767,0.03061303291912877
-0.8479999999999999,0.03598701954435705,-0.013332580838964606,0.031214689209045767
-0.8440000000000001,0.036808516569200055,-0.013475268856709343,0.03182762915458838
-0.8400000000000001,0.03765391457426878,-0.01363075641196421,0.03245521737114325
-0.8360000000000001,0.038416520306604675,-0.013773215705623846,0.033105912301029654
-0.8320000000000001,0.039218572301041595,-0.013898677482579528,0.03376759001987763
-0.8280000000000001,0.04006400864465344,-0.014023705424940584,0.03444440719494482
-0.8240000000000001,0.04095282948753805,-0.014148299680538625,0.035136363805849946
-0.8200000000000001,0.0418850344707808,-0.014272460038676585,0.035843459852505165
-0.8160000000000001,0.04286611413851019,-0.014397855715627484,0.03656422244866036
-0.812,0.04389425601846119,-0.014523922128168547,0.037299146004176977
-0.808,0.04498302963242092,-0.01464979656145153,0.03806308401285399
-0.804,0.046190752360645175,-0.014774627818415214,0.03889098152255107
-0.8,0.04746249532092652,-0.014885304232798175,0.03972845780014354
-0.796,0.04880059581643351,-0.014984196270060196,0.040577903923165085
-0.792,0.050213927988584976,-0.015080111697423777,0.04144798056486425
-0.788,0.051694242941192084,-0.015175767853668582,0.04234993133417582
-0.784,0.05324447237105029,-0.015270229414176292,0.0432796669300632
-0.78,0.054873559469611706,-0.015359516303644951,0.044224498925962356
-0.776,0.056570560220389914,-0.015399189722282837,0.04517066400586818
-0.772,0.05828169047549265,-0.015444632302317362,0.046105759268283454
-0.768,0.0600992883173216,-0.015488739438762592,0.04705903689692093
-0.764,0.06206314984172492,-0.01552874133420123,0.048040922745367476
-0.76,0.06424520453111378,-0.015598455032201813,0.04905644110261892
-0.756,0.06660031638889902,-0.015670757229719737,0.050092878316196784
-0.752,0.06904310615236096,-0.015692649923696154,0.05112214946184613
-0.748,0.07163497299886477,-0.015710621727480386,0.05217878602768758
-0.744,0.07423496543899626,-0.01573709316764637,0.053285307321309906
-0.74,0.07653354221256209,-0.015800335266684576,0.0545077113448365
-0.736,0.07905869202583814,-0.01585449500784745,0.05577244083518472
-0.732,0.08134878842102371,-0.01570720120661762,0.05707520180942044
-0.728,0.08359782340634779,-0.015440356242006563,0.05841782268352843
-0.724,0.0860569637632086,-0.015158856417725634,0.05980264514511241
-0.72,0.08862118893010432,-0.01490409156944911,0.06113873915177433
-0.716,0.09107415067362042,-0.014740116438988423,0.062469343391718384
-0.712,0.09332092758655984,-0.01445649882285625,0.0639253958163947
-0.708,0.09568379655803153,-0.014130178510706326,0.06550340493410854
-0.704,0.09705000171891004,-0.013252959155896823,0.06703103619481102
-0.7,0.09722685506418904,-0.011728631596910533,0.06860744552974149
-0.696,0.09768208821790733,-0.010154711223665359,0.0702317184401311
-0.692,0.09875873312621125,-0.008700547262156594,0.07191728093590496
-0.688,0.10013693313285023,-0.007220977362509892,0.07365264056250158
-0.6839999999999999,0.10174780967789697,-0.005703035534283994,0.07544724583602708
-0.6799999999999999,0.10335121665043184,-0.004232703249933346,0.07743759031302679
-0.6759999999999999,0.10529123447011277,-0.002709675824552744,0.07949898760904227
-0.6719999999999999,0.1053444896130929,2.6756263194806297e-05,0.08167033089550546
-0.6679999999999999,0.10343360009495631,0.0037551321323427652,0.08371262488115191
-0.6639999999999999,0.10197216292008462,0.007829632315403708,0.08587088112881949
-0.6599999999999999,0.10047215140473988,0.012778671293014781,0.08824343614531209
-0.6559999999999999,0.10020114957594695,0.017876585310537846,0.09069048636121621
-0.6519999999999999,0.10115918917273732,0.02312330147218941,0.09321199720957679
-0.6479999999999999,0.10229898154267396,0.028349949574412798,0.09579961751591783
-0.6439999999999999,0.10425305610577601,0.03510452375993913,0.0987242614917428
-0.6399999999999999,0.10811447371272498,0.04292062857437366,0.10188719118668105
-0.6359999999999999,0.11428318174955689,0.05099793174697086,0.10515765269063346
-0.6319999999999999,0.12176465021367794,0.058881578381743335,0.10824432045894111
-0.6279999999999999,0.1308537826480685,0.06678454747359276,0.11146061118318436
-0.6239999999999999,0.14005327864832076,0.07479356587029261,0.11497840591466259
-0.6199999999999999,0.15113299604234723,0.08309635156341551,0.11864451397726022
-0.6159999999999999,0.16475083392102755,0.09219820924781698,0.12295147144731856
-0.6119999999999999,0.18075827772023448,0.10185547609790205,0.12758191522877982
-0.6079999999999999,0.19903133883287022,0.11192578788387697,0.13238028263234478
-0.6039999999999999,0.2185091805796355,0.12202412786191609,0.1371652426660998
-0.5999999999999999,0.23514295690992293,0.1309503357021694,0.1412702912336136
-0.5959999999999999,0.2531331592701091,0.1401268088722428,0.14541143377785676
-0.5920000000000001,0.2705155905931086,0.1488491178521402,0.14990832089092507
-0.5880000000000001,0.2872878359375809,0.15709323269770448,0.1545257644924858
-0.5840000000000001,0.3037732289759834,0.16505565507931771,0.15927947635391013
-0.5800000000000001,0.3214655644575287,0.17329753508265536,0.1642133480991943
-0.5760000000000001,0.33971241744911024,0.18153453362317434,0.16918677006126948
-0.5720000000000001,0.3542999671535784,0.18793151917387776,0.17331514307844215
-0.5680000000000001,0.3687003771336805,0.19418232642666,0.1776424639104562
-0.5640000000000001,0.37849506349594186,0.19905199486604785,0.18222300721650736
-0.56,0.38601622024731713,0.20324586717244972,0.18702663858029098
-0.556,0.39363759073293025,0.20780344139376608,0.1916991414253344
-0.552,0.40172127675987757,0.21254287270770789,0.19644183858706354
-0.548,0.40794254707342154,0.21626384979512242,0.2007042791958063
-0.544,0.41304584522059384,0.21928660915814793,0.20468571468020993
-0.54,0.4162743224348633,0.22163755386620157,0.20880910760001123
-0.536,0.41422001983627094,0.2220308644126872,0.2127518384383882
-0.532,0.4126671843388902,0.22242413941773775,0.21678207461410062
-0.528,0.411391150671586,0.2226070708626968,0.2206234762198648
-0.524,0.4070727046853503,0.22119834352025572,0.22332293160416422
-0.52,0.40310144335621645,0.22020552328840212,0.22580643549221607
-0.516,0.3997127923624472,0.21932231992642603,0.22848217748167254
-0.512,0.39394321341387595,0.2173638679211295,0.23103767448001614
-0.508,0.3882862970040346,0.21529259900290418,0.2337141876298566
-0.504,0.3832609744638073,0.21331856503010482,0.23656361929710806
-0.5,0.37723602552053215,0.21037787459611038,0.23838992562287703
-0.496,0.3717397509426208,0.20751653136833248,0.2404157380883954
-0.492,0.36673950309151265,0.2047232807544304,0.2426407163399791
-0.488,0.3602906619454078,0.2010879863261307,0.2447302455006769
-0.484,0.35415062648077494,0.1976240592132408,0.24679710191404494
-0.48,0.3483568042791025,0.19448930803483894,0.24868321597411366
-0.476,0.34213097966906925,0.19097503072837413,0.24988965386819617
-0.472,0.33643907474223783,0.18743521679353164,0.2511782571713891
-0.46799999999999997,0.3310213800558663,0.18355935327972314,0.25208525700569595
-0.46399999999999997,0.3252662718443805,0.179309876758344,0.25304350514275076
-0.45999999999999996,0.3200888634100494,0.17511031270846844,0.25418836800139294
-0.45599999999999996,0.31552133236667274,0.17097955644643195,0.25553035402771496
-0.45199999999999996,0.3102921180013002,0.16699276068278965,0.2564226686639392
-0.44799999999999995,0.3054710862867609,0.16306948590192286,0.2574350976690618
-0.44399999999999995,0.30118061326698564,0.15917850352396962,0.25864661028860253
-0.43999999999999995,0.29691345435014116,0.15515996661785136,0.25977562482969724
-0.43599999999999994,0.2930929698312484,0.15135919246267174,0.2608382532763029
-0.43199999999999994,0.2894237970683194,0.14765513493281332,0.26188949181516236
-0.42799999999999994,0.28534980109696395,0.14406188385675864,0.2626915994692732
-0.42399999999999993,0.2817698932029237,0.14046209604335747,0.26363424744842634
-0.41999999999999993,0.27850039784434516,0.13664244132409556,0.2642792262579242
-0.4159999999999999,0.27565674663033113,0.1327531996304515,0.2648764942883632
-0.4119999999999999,0.2730278541724389,0.12897598214930756,0.26555910869523414
-0.4079999999999999,0.26998163458566754,0.12531691821292973,0.2660802324456411
-0.4039999999999999,0.26741499567900817,0.12167202845275704,0.2665316752884344
-0.3999999999999999,0.2653740835594717,0.1181177261801293,0.2669922864959237
-0.3959999999999999,0.2638830256328917,0.11460149844758043,0.26765603213652633
-0.3919999999999999,0.2625972093758321,0.11120685126738217,0.2684234150806138
-0.3879999999999999,0.26058169732145536,0.10814584082354742,0.26896633995649233
-0.3839999999999999,0.2589249936974273,0.10492853920590745,0.26954274010338125
-0.3799999999999999,0.25748573885773335,0.10139988515957855,0.26995633083127696
-0.3759999999999999,0.2566968642066434,0.09792794449122491,0.2706021795311886
-0.3719999999999999,0.2551721206052371,0.09480760050420595,0.2711005228904073
-0.3679999999999999,0.2537142209771676,0.09181993597935936,0.27167832223913596
-0.3639999999999999,0.2527244682730795,0.08884140956972711,0.27242802207619
-0.3599999999999999,0.25143355261731476,0.08546123090688038,0.27290490881119195
-0.35599999999999987,0.25060116280323513,0.08206380405382227,0.27355430243970785
-0.35199999999999987,0.24885490308083755,0.07909665370491849,0.2738749319361271
-0.34799999999999986,0.24708311057888124,0.07633952544338567,0.27420229811767866
-0.34399999999999986,0.24586336886512097,0.07360456397691739,0.27474466440684836
-0.33999999999999986,0.24507392187099733,0.07082586579365577,0.27543704717914697
-0.33599999999999985,0.2435170692338359,0.06762121677087167,0.27583929725467277
-0.3320000000000001,0.24251896773377982,0.06443755129902377,0.27645858434878723
-0.32800000000000007,0.24029871116208879,0.06180602506546669,0.276675070343678
-0.32400000000000007,0.23827290883793895,0.05932617562309985,0.2769999423373321
-0.32000000000000006,0.23684734987592776,0.05687824794330461,0.27752905480717516
-0.31600000000000006,0.23550935700496256,0.05425779710181273,0.27805648621221873
-0.31200000000000006,0.23376897673540967,0.05131376413793245,0.2783849211302111
-0.30800000000000005,0.23127852977835667,0.04885281968829016,0.27849776506401297
-0.30400000000000005,0.2290517142339094,0.04655036239320463,0.2787065965959367
-0.30000000000000004,0.227408820135964,0.04430345540486363,0.2791642146996761
-0.29600000000000004,0.226307706509755,0.04207204155607659,0.2798458107153303
-0.29200000000000004,0.22470032508590088,0.03948845970330452,0.28027362546222057
-0.28800000000000003,0.221906965475902,0.03721745614290159,0.2802559926338056
-0.28400000000000003,0.2193658404613377,0.03508724499160059,0.2803496867075134
-0.28,0.21744122582860265,0.03299296217816788,0.28068376077049406
-0.276,0.216183603648449,0.03097368446924515,0.2812362652442691
-0.272,0.21477622531725948,0.02869397930773429,0.28172045367825344
-0.268,0.21173053537053352,0.026695194310408843,0.28153125011843916
-0.264,0.20903888935705425,0.024843010501134532,0.2814562766754273
-0.26,0.2070037323413158,0.023039757368783012,0.28160420895177035
-0.256,0.20561044254483735,0.021275447262936533,0.2819969064713591
-0.252,0.20412450526375292,0.019314842524182987,0.28226597511451507
-0.248,0.20105503879286338,0.017471832550279693,0.2818891798733825
-0.244,0.1986336955900307,0.015688851942647398,0.2817569459458217
-0.24,0.19685604120855482,0.013952004388704854,0.28182589032680366
-0.236,0.19572714267557453,0.012276086464242303,0.28214014682393673
-0.23199999999999998,0.19414277723458928,0.010602429151394052,0.28224936942842965
-0.22799999999999998,0.191119796036603,0.008885182931503486,0.2817091375737389
-0.22399999999999998,0.1887870741493614,0.007225607709727452,0.2814168566165157
-0.21999999999999997,0.18713827935191252,0.005605755858723325,0.28135871376373384
-0.21599999999999997,0.18617411976799864,0.004020799758448977,0.28152555932059586
-0.21199999999999997,0.18386972786323708,0.0025026369348388807,0.28111955016957213
-0.20799999999999996,0.18088310440820005,0.0011771188686229683,0.28035768340024547
-0.20399999999999996,0.17854121661604072,-0.0001059038604295682,0.2798306173935702
-0.19999999999999996,0.17684411482274612,-0.0013369735974312971,0.279540749873793
-0.19599999999999995,0.1756525565373876,-0.0025855463965403203,0.2794300954066803
-0.19199999999999995,0.17309783499438294,-0.004090689372607247,0.27889541938408824
-0.18799999999999994,0.16999920993209242,-0.005086791431752008,0.2780232963226028
-0.18399999999999994,0.16755901379542848,-0.006028985131185549,0.2773635861387442
-0.17999999999999994,0.16577468574989848,-0.00691062482938714,0.27694592138228097
-0.17599999999999993,0.16402347948458104,-0.00802673349971384,0.2765630290957602
-0.17199999999999993,0.16155977196173046,-0.009106590921113506,0.2759447325659221
-0.16799999999999993,0.15871641141251036,-0.009722632303907974,0.27517271002062726
-0.16399999999999992,0.15658426518310753,-0.010309355519990581,0.2746537116666284
-0.15999999999999992,0.15517632324091787,-0.010879949098308193,0.2743883820042247
-0.15599999999999992,0.1533053938347276,-0.011918586592896444,0.2738982461268248
-0.1519999999999999,0.1507139457531886,-0.01257914726775495,0.2733528733741953
-0.1479999999999999,0.14881556929072226,-0.013208897368455548,0.2729429036008417
-0.1439999999999999,0.1475692796810706,-0.013769176708630015,0.2723697731187058
-0.1399999999999999,0.14582428928007962,-0.014095922848825129,0.2719058950968046
-0.1359999999999999,0.14364241109824452,-0.014773220137008368,0.27104004000624804
-0.1319999999999999,0.14214585227522003,-0.015406313512108211,0.27041862180120657
-0.1279999999999999,0.14070432186996246,-0.01580744736463606,0.2700047330747209
-0.12399999999999989,0.13916883019123816,-0.015931897227488036,0.26977572468391886
-0.11999999999999988,0.1378799253521657,-0.016227884606344972,0.2695605671352487
-0.11599999999999988,0.13647878289668008,-0.016887090570619077,0.26915250517962513
-0.11199999999999988,0.13456343788168462,-0.017016228233725915,0.2684350319364433
-0.10799999999999987,0.1331904813390883,-0.017039888364296183,0.26789817874693994
-0.10399999999999987,0.13179310032946567,-0.017344887851000995,0.26756483795056757
-0.09999999999999987,0.13055302766382917,-0.017844670654007216,0.26743961224546775
-0.09599999999999986,0.12890134777198212,-0.017680267292263303,0.2667893260482055
-0.09199999999999986,0.1277004550110456,-0.017547218831138668,0.26635235004717567
-0.08799999999999986,0.12620799890914042,-0.01780653200718686,0.2661059302332266
-0.08399999999999985,0.12541666007116273,-0.018031926069856284,0.2660949969259677
-0.08000000000000007,0.12419929644591325,-0.017537205366516782,0.2655195872078643
-0.07600000000000007,0.12264376676862383,-0.017449556146192237,0.2651805268439238
-0.07200000000000006,0.12152473751355526,-0.017473520016764867,0.2650880101246551
-0.06800000000000006,0.12114041769061017,-0.017496795161837896,0.26526099954841986
-0.06400000000000006,0.12036088019148718,-0.017138817178024603,0.26505487272993783
-0.06000000000000005,0.11888743841077125,-0.016960361327601765,0.2646797728740029
-0.05600000000000005,0.11814503996694738,-0.016780768358621287,0.2645800803172472
-0.052000000000000046,0.11812653886750814,-0.0165919740874495,0.26475192103723955
-0.04800000000000004,0.1173263960705797,-0.01622542515742287,0.2646213977863572
-0.04400000000000004,0.11624860201203653,-0.015884824200014202,0.26443205063222286
-0.040000000000000036,0.1158982353885827,-0.015528238158115699,0.26444370281020624
-0.03600000000000003,0.11629028362897292,-0.01515918664876543,0.26469020785365627
-0.03200000000000003,0.11540625676487393,-0.014884634672940107,0.26454855971138574
-0.028000000000000025,0.11457811006270903,-0.014507492527733517,0.26434877508150445
-0.02400000000000002,0.11450727048611847,-0.01412684347129949,0.26432024108278135
-0.020000000000000018,0.1151879431473834,-0.01373523986740589,0.2645731473716037
-0.016000000000000014,0.11463706160722459,-0.013068624374807405,0.26450589096933474
-0.01200000000000001,0.114530157488283,-0.01253111164686999,0.26465136666532646
-0.008000000000000007,0.11448479835422697,-0.011860723675468879,0.2648310479728923
-0.0040000000000000036,0.1142220636593875,-0.011238155668940677,0.2649791924030365
0.0,0.11470409487396538,-0.010574991841001961,0.26540935723282777
0.0040000000000000036,0.11368329211593724,-0.009918046087609277,0.26521117613401446
0.008000000000000007,0.11329256225188117,-0.009384871083652838,0.2651375827472123
0.01200000000000001,0.11364537160495548,-0.008883362376116125,0.26535109626389447
0.016000000000000014,0.11404954347260758,-0.008420024848010757,0.26576680225887384
0.020000000000000018,0.11365941317474743,-0.00800272143061573,0.2662788150682079
0.02400000000000002,0.11397921840153727,-0.007622757864735078,0.26708354426700637
0.028000000000000025,0.11503248232369578,-0.007281487912907571,0.268179756333216
0.03200000000000003,0.1152389172181666,-0.006989351544616981,0.26862883448901353
0.03600000000000003,0.11519125819534902,-0.006775733496232474,0.2687745486539382
0.040000000000000036,0.11590099534132382,-0.0065987736711244326,0.26921791271312223
0.04400000000000004,0.11648385129865493,-0.006236518683955764,0.26977173362030465
0.04800000000000004,0.11693196141425562,-0.005679672469753923,0.2704294134186022
0.052000000000000046,0.11751528422336462,-0.0055686366006797924,0.2711403417979491
0.05600000000000005,0.11844831966552695,-0.005772354189807141,0.2719812321358337
0.06000000000000005,0.11883770525065925,-0.005461469203330191,0.27255161589877985
0.06400000000000006,0.11961849221613582,-0.005048627644768337,0.2732665191987396
0.06800000000000006,0.12063248405646142,-0.00493154029297907,0.2740832233340142
0.07200000000000006,0.12159269378806783,-0.005261468877945564,0.27489364427401847
0.07600000000000007,0.1222208756428287,-0.0051785259016913195,0.2755617270903214
0.08000000000000007,0.12293609839391,-0.004876643549492207,0.2762660090411214
0.08400000000000007,0.12416182622335356,-0.004729393969906352,0.2771655662355455
0.08800000000000008,0.12514637210098128,-0.005142440700449364,0.27791649557370185
0.09200000000000008,0.1261839914184546,-0.0052912832555068985,0.278690963212262
0.09600000000000009,0.1271657137750015,-0.0051234643215711945,0.2794399387769556
0.10000000000000009,0.12891739642192104,-0.004992380767734195,0.2804651726760119
0.10400000000000009,0.13030223378270603,-0.005534627169564535,0.2811202854571159
0.1080000000000001,0.13142491791507005,-0.00580775598812147,0.28171071476841003
0.1120000000000001,0.13276346121822064,-0.005905089567247864,0.28240840088087854
0.1160000000000001,0.13478933796100978,-0.0060417903726895355,0.28338684864110697
0.1200000000000001,0.13681684613441283,-0.006525689824816209,0.28428972217239235
0.12400000000000011,0.13777953252584846,-0.006788352475464674,0.2848151732632506
0.1280000000000001,0.13908943560975248,-0.006960964581488187,0.28550474618370913
0.13200000000000012,0.1410645768664294,-0.0071894551986302225,0.2864628295888635
0.13600000000000012,0.14346573135706242,-0.007573155221463397,0.28757912035137423
0.14000000000000012,0.14402006068019485,-0.007861705376129742,0.2879522510384735
0.14400000000000013,0.14512744071391206,-0.008132350153906783,0.2884381261610062
0.14800000000000013,0.14690871713613732,-0.008432492888618977,0.28906621290074286
0.15200000000000014,0.14935091511439938,-0.008791398746739247,0.2899512681559527
0.15600000000000014,0.15164578677821025,-0.008985490084495505,0.2908044345784575
0.16000000000000014,0.15313080090030487,-0.009355152139600207,0.29117337871383914
0.16400000000000015,0.15510477741809053,-0.009902119866488953,0.29164095385218597
0.16800000000000015,0.15776532712556016,-0.010487894292649333,0.2923709479611797
0.17200000000000015,0.1594278533568452,-0.010760537163518416,0.2928902098832839
0.17600000000000016,0.16149690772215686,-0.0113946386713262,0.2933389901918658
0.18000000000000016,0.1641223866050225,-0.012252011289132465,0.29387242935131896
0.18400000000000016,0.1660505125788642,-0.01309287976907263,0.2943153149791097
0.18800000000000017,0.16798698015599145,-0.013965431524072033,0.2948427048005871
0.19200000000000017,0.17062534262184856,-0.01478011859744088,0.2954964401107507
0.19600000000000017,0.17354029651987318,-0.015447389571109795,0.2960094581986827
0.20000000000000018,0.17550480112760306,-0.01636988729758011,0.2963635598720203
0.20400000000000018,0.17814120724877103,-0.017357577483582243,0.29697142746322974
0.20800000000000018,0.18130650719552094,-0.0185136718536619,0.29754635497237103
0.2120000000000002,0.18339310322606972,-0.0198299253256581,0.2975361652754998
0.2160000000000002,0.18564509056567383,-0.02104303443657371,0.29743644157610755
0.2200000000000002,0.18861233128299482,-0.02231864493111329,0.2975767196301875
0.2240000000000002,0.1922943042018211,-0.023655145455947685,0.2979664588267142
0.2280000000000002,0.1948972260360693,-0.025189241139719,0.2981922521507761
0.2320000000000002,0.19759575787874822,-0.026831955155318124,0.29851020577700826
0.2360000000000002,0.20075692909614762,-0.02826747495073652,0.2986675183193104
0.2400000000000002,0.20448633966977783,-0.029693607489093048,0.29895299346258974
0.24400000000000022,0.2066126615427142,-0.031366080468450325,0.2989976753242935
0.24800000000000022,0.20941002367859007,-0.03308780284129437,0.29927359415043764
0.2520000000000002,0.21281750053722492,-0.03496893460753306,0.29956976314935685
0.2560000000000002,0.21613114950815013,-0.03711114378787347,0.29972670205716245
0.26000000000000023,0.2182273716424254,-0.0391667588301657,0.2993841233077612
0.26400000000000023,0.22087579243176864,-0.041115205449276375,0.2990963084140251
0.26800000000000024,0.22421015044282558,-0.04312017784326869,0.29905933918902067
0.27200000000000024,0.2267849871392125,-0.045301594525158834,0.2990335226442796
0.27600000000000025,0.22870441757819088,-0.04761610117749587,0.2990264519965164
0.28000000000000025,0.2312520794270556,-0.04993668524883813,0.29921079292204517
0.28400000000000025,0.2342032692746546,-0.05179420069969508,0.2989342524371189
0.28800000000000026,0.23677180801593087,-0.05377526089488979,0.2988251211738603
0.29200000000000026,0.238363296304429,-0.055876833444550106,0.29877421594358106
0.29600000000000026,0.2405999330660963,-0.05804667765915916,0.298964359744025
0.30000000000000027,0.24338296104682597,-0.06037905046632449,0.2991203023581071
0.30400000000000027,0.24552799053581778,-0.06298021425459158,0.29892093851651336
0.30799999999999983,0.24671144015596075,-0.06527751667140792,0.2980939427060335
0.31199999999999983,0.24856269183447427,-0.06761733154417426,0.29745759534178273
0.31599999999999984,0.2510393238501741,-0.06998232067362849,0.29702793644699876
0.31999999999999984,0.2528742293645006,-0.07247347860633774,0.29663303349732395
0.32399999999999984,0.25391865900661514,-0.07515224058285755,0.2962801608510923
0.32799999999999985,0.2556130687720152,-0.07789906029872931,0.2961620969441611
0.33199999999999985,0.2578176985955921,-0.08044057885042345,0.29592136528615093
0.33599999999999985,0.26042323308029386,-0.08274182727978209,0.2954964107959464
0.33999999999999986,0.2615042142624583,-0.08534915285320034,0.29484598541055407
0.34399999999999986,0.26319375322929656,-0.08802059663512976,0.29441395373579365
0.34799999999999986,0.26541390718575086,-0.09084029697911339,0.29397003231355595
0.35199999999999987,0.2679277145181628,-0.09376375388753257,0.29324007290939647
0.35599999999999987,0.26962605955701124,-0.09692701713363351,0.29243628145610145
0.3599999999999999,0.27092524745566593,-0.09993027009861043,0.29115051894218863
0.3639999999999999,0.27280772455109986,-0.10281554379866803,0.28983059781973874
0.3679999999999999,0.27533157755943094,-0.10575464810678997,0.2887513609222415
0.3719999999999999,0.27771595154411544,-0.1088101533783267,0.28781317606171153
0.3759999999999999,0.2791616625530831,-0.11192251564869664,0.28685211854151815
0.3799999999999999,0.2811355785917329,-0.11501477656401221,0.2860750713983431
0.3839999999999999,0.28371026703469304,-0.11814498898994602,0.28552750674017235
0.3879999999999999,0.2868650047088885,-0.12133157500753883,0.2851754705222957
0.3919999999999999,0.2890495582435413,-0.12493090192368832,0.28407970206356276
0.3959999999999999,0.29068139075793864,-0.128186899926464,0.2822522785121096
0.3999999999999999,0.292857259354429,-0.13145535963673846,0.2806374423753446
0.4039999999999999,0.2954628756341575,-0.13465979538733058,0.2791932748883863
0.4079999999999999,0.29852167449541817,-0.13789516321279843,0.27794716510475104
0.4119999999999999,0.3007655940014802,-0.14122207156072342,0.2763928216658657
0.4159999999999999,0.30364230445478296,-0.14457140805166016,0.2750524267338789
0.41999999999999993,0.3071035047069744,-0.14792253774989042,0.27392486376645075
0.42399999999999993,0.3107210356948621,-0.15146476145205887,0.27253065709166235
0.42799999999999994,0.3140394734634341,-0.15520866573865313,0.2709818650577491
0.43199999999999994,0.3171352112944221,-0.1587998974704473,0.26907060344017775
0.43599999999999994,0.3205933288292647,-0.16210926913524312,0.267060953513053
0.43999999999999995,0.3243616523314805,-0.16531031164862744,0.26519278976731725
0.44399999999999995,0.32871002368337876,-0.16856318281458696,0.26355167887843023
0.44799999999999995,0.3330795643473166,-0.17187438218088363,0.2618255398513662
0.45199999999999996,0.3373165245844338,-0.17539756755205257,0.2598931475954796
0.45599999999999996,0.34213320132101355,-0.17898835435255453,0.2581840297994715
0.45999999999999996,0.3464909224096457,-0.18164558262871755,0.2556619698965684
0.46399999999999997,0.3511315741432226,-0.1841767515168633,0.2532183080627487
0.46799999999999997,0.3561496113943775,-0.18667976891779903,0.25095889415247263
0.472,0.3604082019213804,-0.18928118812760802,0.24840703131536995
0.476,0.3649976904524925,-0.19194462246055857,0.2459649882062192
0.48,0.3697882240287643,-0.19446453303677555,0.24365687879948927
0.484,0.37473959117852834,-0.19682701370804423,0.2414778965917859
0.488,0.37969317616702886,-0.19920516324504323,0.23929341731068177
0.492,0.38493918873508975,-0.20166622562068504,0.2371460412505225
0.496,0.38868274397073826,-0.20401855261396432,0.23449037732152464
0.5,0.39117205504886926,-0.20515188199664638,0.23096360686112088
0.504,0.3935689655835201,-0.20607225669544008,0.2275837653082148
0.508,0.39623221425910493,-0.2069526297949834,0.22442151092387982
0.512,0.3987010804676248,-0.20766180754102487,0.22148361115937706
0.516,0.40102900077181086,-0.20854845863614818,0.2184790093777213
0.52,0.4024926500842365,-0.20915303837374896,0.21539519349072866
0.524,0.40251723900514363,-0.20871483264866258,0.21183259848288108
0.528,0.4021988808031784,-0.20769522847676317,0.20793596548839735
0.532,0.3992164858324223,-0.20577007896633293,0.20416858604291602
0.536,0.3961391533628552,-0.2038780924686131,0.2004433694477378
0.54,0.3928420660749892,-0.20207842920473468,0.19661967233561142
0.544,0.3878761050252938,-0.1995998899457516,0.1928675328453467
0.548,0.3829599739303245,-0.19702949325694188,0.18928733297107425
0.552,0.37659516831852535,-0.19336231418347744,0.18507995945898537
0.556,0.37033892817363356,-0.18953517759775046,0.18087000744927353
0.56,0.35974850035238326,-0.18445389755219158,0.17682245442697173
0.5640000000000001,0.3481733637605802,-0.17949343338649854,0.17221200038551826
0.5680000000000001,0.3371943458704331,-0.17459555566275603,0.1677934288800604
0.5720000000000001,0.326084192632604,-0.16948243197093318,0.1635072836113535
0.5760000000000001,0.3141269763394291,-0.1638014053720376,0.15914492220729448
0.5800000000000001,0.29978418598557394,-0.1571117206559779,0.15472294397020073
0.5840000000000001,0.2826389481352244,-0.14942122469321445,0.1505878303059977
0.5880000000000001,0.26688612685734936,-0.14197387737041714,0.14663837765961404
0.5920000000000001,0.25221317158389095,-0.1347748910591233,0.1427322277831125
0.5960000000000001,0.23796434917323953,-0.12784467458984075,0.13857864624361427
0.6000000000000001,0.2214742031536951,-0.11988210877091075,0.13454849766554255
0.6040000000000001,0.20504918067468322,-0.1115835912804096,0.13074778466288337
0.6080000000000001,0.19052747497477968,-0.10356981641010314,0.12710817593704393
0.6120000000000001,0.17790934467879946,-0.09584091005213653,0.12362972988056331
0.6160000000000001,0.1672873949034916,-0.08837095863706856,0.12011353565112845
0.6200000000000001,0.15831601241127366,-0.08107689133472927,0.11668100775450903
0.6240000000000001,0.14645757048508726,-0.07247509957905884,0.11269160553208547
0.6280000000000001,0.13593059977025193,-0.0645625691740797,0.10895722889667218
0.6320000000000001,0.12768557461722357,-0.057586664781095906,0.10578932785985701
0.6360000000000001,0.12109826924794424,-0.05081878650762354,0.10276053515404805
0.6400000000000001,0.11616848758964372,-0.044258733036943596,0.09987076058691433
0.6440000000000001,0.11289633985388375,-0.037906606322749094,0.09712005040312936
0.6480000000000001,0.11039331451567981,-0.031430320436582726,0.09438500900345535
0.6520000000000001,0.10857922415013446,-0.02477128964517507,0.09162844937343645
0.6560000000000001,0.10719229703303043,-0.018930992857162245,0.08894269255771094
0.6600000000000001,0.10460328686725147,-0.015148457037328566,0.08656356636364959
0.6640000000000001,0.1026825017131378,-0.011471891593773141,0.08427175258722519
0.6680000000000001,0.10144092621447168,-0.007889639788539076,0.08206748710029112
0.6720000000000002,0.100878593831919,-0.00440175739844124,0.07995080480130139
0.6760000000000002,0.10099550481301156,-0.0010082439616879025,0.07792170573732415
0.6800000000000002,0.10143480091411912,0.002512816393401737,0.0758967058691507
0.6840000000000002,0.10192619530838049,0.005890840365819197,0.07390940598742396
0.6880000000000002,0.09907979753283842,0.007361564042842172,0.07214379665893446
0.6920000000000002,0.09658263327368782,0.008776621067627395,0.070451480355119
0.6960000000000002,0.09408878953534688,0.010082469389261642,0.06882817878153981
0.7000000000000002,0.09189044280387662,0.01134240085730986,0.06726137969417507
0.7040000000000002,0.08998759246875235,0.012556415427654876,0.0657510828147407
0.7080000000000002,0.08820079214674839,0.013653153295519959,0.06431359923389336
0.7120000000000002,0.08603671903106028,0.014481488354840578,0.06289840769757184
0.7160000000000002,0.08272640951882865,0.014975151903613138,0.061316835467602276
0.7200000000000002,0.07966917538001192,0.01543878263557098,0.05979281422658228
0.7240000000000002,0.0768997872685566,0.015886117249897837,0.0583228515595084
0.7280000000000002,0.0744475485773659,0.01623509031924548,0.05701930730512683
0.7320000000000002,0.07220873306921784,0.016526048779705146,0.055814824484352814
0.7360000000000002,0.07015208605425598,0.016803086327238887,0.0546477418613207
0.7400000000000002,0.06827760772976596,0.017066203098783445,0.05351805922550247
0.7440000000000002,0.06617356302279151,0.01712315630561004,0.05240939645324246
0.7480000000000002,0.06409291890284065,0.01709180522559125,0.05133179469338881
0.7520000000000002,0.06220403237582931,0.017051874854373945,0.05029409695653984
0.7560000000000002,0.06019096996296115,0.0170713580025117,0.04923545558416299
0.7600000000000002,0.05819432512191007,0.01707286083140757,0.0481371703720496
0.7640000000000002,0.05629760081997175,0.017070195971086173,0.047053382289623545
0.7680000000000002,0.05450691836234735,0.01706267433606495,0.04600061961855767
0.7720000000000002,0.05280018261621975,0.017038359501945186,0.044975600241723264
0.7760000000000002,0.051090619723162194,0.016938234634908452,0.04394348805603903
0.7800000000000002,0.049490551577733445,0.016834905960510287,0.04294314429786736
0.7840000000000003,0.048077435402927214,0.016694334437993712,0.04204494385574698
0.7880000000000003,0.046802463586308206,0.01652177647076504,0.04122891305745939
0.7920000000000003,0.04543772678992827,0.016402531679297092,0.04035349145958733
0.7960000000000003,0.04406468357801788,0.01630200318990523,0.039470384426501144
0.8000000000000003,0.04275466008912499,0.016194798492217066,0.03861075422326737
0.8040000000000003,0.04152733344728471,0.016084864888096573,0.03776433077805185
0.8080000000000003,0.0403645452682271,0.015968639654631106,0.03694050380791773
0.8120000000000003,0.03930890263961643,0.01583017237728896,0.03620087014023876
0.8159999999999998,0.0383402008679663,0.01567421669892948,0.03553078961690085
0.8199999999999998,0.03741619181245874,0.015514814385243516,0.03487678502921438
0.8239999999999998,0.036537935595519905,0.01535901135405224,0.034251457866740685
0.8279999999999998,0.035662432389303285,0.015221596374845768,0.033624405386590776
0.8319999999999999,0.034777855370751946,0.01508306562312997,0.032975787504450134
0.8359999999999999,0.03391055977156117,0.014926274063026691,0.03232287873736319
0.8399999999999999,0.03307699640173587,0.014768416355577059,0.03168356797313294
0.8439999999999999,0.032277139925682215,0.01460948754450824,0.031057836130453396
0.8479999999999999,0.03155718604139194,0.014438334034473185,0.03042726259878587
0.8519999999999999,0.03091147292968461,0.01426971537664094,0.029824878576834506
0.8559999999999999,0.030292188907144416,0.01410369453013331,0.029251409707120767
0.8599999999999999,0.029676698774516064,0.013948162144840601,0.028743398640238352
0.8639999999999999,0.029090226253944942,0.01379792864415858,0.028243587897069752
0.8679999999999999,0.028516441085590875,0.013660024985032342,0.027708599191369837
0.8719999999999999,0.027935634920277064,0.01352803040840985,0.027144724703246064
0.8759999999999999,0.02737446015740522,0.01339480228893231,0.02659275288052332
0.8799999999999999,0.02683213714635043,0.013263584981584071,0.026059883614925738
0.8839999999999999,0.026299480666299578,0.013134537364517097,0.025607783232430497
0.8879999999999999,0.025781232221105777,0.013004975714672294,0.025168499491138814
0.8919999999999999,0.02527797942569646,0.01287480597565822,0.02473671286782581
0.8959999999999999,0.024794927555191065,0.012733902451427926,0.02429018555130646
0.8999999999999999,0.02432492861478622,0.012586465213215155,0.023843631410309825
0.9039999999999999,0.023869370070574703,0.012437618658282027,0.023405364973585207
0.9079999999999999,0.023408874469101976,0.012293466167748127,0.023001664282336146
0.9119999999999999,0.022951887414901114,0.012155392139142586,0.02262883321686355
0.9159999999999999,0.022507683407191285,0.01201872435924258,0.022261365458194418
0.9199999999999999,0.022074339393529402,0.011882347363789472,0.021898957410502688
0.9239999999999999,0.021683672896585002,0.011760553546645718,0.021538008561409434
0.9279999999999999,0.021307202866288174,0.011641612629404455,0.02117671264397142
0.9319999999999999,0.020923216745936203,0.011522957496477245,0.02081041553747372
0.9359999999999999,0.020573574424152877,0.011403437615660697,0.02046388471982248
0.94,0.020231014879780698,0.011283624972859285,0.020122489573803016
0.944,0.019895538569554245,0.011163519591816473,0.019786230010596595
0.948,0.019548372376154383,0.011031784069333765,0.019451375668175546
0.952,0.019204798857013906,0.010897853631339481,0.01912140375783274
0.956,0.018866230704243335,0.01076386183047361,0.018800378152863517
0.96,0.018524174150586176,0.010630392781956415,0.018499000740913037
0.964,0.018187521698706022,0.010497492494865757,0.018201647637452495
0.968,0.017858828450246958,0.010364659481509922,0.01791074151172398
0.972,0.017561393037151193,0.010231008010110018,0.017640755703685784
0.976,0.01727219472628287,0.010101672010655326,0.017376727727359577
0.98,0.017011351991431653,0.009983857274874537,0.01711222765742447
0.984,0.016753944703335088,0.009866784191980681,0.016851330588313496
0.988,0.01649698333695072,0.009749990142433594,0.016592670498634558
0.992,0.016223065824023074,0.009630624412103017,0.016328230305241047
0.996,0.01595331665790461,0.009511849392559371,0.01606764102717263
1.0,0.015687736135985904,0.00939366519028864,0.01581090270518986
1.004,0.015451915218276824,0.009283932976432612,0.015588362133961945
1.008,0.015220738724028338,0.00917627955063583,0.015373125380895641
1.012,0.014988309111315743,0.009064771854545475,0.01515539296057581
1.016,0.01475862173071318,0.008953873564383548,0.014940107916123506
1.02,0.014519090346758455,0.008840084110355558,0.014718889168029646
1.024,0.014271587790103686,0.008723970592341599,0.01449298308546871
1.028,0.01404285069882929,0.008615349932537436,0.014291456569826048
1.032,0.013820629599917048,0.008509065600648272,0.014097402767517789
1.036,0.013613362615698767,0.008412000250090989,0.013909650930887304
1.04,0.01341519960813917,0.008316920246020725,0.013719433773964469
1.044,0.013217677559353033,0.008220994501394898,0.013530046785865628
1.048,0.01302243139608273,0.008125610311511197,0.01334261647384196
1.052,0.012823849401800381,0.008029744254111211,0.013159125971164433
1.056,0.012638493465492425,0.007937258557595517,0.01298461097992214
1.06,0.012455070177535716,0.007845287413886445,0.012811757247716783
1.064,0.012274392550238166,0.0077537055465657055,0.01263939393401327
1.068,0.012097869474577642,0.00766231070788481,0.012465533741076621
1.072,0.011923233935381866,0.007571436741863402,0.012293378459794545
1.076,0.011750496483144336,0.007481089115651188,0.012122938344489638
1.08,0.01157964669500349,0.00739126247787685,0.011954203233837711
1.084,0.011410145672975087,0.007304435382826201,0.011795632829787591
1.088,0.011241961920422578,0.007221083888799651,0.011651119341812769
1.092,0.01107551922727579,0.0071382323874048,0.011507791211831726
1.096,0.010919112505191269,0.007058421165358842,0.011361654532143035
1.1,0.01076419301013475,0.006979047106902287,0.011216796825058401
1.104,0.010613284150250264,0.0069005838525366256,0.011073585934710676
1.108,0.010469734554672379,0.006822956870428667,0.010931945921643703
1.112,0.010325405541817914,0.00674406704769527,0.010790481733267404
1.116,0.0101825101466824,0.006665639484339295,0.010650348342164238
1.12,0.010041322069127638,0.006589713756504018,0.010523338717921044
1.124,0.009905158581676673,0.006514330106114973,0.010393814509106581
1.1280000000000001,0.009770407765000745,0.006439393805531892,0.010265134737749143
1.1320000000000001,0.009636847268653185,0.0063654153804298935,0.010138659720920458
1.1360000000000001,0.009504398009763066,0.0062934281701699435,0.010016702897461524
1.1400000000000001,0.00937317532471419,0.0062218680263703505,0.009895780707494646
1.1440000000000001,0.009237623740518255,0.006148501314409294,0.009770907298181595
1.1480000000000001,0.009102557798185924,0.006075253590759844,0.009646395926746825
1.1520000000000001,0.008973071811466787,0.006004916952624484,0.009527539138896491
1.1560000000000001,0.008850155476462349,0.005938030912722211,0.00941499182202926
1.1600000000000001,0.008731178889387336,0.005871911407295727,0.009302471915291814
1.1640000000000001,0.008614037469898698,0.0058062779807245835,0.009190627999428276
1.1680000000000001,0.008497971891358138,0.0057410327824347135,0.009079698730408167
1.1720000000000002,0.008382975066179953,0.0056761718360189,0.008969677484264506
1.1760000000000002,0.008268943563306734,0.005612766193792868,0.008863032937576424
1.1800000000000002,0.008157042949803971,0.005550522778968962,0.008757737816305719
1.1840000000000002,0.008052001630601557,0.005491388692742565,0.008659906411346452
1.1880000000000002,0.00794804643021929,0.005432748928865731,0.008563403371321707
1.1920000000000002,0.007843680274929493,0.005373326319433328,0.008466745901008795
1.1960000000000002,0.007739611299594461,0.005313723690930191,0.0083704118808572
1.2000000000000002,0.007636446997071689,0.0052544634234794,0.008274810888666348
1.2040000000000002,0.007530882414391808,0.005194127374665579,0.008177051961676863
1.2080000000000002,0.007425136790022084,0.005133658668042651,0.008078130767468081
1.2120000000000002,0.007325313918721113,0.005076106187118651,0.007981413762421102
1.2160000000000002,0.007228178209133523,0.005020787329029193,0.00789211739096301
1.2200000000000002,0.007131860557407919,0.004965777918537265,0.007803466585000759
1.2240000000000002,0.0070389295223727685,0.004911711091174823,0.0077156217966827334
1.2280000000000002,0.006947918176862279,0.0048582267721306955,0.0076284999437228745
1.2320000000000002,0.006857699506426789,0.0048050502688400535,0.007542039546311955
1.2360000000000002,0.006768270821875482,0.004752180015687053,0.007456238007545707
1.2400000000000002,0.006681033595549395,0.004699855005824177,0.0073698718741731705
1.2440000000000002,0.006595649751759821,0.004649324879374978,0.007288609575038599
1.2480000000000002,0.0065112576519905105,0.00459980894365995,0.007210864979980231
1.2520000000000002,0.006427559438399967,0.004550568632092236,0.007133663163105606
1.2560000000000002,0.006344550113135372,0.004501600989468357,0.007056999519618929
1.2600000000000002,0.006262234728886998,0.004452908941511353,0.006980878624649724
1.2640000000000002,0.006180608246740373,0.004404489596950524,0.00690529594718384
1.2680000000000002,0.006100241264537531,0.004356696205029914,0.006830323638130479
1.2720000000000002,0.006024303637532326,0.004311496712712452,0.006756339766278224
1.2760000000000002,0.005945976718781717,0.0042646964756417926,0.006679573376261993
1.2800000000000002,0.005868286273555577,0.004218194089904649,0.0066075214239418615
1.2840000000000003,0.00579331269737823,0.004172590399182339,0.0065364300869919945
1.2880000000000003,0.005718959725562251,0.004127245401208513,0.0064658323016379155
1.2920000000000003,0.005645223123669579,0.0040821564490469905,0.00639572384768118
1.2960000000000003,0.005572107189276843,0.004037326192006055,0.006326108906384838
1.3000000000000003,0.005499609629626599,0.003992753266278391,0.0062569853815075205
1.3040000000000003,0.005428785091709543,0.003949181049451781,0.006188666099038206
1.3080000000000003,0.005361892275561766,0.003908205921885472,0.006121829532214227
1.3120000000000003,0.005295109716262953,0.0038678449659523936,0.006057744494710968
1.3160000000000003,0.005228203436478219,0.0038282783870155195,0.005997467127860067
1.3200000000000003,0.005161834238654197,0.0037889180213508695,0.005937576362883309
1.3240000000000003,0.005096006163803987,0.003749766266710919,0.005878075758135529
1.3280000000000003,0.00503008493374932,0.0037087522783626043,0.00581500219514472
1.3319999999999999,0.004965106412632474,0.003667829110655343,0.005751869815079334
1.3359999999999999,0.004903700183081929,0.003628050796867692,0.005689530769195589
1.3399999999999999,0.004842806787285968,0.0035885006471683785,0.005627625241998597
1.3439999999999999,0.004783314709074481,0.003549909553254651,0.005566650183712197
1.3479999999999999,0.004726940124466516,0.0035150724950145846,0.005513511829693836
1.3519999999999999,0.00467089378810491,0.0034806760382402597,0.005462138930719621
1.3559999999999999,0.004615274011235327,0.0034464555597766887,0.005411078721914182
1.3599999999999999,0.004560079320811741,0.003412410222079769,0.005360329684488105
1.3639999999999999,0.0045043616778561,0.003377995597513302,0.005308736724792711
1.3679999999999999,0.004447137647819948,0.0033423365713467676,0.005254581447382762
1.3719999999999999,0.004389790234776742,0.003305120824452734,0.005197454217666029
1.376,0.00433291842979581,0.00326812316274214,0.0051407119241322205
1.38,0.004276525570672322,0.0032313457923422366,0.005084357965469919
1.384,0.004221335669234798,0.0031953893374495955,0.0050287937627351426
1.388,0.004169325697644733,0.003161896813230087,0.004975119874608661
1.392,0.004116392734510145,0.003129222064437702,0.004926765932756487
1.396,0.004063665303946284,0.0030968177885398926,0.004879473903751302
1.4,0.004011357800254254,0.0030645866731125624,0.004832467305441834
1.404,0.0039594670287668495,0.0030325266557170334,0.004785743330661656
1.408,0.003907996039371145,0.0030006397436724854,0.00473930476951148
1.412,0.0038592704279251083,0.0029691129161765893,0.00469249215540556
1.416,0.0038122146146346053,0.002937427795396006,0.004644664657584207
1.42,0.0037655386559007956,0.0029059251058496417,0.004597145328397839
1.424,0.0037202230655802473,0.0028752841374570658,0.004550133187098205
1.428,0.0036776881740256642,0.0028464860907940616,0.004503907746999225
1.432,0.003634783370410935,0.0028180181055043945,0.00445998640898283
1.436,0.003591293762678596,0.0027899244016115865,0.004418925151122259
1.44,0.003548132250713703,0.002761976057049611,0.004378097802877857
1.444,0.0035053013863463886,0.0027341747142909127,0.004337506796223143
1.448,0.0034627999607310524,0.00270651951866657,0.004297150905192339
1.452,0.00342010997908244,0.0026792131462801388,0.0042583168189991956
1.456,0.003377710153787521,0.00265202798918116,0.0042196723562189465
1.46,0.003336564299501168,0.0026250627234030905,0.0041777810327631995
1.464,0.0032963225977201455,0.0025985141235497604,0.004135939456360363
1.468,0.0032554495457083016,0.0025709309635733074,0.004092904768875804
1.472,0.0032149115585664192,0.0025434942434664517,0.004050149366404841
1.476,0.0031722704885384376,0.002515989556604724,0.004011024142808967
1.48,0.003129973627162387,0.0024886549429663646,0.003972128662116415
1.484,0.003091362336147806,0.0024629998885274678,0.00393516264119366
1.488,0.003053505247982666,0.00243768920942409,0.0038986399807723585
1.492,0.0030160275885182607,0.002412554907155078,0.003862304030746594
1.496,0.0029813240742360505,0.0023887742890808094,0.003825308190826821
1.5,0.0029468905717531363,0.0023651223594780544,0.003788534172232709
1.504,0.0029127260963035416,0.002341598414118897,0.0037519808650327466
1.508,0.0028788295064109473,0.0023182016590615933,0.0037156471908161
1.512,0.002843156679299258,0.0022945155102593166,0.00368090256393184
1.516,0.002806903644704133,0.0022707796278346654,0.0036469280751498523
1.52,0.0027709390052227502,0.0022471718401313135,0.0036131440145873634
1.524,0.002735260413240477,0.00222369066554053,0.0035795483782178946
1.528,0.002700258125850302,0.002200819666657738,0.0035467416903716526
1.532,0.002668311961122265,0.002179120692141855,0.0035140868781603817
1.536,0.0026379404173101635,0.00215830816179938,0.0034828253582325167
1.54,0.002607799752745548,0.0021376052501783957,0.0034517379909346714
1.544,0.0025778882582408328,0.0021170107488848082,0.003420822927900804
1.548,0.0025482076661712846,0.0020965258251675035,0.003390082009393448
1.552,0.0025187561686145,0.0020761493026875033,0.0033595133990473947
1.556,0.002488360363980857,0.002055456416983534,0.0033292591988394542
1.56,0.0024567148124037146,0.002034352620041923,0.0032993710621469574
1.564,0.0024271945882514754,0.0020148371283157684,0.003270304619905228
1.568,0.0023973744088827934,0.0019946115737082496,0.0032401825370532793
1.572,0.002367486273845847,0.0019740246139091935,0.00320951679077193
1.576,0.002337839102145592,0.001953551923386901,0.0031790246407581357
1.58,0.0023084310531655836,0.0019331922418436068,0.003148704263666685
1.584,0.0022796785373739247,0.0019132209697937663,0.0031191098200370458
1.588,0.0022531083487591285,0.001894651625739996,0.003092285462095077
1.592,0.002226743144601746,0.0018761799639428077,0.003065604021729465
1.596,0.002200872479435696,0.0018580089228877558,0.0030390926458725674
1.6,0.00217688115267213,0.0018411117101551947,0.0030128842736284883
1.604,0.0021530716756682873,0.0018243009143287365,0.0029868173135935436
1.608,0.0021294426520823274,0.0018075756234448624,0.002960890208150402
1.612,0.0021044134199094387,0.001790208037744503,0.002934749993267867
1.616,0.002078971076088393,0.0017726493578836175,0.0029086123923013378
1.62,0.002053209497433008,0.001754405712890298,0.002881468080607561
1.624,0.002027359666823443,0.0017358204205157296,0.0028538206501381733
1.6280000000000001,0.002001720288314283,0.0017173391444306775,0.002826327597990671
1.6320000000000001,0.00197751095022179,0.0016998946306058217,0.0028007075549120212
1.6360000000000001,0.001955954833569227,0.0016844452862382826,0.0027771383345795674
1.6400000000000001,0.0019345589287806742,0.0016690728015307233,0.0027536901810222554
1.6440000000000001,0.0019133220464554483,0.0016537762888696457,0.0027303616822185422
1.6480000000000001,0.0018922454406828282,0.001638556704014751,0.0027071542461970474
1.6520000000000001,0.001871328376695171,0.0016234134829694567,0.002684067162275336
1.6560000000000001,0.001850570333097652,0.0016083462440748518,0.002661099754792992
1.6600000000000001,0.0018291666711066417,0.001592939870287818,0.00263795001837076
1.6640000000000001,0.0018064559294181568,0.0015768507060188238,0.002614365028752885
1.6680000000000001,0.0017839279782061815,0.0015608472520947149,0.0025909051354048936
1.6720000000000002,0.0017618432418845633,0.0015447497933298126,0.002567726855585471
1.6760000000000002,0.0017405947870663592,0.001529092685451858,0.0025455866120916376
1.6800000000000002,0.001721092991230749,0.0015148444973799293,0.00252418789107755
1.6840000000000002,0.0017017342737556936,0.0015006681636333384,0.0025028952743324216
1.6880000000000002,0.0016825199760138018,0.001486564632276144,0.0024817100308652975
1.6920000000000002,0.0016634487418758792,0.001472532939361435,0.0024606308991626624
1.6960000000000002,0.0016445219110462687,0.0014585740037203305,0.0024396591299064535
1.7000000000000002,0.001625738132256882,0.0014446869350864327,0.002418793482341014
1.7040000000000002,0.0016070987422577055,0.0014308726485016362,0.002398035188369167
1.7080000000000002,0.001588603063156416,0.00141713065175887,0.0023773836366854715
1.7120000000000002,0.0015701845905987531,0.001403450078472485,0.0023569395787976666
1.7160000000000002,0.0015505056464440502,0.0013891271865138733,0.002336388591997764
1.7200000000000002,0.0015303981849094138,0.0013746056197531794,0.002315776743549825
1.7240000000000002,0.0015126260356426392,0.0013616804841040764,0.0022973226245678884
1.7280000000000002,0.001494875759544159,0.001348569429417733,0.002278534688501339
1.7320000000000002,0.0014772609742684868,0.0013355265254723196,0.002259837495769594
1.7360000000000002,0.001459781309188756,0.0013225514810857658,0.0022412304866686753
1.7400000000000002,0.0014424361673019263,0.0013096438875595494,0.0022227131062653657
1.7440000000000002,0.0014252265534180125,0.0012968044676871795,0.0022042864689956615
1.7480000000000002,0.0014081514644254452,0.0012840324944084693,0.0021859494660972554
1.7520000000000002,0.0013912119877486364,0.0012713287442888842,0.002167703193649265
1.7560000000000002,0.001374407019692306,0.001258692422462798,0.0021495465623321414
1.7600000000000002,0.0013577376385164404,0.0012461243092992777,0.002131480661000822
1.7640000000000002,0.001341273414327456,0.001233677300906106,0.0021135109539009082
1.7680000000000002,0.0013267694115375794,0.0012227006685785265,0.0020958393691986816
1.7720000000000002,0.001311886952454664,0.0012116292067682545,0.0020790706529266074
1.7760000000000002,0.0012969670704581634,0.0012006818210848974,0.002063200759682482
1.7800000000000002,0.0012821619211988654,0.0011897889506320648,0.0020474038532031637
1.7840000000000003,0.0012674705137913278,0.0011789498657764565,0.0020316789921698375
1.7880000000000003,0.0012528360526510012,0.0011680392593901813,0.0020157811124138702
1.7920000000000003,0.0012380019074730562,0.0011564982240134247,0.0019986169296333347
1.7960000000000003,0.0012232870715034895,0.001145020347044643,0.0019815377621069013
1.8000000000000003,0.001208690926762261,0.0011336051800660103,0.0019645430965810093
1.8040000000000003,0.001194213140729634,0.0011222524664030752,0.0019476324333566068
1.8080000000000003,0.0011798545514844802,0.0011109628303553197,0.0019308067781868038
1.8120000000000003,0.0011656142708716293,0.00109973558632399,0.0019140651296007602
1.8160000000000003,0.0011514932664431015,0.0010885714904676068,0.0018974084838874604
1.8200000000000003,0.0011374906004091646,0.001077469813435361,0.0018808358489150426
1.8240000000000003,0.0011250561231117273,0.0010677667690790582,0.0018667257323844214
1.8280000000000003,0.0011136789703558873,0.0010589032802067293,0.0018529210085371913
1.8320000000000003,0.0011017670761677434,0.0010496980940025685,0.0018389501534450267
1.8360000000000003,0.0010892580469260033,0.001040111338048858,0.001824788974078578
1.8399999999999999,0.0010768454550435069,0.0010305724688317247,0.001810691107763564
1.8439999999999999,0.0010645300280123086,0.0010210820599620485,0.0017966573964626551
1.8479999999999999,0.0010523110060769612,0.001011639500248878,0.0017826870031566865
1.8519999999999999,0.001040189180569673,0.0010022453875853058,0.0017687807626663033
1.8559999999999999,0.0010281641331571112,0.0009928994441377747,0.0017549382568324684
1.8599999999999999,0.001016235532501611,0.0009836013808139476,0.0017411590770366574
1.8639999999999999,0.001004246739531335,0.0009740236184714841,0.0017268070157220605
1.8679999999999999,0.0009921769046355104,0.0009641226530390753,0.001711794902994987
1.8719999999999999,0.0009802083997854502,0.0009542777073108165,0.0016968577527338789
1.876,0.0009683405126543787,0.0009444881847866134,0.001681994678643331
1.88,0.000957177808630327,0.0009353737748801292,0.001668721071200038
1.884,0.0009470997150983496,0.0009271969215148394,0.0016562672808733078
1.888,0.0009374679003379813,0.0009193763704631162,0.0016439566084092208
1.892,0.0009279101677096742,0.0009115947852057365,0.0016317009266712996
1.896,0.0009177444711223686,0.0009033778422709316,0.0016191905826512549
1.9,0.0009073472628996745,0.0008949858067275994,0.0016065948654749465
1.904,0.0008970323678182106,0.0008866365473148718,0.0015940552548522964
1.908,0.0008868004886170461,0.0008783306191506729,0.0015815725003418362
1.912,0.0008766512245449128,0.0008700677231369252,0.0015691462277196081
1.916,0.0008665843569410698,0.0008618476427404672,0.0015567760665232521
1.92,0.0008566004076727738,0.0008536708351108489,0.0015444627555891753
1.924,0.0008466988423233254,0.000845536854127922,0.0015322055623649702
1.928,0.0008368802351351925,0.0008374461645976693,0.0015200052154095724
1.932,0.0008271439903308731,0.0008293982886827578,0.0015078609891717946
1.936,0.00081778040964876,0.0008216934018710672,0.0014965929829249777
1.94,0.000808599524435223,0.0008139109256875986,0.0014853983289054163
1.944,0.0008005074115121438,0.0008068264215280895,0.001473751441385187
1.948,0.000792322488004054,0.0007998881922776645,0.0014629145721423195
1.952,0.0007842025895607346,0.0007929850480075996,0.0014521263389658074
1.956,0.0007761481294012688,0.000786116827988478,0.001441385700541186
1.96,0.0007672421113457223,0.0007786980240430625,0.0014302683013460444
1.964,0.0007583066896572705,0.0007712515001788989,0.0014191520918353689
1.968,0.0007494464807195804,0.0007638438231131933,0.001408084879743232
1.972,0.0007406620062838168,0.0007564754438450818,0.0013970673265312375
1.976,0.0007319529840719824,0.0007491461240423089,0.0013860991015567784
1.98,0.0007233192209173467,0.000741855676226053,0.0013751798798122582
1.984,0.0007147611699231017,0.0007346045009337968,0.0013643103124931027
1.988,0.0007062783406422851,0.0007273921794546833,0.0013534897527857955
1.992,0.0006980459397339078,0.0007203594310425797,0.00134284958245623
1.996,0.0006908492563140168,0.0007141575009756117,0.0013331595503953254
2.0,0.0006837099815943159,0.0007079867213185464,0.0013235103564603443


==> figs/data/cyl_fk01/cylinderPANS_medp3_fluc_x2p02.csv <==
y,uu,uv,vv
-2.0,0.0006354301252498564,-0.00011387040214213827,0.0006352267743753129
-1.996,0.0006426958720192789,-0.0001143392064116231,0.0006418592860694423
-1.992,0.0006498806237456191,-0.00011480025751224364,0.0006483496267520703
-1.988,0.0006569506754285388,-0.00011525199960503038,0.000654655926196154
-1.984,0.0006640831808418108,-0.00011570636116638801,0.0006609990057005587
-1.98,0.0006712776798395278,-0.00011616332284868686,0.0006673784890294259
-1.976,0.0006785346018396107,-0.00011662290313058134,0.0006737947546643843
-1.972,0.0006858535751598088,-0.0001170850793322697,0.0006802474206212724
-1.968,0.0006932347348054036,-0.00011754985799064069,0.0006867366770250193
-1.964,0.0007014365334803152,-0.00011806463565997358,0.000693945162992005
-1.96,0.0007097757012848967,-0.00011858649922551914,0.0007012543040457669
-1.956,0.0007181911532708027,-0.00011911161242286526,0.0007086089991344434
-1.952,0.0007266824340529054,-0.00011963994870025583,0.0007160088111585083
-1.948,0.0007352500140362677,-0.00012017154846619343,0.0007234541793121783
-1.944,0.0007438934267303887,-0.00012070636561350813,0.0007309446606816194
-1.94,0.0007526128433308564,-0.00012124442646521422,0.0007384804777825606
-1.936,0.00076140862008441,-0.00012178574885385679,0.0007460618535027043
-1.932,0.0007701719371430545,-0.00012233238504143833,0.0007535879133609218
-1.928,0.0007792851895587473,-0.00012289895713985796,0.0007615177530780374
-1.924,0.0007888817105379281,-0.00012347592340632754,0.000770048571721463
-1.92,0.0007982744862684151,-0.00012400057650278546,0.0007783541624511094
-1.916,0.0008077513967801689,-0.00012452768399980388,0.0007867121865618645
-1.912,0.0008173130239155277,-0.00012505731703578153,0.0007951231463539377
-1.908,0.0008269587660083425,-0.00012558940905679495,0.0008035865364651009
-1.904,0.0008366889070151776,-0.00012612400163280552,0.0008121026088266957
-1.9,0.0008465037521013527,-0.00012666110351438757,0.0008206716183749519
-1.896,0.0008564027773359983,-0.00012720066128181213,0.000829293056479157
-1.892,0.0008663864454258165,-0.00012774272419675145,0.0008379674346062896
-1.888,0.0008764542590245332,-0.00012828726073561605,0.0008466942359467139
-1.884,0.0008866067754460628,-0.00012883429565775485,0.0008554739832082512
-1.88,0.00089684337929302,-0.00012938380526200828,0.0008643061502840701
-1.876,0.0009071644385187972,-0.00012993581225056276,0.0008731909980617676
-1.8719999999999999,0.0009185491851589391,-0.00013037718691491076,0.0008831746609454144
-1.8679999999999999,0.0009302790481467328,-0.00013078977022613157,0.0008934850650698215
-1.8639999999999999,0.000942112302414179,-0.00013120148359797092,0.000903863291576113
-1.8599999999999999,0.000953391443336746,-0.00013155221099948042,0.0009136181873318683
-1.8559999999999999,0.0009646778898605591,-0.00013188569296784873,0.000923293571988327
-1.852,0.0009760612499386908,-0.00013221956023377047,0.0009330291285046742
-1.848,0.0009875416888391556,-0.00013255381507849105,0.000942825147104755
-1.844,0.00099911967772034,-0.00013288846789146652,0.0009526819221118444
-1.84,0.0010107944631435615,-0.000133223491181797,0.0009625988642079646
-1.836,0.0010225667643335924,-0.00013355892259050278,0.0009725765653037592
-1.832,0.001034435912672073,-0.00013389471905033288,0.0009826144315315886
-1.828,0.001046402522186486,-0.00013423092668079863,0.0009927130595839945
-1.824,0.001058465965463182,-0.0001345675046086652,0.001002871846797103
-1.82,0.0010719855775343232,-0.00013493073367187438,0.0010147119246704816
-1.816,0.0010857949808237037,-0.0001352965480461924,0.0010268340665414732
-1.812,0.0010997282666117172,-0.00013566167941913155,0.0010390402740535556
-1.808,0.0011137863360548106,-0.00013602614560069773,0.0010513312766986347
-1.804,0.0011279683286895953,-0.00013638991424916506,0.0010637063429271994
-1.8,0.0011422750361569148,-0.00013675298571117628,0.0010761662091481334
-1.796,0.0011567056786411717,-0.00013711539597218388,0.00108871013103458
-1.792,0.0011712606532697145,-0.0001374770889846867,0.0011013384805577226
-1.788,0.0011859403687453872,-0.00013783811489237807,0.0011140516368144198
-1.784,0.0012007439979458143,-0.00013819846036081728,0.0011268488429969144
-1.78,0.0012156723955602422,-0.0001385581226979494,0.0011397308634228988
-1.776,0.001230724688868815,-0.0001389171003303388,0.0011526969249255198
-1.772,0.0012456231170404311,-0.00013927267486848604,0.001165567383795219
-1.768,0.0012612463087780777,-0.00013944021605957925,0.0011791682771435854
-1.764,0.0012769246466873725,-0.00013960379431058936,0.001192757256488067
-1.76,0.0012927386642398592,-0.00013976460150335086,0.0012064378224553984
-1.756,0.0013086873443275782,-0.0001399226243004279,0.0012202091597284708
-1.752,0.0013247717266860826,-0.00014007788314194858,0.0012340720895420087
-1.748,0.0013409908032967056,-0.00014023038362200423,0.0012480257839716875
-1.744,0.0013573455315416072,-0.00014038009755131678,0.0012620710774260357
-1.74,0.0013738350083568785,-0.0001405270439482522,0.0012762071328507936
-1.736,0.0013904601197816829,-0.00014067122436744922,0.0012904347896014663
-1.732,0.0014072433883845893,-0.00014081209502293427,0.0013047807748245966
-1.728,0.0014263381714124546,-0.00014089796632705263,0.001321770858047981
-1.724,0.0014456046967126289,-0.00014097786669943073,0.0013388870311220337
-1.72,0.0014650417943779393,-0.00014105177959273442,0.0013561282735397053
-1.716,0.0014846506523506615,-0.00014111972458260983,0.0013734956123191138
-1.712,0.0015044301170924683,-0.00014118170250511063,0.0013909880144188176
-1.708,0.0015230180835523618,-0.00014112103428192424,0.0014073562577960887
-1.704,0.0015410112896469042,-0.00014099094605120666,0.0014231465441319282
-1.7,0.001559155931383751,-0.0001408556570170023,0.0014390431502905537
-1.696,0.001577452711802799,-0.0001407151847873356,0.0014550465558279102
-1.692,0.0015959004011493936,-0.00014056951642312784,0.0014711558059145931
-1.688,0.0016167487357372514,-0.00014032927675365896,0.0014899236636018722
-1.684,0.0016381526436479664,-0.00014006556607369097,0.0015092450320269419
-1.68,0.0016597559868948145,-0.000139792419077444,0.0015287145235194297
-1.676,0.0016815574933052026,-0.00013950985890957122,0.0015483309752817194
-1.672,0.0017035577241941316,-0.00013921786679674215,0.0015680949649686453
-1.668,0.0017257574519758522,-0.00013891646903619278,0.00158800708757634
-1.664,0.001748155272140941,-0.00013860562522398584,0.0016080661616047175
-1.66,0.0017707525422246335,-0.0001382853478682483,0.0016282733756025536
-1.656,0.0017935674704557434,-0.00013794105497193443,0.0016486287725386872
-1.652,0.0018166395431305513,-0.00013767942274045845,0.0016693540193462723
-1.6480000000000001,0.00184016970617634,-0.0001374373902616041,0.0016905904614376252
-1.6440000000000001,0.0018646062897123875,-0.000137263031467461,0.0017129400163329305
-1.6400000000000001,0.0018892637953748207,-0.00013708188835017489,0.0017354672912327004
-1.6360000000000001,0.0019141408076732403,-0.00013689399061787434,0.0017581709440862576
-1.6320000000000001,0.0019392387628695195,-0.00013669930244596655,0.0017810523203301636
-1.6280000000000001,0.0019645561671547216,-0.00013649784872106946,0.0018041100655228329
-1.624,0.001990015221020287,-0.00013626839724433608,0.001827181614451194
-1.62,0.00201544361804732,-0.0001360521561547592,0.0018502472820973626
-1.616,0.0020410865283421505,-0.00013582947013687023,0.0018734848118022746
-1.612,0.0020669447150184067,-0.0001356003024987903,0.0018968949002258816
-1.608,0.002093016718627769,-0.00013536467257170253,0.001920476152503723
-1.604,0.002119304533379605,-0.0001350930502906657,0.001944186589564189
-1.6,0.0021472951626137268,-0.00013468268546827614,0.0019695637217570497
-1.596,0.0021763830850414796,-0.0001341936747652323,0.0019960065835319205
-1.592,0.0022057305754433023,-0.00013369127804447182,0.0020226569896486667
-1.588,0.002235338393520991,-0.00013317551834791412,0.0020495157241961232
-1.584,0.0022652074841459633,-0.00013264634057579642,0.002076583594089455
-1.58,0.0022953360921677763,-0.0001321038163348938,0.002103858985166276
-1.576,0.002325726006695325,-0.00013154790304563985,0.002131343526380432
-1.572,0.002356375413509474,-0.00013097860257130182,0.002159035578517414
-1.568,0.002387286118498906,-0.00013039591209016644,0.0021869367912887507
-1.564,0.002418338845981967,-0.00012973077514008425,0.002215145014145439
-1.56,0.0024495316014311536,-0.00012897245482431697,0.002243686461740594
-1.556,0.0024810001263513666,-0.00012819883970330864,0.0022724505655707604
-1.552,0.002513284069027252,-0.00012742280105100358,0.002302215373034224
-1.548,0.0025479817489568674,-0.00012668652867765305,0.0023352892153227305
-1.544,0.0025830022580336665,-0.00012594294746996862,0.0023686590357033413
-1.54,0.0026183477808259252,-0.00012519206356904767,0.0024023268341902757
-1.536,0.002654016199103992,-0.00012443385858290978,0.002436290598045728
-1.532,0.002690009671284109,-0.00012366833244228692,0.0024705523521585363
-1.528,0.0027263260184812997,-0.0001228954921587953,0.0025051100591992844
-1.524,0.002762587057279082,-0.00012211564905188624,0.002539472361691108
-1.52,0.0027982341995038463,-0.00012115986621676372,0.0025730040904267037
-1.516,0.0028341941750256107,-0.00012018718399733681,0.002606806304233076
-1.512,0.0028704691309575027,-0.00011919762199482014,0.002640881005115661
-1.508,0.0029083339564789975,-0.00011809302498281353,0.0026765575335328446
-1.504,0.0029491943434575723,-0.00011677821376264928,0.0027152970749733346
-1.5,0.002990447454581233,-0.0001154347204182049,0.0027544046456644336
-1.496,0.003032094391057677,-0.00011406243137743547,0.0027938813933062264
-1.492,0.003074136409510017,-0.00011266138591249522,0.002833728515241235
-1.488,0.0031165710474456475,-0.000111231614482849,0.002873943632427724
-1.484,0.0031594007821009605,-0.000109773040489816,0.002914529145334072
-1.48,0.0032028769919112032,-0.00010813570458630971,0.0029555184769645576
-1.476,0.003246913821322719,-0.00010639007523756594,0.0029968200357364896
-1.472,0.0032943197187576146,-0.00010434132540813891,0.0030419965776141045
-1.468,0.0033426164933085803,-0.00010222705315911748,0.0030880873042422054
-1.464,0.0033903573587146674,-0.00010013743055821172,0.0031334512077213746
-1.46,0.0034379794194598703,-9.805113879351677e-05,0.0031785822957955305
-1.456,0.0034860612860889663,-9.593905321888992e-05,0.0032241260813263618
-1.452,0.003534600110173555,-9.380135724225598e-05,0.0032700798550985735
-1.448,0.003583598804378263,-9.163788183949778e-05,0.0033164463605532537
-1.444,0.003633054433459674,-8.944878752696611e-05,0.003363222828974004
-1.44,0.003682968431559171,-8.723396094663807e-05,0.0034104106324555432
-1.436,0.003733342331532213,-8.499338336272236e-05,0.0034580111975511746
-1.432,0.0037845283702681704,-8.263093242449742e-05,0.003506528917825908
-1.428,0.003838886756290362,-7.948264313283065e-05,0.0035592323803846533
-1.424,0.003893938426844003,-7.619985214861977e-05,0.0036125046992371685
-1.42,0.0039496866606601125,-7.278237381761756e-05,0.0036663490535731383
-1.416,0.00400612815449018,-6.923037709005921e-05,0.0037207622319372713
-1.412,0.004063266259251094,-6.55436568977425e-05,0.0037757474676009357
-1.408,0.004121097623372151,-6.172245777334105e-05,0.003831301500246221
-1.404,0.004180950753715815,-5.7346670341471496e-05,0.0038894124493618096
-1.4,0.004242291209510706,-5.2618617640411285e-05,0.0039491629999625815
-1.396,0.004304456081651714,-4.775392974947695e-05,0.004009538773707288
-1.392,0.004367449005998071,-4.2752381171632106e-05,0.004070543369342317
-1.388,0.004431173195821801,-3.808173830739238e-05,0.0041329698331183705
-1.384,0.004495510265553008,-3.415251383403186e-05,0.004197488025780426
-1.38,0.004560597191797775,-3.0162413222871434e-05,0.0042627106269518406
-1.376,0.004626435875128486,-2.611135089731236e-05,0.004328639544284234
-1.3719999999999999,0.004693028176881691,-2.199918445470219e-05,0.004395276782070397
-1.3679999999999999,0.004760370287286297,-1.7826174971040988e-05,0.004462618364374743
-1.3639999999999999,0.0048284661926647965,-1.3592052471480772e-05,0.004530668298665843
-1.3599999999999999,0.004897311752145468,-9.297071978704609e-06,0.004599422535483738
-1.3559999999999999,0.004968555764283117,-4.977440426006794e-06,0.004671116004718882
-1.3519999999999999,0.005042929028824928,-6.544636532568547e-07,0.004746784977683724
-1.3479999999999999,0.005117631118934157,3.6770446964675584e-06,0.004826033562346398
-1.3439999999999999,0.0051930807356372274,8.128881082425582e-06,0.004908098029577687
-1.3399999999999999,0.005269662701943981,1.2751300187985252e-05,0.004991336498387925
-1.3359999999999999,0.005347381641885013,1.754457283430456e-05,0.005075753936477652
-1.3319999999999999,0.005426232961557159,2.250840619983454e-05,0.005161345311842782
-1.3279999999999998,0.0055062212223757874,2.7643097323012743e-05,0.005248115728054383
-1.3239999999999998,0.005587341816456157,3.294836256128925e-05,0.005336060011641583
-1.3199999999999998,0.005669596960239926,3.842432487589659e-05,0.005425180722844015
-1.3159999999999998,0.005753243416726814,4.430150937084571e-05,0.0055164843794070755
-1.3119999999999998,0.005840081730139938,5.1732480242001106e-05,0.0056155489962703515
-1.3079999999999998,0.005926412060368006,6.431531557896873e-05,0.005714478120681234
-1.3039999999999998,0.006015366730541972,7.69486689084704e-05,0.005815181666863847
-1.2999999999999998,0.006107137332772028,8.92861007070717e-05,0.005917783862731432
-1.296,0.006201718338337046,0.00010132695202513917,0.006022278603170307
-1.292,0.006299112578175292,0.00011307157198765127,0.0061286689280202165
-1.288,0.006399323010100009,0.0001245203311847365,0.006236958054860485
-1.284,0.00650234359300167,0.00013567245683068045,0.006347139589306067
-1.28,0.006608180613665778,0.00014652865896043834,0.006459220040053505
-1.276,0.006720764801056017,0.00016647622419226557,0.006570313888937338
-1.272,0.0068287183379641065,0.00019125837818906156,0.006686348461364592
-1.268,0.006938149319960721,0.00021764397900027603,0.006805757234596259
-1.264,0.007051015088618596,0.0002442613006766123,0.006925090460732418
-1.26,0.007165676042307974,0.00026995023132015425,0.007040741829794827
-1.256,0.007284073782807194,0.00029627347730301845,0.007158282590773568
-1.252,0.007406215340300181,0.00032323269878840416,0.007277719766531283
-1.248,0.00753209339744225,0.00035082622764492157,0.007399046226518692
-1.244,0.00766171547068857,0.0003790557635995443,0.0075222691977522614
-1.24,0.007794457052000878,0.0004085334352774078,0.007648020338922759
-1.236,0.007924640995275699,0.0004455848882756208,0.007783095097644552
-1.232,0.008059488156649416,0.0004835782907857918,0.007920755782425166
-1.228,0.008199002264275586,0.0005225147077435494,0.008061006379080948
-1.224,0.00834312331941265,0.0005623060136996863,0.008204005765020396
-1.22,0.008500649452395297,0.0006134462044193451,0.008331107108887003
-1.216,0.008664764655837808,0.0006646864404501662,0.00846131730224468
-1.212,0.008835459160859269,0.000716023655143906,0.008594628575255208
-1.208,0.009012743093689542,0.0007674609165856486,0.008731048880612158
-1.204,0.009189576307926939,0.0008170224701540772,0.008870006357829863
-1.2,0.009366253787236156,0.0008636695815437092,0.00901197236944016
-1.196,0.009554815895200693,0.0009103026810453975,0.009158105809112239
-1.192,0.009755251563582838,0.0009569189832524271,0.009308397969674193
-1.188,0.009967572530713566,0.0010035211957491106,0.009462857781550357
-1.184,0.010191766322626897,0.001050106716006257,0.00962147609060183
-1.18,0.010427846224652856,0.0010966781191059914,0.009784262318511348
-1.176,0.01067008079613342,0.001141180736725891,0.009945534428217606
-1.172,0.010915243399274624,0.0011828845576974546,0.01010322186094674
-1.168,0.011115416882964907,0.0012142177375322764,0.010268726368202159
-1.1640000000000001,0.011272746948121028,0.0012506150849397656,0.010439995574363896
-1.1600000000000001,0.011430886350143213,0.0012914520228045744,0.010615126204908605
-1.1560000000000001,0.011598271580015421,0.0013326809869893311,0.010794360089405474
-1.1520000000000001,0.011774912747321932,0.0013743043872073487,0.0109777079354509
-1.1480000000000001,0.011960799123248676,0.001416319799093503,0.011165158790052764
-1.1440000000000001,0.012155936009914485,0.0014587283958861265,0.01135671807844319
-1.1400000000000001,0.012360329557324851,0.0015015315591740506,0.01155239165136322
-1.1360000000000001,0.012573967583640072,0.0015447266648357567,0.011752167928749165
-1.1320000000000001,0.012774431727141317,0.001595244301587445,0.011963655365524057
-1.1280000000000001,0.012976259050457727,0.0016492364293127044,0.01218344213484616
-1.124,0.013187980813254,0.0017041777381170302,0.01240889814738037
-1.12,0.013409583952402604,0.0017600648773144086,0.01264000994033221
-1.116,0.013640061181912418,0.0018214621939129047,0.012869214929642837
-1.112,0.013879116307200566,0.0018922013796818225,0.01309043989174867
-1.108,0.014128812967844556,0.001964090891359396,0.013317383778048659
-1.104,0.014389166360611971,0.002037135086456315,0.01355006006218197
-1.1,0.014660160868629134,0.002111329560444742,0.013788454926839474
-1.096,0.014909075479436283,0.0021871478346025745,0.014039713681166091
-1.092,0.015170104156030258,0.002264819543730494,0.014298052230291295
-1.088,0.01544531802419605,0.0023443384035108338,0.01456307745901492
-1.084,0.015734725684547295,0.0024257068908008256,0.014834797577854716
-1.08,0.01603831009248445,0.002508920147182756,0.015113196358034863
-1.076,0.016356089217009703,0.0025939831491624717,0.015398290406839451
-1.072,0.016688044104676406,0.002680890811646541,0.015690062738131817
-1.068,0.017034194571206744,0.0027696482837884897,0.01598853069395433
-1.064,0.017382773916802804,0.0028839678053201247,0.0162791457782135
-1.06,0.0176929713745938,0.0030078330491515163,0.016595139383371888
-1.056,0.017989809996826117,0.003120173431077029,0.016875111688863707
-1.052,0.018304754605041263,0.003234134270037934,0.01716164442355947
-1.048,0.018638815966597944,0.0033501340451825012,0.01745612287699392
-1.044,0.018991974215934286,0.003468165770162899,0.017758529490937383
-1.04,0.019356358668309728,0.0035888004231875775,0.01807581903282306
-1.036,0.019724572017290224,0.0037126003690801028,0.018417708305577336
-1.032,0.02011567405558469,0.0038402810109594374,0.01877266112498886
-1.028,0.020527317229437052,0.0040106454058241835,0.01911625460740411
-1.024,0.02096349334056539,0.004182278746572817,0.019471723732167205
-1.02,0.021424216393491326,0.004355186152080152,0.019839079595703284
-1.016,0.021909459044124897,0.004529357189249917,0.02021830029848755
-1.012,0.022419250127131272,0.004704802467500258,0.02060940844481811
-1.008,0.02291563495135446,0.004869753000888132,0.020997816762729646
-1.004,0.023377791782794016,0.005017954307489064,0.02137514200681489
-1.0,0.023868640760906685,0.005169004536730917,0.021765356006775687
-0.996,0.02438820320233727,0.005322910475353171,0.02216847608369376
-0.992,0.024888667780819513,0.005537063855477986,0.022587926001745178
-0.988,0.025412471800888292,0.005766477476085713,0.023021753765843433
-0.984,0.02596708525452034,0.006002594519415266,0.023469493651578032
-0.98,0.02655252454145258,0.0062454219451201585,0.023931159033320815
-0.976,0.027168781738807473,0.006494956352347078,0.024406743339648804
-0.972,0.02780262380160319,0.006750286186437387,0.024892693222557067
-0.968,0.02834795141060895,0.0069552892953968284,0.02532175945943952
-0.964,0.028928209521384717,0.007166530691284891,0.025764698845117857
-0.96,0.02952633532272394,0.0074308092524680925,0.026242867548724885
-0.956,0.03016895645170329,0.007716220644640295,0.026746897951389292
-0.952,0.030864905085949846,0.008004957146454748,0.02726947185404839
-0.948,0.031614202106979974,0.008297027367387718,0.02781060473043218
-0.944,0.03241683741509193,0.008592427030157005,0.028370288915077146
-0.94,0.03327281100954334,0.008891156080237843,0.02894852447327249
-0.9359999999999999,0.03394740038167683,0.009166348816738945,0.029456810043864287
-0.9319999999999999,0.03447909125169393,0.00950199531745872,0.029931866650373076
-0.9279999999999999,0.035069329548998746,0.009843866170049414,0.03042497623701113
-0.9239999999999999,0.035718104866894536,0.0101919561691725,0.030936131034448897
-0.9199999999999999,0.03642543686996351,0.010546275682185084,0.03146534633095189
-0.9159999999999999,0.037191316027839275,0.010906819534254462,0.032012614548159554
-0.9119999999999999,0.03801574248902794,0.011273587830153958,0.03257793581670364
-0.9079999999999999,0.03889871622657469,0.011646580525913134,0.03316131006436678
-0.9039999999999999,0.03984023743426328,0.01202579761873388,0.033762737280735845
-0.8999999999999999,0.04084030588857283,0.012411239087628919,0.034382217529331155
-0.8959999999999999,0.04182693304006749,0.01278359232865639,0.034991731690493584
-0.8919999999999999,0.04260105247976154,0.013163520416569504,0.035552135781118065
-0.8879999999999999,0.04344352706446636,0.013556014382135228,0.03613833855237051
-0.8839999999999999,0.044354356850720617,0.013961073983198373,0.03675033983031734
-0.8799999999999999,0.0453335419864263,0.014378699317612051,0.037388139753786825
-0.8759999999999999,0.04638108201763571,0.014808890523349941,0.03805173832174695
-0.8719999999999999,0.04749697747970536,0.015251647426967432,0.038741135540632764
-0.8679999999999999,0.04868059351636395,0.015706137541072165,0.039452765696371565
-0.8639999999999999,0.04993181893537551,0.01617236676272128,0.04018706910679279
-0.8599999999999999,0.051251161646884286,0.01665100595522264,0.040946997426769105
-0.8559999999999999,0.05263860314101226,0.017142048123172944,0.04173253987698018
-0.8519999999999999,0.053568200704951316,0.01762242903161242,0.04238508928028898
-0.8479999999999999,0.054452019098933956,0.01808658633609576,0.043019399337233026
-0.8440000000000001,0.055432005051214046,0.018565131689607266,0.043685018818608215
-0.8400000000000001,0.05650815888505588,0.01905806507768684,0.044381947775651645
-0.8360000000000001,0.05768046218780121,0.01956537879708566,0.04511017498378538
-0.8320000000000001,0.05894894984470099,0.020087088057729116,0.045869722298404435
-0.8280000000000001,0.060313605372173375,0.020623185315997886,0.04666057903559348
-0.8240000000000001,0.06177442847472433,0.021173670559548403,0.04748274508637521
-0.8200000000000001,0.06316660263369937,0.021814634998793898,0.04834162134422551
-0.8160000000000001,0.06434791378679099,0.022572470406236705,0.04925029378531867
-0.812,0.06567568237494519,0.023340487607388737,0.05020546547008156
-0.808,0.06707010099924425,0.02407764835420719,0.05114441145562239
-0.804,0.0683502452725206,0.024693679616043244,0.05192521715786722
-0.8,0.06976390346503566,0.025317692011892854,0.05274282662676099
-0.796,0.07131107568697363,0.025949685733712525,0.05359724001995
-0.792,0.07281363379057139,0.026623407156177985,0.05450718406166768
-0.788,0.07401423917061171,0.027391527062636457,0.05550713299248489
-0.784,0.0753457029072733,0.02817420194524104,0.05655565908524179
-0.78,0.07680802501381612,0.028971431417860603,0.057652762223279856
-0.776,0.07840118098321154,0.02978320360761396,0.05879842496327353
-0.772,0.08007225223845614,0.030635752814088126,0.05995476924065753
-0.768,0.08173267626994336,0.03156110312909921,0.06097573611498332
-0.764,0.08351013448066082,0.032504954071131416,0.06203999776152747
-0.76,0.08479699878022638,0.03344447640717382,0.06310030691269584
-0.756,0.08575910142447994,0.03439252036568621,0.06417859209041282
-0.752,0.08688481130255035,0.0353693047831546,0.06531537894798388
-0.748,0.08816977887096501,0.03636512705334018,0.06649260822724819
-0.744,0.0895831124194548,0.03731509826018064,0.06758902838930128
-0.74,0.09115594470401642,0.0382922890187543,0.06874042834204777
-0.736,0.09288827579758939,0.039296699640229006,0.06994680855774643
-0.732,0.09478010570999669,0.040328329972606436,0.07120816873647685
-0.728,0.09683143449734367,0.04138718007919191,0.07252450883481681
-0.724,0.09866836439949647,0.042390276023385264,0.07384892040555276
-0.72,0.09974026073176791,0.04324759597691952,0.07509514821733691
-0.716,0.1010103286689374,0.044127054791535,0.07641414332590594
-0.712,0.10212430058014446,0.0452152460343827,0.07778452822088112
-0.708,0.10341821182319176,0.046337985228673266,0.07922324827243143
-0.704,0.10489214961640586,0.04749520610936936,0.08073033159434945
-0.7,0.1065461139874763,0.048686908550528235,0.08230577788414654
-0.696,0.10838010489300348,0.04991309273593789,0.08394958758588464
-0.692,0.1099959738114597,0.051048129152485196,0.0855639721407632
-0.688,0.11117876708824946,0.05202421262420132,0.08710484730952575
-0.6839999999999999,0.11255643987586886,0.05303951564149093,0.08873031455565389
-0.6799999999999999,0.11387411925024794,0.054296391003406434,0.09029897049725527
-0.6759999999999999,0.11539947781694433,0.05558537379844183,0.09194767063361298
-0.6719999999999999,0.11713792040983355,0.056902203256390324,0.09367929566216038
-0.6679999999999999,0.11908944725518986,0.05824687951532519,0.09549384558336836
-0.6639999999999999,0.12125405785910914,0.05961940227552202,0.09739132032707884
-0.6599999999999999,0.12291991005321845,0.06078948558047975,0.09921184214895175
-0.6559999999999999,0.12414054694347168,0.0617701006719477,0.10097632784139987
-0.6519999999999999,0.12563185858725726,0.06279138209766298,0.10284844220569712
-0.6479999999999999,0.1266388596523179,0.0640783008140967,0.10458924548952765
-0.6439999999999999,0.12785818008877398,0.06542487472651773,0.10641980618141438
-0.6399999999999999,0.12931670447982446,0.06682312200336082,0.1083486433501783
-0.6359999999999999,0.13101443315356864,0.06827304278051145,0.11037575720789336
-0.6319999999999999,0.13295133528652633,0.06977461432472634,0.11250111530842279
-0.6279999999999999,0.1351274685329527,0.07132788131663528,0.1147247809078081
-0.6239999999999999,0.13754280563210025,0.07293282157954577,0.11704672302477426
-0.6199999999999999,0.139970885135759,0.0744934584960073,0.11940167719482754
-0.6159999999999999,0.14117238599705575,0.07552826072001335,0.12142637931757322
-0.6119999999999999,0.14167300611950587,0.07661271629256784,0.12322045966681683
-0.6079999999999999,0.14245108323523253,0.07775783891941208,0.12512395598227016
-0.6039999999999999,0.14350661760105232,0.07896362853204583,0.12713686824926237
-0.5999999999999999,0.14483958697131438,0.08023006609833241,0.12925916410433497
-0.5959999999999999,0.14645003156022418,0.08155718912403848,0.1314909069169631
-0.5920000000000001,0.14833793317760918,0.08294497920140063,0.13383206545260593
-0.5880000000000001,0.14971542155198508,0.08400815735488988,0.13607847573447215
-0.5840000000000001,0.15036774403390749,0.08514340721716615,0.1381219300716518
-0.5800000000000001,0.15123238308164186,0.08631905875378025,0.14026269154359036
-0.5760000000000001,0.15237940059999064,0.08753270287163988,0.14252336088676557
-0.5720000000000001,0.153808772849265,0.08878432040475699,0.14490390095672692
-0.5680000000000001,0.15552054279609662,0.09007394870222903,0.1474043830769474
-0.5640000000000001,0.15751469101565063,0.09140156944190755,0.15002477266089081
-0.56,0.15903277657533887,0.09233964744354227,0.15245993200090763
-0.556,0.15934600750188405,0.0931830401961709,0.1546733884276068
-0.552,0.1594814672505231,0.09407229583886732,0.15693221043591343
-0.548,0.15988047180234022,0.09500644991632815,0.15933168143667534
-0.544,0.16057699822416222,0.09601666060955852,0.16180456917939548
-0.54,0.16158489973025797,0.09711859759023368,0.16431155133475225
-0.536,0.1628516830585289,0.09826537567851538,0.16695118059997743
-0.532,0.1643773469750838,0.09945699460750551,0.1697234572162067
-0.528,0.1661618920392254,0.10069345465544106,0.17262838116808202
-0.524,0.1667729132129685,0.10179020676963166,0.17521569188044422
-0.52,0.1673005814876461,0.10289612397146373,0.1778437187417237
-0.516,0.16785487845494124,0.10390586346563598,0.18045105879577777
-0.512,0.16815635375155438,0.10461639159114314,0.18280547531685373
-0.508,0.16872573748191178,0.10538617143429867,0.1853030399630533
-0.504,0.1695630281675391,0.1062151932800091,0.18794371864080764
-0.5,0.17058615228459087,0.10708341659715302,0.19071155770512938
-0.496,0.1706360434219266,0.1077018338302855,0.1933845471932635
-0.492,0.17100214499652483,0.10837999732628951,0.19621622837305355
-0.488,0.17168446258791778,0.10911791731269246,0.19920664264352697
-0.484,0.1726829951760562,0.1099155892040803,0.2023557698363482
-0.48,0.17388455327265903,0.11083031761889435,0.20543870061275946
-0.476,0.17524202285282317,0.11188385874347474,0.20835052227758363
-0.472,0.1749498586118768,0.1125583309656979,0.21107556748281947
-0.46799999999999997,0.1746882109784482,0.11321116050065314,0.21390618302098838
-0.46399999999999997,0.17468528638823227,0.11385530908626111,0.21682241062679225
-0.45999999999999996,0.174693334396005,0.11427315138704672,0.21946987612336416
-0.45599999999999996,0.17501022027223864,0.11472840883128219,0.22227206780572578
-0.45199999999999996,0.17563594542136035,0.11522107849567284,0.2252289663919497
-0.44799999999999995,0.1764252646934573,0.11569715665588956,0.22828178095050533
-0.44399999999999995,0.17600492380349592,0.1156518521801452,0.23088672543983194
-0.43999999999999995,0.1757609997988942,0.11578202055891863,0.23349467863183715
-0.43599999999999994,0.17564128411064014,0.11616241104205197,0.23601907201883118
-0.43199999999999994,0.17578575717525416,0.11657588667708217,0.23869847819559145
-0.42799999999999994,0.1761944205984094,0.11702245351741314,0.2415329368029831
-0.42399999999999993,0.17686727500481297,0.11750210899894169,0.24452242877316596
-0.41999999999999993,0.1778043202394721,0.11801485286776423,0.24766695385279236
-0.4159999999999999,0.17795497681412292,0.1180709504208291,0.25043832088755946
-0.4119999999999999,0.1774199934638791,0.11770062537281353,0.25287320849190015
-0.4079999999999999,0.17720558298274772,0.11736755958482568,0.2554729671341594
-0.4039999999999999,0.1770994406084281,0.11730380526571225,0.2581210694027377
-0.3999999999999999,0.1771342441979825,0.11745277574057145,0.2608385153980345
-0.3959999999999999,0.17746471209856776,0.11763964811420123,0.2637110188974548
-0.3919999999999999,0.17809084492473462,0.11786442259550516,0.26673857961694175
-0.3879999999999999,0.1790126346433641,0.11812709708279805,0.26992117384201825
-0.3839999999999999,0.1787554980650128,0.11797244656847077,0.27272625938659995
-0.3799999999999999,0.17814087829358044,0.11763167070264761,0.2754414848669245
-0.3759999999999999,0.17785591375462226,0.11733516557019345,0.2783279697343536
-0.3719999999999999,0.177900603153276,0.1170829329079225,0.28138569070630104
-0.3679999999999999,0.17780877490144129,0.11713544677538158,0.2842042478519148
-0.3639999999999999,0.177952009964288,0.11727695577266949,0.28711045568275234
-0.3599999999999999,0.17742970358109247,0.11716120656691625,0.2898770695502498
-0.35599999999999987,0.17662195486625212,0.11689802601897788,0.29263571098215974
-0.35199999999999987,0.17610750944654463,0.11665832719294905,0.29556909965519196
-0.34799999999999986,0.1758863676285504,0.11644211007419318,0.29867723455964484
-0.34399999999999986,0.17595852741108703,0.11624937617732141,0.3019600912508338
-0.33999999999999986,0.1762638059923624,0.11599579958154443,0.30521091062663397
-0.33599999999999985,0.175799891334292,0.11547461469803447,0.30794587050779637
-0.3320000000000001,0.1745853395271842,0.11513373028258762,0.31014634483608516
-0.32800000000000007,0.17371492494122587,0.11481439211424699,0.31251539435171655
-0.32400000000000007,0.1731886346480621,0.1145165957691011,0.31505305497483405
-0.32000000000000006,0.1730064768231432,0.114240343531867,0.31775930900269533
-0.31600000000000006,0.17316844849558616,0.11398563705866122,0.3206341345739307
-0.31200000000000006,0.17284261545315371,0.11352679818435668,0.3233872435144043
-0.30800000000000005,0.1716693346342033,0.11276620408799509,0.3258993082189667
-0.30400000000000005,0.170829341610461,0.11202411924352976,0.3285849628030118
-0.30000000000000004,0.1700746056325451,0.11147549148026543,0.3311621036790637
-0.29600000000000004,0.16937521376455178,0.1111370997513569,0.3336044603502619
-0.29200000000000004,0.16898538982502692,0.11082816505456626,0.3362037770861082
-0.28800000000000003,0.16890513412385189,0.11054868734535649,0.3389600534220502
-0.28400000000000003,0.16741634232350194,0.10984624374640188,0.3412958660682639
-0.28,0.1659811082282325,0.10910759669423542,0.34371931751185486
-0.276,0.16482078326519986,0.1083911435596034,0.34630579452019167
-0.272,0.163935372845119,0.10769688940336201,0.34905527684823007
-0.268,0.16332486409050648,0.10702482400997684,0.35196780501521713
-0.264,0.16298926434245373,0.10637495256735612,0.3550433594609714
-0.26,0.1619857194494313,0.10568074282786226,0.35773700680474063
-0.256,0.159775476550799,0.10467877527357299,0.35950942283844306
-0.252,0.1579003643972007,0.10369577752830356,0.3614541233592199
-0.248,0.15636040071639148,0.10273175734480086,0.3635710953227671
-0.244,0.15515558942698662,0.10178671797635175,0.3658603300466775
-0.24,0.15428592151898737,0.10086065243743625,0.368321844551191
-0.236,0.1532157313728658,0.09972355550178698,0.3706737078487667
-0.23199999999999998,0.1514860945330487,0.09816817127606586,0.37267301687097065
-0.22799999999999998,0.14987265457081797,0.09675149122907921,0.3747833359745586
-0.22399999999999998,0.14777298714569156,0.0958155800392637,0.3768757804677797
-0.21999999999999997,0.14604905722218442,0.09487620368091407,0.37915867375531137
-0.21599999999999997,0.1447008780078329,0.09393336905520006,0.3816319986894328
-0.21199999999999997,0.14372843933267637,0.09298706898291237,0.3842957737206765
-0.20799999999999996,0.14227133597452732,0.09148251988671442,0.3863591506018327
-0.20399999999999996,0.14025983617824267,0.09011303212499287,0.38817971148464253
-0.19999999999999996,0.13827962968970917,0.08892012786403783,0.39010803506106945
-0.19599999999999995,0.1366339753480064,0.0877322733841925,0.39220909563803624
-0.19199999999999995,0.13532288586019395,0.08654947761928633,0.3944828775743582
-0.18799999999999994,0.13434635122781016,0.08537173184246548,0.3969293980206195
-0.18399999999999994,0.1335782437793076,0.08424875298764048,0.39920779176665144
-0.17999999999999994,0.13119239309915987,0.08289902296694114,0.4004909193324054
-0.17599999999999993,0.1291441729805408,0.08147577071430176,0.4018644984378307
-0.17199999999999993,0.12747915578515795,0.08006061195532567,0.40340466729527824
-0.16799999999999993,0.12619732913710727,0.07865353610913174,0.4051114368883812
-0.16399999999999992,0.1252987025968045,0.07725455347486819,0.406984794130035
-0.15999999999999992,0.12478326955504482,0.07586365386626921,0.4090247534889527
-0.15599999999999992,0.1227972884348652,0.07444250522202274,0.41064578355235404
-0.1519999999999999,0.12103999641626152,0.07301628412378153,0.41238550507735
-0.1479999999999999,0.11966994767545971,0.07158554702652804,0.4142953997196646
-0.1439999999999999,0.11853128254671601,0.06991690935985467,0.41576260235579976
-0.1399999999999999,0.11775780730496949,0.06818376440760907,0.4172445374838369
-0.1359999999999999,0.11635616498707228,0.06615246111235212,0.41881926926499985
-0.1319999999999999,0.1145950616264066,0.06426791551318013,0.4199875711020889
-0.1279999999999999,0.11296420865414225,0.06257140192185859,0.4209515148665412
-0.12399999999999989,0.11167868665821586,0.06087758762135516,0.4220858644796253
-0.11999999999999988,0.11073850428460436,0.05918648243169961,0.42339061338977757
-0.11599999999999988,0.10897936825048354,0.057189633642100286,0.42474842844532334
-0.11199999999999988,0.1074201453083852,0.05514554684028029,0.42625628106502
-0.10799999999999987,0.10624545688082455,0.0531022990856389,0.4279323703919739
-0.10399999999999987,0.10539641956751925,0.05111958913555206,0.429668476555355
-0.09999999999999987,0.1044823353560549,0.04958463047851929,0.4307651240037499
-0.09599999999999986,0.1028314359629509,0.047658080396799196,0.43216780124997145
-0.09199999999999986,0.10145843178674906,0.04563183930970788,0.43317819428140203
-0.08799999999999986,0.10039727556707935,0.043530054617769466,0.43394611240227643
-0.08399999999999985,0.09952473857847963,0.04133969560022034,0.4349837852015805
-0.08000000000000007,0.09845136300565073,0.03891284380585677,0.43645779805840057
-0.07600000000000007,0.09723343869152737,0.03694151144102074,0.4374595765075016
-0.07200000000000006,0.09629322506770896,0.03505541014455182,0.4384843043260974
-0.06800000000000006,0.0957373663109377,0.03316740631131956,0.4396730628548886
-0.06400000000000006,0.09462753071532007,0.030818410164326078,0.44036986268875355
-0.06000000000000005,0.0935279293498715,0.02865413829956656,0.4410688291638541
-0.05600000000000005,0.0925971609269272,0.026674165554670514,0.4418598530120752
-0.052000000000000046,0.09204720602724153,0.02470456822750348,0.44280927367449036
-0.04800000000000004,0.09170538389477265,0.022664060872416417,0.44380731515978683
-0.04400000000000004,0.09058676897304424,0.020215245757472043,0.4442531710158714
-0.040000000000000036,0.08947651860390805,0.018064597178219045,0.4446744243603511
-0.03600000000000003,0.0887578929257737,0.015917235662155662,0.4452567417574421
-0.03200000000000003,0.08843089210249272,0.013773163324702816,0.4460001230728011
-0.028000000000000025,0.08836310076701206,0.011577277668731305,0.44681720047202816
-0.02400000000000002,0.0875057654734374,0.009151490599907407,0.4468683158528513
-0.020000000000000018,0.08677542490279459,0.006995131575796329,0.4466937104320278
-0.016000000000000014,0.086438062348401,0.004838591179032416,0.4466857932813637
-0.01200000000000001,0.0861361070939869,0.0026070722547386774,0.44694683118837036
-0.008000000000000007,0.08580774127260463,0.0002816241977537881,0.44750234155447666
-0.0040000000000000036,0.0859053123463646,-0.002045437628648585,0.44822595106118235
0.0,0.08607345417388182,-0.003909681481421148,0.4481840213389928
0.0040000000000000036,0.08578094232663387,-0.005938035375101209,0.44848972116080027
0.008000000000000007,0.08566182511248742,-0.008154592194354398,0.44827461364664506
0.01200000000000001,0.08580356017554773,-0.010489615153893905,0.44778123008078813
0.016000000000000014,0.0857901610994053,-0.012962396863271627,0.447787037413608
0.020000000000000018,0.08581408684419242,-0.015178660758107547,0.44733573350896183
0.02400000000000002,0.08613542531308546,-0.01725369540044825,0.44671357762222463
0.028000000000000025,0.08641842969016987,-0.019426382709456024,0.4464972432773996
0.03200000000000003,0.08683300984784825,-0.021661453997647236,0.446603957226503
0.03600000000000003,0.087666456608973,-0.02389441502785588,0.4468838277978172
0.040000000000000036,0.08832807925843215,-0.026107378816709634,0.4467806128964958
0.04400000000000004,0.08859696143507055,-0.02837222874477612,0.44614706292406536
0.04800000000000004,0.0892965590487243,-0.030636094559194495,0.4456910504165718
0.052000000000000046,0.09034429556258051,-0.03280632245468086,0.4453723812593998
0.05600000000000005,0.09067014512929933,-0.03499500105720659,0.4445629935513574
0.06000000000000005,0.09137481222790922,-0.037199905806320356,0.4439082303387505
0.06400000000000006,0.09248328588045059,-0.03940625787853511,0.4434238756098994
0.06800000000000006,0.09316226463459397,-0.04141175974375906,0.44263026755766877
0.07200000000000006,0.09385979955588074,-0.04357314600691628,0.4417515984253431
0.07600000000000007,0.09499865661512774,-0.045732462304110065,0.44104606887555964
0.08000000000000007,0.09609879131837977,-0.04759552716499967,0.4402538578828972
0.08400000000000007,0.09677736939719594,-0.04963776320172135,0.43883496553462836
0.08800000000000008,0.09768508684086032,-0.05179865142859561,0.43738788692673924
0.09200000000000008,0.09899451645738272,-0.05396561089882217,0.43611074046185266
0.09600000000000009,0.1000229421221098,-0.055968082318388804,0.4352871462411008
0.10000000000000009,0.1012466344047327,-0.05793012573445599,0.4347120137152393
0.10400000000000009,0.10286532877676997,-0.05990229001036704,0.43430144322962205
0.1080000000000001,0.10458672059095002,-0.06193532453989519,0.43378564063617303
0.1120000000000001,0.10532911025004041,-0.06377544411316795,0.431894885961212
0.1160000000000001,0.10648051930701752,-0.0656270541793143,0.4301665445805608
0.1200000000000001,0.10804095242852577,-0.06749016160897686,0.4286006104313039
0.12400000000000011,0.10925918188709326,-0.0692150443337108,0.4272235220187734
0.1280000000000001,0.11024725442367189,-0.07082541511814468,0.42602424721170834
0.13200000000000012,0.11161341999051819,-0.07244289043231306,0.4249793296518048
0.13600000000000012,0.11332621630838258,-0.07410120240136527,0.42402872017069904
0.14000000000000012,0.11500021640006923,-0.07621970064236211,0.4224225282863352
0.14400000000000013,0.1164161752837607,-0.07814473616818868,0.42086440185078944
0.14800000000000013,0.1173450748154539,-0.07982558837871186,0.41932071836082957
0.15200000000000014,0.11863475281465051,-0.08151617532104392,0.4179448766282858
0.15600000000000014,0.12019809656719171,-0.08307061758864456,0.41627939407714987
0.16000000000000014,0.12207577007686551,-0.08455820315557909,0.41453630869226343
0.16400000000000015,0.12384986786210321,-0.0859428210276897,0.41287622910160915
0.16800000000000015,0.1250092062244641,-0.08709891888132712,0.41121125812587994
0.17200000000000015,0.12613579205922595,-0.08868596634561254,0.4091447912032639
0.17600000000000016,0.12764271992837486,-0.09031060245970637,0.4072183163750849
0.18000000000000016,0.1295514147137936,-0.09195369344786837,0.4054667198059305
0.18400000000000016,0.13162075187651034,-0.09353437266599549,0.40380050261164235
0.18800000000000017,0.13247563257547812,-0.09469325665860359,0.40173148585930124
0.19200000000000017,0.13370395653124323,-0.09587430090844493,0.39982794707062536
0.19600000000000017,0.1353057149753981,-0.09707749690593781,0.3980899004349545
0.20000000000000018,0.13706069653495903,-0.09850736962528253,0.39618837060451584
0.20400000000000018,0.13910247688783559,-0.10003672230302442,0.3943310323555255
0.20800000000000018,0.14052727364825351,-0.10132471686654222,0.39228039204318876
0.2120000000000002,0.141508816973324,-0.10242859799418706,0.39010918464206484
0.2160000000000002,0.1428292893527307,-0.10356511973781019,0.3881027771850247
0.2200000000000002,0.14448868048621977,-0.10473427322116981,0.38626118401364645
0.2240000000000002,0.1464532912031797,-0.10582625232073076,0.38421849192745683
0.2280000000000002,0.14863666442529308,-0.10688168444675741,0.3822527224793161
0.2320000000000002,0.14968574755772826,-0.10760832785879824,0.37986767685000355
0.2360000000000002,0.15058521350641985,-0.10863108403044398,0.3771510821042675
0.2400000000000002,0.15188612313733477,-0.10968766716448357,0.374624834883035
0.24400000000000022,0.15358848623928478,-0.11077808542311705,0.3722889177356275
0.24800000000000022,0.15569228982223488,-0.11190233054794514,0.3701433473213801
0.2520000000000002,0.15681548409013377,-0.11237261053959206,0.36773585445205487
0.2560000000000002,0.15809035336398053,-0.11275403687232202,0.3654244911423087
0.26000000000000023,0.15900934990385585,-0.11351370128638558,0.36294333934079176
0.26400000000000023,0.1600382387108476,-0.1144595055795253,0.3605196629477243
0.26800000000000024,0.16146560970006718,-0.11545169257232221,0.35829529433380647
0.27200000000000024,0.1632914629101411,-0.1164902623776439,0.3562702332619355
0.27600000000000025,0.16480526775980409,-0.11711461866231736,0.3539467658171681
0.28000000000000025,0.16606576197999093,-0.11738352692976152,0.3513790840333925
0.28400000000000025,0.16698121246258438,-0.11786997780197161,0.34874097161188955
0.28800000000000026,0.1678536097920607,-0.11849301267735238,0.3461477327428334
0.29200000000000026,0.16905306997587624,-0.11914951079347229,0.34373189647631525
0.29600000000000026,0.17057958722356625,-0.11983946765086469,0.3414934831052892
0.30000000000000027,0.17243316185030733,-0.1205628831610513,0.3394324928185496
0.30400000000000027,0.17374078418832414,-0.1207203225139435,0.33684857289822334
0.30799999999999983,0.1744319551586037,-0.12088830260726108,0.33399587969905203
0.31199999999999983,0.17500125338218575,-0.12122708466219646,0.33118889248822386
0.31599999999999984,0.17594671863087236,-0.12160573203526863,0.3285872878998895
0.31999999999999984,0.1772683401850039,-0.12202424186201019,0.3261910826939819
0.32399999999999984,0.17896613736834416,-0.12248262015544716,0.32400024108578696
0.32799999999999985,0.18104010168224927,-0.1229808640056259,0.3220147814967096
0.33199999999999985,0.1812372119222149,-0.12275099551249101,0.3189287006965588
0.33599999999999985,0.18103109283059926,-0.12276915200102628,0.31572738503308145
0.33999999999999986,0.1812188657431087,-0.12282890852115877,0.3127409075552542
0.34399999999999986,0.18180053027421508,-0.1229302651251521,0.30996926845573136
0.34799999999999986,0.18277607779339522,-0.12307322039819346,0.3074124850425856
0.35199999999999987,0.18387485905787046,-0.12311449560560693,0.30494194706322547
0.35599999999999987,0.18376051647377803,-0.12274674896613479,0.30187186019864415
0.3599999999999999,0.18357489257473833,-0.12273227053510732,0.2987380711425984
0.3639999999999999,0.18369869768840572,-0.12276037874753445,0.29579113030785303
0.3679999999999999,0.18413193368948008,-0.12283107413829905,0.2930309930004975
0.3719999999999999,0.18487460053802862,-0.12294435635448951,0.2904576821146472
0.3759999999999999,0.18518316308263952,-0.1226422067099727,0.287690384033711
0.3799999999999999,0.18491280865658224,-0.12217703846519684,0.28460558669857755
0.3839999999999999,0.1846094576198529,-0.1220336857304034,0.28147237896182764
0.3879999999999999,0.1846607696324189,-0.12193139995491327,0.27853462438484794
0.3919999999999999,0.1850667408455852,-0.12187018171998136,0.27579234291239396
0.3959999999999999,0.1858273768015257,-0.1218500299312791,0.2732454939066436
0.3999999999999999,0.1851326434201493,-0.12126524937735671,0.2702380341482339
0.4039999999999999,0.18456003433367396,-0.12066084936385792,0.2673368946503649
0.4079999999999999,0.18432747656350604,-0.12011453557010697,0.2646177177892338
0.4119999999999999,0.1843731044414231,-0.11966296569543264,0.26193983151110445
0.4159999999999999,0.18449554630949164,-0.11942818940709574,0.2589169936582519
0.41999999999999993,0.1849931642286864,-0.11924447710520501,0.2561044652580508
0.42399999999999993,0.1843127716849632,-0.11901232924029463,0.2531715063162234
0.42799999999999994,0.18366948078424936,-0.11853916042864315,0.25002105301640026
0.43199999999999994,0.18303657307943616,-0.11780354895405475,0.24663821769425212
0.43599999999999994,0.18271565824737127,-0.11710876929229184,0.24344057607909156
0.43999999999999995,0.18270673086966033,-0.11645481103522123,0.2404280803138978
0.44399999999999995,0.18202181128139705,-0.11574155885832349,0.23742000014595485
0.44799999999999995,0.18136316788327042,-0.11503373149074092,0.23452691494492
0.45199999999999996,0.18107136286210648,-0.11436491441489871,0.2318085643499443
0.45599999999999996,0.18114639138001515,-0.11373509748378767,0.22926490822524545
0.45999999999999996,0.1815882575221994,-0.11314428593700218,0.22689596724873093
0.46399999999999997,0.1811336226338289,-0.11223330431343936,0.22397625678862315
0.46799999999999997,0.17967163356707208,-0.11128716129781119,0.22047422695840427
0.472,0.17852178296154786,-0.11039464779854169,0.21713625296207803
0.476,0.17768407070989517,-0.10955576354527158,0.21396233515317478
0.48,0.1771584996728945,-0.10877051474796327,0.21095249515594297
0.484,0.176945062352331,-0.10803888904441325,0.20810668765531373
0.488,0.1770437632088465,-0.10736089285673021,0.20542493617175508
0.492,0.17715242660102182,-0.1067008876687178,0.2028084322064416
0.496,0.17578709595633873,-0.1058860045846914,0.19977537873817042
0.5,0.17469845639128426,-0.10512430740882676,0.19690074535553392
0.504,0.1738227041451208,-0.10435062835910698,0.19410885066709777
0.508,0.17273222210831424,-0.10313149910276634,0.19089749591710498
0.512,0.1719152310789148,-0.10196811183218009,0.18784988788603119
0.516,0.17137173674797887,-0.10086048244239892,0.18496606802239599
0.52,0.17110172305221427,-0.09980857821877245,0.18224595060501303
0.524,0.16932394241136686,-0.09853322140326737,0.17928655392794454
0.528,0.1674880361921529,-0.09724475224911808,0.17638087005334113
0.532,0.16602724829774407,-0.0960092845469178,0.17362320473107168
0.536,0.1649415785171148,-0.09482681813036542,0.17101355833185464
0.54,0.16423102686598326,-0.09369735307765793,0.16855193093913085
0.544,0.1638955934068433,-0.09262088912117104,0.16623832188717969
0.548,0.1638204008598478,-0.09169925835149442,0.16369445553503698
0.552,0.16290529853509733,-0.09078916252191804,0.16094201178273176
0.556,0.16071844994018372,-0.0895632633249182,0.15784345054356944
0.56,0.15862831800672145,-0.08817617943337139,0.1546885647630377
0.5640000000000001,0.156849205738333,-0.08683016269210038,0.1516703331567688
0.5680000000000001,0.15538111330488902,-0.08552521308301471,0.14878875585605653
0.5720000000000001,0.15422404026484127,-0.08426133030675448,0.14604383261067244
0.5760000000000001,0.15337799717209832,-0.08303853273908715,0.1434356015926917
0.5800000000000001,0.15284295886547514,-0.0818567835941632,0.1409639848273979
0.5840000000000001,0.15169286585707645,-0.08064690960649396,0.13841663662093395
0.5880000000000001,0.14973268139680943,-0.07939942112406097,0.1357509304562201
0.5920000000000001,0.1480232289267795,-0.07819544552995522,0.13321092906305876
0.5960000000000001,0.14656450847752558,-0.07703498275324965,0.13079663234209374
0.6000000000000001,0.1453565202815739,-0.07591803323259448,0.12850804070087285
0.6040000000000001,0.14402108135873173,-0.07453658610957282,0.12605445236426574
0.6080000000000001,0.14288856384601223,-0.07316677857331771,0.12369172496421811
0.6120000000000001,0.1420066197553743,-0.07184784349116913,0.12145662522072977
0.6160000000000001,0.14045359795257698,-0.0705093247207176,0.11918081334487474
0.6200000000000001,0.13805498274720557,-0.06912174946059386,0.11682098246395184
0.6240000000000001,0.13595392010274082,-0.06776637406689173,0.1145815834311821
0.6280000000000001,0.13415040996729558,-0.06644319867324627,0.11246261646917981
0.6320000000000001,0.1326444525413174,-0.06515222314401195,0.11046408148066494
0.6360000000000001,0.13143606349536946,-0.0638934660673846,0.10858600563433399
0.6400000000000001,0.13052520680005403,-0.0626668899691766,0.10682833294328589
0.6440000000000001,0.12991190265155908,-0.06147251378641784,0.105191092251276
0.6480000000000001,0.1284295888843641,-0.06031621892341895,0.10312993302835712
0.6520000000000001,0.12559489172202282,-0.05892952050312821,0.10062435828639327
0.6560000000000001,0.12303378648797293,-0.0575785110907027,0.09822742549855487
0.6600000000000001,0.12074627315057705,-0.05626319064649365,0.0959391347002419
0.6640000000000001,0.11873237990043814,-0.05498357797877164,0.09375951739449566
0.6680000000000001,0.11699204633947807,-0.05373963489008999,0.09168850893398058
0.6720000000000002,0.1155253048586861,-0.05253138083262516,0.08972614226315694
0.6760000000000002,0.11433215515054988,-0.05135881563495745,0.08787241757678073
0.6800000000000002,0.1132127754340756,-0.05020213467608246,0.08611315947846301
0.6840000000000002,0.1107642202108868,-0.048928664502169546,0.08433234642763958
0.6880000000000002,0.10851759095875237,-0.04769523376360939,0.08262546169934197
0.6920000000000002,0.10647291635955693,-0.04650186007941326,0.08099252916665682
0.6960000000000002,0.10463013566527192,-0.04534850777957098,0.0794335000219334
0.7000000000000002,0.10293304966931589,-0.04417297885173869,0.07784977542464874
0.7040000000000002,0.10135312513644308,-0.042940184310670315,0.07619618414560822
0.7080000000000002,0.09997452347344075,-0.04174173441122843,0.07462242390203064
0.7120000000000002,0.09879724456855374,-0.04057762923298429,0.0731284947646162
0.7160000000000002,0.09681833630817765,-0.03944709777501317,0.07164088074163896
0.7200000000000002,0.09480272572559291,-0.03834607167456325,0.07019991231588471
0.7240000000000002,0.09297364111982728,-0.03727426905707581,0.06882038536500934
0.7280000000000002,0.09133102781505731,-0.0362316581072156,0.06750225886491268
0.7320000000000002,0.08987491464995075,-0.03521825485595161,0.06624555369001223
0.7360000000000002,0.08860530166244207,-0.03423405947688573,0.06505026993347063
0.7400000000000002,0.0874947875404241,-0.03328782202819975,0.06388530358445955
0.7440000000000002,0.08645144521626259,-0.032411527848671705,0.06264480160457582
0.7480000000000002,0.08487150712411491,-0.0315178051276344,0.061410445532059245
0.7520000000000002,0.08275420894870641,-0.03059882172716753,0.060195941093312
0.7560000000000002,0.08080229066651498,-0.02969961022660547,0.059030666594388014
0.7600000000000002,0.07894908303678785,-0.028774325730045732,0.057819709388612056
0.7640000000000002,0.07724972074036988,-0.02785964599345194,0.056637533084097295
0.7680000000000002,0.07572084539870778,-0.026966879680079846,0.055507390049067136
0.7720000000000002,0.074362456827194,-0.02609602682147914,0.05442928022448666
0.7760000000000002,0.07317455537311894,-0.02524708759259323,0.05340320372535226
0.7800000000000002,0.07188999521781894,-0.024398847890192542,0.05241900627353019
0.7840000000000003,0.07013383912403909,-0.023520377067781484,0.051458896893888786
0.7880000000000003,0.06840871944047303,-0.022770799473079174,0.05041027977148523
0.7920000000000003,0.06678691432266402,-0.0220576183357449,0.04937771750991284
0.7960000000000003,0.06528910248748807,-0.021355022262755586,0.04839128961356459
0.8000000000000003,0.0639152838912073,-0.020663011357730455,0.04745099600289476
0.8040000000000003,0.06266545869213347,-0.019981585579951118,0.04655683674731433
0.8080000000000003,0.06153962686866128,-0.019310744837807047,0.04570881169201686
0.8120000000000003,0.06047051089315659,-0.01864805704829484,0.04490401638470597
0.8159999999999998,0.0588301320531254,-0.017967776916698094,0.04411382824816958
0.8199999999999998,0.05731960296239291,-0.017292889469766,0.043367480357265
0.8239999999999998,0.05593892373941694,-0.016623394645569976,0.04266497262799029
0.8279999999999998,0.054607998889258935,-0.016046127054722362,0.041947831784265026
0.8319999999999999,0.0532866745609733,-0.015582326793398828,0.04115232318456547
0.8359999999999999,0.05206772110318754,-0.015128986062001446,0.04039059314286243
0.8399999999999999,0.05095115459794266,-0.01468611130314081,0.0396626523757364
0.8439999999999999,0.04993694185612637,-0.014253689391574934,0.03896847909820252
0.8479999999999999,0.049025100219993976,-0.013831726938197751,0.03830808442314118
0.8519999999999999,0.0478320642203446,-0.013361833946797753,0.03760922380817265
0.8559999999999999,0.046543980931752875,-0.012873970902628873,0.036911646196659584
0.8599999999999999,0.045350780404184714,-0.012394046489715566,0.03624830514180812
0.8639999999999999,0.04425246236671122,-0.01192206072582042,0.03561920060110295
0.8679999999999999,0.04324904153929006,-0.011458020448770711,0.03502434115512772
0.8719999999999999,0.04234048759803991,-0.011001911833188978,0.03446370900145111
0.8759999999999999,0.04150959598673022,-0.010577648339551495,0.033911897433761544
0.8799999999999999,0.04068831479967996,-0.010264920031889843,0.03328175368003772
0.8839999999999999,0.03994033080629065,-0.00996529417864859,0.03267627595042
0.8879999999999999,0.03915266368473901,-0.009657775626615878,0.03208533779819522
0.8919999999999999,0.03823350198086007,-0.009325024454821916,0.03149823553735369
0.8959999999999999,0.03736482343532066,-0.009000730339341671,0.030930152109420666
0.8999999999999999,0.03654663967533457,-0.008684897853879893,0.030381095509726664
0.9039999999999999,0.035778926423644525,-0.00837751768567862,0.029851049373136308
0.9079999999999999,0.03506169621521153,-0.008078594600002566,0.02934002211405687
0.9119999999999999,0.03439494907470013,-0.007788128410462224,0.028848013672766574
0.9159999999999999,0.03377868510841698,-0.0075061193961615804,0.028375024033046852
0.9199999999999999,0.03321290413626978,-0.007232567431533596,0.027921053151230845
0.9239999999999999,0.03263507192840708,-0.0069928936485098795,0.02747906220021922
0.9279999999999999,0.0317960682883865,-0.00674279453934739,0.027017369647507842
0.9319999999999999,0.030994785912299982,-0.006499172437387967,0.02658321461447715
0.9359999999999999,0.030237523134325022,-0.006245044221055884,0.026099732398093635
0.94,0.029522853145301793,-0.005997116279551244,0.025632295672502945
0.944,0.028850775945256202,-0.005755388541629892,0.025180904394025705
0.948,0.028221291590866456,-0.005519861094340284,0.02474555871280998
0.952,0.027634400010702463,-0.005290533842530093,0.024326258473783762
0.956,0.02709010902070238,-0.0050674101189637855,0.02392300958001393
0.96,0.026565992119134255,-0.00483938413972098,0.023529459172190778
0.964,0.02596706001568184,-0.004555985015978258,0.023116071223071605
0.968,0.025340773933024977,-0.004369521630656939,0.022720553599535807
0.972,0.0247275817650773,-0.004214281085314362,0.022339020668966193
0.976,0.02415096527520446,-0.004061408976246682,0.021970272135703406
0.98,0.023613329778632862,-0.003910365926847265,0.021580730752232345
0.984,0.023113118970962864,-0.0037607836951809685,0.02117538305467451
0.988,0.022651124743703118,-0.0036152459930266826,0.020784124796729385
0.992,0.022227333420093205,-0.003473748353014665,0.020406944323860924
0.996,0.021841751959588356,-0.003336293089615291,0.020043847576786688
1.0,0.021413478350662415,-0.003224898529575298,0.01972767386513911
1.004,0.020977019824410914,-0.0031242867666540584,0.019430103645574376
1.008,0.020557145081674735,-0.003027068259012425,0.019139375319628085
1.012,0.020109345199073318,-0.0028907583395020625,0.018775683737614894
1.016,0.019679763814323417,-0.002758053024322541,0.018420463034497025
1.02,0.019268426686228596,-0.0026289602882126144,0.018073734296323186
1.024,0.01887530913469949,-0.0025034723494832146,0.01773547696474727
1.028,0.018500434672694115,-0.0023815966989646736,0.01740571111846937
1.032,0.01812325483386088,-0.0022674478679777983,0.01709296163527211
1.036,0.01771426540365586,-0.002165870209183583,0.01680738897446822
1.04,0.017322557365051228,-0.0020664483212775525,0.016527478569320596
1.044,0.016948107568089885,-0.0019691762181623393,0.016253213713809334
1.048,0.01659093793417569,-0.0018740597035874086,0.015984610808218756
1.052,0.016251027508948912,-0.0017810931685616717,0.015721653764263537
1.056,0.015928396505987073,-0.0016902821926085068,0.015464358312016849
1.06,0.015623034344367067,-0.0016016238921213242,0.015212716524404504
1.064,0.015314243080628027,-0.0014943944251771101,0.014928640486316778
1.068,0.014994084736984933,-0.0014195950980356897,0.014658967419224685
1.072,0.014686983071982344,-0.001356154561493889,0.014375409407941471
1.076,0.014395118010442937,-0.001296931105005335,0.014079039277968086
1.08,0.014114048733524657,-0.0012392328160367137,0.013789241470726118
1.084,0.013843792180678997,-0.001183063084123154,0.013506033276657165
1.088,0.013584332244333091,-0.0011284186398282767,0.01322939782134359
1.092,0.013335684210114381,-0.0010753026618537532,0.012959351557192255
1.096,0.0130978007806131,-0.0010237542594749207,0.012696163718840673
1.1,0.012865652557382489,-0.0009766150829520004,0.0124586415695223
1.104,0.012640088284014193,-0.0009307672285430951,0.012225012707483135
1.108,0.01242109429268287,-0.000886207958328773,0.011995263160226373
1.112,0.012208683755713148,-0.0008429399386931386,0.011769406629490881
1.116,0.01199313338085376,-0.0007961761588071102,0.0115353451934886
1.12,0.011775245582992264,-0.000746244831176787,0.011293755907914278
1.124,0.01156559172530671,-0.0006983344890097354,0.011057685858450779
1.1280000000000001,0.011362968410544818,-0.0006552872679957255,0.010837306577411429
1.1320000000000001,0.011165536745372464,-0.0006179220528275456,0.010636003307525885
1.1360000000000001,0.010974509585526697,-0.0005818095761610139,0.01043810863040108
1.1400000000000001,0.010789898347343238,-0.0005469520055106659,0.010243634318028518
1.1440000000000001,0.010611691883082383,-0.0005133472261795492,0.010052568789189956
1.1480000000000001,0.010439900974183213,-0.0004809973001059706,0.009864923435299473
1.1520000000000001,0.010274520155301652,-0.0004499011557991096,0.009680692495385192
1.1560000000000001,0.010108889951882798,-0.00041545175860992163,0.009497599043223079
1.1600000000000001,0.00993830951390185,-0.0003954762314888802,0.00933106850979449
1.1640000000000001,0.009770479993276775,-0.0003775213002173746,0.009169199963641
1.1680000000000001,0.00960571592992591,-0.0003597963655953042,0.009009750641529146
1.1720000000000002,0.009444007358430422,-0.00034230029781918384,0.008852711013677676
1.1760000000000002,0.00928536393078834,-0.00032503414547433536,0.008698090485119523
1.1800000000000002,0.009129780792551456,-0.00030799744616799053,0.008545884319117686
1.1840000000000002,0.008977253513094996,-0.00029118965762424496,0.00839608808247657
1.1880000000000002,0.008827791040974156,-0.0002746117610694538,0.008248710718915368
1.1920000000000002,0.008682057198972921,-0.00025842909542500185,0.008104515006492875
1.1960000000000002,0.008548346128276933,-0.00024485438769570125,0.007973120730512852
1.2000000000000002,0.008416834378505194,-0.00023160466524966484,0.007843355238445883
1.2040000000000002,0.008287530011095681,-0.00021868075764603398,0.007715226237781698
1.2080000000000002,0.008160428875438946,-0.0002060822165119357,0.007588729850741475
1.2120000000000002,0.008035527454431545,-0.0001938087171148959,0.007463862379995932
1.2160000000000002,0.007912833175515869,-0.0001818609957122723,0.007340631270904076
1.2200000000000002,0.0077923384611956895,-0.0001702382764993158,0.007219029169282982
1.2240000000000002,0.0076740947575391445,-0.0001589400410317962,0.007095096750826548
1.2280000000000002,0.007559418264928235,-0.00014906834411008375,0.006977622678270452
1.2320000000000002,0.007451250747262118,-0.00013992866816735946,0.006870187616678891
1.2360000000000002,0.007339932808632742,-0.0001303888291442,0.006758572140003441
1.2400000000000002,0.007230135873770969,-0.00012111121111255063,0.006648329600571096
1.2440000000000002,0.007121866323552163,-0.00011209641740326432,0.0065394666002612945
1.2480000000000002,0.007015117850065505,-0.00010334391142336514,0.006431976610085529
1.2520000000000002,0.006909896753582437,-9.485421450648519e-05,0.006325866053908686
1.2560000000000002,0.006806196787310255,-8.662678390514127e-05,0.0062211286111151405
1.2600000000000002,0.006704024106747658,-7.866219609405697e-05,0.006117770532857464
1.2640000000000002,0.0066099178626036195,-7.120787618257034e-05,0.006026275193136677
1.2680000000000002,0.0065186062999945445,-6.434576620960512e-05,0.005938309532495132
1.2720000000000002,0.006428351809737177,-5.763281795113278e-05,0.00585124665241923
1.2760000000000002,0.006339151618092031,-5.106897317012271e-05,0.005765083980059537
1.2800000000000002,0.006251011171622654,-4.4654504954258253e-05,0.005679826677104442
1.2840000000000003,0.006163925111061001,-3.838907051620126e-05,0.0055954696393762625
1.2880000000000003,0.006076928871437021,-3.2187574034827364e-05,0.005510868803555273
1.2920000000000003,0.005987457408754974,-2.5046402965378683e-05,0.005420905211472387
1.2960000000000003,0.0058992814692143,-1.8082047337439945e-05,0.00533197323869288
1.3000000000000003,0.005812398300649951,-1.1294415766067952e-05,0.005244070186527112
1.3040000000000003,0.005730917816185453,-5.404100099863663e-06,0.005166090630037322
1.3080000000000003,0.005651892215148584,8.219016000160319e-08,0.005092198091594659
1.3120000000000003,0.005573721637691033,5.44055080989653e-06,0.005019023432003744
1.3160000000000003,0.005496410851177742,1.0670712296259637e-05,0.004946571000468572
1.3200000000000003,0.005419955200663422,1.577294496961756e-05,0.004874836493510879
1.3240000000000003,0.005344359145899805,2.0746934843023072e-05,0.004803824167232136
1.3280000000000003,0.005269620602911029,2.5592903678490354e-05,0.004733531887157605
1.3319999999999999,0.005195737250484724,3.0310914545222717e-05,0.004663957586470451
1.3359999999999999,0.00512271345093261,3.4900720984880516e-05,0.004595105420277215
1.3399999999999999,0.005048832291570077,3.968461321253442e-05,0.004525102126873044
1.3439999999999999,0.0049763177475787125,4.4213017864124986e-05,0.004457131607614912
1.3479999999999999,0.004907908771236894,4.7982972911365094e-05,0.0043944961391862
1.3519999999999999,0.004840175037994604,5.167647156239535e-05,0.0043324518975350985
1.3559999999999999,0.00477311459112403,5.5293626234707456e-05,0.004270996992924765
1.3599999999999999,0.004706704647825025,5.883780753235217e-05,0.0042100920912441055
1.3639999999999999,0.004640663709809811,6.235049690779334e-05,0.004149216878145655
1.3679999999999999,0.00457530888609007,6.577694507297944e-05,0.004088951091449526
1.3719999999999999,0.004510644129788119,6.91169007422947e-05,0.0040292983080319495
1.376,0.004446665672993627,7.237056101717705e-05,0.003970254981102969
1.38,0.004383377125553723,7.553777022373771e-05,0.003911824614321206
1.384,0.004321324735974953,7.861605261236314e-05,0.00385469365977036
1.388,0.004263859006389686,8.160594432228935e-05,0.0038030900828331512
1.392,0.004206931562081638,8.45384140420012e-05,0.00375194402632002
1.396,0.0041493911243780475,8.748497819273847e-05,0.0037002277255233106
1.4,0.004091133398027099,9.04517815787373e-05,0.0036478456138063944
1.404,0.0040334518385420496,9.335844301823331e-05,0.0035959512979278287
1.408,0.003976349828607336,9.620481341043814e-05,0.003544547868807384
1.412,0.003919825818950889,9.899092088621175e-05,0.0034936337832665782
1.416,0.003863877947057331,0.00010171686417188195,0.0034432075310036224
1.42,0.0038085096509633937,0.00010438254656718195,0.0033932721301270447
1.424,0.003753717589060608,0.00010698805580155664,0.0033438246011521632
1.428,0.00369950507399464,0.00010953321282216317,0.0032948678849916615
1.432,0.0036470687227190116,0.00011178011157873332,0.003247486408632554
1.436,0.003598662731138919,0.00011327683372214912,0.0032037414281130797
1.44,0.0035506749300608822,0.00011473692119067204,0.0031603704988696995
1.444,0.003503108154923823,0.00011616029899662447,0.0031173762075786694
1.448,0.003455961104221107,0.00011754705517694887,0.0030747572538144083
1.452,0.00340923239647363,0.00011889716888100232,0.003032512391144287
1.456,0.003362924677373863,0.0001202105904186524,0.002990644124724332
1.46,0.003317035330945748,0.00012148739927044159,0.002949149973659453
1.464,0.0032715669441727878,0.00012272752311029463,0.0029080323974115343
1.468,0.0032265740057101583,0.00012390640500111697,0.0028673799600436554
1.472,0.0031822236962678963,0.0001249593269127639,0.002827449443946069
1.476,0.00313830147834186,0.00012598257771083532,0.0027878935050731466
1.48,0.0030961170374615393,0.0001270235926130191,0.002750423051898568
1.484,0.0030564074643801464,0.00012811808915500728,0.0027159959867017257
1.488,0.00301704539101005,0.00012919345838257123,0.0026818337202800906
1.492,0.0029771612128147986,0.0001304498352560334,0.002646933869865298
1.496,0.0029368789008615832,0.000131407892765165,0.0026117437244218846
1.5,0.0028969727391236866,0.0001323474411031545,0.002576846994014334
1.504,0.0028574415771522943,0.0001332684398975385,0.0025422426302342564
1.508,0.002818284274856311,0.00013417096526753935,0.002507929617408573
1.512,0.0027795030561783944,0.0001350549582758303,0.0024739100052188403
1.516,0.002741095758795997,0.00013592047962742625,0.0024401817551801207
1.52,0.0027034543595048114,0.00013671879319094606,0.0024071934587942467
1.524,0.002666687337604102,0.00013755368201262896,0.0023748619525882247
1.528,0.0026302518932577435,0.0001383664698248187,0.0023427876357338543
1.532,0.002594146882599475,0.00013915717588692609,0.00231096953847905
1.536,0.0025610932287807287,0.00013977029060212838,0.00228171359859843
1.54,0.0025292232392514855,0.00014032388513694841,0.002253632607341555
1.544,0.0024976179385564727,0.00014086409161333585,0.002225757292851628
1.548,0.0024662791630733383,0.0001413909457756402,0.00219808931526662
1.552,0.0024352049772170723,0.0001419044836390338,0.0021706270171242964
1.556,0.002404397385708504,0.00014240462912838378,0.0021433720438968264
1.56,0.002373855284716739,0.0001428913953944058,0.0021163235689783872
1.564,0.0023435779709594672,0.00014336486581569523,0.002089480798799359
1.568,0.002313567090356967,0.00014382495052130755,0.0020628453337982232
1.572,0.0022838209143344603,0.00014427169791903915,0.002036415584125675
1.576,0.0022543412113710344,0.0001447050748217756,0.00201019312038421
1.58,0.00222512621774121,0.00014512513567971436,0.00198417639230774
1.584,0.0021961777049356963,0.0001455317921387611,0.0019583669394472596
1.588,0.002167119195775379,0.00014585746687979686,0.001932432799832068
1.592,0.0021380831121445222,0.00014612716139695967,0.0019064961560469565
1.596,0.0021092994354562594,0.00014638292637123842,0.0018807610851442203
1.6,0.0020821325299569845,0.00014664191926474048,0.0018568101201848098
1.604,0.0020568140234758334,0.00014691097365805434,0.0018349147606107161
1.608,0.002031699718502657,0.00014717096597700115,0.0018131696764099692
1.612,0.0020067911106653,0.00014742185535899575,0.0017915761610497126
1.616,0.0019820867809934506,0.00014766366194226432,0.001770132932966099
1.62,0.001957588096839799,0.00014789638244648584,0.0017488412675236507
1.624,0.00193329444658545,0.0001481200277858071,0.001727700522706365
1.6280000000000001,0.0019092050218029106,0.000148334568270792,0.0017067100767043793
1.6320000000000001,0.0018853212292718636,0.0001485400334966289,0.0016858711794224643
1.6360000000000001,0.0018616417467437582,0.00014873642914587471,0.001665182589494871
1.6400000000000001,0.0018381679404900497,0.0001489237138372326,0.001644645539130781
1.6440000000000001,0.0018148984339681337,0.0001491019446477867,0.0016242588063764055
1.6480000000000001,0.0017918345332060051,0.00014927106590474485,0.0016040236060727079
1.6520000000000001,0.001768975647072555,0.00014943110855954829,0.001583939323941926
1.6560000000000001,0.001746321017950288,0.00014958206555055673,0.0015640053724381474
1.6600000000000001,0.0017238720220193165,0.00014972393663736707,0.0015442229390906015
1.6640000000000001,0.0017018118835366895,0.00014980213385532481,0.0015248757919896685
1.6680000000000001,0.0016813027065236596,0.000149687050040068,0.0015073427034616948
1.6720000000000002,0.0016608786960439835,0.00014956867046427464,0.0014898353249794165
1.6760000000000002,0.0016406218921697947,0.00014944596062292423,0.0014724463208001316
1.6800000000000002,0.0016205316633721763,0.0001493188950018543,0.0014551751650196379
1.6840000000000002,0.0016006074440596115,0.0001491875133294748,0.0014380213516924146
1.6880000000000002,0.001580850386696586,0.00014905177675782007,0.0014209858994548628
1.6920000000000002,0.001561259372960457,0.00014891172491396455,0.0014040677957020318
1.6960000000000002,0.0015418355313025654,0.00014876734263689076,0.0013872680477534087
1.7000000000000002,0.0015225777094348867,0.00014861863376098262,0.0013705856539179505
1.7040000000000002,0.0015034870941277299,0.00014846557707840163,0.0013540216094836254
1.7080000000000002,0.001484563035953481,0.00014830818335535674,0.0013375754142159223
1.7120000000000002,0.0014658050282084162,0.0001481464745978616,0.001321246585059375
1.7160000000000002,0.0014472141670614444,0.00014798042657963956,0.0013050360935627997
1.7200000000000002,0.0014287893809344539,0.00014781004306052307,0.0012889429745540088
1.7240000000000002,0.0014105317039287996,0.00014763532396062546,0.0012729681868930078
1.7280000000000002,0.0013924401103727357,0.00014745629490860805,0.001257110778948272
1.7320000000000002,0.0013758606223398821,0.0001473464064753576,0.0012431064074647756
1.7360000000000002,0.0013596920513174056,0.00014718763430048351,0.0012295823188676184
1.7400000000000002,0.0013436445393930794,0.0001468828148549632,0.0012164571139173135
1.7440000000000002,0.0013277294249525744,0.00014657764411192553,0.0012034147755352604
1.7480000000000002,0.0013119458226647346,0.00014627214915322154,0.0011904545256458494
1.7520000000000002,0.001295628098796854,0.00014595067486266962,0.0011769062962156977
1.7560000000000002,0.0012793646150173934,0.00014561376652264264,0.001163356466828179
1.7600000000000002,0.001263243610454143,0.0001452758443230282,0.0011498978545572223
1.7640000000000002,0.0012472640877129188,0.0001449368997513745,0.0011365296581589723
1.7680000000000002,0.0012314269941935264,0.00014459693570972111,0.001123252673256585
1.7720000000000002,0.0012157318640289027,0.00014425595100811352,0.0011100665017140605
1.7760000000000002,0.001200178212088044,0.00014391390939606614,0.0010969707544357444
1.7800000000000002,0.001184767083408745,0.00014357087706630333,0.0010839662103092078
1.7840000000000003,0.0011694973980448968,0.00014322680216021264,0.001071052095914661
1.7880000000000003,0.0011543701424157257,0.00014288170539447761,0.0010582291821830327
1.7920000000000003,0.001139705113692068,0.00014249500168386786,0.001045859030991633
1.7960000000000003,0.0011260296133067827,0.00014199860356917275,0.0010345457032572153
1.8000000000000003,0.00111246504420383,0.00014150276970369295,0.001023301743959098
1.8040000000000003,0.0010990110227066664,0.0001410075013824598,0.0010121268237321616
1.8080000000000003,0.0010856683820236262,0.00014051281126185557,0.0010010216089169875
1.8120000000000003,0.00107243631442836,0.00014001866919238927,0.0009899854368243786
1.8160000000000003,0.0010593156295587126,0.0001395251263576409,0.0009790189653515115
1.8200000000000003,0.0010463705208854004,0.00013903942031265654,0.0009681781006582308
1.8240000000000003,0.0010337877086671473,0.00013858323598539557,0.0009576247084020621
1.8280000000000003,0.0010213170038164219,0.000138128911760637,0.0009471406734396368
1.8320000000000003,0.0010089580466294062,0.00013767646108319998,0.0009367256885116651
1.8360000000000003,0.0009967115960581357,0.00013722588337156992,0.0009263803723583207
1.8399999999999999,0.0009845768802108697,0.00013677715110189736,0.0009161041068161508
1.8439999999999999,0.0009725546398320795,0.0001363303277850504,0.0009058975102091269
1.8479999999999999,0.0009606441725179085,0.0001358853316710837,0.000895759969670908
1.8519999999999999,0.0009495747171326343,0.00013548128798032374,0.0008864805641332781
1.8559999999999999,0.0009388243182616822,0.00013508997288243723,0.0008775000208743213
1.8599999999999999,0.0009281647690108833,0.00013469911523636345,0.0008685722557373216
1.8639999999999999,0.000917596770033545,0.00013430876788831736,0.0008596977977507906
1.8679999999999999,0.0009071196642150809,0.00013391888201322503,0.0008508761194540508
1.8719999999999999,0.000896734114387078,0.00013352951096186078,0.0008421077488419188
1.876,0.0008864394487521892,0.00013314061987820228,0.000833392159822179
1.88,0.0008762362634085294,0.00013275220471201476,0.0008247298754878658
1.884,0.0008661243188119597,0.00013236429816806296,0.0008161206312450686
1.888,0.000856103255641905,0.00013197685418053532,0.0008075641747830197
1.892,0.0008461737213579943,0.00013158991804843422,0.0007990610164018996
1.896,0.0008360407605939291,0.0001311742026735405,0.0007903028517310247
1.9,0.0008257960863580813,0.00013073801650117123,0.000781384748080518
1.904,0.0008156483375057147,0.00013030191839100058,0.000772524792019665
1.908,0.0008057534303523755,0.0001298229180810479,0.000763899425120756
1.912,0.0007963848465015613,0.0001292258248044531,0.0007561162643752092
1.916,0.0007870936934850922,0.00012863091219966877,0.0007483775249856484
1.92,0.0007779858399436141,0.00012805497289269805,0.0007407760887306054
1.924,0.0007689839579583777,0.00012748639781479066,0.000733243559180319
1.928,0.0007600613782796539,0.00012692100087565396,0.0007257564201327063
1.932,0.0007512176011358762,0.00012635871404350065,0.0007183142273801534
1.936,0.0007424530970593078,0.00012579958119059726,0.0007109174200494836
1.94,0.0007337674175703619,0.00012524357015289813,0.0007035655600141739
1.944,0.0007251609841506625,0.00012469069227017283,0.0006962590867897532
1.948,0.0007166336066120737,0.00012414098991087608,0.0006889977775452036
1.952,0.0007081850343360336,0.00012359438585027625,0.0006817814207846576
1.956,0.0006998157442503556,0.00012305094679286713,0.0006746104439724134
1.96,0.0006915252359745157,0.00012251061316616052,0.0006674844215589283
1.964,0.0006834992599648975,0.00012198702312514669,0.0006606223836772478
1.968,0.000676018346029241,0.0001215009279159239,0.0006543605853006931
1.972,0.0006686011647024344,0.00012101713407987974,0.0006481335829249293
1.976,0.0006612475307905967,0.0001205356306996638,0.0006419411928229135
1.98,0.0006539572052736868,0.00012005640057212475,0.0006357832295487382
1.984,0.000646730623614537,0.00011957946074166716,0.0006296600619117989
1.988,0.000639567325354733,0.00011910480763315458,0.0006235713233837108
1.992,0.0006324677682339393,0.00011863243197640269,0.0006175173780271784
1.996,0.000625431557918793,0.00011816236721578551,0.0006114978640539153
2.0,0.0006184590530745156,0.00011769456846886245,0.0006055131413647238


==> figs/data/cyl_fk01/cylinderPANS_medp3_x1p06.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.680714669002555e-06,-0.6869883742183447,17.747539281845093,1.1199681386351585,-0.0012931769215356326,8.015221316992616e-05,1.0000000000000004,0.0,1.06,-2.0,0.5
9.681902355396232e-06,-0.686616737395525,17.747070014476776,1.1202898118644953,-0.001211662805872038,8.053926217954643e-05,1.0000000000000004,0.003999948385171592,1.06,-1.996,0.5
9.68309004178991e-06,-0.6862450949847698,17.74660086631775,1.120611485093832,-0.0011301462600386003,8.092632624501217e-05,1.0000000000000004,0.008000016096048057,1.06,-1.992,0.5
9.684277756605297e-06,-0.6858734451234341,17.74613156914711,1.120933175086975,-0.0010486321443750057,8.131337713068731e-05,1.0000000000000004,0.01199996448121965,1.06,-1.988,0.5
9.685465755637779e-06,-0.6855018027126789,17.74566251039505,1.1212548669427633,-0.0009671155858086422,8.170043841149166e-05,1.0000000000000004,0.016000032192096114,1.06,-1.984,0.5
9.6866532715012e-06,-0.6851301658898592,17.745193034410477,1.1215765289962292,-0.000885601471964037,8.208748980953473e-05,1.0000000000000004,0.019999979995191097,1.06,-1.98,0.5
9.687841185268553e-06,-0.6847585141658783,17.74472403526306,1.1218982059508562,-0.0008040849288590834,8.247455182974761e-05,1.0000000000000004,0.024000047706067562,1.06,-1.976,0.5
9.688973932497902e-06,-0.6843517608940601,17.744269847869873,1.1222177837044,-0.0007142709823710902,8.29046461996441e-05,1.0000000000000004,0.027999996673315763,1.06,-1.972,0.5
9.69006680406892e-06,-0.6839193385094404,17.7438263297081,1.122535839676857,-0.0006183891423461318,8.336620664120553e-05,1.0000000000000004,0.031999945640563965,1.06,-1.968,0.5
9.691159874591904e-06,-0.6834868900477886,17.74338310956955,1.1228539049625397,-0.0005225044254757449,8.382778439486316e-05,1.0000000000000004,0.03600001335144043,1.06,-1.964,0.5
9.692217133761005e-06,-0.6830166392028332,17.742976039648056,1.1231783609837294,-0.00043094683559274927,8.424933618833563e-05,1.0000000000000004,0.039999959990382195,1.06,-1.96,0.5
9.693245885955548e-06,-0.6825164202600718,17.742597937583923,1.1235078983008862,-0.0003428111540415557,8.463922011259228e-05,1.0000000000000004,0.04400002770125866,1.06,-1.956,0.5
9.694274751836929e-06,-0.6820162236690521,17.7422197163105,1.123837437480688,-0.000254678102521666,8.502908639940188e-05,1.0000000000000004,0.0479999789968133,1.06,-1.952,0.5
9.69530361771831e-06,-0.6815159991383553,17.7418415248394,1.1241669673472643,-0.000166542431088601,8.541896787761516e-05,1.0000000000000004,0.05200004670768976,1.06,-1.948,0.5
9.696332341491143e-06,-0.6810158062726259,17.74146345257759,1.1244965177029371,-7.840937796288472e-05,8.580883866216027e-05,1.0000000000000004,0.05599999334663153,1.06,-1.944,0.5
9.697361122107395e-06,-0.6805156022310257,17.74108538031578,1.1248260345309973,9.723670444827803e-06,8.61987092974914e-05,1.0000000000000004,0.059999944642186165,1.06,-1.94,0.5
9.698389959567066e-06,-0.6800153888761997,17.740707218647003,1.1251555737107992,9.785934723538503e-05,8.658858938304093e-05,1.0000000000000004,0.06400001235306263,1.06,-1.936,0.5
9.699465778112426e-06,-0.6794967409223318,17.740325093269348,1.1254846900701523,0.0001888173754593936,8.699597070460641e-05,1.0000000000000004,0.0679999589920044,1.06,-1.932,0.5
9.700753736296974e-06,-0.6788951046764851,17.739925056695938,1.125811967998743,0.00029249550615872977,8.748218735377122e-05,1.0000000000000004,0.07200002670288086,1.06,-1.928,0.5
9.702041523951266e-06,-0.6782934777438641,17.739524722099304,1.1261392030864954,0.0003961705519941461,8.796839264846312e-05,1.0000000000000004,0.07599997334182262,1.06,-1.924,0.5
9.703567940277935e-06,-0.6776223946362734,17.73920449614525,1.1264860406517982,0.0004916504882430672,8.838354330009679e-05,1.0000000000000004,0.08000004105269909,1.06,-1.92,0.5
9.705092622880329e-06,-0.6769518069922924,17.7388836145401,1.1268327459692955,0.0005871844709872676,8.879917604076581e-05,1.0000000000000004,0.08399998769164085,1.06,-1.916,0.5
9.70661750443469e-06,-0.6762812007218599,17.738562762737274,1.1271794363856316,0.0006827212978350872,8.921481691004374e-05,1.0000000000000004,0.08800005540251732,1.06,-1.912,0.5
9.708142158615374e-06,-0.6756106186658144,17.738241970539093,1.127526119351387,0.0007782552761455008,8.963044964360734e-05,1.0000000000000004,0.09200001135468483,1.06,-1.908,0.5
9.709666841217768e-06,-0.6749400310218334,17.73792114853859,1.1278728283941746,0.0008737892430872307,9.004607814588894e-05,1.0000000000000004,0.0959999579936266,1.06,-1.904,0.5
9.711191694350418e-06,-0.674269437789917,17.737600296735764,1.1282195188105106,0.0009693260772110079,9.046172182403112e-05,1.0000000000000004,0.10000002570450306,1.06,-1.9,0.5
9.712716433796231e-06,-0.6735988352447748,17.737279415130615,1.128566201776266,0.0010648600646163686,9.087735779900186e-05,1.0000000000000004,0.10399997234344482,1.06,-1.896,0.5
9.714186376186262e-06,-0.6728961020708084,17.736955225467682,1.1289114616811275,0.0011646918483165791,9.131729422051649e-05,1.0000000000000004,0.10800004005432129,1.06,-1.892,0.5
9.715513385799568e-06,-0.6721092332154512,17.736622631549835,1.1292528994381428,0.001275761918805074,9.182081274161646e-05,1.0000000000000004,0.11199998669326305,1.06,-1.888,0.5
9.717044974877354e-06,-0.671113895252347,17.735978722572327,1.1295858044177294,0.0013809832216793438,9.226274573848059e-05,1.0000000000000004,0.11600005440413952,1.06,-1.884,0.5
9.718261026137043e-06,-0.6701123286038637,17.735593914985657,1.1299471650272608,0.0014849481740384363,9.267778389698833e-05,1.0000000000000004,0.12000000104308128,1.06,-1.88,0.5
9.719477134240151e-06,-0.6691107749938965,17.735209077596664,1.130308547988534,0.001588913128216518,9.309282931724283e-05,1.0000000000000004,0.1239999569952488,1.06,-1.876,0.5
9.72069315707813e-06,-0.6681091710925102,17.734824240207672,1.1306699365377426,0.0016928811510297237,9.35078848591786e-05,1.0000000000000004,0.12800002470612526,1.06,-1.872,0.5
9.721909265181239e-06,-0.6671076063066721,17.73443913459778,1.1310313176363707,0.0017968461215787102,9.39229246696982e-05,1.0000000000000004,0.13199997134506702,1.06,-1.868,0.5
9.72312525959751e-06,-0.6661060154438019,17.734054386615753,1.131392702460289,0.0019008141607628204,9.433798049940378e-05,1.0000000000000004,0.1360000390559435,1.06,-1.864,0.5
9.724341367700617e-06,-0.6651044581085443,17.733669340610504,1.131754070520401,0.002004779100388987,9.475302319117418e-05,1.0000000000000004,0.13999998569488525,1.06,-1.86,0.5
9.725557532647144e-06,-0.6641028635203838,17.733284264802933,1.1321154609322548,0.0021087471395730972,9.516807791953852e-05,1.0000000000000004,0.14400005340576172,1.06,-1.856,0.5
9.726773555485124e-06,-0.6631012968719006,17.732899457216263,1.1324768383055925,0.002212712071923306,9.558311899127148e-05,1.0000000000000004,0.14800000004470348,1.06,-1.852,0.5
9.727989692009942e-06,-0.6620997292920947,17.732514649629593,1.1328382175415754,0.0023166770224634092,9.599816314675991e-05,1.0000000000000004,0.15199994668364525,1.06,-1.848,0.5
9.729356435173031e-06,-0.6608619503676891,17.732080399990082,1.133204536512494,0.0024313237008755095,9.652591697317803e-05,1.0000000000000004,0.1560000143945217,1.06,-1.844,0.5
9.730777918548483e-06,-0.6593858823180199,17.731563419103622,1.1335846334695816,0.002544805571233155,9.709804476187855e-05,1.0000000000000004,0.15999997034668922,1.06,-1.84,0.5
9.732199515610773e-06,-0.6579097714275122,17.731046676635742,1.1339647509157658,0.0026582908431009855,9.767018553930029e-05,1.0000000000000004,0.1640000380575657,1.06,-1.836,0.5
9.733621197938191e-06,-0.6564337126910686,17.730529934167862,1.134344857186079,0.0027717727862182073,9.824231341326595e-05,1.0000000000000004,0.1679999753832817,1.06,-1.832,0.5
9.735042993952447e-06,-0.6549561489373446,17.730012714862823,1.134725108742714,0.002885400564991869,9.881461778604717e-05,1.0000000000000004,0.17200004309415817,1.06,-1.828,0.5
9.736462601495077e-06,-0.6534940488636494,17.7294981777668,1.1351037994027138,0.0029975169672979973,9.938524203789711e-05,1.0000000000000004,0.17599999904632568,1.06,-1.824,0.5
9.737882265881126e-06,-0.6520319664850831,17.728983938694,1.1354824732989073,0.003109633362328168,9.995586526656552e-05,1.0000000000000004,0.1799999549984932,1.06,-1.82,0.5
9.739302043954012e-06,-0.6505698338150978,17.728469401597977,1.1358611583709717,0.0032217531697824597,0.0001005265100957331,1.0000000000000004,0.18400002270936966,1.06,-1.816,0.5
9.740721679918352e-06,-0.6491077495738864,17.727955251932144,1.1362398453056812,0.003333869550260715,0.00010109713565498168,1.0000000000000004,0.18799996003508568,1.06,-1.812,0.5
9.7421413443044e-06,-0.6476456141099334,17.72744083404541,1.1366185322403908,0.0034459892849554308,0.00010166777900622037,1.0000000000000004,0.19200002774596214,1.06,-1.808,0.5
9.743561179220706e-06,-0.6461835410445929,17.726926416158676,1.13699721544981,0.0035581057163653895,0.00010223840507705972,1.0000000000000004,0.19599998369812965,1.06,-1.804,0.5
9.745073725753173e-06,-0.6445281505584717,17.726381540298462,1.1373898833990097,0.00366491854947526,0.0001027973110012681,1.0000000000000004,0.20000005140900612,1.06,-1.8,0.5
9.746474347593903e-06,-0.64254314545542,17.725862085819244,1.1377880070358515,0.0037875144626013935,0.00010354319124417088,1.0000000000000004,0.20399998873472214,1.06,-1.796,0.5
9.747875054699762e-06,-0.6405581505969167,17.725342571735382,1.1381861101835966,0.0039101103975554,0.00010428907660298137,1.0000000000000004,0.20799994468688965,1.06,-1.792,0.5
9.749275818649039e-06,-0.638573088683188,17.72482305765152,1.1385842468589544,0.004032709970488213,0.00010503498134539768,1.0000000000000004,0.2120000123977661,1.06,-1.788,0.5
9.750676355224641e-06,-0.6365880835801363,17.724303632974625,1.1389823872596025,0.0041553058617864735,0.00010578086141777021,1.0000000000000004,0.21599996834993362,1.06,-1.784,0.5
9.752077147595628e-06,-0.6346030291169882,17.723784178495407,1.1393804997205734,0.00427790545654716,0.00010652677019606926,1.0000000000000004,0.2200000360608101,1.06,-1.78,0.5
9.753477797858068e-06,-0.6326180212199688,17.723264783620834,1.1397786177694798,0.004400501355121378,0.00010727264708521034,1.0000000000000004,0.2239999733865261,1.06,-1.776,0.5
9.754878561807345e-06,-0.6306329676881433,17.722745180130005,1.1401767451316118,0.004523100964433979,0.00010801855705722119,1.0000000000000004,0.22800004109740257,1.06,-1.772,0.5
9.756279183648076e-06,-0.628647968173027,17.722225666046143,1.1405748594552279,0.004645696877560113,0.00010876443872120944,1.0000000000000004,0.23199999704957008,1.06,-1.768,0.5
9.757679833910515e-06,-0.6266629649326205,17.721706479787827,1.1409729812294245,0.004768292739754543,0.00010951032334105548,1.0000000000000004,0.2359999343752861,1.06,-1.764,0.5
9.75908321265706e-06,-0.6246422240510583,17.721193224191666,1.141373798251152,0.004889896976237651,0.00011025066493175473,1.0000000000000004,0.24000000208616257,1.06,-1.76,0.5
9.760504070754905e-06,-0.6223781425505877,17.720723807811737,1.141793018206954,0.005004708684282377,0.00011095306649622216,1.0000000000000004,0.24399995803833008,1.06,-1.756,0.5
9.761995215740171e-06,-0.6200703615322709,17.72025156021118,1.1422096528112888,0.005123666225699708,0.00011168488225621331,1.0000000000000004,0.24800002574920654,1.06,-1.752,0.5
9.76370674266036e-06,-0.6176254944875836,17.719770520925522,1.1426182091236115,0.005255641313851811,0.00011250909147975108,1.0000000000000004,0.25199998170137405,1.06,-1.748,0.5
9.765418354845679e-06,-0.6151805417612195,17.719289660453796,1.1430267784744501,0.005387620483816136,0.00011333332622598391,1.0000000000000004,0.2560000494122505,1.06,-1.744,0.5
9.76712979650074e-06,-0.6127356505021453,17.718808591365814,1.1434353236109018,0.005519595732039306,0.00011415753044730081,1.0000000000000004,0.25999998673796654,1.06,-1.74,0.5
9.768841408686058e-06,-0.6102907005697489,17.718327552080154,1.1438438761979342,0.005651574800140224,0.00011498176075974698,1.0000000000000004,0.264000054448843,1.06,-1.736,0.5
9.770552907184538e-06,-0.6078458121046424,17.717846632003784,1.144252423197031,0.005783549975603819,0.00011580596759586115,1.0000000000000004,0.2680000104010105,1.06,-1.732,0.5
9.77226432041789e-06,-0.6054009301587939,17.71736580133438,1.1446609608829021,0.005915525165619329,0.00011663017693308575,1.0000000000000004,0.27199994772672653,1.06,-1.728,0.5
9.773941286539412e-06,-0.602794780395925,17.716828852891922,1.1450848095119,0.006048600334906951,0.00011724257240075531,1.0000000000000004,0.276000015437603,1.06,-1.724,0.5
9.775590541494239e-06,-0.6000606389716268,17.71624779701233,1.1455207727849483,0.0061825424345443025,0.0001176866180117031,1.0000000000000004,0.2799999713897705,1.06,-1.72,0.5
9.777239853292485e-06,-0.5973264249041677,17.715666711330414,1.145956763997674,0.006316488608717918,0.00011813068124411075,1.0000000000000004,0.284000039100647,1.06,-1.716,0.5
9.778889079825603e-06,-0.5945922844111919,17.715085715055466,1.1463927179574966,0.006450430810218677,0.0001185747282193006,1.0000000000000004,0.2879999950528145,1.06,-1.712,0.5
9.780538505310687e-06,-0.5918580600991845,17.714504569768906,1.1468287073075771,0.006584376853425056,0.00011901879321385422,1.0000000000000004,0.29200006276369095,1.06,-1.708,0.5
9.782187703422096e-06,-0.5891239196062088,17.713923275470734,1.1472646836191416,0.006718319040373899,0.00011946284212172031,1.0000000000000004,0.29600000008940697,1.06,-1.704,0.5
9.783832297216577e-06,-0.5863073337823153,17.713379204273224,1.147689115256071,0.006861168643808924,0.00012002548538703195,1.0000000000000004,0.2999999560415745,1.06,-1.7,0.5
9.785476407841998e-06,-0.5834809802472591,17.712839633226395,1.1481122225522995,0.0070050688373157755,0.00012060207330932826,1.0000000000000004,0.30400002375245094,1.06,-1.696,0.5
9.787151412865569e-06,-0.5804982772096992,17.712331980466843,1.1485471837222576,0.007153389000450261,0.00012130682034694473,1.0000000000000004,0.30799996107816696,1.06,-1.692,0.5
9.788857653347804e-06,-0.5773575594648719,17.711856186389923,1.1489941235631704,0.007306179773877375,0.0001221410288678726,1.0000000000000004,0.3120000287890434,1.06,-1.688,0.5
9.790563638034655e-06,-0.5742169320583344,17.71138048171997,1.1494410280138254,0.007458965861587785,0.00012297521294613034,1.0000000000000004,0.31599998474121094,1.06,-1.684,0.5
9.792234578753778e-06,-0.5711206514388323,17.710922449827194,1.1498849131166935,0.007601413803058676,0.00012376206477426877,1.0000000000000004,0.3200000524520874,1.06,-1.68,0.5
9.793897305598875e-06,-0.5680346135050058,17.710468351840973,1.1503280755132437,0.0077414956176653504,0.00012453807300971675,1.0000000000000004,0.3240000084042549,1.06,-1.676,0.5
9.79556014613081e-06,-0.5649485811591148,17.710014551877975,1.1507712248712778,0.007881577272200957,0.00012531407560345542,1.0000000000000004,0.3279999643564224,1.06,-1.672,0.5
9.797223043506165e-06,-0.5618624482303858,17.70956066250801,1.1512144077569246,0.008021663234103471,0.00012609010800446185,1.0000000000000004,0.3320000320672989,1.06,-1.668,0.5
9.798885741929553e-06,-0.5587764130905271,17.7091067135334,1.1516575515270233,0.008161744990502484,0.00012686610978107637,1.0000000000000004,0.3359999507665634,1.06,-1.664,0.5
9.800560633266286e-06,-0.5556221958249807,17.70865985751152,1.1521042939275503,0.00830484447942581,0.0001277396231671446,1.0000000000000004,0.3400000184774399,1.06,-1.66,0.5
9.802284978377429e-06,-0.5521925296634436,17.708242028951645,1.1525654885917902,0.008460136348730884,0.00012900768388135475,1.0000000000000004,0.3439999744296074,1.06,-1.656,0.5
9.804009238223443e-06,-0.5487627619877458,17.707824140787125,1.1530266758054495,0.008615432903752662,0.00013027577301727433,1.0000000000000004,0.34800004214048386,1.06,-1.652,0.5
9.805733554912877e-06,-0.545333094894886,17.70740607380867,1.1534878555685282,0.008770724860369228,0.0001315438229312349,1.0000000000000004,0.35199999809265137,1.06,-1.648,0.5
9.807457757915472e-06,-0.5419034333899617,17.706988215446472,1.153949037194252,0.00892601661325898,0.0001328118750620888,1.0000000000000004,0.3559999540448189,1.06,-1.644,0.5
9.809182074604905e-06,-0.5384736582636833,17.706570386886597,1.1544102355837822,0.009081313182832673,0.00013407996505065967,1.0000000000000004,0.36000002175569534,1.06,-1.64,0.5
9.81090630602921e-06,-0.5350439948961139,17.706152498722076,1.1548714209347963,0.009236605139449239,0.00013534801956893716,1.0000000000000004,0.36399997770786285,1.06,-1.636,0.5
9.812630594296934e-06,-0.5316142300143838,17.705734431743622,1.1553326174616814,0.00939190159260761,0.0001366161068006022,1.0000000000000004,0.3680000454187393,1.06,-1.632,0.5
9.814359998472355e-06,-0.5282200500369072,17.705323338508606,1.1557947862893343,0.009537524805637076,0.00013780697328513725,1.0000000000000004,0.37199996411800385,1.06,-1.628,0.5
9.81618904916104e-06,-0.5245881462469697,17.704886704683304,1.156277434900403,0.009692321356851608,0.00013953321905546545,1.0000000000000004,0.3760000318288803,1.06,-1.624,0.5
9.81804672051112e-06,-0.5208845427259803,17.704441875219345,1.156765591353178,0.009850803398876451,0.00014142105388259552,1.0000000000000004,0.3799999877810478,1.06,-1.62,0.5
9.819917778486342e-06,-0.5171513957902789,17.703994065523148,1.1572467181831598,0.010014148268965073,0.00014337857737700688,1.0000000000000004,0.38399994373321533,1.06,-1.616,0.5
9.821788921726693e-06,-0.5134181221947074,17.70354613661766,1.1577278561890125,0.010177498086704873,0.00014533616592871113,1.0000000000000004,0.3880000114440918,1.06,-1.612,0.5
9.823659979701915e-06,-0.5096849761903286,17.703098475933075,1.158208979293704,0.010340843073208816,0.00014729369195265463,1.0000000000000004,0.3919999673962593,1.06,-1.608,0.5
9.825531208207394e-06,-0.505951713770628,17.702650636434555,1.1586901266127825,0.010504192643566057,0.0001492512718641592,1.0000000000000004,0.3960000351071358,1.06,-1.604,0.5
9.827402209339198e-06,-0.5022185686975718,17.70220285654068,1.15917126275599,0.010667537688277662,0.00015120879567120937,1.0000000000000004,0.3999999910593033,1.06,-1.6,0.5
9.829273381001258e-06,-0.49848530627787113,17.701755106449127,1.1596524063497782,0.01083088741870597,0.0001531663781690895,1.0000000000000004,0.40400005877017975,1.06,-1.596,0.5
9.831162628870516e-06,-0.4946905467659235,17.70134499669075,1.1601313203573227,0.010997305595083162,0.00015465787714674661,1.0000000000000004,0.4079999774694443,1.06,-1.592,0.5
9.833156440208768e-06,-0.49076872412115335,17.70079892873764,1.1606285739690065,0.011169789242558181,0.0001550875749245506,1.0000000000000004,0.4119999334216118,1.06,-1.588,0.5
9.835150137860182e-06,-0.4868467804044485,17.700252652168274,1.1611258238554,0.011342277750372887,0.0001555172865437271,1.0000000000000004,0.41600000113248825,1.06,-1.584,0.5
9.837143863933306e-06,-0.48292495869100094,17.699706435203552,1.1616230756044388,0.011514761485159397,0.00015594698649579186,1.0000000000000004,0.41999995708465576,1.06,-1.58,0.5
9.839137533163012e-06,-0.47900301963090897,17.69916045665741,1.1621203273534775,0.011687249963870272,0.0001563766947754175,1.0000000000000004,0.4240000247955322,1.06,-1.576,0.5
9.841131259236136e-06,-0.47508119232952595,17.698614567518234,1.1626175679266453,0.01185973355313763,0.000156806392112685,1.0000000000000004,0.42799998074769974,1.06,-1.572,0.5
9.843124900044131e-06,-0.471159253269434,17.69806817173958,1.1631148271262646,0.012032222206471488,0.00015723609902806857,1.0000000000000004,0.4320000484585762,1.06,-1.568,0.5
9.845118455586999e-06,-0.46723743341863155,17.69752213358879,1.1636120788753033,0.012204705795738846,0.00015766579639375777,1.0000000000000004,0.4360000044107437,1.06,-1.564,0.5
9.847171895671636e-06,-0.4632111582905054,17.697032660245895,1.1641193218529224,0.012385288398945704,0.00015815812779607086,1.0000000000000004,0.4400000721216202,1.06,-1.56,0.5
9.849255036442628e-06,-0.4591447366401553,17.696562200784683,1.164632499217987,0.012563982018036768,0.00015867384277612473,1.0000000000000004,0.4439999908208847,1.06,-1.556,0.5
9.85133820563533e-06,-0.4550783233717084,17.696091532707214,1.165145669132471,0.01274267549160868,0.00015918956296445685,1.0000000000000004,0.4479999467730522,1.06,-1.552,0.5
9.853421289562903e-06,-0.4510117815807462,17.695620983839035,1.1656588707119226,0.012921374756842852,0.00015970529547360002,1.0000000000000004,0.4520000144839287,1.06,-1.548,0.5
9.855504316647057e-06,-0.4469453664496541,17.69515061378479,1.1661720499396324,0.013100068230414763,0.00016022101169710368,1.0000000000000004,0.4559999704360962,1.06,-1.544,0.5
9.85758737215292e-06,-0.44287882559001446,17.694679915905,1.166685238480568,0.013278767321025953,0.00016073675172378898,1.0000000000000004,0.46000003814697266,1.06,-1.54,0.5
9.859670598189041e-06,-0.4388124104589224,17.69420948624611,1.1671984177082777,0.013457460794597864,0.00016125247491061145,1.0000000000000004,0.46399999409914017,1.06,-1.536,0.5
9.861753568429776e-06,-0.43474586866796017,17.693738788366318,1.1677116118371487,0.013636159856105223,0.00016176822042268668,1.0000000000000004,0.46800006181001663,1.06,-1.532,0.5
9.863974526069796e-06,-0.4305950282141566,17.69316691160202,1.1682488154619932,0.013814459962304682,0.00016216931760482112,1.0000000000000004,0.47200001776218414,1.06,-1.528,0.5
9.866201594377344e-06,-0.42644056398421526,17.692591041326523,1.1687870509922504,0.013992743130074814,0.00016256549275794896,1.0000000000000004,0.47599993646144867,1.06,-1.524,0.5
9.868440429272596e-06,-0.4222720246762037,17.692096203565598,1.1693166438490152,0.014174079027725384,0.00016298040408457837,1.0000000000000004,0.48000000417232513,1.06,-1.52,0.5
9.870720617755069e-06,-0.41808359650895,17.691509187221527,1.1698400024324656,0.014365572365932167,0.00016371806759707397,1.0000000000000004,0.48399996012449265,1.06,-1.516,0.5
9.873000834659251e-06,-0.4138950454071164,17.690922409296036,1.1703633610159159,0.014557071379385889,0.00016445576356183267,1.0000000000000004,0.4880000278353691,1.06,-1.512,0.5
9.875280966298305e-06,-0.4097066195681691,17.6903355717659,1.1708866991102695,0.014748564717592672,0.00016519343836307598,1.0000000000000004,0.4919999837875366,1.06,-1.508,0.5
9.877561240045907e-06,-0.40551806800067425,17.689748615026474,1.1714100819081068,0.014940063963877037,0.00016593112263763032,1.0000000000000004,0.4960000514984131,1.06,-1.504,0.5
9.879846857074881e-06,-0.40131751075387,17.68913623690605,1.171938145533204,0.015132419124711305,0.00016664705179891826,1.0000000000000004,0.5000000074505806,1.06,-1.5,0.5
9.882156490448324e-06,-0.3970636026933789,17.68841278553009,1.1724870055913925,0.01532856558333151,0.00016726748822293303,1.0000000000000004,0.5039999634027481,1.06,-1.496,0.5
9.884466322773733e-06,-0.3928095712326467,17.687689423561096,1.173035867512226,0.01552471803734079,0.0001678879424389379,1.0000000000000004,0.5080000311136246,1.06,-1.492,0.5
9.886776069834013e-06,-0.3885556599125266,17.686965465545654,1.1735847257077694,0.015720864641480148,0.0001685083747702265,1.0000000000000004,0.5119999498128891,1.06,-1.488,0.5
9.889085816894294e-06,-0.3843016284517944,17.68624183535576,1.1741335932165384,0.015917017008177936,0.0001691288308620642,1.0000000000000004,0.5160000175237656,1.06,-1.484,0.5
9.891395507111156e-06,-0.3800477213226259,17.685518234968185,1.174682455137372,0.016113163583213463,0.00016974926870716445,1.0000000000000004,0.5199999734759331,1.06,-1.48,0.5
9.893705311014855e-06,-0.37579368287697434,17.68479460477829,1.1752313263714314,0.01630931594991125,0.00017036971581774196,1.0000000000000004,0.5240000411868095,1.06,-1.476,0.5
9.896014944388298e-06,-0.3715355433523655,17.684082597494125,1.1757780406624079,0.016507421591086313,0.00017101774244565604,1.0000000000000004,0.527999997138977,1.06,-1.472,0.5
9.898152853793363e-06,-0.3672284120693803,17.683380246162415,1.1763241663575172,0.01672163006151095,0.00017360885175321528,1.0000000000000004,0.5319999530911446,1.06,-1.468,0.5
9.900391347628101e-06,-0.3629038608632982,17.682685881853104,1.1768831592053175,0.016936940635787323,0.00017816558786876158,1.0000000000000004,0.536000020802021,1.06,-1.464,0.5
9.90264626921089e-06,-0.3585863704793155,17.68200919032097,1.1774397697299719,0.017143307224614546,0.00018270448347834645,1.0000000000000004,0.5399999767541885,1.06,-1.46,0.5
9.904901361323937e-06,-0.35426875576376915,17.6813325881958,1.1779964063316584,0.01734967969241552,0.00018724352935350908,1.0000000000000004,0.544000044465065,1.06,-1.456,0.5
9.907156339750145e-06,-0.34995126724243164,17.680655598640442,1.1785530168563128,0.017556046281242743,0.00019178242956741087,1.0000000000000004,0.5479999631643295,1.06,-1.452,0.5
9.9094114602849e-06,-0.3456336543895304,17.67997881770134,1.1791096441447735,0.017762419156497344,0.00019632147443360282,1.0000000000000004,0.552000030875206,1.06,-1.448,0.5
9.911666438711109e-06,-0.3413161654025316,17.679301917552948,1.1796662360429764,0.017968785454286262,0.00020086037282140978,1.0000000000000004,0.5559999868273735,1.06,-1.444,0.5
9.913924913007577e-06,-0.336997346021235,17.678625285625458,1.1802238244563341,0.018175668839830905,0.00020533543568035384,1.0000000000000004,0.559999942779541,1.06,-1.44,0.5
9.916295141465525e-06,-0.33263693703338504,17.67795491218567,1.1808116231113672,0.018398598622297868,0.00020782386525297625,1.0000000000000004,0.5640000104904175,1.06,-1.436,0.5
9.918665313080055e-06,-0.32827665703371167,17.67728465795517,1.181399416178465,0.018621521652676165,0.0002103122313883432,1.0000000000000004,0.567999966442585,1.06,-1.432,0.5
9.921035626803132e-06,-0.32391625503078103,17.676614224910736,1.1819872111082077,0.01884445149335079,0.0002128006660768733,1.0000000000000004,0.5720000341534615,1.06,-1.428,0.5
9.92340588368279e-06,-0.3195559764280915,17.67594388127327,1.1825749967247248,0.019067374931182712,0.00021528902692580232,1.0000000000000004,0.575999990105629,1.06,-1.424,0.5
9.925776112140738e-06,-0.31519556837156415,17.675273656845093,1.1831628140062094,0.019290304684545845,0.00021777746167117584,1.0000000000000004,0.5800000578165054,1.06,-1.42,0.5
9.928146312176978e-06,-0.31083530047908425,17.67460346221924,1.1837505865842104,0.019513227773131803,0.000220265814874665,1.0000000000000004,0.58399997651577,1.06,-1.416,0.5
9.930521912338008e-06,-0.30647299671545625,17.67393258213997,1.1843359526246786,0.019737754919333383,0.00022276766748063892,1.0000000000000004,0.5880000442266464,1.06,-1.412,0.5
9.932975586934845e-06,-0.3021007627248764,17.67325520515442,1.1849324405193329,0.019977459451183677,0.0002241585430624582,1.0000000000000004,0.5920000001788139,1.06,-1.408,0.5
9.935423065599025e-06,-0.29773272573947906,17.67257511615753,1.1855406630784273,0.020209111593430862,0.00022499124258956726,1.0000000000000004,0.5959999561309814,1.06,-1.404,0.5
9.937870629528334e-06,-0.293364554643631,17.67189508676529,1.1861489098519087,0.020440770487766713,0.0002258239724142186,1.0000000000000004,0.6000000238418579,1.06,-1.4,0.5
9.940318051349095e-06,-0.2889965185895562,17.671214878559113,1.1867571379989386,0.02067242265911773,0.00022665667654564459,1.0000000000000004,0.6039999797940254,1.06,-1.396,0.5
9.942765558434985e-06,-0.284628345631063,17.670534998178482,1.1873653829097748,0.02090408164076507,0.00022748941012196155,1.0000000000000004,0.6080000475049019,1.06,-1.392,0.5
9.945213065520875e-06,-0.2802603072486818,17.669854670763016,1.1879736185073853,0.021135733753908426,0.00022832211973877747,1.0000000000000004,0.6120000034570694,1.06,-1.388,0.5
9.947660572606765e-06,-0.275892136618495,17.669174373149872,1.1885818745940924,0.02136739232810214,0.00022915484549201892,1.0000000000000004,0.6160000711679459,1.06,-1.384,0.5
9.950138519343454e-06,-0.2715273885987699,17.668473809957504,1.1891933996230364,0.021601601969450712,0.00022978541193197088,1.0000000000000004,0.6199999898672104,1.06,-1.38,0.5
9.952806607316234e-06,-0.26718319579958916,17.667644768953323,1.189825477078557,0.021851790719665587,0.00022915262377409817,1.0000000000000004,0.6239999458193779,1.06,-1.376,0.5
9.955474610023884e-06,-0.2628388777375221,17.666815668344498,1.190457571297884,0.022101987211499363,0.00022851980611449108,1.0000000000000004,0.6280000507831573,1.06,-1.372,0.5
9.958142811683501e-06,-0.2584946914575994,17.66598653793335,1.1910896431654692,0.022352175612468272,0.0002278870144323264,1.0000000000000004,0.6319999694824219,1.06,-1.368,0.5
9.96081092807799e-06,-0.2541503729298711,17.66515749692917,1.1917217560112476,0.022602371871471405,0.0002272542027981217,1.0000000000000004,0.6360000371932983,1.06,-1.364,0.5
9.963477282326494e-06,-0.24980605766177177,17.664323270320892,1.1923536378890276,0.022848383872769773,0.00022660895413650906,1.0000000000000004,0.6399999558925629,1.06,-1.36,0.5
9.966138691197557e-06,-0.24546119198203087,17.663473695516586,1.1929849740117788,0.02308066637488082,0.00022592271569976674,1.0000000000000004,0.6440000236034393,1.06,-1.356,0.5
9.968799730586397e-06,-0.24111645855009556,17.66262397170067,1.1936162859201431,0.023312941775657237,0.00022523649002437196,1.0000000000000004,0.6480000168085098,1.06,-1.352,0.5
9.971855490675807e-06,-0.23680128250271082,17.661915689706802,1.1942634303122759,0.023553801293019205,0.00022566312973992808,1.0000000000000004,0.6519999355077744,1.06,-1.348,0.5
9.974719603178528e-06,-0.23251156322658062,17.660995602607727,1.1949231680482626,0.023801306961104274,0.00022678043637824885,1.0000000000000004,0.6560000032186508,1.06,-1.344,0.5
9.977584028320052e-06,-0.22822197526693344,17.660075455904007,1.1955829039216042,0.024048805120401084,0.00022789771113806978,1.0000000000000004,0.6599999964237213,1.06,-1.34,0.5
9.980446662893883e-06,-0.22393348021432757,17.65915557742119,1.1962402872741222,0.024298006435856223,0.00022905003694262405,1.0000000000000004,0.6640000641345978,1.06,-1.336,0.5
9.9833014246542e-06,-0.21965060383081436,17.658236920833588,1.1968870516866446,0.02455480443313718,0.00023035941106286373,1.0000000000000004,0.6679999828338623,1.06,-1.332,0.5
9.986156015884262e-06,-0.21536759799346328,17.65731829404831,1.197533855214715,0.02481160976458341,0.00023166883022440743,1.0000000000000004,0.6720000505447388,1.06,-1.328,0.5
9.989010834487999e-06,-0.21108472160995007,17.656399726867676,1.1981806047260761,0.025068407703656703,0.00023297820726497775,1.0000000000000004,0.6759999692440033,1.06,-1.324,0.5
9.992005317371877e-06,-0.20682820118963718,17.655532509088516,1.1988355573266745,0.025330140604637563,0.00023440813021124995,1.0000000000000004,0.6799999624490738,1.06,-1.32,0.5
9.995312183264105e-06,-0.2026304912287742,17.65478014945984,1.1995088309049606,0.025602914800401777,0.0002361074846533029,1.0000000000000004,0.6840000301599503,1.06,-1.316,0.5
9.998619105999751e-06,-0.1984329060651362,17.654027968645096,1.2001820728182793,0.025875680847093463,0.0002378068019766033,1.0000000000000004,0.6879999488592148,1.06,-1.312,0.5
1.0001925801361722e-05,-0.19423519843257964,17.65327563881874,1.2008553463965654,0.026148454984650016,0.00023950617202217472,1.0000000000000004,0.6920000165700912,1.06,-1.308,0.5
1.0005209901464696e-05,-0.19002855918370187,17.652538657188416,1.2015274241566658,0.0264072009595111,0.00024114634516081423,1.0000000000000004,0.6960000097751617,1.06,-1.304,0.5
1.000848894250339e-05,-0.1858197294641286,17.651805609464645,1.2021992299705744,0.026662749296519905,0.00024277303404574013,1.0000000000000004,0.7000000774860382,1.06,-1.3,0.5
1.0011767528794735e-05,-0.18161102663725615,17.651072323322296,1.2028710190206766,0.026918290357571095,0.0002443996900467482,1.0000000000000004,0.7039999961853027,1.06,-1.296,0.5
1.0015063452328832e-05,-0.17740764166228473,17.650340795516968,1.2035442404448986,0.027174580958671868,0.0002460320982606845,1.0000000000000004,0.7079999148845673,1.06,-1.292,0.5
1.0018707996550802e-05,-0.17331340862438083,17.64964532852173,1.2042469400912523,0.027446272899396718,0.00024778277500558943,1.0000000000000004,0.7119999825954437,1.06,-1.288,0.5
1.002235214286884e-05,-0.16921930061653256,17.64895009994507,1.20494962669909,0.027717956982087344,0.0002495333989145365,1.0000000000000004,0.7159999758005142,1.06,-1.284,0.5
1.00259966586691e-05,-0.1651250699069351,17.648254811763763,1.2056523226201534,0.027989649097435176,0.00025128407924057683,1.0000000000000004,0.7200000435113907,1.06,-1.28,0.5
1.0029641032360814e-05,-0.1610309579409659,17.64755952358246,1.2063550148159266,0.028261333238333464,0.0002530347093454566,1.0000000000000004,0.7239999622106552,1.06,-1.276,0.5
1.0033614557869441e-05,-0.15694925328716636,17.646874517202377,1.2070523221045732,0.028541906969621778,0.00025499428079456266,1.0000000000000004,0.7280000299215317,1.06,-1.272,0.5
1.0037336210189096e-05,-0.15287073818035424,17.64617359638214,1.2077418081462383,0.028823482105508447,0.0002569113139543333,1.0000000000000004,0.7320000231266022,1.06,-1.268,0.5
1.0041057691978494e-05,-0.14879222633317113,17.645472764968872,1.208431264385581,0.029105056659318507,0.00025882834501622654,1.0000000000000004,0.7359999418258667,1.06,-1.264,0.5
1.0045252594181875e-05,-0.14484961610287428,17.644736528396606,1.209148820489645,0.02940167870838195,0.00026061633734286715,1.0000000000000004,0.7400000095367432,1.06,-1.26,0.5
1.0049517953802933e-05,-0.1409274493344128,17.643994957208633,1.209870520979166,0.029700539249461144,0.0002623850057545951,1.0000000000000004,0.7439999282360077,1.06,-1.256,0.5
1.0053783540797667e-05,-0.1370051633566618,17.64325326681137,1.210592256858945,0.029999408521689475,0.00026415371769417106,1.0000000000000004,0.7479999959468842,1.06,-1.252,0.5
1.0058012151148432e-05,-0.13306249142624438,17.642471939325333,1.2113142367452383,0.030279969389084727,0.00026583571346350254,1.0000000000000004,0.7519999891519547,1.06,-1.248,0.5
1.0062241045716291e-05,-0.12911978224292397,17.64169031381607,1.2120362371206284,0.030560610408429056,0.0002675180893021434,1.0000000000000004,0.7560000568628311,1.06,-1.244,0.5
1.0066469684488766e-05,-0.12517718924209476,17.64090883731842,1.2127582337707281,0.030841243220493197,0.00026920043057998555,1.0000000000000004,0.7599999755620956,1.06,-1.24,0.5
1.0070698465369787e-05,-0.12123448052443564,17.640127569437027,1.2134802397340536,0.03112188441446051,0.000270882803668826,1.0000000000000004,0.7640000432729721,1.06,-1.236,0.5
1.0075546072130237e-05,-0.11743401549756527,17.6392719745636,1.2142366506159306,0.03141745080938563,0.00027206473270879883,1.0000000000000004,0.7680000364780426,1.06,-1.232,0.5
1.0080385806077174e-05,-0.11366662383079529,17.638358533382416,1.2149974461644888,0.03171636728802696,0.00027314250200305423,1.0000000000000004,0.7719999551773071,1.06,-1.228,0.5
1.0085225909506335e-05,-0.10989911819342524,17.637445122003555,1.2157582882791758,0.032015292963478714,0.0002742202918568637,1.0000000000000004,0.7760000228881836,1.06,-1.224,0.5
1.0090065813983529e-05,-0.10613172489684075,17.636531680822372,1.216519083827734,0.032314209325704724,0.0002752980464038046,1.0000000000000004,0.7799999415874481,1.06,-1.22,0.5
1.0094873061916587e-05,-0.1023796898080036,17.635617971420288,1.2172686010599136,0.03261789196403697,0.0002765456378597264,1.0000000000000004,0.7840000092983246,1.06,-1.216,0.5
1.0099979874667042e-05,-0.09875214961357415,17.634712159633636,1.2180300932377577,0.03293719521025196,0.0002776335920202655,1.0000000000000004,0.7880000025033951,1.06,-1.212,0.5
1.0104514586828373e-05,-0.09519011748488992,17.633864641189575,1.2188212256878614,0.03324567177332938,0.000278729350895901,1.0000000000000004,0.7920000702142715,1.06,-1.208,0.5
1.011007935858288e-05,-0.09162896440830082,17.632785081863403,1.2196004055440426,0.03355308924801648,0.00027978657283256325,1.0000000000000004,0.7959999889135361,1.06,-1.204,0.5
1.0115644073493968e-05,-0.08806781109888107,17.631705462932587,1.2203795593231916,0.03386050753761083,0.0002808437938028874,1.0000000000000004,0.7999999821186066,1.06,-1.2,0.5
1.0121208674718218e-05,-0.08450655231717974,17.63062584400177,1.2211587745696306,0.034167934383731335,0.0002819010530856758,1.0000000000000004,0.804000049829483,1.06,-1.196,0.5
1.0126773389629307e-05,-0.0809453985420987,17.629545867443085,1.2219379264861345,0.03447535214945674,0.0002829582890626625,1.0000000000000004,0.8079999685287476,1.06,-1.192,0.5
1.0132338076118685e-05,-0.07738413941115141,17.628466248512268,1.222717123106122,0.034782779519446194,0.0002840155569856506,1.0000000000000004,0.812000036239624,1.06,-1.188,0.5
1.0138417792404653e-05,-0.07404260046314448,17.627317756414413,1.2235123198479414,0.03511470794910565,0.00028511675337483666,1.0000000000000004,0.8159999549388885,1.06,-1.184,0.5
1.0144701178660398e-05,-0.07076096686068922,17.626165628433228,1.2243197206407785,0.03544178686570376,0.0002860277431580016,1.0000000000000004,0.820000022649765,1.06,-1.18,0.5
1.0151068750019476e-05,-0.06749390426557511,17.625020533800125,1.2251343950629234,0.03576120577054098,0.00028677945487132206,1.0000000000000004,0.8240000158548355,1.06,-1.176,0.5
1.0157436207691717e-05,-0.06422684248536825,17.62387529015541,1.2259490694850683,0.0360806243843399,0.0002875311718071316,1.0000000000000004,0.8279999345541,1.06,-1.172,0.5
1.0163803693785667e-05,-0.06095968349836767,17.622730433940887,1.2267637718468904,0.03640005300985649,0.00028828289619653447,1.0000000000000004,0.8320000022649765,1.06,-1.168,0.5
1.0170171123036198e-05,-0.05769262195099145,17.621585577726364,1.227578453719616,0.03671947168186307,0.0002890346046342529,1.0000000000000004,0.835999995470047,1.06,-1.164,0.5
1.0176538751238695e-05,-0.05442546185804531,17.620440632104874,1.228393154218793,0.03703890083124861,0.0002897863374755616,1.0000000000000004,0.8400000631809235,1.06,-1.16,0.5
1.0183579689737599e-05,-0.05141386284958571,17.61929628252983,1.2292239107191563,0.03738184698158875,0.00029042310308113883,1.0000000000000004,0.843999981880188,1.06,-1.156,0.5
1.0190857409497767e-05,-0.04847064451314509,17.61815544962883,1.2300618458539248,0.037727103976067156,0.0002909748698129988,1.0000000000000004,0.8480000495910645,1.06,-1.152,0.5
1.01984457501203e-05,-0.04555345268454403,17.617028325796127,1.2309136427938938,0.038057359983213246,0.00029127970731224195,1.0000000000000004,0.851999968290329,1.06,-1.148,0.5
1.020603423285138e-05,-0.04263626044848934,17.615901440382004,1.2317654434591532,0.03838761622318998,0.0002915845369670933,1.0000000000000004,0.8559999614953995,1.06,-1.144,0.5
1.0213622886112717e-05,-0.039718980551697314,17.614774703979492,1.2326172664761543,0.03871788160176948,0.0002918893821970414,1.0000000000000004,0.8600000292062759,1.06,-1.14,0.5
1.022121122673525e-05,-0.03680178817012347,17.613647788763046,1.2334690876305103,0.03904813836561516,0.0002921942050306825,1.0000000000000004,0.8639999479055405,1.06,-1.136,0.5
1.0228799908418296e-05,-0.0338845090882387,17.61252075433731,1.234320905059576,0.03937840409344062,0.0002924990584460829,1.0000000000000004,0.8680000156164169,1.06,-1.132,0.5
1.023728088966891e-05,-0.03125109276152216,17.611234217882156,1.2351758629083633,0.03973624994978309,0.00029286365008829307,1.0000000000000004,0.8720000088214874,1.06,-1.128,0.5
1.0246241686218127e-05,-0.028712426603306085,17.610075563192368,1.236036777496338,0.040100601443555206,0.00029323810827008856,1.0000000000000004,0.8760000765323639,1.06,-1.124,0.5
1.0255847826101672e-05,-0.026252368290442973,17.608895301818848,1.2369253523647785,0.04044633614830673,0.00029336023260384536,1.0000000000000004,0.8799999952316284,1.06,-1.12,0.5
1.0265453965985216e-05,-0.02379231044324115,17.607714921236038,1.2378139533102512,0.04079207160975784,0.00029348236841997277,1.0000000000000004,0.8839999139308929,1.06,-1.116,0.5
1.0275060333242436e-05,-0.021332178890588693,17.60653457045555,1.238702554255724,0.04113781696651131,0.0002936044855914588,1.0000000000000004,0.8879999816417694,1.06,-1.112,0.5
1.0284666558391109e-05,-0.0188721208833158,17.605354458093643,1.2395911309868097,0.0414835523115471,0.00029372661856541527,1.0000000000000004,0.8919999748468399,1.06,-1.108,0.5
1.0294273067756876e-05,-0.01641198970901314,17.604173928499222,1.2404797486960888,0.041829298133961856,0.00029384874713400677,1.0000000000000004,0.8960000425577164,1.06,-1.104,0.5
1.0303990876536773e-05,-0.013993142598337727,17.602992355823517,1.2413692623376846,0.042178140953183174,0.0002939567109621066,1.0000000000000004,0.8999999612569809,1.06,-1.1,0.5
1.031495762049417e-05,-0.011993443878964172,17.60180163383484,1.2422791104763746,0.04254427133128047,0.00029356059070906326,1.0000000000000004,0.9040000289678574,1.06,-1.096,0.5
1.032624456343001e-05,-0.009982913014027872,17.600663989782333,1.2431954182684422,0.04290347232017666,0.0002931475487883972,1.0000000000000004,0.9080000221729279,1.06,-1.092,0.5
1.0337531193727045e-05,-0.007972381865215539,17.599526435136795,1.2441117223352194,0.04326267400756478,0.00029273449564470866,1.0000000000000004,0.9119999408721924,1.06,-1.088,0.5
1.034881842087998e-05,-0.00596179089711768,17.598388820886612,1.2450280636548996,0.04362188605591655,0.0002923214466363788,1.0000000000000004,0.9160000085830688,1.06,-1.084,0.5
1.0360105278550691e-05,-0.003951259779228167,17.597251057624817,1.2459443788975477,0.04398108692839742,0.00029190840143655805,1.0000000000000004,0.9199999272823334,1.06,-1.08,0.5
1.0372369558808714e-05,-0.0021305394732280547,17.59610664844513,1.246869519352913,0.04435913625638932,0.0002914375039040351,1.0000000000000004,0.9239999949932098,1.06,-1.076,0.5
1.0385742797325292e-05,-0.0004897178239389177,17.594963312149048,1.247808001935482,0.0447418331168592,0.0002907909108671447,1.0000000000000004,0.9279999881982803,1.06,-1.072,0.5
1.0399170776054234e-05,0.0011823834611277562,17.593829184770584,1.2487509064376354,0.04510602855589241,0.0002900124443954155,1.0000000000000004,0.9320000559091568,1.06,-1.068,0.5
1.0412598271614115e-05,0.0028544348600405556,17.592695355415344,1.249693775549531,0.045470212935470045,0.00028923400668645627,1.0000000000000004,0.9359999746084213,1.06,-1.064,0.5
1.0426026506138442e-05,0.004526536115008639,17.591561496257782,1.2506366726011038,0.04583440884016454,0.00028845554282952435,1.0000000000000004,0.9400000423192978,1.06,-1.06,0.5
1.0439454030120032e-05,0.0061985875145182945,17.590427666902542,1.25157954916358,0.04619859391823411,0.00028767709702748334,1.0000000000000004,0.9440000355243683,1.06,-1.056,0.5
1.0455315617718952e-05,0.0075962316477671266,17.58935272693634,1.2525349576026201,0.046602001413702965,0.00028702245450062946,1.0000000000000004,0.9479999542236328,1.06,-1.052,0.5
1.0471243882648196e-05,0.00899192389624659,17.588284343481064,1.2534917071461678,0.04699939501006156,0.00028634395749804753,1.0000000000000004,0.9520000219345093,1.06,-1.048,0.5
1.0487234675338186e-05,0.01040287442447152,17.58723935484886,1.2544524930417538,0.04736890073399991,0.00028555784530226447,1.0000000000000004,0.9559999406337738,1.06,-1.044,0.5
1.0503225865932109e-05,0.011813866789452732,17.58619412779808,1.2554133385419846,0.04773841786663979,0.00028477171517238276,1.0000000000000004,0.9600000083446503,1.06,-1.04,0.5
1.0519216516513552e-05,0.01322481725947,17.585149437189102,1.2563741244375706,0.04810792440548539,0.00028398560377240756,1.0000000000000004,0.9640000015497208,1.06,-1.036,0.5
1.0536305609321062e-05,0.014623271796153858,17.58405953645706,1.2573657520115376,0.048495521885342896,0.0002820085078347745,1.0000000000000004,0.9680000692605972,1.06,-1.032,0.5
1.0554563829145991e-05,0.01600996794877574,17.58299031853676,1.2583926431834698,0.04890348552726209,0.0002787022991483923,1.0000000000000004,0.9719999879598618,1.06,-1.028,0.5
1.0572878295533883e-05,0.017400347423972562,17.5819109082222,1.2594232261180878,0.04928761092014611,0.0002754968783165168,1.0000000000000004,0.9759999811649323,1.06,-1.024,0.5
1.0591224025802148e-05,0.018792778631905094,17.580826342105865,1.2604559138417244,0.04965873761102557,0.0002723464377538676,1.0000000000000004,0.9800000488758087,1.06,-1.02,0.5
1.061101602317649e-05,0.020211454684613273,17.57970803976059,1.2614866495132446,0.05005536274984479,0.0002701100172544102,1.0000000000000004,0.9839999675750732,1.06,-1.016,0.5
1.0631590072307517e-05,0.021644374122843146,17.578571140766144,1.2625163830816746,0.050465780310332775,0.0002683673142769294,1.0000000000000004,0.9880000352859497,1.06,-1.012,0.5
1.0652323965132382e-05,0.0230819828575477,17.57743814587593,1.263547409325838,0.050871580839157104,0.0002665248047151181,1.0000000000000004,0.9919999539852142,1.06,-1.008,0.5
1.0674058586346291e-05,0.024549160210881382,17.576327830553055,1.2645868435502052,0.05124865530524403,0.0002640592134639519,1.0000000000000004,0.9960000216960907,1.06,-1.004,0.5
1.0695792610704302e-05,0.026016293093562126,17.575217872858047,1.2656262516975403,0.051625718479044735,0.00026159370526102066,1.0000000000000004,1.0000000149011612,1.06,-1.0,0.5
1.0720002393327377e-05,0.02755945618264377,17.574084371328354,1.2666670344769955,0.05203879380133003,0.0002590023472066605,1.0000000000000004,1.0039999336004257,1.06,-0.996,0.5
1.0744628724523864e-05,0.029115414479747415,17.57294675707817,1.2677080668509007,0.05245793075300753,0.0002563898066227921,1.0000000000000004,1.0080000013113022,1.06,-0.992,0.5
1.0769255169407188e-05,0.030671373067889363,17.571809321641922,1.268749076873064,0.05287706758826971,0.0002537772804771521,1.0000000000000004,1.0120000690221786,1.06,-0.988,0.5
1.0794577860906429e-05,0.03225425467826426,17.570626139640808,1.2698006853461266,0.053288857685402036,0.00025099004025719296,1.0000000000000004,1.0160000622272491,1.06,-0.984,0.5
1.0821714425901519e-05,0.03390730102546513,17.56932407617569,1.2708798870444298,0.05368154402822256,0.0002477479577862596,1.0000000000000004,1.0199999809265137,1.06,-0.98,0.5
1.0848850962474899e-05,0.03556034772191197,17.568021684885025,1.2719590589404106,0.054074230371043086,0.00024450585998669894,1.0000000000000004,1.0239998996257782,1.06,-0.976,0.5
1.087681175704347e-05,0.03724858432542533,17.566696852445602,1.2730458863079548,0.05447573552373797,0.0002408503653725802,1.0000000000000004,1.0279999673366547,1.06,-0.972,0.5
1.0907517150826607e-05,0.039054043823853135,17.565297961235046,1.27415806427598,0.054906616220250726,0.00023581780854442513,1.0000000000000004,1.0320000350475311,1.06,-0.968,0.5
1.0938222601453162e-05,0.04085950250737369,17.563898861408234,1.275270275771618,0.055337496334686875,0.00023078528128905873,1.0000000000000004,1.0360000282526016,1.06,-0.964,0.5
1.0970205039484426e-05,0.04272288247011602,17.562432557344437,1.276402223855257,0.05575415457133204,0.00022521210595982666,1.0000000000000004,1.0399999469518661,1.06,-0.96,0.5
1.1003973099832365e-05,0.04466724710073322,17.560871720314026,1.2775617986917496,0.056150926859118044,0.00021888306140738223,1.0000000000000004,1.0440000146627426,1.06,-0.956,0.5
1.1037740677011243e-05,0.04661158274393529,17.55931070446968,1.278721358627081,0.05654769320972264,0.000212554116496122,1.0000000000000004,1.048000007867813,1.06,-0.952,0.5
1.10715087942026e-05,0.048555947141721845,17.557750284671783,1.2798809222877026,0.056944465497508645,0.00020622509550349832,1.0000000000000004,1.0520000755786896,1.06,-0.948,0.5
1.11078140889731e-05,0.05059015832375735,17.556028068065643,1.2810312807559967,0.05737446073908359,0.00020105764663469472,1.0000000000000004,1.055999994277954,1.06,-0.944,0.5
1.1146861481847736e-05,0.05270566325634718,17.554403394460678,1.2821793369948864,0.05782499222550541,0.00019723100339774646,1.0000000000000004,1.0599999129772186,1.06,-0.94,0.5
1.1189872225259023e-05,0.05495840054936707,17.552804321050644,1.283334981650114,0.058251405600458384,0.000194459322642615,1.0000000000000004,1.063999980688095,1.06,-0.936,0.5
1.123288299709202e-05,0.05721113772597164,17.55120512843132,1.2844906523823738,0.05867781932465732,0.0001916876404948198,1.0000000000000004,1.0680000483989716,1.06,-0.932,0.5
1.1277351262606317e-05,0.05953476077411324,17.54958415031433,1.285646703094244,0.05911475804168731,0.00018791561370790077,1.0000000000000004,1.072000041604042,1.06,-0.928,0.5
1.1323982619160233e-05,0.06196152896154672,17.547936260700226,1.2868048772215843,0.05956425657495856,0.00018286338627149235,1.0000000000000004,1.0759999603033066,1.06,-0.924,0.5
1.1377361829545407e-05,0.064670225023292,17.546313256025314,1.2880006469786167,0.05999360454734415,0.00017779668519324332,1.0000000000000004,1.079999953508377,1.06,-0.92,0.5
1.1430740755713487e-05,0.06737892108503729,17.54469045996666,1.2891964241862297,0.060422951937653124,0.00017272997013151326,1.0000000000000004,1.0840000212192535,1.06,-0.916,0.5
1.1484119823990113e-05,0.07008761807810515,17.543067663908005,1.2903921641409397,0.06085230119060725,0.00016766324347372574,1.0000000000000004,1.08800008893013,1.06,-0.912,0.5
1.1537498807001612e-05,0.07279631355777383,17.54144462943077,1.2915879487991333,0.06128164881374687,0.00016259651079053583,1.0000000000000004,1.0920000076293945,1.06,-0.908,0.5
1.1594218591426397e-05,0.07563327590469271,17.539823323488235,1.2927974052727222,0.061715834541246295,0.00015665080081816996,1.0000000000000004,1.095999926328659,1.06,-0.904,0.5
1.1663745084433685e-05,0.0789598161354661,17.53821039199829,1.2940556295216084,0.062145040021277964,0.0001464917786506703,1.0000000000000004,1.0999999940395355,1.06,-0.9,0.5
1.173321587089049e-05,0.08228400512598455,17.53659775853157,1.2953133843839169,0.06257377390284091,0.00013631216233989107,1.0000000000000004,1.103999987244606,1.06,-0.896,0.5
1.180268785105909e-05,0.0856082437094301,17.53498512506485,1.296571135520935,0.06300251488573849,0.00012613233820957248,1.0000000000000004,1.1080000549554825,1.06,-0.892,0.5
1.1872159547010597e-05,0.08893248252570629,17.53337249159813,1.2978289313614368,0.06343125470448285,0.00011595256830787548,1.0000000000000004,1.111999973654747,1.06,-0.888,0.5
1.1946656172767689e-05,0.09248335915617645,17.531738936901093,1.2990968525409698,0.06385696260258555,0.00010590262127152528,1.0000000000000004,1.1159999668598175,1.06,-0.884,0.5
1.2032947125817373e-05,0.0965662207454443,17.530055731534958,1.300388626754284,0.06427555368281901,9.615760495762515e-05,1.0000000000000004,1.120000034570694,1.06,-0.88,0.5
1.2119935547616478e-05,0.10067368973977864,17.528370529413223,1.3016763478517532,0.06469954887870699,8.650483994188107e-05,1.0000000000000004,1.1240001022815704,1.06,-0.876,0.5
1.221380406946082e-05,0.10502394661307335,17.52666747570038,1.3029240258038044,0.06517685682047158,7.776309695373129e-05,1.0000000000000004,1.128000020980835,1.06,-0.872,0.5
1.2307672534461744e-05,0.10937420325353742,17.524964421987534,1.3041717112064362,0.06565416569355875,6.902133574726577e-05,1.0000000000000004,1.1319999396800995,1.06,-0.868,0.5
1.2410698730036529e-05,0.11417866591364145,17.52319845557213,1.3054112456738949,0.0661335033364594,6.240150986513981e-05,1.0000000000000004,1.13599993288517,1.06,-0.864,0.5
1.2526022118208857e-05,0.11959304357878864,17.521348118782043,1.3066398464143276,0.06661558279301971,5.86300139531204e-05,1.0000000000000004,1.1400000005960464,1.06,-0.86,0.5
1.2641345563224604e-05,0.12500742124393582,17.519497722387314,1.3078684695065022,0.06709766131825745,5.485849166575463e-05,1.0000000000000004,1.144000068306923,1.06,-0.856,0.5
1.275666903666206e-05,0.13042179914191365,17.517647325992584,1.309097085148096,0.0675797414733097,5.108698891831409e-05,1.0000000000000004,1.1479999870061874,1.06,-0.852,0.5
1.2871992510099517e-05,0.13583617517724633,17.515797197818756,1.31032570078969,0.06806182011496276,4.731547663539004e-05,1.0000000000000004,1.151999980211258,1.06,-0.848,0.5
1.3018773586281895e-05,0.1430900653358549,17.51400974392891,1.311674002557993,0.06852315238211304,4.63429871047083e-05,1.0000000000000004,1.1560000479221344,1.06,-0.844,0.5
1.3177453951129792e-05,0.1511183176189661,17.51228767633438,1.3130613155663013,0.06894621055107564,4.731388855816476e-05,1.0000000000000004,1.1600001156330109,1.06,-0.84,0.5
1.3336132127506062e-05,0.15914645045995712,17.510565400123596,1.314448595046997,0.06936926126945764,4.8284711738233455e-05,1.0000000000000004,1.1640000343322754,1.06,-0.836,0.5
1.3494812520775668e-05,0.16717469948343933,17.50884285569191,1.3158359192311764,0.0697923187399283,4.925558266677399e-05,1.0000000000000004,1.16799995303154,1.06,-0.832,0.5
1.3653492970888692e-05,0.17520295036956668,17.507120549678802,1.317223247140646,0.07021537492983043,5.02264408623887e-05,1.0000000000000004,1.1719999462366104,1.06,-0.828,0.5
1.3832560995297172e-05,0.18477940652519464,17.505318760871887,1.318632636219263,0.07064152811653912,4.714103806691128e-05,1.0000000000000004,1.1760000139474869,1.06,-0.824,0.5
1.4048601826743834e-05,0.19716350873932242,17.503372877836227,1.3200820572674274,0.07107329310383648,3.6699532302009175e-05,1.0000000000000004,1.1800000816583633,1.06,-0.82,0.5
1.426464248766024e-05,0.20954761048778892,17.501427173614502,1.321531493216753,0.07150505890604109,2.6258040861648624e-05,1.0000000000000004,1.1840000003576279,1.06,-0.816,0.5
1.4481677510502777e-05,0.22215797426179051,17.499487459659576,1.322946161031723,0.07196205016225576,1.793095498214825e-05,1.0000000000000004,1.1879999935626984,1.06,-0.812,0.5
1.4700165024805756e-05,0.2350993868894875,17.497556507587433,1.3243099078536034,0.07245596335269511,1.2699418675765628e-05,1.0000000000000004,1.191999912261963,1.06,-0.808,0.5
1.4929846287259352e-05,0.24896395998075604,17.49560683965683,1.325674057006836,0.0729482191381976,7.07569074620551e-06,1.0000000000000004,1.1959999799728394,1.06,-0.804,0.5
1.524663045415764e-05,0.2700125346891582,17.493511736392975,1.327041368931532,0.07342752197291702,-1.5998052731447387e-06,1.0000000000000004,1.2000000476837158,1.06,-0.8,0.5
1.5563414621055927e-05,0.2910611107945442,17.49141690135002,1.3284086734056473,0.07390682410914451,-1.0275270142301451e-05,1.0000000000000004,1.2039999663829803,1.06,-0.796,0.5
1.5880198589002248e-05,0.31210968224331737,17.489321917295456,1.3297759518027306,0.07438612694386393,-1.895077366498299e-05,1.0000000000000004,1.2079999595880508,1.06,-0.792,0.5
1.6192059831610095e-05,0.3328324840404093,17.487252354621887,1.3311297111213207,0.07485497382003814,-2.6838871690415544e-05,1.0000000000000004,1.2120000272989273,1.06,-0.788,0.5
1.649786656798824e-05,0.3531545870937407,17.48521402478218,1.3324667923152447,0.0753109606448561,-3.375842516106786e-05,1.0000000000000004,1.2160000950098038,1.06,-0.784,0.5
1.6913299361931422e-05,0.38316110521554947,17.483081191778183,1.3337046280503273,0.07571851089596748,-3.778541554311232e-05,1.0000000000000004,1.2200000137090683,1.06,-0.78,0.5
1.7378702381165567e-05,0.41634934209287167,17.480922996997833,1.334962610155344,0.07616040168795735,-4.442036151885986e-05,1.0000000000000004,1.2240000069141388,1.06,-0.776,0.5
1.784844616281589e-05,0.4497634628787637,17.47876352071762,1.3362250700592995,0.07660759228747338,-5.144269653101219e-05,1.0000000000000004,1.2279999256134033,1.06,-0.772,0.5
1.8318189887622793e-05,0.4831775762140751,17.47660395503044,1.337487518787384,0.0770547833526507,-5.846500471307081e-05,1.0000000000000004,1.2319999933242798,1.06,-0.768,0.5
1.8787933584007988e-05,0.5165916867554188,17.47444424033165,1.338749971240759,0.07750197290442884,-6.548729015776189e-05,1.0000000000000004,1.2360000610351562,1.06,-0.764,0.5
1.94023686788114e-05,0.5612118486315012,17.472185850143433,1.340209435671568,0.0779420438921079,-8.513642751495354e-05,1.0000000000000004,1.2399999797344208,1.06,-0.76,0.5
2.010152917364394e-05,0.6123938038945198,17.469869077205658,1.3417842723429203,0.07837794767692685,-0.00011217938799745752,1.0000000000000004,1.2439999729394913,1.06,-0.756,0.5
2.0800689497946223e-05,0.6635757703334093,17.467552602291107,1.3433591090142727,0.07881384983193129,-0.00013922238667873899,1.0000000000000004,1.2480000406503677,1.06,-0.752,0.5
2.149983910726405e-05,0.7147569488734007,17.46523603796959,1.3449339158833027,0.079249745933339,-0.00016626491014903877,1.0000000000000004,1.2520000338554382,1.06,-0.748,0.5
2.2226914893508365e-05,0.7667016051709652,17.462871700525284,1.3464169017970562,0.07974857778754085,-0.00019884443327100598,1.0000000000000004,1.2560001015663147,1.06,-0.744,0.5
2.312929871095548e-05,0.8268657438457012,17.460399329662323,1.34738964214921,0.08038182242307812,-0.0002336756899694592,1.0000000000000004,1.2600000202655792,1.06,-0.74,0.5
2.4249474620319234e-05,0.8983131498098373,17.45785403251648,1.3477492406964302,0.08110054489225149,-0.0002611410329791397,1.0000000000000004,1.2639999389648438,1.06,-0.736,0.5
2.5348915869471966e-05,0.9693431314080954,17.45533773303032,1.3481894992291927,0.08177917683497071,-0.0002913122997085793,1.0000000000000004,1.2680000066757202,1.06,-0.732,0.5
2.6436354971792753e-05,1.0401314869523048,17.452838450670242,1.3486764058470726,0.08243460138328373,-0.00032304989429121633,1.0000000000000004,1.2720000743865967,1.06,-0.728,0.5
2.7523793903583282e-05,1.1109198592603207,17.45033895969391,1.3491633124649525,0.08309002523310483,-0.00035478752283779613,1.0000000000000004,1.2759999930858612,1.06,-0.724,0.5
2.868304460434956e-05,1.1843182798475027,17.44781520962715,1.3492507226765156,0.08372560678981245,-0.00038255714571278077,1.0000000000000004,1.2799999117851257,1.06,-0.72,0.5
3.024264850637337e-05,1.2722709886729717,17.445154756307602,1.3471115604043007,0.08425065199844539,-0.00038821366024421877,1.0000000000000004,1.2839999794960022,1.06,-0.716,0.5
3.181212264280475e-05,1.3602904174476862,17.442251920700073,1.3449080176651478,0.08476412878371775,-0.0003893280753572981,1.0000000000000004,1.2880000472068787,1.06,-0.712,0.5
3.351612008373195e-05,1.4502820521593094,17.43950918316841,1.3422329872846603,0.08515458926558495,-0.0003862133595760042,1.0000000000000004,1.2920001149177551,1.06,-0.708,0.5
3.522011820678017e-05,1.5402736887335777,17.43676632642746,1.339557934552431,0.08554504986386746,-0.0003830986170214601,1.0000000000000004,1.2960000336170197,1.06,-0.704,0.5
3.6924116216141556e-05,1.6302653439342976,17.434023439884186,1.336882907897234,0.08593550976365805,-0.00037998392053850694,1.0000000000000004,1.2999999523162842,1.06,-0.7,0.5
3.8901183472717094e-05,1.724919080734253,17.431263357400894,1.3314461223781109,0.08634808077476919,-0.00037685899405914824,1.0000000000000004,1.3040000200271606,1.06,-0.696,0.5
4.118751513715324e-05,1.824852854013443,17.42848375439644,1.3228814713656902,0.08678568957839161,-0.0003737220008588338,1.0000000000000004,1.308000087738037,1.06,-0.692,0.5
4.347381394609329e-05,1.9247851707041264,17.425704061985016,1.314316961914301,0.08722329209558666,-0.00037058499839304204,1.0000000000000004,1.3120000064373016,1.06,-0.688,0.5
4.576014589474653e-05,2.024718966335058,17.422924518585205,1.3057523146271706,0.08766090252902359,-0.00036744818316947203,1.0000000000000004,1.3159999251365662,1.06,-0.684,0.5
4.80464782413037e-05,2.1246527321636677,17.42014491558075,1.2971876673400402,0.08809851133264601,-0.00036431109947443474,1.0000000000000004,1.3199999928474426,1.06,-0.68,0.5
5.0332811156295065e-05,2.22458653151989,17.417365074157715,1.2886229995638132,0.08853612130042166,-0.00036117422678216826,1.0000000000000004,1.324000060558319,1.06,-0.676,0.5
5.281884034502582e-05,2.31854635104537,17.414649844169617,1.2734631523489952,0.0887153020594269,-0.00029336199986573774,1.0000000000000004,1.3280001282691956,1.06,-0.672,0.5
5.556588928357087e-05,2.4044062308967113,17.411965161561966,1.25016226246953,0.088580880779773,-0.00014561662464984693,1.0000000000000004,1.33200004696846,1.06,-0.668,0.5
5.831293844948959e-05,2.4902661368250847,17.40928030014038,1.2268613874912262,0.08844646031502634,2.128490450559184e-06,1.0000000000000004,1.3359999656677246,1.06,-0.664,0.5
6.105994623339939e-05,2.5761247649788857,17.406595528125763,1.2035608608275652,0.08831203973386437,0.00014987169970481773,1.0000000000000004,1.3399998843669891,1.06,-0.66,0.5
6.380699448982341e-05,2.661984622478485,17.403910666704178,1.1802599858492613,0.08817761845421046,0.000297616861644201,1.0000000000000004,1.3439999520778656,1.06,-0.656,0.5
6.660753808773734e-05,2.741247057914734,17.40129068493843,1.153157589957118,0.08784795738756657,0.0004944748284287925,1.0000000000000004,1.348000019788742,1.06,-0.652,0.5
6.951068371563451e-05,2.8078551813960075,17.398794263601303,1.118763756006956,0.08714381791651249,0.000785532703048375,1.0000000000000004,1.3519999384880066,1.06,-0.648,0.5
7.243534037115751e-05,2.865659937262535,17.396237164735794,1.0826106239110231,0.08597360621206462,0.0010419094361395764,1.0000000000000004,1.356000006198883,1.06,-0.644,0.5
7.536144676123513e-05,2.922871544957161,17.393675565719604,1.046338964253664,0.08477199100889266,0.0012959497304336765,1.0000000000000004,1.3600000739097595,1.06,-0.64,0.5
7.828755201444437e-05,2.9800831601023674,17.39111366868019,1.010067293420434,0.08357037592213601,0.0015499903229283518,1.0000000000000004,1.364000141620636,1.06,-0.636,0.5
8.121524956550275e-05,3.033625081181526,17.38865488767624,0.9727409593760967,0.08219065400771797,0.0018109770498995204,1.0000000000000004,1.3680000603199005,1.06,-0.632,0.5
8.414988201366214e-05,3.071734420955181,17.38662615418434,0.9309751242399216,0.08006160438526422,0.002101204167956894,1.0000000000000004,1.371999979019165,1.06,-0.628,0.5
8.708451309757947e-05,3.1098437309265137,17.384597331285477,0.8892092872411013,0.07793255499564111,0.0023914313342174864,1.0000000000000004,1.3759998977184296,1.06,-0.624,0.5
8.998337693810754e-05,3.1436016634106636,17.382488071918488,0.8481008596718311,0.07549323607236147,0.0026052744688058738,1.0000000000000004,1.379999965429306,1.06,-0.62,0.5
9.284256339014973e-05,3.17253228276968,17.380288541316986,0.807721771299839,0.07270971150137484,0.0027343792062310968,1.0000000000000004,1.3840000331401825,1.06,-0.616,0.5
9.56961187057459e-05,3.2006837129592896,17.378109753131866,0.7673472501337528,0.06987499282695353,0.0028611196985366405,1.0000000000000004,1.387999951839447,1.06,-0.612,0.5
9.841942323873809e-05,3.2108153626322746,17.37640690803528,0.727078634314239,0.06585632340284064,0.002933170642791083,1.0000000000000004,1.3920000195503235,1.06,-0.608,0.5
0.00010114273027284071,3.2209470570087433,17.37470355629921,0.6868100138381124,0.06183765403693542,0.003005221609328146,1.0000000000000004,1.3960000872612,1.06,-0.604,0.5
0.00010386599637968175,3.231078550219536,17.37300083041191,0.6465419884771109,0.057819044654024765,0.003077271411257243,1.0000000000000004,1.4000000059604645,1.06,-0.6,0.5
0.00010658791529749578,3.241122640669346,17.371295630931854,0.606306254863739,0.05379896375234239,0.003152714706629922,1.0000000000000004,1.404000073671341,1.06,-0.596,0.5
0.0001091880030799075,3.2434752508997917,17.36940285563469,0.5689572496339679,0.04965491674374789,0.003526041339682706,1.0000000000000004,1.4079999923706055,1.06,-0.592,0.5
0.00011168778110004496,3.238286755979061,17.367611944675446,0.5341477785259485,0.045721040114585776,0.003943097158753517,1.0000000000000004,1.41199991106987,1.06,-0.588,0.5
0.000114116788154206,3.2277777567505836,17.365893334150314,0.5011300286278129,0.04193544610370736,0.00439100517451152,1.0000000000000004,1.4159999787807465,1.06,-0.584,0.5
0.0001165457956631144,3.2172687649726868,17.36417493224144,0.46811228059232235,0.03814985250210157,0.0048389133444288746,1.0000000000000004,1.420000046491623,1.06,-0.58,0.5
0.00011897480294464913,3.206759788095951,17.36245608329773,0.43509453255683184,0.03436425843392499,0.005286821279241849,1.0000000000000004,1.4239999651908875,1.06,-0.576,0.5
0.00012128715411563462,3.1952473893761635,17.36118021607399,0.40640534088015556,0.030450295129412552,0.005470793955282716,1.0000000000000004,1.428000032901764,1.06,-0.572,0.5
0.0001234751296124159,3.1812457367777824,17.3600172996521,0.38147690333426,0.02632014512528258,0.005622323782745298,1.0000000000000004,1.4319999516010284,1.06,-0.568,0.5
0.00012564781718538143,3.1669146195054054,17.35886251926422,0.3569965655915439,0.022162122731970157,0.0057739905823837034,1.0000000000000004,1.436000019311905,1.06,-0.564,0.5
0.0001278205043035996,3.152583599090576,17.357707649469376,0.3325162292458117,0.018004099763857084,0.005925656911131227,1.0000000000000004,1.4400000870227814,1.06,-0.56,0.5
0.00012999318983020203,3.1382525339722633,17.356552839279175,0.30803588731214404,0.013846076670233742,0.006077323563658865,1.0000000000000004,1.444000005722046,1.06,-0.556,0.5
0.00013203581170273537,3.1245181933045387,17.355380833148956,0.2876494526863098,0.009757422125403536,0.0061372172513074474,1.0000000000000004,1.4479999244213104,1.06,-0.552,0.5
0.00013396695112533052,3.110130190849304,17.354352951049805,0.2705829869955778,0.005805492263789347,0.006233708133095206,1.0000000000000004,1.451999992132187,1.06,-0.548,0.5
0.00013589806144409522,3.0957424268126488,17.353325575590134,0.2535167778842151,0.0018536210782258422,0.006330196935778076,1.0000000000000004,1.4559999108314514,1.06,-0.544,0.5
0.0001378292006393167,3.0813544765114784,17.352297842502594,0.23645031498745084,-0.002098308493486911,0.006426687337580006,1.0000000000000004,1.4599999785423279,1.06,-0.54,0.5
0.00013976033915241715,3.0669664815068245,17.351270228624344,0.21938384510576725,-0.006050238454918144,0.006523177341307473,1.0000000000000004,1.4640000462532043,1.06,-0.536,0.5
0.00014153256051940843,3.0552828684449196,17.350183725357056,0.2064916966482997,-0.009563067163981032,0.0067363112793827895,1.0000000000000004,1.4679999649524689,1.06,-0.532,0.5
0.00014323448863251542,3.0444205179810524,17.34923592209816,0.1956682070158422,-0.01273633183018319,0.007011044986029447,1.0000000000000004,1.4720000326633453,1.06,-0.528,0.5
0.00014493642038360122,3.033558137714863,17.348287761211395,0.1848447173833847,-0.01590959682198445,0.007285778699952061,1.0000000000000004,1.4760001003742218,1.06,-0.524,0.5
0.00014663834963357658,3.022695742547512,17.347340017557144,0.17402122961357236,-0.019082861149399832,0.007560512420241139,1.0000000000000004,1.4800000190734863,1.06,-0.52,0.5
0.0001483402793382993,3.0118333995342255,17.346392154693604,0.16319773951545358,-0.0222561263631178,0.007835246415197616,1.0000000000000004,1.4839999377727509,1.06,-0.516,0.5
0.00014984831318543002,3.0010327622294426,17.34542417526245,0.15447577321901917,-0.025120217545918422,0.008628297485302028,1.0000000000000004,1.4879998564720154,1.06,-0.512,0.5
0.00015132079647628416,2.9901266545057297,17.344451189041138,0.1461301613599062,-0.027921772289118962,0.00949323434906546,1.0000000000000004,1.4919999241828918,1.06,-0.508,0.5
0.00015279328135875403,2.979220561683178,17.343478083610535,0.137784551596269,-0.030723327008786327,0.010358171322877752,1.0000000000000004,1.4959999918937683,1.06,-0.504,0.5
0.0001542657653317292,2.9683144837617874,17.342505246400833,0.1294389406684786,-0.03352488168820855,0.011223108132792703,1.0000000000000004,1.5000000596046448,1.06,-0.5,0.5
0.00015567106652270013,2.9590291157364845,17.34157395362854,0.121970450039953,-0.036123146001045825,0.011953506668760383,1.0000000000000004,1.5039999783039093,1.06,-0.496,0.5
0.00015698131392127834,2.9516157433390617,17.340725541114807,0.11589731136336923,-0.03831670964427758,0.012511716791777872,1.0000000000000004,1.5080000460147858,1.06,-0.492,0.5
0.00015829157086955092,2.9442023932933807,17.339876860380173,0.1098241270519793,-0.04051029111724347,0.013069931051177264,1.0000000000000004,1.5119999647140503,1.06,-0.488,0.5
0.000159601831683176,2.9367890059947968,17.339028418064117,0.10375094297342002,-0.042703872837591916,0.013628145906466216,1.0000000000000004,1.5160000324249268,1.06,-0.484,0.5
0.0001609054033906432,2.929555356502533,17.338176369667053,0.09772547264583409,-0.04490149431512691,0.014170740698318696,1.0000000000000004,1.5199999511241913,1.06,-0.48,0.5
0.00016207891394515173,2.9249210879206657,17.33737352490425,0.09303653286769986,-0.046772311499807984,0.01453726567706326,1.0000000000000004,1.5239998698234558,1.06,-0.476,0.5
0.00016324496664310573,2.920385643839836,17.336579769849777,0.08844719885382801,-0.048601611983031034,0.014900869100983982,1.0000000000000004,1.5279999375343323,1.06,-0.472,0.5
0.00016441101934105973,2.915850207209587,17.335786193609238,0.08385786577127874,-0.050430913717718795,0.015264472702256171,1.0000000000000004,1.5320000052452087,1.06,-0.468,0.5
0.00016557707067477168,2.9113148227334023,17.334992706775665,0.0792685326305218,-0.05226021428825334,0.015628075926315432,1.0000000000000004,1.5360000729560852,1.06,-0.464,0.5
0.00016666968940626248,2.9080643132328987,17.3342062830925,0.07510681584244594,-0.05405167376738973,0.015925355475701508,1.0000000000000004,1.5399999916553497,1.06,-0.46,0.5
0.0001677079108048929,2.9056897312402725,17.333457201719284,0.07129085744963959,-0.055756385932909325,0.01620916098318048,1.0000000000000004,1.5440000593662262,1.06,-0.456,0.5
0.00016874613447726006,2.9033152163028717,17.332708477973938,0.0674748994060792,-0.0574610976036638,0.01649296566392877,1.0000000000000004,1.5479999780654907,1.06,-0.452,0.5
0.0001697843517831643,2.9009406566619873,17.331959068775177,0.06365896860370412,-0.05916579638142139,0.016776769120042445,1.0000000000000004,1.5520000457763672,1.06,-0.448,0.5
0.00017080259385693353,2.898547075688839,17.331224620342255,0.05989048193441704,-0.06085008446825668,0.01706710643884435,1.0000000000000004,1.5559999644756317,1.06,-0.444,0.5
0.00017171607350974227,2.8958902657032013,17.330621302127838,0.05670471253688447,-0.062323481193743646,0.01738753454264952,1.0000000000000004,1.5599998831748962,1.06,-0.44,0.5
0.00017262933170059114,2.8931277096271515,17.330010443925858,0.053528108008322306,-0.06381413864437491,0.01771057472103621,1.0000000000000004,1.5639999508857727,1.06,-0.436,0.5
0.0001735425826154824,2.8903652131557465,17.329399406909943,0.05035152623895556,-0.06530478579225019,0.01803361239944934,1.0000000000000004,1.5680000185966492,1.06,-0.432,0.5
0.00017441066756873624,2.888340584933758,17.328868865966797,0.04721969572347007,-0.0666855291929096,0.018299832770708235,1.0000000000000004,1.5720000863075256,1.06,-0.428,0.5
0.00017525289422337664,2.886737935245037,17.328383654356003,0.04410994232421217,-0.06800500903045759,0.01853523998397577,1.0000000000000004,1.5760000050067902,1.06,-0.424,0.5
0.00017608454390938277,2.885290816426277,17.327914476394653,0.04090975421422627,-0.06934603961417452,0.0188060924713227,1.0000000000000004,1.5800000727176666,1.06,-0.42,0.5
0.0001769059067555645,2.8839604780077934,17.327456325292587,0.03772430205208366,-0.07066237670369446,0.019068202023845515,1.0000000000000004,1.5839999914169312,1.06,-0.416,0.5
0.0001776709791556641,2.8832698464393616,17.327057510614395,0.03461938357213512,-0.07184356986545026,0.019282448847661726,1.0000000000000004,1.5880000591278076,1.06,-0.412,0.5
0.0001784360488272796,2.8825791776180267,17.326658725738525,0.03151446497940924,-0.07302476197946817,0.019496695651469054,1.0000000000000004,1.5919999778270721,1.06,-0.408,0.5
0.00017920111622515833,2.8818885684013367,17.32625988125801,0.028409568921233586,-0.07420594507129863,0.019710940714503522,1.0000000000000004,1.5959998965263367,1.06,-0.404,0.5
0.00017991753747992334,2.881571263074875,17.32588341832161,0.02537530229346885,-0.07529874937608838,0.019870130763592897,1.0000000000000004,1.5999999642372131,1.06,-0.4,0.5
0.0001806096133805113,2.8814502209424973,17.325519114732742,0.022369750262441812,-0.07635072706034407,0.02000413797213696,1.0000000000000004,1.6040000319480896,1.06,-0.396,0.5
0.0001813016942833201,2.881329156458378,17.325154811143875,0.019364198211405892,-0.07740270427893847,0.020138145009696018,1.0000000000000004,1.608000099658966,1.06,-0.392,0.5
0.00018198388715973124,2.88117852807045,17.324799299240112,0.016392351000831695,-0.07843090582173318,0.020244302209903253,1.0000000000000004,1.6120000183582306,1.06,-0.388,0.5
0.00018262314415551373,2.8810329139232635,17.32449236512184,0.013573557203926612,-0.07936525938566774,0.020248165492375847,1.0000000000000004,1.6159999370574951,1.06,-0.384,0.5
0.00018325501741855987,2.880943663418293,17.324185073375702,0.010731916272561648,-0.08032483072020113,0.02019800832204055,1.0000000000000004,1.6200000047683716,1.06,-0.38,0.5
0.0001838664143178903,2.880968891084194,17.323918998241425,0.007933469690556194,-0.08126121200621128,0.020065341394001734,1.0000000000000004,1.624000072479248,1.06,-0.376,0.5
0.0001844542784965597,2.8811080306768417,17.323717653751373,0.00522926026536652,-0.0821319775423035,0.01986599951487733,1.0000000000000004,1.6279999911785126,1.06,-0.372,0.5
0.00018504147510611801,2.8812476620078087,17.323515206575394,0.0025484184243396157,-0.08299093029927462,0.019655903726743418,1.0000000000000004,1.631999909877777,1.06,-0.368,0.5
0.0001856064259300183,2.881516970694065,17.32334589958191,-1.5492965758312494e-05,-0.08377677004318684,0.019368297034048965,1.0000000000000004,1.6359999775886536,1.06,-0.364,0.5
0.0001861461132648401,2.8818580508232117,17.32317280769348,-0.00257168500638727,-0.0845471405191347,0.018968882573972223,1.0000000000000004,1.64000004529953,1.06,-0.36,0.5
0.000186685803328146,2.882199190557003,17.322999447584152,-0.005127895003170124,-0.08531751739792526,0.018569465313703404,1.0000000000000004,1.6440001130104065,1.06,-0.356,0.5
0.0001871980057330802,2.8826899603009224,17.322880119085312,-0.007533151325333165,-0.08598592691123486,0.018107735151716042,1.0000000000000004,1.648000031709671,1.06,-0.352,0.5
0.00018770333099382697,2.8832247108221054,17.322771906852722,-0.009922642107994761,-0.08664377965033054,0.017619133341213455,1.0000000000000004,1.6519999504089355,1.06,-0.348,0.5
0.00018819790511770407,2.8838317468762398,17.32264730334282,-0.012325291347224265,-0.08731285214889795,0.01707166651613079,1.0000000000000004,1.656000018119812,1.06,-0.344,0.5
0.00018867062044591876,2.8844884037971497,17.32250940799713,-0.014582160643840325,-0.08789578976575285,0.01650897564832121,1.0000000000000004,1.6599999368190765,1.06,-0.34,0.5
0.00018914049906015862,2.8851192966103554,17.32237896323204,-0.01679042941213993,-0.08845099888276309,0.015931535650452133,1.0000000000000004,1.664000004529953,1.06,-0.336,0.5
0.00018958609143737704,2.885900340974331,17.32229369878769,-0.0189358112500031,-0.0889129628194496,0.015322991683206055,1.0000000000000004,1.6679999232292175,1.06,-0.332,0.5
0.00019002561202796642,2.886735826730728,17.322210133075714,-0.021112658963829745,-0.0893746791407466,0.014693401084514335,1.0000000000000004,1.671999990940094,1.06,-0.328,0.5
0.00019044960527025978,2.887671872973442,17.32217448949814,-0.023239457834279165,-0.08976006496232003,0.014088472562434617,1.0000000000000004,1.6760000586509705,1.06,-0.324,0.5
0.00019087214695900911,2.888617292046547,17.322143405675888,-0.025361574305861723,-0.09013830730691552,0.013485851766745327,1.0000000000000004,1.680000126361847,1.06,-0.32,0.5
0.00019126810047964682,2.889607459306717,17.32200315594673,-0.02743896011452307,-0.09040723915677518,0.012902908260002732,1.0000000000000004,1.6840000450611115,1.06,-0.316,0.5
0.00019165813591826009,2.890608750283718,17.321901500225067,-0.02953681104554562,-0.09065230586566031,0.012332506878010463,1.0000000000000004,1.687999963760376,1.06,-0.312,0.5
0.00019204283262297395,2.89159669727087,17.321778923273087,-0.03163822078931844,-0.0908822559285909,0.01178489734957111,1.0000000000000004,1.6920000314712524,1.06,-0.308,0.5
0.0001924046955537051,2.892525553703308,17.32164391875267,-0.03375965302984696,-0.09103838575538248,0.011343868682160974,1.0000000000000004,1.695999950170517,1.06,-0.304,0.5
0.00019276495822850848,2.8934528529644012,17.32153046131134,-0.03576829058783915,-0.09115558606572449,0.010887880221389423,1.0000000000000004,1.7000000178813934,1.06,-0.3,0.5
0.00019311302958158194,2.894448384642601,17.321403294801712,-0.037801585109264124,-0.09123265231028199,0.010512361552173388,1.0000000000000004,1.703999936580658,1.06,-0.296,0.5
0.00019344844622537494,2.8954996317625046,17.32126349210739,-0.03984502072125906,-0.09126550029031932,0.010208447463810444,1.0000000000000004,1.7080000042915344,1.06,-0.292,0.5
0.0001937819938575558,2.8965103030204773,17.321132391691208,-0.04180395638468326,-0.09127250651363283,0.009870749277979485,1.0000000000000004,1.7120000720024109,1.06,-0.288,0.5
0.00019409616697885212,2.8976149559020996,17.320986032485962,-0.04385040863621725,-0.09121930960100144,0.009649398976762313,1.0000000000000004,1.7159999907016754,1.06,-0.284,0.5
0.00019440548749116715,2.898710586130619,17.320853054523468,-0.04585893025432597,-0.09113736054860055,0.009411684070073534,1.0000000000000004,1.7200000584125519,1.06,-0.28,0.5
0.0001947111550180125,2.8998084738850594,17.320735275745392,-0.047846125802607276,-0.09103238198440522,0.009161232244878192,1.0000000000000004,1.7239999771118164,1.06,-0.276,0.5
0.00019499889231155976,2.9010401591658592,17.32063540816307,-0.0499470910654054,-0.09086191316600889,0.00900944790282665,1.0000000000000004,1.727999895811081,1.06,-0.272,0.5
0.00019528484017428127,2.9021372348070145,17.320589065551758,-0.051951125147752464,-0.09065663372166455,0.008785879574134015,1.0000000000000004,1.7319999635219574,1.06,-0.268,0.5
0.00019556399411158054,2.903147615492344,17.32049223780632,-0.05397533303766977,-0.0904249339364469,0.008580768499086844,1.0000000000000004,1.7360000312328339,1.06,-0.264,0.5
0.00019583009816415142,2.9040279015898705,17.320377320051193,-0.056046514780973666,-0.09014246461447328,0.0084139040836817,1.0000000000000004,1.7399999499320984,1.06,-0.26,0.5
0.00019608772799983853,2.905015930533409,17.32031500339508,-0.05806618442329636,-0.08980101300403476,0.008186347788068815,1.0000000000000004,1.7440000176429749,1.06,-0.256,0.5
0.00019633899319160264,2.9060023352503777,17.320286512374878,-0.06012323288450716,-0.08942901797126979,0.007977351891895523,1.0000000000000004,1.7480000853538513,1.06,-0.252,0.5
0.00019658072142192395,2.9070056155323982,17.32028865814209,-0.062185621693060966,-0.08900502149481326,0.007776930084219202,1.0000000000000004,1.7520000040531158,1.06,-0.248,0.5
0.00019681655567183043,2.908031605184078,17.320311963558197,-0.06420813550084858,-0.08853367762640119,0.007556241849670187,1.0000000000000004,1.7560000717639923,1.06,-0.244,0.5
0.00019704945498233428,2.9090577885508537,17.32033598423004,-0.06621270164032467,-0.08804033533670008,0.007334202364290832,1.0000000000000004,1.7599999904632568,1.06,-0.24,0.5
0.00019727298194993637,2.910098299384117,17.320365399122238,-0.06818812945857644,-0.08748276194091886,0.007134498744562734,1.0000000000000004,1.7639999091625214,1.06,-0.236,0.5
0.00019749447028516443,2.9111360535025597,17.32039225101471,-0.07017125136917457,-0.08692440716549754,0.006935928344319109,1.0000000000000004,1.7679999768733978,1.06,-0.232,0.5
0.00019770210610658978,2.9121443033218384,17.320386439561844,-0.0720953521085903,-0.08628231356851757,0.006798409238399472,1.0000000000000004,1.7719998955726624,1.06,-0.228,0.5
0.00019790807709796354,2.913142792880535,17.320375829935074,-0.07400353680714034,-0.0856273208046332,0.006658102272922406,1.0000000000000004,1.7759999632835388,1.06,-0.224,0.5
0.0001981042678380618,2.914139449596405,17.32040748000145,-0.07585418206872419,-0.08488708233926445,0.006579313907423057,1.0000000000000004,1.7800000309944153,1.06,-0.22,0.5
0.00019829654002023744,2.915134087204933,17.320439517498016,-0.077722066140268,-0.08414417796302587,0.006503723078253643,1.0000000000000004,1.7840000987052917,1.06,-0.216,0.5
0.00019848480314976769,2.9161477833986282,17.320498645305634,-0.07950222084764391,-0.08330709591973573,0.006498609549453249,1.0000000000000004,1.7880000174045563,1.06,-0.212,0.5
0.00019866412003466394,2.9171321392059326,17.320538818836212,-0.08132992964237928,-0.08247075451072305,0.006478659834101563,1.0000000000000004,1.7920000851154327,1.06,-0.208,0.5
0.00019884142375303782,2.9181548207998276,17.320594489574432,-0.0830656981561333,-0.08153783751185983,0.0065371875607525,1.0000000000000004,1.7960000038146973,1.06,-0.204,0.5
0.00019901113137166249,2.9191215187311172,17.3206527531147,-0.08483080379664898,-0.08058881782926619,0.006587404252059059,1.0000000000000004,1.7999999225139618,1.06,-0.2,0.5
0.00019917337704100646,2.9199869856238365,17.320658445358276,-0.08655018452554941,-0.07956560852471739,0.00669179302167322,1.0000000000000004,1.8039999902248383,1.06,-0.196,0.5
0.00019933309295083745,2.920836679637432,17.3207388818264,-0.08826501562725753,-0.07854019338265061,0.006784240971683175,1.0000000000000004,1.8079999089241028,1.06,-0.192,0.5
0.0001994833983189892,2.9217090383172035,17.320773720741272,-0.08993677247781307,-0.07743187679443508,0.006906999714374251,1.0000000000000004,1.8119999766349792,1.06,-0.188,0.5
0.00019963006570833386,2.922588787972927,17.320816606283188,-0.091615816578269,-0.07630486914422363,0.0070264031933220394,1.0000000000000004,1.8160000443458557,1.06,-0.184,0.5
0.00019977613192168064,2.923467792570591,17.32085058093071,-0.09322758112102747,-0.07514823484234512,0.007172158800017314,1.0000000000000004,1.8199999630451202,1.06,-0.18,0.5
0.00019991125009255484,2.924370251595974,17.320929050445557,-0.09485380270052701,-0.07391802815254778,0.007308779575510016,1.0000000000000004,1.8240000307559967,1.06,-0.176,0.5
0.0002000450740524684,2.9252626821398735,17.321011751890182,-0.09643792256247252,-0.07266832841560245,0.007447831965691876,1.0000000000000004,1.8279999494552612,1.06,-0.172,0.5
0.00020017812494188547,2.926137588918209,17.32109186053276,-0.09795318613760173,-0.07139341882430017,0.00759411998296855,1.0000000000000004,1.8320000171661377,1.06,-0.168,0.5
0.00020030037194374017,2.9270214587450027,17.321178644895554,-0.0995009655598551,-0.07003285514656454,0.007721858581135166,1.0000000000000004,1.8359999358654022,1.06,-0.164,0.5
0.00020042274354636902,2.927820712327957,17.32123601436615,-0.1009472586447373,-0.0686748328153044,0.00781433794958275,1.0000000000000004,1.8400000035762787,1.06,-0.16,0.5
0.00020053835396538489,2.9285419285297394,17.321316123008728,-0.10238622175529599,-0.06726040388457477,0.007901277177097654,1.0000000000000004,1.8439999222755432,1.06,-0.156,0.5
0.00020064886757609202,2.9292046427726746,17.32141661643982,-0.10376416228245944,-0.06581707869190723,0.007964836624978489,1.0000000000000004,1.8479999899864197,1.06,-0.152,0.5
0.00020075569773325697,2.929868869483471,17.32149648666382,-0.10512112884316593,-0.0643230076530017,0.008033368979340594,1.0000000000000004,1.8520000576972961,1.06,-0.148,0.5
0.00020085918049517204,2.930519424378872,17.321549624204636,-0.1064231445780024,-0.0628239061916247,0.00808559048459756,1.0000000000000004,1.8559999763965607,1.06,-0.144,0.5
0.00020095826221222524,2.9311742037534714,17.321610510349274,-0.10768608504440635,-0.06127156567526981,0.008133182380561266,1.0000000000000004,1.8600000441074371,1.06,-0.14,0.5
0.00020105643761780811,2.9318315535783768,17.321665704250336,-0.1089396575698629,-0.05971277045318857,0.008178562146213153,1.0000000000000004,1.8639999628067017,1.06,-0.136,0.5
0.00020114568860662985,2.9324923902750015,17.32164892554283,-0.11014959460590035,-0.058102138922549784,0.008205727378026495,1.0000000000000004,1.8680000305175781,1.06,-0.132,0.5
0.0002012345134971838,2.933150067925453,17.321629732847214,-0.1113615040667355,-0.05648985382867977,0.00823268616659334,1.0000000000000004,1.8719999492168427,1.06,-0.128,0.5
0.0002013170860664104,2.9337622448801994,17.321623891592026,-0.11254956829361618,-0.05481264239642769,0.008266393236681324,1.0000000000000004,1.8760000169277191,1.06,-0.124,0.5
0.00020139421985732042,2.9343361482024193,17.321569234132767,-0.1137302580755204,-0.05312992027029395,0.008286509732897684,1.0000000000000004,1.8799999356269836,1.06,-0.12,0.5
0.000201474053938,2.9349564015865326,17.32154804468155,-0.1148532188963145,-0.05143525416497141,0.008291941210700315,1.0000000000000004,1.88400000333786,1.06,-0.116,0.5
0.00020154343201284064,2.9355577304959297,17.321509033441544,-0.11600047047249973,-0.04967570476583205,0.008315579838381382,1.0000000000000004,1.8880000710487366,1.06,-0.112,0.5
0.00020162096598141943,2.9362148493528366,17.321475505828857,-0.11707814934197813,-0.047945545346010476,0.008327489977091318,1.0000000000000004,1.891999989748001,1.06,-0.108,0.5
0.0002016932558035478,2.936866782605648,17.32143259048462,-0.11816815182100981,-0.04617431235965341,0.008337301696883515,1.0000000000000004,1.8960000574588776,1.06,-0.104,0.5
0.00020175295640001423,2.9374975189566612,17.32135918736458,-0.11926383199170232,-0.04433424409944564,0.008336287417478161,1.0000000000000004,1.899999976158142,1.06,-0.1,0.5
0.00020181681793474127,2.9381473064422607,17.32129606604576,-0.12032712216023356,-0.04252001203713007,0.008338360649986498,1.0000000000000004,1.9040000438690186,1.06,-0.096,0.5
0.000201875982384081,2.9387952461838722,17.321242809295654,-0.12139759608544409,-0.04064873319293838,0.008328094067110214,1.0000000000000004,1.907999962568283,1.06,-0.092,0.5
0.0002019334692704433,2.9394422248005867,17.321194231510162,-0.12243705696891993,-0.038759616698371246,0.0083250008901814,1.0000000000000004,1.9119998812675476,1.06,-0.088,0.5
0.00020199434084133827,2.940098837018013,17.321151077747345,-0.12342694820836186,-0.03689854423282668,0.008334772930538747,1.0000000000000004,1.915999948978424,1.06,-0.084,0.5
0.00020204553629810107,2.9406820982694626,17.321094065904617,-0.12439930916298181,-0.034951334633660736,0.008294150280562462,1.0000000000000004,1.9200000166893005,1.06,-0.08,0.5
0.0002020944343712472,2.941282108426094,17.321034133434296,-0.12532709469087422,-0.033001674950355664,0.008250598109214025,1.0000000000000004,1.924000084400177,1.06,-0.076,0.5
0.0002021439900090627,2.9418906942009926,17.320959270000458,-0.12622170278336853,-0.03102933401169139,0.008180483347132395,1.0000000000000004,1.9280000030994415,1.06,-0.072,0.5
0.00020218845793351647,2.942512385547161,17.320893317461014,-0.12706439499743283,-0.029040553723461926,0.008099955412944837,1.0000000000000004,1.932000070810318,1.06,-0.068,0.5
0.0002022277217292867,2.943128176033497,17.32083496451378,-0.12788609345443547,-0.027027066274968092,0.008006168092151711,1.0000000000000004,1.9359999895095825,1.06,-0.064,0.5
0.0002022682683673338,2.9437760561704636,17.32078441977501,-0.1286774545442313,-0.024988617792814694,0.007885672701377189,1.0000000000000004,1.940000057220459,1.06,-0.06,0.5
0.00020230560494383099,2.944393962621689,17.32073602080345,-0.12941069703083485,-0.022945313648051524,0.007747516490780981,1.0000000000000004,1.9439999759197235,1.06,-0.056,0.5
0.0002023398292294587,2.944985806941986,17.320707768201828,-0.13010433176532388,-0.020878142711808323,0.007587593558127992,1.0000000000000004,1.947999894618988,1.06,-0.052,0.5
0.00020237399940015166,2.9456182345747948,17.32066521048546,-0.13075454987119883,-0.01882448157266481,0.007432910018906114,1.0000000000000004,1.9519999623298645,1.06,-0.048,0.5
0.0002024044697463978,2.946241579949856,17.320638418197632,-0.13138073071604595,-0.016747017720263102,0.007280148035533784,1.0000000000000004,1.956000030040741,1.06,-0.044,0.5
0.00020243384278728627,2.9468735456466675,17.320605546236038,-0.13196464179782197,-0.014675684867597738,0.007144278405803561,1.0000000000000004,1.9600000977516174,1.06,-0.04,0.5
0.00020246012763891486,2.9474960789084435,17.32057473063469,-0.13250864599831402,-0.012595309046446346,0.0070311693834810285,1.0000000000000004,1.964000016450882,1.06,-0.036,0.5
0.0002024844898187439,2.9481095299124718,17.320512652397156,-0.1330055309808813,-0.010518446488276822,0.0069506072941294406,1.0000000000000004,1.9680000841617584,1.06,-0.032,0.5
0.00020250696115908795,2.948715090751648,17.320410817861557,-0.13344820158090442,-0.008437370830506552,0.006901136885062442,1.0000000000000004,1.972000002861023,1.06,-0.028,0.5
0.00020252779722795822,2.9492641389369965,17.32035318017006,-0.13382109941449016,-0.006358234523759165,0.00688055343562155,1.0000000000000004,1.9759999215602875,1.06,-0.024,0.5
0.00020254507535355515,2.9497977271676064,17.320269286632538,-0.13413684739498422,-0.004270457500751945,0.006878765332658077,1.0000000000000004,1.979999989271164,1.06,-0.02,0.5
0.00020256149628039566,2.9503109455108643,17.320147812366486,-0.1343484953395091,-0.0021940808474028017,0.006917234537468175,1.0000000000000004,1.9839999079704285,1.06,-0.016,0.5
0.00020257405367374304,2.950796529650688,17.320022493600845,-0.13449825305724517,-0.0001114534661610378,0.006971925335164997,1.0000000000000004,1.987999975681305,1.06,-0.012,0.5
0.00020258119502614136,2.951244108378887,17.31988936662674,-0.1345818498521112,0.0019806250566034578,0.007046969359180366,1.0000000000000004,1.9920000433921814,1.06,-0.008,0.5
0.00020258825270502712,2.9516622573137283,17.319760769605637,-0.13457454537274316,0.00406006931734737,0.007131028209187207,1.0000000000000004,1.9960001111030579,1.06,-0.004,0.5
0.00020259287202861742,2.9520738422870636,17.319640070199966,-0.1345373008516617,0.00615344149377961,0.007219528441055445,1.0000000000000004,2.0000000298023224,1.06,0.0,0.5
0.00020259926031940267,2.9524255096912384,17.319500386714935,-0.13440762559184805,0.008211945671064314,0.007306531657377491,1.0000000000000004,2.003999948501587,1.06,0.004,0.5
0.00020260155770301935,2.952728383243084,17.319325894117355,-0.13424399209907278,0.010287733552104328,0.007377782010735245,1.0000000000000004,2.0079998672008514,1.06,0.008,0.5
0.00020260105884517543,2.9530032724142075,17.319130897521973,-0.13400970137445256,0.012357631560007576,0.007432756294292631,1.0000000000000004,2.01200008392334,1.06,0.012,0.5
0.00020259526991139865,2.9532212391495705,17.318946093320847,-0.13369528204202652,0.014428704008025761,0.0074603710693281755,1.0000000000000004,2.0160000026226044,1.06,0.016,0.5
0.00020258833274056087,2.9534098505973816,17.318759083747864,-0.1333414259715937,0.016496147402449424,0.007469683295767027,1.0000000000000004,2.019999921321869,1.06,0.02,0.5
0.00020258020867913729,2.953556939959526,17.31857180595398,-0.13293636863818392,0.018557167291874066,0.007454094495187746,1.0000000000000004,2.0239999890327454,1.06,0.024,0.5
0.00020256953212083317,2.9536393582820892,17.318447023630142,-0.13247411779593676,0.020611134252703778,0.007413116733005154,1.0000000000000004,2.028000056743622,1.06,0.028,0.5
0.00020255505751265446,2.9536765962839127,17.318324029445648,-0.13197699160082266,0.022671981566645627,0.007355349979661696,1.0000000000000004,2.0320001244544983,1.06,0.032,0.5
0.00020254077844583662,2.9536753222346306,17.318224161863327,-0.13143418036634102,0.024715790581467445,0.007281489583874645,1.0000000000000004,2.036000043153763,1.06,0.036,0.5
0.00020252224521755124,2.953594669699669,17.318162471055984,-0.13086567161371931,0.026770936574394,0.007196471080646916,1.0000000000000004,2.0399999618530273,1.06,0.04,0.5
0.00020249991212040186,2.953471101820469,17.31809824705124,-0.13028355891583487,0.02882739384949673,0.007113576342817396,1.0000000000000004,2.043999880552292,1.06,0.044,0.5
0.00020247241354809375,2.95326317101717,17.318042188882828,-0.12968009995529428,0.030882774633937515,0.00703195822188718,1.0000000000000004,2.0480000972747803,1.06,0.048,0.5
0.00020244231018295977,2.9530111104249954,17.318007111549377,-0.12906914603081532,0.032943852314929245,0.0069531523095065495,1.0000000000000004,2.052000015974045,1.06,0.052,0.5
0.0002024120567512,2.9526785537600517,17.318023145198822,-0.12844024490914308,0.03499145073874388,0.006896128013977432,1.0000000000000004,2.0559999346733093,1.06,0.056,0.5
0.00020237795206412557,2.9523172825574875,17.31801962852478,-0.12782469045487233,0.037052439438411966,0.006860715177026577,1.0000000000000004,2.060000002384186,1.06,0.06,0.5
0.00020234231669746805,2.9519089683890343,17.318021923303604,-0.12721107032848522,0.03910179556987714,0.006855860156065319,1.0000000000000004,2.0639999210834503,1.06,0.064,0.5
0.00020230358040862484,2.951473042368889,17.318008929491043,-0.1265804107824806,0.04114556420245208,0.006870899074783665,1.0000000000000004,2.0680001378059387,1.06,0.068,0.5
0.00020226256901878514,2.9510099813342094,17.318010807037354,-0.12593320367159322,0.04317038657609373,0.006908047657816496,1.0000000000000004,2.0720000565052032,1.06,0.072,0.5
0.00020221969680278562,2.9505294486880302,17.31801673769951,-0.12525504924997222,0.04517896648758324,0.006956903442187468,1.0000000000000004,2.0759999752044678,1.06,0.076,0.5
0.00020217255951138213,2.9500138759613037,17.318037778139114,-0.12452116752683651,0.04715215560645447,0.007026269297057297,1.0000000000000004,2.0799998939037323,1.06,0.08,0.5
0.00020212209074088605,2.9494507238268852,17.3180330991745,-0.12377202521020081,0.04911545727918565,0.007097382115262008,1.0000000000000004,2.0840001106262207,1.06,0.084,0.5
0.0002020650003942137,2.9487578868865967,17.31798818707466,-0.1229069268447347,0.05102029668546493,0.007168624222686049,1.0000000000000004,2.0880000293254852,1.06,0.088,0.5
0.00020200728522468125,2.948066420853138,17.317954897880554,-0.12202795807388611,0.052917556877218885,0.007243476229632506,1.0000000000000004,2.0919999480247498,1.06,0.092,0.5
0.00020194548051222228,2.94735324382782,17.317951887845993,-0.12103013354499126,0.054762149549787864,0.007324217236600816,1.0000000000000004,2.096000015735626,1.06,0.096,0.5
0.00020188248527119868,2.946632258594036,17.317952424287796,-0.11999995179940015,0.056594981601847394,0.0074047722027899,1.0000000000000004,2.0999999344348907,1.06,0.1,0.5
0.00020181543004582636,2.9459078162908554,17.317962735891342,-0.11886854618205689,0.058386955241076066,0.007484377303399015,1.0000000000000004,2.104000151157379,1.06,0.104,0.5
0.0002017469105339842,2.9451771676540375,17.317947804927826,-0.11767913153016707,0.06015349843073636,0.007552525034043356,1.0000000000000004,2.1080000698566437,1.06,0.108,0.5
0.00020167385264358018,2.944446451961994,17.317943811416626,-0.11640701569558587,0.06189884564082604,0.00762072004545189,1.0000000000000004,2.111999988555908,1.06,0.112,0.5
0.00020159958648946485,2.943724110722542,17.317863762378693,-0.11505168825169676,0.06359665140189463,0.007657710653802496,1.0000000000000004,2.1159999072551727,1.06,0.116,0.5
0.00020152044771748479,2.942950114607811,17.317811250686646,-0.1136490355938804,0.06527796131558716,0.007681880288600951,1.0000000000000004,2.1199998259544373,1.06,0.12,0.5
0.00020143690244367463,2.9421472623944283,17.317780673503876,-0.11221102981926379,0.06694230437278748,0.007702101018367102,1.0000000000000004,2.1240000426769257,1.06,0.124,0.5
0.00020134996748311096,2.941337712109089,17.31776425242424,-0.11069414845587744,0.06855061651731376,0.007669354306926834,1.0000000000000004,2.12799996137619,1.06,0.128,0.5
0.0002012584000112838,2.94050233066082,17.317757070064545,-0.1091823422430025,0.07016138356993906,0.007651203490240732,1.0000000000000004,2.1320000290870667,1.06,0.132,0.5
0.00020117050689805183,2.939712107181549,17.317753046751022,-0.10764991119503975,0.0717192497686483,0.007582739519421011,1.0000000000000004,2.135999947786331,1.06,0.136,0.5
0.00020107609043407138,2.938897877931595,17.317757785320282,-0.1060673717111058,0.07323159126099199,0.007506810874474468,1.0000000000000004,2.1400001645088196,1.06,0.14,0.5
0.00020096997877772083,2.938040755689144,17.317761600017548,-0.104498751614301,0.0747038756380789,0.007455199734977214,1.0000000000000004,2.144000083208084,1.06,0.144,0.5
0.00020086508402528125,2.937199242413044,17.317784667015076,-0.10296833176607834,0.07613410387421027,0.007401212184049655,1.0000000000000004,2.1480000019073486,1.06,0.148,0.5
0.0002007588382184622,2.93635743111372,17.31782755255699,-0.10144809914527286,0.07752688639448024,0.007339705109188799,1.0000000000000004,2.151999920606613,1.06,0.152,0.5
0.00020064786258444656,2.935507968068123,17.317859441041946,-0.09989242527990427,0.0788798357534688,0.007275183790625306,1.0000000000000004,2.1559998393058777,1.06,0.156,0.5
0.0002005352594096621,2.9346910193562508,17.317903459072113,-0.09838396182385623,0.08018433232791722,0.0072331002811552025,1.0000000000000004,2.160000056028366,1.06,0.16,0.5
0.00020042090727656614,2.933874972164631,17.31794837117195,-0.09687231986754341,0.08147454279242083,0.007190614202954748,1.0000000000000004,2.1639999747276306,1.06,0.164,0.5
0.0002002934097617981,2.9330680146813393,17.3179871737957,-0.09538874149438925,0.08269579336047173,0.007181012571891188,1.0000000000000004,2.168000042438507,1.06,0.168,0.5
0.00020016591270177742,2.932260997593403,17.31802609562874,-0.09390515790437348,0.08391704899258912,0.007171411209128564,1.0000000000000004,2.1719999611377716,1.06,0.172,0.5
0.0002000346603381331,2.9315777271986008,17.31808477640152,-0.09247875774599379,0.08505960809998214,0.007158581651310669,1.0000000000000004,2.17600017786026,1.06,0.176,0.5
0.00019990036298622726,2.9308046624064445,17.318170964717865,-0.09101352849393152,0.08619959681527689,0.007150117632818365,1.0000000000000004,2.1800000965595245,1.06,0.18,0.5
0.00019976116664111032,2.9300399273633957,17.318256616592407,-0.08956910261622397,0.08731645956868306,0.007109953375902478,1.0000000000000004,2.184000015258789,1.06,0.184,0.5
0.00019961809402957442,2.9292820170521736,17.318325221538544,-0.08812765442780801,0.08840770792448893,0.007053749479382532,1.0000000000000004,2.1879999339580536,1.06,0.188,0.5
0.00019947003602283075,2.9285392835736275,17.318412274122238,-0.08666258517769165,0.08946600899798796,0.006993037539359648,1.0000000000000004,2.191999852657318,1.06,0.192,0.5
0.00019931843416998163,2.927839569747448,17.318541914224625,-0.08521378511204603,0.09050518134608865,0.006897837930637252,1.0000000000000004,2.1960000693798065,1.06,0.196,0.5
0.00019916411974918447,2.9271419048309326,17.318670332431793,-0.08376825391587772,0.09153478813823313,0.0068001923009433085,1.0000000000000004,2.199999988079071,1.06,0.2,0.5
0.00019899771314157988,2.9264669567346573,17.31879511475563,-0.08231106315179204,0.09250888356473297,0.006697523607726907,1.0000000000000004,2.2040000557899475,1.06,0.204,0.5
0.00019883130244124914,2.9257919937372208,17.318919837474823,-0.0808538691526337,0.09348298143595457,0.006594854083232349,1.0000000000000004,2.207999974489212,1.06,0.208,0.5
0.00019865849799316493,2.9251941964030266,17.31904911994934,-0.07943041999533307,0.09440001338953152,0.006426831030125868,1.0000000000000004,2.2119998931884766,1.06,0.212,0.5
0.00019848142483169795,2.924576796591282,17.319113224744797,-0.07795072384760715,0.09530705475481227,0.006323996443825308,1.0000000000000004,2.216000109910965,1.06,0.216,0.5
0.00019829796292469837,2.9239237159490585,17.319183707237244,-0.07649870616296539,0.0961618828587234,0.006160851526146871,1.0000000000000004,2.2200000286102295,1.06,0.22,0.5
0.0001981110140150122,2.923251233994961,17.319258123636246,-0.07506230076251086,0.09698802727507427,0.005964057718529148,1.0000000000000004,2.223999947309494,1.06,0.224,0.5
0.00019791554086623364,2.922490678727627,17.319299906492233,-0.07353946191142313,0.09777357988059521,0.005777735225819924,1.0000000000000004,2.2279998660087585,1.06,0.228,0.5
0.0001977150373022596,2.921791188418865,17.319309681653976,-0.07201947371504502,0.09850273781921715,0.0055341016695820144,1.0000000000000004,2.231999933719635,1.06,0.232,0.5
0.00019750909177673748,2.9210869148373604,17.319314271211624,-0.07052637325523392,0.09920534072443843,0.005295301999467483,1.0000000000000004,2.2360000014305115,1.06,0.236,0.5
0.00019729112727873144,2.9204083159565926,17.319315373897552,-0.06893604594188218,0.09981749986764044,0.005053190674061625,1.0000000000000004,2.240000069141388,1.06,0.24,0.5
0.00019707154115167214,2.9197104051709175,17.319308817386627,-0.06731412142107729,0.10042301495559514,0.004834622152316115,1.0000000000000004,2.2439999878406525,1.06,0.244,0.5
0.00019684405879161204,2.9190624803304672,17.319371074438095,-0.06566390272928402,0.10096421116031706,0.004584053745247729,1.0000000000000004,2.247999906539917,1.06,0.248,0.5
0.00019661187434394378,2.9184187054634094,17.319444745779037,-0.06394679004733916,0.10146889474708587,0.004362809932217715,1.0000000000000004,2.2520001232624054,1.06,0.252,0.5
0.00019637113609860535,2.917756199836731,17.319494485855103,-0.06215745062706901,0.10191631421912462,0.004169970110524446,1.0000000000000004,2.25600004196167,1.06,0.256,0.5
0.00019612339201557916,2.9170861691236496,17.31952667236328,-0.06036751142528374,0.10231944895349443,0.003953605977585539,1.0000000000000004,2.2599999606609344,1.06,0.26,0.5
0.00019587094902817626,2.9163950756192207,17.31957173347473,-0.05850346352963243,0.10267998499330133,0.003784026048379019,1.0000000000000004,2.263999879360199,1.06,0.264,0.5
0.00019560561895559658,2.915718100965023,17.319624572992325,-0.056598349241539836,0.1029527144273743,0.00364068192357081,1.0000000000000004,2.2680000960826874,1.06,0.268,0.5
0.0001953386704371951,2.9150380194187164,17.319677382707596,-0.05469920388713945,0.10322224779520184,0.0035066760756308213,1.0000000000000004,2.272000014781952,1.06,0.272,0.5
0.00019505335876601748,2.9143985956907272,17.319741815328598,-0.05270972623839043,0.1033674004720524,0.0034235167840961367,1.0000000000000004,2.2760000824928284,1.06,0.276,0.5
0.00019476532952467096,2.9137557074427605,17.31980749964714,-0.0506861377716632,0.1034874152392149,0.003348897233081516,1.0000000000000004,2.280000001192093,1.06,0.28,0.5
0.0001944738914971822,2.913126491010189,17.319893151521683,-0.04867308949542348,0.10359679476823658,0.003287777362857014,1.0000000000000004,2.2839999198913574,1.06,0.284,0.5
0.0001941620930665522,2.9125387370586395,17.320008903741837,-0.04657473409315571,0.10358623147476465,0.0032615369818813633,1.0000000000000004,2.288000136613846,1.06,0.288,0.5
0.00019384918277864926,2.911949135363102,17.320116817951202,-0.04445631688577123,0.10356325819157064,0.0032324548774340656,1.0000000000000004,2.2920000553131104,1.06,0.292,0.5
0.00019352787967363838,2.9113597124814987,17.32020077109337,-0.04236012193723582,0.10352307255379856,0.003222920357075054,1.0000000000000004,2.295999974012375,1.06,0.296,0.5
0.00019319094462844077,2.9107660576701164,17.32029163837433,-0.04017374661634676,0.10338028508704156,0.0032076618558676273,1.0000000000000004,2.2999998927116394,1.06,0.3,0.5
0.0001928501555994444,2.9101837500929832,17.320386737585068,-0.03800904008676298,0.10323721042368561,0.003200865584744861,1.0000000000000004,2.303999960422516,1.06,0.304,0.5
0.0001924908747241716,2.909597299993038,17.320502877235413,-0.035798807970422786,0.10301111196167767,0.003175673551595537,1.0000000000000004,2.3080000281333923,1.06,0.308,0.5
0.00019212910228816327,2.9090070128440857,17.320620238780975,-0.03356717767746886,0.10276655363850296,0.0031436814897460863,1.0000000000000004,2.312000095844269,1.06,0.312,0.5
0.0001917433955895831,2.908462278544903,17.320743769407272,-0.0312953613101854,0.10246023151557893,0.003134286744170822,1.0000000000000004,2.3160000145435333,1.06,0.316,0.5
0.00019134953799948562,2.907885067164898,17.32088303565979,-0.02894223537077778,0.1020957314176485,0.0030978789000073448,1.0000000000000004,2.319999933242798,1.06,0.32,0.5
0.00019095567768090405,2.907307840883732,17.321021884679794,-0.026589093217808113,0.10173122910782695,0.0030614709539804608,1.0000000000000004,2.3239998519420624,1.06,0.324,0.5
0.0001905441044982581,2.906800255179405,17.32116836309433,-0.024170977008907357,0.10131190251559019,0.0030607942899223417,1.0000000000000004,2.328000068664551,1.06,0.328,0.5
0.00019010934465768514,2.9063720777630806,17.321319460868835,-0.02165081241128064,0.10080776177346706,0.003098155666521052,1.0000000000000004,2.3319999873638153,1.06,0.332,0.5
0.0001896745857266069,2.9059439972043037,17.321470767259598,-0.01913062974017521,0.10030361567623913,0.00313551707949955,1.0000000000000004,2.33599990606308,1.06,0.336,0.5
0.00018923247898783302,2.905574031174183,17.32163491845131,-0.016566629687076784,0.09975744038820267,0.0031798907857591985,1.0000000000000004,2.3399999737739563,1.06,0.34,0.5
0.0001887615489977179,2.9053133726119995,17.321839839220047,-0.013911908437876264,0.09908250963781029,0.003276845210166357,1.0000000000000004,2.3440000414848328,1.06,0.344,0.5
0.00018828174734153436,2.9050173833966255,17.32205241918564,-0.011287617431662511,0.09839357773307711,0.003410571700044329,1.0000000000000004,2.3480001091957092,1.06,0.348,0.5
0.00018778582580125658,2.904808111488819,17.322214543819427,-0.008723179202206666,0.0976929304888472,0.0035906835400965065,1.0000000000000004,2.3520000278949738,1.06,0.352,0.5
0.00018728096893028123,2.9047531187534332,17.322388917207718,-0.006025377319929248,0.09687820472754538,0.0037473079349865657,1.0000000000000004,2.3559999465942383,1.06,0.356,0.5
0.00018674892407943844,2.9045072570443153,17.32277461886406,-0.0032387397122874972,0.09598361514508724,0.00394381880050787,1.0000000000000004,2.3600001633167267,1.06,0.36,0.5
0.00018620406581248972,2.904140383005142,17.323083758354187,-0.0004528009158093482,0.09507376735564321,0.004168605062659481,1.0000000000000004,2.364000082015991,1.06,0.364,0.5
0.00018565387290436774,2.90392242372036,17.323363721370697,0.002286411534441868,0.09415098652243614,0.004403053293572157,1.0000000000000004,2.3680000007152557,1.06,0.368,0.5
0.00018507128652345273,2.903900019824505,17.32372522354126,0.005105192659357272,0.09317228046711534,0.004606820937624434,1.0000000000000004,2.3719999194145203,1.06,0.372,0.5
0.0001844761504798953,2.9038309901952744,17.32411080598831,0.008017337597266305,0.09213043528143317,0.004796726458152989,1.0000000000000004,2.3759999871253967,1.06,0.376,0.5
0.0001838730236158881,2.903668738901615,17.32450768351555,0.01102145153345191,0.09102683456148952,0.004976792897650739,1.0000000000000004,2.380000054836273,1.06,0.38,0.5
0.0001832356870181684,2.903894327580929,17.324911564588547,0.014036741236850503,0.08984007220715284,0.005051659758464666,1.0000000000000004,2.3840001225471497,1.06,0.384,0.5
0.00018258334284837474,2.904290094971657,17.32531863451004,0.0170569343272291,0.08861682133283466,0.0050803662893486035,1.0000000000000004,2.388000041246414,1.06,0.388,0.5
0.0001819310023165599,2.90468580275774,17.325725376605988,0.02007710435327681,0.08739357895683497,0.005109072260623293,1.0000000000000004,2.3919999599456787,1.06,0.392,0.5
0.0001812533164411434,2.9052475541830063,17.326155215501785,0.023191919701275765,0.08608332125004381,0.005083254379314894,1.0000000000000004,2.3959998786449432,1.06,0.396,0.5
0.0001805272349884035,2.9062661826610565,17.32660934329033,0.026323069369027507,0.08463455585297197,0.0048989703582265065,1.0000000000000004,2.4000000953674316,1.06,0.4,0.5
0.0001798026351025328,2.907265417277813,17.32705467939377,0.029431022485368885,0.08319056814070791,0.004709099031856567,1.0000000000000004,2.404000014066696,1.06,0.404,0.5
0.00017907804021888296,2.908264696598053,17.32749965786934,0.032538953146286076,0.081746592419222,0.004519229720244766,1.0000000000000004,2.4079999327659607,1.06,0.408,0.5
0.00017830412571129273,2.909473977982998,17.327979654073715,0.035679622007592116,0.08020050532650203,0.004289479646104155,1.0000000000000004,2.412000000476837,1.06,0.412,0.5
0.00017749960215951432,2.9108250066637993,17.328487038612366,0.03900425342226299,0.07855300791561604,0.004118350437238405,1.0000000000000004,2.4159999191761017,1.06,0.416,0.5
0.00017669508861217764,2.912176012992859,17.32899460196495,0.04232885834016997,0.07690552319400012,0.003947222354327096,1.0000000000000004,2.42000013589859,1.06,0.42,0.5
0.00017585788327778573,2.9138657599687576,17.329493433237076,0.045661150965315755,0.07518559927120805,0.0037642563565896126,1.0000000000000004,2.4240000545978546,1.06,0.424,0.5
0.00017497584576631198,2.915890656411648,17.330022126436234,0.049166116092237644,0.07332683762069792,0.0036477419280345202,1.0000000000000004,2.427999973297119,1.06,0.428,0.5
0.00017409380598110147,2.917915530502796,17.33055031299591,0.05267108260886744,0.07146807538811117,0.0035312279003392177,1.0000000000000004,2.4319998919963837,1.06,0.432,0.5
0.00017318876962235663,2.9202196821570396,17.3311006128788,0.056249292829306796,0.06956033874303102,0.003440888684053789,1.0000000000000004,2.435999810695648,1.06,0.436,0.5
0.00017221485495610978,2.9232060462236404,17.33173516392708,0.060151873214636,0.0674708706792444,0.0034577241003717063,1.0000000000000004,2.4400000274181366,1.06,0.44,0.5
0.00017124094165410497,2.9261923506855965,17.332369834184647,0.0640544545603916,0.06538140290649608,0.0034745597731671296,1.0000000000000004,2.443999946117401,1.06,0.444,0.5
0.00017026702835210017,2.929178662598133,17.333004534244537,0.06795703456737101,0.06329193589044735,0.0034913957879325608,1.0000000000000004,2.4480000138282776,1.06,0.448,0.5
0.000169246784025745,2.932824559509754,17.33358496427536,0.07202418299857527,0.061148234468419105,0.003530571411829442,1.0000000000000004,2.451999932527542,1.06,0.452,0.5
0.00016816146080600447,2.937093146145344,17.334180563688278,0.0766099322354421,0.058825718238949776,0.003575947203898977,1.0000000000000004,2.4560001492500305,1.06,0.456,0.5
0.00016707613940525334,2.9413617327809334,17.334775894880295,0.08119568135589361,0.05650320206768811,0.003621322516210057,1.0000000000000004,2.460000067949295,1.06,0.46,0.5
0.0001659822664805688,2.9456910863518715,17.33537682890892,0.08579643070697784,0.05417479237075895,0.0036650893816840835,1.0000000000000004,2.4639999866485596,1.06,0.464,0.5
0.0001648215579734824,2.950505919754505,17.336020946502686,0.09053665678948164,0.05179194046650082,0.003690155743129253,1.0000000000000004,2.467999905347824,1.06,0.468,0.5
0.00016360447034458048,2.9559571221470833,17.336749583482742,0.09587074024602771,0.0491848171222955,0.0035666717918729773,1.0000000000000004,2.4720001220703125,1.06,0.472,0.5
0.00016238738362517324,2.961408391594887,17.33747836947441,0.10120482195634395,0.04657769395271316,0.003443187591756214,1.0000000000000004,2.476000040769577,1.06,0.476,0.5
0.00016116725100800977,2.966917335987091,17.338205724954605,0.10656001640018076,0.04397216986399144,0.0033119704610271583,1.0000000000000004,2.4799999594688416,1.06,0.48,0.5
0.00015986367588993744,2.9738496392965317,17.33889603614807,0.11260235705412924,0.04134854124276899,0.0029788307947455905,1.0000000000000004,2.484000027179718,1.06,0.484,0.5
0.00015850693989705178,2.9811941236257553,17.33959424495697,0.11942904768511653,0.03851891992962919,0.002547003599374875,1.0000000000000004,2.4879999458789825,1.06,0.488,0.5
0.00015715020481366082,2.9885385632514954,17.340292543172836,0.12625573808327317,0.03568929969333112,0.0021151762366571347,1.0000000000000004,2.492000162601471,1.06,0.492,0.5
0.00015579348473693244,2.995882995426655,17.340990722179413,0.1330823798198253,0.032859699917025864,0.00168335219200344,1.0000000000000004,2.4960000813007355,1.06,0.496,0.5
0.0001543351827422157,3.005032829940319,17.34169003367424,0.14098446466960013,0.029989283357281238,0.0011561614328456926,1.0000000000000004,2.5,1.06,0.5,0.5
0.00015282692152140953,3.014234885573387,17.342458486557007,0.1494241333566606,0.02707724460196914,0.0005453969297377625,1.0000000000000004,2.5040000677108765,1.06,0.504,0.5
0.00015131865870898764,3.0234370082616806,17.343226820230484,0.157863799482584,0.024165205837221038,-6.536748696817085e-05,1.0000000000000004,2.507999837398529,1.06,0.508,0.5
0.00014981039748818148,3.032639130949974,17.34399527311325,0.16630346979945898,0.02125316685177836,-0.0006761319255019771,1.0000000000000004,2.5120002031326294,1.06,0.512,0.5
0.00014816805833106628,3.043585389852524,17.344720393419266,0.17680426710285246,0.018053570909387417,-0.0012185985218025053,1.0000000000000004,2.515999972820282,1.06,0.516,0.5
0.0001464987017243402,3.0546151772141457,17.345457583665848,0.18785307370126247,0.014734226732798561,-0.001755349051563826,1.0000000000000004,2.5200000405311584,1.06,0.52,0.5
0.00014482962637885066,3.065644346177578,17.34619450569153,0.19889492960646749,0.011415264982588269,-0.00229237552775885,1.0000000000000004,2.523999810218811,1.06,0.524,0.5
0.00014315949078991252,3.076680064201355,17.346935480833054,0.20996922999620438,0.008084891996531951,-0.0028269839076529024,1.0000000000000004,2.5279998779296875,1.06,0.528,0.5
0.00014128801808510616,3.08823249489069,17.34787619113922,0.22581120440736413,0.004336962275147016,-0.003123989192317822,1.0000000000000004,2.531999945640564,1.06,0.532,0.5
0.0001394083712966676,3.099801003932953,17.34882140159607,0.24183221580460668,0.0005834157764184056,-0.0034124884150514845,1.0000000000000004,2.5360000133514404,1.06,0.536,0.5
0.0001375287240534817,3.1113695427775383,17.349766463041306,0.2578532276675105,-0.0031701304824309773,-0.0037009875995863695,1.0000000000000004,2.540000081062317,1.06,0.54,0.5
0.0001356490786292852,3.1229380518198013,17.35071161389351,0.2738742413930595,-0.0069236767340044025,-0.003989486600858072,1.0000000000000004,2.5440001487731934,1.06,0.544,0.5
0.00013375833464124298,3.1344267576932907,17.351665943861008,0.2902448554523289,-0.01071369332021277,-0.004251655329426285,1.0000000000000004,2.547999918460846,1.06,0.548,0.5
0.00013169647195354628,3.14642171561718,17.35269272327423,0.3116853190585971,-0.014723303756909445,-0.004224266622259165,1.0000000000000004,2.5519999861717224,1.06,0.552,0.5
0.00012958229103787744,3.1589074432849884,17.353726774454117,0.33461579168215394,-0.018733624205196975,-0.004130714094571886,1.0000000000000004,2.556000053882599,1.06,0.556,0.5
0.00012746811057695595,3.171393170952797,17.354761093854904,0.35754626896232367,-0.02274394469350227,-0.004037161694213864,1.0000000000000004,2.5599998235702515,1.06,0.56,0.5
0.00012535392920653976,3.1838789358735085,17.355795174837112,0.38047674018889666,-0.02675426499627065,-0.003943609248381108,1.0000000000000004,2.564000189304352,1.06,0.564,0.5
0.00012322962788857694,3.1960838213562965,17.356872767210007,0.4036722518503666,-0.030797928608080838,-0.0038295364065561444,1.0000000000000004,2.5679999589920044,1.06,0.568,0.5
0.00012096940645278664,3.2056621313095093,17.358161956071854,0.43132420163601637,-0.034915296542749275,-0.003603664612455759,1.0000000000000004,2.572000026702881,1.06,0.572,0.5
0.00011865063947880117,3.215235114097595,17.35947287082672,0.46086836978793144,-0.038993166672298685,-0.0033633465940283713,1.0000000000000004,2.5760000944137573,1.06,0.576,0.5
0.00011632961286522914,3.225064627826214,17.360782742500305,0.4904361432418227,-0.04306719338637777,-0.00312423189961919,1.0000000000000004,2.57999986410141,1.06,0.58,0.5
0.00011399645768506161,3.2343590036034584,17.362107694149017,0.5204761875793338,-0.0471193220873829,-0.0028858112473244546,1.0000000000000004,2.5840002298355103,1.06,0.584,0.5
0.00011151895091643382,3.2372860088944435,17.363612711429596,0.5561362216249108,-0.05091087188338861,-0.0026556616302286784,1.0000000000000004,2.587999999523163,1.06,0.588,0.5
0.00010903491647695773,3.2391969561576843,17.36516597867012,0.5916484044864774,-0.05471128516364843,-0.002417124831936235,1.0000000000000004,2.5920000672340393,1.06,0.592,0.5
0.00010654149900801713,3.23964723944664,17.366787552833557,0.626948069781065,-0.058524439635220915,-0.002166530986869475,1.0000000000000004,2.595999836921692,1.06,0.596,0.5
0.00010394918854217394,3.2298622131347656,17.36856746673584,0.6638427432626486,-0.06187323044287041,-0.001860786249380908,1.0000000000000004,2.5999999046325684,1.06,0.6,0.5
0.00010125857602361066,3.209410235285759,17.370520502328873,0.7023426592350006,-0.06489649281138554,-0.0014812250934710391,1.0000000000000004,2.603999972343445,1.06,0.604,0.5
9.856792030404904e-05,3.1889579743146896,17.372473537921906,0.740843128412962,-0.06791980017442256,-0.0011016582584488788,1.0000000000000004,2.6080000400543213,1.06,0.608,0.5
9.587635440766462e-05,3.1685615330934525,17.374422281980515,0.7793951760977507,-0.07094716769643128,-0.0007210105413832935,1.0000000000000004,2.6120001077651978,1.06,0.612,0.5
9.317234662375995e-05,3.148925893008709,17.376308798789978,0.8186494782567024,-0.07402982143685222,-0.0003256384319456629,1.0000000000000004,2.6159998774528503,1.06,0.616,0.5
9.04517009985284e-05,3.125220723450184,17.378255903720856,0.8575588390231133,-0.07689185591880232,3.4183321645286924e-05,1.0000000000000004,2.619999945163727,1.06,0.62,0.5
8.764283529671957e-05,3.079937845468521,17.38052487373352,0.8946392722427845,-0.07858411164488643,0.00020550961198750883,1.0000000000000004,2.6240000128746033,1.06,0.624,0.5
8.483389103730588e-05,3.0346205458045006,17.382814407348633,0.9316158145666122,-0.08028285042382777,0.0003741295522559085,1.0000000000000004,2.6280000805854797,1.06,0.628,0.5
8.202448202609958e-05,2.989105999469757,17.385222613811493,0.9679963272064924,-0.08201879065018147,0.0005272256007629039,1.0000000000000004,2.6319998502731323,1.06,0.632,0.5
7.921511439690221e-05,2.9435921013355255,17.38763076066971,1.0043762940913439,-0.08375470479950309,0.0006803193273299257,1.0000000000000004,2.635999917984009,1.06,0.636,0.5
7.640570618150377e-05,2.8980775251984596,17.390038818120956,1.0407567992806435,-0.0854906439781189,0.000833415396300552,1.0000000000000004,2.6399999856948853,1.06,0.64,0.5
7.366445959178236e-05,2.8342408016324043,17.392736613750458,1.0711753629148006,-0.08627303608227521,0.0008500084923070972,1.0000000000000004,2.6440000534057617,1.06,0.644,0.5
7.093838087257609e-05,2.7663266584277153,17.395499020814896,1.1002671495079994,-0.08684322494082153,0.0008362247142486012,1.0000000000000004,2.648000121116638,1.06,0.648,0.5
6.821230351761187e-05,2.6984125524759293,17.39826148748398,1.129358945414424,-0.08741341379936785,0.0008224406419685693,1.0000000000000004,2.6519998908042908,1.06,0.652,0.5
6.547466136908042e-05,2.6298136822879314,17.40102842450142,1.1588480584323406,-0.0879404388833791,0.0007938844651107502,1.0000000000000004,2.656000256538391,1.06,0.656,0.5
6.273321093885897e-05,2.561094880104065,17.40382093191147,1.188566805794835,-0.08846271538641304,0.0007701489430473885,1.0000000000000004,2.6600000262260437,1.06,0.66,0.5
6.012670758082095e-05,2.4829319678246975,17.406653732061386,1.2122820932418108,-0.08862787624821067,0.0007123494751795079,1.0000000000000004,2.66400009393692,1.06,0.664,0.5
5.7675107996146835e-05,2.3939199335873127,17.40953305363655,1.2291030809283257,-0.08838288974948227,0.0006154266848170664,1.0000000000000004,2.6679998636245728,1.06,0.668,0.5
5.522081755771069e-05,2.3053344413638115,17.412483870983124,1.2457924410700798,-0.08813581499271095,0.0005100451762700686,1.0000000000000004,2.671999931335449,1.06,0.672,0.5
5.276192530345725e-05,2.2174788787961006,17.415556877851486,1.2622566055506468,-0.08788516640197486,0.00039019218274916057,1.0000000000000004,2.6759999990463257,1.06,0.676,0.5
5.030303282183013e-05,2.1296232752501965,17.418629854917526,1.2787207625806332,-0.0876345174619928,0.0002703390170353259,1.0000000000000004,2.680000066757202,1.06,0.68,0.5
4.788386729615013e-05,2.041319813579321,17.42169278860092,1.2942845411598682,-0.08734745136462152,0.00016053295871643058,1.0000000000000004,2.6840001344680786,1.06,0.684,0.5
4.584009536756639e-05,1.9487840048968792,17.424658238887787,1.3013402968645096,-0.08671625750139356,0.00014566643289981585,1.0000000000000004,2.687999904155731,1.06,0.688,0.5
4.379635322493414e-05,1.8562495969235897,17.427623480558395,1.3083959519863129,-0.08608507411554456,0.00013080005737720057,1.0000000000000004,2.6919999718666077,1.06,0.692,0.5
4.175258180794117e-05,1.7637138068675995,17.430589020252228,1.315451703965664,-0.08545388199854642,0.00011593352428462822,1.0000000000000004,2.696000039577484,1.06,0.696,0.5
3.970880953829692e-05,1.671178001910448,17.433554470539093,1.3225074596703053,-0.08482268766965717,0.00010106690416478159,1.0000000000000004,2.7000001072883606,1.06,0.7,0.5
3.7771414042708784e-05,1.5798644237220287,17.436483293771744,1.3286405429244041,-0.08422545937355608,7.182640592873213e-05,1.0000000000000004,2.703999876976013,1.06,0.704,0.5
3.624009264058259e-05,1.4975694008171558,17.439155787229538,1.3310675472021103,-0.08362591918557882,-1.4666846709587844e-05,1.0000000000000004,2.7079999446868896,1.06,0.708,0.5
3.471118344577917e-05,1.4155643805861473,17.44182711839676,1.3334643803536892,-0.08302172541152686,-0.00010173021973969298,1.0000000000000004,2.712000012397766,1.06,0.712,0.5
3.318227442150601e-05,1.3335593827068806,17.44449856877327,1.3358612060546875,-0.08241752989124507,-0.0001887935993067913,1.0000000000000004,2.7160000801086426,1.06,0.716,0.5
3.1653365397232847e-05,1.2515543848276138,17.447169959545135,1.3382580056786537,-0.08181333588436246,-0.00027585698649090773,1.0000000000000004,2.720000147819519,1.06,0.72,0.5
3.0124479280857486e-05,1.1695505809038877,17.449841141700745,1.3406547904014587,-0.08120915107429028,-0.00036291905632879207,1.0000000000000004,2.7239999175071716,1.06,0.724,0.5
2.883540082621039e-05,1.0957412458956242,17.452399343252182,1.3417130298912525,-0.08065024192910641,-0.00043640417970891576,1.0000000000000004,2.727999985218048,1.06,0.728,0.5
2.7757264490446687e-05,1.0291403271257877,17.454858243465424,1.3415939025580883,-0.08013116498477757,-0.0004979465743986111,1.0000000000000004,2.7319997549057007,1.06,0.732,0.5
2.6679128154682985e-05,0.9625394232571125,17.457316637039185,1.341474760323763,-0.07961208722554147,-0.0005594890280917753,1.0000000000000004,2.736000120639801,1.06,0.736,0.5
2.5601948777875805e-05,0.896019546315074,17.459776788949966,1.3413492515683174,-0.07909144321456552,-0.0006209612893144367,1.0000000000000004,2.7399998903274536,1.06,0.74,0.5
2.4561823067870137e-05,0.832637770101428,17.462293535470963,1.340975921601057,-0.07851010200101882,-0.0006797132352858171,1.0000000000000004,2.74399995803833,1.06,0.744,0.5
2.3521696959960536e-05,0.7692560032010078,17.46481055021286,1.3406025990843773,-0.07792876230087131,-0.0007384651921427121,1.0000000000000004,2.7480000257492065,1.06,0.748,0.5
2.275920468264303e-05,0.7210379540920258,17.467123299837112,1.3398547284305096,-0.07737364165950567,-0.00072125584986793,1.0000000000000004,2.751999795436859,1.06,0.752,0.5
2.2066631998995945e-05,0.6766386413946748,17.46938556432724,1.3390124551951885,-0.07682511676102877,-0.0006849123169558879,1.0000000000000004,2.7560001611709595,1.06,0.756,0.5
2.137405934377057e-05,0.6322393110021949,17.471647709608078,1.3381702117621899,-0.07627659186255187,-0.0006485688084012509,1.0000000000000004,2.759999930858612,1.06,0.76,0.5
2.068148674538861e-05,0.587839987128973,17.47390964627266,1.3373279348015785,-0.07572806742973626,-0.0006122252262912298,1.0000000000000004,2.7639999985694885,1.06,0.764,0.5
1.997995119040752e-05,0.5424688309431076,17.476207852363586,1.336461327970028,-0.07519985130056739,-0.0005738636908176886,1.0000000000000004,2.768000066280365,1.06,0.768,0.5
1.9287395417677544e-05,0.49754011258482933,17.47849240899086,1.3355544060468674,-0.07468744390644133,-0.0005384698029899937,1.0000000000000004,2.7720001339912415,1.06,0.772,0.5
1.8787983094625815e-05,0.46582092624157667,17.480739891529083,1.3342616520822048,-0.07426467898767442,-0.0005437739696390054,1.0000000000000004,2.775999903678894,1.06,0.776,0.5
1.8300251355185537e-05,0.43546654004603624,17.48302710056305,1.3329320885241032,-0.07381136284675449,-0.0005508714958182281,1.0000000000000004,2.7799999713897705,1.06,0.78,0.5
1.781251253873961e-05,0.4051117040216923,17.48531460762024,1.3316024616360664,-0.07335803867317736,-0.0005579690912327351,1.0000000000000004,2.784000039100647,1.06,0.784,0.5
1.7324773750715394e-05,0.37475685914978385,17.48760223388672,1.3302728421986103,-0.07290471508167684,-0.0005650667001191323,1.0000000000000004,2.7880001068115234,1.06,0.788,0.5
1.6837034934269468e-05,0.34440202079713345,17.48988965153694,1.3289432562887669,-0.07245139172300696,-0.0005721642914977565,1.0000000000000004,2.7920001745224,1.06,0.792,0.5
1.6446928782443138e-05,0.32107336446642876,17.49203285574913,1.3276523351669312,-0.07201438455376774,-0.000559802589350511,1.0000000000000004,2.7959999442100525,1.06,0.796,0.5
1.6108354884636356e-05,0.3017727448605001,17.494136184453964,1.326370406895876,-0.07155442901421338,-0.0005375975590595772,1.0000000000000004,2.800000011920929,1.06,0.8,0.5
1.5776838580450203e-05,0.283231055829674,17.496257096529007,1.3250822722911835,-0.07107085187453777,-0.0005143220395211756,1.0000000000000004,2.8039997816085815,1.06,0.804,0.5
1.5445322020468666e-05,0.26468935515731573,17.498378038406372,1.3237941227853298,-0.07058727520052344,-0.0004910465275997922,1.0000000000000004,2.808000147342682,1.06,0.808,0.5
1.5113810661659954e-05,0.24614793714135885,17.500498950481415,1.322505995631218,-0.07010370574425906,-0.00046777135929687574,1.0000000000000004,2.8119999170303345,1.06,0.812,0.5
1.4812972040090244e-05,0.2296684724278748,17.502554327249527,1.3212152197957039,-0.06964136252645403,-0.0004441355312962969,1.0000000000000004,2.815999984741211,1.06,0.816,0.5
1.45751577917963e-05,0.21742561599239707,17.50447615981102,1.3199189901351929,-0.06922264315653592,-0.0004197593541164224,1.0000000000000004,2.8200000524520874,1.06,0.82,0.5
1.434802655353451e-05,0.20597160328179598,17.506379336118698,1.3186276033520699,-0.0687632926274091,-0.0003991656723201231,1.0000000000000004,2.82399982213974,1.06,0.824,0.5
1.4126601968200703e-05,0.1949389805085957,17.508273422718048,1.3173388093709946,-0.06828223960474133,-0.00038059254347899696,1.0000000000000004,2.8280001878738403,1.06,0.828,0.5
1.3905177411288605e-05,0.1839063591323793,17.51016727089882,1.3160500042140484,-0.06780118681490421,-0.0003620194429458934,1.0000000000000004,2.831999957561493,1.06,0.832,0.5
1.3683752825954798e-05,0.17287373822182417,17.512061029672623,1.3147612027823925,-0.06732013309374452,-0.0003434463399685228,1.0000000000000004,2.8360000252723694,1.06,0.836,0.5
1.348061840644732e-05,0.1628344478085637,17.5139240026474,1.3134251981973648,-0.06688168051186949,-0.0003327902709884256,1.0000000000000004,2.839999794960022,1.06,0.84,0.5
1.331610516785986e-05,0.15496586100198328,17.515678197145462,1.3120432272553444,-0.06648537970613688,-0.00033353772221289546,1.0000000000000004,2.8439998626708984,1.06,0.844,0.5
1.3157807529751153e-05,0.14748705690726638,17.517390727996826,1.310683585703373,-0.06606943171937019,-0.0003331801792683109,1.0000000000000004,2.847999930381775,1.06,0.848,0.5
1.2999510005329284e-05,0.14000825304538012,17.519103229045868,1.3093239553272724,-0.06565348280128092,-0.000332822657583165,1.0000000000000004,2.8519999980926514,1.06,0.852,0.5
1.2841101352023543e-05,0.13252292340621352,17.52081686258316,1.3079635612666607,-0.06523775530513376,-0.00033248128301011093,1.0000000000000004,2.856000065803528,1.06,0.856,0.5
1.26806893945286e-05,0.12491984548978508,17.52254992723465,1.3065891787409782,-0.0648260397138074,-0.0003324313638586318,1.0000000000000004,2.8600001335144043,1.06,0.86,0.5
1.253502409781504e-05,0.11811529751867056,17.524255245923996,1.30526527389884,-0.06439060042612255,-0.00032829386259436433,1.0000000000000004,2.8640002012252808,1.06,0.864,0.5
1.2433356005203677e-05,0.11361602996475995,17.525929182767868,1.3040967546403408,-0.0639341379282996,-0.00030668516023979464,1.0000000000000004,2.8679999709129333,1.06,0.868,0.5
1.2331686377820006e-05,0.10911669419147074,17.52760288119316,1.3029282242059708,-0.06347766739781946,-0.0002850761102308752,1.0000000000000004,2.87200003862381,1.06,0.872,0.5
1.2230016835701463e-05,0.10461735888384283,17.5292766392231,1.3017596788704395,-0.06302119768224657,-0.00026346709273639135,1.0000000000000004,2.8759998083114624,1.06,0.876,0.5
1.212834726516121e-05,0.10011802520602942,17.53095081448555,1.3005911484360695,-0.06256472785025835,-0.00024185808479160187,1.0000000000000004,2.8800001740455627,1.06,0.88,0.5
1.2026677808307795e-05,0.09561869176104665,17.532624423503876,1.2994226105511189,-0.06210825825110078,-0.00022024905536000006,1.0000000000000004,2.8839999437332153,1.06,0.884,0.5
1.1940694747636371e-05,0.09167620958760381,17.53431323170662,1.2982019819319248,-0.06166207033675164,-0.0002073123577019942,1.0000000000000004,2.888000011444092,1.06,0.888,0.5
1.1866654375580765e-05,0.08813685807399452,17.536002337932587,1.296938069164753,-0.06123339070472866,-0.00020187827612971887,1.0000000000000004,2.8920000791549683,1.06,0.892,0.5
1.1792542011335172e-05,0.08459463226608932,17.53769275546074,1.2956734709441662,-0.060804993961937726,-0.0001964065756965283,1.0000000000000004,2.895999848842621,1.06,0.896,0.5
1.1718301237806372e-05,0.08104731305502355,17.539385110139847,1.2944076992571354,-0.060377111192792654,-0.0001908675098434287,1.0000000000000004,2.900000214576721,1.06,0.9,0.5
1.164405912845723e-05,0.077499941107817,17.541077375411987,1.293141920119524,-0.059949220973066986,-0.0001853283927175653,1.0000000000000004,2.903999984264374,1.06,0.904,0.5
1.1569817388590309e-05,0.0739525689277798,17.542769759893417,1.2918761409819126,-0.059521330636925995,-0.0001797892587660499,1.0000000000000004,2.9080000519752502,1.06,0.908,0.5
1.1512184926232294e-05,0.07103665638715029,17.544263809919357,1.2906653620302677,-0.05910646205302328,-0.00017742012559551767,1.0000000000000004,2.911999821662903,1.06,0.912,0.5
1.1456861415126696e-05,0.0682117264950648,17.54571607708931,1.2894646227359772,-0.058687783079221845,-0.0001757785689164848,1.0000000000000004,2.9159998893737793,1.06,0.916,0.5
1.1401538046129644e-05,0.06538679625373334,17.547168225049973,1.2882638983428478,-0.05826910550240427,-0.00017413701903024048,1.0000000000000004,2.9199999570846558,1.06,0.92,0.5
1.1346214620289174e-05,0.06256186531390995,17.54862031340599,1.2870631664991379,-0.05785042641218752,-0.00017249546237962932,1.0000000000000004,2.9240000247955322,1.06,0.924,0.5
1.1295270894606801e-05,0.059957908699288964,17.550059527158737,1.285917665809393,-0.05743366980459541,-0.00016549475003557745,1.0000000000000004,2.9280000925064087,1.06,0.928,0.5
1.125422235759288e-05,0.05785321199800819,17.551468819379807,1.2848970033228397,-0.057021234882995486,-0.00014638236439168395,1.0000000000000004,2.9319998621940613,1.06,0.932,0.5
1.1213174389013147e-05,0.05574757675640285,17.552879989147186,1.283875547349453,-0.05660755198914558,-0.00012725836700155924,1.0000000000000004,2.9359999299049377,1.06,0.936,0.5
1.1172147026172752e-05,0.053615409531630576,17.55433902144432,1.2828328870236874,-0.05615862424019724,-0.00010780605464333348,1.0000000000000004,2.939999997615814,1.06,0.94,0.5
1.1131119521223809e-05,0.05148324207402766,17.5557981133461,1.2817902266979218,-0.055709695909172297,-8.835374273985508e-05,1.0000000000000004,2.9440000653266907,1.06,0.944,0.5
1.109389657472093e-05,0.04938229906838387,17.557302355766296,1.2806184701621532,-0.05531567789148539,-7.813357535724208e-05,1.0000000000000004,2.9479998350143433,1.06,0.948,0.5
1.1058200385605232e-05,0.047306358464993536,17.55879184603691,1.2794216610491276,-0.05492790089920163,-7.742448724457063e-05,1.0000000000000004,2.9520002007484436,1.06,0.952,0.5
1.1022504821767143e-05,0.04523044836241752,17.560281455516815,1.278224878013134,-0.054540129960514605,-7.67154206187115e-05,1.0000000000000004,2.955999970436096,1.06,0.956,0.5
1.0986856466388417e-05,0.04315714503172785,17.56177094578743,1.2770293317735195,-0.054149690782651305,-7.598123795560241e-05,1.0000000000000004,2.9600000381469727,1.06,0.96,0.5
1.0952002639896818e-05,0.04112785041797906,17.56326124072075,1.2758544571697712,-0.053714836365543306,-7.482836360850342e-05,1.0000000000000004,2.964000105857849,1.06,0.964,0.5
1.0917233936424964e-05,0.039102240349166095,17.56474995613098,1.2746811397373676,-0.053280596854165196,-7.359660173733573e-05,1.0000000000000004,2.9679998755455017,1.06,0.968,0.5
1.0889201860209141e-05,0.037368366902228445,17.566113650798798,1.2736302502453327,-0.05289503023959696,-6.611642641018989e-05,1.0000000000000004,2.972000241279602,1.06,0.972,0.5
1.0861169897680156e-05,0.03563449386274442,17.567477464675903,1.272579338401556,-0.052509463392198086,-5.863623982804711e-05,1.0000000000000004,2.9760000109672546,1.06,0.976,0.5
1.0833137878307753e-05,0.033900620124768466,17.56884142756462,1.2715284302830696,-0.05212389666121453,-5.115607689276658e-05,1.0000000000000004,2.980000078678131,1.06,0.98,0.5
1.080545860077109e-05,0.032183796691242605,17.570194482803345,1.2704882882535458,-0.05171970697119832,-4.396589105226667e-05,1.0000000000000004,2.9839998483657837,1.06,0.984,0.5
1.0778216420703757e-05,0.030488079821225256,17.571534007787704,1.2694614306092262,-0.051292497548274696,-3.713435967256373e-05,1.0000000000000004,2.98799991607666,1.06,0.988,0.5
1.0752317393780686e-05,0.028834061697125435,17.572841495275497,1.2684426940977573,-0.05087984504643828,-2.989572764633408e-05,1.0000000000000004,2.9919999837875366,1.06,0.992,0.5
1.0729925350005942e-05,0.027288926765322685,17.57406598329544,1.26744519546628,-0.05050519877113402,-2.159499373988183e-05,1.0000000000000004,2.996000051498413,1.06,0.996,0.5
1.0707533022014104e-05,0.025743791309650987,17.575290262699127,1.266447700560093,-0.050130552728660405,-1.3294238669914193e-05,1.0000000000000004,3.0000001192092896,1.06,1.0,0.5
1.0685141205613036e-05,0.024198679078835994,17.576514452695847,1.2654502168297768,-0.04975591250695288,-4.993616016690794e-06,1.0000000000000004,3.003999888896942,1.06,1.004,0.5
1.0663267772770268e-05,0.02267085254425183,17.577628791332245,1.2644635327160358,-0.04934589937329292,2.410739114111493e-06,1.0000000000000004,3.0079999566078186,1.06,1.008,0.5
1.064131006955904e-05,0.021142514422535896,17.578764408826828,1.2634792067110538,-0.048927385127171874,9.927585239211112e-06,1.0000000000000004,3.012000024318695,1.06,1.012,0.5
1.0621539644262157e-05,0.019633832096587867,17.579966574907303,1.2624445594847202,-0.048550444073043764,1.3180843400739661e-05,1.0000000000000004,3.0160000920295715,1.06,1.016,0.5
1.0602515772006882e-05,0.018131913268007338,17.58119085431099,1.2613928131759167,-0.04818769753910601,1.4979842546836153e-05,1.0000000000000004,3.019999861717224,1.06,1.02,0.5
1.0583491274474e-05,0.016629949706839398,17.58241531252861,1.2603410333395004,-0.04782493959646672,1.677887667028699e-05,1.0000000000000004,3.0240002274513245,1.06,1.024,0.5
1.0564620254172041e-05,0.01513295157928951,17.58364510536194,1.2592993713915348,-0.047436801018193364,1.8276382661497337e-05,1.0000000000000004,3.027999997138977,1.06,1.028,0.5
1.0545836914843676e-05,0.01363877987023443,17.584877878427505,1.258263524621725,-0.04703407664783299,1.960067532991161e-05,1.0000000000000004,3.0320000648498535,1.06,1.032,0.5
1.0528591047886948e-05,0.012077052815584466,17.58610838651657,1.2572913207113743,-0.046647024573758245,2.344592417102831e-05,1.0000000000000004,3.03600013256073,1.06,1.036,0.5
1.0512765186376782e-05,0.010453054215759039,17.58733642101288,1.2563779763877392,-0.0462744627147913,2.961803622270054e-05,1.0000000000000004,3.0399999022483826,1.06,1.04,0.5
1.0496939239601488e-05,0.008829007289023139,17.588564813137054,1.2554645910859108,-0.045901889679953456,3.5790327451934445e-05,1.0000000000000004,3.044000267982483,1.06,1.044,0.5
1.048111349177816e-05,0.007205008769233245,17.58979293704033,1.254551213234663,-0.0455293272389099,4.196243637011321e-05,1.0000000000000004,3.0479997396469116,1.06,1.048,0.5
1.0465287147098934e-05,0.005580961813393515,17.591021358966827,1.2536378391087055,-0.045156754087656736,4.813474304654619e-05,1.0000000000000004,3.052000105381012,1.06,1.052,0.5
1.0449679137991552e-05,0.0039183701628644485,17.5922472178936,1.2527208290994167,-0.0447887743357569,5.4192519968410124e-05,1.0000000000000004,3.0559998750686646,1.06,1.056,0.5
1.0436607823294253e-05,0.0019046161260121153,17.593457967042923,1.2517951615154743,-0.04442407772876322,5.806741056346709e-05,1.0000000000000004,3.059999942779541,1.06,1.06,0.5
1.0423536792814048e-05,-0.00010780651746244985,17.594668805599213,1.2508693560957909,-0.044058009632863104,6.193728904690943e-05,1.0000000000000004,3.0640000104904175,1.06,1.064,0.5
1.0410465989707518e-05,-0.0021201692027261743,17.59587988257408,1.249943546950817,-0.043691953644156456,6.58070562735702e-05,1.0000000000000004,3.06799978017807,1.06,1.068,0.5
1.0397394873962185e-05,-0.0041325918664369965,17.597090661525726,1.2490177191793919,-0.04332588636316359,6.967693434489775e-05,1.0000000000000004,3.0720001459121704,1.06,1.072,0.5
1.0384324042433946e-05,-0.006144954495539423,17.598301708698273,1.24809193238616,-0.04295982944313437,7.354669753567578e-05,1.0000000000000004,3.075999915599823,1.06,1.076,0.5
1.0372629958510515e-05,-0.008390293769480195,17.59945797920227,1.2471838258206844,-0.04260548809543252,7.680557212097483e-05,1.0000000000000004,3.0799999833106995,1.06,1.08,0.5
1.0361707268202736e-05,-0.010765963132143952,17.60058382153511,1.2462856620550156,-0.042257721652276814,7.97222755011262e-05,1.0000000000000004,3.084000051021576,1.06,1.084,0.5
1.035078437894299e-05,-0.013141703282599337,17.601709604263306,1.24538747780025,-0.04190994496457279,8.263906640593177e-05,1.0000000000000004,3.0880001187324524,1.06,1.088,0.5
1.0339861859165467e-05,-0.015517372637987137,17.602835297584534,1.2444892972707748,-0.04156217840500176,8.555576650337571e-05,1.0000000000000004,3.091999888420105,1.06,1.092,0.5
1.0328954601845908e-05,-0.017887490626890212,17.603956699371338,1.2435899414122105,-0.04120151652023196,8.842657441476831e-05,1.0000000000000004,3.0959999561309814,1.06,1.096,0.5
1.031838007747865e-05,-0.02031995914876461,17.605072498321533,1.2426992431282997,-0.040833761100657284,9.132156571922678e-05,1.0000000000000004,3.100000023841858,1.06,1.1,0.5
1.0309072393965835e-05,-0.023017246421659365,17.60617956519127,1.2418469451367855,-0.04048042884096503,9.446301487514575e-05,1.0000000000000004,3.1040000915527344,1.06,1.104,0.5
1.029968183274832e-05,-0.025757610681466758,17.607278764247894,1.2409904319792986,-0.040130590088665485,9.779417030131299e-05,1.0000000000000004,3.108000159263611,1.06,1.108,0.5
1.0290300650694917e-05,-0.02856454806169495,17.60837283730507,1.2401198204606771,-0.03978655755054206,0.00010134749300050316,1.0000000000000004,3.1119999289512634,1.06,1.112,0.5
1.028091918442442e-05,-0.03137156879529357,17.60946696996689,1.2392491679638624,-0.039442514593247324,0.00010490091312931327,1.0000000000000004,3.1160002946853638,1.06,1.116,0.5
1.0271537888684179e-05,-0.034178505826275796,17.610560953617096,1.2383785508573055,-0.039098481414839625,0.00010845424048966379,1.0000000000000004,3.1199997663497925,1.06,1.12,0.5
1.0263630173312777e-05,-0.03729421814205125,17.61162620782852,1.2375249825417995,-0.03877666871994734,0.00011086651352343324,1.0000000000000004,3.124000132083893,1.06,1.124,0.5
1.025579902602658e-05,-0.040426127321552485,17.61268988251686,1.236672267317772,-0.038456005218904465,0.00011321934152874746,1.0000000000000004,3.1279999017715454,1.06,1.128,0.5
1.0247958329046014e-05,-0.04354458156740293,17.613739669322968,1.23581881262362,-0.038129934982862324,0.00011554921206879953,1.0000000000000004,3.131999969482422,1.06,1.132,0.5
1.0240087448210033e-05,-0.04662179131992161,17.61474534869194,1.234962923452258,-0.0377870982629247,0.00011780832574004307,1.0000000000000004,3.1360000371932983,1.06,1.136,0.5
1.0232216936856275e-05,-0.04969890892971307,17.615750700235367,1.2341070491820574,-0.037444271612912416,0.00012006736801595252,1.0000000000000004,3.139999806880951,1.06,1.14,0.5
1.0224591989071996e-05,-0.05284463567659259,17.616786390542984,1.2332580741494894,-0.03710576758021489,0.00012229404194386007,1.0000000000000004,3.1440001726150513,1.06,1.144,0.5
1.0217852945970662e-05,-0.0562368743121624,17.617929935455322,1.2324340362101793,-0.03678286698414013,0.0001244038705863204,1.0000000000000004,3.147999942302704,1.06,1.148,0.5
1.0211114044977876e-05,-0.05962911306414753,17.619073659181595,1.2316100224852562,-0.036459966795518994,0.0001265137002519623,1.0000000000000004,3.1520000100135803,1.06,1.152,0.5
1.0204374717659448e-05,-0.06302145298104733,17.620217084884644,1.2307859621942043,-0.036137056769803166,0.00012862359051268868,1.0000000000000004,3.156000077724457,1.06,1.156,0.5
1.0197635759823243e-05,-0.06641369208227843,17.621360898017883,1.22996193356812,-0.03581415634835139,0.00013073342370262253,1.0000000000000004,3.1599998474121094,1.06,1.16,0.5
1.0190881056360013e-05,-0.0697884390829131,17.62251165509224,1.2291371300816536,-0.03548578271875158,0.00013283837085964478,1.0000000000000004,3.163999915122986,1.06,1.164,0.5
1.0184880153474296e-05,-0.07335746265016496,17.62362289428711,1.228334616869688,-0.03516055626096204,0.00013464985875089042,1.0000000000000004,3.1679999828338623,1.06,1.168,0.5
1.0178999787058274e-05,-0.0769985904917121,17.62473353743553,1.2275258731096983,-0.034844621492084116,0.00013661456557656493,1.0000000000000004,3.1720000505447388,1.06,1.172,0.5
1.0173119420642251e-05,-0.08063961018342525,17.62584400177002,1.2267171442508698,-0.03452869656030089,0.00013857922169790982,1.0000000000000004,3.1760001182556152,1.06,1.176,0.5
1.0167239253178195e-05,-0.08428062812890857,17.626954525709152,1.2259084340184927,-0.03421277162851766,0.00014054386429052101,1.0000000000000004,3.179999887943268,1.06,1.18,0.5
1.0161358630966788e-05,-0.08792175783310086,17.62806510925293,1.225099677219987,-0.03389683732530102,0.00014250857725528476,1.0000000000000004,3.1839999556541443,1.06,1.184,0.5
1.0155890322494088e-05,-0.09168192930519581,17.629058003425598,1.2243021242320538,-0.03359136625658721,0.00014419130582155049,1.0000000000000004,3.1880000233650208,1.06,1.188,0.5
1.0150813722020757e-05,-0.09555563586764038,17.6299387216568,1.2235151771456003,-0.033295837696641684,0.00014560572219579626,1.0000000000000004,3.1919997930526733,1.06,1.192,0.5
1.0145723734922285e-05,-0.0994164259172976,17.630812495946884,1.2227279525250196,-0.03299508325289935,0.0001469938297304907,1.0000000000000004,3.1960001587867737,1.06,1.196,0.5
1.0140594923768731e-05,-0.10324071859940886,17.631668388843536,1.221939841285348,-0.032679348601959646,0.00014830686427558248,1.0000000000000004,3.1999999284744263,1.06,1.2,0.5
1.0135466339988852e-05,-0.10706489579752088,17.63252365589142,1.2211517803370953,-0.032363623613491654,0.0001496198560744233,1.0000000000000004,3.2039999961853027,1.06,1.204,0.5
1.0130403069297245e-05,-0.11091747903265059,17.633380621671677,1.2203687336295843,-0.03204919816926122,0.0001508687199702763,1.0000000000000004,3.208000063896179,1.06,1.208,0.5
1.0125683388650941e-05,-0.1149195465259254,17.63424402475357,1.2196123227477074,-0.031741599785164,0.00015178028741047456,1.0000000000000004,3.211999833583832,1.06,1.212,0.5
1.01209635943178e-05,-0.11892149597406387,17.635107666254044,1.218855932354927,-0.0314340103068389,0.00015269183711552614,1.0000000000000004,3.216000199317932,1.06,1.216,0.5
1.0116286432548804e-05,-0.12294579576700926,17.635978788137436,1.218093628063798,-0.03113440179731697,0.00015369510066420844,1.0000000000000004,3.2199999690055847,1.06,1.22,0.5
1.011167054798534e-05,-0.1270018070936203,17.636860996484756,1.2173229046165943,-0.030846242734696716,0.00015482961396173778,1.0000000000000004,3.224000036716461,1.06,1.224,0.5
1.010705452131333e-05,-0.1310579425189644,17.637743413448334,1.2165521681308746,-0.030558075348380953,0.00015596416886864972,1.0000000000000004,3.2280001044273376,1.06,1.228,0.5
1.0102696762714913e-05,-0.13517608074471354,17.638568550348282,1.2157965693622828,-0.03026752296136692,0.00015682902778735297,1.0000000000000004,3.2319998741149902,1.06,1.232,0.5
1.0098573682171263e-05,-0.13935069949366152,17.6393421292305,1.2150546945631504,-0.029974795237649232,0.0001574487389461865,1.0000000000000004,3.2359999418258667,1.06,1.236,0.5
1.0094450402675648e-05,-0.1435254430398345,17.640115320682526,1.2143128253519535,-0.029682058608159423,0.00015806847108024158,1.0000000000000004,3.240000009536743,1.06,1.24,0.5
1.0090327094758322e-05,-0.1477000613231212,17.640888929367065,1.2135709542781115,-0.029389330535195768,0.00015868818448439015,1.0000000000000004,3.2440000772476196,1.06,1.244,0.5
1.0086218225069388e-05,-0.15188861545175314,17.641660183668137,1.2128252070397139,-0.029102557920850813,0.00015939094816985744,1.0000000000000004,3.248000144958496,1.06,1.248,0.5
1.0082139539235868e-05,-0.15610600914806128,17.642426699399948,1.2120713628828526,-0.028828297916334122,0.00016026777944944115,1.0000000000000004,3.2519999146461487,1.06,1.252,0.5
1.0078318183559531e-05,-0.16040663188323379,17.643162578344345,1.2113426569849253,-0.02854998630937189,0.00016075270090709637,1.0000000000000004,3.255999982357025,1.06,1.256,0.5
1.0074529598114168e-05,-0.1647176295518875,17.6438946723938,1.210617171600461,-0.028271171904634684,0.0001611880925480591,1.0000000000000004,3.2600000500679016,1.06,1.26,0.5
1.0070740927403676e-05,-0.16902875364758074,17.64462700486183,1.2098916415125132,-0.027992349001578987,0.00016162349394344133,1.0000000000000004,3.263999819755554,1.06,1.264,0.5
1.0066952313536603e-05,-0.17333974922075868,17.64535880088806,1.2091661617159843,-0.027713534771464765,0.0001620588885344887,1.0000000000000004,3.2680001854896545,1.06,1.268,0.5
1.0063163557560983e-05,-0.1776507436297834,17.646090805530548,1.2084406688809395,-0.02743472025031224,0.00016249427721959364,1.0000000000000004,3.271999955177307,1.06,1.272,0.5
1.0059484196744961e-05,-0.18198877619579434,17.64684522151947,1.2077195812016726,-0.02715790248475969,0.0001628537969509125,1.0000000000000004,3.2760000228881836,1.06,1.276,0.5
1.0056124921220544e-05,-0.18641095887869596,17.647668570280075,1.2070113234221935,-0.026890067267231643,0.00016299601799119046,1.0000000000000004,3.28000009059906,1.06,1.28,0.5
1.0052765588852708e-05,-0.19083327939733863,17.648492366075516,1.2063030451536179,-0.026622224249877036,0.0001631382405662407,1.0000000000000004,3.2839998602867126,1.06,1.284,0.5
1.004940631332829e-05,-0.19525546208024025,17.649315923452377,1.2055947910994291,-0.026354388799518347,0.0001632804589917214,1.0000000000000004,3.288000226020813,1.06,1.288,0.5
1.0046047123069002e-05,-0.19967778213322163,17.650139659643173,1.2048865221440792,-0.026086545491125435,0.0001634226892974766,1.0000000000000004,3.2919999957084656,1.06,1.292,0.5
1.0042687705436038e-05,-0.20409996714442968,17.65096327662468,1.204178262501955,-0.02581871021538973,0.000163564911076719,1.0000000000000004,3.296000063419342,1.06,1.296,0.5
1.003932848675504e-05,-0.2085221540182829,17.651786744594574,1.2034700121730566,-0.02555087540531531,0.0001637071307527549,1.0000000000000004,3.2999998331069946,1.06,1.3,0.5
1.0035996325541419e-05,-0.21295834053307772,17.652597665786743,1.2027665097266436,-0.02528116200119257,0.00016371086110211763,1.0000000000000004,3.303999900817871,1.06,1.304,0.5
1.0032750765276433e-05,-0.21743830479681492,17.653368651866913,1.2020781319588423,-0.025005535746458918,0.0001632760850043269,1.0000000000000004,3.3079999685287476,1.06,1.308,0.5
1.0029505091324609e-05,-0.22191840643063188,17.654139518737793,1.2013897262513638,-0.024729901808314025,0.00016284129515042878,1.0000000000000004,3.312000036239624,1.06,1.312,0.5
1.0026422046394146e-05,-0.2264207387343049,17.65489336848259,1.2007005959749222,-0.02446985326241702,0.0001625123161375086,1.0000000000000004,3.3160001039505005,1.06,1.316,0.5
1.0023467609698855e-05,-0.23094089375808835,17.655633091926575,1.2000108361244202,-0.024222116102464497,0.0001622669924472575,1.0000000000000004,3.320000171661377,1.06,1.32,0.5
1.0020513229846983e-05,-0.2354609160684049,17.656373143196106,1.1993210949003696,-0.023974386102054268,0.00016202167341816676,1.0000000000000004,3.3239999413490295,1.06,1.324,0.5
1.0017559048947078e-05,-0.23998093511909246,17.657113045454025,1.198631351813674,-0.023726656392682344,0.00016177635723124695,1.0000000000000004,3.328000009059906,1.06,1.328,0.5
1.0014604356456402e-05,-0.24450108828023076,17.657852947711945,1.197941591963172,-0.023478919523768127,0.00016153103103988542,1.0000000000000004,3.3320000767707825,1.06,1.332,0.5
1.0011609788307396e-05,-0.2490389202721417,17.65874344110489,1.1972753945738077,-0.02322106045903638,0.00016092782442456155,1.0000000000000004,3.335999846458435,1.06,1.336,0.5
1.0008600014543845e-05,-0.2535835183225572,17.659689903259277,1.196617929264903,-0.02295942383352667,0.00016019139320633258,1.0000000000000004,3.3400002121925354,1.06,1.34,0.5
1.000559043973226e-05,-0.2581279771402478,17.660635828971863,1.1959604695439339,-0.02269779483322054,0.00015945498620340004,1.0000000000000004,3.343999981880188,1.06,1.344,0.5
1.0002684604160095e-05,-0.2626806008629501,17.66156941652298,1.195299906656146,-0.0224501698394306,0.0001587854921183407,1.0000000000000004,3.3480000495910645,1.06,1.348,0.5
9.999872276011956e-06,-0.2672403259202838,17.662491530179977,1.1946365535259247,-0.022215165197849274,0.00015817628092662517,1.0000000000000004,3.352000117301941,1.06,1.352,0.5
9.997060061550656e-06,-0.27180004864931107,17.663413554430008,1.1939732115715742,-0.021980160905513912,0.0001575670671272178,1.0000000000000004,3.3559998869895935,1.06,1.356,0.5
9.994247733402517e-06,-0.2763599050231278,17.664335519075394,1.193309836089611,-0.021745149337220937,0.00015695783878300062,1.0000000000000004,3.360000252723694,1.06,1.36,0.5
9.991440037993016e-06,-0.2809208510443568,17.665258139371872,1.192652991041541,-0.021507309575099498,0.00015626308868377237,1.0000000000000004,3.3639997243881226,1.06,1.364,0.5
9.988649082970369e-06,-0.2854863307438791,17.666182816028595,1.1920195575803518,-0.021259262750390917,0.00015526053971370857,1.0000000000000004,3.368000090122223,1.06,1.368,0.5
9.985858383743107e-06,-0.29005167493596673,17.667107462882996,1.1913861371576786,-0.02101122320163995,0.00015425802843083147,1.0000000000000004,3.3719998598098755,1.06,1.372,0.5
9.983067343455332e-06,-0.2946171588264406,17.668032199144363,1.1907527036964893,-0.020763176609762013,0.00015325548369560238,1.0000000000000004,3.375999927520752,1.06,1.376,0.5
9.98032751908795e-06,-0.29917780216783285,17.668948113918304,1.1901141200214624,-0.020527662767563015,0.00015228505255038272,1.0000000000000004,3.3799999952316284,1.06,1.38,0.5
9.977640189617887e-06,-0.3037336403504014,17.669854700565338,1.1894702352583408,-0.020304975507315248,0.00015134746779210673,1.0000000000000004,3.383999764919281,1.06,1.384,0.5
9.974952604352438e-06,-0.3082896093837917,17.67076149582863,1.1888263411819935,-0.020082281494978815,0.00015040986085068653,1.0000000000000004,3.3880001306533813,1.06,1.388,0.5
9.972265218038956e-06,-0.31284544337540865,17.67166817188263,1.1881824675947428,-0.019859594089211896,0.00014947227393236062,1.0000000000000004,3.391999900341034,1.06,1.392,0.5
9.969647038587937e-06,-0.31739210709929466,17.67243304848671,1.1875580362975597,-0.019628303649369627,0.00014832596343694604,1.0000000000000004,3.3959999680519104,1.06,1.396,0.5
9.967057820858827e-06,-0.32193475775420666,17.673138946294785,1.1869417317211628,-0.01939344481797889,0.00014709287790992676,1.0000000000000004,3.400000035762787,1.06,1.4,0.5
9.964468517864589e-06,-0.32647755183279514,17.673844665288925,1.1863254085183144,-0.01915857897256501,0.00014585975654313188,1.0000000000000004,3.4040001034736633,1.06,1.404,0.5
9.96187921487035e-06,-0.33102020155638456,17.674550533294678,1.1857091076672077,-0.01892372011207044,0.0001446266728066803,1.0000000000000004,3.407999873161316,1.06,1.408,0.5
9.959211354271247e-06,-0.3355485228821635,17.675307720899582,1.1850997526198626,-0.018699746433412656,0.00014352662672934002,1.0000000000000004,3.4119999408721924,1.06,1.412,0.5
9.956656555232257e-06,-0.34006225131452084,17.676100939512253,1.1844812911003828,-0.018488413392333314,0.00014256341646889936,1.0000000000000004,3.416000008583069,1.06,1.416,0.5
9.954101756193268e-06,-0.3445758391171694,17.67689421772957,1.1838628444820642,-0.018277086870511994,0.00014160024224452172,1.0000000000000004,3.4200000762939453,1.06,1.42,0.5
9.951475874458993e-06,-0.3490703972056508,17.67766073346138,1.1832542046904564,-0.018064391013467684,0.00014059530690246902,1.0000000000000004,3.4240001440048218,1.06,1.424,0.5
9.949018590305059e-06,-0.35354775190353394,17.67846590280533,1.1826661080121994,-0.01784857877646573,0.00013948775463745733,1.0000000000000004,3.4279999136924744,1.06,1.428,0.5
9.946561334572834e-06,-0.3580252258107066,17.67927113175392,1.182078005746007,-0.017632759670959786,0.0001383801706538179,1.0000000000000004,3.4320002794265747,1.06,1.432,0.5
9.944104363057704e-06,-0.362502571195364,17.680076271295547,1.181489897891879,-0.017416946910088882,0.00013727261568874383,1.0000000000000004,3.4359997510910034,1.06,1.436,0.5
9.941647050482061e-06,-0.3669800506904721,17.680881291627884,1.1809018068015575,-0.01720112795010209,0.00013616502911872885,1.0000000000000004,3.4400001168251038,1.06,1.44,0.5
9.939189908436674e-06,-0.37145739421248436,17.6816865503788,1.1803137063980103,-0.016985315392958,0.00013505747740083507,1.0000000000000004,3.4439998865127563,1.06,1.444,0.5
9.936732368487355e-06,-0.3759342925623059,17.682491451501846,1.179725470021367,-0.016769747831858695,0.00013395255020398622,1.0000000000000004,3.447999954223633,1.06,1.448,0.5
9.934273720091369e-06,-0.3803321495652199,17.68314829468727,1.1791496369987726,-0.016563522716751322,0.00013308249932464378,1.0000000000000004,3.4520000219345093,1.06,1.452,0.5
9.931814076935552e-06,-0.38473022170364857,17.683804899454117,1.178573725745082,-0.016357122658519074,0.0001322121369469187,1.0000000000000004,3.455999791622162,1.06,1.456,0.5
9.929354263249479e-06,-0.38912842236459255,17.68446171283722,1.1779977921396494,-0.016150716575793922,0.00013134173943640803,1.0000000000000004,3.460000157356262,1.06,1.46,0.5
9.926894591671953e-06,-0.39352649357169867,17.685118407011032,1.1774218752980232,-0.015944316575769335,0.00013047137524324626,1.0000000000000004,3.463999927043915,1.06,1.464,0.5
9.924435062202974e-06,-0.3979246960952878,17.68577516078949,1.1768459416925907,-0.015737910551251844,0.00012960098794678743,1.0000000000000004,3.4679999947547913,1.06,1.468,0.5
9.921975106408354e-06,-0.40232277289032936,17.68643194437027,1.1762700341641903,-0.015531510696746409,0.00012873062175344785,1.0000000000000004,3.4720000624656677,1.06,1.472,0.5
9.919528224600072e-06,-0.4066856261342764,17.687055677175522,1.1757039483636618,-0.01532807367038913,0.00012789938352852914,1.0000000000000004,3.4759998321533203,1.06,1.476,0.5
9.91709876529967e-06,-0.410999801941216,17.687633484601974,1.1751514542847872,-0.015128738101338968,0.00012712236198808569,1.0000000000000004,3.4799998998641968,1.06,1.48,0.5
9.91466924915585e-06,-0.41531384550035,17.68821159005165,1.1745989918708801,-0.014929408498574048,0.00012634536507505345,1.0000000000000004,3.4839999675750732,1.06,1.484,0.5
9.912239903542286e-06,-0.4196280185133219,17.688789427280426,1.1740465108305216,-0.014730072958627716,0.0001255683461316437,1.0000000000000004,3.4880000352859497,1.06,1.488,0.5
9.909810501085303e-06,-0.42394206020981073,17.689367294311523,1.1734940316528082,-0.014530743093928322,0.0001247913494921704,1.0000000000000004,3.492000102996826,1.06,1.492,0.5
9.907381013363192e-06,-0.4282562294974923,17.689945071935654,1.1729415617883205,-0.014331407728604972,0.00012401432873332396,1.0000000000000004,3.4960001707077026,1.06,1.496,0.5
9.904993220288816e-06,-0.4325397126376629,17.690524727106094,1.1723824199289083,-0.01414180945721455,0.00012337109751570097,1.0000000000000004,3.4999999403953552,1.06,1.5,0.5
9.902748416834584e-06,-0.4367368370294571,17.69112867116928,1.1718442738056183,-0.013957774266600609,0.00012281296511673645,1.0000000000000004,3.5040000081062317,1.06,1.504,0.5
9.900551731334417e-06,-0.4409274598583579,17.691741913557053,1.1713092401623726,-0.013770542078418657,0.0001222479258160547,1.0000000000000004,3.5079997777938843,1.06,1.508,0.5
9.898377328454444e-06,-0.44512857403606176,17.692359268665314,1.17077312245965,-0.013578885002061725,0.0001216592165746988,1.0000000000000004,3.5120001435279846,1.06,1.512,0.5
9.896202641357377e-06,-0.4493297981098294,17.692976772785187,1.1702369917184114,-0.013387222366873175,0.00012107049070664289,1.0000000000000004,3.515999913215637,1.06,1.516,0.5
9.894028096368856e-06,-0.45353091415017843,17.693594247102737,1.1697008572518826,-0.013195565319620073,0.00012048177802626014,1.0000000000000004,3.5199999809265137,1.06,1.52,0.5
9.891853437693499e-06,-0.45773214753717184,17.694211781024933,1.1691647227853537,-0.013003902626223862,0.00011989305130555294,1.0000000000000004,3.52400004863739,1.06,1.524,0.5
9.889847291333353e-06,-0.4619019581004977,17.694713681936264,1.168642332777381,-0.012812470202334225,0.000119353871639305,1.0000000000000004,3.5279998183250427,1.06,1.528,0.5
9.88766743148517e-06,-0.46601116098463535,17.69510582089424,1.1681274343281984,-0.012621667730854824,0.00011895436387021618,1.0000000000000004,3.532000184059143,1.06,1.532,0.5
9.885487713745533e-06,-0.47012048587203026,17.695498049259186,1.1676125396043062,-0.012430859671439976,0.00011855485126943677,1.0000000000000004,3.5359999537467957,1.06,1.536,0.5
9.883328459636687e-06,-0.47419291362166405,17.695913463830948,1.1670906152576208,-0.01225057736155577,0.00011824469754628808,1.0000000000000004,3.540000021457672,1.06,1.54,0.5
9.881177930992635e-06,-0.47824980318546295,17.696339339017868,1.1665656585246325,-0.012074768426828086,0.00011797257792522942,1.0000000000000004,3.5440000891685486,1.06,1.544,0.5
9.879027516035421e-06,-0.4823065781965852,17.696764677762985,1.1660407148301601,-0.011898964643478394,0.00011770046734227435,1.0000000000000004,3.547999858856201,1.06,1.548,0.5
9.876891567728308e-06,-0.48635606188327074,17.697190284729004,1.165517594665289,-0.011722682538675144,0.00011741725535330261,1.0000000000000004,3.5519999265670776,1.06,1.552,0.5
9.874918305285973e-06,-0.490321840159595,17.69761621952057,1.1650150753557682,-0.011541066342033446,0.00011700894123123362,1.0000000000000004,3.555999994277954,1.06,1.556,0.5
9.872945184952187e-06,-0.49428761657327414,17.6980422437191,1.1645125523209572,-0.011359450174495578,0.0001166006239827766,1.0000000000000004,3.5600000619888306,1.06,1.56,0.5
9.870972093040109e-06,-0.4982535131275654,17.6984680891037,1.1640100181102753,-0.011177828477229923,0.00011619229704251666,1.0000000000000004,3.564000129699707,1.06,1.564,0.5
9.869188886568736e-06,-0.5021545151248574,17.698907643556595,1.1635058522224426,-0.011006188549799845,0.00011588570458798131,1.0000000000000004,3.5679998993873596,1.06,1.568,0.5
9.867069280744545e-06,-0.5060368087142706,17.699349492788315,1.1629999354481697,-0.010840357455890626,0.00011562733970293948,1.0000000000000004,3.571999967098236,1.06,1.572,0.5
9.86494939070326e-06,-0.5099189905449748,17.699791312217712,1.1624940317124128,-0.010674531455151737,0.00011536897975794602,1.0000000000000004,3.5760000348091125,1.06,1.576,0.5
9.862868864729535e-06,-0.5137105509638786,17.700226724147797,1.1620032377541065,-0.010507404018426314,0.00011505265719335966,1.0000000000000004,3.579999804496765,1.06,1.58,0.5
9.86080928555566e-06,-0.5174534218385816,17.70065864920616,1.161520577967167,-0.01033958763582632,0.00011470531160284736,1.0000000000000004,3.5840001702308655,1.06,1.584,0.5
9.858749649538368e-06,-0.5211964081972837,17.701090455055237,1.161037903279066,-0.010171766160055995,0.00011435795791214787,1.0000000000000004,3.587999939918518,1.06,1.588,0.5
9.856689899834237e-06,-0.5249392865225673,17.7015223801136,1.160555224865675,-0.010003949602833018,0.00011401061095739351,1.0000000000000004,3.5920000076293945,1.06,1.592,0.5
9.854630349082072e-06,-0.5286821611225605,17.70195436477661,1.160072572529316,-0.009836133176577277,0.00011366326674533411,1.0000000000000004,3.596000075340271,1.06,1.596,0.5
9.852570769908198e-06,-0.5324251428246498,17.702386528253555,1.1595899034291506,-0.009668311584391631,0.00011331591122143436,1.0000000000000004,3.5999998450279236,1.06,1.6,0.5
9.850511048625776e-06,-0.5361680164933205,17.702818244695663,1.1591072250157595,-0.00950049512903206,0.00011296856462195137,1.0000000000000004,3.604000210762024,1.06,1.604,0.5
9.848754871200072e-06,-0.5396474935114384,17.703241497278214,1.1586244646459818,-0.009339470387203619,0.00011273772929598636,1.0000000000000004,3.6079999804496765,1.06,1.608,0.5
9.847036324117653e-06,-0.5430938303470612,17.703663140535355,1.1581416483968496,-0.009179511325783096,0.00011252169650788346,1.0000000000000004,3.612000048160553,1.06,1.612,0.5
9.845317862300362e-06,-0.5465402705594897,17.704085171222687,1.157658837735653,-0.00901954754954204,0.00011230565797859526,1.0000000000000004,3.6160001158714294,1.06,1.616,0.5
9.843599201531106e-06,-0.5499866092577577,17.70450708270073,1.1571760270744562,-0.008859588619088754,0.0001120896274073857,1.0000000000000004,3.619999885559082,1.06,1.62,0.5
9.841880711292106e-06,-0.5534329526126385,17.704928755760193,1.1566932126879692,-0.008699629586772062,0.00011187359251607631,1.0000000000000004,3.6239999532699585,1.06,1.624,0.5
9.840162249474815e-06,-0.5568793984130025,17.70535072684288,1.1562104001641273,-0.008539665839634836,0.00011165755302045,1.0000000000000004,3.628000020980835,1.06,1.628,0.5
9.838422869279384e-06,-0.5602981066331267,17.705766201019287,1.1557311303913593,-0.008379175706068054,0.00011140368167161796,1.0000000000000004,3.6320000886917114,1.06,1.632,0.5
9.836552493425188e-06,-0.5635436298325658,17.70614179968834,1.155274024233222,-0.008215350360842422,0.000110912472621294,1.0000000000000004,3.636000156402588,1.06,1.636,0.5
9.834682401788086e-06,-0.5667890571057796,17.706517219543457,1.1548169367015362,-0.008051529905060306,0.00011042127925975365,1.0000000000000004,3.6399999260902405,1.06,1.64,0.5
9.832805659470978e-06,-0.5700101833790541,17.706894010305405,1.1543591637164354,-0.00789017252100166,0.00010994293791100063,1.0000000000000004,3.643999993801117,1.06,1.644,0.5
9.830889069917248e-06,-0.5730851395055652,17.70727789402008,1.1538973655551672,-0.007743594964267686,0.00010954163519727445,1.0000000000000004,3.6480000615119934,1.06,1.648,0.5
9.828972594050356e-06,-0.5761600956320763,17.707661747932434,1.1534355878829956,-0.007597017451189458,0.0001091403328814522,1.0000000000000004,3.651999831199646,1.06,1.652,0.5
9.82705580554466e-06,-0.5792351411655545,17.708045721054077,1.1529737897217274,-0.007450435601640493,0.00010873902027697113,1.0000000000000004,3.6560001969337463,1.06,1.656,0.5
9.825139386521187e-06,-0.5823100944980979,17.708429485559464,1.1525119878351688,-0.007303858059458435,0.00010833771341367537,1.0000000000000004,3.659999966621399,1.06,1.66,0.5
9.823222569593781e-06,-0.5853851474821568,17.708813577890396,1.15205018222332,-0.007157276078942232,0.00010793640353767842,1.0000000000000004,3.6640000343322754,1.06,1.664,0.5
9.82144680961028e-06,-0.5882621500641108,17.709199100732803,1.1516058705747128,-0.007005641018622555,0.00010752833264859873,1.0000000000000004,3.668000102043152,1.06,1.668,0.5
9.819692138535174e-06,-0.5911095393821597,17.70958521962166,1.1511642076075077,-0.006853242477518506,0.00010711924147699392,1.0000000000000004,3.6719998717308044,1.06,1.672,0.5
9.817937353773232e-06,-0.5939568364992738,17.709970980882645,1.1507225148379803,-0.006700848418404348,0.00010671015920138416,1.0000000000000004,3.676000237464905,1.06,1.676,0.5
9.816182654276417e-06,-0.5968041410669684,17.710357010364532,1.1502808630466461,-0.006548454432049766,0.00010630107499309815,1.0000000000000004,3.6799997091293335,1.06,1.68,0.5
9.814461293444765e-06,-0.5995825883001089,17.7107412815094,1.1498377416282892,-0.00640287711576093,0.0001059345900387143,1.0000000000000004,3.684000074863434,1.06,1.684,0.5
9.812787027385639e-06,-0.6022634068503976,17.711124032735825,1.149392630904913,-0.006266954573220573,0.000105628387856882,1.0000000000000004,3.6879998445510864,1.06,1.688,0.5
9.81111287501335e-06,-0.6049443054944277,17.711506724357605,1.1489474922418594,-0.006131028043455444,0.00010532217147840583,1.0000000000000004,3.691999912261963,1.06,1.692,0.5
9.809438665797643e-06,-0.6076251240447164,17.711889058351517,1.1485023722052574,-0.005995105442707427,0.00010501597192824619,1.0000000000000004,3.6959999799728394,1.06,1.696,0.5
9.80776169967612e-06,-0.6101691229268909,17.712292462587357,1.1480700951069593,-0.005855645780684426,0.00010468276331465631,1.0000000000000004,3.700000047683716,1.06,1.7,0.5
9.806083113517161e-06,-0.6126223346218467,17.712709337472916,1.1476463600993156,-0.005713849648600444,0.00010433167685874878,1.0000000000000004,3.7040001153945923,1.06,1.704,0.5
9.804404328406235e-06,-0.6150755602866411,17.713126301765442,1.1472226157784462,-0.005572053443756886,0.00010398059424687744,1.0000000000000004,3.707999885082245,1.06,1.708,0.5
9.802725628560438e-06,-0.6175288436934352,17.713543117046356,1.1467988640069962,-0.005430253091617487,0.00010362949281272904,1.0000000000000004,3.7119999527931213,1.06,1.712,0.5
9.80104695713635e-06,-0.6199820721521974,17.713960081338882,1.1463751252740622,-0.005288456872222014,0.00010327840928425758,1.0000000000000004,3.716000020503998,1.06,1.716,0.5
9.799368257290553e-06,-0.622435363009572,17.71437695622444,1.1459513790905476,-0.005146656432771124,0.00010292731386130072,1.0000000000000004,3.7200000882148743,1.06,1.72,0.5
9.797364356245453e-06,-0.6247687386348844,17.71483874320984,1.1455208025872707,-0.005015743314288557,0.00010265528376862676,1.0000000000000004,3.723999857902527,1.06,1.724,0.5
9.79566749492733e-06,-0.6270384406670928,17.715260297060013,1.145089752972126,-0.004889842988632154,0.00010240764802915692,1.0000000000000004,3.728000223636627,1.06,1.728,0.5
9.794064027346394e-06,-0.6292239828035235,17.715709924697876,1.1446667145937681,-0.00476300650916528,0.00010210550954070641,1.0000000000000004,3.73199999332428,1.06,1.732,0.5
9.7926511557489e-06,-0.6312379511073232,17.71621710062027,1.144259912893176,-0.004634252494724933,0.0001016921869450016,1.0000000000000004,3.7360000610351562,1.06,1.736,0.5
9.791238227307986e-06,-0.6332519948482513,17.716724008321762,1.1438530907034874,-0.004505494573095348,0.00010127884854682634,1.0000000000000004,3.7400001287460327,1.06,1.74,0.5
9.789825242023653e-06,-0.6352659799158573,17.71723136305809,1.143446296453476,-0.004376740616862662,0.00010086552714483332,1.0000000000000004,3.7439998984336853,1.06,1.744,0.5
9.788412540956415e-06,-0.6372800171375275,17.717738211154938,1.1430394779890776,-0.004247982687957119,0.00010045218965615277,1.0000000000000004,3.7480002641677856,1.06,1.748,0.5
9.786999584093792e-06,-0.639293996617198,17.7182454764843,1.1426326856017113,-0.004119228702620603,0.00010003886805520779,1.0000000000000004,3.7519997358322144,1.06,1.752,0.5
9.785580431298513e-06,-0.6413264032453299,17.718755304813385,1.1422221641987562,-0.003987657946709078,9.963613229047041e-05,1.0000000000000004,3.7560001015663147,1.06,1.756,0.5
9.784155764691604e-06,-0.6433746907860041,17.71926760673523,1.1418084688484669,-0.003853648333461024,9.924261084393038e-05,1.0000000000000004,3.7599998712539673,1.06,1.76,0.5
9.78194648837416e-06,-0.6453896220773458,17.719459116458893,1.1413856334984303,-0.003719597189046908,9.880356600433515e-05,1.0000000000000004,3.7639999389648438,1.06,1.764,0.5
9.780377951074115e-06,-0.6471432819962502,17.719946324825287,1.1410043835639954,-0.0035838006442645565,9.847346444757932e-05,1.0000000000000004,3.76800000667572,1.06,1.768,0.5
9.778906843393997e-06,-0.6487147528678179,17.720466017723083,1.140615301206708,-0.0034611082664923742,9.821758320605056e-05,1.0000000000000004,3.771999776363373,1.06,1.772,0.5
9.777455971970994e-06,-0.6502481326460838,17.720992356538773,1.1402245666831732,-0.003341155439557042,9.797723355475796e-05,1.0000000000000004,3.776000142097473,1.06,1.776,0.5
9.7760051289697e-06,-0.6517814621329308,17.721518754959106,1.1398338340222836,-0.003221206156013068,9.773688759651122e-05,1.0000000000000004,3.7799999117851257,1.06,1.78,0.5
9.774554285968406e-06,-0.6533148437738419,17.722044974565506,1.1394430957734585,-0.0031012533654575236,9.749653365531685e-05,1.0000000000000004,3.783999979496002,1.06,1.784,0.5
9.773103300858565e-06,-0.6548481676727533,17.722571194171906,1.1390523593872786,-0.0029813040964654647,9.725619127465279e-05,1.0000000000000004,3.7880000472068787,1.06,1.788,0.5
9.771652486278981e-06,-0.6563815418630838,17.723097771406174,1.1386616174131632,-0.0028613512477022596,9.701583871901676e-05,1.0000000000000004,3.792000114917755,1.06,1.792,0.5
9.770201728542816e-06,-0.6579148750752211,17.723623901605606,1.138270903378725,-0.002741402007814031,9.67754932759135e-05,1.0000000000000004,3.7959998846054077,1.06,1.796,0.5
9.768750800276393e-06,-0.6594482082873583,17.724150151014328,1.1378801632672548,-0.002621452738821972,9.653514786123196e-05,1.0000000000000004,3.799999952316284,1.06,1.8,0.5
9.767300127805356e-06,-0.6609815843403339,17.724676460027695,1.1374894231557846,-0.002501499926438555,9.629479734485358e-05,1.0000000000000004,3.8040000200271606,1.06,1.804,0.5
9.76585135958885e-06,-0.6625026874244213,17.725202053785324,1.1370994560420513,-0.002381466398219345,9.604457125078625e-05,1.0000000000000004,3.808000087738037,1.06,1.808,0.5
9.764474953044555e-06,-0.6636394057422876,17.725700676441193,1.1367333941161633,-0.0022587794592254795,9.548358687538894e-05,1.0000000000000004,3.8120001554489136,1.06,1.812,0.5
9.76309851807855e-06,-0.6647760849446058,17.726199567317963,1.1363673247396946,-0.002136096172762336,9.492262357468917e-05,1.0000000000000004,3.815999925136566,1.06,1.816,0.5
9.761721969425707e-06,-0.6659128069877625,17.726698219776154,1.136001244187355,-0.0020134092374064494,9.436164110399048e-05,1.0000000000000004,3.8200002908706665,1.06,1.82,0.5
9.760345335507736e-06,-0.6670494899153709,17.7271968126297,1.135635182261467,-0.001890725932753412,9.380067587727581e-05,1.0000000000000004,3.823999762535095,1.06,1.824,0.5
9.759017700616823e-06,-0.6680477820336819,17.72769671678543,1.1352649871259928,-0.001780138278263621,9.326951607135925e-05,1.0000000000000004,3.8280001282691956,1.06,1.828,0.5
9.75770151967481e-06,-0.6690136604011059,17.728197038173676,1.1348937954753637,-0.001672382750257384,9.274533080372294e-05,1.0000000000000004,3.831999897956848,1.06,1.832,0.5
9.756385111359123e-06,-0.6699795182794333,17.728697538375854,1.1345226429402828,-0.001564630449138349,9.22211599174716e-05,1.0000000000000004,3.8359999656677246,1.06,1.836,0.5
9.755068759886854e-06,-0.6709454115480185,17.729197800159454,1.1341514606028795,-0.0014568749465979636,9.169697321453896e-05,1.0000000000000004,3.840000033378601,1.06,1.84,0.5
9.753752408414584e-06,-0.6719112619757652,17.729697912931442,1.133780300617218,-0.0013491226382029708,9.117280187354027e-05,1.0000000000000004,3.8439998030662537,1.06,1.844,0.5
9.7524363127377e-06,-0.6728771477937698,17.730197966098785,1.1334091238677502,-0.0012413671265676385,9.064861486951514e-05,1.0000000000000004,3.848000168800354,1.06,1.848,0.5
9.751121638146287e-06,-0.6738385111093521,17.730699598789215,1.1330382749438286,-0.0011335694489389425,9.012022297838485e-05,1.0000000000000004,3.8519999384880066,1.06,1.852,0.5
9.74990695112865e-06,-0.6745330989360809,17.731278032064438,1.1326858382672071,-0.0010230826355837053,8.934156890916256e-05,1.0000000000000004,3.856000006198883,1.06,1.856,0.5
9.748692122002467e-06,-0.6752277128398418,17.731856018304825,1.1323334276676178,-0.0009125925371336052,8.856289386471872e-05,1.0000000000000004,3.8600000739097595,1.06,1.86,0.5
9.747477406563121e-06,-0.6759223062545061,17.732434183359146,1.131980998441577,-0.0008021057265068521,8.778424017918951e-05,1.0000000000000004,3.863999843597412,1.06,1.864,0.5
9.746262776388903e-06,-0.6766169313341379,17.733012318611145,1.1316285785287619,-0.0006916156289662467,8.700556705321105e-05,1.0000000000000004,3.8679999113082886,1.06,1.868,0.5
9.7450478904193e-06,-0.677311509847641,17.73359051346779,1.1312761642038822,-0.0005811288101540413,8.622691111526137e-05,1.0000000000000004,3.871999979019165,1.06,1.872,0.5
9.743833061293117e-06,-0.6780061312019825,17.734168827533722,1.1309237405657768,-0.0004706387148871727,8.544823282363723e-05,1.0000000000000004,3.8760000467300415,1.06,1.876,0.5
9.742618317432061e-06,-0.6787007246166468,17.73474696278572,1.1305713262408972,-0.0003601519047151669,8.466958362163268e-05,1.0000000000000004,3.880000114440918,1.06,1.88,0.5
9.741390329054411e-06,-0.6792954485863447,17.735321581363678,1.1302141435444355,-0.00026083898569595476,8.388329213282475e-05,1.0000000000000004,3.8839998841285706,1.06,1.884,0.5
9.74015887322821e-06,-0.6798641625791788,17.73589524626732,1.129855701699853,-0.00016443484915384943,8.309498732117504e-05,1.0000000000000004,3.887999951839447,1.06,1.888,0.5
9.7389273889803e-06,-0.680432865396142,17.736469089984894,1.1294972710311413,-6.803357987905656e-05,8.2306708279134e-05,1.0000000000000004,3.8920000195503235,1.06,1.892,0.5
9.737696387901451e-06,-0.6810012552887201,17.737043261528015,1.1291388664394617,2.837724538551356e-05,8.151793815613928e-05,1.0000000000000004,3.895999789237976,1.06,1.896,0.5
9.73661863667985e-06,-0.6814299002289772,17.73776039481163,1.1288000140339136,0.00012760372453612945,8.053298322607816e-05,1.0000000000000004,3.9000001549720764,1.06,1.9,0.5
9.735540544397736e-06,-0.6818585600703955,17.738477647304535,1.1284611523151398,0.0002268331636230414,7.954800052267785e-05,1.0000000000000004,3.903999924659729,1.06,1.904,0.5
9.734462651067588e-06,-0.6822872031480074,17.739194750785828,1.1281222887337208,0.0003260596436120977,7.856304695508243e-05,1.0000000000000004,3.9079999923706055,1.06,1.908,0.5
9.733384871424278e-06,-0.6827158499509096,17.73991197347641,1.1277834232896566,0.0004252861267559638,7.757809196107246e-05,1.0000000000000004,3.912000060081482,1.06,1.912,0.5
9.732306864407292e-06,-0.6831445172429085,17.740629374980927,1.1274445690214634,0.0005245155653028633,7.659310868035618e-05,1.0000000000000004,3.9159998297691345,1.06,1.916,0.5
9.731229084763982e-06,-0.6835731565952301,17.741346448659897,1.1271057054400444,0.0006237420375327929,7.56081527981678e-05,1.0000000000000004,3.920000195503235,1.06,1.92,0.5
9.730151163012124e-06,-0.6840018182992935,17.742063730955124,1.12676683627069,0.0007229714819914079,7.462316792583579e-05,1.0000000000000004,3.9239999651908875,1.06,1.924,0.5
9.729073298103685e-06,-0.68443045578897,17.74278101325035,1.1264279838651419,0.0008221979533118429,7.363821444528185e-05,1.0000000000000004,3.928000032901764,1.06,1.928,0.5
9.727995404773537e-06,-0.6848591212183237,17.743498295545578,1.1260891314595938,0.0009214273941324791,7.26532315624695e-05,1.0000000000000004,3.9320001006126404,1.06,1.932,0.5
9.726917426178261e-06,-0.6852877642959356,17.74421536922455,1.1257502548396587,0.0010206538845523028,7.166827657556496e-05,1.0000000000000004,3.935999870300293,1.06,1.936,0.5
9.725922154757427e-06,-0.6856818404048681,17.744902104139328,1.125408947467804,0.0011098486684204545,7.072866988266924e-05,1.0000000000000004,3.9399999380111694,1.06,1.94,0.5
9.724859722837209e-06,-0.6859288904815912,17.745483219623566,1.125085012987256,0.0011931439657928422,6.953483028837582e-05,1.0000000000000004,3.944000005722046,1.06,1.944,0.5
9.723763866986701e-06,-0.6861984897404909,17.746034055948257,1.12476128898561,0.0012852918753196718,6.834643859221501e-05,1.0000000000000004,3.9480000734329224,1.06,1.948,0.5
9.722699786607336e-06,-0.6864710971713066,17.74657702445984,1.1244369372725487,0.0013774545332125854,6.715760752840083e-05,1.0000000000000004,3.952000141143799,1.06,1.952,0.5
9.721635677806262e-06,-0.6867436785250902,17.74712035059929,1.1241126209497452,0.0014696144971821923,6.596881314635539e-05,1.0000000000000004,3.9559999108314514,1.06,1.956,0.5
9.720571796378863e-06,-0.6870162896811962,17.74766355752945,1.1237882766872644,0.001561777160532074,6.477998301690491e-05,1.0000000000000004,3.959999978542328,1.06,1.96,0.5
9.719507715999498e-06,-0.6872888673096895,17.748206794261932,1.1234639696776867,0.001653937106311787,6.359118920329365e-05,1.0000000000000004,3.9640000462532043,1.06,1.964,0.5
9.71844380615039e-06,-0.6875614691525698,17.748750299215317,1.123139625415206,0.001746099784213584,6.240236167087687e-05,1.0000000000000004,3.967999815940857,1.06,1.968,0.5
9.717379754192734e-06,-0.687834057956934,17.749293386936188,1.1228152997791767,0.0018382597045274451,6.121356693711277e-05,1.0000000000000004,3.9720001816749573,1.06,1.972,0.5
9.716315759078498e-06,-0.6881066542118788,17.749836534261703,1.1224909760057926,0.0019304196612210944,6.0024771130429144e-05,1.0000000000000004,3.97599995136261,1.06,1.976,0.5
9.715242583752115e-06,-0.6883456241339445,17.750320196151733,1.122172361239791,0.0020189149618090596,5.887113132985178e-05,1.0000000000000004,3.9800000190734863,1.06,1.98,0.5
9.714153975437512e-06,-0.6885267663747072,17.75070109963417,1.121863579377532,0.0021010978598496877,5.777806339324343e-05,1.0000000000000004,3.984000086784363,1.06,1.984,0.5
9.713065423966327e-06,-0.6887079086154699,17.75108203291893,1.1215547770261765,0.0021832832462678198,5.668496490329744e-05,1.0000000000000004,3.9879998564720154,1.06,1.988,0.5
9.711976787230014e-06,-0.6888890452682972,17.751462817192078,1.1212459970265627,0.0022654661552223843,5.559189952464294e-05,1.0000000000000004,3.9920002222061157,1.06,1.992,0.5
9.710888065228573e-06,-0.6890701856464148,17.751843333244324,1.1209372133016586,0.0023476515161746647,5.449879921570755e-05,1.0000000000000004,3.9959999918937683,1.06,1.996,0.5
9.709799542179098e-06,-0.6892513241618872,17.752224296331406,1.1206284202635288,0.002429834425129229,5.340573420653527e-05,1.0000000000000004,4.000000059604645,1.06,2.0,0.5


==> figs/data/cyl_fk01/cylinderPANS_medp3_x1p54.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.691795639810152e-06,-0.6859763171523809,17.768421679735184,1.1015842538326979,0.029565565928351134,0.00021258959623793316,1.0000000000000004,0.0,1.54,-2.0,0.5
9.693211694639103e-06,-0.6855964083224535,17.768291771411896,1.101790688931942,0.029754533665254712,0.0002142089761321131,1.0000000000000004,0.003999948385171592,1.54,-1.996,0.5
9.694560191064738e-06,-0.685181763023138,17.768158227205276,1.1019948478788137,0.02994864369975403,0.00021586826832731276,1.0000000000000004,0.008000016096048057,1.54,-1.992,0.5
9.695776498119812e-06,-0.6846992168575525,17.768017143011093,1.1021945234388113,0.03015279641840607,0.00021760550569638326,1.0000000000000004,0.01199996448121965,1.54,-1.988,0.5
9.696973478412474e-06,-0.6842045970261097,17.767861485481262,1.1023955065757036,0.030352501198649406,0.00021931156047827471,1.0000000000000004,0.016000032192096114,1.54,-1.984,0.5
9.698139137981343e-06,-0.683690520003438,17.76768159866333,1.1025985889136791,0.030545008252374828,0.00022096710999619518,1.0000000000000004,0.019999979995191097,1.54,-1.98,0.5
9.699304740706793e-06,-0.6831764113157988,17.767501711845398,1.1028016898781061,0.03073752101045102,0.00022262271961892566,1.0000000000000004,0.024000047706067562,1.54,-1.976,0.5
9.700470201323697e-06,-0.6826623398810625,17.7673220038414,1.103004775941372,0.030930027656722814,0.0002242782693429035,1.0000000000000004,0.027999996673315763,1.54,-1.972,0.5
9.701737866407711e-06,-0.6820017751306295,17.767129868268967,1.1032152194529772,0.031135460769291967,0.00022599823127933405,1.0000000000000004,0.031999945640563965,1.54,-1.968,0.5
9.703027672003373e-06,-0.6813098136335611,17.766935497522354,1.1034272331744432,0.03134366939775646,0.00022773204604931152,1.0000000000000004,0.03600001335144043,1.54,-1.964,0.5
9.704317278647068e-06,-0.6806178707629442,17.766741186380386,1.1036392617970705,0.03155187191441655,0.00022946580772487124,1.0000000000000004,0.039999959990382195,1.54,-1.96,0.5
9.705598500886481e-06,-0.6799157802015543,17.766550183296204,1.1038454920053482,0.031756840588059276,0.00023123020397619598,1.0000000000000004,0.04400002770125866,1.54,-1.956,0.5
9.706868723924345e-06,-0.6792003996670246,17.766364336013794,1.10404409840703,0.03195754362968728,0.00023303474353753018,1.0000000000000004,0.0479999789968133,1.54,-1.952,0.5
9.70827508695038e-06,-0.6784154642373323,17.766172498464584,1.1042464524507523,0.03216331818839535,0.0002348628717641077,1.0000000000000004,0.05200004670768976,1.54,-1.948,0.5
9.709986130701509e-06,-0.67747494392097,17.76596835255623,1.1044571083039045,0.032380421995185316,0.00023674360475212097,1.0000000000000004,0.05599999334663153,1.54,-1.944,0.5
9.711305267501302e-06,-0.676555473357439,17.76572346687317,1.1046846453100443,0.03259714407613501,0.00023863160583204035,1.0000000000000004,0.059999944642186165,1.54,-1.94,0.5
9.713059881732988e-06,-0.6754944268614054,17.765539526939392,1.1048974879086018,0.032809313677717,0.00024048439539825495,1.0000000000000004,0.06400001235306263,1.54,-1.936,0.5
9.714814495964674e-06,-0.674433397129178,17.76535528898239,1.1051103305071592,0.03302147728390992,0.00024233713691756975,1.0000000000000004,0.0679999589920044,1.54,-1.932,0.5
9.716569167039779e-06,-0.6733723320066929,17.765171110630035,1.105323176831007,0.03323364711832255,0.00024418992536823225,1.0000000000000004,0.07200002670288086,1.54,-1.928,0.5
9.718323724428046e-06,-0.6723113004118204,17.764987140893936,1.1055360250175,0.03344581066630781,0.0002460426643864366,1.0000000000000004,0.07599997334182262,1.54,-1.924,0.5
9.720078338659732e-06,-0.6712502501904964,17.764802873134613,1.1057488787919283,0.03365798020968214,0.0002478954596369931,1.0000000000000004,0.08000004105269909,1.54,-1.92,0.5
9.721285664454626e-06,-0.6701405011117458,17.764609813690186,1.10595609433949,0.03387069154996425,0.00024981494959774864,1.0000000000000004,0.08399998769164085,1.54,-1.916,0.5
9.722696489689042e-06,-0.6688928678631783,17.764424920082092,1.1061608828604221,0.03408431721618399,0.00025184288466562066,1.0000000000000004,0.08800005540251732,1.54,-1.912,0.5
9.724102994823625e-06,-0.6676154062151909,17.764243334531784,1.1063668578863144,0.034299682651180774,0.00025387145254285315,1.0000000000000004,0.09200001135468483,1.54,-1.908,0.5
9.725474740207574e-06,-0.6661032624542713,17.76408588886261,1.1065822150558233,0.03452876547817141,0.00025590540704456544,1.0000000000000004,0.0959999579936266,1.54,-1.904,0.5
9.726846741386908e-06,-0.6645905449986458,17.763928562402725,1.106797555461526,0.03475798649014905,0.00025794015503777246,1.0000000000000004,0.10000002570450306,1.54,-1.9,0.5
9.72820481592862e-06,-0.6631302703171968,17.763764798641205,1.1070165652781725,0.03497442579828203,0.0002599040940793884,1.0000000000000004,0.10399997234344482,1.54,-1.896,0.5
9.72956254940982e-06,-0.661669971421361,17.76360073685646,1.1072355881333351,0.03519087209133431,0.0002618680977946042,1.0000000000000004,0.10800004005432129,1.54,-1.892,0.5
9.730920595529824e-06,-0.6602097079157829,17.76343658566475,1.1074546091258526,0.035407311748713255,0.0002638320450785159,1.0000000000000004,0.11199998669326305,1.54,-1.888,0.5
9.732345517932117e-06,-0.6585918236523867,17.76327708363533,1.1076782681047916,0.035633351653814316,0.00026582554534115843,1.0000000000000004,0.11600005440413952,1.54,-1.884,0.5
9.733814493984028e-06,-0.6568702347576618,17.763120234012604,1.1079049706459045,0.0358657026081346,0.0002678384077228202,1.0000000000000004,0.12000000104308128,1.54,-1.88,0.5
9.735283583722776e-06,-0.6551486365497112,17.762963473796844,1.1081316750496626,0.0360980533878319,0.00026985128796752633,1.0000000000000004,0.1239999569952488,1.54,-1.876,0.5
9.736757817790931e-06,-0.6534122135490179,17.762806326150894,1.1083563044667244,0.036329636350274086,0.0002718929972758133,1.0000000000000004,0.12800002470612526,1.54,-1.872,0.5
9.73826277572698e-06,-0.6515913438051939,17.76264652609825,1.1085690464824438,0.036556784296408296,0.00027409937517575145,1.0000000000000004,0.13199997134506702,1.54,-1.868,0.5
9.739792233176559e-06,-0.6497473316267133,17.76248624920845,1.1087822616100311,0.03678548405878246,0.00027631658217330823,1.0000000000000004,0.1360000390559435,1.54,-1.864,0.5
9.741561910914243e-06,-0.6476784870028496,17.762318074703217,1.1090000048279762,0.03702923486707732,0.00027863866677080296,1.0000000000000004,0.13999998569488525,1.54,-1.86,0.5
9.74332888858953e-06,-0.6456128936260939,17.762146025896072,1.1092180293053389,0.0372719606384635,0.00028095498434765886,1.0000000000000004,0.14400005340576172,1.54,-1.856,0.5
9.7450623570694e-06,-0.6435869205743074,17.76193469762802,1.109439417719841,0.03750238806242123,0.00028320178702756493,1.0000000000000004,0.14800000004470348,1.54,-1.852,0.5
9.746795683440723e-06,-0.6415609307587147,17.761723160743713,1.1096608433872461,0.03773281554458663,0.00028544860066404,1.0000000000000004,0.15199994668364525,1.54,-1.848,0.5
9.748529407715978e-06,-0.6395349046215415,17.761511594057083,1.1098822392523289,0.03796324977884069,0.00028769547539297946,1.0000000000000004,0.1560000143945217,1.54,-1.844,0.5
9.750144130293847e-06,-0.637322761118412,17.7612883746624,1.1101138275116682,0.03820359247038141,0.00029001981911846997,1.0000000000000004,0.15999997034668922,1.54,-1.84,0.5
9.751674127755905e-06,-0.6349774757400155,17.761056572198868,1.110352674499154,0.03845103032654151,0.0002923996644028648,1.0000000000000004,0.1640000380575657,1.54,-1.836,0.5
9.75320426732651e-06,-0.6326322546228766,17.760824888944626,1.1105915270745754,0.03869846084853634,0.0002947794465910647,1.0000000000000004,0.1679999753832817,1.54,-1.832,0.5
9.754734207945148e-06,-0.630286967381835,17.76059317588806,1.1108303871005774,0.03894589905394241,0.0002971592851110927,1.0000000000000004,0.17200004309415817,1.54,-1.828,0.5
9.756264290672334e-06,-0.6279417490586638,17.760361522436142,1.1110692359507084,0.03919332951772958,0.0002995390684503718,1.0000000000000004,0.17599999904632568,1.54,-1.824,0.5
9.757777348795571e-06,-0.6255085151642561,17.76015478372574,1.1112956795841455,0.039439784712158144,0.00030209094909139367,1.0000000000000004,0.1799999549984932,1.54,-1.82,0.5
9.759287081578805e-06,-0.6230579316616058,17.759952872991562,1.1115196906030178,0.03968605579575524,0.00030467667772882123,1.0000000000000004,0.18400002270936966,1.54,-1.816,0.5
9.760796956470585e-06,-0.6206074198707938,17.759751081466675,1.1117436867207289,0.039932320127263665,0.0003072623268423058,1.0000000000000004,0.18799996003508568,1.54,-1.812,0.5
9.762306717675528e-06,-0.6181568372994661,17.75954931974411,1.1119676996022463,0.04017859173472971,0.0003098480572276685,1.0000000000000004,0.19200002774596214,1.54,-1.808,0.5
9.764031858594535e-06,-0.6153596322983503,17.759260714054108,1.1122040133923292,0.040441463119350374,0.0003126418517354068,1.0000000000000004,0.19599998369812965,1.54,-1.804,0.5
9.765769362957144e-06,-0.6125427056103945,17.758966952562332,1.112441048026085,0.040705281659029424,0.0003154475186590844,1.0000000000000004,0.20000005140900612,1.54,-1.8,0.5
9.767506696789496e-06,-0.6097258562222123,17.75867348909378,1.112678049132228,0.040969092515297234,0.0003182531009855438,1.0000000000000004,0.20399998873472214,1.54,-1.796,0.5
9.769244172730396e-06,-0.6069090096279979,17.758379697799683,1.1129150725901127,0.04123290383722633,0.0003210586900195267,1.0000000000000004,0.20799994468688965,1.54,-1.792,0.5
9.770981648671295e-06,-0.6040920736268163,17.758086055517197,1.1131520848721266,0.041496722027659416,0.0003238643608227676,1.0000000000000004,0.2120000123977661,1.54,-1.788,0.5
9.772719550937836e-06,-0.6012965952977538,17.757752597332,1.113391114398837,0.041755354148335755,0.00032662926420812255,1.0000000000000004,0.21599996834993362,1.54,-1.784,0.5
9.774457680578053e-06,-0.5985209876671433,17.757381856441498,1.1136320140212774,0.04200915654655546,0.00032935624368235494,1.0000000000000004,0.2200000360608101,1.54,-1.78,0.5
9.77619578179656e-06,-0.5957454582676291,17.75701117515564,1.1138728987425566,0.04226295102853328,0.0003320831463753393,1.0000000000000004,0.2239999733865261,1.54,-1.776,0.5
9.777947866496106e-06,-0.5928611354902387,17.75662997364998,1.1141167990863323,0.042522361734882,0.0003348500941058319,1.0000000000000004,0.22800004109740257,1.54,-1.772,0.5
9.779730675063547e-06,-0.5897345328703523,17.756225675344467,1.1143673248589039,0.04279426846187562,0.0003377060514262453,1.0000000000000004,0.23199999704957008,1.54,-1.768,0.5
9.78151339836586e-06,-0.5866079432889819,17.755821615457535,1.1146178431808949,0.0430661739083007,0.00034056200379950496,1.0000000000000004,0.2359999343752861,1.54,-1.764,0.5
9.783329801393847e-06,-0.583377979695797,17.75544735789299,1.1148561835289001,0.04333666316233575,0.00034367907070986803,1.0000000000000004,0.24000000208616257,1.54,-1.76,0.5
9.785145806517903e-06,-0.5801493339240551,17.755072712898254,1.1150946747511625,0.043607160449028015,0.0003467929841036721,1.0000000000000004,0.24399995803833008,1.54,-1.756,0.5
9.78696175479854e-06,-0.576920579187572,17.75469806790352,1.1153331566601992,0.04387766576837748,0.00034990698702586087,1.0000000000000004,0.24800002574920654,1.54,-1.752,0.5
9.788777646235758e-06,-0.5736919306218624,17.754323601722717,1.1155716180801392,0.04414816352073103,0.00035302090475397563,1.0000000000000004,0.25199998170137405,1.54,-1.748,0.5
9.790593537672976e-06,-0.5704631805419922,17.753948867321014,1.1158101242035627,0.0444186688400805,0.0003561349183485163,1.0000000000000004,0.2560000494122505,1.54,-1.744,0.5
9.79240965648387e-06,-0.5672345254570246,17.753574460744858,1.1160486042499542,0.04468916601035744,0.00035924883451343703,1.0000000000000004,0.25999998673796654,1.54,-1.74,0.5
9.79426582148335e-06,-0.5637770472094417,17.753190249204636,1.1162925567477942,0.0449727465165779,0.00036238443968272804,1.0000000000000004,0.264000054448843,1.54,-1.736,0.5
9.796141625884047e-06,-0.5602085143327713,17.752800971269608,1.116539178416133,0.04526267328765243,0.0003655304586800412,1.0000000000000004,0.2680000104010105,1.54,-1.732,0.5
9.798017487128163e-06,-0.5566399861127138,17.75241208076477,1.116785790771246,0.04555259959306568,0.0003686764712256263,1.0000000000000004,0.27199994772672653,1.54,-1.728,0.5
9.79989329152886e-06,-0.5530713489279151,17.752023071050644,1.1170324217528105,0.04584253439679742,0.00037182257840129296,1.0000000000000004,0.276000015437603,1.54,-1.724,0.5
9.801769152772977e-06,-0.549502819776535,17.751633912324905,1.1172790303826332,0.0461324603529647,0.0003749685933485125,1.0000000000000004,0.2799999713897705,1.54,-1.72,0.5
9.803644985595383e-06,-0.5459341760724783,17.751244872808456,1.1175256613641977,0.04642239515669644,0.0003781146995507356,1.0000000000000004,0.284000039100647,1.54,-1.716,0.5
9.80552081841779e-06,-0.5423656441271305,17.75085601210594,1.1177722681313753,0.04671232134569436,0.00038126071478661316,1.0000000000000004,0.2879999950528145,1.54,-1.712,0.5
9.807396736505325e-06,-0.5387970022857189,17.75046718120575,1.1180188804864883,0.04700225649867207,0.0003844068209346574,1.0000000000000004,0.29200006276369095,1.54,-1.708,0.5
9.809252816239677e-06,-0.5351994223892689,17.750062972307205,1.1182630117982626,0.04729273612610996,0.0003876104949540604,1.0000000000000004,0.29600000008940697,1.54,-1.704,0.5
9.811018628624879e-06,-0.5312557984143496,17.749560832977295,1.1185194868594408,0.04759332549292594,0.00039121728661939414,1.0000000000000004,0.2999999560415745,1.54,-1.7,0.5
9.812762414185272e-06,-0.5273198168724775,17.749045491218567,1.1187775786966085,0.04789220739621669,0.00039479351771376514,1.0000000000000004,0.30400002375245094,1.54,-1.696,0.5
9.814506199745665e-06,-0.5233839591965079,17.748530089855194,1.1190356891602278,0.04819108149968088,0.0003983696389582292,1.0000000000000004,0.30799996107816696,1.54,-1.692,0.5
9.816250098992896e-06,-0.5194479711353779,17.74801456928253,1.119293810799718,0.048489963402971625,0.0004019458591528746,1.0000000000000004,0.3120000287890434,1.54,-1.688,0.5
9.817993941396708e-06,-0.5155120985582471,17.747499108314514,1.1195519212633371,0.048788837157189846,0.00040552197501142473,1.0000000000000004,0.31599998474121094,1.54,-1.684,0.5
9.8197377269571e-06,-0.5115761309862137,17.746983975172043,1.119810028001666,0.049087719176895916,0.0004090982040452218,1.0000000000000004,0.3200000524520874,1.54,-1.68,0.5
9.821481427252365e-06,-0.5076402565464377,17.746468633413315,1.1200681533664465,0.049386592232622206,0.0004126743213817008,1.0000000000000004,0.3240000084042549,1.54,-1.676,0.5
9.82322515596934e-06,-0.503704383969307,17.745953291654587,1.1203262358903885,0.049685465870425105,0.0004162504300779801,1.0000000000000004,0.3279999643564224,1.54,-1.672,0.5
9.825147941455725e-06,-0.49964955262839794,17.745510041713715,1.1205874308943748,0.04999730212148279,0.0004200544426566921,1.0000000000000004,0.3320000320672989,1.54,-1.668,0.5
9.827173187204608e-06,-0.4955266723409295,17.74510794878006,1.120850384235382,0.050316558801569045,0.0004239890017458947,1.0000000000000004,0.3359999507665634,1.54,-1.664,0.5
9.82919843295349e-06,-0.4914036663249135,17.74470615386963,1.1211133319884539,0.05063582514412701,0.000427923670514474,1.0000000000000004,0.3400000184774399,1.54,-1.66,0.5
9.8312237639675e-06,-0.48728078324347734,17.744303971529007,1.1213762946426868,0.05095508287195116,0.00043185822954683317,1.0000000000000004,0.3439999744296074,1.54,-1.656,0.5
9.833249066559802e-06,-0.4831577781587839,17.743902027606964,1.1216392442584038,0.05127434909809381,0.0004357929072540401,1.0000000000000004,0.34800004214048386,1.54,-1.652,0.5
9.835274084935008e-06,-0.4790348941460252,17.7435000538826,1.1219021938741207,0.05159360612742603,0.00043972746433951215,1.0000000000000004,0.35199999809265137,1.54,-1.648,0.5
9.837299586479276e-06,-0.4749120092019439,17.74309805035591,1.1221651453524828,0.05191286327317357,0.00044366202003232047,1.0000000000000004,0.3559999540448189,1.54,-1.644,0.5
9.839324832228158e-06,-0.47078899946063757,17.7426960170269,1.1224280968308449,0.05223212973214686,0.0004475966949115673,1.0000000000000004,0.36000002175569534,1.54,-1.64,0.5
9.841381739761346e-06,-0.466586722061038,17.74229121208191,1.1226826924830675,0.05255591694731265,0.00045185394673552537,1.0000000000000004,0.36399997770786285,1.54,-1.636,0.5
9.843537043252581e-06,-0.4622867926955223,17.741922050714493,1.1229457668960094,0.05289068492129445,0.0004563656007618988,1.0000000000000004,0.3680000454187393,1.54,-1.632,0.5
9.845670888353197e-06,-0.45799424313008785,17.741536766290665,1.1232121624052525,0.05322050198446959,0.00046081007485554437,1.0000000000000004,0.37199996411800385,1.54,-1.628,0.5
9.84780487556236e-06,-0.45370156317949295,17.7411507666111,1.123478576540947,0.05355032917577773,0.00046525466073887856,1.0000000000000004,0.3760000318288803,1.54,-1.624,0.5
9.849938692241267e-06,-0.4494090164080262,17.740765064954758,1.1237449757754803,0.05388014717027545,0.0004696991343848822,1.0000000000000004,0.3799999877810478,1.54,-1.62,0.5
9.852072565763592e-06,-0.445116457529366,17.740379452705383,1.124011367559433,0.05420996423345059,0.00047414360174968806,1.0000000000000004,0.38399994373321533,1.54,-1.616,0.5
9.854206410864208e-06,-0.44082378316670656,17.739993810653687,1.1242777649313211,0.05453979107551277,0.0004785881957047877,1.0000000000000004,0.3880000114440918,1.54,-1.612,0.5
9.856340199121405e-06,-0.4365312298759818,17.73960840702057,1.1245441678911448,0.054869608604349196,0.00048303267149663043,1.0000000000000004,0.3919999673962593,1.54,-1.608,0.5
9.85847410106544e-06,-0.4322385508567095,17.739222586154938,1.1248105689883232,0.05519943544641137,0.0004874772670859784,1.0000000000000004,0.3960000351071358,1.54,-1.604,0.5
9.860641227987799e-06,-0.42786790803074837,17.738828420639038,1.1250897217541933,0.05554905242752284,0.0004922896201549065,1.0000000000000004,0.3999999910593033,1.54,-1.6,0.5
9.862814152938881e-06,-0.4234838364645839,17.738432437181473,1.125371040776372,0.055902048596180975,0.0004971647264824242,1.0000000000000004,0.40400005877017975,1.54,-1.596,0.5
9.864987049468255e-06,-0.4190999027341604,17.738036781549454,1.1256523579359055,0.056255034054629505,0.0005020396923214321,1.0000000000000004,0.4079999774694443,1.54,-1.592,0.5
9.867159974419337e-06,-0.4147159671410918,17.7376409471035,1.125933676958084,0.05660802056081593,0.0005069146532150626,1.0000000000000004,0.4119999334216118,1.54,-1.588,0.5
9.86933292779213e-06,-0.41033190581947565,17.73724514245987,1.1262150015681982,0.05696101696230471,0.0005117897543982508,1.0000000000000004,0.41600000113248825,1.54,-1.584,0.5
9.871505881164921e-06,-0.40594797395169735,17.73684948682785,1.1264963056892157,0.057314002653583884,0.0005166647115402156,1.0000000000000004,0.41999995708465576,1.54,-1.58,0.5
9.873678720850876e-06,-0.40156390331685543,17.736453622579575,1.1267776358872652,0.057666999055072665,0.000521539821420447,1.0000000000000004,0.4240000247955322,1.54,-1.576,0.5
9.87587250733668e-06,-0.39715655893087387,17.73606950044632,1.1270488370209932,0.05801905784755945,0.0005266045175176259,1.0000000000000004,0.42799998074769974,1.54,-1.572,0.5
9.878157101184115e-06,-0.3927111867815256,17.735712468624115,1.1273191794753075,0.058380173752084374,0.0005312910766690493,1.0000000000000004,0.4320000484585762,1.54,-1.568,0.5
9.880474493684233e-06,-0.38823834247887135,17.73536643385887,1.127592820674181,0.05875247239600867,0.0005354281807115058,1.0000000000000004,0.4360000044107437,1.54,-1.564,0.5
9.882807603389665e-06,-0.38376525696367025,17.735038965940475,1.1278685852885246,0.059115669690072536,0.0005395316747272005,1.0000000000000004,0.4400000721216202,1.54,-1.56,0.5
9.885142361554244e-06,-0.37929228879511356,17.734714061021805,1.128144582733512,0.05947780259884894,0.0005436311315065723,1.0000000000000004,0.4439999908208847,1.54,-1.556,0.5
9.887477261827371e-06,-0.37481932807713747,17.734388887882233,1.128420576453209,0.05983993562404066,0.0005477305828662793,1.0000000000000004,0.4479999467730522,1.54,-1.552,0.5
9.889812389474173e-06,-0.3703462271951139,17.73406407237053,1.128696596249938,0.060202078660950065,0.0005518301682343463,1.0000000000000004,0.4520000144839287,1.54,-1.548,0.5
9.8921472897473e-06,-0.3658732594922185,17.733738899230957,1.1289725936949253,0.06056421191897243,0.0005559296158139659,1.0000000000000004,0.4559999704360962,1.54,-1.544,0.5
9.89450191468677e-06,-0.36138400714844465,17.733431428670883,1.1292604003101587,0.060936942929401994,0.0005602451662980457,1.0000000000000004,0.46000003814697266,1.54,-1.54,0.5
9.89686913044352e-06,-0.3568846648558974,17.733135104179382,1.1295556537806988,0.06131635559722781,0.0005646970863608658,1.0000000000000004,0.46399999409914017,1.54,-1.536,0.5
9.899251011802335e-06,-0.35237794276326895,17.73284164071083,1.1298454310745,0.06169571680948138,0.0005692803032957272,1.0000000000000004,0.46800006181001663,1.54,-1.532,0.5
9.901675667833842e-06,-0.3478501592762768,17.732556730508804,1.130119226872921,0.062074877438135445,0.0005742467217935143,1.0000000000000004,0.47200001776218414,1.54,-1.528,0.5
9.904100437552188e-06,-0.34332238184288144,17.73227146267891,1.1303930003196,0.06245403958018869,0.0005792131400479406,1.0000000000000004,0.47599993646144867,1.54,-1.524,0.5
9.906525065161986e-06,-0.3387944605201483,17.731986314058304,1.1306668184697628,0.06283321196679026,0.0005841797058110387,1.0000000000000004,0.48000000417232513,1.54,-1.52,0.5
9.90894992014546e-06,-0.33426668029278517,17.731701254844666,1.1309406068176031,0.06321237399242818,0.0005891461402711684,1.0000000000000004,0.48399996012449265,1.54,-1.516,0.5
9.91141985196009e-06,-0.32973534939810634,17.731402039527893,1.1312282085418701,0.06360602949280292,0.0005943474736795906,1.0000000000000004,0.4880000278353691,1.54,-1.512,0.5
9.913904193581402e-06,-0.3252030834555626,17.731098294258118,1.1315201353281736,0.06400421413127333,0.0005996222215571834,1.0000000000000004,0.4919999837875366,1.54,-1.508,0.5
9.916388449937585e-06,-0.3206706838682294,17.730794847011566,1.131812086328864,0.0644024113425985,0.0006048971365544276,1.0000000000000004,0.4960000514984131,1.54,-1.504,0.5
9.918872592606931e-06,-0.31613841746002436,17.73049110174179,1.132104018703103,0.06480059621389955,0.0006101718854552018,1.0000000000000004,0.5000000074505806,1.54,-1.5,0.5
9.921356763697986e-06,-0.3116061524488032,17.73018741607666,1.1323959436267614,0.06519878073595464,0.0006154466454972862,1.0000000000000004,0.5039999634027481,1.54,-1.496,0.5
9.923833204084076e-06,-0.30706974118947983,17.729884177446365,1.1326806768774986,0.06559889542404562,0.0006209064483755355,1.0000000000000004,0.5080000311136246,1.54,-1.492,0.5
9.926294069373398e-06,-0.3025258812122047,17.729582220315933,1.1329517904669046,0.06600261840503663,0.000626715255975796,1.0000000000000004,0.5119999498128891,1.54,-1.488,0.5
9.928774034051457e-06,-0.29799070581793785,17.729266464710236,1.1332334987819195,0.06641209044028074,0.000632394162721539,1.0000000000000004,0.5160000175237656,1.54,-1.484,0.5
9.931269715934832e-06,-0.29346296936273575,17.72893899679184,1.133523965254426,0.06682629755232483,0.0006379651963470678,1.0000000000000004,0.5199999734759331,1.54,-1.48,0.5
9.933765653613591e-06,-0.2889350922778249,17.72861158847809,1.133814437314868,0.06724051618948579,0.0006435363790728843,1.0000000000000004,0.5240000411868095,1.54,-1.476,0.5
9.936261193388418e-06,-0.2844073558226228,17.728283882141113,1.1341049186885357,0.06765472400002182,0.0006491074188215151,1.0000000000000004,0.527999997138977,1.54,-1.472,0.5
9.938757102645468e-06,-0.27987961610779166,17.72795656323433,1.1343953888863325,0.06806893122848123,0.0006546784462670985,1.0000000000000004,0.5319999530911446,1.54,-1.468,0.5
9.941252727685423e-06,-0.2753517418168485,17.72762903571129,1.1346858721226454,0.06848315056413412,0.0006602496401910685,1.0000000000000004,0.536000020802021,1.54,-1.464,0.5
9.943748352725379e-06,-0.2708240048959851,17.727301687002182,1.1349763236939907,0.06889735802542418,0.0006658206775682629,1.0000000000000004,0.5399999767541885,1.54,-1.46,0.5
9.94636093309964e-06,-0.26630550203844905,17.727005183696747,1.1352520901709795,0.06932047160807997,0.0006718345016452076,1.0000000000000004,0.544000044465065,1.54,-1.456,0.5
9.949007136356158e-06,-0.26178987324237823,17.72671765089035,1.1355235576629639,0.06974616751540452,0.0006779773094649499,1.0000000000000004,0.5479999631643295,1.54,-1.452,0.5
9.95175992102304e-06,-0.2573173204436898,17.726270407438278,1.1358150038868189,0.07018507085740566,0.0006852234495227094,1.0000000000000004,0.552000030875206,1.54,-1.448,0.5
9.954404816880924e-06,-0.25284637371078134,17.72581148147583,1.1361059751361609,0.0706247934140265,0.0006923607465836312,1.0000000000000004,0.5559999868273735,1.54,-1.444,0.5
9.957049826425646e-06,-0.24837542697787285,17.725352376699448,1.1363969575613737,0.07106451457366347,0.0006994980499825942,1.0000000000000004,0.559999942779541,1.54,-1.44,0.5
9.959694750705239e-06,-0.2439043466001749,17.724893242120743,1.1366879362612963,0.07150424958672374,0.000706635564483804,1.0000000000000004,0.5640000104904175,1.54,-1.436,0.5
9.962339618141414e-06,-0.23943339940160513,17.72443413734436,1.136978916823864,0.07194397086277604,0.0007137728769066598,1.0000000000000004,0.567999966442585,1.54,-1.432,0.5
9.964984599264426e-06,-0.23496231948956847,17.7239750623703,1.1372699048370123,0.07238370517734438,0.0007209104066419059,1.0000000000000004,0.5720000341534615,1.54,-1.428,0.5
9.96762952354402e-06,-0.23049137368798256,17.723516136407852,1.1375608835369349,0.07282342796679586,0.0007280477168478683,1.0000000000000004,0.575999990105629,1.54,-1.424,0.5
9.970380261847822e-06,-0.22607618011534214,17.72310295701027,1.1378550920635462,0.07327456318307668,0.000735168391543084,1.0000000000000004,0.5800000578165054,1.54,-1.42,0.5
9.973208648261789e-06,-0.2217022101394832,17.722723335027695,1.1381517108529806,0.07373403012752533,0.0007422740698075359,1.0000000000000004,0.58399997651577,1.54,-1.416,0.5
9.976037176784303e-06,-0.2173281111754477,17.72234398126602,1.1384483594447374,0.07419351011049002,0.0007493800062547962,1.0000000000000004,0.5880000442266464,1.54,-1.412,0.5
9.978865762150235e-06,-0.2129541398026049,17.72196415066719,1.1387450098991394,0.07465297682210803,0.0007564856948647503,1.0000000000000004,0.5920000001788139,1.54,-1.408,0.5
9.98169423382933e-06,-0.20858017122372985,17.721584975719452,1.1390416249632835,0.07511244446504861,0.0007635913884769252,1.0000000000000004,0.5959999561309814,1.54,-1.404,0.5
9.984522733930135e-06,-0.20420607086271048,17.721205204725266,1.1393382586538792,0.07557192537933588,0.000770697311281765,1.0000000000000004,0.6000000238418579,1.54,-1.4,0.5
9.987351262452648e-06,-0.19983210181817412,17.720825731754303,1.1396349091082811,0.07603139104321599,0.0007778030117151502,1.0000000000000004,0.6039999797940254,1.54,-1.396,0.5
9.990202158860484e-06,-0.19547491520643234,17.72045785188675,1.1399359423667192,0.07649403635878116,0.000784832155886761,1.0000000000000004,0.6080000475049019,1.54,-1.392,0.5
9.993151905973718e-06,-0.19119222299195826,17.720141053199768,1.1402563266456127,0.07697057945188135,0.0007915235396467324,1.0000000000000004,0.6120000034570694,1.54,-1.388,0.5
9.996093496056346e-06,-0.1869247939903289,17.71981555223465,1.1405722927302122,0.0774489218601957,0.0007981843996276439,1.0000000000000004,0.6160000711679459,1.54,-1.384,0.5
9.999003509619797e-06,-0.18271467043086886,17.719459027051926,1.1408719141036272,0.07793387782294303,0.0008047310241181549,1.0000000000000004,0.6199999898672104,1.54,-1.38,0.5
1.0001913466339829e-05,-0.17850454384461045,17.719102680683136,1.1411715187132359,0.0784188344841823,0.0008112776554298762,1.0000000000000004,0.6239999458193779,1.54,-1.376,0.5
1.0004823735698665e-05,-0.17429429199546576,17.718746215105057,1.141471141949296,0.07890380430035293,0.0008178245066119416,1.0000000000000004,0.6280000507831573,1.54,-1.372,0.5
1.0007733806105534e-05,-0.17008416634052992,17.718389630317688,1.1417707540094852,0.07938876119442284,0.0008243711442901258,1.0000000000000004,0.6319999694824219,1.54,-1.368,0.5
1.0010643933355823e-05,-0.16587391798384488,17.71803316473961,1.142070384696126,0.07987373205833137,0.000830917971143208,1.0000000000000004,0.6360000371932983,1.54,-1.364,0.5
1.001373428266561e-05,-0.16176380799151957,17.717659324407578,1.1423862129449844,0.08037269348278642,0.0008368134408556216,1.0000000000000004,0.6399999558925629,1.54,-1.36,0.5
1.0016870703566383e-05,-0.15767927700653672,17.717280685901642,1.1427062172442675,0.0808752712327987,0.0008425417095168086,1.0000000000000004,0.6440000236034393,1.54,-1.356,0.5
1.0020007323419122e-05,-0.1535948698874563,17.716902196407318,1.1430262178182602,0.0813778331503272,0.0008482697899125924,1.0000000000000004,0.6480000168085098,1.54,-1.352,0.5
1.0023143630633058e-05,-0.1495104618370533,17.71652391552925,1.143346220254898,0.08188039506785572,0.0008539978841781704,1.0000000000000004,0.6519999355077744,1.54,-1.348,0.5
1.0026512597960391e-05,-0.14549955260008574,17.71619874238968,1.143647164106369,0.08238484105095267,0.0008612127869582764,1.0000000000000004,0.6560000032186508,1.54,-1.344,0.5
1.0029923004140073e-05,-0.14150201552547514,17.715883255004883,1.1439446602016687,0.08288960880599916,0.0008686951433674039,1.0000000000000004,0.6599999964237213,1.54,-1.34,0.5
1.0033333609271722e-05,-0.13750436319969594,17.71556767821312,1.1442421693354845,0.08339439053088427,0.000876177719419502,1.0000000000000004,0.6640000641345978,1.54,-1.336,0.5
1.003685801492793e-05,-0.13365709641948342,17.71523043513298,1.1445545684546232,0.0839214832521975,0.0008844100699434421,1.0000000000000004,0.6679999828338623,1.54,-1.332,0.5
1.004039876306706e-05,-0.1298315543681383,17.71488991379738,1.1448691580444574,0.08445183304138482,0.00089275162076774,1.0000000000000004,0.6720000505447388,1.54,-1.328,0.5
1.0043939653314737e-05,-0.1260061259381473,17.7145494222641,1.145183727145195,0.08498216792941093,0.0009010929408646007,1.0000000000000004,0.6759999692440033,1.54,-1.324,0.5
1.004748028776703e-05,-0.12218069867230952,17.71420893073082,1.1454982794821262,0.08551250328309834,0.0009094342567905755,1.0000000000000004,0.6799999624490738,1.54,-1.32,0.5
1.0051021433810092e-05,-0.11835515592247248,17.71386870741844,1.1458128727972507,0.08604285307228565,0.000917775829520906,1.0000000000000004,0.6840000301599503,1.54,-1.316,0.5
1.0054810758219901e-05,-0.11451522493734956,17.71339902281761,1.1461239159107208,0.0865675553213805,0.0009253187201920809,1.0000000000000004,0.6879999488592148,1.54,-1.312,0.5
1.005847684609762e-05,-0.1107364590279758,17.713034719228745,1.1464480049908161,0.08709515514783561,0.000933428550752069,1.0000000000000004,0.6920000165700912,1.54,-1.308,0.5
1.0062395460863627e-05,-0.10716150724329054,17.712656319141388,1.1467747390270233,0.08764439984224737,0.0009418160782388441,1.0000000000000004,0.6960000097751617,1.54,-1.304,0.5
1.0066277695841563e-05,-0.10362305026501417,17.71228003501892,1.1470884215086699,0.08819079329259694,0.0009501415554495907,1.0000000000000004,0.7000000774860382,1.54,-1.3,0.5
1.0070159646602406e-05,-0.10008469817694277,17.711904108524323,1.1474020779132843,0.08873717091046274,0.000958466775045963,1.0000000000000004,0.7039999961853027,1.54,-1.296,0.5
1.0074041426832991e-05,-0.09654634562321007,17.711527705192566,1.1477157305926085,0.08928354876115918,0.0009667919989624352,1.0000000000000004,0.7079999148845673,1.54,-1.292,0.5
1.0077923320750415e-05,-0.09300788794644177,17.711151659488678,1.1480294093489647,0.08982994291000068,0.0009751174861776235,1.0000000000000004,0.7119999825954437,1.54,-1.288,0.5
1.0081805328354676e-05,-0.08946953678969294,17.710775524377823,1.1483430825173855,0.0903763200622052,0.000983442702136017,1.0000000000000004,0.7159999758005142,1.54,-1.284,0.5
1.0085790307812204e-05,-0.08599589811637998,17.710388869047165,1.1486579589545727,0.09092893498018384,0.0009918888708853046,1.0000000000000004,0.7200000435113907,1.54,-1.28,0.5
1.009020297715324e-05,-0.082791997352615,17.709957778453827,1.1489779241383076,0.0915074108634144,0.0010008367647742489,1.0000000000000004,0.7239999622106552,1.54,-1.276,0.5
1.0094615845446242e-05,-0.07958799984771758,17.709526777267456,1.1492978893220425,0.09208590351045132,0.0010097849504973055,1.0000000000000004,0.7280000299215317,1.54,-1.272,0.5
1.0099028628474116e-05,-0.07638409966602921,17.70909583568573,1.1496178433299065,0.09266438009217381,0.0010187328488200365,1.0000000000000004,0.7320000231266022,1.54,-1.268,0.5
1.0103441127284896e-05,-0.07318019669037312,17.708665192127228,1.1499377973377705,0.09324285620823503,0.0010276807504396857,1.0000000000000004,0.7359999418258667,1.54,-1.264,0.5
1.0107854166108154e-05,-0.06997619883622974,17.708234071731567,1.1502577736973763,0.09382134955376387,0.0010366289243393112,1.0000000000000004,0.7400000095367432,1.54,-1.26,0.5
1.0112266721762353e-05,-0.0667722977232188,17.707802921533585,1.1505777444690466,0.09439982497133315,0.0010455768062751503,1.0000000000000004,0.7439999282360077,1.54,-1.256,0.5
1.0116739019849774e-05,-0.063598204520531,17.707339584827423,1.1509041041135788,0.09497775230556726,0.0010545122769656246,1.0000000000000004,0.7479999959468842,1.54,-1.252,0.5
1.0121850039013225e-05,-0.06078939058352262,17.706796437501907,1.151230238378048,0.09557715896517038,0.0010642757918617463,1.0000000000000004,0.7519999891519547,1.54,-1.248,0.5
1.0126980242830541e-05,-0.05799058056436479,17.706260800361633,1.151552952826023,0.09617576864548028,0.001074131796144684,1.0000000000000004,0.7560000568628311,1.54,-1.244,0.5
1.0132110247695891e-05,-0.05519185372395441,17.705724954605103,1.1518756616860628,0.0967743624933064,0.001083987520928531,1.0000000000000004,0.7599999755620956,1.54,-1.24,0.5
1.0137240451513208e-05,-0.05239304294809699,17.70518895983696,1.1521983724087477,0.09737297263927758,0.0010938435377738642,1.0000000000000004,0.7640000432729721,1.54,-1.236,0.5
1.0142370427956848e-05,-0.04959431674797088,17.704652905464172,1.1525210868567228,0.09797156602144241,0.0011036992443678173,1.0000000000000004,0.7680000364780426,1.54,-1.232,0.5
1.0147500404400489e-05,-0.04679558950010687,17.70411705970764,1.1528437938541174,0.09857015847228467,0.0011135549572145464,1.0000000000000004,0.7719999551773071,1.54,-1.228,0.5
1.0152666391149978e-05,-0.044013284030370414,17.703581988811493,1.1531667988747358,0.09917020355351269,0.0011233907357564021,1.0000000000000004,0.7760000228881836,1.54,-1.224,0.5
1.0158665872950223e-05,-0.0416159363812767,17.703063994646072,1.153496541082859,0.09980369149707258,0.0011327540289585158,1.0000000000000004,0.7799999415874481,1.54,-1.22,0.5
1.0164665724232691e-05,-0.03921851748600602,17.702546447515488,1.1538263149559498,0.10043719899840653,0.0011421176059229765,1.0000000000000004,0.7840000092983246,1.54,-1.216,0.5
1.0170665092346098e-05,-0.03682116960408166,17.70202872157097,1.154156070202589,0.10107068531215191,0.0011514809043546848,1.0000000000000004,0.7880000025033951,1.54,-1.212,0.5
1.0176665000471985e-05,-0.034423750650603324,17.70151063799858,1.1544858254492283,0.10170419351197779,0.001160844502692271,1.0000000000000004,0.7920000702142715,1.54,-1.208,0.5
1.0182724111018615e-05,-0.03203659981954843,17.70099300146103,1.1548122018575668,0.10233646142296493,0.0011705026138315588,1.0000000000000004,0.7959999889135361,1.54,-1.204,0.5
1.0189682740247008e-05,-0.02986001907265745,17.700466841459274,1.1551282666623592,0.1029774162452668,0.0011817546667316492,1.0000000000000004,0.7999999821186066,1.54,-1.2,0.5
1.0197369192610495e-05,-0.027886404073797166,17.699924677610397,1.1554574370384216,0.1036323884036392,0.0011932847996831697,1.0000000000000004,0.804000049829483,1.54,-1.196,0.5
1.0204922290313334e-05,-0.02589351445203647,17.699375867843628,1.155793970450759,0.10428082616999745,0.0012047856948811386,1.0000000000000004,0.8079999685287476,1.54,-1.192,0.5
1.0212475473281302e-05,-0.023900564818177372,17.69882732629776,1.1561304982751608,0.10492928395979106,0.001216286973658498,1.0000000000000004,0.812000036239624,1.54,-1.188,0.5
1.0220028514140722e-05,-0.02190767534193583,17.69827863574028,1.1564670149236917,0.10557772149331868,0.0012277878963686817,1.0000000000000004,0.8159999549388885,1.54,-1.184,0.5
1.0227582123434331e-05,-0.01991472626104951,17.697730034589767,1.1568035557866096,0.10622617788612843,0.0012392891321724164,1.0000000000000004,0.820000022649765,1.54,-1.18,0.5
1.0236666355467605e-05,-0.01824232711805962,17.69715702533722,1.1571535281836987,0.1069020472932607,0.0012491307029449672,1.0000000000000004,0.8240000158548355,1.54,-1.176,0.5
1.0246100401900549e-05,-0.01664315002562944,17.69657826423645,1.1575065795332193,0.10758418473415077,0.0012585931840476405,1.0000000000000004,0.8279999345541,1.54,-1.172,0.5
1.0255534846237424e-05,-0.01504392537754029,17.695999711751938,1.157859642058611,0.10826634336262941,0.0012680559461841767,1.0000000000000004,0.8320000022649765,1.54,-1.168,0.5
1.026532106607192e-05,-0.013464215735439211,17.69546338915825,1.1582081820815802,0.10894678602926433,0.0012774874876413378,1.0000000000000004,0.835999995470047,1.54,-1.164,0.5
1.0275645678348155e-05,-0.011936774200876243,17.694930881261826,1.1585406176745892,0.10962590482085943,0.0012864180575888895,1.0000000000000004,0.8400000631809235,1.54,-1.16,0.5
1.028620988563489e-05,-0.010449266264913604,17.694386214017868,1.1588751059025526,0.11030861642211676,0.001295326264880714,1.0000000000000004,0.843999981880188,1.54,-1.156,0.5
1.029882909620028e-05,-0.009303360406192951,17.693734496831894,1.1592272091656923,0.1110222835559398,0.0013040461740274623,1.0000000000000004,0.8480000495910645,1.54,-1.152,0.5
1.0311447994126866e-05,-0.008157488786309841,17.69308304786682,1.1595793161541224,0.11173592880368233,0.001312765773946012,1.0000000000000004,0.851999968290329,1.54,-1.148,0.5
1.032406700574029e-05,-0.007011616940872045,17.69243150949478,1.15993139334023,0.11244957405142486,0.0013214853479439626,1.0000000000000004,0.8559999614953995,1.54,-1.144,0.5
1.0336686131040551e-05,-0.005865711056685541,17.69177970290184,1.160283526405692,0.11316324141807854,0.001330205245722027,1.0000000000000004,0.8600000292062759,1.54,-1.14,0.5
1.0349305142653975e-05,-0.004719839333120035,17.691127985715866,1.160635618492961,0.11387688713148236,0.0013389248656494601,1.0000000000000004,0.8639999479055405,1.54,-1.136,0.5
1.0362528570340146e-05,-0.0036281283614698623,17.690563797950745,1.160996401682496,0.11458910116925836,0.0013498511170837446,1.0000000000000004,0.8680000156164169,1.54,-1.132,0.5
1.0378578679137718e-05,-0.0027681687743097427,17.69003137946129,1.161329474300146,0.115326760802418,0.0013649187235387217,1.0000000000000004,0.8720000088214874,1.54,-1.128,0.5
1.039490018683864e-05,-0.0019081362665360757,17.689494490623474,1.161659125238657,0.11606275453232229,0.001379438888761797,1.0000000000000004,0.8760000765323639,1.54,-1.124,0.5
1.0411221012418537e-05,-0.001048129402761333,17.688957691192627,1.161988778039813,0.11679872707463801,0.001393958621974889,1.0000000000000004,0.8799999952316284,1.54,-1.12,0.5
1.0427541610624758e-05,-0.0001881226080513443,17.688421100378036,1.1623184531927109,0.11753469961695373,0.0014084783294947556,1.0000000000000004,0.8839999139308929,1.54,-1.116,0.5
1.0444923191244015e-05,0.0006417920522494569,17.687892198562622,1.1626536715775728,0.11827935464680195,0.001419304200226179,1.0000000000000004,0.8879999816417694,1.54,-1.112,0.5
1.0465147681770759e-05,0.0013909149037658608,17.687383592128754,1.163003720343113,0.11904721544124186,0.0014202227853274962,1.0000000000000004,0.8919999748468399,1.54,-1.108,0.5
1.0485372655466563e-05,0.0021400600718806118,17.68687504529953,1.16335379332304,0.11981510021723807,0.0014211414018063806,1.0000000000000004,0.8960000425577164,1.54,-1.104,0.5
1.0504900586738586e-05,0.0028998666388702077,17.686331003904343,1.163719654083252,0.1205737164709717,0.0014228404434106778,1.0000000000000004,0.8999999612569809,1.54,-1.1,0.5
1.0524353513119422e-05,0.0036608553365340413,17.685782968997955,1.1640872284770012,0.1213313543703407,0.0014246242474200699,1.0000000000000004,0.9040000289678574,1.54,-1.096,0.5
1.0544141304080767e-05,0.004426793156426356,17.685233384370804,1.164455123245716,0.12209279974922538,0.001426823188239723,1.0000000000000004,0.9080000221729279,1.54,-1.092,0.5
1.0567343508682825e-05,0.005243374276687973,17.68466854095459,1.164826512336731,0.12289328407496214,0.001433251670817981,1.0000000000000004,0.9119999408721924,1.54,-1.088,0.5
1.0590546708044712e-05,0.0060599797707254766,17.684104025363922,1.1651979014277458,0.1236937902867794,0.001439680366814855,1.0000000000000004,0.9160000085830688,1.54,-1.084,0.5
1.0613955623739457e-05,0.006879934528114973,17.68354171514511,1.1655657012015581,0.12449247413314879,0.001446798959904072,1.0000000000000004,0.9199999272823334,1.54,-1.08,0.5
1.06384838716167e-05,0.007718178309005452,17.682993948459625,1.1659141201525927,0.1252814440522343,0.0014576536965478226,1.0000000000000004,0.9239999949932098,1.54,-1.076,0.5
1.0663011295264369e-05,0.008556396976928227,17.682445853948593,1.1662625595927238,0.12607038929127157,0.001468508150971104,1.0000000000000004,0.9279999881982803,1.54,-1.072,0.5
1.0690268794633084e-05,0.00957504448160762,17.681890606880188,1.166602598503232,0.12689133523963392,0.0014854104852943806,1.0000000000000004,0.9320000559091568,1.54,-1.068,0.5
1.0718669045672868e-05,0.010669258292182349,17.681332379579544,1.1669391300529242,0.12772565660998225,0.0015048464626943314,1.0000000000000004,0.9359999746084213,1.54,-1.064,0.5
1.0746885209300672e-05,0.011762976726458874,17.680765241384506,1.167284207418561,0.12855448038317263,0.0015221695494460619,1.0000000000000004,0.9400000423192978,1.54,-1.06,0.5
1.0774763580911895e-05,0.012855700551881455,17.680181682109833,1.1676447745412588,0.12937322328798473,0.001535641850516356,1.0000000000000004,0.9440000355243683,1.54,-1.056,0.5
1.0802641952523118e-05,0.013948424239060842,17.67959812283516,1.1680053677409887,0.1301919654943049,0.001549114179965727,1.0000000000000004,0.9479999542236328,1.54,-1.052,0.5
1.0831738819661041e-05,0.015124948273296468,17.67902508378029,1.1683695334941149,0.13102544797584414,0.0015698699601784938,1.0000000000000004,0.9520000219345093,1.54,-1.048,0.5
1.0862900467145664e-05,0.016460752493003383,17.678447753190994,1.168743984773755,0.1318929868284613,0.001602272157299467,1.0000000000000004,0.9559999406337738,1.54,-1.044,0.5
1.0894190467070075e-05,0.017797871856600977,17.677869111299515,1.1691150274127722,0.1327600018121302,0.001635878180252348,1.0000000000000004,0.9600000083446503,1.54,-1.04,0.5
1.0926765497742963e-05,0.019147808605339378,17.677278339862823,1.1694515123963356,0.13362144329585135,0.0016816102305483582,1.0000000000000004,0.9640000015497208,1.54,-1.036,0.5
1.096222018759363e-05,0.020675641106208786,17.67670315504074,1.1697689276188612,0.1345269384328276,0.0017331342633042368,1.0000000000000004,0.9680000692605972,1.54,-1.032,0.5
1.0997328757866853e-05,0.02222339148283936,17.676093339920044,1.17011428065598,0.13540993118658662,0.0017839034708231338,1.0000000000000004,0.9719999879598618,1.54,-1.028,0.5
1.1032437356561786e-05,0.023771141801262274,17.675483644008636,1.1704596225172281,0.136292923707515,0.0018346726885738462,1.0000000000000004,0.9759999811649323,1.54,-1.024,0.5
1.1069548264686091e-05,0.025416946067707613,17.674880295991898,1.170801067724824,0.13720094528980553,0.0018867215680984373,1.0000000000000004,0.9800000488758087,1.54,-1.02,0.5
1.1108363906942031e-05,0.02714625929365866,17.674283236265182,1.171139184385538,0.13813025108538568,0.001939858647556747,1.0000000000000004,0.9839999675750732,1.54,-1.016,0.5
1.1147180941861734e-05,0.028875624237116426,17.673685997724533,1.1714773327112198,0.13905958854593337,0.0019929972979753074,1.0000000000000004,0.9880000352859497,1.54,-1.012,0.5
1.1187020078295973e-05,0.03063401603139937,17.67310181260109,1.1717984843999147,0.13999008829705417,0.002048108976893559,1.0000000000000004,0.9919999539852142,1.54,-1.008,0.5
1.1232251921455827e-05,0.03262202464975417,17.67239013314247,1.172140358015895,0.14094285666942596,0.002087531900826889,1.0000000000000004,0.9960000216960907,1.54,-1.004,0.5
1.1277482542482176e-05,0.034609974652994424,17.67167866230011,1.172482244670391,0.1418955980334431,0.002126953643937668,1.0000000000000004,1.0000000149011612,1.54,-1.0,0.5
1.1322713817207841e-05,0.03659795370185748,17.670967161655426,1.172824116423726,0.1428483510389924,0.002166375970318768,1.0000000000000004,1.0039999336004257,1.54,-0.996,0.5
1.1367782633442403e-05,0.03857971995603293,17.670254558324814,1.173166060820222,0.1437986062373966,0.0022053147786209593,1.0000000000000004,1.0080000013113022,1.54,-0.992,0.5
1.1412834055590793e-05,0.040560824098065495,17.669542253017426,1.1735080014914274,0.14474859065376222,0.0022442020911057625,1.0000000000000004,1.0120000690221786,1.54,-0.988,0.5
1.1459305653716001e-05,0.042599907086696476,17.6686991751194,1.1738789156079292,0.14569794456474483,0.0022882845973981603,1.0000000000000004,1.0160000622272491,1.54,-0.984,0.5
1.1511365215710612e-05,0.04483871051343158,17.6679425239563,1.1741832364350557,0.1466832689475268,0.0023379304657282773,1.0000000000000004,1.0199999809265137,1.54,-0.98,0.5
1.1563376233425515e-05,0.04707503551617265,17.667187750339508,1.1744865234941244,0.1476662193890661,0.0023879383386429254,1.0000000000000004,1.0239998996257782,1.54,-0.976,0.5
1.161538722271871e-05,0.049311361100990325,17.666432946920395,1.174789784476161,0.1486491677351296,0.002437946241116151,1.0000000000000004,1.0279999673366547,1.54,-0.972,0.5
1.1671335670371263e-05,0.05167605442693457,17.665648341178894,1.1750915460288525,0.14965625130571425,0.002482829316960533,1.0000000000000004,1.0320000350475311,1.54,-0.968,0.5
1.1729866798759758e-05,0.05412494688061997,17.66484460234642,1.175392311066389,0.15067916666157544,0.002524350930229957,1.0000000000000004,1.0360000282526016,1.54,-0.964,0.5
1.1788498284204252e-05,0.0565813981811516,17.66401368379593,1.1757008042186499,0.15170105174183846,0.002565482039017297,1.0000000000000004,1.0399999469518661,1.54,-0.96,0.5
1.1848395018887459e-05,0.059101898805238307,17.663037568330765,1.1760559771209955,0.15271943993866444,0.0026041312471534184,1.0000000000000004,1.0440000146627426,1.54,-0.956,0.5
1.191506265740827e-05,0.0618430923204869,17.662038564682007,1.1764619834721088,0.15375604527071118,0.002639017234059793,1.0000000000000004,1.048000007867813,1.54,-0.952,0.5
1.1981825537077384e-05,0.06458952347747982,17.661048591136932,1.17686484195292,0.15477345045655966,0.002669938529834326,1.0000000000000004,1.0520000755786896,1.54,-0.948,0.5
1.2048635568362442e-05,0.06733857397921383,17.66006287932396,1.1772661432623863,0.15578117105178535,0.0026988628147819327,1.0000000000000004,1.055999994277954,1.54,-0.944,0.5
1.2122575753892306e-05,0.07028043456375599,17.659118831157684,1.1775603871792555,0.15684311115182936,0.00270719851093304,1.0000000000000004,1.0599999129772186,1.54,-0.94,0.5
1.2201444576476206e-05,0.07335557520855218,17.658203274011612,1.1777806486934423,0.15794252627529204,0.00270130233582222,1.0000000000000004,1.063999980688095,1.54,-0.936,0.5
1.228248476081717e-05,0.07651959825307131,17.657247960567474,1.178051607683301,0.15904536377638578,0.0027016014821583667,1.0000000000000004,1.0680000483989716,1.54,-0.932,0.5
1.236397415027568e-05,0.07970201876014471,17.65628433227539,1.1783330459147692,0.16014891164377332,0.0027031829213228775,1.0000000000000004,1.072000041604042,1.54,-0.928,0.5
1.2445462289178977e-05,0.08288439165335149,17.655320674180984,1.1786144878715277,0.16125244111754,0.0027047642743127653,1.0000000000000004,1.0759999603033066,1.54,-0.924,0.5
1.2526951678637488e-05,0.08606681122910231,17.654357224702835,1.1788959354162216,0.16235598782077432,0.002706345663227694,1.0000000000000004,1.079999953508377,1.54,-0.92,0.5
1.2612482123586233e-05,0.08937185583636165,17.653388142585754,1.179175954312086,0.1634644726291299,0.0027041937346439227,1.0000000000000004,1.0840000212192535,1.54,-0.916,0.5
1.2728127956052049e-05,0.09359075804241002,17.652378797531128,1.1794454846531153,0.1646097619086504,0.002674220623475776,1.0000000000000004,1.08800008893013,1.54,-0.912,0.5
1.2843773674831027e-05,0.09780966257676482,17.651369154453278,1.1797149814665318,0.16575504932552576,0.0026442475484600436,1.0000000000000004,1.0920000076293945,1.54,-0.908,0.5
1.2963204198968015e-05,0.10218441660981625,17.650330722332,1.1800308283418417,0.16691187163814902,0.002624386810566648,1.0000000000000004,1.095999926328659,1.54,-0.904,0.5
1.3083448720863089e-05,0.10659267543815076,17.649286210536957,1.1803566291928291,0.16807117499411106,0.0026067001592764427,1.0000000000000004,1.0999999940395355,1.54,-0.9,0.5
1.3203691338503631e-05,0.11100086872465909,17.648241758346558,1.1806824132800102,0.16923046065494418,0.002589013787883232,1.0000000000000004,1.103999987244606,1.54,-0.896,0.5
1.3323935831976996e-05,0.11540912697091699,17.647197127342224,1.1810082085430622,0.17038976354524493,0.002571327141481561,1.0000000000000004,1.1080000549554825,1.54,-0.892,0.5
1.3478347966611182e-05,0.12093901913613081,17.64612767100334,1.1812833361327648,0.17158418521285057,0.002551315567416168,1.0000000000000004,1.111999973654747,1.54,-0.888,0.5
1.36515400299686e-05,0.127085403772071,17.645044207572937,1.1815306022763252,0.1727979090064764,0.0025300262009295693,1.0000000000000004,1.1159999668598175,1.54,-0.884,0.5
1.3824732292277986e-05,0.13323178724385798,17.643960922956467,1.1817778907716274,0.17401163186877966,0.0025087367916967196,1.0000000000000004,1.120000034570694,1.54,-0.88,0.5
1.40034508149256e-05,0.139659644337371,17.642901808023453,1.1820753403007984,0.17523972550407052,0.0024888587008717877,1.0000000000000004,1.1240001022815704,1.54,-0.876,0.5
1.4183402242906595e-05,0.1461503009777516,17.64184820652008,1.1823839917778969,0.17647101916372776,0.0024692954934835143,1.0000000000000004,1.128000020980835,1.54,-0.872,0.5
1.4363353926682976e-05,0.15264095971360803,17.64079439640045,1.182692652568221,0.177702316083014,0.0024497323012155903,1.0000000000000004,1.1319999396800995,1.54,-0.868,0.5
1.455924930837682e-05,0.15965742385014892,17.639749199151993,1.1829678192734718,0.1789498534053564,0.002433170718859401,1.0000000000000004,1.13599993288517,1.54,-0.864,0.5
1.4810065010806284e-05,0.1684850985184312,17.638733118772507,1.1831277161836624,0.18025340093299747,0.0024269444370617066,1.0000000000000004,1.1400000005960464,1.54,-0.86,0.5
1.5060880627970619e-05,0.1773127713240683,17.637717127799988,1.1832876037806273,0.18155694846063852,0.0024207182646023284,1.0000000000000004,1.144000068306923,1.54,-0.856,0.5
1.5311696159869825e-05,0.18614044738933444,17.636700928211212,1.1834474988281727,0.18286049598827958,0.002414492060779594,1.0000000000000004,1.1479999870061874,1.54,-0.852,0.5
1.5568840012747387e-05,0.1952772606164217,17.635644137859344,1.1836346667259932,0.18417218141257763,0.0024095230014609115,1.0000000000000004,1.151999980211258,1.54,-0.848,0.5
1.583051061970764e-05,0.20463522197678685,17.634557634592056,1.1838413421064615,0.18548968574032187,0.002405453280744041,1.0000000000000004,1.1560000479221344,1.54,-0.844,0.5
1.609218119824618e-05,0.21399318240582943,17.633471608161926,1.1840480379760265,0.18680718913674355,0.0024013836024892043,1.0000000000000004,1.1600001156330109,1.54,-0.84,0.5
1.6433800823278943e-05,0.22620245954021811,17.632240772247314,1.1841613594442606,0.18818552838638425,0.002414741948541632,1.0000000000000004,1.1640000343322754,1.54,-0.836,0.5
1.6791493067103147e-05,0.23898246372118592,17.63102549314499,1.184265522286296,0.1895757308229804,0.0024312460136570735,1.0000000000000004,1.16799995303154,1.54,-0.832,0.5
1.714918479933658e-05,0.25176246697083116,17.629809945821762,1.1843697093427181,0.1909659313969314,0.002447750116516545,1.0000000000000004,1.1719999462366104,1.54,-0.828,0.5
1.750687681578711e-05,0.2645424730144441,17.628594428300858,1.184473890811205,0.192356132902205,0.0024642542284709634,1.0000000000000004,1.1760000139474869,1.54,-0.824,0.5
1.7859925435459445e-05,0.2770210783928633,17.627438873052597,1.1845622770488262,0.19372161803767085,0.0024883678488549776,1.0000000000000004,1.1800000816583633,1.54,-0.82,0.5
1.822577635834932e-05,0.2899771425873041,17.62627151608467,1.1846051383763552,0.1951004951260984,0.002511299934667477,1.0000000000000004,1.1840000003576279,1.54,-0.816,0.5
1.867885040951478e-05,0.3063866817392409,17.62493959069252,1.1843884028494358,0.19660165440291166,0.002514952466754039,1.0000000000000004,1.1879999935626984,1.54,-0.812,0.5
1.9135765256805826e-05,0.3230093768797815,17.62358596920967,1.1841798108071089,0.19810274802148342,0.0025170710987083567,1.0000000000000004,1.191999912261963,1.54,-0.808,0.5
1.960517505494863e-05,0.3403249476104975,17.622163116931915,1.1839976590126753,0.19960371404886246,0.002514211276320566,1.0000000000000004,1.1959999799728394,1.54,-0.804,0.5
2.007458471098289e-05,0.35764052253216505,17.620739966630936,1.1838155072182417,0.2011046796105802,0.002511351452994859,1.0000000000000004,1.2000000476837158,1.54,-0.8,0.5
2.0543994111221764e-05,0.37495608627796173,17.619317203760147,1.1836333610117435,0.20260564796626568,0.0025084917160711484,1.0000000000000004,1.2039999663829803,1.54,-0.796,0.5
2.108245371346129e-05,0.39485274627804756,17.61783993244171,1.1832700818777084,0.2041823361068964,0.0025008235506902565,1.0000000000000004,1.2079999595880508,1.54,-0.792,0.5
2.1712318641675665e-05,0.4181661605834961,17.61629095673561,1.182667002081871,0.20585925644263625,0.0024867902875485015,1.0000000000000004,1.2120000272989273,1.54,-0.788,0.5
2.234218351304662e-05,0.4414795795455575,17.6147418320179,1.1820639465004206,0.20753617864102125,0.0024727569584683806,1.0000000000000004,1.2160000950098038,1.54,-0.784,0.5
2.2970708698721864e-05,0.4647140624001622,17.613193184137344,1.1814571507275105,0.20920993573963642,0.0024586126367864836,1.0000000000000004,1.2200000137090683,1.54,-0.78,0.5
2.3587985879203188e-05,0.48728632368147373,17.61164551973343,1.180818958207965,0.21085716737434268,0.002443536947339453,1.0000000000000004,1.2240000069141388,1.54,-0.776,0.5
2.4205272268318367e-05,0.5098589258268476,17.610098123550415,1.1801807656884193,0.21250442368909717,0.0024284610535687534,1.0000000000000004,1.2279999256134033,1.54,-0.772,0.5
2.4930948143264686e-05,0.5363318091258407,17.608475536108017,1.1792922113090754,0.21424451610073447,0.002397901077529241,1.0000000000000004,1.2319999933242798,1.54,-0.768,0.5
2.577003493797747e-05,0.5668857088312507,17.606775641441345,1.1781417168676853,0.21608175244182348,0.002351139361053356,1.0000000000000004,1.2360000610351562,1.54,-0.764,0.5
2.6609121846377093e-05,0.5974396299570799,17.605075389146805,1.1769912205636501,0.21791898785158992,0.0023043775936457678,1.0000000000000004,1.2399999797344208,1.54,-0.76,0.5
2.7448209209524066e-05,0.6279935389757156,17.603374987840652,1.1758407298475504,0.2197562213987112,0.0022576158430638316,1.0000000000000004,1.2439999729394913,1.54,-0.756,0.5
2.8293692082570487e-05,0.6589989485219121,17.601669430732727,1.1747168153524399,0.22159057948738337,0.002212561137319824,1.0000000000000004,1.2480000406503677,1.54,-0.752,0.5
2.914305690637775e-05,0.6902788486331701,17.599960803985596,1.1736091282218695,0.22342315642163157,0.002168546644156777,1.0000000000000004,1.2520000338554382,1.54,-0.748,0.5
3.0036599412142095e-05,0.7226871363818645,17.598198294639587,1.1723929438740015,0.22528222668915987,0.002124132234712306,1.0000000000000004,1.2560001015663147,1.54,-0.744,0.5
3.108603539203614e-05,0.7590767461806536,17.596246778964996,1.1707938630133867,0.22723469883203506,0.002078307407828106,1.0000000000000004,1.2600000202655792,1.54,-0.74,0.5
3.213547125824334e-05,0.7954663597047329,17.59429532289505,1.1691947896033525,0.2291871728375554,0.002032482640061062,1.0000000000000004,1.2639999389648438,1.54,-0.736,0.5
3.318366759685887e-05,0.831795234233141,17.592354893684387,1.167594501748681,0.2311368752270937,0.001985968842745933,1.0000000000000004,1.2680000066757202,1.54,-0.732,0.5
3.422552174470184e-05,0.8678135015070438,17.590471386909485,1.1659880056977272,0.23307240288704634,0.0019359307204922516,1.0000000000000004,1.2720000743865967,1.54,-0.728,0.5
3.528955284082258e-05,0.9042985029518604,17.588554561138153,1.1642953976988792,0.23501959210261703,0.0018831989673344651,1.0000000000000004,1.2759999930858612,1.54,-0.724,0.5
3.656561528941893e-05,0.945605518296361,17.58605057001114,1.1618258580565453,0.23699545953422785,0.001803721611850051,1.0000000000000004,1.2799999117851257,1.54,-0.72,0.5
3.7888148426645785e-05,0.9886983186006546,17.583936274051666,1.159303229302168,0.2390803573653102,0.0017493788560472012,1.0000000000000004,1.2839999794960022,1.54,-0.716,0.5
3.921068213230683e-05,1.0317911189049482,17.58182206749916,1.1567806005477905,0.24116525426506996,0.0016950360045484558,1.0000000000000004,1.2880000472068787,1.54,-0.712,0.5
4.053321600849813e-05,1.0748839285224676,17.579707741737366,1.1542579680681229,0.24325015163049102,0.001640693128138082,1.0000000000000004,1.2920001149177551,1.54,-0.708,0.5
4.1855749714159174e-05,1.117976725101471,17.577593564987183,1.1517353393137455,0.2453350485302508,0.0015863504545450269,1.0000000000000004,1.2960000336170197,1.54,-0.704,0.5
4.320836728766153e-05,1.1615471225231886,17.575457334518433,1.1490206066519022,0.24743033712729812,0.0015411917961500876,1.0000000000000004,1.2999999523162842,1.54,-0.7,0.5
4.474192792258691e-05,1.2079901322722435,17.573189437389374,1.1451504323631525,0.24958812864497304,0.0015512720724473184,1.0000000000000004,1.3040000200271606,1.54,-0.696,0.5
4.62754888985728e-05,1.254433138296008,17.570921510457993,1.1412802543491125,0.25174592109397054,0.0015613522841704253,1.0000000000000004,1.308000087738037,1.54,-0.692,0.5
4.7809026909817476e-05,1.3008754309266806,17.56865358352661,1.137410158291459,0.2539036790840328,0.0015714324617874809,1.0000000000000004,1.3120000064373016,1.54,-0.688,0.5
4.935735626077076e-05,1.3477389812469482,17.56635171175003,1.1334548369050026,0.25605336437001824,0.0015845659272599733,1.0000000000000004,1.3159999251365662,1.54,-0.684,0.5
5.0993994818782085e-05,1.3971169739961624,17.563846349716187,1.1289904695004225,0.25815457105636597,0.0016159556646471174,1.0000000000000004,1.3199999928474426,1.54,-0.68,0.5
5.263783486952889e-05,1.4465173445641994,17.56132870912552,1.124433247372508,0.2602517041377723,0.0016526774211342854,1.0000000000000004,1.324000060558319,1.54,-0.676,0.5
5.4445971613859e-05,1.496428333222866,17.558537125587463,1.117757836356759,0.26225595315918326,0.0018110285548118554,1.0000000000000004,1.3280001282691956,1.54,-0.672,0.5
5.625410847187595e-05,1.5463393293321133,17.555745482444763,1.1110824402421713,0.2642601979896426,0.0019693795233592937,1.0000000000000004,1.33200004696846,1.54,-0.668,0.5
5.8062244306711364e-05,1.596250306814909,17.552954226732254,1.104407049715519,0.2662644465453923,0.0021277306049114486,1.0000000000000004,1.3359999656677246,1.54,-0.664,0.5
5.987035501675564e-05,1.6461605541408062,17.550162613391876,1.0977317355573177,0.2682686634361744,0.0022860793517338607,1.0000000000000004,1.3399998843669891,1.54,-0.66,0.5
6.165283934933541e-05,1.6957931593060493,17.54742008447647,1.0913616698235273,0.2702679159119725,0.002426383027341217,1.0000000000000004,1.3439999520778656,1.54,-0.656,0.5
6.343432687572204e-05,1.745414923876524,17.5446794629097,1.085003461688757,0.2722669797949493,0.0025659849097792176,1.0000000000000004,1.348000019788742,1.54,-0.652,0.5
6.532523866553674e-05,1.7934584394097328,17.54183065891266,1.076178278774023,0.2740899636410177,0.0027708275655982106,1.0000000000000004,1.3519999384880066,1.54,-0.648,0.5
6.730304380653251e-05,1.842562209814787,17.538844048976898,1.0661518536508083,0.2757622618228197,0.0029868737856304506,1.0000000000000004,1.356000006198883,1.54,-0.644,0.5
6.92808483790941e-05,1.8916659839451313,17.53585723042488,1.056125421077013,0.27743455627933145,0.0032029200905725475,1.0000000000000004,1.3600000739097595,1.54,-0.64,0.5
7.125865340640303e-05,1.940769750624895,17.53287062048912,1.0460989903658628,0.2791068507358432,0.0034189664224868466,1.0000000000000004,1.364000141620636,1.54,-0.636,0.5
7.323108798118483e-05,1.9881253987550735,17.5298553109169,1.035648351535201,0.28069418342784047,0.003639110884478214,1.0000000000000004,1.3680000603199005,1.54,-0.632,0.5
7.519615769524535e-05,2.033062234520912,17.526800632476807,1.0246100146323442,0.2821639240719378,0.0038649374946544413,1.0000000000000004,1.371999979019165,1.54,-0.628,0.5
7.723810119841801e-05,2.077921025454998,17.523578256368637,1.0123328529298306,0.28334607696160674,0.00411158833776426,1.0000000000000004,1.3759998977184296,1.54,-0.624,0.5
7.930457445581851e-05,2.1227548643946648,17.520302683115005,0.9996604081243277,0.2844364708289504,0.004364884423011972,1.0000000000000004,1.379999965429306,1.54,-0.62,0.5
8.137104850902688e-05,2.167588721960783,17.517026990652084,0.9869879502803087,0.2855268605053425,0.004618180360466795,1.0000000000000004,1.3840000331401825,1.54,-0.616,0.5
8.340318231603305e-05,2.208888228982687,17.513778507709503,0.973909005522728,0.2863777130842209,0.004943193703638826,1.0000000000000004,1.387999951839447,1.54,-0.612,0.5
8.543138642380654e-05,2.2497831471264362,17.510532915592194,0.9607835337519646,0.2872011479921639,0.005276415806292789,1.0000000000000004,1.3920000195503235,1.54,-0.608,0.5
8.74681666118704e-05,2.2898551300168037,17.50721973180771,0.94743830896914,0.28792674047872424,0.005597304667617209,1.0000000000000004,1.3960000872612,1.54,-0.604,0.5
8.953476026363205e-05,2.3262000754475594,17.503925532102585,0.9331435896456242,0.2883563335053623,0.005892351754482661,1.0000000000000004,1.4000000059604645,1.54,-0.6,0.5
9.160138552033459e-05,2.3625455759465694,17.500631779432297,0.9188486505299807,0.288785929325968,0.0061874034163338365,1.0000000000000004,1.404000073671341,1.54,-0.596,0.5
9.366801032228977e-05,2.398891046643257,17.497337639331818,0.9045537263154984,0.2892155237495899,0.006482455035438761,1.0000000000000004,1.4079999923706055,1.54,-0.592,0.5
9.568734981257876e-05,2.433403968811035,17.494013756513596,0.8904036171734333,0.2895113416016102,0.006909305080625927,1.0000000000000004,1.41199991106987,1.54,-0.588,0.5
9.770230076355801e-05,2.4677467085421085,17.490687042474747,0.8762669693678617,0.2897947388701141,0.007348393624852179,1.0000000000000004,1.4159999787807465,1.54,-0.584,0.5
9.970428641281615e-05,2.4979023411870003,17.48715540766716,0.8611259814351797,0.2893166411668062,0.0077187687311379705,1.0000000000000004,1.420000046491623,1.54,-0.58,0.5
0.00010170467771786207,2.527543105185032,17.48359826207161,0.8458614703267813,0.2887448985129595,0.008080692365183495,1.0000000000000004,1.4239999651908875,1.54,-0.576,0.5
0.00010370503900958283,2.5571833923459053,17.48004126548767,0.8305971901863813,0.28817316610366106,0.008442610698693898,1.0000000000000004,1.428000032901764,1.54,-0.572,0.5
0.00010570691301836632,2.586885944008827,17.47648397088051,0.8153229840099812,0.28760320134460926,0.008804847062492627,1.0000000000000004,1.4319999516010284,1.54,-0.568,0.5
0.00010772377936518751,2.6172132790088654,17.47292485833168,0.7999507915228605,0.287051213439554,0.009170245451969095,1.0000000000000004,1.436000019311905,1.54,-0.564,0.5
0.00010971452729791054,2.6450995951890945,17.469315856695175,0.7843179795891047,0.2860382036305964,0.009413830614903418,1.0000000000000004,1.4400000870227814,1.54,-0.56,0.5
0.00011163412614223489,2.670037381350994,17.465779542922974,0.7690945863723755,0.28457430098205805,0.009509915214948705,1.0000000000000004,1.444000005722046,1.54,-0.556,0.5
0.00011353857371432241,2.6946581676602364,17.462251484394073,0.7540301214903593,0.2830872922204435,0.009592543967301026,1.0000000000000004,1.4479999244213104,1.54,-0.552,0.5
0.00011544302219590463,2.719278983771801,17.458723723888397,0.7389656640589237,0.28160027135163546,0.00967517258686712,1.0000000000000004,1.451999992132187,1.54,-0.548,0.5
0.00011733395399460278,2.743257611989975,17.45518657565117,0.7239224426448345,0.28003648528829217,0.009707533926757606,1.0000000000000004,1.4559999108314514,1.54,-0.544,0.5
0.00011915613640667289,2.7639634385704994,17.451602816581726,0.7089861463755369,0.2780810547992587,0.009483561752858805,1.0000000000000004,1.4599999785423279,1.54,-0.54,0.5
0.00012097831654500624,2.784669265151024,17.448018848896027,0.6940498417243361,0.2761256219819188,0.00925958991075504,1.0000000000000004,1.4640000462532043,1.54,-0.536,0.5
0.00012278330837034446,2.805262364447117,17.44443166255951,0.6792727587744594,0.2741807783022523,0.009000564810776268,1.0000000000000004,1.4679999649524689,1.54,-0.532,0.5
0.0001245599626145122,2.8256696239113808,17.44083908200264,0.6647580750286579,0.27225338062271476,0.008683765166097146,1.0000000000000004,1.4720000326633453,1.54,-0.528,0.5
0.0001262243697510712,2.84120924025774,17.437295764684677,0.6499961446970701,0.26979085011407733,0.008504717485266156,1.0000000000000004,1.4760001003742218,1.54,-0.524,0.5
0.00012787261516677972,2.8557052314281464,17.433639496564865,0.6352193793281913,0.26727511174976826,0.008340402013345738,1.0000000000000004,1.4800000190734863,1.54,-0.52,0.5
0.00012952620363648748,2.870102182030678,17.429971158504486,0.6203319728374481,0.2647071676328778,0.00819850409970968,1.0000000000000004,1.4839999377727509,1.54,-0.516,0.5
0.00013119000777805923,2.8843089789152145,17.426279962062836,0.6052326587960124,0.262039156164974,0.008099592510006914,1.0000000000000004,1.4879998564720154,1.54,-0.512,0.5
0.00013279232825880172,2.8969898149371147,17.422670602798462,0.5907588833943009,0.2592494999989867,0.007919975284494285,1.0000000000000004,1.4919999241828918,1.54,-0.508,0.5
0.00013432168907456798,2.9082330018281937,17.419148683547974,0.5770381325855851,0.2563407993875444,0.007632680130427616,1.0000000000000004,1.4959999918937683,1.54,-0.504,0.5
0.00013582850374405098,2.919914945960045,17.415630787611008,0.5635755257681012,0.2534550088457763,0.007283815839855379,1.0000000000000004,1.5000000596046448,1.54,-0.5,0.5
0.00013733531932302867,2.9315968826413155,17.412112951278687,0.550112915225327,0.25056921411305666,0.006934951681614621,1.0000000000000004,1.5039999783039093,1.54,-0.496,0.5
0.00013883367137168534,2.943155452609062,17.40860253572464,0.536732736043632,0.2476746696047485,0.006582422520750697,1.0000000000000004,1.5080000460147858,1.54,-0.492,0.5
0.00014021745278114395,2.953042484819889,17.405195116996765,0.5244687041267753,0.24466116866096854,0.006180155764013762,1.0000000000000004,1.5119999647140503,1.54,-0.488,0.5
0.00014160123328110785,2.962929479777813,17.40178754925728,0.5122046805918217,0.24164766212925315,0.005777888992270164,1.0000000000000004,1.5160000324249268,1.54,-0.484,0.5
0.00014298501378107176,2.972816541790962,17.398379743099213,0.4999406496062875,0.23863416025415063,0.005375622009978542,1.0000000000000004,1.5199999511241913,1.54,-0.48,0.5
0.00014436878404922027,2.9827034920454025,17.394972264766693,0.4876767136156559,0.23562067933380604,0.004973358254915183,1.0000000000000004,1.5239998698234558,1.54,-0.476,0.5
0.00014564536672878603,2.9925317391753197,17.39161467552185,0.47636183723807335,0.23260119650512934,0.0046309673107316485,1.0000000000000004,1.5279999375343323,1.54,-0.472,0.5
0.00014688070223201066,3.001630984246731,17.3883298933506,0.465372727252543,0.22950045857578516,0.00432562684181903,1.0000000000000004,1.5320000052452087,1.54,-0.468,0.5
0.00014811603796260897,3.010730318725109,17.385044753551483,0.454383609816432,0.22639972297474742,0.004020286727609346,1.0000000000000004,1.5360000729560852,1.54,-0.464,0.5
0.00014935136596250231,3.019829548895359,17.381759732961655,0.44339457526803017,0.22329900693148375,0.0037149490208321367,1.0000000000000004,1.5399999916553497,1.54,-0.46,0.5
0.0001505867019204743,3.028928831219673,17.378474861383438,0.4324054643511772,0.22019826853647828,0.0034096085619239602,1.0000000000000004,1.5440000593662262,1.54,-0.456,0.5
0.0001516689524123649,3.034948132932186,17.375269055366516,0.42246939055621624,0.21717808861285448,0.0032236847591775586,1.0000000000000004,1.5479999780654907,1.54,-0.452,0.5
0.0001527296196854877,3.0404381677508354,17.372044563293457,0.41267342399805784,0.21417606994509697,0.0030547019173354784,1.0000000000000004,1.5520000457763672,1.54,-0.448,0.5
0.0001537902935524471,3.04592826962471,17.368819683790207,0.4028773903846741,0.21117403032258153,0.0028857180229806545,1.0000000000000004,1.5559999644756317,1.54,-0.444,0.5
0.00015485079006793967,3.0513304620981216,17.365629255771637,0.3930492727085948,0.20811778493225574,0.00273909826654517,1.0000000000000004,1.5599998831748962,1.54,-0.44,0.5
0.00015584392053824558,3.056696057319641,17.362504571676254,0.3834771607071161,0.20515470718964934,0.0026001881337833765,1.0000000000000004,1.5639999508857727,1.54,-0.436,0.5
0.00015678405861763167,3.0619921684265137,17.359454810619354,0.3741836352273822,0.2022300297394395,0.002439294090436306,1.0000000000000004,1.5680000185966492,1.54,-0.432,0.5
0.00015771804851283378,3.067179374396801,17.35642221570015,0.3649392048828304,0.19928173255175352,0.002279422878928017,1.0000000000000004,1.5720000863075256,1.54,-0.428,0.5
0.00015865203863540955,3.0723665729165077,17.35338944196701,0.35569477546960115,0.19633343536406755,0.002119551920259255,1.0000000000000004,1.5760000050067902,1.54,-0.424,0.5
0.00015949830935824139,3.0776834711432457,17.35043829679489,0.34684554440900683,0.1935157459229231,0.0019137057797706802,1.0000000000000004,1.5800000727176666,1.54,-0.42,0.5
0.00016032304620239302,3.0830320939421654,17.34750723838806,0.33809335669502616,0.19073012424632907,0.0016965789045571,1.0000000000000004,1.5839999914169312,1.54,-0.416,0.5
0.00016115634298330406,3.088397040963173,17.34455958008766,0.3292429684661329,0.18793037137947977,0.001476954080771975,1.0000000000000004,1.5880000591278076,1.54,-0.412,0.5
0.00016199264382521505,3.0937681272625923,17.341605693101883,0.3203564207069576,0.18512554024346173,0.0012562669071485288,1.0000000000000004,1.5919999778270721,1.54,-0.408,0.5
0.00016272032689812477,3.0990877896547318,17.33873075246811,0.3119734995998442,0.18244835012592375,0.0009852960487819473,1.0000000000000004,1.5959998965263367,1.54,-0.404,0.5
0.0001634480190659815,3.1044074967503548,17.335855692625046,0.30359052401036024,0.179771140916273,0.0007143236416595755,1.0000000000000004,1.5999999642372131,1.54,-0.4,0.5
0.00016416578910138924,3.1096850857138634,17.33301642537117,0.29527638759464025,0.177080440800637,0.00045475096669633785,1.0000000000000004,1.6040000319480896,1.54,-0.396,0.5
0.000164858740845375,3.1146939992904663,17.33018946647644,0.2870481447316706,0.174398836446926,0.00018775261651171604,1.0000000000000004,1.608000099658966,1.54,-0.392,0.5
0.00016547198310945532,3.1187845319509506,17.327344298362732,0.2790330797433853,0.1717814386356622,-0.00013083528392598964,1.0000000000000004,1.6120000183582306,1.54,-0.388,0.5
0.0001660852267377777,3.1228750571608543,17.324499279260635,0.2710179602727294,0.16916402080096304,-0.00044942520435142796,1.0000000000000004,1.6159999370574951,1.54,-0.384,0.5
0.00016669847218508949,3.1269656121730804,17.321654111146927,0.2630028366111219,0.1665466078557074,-0.0007680151547901914,1.0000000000000004,1.6200000047683716,1.54,-0.38,0.5
0.0001672250132287445,3.1304454803466797,17.318913459777832,0.25512312538921833,0.16396738239564002,-0.0010147790471819462,1.0000000000000004,1.624000072479248,1.54,-0.376,0.5
0.0001677432360338571,3.1339297965168953,17.316175043582916,0.24724604794755578,0.16138101974502206,-0.0012603031282196753,1.0000000000000004,1.6279999911785126,1.54,-0.372,0.5
0.00016826146111270646,3.137414127588272,17.31343650817871,0.23936891043558717,0.15879463707096875,-0.001505829387497215,1.0000000000000004,1.631999909877777,1.54,-0.368,0.5
0.0001687438925728202,3.14095938205719,17.310679227113724,0.23152104066684842,0.15622398676350713,-0.0016887850124476245,1.0000000000000004,1.6359999775886536,1.54,-0.364,0.5
0.00016915989908738993,3.1440261751413345,17.30797329545021,0.2237621727399528,0.15369992540217936,-0.001746950740198372,1.0000000000000004,1.64000004529953,1.54,-0.36,0.5
0.00016957590605670703,3.14709310233593,17.305267989635468,0.21600324753671885,0.15117584471590817,-0.0018051167375006116,1.0000000000000004,1.6440001130104065,1.54,-0.356,0.5
0.00016999191439026617,3.1501599848270416,17.302562326192856,0.20824431627988815,0.14865176333114505,-0.0018632829717262211,1.0000000000000004,1.648000031709671,1.54,-0.352,0.5
0.00017039472731994465,3.1532701030373573,17.299839317798615,0.20049083745107055,0.14612448983825743,-0.0018920339580290602,1.0000000000000004,1.6519999504089355,1.54,-0.348,0.5
0.0001707289461592154,3.1564277932047844,17.297151386737823,0.19275817088782787,0.14360242756083608,-0.0017717174578137929,1.0000000000000004,1.656000018119812,1.54,-0.344,0.5
0.00017104385051425197,3.1595152243971825,17.29453209042549,0.18502773391082883,0.14109210134483874,-0.0016111993309095851,1.0000000000000004,1.6599999368190765,1.54,-0.34,0.5
0.00017135875259555178,3.1626026034355164,17.291912972927094,0.17729729623533785,0.1385817755945027,-0.0014506810339298681,1.0000000000000004,1.664000004529953,1.54,-0.336,0.5
0.00017167365786008304,3.165690042078495,17.289294004440308,0.16956685739569366,0.13607145170681179,-0.0012901626835173374,1.0000000000000004,1.6679999232292175,1.54,-0.332,0.5
0.00017193656231029308,3.167975142598152,17.286667853593826,0.1617498556151986,0.13359524169936776,-0.0010209970168943983,1.0000000000000004,1.671999990940094,1.54,-0.328,0.5
0.00017215374418810825,3.170071490108967,17.28415885567665,0.15389366308227181,0.13114224490709603,-0.0007547672914824943,1.0000000000000004,1.6760000586509705,1.54,-0.324,0.5
0.000172370924246934,3.1721678897738457,17.281649827957153,0.14603747008368373,0.12868924881331623,-0.0004885377479695308,1.0000000000000004,1.680000126361847,1.54,-0.32,0.5
0.00017258579782719607,3.1742548272013664,17.279136836528778,0.1381756670307368,0.12623949034605175,-0.00023346074158325791,1.0000000000000004,1.6840000450611115,1.54,-0.316,0.5
0.00017276242579100654,3.1761850491166115,17.276556998491287,0.13021967490203679,0.12384314753580838,-0.00016351018257410033,1.0000000000000004,1.687999963760376,1.54,-0.312,0.5
0.00017290471396336216,3.17790649831295,17.274077862501144,0.12226982088759542,0.12144836783409119,-0.0001761460325724329,1.0000000000000004,1.6920000314712524,1.54,-0.308,0.5
0.0001730438139020407,3.179608605802059,17.27160796523094,0.11432053928729147,0.11905373609624803,-0.0001964505026421648,1.0000000000000004,1.695999950170517,1.54,-0.304,0.5
0.00017317326410193346,3.181356057524681,17.269128799438477,0.10633978864643723,0.116685452288948,-0.0002728711663166905,1.0000000000000004,1.7000000178813934,1.54,-0.3,0.5
0.00017327934847344295,3.1832133680582047,17.26662653684616,0.09828260412905365,0.11438094091136009,-0.0004852379433941678,1.0000000000000004,1.703999936580658,1.54,-0.296,0.5
0.00017335961092612706,3.1846867725253105,17.26422828435898,0.09028147265780717,0.11210717645008117,-0.0007290461981028784,1.0000000000000004,1.7080000042915344,1.54,-0.292,0.5
0.00017343056651952793,3.186021864414215,17.26186701655388,0.08230055042076856,0.10984449414536357,-0.0009841904511631583,1.0000000000000004,1.7120000720024109,1.54,-0.288,0.5
0.00017348521896565217,3.187382332980633,17.259473353624344,0.07421196126961149,0.10763656941708177,-0.001284685411604869,1.0000000000000004,1.7159999907016754,1.54,-0.284,0.5
0.0001735268447191629,3.188763163983822,17.257053583860397,0.06603726456523873,0.10547235421836376,-0.001621409489416692,1.0000000000000004,1.7200000584125519,1.54,-0.28,0.5
0.00017354609872199944,3.18998571485281,17.254716396331787,0.057916723870221176,0.10335639072582126,-0.0020021247323711577,1.0000000000000004,1.7239999771118164,1.54,-0.276,0.5
0.00017356075295538176,3.191175729036331,17.252396285533905,0.04980737440564553,0.10125036147655919,-0.0023918799442981253,1.0000000000000004,1.727999895811081,1.54,-0.272,0.5
0.00017355009140374023,3.1919115111231804,17.250199794769287,0.04161545555689372,0.09918352693784982,-0.0026313081580155995,1.0000000000000004,1.7319999635219574,1.54,-0.268,0.5
0.00017353459497826407,3.1925604715943336,17.248027235269547,0.03340778299752856,0.09712417656555772,-0.002842034560671891,1.0000000000000004,1.7360000312328339,1.54,-0.264,0.5
0.00017349918562103994,3.193248949944973,17.24599450826645,0.025306138923042454,0.09512264741351828,-0.0030940405686123995,1.0000000000000004,1.7399999499320984,1.54,-0.26,0.5
0.00017345756214126595,3.1939384266734123,17.243979156017303,0.01719927042722702,0.09312847163528204,-0.003321363948089129,1.0000000000000004,1.7440000176429749,1.54,-0.256,0.5
0.00017340139265797916,3.194627322256565,17.241997718811035,0.009069435831406736,0.09114851529011503,-0.003480608827430842,1.0000000000000004,1.7480000853538513,1.54,-0.252,0.5
0.00017334234007648774,3.1952977031469345,17.240042507648468,0.0009588919383531902,0.08917987887980416,-0.0036465174725890392,1.0000000000000004,1.7520000040531158,1.54,-0.248,0.5
0.00017326734314337955,3.195865787565708,17.2382330596447,-0.007044864787530969,0.08727390604326501,-0.003849299324429012,1.0000000000000004,1.7560000717639923,1.54,-0.244,0.5
0.00017318196296400856,3.196547284722328,17.236486434936523,-0.015029215252070571,0.08534860983490944,-0.004005926267382165,1.0000000000000004,1.7599999904632568,1.54,-0.24,0.5
0.0001730924168441561,3.197274386882782,17.234765201807022,-0.02300573318188981,0.08341556988307275,-0.004144023330070468,1.0000000000000004,1.7639999091625214,1.54,-0.236,0.5
0.0001729977907416469,3.1979770734906197,17.23306256532669,-0.030928836231396417,0.0815202624653466,-0.004296629217606096,1.0000000000000004,1.7679999768733978,1.54,-0.232,0.5
0.00017288944764004555,3.198403984308243,17.231508284807205,-0.03874689751091864,0.07968451749184169,-0.004468039837774995,1.0000000000000004,1.7719998955726624,1.54,-0.228,0.5
0.0001727707658574218,3.1988531947135925,17.22995564341545,-0.04650801999378018,0.07781023284769617,-0.004598648216415313,1.0000000000000004,1.7759999632835388,1.54,-0.224,0.5
0.00017265207679884043,3.19930237531662,17.22840315103531,-0.05426916993565101,0.07593594279023819,-0.004729256684186112,1.0000000000000004,1.7800000309944153,1.54,-0.22,0.5
0.00017252387760890997,3.1997143551707268,17.226994186639786,-0.0618511752327322,0.07415999783552252,-0.004853167884903087,1.0000000000000004,1.7840000987052917,1.54,-0.216,0.5
0.00017238639429706382,3.199827514588833,17.225676029920578,-0.06935930441250093,0.07238879978831392,-0.005004974077479574,1.0000000000000004,1.7880000174045563,1.54,-0.212,0.5
0.00017224228531631525,3.1996869817376137,17.224415361881256,-0.07683020364493132,0.07060694703250192,-0.005181988805816218,1.0000000000000004,1.7920000851154327,1.54,-0.208,0.5
0.00017209543784701964,3.1996138840913773,17.22321256995201,-0.08419630979187787,0.06887611196725629,-0.005341025177528991,1.0000000000000004,1.7960000038146973,1.54,-0.204,0.5
0.00017194433485201444,3.1996456161141396,17.222099542617798,-0.09139926498755813,0.06722468593216036,-0.005472081461448397,1.0000000000000004,1.7999999225139618,1.54,-0.2,0.5
0.00017179017550006392,3.1997548639774323,17.22101390361786,-0.09848904167301953,0.06552345481759403,-0.005667704185810862,1.0000000000000004,1.8039999902248383,1.54,-0.196,0.5
0.00017163438315037638,3.199905589222908,17.21994337439537,-0.10551814024802297,0.06379555024614092,-0.005897918804294022,1.0000000000000004,1.8079999089241028,1.54,-0.192,0.5
0.00017147243988802074,3.2000765651464462,17.218965768814087,-0.11228620912879705,0.06221915705827996,-0.006047977460184484,1.0000000000000004,1.8119999766349792,1.54,-0.188,0.5
0.00017131014328697347,3.2002486512064934,17.21799373626709,-0.11903901933692396,0.0606516107702646,-0.006193358051959308,1.0000000000000004,1.8160000443458557,1.54,-0.184,0.5
0.00017114752699853852,3.200626850128174,17.217080533504486,-0.12568457110319287,0.05901985694936229,-0.006371535794187366,1.0000000000000004,1.8199999630451202,1.54,-0.18,0.5
0.00017098172929763678,3.2009388357400894,17.216257721185684,-0.1321805997285992,0.057459036961517995,-0.006507651630762723,1.0000000000000004,1.8240000307559967,1.54,-0.176,0.5
0.00017081298119592248,3.2011421248316765,17.215493768453598,-0.13856048276647925,0.055987612877288484,-0.0065911681194847915,1.0000000000000004,1.8279999494552612,1.54,-0.172,0.5
0.00017064381745512947,3.201372869312763,17.214712411165237,-0.1449119970202446,0.05448711684925911,-0.006679808661829156,1.0000000000000004,1.8320000171661377,1.54,-0.168,0.5
0.00017047366554834298,3.201650746166706,17.213902950286865,-0.15118874912150204,0.052945903305953834,-0.006770492628675129,1.0000000000000004,1.8359999358654022,1.54,-0.164,0.5
0.0001703010802884819,3.2018511593341827,17.2131669819355,-0.1572131826542318,0.05160215940486523,-0.006760966082765663,1.0000000000000004,1.8400000035762787,1.54,-0.16,0.5
0.00017012799844451365,3.20200914144516,17.21243605017662,-0.1632219129242003,0.0502487021003617,-0.006751833760972659,1.0000000000000004,1.8439999222755432,1.54,-0.156,0.5
0.00016995177202261402,3.201900117099285,17.211737751960754,-0.169131817528978,0.04883399161735724,-0.006745186462239872,1.0000000000000004,1.8479999899864197,1.54,-0.152,0.5
0.0001697767770565406,3.2018737867474556,17.211086243391037,-0.1748719362076372,0.04753244757284847,-0.006665908948207289,1.0000000000000004,1.8520000576972961,1.54,-0.148,0.5
0.00016960293851298047,3.201930783689022,17.21045207977295,-0.18039517477154732,0.04628669273051855,-0.006567027497112576,1.0000000000000004,1.8559999763965607,1.54,-0.144,0.5
0.0001694292345746362,3.2019997909665108,17.20980754494667,-0.1858664331957698,0.04502278048539665,-0.0064894409414471,1.0000000000000004,1.8600000441074371,1.54,-0.14,0.5
0.00016925635736697586,3.202068530023098,17.209179639816284,-0.19130966276861727,0.043727451435188414,-0.006396989628683514,1.0000000000000004,1.8639999628067017,1.54,-0.136,0.5
0.00016908848920138553,3.2022574692964554,17.208616733551025,-0.1963016150984913,0.04254602806145158,-0.006195941308078545,1.0000000000000004,1.8680000305175781,1.54,-0.132,0.5
0.00016892070016183425,3.2024463191628456,17.20805725455284,-0.20128007070161402,0.04137351539975498,-0.005990761082102836,1.0000000000000004,1.8719999492168427,1.54,-0.128,0.5
0.00016875666278792778,3.202848605811596,17.20740306377411,-0.20615133177489042,0.040164853577152826,-0.005775186521987052,1.0000000000000004,1.8760000169277191,1.54,-0.124,0.5
0.00016859483912412543,3.2032685428857803,17.206724733114243,-0.2108717323280871,0.038985140251156736,-0.005536481853141595,1.0000000000000004,1.8799999356269836,1.54,-0.12,0.5
0.00016843213415995706,3.2034207805991173,17.20613133907318,-0.21543239546008408,0.03790266106807394,-0.005273495214169088,1.0000000000000004,1.88400000333786,1.54,-0.116,0.5
0.00016827075705805328,3.2033086717128754,17.20566275715828,-0.21985701471567154,0.036732107888383325,-0.0049651495392026845,1.0000000000000004,1.8880000710487366,1.54,-0.112,0.5
0.00016811160276120063,3.2032332494854927,17.20516139268875,-0.2241445411927998,0.03561540929149487,-0.004647381628274161,1.0000000000000004,1.891999989748001,1.54,-0.108,0.5
0.00016795563033156213,3.2033047303557396,17.20466050505638,-0.22826917795464396,0.03459050616947934,-0.004324804698967455,1.0000000000000004,1.8960000574588776,1.54,-0.104,0.5
0.00016780602800281486,3.2035048380494118,17.20412838459015,-0.2322051371447742,0.03341735003050417,-0.003942872022889787,1.0000000000000004,1.899999976158142,1.54,-0.1,0.5
0.0001676605688771815,3.203787073493004,17.203676998615265,-0.2359051126986742,0.0323607072878076,-0.003529984078795678,1.0000000000000004,1.9040000438690186,1.54,-0.096,0.5
0.00016751565317463246,3.2040800154209137,17.203237265348434,-0.239572795573622,0.031322126065788325,-0.0031131640088233326,1.0000000000000004,1.907999962568283,1.54,-0.092,0.5
0.00016738005751903984,3.2045617550611496,17.202823728322983,-0.24293768918141723,0.030149496478770743,-0.0026271205327930147,1.0000000000000004,1.9119998812675476,1.54,-0.088,0.5
0.0001672473795224505,3.2050449326634407,17.202479541301727,-0.24614772433415055,0.02906466112472117,-0.002106034848111449,1.0000000000000004,1.915999948978424,1.54,-0.084,0.5
0.00016711530815882725,3.205550044775009,17.20213907957077,-0.24934207554906607,0.027967239063400484,-0.0015822790965103195,1.0000000000000004,1.9200000166893005,1.54,-0.08,0.5
0.0001669932125878404,3.206015095114708,17.201790273189545,-0.25211799796670675,0.02679027422971103,-0.0009801840624277247,1.0000000000000004,1.924000084400177,1.54,-0.076,0.5
0.00016687231891410192,3.2064437717199326,17.201461642980576,-0.25484253838658333,0.02563382282914972,-0.00034366575414424005,1.0000000000000004,1.9280000030994415,1.54,-0.072,0.5
0.00016675283359290916,3.206902340054512,17.201156347990036,-0.2575434586033225,0.02448553207977966,0.0003017776573415176,1.0000000000000004,1.932000070810318,1.54,-0.068,0.5
0.00016664265103827347,3.207329347729683,17.201013773679733,-0.25998125318437815,0.023322519391513197,0.0009217988723548842,1.0000000000000004,1.9359999895095825,1.54,-0.064,0.5
0.00016653382681397488,3.207626923918724,17.200873017311096,-0.26238286634907126,0.022119663139164913,0.0015516180956183234,1.0000000000000004,1.940000057220459,1.54,-0.06,0.5
0.00016642856235193904,3.2079967260360718,17.20076036453247,-0.26470948103815317,0.0209629289311124,0.0021435410244521336,1.0000000000000004,1.9439999759197235,1.54,-0.056,0.5
0.00016633381346764509,3.2085279300808907,17.200655668973923,-0.26680378429591656,0.019793849849520484,0.002698634560147184,1.0000000000000004,1.947999894618988,1.54,-0.052,0.5
0.00016624089585093316,3.209074430167675,17.200533390045166,-0.26885511074215174,0.018586091815450345,0.0032658054045668905,1.0000000000000004,1.9519999623298645,1.54,-0.048,0.5
0.00016615344247838948,3.209674023091793,17.200436055660248,-0.27075910894200206,0.0174651687284495,0.003762923711519761,1.0000000000000004,1.956000030040741,1.54,-0.044,0.5
0.0001660745833760302,3.210377126932144,17.20034110546112,-0.27241685055196285,0.016288778148918936,0.004227411151077831,1.0000000000000004,1.9600000977516174,1.54,-0.04,0.5
0.00016599810760453693,3.211113341152668,17.200238674879074,-0.2740031210705638,0.015054909714308451,0.004699848397763162,1.0000000000000004,1.964000016450882,1.54,-0.036,0.5
0.00016592815973126562,3.211639367043972,17.200228720903397,-0.2753587681800127,0.013955028962300275,0.00505771852840553,1.0000000000000004,1.9680000841617584,1.54,-0.032,0.5
0.0001658642286201939,3.2121926322579384,17.20012766122818,-0.2764539481140673,0.012741674347125809,0.005405855023127515,1.0000000000000004,1.972000002861023,1.54,-0.028,0.5
0.00016580171359237283,3.2127541676163673,17.200016111135483,-0.2774783060885966,0.011478465163236251,0.0057598182538640685,1.0000000000000004,1.9759999215602875,1.54,-0.024,0.5
0.00016574724895690451,3.2133084014058113,17.199921935796738,-0.2782822800800204,0.010337766983866459,0.006031957990671799,1.0000000000000004,1.979999989271164,1.54,-0.02,0.5
0.00016569808849453693,3.2137667015194893,17.199790745973587,-0.27879359060898423,0.009044229042046936,0.006302548611529346,1.0000000000000004,1.9839999079704285,1.54,-0.016,0.5
0.00016565605028517894,3.214293956756592,17.19967246055603,-0.2790808491408825,0.007827232471754542,0.006488549552614131,1.0000000000000004,1.987999975681305,1.54,-0.012,0.5
0.00016561769598411047,3.214770622551441,17.199523746967316,-0.2791619426570833,0.0065003245526895626,0.0066573296385286085,1.0000000000000004,1.9920000433921814,1.54,-0.008,0.5
0.00016558876950512058,3.215276300907135,17.199407249689102,-0.2789266984909773,0.0052571700580301695,0.006728798056883534,1.0000000000000004,1.9960001111030579,1.54,-0.004,0.5
0.00016556180844418122,3.2157510444521904,17.19929939508438,-0.2785858646966517,0.003916091430255619,0.006792441322204468,1.0000000000000004,2.0000000298023224,1.54,0.0,0.5
0.00016554674630242516,3.2161080464720726,17.199150890111923,-0.2777544562704861,0.002687707601580769,0.0067908599206703,1.0000000000000004,2.003999948501587,1.54,0.004,0.5
0.0001655322757869726,3.2164158448576927,17.199004858732224,-0.27691142121329904,0.0014221739329514094,0.006782707576348912,1.0000000000000004,2.0079998672008514,1.54,0.008,0.5
0.00016552225997656933,3.2166557237505913,17.19885140657425,-0.27595174638554454,0.00011000864833476953,0.006761924245893169,1.0000000000000004,2.01200008392334,1.54,0.012,0.5
0.00016552439774386585,3.2169609367847443,17.19865971803665,-0.2746526808477938,-0.0011321264410071308,0.006729875235720328,1.0000000000000004,2.0160000026226044,1.54,0.016,0.5
0.0001655293713156425,3.2172950208187103,17.198493629693985,-0.27328890562057495,-0.0023280714731299668,0.006659710473286395,1.0000000000000004,2.019999921321869,1.54,0.02,0.5
0.0001655419878261455,3.217757612466812,17.19830271601677,-0.27175799710676074,-0.003481963942931543,0.006611419200453383,1.0000000000000004,2.0239999890327454,1.54,0.024,0.5
0.00016556375339860097,3.2183739468455315,17.198082357645035,-0.2700270633213222,-0.004585527960557556,0.00658930671215785,1.0000000000000004,2.028000056743622,1.54,0.028,0.5
0.0001655854516684485,3.2188601791858673,17.197860717773438,-0.2682992578484118,-0.005745096955251938,0.006557804576857507,1.0000000000000004,2.0320001244544983,1.54,0.032,0.5
0.00016561695747441263,3.2193509340286255,17.197643220424652,-0.2663511256687343,-0.006904551089519373,0.006625034990975109,1.0000000000000004,2.036000043153763,1.54,0.036,0.5
0.0001656583940530254,3.2201011702418327,17.197417825460434,-0.2642158051021397,-0.007966849330841796,0.006640088468429894,1.0000000000000004,2.0399999618530273,1.54,0.04,0.5
0.00016570239449720248,3.2206101194024086,17.197182059288025,-0.26191335869953036,-0.009051020449987845,0.006723758058342355,1.0000000000000004,2.043999880552292,1.54,0.044,0.5
0.00016574957362536225,3.2208906710147858,17.196989834308624,-0.25944371009245515,-0.010162079553538206,0.0068733344035081245,1.0000000000000004,2.0480000972747803,1.54,0.048,0.5
0.00016579835437369184,3.2209385707974434,17.196793019771576,-0.2568310215137899,-0.011179427081515314,0.00698173146543013,1.0000000000000004,2.052000015974045,1.54,0.052,0.5
0.00016585849516559392,3.2210304960608482,17.196731001138687,-0.253924123942852,-0.012231301634983538,0.007159823078779937,1.0000000000000004,2.0559999346733093,1.54,0.056,0.5
0.00016592069869147963,3.2211725637316704,17.196677774190903,-0.2509779715910554,-0.013300775361130945,0.0073555962762839044,1.0000000000000004,2.060000002384186,1.54,0.06,0.5
0.00016598597085248912,3.221318744122982,17.19659584760666,-0.24789950530976057,-0.014286137461567705,0.007491940066756797,1.0000000000000004,2.0639999210834503,1.54,0.064,0.5
0.00016606269628027803,3.221564956009388,17.196520000696182,-0.24444347573444247,-0.01526864293532526,0.007599121997373004,1.0000000000000004,2.0680001378059387,1.54,0.068,0.5
0.00016614246396784438,3.22184918820858,17.196460396051407,-0.2409032597206533,-0.016292593171783665,0.00772471841105471,1.0000000000000004,2.0720000565052032,1.54,0.072,0.5
0.0001662241152189381,3.2221605330705643,17.196396857500076,-0.2372922752983868,-0.017271859747779672,0.007814025441348349,1.0000000000000004,2.0759999752044678,1.54,0.076,0.5
0.00016631554217383382,3.2225166335701942,17.1963272690773,-0.23330114874988794,-0.01823541665362427,0.007820786884622066,1.0000000000000004,2.0799998939037323,1.54,0.08,0.5
0.00016641038837406086,3.222854696214199,17.196261167526245,-0.22917215107008815,-0.01926933878348791,0.007835720395632961,1.0000000000000004,2.0840001106262207,1.54,0.084,0.5
0.00016650601173751056,3.223213165998459,17.1962032020092,-0.22501938743516803,-0.020288264571718173,0.007836983317247359,1.0000000000000004,2.0880000293254852,1.54,0.088,0.5
0.00016660861774653313,3.2234764099121094,17.19622054696083,-0.2205635323189199,-0.021255173633107916,0.007731998778581328,1.0000000000000004,2.0919999480247498,1.54,0.092,0.5
0.00016671241201038356,3.2234441936016083,17.196251153945923,-0.2159680174663663,-0.022296583723800723,0.007626209259001371,1.0000000000000004,2.096000015735626,1.54,0.096,0.5
0.00016681620490999194,3.2234119698405266,17.196281880140305,-0.21137250121682882,-0.023337993152381387,0.007520419791944732,1.0000000000000004,2.0999999344348907,1.54,0.1,0.5
0.00016692375857019215,3.223041407763958,17.196344643831253,-0.20648938231170177,-0.024357659262022935,0.0073958541006504674,1.0000000000000004,2.104000151157379,1.54,0.104,0.5
0.00016703408800822217,3.2226545736193657,17.196440994739532,-0.2015027948655188,-0.025410638067114633,0.007288863809662871,1.0000000000000004,2.1080000698566437,1.54,0.108,0.5
0.0001671445256761217,3.2222641110420227,17.19653844833374,-0.19651663536205888,-0.02646413940237835,0.007179414369602455,1.0000000000000004,2.111999988555908,1.54,0.112,0.5
0.00016726080639273277,3.22192894667387,17.19669395685196,-0.1912904146593064,-0.027557184141187463,0.007160462700994685,1.0000000000000004,2.1159999072551727,1.54,0.116,0.5
0.00016737956593715353,3.2216184213757515,17.196876138448715,-0.1859548615757376,-0.028661472584644798,0.007189614458184224,1.0000000000000004,2.1199998259544373,1.54,0.12,0.5
0.0001674983273005637,3.2213078290224075,17.197058349847794,-0.18061931082047522,-0.029765761450107675,0.007218766018922906,1.0000000000000004,2.1240000426769257,1.54,0.124,0.5
0.00016762078485044185,3.2210456654429436,17.197260946035385,-0.1750505950767547,-0.030938727912143804,0.0072894071563496254,1.0000000000000004,2.12799996137619,1.54,0.128,0.5
0.00016774525192886358,3.220832981169224,17.197505205869675,-0.1693842727690935,-0.032115992031322094,0.007422049854994839,1.0000000000000004,2.1320000290870667,1.54,0.132,0.5
0.00016786971946203266,3.2206202670931816,17.197749227285385,-0.1637179295066744,-0.033293261499238724,0.007554693156315295,1.0000000000000004,2.135999947786331,1.54,0.136,0.5
0.00016799480272311484,3.2202250733971596,17.1981104016304,-0.15784729574806988,-0.03455597646552633,0.0076201324445719365,1.0000000000000004,2.1400001645088196,1.54,0.14,0.5
0.00016812045532788034,3.219804346561432,17.198571294546127,-0.15192963019944727,-0.03581228109442236,0.007744785802060505,1.0000000000000004,2.144000083208084,1.54,0.144,0.5
0.00016824617068778025,3.219382159411907,17.199044078588486,-0.14600798464380205,-0.037066901763864735,0.00787771134855575,1.0000000000000004,2.1480000019073486,1.54,0.148,0.5
0.00016837245448186877,3.2190293967723846,17.19955974817276,-0.13996350043453276,-0.0383820987353829,0.00798160988233576,1.0000000000000004,2.151999920606613,1.54,0.152,0.5
0.00016849914482008899,3.218726746737957,17.20010668039322,-0.13383024698123336,-0.039741056622006,0.00806454293706338,1.0000000000000004,2.1559998393058777,1.54,0.156,0.5
0.00016862413758644834,3.2182325944304466,17.200677752494812,-0.12768492754548788,-0.04106193612824427,0.008182528927136445,1.0000000000000004,2.160000056028366,1.54,0.16,0.5
0.00016874795664989506,3.217760421335697,17.20138105750084,-0.12141326977871358,-0.04243118409613089,0.008292299320487473,1.0000000000000004,2.1639999747276306,1.54,0.164,0.5
0.0001688714783085743,3.2173443883657455,17.202132612466812,-0.11506677721627057,-0.043838070469064405,0.008388890763853851,1.0000000000000004,2.168000042438507,1.54,0.168,0.5
0.0001689941327640554,3.216894157230854,17.20291382074356,-0.10869522707071155,-0.045220992287795525,0.0085240443731891,1.0000000000000004,2.1719999611377716,1.54,0.172,0.5
0.00016911357533899718,3.2164479345083237,17.20378875732422,-0.1021391226677224,-0.046677322759933304,0.008662510738531637,1.0000000000000004,2.17600017786026,1.54,0.176,0.5
0.00016923302109717042,3.216001681983471,17.204664051532745,-0.09558299370110035,-0.04813365802692715,0.008800977445858393,1.0000000000000004,2.1800000965595245,1.54,0.18,0.5
0.00016934834320636583,3.2154148295521736,17.2056904733181,-0.08887387136928737,-0.049635729781584814,0.008939741678773316,1.0000000000000004,2.184000015258789,1.54,0.184,0.5
0.00016946148343777168,3.214764319360256,17.206786274909973,-0.08209668623749167,-0.05114916997263208,0.009085146225515928,1.0000000000000004,2.1879999339580536,1.54,0.188,0.5
0.0001695739747447078,3.214124009013176,17.207886159420013,-0.07530406571459025,-0.052667120966361836,0.009229882967701997,1.0000000000000004,2.191999852657318,1.54,0.192,0.5
0.00016967917554211454,3.213593229651451,17.209034860134125,-0.06833060889039189,-0.054240496225247625,0.009365285635794862,1.0000000000000004,2.1960000693798065,1.54,0.196,0.5
0.00016978525945887668,3.2129901498556137,17.21022191643715,-0.06132137810345739,-0.055847083112894325,0.00948588631763414,1.0000000000000004,2.199999988079071,1.54,0.2,0.5
0.0001698867354207323,3.2124804481863976,17.211460053920746,-0.054213922936469316,-0.057484458904582425,0.009622186864362448,1.0000000000000004,2.2040000557899475,1.54,0.204,0.5
0.00016998336650431156,3.2120690047740936,17.212751358747482,-0.04700303171557607,-0.05915425088460324,0.009775013019861944,1.0000000000000004,2.207999974489212,1.54,0.208,0.5
0.0001700797265584697,3.211625635623932,17.214077472686768,-0.03976409125607461,-0.060844884283142164,0.009931745027643046,1.0000000000000004,2.2119998931884766,1.54,0.212,0.5
0.00017016510582834599,3.211185038089752,17.215577214956284,-0.03230180329410359,-0.06261666544014588,0.010175270387478008,1.0000000000000004,2.216000109910965,1.54,0.216,0.5
0.00017024776116159046,3.210755333304405,17.21710979938507,-0.024791377627025213,-0.0644025491346838,0.01043974484764476,1.0000000000000004,2.2200000286102295,1.54,0.22,0.5
0.00017033164249369293,3.210371360182762,17.218627095222473,-0.01728895134283448,-0.0661644677456934,0.010709119889725116,1.0000000000000004,2.223999947309494,1.54,0.224,0.5
0.00017039718841260765,3.209426298737526,17.220193684101105,-0.009637070772441803,-0.06798045936011476,0.010997341648362635,1.0000000000000004,2.2279998660087585,1.54,0.228,0.5
0.00017045768254320137,3.208431087434292,17.22178140282631,-0.0018904772696259897,-0.06983437977396534,0.011312273019939312,1.0000000000000004,2.231999933719635,1.54,0.232,0.5
0.00017051817712854245,3.2074358239769936,17.22336909174919,0.005856145209691022,-0.07168830583395902,0.011627205887634773,1.0000000000000004,2.2360000014305115,1.54,0.236,0.5
0.00017055915986929904,3.2064400762319565,17.225099682807922,0.013704061818316404,-0.07362346665968289,0.011980222523561679,1.0000000000000004,2.240000069141388,1.54,0.24,0.5
0.00017059928222806775,3.205444283783436,17.226837128400803,0.021556475468969438,-0.07556221646154881,0.012334919418208301,1.0000000000000004,2.2439999878406525,1.54,0.244,0.5
0.0001706348061816243,3.2044756710529327,17.228622257709503,0.029461160778737394,-0.07754034205845528,0.012690076655417215,1.0000000000000004,2.247999906539917,1.54,0.248,0.5
0.00017065213660316658,3.203601785004139,17.230465710163116,0.03739095397395431,-0.0796102071471978,0.01301656679424923,1.0000000000000004,2.2520001232624054,1.54,0.252,0.5
0.00017066980944946408,3.202672615647316,17.232305109500885,0.045299710159845574,-0.08167625010537449,0.013350988204365422,1.0000000000000004,2.25600004196167,1.54,0.256,0.5
0.0001706774869489891,3.2017159163951874,17.234177380800247,0.05318231833575737,-0.08378288893436547,0.013664543967024656,1.0000000000000004,2.2599999606609344,1.54,0.26,0.5
0.00017066762939066393,3.2007889077067375,17.236126512289047,0.061048806019243784,-0.08597445223131217,0.013928023327594019,1.0000000000000004,2.263999879360199,1.54,0.264,0.5
0.0001706588095657935,3.200050503015518,17.238118916749954,0.06898873622412793,-0.08819456023047678,0.014161383614919032,1.0000000000000004,2.2680000960826874,1.54,0.268,0.5
0.00017062829374481225,3.1988173499703407,17.24013540148735,0.07691116473870352,-0.0904547949321568,0.014352925642924674,1.0000000000000004,2.272000014781952,1.54,0.272,0.5
0.00017057662262232043,3.1970146372914314,17.242219150066376,0.08481797412969172,-0.09275000335765071,0.014504375943033665,1.0000000000000004,2.2760000824928284,1.54,0.276,0.5
0.00017052462317224126,3.1951868906617165,17.24430826306343,0.09272975625935942,-0.09504709229804575,0.014656234117865097,1.0000000000000004,2.280000001192093,1.54,0.28,0.5
0.00017045453159880708,3.193162463605404,17.246494203805923,0.10070210823323578,-0.09739411534974352,0.014783728787733708,1.0000000000000004,2.2839999198913574,1.54,0.284,0.5
0.0001703637994978635,3.191350094974041,17.248725056648254,0.10865949210710824,-0.09978141327155754,0.014865590386762051,1.0000000000000004,2.288000136613846,1.54,0.288,0.5
0.00017027405147018726,3.1895653754472733,17.25096356868744,0.11657994682900608,-0.10217998613370582,0.01494437628207379,1.0000000000000004,2.2920000553131104,1.54,0.292,0.5
0.00017016697211147402,3.187816433608532,17.25324359536171,0.12449500430375338,-0.10461139888502657,0.015010288017037965,1.0000000000000004,2.295999974012375,1.54,0.296,0.5
0.00017003573339025024,3.1860775277018547,17.255606174468994,0.13242306071333587,-0.10707781667588279,0.015068988815983175,1.0000000000000004,2.2999998927116394,1.54,0.3,0.5
0.00016990417270790203,3.184292934834957,17.25799849629402,0.1403747925069183,-0.10953234287444502,0.01513990708917845,1.0000000000000004,2.303999960422516,1.54,0.304,0.5
0.00016975114431261318,3.182395540177822,17.260429441928864,0.14832548261620104,-0.11202395055443048,0.015215603860269766,1.0000000000000004,2.3080000281333923,1.54,0.308,0.5
0.0001695711462161853,3.1803563460707664,17.26290836930275,0.15627478528767824,-0.11456213903147727,0.015297306475986261,1.0000000000000004,2.312000095844269,1.54,0.312,0.5
0.0001693911435722839,3.1783171370625496,17.265387505292892,0.16422409284859896,-0.1171003277413547,0.015379009120806586,1.0000000000000004,2.3160000145435333,1.54,0.316,0.5
0.00016918244409680483,3.1758938506245613,17.26797065138817,0.172169717727229,-0.1196392256533727,0.015429958337335847,1.0000000000000004,2.319999933242798,1.54,0.32,0.5
0.00016894141299417242,3.173096589744091,17.270631819963455,0.18005695613101125,-0.12223369610728696,0.015436018401032925,1.0000000000000004,2.3239998519420624,1.54,0.324,0.5
0.00016870089984877268,3.170347422361374,17.273294359445572,0.18793155276216567,-0.12483684066683054,0.01544709172230796,1.0000000000000004,2.328000068664551,1.54,0.328,0.5
0.00016845159143485944,3.167581617832184,17.27596080303192,0.19579832954332232,-0.1274467840557918,0.015462393159850762,1.0000000000000004,2.3319999873638153,1.54,0.332,0.5
0.0001681485032349883,3.164713993668556,17.278653621673584,0.20361772133037448,-0.130098411696963,0.015503538535085681,1.0000000000000004,2.33599990606308,1.54,0.336,0.5
0.00016784483023002394,3.161746107041836,17.281386345624924,0.2114361640997231,-0.13271107978653163,0.01552833644018392,1.0000000000000004,2.3399999737739563,1.54,0.34,0.5
0.0001675409930612659,3.158749520778656,17.28413024544716,0.21925433306023479,-0.13531260390300304,0.01554845787177328,1.0000000000000004,2.3440000414848328,1.54,0.344,0.5
0.00016718526740078232,3.1559250205755234,17.28691804409027,0.2270139092579484,-0.13795751123689115,0.015583758609864162,1.0000000000000004,2.3480001091957092,1.54,0.348,0.5
0.00016681781016814057,3.153139315545559,17.28971615433693,0.23476031748577952,-0.14061224879696965,0.01562248970640212,1.0000000000000004,2.3520000278949738,1.54,0.352,0.5
0.00016645035339024616,3.15035367757082,17.292514324188232,0.24250672478228807,-0.14326698472723365,0.015661220730180503,1.0000000000000004,2.3559999465942383,1.54,0.356,0.5
0.00016604971551714698,3.147528186440468,17.2954278588295,0.25021231500431895,-0.14592837158124894,0.015689248821217916,1.0000000000000004,2.3600001633167267,1.54,0.36,0.5
0.00016561333904974163,3.1446584463119507,17.298451989889145,0.2578655695542693,-0.14862591854762286,0.015697921853643493,1.0000000000000004,2.364000082015991,1.54,0.364,0.5
0.00016517695985385217,3.141788735985756,17.301475703716278,0.26551888324320316,-0.1513234858866781,0.015706594969742582,1.0000000000000004,2.3680000007152557,1.54,0.368,0.5
0.00016471055369038368,3.138541840016842,17.30447980761528,0.2732165581546724,-0.1540557446423918,0.01570263494613755,1.0000000000000004,2.3719999194145203,1.54,0.372,0.5
0.00016418382756455685,3.1342813074588776,17.307503402233124,0.28101701010018587,-0.15683855907991529,0.015691507663177617,1.0000000000000004,2.3759999871253967,1.54,0.376,0.5
0.00016365709370802506,3.130020797252655,17.310526937246323,0.28881751373410225,-0.15962139586918056,0.015680380129197147,1.0000000000000004,2.380000054836273,1.54,0.38,0.5
0.00016313305286530522,3.125819154083729,17.31357851624489,0.2966335262171924,-0.16239129356108606,0.015665117676689988,1.0000000000000004,2.3840001225471497,1.54,0.384,0.5
0.00016254824504358112,3.1216069385409355,17.316723823547363,0.3045420655980706,-0.165222394047305,0.01546413804680924,1.0000000000000004,2.388000041246414,1.54,0.388,0.5
0.00016193496912819683,3.1171724125742912,17.319893091917038,0.31240258226171136,-0.16809945716522634,0.015172555000390275,1.0000000000000004,2.3919999599456787,1.54,0.392,0.5
0.00016132168570948124,3.1127378717064857,17.323062509298325,0.32026315154507756,-0.1709765363484621,0.0148809697757315,1.0000000000000004,2.3959998786449432,1.54,0.396,0.5
0.00016068189643192454,3.1083267852663994,17.326250225305557,0.32820846792310476,-0.1738752438686788,0.014555349233887682,1.0000000000000004,2.4000000953674316,1.54,0.4,0.5
0.00015998475441847404,3.1039665043354034,17.329477965831757,0.3363370872102678,-0.1768207319546491,0.01415610024923808,1.0000000000000004,2.404000014066696,1.54,0.404,0.5
0.00015928761899886013,3.0996062383055687,17.332705855369568,0.3444656515493989,-0.17976619652472436,0.013756854617895442,1.0000000000000004,2.4079999327659607,1.54,0.408,0.5
0.00015859047834965168,3.0952459946274757,17.33593362569809,0.35259427037090063,-0.18271168344654143,0.013357605776036507,1.0000000000000004,2.412000000476837,1.54,0.412,0.5
0.00015780653689034807,3.090557374060154,17.339188128709793,0.36111415456980467,-0.18565238662995398,0.012926105040605762,1.0000000000000004,2.4159999191761017,1.54,0.416,0.5
0.00015701701227044396,3.085852265357971,17.342441648244858,0.36965774092823267,-0.18859462696127594,0.01249177890122155,1.0000000000000004,2.42000013589859,1.54,0.42,0.5
0.00015622748264831898,3.0811471343040466,17.345694839954376,0.378201387822628,-0.19153689686208963,0.012057448651830782,1.0000000000000004,2.4240000545978546,1.54,0.424,0.5
0.00015537193780801317,3.07549274712801,17.34900724887848,0.3870858522132039,-0.1945251238066703,0.011680183381031384,1.0000000000000004,2.427999973297119,1.54,0.428,0.5
0.00015446656152562355,3.0692266821861267,17.352359294891357,0.3962260978296399,-0.19754554610699415,0.011351592562277801,1.0000000000000004,2.4319998919963837,1.54,0.432,0.5
0.00015356119251919154,3.0629606768488884,17.355711609125137,0.4053662847727537,-0.2005659460555762,0.011023004039088846,1.0000000000000004,2.435999810695648,1.54,0.436,0.5
0.0001526559533431282,3.056282639503479,17.359081596136093,0.4144958881661296,-0.20348625001497567,0.010642745270160958,1.0000000000000004,2.4400000274181366,1.54,0.44,0.5
0.00015167291553552786,3.0491936430335045,17.36240190267563,0.4242203216999769,-0.20643965271301568,0.010225354760223127,1.0000000000000004,2.443999946117401,1.54,0.444,0.5
0.0001506520777638798,3.041939176619053,17.365696668624878,0.43423454090952873,-0.20941742602735758,0.009794212679025804,1.0000000000000004,2.4480000138282776,1.54,0.448,0.5
0.0001496312502240471,3.034684807062149,17.368991494178772,0.44424867630004883,-0.2123951769899577,0.009363073422719026,1.0000000000000004,2.451999932527542,1.54,0.452,0.5
0.00014861041290714638,3.027430310845375,17.372286587953568,0.4542628936469555,-0.21537295076996088,0.008931931529787107,1.0000000000000004,2.4560001492500305,1.54,0.456,0.5
0.00014749205661246378,3.0190419033169746,17.3756422996521,0.4648403599858284,-0.21818096307106316,0.008564919996388198,1.0000000000000004,2.460000067949295,1.54,0.46,0.5
0.00014634750368713867,3.01056557148695,17.378992915153503,0.47558051254600286,-0.22096189809963107,0.008204508892958984,1.0000000000000004,2.4639999866485596,1.54,0.464,0.5
0.00014520294143949286,3.0020892173051834,17.382343471050262,0.4863207396119833,-0.2237428487278521,0.007844095765904058,1.0000000000000004,2.467999905347824,1.54,0.468,0.5
0.00014405837941922073,2.9936127960681915,17.385693818330765,0.49706097412854433,-0.22652380308136344,0.007483682180463802,1.0000000000000004,2.4720001220703125,1.54,0.472,0.5
0.0001428672005658882,2.984611265361309,17.389004081487656,0.5080694425851107,-0.22928000334650278,0.007133338516723597,1.0000000000000004,2.476000040769577,1.54,0.476,0.5
0.0001415928375081421,2.9746724665164948,17.39224350452423,0.5195565894246101,-0.2319920095615089,0.006800970941185369,1.0000000000000004,2.4799999594688416,1.54,0.48,0.5
0.00014031846058060182,2.9647335708141327,17.395482420921326,0.531043816357851,-0.23470403300598264,0.006468600551670534,1.0000000000000004,2.484000027179718,1.54,0.484,0.5
0.00013904119919061486,2.9544742926955223,17.39873543381691,0.542463231831789,-0.2373240813612938,0.006148227913286064,1.0000000000000004,2.4879999458789825,1.54,0.488,0.5
0.00013775830529993982,2.9435900300741196,17.402013540267944,0.5537504060193896,-0.23976474767550826,0.0058512551649982925,1.0000000000000004,2.492000162601471,1.54,0.492,0.5
0.00013634775268656085,2.9297584295272827,17.40532299876213,0.565812312066555,-0.24213783582672477,0.005345246036085882,1.0000000000000004,2.4960000813007355,1.54,0.496,0.5
0.00013493341180037532,2.9160940051078796,17.40866082906723,0.5779169863089919,-0.2444883962161839,0.004830850696635025,1.0000000000000004,2.5,1.54,0.5,0.5
0.00013351907205105817,2.902429588139057,17.411999106407166,0.5900216605514288,-0.2468389580026269,0.004316454567742767,1.0000000000000004,2.5040000677108765,1.54,0.504,0.5
0.00013210534780228045,2.888792112469673,17.415324419736862,0.6021208381280303,-0.2491751443594694,0.003808016892435262,1.0000000000000004,2.507999837398529,1.54,0.508,0.5
0.00013058941476629116,2.873547285795212,17.41866147518158,0.6145902024582028,-0.2512588473036885,0.0033996490583376726,1.0000000000000004,2.5120002031326294,1.54,0.512,0.5
0.00012907072846246592,2.858124040067196,17.42200356721878,0.6270359884947538,-0.2532962504774332,0.0029887068831158103,1.0000000000000004,2.515999972820282,1.54,0.516,0.5
0.0001275520141916786,2.842700608074665,17.42534565925598,0.6394819682464004,-0.2553336825221777,0.002577758406914654,1.0000000000000004,2.5200000405311584,1.54,0.52,0.5
0.0001260333044683648,2.827277161180973,17.428687572479248,0.6519279386848211,-0.25737111642956734,0.0021668102308467496,1.0000000000000004,2.523999810218811,1.54,0.524,0.5
0.0001244168213361263,2.810926891863346,17.432092756032944,0.6652162978425622,-0.25940850423648953,0.0019803769209829625,1.0000000000000004,2.5279998779296875,1.54,0.528,0.5
0.0001228020205417124,2.793306067585945,17.435425400733948,0.6783236749470234,-0.26118928706273437,0.0017407979030394927,1.0000000000000004,2.531999945640564,1.54,0.532,0.5
0.00012118765653212904,2.775421157479286,17.438743114471436,0.6913925539702177,-0.2629165565595031,0.001489935879362747,1.0000000000000004,2.5360000133514404,1.54,0.536,0.5
0.00011957162951148348,2.757513090968132,17.44206190109253,0.7044815570116043,-0.2646427918225527,0.0012448674242477864,1.0000000000000004,2.540000081062317,1.54,0.54,0.5
0.00011786425716309168,2.7383344918489456,17.445454210042953,0.7186745442450047,-0.26631222711876035,0.0013179028005652071,1.0000000000000004,2.5440001487731934,1.54,0.544,0.5
0.00011615690937105683,2.7191561609506607,17.448846131563187,0.732867319136858,-0.2679816344752908,0.0013909370372857666,1.0000000000000004,2.547999918460846,1.54,0.548,0.5
0.00011442862296462408,2.6970960274338722,17.452299535274506,0.7468744702637196,-0.26936369528993964,0.0014242474499042146,1.0000000000000004,2.5519999861717224,1.54,0.552,0.5
0.00011269437209193711,2.674222595989704,17.455802530050278,0.7608348950743675,-0.2706590788438916,0.0014507719752145931,1.0000000000000004,2.556000053882599,1.54,0.556,0.5
0.00011095222953372286,2.651043064892292,17.45931574702263,0.774839598685503,-0.2719523124396801,0.0014824001264059916,1.0000000000000004,2.5599998235702515,1.54,0.56,0.5
0.00010912000470852945,2.624367918819189,17.462949097156525,0.7893497478216887,-0.2732210145331919,0.0015722929092589766,1.0000000000000004,2.564000189304352,1.54,0.564,0.5
0.00010728777965596237,2.5976927615702152,17.466582268476486,0.8038599099963903,-0.27448971988633275,0.0016621858135295042,1.0000000000000004,2.5679999589920044,1.54,0.568,0.5
0.00010543787084316136,2.5688918456435204,17.470143526792526,0.8181487452238798,-0.2753152125515044,0.001683743363173562,1.0000000000000004,2.572000026702881,1.54,0.572,0.5
0.00010358665440435288,2.539930831640959,17.473699420690536,0.8324206788092852,-0.27610722836107016,0.001700141049695958,1.0000000000000004,2.5760000944137573,1.54,0.576,0.5
0.0001017354093164613,2.510969426482916,17.47725585103035,0.8466928135603666,-0.2768992558121681,0.0017165388308058027,1.0000000000000004,2.57999986410141,1.54,0.58,0.5
9.987071211980947e-05,2.48170405626297,17.48081883788109,0.861089251935482,-0.27766535989940166,0.001740041876473697,1.0000000000000004,2.5840002298355103,1.54,0.584,0.5
9.795438768378517e-05,2.44964387640357,17.484319180250168,0.8755297064781189,-0.278041067533195,0.0017609835383609607,1.0000000000000004,2.587999999523163,1.54,0.588,0.5
9.603910916666791e-05,2.4167170114815235,17.4877687394619,0.889721468091011,-0.2782562025822699,0.0017658459437370766,1.0000000000000004,2.5920000672340393,1.54,0.592,0.5
9.412938493369438e-05,2.3841095753014088,17.49121591448784,0.9038956686854362,-0.2784890877082944,0.0017774402258510236,1.0000000000000004,2.595999836921692,1.54,0.596,0.5
9.221966070072085e-05,2.3515021465718746,17.494663029909134,0.9180698730051517,-0.278721971437335,0.0017890342724058428,1.0000000000000004,2.5999999046325684,1.54,0.6,0.5
9.03139532510977e-05,2.317945819348097,17.498044937849045,0.9319356940686703,-0.27880974439904094,0.001797529914711049,1.0000000000000004,2.603999972343445,1.54,0.604,0.5
8.839991573950101e-05,2.282013799995184,17.501306891441345,0.9452662914991379,-0.2785758622922003,0.00179299947922118,1.0000000000000004,2.6080000400543213,1.54,0.608,0.5
8.645389993944264e-05,2.2448240779340267,17.504572182893753,0.95866883918643,-0.27823408832773566,0.0017736146483002813,1.0000000000000004,2.6120001077651978,1.54,0.612,0.5
8.450788232039486e-05,2.2076343670487404,17.507836878299713,0.9720713794231415,-0.27789231995120645,0.00175423044265699,1.0000000000000004,2.6159998774528503,1.54,0.616,0.5
8.256348633040034e-05,2.1702151969075203,17.5111001431942,0.9853638578206301,-0.2775159771554172,0.0017381025609211065,1.0000000000000004,2.619999945163727,1.54,0.62,0.5
8.064399037266412e-05,2.1292681246995926,17.514336079359055,0.9969641752541065,-0.2766080517321825,0.0017720461929684461,1.0000000000000004,2.6240000128746033,1.54,0.624,0.5
7.872449498336209e-05,2.088321056216955,17.5175718665123,1.0085644908249378,-0.2757001304998994,0.0018059900047546762,1.0000000000000004,2.6280000805854797,1.54,0.628,0.5
7.6785313012806e-05,2.045887928456068,17.520786941051483,1.0200238786637783,-0.2747010299935937,0.0018040750621821644,1.0000000000000004,2.6319998502731323,1.54,0.632,0.5
7.48250296283004e-05,2.0018604546785355,17.523979425430298,1.0313318371772766,-0.2736040875315666,0.0017636744469200494,1.0000000000000004,2.635999917984009,1.54,0.636,0.5
7.287356652341259e-05,1.9576609432697296,17.527156561613083,1.0424223449081182,-0.27246715128421783,0.0017225657466042321,1.0000000000000004,2.6399999856948853,1.54,0.64,0.5
7.098972116637015e-05,1.9121516793966293,17.53021577000618,1.0518498234450817,-0.27102473471313715,0.0016760496855567908,1.0000000000000004,2.6440000534057617,1.54,0.644,0.5
6.910587535458035e-05,1.8666424378752708,17.533274948596954,1.061277275905013,-0.2695823204703629,0.0016295338591589825,1.0000000000000004,2.648000121116638,1.54,0.648,0.5
6.722203022491158e-05,1.82113316655159,17.536333948373795,1.070704760029912,-0.2681399015709758,0.0015830178526812233,1.0000000000000004,2.6519998908042908,1.54,0.652,0.5
6.533962505272939e-05,1.773384727537632,17.539345651865005,1.079505419358611,-0.2665863963775337,0.001500602771557169,1.0000000000000004,2.656000256538391,1.54,0.656,0.5
6.345863266687957e-05,1.7245635613799095,17.54231768846512,1.087999938055873,-0.2649774351157248,0.0013992845924803987,1.0000000000000004,2.6600000262260437,1.54,0.66,0.5
6.16684729948247e-05,1.6763547770678997,17.54513520002365,1.0952463988214731,-0.2632191451266408,0.0012965362159320648,1.0000000000000004,2.66400009393692,1.54,0.664,0.5
5.990525767174404e-05,1.6283269487321377,17.547907263040543,1.1021222304552794,-0.2614164617843926,0.001193360999423021,1.0000000000000004,2.6679998636245728,1.54,0.668,0.5
5.8142042576037056e-05,1.5802991464734077,17.55067890882492,1.1089980825781822,-0.2596137789078057,0.0010901858113356866,1.0000000000000004,2.671999931335449,1.54,0.672,0.5
5.637882804876426e-05,1.5322713181376457,17.553450852632523,1.115873958915472,-0.2578110983595252,0.0009870107351162005,1.0000000000000004,2.6759999990463257,1.54,0.676,0.5
5.461561261199677e-05,1.4842435084283352,17.55622285604477,1.1227497905492783,-0.25600841687992215,0.0008838355679472443,1.0000000000000004,2.680000066757202,1.54,0.68,0.5
5.288348415888322e-05,1.4357577934861183,17.558953434228897,1.1291137877851725,-0.2541431370191276,0.0007460397923750861,1.0000000000000004,2.6840001344680786,1.54,0.684,0.5
5.1264589728816645e-05,1.388004258275032,17.56153067946434,1.1342030130326748,-0.2521770494058728,0.0005810734758142644,1.0000000000000004,2.687999904155731,1.54,0.688,0.5
4.9715240606929e-05,1.3415328823029995,17.564012676477432,1.1387138981372118,-0.25019317865371704,0.00043372375239414396,1.0000000000000004,2.6919999718666077,1.54,0.692,0.5
4.816586874767381e-05,1.2950608599931002,17.566494584083557,1.1432248298078775,-0.24820928322151303,0.00028637175387302705,1.0000000000000004,2.696000039577484,1.54,0.696,0.5
4.661649609261076e-05,1.2485887929797173,17.568976551294327,1.1477357763797045,-0.24622538080438972,0.00013901980310038198,1.0000000000000004,2.7000001072883606,1.54,0.7,0.5
4.506712485863318e-05,1.2021167427301407,17.57145842909813,1.1522467192262411,-0.2442414821125567,-8.332059223903343e-06,1.0000000000000004,2.703999876976013,1.54,0.704,0.5
4.351775208988329e-05,1.1556446868926287,17.57394030690193,1.1567576583474874,-0.24225758761167526,-0.00015568389653708437,1.0000000000000004,2.7079999446868896,1.54,0.708,0.5
4.202352658921882e-05,1.1102587301284075,17.576344698667526,1.160878149792552,-0.2402752172201872,-0.00027995002051284246,1.0000000000000004,2.712000012397766,1.54,0.712,0.5
4.0723200413594896e-05,1.0683780387043953,17.578484386205673,1.163557093590498,-0.2382956426590681,-0.00032360712339141173,1.0000000000000004,2.7160000801086426,1.54,0.716,0.5
3.942287389691046e-05,1.026497347280383,17.580624103546143,1.1662360820919275,-0.23631606623530388,-0.0003672642033052398,1.0000000000000004,2.720000147819519,1.54,0.72,0.5
3.8122567332266044e-05,0.9846172779798508,17.582763582468033,1.1689150147140026,-0.2343365214765072,-0.0004109208716727153,1.0000000000000004,2.7239999175071716,1.54,0.724,0.5
3.682224132717238e-05,0.9427365809679031,17.58490362763405,1.1715939845889807,-0.23235694644972682,-0.0004545780539046973,1.0000000000000004,2.727999985218048,1.54,0.728,0.5
3.552191481048794e-05,0.9008558988571167,17.587043404579163,1.1742729470133781,-0.23037737188860774,-0.0004982353138984763,1.0000000000000004,2.7319997549057007,1.54,0.732,0.5
3.437298113340148e-05,0.8615368232131004,17.589119166135788,1.1759308576583862,-0.22853062255308032,-0.00045681071060243994,1.0000000000000004,2.736000120639801,1.54,0.736,0.5
3.3244222493067355e-05,0.8225591164082289,17.591186195611954,1.17745266482234,-0.22670157300308347,-0.0004040474868816091,1.0000000000000004,2.7399998903274536,1.54,0.74,0.5
3.214581778365755e-05,0.7848430350422859,17.59320431947708,1.1789248958230019,-0.2248706673271954,-0.00035168714657629607,1.0000000000000004,2.74399995803833,1.54,0.744,0.5
3.109022168246156e-05,0.7489063125103712,17.595153033733368,1.1803271397948265,-0.22303714556619525,-0.000299895124953764,1.0000000000000004,2.7480000257492065,1.54,0.748,0.5
3.0034642293230718e-05,0.7129701087251306,17.597101628780365,1.1817293781787157,-0.22120364615693688,-0.0002481037936377106,1.0000000000000004,2.751999795436859,1.54,0.752,0.5
2.9059587291158095e-05,0.6789761520922184,17.598938524723053,1.1828723549842834,-0.2194347381591797,-0.0002272305634960503,1.0000000000000004,2.7560001611709595,1.54,0.756,0.5
2.814847681520405e-05,0.6465246314182878,17.600686371326447,1.1838094778358936,-0.21771712880581617,-0.00023090503191269818,1.0000000000000004,2.759999930858612,1.54,0.76,0.5
2.7237366111876327e-05,0.6140731014311314,17.60243397951126,1.184746589511633,-0.21599951945245266,-0.000234579524885703,1.0000000000000004,2.7639999985694885,1.54,0.764,0.5
2.632625557907886e-05,0.5816215807572007,17.60418191552162,1.1856837179511786,-0.21428190916776657,-0.00023825409448363644,1.0000000000000004,2.768000066280365,1.54,0.768,0.5
2.5431970243516844e-05,0.5499227689579129,17.605892449617386,1.1866218764334917,-0.21256473287940025,-0.00023871911253081635,1.0000000000000004,2.7720001339912415,1.54,0.772,0.5
2.4638680002908586e-05,0.522061062976718,17.60746195912361,1.1874176673591137,-0.21089479932561517,-0.00022585795159102418,1.0000000000000004,2.775999903678894,1.54,0.776,0.5
2.395247989284144e-05,0.4974051136523485,17.608986735343933,1.1878742761909962,-0.2093315301463008,-0.00020639350714191096,1.0000000000000004,2.7799999713897705,1.54,0.78,0.5
2.3266269238320092e-05,0.4727487964555621,17.610511779785156,1.1883309129625559,-0.20776823768392205,-0.00018692869168290827,1.0000000000000004,2.784000039100647,1.54,0.784,0.5
2.2578754766300335e-05,0.44803850213065743,17.612037658691406,1.1887881495058537,-0.20620130328461528,-0.00016730172217194195,1.0000000000000004,2.7880001068115234,1.54,0.788,0.5
2.1882537311057604e-05,0.4229680453427136,17.613569915294647,1.1892494596540928,-0.20461007161065936,-0.000146591978136712,1.0000000000000004,2.7920001745224,1.54,0.792,0.5
2.1192378994783212e-05,0.3980923295021057,17.6150985956192,1.1896969992667437,-0.20302332704886794,-0.00012555870898722787,1.0000000000000004,2.7959999442100525,1.54,0.796,0.5
2.0652125186870762e-05,0.3783651478588581,17.616492122411728,1.1898596975952387,-0.20153846312314272,-9.9233044693392e-05,1.0000000000000004,2.800000011920929,1.54,0.8,0.5
2.0134873608412818e-05,0.3598168855533004,17.617807894945145,1.1900446247309446,-0.2000585189089179,-7.528604874096345e-05,1.0000000000000004,2.8039997816085815,1.54,0.804,0.5
1.9617622058376583e-05,0.34126862045377493,17.619123965501785,1.1902295667678118,-0.1985785742290318,-5.133904596732464e-05,1.0000000000000004,2.808000147342682,1.54,0.808,0.5
1.910037784114138e-05,0.32272063475102186,17.620439678430557,1.1904145069420338,-0.19709865050390363,-2.7392417905502953e-05,1.0000000000000004,2.8119999170303345,1.54,0.812,0.5
1.8583126376370274e-05,0.3041723743081093,17.62175551056862,1.1905994340777397,-0.19561870442703366,-3.445382390054874e-06,1.0000000000000004,2.815999984741211,1.54,0.816,0.5
1.8152166660456714e-05,0.2887159404344857,17.623004406690598,1.1906784921884537,-0.19418682297691703,1.7165508324978873e-05,1.0000000000000004,2.8200000524520874,1.54,0.82,0.5
1.7744587296419922e-05,0.2740972093306482,17.624235421419144,1.1907288432121277,-0.19276795955374837,3.687228934268205e-05,1.0000000000000004,2.82399982213974,1.54,0.824,0.5
1.736834340704263e-05,0.26070681866258383,17.6254780292511,1.1907329931855202,-0.19137079268693924,7.086796358635183e-05,1.0000000000000004,2.8280001878738403,1.54,0.828,0.5
1.7011067825478676e-05,0.24805582780390978,17.626875549554825,1.1906980108469725,-0.18998609948903322,0.00011590377721404366,1.0000000000000004,2.831999957561493,1.54,0.832,0.5
1.665379193127592e-05,0.2354048469569534,17.628273606300354,1.1906630154699087,-0.18860140116885304,0.00016093980809728237,1.0000000000000004,2.8360000252723694,1.54,0.836,0.5
1.6296521408776243e-05,0.22275404795072973,17.629671216011047,1.1906280424445868,-0.18721672985702753,0.00020597513662323763,1.0000000000000004,2.839999794960022,1.54,0.84,0.5
1.593924579879058e-05,0.21010306454263628,17.63106894493103,1.1905930563807487,-0.18583203246816993,0.0002510111016817973,1.0000000000000004,2.8439998626708984,1.54,0.844,0.5
1.561104767233701e-05,0.19832219323143363,17.632472574710846,1.190377227962017,-0.18452975526452065,0.00032136034587892937,1.0000000000000004,2.847999930381775,1.54,0.848,0.5
1.5351052894629902e-05,0.18904057564213872,17.633776545524597,1.1900736950337887,-0.18328474974259734,0.0003835490315395873,1.0000000000000004,2.8519999980926514,1.54,0.852,0.5
1.5096171267714453e-05,0.18000849662348628,17.63499078154564,1.1897879987955093,-0.18202564911916852,0.00044667433576250914,1.0000000000000004,2.856000065803528,1.54,0.856,0.5
1.4839412131095742e-05,0.1709115921985358,17.63619515299797,1.189506359398365,-0.1807598560117185,0.0005111101063448587,1.0000000000000004,2.8600001335144043,1.54,0.86,0.5
1.4582653108163868e-05,0.16181468544527888,17.637399524450302,1.1892247032374144,-0.17949406197294593,0.0005755457227216709,1.0000000000000004,2.8640002012252808,1.54,0.864,0.5
1.432883075835889e-05,0.15282794670201838,17.638594299554825,1.1889422554522753,-0.1782327126711607,0.0006388009289413077,1.0000000000000004,2.8679999709129333,1.54,0.868,0.5
1.4124042394314529e-05,0.1456807574722916,17.639621824026108,1.1886464152485132,-0.17704526474699378,0.0006823363808052818,1.0000000000000004,2.87200003862381,1.54,0.872,0.5
1.3919254200800424e-05,0.13853356800973415,17.64064934849739,1.1883505769073963,-0.1758578191511333,0.0007258716805154108,1.0000000000000004,2.8759998083114624,1.54,0.876,0.5
1.371446592202119e-05,0.13138637808151543,17.641676545143127,1.18805474601686,-0.17467037355527282,0.0007694070900470251,1.0000000000000004,2.8800001740455627,1.54,0.88,0.5
1.3528967912179723e-05,0.12488137418404222,17.642725616693497,1.1877196412533522,-0.17345920158550143,0.0007961475284901098,1.0000000000000004,2.8839999437332153,1.54,0.884,0.5
1.336268297791321e-05,0.11902471864596009,17.643737733364105,1.187370028346777,-0.172265762463212,0.0008131775102810934,1.0000000000000004,2.888000011444092,1.54,0.888,0.5
1.3219331492564379e-05,0.11394702864345163,17.644671827554703,1.1870172899216413,-0.17111738864332438,0.0008226711915995111,1.0000000000000004,2.8920000791549683,1.54,0.892,0.5
1.3070870551246117e-05,0.10872010292951018,17.64560115337372,1.1866829358041286,-0.1699402378872037,0.0008334834860761475,1.0000000000000004,2.895999848842621,1.54,0.896,0.5
1.292083001658284e-05,0.10344704333692789,17.646528482437134,1.186354311183095,-0.16875418601557612,0.000844703761913479,1.0000000000000004,2.900000214576721,1.54,0.9,0.5
1.2770787094495972e-05,0.09817390632815659,17.647455900907516,1.1860256623476744,-0.1675681178458035,0.0008559242867676176,1.0000000000000004,2.903999984264374,1.54,0.904,0.5
1.2636679514343996e-05,0.09339961723890156,17.64839792251587,1.1856960374861956,-0.16642510564997792,0.0008668681739436579,1.0000000000000004,2.9080000519752502,1.54,0.908,0.5
1.2510522452657824e-05,0.08887105772737414,17.649330765008926,1.1853638365864754,-0.1653034349437803,0.0008775079263614316,1.0000000000000004,2.911999821662903,1.54,0.912,0.5
1.2393376920272203e-05,0.08459564473014325,17.650281608104706,1.1849817410111427,-0.1641845996491611,0.0008829914208945411,1.0000000000000004,2.9159998893737793,1.54,0.916,0.5
1.228233455208283e-05,0.08049167937133461,17.65124487876892,1.1845658496022224,-0.16306768264621496,0.0008849828700476792,1.0000000000000004,2.9199999570846558,1.54,0.92,0.5
1.2171292326002003e-05,0.0763877141289413,17.65220844745636,1.1841499544680119,-0.16195076541043818,0.0008869742373462941,1.0000000000000004,2.9240000247955322,1.54,0.924,0.5
1.2075813828005266e-05,0.07278773002326488,17.653080374002457,1.1837826613336802,-0.16088561550714076,0.0008926566356421972,1.0000000000000004,2.9280000925064087,1.54,0.928,0.5
1.1980487585105948e-05,0.06919267144985497,17.653951466083527,1.1834158208221197,-0.1598209636285901,0.0008983755665212811,1.0000000000000004,2.9319998621940613,1.54,0.932,0.5
1.1885161399050048e-05,0.06559761369135231,17.65482261776924,1.183049002662301,-0.1587563119828701,0.0009040944835305709,1.0000000000000004,2.9359999299049377,1.54,0.936,0.5
1.1789835070885601e-05,0.06200255686417222,17.6556938290596,1.1826821584254503,-0.15769166010431945,0.0009098134203213704,1.0000000000000004,2.939999997615814,1.54,0.94,0.5
1.1705639678893931e-05,0.05868892162106931,17.65658450126648,1.1822489313781261,-0.15665948786772788,0.0009163348086076439,1.0000000000000004,2.9440000653266907,1.54,0.944,0.5
1.1631335013362332e-05,0.05569395481143147,17.657435029745102,1.1818379778414965,-0.15565835335291922,0.0009225354060617974,1.0000000000000004,2.9479998350143433,1.54,0.948,0.5
1.1555372651628204e-05,0.05264970118878409,17.658281683921814,1.1814300138503313,-0.15463494579307735,0.0009277896838284505,1.0000000000000004,2.9520002007484436,1.54,0.952,0.5
1.1479411398340744e-05,0.04960549285169691,17.659128338098526,1.1810220386832952,-0.15361155197024345,0.0009330437922017154,1.0000000000000004,2.955999970436096,1.54,0.956,0.5
1.1403449065028326e-05,0.04656123893801123,17.65997490286827,1.1806140802800655,-0.15258814697153866,0.000938298108849267,1.0000000000000004,2.9600000381469727,1.54,0.96,0.5
1.133484411752761e-05,0.04376478382619098,17.660786539316177,1.180232347920537,-0.15159147419035435,0.0009399657233188918,1.0000000000000004,2.964000105857849,1.54,0.964,0.5
1.1273598943262186e-05,0.041205354616977274,17.66152584552765,1.1798667144030333,-0.15060753328725696,0.0009368968521812349,1.0000000000000004,2.9679998755455017,1.54,0.968,0.5
1.12246108585623e-05,0.038987480802461505,17.66234317421913,1.179457139223814,-0.1496378828305751,0.0009327727711934131,1.0000000000000004,2.972000241279602,1.54,0.972,0.5
1.1175622631753868e-05,0.03676960681332275,17.66316059231758,1.1790475472807884,-0.1486682314425707,0.0009286487056670012,1.0000000000000004,2.9760000109672546,1.54,0.976,0.5
1.1126634376523725e-05,0.03455173352267593,17.663978099822998,1.1786379870027304,-0.1476985823828727,0.0009245246133104956,1.0000000000000004,2.980000078678131,1.54,0.98,0.5
1.1077646206558711e-05,0.032333859358914196,17.664795577526093,1.1782284155488014,-0.14672892866656184,0.0009204005677929672,1.0000000000000004,2.9839998483657837,1.54,0.984,0.5
1.102903158312074e-05,0.03012954187579453,17.665612369775772,1.1778244860470295,-0.14575937762856483,0.0009170959265247802,1.0000000000000004,2.98799991607666,1.54,0.988,0.5
1.0983006887954616e-05,0.02801916335010901,17.666424602270126,1.1774597987532616,-0.14479040261358023,0.0009194850467793003,1.0000000000000004,2.9919999837875366,1.54,0.992,0.5
1.0942698878579904e-05,0.026082712749484926,17.667235881090164,1.1770728342235088,-0.14384474977850914,0.0009239037844963605,1.0000000000000004,2.996000051498413,1.54,0.996,0.5
1.0909464947417291e-05,0.0243614831706509,17.668046295642853,1.1766582932323217,-0.14292795537039638,0.0009308340650022728,1.0000000000000004,3.0000001192092896,1.54,1.0,0.5
1.0876231471002029e-05,0.022640279377810657,17.668856263160706,1.1762437708675861,-0.1420111758634448,0.0009377642213621584,1.0000000000000004,3.003999888896942,1.54,1.004,0.5
1.0842996942983518e-05,0.02091902430402115,17.66966637969017,1.1758292205631733,-0.1410943667870015,0.000944694559166237,1.0000000000000004,3.0079999566078186,1.54,1.008,0.5
1.0808887196844807e-05,0.019185477605788037,17.670423805713654,1.175432924181223,-0.14017041632905602,0.0009494519335930818,1.0000000000000004,3.012000024318695,1.54,1.012,0.5
1.0782217685800788e-05,0.01775823871139437,17.67107567191124,1.1750417277216911,-0.13927705073729157,0.0009521439237687446,1.0000000000000004,3.0160000920295715,1.54,1.016,0.5
1.0756972102399232e-05,0.016384459246182814,17.67172136902809,1.174647407606244,-0.13839034852571785,0.000954968514633947,1.0000000000000004,3.019999861717224,1.54,1.02,0.5
1.0731977369005108e-05,0.01501494535477832,17.672371834516525,1.174248330295086,-0.13749821460805833,0.0009572506319273089,1.0000000000000004,3.0240002274513245,1.54,1.024,0.5
1.0707256990372116e-05,0.013650154287461191,17.6730275452137,1.1738441288471222,-0.13660023570992053,0.000958942840952659,1.0000000000000004,3.027999997138977,1.54,1.028,0.5
1.0684146474204681e-05,0.012372245808364823,17.673663198947906,1.1734408885240555,-0.13571403874084353,0.0009588951493242348,1.0000000000000004,3.0320000648498535,1.54,1.032,0.5
1.0664779239277777e-05,0.011332330264849588,17.674235820770264,1.1730662323534489,-0.13484764145687222,0.0009550404852234351,1.0000000000000004,3.03600013256073,1.54,1.036,0.5
1.0645186222291159e-05,0.010293113242369145,17.67480570077896,1.1727008558809757,-0.13397690118290484,0.0009515161304989306,1.0000000000000004,3.0399999022483826,1.54,1.04,0.5
1.0625592466340095e-05,0.009253865253413096,17.67537546157837,1.172335471957922,-0.133106135064736,0.0009479916689087986,1.0000000000000004,3.044000267982483,1.54,1.044,0.5
1.0605999563040314e-05,0.008214648289140314,17.675945580005646,1.1719700805842876,-0.13223539711907506,0.0009444672978133895,1.0000000000000004,3.0479997396469116,1.54,1.048,0.5
1.0589144295636288e-05,0.007361433148616925,17.676561504602432,1.171583155170083,-0.13139391411095858,0.0009441453617000661,1.0000000000000004,3.052000105381012,1.54,1.052,0.5
1.0573567180927057e-05,0.006603426278161351,17.677164286375046,1.1711857486516237,-0.13056746660731733,0.000946381462199497,1.0000000000000004,3.0559998750686646,1.54,1.056,0.5
1.0557990066217826e-05,0.005845419451361522,17.677766859531403,1.1707883439958096,-0.12974101351574063,0.000948617539506813,1.0000000000000004,3.059999942779541,1.54,1.06,0.5
1.0542412525182954e-05,0.005087390010885429,17.678369522094727,1.170390909537673,-0.12891453877091408,0.0009508537405054085,1.0000000000000004,3.0640000104904175,1.54,1.064,0.5
1.0526835438895432e-05,0.004329383140429854,17.678972333669662,1.169993493705988,-0.12808808754198253,0.0009530897541480954,1.0000000000000004,3.06799978017807,1.54,1.068,0.5
1.0511230385645831e-05,0.0035734378652705345,17.679581373929977,1.1696044355630875,-0.12725379411131144,0.000955101648287382,1.0000000000000004,3.0720001459121704,1.54,1.072,0.5
1.049671260489049e-05,0.002902843723859405,17.680210202932358,1.169230841100216,-0.12643223674967885,0.0009563155304022075,1.0000000000000004,3.075999915599823,1.54,1.076,0.5
1.0484010203981597e-05,0.0023365688250578387,17.68086963891983,1.168850438669324,-0.1256320655811578,0.000956042337747931,1.0000000000000004,3.0799999833106995,1.54,1.08,0.5
1.047136041165686e-05,0.0017632144940762373,17.681531965732574,1.1684630941599607,-0.12482991814613342,0.0009555924877986399,1.0000000000000004,3.084000051021576,1.54,1.084,0.5
1.0458710335115029e-05,0.0011898430637984347,17.682194411754608,1.1680757235735655,-0.12402774929068983,0.0009551426096550131,1.0000000000000004,3.0880001187324524,1.54,1.088,0.5
1.0446060713320549e-05,0.0006164887093405014,17.68285670876503,1.1676883697509766,-0.12322560255415738,0.0009546927444716857,1.0000000000000004,3.091999888420105,1.54,1.092,0.5
1.043341100626094e-05,4.313434669711569e-05,17.68351912498474,1.1673010028898716,-0.12242345605045557,0.0009542428824715898,1.0000000000000004,3.0959999561309814,1.54,1.096,0.5
1.0421023176832023e-05,-0.0005425137833867666,17.684182703495026,1.166915761306882,-0.12162645696662366,0.0009535502381368133,1.0000000000000004,3.100000023841858,1.54,1.1,0.5
1.0410552391704186e-05,-0.0012178577426311676,17.684854984283447,1.166545931249857,-0.12086727330461144,0.0009510837769539648,1.0000000000000004,3.1040000915527344,1.54,1.104,0.5
1.0400081407624384e-05,-0.0018932217908513849,17.685527741909027,1.1661761086434126,-0.12010806729085743,0.0009486171825301426,1.0000000000000004,3.108000159263611,1.54,1.108,0.5
1.0389610622496548e-05,-0.002568565754700103,17.686200201511383,1.1658062990754843,-0.11934888339601457,0.0009461506688239751,1.0000000000000004,3.1119999289512634,1.54,1.112,0.5
1.0379138501548368e-05,-0.0032450746730319224,17.6868734061718,1.1654358506202698,-0.11858958005905151,0.0009436642058062716,1.0000000000000004,3.1160002946853638,1.54,1.116,0.5
1.036862187220322e-05,-0.003972394380980404,17.68756937980652,1.1650386899709702,-0.11782591347582638,0.0009402942935139436,1.0000000000000004,3.1199997663497925,1.54,1.12,0.5
1.0358105470231749e-05,-0.004699714179878356,17.688265442848206,1.1646415293216705,-0.11706224805675447,0.0009369244065737803,1.0000000000000004,3.124000132083893,1.54,1.124,0.5
1.034899699448033e-05,-0.0057736684757401235,17.688867032527924,1.164256639778614,-0.11633171746507287,0.000931311433873816,1.0000000000000004,3.1279999017715454,1.54,1.128,0.5
1.03401561091232e-05,-0.006913349650858436,17.689450949430466,1.1638741232454777,-0.11560749844647944,0.0009252731231867983,1.0000000000000004,3.131999969482422,1.54,1.132,0.5
1.0331315081657522e-05,-0.008053064881096361,17.69003477692604,1.163491578772664,-0.11488325893878937,0.000919234625541776,1.0000000000000004,3.1360000371932983,1.54,1.136,0.5
1.0322474139456972e-05,-0.009192746021653875,17.69061830639839,1.1631090510636568,-0.11415904178284109,0.0009131963271329369,1.0000000000000004,3.139999806880951,1.54,1.14,0.5
1.0313562029296008e-05,-0.0103285918594338,17.691200405359268,1.1627375707030296,-0.11342508951202035,0.0009078500117141175,1.0000000000000004,3.1440001726150513,1.54,1.144,0.5
1.0304639232572299e-05,-0.011463815768365748,17.69178169965744,1.162367781624198,-0.11268968298099935,0.0009026091500743405,1.0000000000000004,3.147999942302704,1.54,1.148,0.5
1.0296297290324219e-05,-0.012850864877691492,17.692402690649033,1.1620012633502483,-0.11197219975292683,0.0008973295436902617,1.0000000000000004,3.1520000100135803,1.54,1.152,0.5
1.0288663673918563e-05,-0.014545142446877435,17.693071991205215,1.1616387385874987,-0.11127655697055161,0.0008920025834768808,1.0000000000000004,3.156000077724457,1.54,1.156,0.5
1.0281086758823221e-05,-0.016268279578071088,17.693749338388443,1.1612636595964432,-0.11057403683662415,0.000887989727658578,1.0000000000000004,3.1599998474121094,1.54,1.16,0.5
1.0273524623016783e-05,-0.017999233619775623,17.69442892074585,1.1608852129429579,-0.10986964195035398,0.0008843297158591668,1.0000000000000004,3.163999915122986,1.54,1.164,0.5
1.0265962941957696e-05,-0.019730136002181098,17.695108264684677,1.1605067513883114,-0.10916527104564011,0.0008806697845784583,1.0000000000000004,3.1679999828338623,1.54,1.168,0.5
1.0258400862994677e-05,-0.021461090189404786,17.69578781723976,1.1601282861083746,-0.10846087522804737,0.0008770097214210182,1.0000000000000004,3.1720000505447388,1.54,1.172,0.5
1.0251758709500791e-05,-0.023623305169166997,17.696367293596268,1.15975371748209,-0.10778736346401274,0.000872179238967874,1.0000000000000004,3.1760001182556152,1.54,1.176,0.5
1.0245270118502958e-05,-0.02585753021412529,17.696929693222046,1.159379817545414,-0.10711900447495282,0.0008671532510788893,1.0000000000000004,3.179999887943268,1.54,1.18,0.5
1.0238781356974869e-05,-0.028091821412090212,17.697492629289627,1.1590058878064156,-0.10645062359981239,0.0008621271688298293,1.0000000000000004,3.1839999556541443,1.54,1.184,0.5
1.0232270227561457e-05,-0.030312905553728342,17.69804087281227,1.1586355026811361,-0.10577899194322526,0.0008571723152499544,1.0000000000000004,3.1880000233650208,1.54,1.188,0.5
1.0225702141042348e-05,-0.032500916451681405,17.698552787303925,1.1582740359008312,-0.10509908897802234,0.0008523965929043698,1.0000000000000004,3.1919997930526733,1.54,1.192,0.5
1.0219239328534968e-05,-0.03473852772731334,17.69906347990036,1.157913040369749,-0.10442291712388396,0.0008475346276100026,1.0000000000000004,3.1960001587867737,1.54,1.196,0.5
1.0213627149369131e-05,-0.037378352775704116,17.69956362247467,1.1575556974858046,-0.10377676435746253,0.0008419730479545251,1.0000000000000004,3.1999999284744263,1.54,1.2,0.5
1.020801519757697e-05,-0.040018099010922015,17.700063973665237,1.1571983806788921,-0.10313063045032322,0.000836411626323752,1.0000000000000004,3.2039999961853027,1.54,1.204,0.5
1.0202502295442173e-05,-0.04269046586705372,17.700569540262222,1.156830009073019,-0.10248145554214716,0.0008307243990657298,1.0000000000000004,3.208000063896179,1.54,1.208,0.5
1.019702813209733e-05,-0.045375732763204724,17.701077461242676,1.1564572900533676,-0.10183106712065637,0.0008249875450019317,1.0000000000000004,3.211999833583832,1.54,1.212,0.5
1.0191554167704453e-05,-0.04806092043872923,17.701585233211517,1.156084582209587,-0.10118069779127836,0.0008192508880711102,1.0000000000000004,3.216000199317932,1.54,1.216,0.5
1.0186293309288885e-05,-0.05088729510316625,17.702090799808502,1.1557142864912748,-0.10054179280996323,0.0008136952037602896,1.0000000000000004,3.2199999690055847,1.54,1.22,0.5
1.018140656583455e-05,-0.05396124429535121,17.70259329676628,1.1553482562303543,-0.0999230626039207,0.0008084576038527302,1.0000000000000004,3.224000036716461,1.54,1.224,0.5
1.0176519879223633e-05,-0.05703528528101742,17.70309528708458,1.1549822203814983,-0.09930431377142668,0.0008032198632008658,1.0000000000000004,3.2280001044273376,1.54,1.228,0.5
1.0171620829169115e-05,-0.060097849112935364,17.703612208366394,1.154619861394167,-0.0986823074053973,0.0007978740195540013,1.0000000000000004,3.2319998741149902,1.54,1.232,0.5
1.0166695062707731e-05,-0.0631355243967846,17.704161763191223,1.1542654782533646,-0.09805314289405942,0.0007922914821847371,1.0000000000000004,3.2359999418258667,1.54,1.236,0.5
1.01617691541378e-05,-0.06617329141590744,17.704710990190506,1.153911104425788,-0.09742396022193134,0.0007867087779231952,1.0000000000000004,3.240000009536743,1.54,1.24,0.5
1.0157207327665674e-05,-0.06942096503917128,17.705276399850845,1.1535576414316893,-0.0968133348505944,0.0007810964821146626,1.0000000000000004,3.2440000772476196,1.54,1.244,0.5
1.015284888694623e-05,-0.07279979845043272,17.705855667591095,1.153206231072545,-0.09621419897302985,0.0007754504813419771,1.0000000000000004,3.248000144958496,1.54,1.248,0.5
1.0148498972739617e-05,-0.0761854302836582,17.70644697546959,1.1528522167354822,-0.09561488125473261,0.0007698335684835911,1.0000000000000004,3.2519999146461487,1.54,1.252,0.5
1.0144194902750314e-05,-0.07960889174137264,17.707104414701462,1.1524840835481882,-0.09501444734632969,0.0007643746814665064,1.0000000000000004,3.255999982357025,1.54,1.256,0.5
1.013989094644785e-05,-0.08303225203417242,17.70776191353798,1.1521159410476685,-0.09441403299570084,0.0007589159511098842,1.0000000000000004,3.2600000500679016,1.54,1.26,0.5
1.013558670592829e-05,-0.08645571337547153,17.708419770002365,1.1517477836459875,-0.09381359932012856,0.0007534570704592625,1.0000000000000004,3.263999819755554,1.54,1.264,0.5
1.0131333795015962e-05,-0.08992507390212268,17.70904177427292,1.1513818595558405,-0.09321768302470446,0.0007479949817934539,1.0000000000000004,3.2680001854896545,1.54,1.268,0.5
1.0127347479738091e-05,-0.09363497619051486,17.709480345249176,1.1510275304317474,-0.09264528658241034,0.0007425155349665147,1.0000000000000004,3.271999955177307,1.54,1.272,0.5
1.0123360993929964e-05,-0.09734498988837004,17.7099187374115,1.1506731938570738,-0.09207287314347923,0.0007370359153355821,1.0000000000000004,3.2760000228881836,1.54,1.276,0.5
1.0119374621808674e-05,-0.10105489264242351,17.710357159376144,1.1503188461065292,-0.09150047693401575,0.0007315564741929848,1.0000000000000004,3.28000009059906,1.54,1.28,0.5
1.0115388249687385e-05,-0.10476490552537143,17.7107957303524,1.149964489042759,-0.09092806396074593,0.000726076832961553,1.0000000000000004,3.2839998602867126,1.54,1.284,0.5
1.0111401962831223e-05,-0.1084748082794249,17.71123394370079,1.149610161781311,-0.09035566751845181,0.0007205973731743143,1.0000000000000004,3.288000226020813,1.54,1.288,0.5
1.01074142833113e-05,-0.11219033063389361,17.711671143770218,1.149253312498331,-0.08978314721025527,0.0007151289305511455,1.0000000000000004,3.2919999957084656,1.54,1.292,0.5
1.0103629762170385e-05,-0.11610268848016858,17.71204063296318,1.1488918773829937,-0.08922875975258648,0.0007097176828665397,1.0000000000000004,3.296000063419342,1.54,1.296,0.5
1.0099908848815176e-05,-0.1200711929704994,17.712350100278854,1.1485410332679749,-0.08867564285174012,0.0007042162153538811,1.0000000000000004,3.2999998331069946,1.54,1.3,0.5
1.0096185349084408e-05,-0.12403844017535448,17.712655812501907,1.148190876469016,-0.08812180371023715,0.0006987052450426745,1.0000000000000004,3.303999900817871,1.54,1.304,0.5
1.0092461678823383e-05,-0.12800556770525873,17.71296164393425,1.1478407178074121,-0.0875679817982018,0.0006931944441248561,1.0000000000000004,3.3079999685287476,1.54,1.308,0.5
1.0088738036984068e-05,-0.13197281653992832,17.71326720714569,1.1474905461072922,-0.08701414312236011,0.0006876834892040051,1.0000000000000004,3.312000036239624,1.54,1.312,0.5
1.0085014451988172e-05,-0.1359399459324777,17.71357288956642,1.1471403893083334,-0.08646032097749412,0.0006821726861687694,1.0000000000000004,3.3160001039505005,1.54,1.316,0.5
1.0081327303623766e-05,-0.13995463121682405,17.71389091014862,1.1467937231063843,-0.0859128418378532,0.0006766792561450075,1.0000000000000004,3.320000171661377,1.54,1.32,0.5
1.0077749550418957e-05,-0.14411172294057906,17.714245170354843,1.1464575696736574,-0.08538448577746749,0.0006712385711580282,1.0000000000000004,3.3239999413490295,1.54,1.324,0.5
1.0074171882479277e-05,-0.14826881303451955,17.714599639177322,1.1461213994771242,-0.08485612994991243,0.0006657978955217914,1.0000000000000004,3.328000009059906,1.54,1.328,0.5
1.0070597141975668e-05,-0.1524294358678162,17.714985460042953,1.14577941223979,-0.08432720671407878,0.0006604295529086812,1.0000000000000004,3.3320000767707825,1.54,1.332,0.5
1.0067087487186654e-05,-0.15661136526614428,17.715339869260788,1.145428890362382,-0.08379550115205348,0.0006551029649699558,1.0000000000000004,3.335999846458435,1.54,1.336,0.5
1.0063577718710803e-05,-0.1607934208586812,17.715694099664688,1.145078357309103,-0.08326378231868148,0.0006497762058188528,1.0000000000000004,3.3400002121925354,1.54,1.34,0.5
1.0060068149186918e-05,-0.1649753467645496,17.7160487473011,1.1447278447449207,-0.08273207605816424,0.0006444495993491728,1.0000000000000004,3.343999981880188,1.54,1.344,0.5
1.0056830859639376e-05,-0.16930159647017717,17.71643689274788,1.14438665099442,-0.08222703682258725,0.0006390191313130344,1.0000000000000004,3.3480000495910645,1.54,1.348,0.5
1.0053662322206947e-05,-0.17366405529901385,17.716833472251892,1.1440478675067425,-0.08172873663716018,0.0006335627049338655,1.0000000000000004,3.352000117301941,1.54,1.352,0.5
1.0050493699509389e-05,-0.17802651599049568,17.717230081558228,1.143709059804678,-0.0812304385472089,0.0006281062387643033,1.0000000000000004,3.3559998869895935,1.54,1.356,0.5
1.0047325048390121e-05,-0.18238910869695246,17.717626810073853,1.143370246514678,-0.08073212229646742,0.0006226496494718958,1.0000000000000004,3.360000252723694,1.54,1.36,0.5
1.0044220374538781e-05,-0.18674462172202766,17.717963695526123,1.143036138266325,-0.08022972010076046,0.0006171258277163361,1.0000000000000004,3.3639997243881226,1.54,1.364,0.5
1.0041039757879844e-05,-0.1910847914405167,17.71835094690323,1.1427063196897507,-0.07971918908879161,0.0006114819723279652,1.0000000000000004,3.368000090122223,1.54,1.368,0.5
1.0037859169642616e-05,-0.1954248328693211,17.71873766183853,1.1423764880746603,-0.07920867390930653,0.0006058382742821777,1.0000000000000004,3.3719998598098755,1.54,1.372,0.5
1.0034678524561969e-05,-0.19976499862968922,17.719124853610992,1.14204665645957,-0.07869814417790622,0.00060019443424153,1.0000000000000004,3.375999927520752,1.54,1.376,0.5
1.0031535538246317e-05,-0.20416303724050522,17.71950402855873,1.1417241971939802,-0.07820166600868106,0.0005946130983147668,1.0000000000000004,3.3799999952316284,1.54,1.38,0.5
1.0028433791831048e-05,-0.2086258609779179,17.71987420320511,1.1414099540561438,-0.07772087084595114,0.0005891014516237192,1.0000000000000004,3.383999764919281,1.54,1.384,0.5
1.002533207383749e-05,-0.2130888169631362,17.72024443745613,1.141095696017146,-0.07724006124772131,0.0005835896304233756,1.0000000000000004,3.3880001306533813,1.54,1.388,0.5
1.0022231464290599e-05,-0.2175643164664507,17.720620274543762,1.1407740600407124,-0.07675993768498302,0.0005782317323337338,1.0000000000000004,3.391999900341034,1.54,1.392,0.5
1.0019131906346956e-05,-0.22206431766971946,17.721006721258163,1.1404382064938545,-0.07628108887001872,0.0005731692405106514,1.0000000000000004,3.3959999680519104,1.54,1.396,0.5
1.0016032604198699e-05,-0.22656418476253748,17.721393436193466,1.1401023678481579,-0.07580225449055433,0.0005681069067691169,1.0000000000000004,3.400000035762787,1.54,1.4,0.5
1.0012933245207023e-05,-0.2310641878284514,17.72178015112877,1.1397665180265903,-0.07532340567559004,0.0005630444219733022,1.0000000000000004,3.4040001034736633,1.54,1.404,0.5
1.0009833971480475e-05,-0.23556405352428555,17.72216683626175,1.1394306737929583,-0.07484457164537162,0.0005579820809131775,1.0000000000000004,3.407999873161316,1.54,1.408,0.5
1.0006820701846664e-05,-0.2401092490181327,17.722544729709625,1.1391070485115051,-0.074383539496921,0.0005530625778646936,1.0000000000000004,3.4119999408721924,1.54,1.412,0.5
1.0003853731177514e-05,-0.24467899138107896,17.72291851043701,1.138790000230074,-0.07393208658322692,0.0005482198965296448,1.0000000000000004,3.416000008583069,1.54,1.416,0.5
1.0000886703664946e-05,-0.24924860382452607,17.723292291164398,1.1384729631245136,-0.07348064798861742,0.0005433773608842785,1.0000000000000004,3.4200000762939453,1.54,1.42,0.5
9.99791961930896e-06,-0.2538183517754078,17.72366589307785,1.1381559073925018,-0.07302919495850801,0.0005385346756838771,1.0000000000000004,3.4240001440048218,1.54,1.424,0.5
9.994952733904938e-06,-0.2583879642188549,17.72403958439827,1.1378388553857803,-0.07257775566540658,0.0005336921332173006,1.0000000000000004,3.4279999136924744,1.54,1.428,0.5
9.991985649548951e-06,-0.26295771170407534,17.724413245916367,1.1375218033790588,-0.07212630298454314,0.0005288494529622767,1.0000000000000004,3.4320002794265747,1.54,1.432,0.5
9.989008589172954e-06,-0.2675159159116447,17.724780559539795,1.137208804488182,-0.07166414323728532,0.0005239063520434684,1.0000000000000004,3.4359997510910034,1.54,1.436,0.5
9.986029567699006e-06,-0.2720722872763872,17.725147157907486,1.1368964668363333,-0.07120011758524925,0.0005189457231153938,1.0000000000000004,3.4400001168251038,1.54,1.44,0.5
9.98318222400485e-06,-0.2766601066105068,17.725524991750717,1.1365991942584515,-0.07075779372826219,0.0005143401051270757,1.0000000000000004,3.4439998865127563,1.54,1.444,0.5
9.980372567497398e-06,-0.28125513810664415,17.725907415151596,1.1363015975803137,-0.0703203488374129,0.0005098567811536725,1.0000000000000004,3.447999954223633,1.54,1.448,0.5
9.977606652000759e-06,-0.2858529854565859,17.726298540830612,1.135989211499691,-0.06988441792782396,0.0005055816070580477,1.0000000000000004,3.4520000219345093,1.54,1.452,0.5
9.97484076492583e-06,-0.29045069543644786,17.726689785718918,1.1356768030673265,-0.06944850145373493,0.000501306566434323,1.0000000000000004,3.455999791622162,1.54,1.456,0.5
9.972074678898935e-06,-0.29504854418337345,17.727080941200256,1.1353643890470266,-0.06901257031131536,0.0004970313798935422,1.0000000000000004,3.460000157356262,1.54,1.46,0.5
9.969308848667424e-06,-0.2996462546288967,17.727472215890884,1.1350520253181458,-0.0685766552342102,0.0004927563397814083,1.0000000000000004,3.463999927043915,1.54,1.464,0.5
9.966542904749076e-06,-0.30424410523846745,17.727863401174545,1.1347396168857813,-0.06814072432462126,0.0004884811664851441,1.0000000000000004,3.4679999947547913,1.54,1.468,0.5
9.963776932409019e-06,-0.30884181754663587,17.72825464606285,1.1344272382557392,-0.0677048081997782,0.000484206114947483,1.0000000000000004,3.4720000624656677,1.54,1.472,0.5
9.961146616888072e-06,-0.31343209743499756,17.728596925735474,1.1341255269944668,-0.06728941109031439,0.00047993563475756673,1.0000000000000004,3.4759998321533203,1.54,1.476,0.5
9.95846917817289e-06,-0.3180275629274547,17.728947430849075,1.1338329464197159,-0.06687386753037572,0.00047568245872753323,1.0000000000000004,3.4799998998641968,1.54,1.48,0.5
9.955791909987965e-06,-0.32262289663776755,17.729298025369644,1.1335403881967068,-0.06645833631046116,0.00047142941775746294,1.0000000000000004,3.4839999675750732,1.54,1.484,0.5
9.953114528116203e-06,-0.3272183663211763,17.72964870929718,1.1332478187978268,-0.06604279205203056,0.00046717624059056106,1.0000000000000004,3.4880000352859497,1.54,1.488,0.5
9.950437203087859e-06,-0.3318136930465698,17.729999274015427,1.1329552587121725,-0.06562726083211601,0.000462923213490285,1.0000000000000004,3.492000102996826,1.54,1.492,0.5
9.947843835789172e-06,-0.33639552537351847,17.73034429550171,1.1326474826782942,-0.0652165055507794,0.0004589540137658332,1.0000000000000004,3.4960001707077026,1.54,1.496,0.5
9.945275280642818e-06,-0.34097310062497854,17.730688750743866,1.1323365680873394,-0.0648073706543073,0.0004550658445623412,1.0000000000000004,3.4999999403953552,1.54,1.5,0.5
9.942823737674189e-06,-0.3455272396095097,17.731078386306763,1.1320474911481142,-0.06441203108988702,0.00045150672872296127,1.0000000000000004,3.5040000081062317,1.54,1.504,0.5
9.940372336814107e-06,-0.3500815215520561,17.73146790266037,1.131758389994502,-0.06401667871978134,0.0004479475223888585,1.0000000000000004,3.5079997777938843,1.54,1.508,0.5
9.937920992797444e-06,-0.35463566333055496,17.731857627630234,1.1314693186432123,-0.06362133845686913,0.0004443884070042259,1.0000000000000004,3.5120001435279846,1.54,1.512,0.5
9.935469677202491e-06,-0.35918994154781103,17.732247203588486,1.1311802472919226,-0.06322598562110215,0.00044082919839638635,1.0000000000000004,3.515999913215637,1.54,1.516,0.5
9.9330182479207e-06,-0.3637440875172615,17.732636958360672,1.130891153588891,-0.06283064594026655,0.00043727009210670076,1.0000000000000004,3.5199999809265137,1.54,1.52,0.5
9.930562896443007e-06,-0.36829912196844816,17.733024805784225,1.1306024473160505,-0.06243094033561647,0.00043366702891489695,1.0000000000000004,3.52400004863739,1.54,1.524,0.5
9.928107942869246e-06,-0.3728529317304492,17.733412325382233,1.1303150672465563,-0.062028835294768214,0.0004300430074408723,1.0000000000000004,3.5279998183250427,1.54,1.528,0.5
9.925724469894703e-06,-0.37734500225633383,17.733813166618347,1.130036186426878,-0.06164635170716792,0.0004267292193844696,1.0000000000000004,3.532000184059143,1.54,1.532,0.5
9.923335710482206e-06,-0.38181145302951336,17.734215199947357,1.1297502908855677,-0.061268676654435694,0.0004235082554373548,1.0000000000000004,3.5359999537467957,1.54,1.536,0.5
9.920946922648e-06,-0.386277774348855,17.734617352485657,1.129464402794838,-0.06089101394172758,0.00042028740881505655,1.0000000000000004,3.540000021457672,1.54,1.54,0.5
9.918558191657212e-06,-0.39074423070997,17.735019385814667,1.1291785016655922,-0.06051333947107196,0.00041706644242367474,1.0000000000000004,3.5440000891685486,1.54,1.544,0.5
9.916169460666424e-06,-0.3952105510979891,17.73542156815529,1.1288926247507334,-0.06013567582704127,0.00041384556828916175,1.0000000000000004,3.547999858856201,1.54,1.548,0.5
9.913780729675636e-06,-0.3996770055964589,17.73582348227501,1.1286067217588425,-0.05975800089072436,0.0004106246098842803,1.0000000000000004,3.5519999265670776,1.54,1.552,0.5
9.91139191341972e-06,-0.40414332691580057,17.736225485801697,1.1283208411186934,-0.059380337595939636,0.0004074037446599732,1.0000000000000004,3.555999994277954,1.54,1.556,0.5
9.90900335295919e-06,-0.40860964823514223,17.736627638339996,1.1280349474400282,-0.05900267430115491,0.0004041828721668139,1.0000000000000004,3.5600000619888306,1.54,1.56,0.5
9.906614508281564e-06,-0.4130760980769992,17.737029761075974,1.127749053761363,-0.058624999364838004,0.00040096192172711653,1.0000000000000004,3.564000129699707,1.54,1.564,0.5
9.904225748869067e-06,-0.41754242219030857,17.73743176460266,1.127463173121214,-0.05824733595363796,0.00039774104266143695,1.0000000000000004,3.5679998993873596,1.54,1.568,0.5
9.902023776930946e-06,-0.421911234036088,17.737791657447815,1.12719058804214,-0.05788406520150602,0.00039459705749322893,1.0000000000000004,3.571999967098236,1.54,1.572,0.5
9.899867819740393e-06,-0.4262346653267741,17.73816153407097,1.126912696287036,-0.05752845364622772,0.00039164695627391666,1.0000000000000004,3.5760000348091125,1.54,1.576,0.5
9.89771186254984e-06,-0.430558230727911,17.738531351089478,1.126634806394577,-0.05717283161357045,0.0003886967885478043,1.0000000000000004,3.579999804496765,1.54,1.58,0.5
9.89555579167245e-06,-0.43488166667521,17.738901168107986,1.1263569183647633,-0.05681722005829215,0.00038574668820956504,1.0000000000000004,3.5840001702308655,1.54,1.584,0.5
9.893399806060188e-06,-0.4392052283510566,17.739270746707916,1.126079022884369,-0.05646159779280424,0.00038279650823369593,1.0000000000000004,3.587999939918518,1.54,1.588,0.5
9.891243905713054e-06,-0.4435286670923233,17.73964050412178,1.1258011404424906,-0.056105986586771905,0.00037984642511901257,1.0000000000000004,3.5920000076293945,1.54,1.592,0.5
9.889087834835664e-06,-0.44785209745168686,17.740010172128677,1.125523267313838,-0.05575037526432425,0.00037689633433046765,1.0000000000000004,3.596000075340271,1.54,1.596,0.5
9.886931792379983e-06,-0.4521756572648883,17.740380108356476,1.1252453587949276,-0.05539475323166698,0.0003739461506029329,1.0000000000000004,3.5999998450279236,1.54,1.6,0.5
9.884775920454558e-06,-0.45649909880012274,17.740749716758728,1.124967485666275,-0.055039141909219325,0.00037099604890045157,1.0000000000000004,3.604000210762024,1.54,1.604,0.5
9.88261976431204e-06,-0.46082265954464674,17.741119533777237,1.1246895752847195,-0.05468351941090077,0.0003680458783037466,1.0000000000000004,3.6079999804496765,1.54,1.608,0.5
9.880459828082166e-06,-0.46505091339349747,17.741560339927673,1.1244194731116295,-0.0543382060714066,0.00036532769536279375,1.0000000000000004,3.612000048160553,1.54,1.612,0.5
9.87831003840256e-06,-0.4692141879349947,17.742034912109375,1.1241483017802238,-0.05399872828274965,0.00036278091033636883,1.0000000000000004,3.6160001158714294,1.54,1.616,0.5
9.876158202359875e-06,-0.47337816655635834,17.74250853061676,1.123876642435789,-0.05365851987153292,0.0003602378072855572,1.0000000000000004,3.619999885559082,1.54,1.62,0.5
9.874006394738899e-06,-0.47754216007888317,17.7429820895195,1.1236049737781286,-0.05331831076182425,0.0003576946849079832,1.0000000000000004,3.6239999532699585,1.54,1.624,0.5
9.871854388165957e-06,-0.4817062756046653,17.74345552921295,1.1233333181589842,-0.05297809129115194,0.00035515147760634136,1.0000000000000004,3.628000020980835,1.54,1.628,0.5
9.869702722653528e-06,-0.48587025981396437,17.743929237127304,1.1230616606771946,-0.052637882181443274,0.00035260837125861144,1.0000000000000004,3.6320000886917114,1.54,1.632,0.5
9.867550772924005e-06,-0.490034369751811,17.744402766227722,1.1227899845689535,-0.052297663409262896,0.00035006516918656416,1.0000000000000004,3.636000156402588,1.54,1.636,0.5
9.865401096931237e-06,-0.494195856153965,17.744877099990845,1.1225181985646486,-0.05195775127504021,0.00034752281294458953,1.0000000000000004,3.6399999260902405,1.54,1.64,0.5
9.863378892305263e-06,-0.4982074396684766,17.745393484830856,1.122237978503108,-0.05163565056864172,0.00034502562641591794,1.0000000000000004,3.643999993801117,1.54,1.644,0.5
9.861358051921343e-06,-0.5022016633301973,17.745856285095215,1.1219654772430658,-0.05131210351828486,0.00034245968970481044,1.0000000000000004,3.6480000615119934,1.54,1.648,0.5
9.85933885999657e-06,-0.5061743445694447,17.746252328157425,1.1217025574296713,-0.05098673526663333,0.000339807816544635,1.0000000000000004,3.651999831199646,1.54,1.652,0.5
9.857319696493505e-06,-0.5101471468806267,17.746648281812668,1.121439641341567,-0.05066135886590928,0.00033715586471316783,1.0000000000000004,3.6560001969337463,1.54,1.656,0.5
9.855300419303603e-06,-0.5141198374330997,17.74704423546791,1.121176727116108,-0.050335991312749684,0.0003345039976920816,1.0000000000000004,3.659999966621399,1.54,1.66,0.5
9.853281341065667e-06,-0.5180926416069269,17.747440546751022,1.1209138091653585,-0.050010613282211125,0.0003318520424500093,1.0000000000000004,3.6640000343322754,1.54,1.664,0.5
9.851262205984312e-06,-0.5220653247088194,17.747836530208588,1.1206508968025446,-0.04968524561263621,0.00032920016678872344,1.0000000000000004,3.668000102043152,1.54,1.668,0.5
9.849089963154256e-06,-0.5259245103225112,17.748164802789688,1.1203849501907825,-0.04936864785850048,0.0003267793642862671,1.0000000000000004,3.6719998717308044,1.54,1.672,0.5
9.847257615547278e-06,-0.5296483496204019,17.748611479997635,1.120117912068963,-0.04906134947668761,0.0003245607794042371,1.0000000000000004,3.676000237464905,1.54,1.676,0.5
9.8454252679403e-06,-0.5333721898496151,17.74905899167061,1.1198508720844984,-0.04875405190978199,0.0003223421932148085,1.0000000000000004,3.6799997091293335,1.54,1.68,0.5
9.843592692959646e-06,-0.5370961409062147,17.74950608611107,1.1195838134735823,-0.04844674468040466,0.00032012354114385744,1.0000000000000004,3.684000074863434,1.54,1.684,0.5
9.841733373150419e-06,-0.5407813582569361,17.74993598461151,1.1193287819623947,-0.048138107638806105,0.0003178790825018041,1.0000000000000004,3.6879998445510864,1.54,1.688,0.5
9.839862627814e-06,-0.5444499431177974,17.75035810470581,1.1190789230167866,-0.04782888200134039,0.0003156233563004207,1.0000000000000004,3.691999912261963,1.54,1.692,0.5
9.837991740369034e-06,-0.5481184255331755,17.750780135393143,1.1188290994614363,-0.04751966625917703,0.0003133676913762429,1.0000000000000004,3.6959999799728394,1.54,1.696,0.5
9.83612073923723e-06,-0.5517870197072625,17.751202255487442,1.1185792461037636,-0.04721044027246535,0.0003111119609400248,1.0000000000000004,3.700000047683716,1.54,1.7,0.5
9.834250050744231e-06,-0.5554554983973503,17.751624405384064,1.1183294113725424,-0.0469012240646407,0.0003088562993553978,1.0000000000000004,3.7040001153945923,1.54,1.704,0.5
9.832375269525073e-06,-0.5590884163975716,17.752046674489975,1.1180790700018406,-0.04659383313264698,0.0003066269045675085,1.0000000000000004,3.707999885082245,1.54,1.708,0.5
9.83046587066383e-06,-0.5623980388045311,17.752469897270203,1.1178241018205881,-0.04630302940495312,0.0003046362387912893,1.0000000000000004,3.7119999527931213,1.54,1.712,0.5
9.828556443380876e-06,-0.5657075634226203,17.752893060445786,1.117569150403142,-0.046012234524823725,0.00030264563648074727,1.0000000000000004,3.716000020503998,1.54,1.716,0.5
9.826646959254504e-06,-0.5690171886235476,17.753316551446915,1.1173141952604055,-0.045721430564299226,0.000300654966139291,1.0000000000000004,3.7200000882148743,1.54,1.72,0.5
9.82473753197155e-06,-0.5723267178982496,17.753739684820175,1.117059225216508,-0.04543063510209322,0.000298664375975477,1.0000000000000004,3.723999857902527,1.54,1.724,0.5
9.822826598337997e-06,-0.5756296431645751,17.75415587425232,1.1168061960488558,-0.045139610418118536,0.000296666068209106,1.0000000000000004,3.728000223636627,1.54,1.728,0.5
9.820902675983234e-06,-0.5788774630054832,17.754514306783676,1.1165691427886486,-0.04484677955042571,0.00029460502332767646,1.0000000000000004,3.73199999332428,1.54,1.732,0.5
9.818978981002147e-06,-0.5821252800524235,17.75487270951271,1.1163320671766996,-0.04455394798424095,0.0002925439893033399,1.0000000000000004,3.7360000610351562,1.54,1.736,0.5
9.817055172334221e-06,-0.5853731893002987,17.75523141026497,1.1160949971526861,-0.04426110733766109,0.00029048288899957697,1.0000000000000004,3.7400001287460327,1.54,1.74,0.5
9.815131278401168e-06,-0.5886210091412067,17.755589723587036,1.1158579345792532,-0.04396827600430697,0.0002884218575900377,1.0000000000000004,3.7439998984336853,1.54,1.744,0.5
9.813269883807152e-06,-0.5915986960753798,17.755897343158722,1.115617673844099,-0.04368772287853062,0.00028651264835843904,1.0000000000000004,3.7480002641677856,1.54,1.748,0.5
9.81143423928188e-06,-0.5944650722667575,17.756183713674545,1.1153760999441147,-0.04341223544906825,0.00028466600298315825,1.0000000000000004,3.7519997358322144,1.54,1.752,0.5
9.809598566334898e-06,-0.5973315313458443,17.756469786167145,1.1151345167309046,-0.04313674010336399,0.00028281930906359776,1.0000000000000004,3.7560001015663147,1.54,1.756,0.5
9.807763035496464e-06,-0.6001978972926736,17.756756097078323,1.114892965182662,-0.04286125267390162,0.00028097267301063766,1.0000000000000004,3.7599998712539673,1.54,1.76,0.5
9.805927220440935e-06,-0.6030643610283732,17.75704237818718,1.1146513875573874,-0.042585757095366716,0.0002791259813079705,1.0000000000000004,3.7639999389648438,1.54,1.764,0.5
9.804091632759082e-06,-0.6059307362884283,17.757328689098358,1.114409813657403,-0.04231026954948902,0.0002772793424696829,1.0000000000000004,3.76800000667572,1.54,1.768,0.5
9.802467758390776e-06,-0.608782984316349,17.75809696316719,1.1141809802502394,-0.0420336831593886,0.00027539773586227057,1.0000000000000004,3.771999776363373,1.54,1.772,0.5
9.800738268950226e-06,-0.6115907644852996,17.758337378501892,1.1139559336006641,-0.04175593063700944,0.0002734370316233026,1.0000000000000004,3.776000142097473,1.54,1.776,0.5
9.799008836353096e-06,-0.6143984580412507,17.758577823638916,1.1137308925390244,-0.04147818754427135,0.00027147638513724814,1.0000000000000004,3.7799999117851257,1.54,1.78,0.5
9.7973135666507e-06,-0.6170757142826915,17.758806943893433,1.1135037634521723,-0.04120596998836845,0.0002695535628340906,1.0000000000000004,3.783999979496002,1.54,1.784,0.5
9.795687731184444e-06,-0.6194878723472357,17.759012758731842,1.1132724285125732,-0.04094499768689275,0.0002677077305150988,1.0000000000000004,3.7880000472068787,1.54,1.788,0.5
9.794061924139896e-06,-0.6219001086428761,17.75921869277954,1.113041089847684,-0.04068401758559048,0.0002658618363966525,1.0000000000000004,3.792000114917755,1.54,1.792,0.5
9.792436202360477e-06,-0.6243122732266784,17.759424477815628,1.112809743732214,-0.04042304551694542,0.00026401600123904245,1.0000000000000004,3.7959998846054077,1.54,1.796,0.5
9.790810310050801e-06,-0.6267244396731257,17.759630352258682,1.1125784143805504,-0.04016207391396165,0.00026217016481666633,1.0000000000000004,3.799999952316284,1.54,1.8,0.5
9.789184275632579e-06,-0.6291366647928953,17.75983628630638,1.1123470775783062,-0.03990109369624406,0.00026032426791289254,1.0000000000000004,3.8040000200271606,1.54,1.804,0.5
9.787558667539997e-06,-0.6315488247200847,17.76004210114479,1.1121157370507717,-0.039640121278353035,0.0002584784376038485,1.0000000000000004,3.808000087738037,1.54,1.808,0.5
9.78593288891716e-06,-0.6339610628783703,17.760248005390167,1.1118843834847212,-0.03937914164271206,0.0002566325418058568,1.0000000000000004,3.8120001554489136,1.54,1.812,0.5
9.784295258441489e-06,-0.6363510536029935,17.760434597730637,1.1116577666252851,-0.03911724407225847,0.0002547702178219424,1.0000000000000004,3.815999925136566,1.54,1.816,0.5
9.782634663224599e-06,-0.6386979278177023,17.760582715272903,1.1114403456449509,-0.03885353560326621,0.00025287572088927845,1.0000000000000004,3.8200002908706665,1.54,1.82,0.5
9.781115466012125e-06,-0.6406136993318796,17.76073431968689,1.1112171150743961,-0.03860636940225959,0.00025102109270846995,1.0000000000000004,3.823999762535095,1.54,1.824,0.5
9.77959982151333e-06,-0.6425185576081276,17.760886281728745,1.1109937336295843,-0.03835962212178856,0.0002491674754594442,1.0000000000000004,3.8280001282691956,1.54,1.828,0.5
9.778084177014534e-06,-0.6444234773516655,17.761038094758987,1.110770357772708,-0.038112866517622024,0.0002473138022196508,1.0000000000000004,3.831999897956848,1.54,1.832,0.5
9.776568589359158e-06,-0.6463283356279135,17.761189699172974,1.1105469800531864,-0.03786611894611269,0.00024546017959892197,1.0000000000000004,3.8359999656677246,1.54,1.836,0.5
9.775052859595235e-06,-0.6482332516461611,17.76134169101715,1.110323602333665,-0.03761936415685341,0.00024360650644439374,1.0000000000000004,3.840000033378601,1.54,1.84,0.5
9.773537328783277e-06,-0.6501381006091833,17.761493295431137,1.1101002283394337,-0.03737261623609811,0.00024175289911454456,1.0000000000000004,3.8439998030662537,1.54,1.844,0.5
9.772021712706191e-06,-0.6520430184900761,17.761645197868347,1.1098768431693316,-0.03712586179608479,0.00023989921857037189,1.0000000000000004,3.848000168800354,1.54,1.848,0.5
9.770506011363977e-06,-0.6539478804916143,17.7617968916893,1.1096534598618746,-0.03687911364249885,0.0002380456030550704,1.0000000000000004,3.8519999384880066,1.54,1.852,0.5
9.768990423708601e-06,-0.6558527387678623,17.76194876432419,1.1094300877302885,-0.03663236601278186,0.00023619198691449128,1.0000000000000004,3.856000006198883,1.54,1.856,0.5
9.767474750788097e-06,-0.6577576529234648,17.762100517749786,1.1092066895216703,-0.03638561081606895,0.00023433830898511587,1.0000000000000004,3.8600000739097595,1.54,1.86,0.5
9.765998896682504e-06,-0.659480195492506,17.762249052524567,1.1089887339621782,-0.03614249947713688,0.00023236543245275243,1.0000000000000004,3.863999843597412,1.54,1.864,0.5
9.764582244997655e-06,-0.6608271338045597,17.762399196624756,1.1087713111191988,-0.03591023635817692,0.00023029661309692528,1.0000000000000004,3.8679999113082886,1.54,1.868,0.5
9.76316536593913e-06,-0.6621740385890007,17.762549549341202,1.1085538882762194,-0.03567798045696691,0.00022822784615073033,1.0000000000000004,3.871999979019165,1.54,1.872,0.5
9.761749964809496e-06,-0.6635250225663185,17.76270040869713,1.1083359848707914,-0.035445182758849114,0.0002261649776471586,1.0000000000000004,3.8760000467300415,1.54,1.876,0.5
9.760335387909436e-06,-0.664878947660327,17.762852132320404,1.1081177163869143,-0.03521199570968747,0.000224106567969784,1.0000000000000004,3.880000114440918,1.54,1.88,0.5
9.758920839431084e-06,-0.6662328839302063,17.763003706932068,1.1078994255512953,-0.034978809009771794,0.0002220481605945679,1.0000000000000004,3.8839998841285706,1.54,1.884,0.5
9.75750643306128e-06,-0.6675868649035692,17.763155221939087,1.1076811403036118,-0.03474561555776745,0.00021998968722414247,1.0000000000000004,3.887999951839447,1.54,1.888,0.5
9.756091742474382e-06,-0.6689407918602228,17.763306945562363,1.1074628848582506,-0.03451242879964411,0.0002179312833447966,1.0000000000000004,3.8920000195503235,1.54,1.892,0.5
9.754677392947997e-06,-0.6702947653830051,17.763458609580994,1.107244599610567,-0.034279234998393804,0.00021587280916435247,1.0000000000000004,3.895999789237976,1.54,1.896,0.5
9.753262759204517e-06,-0.671648696064949,17.763610303401947,1.107026332989335,-0.034046048123855144,0.0002138143980623397,1.0000000000000004,3.9000001549720764,1.54,1.9,0.5
9.751848324413004e-06,-0.6730026695877314,17.763761937618256,1.106808042153716,-0.033812854380812496,0.00021175592717526115,1.0000000000000004,3.903999924659729,1.54,1.904,0.5
9.75043940343312e-06,-0.6741079054772854,17.763915598392487,1.1065865363925695,-0.033589082886464894,0.00020968553894817887,1.0000000000000004,3.9079999923706055,1.54,1.908,0.5
9.74908019202303e-06,-0.6749927811324596,17.764111191034317,1.106371458619833,-0.03336966619826853,0.00020757172917740263,1.0000000000000004,3.912000060081482,1.54,1.912,0.5
9.747736811505092e-06,-0.6758588030934334,17.76432102918625,1.106159407645464,-0.03314954484812915,0.0002054453233881759,1.0000000000000004,3.9159998297691345,1.54,1.916,0.5
9.74639365836083e-06,-0.6767248101532459,17.764530956745148,1.105947369709611,-0.03292942943517119,0.00020331898168990392,1.0000000000000004,3.920000195503235,1.54,1.92,0.5
9.745050306264602e-06,-0.67759083583951,17.764741122722626,1.1057353131473064,-0.03270930773578584,0.00020119257844442018,1.0000000000000004,3.9239999651908875,1.54,1.924,0.5
9.743707238385468e-06,-0.6784568317234516,17.76495087146759,1.105523269623518,-0.03248919249745086,0.0001990662403272836,1.0000000000000004,3.928000032901764,1.54,1.928,0.5
9.742363801024112e-06,-0.6793228536844254,17.765160590410233,1.1053112223744392,-0.03226907068165019,0.00019693982983426395,1.0000000000000004,3.9320001006126404,1.54,1.932,0.5
9.741020761566688e-06,-0.6801888700574636,17.765371024608612,1.1050991714000702,-0.03204895509406924,0.0001948134884770525,1.0000000000000004,3.935999870300293,1.54,1.936,0.5
9.739677437892169e-06,-0.6810548845678568,17.76558056473732,1.1048871278762817,-0.03182883362751454,0.00019268708167885507,1.0000000000000004,3.9399999380111694,1.54,1.94,0.5
9.738334284747907e-06,-0.6819208860397339,17.76579052209854,1.1046750862151384,-0.03160871803993359,0.00019056074307854942,1.0000000000000004,3.944000005722046,1.54,1.944,0.5
9.736991103181936e-06,-0.682786887511611,17.766000539064407,1.1044630575925112,-0.03138860297622159,0.00018843439994498112,1.0000000000000004,3.9480000734329224,1.54,1.948,0.5
9.735688848877544e-06,-0.6833337526768446,17.76620575785637,1.1042454913258553,-0.031181528058368713,0.00018635707667158385,1.0000000000000004,3.952000141143799,1.54,1.952,0.5
9.734390630455891e-06,-0.6838488485664129,17.766410291194916,1.1040273867547512,-0.03097575792344287,0.0001842847105706369,1.0000000000000004,3.9559999108314514,1.54,1.956,0.5
9.733154058721993e-06,-0.684295142069459,17.76663875579834,1.1038237996399403,-0.030767644697334617,0.00018206087636940538,1.0000000000000004,3.959999978542328,1.54,1.96,0.5
9.73192425135494e-06,-0.6847335789352655,17.766869485378265,1.1036218646913767,-0.03055927122477442,0.00017981983725690043,1.0000000000000004,3.9640000462532043,1.54,1.964,0.5
9.730694557674724e-06,-0.6851720344275236,17.76710072159767,1.1034199185669422,-0.0303508912329562,0.00017757872541324105,1.0000000000000004,3.967999815940857,1.54,1.968,0.5
9.72946475030767e-06,-0.6856104787439108,17.767331689596176,1.1032179947942495,-0.030142517643980682,0.00017533768593125387,1.0000000000000004,3.9720001816749573,1.54,1.972,0.5
9.728235056627454e-06,-0.6860489137470722,17.76756250858307,1.1030160561203957,-0.029934144113212824,0.00017309663823539267,1.0000000000000004,3.97599995136261,1.54,1.976,0.5
9.727005362947239e-06,-0.6864873636513948,17.767793625593185,1.1028141137212515,-0.029725764179602265,0.00017085552951812133,1.0000000000000004,3.9800000190734863,1.54,1.98,0.5
9.725775726110442e-06,-0.6869258023798466,17.768024504184723,1.1026121824979782,-0.029517390474211425,0.00016861448759186715,1.0000000000000004,3.984000086784363,1.54,1.984,0.5
9.72454586189997e-06,-0.6873642411082983,17.768255174160004,1.1024102549999952,-0.029309010657016188,0.00016637338055147666,1.0000000000000004,3.9879998564720154,1.54,1.988,0.5
9.723316253484882e-06,-0.6877707149833441,17.768516927957535,1.1022112760692835,-0.029102971660904586,0.0001641702546066881,1.0000000000000004,3.9920002222061157,1.54,1.992,0.5
9.722104465481607e-06,-0.6879794746637344,17.76874539256096,1.10200572386384,-0.02891122567234561,0.00016213654646435316,1.0000000000000004,3.9959999918937683,1.54,1.996,0.5
9.72089281958688e-06,-0.6881882157176733,17.768973529338837,1.1018001791089773,-0.0287194853881374,0.0001601028953785999,1.0000000000000004,4.000000059604645,1.54,2.0,0.5


==> figs/data/cyl_fk01/cylinderPANS_medp3_x2p02.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.698584989337178e-06,-0.6692194547504187,17.79144248366356,1.0750258974730968,0.04504524380899966,0.00039155541901436663,1.0000000000000004,0.0,2.02,-2.0,0.5
9.700038560822577e-06,-0.6677989289164543,17.79139393568039,1.0750997886061668,0.04525652853772044,0.00039506930727384315,1.0000000000000004,0.003999948385171592,2.02,-1.996,0.5
9.701492103886267e-06,-0.6663783565163612,17.79134574532509,1.0751736834645271,0.04546781990211457,0.00039858329677144866,1.0000000000000004,0.008000016096048057,2.02,-1.992,0.5
9.702945561684828e-06,-0.6649578288197517,17.791297256946564,1.0752475503832102,0.04567910439800471,0.0004020971865656975,1.0000000000000004,0.01199996448121965,2.02,-1.988,0.5
9.704440344648901e-06,-0.6632611881941557,17.791253179311752,1.0753189865499735,0.04589666228275746,0.00040580288441560697,1.0000000000000004,0.016000032192096114,2.02,-1.984,0.5
9.70595235116889e-06,-0.661449022591114,17.79121094942093,1.075389388948679,0.04611683648545295,0.0004095887221637895,1.0000000000000004,0.019999979995191097,2.02,-1.98,0.5
9.707464187158621e-06,-0.6596368048340082,17.791168570518494,1.0754597801715136,0.046337016741745174,0.00041337467030189146,1.0000000000000004,0.024000047706067562,2.02,-1.976,0.5
9.708976051570062e-06,-0.6578246392309666,17.79112634062767,1.075530156493187,0.046557191060855985,0.00041716049554452184,1.0000000000000004,0.027999996673315763,2.02,-1.972,0.5
9.710487773872956e-06,-0.6560124717652798,17.791083991527557,1.075600553303957,0.04677736514713615,0.00042094633812439497,1.0000000000000004,0.031999945640563965,2.02,-1.968,0.5
9.711999638284396e-06,-0.6542002614587545,17.791041612625122,1.0756709557026625,0.04699754610192031,0.0004247322862056535,1.0000000000000004,0.03600001335144043,2.02,-1.964,0.5
9.713511701647803e-06,-0.6523881014436483,17.790999233722687,1.0757413376122713,0.047217719606123865,0.00042851811974742304,1.0000000000000004,0.039999959990382195,2.02,-1.96,0.5
9.715080466321524e-06,-0.6503565758466721,17.790942013263702,1.0758137851953506,0.04744165297597647,0.00043243007723958726,1.0000000000000004,0.04400002770125866,2.02,-1.956,0.5
9.71667438420809e-06,-0.648130769841373,17.79087871313095,1.075883774086833,0.04766618413850665,0.0004365212746506586,1.0000000000000004,0.0479999789968133,2.02,-1.952,0.5
9.718268245251238e-06,-0.6459049042314291,17.790815204381943,1.075953772291541,0.04789072123821825,0.00044061260018679604,1.0000000000000004,0.05200004670768976,2.02,-1.948,0.5
9.719862077872676e-06,-0.6436790926381946,17.790751844644547,1.0760237723588943,0.04811525240074843,0.0004447038040211737,1.0000000000000004,0.05599999334663153,2.02,-1.944,0.5
9.721455882072405e-06,-0.6414533015340567,17.790688455104828,1.0760937742888927,0.04833978333044797,0.00044879500603656197,1.0000000000000004,0.059999944642186165,2.02,-1.94,0.5
9.723049686272134e-06,-0.6392274321988225,17.79062494635582,1.0761637818068266,0.0485643211286515,0.00045288632975371,1.0000000000000004,0.06400001235306263,2.02,-1.936,0.5
9.72464366100212e-06,-0.6370016355067492,17.790561378002167,1.076233783736825,0.04878885205835104,0.00045697753887452564,1.0000000000000004,0.0679999589920044,2.02,-1.932,0.5
9.726208617166776e-06,-0.6346175288781524,17.79050049185753,1.0762998908758163,0.049016248784027994,0.00046113648284062947,1.0000000000000004,0.07200002670288086,2.02,-1.928,0.5
9.727722897423519e-06,-0.6319559356197715,17.790443062782288,1.0763592179864645,0.04924865486100316,0.0004654139088415832,1.0000000000000004,0.07599997334182262,2.02,-1.924,0.5
9.729237348210518e-06,-0.6292942781001329,17.790385901927948,1.0764185152947903,0.04948106815572828,0.0004696914722899237,1.0000000000000004,0.08000004105269909,2.02,-1.92,0.5
9.730751685310679e-06,-0.6266326839104295,17.790328413248062,1.0764778275042772,0.04971347376704216,0.00047396890352047194,1.0000000000000004,0.08399998769164085,2.02,-1.916,0.5
9.732265993989131e-06,-0.6239710096269846,17.790271013975143,1.0765371322631836,0.049945886828936636,0.00047824646549088357,1.0000000000000004,0.08800005540251732,2.02,-1.912,0.5
9.733766660247056e-06,-0.6213082987815142,17.790211021900177,1.07660043053329,0.050179711426608264,0.00048252790043079585,1.0000000000000004,0.09200001135468483,2.02,-1.908,0.5
9.735249562936588e-06,-0.6186441406607628,17.790147215127945,1.0766688995063305,0.05041538074146956,0.0004868145367709076,1.0000000000000004,0.0959999579936266,2.02,-1.904,0.5
9.736732494047828e-06,-0.6159798800945282,17.790083408355713,1.0767373777925968,0.05065105704125017,0.0004911012924821989,1.0000000000000004,0.10000002570450306,2.02,-1.9,0.5
9.738215482002488e-06,-0.6133157126605511,17.790019541978836,1.0768058598041534,0.0508867260068655,0.0004953879229105951,1.0000000000000004,0.10399997234344482,2.02,-1.896,0.5
9.73969835627031e-06,-0.6106514595448971,17.78995579481125,1.0768743325024843,0.05112240323796868,0.0004996746928327411,1.0000000000000004,0.10800004005432129,2.02,-1.892,0.5
9.741219599845863e-06,-0.607891739346087,17.78989627957344,1.0769403874874115,0.05135950038675219,0.0005040877247211029,1.0000000000000004,0.11199998669326305,2.02,-1.888,0.5
9.742903472442777e-06,-0.6047271471470594,17.78985470533371,1.0769961960613728,0.051602656370960176,0.0005090363628141858,1.0000000000000004,0.11600005440413952,2.02,-1.884,0.5
9.7445873734614e-06,-0.6015626443549991,17.78981301188469,1.0770520064979792,0.05184580502100289,0.0005139848735780106,1.0000000000000004,0.12000000104308128,2.02,-1.88,0.5
9.746271160793185e-06,-0.5983981462195516,17.7897709608078,1.077107822522521,0.0520889536710456,0.0005189333676298702,1.0000000000000004,0.1239999569952488,2.02,-1.876,0.5
9.747955090233518e-06,-0.5952335437759757,17.78972953557968,1.0771636422723532,0.05233210977166891,0.0005238820169779501,1.0000000000000004,0.12800002470612526,2.02,-1.872,0.5
9.74963899125214e-06,-0.5920690568163991,17.78968757390976,1.0772194620221853,0.05257525877095759,0.0005288305205795041,1.0000000000000004,0.13199997134506702,2.02,-1.868,0.5
9.751322977535892e-06,-0.5889044487848878,17.789645850658417,1.0772752724587917,0.05281841417308897,0.0005337791681085946,1.0000000000000004,0.1360000390559435,2.02,-1.864,0.5
9.752930566264695e-06,-0.5857408111914992,17.78959658741951,1.0773330181837082,0.053063008235767484,0.0005385037336509413,1.0000000000000004,0.13999998569488525,2.02,-1.86,0.5
9.754672419148847e-06,-0.582571935839951,17.789524137973785,1.0774019416421652,0.05330774432513863,0.0005432635434772237,1.0000000000000004,0.14400005340576172,2.02,-1.856,0.5
9.75641418676787e-06,-0.5794031554833055,17.789452075958252,1.0774708837270737,0.05355247238185257,0.000548023202100012,1.0000000000000004,0.14800000004470348,2.02,-1.852,0.5
9.758167919926564e-06,-0.5761328618973494,17.78937828540802,1.0775376334786415,0.05380106368102133,0.0005529336610834434,1.0000000000000004,0.15199994668364525,2.02,-1.848,0.5
9.75995698127008e-06,-0.5725680105388165,17.78930139541626,1.077598076313734,0.054060863330960274,0.0005582816627338616,1.0000000000000004,0.1560000143945217,2.02,-1.844,0.5
9.7617457583965e-06,-0.5690032709389925,17.78922426700592,1.0776585154235363,0.054320654715411365,0.0005636295078375042,1.0000000000000004,0.15999997034668922,2.02,-1.84,0.5
9.763534677631469e-06,-0.5654384223744273,17.789147078990936,1.0777189768850803,0.05458045448176563,0.0005689775101700434,1.0000000000000004,0.1640000380575657,2.02,-1.836,0.5
9.765323767396694e-06,-0.5618736883625388,17.789069801568985,1.0777794178575277,0.05484024609904736,0.0005743253561831807,1.0000000000000004,0.1679999753832817,2.02,-1.832,0.5
9.76711979205902e-06,-0.5582967652007937,17.788999408483505,1.077838622033596,0.055095675750635564,0.0005796914465463487,1.0000000000000004,0.17200004309415817,2.02,-1.828,0.5
9.768923433739474e-06,-0.5547078335657716,17.78893518447876,1.077896548435092,0.055346697103232145,0.000585075599474294,1.0000000000000004,0.17599999904632568,2.02,-1.824,0.5
9.770726819624542e-06,-0.551118878647685,17.788870692253113,1.0779544860124588,0.055597719619981945,0.0005904597519474919,1.0000000000000004,0.1799999549984932,2.02,-1.82,0.5
9.772530489726705e-06,-0.547529817558825,17.78880661725998,1.0780124235898256,0.05584874877240509,0.0005958440558515576,1.0000000000000004,0.18400002270936966,2.02,-1.816,0.5
9.774333960876902e-06,-0.5439408784732223,17.788742274045944,1.078070366755128,0.056099770590662956,0.0006012282146912185,1.0000000000000004,0.18799996003508568,2.02,-1.812,0.5
9.776019027185612e-06,-0.5401279786601663,17.78867545723915,1.0781227052211761,0.05636145232710987,0.0006070544000067457,1.0000000000000004,0.19200002774596214,2.02,-1.808,0.5
9.777655151310682e-06,-0.5362229030579329,17.78860691189766,1.078172743320465,0.056627517682500184,0.0006130626088634017,1.0000000000000004,0.19599998369812965,2.02,-1.804,0.5
9.779291218592334e-06,-0.5323177073150873,17.788538813591003,1.078222768381238,0.0568935910705477,0.0006190710093960661,1.0000000000000004,0.20000005140900612,2.02,-1.8,0.5
9.78092759851279e-06,-0.5284118503332138,17.788470834493637,1.0782735217362642,0.057159621734172106,0.000625068351837399,1.0000000000000004,0.20399998873472214,2.02,-1.796,0.5
9.782570799643509e-06,-0.5244902921840549,17.788409411907196,1.0783388707786798,0.05742495774757117,0.0006308466378186495,1.0000000000000004,0.20799994468688965,2.02,-1.792,0.5
9.784213915509099e-06,-0.5205686120316386,17.788347840309143,1.0784042067825794,0.057690302142873406,0.0006366251265603751,1.0000000000000004,0.2120000123977661,2.02,-1.788,0.5
9.78585703137469e-06,-0.5166470594704151,17.78828653693199,1.0784695409238338,0.05795563745778054,0.0006424034246492738,1.0000000000000004,0.21599996834993362,2.02,-1.784,0.5
9.787500346192246e-06,-0.5127253895625472,17.788225173950195,1.0785348862409592,0.05822098138742149,0.0006481819065697891,1.0000000000000004,0.2200000360608101,2.02,-1.78,0.5
9.789143433636127e-06,-0.5088038304820657,17.788163512945175,1.078600225970149,0.05848631775006652,0.0006539602022144209,1.0000000000000004,0.2239999733865261,2.02,-1.776,0.5
9.791215632048988e-06,-0.5048425430431962,17.788007616996765,1.0786585677415133,0.05875365517567843,0.0006599788024175268,1.0000000000000004,0.22800004109740257,2.02,-1.772,0.5
9.793238689326245e-06,-0.5006911428645253,17.787960410118103,1.0787139516323805,0.059033350786194205,0.0006668272196748148,1.0000000000000004,0.23199999704957008,2.02,-1.768,0.5
9.795261917133757e-06,-0.49653976038098335,17.787913352251053,1.0787693336606026,0.05931304709520191,0.000673675636186033,1.0000000000000004,0.2359999343752861,2.02,-1.764,0.5
9.797285201784689e-06,-0.4923882484436035,17.78786665201187,1.0788246989250183,0.0595927513204515,0.0006805242462064598,1.0000000000000004,0.24000000208616257,2.02,-1.76,0.5
9.799308401170492e-06,-0.48823685478419065,17.787819653749466,1.0788800902664661,0.05987244728021324,0.0006873726543972225,1.0000000000000004,0.24399995803833008,2.02,-1.756,0.5
9.801331657399714e-06,-0.4840853428468108,17.787772595882416,1.078935468569398,0.06015215127263218,0.0006942212692706562,1.0000000000000004,0.24800002574920654,2.02,-1.752,0.5
9.803354799942099e-06,-0.4799339519813657,17.787725657224655,1.0789908431470394,0.06043184769805521,0.000701069692809142,1.0000000000000004,0.25199998170137405,2.02,-1.748,0.5
9.80537814143645e-06,-0.475782441906631,17.787678718566895,1.079046217724681,0.060711552505381405,0.0007079183088762875,1.0000000000000004,0.2560000494122505,2.02,-1.744,0.5
9.80735509870101e-06,-0.4715563580393791,17.78762611746788,1.0791004169732332,0.060991941136308014,0.0007148137071908423,1.0000000000000004,0.25999998673796654,2.02,-1.74,0.5
9.80929513616502e-06,-0.46726871095597744,17.78756693005562,1.07915510982275,0.06127456726972014,0.0007217375168693252,1.0000000000000004,0.264000054448843,2.02,-1.736,0.5
9.81123514520732e-06,-0.4629811840131879,17.787507832050323,1.079209791496396,0.06155718595255166,0.0007286611117933717,1.0000000000000004,0.2680000104010105,2.02,-1.732,0.5
9.813175068984492e-06,-0.45869366079568863,17.78744876384735,1.079264484345913,0.06183980393689126,0.0007355847221788281,1.0000000000000004,0.27199994772672653,2.02,-1.728,0.5
9.81511522013534e-06,-0.45440600346773863,17.787389755249023,1.0793191604316235,0.06212243088521063,0.0007425085225349903,1.0000000000000004,0.276000015437603,2.02,-1.724,0.5
9.817055172334221e-06,-0.45011848490685225,17.787330776453018,1.079373860731721,0.06240504910238087,0.0007494321326930731,1.0000000000000004,0.2799999713897705,2.02,-1.72,0.5
9.818995323485069e-06,-0.4458308294415474,17.787271678447723,1.0794285461306572,0.06268767558503896,0.0007563559495338268,1.0000000000000004,0.284000039100647,2.02,-1.716,0.5
9.820935360949079e-06,-0.4415433034300804,17.787212401628494,1.079483237117529,0.06297029345296323,0.0007632795443441864,1.0000000000000004,0.2879999950528145,2.02,-1.712,0.5
9.823023958688282e-06,-0.437182554975152,17.787170231342316,1.07952393963933,0.06326566776260734,0.0007709228918884037,1.0000000000000004,0.29200006276369095,2.02,-1.708,0.5
9.825122617712623e-06,-0.4328169506043196,17.787129312753677,1.0795637164264917,0.06356190133374184,0.0007786150101765088,1.0000000000000004,0.29600000008940697,2.02,-1.704,0.5
9.827221333580383e-06,-0.42845136020332575,17.78708827495575,1.0796034708619118,0.06385813443921506,0.0007863071264182508,1.0000000000000004,0.2999999560415745,2.02,-1.7,0.5
9.829320049448143e-06,-0.42408562637865543,17.787046939134598,1.0796432346105576,0.06415437639225274,0.0007939994613934687,1.0000000000000004,0.30400002375245094,2.02,-1.696,0.5
9.831392247861004e-06,-0.41970439068973064,17.786968022584915,1.079696897417307,0.06445060938131064,0.0008014119146082521,1.0000000000000004,0.30799996107816696,2.02,-1.692,0.5
9.83345424288018e-06,-0.41531692259013653,17.786873936653137,1.0797560010105371,0.06474685110151768,0.0008087152807547682,1.0000000000000004,0.3120000287890434,2.02,-1.688,0.5
9.835516124212518e-06,-0.4109295764937997,17.786779910326004,1.079815085977316,0.06504308374132961,0.000816018417253872,1.0000000000000004,0.31599998474121094,2.02,-1.684,0.5
9.837687912295223e-06,-0.4065245436504483,17.78670772910118,1.079870656132698,0.0653440166497603,0.0008236703588409,1.0000000000000004,0.3200000524520874,2.02,-1.68,0.5
9.840088580403972e-06,-0.40208310913294554,17.786681175231934,1.0799188688397408,0.06565470469649881,0.0008320475776599778,1.0000000000000004,0.3240000084042549,2.02,-1.676,0.5
9.842489305356139e-06,-0.3976416727527976,17.786654353141785,1.0799670815467834,0.06596539192833006,0.0008404248142142023,1.0000000000000004,0.3279999643564224,2.02,-1.672,0.5
9.844890001886597e-06,-0.3932001069188118,17.78662794828415,1.080015292391181,0.06627608928829432,0.000848802297241491,1.0000000000000004,0.3320000320672989,2.02,-1.668,0.5
9.847290527886798e-06,-0.38875867053866386,17.786601543426514,1.0800634920597076,0.06658677640371025,0.0008571795192438003,1.0000000000000004,0.3359999507665634,2.02,-1.664,0.5
9.849691451790932e-06,-0.3843171065673232,17.78657478094101,1.0801117308437824,0.06689747411292046,0.0008655569886286685,1.0000000000000004,0.3400000184774399,2.02,-1.66,0.5
9.852015125488833e-06,-0.3798735495656729,17.78655046224594,1.080157395452261,0.06720744259655476,0.0008739028130548832,1.0000000000000004,0.3439999744296074,2.02,-1.656,0.5
9.8542741966412e-06,-0.37542596086859703,17.786520421504974,1.0802012383937836,0.0675095395417884,0.0008827147576084826,1.0000000000000004,0.34800004214048386,2.02,-1.652,0.5
9.856470541080853e-06,-0.37096782121807337,17.78647631406784,1.0802452806383371,0.0678160066017881,0.0008916066276469792,1.0000000000000004,0.35199999809265137,2.02,-1.648,0.5
9.858503943860342e-06,-0.3664819523692131,17.78639429807663,1.080289812758565,0.06813384138513356,0.0009007067210404784,1.0000000000000004,0.3559999540448189,2.02,-1.644,0.5
9.860537062422736e-06,-0.36199595127254725,17.786312341690063,1.0803343653678894,0.06845168524887413,0.0009098071031985455,1.0000000000000004,0.36000002175569534,2.02,-1.64,0.5
9.862570379937097e-06,-0.35751007962971926,17.786230385303497,1.0803789161145687,0.06876952049788088,0.0009189071902255819,1.0000000000000004,0.36399997770786285,2.02,-1.636,0.5
9.86460358376462e-06,-0.3530240757390857,17.786148637533188,1.080423453822732,0.06908736436162144,0.0009280075510105235,1.0000000000000004,0.3680000454187393,2.02,-1.632,0.5
9.866636787592142e-06,-0.34853820921853185,17.786066859960556,1.0804679859429598,0.06940519833005965,0.0009371076521347277,1.0000000000000004,0.37199996411800385,2.02,-1.628,0.5
9.868896711395791e-06,-0.34405214386060834,17.786023288965225,1.0805096328258514,0.06972304452210665,0.0009463924816373037,1.0000000000000004,0.3760000318288803,2.02,-1.624,0.5
9.870944779777346e-06,-0.33956675650551915,17.785948246717453,1.0805545710027218,0.07003911351785064,0.0009555629285387113,1.0000000000000004,0.3799999877810478,2.02,-1.62,0.5
9.873041761920831e-06,-0.33507727459073067,17.785879880189896,1.080600943416357,0.07035725086461753,0.0009647333520206303,1.0000000000000004,0.38399994373321533,2.02,-1.616,0.5
9.875541934434295e-06,-0.3305731392465532,17.78584736585617,1.080641584470868,0.07068482623435557,0.0009746330204052356,1.0000000000000004,0.3880000114440918,2.02,-1.612,0.5
9.87811341701672e-06,-0.3260697606019676,17.785817563533783,1.0806783009320498,0.07101278833579272,0.0009847814253589604,1.0000000000000004,0.3919999673962593,2.02,-1.608,0.5
9.880684871177436e-06,-0.32156624970957637,17.785787850618362,1.0807150024920702,0.07134075788781047,0.0009949301565939095,1.0000000000000004,0.3960000351071358,2.02,-1.604,0.5
9.883256268494733e-06,-0.3170628696680069,17.78575786948204,1.0807517021894455,0.07166871835943311,0.0010050785571138476,1.0000000000000004,0.3999999910593033,2.02,-1.6,0.5
9.88582769423374e-06,-0.3125593615695834,17.78572827577591,1.0807884205132723,0.07199668930843472,0.0010152272732284473,1.0000000000000004,0.40400005877017975,2.02,-1.596,0.5
9.888399063129327e-06,-0.30805598106235266,17.78569859266281,1.0808251239359379,0.07232464989647269,0.0010253756888687349,1.0000000000000004,0.4079999774694443,2.02,-1.592,0.5
9.8909706878203e-06,-0.30355260567739606,17.785668969154358,1.0808618254959583,0.07265261083375663,0.001035524116787201,1.0000000000000004,0.4119999334216118,2.02,-1.588,0.5
9.893558825524451e-06,-0.2990453829988837,17.78564542531967,1.0809017419815063,0.07298690860625356,0.0010455846212380493,1.0000000000000004,0.41600000113248825,2.02,-1.584,0.5
9.896159610889299e-06,-0.29453539522364736,17.785626351833344,1.080944187939167,0.0733261447167024,0.0010555758526038517,1.0000000000000004,0.41999995708465576,2.02,-1.58,0.5
9.898820422904464e-06,-0.2900466430000961,17.785614788532257,1.0809803120791912,0.07366538234055042,0.0010660113742488875,1.0000000000000004,0.4240000247955322,2.02,-1.576,0.5
9.901563288394755e-06,-0.28558750823140144,17.785614132881165,1.0810077153146267,0.07400459819473326,0.0010770589775290773,1.0000000000000004,0.42799998074769974,2.02,-1.572,0.5
9.904306295993592e-06,-0.2811282388865948,17.78561344742775,1.0810351241379976,0.07434382382780313,0.0010881069196102544,1.0000000000000004,0.4320000484585762,2.02,-1.568,0.5
9.907049445700977e-06,-0.27666910644620657,17.78561297059059,1.0810625199228525,0.07468303898349404,0.0010991545124738877,1.0000000000000004,0.4360000044107437,2.02,-1.564,0.5
9.909792311191268e-06,-0.2722098375670612,17.785611987113953,1.0810899268835783,0.0750222645001486,0.0011102024532192445,1.0000000000000004,0.4400000721216202,2.02,-1.56,0.5
9.912535375633524e-06,-0.26775070233270526,17.785611420869827,1.0811173226684332,0.07536148012150079,0.001121250077062541,1.0000000000000004,0.4439999908208847,2.02,-1.556,0.5
9.915126184978362e-06,-0.26329641696065664,17.785603046417236,1.0811508428305387,0.07571235916111618,0.0011321282526068899,1.0000000000000004,0.4479999467730522,2.02,-1.552,0.5
9.917704204553957e-06,-0.25884241005405784,17.785594046115875,1.0811848565936089,0.07606423320248723,0.0011429924512640355,1.0000000000000004,0.4520000144839287,2.02,-1.548,0.5
9.92028225255126e-06,-0.25438853492960334,17.78558513522148,1.081218870356679,0.07641609688289464,0.001153856332621217,1.0000000000000004,0.4559999704360962,2.02,-1.544,0.5
9.922830969344432e-06,-0.24994386918842793,17.785576969385147,1.0812517032027245,0.07676770398393273,0.0011648217259789817,1.0000000000000004,0.46000003814697266,2.02,-1.54,0.5
9.92510038599903e-06,-0.24558810098096728,17.785575211048126,1.0812731925398111,0.07711677812039852,0.0011767479243189882,1.0000000000000004,0.46399999409914017,2.02,-1.536,0.5
9.92736980265363e-06,-0.2412321981973946,17.78557351231575,1.0812947042286396,0.07746586331631988,0.0011886744648563763,1.0000000000000004,0.46800006181001663,2.02,-1.532,0.5
9.92963916246481e-06,-0.23687642579898238,17.785571694374084,1.0813162010163069,0.07781493733637035,0.0012006006550109305,1.0000000000000004,0.47200001776218414,2.02,-1.528,0.5
9.932023488090636e-06,-0.2325197821483016,17.785567492246628,1.081338731572032,0.07816689915489405,0.0012126330416322162,1.0000000000000004,0.47599993646144867,2.02,-1.524,0.5
9.934996342053637e-06,-0.22815297963097692,17.78549963235855,1.0813701041042805,0.0785261932760477,0.0012246181725004135,1.0000000000000004,0.48000000417232513,2.02,-1.52,0.5
9.937968883377835e-06,-0.22378630563616753,17.78543186187744,1.0814014803618193,0.07888547761831433,0.0012366029743589024,1.0000000000000004,0.48399996012449265,2.02,-1.516,0.5
9.940941453123742e-06,-0.21941950311884284,17.785363882780075,1.0814328528940678,0.07924477278720587,0.0012485881093198259,1.0000000000000004,0.4880000278353691,2.02,-1.512,0.5
9.943902568920748e-06,-0.21508733881637454,17.78526273369789,1.0814498607069254,0.0796075394609943,0.0012608320098479453,1.0000000000000004,0.4919999837875366,2.02,-1.508,0.5
9.947147077582486e-06,-0.21083192061632872,17.78522878885269,1.0814650524407625,0.07997610489837825,0.0012736177945953386,1.0000000000000004,0.4960000514984131,2.02,-1.504,0.5
9.950391046231744e-06,-0.2065766272135079,17.785194605588913,1.0814802460372448,0.08034465834498405,0.0012864031973549572,1.0000000000000004,0.5000000074505806,2.02,-1.5,0.5
9.953635327519805e-06,-0.2023213361389935,17.785160392522812,1.081495413556695,0.08071321214083582,0.0012991885737392295,1.0000000000000004,0.5039999634027481,2.02,-1.496,0.5
9.956879722494705e-06,-0.19806591793894768,17.78512653708458,1.0815106071531773,0.08108177571557462,0.0013119743643983384,1.0000000000000004,0.5080000311136246,2.02,-1.492,0.5
9.960123776409091e-06,-0.193810623139143,17.785092532634735,1.0815257858484983,0.08145032951142639,0.0013247597485133156,1.0000000000000004,0.5119999498128891,2.02,-1.488,0.5
9.9632943602046e-06,-0.18958691647276282,17.785055726766586,1.081547375768423,0.08182421361561865,0.0013379198276197712,1.0000000000000004,0.5160000175237656,2.02,-1.484,0.5
9.966789008331034e-06,-0.18546628183685243,17.78501459956169,1.0815567187964916,0.08220096118748188,0.0013516212193280808,1.0000000000000004,0.5199999734759331,2.02,-1.48,0.5
9.97100562472042e-06,-0.18136246944777668,17.784985601902008,1.0815635100007057,0.08257868746295571,0.001366331783174246,1.0000000000000004,0.5240000411868095,2.02,-1.476,0.5
9.975221928471001e-06,-0.1772587790619582,17.784956336021423,1.081570291891694,0.08295640232972801,0.0013810418995490181,1.0000000000000004,0.527999997138977,2.02,-1.472,0.5
9.979438289065001e-06,-0.17315509216859937,17.784927159547806,1.0815770961344242,0.08333411766216159,0.0013957520386611577,1.0000000000000004,0.5319999530911446,2.02,-1.468,0.5
9.983654820189258e-06,-0.1690512797795236,17.784897953271866,1.0815838892012835,0.08371184370480478,0.0014104626052358071,1.0000000000000004,0.536000020802021,2.02,-1.464,0.5
9.987871038674712e-06,-0.16494758892804384,17.784868836402893,1.0815906636416912,0.08408955740742385,0.0014251727106966428,1.0000000000000004,0.5399999767541885,2.02,-1.46,0.5
9.992087569798969e-06,-0.16084377514198422,17.784839540719986,1.081597451120615,0.08446728507988155,0.0014398832972801756,1.0000000000000004,0.544000044465065,2.02,-1.456,0.5
9.996478922857932e-06,-0.1568398226518184,17.784802943468094,1.0815990436822176,0.08485325891524553,0.0014546023385264562,1.0000000000000004,0.5479999631643295,2.02,-1.452,0.5
1.0001044813634508e-05,-0.15293510584160686,17.784758269786835,1.0815954022109509,0.0852474756538868,0.0014693307430206914,1.0000000000000004,0.552000030875206,2.02,-1.448,0.5
1.0005610477037408e-05,-0.1490305047482252,17.784713983535767,1.0815917775034904,0.08564167935401201,0.0014840586854916182,1.0000000000000004,0.5559999868273735,2.02,-1.444,0.5
1.0010176225705436e-05,-0.1451259076129645,17.784669667482376,1.0815881434828043,0.08603588282130659,0.0014987866516094073,1.0000000000000004,0.559999942779541,2.02,-1.44,0.5
1.001474220174714e-05,-0.14122118963859975,17.78462526202202,1.081584518775344,0.08643009886145592,0.0015135150620153581,1.0000000000000004,0.5640000104904175,2.02,-1.436,0.5
1.001930789357175e-05,-0.13731658994220197,17.784580916166306,1.0815808903425932,0.08682430279441178,0.0015282430063052743,1.0000000000000004,0.567999966442585,2.02,-1.432,0.5
1.0023873670661487e-05,-0.13341187336482108,17.78453639149666,1.0815772600471973,0.08721851860173047,0.0015429713989760785,1.0000000000000004,0.5720000341534615,2.02,-1.428,0.5
1.0028582750010173e-05,-0.12954440317116678,17.784496039152145,1.0815700981765985,0.08761036326177418,0.0015574050885334145,1.0000000000000004,0.575999990105629,2.02,-1.424,0.5
1.003415056288759e-05,-0.1258350145071745,17.78445479273796,1.0815515462309122,0.08800589060410857,0.0015707758752796508,1.0000000000000004,0.5800000578165054,2.02,-1.42,0.5
1.0040485506124242e-05,-0.12225063052028418,17.784402638673782,1.0815263725817204,0.08841089135967195,0.0015834021814953303,1.0000000000000004,0.58399997651577,2.02,-1.416,0.5
1.0046471658142764e-05,-0.118630490032956,17.784346163272858,1.0815069191157818,0.08881471143104136,0.0015962839036092191,1.0000000000000004,0.5880000442266464,2.02,-1.412,0.5
1.0052457753317867e-05,-0.1150104571133852,17.784289509058,1.0814874451607466,0.08921851986087859,0.001609165199738527,1.0000000000000004,0.5920000001788139,2.02,-1.408,0.5
1.0058443564275876e-05,-0.1113904241938144,17.784232884645462,1.081467967480421,0.08962232782505453,0.0016220464650018585,1.0000000000000004,0.5959999561309814,2.02,-1.404,0.5
1.006442965945098e-05,-0.10777028207667172,17.78417643904686,1.0814484991133213,0.090026147197932,0.0016349281762018109,1.0000000000000004,0.6000000238418579,2.02,-1.4,0.5
1.0070415640939245e-05,-0.10415024997200817,17.784119933843613,1.0814290475100279,0.09042995586059988,0.0016478094978538138,1.0000000000000004,0.6039999797940254,2.02,-1.396,0.5
1.007640170769264e-05,-0.10053010785486549,17.78406348824501,1.081409566104412,0.09083377476781607,0.0016606911635790311,1.0000000000000004,0.6080000475049019,2.02,-1.392,0.5
1.0083055457243972e-05,-0.09698461007792503,17.784001737833023,1.0813905205577612,0.0912447355221957,0.0016729023868720105,1.0000000000000004,0.6120000034570694,2.02,-1.388,0.5
1.0090889873026754e-05,-0.09357081702910364,17.78393045067787,1.0813721921294928,0.09166835458017886,0.0016839290360621817,1.0000000000000004,0.6160000711679459,2.02,-1.384,0.5
1.0098724231966116e-05,-0.09015712304972112,17.783859372138977,1.0813538618385792,0.09209196153096855,0.0016949553682934493,1.0000000000000004,0.6199999898672104,2.02,-1.38,0.5
1.0108050872759122e-05,-0.08681111165788025,17.783802419900894,1.0813281331211329,0.09251260128803551,0.0017061033709069306,1.0000000000000004,0.6239999458193779,2.02,-1.376,0.5
1.0118563238847855e-05,-0.08351875666994601,17.783757358789444,1.0812965463846922,0.09293089876882732,0.0017173483138321899,1.0000000000000004,0.6280000507831573,2.02,-1.372,0.5
1.0129075178610947e-05,-0.08022650016937405,17.78371235728264,1.0812649428844452,0.09334918227978051,0.0017285929579884396,1.0000000000000004,0.6319999694824219,2.02,-1.368,0.5
1.0139587601543099e-05,-0.07693414529785514,17.783667236566544,1.0812333598732948,0.09376747766509652,0.0017398379213773296,1.0000000000000004,0.6360000371932983,2.02,-1.364,0.5
1.0150175512535498e-05,-0.0736495261080563,17.783618569374084,1.0812019854784012,0.09418664663098752,0.0017511387586637284,1.0000000000000004,0.6399999558925629,2.02,-1.36,0.5
1.0162219922449367e-05,-0.07051122165285051,17.783506333827972,1.0811748709529638,0.09462275705300272,0.0017635176664043684,1.0000000000000004,0.6440000236034393,2.02,-1.356,0.5
1.0174263820772467e-05,-0.06737301230896264,17.783394157886505,1.0811477489769459,0.0950588546693325,0.001775896209437633,1.0000000000000004,0.6480000168085098,2.02,-1.352,0.5
1.0186307861204114e-05,-0.06423480319790542,17.783281683921814,1.0811206586658955,0.09549495065584779,0.0017882747533803922,1.0000000000000004,0.6519999355077744,2.02,-1.348,0.5
1.0201098746165371e-05,-0.06119765492621809,17.783162355422974,1.0810844339430332,0.09592411923222244,0.0018042105311906198,1.0000000000000004,0.6560000032186508,2.02,-1.344,0.5
1.0216388346862004e-05,-0.058178985316772014,17.78304171562195,1.0810465645045042,0.09635201352648437,0.0018207923658337677,1.0000000000000004,0.6599999964237213,2.02,-1.34,0.5
1.0231678515992826e-05,-0.05516022496158257,17.78292128443718,1.0810087118297815,0.09677992039360106,0.0018373746734141605,1.0000000000000004,0.6640000641345978,2.02,-1.336,0.5
1.0246968116689459e-05,-0.05214155471185222,17.782800525426865,1.0809708386659622,0.09720781305804849,0.00185395653352316,1.0000000000000004,0.6679999828338623,2.02,-1.332,0.5
1.0263494999662726e-05,-0.04925207083579153,17.78266927599907,1.0809351336210966,0.0976493451744318,0.0018712303208303638,1.0000000000000004,0.6720000505447388,2.02,-1.328,0.5
1.0280460827516436e-05,-0.04640858859056607,17.782534211874008,1.0809001922607422,0.09809570177458227,0.0018887491787609179,1.0000000000000004,0.6759999692440033,2.02,-1.324,0.5
1.0297426655370145e-05,-0.04356510768411681,17.782399088144302,1.080865252763033,0.09854205907322466,0.0019062681149080163,1.0000000000000004,0.6799999624490738,2.02,-1.32,0.5
1.031475051149755e-05,-0.04074460038100369,17.78227311372757,1.0808267574757338,0.09898777003400028,0.001923662117405911,1.0000000000000004,0.6840000301599503,2.02,-1.316,0.5
1.0334363281572223e-05,-0.03807186096673831,17.782203882932663,1.0807655062526464,0.09942924021743238,0.0019402526777412277,1.0000000000000004,0.6879999488592148,2.02,-1.312,0.5
1.0353976506394247e-05,-0.03539904138597194,17.78213480114937,1.0807042438536882,0.09987072297371924,0.001956843714651768,1.0000000000000004,0.6920000165700912,2.02,-1.308,0.5
1.0373589418577467e-05,-0.032726301928050816,17.782065480947495,1.0806430000811815,0.10031219362281263,0.001973434249521233,1.0000000000000004,0.6960000097751617,2.02,-1.304,0.5
1.0394069249741733e-05,-0.030200921953110083,17.781934291124344,1.0805766470730305,0.10077036917209625,0.001991277935303515,1.0000000000000004,0.7000000774860382,2.02,-1.3,0.5
1.0415025883503404e-05,-0.027756822753872257,17.78176924586296,1.0805074851959944,0.10123772383667529,0.0020098109907848993,1.0000000000000004,0.7039999961853027,2.02,-1.296,0.5
1.0435982687795331e-05,-0.02531272375563276,17.781604021787643,1.0804383270442486,0.1017050794325769,0.0020283440680941567,1.0000000000000004,0.7079999148845673,2.02,-1.292,0.5
1.0457349503667501e-05,-0.02288713476900739,17.781440436840057,1.0803655330091715,0.10217151697725058,0.0020492341200224473,1.0000000000000004,0.7119999825954437,2.02,-1.288,0.5
1.048106807388649e-05,-0.02056832881862647,17.781285345554352,1.080271814018488,0.10263259173370898,0.0020836549720115727,1.0000000000000004,0.7159999758005142,2.02,-1.284,0.5
1.0504787496756762e-05,-0.018249454315082403,17.781129986047745,1.0801781006157398,0.10309367906302214,0.0021180768444537534,1.0000000000000004,0.7200000435113907,2.02,-1.28,0.5
1.052850615224088e-05,-0.01593064838380087,17.780974745750427,1.0800843928009272,0.10355475312098861,0.0021524976491491543,1.0000000000000004,0.7239999622106552,2.02,-1.276,0.5
1.0553620541031705e-05,-0.013799132033454953,17.780841022729874,1.0799812972545624,0.10403262637555599,0.0021944105519651202,1.0000000000000004,0.7280000299215317,2.02,-1.272,0.5
1.05791646092257e-05,-0.011725505872163922,17.780714005231857,1.0798753295093775,0.10451566427946091,0.002238634280729457,1.0000000000000004,0.7320000231266022,2.02,-1.268,0.5
1.0604708734263113e-05,-0.009651879790908424,17.780586808919907,1.0797693766653538,0.10499870288185775,0.002282857946738659,1.0000000000000004,0.7359999418258667,2.02,-1.264,0.5
1.063025365510839e-05,-0.007578191769425757,17.7804596722126,1.0796633996069431,0.10548175661824644,0.0023270829806278925,1.0000000000000004,0.7400000095367432,2.02,-1.26,0.5
1.0655797666458966e-05,-0.005504565833689412,17.780332684516907,1.079557428136468,0.10596479405649006,0.002371306688473851,1.0000000000000004,0.7439999282360077,2.02,-1.256,0.5
1.068177934371306e-05,-0.003444571193540469,17.780205607414246,1.079448102042079,0.10644680191762745,0.0024168439376808237,1.0000000000000004,0.7479999959468842,2.02,-1.252,0.5
1.0710372549738167e-05,-0.001507326080400162,17.780073672533035,1.0793192107230425,0.10693088383413851,0.0024695766715012724,1.0000000000000004,0.7519999891519547,2.02,-1.248,0.5
1.0741309125705811e-05,0.00023632652755622985,17.779927670955658,1.0791737362742424,0.10743397963233292,0.0025274289673689054,1.0000000000000004,0.7560000568628311,2.02,-1.244,0.5
1.0771610021720335e-05,0.0019985068029200193,17.77977329492569,1.0790364630520344,0.10793478018604219,0.0025835883698164253,1.0000000000000004,0.7599999755620956,2.02,-1.24,0.5
1.0801778984159682e-05,0.0037646273194695823,17.779617369174957,1.0789008755236864,0.10843511763960123,0.0026393954849481815,1.0000000000000004,0.7640000432729721,2.02,-1.236,0.5
1.0831947122369456e-05,0.005530695215384185,17.779461443424225,1.0787652898579836,0.10893544158898294,0.002695200897505856,1.0000000000000004,0.7680000364780426,2.02,-1.232,0.5
1.086211528900094e-05,0.007296763616068347,17.779305160045624,1.0786297116428614,0.10943576344288886,0.002751006339167361,1.0000000000000004,0.7719999551773071,2.02,-1.228,0.5
1.0892284223018578e-05,0.009062883967999369,17.779149562120438,1.0784941129386425,0.1099361025262624,0.002806813421557308,1.0000000000000004,0.7760000228881836,2.02,-1.224,0.5
1.092482011699758e-05,0.010663666755135637,17.778992116451263,1.0783457718789577,0.11045520077459514,0.0028698623573291115,1.0000000000000004,0.7799999415874481,2.02,-1.22,0.5
1.0958177313113993e-05,0.012207209636471816,17.778834372758865,1.0781929772347212,0.11098082107491791,0.0029354236903600395,1.0000000000000004,0.7840000092983246,2.02,-1.216,0.5
1.099153374184425e-05,0.013750706782957423,17.778676986694336,1.0780402049422264,0.11150642461143434,0.003000983097081189,1.0000000000000004,0.7880000025033951,2.02,-1.212,0.5
1.1025957235233363e-05,0.015284536155377282,17.77851727604866,1.0778775624930859,0.11203298042528331,0.0030660031661682297,1.0000000000000004,0.7920000702142715,2.02,-1.208,0.5
1.1062042290177487e-05,0.016803170288767433,17.778353810310364,1.0776995960623026,0.11256098188459873,0.003130177123239264,1.0000000000000004,0.7959999889135361,2.02,-1.204,0.5
1.1098127458808449e-05,0.018321804408515163,17.778190582990646,1.0775216352194548,0.11308898078277707,0.003194351062120404,1.0000000000000004,0.7999999821186066,2.02,-1.2,0.5
1.113504492877837e-05,0.01980653272721611,17.778035521507263,1.0773400012403727,0.11362347053363919,0.0032610456455586245,1.0000000000000004,0.804000049829483,2.02,-1.196,0.5
1.1174715126571755e-05,0.021178739139941172,17.77790692448616,1.0771463178098202,0.1141793942078948,0.0033360823581460863,1.0000000000000004,0.8079999685287476,2.02,-1.192,0.5
1.1214386489655226e-05,0.022550986586452382,17.777778536081314,1.0769526083022356,0.11473533394746482,0.003411121342651313,1.0000000000000004,0.812000036239624,2.02,-1.188,0.5
1.1254056602183482e-05,0.02392319301225143,17.7776500582695,1.0767589174211025,0.11529125669039786,0.003486158070700185,1.0000000000000004,0.8159999549388885,2.02,-1.184,0.5
1.129372807895379e-05,0.02529544015214924,17.777521431446075,1.0765652153640985,0.11584719712845981,0.00356119702973956,1.0000000000000004,0.820000022649765,2.02,-1.18,0.5
1.1332937873476112e-05,0.026671805022942863,17.777388781309128,1.0763761326670647,0.1164026923943311,0.0036351794624351896,1.0000000000000004,0.8240000158548355,2.02,-1.176,0.5
1.1371562891326903e-05,0.028053453500319847,17.777251303195953,1.0761929210275412,0.11695764330215752,0.003707822491378465,1.0000000000000004,0.8279999345541,2.02,-1.172,0.5
1.1412465852345122e-05,0.029340402554225875,17.777137100696564,1.0760123450309038,0.1175239144358784,0.003782947028412309,1.0000000000000004,0.8320000022649765,2.02,-1.168,0.5
1.1456000038378988e-05,0.03057595481732278,17.776991814374924,1.0758365206420422,0.1180775894317776,0.0038610470721778256,1.0000000000000004,0.835999995470047,2.02,-1.164,0.5
1.1500068438863309e-05,0.0318121020864055,17.776829212903976,1.075661962851882,0.11862389952875674,0.0039397737502895325,1.0000000000000004,0.8400000631809235,2.02,-1.16,0.5
1.1544135617214124e-05,0.033048212695575785,17.776666909456253,1.075487408787012,0.11917019262909889,0.00401849811350985,1.0000000000000004,0.843999981880188,2.02,-1.156,0.5
1.158820424507212e-05,0.03428435992827872,17.776504516601562,1.0753128472715616,0.11971650226041675,0.004097224746146821,1.0000000000000004,0.8480000495910645,2.02,-1.152,0.5
1.1632271110784131e-05,0.03552047044649953,17.77634170651436,1.0751382876187563,0.12026279629208148,0.004175949146883795,1.0000000000000004,0.851999968290329,2.02,-1.148,0.5
1.1676338431243494e-05,0.036756581386725884,17.77617919445038,1.0749637335538864,0.12080908915959299,0.004254673445757362,1.0000000000000004,0.8559999614953995,2.02,-1.144,0.5
1.1729246068625798e-05,0.038223884112085216,17.776057809591293,1.074763473123312,0.12138410727493465,0.004333758986831526,1.0000000000000004,0.8600000292062759,2.02,-1.14,0.5
1.1782893238887482e-05,0.039710523109533824,17.775939613580704,1.074561046436429,0.12196151609532535,0.004412872152897762,1.0000000000000004,0.8639999479055405,2.02,-1.136,0.5
1.1836541943921475e-05,0.04119720605376642,17.775821685791016,1.0743586216121912,0.12253894261084497,0.004491987641813466,1.0000000000000004,0.8680000156164169,2.02,-1.132,0.5
1.1892922515244209e-05,0.0427599594113417,17.77570578455925,1.0741488263010979,0.12311053415760398,0.0045740942732663825,1.0000000000000004,0.8720000088214874,2.02,-1.128,0.5
1.1952690584848824e-05,0.04441702528856695,17.775592476129532,1.0739298835396767,0.12367493729107082,0.004659910771806608,1.0000000000000004,0.8760000765323639,2.02,-1.124,0.5
1.2012457062837711e-05,0.04607404096168466,17.77547898888588,1.073710948228836,0.12423932272940874,0.0047457246655540075,1.0000000000000004,0.8799999952316284,2.02,-1.12,0.5
1.2076741143118852e-05,0.04786734044319019,17.775362133979797,1.0734799597412348,0.12481472175568342,0.0048250160143652465,1.0000000000000004,0.8839999139308929,2.02,-1.116,0.5
1.2149992301146995e-05,0.04993112897500396,17.775238156318665,1.0732250362634659,0.12541199196130037,0.004891365726507502,1.0000000000000004,0.8879999816417694,2.02,-1.112,0.5
1.2223241270703511e-05,0.051994854846270755,17.775113970041275,1.0729701276868582,0.12600924167782068,0.004957713515977957,1.0000000000000004,0.8919999748468399,2.02,-1.108,0.5
1.2296492542418491e-05,0.054058643901953474,17.774989783763885,1.0727151948958635,0.12660651211626828,0.005024063288146863,1.0000000000000004,0.8960000425577164,2.02,-1.104,0.5
1.2369741313023042e-05,0.056122371286619455,17.774865716695786,1.0724602863192558,0.12720376369543374,0.005090411059427424,1.0000000000000004,0.8999999612569809,2.02,-1.1,0.5
1.2442992471051184e-05,0.05818615952739492,17.774741679430008,1.072205364704132,0.12780103273689747,0.005156760782483616,1.0000000000000004,0.9040000289678574,2.02,-1.096,0.5
1.2517684837121124e-05,0.06029395153746009,17.77461728453636,1.0719476453959942,0.12839550082571805,0.005222193998633884,1.0000000000000004,0.9080000221729279,2.02,-1.092,0.5
1.2611718688049223e-05,0.06301230110693723,17.774471163749695,1.0716424845159054,0.12900493084453046,0.005252015007499722,1.0000000000000004,0.9119999408721924,2.02,-1.088,0.5
1.270855040047536e-05,0.06582597142551094,17.77431046962738,1.071335706859827,0.1296257919166237,0.005273818194837077,1.0000000000000004,0.9160000085830688,2.02,-1.084,0.5
1.2804765844975918e-05,0.06862216955050826,17.77414631843567,1.0710331611335278,0.13024745741859078,0.005296712293784367,1.0000000000000004,0.9199999272823334,2.02,-1.08,0.5
1.2900984017960582e-05,0.0714184491080232,17.773982375860214,1.0707306321710348,0.13086913898587227,0.005319607255842129,1.0000000000000004,0.9239999949932098,2.02,-1.076,0.5
1.2997199405617721e-05,0.07421464828075841,17.773818284273148,1.0704280938953161,0.13149080239236355,0.005342501520317455,1.0000000000000004,0.9279999881982803,2.02,-1.072,0.5
1.3093417607024094e-05,0.07701092911884189,17.77365431189537,1.0701255574822426,0.1321124853566289,0.005365396403476552,1.0000000000000004,0.9320000559091568,2.02,-1.068,0.5
1.3191839059345511e-05,0.0798791247070767,17.773495942354202,1.0698230676352978,0.13273883354850113,0.005384026483170601,1.0000000000000004,0.9359999746084213,2.02,-1.064,0.5
1.3300233717927767e-05,0.08304937893990427,17.773318082094193,1.06949576549232,0.13339039590209723,0.005383824005321003,1.0000000000000004,0.9400000423192978,2.02,-1.06,0.5
1.341323360293245e-05,0.08634343149606138,17.773128271102905,1.0691613741219044,0.13403255445882678,0.005376431990129049,1.0000000000000004,0.9440000355243683,2.02,-1.056,0.5
1.3529748088103588e-05,0.08973196311853826,17.772929668426514,1.0688215401023626,0.13466756022535264,0.00536355702615765,1.0000000000000004,0.9479999542236328,2.02,-1.052,0.5
1.3646266154410114e-05,0.09312059509102255,17.772730976343155,1.0684817023575306,0.13530258229002357,0.005350681678010005,1.0000000000000004,0.9520000219345093,2.02,-1.048,0.5
1.3770231049647919e-05,0.09674196899868548,17.77250525355339,1.068105537444353,0.13596962904557586,0.005309926599693426,1.0000000000000004,0.9559999406337738,2.02,-1.044,0.5
1.3896277039293636e-05,0.10042837157379836,17.77227246761322,1.0677192397415638,0.13664562930352986,0.005261396462628909,1.0000000000000004,0.9600000083446503,2.02,-1.04,0.5
1.402231927727371e-05,0.10411466332152486,17.77203929424286,1.0673329420387745,0.13732160930521786,0.005212867829868628,1.0000000000000004,0.9640000015497208,2.02,-1.036,0.5
1.4148609068342921e-05,0.1078044717432931,17.771806567907333,1.066944682970643,0.13799737114459276,0.005163637300029222,1.0000000000000004,0.9680000692605972,2.02,-1.032,0.5
1.4286334021562652e-05,0.11172239377629012,17.77150285243988,1.0665057674050331,0.1386699539143592,0.005103223213438923,1.0000000000000004,0.9719999879598618,2.02,-1.028,0.5
1.4435404068535718e-05,0.11600624292623252,17.771151214838028,1.0660433787852526,0.13937633112072945,0.005030693733544922,1.0000000000000004,0.9759999811649323,2.02,-1.024,0.5
1.458447874824742e-05,0.12029021990019828,17.770799458026886,1.065580952912569,0.14008272625505924,0.0049581621958623145,1.0000000000000004,0.9800000488758087,2.02,-1.02,0.5
1.4733548994172452e-05,0.12457406881731004,17.770447850227356,1.0651185642927885,0.14078910392709076,0.004885632796231221,1.0000000000000004,0.9839999675750732,2.02,-1.016,0.5
1.4882623617040736e-05,0.12885804660618305,17.770096093416214,1.0646561570465565,0.1414954997599125,0.004813101169929723,1.0000000000000004,0.9880000352859497,2.02,-1.012,0.5
1.5031693862965767e-05,0.1331418971531093,17.76974445581436,1.0641937591135502,0.14220187510363758,0.00474057177046916,1.0000000000000004,0.9919999539852142,2.02,-1.008,0.5
1.5183380867256346e-05,0.1374822468496859,17.769390434026718,1.0637233704328537,0.14290678524412215,0.004668151399755516,1.0000000000000004,0.9960000216960907,2.02,-1.004,0.5
1.534998563101908e-05,0.14215096505358815,17.769022554159164,1.0632088370621204,0.1436059013940394,0.004596777099607152,1.0000000000000004,1.0000000149011612,2.02,-1.0,0.5
1.5531752865172166e-05,0.1472600477281958,17.768627554178238,1.06267324462533,0.14434383809566498,0.004533157471087179,1.0000000000000004,1.0039999336004257,2.02,-0.996,0.5
1.571352018459038e-05,0.15236912877298892,17.76823264360428,1.0621376149356365,0.1450817787554115,0.004469537961540482,1.0000000000000004,1.0080000013113022,2.02,-0.992,0.5
1.5895287504008593e-05,0.15747820888645947,17.76783785223961,1.0616020075976849,0.14581971475854516,0.004405918493830541,1.0000000000000004,1.0120000690221786,2.02,-0.988,0.5
1.60770520949427e-05,0.16258721589110792,17.767442733049393,1.061066398397088,0.14655764307826757,0.004342299866038957,1.0000000000000004,1.0160000622272491,2.02,-0.984,0.5
1.6258819243830658e-05,0.16769629786722362,17.7670479118824,1.060530785471201,0.14729557908140123,0.004278680321476713,1.0000000000000004,1.0199999809265137,2.02,-0.98,0.5
1.6448044533490247e-05,0.1730072519276291,17.766650557518005,1.0599737968295813,0.14803469670005143,0.0042168354837031075,1.0000000000000004,1.0239998996257782,2.02,-0.976,0.5
1.6656659596492318e-05,0.17884235363453627,17.766214072704315,1.0593584794551134,0.14877824718132615,0.004161162213222269,1.0000000000000004,1.0279999673366547,2.02,-0.972,0.5
1.687761789526121e-05,0.18500990443862975,17.7657752931118,1.0587207823991776,0.14955799793824553,0.004119712289138988,1.0000000000000004,1.0320000350475311,2.02,-0.968,0.5
1.709857636456036e-05,0.19117745500989258,17.765336394309998,1.058083076030016,0.15033774729818106,0.004078262292296131,1.0000000000000004,1.0360000282526016,2.02,-0.964,0.5
1.731953460648583e-05,0.19734500418417156,17.764897406101227,1.057445390149951,0.15111749852076173,0.004036812380945776,1.0000000000000004,1.0399999469518661,2.02,-0.96,0.5
1.7545190189593995e-05,0.20363808330148458,17.764461755752563,1.0567966736853123,0.1518982844427228,0.003994239225221463,1.0000000000000004,1.0440000146627426,2.02,-0.956,0.5
1.7801294831087944e-05,0.210744857089594,17.764046669006348,1.0560765322297812,0.15268577146343887,0.003944385034486686,1.0000000000000004,1.048000007867813,2.02,-0.952,0.5
1.805740313898241e-05,0.21785173588432372,17.763631492853165,1.055356377735734,0.15347327012568712,0.0038945300259953797,1.0000000000000004,1.0520000755786896,2.02,-0.948,0.5
1.8322814383964214e-05,0.2252964221406728,17.76315450668335,1.0546558573842049,0.15428383322432637,0.0038470392179306145,1.0000000000000004,1.055999994277954,2.02,-0.944,0.5
1.8590202415680324e-05,0.23281288892030716,17.762664198875427,1.0539595000445843,0.15509929321706295,0.003800050994641424,1.0000000000000004,1.0599999129772186,2.02,-0.94,0.5
1.8871300710543437e-05,0.24062673188745975,17.762170016765594,1.0531980991363525,0.15592997218482196,0.00375530219207576,1.0000000000000004,1.063999980688095,2.02,-0.936,0.5
1.9178089274873855e-05,0.24899781262502074,17.76166796684265,1.0523148141801357,0.15678915730677545,0.0037147495395402075,1.0000000000000004,1.0680000483989716,2.02,-0.932,0.5
1.9484878350795043e-05,0.25736889662221074,17.761166274547577,1.051431531086564,0.1576483454555273,0.0036741967346642923,1.0000000000000004,1.072000041604042,2.02,-0.928,0.5
1.9791662651869046e-05,0.26573985489085317,17.76066428422928,1.0505482628941536,0.15850751916877925,0.003633644782325973,1.0000000000000004,1.0759999603033066,2.02,-0.924,0.5
2.009845144357314e-05,0.27411093655973673,17.76016214489937,1.0496650021523237,0.1593667056877166,0.0035930920801092725,1.0000000000000004,1.079999953508377,2.02,-0.92,0.5
2.0414913734612128e-05,0.28278384217992425,17.759629875421524,1.0487654898315668,0.16025427635759115,0.003557342306010014,1.0000000000000004,1.0840000212192535,2.02,-0.916,0.5
2.073868944307833e-05,0.291684961412102,17.759074717760086,1.047853708267212,0.1611633114516735,0.00352522411890277,1.0000000000000004,1.08800008893013,2.02,-0.912,0.5
2.1062465378918205e-05,0.30058607971295714,17.758519291877747,1.0469419583678246,0.16207234282046556,0.003493105846018807,1.0000000000000004,1.0920000076293945,2.02,-0.908,0.5
2.1430037094205545e-05,0.31061712838709354,17.75793820619583,1.045924386009574,0.16297983611002564,0.003445456035933603,1.0000000000000004,1.095999926328659,2.02,-0.904,0.5
2.1820119286530826e-05,0.3212289419025183,17.757343739271164,1.0448524802923203,0.16388654219917953,0.003389823175993456,1.0000000000000004,1.0999999940395355,2.02,-0.9,0.5
2.2210196050309605e-05,0.3318405975587666,17.756749719381332,1.0437805838882923,0.1647932338528335,0.003334191266731068,1.0000000000000004,1.103999987244606,2.02,-0.896,0.5
2.2600278782647365e-05,0.3424524082802236,17.75615519285202,1.0427086614072323,0.16569993807934225,0.003278558446254465,1.0000000000000004,1.1080000549554825,2.02,-0.892,0.5
2.2990360946550936e-05,0.35306423157453537,17.755560904741287,1.0416367389261723,0.16660664230585098,0.003222925621230388,1.0000000000000004,1.111999973654747,2.02,-0.888,0.5
2.3393038532049104e-05,0.363996715284884,17.754911720752716,1.0405347496271133,0.16754128830507398,0.0031715722957414982,1.0000000000000004,1.1159999668598175,2.02,-0.884,0.5
2.3802380781035026e-05,0.37509887758642435,17.754232943058014,1.0394168365746737,0.1684907202143222,0.0031224830000837756,1.0000000000000004,1.120000034570694,2.02,-0.88,0.5
2.421172297317753e-05,0.3862010445445776,17.753554314374924,1.0382989440113306,0.16944015165790915,0.0030733937900322417,1.0000000000000004,1.1240001022815704,2.02,-0.876,0.5
2.4690562497653445e-05,0.3992250543087721,17.752804666757584,1.0369848366826773,0.17039907164871693,0.0030297514733774733,1.0000000000000004,1.128000020980835,2.02,-0.872,0.5
2.5171325546580192e-05,0.41230226401239634,17.75205296278,1.0356653239578009,0.17135824891738594,0.002986260187753942,1.0000000000000004,1.1319999396800995,2.02,-0.868,0.5
2.5652081376392744e-05,0.42537927348166704,17.751301556825638,1.0343457981944084,0.1723174152430147,0.002942769595392747,1.0000000000000004,1.13599993288517,2.02,-0.864,0.5
2.6132844766380003e-05,0.43845648504793644,17.75055006146431,1.0330262780189514,0.17327659367583692,0.002899278225413582,1.0000000000000004,1.1400000005960464,2.02,-0.86,0.5
2.661360787215017e-05,0.45153368823230267,17.749798506498337,1.031706739217043,0.17423577466979623,0.0028557868445204804,1.0000000000000004,1.144000068306923,2.02,-0.856,0.5
2.7106801098852884e-05,0.4649847084656358,17.7490251660347,1.0303780399262905,0.1752339992672205,0.002827273554430576,1.0000000000000004,1.1479999870061874,2.02,-0.852,0.5
2.7604398439962097e-05,0.4785681767389178,17.74824395775795,1.0290460847318172,0.1762460577301681,0.002804066863063781,1.0000000000000004,1.151999980211258,2.02,-0.848,0.5
2.815327394500855e-05,0.4934617541730404,17.74737450480461,1.027518006041646,0.17728158831596375,0.002848022991202015,1.0000000000000004,1.1560000479221344,2.02,-0.844,0.5
2.872348551363757e-05,0.5089004682376981,17.746468126773834,1.0259083677083254,0.17832688870839775,0.0029199250061537896,1.0000000000000004,1.1600001156330109,2.02,-0.84,0.5
2.92936886694406e-05,0.5243389494717121,17.745561957359314,1.0242987368255854,0.17937217489816248,0.002991826094330463,1.0000000000000004,1.1640000343322754,2.02,-0.836,0.5
2.9863900351756456e-05,0.5397776598110795,17.74465537071228,1.0226890929043293,0.18041747505776584,0.003063728103370522,1.0000000000000004,1.16799995303154,2.02,-0.832,0.5
3.0434111863542057e-05,0.5552163710817695,17.743749111890793,1.0210794247686863,0.18146277870982885,0.003135630018732627,1.0000000000000004,1.1719999462366104,2.02,-0.828,0.5
3.100432371638817e-05,0.5706550814211369,17.74284255504608,1.0194697622209787,0.18250808026641607,0.003207532102692312,1.0000000000000004,1.1760000139474869,2.02,-0.824,0.5
3.159858084700318e-05,0.5866545625030994,17.74186733365059,1.0177396815270185,0.18357686698436737,0.003270047310024893,1.0000000000000004,1.1800000816583633,2.02,-0.82,0.5
3.223213866476726e-05,0.6033808048814535,17.740951478481293,1.0158514585345984,0.18467282596975565,0.00330667763182646,1.0000000000000004,1.1840000003576279,2.02,-0.816,0.5
3.286569631200109e-05,0.6201070435345173,17.740035861730576,1.013963233679533,0.1857687837909907,0.003343307804897222,1.0000000000000004,1.1879999935626984,2.02,-0.812,0.5
3.349924463691423e-05,0.6368330307304859,17.7391197681427,1.012075036764145,0.18686473183333874,0.0033799375414673705,1.0000000000000004,1.191999912261963,2.02,-0.808,0.5
3.413280222730464e-05,0.6535592675209045,17.73820385336876,1.0101868268102407,0.18796068872325122,0.003416567800741177,1.0000000000000004,1.1959999799728394,2.02,-0.804,0.5
3.476908722177541e-05,0.6703415168449283,17.73728021979332,1.0082806497812271,0.18905866844579577,0.0034600415947352303,1.0000000000000004,1.2000000476837158,2.02,-0.8,0.5
3.545457252585038e-05,0.6881340965628624,17.736217945814133,1.0060506872832775,0.19019307615235448,0.003626967798709302,1.0000000000000004,1.2039999663829803,2.02,-0.796,0.5
3.61400576593951e-05,0.7059266846626997,17.735155373811722,1.003820726647973,0.19132748432457447,0.003793894084083149,1.0000000000000004,1.2079999595880508,2.02,-0.792,0.5
3.68255424518793e-05,0.7237192708998919,17.73409280180931,1.00159078463912,0.19246189040131867,0.0039608204360774835,1.0000000000000004,1.2120000272989273,2.02,-0.788,0.5
3.751102804017137e-05,0.7415118534117937,17.733030200004578,0.9993608314543962,0.19359629857353866,0.00412774665892357,1.0000000000000004,1.2160000950098038,2.02,-0.784,0.5
3.8215980396216764e-05,0.7600026652216911,17.731959879398346,0.9971082489937544,0.19476801459677517,0.004277001047739759,1.0000000000000004,1.2200000137090683,2.02,-0.78,0.5
3.896788587098854e-05,0.7795974817126989,17.730833739042282,0.9946422912180424,0.19595494936220348,0.004446543714948348,1.0000000000000004,1.2240000069141388,2.02,-0.776,0.5
3.9730249625336e-05,0.7993254363536835,17.72969150543213,0.9921233355998993,0.19711970235221088,0.004614191149812541,1.0000000000000004,1.2279999256134033,2.02,-0.772,0.5
4.048852395044378e-05,0.8188270516693592,17.728545308113098,0.9896243754774332,0.19826341047883034,0.004769673635564686,1.0000000000000004,1.2319999933242798,2.02,-0.768,0.5
4.1246797707117366e-05,0.8383286781609058,17.7273990213871,0.9871254283934832,0.1994071181397885,0.004925156032186351,1.0000000000000004,1.2360000610351562,2.02,-0.764,0.5
4.2005071975381725e-05,0.8578303046524525,17.72625243663788,0.9846264701336622,0.2005508237052709,0.005080638552271921,1.0000000000000004,1.2399999797344208,2.02,-0.76,0.5
4.276334692576711e-05,0.8773319162428379,17.725106447935104,0.9821275267750025,0.201694532064721,0.005236121278358041,1.0000000000000004,1.2439999729394913,2.02,-0.756,0.5
4.3540232297800685e-05,0.8972092662006617,17.723947644233704,0.9795598741620779,0.20284657087177038,0.0053800012574356515,1.0000000000000004,1.2480000406503677,2.02,-0.752,0.5
4.437646049382238e-05,0.918284559622407,17.72274935245514,0.976773202419281,0.20402516215108335,0.005486877573275706,1.0000000000000004,1.2520000338554382,2.02,-0.748,0.5
4.521270159330015e-05,0.9393602013587952,17.72155112028122,0.9739864729344845,0.20520377135835588,0.00559375523801009,1.0000000000000004,1.2560001015663147,2.02,-0.744,0.5
4.604894172643981e-05,0.9604358039796352,17.72035264968872,0.9711997527629137,0.20638237916864455,0.005700633190144799,1.0000000000000004,1.2600000202655792,2.02,-0.74,0.5
4.688518242801365e-05,0.981511427089572,17.7191544175148,0.9684130307286978,0.20756098860874772,0.005807510897852808,1.0000000000000004,1.2639999389648438,2.02,-0.736,0.5
4.7721423015900655e-05,1.0025870464742184,17.71795615553856,0.9656263031065464,0.20873959618620574,0.005914388790870362,1.0000000000000004,1.2680000066757202,2.02,-0.732,0.5
4.85576637174745e-05,1.0236626788973808,17.716757655143738,0.9628395773470402,0.2099182065576315,0.006021266516427204,1.0000000000000004,1.2720000743865967,2.02,-0.728,0.5
4.941308975503489e-05,1.0451845321804285,17.71543350815773,0.9599723163992167,0.2110750910360366,0.006166029935684492,1.0000000000000004,1.2759999930858612,2.02,-0.724,0.5
5.0294844299969554e-05,1.0661031976342201,17.714081406593323,0.9567615743726492,0.2121884417720139,0.006284590735162965,1.0000000000000004,1.2799999117851257,2.02,-0.72,0.5
5.1176611009395856e-05,1.0870221816003323,17.712729275226593,0.9535507876425982,0.21330181136727333,0.006403153290193586,1.0000000000000004,1.2839999794960022,2.02,-0.716,0.5
5.205837851463002e-05,1.1079411562532187,17.711377292871475,0.9503399934619665,0.21441518049687147,0.0065217159817620995,1.0000000000000004,1.2880000472068787,2.02,-0.712,0.5
5.294014601986419e-05,1.128860130906105,17.71002534031868,0.9471292085945606,0.2155285468325019,0.006640278618760931,1.0000000000000004,1.2920001149177551,2.02,-0.708,0.5
5.382191329772468e-05,1.149779137223959,17.708673417568207,0.9439184088259935,0.21664191596210003,0.006758841213923006,1.0000000000000004,1.2960000336170197,2.02,-0.704,0.5
5.472981320053805e-05,1.1712733171880245,17.707252204418182,0.9405882339924574,0.21775681246072054,0.006848220439223951,1.0000000000000004,1.2999999523162842,2.02,-0.7,0.5
5.566979223203816e-05,1.1933129020035267,17.705736696720123,0.9370512440800667,0.21877530869096518,0.006822845444730774,1.0000000000000004,1.3040000200271606,2.02,-0.696,0.5
5.6609591297274164e-05,1.2153464630246162,17.70422127842903,0.9335143081843853,0.2197925397194922,0.006796663927616464,1.0000000000000004,1.308000087738037,2.02,-0.692,0.5
5.754937728852383e-05,1.2373796831816435,17.702706038951874,0.9299774300307035,0.22080975817516446,0.006770482838305725,1.0000000000000004,1.3120000064373016,2.02,-0.688,0.5
5.848917680850718e-05,1.2594132479280233,17.70119071006775,0.9264404978603125,0.22182698966935277,0.00674430139542892,1.0000000000000004,1.3159999251365662,2.02,-0.684,0.5
5.942897541899583e-05,1.2814468014985323,17.699675351381302,0.9229035545140505,0.22284422209486365,0.0067181197491663625,1.0000000000000004,1.3199999928474426,2.02,-0.68,0.5
6.0398040204745485e-05,1.3040695674717426,17.698108553886414,0.9191757757216692,0.2238629679195583,0.006657622143308117,1.0000000000000004,1.324000060558319,2.02,-0.676,0.5
6.138523019671993e-05,1.326927810907364,17.696461379528046,0.9152304399758577,0.22480045817792416,0.006473191870782102,1.0000000000000004,1.3280001282691956,2.02,-0.672,0.5
6.237197669634043e-05,1.349773995578289,17.694813549518585,0.9112855568528175,0.2257359200157225,0.006286772811108676,1.0000000000000004,1.33200004696846,2.02,-0.668,0.5
6.335872365070827e-05,1.3726201616227627,17.69316589832306,0.9073406849056482,0.2266713841818273,0.006100353616147913,1.0000000000000004,1.3359999656677246,2.02,-0.664,0.5
6.43454563942214e-05,1.3954660054296255,17.691518247127533,0.9033958744257689,0.22760682506486773,0.005913937361583521,1.0000000000000004,1.3399998843669891,2.02,-0.66,0.5
6.533220266646822e-05,1.4183121547102928,17.689870566129684,0.8994509894400835,0.22854228876531124,0.005727518248704655,1.0000000000000004,1.3439999520778656,2.02,-0.656,0.5
6.634988380938012e-05,1.4417109116911888,17.688163340091705,0.8952269535511732,0.22948381211608648,0.005502861293280148,1.0000000000000004,1.348000019788742,2.02,-0.652,0.5
6.736278589869471e-05,1.463601242750883,17.68643483519554,0.890529552474618,0.2303794976323843,0.005352257117010595,1.0000000000000004,1.3519999384880066,2.02,-0.648,0.5
6.837452440322522e-05,1.4854190684854984,17.68470749258995,0.885823879390955,0.23127333028241992,0.005205567515531584,1.0000000000000004,1.356000006198883,2.02,-0.644,0.5
6.938626381725044e-05,1.5072368904948235,17.68297988176346,0.8811182007193565,0.2321671568788588,0.005058877794681393,1.0000000000000004,1.3600000739097595,2.02,-0.64,0.5
7.039805075237382e-05,1.5291516855359077,17.68125158548355,0.8764556422829628,0.2330657544080168,0.004899733277341056,1.0000000000000004,1.364000141620636,2.02,-0.636,0.5
7.140983325371053e-05,1.5510869026184082,17.679523229599,0.8718023709952831,0.2339653584640473,0.004737923360153218,1.0000000000000004,1.3680000603199005,2.02,-0.632,0.5
7.242163042064931e-05,1.5730224214494228,17.677794635295868,0.8671490307897329,0.2348649762570858,0.004576110794005217,1.0000000000000004,1.371999979019165,2.02,-0.628,0.5
7.34315274257824e-05,1.594860915094614,17.676063925027847,0.8624685034155846,0.23575236974284053,0.004432864791851898,1.0000000000000004,1.3759998977184296,2.02,-0.624,0.5
7.443052527378313e-05,1.6158898174762726,17.674302220344543,0.8575191050767899,0.23653673031367362,0.004438086429217947,1.0000000000000004,1.379999965429306,2.02,-0.62,0.5
7.54477316604607e-05,1.6363212205469608,17.672459065914154,0.8521480690687895,0.23723943205550313,0.0045189503634901484,1.0000000000000004,1.3840000331401825,2.02,-0.616,0.5
7.6464939638754e-05,1.656752623617649,17.67061561346054,0.8467770405113697,0.23794213822111487,0.004599814303219318,1.0000000000000004,1.387999951839447,2.02,-0.612,0.5
7.748214568437106e-05,1.677183996886015,17.668772011995316,0.8414060156792402,0.23864483763463795,0.0046806782484054565,1.0000000000000004,1.3920000195503235,2.02,-0.608,0.5
7.849935366266436e-05,1.6976153925061226,17.666929006576538,0.8360349852591753,0.23934754077345133,0.004761542248161277,1.0000000000000004,1.3960000872612,2.02,-0.604,0.5
7.950539497869613e-05,1.7178380861878395,17.665095657110214,0.8306471165269613,0.23999645235016942,0.004831549456866924,1.0000000000000004,1.4000000059604645,2.02,-0.6,0.5
8.052351358855958e-05,1.738316297531128,17.66321238875389,0.8250073846429586,0.24054321134462953,0.004946693312376738,1.0000000000000004,1.404000073671341,2.02,-0.596,0.5
8.154809654570272e-05,1.7589240856468678,17.661311864852905,0.8192986231297255,0.2410743657965213,0.005077882640762255,1.0000000000000004,1.4079999923706055,2.02,-0.592,0.5
8.257268063971424e-05,1.7795319184660912,17.6594115793705,0.8135898597538471,0.24160551954992115,0.005209071981880697,1.0000000000000004,1.41199991106987,2.02,-0.588,0.5
8.359726587059413e-05,1.8001397214829922,17.657510966062546,0.8078810982406139,0.24213667446747422,0.005340261466699303,1.0000000000000004,1.4159999787807465,2.02,-0.584,0.5
8.461744835130958e-05,1.8206528462469578,17.655612230300903,0.8021754026412964,0.2426518287975341,0.005450836567433726,1.0000000000000004,1.420000046491623,2.02,-0.58,0.5
8.562033929138124e-05,1.8407895639538765,17.65368941426277,0.7963655441999435,0.24303901800885797,0.005466182499731076,1.0000000000000004,1.4239999651908875,2.02,-0.576,0.5
8.66382499680185e-05,1.8612431734800339,17.6517154276371,0.7903753574937582,0.24338565254583955,0.005531111139134737,1.0000000000000004,1.428000032901764,2.02,-0.572,0.5
8.765617531025782e-05,1.8816970847547054,17.649741411209106,0.7843850795179605,0.2437322991900146,0.005596040781711054,1.0000000000000004,1.4319999516010284,2.02,-0.568,0.5
8.86741020167392e-05,1.902150984853506,17.647767305374146,0.7783947996795177,0.24407894350588322,0.005660969867676613,1.0000000000000004,1.436000019311905,2.02,-0.564,0.5
8.969202599473647e-05,1.9226049035787582,17.645793229341507,0.7724045291543007,0.2444255875889212,0.005725899444769311,1.0000000000000004,1.4400000870227814,2.02,-0.56,0.5
9.066785924005671e-05,1.9411687329411507,17.643804371356964,0.7664289604872465,0.24465277162380517,0.005633517897877027,1.0000000000000004,1.444000005722046,2.02,-0.556,0.5
9.163990557681245e-05,1.9593314789235592,17.6418614089489,0.7603970337659121,0.24482460203580558,0.005452906820210046,1.0000000000000004,1.4479999244213104,2.02,-0.552,0.5
9.261950231120863e-05,1.9775614477694035,17.639866143465042,0.7542890440672636,0.24496827158145607,0.005246790459068507,1.0000000000000004,1.451999992132187,2.02,-0.548,0.5
9.359908517581061e-05,1.995791133493185,17.637870758771896,0.7481811325997114,0.24511193740181625,0.005040677042416064,1.0000000000000004,1.4559999108314514,2.02,-0.544,0.5
9.45786828197015e-05,2.0140210911631584,17.635875046253204,0.7420731391757727,0.24525561090558767,0.004834560522795073,1.0000000000000004,1.4599999785423279,2.02,-0.54,0.5
9.555828046359238e-05,2.0322510600090027,17.633879512548447,0.7359651485458016,0.2453992823138833,0.004628444310583291,1.0000000000000004,1.4640000462532043,2.02,-0.536,0.5
9.64960238434287e-05,2.0492898151278496,17.631823658943176,0.7297823978587985,0.24544806010089815,0.004285446820404104,1.0000000000000004,1.4679999649524689,2.02,-0.532,0.5
9.742302722770546e-05,2.0660229213535786,17.62975236773491,0.7235804703086615,0.24547248566523194,0.003907324975443771,1.0000000000000004,1.4720000326633453,2.02,-0.528,0.5
9.835003243097162e-05,2.0827560126781464,17.627680957317352,0.7173785343766212,0.2454969184473157,0.0035292035154270707,1.0000000000000004,1.4760001003742218,2.02,-0.524,0.5
9.927703786161146e-05,2.0994891300797462,17.625609695911407,0.7111766105517745,0.24552134377881885,0.0031510818268998264,1.0000000000000004,1.4800000190734863,2.02,-0.52,0.5
0.00010020704553426185,2.1161822862923145,17.62352505326271,0.7049345364794135,0.24553163442760706,0.0027745731167669874,1.0000000000000004,1.4839999377727509,2.02,-0.516,0.5
0.00010113982693837897,2.132758818566799,17.621430069208145,0.6985337864607573,0.24547942448407412,0.0024043988278208417,1.0000000000000004,1.4879998564720154,2.02,-0.512,0.5
0.00010203409237874439,2.1485755443573,17.619333684444427,0.6919932384043932,0.24529997864738107,0.0020224343988957116,1.0000000000000004,1.4919999241828918,2.02,-0.508,0.5
0.00010292343245055235,2.1646370738744736,17.617248624563217,0.6855327719822526,0.24510316853411496,0.0016829313708512927,1.0000000000000004,1.4959999918937683,2.02,-0.504,0.5
0.00010381237211731786,2.180718533694744,17.61516436934471,0.679078827612102,0.24490494467318058,0.0013468890151671076,1.0000000000000004,1.5000000596046448,2.02,-0.5,0.5
0.0001047013115567097,2.1968000195920467,17.613080233335495,0.6726248972117901,0.24470671825110912,0.0010108463302458404,1.0000000000000004,1.5039999783039093,2.02,-0.496,0.5
0.00010556242568782181,2.2122753635048866,17.611015379428864,0.6661344105377793,0.2444527712650597,0.0007142561098589795,1.0000000000000004,1.5080000460147858,2.02,-0.492,0.5
0.00010639718448146596,2.227176446467638,17.608969032764435,0.6596092041581869,0.24414601549506187,0.0004550535966245661,1.0000000000000004,1.5119999647140503,2.02,-0.488,0.5
0.00010723194168349437,2.24207753688097,17.606922566890717,0.6530840033665299,0.24383925506845117,0.00019585133532018517,1.0000000000000004,1.5160000324249268,2.02,-0.484,0.5
0.00010807571425175411,2.2571849077939987,17.604840397834778,0.6465268041938543,0.2435264049563557,-8.150202120305039e-05,1.0000000000000004,1.5199999511241913,2.02,-0.48,0.5
0.00010893147646129364,2.272566568106413,17.602710902690887,0.6399270612746477,0.2432054514065385,-0.0003830009597436401,1.0000000000000004,1.5239998698234558,2.02,-0.476,0.5
0.0001097214496894594,2.2856208570301533,17.600429594516754,0.633459746837616,0.242727923206985,-0.000716003759407613,1.0000000000000004,1.5279999375343323,2.02,-0.472,0.5
0.00011049725571865565,2.2986231669783592,17.598253220319748,0.6270966622978449,0.24222478200681508,-0.0009924732166837202,1.0000000000000004,1.5320000052452087,2.02,-0.468,0.5
0.00011126752247037075,2.3115964345633984,17.596101820468903,0.6208095010370016,0.2417182414792478,-0.0012358923731881077,1.0000000000000004,1.5360000729560852,2.02,-0.464,0.5
0.00011203778331037029,2.3245696760714054,17.593950510025024,0.6145224068313837,0.24121170351281762,-0.0014793096052017063,1.0000000000000004,1.5399999916553497,2.02,-0.46,0.5
0.00011280805074420641,2.3375429771840572,17.591798901557922,0.6082352632656693,0.24070516298525035,-0.0017227286734851077,1.0000000000000004,1.5440000593662262,2.02,-0.456,0.5
0.00011353398895153077,2.349742028862238,17.589626371860504,0.6017531966790557,0.24005318759009242,-0.0019342003593010304,1.0000000000000004,1.5479999780654907,2.02,-0.452,0.5
0.00011424771696511016,2.3617278188467026,17.58744779229164,0.5952175119891763,0.23936118045821786,-0.00213687476184532,1.0000000000000004,1.5520000457763672,2.02,-0.448,0.5
0.000114961448161921,2.373713683336973,17.58526936173439,0.5886817760765553,0.23866916331462562,-0.002339550635042542,1.0000000000000004,1.5559999644756317,2.02,-0.444,0.5
0.00011566647367544647,2.385506547987461,17.583107203245163,0.5821829838678241,0.23800456593744457,-0.0025039488327820436,1.0000000000000004,1.5599998831748962,2.02,-0.44,0.5
0.0001163582071512792,2.3970048166811466,17.58097004890442,0.5757405897602439,0.23738182615488768,-0.0026099106786432458,1.0000000000000004,1.5639999508857727,2.02,-0.436,0.5
0.00011703003701768466,2.4084567688405514,17.57883071899414,0.569202552549541,0.2366581503301859,-0.0026804881271260683,1.0000000000000004,1.5680000185966492,2.02,-0.432,0.5
0.00011767581236199476,2.4198482409119606,17.576688796281815,0.562539117410779,0.2358022693078965,-0.0027047230746575224,1.0000000000000004,1.5720000863075256,2.02,-0.428,0.5
0.00011832158565994177,2.431239679455757,17.574546933174133,0.5558756943792105,0.23494638339616358,-0.0027289579329590197,1.0000000000000004,1.5760000050067902,2.02,-0.424,0.5
0.00011896736032213084,2.4426311552524567,17.57240456342697,0.5492122657597065,0.23409049911424518,-0.0027531929836186464,1.0000000000000004,1.5800000727176666,2.02,-0.42,0.5
0.00011961312998209905,2.454022530466318,17.570262759923935,0.542548886500299,0.23323462158441544,-0.002777427710043412,1.0000000000000004,1.5839999914169312,2.02,-0.416,0.5
0.00012023968793073436,2.465104326605797,17.56818351149559,0.536039057187736,0.23234429163858294,-0.0027104105829494074,1.0000000000000004,1.5880000591278076,2.02,-0.412,0.5
0.00012082881175956572,2.4756990000605583,17.566126376390457,0.5294855842366815,0.23133052489720285,-0.002628391550388187,1.0000000000000004,1.5919999778270721,2.02,-0.408,0.5
0.00012139233626839996,2.4859742522239685,17.564072608947754,0.5228616716340184,0.2302256883122027,-0.002555408662374248,1.0000000000000004,1.5959998965263367,2.02,-0.404,0.5
0.00012195586373309197,2.496249556541443,17.56201884150505,0.5162377124652267,0.2291208456736058,-0.0024824252250255086,1.0000000000000004,1.5999999642372131,2.02,-0.4,0.5
0.000122519391197784,2.5065248869359493,17.559965133666992,0.5096137542277575,0.22801600047387183,-0.0024094418233744364,1.0000000000000004,1.6040000319480896,2.02,-0.396,0.5
0.00012308291911722335,2.516800243407488,17.55791139602661,0.5029897978529334,0.22691115830093622,-0.002336458214358572,1.0000000000000004,1.608000099658966,2.02,-0.392,0.5
0.00012364352164695447,2.5270655378699303,17.55586376786232,0.4963962873443961,0.22579860826954246,-0.0022578410626010736,1.0000000000000004,1.6120000183582306,2.02,-0.388,0.5
0.00012413841363922984,2.5357678793370724,17.553812742233276,0.4898875253275037,0.22453504730947316,-0.002340755789191462,1.0000000000000004,1.6159999370574951,2.02,-0.384,0.5
0.0001246134615939809,2.5438129976391792,17.55172425508499,0.48331504222005606,0.22321807150729,-0.0025142382946796715,1.0000000000000004,1.6200000047683716,2.02,-0.38,0.5
0.0001250916980097827,2.5519220046699047,17.549622178077698,0.4767244076356292,0.22189913713373244,-0.002687294690076669,1.0000000000000004,1.624000072479248,2.02,-0.376,0.5
0.00012556993328871613,2.560030907392502,17.547519952058792,0.4701338214799762,0.22058020625263453,-0.002860349621187197,1.0000000000000004,1.6279999911785126,2.02,-0.372,0.5
0.00012604026164808602,2.5680284649133682,17.5454164147377,0.46354692429304123,0.219246210064739,-0.003044424331164919,1.0000000000000004,1.631999909877777,2.02,-0.368,0.5
0.0001264624306713813,2.5753474831581116,17.54330623149872,0.45698284450918436,0.21782050398178399,-0.0032955976130324416,1.0000000000000004,1.6359999775886536,2.02,-0.364,0.5
0.00012687840558101016,2.5827020443975925,17.541200011968613,0.45051700342446566,0.21637171995826066,-0.0035789428766292986,1.0000000000000004,1.64000004529953,2.02,-0.36,0.5
0.00012729146055789897,2.5900734327733517,17.539095848798752,0.4440974351018667,0.21491203410550952,-0.0038774662389187142,1.0000000000000004,1.6440001130104065,2.02,-0.356,0.5
0.00012770451508004044,2.597444761544466,17.536991596221924,0.4376778695732355,0.21345235081389546,-0.004175989317445783,1.0000000000000004,1.648000031709671,2.02,-0.352,0.5
0.00012808813926312723,2.6046095490455627,17.534877598285675,0.4312257533892989,0.21193511132150888,-0.004452083381693228,1.0000000000000004,1.6519999504089355,2.02,-0.348,0.5
0.00012845257651861175,2.6116395480930805,17.532757341861725,0.4247524691745639,0.2103803672362119,-0.004713554682894028,1.0000000000000004,1.656000018119812,2.02,-0.344,0.5
0.00012881701604783302,2.618669629096985,17.530637204647064,0.41827913373708725,0.20882561127655208,-0.004975028045009822,1.0000000000000004,1.6599999368190765,2.02,-0.34,0.5
0.00012917903541165288,2.6256104111671448,17.528534710407257,0.4118285132572055,0.2072736113332212,-0.0052339726862555835,1.0000000000000004,1.664000004529953,2.02,-0.336,0.5
0.00012952996189596888,2.6321958377957344,17.526495695114136,0.4054602710530162,0.2057257138658315,-0.0054769406669947784,1.0000000000000004,1.6679999232292175,2.02,-0.332,0.5
0.00012983560827706242,2.6382485032081604,17.524374306201935,0.3990577273070812,0.2040494994726032,-0.005580341121458332,1.0000000000000004,1.671999990940094,2.02,-0.328,0.5
0.00013014125647714536,2.6443012729287148,17.522253066301346,0.3926551346667111,0.20237327297218144,-0.005683741936991282,1.0000000000000004,1.6760000586509705,2.02,-0.324,0.5
0.00013044690422248095,2.6503540128469467,17.52013197541237,0.3862525410950184,0.20069704507477582,-0.005787143069937883,1.0000000000000004,1.680000126361847,2.02,-0.32,0.5
0.00013075490278424695,2.6564858108758926,17.51800027489662,0.3798285950906575,0.19901906442828476,-0.005890247552088113,1.0000000000000004,1.6840000450611115,2.02,-0.316,0.5
0.0001310383670443116,2.6617862209677696,17.515870600938797,0.37345001101493835,0.19728140509687364,-0.005916954991334933,1.0000000000000004,1.687999963760376,2.02,-0.312,0.5
0.0001312844869971741,2.666075721383095,17.513802230358124,0.36726712388917804,0.19549568998627365,-0.005830087345202628,1.0000000000000004,1.6920000314712524,2.02,-0.308,0.5
0.00013153061831872037,2.6703678965568542,17.511734545230865,0.36108511965721846,0.19371027871966362,-0.005743170956066024,1.0000000000000004,1.695999950170517,2.02,-0.304,0.5
0.00013177674782127724,2.6746599972248077,17.509666323661804,0.354903157800436,0.1919248818885535,-0.0056562554723882386,1.0000000000000004,1.7000000178813934,2.02,-0.3,0.5
0.0001320228791428235,2.678952157497406,17.507598131895065,0.3487211521714926,0.1901394713204354,-0.00556933934421977,1.0000000000000004,1.703999936580658,2.02,-0.296,0.5
0.0001322480411545257,2.6830710396170616,17.505551874637604,0.34257601760327816,0.1882750226650387,-0.005413435726950411,1.0000000000000004,1.7080000042915344,2.02,-0.292,0.5
0.0001324536035554047,2.687027893960476,17.503525376319885,0.3364653433673084,0.186336699873209,-0.0051930553127021994,1.0000000000000004,1.7120000720024109,2.02,-0.288,0.5
0.0001326591659562837,2.6909846663475037,17.5014987885952,0.33035471802577376,0.18439839384518564,-0.0049726767056199606,1.0000000000000004,1.7159999907016754,2.02,-0.284,0.5
0.000132865989144193,2.695068381726742,17.499489277601242,0.32430929876863956,0.18247064761817455,-0.004748425660409339,1.0000000000000004,1.7200000584125519,2.02,-0.28,0.5
0.00013307416975294473,2.699288547039032,17.49749806523323,0.3183341114781797,0.18055427982471883,-0.004520008660165331,1.0000000000000004,1.7239999771118164,2.02,-0.276,0.5
0.00013326400539881433,2.703624077141285,17.495557636022568,0.3124225321225822,0.17851846222765744,-0.00428897215078905,1.0000000000000004,1.727999895811081,2.02,-0.272,0.5
0.00013344265221348905,2.708029977977276,17.493648380041122,0.3065496878698468,0.1764097490813583,-0.004056335030327318,1.0000000000000004,1.7319999635219574,2.02,-0.268,0.5
0.00013362130016503215,2.7124359160661697,17.491738706827164,0.30067684780806303,0.1743010338395834,-0.003823697682719285,1.0000000000000004,1.7360000312328339,2.02,-0.264,0.5
0.00013380018685893447,2.7168334797024727,17.489826142787933,0.29479471035301685,0.17219273908995092,-0.0035905787719343607,1.0000000000000004,1.7399999499320984,2.02,-0.26,0.5
0.00013398059240898874,2.7211781442165375,17.48789292573929,0.2888535722158849,0.170087116304785,-0.003354400080411324,1.0000000000000004,1.7440000176429749,2.02,-0.256,0.5
0.0001341385845989862,2.725419782102108,17.485979586839676,0.283005497418344,0.167856281157583,-0.0031162093491730047,1.0000000000000004,1.7480000853538513,2.02,-0.252,0.5
0.00013429931686914642,2.7303503081202507,17.484138816595078,0.2773738633841276,0.16554707707837224,-0.0029453027484578342,1.0000000000000004,1.7520000040531158,2.02,-0.248,0.5
0.00013446020284391125,2.7352963611483574,17.48229944705963,0.27174661215394735,0.16323668125551194,-0.0027758814385379083,1.0000000000000004,1.7560000717639923,2.02,-0.244,0.5
0.0001346210895007971,2.740242414176464,17.48046025633812,0.2661193464882672,0.1609262798447162,-0.0026064594243280226,1.0000000000000004,1.7599999904632568,2.02,-0.24,0.5
0.00013476924414135283,2.7447136864066124,17.478641659021378,0.26054124627262354,0.15858641359955072,-0.002447326752189838,1.0000000000000004,1.7639999091625214,2.02,-0.236,0.5
0.00013489194907378987,2.748188704252243,17.476901024580002,0.25505400635302067,0.15618860581889749,-0.0023117943160855248,1.0000000000000004,1.7679999768733978,2.02,-0.232,0.5
0.00013501032799467794,2.7513763159513474,17.475172013044357,0.24963627522811294,0.15376072574872524,-0.002196204384063094,1.0000000000000004,1.7719998955726624,2.02,-0.228,0.5
0.0001351134783362795,2.7535520270466805,17.473483383655548,0.24446320859715343,0.15122690331190825,-0.0021508303267410156,1.0000000000000004,1.7759999632835388,2.02,-0.224,0.5
0.0001352166239030339,2.7557277232408524,17.471794724464417,0.23929012520238757,0.1486930741230026,-0.0021054560829725233,1.0000000000000004,1.7800000309944153,2.02,-0.22,0.5
0.00013531536137634248,2.7581140398979187,17.470108181238174,0.23409814108163118,0.1461394844809547,-0.0020589143164215784,1.0000000000000004,1.7840000987052917,2.02,-0.216,0.5
0.0001354078642634704,2.760766424238682,17.468428999185562,0.22889082226902246,0.14355575270019472,-0.002016694480289516,1.0000000000000004,1.7880000174045563,2.02,-0.212,0.5
0.00013549331947615428,2.7631836235523224,17.466824650764465,0.22385947196744382,0.14090068452060223,-0.0020803995051750235,1.0000000000000004,1.7920000851154327,2.02,-0.208,0.5
0.00013557877423409082,2.765600837767124,17.465220272541046,0.21882810513488948,0.13824560411740094,-0.0021441046858399204,1.0000000000000004,1.7960000038146973,2.02,-0.204,0.5
0.0001356642312657641,2.7680180817842484,17.463615477085114,0.2137967550661415,0.13559053593780845,-0.0022078096743598508,1.0000000000000004,1.7999999225139618,2.02,-0.2,0.5
0.0001357451383228181,2.770482897758484,17.462008893489838,0.20876781223341823,0.13291768729686737,-0.002274511912219168,1.0000000000000004,1.8039999902248383,2.02,-0.196,0.5
0.00013581519510807993,2.773112438619137,17.460510283708572,0.2039667635690421,0.13015307986643165,-0.002384002268399854,1.0000000000000004,1.8079999089241028,2.02,-0.192,0.5
0.0001358849924599781,2.775751419365406,17.459026277065277,0.19919502711854875,0.12738095922395587,-0.002498349157121993,1.0000000000000004,1.8119999766349792,2.02,-0.188,0.5
0.00013595514610642567,2.7783203795552254,17.457527339458466,0.19441373692825437,0.12462463113479316,-0.002613871935864154,1.0000000000000004,1.8160000443458557,2.02,-0.184,0.5
0.00013602558601633064,2.7808913737535477,17.456036150455475,0.18963416339829564,0.12187590601388365,-0.0027298067784613522,1.0000000000000004,1.8199999630451202,2.02,-0.18,0.5
0.00013609002371595125,2.783418245613575,17.454625695943832,0.18507415475323796,0.11907309229718521,-0.0028512471781141357,1.0000000000000004,1.8240000307559967,2.02,-0.176,0.5
0.0001361460758744215,2.78609798848629,17.45325282216072,0.18067675782367587,0.1162109159049578,-0.00296998866906506,1.0000000000000004,1.8279999494552612,2.02,-0.172,0.5
0.00013620200047625985,2.788787879049778,17.45187771320343,0.17627661977894604,0.11334840464405715,-0.0030883123881721986,1.0000000000000004,1.8320000171661377,2.02,-0.168,0.5
0.00013625792394122982,2.7914777994155884,17.450502932071686,0.17187650129199028,0.11048590118298307,-0.0032066357159692416,1.0000000000000004,1.8359999358654022,2.02,-0.164,0.5
0.00013631384740619978,2.794167712330818,17.44912800192833,0.16747636371292174,0.10762338934000582,-0.003324959533301808,1.0000000000000004,1.8400000035762787,2.02,-0.16,0.5
0.00013634646870741562,2.795547217130661,17.447857201099396,0.16347412252798676,0.10466109815752134,-0.0034238978209941706,1.0000000000000004,1.8439999222755432,2.02,-0.156,0.5
0.00013637695315082965,2.7968031242489815,17.446602404117584,0.15950767206959426,0.1016911756596528,-0.0035210578125770553,1.0000000000000004,1.8479999899864197,2.02,-0.152,0.5
0.00013640743941323308,2.7980589866638184,17.445347607135773,0.1555412346497178,0.09872126369737089,-0.003618217488110531,1.0000000000000004,1.8520000576972961,2.02,-0.148,0.5
0.00013643365673488006,2.799036592245102,17.444065988063812,0.15153517434373498,0.09577553829876706,-0.003739986444998067,1.0000000000000004,1.8559999763965607,2.02,-0.144,0.5
0.00013645397098116518,2.800141215324402,17.44282427430153,0.14794238936156034,0.09270566183840856,-0.0038611855006820406,1.0000000000000004,1.8600000441074371,2.02,-0.14,0.5
0.00013647490072798973,2.8012193962931633,17.441566824913025,0.1444804836064577,0.0896171162603423,-0.003984622460848186,1.0000000000000004,1.8639999628067017,2.02,-0.136,0.5
0.00013649582888319856,2.8022976145148277,17.44030898809433,0.1410185657441616,0.08652856026310474,-0.0041080597175096045,1.0000000000000004,1.8680000305175781,2.02,-0.132,0.5
0.00013651474228026927,2.8033750131726265,17.439080744981766,0.13765240088105202,0.0834061668429058,-0.004223558105877601,1.0000000000000004,1.8719999492168427,2.02,-0.128,0.5
0.00013652872189595655,2.8044504076242447,17.43792352080345,0.1345208033453673,0.08020083283190615,-0.004319607181969332,1.0000000000000004,1.8760000169277191,2.02,-0.124,0.5
0.00013654270128427015,2.80552576482296,17.43676668405533,0.1313892111647874,0.07699550435063429,-0.0044156561698400765,1.0000000000000004,1.8799999356269836,2.02,-0.12,0.5
0.00013655960106007115,2.806721791625023,17.435599952936172,0.12838533287867904,0.07380658690817654,-0.0045322514033614425,1.0000000000000004,1.88400000333786,2.02,-0.116,0.5
0.00013657142744705197,2.8077407479286194,17.434493839740753,0.12559798371512443,0.07055117734125815,-0.004623491309303063,1.0000000000000004,1.8880000710487366,2.02,-0.112,0.5
0.0001365802788768633,2.808654360473156,17.43342036008835,0.12291442207060754,0.06725882668979466,-0.004699349101429107,1.0000000000000004,1.891999989748001,2.02,-0.108,0.5
0.00013658901639246324,2.8095962777733803,17.432326644659042,0.12020474812015891,0.0639717427038704,-0.004787528834640398,1.0000000000000004,1.8960000574588776,2.02,-0.104,0.5
0.0001365974674172321,2.8105682879686356,17.43120789527893,0.11746494274120778,0.06069079763619811,-0.004891923810646404,1.0000000000000004,1.899999976158142,2.02,-0.1,0.5
0.00013659722662850982,2.8110637068748474,17.430175691843033,0.11503770551644266,0.05737165023674606,-0.005011538406506588,1.0000000000000004,1.9040000438690186,2.02,-0.096,0.5
0.00013659781961905537,2.8115755543112755,17.429137855768204,0.11264982563443482,0.0540768845276034,-0.00515882469699136,1.0000000000000004,1.907999962568283,2.02,-0.092,0.5
0.00013659736896443064,2.8120336905121803,17.42811495065689,0.11030623037368059,0.050773739684998986,-0.005303594571614667,1.0000000000000004,1.9119998812675476,2.02,-0.088,0.5
0.00013659287742484594,2.8122835010290146,17.427151173353195,0.10813434410374612,0.04743811089610972,-0.005438607297037379,1.0000000000000004,1.915999948978424,2.02,-0.084,0.5
0.00013658838543051388,2.8125333040952682,17.42618715763092,0.10596245736815035,0.04410248120257165,-0.00557362041217857,1.0000000000000004,1.9200000166893005,2.02,-0.08,0.5
0.00013658213401868124,2.8125792145729065,17.425238460302353,0.10388296819292009,0.04080624534981325,-0.005697787859389791,1.0000000000000004,1.924000084400177,2.02,-0.076,0.5
0.00013657555518875597,2.812747500836849,17.424339085817337,0.10194428928662091,0.03749587140714539,-0.005849522555308795,1.0000000000000004,1.9280000030994415,2.02,-0.072,0.5
0.0001365689790873148,2.81291576474905,17.42343980073929,0.10000561526976526,0.03418550338392379,-0.006001256997478777,1.0000000000000004,1.932000070810318,2.02,-0.068,0.5
0.0001365622292723856,2.8130067586898804,17.42255848646164,0.09815608453936875,0.030889309418853372,-0.006124991737124219,1.0000000000000004,1.9359999895095825,2.02,-0.064,0.5
0.0001365549173897307,2.813104085624218,17.42174082994461,0.0965167626272887,0.02757594072795655,-0.006250245944102062,1.0000000000000004,1.940000057220459,2.02,-0.06,0.5
0.00013654741974278295,2.813222758471966,17.420944929122925,0.09494297159835696,0.024252077084497614,-0.0063828441342366204,1.0000000000000004,1.9439999759197235,2.02,-0.056,0.5
0.0001365405489650584,2.8133474439382553,17.420154988765717,0.09343340422492474,0.02094609794585267,-0.006503300887970909,1.0000000000000004,1.947999894618988,2.02,-0.052,0.5
0.00013653445944328269,2.813493102788925,17.419485688209534,0.09203704912215471,0.01764895691030688,-0.006614101159357233,1.0000000000000004,1.9519999623298645,2.02,-0.048,0.5
0.00013652669258590322,2.813491754233837,17.418843895196915,0.09081889782100916,0.014285283396020532,-0.006757212854608952,1.0000000000000004,1.956000030040741,2.02,-0.044,0.5
0.00013651892595589743,2.8134904503822327,17.418201595544815,0.08960074413334951,0.010921609762590379,-0.006900324273374281,1.0000000000000004,1.9600000977516174,2.02,-0.04,0.5
0.00013651238987222314,2.813509836792946,17.417554557323456,0.08854194986633956,0.007612273808263126,-0.0070164328690225375,1.0000000000000004,1.964000016450882,2.02,-0.036,0.5
0.00013650697155753733,2.8136071488261223,17.41695487499237,0.08756229182472453,0.00426231827805168,-0.007146970445319312,1.0000000000000004,1.9680000841617584,2.02,-0.032,0.5
0.0001365034504487994,2.813836485147476,17.41643589735031,0.08671738329576328,0.0008439616794930771,-0.00730176090473833,1.0000000000000004,1.972000002861023,2.02,-0.028,0.5
0.00013649973084284284,2.8140301778912544,17.4159637093544,0.08589170541381463,-0.002539924907978275,-0.0074263813767174724,1.0000000000000004,1.9759999215602875,2.02,-0.024,0.5
0.00013649537595483707,2.814118906855583,17.41555067896843,0.0851490018540062,-0.005880226566659985,-0.007509823647069425,1.0000000000000004,1.979999989271164,2.02,-0.02,0.5
0.0001364930237741646,2.8142909109592438,17.415226489305496,0.08464778569759801,-0.009261379993404262,-0.007609411308294511,1.0000000000000004,1.9839999079704285,2.02,-0.016,0.5
0.0001364907805054827,2.8144713565707207,17.41490089893341,0.08414173102937639,-0.012646966441025143,-0.00770904311684717,1.0000000000000004,1.987999975681305,2.02,-0.012,0.5
0.0001364903230296477,2.814725711941719,17.414624124765396,0.08372535998933017,-0.016078984472187585,-0.007785969267160908,1.0000000000000004,1.9920000433921814,2.02,-0.008,0.5
0.00013648969752466655,2.8149492293596268,17.414380759000778,0.08338479191297665,-0.01946572757424292,-0.007829502092135954,1.0000000000000004,1.9960001111030579,2.02,-0.004,0.5
0.00013648907633978524,2.8151727691292763,17.41413724422455,0.08304422261426225,-0.022852470450743567,-0.0078730347495366,1.0000000000000004,2.0000000298023224,2.02,0.0,0.5
0.00013648770686813805,2.8152261152863503,17.413939356803894,0.08298321708571166,-0.026252780635331874,-0.007893084265106154,1.0000000000000004,2.003999948501587,2.02,0.004,0.5
0.00013648653657583054,2.815319560468197,17.41376629471779,0.08290199883049354,-0.029634093543791096,-0.00791583566024201,1.0000000000000004,2.0079998672008514,2.02,0.008,0.5
0.0001364856527743541,2.8154516518115997,17.413664609193802,0.08293315273476765,-0.032968829462333815,-0.007931141648441553,1.0000000000000004,2.01200008392334,2.02,0.012,0.5
0.00013648516960529378,2.8155353739857674,17.413604646921158,0.08304760971805081,-0.036339192541163357,-0.007931570824439405,1.0000000000000004,2.0160000026226044,2.02,0.016,0.5
0.00013648544313582534,2.815616190433502,17.41357269883156,0.08319950243458152,-0.03973997291177511,-0.007920244617707795,1.0000000000000004,2.019999921321869,2.02,0.02,0.5
0.0001364860340800078,2.8157217502593994,17.413639426231384,0.08355130138806999,-0.04312201227367041,-0.007889355958468514,1.0000000000000004,2.0239999890327454,2.02,0.024,0.5
0.00013648640606334084,2.815870985388756,17.413671851158142,0.08386072010034695,-0.04646329854222131,-0.00787432775587149,1.0000000000000004,2.028000056743622,2.02,0.028,0.5
0.00013648800563714758,2.816131427884102,17.413761228322983,0.08440828713355586,-0.04981833645069855,-0.007817881629762269,1.0000000000000004,2.0320001244544983,2.02,0.032,0.5
0.00013648988533532247,2.8164174556732178,17.413864195346832,0.08501065446762368,-0.053176536413957365,-0.007751904883662064,1.0000000000000004,2.036000043153763,2.02,0.036,0.5
0.00013648903745888674,2.816438987851143,17.414007127285004,0.08570691116619855,-0.056509606874897145,-0.007683809659056351,1.0000000000000004,2.0399999618530273,2.02,0.04,0.5
0.00013648480671690777,2.8161037415266037,17.414195746183395,0.08654662198387086,-0.05982074572239071,-0.007607806253872695,1.0000000000000004,2.043999880552292,2.02,0.044,0.5
0.00013648057552018145,2.8157685697078705,17.4143845140934,0.08738633192842826,-0.06313188446802087,-0.007531802941230126,1.0000000000000004,2.0480000972747803,2.02,0.048,0.5
0.00013647696187035763,2.8155618458986282,17.414640218019485,0.08847980381688103,-0.06640919836354442,-0.007406600241665728,1.0000000000000004,2.052000015974045,2.02,0.052,0.5
0.0001364736676805478,2.8153476789593697,17.414901107549667,0.08961349038872868,-0.06968788907397538,-0.007274357288224564,1.0000000000000004,2.0559999346733093,2.02,0.056,0.5
0.0001364694687708834,2.815155416727066,17.415192902088165,0.09083960816496983,-0.07295207411516458,-0.007122909749796236,1.0000000000000004,2.060000002384186,2.02,0.06,0.5
0.00013646592310578853,2.814995862543583,17.41550949215889,0.09226769302040339,-0.07620038551976904,-0.006929538390977541,1.0000000000000004,2.0639999210834503,2.02,0.064,0.5
0.00013646201591654972,2.8148324340581894,17.415830105543137,0.09370060393121094,-0.0794477429590188,-0.006735011265845969,1.0000000000000004,2.0680001378059387,2.02,0.068,0.5
0.00013645614808410755,2.81465220451355,17.416187316179276,0.09534747735597193,-0.08267301379237324,-0.0064922110868792515,1.0000000000000004,2.0720000565052032,2.02,0.072,0.5
0.00013645120679939282,2.8144837617874146,17.41654109954834,0.09707016206812114,-0.08589278272120282,-0.00623265037938836,1.0000000000000004,2.0759999752044678,2.02,0.076,0.5
0.00013644082605424046,2.8140715435147285,17.417001098394394,0.09887614427134395,-0.08907549717696384,-0.005997080235829344,1.0000000000000004,2.0799998939037323,2.02,0.08,0.5
0.0001364268953238934,2.8132351115345955,17.41754502058029,0.10090141568798572,-0.09220575855579227,-0.005701382791812648,1.0000000000000004,2.0840001106262207,2.02,0.084,0.5
0.0001364130946512887,2.812325470149517,17.418108731508255,0.1029806116130203,-0.09532508463598788,-0.00538187439997273,1.0000000000000004,2.0880000293254852,2.02,0.088,0.5
0.00013639593771586078,2.81145428866148,17.418717920780182,0.10530495957937092,-0.0984253118513152,-0.0050802099431166425,1.0000000000000004,2.0919999480247498,2.02,0.092,0.5
0.0001363771730211738,2.810601517558098,17.419349014759064,0.10774686501827091,-0.10151638241950423,-0.004787101875990629,1.0000000000000004,2.096000015735626,2.02,0.096,0.5
0.0001363584149203234,2.8097522258758545,17.41997918486595,0.11018225585576147,-0.10460465331561863,-0.004496250750889885,1.0000000000000004,2.0999999344348907,2.02,0.1,0.5
0.00013633848038807628,2.808993421494961,17.4206680059433,0.11296178866177797,-0.10759499529376626,-0.00423873960335186,1.0000000000000004,2.104000151157379,2.02,0.104,0.5
0.00013631902243105287,2.8082478791475296,17.421357214450836,0.11576750152744353,-0.11058133223559707,-0.0039777180609235074,1.0000000000000004,2.1080000698566437,2.02,0.108,0.5
0.00013629716545437986,2.80743894726038,17.42207843065262,0.1186467541847378,-0.11355605046264827,-0.003734260224064201,1.0000000000000004,2.111999988555908,2.02,0.112,0.5
0.00013626842269331974,2.8064481765031815,17.42289137840271,0.1217369579244405,-0.11649741639848799,-0.0035411886387919367,1.0000000000000004,2.1159999072551727,2.02,0.116,0.5
0.00013623979589283408,2.8054618760943413,17.423704236745834,0.12482879240997136,-0.11943878186866641,-0.0033482976496088668,1.0000000000000004,2.1199998259544373,2.02,0.12,0.5
0.00013621174139188952,2.8045016154646873,17.4245363175869,0.1281271872576326,-0.1223427375080064,-0.003188184351529344,1.0000000000000004,2.1240000426769257,2.02,0.124,0.5
0.00013617792160403042,2.8033856973052025,17.425387024879456,0.13147045904770494,-0.12520867260172963,-0.0030608887600465096,1.0000000000000004,2.12799996137619,2.02,0.128,0.5
0.00013614436375064543,2.8023226484656334,17.42622411251068,0.1347862279508263,-0.1280685351230204,-0.0029460323485182016,1.0000000000000004,2.1320000290870667,2.02,0.132,0.5
0.00013611080953523924,2.8012596145272255,17.427061587572098,0.13810200756415725,-0.1309284114977345,-0.002831175768733374,1.0000000000000004,2.135999947786331,2.02,0.136,0.5
0.00013606884544969944,2.80011834949255,17.427999019622803,0.14165485696867108,-0.133744312915951,-0.0027426849783296348,1.0000000000000004,2.1400001645088196,2.02,0.14,0.5
0.0001360236715299834,2.7989467009902,17.42897742986679,0.145307841245085,-0.1365426133852452,-0.0026648502571333665,1.0000000000000004,2.144000083208084,2.02,0.144,0.5
0.00013598328109765134,2.7978079095482826,17.42995771765709,0.1490740047302097,-0.1393449737224728,-0.0025871806683426257,1.0000000000000004,2.1480000019073486,2.02,0.148,0.5
0.00013594288884632988,2.796669080853462,17.43093779683113,0.15284015610814095,-0.14214732428081334,-0.002509511367406958,1.0000000000000004,2.151999920606613,2.02,0.152,0.5
0.00013589224067800387,2.795582354068756,17.432023465633392,0.15692435018718243,-0.1448841562960297,-0.0024527581572328927,1.0000000000000004,2.1559998393058777,2.02,0.156,0.5
0.0001358401245852292,2.7945030480623245,17.43312382698059,0.16105403774417937,-0.1476115973200649,-0.0023989979563339148,1.0000000000000004,2.160000056028366,2.02,0.16,0.5
0.0001357880098566966,2.793423756957054,17.434224545955658,0.16518374090082943,-0.1503390478901565,-0.002345237727240601,1.0000000000000004,2.1639999747276306,2.02,0.164,0.5
0.00013573547198575397,2.7923581525683403,17.43532231450081,0.16931381612084806,-0.15306193381547928,-0.0023031063601592905,1.0000000000000004,2.168000042438507,2.02,0.168,0.5
0.0001356686645976879,2.790896102786064,17.436530649662018,0.17391495942138135,-0.15567767340689898,-0.0022968049038354366,1.0000000000000004,2.1719999611377716,2.02,0.172,0.5
0.00013560246225097217,2.7894532531499863,17.437720268964767,0.17852178262546659,-0.15828925953246653,-0.0022873918314871844,1.0000000000000004,2.17600017786026,2.02,0.176,0.5
0.00013553626286011422,2.788010410964489,17.43890953063965,0.18312861770391464,-0.1609008579980582,-0.002277978749589238,1.0000000000000004,2.1800000965595245,2.02,0.18,0.5
0.0001354668893327471,2.7864712551236153,17.44009104371071,0.1877524657174945,-0.16349531966261566,-0.002256334008052363,1.0000000000000004,2.184000015258789,2.02,0.184,0.5
0.0001353720149381843,2.7838375866413116,17.44134944677353,0.19249266386032104,-0.16596421250142157,-0.0021887538823648356,1.0000000000000004,2.1879999339580536,2.02,0.188,0.5
0.0001352826766378712,2.781529277563095,17.442668110132217,0.1973080625757575,-0.1684527585748583,-0.002084612478938652,1.0000000000000004,2.191999852657318,2.02,0.192,0.5
0.00013519360072677955,2.7792364209890366,17.443989247083664,0.20212703198194504,-0.17094223364256322,-0.0019787274241025443,1.0000000000000004,2.1960000693798065,2.02,0.196,0.5
0.00013510452845366672,2.7769435942173004,17.4453102350235,0.20694601722061634,-0.17343171802349389,-0.0018728419581748312,1.0000000000000004,2.199999988079071,2.02,0.2,0.5
0.0001349975239008927,2.774642437696457,17.446741938591003,0.21198588330298662,-0.17582052829675376,-0.0015127712049434194,1.0000000000000004,2.2040000557899475,2.02,0.204,0.5
0.00013488957824847603,2.7723407447338104,17.448179453611374,0.2170373504050076,-0.17820407240651548,-0.001139371941690115,1.0000000000000004,2.207999974489212,2.02,0.208,0.5
0.00013478163350555405,2.770039089024067,17.449617117643356,0.22208879981189966,-0.1805876037105918,-0.0007659740674625937,1.0000000000000004,2.2119998931884766,2.02,0.212,0.5
0.00013467468920680403,2.7677802592515945,17.451062321662903,0.2271693958900869,-0.18296653404831886,-0.0003887106395268347,1.0000000000000004,2.216000109910965,2.02,0.216,0.5
0.00013455544194584945,2.765807494521141,17.45259404182434,0.23250490613281727,-0.18524580309167504,0.00011088428755101631,1.0000000000000004,2.2200000286102295,2.02,0.22,0.5
0.0001344309443993552,2.763752304017544,17.45410829782486,0.23785845004022121,-0.18750797025859356,0.0006451278450185782,1.0000000000000004,2.223999947309494,2.02,0.224,0.5
0.00013430665921987384,2.761698581278324,17.455625355243683,0.24320765025913715,-0.18977209879085422,0.0011782050984834314,1.0000000000000004,2.2279998660087585,2.02,0.228,0.5
0.00013418237585938186,2.7596449181437492,17.457142561674118,0.24855684954673052,-0.19203622499480844,0.0017112821944920142,1.0000000000000004,2.231999933719635,2.02,0.232,0.5
0.00013404044329945464,2.757422223687172,17.458682894706726,0.25398640614002943,-0.1941890507005155,0.0022805669501622106,1.0000000000000004,2.2360000014305115,2.02,0.236,0.5
0.0001338948015927599,2.755382686853409,17.46030381321907,0.25957441702485085,-0.19628538959659636,0.0028461008271278843,1.0000000000000004,2.240000069141388,2.02,0.24,0.5
0.0001337504022558278,2.7535620406270027,17.46199458837509,0.26529072504490614,-0.1983583141118288,0.0033983291632466717,1.0000000000000004,2.2439999878406525,2.02,0.244,0.5
0.00013360600519263244,2.751741409301758,17.463685393333435,0.2710070121102035,-0.20043123117648065,0.0039505554905190365,1.0000000000000004,2.247999906539917,2.02,0.248,0.5
0.00013342961187845503,2.7485478073358536,17.465370506048203,0.2768081836402416,-0.2024020911194384,0.004448539397344575,1.0000000000000004,2.2520001232624054,2.02,0.252,0.5
0.00013324752308108145,2.7451097890734673,17.467055022716522,0.282624464482069,-0.20435478095896542,0.004936866040225141,1.0000000000000004,2.25600004196167,2.02,0.256,0.5
0.00013304900789989915,2.7407234013080597,17.468732833862305,0.28860802110284567,-0.20628596632741392,0.005385332447986002,1.0000000000000004,2.2599999606609344,2.02,0.26,0.5
0.0001328449470747728,2.7360517606139183,17.470419615507126,0.29465873818844557,-0.20820478070527315,0.005817030691105174,1.0000000000000004,2.263999879360199,2.02,0.264,0.5
0.00013263720916256716,2.73143357783556,17.4721197783947,0.3006924516521394,-0.2100998959504068,0.0062572098922828445,1.0000000000000004,2.2680000960826874,2.02,0.268,0.5
0.00013241797205409966,2.726982533931732,17.473860412836075,0.306673064827919,-0.21192099689505994,0.006723879285345902,1.0000000000000004,2.272000014781952,2.02,0.272,0.5
0.00013219582911006,2.722501114010811,17.475618451833725,0.31269939756020904,-0.21373101137578487,0.0071838277335700695,1.0000000000000004,2.2760000824928284,2.02,0.276,0.5
0.00013195888800510147,2.7178649306297302,17.477466344833374,0.31895866617560387,-0.21548466011881828,0.0076095908543720725,1.0000000000000004,2.280000001192093,2.02,0.28,0.5
0.0001317219464453956,2.713228739798069,17.47931417822838,0.32521793711930513,-0.2172383088618517,0.008035353870582185,1.0000000000000004,2.2839999198913574,2.02,0.284,0.5
0.00013148253992767422,2.708585262298584,17.48115846514702,0.33147099427878857,-0.21897948416881263,0.00846123036899371,1.0000000000000004,2.288000136613846,2.02,0.288,0.5
0.00013122842642587784,2.7038981318473816,17.482983201742172,0.3376873820088804,-0.2206464004702866,0.00888780522518573,1.0000000000000004,2.2920000553131104,2.02,0.292,0.5
0.0001309628876242641,2.6992219164967537,17.48489737510681,0.34405229426920414,-0.22228620573878288,0.009294582818256458,1.0000000000000004,2.295999974012375,2.02,0.296,0.5
0.0001306899737301137,2.694552667438984,17.486869484186172,0.3505131481215358,-0.22390850191004574,0.009688573967423508,1.0000000000000004,2.2999998927116394,2.02,0.3,0.5
0.00013041706210970005,2.6898834332823753,17.4888414144516,0.35697394516319036,-0.22553078480996192,0.010082562011064056,1.0000000000000004,2.303999960422516,2.02,0.304,0.5
0.00013014331307203975,2.6852021291851997,17.490810453891754,0.3634340176358819,-0.22714987490326166,0.010475079152911349,1.0000000000000004,2.3080000281333923,2.02,0.308,0.5
0.00012985076114091498,2.680274799466133,17.49272447824478,0.3698878800496459,-0.22869971068575978,0.010834857930603903,1.0000000000000004,2.312000095844269,2.02,0.312,0.5
0.0001295397755711747,2.6755718290805817,17.494774758815765,0.37653646152466536,-0.23023247555829585,0.011169760769007553,1.0000000000000004,2.3160000145435333,2.02,0.316,0.5
0.00012922879227517114,2.67086885869503,17.496824890375137,0.38318499363958836,-0.23176522902213037,0.01150466099352343,1.0000000000000004,2.319999933242798,2.02,0.32,0.5
0.00012891780602330982,2.666165806353092,17.498875111341476,0.38983357697725296,-0.23329799552448094,0.011839563881949289,1.0000000000000004,2.3239998519420624,2.02,0.324,0.5
0.00012860681999882217,2.66146282851696,17.500925421714783,0.3964821556583047,-0.23483075900003314,0.012174466201031464,1.0000000000000004,2.328000068664551,2.02,0.328,0.5
0.00012824510031350655,2.654281198978424,17.50299745798111,0.40305985789746046,-0.23618336534127593,0.01253780204388022,1.0000000000000004,2.3319999873638153,2.02,0.332,0.5
0.000127860074826458,2.6459628120064735,17.50513032078743,0.4097546096891165,-0.2374755700584501,0.012941638194206462,1.0000000000000004,2.33599990606308,2.02,0.336,0.5
0.00012747504842991475,2.63764438778162,17.50726330280304,0.41644935961812735,-0.2387677701190114,0.01334547459919122,1.0000000000000004,2.3399999737739563,2.02,0.34,0.5
0.00012709002226074517,2.629325933754444,17.509396135807037,0.4231441207230091,-0.24005997041240335,0.013749310953699023,1.0000000000000004,2.3440000414848328,2.02,0.344,0.5
0.0001266946703708527,2.6211657524108887,17.511488527059555,0.4296618439257145,-0.24129248433746397,0.014217980642570183,1.0000000000000004,2.3480001091957092,2.02,0.348,0.5
0.00012627238334061985,2.6128190234303474,17.51357889175415,0.43625327572226524,-0.24239029176533222,0.014600932559915236,1.0000000000000004,2.3520000278949738,2.02,0.352,0.5
0.00012584870364662493,2.604451108723879,17.515671104192734,0.44285883475095034,-0.24348155269399285,0.014974542073105113,1.0000000000000004,2.3559999465942383,2.02,0.356,0.5
0.00012542502395263,2.596083242446184,17.517763525247574,0.449464401230216,-0.24457281129434705,0.015348151367106766,1.0000000000000004,2.3600001633167267,2.02,0.36,0.5
0.00012499433796619996,2.5876958146691322,17.519860863685608,0.4559747548773885,-0.2456303471699357,0.015736206753672377,1.0000000000000004,2.364000082015991,2.02,0.364,0.5
0.00012454176544451911,2.579222869127989,17.521991968154907,0.46238721907138824,-0.2465961785055697,0.016104838822684542,1.0000000000000004,2.3680000007152557,2.02,0.368,0.5
0.00012407641452227836,2.5706801265478134,17.524157643318176,0.46890543308109045,-0.24751948565244675,0.016409296127676498,1.0000000000000004,2.3719999194145203,2.02,0.372,0.5
0.0001236110681475111,2.5621374174952507,17.526323348283768,0.47542358562350273,-0.24844278814271092,0.016713751429051626,1.0000000000000004,2.3759999871253967,2.02,0.376,0.5
0.0001231432306667557,2.553565513342619,17.528491735458374,0.4819129891693592,-0.2493533082306385,0.017016776062519057,1.0000000000000004,2.380000054836273,2.02,0.38,0.5
0.00012265783857401402,2.5447875410318375,17.530679374933243,0.48819888196885586,-0.2501734718680382,0.01730967791081639,1.0000000000000004,2.3840001225471497,2.02,0.384,0.5
0.00012215408310112252,2.5362499840557575,17.532919853925705,0.4946292666718364,-0.25096550630405545,0.01754526774675469,1.0000000000000004,2.388000041246414,2.02,0.388,0.5
0.00012164825920990552,2.5277395620942116,17.535166203975677,0.5010759280994534,-0.2517543500289321,0.017774386996279645,1.0000000000000004,2.3919999599456787,2.02,0.392,0.5
0.0001211424316807097,2.5192291252315044,17.53741255402565,0.5075226305052638,-0.25254320399835706,0.018003507735556923,1.0000000000000004,2.3959998786449432,2.02,0.396,0.5
0.00012058712536600069,2.5086546540260315,17.539636820554733,0.5139455636963248,-0.25321691390126944,0.018121644505299628,1.0000000000000004,2.4000000953674316,2.02,0.4,0.5
0.00012002694802504266,2.4978913851082325,17.54188534617424,0.5203680889680982,-0.2538678618147969,0.018223451337689767,1.0000000000000004,2.404000014066696,2.02,0.404,0.5
0.0001194667736399424,2.4871281944215298,17.544133365154266,0.526790558360517,-0.2545188036747277,0.018325257500691805,1.0000000000000004,2.4079999327659607,2.02,0.408,0.5
0.00011890407427017635,2.476238340139389,17.546374827623367,0.5332604935392737,-0.2551695709116757,0.0183927100370056,1.0000000000000004,2.412000000476837,2.02,0.412,0.5
0.0001183168919851596,2.464683126658201,17.548692286014557,0.5397332282736897,-0.2557997917756438,0.018439453528117156,1.0000000000000004,2.4159999191761017,2.02,0.416,0.5
0.00011771084268730192,2.4533275477588177,17.550994515419006,0.5461410284042358,-0.2563968487083912,0.01846004849289784,1.0000000000000004,2.42000013589859,2.02,0.42,0.5
0.00011710842181855696,2.4420092664659023,17.55327746272087,0.5525291124358773,-0.25698023149743676,0.01845691743869793,1.0000000000000004,2.4240000545978546,2.02,0.424,0.5
0.00011650600276880141,2.43069102242589,17.555560678243637,0.558917198330164,-0.2575636152178049,0.018453786447025777,1.0000000000000004,2.427999973297119,2.02,0.428,0.5
0.00011588614324864466,2.419178631156683,17.557856738567352,0.5653045233339071,-0.25813582725822926,0.01845148682150466,1.0000000000000004,2.4319998919963837,2.02,0.432,0.5
0.00011523723105710815,2.4073429442942142,17.560174465179443,0.5716905202716589,-0.25868941098451614,0.018450572672009002,1.0000000000000004,2.435999810695648,2.02,0.436,0.5
0.00011458831500021915,2.3955071717500687,17.56249240040779,0.5780765824019909,-0.25924299703910947,0.01844965874988702,1.0000000000000004,2.4400000274181366,2.02,0.44,0.5
0.00011394048692636716,2.383705724030733,17.564805448055267,0.5844580624252558,-0.25979406014084816,0.018447142063450883,1.0000000000000004,2.443999946117401,2.02,0.444,0.5
0.0001132872437210608,2.371936172246933,17.567057460546494,0.5907755568623543,-0.2602794300764799,0.018401018448457762,1.0000000000000004,2.4480000138282776,2.02,0.448,0.5
0.00011260527935519349,2.359652992337942,17.569326996803284,0.5971307987347245,-0.2607285398989916,0.018329388552956516,1.0000000000000004,2.451999932527542,2.02,0.452,0.5
0.00011192424176442728,2.3475161977112293,17.57160112261772,0.6035097176209092,-0.2611747421324253,0.018255951887113042,1.0000000000000004,2.4560001492500305,2.02,0.456,0.5
0.00011124320167255064,2.3353794030845165,17.573875308036804,0.6098886383697391,-0.2616209457628429,0.018182514675572747,1.0000000000000004,2.460000067949295,2.02,0.46,0.5
0.0001105320964143175,2.3225064426660538,17.576183140277863,0.6163016837090254,-0.26202638540416956,0.01811187176645035,1.0000000000000004,2.4639999866485596,2.02,0.464,0.5
0.00010978323075505614,2.308233752846718,17.57858818769455,0.6227445071563125,-0.26235292479395866,0.01808910615181958,1.0000000000000004,2.467999905347824,2.02,0.468,0.5
0.00010903467364187236,2.2939667031168938,17.580991238355637,0.6291849752888083,-0.2626788429915905,0.018066840908431914,1.0000000000000004,2.4720001220703125,2.02,0.472,0.5
0.00010830314090526372,2.2800119891762733,17.583309441804886,0.6354959094896913,-0.2629710016772151,0.018072078967634297,1.0000000000000004,2.476000040769577,2.02,0.476,0.5
0.00010757161248875491,2.266057312488556,17.5856274664402,0.6418067878112197,-0.2632631566375494,0.01807731706503546,1.0000000000000004,2.4799999594688416,2.02,0.48,0.5
0.00010684007884265156,2.252102591097355,17.587945729494095,0.64811772108078,-0.26355531392619014,0.018082555041473825,1.0000000000000004,2.484000027179718,2.02,0.484,0.5
0.00010605263560137246,2.237590167671442,17.590302169322968,0.6544330157339573,-0.26369298063218594,0.017886772824567743,1.0000000000000004,2.4879999458789825,2.02,0.488,0.5
0.00010526420874157338,2.22306789457798,17.592659831047058,0.6607483802363276,-0.2638279260136187,0.01768745424487861,1.0000000000000004,2.492000162601471,2.02,0.492,0.5
0.0001044757884756109,2.208545748144388,17.595017462968826,0.6670637000352144,-0.2639628713950515,0.017488137364125578,1.0000000000000004,2.4960000813007355,2.02,0.496,0.5
0.00010368736025156977,2.194023482501507,17.59737479686737,0.6733790785074234,-0.26409782050177455,0.01728881946837646,1.0000000000000004,2.5,2.02,0.5,0.5
0.00010290038949278824,2.179481890052557,17.599726736545563,0.6796776056289673,-0.264226071536541,0.017093628594011534,1.0000000000000004,2.5040000677108765,2.02,0.504,0.5
0.00010210182472292217,2.1646561324596405,17.602061450481415,0.6858900524675846,-0.2642497671768069,0.016883120784768835,1.0000000000000004,2.507999837398529,2.02,0.508,0.5
0.00010127609402843518,2.149797260761261,17.604444235563278,0.692183792591095,-0.26420582365244627,0.016606112753834168,1.0000000000000004,2.5120002031326294,2.02,0.512,0.5
0.00010044900182037964,2.135023184120655,17.606839805841446,0.6985015384852886,-0.26415568217635155,0.016318765065079788,1.0000000000000004,2.515999972820282,2.02,0.516,0.5
9.962189619727724e-05,2.1202488876879215,17.609235227108,0.7048193793743849,-0.2641055369749665,0.01603141247687745,1.0000000000000004,2.5200000405311584,2.02,0.52,0.5
9.879479216579057e-05,2.105474580079317,17.61163079738617,0.7111372202634811,-0.2640553927049041,0.015744060463475762,1.0000000000000004,2.523999810218811,2.02,0.524,0.5
9.796768836167757e-05,2.090700276196003,17.614026367664337,0.7174550518393517,-0.26400524796918035,0.015456708075362258,1.0000000000000004,2.5279998779296875,2.02,0.528,0.5
9.708802849672793e-05,2.0749040320515633,17.616483628749847,0.7239068225026131,-0.26380745181813836,0.015097181993041886,1.0000000000000004,2.531999945640564,2.02,0.532,0.5
9.620701257517794e-05,2.0590813755989075,17.618942975997925,0.730362044647336,-0.26360583724454045,0.014735791166458512,1.0000000000000004,2.5360000133514404,2.02,0.536,0.5
9.532599506201223e-05,2.0432587303221226,17.62140202522278,0.7368172761052847,-0.26340422593057156,0.014374400161614176,1.0000000000000004,2.540000081062317,2.02,0.54,0.5
9.445744854019722e-05,2.0275117978453636,17.623808324337006,0.7431868873536587,-0.26318147452548146,0.014024749434611294,1.0000000000000004,2.5440001487731934,2.02,0.544,0.5
9.359520618090755e-05,2.011803273111582,17.626187920570374,0.7495132274925709,-0.26294806506484747,0.013681023185199592,1.0000000000000004,2.547999918460846,2.02,0.548,0.5
9.26916522985266e-05,1.9939442351460457,17.62858745455742,0.7557065971195698,-0.2626703321002424,0.013335335555893835,1.0000000000000004,2.5519999861717224,2.02,0.552,0.5
9.175676632366958e-05,1.9749781377613544,17.630991101264954,0.7617725543677807,-0.2622659741900861,0.01297807892842684,1.0000000000000004,2.556000053882599,2.02,0.556,0.5
9.082187762032845e-05,1.9560120552778244,17.633394986391068,0.767838517203927,-0.2618616162799299,0.012620822744793259,1.0000000000000004,2.5599998235702515,2.02,0.56,0.5
8.988699141809775e-05,1.9370459839701653,17.635798662900925,0.7739044763147831,-0.2614572588354349,0.012263566030014772,1.0000000000000004,2.564000189304352,2.02,0.564,0.5
8.895170799405605e-05,1.9180718921124935,17.638202339410782,0.7799740694463253,-0.26105326041579247,0.011905674655281473,1.0000000000000004,2.5679999589920044,2.02,0.568,0.5
8.80094196418213e-05,1.8989567793905735,17.640601843595505,0.786107724532485,-0.26065567322075367,0.011536546953720972,1.0000000000000004,2.572000026702881,2.02,0.572,0.5
8.704518381819071e-05,1.879322949796915,17.64296391606331,0.7920528780668974,-0.26018377346917987,0.011185176299477462,1.0000000000000004,2.5760000944137573,2.02,0.576,0.5
8.607760310042067e-05,1.859628789126873,17.64523160457611,0.7976482398808002,-0.25960351526737213,0.010860419964956236,1.0000000000000004,2.57999986410141,2.02,0.58,0.5
8.511787552833994e-05,1.8401268981397152,17.647481381893158,0.8031956478953362,-0.2590149841271341,0.010537904913235252,1.0000000000000004,2.5840002298355103,2.02,0.584,0.5
8.41581479562592e-05,1.8206249959766865,17.649731069803238,0.8087430577725172,-0.25842645252123475,0.010215389797849639,1.0000000000000004,2.587999999523163,2.02,0.588,0.5
8.319842015680479e-05,1.8011231198906898,17.651980936527252,0.8142904620617628,-0.25783791951835155,0.009892874702018162,1.0000000000000004,2.5920000672340393,2.02,0.592,0.5
8.223869156154251e-05,1.7816212177276611,17.65423095226288,0.8198378700762987,-0.25724938977509737,0.009570359277859097,1.0000000000000004,2.595999836921692,2.02,0.596,0.5
8.126457476009818e-05,1.7618116214871407,17.656435787677765,0.8252282347530127,-0.2565873870626092,0.009249218124750769,1.0000000000000004,2.5999999046325684,2.02,0.6,0.5
8.027328749449225e-05,1.741634901612997,17.65858691930771,0.8304309789091349,-0.25583766493946314,0.008929722986067645,1.0000000000000004,2.603999972343445,2.02,0.604,0.5
7.928198749596049e-05,1.721457876265049,17.660738438367844,0.835633797571063,-0.25508793257176876,0.008610222554125357,1.0000000000000004,2.6080000400543213,2.02,0.608,0.5
7.829068636056036e-05,1.7012808285653591,17.66288959980011,0.8408366180956364,-0.25433819834142923,0.008290722499168623,1.0000000000000004,2.6120001077651978,2.02,0.612,0.5
7.732716778718896e-05,1.6816956661641598,17.66493347287178,0.8458926044404507,-0.25355935748666525,0.007961381002132839,1.0000000000000004,2.6159998774528503,2.02,0.616,0.5
7.636467989868834e-05,1.6621324084699154,17.666973918676376,0.8509431537240744,-0.25277944141998887,0.00763167444983992,1.0000000000000004,2.619999945163727,2.02,0.62,0.5
7.539516070664831e-05,1.6424547135829926,17.66898339986801,0.8558707721531391,-0.2519400892779231,0.007286656592441432,1.0000000000000004,2.6240000128746033,2.02,0.624,0.5
7.441690456744254e-05,1.6226347982883453,17.67095535993576,0.8606456164270639,-0.2510268888436258,0.006922610235051252,1.0000000000000004,2.6280000805854797,2.02,0.628,0.5
7.343865047459985e-05,1.6028148718178272,17.672927349805832,0.8654204700142145,-0.250113686081022,0.006558563982252963,1.0000000000000004,2.6319998502731323,2.02,0.632,0.5
7.246040979680402e-05,1.582995243370533,17.67489916086197,0.8701952379196882,-0.2492004930973053,0.006194523070007563,1.0000000000000004,2.635999917984009,2.02,0.636,0.5
7.148215536290081e-05,1.5631753131747246,17.67687115073204,0.8749700915068388,-0.2482872880063951,0.0058304767444496974,1.0000000000000004,2.6399999856948853,2.02,0.64,0.5
7.050390001950291e-05,1.5433554127812386,17.678843289613724,0.8797449395060539,-0.24737408151850104,0.005466430240630871,1.0000000000000004,2.6440000534057617,2.02,0.644,0.5
6.94984803430998e-05,1.5213838927447796,17.680779695510864,0.8844232056289911,-0.24633596558123827,0.0049557061756786425,1.0000000000000004,2.648000121116638,2.02,0.648,0.5
6.848319230812194e-05,1.4972193241119385,17.68265363574028,0.8888167645782232,-0.2452030861750245,0.0042162663012277335,1.0000000000000004,2.6519998908042908,2.02,0.652,0.5
6.746790427314409e-05,1.4730547480285168,17.684527218341827,0.8932103347033262,-0.24407020630314946,0.003476826455880655,1.0000000000000004,2.656000256538391,2.02,0.656,0.5
6.645261601079255e-05,1.448890184983611,17.68640124797821,0.8976039029657841,-0.242937330622226,0.0027373868067570584,1.0000000000000004,2.6600000262260437,2.02,0.66,0.5
6.54373427551036e-05,1.424725977703929,17.688275009393692,0.9019973948597908,-0.24180447030812502,0.001997957911044068,1.0000000000000004,2.66400009393692,2.02,0.664,0.5
6.442205540224677e-05,1.4005614053457975,17.690149009227753,0.9063909575343132,-0.24067159509286284,0.0012585183067130856,1.0000000000000004,2.6679998636245728,2.02,0.668,0.5
6.341196183257125e-05,1.3765990659594536,17.69201010465622,0.9107435364276171,-0.2395228873938322,0.000582604925511987,1.0000000000000004,2.671999931335449,2.02,0.672,0.5
6.242438951176155e-05,1.353513516485691,17.69381535053253,0.9149183630943298,-0.23830557242035866,0.00018210779489891138,1.0000000000000004,2.6759999990463257,2.02,0.676,0.5
6.143681719095184e-05,1.3304279278963804,17.695620894432068,0.9190932046622038,-0.2370882541872561,-0.0002183891263030091,1.0000000000000004,2.680000066757202,2.02,0.68,0.5
6.0449245097515814e-05,1.3073423709720373,17.69742640852928,0.9232680331915617,-0.2358709378167987,-0.0006188861593727779,1.0000000000000004,2.6840001344680786,2.02,0.684,0.5
5.947150157226133e-05,1.2844377625733614,17.69919580221176,0.9274205230176449,-0.23466353164985776,-0.0010303971680514223,1.0000000000000004,2.687999904155731,2.02,0.688,0.5
5.850047421063209e-05,1.2616568468511105,17.70094022154808,0.931557722389698,-0.233462898992002,-0.0014494107035716297,1.0000000000000004,2.6919999718666077,2.02,0.692,0.5
5.7529432183400786e-05,1.2388755902647972,17.702684849500656,0.9356949757784605,-0.23226225236430764,-0.0018684303383906808,1.0000000000000004,2.696000039577484,2.02,0.696,0.5
5.658897714511113e-05,1.2168405149132013,17.704335927963257,0.9394285157322884,-0.2310041324235499,-0.002083379136138319,1.0000000000000004,2.7000001072883606,2.02,0.7,0.5
5.564962418702635e-05,1.1948323138058186,17.705983340740204,0.9431475028395653,-0.22974393609911203,-0.0022909717386028206,1.0000000000000004,2.703999876976013,2.02,0.704,0.5
5.471027145631524e-05,1.1728241294622421,17.707631051540375,0.9468664843589067,-0.22848374117165804,-0.002498564460893249,1.0000000000000004,2.7079999446868896,2.02,0.708,0.5
5.377091974878567e-05,1.1508159339427948,17.709278613328934,0.9505854677408934,-0.22722354903817177,-0.0027061570598192475,1.0000000000000004,2.712000012397766,2.02,0.712,0.5
5.283090274588176e-05,1.1287966258823872,17.71092462539673,0.9543079044669867,-0.22595960227772593,-0.0029137763264373007,1.0000000000000004,2.7160000801086426,2.02,0.716,0.5
5.188478746731562e-05,1.1066751722246408,17.71255460381508,0.9580620639026165,-0.2246611537411809,-0.003121642151427295,1.0000000000000004,2.720000147819519,2.02,0.72,0.5
5.097023370126408e-05,1.0849021188914776,17.71405592560768,0.9613146390765905,-0.2233372014015913,-0.003279344250131544,1.0000000000000004,2.7239999175071716,2.02,0.724,0.5
5.007862648653827e-05,1.0637469552457333,17.715508848428726,0.9644049108028412,-0.22202403750270605,-0.003412639176076482,1.0000000000000004,2.727999985218048,2.02,0.728,0.5
4.9187020522367675e-05,1.0425918251276016,17.71696177124977,0.9674951620399952,-0.22071087080985308,-0.0035459340539318873,1.0000000000000004,2.7319997549057007,2.02,0.732,0.5
4.829541308026819e-05,1.0214366726577282,17.718414396047592,0.9705854300409555,-0.21939770691096783,-0.003679228641384924,1.0000000000000004,2.736000120639801,2.02,0.736,0.5
4.740380677503708e-05,1.0002815220505,17.719867140054703,0.9736757054924965,-0.21808454161509871,-0.0038125235041661654,1.0000000000000004,2.7399998903274536,2.02,0.74,0.5
4.651219921925076e-05,0.9791263714432716,17.721320062875748,0.9767659697681665,-0.21677137445658445,-0.003945818137253809,1.0000000000000004,2.74399995803833,2.02,0.744,0.5
4.5638407868864306e-05,0.9576702695339918,17.72273713350296,0.9796478357166052,-0.21546312188729644,-0.004035076135551208,1.0000000000000004,2.7480000257492065,2.02,0.748,0.5
4.477923914691928e-05,0.9358333665877581,17.724154204130173,0.9823428578674793,-0.21415127394720912,-0.004088272903345569,1.0000000000000004,2.751999795436859,2.02,0.752,0.5
4.39200582036392e-05,0.9139961581677198,17.72557106614113,0.9850379340350628,-0.21283940179273486,-0.004141470435854444,1.0000000000000004,2.7560001611709595,2.02,0.756,0.5
4.306087794248015e-05,0.8921589273959398,17.72698801755905,0.987733006477356,-0.2115275296382606,-0.0041946679521061014,1.0000000000000004,2.759999930858612,2.02,0.76,0.5
4.220141101995978e-05,0.8703075312077999,17.728403717279434,0.9904277101159096,-0.21021373104304075,-0.004246647453328478,1.0000000000000004,2.7639999985694885,2.02,0.764,0.5
4.133426170938037e-05,0.848075395449996,17.729787200689316,0.9931128695607185,-0.2088481388054788,-0.0042658795027819,1.0000000000000004,2.768000066280365,2.02,0.768,0.5
4.04970733711707e-05,0.8265576809644699,17.731084436178207,0.9956947285681963,-0.20750654116272926,-0.004301034240597801,1.0000000000000004,2.7720001339912415,2.02,0.772,0.5
3.971351122800115e-05,0.8063187226653099,17.732228308916092,0.9980917125940323,-0.2062078989110887,-0.004364689008411915,1.0000000000000004,2.775999903678894,2.02,0.776,0.5
3.892996119247982e-05,0.7860800717025995,17.733372032642365,1.0004886575043201,-0.20490927575156093,-0.004428342619689829,1.0000000000000004,2.7799999713897705,2.02,0.78,0.5
3.8146399560901045e-05,0.7658411273732781,17.73451578617096,1.00288562849164,-0.20361063303425908,-0.004491997395916769,1.0000000000000004,2.784000039100647,2.02,0.784,0.5
3.7362838043009106e-05,0.7456021690741181,17.735659509897232,1.0052826069295406,-0.20231199264526367,-0.004555651973987551,1.0000000000000004,2.7880001068115234,2.02,0.788,0.5
3.657927584299614e-05,0.7253632145002484,17.736803203821182,1.0076795816421509,-0.2010133513249457,-0.004619306673248502,1.0000000000000004,2.7920001745224,2.02,0.792,0.5
3.5811836653465434e-05,0.7054906068369746,17.73790693283081,1.0100105591118336,-0.19972588354721665,-0.0046837685954415065,1.0000000000000004,2.7959999442100525,2.02,0.796,0.5
3.5110603334942425e-05,0.6871585231274366,17.738844215869904,1.0120804607868195,-0.19848581356927752,-0.004752586330681652,1.0000000000000004,2.800000011920929,2.02,0.8,0.5
3.440937030063651e-05,0.6688264263793826,17.73978129029274,1.0141503643244505,-0.19724574452266097,-0.0048214044961696345,1.0000000000000004,2.8039997816085815,2.02,0.804,0.5
3.370813749370427e-05,0.6504943277686834,17.74071830511093,1.0162202697247267,-0.1960056722164154,-0.00489022245619708,1.0000000000000004,2.808000147342682,2.02,0.808,0.5
3.300691469121375e-05,0.6321625122800469,17.741655737161636,1.0182901360094547,-0.19476562133058906,-0.004959039335517446,1.0000000000000004,2.8119999170303345,2.02,0.812,0.5
3.2305681656907836e-05,0.6138304118067026,17.74259278178215,1.02036003023386,-0.19352554995566607,-0.005027857248023793,1.0000000000000004,2.815999984741211,2.02,0.816,0.5
3.160718506478588e-05,0.5955798644572496,17.743530094623566,1.0224206373095512,-0.1922881556674838,-0.005095672449897393,1.0000000000000004,2.8200000524520874,2.02,0.82,0.5
3.098697828818331e-05,0.579661849886179,17.744466871023178,1.0242149829864502,-0.19112728768959641,-0.005134805942361709,1.0000000000000004,2.82399982213974,2.02,0.824,0.5
3.0372801290923235e-05,0.5637331372126937,17.745367646217346,1.0259624477475882,-0.18996457243338227,-0.005162094370462,1.0000000000000004,2.8280001878738403,2.02,0.828,0.5
2.9766502848360687e-05,0.5476430347189307,17.746210366487503,1.0276491772383451,-0.18879081448540092,-0.005165331245734706,1.0000000000000004,2.831999957561493,2.02,0.832,0.5
2.916020440579814e-05,0.5315529173240066,17.747052788734436,1.029335893690586,-0.18761705700308084,-0.005168568021872488,1.0000000000000004,2.8360000252723694,2.02,0.836,0.5
2.855391551292996e-05,0.5154630430042744,17.747895687818527,1.031022584065795,-0.1864433130249381,-0.00517180496990477,1.0000000000000004,2.839999794960022,2.02,0.84,0.5
2.7947617468271346e-05,0.49937292840331793,17.748738259077072,1.0327093191444874,-0.1852695564739406,-0.005175041708525896,1.0000000000000004,2.8439998626708984,2.02,0.844,0.5
2.734131896886538e-05,0.4832828203216195,17.749580889940262,1.0343960355967283,-0.1840957966633141,-0.005178278738640074,1.0000000000000004,2.847999930381775,2.02,0.848,0.5
2.6775169203574478e-05,0.46791482251137495,17.750408232212067,1.0358999595046043,-0.182996173389256,-0.005134627064308006,1.0000000000000004,2.8519999980926514,2.02,0.852,0.5
2.6226145337204798e-05,0.45282725896686316,17.75110399723053,1.0372844245284796,-0.18191062984988093,-0.005066297432108513,1.0000000000000004,2.856000065803528,2.02,0.856,0.5
2.5677121641365375e-05,0.4377397010102868,17.751800060272217,1.0386689137667418,-0.18082508677616715,-0.004997967699182482,1.0000000000000004,2.8600001335144043,2.02,0.86,0.5
2.513348800903259e-05,0.42281068302690983,17.75249394774437,1.040029490366578,-0.1797424303367734,-0.004921607678625151,1.0000000000000004,2.8640002012252808,2.02,0.864,0.5
2.4631636449612415e-05,0.40911068115383387,17.753169625997543,1.0412046741694212,-0.17868217127397656,-0.004783012670486642,1.0000000000000004,2.8679999709129333,2.02,0.868,0.5
2.4129777045800438e-05,0.39541047252714634,17.753845065832138,1.0423798728734255,-0.17762189358472824,-0.004644415465918428,1.0000000000000004,2.87200003862381,2.02,0.872,0.5
2.3627918039892393e-05,0.3817102676257491,17.754520744085312,1.043555086478591,-0.17656161729246378,-0.004505818358666147,1.0000000000000004,2.8759998083114624,2.02,0.876,0.5
2.316582305184056e-05,0.36898340145125985,17.755138278007507,1.0446339771151543,-0.1755616506561637,-0.004332677692218567,1.0000000000000004,2.8800001740455627,2.02,0.88,0.5
2.272057164987018e-05,0.3566688331775367,17.755731016397476,1.0456720683723688,-0.17458723206073046,-0.0041449044165347,1.0000000000000004,2.8839999437332153,2.02,0.884,0.5
2.2275320304743218e-05,0.3443542644381523,17.756324291229248,1.046710154041648,-0.1736128139309585,-0.003957131206334452,1.0000000000000004,2.888000011444092,2.02,0.888,0.5
2.1830069016459674e-05,0.3320397003553808,17.756916880607605,1.0477482490241528,-0.1726383944042027,-0.003769358005229151,1.0000000000000004,2.8920000791549683,2.02,0.892,0.5
2.1384817614489293e-05,0.3197251302190125,17.757510006427765,1.048786349594593,-0.1716639781370759,-0.0035815847440971993,1.0000000000000004,2.895999848842621,2.02,0.896,0.5
2.095453126571556e-05,0.3077973728068173,17.75810131430626,1.0497827548533678,-0.1706865457817912,-0.0033817546554928413,1.0000000000000004,2.900000214576721,2.02,0.9,0.5
2.0552277703700383e-05,0.296594163402915,17.758690237998962,1.050701068714261,-0.16970341838896275,-0.003159315419907216,1.0000000000000004,2.903999984264374,2.02,0.904,0.5
2.0189242150081554e-05,0.28646536637097597,17.759209841489792,1.0515486970543861,-0.16876767249777913,-0.00294447082978877,1.0000000000000004,2.9080000519752502,2.02,0.908,0.5
1.9841680995114075e-05,0.2767604882828891,17.759701788425446,1.05236841365695,-0.1678506196476519,-0.002732622626808734,1.0000000000000004,2.911999821662903,2.02,0.912,0.5
1.949412003909856e-05,0.267055609729141,17.76019361615181,1.05318814329803,-0.1669335667975247,-0.0025207743201463018,1.0000000000000004,2.9159998893737793,2.02,0.916,0.5
1.9146558656757406e-05,0.25735073257237673,17.760685861110687,1.054007874801755,-0.16601651418022811,-0.0023089260316737636,1.0000000000000004,2.9199999570846558,2.02,0.92,0.5
1.87989974165248e-05,0.2476458540186286,17.76117768883705,1.0548276007175446,-0.1650994629599154,-0.0020970776849935646,1.0000000000000004,2.9240000247955322,2.02,0.924,0.5
1.8451441377465017e-05,0.2379411207512021,17.761669784784317,1.0556473024189472,-0.16418242454528809,-0.0018852326547857956,1.0000000000000004,2.9280000925064087,2.02,0.928,0.5
1.8102085476812135e-05,0.22818226413801312,17.76233062148094,1.0564654022455215,-0.16326611582189798,-0.0016822847817365982,1.0000000000000004,2.9319998621940613,2.02,0.932,0.5
1.7810791774763857e-05,0.220004647038877,17.762750774621964,1.0572274196892977,-0.16235631052404642,-0.0015136582890136197,1.0000000000000004,2.9359999299049377,2.02,0.936,0.5
1.755012092985453e-05,0.2126312826294452,17.763134002685547,1.0579580795019865,-0.1614415782969445,-0.0013688021990674315,1.0000000000000004,2.939999997615814,2.02,0.94,0.5
1.7289450283897168e-05,0.20525791705586016,17.76351734995842,1.0586887001991272,-0.16052684956230223,-0.0012239459829288535,1.0000000000000004,2.9440000653266907,2.02,0.944,0.5
1.702877949583126e-05,0.1978845507837832,17.76390054821968,1.059419360011816,-0.1596121161710471,-0.0010790897749757278,1.0000000000000004,2.9479998350143433,2.02,0.948,0.5
1.676810870776535e-05,0.19051118451170623,17.76428386569023,1.06015002168715,-0.15869738277979195,-0.0009342335688415915,1.0000000000000004,2.9520002007484436,2.02,0.952,0.5
1.6507441699786796e-05,0.18313792976550758,17.764667123556137,1.060880646109581,-0.15778266685083508,-0.0007893794445408275,1.0000000000000004,2.955999970436096,2.02,0.956,0.5
1.6249575850224574e-05,0.17582880822010338,17.765048056840897,1.0616087038069963,-0.1568737744819373,-0.0006471720453191665,1.0000000000000004,2.9600000381469727,2.02,0.96,0.5
1.6007267419126947e-05,0.16887596203014255,17.76541766524315,1.0623223092406988,-0.15599726815707982,-0.0005196540632823599,1.0000000000000004,2.964000105857849,2.02,0.964,0.5
1.5787520709409364e-05,0.1623154985718429,17.765747040510178,1.0628595389425755,-0.15516697382554412,-0.00041956270410992147,1.0000000000000004,2.9679998755455017,2.02,0.968,0.5
1.5574833412301814e-05,0.15587780624628067,17.76606374979019,1.06334157474339,-0.15435114107094705,-0.0003280530140727933,1.0000000000000004,2.972000241279602,2.02,0.972,0.5
1.5362146626785034e-05,0.14944011345505714,17.766380548477173,1.0638235993683338,-0.15353531041182578,-0.0002365433401791961,1.0000000000000004,2.9760000109672546,2.02,0.976,0.5
1.5151795821566338e-05,0.143057219684124,17.76668620109558,1.0643010288476944,-0.15271654981188476,-0.00014361857301992131,1.0000000000000004,2.980000078678131,2.02,0.98,0.5
1.4942733315592704e-05,0.13670145766809583,17.7669979929924,1.0647777132689953,-0.15189805696718395,-5.164772488086555e-05,1.0000000000000004,2.9839998483657837,2.02,0.984,0.5
1.4733673737055142e-05,0.1303457918111235,17.76730966567993,1.0652543660253286,-0.1510795741342008,4.032162928524485e-05,1.0000000000000004,2.98799991607666,2.02,0.988,0.5
1.456881977901503e-05,0.12535064155235887,17.7676300406456,1.0656668543815613,-0.1502862712368369,8.53835844054629e-05,1.0000000000000004,2.9919999837875366,2.02,0.992,0.5
1.440901687033147e-05,0.1205158670200035,17.767951399087906,1.0660793874412775,-0.1495017318520695,0.0001266826590153869,1.0000000000000004,2.996000051498413,2.02,0.996,0.5
1.4244558428799792e-05,0.1155486882198602,17.768271654844284,1.066514989361167,-0.14872754039242864,0.00017644718968767847,1.0000000000000004,3.0000001192092896,2.02,1.0,0.5
1.4080102516800252e-05,0.11058158485684544,17.76859226822853,1.0669505689293146,-0.14795336010865867,0.0002262110074298107,1.0000000000000004,3.003999888896942,2.02,1.004,0.5
1.3915641915218657e-05,0.10561433294788003,17.76891267299652,1.0673861596733332,-0.14717915724031627,0.00027597616099228617,1.0000000000000004,3.0079999566078186,2.02,1.008,0.5
1.3751186031640827e-05,0.1006472292356193,17.769233256578445,1.0678217355161905,-0.1464049769565463,0.00032573994212725665,1.0000000000000004,3.012000024318695,2.02,1.012,0.5
1.3608052256586234e-05,0.09633365517947823,17.76954534649849,1.068218344822526,-0.14564768667332828,0.0003580419302551263,1.0000000000000004,3.0160000920295715,2.02,1.016,0.5
1.3484573770483621e-05,0.09262252820190042,17.769849747419357,1.068579025566578,-0.14490600279532373,0.000374251767880196,1.0000000000000004,3.019999861717224,2.02,1.02,0.5
1.336109167482391e-05,0.08891128981485963,17.770154386758804,1.0689397137612104,-0.1441642981953919,0.0003904620270986925,1.0000000000000004,3.0240002274513245,2.02,1.024,0.5
1.323761310345617e-05,0.08520016341935843,17.770458966493607,1.069300377741456,-0.1434226140845567,0.00040667182202014374,1.0000000000000004,3.027999997138977,2.02,1.028,0.5
1.3114134588931847e-05,0.0814890363253653,17.7707636654377,1.0696610361337662,-0.14268093067221344,0.0004228816992508655,1.0000000000000004,3.0320000648498535,2.02,1.032,0.5
1.2988616191478286e-05,0.07772999978624284,17.7710639834404,1.0700328014791012,-0.14194313366897404,0.00044168964677027134,1.0000000000000004,3.03600013256073,2.02,1.036,0.5
1.286510439513222e-05,0.07405654911417514,17.771343022584915,1.0704106781631708,-0.14121819054707885,0.00046270964321593056,1.0000000000000004,3.0399999022483826,2.02,1.04,0.5
1.2766824369236929e-05,0.07115024968516082,17.771559357643127,1.070728788152337,-0.1405206653289497,0.0004732266379505745,1.0000000000000004,3.044000267982483,2.02,1.044,0.5
1.2668966860474029e-05,0.06825377163477242,17.771775782108307,1.071045622229576,-0.13982250913977623,0.0004841010477321106,1.0000000000000004,3.0479997396469116,2.02,1.048,0.5
1.2574982804380852e-05,0.065447180531919,17.771999210119247,1.0713505782186985,-0.13911832310259342,0.0004982791797374375,1.0000000000000004,3.052000105381012,2.02,1.052,0.5
1.2481001760988875e-05,0.062640672957059,17.772222578525543,1.0716555379331112,-0.13841415662318468,0.0005124568842802546,1.0000000000000004,3.0559998750686646,2.02,1.056,0.5
1.2387020291271256e-05,0.05983416549861431,17.772445797920227,1.071960499510169,-0.1377099878154695,0.0005266346386179066,1.0000000000000004,3.059999942779541,2.02,1.06,0.5
1.2293036434130045e-05,0.057027575152460486,17.772668927907944,1.072265449911356,-0.13700580224394798,0.0005408127640293969,1.0000000000000004,3.0640000104904175,2.02,1.064,0.5
1.2214546160294049e-05,0.05461449711583555,17.772889256477356,1.072511676698923,-0.13634028937667608,0.0005537531012578256,1.0000000000000004,3.06799978017807,2.02,1.068,0.5
1.2139004411437782e-05,0.05227629077853635,17.77310883998871,1.0727467574179173,-0.13568211975507438,0.0005664578784490004,1.0000000000000004,3.0720001459121704,2.02,1.072,0.5
1.2062194429063311e-05,0.049906313128303736,17.77333289384842,1.07299623824656,-0.13502430426888168,0.0005812650506413775,1.0000000000000004,3.075999915599823,2.02,1.076,0.5
1.1983638387391693e-05,0.04749256564537063,17.773563623428345,1.0732655748724937,-0.13436691765673459,0.0005989584205963183,1.0000000000000004,3.0799999833106995,2.02,1.08,0.5
1.1905084761565377e-05,0.0450788902817294,17.773794502019882,1.073534905910492,-0.1337095545604825,0.0006166514040160109,1.0000000000000004,3.084000051021576,2.02,1.084,0.5
1.1826528776737177e-05,0.04266514291521162,17.774025231599808,1.0738042201846838,-0.1330521733034402,0.0006343448676489061,1.0000000000000004,3.0880001187324524,2.02,1.088,0.5
1.1760641484670487e-05,0.040695206669624895,17.774229377508163,1.0740185752511024,-0.1324287981260568,0.0006418447164833196,1.0000000000000004,3.091999888420105,2.02,1.092,0.5
1.1695144934265045e-05,0.03873896293225698,17.774432957172394,1.0742312166839838,-0.13180647394619882,0.0006490301284429734,1.0000000000000004,3.0959999561309814,2.02,1.096,0.5
1.1629646337496524e-05,0.03678266069618985,17.774636209011078,1.074443893507123,-0.13118412741459906,0.0006562157777807442,1.0000000000000004,3.100000023841858,2.02,1.1,0.5
1.1564149843934501e-05,0.03482641695882194,17.77483966946602,1.0746565219014883,-0.13056180044077337,0.0006634011458572786,1.0000000000000004,3.1040000915527344,2.02,1.104,0.5
1.1498651502961366e-05,0.03287011486827396,17.77504336833954,1.074869193136692,-0.12993945623748004,0.0006705868072458543,1.0000000000000004,3.108000159263611,2.02,1.108,0.5
1.1438041724431969e-05,0.031068300202605315,17.775239378213882,1.075068673118949,-0.12930855574086308,0.0006793288101789585,1.0000000000000004,3.1119999289512634,2.02,1.112,0.5
1.1386694154680299e-05,0.02955732923874166,17.77541446685791,1.075239285826683,-0.12870009429752827,0.0006843073970230762,1.0000000000000004,3.1160002946853638,2.02,1.116,0.5
1.1333939141877636e-05,0.02800676792685408,17.775587737560272,1.0754196122288704,-0.12809491623193026,0.0006869541889500397,1.0000000000000004,3.1199997663497925,2.02,1.12,0.5
1.128118424276181e-05,0.02645620726980269,17.7757610976696,1.0755999386310577,-0.12748973770067096,0.0006896010831951571,1.0000000000000004,3.124000132083893,2.02,1.124,0.5
1.1228427496234872e-05,0.02490559961006511,17.77593433856964,1.0757802687585354,-0.12688454193994403,0.0006922480333741987,1.0000000000000004,3.1279999017715454,2.02,1.128,0.5
1.1175672511853918e-05,0.02335503897484159,17.776107639074326,1.0759605951607227,-0.1262793643400073,0.0006948949217076006,1.0000000000000004,3.131999969482422,2.02,1.132,0.5
1.1129027058132124e-05,0.021993994705553632,17.77629393339157,1.0761232618242502,-0.12568029225803912,0.0007084247031343693,1.0000000000000004,3.1360000371932983,2.02,1.136,0.5
1.1086886274824792e-05,0.020772683346876875,17.776489585638046,1.0762728806585073,-0.12508575175888836,0.0007299737876564905,1.0000000000000004,3.139999806880951,2.02,1.14,0.5
1.1044744184118827e-05,0.019551334997231606,17.77668532729149,1.0764225404709578,-0.12449119263328612,0.0007515234310631058,1.0000000000000004,3.1440001726150513,2.02,1.144,0.5
1.0998993957400671e-05,0.018230485075036995,17.776918590068817,1.0765854846686125,-0.12390465242788196,0.0007673772627754261,1.0000000000000004,3.147999942302704,2.02,1.148,0.5
1.095302445719426e-05,0.01690358422274585,17.777153998613358,1.0767492204904556,-0.12331859930418432,0.000782884805971662,1.0000000000000004,3.1520000100135803,2.02,1.152,0.5
1.0908195747560967e-05,0.015599948153976584,17.777428060770035,1.0769128035753965,-0.12273335666395724,0.0007976838535341813,1.0000000000000004,3.156000077724457,2.02,1.156,0.5
1.0871757325503495e-05,0.014333797482322552,17.77760425209999,1.077039122581482,-0.1221669097431004,0.0008192765280909953,1.0000000000000004,3.1599998474121094,2.02,1.16,0.5
1.0835317681312517e-05,0.013067609032077598,17.777780532836914,1.0771654602140188,-0.12160044652409852,0.0008408697985942126,1.0000000000000004,3.163999915122986,2.02,1.164,0.5
1.0798879287676755e-05,0.01180145851594716,17.777956873178482,1.0772917829453945,-0.12103399890474975,0.000862462500208494,1.0000000000000004,3.1679999828338623,2.02,1.168,0.5
1.0762439700329196e-05,0.010535269857882668,17.778133004903793,1.0774181094020605,-0.12046753405593336,0.0008840558193696779,1.0000000000000004,3.1720000505447388,2.02,1.172,0.5
1.072731527074211e-05,0.009293232087657088,17.778306394815445,1.0775407273322344,-0.11989429011009634,0.000903367901855745,1.0000000000000004,3.1760001182556152,2.02,1.176,0.5
1.0694008494738227e-05,0.008084541493303732,17.778475731611252,1.0776581708341837,-0.11931164585985243,0.0009195260297474306,1.0000000000000004,3.179999887943268,2.02,1.18,0.5
1.0663336212246577e-05,0.0068397887748687936,17.778648376464844,1.077765440568328,-0.1187377714086324,0.0009335399292922375,1.0000000000000004,3.1839999556541443,2.02,1.184,0.5
1.0638192094347687e-05,0.005519525991800833,17.77882805466652,1.0778513308614492,-0.11818233877420425,0.0009430560032797075,1.0000000000000004,3.1880000233650208,2.02,1.188,0.5
1.0613047152219224e-05,0.004199223950308806,17.77900803089142,1.0779372435063124,-0.11762688984163105,0.0009525723803562869,1.0000000000000004,3.1919997930526733,2.02,1.192,0.5
1.0586914669374892e-05,0.0028754099703292013,17.779169023036957,1.0780325699597597,-0.11707216687500477,0.0009623173914405925,1.0000000000000004,3.1960001587867737,2.02,1.196,0.5
1.0560514027702084e-05,0.0015505952470213913,17.7793250977993,1.0781304948031902,-0.11651761969551444,0.0009721247041625247,1.0000000000000004,3.1999999284744263,2.02,1.2,0.5
1.0534114409210815e-05,0.00022581998416626448,17.779481112957,1.0782283954322338,-0.11596309021115303,0.0009819317566552854,1.0000000000000004,3.2039999961853027,2.02,1.204,0.5
1.0507714392815615e-05,-0.0010989553031777177,17.779637038707733,1.0783262960612774,-0.1154085595626384,0.0009917387509403852,1.0000000000000004,3.208000063896179,2.02,1.208,0.5
1.0485700897788774e-05,-0.0025236392554290887,17.779780864715576,1.078411826863885,-0.11486592097207904,0.0009994471948289174,1.0000000000000004,3.211999833583832,2.02,1.212,0.5
1.0467216014831138e-05,-0.004028598190416233,17.779914945364,1.0784873832017183,-0.11433287221007049,0.0010054674808088748,1.0000000000000004,3.216000199317932,2.02,1.216,0.5
1.0448730762391278e-05,-0.005533601972274482,17.78004890680313,1.078562930226326,-0.11379980947822332,0.001011487867408789,1.0000000000000004,3.2199999690055847,2.02,1.22,0.5
1.0430408053707652e-05,-0.007033480105747003,17.780196875333786,1.0786371603608131,-0.11326712463051081,0.001018677211902741,1.0000000000000004,3.224000036716461,2.02,1.224,0.5
1.041399170276236e-05,-0.008513000386301428,17.78032687306404,1.0787064637988806,-0.11272638128139079,0.0010270050819372045,1.0000000000000004,3.2280001044273376,2.02,1.228,0.5
1.0397575863407837e-05,-0.00999247677373205,17.780456840991974,1.0787757709622383,-0.11218565399758518,0.0010353327872962836,1.0000000000000004,3.2319998741149902,2.02,1.232,0.5
1.0381431280848119e-05,-0.011485638464364456,17.780585765838623,1.0788440871983767,-0.11164566734805703,0.0010436154951776189,1.0000000000000004,3.2359999418258667,2.02,1.236,0.5
1.0370848229968033e-05,-0.013259350991575047,17.780691653490067,1.0788925718516111,-0.11112085590139031,0.001050978520879653,1.0000000000000004,3.240000009536743,2.02,1.24,0.5
1.036026546330504e-05,-0.015033010407933034,17.780797481536865,1.0789410471916199,-0.11059605912305415,0.001058341286011455,1.0000000000000004,3.2440000772476196,2.02,1.244,0.5
1.0349463167358408e-05,-0.016798848773760255,17.780865103006363,1.0790005289018154,-0.11007351567968726,0.0010656242370714608,1.0000000000000004,3.248000144958496,2.02,1.248,0.5
1.03385593774874e-05,-0.018560964522293943,17.78091448545456,1.079065127298236,-0.10955204535275698,0.001072869746849392,1.0000000000000004,3.2519999146461487,2.02,1.252,0.5
1.0327655218134169e-05,-0.020323132499470375,17.78096404671669,1.0791297424584627,-0.10903055779635906,0.001080115503327761,1.0000000000000004,3.255999982357025,2.02,1.256,0.5
1.031675139984145e-05,-0.02208524849265814,17.781013309955597,1.0791943445801735,-0.10850908537395298,0.0010873609778627724,1.0000000000000004,3.2600000500679016,2.02,1.26,0.5
1.0308000014447316e-05,-0.024240817641839385,17.78110358119011,1.0792422387748957,-0.10800012364052236,0.001090097524183875,1.0000000000000004,3.263999819755554,2.02,1.264,0.5
1.0299819479087091e-05,-0.026481486373086227,17.781178891658783,1.0792853087186813,-0.10749420523643494,0.0010924210039320315,1.0000000000000004,3.2680001854896545,2.02,1.268,0.5
1.0291638886883447e-05,-0.028722154776914977,17.781253576278687,1.079328404739499,-0.10698828916065395,0.0010947444627618097,1.0000000000000004,3.271999955177307,2.02,1.272,0.5
1.0283457982041e-05,-0.03096289008453823,17.78132873773575,1.0793714877218008,-0.1064823551569134,0.00109706791181452,1.0000000000000004,3.2760000228881836,2.02,1.276,0.5
1.0275277475102484e-05,-0.03320355841424316,17.781403928995132,1.0794145744293928,-0.10597643721848726,0.0010993913351740048,1.0000000000000004,3.28000009059906,2.02,1.28,0.5
1.0267096740790294e-05,-0.03544429404428229,17.781479060649872,1.0794576555490494,-0.10547050437889993,0.001101714819924382,1.0000000000000004,3.2839998602867126,2.02,1.284,0.5
1.025874999527332e-05,-0.037674911684007384,17.781521260738373,1.0794999729841948,-0.10496705211699009,0.0011045535011362517,1.0000000000000004,3.288000226020813,2.02,1.288,0.5
1.0250512389120559e-05,-0.04002654954092577,17.78163355588913,1.0795530658215284,-0.10447480785660446,0.0011092924814875005,1.0000000000000004,3.2919999957084656,2.02,1.292,0.5
1.0244087746968944e-05,-0.04272985065472312,17.781764417886734,1.0795930959284306,-0.10398502834141254,0.0011108924695690803,1.0000000000000004,3.296000063419342,2.02,1.296,0.5
1.0237663019552201e-05,-0.04543315153568983,17.781895458698273,1.0796331204473972,-0.10349524789489806,0.0011124924162686511,1.0000000000000004,3.2999998331069946,2.02,1.3,0.5
1.023123817844862e-05,-0.0481365334126167,17.782026141881943,1.0796731747686863,-0.1030054532457143,0.001114092451871329,1.0000000000000004,3.303999900817871,2.02,1.304,0.5
1.0224821636484194e-05,-0.05084425274981186,17.78215643763542,1.079713124781847,-0.10251345043070614,0.0011153644226737924,1.0000000000000004,3.3079999685287476,2.02,1.308,0.5
1.0218413507345758e-05,-0.05355653690639883,17.78228610754013,1.079752979800105,-0.10201917705126107,0.001116303575713573,1.0000000000000004,3.312000036239624,2.02,1.312,0.5
1.0212005463472451e-05,-0.05626874114386737,17.782415717840195,1.079792845994234,-0.1015249181073159,0.001117242755526604,1.0000000000000004,3.3160001039505005,2.02,1.316,0.5
1.0205597277490597e-05,-0.058981025766115636,17.782545387744904,1.0798327270895243,-0.10103064379654825,0.0011181819190824172,1.0000000000000004,3.320000171661377,2.02,1.32,0.5
1.019983290007076e-05,-0.06195646052947268,17.78268337249756,1.0798595119267702,-0.10054256045259535,0.0011170403231517412,1.0000000000000004,3.3239999413490295,2.02,1.324,0.5
1.0194568375254676e-05,-0.06510084838373587,17.78279396891594,1.0798856560140848,-0.10006420919671655,0.0011144581571898016,1.0000000000000004,3.328000009059906,2.02,1.328,0.5
1.0189318004449888e-05,-0.068231888464652,17.78288659453392,1.0799166951328516,-0.09958868124522269,0.0011119247424176137,1.0000000000000004,3.3320000767707825,2.02,1.332,0.5
1.0184067832597066e-05,-0.07136283395811915,17.782979041337967,1.079947730526328,-0.09911316772922873,0.001109391260342818,1.0000000000000004,3.335999846458435,2.02,1.336,0.5
1.0178817575479115e-05,-0.07449387351516634,17.783071607351303,1.0799787510186434,-0.0986376404762268,0.0011068578114645788,1.0000000000000004,3.3400002121925354,2.02,1.34,0.5
1.0173567403626294e-05,-0.07762482028920203,17.783164471387863,1.0800097845494747,-0.09816212602891028,0.0011043243480344245,1.0000000000000004,3.343999981880188,2.02,1.344,0.5
1.0168317061243215e-05,-0.08075586031191051,17.783256977796555,1.0800408218055964,-0.09768659994006157,0.0011017909041584062,1.0000000000000004,3.3480000495910645,2.02,1.348,0.5
1.016306703149894e-05,-0.08388680580537766,17.78334951400757,1.0800718571990728,-0.09721108595840633,0.0010992574968895497,1.0000000000000004,3.352000117301941,2.02,1.352,0.5
1.0157719259495934e-05,-0.0873671427834779,17.78344887495041,1.0800816640257835,-0.09674591245129704,0.0010935519188706166,1.0000000000000004,3.3559998869895935,2.02,1.356,0.5
1.0152353979719919e-05,-0.09090992854908109,17.783549576997757,1.0800876803696156,-0.09628256945870817,0.0010872802483277155,1.0000000000000004,3.360000252723694,2.02,1.36,0.5
1.0146991513693138e-05,-0.09444986784365028,17.783648312091827,1.0800948571413755,-0.0958198478911072,0.0010811017320975225,1.0000000000000004,3.3639997243881226,2.02,1.364,0.5
1.0141656730411341e-05,-0.09796064021065831,17.783729642629623,1.080114310607314,-0.0953635722398758,0.0010759166873981485,1.0000000000000004,3.368000090122223,2.02,1.368,0.5
1.0136322117659802e-05,-0.10147130803670734,17.78381073474884,1.080133767798543,-0.09490731032565236,0.001070731831148919,1.0000000000000004,3.3719998598098755,2.02,1.372,0.5
1.0130987334378005e-05,-0.10498207993805408,17.783891767263412,1.0801532249897718,-0.09445103351026773,0.0010655467812057395,1.0000000000000004,3.375999927520752,2.02,1.376,0.5
1.0125652750048175e-05,-0.10849274997599423,17.783972889184952,1.0801726654171944,-0.09399477229453623,0.001060361873101101,1.0000000000000004,3.3799999952316284,2.02,1.38,0.5
1.0120352499143337e-05,-0.11204224079847336,17.784055709838867,1.0801908150315285,-0.09354051481932402,0.001054695684501894,1.0000000000000004,3.383999764919281,2.02,1.384,0.5
1.0115300284496698e-05,-0.1158742057159543,17.78414922952652,1.0801993533968925,-0.09310080646537244,0.0010455285715806895,1.0000000000000004,3.3880001306533813,2.02,1.388,0.5
1.0110248382488862e-05,-0.1197060567792505,17.78424307703972,1.0802079029381275,-0.09266111277975142,0.0010363617768689437,1.0000000000000004,3.391999900341034,2.02,1.392,0.5
1.0105196366794189e-05,-0.12353802192956209,17.78433668613434,1.0802164375782013,-0.09222140605561435,0.0010271946768511953,1.0000000000000004,3.3959999680519104,2.02,1.396,0.5
1.0100144436364644e-05,-0.127369872527197,17.78443071246147,1.0802249852567911,-0.09178171190433204,0.0010180278894438288,1.0000000000000004,3.400000035762787,2.02,1.4,0.5
1.0095092392248262e-05,-0.1312018372118473,17.78452405333519,1.0802335366606712,-0.09134200448170304,0.0010088607535152505,1.0000000000000004,3.4040001034736633,2.02,1.404,0.5
1.0090040518662136e-05,-0.13503368850797415,17.78461816906929,1.0802420694380999,-0.09090231033042073,0.0009996939681968797,1.0000000000000004,3.407999873161316,2.02,1.408,0.5
1.008498864507601e-05,-0.1388655377086252,17.784711599349976,1.08025062084198,-0.09046261687763035,0.0009905271496677415,1.0000000000000004,3.4119999408721924,2.02,1.412,0.5
1.007993648727279e-05,-0.14269750332459807,17.78480526804924,1.0802591685205698,-0.090022909687832,0.000981360057778602,1.0000000000000004,3.416000008583069,2.02,1.416,0.5
1.0074897602407873e-05,-0.14657795964740217,17.7848938703537,1.0802697855979204,-0.08958932431414723,0.0009724418049472661,1.0000000000000004,3.4200000762939453,2.02,1.42,0.5
1.0070005629359002e-05,-0.15066444245167077,17.784970462322235,1.0802713353186846,-0.08916738862171769,0.0009649361848005356,1.0000000000000004,3.4240001440048218,2.02,1.424,0.5
1.0065117180602101e-05,-0.1547511531971395,17.785047441720963,1.0802727155387402,-0.0887452035676688,0.0009574411076300748,1.0000000000000004,3.4279999136924744,2.02,1.428,0.5
1.00602287318452e-05,-0.158837984316051,17.78512442111969,1.080274112522602,-0.08832300594076514,0.0009499458221853274,1.0000000000000004,3.4320002794265747,2.02,1.432,0.5
1.005534022624488e-05,-0.16292469226755202,17.78520154953003,1.080275496467948,-0.08790082088671625,0.0009424507827588968,1.0000000000000004,3.4359997510910034,2.02,1.436,0.5
1.0050451635379432e-05,-0.16701152571476996,17.785278290510178,1.0802768729627132,-0.08747862349264324,0.000934955487764455,1.0000000000000004,3.4400001168251038,2.02,1.44,0.5
1.0045563442417915e-05,-0.1710982343647629,17.78535544872284,1.0802782643586397,-0.08705643797293305,0.0009274604512938822,1.0000000000000004,3.4439998865127563,2.02,1.444,0.5
1.0040675078926142e-05,-0.17518494371324778,17.78543221950531,1.0802796576172113,-0.08663425385020673,0.0009199653686664533,1.0000000000000004,3.447999954223633,2.02,1.448,0.5
1.0035786431217275e-05,-0.17927177506498992,17.785509169101715,1.0802810452878475,-0.08621205575764179,0.0009124701052769524,1.0000000000000004,3.4520000219345093,2.02,1.452,0.5
1.0031055694526003e-05,-0.18341994076035917,17.78557288646698,1.0802792608737946,-0.08579621068201959,0.0009051314953012479,1.0000000000000004,3.455999791622162,2.02,1.456,0.5
1.0026662664586183e-05,-0.18769976682960987,17.785608291625977,1.080270655453205,-0.08539392962120473,0.0008981274979760201,1.0000000000000004,3.460000157356262,2.02,1.46,0.5
1.0022269577802945e-05,-0.19197946647182107,17.785643488168716,1.0802620835602283,-0.08499165787361562,0.0008911236698168068,1.0000000000000004,3.463999927043915,2.02,1.464,0.5
1.0017876547863125e-05,-0.19625929347239435,17.785679042339325,1.0802534949034452,-0.08458937448449433,0.0008841196759021841,1.0000000000000004,3.4679999947547913,2.02,1.468,0.5
1.0013483631610143e-05,-0.20053899055346847,17.785714238882065,1.080244893208146,-0.08418710296973586,0.0008771158732088224,1.0000000000000004,3.4720000624656677,2.02,1.472,0.5
1.000909074377887e-05,-0.20481869159266353,17.785749197006226,1.0802363120019436,-0.08378483192063868,0.0008701120800651552,1.0000000000000004,3.4759998321533203,2.02,1.476,0.5
1.0004697628573922e-05,-0.20909851929172873,17.785784602165222,1.080227728933096,-0.08338255016133189,0.0008631080670511437,1.0000000000000004,3.4799998998641968,2.02,1.48,0.5
1.0000304655477521e-05,-0.21337821846827865,17.785819947719574,1.0802191384136677,-0.0829802774824202,0.000856104253898593,1.0000000000000004,3.4839999675750732,2.02,1.484,0.5
9.99591165395941e-06,-0.2176580443046987,17.78585508465767,1.08021055534482,-0.08257799362763762,0.0008491002374739764,1.0000000000000004,3.4880000352859497,2.02,1.488,0.5
9.991817705667927e-06,-0.22198698623105884,17.78581741452217,1.0801966655999422,-0.0821811396162957,0.0008429451836491353,1.0000000000000004,3.492000102996826,2.02,1.492,0.5
9.988402865701573e-06,-0.22638065787032247,17.785804450511932,1.0801811944693327,-0.08178603509441018,0.0008347930315721896,1.0000000000000004,3.4960001707077026,2.02,1.496,0.5
9.984988224687186e-06,-0.23077419912442565,17.78579169511795,1.080165697261691,-0.08139094314537942,0.0008266411159638665,1.0000000000000004,3.4999999403953552,2.02,1.5,0.5
9.981573612094508e-06,-0.2351677380502224,17.785778909921646,1.080150218680501,-0.0809958518948406,0.0008184892294593737,1.0000000000000004,3.5040000081062317,2.02,1.504,0.5
9.978158715284735e-06,-0.2395614106208086,17.78576609492302,1.08013472892344,-0.0806007485371083,0.0008103370819299016,1.0000000000000004,3.5079997777938843,2.02,1.508,0.5
9.974744045848638e-06,-0.24395495001226664,17.785753399133682,1.0801192484796047,-0.08020565600600094,0.0008021851975854588,1.0000000000000004,3.5120001435279846,2.02,1.512,0.5
9.971329376412541e-06,-0.24834861885756254,17.785740435123444,1.0801037587225437,-0.07981055334676057,0.0007940330508517945,1.0000000000000004,3.515999913215637,2.02,1.516,0.5
9.967948386702119e-06,-0.2527558025904,17.785731226205826,1.0800965055823326,-0.07942304015159607,0.0007853424206132331,1.0000000000000004,3.5199999809265137,2.02,1.52,0.5
9.964915733462476e-06,-0.25718714017421007,17.785752564668655,1.0800864193588495,-0.0790490567451343,0.0007767207642928042,1.0000000000000004,3.52400004863739,2.02,1.524,0.5
9.961883165487961e-06,-0.26161834225058556,17.78577384352684,1.0800763424485922,-0.07867508439812809,0.000768099361152963,1.0000000000000004,3.5279998183250427,2.02,1.528,0.5
9.958850711200284e-06,-0.26604954386129975,17.785795152187347,1.0800662655383348,-0.07830111111979932,0.0007594779489181747,1.0000000000000004,3.532000184059143,2.02,1.532,0.5
9.95593842390008e-06,-0.2705413713119924,17.785839080810547,1.0800390299409628,-0.07793033460620791,0.0007534307439982513,1.0000000000000004,3.5359999537467957,2.02,1.536,0.5
9.953075135626932e-06,-0.2750550298951566,17.78587833046913,1.0800087414681911,-0.07756017218343914,0.0007476579075955669,1.0000000000000004,3.540000021457672,2.02,1.54,0.5
9.950211733666947e-06,-0.2795688146725297,17.78591799736023,1.079978471621871,-0.07718999776989222,0.0007418848946372236,1.0000000000000004,3.5440000891685486,2.02,1.544,0.5
9.947348644345766e-06,-0.28408247139304876,17.78595757484436,1.0799481980502605,-0.07681983604561538,0.0007361120501627738,1.0000000000000004,3.547999858856201,2.02,1.548,0.5
9.944485157120653e-06,-0.2885962640866637,17.785997331142426,1.0799179077148438,-0.07644966139923781,0.0007303390530069009,1.0000000000000004,3.5519999265670776,2.02,1.552,0.5
9.941621868847506e-06,-0.2931099212728441,17.78603681921959,1.0798876248300076,-0.07607949909288436,0.0007245661947763438,1.0000000000000004,3.555999994277954,2.02,1.556,0.5
9.938758807948034e-06,-0.29762357799336314,17.786076486110687,1.0798573549836874,-0.0757093372521922,0.0007187933682075709,1.0000000000000004,3.5600000619888306,2.02,1.56,0.5
9.935895434409758e-06,-0.3021373697556555,17.78611621260643,1.079827068373561,-0.07533916248939931,0.000713020359512484,1.0000000000000004,3.564000129699707,2.02,1.564,0.5
9.933001109629913e-06,-0.30665253149345517,17.786144077777863,1.0798013675957918,-0.07497495412826538,0.000707645905777099,1.0000000000000004,3.5679998993873596,2.02,1.568,0.5
9.930068586072593e-06,-0.3111696867272258,17.78615841269493,1.0797813050448895,-0.07461807318031788,0.0007027621638258097,1.0000000000000004,3.571999967098236,2.02,1.572,0.5
9.927135891985017e-06,-0.3156867097131908,17.786172032356262,1.0797612387686968,-0.07426120387390256,0.0006978785730495929,1.0000000000000004,3.5760000348091125,2.02,1.576,0.5
9.92420328316257e-06,-0.320203869137913,17.786186158657074,1.0797411799430847,-0.07390432339161634,0.0006929948640674866,1.0000000000000004,3.579999804496765,2.02,1.58,0.5
9.921513793642589e-06,-0.32473183795809746,17.786206781864166,1.0797112993896008,-0.073552266927436,0.0006876679967433574,1.0000000000000004,3.5840001702308655,2.02,1.584,0.5
9.919040167005733e-06,-0.32926967926323414,17.78623253107071,1.0796726774424314,-0.07320447638630867,0.0006819471811922995,1.0000000000000004,3.587999939918518,2.02,1.588,0.5
9.916566540368876e-06,-0.3338073827326298,17.786258816719055,1.0796340890228748,-0.07285669655539095,0.0006762265387010302,1.0000000000000004,3.5920000076293945,2.02,1.592,0.5
9.914093141105695e-06,-0.33834508480504155,17.78628507256508,1.0795954931527376,-0.07250891590956599,0.0006705059068963237,1.0000000000000004,3.596000075340271,2.02,1.596,0.5
9.911619514468839e-06,-0.34288292517885566,17.786311268806458,1.0795568823814392,-0.07216112525202334,0.000664785092242326,1.0000000000000004,3.5999998450279236,2.02,1.6,0.5
9.909145944675402e-06,-0.34742062678560615,17.786337465047836,1.0795183070003986,-0.07181334460619837,0.0006590644581621063,1.0000000000000004,3.604000210762024,2.02,1.604,0.5
9.906672346460255e-06,-0.3519584680907428,17.786363512277603,1.0794796869158745,-0.07146555511280894,0.0006533436396409797,1.0000000000000004,3.6079999804496765,2.02,1.608,0.5
9.904198975618783e-06,-0.35649617156013846,17.786389738321304,1.0794410910457373,-0.07111777400132269,0.000647623013733778,1.0000000000000004,3.612000048160553,2.02,1.612,0.5
9.90172517845167e-06,-0.36103401193395257,17.786415815353394,1.0794024877250195,-0.07076998334378004,0.0006419021968042671,1.0000000000000004,3.6160001158714294,2.02,1.616,0.5
9.899251438127976e-06,-0.36557171354070306,17.78644210100174,1.079363889992237,-0.07042220304720104,0.000636181567699623,1.0000000000000004,3.619999885559082,2.02,1.62,0.5
9.896778209395052e-06,-0.37010941561311483,17.786468237638474,1.0793252978473902,-0.07007442240137607,0.0006304609277094642,1.0000000000000004,3.6239999532699585,2.02,1.624,0.5
9.894387062558962e-06,-0.37463454250246286,17.786493957042694,1.079297797754407,-0.06973777047824115,0.0006251287419161144,1.0000000000000004,3.628000020980835,2.02,1.628,0.5
9.892044886328222e-06,-0.3791388813406229,17.78652235865593,1.0792661625891924,-0.06940467457752675,0.0006199291447046562,1.0000000000000004,3.6320000886917114,2.02,1.632,0.5
9.88980303873177e-06,-0.3835984645411372,17.786556780338287,1.0792239792644978,-0.06907828233670443,0.0006149829964101627,1.0000000000000004,3.636000156402588,2.02,1.636,0.5
9.887561418508994e-06,-0.38805790804326534,17.78659099340439,1.0791818145662546,-0.06875189964193851,0.0006100369802197747,1.0000000000000004,3.6399999260902405,2.02,1.64,0.5
9.8853197414428e-06,-0.3925174865871668,17.786625623703003,1.0791396293789148,-0.06842550821602345,0.0006050908388033349,1.0000000000000004,3.643999993801117,2.02,1.644,0.5
9.883078035954895e-06,-0.39697693195194006,17.78665989637375,1.079097457230091,-0.06809912621974945,0.0006001448364258977,1.0000000000000004,3.6480000615119934,2.02,1.648,0.5
9.8808363588887e-06,-0.40143637638539076,17.786694169044495,1.079055279493332,-0.0677727434085682,0.0005951988526931018,1.0000000000000004,3.651999831199646,2.02,1.652,0.5
9.878594596557377e-06,-0.4058959577232599,17.786728590726852,1.0790131036192179,-0.0674463507020846,0.0005902526730778845,1.0000000000000004,3.6560001969337463,2.02,1.656,0.5
9.876352919491183e-06,-0.4103554021567106,17.786762982606888,1.078970918431878,-0.06711996847297996,0.0005853066809322627,1.0000000000000004,3.659999966621399,2.02,1.66,0.5
9.874111242424988e-06,-0.41481497790664434,17.786797404289246,1.0789287481456995,-0.06679357588291168,0.0005803605167784553,1.0000000000000004,3.6640000343322754,2.02,1.664,0.5
9.871869536937083e-06,-0.4192751180380583,17.786830127239227,1.0788866952061653,-0.0664661560440436,0.0005754551582413114,1.0000000000000004,3.668000102043152,2.02,1.668,0.5
9.86962777460576e-06,-0.4237361680716276,17.78686010837555,1.0788447931408882,-0.06613756786100566,0.0005705950343326549,1.0000000000000004,3.6719998717308044,2.02,1.672,0.5
9.867386296491532e-06,-0.42819709423929453,17.786890774965286,1.0788028798997402,-0.06580898887477815,0.0005657350686760765,1.0000000000000004,3.676000237464905,2.02,1.676,0.5
9.865144818377303e-06,-0.4326481893658638,17.78692215681076,1.0787597373127937,-0.06548118672799319,0.0005609436573195126,1.0000000000000004,3.6799997091293335,2.02,1.68,0.5
9.86294597282722e-06,-0.43696225713938475,17.786973983049393,1.07871113717556,-0.06516768108122051,0.0005571926554921447,1.0000000000000004,3.684000074863434,2.02,1.684,0.5
9.86078333653495e-06,-0.4412504564970732,17.78703412413597,1.0786694195121527,-0.06485920504201204,0.000553692894300184,1.0000000000000004,3.6879998445510864,2.02,1.688,0.5
9.858620700242682e-06,-0.4455387759953737,17.78709438443184,1.0786276906728745,-0.06455072073731571,0.0005501930119180543,1.0000000000000004,3.691999912261963,2.02,1.692,0.5
9.85645817763725e-06,-0.449826973490417,17.787154734134674,1.0785859730094671,-0.06424224411603063,0.0005466932493618515,1.0000000000000004,3.6959999799728394,2.02,1.696,0.5
9.854295541344982e-06,-0.4541153023019433,17.78721484541893,1.0785442348569632,-0.06393375899642706,0.0005431933817590107,1.0000000000000004,3.700000047683716,2.02,1.7,0.5
9.85213304716126e-06,-0.45840349700301886,17.78727477788925,1.0785025116056204,-0.06362528342287987,0.0005396936244324024,1.0000000000000004,3.7040001153945923,2.02,1.704,0.5
9.8499704392907e-06,-0.462691692635417,17.78733518719673,1.0784607827663422,-0.06331680715084076,0.000536193865173118,1.0000000000000004,3.707999885082245,2.02,1.708,0.5
9.847807717733303e-06,-0.46698001585900784,17.787395268678665,1.078419055789709,-0.06300832179840654,0.0005326939942733588,1.0000000000000004,3.7119999527931213,2.02,1.712,0.5
9.845645195127872e-06,-0.47126821149140596,17.7874553501606,1.0783773269504309,-0.06269984622485936,0.0005291942295571062,1.0000000000000004,3.716000020503998,2.02,1.716,0.5
9.843482473570475e-06,-0.4755565356463194,17.78751575946808,1.0783355981111526,-0.062391360523179173,0.0005256943686617888,1.0000000000000004,3.7200000882148743,2.02,1.72,0.5
9.841319922543335e-06,-0.47984472941607237,17.787575840950012,1.0782938860356808,-0.062082884600386024,0.0005221945959874574,1.0000000000000004,3.723999857902527,2.02,1.724,0.5
9.839157229407647e-06,-0.4841330610215664,17.787635773420334,1.078252151608467,-0.06177440006285906,0.0005186947366837558,1.0000000000000004,3.728000223636627,2.02,1.728,0.5
9.837198973627892e-06,-0.48829305078834295,17.787724137306213,1.078201437368989,-0.06146970845293254,0.0005146891198819503,1.0000000000000004,3.73199999332428,2.02,1.732,0.5
9.835263625745938e-06,-0.4923865459859371,17.787775307893753,1.0781466756016016,-0.061169479857198894,0.0005107793530214622,1.0000000000000004,3.7360000610351562,2.02,1.736,0.5
9.833338111775447e-06,-0.4963851096108556,17.78783294558525,1.0780978463590145,-0.06088011083193123,0.0005071212727898455,1.0000000000000004,3.7400001287460327,2.02,1.74,0.5
9.831412256744443e-06,-0.5003835577517748,17.78789085149765,1.0780490320175886,-0.060590749606490135,0.000503463315794761,1.0000000000000004,3.7439998984336853,2.02,1.744,0.5
9.829486685930533e-06,-0.504382124170661,17.78794863820076,1.0780002288520336,-0.06030138034839183,0.0004998052319251656,1.0000000000000004,3.7480002641677856,2.02,1.748,0.5
9.827600422340765e-06,-0.5083962753415108,17.787931978702545,1.0779593754559755,-0.06000958557706326,0.0004960337580541818,1.0000000000000004,3.7519997358322144,2.02,1.752,0.5
9.825728426449132e-06,-0.5124220792204142,17.787959307432175,1.0779177956283092,-0.0597174036083743,0.0004922228214354618,1.0000000000000004,3.7560001015663147,2.02,1.756,0.5
9.82385637371408e-06,-0.5164477629587054,17.78798684477806,1.0778762195259333,-0.05942523095291108,0.0004884119828147959,1.0000000000000004,3.7599998712539673,2.02,1.76,0.5
9.821984235713899e-06,-0.5204735668376088,17.788014441728592,1.0778346210718155,-0.059133048402145505,0.00048460104687819694,1.0000000000000004,3.7639999389648438,2.02,1.764,0.5
9.820112126135427e-06,-0.5244992505759001,17.788041800260544,1.0777930300682783,-0.05884087539743632,0.00048079021274816114,1.0000000000000004,3.76800000667572,2.02,1.768,0.5
9.818240187087213e-06,-0.5285249361768365,17.788069397211075,1.0777514558285475,-0.05854870204348117,0.00047697938498458825,1.0000000000000004,3.771999776363373,2.02,1.772,0.5
9.816368049087032e-06,-0.5325507381930947,17.788096845149994,1.0777098666876554,-0.058256519259884953,0.00047316846863054707,1.0000000000000004,3.776000142097473,2.02,1.776,0.5
9.814522513806878e-06,-0.5363233787938952,17.788140535354614,1.0776671636849642,-0.057980940327979624,0.0004695011943169902,1.0000000000000004,3.7799999117851257,2.02,1.78,0.5
9.812679735432539e-06,-0.540066965855658,17.788186103105545,1.0776243209838867,-0.05770726618357003,0.0004658503843586459,1.0000000000000004,3.783999979496002,2.02,1.784,0.5
9.810837241275294e-06,-0.5438104318454862,17.788231641054153,1.077581474557519,-0.05743359960615635,0.0004621996759333058,1.0000000000000004,3.7880000472068787,2.02,1.788,0.5
9.808994605009502e-06,-0.5475540179759264,17.78827726840973,1.0775386337190866,-0.057159924996085465,0.00045854886461782485,1.0000000000000004,3.792000114917755,2.02,1.792,0.5
9.80716447429586e-06,-0.5512763280421495,17.788331538438797,1.0774938147515059,-0.05688466539140791,0.0004549475741129072,1.0000000000000004,3.7959998846054077,2.02,1.796,0.5
9.805372258142597e-06,-0.554934261366725,17.78841283917427,1.07744300365448,-0.05660455871839076,0.0004514967096156397,1.0000000000000004,3.799999952316284,2.02,1.8,0.5
9.803579928302497e-06,-0.5585923111066222,17.788494259119034,1.0773921832442284,-0.05632444401271641,0.00044804573056467234,1.0000000000000004,3.8040000200271606,2.02,1.804,0.5
9.801787740570944e-06,-0.5622502434998751,17.78857573866844,1.0773413758724928,-0.05604433733969927,0.00044459487585868374,1.0000000000000004,3.808000087738037,2.02,1.808,0.5
9.799995552839391e-06,-0.565908282995224,17.78865683078766,1.0772905573248863,-0.055764222517609596,0.0004411438847569116,1.0000000000000004,3.8120001554489136,2.02,1.812,0.5
9.798203450372966e-06,-0.5695662256330252,17.788738310337067,1.0772397462278605,-0.05548411572817713,0.0004376930189664563,1.0000000000000004,3.815999925136566,2.02,1.816,0.5
9.796413309004492e-06,-0.5732172224670649,17.788819283246994,1.0771888699382544,-0.05520430172327906,0.00043424339020248226,1.0000000000000004,3.8200002908706665,2.02,1.82,0.5
9.794750980063327e-06,-0.5764583377167583,17.788868069648743,1.0771345254033804,-0.054942009155638516,0.00043087226600846407,1.0000000000000004,3.823999762535095,2.02,1.824,0.5
9.793088651122162e-06,-0.5796994538977742,17.788916915655136,1.0770801957696676,-0.054679717402905226,0.0004275011258414452,1.0000000000000004,3.8280001282691956,2.02,1.828,0.5
9.791426236915868e-06,-0.5829406594857574,17.788966089487076,1.077025854960084,-0.054417417268268764,0.0004241298983060915,1.0000000000000004,3.831999897956848,2.02,1.832,0.5
9.789763964818121e-06,-0.5861817682161927,17.789014846086502,1.076971521601081,-0.05415512446779758,0.00042075874716829276,1.0000000000000004,3.8359999656677246,2.02,1.836,0.5
9.788101664298665e-06,-0.5894229775294662,17.789063841104507,1.0769171807914972,-0.05389282386749983,0.00041738752588571515,1.0000000000000004,3.840000033378601,2.02,1.84,0.5
9.786439136405534e-06,-0.5926640974357724,17.789112597703934,1.0768628604710102,-0.05363053223118186,0.00041401638122806617,1.0000000000000004,3.8439998030662537,2.02,1.844,0.5
9.784776864307787e-06,-0.5959053114056587,17.78916171193123,1.0768085084855556,-0.053368232445791364,0.0004106451417555945,1.0000000000000004,3.848000168800354,2.02,1.848,0.5
9.783114364836365e-06,-0.5991464229300618,17.789210706949234,1.0767541714012623,-0.05310593964532018,0.00040727401278672914,1.0000000000000004,3.8519999384880066,2.02,1.852,0.5
9.781452064316909e-06,-0.6023875307291746,17.78925970196724,1.0766998250037432,-0.05284364731051028,0.000403902873131301,1.0000000000000004,3.856000006198883,2.02,1.856,0.5
9.779778309848552e-06,-0.605655767954886,17.789298623800278,1.076650245115161,-0.05257982271723449,0.0004005302703262714,1.0000000000000004,3.8600000739097595,2.02,1.86,0.5
9.77811484403901e-06,-0.6088684629648924,17.789328515529633,1.0766028352081776,-0.05231751734390855,0.0003971405660649907,1.0000000000000004,3.863999843597412,2.02,1.864,0.5
9.7765584712306e-06,-0.6116300215944648,17.789333522319794,1.0765527449548244,-0.0520689832046628,0.0003936496956384872,1.0000000000000004,3.8679999113082886,2.02,1.868,0.5
9.775042428827874e-06,-0.6142879528924823,17.789348006248474,1.0764969196170568,-0.051815549377352,0.00039017825577047915,1.0000000000000004,3.871999979019165,2.02,1.872,0.5
9.773526301160018e-06,-0.6169459596276283,17.789362728595734,1.076441077515483,-0.051562107633799314,0.00038670671585805394,1.0000000000000004,3.8760000467300415,2.02,1.876,0.5
9.77201031560071e-06,-0.6196038974449039,17.789377003908157,1.0763852447271347,-0.05130867357365787,0.00038323529321360184,1.0000000000000004,3.880000114440918,2.02,1.88,0.5
9.770494074246017e-06,-0.6222618352621794,17.78939139842987,1.0763294268399477,-0.05105523962993175,0.00037976384567173227,1.0000000000000004,3.8839998841285706,2.02,1.884,0.5
9.768978145530127e-06,-0.6249198550358415,17.78940612077713,1.07627360150218,-0.05080179776996374,0.00037629230388347423,1.0000000000000004,3.887999951839447,2.02,1.888,0.5
9.767461989440562e-06,-0.627577786333859,17.789420306682587,1.0762177649885416,-0.050548363593406975,0.00037282087322410007,1.0000000000000004,3.8920000195503235,2.02,1.892,0.5
9.765945947037835e-06,-0.6302358089014888,17.78943493962288,1.0761619247496128,-0.05029492254834622,0.0003693493347327603,1.0000000000000004,3.895999789237976,2.02,1.896,0.5
9.764429876213399e-06,-0.6328937374055386,17.789449483156204,1.0761061012744904,-0.050041488371789455,0.0003658779065176532,1.0000000000000004,3.9000001549720764,2.02,1.9,0.5
9.762913776967252e-06,-0.6355517543852329,17.789464056491852,1.0760502703487873,-0.04978804651182145,0.000362406363080936,1.0000000000000004,3.903999924659729,2.02,1.904,0.5
9.761060454138715e-06,-0.6380383959040046,17.789544969797134,1.0759896785020828,-0.0495388216804713,0.0003588059475987393,1.0000000000000004,3.9079999923706055,2.02,1.908,0.5
9.75955174453702e-06,-0.6401584874838591,17.78957709670067,1.0759317278862,-0.04930160299409181,0.00035546165997857315,1.0000000000000004,3.912000060081482,2.02,1.912,0.5
9.758042949670198e-06,-0.6422786358743906,17.789609104394913,1.0758737735450268,-0.049064376624301076,0.00035211728027206846,1.0000000000000004,3.9159998297691345,2.02,1.916,0.5
9.756534325333632e-06,-0.6443987265229225,17.789641052484512,1.0758158434182405,-0.04882715770509094,0.00034877299339086676,1.0000000000000004,3.920000195503235,2.02,1.92,0.5
9.7550255020451e-06,-0.6465188907459378,17.789673000574112,1.0757578779011965,-0.04858993168454617,0.0003454286213013802,1.0000000000000004,3.9239999651908875,2.02,1.924,0.5
9.753516877708535e-06,-0.6486389730125666,17.789704889059067,1.0756999216973782,-0.048352711950428784,0.00034208432612103934,1.0000000000000004,3.928000032901764,2.02,1.928,0.5
9.752007940733165e-06,-0.6507591288536787,17.789736956357956,1.075641980394721,-0.04811548604629934,0.0003387399459597873,1.0000000000000004,3.9320001006126404,2.02,1.932,0.5
9.750499231131471e-06,-0.6528792213648558,17.789768874645233,1.0755840372294188,-0.047878266661427915,0.00033539566737772475,1.0000000000000004,3.935999870300293,2.02,1.936,0.5
9.748990464686358e-06,-0.6549993697553873,17.789800822734833,1.0755260959267616,-0.047641040408052504,0.0003320512806226361,1.0000000000000004,3.9399999380111694,2.02,1.94,0.5
9.7474794529262e-06,-0.6571122501045465,17.789834648370743,1.0754676330834627,-0.04740343207959086,0.00032870697822318107,1.0000000000000004,3.944000005722046,2.02,1.944,0.5
9.745940019456611e-06,-0.6591392010450363,17.789890438318253,1.0754033345729113,-0.04716118355281651,0.00032536255270088077,1.0000000000000004,3.9480000734329224,2.02,1.948,0.5
9.744492274421646e-06,-0.6607278436422348,17.789932936429977,1.0753366090357304,-0.046930793672800064,0.0003221091042178159,1.0000000000000004,3.952000141143799,2.02,1.952,0.5
9.743070648937646e-06,-0.6622097231447697,17.789975553750992,1.0752716958522797,-0.0467028992716223,0.00031883873066362867,1.0000000000000004,3.9559999108314514,2.02,1.956,0.5
9.74164782974185e-06,-0.6637288182973862,17.790023386478424,1.075211264193058,-0.04647328541614115,0.00031549115169582365,1.0000000000000004,3.959999978542328,2.02,1.96,0.5
9.740225181076312e-06,-0.6652478687465191,17.790071189403534,1.0751508362591267,-0.04624367842916399,0.00031214368220844335,1.0000000000000004,3.9640000462532043,2.02,1.964,0.5
9.738802617675901e-06,-0.6667669583112001,17.7901192009449,1.0750903934240341,-0.046014064690098166,0.0003087961080154855,1.0000000000000004,3.967999815940857,2.02,1.968,0.5
9.737379855323525e-06,-0.6682860068976879,17.790166914463043,1.0750299710780382,-0.04578445793595165,0.00030544863534487376,1.0000000000000004,3.9720001816749573,2.02,1.972,0.5
9.735957263501405e-06,-0.6698050536215305,17.790214747190475,1.0749695301055908,-0.0455548515310511,0.00030210115460249654,1.0000000000000004,3.97599995136261,2.02,1.976,0.5
9.734534614835866e-06,-0.6713241413235664,17.790262699127197,1.0749091040343046,-0.04532523755915463,0.0002987535858096635,1.0000000000000004,3.9800000190734863,2.02,1.98,0.5
9.733111909326908e-06,-0.6728431917726994,17.790310621261597,1.0748486761003733,-0.045095630339346826,0.0002954061018272114,1.0000000000000004,3.984000086784363,2.02,1.984,0.5
9.731689289083079e-06,-0.6743622832000256,17.790358424186707,1.0747882351279259,-0.04486601671669632,0.000292058534341777,1.0000000000000004,3.9879998564720154,2.02,1.988,0.5
9.730294863175004e-06,-0.675725182518363,17.790407180786133,1.0747269596904516,-0.04464054049458355,0.00028883707932436664,1.0000000000000004,3.9920002222061157,2.02,1.992,0.5
9.728969217803751e-06,-0.6767082698643208,17.79045757651329,1.074663620442152,-0.04442510416265577,0.0002859220478512725,1.0000000000000004,3.9959999918937683,2.02,1.996,0.5
9.727643572432498e-06,-0.6776913478970528,17.79050838947296,1.0746002793312073,-0.04420967376790941,0.0002830070942536622,1.0000000000000004,4.000000059604645,2.02,2.0,0.5


==> figs/data/cyl_fk01/spectra_u.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,9.214538860162836e-32,8.273688209548312e-32,9.039025914974997e-32,1.0674929565959895e-31,2.7952645669214084e-31
0.011610019446782572,0.25873870430134277,0.061644195447054614,0.057020017630177874,0.04814064865698522,0.1909493994168539
0.023220038893565144,0.13203667002740715,0.04804079242069923,0.053099420631461024,0.053154381166887074,0.1331838719385379
0.03483005834034772,0.14930037521024372,0.14430417233226178,0.09941374745624912,0.19129286609551105,0.08580985750194328
0.04644007778713029,0.1207131065609491,0.1300559955227519,0.09023169205768902,0.07895487777717941,0.10758153457498629
0.058050097233912856,0.067441763695545,0.05538175197005751,0.07808753547982808,0.05923782640216824,0.07446665493300887
0.06966011668069544,0.16063543890734666,0.1538112882036635,0.06681592625789991,0.056255582018525874,0.06676451706538099
0.08127013612747801,0.07765296789267444,0.09069367647454298,0.07090525118239323,0.047052852826400024,0.042969918084734215
0.09288015557426058,0.05931077959201626,0.10659360035131353,0.16205410795435954,0.14157724852716702,0.050094745715270284
0.10449017502104314,0.07559673522623961,0.023617614398972663,0.05452422922338135,0.04252010215810932,0.03594351356189624
0.11610019446782571,0.06950745683026176,0.10181694579643596,0.05163258777900418,0.07015303842095369,0.03944467322650831
0.1277102139146083,0.06423804891104659,0.1780101802967983,0.19103548797055211,0.11194356427196195,0.028406995588320903
0.13932023336139088,0.07338656976959175,0.10770877829771316,0.0824950953471844,0.05433811728246831,0.026242002800336534
0.15093025280817343,0.04319143914792276,0.05088256873432445,0.07443755556456756,0.06280554959683517,0.043286195647366514
0.16254027225495601,0.07036286560504879,0.1542667416993608,0.13245463112118874,0.06363697168719067,0.0454977748397573
0.17415029170173857,0.05647867222356573,0.05962063356676269,0.04342362736020193,0.04286047281029208,0.025289272056696278
0.18576031114852115,0.04799341758230771,0.06507540932060674,0.06235137438074465,0.06156556777704096,0.03068149338028538
0.19737033059530373,0.03698119854042477,0.04987320048969869,0.06686218880430361,0.04321600193252757,0.048435798912092605
0.2089803500420863,0.025818825622942236,0.04724683740725835,0.03918635242904854,0.05563610963192821,0.5061193253328892
0.22059036948886887,0.04800297195289756,0.04968696858857348,0.054990461535713187,0.032892440388972356,0.038013476578742975
0.23220038893565143,0.05015694364944599,0.046088858643470426,0.03900097554082255,0.06421245225039565,0.017550162835011516
0.243810408382434,0.05723025730198807,0.05743694456966949,0.07206918900800367,0.040304655813217696,0.012220312069645339
0.2554204278292166,0.03316884518284472,0.10637061617782104,0.0633915761682992,0.03030262013625658,0.021264509620697248
0.26703044727599917,0.03962196292221636,0.017483422173260453,0.04321334761322489,0.041940229455293014,0.0169590396464105
0.27864046672278175,0.03470013017320118,0.020796079731172704,0.040537855632938734,0.029576535728290783,0.01732586644321491
0.2902504861695643,0.036430493234414406,0.04913952168198494,0.04355038687672361,0.015005414833267857,0.007436489743770355
0.30186050561634686,0.024561400795159845,0.031877730999755875,0.03613307555944809,0.02562761334131506,0.011151974719535591
0.31347052506312945,0.0409455376908369,0.011730156295016995,0.026809487563004702,0.02186593558045049,0.006752019205786419
0.32508054450991203,0.036038209985816465,0.03946854616928028,0.083830545478914,0.032034095374007705,0.005207049146047233
0.3366905639566946,0.04310438418611283,0.07241853187296593,0.04212291314802319,0.030429958679367923,0.007858351346063497
0.34830058340347714,0.0754067528345073,0.05101435789199581,0.03924662931586832,0.06060789493444578,0.0058200404191727974
0.3599106028502597,0.037009255907137224,0.019003683839423822,0.025925163061059537,0.031246213731978924,0.008385843571417192
0.3715206222970423,0.05138035356552125,0.04427840470206902,0.03292095954465161,0.02579807518922242,0.006516040727386441
0.3831306417438249,0.05612071804331229,0.07575436601049391,0.06870196675306228,0.03169340794548513,0.007931988952625781
0.39474066119060747,0.02385720036497326,0.014784262129063964,0.015540255430978703,0.012368436014308624,0.008422818130908404
0.40635068063739,0.030246567265983175,0.025947629423849365,0.02640005583659783,0.030985279005861253,0.008744304456444496
0.4179607000841726,0.25082999052848776,0.1820441926805592,0.05273760996257558,0.055906154184756106,0.04016329655729917
0.42957071953095516,0.03246110489985541,0.02601547659093668,0.026929619926505482,0.030049131495597358,0.008909030803344032
0.44118073897773774,0.04100306744967105,0.01689322997537739,0.01713975202491658,0.015069733722552606,0.005086995943251535
0.4527907584245203,0.045606820942549954,0.020334383970148563,0.02115111284782139,0.013635834048581786,0.006409470258689017
0.46440077787130285,0.04549405536890061,0.025414221940498527,0.024990724509071593,0.013626991323514085,0.005551411216884603
0.47601079731808543,0.0384793594850856,0.035612739428729986,0.0330354807304104,0.014831576605585622,0.005432773332746419
0.487620816764868,0.04593639188028519,0.024173497687331836,0.011269133742694927,0.011265651416346825,0.004671889411152562
0.4992308362116506,0.02895437807860845,0.037824884410264034,0.024762876235654784,0.010063713826498294,0.004177912332116974
0.5108408556584332,0.02742292744464282,0.025015500598927053,0.017323412878527403,0.01235627151018622,0.0022079147040513793
0.5224508751052157,0.019701146838242065,0.013967674248432269,0.009252234180473043,0.01406476644662675,0.004087969849762106
0.5340608945519983,0.031237952225878163,0.028977751581765403,0.01829479314002278,0.011474233843101565,0.003466247837404702
0.5456709139987809,0.044687671046305194,0.01727159319805829,0.013096954927961313,0.013030863062688663,0.005252614099155667
0.5572809334455635,0.016970820888352493,0.030781031469719434,0.013895680852972315,0.008703340512983264,0.005071792093294375
0.568890952892346,0.018822582182214075,0.027407717596231035,0.01613096770432712,0.010947594711835592,0.005908983866945217
0.5805009723391286,0.014569226048461212,0.022000599449140987,0.008454990125494735,0.009567949732132784,0.004297068919329769
0.5921109917859112,0.018225300710418196,0.01618310481190726,0.014190966328041297,0.005625945646898637,0.0024225281254405743
0.6037210112326937,0.018844619409570666,0.012268731328767036,0.007002563626721546,0.008113671802815355,0.0020196949294707814
0.6153310306794764,0.020311173013858926,0.02115600673867807,0.014386366838350411,0.009015031557343673,0.004442585246755699
0.6269410501262589,0.02634446587122948,0.012051424560828474,0.008999393316010122,0.0112216720141504,0.0031287718751655596
0.6385510695730414,0.024243430549641374,0.01770788423822945,0.008127378203761863,0.007780822034945264,0.004838092131912224
0.6501610890198241,0.012069728699238757,0.01833104891405103,0.017651359288227274,0.009580596683621417,0.0023226650336239598
0.6617711084666066,0.024637719290037673,0.011920581158193423,0.011252034038119807,0.008312381417242316,0.002990997703608892
0.6733811279133892,0.02178798485140423,0.013849667743666591,0.00987280793117952,0.006477381399298353,0.003987227162552507
0.6849911473601717,0.011956174470393387,0.011757320243822273,0.007936442446870348,0.0073317327394779265,0.002760776406142758
0.6966011668069543,0.0228164671487681,0.013245902408958602,0.015304236137138248,0.0040246065645164145,0.002630776025212875
0.7082111862537369,0.022625732875998908,0.01046751776027114,0.008797697394856953,0.003987406079167694,0.0036508161213677248
0.7198212057005194,0.023285160165051385,0.010634666270237935,0.008987731968045741,0.0074885666890709395,0.001626587554531629
0.7314312251473021,0.014880914278374981,0.01059422154186462,0.005821411841890471,0.005384768667706303,0.003133060866177033
0.7430412445940846,0.014125264668157413,0.013291838397498904,0.00943365481701606,0.0035369337942479755,0.0023763876914443607
0.7546512640408671,0.01299836685326515,0.013062363919537648,0.0073510950103604315,0.008503404425254314,0.004334135141581857
0.7662612834876498,0.015599842007766549,0.012504768745113165,0.010489098218264398,0.007043793900492544,0.002989633232068381
0.7778713029344323,0.012104661901265112,0.007132930759049407,0.0072796919761130095,0.0038507985451116137,0.002255819312858875
0.7894813223812149,0.017832413957680978,0.013094201774294434,0.012259730502862,0.0035846075061705734,0.001968704789845404
0.8010913418279975,0.012891780934333116,0.01589275065247512,0.006098897868749423,0.004418660271944675,0.0029585259508548723
0.81270136127478,0.0177605602166763,0.012093486476838356,0.008628952665673536,0.002806619270961879,0.0019479985408511764
0.8243113807215626,0.011228004236494126,0.006164401583729575,0.005365065881837453,0.005032079766350296,0.0022610243648261597
0.8359214001683452,0.012529264055351505,0.014176673440543106,0.009913295933030235,0.004800901720063303,0.001974699309175695
0.8475314196151278,0.017285747009083648,0.008484931582790742,0.007234669683251418,0.00436257926771101,0.002253647698831506
0.8591414390619103,0.015951568763058716,0.006021435124313364,0.004608923279038871,0.00301846317457162,0.001551519076016274
0.8707514585086928,0.01892901527295845,0.007912097770812403,0.005461530683884685,0.0028563230736697648,0.0016868813943076428
0.8823614779554755,0.016633138096378713,0.0034027766188406707,0.003855101291252259,0.003546819903282133,0.0027836778754615097
0.893971497402258,0.008534696309032287,0.008535155066857068,0.00942895689346963,0.003230548310973501,0.0025467248408506987
0.9055815168490406,0.017669831492847655,0.008971374173148004,0.003907699471546561,0.0020553285483920656,0.0019305535627107233
0.9171915362958232,0.01830767816668346,0.008590310860302852,0.005408076697110735,0.003921410969487311,0.0018324898473931408
0.9288015557426057,0.00968014855833307,0.008847630991110507,0.0049456506559447415,0.002915183347499259,0.00360076894114159
0.9404115751893883,0.008272300845245302,0.004816527928340338,0.005146644279818516,0.002986643422067709,0.00234296094586152
0.9520215946361709,0.008853510574948634,0.009128719803214818,0.0053891096949007875,0.002914663740866585,0.0020434012194388506
0.9636316140829535,0.014148356112988928,0.004776123096274258,0.0035648639888301555,0.003377078852809124,0.0029806195201893633
0.975241633529736,0.007163985151058055,0.005836699638632656,0.004759375983293659,0.003214791542098598,0.0032695803191802168
0.9868516529765187,0.012936031054748087,0.0069167413217893865,0.0033608173195450383,0.003315937671831755,0.0023376430585916805
0.9984616724233012,0.005585372294386137,0.007611584056517092,0.002868699964657537,0.0036266387813974573,0.0018399192217502841
1.0100716918700838,0.016155491063745833,0.004250944743289475,0.005509334663510386,0.0026274186282425637,0.0031650389907182316
1.0216817113168664,0.006503909891352326,0.005929986940431698,0.004045114188198164,0.0017529691901673346,0.005870435406149835
1.0332917307636489,0.009991474544835396,0.007593015983546306,0.002478850765263945,0.0025870449318023806,0.00248202244782067
1.0449017502104314,0.007495137330274991,0.004913833007427883,0.0032316892044845376,0.0020038505976243616,0.0035351629904290466
1.056511769657214,0.007828728679488157,0.005318191918165768,0.0037841008166898003,0.0020147953138410783,0.005610198736266815
1.0681217891039967,0.007462581247830636,0.0046513455225953935,0.005236553815625189,0.002296026657954331,0.002194654925740109
1.0797318085507792,0.0077128076588717,0.008890687214793257,0.004440675469128473,0.0014511232337466688,0.004178327081212872
1.0913418279975617,0.005972017132974274,0.005392294904352783,0.0022730422002230225,0.0025394781019872055,0.0035612335231371244
1.1029518474443443,0.010144986502627743,0.006666876887788794,0.0026470443659516525,0.003488586500414745,0.0060929257678510925
1.114561866891127,0.008567331224799472,0.004408756803863758,0.004921343801539892,0.0028256413004140476,0.002858077917393726
1.1261718863379095,0.007245726137357028,0.005898755532532629,0.0062808148298945194,0.0015308998830586885,0.004958097966738732
1.137781905784692,0.006099032016562327,0.004330985311878115,0.003025973985328767,0.0014872462672748034,0.0058480809232698255
1.1493919252314746,0.0072453835906698474,0.00369752548503685,0.0030106997095023878,0.0011371860556824403,0.0043613443131353844
1.1610019446782571,0.007310359635140195,0.004207067196221023,0.002663038131397736,0.00184778747053355,0.003834589185217667
1.1726119641250399,0.005597816520003752,0.004998417050634358,0.002028796317269407,0.0011178481982766647,0.003474941847432636
1.1842219835718224,0.007746400306702794,0.005075587190670807,0.002441245094444778,0.0019054178760254865,0.0019143938395003047
1.195832003018605,0.004081143843993471,0.00551824254136442,0.002815950729908878,0.0025923991423991823,0.002189201130971462
1.2074420224653875,0.008950539858016672,0.0039587395398713345,0.004608674980135372,0.0014640058483444823,0.001820820042680578
1.21905204191217,0.00782910278034999,0.004840045325783601,0.003211804140578403,0.001858801236403744,0.004817719641364894
1.2306620613589527,0.004535874451191958,0.003981879949691591,0.0034572441981689643,0.001178401337468576,0.005143880352978044
1.2422720808057353,0.004700221231089279,0.002616564388689427,0.0036569639422820337,0.0014068312240778866,0.002772996599091464
1.2538821002525178,0.006244633518036674,0.004671367860855359,0.003963484375242355,0.0012049570154210425,0.004907921533721016
1.2654921196993003,0.009217585540403007,0.0024896902647508945,0.002284029339345379,0.0011527368237900406,0.003242568210472939
1.2771021391460828,0.007084201195926665,0.005256987486715524,0.0023847674292463202,0.0013212876912412476,0.0035756050008798777
1.2887121585928656,0.006156156650647677,0.004593273981778849,0.0026568600506153587,0.0008589511252133697,0.0037589761144955582
1.3003221780396481,0.0060738923820258615,0.0037236729431206345,0.0025703131260699547,0.000784100296628553,0.005164557674418864
1.3119321974864306,0.0059065732760821815,0.0030084444025325085,0.0034680193796613108,0.0010768000880140775,0.0022937856919098476
1.3235422169332132,0.003281526532193331,0.0051148108262121916,0.0021152291274068747,0.0009255053622006777,0.004051266890373077
1.3351522363799957,0.005489853249152563,0.004508376268038487,0.003513871294683673,0.0006020406693150255,0.002097375576232554
1.3467622558267784,0.004199747100138111,0.004157701752527207,0.0029739432144857006,0.000755990557477542,0.0023182729174019917
1.358372275273561,0.006495273917026474,0.0042321109398046845,0.003328841240034858,0.0009729589717633802,0.002861820349759633
1.3699822947203435,0.005533812477464693,0.0023020946875602914,0.002734000071008074,0.0005920973648980874,0.003001197280104984
1.381592314167126,0.004172167458440356,0.005180418303463952,0.00184292275632789,0.0009008783071296211,0.00234367710632574
1.3932023336139086,0.0028063850606928086,0.00393917336631483,0.0019837839328919254,0.000705936353353237,0.0019784289503225016
1.4048123530606913,0.004836147302409651,0.003054197946229708,0.0018951428619662924,0.0009735352143099918,0.0023386256227683503
1.4164223725074738,0.006424025202722637,0.0032822041220172383,0.00221252177574925,0.0005756608736598061,0.003428145120364197
1.4280323919542564,0.003262130974469678,0.0030923260082843414,0.0021879780231722607,0.0007939101038154301,0.0022692577572218453
1.4396424114010389,0.004702003412069793,0.0021887363924972484,0.0010353464924600594,0.0005627655092302406,0.003563763948120703
1.4512524308478214,0.002921741479044657,0.0030092989747607856,0.0013211066710347842,0.0004143842121951612,0.002776752384480522
1.4628624502946042,0.004245312065865531,0.002891005720970386,0.0024138032555226364,0.0006095584735419775,0.0022656111179003447
1.4744724697413867,0.001918415802773692,0.0019835316396200533,0.0018417336927037697,0.0007877899656232162,0.0032478144440014805
1.4860824891881692,0.002226532526579131,0.0021324978109811717,0.0020226273048711933,0.0009179111749296519,0.0027859390020253953
1.4976925086349517,0.0044415492398189056,0.001673165719730435,0.0013214484783181748,0.0006759075072610381,0.001070884740764933
1.5093025280817343,0.0028424184783182897,0.0026918085796964726,0.0018663842982906231,0.00037703803222506556,0.001974258814864175
1.520912547528517,0.0032765745143171466,0.002573955496111907,0.0014490436334792403,0.00035562854485405497,0.002359716804801991
1.5325225669752995,0.003230173973581122,0.0023039273623463394,0.0007682556962635604,0.00019739106208431305,0.0016623879862590174
1.544132586422082,0.003852423590151861,0.0012830993868229274,0.0010292112737524182,0.0004934377985104751,0.0019656190770697395
1.5557426058688646,0.0029136483533017655,0.0014421976728769275,0.0010419308191963463,0.00033630625562557385,0.002245424064107173
1.5673526253156471,0.0022553646190419186,0.002116105514332498,0.0012608227762766786,0.0005159614781791769,0.0012672095472248972
1.5789626447624299,0.0029428783251487962,0.0025324428563091228,0.0014576655350977696,0.00040041543523392723,0.0026344547868993188
1.5905726642092124,0.0023235656322719957,0.0018773153368165495,0.0013761931303052364,0.00033608266122142345,0.0016270003456924993
1.602182683655995,0.0029460602639060497,0.00170327752513384,0.0011639895297854246,0.0005782495995794697,0.0017289921927816736
1.6137927031027774,0.0027025135941410004,0.00192475084992716,0.0009368670606702161,0.0004539987387339647,0.001773143998108782
1.62540272254956,0.004064484242674774,0.0016875586240027967,0.0010653095341016377,0.0002221310650028949,0.0016984819268930113
1.6370127419963427,0.0030825144928344162,0.0015459222282613772,0.000997395881584217,0.00034334845728966836,0.0008588109280369466
1.6486227614431253,0.0014801614809192625,0.0010398595302155331,0.0010414771152419838,0.00031812866787416606,0.001148216792624758
1.6602327808899078,0.0019043068220079902,0.002135684882879252,0.0007877475321444932,0.0003883473260669022,0.0007037721501056889
1.6718428003366903,0.0021895846834498467,0.0012818906133024671,0.000796781196944737,0.00019875451987412285,0.0014661304077509887
1.6834528197834728,0.0010890704712030227,0.0011369057219376406,0.0008149734428924867,0.0001495039156796819,0.0016630976359206216
1.6950628392302556,0.0014952641674972715,0.0013650592730906747,0.0005955485490071826,0.000255078406529098,0.0011184079276132187
1.706672858677038,0.003458503838012908,0.0008018976761163768,0.0013351184258514229,0.00016283619489654234,0.0010798642247269543
1.7182828781238206,0.0016653119024628363,0.0009217107779055515,0.00103134419822867,0.00016940184232280847,0.000881816484465507
1.7298928975706032,0.0019318499132792977,0.0018850589905689426,0.0008286843052813493,0.0001782160766230658,0.0018857248301087162
1.7415029170173857,0.0024423585559932032,0.0010517108494758093,0.00038097051591917767,0.00011457039301340868,0.0009438297195375582
1.7531129364641684,0.0018462732335108526,0.0010348888105988032,0.0007834392398644752,0.0001436455781279019,0.001495009503226771
1.764722955910951,0.0023865646458841846,0.0012113931839330952,0.0006718147768960356,0.00018351211482745247,0.000710625812790708
1.7763329753577335,0.0018317106924719997,0.0012464863860252385,0.0006638850038267611,0.00012040587210619146,0.001395879134268297
1.787942994804516,0.0013243832578078024,0.0006318465678209087,0.0006176270700441479,0.00017183047822178277,0.001070203766364837
1.7995530142512985,0.0020737928464438444,0.0008798249010596108,0.0004213816020064042,0.00013069400300682956,0.0007744692142487332
1.8111630336980813,0.001602065535065602,0.001250954621560866,0.0003273595496689467,0.000206572943088694,0.0007336873674704768
1.8227730531448638,0.0017912110453317492,0.001028858946637273,0.0004838684483627652,0.00011450620192912169,0.0007513617940121096
1.8343830725916463,0.001205928758190778,0.0008844881262562261,0.0005809941769146801,9.00894953086193e-05,0.000633206820756714
1.8459930920384289,0.0014513541778093538,0.0010053850275153937,0.00040055549291381244,8.862986241694644e-05,0.0007673966844835942
1.8576031114852114,0.0010572022534094145,0.00061893279033135,0.00030397040390609355,8.677266160761451e-05,0.0005724325741674818
1.8692131309319941,0.0011357195770891524,0.0005010931275303604,0.0003249973445072718,4.4388179511097524e-05,0.0004127456347877955
1.8808231503787767,0.001520436058367145,0.0005530722635459101,0.00036084566366695586,9.24173461928143e-05,0.00024702303152124045
1.8924331698255592,0.0013643203885354597,0.0008231787630899707,0.00036547187566733283,5.0370191849691055e-05,0.000429736624463669
1.9040431892723417,0.0008833625692475101,0.0006915151041988656,0.000316353493552787,4.5425840397779964e-05,0.0002533777602873817
1.9156532087191245,0.0010008712750775718,0.0006421102292216927,0.0002677204790436557,5.601791163343884e-05,0.0003250135766627723
1.927263228165907,0.0007135850219720512,0.0004267903426646364,0.0002865969363152182,6.059212434772373e-05,0.00020156754543631123
1.9388732476126895,0.0009930239005312444,0.00045221404099802886,0.0002665088922186885,5.56434791655215e-05,0.00041039343798261773
1.950483267059472,0.0010370259195580883,0.0007102718756485443,0.00040092653239341117,5.624185934252421e-05,0.0004887959692455213
1.9620932865062546,0.001106292817981062,0.00040765747056184596,0.00022356571731226433,3.885116065454095e-05,0.00028998598423526646
1.9737033059530373,0.0008447111713202312,0.000461598978217884,0.00033323310828822685,3.561704657926099e-05,0.00021520886044368342
1.9853133253998199,0.0007539830042218697,0.0004358657231277506,0.00011352521160362654,1.2588411332839242e-05,0.0003075980189832238
1.9969233448466024,0.0007939390604841529,0.00038998446065709056,0.00024874455569263857,4.126202292584723e-05,0.00019436483135806308
2.008533364293385,0.0007369023729716124,0.00042316170668131,0.0001592283341579848,2.518655423607532e-05,0.00022266347361234512
2.0201433837401677,0.0010482682474793185,0.0003857978274412538,9.073905811291417e-05,2.19835854390309e-05,0.00016841240267456058
2.03175340318695,0.00055306465361656,0.0005000052246219024,0.0001786533280437386,1.4026110788432677e-05,0.00035588129068391146
2.0433634226337327,0.0009915653062209464,0.00039541808865889286,0.00014233406344315905,1.9925843397369186e-05,0.0003540533701248673
2.0549734420805152,0.0006419486568926124,0.0003662339215006076,0.00011650107964888482,1.3385784913904565e-05,0.0004877838538876977
2.0665834615272978,0.00046711276069334956,0.00031928732917205807,0.00017339987003542519,1.1406126988177652e-05,0.00019074574021163117
2.0781934809740803,0.0007463900151359758,0.00025419343562460984,0.00014249805603166755,1.1818168939353152e-05,0.00015518878670444487
2.089803500420863,0.0006728920435207981,0.00036188668472020226,0.00014600228561934312,1.7149169168986153e-05,0.00024040583802433066
2.1014135198676454,0.000637006936789247,0.0003263814539644784,8.185014194691682e-05,1.0051474685000265e-05,0.00019352071431987035
2.113023539314428,0.0006434888137048886,0.00027996092647420394,0.00012059715072378616,1.1016022548684709e-05,0.0002214276901925004
2.124633558761211,0.0003390927558036158,0.00026091485242473887,0.00012872171245153713,6.846823135700794e-06,0.00044299710196268665
2.1362435782079934,0.0005286992492308411,0.00029403536188034546,8.337589906264927e-05,7.924197951019943e-06,0.00023851203845095276
2.147853597654776,0.00043759485197468793,0.00016768463318467096,0.00010023045001735297,5.072238114567133e-06,0.00023031681283201214
2.1594636171015584,0.00036457108621978376,0.00020154198896558365,4.603882163192442e-05,6.0816895453214e-06,0.00024197668926163656
2.171073636548341,0.00046074928463613545,0.00014762392712325083,7.891039852076736e-05,4.785690310746126e-06,0.00025535617982293105
2.1826836559951235,0.0003621438597026513,0.00020629275591393866,0.0001006742719424396,4.648525586606553e-06,0.00019395381190615124
2.194293675441906,0.0005372512230088833,0.00017705949869060257,5.641729723578797e-05,2.5478762607179583e-06,0.0001055515292207443
2.2059036948886885,0.00029339221942496036,0.00016267263035821207,5.734808126709285e-05,3.0025171086421465e-06,5.00798962960925e-05
2.217513714335471,0.00048043917424513426,0.000168490248876426,3.651423302552783e-05,2.3677374032304256e-06,0.00018935632336106983
2.229123733782254,0.00040827518079228017,0.00017926162626010506,3.353287302867656e-05,2.229182676710927e-06,0.00012079939318995636
2.2407337532290366,0.0003287317404381801,8.752001533047303e-05,4.598972989757596e-05,1.5043715880064688e-06,8.605304741652227e-05
2.252343772675819,0.000317572639754244,0.00020545781606364486,3.137497923182218e-05,2.5741928050377115e-06,8.705045286104776e-05
2.2639537921226016,0.0005772744379004039,9.07937852823721e-05,4.018623219243188e-05,1.920303428399283e-06,6.20007072795174e-05
2.275563811569384,0.00024034054208175998,0.00016202068646138795,1.478140491551868e-05,1.6507821853486686e-06,7.687312542802907e-05
2.2871738310161667,0.00040967637299665915,0.00013249233240686498,3.547646120822725e-05,1.8544594227187385e-06,0.0001254250114548385
2.298783850462949,0.0003621754398175674,7.542876401018885e-05,2.264185516333079e-05,1.2559671309799222e-06,0.00013450356280504764
2.3103938699097317,0.0003569491312953238,7.697007737805163e-05,3.0091335424223133e-05,1.315165511377898e-06,7.945676794539776e-05
2.3220038893565143,0.00021811652088673814,0.00013216845344869675,1.9927421022898017e-05,1.0848199192997515e-06,6.94963152283564e-05
2.3336139088032968,0.0003743154586490356,0.0001113037617706196,1.7247325370415617e-05,8.410437235518471e-07,6.98029903246546e-05
2.3452239282500797,0.0003103765941147206,8.678217402888242e-05,2.020488653247447e-05,1.107644802312781e-06,5.350943395267042e-05
2.3568339476968623,0.00020277863184856092,9.194275551684002e-05,1.385226642350179e-05,9.830279907100167e-07,6.433653824335049e-05
2.368443967143645,0.00018763548026905195,0.00010235151328529974,1.944688924139277e-05,9.484843753543129e-07,0.00010887473316884447
2.3800539865904273,0.00022729733403045673,8.146267653846972e-05,1.1969575604522896e-05,7.588298435977636e-07,8.580825825352993e-05
2.39166400603721,0.00019231619376438718,6.82773444085973e-05,1.2713195731803666e-05,6.242944163987263e-07,4.378759194598851e-05
2.4032740254839924,0.00021290658461816246,7.64697601685278e-05,7.367657831686551e-06,7.986642796469329e-07,4.5715228128929306e-05
2.414884044930775,0.000209985966162023,5.7795982971879286e-05,1.1690222491012562e-05,6.694964892482222e-07,3.139118844729351e-05
2.4264940643775574,0.00013956254345737118,6.421537492948247e-05,1.0942297886650627e-05,6.753683213045922e-07,7.437569899815908e-05
2.43810408382434,0.00022440943126413596,7.060311208130314e-05,9.370543711286504e-06,7.453909170121925e-07,7.337260114074829e-05
2.4497141032711225,0.0002154461478529657,3.9915299946896286e-05,6.270515758147285e-06,5.54972132944246e-07,4.1374014274275176e-05
2.4613241227179055,0.00016957244780914084,5.165700956159103e-05,1.0296064274067538e-05,5.884058614497402e-07,2.4023470406456277e-05
2.472934142164688,0.00015123841713846208,8.965663350010583e-05,5.8263548170974864e-06,5.81885674182538e-07,2.8348857048444055e-05
2.4845441616114705,0.0002037218023840949,5.3477266954943804e-05,4.845606476485391e-06,6.038536121303161e-07,3.130526071438831e-05
2.496154181058253,0.00017305011622163144,6.899234893460543e-05,3.037033745261543e-06,5.213386615448052e-07,3.593096576760356e-05
2.5077642005050356,0.00013810127531036897,5.492042497509825e-05,3.520426198168676e-06,5.32419458303381e-07,4.075499889445354e-05
2.519374219951818,0.00018208608593701334,3.939240115293396e-05,3.006625651453591e-06,4.595469059959719e-07,5.0634425373425425e-05
2.5309842393986006,0.00012678036201373076,2.2605914838265924e-05,2.9505692847812703e-06,5.248148825687711e-07,3.9650097017688725e-05
2.542594258845383,0.00015385865263233076,3.3993255164632667e-05,2.9047548868507084e-06,4.540082365777735e-07,2.6909458458608932e-05
2.5542042782921657,0.00015735564176035815,2.7543280783769987e-05,2.4721671148547348e-06,4.3938382269513575e-07,1.8313100234967857e-05
2.565814297738948,0.00010446789366581549,4.451138574197676e-05,1.9387538758855247e-06,4.171870837104821e-07,2.701292032997417e-05
2.577424317185731,0.00010950852123059563,2.3012506971212324e-05,1.5143715505983608e-06,4.490854243652893e-07,2.5051999860820686e-05
2.5890343366325137,7.541143504111727e-05,3.353086353022191e-05,2.183857790765291e-06,4.0188741132344227e-07,2.1395569953153684e-05
2.6006443560792962,0.00011855433127831228,2.7259999323471556e-05,1.072075774126153e-06,4.0110587936857903e-07,2.0789281742555718e-05
2.6122543755260788,0.00010542005913569278,1.9267017098641862e-05,1.1532967119838108e-06,3.9031379658033706e-07,2.777818834886745e-05
2.6238643949728613,9.218548183777112e-05,2.2747956779640854e-05,1.014949783629684e-06,3.7173431781494284e-07,1.155825532491218e-05
2.635474414419644,0.00011459905466547633,2.104852458761085e-05,7.227737966587417e-07,3.7771684952111455e-07,1.856423015611349e-05
2.6470844338664263,5.7540377672084586e-05,1.594828678631339e-05,6.250007577273465e-07,3.6592569418124667e-07,1.6513744705222208e-05
2.658694453313209,0.00011259246051915281,1.7232639938084288e-05,9.389336986292875e-07,3.5885513074470463e-07,2.0505323708306018e-05
2.6703044727599914,8.216283020342428e-05,1.1462343764132003e-05,4.4564712152008703e-07,3.527864820532978e-07,1.0893481246471929e-05
2.681914492206774,7.46561241223205e-05,1.544454865539893e-05,5.464735326589303e-07,3.3763731626063183e-07,1.1058058526157292e-05
2.693524511653557,7.906563499755876e-05,1.4576142413797818e-05,7.397729022345435e-07,3.496662306247702e-07,1.8203186685197413e-05
2.7051345311003394,6.0434075248070806e-05,1.1096161085841347e-05,3.9193382610471805e-07,3.241816280019287e-07,1.510079895230836e-05
2.716744550547122,7.66977499682481e-05,1.0209168553205071e-05,4.962591166885313e-07,3.3855773025181237e-07,8.242957029207249e-06
2.7283545699939045,5.854453346499774e-05,1.1021706708455538e-05,2.5797899246834144e-07,3.12125140825589e-07,9.127684766918283e-06
2.739964589440687,4.759672426327907e-05,9.497475960490248e-06,2.053543082519497e-07,3.1997565858520486e-07,1.259265707295514e-05
2.7515746088874695,4.4334081567624616e-05,1.5715562287088064e-05,3.919533255365108e-07,2.967095217451072e-07,7.76486577244285e-06
2.763184628334252,8.236131614178039e-05,9.826212452721218e-06,1.666394453933746e-07,3.0178430408337e-07,8.7770738445842e-06
2.7747946477810346,5.201623759872653e-05,9.84201297769403e-06,2.60153674286637e-07,2.9168642328203374e-07,9.186418609690456e-06
2.786404667227817,5.08449112871949e-05,1.0949542876956645e-05,2.90054657410584e-07,2.970212049536203e-07,9.252703059711639e-06
2.7980146866745996,4.119124269443623e-05,7.853521691617668e-06,2.0248545278402082e-07,2.747200829884307e-07,5.409430803081182e-06
2.8096247061213826,6.997321393303133e-05,8.357899492475981e-06,1.232929082964824e-07,2.722917585512847e-07,5.936497999879066e-06
2.821234725568165,6.02089209897571e-05,4.230112420121898e-06,1.2402291514748343e-07,2.616719088584781e-07,6.037397793644851e-06
2.8328447450149477,4.9201135662360616e-05,5.396839490056856e-06,1.3811263530224236e-07,2.510233933849095e-07,8.05968876023884e-06
2.84445476446173,3.564987516459479e-05,4.903945650694444e-06,1.496371856461126e-07,2.6521590781806126e-07,4.4634937625045315e-06
2.8560647839085127,3.442691647365868e-05,4.9666125225442495e-06,1.4801600125769574e-07,2.495521547173449e-07,2.0701756044799442e-06
2.8676748033552952,5.367918580265099e-05,5.890953975551862e-06,1.5868376845914263e-07,2.523681421386357e-07,5.408428599422163e-06
2.8792848228020778,4.811778164737575e-05,3.7865269775477025e-06,1.2259073109393648e-07,2.4637553082171873e-07,4.341915070300115e-06
2.8908948422488603,4.579141313791023e-05,3.070721770451475e-06,9.925415833550929e-08,2.3654074797302897e-07,5.779039563550984e-06
2.902504861695643,2.0996557299739777e-05,3.097604000849311e-06,8.614194259696672e-08,2.2617474781181436e-07,5.398867203617757e-06
2.9141148811424253,3.3072450205640676e-05,4.9656142813636795e-06,9.09826711801842e-08,2.2849477828463933e-07,4.10996766794753e-06
2.9257249005892083,3.349450082447927e-05,4.744245853244306e-06,9.724694180294253e-08,2.2402101646837226e-07,4.248242357410075e-06
2.937334920035991,2.9119678112945608e-05,2.823993986703186e-06,1.0010624473593246e-07,2.2348503460871894e-07,2.934121414014705e-06
2.9489449394827734,3.0600245856901405e-05,2.944859468187931e-06,6.631663467174232e-08,2.1507559450331325e-07,1.7987497834100729e-06
2.960554958929556,2.148415352354085e-05,3.433680653566338e-06,7.084691532086592e-08,2.14665321916789e-07,1.9064752736135056e-06
2.9721649783763384,3.081934069710359e-05,2.636454616077859e-06,7.700676521169764e-08,2.0368232306978047e-07,2.843975099951749e-06
2.983774997823121,2.005208192904952e-05,3.0494336078087822e-06,7.353391313073286e-08,2.0630778938746588e-07,3.0900315138285646e-06
2.9953850172699035,2.1627603418689342e-05,2.4772374320655023e-06,7.578503039554966e-08,1.989076510944763e-07,3.17395520487079e-06
3.006995036716686,1.4399774669692122e-05,2.5743798931631416e-06,6.621597706862866e-08,1.961287587496791e-07,3.4715854554326096e-06
3.0186050561634685,2.2271727534292377e-05,2.7889235072534767e-06,5.9590308683114667e-08,1.9348479606042721e-07,3.7406275470762168e-06
3.0302150756102515,1.9862779120977357e-05,1.9383051652159076e-06,6.727812700181464e-08,1.851140707537752e-07,2.6900457282069987e-06
3.041825095057034,1.578004327565889e-05,2.4272359144327253e-06,6.259000268581812e-08,1.8517753560880512e-07,4.112070141358975e-06
3.0534351145038165,1.6375617505445654e-05,2.2012015682829416e-06,6.212148771974537e-08,1.8497515567687798e-07,3.890358538254344e-06
3.065045133950599,1.658348256791561e-05,2.013815806700582e-06,5.514175464489815e-08,1.7664435549501775e-07,2.0742747349834754e-06
3.0766551533973816,1.3918018530291492e-05,2.1945891966107513e-06,5.116326466554893e-08,1.782616629416665e-07,1.6387172610214182e-06
3.088265172844164,1.9933730739026123e-05,2.2086135216281848e-06,5.5464423496115964e-08,1.725888331763743e-07,2.036898049593924e-06
3.0998751922909467,1.0629293070670226e-05,1.5475715510471442e-06,6.250471579484086e-08,1.7049452230992266e-07,1.986492283804957e-06
3.111485211737729,1.533252547041715e-05,1.5493786614408213e-06,5.894830914679258e-08,1.65776441202625e-07,1.9808064354359563e-06
3.1230952311845117,1.0836908288889748e-05,2.129070228387554e-06,5.0305062147001456e-08,1.6522721744476048e-07,1.3973386319976473e-06
3.1347052506312942,8.543497954318885e-06,1.3312117316427533e-06,4.980942854676927e-08,1.5974057382262886e-07,1.4648809329746849e-06
3.146315270078077,1.1682569161174358e-05,1.1876876421526692e-06,4.8190094816946384e-08,1.5763899272923282e-07,1.6588572289217431e-06
3.1579252895248597,9.412322168015073e-06,8.439232814480276e-07,4.6693099947656036e-08,1.5629733276406978e-07,1.9668973314798775e-06
3.1695353089716423,1.1818191581335336e-05,1.0762198016187765e-06,4.5795521312000594e-08,1.5222596566089535e-07,2.2117517777917768e-06
3.181145328418425,8.610736927629808e-06,9.071881431999206e-07,4.789923872011528e-08,1.5165771633235976e-07,1.2711993229827489e-06
3.1927553478652073,1.196925745430211e-05,8.34566835852464e-07,4.694763047494633e-08,1.469640667638813e-07,1.711613327801001e-06
3.20436536731199,1.0828504722688779e-05,9.811063933809967e-07,4.52295833872607e-08,1.436999525305673e-07,1.0174066667071269e-06
3.2159753867587724,1.0696862895266761e-05,8.267977511342214e-07,4.4029287748210486e-08,1.401564863863247e-07,1.5470514498067105e-06
3.227585406205555,9.293478989751182e-06,8.73969303383678e-07,4.1458888812833024e-08,1.4018058936148877e-07,1.5032799681266704e-06
3.2391954256523374,6.332116954334434e-06,7.344277230479522e-07,4.43413401497272e-08,1.3492031368727366e-07,1.4155820797355674e-06
3.25080544509912,4.8476375056308235e-06,7.927734667290809e-07,4.211223848042637e-08,1.3188588024509913e-07,1.0761929014214276e-06
3.262415464545903,4.279698982273511e-06,6.25278178006816e-07,3.9078124002508184e-08,1.3059278750387307e-07,1.361103755954282e-06
3.2740254839926854,8.93712869078894e-06,7.099320273055299e-07,3.928296523597619e-08,1.2816164542930763e-07,1.0608809032217839e-06
3.285635503439468,3.7117391059997295e-06,6.717015600239782e-07,3.9709826793735484e-08,1.2969310394492184e-07,1.0988578570561112e-06
3.2972455228862505,7.247133208591888e-06,5.954301825267275e-07,3.9711794524014126e-08,1.2572176510860258e-07,1.063281401764525e-06
3.308855542333033,8.03294655580124e-06,6.382993237982792e-07,3.9595857840201716e-08,1.236329073564072e-07,1.1109082696984024e-06
3.3204655617798156,2.9769075379074314e-06,4.790603165568569e-07,3.856174833792992e-08,1.1935392697342294e-07,7.559461372223705e-07
3.332075581226598,3.722827639926721e-06,6.006514579896773e-07,3.584627080377496e-08,1.2001515540628897e-07,7.723556053583629e-07
3.3436856006733806,3.6532916666640457e-06,6.203180665229994e-07,3.595441657256855e-08,1.1663852043691775e-07,8.996435812654203e-07
3.355295620120163,4.810600592078681e-06,5.238396095525583e-07,3.508402631643049e-08,1.1228754232771912e-07,5.906198568997871e-07
3.3669056395669457,5.064622555597583e-06,5.006268415957703e-07,3.471694761284669e-08,1.1460323314531285e-07,7.108251568447061e-07
3.3785156590137286,3.4465169403712537e-06,4.986759275684741e-07,3.283372135292535e-08,1.1098281073988788e-07,7.64973848167529e-07
3.390125678460511,3.924723989024968e-06,4.4328809982180553e-07,3.316387024481159e-08,1.0841671884455135e-07,7.064994851799171e-07
3.4017356979072937,1.6062401736750746e-06,5.317956363600657e-07,3.2750545601277115e-08,1.0805283083416089e-07,6.781567921158114e-07
3.413345717354076,4.192257365174596e-06,4.870766371146291e-07,3.205363956804508e-08,1.057019377229277e-07,6.235386935384321e-07
3.4249557368008587,2.879987721002925e-06,4.814797941271015e-07,3.133646831764091e-08,1.0124767249722804e-07,6.232903355927331e-07
3.4365657562476413,1.8816617115056459e-06,4.705495440408775e-07,3.0224211169729194e-08,1.0041780929111079e-07,5.487622073753167e-07
3.448175775694424,1.6479444291003214e-06,4.2006916531671294e-07,3.059580437318445e-08,1.0202963299897696e-07,7.612366623885012e-07
3.4597857951412063,2.94367758632098e-06,4.1611937988165957e-07,2.953383645422852e-08,9.965302874663047e-08,6.872633333061032e-07
3.471395814587989,2.6018905625696986e-06,4.00234861316649e-07,3.0855301433249035e-08,9.836077491978809e-08,7.603918637087307e-07
3.4830058340347714,2.3157478275551772e-06,4.1788496676199666e-07,2.9469924004664313e-08,9.681075303814226e-08,4.2255060097893995e-07
3.4946158534815543,1.9863457995149267e-06,4.55928453035661e-07,2.8676281997380308e-08,9.41257271135783e-08,4.693515958098188e-07
3.506225872928337,1.8605494641612008e-06,3.9481979506589343e-07,2.8058267548472704e-08,9.030027361565317e-08,5.053039711568527e-07
3.5178358923751194,2.2686995840601158e-06,4.2244291965583523e-07,2.827653639169605e-08,9.125528315630057e-08,4.819045558690138e-07
3.529445911821902,1.5092726045071928e-06,4.138214826109318e-07,2.8329047872346997e-08,9.078156780275376e-08,4.236522669282757e-07
3.5410559312686845,2.1187054056290174e-06,3.8613727675151585e-07,2.800662110230459e-08,8.88285862355135e-08,4.896945245443997e-07
3.552665950715467,1.501603051197573e-06,3.6792508885068584e-07,2.6679987848702552e-08,8.828267309615255e-08,3.8558231440204336e-07
3.5642759701622495,1.478573112459679e-06,3.9716102183163753e-07,2.5383469606764065e-08,8.715485898287697e-08,3.868560960383952e-07
3.575885989609032,9.23855014009356e-07,3.768132747380542e-07,2.4877838538537666e-08,8.403924796915133e-08,4.232600135276444e-07
3.5874960090558146,1.6605233323938144e-06,3.6462887237989437e-07,2.4913569643108474e-08,8.255786691377965e-08,4.2564051423804474e-07
3.599106028502597,6.148443473283921e-07,3.650159324358192e-07,2.5178847628284764e-08,8.135010640757847e-08,4.1697543007147e-07
3.61071604794938,8.377634899278036e-07,3.501252769647874e-07,2.4387280329754693e-08,8.084969450513993e-08,4.129078903151814e-07
3.6223260673961626,1.094972845698675e-06,3.392605398536366e-07,2.4431737235826435e-08,7.93891352364388e-08,4.78966191010445e-07
3.633936086842945,5.232647722834343e-07,3.3267817041834763e-07,2.3390922536490468e-08,7.653679060215723e-08,4.284329667228366e-07
3.6455461062897276,9.009761451839275e-07,3.405999398057393e-07,2.3368769682710185e-08,7.818557732459438e-08,3.6672996282537556e-07
3.65715612573651,6.644231799614481e-07,3.3073144561704344e-07,2.2433876685411938e-08,7.695691690324358e-08,4.1545899264484543e-07
3.6687661451832927,1.2118418603500239e-06,3.1506637290583815e-07,2.298574031493145e-08,7.334088892352186e-08,3.705737906947318e-07
3.680376164630075,6.510211235171646e-07,3.114248908624558e-07,2.2577613819209008e-08,7.46264164859642e-08,3.5539991563803834e-07
3.6919861840768577,7.094712857691903e-07,3.1074754113987915e-07,2.196323125401765e-08,7.19092923970198e-08,3.8797625213397633e-07
3.7035962035236403,7.280365012311208e-07,3.12846220997195e-07,2.152658410332071e-08,7.178999129042816e-08,4.1252613017464956e-07
3.715206222970423,4.250077925365025e-07,2.988180388747604e-07,2.1258251992341878e-08,6.86524636258909e-08,3.6693647778500854e-07
3.7268162424172058,5.990316486905269e-07,2.981115917800495e-07,2.1316073695853353e-08,6.860700883743224e-08,3.567382747781331e-07
3.7384262618639883,4.079710138406677e-07,2.9485709007767225e-07,2.128820062409081e-08,6.832505470196318e-08,3.4684421490123727e-07
3.750036281310771,5.75456020225261e-07,2.8770547496958307e-07,2.057267699179523e-08,6.79275729210427e-08,3.5124182821822774e-07
3.7616463007575534,3.9427462734772343e-07,2.806191895214588e-07,1.9188599142961012e-08,6.445129974777702e-08,2.790262621814342e-07
3.773256320204336,3.0893603426306797e-07,2.875627720994877e-07,1.9313192219055145e-08,6.54110667555768e-08,3.09826744186705e-07
3.7848663396511184,4.4053810483744623e-07,2.7803560122248935e-07,1.899482832926514e-08,6.450327674944641e-08,3.1769768131136703e-07
3.796476359097901,5.28054095030853e-07,2.762356864752512e-07,1.9138710061478178e-08,6.344454430418583e-08,3.0514460097066397e-07
3.8080863785446835,2.591500497489085e-07,2.7287556901718425e-07,1.8611435011721196e-08,6.107999346257621e-08,2.889958584125998e-07
3.819696397991466,2.379967995504842e-07,2.722159048695077e-07,1.8652662335347858e-08,6.08975315042566e-08,3.008143195182891e-07
3.831306417438249,3.6218874261408224e-07,2.613440538562801e-07,1.833231423107435e-08,6.088639245101692e-08,2.8405256331195767e-07
3.8429164368850315,2.2620467216773445e-07,2.5811583916783193e-07,1.775873282271849e-08,6.063543755536092e-08,2.8841529311212917e-07
3.854526456331814,2.8378774566993916e-07,2.519980644152363e-07,1.7283543608772123e-08,5.918899903231989e-08,2.763283779755385e-07
3.8661364757785965,2.1151706527414168e-07,2.5208105706715297e-07,1.8180778483978712e-08,5.73504708325225e-08,2.769890515432931e-07
3.877746495225379,1.7120409863041003e-07,2.4574234646554753e-07,1.8083815611269888e-08,5.7700974799040974e-08,2.7399377792750306e-07
3.8893565146721616,1.9790274173468735e-07,2.47653181388885e-07,1.7739712106330993e-08,5.5765064606752144e-08,2.5137703465484547e-07
3.900966534118944,1.3264773235555668e-07,2.453287426110153e-07,1.6645893446995388e-08,5.520013182556596e-08,2.536494553447833e-07
3.9125765535657266,1.8662869954724378e-07,2.3924028498041045e-07,1.6685992126378903e-08,5.381027789473434e-08,2.4979408420133873e-07
3.924186573012509,1.0709044010451464e-07,2.3487171225179984e-07,1.571734763825826e-08,5.382601373128795e-08,2.512302751141804e-07
3.9357965924592917,1.293847033956773e-07,2.3133924115381357e-07,1.6250088174907498e-08,5.37472926587259e-08,2.539504110344294e-07
3.9474066119060747,1.772844129311233e-07,2.2523931539865476e-07,1.5920235482553967e-08,5.138920473953316e-08,2.4645290299070856e-07
3.959016631352857,8.235362019274041e-08,2.2265126353208881e-07,1.5556399734273898e-08,5.196496896439117e-08,2.5139031756689704e-07
3.9706266507996397,1.3212832967169748e-07,2.2198068959813088e-07,1.506830998720176e-08,5.109228328671499e-08,2.3832128224561443e-07
3.9822366702464222,1.811043056751032e-07,2.155549303948185e-07,1.4996817496385388e-08,5.02416670215776e-08,2.454583636661033e-07
3.9938466896932048,8.610623988501124e-08,2.130763471346166e-07,1.5181159372220492e-08,4.8915375563705524e-08,2.3249191746231773e-07
4.005456709139987,5.96774322775506e-08,2.090492403732414e-07,1.464800836756576e-08,4.8946719301091514e-08,2.2998374251774197e-07
4.01706672858677,7.313206729532663e-08,2.0761143052040668e-07,1.4566117061492941e-08,4.7852739113480496e-08,2.3412527654903753e-07
4.028676748033552,5.5411096868692966e-08,2.062988344902027e-07,1.452348616708202e-08,4.7908043950355686e-08,2.2466146631895203e-07
4.040286767480335,6.418896697860023e-08,2.0286756777573732e-07,1.4276436018438772e-08,4.720626809363786e-08,2.2609899591516568e-07
4.051896786927117,7.323814264184324e-08,1.9790058648234725e-07,1.4795258426402186e-08,4.653593137651074e-08,2.221333219929158e-07
4.0635068063739,6.262008952507553e-08,1.974260650877647e-07,1.3724982912237432e-08,4.563636588122366e-08,2.2616380976933748e-07
4.0751168258206825,5.149511567468832e-08,1.9294928419770214e-07,1.4063726233268488e-08,4.5544404985790176e-08,2.151926903125925e-07
4.086726845267465,6.66713876315044e-08,1.9215293256477585e-07,1.3356729654832636e-08,4.427195669550322e-08,2.219136271983003e-07
4.0983368647142475,5.247701938962087e-08,1.8960485290800476e-07,1.3550062827235505e-08,4.4276850184959774e-08,2.1215587039689697e-07
4.1099468841610305,5.052372357759309e-08,1.878242016635172e-07,1.2893852670322593e-08,4.278416286501509e-08,2.0889760644019013e-07
4.1215569036078135,5.877230528877143e-08,1.8335234563773113e-07,1.2772486805639878e-08,4.216439890384205e-08,2.0917604039263458e-07
4.1331669230545955,4.766582864451767e-08,1.818343133121666e-07,1.2873953970344593e-08,4.2163889188308355e-08,1.9632670612562957e-07
4.1447769425013785,4.8858537823982324e-08,1.786347009921844e-07,1.2284460271193702e-08,4.109296661289279e-08,2.0346716935573767e-07
4.156386961948161,5.498487607890649e-08,1.7760093392888126e-07,1.1950019967243228e-08,4.124538857430701e-08,1.9579299366350932e-07
4.167996981394944,4.613098520912228e-08,1.770611886516388e-07,1.194516534804252e-08,4.031201149368915e-08,1.9432659399003617e-07
4.179607000841726,4.351985256069996e-08,1.7428221979313608e-07,1.2021216394939365e-08,4.024785712665343e-08,1.9270664378962233e-07
4.191217020288509,4.5001422960710224e-08,1.70460868564747e-07,1.1912487563006335e-08,3.966740020387366e-08,1.9100568013863278e-07
4.202827039735291,4.294327525745161e-08,1.6704595075845464e-07,1.1667914345444618e-08,3.891392788166045e-08,1.874612091305917e-07
4.214437059182074,4.0197725604667726e-08,1.6636286162426957e-07,1.144961389125186e-08,3.836855020099876e-08,1.869893490418151e-07
4.226047078628856,3.8737335557548256e-08,1.6470961773153178e-07,1.1278645495887265e-08,3.794266197456423e-08,1.8390720577020643e-07
4.237657098075639,3.879909272633382e-08,1.6178986444078674e-07,1.156363479908808e-08,3.763544958212888e-08,1.8314866796752463e-07
4.249267117522422,3.3392394726760124e-08,1.6126063752580072e-07,1.0854464956327168e-08,3.735750249864905e-08,1.7862946827996594e-07
4.260877136969204,4.474759088449399e-08,1.5737363714122564e-07,1.0950517481250568e-08,3.662502461475449e-08,1.7411818594952344e-07
4.272487156415987,3.301468503465831e-08,1.5489036836725042e-07,1.1070521856341502e-08,3.603087124135305e-08,1.7259141403229705e-07
4.284097175862769,3.8567495925442734e-08,1.555279490578831e-07,1.0895673924145237e-08,3.5818494711399575e-08,1.693471743263e-07
4.295707195309552,3.402521745947005e-08,1.4900301661726343e-07,1.089345649715325e-08,3.486806822152528e-08,1.673298807312856e-07
4.307317214756334,2.9595614688959922e-08,1.5083981509338918e-07,1.0655186864509085e-08,3.476078479258819e-08,1.642048461401503e-07
4.318927234203117,3.1522292389569176e-08,1.483787203134844e-07,1.0076791119415905e-08,3.434905749273295e-08,1.6086797302815362e-07
4.330537253649899,2.9812744510216564e-08,1.4516176049999142e-07,1.0212219395255002e-08,3.42440096266819e-08,1.6271622085613253e-07
4.342147273096682,2.6654453210646298e-08,1.4411987681879377e-07,1.0007520440039512e-08,3.3223782907630766e-08,1.6015449765397513e-07
4.353757292543465,3.239227444961377e-08,1.4221519800283686e-07,1.0010898597009984e-08,3.338125174679575e-08,1.5823608468761455e-07
4.365367311990247,2.464369187869146e-08,1.392051455617162e-07,9.594335059288085e-09,3.2603457216466695e-08,1.5616862022754288e-07
4.37697733143703,2.8521318915820228e-08,1.3987185606293037e-07,9.820600924607402e-09,3.2083423161290064e-08,1.5566006460768883e-07
4.388587350883812,2.972831003464527e-08,1.370022342325292e-07,9.436508111733326e-09,3.229929215934567e-08,1.5371320732798956e-07
4.400197370330595,2.6752894394995098e-08,1.3562967458582798e-07,9.23246965206911e-09,3.1335529767257845e-08,1.5080589785369672e-07
4.411807389777377,2.7109660243948358e-08,1.3365457250424064e-07,9.143674378808784e-09,3.113029481888061e-08,1.4898306370479051e-07
4.42341740922416,2.6523742859155485e-08,1.3121956218343187e-07,9.196258885177726e-09,3.0716984885098765e-08,1.451251186494174e-07
4.435027428670942,2.6074243200202084e-08,1.3069224952060839e-07,9.030729841234067e-09,3.016409804304574e-08,1.4447650425500054e-07
4.446637448117725,2.2943376530028944e-08,1.29279971401324e-07,9.214160902225125e-09,2.9980238901762126e-08,1.4213757894168939e-07
4.458247467564508,2.5384411200814855e-08,1.2743461421438232e-07,8.584956934498127e-09,2.957226224455581e-08,1.407623079636601e-07
4.46985748701129,2.240531236883489e-08,1.2729974569260498e-07,8.619346203071253e-09,2.862729109554818e-08,1.3999029704960134e-07
4.481467506458073,2.470593202051737e-08,1.2392647315657977e-07,8.727093225869368e-09,2.849587792783709e-08,1.3685395094463348e-07
4.493077525904855,2.3049392510869254e-08,1.2312302208479738e-07,8.483064790001002e-09,2.8315794162954303e-08,1.3715404103926498e-07
4.504687545351638,2.254727702802106e-08,1.2177136592125091e-07,8.379443032034277e-09,2.774260503834671e-08,1.3491204089668715e-07
4.51629756479842,2.229929492023959e-08,1.202530701631749e-07,8.25740892478894e-09,2.7834301185020503e-08,1.3437451846459017e-07
4.527907584245203,2.1783911713411217e-08,1.2036784898745922e-07,8.200132573178096e-09,2.7821350814762e-08,1.321338066358842e-07
4.539517603691985,2.2294491671463907e-08,1.170296952752345e-07,8.005189226229798e-09,2.724167041950206e-08,1.313342926072549e-07
4.551127623138768,2.241102788548609e-08,1.1627110278334544e-07,7.898392465569699e-09,2.710633006324749e-08,1.2939807521005884e-07
4.56273764258555,2.198634309511682e-08,1.1478425206210004e-07,7.916421805558076e-09,2.6447389437882e-08,1.2808415996856359e-07
4.574347662032333,2.021724004545829e-08,1.1383739047752764e-07,8.006313591363443e-09,2.6309939138226644e-08,1.2597462981008346e-07
4.585957681479116,2.1387918209433045e-08,1.1265730935248842e-07,7.500833498503857e-09,2.5881418992260743e-08,1.249034133020943e-07
4.597567700925898,2.005195403442728e-08,1.1114082137196054e-07,7.647916956667465e-09,2.5821049469440654e-08,1.2331526742083655e-07
4.609177720372681,2.019525830100789e-08,1.1065873084472461e-07,7.834989267765551e-09,2.562767722111612e-08,1.215555174495262e-07
4.6207877398194634,2.023485923281874e-08,1.0806262120074053e-07,7.530354084444121e-09,2.509790451705034e-08,1.2006223887056865e-07
4.632397759266246,2.0107452316924998e-08,1.0700171026271169e-07,7.395387860669417e-09,2.5062806221266802e-08,1.1960296873654002e-07
4.6440077787130285,1.9280509426216297e-08,1.0539661368478997e-07,7.549145286605438e-09,2.4320472130387375e-08,1.1812187631334642e-07
4.6556177981598115,2.0381774836980808e-08,1.0441306395600511e-07,7.121650736132421e-09,2.436328157645526e-08,1.1695115196165076e-07
4.6672278176065936,1.88433269437371e-08,1.0445555147795125e-07,7.21354625891105e-09,2.407006893168766e-08,1.1557933347841882e-07
4.6788378370533765,1.8928664110657667e-08,1.0278893113832609e-07,7.237642499815417e-09,2.3706785855262646e-08,1.1510584019087866e-07
4.6904478565001595,1.882295233894974e-08,1.021217567807839e-07,7.0022357547801406e-09,2.3497490630295635e-08,1.1328426635248276e-07
4.702057875946942,1.932554490642898e-08,1.0183869275240605e-07,7.27976777714294e-09,2.337351500157551e-08,1.11093629925511e-07
4.7136678953937245,1.892549112991266e-08,9.907957608282911e-08,6.926850872949279e-09,2.2842572730791642e-08,1.1128096430301066e-07
4.725277914840507,1.7483290137661454e-08,9.957048528877293e-08,6.799395005216395e-09,2.3195425198241676e-08,1.0977626818114775e-07
4.73688793428729,1.8554531262555023e-08,9.748762190200567e-08,6.761468599630294e-09,2.284969232878702e-08,1.079962027902976e-07
4.748497953734072,1.688588150301726e-08,9.702528692241342e-08,6.918606125956329e-09,2.2452978510442005e-08,1.0820845845922706e-07
4.760107973180855,1.7952177295834695e-08,9.5267247375292e-08,6.519544174573426e-09,2.24024107134137e-08,1.0501294435351957e-07
4.771717992627637,1.8152507038517674e-08,9.495039876652351e-08,6.4373899329953225e-09,2.192482446340202e-08,1.0553115801822889e-07
4.78332801207442,1.7939098468689737e-08,9.383771710667112e-08,6.713059185639632e-09,2.1829790868371603e-08,1.0395451636714665e-07
4.794938031521202,1.7084089950995542e-08,9.288268831597908e-08,6.524183848008879e-09,2.142580408292215e-08,1.0323967796899817e-07
4.806548050967985,1.732750053082927e-08,9.171645077197868e-08,6.385295963175446e-09,2.1244371436667852e-08,1.0251501429366747e-07
4.818158070414768,1.6612904290380213e-08,9.159276875834828e-08,6.285797724449008e-09,2.0992165353351593e-08,1.0114066515106327e-07
4.82976808986155,1.6477276472703092e-08,9.06996132651836e-08,6.519447551252656e-09,2.0711528020471207e-08,1.0003731894942719e-07
4.841378109308333,1.693119073552694e-08,8.946079436749433e-08,6.461200265917564e-09,2.0603052503233374e-08,9.916728731960417e-08
4.852988128755115,1.579343957813458e-08,8.856730300498218e-08,6.1178722955003596e-09,2.0699448069201284e-08,9.823009503571705e-08
4.864598148201898,1.6452945984651797e-08,8.799837949868886e-08,6.0715881763580655e-09,2.0161169198100362e-08,9.689385309791466e-08
4.87620816764868,1.5380924006511585e-08,8.719890060357713e-08,5.939623003262774e-09,2.0175209746356984e-08,9.609843038474672e-08
4.887818187095463,1.5769472006048876e-08,8.680705976682664e-08,5.994206649846254e-09,1.995769216431249e-08,9.486942174693837e-08
4.899428206542245,1.529633511630351e-08,8.536334886508245e-08,5.7396805948445385e-09,1.9847853641228008e-08,9.379469248414873e-08
4.911038225989028,1.58577776205307e-08,8.383161653574948e-08,5.6910763763502485e-09,1.9441621927273776e-08,9.409775954337484e-08
4.922648245435811,1.5655061186944727e-08,8.366562486484609e-08,5.8057585123057335e-09,1.9325283737921197e-08,9.225344303456674e-08
4.934258264882593,1.556083979022319e-08,8.227859480719785e-08,5.679299297323042e-09,1.9124455900529714e-08,9.139499817665743e-08
4.945868284329376,1.506730396510625e-08,8.137270133884888e-08,5.8614941065993535e-09,1.9063300457306676e-08,9.088915626260868e-08
4.957478303776158,1.499606385476246e-08,8.145217330312303e-08,5.565568983666163e-09,1.8781479551732978e-08,8.98684268840323e-08
4.969088323222941,1.498383491044461e-08,7.995404000564468e-08,5.565622935794632e-09,1.861789673318388e-08,8.944834253315625e-08
4.980698342669723,1.4511882868790448e-08,7.942965896232487e-08,5.35114342494262e-09,1.844397826313859e-08,8.798235396415793e-08
4.992308362116506,1.4656330007312318e-08,7.918396809531179e-08,5.483368941893997e-09,1.8263566014301567e-08,8.736138729502691e-08
5.003918381563288,1.4287271855768273e-08,7.838035102343942e-08,5.2809467283201916e-09,1.802345667918412e-08,8.65104638938697e-08
5.015528401010071,1.41497736014082e-08,7.787368020684524e-08,5.48249148091819e-09,1.7893988102060794e-08,8.623751089205982e-08
5.027138420456853,1.4362670253243593e-08,7.637540946400938e-08,5.178403168070033e-09,1.770197107552746e-08,8.52627936314765e-08
5.038748439903636,1.4064341533942259e-08,7.651902623169362e-08,5.3167360604732795e-09,1.767172137835546e-08,8.398191955148392e-08
5.050358459350419,1.390199797728207e-08,7.564688474204254e-08,5.1460885010658655e-09,1.7429552778109814e-08,8.375657860271857e-08
5.061968478797201,1.3978432190412186e-08,7.490461371580626e-08,5.277779040277254e-09,1.7298810738292188e-08,8.346613583635549e-08
5.073578498243984,1.3812751757020893e-08,7.469345679187586e-08,5.1151189124443356e-09,1.70528537523169e-08,8.214571985549199e-08
5.085188517690766,1.3610048891706227e-08,7.357991768322156e-08,5.152738706517027e-09,1.6975458361819022e-08,8.14768493932474e-08
5.096798537137549,1.3657091172366361e-08,7.266340510495042e-08,4.958261521534869e-09,1.68622318946241e-08,8.03725005340782e-08
5.108408556584331,1.3124662630641912e-08,7.242616968098673e-08,5.006700067734128e-09,1.6651802291738548e-08,7.991799171945377e-08
5.120018576031114,1.3018224659374836e-08,7.199118723300021e-08,5.064646567558401e-09,1.659231721401197e-08,7.944093251598142e-08
5.131628595477896,1.297329457240857e-08,7.025880626795807e-08,4.959297158176512e-09,1.6448368210624385e-08,7.876718946788885e-08
5.143238614924679,1.3053020972834667e-08,7.022485458921164e-08,4.815431177933159e-09,1.6230261058738334e-08,7.81557603683583e-08
5.154848634371462,1.2867417292670785e-08,6.9753778822095e-08,4.858698376653885e-09,1.6210803182707844e-08,7.754914158394327e-08
5.166458653818244,1.2742428791521382e-08,6.874003648144603e-08,4.811359889477172e-09,1.5897697075282125e-08,7.694798286018129e-08
5.178068673265027,1.2344783806238065e-08,6.855492161241586e-08,4.763540441154255e-09,1.5994436642673362e-08,7.632029956175378e-08
5.1896786927118095,1.2677486429605462e-08,6.739325481196074e-08,4.7416399614277936e-09,1.5843277339945014e-08,7.522710689004268e-08
5.2012887121585925,1.214548159784628e-08,6.734096953135837e-08,4.684016395419644e-09,1.5473907249436814e-08,7.491780317295403e-08
5.2128987316053745,1.2171333412147787e-08,6.617591585275577e-08,4.607121994664035e-09,1.5469810621793087e-08,7.421905520470424e-08
5.2245087510521575,1.2269596772018234e-08,6.664660642141792e-08,4.670400279304369e-09,1.5290545195211592e-08,7.29158118059348e-08
5.23611877049894,1.2179241794559003e-08,6.577606485031032e-08,4.516307542511956e-09,1.5255962362743036e-08,7.249879791041436e-08
5.247728789945723,1.187407565496869e-08,6.513283935078583e-08,4.510397233444797e-09,1.5066330505960344e-08,7.216787053732749e-08
5.2593388093925055,1.1953672064944491e-08,6.463803756208989e-08,4.4957656348485575e-09,1.4791984181866713e-08,7.115785127839343e-08
5.270948828839288,1.1951333479091605e-08,6.438555177397175e-08,4.431982721271675e-09,1.4904239821633168e-08,7.135454615664469e-08
5.282558848286071,1.1518868274255256e-08,6.352046749375887e-08,4.3899111490653196e-09,1.4570836149729668e-08,7.036552754625097e-08
5.294168867732853,1.1674774261983715e-08,6.28106094466751e-08,4.468747591247573e-09,1.4461173054869605e-08,7.000547707893424e-08
5.305778887179636,1.147319936791951e-08,6.217488263878977e-08,4.411576859879898e-09,1.455182433326099e-08,6.929628132881041e-08
5.317388906626418,1.1509287934618999e-08,6.22674725623898e-08,4.152868407657066e-09,1.4277059845012253e-08,6.86862483412298e-08
5.328998926073201,1.1108684597776692e-08,6.193009953744577e-08,4.136658991908253e-09,1.4252029289295267e-08,6.843889756886368e-08
5.340608945519983,1.1259695584601634e-08,6.09157979726101e-08,4.215553036815838e-09,1.4086973810836043e-08,6.757136296460314e-08
5.352218964966766,1.099103564180006e-08,6.009011431280888e-08,4.286762784918138e-09,1.394012847102611e-08,6.685179719805724e-08
5.363828984413548,1.1117886666689363e-08,6.010405153931156e-08,4.1334432425732204e-09,1.3694463299787448e-08,6.617105904014867e-08
5.375439003860331,1.0899227478616053e-08,5.992556467597516e-08,4.172974881012045e-09,1.3946680955589098e-08,6.597923032706986e-08
5.387049023307114,1.0897728382494652e-08,5.918385675068872e-08,4.0506534723427494e-09,1.3576270895292787e-08,6.550526208135888e-08
5.398659042753896,1.0496068417441813e-08,5.828789846289436e-08,3.94679019752755e-09,1.356952086961959e-08,6.514925629559173e-08
5.410269062200679,1.0814367259837056e-08,5.798220254579709e-08,4.137214952989113e-09,1.3403187950916295e-08,6.48273466007711e-08
5.421879081647461,1.0594483128368808e-08,5.688346468878009e-08,4.054301634806798e-09,1.3393973767256167e-08,6.421801798821933e-08
5.433489101094244,1.0457301499196382e-08,5.696751577297081e-08,3.948278104669104e-09,1.3092371308253329e-08,6.339762336732546e-08
5.445099120541026,1.0572645074035736e-08,5.653835065301283e-08,3.930765265356906e-09,1.3169382190475194e-08,6.265159064490375e-08
5.456709139987809,1.0090357582017725e-08,5.614820373673895e-08,3.829469521349353e-09,1.3008135589365766e-08,6.234770938892684e-08
5.468319159434591,1.0392381288878951e-08,5.629954879372357e-08,3.907383388353008e-09,1.292634965689095e-08,6.218430955572007e-08
5.479929178881374,1.0136870672646775e-08,5.576759558683428e-08,3.826778743581184e-09,1.2898096895137245e-08,6.149293013673464e-08
5.491539198328157,1.012469979661668e-08,5.488157388629952e-08,3.831440821950081e-09,1.263107706495462e-08,6.091918098288391e-08
5.503149217774939,9.991865738651046e-09,5.4587621329214423e-08,3.825017122025563e-09,1.2699575870687427e-08,6.042078497713216e-08
5.514759237221722,9.760754870216186e-09,5.421123645213706e-08,3.6854488218964725e-09,1.2564423631592261e-08,6.006266014314338e-08
5.526369256668504,9.831158394124716e-09,5.392564672234182e-08,3.7220239770445886e-09,1.2458717226247898e-08,5.999215219644394e-08
5.537979276115287,9.81778550631041e-09,5.340583641098418e-08,3.741267058974083e-09,1.2396905790724617e-08,5.919617003145929e-08
5.549589295562069,9.552837343022553e-09,5.267285570881682e-08,3.569645210762952e-09,1.226558862147863e-08,5.8727470922947367e-08
5.561199315008852,9.718493439589653e-09,5.2421572889007725e-08,3.622597828968264e-09,1.2074034420553452e-08,5.823835803884145e-08
5.572809334455634,9.518474735075476e-09,5.204637174390999e-08,3.624985714748536e-09,1.2098368275534757e-08,5.798033110510389e-08
5.584419353902417,9.544578167661379e-09,5.1460718968503285e-08,3.5622242690822956e-09,1.194371298229638e-08,5.7583600234982384e-08
5.596029373349199,9.59921820291221e-09,5.1593488762953506e-08,3.459903018507552e-09,1.1987420916684935e-08,5.699891235784178e-08
5.607639392795982,9.359327081494356e-09,5.110627769374393e-08,3.6176993165918954e-09,1.1853145711724627e-08,5.7098175034295854e-08
5.619249412242765,9.414170882161601e-09,5.046584786458482e-08,3.486536692514358e-09,1.1756260896821747e-08,5.5899246817141984e-08
5.630859431689547,9.161725584850041e-09,5.022533536501823e-08,3.4921492678354326e-09,1.1602038297969137e-08,5.591681572380097e-08
5.64246945113633,9.257619190385958e-09,4.973380007921757e-08,3.478448672587217e-09,1.1611894001866441e-08,5.5531411923483486e-08
5.654079470583112,8.968265139316377e-09,4.9721803962629823e-08,3.532472789590208e-09,1.1411371385848701e-08,5.509574745308968e-08
5.665689490029895,9.064996761723801e-09,4.931539798539779e-08,3.372262756412696e-09,1.1326236390205507e-08,5.45366367400314e-08
5.677299509476677,8.844025272435162e-09,4.894371919338537e-08,3.4069400594500602e-09,1.1291291958599763e-08,5.4204061621119615e-08
5.68890952892346,8.908543289056138e-09,4.8858928816392044e-08,3.3829409064232467e-09,1.120740906388251e-08,5.3895226056370155e-08
5.700519548370242,8.71721684581909e-09,4.825948458241871e-08,3.369410162591441e-09,1.1076388393308953e-08,5.3283885243471715e-08
5.712129567817025,8.654041826477766e-09,4.795750950643147e-08,3.3627166763926805e-09,1.106912432259243e-08,5.3120298328124415e-08
5.723739587263808,8.87706124418637e-09,4.770965056222694e-08,3.326582121398778e-09,1.0927244482999863e-08,5.272113856421418e-08
5.7353496067105905,8.680847883764696e-09,4.7322530268733275e-08,3.238650296108298e-09,1.0873989242445432e-08,5.2496312212388485e-08
5.746959626157373,8.842601981709318e-09,4.6722827494239154e-08,3.3004351459226745e-09,1.0812022896946283e-08,5.2002347623468196e-08
5.7585696456041555,8.405281443831763e-09,4.669469446937756e-08,3.182685065885104e-09,1.0725948571675962e-08,5.1603345681656894e-08
5.7701796650509385,8.564087645460048e-09,4.6089751460442056e-08,3.2667939233678784e-09,1.0699445636540995e-08,5.1470358600013766e-08
5.781789684497721,8.264077979351635e-09,4.569501424063744e-08,3.182894933953544e-09,1.0569247298156427e-08,5.0909112129021645e-08
5.7933997039445035,8.429162804380827e-09,4.56857477940624e-08,3.2209359230488623e-09,1.0586223627609987e-08,5.0355563920295084e-08
5.805009723391286,8.140100097689814e-09,4.507828807527561e-08,3.1356579978416985e-09,1.0476658944933108e-08,4.9976968530746035e-08
5.816619742838069,8.085444779377033e-09,4.4886033626257505e-08,3.0862791428540053e-09,1.0369883315250145e-08,5.0164989480050344e-08
5.828229762284851,8.107991991279809e-09,4.4450347789652393e-08,3.1382522873305385e-09,1.0278536463977421e-08,4.988615578406539e-08
5.839839781731634,8.201053705775819e-09,4.4237636092725695e-08,3.0617798169156674e-09,1.0122523051287065e-08,4.8909724657832095e-08
5.851449801178417,8.236609221556385e-09,4.410297490728302e-08,2.9933915606060145e-09,1.0158951557619434e-08,4.8828714775515436e-08
5.863059820625199,7.963442884888933e-09,4.406584793662467e-08,2.949243362305689e-09,1.0180931280628763e-08,4.8182615581106856e-08
5.874669840071982,8.203039168670888e-09,4.3471092458645745e-08,3.012364494810724e-09,9.949732214108135e-09,4.7976307435607175e-08
5.886279859518764,8.006337485128658e-09,4.302146414145302e-08,2.989752625570387e-09,9.940359314301318e-09,4.782446561290778e-08
5.897889878965547,7.858651556463141e-09,4.2969754978080294e-08,2.8729552831507314e-09,9.870625891870308e-09,4.7599763449248206e-08
5.909499898412329,7.844314756342286e-09,4.2665816859010285e-08,2.8897229520798385e-09,9.922046538871751e-09,4.725329814054229e-08
5.921109917859112,7.673831129855538e-09,4.2482185241350424e-08,2.9381684604119316e-09,9.785582112817264e-09,4.697805022488944e-08
5.932719937305894,7.647345647213646e-09,4.193576446790031e-08,2.905046214516675e-09,9.681600672547054e-09,4.6684709689174164e-08
5.944329956752677,7.531874857538007e-09,4.176491725638873e-08,2.9159049314560067e-09,9.621740756479927e-09,4.617896670122659e-08
5.95593997619946,7.52338322044777e-09,4.1287843526764845e-08,2.8746355125007076e-09,9.56163845868269e-09,4.601173741421954e-08
5.967549995646242,7.6273543721499e-09,4.131888033451707e-08,2.862054601450718e-09,9.577168459422681e-09,4.556830019546269e-08
5.979160015093025,7.5051755345192e-09,4.0871970768438375e-08,2.7655810848369036e-09,9.46482397132434e-09,4.5277479647029145e-08
5.990770034539807,7.54713516081353e-09,4.079480913013417e-08,2.81618401658895e-09,9.432179923203443e-09,4.497395469959135e-08
6.00238005398659,7.423343307440728e-09,4.060463123370701e-08,2.7801761981331735e-09,9.41303190766959e-09,4.504758883077738e-08
6.013990073433372,7.328831372932807e-09,4.02162052352648e-08,2.824495259167685e-09,9.282082436146256e-09,4.4448270585788156e-08
6.025600092880155,7.308013878455723e-09,3.9658509807133325e-08,2.78506827173493e-09,9.163803444020572e-09,4.421668818728721e-08
6.037210112326937,7.3178905803683865e-09,3.943095987886673e-08,2.6972005197620665e-09,9.160472700338475e-09,4.3912427241878924e-08
6.04882013177372,7.134175317274346e-09,3.936996879899983e-08,2.727170663755783e-09,9.145917811874078e-09,4.3488204073645125e-08
6.060430151220503,7.122970601053232e-09,3.901386354017833e-08,2.6868350396870346e-09,9.111745393846558e-09,4.3592410134827425e-08
6.072040170667285,7.007224111646805e-09,3.864834727714657e-08,2.7127471598561727e-09,8.97945818979471e-09,4.3175262369096736e-08
6.083650190114068,6.976871834127335e-09,3.887163610939051e-08,2.6713182502937386e-09,8.88652944977347e-09,4.262304484127738e-08
6.09526020956085,6.96668071951941e-09,3.8159986347738075e-08,2.6692151610032468e-09,8.861256400695166e-09,4.239582456597702e-08
6.106870229007633,6.935377604612396e-09,3.8128004204277523e-08,2.663797136764316e-09,8.746909634340767e-09,4.2428391343983306e-08
6.118480248454415,6.899818271427717e-09,3.797726260305712e-08,2.6704291247487753e-09,8.755077318030216e-09,4.221866187747957e-08
6.130090267901198,6.8665592598257895e-09,3.759889149326853e-08,2.6232058628099493e-09,8.695880976063784e-09,4.1922094477440636e-08
6.14170028734798,6.842306604881654e-09,3.740477174396306e-08,2.6085573831417406e-09,8.681844648221246e-09,4.144988282940641e-08
6.153310306794763,6.920158537748352e-09,3.720858490934217e-08,2.5722050073500943e-09,8.60641399117542e-09,4.1438315195582655e-08
6.164920326241545,6.777271731860156e-09,3.66680239890678e-08,2.50626066270347e-09,8.481952919125482e-09,4.0962210215330096e-08
6.176530345688328,6.767639178861161e-09,3.673271155025775e-08,2.5211710095185412e-09,8.493537783959702e-09,4.060791021285526e-08
6.188140365135111,6.7365396404156624e-09,3.655790137559539e-08,2.5411360575770254e-09,8.441067179090246e-09,4.0560881218190294e-08
6.199750384581893,6.595377771181655e-09,3.6471079213869504e-08,2.5270814111298694e-09,8.375791620978192e-09,4.023613566976398e-08
6.211360404028676,6.620341550222624e-09,3.601783882517191e-08,2.5171854624275428e-09,8.345512303632404e-09,3.9944807780601105e-08
6.222970423475458,6.508645921224954e-09,3.5834946061474983e-08,2.520529124855033e-09,8.316728839247811e-09,4.00058302517343e-08
6.234580442922241,6.4788305571316e-09,3.555080900298799e-08,2.4297351159548565e-09,8.246674574136378e-09,3.9497726022066075e-08
6.246190462369023,6.4802607973785236e-09,3.54904400692346e-08,2.506357576212509e-09,8.159368165353049e-09,3.924176679093167e-08
6.257800481815806,6.437824350154979e-09,3.533100012595103e-08,2.404046449559819e-09,8.074617054755978e-09,3.911902791511825e-08
6.2694105012625885,6.3888585751708154e-09,3.509987479776459e-08,2.434050236102052e-09,8.057574913980942e-09,3.877781917779479e-08
6.2810205207093714,6.225177678223428e-09,3.472301159192512e-08,2.378618338136026e-09,8.028814815542907e-09,3.877849509075e-08
6.292630540156154,6.340101623513949e-09,3.4631654671651365e-08,2.4016312487205854e-09,7.971604937404469e-09,3.836098783681361e-08
6.3042405596029365,6.382165211680731e-09,3.422363840634392e-08,2.3832626671264966e-09,7.93283916245338e-09,3.811942182225094e-08
6.3158505790497195,6.31275106882879e-09,3.411423684223949e-08,2.36894845544737e-09,7.960126765153168e-09,3.8043659326618446e-08
6.3274605984965016,6.248187771934643e-09,3.4148351293871105e-08,2.3452586326815112e-09,7.829448690776406e-09,3.775719126160383e-08
6.3390706179432845,6.203613352524648e-09,3.392001481111723e-08,2.321641735990501e-09,7.79107510146217e-09,3.72701793241174e-08
6.350680637390067,6.115991666036309e-09,3.368767787738351e-08,2.3518670823252397e-09,7.761982087762256e-09,3.753945920847047e-08
6.36229065683685,6.176974261709907e-09,3.3378955179405184e-08,2.3537263687630123e-09,7.764537106537268e-09,3.681612496766729e-08
6.373900676283632,6.027537593083102e-09,3.319751607144343e-08,2.2998628912589373e-09,7.669465657689818e-09,3.676876517029791e-08
6.385510695730415,6.10428139295717e-09,3.284547667606544e-08,2.2440932138248673e-09,7.586179966324121e-09,3.650633985030383e-08
6.397120715177197,6.019724521833771e-09,3.264067231316364e-08,2.2476924395228717e-09,7.58142943779121e-09,3.638103218339875e-08
6.40873073462398,5.9289547936576755e-09,3.272112935777585e-08,2.2746777159097776e-09,7.540947898433247e-09,3.612553728552408e-08
6.420340754070763,5.848427118086858e-09,3.219981325084148e-08,2.2685002405163807e-09,7.525908021698062e-09,3.573250988287872e-08
6.431950773517545,5.898321546066192e-09,3.212532852005241e-08,2.2708448490909722e-09,7.50418697870516e-09,3.596779803958598e-08
6.443560792964328,5.9193786849115605e-09,3.205534521165394e-08,2.2352421490422184e-09,7.386796481298443e-09,3.5408188904430086e-08
6.45517081241111,5.853963069343422e-09,3.1752656432728496e-08,2.193554067284957e-09,7.345842046185066e-09,3.530143247769121e-08
6.466780831857893,5.7284991427839364e-09,3.15321166981447e-08,2.1925476608911926e-09,7.325848098662738e-09,3.517775531115509e-08
6.478390851304675,5.741013494315096e-09,3.1567549303509614e-08,2.1719976980471027e-09,7.260079811404028e-09,3.497866962058815e-08
6.490000870751458,5.636541495970033e-09,3.131580853459865e-08,2.162772675960228e-09,7.281708307424079e-09,3.495415459156768e-08
6.50161089019824,5.827987129158636e-09,3.115803938958884e-08,2.1702620644212874e-09,7.205324555391244e-09,3.461039958918872e-08
6.513220909645023,5.641472440057548e-09,3.1007040565802875e-08,2.1257569169797417e-09,7.159542015348575e-09,3.424084569437698e-08
6.524830929091806,5.6106316504804255e-09,3.059074339851499e-08,2.178284386117024e-09,7.145205085755731e-09,3.4235112318879825e-08
6.536440948538588,5.642941472540486e-09,3.067027336560751e-08,2.1064721395961726e-09,7.084982969415645e-09,3.388677654440391e-08
6.548050967985371,5.450605553718294e-09,3.027698171011184e-08,2.0967010401897317e-09,7.073593037202495e-09,3.387563184579242e-08
6.559660987432153,5.666258203564423e-09,3.015975622608701e-08,2.1015184484640024e-09,7.026609110141249e-09,3.3578909407037984e-08
6.571271006878936,5.570365571622787e-09,3.0095611994823605e-08,2.064698610132004e-09,6.905247339318972e-09,3.337352219948978e-08
6.582881026325718,5.360953282344272e-09,2.993467904368062e-08,2.059004776519007e-09,6.895269995131918e-09,3.321655898226931e-08
6.594491045772501,5.439007596832749e-09,2.9765430517716226e-08,2.042497646449494e-09,6.9507051959004945e-09,3.299503280093869e-08
6.606101065219283,5.311025284561621e-09,2.95271758135888e-08,2.0440407351822882e-09,6.858116587153247e-09,3.287286310491421e-08
6.617711084666066,5.392740964383168e-09,2.947594106418272e-08,2.0425646797998357e-09,6.814448927921893e-09,3.27524394652444e-08
6.629321104112848,5.398485579703263e-09,2.9389930830475936e-08,2.021790437739431e-09,6.798405234373342e-09,3.252081896965833e-08
6.640931123559631,5.405424218855515e-09,2.9185603777548538e-08,2.032045415664713e-09,6.6981172700882904e-09,3.235940720892253e-08
6.652541143006414,5.389304063220459e-09,2.901911043964262e-08,2.039724290819303e-09,6.7096141585201676e-09,3.241522300366809e-08
6.664151162453196,5.315570225189408e-09,2.8800544974408807e-08,2.007291643031181e-09,6.684704635104765e-09,3.2103018437379464e-08
6.675761181899979,5.2047378620373615e-09,2.877037597699978e-08,1.96964238069215e-09,6.641475266794844e-09,3.17673285478921e-08
6.687371201346761,5.314536996807636e-09,2.845702884733282e-08,1.966355797676377e-09,6.597034663281764e-09,3.1598149525888234e-08
6.698981220793544,5.07361139450155e-09,2.8333224789846605e-08,1.9563901454702164e-09,6.5834254667679876e-09,3.1429165965274855e-08
6.710591240240326,5.152380929390837e-09,2.8312269167324035e-08,1.9551094254197777e-09,6.500585809020511e-09,3.1343218535943535e-08
6.722201259687109,5.198992890528103e-09,2.8187365534849905e-08,1.9413718881601574e-09,6.508783250687889e-09,3.103093022366182e-08
6.733811279133891,5.047040566439256e-09,2.7929501668113512e-08,1.8962282953679115e-09,6.436265931328608e-09,3.084637274825588e-08
6.745421298580674,5.066159336658723e-09,2.7786913229536656e-08,1.8927039924852717e-09,6.419211295029048e-09,3.08812390058875e-08
6.757031318027457,5.097655822650963e-09,2.7669634772457514e-08,1.902481668752005e-09,6.410035847777162e-09,3.061616616329479e-08
6.768641337474239,4.97159012774263e-09,2.7511579559047042e-08,1.909786183777548e-09,6.361260889974588e-09,3.046316580094579e-08
6.780251356921022,5.000620238411727e-09,2.7310901928187697e-08,1.8580637391473631e-09,6.287984663732463e-09,3.0409988702884684e-08
6.791861376367804,4.936101775659063e-09,2.7209186352351848e-08,1.9015359291254342e-09,6.3288099931129014e-09,3.021079475867493e-08
6.803471395814587,4.979753720489279e-09,2.7112674495451393e-08,1.8640689519647436e-09,6.259987311695257e-09,2.9929506142846944e-08
6.8150814152613695,4.853528629681694e-09,2.6971193567044012e-08,1.8498516246873047e-09,6.207841629286194e-09,2.988166153057116e-08
6.826691434708152,4.888589231864735e-09,2.674203085557395e-08,1.846957631856339e-09,6.187839424622089e-09,2.986632118567151e-08
6.8383014541549345,4.911406237952971e-09,2.658615687778438e-08,1.8298818186227122e-09,6.137917032411515e-09,2.981690672917691e-08
6.8499114736017175,4.862310237353104e-09,2.6509283235303635e-08,1.819406562817238e-09,6.1097825517324876e-09,2.937722467590783e-08
6.8615214930485005,4.83786049161484e-09,2.62989103475289e-08,1.8003593362297448e-09,6.075925593558737e-09,2.9375087331634635e-08
6.8731315124952825,4.768001104025346e-09,2.621593464995761e-08,1.8020233646061844e-09,6.098505575806552e-09,2.9018044119751764e-08
6.8847415319420655,4.695652832163212e-09,2.6062122562340255e-08,1.8129690466445616e-09,6.022902364556747e-09,2.8775777087913395e-08
6.896351551388848,4.709288243874967e-09,2.592643323207049e-08,1.7755476975873305e-09,5.99968021480376e-09,2.8692970597233863e-08
6.907961570835631,4.673208055941871e-09,2.58074282557477e-08,1.7731074887996005e-09,5.980718575344086e-09,2.855972246675764e-08
6.919571590282413,4.687265578956584e-09,2.5675323886850868e-08,1.7822948355718206e-09,5.970120734558182e-09,2.8461959601107807e-08
6.931181609729196,4.707200322686235e-09,2.5581444710636812e-08,1.7966505189693332e-09,5.9275320042854556e-09,2.833782523291733e-08
6.942791629175978,4.617493619873307e-09,2.541498809450423e-08,1.7666505016083386e-09,5.887366170426476e-09,2.8354381829122078e-08
6.954401648622761,4.610462786349583e-09,2.531118808180297e-08,1.758727725738496e-09,5.840174895256866e-09,2.8099771333734187e-08
6.966011668069543,4.552113696658379e-09,2.514154533097058e-08,1.7381918903245382e-09,5.7815080696502045e-09,2.8062056932848963e-08
6.977621687516326,4.6117923677000275e-09,2.5096492541850897e-08,1.7534195995732238e-09,5.8055519605934915e-09,2.7870826284498047e-08
6.989231706963109,4.5620626461994515e-09,2.4951508642253004e-08,1.7030811474708082e-09,5.752213495348477e-09,2.7734056146735402e-08
7.000841726409891,4.535592002322775e-09,2.4881751786826098e-08,1.7044566201337398e-09,5.730589850189574e-09,2.7502401121488254e-08
7.012451745856674,4.5240629558752165e-09,2.4691622384386002e-08,1.7027384441650177e-09,5.706376101773451e-09,2.7376566594496875e-08
7.024061765303456,4.48987559932909e-09,2.451780132300713e-08,1.6978032695659903e-09,5.703631717851839e-09,2.7236475660352245e-08
7.035671784750239,4.470980051476552e-09,2.4417031244105902e-08,1.6896642567148434e-09,5.6211221114700375e-09,2.730288171099964e-08
7.047281804197021,4.469406546641708e-09,2.42950551047331e-08,1.6663765854189506e-09,5.625872546096146e-09,2.704950827563278e-08
7.058891823643804,4.4356964844961985e-09,2.416676321222972e-08,1.6844669531961146e-09,5.610254992336077e-09,2.6889917471512975e-08
7.070501843090586,4.406852529687493e-09,2.4198191651909988e-08,1.6208708747077235e-09,5.592419478636826e-09,2.669277702946838e-08
7.082111862537369,4.449464512254755e-09,2.400528264781364e-08,1.6494373330370266e-09,5.546374718031448e-09,2.6583002752960827e-08
7.093721881984152,4.380653710714062e-09,2.3988512281863885e-08,1.6520385451653824e-09,5.522388880205005e-09,2.6478472111834493e-08
7.105331901430934,4.330372502838268e-09,2.3788133368404034e-08,1.6445653526856789e-09,5.475507086269167e-09,2.6400358598880914e-08
7.116941920877717,4.325207981594953e-09,2.3475486486005207e-08,1.6231697316801107e-09,5.492037337400969e-09,2.6209110754845073e-08
7.128551940324499,4.348817322416593e-09,2.3538274570806282e-08,1.6210198541315573e-09,5.459098110724716e-09,2.6180706822397487e-08
7.140161959771282,4.341069348425858e-09,2.336580311449496e-08,1.6290431997362793e-09,5.408353484476901e-09,2.6091824739470774e-08
7.151771979218064,4.256092755768495e-09,2.3349965751349865e-08,1.6068300189961748e-09,5.383358485164741e-09,2.5877324935147857e-08
7.163381998664847,4.299051278279524e-09,2.3174097310567456e-08,1.5822015799724964e-09,5.3556614963911935e-09,2.5641314131919855e-08
7.174992018111629,4.187279873181783e-09,2.3103698500891043e-08,1.605701525414652e-09,5.321470289826209e-09,2.5659123339624082e-08
7.186602037558412,4.1825038722172755e-09,2.299441725948139e-08,1.5876161028327393e-09,5.333360970927262e-09,2.5461788045611677e-08
7.198212057005194,4.260910590288428e-09,2.29483864636748e-08,1.590121854147459e-09,5.290328997770305e-09,2.543053616441549e-08
7.209822076451977,4.222349105418667e-09,2.276015133998191e-08,1.5795368219998378e-09,5.245046313699074e-09,2.52689462771618e-08
7.22143209589876,4.144393692252408e-09,2.2596067872057742e-08,1.581133980012881e-09,5.2610198763377554e-09,2.519191559359683e-08
7.233042115345542,4.139556903329361e-09,2.2622526908544332e-08,1.5332388194519123e-09,5.2149771693615685e-09,2.4932960836127037e-08
7.244652134792325,4.064054645769584e-09,2.2463592669649892e-08,1.5477648162929185e-09,5.194798825191068e-09,2.4960036907299955e-08
7.256262154239107,4.068832482368686e-09,2.243687195438225e-08,1.5539113668930546e-09,5.159409146209361e-09,2.4764979652167823e-08
7.26787217368589,4.1035422040959605e-09,2.2357877599768897e-08,1.5541643884133163e-09,5.113864517162676e-09,2.475531241228108e-08
7.279482193132672,4.003209804235779e-09,2.2147954511021253e-08,1.5267305555299559e-09,5.115584001677934e-09,2.4476851852140824e-08
7.291092212579455,4.0345465267336705e-09,2.2120399962495602e-08,1.518515945123633e-09,5.110643086272349e-09,2.444945747229611e-08
7.302702232026237,3.9561257992633555e-09,2.18509181092912e-08,1.5039197342509717e-09,5.0825582694399146e-09,2.4319640125741128e-08
7.31431225147302,4.024891617652093e-09,2.1874660974015792e-08,1.4897277363037141e-09,5.0386943427978665e-09,2.418382454098097e-08
7.325922270919803,3.936194912994699e-09,2.170972702009363e-08,1.5034013657564165e-09,5.062939715823602e-09,2.417283267095362e-08
7.337532290366585,3.950591979770076e-09,2.163596424228917e-08,1.4769310214293253e-09,5.007323123990583e-09,2.4070558826997107e-08
7.349142309813368,3.908212048348565e-09,2.1523390598651063e-08,1.4649749329698299e-09,4.979746400118332e-09,2.399304393048884e-08
7.36075232926015,3.945467058477469e-09,2.1483452566017432e-08,1.4653187964439238e-09,4.932630173403903e-09,2.377477904591764e-08
7.372362348706933,3.871995890692182e-09,2.130229933715684e-08,1.4744986335150384e-09,4.928427426094913e-09,2.3722813353370317e-08
7.3839723681537155,3.896565699699946e-09,2.1283630691690898e-08,1.4598091128848004e-09,4.895100700356102e-09,2.3625021516645005e-08
7.3955823876004985,3.852476582707e-09,2.112740085964174e-08,1.4675099937603058e-09,4.8989168753119415e-09,2.3329433053503682e-08
7.4071924070472805,3.856586087729753e-09,2.1028010963355216e-08,1.4396716457775051e-09,4.858126473832903e-09,2.3328217858845697e-08
7.4188024264940635,3.8684088351805555e-09,2.0901489944652075e-08,1.4441392968686579e-09,4.846733273549879e-09,2.318238727693488e-08
7.430412445940846,3.8100362593389765e-09,2.08353420374273e-08,1.4393792680279273e-09,4.818363239283415e-09,2.331679988425034e-08
7.442022465387629,3.812044758302608e-09,2.0704758926827777e-08,1.4496093780919889e-09,4.780253016451542e-09,2.295184347974815e-08
7.4536324848344115,3.736663220125859e-09,2.0644463555330197e-08,1.4204079405205549e-09,4.799188283455957e-09,2.2899083323958566e-08
7.465242504281194,3.75199929502279e-09,2.0567426247578593e-08,1.405037422713308e-09,4.763240195181109e-09,2.2869187700183948e-08
7.476852523727977,3.760498803691241e-09,2.047973646101697e-08,1.4311440861379664e-09,4.7152697818909306e-09,2.2672609948103395e-08
7.488462543174759,3.759969114104262e-09,2.041068109927136e-08,1.4088696659286833e-09,4.6849423286411586e-09,2.2672402317497706e-08
7.500072562621542,3.769179201652418e-09,2.0296973047211262e-08,1.3903701685242578e-09,4.7153103201711855e-09,2.2601839110617918e-08
7.511682582068324,3.6986511300584177e-09,2.0233124736486e-08,1.395448673586575e-09,4.699957276428872e-09,2.2447992019317464e-08
7.523292601515107,3.6901790762332174e-09,2.011396123009497e-08,1.3817668670645748e-09,4.68011086265141e-09,2.2373951253921608e-08
7.534902620961889,3.680234762151592e-09,1.995971685309131e-08,1.3880876248983023e-09,4.651481204531811e-09,2.223866380648859e-08
7.546512640408672,3.6142500488686945e-09,2.0029884910092552e-08,1.3991573651567976e-09,4.609903725955729e-09,2.22526402061097e-08
7.558122659855455,3.613165706076331e-09,1.978620471382675e-08,1.3850788882020817e-09,4.596971076136078e-09,2.202914952804203e-08
7.569732679302237,3.589775502320865e-09,1.974655376483609e-08,1.351754578671374e-09,4.5601568102849895e-09,2.1970113623108995e-08
7.58134269874902,3.5352345701517305e-09,1.9640801878590678e-08,1.3540941416995595e-09,4.53645024206701e-09,2.183993897622296e-08
7.592952718195802,3.568429560935012e-09,1.9592853111008523e-08,1.3521973621767537e-09,4.550781065988017e-09,2.1756955352604943e-08
7.604562737642585,3.5637597820355517e-09,1.950241758944788e-08,1.3411106420606772e-09,4.521976651819342e-09,2.1764238977642267e-08
7.616172757089367,3.505526516287357e-09,1.944973010047267e-08,1.341219602015629e-09,4.461440420109199e-09,2.167813631477919e-08
7.62778277653615,3.5065789824599778e-09,1.931709904756443e-08,1.3294982266779273e-09,4.47539953182023e-09,2.1447127328382452e-08
7.639392795982932,3.5178337988139727e-09,1.9259604364444814e-08,1.3470862053632259e-09,4.434925485490933e-09,2.1501407927209204e-08
7.651002815429715,3.4182889109458476e-09,1.9211679805743708e-08,1.326071004341962e-09,4.40968051838095e-09,2.124178641709788e-08
7.662612834876498,3.4885099752572076e-09,1.9022493784761912e-08,1.3267578102136798e-09,4.415870293128164e-09,2.1093995204905418e-08
7.67422285432328,3.4695002726373755e-09,1.894734410210834e-08,1.3210007845067472e-09,4.413098576089259e-09,2.122076191309514e-08
7.685832873770063,3.445805777377738e-09,1.8995947771494228e-08,1.3159965528146302e-09,4.382028575329854e-09,2.091508750751021e-08
7.697442893216845,3.462122891170821e-09,1.8834437746900473e-08,1.3126661753472506e-09,4.370209408326412e-09,2.0848781476778484e-08
7.709052912663628,3.472119021695987e-09,1.8778578176681593e-08,1.3102815250672275e-09,4.330278706532092e-09,2.082722534337749e-08
7.72066293211041,3.403954925738549e-09,1.8700817390735658e-08,1.2754951312177679e-09,4.310074353480827e-09,2.0736161411736247e-08
7.732272951557193,3.425355702806666e-09,1.864065138208371e-08,1.2629935361409684e-09,4.3124462201154625e-09,2.0695866918220136e-08
7.743882971003975,3.401835701426224e-09,1.8517066735358536e-08,1.2830927515709835e-09,4.304937576821436e-09,2.066581249816078e-08
7.755492990450758,3.408866271537124e-09,1.8442150120717715e-08,1.2876858124926232e-09,4.267853938424478e-09,2.050333079225099e-08
7.76710300989754,3.3200660406584732e-09,1.8371772930174344e-08,1.2701448950991991e-09,4.2588555757758046e-09,2.0448285274593328e-08
7.778713029344323,3.3355608802904093e-09,1.8333562971419967e-08,1.254496523040308e-09,4.264604744173058e-09,2.0387963385153304e-08
7.790323048791106,3.3246838407742095e-09,1.8225714608103993e-08,1.2529198777995372e-09,4.229749495461773e-09,2.0455469372963953e-08
7.801933068237888,3.2952387678866623e-09,1.8147271769834296e-08,1.258228004087558e-09,4.195681431951575e-09,2.0164624532763446e-08
7.813543087684671,3.2696065300940735e-09,1.807013599743836e-08,1.2357915877683149e-09,4.20287249438233e-09,1.9965414401634178e-08
7.825153107131453,3.301638972906108e-09,1.8045857963857477e-08,1.2466825649577723e-09,4.165981144958365e-09,2.005352890592118e-08
7.836763126578236,3.2312097882655865e-09,1.7979810303748925e-08,1.2562860053875218e-09,4.136337018264976e-09,1.996432612218489e-08
7.848373146025018,3.241566817542757e-09,1.791365464186847e-08,1.2157463514875821e-09,4.13348066684226e-09,1.982016234516896e-08
7.859983165471801,3.229673321504133e-09,1.7829144922487575e-08,1.2131372106062322e-09,4.0942329379543866e-09,1.9766257656810727e-08
7.871593184918583,3.270246609584832e-09,1.7737003687710212e-08,1.2295313970596186e-09,4.099656654617588e-09,1.9741006555099885e-08
7.883203204365366,3.186207634873451e-09,1.764237653455844e-08,1.2143386042206667e-09,4.07833973400728e-09,1.9618356340929277e-08
7.894813223812149,3.1728495268509135e-09,1.7555579400936074e-08,1.2101510486128087e-09,4.054103562196717e-09,1.9566436275065596e-08
7.906423243258931,3.1964833786464954e-09,1.7497840375704042e-08,1.2174635024452802e-09,4.033043851468987e-09,1.948066932870583e-08
7.918033262705714,3.1842870003196795e-09,1.7401954202285465e-08,1.2064573609186132e-09,4.02820388597358e-09,1.936332843561185e-08
7.9296432821524965,3.153985791157445e-09,1.738404072998136e-08,1.1930941142273412e-09,4.018720439610734e-09,1.9326234207657607e-08
7.9412533015992794,3.1250267646245773e-09,1.7340131056073555e-08,1.1973346826511389e-09,3.9966086694514e-09,1.9212124424997954e-08
7.9528633210460615,3.0981455751916217e-09,1.7222457792931756e-08,1.1813460725088896e-09,4.01240029542514e-09,1.9215060830667182e-08
7.9644733404928445,3.1391347291381658e-09,1.7129149318562794e-08,1.1839205109769995e-09,3.949951126082019e-09,1.903254783787533e-08
7.976083359939627,3.1347884331947745e-09,1.7020017684635544e-08,1.16074762252082e-09,3.941517209992672e-09,1.8988111047392774e-08
7.9876933793864096,3.1292243496711835e-09,1.6953672899903935e-08,1.1755235396733209e-09,3.919912352539832e-09,1.8907882686682872e-08
7.999303398833192,3.1024064234465134e-09,1.6961301792341716e-08,1.1593805339914478e-09,3.918552345322933e-09,1.8754724011112675e-08
8.010913418279975,3.0768610389624328e-09,1.6828739550683738e-08,1.1725132997102419e-09,3.909280552484967e-09,1.8785415810625826e-08
8.022523437726758,3.0438751530121436e-09,1.6817611036166428e-08,1.1640822223905213e-09,3.8822168740742795e-09,1.8731135013266006e-08
8.03413345717354,3.0715815539037713e-09,1.674229107530996e-08,1.1391665172874991e-09,3.885902095395656e-09,1.8568821965732946e-08
8.045743476620322,3.0652253789204617e-09,1.668558253149675e-08,1.145544583565762e-09,3.8594002627512565e-09,1.8546552775622008e-08
8.057353496067105,3.0169299697319533e-09,1.6691452559502758e-08,1.1366136221304577e-09,3.836338625354179e-09,1.8401959193114468e-08
8.068963515513888,3.003495070277879e-09,1.6603849429225432e-08,1.1396544527896603e-09,3.821841556778756e-09,1.8439844322116113e-08
8.08057353496067,2.989440426902041e-09,1.6563398761271863e-08,1.1358506795485148e-09,3.800217884214159e-09,1.831183611567592e-08
8.092183554407452,2.9706453324865913e-09,1.6432213956128114e-08,1.1233368446034902e-09,3.814313295008893e-09,1.8237246517132628e-08
8.103793573854235,2.9552900273755416e-09,1.6306199642210082e-08,1.1154439194973955e-09,3.781815079922391e-09,1.8190634131694972e-08
8.115403593301018,2.95968729517769e-09,1.634399186885591e-08,1.121540238892848e-09,3.7691783681384466e-09,1.817921263039748e-08
8.1270136127478,2.9696084954124422e-09,1.6281756966545347e-08,1.1137153372042477e-09,3.76193680912811e-09,1.8124825329591623e-08
8.138623632194584,2.99386022868719e-09,1.6194886649331537e-08,1.10103019243504e-09,3.727421355707355e-09,1.7969919658104788e-08
8.150233651641365,2.9746730066430537e-09,1.6185165954557274e-08,1.1114774757503372e-09,3.717026936672246e-09,1.7912297085019073e-08
8.161843671088148,2.9272754277699405e-09,1.600568221185647e-08,1.1061597333569918e-09,3.694871270724701e-09,1.777876324641445e-08
8.17345369053493,2.93719718899578e-09,1.59766947949217e-08,1.0972937246638936e-09,3.710505116563886e-09,1.7684349875243145e-08
8.185063709981714,2.885519395059275e-09,1.598301352063151e-08,1.103617512005062e-09,3.6802345626385948e-09,1.7643021561571768e-08
8.196673729428495,2.853066871133898e-09,1.589971623667568e-08,1.100045471832853e-09,3.6773322868882762e-09,1.74901203732091e-08
8.208283748875278,2.8904431823241222e-09,1.5815766630566937e-08,1.085289624835731e-09,3.6791264781153516e-09,1.7566570982356608e-08
8.219893768322061,2.8238272562599504e-09,1.572999996324588e-08,1.0787222454317227e-09,3.6443036768356646e-09,1.7456101141449033e-08
8.231503787768844,2.8875981441524395e-09,1.5732661378455727e-08,1.0658472145921601e-09,3.623131668006332e-09,1.740459682050001e-08
8.243113807215627,2.8409884974876995e-09,1.5698565304229926e-08,1.0697170243434163e-09,3.5958972095524644e-09,1.7373831385084097e-08
8.254723826662408,2.86700180412158e-09,1.553005778799708e-08,1.071575083679634e-09,3.598897655918259e-09,1.7259046172141047e-08
8.266333846109191,2.83814233327291e-09,1.549073622148806e-08,1.0713654545841138e-09,3.595205948743246e-09,1.7314437273310635e-08
8.277943865555974,2.830412728331993e-09,1.5498987732602986e-08,1.06454083610944e-09,3.5601393513994935e-09,1.7184124518091246e-08
8.289553885002757,2.807372960450965e-09,1.5406532089502858e-08,1.0682172157568417e-09,3.5624206772202557e-09,1.7105456787349517e-08
8.301163904449538,2.7810131763597826e-09,1.5287573515606657e-08,1.0495331009092342e-09,3.5721052118768728e-09,1.7100224637001324e-08
8.312773923896321,2.7895930118149737e-09,1.5241058639602975e-08,1.0612014637237342e-09,3.5587719187047294e-09,1.6927919388105356e-08
8.324383943343104,2.7842166249688594e-09,1.5233119278016254e-08,1.052457823884645e-09,3.5313499079159937e-09,1.6959247540940548e-08
8.335993962789887,2.7560163648234693e-09,1.5143853977761788e-08,1.0330375949419984e-09,3.4710162289417616e-09,1.6762578770803255e-08
8.34760398223667,2.7369092052792552e-09,1.5149205273518964e-08,1.0339627165612635e-09,3.5139293392770103e-09,1.6702257399482783e-08
8.359214001683451,2.7727202389679513e-09,1.5056001307518633e-08,1.0292605401251203e-09,3.492825880576198e-09,1.6667056931624263e-08
8.370824021130234,2.7107135324175196e-09,1.5016379494558565e-08,1.0370031349742758e-09,3.4729448247002493e-09,1.6592428366743086e-08
8.382434040577017,2.732605183496765e-09,1.4965246990997874e-08,1.0277325199260033e-09,3.4639992308482e-09,1.6665096268384432e-08
8.3940440600238,2.6811449703148854e-09,1.4936509250010803e-08,1.0275534068002136e-09,3.4237714393834753e-09,1.6597835918039886e-08
8.405654079470581,2.6900364809262686e-09,1.4823197676884843e-08,1.0351810705970703e-09,3.4344585845216385e-09,1.6487261738343586e-08
8.417264098917364,2.7164258151918364e-09,1.4812502049381113e-08,1.0163828001629405e-09,3.4227331124563912e-09,1.644652056148066e-08
8.428874118364147,2.7069284568930125e-09,1.4733816984693424e-08,1.0175325576553906e-09,3.413256701219243e-09,1.6438101892181074e-08
8.44048413781093,2.710613609120039e-09,1.4686837897760644e-08,1.0178551745644606e-09,3.3987757667673638e-09,1.6297912307308394e-08
8.452094157257712,2.660560329499792e-09,1.4653321524727946e-08,1.0167353519105927e-09,3.380490629523568e-09,1.626571181196762e-08
8.463704176704494,2.6449529781119463e-09,1.4538727710597055e-08,9.937945047934657e-10,3.3524933033287606e-09,1.6152727629368133e-08
8.475314196151277,2.615667254339191e-09,1.4532336542937684e-08,9.865127758194154e-10,3.345553313563778e-09,1.6053349645279702e-08
8.48692421559806,2.6370386116251854e-09,1.4492489831238844e-08,1.003829184007808e-09,3.349136516685704e-09,1.609698360480426e-08
8.498534235044843,2.646473689363607e-09,1.4429467847943039e-08,9.974484707513328e-10,3.3390098629511697e-09,1.603916860037494e-08
8.510144254491625,2.5940563946662395e-09,1.4379487235215659e-08,9.710344266377798e-10,3.3220719723987743e-09,1.5965423608127487e-08
8.521754273938408,2.612449527125923e-09,1.4340897765605434e-08,9.95529650675271e-10,3.313083364864476e-09,1.5917342512258547e-08
8.53336429338519,2.6218673796219144e-09,1.4267022262691402e-08,9.919731361390451e-10,3.2823031937551693e-09,1.580683691749571e-08
8.544974312831974,2.609649339177341e-09,1.4208235902835085e-08,9.827484419223853e-10,3.2792990989012868e-09,1.5786468433332507e-08
8.556584332278755,2.58533861640801e-09,1.4149021840190417e-08,9.69842893074602e-10,3.2678550322369676e-09,1.570580076483811e-08
8.568194351725538,2.585565759392357e-09,1.416833149435291e-08,9.830043918105597e-10,3.269415378227308e-09,1.5748099433507394e-08
8.57980437117232,2.5960131928773597e-09,1.403823002314143e-08,9.771124633635574e-10,3.2588428995389746e-09,1.5557399121098113e-08
8.591414390619104,2.552841232896638e-09,1.401227097991683e-08,9.722140591590948e-10,3.242326165505799e-09,1.5583591053775416e-08
8.603024410065887,2.54208272422279e-09,1.3950829912161779e-08,9.477582147332279e-10,3.234412483745187e-09,1.5545768758511937e-08
8.614634429512668,2.5441087012882414e-09,1.3940330618951395e-08,9.588758575211124e-10,3.212761996563543e-09,1.5336961481439294e-08
8.62624444895945,2.5559160447961948e-09,1.3866874270371447e-08,9.573511868176907e-10,3.2281175383438463e-09,1.5399057486271238e-08
8.637854468406234,2.5249894397799674e-09,1.3845767089602304e-08,9.583163850679922e-10,3.193014699773107e-09,1.5357685451097762e-08
8.649464487853017,2.534375246197146e-09,1.3823281472283548e-08,9.437879192385626e-10,3.180417393088722e-09,1.5297292601880094e-08
8.661074507299798,2.513738412770084e-09,1.3726867450351042e-08,9.520882691648972e-10,3.16393441104948e-09,1.521943600421657e-08
8.67268452674658,2.4750521634723973e-09,1.3663764633688183e-08,9.473234555901598e-10,3.159895748943637e-09,1.5131376690577107e-08
8.684294546193364,2.4992895731959173e-09,1.3630221118337293e-08,9.43440768008161e-10,3.162075698790979e-09,1.5106142192222575e-08
8.695904565640147,2.4407324160165175e-09,1.3573954173781212e-08,9.40821171545791e-10,3.1449152749878926e-09,1.5058947492903556e-08
8.70751458508693,2.4705835186918465e-09,1.3556350215527662e-08,9.405533840596937e-10,3.12182381892557e-09,1.5052154517849902e-08
8.719124604533711,2.4532046559694833e-09,1.350438784530873e-08,9.32880532425858e-10,3.128361034735129e-09,1.498152305571249e-08
8.730734623980494,2.4829670430453608e-09,1.3448969313336455e-08,9.12313731150438e-10,3.1021244715370227e-09,1.5008785958022182e-08
8.742344643427277,2.4271593205395707e-09,1.3382203959672675e-08,9.266899406880565e-10,3.110454323597306e-09,1.4849825723694989e-08
8.75395466287406,2.4357763856781222e-09,1.3373714789545757e-08,9.214147188668621e-10,3.0894762779218158e-09,1.4798884243450125e-08
8.765564682320841,2.4000316631032135e-09,1.3305884924821129e-08,9.130481506067508e-10,3.078843526348848e-09,1.475412210652745e-08
8.777174701767624,2.4095401008974516e-09,1.3291745659438672e-08,9.128100900272288e-10,3.0543172140003567e-09,1.4698683836531462e-08
8.788784721214407,2.429993088995225e-09,1.3206364932242337e-08,9.066048636803046e-10,3.0386973239647134e-09,1.4660542966590388e-08
8.80039474066119,2.4159657419092304e-09,1.317895071746373e-08,9.104868514013005e-10,3.0207611418961097e-09,1.4615159720034253e-08
8.812004760107973,2.388780115334663e-09,1.3142817481296312e-08,9.078278582056822e-10,3.0436240228368345e-09,1.4557129424661461e-08
8.823614779554754,2.3909399728249604e-09,1.3052118844319806e-08,9.05279769943302e-10,3.0318911215825644e-09,1.4499836605494003e-08
8.835224799001537,2.4074797598994502e-09,1.3021427945287158e-08,8.915452657779079e-10,3.026612710545389e-09,1.4498602791816362e-08
8.84683481844832,2.379428018618259e-09,1.2970585217689561e-08,8.952149325338446e-10,3.007933150287504e-09,1.4506474184910735e-08
8.858444837895103,2.3920504657657733e-09,1.2985184474797867e-08,8.958790763687088e-10,3.0001351562236214e-09,1.443875819687242e-08
8.870054857341884,2.3103002010274628e-09,1.2926408951082637e-08,8.864990744995227e-10,2.9799119173319845e-09,1.436347257940319e-08
8.881664876788667,2.363676699077448e-09,1.2839421965212528e-08,8.883258700559142e-10,2.9727128015616693e-09,1.4315341808219403e-08
8.89327489623545,2.3302259082543986e-09,1.2794229967150286e-08,8.770374296726097e-10,2.9623533325175494e-09,1.4210756735957693e-08
8.904884915682233,2.334991441800295e-09,1.2807670346233448e-08,8.702822516893447e-10,2.954148153272913e-09,1.4239369587374085e-08
8.916494935129016,2.3467911714963883e-09,1.2797009280889216e-08,8.829518732176418e-10,2.938078851015542e-09,1.4187116773637166e-08
8.928104954575797,2.2830678999184042e-09,1.2663502565124008e-08,8.649775842452113e-10,2.935466492848e-09,1.4094790259400233e-08
8.93971497402258,2.2987080602733214e-09,1.2648085653477985e-08,8.771180650619515e-10,2.9240256807196352e-09,1.4010334784983243e-08
8.951324993469363,2.2975736922206615e-09,1.2598292591397334e-08,8.755800255301752e-10,2.9206803785148633e-09,1.3959918695728897e-08
8.962935012916146,2.311491516995702e-09,1.2578795754956608e-08,8.733652701127569e-10,2.912142085568561e-09,1.39153058429063e-08
8.974545032362927,2.2715140546724957e-09,1.2567818719522917e-08,8.592593325053151e-10,2.9074069777393983e-09,1.3891877298487677e-08
8.98615505180971,2.2535329595018815e-09,1.25128986095784e-08,8.656874400734461e-10,2.8972768047882987e-09,1.3795523244070143e-08
8.997765071256493,2.2759194121617325e-09,1.2472833343301621e-08,8.561176139544965e-10,2.884045583437879e-09,1.3801777920983953e-08
9.009375090703276,2.2613125738376312e-09,1.2410003699338672e-08,8.483214625886211e-10,2.8732941814116256e-09,1.380160390053849e-08
9.020985110150058,2.28375621608593e-09,1.238116570945287e-08,8.480306815184304e-10,2.8707180762853427e-09,1.375276501804598e-08
9.03259512959684,2.248992687990472e-09,1.2317226290359967e-08,8.432529750143327e-10,2.8565863152383146e-09,1.3668554072300208e-08
9.044205149043623,2.240741555319288e-09,1.2305022387911464e-08,8.436952089474963e-10,2.8438772770550333e-09,1.362203109259522e-08
9.055815168490406,2.248816321668402e-09,1.2254488986901809e-08,8.37441362118889e-10,2.83036922827386e-09,1.3585042089261873e-08
9.06742518793719,2.2253166972040597e-09,1.2206752156107085e-08,8.431633440544744e-10,2.8190252743410155e-09,1.3503101866069923e-08
9.07903520738397,2.2154385632515483e-09,1.216395221883533e-08,8.401457658265884e-10,2.8194560815858124e-09,1.3560502838400728e-08
9.090645226830754,2.193749773660073e-09,1.2125262266628404e-08,8.338387341522299e-10,2.8105437936726453e-09,1.3440259678654287e-08
9.102255246277537,2.222499106241118e-09,1.2073983351041364e-08,8.361893033857902e-10,2.797508939030873e-09,1.3464890109280071e-08
9.11386526572432,2.1962041493350068e-09,1.2039169652749755e-08,8.316472939710422e-10,2.8031239774364884e-09,1.3355740876193658e-08
9.1254752851711,2.1923381583813837e-09,1.2034827430755777e-08,8.279404853359724e-10,2.7822384743357823e-09,1.3312569320879185e-08
9.137085304617884,2.19346412946815e-09,1.1984613220734642e-08,8.293620884975483e-10,2.7759669639731883e-09,1.3315529795816814e-08
9.148695324064667,2.152365723300199e-09,1.1922344579325856e-08,8.229744668180895e-10,2.773176498280771e-09,1.3247915202017995e-08
9.16030534351145,2.168464459334628e-09,1.1896498255557364e-08,8.246340403631046e-10,2.7442739524244805e-09,1.3210309760175442e-08
9.171915362958233,2.1767242375374814e-09,1.1856152655166377e-08,8.172273355476077e-10,2.7423194349833387e-09,1.3169246817716648e-08
9.183525382405014,2.1480697243324147e-09,1.1847483727921297e-08,8.116572395238606e-10,2.7313589073287495e-09,1.3149133231508772e-08
9.195135401851797,2.139553921470976e-09,1.1793665335833627e-08,8.182711243289651e-10,2.7218904051340703e-09,1.3126932004420292e-08
9.20674542129858,2.138813750365718e-09,1.1763702522878548e-08,8.109755676495201e-10,2.735008131845826e-09,1.3051273496743375e-08
9.218355440745363,2.1173571505621897e-09,1.170589184701895e-08,7.962876059970037e-10,2.700690346695855e-09,1.2969770658906345e-08
9.229965460192144,2.1202881416820597e-09,1.166474413259903e-08,8.078498011468834e-10,2.7223014282068403e-09,1.2959422284598869e-08
9.241575479638927,2.1237517058142587e-09,1.164568638045674e-08,8.078076977184194e-10,2.6835051099337055e-09,1.2944332083582065e-08
9.25318549908571,2.106586602435711e-09,1.157227606827917e-08,7.877470935000843e-10,2.6900720070666518e-09,1.294402416011183e-08
9.264795518532493,2.110431878561191e-09,1.1570902002867764e-08,8.015600276625524e-10,2.67331434588654e-09,1.2872310823863612e-08
9.276405537979276,2.0970445148017674e-09,1.155690636786004e-08,7.928257945842081e-10,2.6576740010324757e-09,1.2783982302585513e-08
9.288015557426057,2.087373326835423e-09,1.148548080681645e-08,7.889919142416067e-10,2.6500934300054446e-09,1.2756479755118193e-08
9.29962557687284,2.0946953076111696e-09,1.1461272989661409e-08,7.944293058848939e-10,2.650004261136205e-09,1.2702771204265105e-08
9.311235596319623,2.080125243580915e-09,1.1400118036244683e-08,7.757790020116986e-10,2.65967181475013e-09,1.2606618562593946e-08
9.322845615766406,2.0709888771589755e-09,1.1374801153747344e-08,7.855789924921403e-10,2.6259085826869043e-09,1.268336669401655e-08
9.334455635213187,2.072923381718006e-09,1.1352776617404405e-08,7.791263790473818e-10,2.632439683900596e-09,1.2631049779155264e-08
9.34606565465997,2.050953742206401e-09,1.1358243300021849e-08,7.817836308695284e-10,2.6297810853961217e-09,1.2601535800828266e-08
9.357675674106753,2.038836008557263e-09,1.1292621099686375e-08,7.766164738116567e-10,2.6075446514657886e-09,1.2532061425195462e-08
9.369285693553536,2.062883278244503e-09,1.1270971705481916e-08,7.707460661174882e-10,2.602066161558826e-09,1.2528670560624913e-08
9.380895713000319,2.0387720603271107e-09,1.1220762082242453e-08,7.668178606898155e-10,2.5984105456372655e-09,1.2500385804923482e-08
9.3925057324471,2.047826920255058e-09,1.1187801722105735e-08,7.687254865375992e-10,2.5899686611346272e-09,1.23397859357771e-08
9.404115751893883,2.022297894982222e-09,1.1162805804899149e-08,7.651094367657757e-10,2.579943401816454e-09,1.2344584588950673e-08
9.415725771340666,1.9983859360863197e-09,1.1108263387358107e-08,7.579702190267792e-10,2.568966583488795e-09,1.23880870530556e-08
9.427335790787449,1.99967701732019e-09,1.1103604610411553e-08,7.643606705785228e-10,2.5675697187119628e-09,1.2315930224628224e-08
9.43894581023423,2.01435930663212e-09,1.1032865766092082e-08,7.649087576817631e-10,2.5530764906936955e-09,1.2262278200937795e-08
9.450555829681013,1.9859604817447196e-09,1.1024943106274004e-08,7.624517204393632e-10,2.5328893820122658e-09,1.2247761120152188e-08
9.462165849127796,1.9896404099486206e-09,1.0977094797476287e-08,7.594812577439614e-10,2.5302216611838546e-09,1.222222488615257e-08
9.47377586857458,1.9864141706368527e-09,1.096914785825809e-08,7.483182589703736e-10,2.523904505943885e-09,1.2150416331535493e-08
9.48538588802136,1.9716776946467163e-09,1.090619381033319e-08,7.526517499564616e-10,2.5239175406641366e-09,1.209782333385385e-08
9.496995907468143,1.9816732029309474e-09,1.0897757330218989e-08,7.484252741923268e-10,2.5206712609096385e-09,1.2072768728375715e-08
9.508605926914926,1.9898781989718277e-09,1.0900328284663648e-08,7.488478894578245e-10,2.4990895780898817e-09,1.2055317305881492e-08
9.52021594636171,1.9609203112979016e-09,1.0804277237505718e-08,7.469452334814931e-10,2.498320478826309e-09,1.2043617125103597e-08
9.531825965808492,1.9665956536656617e-09,1.0733541250178362e-08,7.422744402778307e-10,2.495729298026455e-09,1.2017720811597937e-08
9.543435985255273,1.9412194158937434e-09,1.0770232893554102e-08,7.360181738628477e-10,2.4966470620077433e-09,1.1950043137456247e-08
9.555046004702056,1.950235711801595e-09,1.0721131962940604e-08,7.393163905262668e-10,2.479683069519618e-09,1.187735832670839e-08
9.56665602414884,1.934641958876093e-09,1.0732826075536613e-08,7.378730745376277e-10,2.4775001192735418e-09,1.1923999799910929e-08
9.578266043595622,1.93176635109321e-09,1.0642572413744478e-08,7.297416601142728e-10,2.4627592462321845e-09,1.1839117941770489e-08
9.589876063042404,1.929674302576695e-09,1.0615792786611376e-08,7.305232964068566e-10,2.4737461691052625e-09,1.1775919614844863e-08
9.601486082489187,1.9222079304674325e-09,1.0586940553993685e-08,7.291675086917092e-10,2.443319894058682e-09,1.1728968110183124e-08
9.61309610193597,1.939458894952323e-09,1.0560665447130042e-08,7.215699834630487e-10,2.4552839045078666e-09,1.1742543494680102e-08
9.624706121382752,1.913406390497493e-09,1.055166053119266e-08,7.228358454222671e-10,2.4344104007869414e-09,1.1694620633761937e-08
9.636316140829535,1.9030201662194347e-09,1.0505119088994736e-08,7.263285026760261e-10,2.442305857200869e-09,1.1671326967211006e-08
9.647926160276317,1.89591438383824e-09,1.0496740827659521e-08,7.224105307559298e-10,2.4225341244972545e-09,1.1654366658649437e-08
9.6595361797231,1.900017197043981e-09,1.0460085706479691e-08,7.101414885485177e-10,2.4132287366198825e-09,1.1595199194729213e-08
9.671146199169883,1.8812849333758632e-09,1.0405777612266605e-08,7.109580586781903e-10,2.3943258046452245e-09,1.1539484402688003e-08
9.682756218616666,1.8862567595829447e-09,1.0384185485154983e-08,7.153917692680908e-10,2.3985037086194018e-09,1.1536428149847529e-08
9.694366238063447,1.885307424393812e-09,1.034187924170997e-08,7.152895372810169e-10,2.3926978370115715e-09,1.1443992134093925e-08
9.70597625751023,1.875180886962311e-09,1.0308282831090582e-08,7.101822551783822e-10,2.391127356297811e-09,1.1537910593514092e-08
9.717586276957013,1.871302372068943e-09,1.0303939652615412e-08,7.134710254918777e-10,2.373469200837664e-09,1.1372538657661725e-08
9.729196296403796,1.8771460048624326e-09,1.0265802269360132e-08,7.10931044459279e-10,2.3761140727997426e-09,1.1370310519594876e-08
9.740806315850579,1.8746173922095587e-09,1.022129022040997e-08,7.023713587815778e-10,2.3653152272569875e-09,1.1343915975236888e-08
9.75241633529736,1.863745705697934e-09,1.0211423084414305e-08,7.07998245272813e-10,2.3523575447728687e-09,1.1301347666383624e-08
9.764026354744143,1.8491903929003988e-09,1.0169198985306378e-08,7.055304622655045e-10,2.3588615365422135e-09,1.1258276277862057e-08
9.775636374190926,1.8509829269259753e-09,1.01436290753028e-08,7.050316317218844e-10,2.3498042966037834e-09,1.1237183138231038e-08
9.787246393637709,1.8369168847489122e-09,1.0138911551947011e-08,6.929487118394275e-10,2.338343234302166e-09,1.1215162517358667e-08
9.79885641308449,1.8298654076092708e-09,1.0098717877538246e-08,7.003019152433746e-10,2.3239973552704266e-09,1.1183565106802253e-08
9.810466432531273,1.8344369266212924e-09,1.0062683470698706e-08,7.02474811971664e-10,2.3091682312020423e-09,1.1173406942601224e-08
9.822076451978056,1.8246913992355177e-09,1.0040271000254002e-08,6.972858527966104e-10,2.3249648206063922e-09,1.1162363438383372e-08
9.833686471424839,1.8229832192749052e-09,1.0004306310606986e-08,6.908867285502534e-10,2.303108955592453e-09,1.1075897782259262e-08
9.845296490871622,1.8475275513162249e-09,9.976445215180752e-09,6.936030955596574e-10,2.3201385304311022e-09,1.1125377563403066e-08
9.856906510318403,1.8018281719687543e-09,9.938600824621227e-09,6.912904386317412e-10,2.298198873459947e-09,1.1032966655225535e-08
9.868516529765186,1.8231822958686723e-09,9.92271433086351e-09,6.861598796155879e-10,2.302808927060981e-09,1.103528225309998e-08
9.880126549211969,1.8050938253927799e-09,9.8958768728577e-09,6.754636263515566e-10,2.3029898143423077e-09,1.096586834591835e-08
9.891736568658752,1.8119959901249693e-09,9.888939449665753e-09,6.745488424762695e-10,2.285331280736856e-09,1.094956215011894e-08
9.903346588105533,1.80090955569332e-09,9.849731878067125e-09,6.787183934545667e-10,2.2870661561032203e-09,1.0887980715890029e-08
9.914956607552316,1.7894748823298347e-09,9.823090327096948e-09,6.815933210025179e-10,2.2669032200164365e-09,1.0844211490560801e-08
9.926566626999099,1.7711554985134083e-09,9.792191125647061e-09,6.766002390724496e-10,2.2640664685682486e-09,1.0868485103491413e-08
9.938176646445882,1.7664597775499239e-09,9.763949077424849e-09,6.737202735785045e-10,2.2459455593021497e-09,1.082729627627137e-08
9.949786665892665,1.7827886425334924e-09,9.75466346574969e-09,6.698584249824387e-10,2.2530539338031483e-09,1.0843690722713706e-08
9.961396685339446,1.7656665557989024e-09,9.712289198982847e-09,6.75507918109868e-10,2.2442683810402722e-09,1.0869623062805114e-08
9.97300670478623,1.7713183563495537e-09,9.677260845359006e-09,6.715003777943153e-10,2.242080207859365e-09,1.0772222423938376e-08
9.984616724233012,1.764695777241988e-09,9.643783657804674e-09,6.661450564231971e-10,2.2418865245783804e-09,1.0745606171858625e-08
9.996226743679795,1.7514020681077736e-09,9.628037111319793e-09,6.622611968098698e-10,2.222915347018259e-09,1.0694920722180941e-08
10.007836763126576,1.7510951957949686e-09,9.596831890152611e-09,6.67402139701191e-10,2.2244517469856255e-09,1.0716035871403603e-08
10.01944678257336,1.754855486179341e-09,9.558477526016121e-09,6.603645601448978e-10,2.2105899755241557e-09,1.0633129831317951e-08
10.031056802020142,1.7612338998036947e-09,9.561681279297444e-09,6.575070571588156e-10,2.2259046526216375e-09,1.059977134656931e-08
10.042666821466925,1.731923413352248e-09,9.524988524037586e-09,6.620964823808237e-10,2.206943381873664e-09,1.0550515963691432e-08
10.054276840913706,1.7413511953242553e-09,9.494853965236353e-09,6.469323723534977e-10,2.1823987371275467e-09,1.0550531792443302e-08
10.06588686036049,1.7046208079531337e-09,9.466630788009093e-09,6.529903165226167e-10,2.192067124085751e-09,1.0519147443890639e-08
10.077496879807272,1.7108075741898004e-09,9.417191844684036e-09,6.497077459125235e-10,2.1765241104429053e-09,1.0466336217251226e-08
10.089106899254055,1.7095014444365246e-09,9.413576414428467e-09,6.515485085728647e-10,2.18392315426703e-09,1.045180713708428e-08
10.100716918700838,1.7044005047251201e-09,9.417681697538965e-09,6.473628327854744e-10,2.1805382050289825e-09,1.0463019720203998e-08
10.11232693814762,1.7046139801462285e-09,9.373337600887754e-09,6.470448727173228e-10,2.165205237181981e-09,1.0382955949507223e-08
10.123936957594402,1.6964798594551511e-09,9.346376319028386e-09,6.426371484090433e-10,2.158373283296531e-09,1.0356438452370786e-08
10.135546977041185,1.7100510859858252e-09,9.342710754710442e-09,6.412118345963432e-10,2.1559592103850597e-09,1.0339457171321474e-08
10.147156996487968,1.7004761058930037e-09,9.284834882564378e-09,6.424731529793849e-10,2.1437539404777315e-09,1.0305375772194986e-08
10.15876701593475,1.693397540414375e-09,9.255687149217142e-09,6.314919900333429e-10,2.1503460212870705e-09,1.0300985152663417e-08
10.170377035381533,1.685559536944289e-09,9.251192112247586e-09,6.448229913741428e-10,2.1370924814777735e-09,1.0289155464337344e-08
10.181987054828316,1.7021526326435209e-09,9.239664545805149e-09,6.375066824289162e-10,2.128770863944289e-09,1.0227171632020037e-08
10.193597074275099,1.671802868600369e-09,9.216331327438493e-09,6.407043386110286e-10,2.1335530046925907e-09,1.0196487304709777e-08
10.205207093721882,1.6713359030431798e-09,9.15496840332697e-09,6.311495951653759e-10,2.1227706410469564e-09,1.022255323066085e-08
10.216817113168663,1.6599375321452562e-09,9.145434639572044e-09,6.275558915515575e-10,2.111907092076424e-09,1.0143108216510636e-08
10.228427132615446,1.657336963842339e-09,9.123024011879542e-09,6.273727572325376e-10,2.1101518803205435e-09,1.0121471281116636e-08
10.240037152062229,1.671936518376315e-09,9.089521265526065e-09,6.286679049168447e-10,2.0990724981173008e-09,1.0131525614375916e-08
10.251647171509012,1.6494369344389471e-09,9.076808425456584e-09,6.230274549989619e-10,2.106387302661835e-09,1.0085366982343807e-08
10.263257190955793,1.6592953144282418e-09,9.027363561493087e-09,6.29645312956742e-10,2.1020867396090894e-09,1.0057659225225899e-08
10.274867210402576,1.6496992509481495e-09,9.038055065626131e-09,6.273952851505306e-10,2.0773391436912832e-09,9.992385773898612e-09
10.286477229849359,1.6450950643496208e-09,9.011385611183451e-09,6.246804133694413e-10,2.077850482932057e-09,1.0043556057379542e-08
10.298087249296142,1.6338509307286985e-09,8.981980817882554e-09,6.133940557538046e-10,2.075950188231585e-09,9.976536131844212e-09
10.309697268742925,1.6141633827411358e-09,8.948834674295533e-09,6.189790496836522e-10,2.076347511821902e-09,9.969611527037058e-09
10.321307288189706,1.6270124034121607e-09,8.923567297769053e-09,6.196876846240122e-10,2.0566165535171666e-09,9.970459998081133e-09
10.332917307636489,1.6150881261656295e-09,8.92379541012032e-09,6.132697652927238e-10,2.0549521575747763e-09,9.947081536527182e-09
10.344527327083272,1.6063849607057527e-09,8.888173411162656e-09,6.10935118785211e-10,2.057520214201446e-09,9.870281514377404e-09
10.356137346530055,1.6038335396196734e-09,8.859543489007719e-09,6.1298990532637e-10,2.0535399661184934e-09,9.813806955652456e-09
10.367747365976836,1.622827525070582e-09,8.870617692107548e-09,6.095219920377056e-10,2.0469558296678154e-09,9.838362556003745e-09
10.379357385423619,1.618712785800075e-09,8.79864282134609e-09,6.058108458940358e-10,2.0395503361262895e-09,9.838124274192347e-09
10.390967404870402,1.5979207779299418e-09,8.815594213974099e-09,6.123458231591488e-10,2.0398548468651514e-09,9.744303107619822e-09
10.402577424317185,1.6030960085132775e-09,8.767314526922096e-09,6.050841603585027e-10,2.032425140345789e-09,9.74104522569391e-09
10.414187443763968,1.597319897203044e-09,8.72919267703271e-09,6.052392727976346e-10,2.0212279726455535e-09,9.726750290667192e-09
10.425797463210749,1.5922268559103858e-09,8.739236647253643e-09,5.958812922056059e-10,2.0313639541661695e-09,9.676688345161571e-09
10.437407482657532,1.570534265047421e-09,8.704013631782182e-09,5.978069412964025e-10,2.012203860236515e-09,9.661922834022363e-09
10.449017502104315,1.5821366217983516e-09,8.685910497238572e-09,6.017399542899605e-10,2.0085625478875783e-09,9.640468727069429e-09
10.460627521551098,1.5761348673627393e-09,8.66147081543675e-09,5.978274294417975e-10,1.9937849930200883e-09,9.657608915914888e-09
10.47223754099788,1.5632845723595843e-09,8.649386284565453e-09,5.93119419545942e-10,2.000256790427813e-09,9.56207690044487e-09
10.483847560444662,1.5641071109825882e-09,8.611404031467936e-09,5.976202206547965e-10,1.9913950601335225e-09,9.58666186544747e-09
10.495457579891445,1.5718876771928065e-09,8.593987290146201e-09,5.999236417004132e-10,2.0039634281411204e-09,9.534416832213472e-09
10.507067599338228,1.5624835003559596e-09,8.56803148169148e-09,5.917855816953745e-10,1.9806189420613068e-09,9.530852745915458e-09
10.518677618785011,1.5632515633702364e-09,8.54457683154559e-09,5.91001788596155e-10,1.980006726188001e-09,9.509382165811251e-09
10.530287638231792,1.5537216145576721e-09,8.561649874806688e-09,5.915039171624431e-10,1.968665124892124e-09,9.464754028532788e-09
10.541897657678575,1.537697648499865e-09,8.50397653192024e-09,5.885004773868719e-10,1.9687898099665595e-09,9.441520123230317e-09
10.553507677125358,1.5750734534241227e-09,8.484313657592817e-09,5.870747086907776e-10,1.9682257045137573e-09,9.427628347959018e-09
10.565117696572141,1.5376340865924152e-09,8.470092337229957e-09,5.858630548429161e-10,1.9597643902659698e-09,9.37191154062603e-09
10.576727716018922,1.5241955501243798e-09,8.451618890771349e-09,5.881784822166888e-10,1.961864578006937e-09,9.405517352455501e-09
10.588337735465705,1.54156822803529e-09,8.439031196140711e-09,5.778508035203379e-10,1.946460945452458e-09,9.349851937223938e-09
10.599947754912488,1.5282970328014202e-09,8.3975545744916e-09,5.802807702981485e-10,1.9359184006838414e-09,9.364607149866069e-09
10.611557774359271,1.5154445715673461e-09,8.382707319455997e-09,5.803648337383842e-10,1.9386123831401613e-09,9.295020202849814e-09
10.623167793806052,1.5231017230065383e-09,8.346392233084407e-09,5.827010738110038e-10,1.929557174564206e-09,9.305744795813504e-09
10.634777813252835,1.5067703887458968e-09,8.347034955331322e-09,5.820425082761556e-10,1.921314052913423e-09,9.284874924982514e-09
10.646387832699618,1.5169494668590829e-09,8.322201160998356e-09,5.709899202284284e-10,1.9227648084310892e-09,9.272509933989458e-09
10.657997852146401,1.5257675245142442e-09,8.303868022541678e-09,5.74272729004054e-10,1.920201629565937e-09,9.222323766535441e-09
10.669607871593184,1.5085937053071902e-09,8.29905064160019e-09,5.677702144221268e-10,1.9220794387424584e-09,9.172511959168056e-09
10.681217891039966,1.515186052666854e-09,8.240693892720936e-09,5.705229174174014e-10,1.9002240681756e-09,9.190758468496044e-09
10.692827910486749,1.4914563351972191e-09,8.24802758741603e-09,5.650386004748709e-10,1.905110521982739e-09,9.128706966783597e-09
10.704437929933531,1.5011795658150326e-09,8.22035811609042e-09,5.729581846257211e-10,1.8982193483946748e-09,9.137756139421021e-09
10.716047949380314,1.493407738998029e-09,8.204654196972078e-09,5.685486560414013e-10,1.8988403343719945e-09,9.15386229806987e-09
10.727657968827096,1.483949201331353e-09,8.207720988006804e-09,5.677206408989969e-10,1.8966738848045398e-09,9.066823199056231e-09
10.739267988273879,1.4844163353498443e-09,8.159631278092709e-09,5.590348239656445e-10,1.887450486735572e-09,9.065640911316749e-09
10.750878007720662,1.4766741557633252e-09,8.147128650585767e-09,5.615530728921728e-10,1.88228948807639e-09,9.076396474902252e-09
10.762488027167445,1.4783035059367973e-09,8.118354820157355e-09,5.590678813049306e-10,1.8802975971130986e-09,9.066059110628052e-09
10.774098046614228,1.465071446853269e-09,8.111529391318403e-09,5.620808793794915e-10,1.8716624750341085e-09,9.007857269176335e-09
10.785708066061009,1.4688428921573432e-09,8.09587395316208e-09,5.578982801769097e-10,1.8739579564583063e-09,8.968427176483325e-09
10.797318085507792,1.4741375680972275e-09,8.058531553722526e-09,5.570032552922266e-10,1.8672475110552103e-09,8.941512029600197e-09
10.808928104954575,1.4657087221186393e-09,8.055653884733432e-09,5.550070117433298e-10,1.860025629714435e-09,8.912413589449841e-09
10.820538124401358,1.446789211676644e-09,8.043576229704891e-09,5.548608116430244e-10,1.865067977329335e-09,8.913843570504347e-09
10.832148143848139,1.4490297827943976e-09,8.007655330892088e-09,5.515257439028646e-10,1.855127837648112e-09,8.90938482010502e-09
10.843758163294922,1.450325173724448e-09,7.984389804456008e-09,5.525207252786645e-10,1.8439543423988526e-09,8.892124146265745e-09
10.855368182741705,1.4547810312774333e-09,7.967196638314843e-09,5.497645574042064e-10,1.8417560072394448e-09,8.830122180326687e-09
10.866978202188488,1.4500295634760918e-09,7.969745448753889e-09,5.501657235500554e-10,1.8482350632807786e-09,8.830867408297372e-09
10.87858822163527,1.451930707165756e-09,7.935469037526448e-09,5.468935663465679e-10,1.8309510422243756e-09,8.827325019547057e-09
10.890198241082052,1.4348430932156838e-09,7.920051541996938e-09,5.406900121201174e-10,1.8329564254975571e-09,8.763401760514073e-09
10.901808260528835,1.4429846549926495e-09,7.907682337279526e-09,5.475340661452785e-10,1.828263281861154e-09,8.781358184352844e-09
10.913418279975618,1.4309053257325376e-09,7.875349556627544e-09,5.44607523169133e-10,1.8207095179152318e-09,8.717153346250744e-09
10.9250282994224,1.4347734051108841e-09,7.839591860548382e-09,5.441679210247273e-10,1.8223140476522027e-09,8.761812562403648e-09
10.936638318869182,1.4354644331824815e-09,7.828426836764839e-09,5.382368730279134e-10,1.8042295326048923e-09,8.717572166115492e-09
10.948248338315965,1.4225371481595867e-09,7.83090766433137e-09,5.377747748671098e-10,1.8134810242078703e-09,8.688581067439739e-09
10.959858357762748,1.4263985358137531e-09,7.80505326148556e-09,5.40291344634086e-10,1.8072166791128508e-09,8.66449340912333e-09
10.971468377209531,1.4109225884525859e-09,7.79976050565397e-09,5.342678111455453e-10,1.8111913480313702e-09,8.650054139964188e-09
10.983078396656314,1.4079197997955606e-09,7.779182102563515e-09,5.371337758770095e-10,1.803143294854344e-09,8.610973781398662e-09
10.994688416103095,1.4101814528250917e-09,7.744117225777692e-09,5.323867277876145e-10,1.7954985187661436e-09,8.607970078591421e-09
11.006298435549878,1.3976634310019925e-09,7.744511887048366e-09,5.28710156284547e-10,1.7843651166874521e-09,8.561919363374668e-09
11.017908454996661,1.4020628092178589e-09,7.719155423815745e-09,5.300366704654315e-10,1.7838123116817176e-09,8.539449823569933e-09
11.029518474443444,1.391825093537011e-09,7.70487273748127e-09,5.284202957981322e-10,1.7750969378281285e-09,8.53152655632769e-09
11.041128493890225,1.4093462813378808e-09,7.683585695112567e-09,5.30422708065541e-10,1.7758305770312287e-09,8.51626940029832e-09
11.052738513337008,1.3871683856349517e-09,7.673426980529213e-09,5.297307949753994e-10,1.7727254804103762e-09,8.468799877114229e-09
11.064348532783791,1.3937971108834107e-09,7.633779720831463e-09,5.293513233887372e-10,1.7742066335637357e-09,8.478282581474536e-09
11.075958552230574,1.3796312417686322e-09,7.631046197441903e-09,5.297917546538712e-10,1.7656171053641323e-09,8.42901577006399e-09
11.087568571677355,1.392190749439544e-09,7.613305527488684e-09,5.252528059947502e-10,1.7613155618961535e-09,8.422189458115084e-09
11.099178591124138,1.3794695223173931e-09,7.600975911157274e-09,5.224347826506251e-10,1.7587360303349936e-09,8.454131854067673e-09
11.110788610570921,1.3761380035063987e-09,7.602362374089746e-09,5.188284098410522e-10,1.7527086381744756e-09,8.42424839669324e-09
11.122398630017704,1.375760930295806e-09,7.55625150537919e-09,5.191505362253444e-10,1.7559962692572736e-09,8.39286714716381e-09
11.134008649464487,1.3698068618927116e-09,7.539591814843202e-09,5.232363645845459e-10,1.7535403698339434e-09,8.361673863916373e-09
11.145618668911268,1.3686267941800718e-09,7.531576970392514e-09,5.222705488951485e-10,1.7400344528460363e-09,8.355355127585719e-09
11.157228688358051,1.3659364274365133e-09,7.509608559934184e-09,5.180832979126413e-10,1.7448689165370557e-09,8.362495654686105e-09
11.168838707804834,1.3678128046047113e-09,7.500538196079206e-09,5.158353622923341e-10,1.73210931313873e-09,8.321497310919066e-09
11.180448727251617,1.3714961956626736e-09,7.4491319410752515e-09,5.159615636525029e-10,1.7264177665002339e-09,8.312373183074078e-09
11.192058746698399,1.359676913598315e-09,7.455273694631872e-09,5.12862097373812e-10,1.7293438347106315e-09,8.27702736787207e-09
11.203668766145181,1.3546351247650616e-09,7.436349283089464e-09,5.119357879698519e-10,1.7172895870251643e-09,8.268202389678971e-09
11.215278785591964,1.360654704641651e-09,7.434184438011274e-09,5.097599117105612e-10,1.7156651703927552e-09,8.244888479543535e-09
11.226888805038747,1.3434601225644067e-09,7.412614050823858e-09,5.097569885651396e-10,1.7163934585087782e-09,8.197577759454327e-09
11.23849882448553,1.3462942115429897e-09,7.381934959950218e-09,5.042495516771989e-10,1.7064920383009222e-09,8.230272630020379e-09
11.250108843932312,1.339788691133454e-09,7.387420725158369e-09,5.091326525164932e-10,1.710459544740921e-09,8.194742188967833e-09
11.261718863379095,1.341366657645308e-09,7.3540277798224524e-09,5.095133668074843e-10,1.6985946815560409e-09,8.186957966934265e-09
11.273328882825878,1.3374256243121121e-09,7.336136103040437e-09,5.049476598425202e-10,1.704292812817819e-09,8.115138350161845e-09
11.28493890227266,1.335754739759301e-09,7.312730842482846e-09,5.044596279932027e-10,1.6840424999176048e-09,8.120207953146063e-09
11.296548921719442,1.3298124393283795e-09,7.300056055633308e-09,5.017183423325208e-10,1.6946873081118952e-09,8.127009523446633e-09
11.308158941166225,1.326935361860177e-09,7.289666945274259e-09,5.005437776693145e-10,1.6965461002058632e-09,8.067346052560515e-09
11.319768960613008,1.3226052158502473e-09,7.277068280066731e-09,5.034169468975462e-10,1.6842340467825014e-09,8.03336564917063e-09
11.33137898005979,1.309980927699115e-09,7.262621740875308e-09,5.002609174023806e-10,1.6770841227390108e-09,8.045337730843325e-09
11.342988999506574,1.3179096562444499e-09,7.254007877100527e-09,4.946562589021842e-10,1.6770291392273042e-09,8.030630757080926e-09
11.354599018953355,1.3224717677656062e-09,7.21542608305397e-09,4.968805605533871e-10,1.6793306956119064e-09,8.01392162897527e-09
11.366209038400138,1.3230319743394917e-09,7.216759037726421e-09,4.95159107240712e-10,1.6697364435353399e-09,8.004620856658895e-09
11.37781905784692,1.3129005394078336e-09,7.209315254102905e-09,4.977444431466921e-10,1.671098789394792e-09,8.014660097187985e-09
11.389429077293704,1.3116473009709377e-09,7.179783325863256e-09,4.971622754722347e-10,1.6634671714858873e-09,7.969031823297182e-09
11.401039096740485,1.2961316127276327e-09,7.163754215701661e-09,4.948698841239706e-10,1.6572379959222822e-09,7.983137405719507e-09
11.412649116187268,1.2974590766062176e-09,7.1468562686487115e-09,4.962989582897638e-10,1.6582804022916974e-09,7.946520658458109e-09
11.42425913563405,1.2993252785086603e-09,7.135830977246903e-09,4.938643744908866e-10,1.6495014862197988e-09,7.942431529271855e-09
11.435869155080834,1.2945703394652381e-09,7.117597692894921e-09,4.930564894810085e-10,1.6433309722626218e-09,7.897305095793286e-09
11.447479174527617,1.2936634535834526e-09,7.093601112616973e-09,4.901618727366961e-10,1.6415512920965082e-09,7.882133446710406e-09
11.459089193974398,1.2913146300398442e-09,7.094294834130306e-09,4.911859917205904e-10,1.6335957647180841e-09,7.87057822305673e-09
11.470699213421181,1.2938926899436547e-09,7.071362678339876e-09,4.873180119651827e-10,1.6333297318569e-09,7.819585916101731e-09
11.482309232867964,1.2792511255488822e-09,7.039682710619037e-09,4.851085853673774e-10,1.6317225825288495e-09,7.850469152293715e-09
11.493919252314747,1.2754683473070015e-09,7.043774302538125e-09,4.771670020614142e-10,1.627478853639148e-09,7.833435555507744e-09
11.505529271761528,1.2719130392473873e-09,7.029594184807958e-09,4.827403564075253e-10,1.6301250239637438e-09,7.788955027717426e-09
11.517139291208311,1.28059082688255e-09,7.0038412657031166e-09,4.847291095538007e-10,1.622067816354583e-09,7.7748239599433e-09
11.528749310655094,1.272959237561999e-09,7.012798896058041e-09,4.840245267140084e-10,1.6178143420374256e-09,7.773462269513939e-09
11.540359330101877,1.2718680980280443e-09,6.9932733942039385e-09,4.813591420212445e-10,1.6065851219386654e-09,7.745688001185479e-09
11.55196934954866,1.2604481192409681e-09,6.961515614572428e-09,4.812954087296441e-10,1.611839869466507e-09,7.715884460485771e-09
11.563579368995441,1.2628851275470443e-09,6.953178429763108e-09,4.784317955971719e-10,1.6087771366005912e-09,7.714643833140744e-09
11.575189388442224,1.2692751630842462e-09,6.954982496786636e-09,4.762795744422528e-10,1.6019327504380278e-09,7.715734964040863e-09
11.586799407889007,1.2523133782386224e-09,6.940543124356471e-09,4.749557802289213e-10,1.6000117603130613e-09,7.710267651374808e-09
11.59840942733579,1.2729228528416217e-09,6.919878452543741e-09,4.774766084164278e-10,1.5957170342894027e-09,7.670067909333908e-09
11.610019446782571,1.260578328936029e-09,6.8949424683721245e-09,4.707742747064497e-10,1.596319164580116e-09,7.648017563826074e-09
11.621629466229354,1.2616500651294218e-09,6.895552847718927e-09,4.719279255989582e-10,1.5860302247687933e-09,7.657960950569739e-09
11.633239485676137,1.255710643273382e-09,6.876483140804821e-09,4.683302468173586e-10,1.584814404478836e-09,7.614551629014874e-09
11.64484950512292,1.2424219884517637e-09,6.8375950201103775e-09,4.712413651555211e-10,1.5821733346012925e-09,7.601379514615846e-09
11.656459524569701,1.2415102624764548e-09,6.864050097358688e-09,4.720293151326818e-10,1.5773728483938992e-09,7.591062736607685e-09
11.668069544016484,1.2422194176876495e-09,6.825126790146688e-09,4.764196076293341e-10,1.5824450645744357e-09,7.587810099337214e-09
11.679679563463267,1.2405243627862586e-09,6.8040534311756545e-09,4.698276552671505e-10,1.5795649822299856e-09,7.567409927095053e-09
11.69128958291005,1.2324765378734359e-09,6.803629008226091e-09,4.697496057429546e-10,1.5791612833316201e-09,7.534294383856125e-09
11.702899602356833,1.2316033737864878e-09,6.784181868343409e-09,4.69778422176195e-10,1.5723922298153729e-09,7.520802483426045e-09
11.714509621803614,1.229003849393042e-09,6.771858291157607e-09,4.6444239982325233e-10,1.566148618040554e-09,7.524476082430829e-09
11.726119641250397,1.221906891916544e-09,6.735703847011637e-09,4.6416019401123e-10,1.5620978428976192e-09,7.50503716119879e-09
11.73772966069718,1.233274746329065e-09,6.7326535543161145e-09,4.65209707085066e-10,1.5574622125256136e-09,7.504283053782832e-09
11.749339680143963,1.2322858102763927e-09,6.7124388208375706e-09,4.649040470239239e-10,1.5624486813873126e-09,7.479079347010093e-09
11.760949699590745,1.2219516419605696e-09,6.704100353801142e-09,4.600955250837736e-10,1.5451666861810393e-09,7.46541311120343e-09
11.772559719037528,1.2247960187048928e-09,6.706598540044196e-09,4.6078929927537e-10,1.55036313509592e-09,7.44248435725747e-09
11.78416973848431,1.2179080525407049e-09,6.687212485768389e-09,4.6216368354682964e-10,1.5410969577332868e-09,7.442040070271202e-09
11.795779757931093,1.2151019385345567e-09,6.667849071759116e-09,4.5802160495511196e-10,1.5402122321343638e-09,7.377430062779928e-09
11.807389777377876,1.215283697723481e-09,6.671626385307748e-09,4.5807357558149794e-10,1.550024053522047e-09,7.4113056824549475e-09
11.818999796824658,1.205400591089629e-09,6.642220217551824e-09,4.5665194999050756e-10,1.5338740587233486e-09,7.367734626254729e-09
11.83060981627144,1.2072954057070428e-09,6.63560525164568e-09,4.5721302372349715e-10,1.529779578033983e-09,7.39304379770554e-09
11.842219835718224,1.201317036765738e-09,6.614019005299875e-09,4.52067884046169e-10,1.528346323837677e-09,7.345636133708472e-09
11.853829855165007,1.204599282942434e-09,6.6127809969799296e-09,4.5823941237941876e-10,1.5240812909549448e-09,7.334156054697513e-09
11.865439874611788,1.199300772864078e-09,6.584780272324049e-09,4.508990440566845e-10,1.526226760675764e-09,7.309040223846074e-09
11.87704989405857,1.196357091262443e-09,6.585524529589485e-09,4.567020366336378e-10,1.524651242688159e-09,7.302242372227435e-09
11.888659913505354,1.1990894183561464e-09,6.560950485284777e-09,4.522208139515633e-10,1.521148553220503e-09,7.278142270960285e-09
11.900269932952137,1.187129154549489e-09,6.538621815981999e-09,4.509741662856231e-10,1.5111944431916937e-09,7.287206689029022e-09
11.91187995239892,1.1876565198378464e-09,6.544659740254242e-09,4.497032497394229e-10,1.515938395528381e-09,7.2569541032838495e-09
11.9234899718457,1.1853570717262762e-09,6.5259665206322685e-09,4.492664622446794e-10,1.5086242594214162e-09,7.246077312439838e-09
11.935099991292484,1.1828733217816744e-09,6.509766334295934e-09,4.4960763384308226e-10,1.4989860252519896e-09,7.249945014602209e-09
11.946710010739267,1.179921880260414e-09,6.4942770499352184e-09,4.49817803293914e-10,1.4980467412284875e-09,7.238361338618281e-09
11.95832003018605,1.181320135718255e-09,6.48416948947777e-09,4.4945774425271066e-10,1.4978344348385124e-09,7.198068633833177e-09
11.969930049632831,1.1748684241738277e-09,6.475949715459006e-09,4.447594747411642e-10,1.4979282712355015e-09,7.1533836933766725e-09
11.981540069079614,1.1720173833332425e-09,6.459996023751383e-09,4.4833716235518725e-10,1.4975900656625853e-09,7.17663980320592e-09
11.993150088526397,1.1748541411694588e-09,6.462608493807266e-09,4.447513422994759e-10,1.492893080035287e-09,7.160442391935947e-09
12.00476010797318,1.169009366943802e-09,6.439006442639486e-09,4.457354578037126e-10,1.4912131854423575e-09,7.123840989045901e-09
12.016370127419963,1.1678931674157306e-09,6.4295964573901175e-09,4.4151723342602225e-10,1.4880258934411937e-09,7.109108298374593e-09
12.027980146866744,1.1690864921832802e-09,6.410533502105094e-09,4.396459925021395e-10,1.4800609406737748e-09,7.106475386608215e-09
12.039590166313527,1.1674085395686676e-09,6.3961465978405774e-09,4.4063755364723385e-10,1.4804789145440196e-09,7.098280975424347e-09
12.05120018576031,1.1570891359677649e-09,6.397324354497423e-09,4.4125355248110586e-10,1.4818374792701923e-09,7.102065693059662e-09
12.062810205207093,1.1661082158712117e-09,6.367517172116114e-09,4.3783431722873183e-10,1.472030008257699e-09,7.065035829239437e-09
12.074420224653874,1.1470556169057588e-09,6.354754990129527e-09,4.3953461742065474e-10,1.470302513651619e-09,7.0871773648837704e-09
12.086030244100657,1.1579723902891033e-09,6.35407719169655e-09,4.3708291470514544e-10,1.4632924376649046e-09,7.030130183938083e-09
12.09764026354744,1.1458200286031686e-09,6.336484541826891e-09,4.3590976974215013e-10,1.4600373231028896e-09,7.064128727254672e-09
12.109250282994223,1.1547866635108071e-09,6.3285239963198904e-09,4.364781968149901e-10,1.461867174671471e-09,7.017553305283491e-09
12.120860302441006,1.1537979171912378e-09,6.301533368178193e-09,4.346302580266604e-10,1.4550763138211495e-09,7.005954849460278e-09
12.132470321887787,1.155095185455598e-09,6.2942578457108e-09,4.343361209883681e-10,1.4562315080552477e-09,6.994101079998293e-09
12.14408034133457,1.1453424659684623e-09,6.271347094830013e-09,4.3489794266850497e-10,1.454637092637554e-09,6.950761688035288e-09
12.155690360781353,1.1431799143461753e-09,6.2837982195443915e-09,4.3534271680554106e-10,1.4527788634084921e-09,6.974882483860842e-09
12.167300380228136,1.1392946185676454e-09,6.266712499377709e-09,4.308820275216987e-10,1.449803390431209e-09,6.9480403252288995e-09
12.178910399674917,1.1389043495510428e-09,6.261297155476815e-09,4.3006890460449396e-10,1.444961541404111e-09,6.958271308983016e-09
12.1905204191217,1.1304549237968847e-09,6.229233001475398e-09,4.3124675271543484e-10,1.4471959720384522e-09,6.928833071409573e-09
12.202130438568483,1.1316332667920985e-09,6.221866169349459e-09,4.292150343512657e-10,1.4320577164547607e-09,6.94168479246875e-09
12.213740458015266,1.1210095043982673e-09,6.216282817479054e-09,4.252573130145015e-10,1.4403524671616126e-09,6.934968962004103e-09
12.225350477462047,1.1215887298262337e-09,6.211136331023388e-09,4.278804840128466e-10,1.4256099655062957e-09,6.8885023358543586e-09
12.23696049690883,1.123845073937441e-09,6.198438433479803e-09,4.304880300774075e-10,1.433568819803515e-09,6.862014675017284e-09
12.248570516355613,1.1216359498014974e-09,6.163645526154008e-09,4.2487121908268654e-10,1.426267815659747e-09,6.885281618945249e-09
12.260180535802396,1.1174168885501162e-09,6.16767540464535e-09,4.227741259861356e-10,1.4297377379684036e-09,6.86161108821667e-09
12.27179055524918,1.1270686023005895e-09,6.1442654312901205e-09,4.2466865399158577e-10,1.4245767406014492e-09,6.8412684550245624e-09
12.28340057469596,1.1193412312647793e-09,6.140661390652216e-09,4.253175024313056e-10,1.4242795422278282e-09,6.82077230160639e-09
12.295010594142743,1.1174686644823487e-09,6.135740508914511e-09,4.216845884052443e-10,1.4160265260294958e-09,6.815340917864722e-09
12.306620613589526,1.1110191492763639e-09,6.1166050546739494e-09,4.2068400561069514e-10,1.4111824398361066e-09,6.801023911417647e-09
12.31823063303631,1.1186506068321165e-09,6.116527164220955e-09,4.212444034166159e-10,1.4125836865083807e-09,6.785159412558759e-09
12.32984065248309,1.1063062297333633e-09,6.098973506430863e-09,4.1974975692022914e-10,1.4087627458664596e-09,6.750166392014355e-09
12.341450671929874,1.1035838847794123e-09,6.083128293580732e-09,4.2000093853736487e-10,1.407102584190935e-09,6.770973377372501e-09
12.353060691376657,1.1076550823025746e-09,6.0877815273125355e-09,4.172527366990622e-10,1.4047780148245446e-09,6.75730119035572e-09
12.36467071082344,1.0984583295864332e-09,6.0725785874715254e-09,4.1616398232454573e-10,1.3998053546725312e-09,6.759255619495626e-09
12.376280730270222,1.0929626329827908e-09,6.049412419461083e-09,4.1916165584665307e-10,1.400059904311254e-09,6.726731957666287e-09
12.387890749717004,1.0986063089080243e-09,6.0431546104453816e-09,4.1435579412244594e-10,1.3993584960837733e-09,6.689751905761674e-09
12.399500769163787,1.1003488422832857e-09,6.034963835037618e-09,4.171189468523766e-10,1.3963108486154007e-09,6.692620226799003e-09
12.41111078861057,1.0986034377869634e-09,6.012041220671633e-09,4.146324475309569e-10,1.3868104248024749e-09,6.684238584398857e-09
12.422720808057353,1.0924871967392393e-09,6.0101906269963e-09,4.1185817597999877e-10,1.387854024835618e-09,6.688806295733598e-09
12.434330827504134,1.0885056674758693e-09,5.996119779928061e-09,4.134028462630598e-10,1.3909824801585167e-09,6.66821215688452e-09
12.445940846950917,1.0932801256295217e-09,5.995583700838198e-09,4.100246806624305e-10,1.3809571936021109e-09,6.6477669203318574e-09
12.4575508663977,1.0784530689943762e-09,5.978637208808337e-09,4.12898720908728e-10,1.3849927773718608e-09,6.651532621996503e-09
12.469160885844483,1.0858299742178955e-09,5.949239921043815e-09,4.076688427335198e-10,1.373469222281315e-09,6.632317773885621e-09
12.480770905291266,1.0806270866724438e-09,5.963527764438398e-09,4.129221170412619e-10,1.3793693079364226e-09,6.623036061424299e-09
12.492380924738047,1.0790974158458477e-09,5.937059936038358e-09,4.079851533943037e-10,1.3771708714315306e-09,6.611223517720302e-09
12.50399094418483,1.080781039365888e-09,5.941640910256493e-09,4.054407807053894e-10,1.370739025748741e-09,6.573854362747481e-09
12.515600963631613,1.0756880595563267e-09,5.934182526204695e-09,4.074691521474999e-10,1.3700522293957055e-09,6.5793483110862285e-09
12.527210983078396,1.0813743065534014e-09,5.9262718627459725e-09,4.0904638162569906e-10,1.3689028302984057e-09,6.576164387803401e-09
12.538821002525177,1.0727355945816977e-09,5.894198333602089e-09,4.0383737658201737e-10,1.3678927105856482e-09,6.523879569149852e-09
12.55043102197196,1.0740464231933297e-09,5.8953526133295225e-09,4.0632562782476873e-10,1.3624153547717259e-09,6.530119716696325e-09
12.562041041418743,1.0680429295689374e-09,5.8712091500012935e-09,4.052700647630735e-10,1.3604697379799811e-09,6.532278790291563e-09
12.573651060865526,1.0700188160100973e-09,5.863425152327271e-09,4.042770340383279e-10,1.3523350501515947e-09,6.515203547150371e-09
12.585261080312309,1.0676954594354641e-09,5.853489133889337e-09,4.07632435992509e-10,1.356767988722939e-09,6.489915196339282e-09
12.59687109975909,1.0700947160865119e-09,5.8498297743595035e-09,4.0513948498931535e-10,1.356816062253394e-09,6.4925553910322334e-09
12.608481119205873,1.0646463111733534e-09,5.837036950806773e-09,4.0543676452319796e-10,1.3528617939405504e-09,6.474885180116001e-09
12.620091138652656,1.052342275591066e-09,5.821590328339548e-09,3.995596262016032e-10,1.3562624076992174e-09,6.464581263545856e-09
12.631701158099439,1.0575136208345276e-09,5.81997221387426e-09,3.956871812672912e-10,1.3438001704292548e-09,6.452022605382747e-09
12.64331117754622,1.059546129532775e-09,5.808636797806994e-09,4.006881284601042e-10,1.3439500360776111e-09,6.447757263794416e-09
12.654921196993003,1.0476711703506462e-09,5.779378384139273e-09,4.018578686246452e-10,1.339019141891319e-09,6.426341599423455e-09
12.666531216439786,1.0561561066487826e-09,5.775204829195633e-09,3.9730498529751623e-10,1.3391016709996567e-09,6.40899359015057e-09
12.678141235886569,1.0477387237309314e-09,5.768406816530303e-09,3.9691256300928323e-10,1.3374569953997714e-09,6.4050065081488454e-09
12.689751255333352,1.0491988353765245e-09,5.7660918428138e-09,3.9543003491505713e-10,1.3316856518351505e-09,6.374195424057333e-09
12.701361274780133,1.0466695135898885e-09,5.7607820543744804e-09,3.9751191424370174e-10,1.3299247790158405e-09,6.370129465980688e-09
12.712971294226916,1.0490730696410528e-09,5.743956585686738e-09,3.9626885177234387e-10,1.3307940059271616e-09,6.368150871951476e-09
12.7245813136737,1.042635589182715e-09,5.746894347910126e-09,3.9559269677467256e-10,1.3258167758667505e-09,6.348916638094866e-09
12.736191333120482,1.040782532572507e-09,5.727771240598651e-09,3.929265778279772e-10,1.3234594105053318e-09,6.351492696559445e-09
12.747801352567263,1.0361196951001864e-09,5.717322598108731e-09,3.956239218781647e-10,1.3211447211406672e-09,6.335211352859337e-09
12.759411372014046,1.02860145337275e-09,5.708284486034043e-09,3.9343051301152706e-10,1.3157452006167742e-09,6.339507937811302e-09
12.77102139146083,1.0416029877514148e-09,5.686171265376106e-09,3.923395728870983e-10,1.3153643953309133e-09,6.341577246629415e-09
12.782631410907612,1.0328358836531232e-09,5.679077312395878e-09,3.930343029752181e-10,1.3120675930041132e-09,6.3111205594573005e-09
12.794241430354393,1.040583161611217e-09,5.672858283589631e-09,3.928863994147806e-10,1.3117524982306242e-09,6.287339977222278e-09
12.805851449801176,1.0247113934421422e-09,5.6698515325894085e-09,3.9003125325658513e-10,1.3128696175288606e-09,6.284918721511521e-09
12.81746146924796,1.037535286498913e-09,5.6512137968492334e-09,3.874278444539486e-10,1.3106566468810167e-09,6.287219032151957e-09
12.829071488694742,1.0221949668886532e-09,5.649478410700705e-09,3.912737671785055e-10,1.3111541902016224e-09,6.259850815081877e-09
12.840681508141525,1.025119316435338e-09,5.640744764075221e-09,3.8653009101272136e-10,1.3020756875713443e-09,6.261095809728745e-09
12.852291527588307,1.032345206468089e-09,5.619119094356348e-09,3.903165086070901e-10,1.302443775280199e-09,6.24639764997642e-09
12.86390154703509,1.0260391216007356e-09,5.615068179104171e-09,3.8632806708684487e-10,1.2955994464707274e-09,6.2436130689882265e-09
12.875511566481872,1.0265586015393043e-09,5.5957188521607395e-09,3.881220817011675e-10,1.3017982392749977e-09,6.249538361201061e-09
12.887121585928655,1.0181953683132535e-09,5.6017108683520854e-09,3.8525814448817825e-10,1.2972277242458203e-09,6.190814807372298e-09
12.898731605375437,1.0156778292555236e-09,5.589022692588191e-09,3.810146413400169e-10,1.2911993289116652e-09,6.175059165847347e-09
12.91034162482222,1.012430050853167e-09,5.5669369984992265e-09,3.835447959110532e-10,1.2866445425063349e-09,6.183601465926321e-09
12.921951644269003,1.0118312965607737e-09,5.570909377046122e-09,3.8377233187537003e-10,1.288260526769155e-09,6.1931975676779e-09
12.933561663715786,1.013311877487802e-09,5.558388542867211e-09,3.836567423166758e-10,1.290190145439466e-09,6.170528407060997e-09
12.945171683162568,1.0097705591129153e-09,5.537390885693302e-09,3.823838298138318e-10,1.2836054015744544e-09,6.159974627262269e-09
12.95678170260935,1.009455162903518e-09,5.541247046458382e-09,3.806894986292776e-10,1.279043819106113e-09,6.1602700470221724e-09
12.968391722056133,1.0036969275415079e-09,5.531408046782202e-09,3.77644267874592e-10,1.278566197338721e-09,6.128258436133296e-09
12.980001741502916,1.0081689408566258e-09,5.51248659799202e-09,3.795091333549407e-10,1.2769299678632342e-09,6.123725552218883e-09
12.991611760949699,1.0062967668503583e-09,5.512438992581833e-09,3.7917424289813265e-10,1.2750943407866036e-09,6.120572670514062e-09
13.00322178039648,1.0037313816206902e-09,5.499593577865009e-09,3.8082440101602283e-10,1.2732533491937485e-09,6.1005701235281944e-09
13.014831799843263,1.0041519111212635e-09,5.492994379626166e-09,3.783424907767918e-10,1.2735747655950551e-09,6.105635947726053e-09
13.026441819290046,1.0050298897428268e-09,5.47839891781445e-09,3.7895046358067953e-10,1.2717501293471657e-09,6.085839941854094e-09
13.038051838736829,9.967541024561707e-10,5.4838241050251585e-09,3.7957610787218793e-10,1.2679173701968255e-09,6.081936423673596e-09
13.049661858183612,9.911837057832736e-10,5.450521416394767e-09,3.7581280232043805e-10,1.2654823396453659e-09,6.050934097275525e-09
13.061271877630393,9.922168412688712e-10,5.451023189434847e-09,3.7806606135393e-10,1.2612357041868393e-09,6.032343015200495e-09
13.072881897077176,9.891997386337989e-10,5.4443181732468055e-09,3.7688649091052315e-10,1.2570961891368576e-09,6.043687787992927e-09
13.084491916523959,9.907999934005239e-10,5.432639385566058e-09,3.7329085707337395e-10,1.2579646867671338e-09,6.009454144442834e-09
13.096101935970742,9.906015735066356e-10,5.431197687029255e-09,3.7490055301481286e-10,1.2528213779064691e-09,6.021889336616485e-09
13.107711955417523,9.891566937616771e-10,5.41267004777785e-09,3.7213194205887777e-10,1.2512751204508614e-09,6.009969768581977e-09
13.119321974864306,9.832683379485901e-10,5.4036900272146925e-09,3.7186068920812896e-10,1.2527822416983252e-09,6.0426459785934595e-09
13.130931994311089,9.847497519675794e-10,5.390179567428186e-09,3.740121696998458e-10,1.2443698964468096e-09,5.996604370636814e-09
13.142542013757872,9.788736325714456e-10,5.396080781987504e-09,3.6987912225089253e-10,1.2481845601603307e-09,5.991053888624706e-09
13.154152033204655,9.76936360885118e-10,5.384625501219066e-09,3.70566292983298e-10,1.2462451028150722e-09,5.979346148967307e-09
13.165762052651436,9.788916215824704e-10,5.3823830558147095e-09,3.7090565466616463e-10,1.243892499790155e-09,5.965551752742436e-09
13.177372072098219,9.74894631980436e-10,5.358436815705085e-09,3.7124909645519726e-10,1.2374157217960052e-09,5.943786406325497e-09
13.188982091545002,9.761281043188763e-10,5.349515402415543e-09,3.701558275727422e-10,1.2368275757210908e-09,5.93572572615688e-09
13.200592110991785,9.719675385270396e-10,5.3549774638292464e-09,3.6536807723837577e-10,1.2395602911241617e-09,5.924682878175631e-09
13.212202130438566,9.765027107029749e-10,5.342722572089394e-09,3.682301507942812e-10,1.231321183680813e-09,5.912790743520256e-09
13.22381214988535,9.704532967478632e-10,5.328522216536844e-09,3.6763566993062315e-10,1.2371541263300933e-09,5.904462115604728e-09
13.235422169332132,9.687488359253968e-10,5.3354834581558575e-09,3.6330056265063357e-10,1.231674841206484e-09,5.924802608965714e-09
13.247032188778915,9.647285356028352e-10,5.311095968953726e-09,3.664555172801318e-10,1.2281136321586677e-09,5.900688403278885e-09
13.258642208225696,9.647996836545576e-10,5.303408217569668e-09,3.6507686921399784e-10,1.2257810745092383e-09,5.879827662296883e-09
13.27025222767248,9.673015032791508e-10,5.284956814033548e-09,3.6518762524454284e-10,1.2254124883538758e-09,5.873808999759992e-09
13.281862247119262,9.64135762771994e-10,5.2795618125056135e-09,3.6458103910265005e-10,1.225850294130821e-09,5.872744250969594e-09
13.293472266566045,9.663018388228717e-10,5.284530385960294e-09,3.6359431997624233e-10,1.2246069550134038e-09,5.853641915305779e-09
13.305082286012828,9.573294249127447e-10,5.268470684468274e-09,3.6345238541898543e-10,1.2207981859583512e-09,5.8654967768451735e-09
13.31669230545961,9.584938520495708e-10,5.254657377425836e-09,3.638953260646135e-10,1.2172474422601183e-09,5.8482767891003314e-09
13.328302324906392,9.561749143555702e-10,5.253096028999986e-09,3.627245382078153e-10,1.2160681252320758e-09,5.8459852626370096e-09
13.339912344353175,9.571867992789319e-10,5.239350295893451e-09,3.611102573893707e-10,1.2160671445759495e-09,5.83696327957845e-09
13.351522363799958,9.56499827062556e-10,5.236606221414146e-09,3.5898238134521725e-10,1.2084156674407646e-09,5.8037949980975535e-09
13.36313238324674,9.513037063934983e-10,5.225472030085877e-09,3.59475625759889e-10,1.211642147850859e-09,5.807131206952454e-09
13.374742402693522,9.500947938290608e-10,5.22292214227935e-09,3.5968659804855446e-10,1.20755044658566e-09,5.788093897049516e-09
13.386352422140305,9.48972516350443e-10,5.210085461646066e-09,3.6234360798914e-10,1.2088980801236093e-09,5.76398968904546e-09
13.397962441587088,9.473632229443889e-10,5.201803724859334e-09,3.5807909556068977e-10,1.2044128733558491e-09,5.768208973882683e-09
13.409572461033871,9.399801791715584e-10,5.191892109876556e-09,3.601822500713089e-10,1.203823412618416e-09,5.7659563721734675e-09
13.421182480480653,9.408030791950565e-10,5.1961870890854295e-09,3.551247020373668e-10,1.202361491735756e-09,5.7585574695930144e-09
13.432792499927436,9.415253528859561e-10,5.1824089471280986e-09,3.5630932158490944e-10,1.1955770022830842e-09,5.7575755148930475e-09
13.444402519374218,9.49367263278906e-10,5.1579822683787214e-09,3.572265325292577e-10,1.200020338390561e-09,5.739731268200504e-09
13.456012538821001,9.390566745665655e-10,5.163013896391682e-09,3.578349745311056e-10,1.1912710135575902e-09,5.729026178860932e-09
13.467622558267783,9.383149887358496e-10,5.1487223859604234e-09,3.5281240195760743e-10,1.1899470439627742e-09,5.690122149091604e-09
13.479232577714566,9.42346461100793e-10,5.147374625351122e-09,3.5357322290824107e-10,1.1869590373744295e-09,5.71805938574083e-09
13.490842597161349,9.353741006613544e-10,5.138246840071446e-09,3.568498999686802e-10,1.1898715484598474e-09,5.728341668702882e-09
13.502452616608132,9.333325024187147e-10,5.1257505431866835e-09,3.5336559303952344e-10,1.190101051158108e-09,5.699781218990627e-09
13.514062636054915,9.364088735718139e-10,5.120115038897064e-09,3.5627623778477996e-10,1.1882943860517908e-09,5.6996482529810085e-09
13.525672655501696,9.349742869887472e-10,5.109927817873426e-09,3.512581029217977e-10,1.1810528443401596e-09,5.667756914458958e-09
13.537282674948479,9.26758266702636e-10,5.107249825846003e-09,3.5209917144640593e-10,1.1798261855837545e-09,5.672337373997871e-09
13.548892694395262,9.245542081417269e-10,5.089396469576286e-09,3.533206576934898e-10,1.1835983736275949e-09,5.640193110331835e-09
13.560502713842045,9.220386820991298e-10,5.090200239713516e-09,3.5116770354709567e-10,1.1858593423565956e-09,5.645766086308552e-09
13.572112733288826,9.243521766392644e-10,5.08159774890325e-09,3.5157979814481284e-10,1.1782858123450035e-09,5.6412495176461315e-09
13.583722752735609,9.21515836733557e-10,5.08015394501145e-09,3.482605676871122e-10,1.1778111702315975e-09,5.6357259752694995e-09
13.595332772182392,9.191907529762336e-10,5.074755124698484e-09,3.495990539092969e-10,1.1698674969813378e-09,5.626710303998466e-09
13.606942791629175,9.255189810632738e-10,5.05898499896447e-09,3.4619518591459686e-10,1.1681864094203714e-09,5.6450952643610755e-09
13.618552811075958,9.136940782905909e-10,5.041837306833449e-09,3.4684609962867045e-10,1.1682915839991247e-09,5.6286701976454695e-09
13.630162830522739,9.216072682537168e-10,5.03582991756177e-09,3.5083602771964523e-10,1.1693174640459663e-09,5.625288348629562e-09
13.641772849969522,9.136837527761757e-10,5.037079895096364e-09,3.475958363592022e-10,1.1652706016341687e-09,5.586116664480003e-09
13.653382869416305,9.138058449507881e-10,5.023076540247619e-09,3.480487855109511e-10,1.1642348700909003e-09,5.585041025787775e-09
13.664992888863088,9.154095065134891e-10,5.02051675347008e-09,3.4679370215473326e-10,1.1595615929262115e-09,5.5657890521782385e-09
13.676602908309869,9.09346941651428e-10,5.018016920948937e-09,3.4557950495134547e-10,1.1580458866162904e-09,5.577120275339266e-09
13.688212927756652,9.124279348637615e-10,4.99815123928781e-09,3.4684958972991057e-10,1.1569699428408806e-09,5.534336504852949e-09
13.699822947203435,9.020235832408724e-10,5.000513657591107e-09,3.441741378221757e-10,1.1566177000627807e-09,5.546097809419895e-09
13.711432966650218,9.092060510263848e-10,4.988278664315852e-09,3.454630380185018e-10,1.1553411147274655e-09,5.537819887097991e-09
13.723042986097001,9.046195860084614e-10,4.988463823239565e-09,3.411602080541043e-10,1.1533584174008993e-09,5.535850310065444e-09
13.734653005543782,9.100217475487648e-10,4.977005819180339e-09,3.435320689864076e-10,1.1495157655684609e-09,5.529618535875012e-09
13.746263024990565,9.046319487632084e-10,4.967906618651489e-09,3.4026053738990313e-10,1.1433104708496399e-09,5.506061537545701e-09
13.757873044437348,9.032563431713197e-10,4.960792274708122e-09,3.441634854777979e-10,1.1460197188928857e-09,5.518474709999705e-09
13.769483063884131,9.012483315503092e-10,4.950898622078361e-09,3.4214707247995017e-10,1.1457778350047852e-09,5.498382676728137e-09
13.781093083330912,8.981357305867137e-10,4.947957985392289e-09,3.406158956026996e-10,1.1425947517592332e-09,5.478911598897329e-09
13.792703102777695,8.964014884688498e-10,4.948569671559412e-09,3.375087862507037e-10,1.1387147331920508e-09,5.4810997207926835e-09
13.804313122224478,8.995449335286947e-10,4.922726686717861e-09,3.3916760337217365e-10,1.1416204986311135e-09,5.4681725033350575e-09
13.815923141671261,8.978928309677338e-10,4.924378518911932e-09,3.3985341484577867e-10,1.1405724948941087e-09,5.467690062529124e-09
13.827533161118042,8.949113688421674e-10,4.911610006068736e-09,3.392319558176998e-10,1.1390714621457828e-09,5.455121614956213e-09
13.839143180564825,8.907846199281455e-10,4.912176940143781e-09,3.3589188477727685e-10,1.1342176756418263e-09,5.464235317559793e-09
13.850753200011608,8.921621986910817e-10,4.897969258703191e-09,3.3629243322706835e-10,1.1330080765479184e-09,5.4183315875799434e-09
13.862363219458391,8.807828491849638e-10,4.896460216143242e-09,3.372415643459506e-10,1.13003869160317e-09,5.440644542487505e-09
13.873973238905174,8.895364781235139e-10,4.889206105826354e-09,3.361150620820304e-10,1.1302720317073192e-09,5.418720420982868e-09
13.885583258351955,8.818628572890517e-10,4.890012504986445e-09,3.385698519838336e-10,1.1269708702247491e-09,5.4173891193763805e-09
13.897193277798738,8.847271396194808e-10,4.878083929177591e-09,3.357610876459688e-10,1.1250136570609307e-09,5.413892837603957e-09
13.908803297245521,8.87357000948628e-10,4.8651654720152e-09,3.372389151845974e-10,1.122002432477309e-09,5.408059101449674e-09
13.920413316692304,8.849463658582487e-10,4.8549820785855765e-09,3.341172802527616e-10,1.127491243972702e-09,5.402809934639999e-09
13.932023336139086,8.813321233940151e-10,4.8512624394470126e-09,3.3325045275248045e-10,1.123927303837182e-09,5.3780459643609754e-09
13.943633355585868,8.797732936175594e-10,4.840514300411877e-09,3.342708220005306e-10,1.1191825542023288e-09,5.364127123369689e-09
13.955243375032651,8.788277129003067e-10,4.846131372244332e-09,3.348248565256067e-10,1.1196143334095302e-09,5.3823774105878525e-09
13.966853394479434,8.786838939076571e-10,4.826645750150423e-09,3.336292564575934e-10,1.1205219896964106e-09,5.359953790845874e-09
13.978463413926217,8.762094385500898e-10,4.825388155386471e-09,3.3151084808671076e-10,1.1170517596051085e-09,5.349032696416111e-09
13.990073433372999,8.782389796915193e-10,4.81483420294359e-09,3.3373436411427687e-10,1.1136029728228326e-09,5.346108166568956e-09
14.001683452819782,8.725170909521288e-10,4.807313036998855e-09,3.2943990474579426e-10,1.1119794604255917e-09,5.351154126077905e-09
14.013293472266565,8.730479998487711e-10,4.8035299046681295e-09,3.3172388504040457e-10,1.1066859320969305e-09,5.325633432480853e-09
14.024903491713347,8.731875210634142e-10,4.795745990342017e-09,3.301424890894135e-10,1.108265133896283e-09,5.301508238479278e-09
14.036513511160129,8.693344025732518e-10,4.78899381647334e-09,3.305841171947807e-10,1.109834039087481e-09,5.3195467277540454e-09
14.048123530606912,8.658312093951628e-10,4.782291410202513e-09,3.306275146110827e-10,1.10800860155544e-09,5.303213491581895e-09
14.059733550053695,8.726956713448872e-10,4.771215489198235e-09,3.2983463465559405e-10,1.1054567519124883e-09,5.307154628704914e-09
14.071343569500478,8.665644550263641e-10,4.771524471675386e-09,3.272588108725895e-10,1.1052568067833728e-09,5.299759717249512e-09
14.08295358894726,8.614834994158012e-10,4.760684108934784e-09,3.277277357003015e-10,1.102311607710015e-09,5.2747005787172895e-09
14.094563608394042,8.602659950723181e-10,4.7573525672351666e-09,3.2708489437023034e-10,1.0970549746969123e-09,5.288929054062371e-09
14.106173627840825,8.650355993284163e-10,4.745537336920752e-09,3.2711694127444893e-10,1.0996099616479466e-09,5.278689329644494e-09
14.117783647287608,8.611934253555627e-10,4.73710818243306e-09,3.233874410637884e-10,1.1000795087028944e-09,5.263037166234149e-09
14.12939366673439,8.587711642559102e-10,4.737042680215862e-09,3.280077695235625e-10,1.0981410864706803e-09,5.258306376599072e-09
14.141003686181172,8.61295219862107e-10,4.7249119786443135e-09,3.2730099130617e-10,1.0923083644662576e-09,5.2439527938367066e-09
14.152613705627955,8.582295206469969e-10,4.72161572120292e-09,3.263766115440712e-10,1.0954792800532199e-09,5.242226779985617e-09
14.164223725074738,8.594934238109526e-10,4.720552340794642e-09,3.2471704460370714e-10,1.0892801749575423e-09,5.2298630308305365e-09
14.17583374452152,8.583370314237514e-10,4.709395649276812e-09,3.2641213150210053e-10,1.0908137073503197e-09,5.236136985900694e-09
14.187443763968304,8.506945203032875e-10,4.698188363749513e-09,3.2569273552806685e-10,1.089110304752404e-09,5.2104043511940045e-09
14.199053783415085,8.542116810365917e-10,4.703961512881884e-09,3.2197177177325593e-10,1.0821334111116515e-09,5.2031580627934684e-09
14.210663802861868,8.551357374197228e-10,4.679821240185974e-09,3.230072181424169e-10,1.0861478643894695e-09,5.200003245278172e-09
14.222273822308651,8.550965990007829e-10,4.68390518211106e-09,3.238770515183677e-10,1.0870956365914548e-09,5.184116576830907e-09
14.233883841755434,8.491998469491656e-10,4.677327989128352e-09,3.226284085716157e-10,1.0839794504828345e-09,5.191877159480334e-09
14.245493861202215,8.486240354969733e-10,4.6694826555892175e-09,3.216216652528928e-10,1.0777653173910208e-09,5.178900099812866e-09
14.257103880648998,8.451215369519351e-10,4.659429350521611e-09,3.233368349130241e-10,1.078128504039619e-09,5.175823482737646e-09
14.268713900095781,8.46793056661372e-10,4.655759816627765e-09,3.214624934804701e-10,1.072410765047429e-09,5.165753273520922e-09
14.280323919542564,8.443534688142606e-10,4.649756848553115e-09,3.1962965657897837e-10,1.0745374870577004e-09,5.160984653596866e-09
14.291933938989347,8.417928585556032e-10,4.638489789309143e-09,3.193960939967428e-10,1.0779669087792893e-09,5.150052773741391e-09
14.303543958436128,8.445048995890356e-10,4.641713797802429e-09,3.1958841446458843e-10,1.0736172408879552e-09,5.1354630829545486e-09
14.315153977882911,8.429892505643976e-10,4.626858196255079e-09,3.1922320105691705e-10,1.0702533916918562e-09,5.143205128620449e-09
14.326763997329694,8.385224206830916e-10,4.628938756239669e-09,3.2125966842808874e-10,1.0679773962580329e-09,5.126723075458479e-09
14.338374016776477,8.411282804837493e-10,4.6214374159189454e-09,3.1878922168622177e-10,1.0676110399955128e-09,5.130105305467744e-09
14.349984036223258,8.385130190957383e-10,4.608166279847449e-09,3.165983729216133e-10,1.0711377851820857e-09,5.123079612544583e-09
14.361594055670041,8.334548083438001e-10,4.597419051194222e-09,3.1574628683417733e-10,1.0654868310923718e-09,5.098874077533605e-09
14.373204075116824,8.357395473659992e-10,4.5978271703723835e-09,3.169534369143266e-10,1.0658591015978913e-09,5.110504558483904e-09
14.384814094563607,8.438367419348399e-10,4.588643397975135e-09,3.183166476810182e-10,1.064708042227954e-09,5.096908814250875e-09
14.396424114010388,8.343219946199525e-10,4.592403077818148e-09,3.1509417486753243e-10,1.0602571599099072e-09,5.0998786283593955e-09
14.408034133457171,8.337328047761419e-10,4.577962678848863e-09,3.1443356190759306e-10,1.0620419066432757e-09,5.088094694620396e-09
14.419644152903954,8.280887764429847e-10,4.572609588821977e-09,3.146842054255814e-10,1.0547080188263397e-09,5.084751734452939e-09
14.431254172350737,8.314360689331004e-10,4.568588301834495e-09,3.159071133293952e-10,1.0542652079823482e-09,5.074422976143521e-09
14.44286419179752,8.306405648066968e-10,4.5671300555906025e-09,3.1577882216843075e-10,1.0527386118179377e-09,5.058320144194388e-09
14.454474211244301,8.34607102810873e-10,4.558916626854816e-09,3.1393843986422697e-10,1.0596663778851284e-09,5.065469701673044e-09
14.466084230691084,8.295000357027538e-10,4.549159255679117e-09,3.118386217360497e-10,1.052435519503028e-09,5.047643371190669e-09
14.477694250137867,8.264306093278122e-10,4.552778171277524e-09,3.1192298993325653e-10,1.0532077667753244e-09,5.050916118293302e-09
14.48930426958465,8.261513604226468e-10,4.5368953144327665e-09,3.1462339257500777e-10,1.0494701235593036e-09,5.0324666952881425e-09
14.500914289031432,8.23164828070351e-10,4.52772618742793e-09,3.1236274901638355e-10,1.0478159322537614e-09,5.018296686156669e-09
14.512524308478215,8.250079761036789e-10,4.526810908603435e-09,3.12152636053981e-10,1.0461099349612696e-09,5.023675836508844e-09
14.524134327924997,8.215695918655064e-10,4.523012079710765e-09,3.1116479682482195e-10,1.0483849989179555e-09,5.022017364967969e-09
14.53574434737178,8.202175785282946e-10,4.515349365163217e-09,3.1219175137750116e-10,1.0463234030697496e-09,5.012432131314617e-09
14.547354366818563,8.211071754644095e-10,4.511709692179144e-09,3.09739592506504e-10,1.0412923701389823e-09,5.0119634655483316e-09
14.558964386265345,8.205120816022988e-10,4.511027003351463e-09,3.104511581991031e-10,1.0421637902402757e-09,5.001268216786748e-09
14.570574405712128,8.187936486354301e-10,4.5002820310557395e-09,3.0930655280317006e-10,1.037496164866955e-09,4.985725925955373e-09
14.58218442515891,8.193545249614841e-10,4.4840817677076384e-09,3.09321984118732e-10,1.0375827266640524e-09,4.990258385468038e-09
14.593794444605694,8.141200145125713e-10,4.476878073163447e-09,3.078568779578654e-10,1.035425371132481e-09,4.984842378940953e-09
14.605404464052475,8.107058525550076e-10,4.48300524754178e-09,3.0847759825559263e-10,1.0336176690713299e-09,4.975635189640269e-09
14.617014483499258,8.104648917265997e-10,4.472352961012676e-09,3.090695181676274e-10,1.033769579380345e-09,4.967791060448793e-09
14.62862450294604,8.121106636675698e-10,4.458762170920381e-09,3.081130352383871e-10,1.0310064704743553e-09,4.948760807028353e-09
14.640234522392824,8.112335045855638e-10,4.452406850471697e-09,3.07252307208004e-10,1.0323274316369253e-09,4.951014360757782e-09
14.651844541839607,8.15534868640731e-10,4.456210467635831e-09,3.0561902889047684e-10,1.0342074668455356e-09,4.9501204032240415e-09
14.663454561286388,8.116616565976764e-10,4.450176811556515e-09,3.083346167506095e-10,1.0287677795274005e-09,4.934154251530544e-09
14.67506458073317,8.14272213871141e-10,4.4449231729066335e-09,3.0570773029592696e-10,1.0267003929889463e-09,4.934693318311994e-09
14.686674600179954,8.096272386725592e-10,4.440461393467592e-09,3.0526518714519203e-10,1.0302908212286853e-09,4.939444105526111e-09
14.698284619626737,8.108876777123469e-10,4.435358320643387e-09,3.061615416516254e-10,1.0253418207667742e-09,4.920955218992568e-09
14.709894639073518,8.083669235798703e-10,4.424735901760823e-09,3.0401836172893206e-10,1.0266637952700783e-09,4.922283409504157e-09
14.7215046585203,8.001079984111242e-10,4.4220305466151336e-09,3.054472442468973e-10,1.021269170616408e-09,4.9121283514852995e-09
14.733114677967084,8.050677063519153e-10,4.421298053118039e-09,3.028778535829031e-10,1.0199865866348976e-09,4.903609015743716e-09
14.744724697413867,8.000211797271809e-10,4.407820181543092e-09,3.0343903281475853e-10,1.017860276808173e-09,4.9035029579452435e-09
14.75633471686065,7.989545513975403e-10,4.406068927062582e-09,3.0285177788601526e-10,1.0210204836754752e-09,4.895389059915242e-09
14.767944736307431,8.028370019726352e-10,4.389463141056198e-09,3.046452856385693e-10,1.0161999727429437e-09,4.87787702414296e-09
14.779554755754214,8.026579213771423e-10,4.395567313034207e-09,3.026647743279124e-10,1.0139462199890542e-09,4.87808111703819e-09
14.791164775200997,7.953506783448433e-10,4.381355802467929e-09,3.0287651533272474e-10,1.0164419417898208e-09,4.868776597544115e-09
14.80277479464778,7.984321267567058e-10,4.3835387457996405e-09,3.0250682019531443e-10,1.0146378948899035e-09,4.865455870913343e-09
14.814384814094561,7.951753044643985e-10,4.375135948177168e-09,3.0195061616745333e-10,1.0100266827247507e-09,4.863041273156879e-09
14.825994833541344,7.974574160799139e-10,4.384396584716017e-09,3.023092800650247e-10,1.0099752048190725e-09,4.8397654120132486e-09
14.837604852988127,7.953602498927678e-10,4.358030217884155e-09,3.0079281024379107e-10,1.0095050592829445e-09,4.862242349693515e-09
14.84921487243491,7.986130299710354e-10,4.357373023798098e-09,2.992390764775149e-10,1.0090677267022788e-09,4.849487965258928e-09
14.860824891881691,7.915797929912718e-10,4.357140239707027e-09,3.001362910260341e-10,1.007189375737672e-09,4.834191556840791e-09
14.872434911328474,7.883334921024601e-10,4.353918741965121e-09,2.981441944875534e-10,1.0079880116815089e-09,4.8397559891804484e-09
14.884044930775257,7.936403367142042e-10,4.345195916886131e-09,2.9950604153059445e-10,1.0050669231616835e-09,4.820611451740771e-09
14.89565495022204,7.861922304717168e-10,4.335727513652891e-09,2.997085745601829e-10,1.0043381643308678e-09,4.82357463850129e-09
14.907264969668823,7.909059904701521e-10,4.337528892397626e-09,2.9778202719356537e-10,9.999674255913624e-10,4.8152390514417275e-09
14.918874989115604,7.880747490576077e-10,4.330740355315898e-09,2.9635989501336687e-10,1.0058872846811307e-09,4.804212139207046e-09
14.930485008562387,7.880296004724894e-10,4.317076316401808e-09,2.9839648913759545e-10,9.978395054068402e-10,4.796183736241564e-09
14.94209502800917,7.84759424877348e-10,4.323959264162356e-09,2.965768526424393e-10,1.0032538292529725e-09,4.780749876226281e-09
14.953705047455953,7.873209764309755e-10,4.308964194300559e-09,2.9694094382267785e-10,1.0014814557104732e-09,4.793120748363749e-09
14.965315066902734,7.878398952055651e-10,4.304067555264409e-09,2.9703786592115427e-10,9.941277975663427e-10,4.766540480302213e-09
14.976925086349517,7.809073775361248e-10,4.299746621490097e-09,2.952373684275844e-10,9.916772071146503e-10,4.768668909176548e-09
14.9885351057963,7.785748457166849e-10,4.290601488808603e-09,2.975080816172873e-10,9.933678308187935e-10,4.770034278786311e-09
15.000145125243083,7.790810597113875e-10,4.2928150936531695e-09,2.961865264525993e-10,9.91685474364844e-10,4.763321009187142e-09
15.011755144689866,7.823779957952664e-10,4.282413639484664e-09,2.969693399124929e-10,9.943316417719039e-10,4.755849724044014e-09
15.023365164136647,7.768485461553443e-10,4.275902171317936e-09,2.956504376917455e-10,9.924218211086429e-10,4.737848953483736e-09
15.03497518358343,7.758080048407499e-10,4.269426179711184e-09,2.936804925489072e-10,9.876754242498062e-10,4.748649093046772e-09
15.046585203030213,7.770828855344659e-10,4.275931987186592e-09,2.9443301991773187e-10,9.873224350357971e-10,4.736961638488535e-09
15.058195222476996,7.734750840520974e-10,4.255243294619561e-09,2.9407871126532725e-10,9.87003440166159e-10,4.742081138725875e-09
15.069805241923778,7.728267957716799e-10,4.256171017712079e-09,2.9316446829206353e-10,9.866632381234206e-10,4.7380412123356575e-09
15.08141526137056,7.720595488003246e-10,4.256813384191544e-09,2.930800011044625e-10,9.833397275878533e-10,4.708567650739946e-09
15.093025280817344,7.75049422568958e-10,4.250501662459588e-09,2.9198023682461637e-10,9.830647837910441e-10,4.717344887692202e-09
15.104635300264126,7.727606849969373e-10,4.243003051499789e-09,2.939401538079007e-10,9.804097729436946e-10,4.706429217235306e-09
15.11624531971091,7.689365884653263e-10,4.243075065094428e-09,2.916000424399092e-10,9.81278013475412e-10,4.6967306628292495e-09
15.12785533915769,7.709788301476998e-10,4.228622771483551e-09,2.9220596248049547e-10,9.786061493724729e-10,4.692985383849261e-09
15.139465358604474,7.712138578212795e-10,4.22582164715761e-09,2.9052261436848287e-10,9.78182147044426e-10,4.685301614357592e-09
15.151075378051257,7.664057907466851e-10,4.217535205760387e-09,2.917316397883383e-10,9.740222620107328e-10,4.684471250844986e-09
15.16268539749804,7.653175921442668e-10,4.22027585053809e-09,2.904679863816213e-10,9.76319137639433e-10,4.6879167002623555e-09
15.17429541694482,7.660944678917315e-10,4.2100706823420046e-09,2.9049427855183074e-10,9.74249566281797e-10,4.684598312700101e-09
15.185905436391604,7.665906124898932e-10,4.2170998058932245e-09,2.895558645564579e-10,9.748550567044758e-10,4.668414654122777e-09
15.197515455838387,7.631052966163321e-10,4.20166649061314e-09,2.903217696233738e-10,9.729657333411649e-10,4.671025510922827e-09
15.20912547528517,7.650107521355706e-10,4.205036649082413e-09,2.897920944505241e-10,9.7597300291802e-10,4.668314676664077e-09
15.220735494731953,7.637890723513187e-10,4.193601904571846e-09,2.890844396386225e-10,9.711461702294554e-10,4.658395688704977e-09
15.232345514178734,7.615156674233019e-10,4.1833330146637504e-09,2.882890945882633e-10,9.719678176660724e-10,4.659221315630236e-09
15.243955533625517,7.593412047613158e-10,4.190522859790142e-09,2.8899126389771375e-10,9.694777470406197e-10,4.652323342563806e-09
15.2555655530723,7.600956159109065e-10,4.181294746172695e-09,2.900989622258624e-10,9.69257650569595e-10,4.639016216302136e-09
15.267175572519083,7.58772976227705e-10,4.1725995823756714e-09,2.875353707424503e-10,9.655880368869737e-10,4.6459811379268925e-09
15.278785591965864,7.569365549061305e-10,4.172232523343068e-09,2.8717342041410216e-10,9.65209645834924e-10,4.627493947527625e-09
15.290395611412647,7.57271599298764e-10,4.1698672002124855e-09,2.859758861163866e-10,9.630871243821186e-10,4.625562178789725e-09
15.30200563085943,7.610207596351925e-10,4.16079190697659e-09,2.857309893983034e-10,9.639731948820414e-10,4.612083171613454e-09
15.313615650306213,7.576754610631615e-10,4.155479050115855e-09,2.8742114598733277e-10,9.613669528155808e-10,4.622508597446679e-09
15.325225669752996,7.538495668163933e-10,4.149808473325498e-09,2.8741741968951586e-10,9.655507874125386e-10,4.593551208998331e-09
15.336835689199777,7.563061068190599e-10,4.147697375034193e-09,2.8836315438643337e-10,9.586830504186987e-10,4.599682158198774e-09
15.34844570864656,7.519160050619601e-10,4.14446925987702e-09,2.8565646391144297e-10,9.586489959110765e-10,4.586939919110755e-09
15.360055728093343,7.495288244151037e-10,4.137982355024003e-09,2.833916137805264e-10,9.601690683830995e-10,4.5953463036143445e-09
15.371665747540126,7.513446983803781e-10,4.132949868814466e-09,2.835486236603698e-10,9.576331350263037e-10,4.59252410961756e-09
15.383275766986907,7.499028255537289e-10,4.119143323100831e-09,2.8485553533203397e-10,9.560646573529794e-10,4.59254222932769e-09
15.39488578643369,7.519451186503652e-10,4.1238834807418816e-09,2.831231667357739e-10,9.528467255753426e-10,4.586448625185444e-09
15.406495805880473,7.489201807504222e-10,4.119181356297606e-09,2.824398410816488e-10,9.548992174567996e-10,4.569967309231758e-09
15.418105825327256,7.457980454088254e-10,4.116942057026741e-09,2.829396365774742e-10,9.496683150389322e-10,4.5572981387150816e-09
15.429715844774037,7.501042313559134e-10,4.099715588756808e-09,2.8286151787004755e-10,9.522303602338624e-10,4.5516432902840255e-09
15.44132586422082,7.487572508824883e-10,4.10672472052935e-09,2.8316910967451206e-10,9.504135379175435e-10,4.559258334204925e-09
15.452935883667603,7.484528435826506e-10,4.089896751493623e-09,2.8414507973392996e-10,9.471365410937027e-10,4.563517087318219e-09
15.464545903114386,7.465452940370469e-10,4.095105986257259e-09,2.830775536887178e-10,9.448931273027955e-10,4.539770201931561e-09
15.47615592256117,7.461287631220521e-10,4.08495190952767e-09,2.8170560758269994e-10,9.475382413306394e-10,4.547943093907877e-09
15.48776594200795,7.440712338862205e-10,4.089578083005475e-09,2.8297597557492645e-10,9.430745464316114e-10,4.536276088826547e-09
15.499375961454733,7.416559663502231e-10,4.086199519796346e-09,2.820078965691766e-10,9.431787670219688e-10,4.537819805218432e-09
15.510985980901516,7.380255505373752e-10,4.068995706325642e-09,2.8338464199205564e-10,9.438194586665518e-10,4.514849610020917e-09
15.5225960003483,7.433776356293756e-10,4.06948046139452e-09,2.781623551125447e-10,9.423483989367804e-10,4.516094521727104e-09
15.53420601979508,7.374320513521435e-10,4.0577779993511225e-09,2.776255771591671e-10,9.407635810730232e-10,4.5143526863444325e-09
15.545816039241863,7.387918926841672e-10,4.061147252164935e-09,2.802837499302926e-10,9.378434713564365e-10,4.517069969579626e-09
15.557426058688646,7.344480024296223e-10,4.057155967407944e-09,2.8085821550367747e-10,9.376553397765998e-10,4.515531650232671e-09
15.56903607813543,7.414312497432821e-10,4.057784213343596e-09,2.7863876834577245e-10,9.404251966944125e-10,4.4972404625408756e-09
15.580646097582212,7.376694112425617e-10,4.052526271907709e-09,2.7928504014935605e-10,9.331264684455776e-10,4.49023783766068e-09
15.592256117028994,7.374490908454632e-10,4.040246239710697e-09,2.7864094295395004e-10,9.335159777710433e-10,4.49775115892553e-09
15.603866136475776,7.381024898509544e-10,4.037060847213756e-09,2.804108977312382e-10,9.368800976427063e-10,4.4725205232846925e-09
15.61547615592256,7.353625591259667e-10,4.0352732592933995e-09,2.7827287820788665e-10,9.33281485793644e-10,4.477510325373394e-09
15.627086175369342,7.35534224072751e-10,4.032846706699625e-09,2.772328112915032e-10,9.33020905726905e-10,4.461837757278851e-09
15.638696194816124,7.320473690093239e-10,4.029904009904119e-09,2.746746642341221e-10,9.331316765842634e-10,4.4655292314323775e-09
15.650306214262907,7.330297253864935e-10,4.023916798638879e-09,2.7598166509164715e-10,9.295089860221412e-10,4.478584328251503e-09
15.66191623370969,7.345933417370576e-10,4.016553015716457e-09,2.778238597939469e-10,9.254958915879879e-10,4.465997692947204e-09
15.673526253156473,7.336043193335877e-10,4.014018762023657e-09,2.772185719668609e-10,9.254789622756589e-10,4.450055857172747e-09
15.685136272603255,7.294727376184117e-10,4.0094792246820895e-09,2.777846968402775e-10,9.286480450645608e-10,4.449529530146624e-09
15.696746292050037,7.298711391077366e-10,4.006797437024137e-09,2.765948882659462e-10,9.261571189448933e-10,4.448067189894286e-09
15.70835631149682,7.296515380072241e-10,4.0039137205732735e-09,2.738060047985242e-10,9.282302540312693e-10,4.445969899128577e-09
15.719966330943603,7.253529818791888e-10,3.998902270752654e-09,2.761861186884425e-10,9.231993580864767e-10,4.4211993783467155e-09
15.731576350390386,7.278897367330801e-10,3.988492015038347e-09,2.7758696760513213e-10,9.24753708594545e-10,4.431256097850641e-09
15.743186369837167,7.295198634010246e-10,3.9890080222793995e-09,2.741243660729887e-10,9.266244554242844e-10,4.413476784364258e-09
15.75479638928395,7.240686291505551e-10,3.979839715202424e-09,2.7465476547573236e-10,9.202818300063035e-10,4.425103151466196e-09
15.766406408730733,7.213120878384775e-10,3.978535903833323e-09,2.738996145332015e-10,9.175725204491337e-10,4.406396338740263e-09
15.778016428177516,7.240481547116497e-10,3.976329567988861e-09,2.743309990760096e-10,9.182238200243034e-10,4.408217795138615e-09
15.789626447624299,7.24249056082057e-10,3.963824722447126e-09,2.730722664188889e-10,9.219886226633447e-10,4.413390867275998e-09
15.80123646707108,7.21869799883777e-10,3.966757873513767e-09,2.742343901844342e-10,9.162271033707347e-10,4.399988174823297e-09
15.812846486517863,7.193137961721376e-10,3.960519855079295e-09,2.724254857354068e-10,9.1887615887496e-10,4.404811329582902e-09
15.824456505964646,7.198376355494747e-10,3.957005589084461e-09,2.7395466376567806e-10,9.134611864859901e-10,4.397312391792813e-09
15.836066525411429,7.156693942478116e-10,3.9472781070032815e-09,2.717818788181638e-10,9.172152274081369e-10,4.382293469896202e-09
15.84767654485821,7.174576801968883e-10,3.949947200245819e-09,2.707949321119872e-10,9.162950563064569e-10,4.396491407859658e-09
15.859286564304993,7.192654436258766e-10,3.948332199267847e-09,2.7238758723751707e-10,9.150677447563899e-10,4.3775338165957485e-09
15.870896583751776,7.157908927606452e-10,3.950208204385474e-09,2.71927333944581e-10,9.12757127204207e-10,4.3787812034357315e-09
15.882506603198559,7.187509065927363e-10,3.939026918113811e-09,2.711321296536711e-10,9.104207972452541e-10,4.3787709690311425e-09
15.894116622645342,7.203342568453951e-10,3.934237245850896e-09,2.689384449576551e-10,9.097796644816568e-10,4.360842722371638e-09
15.905726642092123,7.161569274990059e-10,3.92887951227409e-09,2.691058884955453e-10,9.089503310905299e-10,4.371442171090827e-09
15.917336661538906,7.118723279112607e-10,3.921950724845383e-09,2.698840002151681e-10,9.08256526227576e-10,4.349197065307236e-09
15.928946680985689,7.150972117761917e-10,3.915240536739434e-09,2.7191315790934987e-10,9.077882000916755e-10,4.358782964146013e-09
15.940556700432472,7.13225789509398e-10,3.916493444740254e-09,2.698661475894491e-10,9.114129959425894e-10,4.352291885743582e-09
15.952166719879253,7.119602560957018e-10,3.912284538559149e-09,2.696426591846804e-10,9.065415071607044e-10,4.346845258510959e-09
15.963776739326036,7.135879404242022e-10,3.909276001953928e-09,2.6952150971323537e-10,9.032363960049019e-10,4.343197082925109e-09
15.975386758772819,7.106482329349124e-10,3.909366351692499e-09,2.6800944616829687e-10,9.033790373943147e-10,4.338415764521395e-09
15.986996778219602,7.079496425937188e-10,3.9051437217100016e-09,2.681002997711546e-10,9.001061254211755e-10,4.332906733443064e-09
15.998606797666383,7.120564566740778e-10,3.892428353744219e-09,2.695846418288795e-10,9.025992659850859e-10,4.324111882806087e-09
16.010216817113168,7.064769340562605e-10,3.8916171758875575e-09,2.6879321991142553e-10,9.023775514285649e-10,4.3168710267641e-09
16.02182683655995,7.085740415725237e-10,3.888655072592456e-09,2.6860108869241846e-10,8.972297617630417e-10,4.315865674408897e-09
16.03343685600673,7.058627311422029e-10,3.8857367814854195e-09,2.677513332312897e-10,9.00318521766902e-10,4.316438119677721e-09
16.045046875453515,7.082713302717216e-10,3.884839984386299e-09,2.6701703162162077e-10,9.000147924013833e-10,4.31283419239766e-09
16.056656894900296,7.031187175796096e-10,3.872486583953522e-09,2.682113257719944e-10,8.97770148899376e-10,4.301848289370262e-09
16.06826691434708,7.039633672079964e-10,3.875788384581821e-09,2.670735793950248e-10,8.933662726974921e-10,4.296997446746712e-09
16.079876933793862,7.017569036663117e-10,3.866585271103772e-09,2.6704970397731804e-10,8.983425077695431e-10,4.28680929383036e-09
16.091486953240643,7.050701463973978e-10,3.863081596097568e-09,2.666622953029829e-10,8.922730177761103e-10,4.298125138350488e-09
16.10309697268743,7.052819938814533e-10,3.86164301074773e-09,2.6667827463351134e-10,8.903821984807352e-10,4.28465808693115e-09
16.11470699213421,7.017754969925703e-10,3.857262963356794e-09,2.6599335390952256e-10,8.943077268228243e-10,4.277166007653648e-09
16.126317011580994,6.997699644491671e-10,3.859343654532365e-09,2.651771970128784e-10,8.907369474955155e-10,4.2707810919128185e-09
16.137927031027775,6.998536813042384e-10,3.846613478360968e-09,2.651626185191358e-10,8.92523803546115e-10,4.268682258043786e-09
16.149537050474557,6.985967722261062e-10,3.848239417917279e-09,2.667019545207564e-10,8.883299195122891e-10,4.266936722553522e-09
16.16114706992134,6.988872156647523e-10,3.837778442654827e-09,2.644349027002248e-10,8.914363529192943e-10,4.26268776669277e-09
16.172757089368123,6.972698558183013e-10,3.839445952991609e-09,2.648046857394332e-10,8.887466361314773e-10,4.264625599889343e-09
16.184367108814904,6.999718680718104e-10,3.83416096381458e-09,2.6677158611320843e-10,8.85894868987637e-10,4.245690769627057e-09
16.19597712826169,6.9414709429441e-10,3.833902727028145e-09,2.643268471160291e-10,8.854877896704769e-10,4.251054462184492e-09
16.20758714770847,6.938733405829241e-10,3.832093952591362e-09,2.6422109386659e-10,8.881817368199329e-10,4.251486555576975e-09
16.219197167155254,6.96410889860452e-10,3.822957329949183e-09,2.6301032499375345e-10,8.860169444985209e-10,4.2361333789350485e-09
16.230807186602036,6.959039705037982e-10,3.819232337630123e-09,2.6462523359260483e-10,8.844513714902232e-10,4.239868538505018e-09
16.242417206048817,6.954818491370251e-10,3.8201835165628006e-09,2.6367518285841804e-10,8.856050333165126e-10,4.2236724336441736e-09
16.2540272254956,6.934013132219621e-10,3.810828567165107e-09,2.6353945786908697e-10,8.856772010478143e-10,4.2274461146065235e-09
16.265637244942383,6.971404062342028e-10,3.812177171259043e-09,2.636522497590776e-10,8.822181084598068e-10,4.231803632305261e-09
16.277247264389167,6.92558200607153e-10,3.807943496379012e-09,2.6180638225422403e-10,8.80404246173244e-10,4.217146365506002e-09
16.28885728383595,6.93076589247443e-10,3.802577411201091e-09,2.6322446082605183e-10,8.834716073730009e-10,4.219189666917068e-09
16.30046730328273,6.916310101534258e-10,3.799850065676079e-09,2.6112391534789013e-10,8.790209752139234e-10,4.226947984115384e-09
16.312077322729515,6.928972004409431e-10,3.7989006215167854e-09,2.619006323382745e-10,8.763226237235139e-10,4.219403915074951e-09
16.323687342176296,6.913626734401831e-10,3.7856101796997484e-09,2.601356984903336e-10,8.801664758325914e-10,4.206962923159432e-09
16.335297361623077,6.924631849041924e-10,3.792032089886697e-09,2.6020520277728816e-10,8.74384044015617e-10,4.2118306160325814e-09
16.34690738106986,6.860602986778493e-10,3.781798664058543e-09,2.6032560301553884e-10,8.75739099553476e-10,4.192113089465499e-09
16.358517400516643,6.868097857103935e-10,3.782313155772944e-09,2.62026173914995e-10,8.754310938406223e-10,4.195807508315188e-09
16.370127419963428,6.869546523074238e-10,3.776892945935408e-09,2.6188922274109736e-10,8.740035651762472e-10,4.195814166107015e-09
16.38173743941021,6.827546513694497e-10,3.770137355239994e-09,2.5978364354672784e-10,8.715456015127774e-10,4.1783215383671094e-09
16.39334745885699,6.880690020872451e-10,3.764222092337876e-09,2.606724002540996e-10,8.70958464671206e-10,4.194397095505029e-09
16.404957478303775,6.865907038919466e-10,3.7643984884169596e-09,2.5853421029627053e-10,8.754135240260168e-10,4.166212270647361e-09
16.416567497750556,6.886857015655921e-10,3.7612089399612585e-09,2.5995280748211513e-10,8.679756908049752e-10,4.176900008956521e-09
16.42817751719734,6.850694106471794e-10,3.757594512755591e-09,2.575779048755344e-10,8.724401683776745e-10,4.169309405619667e-09
16.439787536644122,6.820607310695559e-10,3.758163419800632e-09,2.580508126918026e-10,8.702381267759197e-10,4.159482379095954e-09
16.451397556090903,6.813945825288998e-10,3.7553104114700975e-09,2.5873580411237627e-10,8.691215139421124e-10,4.172107464408516e-09
16.463007575537688,6.797329180389827e-10,3.7525141264515894e-09,2.57078804147049e-10,8.666604183919712e-10,4.154422374145258e-09
16.47461759498447,6.810693392647681e-10,3.745265078208939e-09,2.5707469120588285e-10,8.659161993145236e-10,4.142315719430832e-09
16.486227614431254,6.791070814205588e-10,3.738297441062103e-09,2.5668116097171087e-10,8.671359108599576e-10,4.149820849816159e-09
16.497837633878035,6.800291192752524e-10,3.735319004363051e-09,2.5778940686903686e-10,8.63651720846741e-10,4.133195989264055e-09
16.509447653324816,6.775350385920602e-10,3.732612914124802e-09,2.56142953530011e-10,8.618366497434027e-10,4.141047831718116e-09
16.5210576727716,6.790526858810993e-10,3.734720042324968e-09,2.5690649681128224e-10,8.596000823688955e-10,4.130791396069877e-09
16.532667692218382,6.808560057495185e-10,3.727686394847301e-09,2.5724405838375487e-10,8.625714859881758e-10,4.128634496520268e-09
16.544277711665163,6.751020049648583e-10,3.7237031734507098e-09,2.5596744378192484e-10,8.608194580216298e-10,4.1250489074190735e-09
16.555887731111948,6.742479762555107e-10,3.714448867667152e-09,2.5745059977251e-10,8.607548320638574e-10,4.146792206906074e-09
16.56749775055873,6.763774126154225e-10,3.7161545343316015e-09,2.5614385503383656e-10,8.602882221081814e-10,4.123216748494125e-09
16.579107770005514,6.755800113572022e-10,3.7177049526486286e-09,2.556900880992602e-10,8.570504177951714e-10,4.114176453882995e-09
16.590717789452295,6.759126910545275e-10,3.7131818994052124e-09,2.5404377958643463e-10,8.607698619114536e-10,4.124715275842339e-09
16.602327808899076,6.737894628563305e-10,3.708161583236434e-09,2.550755331124783e-10,8.590679279159109e-10,4.119865369623106e-09
16.61393782834586,6.735169718565629e-10,3.6965236149910363e-09,2.5562697469679017e-10,8.578921758590493e-10,4.124624608841651e-09
16.625547847792642,6.708976316142341e-10,3.7075241189654694e-09,2.5436697801582647e-10,8.542950945006276e-10,4.101060920305298e-09
16.637157867239427,6.724705227441157e-10,3.691619290262135e-09,2.5417648743829115e-10,8.527841647115863e-10,4.099089242733578e-09
16.64876788668621,6.679468015236373e-10,3.693637962056909e-09,2.5386027279749676e-10,8.557665157148643e-10,4.09885207369729e-09
16.66037790613299,6.701766721237656e-10,3.6900039669276473e-09,2.541529307286184e-10,8.552164301035983e-10,4.086534244869561e-09
16.671987925579774,6.673145814078592e-10,3.6850167188524387e-09,2.5447666634717107e-10,8.516268170358338e-10,4.088781292689346e-09
16.683597945026555,6.709164621838798e-10,3.6841358842573624e-09,2.530726622604463e-10,8.48633694880087e-10,4.0779364635444735e-09
16.69520796447334,6.677490716515483e-10,3.679624654923652e-09,2.5105716958981547e-10,8.498530847813976e-10,4.081999060042336e-09
16.70681798392012,6.698877178970036e-10,3.6792771136978053e-09,2.529309324552652e-10,8.488924767733511e-10,4.0788026404551385e-09
16.718428003366903,6.704178646800303e-10,3.6756084251130725e-09,2.527006415331025e-10,8.517205849240248e-10,4.08199837902167e-09
16.730038022813687,6.654628817664107e-10,3.670376300313729e-09,2.536564814735458e-10,8.493013453937968e-10,4.072852726108794e-09
16.74164804226047,6.667130093252231e-10,3.6649900268062868e-09,2.522369659774639e-10,8.47871624153785e-10,4.06850423232828e-09
16.75325806170725,6.665571696975365e-10,3.6655766411614443e-09,2.536175522605858e-10,8.487375739951445e-10,4.0728348609434214e-09
16.764868081154034,6.67554885620894e-10,3.660858692786602e-09,2.5222443065510034e-10,8.465734781890091e-10,4.059390024299731e-09
16.776478100600816,6.628078232325216e-10,3.649366707575337e-09,2.512249355012917e-10,8.474712239712416e-10,4.0510088909496785e-09
16.7880881200476,6.662263213090687e-10,3.6526966788431533e-09,2.4991911275926666e-10,8.450922533793873e-10,4.0615539346407e-09
16.79969813949438,6.639187953077197e-10,3.654112272455153e-09,2.5247301331894643e-10,8.438341817565703e-10,4.0493311722056355e-09
16.811308158941163,6.619824329321564e-10,3.6469191092201705e-09,2.5056119798643015e-10,8.433477272638526e-10,4.05692374474819e-09
16.822918178387948,6.632919364478401e-10,3.6463463590698113e-09,2.513876653232591e-10,8.437234395164467e-10,4.037517218662036e-09
16.83452819783473,6.605401435864419e-10,3.6375176923786504e-09,2.505334728764089e-10,8.452689106305955e-10,4.035593135275715e-09
16.846138217281514,6.625546993983137e-10,3.634013418382898e-09,2.502568433450938e-10,8.382306246446781e-10,4.042359290885807e-09
16.857748236728295,6.635099761968007e-10,3.6392345670482655e-09,2.514021852562038e-10,8.452349800045514e-10,4.023063493986315e-09
16.869358256175076,6.599796167466344e-10,3.6293111312290498e-09,2.493891262949473e-10,8.40197108872178e-10,4.034978660646349e-09
16.88096827562186,6.578025508843733e-10,3.6305775241456243e-09,2.4981550884424865e-10,8.398907148960681e-10,4.0287605034784845e-09
16.892578295068642,6.591958384787359e-10,3.626717494209471e-09,2.510788605295996e-10,8.385638799053428e-10,4.01666534639361e-09
16.904188314515423,6.605203711175438e-10,3.625958851851057e-09,2.4909645969900184e-10,8.36744681477068e-10,4.033135717932987e-09
16.915798333962208,6.560826364741849e-10,3.615975652584179e-09,2.4915427710609627e-10,8.363320787792121e-10,4.0192340316844805e-09
16.92740835340899,6.584449049885495e-10,3.6177860527919184e-09,2.4843419815709736e-10,8.368536626126186e-10,4.00878918596555e-09
16.939018372855774,6.543749332837671e-10,3.612886580400082e-09,2.5062395035257227e-10,8.337023303153888e-10,4.000270858812635e-09
16.950628392302555,6.543568569778166e-10,3.611145500493358e-09,2.4808620867069583e-10,8.369224843091813e-10,4.008846677401671e-09
16.962238411749336,6.557922568282793e-10,3.6053133776834443e-09,2.4873738149779617e-10,8.365668487847614e-10,3.995421284387769e-09
16.97384843119612,6.574333580110819e-10,3.6026791602902934e-09,2.481733244669746e-10,8.334218402099382e-10,4.0049261025680655e-09
16.985458450642902,6.55648426306416e-10,3.6010823433914316e-09,2.4700242828806927e-10,8.366642819149378e-10,3.9903490323168944e-09
16.997068470089687,6.559370271946256e-10,3.594414396090291e-09,2.4718753881472013e-10,8.305022498117387e-10,3.9941639523215116e-09
17.008678489536468,6.536898925450861e-10,3.5900903842126865e-09,2.4760055304639496e-10,8.308906800661729e-10,3.992478722765905e-09
17.02028850898325,6.534196090197236e-10,3.594478740960294e-09,2.4801658868709076e-10,8.314304503861622e-10,3.981698672073777e-09
17.031898528430034,6.536932730353341e-10,3.5864162873139774e-09,2.4765344336592715e-10,8.294517246773762e-10,3.985810947963163e-09
17.043508547876815,6.516353716608867e-10,3.583080144766799e-09,2.4594401482984174e-10,8.301540800625381e-10,3.9782042599425115e-09
17.0551185673236,6.501483678498659e-10,3.578767675332199e-09,2.477528913492868e-10,8.303687388375441e-10,3.97636129987067e-09
17.06672858677038,6.510766295962428e-10,3.578365675784767e-09,2.48469237571366e-10,8.275353079297451e-10,3.970931608198631e-09
17.078338606217162,6.498519569691082e-10,3.577548887611265e-09,2.461597969511248e-10,8.292813358312871e-10,3.971721584206951e-09
17.089948625663947,6.49402922142739e-10,3.5718750134400367e-09,2.4648935110013423e-10,8.265857536733382e-10,3.964795414305809e-09
17.101558645110728,6.512149650362174e-10,3.569282997181399e-09,2.464928644697936e-10,8.262979627017298e-10,3.969237959799696e-09
17.11316866455751,6.478900419876839e-10,3.5661278676826587e-09,2.4555654552753386e-10,8.253998701766185e-10,3.968105530669826e-09
17.124778684004294,6.478932079940034e-10,3.574543540821014e-09,2.4612042584708186e-10,8.227710080782055e-10,3.9633280961441174e-09
17.136388703451075,6.473482092727387e-10,3.563884527285703e-09,2.4585956458057305e-10,8.233419096012522e-10,3.951822680092047e-09
17.14799872289786,6.475451083824214e-10,3.5622300774867502e-09,2.445415141775996e-10,8.239367951551165e-10,3.95433885298162e-09
17.15960874234464,6.468007805952531e-10,3.553860673194445e-09,2.4547069510620914e-10,8.228402758273513e-10,3.93894393519729e-09
17.171218761791422,6.461514525977557e-10,3.555049246507915e-09,2.453899127163448e-10,8.250684130262956e-10,3.9432847520939795e-09
17.182828781238207,6.472974571411247e-10,3.551037272173301e-09,2.446092390463771e-10,8.197283127734273e-10,3.940810351203787e-09
17.19443880068499,6.468990639366475e-10,3.5438828332816087e-09,2.4545719095241337e-10,8.221877154732897e-10,3.9369297646277584e-09
17.206048820131773,6.442737475491405e-10,3.542262083566919e-09,2.43621979972477e-10,8.2058947998031e-10,3.9345006028464995e-09
17.217658839578554,6.474104212768318e-10,3.5397072097162818e-09,2.442424126867894e-10,8.233098184653298e-10,3.925163576841924e-09
17.229268859025336,6.431048324996773e-10,3.539329942732592e-09,2.4357421553178834e-10,8.181624988834481e-10,3.932437023466082e-09
17.24087887847212,6.455034942022436e-10,3.539760881734737e-09,2.4264702638419646e-10,8.172240187486408e-10,3.918325972455709e-09
17.2524888979189,6.422954882576134e-10,3.532739024152463e-09,2.4364763568939723e-10,8.179991282111497e-10,3.923125840325997e-09
17.264098917365686,6.400440724302002e-10,3.531248807682342e-09,2.434086854011665e-10,8.147818615072761e-10,3.923911190842683e-09
17.275708936812467,6.423732335203679e-10,3.527644358213571e-09,2.4356886717823867e-10,8.19102841111314e-10,3.911675109250405e-09
17.28731895625925,6.424635938211982e-10,3.522528631980896e-09,2.4238788755685106e-10,8.144394203208622e-10,3.9107089354433774e-09
17.298928975706033,6.432022699224572e-10,3.5208803169003356e-09,2.4170898625866605e-10,8.147167727191188e-10,3.900559178942589e-09
17.310538995152815,6.387495242052574e-10,3.5140314443051445e-09,2.4186648157270397e-10,8.146146869900474e-10,3.910797897505928e-09
17.322149014599596,6.40424051912243e-10,3.5092723656312173e-09,2.4254026257237603e-10,8.116576530150385e-10,3.9011036497813816e-09
17.33375903404638,6.409724683968268e-10,3.5142544587774994e-09,2.4106940660884387e-10,8.133059019145818e-10,3.895249362313293e-09
17.34536905349316,6.379511324491783e-10,3.5083523102645373e-09,2.4172954890729365e-10,8.136851246399736e-10,3.897316840346964e-09
17.356979072939946,6.374115593466855e-10,3.5108569267708666e-09,2.408290346710418e-10,8.131812561851131e-10,3.899452625933597e-09
17.368589092386728,6.383389944380055e-10,3.5052353175568687e-09,2.4266269292031194e-10,8.10079110467445e-10,3.889589528136718e-09
17.38019911183351,6.38288061519999e-10,3.50247263156346e-09,2.4002959643646464e-10,8.103687129018046e-10,3.887007103786779e-09
17.391809131280294,6.372319787114951e-10,3.4991714996408693e-09,2.405967961094993e-10,8.108857738953797e-10,3.8816446225094726e-09
17.403419150727075,6.356084307204572e-10,3.501954265825261e-09,2.405441486264449e-10,8.102976528647325e-10,3.88083056201797e-09
17.41502917017386,6.342583159006532e-10,3.4958592094121537e-09,2.411678847636403e-10,8.089007796871012e-10,3.8811960171401135e-09
17.42663918962064,6.356944358993737e-10,3.495175471498887e-09,2.3995835513165105e-10,8.090618837004098e-10,3.88166712450871e-09
17.438249209067422,6.349561467954948e-10,3.4889265327078435e-09,2.38997313408718e-10,8.098383090673796e-10,3.8624228393178426e-09
17.449859228514207,6.342519212349537e-10,3.4875374667534524e-09,2.416646303769388e-10,8.067636473633035e-10,3.873014746962826e-09
17.461469247960988,6.352545559583302e-10,3.481108595166138e-09,2.399510579543734e-10,8.083519345339459e-10,3.866534784123111e-09
17.47307926740777,6.327611965653889e-10,3.4831528596565338e-09,2.3822055362791015e-10,8.017918602271324e-10,3.861198394268013e-09
17.484689286854554,6.366501397158461e-10,3.4837810318254073e-09,2.38386507422021e-10,8.044523975127474e-10,3.857095266967634e-09
17.496299306301335,6.32209351360138e-10,3.4736693879360674e-09,2.390851806075913e-10,8.05206666251076e-10,3.856626752462569e-09
17.50790932574812,6.329678203649266e-10,3.4721054712539924e-09,2.3911076720926274e-10,8.061065581249842e-10,3.852597549880895e-09
17.5195193451949,6.322714468832953e-10,3.4653877842309848e-09,2.393691365705632e-10,8.023514264056354e-10,3.8376917355974335e-09
17.531129364641682,6.330883119368587e-10,3.4664250411236817e-09,2.3891684371881494e-10,8.003994161991006e-10,3.856654560663792e-09
17.542739384088467,6.31040633980467e-10,3.4654862430176008e-09,2.3864123306289953e-10,8.036601102896619e-10,3.838742036193652e-09
17.554349403535248,6.293078123355619e-10,3.4659226466411524e-09,2.379577817352525e-10,8.005708669790451e-10,3.846716073725e-09
17.565959422982033,6.290463417894184e-10,3.460756961807654e-09,2.37499896495234e-10,8.0215189100074e-10,3.847144085899926e-09
17.577569442428814,6.289350622263705e-10,3.457607916112923e-09,2.3753168766225533e-10,7.995651419084664e-10,3.827547244844686e-09
17.589179461875595,6.304631326265466e-10,3.4613858683999727e-09,2.393193662426548e-10,7.998899979996376e-10,3.8349702359108085e-09
17.60078948132238,6.30258170690604e-10,3.4512670105229266e-09,2.381976585899315e-10,7.975650013719639e-10,3.833949252912497e-09
17.61239950076916,6.271822425543445e-10,3.449038203710224e-09,2.37411597436621e-10,7.981261756893647e-10,3.837348328033474e-09
17.624009520215946,6.266105448585321e-10,3.44861108336793e-09,2.3809779688752807e-10,7.974950002644957e-10,3.825547289251217e-09
17.635619539662727,6.252378094697817e-10,3.4442069156718266e-09,2.386790645319301e-10,7.962485130602316e-10,3.815374022514441e-09
17.64722955910951,6.292829736269964e-10,3.4435005928027624e-09,2.376521882952617e-10,7.98064989687038e-10,3.826013077536911e-09
17.658839578556293,6.293566856851556e-10,3.43718957221999e-09,2.3757943389129993e-10,7.949963191150129e-10,3.81449539310424e-09
17.670449598003074,6.247167208935006e-10,3.430953144417717e-09,2.3721166285170935e-10,7.983536294685033e-10,3.811486978683297e-09
17.682059617449855,6.268434029723064e-10,3.434855793603957e-09,2.364816297647737e-10,7.958645591243599e-10,3.809220289616685e-09
17.69366963689664,6.258234159784454e-10,3.4333802176464165e-09,2.369076874878473e-10,7.925514493079403e-10,3.806433055263468e-09
17.70527965634342,6.232600069691246e-10,3.431441955172191e-09,2.3616008253435735e-10,7.939871856789751e-10,3.807473782289056e-09
17.716889675790206,6.252133646067087e-10,3.4284996105262197e-09,2.3556270390785655e-10,7.934607688373724e-10,3.8045996033275455e-09
17.728499695236987,6.226697335413611e-10,3.426699913573132e-09,2.3609592777435983e-10,7.93748948541658e-10,3.812957585742015e-09
17.74010971468377,6.246329450056068e-10,3.42136755364971e-09,2.3487214162974196e-10,7.921194236481449e-10,3.795231962195608e-09
17.751719734130553,6.20232747852055e-10,3.418469054026546e-09,2.3761643172285847e-10,7.917148359275326e-10,3.802290444128661e-09
17.763329753577334,6.223731766721474e-10,3.4204644623105032e-09,2.3393931420512857e-10,7.854857729857298e-10,3.79584814207809e-09
17.77493977302412,6.223529910133275e-10,3.412866171283996e-09,2.3656677788445267e-10,7.919577434503851e-10,3.789293186465857e-09
17.7865497924709,6.228579157238493e-10,3.4156393748061992e-09,2.3451091132219374e-10,7.882578189687814e-10,3.788698731608419e-09
17.79815981191768,6.217371479323399e-10,3.4101519550084906e-09,2.3442855000633583e-10,7.895940205144637e-10,3.777673627945036e-09
17.809769831364466,6.20607859052113e-10,3.4070481055680707e-09,2.352184674616425e-10,7.87554732885273e-10,3.781877387885168e-09
17.821379850811248,6.183687415253736e-10,3.4036317366874846e-09,2.327374677925674e-10,7.860820863732043e-10,3.780082416935339e-09
17.832989870258032,6.185403401726147e-10,3.402959674433085e-09,2.350857952637253e-10,7.87014106707873e-10,3.782839904105218e-09
17.844599889704813,6.18308139868455e-10,3.4036311685450172e-09,2.3310963866626e-10,7.871109758816111e-10,3.77814493651932e-09
17.856209909151595,6.175366359112492e-10,3.3991565490553066e-09,2.35119219601038e-10,7.868047861488931e-10,3.7703916117200904e-09
17.86781992859838,6.166737691896471e-10,3.396183046479847e-09,2.339669858025727e-10,7.832383485863892e-10,3.77878054505863e-09
17.87942994804516,6.184227486392983e-10,3.3914808446750867e-09,2.3180555189144898e-10,7.862574374575252e-10,3.770458888504594e-09
17.891039967491942,6.162136610316885e-10,3.390103475649611e-09,2.337463282393072e-10,7.877972632766377e-10,3.7722160070505476e-09
17.902649986938727,6.161448913071361e-10,3.3883313578219734e-09,2.3357789599593437e-10,7.838587860058759e-10,3.759140956286192e-09
17.914260006385508,6.157342749949623e-10,3.3839333947095337e-09,2.3215687541831453e-10,7.858573192485774e-10,3.75672894011839e-09
17.925870025832292,6.164241414105304e-10,3.3805471836955205e-09,2.3365238530539073e-10,7.832295097243585e-10,3.748306290476317e-09
17.937480045279074,6.162356228981746e-10,3.3819936929997034e-09,2.3258704542472743e-10,7.825666232224185e-10,3.7504594259992666e-09
17.949090064725855,6.171430753701453e-10,3.3802099888318618e-09,2.3152103350788963e-10,7.83745128615039e-10,3.753410017127773e-09
17.96070008417264,6.149421172853729e-10,3.3775784691333193e-09,2.3447128003633136e-10,7.826981286203132e-10,3.745286408300689e-09
17.97231010361942,6.131221098135086e-10,3.3759807827117478e-09,2.3156707510207267e-10,7.8301834382232e-10,3.744306935302218e-09
17.983920123066206,6.102362795381019e-10,3.37430784135074e-09,2.31656574258889e-10,7.80016286822353e-10,3.74171109513119e-09
17.995530142512987,6.111063428700876e-10,3.3730700752843394e-09,2.329701395458904e-10,7.815917231233728e-10,3.731870958796172e-09
18.007140161959768,6.129458691334313e-10,3.3658680968629563e-09,2.3154552516955407e-10,7.808372097083902e-10,3.739845045065553e-09
18.018750181406553,6.106695907958462e-10,3.364979338045557e-09,2.308748269158027e-10,7.778594390514399e-10,3.740583518673028e-09
18.030360200853334,6.112856698382123e-10,3.364812088302158e-09,2.3269633789465744e-10,7.788712446414322e-10,3.745554138303327e-09
18.041970220300115,6.119761215715402e-10,3.3596764813289535e-09,2.3127883101773284e-10,7.767912814599794e-10,3.732448355213774e-09
18.0535802397469,6.085450955115354e-10,3.3544636905185162e-09,2.3101221319856865e-10,7.772144603516118e-10,3.726269352254261e-09
18.06519025919368,6.101649998457205e-10,3.3561084413141935e-09,2.3169077673589594e-10,7.777061885004404e-10,3.728607318875054e-09
18.076800278640466,6.102998172971055e-10,3.3527924081222828e-09,2.303798267978856e-10,7.770094642802075e-10,3.726888281038696e-09
18.088410298087247,6.123175531185256e-10,3.3511949409196544e-09,2.320995980966025e-10,7.750795895202729e-10,3.726853729241136e-09
18.100020317534028,6.102574956040011e-10,3.345954535856157e-09,2.3103877236165494e-10,7.738560807118954e-10,3.7103428998881444e-09
18.111630336980813,6.084575852139848e-10,3.342149330238897e-09,2.305250064544649e-10,7.75464667780592e-10,3.7151645276746492e-09
18.123240356427594,6.090283201555081e-10,3.3468549225108495e-09,2.3263332844864163e-10,7.749962265796501e-10,3.698241012180983e-09
18.13485037587438,6.070704393440834e-10,3.3444993155810184e-09,2.3128780888893586e-10,7.743080073362029e-10,3.712089084423238e-09
18.14646039532116,6.071739170954602e-10,3.3420828645602786e-09,2.2952271532961154e-10,7.712575286296271e-10,3.7060391996867065e-09
18.15807041476794,6.054677695846656e-10,3.339895499250785e-09,2.304327858485274e-10,7.711179089012718e-10,3.6966690593488746e-09
18.169680434214726,6.055134016059891e-10,3.343511048420296e-09,2.3050521862974982e-10,7.727003433728072e-10,3.7145082789733357e-09
18.181290453661507,6.056198169339959e-10,3.340204974437567e-09,2.2990187869189942e-10,7.69402236736987e-10,3.7074924469172736e-09
18.192900473108292,6.043623209462077e-10,3.332316259130213e-09,2.3071109674844236e-10,7.725939593858865e-10,3.6875000210628473e-09
18.204510492555073,6.044121901763271e-10,3.3351859146107404e-09,2.2941428475654022e-10,7.706857100827877e-10,3.7061129981760004e-09
18.216120512001854,6.070681158818845e-10,3.328536909859188e-09,2.2942452101267643e-10,7.711633192451041e-10,3.6914308227317895e-09
18.22773053144864,6.058585230123127e-10,3.3298332791253946e-09,2.2847897446153593e-10,7.711046275737593e-10,3.6883134738493594e-09
18.23934055089542,6.048131091492151e-10,3.323718643307631e-09,2.2918108744635963e-10,7.697549582639623e-10,3.6852312218690698e-09
18.2509505703422,6.030443274316043e-10,3.3263079155077427e-09,2.2879384379734265e-10,7.682033449795341e-10,3.6975320582006946e-09
18.262560589788986,6.021573586589795e-10,3.325078539442823e-09,2.278954305499231e-10,7.693267828118959e-10,3.6730920578857978e-09
18.274170609235767,6.023825943540046e-10,3.3168857353378026e-09,2.290882823935347e-10,7.691217599481106e-10,3.680898367409696e-09
18.285780628682552,6.01680332586079e-10,3.3156588081299365e-09,2.288938864133788e-10,7.663775125295095e-10,3.682470131080955e-09
18.297390648129333,6.020535128569024e-10,3.3165741547165213e-09,2.2757160159174638e-10,7.669690810749468e-10,3.6692075849639125e-09
18.309000667576115,6.016978858980226e-10,3.3079084571104296e-09,2.280679390467859e-10,7.694248660698455e-10,3.6787599443779493e-09
18.3206106870229,6.018419561013165e-10,3.308878746838526e-09,2.28631157915702e-10,7.661717723392336e-10,3.674703613406064e-09
18.33222070646968,6.021839017780263e-10,3.30506651184533e-09,2.2644987016776316e-10,7.677511541886012e-10,3.677749777178861e-09
18.343830725916465,6.003300491419726e-10,3.305449482230319e-09,2.2736260322532631e-10,7.654860299349169e-10,3.672189575708516e-09
18.355440745363246,6.003482571021751e-10,3.302891958616167e-09,2.27771594120829e-10,7.628405764539888e-10,3.6633589103745908e-09
18.367050764810028,5.999139484026866e-10,3.3042802997802803e-09,2.2692543744854368e-10,7.644665305980253e-10,3.6640006764630504e-09
18.378660784256812,6.003042475734014e-10,3.302491770969874e-09,2.2847854966394942e-10,7.616908182933409e-10,3.66064049329314e-09
18.390270803703594,5.996407731543376e-10,3.3020560937457706e-09,2.2701638546474696e-10,7.62964693616795e-10,3.6551806910368553e-09
18.401880823150375,6.004186360588302e-10,3.2940465987523324e-09,2.2653808232127384e-10,7.617181477880208e-10,3.6532801164410618e-09
18.41349084259716,5.984857729301109e-10,3.2909157722606404e-09,2.2663268166285003e-10,7.654959842160028e-10,3.654963869012647e-09
18.42510086204394,5.978291364597814e-10,3.2886219528773738e-09,2.2600261858475946e-10,7.6186598061839e-10,3.652715125925949e-09
18.436710881490725,6.011700443813351e-10,3.2906781050608038e-09,2.2760288185445816e-10,7.624571831879294e-10,3.656183990529809e-09
18.448320900937507,5.975179938337904e-10,3.286732537848365e-09,2.2702088384193905e-10,7.593274183734364e-10,3.650102813873566e-09
18.459930920384288,5.980713271672027e-10,3.283738538870746e-09,2.2617024027805722e-10,7.599105901819266e-10,3.6435312440388192e-09
18.471540939831073,5.962342785669066e-10,3.2807530116571648e-09,2.263354911188479e-10,7.601986027857265e-10,3.646615023523345e-09
18.483150959277854,5.943901037459752e-10,3.284225188130271e-09,2.2521994415414267e-10,7.599143681097158e-10,3.6487008407390545e-09
18.49476097872464,5.965004656146501e-10,3.2793471588588725e-09,2.2539591818979874e-10,7.582694182519284e-10,3.6361725044133645e-09
18.50637099817142,5.954082585726354e-10,3.2768193769268966e-09,2.2616857512090205e-10,7.603090148052555e-10,3.6380646036723237e-09
18.5179810176182,5.964750288446959e-10,3.2804714234695715e-09,2.2610553180148458e-10,7.575534060524514e-10,3.6312091754246564e-09
18.529591037064986,5.9675081383719e-10,3.273194483874221e-09,2.2625547382162097e-10,7.587056766987255e-10,3.625144710787026e-09
18.541201056511767,5.983595005568229e-10,3.27118220069545e-09,2.2592351283065027e-10,7.555625655057049e-10,3.6308838930139677e-09
18.55281107595855,5.948201144389522e-10,3.2682594173536626e-09,2.2483302117443644e-10,7.570915734845693e-10,3.631436042790607e-09
18.564421095405333,5.942115892435781e-10,3.2716176194975553e-09,2.2570585007058563e-10,7.582017396869651e-10,3.625702886812148e-09
18.576031114852114,5.92968025800537e-10,3.2638966797794554e-09,2.2647391856631902e-10,7.550425736558271e-10,3.606388531746859e-09
18.5876411342989,5.932530253506982e-10,3.266913172478212e-09,2.238924549989964e-10,7.55688419728844e-10,3.6259088498707208e-09
18.59925115374568,5.945463237049092e-10,3.264205873684729e-09,2.2596288265838697e-10,7.556986918894003e-10,3.616217225503246e-09
18.61086117319246,5.927813608709961e-10,3.2652621288942218e-09,2.2449121220090213e-10,7.565140322032214e-10,3.6142301517610864e-09
18.622471192639246,5.941768905359715e-10,3.260499319999496e-09,2.2404114152013845e-10,7.557307946398731e-10,3.611026543194719e-09
18.634081212086027,5.918183065718249e-10,3.257760026774963e-09,2.252804145966088e-10,7.510923308494774e-10,3.6143687595564646e-09
18.645691231532812,5.938850140441887e-10,3.2573275996674933e-09,2.2372901247702752e-10,7.552212289974948e-10,3.615631344806668e-09
18.657301250979593,5.90501049584937e-10,3.251240564423705e-09,2.2408847899015596e-10,7.541075968614998e-10,3.6136335102726493e-09
18.668911270426374,5.922595619043589e-10,3.2589121305559667e-09,2.228584713139083e-10,7.540946909408002e-10,3.6052640568474272e-09
18.68052128987316,5.919904846764135e-10,3.2507801161784454e-09,2.238212661273321e-10,7.517634811331907e-10,3.6061188711579425e-09
18.69213130931994,5.901351142443626e-10,3.2490547121061687e-09,2.2319530442654074e-10,7.51587915337974e-10,3.602303569493719e-09
18.703741328766725,5.906808113085371e-10,3.245909981791021e-09,2.2395248360179357e-10,7.520754863743142e-10,3.6021092839923274e-09
18.715351348213506,5.900756949725427e-10,3.245900478608342e-09,2.222761559676307e-10,7.493730699950054e-10,3.59672326697188e-09
18.726961367660287,5.900877530410635e-10,3.2483547672710007e-09,2.2186093132392196e-10,7.490188003268863e-10,3.6030121705648017e-09
18.738571387107072,5.907068823443849e-10,3.243032911152874e-09,2.234631260750062e-10,7.499854037163704e-10,3.5917006291806057e-09
18.750181406553853,5.893086927352032e-10,3.239186813348236e-09,2.2376146804054367e-10,7.50041645063579e-10,3.5888119414302078e-09
18.761791426000638,5.878691737997078e-10,3.239232014516989e-09,2.2313332052116508e-10,7.506497072638553e-10,3.6007214373646337e-09
18.77340144544742,5.874540986578296e-10,3.2327630148038546e-09,2.228508499184188e-10,7.483536702403455e-10,3.58586665985143e-09
18.7850114648942,5.898323753921332e-10,3.234473974815671e-09,2.226584937327196e-10,7.477348634566412e-10,3.585882258051095e-09
18.796621484340985,5.889377848361897e-10,3.2268366769198884e-09,2.232870420404331e-10,7.489243484696424e-10,3.584747922753573e-09
18.808231503787766,5.87488873199623e-10,3.230541224584968e-09,2.2236598056970163e-10,7.483564110968543e-10,3.5840304976317557e-09
18.819841523234548,5.863911461619128e-10,3.2281392574001176e-09,2.2186770949742027e-10,7.486630190899396e-10,3.5847075202697786e-09
18.831451542681332,5.864500590779602e-10,3.2275203652629718e-09,2.22853036221807e-10,7.470616589071404e-10,3.5782789073981423e-09
18.843061562128113,5.863272596061917e-10,3.221566790117995e-09,2.2291154982733813e-10,7.465670563571788e-10,3.575122780903984e-09
18.854671581574898,5.875719003479097e-10,3.2221992365497873e-09,2.2265369356846926e-10,7.437447743154565e-10,3.569351533660876e-09
18.86628160102168,5.854545342885551e-10,3.2249690711663405e-09,2.2261208668606298e-10,7.45342808746605e-10,3.571525009073763e-09
18.87789162046846,5.860565467089977e-10,3.221338694417575e-09,2.228569428503042e-10,7.420092477050957e-10,3.5659862658645115e-09
18.889501639915245,5.864189275407715e-10,3.215464924799838e-09,2.2173439957318015e-10,7.442797404083544e-10,3.5676859136552465e-09
18.901111659362027,5.828398816317946e-10,3.2169594308976185e-09,2.2245259145354524e-10,7.442029114553082e-10,3.5656310653741527e-09
18.91272167880881,5.856982568692126e-10,3.2141637553700002e-09,2.1976872297419065e-10,7.441590395312276e-10,3.5627735061630233e-09
18.924331698255592,5.83554456147786e-10,3.206575775874323e-09,2.2061330649881225e-10,7.431263422775602e-10,3.5729037535291056e-09
18.935941717702374,5.832831920776182e-10,3.2107568035853966e-09,2.2058451205266783e-10,7.419368709632377e-10,3.5597136254179705e-09
18.94755173714916,5.828916595357521e-10,3.2093114583856965e-09,2.2143872525932727e-10,7.431727186061976e-10,3.5606166663780287e-09
18.95916175659594,5.814328123961963e-10,3.205160561886377e-09,2.2099355333289892e-10,7.420672282759684e-10,3.5600666202325853e-09
18.97077177604272,5.844984285206061e-10,3.2029224477404386e-09,2.1873447492292247e-10,7.426995764448289e-10,3.5598393078011463e-09
18.982381795489506,5.817877886473518e-10,3.204347393889197e-09,2.2018320361613662e-10,7.421636403560282e-10,3.55194948083248e-09
18.993991814936287,5.828036346519668e-10,3.201143111603167e-09,2.2107696298469696e-10,7.41466760538575e-10,3.5537746985900964e-09
19.00560183438307,5.809417075204279e-10,3.207534843090248e-09,2.2122979681041403e-10,7.387492437858717e-10,3.549325565316974e-09
19.017211853829853,5.823851601709265e-10,3.195278463174227e-09,2.2008763534921027e-10,7.409111008240962e-10,3.5623038109491395e-09
19.028821873276634,5.807743214015346e-10,3.200958364050693e-09,2.2209576059590192e-10,7.418715394478558e-10,3.538002411968908e-09
19.04043189272342,5.848108389250759e-10,3.1954373137387076e-09,2.2029462698223075e-10,7.41493733182548e-10,3.545449260742007e-09
19.0520419121702,5.819195370379109e-10,3.193002296317017e-09,2.201049377919057e-10,7.408253597249439e-10,3.541893968217884e-09
19.063651931616985,5.80522085598248e-10,3.1918857183714056e-09,2.2048683107831218e-10,7.368141466753112e-10,3.5466680395894807e-09
19.075261951063766,5.800778795257495e-10,3.189248255600098e-09,2.2053589653112402e-10,7.400668429922187e-10,3.5343408253316393e-09
19.086871970510547,5.819520023479721e-10,3.1892173233505773e-09,2.181083598391512e-10,7.363004622021919e-10,3.540632819691977e-09
19.09848198995733,5.802733454502228e-10,3.1878711697971605e-09,2.1991514177923123e-10,7.380924639461288e-10,3.531961929608379e-09
19.110092009404113,5.802603723590527e-10,3.1871196388026156e-09,2.2064816247473593e-10,7.380470947612332e-10,3.5457523627750068e-09
19.121702028850898,5.788837975327288e-10,3.181845902114634e-09,2.1935377260656832e-10,7.359726583126304e-10,3.5397270841021946e-09
19.13331204829768,5.797964809244513e-10,3.1792557112010755e-09,2.1761690887798438e-10,7.391326093797011e-10,3.5300963222603883e-09
19.14492206774446,5.793144379568296e-10,3.1831208889616035e-09,2.1904328185707482e-10,7.351223687824872e-10,3.5368579753483195e-09
19.156532087191245,5.796773375792998e-10,3.173874356688521e-09,2.1975674215501927e-10,7.364500602745517e-10,3.5298489257608803e-09
19.168142106638026,5.782031398932514e-10,3.175871971688838e-09,2.1922705823287334e-10,7.362762274016282e-10,3.5316637352780584e-09
19.179752126084807,5.781350978921944e-10,3.172133858213408e-09,2.187796396090126e-10,7.353628198022353e-10,3.52806913928494e-09
19.191362145531592,5.771478648908019e-10,3.1771860645719125e-09,2.176945591906614e-10,7.350851517045181e-10,3.5240847154124526e-09
19.202972164978373,5.788688887033337e-10,3.1776959581174276e-09,2.1921905851232972e-10,7.354712414126613e-10,3.5258598591803367e-09
19.214582184425158,5.773498549619893e-10,3.171826436278526e-09,2.1733999184296844e-10,7.33045111942489e-10,3.5211122241521998e-09
19.22619220387194,5.785787269123179e-10,3.171464849884367e-09,2.181592318918497e-10,7.332573419162197e-10,3.526908851379503e-09
19.23780222331872,5.767673820075243e-10,3.1676678654252023e-09,2.1844814305913946e-10,7.330967942732052e-10,3.51526272722235e-09
19.249412242765505,5.78399076008886e-10,3.1685873922781632e-09,2.1785418408512533e-10,7.350462217612445e-10,3.5173914295599035e-09
19.261022262212286,5.771704761587931e-10,3.1679951932227566e-09,2.1881274787744647e-10,7.336111643032523e-10,3.5128640806708755e-09
19.27263228165907,5.746695815226338e-10,3.169564558020995e-09,2.1959367585386385e-10,7.337824188824474e-10,3.5158726531602255e-09
19.284242301105852,5.728517385834426e-10,3.165095163760647e-09,2.1669370329123616e-10,7.334448110803382e-10,3.5139055198029087e-09
19.295852320552633,5.752958887936857e-10,3.161690095295859e-09,2.1695245442434491e-10,7.327235044116278e-10,3.5131214978731206e-09
19.307462339999418,5.758514050859618e-10,3.16303155710754e-09,2.1712727042913863e-10,7.310701477564007e-10,3.50964800992399e-09
19.3190723594462,5.771890018677284e-10,3.1606980367961384e-09,2.18848108009204e-10,7.30486237069731e-10,3.501157074183529e-09
19.330682378892984,5.745894780424904e-10,3.157283265050673e-09,2.1753290933710584e-10,7.339080886930354e-10,3.500557212550018e-09
19.342292398339765,5.740638138984289e-10,3.155931527863853e-09,2.1789537606534826e-10,7.315343626002291e-10,3.5052861592875736e-09
19.353902417786546,5.75529560351937e-10,3.150823399107775e-09,2.1832270959631684e-10,7.291108751270643e-10,3.4979195016219143e-09
19.36551243723333,5.742674564653931e-10,3.156752614428761e-09,2.1666640513519605e-10,7.299219012072684e-10,3.5063810925211515e-09
19.377122456680112,5.749318810361973e-10,3.149779587572685e-09,2.17005238282814e-10,7.292616023637946e-10,3.493252829898148e-09
19.388732476126894,5.736513288842319e-10,3.1512858417244605e-09,2.1542911707400136e-10,7.273764349267313e-10,3.494284716814645e-09
19.40034249557368,5.718453207506638e-10,3.150326438017919e-09,2.1736513273493917e-10,7.283284181969298e-10,3.4924308619147045e-09
19.41195251502046,5.727712651465552e-10,3.148123312445618e-09,2.1571714593677993e-10,7.294182059780656e-10,3.492777998455122e-09
19.423562534467244,5.696240782776661e-10,3.1456308685178966e-09,2.1741839103409258e-10,7.304096574270514e-10,3.4918831955780715e-09
19.435172553914025,5.723259478282719e-10,3.1466180135255555e-09,2.1706725461641586e-10,7.27362283853608e-10,3.484759604954904e-09
19.446782573360807,5.733808589756494e-10,3.143320418002666e-09,2.172049230605359e-10,7.295915632904985e-10,3.4791991207474135e-09
19.45839259280759,5.710042148837553e-10,3.138769439439863e-09,2.1681244625680282e-10,7.285249671632621e-10,3.4846271859350813e-09
19.470002612254373,5.707082496849983e-10,3.1428694742218403e-09,2.171667818037823e-10,7.295373244234696e-10,3.490136975597927e-09
19.481612631701157,5.705699288887791e-10,3.1379988428916186e-09,2.158831970974641e-10,7.265413287721075e-10,3.4819552194236045e-09
19.49322265114794,5.702366727233006e-10,3.140731842707313e-09,2.1464676830762503e-10,7.264180411190691e-10,3.486922499766004e-09
19.50483267059472,5.707665099883646e-10,3.13528812245216e-09,2.154427460082584e-10,7.268992057740007e-10,3.4770538144917482e-09
19.516442690041504,5.712990127590393e-10,3.137663836118354e-09,2.1533643144995334e-10,7.249598443057531e-10,3.4663489099934442e-09
19.528052709488286,5.689552972236417e-10,3.137141548805889e-09,2.1632084829179166e-10,7.256243048312846e-10,3.4814578392882462e-09
19.539662728935067,5.699880753483018e-10,3.1302831940589856e-09,2.1673282018505306e-10,7.270885265512819e-10,3.4694458228767487e-09
19.55127274838185,5.687921450667843e-10,3.1305053123325126e-09,2.1377305527168002e-10,7.245122123987442e-10,3.4711066588697367e-09
19.562882767828633,5.696978444211587e-10,3.127321034268479e-09,2.1690433292958546e-10,7.259014049218159e-10,3.4778102671676457e-09
19.574492787275418,5.691477678579785e-10,3.128215612759814e-09,2.1592972835754452e-10,7.241905256467157e-10,3.466318261901949e-09
19.5861028067222,5.664491260776015e-10,3.127154341587798e-09,2.1514589741121925e-10,7.242878738163369e-10,3.468800089748377e-09
19.59771282616898,5.708509189823443e-10,3.1231670454671482e-09,2.1519885150403525e-10,7.243642315714425e-10,3.4731055133835193e-09
19.609322845615765,5.695463830392342e-10,3.127179037415378e-09,2.155114553542651e-10,7.216664774615614e-10,3.4654163370386844e-09
19.620932865062546,5.677381186281491e-10,3.1213553606735302e-09,2.1571417796150557e-10,7.220333969347644e-10,3.4657991115980382e-09
19.63254288450933,5.679181948315592e-10,3.121673219549663e-09,2.1547002692824888e-10,7.228288042244601e-10,3.462702045724597e-09
19.644152903956112,5.650761099753729e-10,3.117721097371739e-09,2.1392747116749156e-10,7.219132204859106e-10,3.467554435523109e-09
19.655762923402893,5.648445411692339e-10,3.119674656205282e-09,2.159232530418824e-10,7.207801532415027e-10,3.4628496076545372e-09
19.667372942849678,5.682675322103717e-10,3.1162560457938144e-09,2.153467839924969e-10,7.216910539632161e-10,3.452683731758106e-09
19.67898296229646,5.671137287112782e-10,3.1114128561192135e-09,2.1529625402015916e-10,7.203597884235628e-10,3.4553389099534857e-09
19.690592981743244,5.675402586909457e-10,3.1156494138083823e-09,2.1312395969462557e-10,7.225049652267726e-10,3.456813157638943e-09
19.702203001190025,5.662086211755835e-10,3.1136576191848072e-09,2.1519764394080282e-10,7.187733310725917e-10,3.4539555873264058e-09
19.713813020636806,5.666954285366593e-10,3.1097159423750444e-09,2.140779768732508e-10,7.219546162844849e-10,3.4491525168080766e-09
19.72542304008359,5.655952437833633e-10,3.1161425545338807e-09,2.1523713654419677e-10,7.187062024865839e-10,3.454807979396814e-09
19.737033059530372,5.653992618546756e-10,3.1098590963710664e-09,2.1432302036839016e-10,7.19196645093003e-10,3.454796628485852e-09
19.748643078977153,5.65971022157415e-10,3.109620845807708e-09,2.143638232391249e-10,7.193706233709129e-10,3.456882603752548e-09
19.760253098423938,5.649692240225708e-10,3.1033619427382287e-09,2.1396176686284037e-10,7.202732253429183e-10,3.456525005382325e-09
19.77186311787072,5.641003392412123e-10,3.1058865801653104e-09,2.151076775815087e-10,7.201653145233228e-10,3.4540882700606666e-09
19.783473137317504,5.645550280562429e-10,3.099278954634639e-09,2.1339952845608986e-10,7.163809556409099e-10,3.444887217127914e-09
19.795083156764285,5.648658214852291e-10,3.1027697176430713e-09,2.12918817679111e-10,7.173969204525151e-10,3.447329798957973e-09
19.806693176211066,5.63620489563758e-10,3.0986402692171506e-09,2.124917202145653e-10,7.185701076173808e-10,3.445990219988759e-09
19.81830319565785,5.646437165599835e-10,3.100004259197784e-09,2.1410968388203838e-10,7.166680341542773e-10,3.4406653176561148e-09
19.829913215104632,5.621290359358208e-10,3.0967061576471013e-09,2.1337449441679726e-10,7.176208354856969e-10,3.442149976632062e-09
19.841523234551417,5.639709237942144e-10,3.1009626839010284e-09,2.1374271049598055e-10,7.198326559791855e-10,3.4373247900410744e-09
19.853133253998198,5.642195277734071e-10,3.102193815401661e-09,2.146197393332461e-10,7.176374904036042e-10,3.430784620403866e-09
19.86474327344498,5.63409786899061e-10,3.0950418105005064e-09,2.130411949012885e-10,7.171772802067843e-10,3.4379555276543235e-09
19.876353292891764,5.632434194952428e-10,3.098877567341955e-09,2.141642051187189e-10,7.173802311116313e-10,3.435635301438471e-09
19.887963312338545,5.62794230079421e-10,3.0973172627652404e-09,2.1291050417999496e-10,7.149758702812672e-10,3.432995033087748e-09
19.89957333178533,5.617675515262346e-10,3.091104516130264e-09,2.1302291185368406e-10,7.150713465037806e-10,3.4363185673974106e-09
19.91118335123211,5.617612845718642e-10,3.0907819806240868e-09,2.1308563452670197e-10,7.17098764020178e-10,3.4315153450193755e-09
19.922793370678892,5.626115670323491e-10,3.0870819045827715e-09,2.1367660152640024e-10,7.150680321767593e-10,3.4304132363835774e-09
19.934403390125677,5.615327350172387e-10,3.0894665928474737e-09,2.1355904633910302e-10,7.164700973543599e-10,3.425206570172039e-09
19.94601340957246,5.607878527247572e-10,3.090243558580859e-09,2.1224255408242922e-10,7.137178027240091e-10,3.432361746731352e-09
19.95762342901924,5.614016757063931e-10,3.0854886146222713e-09,2.1205472300690626e-10,7.14050423749709e-10,3.4272209694783217e-09
19.969233448466024,5.622173185460461e-10,3.088444666070543e-09,2.1252990390234847e-10,7.148559105453864e-10,3.419036047915751e-09
19.980843467912806,5.624885232478124e-10,3.088375394630604e-09,2.1391838778836723e-10,7.140208515557601e-10,3.4307858069698716e-09
19.99245348735959,5.5897576239459e-10,3.0833656684080403e-09,2.125534097664983e-10,7.133714571550402e-10,3.417929933583586e-09
20.00406350680637,5.597344637160784e-10,3.083292956900991e-09,2.1260025548653277e-10,7.124633679793621e-10,3.4224414974307936e-09
20.015673526253153,5.60087164197703e-10,3.0826432899299064e-09,2.1331496813578936e-10,7.154478828689364e-10,3.4225746342273093e-09
20.027283545699937,5.613290647199885e-10,3.082101508796784e-09,2.11949497806378e-10,7.117417889203556e-10,3.417523403718645e-09
20.03889356514672,5.594293475973522e-10,3.0832530473535926e-09,2.130501620642234e-10,7.135439914356872e-10,3.415278953523072e-09
20.050503584593503,5.607877911650315e-10,3.0774127621752517e-09,2.1142229744763916e-10,7.118491553567651e-10,3.414795497474829e-09
20.062113604040285,5.586610307398205e-10,3.0739413080682215e-09,2.1226070480294762e-10,7.128461447434524e-10,3.415262692496158e-09
20.073723623487066,5.599916600026933e-10,3.0754049423635036e-09,2.1120085086268782e-10,7.139989066611354e-10,3.4086805360666604e-09
20.08533364293385,5.586244991733273e-10,3.0743963561127416e-09,2.1116215708909148e-10,7.117325548141754e-10,3.415503982364978e-09
20.09694366238063,5.582268991078767e-10,3.069986609305657e-09,2.122480617617071e-10,7.10045298040115e-10,3.40362893348608e-09
20.108553681827413,5.595115704991575e-10,3.0656254037661476e-09,2.1224485541645183e-10,7.120388195726899e-10,3.408690646724783e-09
20.120163701274198,5.56492600907247e-10,3.0733071555623664e-09,2.1116504595079085e-10,7.118389059636539e-10,3.4065563685930874e-09
20.13177372072098,5.581415268457317e-10,3.0691723662348712e-09,2.120026639363903e-10,7.104947248032649e-10,3.410288108500092e-09
20.143383740167764,5.572907374328011e-10,3.068889494012163e-09,2.1131235758408428e-10,7.097807681025483e-10,3.4080832448080593e-09
20.154993759614545,5.596179632326593e-10,3.0714842664616456e-09,2.108903385763201e-10,7.121692600487588e-10,3.399537048483743e-09
20.166603779061326,5.593885773747776e-10,3.066085549033282e-09,2.1097278898982234e-10,7.093341243570453e-10,3.401570285171503e-09
20.17821379850811,5.585965798610096e-10,3.0675186988194286e-09,2.109797711261887e-10,7.099570656826419e-10,3.3986381534553357e-09
20.189823817954892,5.59221532647027e-10,3.0639485684384364e-09,2.102392529320757e-10,7.11858561464451e-10,3.401158325582059e-09
20.201433837401677,5.570873513819914e-10,3.068013781917146e-09,2.1152134867390134e-10,7.106617130333423e-10,3.404021471874184e-09
20.213043856848458,5.591129521076273e-10,3.0653306756430527e-09,2.0959609005556132e-10,7.083498030219287e-10,3.3965324810308978e-09
20.22465387629524,5.551085604298797e-10,3.0617061208912832e-09,2.1045499840950834e-10,7.104898750912887e-10,3.400834600095322e-09
20.236263895742024,5.569229288905019e-10,3.0618934805731392e-09,2.1181908809892784e-10,7.106904431592432e-10,3.3972625126278868e-09
20.247873915188805,5.559629523077956e-10,3.058118771241864e-09,2.0988322263216608e-10,7.067033202846819e-10,3.3997625694099666e-09
20.25948393463559,5.562752687216826e-10,3.0574820989999683e-09,2.1150065249776512e-10,7.092151130777367e-10,3.3955240368710926e-09
20.27109395408237,5.571431141986996e-10,3.056490674635986e-09,2.1078182613178016e-10,7.087231756056504e-10,3.3891533390395114e-09
20.282703973529152,5.574516814711536e-10,3.05746934258011e-09,2.1100615568859603e-10,7.078878125566934e-10,3.399805735545952e-09
20.294313992975937,5.570236908871611e-10,3.0607813491710933e-09,2.1052985540752283e-10,7.100122428759389e-10,3.3873724807589646e-09
20.305924012422718,5.554722184205894e-10,3.056491093873273e-09,2.1071283208210245e-10,7.077374087763875e-10,3.38804883942874e-09
20.3175340318695,5.583600138080572e-10,3.053188703104839e-09,2.0965372938567738e-10,7.084815417003997e-10,3.384624328215007e-09
20.329144051316284,5.562023561285108e-10,3.052608103738515e-09,2.1003523766742946e-10,7.068564194518031e-10,3.388326678974341e-09
20.340754070763065,5.559166204540782e-10,3.0521367285800075e-09,2.1028722566335064e-10,7.06887388332555e-10,3.384491711855803e-09
20.35236409020985,5.540079282755027e-10,3.0505939174264136e-09,2.108852310554766e-10,7.076684352326382e-10,3.381216577797701e-09
20.36397410965663,5.563785607553905e-10,3.05015403445136e-09,2.0946900205066035e-10,7.047936078489366e-10,3.386955859859609e-09
20.375584129103412,5.547758591825491e-10,3.050246287417296e-09,2.099635608473514e-10,7.037814656902554e-10,3.3919632291237486e-09
20.387194148550197,5.542667681132727e-10,3.046174712758869e-09,2.0956435028789785e-10,7.059896490265784e-10,3.387285874861118e-09
20.39880416799698,5.547009419085148e-10,3.0450384789322988e-09,2.0911786356359647e-10,7.037054847934303e-10,3.3812438030948253e-09
20.410414187443763,5.521645821484108e-10,3.047431940600636e-09,2.0934386040733383e-10,7.059764322164248e-10,3.3804236665164304e-09
20.422024206890544,5.555208319754005e-10,3.049339810756524e-09,2.0945841754963593e-10,7.056172210866768e-10,3.3819376804982783e-09
20.433634226337325,5.550720340668813e-10,3.045761621748235e-09,2.0877918548702318e-10,7.04246072201282e-10,3.3801844228915633e-09
20.44524424578411,5.552678166916439e-10,3.0439040434678567e-09,2.0971509603175126e-10,7.073685855241932e-10,3.382656045672885e-09
20.45685426523089,5.54629074806162e-10,3.03994756600647e-09,2.085406482921502e-10,7.050645284083618e-10,3.3712285024698857e-09
20.468464284677676,5.541773648978559e-10,3.0418109499370108e-09,2.102300990055817e-10,7.044499187750222e-10,3.375596088568806e-09
20.480074304124457,5.558121107232215e-10,3.039310996998744e-09,2.1057185554660472e-10,7.042181662716459e-10,3.370544302505148e-09
20.49168432357124,5.522914483101529e-10,3.037774076194561e-09,2.0913471626140116e-10,7.013350054092307e-10,3.371712110372373e-09
20.503294343018023,5.543199225921963e-10,3.0415814531746565e-09,2.102213802555971e-10,7.045773082084133e-10,3.3742690942838977e-09
20.514904362464804,5.521084569624301e-10,3.0405319053893628e-09,2.0851960019052924e-10,7.033967604856908e-10,3.3652188900765935e-09
20.526514381911586,5.512067298073957e-10,3.039422138841928e-09,2.088745201968068e-10,7.035830378032274e-10,3.376684768520203e-09
20.53812440135837,5.521171376563213e-10,3.0350157456915673e-09,2.1133269330975187e-10,7.033316306428847e-10,3.361354576804266e-09
20.54973442080515,5.514683852285793e-10,3.0388997194051532e-09,2.0900229701792397e-10,7.037788849402361e-10,3.374263856470234e-09
20.561344440251936,5.534200377644663e-10,3.0360153220404464e-09,2.0893335165440435e-10,7.04126500807615e-10,3.3667559207409273e-09
20.572954459698717,5.510658423490663e-10,3.0376652594474333e-09,2.0959155619382588e-10,7.01624146782199e-10,3.3711247123143868e-09
20.5845644791455,5.513515804823758e-10,3.0364586457603946e-09,2.0813560571064695e-10,7.000878430822916e-10,3.3616670745530287e-09
20.596174498592283,5.519590878638502e-10,3.0317369195615066e-09,2.0861710665391364e-10,7.039545173899194e-10,3.358273067408712e-09
20.607784518039065,5.515844817769269e-10,3.0339955268694703e-09,2.095058655438276e-10,7.043872011386704e-10,3.3640343655519064e-09
20.61939453748585,5.538755805674928e-10,3.030770694135526e-09,2.1032902040296348e-10,7.022685812908976e-10,3.3727104755551174e-09
20.63100455693263,5.532868048740218e-10,3.0288536791158393e-09,2.0919889427574374e-10,7.024728510143167e-10,3.367963805697843e-09
20.64261457637941,5.498108818966649e-10,3.0307651270051602e-09,2.088300768820738e-10,7.014249648721821e-10,3.3663498069025484e-09
20.654224595826197,5.507241994333235e-10,3.0281244397925125e-09,2.0911318636996654e-10,7.04599408555401e-10,3.3574385089014182e-09
20.665834615272978,5.518364004578238e-10,3.028351219702859e-09,2.109032985348566e-10,7.004127788312806e-10,3.3649815122490292e-09
20.67744463471976,5.505787981014941e-10,3.028654026510758e-09,2.088831685498216e-10,7.002767042127145e-10,3.35867108695543e-09
20.689054654166544,5.493558327244741e-10,3.027274685940869e-09,2.0778058110462622e-10,7.007878961783576e-10,3.3551961121128914e-09
20.700664673613325,5.513349916949336e-10,3.0265417084356e-09,2.0803944629030277e-10,7.018316904510108e-10,3.362747872575641e-09
20.71227469306011,5.479746877291867e-10,3.0274606869518826e-09,2.0816642259792694e-10,7.010418367612811e-10,3.355997101767578e-09
20.72388471250689,5.503342408284613e-10,3.023097527610102e-09,2.0876606159221038e-10,6.990287934188667e-10,3.35803051343977e-09
20.735494731953672,5.507797994691465e-10,3.024135954112171e-09,2.0905274558778091e-10,6.995876021225351e-10,3.353142698624532e-09
20.747104751400457,5.517240037041655e-10,3.022905895262206e-09,2.084907687287056e-10,6.977675274899276e-10,3.350798641423589e-09
20.758714770847238,5.490094048949726e-10,3.0236151942635422e-09,2.0885038098630108e-10,7.009307918780562e-10,3.3443509422580488e-09
20.770324790294023,5.505051158862743e-10,3.023197511392413e-09,2.0861399629526612e-10,6.985716849806742e-10,3.3472688180984866e-09
20.781934809740804,5.478479681580347e-10,3.0220509653502928e-09,2.0792436930441474e-10,6.982950161671458e-10,3.350701075063078e-09
20.793544829187585,5.508111370320366e-10,3.02225251468179e-09,2.0704121081503825e-10,6.998261532465075e-10,3.3490650779468437e-09
20.80515484863437,5.500724476628185e-10,3.020437330905446e-09,2.0801782483485331e-10,6.99900073933519e-10,3.352044687405107e-09
20.81676486808115,5.479040514702568e-10,3.0230924239996372e-09,2.0800915407800215e-10,6.985983889822682e-10,3.3463096139787908e-09
20.828374887527936,5.477700642768207e-10,3.0142481820129975e-09,2.0626604211675321e-10,6.982352098359261e-10,3.3477962048258544e-09
20.839984906974717,5.497191572712009e-10,3.0174397755207985e-09,2.076075073974557e-10,6.994601330219371e-10,3.3491800053904947e-09
20.851594926421498,5.47832635644493e-10,3.0188551324963116e-09,2.068474344854615e-10,6.998035742274597e-10,3.342017356631002e-09
20.863204945868283,5.494737905974373e-10,3.0183229830303224e-09,2.0624321322764917e-10,6.994460665281133e-10,3.35420462756385e-09
20.874814965315064,5.478687975131379e-10,3.0117585070930277e-09,2.0741268149361414e-10,6.98743058006963e-10,3.346841493973485e-09
20.886424984761845,5.48473376728115e-10,3.01132215810501e-09,2.0844515443053316e-10,6.979845016538928e-10,3.348252190241585e-09
20.89803500420863,5.493164989721249e-10,3.007461806653394e-09,2.076061057626601e-10,6.979128249688572e-10,3.344206839448767e-09
20.90964502365541,5.477023050199506e-10,3.014304637834843e-09,2.0782878289201033e-10,6.962920218977869e-10,3.35307115909404e-09
20.921255043102196,5.495611262833152e-10,3.0122673732988075e-09,2.0845783116486895e-10,6.953682791409943e-10,3.3404831641800903e-09
20.932865062548977,5.477446926611698e-10,3.012716127143682e-09,2.0756402034441267e-10,6.973492557070699e-10,3.3394317495212598e-09
20.94447508199576,5.47433968720273e-10,3.010722404677024e-09,2.0811206215539118e-10,6.972408596489524e-10,3.3462975670982227e-09
20.956085101442543,5.471888104626592e-10,3.008724363497373e-09,2.0657706131599114e-10,6.979691425314542e-10,3.3389194408669203e-09
20.967695120889324,5.469148286870675e-10,3.0070687850352874e-09,2.0700199877991814e-10,6.963937276420908e-10,3.335870624268467e-09
20.97930514033611,5.487574053958949e-10,3.0114081955383254e-09,2.0699563103561155e-10,6.978736918570246e-10,3.3324958077104604e-09
20.99091515978289,5.497102938918268e-10,3.0074273512834173e-09,2.0707975342973147e-10,6.966112154263269e-10,3.339902218401421e-09
21.00252517922967,5.474769314192875e-10,3.0097101033055014e-09,2.0688616361172274e-10,6.979312993356101e-10,3.3420083566812334e-09
21.014135198676456,5.47186222683845e-10,3.006142434213714e-09,2.0697013123741902e-10,6.961556812594826e-10,3.3311909180106694e-09
21.025745218123237,5.45566837858894e-10,3.011546062748395e-09,2.0750848607234295e-10,6.934808576428923e-10,3.3301843128497416e-09
21.037355237570022,5.462281273496819e-10,3.003881699038689e-09,2.077315997881006e-10,6.971517277647239e-10,3.3336894933141553e-09
21.048965257016803,5.47490694322038e-10,3.0041920439707905e-09,2.0644773994482083e-10,6.946224374292492e-10,3.332395444325872e-09
21.060575276463585,5.466985032991697e-10,3.004388043340605e-09,2.060641370620988e-10,6.949771637929912e-10,3.342466713898374e-09
21.07218529591037,5.450070674679256e-10,3.0068738777231766e-09,2.0542915447769675e-10,6.956719838525859e-10,3.3284796197687447e-09
21.08379531535715,5.459617179327232e-10,3.002769201325669e-09,2.065610350190618e-10,6.947398284375926e-10,3.3345942812803985e-09
21.09540533480393,5.463307691782243e-10,3.0020881152012343e-09,2.059822785046909e-10,6.939949494345958e-10,3.3331153505109424e-09
21.107015354250716,5.465886640467945e-10,3.0027746759941886e-09,2.0583777466894968e-10,6.93442784447697e-10,3.33992074452982e-09
21.118625373697498,5.469420086776115e-10,3.0008065887330054e-09,2.0775073246605704e-10,6.954984535895458e-10,3.333335333092789e-09
21.130235393144282,5.446457989906421e-10,3.0018781231583616e-09,2.0752883124462182e-10,6.956081057591746e-10,3.3253952285035473e-09
21.141845412591064,5.45570734566126e-10,2.9994314902664705e-09,2.058806549793924e-10,6.950363665974364e-10,3.3337268271836646e-09
21.153455432037845,5.456745961695131e-10,2.999128129634822e-09,2.0603735488920634e-10,6.930020733683689e-10,3.328887066827174e-09
21.16506545148463,5.467032346072253e-10,2.9972980223189196e-09,2.0689999902482344e-10,6.94350107794803e-10,3.328205142074354e-09
21.17667547093141,5.430632090778939e-10,2.9997251642571287e-09,2.0601700614524893e-10,6.962526197536706e-10,3.3267181211210156e-09
21.188285490378195,5.463459694201034e-10,2.998846341712211e-09,2.0608883071502068e-10,6.926074003583374e-10,3.326335511100815e-09
21.199895509824977,5.448007694396459e-10,2.9946649186654087e-09,2.061452940951267e-10,6.952386607502414e-10,3.325350556124914e-09
21.211505529271758,5.448622108173349e-10,2.9929489584177698e-09,2.062985590439935e-10,6.941234760562949e-10,3.3180342189727076e-09
21.223115548718543,5.442208062622976e-10,2.993781058698254e-09,2.0726359636926635e-10,6.918851691976172e-10,3.322433702141068e-09
21.234725568165324,5.449573549303898e-10,2.999310535555285e-09,2.0480082254259716e-10,6.933776572647258e-10,3.3222048726142294e-09
21.246335587612105,5.4460957626688e-10,2.999075775277321e-09,2.0581998002713481e-10,6.942213586828639e-10,3.3198534267309517e-09
21.25794560705889,5.42836372686263e-10,3.00013420704941e-09,2.066158021393289e-10,6.933072682324278e-10,3.3190297217855015e-09
21.26955562650567,5.455742089691843e-10,2.992807067758434e-09,2.0644380621747762e-10,6.944825835188806e-10,3.3247652634084757e-09
21.281165645952456,5.447295131339118e-10,2.9952105518115196e-09,2.0653806906650698e-10,6.92981281365689e-10,3.320525907376923e-09
21.292775665399237,5.444843667703206e-10,2.9953805594239246e-09,2.053359161220246e-10,6.931742482587752e-10,3.318972472485373e-09
21.304385684846018,5.448562195432165e-10,2.9941885823571846e-09,2.0545760632248852e-10,6.917798840093363e-10,3.325698530378704e-09
21.315995704292803,5.454967335115866e-10,2.991429884599857e-09,2.0583270857293302e-10,6.931668939430524e-10,3.3207282421086414e-09
21.327605723739584,5.44513528081079e-10,2.9907836777601506e-09,2.0668214268491735e-10,6.938160444388742e-10,3.3221800609558023e-09
21.33921574318637,5.439324260395073e-10,2.9891187586846657e-09,2.0456638263986165e-10,6.92812182979042e-10,3.3153977718528173e-09
21.35082576263315,5.437796409034666e-10,2.991890456266531e-09,2.0558703884450027e-10,6.936537631140043e-10,3.3193587958990106e-09
21.36243578207993,5.436122710100844e-10,2.9865570819465345e-09,2.055840784387412e-10,6.925536361725053e-10,3.3209544013336136e-09
21.374045801526716,5.420129300463746e-10,2.987950476034124e-09,2.0682898554902025e-10,6.920892055393794e-10,3.3102749346779775e-09
21.385655820973497,5.419325529163731e-10,2.9882430314413706e-09,2.0640966826947229e-10,6.931109880772466e-10,3.3200144903662126e-09
21.397265840420282,5.430203448968826e-10,2.9884904237506483e-09,2.0572732499678307e-10,6.913444507593198e-10,3.3150741195116503e-09
21.408875859867063,5.433806973373158e-10,2.9848635302828724e-09,2.0666706872013913e-10,6.906897452743113e-10,3.312537065786228e-09
21.420485879313844,5.433350518117558e-10,2.987400792120524e-09,2.0626427673939393e-10,6.923358704327445e-10,3.3173480485980704e-09
21.43209589876063,5.427775156085563e-10,2.9857826267922068e-09,2.060567018047765e-10,6.917859310998125e-10,3.31567469328597e-09
21.44370591820741,5.433431962907545e-10,2.984045955392511e-09,2.0614730417031013e-10,6.899528442793634e-10,3.314562122688551e-09
21.45531593765419,5.440091425016768e-10,2.9877178127694942e-09,2.0656861788910026e-10,6.929668130741176e-10,3.3137639557988603e-09
21.466925957100976,5.445962051825253e-10,2.9846432392999807e-09,2.053933928050929e-10,6.919468956414939e-10,3.3160208899196823e-09
21.478535976547757,5.427002097696594e-10,2.985274817863866e-09,2.0490635593550487e-10,6.920137727173058e-10,3.3061977663882827e-09
21.490145995994542,5.439483120694545e-10,2.9841847726458392e-09,2.0502385744106729e-10,6.898737614479079e-10,3.3135026220031215e-09
21.501756015441323,5.427159197354931e-10,2.9839248950583147e-09,2.0549819158181145e-10,6.91172955399947e-10,3.3135045845697265e-09
21.513366034888104,5.426782617596031e-10,2.9886003724540228e-09,2.053832900556127e-10,6.916481860965409e-10,3.3152479435874732e-09
21.52497605433489,5.436164373753905e-10,2.9858903833571307e-09,2.0688018110664693e-10,6.889464435124719e-10,3.3178733404322046e-09
21.53658607378167,5.412690619996313e-10,2.9825213922792655e-09,2.06167799147263e-10,6.912278083675831e-10,3.3087010415945243e-09
21.548196093228455,5.434030596813098e-10,2.978394015687751e-09,2.0379702391441666e-10,6.932150643411116e-10,3.3103439617555186e-09
21.559806112675236,5.42493599740466e-10,2.981423482167631e-09,2.0538102347427853e-10,6.9109379318332e-10,3.311745380131196e-09
21.571416132122017,5.423816425240806e-10,2.97652450125446e-09,2.0546606446273972e-10,6.903539801395106e-10,3.3038334417789394e-09
21.583026151568802,5.420957894142704e-10,2.9837344197918436e-09,2.0482149520410083e-10,6.906437361630396e-10,3.3085090816531372e-09
21.594636171015583,5.41801352728049e-10,2.983961737124689e-09,2.0629665407319723e-10,6.896251032420224e-10,3.303378088244049e-09
21.606246190462368,5.415622538673701e-10,2.9811796856569774e-09,2.05248372695167e-10,6.902607308721139e-10,3.3023268796869885e-09
21.61785620990915,5.403110746458661e-10,2.975610516859334e-09,2.0536192375689056e-10,6.896781813092388e-10,3.3100860839651076e-09
21.62946622935593,5.413059360523516e-10,2.980006492899004e-09,2.0495384957219556e-10,6.873658701028006e-10,3.3059854601293567e-09
21.641076248802715,5.428927917736369e-10,2.9769981792637213e-09,2.066613873066173e-10,6.89944682809204e-10,3.309341637687778e-09
21.652686268249496,5.424640877823638e-10,2.978641682374433e-09,2.0475254013325813e-10,6.87998059929281e-10,3.309234035904331e-09
21.664296287696278,5.407834497948766e-10,2.9771005401102945e-09,2.0435195608483879e-10,6.898347322488168e-10,3.303355896220218e-09
21.675906307143062,5.425318381017133e-10,2.9816984771096142e-09,2.0413917468721734e-10,6.909514446183083e-10,3.3038397708189163e-09
21.687516326589844,5.443683687131962e-10,2.9769491974093285e-09,2.0567132766128098e-10,6.901297915147404e-10,3.299166524178636e-09
21.69912634603663,5.415769660309743e-10,2.9786126005158426e-09,2.058788547302696e-10,6.894660378513319e-10,3.3069386896113623e-09
21.71073636548341,5.412006809108041e-10,2.977655359279482e-09,2.0558511211999245e-10,6.915453758061989e-10,3.2984564122945197e-09
21.72234638493019,5.418167218327085e-10,2.975555381934707e-09,2.0452810116918648e-10,6.88244722218064e-10,3.3125169989970935e-09
21.733956404376976,5.427858516533943e-10,2.979780766108555e-09,2.0490842504419037e-10,6.925849405293762e-10,3.296996590262242e-09
21.745566423823757,5.418552762319931e-10,2.9792759033976617e-09,2.0548173195683248e-10,6.890024563407928e-10,3.3020663037876828e-09
21.75717644327054,5.430862265258163e-10,2.979561239388646e-09,2.0544648242337096e-10,6.885882418740582e-10,3.3013492451058847e-09
21.768786462717323,5.409939726221526e-10,2.9750057328973236e-09,2.0452306855779976e-10,6.868888715559663e-10,3.3022760164825922e-09
21.780396482164104,5.424693272761003e-10,2.9769585615203516e-09,2.0453124889959367e-10,6.882857262479603e-10,3.309126426741477e-09
21.79200650161089,5.410332741127502e-10,2.973786439190983e-09,2.0409525298460844e-10,6.881578134962241e-10,3.2966641593304573e-09
21.80361652105767,5.405013666816788e-10,2.9725511069903255e-09,2.041498803360989e-10,6.892347256903002e-10,3.3006197577070263e-09
21.81522654050445,5.426509333824619e-10,2.9731401573051045e-09,2.043767612621782e-10,6.873540361049909e-10,3.2998893621756363e-09
21.826836559951236,5.410917015599855e-10,2.973309507777895e-09,2.056694554120446e-10,6.889632717216853e-10,3.301880486076573e-09
21.838446579398017,5.390847750652582e-10,2.9778402802061584e-09,2.0453521701702219e-10,6.90879378042414e-10,3.2973061058285603e-09
21.8500565988448,5.415140813920757e-10,2.972838892931693e-09,2.050469338085069e-10,6.883820149213199e-10,3.296282896067937e-09
21.861666618291583,5.429341671384314e-10,2.9741980870764967e-09,2.0385752594485e-10,6.872300217892039e-10,3.303460163515121e-09
21.873276637738364,5.408088678521389e-10,2.974084812212819e-09,2.0495500867723898e-10,6.892793921185995e-10,3.3002975744207444e-09
21.88488665718515,5.435494421313967e-10,2.9713625253011656e-09,2.0547963068970395e-10,6.891146641430833e-10,3.3019986304025175e-09
21.89649667663193,5.398095660428067e-10,2.9710553375865965e-09,2.045929168255928e-10,6.891109017376199e-10,3.2962529101307247e-09
21.908106696078715,5.413330116043251e-10,2.967324814441413e-09,2.0463683760744404e-10,6.894113998721869e-10,3.2955730873270444e-09
21.919716715525496,5.416576415879582e-10,2.9722942075702267e-09,2.057376796809202e-10,6.856284720503615e-10,3.2920305995010066e-09
21.931326734972277,5.417263070032448e-10,2.9719074510136424e-09,2.0570065663002924e-10,6.88076418641048e-10,3.296515034071943e-09
21.942936754419062,5.419832085773922e-10,2.966274822402923e-09,2.0456041467798717e-10,6.896929774309378e-10,3.30027437849348e-09
21.954546773865843,5.414976792407862e-10,2.969747702114584e-09,2.0364813848006361e-10,6.869319073461493e-10,3.2943018496346735e-09
21.966156793312628,5.387295453346691e-10,2.968635252445863e-09,2.047690381410139e-10,6.893217368920628e-10,3.292635551412514e-09
21.97776681275941,5.415904455061452e-10,2.971177514181671e-09,2.0513887658605695e-10,6.887025963124248e-10,3.296374553357039e-09
21.98937683220619,5.420961643538859e-10,2.9698965832406173e-09,2.0474428061663042e-10,6.880781023983259e-10,3.2970453344799204e-09
22.000986851652975,5.392333332323228e-10,2.973363760697059e-09,2.033876172460476e-10,6.87837993516964e-10,3.2899655143457878e-09
22.012596871099756,5.414031866809693e-10,2.973025363771493e-09,2.0408853838434315e-10,6.869903617428571e-10,3.300734311488515e-09
22.024206890546537,5.404308066570323e-10,2.9689953294832934e-09,2.0493630386144976e-10,6.883380536983379e-10,3.304104176430745e-09
22.035816909993322,5.422518735407312e-10,2.970543233796435e-09,2.039812442305047e-10,6.881848837842941e-10,3.292387517818424e-09
22.047426929440103,5.405175314497819e-10,2.9707597033556233e-09,2.0359938037561114e-10,6.86469496204002e-10,3.295399257213909e-09
22.059036948886888,5.402711140124567e-10,2.9738427059377433e-09,2.0381715406949798e-10,6.866759130608761e-10,3.2917687778997057e-09
22.07064696833367,5.41661856960029e-10,2.969433719760167e-09,2.050675553782575e-10,6.867667048784268e-10,3.296553724341463e-09
22.08225698778045,5.40279933748386e-10,2.9723999253917244e-09,2.052666635758763e-10,6.872251366880615e-10,3.296436446832489e-09
22.093867007227235,5.389090527517286e-10,2.9708307188149166e-09,2.0407106930979342e-10,6.877254110698918e-10,3.296150725476987e-09
22.105477026674016,5.413189548180717e-10,2.9690597983374398e-09,2.0461627327459002e-10,6.858068062426408e-10,3.29965527849674e-09
22.1170870461208,5.411826050511773e-10,2.9742472335723635e-09,2.0363343523151725e-10,6.875098206454274e-10,3.297226854925288e-09
22.128697065567582,5.398168317563219e-10,2.9644391798866657e-09,2.0367880163810379e-10,6.865975150625869e-10,3.2904228080140355e-09
22.140307085014364,5.414731971475855e-10,2.9664744161948056e-09,2.0454503833941705e-10,6.889985569325823e-10,3.2954069507119893e-09
22.15191710446115,5.417873672834425e-10,2.969001573880243e-09,2.0397878729897394e-10,6.866747230909438e-10,3.296393416503438e-09
22.16352712390793,5.389569279553661e-10,2.9680692372861168e-09,2.0431973053893113e-10,6.871422775601069e-10,3.293023046242495e-09
22.17513714335471,5.413356134748737e-10,2.9723386667541252e-09,2.0563523822148097e-10,6.871677243524907e-10,3.287501485225855e-09
22.186747162801495,5.381727792724493e-10,2.968495926364041e-09,2.0407755862572282e-10,6.865867659971517e-10,3.288297086019076e-09
22.198357182248277,5.407447950644106e-10,2.9661537647232645e-09,2.050347715152425e-10,6.870239063704688e-10,3.2977236894930927e-09
22.20996720169506,5.401798082546911e-10,2.9673255104949344e-09,2.0507587861617365e-10,6.863315822286261e-10,3.2921398914595138e-09
22.221577221141843,5.417224508649612e-10,2.9658248586441936e-09,2.0494442657876933e-10,6.880664920646132e-10,3.2941146417594445e-09
22.233187240588624,5.421280376595755e-10,2.967502694335986e-09,2.041415984931344e-10,6.893704827858706e-10,3.2890692036560724e-09
22.24479726003541,5.402955817548689e-10,2.967353063213024e-09,2.039343753297996e-10,6.873779331644986e-10,3.2983376769141254e-09
22.25640727948219,5.414180494536681e-10,2.961766561420385e-09,2.040598128495968e-10,6.88584016271584e-10,3.300529318105872e-09
22.268017298928974,5.398060775115454e-10,2.9657723286271263e-09,2.052576746344715e-10,6.879033234211584e-10,3.2901041621858173e-09
22.279627318375756,5.400169061482854e-10,2.966906511848269e-09,2.0505013772144592e-10,6.878053441039371e-10,3.294354565876574e-09
22.291237337822537,5.400261017357083e-10,2.968603988898626e-09,2.0397991995764823e-10,6.86615011332907e-10,3.2843771504256094e-09
22.30284735726932,5.40979588095698e-10,2.9655858272695154e-09,2.046736379615142e-10,6.87841046409843e-10,3.291258624332525e-09
22.314457376716103,5.392068919834212e-10,2.967847193854525e-09,2.033589527775552e-10,6.868490264637534e-10,3.2949865571503115e-09
22.326067396162887,5.391823680422199e-10,2.969454777507825e-09,2.0493045386343569e-10,6.876974179333151e-10,3.2896229956451714e-09
22.33767741560967,5.391051914354128e-10,2.965961252262021e-09,2.046314023314184e-10,6.871197814625016e-10,3.2894288472903697e-09
22.34928743505645,5.394624884907609e-10,2.9637307097780763e-09,2.0499091474342124e-10,6.870051960180249e-10,3.290596049527083e-09
22.360897454503235,5.378375300480441e-10,2.9649440782751012e-09,2.0449666167202507e-10,6.864400043026695e-10,3.2873582356572374e-09
22.372507473950016,5.42572283998623e-10,2.9706648885732696e-09,2.03248330227025e-10,6.877542057937305e-10,3.2893993259525e-09
22.384117493396797,5.392655621191602e-10,2.9594759352347146e-09,2.03163587982983e-10,6.870561227203425e-10,3.2900073382353103e-09
22.39572751284358,5.399494238547234e-10,2.964446024667075e-09,2.044510736481764e-10,6.865801381415402e-10,3.291178048590001e-09
22.407337532290363,5.378047657592883e-10,2.9699292894153147e-09,2.0448940423312256e-10,6.882499923614893e-10,3.2875535301938e-09
22.418947551737148,5.40499625130779e-10,2.966655277962806e-09,2.0351349578983549e-10,6.873822799757257e-10,3.2878037120210222e-09
22.43055757118393,5.405950856783499e-10,2.9654087211800043e-09,2.0479550882116378e-10,6.861972824297534e-10,3.2931627224586334e-09
22.44216759063071,5.393019793420587e-10,2.966725195937748e-09,2.044640497771593e-10,6.867499499931158e-10,3.293645684090812e-09
22.453777610077495,5.390545715433744e-10,2.965521486311676e-09,2.0394008573773725e-10,6.864311059136523e-10,3.294061940413254e-09
22.465387629524276,5.386656255962375e-10,2.9611906514594034e-09,2.0434904824658085e-10,6.865939660334364e-10,3.2869512524405593e-09
22.47699764897106,5.385171014551892e-10,2.9685672689743517e-09,2.0419815382132409e-10,6.858400441787446e-10,3.2942791734246594e-09


==> figs/data/cyl_fk01/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,9.214538860162836e-32,8.273688209548312e-32,9.039025914974997e-32,1.0674929565959895e-31,2.7952645669214084e-31
0.011610019446782572,0.25873870430134277,0.061644195447054614,0.057020017630177874,0.04814064865698522,0.1909493994168539
0.023220038893565144,0.13203667002740715,0.04804079242069923,0.053099420631461024,0.053154381166887074,0.1331838719385379
0.03483005834034772,0.14930037521024372,0.14430417233226178,0.09941374745624912,0.19129286609551105,0.08580985750194328
0.04644007778713029,0.1207131065609491,0.1300559955227519,0.09023169205768902,0.07895487777717941,0.10758153457498629
0.058050097233912856,0.067441763695545,0.05538175197005751,0.07808753547982808,0.05923782640216824,0.07446665493300887
0.06966011668069544,0.16063543890734666,0.1538112882036635,0.06681592625789991,0.056255582018525874,0.06676451706538099
0.08127013612747801,0.07765296789267444,0.09069367647454298,0.07090525118239323,0.047052852826400024,0.042969918084734215
0.09288015557426058,0.05931077959201626,0.10659360035131353,0.16205410795435954,0.14157724852716702,0.050094745715270284
0.10449017502104314,0.07559673522623961,0.023617614398972663,0.05452422922338135,0.04252010215810932,0.03594351356189624
0.11610019446782571,0.06950745683026176,0.10181694579643596,0.05163258777900418,0.07015303842095369,0.03944467322650831
0.1277102139146083,0.06423804891104659,0.1780101802967983,0.19103548797055211,0.11194356427196195,0.028406995588320903
0.13932023336139088,0.07338656976959175,0.10770877829771316,0.0824950953471844,0.05433811728246831,0.026242002800336534
0.15093025280817343,0.04319143914792276,0.05088256873432445,0.07443755556456756,0.06280554959683517,0.043286195647366514
0.16254027225495601,0.07036286560504879,0.1542667416993608,0.13245463112118874,0.06363697168719067,0.0454977748397573
0.17415029170173857,0.05647867222356573,0.05962063356676269,0.04342362736020193,0.04286047281029208,0.025289272056696278
0.18576031114852115,0.04799341758230771,0.06507540932060674,0.06235137438074465,0.06156556777704096,0.03068149338028538
0.19737033059530373,0.03698119854042477,0.04987320048969869,0.06686218880430361,0.04321600193252757,0.048435798912092605
0.2089803500420863,0.025818825622942236,0.04724683740725835,0.03918635242904854,0.05563610963192821,0.5061193253328892
0.22059036948886887,0.04800297195289756,0.04968696858857348,0.054990461535713187,0.032892440388972356,0.038013476578742975
0.23220038893565143,0.05015694364944599,0.046088858643470426,0.03900097554082255,0.06421245225039565,0.017550162835011516
0.243810408382434,0.05723025730198807,0.05743694456966949,0.07206918900800367,0.040304655813217696,0.012220312069645339
0.2554204278292166,0.03316884518284472,0.10637061617782104,0.0633915761682992,0.03030262013625658,0.021264509620697248
0.26703044727599917,0.03962196292221636,0.017483422173260453,0.04321334761322489,0.041940229455293014,0.0169590396464105
0.27864046672278175,0.03470013017320118,0.020796079731172704,0.040537855632938734,0.029576535728290783,0.01732586644321491
0.2902504861695643,0.036430493234414406,0.04913952168198494,0.04355038687672361,0.015005414833267857,0.007436489743770355
0.30186050561634686,0.024561400795159845,0.031877730999755875,0.03613307555944809,0.02562761334131506,0.011151974719535591
0.31347052506312945,0.0409455376908369,0.011730156295016995,0.026809487563004702,0.02186593558045049,0.006752019205786419
0.32508054450991203,0.036038209985816465,0.03946854616928028,0.083830545478914,0.032034095374007705,0.005207049146047233
0.3366905639566946,0.04310438418611283,0.07241853187296593,0.04212291314802319,0.030429958679367923,0.007858351346063497
0.34830058340347714,0.05184013097591913,0.04747885786812853,0.035764901841650355,0.04076135578193088,0.007354745112217829
0.3599106028502597,0.05459878743572193,0.038098815477829555,0.03269758397385983,0.03921739461854905,0.006907308239325478
0.3715206222970423,0.04817010917199026,0.046345484850662255,0.04251602978625781,0.029579232288895495,0.0076112910838098055
0.3831306417438249,0.04378609065793561,0.04493901094720897,0.0390543939095642,0.023286639716338726,0.007623615936973542
0.39474066119060747,0.03674149522475625,0.03882875252113575,0.03688075934021295,0.025015707655218336,0.008366370513326228
0.40635068063739,0.10164458605314806,0.07425869474449087,0.03155930707671738,0.03308662306830867,0.01911013971488403
0.4179607000841726,0.10451255423144212,0.07800243289844842,0.03535576190855963,0.03898018822873824,0.019272210605695905
0.42957071953095516,0.10809805429267141,0.07498429974895778,0.03226899397133255,0.03367500646763536,0.018053107767964916
0.44118073897773774,0.03969033109735881,0.02108103017882088,0.021740161599747822,0.019584899755577253,0.006801832335094862
0.4527907584245203,0.04403464792037388,0.02088061196200816,0.02109386312726986,0.014110853031549495,0.005682625806275052
0.46440077787130285,0.043193411932178724,0.027120448446459028,0.02639243936243446,0.014031467325893832,0.0057978849361066806
0.47601079731808543,0.04330326891142381,0.02840015301885345,0.023098446327392306,0.01324140644848218,0.005218691320261195
0.487620816764868,0.037790043147993085,0.03253704050877529,0.02302249690292004,0.01205364728281025,0.004760858358671986
0.4992308362116506,0.03410456580117882,0.029004627565507646,0.017785140952292375,0.011228545584343781,0.0036859054824403053
0.5108408556584332,0.02535948412049778,0.025602686419207786,0.017112841098218413,0.012161583927770423,0.003491265628643487
0.5224508751052157,0.02612067550292102,0.022653642143041577,0.014956813399674413,0.012631757266638179,0.003254044130406063
0.5340608945519983,0.031875590036808475,0.02007233967608532,0.013547994082819047,0.012856621117472327,0.004268943928774159
0.5456709139987809,0.030965481386845288,0.025676792083181046,0.015095809640318807,0.011069479139591165,0.004596884676618248
0.5572809334455635,0.026827024705623925,0.02515344742133626,0.014374534495086917,0.010893932762502508,0.00541113001979842
0.568890952892346,0.016787543039675928,0.026729782838363823,0.012827212894264726,0.009739628318983881,0.005092614959856454
0.5805009723391286,0.017205702980364498,0.021863807285759762,0.012925641385954385,0.008713830030289004,0.004209526970571854
0.5921109917859112,0.01721304872281669,0.01681747852993843,0.009882840026752528,0.007769189060615593,0.0029130973247470417
0.6037210112326937,0.01912703104461593,0.016535947626450793,0.01185996559770442,0.007584883002352556,0.002961602767222352
0.6153310306794764,0.021833419431553026,0.015158720876091197,0.010129441260360694,0.009450125124769811,0.0031970173504640136
0.6269410501262589,0.023633023144909927,0.016971771845912,0.010504379452707466,0.009339175202146447,0.004136483084611162
0.6385510695730414,0.020885875040036538,0.016030119237702985,0.011592710269333088,0.009527696910905695,0.003429843013567248
0.6501610890198241,0.020316959512972604,0.01598650477015797,0.012343590510036317,0.008557933378603,0.0033839182897150255
0.6617711084666066,0.019498477613560224,0.014700432605303683,0.012925400419175535,0.008123453166720696,0.0031002966332617865
0.6733811279133892,0.0194606262039451,0.01250918971522743,0.009687094805389892,0.007373831852006199,0.0032463337574347197
0.6849911473601717,0.01885354215685524,0.01295096346548249,0.01103782883839604,0.005944573567764232,0.003126259864636047
0.6966011668069543,0.0191327914983868,0.011823580137684007,0.010679458659621851,0.005114581794387346,0.003014122850907786
0.7082111862537369,0.022909120063272802,0.011449362146489228,0.011029888500013648,0.0051668597775850165,0.0026360599003707433
0.7198212057005194,0.020263935773141763,0.010565468524124566,0.007868947068264388,0.00562024714531498,0.002803488180692129
0.7314312251473021,0.017430446370527927,0.011506908736533821,0.008080932875650758,0.005470089717008407,0.002378678704051008
0.7430412445940846,0.014001515266599183,0.012316141286300392,0.007535387223088989,0.005808368962402865,0.003281194566401084
0.7546512640408671,0.01424115784306304,0.012952990354049905,0.009091282681880298,0.006361377373331612,0.003233385355031533
0.7662612834876498,0.013567623587432274,0.010900021141233408,0.008373295068245948,0.006465998956952825,0.0031931958955030383
0.7778713029344323,0.015178972622237549,0.01091063375948567,0.010009506899079805,0.004826399983924911,0.002404719111590887
0.7894813223812149,0.014276285597759737,0.012039961061939653,0.008546106782574812,0.003951355441075621,0.0023943500178530506
0.8010913418279975,0.016161585036230133,0.01369347963453597,0.008995860345761655,0.003603295683025709,0.0022917430938504844
0.81270136127478,0.013960115129167849,0.011383546237681019,0.006697638805420138,0.0040857864364189506,0.002389182952177403
0.8243113807215626,0.013839276169507312,0.010811520500370347,0.007969104826847076,0.004213200252458494,0.002061240738284344
0.8359214001683452,0.01368100510030976,0.009608668869021142,0.007504343832706371,0.004731853584708203,0.0021631237909444535
0.8475314196151278,0.015255526609164623,0.009561013382549072,0.0072522962984401754,0.004060648054115311,0.001926622028007825
0.8591414390619103,0.017388777015033604,0.007472821492638838,0.005768374548724992,0.003412455171984132,0.0018306827230518078
0.8707514585086928,0.01717124071079863,0.005778769837988813,0.004641851751391939,0.003140535383841173,0.002007359448595142
0.8823614779554755,0.01469894989278982,0.006616676485503381,0.006248529622868859,0.0032112304293084666,0.002339094703539951
0.893971497402258,0.01427922196608622,0.0069697686196152474,0.005730585885422817,0.0029442322542159003,0.0024203187596743107
0.9055815168490406,0.014837401989521135,0.008698946700102642,0.006248244354042309,0.0030690959429509595,0.002103256083651521
0.9171915362958232,0.01521921940595473,0.008803105341520455,0.004753808941534012,0.0029639742884595456,0.002454604117081818
0.9288015557426057,0.012086709190087279,0.007418156593251233,0.005166790544291332,0.0032744125796847602,0.0025920732447987506
0.9404115751893883,0.008935319992842337,0.0075976262408885544,0.005160468210221349,0.002938830170144518,0.0026623770354806536
0.9520215946361709,0.010424722511060957,0.006240456942609805,0.00470020598784982,0.0030927953385811403,0.0024556605618299117
0.9636316140829535,0.010055283946331872,0.0065805141793739115,0.004571116555674868,0.0031688447119247697,0.0027645336862694775
0.975241633529736,0.011416124106265024,0.005843188018898767,0.0038950190972229515,0.003302602688913159,0.0028626142993204203
0.9868516529765187,0.008561796166730761,0.006788341672313045,0.0036629644224987455,0.0033857893317759367,0.002482380866507394
0.9984616724233012,0.011558964804293352,0.006259756707198652,0.003912950649237654,0.003189998360490592,0.0024475337570200656
1.0100716918700838,0.009414924416494766,0.005930838580079422,0.004141049605455363,0.002669008866602452,0.0036251312062061175
1.0216817113168664,0.010883625166644519,0.005924649222422494,0.004011099872324165,0.002322477583404093,0.003839165614896246
1.0332917307636489,0.007996840588820905,0.006145611977135296,0.00325188471931555,0.002114621573198026,0.003962540281466517
1.0449017502104314,0.008438446851532848,0.005941680303046653,0.003164880262146095,0.0022018969477559406,0.0038757947248388444
1.056511769657214,0.007595482419197929,0.004961123482729682,0.00408411461226651,0.0021048908564732572,0.003780005550811991
1.0681217891039967,0.007668039195396832,0.0062867415518514744,0.004487110033814488,0.0019206484018473595,0.0039943935810732665
1.0797318085507792,0.007049135346558871,0.006311442547247146,0.003983423828325562,0.0020955426645627353,0.0033114051766967023
1.0913418279975617,0.007943270431491239,0.006983286335644946,0.0031202540117677164,0.0024930626120495403,0.004610828790733696
1.1029518474443443,0.008228111620133831,0.00548930953200178,0.003280476789238189,0.0029512353009386663,0.004170745736127315
1.114561866891127,0.008652681288261415,0.005658129741395061,0.004616400999128689,0.0026150425612958272,0.004636367217327851
1.1261718863379095,0.007304029792906276,0.004879499216091501,0.0047427108722543935,0.00194792915024918,0.004554752269134095
1.137781905784692,0.006863380581529735,0.004642422109815865,0.004105829508241891,0.0013851107353386443,0.005055841067714648
1.1493919252314746,0.006884925080790791,0.004078525997711997,0.002899903942076297,0.001490739931163598,0.004681338140540959
1.1610019446782571,0.0067178532486046,0.0043010032439640775,0.0025675113860565107,0.0013676072414975518,0.0038902917819285624
1.1726119641250399,0.006884858820615581,0.004760357145842063,0.0023776931810373073,0.001623684514945234,0.0030746416240502025
1.1842219835718224,0.005808453556900007,0.005197415594223195,0.002428664047207688,0.0018718884055671113,0.002526178939301468
1.195832003018605,0.006926028002904314,0.0048508564239688546,0.0032886236014963433,0.0019872742889230507,0.001974805004384115
1.2074420224653875,0.006953595494120045,0.004772342469006452,0.003545476616874218,0.0019717354090491366,0.002942580271672312
1.21905204191217,0.007105172363186208,0.004260221605115509,0.003759241106294247,0.001500402807405601,0.003927473345674505
1.2306620613589527,0.0056883994875437435,0.003812829888054873,0.0034420040936764674,0.0014813445993167357,0.004244865531144802
1.2422720808057353,0.005160243066772638,0.003756604066412126,0.003692564171897785,0.0012633965256558352,0.004274932828596842
1.2538821002525178,0.006720813429842988,0.0032592075047652275,0.0033014925522899226,0.00125484168776299,0.0036411621144284735
1.2654921196993003,0.007515473418122117,0.004139348537440593,0.0028774270479446852,0.0012263271768174436,0.003908698248357944
1.2771021391460828,0.007485981128992451,0.00411331724441509,0.002441885606402353,0.0011109918800815527,0.0035257164419494587
1.2887121585928656,0.006438083409533402,0.004524644803871669,0.002537313535310545,0.0009881130376943902,0.0041663795965981
1.3003221780396481,0.006045540769585241,0.003775130442477331,0.0028983975187822086,0.0009066171699520001,0.0037391064936080905
1.3119321974864306,0.0050873307301004585,0.0039489760572884456,0.0027178538777127134,0.0009288019156144362,0.0038365367522339294
1.3235422169332132,0.004892651019142693,0.004210543832261063,0.0030323732672506197,0.0008681153731765937,0.00281414271950516
1.3351522363799957,0.004323708960494669,0.004593629615592629,0.002867681212192083,0.0007611788629977485,0.002822305128002541
1.3467622558267784,0.005394958088772384,0.0042993963201234595,0.0032722185830680777,0.0007769967328519827,0.00242582294779806
1.358372275273561,0.005409611164876427,0.0035639691266307278,0.0030122615085095444,0.0007736822980463367,0.0027270968490888696
1.3699822947203435,0.005400417950977175,0.003904874643609643,0.002635254689123607,0.0008219782145970297,0.0027355649120634528
1.381592314167126,0.004170788332199286,0.0038072287857796915,0.0021869022534092967,0.000732970675126982,0.0024411011122510754
1.3932023336139086,0.00484112583537267,0.004712806168867348,0.001946831773088866,0.0009025630652500855,0.00323166234174174
1.4048123530606913,0.00618780834792243,0.0035665387981871,0.002314904888249184,0.0009000252276099205,0.003655934691564695
1.4164223725074738,0.0054302459225796205,0.0031228942202669646,0.002256823320130522,0.0008280552917110928,0.003491288336484623
1.4280323919542564,0.004341734439193691,0.0028524010369010266,0.001813446009861487,0.0010473619167792375,0.0027990081171696737
1.4396424114010389,0.004598816627083995,0.0021514955009235177,0.0015345372890129463,0.0007140707149373656,0.002714596115806607
1.4512524308478214,0.003109344275870362,0.0024506179075214174,0.0016336792469168727,0.0006002068315211561,0.002609831055976202
1.4628624502946042,0.003665910701868965,0.0021188638313978693,0.001971394575317068,0.0006735332354404111,0.0024163069725689464
1.4744724697413867,0.0030933997240831447,0.0018403994773276658,0.0016121235891336677,0.0007234272676000628,0.002817104050501699
1.4860824891881692,0.0033643656747514407,0.0024513839543430387,0.0017809615501985284,0.0007383325440551056,0.0029310947706812475
1.4976925086349517,0.00353517713861075,0.0023621071135766134,0.0013867754051193645,0.000522540614275808,0.002510993870484364
1.5093025280817343,0.002550386322872426,0.002346789077237124,0.001317435848981831,0.00048340559957300063,0.002358059090871049
1.520912547528517,0.00379651555118207,0.0019442005331343742,0.0013780184504332746,0.0005208434871680973,0.0019888325814160336
1.5325225669752995,0.0040206302387050296,0.0018378624109673175,0.001291301495206605,0.0003735353017353998,0.0016869860527428992
1.544132586422082,0.00315889886559293,0.00165443109625182,0.0012717608602045819,0.0004022228393595066,0.0015672112457729573
1.5557426058688646,0.0029481984954148497,0.0015892126259170946,0.0012133901074433799,0.00035086514162692423,0.0019568393209072384
1.5673526253156471,0.0028872878019313604,0.0023892900716707757,0.0014286407412179613,0.0003873986602066676,0.0015120028059073115
1.5789626447624299,0.002764575126611043,0.0025147848988136185,0.0013793502523906048,0.0004342904369459312,0.0017212669208847558
1.5905726642092124,0.002274733560053613,0.0018510981072632202,0.0011922225046963417,0.0004586106487298526,0.00139580148762028
1.602182683655995,0.0027722186766434382,0.0016151420307615044,0.0011135755898683615,0.00046136997559949284,0.001283698949087182
1.6137927031027774,0.0025439364865565213,0.0015431045540452088,0.0010370312197279623,0.0004035522568554911,0.0012242499472767746
1.62540272254956,0.0026485752010277307,0.0018219532862617227,0.0009352261400840359,0.0002915592756040303,0.0012525756475929243
1.6370127419963427,0.002696557552388229,0.0017792929646886038,0.0009427937627416596,0.0002740003622325476,0.0010411689506853218
1.6486227614431253,0.002036746919401252,0.0017462555847966971,0.0011397576054858896,0.00024310262606521343,0.0010591286346325042
1.6602327808899078,0.0019509609355478274,0.0020085018064435974,0.0009128478353207408,0.00031338986879837565,0.0008819865039637182
1.6718428003366903,0.002158576889402435,0.0015288200988469534,0.0007606711687606976,0.00032196696157198255,0.0013794535408341718
1.6834528197834728,0.0017336627533365413,0.0013894680584652886,0.0007648978225791932,0.00025966000289343776,0.001800883257176438
1.6950628392302556,0.0017722559117835145,0.0012213754748788587,0.0006718980952083727,0.00024192247652339344,0.0013793355457006767
1.706672858677038,0.0021527543738588143,0.0011961960774113647,0.0008330067446117308,0.00021135837794622174,0.0009965882626799863
1.7182828781238206,0.0014123669317503984,0.001189304984757216,0.0006513055590477025,0.00021249121817506477,0.0009083355777586763
1.7298928975706032,0.001965109978906251,0.001420827840439406,0.000661750995167452,0.00020887623450140656,0.0013762557935348358
1.7415029170173857,0.0022950082334950196,0.0012464868835925734,0.0006158467335571966,0.00016243239936315404,0.0010759821068523111
1.7531129364641684,0.0016311442208050955,0.001012680504898451,0.0006691199128596836,0.0001645845842593469,0.0012771228992213563
1.764722955910951,0.0017266320507197763,0.0010205997688075184,0.0006393469651828124,0.00015874750167615582,0.0006909978299898736
1.7763329753577335,0.001850782547601475,0.001106360911768705,0.0005605365940895418,0.00016749742978872312,0.0011353427279487283
1.787942994804516,0.0015791202545051945,0.0009719077768795552,0.0005576211878338439,0.00015796575729537792,0.000859817986803032
1.7995530142512985,0.0018512869415281573,0.0008683174643153357,0.00046522980528119237,0.0001322478288607473,0.0008466085802661455
1.8111630336980813,0.001428038150118511,0.001004206555590062,0.0003660343338411469,0.00012364505486886105,0.000628688858647981
1.8227730531448638,0.001532141148069309,0.0008523804056265315,0.0004795592522106177,0.00013377299215363447,0.0006740096236011962
1.8343830725916463,0.0014088554114054007,0.0007250950775219796,0.00042643319998146177,9.456116548379952e-05,0.0007205444255736374
1.8459930920384289,0.0013768625302526005,0.0007432150918623706,0.0003832925729332005,9.795002958595654e-05,0.0006829350469784263
1.8576031114852114,0.0009418962598663624,0.0007252423279646449,0.0003325329998564228,8.085863490110213e-05,0.0005044540981660396
1.8692131309319941,0.0015440727763807041,0.0005448570739453557,0.00032300059207985123,6.259788422012869e-05,0.0004277246154406074
1.8808231503787767,0.0011422348332616307,0.0005720005750615412,0.00035069687744989384,8.611856254467263e-05,0.0003435656408785828
1.8924331698255592,0.0012264784486990237,0.0006106907578936223,0.00033532804713708663,5.8949934571479566e-05,0.0003660588133848223
1.9040431892723417,0.0008153806880380294,0.0005786326366532096,0.0003230173598037009,6.315964361329426e-05,0.00048176217765897965
1.9156532087191245,0.0010980223582148269,0.0005521194891971051,0.0002340764304416044,5.5074905620601576e-05,0.00043390657984131967
1.927263228165907,0.0009811600075634724,0.0005999027447405386,0.0002659402296020848,4.6604624108498134e-05,0.0003598568475484305
1.9388732476126895,0.0009321312670848966,0.0005466154972264495,0.0002609328250282974,4.389724605766326e-05,0.0004036753431470761
1.950483267059472,0.0008198056065074236,0.0006246252872463791,0.0002198509026208566,4.7251283200141776e-05,0.00037330303729398584
1.9620932865062546,0.0009580079685935757,0.0005532216067600062,0.00023300069391812934,4.026289091901488e-05,0.0002280194363759744
1.9737033059530373,0.000883871010819971,0.0005865686635142319,0.0002132785842923258,3.714881493882665e-05,0.00030352754547321325
1.9853133253998199,0.0008554946757553115,0.00043537213577172845,0.0001781201843569264,2.2200383935067228e-05,0.0002398133355153093
1.9969233448466024,0.0007803165384122218,0.0003936063740092756,0.00020901225043959412,2.902069765563198e-05,0.00022383511529534182
2.008533364293385,0.0008786526037181525,0.0003732777801499533,0.00017627144682417877,3.014352578221124e-05,0.00024216417777504778
2.0201433837401677,0.0008623885996732676,0.0003297444184038008,0.0001267066103806516,1.9474874958333843e-05,0.00029398218415476753
2.03175340318695,0.0006305350593878852,0.00045951259877345505,0.00019541319967582483,1.7307571867241335e-05,0.0003032122453453575
2.0433634226337327,0.00084758982950009,0.000362353442926688,0.00016805295831347683,2.020571293419907e-05,0.0002684771925986981
2.0549734420805152,0.0007407736748586437,0.0003738885781565715,0.00011704287693071043,1.7323089901437603e-05,0.00033180177642720454
2.0665834615272978,0.0006073857760710472,0.00032608720640286975,0.00015223556336397783,1.3947308335046603e-05,0.00021753555537884581
2.0781934809740803,0.0007386787677676361,0.0003861813748788082,0.000135454125348219,1.3330530137846358e-05,0.0001952789432588637
2.089803500420863,0.0005915994749475973,0.00033342935005659016,0.00013278011438485596,1.4452153736884439e-05,0.0002003689006110472
2.1014135198676454,0.0005817376615506541,0.00028071821312123155,0.0001254844822830732,1.2011458292578479e-05,0.0002507911252848048
2.113023539314428,0.0005622807190407142,0.00025350560138889,0.00010679409925995576,8.902606768269557e-06,0.00021098982204785882
2.124633558761211,0.00044493318048333856,0.0002692329913827246,0.00010936597750976428,6.9085267435585735e-06,0.00040107855029192674
2.1362435782079934,0.0005551383217557935,0.0002483325760391918,9.735085772763429e-05,7.543585735887465e-06,0.00020822188044332586
2.147853597654776,0.0004808162928793266,0.00017075650791269112,9.106937876803616e-05,5.012341344362644e-06,0.00024179749928814097
2.1594636171015584,0.0003693105791869101,0.00019740263271797814,7.950188203033821e-05,5.977680959412721e-06,0.00019736374760800712
2.171073636548341,0.00045431327957943027,0.0002250825063513251,6.582818829310814e-05,4.9835234010614415e-06,0.00018416914918554007
2.1826836559951235,0.00043127246718650857,0.00019288212213311413,7.925498205699208e-05,5.115374581496824e-06,0.00016457164000219292
2.194293675441906,0.0005020255908501983,0.00018455870173700596,5.606278601456999e-05,2.7449088104908405e-06,0.00011311720458059737
2.2059036948886885,0.00033543444244914683,0.00017363968049855254,5.651773488773952e-05,2.740485716210513e-06,0.00011385973416950757
2.217513714335471,0.00045359956586239964,0.0001554150320026647,4.4603511780672406e-05,2.438963095200925e-06,0.00013159582390545274
2.229123733782254,0.00041444937210628605,0.0001568435523379226,4.15339117218256e-05,2.5288869870066653e-06,0.00013458994545454198
2.2407337532290366,0.0003884078154524506,0.00017499395876368639,5.201271905076324e-05,1.7303989484188036e-06,0.00011668707100659782
2.252343772675819,0.0003097085967915936,0.0001734996983935383,4.044616018481317e-05,1.9543042545846336e-06,7.983335609309122e-05
2.2639537921226016,0.00038402963250377226,0.00010791480912364708,3.706769968036605e-05,1.891275696802595e-06,6.51098403495723e-05
2.275563811569384,0.0003122921220875174,0.0001327363313448927,2.454347292229494e-05,2.0495078829175383e-06,5.512000237123754e-05
2.2871738310161667,0.00039150420197374056,0.000132723538705729,2.5089081380541354e-05,1.5966390484816995e-06,8.36846007526e-05
2.298783850462949,0.0002803505852157618,9.627125567557281e-05,2.5947163640399585e-05,1.401814135338582e-06,9.716310170243393e-05
2.3103938699097317,0.0003574914429160848,0.00010354630496357631,2.5945738613795827e-05,1.3189544422633124e-06,7.284313993723444e-05
2.3220038893565143,0.00026026310527683233,0.00012261320829166133,2.05929990040478e-05,9.918073440273216e-07,8.583631479856251e-05
2.3336139088032968,0.00029285546593058964,8.93315211171706e-05,2.0948726268599707e-05,9.500972947444091e-07,6.172055668518685e-05
2.3452239282500797,0.00025850056828255073,9.173785334803804e-05,2.0682212515241834e-05,1.0198238768586834e-06,5.868709356420535e-05
2.3568339476968623,0.0002747443053229739,9.551168048444658e-05,1.475261802807361e-05,8.392827745112336e-07,8.282851366264994e-05
2.368443967143645,0.00022972230301749832,8.603912382405796e-05,1.49140798360014e-05,9.274470306489606e-07,9.227069104436677e-05
2.3800539865904273,0.00030649302563032384,8.542856337927503e-05,1.1162562132036395e-05,7.255227854131177e-07,7.459851943705926e-05
2.39166400603721,0.00022886864995294142,7.767096548574174e-05,1.1776257745773259e-05,7.813915406880068e-07,5.846943598642395e-05
2.4032740254839924,0.00023079900711247498,7.520665366091901e-05,1.055361658396382e-05,7.493905237904298e-07,4.7516893070364904e-05
2.414884044930775,0.00018183170722227182,6.797256982939352e-05,1.0725676148439045e-05,6.665053010398044e-07,4.915351504073002e-05
2.4264940643775574,0.0001714662586048262,6.486499049257727e-05,9.453280741722349e-06,7.493754766028693e-07,5.4058971868176034e-05
2.43810408382434,0.0002205743330922844,5.5656179239171164e-05,9.343019586762176e-06,6.899170260793042e-07,6.45169488132156e-05
2.4497141032711225,0.0001970591004152388,5.5073565595918204e-05,7.110236994490843e-06,5.410677910389878e-07,3.071193571486829e-05
2.4613241227179055,0.00019302092551357194,5.2023829770324045e-05,7.764151783426921e-06,5.69840565929677e-07,3.774771717108151e-05
2.472934142164688,0.00015077015024759783,6.55299676108593e-05,6.1519144865502205e-06,5.508976379585813e-07,4.167262635384778e-05
2.4845441616114705,0.00019905100065126707,5.497077775239175e-05,5.723846299317114e-06,5.8972462171785e-07,2.8495050023418958e-05
2.496154181058253,0.0001534895246335619,5.159475205866192e-05,4.982269881758393e-06,5.000628660915322e-07,3.8191287298987024e-05
2.5077642005050356,0.00014351512703387868,4.723541401647207e-05,4.225949345083553e-06,5.216567521682241e-07,3.1335577201662894e-05
2.519374219951818,0.00017047815066520083,4.2838898714017985e-05,2.8149835734482957e-06,4.670280727641381e-07,3.931606305207821e-05
2.5309842393986006,0.00015714391794022171,2.6470064620945756e-05,2.531530024260399e-06,5.036311878903641e-07,3.4639707687535375e-05
2.542594258845383,0.00013903277435747905,3.026005405296159e-05,2.522060696763997e-06,4.743016048823389e-07,3.1234952193794095e-05
2.5542042782921657,0.00014302425455487328,3.604785307315002e-05,2.568303489524205e-06,4.646982285882505e-07,2.2262579378763862e-05
2.565814297738948,9.929231553504923e-05,3.3204265997641525e-05,1.741718194284204e-06,4.428515661926752e-07,2.4962320857535693e-05
2.577424317185731,0.00010975409502193942,2.6100123415214318e-05,1.6268500965532204e-06,4.4234308857966817e-07,2.9441935764607523e-05
2.5890343366325137,0.00012323652037792346,2.8909829708575158e-05,1.746187988614417e-06,4.1770648524921446e-07,2.1856693714295235e-05
2.6006443560792962,0.00012810191910893524,3.1436746067889626e-05,1.4214822203949102e-06,4.11915908112898e-07,1.9914577170107002e-05
2.6122543755260788,0.00011900174112540926,2.0520699044541748e-05,1.5287461612643123e-06,4.0322657729395015e-07,2.7300602850956092e-05
2.6238643949728613,9.783667058457595e-05,1.991321021514795e-05,1.0298500271654452e-06,3.84558314410602e-07,1.7775824595637288e-05
2.635474414419644,0.00011524042361106866,1.7967345709840935e-05,7.760094128201563e-07,3.8517498375956666e-07,2.0381762289078763e-05
2.6470844338664263,7.54415018292094e-05,1.9689833192119313e-05,8.683453056270197e-07,3.725354558280934e-07,1.640500462494033e-05
2.658694453313209,9.476972944609855e-05,1.598043944392043e-05,6.621051180277777e-07,3.5948168607168203e-07,1.5986716380031047e-05
2.6703044727599914,8.274395094702084e-05,1.586040195937767e-05,5.661471364437279e-07,3.587850959175848e-07,9.564089403490145e-06
2.681914492206774,7.301692322521681e-05,1.4598703601313024e-05,5.896148384806239e-07,3.42840439394722e-07,1.4014026920997539e-05
2.693524511653557,8.285334461412034e-05,1.5235185005573341e-05,5.394280539171542e-07,3.4777523438455325e-07,1.4937090088368443e-05
2.7051345311003394,8.061863100391137e-05,1.3650185096954245e-05,4.733692135504807e-07,3.2498982753772723e-07,1.3269953517429217e-05
2.716744550547122,7.277949556444807e-05,1.219379284380745e-05,4.314937049132081e-07,3.3674261710537376e-07,9.86392097166807e-06
2.7283545699939045,5.923183747176887e-05,1.1396067300313194e-05,3.196164374507063e-07,3.1614713239509286e-07,9.914976676443277e-06
2.739964589440687,6.034560287662036e-05,1.0137731290674265e-05,2.859764236626426e-07,3.1749350966997266e-07,1.0001723156186686e-05
2.7515746088874695,6.163523594451045e-05,1.038759113041599e-05,3.070204801412048e-07,3.0311223492791345e-07,1.2031142209787141e-05
2.763184628334252,7.588642305585989e-05,8.949196399587544e-06,2.6511559531318137e-07,3.018905359126789e-07,8.741905918202746e-06
2.7747946477810346,5.32862408846682e-05,1.0987258971105038e-05,2.2580742177509708e-07,2.9525165542092786e-07,8.207044973060523e-06
2.786404667227817,4.8745297525647126e-05,9.576248360684152e-06,2.335593332176474e-07,2.950453420184878e-07,6.308347789675879e-06
2.7980146866745996,5.394444241401548e-05,7.93181930919069e-06,1.835061293587827e-07,2.837503185086268e-07,6.762939358613941e-06
2.8096247061213826,5.3759242204187355e-05,7.931566675093737e-06,1.3965160752812868e-07,2.781319272654229e-07,6.693887809261111e-06
2.821234725568165,4.346921614685489e-05,6.1966573630151195e-06,1.4638529016800114e-07,2.7101029760267396e-07,6.746471460589629e-06
2.8328447450149477,4.857716453070703e-05,5.391521578061928e-06,1.4313205195142575e-07,2.663870198816739e-07,7.525859062726193e-06
2.84445476446173,3.92216969378324e-05,5.820978494242014e-06,1.2752953036246305e-07,2.605107007934748e-07,5.590669003213403e-06
2.8560647839085127,3.579298040915052e-05,5.554267648010049e-06,1.2738360351238435e-07,2.549784693240037e-07,5.263018868258718e-06
2.8676748033552952,4.461680949286825e-05,6.040792039068044e-06,1.3419664019227093e-07,2.464362728015157e-07,5.154872123988104e-06
2.8792848228020778,3.794823208312668e-05,5.603473328185163e-06,1.1146963237656591e-07,2.454986088908945e-07,4.115410250524662e-06
2.8908948422488603,3.8497061778532235e-05,4.783356119262323e-06,9.764686106759249e-08,2.3670356076694513e-07,7.447441706300126e-06
2.902504861695643,3.188693114201676e-05,3.127268505886997e-06,8.617074429664365e-08,2.324382261171062e-07,6.433312803205622e-06
2.9141148811424253,3.172980697494868e-05,4.212526665591368e-06,9.516492189606559e-08,2.290899856950594e-07,4.611810058444008e-06
2.9257249005892083,2.609139268997033e-05,3.489016718702107e-06,9.532229977340029e-08,2.25181942356059e-07,3.7760296844788074e-06
2.937334920035991,2.7696811923513455e-05,3.299288622305418e-06,8.630684046111308e-08,2.219243392770065e-07,3.656848655090998e-06
2.9489449394827734,2.9355218817408392e-05,3.105322164130074e-06,6.88096504630161e-08,2.165909893670973e-07,3.117723538620499e-06
2.960554958929556,2.9178507965475846e-05,3.03614540743264e-06,7.626454167709777e-08,2.118296933836208e-07,2.035078465439907e-06
2.9721649783763384,2.506210051484382e-05,2.8062427432225664e-06,7.673906617487523e-08,2.0438494850518737e-07,3.5243407270880892e-06
2.983774997823121,1.9862845597648493e-05,2.6997089005936446e-06,7.576478668039279e-08,2.0484618148470105e-07,3.531777025144102e-06
2.9953850172699035,2.6306744112255634e-05,2.4764046932688683e-06,6.90360444364194e-08,2.025162470884843e-07,2.7924265130625564e-06
3.006995036716686,2.2101050398004096e-05,2.3331350501772163e-06,6.636313254107264e-08,1.959085009794194e-07,2.4342659126652653e-06
3.0186050561634685,1.892175905222075e-05,2.1421344113265517e-06,7.163876157146735e-08,1.9332927119041655e-07,2.6499412832798798e-06
3.0302150756102515,2.1586775221129555e-05,2.222867377409075e-06,6.597066429948605e-08,1.8911629316419886e-07,2.28308926549569e-06
3.041825095057034,1.7047460664627166e-05,2.341189245221592e-06,5.810898988023123e-08,1.843332427455104e-07,2.5125006444316246e-06
3.0534351145038165,1.6633724730371074e-05,1.9145471270725463e-06,6.060600628467049e-08,1.8195768771010737e-07,3.02262884041517e-06
3.065045133950599,1.6538393406234066e-05,1.9393163907835217e-06,5.612067257182408e-08,1.7856114925010553e-07,2.3733110661141207e-06
3.0766551533973816,1.4433191511838267e-05,1.71827475095697e-06,5.6423408716558334e-08,1.764829032112157e-07,1.9344939928382387e-06
3.088265172844164,1.4983228992107139e-05,1.6040106745383657e-06,5.770135370273729e-08,1.7142624843252974e-07,1.8374945475950076e-06
3.0998751922909467,1.3219260320706916e-05,1.5735914336271976e-06,5.776451251787885e-08,1.7056488776498082e-07,1.919321047415116e-06
3.111485211737729,1.3395057204824217e-05,1.5055646448595412e-06,5.682081032601563e-08,1.6747032021777664e-07,1.6098399840135619e-06
3.1230952311845117,1.1949322331356386e-05,1.4358830742643072e-06,5.266214410871905e-08,1.6395809095172352e-07,1.8729193816077112e-06
3.1347052506312942,9.386309456217265e-06,1.3204308342914182e-06,5.019518057692961e-08,1.6050463632259684e-07,2.0084797733074667e-06
3.146315270078077,1.3519119708161793e-05,1.23838849399877e-06,4.993798507210244e-08,1.5791086606136217e-07,2.007279257547801e-06
3.1579252895248597,1.1143807617577733e-05,1.0857177867642848e-06,4.83266453976372e-08,1.5666054393282586e-07,1.9178646672903253e-06
3.1695353089716423,9.871503196902235e-06,1.1960896735737951e-06,4.502935634112715e-08,1.5194298586331424e-07,1.8097128102245047e-06
3.181145328418425,1.005157107181568e-05,1.0024272650454436e-06,4.728894056763115e-08,1.508273514085113e-07,1.5602996867411916e-06
3.1927553478652073,9.7216520703898e-06,1.016477738375748e-06,4.462548295383777e-08,1.4627262563825398e-07,1.4105693656317233e-06
3.20436536731199,1.0287519348788464e-05,9.226323034607927e-07,4.502853623622784e-08,1.4458423278242653e-07,1.4651864082270105e-06
3.2159753867587724,8.40918866109658e-06,8.216190016875243e-07,4.383963484568533e-08,1.4102059003033823e-07,1.5340885752788886e-06
3.227585406205555,7.926889397761668e-06,8.312491831014538e-07,4.133428382593997e-08,1.396790016265544e-07,1.2891935457971457e-06
3.2391954256523374,6.443804937809116e-06,8.217797158200862e-07,4.3096317727283184e-08,1.3452452013106702e-07,1.29499058893858e-06
3.25080544509912,5.825622108148839e-06,7.289085280890229e-07,4.1895019495024644e-08,1.3440492359090258e-07,1.183080752826321e-06
3.262415464545903,6.560885573959727e-06,7.400901608688298e-07,4.033328737319699e-08,1.3106582652441403e-07,1.1575666164010254e-06
3.2740254839926854,6.641865677960423e-06,7.09243232490821e-07,4.024575584384523e-08,1.2805288818263754e-07,9.72005030979008e-07
3.285635503439468,5.644657991809117e-06,6.234292844905491e-07,4.061952178505144e-08,1.2823390674699842e-07,1.0085903661749101e-06
3.2972455228862505,6.6865272808163595e-06,6.382200005087457e-07,4.0349045162224005e-08,1.2424731186356862e-07,8.852222599086425e-07
3.308855542333033,5.367087396288084e-06,6.223355423518574e-07,3.911010354565385e-08,1.241980928528079e-07,8.644546804858975e-07
3.3204655617798156,3.219967676397834e-06,5.60685969805501e-07,3.8039703301549576e-08,1.1987777092814307e-07,7.688896395354658e-07
3.332075581226598,4.296004362444516e-06,6.352422985656476e-07,3.652420440058444e-08,1.1936861914984977e-07,8.551175304155167e-07
3.3436856006733806,3.0907295868791646e-06,6.042595688322994e-07,3.570105932624856e-08,1.1679052179047734e-07,7.100949671204979e-07
3.355295620120163,4.147535435673572e-06,5.54291055413551e-07,3.4742921823305966e-08,1.1405124505089234e-07,7.602089643109389e-07
3.3669056395669457,4.626654849354694e-06,5.263965198898162e-07,3.430567722780048e-08,1.1337136160597717e-07,7.498762490541425e-07
3.3785156590137286,4.439381333113692e-06,4.93625459249148e-07,3.333482092184668e-08,1.1094554595263179e-07,8.18465226400021e-07
3.390125678460511,3.58048619065404e-06,5.013743578416829e-07,3.343581304926682e-08,1.0889411297849522e-07,6.349397797540379e-07
3.4017356979072937,2.8109819542081865e-06,5.181471512223375e-07,3.332423519481236e-08,1.0802778090052026e-07,6.633619698992471e-07
3.413345717354076,3.1054185998704362e-06,5.086636565123383e-07,3.2248300627111816e-08,1.0624734614962583e-07,6.766007286222959e-07
3.4249557368008587,3.2379044864629843e-06,4.977997501175938e-07,3.100618314487785e-08,1.0399208445753658e-07,6.343550628847008e-07
3.4365657562476413,2.5039879717624073e-06,4.71360186204586e-07,3.063785235245097e-08,1.0139684783259352e-07,5.895685298956819e-07
3.448175775694424,1.6356052137904073e-06,4.586598418288808e-07,3.052224962737331e-08,1.017638489344298e-07,6.845108897712087e-07
3.4597857951412063,2.713505799954313e-06,4.2986433756290667e-07,2.9616551684920654e-08,9.93724962164212e-08,6.137739776924887e-07
3.471395814587989,2.5729260873775267e-06,4.275059113055465e-07,3.021978084968675e-08,9.878457899020968e-08,5.960231182447689e-07
3.4830058340347714,2.2044630348860614e-06,4.284026016149818e-07,2.918278608528669e-08,9.699051339511188e-08,5.085927239526612e-07
3.4946158534815543,1.6454026659549168e-06,4.3351701782798573e-07,2.8790126848381035e-08,9.45143113069224e-08,5.505571843018662e-07
3.506225872928337,1.8622177871549238e-06,4.009736517871624e-07,2.8779951188016867e-08,9.184623992854796e-08,4.835243076477443e-07
3.5178358923751194,1.7900835750261376e-06,4.0014350262283474e-07,2.8070572460055526e-08,9.105691129030113e-08,4.3585645007009343e-07
3.529445911821902,1.7555410535905816e-06,4.029582963086424e-07,2.8172407807965495e-08,8.959047051016173e-08,4.5417045518562834e-07
3.5410559312686845,1.7704267924075446e-06,3.8048816811394405e-07,2.7351693329240658e-08,8.833296050804486e-08,4.581417356004299e-07
3.552665950715467,1.5265004026539218e-06,3.7669787390573635e-07,2.6509108774099907e-08,8.71303115012483e-08,4.177142323340284e-07
3.5642759701622495,1.4324452978002076e-06,3.747632805279368e-07,2.575453179509308e-08,8.578416553959453e-08,4.448160012236444e-07
3.575885989609032,1.1327745162597849e-06,3.7670480960968294e-07,2.5490398891966007e-08,8.368714546665173e-08,4.1802198551173907e-07
3.5874960090558146,1.3552016994643347e-06,3.630850103470063e-07,2.5198208859584366e-08,8.201251490659328e-08,4.550034902804585e-07
3.599106028502597,8.728082946887447e-07,3.569084801340172e-07,2.4977484237431926e-08,8.178039425040836e-08,4.204112372559284e-07
3.61071604794938,9.694918284956242e-07,3.5126353495829665e-07,2.4749952137971692e-08,8.141426013780707e-08,4.266741409282185e-07
3.6223260673961626,1.150340349982955e-06,3.3943133240914754e-07,2.419725644821773e-08,7.856731796413544e-08,4.335772803319538e-07
3.633936086842945,7.01905841115343e-07,3.385006779086211e-07,2.403028816114759e-08,7.752683624074425e-08,4.126863281020671e-07
3.6455461062897276,8.587400038827527e-07,3.391800228447503e-07,2.287160472430336e-08,7.740908413246247e-08,4.3074906930847677e-07
3.65715612573651,5.721611238361635e-07,3.298964401397624e-07,2.2950993128152593e-08,7.625534589191198e-08,4.3244686245115117e-07
3.6687661451832927,8.862665952700206e-07,3.270730901827436e-07,2.274250698529705e-08,7.454145129119582e-08,4.1326913779791143e-07
3.680376164630075,5.886357246356185e-07,3.137498569324971e-07,2.199165049579192e-08,7.307875232480393e-08,3.694233947816455e-07
3.6919861840768577,5.557657411575057e-07,3.1684245979159506e-07,2.1813646986385417e-08,7.250425062062201e-08,3.7128934090402643e-07
3.7035962035236403,6.126672331054946e-07,3.11532972399574e-07,2.1756979695518133e-08,7.160773460053575e-08,3.6845971884817e-07
3.715206222970423,4.128437069030101e-07,3.084428487742853e-07,2.115606000540894e-08,6.958359577071833e-08,3.3883504526548576e-07
3.7268162424172058,5.443849539409922e-07,2.9781540322284696e-07,2.077637895099905e-08,6.91362045251181e-08,3.418489541609431e-07
3.7384262618639883,3.65411520589453e-07,2.9644613311836056e-07,2.0970979902372084e-08,6.797532584587884e-08,3.552168745676223e-07
3.750036281310771,5.056675309379879e-07,2.9016154686108834e-07,2.0409484961658908e-08,6.78481665657512e-08,3.300518446123423e-07
3.7616463007575534,3.834111112146592e-07,2.859771532219811e-07,1.9431310116348174e-08,6.623382047142747e-08,3.293886090730101e-07
3.773256320204336,3.4335824035069556e-07,2.8358329931499975e-07,1.9668732481473604e-08,6.491186835635206e-08,3.150081874757352e-07
3.7848663396511184,3.952469622544015e-07,2.7868021997174384e-07,1.9107052148789388e-08,6.451491602034862e-08,3.227382373117274e-07
3.796476359097901,3.892510754448325e-07,2.745061615278702e-07,1.9162208065402957e-08,6.366282897905122e-08,3.0454574379134786e-07
3.8080863785446835,2.8016961678414e-07,2.7403989210706763e-07,1.8950168798552247e-08,6.208624102786945e-08,3.02514330531763e-07
3.819696397991466,2.3774923871083482e-07,2.6564258962184295e-07,1.8491257316201766e-08,6.172188497346337e-08,3.041601480961238e-07
3.831306417438249,3.421901824362358e-07,2.633719773142794e-07,1.8290546649758295e-08,6.108330054497542e-08,2.884192388292231e-07
3.8429164368850315,2.6297632046485563e-07,2.603258190034526e-07,1.777094233659425e-08,6.037400191978414e-08,2.906924012719331e-07
3.854526456331814,2.2051549345067614e-07,2.5293838741520746e-07,1.7379016620208474e-08,5.880164052913463e-08,2.850617937264877e-07
3.8661364757785965,2.162661787774167e-07,2.487120633261373e-07,1.79864216181686e-08,5.797500681966731e-08,2.8069080604045193e-07
3.877746495225379,2.1252259888170674e-07,2.480568038019434e-07,1.7891498372559244e-08,5.759175806870095e-08,2.687609744535678e-07
3.8893565146721616,1.500988421943143e-07,2.445227033200097e-07,1.7580320002729235e-08,5.656608792581607e-08,2.7290558379824146e-07
3.900966534118944,1.6355624637781987e-07,2.4051893829553186e-07,1.6737207138769586e-08,5.5512048684454386e-08,2.5981237164466287e-07
3.9125765535657266,1.7540664893440611e-07,2.390945357776747e-07,1.6468955200146728e-08,5.456841929215973e-08,2.619614028678914e-07
3.924186573012509,1.0530328415965674e-07,2.333984273763825e-07,1.5946063937882802e-08,5.44744363024224e-08,2.564877654492714e-07
3.9357965924592917,1.4854690175935717e-07,2.3009145136377327e-07,1.6096875369146542e-08,5.3485275821202476e-08,2.5928582278274296e-07
3.9474066119060747,1.4904412234079795e-07,2.27465022405459e-07,1.582884555702833e-08,5.235719278891604e-08,2.533995025349061e-07
3.959016631352857,8.731879786065952e-08,2.2243940195798325e-07,1.544627235650748e-08,5.191214255703263e-08,2.462721112275895e-07
3.9706266507996397,1.0076332727692503e-07,2.2063001756864442e-07,1.5673775346779834e-08,5.120123444743975e-08,2.4807426650471786e-07
3.9822366702464222,1.2756970268007132e-07,2.1653091552570047e-07,1.494216063467525e-08,5.020959581332334e-08,2.3864328367942087e-07
3.9938466896932048,1.0729675345791362e-07,2.1397896423051034e-07,1.502969964460615e-08,4.923229849846708e-08,2.3833438435835623e-07
4.005456709139987,7.780097026110162e-08,2.1132333967918554e-07,1.4893540715572982e-08,4.8972480764580786e-08,2.3308713076318065e-07
4.01706672858677,9.048601368228226e-08,2.0999999886357407e-07,1.4362421871751332e-08,4.8438183333706744e-08,2.2886062896801278e-07
4.028676748033552,8.11914900433154e-08,2.0647397281457248e-07,1.4574007695271296e-08,4.756382278759206e-08,2.2622521168057837e-07
4.040286767480335,8.134816180849547e-08,2.0337033496275686e-07,1.4158215093252732e-08,4.68976631091689e-08,2.236023987922793e-07
4.051896786927117,7.140436868888015e-08,1.995088608647316e-07,1.4046976878320437e-08,4.645358895597363e-08,2.2210616481776195e-07
4.0635068063739,6.202062813644647e-08,1.9707845542326914e-07,1.3712462801212919e-08,4.5574666481170395e-08,2.1695920190709702e-07
4.0751168258206825,5.7177504606608156e-08,1.943000494449562e-07,1.3739062674029358e-08,4.526064216826035e-08,2.187333351270004e-07
4.086726845267465,6.742110607918137e-08,1.919121341170305e-07,1.3238251400563568e-08,4.426677728328131e-08,2.1294995549511438e-07
4.0983368647142475,5.616484464539444e-08,1.8932591041674132e-07,1.3280594476405445e-08,4.4245006084844106e-08,2.111716841522325e-07
4.1099468841610305,5.1766009035655966e-08,1.870240025839024e-07,1.3032418187127708e-08,4.302391651685925e-08,2.091965517373474e-07
4.1215569036078135,5.894184667322574e-08,1.84363656371946e-07,1.2784841123668247e-08,4.2380944987346194e-08,2.05470149492812e-07
4.1331669230545955,4.8165101510354904e-08,1.8188626213127564e-07,1.2823492782870959e-08,4.224005445244786e-08,2.0314382680953084e-07
4.1447769425013785,4.580057284003429e-08,1.8021339285327494e-07,1.2232198547603886e-08,4.113930147427553e-08,1.9864908282523747e-07
4.156386961948161,5.427168754607167e-08,1.7841583668972854e-07,1.2070733063846978e-08,4.123258708552488e-08,1.9820882697985338e-07
4.167996981394944,4.5559130037246976e-08,1.7667446888410857e-07,1.2286411341163107e-08,4.04609848046162e-08,1.9296787703903428e-07
4.179607000841726,4.113039100491153e-08,1.7471256707749237e-07,1.2078902801603513e-08,4.0130406547941815e-08,1.9294627674925965e-07
4.191217020288509,4.3269353834255096e-08,1.7022150311190157e-07,1.204259876874932e-08,3.9686075486689246e-08,1.895086946415392e-07
4.202827039735291,4.005235543507449e-08,1.678436844258578e-07,1.1573277124286843e-08,3.8973683017658695e-08,1.8724702083593782e-07
4.214437059182074,3.681859098180094e-08,1.6708814180373816e-07,1.1573619113964371e-08,3.8333316140299677e-08,1.8333897630568905e-07
4.226047078628856,4.184238997933622e-08,1.6447599771556386e-07,1.149506908295644e-08,3.7785938668809266e-08,1.8154554734210674e-07
4.237657098075639,3.4686202184544645e-08,1.6276877907578855e-07,1.1552090010623211e-08,3.7420038424153256e-08,1.7806785850586638e-07
4.249267117522422,3.503964986512217e-08,1.6017003370400286e-07,1.113139787632323e-08,3.69285326785825e-08,1.7689215084632002e-07
4.260877136969204,3.917094307793956e-08,1.5780542020338922e-07,1.1152014065651966e-08,3.648709826034891e-08,1.744822754891717e-07
4.272487156415987,3.263916242197613e-08,1.5504907103773799e-07,1.1028481230917977e-08,3.581180865629922e-08,1.7259489751479043e-07
4.284097175862769,3.5678784383386344e-08,1.5429177348655421e-07,1.088684671031016e-08,3.5473362413526566e-08,1.709932302803331e-07
4.295707195309552,3.268189190393451e-08,1.5125864444931474e-07,1.0632975062496028e-08,3.543752100792869e-08,1.6887117315766708e-07
4.307317214756334,2.977249159287353e-08,1.5070507108360212e-07,1.0487490752761175e-08,3.4446374148206436e-08,1.6608223265542728e-07
4.318927234203117,3.180271867452655e-08,1.4816542402564615e-07,1.0079708248581228e-08,3.4460374748339334e-08,1.6350007354069967e-07
4.330537253649899,2.916912177680123e-08,1.4593877105340523e-07,1.0195893025720757e-08,3.399726114340051e-08,1.6175279808620502e-07
4.342147273096682,2.7646792883492087e-08,1.4499673361885516e-07,9.991118299961656e-09,3.355433352511006e-08,1.602573973143066e-07
4.353757292543465,3.009761036950967e-08,1.4242718998474481e-07,9.843229812824289e-09,3.3134478095523946e-08,1.5753189871199478e-07
4.365367311990247,2.6592947845579913e-08,1.4014051742927493e-07,9.695768795043968e-09,3.272186904940838e-08,1.5468701377445038e-07
4.37697733143703,2.7096559386447912e-08,1.3920099507021817e-07,9.846436961223177e-09,3.2148358218231944e-08,1.5357423473516628e-07
4.388587350883812,2.9219566877147904e-08,1.377447770642576e-07,9.427055034711506e-09,3.220851740673629e-08,1.5160839567771743e-07
4.400197370330595,2.5703000303908462e-08,1.3551363867310488e-07,9.369746146877128e-09,3.131047294214728e-08,1.4992374100607376e-07
4.411807389777377,2.522310969305847e-08,1.3398342473621684e-07,9.201299782285299e-09,3.104156511346031e-08,1.4852177678738417e-07
4.42341740922416,2.7247236934779752e-08,1.320711631859024e-07,9.392031538029742e-09,3.056346414352222e-08,1.462214370179216e-07
4.435027428670942,2.3882461747295512e-08,1.3027604658725835e-07,9.066756812047492e-09,3.0147221550201765e-08,1.4511398814007667e-07
4.446637448117725,2.4413912510351272e-08,1.2892208647038595e-07,9.134389594220546e-09,3.013972590671562e-08,1.4341233995956604e-07
4.458247467564508,2.4699084366232263e-08,1.2780368311827554e-07,8.898063172130938e-09,2.9410095853393844e-08,1.4165956517616234e-07
4.46985748701129,2.3291246312241258e-08,1.2662775817178274e-07,8.686565526096087e-09,2.900102666333977e-08,1.404239006891874e-07
4.481467506458073,2.4028823990154003e-08,1.2447787447001432e-07,8.590106556121197e-09,2.857464397472439e-08,1.377840661617485e-07
4.493077525904855,2.362114398613203e-08,1.2344999900156996e-07,8.462625139080996e-09,2.846149354201025e-08,1.3678819323016099e-07
4.504687545351638,2.2855657142154267e-08,1.211634738844599e-07,8.53682742414721e-09,2.809049247360625e-08,1.349964354686211e-07
4.51629756479842,2.253127863168103e-08,1.2046718382058966e-07,8.304656743914275e-09,2.7759576691084145e-08,1.3339079937437087e-07
4.527907584245203,2.2216907558619e-08,1.197724348708492e-07,8.265371764484876e-09,2.7631902548592357e-08,1.3157343905428958e-07
4.539517603691985,2.1557358805228722e-08,1.177773604916775e-07,8.026275747186982e-09,2.719072373552217e-08,1.3031095931006553e-07
4.551127623138768,2.235547227572352e-08,1.1570309404930576e-07,7.986581301806782e-09,2.7014295638332424e-08,1.2857004827124442e-07
4.56273764258555,2.1326874481326084e-08,1.14688647957868e-07,7.950236851078576e-09,2.65111999406965e-08,1.2755370217908085e-07
4.574347662032333,2.085180197701843e-08,1.1375886566606192e-07,7.925563395852654e-09,2.6303624342629758e-08,1.2584507550380313e-07
4.585957681479116,2.1382906931645663e-08,1.1263644545465484e-07,7.646869607858747e-09,2.5856501921518987e-08,1.2492275589703613e-07
4.597567700925898,2.081660229477751e-08,1.1102233510514725e-07,7.667776860583123e-09,2.5876632558989457e-08,1.2331469661167597e-07
4.609177720372681,2.0106877704494163e-08,1.1003806174946267e-07,7.78390492527024e-09,2.5367450983217868e-08,1.219683046834976e-07
4.6207877398194634,2.056036890114313e-08,1.0818813405035235e-07,7.447581332086216e-09,2.525004339954295e-08,1.2093455667235887e-07
4.632397759266246,1.999043626080452e-08,1.0727640296096498e-07,7.400948309367119e-09,2.5001144624789898e-08,1.1928264451403455e-07
4.6440077787130285,1.9627068570558868e-08,1.064626888527017e-07,7.49456009860663e-09,2.4555552857508724e-08,1.180254324971725e-07
4.6556177981598115,1.984707383326994e-08,1.0520172582412941e-07,7.1299331238195725e-09,2.4456727924321118e-08,1.1685722847890598e-07
4.6672278176065936,1.8961666132416344e-08,1.04649103834189e-07,7.250077112126281e-09,2.3986991490584558e-08,1.153611598254347e-07
4.6788378370533765,1.8877101776879855e-08,1.0256986636502847e-07,7.216105155188569e-09,2.371215395827688e-08,1.1440847313510527e-07
4.6904478565001595,1.891975167011854e-08,1.0177342548842442e-07,7.062624006324657e-09,2.3389918692206462e-08,1.1296704291654979e-07
4.702057875946942,1.8911419701896956e-08,1.011429468653992e-07,7.105447266888875e-09,2.3350238872334388e-08,1.1157490838444372e-07
4.7136678953937245,1.8547648196222497e-08,9.951169309423135e-08,6.962787333582885e-09,2.3018369626388848e-08,1.113184161584563e-07
4.725277914840507,1.8276896323217706e-08,9.937496279168794e-08,6.767147123864609e-09,2.2973019469621502e-08,1.0979650293715837e-07
4.73688793428729,1.8375834069504597e-08,9.791881105313319e-08,6.792667084369141e-09,2.2752771815589538e-08,1.084144470164521e-07
4.748497953734072,1.763699647471466e-08,9.652973615436434e-08,6.792696781771384e-09,2.2357746872936762e-08,1.077494074271024e-07
4.760107973180855,1.7736294528021104e-08,9.623758817067783e-08,6.7133273812542655e-09,2.2268613554584623e-08,1.0583251154912362e-07
4.771717992627637,1.8095328081954186e-08,9.523410032563484e-08,6.6612664783653175e-09,2.1903277657084743e-08,1.050960065293642e-07
4.78332801207442,1.741475944734125e-08,9.390224265467341e-08,6.595327636933363e-09,2.1873599755815687e-08,1.0396473013350872e-07
4.794938031521202,1.7545025054877436e-08,9.321236827531481e-08,6.385633686821729e-09,2.1477346760196022e-08,1.0275752788261715e-07
4.806548050967985,1.7089560323645854e-08,9.215144643283175e-08,6.404779564226616e-09,2.121771326460874e-08,1.020378383720722e-07
4.818158070414768,1.677104211941854e-08,9.106560063787148e-08,6.390420389285504e-09,2.09956814869749e-08,1.0086595595822415e-07
4.82976808986155,1.675649709713755e-08,9.064581980717135e-08,6.333876206614e-09,2.089102491287894e-08,9.997087681635003e-08
4.841378109308333,1.6564547640079545e-08,8.91521322542671e-08,6.347956109598373e-09,2.071409470232284e-08,9.867311900565431e-08
4.852988128755115,1.627954985985705e-08,8.876060237412712e-08,6.1284002029725675e-09,2.0553566399860776e-08,9.792950846538748e-08
4.864598148201898,1.620941115956125e-08,8.770608503024838e-08,6.063120015504615e-09,2.0289765599946703e-08,9.699805141881696e-08
4.87620816764868,1.5824694900395083e-08,8.681171882145082e-08,5.98642311337311e-09,1.9993119074161017e-08,9.598613422980796e-08
4.887818187095463,1.5706348123740615e-08,8.627251239103384e-08,5.9350083162386846e-09,1.986794277689962e-08,9.51221113599173e-08
4.899428206542245,1.577350931421026e-08,8.530023971014772e-08,5.8773796353838126e-09,1.9787122769958425e-08,9.433292003653552e-08
4.911038225989028,1.5599530463325437e-08,8.431745410372597e-08,5.815200214199985e-09,1.9405780845168096e-08,9.365518852753217e-08
4.922648245435811,1.5593286551132265e-08,8.351298540327248e-08,5.777047970331632e-09,1.9291600500130918e-08,9.282045952719088e-08
4.934258264882593,1.539946684192933e-08,8.233836598919518e-08,5.663290153743801e-09,1.918213424443188e-08,9.14899041670423e-08
4.945868284329376,1.532664665081156e-08,8.187150781208771e-08,5.805241149624638e-09,1.8978596092183923e-08,9.088036244558731e-08
4.957478303776158,1.511307069968475e-08,8.146863639876223e-08,5.602497788983418e-09,1.873018050733814e-08,8.984297885483025e-08
4.969088323222941,1.4771980037677584e-08,8.02893112233522e-08,5.483865937009228e-09,1.866456417204987e-08,8.892042298679108e-08
4.980698342669723,1.4702100632919843e-08,7.964114158542395e-08,5.470945676324381e-09,1.836618375626735e-08,8.835930537025597e-08
4.992308362116506,1.4630586235653408e-08,7.892196171367808e-08,5.528284599057796e-09,1.830441135924436e-08,8.732104869779512e-08
5.003918381563288,1.4255144383242283e-08,7.826887859721148e-08,5.406951767367875e-09,1.808754383006673e-08,8.687017459086733e-08
5.015528401010071,1.4203894863055415e-08,7.756248535213234e-08,5.454780679827357e-09,1.7872185459876566e-08,8.589482198165301e-08
5.027138420456853,1.4207177034772327e-08,7.661430455637578e-08,5.287431997916763e-09,1.7736032180306647e-08,8.524219693668793e-08
5.038748439903636,1.4085379621755418e-08,7.649427664323865e-08,5.282526081272672e-09,1.7632974496585e-08,8.464555234750364e-08
5.050358459350419,1.3807960875876531e-08,7.53033556282258e-08,5.224383469774532e-09,1.7389517837304625e-08,8.359019470237641e-08
5.061968478797201,1.3801976833823693e-08,7.486395398859909e-08,5.1723126653919216e-09,1.7352319176789565e-08,8.310987285787014e-08
5.073578498243984,1.3723466240656224e-08,7.407250435603223e-08,5.145612553992237e-09,1.7085973506172314e-08,8.215098932603769e-08
5.085188517690766,1.3609777197112818e-08,7.356905376492764e-08,5.091235209512477e-09,1.7015160065238906e-08,8.157268128967441e-08
5.096798537137549,1.3424637747815087e-08,7.258981644192365e-08,5.074702999979251e-09,1.6839120657502064e-08,8.055299588158521e-08
5.108408556584331,1.3230726216435291e-08,7.196213776937192e-08,4.985845761473052e-09,1.6765108883837782e-08,7.997203918149815e-08
5.120018576031114,1.3177409782825429e-08,7.156402640826414e-08,4.961689155103433e-09,1.6549781547935286e-08,7.959467049459436e-08
5.131628595477896,1.3105492043913492e-08,7.07658475316269e-08,4.951234710030978e-09,1.6397261137471192e-08,7.856208494520912e-08
5.143238614924679,1.2919220427169216e-08,7.02514358030744e-08,4.813213705549463e-09,1.619215980665216e-08,7.796736355290258e-08
5.154848634371462,1.2953469471284947e-08,6.969789844444309e-08,4.830212131215117e-09,1.619006613033029e-08,7.75244930080353e-08
5.166458653818244,1.2642284615240372e-08,6.901892003673019e-08,4.890162079750503e-09,1.5952566981277285e-08,7.672612095562125e-08
5.178068673265027,1.2582322409672762e-08,6.842414276357108e-08,4.728437546809873e-09,1.5910061478658174e-08,7.622269940939186e-08
5.1896786927118095,1.2438542182492295e-08,6.771102207717463e-08,4.7005569537828595e-09,1.5716374659709778e-08,7.525854945232904e-08
5.2012887121585925,1.2291381553958176e-08,6.748933862343765e-08,4.6404821330128224e-09,1.5566410123923018e-08,7.500400007490584e-08
5.2128987316053745,1.2169654770176733e-08,6.668890964269183e-08,4.630209665745226e-09,1.5457386691269145e-08,7.413371747461761e-08
5.2245087510521575,1.2324102243393678e-08,6.621665218629755e-08,4.671347960346735e-09,1.5281691569607576e-08,7.345667129156097e-08
5.23611877049894,1.2118040519645117e-08,6.569910006826328e-08,4.531501032977055e-09,1.5177040193905238e-08,7.277179551326846e-08
5.247728789945723,1.1863260893066784e-08,6.52173149177495e-08,4.553923891123103e-09,1.5100800685023645e-08,7.230064705887036e-08
5.2593388093925055,1.1895083170505818e-08,6.473417503254948e-08,4.420803791811704e-09,1.492861382170755e-08,7.15599613222776e-08
5.270948828839288,1.1816742122504355e-08,6.402146619518888e-08,4.437808632216904e-09,1.4858324352683807e-08,7.11463833807874e-08
5.282558848286071,1.1635386126302004e-08,6.347163785916848e-08,4.415584103818367e-09,1.4655163453852585e-08,7.034869959273796e-08
5.294168867732853,1.1585240211428653e-08,6.306053570448824e-08,4.394203865061226e-09,1.4537034778471232e-08,6.985124767309565e-08
5.305778887179636,1.1456771097710651e-08,6.225130425087439e-08,4.31422123037852e-09,1.4479229115190373e-08,6.920030835933999e-08
5.317388906626418,1.1425645715242851e-08,6.21360347225768e-08,4.2510539180504004e-09,1.4335451376331283e-08,6.851144716925233e-08
5.328998926073201,1.1216938112790703e-08,6.160205582243702e-08,4.250134462369039e-09,1.4268692459387963e-08,6.812042059217098e-08
5.340608945519983,1.121878126238523e-08,6.106854456305373e-08,4.184620739491861e-09,1.3989222738310922e-08,6.769217405755551e-08
5.352218964966766,1.1120230960537839e-08,6.044666952807829e-08,4.246009281306475e-09,1.4011785374223104e-08,6.670211101093499e-08
5.363828984413548,1.0982327881650708e-08,6.011859208497044e-08,4.1519004981582016e-09,1.382400963327404e-08,6.625366035984251e-08
5.375439003860331,1.0918767004348226e-08,5.946663952654841e-08,4.0785549677499916e-09,1.381677289332556e-08,6.587611683381722e-08
5.387049023307114,1.0923563197216513e-08,5.9029267476335365e-08,4.119154187703871e-09,1.369086676894489e-08,6.556966378343845e-08
5.398659042753896,1.0691703447927131e-08,5.8468002443240415e-08,4.021572495512961e-09,1.3506090241056905e-08,6.510312255970516e-08
5.410269062200679,1.0700471124590555e-08,5.807561995279689e-08,4.061379279210949e-09,1.3305492729439493e-08,6.46776593325909e-08
5.421879081647461,1.0568784205610717e-08,5.7419092800253246e-08,3.967210698710752e-09,1.3306515197190904e-08,6.410126047259932e-08
5.433489101094244,1.0517474789948458e-08,5.7084859728266755e-08,3.977425371847705e-09,1.3163041625482699e-08,6.32759674517582e-08
5.445099120541026,1.042445454976908e-08,5.672645601052203e-08,3.901140952032199e-09,1.3179867759226504e-08,6.277535651299116e-08
5.456709139987809,1.0257484231339878e-08,5.617648388984435e-08,3.8519743421538085e-09,1.3088940534896983e-08,6.2526813056683e-08
5.468319159434591,1.0282439623313469e-08,5.600637685088011e-08,3.882514217127795e-09,1.2942123709376548e-08,6.210382987218695e-08
5.479929178881374,1.0104406477200584e-08,5.554213769126416e-08,3.847123212062155e-09,1.2882945642047023e-08,6.15574097672902e-08
5.491539198328157,1.0120492749410504e-08,5.486829176058615e-08,3.823193651559771e-09,1.2704855449304445e-08,6.089930654851751e-08
5.503149217774939,9.948750642265712e-09,5.4636232491863054e-08,3.8016487707495465e-09,1.264378372931936e-08,6.041254544558155e-08
5.514759237221722,9.906134851056585e-09,5.413174785813091e-08,3.746396123082083e-09,1.261127585185781e-08,6.02183893944247e-08
5.526369256668504,9.86956661251353e-09,5.384869041249817e-08,3.722388686613731e-09,1.2451733257560821e-08,5.963273731785422e-08
5.537979276115287,9.864550805708312e-09,5.3372921483582454e-08,3.718367683583101e-09,1.2374692737168328e-08,5.923526997338149e-08
5.549589295562069,9.682761993863208e-09,5.290182666114272e-08,3.608790853898564e-09,1.2216512790143693e-08,5.88014979411859e-08
5.561199315008852,9.674746614174541e-09,5.245546175641317e-08,3.6223601152176458e-09,1.2142459067150633e-08,5.83851284960182e-08
5.572809334455634,9.513733935105742e-09,5.226185152801679e-08,3.6385590718052937e-09,1.2137497075200592e-08,5.78965761933547e-08
5.584419353902417,9.466075345076175e-09,5.162778484969607e-08,3.554455990367741e-09,1.1973051449897868e-08,5.764519481964005e-08
5.596029373349199,9.440714833159725e-09,5.164736741694929e-08,3.5400685477375557e-09,1.1889221402637149e-08,5.701361646487493e-08
5.607639392795982,9.392174629059978e-09,5.129516044952766e-08,3.5658329335100536e-09,1.1863512866516726e-08,5.6936421387421216e-08
5.619249412242765,9.34015678661694e-09,5.060541636426256e-08,3.5349009486374132e-09,1.174368357176744e-08,5.606651011195873e-08
5.630859431689547,9.206428040120942e-09,5.0208652776048865e-08,3.503930619966233e-09,1.1644427887234715e-08,5.59616778082663e-08
5.64246945113633,9.19577472095364e-09,4.9900300123782834e-08,3.484302358296782e-09,1.1566353165969448e-08,5.5672212517550205e-08
5.654079470583112,9.084984230516911e-09,4.95792480465977e-08,3.4329107647889505e-09,1.1434406058942699e-08,5.502311924523893e-08
5.665689490029895,9.01669224086103e-09,4.935255870915754e-08,3.3958440960469355e-09,1.135646241763398e-08,5.465349495085596e-08
5.677299509476677,8.91479117147551e-09,4.896351031257859e-08,3.379869296506985e-09,1.1240953425705248e-08,5.412268883808829e-08
5.68890952892346,8.944651494374922e-09,4.860302695877682e-08,3.3477206969721268e-09,1.1210154443012709e-08,5.3775772001237685e-08
5.700519548370242,8.823003970885916e-09,4.817453125159418e-08,3.366830089070275e-09,1.1099999007598651e-08,5.35358684639143e-08
5.712129567817025,8.745924322493286e-09,4.779456514325363e-08,3.299931075247201e-09,1.1077872626463567e-08,5.313018963182154e-08
5.723739587263808,8.74092587803349e-09,4.754925562061966e-08,3.3082113810349217e-09,1.0957130064498295e-08,5.275595463713027e-08
5.7353496067105905,8.652944113769004e-09,4.716578174545832e-08,3.252348729957911e-09,1.0892104802364638e-08,5.243626070604078e-08
5.746959626157373,8.637016995215328e-09,4.674814602663406e-08,3.216889921858803e-09,1.0805694208440024e-08,5.21459940970771e-08
5.7585696456041555,8.567555646350233e-09,4.6462059340893285e-08,3.1770688221206435e-09,1.0718646109635797e-08,5.1720467708848564e-08
5.7701796650509385,8.477714394125002e-09,4.617708133646141e-08,3.199995841114438e-09,1.069348612513899e-08,5.135636866708801e-08
5.781789684497721,8.376693704611126e-09,4.5767161884549006e-08,3.1526408226535635e-09,1.0588996172406903e-08,5.0895094892038366e-08
5.7933997039445035,8.309540103782327e-09,4.5605878031785354e-08,3.1720360032781955e-09,1.0580169406889709e-08,5.033101078624286e-08
5.805009723391286,8.243430142350542e-09,4.520696623312205e-08,3.1157662008290553e-09,1.0458816466013507e-08,5.004198649260703e-08
5.816619742838069,8.174710903470277e-09,4.499749681677217e-08,3.0678983587917375e-09,1.034901829817532e-08,4.983878176181849e-08
5.828229762284851,8.189514258916018e-09,4.446705595597239e-08,3.1216040216570427e-09,1.0286795211786353e-08,4.955646610030992e-08
5.839839781731634,8.165439892077216e-09,4.441001511685131e-08,3.0609901771320413e-09,1.023314264998153e-08,4.9128566552993576e-08
5.851449801178417,8.113300292162968e-09,4.3971608123597055e-08,3.0108818621882094e-09,1.0180502858360427e-08,4.8844930999936307e-08
5.863059820625199,7.947486808069224e-09,4.383727379408809e-08,3.0106869597474814e-09,1.0100603450373244e-08,4.8187250874586684e-08
5.874669840071982,8.018409433681353e-09,4.335111343853004e-08,3.0032072645838216e-09,1.0012723542198837e-08,4.8138581311984066e-08
5.886279859518764,7.927224815910666e-09,4.3104668369650864e-08,2.986400338924355e-09,9.978852525406775e-09,4.775155024153384e-08
5.897889878965547,7.856910909531627e-09,4.273948693222093e-08,2.903090272788639e-09,9.90694044401764e-09,4.756176580543881e-08
5.909499898412329,7.851246108620685e-09,4.2687656580449816e-08,2.925498941359868e-09,9.881972071243213e-09,4.717679014250327e-08
5.921109917859112,7.663568883956053e-09,4.245211888564699e-08,2.974192665783228e-09,9.780286862288312e-09,4.696581741134909e-08
5.932719937305894,7.717114614667923e-09,4.203793505985918e-08,2.8828426124523384e-09,9.66638523115454e-09,4.666677886469347e-08
5.944329956752677,7.590681110135566e-09,4.1829892302213676e-08,2.9156223508746862e-09,9.60464708395063e-09,4.6204016808430095e-08
5.95593997619946,7.580490264356867e-09,4.126860720770606e-08,2.8698525212577985e-09,9.564790471565542e-09,4.600014767266602e-08
5.967549995646242,7.603115892860258e-09,4.129098361595901e-08,2.870563065776668e-09,9.582178239377829e-09,4.558141492044808e-08
5.979160015093025,7.505359559255975e-09,4.073655229814345e-08,2.7865200132112436e-09,9.492528684229376e-09,4.5421835614030004e-08
5.990770034539807,7.490722024414287e-09,4.067943344885582e-08,2.780850044234955e-09,9.411003324389816e-09,4.5163331107027154e-08
6.00238005398659,7.367047220880114e-09,4.0525113138904774e-08,2.7803482754010003e-09,9.371581495959185e-09,4.495912469683329e-08
6.013990073433372,7.21859247689405e-09,4.0187742849428025e-08,2.811270135678781e-09,9.310086690506059e-09,4.456161557440551e-08
6.025600092880155,7.276874116283968e-09,3.9751180641995905e-08,2.789569725374022e-09,9.21410661889577e-09,4.423172322610618e-08
6.037210112326937,7.297228521309505e-09,3.951107641112632e-08,2.7210521400006554e-09,9.196088343176074e-09,4.396174443159451e-08
6.04882013177372,7.172801055529055e-09,3.938819882144578e-08,2.7173011329483265e-09,9.144085647785901e-09,4.3595863482532443e-08
6.060430151220503,7.170963352004175e-09,3.905980641216566e-08,2.7002988424083584e-09,9.077161229630702e-09,4.347892580935122e-08
6.072040170667285,7.147424763098119e-09,3.870613724266253e-08,2.6743304118085375e-09,8.948530354498775e-09,4.3145541823160366e-08
6.083650190114068,7.061059845190275e-09,3.865431123839522e-08,2.6798869916239123e-09,8.954779941843847e-09,4.2765796595348914e-08
6.09526020956085,6.970616454453619e-09,3.8230586158320146e-08,2.649048819240465e-09,8.85266906103944e-09,4.248621884746397e-08
6.106870229007633,6.991064242379507e-09,3.8089137386219454e-08,2.6594924579683076e-09,8.78613034062348e-09,4.2180774336919914e-08
6.118480248454415,6.924761331313992e-09,3.779325323127068e-08,2.6254211336126304e-09,8.771986253070422e-09,4.206421447694e-08
6.130090267901198,6.930530046693719e-09,3.769436852890015e-08,2.6029755618185174e-09,8.700250730638119e-09,4.1784195509514264e-08
6.14170028734798,6.866047527548666e-09,3.73731912194911e-08,2.6089938172981466e-09,8.671218059621711e-09,4.147843934458109e-08
6.153310306794763,6.841290501362451e-09,3.7086329619517496e-08,2.571090266614418e-09,8.583011583369306e-09,4.130655468792074e-08
6.164920326241545,6.78973865064557e-09,3.6852831851235926e-08,2.5360598233973297e-09,8.547726890192006e-09,4.087476512686235e-08
6.176530345688328,6.702511983171255e-09,3.68090189474291e-08,2.53108907900818e-09,8.502404459107318e-09,4.0687787349019815e-08
6.188140365135111,6.767901250247807e-09,3.6564969332475086e-08,2.5200031695871337e-09,8.439860148884169e-09,4.054942973777493e-08
6.199750384581893,6.6873452866055485e-09,3.630969560369295e-08,2.510493305516904e-09,8.366334373901128e-09,4.0338879014981206e-08
6.211360404028676,6.621967693553655e-09,3.6109131585376146e-08,2.495452407125612e-09,8.377690427381648e-09,3.995132312886986e-08
6.222970423475458,6.5257961841949306e-09,3.582540120608786e-08,2.48350092393227e-09,8.28207558865018e-09,3.98933658790086e-08
6.234580442922241,6.496088969885634e-09,3.5612008359055656e-08,2.44799769405815e-09,8.221584496064474e-09,3.966556534466357e-08
6.246190462369023,6.48990322130648e-09,3.526696440489941e-08,2.459516987028924e-09,8.17224010578511e-09,3.928913809558506e-08
6.257800481815806,6.4007394328343556e-09,3.5241984005405176e-08,2.4130259579501857e-09,8.11541552142164e-09,3.914010476556635e-08
6.2694105012625885,6.408946396062479e-09,3.5095192853895e-08,2.439985132113269e-09,8.065645072643915e-09,3.8835112308385095e-08
6.2810205207093714,6.343114648771255e-09,3.467497598382141e-08,2.4014562759249837e-09,8.008147350071938e-09,3.872260608880298e-08
6.292630540156154,6.342261572561852e-09,3.453801372022113e-08,2.3942394290308127e-09,8.004517414246344e-09,3.825068826507966e-08
6.3042405596029365,6.3218936200187364e-09,3.4347987140806764e-08,2.380843835335382e-09,7.954725932702557e-09,3.817660049633987e-08
6.3158505790497195,6.2789922197877786e-09,3.414495530674609e-08,2.366050192346673e-09,7.912176650476981e-09,3.798255864458062e-08
6.3274605984965016,6.201517284788694e-09,3.4117981702390536e-08,2.369753239594231e-09,7.839316210549248e-09,3.7680490407433946e-08
6.3390706179432845,6.2055115080407705e-09,3.382381226633808e-08,2.3277233704084157e-09,7.804378805129921e-09,3.740687216705544e-08
6.350680637390067,6.089110755762324e-09,3.3634325201048964e-08,2.3081215133746128e-09,7.784056485579476e-09,3.732854976925839e-08
6.36229065683685,6.132275984484153e-09,3.348157288870511e-08,2.3095396268612165e-09,7.72346318361958e-09,3.699597026380258e-08
6.373900676283632,6.014805526911963e-09,3.3212241002819515e-08,2.3026213288629803e-09,7.66400483392162e-09,3.6748376829335226e-08
6.385510695730415,6.02101381232593e-09,3.290772367917171e-08,2.2392316596984024e-09,7.613073855137274e-09,3.6619725119852616e-08
6.397120715177197,5.9928389300331846e-09,3.279507878425134e-08,2.240779096068878e-09,7.597366062489744e-09,3.6402141669389544e-08
6.40873073462398,5.922141324261522e-09,3.2678451648814815e-08,2.2712888191957385e-09,7.547033571203392e-09,3.6169960098901e-08
6.420340754070763,5.891118585907222e-09,3.2328064147649824e-08,2.2483127155773248e-09,7.5279649400901e-09,3.5888232091134007e-08
6.431950773517545,5.930992705186581e-09,3.224729820024343e-08,2.231685317974043e-09,7.45531739437338e-09,3.5734964700010756e-08
6.443560792964328,5.87823855867598e-09,3.197924935995384e-08,2.21591594666528e-09,7.379886777590475e-09,3.5474412433831644e-08
6.45517081241111,5.825464766321113e-09,3.181100700294411e-08,2.201760895228692e-09,7.371687548217565e-09,3.538335657996105e-08
6.466780831857893,5.768016531307459e-09,3.160915351476848e-08,2.1925075202776788e-09,7.292945039044139e-09,3.5093698968494374e-08
6.478390851304675,5.739638907602031e-09,3.1575648495763505e-08,2.1566148912836223e-09,7.305510347977684e-09,3.495386914992932e-08
6.490000870751458,5.7143049241446646e-09,3.128473992955069e-08,2.186979154455801e-09,7.243073119088679e-09,3.485182313241848e-08
6.50161089019824,5.707343193264199e-09,3.1142159023599036e-08,2.1605122161769226e-09,7.207701725269923e-09,3.463095188131896e-08
6.513220909645023,5.640079487613874e-09,3.097264960783895e-08,2.1238874528347043e-09,7.1750778283018785e-09,3.445028549536638e-08
6.524830929091806,5.64436506203996e-09,3.077585169107926e-08,2.137376012005841e-09,7.1215486278248645e-09,3.4188020536809845e-08
6.536440948538588,5.615937995006887e-09,3.0675187739849046e-08,2.103492655901705e-09,7.096583896296387e-09,3.396776018914237e-08
6.548050967985371,5.548931015187819e-09,3.0359866526011205e-08,2.1074181258388835e-09,7.043280579478166e-09,3.3797541373338876e-08
6.559660987432153,5.592170736338552e-09,3.0241591779690346e-08,2.084389090688969e-09,6.9966233976271534e-09,3.359078132179833e-08
6.571271006878936,5.5534682006311914e-09,3.010071979801298e-08,2.0806462941760305e-09,6.960487734535605e-09,3.338094843147108e-08
6.582881026325718,5.4659688937382344e-09,2.9896979998368065e-08,2.058385888327999e-09,6.901572570438519e-09,3.327545720636784e-08
6.594491045772501,5.483337701748538e-09,2.9800926270008123e-08,2.052547877021182e-09,6.922321697435208e-09,3.306791611600261e-08
6.606101065219283,5.365783074194346e-09,2.965434005714241e-08,2.036232494062361e-09,6.873451523973171e-09,3.285280801751073e-08
6.617711084666066,5.393851822171422e-09,2.944750148043785e-08,2.0379636524021166e-09,6.822994102438514e-09,3.260126121476125e-08
6.629321104112848,5.368228615528645e-09,2.9266164186541846e-08,2.0266336625166637e-09,6.793630818413591e-09,3.249506711030543e-08
6.640931123559631,5.376598733464561e-09,2.918413965413114e-08,2.013789682186166e-09,6.727589977050981e-09,3.2354634514449236e-08
6.652541143006414,5.34230297046738e-09,2.899063653106822e-08,2.008746442074083e-09,6.719788745215564e-09,3.216829620122095e-08
6.664151162453196,5.292479151926215e-09,2.8768895330891463e-08,2.015868523343405e-09,6.6505559688074925e-09,3.2042015981454176e-08
6.675761181899979,5.190414429795675e-09,2.874774320079425e-08,1.974021019242188e-09,6.646909338023213e-09,3.183331989898766e-08
6.687371201346761,5.218536446819181e-09,2.8469996259991735e-08,1.9621002868961395e-09,6.585667995789431e-09,3.164733073253998e-08
6.698981220793544,5.14560088701699e-09,2.840362049170561e-08,1.9590037119301694e-09,6.571309506543494e-09,3.140004889172721e-08
6.710591240240326,5.176599649400871e-09,2.8279817477771684e-08,1.9423229729221948e-09,6.536811265910263e-09,3.1275339982988484e-08
6.722201259687109,5.177818099612244e-09,2.8104964997105806e-08,1.935650857871116e-09,6.5025233880739265e-09,3.101328743466659e-08
6.733811279133891,5.127252935324941e-09,2.7967355253017872e-08,1.9084983644527243e-09,6.442017010019026e-09,3.0915690973057584e-08
6.745421298580674,5.080219488372612e-09,2.775019103309044e-08,1.901915286411893e-09,6.4478724552016e-09,3.090887227873993e-08
6.757031318027457,5.038980457913052e-09,2.766082492553229e-08,1.9016075003546293e-09,6.391636002765713e-09,3.066516712144721e-08
6.768641337474239,4.9811356747076106e-09,2.7481226327412928e-08,1.9215409285650664e-09,6.363108967134818e-09,3.0493902199289174e-08
6.780251356921022,4.935219860810578e-09,2.7419669357511944e-08,1.876023100128319e-09,6.3069302709121e-09,3.038166663694895e-08
6.791861376367804,4.963508972436633e-09,2.719827057559927e-08,1.888696781649226e-09,6.288535782655821e-09,3.018588385122076e-08
6.803471395814587,4.972331569084959e-09,2.7050883585462226e-08,1.8519411572640167e-09,6.257230271042518e-09,2.9977187963499204e-08
6.8150814152613695,4.866181907269457e-09,2.6929876460407985e-08,1.855103025589899e-09,6.220795456041825e-09,2.990472657362146e-08
6.826691434708152,4.854219172766417e-09,2.6800383546939783e-08,1.8606837347749817e-09,6.206097242074116e-09,2.97991141611977e-08
6.8383014541549345,4.887119945860277e-09,2.6595388171583503e-08,1.8279948661656746e-09,6.175438611950478e-09,2.9556185081489314e-08
6.8499114736017175,4.84544211249561e-09,2.6506080647686587e-08,1.8361144643845939e-09,6.124118406907624e-09,2.9379548426121382e-08
6.8615214930485005,4.8408483221122705e-09,2.6372946055668312e-08,1.8161721393794243e-09,6.0944992462379406e-09,2.9190961190854212e-08
6.8731315124952825,4.772284706183212e-09,2.6217968192315032e-08,1.8031721459722752e-09,6.082148199428872e-09,2.907957638452135e-08
6.8847415319420655,4.747399914208666e-09,2.6102787652448013e-08,1.8058321302383653e-09,6.022411863763631e-09,2.8763420540692622e-08
6.896351551388848,4.718113292384273e-09,2.599885943373435e-08,1.7872237868317288e-09,6.001275171785308e-09,2.87271159054777e-08
6.907961570835631,4.707108600016663e-09,2.58072954908624e-08,1.7783999038472716e-09,5.991875662948746e-09,2.868548890016265e-08
6.919571590282413,4.671682597602626e-09,2.5693503742109893e-08,1.779216355896644e-09,5.957285161890627e-09,2.8439975505867952e-08
6.931181609729196,4.689964622950998e-09,2.5548748986688945e-08,1.7718681607708737e-09,5.9517571537485795e-09,2.842708694440192e-08
6.942791629175978,4.633357523143315e-09,2.5440649874961384e-08,1.761003138881532e-09,5.884318570652607e-09,2.8246566721858923e-08
6.954401648622761,4.638755565129152e-09,2.5349985819356695e-08,1.747253175607203e-09,5.842854015803889e-09,2.8117301296032628e-08
6.966011668069543,4.592798150866224e-09,2.5162842261390173e-08,1.7447253591614465e-09,5.805442949906725e-09,2.797814094664855e-08
6.977621687516326,4.580814410068131e-09,2.507621165777613e-08,1.7443148933254416e-09,5.8078291213589415e-09,2.7857769556967103e-08
6.989231706963109,4.577022417858802e-09,2.4975269147058863e-08,1.706609909626315e-09,5.7682992178760896e-09,2.768802941278517e-08
7.000841726409891,4.540677143427441e-09,2.4830552038957522e-08,1.6885438703956257e-09,5.731192664290653e-09,2.7574876286960602e-08
7.012451745856674,4.487767729470933e-09,2.4740797124973155e-08,1.718192780062227e-09,5.715264272021663e-09,2.7450703255145365e-08
7.024061765303456,4.5239071811987636e-09,2.457902297985088e-08,1.7135018500937858e-09,5.666478965417264e-09,2.722502886432849e-08
7.035671784750239,4.440401218058834e-09,2.446240498324913e-08,1.688696051802838e-09,5.644976657265568e-09,2.717474303923917e-08
7.047281804197021,4.442299069864661e-09,2.4303104443365317e-08,1.6771050204391398e-09,5.6217896246042025e-09,2.698367296278289e-08
7.058891823643804,4.398631149683281e-09,2.4233738773373493e-08,1.6835095670602308e-09,5.6144958680353844e-09,2.6913870051552745e-08
7.070501843090586,4.3936050877012216e-09,2.410454479002551e-08,1.6412560860242403e-09,5.572878593200847e-09,2.6738780543960385e-08
7.082111862537369,4.3901405980306625e-09,2.402899879188123e-08,1.6480956431753352e-09,5.547981037772322e-09,2.6576622534600867e-08
7.093721881984152,4.393256502973006e-09,2.3926973814873814e-08,1.6420993011686533e-09,5.515974094222234e-09,2.654229284626721e-08
7.105331901430934,4.352908147126494e-09,2.3768172877414385e-08,1.6540657935090738e-09,5.487786472126811e-09,2.6346898386418804e-08
7.116941920877717,4.317058920723897e-09,2.35921945108156e-08,1.6120334702823753e-09,5.473329886508285e-09,2.6230058643833518e-08
7.128551940324499,4.303768544026632e-09,2.3552665567412815e-08,1.620977590367104e-09,5.431250673782988e-09,2.6210323295449193e-08
7.140161959771282,4.277447169787198e-09,2.3387436765871196e-08,1.624652988449458e-09,5.402871096279977e-09,2.5974990873549436e-08
7.151771979218064,4.221626762671713e-09,2.3316909428103564e-08,1.6105178477933407e-09,5.371034572799176e-09,2.5862180684607413e-08
7.163381998664847,4.308064469343394e-09,2.3171331796734727e-08,1.5949548278573768e-09,5.350300299646412e-09,2.572854233604862e-08
7.174992018111629,4.227569342490381e-09,2.304757571514123e-08,1.5932433928437142e-09,5.319493074860052e-09,2.565540110687195e-08
7.186602037558412,4.203069205759031e-09,2.3048708566842468e-08,1.5846377090119075e-09,5.319555219893678e-09,2.545331450283079e-08
7.198212057005194,4.202830251527385e-09,2.2919648770249586e-08,1.5714709538996988e-09,5.2895761012288465e-09,2.5389877073249154e-08
7.209822076451977,4.153626232435898e-09,2.277913987882289e-08,1.5618914324380229e-09,5.266856212470393e-09,2.5253646194527233e-08
7.22143209589876,4.145970330167223e-09,2.2624913639526367e-08,1.569804574227129e-09,5.235717741695488e-09,2.514292581713293e-08
7.233042115345542,4.17531173475444e-09,2.2573186180387775e-08,1.5540439941852303e-09,5.212827577314407e-09,2.5038364867080026e-08
7.244652134792325,4.058826523466194e-09,2.2412825926846034e-08,1.5543263220292863e-09,5.1815551738863235e-09,2.4889534436512682e-08
7.256262154239107,4.0682612881091705e-09,2.234701321856323e-08,1.5388110905390116e-09,5.173053972513607e-09,2.4859589128316052e-08
7.26787217368589,4.0308257827754325e-09,2.2307052920648103e-08,1.5453923293710487e-09,5.1235978771054225e-09,2.4615989323966127e-08
7.279482193132672,4.021436871596542e-09,2.215268069350146e-08,1.52078736012986e-09,5.1080250118923226e-09,2.4583743937556508e-08
7.291092212579455,4.022971787693623e-09,2.2024732016861274e-08,1.5320867549598854e-09,5.100475285711803e-09,2.4431198818636008e-08
7.302702232026237,3.973064064784278e-09,2.191029063642673e-08,1.5107695709701035e-09,5.076597800812722e-09,2.438754756453965e-08
7.31431225147302,4.000498906191487e-09,2.1859043689691933e-08,1.4976064459059199e-09,5.033149757032235e-09,2.423504277028959e-08
7.325922270919803,3.936099952277664e-09,2.1736237188461055e-08,1.504446776397122e-09,5.02289705423078e-09,2.4136962417311508e-08
7.337532290366585,3.938927574826994e-09,2.1617633554510504e-08,1.5032766850230997e-09,4.997620803048459e-09,2.40342426664252e-08
7.349142309813368,3.9383385909334195e-09,2.1570441542679092e-08,1.4855805016954737e-09,4.98922958216051e-09,2.390850257761175e-08
7.36075232926015,3.906131659504457e-09,2.1449284456651728e-08,1.4649558017135528e-09,4.945937901038813e-09,2.3847270916270216e-08
7.372362348706933,3.928504533198016e-09,2.1330088168296812e-08,1.4766364811309656e-09,4.9281464220584335e-09,2.373942862437735e-08
7.3839723681537155,3.857916139756462e-09,2.126317729331042e-08,1.468012317427685e-09,4.916436091059357e-09,2.354552827009618e-08
7.3955823876004985,3.830674905836093e-09,2.114173283006153e-08,1.4669380271989162e-09,4.88736165544368e-09,2.3433029036472016e-08
7.4071924070472805,3.850501268619e-09,2.1043598721710767e-08,1.4385043666562491e-09,4.873798500369366e-09,2.3360677026015028e-08
7.4188024264940635,3.8517032207603e-09,2.0942732964789034e-08,1.4381620640348716e-09,4.85769993999135e-09,2.3245911651350956e-08
7.430412445940846,3.797266782478216e-09,2.0861152907702433e-08,1.4443183486188352e-09,4.816305736446099e-09,2.3229059854763643e-08
7.442022465387629,3.780806778511332e-09,2.0763610294039727e-08,1.4373886726015916e-09,4.7754809112832126e-09,2.303735301256619e-08
7.4536324848344115,3.7433398409178836e-09,2.068114003608117e-08,1.4329173087402313e-09,4.786271135958139e-09,2.2904416269138768e-08
7.465242504281194,3.783592647167686e-09,2.060070287751726e-08,1.4055701822710222e-09,4.753706734414969e-09,2.28802438548069e-08
7.476852523727977,3.749271415622977e-09,2.0468492373175883e-08,1.4259344789536177e-09,4.712221798854626e-09,2.272385675537786e-08
7.488462543174759,3.73136870091756e-09,2.0395217938703867e-08,1.409827618464001e-09,4.7062694047621565e-09,2.2663739747067005e-08
7.500072562621542,3.716569101985242e-09,2.0281075509676336e-08,1.39963029217244e-09,4.701406721333189e-09,2.2509557445907375e-08
7.511682582068324,3.711534873899949e-09,2.0232890554877398e-08,1.3990044751122486e-09,4.670537842985166e-09,2.250037563710792e-08
7.523292601515107,3.6559759793767532e-09,2.0116149057404972e-08,1.3904082440477804e-09,4.663749225536802e-09,2.2323189077733912e-08
7.534902620961889,3.653319147432268e-09,2.0009276568130147e-08,1.381459187274235e-09,4.6345077754872305e-09,2.2240886675944627e-08
7.546512640408672,3.660814172024961e-09,1.9975572680358842e-08,1.3879575040796147e-09,4.603243222392533e-09,2.2182051107062873e-08
7.558122659855455,3.6286854148873224e-09,1.989068298629546e-08,1.3636014258620258e-09,4.595365355752051e-09,2.2065998927703128e-08
7.569732679302237,3.5703770116718585e-09,1.9757194209728433e-08,1.3584549771351456e-09,4.574315698258089e-09,2.1879242022093827e-08
7.58134269874902,3.5827987921764254e-09,1.969289525554314e-08,1.3519353612068323e-09,4.543956096086533e-09,2.1871094453688222e-08
7.592952718195802,3.576562683627141e-09,1.9598229240109688e-08,1.3504343273314377e-09,4.538143434159993e-09,2.1722860822862422e-08
7.604562737642585,3.583894564367604e-09,1.9490761492494352e-08,1.3369285213900974e-09,4.5091828961546206e-09,2.1738270842951144e-08
7.616172757089367,3.5411606506000517e-09,1.9437438744203397e-08,1.3428108390994905e-09,4.5064191489056686e-09,2.1603010804551285e-08
7.62778277653615,3.521141027191116e-09,1.935283179506175e-08,1.3354906586180324e-09,4.476729522993025e-09,2.1489887899320453e-08
7.639392795982932,3.4950515817728824e-09,1.9312647606072812e-08,1.328419898771336e-09,4.442557173369304e-09,2.13794301178206e-08
7.651002815429715,3.457782705566008e-09,1.9167165416708508e-08,1.3252811692310006e-09,4.4195702193335025e-09,2.13029253133078e-08
7.662612834876498,3.4845922629239408e-09,1.906517667170468e-08,1.328249867262655e-09,4.405339381403195e-09,2.118431499377001e-08
7.67422285432328,3.4506539316188824e-09,1.8986558155427563e-08,1.3135148725820035e-09,4.4098990898845724e-09,2.115465582801787e-08
7.685832873770063,3.449325961631275e-09,1.896408078084035e-08,1.3213344134757174e-09,4.373091030549735e-09,2.0998688990318425e-08
7.697442893216845,3.4526824311130373e-09,1.888019836091967e-08,1.2991002803142242e-09,4.359376114372768e-09,2.0966489291589915e-08
7.709052912663628,3.4179502105071536e-09,1.880430986710533e-08,1.2969346187646973e-09,4.336728065604488e-09,2.08212745360915e-08
7.72066293211041,3.4036388857393154e-09,1.8704584091613635e-08,1.288674016210368e-09,4.317970959735298e-09,2.0750070359355706e-08
7.732272951557193,3.4025257805386373e-09,1.862645418159736e-08,1.2830646596352266e-09,4.3074557368768456e-09,2.061588193796821e-08
7.743882971003975,3.4002210324159045e-09,1.854370815761281e-08,1.2799708160738935e-09,4.300481365244529e-09,2.0611936969619244e-08
7.755492990450758,3.3979725553540063e-09,1.8485373979827857e-08,1.281958987112055e-09,4.27216469568248e-09,2.0513019108472292e-08
7.76710300989754,3.3568740946908077e-09,1.8365446464656122e-08,1.2794095505427282e-09,4.266485833953722e-09,2.039820647791823e-08
7.778713029344323,3.3312830340800458e-09,1.8356746340214547e-08,1.2578311942698814e-09,4.250637848362333e-09,2.0396281001277468e-08
7.790323048791106,3.322459093173578e-09,1.825888255817866e-08,1.2541306978020425e-09,4.23537274180485e-09,2.034205507816625e-08
7.801933068237888,3.2924028351147244e-09,1.8176853575017307e-08,1.248033335443209e-09,4.195181710362759e-09,2.018580147094611e-08
7.813543087684671,3.282575901782603e-09,1.80926050136833e-08,1.2333468627854612e-09,4.1946300148352486e-09,2.0081561594512517e-08
7.825153107131453,3.2883353494191827e-09,1.8027274797998734e-08,1.242056028320328e-09,4.163032063777565e-09,2.0008065820227687e-08
7.836763126578236,3.2935254251507414e-09,1.796693586957444e-08,1.240827796930941e-09,4.132499064542776e-09,1.99703763012572e-08
7.848373146025018,3.2694664845294387e-09,1.7889557881712208e-08,1.2239065034168224e-09,4.134249694596182e-09,1.980796249713733e-08
7.859983165471801,3.2343366410900447e-09,1.781785106282496e-08,1.2142950500550347e-09,4.105141359943089e-09,1.9791700390905976e-08
7.871593184918583,3.2478485520667696e-09,1.7729011881005473e-08,1.2284810699305397e-09,4.102643065056107e-09,1.9708900139636375e-08
7.883203204365366,3.2253059075988954e-09,1.7659653411013942e-08,1.219001882196003e-09,4.086778503916821e-09,1.9598578713925985e-08
7.894813223812149,3.208818137706771e-09,1.7562538833218387e-08,1.2153540279891232e-09,4.070143740466595e-09,1.953145175813542e-08
7.906423243258931,3.2067341178923296e-09,1.7507814276116767e-08,1.2093635689905539e-09,4.046461577006708e-09,1.9432943816668663e-08
7.918033262705714,3.172110690418193e-09,1.7435953169896164e-08,1.2005599066486435e-09,4.041214053547322e-09,1.9360968323944e-08
7.9296432821524965,3.149504597354627e-09,1.7352525926263636e-08,1.2013015730956165e-09,4.018720610760099e-09,1.926416770596041e-08
7.9412533015992794,3.1578989914782308e-09,1.732657784836115e-08,1.1875384089193489e-09,3.999330475922935e-09,1.9226137581071838e-08
7.9528633210460615,3.1255642378219792e-09,1.720206307355678e-08,1.184043645833816e-09,3.995663907088905e-09,1.9187852235030578e-08
7.9644733404928445,3.117759302604026e-09,1.7155868419704212e-08,1.1845183469055002e-09,3.952996248235439e-09,1.907253471137143e-08
7.976083359939627,3.125005085550086e-09,1.7090224287910103e-08,1.1718426969916516e-09,3.9459351404374276e-09,1.9016870788244952e-08
7.9876933793864096,3.1042667801897736e-09,1.6986148971092978e-08,1.179238345369586e-09,3.9322103425494495e-09,1.8903165311895223e-08
7.999303398833192,3.106832031202478e-09,1.6971840502992007e-08,1.163397504466892e-09,3.918208156517311e-09,1.876482940958957e-08
8.010913418279975,3.0805472869253856e-09,1.6903210184246746e-08,1.1680337338173674e-09,3.922657851527057e-09,1.875784063122745e-08
8.022523437726758,3.055578415828119e-09,1.683086543618224e-08,1.1656473776944865e-09,3.8870531043339515e-09,1.8627501764607555e-08
8.03413345717354,3.0450920931375712e-09,1.6757880279222262e-08,1.1480259105937846e-09,3.884612813158106e-09,1.8614780188651083e-08
8.045743476620322,3.0711553383190506e-09,1.6693205728908894e-08,1.150355270013374e-09,3.8655091590435544e-09,1.8468353728011425e-08
8.057353496067105,3.039643814922612e-09,1.6651674851860517e-08,1.1381571499635048e-09,3.842464676208073e-09,1.8436095845810187e-08
8.068963515513888,3.0091534937915314e-09,1.6596856316190894e-08,1.1447390096650113e-09,3.829906585391961e-09,1.8432975568939873e-08
8.08057353496067,2.9965395970969277e-09,1.653041344684064e-08,1.140010025579771e-09,3.803384965496004e-09,1.8362010068211787e-08
8.092183554407452,2.979103128514496e-09,1.6412526869566426e-08,1.1284720193388275e-09,3.815515647531316e-09,1.8232224447738015e-08
8.103793573854235,2.9888701948059554e-09,1.6339381296709918e-08,1.1184078628993843e-09,3.785009193608992e-09,1.816924284555287e-08
8.115403593301018,2.963111194628449e-09,1.6332273780554478e-08,1.1156867435811236e-09,3.77331000055223e-09,1.8114570521544648e-08
8.1270136127478,2.9780723578730163e-09,1.6259145383552556e-08,1.1116271790825422e-09,3.761725924887239e-09,1.805833585559497e-08
8.138623632194584,2.9595260277356753e-09,1.6171676420362672e-08,1.1116259878523152e-09,3.7252413510050156e-09,1.794270097130267e-08
8.150233651641365,2.954842868214145e-09,1.6140575285374597e-08,1.1141674710191841e-09,3.7183293499379264e-09,1.7905406812859295e-08
8.161843671088148,2.9315060763082237e-09,1.6038358363762332e-08,1.1064486869361652e-09,3.7061856989887286e-09,1.7790303245170857e-08
8.17345369053493,2.9273547490603767e-09,1.599103787835646e-08,1.103328180117295e-09,3.7012275064585022e-09,1.77371940286101e-08
8.185063709981714,2.907550957909001e-09,1.5967084520756965e-08,1.0956935535917227e-09,3.684457616040188e-09,1.7679583290046666e-08
8.196673729428495,2.8946508290819175e-09,1.588619374253961e-08,1.0976195295289731e-09,3.680012837321339e-09,1.7581594881045434e-08
8.208283748875278,2.8735326883343634e-09,1.5835762018084865e-08,1.0872955154403872e-09,3.664495373677219e-09,1.7586403694936894e-08
8.219893768322061,2.8526085099758785e-09,1.5746411145914236e-08,1.086518469209521e-09,3.644158232563904e-09,1.7459640096358213e-08
8.231503787768844,2.8603943305127498e-09,1.574510156727555e-08,1.075577872512775e-09,3.63205672420795e-09,1.745622032549484e-08
8.243113807215627,2.863911079166767e-09,1.5674705608692714e-08,1.0805220549040984e-09,3.598145973552348e-09,1.7339894975777718e-08
8.254723826662408,2.8552384249092774e-09,1.556007104984095e-08,1.076014424329896e-09,3.6100864149467277e-09,1.7278427802392602e-08
8.266333846109191,2.8155484023467314e-09,1.5496413360700597e-08,1.06809484010093e-09,3.594362345653173e-09,1.7219907194329106e-08
8.277943865555974,2.8158850135637255e-09,1.547276923940606e-08,1.0660944340767167e-09,3.5718457712760777e-09,1.7143049918346037e-08
8.289553885002757,2.8170160076100974e-09,1.5397427502027824e-08,1.0639674752233388e-09,3.577349340373646e-09,1.7123078378881836e-08
8.301163904449538,2.7831202745680536e-09,1.532987969900783e-08,1.0579242229657004e-09,3.553147056060376e-09,1.7011540965596936e-08
8.312773923896321,2.787873419144319e-09,1.5248826722575168e-08,1.053844318007854e-09,3.537748512562675e-09,1.694357269680626e-08
8.324383943343104,2.7943070513685533e-09,1.5245769971896267e-08,1.0432193417193253e-09,3.529259145076715e-09,1.6924179632900987e-08
8.335993962789887,2.768390815344459e-09,1.5174177295428318e-08,1.043180817328591e-09,3.498432666767854e-09,1.6870898871581626e-08
8.34760398223667,2.7576522792077414e-09,1.5127938168712888e-08,1.0466252214848113e-09,3.4980304430206544e-09,1.6768950433603283e-08
8.359214001683451,2.754807750823751e-09,1.5063298921456944e-08,1.0338079069625886e-09,3.481354977772939e-09,1.6743444170022236e-08
8.370824021130234,2.717693103500518e-09,1.4995646830804084e-08,1.0385742392079443e-09,3.468813697371324e-09,1.6635770106119732e-08
8.382434040577017,2.7226225097175857e-09,1.4945705672631992e-08,1.0304067642861575e-09,3.4627332185541635e-09,1.6631643238638154e-08
8.3940440600238,2.68739993673181e-09,1.4917165795188072e-08,1.027774318382377e-09,3.4387186398883993e-09,1.6556261428396158e-08
8.405654079470581,2.69473167880974e-09,1.4848851476613318e-08,1.0261903933461104e-09,3.4266064779637266e-09,1.645990643514867e-08
8.417264098917364,2.697063499079906e-09,1.4792040366108105e-08,1.0122628560503614e-09,3.4121906557511343e-09,1.6456053864594464e-08
8.428874118364147,2.694950309997601e-09,1.4771750032385436e-08,1.0215413983877497e-09,3.4117411593942873e-09,1.6389022571381426e-08
8.44048413781093,2.6770895519266932e-09,1.4688802145809932e-08,1.0146315231956167e-09,3.4000903027100055e-09,1.630598785793366e-08
8.452094157257712,2.658905661896086e-09,1.462908103314721e-08,1.008918696466649e-09,3.3854473174442834e-09,1.6239528505192155e-08
8.463704176704494,2.6654349250416517e-09,1.4565416844726169e-08,1.0014423673389087e-09,3.364502014231748e-09,1.6124118826124856e-08
8.475314196151277,2.6246478648290875e-09,1.452154102949536e-08,1.0010125274604514e-09,3.3607105359453807e-09,1.6101180304121195e-08
8.48692421559806,2.6538980457145475e-09,1.4467993460039626e-08,1.0012576486880496e-09,3.346057547885694e-09,1.60574286037217e-08
8.498534235044843,2.64013166336749e-09,1.4431139904368978e-08,9.96929250392826e-10,3.335547546009703e-09,1.6019874028613316e-08
8.510144254491625,2.6120079600280856e-09,1.4383196088123018e-08,9.798229798680391e-10,3.3307940944836813e-09,1.5950969296542567e-08
8.521754273938408,2.6060358612177083e-09,1.4325181084200919e-08,9.94281346742318e-10,3.312974446708055e-09,1.5907770272783055e-08
8.53336429338519,2.6080008757010736e-09,1.42715089925869e-08,9.881237011011507e-10,3.2834024760680755e-09,1.5858257570134867e-08
8.544974312831974,2.6088910455279452e-09,1.4198604576172288e-08,9.79179365153888e-10,3.2773377141068782e-09,1.5828810867655716e-08
8.556584332278755,2.5720989937412933e-09,1.4133441946212204e-08,9.721471733831828e-10,3.2742048346035855e-09,1.5749793927934032e-08
8.568194351725538,2.5546340463074065e-09,1.4148088955211075e-08,9.72789490605208e-10,3.2681132925803128e-09,1.5741259433407266e-08
8.57980437117232,2.5690354889706432e-09,1.4076682115796239e-08,9.72344895913799e-10,3.256244022083861e-09,1.5579755358120136e-08
8.591414390619104,2.5442713040210118e-09,1.3997094994117222e-08,9.645871659408972e-10,3.2483523703229965e-09,1.5590408295710958e-08
8.603024410065887,2.5459504066638448e-09,1.3957578301685186e-08,9.573588669105437e-10,3.233568159731486e-09,1.5503835097975852e-08
8.614634429512668,2.558066468087661e-09,1.3936529335321232e-08,9.579231710457015e-10,3.2136675383207683e-09,1.543004968795183e-08
8.62624444895945,2.5474277286777714e-09,1.385401774328386e-08,9.522063467101898e-10,3.205808247338662e-09,1.5366058792058344e-08
8.637854468406234,2.512336725961655e-09,1.3833008000756329e-08,9.584582982271794e-10,3.1980766297178668e-09,1.5348023867009796e-08
8.649464487853017,2.5371977529114466e-09,1.3775447278287235e-08,9.475284170711651e-10,3.179772963487016e-09,1.525851919411478e-08
8.661074507299798,2.5097429453533214e-09,1.3749857740307026e-08,9.49889126752477e-10,3.174649751341138e-09,1.5229313182287834e-08
8.67268452674658,2.4822496121568738e-09,1.3682406916785788e-08,9.500202015793013e-10,3.1632253123919363e-09,1.5174763839107385e-08
8.684294546193364,2.492606577310816e-09,1.363837358450187e-08,9.447075355228299e-10,3.1595313596098462e-09,1.5143843286634797e-08
8.695904565640147,2.4480915775208007e-09,1.3594662590244105e-08,9.375151470241247e-10,3.13987088100595e-09,1.512163546174052e-08
8.70751458508693,2.462561838199384e-09,1.3544351856004821e-08,9.393592582518307e-10,3.1264418019695828e-09,1.502873515132896e-08
8.719124604533711,2.451801079963422e-09,1.3514222778209974e-08,9.324392935914582e-10,3.1284210682914256e-09,1.498941955522627e-08
8.730734623980494,2.463088473034314e-09,1.3454097424069325e-08,9.219866976675699e-10,3.1120837507975463e-09,1.4929732695208018e-08
8.742344643427277,2.428096120990233e-09,1.3393571543018601e-08,9.271208265879e-10,3.1056833319496106e-09,1.4885704140853875e-08
8.75395466287406,2.4260926191966173e-09,1.336039406067326e-08,9.209141148339275e-10,3.0890796260392595e-09,1.4780041946816192e-08
8.765564682320841,2.4128464852236076e-09,1.3304993080325825e-08,9.178414205470901e-10,3.081229043932232e-09,1.4764588744059302e-08
8.777174701767624,2.413529322568604e-09,1.3291221223306255e-08,9.143210473625182e-10,3.0586586825007152e-09,1.471417886862018e-08
8.788784721214407,2.428512159379257e-09,1.3232529293926804e-08,9.101319699633313e-10,3.0506918779658843e-09,1.4626625231667785e-08
8.80039474066119,2.411960292830253e-09,1.3168684318103656e-08,9.121402575879083e-10,3.0461450682000517e-09,1.4650666275044819e-08
8.812004760107973,2.3786940431788216e-09,1.3136834940343848e-08,9.103997857637196e-10,3.030592034664613e-09,1.4538646477230497e-08
8.823614779554754,2.388421367531183e-09,1.3084862124810725e-08,9.04397452953379e-10,3.032503459910989e-09,1.454252639561281e-08
8.835224799001537,2.380663917532511e-09,1.3041260678775313e-08,8.976840729443449e-10,3.0176016352884023e-09,1.4507136283072435e-08
8.84683481844832,2.3561368725490902e-09,1.2996938301919505e-08,8.990013327736979e-10,3.0095460934237605e-09,1.4459474308875457e-08
8.858444837895103,2.3648848368012564e-09,1.2971613449256118e-08,9.010354698980145e-10,2.997325869225881e-09,1.4425650073460882e-08
8.870054857341884,2.3136663154417626e-09,1.2917135962038489e-08,8.894342930953659e-10,2.9857567509259175e-09,1.4379203070279486e-08
8.881664876788667,2.3423104840417435e-09,1.2883703356651427e-08,8.839763659140769e-10,2.969999074806746e-09,1.4338991734233448e-08
8.89327489623545,2.3246675129514076e-09,1.2814955087664674e-08,8.790760544987141e-10,2.971758177815298e-09,1.4213300132759414e-08
8.904884915682233,2.326997251255258e-09,1.2759575809793809e-08,8.800654229437978e-10,2.9596724288148692e-09,1.4163033102513049e-08
8.916494935129016,2.351297567309618e-09,1.2771127857522937e-08,8.854971627698902e-10,2.9411755665960677e-09,1.4173989055529799e-08
8.928104954575797,2.3151059583454747e-09,1.2683740946546665e-08,8.735686992702742e-10,2.931000719782161e-09,1.4095980956704326e-08
8.93971497402258,2.3092571684645435e-09,1.265594944581921e-08,8.752421646280836e-10,2.9259967162831395e-09,1.4033622102468549e-08
8.951324993469363,2.3192009120644304e-09,1.2611381797490426e-08,8.723822239450413e-10,2.91820201511069e-09,1.3963796574913577e-08
8.962935012916146,2.2983557646423573e-09,1.2563568287507765e-08,8.670558400195074e-10,2.908543960011796e-09,1.3942778659065217e-08
8.974545032362927,2.2705047753503373e-09,1.2541441271778283e-08,8.636540491555169e-10,2.898951186137445e-09,1.390507812092321e-08
8.98615505180971,2.266912310169121e-09,1.2496445942819342e-08,8.622771933422846e-10,2.893336183801918e-09,1.3867082399491424e-08
8.997765071256493,2.252667205769969e-09,1.2477246659073155e-08,8.56688737748172e-10,2.884574910662867e-09,1.3804082818866435e-08
9.009375090703276,2.259382700749586e-09,1.2400182975624219e-08,8.510905045767167e-10,2.8734952508174358e-09,1.3777055031550273e-08
9.020985110150058,2.274176572530147e-09,1.2354831878147154e-08,8.479222116858049e-10,2.859736626572594e-09,1.3759231226422346e-08
9.03259512959684,2.2374736442333414e-09,1.2330808984264565e-08,8.464500829220396e-10,2.847715196616211e-09,1.3716993610562575e-08
9.044205149043623,2.2414520817879357e-09,1.2296024372696129e-08,8.493489208301293e-10,2.8419529064320305e-09,1.3634878041561976e-08
9.055815168490406,2.2329318360121234e-09,1.2269308958554851e-08,8.436592328707086e-10,2.8376023281407875e-09,1.3589283703547092e-08
9.06742518793719,2.231891296480349e-09,1.2191573094759518e-08,8.391834220408251e-10,2.822927242291998e-09,1.3511906788926492e-08
9.07903520738397,2.226389640845886e-09,1.2182776980302478e-08,8.390810084591919e-10,2.8156746974453907e-09,1.3498952052832502e-08
9.090645226830754,2.2004775907172533e-09,1.2125178099372944e-08,8.381884597634381e-10,2.807514192458375e-09,1.3463845586963683e-08
9.102255246277537,2.2215010679603672e-09,1.207982863074748e-08,8.344355573803355e-10,2.796239461939378e-09,1.3412574321312944e-08
9.11386526572432,2.201542175726135e-09,1.2051129822278308e-08,8.334235261337661e-10,2.798605978540843e-09,1.3376598619423791e-08
9.1254752851711,2.181021218276382e-09,1.2025161972698532e-08,8.237099915138547e-10,2.7747568263857176e-09,1.3325428078255279e-08
9.137085304617884,2.176022251168728e-09,1.1976175383079141e-08,8.250128161375548e-10,2.7679993119142183e-09,1.3279384490612917e-08
9.148695324064667,2.1568748459757218e-09,1.1918061385680892e-08,8.200301204626836e-10,2.7697285502137514e-09,1.3250356731070484e-08
9.16030534351145,2.170598467375713e-09,1.1908757502026511e-08,8.244055059476803e-10,2.740633392347262e-09,1.3207706604406898e-08
9.171915362958233,2.154845939437147e-09,1.1863285193735404e-08,8.176400247136546e-10,2.740345852511204e-09,1.3186936519715667e-08
9.183525382405014,2.1520059047751803e-09,1.1836857026048013e-08,8.141963256318835e-10,2.7337401951020185e-09,1.3137282662811031e-08
9.195135401851797,2.1475603680426795e-09,1.178632762308293e-08,8.150401208573116e-10,2.728023944096621e-09,1.312443551750713e-08
9.20674542129858,2.1468560022495315e-09,1.1740215258448619e-08,8.099099554903198e-10,2.729147606329772e-09,1.3050458633121332e-08
9.218355440745363,2.1283830256053483e-09,1.1734356507655762e-08,8.045822685740679e-10,2.7087058329204928e-09,1.3013569377504964e-08
9.229965460192144,2.136333201138438e-09,1.1661303974734541e-08,8.04507182773671e-10,2.709641150139512e-09,1.2978539034138676e-08
9.241575479638927,2.1166443906784934e-09,1.165643094510662e-08,8.00348523913157e-10,2.6857374422473104e-09,1.2931622366545904e-08
9.25318549908571,2.1086412368879865e-09,1.1586197269933936e-08,7.966689258510063e-10,2.6854513240297e-09,1.2929398323537996e-08
9.264795518532493,2.0994334082198657e-09,1.1574525701921715e-08,8.034968219802207e-10,2.678617833235839e-09,1.2872370868141763e-08
9.276405537979276,2.0995909388168573e-09,1.1544246607505024e-08,8.0015231372118e-10,2.660584629128646e-09,1.2805976062396802e-08
9.288015557426057,2.085429235054179e-09,1.14889963252534e-08,7.934781347415029e-10,2.6582125642750984e-09,1.2756455686239936e-08
9.29962557687284,2.0863018235111997e-09,1.1466987965107936e-08,7.93155207253628e-10,2.6570280793819836e-09,1.270654389950469e-08
9.311235596319623,2.082998375339034e-09,1.1410980665234824e-08,7.847732744495854e-10,2.6515174024625526e-09,1.2658284707188229e-08
9.322845615766406,2.0830855325574967e-09,1.1381166400780762e-08,7.844492644665451e-10,2.630810813580258e-09,1.26541907797159e-08
9.334455635213187,2.0738048398018973e-09,1.1368460457666302e-08,7.835954640642151e-10,2.6272870944404246e-09,1.2608862595721636e-08
9.34606565465997,2.0666489725949783e-09,1.1332092481447747e-08,7.786852807269355e-10,2.616708300165769e-09,1.2594016561555398e-08
9.357675674106753,2.0588304921895292e-09,1.1297685756585256e-08,7.802417920467605e-10,2.610032292850216e-09,1.2543524592141993e-08
9.369285693553536,2.061215947419341e-09,1.12593240997366e-08,7.720188467379959e-10,2.6066710068223623e-09,1.2489046276051004e-08
9.380895713000319,2.0437873612528125e-09,1.1230737616828492e-08,7.702056872860123e-10,2.5941224163252627e-09,1.2490844532175067e-08
9.3925057324471,2.036582202566841e-09,1.1176120253900537e-08,7.689316855770822e-10,2.586017543497615e-09,1.23764037453874e-08
9.404115751893883,2.0332167767859408e-09,1.1143538766781329e-08,7.678166393774089e-10,2.5777512315589828e-09,1.2356265357867619e-08
9.415725771340666,2.0061362834772574e-09,1.1125334615124335e-08,7.626005525828872e-10,2.5752470694238622e-09,1.2340998436559114e-08
9.427335790787449,2.025834988262497e-09,1.1085511692109953e-08,7.620970802137215e-10,2.5645211144633685e-09,1.2295429160330115e-08
9.43894581023423,2.0028221325265985e-09,1.1035475540477088e-08,7.602307228102695e-10,2.5562597735058223e-09,1.2237654058130315e-08
9.450555829681013,2.0034178659256515e-09,1.102557035428755e-08,7.581025731165208e-10,2.5388992564560146e-09,1.2254799311762002e-08
9.462165849127796,1.998985038924245e-09,1.0983860793178493e-08,7.554778539856018e-10,2.5377394254886278e-09,1.219646354115983e-08
9.47377586857458,1.9921786312076634e-09,1.0954663296281378e-08,7.531479342535833e-10,2.5270248683717357e-09,1.2125905014372668e-08
9.48538588802136,1.98761310237009e-09,1.093255820744604e-08,7.551394865402535e-10,2.52093109492721e-09,1.2124807626338244e-08
9.496995907468143,1.976523848345912e-09,1.0896364104473556e-08,7.498569801028604e-10,2.5148321925226983e-09,1.2075983769238102e-08
9.508605926914926,1.9902174666926783e-09,1.088361021293975e-08,7.459954121482459e-10,2.5112355867300336e-09,1.2081423518406789e-08
9.52021594636171,1.9743163765276102e-09,1.0820029785698935e-08,7.45380375380481e-10,2.5031344410943063e-09,1.2040998496007788e-08
9.531825965808492,1.962051760703203e-09,1.076266477866129e-08,7.45491922191736e-10,2.491749900761837e-09,1.1982772963427034e-08
9.543435985255273,1.9634782868058247e-09,1.0748098607868578e-08,7.419432207720301e-10,2.4989441843658746e-09,1.196669607837517e-08
9.555046004702056,1.959669129318011e-09,1.073180171551608e-08,7.380125332182502e-10,2.4784704314997203e-09,1.1912506591435703e-08
9.56665602414884,1.9426985062993955e-09,1.0707322519988943e-08,7.371306667525063e-10,2.4763980506306947e-09,1.1880464379347779e-08
9.578266043595622,1.9336065299625034e-09,1.0670844000710856e-08,7.343707275645433e-10,2.46608036846854e-09,1.1828744671863024e-08
9.589876063042404,1.9342798511087244e-09,1.0626762446555968e-08,7.273117339157356e-10,2.4641202043111554e-09,1.1788018294372509e-08
9.601486082489187,1.932798373251434e-09,1.0594103800524517e-08,7.279428602492725e-10,2.4485768760497245e-09,1.17440377271097e-08
9.61309610193597,1.940092140679291e-09,1.0563013308454913e-08,7.273432545078095e-10,2.451642488690834e-09,1.1747505409606612e-08
9.624706121382752,1.9156946056929108e-09,1.0550780342940268e-08,7.248844061659023e-10,2.434512729513935e-09,1.1697357788194962e-08
9.636316140829535,1.908213258719417e-09,1.0500820687539449e-08,7.237666247072346e-10,2.4331897434005023e-09,1.1686055164994862e-08
9.647926160276317,1.896486379477801e-09,1.0490366693470181e-08,7.222887858653954e-10,2.420018724357682e-09,1.1630654629935611e-08
9.6595361797231,1.9028861943525636e-09,1.0460837485100331e-08,7.190311200914154e-10,2.4150162460095648e-09,1.1599629844071805e-08
9.671146199169883,1.903723477156152e-09,1.0417084495265075e-08,7.186343360030429e-10,2.408376154233616e-09,1.1574648407127461e-08
9.682756218616666,1.8899142496340915e-09,1.0379533949092914e-08,7.153518096805621e-10,2.4056792591168634e-09,1.1538128194707306e-08
9.694366238063447,1.88623199900199e-09,1.035620110150477e-08,7.137912045057705e-10,2.3895933709142667e-09,1.1488437063547516e-08
9.70597625751023,1.878215241536999e-09,1.0317013823586352e-08,7.123392794907166e-10,2.3929249063131665e-09,1.1484182842889392e-08
9.717586276957013,1.876229068446074e-09,1.0289561302750944e-08,7.104741765743789e-10,2.3805434891573157e-09,1.1415174496682266e-08
9.729196296403796,1.8692503686577867e-09,1.0268811487626085e-08,7.11287890365354e-10,2.3796297883920743e-09,1.1396730253453172e-08
9.740806315850579,1.8716492456429093e-09,1.0236190686596077e-08,7.062626880611872e-10,2.365854459964092e-09,1.1367157290823567e-08
9.75241633529736,1.8569275031011755e-09,1.021259474903965e-08,7.073521997421961e-10,2.3618720401910376e-09,1.1311881165799307e-08
9.764026354744143,1.8501003920056828e-09,1.0180948097709138e-08,7.026565322174588e-10,2.3517946963361384e-09,1.1284158632870071e-08
9.775636374190926,1.8423477225860186e-09,1.0142295061836718e-08,7.032036253705921e-10,2.351669777335067e-09,1.1255634304259245e-08
9.787246393637709,1.8373364679333471e-09,1.0141701453541907e-08,6.964633132899607e-10,2.3386418734120273e-09,1.1223211469081557e-08
9.79885641308449,1.8290751305619198e-09,1.0100973411564545e-08,6.96858077696447e-10,2.3303532427266213e-09,1.1195940506568227e-08
9.810466432531273,1.8343060605908178e-09,1.0071563702718937e-08,6.994378890195946e-10,2.3240152339463944e-09,1.116339167840632e-08
9.822076451978056,1.829309248031861e-09,1.004100188402424e-08,6.919146686003561e-10,2.3213256081064107e-09,1.1130259793601468e-08
9.833686471424839,1.8293522580080852e-09,1.0016658465864976e-08,6.933361367249347e-10,2.310741187795397e-09,1.1128325939281423e-08
9.845296490871622,1.8314799907488285e-09,9.983487557080661e-09,6.913820132316236e-10,2.317048283201623e-09,1.1088591753368424e-08
9.856906510318403,1.7990139409837867e-09,9.950368866512312e-09,6.848880635671198e-10,2.3029360903368905e-09,1.1057277001941457e-08
9.868516529765186,1.8078966867125e-09,9.936772925943945e-09,6.822539260791787e-10,2.2988034052276485e-09,1.1041083228498866e-08
9.880126549211969,1.8064115112851168e-09,9.889758379614113e-09,6.806479859453346e-10,2.2961456487356967e-09,1.0998184367072646e-08
9.891736568658752,1.8034435362507751e-09,9.867187681346943e-09,6.804921911784195e-10,2.2824720613590813e-09,1.095035843993282e-08
9.903346588105533,1.8004899935073686e-09,9.840341024427962e-09,6.8121086636192e-10,2.28109396498415e-09,1.0908503594013243e-08
9.914956607552316,1.7913801014152348e-09,9.824385846769936e-09,6.767557068496762e-10,2.2675793522364812e-09,1.088535825859797e-08
9.926566626999099,1.7768217931518799e-09,9.787150151666512e-09,6.755915845606155e-10,2.2646316216007256e-09,1.0899288347889841e-08
9.938176646445882,1.7736998727869719e-09,9.753531298577999e-09,6.706849878881985e-10,2.2523392087290532e-09,1.0848948114167718e-08
9.949786665892665,1.7907299341467796e-09,9.741396959127446e-09,6.694273313560945e-10,2.2531160475182577e-09,1.0832975072545772e-08
9.961396685339446,1.7735963123008803e-09,9.705699495842831e-09,6.704750392735714e-10,2.2437931695266716e-09,1.0786105479084229e-08
9.97300670478623,1.7609593558635466e-09,9.691527459946874e-09,6.667884530705909e-10,2.2437102703612683e-09,1.079499540646361e-08
9.984616724233012,1.7603346867487884e-09,9.651273732717094e-09,6.665181817528454e-10,2.2316921787059913e-09,1.0719465416409603e-08
9.996226743679795,1.7544087965758023e-09,9.613325065435382e-09,6.640415258030435e-10,2.2235635006572967e-09,1.070314005989695e-08
10.007836763126576,1.7515895617372425e-09,9.588748432541656e-09,6.626994838518573e-10,2.2216032745269247e-09,1.0684232566951487e-08
10.01944678257336,1.7520268255917568e-09,9.58391382083105e-09,6.610719578093083e-10,2.216131561901305e-09,1.0650588492208925e-08
10.031056802020142,1.7433241628726536e-09,9.560407310205675e-09,6.591750872621752e-10,2.2121879489144443e-09,1.0608303141799255e-08
10.042666821466925,1.7320029799857744e-09,9.528297587442928e-09,6.595688678185907e-10,2.206497771759268e-09,1.057311671170931e-08
10.054276840913706,1.722738497284956e-09,9.49314495463531e-09,6.524314294328769e-10,2.1939793160638046e-09,1.0550336972647134e-08
10.06588686036049,1.7227139079104723e-09,9.46301136679426e-09,6.517633718181841e-10,2.1906934206404983e-09,1.0512995327665734e-08
10.077496879807272,1.7112941558958918e-09,9.439693106527428e-09,6.486812869813643e-10,2.1768845469231824e-09,1.0474818049274614e-08
10.089106899254055,1.7152414876105744e-09,9.422596047443303e-09,6.516372348906922e-10,2.1811630601330883e-09,1.0460282896319008e-08
10.100716918700838,1.7061945988479534e-09,9.39984565135135e-09,6.511266556750473e-10,2.1797425410554017e-09,1.0439849889457578e-08
10.11232693814762,1.7087340477274193e-09,9.368539685072527e-09,6.45102105047535e-10,2.169102108424884e-09,1.0386658668639964e-08
10.123936957594402,1.701499174791956e-09,9.344831320218153e-09,6.435631707208268e-10,2.159122662033652e-09,1.0364063744389292e-08
10.135546977041185,1.6960420644704215e-09,9.335965808369765e-09,6.42635033521892e-10,2.1589427668560392e-09,1.0347006689156983e-08
10.147156996487968,1.6955473343310895e-09,9.28930586440687e-09,6.421783831069333e-10,2.1465421556731026e-09,1.0313283237028034e-08
10.15876701593475,1.6848308203109841e-09,9.275018970235826e-09,6.334265179760761e-10,2.143104637102102e-09,1.0292830988564427e-08
10.170377035381533,1.6848723093523833e-09,9.244381992504712e-09,6.416969648714115e-10,2.1384582248233237e-09,1.0277490824234284e-08
10.181987054828316,1.6831925666612516e-09,9.222020616938501e-09,6.407163393036621e-10,2.127850782198884e-09,1.0243479060466087e-08
10.193597074275099,1.6746834888193691e-09,9.204604213071723e-09,6.34808495511757e-10,2.1317643291951973e-09,1.0196837564771211e-08
10.205207093721882,1.6709126138592083e-09,9.160831900131898e-09,6.319172650991567e-10,2.1252705142402284e-09,1.0195413019686178e-08
10.216817113168663,1.6582502521385818e-09,9.150386272020708e-09,6.296438625219493e-10,2.1116765028429127e-09,1.0133657788226161e-08
10.228427132615446,1.6594341353742718e-09,9.117598477659975e-09,6.330674157770172e-10,2.107058540588385e-09,1.0133672845504544e-08
10.240037152062229,1.6673866055378287e-09,9.101631517478868e-09,6.265946324367556e-10,2.103345645513744e-09,1.0095299181255455e-08
10.251647171509012,1.6500430528037667e-09,9.085653785706951e-09,6.244777783792869e-10,2.108822562523979e-09,1.0084903347077616e-08
10.263257190955793,1.6585604344335584e-09,9.044839307709111e-09,6.280622503740482e-10,2.097352063846802e-09,1.0046222714853155e-08
10.274867210402576,1.6479199446859976e-09,9.025254829355186e-09,6.232935623784071e-10,2.083654131100995e-09,1.002588653802079e-08
10.286477229849359,1.6458897907546326e-09,9.009746289077802e-09,6.22284642910988e-10,2.076756126679078e-09,1.0030669333767818e-08
10.298087249296142,1.6349473760698394e-09,8.984670851577557e-09,6.164216467289971e-10,2.072435180587301e-09,9.978597590200302e-09
10.309697268742925,1.624847995803181e-09,8.948801467659831e-09,6.187931799312449e-10,2.0696825286525883e-09,9.971444896620611e-09
10.321307288189706,1.6237669010047104e-09,8.931912116345744e-09,6.169721156546752e-10,2.0625548278425362e-09,9.936807258024389e-09
10.332917307636489,1.6177564830465466e-09,8.90957479099823e-09,6.169879786662431e-10,2.065163148240206e-09,9.934509713140323e-09
10.344527327083272,1.6179224595920535e-09,8.892564819127563e-09,6.104636958541101e-10,2.0585342380734486e-09,9.858403737460703e-09
10.356137346530055,1.6086033703461064e-09,8.860674281524007e-09,6.112717961280448e-10,2.054556329164979e-09,9.820098334470462e-09
10.367747365976836,1.6103569270324912e-09,8.851506177261811e-09,6.078629043947054e-10,2.0416604942795732e-09,9.812828672602918e-09
10.379357385423619,1.6196312253649634e-09,8.811060541995895e-09,6.059853465379878e-10,2.040247668294184e-09,9.805238729801424e-09
10.390967404870402,1.6005592224686752e-09,8.798314971458024e-09,6.091298744645036e-10,2.0387297686044037e-09,9.769398856323839e-09
10.402577424317185,1.6005238437314973e-09,8.768384920418475e-09,6.045090613246032e-10,2.0339770234558e-09,9.7308125201299e-09
10.414187443763968,1.5957265436646898e-09,8.749176682139407e-09,6.038203754050154e-10,2.0250681963545606e-09,9.732619770761445e-09
10.425797463210749,1.5858995201108277e-09,8.752029776180349e-09,5.981317065365375e-10,2.0234535633000944e-09,9.70500080365409e-09
10.437407482657532,1.581126221137279e-09,8.70765759054343e-09,6.004416895336176e-10,2.0126314521786183e-09,9.6579384609252e-09
10.449017502104315,1.5839545627926473e-09,8.691472071351015e-09,6.012480797567379e-10,2.011044467094022e-09,9.665454403959643e-09
10.460627521551098,1.5749464850878484e-09,8.663866738120822e-09,5.976842106305343e-10,2.0006527188162225e-09,9.631775518913633e-09
10.47223754099788,1.570419129657599e-09,8.646489154295757e-09,5.9565605110757e-10,1.996465562040505e-09,9.607466821401195e-09
10.483847560444662,1.5661274324583663e-09,8.625716036608401e-09,5.958756799072013e-10,1.9920440645167527e-09,9.582089789102102e-09
10.495457579891445,1.5686153789111156e-09,8.59924128698525e-09,5.965145694537489e-10,1.991516583647349e-09,9.552536881145865e-09
10.507067599338228,1.550098249048679e-09,8.572576461224962e-09,5.916992457961384e-10,1.983780075953825e-09,9.512066778311573e-09
10.518677618785011,1.5614999001159753e-09,8.543712444410653e-09,5.884456247656887e-10,1.982429799677484e-09,9.500680594592706e-09
10.530287638231792,1.554147539717413e-09,8.552091283771872e-09,5.91392678818767e-10,1.9670956040997087e-09,9.473158576381438e-09
10.541897657678575,1.5503370141171124e-09,8.514962162331279e-09,5.899297457374559e-10,1.9658933920432715e-09,9.452961363761588e-09
10.553507677125358,1.5542447494778766e-09,8.486578174672834e-09,5.864659095339605e-10,1.9702054432558353e-09,9.413559921810024e-09
10.565117696572141,1.5382287937658967e-09,8.472040381765215e-09,5.857252806955355e-10,1.9614007740573244e-09,9.381147021396306e-09
10.576727716018922,1.533275826089079e-09,8.456110871681958e-09,5.834397304654823e-10,1.956209731372914e-09,9.379534422769366e-09
10.588337735465705,1.5385418547137637e-09,8.440453753789107e-09,5.799331757769117e-10,1.9487272084381498e-09,9.36945449960027e-09
10.599947754912488,1.5274903628258653e-09,8.412268804603722e-09,5.790490799584978e-10,1.937958282746558e-09,9.332926444471137e-09
10.611557774359271,1.5312421788416274e-09,8.387583242178351e-09,5.794209293788877e-10,1.9364693697168477e-09,9.297577599648198e-09
10.623167793806052,1.5277237557736195e-09,8.369992030494515e-09,5.749797756205008e-10,1.9353784600886243e-09,9.284974046859325e-09
10.634777813252835,1.5131889712049668e-09,8.345036305756409e-09,5.759461939484042e-10,1.9201763933991074e-09,9.285118458841756e-09
10.646387832699618,1.5165850821731623e-09,8.330342629188713e-09,5.739330683786234e-10,1.920560113152093e-09,9.237520158420885e-09
10.657997852146401,1.5219600823030383e-09,8.306691163606406e-09,5.703548555116661e-10,1.922603588294851e-09,9.213078853839866e-09
10.669607871593184,1.507140114352311e-09,8.28917755568315e-09,5.685527909184609e-10,1.9207188910401475e-09,9.174921141052232e-09
10.681217891039966,1.5141452517019116e-09,8.256739552980566e-09,5.699897235305384e-10,1.9076863220964105e-09,9.176055865651914e-09
10.692827910486749,1.5024345321207177e-09,8.245656894945733e-09,5.666486099182366e-10,1.9074341428904265e-09,9.135240930857319e-09
10.704437929933531,1.4975292558177917e-09,8.230674588402478e-09,5.693665353076731e-10,1.8969576006675e-09,9.115694680165933e-09
10.716047949380314,1.4901866906721398e-09,8.204892251509333e-09,5.682705326668017e-10,1.8968357575997315e-09,9.12016361785213e-09
10.727657968827096,1.4864738448700675e-09,8.190873535992382e-09,5.639244073190235e-10,1.8964505798607757e-09,9.059314100902308e-09
10.739267988273879,1.485237669196701e-09,8.167369288464978e-09,5.612751603662545e-10,1.8914940046746955e-09,9.06425762481627e-09
10.750878007720662,1.4808309459513749e-09,8.149746056079092e-09,5.635913789985782e-10,1.8874634479108696e-09,9.075681025698529e-09
10.762488027167445,1.476955753740903e-09,8.113846019764718e-09,5.594587117941409e-10,1.879625180444105e-09,9.030799940424264e-09
10.774098046614228,1.4791802601913825e-09,8.105763009561151e-09,5.597439480851959e-10,1.876142785584689e-09,9.008407218229952e-09
10.785708066061009,1.4718161405070385e-09,8.095421488380031e-09,5.573531473923802e-10,1.873384608848898e-09,8.993404480266528e-09
10.797318085507792,1.4668848697347908e-09,8.072043951584338e-09,5.570880515642538e-10,1.8670292195967475e-09,8.950543065360407e-09
10.808928104954575,1.4636323833673843e-09,8.044566212902389e-09,5.538688650120238e-10,1.8634533903888673e-09,8.92748707103694e-09
10.820538124401358,1.4537989306292939e-09,8.034404195011349e-09,5.530988665445695e-10,1.8591237309209584e-09,8.908317064943531e-09
10.832148143848139,1.456681425874098e-09,8.013564393619529e-09,5.511941004055399e-10,1.856464334540531e-09,8.899288739691014e-09
10.843758163294922,1.4550221964903062e-09,7.995694357410541e-09,5.521547886822521e-10,1.8461860140565703e-09,8.866552763036833e-09
10.855368182741705,1.4615118441532972e-09,7.969090559439357e-09,5.494569332131584e-10,1.8415668499872562e-09,8.841019679654554e-09
10.866978202188488,1.451569934728626e-09,7.9592218772492e-09,5.476399701152114e-10,1.845290174209262e-09,8.821295068858291e-09
10.87858822163527,1.4482691390102214e-09,7.938292088889674e-09,5.469165280123538e-10,1.8340537833203135e-09,8.792886863229458e-09
10.890198241082052,1.4395513336723242e-09,7.919398236315122e-09,5.423826877461405e-10,1.8343861231037326e-09,8.79586619426566e-09
10.901808260528835,1.4437419403750182e-09,7.905676868604894e-09,5.462842604690307e-10,1.8246408229312253e-09,8.782438282857054e-09
10.913418279975618,1.4348015446445764e-09,7.885789242841971e-09,5.41658998308712e-10,1.8216326409377182e-09,8.739610723247803e-09
10.9250282994224,1.4292624701899344e-09,7.862528404057004e-09,5.420294572821907e-10,1.8266011758673318e-09,8.760973652663256e-09
10.936638318869182,1.4312794079899057e-09,7.83412777589584e-09,5.409469597423109e-10,1.8101369865595883e-09,8.705512172023245e-09
10.948248338315965,1.425230237781778e-09,7.826658938927723e-09,5.391217277294916e-10,1.8120081719089597e-09,8.700257974051276e-09
10.959858357762748,1.425678133927783e-09,7.807484879871563e-09,5.378075932459385e-10,1.8078104044471475e-09,8.677305314179065e-09
10.971468377209531,1.418199160279189e-09,7.79061374294934e-09,5.35366119282166e-10,1.8044128128333032e-09,8.678322111337617e-09
10.983078396656314,1.412254215542656e-09,7.778652690697646e-09,5.364291645845902e-10,1.8012158248119236e-09,8.599538669580998e-09
10.994688416103095,1.4174751661977218e-09,7.74359209170968e-09,5.366137018317094e-10,1.7944945742207585e-09,8.60678934180169e-09
11.006298435549878,1.4044383101140292e-09,7.732976230225972e-09,5.304600757753429e-10,1.7876203178526235e-09,8.566347536803451e-09
11.017908454996661,1.402308538563661e-09,7.71440430647935e-09,5.303697325854015e-10,1.7839678145226253e-09,8.552818706092733e-09
11.029518474443444,1.398112947934889e-09,7.700782377768223e-09,5.284133584256992e-10,1.776951098224411e-09,8.545850021634877e-09
11.041128493890225,1.400416112186826e-09,7.69088924001295e-09,5.28569177608528e-10,1.7768191486219678e-09,8.506200987457867e-09
11.052738513337008,1.388495457180227e-09,7.6732439269372e-09,5.314210782336733e-10,1.7716536539881857e-09,8.504696555407085e-09
11.064348532783791,1.3932926304141522e-09,7.639266055302948e-09,5.253934515905544e-10,1.7712049207005596e-09,8.495835634536176e-09
11.075958552230574,1.3796449859219054e-09,7.628790477492006e-09,5.266330393793817e-10,1.7672495142540023e-09,8.455150163254622e-09
11.087568571677355,1.3857331679233314e-09,7.615813542603855e-09,5.249155404722424e-10,1.7627409701843314e-09,8.448011455595452e-09
11.099178591124138,1.3828422947499972e-09,7.597390516515325e-09,5.23857760258933e-10,1.7568384809424984e-09,8.44020842571734e-09
11.110788610570921,1.3787519704381312e-09,7.584060321426277e-09,5.220295452342705e-10,1.7539219880419548e-09,8.428510498312606e-09
11.122398630017704,1.3735312869997738e-09,7.551964949294268e-09,5.208205667668445e-10,1.7518322373938556e-09,8.397297817784945e-09
11.134008649464487,1.375062341114159e-09,7.536627640033861e-09,5.229219361874628e-10,1.7461248559629271e-09,8.379753389530797e-09
11.145618668911268,1.3689294664002862e-09,7.531237261621161e-09,5.197726046489551e-10,1.7384212734304813e-09,8.348164446962469e-09
11.157228688358051,1.3728584896058898e-09,7.513815994446408e-09,5.185694874847442e-10,1.7415391789838833e-09,8.331905350035251e-09
11.168838707804834,1.364881155888773e-09,7.496164229219635e-09,5.149451495055334e-10,1.7288147746251344e-09,8.326204246319522e-09
11.180448727251617,1.3656418460449604e-09,7.467121754956455e-09,5.154667123822546e-10,1.7306130494065461e-09,8.298985097483115e-09
11.192058746698399,1.361860930829064e-09,7.448490400202557e-09,5.133898969806721e-10,1.7258809697017768e-09,8.272769671086115e-09
11.203668766145181,1.3518730374724598e-09,7.4464549765106154e-09,5.121367030934297e-10,1.7186126114852811e-09,8.252751625211466e-09
11.215278785591964,1.3518975101110752e-09,7.4320988345355185e-09,5.109103980266692e-10,1.714355762619025e-09,8.251630272056694e-09
11.226888805038747,1.345593838466147e-09,7.4155427917521e-09,5.111326974876838e-10,1.7186765639449952e-09,8.206440683745799e-09
11.23849882448553,1.3473480989462266e-09,7.388877956947893e-09,5.081983110655279e-10,1.7095483906765463e-09,8.216479260022382e-09
11.250108843932312,1.3360680560911197e-09,7.3817125828875494e-09,5.096628573566592e-10,1.709240558534807e-09,8.204466570378126e-09
11.261718863379095,1.3367633228031986e-09,7.357102425683874e-09,5.067636117621815e-10,1.6995993620987605e-09,8.17873313177215e-09
11.273328882825878,1.3398001827183639e-09,7.347385040602683e-09,5.056263788488943e-10,1.699912269272377e-09,8.140195606937342e-09
11.28493890227266,1.338871798464025e-09,7.3214558689209306e-09,5.048799895197021e-10,1.6905123722098926e-09,8.136741835448644e-09
11.296548921719442,1.3280445810220177e-09,7.3075424518419e-09,5.01939197854308e-10,1.6931461995037517e-09,8.118544748892626e-09
11.308158941166225,1.32629440344535e-09,7.295105580018867e-09,5.035493719707415e-10,1.6875131750557547e-09,8.078655545900754e-09
11.319768960613008,1.3309958989187986e-09,7.2826897988978945e-09,5.020894151663533e-10,1.6872475007469259e-09,8.064863710613938e-09
11.33137898005979,1.3120032364405405e-09,7.2639682163284075e-09,5.007932732830756e-10,1.6772343627985307e-09,8.063396512616107e-09
11.342988999506574,1.3207295176590505e-09,7.254522717219584e-09,4.960040037898509e-10,1.6773003160767235e-09,8.058672905080606e-09
11.354599018953355,1.3190482759746803e-09,7.220608555474676e-09,4.977576759609957e-10,1.673191124189433e-09,8.0166902294375e-09
11.366209038400138,1.3111026925758546e-09,7.223037089683838e-09,4.954681070204406e-10,1.6695032568931494e-09,8.00210553064259e-09
11.37781905784692,1.310894662236523e-09,7.1966059302427604e-09,4.96813704515059e-10,1.6637982029883412e-09,8.0048925274809e-09
11.389429077293704,1.3087459635160828e-09,7.1839913758544116e-09,4.979018427504781e-10,1.6613438007093756e-09,7.97639244167395e-09
11.401039096740485,1.3027711936777403e-09,7.161262521639223e-09,4.925277913786145e-10,1.6592613179693882e-09,7.962701459451974e-09
11.412649116187268,1.2984566708590045e-09,7.1475115379474254e-09,4.935677508920149e-10,1.6558102904007555e-09,7.936235243294823e-09
11.42425913563405,1.3027810327043317e-09,7.137779416211794e-09,4.90022806716628e-10,1.6522221830773486e-09,7.934331701065543e-09
11.435869155080834,1.2938574054027202e-09,7.1260362996086935e-09,4.909111566252424e-10,1.6447498344966402e-09,7.910348754406815e-09
11.447479174527617,1.2938446385737224e-09,7.104861801195381e-09,4.913366495914835e-10,1.6435583238189792e-09,7.887360935261345e-09
11.459089193974398,1.2941452301098738e-09,7.098950950734998e-09,4.896773749760313e-10,1.636067117570343e-09,7.869918263838368e-09
11.470699213421181,1.2872381457637147e-09,7.076697440998802e-09,4.874798893414186e-10,1.6368966375137026e-09,7.83035005803298e-09
11.482309232867964,1.2823391516046994e-09,7.048385812692979e-09,4.87135752788159e-10,1.6347371396424733e-09,7.831134866462453e-09
11.493919252314747,1.2823833047558072e-09,7.043346123316814e-09,4.836663529906078e-10,1.627741664382729e-09,7.83141704999958e-09
11.505529271761528,1.275085375441898e-09,7.027299966007506e-09,4.830883109725973e-10,1.6281615091858663e-09,7.792086416532729e-09
11.517139291208311,1.2736922803600078e-09,7.014055797252088e-09,4.845771799850082e-10,1.622136329179639e-09,7.765655285901182e-09
11.528749310655094,1.2715643049638693e-09,7.0021030930395185e-09,4.845472515509652e-10,1.6202902365204396e-09,7.756996810792786e-09
11.540359330101877,1.2691442205274205e-09,6.986949456265719e-09,4.813471510727727e-10,1.6121014840445867e-09,7.760585932285365e-09
11.55196934954866,1.2643324738269552e-09,6.965621945967928e-09,4.83375211897548e-10,1.6089925489776919e-09,7.737674718026585e-09
11.563579368995441,1.2673570990067111e-09,6.955882990099189e-09,4.777422534974205e-10,1.6097486084646481e-09,7.733449510130074e-09
11.575189388442224,1.2662202991779544e-09,6.942346233675652e-09,4.788627624409697e-10,1.6016056367069735e-09,7.702691106897757e-09
11.586799407889007,1.2565799320853696e-09,6.927089418967965e-09,4.769142628468944e-10,1.599058293954717e-09,7.702423056636295e-09
11.59840942733579,1.2626952240363812e-09,6.9156244516696565e-09,4.764149110112313e-10,1.6002391926107203e-09,7.67315933205306e-09
11.610019446782571,1.2568861233048983e-09,6.89133587089464e-09,4.727292448218441e-10,1.5989009618479774e-09,7.67031403755744e-09
11.621629466229354,1.255047687617906e-09,6.877638232820301e-09,4.746965182047884e-10,1.5896484074032753e-09,7.639003079941773e-09
11.633239485676137,1.251704696602279e-09,6.867301210605105e-09,4.728435901488257e-10,1.5901921816919418e-09,7.622192164684977e-09
11.64484950512292,1.245211160822501e-09,6.841259553801699e-09,4.725091319810171e-10,1.586679258298509e-09,7.600035726162745e-09
11.656459524569701,1.2439986481173562e-09,6.852481111742263e-09,4.699840018046299e-10,1.5799704138739919e-09,7.590568825717783e-09
11.668069544016484,1.2433593882341244e-09,6.834140909413756e-09,4.72881737537813e-10,1.5787304106797364e-09,7.568058421148415e-09
11.679679563463267,1.2380863920668787e-09,6.802832386346179e-09,4.704194134992088e-10,1.5757545604051482e-09,7.572605945472172e-09
11.69128958291005,1.2373983756818814e-09,6.8015490716397e-09,4.671619058135842e-10,1.5777535332695274e-09,7.542852338632201e-09
11.702899602356833,1.235285514772756e-09,6.780440727029367e-09,4.686076276670976e-10,1.567033538702426e-09,7.533683107480409e-09
11.714509621803614,1.2313950327605847e-09,6.768005371362059e-09,4.6381987844568455e-10,1.5652420760672203e-09,7.524170237863279e-09
11.726119641250397,1.229065655921992e-09,6.7484047561367e-09,4.63819949788035e-10,1.56345107518787e-09,7.50624930461566e-09
11.73772966069718,1.227946422817363e-09,6.740093200469611e-09,4.648692144901088e-10,1.5621252304340902e-09,7.50369108543621e-09
11.749339680143963,1.2231234822301162e-09,6.729012518077906e-09,4.6201710119147553e-10,1.5563800573658485e-09,7.489364647748788e-09
11.760949699590745,1.2200137691569949e-09,6.71040960692701e-09,4.6186080909586536e-10,1.5504299702728783e-09,7.453407904976183e-09
11.772559719037528,1.21943117375247e-09,6.704562812107632e-09,4.6216503058806943e-10,1.5498968823574002e-09,7.447779497807851e-09
11.78416973848431,1.2175097117747983e-09,6.6844918503473705e-09,4.6158822290329744e-10,1.5425833113200023e-09,7.4213872689866034e-09
11.795779757931093,1.2180771287074803e-09,6.669721946444483e-09,4.5948863847152674e-10,1.544940634244042e-09,7.390246393607276e-09
11.807389777377876,1.209799590279091e-09,6.6619349920955286e-09,4.575493450064267e-10,1.5450901410671071e-09,7.3854455863068184e-09
11.818999796824658,1.2085457851688127e-09,6.649463356185775e-09,4.5774793355076395e-10,1.5355302381991623e-09,7.374723005843628e-09
11.83060981627144,1.2081346256392029e-09,6.633554028080777e-09,4.561916120949933e-10,1.5348653671332558e-09,7.377509136755639e-09
11.842219835718224,1.2052917787590212e-09,6.6136112272103385e-09,4.547640931326881e-10,1.5286855022216512e-09,7.349615581127788e-09
11.853829855165007,1.2034563948543925e-09,6.610211319941189e-09,4.56904062916768e-10,1.5274996025028432e-09,7.320072975376647e-09
11.865439874611788,1.1971023882442616e-09,6.589770140807411e-09,4.511603979323044e-10,1.5229260636088782e-09,7.328366009606242e-09
11.87704989405857,1.1957934208407985e-09,6.579766214579362e-09,4.544225396040387e-10,1.5266226202405432e-09,7.301756670646057e-09
11.888659913505354,1.1951826096090278e-09,6.5703807161272054e-09,4.519691161191515e-10,1.5191085170230396e-09,7.285250851324091e-09
11.900269932952137,1.1905214838649463e-09,6.551357301592683e-09,4.5192081731682747e-10,1.515066105752526e-09,7.270134441561412e-09
11.91187995239892,1.1886411858270809e-09,6.53950283587663e-09,4.51189620779101e-10,1.51132303976165e-09,7.262505618232035e-09
11.9234899718457,1.1858771369091337e-09,6.52463061889573e-09,4.494559692233764e-10,1.509307182136779e-09,7.2460715158060505e-09
11.935099991292484,1.182067411418206e-09,6.509457192183838e-09,4.507549118753505e-10,1.5021483579561425e-09,7.228824706774209e-09
11.946710010739267,1.1815298612886348e-09,6.499140839011321e-09,4.480165431029507e-10,1.4989357540767312e-09,7.216672534018624e-09
11.95832003018605,1.1806167634160694e-09,6.488169798326185e-09,4.4901911155496186e-10,1.4972533550866889e-09,7.182971065068912e-09
11.969930049632831,1.1750376311705446e-09,6.47554577254123e-09,4.4725065422735996e-10,1.4969119822208036e-09,7.166284274157022e-09
11.981540069079614,1.1709063968589309e-09,6.455481195762572e-09,4.454960713206468e-10,1.4983048137897526e-09,7.1628968292190115e-09
11.993150088526397,1.173277094741541e-09,6.451248822139168e-09,4.432544672616899e-10,1.4932552310570974e-09,7.1774878295515455e-09
12.00476010797318,1.1712164876183422e-09,6.442249416083972e-09,4.4429894229947095e-10,1.4866421576239285e-09,7.1442205636581376e-09
12.016370127419963,1.167604045373337e-09,6.418144094536965e-09,4.4180987856576687e-10,1.485849832158764e-09,7.122282348393318e-09
12.027980146866744,1.1692539833636562e-09,6.417312148745293e-09,4.4010689726643834e-10,1.4817083218864195e-09,7.12119947499619e-09
12.039590166313527,1.163744330011431e-09,6.396736560132981e-09,4.42597114714776e-10,1.481391581664372e-09,7.096634928659199e-09
12.05120018576031,1.1603275149090185e-09,6.3919410022216744e-09,4.409701963525729e-10,1.4786686844822752e-09,7.0921732122680485e-09
12.062810205207093,1.1674802321590886e-09,6.37140255710698e-09,4.379972041772304e-10,1.4735609646733589e-09,7.0742116904533454e-09
12.074420224653874,1.1576839071849078e-09,6.350221192391521e-09,4.37697805031687e-10,1.471510753397135e-09,7.070202482244457e-09
12.086030244100657,1.1598875511465694e-09,6.352211154851292e-09,4.3785595995625085e-10,1.4637784206909763e-09,7.02932105536429e-09
12.09764026354744,1.148431907789891e-09,6.33822070102548e-09,4.3737842014117893e-10,1.4642368573145432e-09,7.049195650313736e-09
12.109250282994223,1.1511364793908367e-09,6.3216307111413304e-09,4.367043974271914e-10,1.4616264904224022e-09,7.0205549503552e-09
12.120860302441006,1.1480870891028812e-09,6.3065163282712395e-09,4.3367177102630164e-10,1.4572081082002523e-09,6.999827009819179e-09
12.132470321887787,1.1478959863977865e-09,6.297930798030995e-09,4.3356475956769826e-10,1.4556651525491108e-09,6.992150958480381e-09
12.14408034133457,1.1479388247868164e-09,6.282344401772291e-09,4.3596833808169376e-10,1.4573227484750644e-09,6.970840992444869e-09
12.155690360781353,1.143375926164654e-09,6.28700844750352e-09,4.346135325869545e-10,1.4478898711858117e-09,6.971045044796507e-09
12.167300380228136,1.1399662242019839e-09,6.262455214674384e-09,4.311564940407039e-10,1.4474634389133274e-09,6.959250118661024e-09
12.178910399674917,1.1387125423174303e-09,6.259107645633134e-09,4.299096753867198e-10,1.4472424369139231e-09,6.949127542287731e-09
12.1905204191217,1.1363583206273679e-09,6.237210914641754e-09,4.29872849638076e-10,1.4465445141881648e-09,6.932562113269836e-09
12.202130438568483,1.1312896151199548e-09,6.225535301803176e-09,4.2781650435170445e-10,1.439028284240933e-09,6.933690286653499e-09
12.213740458015266,1.1300813860776825e-09,6.21300655204934e-09,4.272842118780101e-10,1.4376709840650686e-09,6.920313816229941e-09
12.225350477462047,1.1300169576258844e-09,6.207739959449087e-09,4.27898603495217e-10,1.4322982358813932e-09,6.885566199857446e-09
12.23696049690883,1.1245717986284735e-09,6.193308545932502e-09,4.299722964579292e-10,1.4321292369015018e-09,6.872283255825413e-09
12.248570516355613,1.1252472822097846e-09,6.1733473444460835e-09,4.2675552707994927e-10,1.4279960624092746e-09,6.868613344966138e-09
12.260180535802396,1.123278756909551e-09,6.1635767751493575e-09,4.246266696292087e-10,1.4273386353728039e-09,6.841369232990695e-09
12.27179055524918,1.1240292287167562e-09,6.15029568607168e-09,4.2358011248854844e-10,1.4276394755754986e-09,6.831529791605002e-09
12.28340057469596,1.1191537644805233e-09,6.142804848908815e-09,4.2467553131011395e-10,1.4183537012362157e-09,6.826159824739216e-09
12.295010594142743,1.113024428894043e-09,6.136584620844145e-09,4.2347876968008564e-10,1.4189767366453665e-09,6.8042111456965775e-09
12.306620613589526,1.111742173229795e-09,6.123920534700083e-09,4.205571192654135e-10,1.4135132904406168e-09,6.800507515582247e-09
12.31823063303631,1.1137081765990664e-09,6.107364207804125e-09,4.200151113854263e-10,1.4116586375166692e-09,6.7820240807671104e-09
12.32984065248309,1.1083404427433979e-09,6.096747430849556e-09,4.2013654778742514e-10,1.4101194773143018e-09,6.774356229754482e-09
12.341450671929874,1.1024463468716694e-09,6.084077100199077e-09,4.1943573780686673e-10,1.4094681037874961e-09,6.764148121207168e-09
12.353060691376657,1.1058530517345736e-09,6.077782157237373e-09,4.189654694723436e-10,1.404261508871222e-09,6.7425806509118615e-09
12.36467071082344,1.0982916659294729e-09,6.069987273983873e-09,4.1669486278853635e-10,1.4037128241030136e-09,6.746570469577274e-09
12.376280730270222,1.0981958592928122e-09,6.0509697567820854e-09,4.1846670469989154e-10,1.4012995497279485e-09,6.731141778557771e-09
12.387890749717004,1.0999054529886794e-09,6.0481149392427875e-09,4.147847020207656e-10,1.3980882670163476e-09,6.71211638538827e-09
12.399500769163787,1.0972148508059102e-09,6.036241448921266e-09,4.166482798826296e-10,1.397160286406563e-09,6.68478880933796e-09
12.41111078861057,1.0956230524922777e-09,6.0191962500740555e-09,4.142519034299132e-10,1.3892357107310672e-09,6.6786946624469275e-09
12.422720808057353,1.0921653188841979e-09,6.004642042502709e-09,4.1352445527954075e-10,1.3875387331367676e-09,6.678814895327312e-09
12.434330827504134,1.0915130220559848e-09,5.999425936035605e-09,4.143801842340731e-10,1.391378514390645e-09,6.665474026283671e-09
12.445940846950917,1.0867708764148186e-09,5.989483700030326e-09,4.1218364683959697e-10,1.3812804108238179e-09,6.642186625564468e-09
12.4575508663977,1.085529725246682e-09,5.9765249142451506e-09,4.119400698865579e-10,1.3822004337365263e-09,6.6295092052253805e-09
12.469160885844483,1.0839598319440977e-09,5.955373371770734e-09,4.0999276042198426e-10,1.3778603396708773e-09,6.624520167662087e-09
12.480770905291266,1.0829375779486119e-09,5.954070463328722e-09,4.120508883712683e-10,1.3790149826423964e-09,6.600569795939732e-09
12.492380924738047,1.0821393086734171e-09,5.940344895341884e-09,4.081808328088078e-10,1.3733227283388891e-09,6.601482135411105e-09
12.50399094418483,1.0777423447852549e-09,5.937610363153344e-09,4.065314638565704e-10,1.371269941034049e-09,6.574161075351891e-09
12.515600963631613,1.0791306317489478e-09,5.926751879106101e-09,4.091324595586495e-10,1.3705271845010475e-09,6.579614212976152e-09
12.527210983078396,1.0781276702523015e-09,5.91947884441234e-09,4.095998824627309e-10,1.3698278985450647e-09,6.574210103274069e-09
12.538821002525177,1.0758892728271221e-09,5.895290055594853e-09,4.0654985478004366e-10,1.367389118128298e-09,6.542219347962455e-09
12.55043102197196,1.071495222954819e-09,5.895757770916301e-09,4.068908436090676e-10,1.36157657841425e-09,6.5313118391262534e-09
12.562041041418743,1.0681363603368374e-09,5.878896424437163e-09,4.0629249716253136e-10,1.3618830204838217e-09,6.533338500773811e-09
12.573651060865526,1.0678036130933512e-09,5.8655640540717356e-09,4.037544001173298e-10,1.3588160180310733e-09,6.5108201265265185e-09
12.585261080312309,1.0664447035692787e-09,5.859286337546537e-09,4.053966859368705e-10,1.353198660416657e-09,6.504384508054297e-09
12.59687109975909,1.065892410404354e-09,5.848355671455668e-09,4.0357254846544283e-10,1.3532647007743693e-09,6.482497911189601e-09
12.608481119205873,1.0622346669170396e-09,5.84166418427118e-09,4.017126084826392e-10,1.349204213570853e-09,6.4797189966394635e-09
12.620091138652656,1.0558208036804314e-09,5.826419146666296e-09,3.994233520369212e-10,1.3534809514149107e-09,6.453565889080622e-09
12.631701158099439,1.0607623353736428e-09,5.817810973574948e-09,3.992182107462149e-10,1.347498712020796e-09,6.448641318320898e-09
12.64331117754622,1.0601519790289005e-09,5.803669775011628e-09,3.998742020674645e-10,1.3434470810424827e-09,6.447219358059725e-09
12.654921196993003,1.0506440017101546e-09,5.790652224594911e-09,4.006064498058689e-10,1.3386216332673941e-09,6.421634764213492e-09
12.666531216439786,1.05375481567994e-09,5.782380415793276e-09,3.984144350874514e-10,1.3381908065664721e-09,6.427116666801657e-09
12.678141235886569,1.0487537048105134e-09,5.7700121781828585e-09,3.972021470836732e-10,1.3338300822396704e-09,6.414154411227862e-09
12.689751255333352,1.0512372793402292e-09,5.767126034625364e-09,3.953442403733895e-10,1.3318031542186534e-09,6.386761060800424e-09
12.701361274780133,1.0478368509444816e-09,5.7581670275181116e-09,3.9864084771962755e-10,1.3328322947197796e-09,6.3825537984583885e-09
12.712971294226916,1.0453402326677832e-09,5.7431981453543634e-09,3.960551150518381e-10,1.3281479351130514e-09,6.370001410632499e-09
12.7245813136737,1.0425942239608065e-09,5.742713705189369e-09,3.963430992406656e-10,1.3258335319737513e-09,6.359486734499942e-09
12.736191333120482,1.0405844887476594e-09,5.726600019182972e-09,3.9345535257142165e-10,1.3258105323222522e-09,6.343441158207779e-09
12.747801352567263,1.0376616370861156e-09,5.708478119721248e-09,3.9605381725190386e-10,1.3196916047459567e-09,6.3447767202017505e-09
12.759411372014046,1.0339631941687847e-09,5.705004010671518e-09,3.935575210518577e-10,1.3180386946623283e-09,6.329640689236396e-09
12.77102139146083,1.0380176492437284e-09,5.686107587467866e-09,3.9149671920880444e-10,1.3177301388058713e-09,6.323984431928049e-09
12.782631410907612,1.035053901656008e-09,5.681586596832727e-09,3.9316817722312197e-10,1.3137786440169267e-09,6.307707207597322e-09
12.794241430354393,1.0346831702684295e-09,5.668153085918834e-09,3.932306468592137e-10,1.310799880737038e-09,6.299076706011074e-09
12.805851449801176,1.0280010966586317e-09,5.668833759466761e-09,3.90381029831195e-10,1.3110067184629564e-09,6.294185279250892e-09
12.81746146924796,1.0297807813364367e-09,5.655393502334307e-09,3.8877101713161297e-10,1.3086170796394446e-09,6.269680947524049e-09
12.829071488694742,1.0285849873510644e-09,5.639723015021888e-09,3.8888861264794607e-10,1.306160606414687e-09,6.276002256255943e-09
12.840681508141525,1.0267723578684893e-09,5.633073013632401e-09,3.870237903143949e-10,1.3025200343978045e-09,6.249973903943327e-09
12.852291527588307,1.0249964622787108e-09,5.620801901484133e-09,3.873806181625955e-10,1.3019622346919137e-09,6.243824898516026e-09
12.86390154703509,1.023106566050582e-09,5.6178049057972325e-09,3.855556565161981e-10,1.298049979359477e-09,6.242030930262666e-09
12.875511566481872,1.0234789716047908e-09,5.599969393838797e-09,3.865163190422848e-10,1.2997664383035882e-09,6.233097432489006e-09
12.887121585928655,1.0185092529390091e-09,5.591628932382697e-09,3.838968793721555e-10,1.296700224821914e-09,6.201862814612097e-09
12.898731605375437,1.0135093839691342e-09,5.587498879969806e-09,3.8483731218535736e-10,1.2929882195561928e-09,6.192864169091029e-09
12.91034162482222,1.0149911434404017e-09,5.572063169801122e-09,3.836138305487486e-10,1.2892036460704737e-09,6.187782440639856e-09
12.921951644269003,1.0111327505636023e-09,5.571898706285379e-09,3.8345305589436625e-10,1.2887096074814645e-09,6.188290670314079e-09
12.933561663715786,1.0150770179858137e-09,5.556516164759168e-09,3.8124730131522567e-10,1.285623879367563e-09,6.1714190674061895e-09
12.945171683162568,1.0101443080364022e-09,5.544488106894522e-09,3.838851069262487e-10,1.2854487723744452e-09,6.1547319303167204e-09
12.95678170260935,1.0078432184668703e-09,5.539197400757185e-09,3.8084542584679883e-10,1.279614987588249e-09,6.150518895363352e-09
12.968391722056133,1.004346024354487e-09,5.529149782559248e-09,3.784650035096453e-10,1.2782330583747777e-09,6.129415918573032e-09
12.980001741502916,1.0046523424754725e-09,5.5124517839739274e-09,3.791950370452237e-10,1.2794662095469331e-09,6.1295914792931e-09
12.991611760949699,1.002654427675662e-09,5.512580703721522e-09,3.7901353953346736e-10,1.2748790142652555e-09,6.113042808097316e-09
13.00322178039648,1.0008884954332094e-09,5.498610080878824e-09,3.8072502358432014e-10,1.2745409244751695e-09,6.112545281926338e-09
13.014831799843263,9.975155326986855e-10,5.490260621670892e-09,3.7847234452929994e-10,1.2718608849152813e-09,6.0984958439108475e-09
13.026441819290046,1.000224072105401e-09,5.479183059627957e-09,3.778853170168288e-10,1.2681533099532137e-09,6.087380583684716e-09
13.038051838736829,9.956318609893353e-10,5.4747970777082634e-09,3.7789912189517306e-10,1.2674820194814448e-09,6.078845576166506e-09
13.049661858183612,9.947499487976538e-10,5.455610212431139e-09,3.76012249314027e-10,1.262414212340995e-09,6.056061048093667e-09
13.061271877630393,9.92175029398594e-10,5.451726407231801e-09,3.767949810288053e-10,1.2605211553014668e-09,6.0403406044956266e-09
13.072881897077176,9.914089709811867e-10,5.446882271466093e-09,3.7507896428077726e-10,1.258421593063828e-09,6.0405570186523905e-09
13.084491916523959,9.902734417486521e-10,5.444724850227004e-09,3.73615987366492e-10,1.2587370387364427e-09,6.021454003867384e-09
13.096101935970742,9.904499586706695e-10,5.4270987462521295e-09,3.7408136826528595e-10,1.255789264016714e-09,6.0272180203208845e-09
13.107711955417523,9.866420317919157e-10,5.420944662446278e-09,3.724271681335955e-10,1.2524395294636386e-09,6.006122727854565e-09
13.119321974864306,9.811548197129857e-10,5.404908978320837e-09,3.7255119667891336e-10,1.2505018167588977e-09,6.012624969756265e-09
13.130931994311089,9.804733249266781e-10,5.400667650057127e-09,3.744025389412141e-10,1.245077522739621e-09,5.990980993805004e-09
13.142542013757872,9.792064398819558e-10,5.3931663066254114e-09,3.708564121230847e-10,1.2490700591880002e-09,5.988116753997983e-09
13.154152033204655,9.768444017918828e-10,5.383864872954644e-09,3.7065425498200023e-10,1.2439337191850533e-09,5.9832514503468844e-09
13.165762052651436,9.792409657859559e-10,5.374685104516678e-09,3.707171340339206e-10,1.2454383441122737e-09,5.9644989444743e-09
13.177372072098219,9.732393802067052e-10,5.364397108782178e-09,3.7180248085522347e-10,1.2397528924944796e-09,5.955183133316583e-09
13.188982091545002,9.747850218315827e-10,5.353155429302605e-09,3.699094545906101e-10,1.2375115689348912e-09,5.946311494288701e-09
13.200592110991785,9.717662594577973e-10,5.347306079912732e-09,3.677519634265722e-10,1.2420180437549779e-09,5.933614398651393e-09
13.212202130438566,9.721323497538161e-10,5.335872574593002e-09,3.6821220431692383e-10,1.2333769565905816e-09,5.917477627832112e-09
13.22381214988535,9.714749756907207e-10,5.3290245543312e-09,3.665721840312372e-10,1.2332301036982506e-09,5.9097535633557505e-09
13.235422169332132,9.685054186757176e-10,5.3272542464763226e-09,3.6557378871147857e-10,1.2317256446003202e-09,5.908007154890089e-09
13.247032188778915,9.65051406115371e-10,5.310357132569129e-09,3.662075949055853e-10,1.2311309599375659e-09,5.897852532395496e-09
13.258642208225696,9.655783796237446e-10,5.301812243602033e-09,3.657144902324929e-10,1.2261592168093763e-09,5.8703359377208704e-09
13.27025222767248,9.633300373634592e-10,5.291793721259075e-09,3.649326126338403e-10,1.2265735004056377e-09,5.884981298361838e-09
13.281862247119262,9.606917558253387e-10,5.290790473949943e-09,3.643436274986163e-10,1.223440229355961e-09,5.86455043369244e-09
13.293472266566045,9.6174113415408e-10,5.2811418010467565e-09,3.634430758625004e-10,1.2238090479021941e-09,5.862268992819658e-09
13.305082286012828,9.597803103418228e-10,5.276093771231016e-09,3.6300852915538784e-10,1.2199523771657866e-09,5.86008242473427e-09
13.31669230545961,9.563176865964238e-10,5.256298226221472e-09,3.63029410056641e-10,1.2150137025293186e-09,5.854702450989911e-09
13.328302324906392,9.567479048295103e-10,5.252749324889243e-09,3.6194176332535093e-10,1.2154725002821295e-09,5.838170636733682e-09
13.339912344353175,9.51666105028234e-10,5.245504966287705e-09,3.62073038652427e-10,1.2162150475258211e-09,5.82823954233693e-09
13.351522363799958,9.53899552671078e-10,5.2377908616744705e-09,3.6021364323306104e-10,1.2088471951519053e-09,5.817207074203608e-09
13.36313238324674,9.52129105792539e-10,5.230747026952505e-09,3.59535419061435e-10,1.2102488333818125e-09,5.803824190322888e-09
13.374742402693522,9.493378624976224e-10,5.219561392848361e-09,3.594275970946831e-10,1.2069962328012224e-09,5.790524602957286e-09
13.386352422140305,9.494497761140897e-10,5.214323449476742e-09,3.5991199293627117e-10,1.2078142773922546e-09,5.7676344147771945e-09
13.397962441587088,9.454362907876397e-10,5.204460156853332e-09,3.587816270909097e-10,1.2043657726462188e-09,5.765114175772567e-09
13.409572461033871,9.43677277000733e-10,5.1938490425848824e-09,3.5883181379655376e-10,1.204828819354031e-09,5.766781667802778e-09
13.421182480480653,9.429959390767087e-10,5.1882336846824075e-09,3.5756760402083903e-10,1.2014635198068127e-09,5.752387176318285e-09
13.432792499927436,9.418793198501533e-10,5.182307536879707e-09,3.5662168153029167e-10,1.1980774604247187e-09,5.7526008984504165e-09
13.444402519374218,9.448407061117797e-10,5.161881250182492e-09,3.551627084425273e-10,1.1996883948772687e-09,5.7516937232755364e-09
13.456012538821001,9.427828450366529e-10,5.1631074122698306e-09,3.569269728834085e-10,1.1953851711623783e-09,5.732434977998004e-09
13.467622558267783,9.349158784654877e-10,5.1492283743452434e-09,3.539888091441639e-10,1.1933873864384085e-09,5.714895733705884e-09
13.479232577714566,9.367071030402276e-10,5.146939838050922e-09,3.541086755977638e-10,1.1896012042885817e-09,5.717279523489355e-09
13.490842597161349,9.33671926745927e-10,5.141069437353281e-09,3.5562662837789553e-10,1.1880125027781484e-09,5.715064259837052e-09
13.502452616608132,9.298765256759265e-10,5.129753443020138e-09,3.534258060029597e-10,1.1866180202004487e-09,5.694816290744241e-09
13.514062636054915,9.34361398098136e-10,5.123653657109656e-09,3.544609437681274e-10,1.185378769550798e-09,5.685040503460438e-09
13.525672655501696,9.313924161818193e-10,5.11781759925165e-09,3.5181177657663406e-10,1.1839783593029773e-09,5.6780540047571756e-09
13.537282674948479,9.270755064507208e-10,5.107732931074108e-09,3.5179757310156333e-10,1.1841992256579484e-09,5.661657842560264e-09
13.548892694395262,9.27100941186557e-10,5.098491316877173e-09,3.5224782727656744e-10,1.1833107384338825e-09,5.661595352251665e-09
13.560502713842045,9.249186346360721e-10,5.090978947084188e-09,3.513906229838492e-10,1.181309355453427e-09,5.6414531727903996e-09
13.572112733288826,9.268112340734759e-10,5.076701631094073e-09,3.5023852144601205e-10,1.1775013333369718e-09,5.648387050471025e-09
13.583722752735609,9.221956423222544e-10,5.078891831094515e-09,3.501619275287007e-10,1.1744471362505715e-09,5.640195529051057e-09
13.595332772182392,9.202082622182899e-10,5.067714440762793e-09,3.501464410645563e-10,1.1698197942455075e-09,5.634693014844443e-09
13.606942791629175,9.203502875769078e-10,5.0622388620034314e-09,3.481568318776599e-10,1.1707453069968804e-09,5.6252378532723725e-09
13.618552811075958,9.148181584810869e-10,5.042746384283144e-09,3.4829287150738515e-10,1.1669175600015495e-09,5.616830348203558e-09
13.630162830522739,9.190296484716362e-10,5.0435892715418024e-09,3.487067953804475e-10,1.168845589965581e-09,5.611373644236048e-09
13.641772849969522,9.151918035473179e-10,5.0386813126941244e-09,3.4767954203546525e-10,1.1668846456908517e-09,5.593802136686814e-09
13.653382869416305,9.151491852747576e-10,5.025736833605199e-09,3.471720962654157e-10,1.1638325758873755e-09,5.588039040271874e-09
13.664992888863088,9.134814764527146e-10,5.018958700673838e-09,3.4678600254180977e-10,1.161742309302773e-09,5.5743167331932815e-09
13.676602908309869,9.129457859302827e-10,5.014396755958422e-09,3.4527537129093996e-10,1.1586834927318167e-09,5.568846253081058e-09
13.688212927756652,9.138794813603664e-10,5.00416070344048e-09,3.4552207356557023e-10,1.158195520188541e-09,5.5524354505096e-09
13.699822947203435,9.07572235020616e-10,4.999682452680362e-09,3.4468328554695053e-10,1.1553087111297853e-09,5.542062980708156e-09
13.711432966650218,9.097959528803446e-10,4.990002354969137e-09,3.436666906615175e-10,1.1561513272163173e-09,5.545000390728216e-09
13.723042986097001,9.070129555777071e-10,4.987062603980548e-09,3.414449723686691e-10,1.1529978994465661e-09,5.535565720328294e-09
13.734653005543782,9.055012729129874e-10,4.975822602657565e-09,3.4353440018737265e-10,1.1492962918892904e-09,5.521851009483927e-09
13.746263024990565,9.040354150542362e-10,4.969532636684078e-09,3.4216435499108744e-10,1.147346073885289e-09,5.5141700225407364e-09
13.757873044437348,9.037389559265329e-10,4.956295824997871e-09,3.425282431610867e-10,1.1453828056489815e-09,5.5083183224243835e-09
13.769483063884131,9.023919584972486e-10,4.947321682546652e-09,3.4076179500705627e-10,1.1435419942783803e-09,5.5065615671401056e-09
13.781093083330912,8.975024793605259e-10,4.9512734785291726e-09,3.410106754984261e-10,1.1443668315821996e-09,5.485849179965358e-09
13.792703102777695,8.962308502170717e-10,4.938360881719153e-09,3.392484382948253e-10,1.1416359617091367e-09,5.478973118428893e-09
13.804313122224478,8.981086658530181e-10,4.923745528704662e-09,3.396803850432605e-10,1.141270866589457e-09,5.475031706232928e-09
13.815923141671261,8.973640082281092e-10,4.922738576594916e-09,3.3997442459949495e-10,1.1417071004144155e-09,5.453730141261076e-09
13.827533161118042,8.943133430759476e-10,4.915403775185805e-09,3.3864665140528963e-10,1.1393289412445897e-09,5.4573039370484e-09
13.839143180564825,8.917948792932553e-10,4.9097999269293054e-09,3.371879416408477e-10,1.1329939990987274e-09,5.4515126139533325e-09
13.850753200011608,8.938463179743113e-10,4.897679303894585e-09,3.38173549798219e-10,1.133800684788421e-09,5.426515721214566e-09
13.862363219458391,8.895859444660951e-10,4.893748129503358e-09,3.365742777300095e-10,1.1305592295595842e-09,5.431400632377638e-09
13.873973238905174,8.904752878783104e-10,4.888232793817784e-09,3.3644075469761656e-10,1.1302502620206267e-09,5.424566738150242e-09
13.885583258351955,8.88491691066408e-10,4.885344061113421e-09,3.3662056514392545e-10,1.1303681541651337e-09,5.418509107738271e-09
13.897193277798738,8.849549483292166e-10,4.876321023454137e-09,3.361449335282572e-10,1.1261009982976776e-09,5.407288959151855e-09
13.908803297245521,8.848021014757613e-10,4.8669969612340264e-09,3.3534820619970404e-10,1.1215268100485346e-09,5.4054597241817885e-09
13.920413316692304,8.839760974682281e-10,4.855616364474542e-09,3.351379186167733e-10,1.12700047004314e-09,5.397057778431881e-09
13.932023336139086,8.793100942596401e-10,4.851087427067748e-09,3.3338674640463447e-10,1.1205549277650567e-09,5.379016244166328e-09
13.943633355585868,8.815474380786248e-10,4.84428036861448e-09,3.343207634526676e-10,1.120137505667183e-09,5.3802954858737444e-09
13.955243375032651,8.807997083615292e-10,4.844202489389465e-09,3.3380614023845723e-10,1.1184165169780834e-09,5.361943428966198e-09
13.966853394479434,8.787877610243726e-10,4.823920976127062e-09,3.332243721882283e-10,1.1200958084036972e-09,5.364640353671845e-09
13.978463413926217,8.777665338967863e-10,4.824066096662464e-09,3.313777336317564e-10,1.1169714652689891e-09,5.3523828993453455e-09
13.990073433372999,8.781555571792422e-10,4.819976898753392e-09,3.3095035870895995e-10,1.1135346939093716e-09,5.341339107758595e-09
14.001683452819782,8.761365656761205e-10,4.8064600199781865e-09,3.306196478867687e-10,1.1123737049329928e-09,5.337051342259671e-09
14.013293472266565,8.736797642489625e-10,4.800795419432182e-09,3.315832952682679e-10,1.1088143610167783e-09,5.330774335213897e-09
14.024903491713347,8.740457572417999e-10,4.7928546970019785e-09,3.301559324376901e-10,1.1082366582400081e-09,5.322090363824529e-09
14.036513511160129,8.704798188373392e-10,4.78817544394017e-09,3.2946321262922035e-10,1.1089144901324546e-09,5.3148430563228184e-09
14.048123530606912,8.685853726198037e-10,4.7883599831423406e-09,3.290565726997781e-10,1.1101921436805169e-09,5.306171754605442e-09
14.059733550053695,8.68158519218024e-10,4.772435778822315e-09,3.295317046703927e-10,1.1047751079935216e-09,5.303513816573926e-09
14.071343569500478,8.67267074130324e-10,4.77271438071226e-09,3.2798964249535536e-10,1.1046715547310795e-09,5.3027242204590305e-09
14.08295358894726,8.657438087950153e-10,4.759616948370416e-09,3.274743322288409e-10,1.0998729649287408e-09,5.281981004771526e-09
14.094563608394042,8.630487060514665e-10,4.758429404469225e-09,3.272770662437507e-10,1.100065369417702e-09,5.283931930022986e-09
14.106173627840825,8.649805855584322e-10,4.751349206202339e-09,3.2724581565717225e-10,1.0987404423809724e-09,5.282381880274566e-09
14.117783647287608,8.617318239762947e-10,4.73654575296059e-09,3.250450246938536e-10,1.0992670597666466e-09,5.260534016372521e-09
14.12939366673439,8.610265046056409e-10,4.739048265333801e-09,3.2652241619341786e-10,1.0967092559082597e-09,5.253384533574523e-09
14.141003686181172,8.623524533771354e-10,4.725089428168557e-09,3.2656659362676083e-10,1.0943526982437976e-09,5.247604416389733e-09
14.152613705627955,8.58606337217557e-10,4.7203230113811936e-09,3.255082027271728e-10,1.0946709486522078e-09,5.236668994364944e-09
14.164223725074738,8.586541578482258e-10,4.720318796787353e-09,3.245036961019681e-10,1.0915216183033479e-09,5.228457557875684e-09
14.17583374452152,8.59253866850948e-10,4.710743836921407e-09,3.2388888421415397e-10,1.0918270995846096e-09,5.221353936665887e-09
14.187443763968304,8.52201920657875e-10,4.699327166717016e-09,3.2434370222592274e-10,1.0888565178509303e-09,5.2136599029599495e-09
14.199053783415085,8.523784350065772e-10,4.6971296995300065e-09,3.2217796206559523e-10,1.085387774533922e-09,5.203612867400738e-09
14.210663802861868,8.513972143288479e-10,4.687245038152291e-09,3.2336443640166765e-10,1.0858932846790743e-09,5.201510963548186e-09
14.222273822308651,8.535728417572853e-10,4.6804014347333744e-09,3.22535413746778e-10,1.086160943515835e-09,5.19492667437654e-09
14.233883841755434,8.494853428690863e-10,4.6761477789560016e-09,3.2221633842798505e-10,1.0852581191042057e-09,5.190340548089369e-09
14.245493861202215,8.494900823751928e-10,4.672068639348481e-09,3.2222997633653054e-10,1.0804336516906355e-09,5.191398692788472e-09
14.257103880648998,8.456747049393069e-10,4.657136939697323e-09,3.224983404553923e-10,1.0763113004266903e-09,5.179461140164191e-09
14.268713900095781,8.500865448631675e-10,4.659567658174122e-09,3.204650893526946e-10,1.0741894307313459e-09,5.171724669179136e-09
14.280323919542564,8.438960526964371e-10,4.647719045467644e-09,3.204514553889379e-10,1.0739820719087325e-09,5.165824865679653e-09
14.291933938989347,8.429763070740922e-10,4.6420140699347134e-09,3.194563129448174e-10,1.0746962188954506e-09,5.150407394216867e-09
14.303543958436128,8.454097668324267e-10,4.63878743988936e-09,3.1926538607516987e-10,1.0746376100608654e-09,5.143923795974343e-09
14.315153977882911,8.428680571574921e-10,4.630269373078475e-09,3.190655777403448e-10,1.072652427275374e-09,5.134801760705118e-09
14.326763997329694,8.392640626606665e-10,4.626148707354106e-09,3.2038713080477777e-10,1.0695103884384719e-09,5.127987522325905e-09
14.338374016776477,8.424226004757021e-10,4.621693214867707e-09,3.191602367278592e-10,1.0676566671951824e-09,5.126243014499291e-09
14.349984036223258,8.384773070285094e-10,4.605767116216002e-09,3.1704781069663406e-10,1.0687024825370857e-09,5.12174769307095e-09
14.361594055670041,8.352646433654938e-10,4.6090480771662604e-09,3.160311119102902e-10,1.0663917550079971e-09,5.108501596490871e-09
14.373204075116824,8.355607900343019e-10,4.596557411039846e-09,3.1656843301434423e-10,1.0652997465574906e-09,5.106446370153457e-09
14.384814094563607,8.405782612582245e-10,4.593299974993499e-09,3.1763102539592466e-10,1.0613038739289294e-09,5.1015754191371885e-09
14.396424114010388,8.340411347315596e-10,4.590235833759281e-09,3.162987456247927e-10,1.0627674584720666e-09,5.0948405894569105e-09
14.408034133457171,8.314204200600974e-10,4.580550403157421e-09,3.15175316305131e-10,1.0604115723197855e-09,5.093310521390004e-09
14.419644152903954,8.31329648896036e-10,4.57459979810866e-09,3.1346891732094925e-10,1.0587741961407576e-09,5.089141951399178e-09
14.431254172350737,8.307014844776848e-10,4.566254095392693e-09,3.15371809449648e-10,1.0556836240745234e-09,5.072056074195489e-09
14.44286419179752,8.297869994560053e-10,4.563275014716188e-09,3.150961265696877e-10,1.0555901392870773e-09,5.060763558549826e-09
14.454474211244301,8.315908511718288e-10,4.557755915309256e-09,3.14008841567223e-10,1.0581941771578592e-09,5.053394537434239e-09
14.466084230691084,8.287718842340688e-10,4.550872509152393e-09,3.134574423226444e-10,1.0523269510519217e-09,5.045795653064991e-09
14.477694250137867,8.257231002575241e-10,4.5496102298541825e-09,3.1181255183384584e-10,1.0508837703089466e-09,5.0476062492066115e-09
14.48930426958465,8.252252773883337e-10,4.5369357874782405e-09,3.14768083650338e-10,1.049483143772112e-09,5.034530696736159e-09
14.500914289031432,8.228121465274179e-10,4.5287406250606795e-09,3.120335116385047e-10,1.0474459343379434e-09,5.035352979348485e-09
14.512524308478215,8.239652475040046e-10,4.521479483897996e-09,3.1280702447992163e-10,1.047265329448663e-09,5.022309764874918e-09
14.524134327924997,8.203592340533855e-10,4.518682176932394e-09,3.114769124722547e-10,1.0471589758235183e-09,5.029542451225679e-09
14.53574434737178,8.205896896733296e-10,4.5153249456945965e-09,3.1114634775440914e-10,1.044549254854006e-09,5.013136297668071e-09
14.547354366818563,8.192891605527837e-10,4.51239738969258e-09,3.0965045594376543e-10,1.043127065753377e-09,5.012149076286079e-09
14.558964386265345,8.198173944316286e-10,4.505606418527175e-09,3.0932356011353924e-10,1.042522898561113e-09,5.007526328480403e-09
14.570574405712128,8.200447791648222e-10,4.4947304494222e-09,3.100228895355022e-10,1.0385937443547618e-09,4.992194583214688e-09
14.58218442515891,8.194767476935805e-10,4.486884662394655e-09,3.0887794326227305e-10,1.0379579095124428e-09,4.994983345990502e-09
14.593794444605694,8.154616675398596e-10,4.482398122200224e-09,3.0810857612035456e-10,1.0342348612536863e-09,4.978230098118886e-09
14.605404464052475,8.12530447906106e-10,4.4817655738629254e-09,3.0791529495386063e-10,1.0363792403348659e-09,4.964927279605406e-09
14.617014483499258,8.157582783625452e-10,4.47115356516331e-09,3.088659378112868e-10,1.035233326697195e-09,4.9573207640386e-09
14.62862450294604,8.116020104900508e-10,4.460683967841049e-09,3.081963592263365e-10,1.0332858989736275e-09,4.948496778723516e-09
14.640234522392824,8.116604235604069e-10,4.455176829150994e-09,3.085674192007042e-10,1.0328663443752656e-09,4.953606128452844e-09
14.651844541839607,8.113797993570632e-10,4.458645864635848e-09,3.052968730731734e-10,1.0322477452045996e-09,4.946629536337906e-09
14.663454561286388,8.100962290805019e-10,4.447718432637739e-09,3.076529293846825e-10,1.0293209598941751e-09,4.944185597467314e-09
14.67506458073317,8.101538765558908e-10,4.448017671129811e-09,3.0555193567895014e-10,1.026680254398803e-09,4.928080044436661e-09
14.686674600179954,8.075949435435254e-10,4.437389002849558e-09,3.046903286709758e-10,1.031194355830148e-09,4.9331795236105905e-09
14.698284619626737,8.079449836726059e-10,4.435766104268434e-09,3.0647826013414064e-10,1.025602395137799e-09,4.922252614202743e-09
14.709894639073518,8.069539889454247e-10,4.427335798213563e-09,3.048893645935997e-10,1.0245694794766094e-09,4.911865059748644e-09
14.7215046585203,8.031467400046739e-10,4.4205542310072455e-09,3.051804338233924e-10,1.0224876503389324e-09,4.911748550892272e-09
14.733114677967084,8.035341957508597e-10,4.4191767437575804e-09,3.032874887754033e-10,1.0209169649168558e-09,4.902193538427586e-09
14.744724697413867,8.016281961717232e-10,4.408757212506494e-09,3.0358043877716545e-10,1.018140232281982e-09,4.904089937748528e-09
14.75633471686065,8.021386278616213e-10,4.405302368974521e-09,3.029180849435031e-10,1.0197089998828928e-09,4.888596646528943e-09
14.767944736307431,8.018797928493572e-10,4.3950253105825364e-09,3.033436352565223e-10,1.017898382154043e-09,4.883005618122956e-09
14.779554755754214,8.008511805810769e-10,4.394410826048909e-09,3.031097133044568e-10,1.013835564392025e-09,4.875271282830443e-09
14.791164775200997,7.977800493960414e-10,4.385325971452176e-09,3.0249867411551705e-10,1.0162400407584208e-09,4.8599752485101565e-09
14.80277479464778,7.972068241837084e-10,4.3819442355185395e-09,3.0252441097332663e-10,1.0160082774651454e-09,4.862112945738539e-09
14.814384814094561,7.954415512782564e-10,4.3778649525629955e-09,3.011667964422886e-10,1.0109435798392766e-09,4.857894127474798e-09
14.825994833541344,7.96609198112513e-10,4.376872710474416e-09,3.017254909367946e-10,1.0115324610406887e-09,4.846027835553236e-09
14.837604852988127,7.946598564198459e-10,4.360354775280446e-09,3.00856745138472e-10,1.0093742339038463e-09,4.85270189066773e-09
14.84921487243491,7.96212643519033e-10,4.358573941259098e-09,2.9890238637725577e-10,1.0095672548031862e-09,4.837277414099151e-09
14.860824891881691,7.91717952040826e-10,4.354833179703871e-09,3.0064697687851565e-10,1.0071527471868043e-09,4.8321730469149675e-09
14.872434911328474,7.901202083886129e-10,4.350490272705615e-09,2.9786845000349577e-10,1.0080902926222918e-09,4.835067734577121e-09
14.884044930775257,7.936371742325113e-10,4.3445293282962216e-09,2.9985373905677594e-10,1.0048102007172407e-09,4.821131658727881e-09
14.89565495022204,7.902849697825642e-10,4.3369738584589576e-09,2.9937213474138164e-10,1.0044468985504415e-09,4.81619660639322e-09
14.907264969668823,7.896063808165771e-10,4.333023580338218e-09,2.973261824686319e-10,1.001752676778679e-09,4.812343990239302e-09
14.918874989115604,7.882612707973101e-10,4.327134927437578e-09,2.9762685100138347e-10,1.0048017302770355e-09,4.808569059555393e-09
14.930485008562387,7.856443986706299e-10,4.32028971965339e-09,2.9852703157396693e-10,1.0010804590911039e-09,4.787881518507736e-09
14.94209502800917,7.856514192667662e-10,4.319243058092002e-09,2.9720824368327404e-10,9.999389145457227e-10,4.787526395830958e-09
14.953705047455953,7.843640337173246e-10,4.309992373939822e-09,2.966810818322948e-10,9.993932788323801e-10,4.790736895809649e-09
14.965315066902734,7.855753723230767e-10,4.308051703793394e-09,2.9743647039227877e-10,9.95421167538057e-10,4.774185199600607e-09
14.976925086349517,7.820950671916026e-10,4.303578487250929e-09,2.955673748114278e-10,9.958154097360918e-10,4.771696268107708e-09
14.9885351057963,7.798644934938221e-10,4.2950623825899555e-09,2.965912413292748e-10,9.938969527041774e-10,4.767410578873596e-09
15.000145125243083,7.809440696145106e-10,4.290078885065927e-09,2.9469099944554663e-10,9.914231989354192e-10,4.756822967288457e-09
15.011755144689866,7.807917317992684e-10,4.28536288552169e-09,2.958044392090618e-10,9.938130318998055e-10,4.756640930141684e-09
15.023365164136647,7.773917909574906e-10,4.279322206288732e-09,2.948929121758938e-10,9.916174343558662e-10,4.748060310190995e-09
15.03497518358343,7.781448728140425e-10,4.275744108121418e-09,2.930034415864917e-10,9.901333663500286e-10,4.745959309517711e-09
15.046585203030213,7.763783490980083e-10,4.2723863287553285e-09,2.942482908244444e-10,9.867686457474927e-10,4.746312098382542e-09
15.058195222476996,7.753961604321625e-10,4.261855846773272e-09,2.9335170929706336e-10,9.875789875545086e-10,4.742507312227764e-09
15.069805241923778,7.757832375059389e-10,4.255828365383584e-09,2.9458303405569367e-10,9.856422461119097e-10,4.73276904361763e-09
15.08141526137056,7.731810583931973e-10,4.256063217898898e-09,2.9313900257680417e-10,9.831352514616016e-10,4.718020893249207e-09
15.093025280817344,7.740550531037609e-10,4.250594979785692e-09,2.9251995244705345e-10,9.850326449333854e-10,4.7147936264070255e-09
15.104635300264126,7.736600164196094e-10,4.242604768636069e-09,2.9320557255631925e-10,9.815126033225658e-10,4.711770479828382e-09
15.11624531971091,7.70517711591767e-10,4.243665598014032e-09,2.9094589334371277e-10,9.820414472100417e-10,4.698150387985623e-09
15.12785533915769,7.690909565144627e-10,4.23336549499865e-09,2.91065576846621e-10,9.79799556973154e-10,4.700550187776179e-09
15.139465358604474,7.720265816570284e-10,4.225503136859365e-09,2.9104394294870453e-10,9.78760191313687e-10,4.694499021287322e-09
15.151075378051257,7.672356493145783e-10,4.223122607727753e-09,2.918596500279319e-10,9.749610929173494e-10,4.68990579504842e-09
15.16268539749804,7.680136506467271e-10,4.220226245345781e-09,2.913593084031932e-10,9.75981448872787e-10,4.681890130080367e-09
15.17429541694482,7.668557364954115e-10,4.2160690636212e-09,2.897469138816754e-10,9.751758257188233e-10,4.6789318984232075e-09
15.185905436391604,7.672752273119971e-10,4.2130831674373365e-09,2.889254526745108e-10,9.738001787285118e-10,4.66699058132316e-09
15.197515455838387,7.637870345154103e-10,4.203075133565089e-09,2.898756882412318e-10,9.715201177102657e-10,4.671014021801918e-09
15.20912547528517,7.643318778836407e-10,4.205754569539667e-09,2.8995297527896313e-10,9.744304778104287e-10,4.668044927168417e-09
15.220735494731953,7.617656669113776e-10,4.193787235826184e-09,2.8916980166685174e-10,9.718608747392227e-10,4.65827829810516e-09
15.232345514178734,7.625787475528688e-10,4.185160166334093e-09,2.891115114329703e-10,9.700713470838475e-10,4.648508450130534e-09
15.243955533625517,7.618264377822503e-10,4.186195997199503e-09,2.8868348298313917e-10,9.682330153991144e-10,4.648115821794995e-09
15.2555655530723,7.592558138642324e-10,4.180350880928605e-09,2.8869771228040344e-10,9.674128514553636e-10,4.63395547826404e-09
15.267175572519083,7.583471620385891e-10,4.1733644484455745e-09,2.874088997297291e-10,9.663188957819983e-10,4.637212539060485e-09
15.278785591965864,7.590149972208615e-10,4.172638921918935e-09,2.8688983542050907e-10,9.642951755585305e-10,4.6243675043260085e-09
15.290395611412647,7.568637816769239e-10,4.168091496930432e-09,2.8647271879395915e-10,9.637392325103673e-10,4.62120622370097e-09
15.30200563085943,7.588159369037147e-10,4.1619508395182844e-09,2.8633395427588467e-10,9.626842304910494e-10,4.612536596613725e-09
15.313615650306213,7.576677189647352e-10,4.1545626255456395e-09,2.8750214713824165e-10,9.614126616833113e-10,4.616877258560648e-09
15.325225669752996,7.547965560899248e-10,4.151724113025905e-09,2.8615276217566454e-10,9.648137282716644e-10,4.603859482266747e-09
15.336835689199777,7.548590048471131e-10,4.144792354851878e-09,2.876218639533463e-10,9.598264328518336e-10,4.602823733701566e-09
15.34844570864656,7.518205697088795e-10,4.1399098799799805e-09,2.861810576163168e-10,9.594390700112053e-10,4.589644098487518e-09
15.360055728093343,7.519130462368604e-10,4.141069819192878e-09,2.845323112176804e-10,9.570132895903522e-10,4.597541526174822e-09
15.371665747540126,7.520313706022019e-10,4.1340486818914164e-09,2.8406920353208074e-10,9.572543489432053e-10,4.584833331133197e-09
15.383275766986907,7.486299703567241e-10,4.123005258935988e-09,2.8324814826379516e-10,9.558104564917132e-10,4.587121876675167e-09
15.39488578643369,7.507353169199565e-10,4.12508848679701e-09,2.832200410843025e-10,9.526859404587743e-10,4.576135810897695e-09
15.406495805880473,7.481411529140403e-10,4.121103121547778e-09,2.842017528090496e-10,9.539542703293279e-10,4.569594316399342e-09
15.418105825327256,7.461113311176445e-10,4.1140293807736854e-09,2.83721500577777e-10,9.513414109269386e-10,4.5601826554724725e-09
15.429715844774037,7.491602795524293e-10,4.103185150159903e-09,2.8322978292010443e-10,9.512536747855347e-10,4.552495343428481e-09
15.44132586422082,7.503904822503831e-10,4.103684457558541e-09,2.8314394420078576e-10,9.504209893511816e-10,4.557206823748878e-09
15.452935883667603,7.459250135461833e-10,4.096639282813613e-09,2.830464299949403e-10,9.469651643349006e-10,4.547902633851641e-09
15.464545903114386,7.462519893655402e-10,4.0965184227858205e-09,2.821508046906946e-10,9.461847843048186e-10,4.541089664708519e-09
15.47615592256117,7.452458808354456e-10,4.089815656238888e-09,2.822705818468516e-10,9.464243322486355e-10,4.540418244977029e-09
15.48776594200795,7.428655374173679e-10,4.084509061197806e-09,2.820198276464857e-10,9.43916098823582e-10,4.533554028822291e-09
15.499375961454733,7.407028495930425e-10,4.081845804498898e-09,2.8184376384517413e-10,9.433624507435836e-10,4.541910089882881e-09
15.510985980901516,7.388335464192531e-10,4.070916577153007e-09,2.822176504422616e-10,9.44318667213621e-10,4.523469896769423e-09
15.5225960003483,7.416628664864605e-10,4.0718858576727735e-09,2.794095225376924e-10,9.41096271430792e-10,4.52436353993962e-09
15.53420601979508,7.387524627158727e-10,4.063306719712341e-09,2.787671366128935e-10,9.41277767234025e-10,4.509269388648174e-09
15.545816039241863,7.398908195207664e-10,4.059731408535902e-09,2.80025643088385e-10,9.399947265936665e-10,4.522441395337103e-09
15.557426058688646,7.363109474549851e-10,4.057433480771982e-09,2.807593491803491e-10,9.394536833834518e-10,4.5100533296305235e-09
15.56903607813543,7.377059627475804e-10,4.05106515659015e-09,2.793850735505786e-10,9.403424303790867e-10,4.497104949164381e-09
15.580646097582212,7.38057992448765e-10,4.050049228862015e-09,2.791151640296715e-10,9.367378012411096e-10,4.492020587584053e-09
15.592256117028994,7.338421179615606e-10,4.044778252283139e-09,2.784383475886477e-10,9.344607146446203e-10,4.487102544484931e-09
15.603866136475776,7.347093460320243e-10,4.039466408316184e-09,2.7978068787691705e-10,9.371564635741364e-10,4.482513203126356e-09
15.61547615592256,7.340834475395276e-10,4.0353850351768686e-09,2.785136462182458e-10,9.341585936034553e-10,4.477990845951927e-09
15.627086175369342,7.340392289531719e-10,4.031904047536294e-09,2.7724460684682326e-10,9.33335764349406e-10,4.471505611259612e-09
15.638696194816124,7.319791254910656e-10,4.027000507305599e-09,2.7662445498173246e-10,9.32126470727631e-10,4.4691623229685745e-09
15.650306214262907,7.327894471388926e-10,4.023135258565003e-09,2.774149976318793e-10,9.288833758028084e-10,4.466597679228991e-09
15.66191623370969,7.32943778478277e-10,4.017398712049522e-09,2.7782211852189764e-10,9.283280268575011e-10,4.463370584614291e-09
15.673526253156473,7.307509296932982e-10,4.01474891046771e-09,2.764152477479249e-10,9.286464402047739e-10,4.457589446418537e-09
15.685136272603255,7.288292085211732e-10,4.010859075154017e-09,2.769341706505649e-10,9.277350250010671e-10,4.4572006928749235e-09
15.696746292050037,7.305249054919741e-10,4.006082738516147e-09,2.7662140192634137e-10,9.270051754720446e-10,4.444096402735681e-09
15.70835631149682,7.270131142780817e-10,4.003239862685478e-09,2.751745605156738e-10,9.270839025217309e-10,4.444164809401736e-09
15.719966330943603,7.24851878719617e-10,3.998079411911259e-09,2.752650486902879e-10,9.229438434257023e-10,4.433076061646613e-09
15.731576350390386,7.276682940327862e-10,3.989191403787211e-09,2.7446790892732705e-10,9.235002889166875e-10,4.424886269165602e-09
15.743186369837167,7.278908968064338e-10,3.987019776142163e-09,2.7495178205435184e-10,9.236361672526588e-10,4.423862038074488e-09
15.75479638928395,7.237908143557461e-10,3.981392691960295e-09,2.741362593750921e-10,9.211412375542963e-10,4.417610762044008e-09
15.766406408730733,7.237493999600289e-10,3.975646711522803e-09,2.733661866874825e-10,9.218216490903626e-10,4.414600783860939e-09
15.778016428177516,7.24313204079134e-10,3.9784689165936044e-09,2.7413959138611444e-10,9.194393589654759e-10,4.415163094471911e-09
15.789626447624299,7.236449356500245e-10,3.969353875672983e-09,2.732301670067222e-10,9.198407119971968e-10,4.410602101854751e-09
15.80123646707108,7.20456295071907e-10,3.968154918257508e-09,2.7439861175511996e-10,9.161746347159644e-10,4.4113791412621e-09
15.812846486517863,7.203297715438957e-10,3.9627056464944236e-09,2.718612972082051e-10,9.173824153341006e-10,4.403718439136031e-09
15.824456505964646,7.21388781341704e-10,3.9559550163457305e-09,2.7302875462091654e-10,9.156833941008067e-10,4.401115838791981e-09
15.836066525411429,7.159651040556077e-10,3.951531259565323e-09,2.719458435173783e-10,9.150605735083877e-10,4.3847940744577916e-09
15.84767654485821,7.185641143599633e-10,3.952642083313552e-09,2.721963174989475e-10,9.141225839994167e-10,4.385547950158325e-09
15.859286564304993,7.181936219857585e-10,3.948469901692451e-09,2.718129475860495e-10,9.137426111548795e-10,4.375911135107592e-09
15.870896583751776,7.164075889456516e-10,3.943639327501403e-09,2.710365567454091e-10,9.14276740073093e-10,4.371629257224803e-09
15.882506603198559,7.165140329417454e-10,3.935920079434374e-09,2.711116908674504e-10,9.115202988883187e-10,4.373746900321108e-09
15.894116622645342,7.186913247339819e-10,3.935861555419907e-09,2.709800541535133e-10,9.100754624476387e-10,4.359316484185454e-09
15.905726642092123,7.157171301015632e-10,3.930486327871717e-09,2.7000326798922437e-10,9.096504000319831e-10,4.361894304842477e-09
15.917336661538906,7.138102371166993e-10,3.925395581192299e-09,2.6993326861213905e-10,9.078157442008245e-10,4.343264624359409e-09
15.928946680985689,7.151274722858836e-10,3.922730066137698e-09,2.711415136262541e-10,9.069495293841206e-10,4.3540272701456505e-09
15.940556700432472,7.116285795484164e-10,3.915207805129352e-09,2.7035052890106226e-10,9.076691266260671e-10,4.347481256052703e-09
15.952166719879253,7.131679998869803e-10,3.911569539937209e-09,2.701796050519709e-10,9.07673820237922e-10,4.347735298317117e-09
15.963776739326036,7.129970634804313e-10,3.9090018794097435e-09,2.6908742102303086e-10,9.036774284956036e-10,4.345689504539524e-09
15.975386758772819,7.095950976129318e-10,3.905357535990758e-09,2.6922437604617836e-10,9.035653439907941e-10,4.342778753063214e-09
15.986996778219602,7.086242522372172e-10,3.9010438733834715e-09,2.68536034637737e-10,9.029031165594215e-10,4.3308086051766e-09
15.998606797666383,7.084171022513185e-10,3.896915122702897e-09,2.6839574340376563e-10,9.027572355226728e-10,4.328296554426212e-09
16.010216817113168,7.073830682694626e-10,3.89438604569334e-09,2.6839553463282103e-10,9.015796801922015e-10,4.3165614123702154e-09
16.02182683655995,7.068417484945924e-10,3.889754513326305e-09,2.6823510005118266e-10,8.990044245522362e-10,4.319371236912812e-09
16.03343685600673,7.071705219498022e-10,3.884543715141189e-09,2.679341948995151e-10,8.990345156807224e-10,4.310662051991806e-09
16.045046875453515,7.070006316671944e-10,3.8819303588451115e-09,2.6682664126568293e-10,8.983029756809001e-10,4.312037670922798e-09
16.056656894900296,7.043819799865971e-10,3.875856921887691e-09,2.6691392192035e-10,8.970405726196286e-10,4.2972392498602426e-09
16.06826691434708,7.058252369326126e-10,3.8747359392578125e-09,2.668228040543918e-10,8.956852411326232e-10,4.2900737393687946e-09
16.079876933793862,7.033763219126745e-10,3.86714640723281e-09,2.6750547504168406e-10,8.946562069154166e-10,4.291716433638344e-09
16.091486953240643,7.047995116791117e-10,3.863925369744173e-09,2.666151821722372e-10,8.950162054805769e-10,4.291502375752128e-09
16.10309697268743,7.033085124641634e-10,3.860000413397163e-09,2.654591996910146e-10,8.931256189725746e-10,4.2895518893671815e-09
16.11470699213421,7.015896296036838e-10,3.8555160459059915e-09,2.6634815776367796e-10,8.942843543613777e-10,4.282394006409999e-09
16.126317011580994,7.018216383984181e-10,3.85622643413961e-09,2.666504262539567e-10,8.907638609835196e-10,4.276170744540392e-09
16.137927031027775,6.992231661873939e-10,3.850541758238546e-09,2.658948948667503e-10,8.92905593102133e-10,4.2770100520842535e-09
16.149537050474557,6.976832885128182e-10,3.847055926792311e-09,2.6665160375220044e-10,8.891087080101441e-10,4.2670577978878916e-09
16.16114706992134,7.00744762870378e-10,3.840619620440121e-09,2.6387444208138564e-10,8.899333350264352e-10,4.260301488702026e-09
16.172757089368123,6.982339274669769e-10,3.836687919817987e-09,2.653179161656644e-10,8.887233109615607e-10,4.262224204154986e-09
16.184367108814904,6.986173701727663e-10,3.834153527956596e-09,2.6516096575290967e-10,8.863662983433002e-10,4.2564417398384555e-09
16.19597712826169,6.961100190344387e-10,3.835717093080347e-09,2.627960170310272e-10,8.869161851510361e-10,4.251972501140123e-09
16.20758714770847,6.954810478756497e-10,3.829605830862294e-09,2.6438385597635827e-10,8.854916666528403e-10,4.246793115275705e-09
16.219197167155254,6.959634677515035e-10,3.823195671495425e-09,2.635818203682685e-10,8.848261022214507e-10,4.247207633688772e-09
16.230807186602036,6.954246525056821e-10,3.819886017124926e-09,2.636092565883889e-10,8.832694741731178e-10,4.239865924325062e-09
16.242417206048817,6.963774061477337e-10,3.817256154606826e-09,2.6379723773288387e-10,8.843512124392064e-10,4.23199207607473e-09
16.2540272254956,6.925261476632392e-10,3.811858800099098e-09,2.6371122446070227e-10,8.841602664897358e-10,4.2295113729122365e-09
16.265637244942383,6.945901103816591e-10,3.8074678072865166e-09,2.6229695349389616e-10,8.817356700092603e-10,4.232773772429406e-09
16.277247264389167,6.913281143475504e-10,3.806901109882769e-09,2.6204953154817746e-10,8.790205182316996e-10,4.221879888495375e-09
16.28885728383595,6.93265028227372e-10,3.802566194070784e-09,2.6259028462072864e-10,8.810375205096957e-10,4.220411747298499e-09
16.30046730328273,6.909002170019239e-10,3.797549722261962e-09,2.6063797059725273e-10,8.791107401841497e-10,4.2205090454768855e-09
16.312077322729515,6.900693644279995e-10,3.794382797967313e-09,2.609604861064065e-10,8.767732235769555e-10,4.214235026054193e-09
16.323687342176296,6.91177812524263e-10,3.79009202533649e-09,2.59999614675631e-10,8.779690173453102e-10,4.21124335882336e-09
16.335297361623077,6.91113291549277e-10,3.789368818113362e-09,2.608967455207291e-10,8.763490180498902e-10,4.205498842805589e-09
16.34690738106986,6.891432319933124e-10,3.782317107202819e-09,2.6158007631298013e-10,8.740315990758718e-10,4.196228623592445e-09
16.358517400516643,6.867613364923116e-10,3.782986499981291e-09,2.6122116648713257e-10,8.75220610898356e-10,4.1934201349102725e-09
16.370127419963428,6.869684804501566e-10,3.778000737236848e-09,2.605477755800748e-10,8.742477268501429e-10,4.191495158829735e-09
16.38173743941021,6.843087430375145e-10,3.771267755820825e-09,2.5967405262390075e-10,8.725462765550872e-10,4.187286885747968e-09
16.39334745885699,6.856519829639521e-10,3.7682565630421006e-09,2.599659632411681e-10,8.719414072485089e-10,4.188048154243219e-09
16.404957478303775,6.864079997654334e-10,3.763886076611975e-09,2.5942191746006856e-10,8.72193268026543e-10,4.170306790415692e-09
16.416567497750556,6.868331198486673e-10,3.761783105076705e-09,2.5910181062981564e-10,8.697758424812656e-10,4.175823067464826e-09
16.42817751719734,6.846845099272066e-10,3.757136276892637e-09,2.5810067456502534e-10,8.700720447873697e-10,4.167394400930946e-09
16.439787536644122,6.82593947393552e-10,3.7570545236867546e-09,2.583250466080311e-10,8.703410534394389e-10,4.165786212095385e-09
16.451397556090903,6.820598363399317e-10,3.754800796075667e-09,2.5834300331658965e-10,8.696652455911607e-10,4.168092053229229e-09
16.463007575537688,6.813596765018561e-10,3.749241112891903e-09,2.5757651008659404e-10,8.670525251870318e-10,4.157354382114495e-09
16.47461759498447,6.810581824447126e-10,3.7427300917868625e-09,2.5812540836285974e-10,8.662966762623941e-10,4.147492713215887e-09
16.486227614431254,6.798786945537888e-10,3.739390712143046e-09,2.573824599848905e-10,8.638630991916393e-10,4.152465556292378e-09
16.497837633878035,6.795348912454612e-10,3.7354305785893265e-09,2.5755857751732794e-10,8.646377800812458e-10,4.147800999954625e-09
16.509447653324816,6.783999683384309e-10,3.732320876300306e-09,2.563836192707307e-10,8.617655522594004e-10,4.142673645362534e-09
16.5210576727716,6.778477199427364e-10,3.732401282069475e-09,2.5702403525612866e-10,8.611855568329046e-10,4.141798007513755e-09
16.532667692218382,6.793850064878707e-10,3.726735800987088e-09,2.560348935535102e-10,8.624793413528085e-10,4.128794156923048e-09
16.544277711665163,6.756735152595673e-10,3.7234530665712824e-09,2.561173995728641e-10,8.596534724168983e-10,4.130007049824555e-09
16.555887731111948,6.747960206534303e-10,3.7164758430005717e-09,2.564259769316908e-10,8.601651065254672e-10,4.134309778649822e-09
16.56749775055873,6.772792597527994e-10,3.7161602497713547e-09,2.559022048906663e-10,8.606298500941736e-10,4.121079120279551e-09
16.579107770005514,6.74274742052882e-10,3.713110432963031e-09,2.545662431526435e-10,8.579919125996093e-10,4.116175429909417e-09
16.590717789452295,6.755087822963742e-10,3.7086878503419185e-09,2.54498966541369e-10,8.585411720846019e-10,4.122066632957632e-09
16.602327808899076,6.748284138459566e-10,3.706777067657223e-09,2.554390005112146e-10,8.584981094855693e-10,4.118718223596174e-09
16.61393782834586,6.744879222881589e-10,3.6997107517409138e-09,2.551988121052028e-10,8.570060613026752e-10,4.114580104956957e-09
16.625547847792642,6.720451171233505e-10,3.7017311191371437e-09,2.5438894628110243e-10,8.554685943373945e-10,4.105757333350875e-09
16.637157867239427,6.729317934633698e-10,3.6945117841963935e-09,2.538508154270992e-10,8.555477444549289e-10,4.101197534034907e-09
16.64876788668621,6.713743052579397e-10,3.6935250896337612e-09,2.5327478295434674e-10,8.546383181411066e-10,4.094752333440665e-09
16.66037790613299,6.705311997973965e-10,3.688765661280537e-09,2.5463778679726755e-10,8.55261789956338e-10,4.096438763934461e-09
16.671987925579774,6.694181825301992e-10,3.6853350173033293e-09,2.5332340558632204e-10,8.526075167106273e-10,4.086191083529157e-09
16.683597945026555,6.711029475269856e-10,3.6819568510910593e-09,2.536107681007137e-10,8.521318389739643e-10,4.083964952452592e-09
16.69520796447334,6.699084865416453e-10,3.6797340112548098e-09,2.521851673190665e-10,8.492687304819132e-10,4.083845674371523e-09
16.70681798392012,6.693465582182427e-10,3.673026989453378e-09,2.523329589179053e-10,8.513438702543166e-10,4.0749590635828585e-09
16.718428003366903,6.681311539803102e-10,3.67223666951833e-09,2.5288940912760383e-10,8.495083141843413e-10,4.077117152634596e-09
16.730038022813687,6.670746016087652e-10,3.669231096672193e-09,2.5304205452057945e-10,8.495873565377255e-10,4.06961466173513e-09
16.74164804226047,6.672003258092725e-10,3.6645266093274297e-09,2.521892529206991e-10,8.474093263796978e-10,4.0687382576354875e-09
16.75325806170725,6.666238573964194e-10,3.6638378869760952e-09,2.531215381996659e-10,8.492667811991195e-10,4.071337252799776e-09
16.764868081154034,6.662979668635956e-10,3.6577546448869972e-09,2.5234839337712277e-10,8.462214688950533e-10,4.063740960444238e-09
16.776478100600816,6.644581171730945e-10,3.6518244283622502e-09,2.520007772285799e-10,8.457545742466591e-10,4.053059929329778e-09
16.7880881200476,6.654453765960181e-10,3.654423178770749e-09,2.5091699530442206e-10,8.460476973758185e-10,4.057273322470789e-09
16.79969813949438,6.634957897101658e-10,3.6502021608829336e-09,2.5222267764271023e-10,8.43227804341617e-10,4.053017428489328e-09
16.811308158941163,6.634776089991775e-10,3.647480885882357e-09,2.5065975959044143e-10,8.437410350473032e-10,4.0550374577251035e-09
16.822918178387948,6.635295581110065e-10,3.6428814070185805e-09,2.5161343635761573e-10,8.425531643267874e-10,4.044571125104867e-09
16.83452819783473,6.612808552414485e-10,3.638428001727153e-09,2.510409085685248e-10,8.430618843151908e-10,4.036671366940231e-09
16.846138217281514,6.61200920644155e-10,3.6359001869331295e-09,2.5046543824242294e-10,8.397109768720496e-10,4.0346850945608565e-09
16.857748236728295,6.618095499801555e-10,3.636558499116944e-09,2.5008098777488384e-10,8.425753463855542e-10,4.033070904236267e-09
16.869358256175076,6.607599920207283e-10,3.630917462234861e-09,2.492658931329606e-10,8.397739063563824e-10,4.03284590592151e-09
16.88096827562186,6.584705949302804e-10,3.627760752484189e-09,2.4961452455762993e-10,8.394344508680045e-10,4.0289982145336935e-09
16.892578295068642,6.60323039031862e-10,3.6242274583671337e-09,2.5028578551041693e-10,8.379334341335712e-10,4.016118566138901e-09
16.904188314515423,6.585510972150998e-10,3.6250261010264172e-09,2.4946524794818036e-10,8.374359909307966e-10,4.022838625222046e-09
16.915798333962208,6.588142638032842e-10,3.6182732345428845e-09,2.490826016606481e-10,8.375280655889786e-10,4.0194874997165676e-09
16.92740835340899,6.5847237540532e-10,3.6147293696576265e-09,2.4776749912332275e-10,8.376818754852158e-10,4.0142933466590155e-09
16.939018372855774,6.563969385828454e-10,3.6116073943103383e-09,2.4988982715391927e-10,8.348309689500951e-10,4.003030323978364e-09
16.950628392302555,6.557979580458323e-10,3.6074105891486153e-09,2.4717669312254313e-10,8.362203951455676e-10,4.010060320220328e-09
16.962238411749336,6.556445373807547e-10,3.6041255042014603e-09,2.4865051990531073e-10,8.345592622423045e-10,4.003866886676311e-09
16.97384843119612,6.56494829745464e-10,3.6021461489410633e-09,2.479181410668632e-10,8.346095822943542e-10,4.003902974264545e-09
16.985458450642902,6.543323782447173e-10,3.6010344451630404e-09,2.4858063824633413e-10,8.34806067642819e-10,3.988817720017095e-09
16.997068470089687,6.536258018511052e-10,3.5978913868810974e-09,2.4716234057808343e-10,8.315671438003394e-10,3.993654241190983e-09
17.008678489536468,6.546339903060285e-10,3.5936552534415337e-09,2.4769221760656765e-10,8.323468818511237e-10,3.990536920049659e-09
17.02028850898325,6.527479195319704e-10,3.5911093310208734e-09,2.4696848997674446e-10,8.305128453499032e-10,3.987167049162071e-09
17.031898528430034,6.525357543250177e-10,3.588812587928546e-09,2.4625224521079124e-10,8.289412067350052e-10,3.983067383484369e-09
17.043508547876815,6.522970095085119e-10,3.5844828244922286e-09,2.4584587736907315e-10,8.299709172090181e-10,3.983848109447004e-09
17.0551185673236,6.503867526493039e-10,3.5821204385574854e-09,2.472027663933145e-10,8.294854751877845e-10,3.975041568776272e-09
17.06672858677038,6.509721263265921e-10,3.5775849282805994e-09,2.479064338435862e-10,8.287313209017817e-10,3.973611197696017e-09
17.078338606217162,6.494475006046689e-10,3.5765635382783463e-09,2.4599113814065826e-10,8.28086790256131e-10,3.972128723340688e-09
17.089948625663947,6.51206780133213e-10,3.5739681323329822e-09,2.4623991252713167e-10,8.271441588914014e-10,3.9668639462578e-09
17.101558645110728,6.499039035185535e-10,3.5698454041593654e-09,2.462933489952632e-10,8.267618079625361e-10,3.9656640392533995e-09
17.11316866455751,6.495489846160773e-10,3.567548541231735e-09,2.4551788369442975e-10,8.263064238491705e-10,3.960310235528046e-09
17.124778684004294,6.490140702713315e-10,3.566220095680572e-09,2.4586158921382e-10,8.226236107032708e-10,3.9602223304318524e-09
17.136388703451075,6.479431286979373e-10,3.5622431156960247e-09,2.454297251403117e-10,8.245065116304932e-10,3.950865472543644e-09
17.14799872289786,6.482166015418641e-10,3.561614625982931e-09,2.4446487524632617e-10,8.245856629410419e-10,3.945384018546785e-09
17.15960874234464,6.474437554140124e-10,3.5566569193899327e-09,2.444716360239049e-10,8.231307784092316e-10,3.945901721859111e-09
17.171218761791422,6.467971713588618e-10,3.555957947052703e-09,2.450103225832514e-10,8.245586891029748e-10,3.94102729557159e-09
17.182828781238207,6.474637491953549e-10,3.5477713307191864e-09,2.44885255320114e-10,8.205939209340319e-10,3.939763847065391e-09
17.19443880068499,6.461876798515885e-10,3.5468587211246087e-09,2.450667837383195e-10,8.215561527452798e-10,3.938739975545836e-09
17.206048820131773,6.439675295656092e-10,3.544627333059884e-09,2.4452428150535295e-10,8.205383650016978e-10,3.933489099989688e-09
17.217658839578554,6.453638408106042e-10,3.5434871670974263e-09,2.434890108721955e-10,8.192719003115412e-10,3.92938208128703e-09
17.229268859025336,6.441031706925725e-10,3.536162808745795e-09,2.433429796153112e-10,8.180359806043509e-10,3.927315220571198e-09
17.24087887847212,6.437456124779276e-10,3.536965744991543e-09,2.4321373328119595e-10,8.181007568092411e-10,3.918916813993228e-09
17.2524888979189,6.436855540566193e-10,3.530816553919429e-09,2.430898470574829e-10,8.171240349612911e-10,3.923216515119315e-09
17.264098917365686,6.415237360362783e-10,3.5302786820132615e-09,2.4328357948600794e-10,8.165184350808062e-10,3.916633397079918e-09
17.275708936812467,6.426258795774532e-10,3.525700319046799e-09,2.42765856086977e-10,8.180232755996908e-10,3.9110766308192225e-09
17.28731895625925,6.420520006441701e-10,3.524563701788717e-09,2.4251950201444437e-10,8.146433168315113e-10,3.9106466527538945e-09
17.298928975706033,6.416896351540197e-10,3.522582436047596e-09,2.42051115145837e-10,8.148023785465769e-10,3.9087507688114855e-09
17.310538995152815,6.394270315275395e-10,3.5183855577420707e-09,2.418806976133507e-10,8.137524756422223e-10,3.904819009610221e-09
17.322149014599596,6.393882434079284e-10,3.515757067548206e-09,2.428015031785908e-10,8.12908469066681e-10,3.903286131839605e-09
17.33375903404638,6.392728703756698e-10,3.513094873772665e-09,2.4179071556568843e-10,8.134799566735198e-10,3.8993146813179796e-09
17.34536905349316,6.383563324170667e-10,3.509412199256109e-09,2.4151086940119436e-10,8.119553538191385e-10,3.8976469871271435e-09
17.356979072939946,6.372408795653449e-10,3.5110029722671107e-09,2.4097641966216745e-10,8.124768953465701e-10,3.895983703573896e-09
17.368589092386728,6.378012119779191e-10,3.5071110347350735e-09,2.4134342700659424e-10,8.109490472636959e-10,3.8902468327366005e-09
17.38019911183351,6.369832323074018e-10,3.5021706168085014e-09,2.40325601309997e-10,8.109345862433863e-10,3.88688006450528e-09
17.391809131280294,6.374293571392333e-10,3.5000733136628153e-09,2.406870583021339e-10,8.100407713504046e-10,3.881525057130364e-09
17.403419150727075,6.362745796721448e-10,3.499106339597806e-09,2.409261068378944e-10,8.09450249611987e-10,3.883782319679216e-09
17.41502917017386,6.351777966123952e-10,3.493869233946559e-09,2.4092601828780196e-10,8.086375748413907e-10,3.882761108817898e-09
17.42663918962064,6.350522430252723e-10,3.492145437650626e-09,2.406170920910298e-10,8.083152939097635e-10,3.876651671009831e-09
17.438249209067422,6.348838719774032e-10,3.4909369272925515e-09,2.398275485877908e-10,8.099548554362746e-10,3.872327183905453e-09
17.449859228514207,6.337322977379231e-10,3.4886288091848115e-09,2.402063620903069e-10,8.067426168173473e-10,3.866463620681096e-09
17.461469247960988,6.348798553808479e-10,3.4815266240783908e-09,2.404561916540388e-10,8.080030181733573e-10,3.867767713720665e-09
17.47307926740777,6.320382896532832e-10,3.480455920821457e-09,2.3961031054263736e-10,8.050142070644589e-10,3.862068213922162e-09
17.484689286854554,6.33705568536366e-10,3.4790613964658243e-09,2.397252019570423e-10,8.039448196650496e-10,3.8587707571896534e-09
17.496299306301335,6.339637990710526e-10,3.4742729041635114e-09,2.3956432549739857e-10,8.055041612556785e-10,3.859624159721161e-09
17.50790932574812,6.328542809795878e-10,3.472226762311589e-09,2.3900787621011517e-10,8.044659783477601e-10,3.8520811232625586e-09
17.5195193451949,6.313689898807337e-10,3.4697977184962364e-09,2.3924096200479327e-10,8.031022740885404e-10,3.845542642493322e-09
17.531129364641682,6.316922167885638e-10,3.4671009760712825e-09,2.3920573346013564e-10,8.020494237831887e-10,3.856073570840609e-09
17.542739384088467,6.309312345063699e-10,3.4659199973158406e-09,2.3856296449152135e-10,8.023179629864922e-10,3.845071410881627e-09
17.554349403535248,6.283861555964136e-10,3.463935924761495e-09,2.379718350646779e-10,8.008615423123766e-10,3.843261077053574e-09
17.565959422982033,6.288945743439847e-10,3.46027754325676e-09,2.3844328329260694e-10,8.017620509226366e-10,3.841975887933525e-09
17.577569442428814,6.302555000942333e-10,3.4579335903534534e-09,2.379216294401171e-10,7.990577712471987e-10,3.829736867942185e-09
17.589179461875595,6.306602168953689e-10,3.4575134066626266e-09,2.378939999091631e-10,7.989751148866791e-10,3.831136908025521e-09
17.60078948132238,6.280082950056633e-10,3.4502585725386625e-09,2.3885293108116387e-10,7.997631746834069e-10,3.834092414251918e-09
17.61239950076916,6.27783898685752e-10,3.451838406932341e-09,2.3753343805875354e-10,7.975476825368153e-10,3.8273116923016586e-09
17.624009520215946,6.257436361676743e-10,3.4483071311074326e-09,2.380410485408748e-10,7.986038479001901e-10,3.825911960646961e-09
17.635619539662727,6.257816891319857e-10,3.446155181558544e-09,2.368603125726556e-10,7.969874862813452e-10,3.820445803730889e-09
17.64722955910951,6.28347561445584e-10,3.44291710337593e-09,2.370938308513457e-10,7.965254143974172e-10,3.819206989109537e-09
17.658839578556293,6.278924195177938e-10,3.439604086785195e-09,2.370728935800279e-10,7.967548815578762e-10,3.814464285787196e-09
17.670449598003074,6.25048685992951e-10,3.43484908696114e-09,2.372168657679053e-10,7.956865407972909e-10,3.812766322593082e-09
17.682059617449855,6.25734472881024e-10,3.4352800408110513e-09,2.360594994424611e-10,7.953428562474372e-10,3.8139650822519465e-09
17.69366963689664,6.251631357169327e-10,3.4333724578276e-09,2.3624624636214154e-10,7.946042180336826e-10,3.811893890737389e-09
17.70527965634342,6.234220083276277e-10,3.4298813133739523e-09,2.3661033833632435e-10,7.944791332403194e-10,3.809573448802621e-09
17.716889675790206,6.249975836610662e-10,3.429961199796736e-09,2.3662273036419865e-10,7.937849541244485e-10,3.8067114877364995e-09
17.728499695236987,6.22329808281726e-10,3.4272766405222005e-09,2.360690718222071e-10,7.921206446163429e-10,3.801527902739585e-09
17.74010971468377,6.228022633390029e-10,3.4223174135821454e-09,2.3496753969063943e-10,7.921667299224012e-10,3.798617572110913e-09
17.751719734130553,6.2219916305391e-10,3.4195357633563508e-09,2.3670933451009343e-10,7.912753613519398e-10,3.795643442977606e-09
17.763329753577334,6.211292332089574e-10,3.4195012091740997e-09,2.349126361610972e-10,7.883918208878186e-10,3.7947654977721205e-09
17.77493977302412,6.222887409388476e-10,3.415874727070174e-09,2.354714951296055e-10,7.909746939387864e-10,3.78786226695715e-09
17.7865497924709,6.209478174724405e-10,3.4105515211488204e-09,2.3552027741280025e-10,7.89137272839051e-10,3.782916497205923e-09
17.79815981191768,6.206777720157903e-10,3.4097958318974615e-09,2.346754165681227e-10,7.88662049823707e-10,3.7809937357595875e-09
17.809769831364466,6.203195294273275e-10,3.405896890160753e-09,2.346602971877599e-10,7.881601780275945e-10,3.779463970252701e-09
17.821379850811248,6.187929268027628e-10,3.4027649075685043e-09,2.339736809190808e-10,7.884405748348294e-10,3.781001481291579e-09
17.832989870258032,6.195094661720917e-10,3.4022395897547865e-09,2.3406652548249717e-10,7.874268707235472e-10,3.774962719892551e-09
17.844599889704813,6.183715024594253e-10,3.400901159731181e-09,2.3357607282822487e-10,7.871166777094059e-10,3.782199433159104e-09
17.856209909151595,6.190653572663788e-10,3.398201165783145e-09,2.3443933253949425e-10,7.867254370846087e-10,3.770224798165471e-09
17.86781992859838,6.1707569296992e-10,3.394348094770246e-09,2.344173280935271e-10,7.848595521852616e-10,3.774971692980421e-09
17.87942994804516,6.180365827950124e-10,3.3905404661372253e-09,2.332618647980484e-10,7.858581033091785e-10,3.767815527078097e-09
17.891039967491942,6.1572126345732e-10,3.3914997308284623e-09,2.338308055924107e-10,7.862970384782095e-10,3.768859962155113e-09
17.902649986938727,6.166809920609956e-10,3.3901470605552554e-09,2.330561694175781e-10,7.854825171304955e-10,3.760669552367252e-09
17.914260006385508,6.162613481507405e-10,3.3881922763565183e-09,2.330258617352483e-10,7.845083101240656e-10,3.757082870995728e-09
17.925870025832292,6.155642437781051e-10,3.383285422743548e-09,2.333648220938914e-10,7.843513580608189e-10,3.75449805677356e-09
17.937480045279074,6.14913073314547e-10,3.381016100329783e-09,2.3244320634971012e-10,7.823668812596199e-10,3.753098588908029e-09
17.949090064725855,6.162653015817682e-10,3.3774532565582328e-09,2.325269413092812e-10,7.836021603997875e-10,3.748135362499065e-09
17.96070008417264,6.150522435388694e-10,3.375527787658912e-09,2.332988832755522e-10,7.81954015905356e-10,3.747819306139224e-09
17.97231010361942,6.135915309355965e-10,3.3748124873484928e-09,2.31726000547451e-10,7.817033104731069e-10,3.743374085173984e-09
17.983920123066206,6.127508182284642e-10,3.371639981594255e-09,2.3184533461622907e-10,7.805385783403799e-10,3.745670543000061e-09
17.995530142512987,6.117066840560847e-10,3.3731417762457513e-09,2.3231377791282844e-10,7.809532919251074e-10,3.740378253359862e-09
18.007140161959768,6.123836086474453e-10,3.3679234655609543e-09,2.321896940869904e-10,7.796615976470029e-10,3.7340756992221176e-09
18.018750181406553,6.11435139195261e-10,3.368591305569616e-09,2.3116190449817076e-10,7.780256335872139e-10,3.73748408166812e-09
18.030360200853334,6.125702181913599e-10,3.36325368488433e-09,2.3125638254041243e-10,7.77423794287519e-10,3.740630621357659e-09
18.041970220300115,6.115872990100035e-10,3.360478669986422e-09,2.3143741586253841e-10,7.781491894757997e-10,3.72912414937485e-09
18.0535802397469,6.108256905598933e-10,3.359831009106093e-09,2.3180514506236826e-10,7.774459650614011e-10,3.7283723635270756e-09
18.06519025919368,6.10387066256237e-10,3.358079539011563e-09,2.3126885315359327e-10,7.77175206938923e-10,3.725461252643331e-09
18.076800278640466,6.096734243135213e-10,3.3556163464455724e-09,2.3072610586493265e-10,7.776054290859076e-10,3.725549867688021e-09
18.088410298087247,6.105300309138306e-10,3.35496502642734e-09,2.3143697314830008e-10,7.761204428314015e-10,3.719196973872312e-09
18.100020317534028,6.101885382007121e-10,3.3493950661469305e-09,2.3073623819786619e-10,7.743445276711461e-10,3.7168472702182533e-09
18.111630336980813,6.084246916854239e-10,3.3471667064549605e-09,2.3055365033855848e-10,7.748766314523958e-10,3.715804118943744e-09
18.123240356427594,6.09013637069744e-10,3.345044827870872e-09,2.3154911581420797e-10,7.748329694627537e-10,3.707016915505911e-09
18.13485037587438,6.071549695836536e-10,3.344216679162775e-09,2.3037879315351925e-10,7.732698898585446e-10,3.717014046140004e-09
18.14646039532116,6.083025169855953e-10,3.339893297197008e-09,2.3012550074302023e-10,7.724263708899619e-10,3.7064596257685293e-09
18.15807041476794,6.072043844951349e-10,3.3377401369714386e-09,2.2986526376835325e-10,7.721158790260631e-10,3.7039595443201577e-09
18.169680434214726,6.067553068766379e-10,3.3374025338066488e-09,2.3046442743672593e-10,7.725805714519647e-10,3.709220793589109e-09
18.181290453661507,6.069878571916935e-10,3.3373868023325455e-09,2.2966559233035956e-10,7.717029670982785e-10,3.7065033273716697e-09
18.192900473108292,6.049614923351657e-10,3.331719585631108e-09,2.2970466079368002e-10,7.731301704756883e-10,3.6967184198921927e-09
18.204510492555073,6.054667978680325e-10,3.332139071009548e-09,2.2938372886348342e-10,7.706228845706506e-10,3.694934466477916e-09
18.216120512001854,6.067829379207607e-10,3.3291493191999134e-09,2.2927518256208006e-10,7.703725307992374e-10,3.700343050284082e-09
18.22773053144864,6.054354090621011e-10,3.326217460089531e-09,2.2954162136124103e-10,7.689311759863834e-10,3.6856513550913707e-09
18.23934055089542,6.05578553299346e-10,3.325712114551157e-09,2.290563193451476e-10,7.6921968280369e-10,3.690749725459202e-09
18.2509505703422,6.045792339586532e-10,3.324339319644807e-09,2.2841297779348903e-10,7.682334868046703e-10,3.688241132629684e-09
18.262560589788986,6.025772124099977e-10,3.3230474086875285e-09,2.2865912024854216e-10,7.679283683832238e-10,3.680548263895951e-09
18.274170609235767,6.029010025888451e-10,3.3170355513265237e-09,2.2890896825398967e-10,7.678352512927512e-10,3.681144920943759e-09
18.285780628682552,6.018365759023943e-10,3.314423969198046e-09,2.2807570455136572e-10,7.675733099908044e-10,3.674750661449217e-09
18.297390648129333,6.034457004242761e-10,3.3143386049262538e-09,2.2772661644435316e-10,7.670341840837286e-10,3.6793859287971767e-09
18.309000667576115,6.015401845562846e-10,3.3111255553304546e-09,2.2808784178538511e-10,7.676265393940175e-10,3.6778821178936177e-09
18.3206106870229,6.02319746683231e-10,3.3101853945398402e-09,2.2826478308389728e-10,7.65774115226676e-10,3.6776435509722454e-09
18.33222070646968,6.025523627806949e-10,3.3063077689342573e-09,2.2785415888180558e-10,7.659724793785815e-10,3.673494456638027e-09
18.343830725916465,6.017327754352946e-10,3.3048191537129564e-09,2.279326623681839e-10,7.653799175619546e-10,3.6695191171902033e-09
18.355440745363246,6.009176678017227e-10,3.3050487833186493e-09,2.2769294933657145e-10,7.645899308045792e-10,3.663854969537279e-09
18.367050764810028,6.002348330318968e-10,3.3031947789338256e-09,2.2697205219154883e-10,7.644485334388202e-10,3.6625072101336163e-09
18.378660784256812,6.003349496286464e-10,3.2993351959818077e-09,2.280573005725036e-10,7.6270859619911e-10,3.658842706485553e-09
18.390270803703594,5.988989858214947e-10,3.2970420263467984e-09,2.2712249713232168e-10,7.625363391136778e-10,3.6566354186379753e-09
18.401880823150375,5.997273860906407e-10,3.297101462932995e-09,2.2719616699852893e-10,7.621251863549252e-10,3.654644689828027e-09
18.41349084259716,5.982251136804908e-10,3.293130554684063e-09,2.2756998646486697e-10,7.630280890624368e-10,3.6560708135684934e-09
18.42510086204394,5.980600040120822e-10,3.2892664014349746e-09,2.2645837576243554e-10,7.626814898295008e-10,3.654771595899295e-09
18.436710881490725,5.992027965099335e-10,3.2902361753254596e-09,2.2666659833997673e-10,7.614023829126608e-10,3.653760821858581e-09
18.448320900937507,5.979224371133304e-10,3.287188794213778e-09,2.2706062238501995e-10,7.598660854085753e-10,3.645412864322881e-09
18.459930920384288,5.98518044255283e-10,3.2861733785663097e-09,2.2637010525650544e-10,7.597316430456894e-10,3.6439871933767713e-09
18.471540939831073,5.973435621541151e-10,3.2819310043607882e-09,2.2652845306649027e-10,7.594821970297269e-10,3.6461808090547704e-09
18.483150959277854,5.964652821373768e-10,3.2818143396004533e-09,2.2577519145910772e-10,7.596011469792004e-10,3.6417744966436647e-09
18.49476097872464,5.964466913588242e-10,3.2813414673617197e-09,2.2503697151512985e-10,7.589849382875048e-10,3.644449953284763e-09
18.50637099817142,5.970203715610415e-10,3.27735821935588e-09,2.264943190759037e-10,7.602066406798301e-10,3.633645105455773e-09
18.5179810176182,5.961789183034975e-10,3.2784893621571935e-09,2.2559074369561807e-10,7.58176569177725e-10,3.6362360050644044e-09
18.529591037064986,5.958268919035341e-10,3.274429210362187e-09,2.2586724324900883e-10,7.582035961462574e-10,3.6266619672228187e-09
18.541201056511767,5.964838146981477e-10,3.2733434326026663e-09,2.2585071838475248e-10,7.563581036606083e-10,3.6305404369677842e-09
18.55281107595855,5.941134987616459e-10,3.268214284370794e-09,2.2483064879502924e-10,7.567155669782122e-10,3.6282955490113663e-09
18.564421095405333,5.946734400656883e-10,3.2691656095039297e-09,2.2516719078708839e-10,7.575153424851144e-10,3.623624810651237e-09
18.576031114852114,5.945145863333285e-10,3.2678990284186096e-09,2.2503194819194055e-10,7.5557850932599e-10,3.6151241370864263e-09
18.5876411342989,5.937024676747114e-10,3.2656008618307725e-09,2.2484119952505584e-10,7.54839068234259e-10,3.6254551905900233e-09
18.59925115374568,5.934083199539313e-10,3.263055161860203e-09,2.2506706288938423e-10,7.55425366266238e-10,3.618355328615302e-09
18.61086117319246,5.937057350520998e-10,3.2635428660341846e-09,2.2452173669156956e-10,7.558564732710581e-10,3.618372968107367e-09
18.622471192639246,5.931207277906361e-10,3.2592189539400746e-09,2.242953185896544e-10,7.554297663022777e-10,3.6170463606210674e-09
18.634081212086027,5.923193397403902e-10,3.2579523556838175e-09,2.2549472190452494e-10,7.523233741182247e-10,3.6155905864539762e-09
18.645691231532812,5.932403109955314e-10,3.25689411791573e-09,2.2425298850238028e-10,7.548074033652429e-10,3.6168431556342058e-09
18.657301250979593,5.915963406168376e-10,3.2559294358073155e-09,2.238493342736907e-10,7.543314908076398e-10,3.6123641884298904e-09
18.668911270426374,5.923278226951883e-10,3.2526107137721835e-09,2.2357295210947509e-10,7.516548215843172e-10,3.605903043589701e-09
18.68052128987316,5.918094001100904e-10,3.2505081330709998e-09,2.2409347229814845e-10,7.5232061623842e-10,3.6085248915884344e-09
18.69213130931994,5.902436010062099e-10,3.2509352746348106e-09,2.239786659420676e-10,7.525609542233133e-10,3.6023929866705003e-09
18.703741328766725,5.913333289661913e-10,3.246405636363678e-09,2.2406910408023335e-10,7.506288480856133e-10,3.6022413494318206e-09
18.715351348213506,5.905230946995373e-10,3.2469683023843e-09,2.2346316043520256e-10,7.504790116342607e-10,3.60092397439622e-09
18.726961367660287,5.912184297900156e-10,3.243991355967164e-09,2.23124804112315e-10,7.491885377822728e-10,3.5984354634127105e-09
18.738571387107072,5.898806123113213e-10,3.240274060790002e-09,2.2328966802225338e-10,7.510401674431761e-10,3.5944526908151736e-09
18.750181406553853,5.894240311039075e-10,3.238058337471381e-09,2.2325006916283044e-10,7.491913019910735e-10,3.591308495301261e-09
18.761791426000638,5.882620222173748e-10,3.2373827837223407e-09,2.2293974511037594e-10,7.505024879979266e-10,3.5945482369637303e-09
18.77340144544742,5.88338605095049e-10,3.233293259372686e-09,2.2285288721124805e-10,7.484673634502559e-10,3.589618584054332e-09
18.7850114648942,5.889046627949071e-10,3.2333097283843406e-09,2.223435319956125e-10,7.471053089424199e-10,3.5865037794559396e-09
18.796621484340985,5.889654771510006e-10,3.2285005132479865e-09,2.2301327310024143e-10,7.479822287786137e-10,3.5841117945741064e-09
18.808231503787766,5.868190688661297e-10,3.230231813245179e-09,2.2287685352056784e-10,7.495307287256486e-10,3.5830928836993576e-09
18.819841523234548,5.860666703872765e-10,3.2300325257812926e-09,2.2204417798033493e-10,7.463744806799274e-10,3.5870144878475966e-09
18.831451542681332,5.861504519273517e-10,3.2278786446243387e-09,2.2218639706927337e-10,7.47166079578897e-10,3.579623281810253e-09
18.843061562128113,5.864823475002379e-10,3.22322800488054e-09,2.22555132371993e-10,7.466626141489085e-10,3.5772184681577093e-09
18.854671581574898,5.872604430927937e-10,3.222673421054895e-09,2.2234168842649853e-10,7.44610865079308e-10,3.575333412391064e-09
18.86628160102168,5.857930839616082e-10,3.2215534196573374e-09,2.2178846946444535e-10,7.445188865421876e-10,3.5727671860807276e-09
18.87789162046846,5.864072437544797e-10,3.2187413473143315e-09,2.223181993349034e-10,7.434199226895326e-10,3.570580695701663e-09
18.889501639915245,5.857784878932841e-10,3.2171520633890825e-09,2.2172895923916919e-10,7.447230411150941e-10,3.570509132168696e-09
18.901111659362027,5.851841234188164e-10,3.215798211998277e-09,2.2180457517913926e-10,7.436134404415473e-10,3.569982468639454e-09
18.91272167880881,5.851313393303522e-10,3.2140787854253656e-09,2.204658337055311e-10,7.441477620851442e-10,3.566464019408392e-09
18.924331698255592,5.83792975913731e-10,3.211318092464325e-09,2.2095396680193245e-10,7.427605424420642e-10,3.5660657471346263e-09
18.935941717702374,5.838274014806666e-10,3.2152127402005387e-09,2.2147805042736544e-10,7.427141431408704e-10,3.56296101945705e-09
18.94755173714916,5.839863418412658e-10,3.2090016101745735e-09,2.21328472805684e-10,7.430570982229728e-10,3.560525460259926e-09
18.95916175659594,5.820367966677825e-10,3.206580863189447e-09,2.2088726941074534e-10,7.426915718333718e-10,3.561792024500713e-09
18.97077177604272,5.843573817097889e-10,3.2045749793983147e-09,2.200551313442122e-10,7.425318964282597e-10,3.5546384170561275e-09
18.982381795489506,5.824291998007388e-10,3.2054532458619195e-09,2.2015143120631096e-10,7.412299993676902e-10,3.554243416999965e-09
18.993991814936287,5.824701807159384e-10,3.201410482978952e-09,2.2051473910920725e-10,7.417412872417314e-10,3.5550672732457002e-09
19.00560183438307,5.821282611091786e-10,3.204678788314603e-09,2.2105214601721126e-10,7.401558232061519e-10,3.5511400884166712e-09
19.017211853829853,5.827758516444304e-10,3.1978896887680026e-09,2.197936426167883e-10,7.396508279176824e-10,3.5544172757274423e-09
19.028821873276634,5.819409380242896e-10,3.198694981768456e-09,2.2067536061183582e-10,7.404804030108992e-10,3.5445599129030626e-09
19.04043189272342,5.832999900015332e-10,3.1973514514757853e-09,2.198364834639265e-10,7.410919809652858e-10,3.5418824796118695e-09
19.0520419121702,5.817310420664288e-10,3.1947735487422243e-09,2.1961925871016566e-10,7.401757669607693e-10,3.546208322544045e-09
19.063651931616985,5.800175864393684e-10,3.1929793341206866e-09,2.2002930199552127e-10,7.380718602608071e-10,3.5417917331978944e-09
19.075261951063766,5.799962889363737e-10,3.1912776121512007e-09,2.2024923233083728e-10,7.398003459625741e-10,3.5416670693660908e-09
19.086871970510547,5.816434069995285e-10,3.1904134716907323e-09,2.1950991627621952e-10,7.372827180330901e-10,3.5390562387831902e-09
19.09848198995733,5.800038080718673e-10,3.188323746770102e-09,2.1978587793651356e-10,7.370641629161107e-10,3.5330161007048483e-09
19.110092009404113,5.804615244733363e-10,3.1865965729448357e-09,2.205842488925814e-10,7.373568694714218e-10,3.5401802605925914e-09
19.121702028850898,5.792395306407112e-10,3.1850979533413984e-09,2.1888013400600053e-10,7.366527375511863e-10,3.5367881555942316e-09
19.13331204829768,5.792065299435745e-10,3.1818129759574313e-09,2.184383934695357e-10,7.383742343122202e-10,3.536397722555027e-09
19.14492206774446,5.788374683593017e-10,3.1818764742441553e-09,2.1931830017171742e-10,7.355812611554492e-10,3.53528290910582e-09
19.156532087191245,5.780578612080846e-10,3.178040913554846e-09,2.1874979835570844e-10,7.364138461702565e-10,3.532280754178991e-09
19.168142106638026,5.792923950648267e-10,3.176387485593332e-09,2.1921666127615404e-10,7.360872345955106e-10,3.527824227541895e-09
19.179752126084807,5.776702127373458e-10,3.177503831647574e-09,2.1842997592716316e-10,7.356783908358136e-10,3.5283810227596228e-09
19.191362145531592,5.773976258742997e-10,3.175038240093624e-09,2.1817404693594479e-10,7.347386841439638e-10,3.5234853826279064e-09
19.202972164978373,5.783754049322337e-10,3.1766163067314657e-09,2.1910960723462323e-10,7.34266622969188e-10,3.524319431541381e-09
19.214582184425158,5.773074460772962e-10,3.171145070201069e-09,2.1711637271113459e-10,7.337789590277636e-10,3.523390673073504e-09
19.22619220387194,5.775821550915197e-10,3.171309178765684e-09,2.1831322740090865e-10,7.335730622622089e-10,3.5196728405423008e-09
19.23780222331872,5.7719672107816e-10,3.170011916966333e-09,2.1897822244636638e-10,7.338596950268093e-10,3.5203321225983066e-09
19.249412242765505,5.770797076858905e-10,3.1670641099242343e-09,2.1797544837100406e-10,7.341028215267063e-10,3.51679931638966e-09
19.261022262212286,5.765827951117237e-10,3.167275624288562e-09,2.1798533401146953e-10,7.333601304420569e-10,3.5142651467054234e-09
19.27263228165907,5.754212078756717e-10,3.167265485565953e-09,2.1941641343712698e-10,7.3184194694776e-10,3.5164325358968e-09
19.284242301105852,5.744546635728357e-10,3.163838329947878e-09,2.1765924182256507e-10,7.331150409429413e-10,3.509508976166738e-09
19.295852320552633,5.754437992951946e-10,3.1630772807330955e-09,2.1762277678982908e-10,7.31683097818343e-10,3.514150316045834e-09
19.307462339999418,5.7453270049939e-10,3.1616408724948485e-09,2.1706797493959905e-10,7.306785108143742e-10,3.5100290146328654e-09
19.3190723594462,5.750844956290968e-10,3.159594165746185e-09,2.177661665569167e-10,7.308513192044388e-10,3.503485292195569e-09
19.330682378892984,5.744193735520877e-10,3.1579749658724813e-09,2.1731222855880028e-10,7.310468956995729e-10,3.503178567883193e-09
19.342292398339765,5.736188080637299e-10,3.1551482310396407e-09,2.1743486731037077e-10,7.310399329329197e-10,3.503802791057543e-09
19.353902417786546,5.738690928160432e-10,3.1522139517785283e-09,2.1788017690374256e-10,7.288363243099587e-10,3.5001906719152647e-09
19.36551243723333,5.745693856529181e-10,3.1537803389881725e-09,2.168129819582908e-10,7.301555382198741e-10,3.5016445766377896e-09
19.377122456680112,5.732201804256822e-10,3.1497972487970676e-09,2.1688512405460505e-10,7.305969921315487e-10,3.495479163335839e-09
19.388732476126894,5.726632015783306e-10,3.1515468522855176e-09,2.166728572168648e-10,7.290420015759919e-10,3.4942237933112314e-09
19.40034249557368,5.719593399537096e-10,3.149099515663066e-09,2.1699148993532715e-10,7.28961950998183e-10,3.4912299452758203e-09
19.41195251502046,5.733284775910546e-10,3.1486084802018513e-09,2.1736833116474865e-10,7.288477540332356e-10,3.4938082069807854e-09
19.423562534467244,5.716818698583727e-10,3.145088533052896e-09,2.161115258375268e-10,7.289391751776809e-10,3.4884244364413732e-09
19.435172553914025,5.718142314059856e-10,3.1446993968770238e-09,2.1686604455944012e-10,7.280594389725456e-10,3.4918699853684404e-09
19.446782573360807,5.711333665474912e-10,3.1430183770063606e-09,2.1679599260825638e-10,7.284193564170689e-10,3.4858707195247074e-09
19.45839259280759,5.716879095055054e-10,3.141429564560577e-09,2.167921197681976e-10,7.275543113116282e-10,3.486594124250414e-09
19.470002612254373,5.708743242014195e-10,3.1405480859406672e-09,2.166937462217262e-10,7.290347569635209e-10,3.4859555624812088e-09
19.481612631701157,5.717972820650666e-10,3.1382215467623134e-09,2.155174767686973e-10,7.263291562970412e-10,3.48070837618925e-09
19.49322265114794,5.705761689406016e-10,3.1387445319068994e-09,2.1544351540157626e-10,7.267847978309049e-10,3.4805433912481693e-09
19.50483267059472,5.705600838274843e-10,3.1368424757019612e-09,2.1611158770832381e-10,7.255573138073501e-10,3.477340914313203e-09
19.516442690041504,5.696516736879934e-10,3.136683724337098e-09,2.1616427270055706e-10,7.243120074012839e-10,3.476717464761624e-09
19.528052709488286,5.69617874061081e-10,3.1332538185250098e-09,2.1637509370005193e-10,7.258196202690614e-10,3.4754230946084514e-09
19.539662728935067,5.704627248325694e-10,3.1306660575860187e-09,2.1586249182928314e-10,7.253282323364175e-10,3.4739303870917518e-09
19.55127274838185,5.691051335010684e-10,3.12864617093677e-09,2.1475879606387547e-10,7.25216670921354e-10,3.4717050045170355e-09
19.562882767828633,5.687825063119197e-10,3.1284954269009035e-09,2.1675573585230975e-10,7.2490578521976e-10,3.4746987934105076e-09
19.574492787275418,5.692949356521466e-10,3.1278705759173516e-09,2.1579573195703382e-10,7.232387763131355e-10,3.47152138727188e-09
19.5861028067222,5.672482397615614e-10,3.127510948597141e-09,2.154921054426256e-10,7.234207290779524e-10,3.468693629520718e-09
19.59771282616898,5.693473678960325e-10,3.1253119122072676e-09,2.153863703312624e-10,7.237778383707388e-10,3.4741657239897797e-09
19.609322845615765,5.686515878273468e-10,3.124230683032817e-09,2.149938009152293e-10,7.235630471483746e-10,3.4667754238777567e-09
19.620932865062546,5.679841514770103e-10,3.1222720358372283e-09,2.154224490639852e-10,7.228922171533795e-10,3.465356959704392e-09
19.63254288450933,5.673121235735994e-10,3.1216368875411403e-09,2.1599383954750236e-10,7.217548182523157e-10,3.464429475501282e-09
19.644152903956112,5.664383608222722e-10,3.118387818434389e-09,2.145302196879079e-10,7.219179308970778e-10,3.462978975309686e-09
19.655762923402893,5.665475618293466e-10,3.1199280026998453e-09,2.1467809730030586e-10,7.204746429098947e-10,3.4617148840914275e-09
19.667372942849678,5.682747683247756e-10,3.117793611401668e-09,2.1513015627704277e-10,7.216129661387519e-10,3.4582256794778966e-09
19.67898296229646,5.6777811767101e-10,3.115592215563828e-09,2.1498014429132194e-10,7.206989977952939e-10,3.4516442377651823e-09
19.690592981743244,5.666356547254954e-10,3.1134136936942287e-09,2.143717832011503e-10,7.218372071963532e-10,3.4558558504045443e-09
19.702203001190025,5.658149760520328e-10,3.1144573820841737e-09,2.1488925372162174e-10,7.193806044363065e-10,3.455563897664035e-09
19.713813020636806,5.663715003462358e-10,3.1121616774727438e-09,2.1427787367743126e-10,7.204159977797824e-10,3.4528252232900867e-09
19.72542304008359,5.660130598560049e-10,3.1119519971937646e-09,2.150774873936886e-10,7.194849748647992e-10,3.4502536460633144e-09
19.737033059530372,5.659555590393799e-10,3.1110407880331916e-09,2.1455626717009106e-10,7.198134081528907e-10,3.4540726929771984e-09
19.748643078977153,5.664589225686843e-10,3.1067672693895044e-09,2.1404875804596376e-10,7.196847254875973e-10,3.451162764552536e-09
19.760253098423938,5.650148562619881e-10,3.105365982190221e-09,2.1438436422088447e-10,7.198811137016109e-10,3.453177148036272e-09
19.77186311787072,5.64081965367766e-10,3.1078116865656893e-09,2.1536800793429776e-10,7.207459667909551e-10,3.4528948831535073e-09
19.783473137317504,5.655073641725727e-10,3.1036553869142502e-09,2.1380545618649596e-10,7.179373112355244e-10,3.4456686562232132e-09
19.795083156764285,5.646383543461043e-10,3.104184415943421e-09,2.1342192226736197e-10,7.182250368971228e-10,3.4445187470477622e-09
19.806693176211066,5.648516803463466e-10,3.100342097311162e-09,2.1282634294846157e-10,7.185872963506998e-10,3.437989762309758e-09
19.81830319565785,5.647890091574759e-10,3.102276533011266e-09,2.133085513388346e-10,7.165900480685943e-10,3.4426548252765267e-09
19.829913215104632,5.635991287294769e-10,3.097347709220404e-09,2.1384165417061633e-10,7.186739190338469e-10,3.439768252172269e-09
19.841523234551417,5.637004262066664e-10,3.1002940411208637e-09,2.1396806740040633e-10,7.173158673098446e-10,3.4369078270488796e-09
19.853133253998198,5.645457163488606e-10,3.099165655798489e-09,2.1411227429859954e-10,7.187576636520701e-10,3.437459387616709e-09
19.86474327344498,5.642426136365102e-10,3.0964579617196335e-09,2.1285670961553803e-10,7.15669899314791e-10,3.4333576020825255e-09
19.876353292891764,5.637724343440775e-10,3.0962688694354834e-09,2.137284154952012e-10,7.163019152903973e-10,3.43663416045806e-09
19.887963312338545,5.632341678594129e-10,3.093652854789272e-09,2.133705826675894e-10,7.160948742287958e-10,3.432136622022583e-09
19.89957333178533,5.630785722309907e-10,3.0920744403393653e-09,2.1270067515584849e-10,7.155886073288778e-10,3.4347354035637396e-09
19.91118335123211,5.622688110946646e-10,3.0917182545492684e-09,2.132391318488553e-10,7.159451905997348e-10,3.4366834366644304e-09
19.922793370678892,5.623749095629628e-10,3.091775823177351e-09,2.1316435001477273e-10,7.158225752055791e-10,3.427710556695255e-09
19.934403390125677,5.626299567951837e-10,3.0907972161614565e-09,2.1332761501401115e-10,7.152451416223165e-10,3.4308331878392456e-09
19.94601340957246,5.622465876460816e-10,3.090510241631989e-09,2.123376445878642e-10,7.150669591511607e-10,3.428452481542919e-09
19.95762342901924,5.611052410822608e-10,3.0846716517953e-09,2.1180839112145645e-10,7.14710589793824e-10,3.4258227981151864e-09
19.969233448466024,5.620811762557167e-10,3.086758230292244e-09,2.126082299066663e-10,7.146725554434979e-10,3.4241621059920924e-09
19.980843467912806,5.615666429021143e-10,3.0869027639850874e-09,2.1313848894757102e-10,7.131423353934702e-10,3.424986159768722e-09
19.99245348735959,5.598161812649902e-10,3.082733007400483e-09,2.1313188671724762e-10,7.137292982476185e-10,3.420739208208264e-09
20.00406350680637,5.598812506627572e-10,3.082362348624901e-09,2.126709645334414e-10,7.135662184487136e-10,3.4188214698227225e-09
20.015673526253153,5.598755476162774e-10,3.081834936399083e-09,2.1244939411149529e-10,7.146441769075774e-10,3.4193574691898392e-09
20.027283545699937,5.59622394442734e-10,3.078486817132896e-09,2.1223360867158868e-10,7.123568543787873e-10,3.417189866622562e-09
20.03889356514672,5.603799231046421e-10,3.081394216507128e-09,2.1226704513222154e-10,7.131719186893135e-10,3.4194423321279757e-09
20.050503584593503,5.598527953930022e-10,3.076499945023158e-09,2.1164386175666815e-10,7.124288509155182e-10,3.417136800618401e-09
20.062113604040285,5.587453410826762e-10,3.0768249864804183e-09,2.126520639711414e-10,7.121222305011395e-10,3.413551796508666e-09
20.073723623487066,5.594867364151309e-10,3.0753548695853887e-09,2.1195543088903575e-10,7.126239832255979e-10,3.4140740344484433e-09
20.08533364293385,5.590410185479288e-10,3.0768903261243107e-09,2.1128202894775958e-10,7.120537765132173e-10,3.411623645408137e-09
20.09694366238063,5.589740354942756e-10,3.0727756831712976e-09,2.1182731172485432e-10,7.121350419089826e-10,3.41115524682154e-09
20.108553681827413,5.593174538599599e-10,3.0696062082857244e-09,2.1238268177404753e-10,7.106317449584669e-10,3.4122462222547196e-09
20.120163701274198,5.583829121898238e-10,3.074847985353541e-09,2.1118129611373481e-10,7.108763234782075e-10,3.408527731921933e-09
20.13177372072098,5.585340022467535e-10,3.067981741337489e-09,2.1182386682594232e-10,7.107022938868786e-10,3.4105177450816643e-09
20.143383740167764,5.583466961237029e-10,3.0718049637723446e-09,2.105412126642226e-10,7.102995719402771e-10,3.4064901467856985e-09
20.154993759614545,5.588031464494397e-10,3.068093792512768e-09,2.108661851860222e-10,7.119664072398233e-10,3.402063566810225e-09
20.166603779061326,5.597474245879765e-10,3.066646474504611e-09,2.1162287817245179e-10,7.09657367143678e-10,3.4041142959284626e-09
20.17821379850811,5.589379082989211e-10,3.0667495270748984e-09,2.1080096040008593e-10,7.109675758179703e-10,3.4004632730761225e-09
20.189823817954892,5.585236669626838e-10,3.0654948736574278e-09,2.1033823391316084e-10,7.102822242663328e-10,3.400914214434426e-09
20.201433837401677,5.572683840358951e-10,3.065117553876855e-09,2.1113801920971157e-10,7.097016222073197e-10,3.400341606470857e-09
20.213043856848458,5.579896724726182e-10,3.0628534968227293e-09,2.102058774969331e-10,7.097428646751955e-10,3.4011345478747985e-09
20.22465387629524,5.57094375616429e-10,3.063663582452496e-09,2.10234614622589e-10,7.08584212090653e-10,3.3972919283603407e-09
20.236263895742024,5.575753525019634e-10,3.0598129142142796e-09,2.1104486113256423e-10,7.104280462454072e-10,3.3976704604943818e-09
20.247873915188805,5.57306567468923e-10,3.059445402159488e-09,2.106048965491161e-10,7.081306700030007e-10,3.3978893921807137e-09
20.25948393463559,5.562409434984305e-10,3.0602182201322367e-09,2.1096112951347788e-10,7.080540191371044e-10,3.394947683796768e-09
20.27109395408237,5.566236647765446e-10,3.058355479473765e-09,2.1096612767650342e-10,7.088865256205169e-10,3.3943496998991728e-09
20.282703973529152,5.563192442455735e-10,3.056458506670975e-09,2.1142957846803137e-10,7.078757263701328e-10,3.397414157368171e-09
20.294313992975937,5.564984741694944e-10,3.058287539473995e-09,2.100827429345896e-10,7.090433872751071e-10,3.389478530052624e-09
20.305924012422718,5.555103667114273e-10,3.0554170317501644e-09,2.1016571419281213e-10,7.065184081811838e-10,3.387138358448866e-09
20.3175340318695,5.556911329892899e-10,3.053557411392278e-09,2.098063399571351e-10,7.083513471808111e-10,3.387944686702122e-09
20.329144051316284,5.557182035302322e-10,3.052479854648011e-09,2.1034997973890526e-10,7.073328023474752e-10,3.3891607904641798e-09
20.340754070763065,5.549925229398625e-10,3.0536510647579808e-09,2.099167764130805e-10,7.064626774925976e-10,3.384905416028851e-09
20.35236409020985,5.548271171767872e-10,3.051309974378437e-09,2.1090417507182172e-10,7.072990666102501e-10,3.3860242908204483e-09
20.36397410965663,5.553214429287209e-10,3.0514737039920476e-09,2.1015693845987474e-10,7.065373500362993e-10,3.3850906546431477e-09
20.375584129103412,5.550860560178564e-10,3.051059608346064e-09,2.0960543922762123e-10,7.047307915389132e-10,3.3892407256691734e-09
20.387194148550197,5.544084404916441e-10,3.0478135896692234e-09,2.0969059974444277e-10,7.054977515669569e-10,3.3831684021706323e-09
20.39880416799698,5.550823808220146e-10,3.048839350568409e-09,2.0896099677989633e-10,7.052978466122008e-10,3.381683178985795e-09
20.410414187443763,5.535867355002855e-10,3.0478483242456455e-09,2.1056055572307015e-10,7.048032658024641e-10,3.3809767717524197e-09
20.422024206890544,5.550281978142232e-10,3.047431305422386e-09,2.1031048148396793e-10,7.0568133322006e-10,3.380682281417775e-09
20.433634226337325,5.529864085575885e-10,3.044928136165939e-09,2.0984067815613144e-10,7.045035836957362e-10,3.3798771774188958e-09
20.44524424578411,5.537333360094943e-10,3.045457751948431e-09,2.0954059157143024e-10,7.061840218369809e-10,3.377026723538946e-09
20.45685426523089,5.541007531522262e-10,3.0424164898083602e-09,2.0882436492276942e-10,7.052639098070142e-10,3.3763444280928384e-09
20.468464284677676,5.535078087294181e-10,3.0413406929030914e-09,2.0985926185891234e-10,7.043212131958838e-10,3.373705115247887e-09
20.480074304124457,5.535068841129513e-10,3.0410289363247555e-09,2.1009880604136161e-10,7.040576913322479e-10,3.3745479139563297e-09
20.49168432357124,5.532590156758787e-10,3.0399600136199522e-09,2.0942573262850823e-10,7.031008392205194e-10,3.375858355987437e-09
20.503294343018023,5.543902494824998e-10,3.038941721775788e-09,2.0937198579611127e-10,7.033309248017159e-10,3.371226818555851e-09
20.514904362464804,5.527016969158027e-10,3.0390718235653608e-09,2.092200237963102e-10,7.039132688467694e-10,3.372835753947639e-09
20.526514381911586,5.533322191311399e-10,3.0383663552892954e-09,2.090109173332019e-10,7.038037684553302e-10,3.3731677688550125e-09
20.53812440135837,5.527667606548098e-10,3.0358830594942358e-09,2.1000795173589174e-10,7.03227866996163e-10,3.368003172221165e-09
20.54973442080515,5.520923670621314e-10,3.032438031660707e-09,2.0892106786248092e-10,7.03227723312262e-10,3.3724582409391823e-09
20.561344440251936,5.526257288023895e-10,3.0359712029927756e-09,2.088771257799797e-10,7.031859404081785e-10,3.3684787779569287e-09
20.572954459698717,5.521136944421486e-10,3.0346321441140257e-09,2.096544781742879e-10,7.022485435945072e-10,3.3717099605071928e-09
20.5845644791455,5.507556825859418e-10,3.035307017342652e-09,2.083637594340347e-10,7.016076855907234e-10,3.360409536640365e-09
20.596174498592283,5.519265429072862e-10,3.0330720131080172e-09,2.0916915643200657e-10,7.027559193856312e-10,3.3583503232730485e-09
20.607784518039065,5.517177665617655e-10,3.033486765290122e-09,2.0900298192451055e-10,7.021084968383888e-10,3.361022109408018e-09
20.61939453748585,5.521842821541911e-10,3.031616833614399e-09,2.0924873442154146e-10,7.030445793277849e-10,3.3632737488026086e-09
20.63100455693263,5.513354619234219e-10,3.0304655868089243e-09,2.0856092114759653e-10,7.03057721959837e-10,3.3682016090212894e-09
20.64261457637941,5.506743256814306e-10,3.0307593932508363e-09,2.080700637376465e-10,7.01019017739313e-10,3.3641051806911784e-09
20.654224595826197,5.511125788700863e-10,3.0292915291371414e-09,2.0850085363808283e-10,7.008297069799467e-10,3.359390911011839e-09
20.665834615272978,5.518589094124049e-10,3.029221709988893e-09,2.0941563412079984e-10,7.007456566924574e-10,3.362062663315495e-09
20.67744463471976,5.511378650467296e-10,3.027398857078518e-09,2.0833218349665503e-10,7.004083339401084e-10,3.3586115256770443e-09
20.689054654166544,5.508793351192916e-10,3.0246086543107558e-09,2.0846984316858458e-10,7.004091774079516e-10,3.3580267815023395e-09
20.700664673613325,5.507309406163518e-10,3.0257725983476823e-09,2.0841322513472296e-10,7.006392201076356e-10,3.357440782185658e-09
20.71227469306011,5.487971721385132e-10,3.026548722982987e-09,2.0919839588754962e-10,7.011734201740102e-10,3.3592816685083533e-09
20.72388471250689,5.499626554371669e-10,3.0248487817020927e-09,2.0882098523500698e-10,6.990041273147552e-10,3.3565141605922915e-09
20.735494731953672,5.504857351957865e-10,3.021184742812021e-09,2.084204297591902e-10,6.988799169978939e-10,3.3533207476093235e-09
20.747104751400457,5.503294618059473e-10,3.021412735198399e-09,2.0825100071553296e-10,6.991964381504255e-10,3.350858278919604e-09
20.758714770847238,5.489172762373995e-10,3.022077388611078e-09,2.0905310553005624e-10,7.001826069726399e-10,3.347609774600669e-09
20.770324790294023,5.493180567230129e-10,3.0203150281167816e-09,2.085465655521637e-10,6.993788209524456e-10,3.349186382776778e-09
20.781934809740804,5.484227544832798e-10,3.0216501002707327e-09,2.0767544069338557e-10,6.985693879905946e-10,3.3475324449520342e-09
20.793544829187585,5.498633009290177e-10,3.021797427198919e-09,2.07191159601767e-10,6.99848407018462e-10,3.3491023534706905e-09
20.80515484863437,5.493188097643741e-10,3.0190069787266775e-09,2.0788731181531967e-10,6.996749574360051e-10,3.348013135759356e-09
20.81676486808115,5.497758264673516e-10,3.0203178421025166e-09,2.0790949262528718e-10,6.98825803258932e-10,3.351589543792011e-09
20.828374887527936,5.487076348194041e-10,3.0174141311957084e-09,2.075717660350591e-10,6.991996140070209e-10,3.3457347096389037e-09
20.839984906974717,5.489126598669498e-10,3.017269850812781e-09,2.0766050513891724e-10,6.974179719320066e-10,3.346492862947033e-09
20.851594926421498,5.486496323733643e-10,3.0164996913488753e-09,2.0791146251169632e-10,6.985112490107946e-10,3.346189715597787e-09
20.863204945868283,5.489755919836546e-10,3.017651744002575e-09,2.0682940382096352e-10,6.987791151579475e-10,3.3510847446854765e-09
20.874814965315064,5.480937902391626e-10,3.0117171037226378e-09,2.0704682286962383e-10,6.987308462769932e-10,3.349310203335018e-09
20.886424984761845,5.475653526127901e-10,3.0139516133676825e-09,2.0733284659511214e-10,6.983097560411991e-10,3.3463883955729058e-09
20.89803500420863,5.48253769139602e-10,3.010911027960906e-09,2.0785360812633506e-10,6.98076675679192e-10,3.3427502923859947e-09
20.90964502365541,5.478379939508273e-10,3.0121697257279932e-09,2.0743321565919373e-10,6.970297030054877e-10,3.3486706004604716e-09
20.921255043102196,5.483774849830696e-10,3.0131464447552884e-09,2.0737035320845713e-10,6.960744155980844e-10,3.3392112400179993e-09
20.932865062548977,5.482732344931039e-10,3.011445295466503e-09,2.0767181201207343e-10,6.972564128654628e-10,3.340226691791513e-09
20.94447508199576,5.480590917204683e-10,3.0128457607332846e-09,2.0748986875324088e-10,6.966592733428988e-10,3.3397214133175758e-09
20.956085101442543,5.473653540243618e-10,3.0071872230822105e-09,2.0760060978749938e-10,6.975533131096862e-10,3.3389918341618566e-09
20.967695120889324,5.472236068577287e-10,3.00990501441744e-09,2.0693502362384984e-10,6.971795551639497e-10,3.3377469828159335e-09
20.97930514033611,5.478836631148122e-10,3.011250596528821e-09,2.0751855686089282e-10,6.960380044260836e-10,3.334104593387389e-09
20.99091515978289,5.492672786215133e-10,3.0085288861678107e-09,2.0743084244767416e-10,6.958037244878416e-10,3.3404664693027165e-09
21.00252517922967,5.473766362158549e-10,3.0090101744938252e-09,2.072941266893418e-10,6.972241195396655e-10,3.337687548628013e-09
21.014135198676456,5.467520361395562e-10,3.006721135119587e-09,2.0712388828380484e-10,6.95350550449993e-10,3.3364218863883374e-09
21.025745218123237,5.458472860425434e-10,3.009180240094777e-09,2.0674980616633267e-10,6.958315721435852e-10,3.334133374870262e-09
21.037355237570022,5.463221289476456e-10,3.004305756206306e-09,2.0662103724534301e-10,6.957648564308782e-10,3.3319317643560647e-09
21.048965257016803,5.475833819839732e-10,3.005995093567737e-09,2.0712009463294105e-10,6.950759893223314e-10,3.329461673367817e-09
21.060575276463585,5.462680798111392e-10,3.002589415923637e-09,2.0662358848862245e-10,6.959591667077376e-10,3.336367418135996e-09
21.07218529591037,5.456462860867043e-10,3.0047819644707756e-09,2.0653934676599806e-10,6.952540340586403e-10,3.335827024684534e-09
21.08379531535715,5.458390364004222e-10,3.0018350015727744e-09,2.0667722194577362e-10,6.951607747963264e-10,3.330734509090906e-09
21.09540533480393,5.465899606375597e-10,3.001658007368964e-09,2.0665875936824385e-10,6.939423394549682e-10,3.3345972953573893e-09
21.107015354250716,5.456969032524232e-10,2.9985939429698438e-09,2.0637678732574549e-10,6.945827142915166e-10,3.3346393434639242e-09
21.118625373697498,5.472544548591017e-10,3.00031285705651e-09,2.070635927705769e-10,6.940023341624775e-10,3.331233553108817e-09
21.130235393144282,5.452264818095014e-10,3.0000048266980007e-09,2.073655466410097e-10,6.955667004918082e-10,3.32750880019547e-09
21.141845412591064,5.45654792127736e-10,3.001026402650328e-09,2.066161376488497e-10,6.949974812725075e-10,3.3307461156755403e-09
21.153455432037845,5.465292403175444e-10,2.9983152703226094e-09,2.0663511618253262e-10,6.938650373970865e-10,3.3327007711972515e-09
21.16506545148463,5.466264373269814e-10,2.9990131643000215e-09,2.067801396401061e-10,6.947880324860766e-10,3.32780903222476e-09
21.17667547093141,5.447766911634193e-10,2.999418719450886e-09,2.0650827656255184e-10,6.949248184154024e-10,3.3257528687893217e-09
21.188285490378195,5.447958202678815e-10,2.998260216782682e-09,2.0654290508661187e-10,6.946614745459205e-10,3.3280268373944494e-09
21.199895509824977,5.45162766791058e-10,2.994972433492916e-09,2.0636737543740719e-10,6.938301480730126e-10,3.3238113962957644e-09
21.211505529271758,5.439927118012863e-10,2.995325948367029e-09,2.0649953975884498e-10,6.942659177071281e-10,3.323334353678244e-09
21.223115548718543,5.446363843852511e-10,2.9934714315280805e-09,2.0742519791902784e-10,6.928886422481512e-10,3.321614703031587e-09
21.234725568165324,5.446490830048058e-10,2.9979466155664027e-09,2.056576849694737e-10,6.934766886093718e-10,3.3228381923875858e-09
21.246335587612105,5.451569298778178e-10,2.997414454018324e-09,2.0574048244904586e-10,6.93358244215802e-10,3.3202871252648184e-09
21.25794560705889,5.439975058176621e-10,2.997411882477351e-09,2.0626653796506228e-10,6.921415165878118e-10,3.3200924426150694e-09
21.26955562650567,5.452491189669482e-10,2.9918217988392355e-09,2.0614067705064633e-10,6.947801103834468e-10,3.3206586360415596e-09
21.281165645952456,5.460709178772086e-10,2.9937984943564466e-09,2.0681801897806414e-10,6.936136503026205e-10,3.321517962640132e-09
21.292775665399237,5.444430089007245e-10,2.9921688581319924e-09,2.0554931007484046e-10,6.931158066865014e-10,3.3229563421133734e-09
21.304385684846018,5.452914016218024e-10,2.9915614076606764e-09,2.0515433187199985e-10,6.920782918560998e-10,3.3241388572690847e-09
21.315995704292803,5.448402090236816e-10,2.991998028446635e-09,2.0582743709359418e-10,6.931950273550412e-10,3.3218319073036914e-09
21.327605723739584,5.437136184561682e-10,2.9889154920463075e-09,2.0593660666086854e-10,6.941615527386522e-10,3.321441560009982e-09
21.33921574318637,5.433247152526674e-10,2.990835456818174e-09,2.0550687312276104e-10,6.917598777859374e-10,3.3165266663046105e-09
21.35082576263315,5.439563944453889e-10,2.9904442345028142e-09,2.0593457033026062e-10,6.926803474159747e-10,3.3185142231935873e-09
21.36243578207993,5.433718210579762e-10,2.9887503475000684e-09,2.0549583852382707e-10,6.928380290099835e-10,3.3170028780648453e-09
21.374045801526716,5.43446344543456e-10,2.989483660853053e-09,2.058362554218102e-10,6.923254117630455e-10,3.3160626021881585e-09
21.385655820973497,5.43375979102145e-10,2.9898126744693943e-09,2.0668755555175868e-10,6.913919465238765e-10,3.3157078462799314e-09
21.397265840420282,5.430221124884658e-10,2.988215095816299e-09,2.052469587059084e-10,6.90486390654976e-10,3.3157740038880645e-09
21.408875859867063,5.438475028785497e-10,2.9866223647659363e-09,2.0618356380943705e-10,6.914897694395221e-10,3.312789159343924e-09
21.420485879313844,5.438562814649076e-10,2.9862365805190627e-09,2.057161514023803e-10,6.919623790049913e-10,3.313278811184128e-09
21.43209589876063,5.436863962947612e-10,2.986125640127897e-09,2.058940062511391e-10,6.92566683919612e-10,3.3176853722675905e-09
21.44370591820741,5.433122767327169e-10,2.9849367516550673e-09,2.0584944142865962e-10,6.909468662377875e-10,3.3130578596074032e-09
21.45531593765419,5.433592257547095e-10,2.984525468641703e-09,2.0582684126343762e-10,6.91783082712818e-10,3.3144864894581873e-09
21.466925957100976,5.432242893296195e-10,2.985795738486433e-09,2.05619904441802e-10,6.916513756904994e-10,3.3138505770985815e-09
21.478535976547757,5.428006273440283e-10,2.9861664090799636e-09,2.0523227649865923e-10,6.917021266532606e-10,3.30996245325077e-09
21.490145995994542,5.428883175927395e-10,2.983647139394927e-09,2.0609999951258123e-10,6.90393242198348e-10,3.311606408865086e-09
21.501756015441323,5.429372221608149e-10,2.9852931987807067e-09,2.0553513767217537e-10,6.907240392077493e-10,3.3124058140481048e-09
21.513366034888104,5.436425453321133e-10,2.983843744426924e-09,2.0524398430581579e-10,6.909374486309579e-10,3.31637610300974e-09
21.52497605433489,5.425191888891104e-10,2.983626715390673e-09,2.061510653501017e-10,6.905283006136993e-10,3.3136047315017687e-09
21.53658607378167,5.427944454457197e-10,2.9808697778622523e-09,2.0601698627649834e-10,6.909754891925508e-10,3.3124067878642884e-09
21.548196093228455,5.429046360808826e-10,2.9797549908777713e-09,2.0485905261324048e-10,6.927526638361255e-10,3.3095482105667297e-09
21.559806112675236,5.42656190685053e-10,2.9786877143115293e-09,2.0505879655717032e-10,6.902926185846348e-10,3.3075428036066593e-09
21.571416132122017,5.422641747408723e-10,2.9800279720079863e-09,2.052786070997913e-10,6.90294952249135e-10,3.3039795250619507e-09
21.583026151568802,5.431452201213497e-10,2.9803086160257244e-09,2.0504774684684622e-10,6.902330548658144e-10,3.3041393857612495e-09
21.594636171015583,5.419600084238416e-10,2.9828562283487913e-09,2.0589396225062016e-10,6.898644168828649e-10,3.306566634733995e-09
21.606246190462368,5.419501104031757e-10,2.981012847517054e-09,2.055616522829881e-10,6.914820767145321e-10,3.3065993360690906e-09
21.61785620990915,5.411928100633324e-10,2.979426076655546e-09,2.045221427325819e-10,6.903563714919962e-10,3.3078991680572707e-09
21.62946622935593,5.420652197393448e-10,2.9798115130982225e-09,2.0556699696196705e-10,6.888582796790724e-10,3.3061692553365286e-09
21.641076248802715,5.424011417885469e-10,2.9789709613437146e-09,2.0585562912582004e-10,6.901574955836923e-10,3.3042668915757892e-09
21.652686268249496,5.410329837606778e-10,2.979207128706996e-09,2.0491503754788796e-10,6.88331339515597e-10,3.3054207677526506e-09
21.664296287696278,5.415031863987594e-10,2.9805153931707734e-09,2.0538731401832442e-10,6.897194160624828e-10,3.307090904975452e-09
21.675906307143062,5.415524110826321e-10,2.9787472957906568e-09,2.0461608455707156e-10,6.906673535884487e-10,3.303379800421949e-09
21.687516326589844,5.430684852259344e-10,2.9773917397386127e-09,2.0538111953881676e-10,6.891663450397458e-10,3.301422859524711e-09
21.69912634603663,5.41207846964706e-10,2.978766259066059e-09,2.060463844222979e-10,6.896793979692483e-10,3.3086902291738046e-09
21.71073636548341,5.417959025695239e-10,2.9774396583887094e-09,2.0571760782415112e-10,6.903705469630578e-10,3.3030458989766035e-09
21.72234638493019,5.415295319574414e-10,2.974381375730307e-09,2.0469065884534188e-10,6.89508339739594e-10,3.305852815958704e-09
21.733956404376976,5.425369649498402e-10,2.9785443619226894e-09,2.049900105425928e-10,6.90182114918627e-10,3.3008943500498003e-09
21.745566423823757,5.425147924639292e-10,2.9763785902311123e-09,2.0545590925141195e-10,6.897576375664577e-10,3.299155065682172e-09
21.75717644327054,5.422494556118147e-10,2.977348066363771e-09,2.0510766622245354e-10,6.883637814419358e-10,3.300061597836695e-09
21.768786462717323,5.407960891622978e-10,2.9759649891959807e-09,2.0482938078376452e-10,6.889882485566469e-10,3.3038077068865153e-09
21.780396482164104,5.419748299234143e-10,2.9746187312148046e-09,2.0512688675902418e-10,6.88463653905805e-10,3.305094744481253e-09
21.79200650161089,5.409273974237229e-10,2.973542944713872e-09,2.0440776842242876e-10,6.894436301356453e-10,3.297083745670569e-09
21.80361652105767,5.410281700573234e-10,2.9745997477666164e-09,2.050039257806584e-10,6.885152457556247e-10,3.3015561422640604e-09
21.81522654050445,5.418769642201045e-10,2.9746948578790414e-09,2.0476271935501273e-10,6.885655599770384e-10,3.3004479861901836e-09
21.826836559951236,5.406065692563318e-10,2.9751793250921432e-09,2.0514839677522978e-10,6.89129208691883e-10,3.3023997874096705e-09
21.838446579398017,5.413299836281289e-10,2.975549312095359e-09,2.0378039522416103e-10,6.901161747313172e-10,3.2944814192552203e-09
21.8500565988448,5.410872498058824e-10,2.9736646404126666e-09,2.0529712935686236e-10,6.881256152735722e-10,3.296330139408134e-09
21.861666618291583,5.413330139615707e-10,2.974045922167722e-09,2.0440596415185386e-10,6.874519336147549e-10,3.2965420705093917e-09
21.873276637738364,5.414767858569123e-10,2.9719253297791913e-09,2.049064926895895e-10,6.887723977824826e-10,3.299214130978425e-09
21.88488665718515,5.414073770476713e-10,2.9734911929913597e-09,2.049876772935688e-10,6.894154015682131e-10,3.297600906896698e-09
21.89649667663193,5.409988580828512e-10,2.9698781497236087e-09,2.044774270293567e-10,6.894273461987803e-10,3.2975477935551023e-09
21.908106696078715,5.403669304168636e-10,2.9707633182409393e-09,2.0454778287710903e-10,6.889335385617893e-10,3.297377416049692e-09
21.919716715525496,5.411760686156723e-10,2.9705003064153003e-09,2.0505068249071575e-10,6.873564107791952e-10,3.2934216702706115e-09
21.931326734972277,5.414429316258955e-10,2.9695202158270298e-09,2.0530540626584322e-10,6.888316950068686e-10,3.2962162379550274e-09
21.942936754419062,5.410006393986056e-10,2.9687039270785207e-09,2.0455706338720984e-10,6.884793094984921e-10,3.2991790185859843e-09
21.954546773865843,5.410038166099757e-10,2.9694402971250045e-09,2.0421976066251574e-10,6.874298045878191e-10,3.298253652250897e-09
21.966156793312628,5.398401913695702e-10,2.9689027683422685e-09,2.0440090913771912e-10,6.879540289470794e-10,3.2951972771324595e-09
21.97776681275941,5.410867671396505e-10,2.970543116857344e-09,2.0486047567581887e-10,6.880466444480755e-10,3.295211988807039e-09
21.98937683220619,5.410566314449196e-10,2.9686831275287105e-09,2.0483058611757408e-10,6.878487444282678e-10,3.296746772878054e-09
22.000986851652975,5.403173685294159e-10,2.9718290872885288e-09,2.04335037850204e-10,6.87685037929869e-10,3.291464588607849e-09
22.012596871099756,5.407666660863567e-10,2.9704493448853355e-09,2.0459118260809018e-10,6.886126097064404e-10,3.2988259215639044e-09
22.024206890546537,5.396144718284912e-10,2.9702572815787965e-09,2.0490700607677385e-10,6.867662006698737e-10,3.2978934470008416e-09
22.035816909993322,5.416695645474984e-10,2.9716640533510585e-09,2.0436987380174327e-10,6.870169611781524e-10,3.294713983095808e-09
22.047426929440103,5.400782944276827e-10,2.968690572728732e-09,2.0387744480625028e-10,6.873397936213015e-10,3.29672957555893e-09
22.059036948886888,5.405459450908613e-10,2.970945744069511e-09,2.0455945077320317e-10,6.868606388122834e-10,3.2943027080092434e-09
22.07064696833367,5.410447737880114e-10,2.9685782633268834e-09,2.049058598009549e-10,6.872233245706716e-10,3.295242696964801e-09
22.08225698778045,5.396588009699035e-10,2.9703644033927394e-09,2.0497188272843293e-10,6.868413060156397e-10,3.2932557289720503e-09
22.093867007227235,5.386132927375514e-10,2.970589527724995e-09,2.0434719579208234e-10,6.86850200493527e-10,3.2940998774502202e-09
22.105477026674016,5.407817337383484e-10,2.9689056936407725e-09,2.0471921120281857e-10,6.868793359428023e-10,3.2961912921823888e-09
22.1170870461208,5.406579811451868e-10,2.9687073221480042e-09,2.0421920239890044e-10,6.880563996683207e-10,3.292399612723056e-09
22.128697065567582,5.403586070828119e-10,2.966036289074585e-09,2.0418686378445648e-10,6.86929211722714e-10,3.2934353047611407e-09
22.140307085014364,5.411526675109039e-10,2.9675922919677243e-09,2.0442642941377923e-10,6.890558776506259e-10,3.2942461543756393e-09
22.15191710446115,5.404692345844553e-10,2.9678293780686435e-09,2.0435246347729082e-10,6.867019881689636e-10,3.2960409623421824e-09
22.16352712390793,5.402236159664381e-10,2.9663114305061884e-09,2.0410657840486527e-10,6.869486766356034e-10,3.292776716126374e-09
22.17513714335471,5.399394809098557e-10,2.96785537432949e-09,2.054158402409461e-10,6.873817347852967e-10,3.2917223422727606e-09
22.186747162801495,5.401524491501704e-10,2.9680979440891546e-09,2.046240134059717e-10,6.868490378235115e-10,3.2906989831795704e-09
22.198357182248277,5.403955047798711e-10,2.9659496609687404e-09,2.0449651324181076e-10,6.886187321826459e-10,3.2919756667272326e-09
22.20996720169506,5.405034076814595e-10,2.9676933577604658e-09,2.0459050996399248e-10,6.872393669619282e-10,3.292460213920732e-09
22.221577221141843,5.393833863989746e-10,2.9659245350499787e-09,2.0468981030109896e-10,6.873497075041383e-10,3.292935624770971e-09
22.233187240588624,5.403184313135773e-10,2.9680852889369916e-09,2.0455227691585239e-10,6.876627338068742e-10,3.29236323297385e-09
22.24479726003541,5.393925534203407e-10,2.967502222732336e-09,2.0420704080767707e-10,6.87532613525061e-10,3.2948802471631284e-09
22.25640727948219,5.401182575765792e-10,2.9639374488342287e-09,2.0432198241740526e-10,6.875884846377481e-10,3.2947115945356033e-09
22.268017298928974,5.395701028731666e-10,2.967981226514196e-09,2.0484117313044495e-10,6.875103988589925e-10,3.2910576968023742e-09
22.279627318375756,5.407576592404456e-10,2.9674088777838865e-09,2.0472231073366432e-10,6.87529839565373e-10,3.2917237360626046e-09
22.291237337822537,5.39984778580031e-10,2.9658938828139968e-09,2.0417081038037367e-10,6.869844124891041e-10,3.291156240093112e-09
22.30284735726932,5.403547221684492e-10,2.9657877871955565e-09,2.04279879943256e-10,6.872879514462189e-10,3.293960743387145e-09
22.314457376716103,5.396782014431733e-10,2.9657589259862677e-09,2.0388078489212195e-10,6.874175237831622e-10,3.294496430958499e-09
22.326067396162887,5.395364595061034e-10,2.9673019637220228e-09,2.0501975693950152e-10,6.871367368642731e-10,3.2922381711373094e-09
22.33767741560967,5.394070694583216e-10,2.9651093928582307e-09,2.0406091512424181e-10,6.878193923320443e-10,3.289468129899933e-09
22.34928743505645,5.395044385115208e-10,2.9632532089689906e-09,2.0461085135265422e-10,6.873025105823043e-10,3.289859261842656e-09
22.360897454503235,5.380433490728276e-10,2.96570018569759e-09,2.0435917990719817e-10,6.857378369747945e-10,3.2895418365583105e-09
22.372507473950016,5.404039067464567e-10,2.965954131750049e-09,2.0495799254260012e-10,6.874704556408257e-10,3.2924493061498876e-09
22.384117493396797,5.395324539183471e-10,2.9638570390043593e-09,2.0366675795599359e-10,6.874342533053219e-10,3.294382954329131e-09
22.39572751284358,5.399248068304131e-10,2.964579857293045e-09,2.048190394511593e-10,6.870143938867631e-10,3.2928043098904048e-09
22.407337532290363,5.374173691383832e-10,2.9683303743064628e-09,2.0435536094423315e-10,6.859606176481618e-10,3.288595853520306e-09
22.418947551737148,5.400085672902255e-10,2.9655472446153254e-09,2.0419089508926876e-10,6.867332260905059e-10,3.2842083247965637e-09
22.43055757118393,5.392433907009092e-10,2.9652810388038443e-09,2.0461476251437273e-10,6.867464781589356e-10,3.2932253546190766e-09
22.44216759063071,5.39914640611388e-10,2.9671183627067878e-09,2.0385495003772042e-10,6.864079653003023e-10,3.2903951965941792e-09
22.453777610077495,5.397306022813694e-10,2.966025033624952e-09,2.0421655223973798e-10,6.859080244356831e-10,3.2921203363249448e-09
22.465387629524276,5.395188265129285e-10,2.963985614180236e-09,2.0419283468348157e-10,6.862957688260812e-10,3.2901525137004103e-09
22.47699764897106,5.390654433535705e-10,2.9672587399803835e-09,2.0480865898919554e-10,6.862686313124956e-10,3.291001027925897e-09


==> figs/data/cyl_fk01/spectra_v.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.564754986404223e-32,1.2007439035784517e-32,1.117361632043619e-32,4.052996255500354e-33,6.383065316560989e-33
0.011610019446782572,0.06467892806016104,0.020147879640802526,0.012836733654435401,0.025368802185808365,0.03349343980321633
0.023220038893565144,0.06424032895764703,0.012674030774456922,0.01586135619580383,0.012334855233129011,0.013218009108852702
0.03483005834034772,0.06418847691551438,0.010373279539023056,0.013661720775419628,0.017088252496011473,0.005290899566429719
0.04644007778713029,0.05343393904692837,0.013401786241112698,0.018959144042938345,0.005698417649324241,0.004362083091279354
0.058050097233912856,0.08993027125095135,0.04060249936853326,0.025515362516503055,0.013100026952182129,0.0025937147835115104
0.06966011668069544,0.049453096296643365,0.024983061388017876,0.02458133240354437,0.008397658555235206,0.005200426721477603
0.08127013612747801,0.061277284688512915,0.03698684364206823,0.02859354449164715,0.01630428266076079,0.0032360261564544066
0.09288015557426058,0.06563700233790606,0.022276290249417838,0.025507958851737254,0.029473059760038604,0.001971169564424809
0.10449017502104314,0.08167537337283882,0.02475090874797493,0.03055430665475394,0.022480036897012043,0.0032446335661894055
0.11610019446782571,0.09394153767737987,0.030194165146086322,0.04224640229309196,0.03151385193259652,0.0028330760783878022
0.1277102139146083,0.09372892450140861,0.06869564444064549,0.05874681548008136,0.044480857931948815,0.003431021359321365
0.13932023336139088,0.11587763976296987,0.04021488148792087,0.04154057612806818,0.023479750231646966,0.0014063938917160152
0.15093025280817343,0.0651635742253891,0.03896285058033107,0.01702371802138368,0.02546705349369278,0.0024924967228423566
0.16254027225495601,0.11549177602017666,0.019592721751551957,0.03874964421719634,0.04693893518686672,0.0011414745922471393
0.17415029170173857,0.41349817560316027,0.2123971173610959,0.1703168078434486,0.17171387914028774,0.002685479621766426
0.18576031114852115,0.08839322511872359,0.02630161618939305,0.021951488072507328,0.027047582660183884,0.003444884308832737
0.19737033059530373,0.1864121247092672,0.038068496545502775,0.025289625347545346,0.06580409507089477,0.004069944266032889
0.2089803500420863,19.081004983053443,11.834145387052299,8.76248309509074,5.264101498962528,0.05720587763458125
0.22059036948886887,0.16156049578904547,0.14739593579677415,0.17690251209397154,0.13321831159752526,0.010837976234768894
0.23220038893565143,0.06983676771114353,0.07590327940007142,0.09665746360842939,0.10464862818830378,0.0013468937615528117
0.243810408382434,0.29542866600456164,0.19063918695294763,0.13473557335906755,0.05888819205615988,0.0009641468247697394
0.2554204278292166,0.05660320337845113,0.04558849598921608,0.04667802968959703,0.06282133787571989,0.0010887901588660074
0.26703044727599917,0.161031484768418,0.12023730466957556,0.09563150221095144,0.08132195030172167,0.0010801668783174648
0.27864046672278175,0.1424785453616062,0.13490476940817084,0.12012933384076466,0.05548608639643857,0.0025176454651311456
0.2902504861695643,0.09813027046330879,0.03359726176589982,0.057304224450522044,0.026913191471291665,0.0006668805665272965
0.30186050561634686,0.06445819521017399,0.047796285960647084,0.03089459181429658,0.0288335867831023,0.0010582350797269952
0.31347052506312945,0.058823454137443366,0.03952206008054412,0.01997645442180059,0.013908811284010636,0.0009378057734435924
0.32508054450991203,0.047205087240601434,0.025975651134503293,0.0505744292181553,0.050212737318373446,0.0015001379982033458
0.3366905639566946,0.06376657289689315,0.05483963183914348,0.06559109700251374,0.0839922629095631,0.0009607025536813353
0.34830058340347714,0.0599273155508024,0.06773332376574295,0.04117414215590484,0.03178947039230724,0.001084097419107036
0.3599106028502597,0.102549563851246,0.0651979449988397,0.06768267527921304,0.027092473827086162,0.0010415169350786082
0.3715206222970423,0.12166819258269831,0.06319035997013059,0.023613265946152588,0.027809318160072045,0.0009603089389203696
0.3831306417438249,0.029252834373846247,0.028087333162165246,0.03488378857203624,0.026706098637136123,0.0013618431583209752
0.39474066119060747,0.06059735757642,0.01418479797073562,0.02030961949198589,0.009006159192296078,0.0019998066469792165
0.40635068063739,0.050377914354252,0.024338242788086394,0.02226886930945096,0.011341293048839993,0.0012288256132265394
0.4179607000841726,0.11855356025711775,0.03867647099886854,0.008451945352951731,0.016129155003558073,0.003203810592375087
0.42957071953095516,0.047409530004589244,0.0252740257095313,0.020941748973291107,0.008700803939290378,0.0008030391359780849
0.44118073897773774,0.0447789913057959,0.029473486055823818,0.027580547491593305,0.01513383773891075,0.0007216087763088373
0.4527907584245203,0.03803031710740147,0.026017576249262396,0.02424161583799512,0.023430499737993056,0.0009728286107617666
0.46440077787130285,0.05935598837278122,0.0436562005786584,0.01699631137996542,0.017859700728042386,0.0015675302909127348
0.47601079731808543,0.06461555427706951,0.03086866466129759,0.012013678239133734,0.019364801269461752,0.0009652303692923069
0.487620816764868,0.06115958010980799,0.02641875657426428,0.031528325990215995,0.011766953115794593,0.0005566003948094336
0.4992308362116506,0.030299877679301323,0.01768740685233202,0.02810595061338354,0.016468743395143825,0.0007100521511358831
0.5108408556584332,0.035220211477538815,0.02587001982292534,0.023656644620207938,0.02645356229798604,0.0006196340519984309
0.5224508751052157,0.019395644890387875,0.019419176855839486,0.02723869558511513,0.007229697553089072,0.0005284425720532977
0.5340608945519983,0.029613876440831983,0.044563465855080406,0.036454259261970795,0.018243516969801178,0.0008334439034619699
0.5456709139987809,0.021192642590551168,0.030824963428227263,0.025829830582334335,0.0061789829258758755,0.0008194957505749869
0.5572809334455635,0.05169093015222333,0.03659806428978409,0.019173022616122963,0.031157842191639383,0.0010657673713809633
0.568890952892346,0.029709141054773902,0.025046616264063883,0.010843485673952994,0.014847055398743916,0.0007474618553708478
0.5805009723391286,0.07010463869267135,0.041485554982829694,0.04761465332016032,0.03621744280763284,0.000614667215619514
0.5921109917859112,0.10570154826082637,0.07358982898813804,0.038730598939611637,0.03962950131912556,0.0007775183559429671
0.6037210112326937,0.06817570761675398,0.0248438991461607,0.016102623247034646,0.014153391230511856,0.0005827262381657309
0.6153310306794764,0.08156563726494345,0.023079727825236627,0.01837917357613121,0.009467858652465765,0.0008378027346544446
0.6269410501262589,0.6908769895386622,0.468170921052637,0.20643393075500568,0.04110347756497183,0.0004831988894116659
0.6385510695730414,0.028143112764916656,0.04929008760398827,0.032675961790397105,0.022981187463844192,0.000999519399022346
0.6501610890198241,0.04328257871407802,0.04987743704293779,0.03033297283574215,0.01871138435832328,0.0010880353848692664
0.6617711084666066,0.09563473652617312,0.03329401146731503,0.025130479676438694,0.012196571617502056,0.0010425145366607124
0.6733811279133892,0.01949433237902268,0.022107703777352373,0.02399713485797756,0.00460845363513711,0.0009047058400847047
0.6849911473601717,0.022121189931719944,0.02557678591946219,0.018732216515092593,0.013694192164114712,0.0007522593143352216
0.6966011668069543,0.030942165042798526,0.0330467843888549,0.04304239443324076,0.0162600486905436,0.0008834713468335597
0.7082111862537369,0.028768332205152836,0.017773945370423816,0.01867411416684146,0.024521228115320877,0.0009865491597028059
0.7198212057005194,0.03783072007695185,0.013953812365969282,0.0046101675858044935,0.011150725753736542,0.0005253240524618723
0.7314312251473021,0.03707059969972919,0.023864272656384827,0.019869578899974948,0.01044805392705137,0.0010484206970724466
0.7430412445940846,0.03565897281764714,0.017998775548580422,0.012106234000685733,0.007868411452003229,0.0008766417611130621
0.7546512640408671,0.023516814199197333,0.015491654412963001,0.023423015632729405,0.009762049985350223,0.0009845333215331696
0.7662612834876498,0.05531442283820283,0.016274645678332707,0.012744449791494555,0.016281646205242997,0.0007187641214216973
0.7778713029344323,0.028560843696196166,0.01412825026651066,0.022921239307131767,0.009819874905291527,0.0006132777340112958
0.7894813223812149,0.015380172280069843,0.01919435807866813,0.007335540887515391,0.0061012065464325985,0.0008338618608716519
0.8010913418279975,0.018306422762987006,0.01725904632744724,0.007566312603438223,0.0051674476631804415,0.0013616346170800514
0.81270136127478,0.030935941066436972,0.010748597566694659,0.009327978682620662,0.0040938929425599156,0.0006974102395685912
0.8243113807215626,0.026236804733737674,0.023141806662220748,0.01934518734154804,0.003571823525656202,0.0009712253688581906
0.8359214001683452,0.03972618620462743,0.014569904195871874,0.00935656913459823,0.005720064937070576,0.0006990592642906102
0.8475314196151278,0.01859199302871252,0.009796179458142052,0.01152909784375711,0.006221524943347343,0.001370949902534979
0.8591414390619103,0.018383964626702998,0.014414571706443871,0.015778437340244762,0.00579130711007531,0.0007328996715908178
0.8707514585086928,0.018134665389520223,0.014649046464216192,0.006885357497799756,0.004715077089457801,0.0007014630777503359
0.8823614779554755,0.019635354599944598,0.019284889667879272,0.01314033572498304,0.015145572071836621,0.0007950028062532451
0.893971497402258,0.017613957389725148,0.008567505057621352,0.006688396884597973,0.004169797801758078,0.0007168945368549901
0.9055815168490406,0.01536574097562245,0.01585468518299429,0.012167830673415812,0.002455074034727918,0.0012935606564424313
0.9171915362958232,0.010340377317601252,0.011655374523948762,0.004821522040131329,0.0037209951862872243,0.0009447055254257006
0.9288015557426057,0.01659946372069855,0.010029218528401296,0.013740530568727236,0.006968125349125555,0.0016103905956574307
0.9404115751893883,0.017930792468167662,0.009780525522561794,0.012738337792458468,0.005441410975511523,0.0013583608339128043
0.9520215946361709,0.01721134738167096,0.01911088186166966,0.005670219126050041,0.006393138234651928,0.0014538490307254676
0.9636316140829535,0.013722246247531466,0.011809032992779583,0.010739081002991643,0.005292788310552353,0.0017416646150571397
0.975241633529736,0.024807671518538063,0.01063420004786141,0.006142383982657166,0.006447766132689619,0.0015820888598356033
0.9868516529765187,0.024121540101747066,0.00954507347571282,0.007132394842577899,0.00557381159798135,0.0013167545889467833
0.9984616724233012,0.019170762999972033,0.008224935871593557,0.008226628208407171,0.004725991665962881,0.001821282080198161
1.0100716918700838,0.017636658676143564,0.011706636048011844,0.008929215479601828,0.007740170913771394,0.002392264798671266
1.0216817113168664,0.020746369970743375,0.008379940445768156,0.010485395991007672,0.005743584259362802,0.00556001172292564
1.0332917307636489,0.012701475866133027,0.005439584653150561,0.005232799860593872,0.003668527637178117,0.0026654787983156373
1.0449017502104314,0.030525687711626594,0.01901728553334275,0.00874139492111831,0.0034723425471813404,0.002103479346306874
1.056511769657214,0.010348590161034291,0.007427710038153619,0.005034736391406138,0.005560731166753158,0.0037532716531738864
1.0681217891039967,0.012853576138416391,0.010649228728568872,0.004774241611326644,0.0024769519068485422,0.0011127810193436133
1.0797318085507792,0.015382808829245056,0.008387457936765748,0.005601180513474822,0.002770929437140011,0.0030188482976132225
1.0913418279975617,0.007186814282294876,0.005055796662480835,0.009590281080111132,0.002432695715862241,0.003065245011410788
1.1029518474443443,0.00844624811011906,0.005933169702143358,0.006684995823994633,0.002897231988995542,0.004709210103035035
1.114561866891127,0.011333739578084607,0.011129221096851421,0.007271921682524106,0.0035653061978675924,0.002437928734637251
1.1261718863379095,0.010114859534817115,0.00838411419469844,0.005281522103683775,0.004121301788004005,0.0036156975847639688
1.137781905784692,0.010773624756822031,0.007526811510741463,0.0031953701123758225,0.0031141046256545997,0.00549355506477671
1.1493919252314746,0.010692552603747468,0.00649783250561958,0.004798307224964547,0.0024178697135672058,0.0031235791105362802
1.1610019446782571,0.015808491395614528,0.0067312049845316595,0.0035388898457790726,0.0023701346470493072,0.005144151548755568
1.1726119641250399,0.004225172700763463,0.00966880237234616,0.0038939109158365104,0.00445138400035328,0.0025426361034327793
1.1842219835718224,0.010599073987151087,0.006790786118316701,0.00555581225726064,0.0024562946345998726,0.0025186893309388095
1.195832003018605,0.007380120891292726,0.005344367289205742,0.0025038890550161336,0.0015861938443636806,0.0026601771954653376
1.2074420224653875,0.007988612708349883,0.010263769983661226,0.0030678564373852486,0.003083168960749538,0.002424556178014704
1.21905204191217,0.010250924020188368,0.004705995669350735,0.004331203516423557,0.003336944696546485,0.0038380876626995324
1.2306620613589527,0.009724939572420519,0.005506973244013265,0.004950242013386321,0.0020134648726269837,0.004569688809147738
1.2422720808057353,0.011821891814041339,0.007359087584514234,0.0038075305013863464,0.002576775607612341,0.004935974039633781
1.2538821002525178,0.011299541782899136,0.009166039717365104,0.003599011940692028,0.00241829309757058,0.0034243027587258306
1.2654921196993003,0.008698439926825301,0.00667489474104372,0.003125020566616679,0.0018887174391270922,0.0025394032774837113
1.2771021391460828,0.009561944305855078,0.006625509641074114,0.006504771562709956,0.003248628451758975,0.00359013341760607
1.2887121585928656,0.011890210241670692,0.005791639862192504,0.0049737540435603415,0.00158931878842268,0.003179023082119218
1.3003221780396481,0.008062956358887232,0.0035781176488094936,0.004112836539102322,0.0019819849969109045,0.004689300102688218
1.3119321974864306,0.006448508879483778,0.0028980798262112483,0.005445302218016523,0.00406862153132803,0.002251725836578253
1.3235422169332132,0.004406207772960445,0.008061748427159418,0.005577950800408571,0.0013838103703249995,0.002832832138745268
1.3351522363799957,0.0063757640415469065,0.004263819327720101,0.0027490070113020144,0.0008719656205928315,0.0037874459110153027
1.3467622558267784,0.008659229550175701,0.008285477616728827,0.002200554122646805,0.001584095228334411,0.002357004551214926
1.358372275273561,0.006275628639649334,0.002803932906362706,0.003578183341930329,0.0009676219204188772,0.002300322455264359
1.3699822947203435,0.008508726095985086,0.00717789603898721,0.0032416508813708513,0.0018100532223467862,0.0031614906918820554
1.381592314167126,0.006716798725747425,0.0066165939397592145,0.0037525177482916694,0.001735254722463462,0.0027902134244962356
1.3932023336139086,0.009980418033158312,0.0054304729528206665,0.002451034423804108,0.002097899388266341,0.001956434856886293
1.4048123530606913,0.0065413119970382915,0.0035787016300709686,0.0035342822278561017,0.0012831433121822393,0.004274362940402636
1.4164223725074738,0.004985857147609471,0.005109938659867353,0.0025687631915766855,0.0014083120208122353,0.002769644518658464
1.4280323919542564,0.007730198966751279,0.007698130082748107,0.0031998181131837897,0.0013392685161642732,0.0023075812119426305
1.4396424114010389,0.007058436539915858,0.003389671986190974,0.001995099712115491,0.0012735513932407433,0.0038506725627199616
1.4512524308478214,0.004197092105019778,0.0049127746643023735,0.0030706730661536077,0.0019882133695207837,0.004593554961242189
1.4628624502946042,0.004407258431404618,0.005209230496540397,0.0031327760727923315,0.0016779163721852525,0.002634458071062623
1.4744724697413867,0.004664524985005597,0.004193825024772272,0.0025639710162170463,0.001199331294691456,0.0031860935542350984
1.4860824891881692,0.005925614499674478,0.0032789669709906233,0.002389637388986793,0.0009761536450760304,0.0029286314514163853
1.4976925086349517,0.005003886802222259,0.005227226871804073,0.0009592390556421991,0.0014934314899162728,0.0026315434174707343
1.5093025280817343,0.003962649838498542,0.0032009727468042494,0.0016122663423458153,0.0007363452724002542,0.0045915421163697226
1.520912547528517,0.004975923311057865,0.004049784867239089,0.0032038427856950656,0.0010754003666105072,0.0026907216979502315
1.5325225669752995,0.003497521945889088,0.003885563996742904,0.0020923219664497647,0.0006912505534495385,0.001923903845330237
1.544132586422082,0.003698854490139479,0.004054146927373505,0.0022452209969289435,0.0007269828611697662,0.0016717885327749492
1.5557426058688646,0.006706108458811584,0.0020063719339746882,0.0011237541692556028,0.0010939021138944758,0.0016925593538849744
1.5673526253156471,0.002230459185596248,0.0022097019645386227,0.003761997298125379,0.0016307028687675476,0.0018285285520917394
1.5789626447624299,0.004249881846415024,0.0031673752400135273,0.0013647315121287403,0.0006393371054045558,0.0012282537910737186
1.5905726642092124,0.005831854714920991,0.002969171657121945,0.0009498081713347819,0.00065524672811371,0.0016174411520380439
1.602182683655995,0.003290112373276227,0.002753755182147942,0.0012404103948914606,0.0006329115723423317,0.0018042562112897502
1.6137927031027774,0.0034918078663290393,0.0025802566004141866,0.0013903353233577728,0.0005289410097860348,0.00153366923809927
1.62540272254956,0.004346499635598505,0.0026909415039460677,0.0013715114166433352,0.0005233099458030494,0.0017031489665702572
1.6370127419963427,0.0037872777278373524,0.002446186441865239,0.0016313233126196117,0.0006482174895944704,0.001103578130604117
1.6486227614431253,0.003691466529400675,0.0027198420064280487,0.0012612098212346648,0.00039796936540457685,0.0016640816722554828
1.6602327808899078,0.004141804505910034,0.0028889614105011606,0.0013774353747591137,0.0006137666218918555,0.0009025621214179408
1.6718428003366903,0.004634705541832029,0.003017331129989671,0.0013659384175901614,0.0006631864313851908,0.0009798029748392361
1.6834528197834728,0.002597282143289731,0.0025744373597317654,0.0013008407438651099,0.0006638943557725314,0.0014214837985483497
1.6950628392302556,0.002470034953701976,0.0030451918080055323,0.0010444962812473013,0.0007018372197176471,0.0013308772622112736
1.706672858677038,0.004463510944169657,0.001801461130707522,0.00098362717182944,0.0007755041062228289,0.0013487972927420798
1.7182828781238206,0.00297556639638026,0.0018633157668285411,0.001245333684622315,0.000361612886032392,0.0014091561227933286
1.7298928975706032,0.002605810116252408,0.0016880825122794533,0.000701763059095769,0.0004940572529257771,0.0007034625092792867
1.7415029170173857,0.002938290565018773,0.0016057064346492902,0.0015653931033826722,0.0007158471586329469,0.0012339195087546738
1.7531129364641684,0.002048249306914321,0.0012746904646703241,0.0009870377354179358,0.00036425203207897654,0.0022020035672408785
1.764722955910951,0.0021525679825274207,0.002081485466522314,0.0007245392771996129,0.00045698479652860085,0.0013301666068358685
1.7763329753577335,0.0019524723087547882,0.0011994470197124302,0.0013410252302983572,0.000531815507699252,0.0018793247702790442
1.787942994804516,0.0019215278251127556,0.0012527760553914366,0.0007791160448245755,0.00039202378085387524,0.0011397390641833278
1.7995530142512985,0.0024925267224071043,0.0010432212077232418,0.0008976541648080007,0.0003952717869762864,0.001482407413504909
1.8111630336980813,0.0020022478203285793,0.002142940574315649,0.0005542171276017944,0.0002795336115921184,0.0006948391015201736
1.8227730531448638,0.002312582378947045,0.0015415815723525145,0.0009183387921628256,0.00037282817855754084,0.0009697883533805695
1.8343830725916463,0.002199094108201867,0.0013768155600215395,0.0009918347239267445,0.00031051379670139214,0.0008247773086832222
1.8459930920384289,0.0017528771697078941,0.0007588702974779616,0.000850532671164439,0.0001595868426148997,0.0005886492990473023
1.8576031114852114,0.0017246314487888242,0.0010754077014123275,0.0005897701996986966,0.0001798351699766827,0.0008413157704912395
1.8692131309319941,0.0019195205312353796,0.001002284331380438,0.0009695047386663455,0.0001962689625848858,0.0011235562879472424
1.8808231503787767,0.001899941673341955,0.001225522143504879,0.0008653065855643747,0.0002042553871104582,0.00041055000691321217
1.8924331698255592,0.00186453605258544,0.001017219299532773,0.0009346770786597056,0.00012265122876252193,0.00032169828957360927
1.9040431892723417,0.002092225799357179,0.00124813869451285,0.0005455477116303438,0.0002081038538187134,0.000376740104859807
1.9156532087191245,0.0012426060177611689,0.0007564689217582246,0.0007855704919650354,0.00019510382509686165,0.0004638544878342181
1.927263228165907,0.0020607025970371786,0.0008199546880775439,0.0006847530057756445,0.00010004672369462011,0.0005925112215103706
1.9388732476126895,0.001455324842326224,0.0006316867443319108,0.0007924685140009789,0.00012338770174722994,0.0006384470319914092
1.950483267059472,0.0019188783211562255,0.0009712550612634905,0.0006815633308244805,0.00014386558886443336,0.00047715053744444206
1.9620932865062546,0.0016190988771179842,0.0010566364809445675,0.0007733127030009585,7.812432372340939e-05,0.00042751452022645023
1.9737033059530373,0.001548621088663339,0.0006799061762507895,0.0005419210588882151,5.0417348828592126e-05,0.00033255555722717673
1.9853133253998199,0.0012955409385217304,0.0006984311504921046,0.0005156224867363372,9.615776605180209e-05,0.0002979551455831149
1.9969233448466024,0.001490679560815556,0.0006628332228805188,0.0004883352209518611,6.71950542972474e-05,0.00035483775674205134
2.008533364293385,0.0007788515210491196,0.0005251717916509204,0.0004880688465731701,5.9561290183471274e-05,0.00015719604925921424
2.0201433837401677,0.0017612461849559609,0.0006699468550779113,0.00033677909159595683,4.37492823263612e-05,0.0001981720431932569
2.03175340318695,0.0012785852653305618,0.0007690088365579376,0.0003109769601342202,4.414401314530279e-05,0.0002417164815056174
2.0433634226337327,0.0012636183070085564,0.0010073826717639746,0.0006167561174899737,4.1640381729729153e-05,0.00024976435205741564
2.0549734420805152,0.0011534250400793346,0.000567054075417754,0.00032635137369069276,5.0916331823218274e-05,0.0003337160602469805
2.0665834615272978,0.0013923283935541066,0.000657097637977079,0.00036793230450965226,4.758874237225478e-05,0.00029003441149786947
2.0781934809740803,0.0011500675157589458,0.0004744401691147957,0.000248756929773521,3.1210824954925167e-05,0.00017887908823115923
2.089803500420863,0.0009320176195980218,0.0006403845810526102,0.00038210820888833863,2.5285598884469413e-05,0.0002499032762279977
2.1014135198676454,0.0012697948356227623,0.00041364014723704705,0.00030937812050376454,3.660966461760255e-05,0.00030967802416039637
2.113023539314428,0.0009497704792623011,0.0005305178101959051,0.000307268868767083,1.3211910846478177e-05,0.0002718368156724449
2.124633558761211,0.0014035347892438189,0.00041358810442058155,0.00022434584205584387,1.903017289570534e-05,0.00020915806856205768
2.1362435782079934,0.0007360438094894258,0.0005082519363511178,0.0003542105771054885,1.6966103583508802e-05,0.00017780270583452968
2.147853597654776,0.0011852154349688512,0.00037997196107175413,0.00025115290819821133,1.2338343173136485e-05,0.0002563087645302397
2.1594636171015584,0.0011883690740600516,0.0004955476773532545,0.0003155902144271462,1.0428427216934034e-05,0.0001939131683661514
2.171073636548341,0.0008011236170796309,0.00035932633576476753,0.00011931618993613043,1.3724858786779416e-05,0.00021577821306136688
2.1826836559951235,0.0005668102855362924,0.0003383873805325436,0.00016216855855697693,1.1503129783783497e-05,0.00013223976216237868
2.194293675441906,0.0005193772874221992,0.00030033196936283326,0.00015030900173575897,1.0852811192118435e-05,0.0001519374443821609
2.2059036948886885,0.0007117440498180032,0.00021109020149690213,0.00016384234625683685,8.188577703892435e-06,0.0001240317033272099
2.217513714335471,0.0006040362268257128,0.000312275240802819,0.0001681317929996201,6.4188174770268425e-06,0.0001751618516383649
2.229123733782254,0.000620962021112859,0.0003342587772735866,0.00015446781413708577,8.049428443530906e-06,9.520630722483837e-05
2.2407337532290366,0.0004303858768279525,0.00027341088762657573,0.0001322541038485339,8.274347540009755e-06,0.0001059559712475933
2.252343772675819,0.0006669802550417755,0.00028454237701678947,0.0001232526365146156,4.329174709584349e-06,8.993540430419722e-05
2.2639537921226016,0.0005668108770916565,0.00030011306405735357,0.00012458287463869917,5.520382647787987e-06,6.99695501618603e-05
2.275563811569384,0.00036607155050470084,0.00020257457086077937,8.323082129286118e-05,6.171961322549946e-06,8.156414753452172e-05
2.2871738310161667,0.00043633260278370484,0.00026395846289678764,9.205013299289682e-05,5.32650612766369e-06,8.662576503496197e-05
2.298783850462949,0.0006815173136462164,0.0001559424597285258,6.294872426896648e-05,4.87438092155132e-06,7.04185359844529e-05
2.3103938699097317,0.000750475853660753,0.0002214755804960266,9.576976973088236e-05,4.526425798554434e-06,7.520118626766666e-05
2.3220038893565143,0.0005307700463438754,0.00019252580061243722,5.118222268112228e-05,4.232987015063191e-06,0.00010504922804987333
2.3336139088032968,0.000563764961039119,0.00014174326483831317,5.971968357011768e-05,4.555321943480092e-06,4.456857902946724e-05
2.3452239282500797,0.0005140004109096691,0.00016191446612818716,7.548173572590977e-05,4.027272489380607e-06,6.222625604310234e-05
2.3568339476968623,0.0006069709183255913,0.0001795287639373443,5.271871492431742e-05,4.145621381204555e-06,7.838915170113359e-05
2.368443967143645,0.0003459176215524579,0.0001358832317871794,6.249102773344793e-05,4.036949037049926e-06,0.00012619381218993684
2.3800539865904273,0.0002569230810782189,0.00013806060432555405,5.818614868221921e-05,3.990221347201315e-06,5.63135497466147e-05
2.39166400603721,0.0005975536154682218,9.145457068900463e-05,3.021936658005323e-05,3.860267148697087e-06,5.252736671836687e-05
2.4032740254839924,0.0004390584878639787,0.00014556862034788789,2.811721593359687e-05,3.530803535838815e-06,5.272865315223572e-05
2.414884044930775,0.0003708189948711226,0.00015587038127423157,3.353979586360404e-05,3.4172601462997107e-06,4.811586998418563e-05
2.4264940643775574,0.0003513018565824644,0.00013645918745465254,2.4130939075493664e-05,3.6209752896590583e-06,4.226474232663794e-05
2.43810408382434,0.00036169412492048674,0.00014505290468794257,2.0580601977293147e-05,3.427965144423385e-06,4.122618321600044e-05
2.4497141032711225,0.000280186688270445,7.227870025645001e-05,2.7858843616029298e-05,3.1498616399996357e-06,3.2444692302717625e-05
2.4613241227179055,0.0002694273520622363,0.0001225643726989282,1.541906505617751e-05,3.130749512253818e-06,3.123622129259758e-05
2.472934142164688,0.0003262650044403247,9.18347048720665e-05,1.9739316890529742e-05,3.0450547441501883e-06,4.33952082669754e-05
2.4845441616114705,0.0003726377251747832,6.333623178342992e-05,1.3010302431946917e-05,2.9770180908060453e-06,2.7240180702765912e-05
2.496154181058253,0.0004126773300880529,7.943503933854394e-05,1.4785438079172698e-05,2.823060521871383e-06,3.9419021517005994e-05
2.5077642005050356,0.00021153034845178444,9.052735492925478e-05,1.382179442319924e-05,2.8270884851131247e-06,3.120203401478849e-05
2.519374219951818,0.00029868787139058903,7.049346060521711e-05,1.213261645004521e-05,2.738095566162964e-06,3.3902834107731244e-05
2.5309842393986006,0.0002165642270409302,7.454754278898783e-05,7.026042673606106e-06,2.7518224731041886e-06,4.306952390030575e-05
2.542594258845383,0.00014491936423113505,5.774471816845859e-05,6.5999350474280946e-06,2.6685948935605293e-06,6.699523193738488e-05
2.5542042782921657,0.00019682651279677514,6.272698543868604e-05,1.0353453783343694e-05,2.5925018343756954e-06,2.6073924789097517e-05
2.565814297738948,0.0001406993969015822,6.814440195259191e-05,5.030338669824182e-06,2.494780218565921e-06,3.33934947397012e-05
2.577424317185731,0.00027019951984425406,5.819045136924778e-05,5.312386525422651e-06,2.4500106718178447e-06,4.8151730956336e-05
2.5890343366325137,0.00024492683917406234,4.4439888440163194e-05,5.243625571954207e-06,2.4001763783502727e-06,2.4829115035377812e-05
2.6006443560792962,0.0002794089753940338,3.1487457968075875e-05,3.993751941251029e-06,2.3152548592714126e-06,3.945996335066809e-05
2.6122543755260788,0.00014383413332151094,3.234437486131072e-05,4.578141387037326e-06,2.369238514438867e-06,2.6074557644765306e-05
2.6238643949728613,0.00013342995978826757,3.541372421808256e-05,2.9609270878065037e-06,2.246164049058795e-06,2.090311078687262e-05
2.635474414419644,0.00018248282458977985,2.8761879521224484e-05,2.2794963644912544e-06,2.219770867391169e-06,1.6900168355137784e-05
2.6470844338664263,0.00012747678817930428,2.9035766034470573e-05,2.146462027188002e-06,2.1234010729243674e-06,3.0468959171490985e-05
2.658694453313209,0.00012369729236999936,2.5408154531495674e-05,8.874568037768031e-07,2.0927243985623842e-06,3.745286908313012e-05
2.6703044727599914,0.00018386458471144465,3.267208142560931e-05,1.1226156974818378e-06,2.018853777026856e-06,2.8091899202459806e-05
2.681914492206774,0.0001937506911288029,2.322060807991939e-05,2.0009680811493037e-06,1.9915514601008564e-06,1.6153321037791497e-05
2.693524511653557,0.0001866854150946187,2.3126451476676765e-05,1.4685766726694441e-06,1.9759191624345498e-06,2.0384400632456165e-05
2.7051345311003394,9.661417943379296e-05,2.7118125680219528e-05,1.3022006589118162e-06,1.9111582374516215e-06,1.9583843581191858e-05
2.716744550547122,0.00014663207141174815,1.6035530737780518e-05,1.1124486503723176e-06,1.8794880915071096e-06,1.1408032281377717e-05
2.7283545699939045,0.00010937096883741973,1.934196251284075e-05,7.30378346842701e-07,1.8295235247618413e-06,2.1238071021664396e-05
2.739964589440687,0.0001149247998435482,1.1528029177499154e-05,8.175889335616907e-07,1.8207046123608348e-06,1.1325010689204478e-05
2.7515746088874695,0.0001233848243581236,1.5599979014199954e-05,7.046002590870363e-07,1.7518416494926472e-06,1.006767939039901e-05
2.763184628334252,9.448150122527523e-05,1.613659852757981e-05,8.056076269260049e-07,1.7368710417213006e-06,7.576845744690655e-06
2.7747946477810346,0.00014300232222497802,1.7750516778867018e-05,6.237497734561256e-07,1.7128151209080593e-06,1.174595763084939e-05
2.786404667227817,5.416336384589207e-05,1.5852109974725287e-05,4.0132188649308536e-07,1.672091205602808e-06,8.510209534337165e-06
2.7980146866745996,8.712495008133533e-05,1.3973918847398861e-05,4.6064037938356074e-07,1.6363566656697618e-06,9.02139036814647e-06
2.8096247061213826,6.475242895179625e-05,1.4419091320985869e-05,3.7921325192419046e-07,1.5960159167059594e-06,8.720602631980855e-06
2.821234725568165,7.365543010669224e-05,1.2358317321241384e-05,3.8221700082923214e-07,1.573645810403288e-06,6.3777566957492916e-06
2.8328447450149477,5.9013055570867866e-05,1.0367093205988462e-05,2.8386690495029114e-07,1.548216036617569e-06,7.353102299604921e-06
2.84445476446173,0.00012143602929320807,1.2455259432493742e-05,2.0683383240062298e-07,1.493669189591445e-06,1.2781781465688325e-05
2.8560647839085127,3.721674209385007e-05,6.662948615903365e-06,2.9701106847947686e-07,1.4545559467420738e-06,1.3538356484526582e-05
2.8676748033552952,7.682515538966335e-05,5.123802865298543e-06,2.7519046200883175e-07,1.4318180408325711e-06,7.877183040491266e-06
2.8792848228020778,6.294831604667509e-05,6.217437242032119e-06,2.42815929072829e-07,1.425199105461025e-06,7.189938661277891e-06
2.8908948422488603,2.6462960348270093e-05,4.960875145710814e-06,2.055238072825411e-07,1.3670646851442966e-06,5.872337240887247e-06
2.902504861695643,6.649625499700025e-05,5.599274683949916e-06,1.8279675985928485e-07,1.358688073898928e-06,7.357949739924003e-06
2.9141148811424253,6.303419395086725e-05,6.360754915985251e-06,2.1770327876264102e-07,1.3231760322061231e-06,7.888896370356634e-06
2.9257249005892083,4.291340289512048e-05,4.373673518679052e-06,2.292209107276559e-07,1.2950440684783653e-06,5.585036240452175e-06
2.937334920035991,3.695007606632654e-05,3.498949710316713e-06,1.704604223682127e-07,1.2630865839610592e-06,5.726941737776979e-06
2.9489449394827734,4.810949184679463e-05,3.681595692115557e-06,1.7437995041045642e-07,1.26033432910252e-06,5.558374578983335e-06
2.960554958929556,4.1787418633101564e-05,4.1357706856244544e-06,1.7091132214510843e-07,1.2312886824773151e-06,7.154690855952813e-06
2.9721649783763384,3.096627300882063e-05,2.871545123714417e-06,1.504114453059662e-07,1.1959389373972838e-06,3.5094046373330606e-06
2.983774997823121,3.382831280955198e-05,3.02702380348262e-06,1.3882493624146033e-07,1.176606022342825e-06,5.570515124836783e-06
2.9953850172699035,3.101859486705773e-05,2.6454793229153755e-06,1.373007955278709e-07,1.150179868275118e-06,4.273535930782465e-06
3.006995036716686,3.2187945119967804e-05,2.4851505115316e-06,1.500743552109324e-07,1.1496096694998161e-06,2.047973785292104e-06
3.0186050561634685,2.823990800501977e-05,2.788816260482989e-06,1.474671570522465e-07,1.109016147562172e-06,2.651804165849548e-06
3.0302150756102515,2.3791878559076587e-05,2.0142068816853212e-06,1.3945878271626417e-07,1.0943626441537882e-06,3.911971874267316e-06
3.041825095057034,4.665712666234066e-05,1.7046647443457902e-06,1.2981590391614202e-07,1.0680484913005362e-06,3.44211095860092e-06
3.0534351145038165,2.2436667774700597e-05,2.0176834106958616e-06,1.1445506966368687e-07,1.0498688406772875e-06,4.326392283507772e-06
3.065045133950599,3.577381594427653e-05,1.1014994758869558e-06,1.3130590198142125e-07,1.0308554488352233e-06,3.815653594134277e-06
3.0766551533973816,1.79758680589511e-05,1.3823317479912604e-06,1.1961294662237942e-07,1.0276887713280312e-06,3.210108694961419e-06
3.088265172844164,1.4720549220158203e-05,1.62170758021665e-06,1.1468209453296229e-07,9.87044222994289e-07,3.272051362843601e-06
3.0998751922909467,1.6997878596202932e-05,1.3873499387421192e-06,1.2729470171844607e-07,9.840850246733208e-07,2.163746259683777e-06
3.111485211737729,1.714399842522478e-05,7.968559560928186e-07,1.0399670906174073e-07,9.594605105365128e-07,3.087756838465863e-06
3.1230952311845117,1.7374497414414545e-05,1.2130272222827971e-06,1.11101341281582e-07,9.525019210870496e-07,2.159783478799707e-06
3.1347052506312942,3.655213315664108e-05,9.6290554845663e-07,1.2298789038886064e-07,9.331764353381883e-07,2.4016888897548737e-06
3.146315270078077,1.5460785053427418e-05,9.587566889495227e-07,1.038004690745784e-07,9.191667497028298e-07,3.171025342706104e-06
3.1579252895248597,1.9479387844646482e-05,7.73492515575264e-07,9.858765562523561e-08,8.985737379176463e-07,1.8786569770992888e-06
3.1695353089716423,1.6300508602847446e-05,8.555400899839231e-07,1.0332663485717845e-07,8.821083438502239e-07,1.6193718754830039e-06
3.181145328418425,1.725221980805437e-05,6.99553925899323e-07,9.989097138226143e-08,8.609215176292413e-07,2.1887963417199156e-06
3.1927553478652073,1.2370232535489662e-05,4.858571167148537e-07,9.549924717624587e-08,8.497821598089677e-07,1.5167502537517128e-06
3.20436536731199,1.549418735204476e-05,6.892621141640244e-07,9.126234403285837e-08,8.394400167595655e-07,9.38049456633295e-07
3.2159753867587724,1.161393237567347e-05,5.84963037473352e-07,9.51861896594521e-08,8.152418327929316e-07,7.754386055241624e-07
3.227585406205555,7.849019168188994e-06,4.987167574125738e-07,9.702818815997438e-08,8.009353408246785e-07,9.080540341356897e-07
3.2391954256523374,9.869486718274511e-06,5.044023505667492e-07,9.630854023679591e-08,7.894742495748002e-07,1.3550777351477742e-06
3.25080544509912,1.0090745947538158e-05,4.3289341194851246e-07,9.216132312412914e-08,7.770588910908574e-07,8.716968758931776e-07
3.262415464545903,7.869849997867414e-06,3.5760416583474323e-07,9.121164460100449e-08,7.65578855978311e-07,6.578250681593658e-07
3.2740254839926854,7.007614667225748e-06,4.818939827111136e-07,9.000852480736617e-08,7.425173156086009e-07,9.883503770223486e-07
3.285635503439468,7.655969862625475e-06,3.781903120806e-07,8.630615253315185e-08,7.336908121159065e-07,8.675611264932584e-07
3.2972455228862505,1.253622974154778e-05,4.1875899527017136e-07,8.390466428586038e-08,7.196133892079185e-07,1.168765390747776e-06
3.308855542333033,7.197654603174916e-06,3.5073215333490967e-07,8.156246865791768e-08,7.098541397915916e-07,7.420929291501449e-07
3.3204655617798156,1.2315896327347078e-05,3.0955627979932533e-07,7.876798307669429e-08,6.95931967981661e-07,7.289392372826343e-07
3.332075581226598,6.69204100761036e-06,4.18447178466662e-07,7.812615161477044e-08,6.82583399414409e-07,5.853363693798494e-07
3.3436856006733806,9.901492336161478e-06,3.3199904788418285e-07,7.676528801035372e-08,6.754295636020241e-07,7.81828672586146e-07
3.355295620120163,5.342638039054499e-06,3.014643800985649e-07,8.027683297389404e-08,6.657298619650794e-07,5.434242779559977e-07
3.3669056395669457,8.267430502835702e-06,2.977392509993754e-07,7.386557833817609e-08,6.538589967730986e-07,8.005409168056898e-07
3.3785156590137286,6.610505561984239e-06,2.220550666962129e-07,7.48983737351518e-08,6.403600772031841e-07,6.568429576701085e-07
3.390125678460511,4.693688673753529e-06,2.575835537703802e-07,7.26595398667504e-08,6.277393322225042e-07,5.639784003750434e-07
3.4017356979072937,3.3479477202122775e-06,2.8191059302133395e-07,7.183931134596997e-08,6.271148911734718e-07,5.909938427026719e-07
3.413345717354076,4.402555388211974e-06,2.657830110119428e-07,7.004176418938057e-08,6.098084019833355e-07,6.301315248470836e-07
3.4249557368008587,5.612019060773743e-06,2.498540193936085e-07,6.736944453323605e-08,6.069684583039178e-07,6.486858866325787e-07
3.4365657562476413,3.7481663468396164e-06,2.454387542347533e-07,6.844217249410212e-08,5.956177966863646e-07,7.606026735829052e-07
3.448175775694424,3.0162432302958906e-06,2.1179253032963003e-07,6.722680417361415e-08,5.866540282923409e-07,4.905152975335303e-07
3.4597857951412063,1.7154556152128062e-06,2.443710953504958e-07,6.547656488807347e-08,5.786971197341164e-07,3.1623916466699463e-07
3.471395814587989,2.7762980643063525e-06,2.2114834747620929e-07,6.61797240230334e-08,5.690871291198095e-07,6.722339368949971e-07
3.4830058340347714,2.1605553150434887e-06,2.3556855027001522e-07,6.519762407213311e-08,5.569444078521915e-07,3.2368092950209533e-07
3.4946158534815543,3.334887426338637e-06,2.2835526784882643e-07,6.165077274081711e-08,5.48810009105493e-07,2.1932731796293967e-07
3.506225872928337,2.2624637294209745e-06,1.9200581899024047e-07,6.140119592437115e-08,5.342069003449127e-07,3.0615249048634287e-07
3.5178358923751194,2.374819889227818e-06,2.24207000551021e-07,5.9210082818503354e-08,5.318309027691233e-07,1.5637155592085575e-07
3.529445911821902,2.9380561921884337e-06,1.9408138419649287e-07,5.928448407467204e-08,5.195617408880632e-07,2.294372793288305e-07
3.5410559312686845,2.469120860192088e-06,1.8490356617987326e-07,5.881307287090637e-08,5.071143075017064e-07,2.6293678684842307e-07
3.552665950715467,1.6406688823758162e-06,1.936574053780668e-07,5.958967930335548e-08,5.0612708360477e-07,2.97172925763299e-07
3.5642759701622495,1.9010203606407227e-06,1.776671536856814e-07,5.646765747254022e-08,4.938566392813924e-07,2.9085659150516443e-07
3.575885989609032,1.4343874356120898e-06,1.7954313699292474e-07,5.696103620444235e-08,4.901268746277319e-07,2.1633839261823927e-07
3.5874960090558146,2.263174579616429e-06,1.8322277267768977e-07,5.514917235258882e-08,4.796269493140899e-07,1.0862168557367255e-07
3.599106028502597,1.6614581485230004e-06,1.7549974546517877e-07,5.2663818840304954e-08,4.774242370624559e-07,1.2844656824370293e-07
3.61071604794938,1.0811695984816383e-06,1.665648601435812e-07,5.2466166388217866e-08,4.6735607665724916e-07,2.2361154322955108e-07
3.6223260673961626,1.3839622787667295e-06,1.75841284215385e-07,5.191616202944808e-08,4.5627729375566475e-07,2.384514179157241e-07
3.633936086842945,1.3600899222446854e-06,1.623673191713482e-07,5.1522660459552526e-08,4.5104566748791036e-07,1.8579992301992562e-07
3.6455461062897276,8.21344664711971e-07,1.6614980986646336e-07,5.181588348725904e-08,4.4188780491969617e-07,1.328430925467671e-07
3.65715612573651,1.0562558488010544e-06,1.5878460357289705e-07,4.958117194212957e-08,4.3879928953650103e-07,1.2970977825102767e-07
3.6687661451832927,7.86199771409759e-07,1.606027336031108e-07,4.9958625223043337e-08,4.3238079431303615e-07,2.1198091732151503e-07
3.680376164630075,7.662048555006853e-07,1.5771683920862732e-07,4.8484817566793193e-08,4.2166320300991876e-07,1.594636574255137e-07
3.6919861840768577,9.159458469403902e-07,1.556767425604887e-07,4.759333778476302e-08,4.1759401611595524e-07,1.0272833786691503e-07
3.7035962035236403,5.124067485040689e-07,1.5484054019252646e-07,4.654788486628261e-08,4.1435745274545187e-07,7.44228994371644e-08
3.715206222970423,5.485160180049231e-07,1.5035597687761115e-07,4.465957546212006e-08,4.0459373930730023e-07,8.305524377528615e-08
3.7268162424172058,5.81229398043655e-07,1.4555122537431373e-07,4.510574894633943e-08,4.0008987209120066e-07,9.729387677470193e-08
3.7384262618639883,8.735697058703915e-07,1.4839595598615824e-07,4.466121746239773e-08,3.93347593253956e-07,1.1083234327765835e-07
3.750036281310771,8.317047391972218e-07,1.4418114657845075e-07,4.474714551289933e-08,3.8833645493929977e-07,1.1776572146401017e-07
3.7616463007575534,7.857467293536471e-07,1.4168719949093293e-07,4.3397875472194086e-08,3.827397630626978e-07,6.56295449102437e-08
3.773256320204336,4.244871236670944e-07,1.3958808131285365e-07,4.414920134766336e-08,3.7701489604791145e-07,8.388222578884458e-08
3.7848663396511184,6.663580909056007e-07,1.3799816597681664e-07,4.1624247321913904e-08,3.7273392403872235e-07,9.733522330111037e-08
3.796476359097901,7.204247702611818e-07,1.3696698753634234e-07,4.2544544855364206e-08,3.6733284185549325e-07,8.505948844229713e-08
3.8080863785446835,6.192007889508514e-07,1.340458552548328e-07,4.11554135399685e-08,3.622466263352768e-07,7.229613034087964e-08
3.819696397991466,5.145040918861069e-07,1.293488955812223e-07,4.0935664094863034e-08,3.5602234295510356e-07,7.537164622502773e-08
3.831306417438249,4.3483355766475344e-07,1.273097766952621e-07,4.016357192754101e-08,3.499709552158807e-07,7.325668962738739e-08
3.8429164368850315,5.524312532770677e-07,1.2721893507007736e-07,4.0082063207664505e-08,3.458101119292477e-07,5.4075419782252666e-08
3.854526456331814,3.923464234668617e-07,1.2557477173381143e-07,3.867424315528547e-08,3.417826939981423e-07,4.746808604634488e-08
3.8661364757785965,5.128668338139277e-07,1.22430643313878e-07,3.836535981977081e-08,3.349518409159545e-07,5.50934539838195e-08
3.877746495225379,3.4029790345929087e-07,1.217033534671667e-07,3.690596387280571e-08,3.3094321359855565e-07,3.514234548039622e-08
3.8893565146721616,3.170042695730979e-07,1.2014535168237104e-07,3.645854031606376e-08,3.2546121880176187e-07,3.492888895458432e-08
3.900966534118944,3.284354310338487e-07,1.1772605179654541e-07,3.690048871687172e-08,3.197349627048496e-07,4.773631713257986e-08
3.9125765535657266,3.5161987394546737e-07,1.1250653225304749e-07,3.6343334010182213e-08,3.1606874651740563e-07,3.385061673277565e-08
3.924186573012509,3.202141005446921e-07,1.146511074252248e-07,3.532484370019616e-08,3.124471693979568e-07,3.967032206940967e-08
3.9357965924592917,2.49378270766958e-07,1.1207108374024647e-07,3.456128802111585e-08,3.0856296964720996e-07,3.026202386954796e-08
3.9474066119060747,2.285710603244178e-07,1.1160740570225031e-07,3.366677284569837e-08,3.031582480283218e-07,4.2201885460117193e-08
3.959016631352857,2.81612213347481e-07,1.1147104754759599e-07,3.408680044371002e-08,3.004220213699233e-07,2.909981556812826e-08
3.9706266507996397,3.170440340370773e-07,1.05940038367504e-07,3.361544074545349e-08,2.9512770873438277e-07,3.569106953763327e-08
3.9822366702464222,2.914105246151358e-07,1.052167186398476e-07,3.231959258488623e-08,2.911223746034926e-07,2.8407370932296792e-08
3.9938466896932048,2.2193187553845736e-07,1.0488827944092112e-07,3.213058458599786e-08,2.881936274113065e-07,3.9900017539251405e-08
4.005456709139987,2.3447034055194694e-07,1.0132961375887325e-07,3.13102048534027e-08,2.8287089661517257e-07,2.6531009837419018e-08
4.01706672858677,2.3372644833820125e-07,1.0323113310132575e-07,3.144059647387542e-08,2.7892115497308835e-07,4.118099543810367e-08
4.028676748033552,2.053544744538161e-07,1.0056167481213399e-07,3.1507386998490064e-08,2.7449707947481916e-07,2.987626206182439e-08
4.040286767480335,2.695139100342694e-07,9.858254446509665e-08,3.0916795522053235e-08,2.7165078149592636e-07,2.6491929720245665e-08
4.051896786927117,2.096186860877434e-07,9.843556131332866e-08,3.041850837706763e-08,2.6797096113690353e-07,3.225884250165208e-08
4.0635068063739,1.7108391394904703e-07,9.648646069311488e-08,3.03379010322799e-08,2.6431054922234964e-07,2.9595961643448274e-08
4.0751168258206825,1.521104444869565e-07,9.557653224584332e-08,2.9194380738376946e-08,2.6156929385033395e-07,2.63726317880017e-08
4.086726845267465,1.9440843354974517e-07,9.412415000167325e-08,3.0150896673383725e-08,2.5567195965950385e-07,3.262067019313972e-08
4.0983368647142475,2.515325794658625e-07,9.27831313263722e-08,2.8723238120341053e-08,2.5415229388687276e-07,2.721409176567889e-08
4.1099468841610305,1.8746368991394606e-07,8.935342479311904e-08,2.831703158774034e-08,2.4966292340276103e-07,2.998699215945887e-08
4.1215569036078135,1.8219142254666997e-07,8.969174667441319e-08,2.8516410550388672e-08,2.4677964944527414e-07,2.775190755159664e-08
4.1331669230545955,1.8263183103463768e-07,8.841525503245149e-08,2.7793867774896526e-08,2.4614567104693424e-07,2.8817230358048645e-08
4.1447769425013785,1.618003417085801e-07,8.763377542751367e-08,2.7109492915002933e-08,2.410768837965657e-07,2.422917975296517e-08
4.156386961948161,1.7324110225451475e-07,8.672974685920279e-08,2.7173430239582177e-08,2.395873487211014e-07,2.687779172884017e-08
4.167996981394944,1.9171523573720853e-07,8.511412657944765e-08,2.631157581037642e-08,2.346806464334466e-07,2.2326272005380487e-08
4.179607000841726,1.5872424909637294e-07,8.539279140376145e-08,2.6671548254199988e-08,2.3126982932245728e-07,2.4974048876486792e-08
4.191217020288509,1.7739078826972915e-07,8.183600671420276e-08,2.579599842081175e-08,2.2936387346104406e-07,2.270147975286007e-08
4.202827039735291,1.5841910311761324e-07,8.176903005615186e-08,2.59603562058243e-08,2.2518265717945538e-07,1.931854039445602e-08
4.214437059182074,1.5661604943569829e-07,8.018022694598265e-08,2.593882788424773e-08,2.2277682598017092e-07,2.1346313051684367e-08
4.226047078628856,1.5577751621098966e-07,8.016461884791174e-08,2.4478167677052962e-08,2.197826422025469e-07,2.2815920631923757e-08
4.237657098075639,1.6397801412084956e-07,7.714711307291958e-08,2.4765121604009483e-08,2.1673059571274246e-07,2.352811309359908e-08
4.249267117522422,1.3679011801214995e-07,7.676333066116574e-08,2.431297376636929e-08,2.1290001081051454e-07,2.214430358178385e-08
4.260877136969204,1.5570760808668944e-07,7.632312498444406e-08,2.4265860235494034e-08,2.108865032563249e-07,2.1959871663728848e-08
4.272487156415987,1.4624317922803832e-07,7.503538371515778e-08,2.36799054821464e-08,2.0876545267055996e-07,2.2350270506322046e-08
4.284097175862769,1.336036479512139e-07,7.395359812866503e-08,2.2991347433736954e-08,2.0680661492565808e-07,2.076246600183973e-08
4.295707195309552,1.5161571992029652e-07,7.387248856747413e-08,2.268817559119418e-08,2.0297139619591605e-07,2.1736932840816734e-08
4.307317214756334,1.3523942682370767e-07,7.238824540060921e-08,2.2704426392614494e-08,2.0019124665715007e-07,1.988734731827125e-08
4.318927234203117,1.3248594145154978e-07,7.042137953516606e-08,2.176407352548428e-08,1.9895719675381125e-07,1.9452715412686993e-08
4.330537253649899,1.437665373506824e-07,7.09857548543539e-08,2.2043674917554645e-08,1.9658726330798958e-07,1.9405583363107246e-08
4.342147273096682,1.2629072603956863e-07,6.918859596794945e-08,2.2058222072077927e-08,1.934298685630098e-07,1.901304738896466e-08
4.353757292543465,1.3391441599296594e-07,6.84265300858176e-08,2.2024765595826882e-08,1.9019950512184715e-07,1.8741513272588977e-08
4.365367311990247,1.2742285644374198e-07,6.79106797577087e-08,2.126341456365076e-08,1.8767451625552851e-07,1.8462789479588444e-08
4.37697733143703,1.227574531997971e-07,6.789049923895333e-08,2.10753999659108e-08,1.8590743450947032e-07,1.877029850787245e-08
4.388587350883812,1.2542659096038633e-07,6.686450985491107e-08,2.115245733304785e-08,1.835502405351872e-07,1.905717187489097e-08
4.400197370330595,1.1786874679992471e-07,6.533312658270942e-08,2.0375619032570777e-08,1.813891109830157e-07,1.8500725666298787e-08
4.411807389777377,1.23590468231206e-07,6.410112394738349e-08,2.0472657207800373e-08,1.7890325117554984e-07,1.8611377657824344e-08
4.42341740922416,1.1283997167099634e-07,6.455512674839677e-08,1.985008904766091e-08,1.7652165418811878e-07,1.7802274653932746e-08
4.435027428670942,1.2014878720750411e-07,6.2335068043363e-08,2.0357680427956054e-08,1.7539179330196915e-07,1.7876863743172326e-08
4.446637448117725,1.0969132280661867e-07,6.31423245493211e-08,2.0171227755674123e-08,1.7176556956143207e-07,1.8040521859898758e-08
4.458247467564508,1.1457364574534554e-07,6.128780666295107e-08,1.917144137990612e-08,1.7093316830956528e-07,1.813450204464258e-08
4.46985748701129,1.1388870906846152e-07,6.132145295265729e-08,1.9624787479023747e-08,1.689546473066999e-07,1.7226485662850706e-08
4.481467506458073,1.101589383888261e-07,6.009292848465383e-08,1.918663729406556e-08,1.6737555848769827e-07,1.660261892121381e-08
4.493077525904855,1.0974461999460516e-07,6.025323064511005e-08,1.8336718258929174e-08,1.6581389580152983e-07,1.661850959151484e-08
4.504687545351638,1.0691918320166631e-07,5.803328880249826e-08,1.8449481046614552e-08,1.632871347946291e-07,1.5780241962122623e-08
4.51629756479842,1.1105571192868642e-07,5.795888236700555e-08,1.789381966286027e-08,1.6142499295157897e-07,1.6138098790807585e-08
4.527907584245203,1.0325049801721234e-07,5.8099684805349506e-08,1.8218592796428176e-08,1.5950029123111028e-07,1.5517836589736963e-08
4.539517603691985,1.0702029805146184e-07,5.776176014631748e-08,1.779574861607158e-08,1.5754334115616293e-07,1.5897087989085075e-08
4.551127623138768,1.0233104588820358e-07,5.559014478471058e-08,1.7918005299254355e-08,1.5632279797048074e-07,1.5876450948503468e-08
4.56273764258555,1.0173861748957007e-07,5.590880571052511e-08,1.720604636234606e-08,1.5443313852760686e-07,1.5631300827219847e-08
4.574347662032333,9.822521409075843e-08,5.456651531527367e-08,1.7205287640142893e-08,1.5192515095290835e-07,1.572755737411858e-08
4.585957681479116,1.0208963101553098e-07,5.452282285472632e-08,1.7184298498072306e-08,1.5094803972866212e-07,1.554650082036677e-08
4.597567700925898,9.68188274299167e-08,5.308317286054948e-08,1.7170577287937187e-08,1.4991771215569825e-07,1.5233886539906132e-08
4.609177720372681,9.593381437560987e-08,5.292364361631756e-08,1.6886895005950705e-08,1.4716349418830823e-07,1.529774454809755e-08
4.6207877398194634,9.875712524981803e-08,5.205990728392419e-08,1.6549644127634576e-08,1.4564324418374343e-07,1.4686063560361459e-08
4.632397759266246,9.233073368690213e-08,5.254885583069716e-08,1.61715114031533e-08,1.4405394632763736e-07,1.4783645168539055e-08
4.6440077787130285,9.64973425517098e-08,5.0989759008314477e-08,1.6193271189196722e-08,1.425036499898539e-07,1.426009253390903e-08
4.6556177981598115,9.404859289526499e-08,5.088221197920291e-08,1.6090669152255458e-08,1.4109924896460373e-07,1.4168233172105114e-08
4.6672278176065936,9.152530924634809e-08,5.03705659448142e-08,1.62915893159625e-08,1.397131669130692e-07,1.3825870786837222e-08
4.6788378370533765,9.300784045179523e-08,4.9843551429501336e-08,1.5223458882841057e-08,1.379003173488541e-07,1.3862133111876465e-08
4.6904478565001595,9.158110249893441e-08,4.964004641870109e-08,1.523004252909735e-08,1.360289721027412e-07,1.3801780653035123e-08
4.702057875946942,8.900635123935269e-08,4.859488120495576e-08,1.5609424680314086e-08,1.351261598122572e-07,1.3726376815425824e-08
4.7136678953937245,9.054041063263767e-08,4.807896745108009e-08,1.5365548404958493e-08,1.3393954849057808e-07,1.3543919557421635e-08
4.725277914840507,8.785470479396678e-08,4.74424029098676e-08,1.4897621243120357e-08,1.3242379837139264e-07,1.3454946534873751e-08
4.73688793428729,8.674688298109448e-08,4.6897866300415426e-08,1.477228386174304e-08,1.313883682018625e-07,1.305453463597031e-08
4.748497953734072,8.631922499549629e-08,4.687136206568087e-08,1.496777511630635e-08,1.300997884305263e-07,1.2928773863204626e-08
4.760107973180855,8.539718750391067e-08,4.6539394093562654e-08,1.477079820133732e-08,1.287261999671751e-07,1.2938291886450256e-08
4.771717992627637,8.247695474811572e-08,4.5758048785464505e-08,1.4010338516107776e-08,1.2683616236765334e-07,1.2809750542429775e-08
4.78332801207442,8.378677699418413e-08,4.518369428645649e-08,1.4332465012547642e-08,1.2522859674939242e-07,1.269179825298529e-08
4.794938031521202,8.17129912624911e-08,4.498240556431189e-08,1.4215454511351879e-08,1.245984503241638e-07,1.2574661213800876e-08
4.806548050967985,8.019235275786322e-08,4.436885842416148e-08,1.3931348360880673e-08,1.2360898951213393e-07,1.2319396249845766e-08
4.818158070414768,8.11883975204667e-08,4.375773627121762e-08,1.3668990431765243e-08,1.2248003961320795e-07,1.2047841779955408e-08
4.82976808986155,7.893427616232398e-08,4.3835511018290905e-08,1.383886613985695e-08,1.2060103078828098e-07,1.2084485002067892e-08
4.841378109308333,7.983999706621976e-08,4.333529406164693e-08,1.3698574712923358e-08,1.2007994088386643e-07,1.2142731136612177e-08
4.852988128755115,7.761455597299193e-08,4.241903500696951e-08,1.3646932904731905e-08,1.1885891106255902e-07,1.2061735919107868e-08
4.864598148201898,7.830965810984405e-08,4.251845123983475e-08,1.3066408732675633e-08,1.1701567805770047e-07,1.1876520603252951e-08
4.87620816764868,7.654815755233858e-08,4.2235610224115094e-08,1.2931310598862876e-08,1.1630531378575676e-07,1.1730290084000975e-08
4.887818187095463,7.551794904942067e-08,4.1241812740905105e-08,1.3416961442231678e-08,1.150646512130798e-07,1.1647823497820877e-08
4.899428206542245,7.474020818046691e-08,4.134236381492854e-08,1.3093880366520452e-08,1.1424399616413529e-07,1.1424885436165924e-08
4.911038225989028,7.493162111258443e-08,4.079349931004529e-08,1.2779973684203288e-08,1.1300902248062594e-07,1.1359492813152581e-08
4.922648245435811,7.36835101176419e-08,3.9917850379805794e-08,1.2423454339136566e-08,1.1144967211933775e-07,1.1313453906931533e-08
4.934258264882593,7.316115126526325e-08,4.007435882288172e-08,1.284061958806869e-08,1.1025709482539541e-07,1.1132030083509671e-08
4.945868284329376,7.249748167228856e-08,3.927605479782115e-08,1.2684418118646432e-08,1.098007811958176e-07,1.1051689256510068e-08
4.957478303776158,7.211473457591649e-08,3.912262715455991e-08,1.23130852466896e-08,1.0875271507497146e-07,1.0809333938277786e-08
4.969088323222941,7.203414380640637e-08,3.897898819466923e-08,1.2004936342862597e-08,1.0804584318222758e-07,1.078475702676335e-08
4.980698342669723,6.991135885634575e-08,3.8607044615478337e-08,1.1814447471768836e-08,1.0657246963158946e-07,1.0772785206053123e-08
4.992308362116506,6.915656652558105e-08,3.7897945972991205e-08,1.1868226408971416e-08,1.0588235247535342e-07,1.0605827016599027e-08
5.003918381563288,6.979278244968606e-08,3.761913179922654e-08,1.1729844990694797e-08,1.05144243368841e-07,1.0387960632807201e-08
5.015528401010071,6.810002906731661e-08,3.7424521550204335e-08,1.1712447629260434e-08,1.0425319232521668e-07,1.0658866236393039e-08
5.027138420456853,6.822464504075124e-08,3.7190744458207485e-08,1.1605200430739246e-08,1.0251488213492582e-07,1.0243198442497195e-08
5.038748439903636,6.863738674146784e-08,3.6973905025108264e-08,1.1520615222405812e-08,1.0156727609882616e-07,1.0179497672628348e-08
5.050358459350419,6.637474743978323e-08,3.631856978297018e-08,1.14796525264585e-08,1.0147445355156066e-07,1.0295528080284165e-08
5.061968478797201,6.668207097491002e-08,3.6161040251119595e-08,1.1123483321335572e-08,1.0033424846135226e-07,1.012266788020717e-08
5.073578498243984,6.596454976239445e-08,3.468545332795699e-08,1.1114312908818584e-08,9.923342391099239e-08,9.980791219195326e-09
5.085188517690766,6.457241413541748e-08,3.5460069810184824e-08,1.1018679130700338e-08,9.841198229739419e-08,9.950816111361372e-09
5.096798537137549,6.428812675833888e-08,3.5089741423849515e-08,1.1058988088434211e-08,9.768247949843535e-08,9.800319928059054e-09
5.108408556584331,6.405584399804638e-08,3.449585542519716e-08,1.101281282875877e-08,9.676726393470923e-08,9.456417669176347e-09
5.120018576031114,6.299092315206905e-08,3.44014566245203e-08,1.0980185076217369e-08,9.528089662807268e-08,9.447995663880202e-09
5.131628595477896,6.291563737067068e-08,3.418467062079097e-08,1.0632298842538198e-08,9.515255704151904e-08,9.514198221979566e-09
5.143238614924679,6.237829343433832e-08,3.3906581068103615e-08,1.0691990293419696e-08,9.41455406731124e-08,9.45857834835834e-09
5.154848634371462,6.158944799975557e-08,3.332467473277152e-08,1.0551692173557074e-08,9.319199814337838e-08,9.43666283595432e-09
5.166458653818244,6.17437126465663e-08,3.350830425786631e-08,1.0496682060981547e-08,9.265422266643907e-08,9.34810261305277e-09
5.178068673265027,6.050068913971777e-08,3.2691056421974234e-08,1.0014594829395214e-08,9.148878094696202e-08,9.318621759101281e-09
5.1896786927118095,5.982642424430357e-08,3.236003342287412e-08,1.0279851282879599e-08,9.090532135227745e-08,9.00424574572404e-09
5.2012887121585925,5.924458507034956e-08,3.248016627190727e-08,1.0219619098790588e-08,9.013752689088074e-08,9.197078681974781e-09
5.2128987316053745,5.890039058661514e-08,3.204009301760209e-08,1.0113386905604816e-08,8.978827436306803e-08,8.935889122700042e-09
5.2245087510521575,5.830993155830434e-08,3.1740387175323e-08,1.011940813516926e-08,8.884301383190268e-08,8.76798335944448e-09
5.23611877049894,5.769655945805294e-08,3.157273376796499e-08,9.96984508085924e-09,8.759993025342433e-08,8.861456717483108e-09
5.247728789945723,5.7880331266124096e-08,3.082892314825862e-08,9.868033869072908e-09,8.722563054664969e-08,8.633701978085493e-09
5.2593388093925055,5.7504850835730626e-08,3.1071430557516363e-08,9.579713819034983e-09,8.669116800587622e-08,8.615573102522589e-09
5.270948828839288,5.71571457766893e-08,3.073283456398377e-08,9.689975819844197e-09,8.596151444970257e-08,8.57244308158899e-09
5.282558848286071,5.58250187738608e-08,3.012651292996776e-08,9.472306176800435e-09,8.508197281476602e-08,8.429033017975195e-09
5.294168867732853,5.526136488751737e-08,3.034882970971549e-08,9.600452187398342e-09,8.421849709696978e-08,8.525904167205447e-09
5.305778887179636,5.566136802391426e-08,3.000755084718701e-08,9.499497860764623e-09,8.340589878947118e-08,8.430494998072442e-09
5.317388906626418,5.447181228706408e-08,2.9840962750642626e-08,9.306661729942902e-09,8.304429664630066e-08,8.383879077153014e-09
5.328998926073201,5.4171863817567195e-08,2.951656571663356e-08,9.166742938874858e-09,8.204347504122899e-08,8.15459799708114e-09
5.340608945519983,5.444014357233049e-08,2.9139244544549884e-08,9.097706268541462e-09,8.149432962915186e-08,8.206607581869497e-09
5.352218964966766,5.306442478054755e-08,2.8881235927402435e-08,9.09999525525744e-09,8.068039331077943e-08,8.136042708661717e-09
5.363828984413548,5.3152106472424314e-08,2.9364842491164523e-08,9.003418881329758e-09,8.045339275414815e-08,7.964620541930373e-09
5.375439003860331,5.236623614278315e-08,2.8332314478580828e-08,9.080797278183052e-09,7.949250399833853e-08,8.023246718198785e-09
5.387049023307114,5.2513548869523814e-08,2.8495909768968085e-08,9.10499870485598e-09,7.906908318529966e-08,7.881210243244705e-09
5.398659042753896,5.165762379197692e-08,2.8023406789755358e-08,8.759913720668602e-09,7.858705361655181e-08,7.724809664991538e-09
5.410269062200679,5.14397116416934e-08,2.7925472924039193e-08,8.727938558784837e-09,7.772431854985042e-08,7.792928675895361e-09
5.421879081647461,5.134124371899256e-08,2.7641636790238965e-08,8.854701481874074e-09,7.740713721526799e-08,7.646702581479054e-09
5.433489101094244,5.050821822414096e-08,2.7368740223672882e-08,8.544935148176143e-09,7.646121015338851e-08,7.663142288066619e-09
5.445099120541026,5.023077935784597e-08,2.7047800276262778e-08,8.622241931726548e-09,7.608436011613567e-08,7.497453258715827e-09
5.456709139987809,4.97435522827233e-08,2.695721448485435e-08,8.537591385313003e-09,7.556580673097166e-08,7.465525666944668e-09
5.468319159434591,4.9612547423996186e-08,2.7007585242279977e-08,8.460970533827493e-09,7.480701681537667e-08,7.58122965969521e-09
5.479929178881374,4.8653435990416205e-08,2.6745646312431004e-08,8.567781127809029e-09,7.451849234524997e-08,7.412634893987351e-09
5.491539198328157,4.862860712742846e-08,2.6412924776824473e-08,8.355461763884083e-09,7.350321958956222e-08,7.421372791250928e-09
5.503149217774939,4.819302827240493e-08,2.620149380904668e-08,8.169105875665533e-09,7.340880889100865e-08,7.321432193132479e-09
5.514759237221722,4.7810029848130896e-08,2.579566368942466e-08,8.078918772456447e-09,7.270854683760748e-08,7.232295408369848e-09
5.526369256668504,4.7700649906616814e-08,2.554428512035875e-08,8.193576683668344e-09,7.198710159531349e-08,7.1497253758869254e-09
5.537979276115287,4.6559116740309546e-08,2.5702939289477598e-08,8.050453790213145e-09,7.139825524053336e-08,7.1767839681690785e-09
5.549589295562069,4.705335443036385e-08,2.5424705530427387e-08,7.845114835248292e-09,7.093939370106452e-08,7.122093157011506e-09
5.561199315008852,4.684371484526668e-08,2.5326862490527915e-08,7.971015331871847e-09,7.020932063766894e-08,7.15247267303588e-09
5.572809334455634,4.589208609749686e-08,2.5085991133204925e-08,7.902279436487165e-09,6.973525128220891e-08,7.003148325447251e-09
5.584419353902417,4.621737597632373e-08,2.530960210183014e-08,7.766740709747952e-09,6.947500252037874e-08,6.874923867025212e-09
5.596029373349199,4.559628851926759e-08,2.4869761593951054e-08,7.852704189386236e-09,6.87526757226434e-08,6.985071738367758e-09
5.607639392795982,4.483896256458518e-08,2.4507315448336663e-08,7.775560554630727e-09,6.83819877678326e-08,6.77310451144284e-09
5.619249412242765,4.5083883460213535e-08,2.4373478851747443e-08,7.580717645085654e-09,6.77038834013666e-08,6.844143956857002e-09
5.630859431689547,4.427340999014624e-08,2.4260812679688897e-08,7.654797703438373e-09,6.760271671618689e-08,6.717300121982872e-09
5.64246945113633,4.446190880108331e-08,2.4032508818443914e-08,7.536431369632763e-09,6.697181628138022e-08,6.763603584770764e-09
5.654079470583112,4.345165896541551e-08,2.3728305322808068e-08,7.414300692025999e-09,6.634213424317315e-08,6.646054038106501e-09
5.665689490029895,4.3252548510893175e-08,2.3590602812473482e-08,7.494125299912224e-09,6.598711017182375e-08,6.487573733682217e-09
5.677299509476677,4.3431497763138784e-08,2.3582678015244558e-08,7.487446255414412e-09,6.570068490077804e-08,6.536295482862857e-09
5.68890952892346,4.2956336001779734e-08,2.3332071609598038e-08,7.287796660089619e-09,6.519355951305765e-08,6.569933169713948e-09
5.700519548370242,4.2722921617767766e-08,2.3167923619663382e-08,7.2508130239328215e-09,6.441505532716965e-08,6.4394169875233655e-09
5.712129567817025,4.207585239078739e-08,2.3006910038314483e-08,7.2007870491629844e-09,6.419681249364962e-08,6.379079975087395e-09
5.723739587263808,4.216825123622161e-08,2.2938856251302134e-08,7.244412565671365e-09,6.36839933326351e-08,6.327496958390855e-09
5.7353496067105905,4.1345723081762614e-08,2.2697933674050093e-08,7.142514402533151e-09,6.319676273533801e-08,6.333458110701142e-09
5.746959626157373,4.152968521860484e-08,2.2434912997348976e-08,7.093127092932028e-09,6.25939073773003e-08,6.332831992412562e-09
5.7585696456041555,4.1003982070229e-08,2.2446641438367394e-08,7.156355278064038e-09,6.209097689608477e-08,6.267620870160911e-09
5.7701796650509385,4.096313335538654e-08,2.2143175364859017e-08,7.087452417566983e-09,6.183372776256542e-08,6.218055891977348e-09
5.781789684497721,4.0170732344208187e-08,2.1992819132517407e-08,6.869095932621553e-09,6.170280310077942e-08,6.092840785383386e-09
5.7933997039445035,4.006663492497728e-08,2.189854284085478e-08,6.851545983167919e-09,6.114538279386664e-08,6.051616986609769e-09
5.805009723391286,3.9833008764570425e-08,2.175382378247052e-08,6.978267541083646e-09,6.068398807739127e-08,6.066781651041376e-09
5.816619742838069,3.9377122224514555e-08,2.1581111592217305e-08,6.7869201456202855e-09,6.014093249668178e-08,6.080426200126407e-09
5.828229762284851,3.9443262878470875e-08,2.1413128461468406e-08,6.698838388732644e-09,5.998299797077217e-08,5.975470984759846e-09
5.839839781731634,3.9260651325330864e-08,2.1181298789148915e-08,6.660098176400393e-09,5.941274468304008e-08,5.941216987364039e-09
5.851449801178417,3.8962409430089704e-08,2.1155915555205186e-08,6.660182745339541e-09,5.8955032149426026e-08,5.867816509345024e-09
5.863059820625199,3.8753463584776454e-08,2.0992049788183983e-08,6.572304676818287e-09,5.862450149769688e-08,5.8033054673650254e-09
5.874669840071982,3.8262894856800305e-08,2.0722797451378806e-08,6.50840092388933e-09,5.8114170803572575e-08,5.728152018491468e-09
5.886279859518764,3.803261375709194e-08,2.0659893895974197e-08,6.511324487521827e-09,5.779298434406287e-08,5.732373162494167e-09
5.897889878965547,3.8373511604569835e-08,2.062798026382045e-08,6.448468298970397e-09,5.752307729852221e-08,5.745368257912413e-09
5.909499898412329,3.752189078866877e-08,2.0419605622146653e-08,6.38661692530024e-09,5.7081239772338975e-08,5.687210032601827e-09
5.921109917859112,3.710899808968885e-08,2.0276442333080716e-08,6.3070782200864135e-09,5.688315804202955e-08,5.599777307528458e-09
5.932719937305894,3.680526459672752e-08,1.983942231010615e-08,6.3601635278313375e-09,5.6268109661712e-08,5.6479486282682776e-09
5.944329956752677,3.689339798769297e-08,1.9891043297592734e-08,6.338390662940085e-09,5.5946155267113425e-08,5.564004904771192e-09
5.95593997619946,3.63801730649995e-08,1.9831560697243082e-08,6.219024326852432e-09,5.5468679638882375e-08,5.617514742612144e-09
5.967549995646242,3.675925480492992e-08,1.971335176768691e-08,6.104921812794487e-09,5.5239787758748925e-08,5.521820175251363e-09
5.979160015093025,3.616395492044964e-08,1.9837481268326146e-08,6.104843815231621e-09,5.4777316636223714e-08,5.46708216629728e-09
5.990770034539807,3.5712502678191445e-08,1.9348037176756798e-08,6.114375715161931e-09,5.444524618581299e-08,5.444196053841766e-09
6.00238005398659,3.56612111273641e-08,1.9445101867469313e-08,6.1740453125195464e-09,5.414727733407832e-08,5.435502705475512e-09
6.013990073433372,3.534989252829778e-08,1.912490087774429e-08,6.140083411235495e-09,5.3754033903136036e-08,5.331486633335877e-09
6.025600092880155,3.5292310816731206e-08,1.9293187112859956e-08,6.0803879404041e-09,5.3446922626132575e-08,5.336325486532874e-09
6.037210112326937,3.462956870580853e-08,1.9254494029168768e-08,5.97939604524747e-09,5.3016733929042e-08,5.266413348350953e-09
6.04882013177372,3.472095866461445e-08,1.9003855008785068e-08,5.909956864013237e-09,5.265931908759552e-08,5.292298413134653e-09
6.060430151220503,3.479739337738105e-08,1.8813013679599225e-08,5.7773843576532615e-09,5.238353771251744e-08,5.251270143364866e-09
6.072040170667285,3.435921513676567e-08,1.873462355660015e-08,5.837994565028668e-09,5.201142106733127e-08,5.238531527950172e-09
6.083650190114068,3.407088634026106e-08,1.8591468894719024e-08,5.746474185446354e-09,5.1658534165618906e-08,5.113034263244815e-09
6.09526020956085,3.395312077132616e-08,1.8546424908030932e-08,5.813586771981928e-09,5.1291701539951536e-08,5.103037224943511e-09
6.106870229007633,3.350089878799195e-08,1.8374188824253548e-08,5.757775320497346e-09,5.1100643933030605e-08,5.159933576167436e-09
6.118480248454415,3.319272170990185e-08,1.8141792046160683e-08,5.751270046223211e-09,5.078945513535688e-08,5.02283847302991e-09
6.130090267901198,3.354105290376016e-08,1.811122779706715e-08,5.751129075151767e-09,5.032179324725453e-08,5.137066749678949e-09
6.14170028734798,3.326725807456603e-08,1.791503090028791e-08,5.621584663423978e-09,5.0129557600111025e-08,4.956843181964879e-09
6.153310306794763,3.3240070234282174e-08,1.7885559923047402e-08,5.561069025606853e-09,4.990793829610285e-08,4.914467107536239e-09
6.164920326241545,3.2782952681685916e-08,1.7729625841205688e-08,5.5356987195938364e-09,4.949672193404493e-08,4.95617609132908e-09
6.176530345688328,3.201870668076177e-08,1.7629708436949463e-08,5.622162947943583e-09,4.930419208747349e-08,4.930811537630622e-09
6.188140365135111,3.231689722389649e-08,1.742833834295059e-08,5.4908939521983e-09,4.887226471131012e-08,4.915196993676111e-09
6.199750384581893,3.187244921050374e-08,1.7236615418912668e-08,5.463346471552779e-09,4.860618891438489e-08,4.828105687726018e-09
6.211360404028676,3.188001429821001e-08,1.725131322613816e-08,5.454988151633289e-09,4.826609512615587e-08,4.8434217115010195e-09
6.222970423475458,3.1777791800769865e-08,1.6938489628447595e-08,5.445980742796699e-09,4.80608159323496e-08,4.797213096464479e-09
6.234580442922241,3.1467052233375666e-08,1.7068313407232306e-08,5.363837201540149e-09,4.766322862438502e-08,4.753319271686975e-09
6.246190462369023,3.1230560813292795e-08,1.6804953554559312e-08,5.407663279737231e-09,4.7340435906090045e-08,4.6903111783922e-09
6.257800481815806,3.0975612727211734e-08,1.686063002962212e-08,5.302184091411827e-09,4.7138518253919515e-08,4.671706893555346e-09
6.2694105012625885,3.0918741693897147e-08,1.6720631266333224e-08,5.27392175335571e-09,4.6777619042039573e-08,4.677035407103347e-09
6.2810205207093714,3.078725982319122e-08,1.6568197556069367e-08,5.279796639213786e-09,4.660347790707306e-08,4.617273589344487e-09
6.292630540156154,3.058180826086899e-08,1.6511688641854832e-08,5.1786812131484334e-09,4.6278590327787796e-08,4.620028524588025e-09
6.3042405596029365,3.0540736115131965e-08,1.6488998546752636e-08,5.048559298799856e-09,4.601229763164474e-08,4.611987224942583e-09
6.3158505790497195,3.0031806302138186e-08,1.6345959427707546e-08,5.129324064750449e-09,4.5744020462760154e-08,4.515627640070499e-09
6.3274605984965016,3.010283248537632e-08,1.6292899100056045e-08,5.1196146919307895e-09,4.557645456852414e-08,4.527594462739089e-09
6.3390706179432845,3.0220046865832655e-08,1.6310877159736034e-08,5.1297758977392144e-09,4.514169232137237e-08,4.4958482857565e-09
6.350680637390067,2.9812009101046037e-08,1.6143030911395577e-08,5.011299206585839e-09,4.505293380869444e-08,4.492290293744254e-09
6.36229065683685,2.9503640560730092e-08,1.6095936653446744e-08,5.035538547824543e-09,4.460259240298153e-08,4.3676595668223536e-09
6.373900676283632,2.9202704421745346e-08,1.5969090429045618e-08,4.9761793600944724e-09,4.4427530475780314e-08,4.435904442153111e-09
6.385510695730415,2.9097326098205487e-08,1.5680863107451886e-08,4.875089843024043e-09,4.423423128934683e-08,4.440568057629736e-09
6.397120715177197,2.9056876309486066e-08,1.5655844725170345e-08,4.802324113081454e-09,4.405344657559824e-08,4.420917122083109e-09
6.40873073462398,2.859401629499256e-08,1.563134600095547e-08,4.897265276532545e-09,4.3650152822162954e-08,4.359443724634166e-09
6.420340754070763,2.8785354879468836e-08,1.5450879735471775e-08,4.862581667280291e-09,4.3477706968715086e-08,4.275186415973217e-09
6.431950773517545,2.8627154348947744e-08,1.5430376514273034e-08,4.836060782645331e-09,4.311458346288141e-08,4.3650968039261896e-09
6.443560792964328,2.8309933068774273e-08,1.54257732742694e-08,4.831923405251645e-09,4.299290199238668e-08,4.238319555834287e-09
6.45517081241111,2.856236750897357e-08,1.5311618534976694e-08,4.807240735183858e-09,4.2561290654101804e-08,4.275293810266767e-09
6.466780831857893,2.7699934837530504e-08,1.5144188038872582e-08,4.821036579920866e-09,4.2471470894377815e-08,4.2324314414134025e-09
6.478390851304675,2.760413360181624e-08,1.5057116737685984e-08,4.719002700850836e-09,4.215199522687973e-08,4.212687128812022e-09
6.490000870751458,2.7869505603583673e-08,1.5042970575623912e-08,4.702502570165624e-09,4.1888364370646584e-08,4.230332454568453e-09
6.50161089019824,2.7406420412250484e-08,1.4847092545099259e-08,4.683936622144814e-09,4.1705631504526904e-08,4.130651207369512e-09
6.513220909645023,2.7169202567428253e-08,1.4916697699868854e-08,4.714303081698707e-09,4.1421779308020233e-08,4.130377368422908e-09
6.524830929091806,2.7037406851466324e-08,1.4833600240149915e-08,4.585598554905327e-09,4.1234772665116474e-08,4.1096423969754234e-09
6.536440948538588,2.713047438666299e-08,1.4678111384307427e-08,4.598844245389475e-09,4.1208248608855e-08,4.035548254510046e-09
6.548050967985371,2.7054563862529338e-08,1.458188741167307e-08,4.609936815562018e-09,4.0849628054318376e-08,4.078621871897759e-09
6.559660987432153,2.662479065659717e-08,1.44865177750149e-08,4.610488318700974e-09,4.05483761701962e-08,4.067837718894805e-09
6.571271006878936,2.652554766292151e-08,1.4379457835966633e-08,4.522008825921408e-09,4.0240923214495306e-08,3.996936571450242e-09
6.582881026325718,2.6227515200249725e-08,1.4365864249538852e-08,4.553777814909221e-09,4.00997411112934e-08,3.99966706389967e-09
6.594491045772501,2.6112329710331886e-08,1.429882448814156e-08,4.548747277896925e-09,4.00467824893934e-08,3.991171377020285e-09
6.606101065219283,2.646677193713803e-08,1.4142395139032802e-08,4.474439564125504e-09,3.9682606766661504e-08,3.9574241609536024e-09
6.617711084666066,2.6094727126479934e-08,1.4125977313679029e-08,4.4467050119739864e-09,3.9501411824024236e-08,3.945563801156297e-09
6.629321104112848,2.5857114994190275e-08,1.3939065814200927e-08,4.439097993699667e-09,3.922096191174729e-08,3.936398831255548e-09
6.640931123559631,2.5651337626128142e-08,1.4016314975096008e-08,4.347144064022418e-09,3.9133969451530015e-08,3.8806711713148715e-09
6.652541143006414,2.5765926762968272e-08,1.3942236675724565e-08,4.4556275121244866e-09,3.889179908959534e-08,3.8815515218844e-09
6.664151162453196,2.566730751812477e-08,1.3848069524549996e-08,4.385663503538353e-09,3.866010998890639e-08,3.855809921524764e-09
6.675761181899979,2.5256957257674492e-08,1.3726567080086114e-08,4.307692185091826e-09,3.836160551860894e-08,3.833001200864325e-09
6.687371201346761,2.4957072871866418e-08,1.3705629856217998e-08,4.273953386502337e-09,3.8202971148408466e-08,3.8481768825371495e-09
6.698981220793544,2.47508554983516e-08,1.365783746509079e-08,4.305167591032382e-09,3.796407787049749e-08,3.805852898289307e-09
6.710591240240326,2.4860914541660857e-08,1.3429573913565628e-08,4.267604998892485e-09,3.785018783342873e-08,3.8030606736139465e-09
6.722201259687109,2.450008694251037e-08,1.345963551725906e-08,4.2165976747382794e-09,3.7700648138472623e-08,3.707985378922338e-09
6.733811279133891,2.4553489334961973e-08,1.3321413237432217e-08,4.159490440670282e-09,3.744580818586198e-08,3.7152276474213772e-09
6.745421298580674,2.45401026943903e-08,1.3255382651113146e-08,4.1219485791039724e-09,3.719062816392604e-08,3.689039451524861e-09
6.757031318027457,2.4375464741807395e-08,1.3222694833537026e-08,4.180555458410186e-09,3.6972701783279785e-08,3.6548468798516028e-09
6.768641337474239,2.4475314308059312e-08,1.313128430394343e-08,4.173740568599035e-09,3.687955711305732e-08,3.6596876195202695e-09
6.780251356921022,2.4297071239471297e-08,1.3134284808116025e-08,4.130880390447247e-09,3.6651017423003526e-08,3.626296020246283e-09
6.791861376367804,2.4411464849387803e-08,1.3092940719943086e-08,4.052776813238437e-09,3.6503636009286793e-08,3.6021286515258925e-09
6.803471395814587,2.372987086512445e-08,1.3081324632193093e-08,4.090451083922532e-09,3.6123570545554004e-08,3.6328851518637773e-09
6.8150814152613695,2.364025254373946e-08,1.293061473752053e-08,4.085162991497034e-09,3.601052713907686e-08,3.629718777966306e-09
6.826691434708152,2.3865351357632893e-08,1.2843061336844344e-08,4.0682492686821385e-09,3.585518548981464e-08,3.5917947694382493e-09
6.8383014541549345,2.3214936836315558e-08,1.2755061187292382e-08,4.060691267859762e-09,3.572122912022496e-08,3.5780546103912024e-09
6.8499114736017175,2.3588406989055355e-08,1.2564032713077889e-08,4.010145941881064e-09,3.551208347036701e-08,3.560477503058976e-09
6.8615214930485005,2.3167574189998863e-08,1.2730317990084979e-08,3.96620227941967e-09,3.539013699230068e-08,3.5415318232145195e-09
6.8731315124952825,2.3041127069829242e-08,1.244957949303154e-08,3.958840739468448e-09,3.514712671349474e-08,3.511572086697606e-09
6.8847415319420655,2.3053467913064163e-08,1.24739159194771e-08,3.937108741886149e-09,3.499088687886107e-08,3.4958252349034534e-09
6.896351551388848,2.2872617281292567e-08,1.2335770732040745e-08,3.877541750829856e-09,3.4759946469649466e-08,3.4544174083748283e-09
6.907961570835631,2.282467103621738e-08,1.2412805632849457e-08,3.946520976134291e-09,3.471772710948068e-08,3.5002829953616575e-09
6.919571590282413,2.2635541561772243e-08,1.2213862335727134e-08,3.874717136044083e-09,3.452462164347401e-08,3.429122005238991e-09
6.931181609729196,2.2644470569102516e-08,1.2230952027024209e-08,3.910339411915011e-09,3.433156761534923e-08,3.4389071051239004e-09
6.942791629175978,2.22433858810485e-08,1.2258011463685386e-08,3.835874879362567e-09,3.4058460514532117e-08,3.369361793703614e-09
6.954401648622761,2.241928908826112e-08,1.2131797642857125e-08,3.817953800901483e-09,3.38946782857514e-08,3.4084287465013416e-09
6.966011668069543,2.1839440966657464e-08,1.2069470245292001e-08,3.820383196153019e-09,3.375815356003975e-08,3.417144349234518e-09
6.977621687516326,2.2108440946808114e-08,1.1980386135961096e-08,3.78049122538106e-09,3.3488368965790434e-08,3.332579101543247e-09
6.989231706963109,2.1934268648863702e-08,1.1953422411936534e-08,3.776136146544128e-09,3.327985661642536e-08,3.3529315037311727e-09
7.000841726409891,2.201339631740096e-08,1.1843553132393008e-08,3.7098019243778766e-09,3.327124779054105e-08,3.3235111732767005e-09
7.012451745856674,2.1871595403515437e-08,1.2000526888498063e-08,3.6947838183124415e-09,3.304962403290844e-08,3.298884726308768e-09
7.024061765303456,2.179445670709163e-08,1.166959347585606e-08,3.691974534919626e-09,3.2996274843042086e-08,3.272539941422636e-09
7.035671784750239,2.1783025619941993e-08,1.1759104930480712e-08,3.6840210308010526e-09,3.2747487586559564e-08,3.251489811259974e-09
7.047281804197021,2.1541230198052398e-08,1.1684835715856826e-08,3.710951832221298e-09,3.2534562978000724e-08,3.2659846868303088e-09
7.058891823643804,2.1183162484219295e-08,1.1640929799091133e-08,3.6616943416704556e-09,3.253423164508615e-08,3.231899660880836e-09
7.070501843090586,2.12579622782129e-08,1.1538600589465655e-08,3.6171976707534615e-09,3.230361507342026e-08,3.2220712206719526e-09
7.082111862537369,2.123017293050927e-08,1.1493501407866283e-08,3.6357961286219623e-09,3.222538434343431e-08,3.238943351506334e-09
7.093721881984152,2.112436685650029e-08,1.1401672309820047e-08,3.6394951490170346e-09,3.1960855522087624e-08,3.23116212624744e-09
7.105331901430934,2.0947873010478452e-08,1.1389131370537025e-08,3.6124564959846745e-09,3.180074206077301e-08,3.1619760726050613e-09
7.116941920877717,2.0950094261292137e-08,1.131350731195244e-08,3.550449124157575e-09,3.174739054207104e-08,3.1766797299341888e-09
7.128551940324499,2.0584213455705085e-08,1.1262460702481652e-08,3.5470654516883133e-09,3.143446528474323e-08,3.127474991792759e-09
7.140161959771282,2.056347503717651e-08,1.1198748543811941e-08,3.5815022943362244e-09,3.136503366881524e-08,3.133664313534481e-09
7.151771979218064,2.0502949975562258e-08,1.1162516822503795e-08,3.5038781369248933e-09,3.128837527271524e-08,3.109364864725183e-09
7.163381998664847,2.0600138118504026e-08,1.1113292498849257e-08,3.505644888721147e-09,3.1128571671746175e-08,3.1017470948636558e-09
7.174992018111629,2.0417908305377167e-08,1.1091219271036261e-08,3.4783240594105163e-09,3.093962074129964e-08,3.1186412713001496e-09
7.186602037558412,2.0286718370867676e-08,1.1022010979073966e-08,3.4517456200072483e-09,3.077835285484551e-08,3.076931418273517e-09
7.198212057005194,2.0125625904503038e-08,1.0899218955208842e-08,3.4451547484080323e-09,3.0602417500937074e-08,3.042365245102678e-09
7.209822076451977,1.9810157523733895e-08,1.097759368183413e-08,3.4707685111069746e-09,3.05123114151138e-08,3.0549780957287143e-09
7.22143209589876,1.9892947932361254e-08,1.0829167069543416e-08,3.4217287324331446e-09,3.036204002685872e-08,2.985627546958196e-09
7.233042115345542,1.992447515070738e-08,1.0846708718669601e-08,3.404462993136676e-09,3.024848677516692e-08,3.0110184015598853e-09
7.244652134792325,1.9757165930877098e-08,1.0667946617005574e-08,3.402564840715227e-09,3.006977943057386e-08,2.9741567596956915e-09
7.256262154239107,1.988842504432471e-08,1.0683966969263237e-08,3.3973257795684356e-09,2.996143071367351e-08,2.9915292245567107e-09
7.26787217368589,1.9570868661211995e-08,1.066340929060383e-08,3.401099504616645e-09,2.9713022325064262e-08,2.9528310499341415e-09
7.279482193132672,1.9729575388388488e-08,1.0612047646759376e-08,3.364592780504436e-09,2.965761257606912e-08,2.975651448322065e-09
7.291092212579455,1.9119990556564963e-08,1.0493074357701892e-08,3.3298378076741126e-09,2.954301830326491e-08,2.9404708022545355e-09
7.302702232026237,1.930368021434196e-08,1.0527983011971555e-08,3.337931574668592e-09,2.9349552604584693e-08,2.937678446953252e-09
7.31431225147302,1.9430280483030983e-08,1.0457643544632544e-08,3.304040789329471e-09,2.928255549224217e-08,2.8640706851131315e-09
7.325922270919803,1.9006415182625215e-08,1.0347165074459873e-08,3.3038928145378506e-09,2.9084411722705864e-08,2.949216778688683e-09
7.337532290366585,1.9051483120318292e-08,1.0274670116269645e-08,3.254153411393782e-09,2.8927779483171987e-08,2.8571569771494718e-09
7.349142309813368,1.90170528621827e-08,1.0256046075495147e-08,3.2341262006967457e-09,2.8849220953077465e-08,2.857310817585535e-09
7.36075232926015,1.8812208315761296e-08,1.0253833983677831e-08,3.2430151937271304e-09,2.8772496401688898e-08,2.8635664238897284e-09
7.372362348706933,1.8951537233424007e-08,1.0225032542190603e-08,3.225023685668847e-09,2.85841540168913e-08,2.86637430551841e-09
7.3839723681537155,1.872041520706265e-08,1.0249501832248135e-08,3.197938441046052e-09,2.8416172394182237e-08,2.846528327802074e-09
7.3955823876004985,1.8576443952943782e-08,1.0045975135704644e-08,3.1978324295848486e-09,2.8356933228294433e-08,2.8299957195906563e-09
7.4071924070472805,1.8564013953795505e-08,1.0098649004871279e-08,3.1779960067432185e-09,2.8139521112801077e-08,2.7733589987671114e-09
7.4188024264940635,1.8580493595097718e-08,9.994194573242084e-09,3.164365810437285e-09,2.805160386808292e-08,2.8152440580072687e-09
7.430412445940846,1.8348795492934707e-08,9.961282154469512e-09,3.1374794627528346e-09,2.7914926461828725e-08,2.7573945168775057e-09
7.442022465387629,1.856641909514229e-08,9.963255216748938e-09,3.122308623991521e-09,2.791075531539018e-08,2.770513019840754e-09
7.4536324848344115,1.8154919603837582e-08,9.911000495215045e-09,3.1339748894934327e-09,2.7692904747421672e-08,2.738154868908883e-09
7.465242504281194,1.7900970130145123e-08,9.88106219471155e-09,3.097042769890208e-09,2.761639693529737e-08,2.7304791018939938e-09
7.476852523727977,1.813324881065681e-08,9.749132619455145e-09,3.0963912617975596e-09,2.744615213024744e-08,2.698298179155197e-09
7.488462543174759,1.773919174297114e-08,9.74022642505067e-09,3.083369468817858e-09,2.7329653624720358e-08,2.763391978163108e-09
7.500072562621542,1.803963619061413e-08,9.748237369029375e-09,3.0757827275492155e-09,2.7197953002122418e-08,2.699297490840531e-09
7.511682582068324,1.772882805983539e-08,9.695312728135092e-09,3.088852848321952e-09,2.7025723435149814e-08,2.7098355963870075e-09
7.523292601515107,1.778551673742329e-08,9.662792005855216e-09,3.04171149871083e-09,2.69910148994223e-08,2.6861297436806417e-09
7.534902620961889,1.778254977742707e-08,9.591396732172737e-09,3.0373694277982387e-09,2.688804923101329e-08,2.6573821010146764e-09
7.546512640408672,1.7542354253069138e-08,9.562787618814403e-09,3.0026630032780177e-09,2.6738238414240044e-08,2.7206719865219188e-09
7.558122659855455,1.7568105978758303e-08,9.53507194276706e-09,2.9938814525609566e-09,2.6650615722001916e-08,2.6457813175724884e-09
7.569732679302237,1.751074156932478e-08,9.426476161506483e-09,2.9790169898465377e-09,2.645117896833514e-08,2.625122711584373e-09
7.58134269874902,1.7317322393850153e-08,9.452519023872523e-09,2.978637881149382e-09,2.642701480241237e-08,2.6285024284991793e-09
7.592952718195802,1.720195273028521e-08,9.412184265189895e-09,2.9490115308201135e-09,2.6280273830577263e-08,2.6219073338163284e-09
7.604562737642585,1.726590343699573e-08,9.382731365453893e-09,2.962688682768573e-09,2.621527929459299e-08,2.6252541909657706e-09
7.616172757089367,1.7066596910479934e-08,9.285108189515985e-09,2.9167182078636004e-09,2.6036658295521636e-08,2.5863911854653656e-09
7.62778277653615,1.7100585800005356e-08,9.252649108215615e-09,2.9296306570512153e-09,2.588213956589121e-08,2.5837159734206006e-09
7.639392795982932,1.7047473410498933e-08,9.182149555497387e-09,2.910055576560299e-09,2.5863355066609052e-08,2.586755750600185e-09
7.651002815429715,1.6772518803174583e-08,9.182768143844901e-09,2.8798990135456384e-09,2.568360146824131e-08,2.5966349851605935e-09
7.662612834876498,1.6754972545093165e-08,9.095320302040636e-09,2.8688830251091844e-09,2.5591443949533205e-08,2.5585134992429357e-09
7.67422285432328,1.66879852979764e-08,9.165538153226309e-09,2.8862891293172824e-09,2.5461090889553638e-08,2.531273580952877e-09
7.685832873770063,1.659725176419088e-08,9.096137400676563e-09,2.858008136632578e-09,2.5383176490374137e-08,2.5206886673643432e-09
7.697442893216845,1.6765590675395774e-08,9.066694491371844e-09,2.8460484557526925e-09,2.5302977746995422e-08,2.504569760224495e-09
7.709052912663628,1.6519921833530444e-08,9.02156689872713e-09,2.806463217183911e-09,2.5119526885600373e-08,2.5074485908902695e-09
7.72066293211041,1.6684287150197313e-08,9.057197336182458e-09,2.8213815259464023e-09,2.506762157588107e-08,2.4981788716150307e-09
7.732272951557193,1.6329849832833912e-08,8.990667553880539e-09,2.7967196681264572e-09,2.4937832343561157e-08,2.457784404025128e-09
7.743882971003975,1.6474195601767852e-08,8.862934041172811e-09,2.796102042964207e-09,2.4824329888761976e-08,2.5118970200279276e-09
7.755492990450758,1.6318989119645732e-08,8.821365580547853e-09,2.756825165204947e-09,2.4754002507573676e-08,2.4811394295406593e-09
7.76710300989754,1.6184460621709877e-08,8.839310963466796e-09,2.7684770159215594e-09,2.46793099768119e-08,2.4584999904809603e-09
7.778713029344323,1.615779036177692e-08,8.777904251482332e-09,2.7740215557222808e-09,2.4522910107939445e-08,2.434359483081501e-09
7.790323048791106,1.6139470169783397e-08,8.694826184890721e-09,2.7518692575283363e-09,2.444386304280671e-08,2.4756412934307714e-09
7.801933068237888,1.591312918529316e-08,8.674074881884226e-09,2.7423251348914705e-09,2.4358638026259574e-08,2.424276129691976e-09
7.813543087684671,1.5967483091333404e-08,8.695288434329486e-09,2.7316649414675724e-09,2.4285929640778006e-08,2.4099028447763348e-09
7.825153107131453,1.5902328489761148e-08,8.688024580095592e-09,2.731530643832044e-09,2.414976565389018e-08,2.455887900878015e-09
7.836763126578236,1.5875538934848083e-08,8.581813816020282e-09,2.7139938869815326e-09,2.4064082527731794e-08,2.373857105386079e-09
7.848373146025018,1.5738597338188525e-08,8.559787548075451e-09,2.6972873751421004e-09,2.3922676948644566e-08,2.4009139399733804e-09
7.859983165471801,1.5585222120699616e-08,8.561967150001588e-09,2.6781468798320352e-09,2.3847747199344322e-08,2.350996699774048e-09
7.871593184918583,1.5567909190852387e-08,8.49118690829333e-09,2.6731795752363134e-09,2.373938923526196e-08,2.362884927770466e-09
7.883203204365366,1.562841108864868e-08,8.408615779821244e-09,2.6734427530647268e-09,2.362785491359941e-08,2.3343461600693105e-09
7.894813223812149,1.5481446148578567e-08,8.363140571268808e-09,2.654018894183469e-09,2.3554101794879656e-08,2.3447601233361458e-09
7.906423243258931,1.5459470292722027e-08,8.401508264158087e-09,2.6488129767070226e-09,2.348420901844958e-08,2.362136496338007e-09
7.918033262705714,1.5326477703219092e-08,8.33978092045367e-09,2.611651728361774e-09,2.338287247390531e-08,2.3494777960901296e-09
7.9296432821524965,1.5364179177242748e-08,8.330471804761186e-09,2.6153577158261067e-09,2.33017218092307e-08,2.340207974407543e-09
7.9412533015992794,1.528525829796943e-08,8.248262383902231e-09,2.609885529180725e-09,2.315885439385015e-08,2.3208220082204106e-09
7.9528633210460615,1.5175707202211688e-08,8.242372711357483e-09,2.592829655344715e-09,2.3037386635770897e-08,2.30236268722991e-09
7.9644733404928445,1.5143681370590057e-08,8.225503334273657e-09,2.5719983232226226e-09,2.2996977164822722e-08,2.295517554178768e-09
7.976083359939627,1.5012553097419046e-08,8.183370462223527e-09,2.579972423191468e-09,2.2912642741017476e-08,2.301124207111895e-09
7.9876933793864096,1.50143729754146e-08,8.11752837397549e-09,2.536973368731329e-09,2.2866264074765066e-08,2.272837725793854e-09
7.999303398833192,1.496860748061108e-08,8.182152003789265e-09,2.5467042034312763e-09,2.274841157276744e-08,2.2849194740553207e-09
8.010913418279975,1.4951367594947052e-08,8.033833262835982e-09,2.5552655487980067e-09,2.265531542957018e-08,2.2700918166727204e-09
8.022523437726758,1.4754435151711144e-08,8.066176387592709e-09,2.544805744651731e-09,2.2584468872665636e-08,2.2712931803441283e-09
8.03413345717354,1.4795246329911118e-08,8.021239333728314e-09,2.5117393565859012e-09,2.2450386414376528e-08,2.2523914410496687e-09
8.045743476620322,1.46924681645185e-08,8.033619039160605e-09,2.533258395628252e-09,2.2353351661617813e-08,2.250100695265579e-09
8.057353496067105,1.4607927249582717e-08,7.985879083492771e-09,2.509884124904734e-09,2.2306121947139368e-08,2.2134818773104245e-09
8.068963515513888,1.4645163018541335e-08,7.966633009626567e-09,2.4980968857874676e-09,2.2188194099042896e-08,2.1935632280837614e-09
8.08057353496067,1.4570803055320799e-08,7.914232517552012e-09,2.4881170542784715e-09,2.216214720170358e-08,2.1896486758829183e-09
8.092183554407452,1.4559394276870323e-08,7.87346354040676e-09,2.471628524733048e-09,2.197195347817282e-08,2.186165001574831e-09
8.103793573854235,1.4518823137520657e-08,7.802706532330015e-09,2.4679371422392914e-09,2.1959102195992513e-08,2.1759451108087213e-09
8.115403593301018,1.4469985570068812e-08,7.778942819066758e-09,2.47639085487605e-09,2.184710480087531e-08,2.1713068665843425e-09
8.1270136127478,1.4299251288808794e-08,7.777365460548128e-09,2.444523331541839e-09,2.176712821679627e-08,2.1763237584406123e-09
8.138623632194584,1.43182238220621e-08,7.742414310092211e-09,2.449098989326086e-09,2.171522862557079e-08,2.163377790206077e-09
8.150233651641365,1.4175216157625045e-08,7.768507269722883e-09,2.429162499354422e-09,2.1638119465400995e-08,2.1515789579025066e-09
8.161843671088148,1.409263137690616e-08,7.641708455198503e-09,2.433217126167318e-09,2.155713984250128e-08,2.158854090224693e-09
8.17345369053493,1.4098871199073723e-08,7.62327705975277e-09,2.4042321871827714e-09,2.1450715839821004e-08,2.1402473156620593e-09
8.185063709981714,1.3942339678285363e-08,7.64370928420606e-09,2.4201698084781102e-09,2.137585581426581e-08,2.132250067273177e-09
8.196673729428495,1.3981476331610248e-08,7.65739735703926e-09,2.3885479358798526e-09,2.1304478373361724e-08,2.1110243617055095e-09
8.208283748875278,1.395505765625891e-08,7.585173434255978e-09,2.3955862926698055e-09,2.114123709580891e-08,2.1033885907906604e-09
8.219893768322061,1.3873524614915406e-08,7.566496147482727e-09,2.377793229782505e-09,2.1106740544026764e-08,2.0906440259973802e-09
8.231503787768844,1.383053381878112e-08,7.524775884475909e-09,2.368385102303582e-09,2.1076233647821854e-08,2.083077131930851e-09
8.243113807215627,1.3739094982550822e-08,7.514413867011928e-09,2.366977483799973e-09,2.094135470151838e-08,2.0907819907041227e-09
8.254723826662408,1.371320675856994e-08,7.48998229269755e-09,2.351924639699763e-09,2.0870852757716123e-08,2.0598324315091184e-09
8.266333846109191,1.377669332450769e-08,7.467485526379431e-09,2.357637980114581e-09,2.082339972810951e-08,2.0788142160232953e-09
8.277943865555974,1.3622334653923827e-08,7.409960265704852e-09,2.3414541970115678e-09,2.0685439670736232e-08,2.0532050627646023e-09
8.289553885002757,1.3532260833379192e-08,7.401892356932693e-09,2.330905520111422e-09,2.063519859553143e-08,2.0510956453939733e-09
8.301163904449538,1.3600697078458619e-08,7.342175127715653e-09,2.3193703069085373e-09,2.0598246373289467e-08,2.0405587526222774e-09
8.312773923896321,1.344212103982675e-08,7.307008178259008e-09,2.311386626374168e-09,2.046377639041332e-08,2.0530372937467418e-09
8.324383943343104,1.3383089257849971e-08,7.306941476527771e-09,2.305648403711867e-09,2.0422527191164687e-08,2.0429819163001867e-09
8.335993962789887,1.336525965138407e-08,7.281226618343013e-09,2.2867640165502786e-09,2.0338739751885588e-08,2.0207756988476716e-09
8.34760398223667,1.329660648185971e-08,7.21157962947658e-09,2.262235885952348e-09,2.0260457016721483e-08,2.0080641156463333e-09
8.359214001683451,1.3320970580368995e-08,7.214899343582442e-09,2.282104888077803e-09,2.0191356631668715e-08,1.9829755069410333e-09
8.370824021130234,1.3250183651554124e-08,7.189244903850606e-09,2.2724776383866775e-09,2.010925746109342e-08,2.0069907818755105e-09
8.382434040577017,1.3265207377040543e-08,7.1408990321509e-09,2.25458348956485e-09,2.0045346819565306e-08,1.986641534071886e-09
8.3940440600238,1.323192647022563e-08,7.166185567842162e-09,2.2630908947056873e-09,1.9971981954306658e-08,2.0145659531765174e-09
8.405654079470581,1.3123306558037825e-08,7.090544461231157e-09,2.240475095190341e-09,1.9917755459051516e-08,1.9835926095094083e-09
8.417264098917364,1.3045378477174418e-08,7.054964904881699e-09,2.242828132039597e-09,1.9856065788898535e-08,1.954539579105844e-09
8.428874118364147,1.3057299955573227e-08,7.037947915621781e-09,2.227454946047397e-09,1.971745445084597e-08,2.0056530018077153e-09
8.44048413781093,1.2916086066034183e-08,7.0658955370192325e-09,2.200849614649978e-09,1.9644458571558246e-08,1.9634292994965302e-09
8.452094157257712,1.2992876428871625e-08,7.0196647369019614e-09,2.2060043759448137e-09,1.9586583466626075e-08,1.9737493658717227e-09
8.463704176704494,1.2956384168186743e-08,6.985960292968049e-09,2.1943114289716143e-09,1.9492835365653557e-08,1.9540945471067067e-09
8.475314196151277,1.292508919058287e-08,6.924172345518802e-09,2.207122569118768e-09,1.9461415796301323e-08,1.924400010368625e-09
8.48692421559806,1.2759296963594217e-08,6.893155807068119e-09,2.184039397822354e-09,1.9404216421334618e-08,1.9325817659630676e-09
8.498534235044843,1.2716741844664991e-08,6.910230751611669e-09,2.176711494669482e-09,1.9324005868359414e-08,1.9197079269214818e-09
8.510144254491625,1.2748484438784112e-08,6.881797391017987e-09,2.172876776135671e-09,1.9234492012283103e-08,1.913262406376501e-09
8.521754273938408,1.2564637171025455e-08,6.841329051772473e-09,2.166746635483706e-09,1.920306286560798e-08,1.9003977341260408e-09
8.53336429338519,1.2558548250096389e-08,6.82823029801263e-09,2.141817216709854e-09,1.9066693828226115e-08,1.890414964729892e-09
8.544974312831974,1.2558090755005128e-08,6.826734266732177e-09,2.145517406812321e-09,1.9082778418721786e-08,1.9072029012961e-09
8.556584332278755,1.2489617257525414e-08,6.769075830267399e-09,2.146713384161611e-09,1.89805238758313e-08,1.893921068183612e-09
8.568194351725538,1.2389158478259884e-08,6.794827121646349e-09,2.1245214237786584e-09,1.8952733072211394e-08,1.8868255728530953e-09
8.57980437117232,1.2479158541922942e-08,6.703133499549838e-09,2.120399696029806e-09,1.8845314834221476e-08,1.8650729867371802e-09
8.591414390619104,1.2411254756629827e-08,6.68660464573641e-09,2.109309719897675e-09,1.8785679189482333e-08,1.8707042644571094e-09
8.603024410065887,1.241390389831474e-08,6.720023398333058e-09,2.099599575409136e-09,1.8738263566266552e-08,1.8775626315259284e-09
8.614634429512668,1.2161256223870435e-08,6.686193097841006e-09,2.1142653118805525e-09,1.866246229597128e-08,1.8478892649153859e-09
8.62624444895945,1.2302200712321495e-08,6.6722773139076565e-09,2.1008876316107814e-09,1.85947079581171e-08,1.8678245745824224e-09
8.637854468406234,1.2246502317422534e-08,6.6176226119925445e-09,2.0843475444934555e-09,1.8552698840508812e-08,1.8389792674851638e-09
8.649464487853017,1.2057133511798962e-08,6.6075381869852415e-09,2.088275943266866e-09,1.8463673637221742e-08,1.8471355622112808e-09
8.661074507299798,1.2057542501963132e-08,6.582196051817833e-09,2.0634050800623173e-09,1.8406423178410505e-08,1.8363318860822695e-09
8.67268452674658,1.2006926168276142e-08,6.546111230848689e-09,2.0613021341485962e-09,1.8362340720186218e-08,1.828085827406146e-09
8.684294546193364,1.20271184579316e-08,6.51317619273165e-09,2.057835278287233e-09,1.8238753470101694e-08,1.8266994007432972e-09
8.695904565640147,1.2013973337362511e-08,6.4659383945623066e-09,2.0626541292696567e-09,1.8170293766835336e-08,1.7950378505747358e-09
8.70751458508693,1.1893807962033722e-08,6.516900008160741e-09,2.0396988401738755e-09,1.8147874377558452e-08,1.8030624802237789e-09
8.719124604533711,1.1972398752886296e-08,6.45542048681921e-09,2.0357129079434645e-09,1.8063277015490893e-08,1.796694370558507e-09
8.730734623980494,1.1850765144833313e-08,6.413028779020425e-09,2.0212422980494443e-09,1.8060986439957454e-08,1.7949183061716654e-09
8.742344643427277,1.1788363308788054e-08,6.40687408094738e-09,2.023958986905284e-09,1.7952535647344403e-08,1.7861384988872015e-09
8.75395466287406,1.182333458372467e-08,6.405561084287792e-09,2.0021554730658324e-09,1.7900788276045802e-08,1.7798660858285932e-09
8.765564682320841,1.1793401992913894e-08,6.379383922997154e-09,2.028641622616231e-09,1.7860707537818583e-08,1.7677517639404446e-09
8.777174701767624,1.1670138862059357e-08,6.341446383723066e-09,1.9930525219260097e-09,1.7795153166355376e-08,1.768197938843517e-09
8.788784721214407,1.1661028765582178e-08,6.335257978515459e-09,1.983701278554659e-09,1.774453627032438e-08,1.7681873313265747e-09
8.80039474066119,1.1682297079886682e-08,6.305248636745326e-09,1.9885811277439964e-09,1.7650236407122642e-08,1.7594940732194041e-09
8.812004760107973,1.1604962815634721e-08,6.307404747358534e-09,1.984409403652941e-09,1.7583405426916884e-08,1.7624554619632919e-09
8.823614779554754,1.1497507298734395e-08,6.277990039793228e-09,1.9630596904526805e-09,1.7543114847363032e-08,1.7395401334733927e-09
8.835224799001537,1.1536752763974575e-08,6.234081133722391e-09,1.9737201852904276e-09,1.7463389505303782e-08,1.7410289712990566e-09
8.84683481844832,1.1436994417753513e-08,6.190360578375683e-09,1.969132290491178e-09,1.7408651100651292e-08,1.7287118456185727e-09
8.858444837895103,1.1475714284152784e-08,6.232408057853887e-09,1.9590828911213786e-09,1.731026143427277e-08,1.720042687017647e-09
8.870054857341884,1.1419696026878112e-08,6.155062935916178e-09,1.95426625619947e-09,1.7357230169603715e-08,1.7215906886029437e-09
8.881664876788667,1.1367354109224102e-08,6.1490116763704374e-09,1.9472275209908034e-09,1.7267483075925843e-08,1.717105793101006e-09
8.89327489623545,1.1360397690578547e-08,6.141187486351803e-09,1.9332648572742146e-09,1.718751161506892e-08,1.7018802718905607e-09
8.904884915682233,1.1330335567836834e-08,6.120420890161527e-09,1.933669632553615e-09,1.7131027229386867e-08,1.704691816660028e-09
8.916494935129016,1.1228978947505362e-08,6.118323165413862e-09,1.922691012175202e-09,1.7049971317314508e-08,1.7179427296525894e-09
8.928104954575797,1.1143569662089397e-08,6.041466616732716e-09,1.899276885545713e-09,1.7019991899137084e-08,1.7073773823965741e-09
8.93971497402258,1.1220963321714164e-08,6.061012370475458e-09,1.9083704199644303e-09,1.6938886905424494e-08,1.688127108267724e-09
8.951324993469363,1.1105391997113083e-08,6.0355026002302686e-09,1.9020857811153284e-09,1.6917812154850784e-08,1.6922235147466344e-09
8.962935012916146,1.1036319789017822e-08,5.994654194105521e-09,1.9076505599840095e-09,1.6833539182015104e-08,1.6848951411832487e-09
8.974545032362927,1.0948562168767073e-08,5.979058141696372e-09,1.887021968080294e-09,1.680571099338641e-08,1.676386410548997e-09
8.98615505180971,1.0994769971766391e-08,5.979325981500012e-09,1.870626317695466e-09,1.674528675660969e-08,1.6638816077280618e-09
8.997765071256493,1.0966504374950345e-08,5.982133322435351e-09,1.87539715982459e-09,1.6699575563490942e-08,1.6708546053883762e-09
9.009375090703276,1.0886904695578072e-08,5.962801790826411e-09,1.870877325591664e-09,1.6633047790987552e-08,1.6592649506883371e-09
9.020985110150058,1.0966522981852936e-08,5.952503435630521e-09,1.8698811188053644e-09,1.6576498572450967e-08,1.6454546436504931e-09
9.03259512959684,1.090207732404629e-08,5.927858173572097e-09,1.8661654615146864e-09,1.6519258063087603e-08,1.635858974636978e-09
9.044205149043623,1.0839559278205617e-08,5.893136969227868e-09,1.8337229083560065e-09,1.6474620248295127e-08,1.6395984461699738e-09
9.055815168490406,1.0847520588704424e-08,5.853207974953329e-09,1.8261054737191962e-09,1.6418095261668627e-08,1.6221332400314869e-09
9.06742518793719,1.0756747085539378e-08,5.854761810444509e-09,1.8403996520144312e-09,1.636612089253927e-08,1.6480357081679159e-09
9.07903520738397,1.0702559761612148e-08,5.853807485539787e-09,1.8381767721483587e-09,1.630456792947449e-08,1.6167398390619166e-09
9.090645226830754,1.0664952365245341e-08,5.797552015211221e-09,1.827456296339457e-09,1.6272344864306803e-08,1.6112479333260127e-09
9.102255246277537,1.0705815437471114e-08,5.749702974427772e-09,1.832876254192774e-09,1.6207542081652234e-08,1.608382613254096e-09
9.11386526572432,1.064707251421891e-08,5.7821347847962905e-09,1.8093097272876912e-09,1.6157906338071123e-08,1.6192707210226736e-09
9.1254752851711,1.0558515484163902e-08,5.732005824057427e-09,1.8096144715932778e-09,1.6074110922907357e-08,1.6038860723346453e-09
9.137085304617884,1.0553578660314651e-08,5.739720996061574e-09,1.816649777478218e-09,1.6038759192873314e-08,1.6031389451676816e-09
9.148695324064667,1.0522048111791657e-08,5.709996647562811e-09,1.804852824611464e-09,1.6018020349444304e-08,1.6054441632603567e-09
9.16030534351145,1.0490682271532969e-08,5.6902858597970065e-09,1.7962452140504688e-09,1.5942023115078438e-08,1.594992971267674e-09
9.171915362958233,1.0424631088953316e-08,5.689514989271219e-09,1.8009377253635906e-09,1.5900674246324278e-08,1.5733500253177076e-09
9.183525382405014,1.0426349288714028e-08,5.655861228910133e-09,1.787620635115075e-09,1.584299803393126e-08,1.5732254156457887e-09
9.195135401851797,1.0412137427441464e-08,5.627843384521807e-09,1.7858174908548257e-09,1.579875114510257e-08,1.5647946499240662e-09
9.20674542129858,1.0330219713606455e-08,5.636885270881323e-09,1.7791260843037185e-09,1.5756563409912972e-08,1.5818684115740203e-09
9.218355440745363,1.0279077102351888e-08,5.6002514527457355e-09,1.7698383544937317e-09,1.5718880881924797e-08,1.553134019429164e-09
9.229965460192144,1.0281417009206949e-08,5.566247594589732e-09,1.764771129707093e-09,1.5686147092300343e-08,1.5772090744422465e-09
9.241575479638927,1.0298323431858983e-08,5.598345828383209e-09,1.7651947553940835e-09,1.5607311986840012e-08,1.5544916475272362e-09
9.25318549908571,1.0217928746527551e-08,5.548588241318348e-09,1.7472608013531532e-09,1.5593106116566137e-08,1.5608788816346436e-09
9.264795518532493,1.0205209384642879e-08,5.549146560331959e-09,1.7568970234802664e-09,1.5507957219265134e-08,1.5382677662211241e-09
9.276405537979276,1.021162386651807e-08,5.508226017597798e-09,1.7406921070877758e-09,1.5474834632014492e-08,1.5311897796735391e-09
9.288015557426057,1.0118136177160875e-08,5.4854332716835496e-09,1.7410404036571745e-09,1.5434436534117263e-08,1.524385398330423e-09
9.29962557687284,1.0114082770826091e-08,5.4916070315089044e-09,1.732682779189696e-09,1.539122610507393e-08,1.5199056864842481e-09
9.311235596319623,1.008035148608067e-08,5.472754728817021e-09,1.7339817113009769e-09,1.5303245075339435e-08,1.5188229456722428e-09
9.322845615766406,1.0081149488518343e-08,5.470285065366745e-09,1.7030573192676866e-09,1.5232746462317878e-08,1.5308488711446154e-09
9.334455635213187,9.958364552963854e-09,5.454585652147046e-09,1.711752702292085e-09,1.5251804044935952e-08,1.5161934859616781e-09
9.34606565465997,9.967056552120605e-09,5.426134016507195e-09,1.69381005983546e-09,1.517601713910076e-08,1.5243200137078505e-09
9.357675674106753,9.905438660896463e-09,5.39515102673541e-09,1.7144041373467297e-09,1.5104613532610675e-08,1.505433529441346e-09
9.369285693553536,1.0011085145876054e-08,5.377975969194373e-09,1.6956445639593414e-09,1.5098690553748787e-08,1.5226586132782289e-09
9.380895713000319,9.891857776006921e-09,5.334839481549812e-09,1.686712598381252e-09,1.502889906883228e-08,1.492518726597094e-09
9.3925057324471,9.848011905985234e-09,5.336559637006654e-09,1.6680740578750407e-09,1.5000191570190856e-08,1.493402159569745e-09
9.404115751893883,9.793085102389838e-09,5.339333705490623e-09,1.6685172777095543e-09,1.4949832888177236e-08,1.49824096052818e-09
9.415725771340666,9.736495130711459e-09,5.31949023013462e-09,1.6911934349753954e-09,1.4907666641519464e-08,1.4889610199601975e-09
9.427335790787449,9.808573922065582e-09,5.309712820668973e-09,1.675161516428462e-09,1.4868909802285115e-08,1.48721660249088e-09
9.43894581023423,9.731674567791178e-09,5.269470310982722e-09,1.6712622229880136e-09,1.4806123602904005e-08,1.4701261328693288e-09
9.450555829681013,9.705776933258113e-09,5.2618311151311e-09,1.667445231297916e-09,1.4768780780966694e-08,1.4687079184607112e-09
9.462165849127796,9.801954535577574e-09,5.263812611129131e-09,1.6605878046502643e-09,1.472368186819465e-08,1.4557121645324636e-09
9.47377586857458,9.67738928155696e-09,5.2206063922172135e-09,1.6509930315575341e-09,1.4686109491106869e-08,1.4496195294563647e-09
9.48538588802136,9.689029477659108e-09,5.242269610034906e-09,1.6467915112881588e-09,1.4650487839801359e-08,1.4480970141657576e-09
9.496995907468143,9.537106790027582e-09,5.226315212869539e-09,1.644859204181531e-09,1.4599155659050677e-08,1.4466348664745792e-09
9.508605926914926,9.53045184008828e-09,5.177060386184858e-09,1.6414613714999216e-09,1.4544549000238834e-08,1.4417236341381545e-09
9.52021594636171,9.461847988529252e-09,5.177446847936547e-09,1.6324839734430475e-09,1.4501498866667628e-08,1.444999494774278e-09
9.531825965808492,9.56339367473229e-09,5.161443291976704e-09,1.6315893780508195e-09,1.4470233172986058e-08,1.423433407302676e-09
9.543435985255273,9.506541471998121e-09,5.169667999677238e-09,1.6302649152203018e-09,1.4417501586011132e-08,1.448128212972904e-09
9.555046004702056,9.415827540269704e-09,5.162135973180166e-09,1.61742366847914e-09,1.4377897640651485e-08,1.4345655062859735e-09
9.56665602414884,9.36763563137522e-09,5.124711983928065e-09,1.6110823643239005e-09,1.4330599789660344e-08,1.440650830158406e-09
9.578266043595622,9.39811668090422e-09,5.097360949621753e-09,1.6009727882541358e-09,1.4300210732517438e-08,1.4185952763325005e-09
9.589876063042404,9.414209736310105e-09,5.089808948166864e-09,1.6118728560861669e-09,1.4276898837741987e-08,1.4227910158944224e-09
9.601486082489187,9.387362380344405e-09,5.091766272655347e-09,1.6060762596743332e-09,1.420911126186689e-08,1.4120118686078387e-09
9.61309610193597,9.242600163606598e-09,5.062011534601229e-09,1.6031495713284077e-09,1.415887256195128e-08,1.4043378340328308e-09
9.624706121382752,9.277145352913575e-09,5.048004159645292e-09,1.5900834536831203e-09,1.4120129210829807e-08,1.3968190852659711e-09
9.636316140829535,9.225773652716588e-09,5.045952326948894e-09,1.5973054711676978e-09,1.4076520323450845e-08,1.3978162690141192e-09
9.647926160276317,9.18616753063889e-09,5.005951785984618e-09,1.581608093112144e-09,1.4050131152558949e-08,1.3870115954385477e-09
9.6595361797231,9.234480653089216e-09,5.017998472291629e-09,1.5781318785304755e-09,1.4006225881035161e-08,1.3984835795758472e-09
9.671146199169883,9.199823388217388e-09,4.9850611975902195e-09,1.577408728205288e-09,1.3953093442679913e-08,1.3808039519175486e-09
9.682756218616666,9.144714652465206e-09,4.981315785669364e-09,1.5706401854012913e-09,1.390914673288385e-08,1.386270254043403e-09
9.694366238063447,9.143888493863393e-09,4.9545508517457484e-09,1.5726548248725621e-09,1.3890453003773755e-08,1.3817655471214616e-09
9.70597625751023,9.12808858540532e-09,4.94922149626253e-09,1.5620394986889294e-09,1.3825576529310698e-08,1.3834220198531273e-09
9.717586276957013,9.06526234546888e-09,4.930573739165051e-09,1.5532395825406628e-09,1.3837571820864993e-08,1.3762967779863566e-09
9.729196296403796,9.088106356947442e-09,4.926300687807448e-09,1.5502369677542886e-09,1.3766479687455915e-08,1.3562465189346773e-09
9.740806315850579,9.019076746645716e-09,4.8836433541431175e-09,1.540084181490543e-09,1.37399360386092e-08,1.3612935814065321e-09
9.75241633529736,9.002112100070973e-09,4.8744642170621075e-09,1.5327795999309898e-09,1.3676524955583554e-08,1.3498486452606226e-09
9.764026354744143,9.00650636369278e-09,4.876504621963654e-09,1.535682473407713e-09,1.3646231347523815e-08,1.3560274914280094e-09
9.775636374190926,8.949313711222653e-09,4.855807982775678e-09,1.5293397209882122e-09,1.3607095382791238e-08,1.3446906416302669e-09
9.787246393637709,8.945240789102839e-09,4.838336654228639e-09,1.5246616065572858e-09,1.3569471230098618e-08,1.351958263432515e-09
9.79885641308449,8.927025628106118e-09,4.8072850864050694e-09,1.5239792000234542e-09,1.3545015909586871e-08,1.3504341884975303e-09
9.810466432531273,8.88764023739111e-09,4.818571027363398e-09,1.5136703785429872e-09,1.3477833538592684e-08,1.3364883392117734e-09
9.822076451978056,8.822586773885039e-09,4.804576746574673e-09,1.511023767015889e-09,1.3456551601381461e-08,1.3508456916722814e-09
9.833686471424839,8.834495611674022e-09,4.802621109155367e-09,1.5203647635788815e-09,1.3407953971411264e-08,1.3324929574808191e-09
9.845296490871622,8.833951249261847e-09,4.77263781380844e-09,1.507633112457862e-09,1.3398943236367378e-08,1.341155090966093e-09
9.856906510318403,8.766034637974135e-09,4.755307945596414e-09,1.5131318578698972e-09,1.3337795424634171e-08,1.3194711880692466e-09
9.868516529765186,8.753411335700529e-09,4.744066815111334e-09,1.485625531417185e-09,1.3302402696499772e-08,1.3150567853968466e-09
9.880126549211969,8.685503311944723e-09,4.7408359405244565e-09,1.4923880272750263e-09,1.3273394910449028e-08,1.3269536842410407e-09
9.891736568658752,8.735652220736006e-09,4.7177357224873696e-09,1.4844397131983295e-09,1.3236767147947825e-08,1.308162056354344e-09
9.903346588105533,8.640783531033302e-09,4.706680689693311e-09,1.4918862932132546e-09,1.3191200929009528e-08,1.3070767266721894e-09
9.914956607552316,8.677404457988013e-09,4.686559611603002e-09,1.4880813110515893e-09,1.3177096915432241e-08,1.2999947204511343e-09
9.926566626999099,8.65110701554247e-09,4.673575778246293e-09,1.4879328932468546e-09,1.3132376733050766e-08,1.3073175081817551e-09
9.938176646445882,8.667142969918998e-09,4.6804104623699274e-09,1.4726031922388431e-09,1.3101727518402565e-08,1.2954988235014454e-09
9.949786665892665,8.590439067851482e-09,4.665168597479304e-09,1.466981923375022e-09,1.3018648454550678e-08,1.2832609105927172e-09
9.961396685339446,8.583632023170404e-09,4.638004582682355e-09,1.4678426309294815e-09,1.3008998248783275e-08,1.2920732270055526e-09
9.97300670478623,8.56194132545841e-09,4.643088837167099e-09,1.4576076940142123e-09,1.296764064313436e-08,1.284657935215486e-09
9.984616724233012,8.481598688056616e-09,4.607461687444245e-09,1.4639398186801035e-09,1.2954212022941882e-08,1.2952694748766476e-09
9.996226743679795,8.477407469901112e-09,4.621168552865849e-09,1.4576852547240885e-09,1.290016967719994e-08,1.2836158495572273e-09
10.007836763126576,8.456265371476773e-09,4.593306679268407e-09,1.4506039103324495e-09,1.2879878057034324e-08,1.2860584559507286e-09
10.01944678257336,8.428334650723839e-09,4.586405208655739e-09,1.4447009650446535e-09,1.2832540885779156e-08,1.286617878848869e-09
10.031056802020142,8.45220659385399e-09,4.5707237520477944e-09,1.4388175847004238e-09,1.2779353506690667e-08,1.278587622276494e-09
10.042666821466925,8.388227666483489e-09,4.553818243765346e-09,1.441430932447255e-09,1.2772121665205998e-08,1.2717039550528279e-09
10.054276840913706,8.423251510888489e-09,4.5410994671376125e-09,1.4279838245324434e-09,1.272942356629569e-08,1.2689935972960565e-09
10.06588686036049,8.398188402183173e-09,4.536528516598962e-09,1.4300010320842764e-09,1.2685362882507579e-08,1.2650437704286171e-09
10.077496879807272,8.344680073334604e-09,4.516736899583119e-09,1.4234688981071559e-09,1.265431272791739e-08,1.2599394258916973e-09
10.089106899254055,8.349069551653182e-09,4.49219073998758e-09,1.4211775023559701e-09,1.2619546204622144e-08,1.2605656193986908e-09
10.100716918700838,8.234060133090079e-09,4.505791210253304e-09,1.4212600782305795e-09,1.2589726681679185e-08,1.2494648944180784e-09
10.11232693814762,8.248443465485472e-09,4.500495555273354e-09,1.4151693411201807e-09,1.2546704019203013e-08,1.226308522795138e-09
10.123936957594402,8.233694545880952e-09,4.471052841815489e-09,1.409911858649961e-09,1.2520264835592007e-08,1.2451246582666463e-09
10.135546977041185,8.201283230641836e-09,4.464289048697716e-09,1.4083507128456697e-09,1.2478518224567004e-08,1.2382965149295468e-09
10.147156996487968,8.2199157969319e-09,4.454325731501977e-09,1.4070540551179638e-09,1.2451239324501078e-08,1.2370490388570583e-09
10.15876701593475,8.142697787019875e-09,4.434489669920078e-09,1.4017585333679831e-09,1.244855045677613e-08,1.2334905695796894e-09
10.170377035381533,8.196077700412144e-09,4.417782746352833e-09,1.3804350083103663e-09,1.2389815410863748e-08,1.2265364726668824e-09
10.181987054828316,8.089539865928022e-09,4.412244891142605e-09,1.3955890222298456e-09,1.2374137202269237e-08,1.2253158623572838e-09
10.193597074275099,8.15384243876179e-09,4.386095318492709e-09,1.3935110649875391e-09,1.230949320243725e-08,1.2173440678079358e-09
10.205207093721882,8.07183485942755e-09,4.3851511840512955e-09,1.3826061041907506e-09,1.2282294004514237e-08,1.2271111319698045e-09
10.216817113168663,8.053994274551302e-09,4.364190128586551e-09,1.372546359002261e-09,1.2254319193834855e-08,1.2208159691807388e-09
10.228427132615446,8.093727181150311e-09,4.364021670140462e-09,1.3794619675029924e-09,1.2254665603582859e-08,1.2077013515551702e-09
10.240037152062229,7.983229613407256e-09,4.367421012060304e-09,1.3749478169229637e-09,1.2204616893233169e-08,1.2308806654340508e-09
10.251647171509012,8.034752405312926e-09,4.361916287190962e-09,1.3700517223491022e-09,1.2166602428021466e-08,1.2058341564102596e-09
10.263257190955793,7.978788035099244e-09,4.3266799950717714e-09,1.3711381690681827e-09,1.2139195002602091e-08,1.221844896573948e-09
10.274867210402576,7.978523759232872e-09,4.338121675577345e-09,1.3599303442827125e-09,1.211126218960216e-08,1.1936263190886454e-09
10.286477229849359,7.950171356991133e-09,4.297628204910229e-09,1.357908372257011e-09,1.2081276319048667e-08,1.2038611490598267e-09
10.298087249296142,7.951544134027543e-09,4.306024469693248e-09,1.3521025683207394e-09,1.2044919572837053e-08,1.2051878281826545e-09
10.309697268742925,7.890910205550526e-09,4.279043590186105e-09,1.3494499901682588e-09,1.200576277214204e-08,1.1945920063944005e-09
10.321307288189706,7.951298869524078e-09,4.2893248668975725e-09,1.3482377037736674e-09,1.198767822059784e-08,1.196418763883607e-09
10.332917307636489,7.880374464902528e-09,4.267687937425395e-09,1.3401833578160785e-09,1.193837828111499e-08,1.1826617459845738e-09
10.344527327083272,7.804733967838249e-09,4.267300848018126e-09,1.3465571550230457e-09,1.1922812516468802e-08,1.18651214345765e-09
10.356137346530055,7.78497641942522e-09,4.241164043668732e-09,1.3362211405504143e-09,1.1884334100301749e-08,1.1831019376812053e-09
10.367747365976836,7.774759812110475e-09,4.229104058128095e-09,1.33021435505407e-09,1.18446773173499e-08,1.1769878151573496e-09
10.379357385423619,7.749993941525378e-09,4.236689471698395e-09,1.332960094571785e-09,1.1825370830917851e-08,1.1775161389693795e-09
10.390967404870402,7.787726660704987e-09,4.208455210625288e-09,1.3294918466908206e-09,1.1797961484102965e-08,1.164456811707828e-09
10.402577424317185,7.68168719106308e-09,4.205132569556179e-09,1.3202513486457801e-09,1.1771487692240506e-08,1.1693919387346579e-09
10.414187443763968,7.719595797384712e-09,4.189786343490776e-09,1.3167953116997743e-09,1.1725793682059034e-08,1.1548540266048413e-09
10.425797463210749,7.750842122268576e-09,4.179833396306367e-09,1.3192990480618098e-09,1.1716548776390131e-08,1.1606597973848378e-09
10.437407482657532,7.663644114643869e-09,4.16931793081851e-09,1.3115613050757353e-09,1.170660778039837e-08,1.163124539639551e-09
10.449017502104315,7.641954246499986e-09,4.165125879294449e-09,1.3121760434976845e-09,1.1643919272458883e-08,1.154241934880366e-09
10.460627521551098,7.620579652658444e-09,4.129777340693161e-09,1.3099308959416533e-09,1.1634288181675452e-08,1.1671532590334679e-09
10.47223754099788,7.638987263071556e-09,4.134511030473815e-09,1.2980984191147566e-09,1.1572933374528322e-08,1.1524699706448416e-09
10.483847560444662,7.562758680822337e-09,4.123297761575865e-09,1.3010989878270638e-09,1.1567236954835095e-08,1.1656134985859198e-09
10.495457579891445,7.600090836053285e-09,4.124781655422197e-09,1.3031295257371022e-09,1.1517481922803913e-08,1.1330193937225488e-09
10.507067599338228,7.582488008070055e-09,4.11893595454944e-09,1.2978282690038787e-09,1.1486390125447958e-08,1.1476132339630799e-09
10.518677618785011,7.555824151246642e-09,4.069833070372432e-09,1.2909277307458473e-09,1.1474480599169127e-08,1.1471515378894885e-09
10.530287638231792,7.536404133098155e-09,4.07648163185791e-09,1.2856499470130806e-09,1.1446882787484975e-08,1.1424933480228298e-09
10.541897657678575,7.534331616735501e-09,4.086774162282071e-09,1.2825539337317596e-09,1.1404884045364841e-08,1.1326141954389532e-09
10.553507677125358,7.488270132736671e-09,4.065424347291765e-09,1.284114282388983e-09,1.1390303016734834e-08,1.1214407369647974e-09
10.565117696572141,7.441257247472728e-09,4.034075140731229e-09,1.2759083748401458e-09,1.136269742629693e-08,1.1247570989221624e-09
10.576727716018922,7.484688325389616e-09,4.053761890854991e-09,1.2685478264484074e-09,1.1317537325533668e-08,1.1275893465279063e-09
10.588337735465705,7.41140085899722e-09,4.027616754230773e-09,1.2695529145940763e-09,1.1304204177740982e-08,1.1142638712390594e-09
10.599947754912488,7.361704940615886e-09,4.038576496773466e-09,1.2671472190565407e-09,1.1274041404768424e-08,1.1347623007463773e-09
10.611557774359271,7.4133043879243155e-09,4.010002732782427e-09,1.2728184767924945e-09,1.1250742579783203e-08,1.1135775335013436e-09
10.623167793806052,7.365489945404498e-09,4.028336139365895e-09,1.2617629609600659e-09,1.1207165204663746e-08,1.1155752918698801e-09
10.634777813252835,7.363181820557619e-09,4.011481553838491e-09,1.261355443340755e-09,1.11867170999709e-08,1.1093218657863224e-09
10.646387832699618,7.329402752501846e-09,3.990780049873293e-09,1.2500200605091903e-09,1.1158778622315447e-08,1.110680620894378e-09
10.657997852146401,7.326104304498857e-09,3.974646094147622e-09,1.2528403543357754e-09,1.1121481328059732e-08,1.1072953267392885e-09
10.669607871593184,7.323134609798884e-09,3.968301801191488e-09,1.2347671434799868e-09,1.1093631216612875e-08,1.107571430328022e-09
10.681217891039966,7.268313627741082e-09,3.94198474772234e-09,1.2419448885725202e-09,1.1074885804052616e-08,1.0960724341313285e-09
10.692827910486749,7.287250809242645e-09,3.9367535513212175e-09,1.2485078246031506e-09,1.1052426241916058e-08,1.0922204353106747e-09
10.704437929933531,7.224373895437249e-09,3.925926346196061e-09,1.2404393914408002e-09,1.1032838794889116e-08,1.102389907705825e-09
10.716047949380314,7.238482463116588e-09,3.9315269022982715e-09,1.2378120177092035e-09,1.0994833094814138e-08,1.0942224695289515e-09
10.727657968827096,7.212585809074544e-09,3.919497824843263e-09,1.2396621614576766e-09,1.0991422573422448e-08,1.0830807632360675e-09
10.739267988273879,7.195617342549888e-09,3.912860053318519e-09,1.2425820530229523e-09,1.0937587650001378e-08,1.0947678707288344e-09
10.750878007720662,7.196216920934091e-09,3.865230271121063e-09,1.224081522789631e-09,1.0920913568114573e-08,1.094129901535938e-09
10.762488027167445,7.163509285679959e-09,3.891769684752767e-09,1.2245225742492377e-09,1.0894123107570454e-08,1.0815700925762528e-09
10.774098046614228,7.133397060645891e-09,3.874468775999931e-09,1.2306445905510853e-09,1.0860387907376169e-08,1.0820437143268222e-09
10.785708066061009,7.170666698773376e-09,3.872226927387792e-09,1.2202656060984941e-09,1.0853843225876701e-08,1.0842286722537369e-09
10.797318085507792,7.13328860016173e-09,3.856966820033772e-09,1.2220220995179218e-09,1.0815583720969299e-08,1.0792120878572602e-09
10.808928104954575,7.062066380217653e-09,3.841879577123976e-09,1.2107321173365007e-09,1.079010267781831e-08,1.0636087312323572e-09
10.820538124401358,7.088357924785997e-09,3.841827391699122e-09,1.2136299364737628e-09,1.077505227870063e-08,1.0679721636397447e-09
10.832148143848139,7.120720073848596e-09,3.837865345722462e-09,1.211363578423074e-09,1.0741875301914307e-08,1.0628919378791108e-09
10.843758163294922,7.014948990028899e-09,3.825142925160983e-09,1.2074722145598812e-09,1.0712217202440816e-08,1.0698388010792305e-09
10.855368182741705,7.058594421365908e-09,3.824203541975426e-09,1.2057588714397382e-09,1.0684543085313793e-08,1.0643335005123936e-09
10.866978202188488,7.024267339786708e-09,3.817650014654592e-09,1.1970200026933423e-09,1.0663570790101627e-08,1.0563051241092948e-09
10.87858822163527,7.026618474204215e-09,3.804852537178563e-09,1.1905484111138123e-09,1.0627761267414754e-08,1.0493660199029944e-09
10.890198241082052,6.91783656681834e-09,3.782156236503498e-09,1.195240966056831e-09,1.0616170698564604e-08,1.051849392816275e-09
10.901808260528835,6.979445587203219e-09,3.7823391012004195e-09,1.1928418149634321e-09,1.0578005213370143e-08,1.0543776400431001e-09
10.913418279975618,6.9669705381739635e-09,3.763773013882751e-09,1.1903046816341853e-09,1.0565878453024752e-08,1.047629133696494e-09
10.9250282994224,6.935123348931947e-09,3.76274321462469e-09,1.189104007209535e-09,1.0537037855085735e-08,1.0632151196367459e-09
10.936638318869182,6.8997949569765204e-09,3.742468170774994e-09,1.179769398507684e-09,1.0526193843367902e-08,1.0389048466785626e-09
10.948248338315965,6.875442612630945e-09,3.745666113906517e-09,1.1782494782635997e-09,1.0497096688785483e-08,1.0396784726531587e-09
10.959858357762748,6.863316198482686e-09,3.7206438281090184e-09,1.1765737271448975e-09,1.047476145400953e-08,1.0439427863422229e-09
10.971468377209531,6.8768015425212654e-09,3.742779870150376e-09,1.1750073101226112e-09,1.0441004198460248e-08,1.0383342275232174e-09
10.983078396656314,6.8410160962885324e-09,3.713329635640694e-09,1.1737220566451941e-09,1.0421105571557206e-08,1.0456502827000706e-09
10.994688416103095,6.839678387407988e-09,3.7073898206702045e-09,1.1787730653674053e-09,1.0398184454476574e-08,1.0345291658312764e-09
11.006298435549878,6.833259134892542e-09,3.697536713176937e-09,1.1676813846197158e-09,1.0382941358960806e-08,1.029871704420166e-09
11.017908454996661,6.806703034037681e-09,3.703001716118909e-09,1.1627260568657237e-09,1.0352234394763673e-08,1.032061292794087e-09
11.029518474443444,6.761678623623559e-09,3.6816867645791854e-09,1.1628016535676356e-09,1.03248588942227e-08,1.0181762248443365e-09
11.041128493890225,6.787109693755526e-09,3.6703786235323834e-09,1.159191167919373e-09,1.0296312475261918e-08,1.0241032012697251e-09
11.052738513337008,6.754773968004598e-09,3.663079555562115e-09,1.1567498213895007e-09,1.0276839071157253e-08,1.01102953642732e-09
11.064348532783791,6.69782658871614e-09,3.65337280956543e-09,1.1515080811806996e-09,1.0251742894983431e-08,1.0175120313862131e-09
11.075958552230574,6.687716438592529e-09,3.6496062273068618e-09,1.1541428474524487e-09,1.0226877602649149e-08,1.0154799585330497e-09
11.087568571677355,6.6939409486545465e-09,3.6442336991894444e-09,1.1457437517649213e-09,1.021492122553007e-08,1.0168930467258565e-09
11.099178591124138,6.751277023986937e-09,3.6316585089929192e-09,1.149323825062773e-09,1.0184813939053941e-08,1.0155640371225765e-09
11.110788610570921,6.700630583595784e-09,3.6191915616803104e-09,1.1474021234975146e-09,1.0145117088991531e-08,1.0162624583990343e-09
11.122398630017704,6.68240687473409e-09,3.617564219578295e-09,1.1351763288515567e-09,1.012735952627581e-08,1.014117183838327e-09
11.134008649464487,6.620464918191667e-09,3.6018543389922932e-09,1.13769298606934e-09,1.0109006388504206e-08,1.0065662977604685e-09
11.145618668911268,6.6230339022938596e-09,3.6113233017488944e-09,1.136698852446883e-09,1.0092212598869843e-08,1.0069193098383339e-09
11.157228688358051,6.637898252115613e-09,3.5974028396280854e-09,1.1347265629426014e-09,1.0061849637324179e-08,1.0080980356504637e-09
11.168838707804834,6.5658852256597445e-09,3.579495652992736e-09,1.1246348133452598e-09,1.0035087085919665e-08,9.950360960662255e-10
11.180448727251617,6.587988448924016e-09,3.5715783748851196e-09,1.124162146533458e-09,1.0011249416781984e-08,1.0041501333734543e-09
11.192058746698399,6.577056375809163e-09,3.5710087389478004e-09,1.1244923252126731e-09,1.0002315708282338e-08,9.898718781043855e-10
11.203668766145181,6.536230111336455e-09,3.5658487028854666e-09,1.1200275615386089e-09,9.974268814764105e-09,9.951490007840259e-10
11.215278785591964,6.545891378493266e-09,3.5457813489852286e-09,1.1250312482350402e-09,9.94641741186894e-09,9.88665516685174e-10
11.226888805038747,6.5167017092987035e-09,3.544074996673736e-09,1.1173122351832539e-09,9.915394756728925e-09,9.881738811995581e-10
11.23849882448553,6.5438892679283846e-09,3.5366950338404916e-09,1.1197726420147865e-09,9.905590406188156e-09,9.977066970583305e-10
11.250108843932312,6.478237642621763e-09,3.526108551349151e-09,1.1090952726745033e-09,9.872441738156145e-09,9.80871144159083e-10
11.261718863379095,6.47062004880767e-09,3.506806654328387e-09,1.1080131179306152e-09,9.870794254740072e-09,9.883445588625253e-10
11.273328882825878,6.475190834281686e-09,3.5241580902881566e-09,1.1086817560289984e-09,9.832628378892922e-09,9.72181772552366e-10
11.28493890227266,6.4411559672564456e-09,3.5065999741684186e-09,1.1059970735477016e-09,9.81631477407936e-09,9.750740512841138e-10
11.296548921719442,6.47545080756102e-09,3.4988912922971863e-09,1.10414192971644e-09,9.800122427576876e-09,9.766272200648146e-10
11.308158941166225,6.4404536880743534e-09,3.4976537465494808e-09,1.097774300752227e-09,9.777790813393754e-09,9.743618899670768e-10
11.319768960613008,6.43715748007707e-09,3.4837546367165257e-09,1.095316052926284e-09,9.75340439362731e-09,9.726270721745819e-10
11.33137898005979,6.408241365187136e-09,3.486818710537723e-09,1.0923422376259451e-09,9.728606648945808e-09,9.66225817526018e-10
11.342988999506574,6.381383365746189e-09,3.469502792408615e-09,1.0974837281978883e-09,9.716345230099992e-09,9.69765718794721e-10
11.354599018953355,6.3635730371157375e-09,3.455674369443215e-09,1.0902804388742874e-09,9.696059867184647e-09,9.58814316050107e-10
11.366209038400138,6.3385121828049695e-09,3.4540027621077957e-09,1.0877290052264257e-09,9.669427322908702e-09,9.629431492663201e-10
11.37781905784692,6.373894540473099e-09,3.449392825445316e-09,1.0882690067370981e-09,9.650178142743997e-09,9.657868730664352e-10
11.389429077293704,6.326036246533886e-09,3.4312626494583138e-09,1.0827147155560015e-09,9.633367774571524e-09,9.560165786167675e-10
11.401039096740485,6.375288705200503e-09,3.424962807144182e-09,1.0778714791884697e-09,9.61533481320045e-09,9.67665392163244e-10
11.412649116187268,6.315455063066273e-09,3.423409796672667e-09,1.0742679944396477e-09,9.588680298798167e-09,9.531792698332043e-10
11.42425913563405,6.250653059174719e-09,3.4218117898966203e-09,1.0790932768848605e-09,9.564479966926721e-09,9.56406956113948e-10
11.435869155080834,6.287918785982699e-09,3.400766069096062e-09,1.0754444178712379e-09,9.547374827403018e-09,9.531666998287791e-10
11.447479174527617,6.2379389844380466e-09,3.4201881029035737e-09,1.0718431646450132e-09,9.514660442824726e-09,9.425674509022003e-10
11.459089193974398,6.264607911723768e-09,3.395482218082756e-09,1.0713320123944744e-09,9.507604853085429e-09,9.41453858903564e-10
11.470699213421181,6.253399804857545e-09,3.385099410265933e-09,1.0751271619074338e-09,9.482462522580598e-09,9.353305431601745e-10
11.482309232867964,6.20348136088539e-09,3.382225475882402e-09,1.0666201085283796e-09,9.46957659782648e-09,9.358933794480436e-10
11.493919252314747,6.20555426937869e-09,3.3658641210542267e-09,1.062890865980636e-09,9.445444658570367e-09,9.313209466750987e-10
11.505529271761528,6.202396067763782e-09,3.3687419875538384e-09,1.0589112714234751e-09,9.428176713636936e-09,9.343296096444715e-10
11.517139291208311,6.181983715839316e-09,3.349572539797336e-09,1.0564938391680905e-09,9.403825803554207e-09,9.379235937558103e-10
11.528749310655094,6.152115947599867e-09,3.3549190428259584e-09,1.0547633269321713e-09,9.381595169468311e-09,9.300735311637363e-10
11.540359330101877,6.13393767337486e-09,3.3402928299311747e-09,1.0528528401938469e-09,9.375192184656976e-09,9.229584135844089e-10
11.55196934954866,6.171403543846077e-09,3.334803424182878e-09,1.0522932868446557e-09,9.336594113211531e-09,9.256033249249845e-10
11.563579368995441,6.133846115035835e-09,3.3297832359563094e-09,1.050669643319558e-09,9.318423458174711e-09,9.269989457195421e-10
11.575189388442224,6.1365641348704876e-09,3.3233785556462084e-09,1.0450139692551117e-09,9.310456496366566e-09,9.297952378856429e-10
11.586799407889007,6.0806295857054416e-09,3.318138633402436e-09,1.04525981523455e-09,9.284994671157415e-09,9.254490438769517e-10
11.59840942733579,6.097971425798038e-09,3.3044144125010953e-09,1.0403567129171049e-09,9.2663116349594e-09,9.247039804765015e-10
11.610019446782571,6.0639342105977365e-09,3.309675655908535e-09,1.0405346825011759e-09,9.249959457626549e-09,9.241733793482078e-10
11.621629466229354,6.095485467010323e-09,3.294019810448541e-09,1.0357854314092131e-09,9.228517408111854e-09,9.171436110664408e-10
11.633239485676137,6.049991083721693e-09,3.275160750115968e-09,1.033232944493311e-09,9.221446094164059e-09,9.158466163797168e-10
11.64484950512292,6.0473861291484685e-09,3.2792623461120675e-09,1.0309366682632305e-09,9.181413291085586e-09,9.180069734642035e-10
11.656459524569701,6.009148060727184e-09,3.277279666693868e-09,1.0294539079214068e-09,9.159816945340923e-09,9.098764814812185e-10
11.668069544016484,6.00922376018573e-09,3.2656648750059974e-09,1.0334166274106602e-09,9.14779575895048e-09,9.089884476148109e-10
11.679679563463267,6.031306682174613e-09,3.249434946633565e-09,1.0340710127647456e-09,9.124011438888728e-09,9.039095654897656e-10
11.69128958291005,6.002311388601036e-09,3.269794360340768e-09,1.026192735620174e-09,9.128323277598195e-09,9.006306775470567e-10
11.702899602356833,5.9709805944247255e-09,3.2462458472899325e-09,1.022827587386968e-09,9.076683899249024e-09,9.05273260232563e-10
11.714509621803614,5.962016104770757e-09,3.2376887482332496e-09,1.0249374195537345e-09,9.077047010378969e-09,9.032960537742095e-10
11.726119641250397,5.9579652089775855e-09,3.2216979850470783e-09,1.0133463397292055e-09,9.051333640521854e-09,8.939274537681194e-10
11.73772966069718,5.955329263875866e-09,3.2412369784203473e-09,1.0176377652527625e-09,9.030991699259125e-09,9.047744947391615e-10
11.749339680143963,5.907335119723044e-09,3.21811777341893e-09,1.0157740330379296e-09,9.010727143139955e-09,8.955536121255677e-10
11.760949699590745,5.903105304577195e-09,3.210904813078604e-09,1.0136453335983198e-09,8.994940861346938e-09,8.909201523922411e-10
11.772559719037528,5.9100146795675125e-09,3.208395783681888e-09,1.0057206170768111e-09,8.98253178862804e-09,8.867308621760432e-10
11.78416973848431,5.8963369330214076e-09,3.183514621632966e-09,1.006207269184321e-09,8.957220152250393e-09,8.922904063781907e-10
11.795779757931093,5.889617814093272e-09,3.18575155085249e-09,1.011222827926082e-09,8.948309934487174e-09,8.90853326568903e-10
11.807389777377876,5.847317235093263e-09,3.1808543995332972e-09,1.0011899074354503e-09,8.922347139595215e-09,8.795745627437563e-10
11.818999796824658,5.874215801813414e-09,3.1741217495978777e-09,1.001138147638962e-09,8.91535309223747e-09,8.882715400595122e-10
11.83060981627144,5.839154454328149e-09,3.159913676611683e-09,9.975672245307955e-10,8.897899022814348e-09,8.787620511522463e-10
11.842219835718224,5.838516010281574e-09,3.16264758364195e-09,9.96896399397201e-10,8.871416927899453e-09,8.856164370692451e-10
11.853829855165007,5.839608780163273e-09,3.1576924473105534e-09,9.99095692752905e-10,8.852955242554769e-09,8.835264158592044e-10
11.865439874611788,5.799721059199127e-09,3.163625949197001e-09,9.898697679502167e-10,8.825893218581237e-09,8.78133516517228e-10
11.87704989405857,5.809548848054377e-09,3.1445721372084495e-09,9.915609701896738e-10,8.821471650090074e-09,8.772822894500491e-10
11.888659913505354,5.767629248493873e-09,3.133623155402071e-09,9.929184830703513e-10,8.794609145831874e-09,8.745109426748313e-10
11.900269932952137,5.7605640619988035e-09,3.135572918494241e-09,9.896888443466895e-10,8.78808092920341e-09,8.808509331531491e-10
11.91187995239892,5.7641161563265596e-09,3.1277382773852614e-09,9.821101743845874e-10,8.775353739401423e-09,8.718326796803241e-10
11.9234899718457,5.7547235032545475e-09,3.121224009770593e-09,9.844283687288997e-10,8.74752966405842e-09,8.691573449298807e-10
11.935099991292484,5.740423377054269e-09,3.1265652205526535e-09,9.83767871458519e-10,8.72911656327491e-09,8.667725903874761e-10
11.946710010739267,5.7244915437630805e-09,3.1051749351159104e-09,9.807773173586124e-10,8.713696944275892e-09,8.594717367071163e-10
11.95832003018605,5.716945750554032e-09,3.103015276760808e-09,9.80142281323367e-10,8.69272299601349e-09,8.611712812397276e-10
11.969930049632831,5.714539432555088e-09,3.099063376780863e-09,9.780941458631498e-10,8.677095352356467e-09,8.528929555695125e-10
11.981540069079614,5.699847821752861e-09,3.0872889644001574e-09,9.738545709155516e-10,8.67862063905159e-09,8.558341044027095e-10
11.993150088526397,5.687160090889537e-09,3.097760345397242e-09,9.719112911620146e-10,8.65317647519271e-09,8.578211178497242e-10
12.00476010797318,5.663783355164419e-09,3.081540561370964e-09,9.698811592880615e-10,8.628400140038393e-09,8.568429141334006e-10
12.016370127419963,5.652162090220001e-09,3.078536275977933e-09,9.683363986390287e-10,8.60925566124215e-09,8.570965569399464e-10
12.027980146866744,5.6473206813405306e-09,3.0588954991142782e-09,9.722347359138346e-10,8.599860108588812e-09,8.54790155291948e-10
12.039590166313527,5.620172589154174e-09,3.0628198026406086e-09,9.640514558396205e-10,8.588331464595436e-09,8.5816056519727e-10
12.05120018576031,5.6464165498990916e-09,3.060935693476394e-09,9.586537030148588e-10,8.565070014258145e-09,8.515394042559384e-10
12.062810205207093,5.629677576400413e-09,3.055113582086367e-09,9.621220952566794e-10,8.542354455839373e-09,8.531704116837613e-10
12.074420224653874,5.600681797695219e-09,3.0447532947594027e-09,9.547003543094248e-10,8.52675518725701e-09,8.507059869409657e-10
12.086030244100657,5.6014074183041644e-09,3.0358167217276393e-09,9.628492344207323e-10,8.5184093721503e-09,8.464086983857977e-10
12.09764026354744,5.589689361726555e-09,3.0309080324908844e-09,9.540222158520715e-10,8.494816033478458e-09,8.449773350726886e-10
12.109250282994223,5.5958542627715015e-09,3.032425198275786e-09,9.492788496581944e-10,8.480807183113847e-09,8.382489383457419e-10
12.120860302441006,5.555848265925856e-09,3.0206926015614856e-09,9.546369048668224e-10,8.456132913526326e-09,8.473746654030565e-10
12.132470321887787,5.562722000347113e-09,3.0181101161589336e-09,9.455464334926032e-10,8.447687590421383e-09,8.397141711254184e-10
12.14408034133457,5.543689338271659e-09,3.0101308114411537e-09,9.476041894925884e-10,8.418418521048394e-09,8.344491453293757e-10
12.155690360781353,5.5148797234981306e-09,3.010577395343822e-09,9.454931982373875e-10,8.405126198337526e-09,8.353339389506322e-10
12.167300380228136,5.485327261241406e-09,2.992686248484185e-09,9.455303246638744e-10,8.386295980701678e-09,8.304467643256835e-10
12.178910399674917,5.5132116251353345e-09,2.9920522302235936e-09,9.406935277309422e-10,8.384945857143562e-09,8.307091497544885e-10
12.1905204191217,5.4948082261467455e-09,2.9865165523217606e-09,9.394587112386643e-10,8.358275140648685e-09,8.356259526981908e-10
12.202130438568483,5.469601346480802e-09,2.976715563079554e-09,9.41077973105319e-10,8.338261771064909e-09,8.312958738293188e-10
12.213740458015266,5.482201571852582e-09,2.972891665177473e-09,9.407914886231658e-10,8.328905693698011e-09,8.310484252869106e-10
12.225350477462047,5.490116164541408e-09,2.968834289125237e-09,9.357475590349458e-10,8.315241114997643e-09,8.254484101048886e-10
12.23696049690883,5.456459457420077e-09,2.957162828905404e-09,9.353771190182997e-10,8.29604521260225e-09,8.286052566410307e-10
12.248570516355613,5.465564262102712e-09,2.952569089359756e-09,9.300502049035737e-10,8.278437578766022e-09,8.199988414440448e-10
12.260180535802396,5.434817674520457e-09,2.9519174421489243e-09,9.285895909872749e-10,8.262355127881963e-09,8.215193325355063e-10
12.27179055524918,5.425040305729544e-09,2.9398089993887223e-09,9.29963042879913e-10,8.251957241514269e-09,8.180042852353202e-10
12.28340057469596,5.412609130972665e-09,2.934943463123251e-09,9.241605771529725e-10,8.23787294747042e-09,8.22293163869872e-10
12.295010594142743,5.40050701390632e-09,2.9391754868334825e-09,9.265158472012296e-10,8.224667382121671e-09,8.186989470261645e-10
12.306620613589526,5.386836603135791e-09,2.9252500786605013e-09,9.24251148664927e-10,8.198828289960737e-09,8.135686806370201e-10
12.31823063303631,5.382627217121512e-09,2.9330430108956174e-09,9.207923412863794e-10,8.204001934013605e-09,8.167059883258494e-10
12.32984065248309,5.3729794360733684e-09,2.910895975812488e-09,9.176943360252853e-10,8.165376776155491e-09,8.096951110728817e-10
12.341450671929874,5.376437219120609e-09,2.9111606674994404e-09,9.191744626092933e-10,8.164107744591762e-09,8.156750128427792e-10
12.353060691376657,5.352803841681199e-09,2.907351988430942e-09,9.164898027320092e-10,8.150655986744432e-09,8.145142007839849e-10
12.36467071082344,5.3531000876646225e-09,2.895749376207408e-09,9.190797660607728e-10,8.129590144972686e-09,8.030797062772248e-10
12.376280730270222,5.331189353050473e-09,2.899212222154998e-09,9.074288540838827e-10,8.114865405975894e-09,8.100466808700237e-10
12.387890749717004,5.3155240947725535e-09,2.8911796797730747e-09,9.122461165779529e-10,8.101888138757894e-09,7.999038993294818e-10
12.399500769163787,5.3040791161620134e-09,2.880956702019968e-09,9.097178187313829e-10,8.093346728207807e-09,8.02641518785776e-10
12.41111078861057,5.304743480113696e-09,2.87925431597453e-09,9.135884565874802e-10,8.065539646240671e-09,7.998405794558585e-10
12.422720808057353,5.283870989665899e-09,2.8835244141402743e-09,9.07484178250033e-10,8.057266715425848e-09,7.963341787720472e-10
12.434330827504134,5.253803511906096e-09,2.86976452016895e-09,9.076416478311886e-10,8.02465382970709e-09,7.998185735366576e-10
12.445940846950917,5.260435551127844e-09,2.8689108205430847e-09,9.060657129650184e-10,8.026197371291671e-09,7.927524877948925e-10
12.4575508663977,5.256118313623023e-09,2.865745687295329e-09,9.028443865928519e-10,8.017863328130468e-09,7.996326884673001e-10
12.469160885844483,5.240607799197993e-09,2.8597411333822672e-09,8.98751980106302e-10,8.00343572604971e-09,7.94055079736762e-10
12.480770905291266,5.259618425542197e-09,2.8429773806122766e-09,8.960891688302775e-10,7.980302076905062e-09,7.889920585065532e-10
12.492380924738047,5.212964860858666e-09,2.8346693921914877e-09,8.958235227858195e-10,7.967557949863002e-09,7.903470993258707e-10
12.50399094418483,5.2625646103581234e-09,2.8416295121690313e-09,8.951099185091745e-10,7.946547058921514e-09,7.901256770022041e-10
12.515600963631613,5.21197861721103e-09,2.8290404753469098e-09,8.917239388844765e-10,7.94971917868984e-09,7.911013353748852e-10
12.527210983078396,5.2147149475036e-09,2.816598205752842e-09,8.933807303068071e-10,7.91603783351642e-09,7.843829165792092e-10
12.538821002525177,5.214359925118569e-09,2.8174681455544733e-09,8.875081016017316e-10,7.913235284945366e-09,7.86463973844203e-10
12.55043102197196,5.195048788695315e-09,2.821196635153667e-09,8.848104338531781e-10,7.893000362935021e-09,7.872809618220163e-10
12.562041041418743,5.169950201164748e-09,2.810380891598755e-09,8.853950334008201e-10,7.879543567847189e-09,7.847719777259667e-10
12.573651060865526,5.163114638882431e-09,2.8056734565258104e-09,8.874290479221327e-10,7.852776386055959e-09,7.843528435599173e-10
12.585261080312309,5.180537026610367e-09,2.797350349662472e-09,8.832363975990149e-10,7.856068267788308e-09,7.780095438017334e-10
12.59687109975909,5.135470850498257e-09,2.795910216960325e-09,8.834515054326457e-10,7.83559988776829e-09,7.828465039546773e-10
12.608481119205873,5.146383978219541e-09,2.792257180555256e-09,8.789934002398822e-10,7.82686848874201e-09,7.676234479011566e-10
12.620091138652656,5.134277295458582e-09,2.7840162576432577e-09,8.770419680304457e-10,7.812708573158065e-09,7.768055688593208e-10
12.631701158099439,5.135196069121024e-09,2.7745676147423027e-09,8.754177677478627e-10,7.794186088680048e-09,7.754795255248469e-10
12.64331117754622,5.128017900363522e-09,2.776534412978226e-09,8.790738385471377e-10,7.776295298777494e-09,7.748624222238269e-10
12.654921196993003,5.099406779663925e-09,2.7712359084744848e-09,8.737277490037996e-10,7.758816110595606e-09,7.702727624448198e-10
12.666531216439786,5.105344173118453e-09,2.767654602053122e-09,8.728728796559312e-10,7.749748690885867e-09,7.675790405150846e-10
12.678141235886569,5.0785291048199045e-09,2.7626859997045283e-09,8.73229466600722e-10,7.734407382342514e-09,7.672919185227587e-10
12.689751255333352,5.081434236737417e-09,2.750167621222692e-09,8.702227283511196e-10,7.735347791406245e-09,7.669741938008847e-10
12.701361274780133,5.064863915411364e-09,2.756572724140786e-09,8.688457528903831e-10,7.715832223216538e-09,7.633610592702386e-10
12.712971294226916,5.064506315371903e-09,2.750285326052771e-09,8.630113966504982e-10,7.69221569352939e-09,7.623230799937896e-10
12.7245813136737,5.0587874605075215e-09,2.7434437064116255e-09,8.645332484401261e-10,7.688441507271238e-09,7.604141651491679e-10
12.736191333120482,5.047025466967424e-09,2.7292534403355945e-09,8.582598868352697e-10,7.665311852156953e-09,7.660290963366257e-10
12.747801352567263,5.0255362174975476e-09,2.730188383716326e-09,8.608929801749422e-10,7.66359322344765e-09,7.575233128892408e-10
12.759411372014046,5.0248818068739345e-09,2.7235505699191663e-09,8.617696852699724e-10,7.642388270399186e-09,7.571291079295167e-10
12.77102139146083,5.018753659339197e-09,2.714794476599735e-09,8.574812945556817e-10,7.631749568518647e-09,7.614846929823772e-10
12.782631410907612,5.030427042801161e-09,2.7276810471899923e-09,8.566426471060948e-10,7.625671910868327e-09,7.570944579660582e-10
12.794241430354393,4.990130576498956e-09,2.7081624360856622e-09,8.61123118414654e-10,7.607136517080228e-09,7.561755521777095e-10
12.805851449801176,5.0077431082512185e-09,2.7128377356275024e-09,8.529524766053656e-10,7.600417889819304e-09,7.509170020242027e-10
12.81746146924796,4.973881272152389e-09,2.704511447852114e-09,8.525922278996362e-10,7.573307708426318e-09,7.507031424835078e-10
12.829071488694742,4.959706604315675e-09,2.6984482133910733e-09,8.530928292368578e-10,7.562364990561455e-09,7.508060350877818e-10
12.840681508141525,4.9810251799171415e-09,2.6912156901795447e-09,8.500448023534444e-10,7.55405702641027e-09,7.514876076734273e-10
12.852291527588307,4.967331338210276e-09,2.6812485578944786e-09,8.48830151392518e-10,7.542125453883719e-09,7.489214296968099e-10
12.86390154703509,4.942734229452042e-09,2.6858623605910712e-09,8.495409482125371e-10,7.519787055468476e-09,7.453193915254491e-10
12.875511566481872,4.9492138850999705e-09,2.6799302949787738e-09,8.472976470364519e-10,7.51432030323933e-09,7.459188778764582e-10
12.887121585928655,4.9256795828969094e-09,2.675947119191382e-09,8.425598308395615e-10,7.495239029994673e-09,7.421601157482146e-10
12.898731605375437,4.9440395564599055e-09,2.683520209833837e-09,8.396805712029403e-10,7.483646063133955e-09,7.42810100477029e-10
12.91034162482222,4.906223650176858e-09,2.669185344540389e-09,8.408282236535643e-10,7.477827215211526e-09,7.421294218121597e-10
12.921951644269003,4.901596373289696e-09,2.65787285822322e-09,8.424863254787237e-10,7.46688859748478e-09,7.381182901676794e-10
12.933561663715786,4.91200277739829e-09,2.6540355273923233e-09,8.403443865324016e-10,7.444487784745686e-09,7.381123478113493e-10
12.945171683162568,4.872885818163981e-09,2.655125403202947e-09,8.357717992876828e-10,7.438469599741903e-09,7.395738774732548e-10
12.95678170260935,4.8641292098786545e-09,2.650764314933835e-09,8.323748225110955e-10,7.417780322051973e-09,7.398318201085364e-10
12.968391722056133,4.8844667847511115e-09,2.6412841976216985e-09,8.315500283700896e-10,7.413558007802972e-09,7.325820864162586e-10
12.980001741502916,4.849908106344931e-09,2.6421900464891878e-09,8.335663844225114e-10,7.398454934308685e-09,7.358610210690099e-10
12.991611760949699,4.852865326928654e-09,2.6364357952625484e-09,8.321371869413923e-10,7.385794043150166e-09,7.395560628623679e-10
13.00322178039648,4.837493123804838e-09,2.630551666449402e-09,8.304226292074035e-10,7.368837120831537e-09,7.356984462253768e-10
13.014831799843263,4.827276728493153e-09,2.6316315914829936e-09,8.278451116016592e-10,7.361107847506483e-09,7.369996647046371e-10
13.026441819290046,4.867167972938872e-09,2.6254771222264806e-09,8.26452840295591e-10,7.356517358056315e-09,7.271456135226801e-10
13.038051838736829,4.829999912314631e-09,2.6177365737444906e-09,8.251801294619269e-10,7.3347701419049305e-09,7.296208271995099e-10
13.049661858183612,4.803101106680588e-09,2.6104130995079517e-09,8.258150100114833e-10,7.327837075618507e-09,7.260682904714165e-10
13.061271877630393,4.803856673346415e-09,2.615166016911327e-09,8.211957458494741e-10,7.311240474988674e-09,7.219974881293849e-10
13.072881897077176,4.791832518797295e-09,2.603226028782813e-09,8.229669719301079e-10,7.301056020252759e-09,7.247168361519095e-10
13.084491916523959,4.8042578678962815e-09,2.6033876182309223e-09,8.187933328410445e-10,7.289836753056024e-09,7.177912243920584e-10
13.096101935970742,4.773045067652941e-09,2.5989246320722993e-09,8.176337447152675e-10,7.270985648627536e-09,7.194104359032755e-10
13.107711955417523,4.7811360315213256e-09,2.5953964679966787e-09,8.136203834405115e-10,7.271192596251767e-09,7.180504448618716e-10
13.119321974864306,4.765492837605755e-09,2.5835606598494057e-09,8.122634407979109e-10,7.248128929192413e-09,7.241344329133682e-10
13.130931994311089,4.751416806956698e-09,2.5772343037740996e-09,8.151990914339282e-10,7.235457664698177e-09,7.158779923898652e-10
13.142542013757872,4.723711368577297e-09,2.5775230873143033e-09,8.105723838857876e-10,7.222559516679802e-09,7.175746363640775e-10
13.154152033204655,4.762244392461984e-09,2.5720282630810707e-09,8.119325077330084e-10,7.21177206340582e-09,7.170604586261921e-10
13.165762052651436,4.733321353600406e-09,2.574723288498697e-09,8.077512836163599e-10,7.2048912897675996e-09,7.138074854953797e-10
13.177372072098219,4.7209755885391e-09,2.563690547102954e-09,8.089924299344676e-10,7.186126596549825e-09,7.165652905852186e-10
13.188982091545002,4.724730621976166e-09,2.564494596004615e-09,8.079782036183179e-10,7.180923602894387e-09,7.097287655515647e-10
13.200592110991785,4.709961035854722e-09,2.55481831237685e-09,8.101336430968281e-10,7.1697459803715665e-09,7.099843571369492e-10
13.212202130438566,4.714192120670436e-09,2.552079710247795e-09,8.065048753519742e-10,7.1660891610457924e-09,7.171135225097321e-10
13.22381214988535,4.686604105036121e-09,2.549280844138653e-09,8.061778656936834e-10,7.1480191780700614e-09,7.104756727043367e-10
13.235422169332132,4.683654276047266e-09,2.5462069604624073e-09,8.032751058694032e-10,7.13126610561304e-09,7.130054496553826e-10
13.247032188778915,4.690691463549395e-09,2.5328168796078313e-09,8.025724964673383e-10,7.1206099864777885e-09,7.032638801856622e-10
13.258642208225696,4.678862184670661e-09,2.532882408500185e-09,8.003923572888676e-10,7.113693892234131e-09,7.074503850088211e-10
13.27025222767248,4.6564720271631e-09,2.5230992564872168e-09,8.00326122754543e-10,7.0959682121806466e-09,7.055142193814231e-10
13.281862247119262,4.6397384055263604e-09,2.529061523377182e-09,7.983445994835722e-10,7.085411133123123e-09,7.053297993002103e-10
13.293472266566045,4.6431679829739425e-09,2.517705514925095e-09,7.946926235612519e-10,7.0730861303942065e-09,6.982089971221052e-10
13.305082286012828,4.635126756890684e-09,2.5228262308842743e-09,7.88308884631177e-10,7.065083016718911e-09,7.033121466708422e-10
13.31669230545961,4.632918860230332e-09,2.514947298075109e-09,7.942321777760152e-10,7.049931505202568e-09,7.022643579019426e-10
13.328302324906392,4.635487213197013e-09,2.5081557136743494e-09,7.919746614333165e-10,7.035566582343428e-09,7.01489313153679e-10
13.339912344353175,4.632019078482062e-09,2.5036433577615028e-09,7.917823328844061e-10,7.030078223537324e-09,6.96472727756824e-10
13.351522363799958,4.612509771162117e-09,2.5009866595020994e-09,7.901943586555306e-10,7.018426138474164e-09,6.96197263692163e-10
13.36313238324674,4.604607657085189e-09,2.5019885474283678e-09,7.88829237095487e-10,7.013596959265649e-09,6.957204736377502e-10
13.374742402693522,4.58462489786832e-09,2.4943682365825157e-09,7.875716541108535e-10,7.00381601513682e-09,6.949838471643155e-10
13.386352422140305,4.581460418078652e-09,2.4947503968241852e-09,7.864481786757644e-10,6.989362397258351e-09,6.892163512613822e-10
13.397962441587088,4.580719390336914e-09,2.4857737491077386e-09,7.85345113649668e-10,6.9738357252555585e-09,6.937955488429679e-10
13.409572461033871,4.585702792025866e-09,2.4866885622337843e-09,7.841992841626714e-10,6.960280398297188e-09,6.933504610077014e-10
13.421182480480653,4.570157900823016e-09,2.4746502584994864e-09,7.777592007060004e-10,6.955918977724164e-09,6.934399178329958e-10
13.432792499927436,4.56403504892836e-09,2.4746090543347756e-09,7.801640719663859e-10,6.945977793508229e-09,6.921211843220035e-10
13.444402519374218,4.560476486391013e-09,2.472370839101723e-09,7.797507066869296e-10,6.9289878621562535e-09,6.870576877189972e-10
13.456012538821001,4.541958869207211e-09,2.46859051437955e-09,7.801410040226789e-10,6.9168449983681466e-09,6.922848144347872e-10
13.467622558267783,4.550334987087886e-09,2.4679086979256817e-09,7.768666660425277e-10,6.907280514702001e-09,6.877453505201617e-10
13.479232577714566,4.54228626183102e-09,2.453645738310985e-09,7.768043408459063e-10,6.8993716020821505e-09,6.855135869889035e-10
13.490842597161349,4.548731110263121e-09,2.4593507651265357e-09,7.754460255166798e-10,6.892468833060442e-09,6.848622167532132e-10
13.502452616608132,4.526010703647079e-09,2.4558493098236265e-09,7.730048308256499e-10,6.875023271540746e-09,6.853612533481273e-10
13.514062636054915,4.511001079904376e-09,2.4420293820228286e-09,7.693414407946266e-10,6.866522546173669e-09,6.811027228274187e-10
13.525672655501696,4.499139493207462e-09,2.4490155749324836e-09,7.742959021979599e-10,6.848068383753986e-09,6.785068885096445e-10
13.537282674948479,4.489458775647419e-09,2.438083539818042e-09,7.698889898913192e-10,6.839525277090811e-09,6.773613733052406e-10
13.548892694395262,4.502190804730282e-09,2.437025867406784e-09,7.675849502576909e-10,6.835962507348506e-09,6.763057911635234e-10
13.560502713842045,4.487997642232183e-09,2.4360755276356447e-09,7.67204999065503e-10,6.826605384377199e-09,6.747496024302358e-10
13.572112733288826,4.48951976112906e-09,2.425953613876257e-09,7.712685414583699e-10,6.8178114571167e-09,6.758039854101754e-10
13.583722752735609,4.4719103705541774e-09,2.4335561526679793e-09,7.684665772458685e-10,6.801285045336102e-09,6.731261919199004e-10
13.595332772182392,4.464556324980355e-09,2.4202936608581688e-09,7.641694024051103e-10,6.797188679376227e-09,6.742604471108091e-10
13.606942791629175,4.458160094087668e-09,2.423836107124352e-09,7.620013930405446e-10,6.784488951150186e-09,6.754358909397743e-10
13.618552811075958,4.459933398619119e-09,2.4223582738018878e-09,7.634192796643328e-10,6.767820847654688e-09,6.738285215249792e-10
13.630162830522739,4.446733930644662e-09,2.415343476400393e-09,7.599705481779831e-10,6.759068914359928e-09,6.731521048861797e-10
13.641772849969522,4.429516090146046e-09,2.4079390760535613e-09,7.58001618681361e-10,6.750543938287784e-09,6.715323860744258e-10
13.653382869416305,4.44452103958112e-09,2.4064563642529573e-09,7.587887171886323e-10,6.747053028482556e-09,6.720122051382281e-10
13.664992888863088,4.429032405178692e-09,2.4040578611963096e-09,7.588250126122155e-10,6.729638335081576e-09,6.683293299524853e-10
13.676602908309869,4.422441712063364e-09,2.3929840781051047e-09,7.555263346022817e-10,6.718687837070865e-09,6.719317115202191e-10
13.688212927756652,4.432571218739383e-09,2.393548536431245e-09,7.553329561667298e-10,6.709089560865291e-09,6.657988544094395e-10
13.699822947203435,4.395478385082412e-09,2.387091790032949e-09,7.55158542913648e-10,6.704693589527493e-09,6.667467640978381e-10
13.711432966650218,4.386406796480722e-09,2.389042993019718e-09,7.534932771019971e-10,6.692980484213287e-09,6.628956781885153e-10
13.723042986097001,4.381583335914407e-09,2.38388754482383e-09,7.504281062606492e-10,6.675438721065232e-09,6.612850791000938e-10
13.734653005543782,4.395575194034376e-09,2.376302300109588e-09,7.522662294881478e-10,6.677228473560637e-09,6.649724120260604e-10
13.746263024990565,4.381331062665356e-09,2.378328291261393e-09,7.510748164391755e-10,6.653970605853436e-09,6.622384546880694e-10
13.757873044437348,4.3720490721513775e-09,2.3771920030077953e-09,7.477479796829353e-10,6.659819595552006e-09,6.633051178789395e-10
13.769483063884131,4.383649577904242e-09,2.363819058440321e-09,7.487748093199493e-10,6.6415321070136766e-09,6.608671611151386e-10
13.781093083330912,4.349440401438122e-09,2.3700380742956967e-09,7.456005635451465e-10,6.636634420084839e-09,6.573560685780903e-10
13.792703102777695,4.378969511427091e-09,2.3596952374143574e-09,7.451797155852559e-10,6.619701253047266e-09,6.555387440140883e-10
13.804313122224478,4.336903701466617e-09,2.356384326992345e-09,7.471738760819551e-10,6.611337540010529e-09,6.565379282209648e-10
13.815923141671261,4.3304219678809294e-09,2.3550461595499264e-09,7.427630303584483e-10,6.601927541904621e-09,6.554613613221043e-10
13.827533161118042,4.3256804734809776e-09,2.3492297656686707e-09,7.411019183283706e-10,6.58829243880012e-09,6.532241309332292e-10
13.839143180564825,4.316608568800908e-09,2.355469962830972e-09,7.364520991216627e-10,6.5794718939967785e-09,6.560420314804031e-10
13.850753200011608,4.332067331181472e-09,2.3485686588728834e-09,7.363638885724423e-10,6.568367916608942e-09,6.538876104125962e-10
13.862363219458391,4.308954808128674e-09,2.34522154013528e-09,7.365233397682388e-10,6.562932625734124e-09,6.512705249646222e-10
13.873973238905174,4.338711022612139e-09,2.3417536927761197e-09,7.390420611462713e-10,6.554209928528592e-09,6.522739620570417e-10
13.885583258351955,4.29353732818027e-09,2.335243180008101e-09,7.346385714486001e-10,6.5426376538135455e-09,6.460566325513245e-10
13.897193277798738,4.289155260760713e-09,2.3337110307413495e-09,7.328564606394345e-10,6.538231663224709e-09,6.520334034246709e-10
13.908803297245521,4.305018068555164e-09,2.3225627686139493e-09,7.350001960658573e-10,6.520641323747904e-09,6.456683078648135e-10
13.920413316692304,4.311693277596777e-09,2.322058613504986e-09,7.322238080393855e-10,6.51398287892665e-09,6.487758419811664e-10
13.932023336139086,4.288451371627723e-09,2.3183476853157107e-09,7.313465744116278e-10,6.5117490024036935e-09,6.490192916002496e-10
13.943633355585868,4.282368961716478e-09,2.3179061164745955e-09,7.34055706709553e-10,6.497508634790365e-09,6.425402781233128e-10
13.955243375032651,4.25083360767634e-09,2.3071898280370785e-09,7.290067960399224e-10,6.486715075063903e-09,6.477875241687577e-10
13.966853394479434,4.264360931896946e-09,2.3090069832631604e-09,7.275140944418883e-10,6.4706995399019005e-09,6.446239987605423e-10
13.978463413926217,4.244167943247168e-09,2.302705225836503e-09,7.29571141558464e-10,6.464290033360734e-09,6.427859754452915e-10
13.990073433372999,4.247046443176372e-09,2.3052468336445977e-09,7.29331614132522e-10,6.453820304282587e-09,6.410119605643911e-10
14.001683452819782,4.237633782706734e-09,2.303090105274809e-09,7.273754325089372e-10,6.45105834730287e-09,6.375039008319608e-10
14.013293472266565,4.231561520933483e-09,2.2999378238593166e-09,7.263811245447435e-10,6.438029698501058e-09,6.371874435258577e-10
14.024903491713347,4.248195692586532e-09,2.297486317912283e-09,7.21223640989205e-10,6.431956926724479e-09,6.334467852956642e-10
14.036513511160129,4.203895350449489e-09,2.2885752404840304e-09,7.194898869320398e-10,6.423118963518847e-09,6.368961387965473e-10
14.048123530606912,4.224169907370344e-09,2.286472053912338e-09,7.189712538553656e-10,6.410196573430827e-09,6.345340645822592e-10
14.059733550053695,4.204780004560211e-09,2.281921174068657e-09,7.178632529595751e-10,6.402521253794825e-09,6.380814373161168e-10
14.071343569500478,4.195908542888035e-09,2.277547989682683e-09,7.17325097970179e-10,6.393104494008096e-09,6.371469169482144e-10
14.08295358894726,4.1943353174858905e-09,2.2728441880592366e-09,7.199969591719887e-10,6.379942123560769e-09,6.340922703631842e-10
14.094563608394042,4.184731718219392e-09,2.276629912158003e-09,7.169493926041755e-10,6.373055861284673e-09,6.344557015016831e-10
14.106173627840825,4.186881133061588e-09,2.2683039250597577e-09,7.164607368416768e-10,6.367562445460475e-09,6.318600482791356e-10
14.117783647287608,4.170291881190807e-09,2.268702911095572e-09,7.186300362166163e-10,6.354101129190926e-09,6.376842091586439e-10
14.12939366673439,4.182001324756614e-09,2.2635512161424326e-09,7.110003381416633e-10,6.344180698833924e-09,6.301604811075239e-10
14.141003686181172,4.156540863157846e-09,2.2595126667978952e-09,7.10463214746061e-10,6.3354374785289595e-09,6.307406349682235e-10
14.152613705627955,4.173396889435506e-09,2.263127217141565e-09,7.140786338377756e-10,6.3267024201429965e-09,6.337232925505903e-10
14.164223725074738,4.1552153104892364e-09,2.2503933219972822e-09,7.10411476385408e-10,6.323431677021078e-09,6.265665769167712e-10
14.17583374452152,4.148781414684079e-09,2.2531065146646657e-09,7.114906217537293e-10,6.31136893059868e-09,6.262899716923786e-10
14.187443763968304,4.142929935745636e-09,2.250944183210539e-09,7.066705793172512e-10,6.306723416793107e-09,6.226078155091649e-10
14.199053783415085,4.142132826057494e-09,2.245752435614653e-09,7.082946080387337e-10,6.292626159278416e-09,6.255725988752724e-10
14.210663802861868,4.144934281157283e-09,2.246857012920398e-09,7.040941118056966e-10,6.285101511344826e-09,6.207407583891425e-10
14.222273822308651,4.1184107846353115e-09,2.242235070159045e-09,7.055632569078123e-10,6.2763110655034965e-09,6.232527785453636e-10
14.233883841755434,4.128332364026217e-09,2.233817519035182e-09,7.064535037263608e-10,6.2676424856248695e-09,6.218850514420989e-10
14.245493861202215,4.115490439414434e-09,2.2373336499560896e-09,7.022024913533287e-10,6.267589635973939e-09,6.17693347338604e-10
14.257103880648998,4.1154703680262534e-09,2.2345366014887892e-09,7.040643368374227e-10,6.253509165441025e-09,6.234385085160746e-10
14.268713900095781,4.112118961451233e-09,2.221839444306794e-09,7.014296399161724e-10,6.248157787191645e-09,6.233129121316437e-10
14.280323919542564,4.084085940775153e-09,2.2257519753510955e-09,7.010054934051376e-10,6.232133748914862e-09,6.203126567193782e-10
14.291933938989347,4.090885217616026e-09,2.2136005058311027e-09,6.995247822914042e-10,6.223005449213847e-09,6.207582982553231e-10
14.303543958436128,4.092548932030975e-09,2.2219846348906193e-09,7.034728155187879e-10,6.216138337219364e-09,6.139023346774576e-10
14.315153977882911,4.075213969725389e-09,2.2121670109576695e-09,6.974971509320239e-10,6.207657310742247e-09,6.198861008670859e-10
14.326763997329694,4.083810423874231e-09,2.2094654274228277e-09,6.973155147536527e-10,6.1977467293599964e-09,6.148682836813981e-10
14.338374016776477,4.074039605127666e-09,2.211071263579205e-09,6.958352275184588e-10,6.19262737114574e-09,6.170958969268429e-10
14.349984036223258,4.070170323035596e-09,2.2035677157371415e-09,6.935840219871984e-10,6.175350621179018e-09,6.131911127120211e-10
14.361594055670041,4.054195405461952e-09,2.198552748398301e-09,6.92859246820345e-10,6.172599023126911e-09,6.122584601804769e-10
14.373204075116824,4.051762357827296e-09,2.199268995292593e-09,6.944691656812981e-10,6.1636879592488425e-09,6.136345712792821e-10
14.384814094563607,4.052329658888161e-09,2.1943351112787993e-09,6.910972880495091e-10,6.1640794017031685e-09,6.092937625558029e-10
14.396424114010388,4.0552681691459e-09,2.187440692444208e-09,6.886425424923224e-10,6.147314538436103e-09,6.127460450451697e-10
14.408034133457171,4.045095033077598e-09,2.1904201352972125e-09,6.905019822338122e-10,6.140268521202842e-09,6.100716699154987e-10
14.419644152903954,4.031161098660606e-09,2.1837493359639484e-09,6.908236119738033e-10,6.1327745233569115e-09,6.082167585073908e-10
14.431254172350737,4.023705724272242e-09,2.1813118935686682e-09,6.887276341865364e-10,6.1205722879643715e-09,6.087039422930614e-10
14.44286419179752,4.021826426651234e-09,2.1805680213884048e-09,6.878317083240461e-10,6.1221608578793264e-09,6.098812874237515e-10
14.454474211244301,4.013057193753291e-09,2.179343118635626e-09,6.89833334909068e-10,6.1101408357017555e-09,6.056942340161422e-10
14.466084230691084,3.9948671755315585e-09,2.178119079214491e-09,6.872746370806023e-10,6.101319337210017e-09,6.024769403088922e-10
14.477694250137867,4.0066647138638735e-09,2.172552103890295e-09,6.83688387646689e-10,6.095762180969883e-09,6.081598086335407e-10
14.48930426958465,4.008475128117629e-09,2.174941277068975e-09,6.856100941633975e-10,6.081322248319729e-09,6.051299128925014e-10
14.500914289031432,4.0093086373759406e-09,2.1681707098319095e-09,6.855138554924459e-10,6.073392481325435e-09,6.013830981729977e-10
14.512524308478215,3.98982917073079e-09,2.1627839261189267e-09,6.836331279120354e-10,6.0638636113996325e-09,6.026981590185439e-10
14.524134327924997,3.986599670073932e-09,2.160811875448582e-09,6.802116754670315e-10,6.064456300756864e-09,5.978762548206733e-10
14.53574434737178,3.991395783379404e-09,2.158619403660154e-09,6.805095306417125e-10,6.057871533983219e-09,6.041358717157145e-10
14.547354366818563,3.970222925477319e-09,2.1549686570093917e-09,6.823398181800528e-10,6.045351048708775e-09,6.007853379162466e-10
14.558964386265345,3.984026230438773e-09,2.157237231998343e-09,6.791550512928033e-10,6.033691223350712e-09,6.005447351639535e-10
14.570574405712128,3.964284868939262e-09,2.149068653357796e-09,6.81596454348027e-10,6.0286488965986295e-09,6.016225128336092e-10
14.58218442515891,3.95550870983185e-09,2.1423604933113148e-09,6.773621719654647e-10,6.020191991550097e-09,5.979542886800256e-10
14.593794444605694,3.959037908661813e-09,2.1416475502215657e-09,6.758475345813327e-10,6.010601648995711e-09,6.001778835544103e-10
14.605404464052475,3.9401202074746335e-09,2.147584991952382e-09,6.750437754495818e-10,6.008995719496698e-09,5.984773467119537e-10
14.617014483499258,3.95354889173533e-09,2.1337558982884308e-09,6.742280183486527e-10,5.994104095368415e-09,5.968189125532577e-10
14.62862450294604,3.951846635646261e-09,2.1376610466933606e-09,6.729569283881925e-10,5.987861022228711e-09,5.940229571310817e-10
14.640234522392824,3.932937944583784e-09,2.1355788597638917e-09,6.697939964374324e-10,5.978222948458032e-09,5.939431937600577e-10
14.651844541839607,3.927808177886162e-09,2.1333153449570078e-09,6.686262950528328e-10,5.968733919493101e-09,5.964296814590349e-10
14.663454561286388,3.91650562208684e-09,2.1297076518431757e-09,6.722154085756813e-10,5.962691507663957e-09,5.885368034510865e-10
14.67506458073317,3.934872400335839e-09,2.132144304855415e-09,6.685535231365711e-10,5.961031852180014e-09,5.901615420202766e-10
14.686674600179954,3.911805887274646e-09,2.124296813164789e-09,6.692297167958491e-10,5.947983970318762e-09,5.90097032345911e-10
14.698284619626737,3.912796233993377e-09,2.123692077545025e-09,6.671748401910695e-10,5.943087831235817e-09,5.913350290683609e-10
14.709894639073518,3.895403593279582e-09,2.1181140665809556e-09,6.683186860419725e-10,5.9307054587718516e-09,5.89915471142067e-10
14.7215046585203,3.893466950190203e-09,2.113014421264102e-09,6.696495831918665e-10,5.928455396910816e-09,5.872223382124861e-10
14.733114677967084,3.8896489066690065e-09,2.114286609447775e-09,6.70245375677564e-10,5.922542836370778e-09,5.89207387604894e-10
14.744724697413867,3.899696265900198e-09,2.1036410382103365e-09,6.637508068727641e-10,5.908872966248535e-09,5.876421244392875e-10
14.75633471686065,3.8903143786545015e-09,2.10915309383031e-09,6.664495028738637e-10,5.904553798995603e-09,5.864061290105005e-10
14.767944736307431,3.876415093672446e-09,2.106980343962255e-09,6.635408765062586e-10,5.897585659397094e-09,5.861156642807679e-10
14.779554755754214,3.883456036529563e-09,2.1018336195080107e-09,6.60234686961919e-10,5.885989683061737e-09,5.865431424253198e-10
14.791164775200997,3.867750992128175e-09,2.0995489310053585e-09,6.633287792138645e-10,5.884559194781074e-09,5.865141152714165e-10
14.80277479464778,3.868501718843094e-09,2.0892634416992394e-09,6.607476082604212e-10,5.87674193763049e-09,5.828337202986646e-10
14.814384814094561,3.8596123940958975e-09,2.096244599146114e-09,6.579962319411681e-10,5.865491885593787e-09,5.871876699480939e-10
14.825994833541344,3.847405135136603e-09,2.092672057301403e-09,6.571703666765737e-10,5.8635418683338205e-09,5.795090804154469e-10
14.837604852988127,3.869106751940786e-09,2.0871874621524972e-09,6.592253943251992e-10,5.854410826626486e-09,5.815971160196064e-10
14.84921487243491,3.832499796567865e-09,2.0877169644479834e-09,6.590212805380385e-10,5.849285916526128e-09,5.81612311364585e-10
14.860824891881691,3.849935124250074e-09,2.0827693224635582e-09,6.585686308314565e-10,5.835248246451844e-09,5.803958557178855e-10
14.872434911328474,3.837969131825537e-09,2.0817650769529424e-09,6.578602950840766e-10,5.827814031439314e-09,5.789476887050818e-10
14.884044930775257,3.817938020212495e-09,2.078160915474829e-09,6.5495356100198e-10,5.821463951382861e-09,5.770057564131043e-10
14.89565495022204,3.843280156403282e-09,2.0703817658079197e-09,6.542862046843216e-10,5.815913959223133e-09,5.791574942122526e-10
14.907264969668823,3.8208967865245596e-09,2.0743245131872294e-09,6.518236638314471e-10,5.809729491629353e-09,5.757486782996843e-10
14.918874989115604,3.821244120665694e-09,2.0669605151897056e-09,6.514001695196318e-10,5.80692863615654e-09,5.771379260069188e-10
14.930485008562387,3.7990931749570885e-09,2.066321369694697e-09,6.524973955798052e-10,5.792814006744599e-09,5.738378249560499e-10
14.94209502800917,3.823541904041242e-09,2.066754547218998e-09,6.51466218317904e-10,5.789835694863925e-09,5.738664834534626e-10
14.953705047455953,3.803772786217556e-09,2.0608659787421553e-09,6.508327047968479e-10,5.778086064710929e-09,5.72389761929901e-10
14.965315066902734,3.781851685875947e-09,2.059831371222775e-09,6.509931881239974e-10,5.777555440433476e-09,5.72548286456823e-10
14.976925086349517,3.805281641289187e-09,2.0539295383854913e-09,6.483557077257053e-10,5.764560240326437e-09,5.712012136377209e-10
14.9885351057963,3.77506873433651e-09,2.0579879636896725e-09,6.440547009910706e-10,5.764768478577737e-09,5.719032389968256e-10
15.000145125243083,3.782289846425087e-09,2.0513773158357425e-09,6.454570295651607e-10,5.755458835510577e-09,5.693343023084231e-10
15.011755144689866,3.76775112277761e-09,2.043712614226427e-09,6.476213368340905e-10,5.747147827680996e-09,5.742919431759854e-10
15.023365164136647,3.772819071021665e-09,2.0426585515267405e-09,6.460617728628141e-10,5.742772985919635e-09,5.697587503473902e-10
15.03497518358343,3.7750275880578574e-09,2.046142210352188e-09,6.451515249413048e-10,5.734670294920588e-09,5.71004484325698e-10
15.046585203030213,3.762274682666734e-09,2.0373937882237734e-09,6.444817742893615e-10,5.731107788634821e-09,5.694260835236131e-10
15.058195222476996,3.772751928763112e-09,2.035723240517226e-09,6.43774939321003e-10,5.72293371108174e-09,5.682919569505459e-10
15.069805241923778,3.747833944996697e-09,2.03741640547167e-09,6.426326328020272e-10,5.706782636384702e-09,5.70090404049135e-10
15.08141526137056,3.7529520640522445e-09,2.0333689095327537e-09,6.415989715008285e-10,5.707421300956617e-09,5.660608098202564e-10
15.093025280817344,3.7549310575431e-09,2.031431853813676e-09,6.416529931096281e-10,5.697679265138416e-09,5.654755049786262e-10
15.104635300264126,3.733741445178608e-09,2.031395352397102e-09,6.404386514952057e-10,5.6929034869677115e-09,5.63427282273672e-10
15.11624531971091,3.746135367517722e-09,2.0274411056395583e-09,6.407311817926401e-10,5.685429512599676e-09,5.642079446783996e-10
15.12785533915769,3.7389237876861304e-09,2.024370308398279e-09,6.367752476082125e-10,5.677608525514618e-09,5.63127262015914e-10
15.139465358604474,3.7269662452805666e-09,2.0194535739353383e-09,6.386131852747692e-10,5.668907857328889e-09,5.614418236632529e-10
15.151075378051257,3.71563000105291e-09,2.0199513628312685e-09,6.380474942591013e-10,5.663803593565828e-09,5.609358199874999e-10
15.16268539749804,3.725197908875775e-09,2.0137613083273504e-09,6.376586776344507e-10,5.6584901204005156e-09,5.589179966591912e-10
15.17429541694482,3.7214124288906604e-09,2.0159001264606612e-09,6.335718326026508e-10,5.650570743029879e-09,5.620600504871986e-10
15.185905436391604,3.708402438287319e-09,2.0097323492061674e-09,6.327931725422553e-10,5.643424410603696e-09,5.612469438715911e-10
15.197515455838387,3.7014364154567127e-09,2.0085445051191796e-09,6.336669277202769e-10,5.633845623004426e-09,5.607800304242389e-10
15.20912547528517,3.701771778360544e-09,2.002491376566763e-09,6.35426335994193e-10,5.6336598530303515e-09,5.627961593277342e-10
15.220735494731953,3.7048006007291093e-09,2.0081414978090377e-09,6.315375566800464e-10,5.6230190935470255e-09,5.586680420045662e-10
15.232345514178734,3.6900313718780276e-09,1.999037543240526e-09,6.330827112902463e-10,5.6233494760901515e-09,5.595229719362848e-10
15.243955533625517,3.695852927176551e-09,2.001429263811652e-09,6.290568130908083e-10,5.613492175180268e-09,5.546452187116428e-10
15.2555655530723,3.688040938101758e-09,1.9993313634730917e-09,6.295999946753113e-10,5.604752782767645e-09,5.575534950116755e-10
15.267175572519083,3.689196700390716e-09,1.995792373426489e-09,6.284080345534344e-10,5.602265971846881e-09,5.559523566554788e-10
15.278785591965864,3.673357232474581e-09,1.990932945173624e-09,6.299662601301251e-10,5.593316735809782e-09,5.557949937443845e-10
15.290395611412647,3.664082139442959e-09,1.9897990230729425e-09,6.283454145615618e-10,5.586261561523165e-09,5.552262314791097e-10
15.30200563085943,3.6639882819847765e-09,1.9948419951605516e-09,6.283946801416655e-10,5.576814603602715e-09,5.538893417408272e-10
15.313615650306213,3.6572488260710086e-09,1.9851097657965254e-09,6.258545089775605e-10,5.568434744325367e-09,5.541475973966269e-10
15.325225669752996,3.651431644098155e-09,1.9879236763633643e-09,6.250274861062115e-10,5.5679765855438225e-09,5.500668026622435e-10
15.336835689199777,3.6466982996325896e-09,1.983061940476324e-09,6.254430559427619e-10,5.555935358888409e-09,5.519849658432842e-10
15.34844570864656,3.65575885873528e-09,1.9780708201079697e-09,6.260644700259153e-10,5.548577794748764e-09,5.503435894195976e-10
15.360055728093343,3.6535798388421765e-09,1.982669209577436e-09,6.23426002620472e-10,5.544498719294769e-09,5.49849337255246e-10
15.371665747540126,3.6476162122376635e-09,1.975510296970165e-09,6.242670721305019e-10,5.5364737065352715e-09,5.502621776334469e-10
15.383275766986907,3.641070764898767e-09,1.9730795478868644e-09,6.217711024714139e-10,5.5364203111949126e-09,5.475179893210038e-10
15.39488578643369,3.637074843644611e-09,1.9711442863173644e-09,6.225652993650165e-10,5.5241959608137586e-09,5.478467742873156e-10
15.406495805880473,3.633113867111968e-09,1.9670772350330856e-09,6.209882973823733e-10,5.523003599599315e-09,5.4737525476462e-10
15.418105825327256,3.616360918923727e-09,1.9632027025414256e-09,6.199494465844883e-10,5.5105274593546406e-09,5.447302462565178e-10
15.429715844774037,3.6233773868189497e-09,1.9658708004313244e-09,6.191843677582533e-10,5.514356955145423e-09,5.46318472553653e-10
15.44132586422082,3.618620654924789e-09,1.9632375472880354e-09,6.1816063675554e-10,5.503316973996266e-09,5.446454113927728e-10
15.452935883667603,3.61588945209561e-09,1.958984859004946e-09,6.202265239514406e-10,5.494808651217771e-09,5.468527910591502e-10
15.464545903114386,3.6059941619894324e-09,1.9569403135618116e-09,6.179084375045854e-10,5.490087610842012e-09,5.440754489400463e-10
15.47615592256117,3.6067532366031933e-09,1.9563125840775254e-09,6.175715175357678e-10,5.482661449005056e-09,5.459423709437503e-10
15.48776594200795,3.598090596365903e-09,1.9536889562845314e-09,6.16116041007274e-10,5.475520169607532e-09,5.461360529345193e-10
15.499375961454733,3.598858982217609e-09,1.955405702768414e-09,6.158362167294543e-10,5.470681511712724e-09,5.45575680048441e-10
15.510985980901516,3.5908610765840137e-09,1.9479998427046478e-09,6.133250197438468e-10,5.466244275387958e-09,5.475857634805926e-10
15.5225960003483,3.5962871090046523e-09,1.9428623648735044e-09,6.142769480014776e-10,5.462891040645695e-09,5.414278886033001e-10
15.53420601979508,3.5735061402655446e-09,1.9450008871863483e-09,6.13828153595432e-10,5.453929364476685e-09,5.429136104164893e-10
15.545816039241863,3.5839782327546906e-09,1.941482397631511e-09,6.126003463071589e-10,5.445546837498562e-09,5.424682293758791e-10
15.557426058688646,3.579669165403597e-09,1.9430784754642793e-09,6.096510643077741e-10,5.4372143726415594e-09,5.402659182463685e-10
15.56903607813543,3.574867952872573e-09,1.9333687850993475e-09,6.120954221911009e-10,5.435485311589505e-09,5.381218113664598e-10
15.580646097582212,3.5813183929898975e-09,1.936026423018882e-09,6.107545968312027e-10,5.428138278323914e-09,5.361536356672374e-10
15.592256117028994,3.5595031618124863e-09,1.9290745878322034e-09,6.084942489514019e-10,5.424050137511799e-09,5.381520114127732e-10
15.603866136475776,3.5708319456765676e-09,1.92880295775113e-09,6.087265222552445e-10,5.419818430536561e-09,5.351176017683869e-10
15.61547615592256,3.556253539769918e-09,1.9325705614483197e-09,6.081330646476778e-10,5.4112241853629935e-09,5.367728049108405e-10
15.627086175369342,3.5631142911659785e-09,1.9280993895630087e-09,6.079381014119259e-10,5.405715998861676e-09,5.35949723388103e-10
15.638696194816124,3.5326961388577415e-09,1.9248444328471385e-09,6.062003290998576e-10,5.402445437564998e-09,5.3701573507821e-10
15.650306214262907,3.543477464046429e-09,1.925056489532399e-09,6.062352990522862e-10,5.3956881405515524e-09,5.37558259466052e-10
15.66191623370969,3.5490676071838127e-09,1.920691391883805e-09,6.039582270496301e-10,5.388741602728071e-09,5.349861738883263e-10
15.673526253156473,3.532891326003849e-09,1.9148555856736507e-09,6.046354734026019e-10,5.3862307054296865e-09,5.371352619743556e-10
15.685136272603255,3.5504210606305933e-09,1.920021181856163e-09,6.036018941618574e-10,5.3760067025972935e-09,5.330275783238222e-10
15.696746292050037,3.54134483736774e-09,1.9116053711883455e-09,6.0524724604162e-10,5.371095994397346e-09,5.358029535064375e-10
15.70835631149682,3.5298839234823323e-09,1.914662921562274e-09,6.047155525719213e-10,5.360773408350374e-09,5.341171793940355e-10
15.719966330943603,3.523021043180016e-09,1.9118381790189605e-09,6.015676576624121e-10,5.363512073285114e-09,5.305244330587323e-10
15.731576350390386,3.5249043907390156e-09,1.9073683243863954e-09,6.020439364653534e-10,5.3508470933575365e-09,5.327815624361834e-10
15.743186369837167,3.5062173606370016e-09,1.913525991076657e-09,6.03110242844284e-10,5.350506319134215e-09,5.305325116015019e-10
15.75479638928395,3.5000441779669595e-09,1.902543662741011e-09,6.006254270441112e-10,5.341158525396519e-09,5.306904764604694e-10
15.766406408730733,3.508472770144552e-09,1.9026379793013526e-09,6.002339644289386e-10,5.338418322616328e-09,5.288100058039357e-10
15.778016428177516,3.510886527930344e-09,1.898927473854833e-09,5.974635842475605e-10,5.325251614380436e-09,5.297378483852283e-10
15.789626447624299,3.50635060661485e-09,1.8987114276627527e-09,5.973822242783494e-10,5.327059779381886e-09,5.282194143431028e-10
15.80123646707108,3.4882462049355963e-09,1.894995399888147e-09,5.983526149240934e-10,5.325718269036833e-09,5.265365667767019e-10
15.812846486517863,3.493061862117005e-09,1.8980893580910744e-09,5.975704244704286e-10,5.310217968828691e-09,5.275962190512459e-10
15.824456505964646,3.489523542317377e-09,1.8912741305517797e-09,5.972289345858575e-10,5.308325793285807e-09,5.258126915223625e-10
15.836066525411429,3.4669840216672384e-09,1.8873534604482064e-09,5.958449704751286e-10,5.3004613069528635e-09,5.26537253930531e-10
15.84767654485821,3.4903638074454356e-09,1.886545057158137e-09,5.959347545474667e-10,5.293110197047144e-09,5.286975499621e-10
15.859286564304993,3.4857931715912995e-09,1.889312977034783e-09,5.95377368912379e-10,5.288765446754466e-09,5.263197570416422e-10
15.870896583751776,3.476635687967051e-09,1.882789310963854e-09,5.944659138991643e-10,5.287653346417982e-09,5.25431849607571e-10
15.882506603198559,3.4784953440140733e-09,1.8858257193587777e-09,5.937283186194545e-10,5.28284072771606e-09,5.222656093631761e-10
15.894116622645342,3.4633457731133904e-09,1.8849410428254624e-09,5.926152341186628e-10,5.277232650663505e-09,5.259379973099122e-10
15.905726642092123,3.4670751743631595e-09,1.8803955838708558e-09,5.954258839920254e-10,5.27004022270599e-09,5.230920160178996e-10
15.917336661538906,3.454215515080855e-09,1.8732034512272465e-09,5.91256831210349e-10,5.265602955684327e-09,5.211555885318964e-10
15.928946680985689,3.457502733037681e-09,1.8741721953695375e-09,5.913475758554539e-10,5.254139079619855e-09,5.241857936961618e-10
15.940556700432472,3.465599127593543e-09,1.874289234751039e-09,5.899196796310638e-10,5.2524400882872765e-09,5.217712195716289e-10
15.952166719879253,3.4633362455152974e-09,1.8720550645777368e-09,5.894535370722255e-10,5.24955529509112e-09,5.241497979314945e-10
15.963776739326036,3.440380119237155e-09,1.870963949531519e-09,5.879540391693551e-10,5.242122450857634e-09,5.18203674187947e-10
15.975386758772819,3.4422477376454983e-09,1.866390767181718e-09,5.881512795133602e-10,5.234736707800934e-09,5.206473670930958e-10
15.986996778219602,3.4406484565275337e-09,1.870579219494303e-09,5.888452317379435e-10,5.228625444636341e-09,5.197362022008574e-10
15.998606797666383,3.430066297821772e-09,1.8604252230923677e-09,5.876769960645436e-10,5.227055194659565e-09,5.185816812634267e-10
16.010216817113168,3.4355551538673917e-09,1.86274859903565e-09,5.84842788713803e-10,5.225338802698273e-09,5.164563829533907e-10
16.02182683655995,3.4337241699590022e-09,1.8592943529633835e-09,5.870830459849731e-10,5.217863687365817e-09,5.174425417059533e-10
16.03343685600673,3.4102799394537296e-09,1.857175421615973e-09,5.853967192381372e-10,5.214076445929812e-09,5.162518340480834e-10
16.045046875453515,3.428782698970745e-09,1.8559724930500998e-09,5.833817033156788e-10,5.204050981114483e-09,5.162484062349271e-10
16.056656894900296,3.42516294989615e-09,1.8589875566169817e-09,5.845529734708049e-10,5.1984338550218604e-09,5.141618152536391e-10
16.06826691434708,3.4197693357057957e-09,1.854139399126838e-09,5.849366400789704e-10,5.188452652821565e-09,5.153249669442348e-10
16.079876933793862,3.4181274708381087e-09,1.8481115262938098e-09,5.830481849352264e-10,5.187576527303081e-09,5.129786611166104e-10
16.091486953240643,3.401487117148505e-09,1.8467443860507146e-09,5.847462761617544e-10,5.184370503130426e-09,5.162966347233034e-10
16.10309697268743,3.4173750940861385e-09,1.8441705911813791e-09,5.833625216317883e-10,5.182517599682539e-09,5.145610545232379e-10
16.11470699213421,3.3883341186661545e-09,1.846835128504021e-09,5.812494615803723e-10,5.169145164678153e-09,5.140489018075543e-10
16.126317011580994,3.398013248476862e-09,1.8419138520628473e-09,5.807652240720758e-10,5.166088337404801e-09,5.151798500417557e-10
16.137927031027775,3.385872157156338e-09,1.8413429303972254e-09,5.779126001223947e-10,5.161155380144606e-09,5.136123210954868e-10
16.149537050474557,3.3871841333588416e-09,1.8404151249197763e-09,5.775287250765309e-10,5.159826715692381e-09,5.137494600865645e-10
16.16114706992134,3.3821972030441625e-09,1.8344538098220712e-09,5.804609796082674e-10,5.154134827896389e-09,5.134163132621222e-10
16.172757089368123,3.383300347320399e-09,1.838195915432162e-09,5.785695660564458e-10,5.14674073939486e-09,5.115844022541249e-10
16.184367108814904,3.379282475591184e-09,1.8340485604303201e-09,5.779457964187031e-10,5.145318002609971e-09,5.105339930693589e-10
16.19597712826169,3.3812812616082645e-09,1.8314358288797971e-09,5.780504998240406e-10,5.140511905225497e-09,5.118486562058243e-10
16.20758714770847,3.3773265584723607e-09,1.8253865014931795e-09,5.766693572371783e-10,5.132224057109594e-09,5.080941865645438e-10
16.219197167155254,3.371177559301118e-09,1.8281108366113866e-09,5.758795746099108e-10,5.126108091316197e-09,5.093478069179327e-10
16.230807186602036,3.3783267128038084e-09,1.8276363981544246e-09,5.75789012705582e-10,5.123013911373124e-09,5.072703508782465e-10
16.242417206048817,3.358139094989107e-09,1.8257081024757868e-09,5.75549482928163e-10,5.118650837618245e-09,5.081014591569421e-10
16.2540272254956,3.3506388923583967e-09,1.8186836458213035e-09,5.732307619530309e-10,5.112262541073314e-09,5.073930113993258e-10
16.265637244942383,3.3631368338678595e-09,1.8214733432351318e-09,5.736521156511187e-10,5.109662121633849e-09,5.056269346170858e-10
16.277247264389167,3.3525409577138145e-09,1.8211985365515111e-09,5.705993664018775e-10,5.104343719037151e-09,5.064863771562078e-10
16.28885728383595,3.3518381155478325e-09,1.8172604679130717e-09,5.728359876579195e-10,5.095877855476688e-09,5.063121645252334e-10
16.30046730328273,3.334431823963208e-09,1.8149421648457244e-09,5.74718666336818e-10,5.0947943955646e-09,5.044211532971489e-10
16.312077322729515,3.3426940815642e-09,1.8153967959343541e-09,5.73551185756311e-10,5.088458758622443e-09,5.075261075757878e-10
16.323687342176296,3.340205235384752e-09,1.812652336457595e-09,5.724656652945197e-10,5.081256644012297e-09,5.02748164412651e-10
16.335297361623077,3.3293384576005936e-09,1.8107993698569748e-09,5.713521597717816e-10,5.0747554865499115e-09,5.077663732350263e-10
16.34690738106986,3.3312655525595798e-09,1.8103774673654374e-09,5.690841673133354e-10,5.067721192252065e-09,5.052772544197554e-10
16.358517400516643,3.335492007797171e-09,1.808067543007461e-09,5.687918876358188e-10,5.069432872316713e-09,5.03657945644329e-10
16.370127419963428,3.331338502839496e-09,1.8059250511241735e-09,5.686289789885562e-10,5.062303167197464e-09,5.039834857903581e-10
16.38173743941021,3.3226480613353085e-09,1.8025906421143866e-09,5.705321206835237e-10,5.061999465419736e-09,5.023966655187399e-10
16.39334745885699,3.318063651207091e-09,1.8007232233456575e-09,5.681336351740171e-10,5.052028863643213e-09,5.03770099517651e-10
16.404957478303775,3.3218630072309946e-09,1.802524017884507e-09,5.6728865820215e-10,5.051446692857389e-09,5.011519953108172e-10
16.416567497750556,3.315680402217844e-09,1.7982641300086973e-09,5.664571675920287e-10,5.0474233878282166e-09,4.995113306493399e-10
16.42817751719734,3.31518273254193e-09,1.79807711066289e-09,5.673705792785773e-10,5.038971469653469e-09,4.999815697046768e-10
16.439787536644122,3.310574870689639e-09,1.7962183117206436e-09,5.651751746590159e-10,5.036701653050728e-09,4.987200172872784e-10
16.451397556090903,3.318194010349757e-09,1.7923766581453632e-09,5.666276428126723e-10,5.031886235861366e-09,5.01571323919859e-10
16.463007575537688,3.3001422636971883e-09,1.7892852285871753e-09,5.655184971252248e-10,5.028591633476009e-09,4.987587071162446e-10
16.47461759498447,3.2899644753628894e-09,1.789302302888889e-09,5.655532042276793e-10,5.020793719687038e-09,4.992298617344189e-10
16.486227614431254,3.3001515878588974e-09,1.790735069399113e-09,5.639687233372525e-10,5.012711670202427e-09,4.979929155601277e-10
16.497837633878035,3.2945371435867554e-09,1.79155912891567e-09,5.62767553294275e-10,5.0109854179818755e-09,4.97168854342728e-10
16.509447653324816,3.2945205876100335e-09,1.7838552781851136e-09,5.622166268750522e-10,5.005729961748832e-09,4.984486072697792e-10
16.5210576727716,3.289092902060437e-09,1.7833962786831732e-09,5.649673115336672e-10,5.004027733448537e-09,4.961511027858405e-10
16.532667692218382,3.2843408349024017e-09,1.7840936439817216e-09,5.626846875314553e-10,4.99887877094742e-09,4.961620231627118e-10
16.544277711665163,3.287554794757362e-09,1.7854493278835078e-09,5.586668247349622e-10,4.996237749674923e-09,4.931271747935136e-10
16.555887731111948,3.2857981713585117e-09,1.7781126647067318e-09,5.616202888583353e-10,4.986795589624397e-09,4.954574192906026e-10
16.56749775055873,3.2755636787022116e-09,1.7780967359062698e-09,5.606420244410926e-10,4.985002432015771e-09,4.946914118328659e-10
16.579107770005514,3.270042659250623e-09,1.7743859053084618e-09,5.597543028003734e-10,4.981341155157515e-09,4.938995023358908e-10
16.590717789452295,3.2689204532183774e-09,1.774565254816365e-09,5.582584994627237e-10,4.972153442861265e-09,4.949751372740681e-10
16.602327808899076,3.2647208250086624e-09,1.7729775363270764e-09,5.578123939716164e-10,4.969936801950983e-09,4.935538442068102e-10
16.61393782834586,3.266497712644432e-09,1.7702483661858009e-09,5.582532202890563e-10,4.963941719460671e-09,4.955972169236983e-10
16.625547847792642,3.2539523788907497e-09,1.76990696951605e-09,5.581692485727955e-10,4.962285875243798e-09,4.920945469445951e-10
16.637157867239427,3.2601121386778588e-09,1.7706284767874093e-09,5.558423909933527e-10,4.951708385594653e-09,4.91055721330377e-10
16.64876788668621,3.2578735908123452e-09,1.7622811882380139e-09,5.554982818224993e-10,4.953367917634981e-09,4.936106368006971e-10
16.66037790613299,3.2513367063842274e-09,1.7617492400068678e-09,5.558954283710897e-10,4.947424544629391e-09,4.899974076182837e-10
16.671987925579774,3.251451057466937e-09,1.7605160211095227e-09,5.566548805338695e-10,4.94622698798591e-09,4.928366175969983e-10
16.683597945026555,3.2482335446593236e-09,1.7611594117811928e-09,5.54622735205883e-10,4.941389921435175e-09,4.876705018962762e-10
16.69520796447334,3.233228358269347e-09,1.7597473987333289e-09,5.553175031611482e-10,4.933372106971448e-09,4.892291201654845e-10
16.70681798392012,3.2526161256162453e-09,1.757519159975683e-09,5.537115508328186e-10,4.932606262299506e-09,4.877343266598404e-10
16.718428003366903,3.233402792632037e-09,1.7570702599992751e-09,5.5362996499983e-10,4.92636053511245e-09,4.882271505351123e-10
16.730038022813687,3.237215334319711e-09,1.7586208255332473e-09,5.527058514836067e-10,4.924194190402785e-09,4.885059533810403e-10
16.74164804226047,3.234468013029136e-09,1.7539760860908813e-09,5.526312004259279e-10,4.915470066154171e-09,4.874932396568117e-10
16.75325806170725,3.2293804868280785e-09,1.7548474347336671e-09,5.534732904189917e-10,4.907337207509634e-09,4.901737963297642e-10
16.764868081154034,3.2285845649560697e-09,1.752088462364457e-09,5.511970089726548e-10,4.909886457336233e-09,4.867700939479426e-10
16.776478100600816,3.2278300427934218e-09,1.7500568177016635e-09,5.493769700224904e-10,4.904726409350132e-09,4.855883028943648e-10
16.7880881200476,3.2241816233945086e-09,1.7470111405896117e-09,5.511902855317081e-10,4.9057004557439114e-09,4.877185726195716e-10
16.79969813949438,3.220489123460337e-09,1.7446564094987533e-09,5.512587574964703e-10,4.897041187781012e-09,4.858471911870892e-10
16.811308158941163,3.2244465253722777e-09,1.745305788009509e-09,5.503076968002102e-10,4.887076569004066e-09,4.874366370965723e-10
16.822918178387948,3.203494151138507e-09,1.7429839022088402e-09,5.479742304364689e-10,4.8855977065930115e-09,4.852675228401701e-10
16.83452819783473,3.2109489712933624e-09,1.7369613473958793e-09,5.483697108758495e-10,4.882685994813313e-09,4.857807585681958e-10
16.846138217281514,3.218448584195168e-09,1.7396949724287911e-09,5.482510111919018e-10,4.87613545502298e-09,4.844653583162117e-10
16.857748236728295,3.2027288283090167e-09,1.740105034499253e-09,5.479370129888443e-10,4.874496567963007e-09,4.831268560336198e-10
16.869358256175076,3.2018113104417202e-09,1.7369139789049908e-09,5.485058659200115e-10,4.870740358647571e-09,4.835640343494774e-10
16.88096827562186,3.201160244175745e-09,1.7390221883931017e-09,5.476690716981103e-10,4.859474088210065e-09,4.832351900353454e-10
16.892578295068642,3.198598757319674e-09,1.733909744780214e-09,5.470871281969284e-10,4.857850580336695e-09,4.846528686834971e-10
16.904188314515423,3.1870326536744044e-09,1.7308089859560438e-09,5.456737803657675e-10,4.859543478165495e-09,4.814806738437204e-10
16.915798333962208,3.1938800021160696e-09,1.7345549977274399e-09,5.444326664504752e-10,4.851524165836426e-09,4.829584953841675e-10
16.92740835340899,3.1872633368407102e-09,1.7291827853718255e-09,5.446527964595391e-10,4.848071690662312e-09,4.821980065595409e-10
16.939018372855774,3.1801986977565355e-09,1.7276513981830121e-09,5.458700547272703e-10,4.842613884011286e-09,4.810933466715965e-10
16.950628392302555,3.187928947295927e-09,1.728344581854043e-09,5.46165030771965e-10,4.843193178131267e-09,4.819088654167366e-10
16.962238411749336,3.1738506198599815e-09,1.7245674876287281e-09,5.430008012609445e-10,4.835682261550315e-09,4.801131153031262e-10
16.97384843119612,3.184389069021098e-09,1.722847428225519e-09,5.422373001345652e-10,4.830238461425005e-09,4.79901716847029e-10
16.985458450642902,3.1737598640158326e-09,1.7213904070537119e-09,5.423236809200263e-10,4.824608777257117e-09,4.795718925911245e-10
16.997068470089687,3.1752232690111974e-09,1.7199990606621947e-09,5.447700631819302e-10,4.823615835184523e-09,4.789739063014456e-10
17.008678489536468,3.1743423179877223e-09,1.718340035310631e-09,5.423192938749399e-10,4.824606250236744e-09,4.787884439649968e-10
17.02028850898325,3.162171365353966e-09,1.7180751600628983e-09,5.40468387390781e-10,4.811005463767794e-09,4.784415142419525e-10
17.031898528430034,3.1676964113640478e-09,1.712542897247202e-09,5.406631867001968e-10,4.809859002888517e-09,4.79324965528284e-10
17.043508547876815,3.167596195814529e-09,1.7106601741764464e-09,5.390307474846943e-10,4.807500358881356e-09,4.779075740181664e-10
17.0551185673236,3.163681795025221e-09,1.714807564400361e-09,5.401740383812006e-10,4.803439829354242e-09,4.768824764583594e-10
17.06672858677038,3.1556344549006675e-09,1.7109294865380912e-09,5.392778600249904e-10,4.799835701683466e-09,4.755219605011644e-10
17.078338606217162,3.141210642533152e-09,1.7106276023811887e-09,5.383755085902858e-10,4.796794470524414e-09,4.764559957451881e-10
17.089948625663947,3.1542137894866825e-09,1.709039466421599e-09,5.381221434961062e-10,4.7906886599286254e-09,4.76956992894588e-10
17.101558645110728,3.143657894470148e-09,1.7072898183544013e-09,5.393285365465689e-10,4.786111315054879e-09,4.759403413711222e-10
17.11316866455751,3.148241355542884e-09,1.7065285135053626e-09,5.385433441929358e-10,4.7842408915542005e-09,4.746800761309192e-10
17.124778684004294,3.1386447346448628e-09,1.7088605291333132e-09,5.369590401275791e-10,4.784209180416784e-09,4.739534970488832e-10
17.136388703451075,3.148486346873137e-09,1.7032769341779994e-09,5.369560873450709e-10,4.775833759936705e-09,4.733435752501422e-10
17.14799872289786,3.135459784011497e-09,1.7017726312817452e-09,5.362356889513314e-10,4.772255054761978e-09,4.726879995133826e-10
17.15960874234464,3.132018135148373e-09,1.7033984893822522e-09,5.347882282276815e-10,4.770909608181432e-09,4.717459981084667e-10
17.171218761791422,3.129115639838286e-09,1.6975716408088954e-09,5.390788910700015e-10,4.761810730903169e-09,4.737531961117729e-10
17.182828781238207,3.1299993767741924e-09,1.6963632329810661e-09,5.346591853351198e-10,4.76095056824547e-09,4.717950325355605e-10
17.19443880068499,3.130599627153889e-09,1.6962752805628781e-09,5.345788785608332e-10,4.758607161028985e-09,4.725711836832994e-10
17.206048820131773,3.129697387405609e-09,1.6917070544236418e-09,5.341685248753143e-10,4.75465837976208e-09,4.734020029647986e-10
17.217658839578554,3.1273673759313757e-09,1.695514738953971e-09,5.338068600448631e-10,4.751788272508804e-09,4.695373364616469e-10
17.229268859025336,3.124264740409649e-09,1.6910859439193634e-09,5.326663258029705e-10,4.745911340943416e-09,4.737836394986967e-10
17.24087887847212,3.1225741752347857e-09,1.690154564179118e-09,5.324120327327029e-10,4.743925974284642e-09,4.704346106156914e-10
17.2524888979189,3.1162381095436743e-09,1.690796339111992e-09,5.346483803690898e-10,4.737454985599633e-09,4.717357904384122e-10
17.264098917365686,3.1133303094238852e-09,1.68883320764192e-09,5.311935081596208e-10,4.737827311746208e-09,4.694587193514313e-10
17.275708936812467,3.1124125168297166e-09,1.6851719260781477e-09,5.317764663990339e-10,4.731144142538554e-09,4.707083578929089e-10
17.28731895625925,3.1036396322409916e-09,1.6849682022467039e-09,5.31342027812005e-10,4.729695597740653e-09,4.695590747550525e-10
17.298928975706033,3.105541360104869e-09,1.6879058834855047e-09,5.293326111611553e-10,4.722429062418102e-09,4.677398453493378e-10
17.310538995152815,3.1003158090884743e-09,1.6834914094527878e-09,5.29926356264886e-10,4.718565628788593e-09,4.693157174838555e-10
17.322149014599596,3.0964507731060615e-09,1.680799212043746e-09,5.310303645469676e-10,4.714563223052781e-09,4.683436206370711e-10
17.33375903404638,3.108197263763414e-09,1.6795089113278875e-09,5.304575930539188e-10,4.717137001219107e-09,4.683556906179102e-10
17.34536905349316,3.093676154607755e-09,1.6762067934654915e-09,5.280443439027266e-10,4.709362780724809e-09,4.674876801287649e-10
17.356979072939946,3.091158189482815e-09,1.677610584304837e-09,5.292678949440521e-10,4.7050512438346395e-09,4.652480935319241e-10
17.368589092386728,3.089251038597629e-09,1.6749459479288769e-09,5.3066944697135e-10,4.70287238797867e-09,4.659954429977319e-10
17.38019911183351,3.093250653139027e-09,1.6744429796302028e-09,5.286350878592873e-10,4.697099058360693e-09,4.6427470213780615e-10
17.391809131280294,3.080600634682529e-09,1.6732786711884006e-09,5.26149866661802e-10,4.692282657894373e-09,4.669888846205212e-10
17.403419150727075,3.0762295449781713e-09,1.6742918561758568e-09,5.254236763323764e-10,4.687754295140531e-09,4.650254490174265e-10
17.41502917017386,3.0774587079547112e-09,1.6703451469296218e-09,5.27101242074356e-10,4.6850138135584065e-09,4.6560519639273796e-10
17.42663918962064,3.0863004301863196e-09,1.6701766985223296e-09,5.271975138504882e-10,4.681399293906558e-09,4.6487090634483843e-10
17.438249209067422,3.0685615815718347e-09,1.665007760274367e-09,5.263749363187683e-10,4.6797113619804946e-09,4.6381810928352895e-10
17.449859228514207,3.079242469661635e-09,1.6664491107770282e-09,5.257689048992491e-10,4.677034878012026e-09,4.6543639547052067e-10
17.461469247960988,3.068291453028184e-09,1.6652553023334199e-09,5.245162056200696e-10,4.675976945854655e-09,4.628332519350319e-10
17.47307926740777,3.0767032226127805e-09,1.6667294992106134e-09,5.248331482140048e-10,4.666987364441503e-09,4.655312912372473e-10
17.484689286854554,3.0615559526022873e-09,1.6626685043401653e-09,5.249731336764687e-10,4.665340500474868e-09,4.612097593071452e-10
17.496299306301335,3.0701261571917606e-09,1.6632330317667917e-09,5.242238339744683e-10,4.659001915346125e-09,4.6130779851308443e-10
17.50790932574812,3.0633620446955954e-09,1.6577232570060564e-09,5.230099371801463e-10,4.657911610190954e-09,4.63349621598262e-10
17.5195193451949,3.0502124361261164e-09,1.6565751544627002e-09,5.226639703197204e-10,4.658876398860388e-09,4.6091403349014593e-10
17.531129364641682,3.0623856723001942e-09,1.6546503083011753e-09,5.225824422348278e-10,4.651209804800528e-09,4.618340655486626e-10
17.542739384088467,3.0524006142519577e-09,1.6579090078701767e-09,5.23715482605149e-10,4.645645056486751e-09,4.615615702467973e-10
17.554349403535248,3.0625430569236558e-09,1.6559505073811704e-09,5.224199325693208e-10,4.645213049356305e-09,4.6001968411187724e-10
17.565959422982033,3.042224838925737e-09,1.6546517124694117e-09,5.224780452443367e-10,4.6408378681034205e-09,4.6129097508528735e-10
17.577569442428814,3.0445975001390896e-09,1.6524983161015648e-09,5.219397950449096e-10,4.635413395721506e-09,4.588706906717829e-10
17.589179461875595,3.0407394640765033e-09,1.652247221712418e-09,5.203949757072545e-10,4.6338226946174796e-09,4.607104464149829e-10
17.60078948132238,3.0365819646285234e-09,1.6528162308339021e-09,5.203624698343952e-10,4.631060352667015e-09,4.576326355738479e-10
17.61239950076916,3.045042795270649e-09,1.6513501717782487e-09,5.202353025648614e-10,4.626117369212635e-09,4.5940754488813157e-10
17.624009520215946,3.0439694902902806e-09,1.6479295889165176e-09,5.186160558227828e-10,4.62661440801809e-09,4.5716620102960635e-10
17.635619539662727,3.0391911541382445e-09,1.6442907735858768e-09,5.199555199650488e-10,4.617505828672078e-09,4.579257684748543e-10
17.64722955910951,3.0321704036598127e-09,1.6476476340141034e-09,5.17569190779602e-10,4.614734276097954e-09,4.574032228674625e-10
17.658839578556293,3.0271921736589215e-09,1.6448449564716202e-09,5.200293002101319e-10,4.6130058385077555e-09,4.571330577080316e-10
17.670449598003074,3.0365697831872475e-09,1.6441551552865021e-09,5.188266450926124e-10,4.61645101965919e-09,4.581996885035489e-10
17.682059617449855,3.024085296803083e-09,1.6410904467441527e-09,5.183198963699012e-10,4.608712556202003e-09,4.566418044816591e-10
17.69366963689664,3.0304181052288057e-09,1.6396393897575483e-09,5.182490462540502e-10,4.600658579748118e-09,4.591016708378562e-10
17.70527965634342,3.01961641399461e-09,1.638428535002022e-09,5.171155448037881e-10,4.598742354291249e-09,4.581875977025623e-10
17.716889675790206,3.0160225722123832e-09,1.6399232622301436e-09,5.151898057008104e-10,4.596316693255434e-09,4.557691108009584e-10
17.728499695236987,3.0241677372279856e-09,1.6372960240755067e-09,5.165556826257228e-10,4.593097653973018e-09,4.5993052434556447e-10
17.74010971468377,3.0158097325039675e-09,1.6382883745391268e-09,5.15641103977375e-10,4.58917872950787e-09,4.5614506897729765e-10
17.751719734130553,3.014839697187064e-09,1.6355666596204297e-09,5.16389279566691e-10,4.5897864311939e-09,4.568813833491317e-10
17.763329753577334,3.0116271502731245e-09,1.6332702747569222e-09,5.153099805662513e-10,4.582752152310365e-09,4.5481689156880303e-10
17.77493977302412,3.0115163251941484e-09,1.6345849952639938e-09,5.139981674536034e-10,4.578897809590671e-09,4.5360021616677764e-10
17.7865497924709,3.0067572236845744e-09,1.6339208090705474e-09,5.14226614447011e-10,4.576120232481124e-09,4.548147698378036e-10
17.79815981191768,3.0154794852532237e-09,1.6292731206859126e-09,5.148259886998746e-10,4.573486429020066e-09,4.5299961735852755e-10
17.809769831364466,3.0116298251723135e-09,1.6301192189870706e-09,5.144984438766102e-10,4.569675833739744e-09,4.550060601205322e-10
17.821379850811248,3.0007153276746063e-09,1.6275458947015442e-09,5.133904181861465e-10,4.566046427809608e-09,4.5132937837097455e-10
17.832989870258032,2.999839440682173e-09,1.6292101415674295e-09,5.122029276630251e-10,4.56522146151477e-09,4.5264423564319015e-10
17.844599889704813,3.0005028039759733e-09,1.6244156042688588e-09,5.117943753995947e-10,4.563792072945321e-09,4.5184201319027445e-10
17.856209909151595,2.9997196998012417e-09,1.6237991058241926e-09,5.136092029890454e-10,4.559987777708323e-09,4.5283766803182974e-10
17.86781992859838,2.987664128745109e-09,1.6238727329406032e-09,5.13198024518066e-10,4.555972024789342e-09,4.53490290279591e-10
17.87942994804516,2.9963504892211795e-09,1.6233127316795557e-09,5.099195279691259e-10,4.551884919603306e-09,4.5112666854396745e-10
17.891039967491942,2.9845207832280265e-09,1.6202811723253037e-09,5.118922607813493e-10,4.549044301687291e-09,4.5337696059823335e-10
17.902649986938727,2.9844344940322997e-09,1.6196408789829562e-09,5.099525351530589e-10,4.544207394055196e-09,4.5096433450344605e-10
17.914260006385508,2.9885933092254363e-09,1.6173031136005462e-09,5.108686870512379e-10,4.540813674925314e-09,4.5134699776260695e-10
17.925870025832292,2.98073087924646e-09,1.6183693347685862e-09,5.108210446160673e-10,4.538690137460317e-09,4.525592362021673e-10
17.937480045279074,2.982363233765333e-09,1.6194745352121894e-09,5.096520331296179e-10,4.533467670357571e-09,4.5027985406495513e-10
17.949090064725855,2.984178791325981e-09,1.6197051188956274e-09,5.073665284406289e-10,4.534940076509571e-09,4.5102231716725806e-10
17.96070008417264,2.97467532122338e-09,1.6161656207785793e-09,5.086834772025202e-10,4.528205272548571e-09,4.495166730558666e-10
17.97231010361942,2.9745527712106673e-09,1.6157230040851158e-09,5.089350238558797e-10,4.523449992687875e-09,4.5122669883571303e-10
17.983920123066206,2.9729413935234396e-09,1.6189124568699814e-09,5.088038108099509e-10,4.524287803301819e-09,4.4798625408560316e-10
17.995530142512987,2.9805150930210044e-09,1.6143835874113331e-09,5.104151217609984e-10,4.5202011177327254e-09,4.4929357886597413e-10
18.007140161959768,2.972399433308382e-09,1.6112417689030693e-09,5.075131691249694e-10,4.515651398929592e-09,4.4967357621395265e-10
18.018750181406553,2.9666087615772364e-09,1.6111295006122936e-09,5.072571036686724e-10,4.516513207596372e-09,4.476380400229515e-10
18.030360200853334,2.9586860041637797e-09,1.6088964541645105e-09,5.060432748309219e-10,4.511226738342122e-09,4.47588426791396e-10
18.041970220300115,2.958166587455095e-09,1.6069702630367726e-09,5.060926732972148e-10,4.509612197981483e-09,4.469638801335657e-10
18.0535802397469,2.9513183478738e-09,1.6047579061641947e-09,5.056879305524826e-10,4.504795637531778e-09,4.470717596276512e-10
18.06519025919368,2.9614041320931066e-09,1.6062298587147064e-09,5.05096073010627e-10,4.5021958667426285e-09,4.472447537433109e-10
18.076800278640466,2.95797675453812e-09,1.6035481261686275e-09,5.045219828994031e-10,4.496505980747315e-09,4.4541762116762256e-10
18.088410298087247,2.9572140694500276e-09,1.602328208579339e-09,5.050756233118082e-10,4.49406506448452e-09,4.4580676392774257e-10
18.100020317534028,2.9534085745741955e-09,1.6048118732753972e-09,5.047413699500684e-10,4.494927457980598e-09,4.443404050287068e-10
18.111630336980813,2.945835152262654e-09,1.597248134932851e-09,5.051415461087365e-10,4.4874240282045935e-09,4.458544089924778e-10
18.123240356427594,2.949746656955048e-09,1.6021703403381462e-09,5.031628143904473e-10,4.489499576304807e-09,4.4567040098522825e-10
18.13485037587438,2.9525119189205864e-09,1.597219648607499e-09,5.054224135008497e-10,4.485346518438996e-09,4.4489291096451207e-10
18.14646039532116,2.94926227912376e-09,1.5977068461876855e-09,5.038971302612554e-10,4.482176989001855e-09,4.4538222411104487e-10
18.15807041476794,2.9457379116370684e-09,1.595761207168717e-09,5.019824413807867e-10,4.478328487555357e-09,4.4430250177879667e-10
18.169680434214726,2.9426237572155026e-09,1.5957233190706302e-09,5.035122183770491e-10,4.475938793389172e-09,4.4568091578637026e-10
18.181290453661507,2.9456672425347146e-09,1.59494693952196e-09,5.034163245596065e-10,4.4754691743112975e-09,4.447655571592701e-10
18.192900473108292,2.9373414748243806e-09,1.594829381479292e-09,5.028369089191394e-10,4.471244127638047e-09,4.441395748534945e-10
18.204510492555073,2.940164326472774e-09,1.5918470622101192e-09,5.013644576563667e-10,4.466280455136869e-09,4.4442684072066676e-10
18.216120512001854,2.936183562816093e-09,1.5906988790342555e-09,5.019695984278885e-10,4.466332343516415e-09,4.424509283529326e-10
18.22773053144864,2.9325911393964256e-09,1.5898764239803686e-09,5.028318089664862e-10,4.4625578719390794e-09,4.4398813200844357e-10
18.23934055089542,2.938710692630867e-09,1.5883394663255134e-09,5.024701709777382e-10,4.461120091486037e-09,4.4139371803033034e-10
18.2509505703422,2.9274503275793352e-09,1.5883514735892907e-09,5.007478263957806e-10,4.456500382420891e-09,4.419335298027745e-10
18.262560589788986,2.931485559228875e-09,1.5914053918092427e-09,4.997947556882637e-10,4.4523622635725e-09,4.406896768602471e-10
18.274170609235767,2.9306921676606926e-09,1.5869038523342954e-09,5.006586550500386e-10,4.450330343000589e-09,4.405433380618416e-10
18.285780628682552,2.921478913652155e-09,1.584498203414638e-09,4.98375010513164e-10,4.4473613285798274e-09,4.416884143159352e-10
18.297390648129333,2.9251768735781645e-09,1.5825671327202015e-09,5.003044523880146e-10,4.445049842674091e-09,4.3958400025377527e-10
18.309000667576115,2.915236952380781e-09,1.5837446121311624e-09,4.998126827603374e-10,4.438355868057194e-09,4.404663487375537e-10
18.3206106870229,2.920142250256996e-09,1.582487867475287e-09,4.998768401921091e-10,4.440480888514837e-09,4.41545593929425e-10
18.33222070646968,2.9192662713018348e-09,1.5831147827947647e-09,4.999947653078492e-10,4.434354903303719e-09,4.393144728804368e-10
18.343830725916465,2.9117588460154746e-09,1.5809826861226896e-09,4.984060759616623e-10,4.43433654514015e-09,4.3909285688664743e-10
18.355440745363246,2.9171521066044667e-09,1.5785010193297778e-09,4.981599816682851e-10,4.432188643721698e-09,4.413251928075968e-10
18.367050764810028,2.9083367570774724e-09,1.5824862204434717e-09,4.967523238980903e-10,4.424313491013299e-09,4.4116949670202e-10
18.378660784256812,2.9094263572121816e-09,1.5812790913922215e-09,4.979342899121985e-10,4.42661567406663e-09,4.400403377220443e-10
18.390270803703594,2.906757034183809e-09,1.5773232028376454e-09,4.948668631942475e-10,4.420364792741565e-09,4.4079353847215816e-10
18.401880823150375,2.9076840444445728e-09,1.575490240992192e-09,4.970489848358584e-10,4.422823721151285e-09,4.388355603307824e-10
18.41349084259716,2.9076466449677294e-09,1.573521955566109e-09,4.964103524262705e-10,4.414385512422588e-09,4.380138119327016e-10
18.42510086204394,2.902032915826351e-09,1.5755696827179978e-09,4.957548211597565e-10,4.416228708098067e-09,4.386557994608361e-10
18.436710881490725,2.903865230691493e-09,1.572851438340607e-09,4.956507966444284e-10,4.413906862676904e-09,4.37894939163272e-10
18.448320900937507,2.8992151520972494e-09,1.574714974074285e-09,4.964895815556486e-10,4.410142997852518e-09,4.386391569621525e-10
18.459930920384288,2.902372812299624e-09,1.5709494871339474e-09,4.952520408000533e-10,4.4096904118653145e-09,4.3801759797632265e-10
18.471540939831073,2.8919936751649568e-09,1.5683962013746922e-09,4.952637590865321e-10,4.402533085836451e-09,4.368109921150014e-10
18.483150959277854,2.9002353952540244e-09,1.5695384219558383e-09,4.946926544130803e-10,4.400960771139511e-09,4.380318117273948e-10
18.49476097872464,2.8978896886354716e-09,1.567443773498302e-09,4.945448510049247e-10,4.40143492658569e-09,4.355839539171485e-10
18.50637099817142,2.885858380679452e-09,1.5669664212679457e-09,4.926911263364868e-10,4.394306853386627e-09,4.380910464475937e-10
18.5179810176182,2.8876252806959504e-09,1.5655251193191543e-09,4.936102005608758e-10,4.3972219398225096e-09,4.3558325556994717e-10
18.529591037064986,2.884643744690107e-09,1.5656422183722853e-09,4.938211359430919e-10,4.39043813580149e-09,4.3592544072510303e-10
18.541201056511767,2.887960997318402e-09,1.564814065269532e-09,4.936961222296343e-10,4.390485604383001e-09,4.3553518397827507e-10
18.55281107595855,2.8789942423725563e-09,1.5638171667301622e-09,4.919907183598015e-10,4.38504409521453e-09,4.347959989025605e-10
18.564421095405333,2.8846717447008108e-09,1.562044588846966e-09,4.919713096828618e-10,4.3821971584625754e-09,4.3544656753083346e-10
18.576031114852114,2.885818177467256e-09,1.565942211998986e-09,4.919632179211954e-10,4.379973887188216e-09,4.33096359089126e-10
18.5876411342989,2.873702579624611e-09,1.5598750419298215e-09,4.920600879996358e-10,4.376591889595636e-09,4.3595843130160855e-10
18.59925115374568,2.876759881378684e-09,1.560718705707782e-09,4.917713324909602e-10,4.377277361773686e-09,4.332350088899645e-10
18.61086117319246,2.8746812433430587e-09,1.5598802749705082e-09,4.92317044409274e-10,4.370287004006188e-09,4.352713577912169e-10
18.622471192639246,2.8747152847770444e-09,1.5562216911602764e-09,4.914364436078588e-10,4.369936818034248e-09,4.3410793915481243e-10
18.634081212086027,2.8754119241792626e-09,1.5541130766440461e-09,4.901823633300924e-10,4.369856749449884e-09,4.334701239941657e-10
18.645691231532812,2.8802604814913775e-09,1.5586036393765027e-09,4.900882506809412e-10,4.367853909714419e-09,4.3549658356811736e-10
18.657301250979593,2.8672399291761136e-09,1.5566374022794969e-09,4.916630581896681e-10,4.364706772112364e-09,4.3244617432082967e-10
18.668911270426374,2.864437546479038e-09,1.5568388635937158e-09,4.902493171094905e-10,4.359532179476403e-09,4.346545682724357e-10
18.68052128987316,2.8619165532589544e-09,1.553523012473767e-09,4.906359584311117e-10,4.3607144204876e-09,4.3073557163669334e-10
18.69213130931994,2.862068146839903e-09,1.5533535542300889e-09,4.906011667874269e-10,4.354327224079337e-09,4.3223435176623865e-10
18.703741328766725,2.8678492745879408e-09,1.5517953095601847e-09,4.885250500182783e-10,4.353759405710091e-09,4.3365011005536286e-10
18.715351348213506,2.862635263653327e-09,1.5512122511783537e-09,4.890991096640722e-10,4.350712859506647e-09,4.3100300178301375e-10
18.726961367660287,2.85790263955888e-09,1.5497922238099714e-09,4.900323992610162e-10,4.349532443411379e-09,4.31888446927996e-10
18.738571387107072,2.8621392570301972e-09,1.5517125083395036e-09,4.894579923243415e-10,4.3487731349695205e-09,4.304111141229155e-10
18.750181406553853,2.8581977346469e-09,1.5511180400364045e-09,4.887403199357882e-10,4.343636593957704e-09,4.314177373354806e-10
18.761791426000638,2.8551119181971474e-09,1.5496294778549403e-09,4.883893045886241e-10,4.343142330733037e-09,4.321184429520837e-10
18.77340144544742,2.852770576987727e-09,1.5473210029954618e-09,4.874868564139556e-10,4.341216044621874e-09,4.2958551873775326e-10
18.7850114648942,2.843848917909621e-09,1.5462199637769947e-09,4.883959964302066e-10,4.3390473974493326e-09,4.3119507027056383e-10
18.796621484340985,2.852098194995685e-09,1.5444205887151123e-09,4.879778974648377e-10,4.333706803629637e-09,4.296112280340006e-10
18.808231503787766,2.847619233883317e-09,1.5412137053649855e-09,4.875750820042435e-10,4.333059332013851e-09,4.3094898435888526e-10
18.819841523234548,2.851942651614584e-09,1.5432759560774085e-09,4.862823274317724e-10,4.329857215300516e-09,4.2935616413570424e-10
18.831451542681332,2.842546806807152e-09,1.5440917082652471e-09,4.864925537428847e-10,4.326894373933587e-09,4.2978535691650465e-10
18.843061562128113,2.8428084736139877e-09,1.5407071209308085e-09,4.868036269173465e-10,4.325879783735751e-09,4.3040713870165917e-10
18.854671581574898,2.846427584898305e-09,1.540611499107754e-09,4.868404534121217e-10,4.320216533610111e-09,4.2968919708209407e-10
18.86628160102168,2.838849609835782e-09,1.5413426080397943e-09,4.858105718731402e-10,4.319193052096638e-09,4.302589065531925e-10
18.87789162046846,2.841489074666755e-09,1.5395986987717873e-09,4.861145586067632e-10,4.3191936988025975e-09,4.293963820758014e-10
18.889501639915245,2.838916375718817e-09,1.5396113374775003e-09,4.844554495177684e-10,4.318770099519372e-09,4.288725101607352e-10
18.901111659362027,2.8373726938923094e-09,1.5391932479051969e-09,4.853648866447552e-10,4.312989082441869e-09,4.2731378427820194e-10
18.91272167880881,2.826978046474085e-09,1.5391194260235084e-09,4.846925433233373e-10,4.311230882350714e-09,4.274749243024524e-10
18.924331698255592,2.8311296763325696e-09,1.53742469085595e-09,4.841712834936172e-10,4.31136371682283e-09,4.278485167620735e-10
18.935941717702374,2.8307112461181254e-09,1.536458690928241e-09,4.839201721223728e-10,4.30696532732363e-09,4.2669470851508124e-10
18.94755173714916,2.8325024617083423e-09,1.5367332607565127e-09,4.839582659736563e-10,4.307211423785168e-09,4.290249460862243e-10
18.95916175659594,2.830160932716677e-09,1.536143897949698e-09,4.828211919425705e-10,4.3028721841106185e-09,4.259115135010071e-10
18.97077177604272,2.8242795124069907e-09,1.5305879483853366e-09,4.830522955271535e-10,4.298212985092734e-09,4.274197278759557e-10
18.982381795489506,2.824559173166987e-09,1.532604029367427e-09,4.83543367755782e-10,4.29843821967813e-09,4.2725215382811646e-10
18.993991814936287,2.8233988799323598e-09,1.531326580330251e-09,4.820011786212436e-10,4.295686762206246e-09,4.255412801597902e-10
19.00560183438307,2.819599468722591e-09,1.5316114484321187e-09,4.833675377504863e-10,4.297108196624437e-09,4.2624407865532826e-10
19.017211853829853,2.8207108591124856e-09,1.5314738059348373e-09,4.830776053559468e-10,4.291266008614824e-09,4.2500327799524167e-10
19.028821873276634,2.8171375363406794e-09,1.52773018104351e-09,4.823424914276672e-10,4.290530814220197e-09,4.254002802465454e-10
19.04043189272342,2.816501828782082e-09,1.5266848603188555e-09,4.822567269776104e-10,4.288249650229676e-09,4.2541302734700956e-10
19.0520419121702,2.8099141000088475e-09,1.5284952042940029e-09,4.818045909224545e-10,4.283818678641383e-09,4.2500701796926723e-10
19.063651931616985,2.8181104842264652e-09,1.5281882195758516e-09,4.816052589633778e-10,4.284851273372175e-09,4.2524536500263476e-10
19.075261951063766,2.8157122960873057e-09,1.5259474065551132e-09,4.828677620710898e-10,4.27993178257702e-09,4.241006534400375e-10
19.086871970510547,2.8163467105879266e-09,1.521593290307747e-09,4.792686616831802e-10,4.282472148863639e-09,4.2491204622296476e-10
19.09848198995733,2.8081281189004183e-09,1.5276219829829902e-09,4.799924768857529e-10,4.275313031953636e-09,4.2530189620509786e-10
19.110092009404113,2.8042462813488417e-09,1.5239019154335175e-09,4.805007603760752e-10,4.274558047979513e-09,4.257640975326327e-10
19.121702028850898,2.812443244992011e-09,1.5223483322128004e-09,4.820715803931858e-10,4.273269234475009e-09,4.2538255517497826e-10
19.13331204829768,2.805952600239185e-09,1.5223422273651757e-09,4.793375946452989e-10,4.2679915391291315e-09,4.238004120579765e-10
19.14492206774446,2.8026699323372978e-09,1.5223717275224719e-09,4.783780936685963e-10,4.269945257055241e-09,4.2455885180527063e-10
19.156532087191245,2.8013395705609216e-09,1.523045885448959e-09,4.798482196600754e-10,4.266814498855462e-09,4.231299048304815e-10
19.168142106638026,2.798127587528023e-09,1.5185064170614815e-09,4.786654729046386e-10,4.261313840287154e-09,4.2431071862424774e-10
19.179752126084807,2.8020546256847704e-09,1.5193270518172114e-09,4.790719461140586e-10,4.261152123666655e-09,4.2303238665204053e-10
19.191362145531592,2.797944251915236e-09,1.5183292730611846e-09,4.787502250600044e-10,4.257583313431765e-09,4.2215160272782636e-10
19.202972164978373,2.8016235259239314e-09,1.5192652727384386e-09,4.780960687252652e-10,4.25744664861729e-09,4.2204947528920705e-10
19.214582184425158,2.7904633673165763e-09,1.5167415993154762e-09,4.794258581100944e-10,4.2554253487791855e-09,4.20652087622486e-10
19.22619220387194,2.795938841469643e-09,1.5173724332786095e-09,4.787801267478212e-10,4.2552872024795306e-09,4.2256440571322595e-10
19.23780222331872,2.7954678567978888e-09,1.515703886407257e-09,4.768922380040956e-10,4.249064374974876e-09,4.208950155806131e-10
19.249412242765505,2.7895640466385155e-09,1.513788471132961e-09,4.754867957819772e-10,4.252044271504321e-09,4.227343080131105e-10
19.261022262212286,2.7971762795035717e-09,1.514390221140631e-09,4.787661519453747e-10,4.247629331688423e-09,4.218676176012748e-10
19.27263228165907,2.7878786221007126e-09,1.5104638295070662e-09,4.776979239236094e-10,4.2453045034207066e-09,4.2178265952098976e-10
19.284242301105852,2.7933204319563674e-09,1.513597547812515e-09,4.776673368472745e-10,4.245017188311769e-09,4.2308684890650653e-10
19.295852320552633,2.7814261550523116e-09,1.5113827569826969e-09,4.76996678475002e-10,4.24054845419115e-09,4.2029196601827243e-10
19.307462339999418,2.7879241155880314e-09,1.5105479336158832e-09,4.780707088841898e-10,4.23969359701438e-09,4.225272003325295e-10
19.3190723594462,2.78324203898132e-09,1.509111480945977e-09,4.762247444371484e-10,4.238114852123599e-09,4.1966764507698277e-10
19.330682378892984,2.7811757554616325e-09,1.5097577807796645e-09,4.761831844236513e-10,4.237524239735235e-09,4.2136455915013264e-10
19.342292398339765,2.781181380849529e-09,1.5114519485500349e-09,4.748866694672533e-10,4.231921887656834e-09,4.210150183625072e-10
19.353902417786546,2.776007253324636e-09,1.5080477422892406e-09,4.759091625342128e-10,4.23044425396033e-09,4.193610611343185e-10
19.36551243723333,2.7781665086977076e-09,1.508682006780989e-09,4.74253057083366e-10,4.232430357098276e-09,4.1989424023968996e-10
19.377122456680112,2.7785048148095556e-09,1.505215896104736e-09,4.757323481886397e-10,4.229277051242083e-09,4.1773091735610735e-10
19.388732476126894,2.7800291861819637e-09,1.5085228078553748e-09,4.756208027023597e-10,4.22770777166947e-09,4.1894163036579987e-10
19.40034249557368,2.7790910876724286e-09,1.5057857652931564e-09,4.749510269559387e-10,4.224977059927339e-09,4.186224792769395e-10
19.41195251502046,2.769044104206738e-09,1.5039757447089954e-09,4.743665977780922e-10,4.220664838652746e-09,4.182173666317029e-10
19.423562534467244,2.7787669426268956e-09,1.5023515468256817e-09,4.734513738203293e-10,4.2195843371143605e-09,4.1897389768013005e-10
19.435172553914025,2.7732170778528127e-09,1.5064538061632382e-09,4.732359545623686e-10,4.217302331457021e-09,4.168994277236627e-10
19.446782573360807,2.7732206022093964e-09,1.505857420734909e-09,4.726605683922405e-10,4.216976426124553e-09,4.205532163958196e-10
19.45839259280759,2.7739826276078192e-09,1.5024060246109074e-09,4.730248306620976e-10,4.216239702479821e-09,4.1703794301039176e-10
19.470002612254373,2.7697633593939866e-09,1.5020098160435448e-09,4.730656465015373e-10,4.213488618544716e-09,4.191810340636424e-10
19.481612631701157,2.7666094910802208e-09,1.4998258503113724e-09,4.73749960788037e-10,4.212686961556036e-09,4.1819507385125845e-10
19.49322265114794,2.763165278832862e-09,1.5008823301539624e-09,4.726045691933523e-10,4.209302284047986e-09,4.167468209272729e-10
19.50483267059472,2.7714032407942647e-09,1.5013317436748706e-09,4.736980727504495e-10,4.208235637905904e-09,4.178633600714744e-10
19.516442690041504,2.760015929492984e-09,1.4976725224394656e-09,4.724328256583825e-10,4.203897426182136e-09,4.162533916050641e-10
19.528052709488286,2.763956920714213e-09,1.4956209480841396e-09,4.723877129594638e-10,4.204315051560923e-09,4.1819679422063255e-10
19.539662728935067,2.758720119828157e-09,1.497234661010856e-09,4.726710159625376e-10,4.202341098626341e-09,4.1575360498118776e-10
19.55127274838185,2.7632575644662067e-09,1.4969374137928062e-09,4.714910405305451e-10,4.199376503083673e-09,4.1714939693267767e-10
19.562882767828633,2.7613429955533757e-09,1.4954082383017359e-09,4.71332621682828e-10,4.197499731953678e-09,4.180680713770636e-10
19.574492787275418,2.7583180294838597e-09,1.4964414916100869e-09,4.725856256518922e-10,4.196952901077068e-09,4.1564518513925845e-10
19.5861028067222,2.7598767179718194e-09,1.4945701458435646e-09,4.719803620887353e-10,4.193590693682711e-09,4.1631097420779624e-10
19.59771282616898,2.7540824271516287e-09,1.4935168650306595e-09,4.703010324466966e-10,4.193878510308841e-09,4.1609418117740647e-10
19.609322845615765,2.751016892705924e-09,1.4956103682037959e-09,4.690897039472182e-10,4.192614945489066e-09,4.1654734821701664e-10
19.620932865062546,2.7463840935963592e-09,1.4926722263827512e-09,4.710244480658335e-10,4.1901328260948955e-09,4.1620532303549486e-10
19.63254288450933,2.7523260493508623e-09,1.491135099008582e-09,4.712529603631287e-10,4.188857799919642e-09,4.133874703830416e-10
19.644152903956112,2.7503582657587654e-09,1.4930194304172123e-09,4.704287072207439e-10,4.185032589119924e-09,4.150951222831455e-10
19.655762923402893,2.740896905745228e-09,1.4937906109450515e-09,4.694423765233471e-10,4.184974547228073e-09,4.1527610366240827e-10
19.667372942849678,2.7520069233352508e-09,1.4902314680524515e-09,4.710332394231493e-10,4.183054246862e-09,4.15143133015977e-10
19.67898296229646,2.7464398234150626e-09,1.4898510544073898e-09,4.689061575911701e-10,4.180841343526725e-09,4.141756760300508e-10
19.690592981743244,2.7458581701989814e-09,1.488586671721017e-09,4.704707122729469e-10,4.180270479992912e-09,4.1317821464555463e-10
19.702203001190025,2.7523322052641903e-09,1.4893545399479372e-09,4.70074279365078e-10,4.17670162038475e-09,4.144505037989098e-10
19.713813020636806,2.7477682304028503e-09,1.4868161159963244e-09,4.698588028070043e-10,4.175721397810217e-09,4.1392394916810396e-10
19.72542304008359,2.7469459815523026e-09,1.4861571448449787e-09,4.682498316280072e-10,4.173182168240274e-09,4.148308273043278e-10
19.737033059530372,2.740882744814687e-09,1.4854746539243182e-09,4.675354354699156e-10,4.171110762756801e-09,4.1385423006834957e-10
19.748643078977153,2.744215729037827e-09,1.4861337308889085e-09,4.695522331274123e-10,4.169746627406215e-09,4.135249601999387e-10
19.760253098423938,2.744330500394616e-09,1.4851951993377002e-09,4.68403239744775e-10,4.170206907473796e-09,4.147774423591336e-10
19.77186311787072,2.7349737566269774e-09,1.4824730960446534e-09,4.689459680448832e-10,4.168624393926522e-09,4.135868952815264e-10
19.783473137317504,2.7411311194668143e-09,1.485004730303183e-09,4.686615927343758e-10,4.167875014551001e-09,4.146825433485193e-10
19.795083156764285,2.728870777219096e-09,1.48820430238391e-09,4.674187641860865e-10,4.164284746470244e-09,4.116929435661022e-10
19.806693176211066,2.737793168364682e-09,1.4818514231944197e-09,4.680143211107533e-10,4.162052851209288e-09,4.1370540893658776e-10
19.81830319565785,2.728217599146368e-09,1.485773492791384e-09,4.674565487445554e-10,4.159834960517706e-09,4.128931020566984e-10
19.829913215104632,2.7331829378125285e-09,1.480634804756683e-09,4.678367600598442e-10,4.159224955841746e-09,4.126924873232342e-10
19.841523234551417,2.728684785484792e-09,1.483595954757779e-09,4.677381024890126e-10,4.157118914398247e-09,4.117776220167855e-10
19.853133253998198,2.732783948660261e-09,1.4798947583376735e-09,4.660203911709511e-10,4.158071768717288e-09,4.113064312234377e-10
19.86474327344498,2.736414150545835e-09,1.4796582193899102e-09,4.67865577510243e-10,4.154864739404795e-09,4.123653785579111e-10
19.876353292891764,2.7218407325909997e-09,1.4801839149601786e-09,4.669341482621297e-10,4.152589173385779e-09,4.1092400168213733e-10
19.887963312338545,2.7353680268893074e-09,1.4810450506056956e-09,4.669444352989768e-10,4.15161969840912e-09,4.13058887347136e-10
19.89957333178533,2.71725210700358e-09,1.479771980237686e-09,4.664470830591682e-10,4.15050697167129e-09,4.122384759347582e-10
19.91118335123211,2.7263600891844345e-09,1.4767121801788935e-09,4.666233985348387e-10,4.146234879675854e-09,4.1057334262274286e-10
19.922793370678892,2.725262900110323e-09,1.4773927357369417e-09,4.668193214601029e-10,4.146598606620284e-09,4.122885309580522e-10
19.934403390125677,2.7176402116372738e-09,1.4760122993916737e-09,4.658957963935756e-10,4.146827977743458e-09,4.1063141072976793e-10
19.94601340957246,2.725730911079644e-09,1.4758827284766758e-09,4.662488486419682e-10,4.1415071009760806e-09,4.1293244941050435e-10
19.95762342901924,2.720655840204914e-09,1.4748682353546342e-09,4.664452864684527e-10,4.139122546857196e-09,4.1114921238545645e-10
19.969233448466024,2.727266068882011e-09,1.4781343757913013e-09,4.65284252070288e-10,4.142616322998e-09,4.109535842152742e-10
19.980843467912806,2.7127225258577417e-09,1.476300561204882e-09,4.658391336938112e-10,4.13789301234052e-09,4.11442014737534e-10
19.99245348735959,2.7155399046254106e-09,1.473511392745707e-09,4.6489988408866836e-10,4.1366163429210555e-09,4.0970357965673924e-10
20.00406350680637,2.720776845714731e-09,1.4728751849641206e-09,4.662410499243087e-10,4.134338731206802e-09,4.1128290014743413e-10
20.015673526253153,2.714667530275826e-09,1.4746223630372854e-09,4.6450958648400606e-10,4.132004801666726e-09,4.0920864723507054e-10
20.027283545699937,2.7163659850292553e-09,1.4755246024166935e-09,4.6565341053951106e-10,4.135108374268287e-09,4.1118783643761155e-10
20.03889356514672,2.7099346165382937e-09,1.471170564115597e-09,4.6453058380146835e-10,4.134331756670052e-09,4.101887848591427e-10
20.050503584593503,2.7164835329184834e-09,1.474277706172402e-09,4.64313570386283e-10,4.133903103338332e-09,4.1013239623248006e-10
20.062113604040285,2.7150003543113914e-09,1.4728244444115761e-09,4.6316431772688115e-10,4.125717023127531e-09,4.100814905267747e-10
20.073723623487066,2.708101411281248e-09,1.470296596003461e-09,4.6509109678006824e-10,4.128190482857847e-09,4.0770724563878435e-10
20.08533364293385,2.7169955891794443e-09,1.4727033461884164e-09,4.635794378964448e-10,4.124074742167719e-09,4.0978418214685827e-10
20.09694366238063,2.711873078471097e-09,1.4695861612589825e-09,4.6208943938369584e-10,4.124013683011896e-09,4.078073902340576e-10
20.108553681827413,2.7059180205741034e-09,1.4706320678312233e-09,4.635867657506392e-10,4.123817695801502e-09,4.0836861863621545e-10
20.120163701274198,2.706249652836526e-09,1.4683710291466602e-09,4.64080838424674e-10,4.120341804330737e-09,4.0866555446738047e-10
20.13177372072098,2.709705153100326e-09,1.4670621392163515e-09,4.626472777384062e-10,4.119274308792017e-09,4.086974424254871e-10
20.143383740167764,2.709413107466227e-09,1.4675824216588998e-09,4.626686533085911e-10,4.116510987155759e-09,4.0867834726909383e-10
20.154993759614545,2.7036207365298423e-09,1.4677244436657724e-09,4.620884971712074e-10,4.115850802072127e-09,4.082082877903389e-10
20.166603779061326,2.706289765101667e-09,1.4652830265145051e-09,4.609507669466315e-10,4.115202913638498e-09,4.102990991574622e-10
20.17821379850811,2.702618007470709e-09,1.466437835523709e-09,4.6201676480260574e-10,4.114278604403509e-09,4.069658170181611e-10
20.189823817954892,2.70691074508629e-09,1.4637136752069652e-09,4.6283847082993185e-10,4.1112378400372945e-09,4.082675165685806e-10
20.201433837401677,2.703268583178336e-09,1.4626177578556687e-09,4.627724201856165e-10,4.112849772454315e-09,4.087297420757429e-10
20.213043856848458,2.702423343412055e-09,1.4672360096082653e-09,4.60416267006405e-10,4.10838179996644e-09,4.077314907185509e-10
20.22465387629524,2.70009323016802e-09,1.465561930998258e-09,4.6204627107800545e-10,4.107991620769829e-09,4.0869103358521103e-10
20.236263895742024,2.691995436651373e-09,1.4619777282881542e-09,4.6217354550061936e-10,4.110161225163157e-09,4.079834835875468e-10
20.247873915188805,2.6974643726961056e-09,1.464587975259137e-09,4.6099196246319706e-10,4.102795090580061e-09,4.07277879189831e-10
20.25948393463559,2.693111307734827e-09,1.463982976177784e-09,4.6145419577878953e-10,4.107851900335884e-09,4.0804810452148117e-10
20.27109395408237,2.692260027159175e-09,1.4598825493371087e-09,4.6198116643227586e-10,4.102198118250128e-09,4.0652690588609025e-10
20.282703973529152,2.7037830291152625e-09,1.461724297643088e-09,4.610919346795068e-10,4.101027070387145e-09,4.0710277372197817e-10
20.294313992975937,2.6961806859110747e-09,1.4607028106238472e-09,4.601931529750139e-10,4.102513217132435e-09,4.0552354222929793e-10
20.305924012422718,2.6964581649529678e-09,1.4620405974524477e-09,4.6054878000876343e-10,4.099828271477454e-09,4.060785691234598e-10
20.3175340318695,2.6951247307708817e-09,1.4620275361062156e-09,4.5997672287988805e-10,4.097991576805408e-09,4.069697435911285e-10
20.329144051316284,2.690217818759279e-09,1.457526462030221e-09,4.6115440260684405e-10,4.094709182575026e-09,4.0547178969495855e-10
20.340754070763065,2.6900390113830955e-09,1.4619765319293303e-09,4.616201366713053e-10,4.095176798600526e-09,4.0670315489747313e-10
20.35236409020985,2.6898248774536597e-09,1.4616172851858015e-09,4.6065735767122024e-10,4.095542082960728e-09,4.053336160636219e-10
20.36397410965663,2.6877491354663643e-09,1.4583203637953343e-09,4.6097202450967467e-10,4.0911514655368535e-09,4.076383068503496e-10
20.375584129103412,2.6918900061417465e-09,1.4593601382461782e-09,4.604262030181579e-10,4.0901810934748705e-09,4.065484763351287e-10
20.387194148550197,2.691289162037922e-09,1.456204837814897e-09,4.622347465367716e-10,4.08931020163553e-09,4.062335174860729e-10
20.39880416799698,2.6823888921106933e-09,1.4601027654561533e-09,4.597411800212516e-10,4.091153264197442e-09,4.055598588909343e-10
20.410414187443763,2.6945266695686746e-09,1.4578429410690473e-09,4.575374117295823e-10,4.088138487849819e-09,4.0556619177785263e-10
20.422024206890544,2.686136698406719e-09,1.4562682592726759e-09,4.598823039408007e-10,4.083222254930069e-09,4.0683146554967087e-10
20.433634226337325,2.68525759703844e-09,1.4578982889661997e-09,4.5964714898265e-10,4.0861166657273266e-09,4.037932192272292e-10
20.44524424578411,2.6877806638811034e-09,1.4551488262204404e-09,4.5866573858542497e-10,4.086730242689218e-09,4.058466237595312e-10
20.45685426523089,2.6813135880219905e-09,1.45637853640929e-09,4.6009324954667867e-10,4.082244176213973e-09,4.0463250284931e-10
20.468464284677676,2.6825515402569846e-09,1.456904561622082e-09,4.576760386953643e-10,4.0817414617072444e-09,4.056263986510565e-10
20.480074304124457,2.6796895173352424e-09,1.4568896269969484e-09,4.5964343652567826e-10,4.080820184087776e-09,4.0492902393799027e-10
20.49168432357124,2.6808632807243843e-09,1.452456813062074e-09,4.5813026512387173e-10,4.082846821591855e-09,4.040188835103884e-10
20.503294343018023,2.6859693805386428e-09,1.4534725525923645e-09,4.591353785081082e-10,4.078234113158581e-09,4.0616794964859876e-10
20.514904362464804,2.6757051539648903e-09,1.4537364764665413e-09,4.587407716474932e-10,4.0770200909801294e-09,4.0393416377245447e-10
20.526514381911586,2.680639930009767e-09,1.4519343571260732e-09,4.5881751850757105e-10,4.077686876961152e-09,4.0515266877851583e-10
20.53812440135837,2.672347706228738e-09,1.4562720349547928e-09,4.5775108350124703e-10,4.076299578437387e-09,4.0330094186971614e-10
20.54973442080515,2.6801966724905103e-09,1.4522424505143757e-09,4.5858411942871426e-10,4.071174180488775e-09,4.038701974491141e-10
20.561344440251936,2.6752087516834084e-09,1.4514500061043472e-09,4.576163473487731e-10,4.073543279540412e-09,4.0480552098954926e-10
20.572954459698717,2.678098033280836e-09,1.4494991990073896e-09,4.576908810869976e-10,4.075368137118241e-09,4.0389970704140736e-10
20.5845644791455,2.6768090167693772e-09,1.451456359095917e-09,4.5728297818808903e-10,4.068460800898074e-09,4.047430338360198e-10
20.596174498592283,2.671902140290267e-09,1.4517019061599872e-09,4.5563722242567676e-10,4.070326578590771e-09,4.0214045859857044e-10
20.607784518039065,2.6747787529304984e-09,1.4499262907875363e-09,4.568584036450281e-10,4.068594505735672e-09,4.0409921157182957e-10
20.61939453748585,2.671116827990616e-09,1.4499832517360343e-09,4.5847965414653714e-10,4.069454831294297e-09,4.037286933993883e-10
20.63100455693263,2.6742692420156824e-09,1.4495482467224158e-09,4.5821421333015744e-10,4.0653891175316045e-09,4.035050076267709e-10
20.64261457637941,2.6653326744344963e-09,1.4490385712701286e-09,4.564195718025775e-10,4.065471082595168e-09,4.0367139647471535e-10
20.654224595826197,2.6739315787953116e-09,1.4477946168072087e-09,4.570477779563671e-10,4.062731076329851e-09,4.03290973680127e-10
20.665834615272978,2.6697530606691997e-09,1.4476732453657974e-09,4.568155749336709e-10,4.061794984928403e-09,4.0384376002876926e-10
20.67744463471976,2.669987619651283e-09,1.4473950578155966e-09,4.5675574957393263e-10,4.062661262700214e-09,4.037666386700449e-10
20.689054654166544,2.6669934597130815e-09,1.4484737915211744e-09,4.551538144819757e-10,4.060300412878906e-09,4.030643878137357e-10
20.700664673613325,2.6637478995975483e-09,1.4444395335238626e-09,4.5712556751642766e-10,4.062617074885237e-09,4.0455721210947173e-10
20.71227469306011,2.672907226675289e-09,1.4476315684872282e-09,4.566520450035322e-10,4.057455480831429e-09,4.018092281537196e-10
20.72388471250689,2.6634017142273397e-09,1.4464530572727161e-09,4.55825384112174e-10,4.0562714663512255e-09,4.035552134272507e-10
20.735494731953672,2.668718265306464e-09,1.4465071354381451e-09,4.563905021775015e-10,4.058016341880826e-09,4.004211784770537e-10
20.747104751400457,2.6634297353992713e-09,1.4448102380828999e-09,4.563709982228264e-10,4.0551495329345884e-09,4.019318059515636e-10
20.758714770847238,2.660532690325336e-09,1.445680378666622e-09,4.5615346145631757e-10,4.055862656672629e-09,4.0185842858470036e-10
20.770324790294023,2.66688776068639e-09,1.4434969794771735e-09,4.5604724853876833e-10,4.051633659435127e-09,4.0085265750216495e-10
20.781934809740804,2.6613923355006273e-09,1.4450663271135332e-09,4.547853507030917e-10,4.055306029982889e-09,4.0129254211994517e-10
20.793544829187585,2.6657237352947972e-09,1.4443908209502038e-09,4.5418986495513954e-10,4.050914850573479e-09,4.0036396733363583e-10
20.80515484863437,2.6593312081460144e-09,1.4436766295476844e-09,4.5442313817100543e-10,4.05157818158498e-09,4.0342159490146925e-10
20.81676486808115,2.6620648135679897e-09,1.4422904465531774e-09,4.5610912662707545e-10,4.051883197799478e-09,4.0121286354735855e-10
20.828374887527936,2.660571539875991e-09,1.4411603604393838e-09,4.5453983400201114e-10,4.04770713847745e-09,4.0141830168009737e-10
20.839984906974717,2.6572731081911445e-09,1.4442427401023315e-09,4.552247861461059e-10,4.049674483413924e-09,4.0277759374373063e-10
20.851594926421498,2.6640077465952765e-09,1.4413048776778821e-09,4.543397167836038e-10,4.046834396684491e-09,4.007144164484139e-10
20.863204945868283,2.6567492484745335e-09,1.44091513289727e-09,4.5561525749204996e-10,4.0455722472015665e-09,4.0226005830968245e-10
20.874814965315064,2.6639573312642325e-09,1.4423808105360495e-09,4.540961744481889e-10,4.045645071314867e-09,4.0005190064151027e-10
20.886424984761845,2.654651362566509e-09,1.440381469939449e-09,4.541969318597111e-10,4.045531790711102e-09,4.0200265859731677e-10
20.89803500420863,2.6591807009484868e-09,1.4428830546261236e-09,4.5462287418040274e-10,4.0427852415743734e-09,4.012703172106131e-10
20.90964502365541,2.6576645718137837e-09,1.4391339427216971e-09,4.5459560850335223e-10,4.041146751788627e-09,4.0044456040602213e-10
20.921255043102196,2.6576874703642873e-09,1.439751952768243e-09,4.536433369640428e-10,4.0408929557681416e-09,4.019928042766343e-10
20.932865062548977,2.66174235205366e-09,1.4390393078184828e-09,4.5378570488106134e-10,4.040950284079976e-09,3.9961948805586837e-10
20.94447508199576,2.6514653578143086e-09,1.4379008839608598e-09,4.5339082282471183e-10,4.039438840599775e-09,4.017118928572789e-10
20.956085101442543,2.651614058020466e-09,1.4396989865331621e-09,4.537664956909394e-10,4.0412958733109195e-09,4.003131613109442e-10
20.967695120889324,2.6517338299416133e-09,1.4386753515963808e-09,4.5349058856159464e-10,4.038983064024141e-09,4.002235787222015e-10
20.97930514033611,2.6537146000653172e-09,1.4379043722365502e-09,4.5420909619613974e-10,4.0358199600119876e-09,4.0002289698585556e-10
20.99091515978289,2.6528369694194264e-09,1.4394248423255102e-09,4.54299815780309e-10,4.035918210847263e-09,3.9966531153313043e-10
21.00252517922967,2.6539276345455102e-09,1.4377715629142088e-09,4.538924833147901e-10,4.038865883901202e-09,4.0139673808900235e-10
21.014135198676456,2.6524558318554215e-09,1.4385225183070938e-09,4.526472665972375e-10,4.0326099709303986e-09,3.9988019928268963e-10
21.025745218123237,2.6443821266254308e-09,1.438082029321559e-09,4.532826829524938e-10,4.031380308564536e-09,4.013484372129926e-10
21.037355237570022,2.6521997688458514e-09,1.4375070859217731e-09,4.5213795763378944e-10,4.0329175065248766e-09,4.006220887650688e-10
21.048965257016803,2.6501619141438505e-09,1.4354100531694702e-09,4.5271876700448495e-10,4.032730645709985e-09,4.003529916659925e-10
21.060575276463585,2.651918008070724e-09,1.4342460130678447e-09,4.5415188586036446e-10,4.03119923182838e-09,3.9998146795702553e-10
21.07218529591037,2.653352289659817e-09,1.4372142500611038e-09,4.52697463911966e-10,4.03017169948902e-09,3.9919248858764967e-10
21.08379531535715,2.6389874798375874e-09,1.4340380872371354e-09,4.5248231692621625e-10,4.031973812405525e-09,3.995798043019236e-10
21.09540533480393,2.6450687604909963e-09,1.4360040240685111e-09,4.5231852673307986e-10,4.028119803411383e-09,3.98110951335743e-10
21.107015354250716,2.649497606231652e-09,1.4354573742021919e-09,4.5254737761636017e-10,4.028245247525646e-09,3.992779643825243e-10
21.118625373697498,2.639581470762535e-09,1.4323996491992652e-09,4.517307450120779e-10,4.0273886565491596e-09,4.007728121223604e-10
21.130235393144282,2.6462825385949632e-09,1.4352394869082645e-09,4.525106594217054e-10,4.029298852553015e-09,3.9981985410375833e-10
21.141845412591064,2.6396736706049667e-09,1.4363676822508125e-09,4.517152319389317e-10,4.025770803466394e-09,4.002909159385657e-10
21.153455432037845,2.6476784353135406e-09,1.4341853652876067e-09,4.520041708230883e-10,4.024946983155915e-09,3.979344155237098e-10
21.16506545148463,2.6469792268447146e-09,1.4340033521948264e-09,4.5267925100242007e-10,4.025138457232605e-09,3.999957003901782e-10
21.17667547093141,2.6424775540663936e-09,1.4338922660112748e-09,4.5245341837414353e-10,4.0216851061212185e-09,3.9845478031172746e-10
21.188285490378195,2.6454149362539504e-09,1.4341931542807661e-09,4.5257775678918105e-10,4.022531342722355e-09,3.993611228790512e-10
21.199895509824977,2.63915339162058e-09,1.4334889868545825e-09,4.522340098217428e-10,4.01948136606824e-09,3.989460405555679e-10
21.211505529271758,2.6434343259161418e-09,1.4321055663634457e-09,4.525032811931771e-10,4.021422299173866e-09,3.979217290859511e-10
21.223115548718543,2.642817932191477e-09,1.432746165519483e-09,4.5217778087402785e-10,4.021561869800715e-09,3.996516266026552e-10
21.234725568165324,2.6463812750358208e-09,1.4336896967059767e-09,4.5121146855716925e-10,4.017405255745094e-09,3.979527444911797e-10
21.246335587612105,2.6368667460850646e-09,1.4318865052314149e-09,4.5234358845570377e-10,4.018233865586144e-09,3.9806089139319503e-10
21.25794560705889,2.6397034241835067e-09,1.430124048305342e-09,4.5055965358727597e-10,4.01756786950888e-09,3.987533785259095e-10
21.26955562650567,2.6381700523492755e-09,1.4323546854657633e-09,4.5186580393817507e-10,4.019102490797407e-09,3.9825765263191625e-10
21.281165645952456,2.6368491667865918e-09,1.43192188295481e-09,4.519680909234006e-10,4.01763955591622e-09,3.991874822322221e-10
21.292775665399237,2.6426883570675573e-09,1.4331007897502518e-09,4.5108048628221923e-10,4.016195644444081e-09,3.9821751791354807e-10
21.304385684846018,2.6332327513093922e-09,1.431763136091692e-09,4.526272535458106e-10,4.016122354698649e-09,3.998639207508954e-10
21.315995704292803,2.6376324077290942e-09,1.4299341430639817e-09,4.5219272146615803e-10,4.0139338149895425e-09,3.9767560500572004e-10
21.327605723739584,2.6386874148202783e-09,1.4281191140580376e-09,4.5051750306669544e-10,4.017029051169766e-09,3.9878902979009733e-10
21.33921574318637,2.6335540959480665e-09,1.4309269189329052e-09,4.508793023416734e-10,4.011156226227967e-09,3.990480780955504e-10
21.35082576263315,2.639569945706171e-09,1.4283179167334418e-09,4.510560577170707e-10,4.013375806651112e-09,3.9688885898143683e-10
21.36243578207993,2.6443739431465233e-09,1.4304462503977852e-09,4.5067729541425426e-10,4.0129211752042576e-09,3.9874776093431347e-10
21.374045801526716,2.6343835572398773e-09,1.4273479853450218e-09,4.5162080781013154e-10,4.009819505349244e-09,3.968064365903499e-10
21.385655820973497,2.6347813790373353e-09,1.4293929256847338e-09,4.498539026268772e-10,4.010992942627184e-09,3.9902736660855017e-10
21.397265840420282,2.6355708127532085e-09,1.4265282289708188e-09,4.495543248180992e-10,4.01299754963959e-09,3.9767421438277095e-10
21.408875859867063,2.638944283592464e-09,1.427691038562022e-09,4.497705373016311e-10,4.009772471072979e-09,3.9741129516210243e-10
21.420485879313844,2.6320439355017527e-09,1.4275990536370753e-09,4.513240117675349e-10,4.008322318470021e-09,3.9839748909802305e-10
21.43209589876063,2.633310364202447e-09,1.4268696759515356e-09,4.5175620816628464e-10,4.007347964530871e-09,3.9646159490120937e-10
21.44370591820741,2.630243593000446e-09,1.4282953348536613e-09,4.5058019751833364e-10,4.0067637253597486e-09,3.982002579934227e-10
21.45531593765419,2.637572230641775e-09,1.4288074584569866e-09,4.491304112156979e-10,4.00715870316693e-09,3.963868892939338e-10
21.466925957100976,2.636213160847993e-09,1.4285419013821505e-09,4.495913916746963e-10,4.008477027333266e-09,3.9653174271652614e-10
21.478535976547757,2.632955388884407e-09,1.4271304916575625e-09,4.508347323760164e-10,4.0016858260171554e-09,3.9813338049565025e-10
21.490145995994542,2.6284678675326964e-09,1.427955520630752e-09,4.507125391430289e-10,4.00756382865373e-09,3.97654561295216e-10
21.501756015441323,2.6328521656314094e-09,1.4248400161906198e-09,4.5011826482412405e-10,4.007958413492517e-09,3.9850442253686927e-10
21.513366034888104,2.635208205187743e-09,1.4271724067196154e-09,4.5001830739966405e-10,4.006908047321063e-09,3.9651596832428865e-10
21.52497605433489,2.6324775777934837e-09,1.4274898382284932e-09,4.4859623381375606e-10,4.005328816381118e-09,3.9855305644471007e-10
21.53658607378167,2.6302604395641613e-09,1.4237618739282699e-09,4.4905502751186273e-10,4.00060825373628e-09,3.976185486583195e-10
21.548196093228455,2.6298923624832273e-09,1.4258094684917863e-09,4.5020047606589744e-10,4.001262353238414e-09,3.968549435913767e-10
21.559806112675236,2.6278908440378935e-09,1.4259093621823148e-09,4.5005609337435525e-10,4.001728281998796e-09,3.970246465223574e-10
21.571416132122017,2.6291659042092635e-09,1.425517327451113e-09,4.489413786412174e-10,4.0030764683260615e-09,3.961187962824103e-10
21.583026151568802,2.6265259360736517e-09,1.4266043881325119e-09,4.5064929412693594e-10,4.000579992141891e-09,3.9753698659025386e-10
21.594636171015583,2.6330997367671482e-09,1.424529798860349e-09,4.488746754545228e-10,3.998917371892392e-09,3.955490217203256e-10
21.606246190462368,2.631406102698728e-09,1.426451491817543e-09,4.4948953430078946e-10,4.002623718827144e-09,3.963862509054505e-10
21.61785620990915,2.625330143721726e-09,1.4250378979468596e-09,4.486558920965177e-10,3.996612726856e-09,3.97156219987712e-10
21.62946622935593,2.626945151743137e-09,1.4262744671736162e-09,4.4934671057218614e-10,4.001545558113655e-09,3.9562334264416215e-10
21.641076248802715,2.6307850843981906e-09,1.4245014865810276e-09,4.4893006821308486e-10,3.996788893538113e-09,3.977284165726604e-10
21.652686268249496,2.6279518387754118e-09,1.4239961750332405e-09,4.4845915581075485e-10,3.999761659926802e-09,3.9558798585805337e-10
21.664296287696278,2.620139600207424e-09,1.4230327140671934e-09,4.486256678786775e-10,3.999818079418063e-09,3.963838521131351e-10
21.675906307143062,2.6298167743418286e-09,1.4250020757171387e-09,4.4926451261264313e-10,3.996618082936015e-09,3.960107722442769e-10
21.687516326589844,2.626597820107058e-09,1.4233216965403313e-09,4.493425668581959e-10,3.994566101172794e-09,3.9634124531087594e-10
21.69912634603663,2.628591912885166e-09,1.425238015329308e-09,4.4982798898786426e-10,3.9944469140096224e-09,3.9576990932517213e-10
21.71073636548341,2.6245094767730454e-09,1.4221076354243814e-09,4.492566182248161e-10,3.9967305203856845e-09,3.9549975727624866e-10
21.72234638493019,2.6239648270204486e-09,1.4250020549785523e-09,4.4828786654018033e-10,3.994539010144001e-09,3.9615495661130076e-10
21.733956404376976,2.6270183770945704e-09,1.4233682058030499e-09,4.4881978763869766e-10,3.9961997241030726e-09,3.9629414447087985e-10
21.745566423823757,2.622718112999648e-09,1.4249829429162584e-09,4.4926484893984335e-10,3.994976362623385e-09,3.9666698348142336e-10
21.75717644327054,2.6262353140332808e-09,1.4227712616746704e-09,4.480011267736305e-10,3.9939026668009106e-09,3.9691281319488527e-10
21.768786462717323,2.6218397711738505e-09,1.4227187080032123e-09,4.4805565703150997e-10,3.992622268254211e-09,3.9554892257273916e-10
21.780396482164104,2.629239408010697e-09,1.4211855176238073e-09,4.4969424500517015e-10,3.991846278855316e-09,3.969988293579927e-10
21.79200650161089,2.6202712164882934e-09,1.4219067164367402e-09,4.4757545689864347e-10,3.9931427370542336e-09,3.9545740265979326e-10
21.80361652105767,2.6285035603937776e-09,1.4208851047173996e-09,4.498090985879016e-10,3.993508415600661e-09,3.9739475955610223e-10
21.81522654050445,2.6240690745783676e-09,1.4223901757419927e-09,4.4791269112677333e-10,3.991930523377771e-09,3.9600869416162385e-10
21.826836559951236,2.6167694280718403e-09,1.4236030774585568e-09,4.4884074665018136e-10,3.989914556629284e-09,3.9703747779633465e-10
21.838446579398017,2.6283747582739005e-09,1.4210344615304699e-09,4.4875247480828765e-10,3.993011507681696e-09,3.9652700575581025e-10
21.8500565988448,2.6172718669328638e-09,1.4180544608150441e-09,4.480505005473718e-10,3.991078897023286e-09,3.953339842703959e-10
21.861666618291583,2.6238288991544743e-09,1.4230832947826108e-09,4.4784473109508193e-10,3.988564765781008e-09,3.962206006523036e-10
21.873276637738364,2.6197222622150853e-09,1.4220979774767052e-09,4.48551259309901e-10,3.9883093661908835e-09,3.9410485210909313e-10
21.88488665718515,2.623273241709416e-09,1.4215935034070086e-09,4.485130572004749e-10,3.9915872579901315e-09,3.9556108202656787e-10
21.89649667663193,2.614358496311258e-09,1.4204438224225113e-09,4.483323234717392e-10,3.990905737951356e-09,3.950240250497293e-10
21.908106696078715,2.6159135750694697e-09,1.4194759168253546e-09,4.484978036828875e-10,3.9874910093029006e-09,3.948303296344428e-10
21.919716715525496,2.6245726782013786e-09,1.4217628058029937e-09,4.491306869804682e-10,3.987724688054656e-09,3.963820801324155e-10
21.931326734972277,2.6226279304864787e-09,1.4208099399405604e-09,4.4870488742163143e-10,3.988353419951658e-09,3.951454428294349e-10
21.942936754419062,2.6235098416678446e-09,1.4194041153227844e-09,4.4720680434716387e-10,3.9861089184421085e-09,3.9634732698817964e-10
21.954546773865843,2.6208799082443025e-09,1.4214802956110777e-09,4.473308156059728e-10,3.98867951497288e-09,3.9453762783386394e-10
21.966156793312628,2.6229235522382384e-09,1.4211679448725127e-09,4.4855544958197145e-10,3.988824881574996e-09,3.954360044942924e-10
21.97776681275941,2.619329998971141e-09,1.4213991171135054e-09,4.485602157392034e-10,3.987235657338202e-09,3.9694425034608827e-10
21.98937683220619,2.6139429314509838e-09,1.4188072831947517e-09,4.4865429871705096e-10,3.989154951971395e-09,3.952545833276774e-10
22.000986851652975,2.6187418812757798e-09,1.4213972116715652e-09,4.481376623560272e-10,3.984218466983681e-09,3.9734521457832743e-10
22.012596871099756,2.6216957369746128e-09,1.4205485203408224e-09,4.474885106642657e-10,3.983315740018984e-09,3.962021990739452e-10
22.024206890546537,2.6175832114306076e-09,1.420523063518032e-09,4.4741986281690323e-10,3.9859740498409e-09,3.9652917490124655e-10
22.035816909993322,2.6180315585196422e-09,1.4191143296416035e-09,4.4753710089912567e-10,3.989580608090764e-09,3.954368291355396e-10
22.047426929440103,2.6195435821872004e-09,1.420558461758539e-09,4.481231276589599e-10,3.987240449325218e-09,3.9476941523478984e-10
22.059036948886888,2.615312103153932e-09,1.4205150383398e-09,4.480000472103459e-10,3.9843039832334175e-09,3.951102047839369e-10
22.07064696833367,2.615945560136561e-09,1.419568737722901e-09,4.4719078668035653e-10,3.986264990883506e-09,3.941983900904515e-10
22.08225698778045,2.6204653069135763e-09,1.418953632491503e-09,4.4657525040046187e-10,3.9831560672229485e-09,3.9510337696364954e-10
22.093867007227235,2.6178724392327783e-09,1.419409515315945e-09,4.4732327901068376e-10,3.982446776165895e-09,3.946424007089687e-10
22.105477026674016,2.618244311955981e-09,1.4171308620109215e-09,4.4745161386765436e-10,3.98341793569595e-09,3.9503853021802695e-10
22.1170870461208,2.6238023660089387e-09,1.4185427411426009e-09,4.476224863833175e-10,3.9838821164194615e-09,3.9626961728362064e-10
22.128697065567582,2.6146003056350444e-09,1.4200583997885752e-09,4.4739966527076267e-10,3.983052371075903e-09,3.957872532042403e-10
22.140307085014364,2.6179468016452166e-09,1.4201656404371708e-09,4.4811030782777915e-10,3.98558865885567e-09,3.9537844123672617e-10
22.15191710446115,2.6196708279510654e-09,1.4204876260261624e-09,4.4818913321312005e-10,3.983351078051676e-09,3.941181083839854e-10
22.16352712390793,2.6177084442011582e-09,1.4174994726761254e-09,4.4821889118271343e-10,3.983380963401292e-09,3.954784048796534e-10
22.17513714335471,2.622856824702052e-09,1.4187949898245605e-09,4.4770723947958315e-10,3.98022866570051e-09,3.9299688905903086e-10
22.186747162801495,2.614958926586835e-09,1.4189356362273666e-09,4.4787823526075313e-10,3.98235949068471e-09,3.9381544197564686e-10
22.198357182248277,2.6232169727241166e-09,1.4178122771638238e-09,4.4715982765610934e-10,3.986726317481963e-09,3.9583432615846867e-10
22.20996720169506,2.6124091124018037e-09,1.4179479768960227e-09,4.485093510207316e-10,3.981268675623234e-09,3.946378360538903e-10
22.221577221141843,2.623038694545465e-09,1.4191278982503616e-09,4.472515018397702e-10,3.985835260874437e-09,3.950674647980298e-10
22.233187240588624,2.6136004198315533e-09,1.4173753961754015e-09,4.475384300481186e-10,3.983350350833743e-09,3.9534751275526997e-10
22.24479726003541,2.620412335697055e-09,1.4183685652040864e-09,4.467507046981903e-10,3.9788322359249485e-09,3.938249417748908e-10
22.25640727948219,2.6291919313335026e-09,1.4171348594625067e-09,4.478025712965236e-10,3.981996238147754e-09,3.9581119786883385e-10
22.268017298928974,2.617252274934744e-09,1.418302791927625e-09,4.466607654514878e-10,3.982840031426052e-09,3.949144408146127e-10
22.279627318375756,2.6205427142604463e-09,1.4193214507919054e-09,4.4698883625728445e-10,3.981801090687549e-09,3.958761738721279e-10
22.291237337822537,2.6168587268761093e-09,1.4191151617276078e-09,4.485834820981875e-10,3.985587265372671e-09,3.937062998453169e-10
22.30284735726932,2.6144554394181844e-09,1.417786719064155e-09,4.473416106151906e-10,3.983045107610027e-09,3.948761622378673e-10
22.314457376716103,2.619517895912291e-09,1.4168174307742518e-09,4.458720658847343e-10,3.978822043320225e-09,3.95052649273005e-10
22.326067396162887,2.6144209153185024e-09,1.4187090604530686e-09,4.481564302379291e-10,3.979320629891432e-09,3.9489233114341223e-10
22.33767741560967,2.6215044965473087e-09,1.419616833951058e-09,4.4665809606041533e-10,3.981379365075621e-09,3.952888818430993e-10
22.34928743505645,2.610210582590375e-09,1.4188560598747982e-09,4.4776409562568175e-10,3.9797161336798866e-09,3.937043274689873e-10
22.360897454503235,2.61893477975967e-09,1.4180256986119822e-09,4.4769882797427064e-10,3.983461275585538e-09,3.946603137050867e-10
22.372507473950016,2.611909380238624e-09,1.4199419381448673e-09,4.467492510022997e-10,3.977765768429459e-09,3.9331619637982934e-10
22.384117493396797,2.6187272015691154e-09,1.4173360647549886e-09,4.4628849399859657e-10,3.978785571704926e-09,3.941637565081187e-10
22.39572751284358,2.6123378824922507e-09,1.418283476098964e-09,4.4715278555487007e-10,3.980682865207878e-09,3.9539348605209023e-10
22.407337532290363,2.612106284045162e-09,1.4190472313110125e-09,4.476260960138969e-10,3.982657449756574e-09,3.9420435213882533e-10
22.418947551737148,2.613122864081402e-09,1.4196286642821302e-09,4.4757297141317493e-10,3.981486983660819e-09,3.9549592362142485e-10
22.43055757118393,2.61493719757108e-09,1.4186497252751037e-09,4.4720643305566833e-10,3.97918997874772e-09,3.9466122332821095e-10
22.44216759063071,2.618294444188489e-09,1.4185818374682617e-09,4.4659194750030016e-10,3.977836289312207e-09,3.9561788425201383e-10
22.453777610077495,2.6129336122408874e-09,1.4173270878764195e-09,4.4593007497613176e-10,3.982833420152028e-09,3.9540487454550246e-10
22.465387629524276,2.620180073696913e-09,1.4162500425517224e-09,4.462031404475862e-10,3.979373909722954e-09,3.9480513921526814e-10
22.47699764897106,2.6142396030432237e-09,1.4175797770882736e-09,4.470246142675205e-10,3.979452963738221e-09,3.9510197356223955e-10


==> figs/data/cyl_fk01/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.564754986404223e-32,1.2007439035784517e-32,1.117361632043619e-32,4.052996255500354e-33,6.383065316560989e-33
0.011610019446782572,0.06467892806016104,0.020147879640802526,0.012836733654435401,0.025368802185808365,0.03349343980321633
0.023220038893565144,0.06424032895764703,0.012674030774456922,0.01586135619580383,0.012334855233129011,0.013218009108852702
0.03483005834034772,0.06418847691551438,0.010373279539023056,0.013661720775419628,0.017088252496011473,0.005290899566429719
0.04644007778713029,0.05343393904692837,0.013401786241112698,0.018959144042938345,0.005698417649324241,0.004362083091279354
0.058050097233912856,0.08993027125095135,0.04060249936853326,0.025515362516503055,0.013100026952182129,0.0025937147835115104
0.06966011668069544,0.049453096296643365,0.024983061388017876,0.02458133240354437,0.008397658555235206,0.005200426721477603
0.08127013612747801,0.061277284688512915,0.03698684364206823,0.02859354449164715,0.01630428266076079,0.0032360261564544066
0.09288015557426058,0.06563700233790606,0.022276290249417838,0.025507958851737254,0.029473059760038604,0.001971169564424809
0.10449017502104314,0.08167537337283882,0.02475090874797493,0.03055430665475394,0.022480036897012043,0.0032446335661894055
0.11610019446782571,0.09394153767737987,0.030194165146086322,0.04224640229309196,0.03151385193259652,0.0028330760783878022
0.1277102139146083,0.09372892450140861,0.06869564444064549,0.05874681548008136,0.044480857931948815,0.003431021359321365
0.13932023336139088,0.11587763976296987,0.04021488148792087,0.04154057612806818,0.023479750231646966,0.0014063938917160152
0.15093025280817343,0.0651635742253891,0.03896285058033107,0.01702371802138368,0.02546705349369278,0.0024924967228423566
0.16254027225495601,0.11549177602017666,0.019592721751551957,0.03874964421719634,0.04693893518686672,0.0011414745922471393
0.17415029170173857,0.41349817560316027,0.2123971173610959,0.1703168078434486,0.17171387914028774,0.002685479621766426
0.18576031114852115,0.08839322511872359,0.02630161618939305,0.021951488072507328,0.027047582660183884,0.003444884308832737
0.19737033059530373,0.1864121247092672,0.038068496545502775,0.025289625347545346,0.06580409507089477,0.004069944266032889
0.2089803500420863,19.081004983053443,11.834145387052299,8.76248309509074,5.264101498962528,0.05720587763458125
0.22059036948886887,0.16156049578904547,0.14739593579677415,0.17690251209397154,0.13321831159752526,0.010837976234768894
0.23220038893565143,0.06983676771114353,0.07590327940007142,0.09665746360842939,0.10464862818830378,0.0013468937615528117
0.243810408382434,0.29542866600456164,0.19063918695294763,0.13473557335906755,0.05888819205615988,0.0009641468247697394
0.2554204278292166,0.05660320337845113,0.04558849598921608,0.04667802968959703,0.06282133787571989,0.0010887901588660074
0.26703044727599917,0.161031484768418,0.12023730466957556,0.09563150221095144,0.08132195030172167,0.0010801668783174648
0.27864046672278175,0.1424785453616062,0.13490476940817084,0.12012933384076466,0.05548608639643857,0.0025176454651311456
0.2902504861695643,0.09813027046330879,0.03359726176589982,0.057304224450522044,0.026913191471291665,0.0006668805665272965
0.30186050561634686,0.06445819521017399,0.047796285960647084,0.03089459181429658,0.0288335867831023,0.0010582350797269952
0.31347052506312945,0.058823454137443366,0.03952206008054412,0.01997645442180059,0.013908811284010636,0.0009378057734435924
0.32508054450991203,0.047205087240601434,0.025975651134503293,0.0505744292181553,0.050212737318373446,0.0015001379982033458
0.3366905639566946,0.06376657289689315,0.05483963183914348,0.06559109700251374,0.0839922629095631,0.0009607025536813353
0.34830058340347714,0.0754144840996472,0.06259030020124205,0.05814930481254388,0.04762473570965217,0.0010287723026223266
0.3599106028502597,0.09471502399491559,0.06537387624490443,0.0441566944604235,0.02889708745982182,0.0010286410977020048
0.3715206222970423,0.0844901969359302,0.052158546043711854,0.04205990993246729,0.027202630208098114,0.0011212230107733178
0.3831306417438249,0.07050612817765486,0.03515416370101049,0.026268891336724907,0.021173858663168083,0.0014406529147401872
0.39474066119060747,0.04674270210150609,0.022203457973662424,0.025820759124491034,0.015684516959424067,0.0015301584728422439
0.40635068063739,0.07650961072926327,0.025733170585896855,0.01701014471812953,0.012158869081564716,0.002144147617526948
0.4179607000841726,0.07211366820531967,0.029429579832162083,0.01722085454523127,0.012057083997229483,0.001745225113859904
0.42957071953095516,0.07024736052250097,0.031141327588074558,0.018991413939278716,0.013321265560586402,0.0015761528348873363
0.44118073897773774,0.04340627947259554,0.026921696004872507,0.02425463743429318,0.015755047138731396,0.000832492174349563
0.4527907584245203,0.04738843226199287,0.03304908762791487,0.022939491569851284,0.018808012734982064,0.0010873225593277796
0.46440077787130285,0.05400061991908407,0.0335141471630728,0.01775053515236476,0.0202183339118324,0.0011685297569889361
0.47601079731808543,0.06171037425321958,0.033647873938073426,0.020179438536438388,0.016330485037766247,0.0010297870183381586
0.487620816764868,0.05202500402205962,0.0249916093626313,0.023882651614244424,0.015866832593466725,0.0007439609717458745
0.4992308362116506,0.042226556422216045,0.023325394416507217,0.02776364040793583,0.018229752936308154,0.0006287621993145826
0.5108408556584332,0.028305244682409345,0.020992201177032287,0.026333763606235537,0.016717334415406314,0.0006193762583958706
0.5224508751052157,0.02807657760291956,0.02995088751128175,0.029116533155764623,0.017308925606958764,0.0006605068425045663
0.5340608945519983,0.02340072130725701,0.03160253537971572,0.029840928476473422,0.010550732482922043,0.0007271274086967516
0.5456709139987809,0.034165816394535496,0.03732883119103059,0.0271523708201427,0.018526780695772148,0.0009062356751393068
0.5572809334455635,0.03419757126584947,0.030823214660691746,0.01861544629080343,0.01739462683875306,0.0008775749924422661
0.568890952892346,0.0505015699665562,0.03437674517889256,0.025877053870078763,0.02740744679933872,0.0008092988141237751
0.5805009723391286,0.06850510933609055,0.04670733341167721,0.03239624597790833,0.030231333175167442,0.0007132158089777764
0.5921109917859112,0.0813272981900839,0.04663976103904281,0.03414929183560221,0.030000111785756754,0.0006583039365760708
0.6037210112326937,0.08514763104750794,0.04050448531984513,0.02440413192092583,0.021083583734034395,0.0007326824429210476
0.6153310306794764,0.2802061114734532,0.17203151600801145,0.0803052425260572,0.021574909149316486,0.0006345759540772806
0.6269410501262589,0.26686191318950747,0.180180245493954,0.08582968870717801,0.0245175078937606,0.0007735070076961522
0.6385510695730414,0.25410089367255234,0.18911281523318774,0.08981428846038166,0.027598683129046436,0.0008569178911010929
0.6501610890198241,0.05568680933505593,0.0441538453714137,0.029379804767525986,0.01796304781322318,0.0010433564401841084
0.6617711084666066,0.05280388253975794,0.035093050762535064,0.02648686245671947,0.01183880320365415,0.001011751920538228
0.6733811279133892,0.045750086278971924,0.026992833721376536,0.022619943683169618,0.010166405805584627,0.0008998265636935463
0.6849911473601717,0.02418589578451372,0.02691042469522316,0.02859058193543697,0.011520898163265143,0.0008468121670844955
0.6966011668069543,0.02727722905989044,0.025465838559580307,0.026816241705058273,0.01815848965665973,0.0008740932736238625
0.7082111862537369,0.032513739108301076,0.021591514041749336,0.02210889206196224,0.01731066751986701,0.0007984481863327461
0.7198212057005194,0.03455655066061129,0.018530676797592644,0.0143846202175403,0.015373335932036266,0.0008534313030790417
0.7314312251473021,0.03685343086477606,0.018605620190311513,0.012195326828821726,0.009822397044263714,0.000816795503549127
0.7430412445940846,0.03208212890552456,0.019118234205976088,0.018466276177796698,0.009359505121468275,0.0009698652599062262
0.7546512640408671,0.03816340328501577,0.016588358546625378,0.016091233141636567,0.011304035880865483,0.0008599797346893099
0.7662612834876498,0.03579736024453212,0.015298183452602122,0.019696234910451912,0.01195452369862825,0.0007721917256553878
0.7778713029344323,0.03308514627148962,0.01653241800783717,0.014333743328713906,0.010734242552322375,0.0007219679054348818
0.7894813223812149,0.020749146246417674,0.01686055155754201,0.012607697599361794,0.0070295097049681895,0.0009362580706543331
0.8010913418279975,0.021540845369831276,0.015734000657603345,0.00807661072452476,0.005120849050724319,0.0009643022391734316
0.81270136127478,0.02515972285438722,0.017049816852120883,0.01207982620920231,0.004277721377132187,0.0010100900751689446
0.8243113807215626,0.032299644001600694,0.016153436141595763,0.012676578386255646,0.004461927135095565,0.0007892316242391307
0.8359214001683452,0.028184994655692543,0.015835963438744893,0.013410284773301128,0.005171137802024708,0.0010137448452279267
0.8475314196151278,0.025567381286680985,0.012926885120152602,0.012221368106200035,0.0059109656634977435,0.0009343029461388024
0.8591414390619103,0.018370207681645247,0.012953265876267373,0.011397630893933877,0.0055759697142934855,0.0009351042172920444
0.8707514585086928,0.018717994872055943,0.016116169279513114,0.011934710187675855,0.008550652090456579,0.0007431218518647996
0.8823614779554755,0.018461325793063324,0.01416714706323894,0.008904696702460257,0.008010148987684169,0.0007377868069528572
0.893971497402258,0.017538350988430734,0.014569026636164972,0.010665521094332275,0.00725681463610754,0.000935152666516889
0.9055815168490406,0.014440025227649617,0.01202585492152147,0.007892583199381705,0.0034486223409244073,0.0009850535729077074
0.9171915362958232,0.014101860671307418,0.012513092745114786,0.010243294427424793,0.0043813981900469,0.001282885592508521
0.9288015557426057,0.014956877835489157,0.010488372858303951,0.01043346346710568,0.005376843836974768,0.001304485651665312
0.9404115751893883,0.01724720119017906,0.012973541970877585,0.010716362495745249,0.006267558186429669,0.001474200153431901
0.9520215946361709,0.016288128699123362,0.01356681345900368,0.009715879307166718,0.005709112506905268,0.0015179581598984708
0.9636316140829535,0.0185804217159135,0.013851371634103552,0.007517228037232952,0.006044564225964634,0.0015925341685394038
0.975241633529736,0.0208838192892722,0.010662768838784606,0.008004619942742238,0.005771455347074441,0.0015468360212798423
0.9868516529765187,0.022699991540085722,0.009468069798389264,0.007167135677880747,0.005582523132211284,0.0015733751763268495
0.9984616724233012,0.020309653925954223,0.009825548465106075,0.008096079510195633,0.006013324725905208,0.0018434338226054037
1.0100716918700838,0.01918459721561966,0.009437170788457853,0.009213746559672224,0.00606991561303236,0.0032578528672650227
1.0216817113168664,0.017028168171006657,0.008508720382310188,0.008215803777067791,0.005717427603437438,0.0035392517733041813
1.0332917307636489,0.021324511182834335,0.010945603544087157,0.008153196924239952,0.00429481814790742,0.003442989955849384
1.0449017502104314,0.017858584579597974,0.010628193408215645,0.006336310391039441,0.00423386711703754,0.002840743265932133
1.056511769657214,0.017909284670359092,0.012364741433355081,0.006183457641283698,0.0038366752069276806,0.0023231773396081247
1.0681217891039967,0.012861658376231915,0.008821465567829413,0.0051367195054025355,0.003602870836913904,0.0026283003233769074
1.0797318085507792,0.011807733083318776,0.008030827775938486,0.0066552344016375335,0.0025601923532835988,0.0023989581094558746
1.0913418279975617,0.010338623740552999,0.006458808100463314,0.007292152472526863,0.002700285713999265,0.0035977678040196824
1.1029518474443443,0.008988933990166183,0.007372729153825206,0.007849066195543292,0.002965077967575125,0.0034041279496943586
1.114561866891127,0.00996494907434026,0.008482168331231074,0.006412813203400839,0.003527946658289047,0.003587612140812085
1.1261718863379095,0.010740741289907919,0.009013382267430441,0.005249604632861235,0.0036002375371753997,0.003849060461392644
1.137781905784692,0.010527012298462205,0.007469586070353161,0.004425066480341382,0.00321775870907527,0.00407761058669232
1.1493919252314746,0.012424889585394677,0.006918616333630902,0.0038441890610398143,0.002634036328757038,0.004587095241356186
1.1610019446782571,0.010242072233375154,0.007632613287499135,0.00407703599552671,0.0030797961203232645,0.0036034555875748765
1.1726119641250399,0.010210912694509694,0.0077302644917315085,0.004329537672958741,0.003092604427334154,0.003401825661042386
1.1842219835718224,0.0074014558597357595,0.007267985259956202,0.003984537409371096,0.002831290826438945,0.0025738342099456426
1.195832003018605,0.008655935862264565,0.0074663077970612245,0.003709185916554008,0.0023752191465710305,0.002534474234806284
1.2074420224653875,0.008539885873276993,0.006771377647405902,0.003300983002941647,0.0026687691672199016,0.002974273678726525
1.21905204191217,0.00932149210031959,0.006825579632341742,0.004116433989065043,0.0028111928433076695,0.003610777549953992
1.2306620613589527,0.010599251802216743,0.005857352165959413,0.004362992010398742,0.002642395058928604,0.004447916837160351
1.2422720808057353,0.010948791056453666,0.007344033515297535,0.004118928151821566,0.0023361778592699686,0.004309988535835784
1.2538821002525178,0.010606624507921927,0.007733340680974353,0.0035105210028983517,0.0022945953814366713,0.003633226691947775
1.2654921196993003,0.00985330867185984,0.007488814699827647,0.004409601356672888,0.0025185463294855495,0.003184613151271871
1.2771021391460828,0.010050198158117026,0.006364014748103447,0.004867848724295659,0.0022422215597695827,0.003102853259069667
1.2887121585928656,0.009838370302137668,0.005331755717358704,0.005197120715124207,0.00227331074569752,0.0038194855341378356
1.3003221780396481,0.008800558493347235,0.004089279112404416,0.004843964266893062,0.0025466417722205385,0.00337334967379523
1.3119321974864306,0.0063058910037771514,0.004845981967393387,0.005045363185842472,0.002478138966187978,0.0032579526926705795
1.3235422169332132,0.0057434935646637104,0.0050745491936969225,0.00459075334324237,0.0021081325074152873,0.0029573346287796085
1.3351522363799957,0.006480400454894352,0.006870348457202783,0.0035091706447857966,0.0012799570730840809,0.002992427533658499
1.3467622558267784,0.007103540743790647,0.005117743283603879,0.0028425814919597163,0.00114122758978204,0.0028149243058315293
1.358372275273561,0.007814528095270041,0.006089102187359582,0.0030067961153159954,0.0014539234570333584,0.002606272566120447
1.3699822947203435,0.007167051153793949,0.005532807628369711,0.0035241173238642837,0.0015043099550763753,0.0027506755238808837
1.381592314167126,0.008401980951630274,0.006408320977189031,0.00314840101782221,0.0018810691110255299,0.0026360463244215287
1.3932023336139086,0.008163098506601865,0.005487842403557997,0.003444066906659223,0.0018957129478066248,0.0029957851045505908
1.4048123530606913,0.00837245026312686,0.0042849452881818986,0.0036651307613991763,0.0016634988774798145,0.004173721271660321
1.4164223725074738,0.007229880501891851,0.004727844639711773,0.0033546591618489087,0.0017005723267641427,0.003939969294050894
1.4280323919542564,0.00628773463897873,0.005766656419059418,0.003987158149263103,0.0016903936077498514,0.0032223902417307364
1.4396424114010389,0.006080274319371439,0.004445081672773786,0.0029054540022763462,0.0015133791058064864,0.002708890973127468
1.4512524308478214,0.0049084547590436175,0.004753414671383445,0.0028625424592123028,0.001548616538549286,0.0033724082389724286
1.4628624502946042,0.004374886490415954,0.004574765574407215,0.0030206739773190753,0.0014009389717702559,0.0030929879176632364
1.4744724697413867,0.004461037301118698,0.004535646423392896,0.0026557688758240307,0.0013266913965620827,0.003114241032841975
1.4860824891881692,0.005283959345751597,0.003977290805061091,0.0023023624045009324,0.0012243216992972735,0.003305274269354435
1.4976925086349517,0.005287990880767559,0.004013526875929466,0.0014898972047613862,0.0011623827780485193,0.0028674667938141636
1.5093025280817343,0.004473688904159109,0.003184088290451582,0.00201414338547409,0.0009796463232699345,0.003202212722194989
1.520912547528517,0.004494275911497788,0.003371744289627439,0.002466929593248359,0.0014255917868701419,0.0028206514575933195
1.5325225669752995,0.004613034152345933,0.003433908019445352,0.0017020132473120342,0.001157284729064468,0.0019522272780940215
1.544132586422082,0.004018351569812781,0.003368395257277163,0.002116492535162361,0.0008258677819495358,0.0013792759960917786
1.5557426058688646,0.004493402886969394,0.0028701952497841906,0.001944457936918534,0.0009002661001857426,0.0018398115088066871
1.5673526253156471,0.0034858679649199995,0.002822931116146412,0.0025125719226310544,0.0012004224072227217,0.0017917667747082916
1.5789626447624299,0.003744161929078774,0.002627857850672244,0.0017281756735794526,0.0008047769060511541,0.0011005845851801092
1.5905726642092124,0.003993454592279043,0.0033118691418627805,0.001604018907332085,0.0007992414858134467,0.001371199885455168
1.602182683655995,0.003391694313917117,0.003237455111148331,0.0013944758524504874,0.0008112948916279055,0.001382413964153095
1.6137927031027774,0.003940273936336107,0.0024874685253711685,0.001413594639483874,0.0007894978674281919,0.0011689328412603098
1.62540272254956,0.004434322950388075,0.002713166153173956,0.001629427636416261,0.0008121898430190966,0.0012455478245693209
1.6370127419963427,0.003905244297709127,0.0021797217427236013,0.001835469412183256,0.0007091108436650189,0.0010059360589438203
1.6486227614431253,0.003345173281859723,0.001964739980145205,0.0015521402171612929,0.000529670008972272,0.0012517548033564132
1.6602327808899078,0.0033923937617626808,0.002108680123266711,0.0015991807109659547,0.0005152405151519543,0.0010952099110984213
1.6718428003366903,0.0038356724507149003,0.002313573687622246,0.0015467040087254061,0.0005163391295368822,0.0011151467207067896
1.6834528197834728,0.0029394219943093504,0.002066546664568575,0.0013509384846839972,0.0005323715522161888,0.0012923672136839108
1.6950628392302556,0.0028169091560072104,0.0021441352264793944,0.0014165183656755494,0.0006619132157277009,0.0015918934438615634
1.706672858677038,0.0037097450913499037,0.0018314826070658027,0.0010832320241728195,0.0007279896867402654,0.0013996293208793362
1.7182828781238206,0.0031594933070508355,0.00188969700229152,0.001293822627744113,0.0005062523748195917,0.0012343449501187739
1.7298928975706032,0.002956720699794717,0.002146975759830967,0.001153342351775806,0.000456783497389559,0.0012049825941341432
1.7415029170173857,0.0029469192959865396,0.0019626658231911456,0.0012393696378344087,0.0005169673962222791,0.0015770174278798026
1.7531129364641684,0.002650328954813223,0.0015237549899322054,0.0009465953133217303,0.00040420976003175513,0.0016168906070686312
1.764722955910951,0.0023947489347262343,0.0015207322743184294,0.0007616196000344815,0.0005325557803286703,0.0011455106839150238
1.7763329753577335,0.0020711170226561442,0.001538597545209977,0.0009316260089081282,0.00038753229417133,0.0017419312845439678
1.787942994804516,0.0025691131247561018,0.0015486101851631949,0.0008382129992940183,0.0002996522822249388,0.0009924619397875805
1.7995530142512985,0.002263745139513762,0.001365168434826013,0.0009730111463138768,0.0003065561175473637,0.0013899380186703299
1.8111630336980813,0.0016309557157526873,0.0012422757541365884,0.0006542728670225126,0.00033029776083139497,0.0012095408235041306
1.8227730531448638,0.0021435681386035403,0.0013781722397350486,0.001036782872640724,0.0002783760457314345,0.00111028517717478
1.8343830725916463,0.0021322139612236276,0.0012406561579535761,0.0008202934937601458,0.0003093410254268844,0.0012974694657690894
1.8459930920384289,0.0014959434448047464,0.0009737547747428546,0.000698829309364851,0.00020015786383101346,0.0009292745406794672
1.8576031114852114,0.0015030467815928912,0.0010120956612626327,0.0006809877343011455,0.00020196177874052843,0.0008186745969130246
1.8692131309319941,0.0017636929507558788,0.0011390636831104667,0.0006153108356924846,0.0001583346207707439,0.0008946232778582449
1.8808231503787767,0.0017926399148733097,0.0009954030846482018,0.0006888458139621158,0.00020266369334111231,0.0004906714894526615
1.8924331698255592,0.0019773105195654865,0.0010503288743828037,0.0007563360433438849,0.00019871312528708292,0.000415908512319683
1.9040431892723417,0.0018981113506164183,0.0010455780154374269,0.0006484299188265538,0.0001634847478484318,0.0005241291240989332
1.9156532087191245,0.0017183882477291574,0.0008116235222684163,0.0006003902187506408,0.00013581330473761362,0.0005597077474152395
1.927263228165907,0.001915383079233403,0.0007730683119039385,0.0006329210683066633,9.740209965488862e-05,0.0005620016469767976
1.9388732476126895,0.0015114985842226633,0.0007502823391985358,0.0007751151141548846,9.463955668009483e-05,0.0006533144883465807
1.950483267059472,0.0017770575410416235,0.0007893299854021217,0.0005849029234402661,0.00010679016546384686,0.00045380491277271655
1.9620932865062546,0.0014823278354242691,0.000880687304723075,0.0006104235244427229,8.202178294906548e-05,0.0003764378263676608
1.9737033059530373,0.0012360490258898293,0.0007145648969993339,0.000701674278010763,7.420939750500612e-05,0.00032976704220901646
1.9853133253998199,0.001269269899090725,0.0007971186222290501,0.0004380960939772364,6.31616378968961e-05,0.0003026103958664206
1.9969233448466024,0.0013234111300544755,0.0005922198894032535,0.00042618153622763356,6.871691471230426e-05,0.0003466604775255737
2.008533364293385,0.0010257802276342266,0.0006695025047164339,0.0005004748166706408,5.5856302257817396e-05,0.0003106021454168916
2.0201433837401677,0.0015640289957313948,0.0007527459524549142,0.0003118575040252429,5.645764209884894e-05,0.0002965198816248015
2.03175340318695,0.0013900530273433603,0.0006331585442835783,0.0003147123193757459,5.6244886438996966e-05,0.00024506319393573906
2.0433634226337327,0.0009560504767759236,0.000787381466216863,0.0005494047638879516,4.0608935116090954e-05,0.00024554710712728825
2.0549734420805152,0.0013284668585976107,0.0004378090625192563,0.0003709211925031704,3.7626985491958867e-05,0.0002981204499474517
2.0665834615272978,0.0012913240833208658,0.0005428637511079965,0.0003417687552030107,3.355698129659541e-05,0.0003596422863596725
2.0781934809740803,0.0010553359068500824,0.00037570957377414506,0.000295803684706883,3.456534974451494e-05,0.0002660014399855963
2.089803500420863,0.0008603949297428298,0.000495284034291403,0.00042554198773572664,2.2461435324464655e-05,0.0002322178636024228
2.1014135198676454,0.0009777137406422154,0.0005202592517882904,0.0003749180871333805,2.48668414529626e-05,0.00023599575993937263
2.113023539314428,0.0010050025496180167,0.000465172368759386,0.0003109956432649262,1.577947367616264e-05,0.00023907313097591313
2.124633558761211,0.0011921132501187905,0.0004442632698459696,0.0002482322497951241,1.591542100144178e-05,0.00022050244045052964
2.1362435782079934,0.0008138979978736774,0.0003972263076922974,0.0003000625355998263,1.6078238939620765e-05,0.00015593230759433104
2.147853597654776,0.0010551897670997856,0.0004198183101575664,0.0002375535638400474,1.4189286978415836e-05,0.00022068516581719296
2.1594636171015584,0.0008835477845989461,0.0004142899383343733,0.0002720128483417749,1.0524641883285171e-05,0.00017953542180999468
2.171073636548341,0.0008173486461588654,0.0003358604730708581,0.00018558647913198472,1.3886069635511965e-05,0.00016904111525220045
2.1826836559951235,0.0007015708449136694,0.00032541849260489736,0.00019253382381555594,1.2818056546343035e-05,0.00011839369854321628
2.194293675441906,0.0005062850379757428,0.0003922470868665766,0.00018064376677018356,8.711400389323406e-06,0.00011874977124685479
2.2059036948886885,0.0005921670988525936,0.00026921694499793463,0.00015552870303272797,8.043114671554972e-06,0.00014923943186952393
2.217513714335471,0.0006914664048585876,0.0003145938181574674,0.00015445024750123252,8.92437143289523e-06,0.00015335944092771428
2.229123733782254,0.0007649343435515032,0.000296366709427898,0.0001352198639538445,7.2401131190246505e-06,0.000145137388184461
2.2407337532290366,0.0006280671456491962,0.0002757917098127988,0.00015495479345983623,7.070648711899445e-06,0.00014831340937360597
2.252343772675819,0.0006380357529578932,0.0002749741267492282,0.00010120266421920942,5.801274654579955e-06,0.00010562003315884365
2.2639537921226016,0.0005961414222592021,0.0002823523492892774,0.00013109165446588785,5.581705312822112e-06,0.0001048751783450724
2.275563811569384,0.0005484688387298525,0.00021503820646423674,0.00010386894394568784,5.953105339251928e-06,7.343058334507481e-05
2.2871738310161667,0.0005028973013128056,0.00027534472679856774,9.857303173326621e-05,5.236764748154549e-06,9.480790517482618e-05
2.298783850462949,0.0005268465602386414,0.00019586991707367703,8.665245887675937e-05,4.816000076683898e-06,7.471573223273783e-05
2.3103938699097317,0.0005866999872753665,0.00018559791210821458,6.598539500675487e-05,4.71134411370358e-06,6.169277770681985e-05
2.3220038893565143,0.00048335604506159654,0.00019696137130426088,6.700877211479371e-05,4.236618822697242e-06,8.085137653522547e-05
2.3336139088032968,0.0005010566046230808,0.0001875550117095068,5.401047026771407e-05,4.4765286146484385e-06,7.11838292533075e-05
2.3452239282500797,0.0005036275168662899,0.00017234533153608395,5.997448640451305e-05,4.4254707228482354e-06,7.388537254809258e-05
2.3568339476968623,0.0004773327945444447,0.0001713973399486956,5.271002913859691e-05,4.103154223592655e-06,7.109230342888302e-05
2.368443967143645,0.0003817418328181366,0.00016204839027123742,4.9950796545852783e-05,4.041261034700672e-06,8.225125544587745e-05
2.3800539865904273,0.00031997290176477263,0.00015202585498256613,4.964843497476174e-05,4.198988290162765e-06,8.668673768843477e-05
2.39166400603721,0.00042515895601816635,0.00010963446495766658,3.8371189843845426e-05,3.6834136448031153e-06,5.9540498661308646e-05
2.4032740254839924,0.0003907912920944317,0.00013211498196135282,2.6701125422811982e-05,3.5247505436400024e-06,5.955414777165679e-05
2.414884044930775,0.00042643166855338226,0.00012999978189275405,3.387226788472305e-05,3.4622388282887047e-06,3.90755411528623e-05
2.4264940643775574,0.00029296105967775504,0.00011475306425708394,2.955417718168158e-05,3.4501959680949746e-06,6.842100368860606e-05
2.43810408382434,0.0003022818420309228,0.00012258316195148892,2.8950866198564494e-05,3.4435055590771423e-06,4.755823051708157e-05
2.4497141032711225,0.0003557681939904425,9.686803279345421e-05,2.260038213003121e-05,3.255140779748708e-06,4.11069309006114e-05
2.4613241227179055,0.000286208971033308,0.00011744124651680177,2.0425701448119382e-05,3.2686341527047667e-06,4.012744097715952e-05
2.472934142164688,0.0003086751578444113,8.11342360956347e-05,1.784105223525811e-05,3.087760104199293e-06,4.826658182182607e-05
2.4845441616114705,0.00032740382660644815,7.499350748226523e-05,1.901226840238254e-05,3.0257122219959632e-06,4.206846880494338e-05
2.496154181058253,0.00026572823649357555,6.928638586960457e-05,1.532980471447901e-05,2.906501701172577e-06,5.171470495655052e-05
2.5077642005050356,0.00029047755986122523,9.023868122593025e-05,1.2249795053702128e-05,2.810323436299575e-06,3.8408862535394124e-05
2.519374219951818,0.00023513081009917395,7.815713339793128e-05,1.1765402712384571e-05,2.7329341059843718e-06,4.523686016898332e-05
2.5309842393986006,0.00022048805204677978,5.659309747439037e-05,8.870346654971133e-06,2.6999606616614886e-06,4.763829107213945e-05
2.542594258845383,0.00023898856414620272,6.369294398635522e-05,6.8323196120531185e-06,2.6446982332741237e-06,5.031901025192992e-05
2.5542042782921657,0.000199231338787669,7.031600539924822e-05,8.741712502597503e-06,2.5809586248903445e-06,3.248419739018889e-05
2.565814297738948,0.0001831435355510998,5.9472661166354605e-05,6.481229950335375e-06,2.512485392251416e-06,3.805607055064174e-05
2.577424317185731,0.0002215923978579579,5.523750768864628e-05,4.693333260689201e-06,2.4253011062539022e-06,4.2321604796512584e-05
2.5890343366325137,0.00022700025681803677,4.982758899692314e-05,4.182176060254403e-06,2.3792813138090373e-06,2.7606877468446176e-05
2.6006443560792962,0.0002050053809416944,2.967929075240166e-05,4.496438107050394e-06,2.315343479584747e-06,2.987341182343572e-05
2.6122543755260788,0.00015025144889763609,3.96987257861028e-05,4.057538499800458e-06,2.3287461781530778e-06,3.5324553782825514e-05
2.6238643949728613,0.00016118416141298837,3.325767699576364e-05,2.8246097676264228e-06,2.2418963865167412e-06,2.2687992015548708e-05
2.635474414419644,0.00018324104411959318,3.307410253833291e-05,2.8945767015420467e-06,2.184278624066509e-06,2.4429000730813765e-05
2.6470844338664263,0.00017027854549465715,3.7434396807926166e-05,1.927960999124661e-06,2.1083104762893758e-06,2.8411859390346622e-05
2.658694453313209,0.00015704160072328266,3.1116469501405525e-05,1.84723495187209e-06,2.100913632740749e-06,2.9811123276468565e-05
2.6703044727599914,0.00017202762357371827,2.986257339693215e-05,1.806293873223007e-06,2.046821490830847e-06,2.248624233778313e-05
2.681914492206774,0.00016482501276252596,1.875733110133634e-05,1.673920819346672e-06,2.004527351683174e-06,1.974641909565904e-05
2.693524511653557,0.00017410804869112881,2.8468201111687517e-05,1.4147144078145832e-06,1.9758012484353966e-06,2.179906846706487e-05
2.7051345311003394,0.00011888941053637061,2.398136326172391e-05,1.0587955116656047e-06,1.917119565832905e-06,1.6862494626563187e-05
2.716744550547122,0.0001153884160080379,2.7395766599469066e-05,1.0016703877269784e-06,1.8921181960245428e-06,1.4235862979755383e-05
2.7283545699939045,0.00012847689399329384,2.1404137690893376e-05,9.460811140231321e-07,1.841760005966424e-06,1.7851782865519114e-05
2.739964589440687,0.00010230134448273906,1.726331398912394e-05,7.76647435245663e-07,1.8278726467000282e-06,1.5736810895710906e-05
2.7515746088874695,9.553108278549023e-05,1.8045861472641853e-05,7.107719721301035e-07,1.7706595276899965e-06,1.5514704416022414e-05
2.763184628334252,0.0001273744662687558,1.2414514992741272e-05,5.86681970212535e-07,1.7468512698495231e-06,1.3267051778379392e-05
2.7747946477810346,0.00010850016789731764,1.827018685899197e-05,5.786338573199858e-07,1.7112844439206317e-06,1.0878825485011394e-05
2.786404667227817,8.704592327112338e-05,1.6213704533829584e-05,4.2896316411960903e-07,1.6793339424156673e-06,1.022233384004296e-05
2.7980146866745996,8.911230754416011e-05,1.2546628424101522e-05,4.928288029051687e-07,1.629766378103286e-06,1.2685387713120706e-05
2.8096247061213826,7.314773475318464e-05,1.3393156338589652e-05,4.369004936109443e-07,1.6058176179346566e-06,9.646237833485354e-06
2.821234725568165,6.72359940982367e-05,1.118443672164914e-05,3.60734799298528e-07,1.5672111644880581e-06,6.865836653280794e-06
2.8328447450149477,7.054188426810053e-05,1.06968430435398e-05,3.237795339523497e-07,1.5358785453294386e-06,8.564807897341836e-06
2.84445476446173,8.527799423898208e-05,1.135048681336164e-05,2.5695039447935266e-07,1.4930521546801884e-06,1.03211467850135e-05
2.8560647839085127,6.363284906049414e-05,8.415351506739827e-06,2.8642384696351403e-07,1.466110630758787e-06,8.963306173604121e-06
2.8676748033552952,6.161471340744495e-05,7.623504368034172e-06,3.046999723944686e-07,1.4337930550116794e-06,8.48829486993403e-06
2.8792848228020778,6.13962142333288e-05,6.723164953189427e-06,2.227487383860904e-07,1.409202624909817e-06,7.527986833714465e-06
2.8908948422488603,5.357093751783156e-05,5.7777515787429016e-06,1.8021941991535745e-07,1.380811675047876e-06,5.389289768130578e-06
2.902504861695643,6.223639818293854e-05,5.740074391565437e-06,1.8691296380369874e-07,1.3526743887035905e-06,5.645479462172699e-06
2.9141148811424253,5.147645521520244e-05,5.141456616987047e-06,1.9767252857752107e-07,1.324230434976211e-06,7.042232185829717e-06
2.9257249005892083,5.0535446084888954e-05,4.296015456238941e-06,2.1131250099126997e-07,1.2909820857929333e-06,5.5740048631976575e-06
2.937334920035991,4.579783652453086e-05,3.045381485640105e-06,1.85517121003125e-07,1.2722685145198262e-06,4.707875887862815e-06
2.9489449394827734,4.188586387162315e-05,3.6273324172122954e-06,1.6908515448670845e-07,1.2495155738592532e-06,5.8373263499954346e-06
2.960554958929556,3.8401197505572946e-05,3.6939961504952935e-06,1.6685640970119264e-07,1.2269060642880768e-06,5.0244675700051184e-06
2.9721649783763384,3.3831938180896227e-05,2.7210102849480348e-06,1.4489661183350654e-07,1.2002070512031518e-06,4.58771563720844e-06
2.983774997823121,3.6688411998857324e-05,2.963038788866032e-06,1.4521628157073803e-07,1.1745419430671061e-06,5.406373023724191e-06
2.9953850172699035,3.427288419878347e-05,2.377286269174266e-06,1.5159062108930877e-07,1.1491641652579254e-06,3.7320030413958443e-06
3.006995036716686,3.910709741014963e-05,2.1250990087847235e-06,1.4368092751324307e-07,1.141878414499656e-06,2.566657763458318e-06
3.0186050561634685,3.0401985877552263e-05,2.0688443409974566e-06,1.4543752341055263e-07,1.1144823141241762e-06,2.251856069149352e-06
3.0302150756102515,2.9509206428075295e-05,2.060124915538189e-06,1.361134683789065e-07,1.100263764393678e-06,3.0058473817701163e-06
3.041825095057034,3.6529876986772125e-05,1.750511903585986e-06,1.2460321205973477e-07,1.069067488795446e-06,3.5728770594033715e-06
3.0534351145038165,2.7824635928248117e-05,1.7932850863342233e-06,1.2786445977247516e-07,1.0553544367683607e-06,3.5144385646244415e-06
3.065045133950599,2.7930849463058744e-05,1.5176360122636592e-06,1.2510292927989054e-07,1.035246888450332e-06,3.5153588067887763e-06
3.0766551533973816,1.945341208020051e-05,1.2849783928744535e-06,1.216291200646653e-07,1.0181066977094236e-06,2.9950167682935223e-06
3.088265172844164,2.0063881877421173e-05,1.4102063785369892e-06,1.1844752864551096e-07,9.965297534623783e-07,3.3366150020935094e-06
3.0998751922909467,1.8437754487164632e-05,1.1438274977822975e-06,1.1876121676197914e-07,9.824089368686943e-07,2.0030809434799153e-06
3.111485211737729,2.0515271301601772e-05,9.91730263906537e-07,1.1646652130607696e-07,9.627553075740786e-07,2.875244215544607e-06
3.1230952311845117,1.845306801968801e-05,9.956670192855945e-07,1.1371630492567098e-07,9.47564031653584e-07,2.1533590865671843e-06
3.1347052506312942,2.672001854960701e-05,1.0946283724487924e-06,1.1156425325757541e-07,9.383730671908518e-07,2.3659192705653385e-06
3.146315270078077,1.6270121074831054e-05,9.64570395681588e-07,1.0394617450710736e-07,9.188317207102262e-07,2.6268144432892566e-06
3.1579252895248597,1.6931067335840582e-05,8.464504487203957e-07,1.046597808721312e-07,9.018006717637457e-07,2.130943378974137e-06
3.1695353089716423,1.4892020439076625e-05,7.744675909462446e-07,1.0561402009935739e-07,8.863459700440152e-07,1.830074741445021e-06
3.181145328418425,1.4942806794274665e-05,7.44305451318183e-07,9.789626160831296e-08,8.600623114038979e-07,1.9846158958238892e-06
3.1927553478652073,1.59843800154101e-05,7.155642941656193e-07,9.415930591535554e-08,8.517512861103885e-07,1.3339084354831182e-06
3.20436536731199,1.403150894092649e-05,6.367325464124626e-07,9.597208897717586e-08,8.312163555457869e-07,1.4033265585358705e-06
3.2159753867587724,1.2441164344792005e-05,6.039085817695458e-07,9.471570876730117e-08,8.1773546482278e-07,6.980238495639078e-07
3.227585406205555,9.953053957917427e-06,5.229532385092876e-07,9.524968449109718e-08,8.026583604204927e-07,1.3092736558817246e-06
3.2391954256523374,9.662590628466697e-06,5.422590732377223e-07,9.375315835728305e-08,7.870998711088707e-07,1.2393610880225233e-06
3.25080544509912,1.0153450815409386e-05,4.361315503127332e-07,9.130833765353125e-08,7.778768545560724e-07,1.2269105543994046e-06
3.262415464545903,8.246011373606941e-06,5.352188130977676e-07,9.169397444066292e-08,7.619697055571014e-07,6.519804389367158e-07
3.2740254839926854,7.728039455636493e-06,4.435219187606771e-07,8.745302805622203e-08,7.449372284214319e-07,9.041111107649773e-07
3.285635503439468,8.082309230958158e-06,3.7891799814505836e-07,8.570378586041073e-08,7.353874359290184e-07,1.173596303045431e-06
3.2972455228862505,1.2398454486895545e-05,3.7719114409661403e-07,8.332224639173364e-08,7.211839269435255e-07,8.784363624343768e-07
3.308855542333033,6.563855750737534e-06,3.4794552453913573e-07,8.11561302450738e-08,7.106822380843621e-07,8.08929011952693e-07
3.3204655617798156,9.365143307884122e-06,3.2442691972685855e-07,8.039148766894692e-08,6.953256440981044e-07,7.329608264471262e-07
3.332075581226598,6.448148955484787e-06,3.633370021576516e-07,7.975272664913092e-08,6.854954161034649e-07,4.828898280508774e-07
3.3436856006733806,7.233790635831622e-06,3.2268189953099546e-07,7.795225521936995e-08,6.746821985333384e-07,7.529429629193542e-07
3.355295620120163,5.3165870971126284e-06,2.9797397358499227e-07,7.868450663698516e-08,6.627409625944552e-07,8.222817206136626e-07
3.3669056395669457,6.137152313406977e-06,3.005445558737817e-07,7.591627960763384e-08,6.539433504589417e-07,5.459597940298656e-07
3.3785156590137286,6.490346748481218e-06,2.4805875883289386e-07,7.443541794486954e-08,6.411127382898035e-07,5.394365689207945e-07
3.390125678460511,4.7861968592950815e-06,2.8028277175517224e-07,7.335082083451833e-08,6.312947786383478e-07,6.408910806387045e-07
3.4017356979072937,4.188693608489644e-06,2.731682822109885e-07,7.212645111954683e-08,6.230550284461392e-07,6.588355984907308e-07
3.413345717354076,4.284550319040215e-06,2.524545642274128e-07,7.036507282848432e-08,6.12143008638393e-07,5.101616791017005e-07
3.4249557368008587,5.476608253883543e-06,2.557068982981155e-07,6.80949155144691e-08,6.080971130347846e-07,5.838743044129144e-07
3.4365657562476413,3.16279334597115e-06,2.297373338050707e-07,6.752486278478617e-08,5.943987891520652e-07,6.37877576584745e-07
3.448175775694424,3.0040059155367173e-06,2.1754779539430335e-07,6.673167050900874e-08,5.884736743154906e-07,3.564796633257696e-07
3.4597857951412063,2.089859103021056e-06,2.349267992227912e-07,6.60534832710499e-08,5.759177287726893e-07,4.772027472537264e-07
3.471395814587989,3.596579607226295e-06,2.1428370169576603e-07,6.548813445359969e-08,5.653090932100115e-07,4.216017553288329e-07
3.4830058340347714,2.8318958626860446e-06,2.1593402701596588e-07,6.403773317456545e-08,5.578171733581732e-07,3.1706297035051736e-07
3.4946158534815543,2.6526960021546756e-06,2.2155436098966213e-07,6.207072514538525e-08,5.479939383283408e-07,3.091795799642643e-07
3.506225872928337,2.255890915102933e-06,1.9809704281894652e-07,6.123516517109556e-08,5.367805986784781e-07,2.959226910535339e-07
3.5178358923751194,2.0060958841773327e-06,2.1468349102322368e-07,5.931985247925399e-08,5.292587380645611e-07,2.124273674033817e-07
3.529445911821902,2.536441505459667e-06,1.991348990750495e-07,5.9357218085238206e-08,5.200561961793152e-07,2.2786586090832976e-07
3.5410559312686845,1.7221796492504032e-06,1.8863278033302296e-07,5.835534714490859e-08,5.109909232586957e-07,2.966173556630066e-07
3.552665950715467,2.173133162148703e-06,2.0102913099242214e-07,5.8422937768962095e-08,5.05164855330988e-07,2.456742231347078e-07
3.5642759701622495,1.6469056442225134e-06,1.8485617563633705e-07,5.624938642218654e-08,4.964259986620109e-07,2.5179330961067935e-07
3.575885989609032,1.4759117165027347e-06,1.8917250023932663e-07,5.623953189630521e-08,4.886006040049511e-07,2.269897526292441e-07
3.5874960090558146,1.9051252728575001e-06,1.7946428944740438e-07,5.460496552199251e-08,4.794083964387791e-07,1.3990918470648868e-07
3.599106028502597,1.3689347843499183e-06,1.7706150734760463e-07,5.316113456507951e-08,4.7399623443929197e-07,1.4644549051691646e-07
3.61071604794938,1.1436881979466722e-06,1.799954709722752e-07,5.2521001055242974e-08,4.6581029555530964e-07,1.8963447640218524e-07
3.6223260673961626,1.3133257868983453e-06,1.6843857698359595e-07,5.1708121489764467e-08,4.5591974682364997e-07,1.6930344598627512e-07
3.633936086842945,1.5316744355835966e-06,1.7116166698963382e-07,5.148666220127293e-08,4.5011328301918693e-07,1.3143139990575536e-07
3.6455461062897276,1.080175344069633e-06,1.6290708943951007e-07,5.166600712653282e-08,4.4272525504263555e-07,1.624812076493181e-07
3.65715612573651,9.715374748158352e-07,1.595546845680992e-07,4.911810198696868e-08,4.377209002291459e-07,1.3095750195398623e-07
3.6687661451832927,1.0590355801790709e-06,1.634799268087214e-07,4.9435801830886083e-08,4.2992663242137385e-07,1.5450391893036472e-07
3.680376164630075,8.800471978956158e-07,1.5452756531057252e-07,4.7890679021022394e-08,4.217906499322438e-07,1.303572010051984e-07
3.6919861840768577,8.982644500485455e-07,1.552492703681978e-07,4.7028664648589965e-08,4.181689430387133e-07,1.5569035226943008e-07
3.7035962035236403,7.32321131243803e-07,1.5345295599897315e-07,4.6651101233182454e-08,4.121324453155475e-07,1.495086816828144e-07
3.715206222970423,8.217735728470923e-07,1.4934419571980067e-07,4.5112463826711945e-08,4.0622654182817943e-07,1.4839914281048873e-07
3.7268162424172058,7.008088926150165e-07,1.4573784434061365e-07,4.555684942395911e-08,3.99054699453023e-07,1.097493236456426e-07
3.7384262618639883,6.798148940811227e-07,1.4759391924821312e-07,4.540556693127251e-08,3.940203369663169e-07,1.1652699966019695e-07
3.750036281310771,7.707379870115223e-07,1.4084013904580567e-07,4.459922185357352e-08,3.886788714584552e-07,8.684055943134768e-08
3.7616463007575534,8.332860562715805e-07,1.40211812699186e-07,4.400269479469685e-08,3.8120044749577006e-07,8.977433267859476e-08
3.773256320204336,4.825486720619552e-07,1.38666312000774e-07,4.344083556092881e-08,3.7793902770896893e-07,6.943287999723429e-08
3.7848663396511184,5.538548292331433e-07,1.3483933971083184e-07,4.2270215048533975e-08,3.718049901836655e-07,8.361913991012207e-08
3.796476359097901,5.96496691864999e-07,1.3581121867451427e-07,4.253625748011577e-08,3.67523462580287e-07,6.448387420079554e-08
3.8080863785446835,6.061789406527015e-07,1.3254395002979073e-07,4.127568743636048e-08,3.6262032268864197e-07,6.97960227798834e-08
3.819696397991466,4.4858322027679644e-07,1.3088477140338243e-07,4.119381713002564e-08,3.5628870272268356e-07,5.786076868915618e-08
3.831306417438249,4.808045706713121e-07,1.2829938015039354e-07,4.0643724735668915e-08,3.5110073887827935e-07,5.997877396451433e-08
3.8429164368850315,5.495697907673394e-07,1.2680934784748968e-07,4.027410372470369e-08,3.4651652880836167e-07,5.956853238730294e-08
3.854526456331814,3.710608970434119e-07,1.24776335889033e-07,3.913146575947037e-08,3.402545453702712e-07,5.126674200991891e-08
3.8661364757785965,4.384403023242374e-07,1.232706300923348e-07,3.805640459610742e-08,3.3598365963074717e-07,5.222612098878051e-08
3.877746495225379,3.6130156522191405e-07,1.2128691952210657e-07,3.742184770313591e-08,3.311329510652981e-07,4.6451125717427497e-08
3.8893565146721616,3.064791658604513e-07,1.1886582665922102e-07,3.6474458004081e-08,3.255313194398881e-07,3.941688726293956e-08
3.900966534118944,3.560238223080035e-07,1.1862270369602212e-07,3.637263343689802e-08,3.2104708680658686e-07,4.79577756181253e-08
3.9125765535657266,3.288182956481022e-07,1.133590906833255e-07,3.585738254311558e-08,3.1712049572380757e-07,4.08144219313786e-08
3.924186573012509,2.830770873854849e-07,1.1445055754588361e-07,3.540395229069877e-08,3.123825277224187e-07,4.5182654565246894e-08
3.9357965924592917,2.534092357415437e-07,1.124569724304373e-07,3.5001620842384334e-08,3.07874646663115e-07,4.462757829968972e-08
3.9474066119060747,2.652388866118516e-07,1.1107644562750017e-07,3.4672952907741764e-08,3.0286146954183245e-07,3.9768180437255686e-08
3.959016631352857,2.714932473432629e-07,1.0990203238004252e-07,3.391210449624516e-08,2.9975312905841964e-07,3.347147759600669e-08
3.9706266507996397,2.7159540918359883e-07,1.0689004176681193e-07,3.388700231710955e-08,2.95980589484827e-07,3.581077860749902e-08
3.9822366702464222,2.576861539247813e-07,1.0597511769326576e-07,3.2470601703368604e-08,2.9121662306975953e-07,3.5329360619728745e-08
3.9938466896932048,2.10862016511745e-07,1.0537387468847716e-07,3.2586279855007323e-08,2.873963019785356e-07,3.794429825292035e-08
4.005456709139987,2.3196521934303574e-07,1.0227304815263779e-07,3.157659778425697e-08,2.828227037451324e-07,3.4172195385827454e-08
4.01706672858677,2.6296695072520264e-07,1.0238133099413581e-07,3.1345034144570106e-08,2.797918359210704e-07,3.1205442980571095e-08
4.028676748033552,2.006072858533219e-07,9.990618296021769e-08,3.140007500292964e-08,2.7404446179939906e-07,3.1012218435008636e-08
4.040286767480335,2.3566862964494226e-07,9.77826780694797e-08,3.048397463496708e-08,2.7074142561395143e-07,3.0942584758905026e-08
4.051896786927117,2.057139712453581e-07,9.75467049269781e-08,3.0215659559657046e-08,2.665346795005432e-07,2.7569355313905266e-08
4.0635068063739,1.966372961216452e-07,9.576889900726052e-08,3.055337391366142e-08,2.6550996545450425e-07,2.7426070266508282e-08
4.0751168258206825,1.8159525415688456e-07,9.550533579926384e-08,2.9657108641768194e-08,2.6108539592267774e-07,2.7417698749956504e-08
4.086726845267465,1.986946266668063e-07,9.38760840929989e-08,2.969270011722499e-08,2.5629814281065036e-07,2.794924713873929e-08
4.0983368647142475,2.385172401935746e-07,9.23388426884402e-08,2.879512540594644e-08,2.5440893333250935e-07,2.8021818089724016e-08
4.1099468841610305,1.7940654775240964e-07,9.129555668554773e-08,2.8094734683492295e-08,2.501319199148548e-07,2.8014265294714153e-08
4.1215569036078135,1.6641952605076708e-07,8.95404231870864e-08,2.8560297799369683e-08,2.4723443999582676e-07,2.6424639193408367e-08
4.1331669230545955,2.038637575750782e-07,8.854382670454306e-08,2.7739102724614366e-08,2.44986903447163e-07,2.4863785439711394e-08
4.1447769425013785,1.601156759597018e-07,8.768508147267015e-08,2.7248520282148753e-08,2.410197240765892e-07,2.5596984283299224e-08
4.156386961948161,1.6600089169168698e-07,8.659338356791479e-08,2.718496568377898e-08,2.386871819260388e-07,2.4937489321861416e-08
4.167996981394944,1.9027014232609795e-07,8.575582850309549e-08,2.6574930054755024e-08,2.34998302598612e-07,2.4101319582056296e-08
4.179607000841726,1.4963502321236011e-07,8.44752949869271e-08,2.668642238571849e-08,2.3189102800142822e-07,2.465497892504024e-08
4.191217020288509,1.7642627311106966e-07,8.259046286043926e-08,2.5933695664159323e-08,2.2900030984535922e-07,2.5095851876046768e-08
4.202827039735291,1.6236640806556208e-07,8.231487354864131e-08,2.56606437203277e-08,2.2476445846471026e-07,2.3903030594950974e-08
4.214437059182074,1.4961589102875381e-07,8.010261695573318e-08,2.5326058553064746e-08,2.2305095025698136e-07,2.30147733909594e-08
4.226047078628856,1.6244112953507578e-07,7.966775498503082e-08,2.459063905890193e-08,2.194819972993622e-07,2.3349912894768044e-08
4.237657098075639,1.5108010772895816e-07,7.854976794141807e-08,2.4605980993470183e-08,2.165306268816421e-07,2.1994594458662295e-08
4.249267117522422,1.4157438935279968e-07,7.70645221572384e-08,2.4231025591489505e-08,2.137530582628378e-07,2.1577122042190335e-08
4.260877136969204,1.5119670706321692e-07,7.676094479449466e-08,2.3936249138502844e-08,2.1048353606803536e-07,2.183581214834784e-08
4.272487156415987,1.4898771025152918e-07,7.529175541403417e-08,2.371627746357933e-08,2.0910536217719665e-07,2.1414285513065323e-08
4.284097175862769,1.3449605085051932e-07,7.416830498237318e-08,2.3314922008535563e-08,2.0589051216183698e-07,2.0737231124137727e-08
4.295707195309552,1.4503657925061191e-07,7.360486225095321e-08,2.2532245545775503e-08,2.0317181811151376e-07,2.067067480837809e-08
4.307317214756334,1.350051082075044e-07,7.247808902301828e-08,2.267486951929889e-08,2.0034424450441497e-07,1.9884335965963936e-08
4.318927234203117,1.3049361677005948e-07,7.181641268013989e-08,2.2305516109200572e-08,1.984407945121574e-07,2.0331743037366138e-08
4.330537253649899,1.3869194567223213e-07,7.097023634119604e-08,2.2037962430769974e-08,1.9552404454101042e-07,1.979248578282927e-08
4.342147273096682,1.2761514259124348e-07,6.961142215707261e-08,2.203953882501188e-08,1.9321480201912941e-07,1.9497871155766142e-08
4.353757292543465,1.300626729858953e-07,6.895521846295494e-08,2.169627378641219e-08,1.9048927172140786e-07,1.9342804252344353e-08
4.365367311990247,1.3123801962873092e-07,6.795863693745453e-08,2.104331990710927e-08,1.8723174242930492e-07,1.9183424600536708e-08
4.37697733143703,1.2122210984653296e-07,6.7131699454723e-08,2.1106859563026294e-08,1.8640707899761966e-07,1.8836769516422466e-08
4.388587350883812,1.249866620023213e-07,6.680677962067135e-08,2.0932817877111743e-08,1.8406168993311765e-07,1.8340955169924928e-08
4.400197370330595,1.2133536802907195e-07,6.547194102665225e-08,2.0264926472035235e-08,1.8156113567565905e-07,1.8101795172999716e-08
4.411807389777377,1.184493012664275e-07,6.410708724317891e-08,2.0366390904646117e-08,1.7905804248507174e-07,1.799201708561185e-08
4.42341740922416,1.1830208394480115e-07,6.435671735507157e-08,1.9955374093086776e-08,1.765683534261616e-07,1.773607339408739e-08
4.435027428670942,1.1730925491265363e-07,6.282524870901181e-08,2.007009460444537e-08,1.7548165370610625e-07,1.7370663264926626e-08
4.446637448117725,1.1276638167533815e-07,6.287569426578948e-08,1.9715315304599605e-08,1.724705032749934e-07,1.7287704959760106e-08
4.458247467564508,1.1307779141308715e-07,6.159596400729074e-08,1.9271748900295816e-08,1.7079666173960773e-07,1.7401912642916517e-08
4.46985748701129,1.1225584912277024e-07,6.108079110815429e-08,1.9256338334537776e-08,1.6924155936378365e-07,1.694028461123055e-08
4.481467506458073,1.110581851216023e-07,6.027208798411875e-08,1.9114173910188356e-08,1.6698791780567162e-07,1.6811596003910767e-08
4.493077525904855,1.1083704822674941e-07,6.00219327105198e-08,1.85613913106151e-08,1.6483126416904084e-07,1.6983878544606616e-08
4.504687545351638,1.0770468363603488e-07,5.812958653014494e-08,1.8634557236402984e-08,1.631515770107319e-07,1.6453412104639553e-08
4.51629756479842,1.0804384364056252e-07,5.823076097406379e-08,1.8151566738385907e-08,1.6127772729903824e-07,1.6407933812930503e-08
4.527907584245203,1.0521280573669817e-07,5.798778878110242e-08,1.8216372137073686e-08,1.5934857781484335e-07,1.613352540443441e-08
4.539517603691985,1.0381133877436915e-07,5.7129719202170614e-08,1.798279041832461e-08,1.5794928832406043e-07,1.600969426637572e-08
4.551127623138768,1.040857105837397e-07,5.6227319034898476e-08,1.7891170921216105e-08,1.562803823751841e-07,1.5582276281265458e-08
4.56273764258555,1.0045805098455769e-07,5.5558317928608214e-08,1.7273578935244395e-08,1.5430554013287118e-07,1.5448034430660622e-08
4.574347662032333,1.0001698742975367e-07,5.4917125678001095e-08,1.7455608376236254e-08,1.5225727272358818e-07,1.5458152265886306e-08
4.585957681479116,1.0191302410673253e-07,5.4396992686723457e-08,1.6931815953704173e-08,1.5103737166730902e-07,1.5096263593635027e-08
4.597567700925898,9.686120402471976e-08,5.335713309464431e-08,1.67187629585821e-08,1.4955958253748755e-07,1.4924064351705946e-08
4.609177720372681,9.652073622761355e-08,5.327198102844006e-08,1.6668114320869703e-08,1.4731762721304302e-07,1.4805243904137643e-08
4.6207877398194634,9.901854280608473e-08,5.2180209911599045e-08,1.653584474964142e-08,1.4563060037021877e-07,1.4640078947786566e-08
4.632397759266246,9.382982406452976e-08,5.233454753242242e-08,1.629764111152755e-08,1.4428433598104303e-07,1.46685816606806e-08
4.6440077787130285,9.577836604495869e-08,5.111988588664379e-08,1.6136742004366367e-08,1.4232472222549094e-07,1.4466269111282395e-08
4.6556177981598115,9.430812724859476e-08,5.062592204899596e-08,1.6059022854019314e-08,1.4122592450056382e-07,1.426679182092817e-08
4.6672278176065936,9.115732293233933e-08,5.041635967998287e-08,1.614934314709056e-08,1.397416495401954e-07,1.409444825933494e-08
4.6788378370533765,9.282638740212719e-08,5.000757078083573e-08,1.5501922223366857e-08,1.3779907311021474e-07,1.400204629217121e-08
4.6904478565001595,9.078703389757307e-08,4.9365852730918414e-08,1.5427080006216886e-08,1.3655593444878648e-07,1.3705470389047153e-08
4.702057875946942,8.832665671622191e-08,4.8930829037191594e-08,1.5326528276380383e-08,1.349954751203667e-07,1.3669999011335546e-08
4.7136678953937245,9.001681084918617e-08,4.794324532407124e-08,1.5151283147661598e-08,1.3350078673910614e-07,1.3528810703299775e-08
4.725277914840507,8.786073443203483e-08,4.7501348774108825e-08,1.492904655950146e-08,1.3263349970584736e-07,1.3316638524851899e-08
4.73688793428729,8.658056417733755e-08,4.734462801967207e-08,1.50168889870002e-08,1.3100800966333885e-07,1.3129877706512123e-08
4.748497953734072,8.657968654827556e-08,4.667545952565218e-08,1.4816720729732373e-08,1.2965734992942017e-07,1.2904364722287202e-08
4.760107973180855,8.429716100216975e-08,4.654060946902409e-08,1.4651246239581203e-08,1.2875863653394323e-07,1.2937222214622138e-08
4.771717992627637,8.34613646221212e-08,4.6070473101611935e-08,1.422396201812293e-08,1.2687025916844233e-07,1.2695954639150335e-08
4.78332801207442,8.368099967172573e-08,4.517299148363072e-08,1.4239827330415428e-08,1.2555059582607698e-07,1.2670824710046132e-08
4.794938031521202,8.162523849771753e-08,4.472811766266827e-08,1.4282645175508964e-08,1.2470575002796786e-07,1.2470816354524595e-08
4.806548050967985,8.13464613559285e-08,4.4691896534896615e-08,1.3923304903872487e-08,1.2337532759572375e-07,1.2423552782320352e-08
4.818158070414768,8.12744900102542e-08,4.380014043989448e-08,1.3845460687869246e-08,1.2205263272813343e-07,1.2143710236508284e-08
4.82976808986155,7.950019220257767e-08,4.3415439036074365e-08,1.369614898883037e-08,1.2104831066036724e-07,1.2113231417220982e-08
4.841378109308333,7.90811995221434e-08,4.298825911735222e-08,1.3602120018573682e-08,1.1976080825237498e-07,1.2011751981348757e-08
4.852988128755115,7.851660339296833e-08,4.279697466621078e-08,1.3532095285696516e-08,1.1864971889225318e-07,1.1964881158348872e-08
4.864598148201898,7.766756883874941e-08,4.2252161532718676e-08,1.3193960557428498e-08,1.1740479769429379e-07,1.1732497249074922e-08
4.87620816764868,7.713989503534637e-08,4.1854184407790716e-08,1.3075671038314133e-08,1.1637295803456976e-07,1.161312470435642e-08
4.887818187095463,7.528635813798e-08,4.1271106101241534e-08,1.3108037027549928e-08,1.1504787328013262e-07,1.1552462473938636e-08
4.899428206542245,7.483969029264695e-08,4.1175964069475e-08,1.2868780814621136e-08,1.1400300761544135e-07,1.144822795115183e-08
4.911038225989028,7.502196111118007e-08,4.074385096101285e-08,1.2764501572607711e-08,1.1304730110304984e-07,1.1343410773641691e-08
4.922648245435811,7.36147973669442e-08,4.021579433700455e-08,1.2769677405935009e-08,1.1167266974882617e-07,1.121271627801254e-08
4.934258264882593,7.361298330413563e-08,3.995057467883546e-08,1.260031781203016e-08,1.1075133266728464e-07,1.114557411971452e-08
4.945868284329376,7.232805189371816e-08,3.9362338319752834e-08,1.2436067038944849e-08,1.1016103728988478e-07,1.1036011487107271e-08
4.957478303776158,7.190191437580783e-08,3.89571965926965e-08,1.2269375399894944e-08,1.0863467573491258e-07,1.0901580958179468e-08
4.969088323222941,7.231454519369462e-08,3.877199532617932e-08,1.2054560227545326e-08,1.0788411440995095e-07,1.0779026566943638e-08
4.980698342669723,7.012785061070851e-08,3.857907311011711e-08,1.1955261162265547e-08,1.0690591844836087e-07,1.0768624508798806e-08
4.992308362116506,6.934502247184021e-08,3.807873805849168e-08,1.1863874879764414e-08,1.0592268465127506e-07,1.0722932018217579e-08
5.003918381563288,6.973383629451935e-08,3.8193159047090186e-08,1.175696607683819e-08,1.047675731948791e-07,1.0483491935604668e-08
5.015528401010071,6.85710863179402e-08,3.74153512461775e-08,1.1787920798070747e-08,1.0408646621776373e-07,1.0603401248809927e-08
5.027138420456853,6.826520009870207e-08,3.718629467214718e-08,1.1570624785958216e-08,1.0259198134900135e-07,1.029747081502117e-08
5.038748439903636,6.789043220402968e-08,3.661536826594683e-08,1.1439262334379492e-08,1.0167167849761471e-07,1.019273774417602e-08
5.050358459350419,6.59908975325291e-08,3.615874205229697e-08,1.1363050635086436e-08,1.0115272975029543e-07,1.0183900134287786e-08
5.061968478797201,6.62663946404399e-08,3.615644057057525e-08,1.1289161246153369e-08,1.002781374412361e-07,1.0064009124162834e-08
5.073578498243984,6.592103186138893e-08,3.5391736019363906e-08,1.1233491565626923e-08,9.953619474508445e-08,9.963072972574405e-09
5.085188517690766,6.482821887017043e-08,3.5399257893096456e-08,1.1088490523194428e-08,9.843355822083056e-08,9.866614189973692e-09
5.096798537137549,6.477819144410968e-08,3.508280732583536e-08,1.1072270805127732e-08,9.768552599827185e-08,9.83210061602123e-09
5.108408556584331,6.401176476623462e-08,3.4501193162391394e-08,1.0939293548865495e-08,9.63747414920443e-08,9.62680672456554e-09
5.120018576031114,6.294867456112222e-08,3.4492669127477076e-08,1.0783580657759406e-08,9.560968941438618e-08,9.498946936659732e-09
5.131628595477896,6.28897232670086e-08,3.4045721632775414e-08,1.0646222611591004e-08,9.513570510417325e-08,9.51655120065503e-09
5.143238614924679,6.194949463949733e-08,3.3856338708930556e-08,1.0577387116363904e-08,9.411530140728383e-08,9.44718959824956e-09
5.154848634371462,6.158841336854378e-08,3.3192005547760976e-08,1.0489483215851577e-08,9.331680238599937e-08,9.368291225639611e-09
5.166458653818244,6.130460245606417e-08,3.333644421366789e-08,1.0526763761603985e-08,9.259727815155851e-08,9.29224293224999e-09
5.178068673265027,6.046185193004967e-08,3.300628582832609e-08,1.022981207585946e-08,9.1827274508363e-08,9.260951630638425e-09
5.1896786927118095,5.965007602785012e-08,3.249896214002149e-08,1.0268185198397019e-08,9.063622002740482e-08,9.090609570741697e-09
5.2012887121585925,5.949487671320205e-08,3.237764573683627e-08,1.0320956386564585e-08,9.027354031854938e-08,9.186261844244224e-09
5.2128987316053745,5.9078905976163665e-08,3.1956816211660173e-08,1.0110792004279798e-08,8.949317666621536e-08,8.910737335977774e-09
5.2245087510521575,5.837910550730908e-08,3.142183493177024e-08,9.97978905596888e-09,8.889281282776853e-08,8.880997932021322e-09
5.23611877049894,5.767602932119155e-08,3.13627259680474e-08,9.943308106884514e-09,8.791712778382668e-08,8.837457705396763e-09
5.247728789945723,5.757691548242736e-08,3.124722274104399e-08,9.792593445670094e-09,8.713082069681417e-08,8.714413389702628e-09
5.2593388093925055,5.7241754479603e-08,3.100683388662537e-08,9.679591225662347e-09,8.650040925855592e-08,8.674091740162097e-09
5.270948828839288,5.6772384348933956e-08,3.068175463859941e-08,9.650337653530876e-09,8.589544463551393e-08,8.512346348968581e-09
5.282558848286071,5.574847079866695e-08,3.05973416062768e-08,9.553594605722932e-09,8.498902843892037e-08,8.51301719573324e-09
5.294168867732853,5.53893621850732e-08,3.034805006113956e-08,9.516427573276663e-09,8.432137498123346e-08,8.450106904227175e-09
5.305778887179636,5.547414237363138e-08,3.012727666701732e-08,9.464749586403204e-09,8.354946987356219e-08,8.372442615066092e-09
5.317388906626418,5.470912604580563e-08,2.9869074520956164e-08,9.302021303244895e-09,8.27790986374345e-08,8.273592232477534e-09
5.328998926073201,5.442251343214997e-08,2.9621169137700937e-08,9.218008640897839e-09,8.215771808164303e-08,8.175240240887213e-09
5.340608945519983,5.422031283447554e-08,2.9337102601959316e-08,9.222395804984918e-09,8.151300831289233e-08,8.194997040832931e-09
5.352218964966766,5.336668017654396e-08,2.9013874604728814e-08,9.12681437231672e-09,8.090067011737948e-08,8.092101745401949e-09
5.363828984413548,5.285794826606269e-08,2.9113409005532348e-08,8.968854654472807e-09,8.03910489692947e-08,8.01970160887241e-09
5.375439003860331,5.256233056136015e-08,2.838841224694682e-08,9.04854151720859e-09,7.958418467060478e-08,7.977263257116476e-09
5.387049023307114,5.239474915741177e-08,2.838169388747388e-08,8.9834568093643e-09,7.898192508055466e-08,7.909448572402423e-09
5.398659042753896,5.139888764727664e-08,2.8169754578015668e-08,8.802679372336698e-09,7.844220684748779e-08,7.831866889623222e-09
5.410269062200679,5.166947665854459e-08,2.799944485036364e-08,8.691340978075549e-09,7.79011051341009e-08,7.771865895933527e-09
5.421879081647461,5.110156825862798e-08,2.7717064077287677e-08,8.705405301577724e-09,7.730582263642822e-08,7.732968494690265e-09
5.433489101094244,5.067252761254715e-08,2.7483062671087186e-08,8.615521180006114e-09,7.660564837126038e-08,7.682759746120131e-09
5.445099120541026,4.997196884416457e-08,2.7162623803887622e-08,8.575107787623178e-09,7.603752489808807e-08,7.585351568760427e-09
5.456709139987809,4.9941029042355866e-08,2.70721768860886e-08,8.546190175782127e-09,7.549364569526777e-08,7.550071047825461e-09
5.468319159434591,4.940815109720539e-08,2.6905009316789993e-08,8.486602070658784e-09,7.494874602121312e-08,7.464514899223622e-09
5.479929178881374,4.892177583401733e-08,2.667826602433872e-08,8.497627886427179e-09,7.446211348397351e-08,7.4258555595281595e-09
5.491539198328157,4.838479694215134e-08,2.6480373591445658e-08,8.323282654953455e-09,7.364670058350361e-08,7.36435264781233e-09
5.503149217774939,4.8305195728206415e-08,2.622079296307403e-08,8.244686371733154e-09,7.337813388970699e-08,7.324223513800954e-09
5.514759237221722,4.8069853428550975e-08,2.6011043529775815e-08,8.181885791066982e-09,7.253355386300389e-08,7.262471203100352e-09
5.526369256668504,4.7878047072460465e-08,2.5644236061047154e-08,8.140049371250454e-09,7.205694683110572e-08,7.232834973349954e-09
5.537979276115287,4.682379923796651e-08,2.5784769272262354e-08,7.988237553975523e-09,7.14332718745157e-08,7.1484784842100494e-09
5.549589295562069,4.6518423414003797e-08,2.5553525215728812e-08,7.851271549423508e-09,7.079307913037911e-08,7.040607367470096e-09
5.561199315008852,4.672650683055575e-08,2.5136859934543763e-08,7.968985477981672e-09,7.040707614727558e-08,7.097682055623856e-09
5.572809334455634,4.588850148116933e-08,2.501725969820367e-08,7.929605102806095e-09,6.990142671422804e-08,7.017931902100458e-09
5.584419353902417,4.5746625163017085e-08,2.5019363851367437e-08,7.781595899087661e-09,6.938727804125551e-08,6.960395046020492e-09
5.596029373349199,4.5460824529663e-08,2.4737286184011856e-08,7.774805275729293e-09,6.871944356323289e-08,6.888084675301605e-09
5.607639392795982,4.487817333891213e-08,2.447907638143795e-08,7.686636340862123e-09,6.835049311246685e-08,6.842521196967129e-09
5.619249412242765,4.486548992630433e-08,2.4428794263915184e-08,7.663008724323021e-09,6.780875026024174e-08,6.799707272443137e-09
5.630859431689547,4.443244424949388e-08,2.4235650266787288e-08,7.543168527716676e-09,6.74961297768305e-08,6.760315012562389e-09
5.64246945113633,4.408405688581321e-08,2.4050691950291537e-08,7.543666448008761e-09,6.691325655356476e-08,6.727142396277924e-09
5.654079470583112,4.391338149781909e-08,2.371787937720656e-08,7.478118022078358e-09,6.635564777911944e-08,6.64549358302244e-09
5.665689490029895,4.353129266147551e-08,2.363974518374857e-08,7.473423324612843e-09,6.599261787683746e-08,6.5661294878668145e-09
5.677299509476677,4.32840430976811e-08,2.3466017122917843e-08,7.474379485943192e-09,6.54989230870772e-08,6.5015069431736424e-09
5.68890952892346,4.293813588847187e-08,2.3231369438669383e-08,7.332353787336655e-09,6.502057772247165e-08,6.456442666892903e-09
5.700519548370242,4.2631607591424494e-08,2.314419441315629e-08,7.30428859490686e-09,6.449761528321938e-08,6.426896061802704e-09
5.712129567817025,4.217252631189776e-08,2.2998718476260887e-08,7.191270955777649e-09,6.414135532396229e-08,6.3876711293383014e-09
5.723739587263808,4.215520041631764e-08,2.2915667064585125e-08,7.192488819320644e-09,6.359585683622084e-08,6.3675730788592446e-09
5.7353496067105905,4.157985443231e-08,2.2612152003036858e-08,7.148828323653168e-09,6.312520622615585e-08,6.359461628804294e-09
5.746959626157373,4.1280599192474114e-08,2.2406753608888967e-08,7.05591398953963e-09,6.278212489478603e-08,6.3126234971860415e-09
5.7585696456041555,4.1094314367082385e-08,2.236419590361347e-08,6.965914371111533e-09,6.218437352576697e-08,6.227153550116232e-09
5.7701796650509385,4.084452209085754e-08,2.2118394987592605e-08,7.051580583250428e-09,6.185434743005767e-08,6.174449705613563e-09
5.781789684497721,4.051898552079938e-08,2.2016000473228596e-08,6.946149389399874e-09,6.158533696868389e-08,6.154643526537065e-09
5.7933997039445035,4.049619153295922e-08,2.180514810819353e-08,6.885508724117825e-09,6.09812609705565e-08,6.081391214132749e-09
5.805009723391286,3.9734977174985215e-08,2.1722705198080042e-08,6.923909237003707e-09,6.065980376975928e-08,6.020174479419278e-09
5.816619742838069,3.9439740021149974e-08,2.1560569869487303e-08,6.814083242572586e-09,6.014114221739517e-08,6.012719671982389e-09
5.828229762284851,3.942476661020358e-08,2.1430493557275968e-08,6.718831371292799e-09,5.984758568215256e-08,5.995764647253397e-09
5.839839781731634,3.938176816416031e-08,2.126486847701472e-08,6.67617484353789e-09,5.9288921406619556e-08,5.940429381035126e-09
5.851449801178417,3.8901976274227346e-08,2.1150912008949638e-08,6.661459081883226e-09,5.907748468273263e-08,5.867238438575231e-09
5.863059820625199,3.8651205275783395e-08,2.0987761457555087e-08,6.5942163793398545e-09,5.863394477317945e-08,5.8277517513056306e-09
5.874669840071982,3.826742152713412e-08,2.071176698809709e-08,6.563535126286588e-09,5.822171079367742e-08,5.814069477730965e-09
5.886279859518764,3.796954603075558e-08,2.074502436432087e-08,6.507258511431775e-09,5.7847383650302956e-08,5.770896080754901e-09
5.897889878965547,3.809953233402125e-08,2.0560667952958167e-08,6.4426299286522275e-09,5.742820943329132e-08,5.732442520228553e-09
5.909499898412329,3.742036933993856e-08,2.036625305224637e-08,6.452993418834052e-09,5.700851825912001e-08,5.6981377268784184e-09
5.921109917859112,3.720626260175532e-08,2.0315045596576933e-08,6.3882758941355386e-09,5.674949386475353e-08,5.6529010573893815e-09
5.932719937305894,3.711936740550031e-08,1.99260159915823e-08,6.3735389792539645e-09,5.6274627646446165e-08,5.6837552040576695e-09
5.944329956752677,3.691068855640026e-08,2.0075427289306055e-08,6.340633843598605e-09,5.580384102314027e-08,5.585390050196463e-09
5.95593997619946,3.648978669553018e-08,1.986351408085229e-08,6.219849927253132e-09,5.5516340587643495e-08,5.592835553736621e-09
5.967549995646242,3.644416810101866e-08,1.9824845454524306e-08,6.190923623861087e-09,5.520752158438421e-08,5.490837621417114e-09
5.979160015093025,3.611435849217144e-08,1.9757182644856742e-08,6.141773348315413e-09,5.478191062268368e-08,5.447679513147545e-09
5.990770034539807,3.575908482743854e-08,1.9446694977386617e-08,6.108027683461498e-09,5.4508863921555986e-08,5.4213036664303284e-09
6.00238005398659,3.564373153267321e-08,1.940426576413351e-08,6.0978290902809284e-09,5.420767380237289e-08,5.411347882753871e-09
6.013990073433372,3.537266312186922e-08,1.917528539147466e-08,6.067701288450687e-09,5.377890400278182e-08,5.339313013287792e-09
6.025600092880155,3.509296358593514e-08,1.9272795022072958e-08,6.023184803566998e-09,5.342744694030428e-08,5.334638954985263e-09
6.037210112326937,3.487959729075566e-08,1.9027232000582597e-08,5.9966358440841875e-09,5.3078884042014486e-08,5.2807563797132776e-09
6.04882013177372,3.4631785394630224e-08,1.8929506089966188e-08,5.913519824188556e-09,5.268327026859732e-08,5.291211560394153e-09
6.060430151220503,3.452040072797992e-08,1.8670563855621175e-08,5.906653185324067e-09,5.2412224632516035e-08,5.255249077384111e-09
6.072040170667285,3.4337762401722094e-08,1.864952114657646e-08,5.81812187878292e-09,5.202361320826202e-08,5.2159441051192584e-09
6.083650190114068,3.404129813224997e-08,1.845417688674757e-08,5.7484687182667834e-09,5.182446046145627e-08,5.193794016635092e-09
6.09526020956085,3.3943712892802184e-08,1.8433401881629054e-08,5.750064805818232e-09,5.130650003548095e-08,5.1082487338752844e-09
6.106870229007633,3.3634226225366113e-08,1.837135468934432e-08,5.753549243841699e-09,5.108144806670817e-08,5.108191661086092e-09
6.118480248454415,3.338984274121142e-08,1.805595214801373e-08,5.752874502514537e-09,5.073814653407422e-08,5.074372147814515e-09
6.130090267901198,3.338241990901054e-08,1.808861637358488e-08,5.720165599732467e-09,5.043255401756199e-08,5.053142018343669e-09
6.14170028734798,3.3000919737765415e-08,1.798206403689426e-08,5.596737269395351e-09,5.011289002459243e-08,4.99901557532931e-09
6.153310306794763,3.308748947873365e-08,1.7869484001654098e-08,5.5469761575992965e-09,4.987600846786924e-08,4.952813877792355e-09
6.164920326241545,3.273460537561049e-08,1.7790461817372852e-08,5.547679428343465e-09,4.9474657056922716e-08,4.945981691123771e-09
6.176530345688328,3.224237236742987e-08,1.7527247587463203e-08,5.5505514951128686e-09,4.925457191847232e-08,4.887668533436515e-09
6.188140365135111,3.2156743036234424e-08,1.7525884174295846e-08,5.519190025380365e-09,4.888833919377215e-08,4.862139781101264e-09
6.199750384581893,3.203541282425681e-08,1.736805721177483e-08,5.456227403739619e-09,4.864759450798146e-08,4.83033942021036e-09
6.211360404028676,3.169447253239795e-08,1.7191376660307008e-08,5.455937770788655e-09,4.8227091865948535e-08,4.805190714236627e-09
6.222970423475458,3.181437734058787e-08,1.7123606117072125e-08,5.418180440382369e-09,4.796461884090949e-08,4.79160261811111e-09
6.234580442922241,3.147050697514572e-08,1.7089085415733762e-08,5.359203117996567e-09,4.772340000045583e-08,4.764390552230047e-09
6.246190462369023,3.121483908782656e-08,1.693658195121912e-08,5.396553676468802e-09,4.7335185704897116e-08,4.702396504039204e-09
6.257800481815806,3.1098565057422186e-08,1.6866303292037105e-08,5.306448272298827e-09,4.713504715392263e-08,4.729007014274104e-09
6.2694105012625885,3.075066371920895e-08,1.6713366530986078e-08,5.2773323251436535e-09,4.683344777693478e-08,4.677928280925724e-09
6.2810205207093714,3.067873411509484e-08,1.6594727467962115e-08,5.28232041806925e-09,4.657364933230122e-08,4.64488337971122e-09
6.292630540156154,3.075206862762504e-08,1.6475494404172308e-08,5.1753980200040855e-09,4.628457155929854e-08,4.629010914399946e-09
6.3042405596029365,3.0295473793475606e-08,1.650302508362104e-08,5.122306472806886e-09,4.604693417671816e-08,4.631868581742279e-09
6.3158505790497195,3.0169667351835835e-08,1.6480005975259913e-08,5.139645996572856e-09,4.575149574165661e-08,4.569502884624262e-09
6.3274605984965016,3.003899416523332e-08,1.6311508736782364e-08,5.1435351704178445e-09,4.5505983950011185e-08,4.575423309209151e-09
6.3390706179432845,2.998183376723497e-08,1.6231137897266963e-08,5.090358419950223e-09,4.5232178411365986e-08,4.522841642653327e-09
6.350680637390067,2.9748433759282602e-08,1.6180609253947005e-08,5.04294758489645e-09,4.497240501815079e-08,4.489846061837852e-09
6.36229065683685,2.9608549614139123e-08,1.602896715739844e-08,5.050609689086453e-09,4.464236241413863e-08,4.442019181473116e-09
6.373900676283632,2.9231653145263108e-08,1.5958978676087773e-08,4.996310606154791e-09,4.4419928382380425e-08,4.429196518825535e-09
6.385510695730415,2.909687584477873e-08,1.5724940318763205e-08,4.946737678292108e-09,4.419256726494297e-08,4.394181272869666e-09
6.397120715177197,2.898905013710786e-08,1.5800229429361847e-08,4.882776124211199e-09,4.406009141753676e-08,4.390723594444641e-09
6.40873073462398,2.8533083316944963e-08,1.5662572896916897e-08,4.9289102155981565e-09,4.366954241454295e-08,4.333771627287187e-09
6.420340754070763,2.8760307973140195e-08,1.546484723531382e-08,4.900276958778854e-09,4.3421118059456154e-08,4.325586826093327e-09
6.431950773517545,2.851850575653541e-08,1.5455393194689224e-08,4.856492199836145e-09,4.3106748061110174e-08,4.2921108421478055e-09
6.443560792964328,2.8241356113676628e-08,1.5378329377932124e-08,4.851924391540732e-09,4.291040922107925e-08,4.275478327259899e-09
6.45517081241111,2.8161407497108242e-08,1.53121782568256e-08,4.808493847185587e-09,4.260891083068173e-08,4.249384219099763e-09
6.466780831857893,2.7739176590494147e-08,1.516047260731284e-08,4.79112481498118e-09,4.2404109003032886e-08,4.242905073430259e-09
6.478390851304675,2.7658153256674496e-08,1.507516285773074e-08,4.717194951405208e-09,4.22053778028713e-08,4.18916550767364e-09
6.490000870751458,2.7727189226442537e-08,1.5063575445240902e-08,4.75228705372555e-09,4.1914703556745806e-08,4.224165151222829e-09
6.50161089019824,2.7474497618567066e-08,1.4847887316926389e-08,4.688605707464544e-09,4.174472973059762e-08,4.181105283544717e-09
6.513220909645023,2.726354057939194e-08,1.486315124876564e-08,4.697966506758038e-09,4.141434924561737e-08,4.147122681139441e-09
6.524830929091806,2.7065190749493416e-08,1.4772019761817202e-08,4.638751582607349e-09,4.123174008118963e-08,4.131075000033199e-09
6.536440948538588,2.7092379582511705e-08,1.4658716765493186e-08,4.6492270152370825e-09,4.1106406075511976e-08,4.082991722011194e-09
6.548050967985371,2.6907202744147113e-08,1.4587322109209697e-08,4.5937395983800794e-09,4.081339747688892e-08,4.075921873410331e-09
6.559660987432153,2.6707886213144254e-08,1.4508503913847351e-08,4.5778055696225015e-09,4.058005060908293e-08,4.037954605016927e-09
6.571271006878936,2.6593160476940413e-08,1.4496798284633496e-08,4.5489328980775454e-09,4.035824510457822e-08,4.0063113371539045e-09
6.582881026325718,2.632189523936411e-08,1.4410133438057917e-08,4.536106355731847e-09,4.007055373879472e-08,4.0057680227513894e-09
6.594491045772501,2.6252897315686258e-08,1.4236749672295986e-08,4.488737202606481e-09,4.0014686453323123e-08,4.0014818032661924e-09
6.606101065219283,2.6312857746064512e-08,1.4179326292857662e-08,4.448544604335465e-09,3.968658838420229e-08,3.9474807347570944e-09
6.617711084666066,2.608162126590175e-08,1.415208658350062e-08,4.462680511837389e-09,3.953568595150782e-08,3.93868494092382e-09
6.629321104112848,2.5850204921552287e-08,1.4038930495571767e-08,4.433086893825429e-09,3.923712743829233e-08,3.912967079823018e-09
6.640931123559631,2.5711624279005147e-08,1.3918936633979604e-08,4.3849211139697725e-09,3.908054462027449e-08,3.900886446777256e-09
6.652541143006414,2.5604330400767625e-08,1.3951959583854697e-08,4.406876220501474e-09,3.885410010729736e-08,3.876990592265761e-09
6.664151162453196,2.5586612086231565e-08,1.3798867574373006e-08,4.384336189918292e-09,3.860998051455172e-08,3.846750083290584e-09
6.675761181899979,2.5153720488200242e-08,1.3745160946209073e-08,4.341158537273794e-09,3.839938437217807e-08,3.8235782374486794e-09
6.687371201346761,2.51053283137713e-08,1.3642627796081985e-08,4.291105820207731e-09,3.824222154998503e-08,3.830483390323965e-09
6.698981220793544,2.4942921474992908e-08,1.3614876869635601e-08,4.29169164578384e-09,3.7998286577593506e-08,3.79546972078713e-09
6.710591240240326,2.4880734158085138e-08,1.348218455837164e-08,4.2520167272075976e-09,3.784189010508474e-08,3.775444365732935e-09
6.722201259687109,2.4617834308231255e-08,1.343948319716079e-08,4.209319671467619e-09,3.766473239547826e-08,3.733707343127008e-09
6.733811279133891,2.457430524127382e-08,1.3368029174258907e-08,4.181106999168458e-09,3.737170280144215e-08,3.719425449281593e-09
6.745421298580674,2.451798586189499e-08,1.3263549801139005e-08,4.1621054881619536e-09,3.7215003769150674e-08,3.704509119939632e-09
6.757031318027457,2.4414194648287702e-08,1.3271343302111725e-08,4.1817500185338174e-09,3.704894823259871e-08,3.6479957137959516e-09
6.768641337474239,2.4312539599520433e-08,1.313919441291028e-08,4.159517054800447e-09,3.6834101366918956e-08,3.6929379425244185e-09
6.780251356921022,2.4171942796375385e-08,1.3100862074228321e-08,4.110797119485941e-09,3.669056503704475e-08,3.651250924389447e-09
6.791861376367804,2.4129054352305604e-08,1.3037415092686166e-08,4.076697940327118e-09,3.6486893690739364e-08,3.6293378188748603e-09
6.803471395814587,2.3810023884240726e-08,1.3008027817120602e-08,4.082264033166257e-09,3.626664229873449e-08,3.637970285780631e-09
6.8150814152613695,2.381038134069852e-08,1.2991460840429476e-08,4.0649400685554845e-09,3.6042191446514785e-08,3.589132136718442e-09
6.826691434708152,2.3739295672028922e-08,1.2873343950858397e-08,4.064477236278339e-09,3.583725354584113e-08,3.590056857888269e-09
6.8383014541549345,2.3423856413651576e-08,1.2748767378918497e-08,4.047246971304876e-09,3.5771475923387785e-08,3.5452216513906957e-09
6.8499114736017175,2.3513799376622718e-08,1.2666533069164446e-08,3.984015669359396e-09,3.5514966843877504e-08,3.5593254602581507e-09
6.8615214930485005,2.3154143360899036e-08,1.2679275494215638e-08,3.948973255657812e-09,3.5390522786360065e-08,3.5211046620076383e-09
6.8731315124952825,2.3111777431731648e-08,1.2490779547192495e-08,3.945329268274825e-09,3.517608840448219e-08,3.510786195171285e-09
6.8847415319420655,2.299214342166909e-08,1.2550953544271933e-08,3.94217882714751e-09,3.501711009743059e-08,3.470995229797988e-09
6.896351551388848,2.2936223330300487e-08,1.2360265375728249e-08,3.911241016053204e-09,3.4765161568266366e-08,3.4753985468019983e-09
6.907961570835631,2.2843337430946805e-08,1.2342936632313708e-08,3.926261411611799e-09,3.4621926025191746e-08,3.4702583778111715e-09
6.919571590282413,2.261429156243896e-08,1.226610030977044e-08,3.889602981838304e-09,3.448978257018746e-08,3.462294548213505e-09
6.931181609729196,2.2638385081684695e-08,1.2226509803719831e-08,3.8854354422417675e-09,3.4363957216732516e-08,3.4194095554251974e-09
6.942791629175978,2.2460589194190697e-08,1.2166768120004365e-08,3.8516130630619795e-09,3.408753844888366e-08,3.393923114876921e-09
6.954401648622761,2.2343306858617336e-08,1.2181033713296602e-08,3.821927101517755e-09,3.3914316844245544e-08,3.417233271370729e-09
6.966011668069543,2.207362622077093e-08,1.2032621958169636e-08,3.79188624632036e-09,3.3751249478681955e-08,3.395562351141711e-09
6.977621687516326,2.2054863440662823e-08,1.1976072307150046e-08,3.790572379848986e-09,3.3543861793689854e-08,3.3428218553029275e-09
6.989231706963109,2.1975269276670798e-08,1.1953125257876517e-08,3.7672805764619925e-09,3.337985573690129e-08,3.3225675352667243e-09
7.000841726409891,2.198065914188268e-08,1.1862921751190699e-08,3.746712604778706e-09,3.325482793520411e-08,3.341536612326116e-09
7.012451745856674,2.1847749679492137e-08,1.190763211232916e-08,3.7095483335326163e-09,3.3052739515399575e-08,3.301779781113093e-09
7.024061765303456,2.1720781279813588e-08,1.1730675815936055e-08,3.716755890232229e-09,3.2974579881915263e-08,3.2765127586029674e-09
7.035671784750239,2.165367574929204e-08,1.1730999584681678e-08,3.691374971174339e-09,3.27451645576953e-08,3.2559350831882467e-09
7.047281804197021,2.1439720741551473e-08,1.1668105506198224e-08,3.686068930184548e-09,3.259759629444903e-08,3.2544579598609794e-09
7.058891823643804,2.1276777458619495e-08,1.1586880574860007e-08,3.6559864231013546e-09,3.250114011367428e-08,3.2292375909475843e-09
7.070501843090586,2.1170157035015218e-08,1.1496660537917423e-08,3.619848279398803e-09,3.228348841554802e-08,3.207833057195551e-09
7.082111862537369,2.115253358382534e-08,1.1520400749035763e-08,3.609772209127272e-09,3.2140319282482835e-08,3.206259840572376e-09
7.093721881984152,2.110681663759457e-08,1.138698974997475e-08,3.629792052875078e-09,3.1996542670084256e-08,3.205819843145536e-09
7.105331901430934,2.093467189909315e-08,1.1432314334274297e-08,3.6014425412853966e-09,3.1820054332350245e-08,3.155486721134221e-09
7.116941920877717,2.094440502918611e-08,1.1314954237402534e-08,3.559986897617946e-09,3.1739097299170474e-08,3.1707887568408064e-09
7.128551940324499,2.0772032412681677e-08,1.127620329619109e-08,3.530640113794449e-09,3.148991387533905e-08,3.147116649301255e-09
7.140161959771282,2.0664414750065428e-08,1.123154687335427e-08,3.5408739917907664e-09,3.13341364049956e-08,3.1217736963933337e-09
7.151771979218064,2.052742886020279e-08,1.1155043266117261e-08,3.5058418309239935e-09,3.123769796682734e-08,3.1317496571141925e-09
7.163381998664847,2.0541773256590768e-08,1.1076657565441066e-08,3.506135552248552e-09,3.1064984251257887e-08,3.094984592686772e-09
7.174992018111629,2.02722227907636e-08,1.1084862502769264e-08,3.477300343413835e-09,3.094604684801933e-08,3.107003895932073e-09
7.186602037558412,2.031647722258834e-08,1.0990648312152085e-08,3.4465635414318374e-09,3.0761229544573956e-08,3.067965825629159e-09
7.198212057005194,2.015363929429475e-08,1.0924777063903274e-08,3.4526269285706717e-09,3.0654744700559547e-08,3.066481819567738e-09
7.209822076451977,1.9928855975753175e-08,1.0939836590453781e-08,3.4233055519154774e-09,3.0498544661975466e-08,3.056124604535208e-09
7.22143209589876,1.9902215896339695e-08,1.0868934916323857e-08,3.435793293523892e-09,3.031326955958634e-08,3.027131851805082e-09
7.233042115345542,1.995633433964624e-08,1.0817435307402016e-08,3.409557531309466e-09,3.0219618156183696e-08,3.0034314504139947e-09
7.244652134792325,1.9775052904467532e-08,1.071204504419174e-08,3.3925649454560236e-09,3.007069354560774e-08,2.9998248526555715e-09
7.256262154239107,1.9774516414913307e-08,1.0716982613273414e-08,3.385136236084571e-09,2.9932527691927476e-08,2.9663192591911015e-09
7.26787217368589,1.9602425709531467e-08,1.0671391874114052e-08,3.3818436901588725e-09,2.9774063928231487e-08,2.9505715304511522e-09
7.279482193132672,1.9569518035960752e-08,1.0583902057357355e-08,3.3397266821585432e-09,2.963195190714688e-08,2.9565881127347977e-09
7.291092212579455,1.9242628823220405e-08,1.0499631444399005e-08,3.3073985881029184e-09,2.9531422097688452e-08,2.955923844890343e-09
7.302702232026237,1.934096934784426e-08,1.0484798339399845e-08,3.3435575420132217e-09,2.937108119093351e-08,2.915224388932528e-09
7.31431225147302,1.931664532113047e-08,1.0423917393525915e-08,3.285273811186227e-09,2.92531164486007e-08,2.896412965386088e-09
7.325922270919803,1.9087299389395773e-08,1.0413084926345273e-08,3.2788731930289764e-09,2.9073705806392255e-08,2.9062484318889354e-09
7.337532290366585,1.9137296356624237e-08,1.0316423510912802e-08,3.250654151007938e-09,2.896475975752368e-08,2.875848461792855e-09
7.349142309813368,1.9124486904037645e-08,1.0281459682180267e-08,3.26125153334744e-09,2.87987399716652e-08,2.853040081326125e-09
7.36075232926015,1.8857616813291402e-08,1.0243397060061767e-08,3.240400791335938e-09,2.8737993614982385e-08,2.8653216758661358e-09
7.372362348706933,1.8900391159424226e-08,1.0199462180624402e-08,3.2173973927669566e-09,2.859696563218388e-08,2.8618264574750587e-09
7.3839723681537155,1.870155529557595e-08,1.017658701703774e-08,3.2031350146539837e-09,2.8423087398615757e-08,2.8476192130862383e-09
7.3955823876004985,1.8595185028965825e-08,1.011856998794538e-08,3.186650381674841e-09,2.835054423924346e-08,2.825018427452033e-09
7.4071924070472805,1.8537573587800158e-08,1.0060212724245824e-08,3.1775624383793415e-09,2.8146750195972097e-08,2.8124889714378664e-09
7.4188024264940635,1.8468256785772033e-08,1.0008961843612593e-08,3.174680964816217e-09,2.8086954977748508e-08,2.7814144913421276e-09
7.430412445940846,1.8446820211340503e-08,9.98201215544328e-09,3.13980003820393e-09,2.795112724481626e-08,2.784707454023441e-09
7.442022465387629,1.8386990846665422e-08,9.958987419273043e-09,3.114850208461914e-09,2.784670897233435e-08,2.7690391750574274e-09
7.4536324848344115,1.8140001619652077e-08,9.887839532973533e-09,3.1294953830966487e-09,2.76921593711584e-08,2.7674792943341923e-09
7.465242504281194,1.810752159941073e-08,9.84977496211757e-09,3.1002994175310227e-09,2.762534905930194e-08,2.7337957089595465e-09
7.476852523727977,1.8094211136583908e-08,9.798899585160228e-09,3.082816150771655e-09,2.7449611142765603e-08,2.719524088449864e-09
7.488462543174759,1.783088972516141e-08,9.800890145844794e-09,3.07165464577129e-09,2.7347654793773355e-08,2.728162364743483e-09
7.500072562621542,1.7894799078446912e-08,9.696622712540377e-09,3.0705645141822978e-09,2.7180510660793622e-08,2.7086579255161973e-09
7.511682582068324,1.773464013819268e-08,9.709312795155456e-09,3.0668677098517784e-09,2.7081741010451077e-08,2.7005764972032117e-09
7.523292601515107,1.7754165155254804e-08,9.649935655050671e-09,3.048273212222838e-09,2.6976189123343502e-08,2.6763878445964594e-09
7.534902620961889,1.772283401921593e-08,9.567808069683721e-09,3.0128693012088744e-09,2.6863248169401444e-08,2.660494580037518e-09
7.546512640408672,1.7614183645090006e-08,9.54192634457124e-09,3.0233460962504878e-09,2.6744538529442265e-08,2.6804347438247442e-09
7.558122659855455,1.7484438897680254e-08,9.518093209705143e-09,2.9994573540605596e-09,2.6633972454873683e-08,2.6477406028284134e-09
7.569732679302237,1.7436412802657117e-08,9.4691574041698e-09,2.997918842373788e-09,2.6489786984992445e-08,2.624232325442923e-09
7.58134269874902,1.737843261861746e-08,9.44764487418624e-09,2.9976232111269557e-09,2.640702685220597e-08,2.620337694740597e-09
7.592952718195802,1.722729490108185e-08,9.43150977981102e-09,2.9566693165389445e-09,2.6293648736162407e-08,2.6381259850047696e-09
7.604562737642585,1.7221814687719745e-08,9.358409542337433e-09,2.9493818445934397e-09,2.616963737074629e-08,2.596140201292927e-09
7.616172757089367,1.706932509599801e-08,9.309347362415086e-09,2.925364128377796e-09,2.6066733739114176e-08,2.5950774954635386e-09
7.62778277653615,1.7095883448790215e-08,9.250600874561906e-09,2.927170281793903e-09,2.5906349324874384e-08,2.5841471240148696e-09
7.639392795982932,1.7087693434800182e-08,9.19362489650689e-09,2.9024524754770806e-09,2.5816544542942103e-08,2.57549128120019e-09
7.651002815429715,1.6828838713967062e-08,9.202194792439938e-09,2.888107129984003e-09,2.570317019845814e-08,2.591010215827823e-09
7.662612834876498,1.684808512856617e-08,9.121906969507973e-09,2.8800517113418447e-09,2.5615832808609556e-08,2.5610322431339978e-09
7.67422285432328,1.678975526741518e-08,9.133167333839451e-09,2.8798459738634663e-09,2.5458966025395092e-08,2.5481908917585956e-09
7.685832873770063,1.6706146454829754e-08,9.076151230410587e-09,2.8523344998554183e-09,2.5399079605339564e-08,2.541105522677399e-09
7.697442893216845,1.6687401940378414e-08,9.054692127923563e-09,2.8532363325835894e-09,2.529784939611464e-08,2.5009522017923283e-09
7.709052912663628,1.6508150815305783e-08,9.01456609038172e-09,2.833122830638743e-09,2.5159387752460847e-08,2.5081947213665046e-09
7.72066293211041,1.662964237074094e-08,9.010419978624516e-09,2.8154663365250753e-09,2.505252687680824e-08,2.4793062294511993e-09
7.732272951557193,1.6491596141077774e-08,8.978610334774385e-09,2.805108381174425e-09,2.495938771392473e-08,2.470237848692189e-09
7.743882971003975,1.6357373808326806e-08,8.871633124579257e-09,2.791379486197944e-09,2.4839404227283852e-08,2.471922417555715e-09
7.755492990450758,1.6345907120134226e-08,8.82909943487197e-09,2.7718656467015145e-09,2.475523401803692e-08,2.4640090518800733e-09
7.76710300989754,1.6208254149148e-08,8.805623000013142e-09,2.7741785143553506e-09,2.465892810930599e-08,2.4487936843935632e-09
7.778713029344323,1.6169198679018643e-08,8.759165855444996e-09,2.7582257329351037e-09,2.4542098847382008e-08,2.4439595942653448e-09
7.790323048791106,1.606998312609825e-08,8.718965474660555e-09,2.7627761925530702e-09,2.445394313808741e-08,2.4415583755747283e-09
7.801933068237888,1.603512607850413e-08,8.682180691320678e-09,2.741594016130217e-09,2.4347795939084327e-08,2.429634371695238e-09
7.813543087684671,1.597511911447999e-08,8.664525793257412e-09,2.7287513929785437e-09,2.4250574927285375e-08,2.4140449080914712e-09
7.825153107131453,1.5867811328388737e-08,8.638239435047056e-09,2.724532456296964e-09,2.4153972502036762e-08,2.416517457012265e-09
7.836763126578236,1.5893367700100898e-08,8.583430138488843e-09,2.7128565825424986e-09,2.4043246105672626e-08,2.3871858936861484e-09
7.848373146025018,1.5715401815663937e-08,8.577284026625544e-09,2.6993658639575076e-09,2.393135470303943e-08,2.3940200677103203e-09
7.859983165471801,1.5591690125323824e-08,8.558187798774052e-09,2.689344814705914e-09,2.3861182846037905e-08,2.3674379233412018e-09
7.871593184918583,1.5641261000868733e-08,8.461787309219168e-09,2.68709608428472e-09,2.3751767951917492e-08,2.372714722746782e-09
7.883203204365366,1.5567704184506976e-08,8.448428203435733e-09,2.6432407315432942e-09,2.3643089798740516e-08,2.348348261296608e-09
7.894813223812149,1.548926098717221e-08,8.393114719718928e-09,2.6468274129577273e-09,2.3545084681034855e-08,2.3472601429985684e-09
7.906423243258931,1.5499239162957303e-08,8.363082244813772e-09,2.638713763192929e-09,2.3487998125386636e-08,2.3425704539700197e-09
7.918033262705714,1.5319039097325315e-08,8.363050426291151e-09,2.6271478866558567e-09,2.33883753061208e-08,2.34480735606752e-09
7.9296432821524965,1.532892059410057e-08,8.312208725770452e-09,2.6192108332733227e-09,2.328564377837524e-08,2.317477685055086e-09
7.9412533015992794,1.5273096630717307e-08,8.296862065754185e-09,2.609916007269037e-09,2.3148739565077064e-08,2.313370023290823e-09
7.9528633210460615,1.5202972525476872e-08,8.231102206933106e-09,2.5882850197547663e-09,2.3099891974225992e-08,2.2993143059451114e-09
7.9644733404928445,1.5195516615692163e-08,8.209345497000226e-09,2.581980610486e-09,2.300666045178373e-08,2.2929665089907645e-09
7.976083359939627,1.5053511839446153e-08,8.165501913090418e-09,2.5946541214713004e-09,2.292106068191549e-08,2.2917957261425194e-09
7.9876933793864096,1.4985806170386666e-08,8.128534127177188e-09,2.563070645309851e-09,2.284757457044324e-08,2.265565106277284e-09
7.999303398833192,1.4954431281508784e-08,8.141941433496215e-09,2.5569363155526744e-09,2.27330530139081e-08,2.273934528764987e-09
8.010913418279975,1.4902123574585623e-08,8.058909768456897e-09,2.550210900616412e-09,2.2650180382080828e-08,2.2622415068245944e-09
8.022523437726758,1.4846167840674588e-08,8.069080334593873e-09,2.536868594042403e-09,2.256737903251286e-08,2.2589300611022757e-09
8.03413345717354,1.4805902288258999e-08,8.042994653645192e-09,2.5256015085279365e-09,2.2465365369160024e-08,2.2414441095079044e-09
8.045743476620322,1.4724544485832356e-08,8.0219254492182e-09,2.531817225775539e-09,2.2347346440763566e-08,2.2224361807270983e-09
8.057353496067105,1.4605651462177952e-08,7.993181102456532e-09,2.5153346830723845e-09,2.2271556588202042e-08,2.220295935298008e-09
8.068963515513888,1.4636593266888706e-08,7.9295985998216e-09,2.4926144853827135e-09,2.220534490096305e-08,2.198901000594438e-09
8.08057353496067,1.4513737109624532e-08,7.920527228694171e-09,2.4839724523536295e-09,2.2105280098272298e-08,2.204702382289543e-09
8.092183554407452,1.4581085091104184e-08,7.875526555612403e-09,2.4752815005498884e-09,2.202717566806307e-08,2.1919217727926836e-09
8.103793573854235,1.4445293882321268e-08,7.830092931557674e-09,2.4767499241085025e-09,2.194130372187227e-08,2.1734307605971893e-09
8.115403593301018,1.4403782574856679e-08,7.815569214305895e-09,2.46931037928192e-09,2.1862136208021086e-08,2.1695357413187186e-09
8.1270136127478,1.4400527701887548e-08,7.76234555126521e-09,2.4535374499941272e-09,2.1778458632446698e-08,2.1783993843449705e-09
8.138623632194584,1.4256132696328181e-08,7.758399684533194e-09,2.4448702011626922e-09,2.1694495179564015e-08,2.166471130853156e-09
8.150233651641365,1.4153912532803557e-08,7.720621564645322e-09,2.4334879153244144e-09,2.162702409723472e-08,2.150601389826073e-09
8.161843671088148,1.409444676922937e-08,7.658528197581707e-09,2.4319495960651754e-09,2.1525423669052424e-08,2.1522640639069648e-09
8.17345369053493,1.412093649608771e-08,7.635830383500379e-09,2.4125719077785954e-09,2.1434949571027228e-08,2.1396571161744076e-09
8.185063709981714,1.4028511605318962e-08,7.639716361293187e-09,2.4204899161283495e-09,2.139366954370664e-08,2.1226652631258424e-09
8.196673729428495,1.4018704100118212e-08,7.637126461217147e-09,2.388788120731598e-09,2.129296892863793e-08,2.114609655224462e-09
8.208283748875278,1.3988591901675866e-08,7.563620440425455e-09,2.4028668048113223e-09,2.116658195103084e-08,2.1002598730162876e-09
8.219893768322061,1.3890201211281088e-08,7.530073808458606e-09,2.374976772152766e-09,2.1120123346150032e-08,2.0969206176197457e-09
8.231503787768844,1.3799343522648723e-08,7.518411737448872e-09,2.363261663240449e-09,2.105810747093462e-08,2.08000096303413e-09
8.243113807215627,1.3770202452424817e-08,7.495798519272777e-09,2.346026528683129e-09,2.094583970851133e-08,2.0790271607116915e-09
8.254723826662408,1.3679085894173425e-08,7.474312485538484e-09,2.348173027777132e-09,2.088571905017863e-08,2.067276929649093e-09
8.266333846109191,1.3665555107111193e-08,7.44074756088981e-09,2.3472696572253182e-09,2.0827282091335075e-08,2.0668437549305525e-09
8.277943865555974,1.3605300456556559e-08,7.411349599810084e-09,2.3374302244667757e-09,2.070008222955071e-08,2.062503038946248e-09
8.289553885002757,1.3565259452968751e-08,7.394410268366911e-09,2.327823166665198e-09,2.0627803132367554e-08,2.0466500253461087e-09
8.301163904449538,1.3531531256855725e-08,7.341062453099241e-09,2.318718698014373e-09,2.0567764975883996e-08,2.044608956066342e-09
8.312773923896321,1.3463533449264612e-08,7.307605292766433e-09,2.3153377784311565e-09,2.049478761719544e-08,2.0444217195273255e-09
8.324383943343104,1.3428223986312002e-08,7.296076919262341e-09,2.2997435339385415e-09,2.0435128282524834e-08,2.0292605149144675e-09
8.335993962789887,1.3416285045956716e-08,7.283697484502863e-09,2.2891850067828377e-09,2.0328501023228905e-08,2.031312880054517e-09
8.34760398223667,1.334750602396593e-08,7.2220172870895675e-09,2.2676817071897826e-09,2.0262519758569286e-08,2.0134705078410483e-09
8.359214001683451,1.3304454546988076e-08,7.212157651074925e-09,2.2759847886804743e-09,2.0188677560210948e-08,2.0135283089724567e-09
8.370824021130234,1.319547463418473e-08,7.168599266949098e-09,2.2613746767162503e-09,2.0099306684030412e-08,2.0091322193958182e-09
8.382434040577017,1.3207364944339282e-08,7.151920440565536e-09,2.2600431007610783e-09,2.0056050224382648e-08,1.993670245627818e-09
8.3940440600238,1.3150914059168966e-08,7.159227926855285e-09,2.2575267468419054e-09,1.996491452803756e-08,1.9963232608998174e-09
8.405654079470581,1.3122375280484366e-08,7.08616241032062e-09,2.230007669271727e-09,1.9921277769078847e-08,1.988859536498994e-09
8.417264098917364,1.3051767128820275e-08,7.076308523110785e-09,2.2355672402784717e-09,1.984155432071089e-08,1.961637094200994e-09
8.428874118364147,1.3004661361395239e-08,7.039237901805163e-09,2.2279770549854414e-09,1.9760767129517925e-08,1.9819499403083737e-09
8.44048413781093,1.2908462776737035e-08,7.0330637423757444e-09,2.202578927834846e-09,1.9660189338213634e-08,1.9581075778274994e-09
8.452094157257712,1.2984250052136532e-08,7.0261483568263465e-09,2.2136019389026074e-09,1.9588325862892743e-08,1.9586221226645323e-09
8.463704176704494,1.2895317442206251e-08,6.974296444202717e-09,2.1934992319409677e-09,1.950435413039257e-08,1.949698352749788e-09
8.475314196151277,1.2864509474873102e-08,6.930842851840217e-09,2.2009352422913233e-09,1.9450408919584313e-08,1.9311079308603738e-09
8.48692421559806,1.2781257032907431e-08,6.9009759839153595e-09,2.1923432644755856e-09,1.9404523755140253e-08,1.931715413015668e-09
8.498534235044843,1.2722046226560314e-08,6.896759473007328e-09,2.1770669271954532e-09,1.9336012656779897e-08,1.9269101472719777e-09
8.510144254491625,1.2705311295797054e-08,6.875332245393849e-09,2.1649980033005065e-09,1.9260893308104464e-08,1.9069375295352663e-09
8.521754273938408,1.2575173652495483e-08,6.857728720720827e-09,2.1528704795892758e-09,1.9202878589216554e-08,1.9081541728705873e-09
8.53336429338519,1.2608603451867818e-08,6.827338797204455e-09,2.1503154325944787e-09,1.910364304038385e-08,1.904422534678249e-09
8.544974312831974,1.2556791422314154e-08,6.8414473838682825e-09,2.145433931482552e-09,1.9074251943845527e-08,1.9013109826668515e-09
8.556584332278755,1.2505066548624302e-08,6.7554731181526905e-09,2.1449102637156896e-09,1.898751069912543e-08,1.9042935022639265e-09
8.568194351725538,1.2461640659595647e-08,6.773379511107278e-09,2.1267881282298806e-09,1.8927962117797342e-08,1.8845570182729353e-09
8.57980437117232,1.2465378497472566e-08,6.71555664110567e-09,2.118631207075173e-09,1.887063011724913e-08,1.8829644056557126e-09
8.591414390619104,1.2405627164597628e-08,6.702843608267744e-09,2.11137775491289e-09,1.877883057481441e-08,1.877763532989329e-09
8.603024410065887,1.2336121067928572e-08,6.682666947480206e-09,2.1055252726059722e-09,1.872438050946912e-08,1.866509198294554e-09
8.614634429512668,1.2246556790072183e-08,6.669611656407621e-09,2.109720692858852e-09,1.8657140998633486e-08,1.8593880140329101e-09
8.62624444895945,1.2219809413169758e-08,6.657658741708651e-09,2.0929655050874344e-09,1.8594473045292873e-08,1.846446937606949e-09
8.637854468406234,1.2192133042897785e-08,6.612220285555101e-09,2.085053882700237e-09,1.8546164219901905e-08,1.8370730030952274e-09
8.649464487853017,1.2121800253771422e-08,6.583922938303596e-09,2.082418468502463e-09,1.846891510673685e-08,1.8392310315714797e-09
8.661074507299798,1.209864455372973e-08,6.568394843874133e-09,2.0690039562275246e-09,1.8397610957702045e-08,1.8269028904160071e-09
8.67268452674658,1.2029029166421203e-08,6.557213873574917e-09,2.062565193693544e-09,1.8317179019329502e-08,1.827485669901176e-09
8.684294546193364,1.2035740327400322e-08,6.517357872071492e-09,2.0629748542261587e-09,1.8269808436133545e-08,1.8177683482717373e-09
8.695904565640147,1.1964458182394583e-08,6.4971621309455155e-09,2.049218455458628e-09,1.819187488674624e-08,1.8005287349654479e-09
8.70751458508693,1.1965318574275603e-08,6.4886544082707904e-09,2.0433692303439374e-09,1.8152737570237512e-08,1.8008516349413959e-09
8.719124604533711,1.1962363974650946e-08,6.449400016777814e-09,2.0277948020703313e-09,1.805928073458184e-08,1.7994613845023774e-09
8.730734623980494,1.1871482257407988e-08,6.451357033076621e-09,2.0300422278872343e-09,1.803437252081085e-08,1.7952266515369855e-09
8.742344643427277,1.1799897384044146e-08,6.417637831968056e-09,2.0171327070891154e-09,1.795343821806356e-08,1.7864920399298568e-09
8.75395466287406,1.1763239255570855e-08,6.3896812691592944e-09,2.0117285376120038e-09,1.788812055237343e-08,1.776216594551409e-09
8.765564682320841,1.1733908978506885e-08,6.3869870583991055e-09,2.017316764709785e-09,1.7849202364014707e-08,1.7726651267291718e-09
8.777174701767624,1.171460177037823e-08,6.3259403743505825e-09,2.000896964762456e-09,1.7774029247093778e-08,1.7729842682498376e-09
8.788784721214407,1.1617922637298319e-08,6.3297649287185054e-09,1.991410373035819e-09,1.773266021855775e-08,1.7701943930574733e-09
8.80039474066119,1.169387828456337e-08,6.295864527501926e-09,1.9859068313810003e-09,1.7647864555900947e-08,1.7628235920016679e-09
8.812004760107973,1.1599232574080323e-08,6.297953975107506e-09,1.9826576800920936e-09,1.758207002761191e-08,1.7530863705080787e-09
8.823614779554754,1.154295229234817e-08,6.25889217312987e-09,1.9723005392251533e-09,1.753436194387661e-08,1.7470170647482485e-09
8.835224799001537,1.1491921773655708e-08,6.235738912964665e-09,1.9679373759957043e-09,1.746395262819568e-08,1.7363449685173456e-09
8.84683481844832,1.1417272283471146e-08,6.20552532968812e-09,1.9624401954996728e-09,1.7428597349483326e-08,1.7260581831177807e-09
8.858444837895103,1.1431039560067202e-08,6.210685344860864e-09,1.956918722230779e-09,1.734187458614813e-08,1.7319591947065115e-09
8.870054857341884,1.1434977405017478e-08,6.17083296056819e-09,1.9517871772906623e-09,1.7307656836869026e-08,1.7244853118473732e-09
8.881664876788667,1.1340946908479951e-08,6.1668162001290344e-09,1.936491928608398e-09,1.7270626236011063e-08,1.7117662135846129e-09
8.89327489623545,1.131653335802439e-08,6.155103973201434e-09,1.936725062015091e-09,1.719080027056627e-08,1.7152177120769634e-09
8.904884915682233,1.1281800306952353e-08,6.1119974335622375e-09,1.926154437884361e-09,1.712893235699918e-08,1.6900099842924924e-09
8.916494935129016,1.1206717590042901e-08,6.103896121445946e-09,1.9264500375490836e-09,1.706381200632841e-08,1.7125738518967897e-09
8.928104954575797,1.1169213446880713e-08,6.070492445565918e-09,1.901478709527972e-09,1.6998056384912956e-08,1.6916160308742014e-09
8.93971497402258,1.1187960892413599e-08,6.05477180805914e-09,1.9087024370661152e-09,1.696124802381726e-08,1.6906050031229797e-09
8.951324993469363,1.1118895034061595e-08,6.027725408225128e-09,1.902060835519586e-09,1.6915921937542304e-08,1.6825829841741823e-09
8.962935012916146,1.111691390135964e-08,6.0016600696733805e-09,1.9015293245387735e-09,1.6837119720720494e-08,1.683748605232548e-09
8.974545032362927,1.101127091315367e-08,5.999579000974009e-09,1.8930847036182345e-09,1.6785722493577037e-08,1.6707626895228356e-09
8.98615505180971,1.0999313659463227e-08,5.979984324985814e-09,1.8776099494850032e-09,1.6738424671607607e-08,1.6613773971763051e-09
8.997765071256493,1.0944871094968879e-08,5.973766077270873e-09,1.875977814020628e-09,1.6679226438419554e-08,1.6630069573362784e-09
9.009375090703276,1.0906587530142168e-08,5.957284138960236e-09,1.878371665641812e-09,1.6633211956920036e-08,1.666112063035894e-09
9.020985110150058,1.0892681387245234e-08,5.922776748026726e-09,1.867615063795293e-09,1.6581085744308188e-08,1.6509927067868146e-09
9.03259512959684,1.0901172772479852e-08,5.902002405158056e-09,1.859276952353791e-09,1.6517984345264203e-08,1.6476764601452275e-09
9.044205149043623,1.0843140287453237e-08,5.881639710492912e-09,1.8404297293295059e-09,1.6465471012464808e-08,1.6366965179665346e-09
9.055815168490406,1.0810788921406376e-08,5.857416336747867e-09,1.8429384087944384e-09,1.6424631908108656e-08,1.6326198574756213e-09
9.06742518793719,1.0763485680726872e-08,5.835079146409446e-09,1.8421011343126624e-09,1.6361488386707317e-08,1.6308550906959353e-09
9.07903520738397,1.0699625695224712e-08,5.8316403176651914e-09,1.842005054026812e-09,1.629611800611345e-08,1.6215262700394218e-09
9.090645226830754,1.0710720064443086e-08,5.797715241631294e-09,1.8295011861560736e-09,1.6263249437752237e-08,1.6068383949503282e-09
9.102255246277537,1.0678303247191353e-08,5.786150738615181e-09,1.8261542045156733e-09,1.619477462323873e-08,1.6081264376498e-09
9.11386526572432,1.0630912984527193e-08,5.789466541666655e-09,1.8141573899707385e-09,1.6150745146460472e-08,1.6098379557673531e-09
9.1254752851711,1.0604957064558326e-08,5.755151096116059e-09,1.8094191410332934e-09,1.6098704584123912e-08,1.603317786005284e-09
9.137085304617884,1.0537202100502187e-08,5.738598596092945e-09,1.813667580280174e-09,1.6053726937806177e-08,1.5987852470977075e-09
9.148695324064667,1.0504613590414892e-08,5.706761826613664e-09,1.8091288858419861e-09,1.6004407383121138e-08,1.5950437170007547e-09
9.16030534351145,1.0493263148203123e-08,5.699817950598631e-09,1.7998426575827356e-09,1.5946354769382012e-08,1.5828803339042137e-09
9.171915362958233,1.0466192785864255e-08,5.681931142897678e-09,1.7905415575827262e-09,1.5899492377424806e-08,1.5817789145675824e-09
9.183525382405014,1.0448170650949396e-08,5.664013682871819e-09,1.786300715538422e-09,1.585355198427592e-08,1.5785753275303572e-09
9.195135401851797,1.0428428979018174e-08,5.625294877776738e-09,1.7798949891384912e-09,1.580320858264425e-08,1.5810167914075867e-09
9.20674542129858,1.0359568608589056e-08,5.641753979750264e-09,1.7815144844005182e-09,1.5764238275238365e-08,1.5780319944045372e-09
9.218355440745363,1.0303272582004872e-08,5.607776424626713e-09,1.771207664817272e-09,1.5694943413488306e-08,1.5692860609203645e-09
9.229965460192144,1.0263634253189681e-08,5.58828911872946e-09,1.7649158315956994e-09,1.565850142364273e-08,1.5652511204828416e-09
9.241575479638927,1.0237764904452377e-08,5.575885934366567e-09,1.7599916172722251e-09,1.5621197933214087e-08,1.5614360976316857e-09
9.25318549908571,1.0222160835457521e-08,5.5484658099178425e-09,1.7551644040134825e-09,1.556500210831511e-08,1.556866075561338e-09
9.264795518532493,1.0248177651900604e-08,5.532353037649782e-09,1.7529027211698424e-09,1.55044469934589e-08,1.542253312447266e-09
9.276405537979276,1.0202848571676851e-08,5.507241139398669e-09,1.737685626814212e-09,1.5463427645057846e-08,1.5300383415010473e-09
9.288015557426057,1.0110569759122649e-08,5.489069396155075e-09,1.735314895112837e-09,1.5418149605488033e-08,1.5372389289747075e-09
9.29962557687284,1.0157405062549376e-08,5.4901119566735674e-09,1.7268805710057515e-09,1.5369915502774654e-08,1.5270137956698067e-09
9.311235596319623,1.0075517852774327e-08,5.475759990203081e-09,1.7313829204896728e-09,1.5306569997736038e-08,1.527034122973872e-09
9.322845615766406,1.0057151125038506e-08,5.455180199651834e-09,1.712251783881875e-09,1.5264426602728264e-08,1.527595410775122e-09
9.334455635213187,1.0018096086516418e-08,5.438498097551754e-09,1.7090535076403446e-09,1.523121454935166e-08,1.509302656129213e-09
9.34606565465997,9.97614018095344e-09,5.427108706976232e-09,1.6985288303029564e-09,1.5181987018519296e-08,1.5107786285280829e-09
9.357675674106753,9.960981278495082e-09,5.413126042312896e-09,1.7061954979106985e-09,1.5125153691532753e-08,1.5029623504903215e-09
9.369285693553536,9.930389441997586e-09,5.401011447206202e-09,1.6959502704659652e-09,1.50959885164054e-08,1.5093790574583378e-09
9.380895713000319,9.884223570567864e-09,5.347731413709028e-09,1.690560554354582e-09,1.502739567159729e-08,1.4974536245210899e-09
9.3925057324471,9.851530279592561e-09,5.3450392675171444e-09,1.678654720659876e-09,1.5003052358227924e-08,1.4915176120439818e-09
9.404115751893883,9.854205680569782e-09,5.332717459072239e-09,1.6764430068842878e-09,1.495343733598591e-08,1.4890458351191364e-09
9.415725771340666,9.766859298820752e-09,5.323813766105974e-09,1.6785359426270127e-09,1.4911768386516268e-08,1.4767275324455637e-09
9.427335790787449,9.802486785230282e-09,5.304317738716809e-09,1.673085070689287e-09,1.4873592911236434e-08,1.477247465882938e-09
9.43894581023423,9.739060767001441e-09,5.281531552756398e-09,1.6675880318138087e-09,1.4815081959936497e-08,1.468729202725438e-09
9.450555829681013,9.698141186107512e-09,5.278878419435195e-09,1.6681270243264694e-09,1.4777992113542645e-08,1.4653549710855343e-09
9.462165849127796,9.737444766105539e-09,5.258762953382681e-09,1.6605034404508918e-09,1.4718283761765764e-08,1.4631894498845087e-09
9.47377586857458,9.65963753523716e-09,5.2355562815532144e-09,1.6521828076896975e-09,1.46828989010422e-08,1.4577931651722752e-09
9.48538588802136,9.6477703613029e-09,5.243272155910225e-09,1.6467892124886372e-09,1.4642356995977938e-08,1.453484116020744e-09
9.496995907468143,9.548908548381186e-09,5.219365829403698e-09,1.6450200248269416e-09,1.4599524232891694e-08,1.4546509652491385e-09
9.508605926914926,9.588259014728633e-09,5.179600935870813e-09,1.6357751902784763e-09,1.4543428678824652e-08,1.4443111558870625e-09
9.52021594636171,9.544810145690398e-09,5.179751424365724e-09,1.6369748191347897e-09,1.4508861514530263e-08,1.4468754245078801e-09
9.531825965808492,9.55748444335307e-09,5.16014766057157e-09,1.6325356669231468e-09,1.4462467398894692e-08,1.4346620434702335e-09
9.543435985255273,9.52869391258858e-09,5.153254784650026e-09,1.6294802759105845e-09,1.4415992639998424e-08,1.445895429950423e-09
9.555046004702056,9.429267447386542e-09,5.141862051206591e-09,1.6158547278180201e-09,1.4388133109778516e-08,1.434616113211623e-09
9.56665602414884,9.437752248259319e-09,5.124926376064667e-09,1.6088966695805433e-09,1.433841871416054e-08,1.4305363378217772e-09
9.578266043595622,9.429329173939192e-09,5.1146632809454306e-09,1.6082896862210544e-09,1.4304584172637277e-08,1.4180913285059542e-09
9.589876063042404,9.382646889611442e-09,5.094734442862072e-09,1.6056755738058254e-09,1.4252612866229734e-08,1.4111455605339808e-09
9.601486082489187,9.36601037208623e-09,5.080687008240839e-09,1.5986195602344148e-09,1.4214218892530029e-08,1.4138446002056743e-09
9.61309610193597,9.302439457132298e-09,5.05776777481523e-09,1.597613509698185e-09,1.416297086790631e-08,1.4154608346909811e-09
9.624706121382752,9.282619726275151e-09,5.048448707036765e-09,1.593436926605836e-09,1.4117871035905839e-08,1.402354361308733e-09
9.636316140829535,9.248109276268357e-09,5.03467001453902e-09,1.5918488641082036e-09,1.4073349775052799e-08,1.4047257538524813e-09
9.647926160276317,9.19533733059889e-09,5.005586874500077e-09,1.5839151181683353e-09,1.4052034951445431e-08,1.392840648015037e-09
9.6595361797231,9.239263564299944e-09,5.005205442397125e-09,1.5755526678461099e-09,1.4005399954305094e-08,1.3933009365443576e-09
9.671146199169883,9.181332079543363e-09,4.9793694519451985e-09,1.5736997477345826e-09,1.3951022048878136e-08,1.3923996542257164e-09
9.682756218616666,9.130408494366767e-09,4.965234801286053e-09,1.565618330337629e-09,1.3924487765686812e-08,1.389002733360684e-09
9.694366238063447,9.127048931264423e-09,4.946237368161503e-09,1.5682893904815433e-09,1.3885279164483169e-08,1.3890559483116292e-09
9.70597625751023,9.083527253561303e-09,4.9397448222838565e-09,1.5654629904730356e-09,1.3834105151745873e-08,1.379775310695441e-09
9.717586276957013,9.040260401971918e-09,4.925662674270786e-09,1.557037102177463e-09,1.3820804715204868e-08,1.3857443454678327e-09
9.729196296403796,9.077468979875318e-09,4.930145503616525e-09,1.5493785398853494e-09,1.3763098649991988e-08,1.3718675456459423e-09
9.740806315850579,9.02623533055199e-09,4.900821000348641e-09,1.5447839696830015e-09,1.3739106958894868e-08,1.3716222622426103e-09
9.75241633529736,8.998066106282137e-09,4.891203526363421e-09,1.5384765787902706e-09,1.3684853921264588e-08,1.3621527295553235e-09
9.764026354744143,9.013676711677127e-09,4.871172156413013e-09,1.5314814454690225e-09,1.3656262658077513e-08,1.3532255417197261e-09
9.775636374190926,8.954429997556583e-09,4.857722529562175e-09,1.5343055003463724e-09,1.3614680107550831e-08,1.3495023856155048e-09
9.787246393637709,8.914957622064828e-09,4.8510366474911074e-09,1.525808746705332e-09,1.3574888987209533e-08,1.3470109606719271e-09
9.79885641308449,8.900930077684488e-09,4.827077062390065e-09,1.5221229705361457e-09,1.3530116034341561e-08,1.3384937852372803e-09
9.810466432531273,8.878412681840594e-09,4.818680193397475e-09,1.5180460620248413e-09,1.3486075279212003e-08,1.340430680370424e-09
9.822076451978056,8.829499124555397e-09,4.813807783705754e-09,1.506243699553217e-09,1.345569615334078e-08,1.3372382339387065e-09
9.833686471424839,8.835175369027032e-09,4.7984214426604766e-09,1.5142706084904318e-09,1.3416452261365e-08,1.3343995108006454e-09
9.845296490871622,8.812857435996654e-09,4.7643840080319565e-09,1.5066620638205544e-09,1.3387539489463996e-08,1.3294494782514806e-09
9.856906510318403,8.780970700553375e-09,4.764517371166331e-09,1.5089881950591348e-09,1.333591874505357e-08,1.3338695373539484e-09
9.868516529765186,8.747884230163035e-09,4.751021438723622e-09,1.4899163197085618e-09,1.3303004013404596e-08,1.3213225282883686e-09
9.880126549211969,8.714225422238518e-09,4.737524089777272e-09,1.4916154173434161e-09,1.3265795155433234e-08,1.3250542623129927e-09
9.891736568658752,8.721885308669612e-09,4.723311911341728e-09,1.4885017867955684e-09,1.3232983350245734e-08,1.3153712561908227e-09
9.903346588105533,8.671588703545102e-09,4.708225244709691e-09,1.4855798257319937e-09,1.3184158738528525e-08,1.3065657570294336e-09
9.914956607552316,8.644589907620998e-09,4.695708673499285e-09,1.4823735736156583e-09,1.3173326238843026e-08,1.3068253636161463e-09
9.926566626999099,8.649609552883697e-09,4.679636336482285e-09,1.48047797952773e-09,1.3118634705904764e-08,1.2989521337640262e-09
9.938176646445882,8.64440808227644e-09,4.67721252300147e-09,1.4786627342156775e-09,1.309147531552167e-08,1.300258887931514e-09
9.949786665892665,8.590280084490633e-09,4.661689465129044e-09,1.4686796317899636e-09,1.3049144063582035e-08,1.2958649040176123e-09
9.961396685339446,8.58642356197048e-09,4.6315975273759564e-09,1.4639558278558993e-09,1.3009506521010558e-08,1.290272962432188e-09
9.97300670478623,8.540739788199931e-09,4.643568799268603e-09,1.4609564210188976e-09,1.2977401006993057e-08,1.2954149083441068e-09
9.984616724233012,8.484595949076458e-09,4.621543129417654e-09,1.4589116834864026e-09,1.2950873581698843e-08,1.2922908547797595e-09
9.996226743679795,8.463987801089594e-09,4.611372343641302e-09,1.4498778035397621e-09,1.2899296616595758e-08,1.2843441538465977e-09
10.007836763126576,8.431131620704766e-09,4.5868562967407716e-09,1.4490395606381768e-09,1.287333983811317e-08,1.2797872914718594e-09
10.01944678257336,8.427736320485609e-09,4.572107209037332e-09,1.4473151659639593e-09,1.2824276211011982e-08,1.2807279272794008e-09
10.031056802020142,8.453464993467876e-09,4.5767246463419295e-09,1.4377586783446686e-09,1.278847371156943e-08,1.2791771901314357e-09
10.042666821466925,8.419077689602678e-09,4.553029952534711e-09,1.4402743875588216e-09,1.2771193347381904e-08,1.2623741585184335e-09
10.054276840913706,8.413829270192547e-09,4.546188123408299e-09,1.4289570235900364e-09,1.2729259019563512e-08,1.2673037803201295e-09
10.06588686036049,8.389580602848889e-09,4.532274830752984e-09,1.4285400892565006e-09,1.2693242697751842e-08,1.261746315343959e-09
10.077496879807272,8.325527671891698e-09,4.517140631144995e-09,1.4236412087835086e-09,1.266201008188207e-08,1.2566874727390078e-09
10.089106899254055,8.297128161533045e-09,4.5006246770110795e-09,1.4229079530088504e-09,1.2628062353969636e-08,1.2563467699584048e-09
10.100716918700838,8.26668989713468e-09,4.503309199370351e-09,1.418369942478486e-09,1.2597828611380408e-08,1.2530424942429524e-09
10.11232693814762,8.228851573514591e-09,4.4774492948396746e-09,1.4146676447659581e-09,1.255430805401899e-08,1.2396796091025923e-09
10.123936957594402,8.224443977486408e-09,4.472401291950511e-09,1.4068858500210669e-09,1.2518607685314365e-08,1.247125810948139e-09
10.135546977041185,8.230176533724216e-09,4.45840655309685e-09,1.405500775766326e-09,1.2492903774378425e-08,1.2434564897945685e-09
10.147156996487968,8.186644480452602e-09,4.448320339909475e-09,1.3990404698321628e-09,1.2461093931757558e-08,1.2418832885752528e-09
10.15876701593475,8.16667693775783e-09,4.4372784149095936e-09,1.3965785295508753e-09,1.2436714242724738e-08,1.235570358727493e-09
10.170377035381533,8.14433872297366e-09,4.430845711216361e-09,1.3906108518508694e-09,1.2391786209540947e-08,1.2306550350088499e-09
10.181987054828316,8.140127675688242e-09,4.408884667096549e-09,1.3908983012908332e-09,1.2357445295413936e-08,1.2307962119602388e-09
10.193597074275099,8.135766563146898e-09,4.396996922759944e-09,1.3918258474316365e-09,1.2317471976852304e-08,1.2241418496065714e-09
10.205207093721882,8.077564070898666e-09,4.396752517571469e-09,1.380621474285847e-09,1.2296210076771371e-08,1.2251517086783701e-09
10.216817113168663,8.056843688664934e-09,4.379508096153229e-09,1.3789193728233872e-09,1.2259007193222624e-08,1.221335068369886e-09
10.228427132615446,8.059328319315445e-09,4.366407389675402e-09,1.3761590546324346e-09,1.2233932945110029e-08,1.2137934999903328e-09
10.240037152062229,8.002649402355764e-09,4.3619429926837195e-09,1.3772889839521527e-09,1.2193139151158959e-08,1.2141895107328227e-09
10.251647171509012,8.021353454209533e-09,4.350647983957649e-09,1.371285990700937e-09,1.2173973578272909e-08,1.2120838475420717e-09
10.263257190955793,7.983861966410839e-09,4.333847094003143e-09,1.3655968389077313e-09,1.2133427172152499e-08,1.2067050509318359e-09
10.274867210402576,7.953311559881714e-09,4.319675833038839e-09,1.3647395164902296e-09,1.210945550808222e-08,1.204086250693668e-09
10.286477229849359,7.94139698729975e-09,4.305321138972526e-09,1.361096898746905e-09,1.2077375398280986e-08,1.2013058047106782e-09
10.298087249296142,7.928889669824981e-09,4.306223574881771e-09,1.3566814572266303e-09,1.2041886570970305e-08,1.2038152045589756e-09
10.309697268742925,7.88790892727153e-09,4.2882850578271866e-09,1.3474636805478943e-09,1.2008033592491547e-08,1.1949561622453088e-09
10.321307288189706,7.889489024569268e-09,4.287518502769621e-09,1.346200974968776e-09,1.198129384147778e-08,1.1900588088293568e-09
10.332917307636489,7.874763832385668e-09,4.266921586122986e-09,1.3397900471019835e-09,1.1944586737274946e-08,1.1895306494356886e-09
10.344527327083272,7.802569138066419e-09,4.263766849892685e-09,1.343277196061269e-09,1.19208300568104e-08,1.1895777885035846e-09
10.356137346530055,7.794323299091832e-09,4.247272793302221e-09,1.3381622600027127e-09,1.1896732011259716e-08,1.18254121110643e-09
10.367747365976836,7.790213401623827e-09,4.2321749793104045e-09,1.328065281508378e-09,1.1858716065712696e-08,1.1779730708890554e-09
10.379357385423619,7.760195008010325e-09,4.2248076481940626e-09,1.33136974298083e-09,1.1822657526194584e-08,1.177599846688877e-09
10.390967404870402,7.759130521589805e-09,4.211622268573304e-09,1.3275599761881338e-09,1.1795230510694077e-08,1.1694715847746582e-09
10.402577424317185,7.723408482535144e-09,4.200228734375988e-09,1.3210007581128825e-09,1.1760942569872292e-08,1.169835556435284e-09
10.414187443763968,7.714481986539755e-09,4.197062157189001e-09,1.3220440616968045e-09,1.1737523933873361e-08,1.1631748909179936e-09
10.425797463210749,7.740910297106976e-09,4.172863705762074e-09,1.3202141928274657e-09,1.1706548001361462e-08,1.1642348495779252e-09
10.437407482657532,7.699919611687133e-09,4.169781393373468e-09,1.3108189587988198e-09,1.16870927835412e-08,1.1652222994478966e-09
10.449017502104315,7.638056379251369e-09,4.1532879226705845e-09,1.3152613497475262e-09,1.1656215184464543e-08,1.15658469863614e-09
10.460627521551098,7.66508491922981e-09,4.136130282439062e-09,1.3075323808348186e-09,1.1622892633948111e-08,1.157047386934558e-09
10.47223754099788,7.620439335877597e-09,4.131205013831378e-09,1.3005883645685728e-09,1.1578397802370945e-08,1.1507025541287948e-09
10.483847560444662,7.593570505357424e-09,4.130574853711047e-09,1.3027328687603175e-09,1.1553104315814806e-08,1.1512156498918843e-09
10.495457579891445,7.592860717370532e-09,4.121144385340879e-09,1.3022271454871183e-09,1.1524705320678959e-08,1.1465981272513017e-09
10.507067599338228,7.577658608387385e-09,4.117464368426586e-09,1.2965778156312976e-09,1.150068488307724e-08,1.1384305211512425e-09
10.518677618785011,7.527183651461577e-09,4.0811514949812774e-09,1.2905345102929037e-09,1.1476476208622927e-08,1.1431488076843906e-09
10.530287638231792,7.522078244750757e-09,4.088775415281385e-09,1.286429317448476e-09,1.1440248591038542e-08,1.1343721861474106e-09
10.541897657678575,7.524276756975429e-09,4.077127054024256e-09,1.2837971144365886e-09,1.140971978263792e-08,1.1324387211865424e-09
10.553507677125358,7.498732702422388e-09,4.060399948019387e-09,1.2819304354045452e-09,1.139253965892907e-08,1.1252775379032759e-09
10.565117696572141,7.44067326865297e-09,4.042574947819868e-09,1.273870317764091e-09,1.136214489441111e-08,1.1257572486977084e-09
10.576727716018922,7.468778990011648e-09,4.0499502429570705e-09,1.2759969215125393e-09,1.132929619414243e-08,1.1289269930145969e-09
10.588337735465705,7.438169631816422e-09,4.031294586640472e-09,1.2667623895367009e-09,1.1296975318857381e-08,1.1203931924602804e-09
10.599947754912488,7.401248105298225e-09,4.023222869570654e-09,1.267387493785994e-09,1.1273801026250516e-08,1.1256300912047606e-09
10.611557774359271,7.401985584903283e-09,4.016264150146239e-09,1.2712438329115469e-09,1.1254518983880327e-08,1.1216003268385603e-09
10.623167793806052,7.387479873798555e-09,4.0178281488462905e-09,1.262612688393766e-09,1.121313758854349e-08,1.1141165774061539e-09
10.634777813252835,7.355791684494735e-09,4.00108410512006e-09,1.2571573183630738e-09,1.1186512355811187e-08,1.1129420836081697e-09
10.646387832699618,7.3297203732392335e-09,3.984755173876091e-09,1.2517755234245967e-09,1.1163095170297065e-08,1.1077176825960695e-09
10.657997852146401,7.3270217474655165e-09,3.975252217377906e-09,1.2523442857090375e-09,1.1135920098013106e-08,1.1106724027377738e-09
10.669607871593184,7.299184639934133e-09,3.970222337935192e-09,1.2478207583829002e-09,1.1109936652936566e-08,1.1019607377717766e-09
10.681217891039966,7.279416196613445e-09,3.948597542280357e-09,1.2452819610221606e-09,1.1084717047366622e-08,1.0975022706638699e-09
10.692827910486749,7.264633875371827e-09,3.940984107103389e-09,1.2451050224508778e-09,1.1058561962734295e-08,1.1002120176439222e-09
10.704437929933531,7.246889696731296e-09,3.932340417031942e-09,1.238374188890803e-09,1.1034233099173095e-08,1.0951347231068822e-09
10.716047949380314,7.246499577579329e-09,3.929651489563632e-09,1.2400964201274076e-09,1.0996877228910273e-08,1.0914297034422283e-09
10.727657968827096,7.22067113863671e-09,3.924898427746987e-09,1.2362249338285827e-09,1.0973503142417357e-08,1.0849528227571495e-09
10.739267988273879,7.202469180760765e-09,3.908870896642084e-09,1.2354907989666778e-09,1.0949888551941135e-08,1.086831134344751e-09
10.750878007720662,7.196787622057655e-09,3.889229285088102e-09,1.2278494560655333e-09,1.0923568126260169e-08,1.0866273735271702e-09
10.762488027167445,7.179865843429865e-09,3.886842450392329e-09,1.2253839799485966e-09,1.0893566800013942e-08,1.0810690599966843e-09
10.774098046614228,7.132631216588139e-09,3.876363700136384e-09,1.224923405832262e-09,1.0863999930281652e-08,1.0826445150496702e-09
10.785708066061009,7.154786359903632e-09,3.87114928295085e-09,1.2216257581001597e-09,1.084480024382512e-08,1.0803173364680362e-09
10.797318085507792,7.113072177410174e-09,3.859628410982608e-09,1.2212980031223066e-09,1.0814718677777819e-08,1.0785023087165084e-09
10.808928104954575,7.071712912946867e-09,3.846519137898912e-09,1.213338145519102e-09,1.0787494152106052e-08,1.0712924365731194e-09
10.820538124401358,7.096046458557776e-09,3.8468936011649255e-09,1.2119578659059823e-09,1.0771718434284171e-08,1.0681221219875754e-09
10.832148143848139,7.069844241617967e-09,3.83503724108296e-09,1.2097994172127856e-09,1.0744072641381269e-08,1.071288416234747e-09
10.843758163294922,7.05347306549235e-09,3.8294471082196004e-09,1.2051276699317372e-09,1.0705661793367373e-08,1.062092070895037e-09
10.855368182741705,7.03827235643772e-09,3.821949241465076e-09,1.2018977406606148e-09,1.068656627623358e-08,1.0649343762081553e-09
10.866978202188488,7.0275982455651575e-09,3.804858510488997e-09,1.1997062352013336e-09,1.0665468037468278e-08,1.0557657352529439e-09
10.87858822163527,7.000243003907862e-09,3.7975920470909896e-09,1.1961697500308213e-09,1.0638513940562726e-08,1.0577496207207007e-09
10.890198241082052,6.9656479337805784e-09,3.783603412088979e-09,1.1961225686531224e-09,1.0615211642164361e-08,1.054143182888728e-09
10.901808260528835,6.967465395251596e-09,3.77698816200658e-09,1.193802070289458e-09,1.0587044871370067e-08,1.0540514634054629e-09
10.913418279975618,6.942533754021241e-09,3.762940098134044e-09,1.1911760141431798e-09,1.0559678759532996e-08,1.0528474150808982e-09
10.9250282994224,6.927753597107692e-09,3.755639643738642e-09,1.186066049381897e-09,1.0540918474078089e-08,1.0550505470998532e-09
10.936638318869182,6.916152546824374e-09,3.7536302792948864e-09,1.1837212949268038e-09,1.0525637727357453e-08,1.0412391702603808e-09
10.948248338315965,6.899813090075092e-09,3.74584859234898e-09,1.1776102511567853e-09,1.0496640746195413e-08,1.03790270166595e-09
10.959858357762748,6.86998733720067e-09,3.7302277947912445e-09,1.1733506698949613e-09,1.0471836681926708e-08,1.039154730366412e-09
10.971468377209531,6.8760575128505105e-09,3.73240984817397e-09,1.1759947055855433e-09,1.0434992096938756e-08,1.0378382599111355e-09
10.983078396656314,6.861982495531995e-09,3.7097509776249727e-09,1.1725747830492785e-09,1.0417776826576843e-08,1.0344402613829224e-09
10.994688416103095,6.823331138679375e-09,3.710351975615389e-09,1.174679345058774e-09,1.0391078971148083e-08,1.0353835943183577e-09
11.006298435549878,6.845757568449872e-09,3.694057719747435e-09,1.166498536122599e-09,1.0379016270558165e-08,1.0285811059460957e-09
11.017908454996661,6.789415376265179e-09,3.6909957840939414e-09,1.1643656060815008e-09,1.034229555152205e-08,1.0276101923674601e-09
11.029518474443444,6.7925573821691206e-09,3.6785667781360955e-09,1.1614025993000778e-09,1.0322130670101697e-08,1.0243516109016287e-09
11.041128493890225,6.7713492379392595e-09,3.66851665655614e-09,1.156025567658912e-09,1.0301602955392085e-08,1.0201583262969472e-09
11.052738513337008,6.7535739025493e-09,3.6627121974479496e-09,1.156471698197709e-09,1.0275219704665679e-08,1.0185505167020789e-09
11.064348532783791,6.710424721751039e-09,3.6512418287677296e-09,1.153004928704888e-09,1.0249759340538031e-08,1.0208173725961106e-09
11.075958552230574,6.71151452730397e-09,3.65373568941337e-09,1.152699971912816e-09,1.022815290313568e-08,1.0180104671663182e-09
11.087568571677355,6.7042803195135646e-09,3.6483699174412094e-09,1.1453198758842795e-09,1.0207340455677182e-08,1.02036430050828e-09
11.099178591124138,6.7091939022135995e-09,3.628008926867922e-09,1.1442205673722408e-09,1.0185485989187582e-08,1.0128198620201728e-09
11.110788610570921,6.706050927995935e-09,3.6188485953416796e-09,1.1452006575840827e-09,1.0152600981556867e-08,1.014683410613666e-09
11.122398630017704,6.693492654902526e-09,3.611852154286474e-09,1.1397489148478626e-09,1.0132979586585427e-08,1.009012404552493e-09
11.134008649464487,6.645893742257869e-09,3.605570744946144e-09,1.1403313139728864e-09,1.0105840233496171e-08,1.005345266053991e-09
11.145618668911268,6.62802672244725e-09,3.6074793649397506e-09,1.135115704468404e-09,1.0088086727406926e-08,1.007617215710051e-09
11.157228688358051,6.624022153174372e-09,3.592541060525955e-09,1.1332240938380773e-09,1.005987015383084e-08,1.0002729575687039e-09
11.168838707804834,6.583614435447744e-09,3.576427655844577e-09,1.1284036984299075e-09,1.0039567144124127e-08,9.99646545969395e-10
11.180448727251617,6.600740210868578e-09,3.5759657183513012e-09,1.1243250661266237e-09,1.0021351544971014e-08,9.918047341825984e-10
11.192058746698399,6.580942737316169e-09,3.5634220024638558e-09,1.1237603062767624e-09,9.99559891206437e-09,9.950286162322104e-10
11.203668766145181,6.549173477888275e-09,3.5679000443815606e-09,1.1219448930093499e-09,9.974122494973392e-09,9.938946951229092e-10
11.215278785591964,6.528665569928745e-09,3.5510323385907237e-09,1.1225921735847056e-09,9.945534388733164e-09,9.866079090160107e-10
11.226888805038747,6.542320247701805e-09,3.542266912136692e-09,1.1158646683595998e-09,9.924050925053284e-09,9.881617613818294e-10
11.23849882448553,6.535876151140542e-09,3.529712435930415e-09,1.1164296049651216e-09,9.904583763912285e-09,9.872024812989936e-10
11.250108843932312,6.496568992366561e-09,3.5254540415155838e-09,1.11228789756624e-09,9.880530554168252e-09,9.837223526326091e-10
11.261718863379095,6.491241859364191e-09,3.5119216795316483e-09,1.1101070972369772e-09,9.86133837964463e-09,9.873037021865815e-10
11.273328882825878,6.463780131565621e-09,3.5208227385175563e-09,1.1090975047545418e-09,9.841016724339352e-09,9.761757847399212e-10
11.28493890227266,6.458757184643829e-09,3.5014128044460605e-09,1.1055103077266851e-09,9.82267795283851e-09,9.823825890548463e-10
11.296548921719442,6.436689069743871e-09,3.500416706616093e-09,1.1012450296507578e-09,9.80002833525436e-09,9.720423447165321e-10
11.308158941166225,6.4366819322307265e-09,3.4946692098177666e-09,1.0989754464091596e-09,9.778316726356611e-09,9.74510763278772e-10
11.319768960613008,6.422642103753116e-09,3.4790833187819247e-09,1.0971263274979748e-09,9.75538158754077e-09,9.734147273372477e-10
11.33137898005979,6.403280447841261e-09,3.4807010123101917e-09,1.0932648721255258e-09,9.730936809330927e-09,9.678520328072987e-10
11.342988999506574,6.39825108704314e-09,3.466080985228487e-09,1.0923973745049345e-09,9.714079552907955e-09,9.643835576596218e-10
11.354599018953355,6.346520020272751e-09,3.4578290709939403e-09,1.0923547498291034e-09,9.693155518821146e-09,9.616123636291355e-10
11.366209038400138,6.350796110674277e-09,3.4498236342912697e-09,1.0900410547690319e-09,9.67114680496292e-09,9.603733146742081e-10
11.37781905784692,6.375225154036526e-09,3.4444710494873223e-09,1.0862760488777211e-09,9.653835976026028e-09,9.597795266353727e-10
11.389429077293704,6.342758184564363e-09,3.4345656152040655e-09,1.0826870725878346e-09,9.629523013304793e-09,9.53540145021069e-10
11.401039096740485,6.3259066490224205e-09,3.428777064242335e-09,1.078006126503301e-09,9.60574656496743e-09,9.580478069171913e-10
11.412649116187268,6.31494673197626e-09,3.423376715590114e-09,1.0792603925804837e-09,9.58483321173287e-09,9.522731576462978e-10
11.42425913563405,6.259875102749811e-09,3.4152318628524186e-09,1.0810068810869618e-09,9.566766278418423e-09,9.52865139693442e-10
11.435869155080834,6.2761067795942405e-09,3.406344720744611e-09,1.0756744390480987e-09,9.547676643210959e-09,9.521872035887327e-10
11.447479174527617,6.268974254677717e-09,3.406929528691611e-09,1.0722274943874079e-09,9.518807217980935e-09,9.464967890634898e-10
11.459089193974398,6.235624224307917e-09,3.3878656950559006e-09,1.0691044287795796e-09,9.508068869609585e-09,9.462897603081382e-10
11.470699213421181,6.239165142295103e-09,3.3875327357922997e-09,1.0682660579179513e-09,9.48193383620064e-09,9.416599256124948e-10
11.482309232867964,6.228278874633804e-09,3.3788551330792564e-09,1.066083517580521e-09,9.466933098276964e-09,9.382935552713062e-10
11.493919252314747,6.2046307980866905e-09,3.3683497672101343e-09,1.0629724503923236e-09,9.443278266966402e-09,9.395799343635439e-10
11.505529271761528,6.221512477897454e-09,3.3669308095773134e-09,1.0567666378960725e-09,9.42238704805342e-09,9.356363022382262e-10
11.517139291208311,6.194641313366961e-09,3.3490133826505278e-09,1.0576948409090206e-09,9.407642134872125e-09,9.355610039949857e-10
11.528749310655094,6.170627662521919e-09,3.3523366313921716e-09,1.0579558402376556e-09,9.386534604339549e-09,9.347883452290705e-10
11.540359330101877,6.152842468643295e-09,3.3390461656830698e-09,1.0539218048731917e-09,9.361379101317689e-09,9.304933379196891e-10
11.55196934954866,6.1394156675288395e-09,3.3372622855285674e-09,1.0516925233564135e-09,9.33970155978749e-09,9.295754205234972e-10
11.563579368995441,6.1386875891841876e-09,3.325828179316784e-09,1.0503848437274168e-09,9.319822043446334e-09,9.270090118764404e-10
11.575189388442224,6.111601371402077e-09,3.317345153975837e-09,1.046462228548648e-09,9.30425959516998e-09,9.260837110215612e-10
11.586799407889007,6.104331114368285e-09,3.314385258286645e-09,1.0426942355634825e-09,9.28698860620483e-09,9.253155557737528e-10
11.59840942733579,6.0787289253941725e-09,3.3038109727575447e-09,1.0435508855069977e-09,9.265072280584682e-09,9.196825558664979e-10
11.610019446782571,6.07452145376042e-09,3.3016550348175784e-09,1.0412849300962422e-09,9.2516558526726e-09,9.217608550575748e-10
11.621629466229354,6.086757373954245e-09,3.2943371691761265e-09,1.0354670168979893e-09,9.22933463954991e-09,9.139990181893648e-10
11.633239485676137,6.054123700370867e-09,3.285003004338494e-09,1.0303541248339087e-09,9.210899049556466e-09,9.140975528168315e-10
11.64484950512292,6.042523820323821e-09,3.2775079737834162e-09,1.0336622086155536e-09,9.190015658688648e-09,9.11746634204176e-10
11.656459524569701,6.03494213096864e-09,3.2702485224290233e-09,1.0322173690914162e-09,9.164779314488435e-09,9.08157513567314e-10
11.668069544016484,6.019846248497627e-09,3.2662910799430955e-09,1.031238398931848e-09,9.147841042071039e-09,9.106259002274599e-10
11.679679563463267,6.002951150876136e-09,3.253422338301291e-09,1.03073718274152e-09,9.126110486909007e-09,9.033555311199155e-10
11.69128958291005,6.00163019019975e-09,3.2593038071086517e-09,1.0231900575844727e-09,9.122554401842408e-09,9.093844292913785e-10
11.702899602356833,5.960086806137466e-09,3.2397202094323957e-09,1.0245097991433293e-09,9.087946710906121e-09,9.08018125976837e-10
11.714509621803614,5.956450987122363e-09,3.2419490170844242e-09,1.0204610936025688e-09,9.07759194359234e-09,9.055440216694803e-10
11.726119641250397,5.955983774706505e-09,3.2303266882063505e-09,1.0154592134000479e-09,9.05306342951472e-09,9.015499377544205e-10
11.73772966069718,5.940590959492648e-09,3.2247273354460697e-09,1.01625239725417e-09,9.033632092292644e-09,9.004935442943217e-10
11.749339680143963,5.94596556293419e-09,3.226863005990763e-09,1.0127018024390742e-09,9.011457638501711e-09,9.014639374133809e-10
11.760949699590745,5.897742912333878e-09,3.2113406977151808e-09,1.0121259477380842e-09,9.001769025700986e-09,8.926097987991102e-10
11.772559719037528,5.9110687647089475e-09,3.205034840331239e-09,1.0089813946963704e-09,8.983343204217169e-09,8.916616011807216e-10
11.78416973848431,5.906404209501633e-09,3.192698103367437e-09,1.007736294765433e-09,8.9634494203925e-09,8.900530141749193e-10
11.795779757931093,5.874239721074885e-09,3.192259261726712e-09,1.0082680352453537e-09,8.940278014544029e-09,8.853027876375166e-10
11.807389777377876,5.867876904243037e-09,3.1810214518050527e-09,1.0034534122273188e-09,8.924565672330422e-09,8.799839318903387e-10
11.818999796824658,5.8554716094442006e-09,3.176181859460208e-09,1.001673932276703e-09,8.903624595779937e-09,8.793333738941174e-10
11.83060981627144,5.844589326692002e-09,3.1624487048020535e-09,9.993611260804647e-10,8.892332526862604e-09,8.833222723706744e-10
11.842219835718224,5.8343288651725894e-09,3.1648034319729865e-09,9.983480580866469e-10,8.879834312484666e-09,8.810618471385364e-10
11.853829855165007,5.834703838597108e-09,3.158582895693806e-09,9.98010376637278e-10,8.852900600877251e-09,8.784073319033157e-10
11.865439874611788,5.813647519680035e-09,3.15619859107426e-09,9.92243822522873e-10,8.828000047770018e-09,8.772471045691972e-10
11.87704989405857,5.794355691971322e-09,3.1491665767439866e-09,9.914961829580912e-10,8.815083326040377e-09,8.757081876424044e-10
11.888659913505354,5.777418765779547e-09,3.131530300833524e-09,9.901993467106608e-10,8.803126143740669e-09,8.779996072075323e-10
11.900269932952137,5.762162056722805e-09,3.1336653011915274e-09,9.893710566666173e-10,8.782383629471651e-09,8.749954043114633e-10
11.91187995239892,5.77012355817606e-09,3.1237713821081564e-09,9.840899183161154e-10,8.762686903975987e-09,8.705859459140536e-10
11.9234899718457,5.742545193376313e-09,3.124805077039783e-09,9.817646806511358e-10,8.750499027132159e-09,8.705452490181877e-10
11.935099991292484,5.748483650772953e-09,3.121832039340335e-09,9.824973510872678e-10,8.728919408513484e-09,8.679337167750136e-10
11.946710010739267,5.7277381397623794e-09,3.1073837904426378e-09,9.785677435287572e-10,8.710597314164191e-09,8.636903970604882e-10
11.95832003018605,5.7176612339471696e-09,3.103508234688443e-09,9.778663654055308e-10,8.69535790550289e-09,8.625860854387271e-10
11.969930049632831,5.709902355441418e-09,3.093871215069088e-09,9.784331383305647e-10,8.685862906401428e-09,8.618483641667559e-10
11.981540069079614,5.706393405931163e-09,3.090358980965053e-09,9.738950358428218e-10,8.669254254823522e-09,8.578573105234722e-10
11.993150088526397,5.685663661240435e-09,3.094572642479645e-09,9.753069392862453e-10,8.650724179446237e-09,8.584335722208233e-10
12.00476010797318,5.657527972051015e-09,3.0809524427931916e-09,9.6991112133345e-10,8.633516151233545e-09,8.574372935553664e-10
12.016370127419963,5.658002470060735e-09,3.0782937816191903e-09,9.703924187589694e-10,8.609478052896463e-09,8.531817474352075e-10
12.027980146866744,5.646035159461299e-09,3.065238858420097e-09,9.678776659582298e-10,8.59827154114038e-09,8.522203230450192e-10
12.039590166313527,5.62811379710711e-09,3.0604776938194746e-09,9.625749232437029e-10,8.580580510319946e-09,8.526515163284955e-10
12.05120018576031,5.640323391201409e-09,3.0588243535661524e-09,9.598361610258315e-10,8.560516888333802e-09,8.512091476319969e-10
12.062810205207093,5.6281509567408984e-09,3.0510279316427745e-09,9.63286099151031e-10,8.548277121291687e-09,8.49928456675479e-10
12.074420224653874,5.604686666854175e-09,3.0446180090265807e-09,9.5727345079926e-10,8.530293748915804e-09,8.446684963569161e-10
12.086030244100657,5.5965113503026995e-09,3.0341691336257764e-09,9.592967797456247e-10,8.511532395874215e-09,8.428581516357223e-10
12.09764026354744,5.583495917104496e-09,3.02476093357189e-09,9.54805370852091e-10,8.49264425464476e-09,8.401761990846042e-10
12.109250282994223,5.597734553514873e-09,3.027393761048731e-09,9.521755917440428e-10,8.479916482142213e-09,8.412356230750038e-10
12.120860302441006,5.56279383144992e-09,3.018407200199654e-09,9.50676520194164e-10,8.455960515059101e-09,8.406776011939352e-10
12.132470321887787,5.5655724999423515e-09,3.0173669731607364e-09,9.474837267572886e-10,8.449261987623505e-09,8.37698524727569e-10
12.14408034133457,5.541030168417638e-09,3.0058196371429458e-09,9.467353303230414e-10,8.41711477264989e-09,8.374621385681141e-10
12.155690360781353,5.525997862127653e-09,3.000025830740797e-09,9.469998065495026e-10,8.41390134699574e-09,8.384670665451496e-10
12.167300380228136,5.496506039571743e-09,2.9959476818422174e-09,9.418945607421133e-10,8.391012049246081e-09,8.347147862386556e-10
12.178910399674917,5.502861762801003e-09,2.991059683109725e-09,9.434230928388435e-10,8.380134550655604e-09,8.313518676964278e-10
12.1905204191217,5.5002420525197095e-09,2.987454468804275e-09,9.405783648697878e-10,8.359294887264769e-09,8.324256900053492e-10
12.202130438568483,5.471365907609812e-09,2.9783598880507797e-09,9.401273332361583e-10,8.342112635325093e-09,8.325620804228986e-10
12.213740458015266,5.493863761953228e-09,2.9677114568300977e-09,9.397812434130409e-10,8.331892413320675e-09,8.309003204606253e-10
12.225350477462047,5.483295850521503e-09,2.9692900967881386e-09,9.355988740694849e-10,8.312696322815066e-09,8.297386199316917e-10
12.23696049690883,5.456468416873043e-09,2.9571079593291147e-09,9.351457886000368e-10,8.301889912711531e-09,8.265388503707328e-10
12.248570516355613,5.463159641601345e-09,2.956488717091851e-09,9.302292906892362e-10,8.282171162743785e-09,8.271440737322404e-10
12.260180535802396,5.432389397369973e-09,2.9511171715466367e-09,9.281719497174377e-10,8.269127207665812e-09,8.178072118789908e-10
12.27179055524918,5.430099408743154e-09,2.9478356799360302e-09,9.302428929095858e-10,8.252807856403973e-09,8.192234701161849e-10
12.28340057469596,5.417751033036268e-09,2.9330578092072274e-09,9.249893083687112e-10,8.238562039236139e-09,8.18420745029109e-10
12.295010594142743,5.408910725957629e-09,2.938883657317498e-09,9.26308870760136e-10,8.224244649851949e-09,8.172754618785482e-10
12.306620613589526,5.391061862829323e-09,2.9297795049547064e-09,9.211314986760331e-10,8.204027401424574e-09,8.145362666525091e-10
12.31823063303631,5.382955121800682e-09,2.927968600264283e-09,9.242934013764635e-10,8.193482579279815e-09,8.13634172344447e-10
12.32984065248309,5.383473783324567e-09,2.9155788380999936e-09,9.20275095648004e-10,8.17156764764073e-09,8.142825718183238e-10
12.341450671929874,5.367405861139513e-09,2.909832948662809e-09,9.181739095873353e-10,8.161078775702135e-09,8.125270319166038e-10
12.353060691376657,5.364917636918474e-09,2.9066811509129833e-09,9.155022138460428e-10,8.147339844932576e-09,8.142611829184563e-10
12.36467071082344,5.3423889379566505e-09,2.9009180424861934e-09,9.164724174338298e-10,8.128661275588126e-09,8.072383603426982e-10
12.376280730270222,5.333365376195053e-09,2.8933593542369418e-09,9.097882868991311e-10,8.115153556924862e-09,8.083582219057309e-10
12.387890749717004,5.315929648946348e-09,2.8894125078330665e-09,9.12464739550034e-10,8.098075065949749e-09,8.037957117893041e-10
12.399500769163787,5.310547387352647e-09,2.885476727811637e-09,9.092299771365535e-10,8.08603579870416e-09,8.051237725301319e-10
12.41111078861057,5.3087708186123855e-09,2.8805455133008907e-09,9.090989942840588e-10,8.067972408201487e-09,8.02030889229592e-10
12.422720808057353,5.29896302284496e-09,2.8723586573240054e-09,9.065316214834158e-10,8.056758727081465e-09,7.989628026193238e-10
12.434330827504134,5.278891885026211e-09,2.8704487274587337e-09,9.039877006513425e-10,8.035977580712273e-09,7.98980269130858e-10
12.445940846950917,5.270627859580961e-09,2.8670398304064004e-09,9.041970886081519e-10,8.023395683466637e-09,7.986883202573266e-10
12.4575508663977,5.267245716128533e-09,2.859590826252389e-09,9.019189974299604e-10,8.012375462079944e-09,7.967392722880421e-10
12.469160885844483,5.2561903456695154e-09,2.8585415003493866e-09,8.997681187747038e-10,7.999428215860593e-09,7.980317569726867e-10
12.480770905291266,5.240143923714156e-09,2.8451025576739767e-09,8.959745890145395e-10,7.977919638985303e-09,7.906920536840717e-10
12.492380924738047,5.228864183478645e-09,2.8407327478875292e-09,8.961893448006839e-10,7.969449764438893e-09,7.924062995763748e-10
12.50399094418483,5.2393694083898416e-09,2.8395073799364127e-09,8.943397371836861e-10,7.951364268495465e-09,7.902906193735143e-10
12.515600963631613,5.2212246409105686e-09,2.8311420907870225e-09,8.938647164690056e-10,7.935324893852925e-09,7.869073059480319e-10
12.527210983078396,5.209555525847816e-09,2.8257635165128666e-09,8.937689905449455e-10,7.92448170665138e-09,7.867896979087253e-10
12.538821002525177,5.206181998695286e-09,2.8154840772216404e-09,8.90300660389673e-10,7.909920960069084e-09,7.841902183799552e-10
12.55043102197196,5.193952254696485e-09,2.8216442146408126e-09,8.858523366671496e-10,7.89720673041943e-09,7.862775655394606e-10
12.562041041418743,5.1774456811925164e-09,2.809822352478994e-09,8.87222947741011e-10,7.876364125489755e-09,7.830486763777308e-10
12.573651060865526,5.175442175204432e-09,2.810317539714116e-09,8.850146736033664e-10,7.85768252684328e-09,7.808979713750414e-10
12.585261080312309,5.1634045382814005e-09,2.7963690704319352e-09,8.831308002559231e-10,7.852467343626703e-09,7.81435055887505e-10
12.59687109975909,5.1469888127216195e-09,2.7985260426778024e-09,8.822712494765436e-10,7.837464912552205e-09,7.766897826761958e-10
12.608481119205873,5.146997639627792e-09,2.7880337717516778e-09,8.785424700108489e-10,7.82521446998064e-09,7.755290260089583e-10
12.620091138652656,5.135689780088601e-09,2.7855688695008863e-09,8.779964891135663e-10,7.808434462709241e-09,7.725241260963772e-10
12.631701158099439,5.122752578041696e-09,2.7776807060666436e-09,8.777796661635897e-10,7.797262425460645e-09,7.75719593671427e-10
12.64331117754622,5.124750962960264e-09,2.7783452469472488e-09,8.765897152856368e-10,7.773853194209997e-09,7.755373061329288e-10
12.654921196993003,5.1220800000588326e-09,2.772496484930761e-09,8.740882295912673e-10,7.768123391406398e-09,7.714474470385074e-10
12.666531216439786,5.096619774301648e-09,2.766428554356756e-09,8.722447725654639e-10,7.751983752301848e-09,7.690054779628556e-10
12.678141235886569,5.100469783991531e-09,2.7644424548510685e-09,8.71905887357658e-10,7.73739710402416e-09,7.667467381509843e-10
12.689751255333352,5.073156204563658e-09,2.755621556441329e-09,8.680369238284745e-10,7.727573956554758e-09,7.702694466466082e-10
12.701361274780133,5.065211411419171e-09,2.7519035315178696e-09,8.711967416943232e-10,7.709619471701774e-09,7.673890097077965e-10
12.712971294226916,5.064331456822103e-09,2.748675212049104e-09,8.655316703117542e-10,7.695592668226008e-09,7.622716300207152e-10
12.7245813136737,5.046675884454679e-09,2.7433638153586267e-09,8.656165561754425e-10,7.68418015342003e-09,7.616815559113822e-10
12.736191333120482,5.041836751826689e-09,2.734442376725143e-09,8.605252936075355e-10,7.670645705838634e-09,7.617524352438416e-10
12.747801352567263,5.029452288413112e-09,2.724517227548773e-09,8.588598319719993e-10,7.657128188650968e-09,7.623232884858882e-10
12.759411372014046,5.025190132694151e-09,2.7230511257353147e-09,8.620367704625566e-10,7.64613447248025e-09,7.58188087899943e-10
12.77102139146083,5.01784661294341e-09,2.7177915777179253e-09,8.595551080000766e-10,7.632078656533342e-09,7.591720516382703e-10
12.782631410907612,5.0163211548763164e-09,2.7197291047252248e-09,8.564256290433101e-10,7.618448556840721e-09,7.568634657762406e-10
12.794241430354393,5.010656783304863e-09,2.7109191951517126e-09,8.579103704874322e-10,7.607934330152988e-09,7.542227643245207e-10
12.805851449801176,4.995308404638474e-09,2.7074482143934663e-09,8.534308923881972e-10,7.595627685024657e-09,7.53864729507662e-10
12.81746146924796,4.975240004011105e-09,2.7006004665098204e-09,8.532457588840373e-10,7.57527459582907e-09,7.533177346925285e-10
12.829071488694742,4.964839311338646e-09,2.703057663688439e-09,8.522884081856059e-10,7.562237135364355e-09,7.522924527036207e-10
12.840681508141525,4.983065250095917e-09,2.6933022139799774e-09,8.500743361962015e-10,7.552814408041638e-09,7.490471909510201e-10
12.852291527588307,4.956061949696927e-09,2.686086520105818e-09,8.471643976302638e-10,7.541858280424202e-09,7.513587660587694e-10
12.86390154703509,4.95209130090468e-09,2.6817168291938743e-09,8.466943273829961e-10,7.523678678727353e-09,7.477010654991811e-10
12.875511566481872,4.944954400855419e-09,2.680764556224187e-09,8.468522188701676e-10,7.513210734948747e-09,7.448606736347556e-10
12.887121585928655,4.930927044492889e-09,2.673572606015068e-09,8.436546446854881e-10,7.4989600978014e-09,7.468208123948982e-10
12.898731605375437,4.930852905054764e-09,2.677298897710827e-09,8.423700800740079e-10,7.4873195792228e-09,7.440674311307494e-10
12.91034162482222,4.911919465178291e-09,2.6672405457885834e-09,8.435964469936195e-10,7.474048522222346e-09,7.451838343276067e-10
12.921951644269003,4.900317849317052e-09,2.664424405383478e-09,8.402401796819046e-10,7.465902758277117e-09,7.399269248619545e-10
12.933561663715786,4.914456150039283e-09,2.657421167248368e-09,8.382574748015403e-10,7.449646967906448e-09,7.40075231140478e-10
12.945171683162568,4.875706296539937e-09,2.6530369268067474e-09,8.382906628918156e-10,7.433737043347554e-09,7.391074551885838e-10
12.95678170260935,4.8839512606358745e-09,2.647316827670406e-09,8.3497873634784e-10,7.4208805583339215e-09,7.366447494980295e-10
12.968391722056133,4.879526969518361e-09,2.64506488741069e-09,8.332441545346442e-10,7.4116945145762036e-09,7.35450967606119e-10
12.980001741502916,4.856184259010256e-09,2.641460568008087e-09,8.336649715130114e-10,7.402393543538761e-09,7.351986755929703e-10
12.991611760949699,4.8485495396432624e-09,2.6338489229990737e-09,8.308579106033823e-10,7.385275067417873e-09,7.366751792942265e-10
13.00322178039648,4.854945823316066e-09,2.6300683191961858e-09,8.302293293294179e-10,7.371520317807088e-09,7.321823635192403e-10
13.014831799843263,4.833072270991837e-09,2.629404093511405e-09,8.284045641540632e-10,7.3612577101624415e-09,7.32154993328658e-10
13.026441819290046,4.837688391983497e-09,2.624366925298973e-09,8.266988733505943e-10,7.350556336793637e-09,7.294455957274484e-10
13.038051838736829,4.8303645680951025e-09,2.615256842727255e-09,8.269864529234056e-10,7.3356134293166006e-09,7.287523090528155e-10
13.049661858183612,4.812027941387345e-09,2.613388195663575e-09,8.237799091332652e-10,7.324856027370288e-09,7.289400316512631e-10
13.061271877630393,4.8072035948912895e-09,2.6108868232828654e-09,8.222882352545227e-10,7.315169914064776e-09,7.240397992599195e-10
13.072881897077176,4.8009843054971704e-09,2.6072427385357737e-09,8.203269339874334e-10,7.2972755848120235e-09,7.254681419544369e-10
13.084491916523959,4.8037832511294894e-09,2.5992748846103367e-09,8.193654365103068e-10,7.2863943165802595e-09,7.237995217116924e-10
13.096101935970742,4.782010156627618e-09,2.6021402301532074e-09,8.179738346940303e-10,7.275004539696505e-09,7.229314144134898e-10
13.107711955417523,4.78124233739482e-09,2.592857275127167e-09,8.149797986292833e-10,7.267364838541947e-09,7.201273932069261e-10
13.119321974864306,4.771322261729234e-09,2.5853119315747097e-09,8.129396704454265e-10,7.2507241962473095e-09,7.216050261400816e-10
13.130931994311089,4.757672260350008e-09,2.578050878141545e-09,8.129688961807346e-10,7.240640020632352e-09,7.176811055751982e-10
13.142542013757872,4.7490382091812885e-09,2.5794549439864736e-09,8.111775850535815e-10,7.226876230433043e-09,7.200415986314804e-10
13.154152033204655,4.761674567012332e-09,2.5778841241130658e-09,8.132064197915027e-10,7.210826672881269e-09,7.173639217421903e-10
13.165762052651436,4.7307994929962106e-09,2.5739036497223828e-09,8.088334070334829e-10,7.205756085750882e-09,7.160268433570634e-10
13.177372072098219,4.718841077964183e-09,2.562797966834092e-09,8.107288066173059e-10,7.1940532535391164e-09,7.139640227797508e-10
13.188982091545002,4.718023563795223e-09,2.563172431084569e-09,8.085564274023724e-10,7.182080979957313e-09,7.119449888100523e-10
13.200592110991785,4.707279501131545e-09,2.5571486138726402e-09,8.081207006963034e-10,7.169966143838e-09,7.112338936966681e-10
13.212202130438566,4.70578563412435e-09,2.5496735927586072e-09,8.064736750319196e-10,7.159695512213979e-09,7.103903734240531e-10
13.22381214988535,4.693225438280947e-09,2.5489852968685097e-09,8.046510106225724e-10,7.149084008743761e-09,7.083695030599365e-10
13.235422169332132,4.684810470799676e-09,2.54269176434817e-09,8.015728470723897e-10,7.129456445115073e-09,7.072970587584265e-10
13.247032188778915,4.683078814970366e-09,2.541737830563314e-09,8.014045503749165e-10,7.1193755403900875e-09,7.073859555715252e-10
13.258642208225696,4.669293243308681e-09,2.5334334353531363e-09,8.011024630235687e-10,7.116663457980357e-09,7.041787641115478e-10
13.27025222767248,4.662902457752134e-09,2.5312713986348403e-09,7.976162258791749e-10,7.095397283754326e-09,7.047094241556847e-10
13.281862247119262,4.6662165441737945e-09,2.526993438283285e-09,7.976301228050058e-10,7.0841602402790724e-09,7.026904605702057e-10
13.293472266566045,4.644608321185237e-09,2.5236144803420473e-09,7.953838425792491e-10,7.07310134845211e-09,7.023743126738194e-10
13.305082286012828,4.64240123160627e-09,2.5170176339677195e-09,7.923423775667591e-10,7.065362107349993e-09,7.043828884084297e-10
13.31669230545961,4.631471390213962e-09,2.5152044690255564e-09,7.952284956522586e-10,7.051942918767104e-09,7.02217647698123e-10
13.328302324906392,4.637735098260689e-09,2.5096956130376746e-09,7.934597233299271e-10,7.0381117094731775e-09,7.021245817228753e-10
13.339912344353175,4.629726186893911e-09,2.5058752309843214e-09,7.919250927739878e-10,7.031993743608589e-09,6.967566073687684e-10
13.351522363799958,4.603355387918502e-09,2.5024259110640808e-09,7.880721667195693e-10,7.017299508659764e-09,6.982784223218801e-10
13.36313238324674,4.607161674535715e-09,2.4996389335676948e-09,7.877792558983132e-10,7.011088597571068e-09,6.975618850388523e-10
13.374742402693522,4.602417301560431e-09,2.4941524112219235e-09,7.874916112799936e-10,6.999779588606364e-09,6.953738690296077e-10
13.386352422140305,4.577599218604124e-09,2.496216167961346e-09,7.864009457633763e-10,6.987790183938668e-09,6.951424896998298e-10
13.397962441587088,4.5846276042150326e-09,2.487847200378139e-09,7.848383004451855e-10,6.97280082626826e-09,6.893186862027575e-10
13.409572461033871,4.589715680307089e-09,2.4889204584595847e-09,7.821502616917022e-10,6.960925169355449e-09,6.940130942350096e-10
13.421182480480653,4.572483128323631e-09,2.4771994600414915e-09,7.815169841202565e-10,6.956936129943171e-09,6.887537948794439e-10
13.432792499927436,4.565187588700032e-09,2.4767647670899215e-09,7.806095825190033e-10,6.943701096382984e-09,6.90961477986899e-10
13.444402519374218,4.566997914982777e-09,2.4730457138000123e-09,7.794093399494364e-10,6.929725793165871e-09,6.869800272863187e-10
13.456012538821001,4.556672252809348e-09,2.466868983299693e-09,7.793205261902171e-10,6.918095030412322e-09,6.876785517459272e-10
13.467622558267783,4.549683058857986e-09,2.467104826627877e-09,7.769395679112449e-10,6.909583075913096e-09,6.882976968173406e-10
13.479232577714566,4.539330355865334e-09,2.457335761711139e-09,7.763667025503455e-10,6.8970368951511275e-09,6.857945386712457e-10
13.490842597161349,4.535493455900313e-09,2.457847520730743e-09,7.75771150967657e-10,6.888839702468471e-09,6.83536042023737e-10
13.502452616608132,4.530690792303383e-09,2.4552005044332465e-09,7.737338974620463e-10,6.8773146576650554e-09,6.860117577971974e-10
13.514062636054915,4.506644478247214e-09,2.448350635129555e-09,7.714073105970136e-10,6.868505603613835e-09,6.805825512333768e-10
13.525672655501696,4.49642171051941e-09,2.4470316844780254e-09,7.72584704385245e-10,6.853267161498489e-09,6.822635156112423e-10
13.537282674948479,4.499695374011374e-09,2.443106211251472e-09,7.698352461634143e-10,6.846192462063225e-09,6.77079017393414e-10
13.548892694395262,4.4925717612810115e-09,2.4339138687093112e-09,7.685316305256993e-10,6.8358804580070685e-09,6.794376334836079e-10
13.560502713842045,4.492314559209988e-09,2.438715599072729e-09,7.672071750753762e-10,6.826241999038633e-09,6.755888284057003e-10
13.572112733288826,4.481900140087536e-09,2.429695726941521e-09,7.679997261514035e-10,6.8182046890065514e-09,6.766390571954533e-10
13.583722752735609,4.468244039503626e-09,2.4272646660069863e-09,7.663800669317924e-10,6.802667574213982e-09,6.766740460538482e-10
13.595332772182392,4.472915897040087e-09,2.421329405851351e-09,7.647208237612312e-10,6.798611039513298e-09,6.742946230015337e-10
13.606942791629175,4.461005781455178e-09,2.4229092599290786e-09,7.614517322337234e-10,6.781957238482572e-09,6.755753031349021e-10
13.618552811075958,4.454627747045596e-09,2.4162343569695196e-09,7.626701296624057e-10,6.77268575731746e-09,6.726595791172486e-10
13.630162830522739,4.440620312585882e-09,2.411411650065686e-09,7.59545473099411e-10,6.762007808471003e-09,6.7162231228956e-10
13.641772849969522,4.4363129680356695e-09,2.4107201843733867e-09,7.598175335780894e-10,6.751925548511548e-09,6.722711373017632e-10
13.653382869416305,4.438452059177775e-09,2.4090196466582076e-09,7.60854672864968e-10,6.741154095795183e-09,6.693671273982715e-10
13.664992888863088,4.428405764796761e-09,2.4043295776980208e-09,7.571022249214434e-10,6.731522238320544e-09,6.707407569129944e-10
13.676602908309869,4.423728653947876e-09,2.3945850718839583e-09,7.555705827352398e-10,6.718769721045468e-09,6.683625229310325e-10
13.688212927756652,4.421365682932823e-09,2.3984513468223015e-09,7.543314453770382e-10,6.711176565771029e-09,6.6604273221943e-10
13.699822947203435,4.411674555670275e-09,2.387849098222693e-09,7.544316199032623e-10,6.700502620200136e-09,6.646717044161515e-10
13.711432966650218,4.394537610733135e-09,2.3883169179045648e-09,7.544804622736013e-10,6.690123358690106e-09,6.631613816117378e-10
13.723042986097001,4.3845914421417905e-09,2.383788899678992e-09,7.523811948552588e-10,6.6788149902462605e-09,6.632066681764712e-10
13.734653005543782,4.38851014448863e-09,2.377822181223085e-09,7.50258573656681e-10,6.6730058739307675e-09,6.628955007325787e-10
13.746263024990565,4.378995122926054e-09,2.3777136928666686e-09,7.491220348742332e-10,6.655290585539722e-09,6.644416006341298e-10
13.757873044437348,4.370360020397773e-09,2.373731462091022e-09,7.490063435988419e-10,6.651867732000509e-09,6.607616464050787e-10
13.769483063884131,4.375535289103481e-09,2.367379562516302e-09,7.471480776233796e-10,6.639570151080613e-09,6.616449913478923e-10
13.781093083330912,4.355141467104965e-09,2.366914027217414e-09,7.456243241544694e-10,6.631589162109463e-09,6.587753521045446e-10
13.792703102777695,4.358126850714948e-09,2.3642768595100627e-09,7.438527012718788e-10,6.616983830421128e-09,6.580618989821683e-10
13.804313122224478,4.3440689815253945e-09,2.358704874416139e-09,7.447737715223422e-10,6.610466151134544e-09,6.592594584032444e-10
13.815923141671261,4.335233191194784e-09,2.3558880108095677e-09,7.426776541633165e-10,6.59788878581349e-09,6.559902421124929e-10
13.827533161118042,4.330533207184931e-09,2.350019878854299e-09,7.408830174770644e-10,6.591388768146492e-09,6.545549401907018e-10
13.839143180564825,4.325851049001164e-09,2.350237162307446e-09,7.376869758545117e-10,6.5807286741726096e-09,6.534887494420064e-10
13.850753200011608,4.3256624815751186e-09,2.345090475467032e-09,7.370387231744782e-10,6.5706150577708096e-09,6.526360636670533e-10
13.862363219458391,4.321102979258973e-09,2.343314527474193e-09,7.381695294795495e-10,6.562805569646076e-09,6.507289841348975e-10
13.873973238905174,4.32137032609265e-09,2.3382878509149986e-09,7.371145652132345e-10,6.549737711949154e-09,6.502054209037356e-10
13.885583258351955,4.293937650239989e-09,2.3345987835093813e-09,7.35946178582539e-10,6.5439221414725055e-09,6.503485178668081e-10
13.897193277798738,4.285471438816081e-09,2.3307935533886284e-09,7.347385657235138e-10,6.533291323158819e-09,6.483639072654975e-10
13.908803297245521,4.293543427133194e-09,2.3248274008083884e-09,7.338635449394588e-10,6.5211276548156415e-09,6.491901235458163e-10
13.920413316692304,4.2945745634381965e-09,2.3217396301365966e-09,7.327685544291453e-10,6.514149387222987e-09,6.479067060645325e-10
13.932023336139086,4.2800935451038685e-09,2.320135946747514e-09,7.318463082683859e-10,6.5077942379972206e-09,6.469191068385796e-10
13.943633355585868,4.277321110651827e-09,2.316688601123085e-09,7.313798856789393e-10,6.494972533047903e-09,6.451730500647708e-10
13.955243375032651,4.249336649052165e-09,2.3109424361517705e-09,7.292653496981311e-10,6.484297454578602e-09,6.446604074079459e-10
13.966853394479434,4.260557629681343e-09,2.31228748638323e-09,7.275482031987731e-10,6.473622754067242e-09,6.436388595501628e-10
13.978463413926217,4.252929078756858e-09,2.306415788982236e-09,7.295228471244557e-10,6.465144796502798e-09,6.427042002643603e-10
13.990073433372999,4.2481949030957444e-09,2.305945873694213e-09,7.267158297565955e-10,6.456510690362362e-09,6.430831502838106e-10
14.001683452819782,4.243209511124425e-09,2.3010276747079295e-09,7.264529141359848e-10,6.4508024817338446e-09,6.396049499083288e-10
14.013293472266565,4.228013885690947e-09,2.2990866163411403e-09,7.233658637362538e-10,6.439891768318646e-09,6.395476831269087e-10
14.024903491713347,4.2499637296252826e-09,2.2954554653832413e-09,7.216409842312665e-10,6.432670725700685e-09,6.373410102415085e-10
14.036513511160129,4.2190011371966346e-09,2.2902028399975867e-09,7.212348429985895e-10,6.4197780360022314e-09,6.358015460149375e-10
14.048123530606912,4.2146630813783125e-09,2.2904656217954726e-09,7.210438430409184e-10,6.41251813509966e-09,6.362373128037319e-10
14.059733550053695,4.211460049277101e-09,2.283987774260972e-09,7.204387399850783e-10,6.400361564565381e-09,6.373247024221424e-10
14.071343569500478,4.193276830264508e-09,2.279450567314135e-09,7.186343076197628e-10,6.394088755522296e-09,6.342463027392394e-10
14.08295358894726,4.193631600433964e-09,2.276066744468558e-09,7.186273032114262e-10,6.382747230136602e-09,6.337512029978998e-10
14.094563608394042,4.185926142209637e-09,2.2755953614191114e-09,7.173828939329945e-10,6.373604167859925e-09,6.328973267858371e-10
14.106173627840825,4.18482635729516e-09,2.270981137958042e-09,7.168628432311687e-10,6.365374438095034e-09,6.330242257563704e-10
14.117783647287608,4.1783487574505255e-09,2.2655593038881935e-09,7.170116215695251e-10,6.357266394024112e-09,6.325276149824287e-10
14.12939366673439,4.175866688799993e-09,2.2647849664145825e-09,7.128800205566642e-10,6.3480393077321445e-09,6.307925579482854e-10
14.141003686181172,4.16547620953771e-09,2.2626224498768946e-09,7.127620317619323e-10,6.337935650783409e-09,6.290967705565663e-10
14.152613705627955,4.159785350949854e-09,2.2590569977719313e-09,7.12335964262806e-10,6.33092865911967e-09,6.301561011914466e-10
14.164223725074738,4.158008070538278e-09,2.2543559894190233e-09,7.109449693118546e-10,6.324279284509075e-09,6.256575870168011e-10
14.17583374452152,4.143544289012789e-09,2.251423759468738e-09,7.113175248418847e-10,6.312147691585045e-09,6.255051942309146e-10
14.187443763968304,4.145030267506537e-09,2.2498477224275636e-09,7.080322193451576e-10,6.3024240042765646e-09,6.261425991315174e-10
14.199053783415085,4.1457873299662245e-09,2.2435467399233226e-09,7.089868267563539e-10,6.2925716959683536e-09,6.252516522855686e-10
14.210663802861868,4.1371673163784645e-09,2.243240331665311e-09,7.056406654573804e-10,6.285548562514296e-09,6.236834268762761e-10
14.222273822308651,4.1284089013432084e-09,2.2384178933153144e-09,7.066402024904727e-10,6.278252359018868e-09,6.243203882370027e-10
14.233883841755434,4.1244988100846035e-09,2.234865208153265e-09,7.07059093262795e-10,6.268453903372671e-09,6.227229792835209e-10
14.245493861202215,4.1154320345086495e-09,2.2363540120206818e-09,7.027955284745952e-10,6.264624005719414e-09,6.221873720517588e-10
14.257103880648998,4.11454911360571e-09,2.2330739362833354e-09,7.033197043867304e-10,6.253902498284331e-09,6.222768681834024e-10
14.268713900095781,4.1118188601467764e-09,2.2228481778881378e-09,7.007878508763459e-10,6.244373137885363e-09,6.216786807876929e-10
14.280323919542564,4.095379377546406e-09,2.2251168499664517e-09,7.006052065789591e-10,6.232390045610197e-09,6.205563486985377e-10
14.291933938989347,4.088968147544941e-09,2.216128556748167e-09,7.010408690748953e-10,6.221832913689336e-09,6.182578854935283e-10
14.303543958436128,4.091998511047036e-09,2.2197639563515806e-09,7.003636646118574e-10,6.214902236822132e-09,6.170776891118998e-10
14.315153977882911,4.075666829175917e-09,2.216413566990424e-09,6.972021473230535e-10,6.205639659317003e-09,6.161516893422041e-10
14.326763997329694,4.083079270378563e-09,2.213027217484894e-09,6.969634713263053e-10,6.199632463586112e-09,6.170973863101152e-10
14.338374016776477,4.074921740942936e-09,2.205963775661059e-09,6.955878217950429e-10,6.194505914141344e-09,6.11704436216132e-10
14.349984036223258,4.068784351913876e-09,2.206538745120025e-09,6.956147060865821e-10,6.181001605787256e-09,6.130521260620689e-10
14.361594055670041,4.058522278827712e-09,2.202133448590788e-09,6.943450066681118e-10,6.172147983909901e-09,6.115918854896301e-10
14.373204075116824,4.0511671805036405e-09,2.2006903598343237e-09,6.928420827174254e-10,6.165618584411399e-09,6.118110702912623e-10
14.384814094563607,4.051953171177324e-09,2.1952142314516105e-09,6.924895362194877e-10,6.162138242227713e-09,6.113143815375994e-10
14.396424114010388,4.0487895280024504e-09,2.1904529420395196e-09,6.909762799438243e-10,6.147745393464826e-09,6.109358320143042e-10
14.408034133457171,4.044251699221679e-09,2.1883511847858934e-09,6.91540399932031e-10,6.143048563065378e-09,6.097731847384498e-10
14.419644152903954,4.035846179440121e-09,2.18600538569311e-09,6.90853923285087e-10,6.135214829410126e-09,6.103408576530399e-10
14.431254172350737,4.031532731485459e-09,2.1829289719977125e-09,6.892796213676328e-10,6.123331424944668e-09,6.093323978053379e-10
14.44286419179752,4.0207352281349744e-09,2.179534746984561e-09,6.871690403606613e-10,6.118379716967022e-09,6.105966048560247e-10
14.454474211244301,4.012993439619442e-09,2.17945275065612e-09,6.869695754326074e-10,6.110314259102472e-09,6.057863527975424e-10
14.466084230691084,4.005781064285239e-09,2.1800262222924034e-09,6.864574941296623e-10,6.101558135196856e-09,6.073425567494098e-10
14.477694250137867,4.0090936947870406e-09,2.1699313975483978e-09,6.859313200985702e-10,6.09407151642088e-09,6.05866490186231e-10
14.48930426958465,4.0063429549609385e-09,2.1711911073663885e-09,6.844266177658235e-10,6.082933828297458e-09,6.05123293290533e-10
14.500914289031432,3.999069622991837e-09,2.167115897061245e-09,6.836268139742209e-10,6.07596657553128e-09,6.037372568561638e-10
14.512524308478215,3.9927382043050365e-09,2.1643575473604065e-09,6.824353069345522e-10,6.0686036030411815e-09,6.024111767631289e-10
14.524134327924997,3.987602047042303e-09,2.160691742969826e-09,6.824250957973722e-10,6.061492008354303e-09,6.015726355350001e-10
14.53574434737178,3.982520461339685e-09,2.160990350584773e-09,6.804659553368334e-10,6.052630767025123e-09,6.001287520454751e-10
14.547354366818563,3.968129045583574e-09,2.1579673336384967e-09,6.799279772622838e-10,6.04354261485718e-09,6.00205466965358e-10
14.558964386265345,3.9751923634800696e-09,2.157289220735983e-09,6.778169338679311e-10,6.037731279431485e-09,5.994076008861441e-10
14.570574405712128,3.9636408916047815e-09,2.1513085322281698e-09,6.784209727541369e-10,6.029059257959625e-09,5.984188052631347e-10
14.58218442515891,3.9542286928903755e-09,2.1473505056231165e-09,6.770516224555041e-10,6.0199793428336806e-09,5.99492523782159e-10
14.593794444605694,3.953827253558967e-09,2.1452094032651e-09,6.760389351413922e-10,6.014252833067117e-09,5.967527119967745e-10
14.605404464052475,3.942994408570035e-09,2.145602240270069e-09,6.758361014256431e-10,6.00408784434554e-09,5.972314529801674e-10
14.617014483499258,3.9476031133097654e-09,2.1355345586411458e-09,6.759363557312475e-10,5.9956230437264895e-09,5.958512206847614e-10
14.62862450294604,3.950409119372091e-09,2.1378200868505216e-09,6.73368657477527e-10,5.989091917122436e-09,5.938918500565757e-10
14.640234522392824,3.932016494351044e-09,2.133484721375343e-09,6.719301909554111e-10,5.980627137700144e-09,5.945606660704571e-10
14.651844541839607,3.927893071906949e-09,2.1295654100170765e-09,6.696231323670423e-10,5.9719324742511104e-09,5.948321521212474e-10
14.663454561286388,3.921459542621359e-09,2.129136294852838e-09,6.728370684957247e-10,5.964775938284904e-09,5.926110089555559e-10
14.67506458073317,3.924008456251639e-09,2.128284479327906e-09,6.701844453967691e-10,5.95680910385332e-09,5.903191805174466e-10
14.686674600179954,3.9136392708726516e-09,2.122148702816336e-09,6.680893602326811e-10,5.949253319272886e-09,5.925513540285461e-10
14.698284619626737,3.906268419834337e-09,2.1226238312704867e-09,6.678206260235776e-10,5.9435794790360314e-09,5.922540665166774e-10
14.709894639073518,3.899358836752865e-09,2.116670575335608e-09,6.67713669160178e-10,5.933908460677896e-09,5.913138065268301e-10
14.7215046585203,3.894682304573004e-09,2.113763004922741e-09,6.679618282895881e-10,5.9304187261749115e-09,5.89678391582783e-10
14.733114677967084,3.893858690528687e-09,2.111358241146164e-09,6.678193785340182e-10,5.92101203461849e-09,5.880699454386128e-10
14.744724697413867,3.900373442946351e-09,2.1069254574532725e-09,6.648391968670424e-10,5.912544518388932e-09,5.885553035926501e-10
14.75633471686065,3.881528729392036e-09,2.10773882123523e-09,6.652901500684154e-10,5.904347126939225e-09,5.867741651467434e-10
14.767944736307431,3.881668865612558e-09,2.106926554997297e-09,6.620616099309362e-10,5.89581294265829e-09,5.860557832068092e-10
14.779554755754214,3.8725588098603024e-09,2.104281348286724e-09,6.621097541045992e-10,5.884125775261887e-09,5.850388226031715e-10
14.791164775200997,3.871820760350114e-09,2.100908737117686e-09,6.630108618833824e-10,5.8850779953107606e-09,5.841050817734647e-10
14.80277479464778,3.8689425571830235e-09,2.0937843922064266e-09,6.606095352679091e-10,5.878088699945735e-09,5.830922875149592e-10
14.814384814094561,3.859804961795204e-09,2.096924404804269e-09,6.594804086299559e-10,5.867216777746205e-09,5.834436786138361e-10
14.825994833541344,3.849465207573262e-09,2.0924207187782365e-09,6.57417052740064e-10,5.860654307429527e-09,5.808848826542168e-10
14.837604852988127,3.854036219643425e-09,2.0871387727402934e-09,6.596109954684107e-10,5.852877339148002e-09,5.807488462182958e-10
14.84921487243491,3.845142082373782e-09,2.085022962256205e-09,6.575364127401411e-10,5.849617495576867e-09,5.804264324309796e-10
14.860824891881691,3.841632082076895e-09,2.0853457012414706e-09,6.583262492176352e-10,5.838382932381524e-09,5.809275188454051e-10
14.872434911328474,3.832844697652349e-09,2.0789457553067756e-09,6.566004311780431e-10,5.83133079070753e-09,5.79358858107976e-10
14.884044930775257,3.825209461499262e-09,2.0791966721881374e-09,6.548680651392415e-10,5.821818956540642e-09,5.791602311268449e-10
14.89565495022204,3.831743044218971e-09,2.072053243585826e-09,6.533906973459457e-10,5.816048380075237e-09,5.768783865495625e-10
14.907264969668823,3.831970310655192e-09,2.0750348330428813e-09,6.524053290185915e-10,5.808332969651523e-09,5.787003285852471e-10
14.918874989115604,3.812083793101072e-09,2.06949508691417e-09,6.528535165477725e-10,5.804619519139084e-09,5.774708485914664e-10
14.930485008562387,3.802777880008973e-09,2.0669060787266458e-09,6.523484957501702e-10,5.7948535115760945e-09,5.756787797027033e-10
14.94209502800917,3.810833373570169e-09,2.067563193272347e-09,6.512574614551917e-10,5.788352460527885e-09,5.74648958445481e-10
14.953705047455953,3.795667734245925e-09,2.060832280356918e-09,6.504516455770267e-10,5.780568108782511e-09,5.727574411301973e-10
14.965315066902734,3.792881527376408e-09,2.060882788077701e-09,6.503400609438908e-10,5.773727607583771e-09,5.736642787531018e-10
14.976925086349517,3.794592898839954e-09,2.057120342020785e-09,6.49454902144973e-10,5.766451382045302e-09,5.71867565456607e-10
14.9885351057963,3.783973505062731e-09,2.0560897922084827e-09,6.465651439953103e-10,5.762667706743989e-09,5.722666119935796e-10
15.000145125243083,3.7820054108593715e-09,2.0505765382255037e-09,6.46446239319319e-10,5.755313825190768e-09,5.700692655480506e-10
15.011755144689866,3.777967822663591e-09,2.0483042632264664e-09,6.466461122137567e-10,5.7455953436236e-09,5.713491118843841e-10
15.023365164136647,3.770067070033683e-09,2.045335422955782e-09,6.45122166946365e-10,5.739766723552825e-09,5.691240058932717e-10
15.03497518358343,3.7704338839251164e-09,2.0446439108430827e-09,6.441062635815635e-10,5.7321547060664625e-09,5.691312421591677e-10
15.046585203030213,3.767167520451986e-09,2.043155137937286e-09,6.435212471520894e-10,5.727670200349514e-09,5.694183072038339e-10
15.058195222476996,3.765929459383769e-09,2.0369994581412275e-09,6.445591778459375e-10,5.720260906218995e-09,5.674359979401448e-10
15.069805241923778,3.7492223762441346e-09,2.0389601169753705e-09,6.429788522594741e-10,5.708966644068543e-09,5.687135689339395e-10
15.08141526137056,3.746276413485076e-09,2.035105652045352e-09,6.427747018473028e-10,5.706511269517824e-09,5.67200387850123e-10
15.093025280817344,3.748016869321695e-09,2.033352079416324e-09,6.405000411772922e-10,5.696693377940389e-09,5.648870805447234e-10
15.104635300264126,3.741255857568884e-09,2.030803200925645e-09,6.401279158638804e-10,5.691519703484526e-09,5.665323878051471e-10
15.11624531971091,3.733759886772663e-09,2.0282791931796635e-09,6.402360673279827e-10,5.684964100275303e-09,5.642355169426127e-10
15.12785533915769,3.740627541950081e-09,2.025032560542569e-09,6.373198207820585e-10,5.675793568828103e-09,5.645005013399845e-10
15.139465358604474,3.728901500631137e-09,2.0215424612926325e-09,6.378707342979806e-10,5.669184523744852e-09,5.63667105193752e-10
15.151075378051257,3.7247687033338366e-09,2.0205869407628714e-09,6.370212915229976e-10,5.6662169139304665e-09,5.621370592125214e-10
15.16268539749804,3.7163959307963218e-09,2.017746114322439e-09,6.370270898150979e-10,5.658164817318104e-09,5.615372136745404e-10
15.17429541694482,3.7143136853786597e-09,2.017229298766255e-09,6.345977258304779e-10,5.652001267408432e-09,5.608946404020778e-10
15.185905436391604,3.7137449590339e-09,2.0116535930391416e-09,6.33768810207702e-10,5.641690111110591e-09,5.613377667050706e-10
15.197515455838387,3.6997996767160477e-09,2.0101520628223707e-09,6.346080845826849e-10,5.63655356747462e-09,5.607981863451957e-10
15.20912547528517,3.705540892173522e-09,2.006451333662354e-09,6.34091682478368e-10,5.627269927814083e-09,5.601263357221404e-10
15.220735494731953,3.696802553706783e-09,2.005863033153105e-09,6.325863598335683e-10,5.624172887245386e-09,5.601736466921782e-10
15.232345514178734,3.68655526489844e-09,2.0025528594884816e-09,6.316229683220808e-10,5.621682243345917e-09,5.571304661930299e-10
15.243955533625517,3.690213520885737e-09,1.99991143756656e-09,6.317894907372377e-10,5.611659096019719e-09,5.569456432644038e-10
15.2555655530723,3.6824891916805656e-09,1.998899640100721e-09,6.295968095933305e-10,5.607341800800122e-09,5.541558153515991e-10
15.267175572519083,3.6898999012643834e-09,1.9953763812055026e-09,6.287240525749189e-10,5.598052472266962e-09,5.551842800700971e-10
15.278785591965864,3.6734583727622706e-09,1.99299073448177e-09,6.289355907892841e-10,5.593393994343741e-09,5.548052506954161e-10
15.290395611412647,3.6729312255285908e-09,1.991901118792668e-09,6.282001982389166e-10,5.5844663466371075e-09,5.544785118295879e-10
15.30200563085943,3.6611392209405e-09,1.9916570124332294e-09,6.273495196636554e-10,5.577684196570778e-09,5.544112018278788e-10
15.313615650306213,3.6594718040607907e-09,1.989176869726265e-09,6.263682778690075e-10,5.569518267352223e-09,5.523132811976243e-10
15.325225669752996,3.6596833252594755e-09,1.98615121732554e-09,6.260299147530575e-10,5.564641651302835e-09,5.52873272262587e-10
15.336835689199777,3.6492276600886024e-09,1.9818089640848897e-09,6.257031961747575e-10,5.557154414323911e-09,5.524047229925438e-10
15.34844570864656,3.6517516531574018e-09,1.980827286320091e-09,6.24938761149212e-10,5.549821983524818e-09,5.521418437044823e-10
15.360055728093343,3.6489730304136756e-09,1.979453997222199e-09,6.244792428345966e-10,5.546399500791609e-09,5.51821389567294e-10
15.371665747540126,3.645337341567892e-09,1.9757648641132747e-09,6.235507702484138e-10,5.538639417152128e-09,5.506430180941864e-10
15.383275766986907,3.6350741124605917e-09,1.9735978718225768e-09,6.224461032728527e-10,5.535938811356645e-09,5.503604184427156e-10
15.39488578643369,3.6373582810155083e-09,1.9724830776572064e-09,6.215170948579927e-10,5.524385545330172e-09,5.481596190060546e-10
15.406495805880473,3.629097302233636e-09,1.9691815928455702e-09,6.210521423813606e-10,5.521155990634633e-09,5.470286217777329e-10
15.418105825327256,3.6233239284587017e-09,1.965703876319969e-09,6.207666007310108e-10,5.513673902211377e-09,5.46126004616903e-10
15.429715844774037,3.6236231170733037e-09,1.9642383364508855e-09,6.183992097185403e-10,5.51022338267396e-09,5.441164076194765e-10
15.44132586422082,3.6202169497390965e-09,1.9636425430908445e-09,6.180608033701854e-10,5.502836063061263e-09,5.460625358465234e-10
15.452935883667603,3.617772411077741e-09,1.95887259410016e-09,6.194256832368229e-10,5.493451393485051e-09,5.436601700236618e-10
15.464545903114386,3.6076258764137387e-09,1.9571250406430313e-09,6.184335057723287e-10,5.489467938530192e-09,5.439092866412364e-10
15.47615592256117,3.6057164407513018e-09,1.9549131345701736e-09,6.171922151830873e-10,5.483220691609753e-09,5.431757041527642e-10
15.48776594200795,3.601318572646681e-09,1.9521785323220792e-09,6.170362573899765e-10,5.4745020788974326e-09,5.440714519193175e-10
15.499375961454733,3.6012779373981515e-09,1.9536215330528156e-09,6.163632506838194e-10,5.471277737000457e-09,5.446633980090655e-10
15.510985980901516,3.5952304843162056e-09,1.9469331189250063e-09,6.134473155471346e-10,5.4659908633538064e-09,5.447829187756275e-10
15.5225960003483,3.591540138896852e-09,1.9452942514863457e-09,6.144732274638161e-10,5.463396719177941e-09,5.43048824327138e-10
15.53420601979508,3.5798357779168173e-09,1.9439063339799553e-09,6.138404482031778e-10,5.451818769048006e-09,5.418849255442475e-10
15.545816039241863,3.5840278367525352e-09,1.9426256539943536e-09,6.125852143271978e-10,5.448374836605033e-09,5.431498276448334e-10
15.557426058688646,3.5769787947229767e-09,1.9421148351625296e-09,6.109289055379431e-10,5.441859839295422e-09,5.402066725978582e-10
15.56903607813543,3.5758182399680946e-09,1.9364604087000883e-09,6.118855521630904e-10,5.435012007527343e-09,5.388452245798743e-10
15.580646097582212,3.5703488590071575e-09,1.935524193648681e-09,6.104349596803915e-10,5.430344878691338e-09,5.392591110202301e-10
15.592256117028994,3.5643449542835503e-09,1.9311757930125277e-09,6.094069791380252e-10,5.424482965509441e-09,5.367758612272143e-10
15.603866136475776,3.560216664705927e-09,1.932320016612688e-09,6.095070792323159e-10,5.417261130178318e-09,5.382361867009176e-10
15.61547615592256,3.5603630372667514e-09,1.9317747606785838e-09,6.088232508307443e-10,5.412464765856104e-09,5.35887318082592e-10
15.627086175369342,3.5579506871371607e-09,1.9264245990650893e-09,6.063760342118533e-10,5.406951649651827e-09,5.364252430606493e-10
15.638696194816124,3.542765870438127e-09,1.925978325202316e-09,6.073642376614414e-10,5.400608936217175e-09,5.364453092194416e-10
15.650306214262907,3.5430534755288947e-09,1.9267444130788646e-09,6.055616543257891e-10,5.394181592600281e-09,5.36609236678626e-10
15.66191623370969,3.54401445612089e-09,1.9199512326028144e-09,6.050233483696928e-10,5.389532427237282e-09,5.362155450776873e-10
15.673526253156473,3.533228991614777e-09,1.9186149734733044e-09,6.050068311964599e-10,5.382978014540204e-09,5.344929747166021e-10
15.685136272603255,3.5354689911945678e-09,1.9175009263563143e-09,6.037455986080326e-10,5.376246045741425e-09,5.333688588981568e-10
15.696746292050037,3.537917209981055e-09,1.9154326691277744e-09,6.041133619150285e-10,5.371016777248991e-09,5.330965217975717e-10
15.70835631149682,3.5279337048378057e-09,1.914106201374312e-09,6.042588248013113e-10,5.36217889663136e-09,5.322980159381912e-10
15.719966330943603,3.5224619717060515e-09,1.9109477835588275e-09,6.024803974293527e-10,5.361925178776207e-09,5.311580978954079e-10
15.731576350390386,3.5199761449058166e-09,1.9067741688971195e-09,6.02140763915324e-10,5.3511171682741605e-09,5.308557968248171e-10
15.743186369837167,3.5116694445779435e-09,1.910931870311176e-09,6.017862881321406e-10,5.34933048360087e-09,5.306226801034143e-10
15.75479638928395,3.5100888344862804e-09,1.905191760914636e-09,6.004269917811532e-10,5.341089907331542e-09,5.295917560106691e-10
15.766406408730733,3.507362416068747e-09,1.9035112092299432e-09,5.991243420639802e-10,5.338468142042793e-09,5.305092119349254e-10
15.778016428177516,3.5000771780319736e-09,1.8993078553923555e-09,5.987854195965015e-10,5.3266759155232084e-09,5.292143441722019e-10
15.789626447624299,3.5057252897934922e-09,1.8992977827047696e-09,5.985730967872789e-10,5.325972799946841e-09,5.297422015111427e-10
15.80123646707108,3.494632476156093e-09,1.8952592745099738e-09,5.97844982011708e-10,5.319819906822398e-09,5.296443493493447e-10
15.812846486517863,3.4965043124153554e-09,1.894848044258908e-09,5.978365654055377e-10,5.313719367306367e-09,5.288973775488486e-10
15.824456505964646,3.4879548155144366e-09,1.8923060027556335e-09,5.967542647416249e-10,5.3091177745939905e-09,5.286924845022885e-10
15.836066525411429,3.4780560856877565e-09,1.8898482790637327e-09,5.955584088174821e-10,5.3024761639846104e-09,5.277092264780798e-10
15.84767654485821,3.485545178805466e-09,1.889831805981667e-09,5.959172850772532e-10,5.295036153532143e-09,5.273146129856081e-10
15.859286564304993,3.481171489585647e-09,1.8877708281613017e-09,5.946422151215839e-10,5.292999903142092e-09,5.257180465983753e-10
15.870896583751776,3.4783220104062736e-09,1.882920147982633e-09,5.944785985260351e-10,5.285665313010976e-09,5.240890315682978e-10
15.882506603198559,3.4700954001719506e-09,1.884291170905122e-09,5.930797851163493e-10,5.283134920833654e-09,5.237523705096636e-10
15.894116622645342,3.472115528184788e-09,1.8831750134559097e-09,5.923292154370199e-10,5.274542789257417e-09,5.235283880632114e-10
15.905726642092123,3.464400161155843e-09,1.879131999514472e-09,5.942589424737684e-10,5.270914747462265e-09,5.226869330046616e-10
15.917336661538906,3.4627249296551365e-09,1.87750557447681e-09,5.90929793652477e-10,5.2615358960241e-09,5.210973355694738e-10
15.928946680985689,3.454702426792729e-09,1.8740407500276168e-09,5.903660151019358e-10,5.256522601097311e-09,5.224739664496433e-10
15.940556700432472,3.458142497897739e-09,1.8756288634451282e-09,5.903567664190358e-10,5.254420012028376e-09,5.219425466131489e-10
15.952166719879253,3.4531991750078956e-09,1.871453342446173e-09,5.895635580895217e-10,5.2496392014970875e-09,5.216913629023572e-10
15.963776739326036,3.4434823776261406e-09,1.8688007439547385e-09,5.888279320404429e-10,5.243485400401332e-09,5.200239169919444e-10
15.975386758772819,3.4440957642017717e-09,1.8675486425543833e-09,5.887344006763368e-10,5.23554832126318e-09,5.201741892596962e-10
15.986996778219602,3.4386614864188498e-09,1.8662245587092957e-09,5.874862671740379e-10,5.2309681026610595e-09,5.202610536825545e-10
15.998606797666383,3.4299520325913417e-09,1.8628027406727365e-09,5.871244769499481e-10,5.223798657497643e-09,5.184619665606524e-10
16.010216817113168,3.4309402658169252e-09,1.860544637190729e-09,5.867889049404407e-10,5.223135206187913e-09,5.181549252444681e-10
16.02182683655995,3.4293811225781036e-09,1.8599999871108388e-09,5.860761350959649e-10,5.216613082322994e-09,5.189603699825177e-10
16.03343685600673,3.42203610446501e-09,1.8576311516307182e-09,5.865381701750581e-10,5.2102523738830355e-09,5.169690991940781e-10
16.045046875453515,3.424503990551844e-09,1.8558974644691196e-09,5.842673938693423e-10,5.203289011242484e-09,5.180312738555776e-10
16.056656894900296,3.4221755819603056e-09,1.8561032299644812e-09,5.850325156080298e-10,5.198359769303921e-09,5.148949516930791e-10
16.06826691434708,3.422580622273038e-09,1.8509422428384761e-09,5.847968477775702e-10,5.193824603303127e-09,5.148263201971418e-10
16.079876933793862,3.4141262898251728e-09,1.8490618220543747e-09,5.836409134153758e-10,5.1890564661316415e-09,5.148012628469848e-10
16.091486953240643,3.4047054321252607e-09,1.8477943213795773e-09,5.835326495474898e-10,5.186064764872724e-09,5.14646867187009e-10
16.10309697268743,3.407349805105256e-09,1.8466968110920454e-09,5.830591214047067e-10,5.177155311815824e-09,5.146866967671783e-10
16.11470699213421,3.3992030782007607e-09,1.8444659664394172e-09,5.813982254644631e-10,5.171529052860782e-09,5.137631139986627e-10
16.126317011580994,3.3988789635425694e-09,1.8410938807437568e-09,5.809980019330938e-10,5.1670091343547155e-09,5.136262138900714e-10
16.137927031027775,3.3928560844628778e-09,1.8406235709220845e-09,5.794559935837263e-10,5.161281406082058e-09,5.132517317378542e-10
16.149537050474557,3.3875892529094648e-09,1.839075588549687e-09,5.802203843735283e-10,5.157948603019994e-09,5.117494425191192e-10
16.16114706992134,3.385830826987921e-09,1.8372783322572827e-09,5.804838418638274e-10,5.151540755601979e-09,5.132317081277588e-10
16.172757089368123,3.382025701754038e-09,1.8363665529568995e-09,5.782711630173799e-10,5.147995657507126e-09,5.096751667569162e-10
16.184367108814904,3.3826412980109005e-09,1.8340909918915523e-09,5.781689063057933e-10,5.145497408626382e-09,5.109333121294537e-10
16.19597712826169,3.379791612195976e-09,1.8327704171537127e-09,5.780956204727788e-10,5.136250302187124e-09,5.098204145607329e-10
16.20758714770847,3.3709736096052948e-09,1.8289936007749092e-09,5.7710578842844e-10,5.1326975112522106e-09,5.089727783178021e-10
16.219197167155254,3.372563214971e-09,1.8294468871474037e-09,5.765377840401339e-10,5.1262957201509625e-09,5.095799790297822e-10
16.230807186602036,3.3698542363503027e-09,1.8272393068830925e-09,5.760376470209426e-10,5.1228743136814435e-09,5.077977956617323e-10
16.242417206048817,3.360685651777564e-09,1.8263979110654258e-09,5.753782154449849e-10,5.119459129690667e-09,5.092024437328408e-10
16.2540272254956,3.357208479989903e-09,1.8239926698022752e-09,5.740780202428195e-10,5.110605428190748e-09,5.073639424290008e-10
16.265637244942383,3.3590890522078145e-09,1.8204683263449737e-09,5.746015089714888e-10,5.1097479799046726e-09,5.071911559355045e-10
16.277247264389167,3.3575111102667555e-09,1.8208845213493569e-09,5.72942677993629e-10,5.1032119785549696e-09,5.063495362847352e-10
16.28885728383595,3.3458367257511254e-09,1.8171081062852905e-09,5.731363427002114e-10,5.096726656326976e-09,5.0659309414263e-10
16.30046730328273,3.3428482664683927e-09,1.8153141780631136e-09,5.72874899283436e-10,5.091511534936712e-09,5.063384848729911e-10
16.312077322729515,3.34587816318762e-09,1.815258969054875e-09,5.710515001919117e-10,5.089657251155255e-09,5.062240491340838e-10
16.323687342176296,3.3445241416828503e-09,1.8138891305366606e-09,5.728066612957575e-10,5.082194124852312e-09,5.047387406219302e-10
16.335297361623077,3.3331394382401756e-09,1.8119765305172956e-09,5.70804443482294e-10,5.07560889767583e-09,5.051496852723981e-10
16.34690738106986,3.3317745327040477e-09,1.8102430543379559e-09,5.703941947475876e-10,5.070756593126144e-09,5.040712369414488e-10
16.358517400516643,3.335396180954653e-09,1.8083701966317444e-09,5.689630096499848e-10,5.069257698602882e-09,5.031470928748108e-10
16.370127419963428,3.3295049338020058e-09,1.8064554063589172e-09,5.701999506560567e-10,5.062552837956417e-09,5.023166328013583e-10
16.38173743941021,3.3230129835603063e-09,1.8038239957737739e-09,5.693827062158081e-10,5.061330084633516e-09,5.024301357561384e-10
16.39334745885699,3.321883247966435e-09,1.8031120134697121e-09,5.683647410390524e-10,5.0539788940172425e-09,5.012479432948942e-10
16.404957478303775,3.319830781244146e-09,1.8036363385102835e-09,5.666906203814519e-10,5.048398389848827e-09,5.018520988053774e-10
16.416567497750556,3.317200732310546e-09,1.7974219321169747e-09,5.65881413230954e-10,5.046932916868642e-09,4.999790938245556e-10
16.42817751719734,3.3157694872170935e-09,1.7969851090542492e-09,5.657529490843192e-10,5.039586731181219e-09,5.002075420889165e-10
16.439787536644122,3.306719120645466e-09,1.796613331845774e-09,5.663205011498093e-10,5.035253527764456e-09,5.00635108305003e-10
16.451397556090903,3.314470622842876e-09,1.792590171272995e-09,5.663138354406019e-10,5.030200573189204e-09,5.006310409417928e-10
16.463007575537688,3.301950014234861e-09,1.7914999689993285e-09,5.651572251625168e-10,5.025017589980998e-09,5.002379041675568e-10
16.47461759498447,3.300973402615171e-09,1.7898613868137285e-09,5.648433704646845e-10,5.0188163534030015e-09,4.985975103128318e-10
16.486227614431254,3.3029619246616187e-09,1.7900625747840404e-09,5.643047310429624e-10,5.013045755583511e-09,4.992279850725927e-10
16.497837633878035,3.296187998180001e-09,1.790028889307597e-09,5.633288451638934e-10,5.008999285044697e-09,4.987413987085e-10
16.509447653324816,3.288843190573645e-09,1.7844992483983756e-09,5.623766249361463e-10,5.008505999714678e-09,4.97582881588386e-10
16.5210576727716,3.289369371935171e-09,1.7843656387012881e-09,5.630508102867268e-10,5.0033866423860814e-09,4.975488656427237e-10
16.532667692218382,3.2820623341668268e-09,1.7830296371693886e-09,5.620527755544942e-10,4.9975040891565045e-09,4.957556982864449e-10
16.544277711665163,3.282268714121245e-09,1.7831870860162874e-09,5.602305186622065e-10,4.994356424380215e-09,4.951387419334378e-10
16.555887731111948,3.2814183425874583e-09,1.7774631441958978e-09,5.612488576873132e-10,4.987506406646947e-09,4.954202502296606e-10
16.56749775055873,3.2742086091464516e-09,1.7777360522112598e-09,5.607926670246094e-10,4.984291006031727e-09,4.942920850991285e-10
16.579107770005514,3.276540618960233e-09,1.7736650559083342e-09,5.604961874788317e-10,4.981973095759588e-09,4.945660323754613e-10
16.590717789452295,3.2647906823361685e-09,1.7734755136214373e-09,5.579068148462811e-10,4.97424878826713e-09,4.933613401911672e-10
16.602327808899076,3.2682686241941142e-09,1.7720434177529241e-09,5.578859646588175e-10,4.97032059179567e-09,4.936463423526596e-10
16.61393782834586,3.2659859954953892e-09,1.7694514547999376e-09,5.584768584041034e-10,4.963806505458362e-09,4.933518823183039e-10
16.625547847792642,3.2519949417374914e-09,1.7705842365164002e-09,5.581107037160616e-10,4.960834928374689e-09,4.917850522540325e-10
16.637157867239427,3.2664003445075996e-09,1.7674406121296731e-09,5.573648280963999e-10,4.95536137048963e-09,4.911732322772125e-10
16.64876788668621,3.261101186544771e-09,1.765053855289185e-09,5.562369160219811e-10,4.95369475654598e-09,4.915966677506428e-10
16.66037790613299,3.252777425968603e-09,1.7637905822148936e-09,5.565395906167295e-10,4.946810338148111e-09,4.909401638804349e-10
16.671987925579774,3.2468442697119142e-09,1.761315601424557e-09,5.552094214830482e-10,4.945792756099812e-09,4.91488941902062e-10
16.683597945026555,3.250318582429399e-09,1.761525027493585e-09,5.552853561741968e-10,4.937810082903793e-09,4.89662627475648e-10
16.69520796447334,3.2428836484429605e-09,1.7583594161962832e-09,5.545791784672295e-10,4.935643476390105e-09,4.891099917693671e-10
16.70681798392012,3.2449681022493787e-09,1.7588098257848707e-09,5.54467487503879e-10,4.931255993119288e-09,4.890344972038639e-10
16.718428003366903,3.2365891321961756e-09,1.7578823837590288e-09,5.540700538127951e-10,4.92540709894355e-09,4.888635016192951e-10
16.730038022813687,3.2334756124186426e-09,1.7563134168565805e-09,5.52821385277858e-10,4.921543716174562e-09,4.878617139569131e-10
16.74164804226047,3.234717667125526e-09,1.7514424831533426e-09,5.528869083655315e-10,4.917014527226671e-09,4.884071106973947e-10
16.75325806170725,3.2242298558230365e-09,1.7543048740501302e-09,5.531549452403205e-10,4.91246889261763e-09,4.887060984291504e-10
16.764868081154034,3.225561702660989e-09,1.7500852634336264e-09,5.527253396319759e-10,4.906143689376531e-09,4.866047751972785e-10
16.776478100600816,3.224965117508959e-09,1.749432492122298e-09,5.508460033060317e-10,4.904749176573418e-09,4.866087177677141e-10
16.7880881200476,3.2189621998963155e-09,1.7460943310853252e-09,5.510450014882512e-10,4.901962681186498e-09,4.864716668136058e-10
16.79969813949438,3.21909485831265e-09,1.7441166872581534e-09,5.512552138164349e-10,4.895083022134381e-09,4.8641619227513e-10
16.811308158941163,3.220367100947478e-09,1.744610174328814e-09,5.500723217584703e-10,4.888317693798603e-09,4.858904358343013e-10
16.822918178387948,3.2083466281811478e-09,1.7423187316824514e-09,5.497008736167996e-10,4.884192382684796e-09,4.854748680810255e-10
16.83452819783473,3.208249390348177e-09,1.739500766571335e-09,5.490268292386879e-10,4.883151618537359e-09,4.832666093269525e-10
16.846138217281514,3.2111191184861827e-09,1.7405891252915897e-09,5.484187251748661e-10,4.875861345524876e-09,4.832063537704148e-10
16.857748236728295,3.2047915243115133e-09,1.7395975732480688e-09,5.475652502329255e-10,4.873725234183947e-09,4.833153927369753e-10
16.869358256175076,3.2033327003586754e-09,1.7370677907099914e-09,5.478450392110911e-10,4.868948903065817e-09,4.827494768982428e-10
16.88096827562186,3.2036873460624545e-09,1.7362011410890035e-09,5.478249124207865e-10,4.8628106881107605e-09,4.837443605512585e-10
16.892578295068642,3.1946046627898703e-09,1.7330336828206247e-09,5.469655364203328e-10,4.8600202414725215e-09,4.837707802852676e-10
16.904188314515423,3.192826352571282e-09,1.7319556578814002e-09,5.462385064601624e-10,4.859092592114824e-09,4.826501382831621e-10
16.915798333962208,3.19393563224843e-09,1.730934867769806e-09,5.448836861362539e-10,4.8538576513124255e-09,4.826170173266202e-10
16.92740835340899,3.1890602807116592e-09,1.7291958414854533e-09,5.449776189292147e-10,4.845767995898607e-09,4.821195331261042e-10
16.939018372855774,3.1833424173389847e-09,1.7257562182108226e-09,5.45005909553881e-10,4.844622524160683e-09,4.821305679312211e-10
16.950628392302555,3.1787783609878176e-09,1.7278239074398402e-09,5.455344584775219e-10,4.84176246694386e-09,4.814676353753204e-10
16.962238411749336,3.18145834362661e-09,1.724009845674949e-09,5.435696717085308e-10,4.8373755342322885e-09,4.817528539791354e-10
16.97384843119612,3.175874160256636e-09,1.7222196779417198e-09,5.423601944137823e-10,4.834360796214414e-09,4.798362212416904e-10
16.985458450642902,3.1734801933667722e-09,1.721305238059908e-09,5.428962025957826e-10,4.8269690405656925e-09,4.806953105716487e-10
16.997068470089687,3.1728815550878275e-09,1.7204430095465159e-09,5.437533577603429e-10,4.825532670293386e-09,4.784277265760207e-10
17.008678489536468,3.1704117337916905e-09,1.7196720793819404e-09,5.429769805882955e-10,4.821798743872077e-09,4.774216853828625e-10
17.02028850898325,3.1648350014574352e-09,1.7172497180366953e-09,5.412475081479932e-10,4.814688892913505e-09,4.793382876627641e-10
17.031898528430034,3.1604248067910838e-09,1.714438272136862e-09,5.404489291133211e-10,4.811930153145238e-09,4.779445472503307e-10
17.043508547876815,3.1639420949917266e-09,1.712963468364592e-09,5.409113800023003e-10,4.807596254468557e-09,4.781703466957939e-10
17.0551185673236,3.16254225252901e-09,1.7133978121285058e-09,5.401295630201492e-10,4.804082932487347e-09,4.769388546665592e-10
17.06672858677038,3.1535099755512607e-09,1.7115291078516682e-09,5.399175617768433e-10,4.799375175937565e-09,4.753578133044397e-10
17.078338606217162,3.1509976386464337e-09,1.7108564572704512e-09,5.385589341383553e-10,4.7962328439497315e-09,4.766123110215331e-10
17.089948625663947,3.1486076122639952e-09,1.7082868077981149e-09,5.389738345074251e-10,4.790933420191685e-09,4.752707880851967e-10
17.101558645110728,3.149049998912909e-09,1.7082704805340729e-09,5.383947692049707e-10,4.7877287466841315e-09,4.753534358788593e-10
17.11316866455751,3.143601188650231e-09,1.7067385405375027e-09,5.379802245295672e-10,4.786145258540287e-09,4.74106670516972e-10
17.124778684004294,3.140539560468793e-09,1.70673822483448e-09,5.378983225366353e-10,4.779574025761108e-09,4.745140860382332e-10
17.136388703451075,3.145349388919723e-09,1.703214569812892e-09,5.368128552131526e-10,4.777024232673118e-09,4.740390766799845e-10
17.14799872289786,3.136649029768341e-09,1.702253206113142e-09,5.357568327222941e-10,4.772830372790904e-09,4.729034241488749e-10
17.15960874234464,3.134254488426832e-09,1.7010308974600924e-09,5.353620336886836e-10,4.768391767502606e-09,4.733363106799402e-10
17.171218761791422,3.127441788590922e-09,1.698576742366797e-09,5.36832017174675e-10,4.763625726771742e-09,4.728338773943996e-10
17.182828781238207,3.1320107356375427e-09,1.6967929575249774e-09,5.357352132469542e-10,4.760953051710073e-09,4.737553095362086e-10
17.19443880068499,3.128375362240874e-09,1.6964899272485838e-09,5.353950522286378e-10,4.759151280455513e-09,4.728876977956044e-10
17.206048820131773,3.12853542034224e-09,1.6931835891704543e-09,5.343325453383597e-10,4.752760051212026e-09,4.723712244213876e-10
17.217658839578554,3.1249219149891635e-09,1.6949112850746685e-09,5.321620128078391e-10,4.7517313433286904e-09,4.713866866054957e-10
17.229268859025336,3.121998226554311e-09,1.6911709981517567e-09,5.335692608633455e-10,4.7457123316516915e-09,4.718462394396294e-10
17.24087887847212,3.1185350106240997e-09,1.690930881492715e-09,5.328389556456683e-10,4.743042341000152e-09,4.720761364591347e-10
17.2524888979189,3.1146041013344082e-09,1.6886558292266875e-09,5.333950111699853e-10,4.737828646226991e-09,4.709655941467542e-10
17.264098917365686,3.117468227827151e-09,1.6881139822330636e-09,5.32242009373123e-10,4.736631996344015e-09,4.699618460884003e-10
17.275708936812467,3.1087812722665305e-09,1.6854333545738926e-09,5.314718814064224e-10,4.731210162274353e-09,4.691417114174527e-10
17.28731895625925,3.1071976269524182e-09,1.6863025247546971e-09,5.316458160733987e-10,4.727450748983047e-09,4.678186487857142e-10
17.298928975706033,3.1074231447653746e-09,1.683669650718552e-09,5.309589019011014e-10,4.723979819186914e-09,4.689242033503493e-10
17.310538995152815,3.098971848139982e-09,1.6829976856242525e-09,5.3136924707273e-10,4.718511511746911e-09,4.678836271916618e-10
17.322149014599596,3.099072550275825e-09,1.6810260063014448e-09,5.31612289245136e-10,4.713795755275624e-09,4.678834873427651e-10
17.33375903404638,3.0994361144892614e-09,1.6786451463716979e-09,5.298882376507667e-10,4.713439069346572e-09,4.676275077920008e-10
17.34536905349316,3.095240730556145e-09,1.6771975985093937e-09,5.287674385832151e-10,4.7084624377120335e-09,4.669377824224556e-10
17.356979072939946,3.0915289308315535e-09,1.677342299089451e-09,5.287348165005795e-10,4.7057121609715956e-09,4.671282332873902e-10
17.368589092386728,3.0886090686631226e-09,1.6766173691921357e-09,5.293707534529808e-10,4.70115794720863e-09,4.659298699203213e-10
17.38019911183351,3.088237268962882e-09,1.6740996085730931e-09,5.278976480537592e-10,4.696229643789248e-09,4.669828873751742e-10
17.391809131280294,3.0842602046145527e-09,1.6744603213138724e-09,5.269996009081665e-10,4.6940655805461545e-09,4.672931259527323e-10
17.403419150727075,3.081162069328663e-09,1.673773042842131e-09,5.257748327839927e-10,4.689620346562312e-09,4.658234905670605e-10
17.41502917017386,3.078953674779814e-09,1.6713969999567853e-09,5.26470465447704e-10,4.686987628547254e-09,4.660897902383467e-10
17.42663918962064,3.0806152775919173e-09,1.6693843165467737e-09,5.272919080415927e-10,4.681825346490734e-09,4.6439374906475924e-10
17.438249209067422,3.072127576876393e-09,1.6677411037146758e-09,5.259454801169646e-10,4.678829500464395e-09,4.6483350633004494e-10
17.449859228514207,3.076322105307156e-09,1.666292038587382e-09,5.254469550521288e-10,4.676698546981927e-09,4.6375768454943667e-10
17.461469247960988,3.071812288242768e-09,1.665882894636448e-09,5.24633577529103e-10,4.673583572417555e-09,4.6352232127314807e-10
17.47307926740777,3.064800708267041e-09,1.665022620119084e-09,5.245076683209901e-10,4.668586376725662e-09,4.6306627610857793e-10
17.484689286854554,3.0657870025636497e-09,1.6629082738124349e-09,5.248345075695785e-10,4.6648423609188e-09,4.619678137678702e-10
17.496299306301335,3.063572902909303e-09,1.6616241266675886e-09,5.239776283143003e-10,4.661759198324226e-09,4.6217887053968446e-10
17.50790932574812,3.060703870557922e-09,1.660814731749252e-09,5.234084602781489e-10,4.6582874171193614e-09,4.6208832435637597e-10
17.5195193451949,3.054598833479574e-09,1.6579547588829116e-09,5.231586994481096e-10,4.656985390599615e-09,4.6197039166977934e-10
17.531129364641682,3.063765558871468e-09,1.6569825191930967e-09,5.228555105102895e-10,4.6512222750231394e-09,4.612910282441522e-10
17.542739384088467,3.055636034576564e-09,1.6574539047877097e-09,5.236654575676793e-10,4.647734701442111e-09,4.617577596769323e-10
17.554349403535248,3.0544609096354565e-09,1.6560093333555868e-09,5.222612058890396e-10,4.643803065799804e-09,4.607085449590818e-10
17.565959422982033,3.0486636469049904e-09,1.6557729219606329e-09,5.224338665587387e-10,4.640519219659228e-09,4.6143906753147075e-10
17.577569442428814,3.047136927050674e-09,1.6533365095155e-09,5.206928574893468e-10,4.637239814135104e-09,4.6135012480797023e-10
17.589179461875595,3.0454138012439395e-09,1.6533647905241453e-09,5.209277169415854e-10,4.633608500785734e-09,4.60176919942263e-10
17.60078948132238,3.0412757654235294e-09,1.6509045548070153e-09,5.201462227217932e-10,4.631205824001554e-09,4.5973330922818515e-10
17.61239950076916,3.0423798145882925e-09,1.650199602189767e-09,5.205719837265032e-10,4.625546325564127e-09,4.589880920568499e-10
17.624009520215946,3.041376281609121e-09,1.646916468107386e-09,5.197292607329346e-10,4.6253600790071394e-09,4.584896550459763e-10
17.635619539662727,3.0382086426550994e-09,1.6467105691848928e-09,5.198630250064184e-10,4.619200466133233e-09,4.5821245795422075e-10
17.64722955910951,3.0354661360251873e-09,1.6466471318658065e-09,5.180049171158326e-10,4.615062863519689e-09,4.570700083004301e-10
17.658839578556293,3.0291064407898975e-09,1.6449751587428453e-09,5.188533330654391e-10,4.614120083628042e-09,4.586346899075575e-10
17.670449598003074,3.031407464281955e-09,1.6446203495939835e-09,5.186835238861423e-10,4.612647778761352e-09,4.5683465028639836e-10
17.682059617449855,3.0315186457439083e-09,1.6412392059490604e-09,5.185763587613801e-10,4.6077660684792336e-09,4.5771482157969146e-10
17.69366963689664,3.0281637945181533e-09,1.6409670483888588e-09,5.173781125223864e-10,4.60320089690637e-09,4.579280539577692e-10
17.70527965634342,3.02422519314786e-09,1.6397790567664855e-09,5.163641857342285e-10,4.602028231589174e-09,4.5792089976656806e-10
17.716889675790206,3.0155819463756356e-09,1.639687006198054e-09,5.156347427060963e-10,4.593423419627798e-09,4.564430610555679e-10
17.728499695236987,3.0191486641399716e-09,1.6380619438155749e-09,5.162740903043507e-10,4.592591007191769e-09,4.5684793064829506e-10
17.74010971468377,3.0161120719382754e-09,1.6351280486389733e-09,5.162724516446104e-10,4.590578471043131e-09,4.5656569708390263e-10
17.751719734130553,3.0152281788751497e-09,1.6351509600253463e-09,5.165034178057301e-10,4.587969140135757e-09,4.5579728743872864e-10
17.763329753577334,3.0157874328647985e-09,1.6345910320844158e-09,5.149964063423235e-10,4.584155907008739e-09,4.548257536388286e-10
17.77493977302412,3.0102315851608823e-09,1.6331188737609106e-09,5.145218446385872e-10,4.580003615707951e-09,4.537836916002707e-10
17.7865497924709,3.008547185151511e-09,1.6328047911912315e-09,5.151226934451887e-10,4.578517621837286e-09,4.5373739903135716e-10
17.79815981191768,3.010364123773747e-09,1.631177443610566e-09,5.148238451034916e-10,4.5750886520427214e-09,4.542762965179331e-10
17.809769831364466,3.007311717946979e-09,1.6304871696441335e-09,5.139171199335337e-10,4.5712459082114904e-09,4.5323958069683305e-10
17.821379850811248,3.00110420376983e-09,1.629519930758036e-09,5.130891013910015e-10,4.56817414448396e-09,4.532533197104398e-10
17.832989870258032,2.9969270160333462e-09,1.6274432879477408e-09,5.122208524045958e-10,4.564184140193815e-09,4.5311538727221055e-10
17.844599889704813,3.000009316868826e-09,1.6254335242881885e-09,5.125652331836684e-10,4.5621935978933e-09,4.5301617809043215e-10
17.856209909151595,2.9959730780130286e-09,1.6251825154702854e-09,5.128783058880047e-10,4.559991033981271e-09,4.531407677040213e-10
17.86781992859838,2.994071144845283e-09,1.624738849619384e-09,5.127881866648288e-10,4.555863183767418e-09,4.521962853506233e-10
17.87942994804516,2.9934327128297997e-09,1.6237370710199892e-09,5.098874089275436e-10,4.551744590682484e-09,4.5218999581566093e-10
17.891039967491942,2.9873609593346685e-09,1.6207543942486547e-09,5.116744097929804e-10,4.548583392276766e-09,4.5273602241816593e-10
17.902649986938727,2.987392307103175e-09,1.6208649665949887e-09,5.097210570155815e-10,4.54455282245504e-09,4.5145463262794596e-10
17.914260006385508,2.988144479287251e-09,1.6178420129758285e-09,5.109990921851656e-10,4.539038860771072e-09,4.5119844162188015e-10
17.925870025832292,2.985092049808081e-09,1.6190648773874528e-09,5.104680731382198e-10,4.540242478044496e-09,4.5046423331029527e-10
17.937480045279074,2.9807214380176098e-09,1.618467544707563e-09,5.09798382055711e-10,4.5360102229185245e-09,4.5071226893433455e-10
17.949090064725855,2.9838789458229984e-09,1.617359638797487e-09,5.092817322005156e-10,4.530870963424162e-09,4.4935178447958717e-10
17.96070008417264,2.9725098209302524e-09,1.6156652510310231e-09,5.089237103148569e-10,4.528643595418189e-09,4.4937283001260847e-10
17.97231010361942,2.9731954844970718e-09,1.6141630162446552e-09,5.096259460342374e-10,4.5255051190345075e-09,4.494012058432065e-10
17.983920123066206,2.973903792303525e-09,1.6147320922500864e-09,5.087064584778095e-10,4.523183408037886e-09,4.4833082506406276e-10
17.995530142512987,2.973158088888465e-09,1.6127171023844144e-09,5.091279525299096e-10,4.521257343991421e-09,4.4951145233693467e-10
18.007140161959768,2.9712765947059823e-09,1.6112656073005883e-09,5.081351868514871e-10,4.518394371800137e-09,4.486676212594583e-10
18.018750181406553,2.9638764374823403e-09,1.6099131547875552e-09,5.070196114395713e-10,4.513087107380003e-09,4.486555039966346e-10
18.030360200853334,2.9630221720761563e-09,1.609673421519658e-09,5.071877715629234e-10,4.511487787868339e-09,4.4771597947048867e-10
18.041970220300115,2.961138794975198e-09,1.6090804115107817e-09,5.07277027335654e-10,4.510384303579073e-09,4.481725619915875e-10
18.0535802397469,2.956391011968964e-09,1.6056725019586643e-09,5.065574137819633e-10,4.504546153141489e-09,4.4804566369591103e-10
18.06519025919368,2.961388702121685e-09,1.6058323928316507e-09,5.057964708950728e-10,4.504138876982141e-09,4.4719586917745416e-10
18.076800278640466,2.955266834371623e-09,1.6049606712336254e-09,5.047898696748186e-10,4.499888743765129e-09,4.4699113732980653e-10
18.088410298087247,2.956912631823892e-09,1.6038658235439112e-09,5.054759976182051e-10,4.495202368481681e-09,4.4557235292715517e-10
18.100020317534028,2.953987917346571e-09,1.60355865513737e-09,5.048876929890731e-10,4.4933202217131135e-09,4.464638859079158e-10
18.111630336980813,2.948851910103656e-09,1.6000031458782029e-09,5.051585845570535e-10,4.488661578640138e-09,4.4561036977711346e-10
18.123240356427594,2.951952195888855e-09,1.6002512325040499e-09,5.035991586896027e-10,4.488406367508887e-09,4.4538302567199005e-10
18.13485037587438,2.949395761182932e-09,1.5978207459369463e-09,5.04153535496447e-10,4.483819297253891e-09,4.4533040895275266e-10
18.14646039532116,2.9508865018743405e-09,1.5987494847889206e-09,5.042142094290063e-10,4.483554080499136e-09,4.4399447651889056e-10
18.15807041476794,2.9398946012599074e-09,1.596372020823468e-09,5.026828794161687e-10,4.47750094831587e-09,4.453391558902063e-10
18.169680434214726,2.945766335688338e-09,1.596405457814386e-09,5.037260791969475e-10,4.475018557466031e-09,4.440873779376646e-10
18.181290453661507,2.9410759096175958e-09,1.5935783463081933e-09,5.029185312255447e-10,4.473684906994526e-09,4.4434048972950227e-10
18.192900473108292,2.938888538082233e-09,1.5941089284330473e-09,5.026623122414521e-10,4.470905116608114e-09,4.4440585867308513e-10
18.204510492555073,2.9426499942507436e-09,1.592296070840013e-09,5.020983619662932e-10,4.470011451105746e-09,4.432680993231307e-10
18.216120512001854,2.9364694267010367e-09,1.5886104607722777e-09,5.018556126057829e-10,4.4646209628285875e-09,4.4332440985107686e-10
18.22773053144864,2.9332266787268337e-09,1.5904660180806813e-09,5.021513900054598e-10,4.462754891183932e-09,4.4290093104186355e-10
18.23934055089542,2.9350649478351545e-09,1.5897169079297467e-09,5.015799591233591e-10,4.459802775980827e-09,4.425488665484695e-10
18.2509505703422,2.9293543551190516e-09,1.5890629924859453e-09,5.006703874751026e-10,4.4561099947379474e-09,4.419979501915566e-10
18.262560589788986,2.929890812782845e-09,1.589291524554955e-09,5.007981650594504e-10,4.455157083397713e-09,4.412630859638514e-10
18.274170609235767,2.9257374591905605e-09,1.585712808664286e-09,5.003241354958924e-10,4.451273239465571e-09,4.418275476827632e-10
18.285780628682552,2.9233806578604232e-09,1.585305107914816e-09,4.999051068413618e-10,4.449280371381207e-09,4.406910288926921e-10
18.297390648129333,2.922130241922595e-09,1.583004581771898e-09,4.995050839618806e-10,4.445234035221904e-09,4.415428568162279e-10
18.309000667576115,2.9202136630470794e-09,1.5848526264862322e-09,4.997928834905606e-10,4.441394633143165e-09,4.4032395019903134e-10
18.3206106870229,2.919517746340203e-09,1.5830057305038813e-09,4.987553274140626e-10,4.439639349854092e-09,4.417525616067214e-10
18.33222070646968,2.9189312588353303e-09,1.5836964592594469e-09,4.986720816180443e-10,4.436143188500719e-09,4.4073636966281185e-10
18.343830725916465,2.9159832812850295e-09,1.5799676115391327e-09,4.988294611675685e-10,4.433671549034164e-09,4.3908172900366173e-10
18.355440745363246,2.9145975371555435e-09,1.5805664420956723e-09,4.981997251173225e-10,4.430975252388951e-09,4.40943311651996e-10
18.367050764810028,2.9119790187120296e-09,1.5797723078148365e-09,4.975868642210642e-10,4.426768562340317e-09,4.3993629527361126e-10
18.378660784256812,2.908578549056801e-09,1.5785165180652291e-09,4.970686190420883e-10,4.424363206737535e-09,4.398206531801325e-10
18.390270803703594,2.907437886380022e-09,1.5773274991337475e-09,4.966656987248725e-10,4.423763426037214e-09,4.392572725995546e-10
18.401880823150375,2.9037147029407635e-09,1.5760522162197032e-09,4.968249788139844e-10,4.42100885961231e-09,4.385647769277719e-10
18.41349084259716,2.9034950149751506e-09,1.5732363777788706e-09,4.964046852581617e-10,4.417093296602313e-09,4.380187377652541e-10
18.42510086204394,2.900717278655556e-09,1.5751852845471804e-09,4.964703202787633e-10,4.416068651246382e-09,4.373413265709609e-10
18.436710881490725,2.901550851521664e-09,1.5721672445424916e-09,4.949812276206815e-10,4.413249883110001e-09,4.380285401800124e-10
18.448320900937507,2.902409302042378e-09,1.57413772754126e-09,4.95172955645084e-10,4.4106789934265206e-09,4.369721860591513e-10
18.459930920384288,2.8968245940505292e-09,1.570770876170388e-09,4.953638874708809e-10,4.408561728096274e-09,4.3831444736527484e-10
18.471540939831073,2.892820763439342e-09,1.5706824884079517e-09,4.958136426575229e-10,4.403272938245065e-09,4.369162409102365e-10
18.483150959277854,2.8951027742130664e-09,1.5697075711371538e-09,4.948201455122208e-10,4.402814172268043e-09,4.3731691009340946e-10
18.49476097872464,2.896208266912591e-09,1.5679342629653775e-09,4.942139855394164e-10,4.399850884100801e-09,4.3703723224987123e-10
18.50637099817142,2.8918662085494103e-09,1.566587562359924e-09,4.937204603508144e-10,4.394929032588289e-09,4.367268467546293e-10
18.5179810176182,2.88250744229138e-09,1.5659224077679785e-09,4.933610216065869e-10,4.395860066097874e-09,4.3671978313877496e-10
18.529591037064986,2.88673127006315e-09,1.5644379841130269e-09,4.943286422905218e-10,4.391513846992528e-09,4.357258935134395e-10
18.541201056511767,2.885975473920321e-09,1.5646859963794756e-09,4.930536125036911e-10,4.389550021460953e-09,4.357457668332193e-10
18.55281107595855,2.8800414844084916e-09,1.5635483043437598e-09,4.928942706106208e-10,4.384353479765245e-09,4.3518150468958323e-10
18.564421095405333,2.883519630813326e-09,1.5632629690494734e-09,4.922584281659349e-10,4.3831460930921515e-09,4.3442516090209864e-10
18.576031114852114,2.882382748258402e-09,1.5627256922920692e-09,4.923431320968764e-10,4.380235689148735e-09,4.3497080198504073e-10
18.5876411342989,2.8729839405036102e-09,1.559446963617175e-09,4.921864545259991e-10,4.377390531209703e-09,4.343073605027617e-10
18.59925115374568,2.8749623636463333e-09,1.560589810371113e-09,4.917523966918504e-10,4.377818147995237e-09,4.346045470304144e-10
18.61086117319246,2.8751853729434917e-09,1.56051697210965e-09,4.922329220165372e-10,4.373028609959296e-09,4.3438167676912583e-10
18.622471192639246,2.8719036089199607e-09,1.5580861282549416e-09,4.909669704980596e-10,4.3704736937423795e-09,4.3370517761192076e-10
18.634081212086027,2.875014971722326e-09,1.5559760592045906e-09,4.900022978218914e-10,4.369191140093658e-09,4.340069217539005e-10
18.645691231532812,2.876322691561018e-09,1.5585419744305814e-09,4.904421066152441e-10,4.365984810644264e-09,4.338397509839839e-10
18.657301250979593,2.8659645350905613e-09,1.55705362742751e-09,4.910110156007483e-10,4.362827293352692e-09,4.3360650710764923e-10
18.668911270426374,2.8687905094898206e-09,1.5567431724625808e-09,4.903699388131371e-10,4.361779070023871e-09,4.329990583761763e-10
18.68052128987316,2.863420266369565e-09,1.5537961246923618e-09,4.895402585111057e-10,4.35830665127484e-09,4.3181857217824133e-10
18.69213130931994,2.8633593503409268e-09,1.5534596471285898e-09,4.907433392865385e-10,4.355220025658153e-09,4.3216710152853084e-10
18.703741328766725,2.863135018157189e-09,1.5521923263316383e-09,4.895457683068479e-10,4.353750170022515e-09,4.321264042853651e-10
18.715351348213506,2.858083685778616e-09,1.5519945014748226e-09,4.891099378950879e-10,4.351191220635032e-09,4.317008809368883e-10
18.726961367660287,2.8570654149356762e-09,1.5502426797142717e-09,4.89562029248175e-10,4.348480365960842e-09,4.3148794099252e-10
18.738571387107072,2.8561722041126878e-09,1.5513908939231344e-09,4.887299363203709e-10,4.346910454392774e-09,4.320085142316373e-10
18.750181406553853,2.8570057495843576e-09,1.5488671848942702e-09,4.879593193492128e-10,4.344486991662316e-09,4.304608317265298e-10
18.761791426000638,2.8514960775640977e-09,1.548502729108831e-09,4.880734492976313e-10,4.342577032484621e-09,4.317511851233972e-10
18.77340144544742,2.8547034303841525e-09,1.5459612975823937e-09,4.875728426831741e-10,4.339648467618914e-09,4.30719282839793e-10
18.7850114648942,2.8490623777743994e-09,1.545559615054724e-09,4.876953328285046e-10,4.3373763904626665e-09,4.3031017647569155e-10
18.796621484340985,2.8463899876516937e-09,1.5460544502723164e-09,4.876522939463305e-10,4.334881270627114e-09,4.309066443388495e-10
18.808231503787766,2.850335021229463e-09,1.5420028081329822e-09,4.866214202957165e-10,4.3320463144133775e-09,4.2924653706877774e-10
18.819841523234548,2.84659834021692e-09,1.5435621086059257e-09,4.86548292757001e-10,4.330467693308646e-09,4.302510542380834e-10
18.831451542681332,2.8448366231219663e-09,1.543875893729422e-09,4.867064146877074e-10,4.328833795192153e-09,4.30100324284666e-10
18.843061562128113,2.841140542118407e-09,1.5409882263811206e-09,4.864212493672921e-10,4.325388408165029e-09,4.2928945639423523e-10
18.854671581574898,2.8426632443471622e-09,1.5413768843168323e-09,4.862742872348051e-10,4.323017047464147e-09,4.2900693776244684e-10
18.86628160102168,2.8403045812975196e-09,1.539058330990598e-09,4.861086807485658e-10,4.3193160684038185e-09,4.288158338290775e-10
18.87789162046846,2.8383252002797605e-09,1.5390578060906959e-09,4.853722960893439e-10,4.318604790011142e-09,4.286277025898415e-10
18.889501639915245,2.8394815424943913e-09,1.5388975160434767e-09,4.850738351833035e-10,4.3169883402286936e-09,4.272852437712603e-10
18.901111659362027,2.836525155163417e-09,1.5376909590549474e-09,4.852719222699969e-10,4.31496436584161e-09,4.2754612960783513e-10
18.91272167880881,2.8323920363130157e-09,1.5388021132625325e-09,4.840435340322584e-10,4.311953216262602e-09,4.275052945034738e-10
18.924331698255592,2.830684964972049e-09,1.5372714990288367e-09,4.842315199815403e-10,4.310304557007171e-09,4.274781075589746e-10
18.935941717702374,2.8349625173198674e-09,1.5362625401734506e-09,4.838192778474912e-10,4.306755560686457e-09,4.274222708374347e-10
18.94755173714916,2.829285553585971e-09,1.536234194513246e-09,4.837878975618539e-10,4.306668092336771e-09,4.274878331391579e-10
18.95916175659594,2.831637065599858e-09,1.5350337610019172e-09,4.832226427455027e-10,4.302230366796969e-09,4.270501692707143e-10
18.97077177604272,2.8254585299918156e-09,1.5321971470820336e-09,4.83254334046667e-10,4.301471438962416e-09,4.267872276859772e-10
18.982381795489506,2.8233174845503967e-09,1.532612906729536e-09,4.829804495560717e-10,4.297844915999137e-09,4.27325117468694e-10
18.993991814936287,2.8255670102011793e-09,1.530918892706875e-09,4.822667963285954e-10,4.295512826217286e-09,4.2685332503961735e-10
19.00560183438307,2.822069249971953e-09,1.5313051865220894e-09,4.82918772467557e-10,4.294574523124191e-09,4.2626936800470993e-10
19.017211853829853,2.821418325455238e-09,1.5319332771548184e-09,4.821494789889206e-10,4.290567204019275e-09,4.2571060408461984e-10
19.028821873276634,2.8182329048305245e-09,1.5279362351609328e-09,4.825121150673428e-10,4.290317628622172e-09,4.251985204417963e-10
19.04043189272342,2.819232414279825e-09,1.5270528584158717e-09,4.817133171274649e-10,4.286530542982654e-09,4.256188846369278e-10
19.0520419121702,2.818059563861805e-09,1.528463666252992e-09,4.817252051339273e-10,4.284518427125697e-09,4.2470992285072684e-10
19.063651931616985,2.818077564433462e-09,1.5277158101660577e-09,4.8097514030714e-10,4.2827134435888075e-09,4.24501444847116e-10
19.075261951063766,2.815923803720199e-09,1.5272064484434478e-09,4.818729451731536e-10,4.280882837287714e-09,4.249809668651203e-10
19.086871970510547,2.810997788330817e-09,1.5245152461920196e-09,4.801678770402823e-10,4.280631762000431e-09,4.2380790218080405e-10
19.09848198995733,2.8059344165419374e-09,1.5253091783255106e-09,4.807294046218454e-10,4.276929191252749e-09,4.2489296142275957e-10
19.110092009404113,2.8082701393425027e-09,1.5237227933547369e-09,4.806228444569389e-10,4.2746084230911e-09,4.2447446147855267e-10
19.121702028850898,2.8048101505291268e-09,1.5226376255227834e-09,4.807294728768487e-10,4.272925528839679e-09,4.2381094836193537e-10
19.13331204829768,2.8088884883985104e-09,1.5220778308915504e-09,4.801464388690395e-10,4.270094378563455e-09,4.2453971607429e-10
19.14492206774446,2.805840039811507e-09,1.5238873244758365e-09,4.791599106664456e-10,4.267895141482535e-09,4.2378747745579146e-10
19.156532087191245,2.803139577145649e-09,1.521345292164511e-09,4.803361871859906e-10,4.26736105709205e-09,4.2416176275712295e-10
19.168142106638026,2.797691428838292e-09,1.518998602149628e-09,4.785777353921839e-10,4.261204781714878e-09,4.2329686385811043e-10
19.179752126084807,2.8019085283664798e-09,1.5198654010969199e-09,4.782369101248611e-10,4.260794772320832e-09,4.2318484046148296e-10
19.191362145531592,2.8021849671355248e-09,1.5175362819122163e-09,4.788802805741991e-10,4.2583977820073206e-09,4.2300751846803843e-10
19.202972164978373,2.7961080920182766e-09,1.519171378402073e-09,4.783663887943329e-10,4.257586586239093e-09,4.220995813563084e-10
19.214582184425158,2.7961607824724066e-09,1.5166442353671125e-09,4.785558055401262e-10,4.255830112783938e-09,4.2212550239862927e-10
19.22619220387194,2.7967115726437095e-09,1.5162579596618716e-09,4.781487928584404e-10,4.2533780485806696e-09,4.2215084926912244e-10
19.23780222331872,2.796246284639374e-09,1.5166842724719209e-09,4.770619241442262e-10,4.250958172715954e-09,4.222258219978007e-10
19.249412242765505,2.7922963725773485e-09,1.5150154269884311e-09,4.768654384613905e-10,4.250439640417159e-09,4.2195121494905023e-10
19.261022262212286,2.7924249925682207e-09,1.514188374811435e-09,4.777857745102266e-10,4.247781004164669e-09,4.2246276535011605e-10
19.27263228165907,2.7912188592726407e-09,1.5125112755909777e-09,4.779521970285676e-10,4.2453666891339755e-09,4.218394449585296e-10
19.284242301105852,2.7897775459095467e-09,1.5144824004876398e-09,4.774640644032673e-10,4.245858088058831e-09,4.2199478120954263e-10
19.295852320552633,2.7885892999829807e-09,1.51146207951078e-09,4.764212604754275e-10,4.2415947549751265e-09,4.2160383620259715e-10
19.307462339999418,2.7870562527530214e-09,1.5123182041074959e-09,4.766033842009632e-10,4.239951474154414e-09,4.213764154297997e-10
19.3190723594462,2.7861040799393053e-09,1.5102507809012445e-09,4.76763983493479e-10,4.2389890560297486e-09,4.2039063920619027e-10
19.330682378892984,2.7798675485488194e-09,1.5100518401477188e-09,4.762068260489512e-10,4.237280122221584e-09,4.2002698928866467e-10
19.342292398339765,2.7820491616836818e-09,1.5092790137316127e-09,4.759769724941835e-10,4.231792923303745e-09,4.201295872127859e-10
19.353902417786546,2.7823409944296632e-09,1.5089107721527915e-09,4.751818142686891e-10,4.231831929980834e-09,4.204129774682136e-10
19.36551243723333,2.777535291325626e-09,1.5081642584961673e-09,4.750679051527771e-10,4.229467450607346e-09,4.1937300324750767e-10
19.377122456680112,2.7806549740966375e-09,1.506815447084696e-09,4.75160551571268e-10,4.228105268424616e-09,4.1937124921838045e-10
19.388732476126894,2.779239072963682e-09,1.506649083910329e-09,4.755386816711052e-10,4.227761336561317e-09,4.1892025243790766e-10
19.40034249557368,2.774523206250985e-09,1.5054623693291378e-09,4.745460615394056e-10,4.224876405620665e-09,4.190980765473056e-10
19.41195251502046,2.771514436533291e-09,1.5049954142019043e-09,4.752861416602298e-10,4.220287188619103e-09,4.192756406257412e-10
19.423562534467244,2.7748755897599123e-09,1.504113487589552e-09,4.735717196276853e-10,4.220309797562605e-09,4.1867627835057923e-10
19.435172553914025,2.7764171151315146e-09,1.5046312782877154e-09,4.737634965983326e-10,4.217690818649108e-09,4.187077732779731e-10
19.446782573360807,2.7686398657597044e-09,1.5047237274495005e-09,4.737338914940202e-10,4.216485215564287e-09,4.193495349372349e-10
19.45839259280759,2.7719550470523383e-09,1.5012895199597533e-09,4.740352418548226e-10,4.216423062583287e-09,4.1838556509412243e-10
19.470002612254373,2.7721301760765392e-09,1.5020333443006787e-09,4.729868504194029e-10,4.213501322912709e-09,4.1836928180253096e-10
19.481612631701157,2.76438475547376e-09,1.501030693037727e-09,4.731336952627239e-10,4.211425456742954e-09,4.178997467485654e-10
19.49322265114794,2.7665433958097583e-09,1.5001662602953387e-09,4.728626728707753e-10,4.20934703133851e-09,4.175860322051804e-10
19.50483267059472,2.7677210135301932e-09,1.5004524528664925e-09,4.72745100681079e-10,4.206648097446494e-09,4.167711880154594e-10
19.516442690041504,2.7653468677813425e-09,1.4981508930248422e-09,4.727178102822555e-10,4.205084921580938e-09,4.1707021816477427e-10
19.528052709488286,2.765296328709909e-09,1.4972281446124517e-09,4.727258609693163e-10,4.203450388393924e-09,4.1668959356193657e-10
19.539662728935067,2.7591983904213813e-09,1.4977173219036835e-09,4.72452953223639e-10,4.2024092769210355e-09,4.16757592593295e-10
19.55127274838185,2.7615474880189202e-09,1.4961785311170127e-09,4.717422700597245e-10,4.199955366344458e-09,4.1716683495719773e-10
19.562882767828633,2.76017184743949e-09,1.4962912487735037e-09,4.718684057954697e-10,4.198449461162881e-09,4.166272460886479e-10
19.574492787275418,2.758527008481991e-09,1.4965485957434114e-09,4.715742458337837e-10,4.195410194903102e-09,4.1694904393745955e-10
19.5861028067222,2.758195377574681e-09,1.494233558616485e-09,4.723639203210929e-10,4.194393802188086e-09,4.1550322358425955e-10
19.59771282616898,2.7574766694787535e-09,1.4947186472049236e-09,4.70865682811062e-10,4.194464024292241e-09,4.163726295921823e-10
19.609322845615765,2.7518559685122744e-09,1.4943707570092271e-09,4.707238852525447e-10,4.190084599838043e-09,4.164779656801413e-10
19.620932865062546,2.7521688292997262e-09,1.4928663495184462e-09,4.701354102689069e-10,4.1894015793309544e-09,4.159570571365466e-10
19.63254288450933,2.7571952696577633e-09,1.491263560606509e-09,4.711620601374159e-10,4.187976663743729e-09,4.1548884213171473e-10
19.644152903956112,2.750432054635514e-09,1.4914030651605602e-09,4.704757240954377e-10,4.185413442392959e-09,4.150621030566532e-10
19.655762923402893,2.7489508247087447e-09,1.4928756088958293e-09,4.704709332415336e-10,4.1848574066518225e-09,4.156158057488955e-10
19.667372942849678,2.74728217819914e-09,1.4908141459628987e-09,4.704117683441784e-10,4.183339052154363e-09,4.1497363016595405e-10
19.67898296229646,2.7474653045216674e-09,1.4899928968447595e-09,4.689855115176578e-10,4.17991409912326e-09,4.1440373806710044e-10
19.690592981743244,2.746369532164439e-09,1.489600705338515e-09,4.706084905726462e-10,4.179724091705821e-09,4.1407299162453224e-10
19.702203001190025,2.746285605200437e-09,1.4900095477523416e-09,4.699520033678925e-10,4.178034472559287e-09,4.136848327086577e-10
19.713813020636806,2.7456714646127325e-09,1.4890717253493509e-09,4.697007813120103e-10,4.1743969359934365e-09,4.145497052078436e-10
19.72542304008359,2.7432235135548357e-09,1.4864888079669317e-09,4.69004416274009e-10,4.174600045681672e-09,4.135436401428856e-10
19.737033059530372,2.7436132976767127e-09,1.4863044239246357e-09,4.682741690465509e-10,4.172545081575648e-09,4.14659329537864e-10
19.748643078977153,2.7414484501049124e-09,1.4867301857773781e-09,4.693417709090123e-10,4.17025792192938e-09,4.1346043107178773e-10
19.760253098423938,2.740297577212305e-09,1.4854204002051347e-09,4.679314147565648e-10,4.170849052937899e-09,4.1457329265799536e-10
19.77186311787072,2.7385661796957856e-09,1.4831523041798459e-09,4.683906047151837e-10,4.1667648938642154e-09,4.1343789233109235e-10
19.783473137317504,2.7385680415581998e-09,1.4858632302513074e-09,4.682172356270056e-10,4.16642441820049e-09,4.1333593402146015e-10
19.795083156764285,2.7358604906634162e-09,1.4861681084916867e-09,4.672953445972713e-10,4.163860881546864e-09,4.133650059556247e-10
19.806693176211066,2.734635007180451e-09,1.482730498992436e-09,4.673292164689679e-10,4.162714358673267e-09,4.1255523107595365e-10
19.81830319565785,2.7337044974679348e-09,1.4853318314726592e-09,4.672476170172566e-10,4.16084221507996e-09,4.1283003155162874e-10
19.829913215104632,2.732412695305147e-09,1.4809673099170283e-09,4.679333943947906e-10,4.158552526944495e-09,4.122216674347809e-10
19.841523234551417,2.73304035160208e-09,1.4830135930344965e-09,4.680544173248775e-10,4.157695376001638e-09,4.120477862040176e-10
19.853133253998198,2.7333862918206523e-09,1.4795329706551067e-09,4.669788665777033e-10,4.15619100117512e-09,4.122983939617719e-10
19.86474327344498,2.731715213197838e-09,1.4810785997716704e-09,4.671905706073956e-10,4.154933420529319e-09,4.1186121035343233e-10
19.876353292891764,2.7281606402807213e-09,1.4792106117484852e-09,4.666747527426804e-10,4.15260780714967e-09,4.1222633418751946e-10
19.887963312338545,2.730829947029054e-09,1.4799505295534905e-09,4.667351746186494e-10,4.151791598881458e-09,4.1281146165276377e-10
19.89957333178533,2.7226883141660757e-09,1.4797133641530267e-09,4.666586130045891e-10,4.149703460149643e-09,4.1209491235808236e-10
19.91118335123211,2.7275477652281348e-09,1.4779578510159315e-09,4.668660415372977e-10,4.147803905247531e-09,4.116327271830043e-10
19.922793370678892,2.7260971131590827e-09,1.4782827272162133e-09,4.663931710149251e-10,4.1468372780533955e-09,4.1105549554481007e-10
19.934403390125677,2.722571671276364e-09,1.477955864799445e-09,4.65745611376465e-10,4.1462282243272225e-09,4.118739431977993e-10
19.94601340957246,2.7218092539620044e-09,1.475623764434807e-09,4.660370346654072e-10,4.142630159552508e-09,4.109847798675874e-10
19.95762342901924,2.7233456187453544e-09,1.4754788003423907e-09,4.664044160824139e-10,4.140316750238542e-09,4.1095445019542275e-10
19.969233448466024,2.7230670843949868e-09,1.4760179290082408e-09,4.650245061276789e-10,4.141830388800801e-09,4.1067502565109856e-10
19.980843467912806,2.717744688129924e-09,1.4765726548227997e-09,4.6524698945034753e-10,4.1386436046739845e-09,4.104969458463395e-10
19.99245348735959,2.719139784395506e-09,1.4745408685556849e-09,4.6504369772129104e-10,4.1360690877536046e-09,4.1006440081286655e-10
20.00406350680637,2.7194346057820415e-09,1.4737784814237914e-09,4.6515441743072794e-10,4.135779060686379e-09,4.10204340899781e-10
20.015673526253153,2.717050406891765e-09,1.4740160024922503e-09,4.642949750319581e-10,4.133967506571069e-09,4.100269385291545e-10
20.027283545699937,2.715331653005021e-09,1.4741321299399768e-09,4.6493585089745867e-10,4.134528152782315e-09,4.1030386268293307e-10
20.03889356514672,2.7148769029210567e-09,1.4725597873294894e-09,4.6443899239510307e-10,4.1334822337243665e-09,4.1022888438607243e-10
20.050503584593503,2.716488972942648e-09,1.474154883588596e-09,4.645073811938287e-10,4.132159566827657e-09,4.101427489448993e-10
20.062113604040285,2.712776357273806e-09,1.4720636395125864e-09,4.64135294048804e-10,4.1281027532900285e-09,4.095848786528951e-10
20.073723623487066,2.7154015944987775e-09,1.470249265394288e-09,4.642318520482468e-10,4.125559362481184e-09,4.0946111055297927e-10
20.08533364293385,2.712785540597281e-09,1.4711813187090246e-09,4.6361504858334047e-10,4.1236756455141195e-09,4.09218312150527e-10
20.09694366238063,2.710937262351466e-09,1.4706003069245448e-09,4.6283119103824223e-10,4.124335568562637e-09,4.0909878981234276e-10
20.108553681827413,2.7058823206294205e-09,1.470268392319489e-09,4.6341096713699486e-10,4.122214920044383e-09,4.0850111582100167e-10
20.120163701274198,2.710428342431775e-09,1.4690222177480598e-09,4.6331608736350926e-10,4.120540853833479e-09,4.0869606987301424e-10
20.13177372072098,2.708454882984334e-09,1.4684639400671643e-09,4.6301681036593837e-10,4.119381612943531e-09,4.0926426369361367e-10
20.143383740167764,2.7080151364748637e-09,1.4671226884304926e-09,4.6266605191660963e-10,4.117443187458803e-09,4.0778937966329295e-10
20.154993759614545,2.706800362313777e-09,1.4676074307954144e-09,4.619108317906721e-10,4.1172182213593575e-09,4.0833657727659037e-10
20.166603779061326,2.707156735014383e-09,1.466947525685943e-09,4.6169367549215946e-10,4.114973188329261e-09,4.0858502088138894e-10
20.17821379850811,2.7058219968757768e-09,1.4662900854479032e-09,4.625459851983755e-10,4.114134557077964e-09,4.078017594362128e-10
20.189823817954892,2.7025868997960534e-09,1.4654337730341705e-09,4.629968459322084e-10,4.113354958316236e-09,4.0776321869373346e-10
20.201433837401677,2.703061181582095e-09,1.4639263919933992e-09,4.62220615036038e-10,4.112298420442707e-09,4.079045832959048e-10
20.213043856848458,2.7036750941925217e-09,1.4644746984687111e-09,4.6188352772258935e-10,4.110333595888706e-09,4.0781900647072036e-10
20.22465387629524,2.6994751531176044e-09,1.4658812141589261e-09,4.621817506538869e-10,4.107931820435719e-09,4.075512870881526e-10
20.236263895742024,2.695882152354933e-09,1.4626233597239443e-09,4.6197275128643176e-10,4.108357547752259e-09,4.075570103084394e-10
20.247873915188805,2.6942507322447598e-09,1.463807738872906e-09,4.612728285397951e-10,4.107164616796614e-09,4.071720651873911e-10
20.25948393463559,2.695923141613014e-09,1.4635519397717696e-09,4.6148642665511155e-10,4.1055872606816004e-09,4.0734982069508077e-10
20.27109395408237,2.6926231544143738e-09,1.461694201712813e-09,4.618672481911405e-10,4.102533900789501e-09,4.0763135442900933e-10
20.282703973529152,2.7025365184877454e-09,1.4617592894176875e-09,4.610425888157719e-10,4.1007261369591976e-09,4.0678133449178464e-10
20.294313992975937,2.6954988295428715e-09,1.4616940204068528e-09,4.6088318447837296e-10,4.101587574167043e-09,4.067889568588751e-10
20.305924012422718,2.6932003374018472e-09,1.4617446342405072e-09,4.604474882615419e-10,4.1013378980302795e-09,4.059873618217957e-10
20.3175340318695,2.6947613661251853e-09,1.4616379735575042e-09,4.6017815486655577e-10,4.0977850655249905e-09,4.068425015625886e-10
20.329144051316284,2.6910503487742046e-09,1.4582947512045332e-09,4.608253670403207e-10,4.096924099817761e-09,4.0634537281289106e-10
20.340754070763065,2.6905814836956995e-09,1.4605065107343787e-09,4.5993967065076547e-10,4.094735744692093e-09,4.0627365981838955e-10
20.35236409020985,2.6914569171169857e-09,1.4605905011653622e-09,4.601615829377488e-10,4.095014317521636e-09,4.063283575765861e-10
20.36397410965663,2.687896525942652e-09,1.4592087161777722e-09,4.604098632490099e-10,4.092262406253831e-09,4.0671219833755155e-10
20.375584129103412,2.6923040081575373e-09,1.458324113174916e-09,4.600334873051006e-10,4.091869682911741e-09,4.0693647645948984e-10
20.387194148550197,2.68764404239401e-09,1.4578415726319826e-09,4.6108181632744067e-10,4.091193662709644e-09,4.0573863348439e-10
20.39880416799698,2.688209582569434e-09,1.4579419279639075e-09,4.591617336890581e-10,4.0892858683877415e-09,4.0626046668899363e-10
20.410414187443763,2.6871143625775525e-09,1.4568650149726641e-09,4.5876867203900924e-10,4.088128767544918e-09,4.058420408173283e-10
20.422024206890544,2.6852353251785592e-09,1.457819901481493e-09,4.5967136855513424e-10,4.085790723147734e-09,4.052163448384342e-10
20.433634226337325,2.685605399366522e-09,1.4571643307052608e-09,4.595051921066283e-10,4.085880329091449e-09,4.048986563516888e-10
20.44524424578411,2.685101213604324e-09,1.4549981579750442e-09,4.5876446993972064e-10,4.086159955293233e-09,4.045882917233974e-10
20.45685426523089,2.6847629914934763e-09,1.4555303623908373e-09,4.5903420308649305e-10,4.082549939118361e-09,4.0511003630199015e-10
20.468464284677676,2.679898299516454e-09,1.4553074091812629e-09,4.5868390100888925e-10,4.082054565714431e-09,4.050219471162397e-10
20.480074304124457,2.681192655190025e-09,1.455770153752752e-09,4.593558014897355e-10,4.081767215592081e-09,4.042233892673235e-10
20.49168432357124,2.681293923264088e-09,1.4531753334705122e-09,4.5809423990176127e-10,4.0800955821359625e-09,4.0503195390295804e-10
20.503294343018023,2.685423525969722e-09,1.4534276573441318e-09,4.587383569482904e-10,4.078085540557412e-09,4.044860656727627e-10
20.514904362464804,2.6789590520865558e-09,1.4543459212831615e-09,4.59003078376431e-10,4.076756977215062e-09,4.0468247444362855e-10
20.526514381911586,2.679638683767111e-09,1.4526289268920264e-09,4.5779280548415027e-10,4.076689888933407e-09,4.042619502551048e-10
20.53812440135837,2.675413679923022e-09,1.4534646199126975e-09,4.5781678952927834e-10,4.075967849207682e-09,4.0445339003192265e-10
20.54973442080515,2.672600760193441e-09,1.4520221103161023e-09,4.583141151007016e-10,4.0737524454778585e-09,4.050087884800847e-10
20.561344440251936,2.6791927734235288e-09,1.451947935163482e-09,4.576884734461219e-10,4.072063359201647e-09,4.041640747025987e-10
20.572954459698717,2.6747446066596005e-09,1.4503335454664507e-09,4.582063114786324e-10,4.072856964342584e-09,4.0450302156775734e-10
20.5845644791455,2.6744634999647408e-09,1.4520319673657828e-09,4.571301451077995e-10,4.068800486188429e-09,4.035393648296778e-10
20.596174498592283,2.6726788118866726e-09,1.4511096819935096e-09,4.5662149059125003e-10,4.070583965302463e-09,4.03847724041733e-10
20.607784518039065,2.6748466212548114e-09,1.4498817974370207e-09,4.567831256862763e-10,4.06804519952064e-09,4.028830859731913e-10
20.61939453748585,2.6736995260849705e-09,1.4494423321634286e-09,4.576690933894401e-10,4.068469919823348e-09,4.03020416733571e-10
20.63100455693263,2.67020801178056e-09,1.4494451628884607e-09,4.580376112659995e-10,4.0671631708471815e-09,4.036791320917848e-10
20.64261457637941,2.6714855503422287e-09,1.4485219726960138e-09,4.5720860414262296e-10,4.064535457204282e-09,4.0285421528833383e-10
20.654224595826197,2.671646856930901e-09,1.4489907927940403e-09,4.569939149526809e-10,4.064344858315588e-09,4.0310591713309073e-10
20.665834615272978,2.670812040358756e-09,1.4484472036876128e-09,4.5688609406051994e-10,4.062903916031526e-09,4.0234956320392804e-10
20.67744463471976,2.668773672437812e-09,1.4490478377136736e-09,4.5675524815972716e-10,4.06293277687129e-09,4.0332548797537243e-10
20.689054654166544,2.6686542825840096e-09,1.4458282103916012e-09,4.563307844558157e-10,4.062351523931645e-09,4.029148495556115e-10
20.700664673613325,2.6691614066555936e-09,1.446670748987326e-09,4.5579092807937264e-10,4.061733457710241e-09,4.035162237548871e-10
20.71227469306011,2.668891076344146e-09,1.446647764782811e-09,4.5622901416887585e-10,4.05848221091627e-09,4.031622078372135e-10
20.72388471250689,2.667851951905482e-09,1.4464362820155792e-09,4.55590199914926e-10,4.0549765763859164e-09,4.023063702852404e-10
20.735494731953672,2.6660078461708227e-09,1.4451452288265593e-09,4.5607382606372897e-10,4.057894874579842e-09,4.0246438136433427e-10
20.747104751400457,2.6653691536165304e-09,1.4448654496050978e-09,4.560825007074215e-10,4.056740999746201e-09,4.0226783338988267e-10
20.758714770847238,2.664425428912558e-09,1.4441135571121632e-09,4.5605017909029154e-10,4.0547791213012305e-09,4.020676965519607e-10
20.770324790294023,2.6626191246853022e-09,1.444468798389932e-09,4.5568212377286596e-10,4.054006860710872e-09,4.0148093615875583e-10
20.781934809740804,2.666161875346366e-09,1.4449588385644332e-09,4.5491605544037e-10,4.052513893300243e-09,4.009305754288688e-10
20.793544829187585,2.6637211483237267e-09,1.4438587851103073e-09,4.544270477732356e-10,4.0498462934694766e-09,4.020544138933884e-10
20.80515484863437,2.662005598869197e-09,1.4438639749524012e-09,4.553152253160641e-10,4.051726303459005e-09,4.019888922538415e-10
20.81676486808115,2.6611500853650178e-09,1.4426499065348056e-09,4.551983421641177e-10,4.051372313526933e-09,4.0214253937656484e-10
20.828374887527936,2.659916496917452e-09,1.4414776158265111e-09,4.545466388787196e-10,4.047725570883285e-09,4.013620356875393e-10
20.839984906974717,2.6593454395712635e-09,1.443950786646421e-09,4.54720864750455e-10,4.048923498505231e-09,4.021304671584011e-10
20.851594926421498,2.6582703920069114e-09,1.4424237267680229e-09,4.5463819962839835e-10,4.047102974263705e-09,4.0155904719571774e-10
20.863204945868283,2.657644665741462e-09,1.4410606622037889e-09,4.549506229343059e-10,4.044989155351338e-09,4.017060407690789e-10
20.874814965315064,2.657579606509507e-09,1.4420015650589474e-09,4.5442688218904985e-10,4.04600298494374e-09,4.0117120920155423e-10
20.886424984761845,2.6541978065748607e-09,1.4418183068576552e-09,4.542147721498525e-10,4.044726653702061e-09,4.012675517055994e-10
20.89803500420863,2.6560279722313836e-09,1.4413511466936405e-09,4.5465570276075617e-10,4.041934582946249e-09,4.010469435303804e-10
20.90964502365541,2.6568464291009047e-09,1.4405175998369106e-09,4.5435387896752733e-10,4.042244595916741e-09,4.008734441278969e-10
20.921255043102196,2.6563771472529582e-09,1.4403823021821581e-09,4.5449760724698476e-10,4.040241932964881e-09,4.0045605257144584e-10
20.932865062548977,2.656369610005567e-09,1.439479605803474e-09,4.5432696654179993e-10,4.03987000810826e-09,4.010608682006725e-10
20.94447508199576,2.655891013850555e-09,1.4387329968676326e-09,4.5336149393631296e-10,4.039162143436071e-09,4.0060340426767975e-10
20.956085101442543,2.653739352857359e-09,1.4394733780038434e-09,4.5408215677010983e-10,4.0408273095421495e-09,4.0048644198675196e-10
20.967695120889324,2.651823106067633e-09,1.4394785854219424e-09,4.5327385938292125e-10,4.038639198534724e-09,4.003448358390178e-10
20.97930514033611,2.654931243917887e-09,1.437659952053979e-09,4.5378514386414477e-10,4.035466338425263e-09,3.99858404266996e-10
20.99091515978289,2.6511808999370216e-09,1.4392317704078518e-09,4.542232240195503e-10,4.036219141411911e-09,4.006038399401213e-10
21.00252517922967,2.654861151378867e-09,1.438132293203554e-09,4.538364983632604e-10,4.036544626969023e-09,4.001712079297944e-10
21.014135198676456,2.6491316878741618e-09,1.4384141174101152e-09,4.5320003508143205e-10,4.034586569971963e-09,4.010240329619801e-10
21.025745218123237,2.651800110685627e-09,1.4367844142009605e-09,4.5316775708398315e-10,4.032058537870054e-09,4.0092393183934583e-10
21.037355237570022,2.6493917610828477e-09,1.4375563161378465e-09,4.527841800761737e-10,4.033144772940128e-09,4.002192452573747e-10
21.048965257016803,2.6473738995107646e-09,1.4358097094021686e-09,4.5332880599168375e-10,4.0331284640904866e-09,4.000765230533102e-10
21.060575276463585,2.649969390900756e-09,1.4361798984001283e-09,4.535329970894489e-10,4.0306000015017155e-09,3.9963603414620164e-10
21.07218529591037,2.6511984901746338e-09,1.4368153870539983e-09,4.525382016535702e-10,4.0302484516623e-09,3.9982757419381954e-10
21.08379531535715,2.6467088774207915e-09,1.4353866761151566e-09,4.520109285722363e-10,4.030082052399766e-09,3.987010035976231e-10
21.09540533480393,2.6455944237544756e-09,1.4358381322401069e-09,4.521584581431972e-10,4.027692100364559e-09,3.989015418386853e-10
21.107015354250716,2.6469141498099834e-09,1.4340468220507304e-09,4.5272066055364037e-10,4.027762559824598e-09,3.994903262134467e-10
21.118625373697498,2.643546707706344e-09,1.4346792349040304e-09,4.524987876788902e-10,4.027771796174479e-09,3.995957385652633e-10
21.130235393144282,2.647391681631259e-09,1.4354927330970307e-09,4.523480879617494e-10,4.027614831939654e-09,3.9987788045138826e-10
21.141845412591064,2.643925248900702e-09,1.4344955388855027e-09,4.5170638977939127e-10,4.026113749968869e-09,3.9946663819842843e-10
21.153455432037845,2.646490562166535e-09,1.4337949784416146e-09,4.5218523415060435e-10,4.0241618505493584e-09,3.993526318404662e-10
21.16506545148463,2.6478394345690487e-09,1.4340623328411794e-09,4.522907515548027e-10,4.023731267882615e-09,3.9916849833113966e-10
21.17667547093141,2.642742715816747e-09,1.4343727560304026e-09,4.521164153632331e-10,4.022684795529253e-09,3.98601810163374e-10
21.188285490378195,2.644003454749727e-09,1.432908301876248e-09,4.520464117355867e-10,4.022527561797251e-09,3.9942066493777463e-10
21.199895509824977,2.6412147959085195e-09,1.4337745524535413e-09,4.5179781594790423e-10,4.020580025904767e-09,3.989844830484359e-10
21.211505529271758,2.641341537928213e-09,1.4311655119816056e-09,4.519996773886802e-10,4.021127282737398e-09,3.9905831925687296e-10
21.223115548718543,2.644482595746476e-09,1.4328103806397177e-09,4.5137701021528266e-10,4.020116429272393e-09,3.9845280513993506e-10
21.234725568165324,2.6401656049990944e-09,1.4327938603485034e-09,4.5104593980783635e-10,4.0196443754978735e-09,3.9865874757148474e-10
21.246335587612105,2.6415597463492157e-09,1.4324705543422837e-09,4.5177209605462106e-10,4.0182840156031074e-09,3.9859115597951145e-10
21.25794560705889,2.6411893165860274e-09,1.4318179747808314e-09,4.5126506832730245e-10,4.018976757083211e-09,3.981491869470257e-10
21.26955562650567,2.641502700712265e-09,1.4307691325967256e-09,4.512375188611485e-10,4.016849175884137e-09,3.988217621870237e-10
21.281165645952456,2.6404964314201663e-09,1.4314826434647617e-09,4.512523434161346e-10,4.017361439032848e-09,3.980898216893745e-10
21.292775665399237,2.641077763721765e-09,1.4319729131927247e-09,4.511741196393543e-10,4.016937711080873e-09,3.988950672987634e-10
21.304385684846018,2.6393815466003908e-09,1.431677267972761e-09,4.519440271747595e-10,4.014397695373015e-09,3.9835676322777187e-10
21.315995704292803,2.6366221201388636e-09,1.43032092038944e-09,4.510568164841402e-10,4.015400298683977e-09,3.9841083761168746e-10
21.327605723739584,2.6399004556946295e-09,1.4303187641118291e-09,4.5086139090607154e-10,4.015300138926446e-09,3.9813508665810955e-10
21.33921574318637,2.634217476603742e-09,1.4307987873934946e-09,4.506579489529274e-10,4.012422159046314e-09,3.976195220562658e-10
21.35082576263315,2.6379866828258318e-09,1.4300234554357722e-09,4.51348877610453e-10,4.012989880461509e-09,3.97565694160051e-10
21.36243578207993,2.641850315318562e-09,1.4303386265858242e-09,4.510691153091733e-10,4.010755280712838e-09,3.975950851177171e-10
21.374045801526716,2.6342765537137054e-09,1.4283851131789132e-09,4.508235886076334e-10,4.011105699474527e-09,3.9741198689915274e-10
21.385655820973497,2.636640884882837e-09,1.429615346762617e-09,4.499157488774423e-10,4.01005556628867e-09,3.983094001458652e-10
21.397265840420282,2.6355975235077214e-09,1.4274806579553189e-09,4.503839305496343e-10,4.0112627490690096e-09,3.9736761168856085e-10
21.408875859867063,2.6357958246399604e-09,1.4284939585482672e-09,4.5060021508172276e-10,4.010096034734423e-09,3.9807354440669946e-10
21.420485879313844,2.632433022624455e-09,1.4279231600519205e-09,4.5107659534373163e-10,4.009683904646671e-09,3.974279173198658e-10
21.43209589876063,2.631838268237418e-09,1.4280193044385552e-09,4.5078579015679634e-10,4.008037580696939e-09,3.9796723118294157e-10
21.44370591820741,2.6349094098654016e-09,1.4284257825570878e-09,4.500990733741533e-10,4.006955680985127e-09,3.9781352393519964e-10
21.45531593765419,2.630921779491287e-09,1.4291512587593114e-09,4.4964526091288963e-10,4.0081213195657985e-09,3.9755025371798445e-10
21.466925957100976,2.634954627394229e-09,1.4265548867334582e-09,4.49618058480067e-10,4.006464919907158e-09,3.971024933951276e-10
21.478535976547757,2.632565363741026e-09,1.4279302828030877e-09,4.5066180561216633e-10,4.004730525043913e-09,3.97600113419506e-10
21.490145995994542,2.63303299618767e-09,1.4261235928481587e-09,4.503151044320191e-10,4.005111879282966e-09,3.9747181900780876e-10
21.501756015441323,2.6304385032939087e-09,1.42689978777654e-09,4.500163574141901e-10,4.006193530462667e-09,3.974424644233614e-10
21.513366034888104,2.6316135842584883e-09,1.4269916149586394e-09,4.4962799920613575e-10,4.0069208200536526e-09,3.971695710038329e-10
21.52497605433489,2.6330321386333045e-09,1.4264527026888492e-09,4.4928378438282445e-10,4.003277026541544e-09,3.9714469898137824e-10
21.53658607378167,2.6291533093320548e-09,1.4257582734461595e-09,4.497040694396762e-10,4.001362716899674e-09,3.9714867561107483e-10
21.548196093228455,2.632251446729681e-09,1.4263830924809451e-09,4.502859845057261e-10,4.0015359471120835e-09,3.9680418316583426e-10
21.559806112675236,2.630203513230638e-09,1.4256577629200036e-09,4.4959925769465693e-10,4.0008597774921365e-09,3.9603936253369304e-10
21.571416132122017,2.6320831785188475e-09,1.4258072758168152e-09,4.492826253747142e-10,4.001973790875983e-09,3.9712264973764166e-10
21.583026151568802,2.630020352625523e-09,1.4253073385819614e-09,4.500493695530467e-10,4.000708415860555e-09,3.9647437426807567e-10
21.594636171015583,2.6283247893558785e-09,1.425199952756447e-09,4.4963568740793044e-10,3.999555358986669e-09,3.970730880918379e-10
21.606246190462368,2.630087385202969e-09,1.4265844148913192e-09,4.496961646541135e-10,3.998834179092753e-09,3.964406467339921e-10
21.61785620990915,2.6249981615240654e-09,1.425272292583336e-09,4.4950695950272066e-10,3.999058603010056e-09,3.9690309335994345e-10
21.62946622935593,2.6272276600469575e-09,1.424656540947977e-09,4.4912570233528225e-10,3.998018254741374e-09,3.971434957166728e-10
21.641076248802715,2.627864572561771e-09,1.4251605857405466e-09,4.491996197748349e-10,3.99874977503017e-09,3.963840261934573e-10
21.652686268249496,2.627032223812478e-09,1.4250256354324716e-09,4.486023061179672e-10,3.998066232190941e-09,3.9696435540064897e-10
21.664296287696278,2.6246422899687423e-09,1.4242548661311914e-09,4.4852470989291093e-10,3.998884816364601e-09,3.9691928526382805e-10
21.675906307143062,2.625360545884065e-09,1.4240779626901156e-09,4.492892545276411e-10,3.996442089849107e-09,3.964736662812623e-10
21.687516326589844,2.6265915664238834e-09,1.423805017714955e-09,4.489676958013732e-10,3.9945082032226576e-09,3.9663468915529775e-10
21.69912634603663,2.6248272360583636e-09,1.4247727097061024e-09,4.4962129682329567e-10,3.995068276478148e-09,3.954882140948862e-10
21.71073636548341,2.6278359716871915e-09,1.4234824349038447e-09,4.4885519780331524e-10,3.9968695927071e-09,3.9675540442367337e-10
21.72234638493019,2.624210935442118e-09,1.4247758095539295e-09,4.4936489161582273e-10,3.995681055214929e-09,3.9589495573509764e-10
21.733956404376976,2.6224981058010435e-09,1.4237812822684309e-09,4.490467151229397e-10,3.993845235249913e-09,3.968653023537096e-10
21.745566423823757,2.6250937035067263e-09,1.4229808391581088e-09,4.4909575573724917e-10,3.994413500161343e-09,3.9599160441845554e-10
21.75717644327054,2.62474343523371e-09,1.422469335926678e-09,4.4798404695201665e-10,3.994151865574728e-09,3.9593924882788926e-10
21.768786462717323,2.6248523668815933e-09,1.4232786391388692e-09,4.48729315225899e-10,3.992986311643574e-09,3.96413768148915e-10
21.780396482164104,2.6262797707144878e-09,1.4217720415961826e-09,4.490521886985723e-10,3.993317811154102e-09,3.9563642919899956e-10
21.79200650161089,2.6222497375284817e-09,1.4218085503196797e-09,4.4893454433296006e-10,3.9935196318364835e-09,3.965827706274286e-10
21.80361652105767,2.6274786978229505e-09,1.422284084822693e-09,4.4907403097036097e-10,3.991855293902879e-09,3.957857359813776e-10
21.81522654050445,2.621687748885628e-09,1.4217424624700017e-09,4.481552978138369e-10,3.9906266771395205e-09,3.9610576880892513e-10
21.826836559951236,2.620590121158282e-09,1.422162710486231e-09,4.485232892265574e-10,3.9904776612766685e-09,3.9636053592436014e-10
21.838446579398017,2.625728293634034e-09,1.4212143747982743e-09,4.4886764079789837e-10,3.991815987843781e-09,3.955991554991888e-10
21.8500565988448,2.622563191746163e-09,1.4196074888673383e-09,4.4871544521522387e-10,3.9900570593144024e-09,3.9644948038179454e-10
21.861666618291583,2.6227480579289154e-09,1.4214259092928664e-09,4.479554544743326e-10,3.989284300062599e-09,3.9536481324361474e-10
21.873276637738364,2.6217571376162168e-09,1.4222487606620015e-09,4.477856782965443e-10,3.989953522732578e-09,3.9521608786575817e-10
21.88488665718515,2.622867924915963e-09,1.4210984951653296e-09,4.4800674642039294e-10,3.991165120084144e-09,3.953552303281955e-10
21.89649667663193,2.6140984615953337e-09,1.4220007327028608e-09,4.484282093994176e-10,3.988629730543391e-09,3.955343487960598e-10
21.908106696078715,2.6209269885708627e-09,1.4199998250269566e-09,4.4840948368372376e-10,3.987285752764007e-09,3.952936092593083e-10
21.919716715525496,2.6221317910535967e-09,1.4211604120430803e-09,4.4911955910398917e-10,3.988520493760873e-09,3.9507681702683675e-10
21.931326734972277,2.621098364454241e-09,1.4219486594699363e-09,4.487057833325602e-10,3.9862731211343e-09,3.9626884328537995e-10
21.942936754419062,2.623109819041424e-09,1.420057940937838e-09,4.4694105698474714e-10,3.987769329868649e-09,3.953879048049207e-10
21.954546773865843,2.6170048149968352e-09,1.4216469738081157e-09,4.481581864154296e-10,3.989245955967094e-09,3.954531294710846e-10
21.966156793312628,2.6225189224318782e-09,1.4210188044605877e-09,4.4827204449453454e-10,3.988148380619502e-09,3.954687709300945e-10
21.97776681275941,2.6182616966696213e-09,1.420439364774976e-09,4.4822680987144493e-10,3.986467519714793e-09,3.9529449154428647e-10
21.98937683220619,2.6182423794559746e-09,1.4201952360591602e-09,4.4785414527199065e-10,3.98655623566889e-09,3.959017132675545e-10
22.000986851652975,2.618104045085246e-09,1.4209886762240872e-09,4.482520232637385e-10,3.986050230730778e-09,3.9534835219092297e-10
22.012596871099756,2.620161006684992e-09,1.4216254621941737e-09,4.477416036506588e-10,3.985393614533087e-09,3.959990991165157e-10
22.024206890546537,2.6185498221248494e-09,1.4208357488029978e-09,4.4776474895168493e-10,3.988100684951164e-09,3.954774859736642e-10
22.035816909993322,2.615510112355865e-09,1.4193666623760577e-09,4.476749332051946e-10,3.987550137684679e-09,3.9510625627036755e-10
22.047426929440103,2.6233012088778042e-09,1.419296380183473e-09,4.4771533483402495e-10,3.985837481072925e-09,3.944743457020885e-10
22.059036948886888,2.614659023398091e-09,1.4196477533722076e-09,4.4778573041050344e-10,3.98364808620003e-09,3.9497107497967675e-10
22.07064696833367,2.6183289944662288e-09,1.4199706279811153e-09,4.476256486947673e-10,3.986481570957724e-09,3.948109682913875e-10
22.08225698778045,2.618870043824487e-09,1.419583296600561e-09,4.472465665161781e-10,3.9827492819277864e-09,3.9491233710117875e-10
22.093867007227235,2.617649433549552e-09,1.4198879153218879e-09,4.478251429151668e-10,3.982973640277616e-09,3.9531036502277396e-10
22.105477026674016,2.6200568331838267e-09,1.4189456519112093e-09,4.482897345917999e-10,3.984524299579335e-09,3.9541858150324965e-10
22.1170870461208,2.6205881998419797e-09,1.41840709445371e-09,4.4742586480230586e-10,3.983351712596444e-09,3.9605335595099864e-10
22.128697065567582,2.6155355847483265e-09,1.4199956120732072e-09,4.472710338370545e-10,3.983620825739444e-09,3.961399938618757e-10
22.140307085014364,2.6167708233583746e-09,1.4204480370406558e-09,4.476854345165489e-10,3.9843470875391206e-09,3.95242396955712e-10
22.15191710446115,2.618931511417578e-09,1.4194561068114564e-09,4.4781090771798824e-10,3.982813290894847e-09,3.9554513894140316e-10
22.16352712390793,2.617556498882847e-09,1.417738154538623e-09,4.4771914892716414e-10,3.983939276445888e-09,3.9480294028863717e-10
22.17513714335471,2.618343460769018e-09,1.4186835504457108e-09,4.4756396049678825e-10,3.982463614420966e-09,3.9408923769383116e-10
22.186747162801495,2.616822956000809e-09,1.4193626272225737e-09,4.474488125678296e-10,3.9840186516363804e-09,3.9435860120284473e-10
22.198357182248277,2.6159385261513443e-09,1.4194529021181922e-09,4.471754239639095e-10,3.9834808546967285e-09,3.9464232387204143e-10
22.20996720169506,2.61936597759501e-09,1.4183983512167747e-09,4.480400090247622e-10,3.982582561686413e-09,3.9444487173944856e-10
22.221577221141843,2.6193064866493697e-09,1.4189154226490134e-09,4.473854589118938e-10,3.984186548071544e-09,3.943708639029403e-10
22.233187240588624,2.6158207038701783e-09,1.4173579212916016e-09,4.474608003960129e-10,3.982609965835338e-09,3.9481992217793527e-10
22.24479726003541,2.619856162011158e-09,1.4193610829063952e-09,4.4678407185685263e-10,3.980666067850458e-09,3.947726120453895e-10
22.25640727948219,2.6190785314437857e-09,1.418532001875332e-09,4.4736115582314477e-10,3.981715783865131e-09,3.9482070567765306e-10
22.268017298928974,2.6165538682304697e-09,1.4176015007377308e-09,4.47340532689158e-10,3.982075556991382e-09,3.9524629584363995e-10
22.279627318375756,2.617666930824928e-09,1.4184239568841525e-09,4.4757350980291146e-10,3.981756292510432e-09,3.9512740648508024e-10
22.291237337822537,2.6191846412729714e-09,1.419077387989888e-09,4.4863239676546797e-10,3.981793831357645e-09,3.952197946893547e-10
22.30284735726932,2.614137999284516e-09,1.419174545788888e-09,4.471686442672841e-10,3.9820168614697866e-09,3.9455875123943e-10
22.314457376716103,2.6169776727687898e-09,1.4180501546638905e-09,4.4710220463434485e-10,3.9789500267791114e-09,3.9513280671199167e-10
22.326067396162887,2.6180874038402733e-09,1.4188361390735133e-09,4.475796196728503e-10,3.980454758701843e-09,3.9533204987116026e-10
22.33767741560967,2.617959345433017e-09,1.4192752403905252e-09,4.4753733030312125e-10,3.9812387617874935e-09,3.949333407840111e-10
22.34928743505645,2.613792297873197e-09,1.4180866778438476e-09,4.4739850935682014e-10,3.980738362424368e-09,3.948128008718229e-10
22.360897454503235,2.6171117293710176e-09,1.4181645134250133e-09,4.473473917599453e-10,3.982017271928675e-09,3.9452237659762437e-10
22.372507473950016,2.6150871710600228e-09,1.4187998654406116e-09,4.4691372359572733e-10,3.979104454282465e-09,3.945010215747388e-10
22.384117493396797,2.613882276314206e-09,1.4177589699223238e-09,4.4658565170150407e-10,3.979622899554149e-09,3.947130899394907e-10
22.39572751284358,2.6139061621440625e-09,1.418866963749731e-09,4.468317798388991e-10,3.9806453641255305e-09,3.945143704147876e-10
22.407337532290363,2.6162656117462124e-09,1.4174482183763826e-09,4.4781187785359383e-10,3.982668262312215e-09,3.950426353959074e-10
22.418947551737148,2.6141948751260726e-09,1.4185132879690957e-09,4.4792543426317455e-10,3.980211432423716e-09,3.942204190611348e-10
22.43055757118393,2.61696711200011e-09,1.4183576329645103e-09,4.4743018181942145e-10,3.9801815803683355e-09,3.9513185550892913e-10
22.44216759063071,2.6119379031068115e-09,1.418269255595774e-09,4.471802286133634e-10,3.980553167026989e-09,3.9478442871917507e-10
22.453777610077495,2.6155612965167127e-09,1.418239973351349e-09,4.4613294723801095e-10,3.9825412382095125e-09,3.9521380993239276e-10
22.465387629524276,2.6201197276099237e-09,1.4175329990779197e-09,4.4674960998715166e-10,3.97947611186695e-09,3.947654452898863e-10
22.47699764897106,2.613069591051579e-09,1.4180980288817085e-09,4.4728348862489367e-10,3.980669214521489e-09,3.944534321347415e-10


==> figs/data/cyl_fk01_LO/cylinderPANS_finep1_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9674635416666666,-2.465811833333333e-05,0.00017120906875,17.428625000000004,2.1860813522002587e-06,-0.0004672870208785556,-0.00026216871644010685,2.0951200860143656e-05,-3.944863215802897e-06,4.2589283094145135e-06,0.007613942708189825
0.5055055055055055,0.9674960416666666,-8.272909587500001e-05,0.002412676104166667,17.428604166666666,5.0253218396695715e-05,0.0029323789940163833,0.0016456005917751635,-0.0001322397764872631,4.324338136134908e-05,2.8789298425845465e-05,0.003965134982706786
0.5105105105105106,0.9675277083333333,-0.0001408004583333333,0.004654115416666665,17.428583333333332,9.831348773093312e-05,0.006321989209688345,0.0035533261613514377,-0.0002851700734161971,9.04133766202305e-05,5.4029771892467506e-05,0.002816326388881407
0.5155155155155156,0.9675583333333332,-0.00019097345833333338,0.006692728541666666,17.428520833333334,0.0001666684041382122,0.00962979071800089,0.005435544345255818,-0.0004118938664847117,0.00013778447126370043,7.843941342285393e-05,0.0024948953993657597
0.5205205205205206,0.9675854166666663,-0.00017237812499999988,0.006964401458333332,17.42858333333333,0.0004118077857820214,0.012307897112327163,0.0070959653740644965,-0.0003125421666181986,0.00018705788873749676,8.974780102905535e-05,0.00114965972244363
0.5255255255255256,0.9676122916666667,-0.00015378252083333326,0.007236137062500001,17.428604166666663,0.000656947600936286,0.014985950820412711,0.008756174121311,-0.00021320085443476657,0.00023631914695839397,0.00010087342143798352,0.0016734683160279928
0.5305305305305306,0.9676352083333334,-0.00014976898541666655,0.007380565416666668,17.428520833333327,0.0009226371525843408,0.0174138397541303,0.010280123503896413,-0.0001336519014557445,0.0002844610363573788,0.00010575917743765652,0.00436989539946353
0.5355355355355356,0.967630625,-0.00027048008333333326,0.006436809291666666,17.428354166666665,0.0013641991321911861,0.017702879986142714,0.010640088856338409,-0.0002235123150363892,0.0003232105767202629,5.9288944312641183e-05,-0.0014872921005917306
0.5405405405405406,0.9676281250000002,-0.00039119416666666624,0.005493027333333332,17.427833333333332,0.0018057332171239663,0.01798999331738192,0.010999723954879494,-0.0003135942222498594,0.00036206962235884064,1.3667959966417642e-05,0.003958638889002941
0.5455455455455456,0.967622916666667,-0.0004934736666666664,0.004613523749999998,17.427625000000003,0.0022601273170736397,0.018256194565274855,0.011327085131493043,-0.00039330872251883364,0.00040056435210143965,-2.6429929350757548e-05,-0.0016964739583613664
0.5505505505505506,0.9676152083333335,-0.0004361620833333338,0.004291555562500001,17.42727083333334,0.0028260722626370616,0.018355540884187303,0.011379489656467153,-0.0003813422111851192,0.0004350204345065638,-2.5692541910442854e-05,-0.0003936983508765479
0.5555555555555556,0.9676066666666668,-0.0003788918750000003,0.003969520208333333,17.42689583333333,0.003392008524280393,0.01845480540931563,0.011431511654284696,-0.00036934437687874736,0.00046943675146894945,-2.4738259839412017e-05,0.001218280816033257
0.5605605605605606,0.967596875,-0.0003350091666666669,0.0036423295833333327,17.426666666666662,0.003965316935524916,0.018531233435206372,0.011471124360613259,-0.00035608368203489545,0.0005035474376086319,-1.911663243119104e-05,-0.002877777777769097
0.5655655655655656,0.9675760416666669,-0.0004140624999999997,0.0032670262499999996,17.42620833333333,0.004606278552246093,0.01840068070614848,0.01139735017880179,-0.0003316360781933594,0.0005351965074186196,2.7578433627946307e-05,-0.003361876735993974
0.5705705705705706,0.9675560416666665,-0.0004931177083333325,0.002891760910416668,17.425666666666668,0.00524725266825906,0.018269887718836985,0.011323538229266706,-0.0003072438339868074,0.0005668582226267844,7.431476659887855e-05,-0.0009421111109872982
0.5755755755755756,0.9675358333333333,-0.0005760104583333333,0.002521379166666666,17.425250000000002,0.005887982795285222,0.01813293431376457,0.011245852592123604,-0.0002841637425639096,0.0005982081597102392,0.00012274208641893948,-0.003712562500027161
0.5805805805805806,0.9675152083333337,-0.0006986162499999998,0.002201360124999999,17.424708333333335,0.006526524435335237,0.017934966513600062,0.011127658940154913,-0.0002741452398779063,0.0006261214949210551,0.00018801966863139677,-0.0019188350694889778
0.5855855855855856,0.9674952083333334,-0.0008212924999999998,0.0018814893750000005,17.424166666666668,0.007165019228629442,0.01773685583106509,0.011009611159589972,-0.0002642020802208161,0.0006540074194704349,0.00025321641283642386,-0.0007506944446049602
0.5905905905905906,0.967475,-0.0009473156250000003,0.0015708245833333343,17.423666666666673,0.007804544259773299,0.017541845010128395,0.010893722785030568,-0.0002531468916614075,0.0006819943342183646,0.00031804234274000417,-0.0018684444446535053
0.5955955955955956,0.9674560416666669,-0.0011179500000000002,0.0013820352083333332,17.423125000000002,0.008458418937797498,0.01738946497868293,0.010808034930168664,-0.00022633787040551037,0.000711682149162552,0.00037903416675570494,-0.001326432291762103
0.6006006006006006,0.9674364583333336,-0.001288644375000001,0.001193379437500001,17.4225625,0.00911216439567478,0.017237096678851482,0.010722203670221109,-0.00019959463746729164,0.0007412963237146715,0.00043991969805532984,-0.0008923997395982042
0.6056056056056056,0.9674170833333334,-0.0014638268750000012,0.0010106054166666664,17.42210416666666,0.009764267627546695,0.017086645343358468,0.01063833782659375,-0.00017392673196439616,0.0007708774414654447,0.000500029830979925,-0.0032552608504943237
0.6106106106106106,0.9673945833333332,-0.0017362190625000004,0.0009569308333333338,17.421604166666665,0.010381689710033679,0.016977875950046878,0.010596907467199579,-0.00017009674594567261,0.0008018046143172011,0.0005453982192542534,-0.004375073350672665
0.6156156156156156,0.9673731250000001,-0.0020086966041666667,0.0009032562499999996,17.420979166666665,0.010998981804619074,0.016869059128146836,0.010555343044061957,-0.00016629454890459936,0.0008325463454989021,0.0005907464981445806,-0.0011401254339489242
0.6206206206206206,0.9673525,-0.002282295020833333,0.0008510216666666667,17.420625000000005,0.011615726546104547,0.01676069242878953,0.010514089580987354,-0.0001622767174875454,0.0008630585271499023,0.0006358162274184535,-0.006925390625156069
0.6256256256256256,0.9673316666666664,-0.002683043208333333,0.0009485761874999998,17.419979166666668,0.012189780445808882,0.01670803770321651,0.010533756024570384,-0.0001322243457692081,0.0008902375824038347,0.0006557003843285999,-0.0029658337674050017
0.6306306306306306,0.9673122916666667,-0.0030838266250000006,0.0010462851020833336,17.419437500000008,0.012763496263346942,0.016655384454151826,0.010552990826681362,-0.00010208504231152117,0.0009170710813281742,0.0006756722406246377,-0.0015944830731200454
0.6356356356356356,0.9672933333333337,-0.0034846156666666667,0.0011439689999999995,17.418833333333335,0.01333682412032229,0.01660271216826037,0.010571825419510942,-7.187629311708559e-05,0.0009435395497499706,0.0006957247014824226,0.0015369722220839321
0.6406406406406406,0.9672737499999999,-0.003956151633333333,0.0013792604374999998,17.41829166666667,0.01391129053092074,0.01660286847397888,0.010624988284415979,-7.033114490072568e-05,0.0009695291740397981,0.0006937867205425437,0.0037404149304052225
0.6456456456456456,0.9672554166666664,-0.004430441979166667,0.0016198116666666668,17.417875000000002,0.014485369100535902,0.016604980376831197,0.010678867700523316,-6.965924547698944e-05,0.000994990701145134,0.0006912436822405545,0.0005471510414736258
0.6506506506506506,0.9672360416666671,-0.004904743229166667,0.0018602868749999998,17.417395833333334,0.015059066410522607,0.016607060166076038,0.010732137684583245,-6.876779137886954e-05,0.0010199515629370345,0.0006889631832761462,0.0001557183159093256
0.6556556556556556,0.9672235416666669,-0.005435297229166667,0.0021343329166666667,17.416770833333338,0.01561687629403061,0.016699027956334166,0.010826883473163499,-8.420218287858904e-05,0.0010461112100997522,0.0006765882580296796,0.004843739149123394
0.6606606606606606,0.9672127083333337,-0.005971673541666667,0.0024119183333333335,17.416312500000007,0.016172682865111754,0.01680037014995333,0.010925202938847614,-0.00010108576943750598,0.0010717798207409356,0.0006634646419335773,0.004350569010284744
0.6656656656656657,0.9672016666666666,-0.0065081164583333335,0.002689396791666667,17.415833333333335,0.016727925670164765,0.016901683811563636,0.011022683719168386,-0.00011768375914383206,0.0010967556635482858,0.0006506999193003886,0.004790972222167511
0.6706706706706707,0.9671845833333336,-0.007101470624999999,0.002927712437499999,17.415312500000002,0.01728349411496226,0.0170391784998833,0.011147163907193848,-0.00013056243612664673,0.0011243101174967267,0.0006400434989766514,0.005223860677006087
0.6756756756756757,0.9671664583333333,-0.007706448541666667,0.003158131458333334,17.4148125,0.01783860440087464,0.017183817872358547,0.011276200326229367,-0.00014247483492853545,0.0011516643959930102,0.0006300784267484516,0.006180589843722828
0.6806806806806807,0.9671481250000001,-0.008311289374999998,0.003388503708333334,17.414354166666666,0.01839296413559168,0.017328372209285278,0.011404187374017523,-0.00015410435263178105,0.0011781398503861492,0.0006204429710723705,0.004435624565985563
0.6856856856856857,0.9671314583333334,-0.008952364999999999,0.0035526379166666666,17.41389583333333,0.018938192660906773,0.017532816263833063,0.01156489687235543,-0.0001630759678238272,0.0012092052978425172,0.0006072467934265345,0.0031069058160255736
0.6906906906906907,0.9671162499999998,-0.009605629375,0.003693944791666667,17.413416666666663,0.01947995271764347,0.017757604771876122,0.011735804297348619,-0.00017102606456620504,0.0012411139333153162,0.0005929405793336278,0.003128326389060021
0.6956956956956957,0.967099166666667,-0.01025901625,0.0038353418750000003,17.412854166666673,0.0200207130022489,0.017982290152701867,0.011905455527018645,-0.00017879279038006954,0.0012719594289299617,0.0005788632229504796,0.005009770399055924
0.7007007007007007,0.9670822916666667,-0.010930816666666667,0.003972958687499999,17.41239583333334,0.020564423496999724,0.018240548932600752,0.012083001941423541,-0.00016937202529603037,0.0013040848787743103,0.0005630621230520505,0.0049296766490556365
0.7057057057057057,0.9670658333333332,-0.011612966375,0.0041084106249999995,17.411854166666668,0.021109343178639793,0.018517808462136385,0.01226455792907687,-0.00015022999889051575,0.0013363933828945587,0.0005464014012216337,0.007334478732559546
0.7107107107107107,0.9670485416666668,-0.012295193958333334,0.0042439329166666685,17.411395833333334,0.021653267788860293,0.01879486403339883,0.01244465080701512,-0.00013090814664342822,0.0013675736866596787,0.0005299513341330562,0.005795134982690797
0.7157157157157157,0.967028125,-0.012996797499999999,0.004365537937499998,17.411000000000005,0.02219491658807733,0.01909402541184958,0.012632720001430661,-0.00011407450828107826,0.0013988994934081007,0.0005141927650098462,0.0039539999999078645
0.7207207207207207,0.9670049999999999,-0.013716393749999998,0.0044742304166666665,17.410437500000004,0.022734048042494973,0.01941348126217857,0.012828136793488773,-9.955765221010684e-05,0.0014302492476790042,0.0004990461675773056,0.006666058593680191
0.7257257257257257,0.9669835416666666,-0.014435867541666666,0.004582934999999997,17.409916666666668,0.02327204322831945,0.01973299670678578,0.01302235527065287,-8.488881572126528e-05,0.0014604788184387168,0.00048406626644822526,0.008343326388796868
0.7307307307307307,0.9669622916666666,-0.015164322916666665,0.004657157708333332,17.409541666666666,0.02380870997714573,0.02006879004874638,0.01322196129122507,-7.590252330365699e-05,0.001489171717269542,0.000471624080587067,0.005983956597219731
0.7357357357357357,0.9669447916666664,-0.01590742229166667,0.004674452083333333,17.4090625,0.024343724749367922,0.020431545331053957,0.013431554557165853,-7.645439172825562e-05,0.0015160975608964802,0.0004631417498546293,0.006209537760355488
0.7407407407407407,0.9669283333333333,-0.016650461249999998,0.004691846666666668,17.40864583333333,0.024877532973495587,0.020794278241523155,0.013640173924663455,-7.698588055239146e-05,0.0015420257368957378,0.0004546881532879778,0.004883582899424255
0.7457457457457457,0.9669097916666666,-0.01740099125,0.004688662083333331,17.408208333333334,0.02541755967018409,0.02116843311453498,0.013848492302439418,-6.635961128037668e-05,0.0015662814339186992,0.00044623306222683223,0.003865956597223885
0.7507507507507507,0.966889375,-0.018178494166666666,0.004611135937499999,17.407604166666665,0.02598266734983247,0.02158444575869923,0.014058455454495064,-1.5320346425116047e-05,0.0015872593180825676,0.0004376313847847314,0.007608843315949798
0.7557557557557557,0.9668704166666667,-0.018956054375,0.004533505624999998,17.407145833333335,0.02654648050253204,0.022000488993414752,0.01426791045948348,3.559628747020174e-05,0.0016074556909498727,0.0004289504490194825,0.00731560373242246
0.7607607607607607,0.9668502083333337,-0.019735068187500007,0.004452226874999999,17.406604166666668,0.02710927708363473,0.022418177675853527,0.014476678677136947,8.611729263101178e-05,0.0016268183892684152,0.0004200161546404932,0.008673051649395802
0.7657657657657657,0.9668329166666666,-0.02056103458333333,0.004252677916666669,17.406145833333337,0.02767345219019631,0.022886331397203762,0.01467935834697961,0.00012799198271636132,0.0016443820236468443,0.00040532915386193606,0.007753895399162047
0.7707707707707707,0.9668154166666668,-0.02138699895833333,0.004053130833333332,17.405708333333333,0.02823626294222291,0.02335436379711455,0.014881658747776244,0.0001695340965771554,0.00166144327665997,0.00039051572337391965,0.005484081597273871
0.7757757757757757,0.9667975000000002,-0.02221289375,0.00385366725,17.405250000000002,0.02879775401791788,0.023822378415392944,0.015083812720055448,0.0002107527678387713,0.0016779884910603816,0.00037558623155551073,0.004564104166547622
0.7807807807807807,0.96677625,-0.023089325000000004,0.0036424785416666675,17.404687499999998,0.02937819557104437,0.024329940683406836,0.015293848735845212,0.00027691003752073435,0.0016998499274050215,0.00035664764657212687,0.005811360677171251
0.7857857857857857,0.9667556249999997,-0.02397654145833333,0.0034288537500000043,17.40427083333334,0.029961417126363486,0.0248458054619611,0.015505459811492261,0.0003481153874247703,0.0017227048767516325,0.00033682350691667854,0.00281509331568941
0.7907907907907907,0.9667329166666668,-0.02486379395833334,0.003215147916666666,17.40370833333334,0.030543062583330883,0.02536166282387395,0.01571717126023567,0.0004189466503455648,0.0017453642053543023,0.00031694116260409544,0.0032279149303349186
0.7957957957957957,0.9667131249999996,-0.02581656895833333,0.003005027916666667,17.403145833333333,0.03115256726721962,0.025881282307220053,0.015918087491293822,0.0004786208645990084,0.0017670134268644821,0.00029206176245016955,0.004473437065939834
0.8008008008008007,0.966695625,-0.02681479354166667,0.002797236458333335,17.402708333333333,0.03178094601398446,0.02640359213486283,0.016111421737356198,0.0005304041306174315,0.0017881633299049533,0.00026373862279347046,0.000742664930612591
0.8058058058058059,0.966676458333333,-0.02781308125,0.002589463333333332,17.402249999999995,0.032407161678047566,0.02692579467964532,0.01630483160079877,0.0005817953707505627,0.0018094316788390126,0.00023544923990824582,-0.0020550624997213163
0.8108108108108109,0.9666575000000003,-0.028839737916666674,0.002390285625000001,17.401625,0.03304035285023132,0.02745199486796426,0.016501519476271907,0.0006214436901376421,0.0018304639784645117,0.00020303626165090399,0.00011402604167187746
0.8158158158158159,0.9666345833333333,-0.029923452166666666,0.0022085637499999976,17.40108333333333,0.03368979534376254,0.02798599724616218,0.01670496521065284,0.0006378250600634921,0.0018511376516839987,0.00016227458982043204,-0.0012428402777686642
0.8208208208208209,0.9666120833333331,-0.03100727249999999,0.002026788541666667,17.400541666666665,0.03433677821877741,0.028520183794874043,0.016908315186583367,0.0006537945179446692,0.0018722836865552386,0.0001215993494230569,-0.0021836267360981765
0.8258258258258259,0.9665887499999996,-0.03209564583333333,0.001845683958333333,17.39989583333334,0.03498276535187458,0.029055218450725957,0.017113111524138875,0.0006696092311469314,0.00189350426549756,7.979847296062959e-05,0.0007083224824668832
0.8308308308308309,0.9665647916666665,-0.03328680416666668,0.0016798531249999984,17.399458333333342,0.035654634501703315,0.029611469760145094,0.017352640770726933,0.0006900743086673045,0.0019061687658038524,1.1208231993413248e-05,-0.006150293403038631
0.8358358358358359,0.9665410416666665,-0.03447805000000001,0.0015140610416666672,17.398729166666673,0.036323764068197505,0.03016766595249545,0.017591789641598434,0.0007101276847976357,0.0019197814947105197,-5.72464610395281e-05,-0.0011932816843227556
0.8408408408408409,0.9665177083333338,-0.03566908541666666,0.0013481952083333343,17.398124999999997,0.03698986217887188,0.03072378653634688,0.01783060323889993,0.0007297849733777157,0.0019343373337312331,-0.00012557909275351197,-0.0005868489581644099
0.8458458458458459,0.9664958333333334,-0.036915341666666664,0.0011666554166666673,17.3974375,0.03769179921629993,0.031267222248472094,0.01805199134607363,0.0007236718583135173,0.0019342433901018445,-0.0002197179922411358,0.0016684335938066397
0.8508508508508509,0.9664749999999996,-0.03818275833333332,0.0009792527083333326,17.39683333333333,0.03840501446605827,0.03180562439746656,0.018266295254691728,0.0007074832278428872,0.0019294630844012613,-0.0003235000182170104,0.0003983055556773252
0.8558558558558559,0.9664537499999999,-0.03944995208333334,0.0007917289583333329,17.396125,0.039115117947289356,0.032343852331923204,0.018479992910465717,0.0006908257528025709,0.0019259500253800328,-0.0004270910622865126,0.0027516510416489837
0.8608608608608609,0.9664314583333331,-0.0407347875,0.0005896972916666681,17.395500000000006,0.03984065625399649,0.03287294392377086,0.01869697229611526,0.0006565672355320336,0.001915000116276748,-0.0005387282556579968,0.0026214166666136407
0.8658658658658659,0.9664091666666667,-0.0420488875,0.0003635074999999998,17.394791666666674,0.04059364106001235,0.033386888695630786,0.018919277154176666,0.0005933931193062396,0.001891039966575417,-0.0006637478730760836,0.0033062065970170806
0.8708708708708709,0.9663862500000002,-0.04336284375,0.0001373406249999995,17.394145833333337,0.04134337211524643,0.0339006478042194,0.019140999648765495,0.0005296392300624019,0.0018685174536077667,-0.0007885154182862807,0.00244072873249479
0.8758758758758759,0.9663614583333331,-0.04467676666666667,-8.89243749999999e-05,17.393416666666667,0.04208950735354555,0.0344142212591222,0.019361956908089912,0.00046527402144714577,0.001847425245235841,-0.000913035713033194,0.0038483263887201247
0.8808808808808809,0.966333333333333,-0.04607452645833333,-0.0004270291666666677,17.392749999999996,0.04281692967830702,0.03485054681275749,0.01954805494867107,0.0004172840000286036,0.001807530824983735,-0.0010271296265400847,0.003914104166881316
0.8858858858858859,0.966305625,-0.04747247020833333,-0.0007655009374999991,17.39202083333333,0.04354038540565224,0.035286289008314674,0.01973332784604596,0.0003684108212167464,0.0017689010422166699,-0.0011408424291457421,0.005111332899389254
0.8908908908908909,0.9662777083333332,-0.048870362500000014,-0.0011041816666666666,17.39133333333334,0.0442600001691186,0.03572178078284698,0.019918162204639916,0.0003185899083508128,0.0017316862908883434,-0.0012542208179061106,0.005274888888777696
0.8958958958958959,0.9662466666666668,-0.05028723958333333,-0.0014610820833333325,17.390520833333333,0.04500721436842176,0.03617003190581243,0.020111082766819187,0.00030647475689116763,0.0016912625948178716,-0.0013487145814830878,0.007910145399307567
0.9009009009009009,0.9662154166666667,-0.051717467916666655,-0.0018313612500000008,17.389708333333328,0.045773220178955236,0.036627312782638664,0.020309627906955494,0.0003212434041426317,0.0016487133674523268,-0.0014294910748795565,0.009710748264126323
0.9059059059059059,0.9661833333333335,-0.05314784250000001,-0.002201621875000001,17.389041666666664,0.04653518183759518,0.03708431952778619,0.020508015207509486,0.0003349785681762788,0.0016072235358822926,-0.0015100008912241046,0.0064382482639757654
0.9109109109109109,0.9661504166666663,-0.05458775416666667,-0.0025632433333333334,17.388270833333326,0.04728742709503955,0.03754101311694745,0.020707604529215655,0.0003429080947173198,0.0015668607363766647,-0.0015857866241184855,0.007204093316261151
0.9159159159159159,0.9661212499999999,-0.05609202916666666,-0.002866447916666666,17.387520833333333,0.04799791343063249,0.037996783476341035,0.02091797315183851,0.00031803636985360266,0.0015275853355202894,-0.0016314257998223199,0.006410937065993494
0.9209209209209209,0.9660916666666667,-0.05759628124999999,-0.003169550229166667,17.38670833333333,0.04870385588617089,0.03845237061801146,0.02112816884636981,0.00029224756856491437,0.0014891330700263473,-0.0016769030146758259,0.007581664930569332
0.9259259259259259,0.9660620833333335,-0.05910061875,-0.0034728037499999996,17.38595833333333,0.04940524186336716,0.038907814634113976,0.021338172026297956,0.00026555348291101285,0.0014515165239855515,-0.0017222028434558142,0.0067861649306451
0.9309309309309309,0.9660297916666667,-0.06066089374999999,-0.003781800833333335,17.385125,0.050109360136117866,0.039381843815790345,0.021587431028673703,0.0002933496647988384,0.0014191110765261234,-0.0017210095850293272,0.007637067708230916
0.9359359359359359,0.9659964583333333,-0.06225243749999999,-0.00409399625,17.38425,0.050812259025308594,0.03986621836137165,0.021858656291034183,0.00035118056682164066,0.001389944824722669,-0.001693721383051608,0.009726937499976884
0.9409409409409409,0.9659629166666669,-0.06384408333333334,-0.00440619625,17.383479166666664,0.0515101205233264,0.04035029376793982,0.022129739722763206,0.00040799939776531253,0.0013615669917168972,-0.0016662705533764927,0.008193728732692307
0.9459459459459459,0.9659277083333336,-0.06544764583333333,-0.004706239375000001,17.382604166666663,0.05220443898820788,0.040837559644278536,0.022407834207691147,0.00046544104551144534,0.0013340401457166446,-0.001633987906267574,0.01048905164941516
0.950950950950951,0.9658950000000001,-0.0671435,-0.004911294041666667,17.38175,0.05290489624108333,0.04134981669083629,0.02274121396884744,0.0005348054035133542,0.0013077516808691675,-0.0015652000088128765,0.011225270833278955
0.955955955955956,0.9658602083333333,-0.06883947916666668,-0.005116341666666666,17.38095833333333,0.0535995844413954,0.04186196888128327,0.023074605587530283,0.0006034432669279513,0.0012821364772982427,-0.0014963202798402141,0.00916241493069947
0.960960960960961,0.9658256250000004,-0.07053533333333334,-0.005321444999999998,17.380145833333334,0.05428847508488891,0.04237409888977864,0.0234077570102861,0.000671412394776667,0.0012573397409237491,-0.00142736034618655,0.008655812065967439
0.965965965965966,0.9657929166666664,-0.07230575000000002,-0.0054763673125,17.37933333333333,0.05496437851693749,0.04290353023439191,0.023768345869828532,0.0007154795500275361,0.0012305864178037487,-0.001347143044325775,0.007939555555651623
0.970970970970971,0.9657618749999998,-0.07413866666666664,-0.0055896539999999995,17.378500000000006,0.055627645604888906,0.04344738076816028,0.024151400213752807,0.000739826130312,0.001202677059331111,-0.0012575893519103138,0.007529416666557154
0.975975975975976,0.9657302083333333,-0.07597154166666666,-0.0057029554166666665,17.377583333333337,0.056284220690123274,0.04399130963284885,0.024534269396021557,0.0007637133099395663,0.0011758817271591844,-0.0011679629659701193,0.00938915972204768
0.980980980980981,0.9657,-0.0778043125,-0.005816182500000002,17.376812500000003,0.056934155623069006,0.04453510952112668,0.02491687039110033,0.0007872142525463017,0.0011502143915524219,-0.0010782613734163324,0.005345673176975652
0.985985985985986,0.96566625,-0.07973364583333334,-0.005854757291666668,17.3758125,0.05761398322212458,0.04516805515038901,0.02534722350011841,0.000841079688999457,0.0011229428478939018,-0.000993558995876602,0.009264964843794132
0.990990990990991,0.9656337500000004,-0.0816684375,-0.005888302791666667,17.374958333333336,0.05828903714964191,0.04580720289023365,0.025780336637022307,0.0008969063031443621,0.001097088151438476,-0.0009091648847735724,0.007072914930461138
0.995995995995996,0.9656004166666666,-0.0836039375,-0.005921731958333333,17.373999999999995,0.058956589967829445,0.04644622475728032,0.026213176523100366,0.0009526225997970809,0.0010729245558966196,-0.0008247429329848281,0.009332333333475162
1.001001001001001,0.965564375,-0.08556718750000003,-0.0059411604166666665,17.37314583333333,0.059619006423339845,0.047115348446236764,0.02665876764247325,0.0010047339043261715,0.0010486976334606124,-0.000743212961422895,0.0060955203994694784
1.006006006006006,0.9655287499999997,-0.08759956249999996,-0.005924791958333332,17.3721875,0.060280233316475244,0.047860730173583776,0.027137030093997292,0.0010482770665464819,0.0010220379128105484,-0.0006691027504673082,0.0068931315104805435
1.011011011011011,0.9654904166666665,-0.08963170833333334,-0.005908523125,17.37122916666667,0.06093309436124827,0.048606047687814666,0.027614987668839432,0.0010918678952459113,0.0009973657968015627,-0.0005950091034762785,0.007063905815925864
1.016016016016016,0.9654539583333333,-0.09166385416666666,-0.005892120416666666,17.370208333333334,0.061577612839312096,0.04935134541699549,0.028092495237689002,0.0011355304500608944,0.0009746554736539486,-0.0005209173726256614,0.009404123263834663
1.021021021021021,0.9654177083333333,-0.09373889583333335,-0.005929546666666666,17.369166666666672,0.06225272774128081,0.05008354880966115,0.028583923524605256,0.0011256565093411106,0.0009607880040974569,-0.00043258693371335587,0.011215972222032633
1.026026026026026,0.9653812499999997,-0.09584558333333333,-0.006005269583333333,17.368208333333335,0.06294643665549304,0.05080629090389814,0.029085201818041778,0.0010773937253781597,0.0009537738482695659,-0.00033402525617423433,0.011589289930554969
1.031031031031031,0.9653450000000001,-0.09795127083333331,-0.006080907916666666,17.367187500000004,0.063631361042135,0.05152893922557568,0.029586117395762945,0.0010288125709086897,0.0009487155075336969,-0.00023540924775517362,0.013923339843586291
1.0360360360360361,0.965309583333333,-0.10005743750000007,-0.006156633333333332,17.366333333333326,0.06430742586760024,0.052251595865998895,0.030086504753736455,0.0009798850054562496,0.0009456766431457029,-0.00013671414750423595,0.009424888889043359
1.0410410410410411,0.9652766666666662,-0.10220868750000002,-0.0063478520833333335,17.365374999999993,0.064952925866194,0.05310426727392814,0.030655263582212156,0.000997296036785026,0.0009584844354252736,-1.0561113997816449e-05,0.006876109375184569
1.0460460460460461,0.9652439583333333,-0.10436833333333334,-0.006561176874999999,17.36429166666667,0.06558487599722221,0.05398182595801494,0.031236719074919945,0.0010267700715177082,0.0009761064259715281,0.00012107182044598348,0.009499914930415798
1.0510510510510511,0.9652118749999996,-0.10652877083333334,-0.006774657083333333,17.36335416666667,0.06620739181807245,0.054859333188069896,0.031817744430394194,0.0010553199414284984,0.0009956724466928686,0.0002529009504199243,0.0060154162324579374
1.0560560560560561,0.9651795833333338,-0.10868964583333336,-0.006988432499999999,17.362333333333336,0.06682299838862456,0.05574132847785962,0.03239742720956771,0.0010851466216448436,0.00101628057964323,0.00038373634605822935,0.006256222222134511
1.0610610610610611,0.9651418749999999,-0.11087779166666667,-0.007210265833333334,17.361229166666664,0.06747846948178993,0.05672415789994601,0.032957139418821654,0.0011637255012370484,0.0010151442759081834,0.00048811115385909214,0.006888489149389443
1.0660660660660661,0.9651035416666667,-0.11306606250000002,-0.007432177708333334,17.360125000000004,0.06812427384407943,0.057706887734511755,0.03351667664587483,0.0012413907640518094,0.0010156227609117202,0.0005926421505549507,0.007101651041466539
1.0710710710710711,0.9650662500000001,-0.11525441666666665,-0.007653952708333334,17.35900000000001,0.06876060693882641,0.05868945867460524,0.034075830793269826,0.0013180490412401217,0.0010176478637690441,0.0006973278945240095,0.009077333333095794
1.0760760760760761,0.9650283333333335,-0.11744937500000001,-0.007848553749999999,17.35791666666666,0.06941318597877602,0.05966015020403337,0.03461477186251184,0.0013910267674085938,0.0010177325989720056,0.0008036186006996574,0.008562326389039754
1.0810810810810811,0.9649885416666669,-0.11967529166666667,-0.0079324255625,17.356770833333332,0.07015817873116494,0.0605830141246954,0.035072375179748205,0.0014526150738503566,0.0010045491924779001,0.0009157989444695323,0.009381239149377052
1.0860860860860861,0.9649472916666665,-0.12189956249999999,-0.00801637125,17.355645833333337,0.07089405916230859,0.06150580029198219,0.03552980804392879,0.001513869980954089,0.00099203500127052,0.0010279988345271102,0.00905770789916005
1.0910910910910911,0.9649068749999999,-0.12412641666666668,-0.00810016166666667,17.3544375,0.07161946601882636,0.06242853321430719,0.03598727898246268,0.0015747547495626381,0.0009802442646388368,0.0011402329110614506,0.01162405859372484
1.0960960960960962,0.9648649999999998,-0.12636739583333328,-0.00815280791666667,17.353312499999998,0.07231715627030166,0.06335405255640729,0.03643721831155,0.0016030854781747834,0.0009591277745446185,0.0012459347882583258,0.012128610677109464
1.1011011011011012,0.9648210416666667,-0.12864808333333336,-0.008132518145833332,17.3521875,0.07296325398799307,0.06428600798194103,0.03686942075789356,0.0015565167111983211,0.0009147793120261288,0.0013364454526757041,0.009922298177059474
1.1061061061061062,0.9647764583333331,-0.13092816666666668,-0.008112344791666665,17.350958333333338,0.07359806517330553,0.06521791902864776,0.037301619821998366,0.0015100153607258684,0.0008699548417297918,0.001426944574337548,0.011953248263750993
1.1111111111111112,0.9647322916666666,-0.13320927083333328,-0.008092029166666667,17.349687499999995,0.07422264433071833,0.06614976906396579,0.03773377454556198,0.0014636319034796014,0.0008245613420249549,0.0015174535571431686,0.014176985677295306
1.1161161161161162,0.9646870833333335,-0.13550981250000002,-0.008078592708333334,17.348499999999998,0.07487263238288148,0.06708792383985285,0.03817538295519005,0.001430282041829883,0.0007810167058110657,0.0016004055858818422,0.014131083333381866
1.1211211211211212,0.9646420833333332,-0.13784783333333336,-0.008077785625,17.347270833333337,0.07557770401197221,0.0680377910460632,0.038634626828945313,0.0014211851701292704,0.0007410624199350694,0.0016692453484206291,0.01406963498254754
1.1261261261261262,0.9645972916666666,-0.14018529166666663,-0.00807707625,17.34604166666666,0.07627214650033161,0.06898755250591836,0.03909398931457083,0.0014121033350798446,0.0007003653421904514,0.0017380768097321406,0.013588498263970905
1.1311311311311312,0.9645535416666665,-0.14252416666666665,-0.008076238749999999,17.34477083333333,0.07695542441597222,0.06993729520098632,0.03955319844215614,0.0014029670523552093,0.0006589866149565966,0.0018069268695481383,0.016008072482861735
1.1361361361361362,0.9645068749999998,-0.14486908333333334,-0.008057301041666668,17.343416666666666,0.0776601153608264,0.07087107989992396,0.04000468392402897,0.001395639475619705,0.0006256976831169091,0.0018588480658824247,0.019439993055414106
1.1411411411411412,0.9644577083333333,-0.1472250625,-0.008003166666666667,17.342312500000006,0.0784146768052044,0.0717740326566389,0.04044152956932942,0.00139196807896875,0.0006091009459359904,0.0018781662584790278,0.012322152343585913
1.1461461461461462,0.9644079166666666,-0.1495823333333333,-0.007949094374999998,17.34091666666666,0.07915720888788887,0.07267697856528399,0.04087826043791996,0.0013885225405006255,0.0005921437634377771,0.001897493152945629,0.01531749305570429
1.1511511511511512,0.9643595833333335,-0.15193833333333337,-0.007895054562499998,17.339729166666665,0.07988953453055554,0.07357993894678849,0.041315064232290685,0.0013853573181980211,0.0005748409185937514,0.00191682852307017,0.011084093315957944
1.1561561561561562,0.9643081250000001,-0.15431439583333337,-0.007830098333333336,17.338437500000005,0.08055196307192666,0.074494231226757,0.04174987140552573,0.0013489481063760755,0.0005653533616203524,0.0018974586603369868,0.010668391926913046
1.1611611611611612,0.9642545833333336,-0.1567418125,-0.007736661666666671,17.337062499999995,0.08104831671421482,0.07543864406625554,0.042179422823573336,0.0012252888776673962,0.0005770223434,0.0017767887019119997,0.011888871093901798
1.1661661661661662,0.964201875,-0.1591687708333333,-0.007643223041666668,17.335645833333327,0.08153248989140582,0.07638291447486865,0.042609036349277415,0.0011021290832529055,0.0005887818222625518,0.0016561290603048302,0.014966874566141541
1.1711711711711712,0.9641477083333333,-0.16159616666666665,-0.0075498041666666625,17.3343125,0.08200584558530555,0.07732718795704499,0.043038586977924585,0.0009793363792493055,0.0006005859959454519,0.0015354603052574487,0.014526819010598047
1.1761761761761762,0.9640945833333331,-0.16401939583333336,-0.007451104166666667,17.3330625,0.08249892945713502,0.07826766854669748,0.043479671578679664,0.0008427024587921003,0.0006222780523884991,0.0014045464351542102,0.011819371093736208
1.1811811811811812,0.9640460416666667,-0.16642812500000007,-0.00732316875,17.33164583333333,0.08315636670898435,0.07918595453279233,0.04398494746926214,0.0006261859225455736,0.0006993226386139325,0.0012164289373037252,0.014886041232841762
1.1861861861861862,0.9639970833333334,-0.16883681250000002,-0.007195302083333334,17.33027083333334,0.08380181824483986,0.08010437346126292,0.0444900143062457,0.0004102767146087227,0.0007777476118365234,0.0010282339822913304,0.0152545099824124
1.1911911911911912,0.9639468749999999,-0.17124489583333333,-0.007067358333333336,17.328874999999996,0.08443624815103083,0.08102257327952159,0.044994997633914485,0.00019504070839149222,0.0008575826005306421,0.0008399649421724235,0.017591234375117892
1.1961961961961962,0.9638987500000002,-0.17365358333333328,-0.006939508333333334,17.327624999999998,0.0850584538288264,0.08194098905742495,0.04549975007184458,-1.96389282381942e-05,0.000938793305579826,0.0006516209117083784,0.014870192708542618
1.2012012012012012,0.9638474999999999,-0.17598812499999997,-0.006953462500000001,17.32620833333333,0.08549107569231769,0.08305189935926109,0.04601714223695799,-0.00022508159846614494,0.0010742002238447912,0.0005176816286780625,0.01708812326393172
1.2062062062062062,0.9637970833333335,-0.17831983333333332,-0.0069723291666666685,17.3249375,0.08590647453997222,0.08416982412599165,0.04653410201988768,-0.0004301826791118056,0.001214613546728228,0.0003856919540696637,0.015707287760278632
1.2112112112112112,0.9637460416666667,-0.18065139583333337,-0.0069913416666666645,17.32360416666667,0.08631294818346828,0.0852876836416999,0.04705014620076802,-0.0006354855683310762,0.00135809705388727,0.000253726364800071,0.01669700998263579
1.2162162162162162,0.963694791666667,-0.1829836458333333,-0.007010252083333332,17.32229166666667,0.08670631869087461,0.08640552303239481,0.04756535592972079,-0.0008408775260857198,0.0015046534412900827,0.0001217685767216621,0.015919748263797828
1.2212212212212212,0.9636441666666666,-0.18527000000000002,-0.007127499999999999,17.32095833333333,0.08705494376666664,0.08741151124374999,0.047926331655354516,-0.0010618806187499999,0.0016618469423458331,-4.00155404270835e-06,0.017110748264030917
1.2262262262262262,0.9635931249999997,-0.187537625,-0.007283666458333334,17.31970833333333,0.0873810350426927,0.08837340653625708,0.04822565599646543,-0.001289688175554662,0.0018253994525362764,-0.00012711573108336352,0.01686991493062351
1.2312312312312312,0.9635414583333336,-0.1898055,-0.007439639583333334,17.318375,0.08769693466975,0.0893351517628701,0.04852385935224677,-0.001518127219267709,0.001992429285033542,-0.00024998923908126997,0.01805402604173878
1.2362362362362362,0.9634900000000002,-0.1920727291666667,-0.007595733333333334,17.317124999999994,0.08800283754380162,0.09029722150179552,0.048820920605215874,-0.001747338439688889,0.002162807016642912,-0.0003726409959569114,0.016765067708490733
1.2412412412412412,0.9634400000000003,-0.19428191666666664,-0.007858620208333333,17.315791666666666,0.08830134935632641,0.09135153375508781,0.04914935315013522,-0.001957082192263732,0.0023184755231526566,-0.0004916509107595327,0.01940062326394809
1.2462462462462462,0.9633893750000002,-0.19640612500000007,-0.008280295624999998,17.314645833333337,0.08859750906248434,0.09254433253769592,0.04952517106371968,-0.0021382006942273707,0.0024502175949803915,-0.0006051201811100364,0.017622999565844566
1.2512512512512513,0.9633408333333335,-0.19853010416666664,-0.008701846041666668,17.3133125,0.0888836935729058,0.09373609037546712,0.04989982983160599,-0.0023211809510943794,0.0025851013179999127,-0.0007180276998725883,0.0210852773437864
1.2562562562562563,0.9632918749999999,-0.20065370833333337,-0.009123518541666667,17.312041666666666,0.08916144349874827,0.09492786557608651,0.050273554233328,-0.002505977588850009,0.0027230389944995653,-0.0008303231498634396,0.023004998263900234
1.2612612612612613,0.9632418749999999,-0.20277441666666673,-0.009542983541666666,17.310875,0.08942901511215967,0.09611661896512345,0.05064590008375832,-0.002693320127171059,0.0028633026851800354,-0.0009414217672413676,0.020690067708301285
1.2662662662662663,0.9631945833333332,-0.2047757916666668,-0.009863459374999998,17.30966666666666,0.08961143764728988,0.09716281633582437,0.05100962938756847,-0.002918659764587631,0.002969339596283725,-0.0010259258453174443,0.022731555555708383
1.2712712712712713,0.9631477083333334,-0.2067780208333334,-0.010183812500000002,17.30845833333333,0.0897857042669162,0.09820906079629818,0.051372500751207036,-0.003145257843287762,0.0030776775255411688,-0.0011100731308750914,0.023311789930573923
1.2762762762762763,0.9631004166666662,-0.20877939583333335,-0.010504305,17.307291666666668,0.08995301804213499,0.09925530540980028,0.05173479931361969,-0.0033732198473823962,0.0031883845027213453,-0.0011938432471071893,0.022238498263902784
1.2812812812812813,0.9630531250000001,-0.21078037500000002,-0.010824758124999998,17.306166666666677,0.09010950851485937,0.1003010537782019,0.05209633984861922,-0.003602425764371797,0.0033013741749638023,-0.0012772298113543604,0.019928638888586647
1.2862862862862863,0.963008125,-0.21272610416666674,-0.011060065833333335,17.305083333333336,0.09016629210607248,0.10151034161042898,0.05251300347541276,-0.003754740012385192,0.0033689302430898447,-0.0013596216903542185,0.01992415972216577
1.2912912912912913,0.9629639583333334,-0.214626875,-0.011231178958333338,17.304020833333333,0.09014530452773442,0.10284417311920589,0.052971214714742906,-0.0038486795298928395,0.0034020743375234373,-0.0014413522644225894,0.021071332899339268
1.2962962962962963,0.9629210416666667,-0.2165284999999999,-0.01140243125,17.303041666666665,0.09011624202108343,0.10417710956158904,0.05342908485728865,-0.003943380730748957,0.0034366958185309267,-0.0015229469383172376,0.019124081597283293
1.3013013013013013,0.9628768749999997,-0.2184294791666667,-0.011573606875000001,17.302000000000003,0.0900804376309787,0.10550990579056962,0.05388672138692656,-0.004038694630119336,0.0034727809904181862,-0.0016043986120852618,0.019962666666572204
1.3063063063063063,0.9628333333333331,-0.22032741666666666,-0.011734434166666663,17.30089583333334,0.09004020446499306,0.10684501138812152,0.05434672196048551,-0.004132617982653401,0.0035050002781702675,-0.0016825509424956526,0.022753364149139088
1.3113113113113113,0.9627954166666668,-0.22214970833333328,-0.011690928958333333,17.3000625,0.09002721542074828,0.10821557218009124,0.054859420091234574,-0.0041853235415728034,0.0034321282427491402,-0.0016972902679733566,0.018045829427137505
1.3163163163163163,0.9627575,-0.22397200000000003,-0.011647344481250002,17.29908333333333,0.09000800154933332,0.10958658936653516,0.0553720564328576,-0.004237873621487859,0.0033596420877416663,-0.0017119847518711744,0.020674159722318564
1.3213213213213213,0.9627181250000002,-0.22579472916666665,-0.01160389166666667,17.298041666666663,0.08998340694721832,0.11095743303152159,0.055884753934547074,-0.004290292971987674,0.003287476417403347,-0.0017266877030640776,0.023379498263977894
1.3263263263263263,0.9626797916666666,-0.22761708333333333,-0.011560357083333332,17.2970625,0.08995025504149308,0.11232852481077248,0.05639728741874347,-0.004342502261600173,0.0032156900351106165,-0.0017414228259214682,0.02496220442719732
1.3313313313313313,0.9626458333333332,-0.22940854166666666,-0.011462241249999996,17.296145833333338,0.0898631585103733,0.11384876285886011,0.05699069831279027,-0.004421995216060676,0.003113016141062456,-0.0017592858643999151,0.025005978732508538
1.3363363363363363,0.962619375,-0.2311641666666667,-0.011297997291666669,17.295270833333337,0.0897135863826389,0.11555089692386414,0.0576815840022563,-0.004534162712263716,0.002972346656102257,-0.0017808557211016506,0.026523468315815535
1.3413413413413413,0.9625922916666667,-0.2329185416666667,-0.011133780625,17.29445833333333,0.0895559529478733,0.117253393095661,0.05837251992095362,-0.004645769779744922,0.002831022151433594,-0.001802377524037001,0.024627623263882015
1.3463463463463463,0.9625658333333335,-0.23467354166666657,-0.010969611458333335,17.293666666666667,0.08939372467495663,0.1189559801244532,0.05906336351825998,-0.004756849967467664,0.002689109353693573,-0.0018238533433392143,0.023259888888901514
1.3513513513513513,0.9625381250000001,-0.2364289583333334,-0.010805360416666666,17.29283333333333,0.0892236809947482,0.12065743168626596,0.05975415070610622,-0.004867286566062067,0.0025466541213810777,-0.001845290355539435,0.02249863888891923
1.3563563563563563,0.9625168749999998,-0.2380916666666667,-0.010690445833333327,17.292125000000002,0.08912827493055553,0.12234883936788456,0.06047626321919641,-0.004979853565868055,0.0023386061913263883,-0.0018291273843181704,0.02282965104171808
1.3613613613613613,0.9624985416666666,-0.23972979166666666,-0.010589306250000001,17.291458333333335,0.08904814782078996,0.12403744992647707,0.06120681942337867,-0.005092927606207031,0.002110998445606726,-0.0018024472549907854,0.022552039930587853
1.3663663663663663,0.9624785416666667,-0.2413672916666666,-0.010488091666666666,17.29077083333333,0.08896339301349829,0.12572520826652495,0.06193703271028022,-0.005205608322001735,0.0018820152570813789,-0.00177567214922112,0.02403565581607836
1.3713713713713713,0.9624581249999998,-0.2430056250000001,-0.010386906458333334,17.290062500000005,0.08887245371835933,0.12741294550755916,0.06266674691060843,-0.005317939404057162,0.0016513546397671892,-0.00174878495342761,0.025822079426973232
1.3763763763763763,0.9624395833333336,-0.24463562499999994,-0.010288307708333331,17.289437500000002,0.08877143181419274,0.12910998405783194,0.06339755781170733,-0.005425530190587108,0.0014190922897697911,-0.00172279495277632,0.024309266927105
1.3813813813813813,0.9624218750000004,-0.24603375000000002,-0.010262472916666663,17.28883333333334,0.0885517688609375,0.13106613998296798,0.06417310424580208,-0.005408075718877603,0.0011787439069713534,-0.001725186538908694,0.024158638888593487
1.3863863863863863,0.9624045833333333,-0.2474310416666666,-0.010236679166666667,17.288208333333333,0.08832629628641497,0.13302083539963874,0.06494808796657496,-0.005390569064415797,0.0009367024631508317,-0.0017274989332775501,0.025144289930608466
1.3913913913913913,0.9623875000000001,-0.24882854166666665,-0.010210868750000001,17.28766666666667,0.08809787768537328,0.1349759464927036,0.0657223436366403,-0.0053728981427122405,0.0006930018243247382,-0.0017298131873441486,0.021789555555471907
1.3963963963963963,0.9623693750000002,-0.2502260416666667,-0.010184999604166666,17.287020833333333,0.08786490723849831,0.1369304324497298,0.06649583106232179,-0.0053552117186605255,0.0004475846704918387,-0.0017320714666650724,0.024535707899303816
1.4014014014014013,0.9623550000000001,-0.2515908333333334,-0.010171221499999999,17.2865,0.08767746924930554,0.13890342125319793,0.0672700157746033,-0.005356786926536249,0.00021752596762743227,-0.001761369672995956,0.02233441666669478
1.4064064064064064,0.9623502083333332,-0.2528306249999999,-0.010203764374999999,17.2860625,0.08766521672877615,0.14094067485924622,0.06804981899856233,-0.005432710999283983,5.145909271236926e-05,-0.0018943632158939202,0.0232932460938855
1.4114114114114114,0.9623437499999999,-0.25406979166666666,-0.010236261666666665,17.285666666666668,0.08765166596245658,0.14297813561375822,0.06882888249943869,-0.005508712369095486,-0.00011580035898871386,-0.002027438807602507,0.023436222222187553
1.4164164164164164,0.9623381249999999,-0.255308125,-0.010268805625,17.285208333333337,0.08763505297565106,0.14501434329770263,0.06960774944165105,-0.005584785426774871,-0.0002841746531809901,-0.0021606342286576027,0.02490620659710885
1.4214214214214214,0.9623327083333334,-0.2565485416666667,-0.01030135,17.284708333333338,0.08761326243537329,0.14705096552151087,0.07038608807489224,-0.005660966632197917,-0.0004536665440126302,-0.0022937374991725936,0.0282328315970517
1.4264264264264264,0.9623285416666668,-0.25770499999999996,-0.01033221479166667,17.284416666666672,0.08758584130833337,0.14916303700416553,0.07115354249197223,-0.005685942371219792,-0.0006105371483333339,-0.0024141152302091314,0.025190493055561092
1.4314314314314314,0.9623262500000002,-0.25866583333333343,-0.010359083333333335,17.284166666666675,0.08754469499930553,0.1514545643924931,0.07189610373491512,-0.005589393839652779,-0.0007354837715246518,-0.0025044686514993394,0.02424930555531546
1.4364364364364364,0.9623243750000001,-0.2596270833333334,-0.01038596458333333,17.283895833333336,0.08750169426649303,0.15374629840634044,0.07263869949416554,-0.005492894442374132,-0.0008611601953806406,-0.002594645917145951,0.023194822482537347
1.4414414414414414,0.9623239583333336,-0.26058770833333333,-0.010412768750000004,17.283541666666668,0.08745696293224828,0.15603782424695903,0.07338081174871876,-0.00539651460846745,-0.0009874411527035591,-0.0026850248127722274,0.025229123263727615
1.4464464464464464,0.9623220833333331,-0.2615489583333333,-0.010439674375000004,17.283250000000002,0.08741026739474828,0.1583299715322773,0.07412273005298783,-0.00530013887478711,-0.001114448424603299,-0.0027753081492616826,0.025102770833257182
1.4514514514514514,0.9623231250000001,-0.26242312500000003,-0.010438524999999997,17.283020833333335,0.08735368679856768,0.16058395386249102,0.07478598933089484,-0.005272183877973959,-0.0012388067374593755,-0.002845392724646375,0.026149207899266003
1.4564564564564564,0.9623275000000001,-0.26309645833333334,-0.010373002270833327,17.2829375,0.08728254527912328,0.16275552582388933,0.07526925783013107,-0.0054010786805732056,-0.0013556938683376304,-0.0028689548338863397,0.025071371093815742
1.4614614614614614,0.9623308333333331,-0.263770625,-0.010307485833333336,17.282812499999995,0.08721109905377601,0.16492563073579566,0.07575202933823093,-0.005529874230436979,-0.0014728887237386713,-0.002892384742726955,0.026892089843954636
1.4664664664664664,0.9623352083333336,-0.26444375,-0.010242000833333332,17.28270833333333,0.08713741975260418,0.16709635141893006,0.07623501060943715,-0.005658579087036458,-0.0015904424012317708,-0.002915932220167689,0.027992664930764022
1.4714714714714714,0.9623387499999999,-0.2651179166666667,-0.010176420208333333,17.282604166666662,0.08706394859565972,0.16926789880507676,0.07671826536429793,-0.005787212158091233,-0.0017082857583909027,-0.00293936426752828,0.02909321831612033
1.4764764764764764,0.9623466666666664,-0.2657297916666667,-0.010125177083333334,17.282583333333328,0.08704059448745657,0.17142060578903115,0.07719500280761447,-0.005909856405275609,-0.0018134612845811637,-0.0029442647757883036,0.0266883263890918
1.4814814814814814,0.9623627083333334,-0.26612624999999995,-0.010123197916666665,17.282541666666663,0.08719348572760416,0.17351252086393998,0.07765029841729425,-0.006012044532903645,-0.0018738047509140624,-0.002884643487325891,0.027920206597343622
1.4864864864864864,0.9623785416666664,-0.266524375,-0.010121248124999998,17.2825625,0.0873462158641927,0.1756050603363922,0.07810556600047065,-0.006114217872402213,-0.0019342081639792976,-0.002824904437900964,0.02636676692702622
1.4914914914914914,0.9623933333333331,-0.26692187500000003,-0.010119366875,17.282520833333333,0.08749771264648436,0.1776971817473825,0.0785609707899113,-0.006216380838421224,-0.0019947860897916656,-0.002765343076472992,0.028223645399350517
1.4964964964964964,0.9624100000000001,-0.26731958333333333,-0.010117461250000003,17.282624999999992,0.08765003203315973,0.1797899286445214,0.07901655463014595,-0.006318633613241147,-0.002055387786994444,-0.002705655273001882,0.02358144270857565
1.5015015015015014,0.9624260416666667,-0.26770520833333333,-0.010096458499999997,17.282562499999994,0.08780017143120654,0.18189722819242446,0.07946692367551692,-0.006416954838671354,-0.002113682263789604,-0.0026442429966645146,0.025325100260602085
1.5065065065065064,0.9624454166666667,-0.2678910416666667,-0.009747011291666665,17.282770833333327,0.08792043146141487,0.18426228743754675,0.07983376060172151,-0.006448652216394679,-0.0021300316349046732,-0.002552780070522559,0.022082322482731342
1.5115115115115114,0.9624641666666666,-0.268075625,-0.009397576250000001,17.282895833333335,0.08804212594752606,0.18662835222729204,0.08020084456680128,-0.006480293001703906,-0.0021463796260852873,-0.002461291943104749,0.0223449474826225
1.5165165165165164,0.9624822916666668,-0.2682624999999999,-0.009048210208333332,17.283083333333334,0.08816293942708336,0.18899312989202582,0.08056740415124776,-0.006511797157679686,-0.0021627086068084795,-0.0023698187862087063,0.021905493055498937
1.5215215215215214,0.9625014583333332,-0.2684483333333334,-0.00869880301458333,17.283208333333338,0.08828215899722215,0.1913589141594468,0.08093460638423619,-0.006543173817093205,-0.002179065938692708,-0.0022782206424270613,0.02237637326368258
1.5265265265265264,0.9625204166666662,-0.26863333333333334,-0.008349355416666664,17.28333333333334,0.08840300722222216,0.19372237159745948,0.08130134706369538,-0.006574448697597222,-0.002195501815403472,-0.0021866005841688495,0.021805555555374667
1.5315315315315314,0.962545833333333,-0.2685735416666667,-0.007824441666666664,17.283625000000004,0.0885936693832899,0.19611377811260494,0.08160469293403684,-0.006475635197480902,-0.0021838276280231246,-0.0020642268039780917,0.02130685937487442
1.5365365365365364,0.9625722916666666,-0.2684495833333333,-0.007254452083333327,17.283875000000002,0.08880357120815972,0.19851049792497058,0.08189180899889696,-0.006343544639082464,-0.00216488046509145,-0.0019338186102309087,0.023498317708344985
1.5415415415415414,0.9625987499999997,-0.26832625,-0.006684434166666667,17.284166666666675,0.08901373189427085,0.20090656833987153,0.08217873722656187,-0.006211665819980209,-0.0021459818053513203,-0.0018034846888246494,0.025290972221910124
1.5465465465465464,0.9626250000000002,-0.268201875,-0.006114461666666664,17.28452083333334,0.08922275424648438,0.20330094669186016,0.08246606065841999,-0.006079882583615623,-0.002127095473928634,-0.0016730065399620027,0.023464562065782957
1.5515515515515514,0.962652291666667,-0.2680781249999999,-0.0055444875,17.284812500000005,0.08943224389648442,0.2056950919916957,0.0827530289572294,-0.00594826370891927,-0.0021081390664746107,-0.0015426031997446015,0.02442350651023162
1.5565565565565564,0.9626818750000004,-0.2678214583333333,-0.004976245833333337,17.285208333333337,0.08963854145620666,0.20810502864407293,0.08300774914420297,-0.005863987499441841,-0.002072027710101997,-0.0014020983620570747,0.02303120659706792
1.5615615615615615,0.9627133333333329,-0.26739416666666666,-0.004410137291666665,17.28564583333333,0.08983910963263887,0.21053388402240195,0.0832218705147462,-0.005839669985990798,-0.002014114440939698,-0.0012488549945278672,0.020614791232787866
1.5665665665665665,0.9627458333333333,-0.266969375,-0.003844118124999999,17.285916666666672,0.0900402694787761,0.2129616810891744,0.08343617874210368,-0.005815849729924089,-0.0019562358704953917,-0.0010956161682824997,0.024793326388703463
1.5715715715715715,0.9627770833333334,-0.26654375,-0.0032781181250000004,17.2863125,0.09024047100260414,0.21538946227489184,0.08365023586627722,-0.00579251752298047,-0.0018983348457998694,-0.000942489893786118,0.02423348567708672
1.5765765765765765,0.9628097916666666,-0.2661177083333334,-0.0027120752083333345,17.286645833333335,0.09044136531141486,0.21781639464806435,0.08386448049784563,-0.005769662072602648,-0.0018404968701193573,-0.0007893007281144984,0.02645916623271205
1.5815815815815815,0.9628414583333335,-0.2656910416666667,-0.0021461087500000003,17.287020833333337,0.09064118704474826,0.2202428942172332,0.084078349479603,-0.005747252702650781,-0.0017825971521390498,-0.0006362600842597292,0.026410707899174213
1.5865865865865865,0.9628716666666665,-0.2650147916666667,-0.0015831110416666665,17.287500000000005,0.09095570186453994,0.22250582709276315,0.0842940381173775,-0.005897572217892492,-0.0017023897183224817,-0.0005293008196084398,0.02609374999985903
1.5915915915915915,0.9629018749999999,-0.26433645833333336,-0.0010202208333333327,17.288000000000004,0.0912685284624566,0.22476854248278455,0.0845098185991618,-0.006049763684717881,-0.0016222493569806838,-0.000422791573772377,0.024430999999822234
1.5965965965965965,0.9629314583333334,-0.26365916666666667,-0.00045725000000000003,17.288437499999997,0.09158071883263884,0.22703083258910414,0.08472621731019858,-0.006202723362291667,-0.0015422745932001732,-0.00031655229974098935,0.024928808593756457
1.6016016016016015,0.9629612499999998,-0.26298125000000006,0.00010562333333333323,17.288999999999998,0.09189190381510412,0.2292912388437115,0.08494146443341213,-0.006356485543770835,-0.0014625313026679673,-0.00021036639835831945,0.02110400000003665
1.6066066066066067,0.9629910416666667,-0.26230374999999995,0.0006686137499999995,17.289479166666666,0.09220215940260418,0.23155163628898667,0.08515695583657863,-0.0065108968144067724,-0.0013830146721705728,-0.00010441202424909054,0.020160145399358953
1.6116116116116117,0.9630247916666668,-0.26144354166666667,0.0012149325000000008,17.289958333333335,0.09252227452078995,0.23371352393902045,0.085305003876876,-0.006592787077647394,-0.0013066298296896288,-3.322628131488941e-05,0.023382498263913476
1.6166166166166167,0.9630652083333334,-0.260361875,0.0017406866041666652,17.290645833333333,0.0928498190464843,0.2357521783434794,0.0853689226021481,-0.006585014092785118,-0.0012344233421869263,-5.264708902019452e-06,0.023566666232625266
1.6216216216216217,0.963104375,-0.2592785416666666,0.0022664408333333344,17.291291666666666,0.09317651283120663,0.23779069657928234,0.08543217764798298,-0.006578321588459548,-0.001162921869360679,2.2440072034233384e-05,0.025190831597171837
1.6266266266266267,0.9631439583333335,-0.258195625,0.0027922616666666666,17.291958333333334,0.09350106089752606,0.23982886994145144,0.08549580789635125,-0.006572733378811457,-0.0010921335638828112,4.97894559399926e-05,0.026093664930670002
1.6316316316316317,0.9631839583333335,-0.2571129166666667,0.003317911458333334,17.292708333333326,0.0938216980831597,0.24186607479688801,0.08555883689314571,-0.0065682894202061665,-0.0010219973286762142,7.679822934803594e-05,0.023488498264043756
1.6366366366366367,0.9632225000000002,-0.2560304166666667,0.0038437135416666667,17.293354166666663,0.09414050907482635,0.24390251753287628,0.08562184576312203,-0.00656499246204644,-0.0009526730216230905,0.00010343814875501038,0.024484999566027454
1.6416416416416417,0.9632679166666666,-0.2546772916666667,0.004256972916666666,17.294187499999996,0.09458426877599825,0.24593437818158675,0.08565813461140796,-0.006417638479384981,-0.0009154275586152332,0.00013890330058594332,0.0244120481771688
1.6466466466466467,0.9633143750000001,-0.2532558333333333,0.004642042708333332,17.294999999999995,0.09505585788263894,0.24796407643949403,0.08568744494252284,-0.006234718105532118,-0.0008871803007269113,0.0001764345025101575,0.02589166666695064
1.6516516516516517,0.9633612499999997,-0.25183458333333336,0.005027057291666667,17.295812499999993,0.09552309263732635,0.24999327036165295,0.08571623650175028,-0.0060529935382269955,-0.000860039768711953,0.0002135782205182404,0.028619964843983325
1.6566566566566567,0.9634070833333336,-0.25041250000000004,0.005412095208333333,17.296666666666663,0.09598691317708336,0.25202300089212254,0.08574511211936613,-0.005872460791976563,-0.0008340005408749985,0.0002503243232855207,0.028030555555687897
1.6616616616616617,0.9634535416666666,-0.24899041666666663,0.0057971729166666685,17.297583333333332,0.09644648074149306,0.25405222611950756,0.08577344741928852,-0.005692851583323784,-0.0008091372135427097,0.0002869137000409328,0.02611082638895823
1.6666666666666667,0.9635006250000001,-0.24754895833333335,0.0061729458333333355,17.298416666666665,0.09688992989474826,0.25609085307307206,0.08579127540973568,-0.00552437681411024,-0.0007880717050965718,0.00032545901868210426,0.02769749305565483
1.6716716716716717,0.9635547916666667,-0.24570062500000003,0.006364745833333335,17.299500000000005,0.09708891120794266,0.25829407334381044,0.08560650989533307,-0.005555418470783852,-0.000822197682510416,0.000409968503829098,0.027091416666451096
1.6766766766766767,0.9636106250000002,-0.24385208333333333,0.006556508125,17.30058333333334,0.0972813697873264,0.2604972205345402,0.08542136033144425,-0.005587264959326823,-0.000857977830337673,0.0004944246173937271,0.026899659722005254
1.6816816816816818,0.9636656249999999,-0.24200333333333332,0.006748332708333335,17.301625000000005,0.09746688665555561,0.262700293338991,0.08523555684422021,-0.005619697860974306,-0.0008952123042944458,0.0005786764078801496,0.027105692708289553
1.6866866866866868,0.9637197916666665,-0.24015499999999992,0.006940012499999999,17.302645833333337,0.09764495097500005,0.2649026695598332,0.08504953898894344,-0.0056528744230625,-0.0009339961410781274,0.000662777623700221,0.029488832899176032
1.6916916916916918,0.9637737499999997,-0.23830729166666667,0.0071318687499999965,17.303729166666674,0.09781609307183159,0.26710726144813274,0.08486288931472552,-0.005686832215332031,-0.000974446722856986,0.0007466633546739487,0.028248593315822745
1.6966966966966968,0.9638322916666664,-0.23641229166666664,0.007252835416666668,17.304770833333333,0.09804547834891497,0.2693121880450854,0.08470015211222662,-0.005736700349731335,-0.0010194281416310179,0.0008236417918993989,0.03032307248258803
1.7017017017017018,0.9638995833333333,-0.23432333333333333,0.0070732452083333295,17.306125,0.09853882545555553,0.27153205253555607,0.08464026714211084,-0.005851025417799307,-0.0010789069580825704,0.0008717417630585919,0.02595415104156018
1.7067067067067068,0.9639670833333333,-0.23223333333333337,0.006893578541666664,17.307374999999997,0.09902392888888883,0.27375102024155656,0.0845797107599521,-0.005964585235006946,-0.001140248839270833,0.0009200041821105247,0.02581227604173364
1.7117117117117118,0.9640356250000001,-0.2301447916666666,0.006713895208333332,17.30858333333333,0.0994994165353733,0.27597117361113155,0.08451895868472299,-0.006077390319339629,-0.0012032651699913433,0.0009683044703697245,0.027317993055703482
1.7167167167167168,0.9641027083333333,-0.22805499999999998,0.0065342916666666665,17.30985416666667,0.09996675030833335,0.2781906363657483,0.08445815985504398,-0.006189442947291667,-0.001268011573758436,0.0010168838040942121,0.026240395399099725
1.7217217217217218,0.9641710416666665,-0.22596625000000004,0.006354532708333335,17.311041666666664,0.1004244621942708,0.28041045324739206,0.08439618857611253,-0.0063008242400622375,-0.0013346024026449485,0.001065521009893471,0.028878081597326855
1.7267267267267268,0.964239375,-0.22379041666666663,0.006143570833333334,17.312375000000003,0.10088764107482642,0.28259913153741595,0.08434088064536621,-0.006373372306720486,-0.0014051054057890458,0.0011072033157244047,0.026671859374971518
1.7317317317317318,0.9643114583333335,-0.22131625000000008,0.005824351458333334,17.313750000000002,0.10137870081927076,0.28468503526342315,0.08430607307650839,-0.006313550751559635,-0.001484537635498539,0.0011242581724380816,0.027602604166645506
1.7367367367367368,0.9643847916666664,-0.21884333333333336,0.005505084375,17.315125000000002,0.10185780378888887,0.28676927737935753,0.08427126126063363,-0.006252101276760416,-0.0015650496187601393,0.0011414289551004435,0.027279567708262675
1.7417417417417418,0.9644572916666666,-0.21636958333333342,0.005185767291666663,17.316437500000003,0.10232420340815965,0.28885477448426333,0.08423700778579178,-0.0061891166501717885,-0.0016465032898728294,0.0011587909366429909,0.030367308593667985
1.7467467467467468,0.9645295833333333,-0.21389645833333326,0.0048665733333333365,17.31789583333333,0.10277955511245665,0.2909388164639912,0.08420256267633051,-0.006124513658113889,-0.001729052558852777,0.001176218981550578,0.02735890581595868
1.7517517517517518,0.9646020833333332,-0.21142229166666668,0.004547368749999999,17.319229166666663,0.10322248958641493,0.29302369643745146,0.08416777713959363,-0.00605833904448828,-0.0018126693095992636,0.0011937642226793738,0.03013440581617033
1.7567567567567568,0.9646758333333335,-0.20888208333333327,0.004214816666666665,17.320604166666673,0.10364973359565972,0.2950974436537997,0.08412221271287838,-0.005956372605465278,-0.0018993291060362002,0.0012005465343285732,0.03125463498247427
1.7617617617617618,0.9647597916666668,-0.20595083333333333,0.0038058583333333332,17.322291666666665,0.10405175424930556,0.2971138487756799,0.08400994753691428,-0.005654312179701389,-0.001998846556489409,0.0011438856754556546,0.030294748263941074
1.7667667667667668,0.9648427083333334,-0.2030208333333334,0.0033968362500000015,17.323979166666664,0.10443608289930556,0.29912825317015734,0.08389840578306,-0.005349796473828125,-0.0020985058368196596,0.0010872079908816334,0.028079166232771513
1.7717717717717718,0.9649256249999999,-0.20009062500000005,0.0029879164999999986,17.32554166666667,0.10480311678710938,0.3011433640216557,0.08378652738341906,-0.005042826961733853,-0.0021984730677004566,0.0010306117834695445,0.031230956597141812
1.7767767767767768,0.9650091666666668,-0.197159375,0.0025787693750000036,17.327229166666665,0.10515359751627604,0.30315751661517726,0.0836743541437813,-0.004733593108422526,-0.0022987140444687515,0.0009740537270702691,0.0300460724827758
1.7817817817817818,0.9650922916666668,-0.1942283333333333,0.002169855,17.32885416666666,0.10548660453055556,0.30517237506261236,0.08356215369845192,-0.004421823096441666,-0.0023992143064885422,0.0009175304372171058,0.03102160373288143
1.7867867867867868,0.9651741666666666,-0.1912979166666667,0.0017606872916666675,17.33052083333334,0.10580198207899308,0.30718564998026093,0.0834505971088029,-0.0041078314808693575,-0.0024999338887703943,0.0008610883247779027,0.030130978732472613
1.7917917917917918,0.9652687499999999,-0.18826375000000004,0.0013614666666666693,17.332291666666666,0.10643384376927079,0.3092887714085155,0.08343715308844639,-0.0039919405965,-0.0025764139302166663,0.0006990382313120009,0.030832248263891415
1.7967967967967968,0.9653618749999998,-0.18522520833333336,0.0009627749999999976,17.334083333333336,0.10706245553120658,0.3113949063976326,0.08342848857803685,-0.0038829416750468756,-0.0026510904723466805,0.0005319759347207948,0.031221659722064032
1.8018018018018018,0.9654543749999999,-0.18218812499999995,0.0005638499999999976,17.33583333333333,0.10767207044231769,0.31350134873984425,0.08342021406000372,-0.0037715686423854173,-0.002724972344096745,0.00036490712306407324,0.032007638889012924
1.8068068068068068,0.9655489583333332,-0.17914937500000003,0.00016492916666666785,17.337562499999997,0.1082632097704427,0.31560768113170334,0.0834116841011887,-0.003657792834539063,-0.002798229919974088,0.0001976984605592849,0.034343225260556665
1.8118118118118118,0.9656420833333336,-0.17611166666666667,-0.00023363958333333458,17.339395833333327,0.10883634753055557,0.3177136954125451,0.08340229642689574,-0.003541512323086806,-0.0028708100044965287,3.040852796833813e-05,0.032643801649555826
1.8168168168168168,0.9657352083333334,-0.1730735416666667,-0.0006326020833333337,17.34116666666667,0.10939034084162327,0.31981855814793747,0.08339392091889994,-0.0034228643913615455,-0.0029426414299704865,-0.00013699819107081593,0.03393863888885562
1.8218218218218218,0.9658325,-0.169758125,-0.0009342458333333331,17.34308333333333,0.10987592899648435,0.3219310021847228,0.08334340972548401,-0.003100569154289063,-0.0029675865286276065,-0.00032248902099234314,0.03350215972238857
1.8268268268268268,0.9659318749999999,-0.16629187500000003,-0.0011827374999999988,17.345062499999994,0.11031055397565102,0.32404714279867275,0.08327059037426039,-0.002666883844841146,-0.002966762286893229,-0.0005178919387666136,0.032973537760483396
1.8318318318318318,0.9660316666666668,-0.16282666666666662,-0.0014313960416666661,17.3470625,0.11072101828888886,0.3261625344387052,0.0831984669388583,-0.0022313998628111105,-0.0029652030786888888,-0.0007133620831561996,0.03338095442722988
1.8368368368368369,0.9661312499999998,-0.1593602083333333,-0.001679763958333336,17.34910416666666,0.11110786566662323,0.3282782200597109,0.08312548633247684,-0.0017942463676841585,-0.0029629816993113293,-0.0009088262918381324,0.031084614149563095
1.8418418418418419,0.9662310416666666,-0.1558945833333333,-0.0019285086458333304,17.35097916666667,0.11147083722065976,0.33039357252106966,0.0830526291646774,-0.001355390718463585,-0.0029600341843339425,-0.0011043718904603416,0.03518862456593297
1.8468468468468469,0.9663304166666667,-0.15242916666666662,-0.002177020208333334,17.352979166666664,0.11180909914930556,0.3325085939163458,0.0829796099445133,-0.0009147953345060764,-0.0029564590125978297,-0.0012999750820997058,0.033905707899350546
1.8518518518518519,0.9664310416666666,-0.148910625,-0.002423822916666666,17.355020833333327,0.11210479242877602,0.334563083415802,0.08287917104594869,-0.0005395102770768224,-0.002955336852514713,-0.0014898407229756575,0.032835207899495344
1.8568568568568569,0.9665366666666665,-0.14520681250000003,-0.0026638316666666643,17.357187500000006,0.11230393993692317,0.3363966540008516,0.08267945439300012,-0.0004011538178532285,-0.0029645317968163658,-0.001659323238771933,0.03283375651017195
1.8618618618618619,0.9666402083333333,-0.14150402083333333,-0.0029038152500000004,17.359416666666668,0.11247515375466623,0.3382313595236605,0.08247981483152289,-0.00026106507529881774,-0.0029723245475680718,-0.00182887737919265,0.030027993055455227
1.8668668668668669,0.9667464583333333,-0.13779952083333333,-0.0031436072916666666,17.361541666666668,0.11262025039143704,0.34006532606652917,0.08228013311691026,-0.00011913914097983901,-0.002978850260763802,-0.001998603319552435,0.03249595659724491
1.8718718718718719,0.9668512499999998,-0.1340961666666667,-0.0033840035416666686,17.363645833333333,0.11273780141863887,0.34189917352002996,0.08208055220484546,2.450538874274337e-05,-0.0029839818305302077,-0.002168365293820558,0.03422004123262923
1.8768768768768769,0.966955416666667,-0.13039243749999999,-0.003623504999999996,17.36579166666667,0.1128271872428086,0.3437320785448484,0.08188061164453285,0.00016998685075656395,-0.0029877740740186605,-0.002338247805597736,0.03448812326382722
1.8818818818818819,0.9670602083333332,-0.12668912499999999,-0.003863762499999999,17.368,0.11288986560673438,0.34556632133934356,0.08168039769354347,0.00031724039300052046,-0.002990174113019818,-0.002508155639768743,0.033617666666714285
1.8868868868868869,0.9671725000000002,-0.12283218749999997,-0.004097464583333336,17.370333333333335,0.11298100371396483,0.34744425245065497,0.08144275523941989,0.0005678251495253899,-0.002993080191267904,-0.0026548053506305876,0.03214488888886535
1.8918918918918919,0.9672918749999998,-0.11889993750000005,-0.004328190624999998,17.372812500000006,0.11307072152916273,0.3493456417659136,0.08118617089635091,0.0008707206968660799,-0.0029953092447691137,-0.002790028235461701,0.02934417317686666
1.896896896896897,0.9674091666666668,-0.1149676458333333,-0.004558664583333335,17.375062499999995,0.11312869041154124,0.3512454685772166,0.08092926583695984,0.0011754141897103731,-0.0029958406019595365,-0.002925289775861142,0.033869787760579584
1.901901901901902,0.9675272916666665,-0.11103541666666666,-0.004789089583333333,17.377499999999998,0.11315655291232637,0.35314560628762937,0.08067230280212097,0.00148191456766059,-0.002994590593932725,-0.0030607224821116133,0.030827083333406335
1.906906906906907,0.9676447916666667,-0.10710299999999999,-0.0050198562499999995,17.37987500000001,0.11315290572433333,0.3550466760432294,0.08041549811754202,0.001790235002722918,-0.0029916290916621666,-0.0031961597730953196,0.031611651041373534
1.911911911911912,0.9677625000000001,-0.10317006249999998,-0.005250437500000001,17.382229166666665,0.11311979237041277,0.35694597457272526,0.08015832815387139,0.00210032661830599,-0.0029870106141493356,-0.0033317828495328513,0.03248419748268816
1.916916916916917,0.9678800000000001,-0.09923793749999997,-0.00548091458333333,17.38462500000001,0.11305326926074609,0.3588464179086636,0.07990114634154166,0.002412265757802996,-0.0029806571105352214,-0.0034674615770861924,0.03252194270800146
1.921921921921922,0.9680041666666664,-0.09502193749999997,-0.005651518750000001,17.387187499999992,0.11307470639374607,0.3603347270024851,0.07957809189605124,0.0027331819468907545,-0.002989823755886776,-0.003560259984365559,0.032169173177408084
1.926926926926927,0.9681287500000003,-0.09080191666666665,-0.005821072916666665,17.389708333333342,0.11306201192965973,0.36181944844343217,0.0792552244996265,0.0030556283179435763,-0.0029978190406874114,-0.003652632559638876,0.03304408159704053
1.931931931931932,0.9682531250000003,-0.08658272916666665,-0.005990868125,17.392291666666665,0.11301378517671831,0.36330473449910883,0.07893143025308855,0.0033795155376599093,-0.003004375386526782,-0.0037452960555430367,0.0336072482639338
1.936936936936937,0.9683770833333333,-0.08236339583333335,-0.006160340416666668,17.394895833333333,0.11292872936013493,0.36478955020595083,0.07860835848421528,0.003704899964627335,-0.003009696194483204,-0.003837858952757264,0.03155728081594589
1.941941941941942,0.9685018750000002,-0.07814441666666666,-0.0063303458333333305,17.39745833333333,0.11280907514382642,0.3662751350549639,0.07828460623548997,0.004031569567555902,-0.003013568485085157,-0.003930452482580429,0.031151873264036567
1.946946946946947,0.968625208333333,-0.07392518749999999,-0.006499935416666668,17.400000000000006,0.1126540458197565,0.36775983417291247,0.07796109724376155,0.0043597381389183605,-0.0030161779451867658,-0.004023145877867407,0.03270833333323253
1.951951951951952,0.9687516666666669,-0.069702,-0.006663762499999997,17.402645833333327,0.11247196452933336,0.3692328859360102,0.0776492206275038,0.004657335780391665,-0.00302080249126125,-0.004117921230388742,0.030626332899544195
1.956956956956957,0.9688847916666665,-0.06546341666666668,-0.0068000431249999995,17.405270833333333,0.11229668691165971,0.3706577177468315,0.07738941912220236,0.004816485943556822,-0.003039125058706926,-0.004221351600212143,0.03321388498261513
1.961961961961962,0.9690170833333331,-0.06122454166666667,-0.006936323958333333,17.407937500000006,0.11208536799770658,0.37208084574327827,0.07712936147935295,0.004976766098966192,-0.003056121774083151,-0.004324873869620329,0.03329532942689184
1.966966966966967,0.9691510416666667,-0.05698572916666667,-0.007072772916666665,17.410687499999987,0.11183714750467663,0.3735045592166026,0.07686982062103462,0.005138160169780164,-0.0030718335879118047,-0.004428409909215846,0.03150244401069813
1.971971971971972,0.9692833333333333,-0.05274671666666666,-0.0072087416666666675,17.413333333333338,0.11155476304755306,0.3749282423769167,0.07660977265331025,0.0053007025749518075,-0.0030862111035049665,-0.004531988340445255,0.03394722222208202
1.976976976976977,0.9694160416666665,-0.048507712499999994,-0.007345502083333333,17.41614583333333,0.11123512682801734,0.3763531269324771,0.07634948821221785,0.005464475934273517,-0.003099311056087982,-0.004635714741641626,0.030364312066069488
1.981981981981982,0.9695474999999999,-0.044268831249999994,-0.007481593958333338,17.418812500000005,0.11088020807975901,0.377776109085176,0.07608936588688935,0.005629308246244188,-0.003111097643657657,-0.004739298094291711,0.029762756510194777
1.986986986986987,0.9696797916666663,-0.040017514583333344,-0.007580755208333334,17.421354166666664,0.1105265151932394,0.3790677404838047,0.07581964120748025,0.005813791976231174,-0.0031302815514604224,-0.004838354498553379,0.034960666232848325
1.991991991991992,0.9698041666666661,-0.03572905354166667,-0.007568797916666666,17.42408333333334,0.11025130973301671,0.37996208829809663,0.07552127559791276,0.006053879222322695,-0.0031748834370337632,-0.004923164536370703,0.030278326388781807
1.996996996996997,0.9699289583333334,-0.03144054958333333,-0.007557150000000002,17.426604166666667,0.10993872100856461,0.3808553894838774,0.07522271395329795,0.00629396759238298,-0.0032188261480870766,-0.005008004520032552,0.033675551649423596
2.002002002002002,0.9700529166666668,-0.027151960416666673,-0.007545233333333335,17.429333333333332,0.10958941687886511,0.38174911112061216,0.07492449285498304,0.0065339260815321515,-0.003262108425298555,-0.005092959325576158,0.02875622222234142
2.007007007007007,0.9701785416666668,-0.022863350625000004,-0.007533106250000002,17.431833333333337,0.10920351719819828,0.38264200231022616,0.07462586347659202,0.006773801908844202,-0.003304700013370192,-0.005177797750593009,0.03243663888872561
2.012012012012012,0.9703029166666668,-0.018574777708333337,-0.0075211791666666685,17.434437499999994,0.10878064429975264,0.38353551519727624,0.0743272003114765,0.007013446185541285,-0.0033466096521713572,-0.00526264234758638,0.03205572526059086
2.017017017017017,0.9704274999999999,-0.014286237125000002,-0.007509297916666665,17.436999999999994,0.10832150759547496,0.38442923544479884,0.0740289421892209,0.007253159764320234,-0.0033878585359340134,-0.00534744304856598,0.03373933333347168
2.022022022022022,0.9705539583333334,-0.009993268125000001,-0.007462137500000003,17.43972916666667,0.10788190542551519,0.3852488998372644,0.07373956430037343,0.007476379692510217,-0.003424889707649832,-0.0054152567389278514,0.030221593315786777
2.027027027027027,0.9706858333333331,-0.005679320833333334,-0.007250964166666669,17.442520833333326,0.10767489114820541,0.38572200685198704,0.07349285415438013,0.0076225438231464935,-0.0034448119124569953,-0.0054032826016509215,0.029508645399573652
2.032032032032032,0.9708175000000002,-0.0013654020833333317,-0.007039785416666664,17.44520833333333,0.10743007317715084,0.386195858087954,0.07324614118422348,0.007766778487325864,-0.0034643933873814738,-0.005391430534800859,0.031372873263990186
2.037037037037037,0.9709497916666666,0.0029485520833333386,-0.006828412500000001,17.447958333333332,0.10714791020727853,0.3866677477827297,0.07299942376977822,0.007909273929902733,-0.003483644786987473,-0.005379547482786569,0.03083333159730728
2.042042042042042,0.9710816666666665,0.007262491622916668,-0.006617066666666667,17.450708333333328,0.1068285270487604,0.38714204776206224,0.07275272526620968,0.008049912641234948,-0.0035025714777447625,-0.0053675273663315575,0.030903664930747254
2.047047047047047,0.9712139583333333,0.011576379166666666,-0.0064059124999999995,17.453395833333335,0.10647221661205623,0.38761479761837564,0.07250600320452365,0.008188777688675156,-0.0035211425660349556,-0.00535561400341842,0.032515551649339614
2.052052052052052,0.9713462499999997,0.015890316875,-0.006194608333333333,17.456208333333333,0.10607906032961212,0.3880891268275967,0.07225921395809855,0.008325695955999848,-0.0035393725373264605,-0.005343584814716489,0.030165623263769703
2.057057057057057,0.9714781250000003,0.020204274166666678,-0.00598347916666667,17.4589375,0.10564784980539815,0.38856065631039544,0.0720125486584974,0.008460939770220539,-0.00355727667772719,-0.005331625413139642,0.030293037760429797
2.062062062062062,0.9716052083333336,0.024540467083333333,-0.005742145833333333,17.4615625,0.10524322380866513,0.389091611094562,0.07165258520506117,0.00843323723247728,-0.003560421148593696,-0.005273110914775932,0.03091839192717316
2.067067067067067,0.9717343749999996,0.02887748500000001,-0.005499739583333334,17.464229166666666,0.10480323669340812,0.3896239195311823,0.07128831015268586,0.00839772385565495,-0.0035619514035661114,-0.0052129146547683905,0.02986628081600884
2.0720720720720722,0.9718616666666667,0.0332145934375,-0.0052573125,17.4668125,0.10432564494944822,0.3901559023319441,0.0709241689600778,0.008360232830594722,-0.0035623313854050154,-0.00515262667121625,0.031086089843711306
2.0770770770770772,0.9719889583333332,0.03755156458333333,-0.005015174999999998,17.469499999999996,0.1038109841640104,0.39068818135305267,0.07055990825051502,0.008320482542909218,-0.0035615722394992653,-0.005092238488863326,0.02927808333339499
2.0820820820820822,0.9721168749999998,0.04188858395833333,-0.0047729989166666684,17.472145833333332,0.10325732570063233,0.3912207601480082,0.07019569675650897,0.008278695207520495,-0.0035596692599565113,-0.005031947553790974,0.028911645399318786
2.0870870870870872,0.9722445833333332,0.046225627083333325,-0.0045305937500000025,17.474749999999997,0.10266725390075257,0.3917530153869392,0.06983140825493732,0.008234752453820247,-0.0035566244779285127,-0.004971436312883945,0.02852910416680743
2.0920920920920922,0.9723722916666667,0.05056260416666667,-0.004288414583333335,17.47735416666667,0.10203883972655163,0.39228473450036144,0.0694670243720717,0.008188783409079643,-0.0035524544478165157,-0.004910947518740012,0.03063299956585297
2.0970970970970972,0.9724964583333331,0.05491766875000003,-0.004065704166666666,17.479937499999995,0.10146077882573196,0.39282013671629584,0.06910511598845075,0.008247983161327162,-0.003530237994702676,-0.004839272889595237,0.029701662760544423
2.1021021021021022,0.9726204166666665,0.05928404791666669,-0.003855454166666668,17.4825,0.10090013082928102,0.39335638547316887,0.06874441987521993,0.00837276067955718,-0.0034956847381698362,-0.004760692919411611,0.02886041666664596
2.1071071071071072,0.9727435416666669,0.06365032500000002,-0.003645329791666665,17.485083333333332,0.10030119862739438,0.39389421157070986,0.06838361845939518,0.008495855592638431,-0.0034593380741800104,-0.004682029560064116,0.02852749305566249
2.1121121121121122,0.972867083333333,0.0680166875,-0.003435330625000002,17.4875625,0.09966441772152734,0.3944315318368304,0.0680227319831946,0.008616982726246471,-0.003421206861658163,-0.004603293378186916,0.029949475260480085
2.1171171171171173,0.9729889583333335,0.07238297916666668,-0.00322493575,17.490125,0.09898874599362455,0.39496918312274176,0.06766182463408942,0.008736240873872756,-0.003381274097636197,-0.0045244066575091165,0.029277484375143104
2.1221221221221223,0.9731125000000002,0.07674952083333333,-0.003014665833333332,17.492666666666672,0.09827513605185373,0.39550632845657996,0.0673007694871678,0.008853736658180955,-0.003339554738655473,-0.0044455082574534665,0.029737888888803354
2.1271271271271273,0.973236875,0.08111585416666665,-0.002804754166666668,17.49516666666667,0.0975238432028121,0.3960427583540646,0.06693962987592755,0.008969406071623349,-0.00329604518024982,-0.004366448358803173,0.03122663888882471
2.1321321321321323,0.9733600000000003,0.08549566666666668,-0.0025968362499999985,17.497770833333334,0.0968069284812222,0.3965497147748239,0.06659657351875248,0.009077150121417916,-0.0032520479852822712,-0.004286123932156578,0.02926586414923804
2.1371371371371373,0.9734852083333333,0.08997866666666669,-0.002405087499999998,17.500250000000005,0.09659829787822222,0.3968273405541173,0.06638968813220049,0.009136116983133335,-0.003215772807074445,-0.004196852046492345,0.02895827083318636
2.1421421421421423,0.9736097916666667,0.09446197916666665,-0.0022133416666666643,17.502708333333327,0.0963501636585829,0.39710510111866665,0.06618264072477978,0.009193517467738718,-0.0031767942993820527,-0.004107374403347543,0.030200998264092505
2.1471471471471473,0.973735,0.09894462500000001,-0.002021656249999997,17.505208333333336,0.0960613986836094,0.39738362123934023,0.06597528528535093,0.009249170144535156,-0.0031350987395116665,-0.004017777322898751,0.03184787326381411
2.1521521521521523,0.9738602083333331,0.10342704166666665,-0.0018301187499999985,17.50772916666666,0.09573286788541496,0.3976612339986942,0.06576787096449725,0.009303152309877867,-0.0030907029358317444,-0.003928148592962726,0.03129442664948101
2.1571571571571573,0.9739852083333335,0.10791024999999997,-0.001638393749999998,17.510208333333335,0.09536416961160417,0.3979387739992533,0.06556017185160933,0.009355396562494268,-0.0030435792743495832,-0.003838357654878157,0.03239578993049008
2.1621621621621623,0.9741108333333334,0.1123931458333333,-0.0014471464583333336,17.51283333333333,0.0949547182696871,0.39821707243379467,0.06535249743839872,0.009405991426266982,-0.002993754033688904,-0.003748427607147778,0.027751972222290533
2.1671671671671673,0.97423625,0.11687639583333335,-0.0012554208333333326,17.51529166666667,0.09450526226367664,0.3984942572518647,0.06514453644289872,0.009454703853920754,-0.0029412189807172732,-0.0036584338651437062,0.029141164930422292
2.1721721721721723,0.9743570833333335,0.12125072916666658,-0.0010015624999999994,17.517770833333334,0.09403496900988503,0.39867962187255856,0.06489236797217367,0.00948568968343099,-0.0029055508884193028,-0.003591345220809082,0.02833003081593688
2.1771771771771773,0.97447625,0.12550560416666665,-0.000678270833333332,17.52016666666667,0.09354775998942665,0.3987614149486766,0.06459085164732337,0.009496313228226127,-0.00288901818324327,-0.0035498603564657625,0.0293849722220898
2.1821821821821823,0.9745949999999999,0.12976097916666665,-0.00035520625,17.522645833333332,0.09302477578570792,0.3988436238285199,0.06428919588107339,0.009504115244139454,-0.002869624876702122,-0.0035081429098497183,0.026257999565984846
2.1871871871871873,0.9747137499999999,0.13401510416666662,-3.2166666666662985e-05,17.524958333333338,0.09246638935519746,0.39892604063197207,0.06398717012862572,0.009509210610850688,-0.002847397942375608,-0.003466267573581694,0.02916874826377125
2.1921921921921923,0.9748320833333333,0.13826985416666668,0.0002911041666666658,17.527458333333332,0.09187157242872879,0.39900720692503067,0.0636850037108051,0.009511446360994357,-0.00282233343133082,-0.003424103916452956,0.026954373264004516
2.1971971971971973,0.9749516666666668,0.1425246874999999,0.000614168749999997,17.529770833333334,0.0912400467863607,0.39908941446341323,0.06338255145881294,0.009511077040833983,-0.002794419970105924,-0.003381740953644365,0.029634530815997095
2.2022022022022023,0.975070416666667,0.1467772708333333,0.0009373729166666715,17.5323125,0.09057287026671833,0.39916953799868166,0.06307997989413358,0.009508073503205252,-0.0027636452632171997,-0.0033392239086819674,0.024893402343764137
2.2072072072072073,0.9751893749999997,0.15103291666666668,0.0012603354166666658,17.534687499999997,0.08986876641649301,0.39925049488797076,0.06277716369233044,0.0095020351577092,-0.0027300476200172747,-0.003296503224057309,0.026817610677255743
2.2122122122122123,0.975304166666667,0.15520104166666662,0.0014028312499999992,17.536895833333336,0.08940796999891493,0.39917178206448395,0.06246623037186392,0.009565584545384115,-0.002713375757264539,-0.00326590085772002,0.02957619748246998
2.2172172172172173,0.9754164583333335,0.1593285416666666,0.0014579020833333303,17.5391875,0.0890471866437066,0.39901558285484867,0.06215139203852304,0.009663274587169701,-0.0027041870638328546,-0.0032413249583515534,0.02815183984370151
2.2222222222222223,0.9755293750000001,0.163455,0.0015131083333333312,17.54154166666667,0.08865079630833334,0.398860418836505,0.061836569606689616,0.009760341544041663,-0.0026930531386854173,-0.0032166296237021077,0.02452428993041167
2.2272272272272273,0.9756416666666664,0.16758208333333335,0.0015684833333333324,17.543708333333335,0.08822201617899306,0.398703789860033,0.06152151289371509,0.009856921545326393,-0.0026800022300875,-0.0031919988582395013,0.026422914930606112
2.2322322322322323,0.9757543749999996,0.17170874999999994,0.0016235270833333322,17.5459375,0.08775837600677086,0.398548197493143,0.06120643034356975,0.009953201610596351,-0.0026650128708682295,-0.0031673244888112784,0.026952246093685517
2.2372372372372373,0.9758677083333334,0.17583604166666675,0.0016787979166666654,17.548270833333337,0.08726137395099824,0.3983921816375551,0.06089113437679923,0.010048868277908417,-0.002648095560444696,-0.0031426536039148426,0.02339909331584522
2.2422422422422423,0.9759795833333332,0.17996208333333338,0.001733775000000004,17.550458333333335,0.08673021106232638,0.39823491069091604,0.06057583332296493,0.010144297072302078,-0.0026292528762583336,-0.0031178569172444987,0.0249539565971304
2.2472472472472473,0.9760925000000004,0.18408937500000003,0.0017891374999999985,17.55275,0.08616485201210933,0.3980797156536727,0.060260381386454176,0.010238990858335939,-0.0026084836312504035,-0.0030931636837788616,0.024300770833406204
2.2522522522522523,0.9762000000000003,0.18809541666666665,0.0018926645833333346,17.5548125,0.08570130172899308,0.39785037615410834,0.05999720011799512,0.010260389508254338,-0.0025876676569702257,-0.0030889460085694216,0.026058089843729704
2.2572572572572573,0.9763054166666666,0.19205520833333334,0.0020146999999999973,17.556958333333334,0.08525856778537325,0.3975928159839099,0.059754310214429396,0.0102527892884375,-0.0025661927930299483,-0.003092620331404125,0.023005748263813075
2.2622622622622623,0.9764114583333332,0.19601354166666665,0.002136412500000001,17.559041666666666,0.0847868998166233,0.3973358524082964,0.05951122247919885,0.010244248802747396,-0.0025434443014355473,-0.00309627213318155,0.023597414930634386
2.2672672672672673,0.9765160416666666,0.199973125,0.0022584145833333363,17.56110416666667,0.08428112427773435,0.3970788578969032,0.05926814536436771,0.010234681944891928,-0.0025194236067877613,-0.0030997428718626346,0.024495447482536292
2.2722722722722724,0.9766222916666667,0.20393145833333326,0.0023802125000000015,17.563229166666662,0.08374596030203998,0.3968218345884547,0.05902499556686561,0.010224291460398433,-0.0024941303925134547,-0.003103332934124402,0.022564572482792755
2.2772772772772774,0.9767279166666666,0.2078916666666666,0.0025022374999999993,17.565291666666663,0.08317803409722224,0.3965643638074936,0.05878175198321778,0.010212905675729163,-0.002467550788287153,-0.003106839507383029,0.02344533159742923
2.2822822822822824,0.9768329166666666,0.21184999999999996,0.002624533333333337,17.567416666666663,0.08257872333333333,0.3963060284914488,0.05853849834004095,0.01020041136333333,-0.0024397043527531253,-0.0031102930500457662,0.022329993055734576
2.2872872872872874,0.976938333333333,0.2158097916666666,0.0027462249999999984,17.569520833333332,0.0819490921541233,0.39604870824824934,0.058295192647598394,0.010187031504880206,-0.0024105809866292196,-0.003113726955158045,0.021937687065985756
2.2922922922922924,0.9770395833333337,0.21965187499999997,0.002753533333333332,17.571395833333337,0.08147763714231768,0.3954955430541822,0.058041203276694604,0.010152733323791664,-0.0023728534869279162,-0.0031001928625629767,0.0235484683158802
2.2972972972972974,0.9771370833333335,0.22341854166666675,0.002687758333333333,17.573354166666665,0.08109707190620655,0.3947548592884749,0.05778032405893786,0.010106140369480902,-0.002329566402511676,-0.0030758222945567204,0.02055666623266461
2.3023023023023024,0.9772341666666665,0.22718625000000003,0.0026219249999999985,17.575187500000006,0.08068849114427078,0.39401354217596113,0.057519444223012424,0.010060053441468746,-0.002285520544321354,-0.003051565401913344,0.022576006510234947
2.3073073073073074,0.9773329166666668,0.23095458333333332,0.0025558583333333278,17.576979166666664,0.08025018877065972,0.3932726342548465,0.05725856363818597,0.010014456553565972,-0.0022406694457944446,-0.003027291926410445,0.025845041232685162
2.3123123123123124,0.9774297916666668,0.23472166666666675,0.0024901854166666623,17.578916666666668,0.07978573919722215,0.39253171564325734,0.05699764033807542,0.009969237028690965,-0.0021950380024254234,-0.00300299116679252,0.022522159722200286
2.3173173173173174,0.9775272916666665,0.23848895833333336,0.0024240187499999974,17.580770833333332,0.07929072508641485,0.3917895407997661,0.05673667497485648,0.009924702459998696,-0.0021486356466402768,-0.0029787156725828746,0.022955239149382578
2.3223223223223224,0.9776245833333336,0.24225583333333336,0.002358264583333333,17.582645833333334,0.07876856954930554,0.3910486052548219,0.05647577110103437,0.009880563314810761,-0.002101448106021876,-0.0029544570056363574,0.0232738328992923
2.3273273273273274,0.9777225,0.24602374999999996,0.0022925333333333304,17.58452083333333,0.07821814776927088,0.3903072442909157,0.05621478255863212,0.009836899019,-0.002053438511080208,-0.0029301908460291114,0.02191872873288503
2.3323323323323324,0.9778168750000003,0.24975979166666662,0.002216531250000003,17.58633333333333,0.07768671313328993,0.38960758698921777,0.055947015324391475,0.009844324616777346,-0.0020175064713305138,-0.00289222954447386,0.022754888889096492
2.3373373373373374,0.9779033333333333,0.25343541666666664,0.0021203520833333357,17.588000000000005,0.0772200729123264,0.38899112910704287,0.055665822304485205,0.00995203393628038,-0.0020063521558090283,-0.00282702577921567,0.02329766666650812
2.3423423423423424,0.9779918750000002,0.2571102083333333,0.002024545833333334,17.589687499999993,0.07672642410412324,0.38837548454750204,0.055384878529364454,0.010060187349011285,-0.0019950333152276905,-0.002761928674177634,0.023518652343909707
2.3473473473473474,0.9780795833333332,0.26078687500000003,0.0019284916666666662,17.591437499999994,0.076205622494401,0.3877602392532249,0.05510372496808135,0.010169066351453131,-0.0019835362698990885,-0.0026968486704007366,0.020701683594040787
2.3523523523523524,0.9781670833333331,0.26446333333333333,0.00183287291666667,17.593083333333336,0.07565747865555555,0.3871433072435381,0.05482273775764243,0.010278699402215277,-0.0019719007841006936,-0.002631702074489976,0.02216882638884954
2.3573573573573574,0.9782545833333333,0.2681395833333334,0.0017367766666666676,17.59470833333333,0.07508324718315972,0.38652740027347665,0.054541644806988074,0.010389095178256943,-0.001960077104495226,-0.0025665923784819315,0.02561366493063133
2.3623623623623624,0.9783431249999999,0.2718154166666666,0.0016407854166666676,17.596499999999995,0.0744813792623264,0.38591105782321644,0.054260572314494986,0.010500161311641493,-0.0019481274961475686,-0.0025015340371878567,0.021104416666673842
2.3673673673673674,0.9784302083333333,0.27549124999999997,0.0015452087500000017,17.598145833333337,0.0738531128401042,0.3852940706632523,0.053979540214713004,0.010611785593284892,-0.0019359878778604169,-0.002436390784680807,0.02317989539926657
2.3723723723723724,0.9785175000000003,0.2791666666666667,0.0014486958333333356,17.59989583333333,0.07319743055555555,0.3846766512803824,0.05369840265662248,0.010724478663194445,-0.0019236849149305566,-0.0023712632294318244,0.020958322482840686
2.3773773773773774,0.9786018749999997,0.2826164583333333,0.0015686312500000025,17.601604166666657,0.07284897914578994,0.3838117060626681,0.05356504053263254,0.010576083158360675,-0.0019158385158394974,-0.0023218204109682005,0.017697426649533554
2.3823823823823824,0.9786854166666665,0.28604083333333324,0.001713181250000002,17.60302083333334,0.07251293333263895,0.3829174816766712,0.05344860468078465,0.010396903957598961,-0.0019087487443902782,-0.0022741584020260527,0.026990874565683498
2.3873873873873874,0.9787685416666666,0.28946437500000005,0.0018575277083333344,17.604812499999998,0.0721549589391927,0.3820225912574794,0.05333210271072386,0.01021684940286211,-0.0019019354807654947,-0.0022265069219184787,0.02057683984395453
2.3923923923923924,0.9788514583333333,0.2928889583333334,0.002002095000000002,17.606354166666666,0.07177293308641494,0.38112849161561113,0.05321561896310721,0.01003555639763229,-0.0018954179855759992,-0.002178851211620049,0.024001291232707445
2.3973973973973974,0.9789352083333335,0.29631291666666665,0.0021464310416666687,17.608000000000004,0.07136719708315968,0.38023393450045,0.05309921517171337,0.009853472257619872,-0.0018891858141036459,-0.0021312198099837235,0.023127666666482583
2.4024024024024024,0.9790189583333335,0.2997377083333333,0.002290914583333334,17.609666666666666,0.07093751453641493,0.3793401683770385,0.05298268328808308,0.009670311929470921,-0.001883220848223698,-0.002083680126744898,0.022973222222219647
2.4074074074074074,0.9791031249999999,0.303161875,0.002435312500000004,17.611375000000002,0.07048641921315103,0.3784438609196939,0.052866230798078964,0.009486181096289062,-0.001877522062079948,-0.0020360500908917964,0.019887276041686164
2.4124124124124124,0.979185625,0.3065852083333333,0.0025797875,17.612937499999994,0.07001071836453997,0.3775495946964548,0.052749733942022696,0.009301044061856771,-0.0018721020756801215,-0.0019884800432064848,0.02276595442725693
2.4174174174174174,0.9792670833333332,0.3099933333333333,0.0027077145833333343,17.614520833333334,0.06953392495555558,0.37670204328173534,0.05261654707147798,0.009149826530597224,-0.0018565741092456947,-0.0019441887203314006,0.021780812065969712
2.4224224224224224,0.9793433333333331,0.31335895833333327,0.00279451041666666,17.61597916666667,0.06908887156558169,0.3759703157115312,0.05244170677972265,0.009084758876781684,-0.001815259166969705,-0.0019081399073960117,0.020611332899306944
2.4274274274274275,0.9794200000000001,0.3167241666666666,0.002881547916666662,17.617395833333333,0.06862434391597225,0.37524003001493733,0.052266761951331314,0.009018885179050352,-0.0017739039878859376,-0.0018720653468723013,0.02069738498261131
2.4324324324324325,0.9794958333333329,0.3200895833333333,0.0029680833333333295,17.61883333333333,0.06813536697482643,0.37450848214799315,0.05209192159185411,0.008952690775868062,-0.0017325337176145833,-0.0018359308240537497,0.020670305555654522
2.4374374374374375,0.9795733333333333,0.32345520833333335,0.003055041666666662,17.6203125,0.06762381153537328,0.37377837505374834,0.05191714347486723,0.008885718361241317,-0.0016910889017374131,-0.0017998754889624823,0.01937906901042652
2.4424424424424425,0.9796487500000003,0.32682041666666667,0.0031418229166666647,17.621687499999997,0.06709008191649311,0.3730478372820938,0.05174228166816149,0.008818257062782112,-0.001649596704134809,-0.0017637816403278104,0.02071298567722124
2.4474474474474475,0.9797250000000001,0.3301864583333332,0.0032288854166666655,17.623208333333334,0.06653273606662334,0.37231749096563266,0.051567482767557696,0.008750065134906684,-0.0016080878542005642,-0.0017277225925725465,0.017319706597106688
2.4524524524524525,0.9798014583333332,0.33355229166666667,0.0033154666666666706,17.624624999999998,0.06595286872391494,0.3715854660141156,0.05139264145208318,0.00868151349538888,-0.0015665076131348961,-0.0016916277386513335,0.017385276041807174
2.4574574574574575,0.9798766666666667,0.3369177083333334,0.0034024645833333374,17.626,0.06535104114474824,0.3708555065680924,0.05121782166944637,0.008612238804898002,-0.0015249278432442055,-0.001655508336838926,0.018707333333281895
2.4624624624624625,0.979949375,0.34015458333333326,0.003509583124999998,17.627458333333333,0.0648806927706598,0.3700562244929554,0.05104405621638127,0.008534340672775264,-0.0014813286131798436,-0.0016308163453069232,0.015629373264005153
2.4674674674674675,0.9800177083333331,0.3432622916666668,0.003637696875000002,17.62858333333334,0.06454579078641481,0.369190100494779,0.05087149080696232,0.008447393959298825,-0.001435826376032838,-0.001617480288012959,0.019299659721980333
2.4724724724724725,0.9800858333333333,0.3463710416666667,0.0037651837500000036,17.629854166666664,0.06419064316141491,0.3683231150579953,0.0506988831984157,0.008359926757446087,-0.0013904632665793404,-0.0016041411904056649,0.018867062066078688
2.4774774774774775,0.980155,0.3494793750000001,0.0038929537500000055,17.6310625,0.06381604144960933,0.3674571365777669,0.050526149719267194,0.008271566289879424,-0.0013451676446317711,-0.0015907353763918504,0.020426787760357
2.4824824824824825,0.9802231250000001,0.35258729166666675,0.004020320833333333,17.632416666666664,0.06342261842183147,0.3665902953537304,0.05035347853443692,0.008182490757410593,-0.0013000298582637152,-0.001577382691440336,0.016215826389043286
2.4874874874874875,0.9802908333333336,0.3556966666666667,0.004148360416666661,17.63360416666667,0.06300821465555545,0.3657234161058534,0.050180994238936016,0.008092489319326393,-0.0012549772508944441,-0.0015640057644336004,0.01892075998233622
2.4924924924924925,0.9803587500000003,0.3588043749999999,0.004276147916666668,17.63489583333333,0.0625760871475261,0.36485671455899465,0.050008196513796635,0.008001659002686196,-0.001210003201933985,-0.0015506464030764198,0.017323947482793756
2.4974974974974975,0.9804270833333332,0.36191270833333333,0.004403835416666668,17.636145833333334,0.062124399880164966,0.36398998123362286,0.049835669129527034,0.007910095997299908,-0.0011651773044343316,-0.001537310066833674,0.01698514539924645
2.5025025025025025,0.9804954166666665,0.3650208333333332,0.0045314625000000075,17.637374999999995,0.06165354123263894,0.36312321584761115,0.0496629955916226,0.00781789053203125,-0.0011204347208550354,-0.0015239868494238149,0.017794776041796467
2.5075075075075075,0.9805614583333334,0.3680279166666666,0.004634958541666666,17.638562500000003,0.061304410887326466,0.3622893504926504,0.04948476227274335,0.007737636072407378,-0.0010869869340718744,-0.0015190096347479822,0.017362933593517482
2.5125125125125125,0.9806260416666662,0.3709495833333334,0.004717762312500006,17.639687499999997,0.061056614958159644,0.3614825343854293,0.049301711099392014,0.007667761660912415,-0.0010632034316721357,-0.0015210785612730022,0.01829990234386969
2.5175175175175175,0.9806897916666667,0.3738700000000001,0.0048006742916666695,17.640791666666672,0.06079413976666656,0.36067570352634537,0.04911851157196264,0.007597479360907915,-0.0010396752214937492,-0.0015231829657709165,0.020386039930372135
2.5225225225225225,0.9807552083333334,0.37679104166666666,0.004883416458333332,17.642,0.060512260919748345,0.35986990224369453,0.04893547598501994,0.00752676744660577,-0.0010163233394042963,-0.0015253621671580567,0.01712766666673815
2.5275275275275275,0.9808183333333331,0.3797116666666666,0.004966160416666666,17.643062499999996,0.06021509186388893,0.35906283725071597,0.048752333931200965,0.0074554880345868105,-0.0009932184573916668,-0.0015275127614710097,0.020053954427226017
2.5325325325325325,0.9808831250000001,0.38263312499999996,0.005048778749999999,17.64425,0.05990001665273445,0.35825659316646696,0.04856927183239002,0.007383902926120571,-0.0009702527416963415,-0.0015296330637387886,0.01919193750006798
2.5375375375375375,0.980946875,0.38555437499999995,0.005131813541666671,17.6453125,0.05956761558502616,0.3574505394897735,0.04838618693251655,0.007311581420659503,-0.0009475598817118359,-0.0015318116502638889,0.020446777343636313
2.5425425425425425,0.9810108333333333,0.38847458333333323,0.005214664791666666,17.646520833333334,0.05921812310399313,0.356643640604444,0.048203057575007445,0.007238907976167625,-0.0009250981072572049,-0.001533925578802933,0.019469145399341414
2.5475475475475475,0.9810762500000001,0.39139583333333333,0.005297345416666668,17.647645833333332,0.05885180164930559,0.35583735479820316,0.04801994635136931,0.0071657137845225725,-0.0009028046745486115,-0.0015361203272728542,0.019763207899302415
2.5525525525525525,0.9811377083333334,0.39427062500000004,0.0053546006250000016,17.648687500000005,0.058544007595442676,0.3550029949188133,0.047826033030647995,0.007127614723289191,-0.0008797773867872395,-0.0015473897003970502,0.02091286067695819
2.5575575575575575,0.9811929166666667,0.39707187499999996,0.005372992500000001,17.649666666666672,0.05833621775065104,0.3541286309515949,0.04761529966123013,0.007143497668664067,-0.0008556791980976568,-0.0015724304351892092,0.02051655555533216
2.5625625625625625,0.9812491666666668,0.39987395833333333,0.0053913201458333304,17.650708333333334,0.058111650780165,0.35325260033375183,0.0474045972692711,0.007159246889310053,-0.0008320418035835507,-0.0015976740712607739,0.01791199826391221
2.5675675675675675,0.9813054166666668,0.4026758333333333,0.005409527083333331,17.65170833333333,0.057873006582638914,0.35237823701673465,0.04719400845828066,0.007174909590446182,-0.0008087374807804515,-0.0016226843045944444,0.016359581597328088
2.5725725725725725,0.981360416666667,0.40547895833333336,0.005427729791666666,17.65266666666667,0.05761702268224819,0.3515026230826419,0.04698315934661766,0.007190611236293533,-0.0007859017415367029,-0.001647823124906248,0.01752622222215905
2.5775775775775776,0.9814166666666666,0.40828062499999995,0.005445974999999995,17.6536875,0.05734505624960942,0.35062679968963273,0.04677250730828004,0.007206176423265626,-0.0007634607494338152,-0.0016729075877869723,0.015025985677084464
2.5825825825825826,0.9814727083333331,0.41108229166666654,0.0054642208333333326,17.654645833333337,0.057058849478081736,0.3497526422906845,0.04656184461095254,0.007221599327660589,-0.0007414148068121747,-0.0016980098982592566,0.015563832899204044
2.5875875875875876,0.9815283333333333,0.4138845833333334,0.005482464583333336,17.655645833333335,0.05675746834565956,0.3488776509154257,0.04635112928548713,0.0072369597219539865,-0.0007198109651150779,-0.001723143796686745,0.014211874566115057
2.5925925925925926,0.9815841666666666,0.4166872916666667,0.0055007124999999985,17.6565625,0.05643753429683154,0.3480020338286591,0.04614027824794855,0.007252106756138021,-0.000698640569740576,-0.0017482494391567582,0.017050683593595295
2.5975975975975976,0.9816400000000001,0.4194620833333334,0.005516425416666666,17.657479166666672,0.05611239397899295,0.34713623571728913,0.04593080536681749,0.007259769535505377,-0.00067846665554901,-0.0017726774241260328,0.017804478732557527
2.6026026026026026,0.9816916666666667,0.4218570833333333,0.005494097500000007,17.658354166666673,0.055873892908159806,0.3464041898926606,0.04573773030071867,0.00715919042810104,-0.0006686231828398439,-0.0017862817861583353,0.015444791232425814
2.6076076076076076,0.981743125,0.42425104166666666,0.005471742500000001,17.659187499999998,0.05562522031141484,0.3456706850340137,0.0455446741745795,0.007058772961309891,-0.0006588855414817713,-0.0017999063428775408,0.016013506510489606
2.6126126126126126,0.9817956249999998,0.42664458333333327,0.005449481249999996,17.66,0.05536585784565984,0.34493696982077254,0.04535165789309891,0.00695839334271094,-0.0006493165507116315,-0.0018135548768166366,0.016691666666815763
2.6176176176176176,0.9818472916666664,0.4290383333333334,0.0054272708333333265,17.6608125,0.055093608530555505,0.34420387806463487,0.04515876480914819,0.006858057975451389,-0.0006398847759370137,-0.0018271245763804846,0.016118506510395036
2.6226226226226226,0.9818993749999999,0.4314331250000001,0.005404939583333333,17.661666666666665,0.05481004198606765,0.3434716199614339,0.04496576575101884,0.006757837941792969,-0.0006306111605497394,-0.0018407558236477571,0.016363888888974998
2.6276276276276276,0.981951041666667,0.43382687500000006,0.005382560416666661,17.662458333333337,0.0545154925277343,0.3427379030433609,0.04477276484857236,0.0066577637370221375,-0.0006214631364497391,-0.0018543690881913549,0.017982289930387196
2.6326326326326326,0.9820020833333333,0.43622020833333325,0.005360120625000002,17.66327083333334,0.05421026317495664,0.3420048107735521,0.04457976204780724,0.006557872897604037,-0.0006124520341474828,-0.0018679817201260331,0.017405134982482195
2.6376376376376376,0.9820543750000003,0.43861375,0.0053378970833333345,17.664083333333334,0.05389297831093748,0.34127192352139446,0.04438679913209372,0.006458037026498435,-0.000603588819300261,-0.001881586336571907,0.01849332638892065
2.6426426426426426,0.9821056249999996,0.4410079166666667,0.005315744374999998,17.664916666666663,0.05356410077065965,0.3405386178617398,0.04419379271137087,0.0063581663143153664,-0.0005948713499282118,-0.0018951394124921467,0.017802493055569357
2.6476476476476476,0.9821533333333335,0.4433687499999999,0.005281436250000003,17.665687499999994,0.05329831819010422,0.33974648143113734,0.044019273940560634,0.006310693503299479,-0.000593412068257813,-0.0018933948973835944,0.016610152343957907
2.6526526526526526,0.9821970833333332,0.4457016666666667,0.0052367549791666615,17.666333333333334,0.053085649330555595,0.3389040347306215,0.04386035822777483,0.006307567494527122,-0.0005981613723010415,-0.0018785306537501662,0.017333222222248423
2.6576576576576576,0.9822402083333333,0.44803458333333324,0.005192345833333333,17.666979166666675,0.05286272047065971,0.3380619978780804,0.0437015594011974,0.006304438456373263,-0.0006031344413207466,-0.00186366470482154,0.01847212456567604
2.6626626626626626,0.9822835416666664,0.45036666666666664,0.0051478260416666635,17.667583333333344,0.05262694888888897,0.3372205832203781,0.043542565306203075,0.006301600745034719,-0.0006085172349166665,-0.0018488157989725949,0.02024915972179997
2.6676676676676676,0.982327083333333,0.45269895833333335,0.0051033335416666645,17.668333333333337,0.05238323645724824,0.33637749765342917,0.043383771579467115,0.006298952888326608,-0.0006142126482113709,-0.0018339727614544944,0.016872222222104938
2.6726726726726726,0.9823710416666667,0.45503166666666667,0.005058860208333332,17.668958333333332,0.05212659899722219,0.33553461626672587,0.04322478229305558,0.0062965452829684,-0.0006201038164481248,-0.0018190801815468948,0.018328081597417167
2.6776776776776776,0.9824141666666667,0.4573647916666665,0.005014387916666666,17.66960416666667,0.05185911401037338,0.33469277258048785,0.04306593087549305,0.006294321140157898,-0.000626314613246528,-0.0018041838468007992,0.019255259982514872
2.6826826826826826,0.9824585416666666,0.45969625,0.004969994791666671,17.67029166666666,0.051582899402604215,0.3338513408184374,0.0429070298830602,0.00629215369841797,-0.0006328404559182287,-0.0017893298814626762,0.018709081597421573
2.6876876876876876,0.9825006249999998,0.46202958333333344,0.004925510000000001,17.670895833333326,0.05129408079149289,0.33300823935123985,0.04274814167267037,0.0062904284586624976,-0.0006396040153167878,-0.0017743756577833366,0.020065447482920717
2.6926926926926926,0.982545,0.4643620833333333,0.004881041875000001,17.671645833333333,0.05099368889565983,0.33216575876354787,0.04258920394943011,0.0062889050594210905,-0.00064679235343217,-0.0017594864604835493,0.017725207899388806
2.6976976976976976,0.9825870833333331,0.46658937500000003,0.0047944931249999986,17.672229166666675,0.05078060513710933,0.33135638783567434,0.042375767353657265,0.0062668812826977794,-0.0006610914685106379,-0.0017130227403158922,0.020649614149022
2.7027027027027026,0.9826291666666668,0.46879374999999995,0.004699045833333337,17.672958333333337,0.050577211627604174,0.3305541689682562,0.04215079704396781,0.006240903140703127,-0.0006772445283476563,-0.00165981309552002,0.019043748263698035
2.7077077077077076,0.9826714583333332,0.47099895833333333,0.004603477083333336,17.67379166666667,0.05036435624891494,0.32975151633207656,0.041925852857033506,0.006215357089038625,-0.0006938182748842231,-0.001606610072105838,0.015004789930515017
2.7127127127127126,0.9827141666666667,0.47320395833333334,0.004507989999999997,17.674291666666665,0.05014155548433161,0.3289482196928266,0.041700809804291965,0.00619023691287292,-0.0007107653064341581,-0.0015533464932799641,0.020872414930579453
2.7177177177177176,0.9827562499999999,0.47540895833333346,0.004412667291666664,17.67504166666666,0.04990944733641481,0.3281453200340396,0.041475772040699736,0.006165496981063846,-0.000728122578538845,-0.0015001092658451956,0.019152081597326287
2.7227227227227226,0.9827983333333332,0.4776139583333334,0.004317036041666665,17.67587499999999,0.04966740680516482,0.32734261319981506,0.04125071875899662,0.006141287459955258,-0.0007458038308473739,-0.0014468217432472405,0.014276317708663555
2.7277277277277276,0.9828404166666665,0.47981916666666663,0.004221506249999999,17.67643749999999,0.04941481729930566,0.32653967888498114,0.04102577496312668,0.006117431347380206,-0.0007638957399370308,-0.001393556682756298,0.0181406419275163
2.7327327327327327,0.9828833333333331,0.48202312500000016,0.004126124999999998,17.67727083333334,0.049154540298567584,0.32573735009248433,0.040800648865086546,0.006093967354192709,-0.0007824425073983071,-0.0013402506548485156,0.013679218315814978
2.7377377377377377,0.9829249999999999,0.48422875000000015,0.004030581250000001,17.677895833333334,0.0488825176734374,0.3249350044147871,0.040575632318146225,0.00607095640870573,-0.0008012908568739588,-0.0012869224084980679,0.015957239149201996
2.7427427427427427,0.9829677083333336,0.48643395833333347,0.003935320833333338,17.678500000000003,0.048600962513498186,0.3241320132499388,0.04035064190287955,0.006048251580563367,-0.0008206003504373268,-0.0012336058521179199,0.019179416666588622
2.7477477477477477,0.9830041666666666,0.4884839583333332,0.0038828624999999936,17.679166666666664,0.0484925891176651,0.3233117983788061,0.04020277788725529,0.0059729216646692744,-0.0008366915386361106,-0.0011821204784844997,0.014774305555647516
2.7527527527527527,0.9830402083333336,0.4905191666666666,0.003834729166666665,17.67960416666666,0.04839469713263883,0.3224902948522183,0.04006277180594713,0.005892378282274307,-0.0008528129539703122,-0.0011308522759253521,0.01784650998285997
2.7577577577577577,0.983077708333333,0.49255458333333335,0.003786783333333333,17.680187499999995,0.04828789910399295,0.32166920193865306,0.03992281162743413,0.005811999138076384,-0.0008693388789402772,-0.0010795590577049453,0.016386631510499683
2.7627627627627627,0.9831133333333333,0.49459000000000003,0.003738606250000002,17.680687499999994,0.048172815233333305,0.32084831448997414,0.03978268877874766,0.00573203065147917,-0.0008862559860354171,-0.001028246153116264,0.017247860677287008
2.7677677677677677,0.9831493749999997,0.4966247916666666,0.0036905708333333314,17.681187499999997,0.04804985796870659,0.32002637968692416,0.03964263275983587,0.0056521129037647565,-0.0009034591449268547,-0.0009769557983290743,0.017900256510586132
2.7727727727727727,0.9831854166666664,0.4986597916666668,0.003642645833333334,17.681687499999995,0.04791757884162315,0.31920548113133296,0.03950249762528995,0.00557227023763455,-0.0009210494847114151,-0.000925633984824613,0.018968819010581228
2.7777777777777777,0.9832214583333334,0.5006954166666668,0.0035944666666666673,17.682270833333337,0.04777764139565943,0.3183843714760489,0.03936240801684281,0.005492808056305557,-0.0009390998045128472,-0.0008742343896567228,0.0179231766491057
2.7827827827827827,0.9832581250000002,0.50273,0.003546493750000001,17.68272916666667,0.047630255433333324,0.3175620057154146,0.039222343544650776,0.005413465155395834,-0.0009573975448270833,-0.0008229101869407947,0.020047551649156503
2.7877877877877877,0.9832947916666668,0.5047658333333335,0.0034983416666666683,17.683312500000003,0.04747249516597207,0.3167404699389166,0.03908219999291199,0.005334405445006943,-0.0009761168288001741,-0.0007715780928215822,0.018167360676955013
2.7927927927927927,0.9833306249999999,0.5068008333333335,0.0034503500000000013,17.683812500000002,0.04730749866597206,0.31591913675154426,0.03894197716439162,0.0052553947447083315,-0.0009952385338414936,-0.0007202457382463439,0.019858798176983328
2.7977977977977977,0.9833635416666665,0.5087000000000002,0.003408739583333334,17.684291666666667,0.04716118499999983,0.3152148388277863,0.03881029860177648,0.005255537090624999,-0.0010049285809166668,-0.0006654411895146439,0.01916158159724546
2.8028028028028027,0.9833958333333332,0.5105641666666668,0.003368870833333334,17.68470833333333,0.04701423171597202,0.3145401090426417,0.03868081400117409,0.005276812145371526,-0.0010123200638760769,-0.0006098864193522199,0.02046616493066722
2.8078078078078077,0.9834272916666666,0.51242875,0.0033288437499999993,17.685208333333332,0.04685927617343755,0.31386600213262134,0.038551466178714015,0.005298434549908854,-0.0010199375153174019,-0.0005542791890934134,0.018822873264014106
2.8128128128128127,0.9834591666666667,0.5142920833333332,0.00328913958333333,17.685645833333332,0.04669823635399317,0.31319188989413455,0.038422047038275245,0.005319904676313369,-0.0010278501927634977,-0.0004985650705614535,0.01959812456607324
2.8178178178178177,0.9834912500000002,0.5161558333333335,0.00324925416666667,17.68614583333333,0.04653128071597201,0.312516734014027,0.03829253567166904,0.005341671007892362,-0.0010359088649234379,-0.00044292445788411233,0.017953895399386965
2.8228228228228227,0.9835229166666662,0.5180204166666668,0.0032092625000000024,17.686625,0.04635484791649286,0.3118424089675394,0.03816307765358171,0.005363578169223954,-0.0010443446675081599,-0.000387291010708975,0.01767110937510097
2.8278278278278277,0.9835552083333335,0.5198837500000001,0.0031694749999999997,17.6870625,0.046173803152604,0.311168496094891,0.03803354800711641,0.005385659576468747,-0.001053025707273959,-0.00033162088632397995,0.018653454427067118
2.8328328328328327,0.9835885416666666,0.5217483333333331,0.0031296291666666697,17.687604166666667,0.045983884997222335,0.31049353875461244,0.0379040306758971,0.005407834156673611,-0.00106184606750868,-0.000275946227549978,0.015117176649198427
2.8378378378378377,0.9836195833333329,0.523611875,0.0030895687500000035,17.688020833333333,0.045789562692317765,0.30981878789827233,0.03777456683535865,0.005430348009704431,-0.0010710205420906252,-0.0002202881424189896,0.01641899956598536
2.8428428428428427,0.9836512500000002,0.5254756250000001,0.0030498624999999967,17.68852083333333,0.04558536753085923,0.30914611500539774,0.037645031616153055,0.005452741082065106,-0.0010803649866979168,-0.00016467188781812503,0.015189062066042425
2.8478478478478477,0.9836820833333334,0.5272447916666666,0.0030119743749999982,17.688875000000003,0.04545376299370679,0.3084290530103643,0.037519727556879226,0.005427196991897784,-0.0010887674936523439,-0.00011319471204595678,0.0176595677082787
2.8528528528528527,0.9837125000000002,0.5289037500000001,0.0029764281250000036,17.689395833333332,0.045405614902603975,0.3076655158756167,0.03739913120153713,0.005345408503082026,-0.001095830654976303,-6.685452681772778e-05,0.014441718315936214
2.8578578578578577,0.9837433333333335,0.5305635416666666,0.002941104583333333,17.68975,0.04535211992078997,0.3068998915704966,0.03727863711430453,0.005263761302521264,-0.0011030418846059028,-2.044743662164094e-05,0.016911604166637062
2.8628628628628627,0.9837733333333332,0.5322222916666668,0.0029055562354166637,17.69029166666667,0.045294015586414826,0.30613614107629616,0.037158057392276615,0.005182170493486833,-0.0011103701113777777,2.5943359614361156e-05,0.012955748263721034
2.8678678678678677,0.9838039583333335,0.5338818749999998,0.002870011875000002,17.69054166666667,0.045229101879817823,0.30537197136517064,0.03703753873098157,0.00510081392890273,-0.0011177812633018354,7.233414415913031e-05,0.018485539930338746
2.8728728728728727,0.9838345833333335,0.5355408333333332,0.002834486458333334,17.691062499999997,0.04515851583263897,0.3046082156865175,0.036916892957542954,0.005019498426698783,-0.0011253023549541142,0.00011870029018533157,0.014432621093931175
2.8778778778778777,0.9838649999999999,0.537199375,0.0027992568750000017,17.691479166666667,0.045084123166276024,0.30384237249428103,0.036796453803436,0.004938237414618877,-0.0011328405462509112,0.00016509282996024936,0.015939895399299076
2.8828828828828827,0.9838952083333331,0.5388589583333334,0.0027636708333333353,17.691833333333335,0.04500185635724818,0.30307861212352505,0.0366759289691827,0.004857172046907119,-0.001140611411099527,0.00021150570581298094,0.017574972222178076
2.8878878878878878,0.9839262500000001,0.5405166666666665,0.0027281895833333337,17.692333333333334,0.044916941388888965,0.3023150569815974,0.03655536083201088,0.0047761961853819476,-0.0011484117551746522,0.00025790218420454833,0.015091222222167744
2.8928928928928928,0.9839564583333332,0.5421768749999999,0.0026926583333333333,17.692729166666663,0.044825277881901104,0.30155066625776655,0.03643481144994505,0.004695522919390625,-0.0011563588987785153,0.0003042717040326963,0.01566796831599504
2.8978978978978978,0.9839875,0.5438364583333334,0.0026574020833333334,17.693166666666663,0.04472669825412323,0.30078606321416745,0.036314281537815074,0.004614573904299042,-0.00116432245171224,0.00035071797716858065,0.015186638889076676
2.9029029029029028,0.9840116666666665,0.5453139583333334,0.002685052083333333,17.69339583333333,0.044651645180164845,0.299937373828643,0.03620875013380418,0.004583760911773005,-0.001174559281046832,0.00038433958384656016,0.01791055164954969
2.9079079079079078,0.9840366666666668,0.5467758333333333,0.002718295833333335,17.69383333333334,0.04457493808263868,0.2990803192010958,0.03610453181668321,0.004557109447149306,-0.0011850450655316496,0.0004168817576432984,0.013886972221939686
2.9129129129129128,0.9840610416666667,0.5482370833333334,0.002751733333333334,17.69414583333334,0.04449547545815957,0.29822388629699553,0.03600039565320503,0.004530250034888889,-0.0011956005440332033,0.00044935074379791687,0.014286562065592534
2.9179179179179178,0.9840852083333335,0.5496987500000001,0.002785083333333334,17.694312500000006,0.04440940924843739,0.29736786831082634,0.03589615379370183,0.004503342131354162,-0.0012062471868518234,0.0004818614580779689,0.019013485676794062
2.9229229229229228,0.9841102083333334,0.551160625,0.0028182506250000027,17.69472916666667,0.04432071544960936,0.29651143246341466,0.03579203546114719,0.004476484557451694,-0.0012169839965573308,0.00051435910238692,0.014476384982572199
2.9279279279279278,0.9841341666666666,0.5526225000000001,0.0028517074999999995,17.695062500000002,0.04422691416041652,0.2956562427643344,0.03568770747858537,0.004449326438747918,-0.0012277741757203127,0.000546908066217989,0.013721454427070512
2.932932932932933,0.9841587499999997,0.5540845833333333,0.0028848936916666666,17.695270833333332,0.044129024512326476,0.29479917738838773,0.03558364914038279,0.004422262380891912,-0.0012386383033815105,0.0005793935909937615,0.016973468316166418
2.937937937937938,0.9841831249999999,0.5555458333333333,0.0029182902083333354,17.695624999999996,0.04402632706597215,0.2939431502489266,0.03547936009502513,0.00439487478430295,-0.0012495670633637147,0.0006118746340646701,0.016105859375215914
2.942942942942943,0.9842070833333335,0.557008125,0.0029515991666666653,17.695958333333333,0.04391903201731778,0.293086704729026,0.03537517386649073,0.004367526949090105,-0.0012605718896466405,0.0006444275555586232,0.014516998263843561
2.947947947947948,0.9842322916666665,0.5584695833333333,0.0029849374999999993,17.696208333333335,0.043809224491493104,0.29222984014812114,0.035270944406701435,0.004340086531432292,-0.0012717190006630123,0.0006768818796772881,0.017127289930385814
2.952952952952953,0.98425625,0.5599243750000001,0.00300750416666667,17.696541666666665,0.04369531928085918,0.2914194965853541,0.035180814303231,0.004309625109169267,-0.0012813963591052093,0.0007090396043890342,0.016371373263780242
2.957957957957958,0.9842825000000003,0.5613343749999998,0.002973312291666664,17.696916666666667,0.04359434444335958,0.2908417844140162,0.03516388294634402,0.004264058853077476,-0.0012834976233990878,0.0007391096087583275,0.013307159722160122
2.962962962962963,0.984308125,0.5627447916666667,0.0029392047916666675,17.697125,0.043489757785373284,0.29026698607519263,0.03514692984336408,0.004218636145181204,-0.0012856114398589415,0.0007692759903451992,0.015725067708331153
2.967967967967968,0.9843360416666668,0.5641541666666668,0.002905053333333332,17.697395833333328,0.043380492899305456,0.2896890606651305,0.035130018208937595,0.004173299974277777,-0.0012876288748767369,0.0007994581539177609,0.01655571831628322
2.972972972972973,0.9843618749999998,0.565565,0.002870927083333335,17.697666666666663,0.043266230775000025,0.2891113411110155,0.03511310620174823,0.00412797912411458,-0.0012895927854697912,0.0008296054319847154,0.016969555555817806
2.977977977977978,0.9843879166666666,0.5669752083333334,0.002836840208333335,17.698062499999995,0.04315036313537324,0.2885359106709657,0.03509610979337374,0.004082859015205166,-0.0012915865508780384,0.000859716443369341,0.013583746093956961
2.982982982982983,0.9844141666666668,0.5683847916666666,0.0028026910416666666,17.69825,0.04302935360204002,0.2879596449229251,0.03507927991972619,0.004037765952842921,-0.001293453410420486,0.0008899098941212776,0.016738604166562254
2.987987987987988,0.9844404166666668,0.569795625,0.0027687291666666698,17.698645833333337,0.04290336239752607,0.2873827508054683,0.03506232464452402,0.003992617317356771,-0.0012953032737837234,0.0009199933471353431,0.012727332899146404
2.992992992992993,0.9844662500000001,0.5712047916666668,0.002734623541666668,17.698958333333337,0.042775710977039805,0.28680627183408547,0.03504538953334171,0.003947780346262194,-0.0012971301932871836,0.0009501141450417124,0.01145724826363903
2.997997997997998,0.9844927083333329,0.5726158333333334,0.002700476458333334,17.699145833333336,0.04264214908263886,0.2862291657602313,0.03502851641866385,0.0039030123390810783,-0.001298870712586286,0.0009803093854829643,0.01586177039911263
3.003003003003003,0.9845191666666668,0.5740258333333335,0.002666364583333334,17.699395833333337,0.04250517599930542,0.28565268216657536,0.035011496841966666,0.0038582836814149294,-0.0013006207873521884,0.0010104596336058325,0.017220468315770177
3.008008008008008,0.9845447916666666,0.5754100000000001,0.002631201666666666,17.699770833333332,0.042384998566666554,0.28504328511112254,0.0349820763129359,0.0038083385823166668,-0.0013026192872333338,0.0010369890453665164,0.014154114149391717
3.013013013013013,0.9845672916666667,0.57667625,0.0025913527083333294,17.7,0.04235304435260423,0.2842824515578077,0.03489404210239438,0.0037332742710643216,-0.0013060256966628382,0.001046993935476801,0.015833333333375776
3.018018018018018,0.9845912499999997,0.5779420833333333,0.0025515081250000026,17.700312500000003,0.04231898997899303,0.28352161480628807,0.03480608848686265,0.0036582385785955723,-0.001309392854717187,0.0010569146515291552,0.013937402343628946
3.023023023023023,0.9846135416666666,0.57920875,0.0025116591666666673,17.700562500000004,0.042279932256770736,0.28276160823489704,0.03471819552368607,0.003583502116982289,-0.001312585652485495,0.0010668891600453978,0.014670516927026256
3.028028028028028,0.984636458333333,0.5804741666666666,0.0024718333333333367,17.7008125,0.042239116832639034,0.2819997233733056,0.034630175366761884,0.003508706272361109,-0.001315771695486979,0.0010768797192015622,0.015820173177019115
3.033033033033033,0.984660625,0.5817402083333333,0.0024319239583333358,17.701166666666666,0.04219499667495674,0.2812403357458609,0.03454225671803541,0.0034341187164950056,-0.0013188571471414935,0.0010867655315820615,0.012656972222146123
3.038038038038038,0.9846833333333337,0.5830060416666667,0.0023920143749999994,17.701437499999997,0.0421470803801649,0.28047886160056307,0.03445423211420539,0.00335961825095482,-0.0013218361840843312,0.0010967403577210075,0.012652100260538646
3.043043043043043,0.9847062500000002,0.5842716666666667,0.002352224583333334,17.701687499999995,0.04209641119722224,0.27971780037284294,0.03436626781221814,0.003285193072321526,-0.0013247392915614583,0.0011067093320166286,0.013384652343972903
3.048048048048048,0.9847295833333333,0.5855379166666669,0.0023123499999999973,17.701895833333328,0.042042639812326144,0.27895798637081076,0.03427828054956727,0.003210885565062502,-0.0013275374054998708,0.0011166509432068282,0.015800572482817188
3.053053053053053,0.9847527083333335,0.5868041666666665,0.002272439583333331,17.702187499999997,0.041984411649305886,0.2781965026850067,0.034190374083025284,0.003136611734001739,-0.0013302993456890616,0.0011266106393694783,0.015474381510387047
3.058058058058058,0.9847764583333332,0.5880691666666665,0.002232653125000002,17.7024375,0.04192548854930567,0.27743522359335676,0.034102382282925225,0.003062516787325516,-0.0013329290080302072,0.001136507311940129,0.01641489192707013
3.063063063063063,0.984799375,0.5893354166666668,0.0021926964583333344,17.702833333333334,0.041861474995659675,0.276675400415575,0.03401436709751512,0.0029885221524379307,-0.001335517462036763,0.0011464638300172825,0.011566972222226468
3.068068068068068,0.9848218750000001,0.5905118749999999,0.0021827379166666663,17.703,0.041811142150651126,0.27611669398852057,0.03398736292340587,0.0029808737985289047,-0.0013303134916964837,0.001155788005138085,0.013582666666763998
3.073073073073073,0.9848443750000001,0.5916841666666667,0.0021737766666666664,17.703187499999995,0.04176109691597213,0.2755633996950033,0.03396258529530061,0.0029754062436305566,-0.0013247551524295143,0.0011651019723597483,0.01381900651063006
3.078078078078078,0.9848672916666666,0.5928583333333334,0.002164671458333331,17.703270833333328,0.04170566326388869,0.27501114753081085,0.033937618960313026,0.002970141070331598,-0.0013191626010208334,0.0011744488645906825,0.018160134982792897
3.083083083083083,0.9848904166666665,0.5940316666666665,0.0021557141666666653,17.703458333333327,0.041648253997222495,0.27445826956309827,0.03391275591850667,0.0029648339790513878,-0.0013135530920562492,0.001183732366169416,0.017771373264110935
3.088088088088088,0.984912708333333,0.5952050000000001,0.002146685416666668,17.70383333333333,0.04158871630833327,0.27390455840838857,0.03388780856168583,0.0029594883565729115,-0.0013078630503312505,0.0011930176982409796,0.011993638889123304
3.093093093093093,0.9849352083333333,0.5963787500000001,0.0021376229166666667,17.704041666666665,0.041525303215104226,0.2733523055682661,0.033862923055961024,0.00295426503365364,-0.0013021003828565109,0.0012023382753082652,0.01211699826393442
3.098098098098098,0.9849591666666667,0.59755125,0.002128618749999999,17.704187500000003,0.04146042029010416,0.2728000523155505,0.0338379738728274,0.002949008080164066,-0.0012962814112559894,0.0012116540537517747,0.01424496484366955
3.103103103103103,0.9849806249999996,0.5987243749999999,0.0021195541666666675,17.704375,0.04139287278085951,0.2722465491568013,0.033813107134840606,0.002943704589617192,-0.0012904669941309892,0.0012210362635276034,0.014064192708417522
3.108108108108108,0.9850041666666666,0.5998983333333334,0.0021105983333333353,17.704500000000003,0.04132073966388866,0.27169450370800863,0.033788218803636846,0.0029384999524972194,-0.0012845392243038193,0.0012302452416624666,0.017138083333293253
3.113113113113113,0.9850270833333336,0.6010716666666668,0.0021015135416666652,17.704854166666667,0.04124743486388871,0.2711420419741676,0.033763162296020305,0.0029333370446545173,-0.0012786390949180563,0.00123957026558263,0.011680603732656891
3.118118118118118,0.9850499999999999,0.6022445833333333,0.002092545208333333,17.704979166666668,0.04117104517899317,0.2705887462545512,0.03373843866869847,0.0029281220245677953,-0.0012726066170350688,0.0012489303284037236,0.014546041232620155
3.123123123123123,0.9850702083333331,0.6033487499999999,0.002068704583333333,17.705145833333333,0.04111278587343764,0.26999738712801363,0.0336893943639983,0.0029340063421932298,-0.0012654364163942713,0.0012502064891252724,0.014686020399324207
3.128128128128128,0.985088958333333,0.6043902083333333,0.002031455416666665,17.705333333333332,0.04107101773745658,0.2693702481888901,0.03361853045205074,0.002949958445834289,-0.0012571608216973527,0.0012443148858518503,0.013879888888993719
3.133133133133133,0.9851083333333338,0.60543,0.001994039583333334,17.705541666666665,0.04102805676666654,0.26874331547280667,0.03354776986251302,0.002966140073395832,-0.001248890346247917,0.001238439029144953,0.013169289930658579
3.138138138138138,0.9851268750000002,0.606470625,0.0019568610416666687,17.70570833333333,0.0409823393454426,0.26811554569486357,0.03347692539255996,0.002982210298522268,-0.0012406089991541668,0.0012325216067274756,0.013100748263980222
3.143143143143143,0.985145625,0.607511875,0.0019196139583333319,17.70583333333333,0.04093473840065104,0.26748839841558425,0.033406059451595464,0.0029983983498967446,-0.0012322567724932297,0.0012265977589916443,0.014715972222347773
3.148148148148148,0.9851645833333332,0.6085529166666669,0.0018823210416666662,17.705958333333328,0.04088438928315946,0.2668612485341628,0.0333352969244338,0.0030146609566573807,-0.00122385619627743,0.001220712798097924,0.016331164930761588
3.153153153153153,0.9851843749999997,0.6095939583333333,0.0018450469374999966,17.70616666666666,0.04083270596349836,0.2662343041351318,0.03326444999259983,0.0030310044923919158,-0.001215505506507031,0.0012148470700891493,0.014578638889076956
3.158158158158158,0.9852022916666666,0.6106339583333334,0.0018078342291666688,17.70639583333333,0.04077908559683141,0.26560694006873325,0.03319366549163629,0.003047429403633468,-0.0012069985796953559,0.0012089155681990313,0.012921593316207236
3.163163163163163,0.9852218750000002,0.6116745833333334,0.0017705143750000015,17.706562499999993,0.04072232910399315,0.26498040694551456,0.033122838199621224,0.003063973232386196,-0.001198537165067448,0.0012030439301713132,0.013061100260642888
3.168168168168168,0.9852402083333335,0.6127162499999999,0.0017332824583333303,17.706687499999997,0.04066275531927116,0.2643524123985863,0.033051968860293636,0.003080651755272553,-0.0011899969686825515,0.001197122356911496,0.014467777343838861
3.173173173173173,0.9852595833333334,0.6137566666666666,0.001695960624999996,17.706791666666664,0.04060192078888886,0.2637252487175584,0.03298126544664483,0.0030973628600020836,-0.0011814560522843051,0.0011912185046778264,0.015987206597287695
3.178178178178178,0.9852795833333333,0.6147974999999999,0.0016586472916666666,17.70702083333333,0.040539450660416976,0.2630982905558285,0.032910415537641305,0.0031140750833682273,-0.0011728389948831358,0.0011853047284017565,0.015371541232639174
3.183183183183183,0.9852956250000001,0.6157372916666668,0.0016316556249999963,17.707187499999996,0.04051654598433152,0.262466504366588,0.03284464367463988,0.00299712899286315,-0.001159353426111828,0.0011792858747053123,0.013844173177119501
3.188188188188188,0.9853129166666665,0.6166579166666667,0.001606614374999998,17.707354166666665,0.04050072214565981,0.26183241879025004,0.032779707273679126,0.002855375818292447,-0.0011449186432816668,0.0011733158931435928,0.013566749565995906
3.193193193193193,0.9853291666666669,0.6175785416666666,0.0015815335416666661,17.707562499999998,0.0404836198728733,0.2611993737516566,0.03271483200880073,0.0027135640300739172,-0.0011304712520391923,0.0011672882239041182,0.011396975260424824
3.198198198198198,0.9853449999999997,0.6184991666666666,0.0015564672916666652,17.7076875,0.04046398916597238,0.2605659107429033,0.032649934805221624,0.002571912527160242,-0.0011159707082280036,0.0011612239316903818,0.01259506901038776
3.203203203203203,0.9853627083333336,0.61941875,0.0015314320833333319,17.70779166666666,0.040444995481770774,0.2599334880491075,0.032585078239177306,0.0024303153782317738,-0.0011014634563125002,0.001155256566045177,0.01432262326397904
3.2082082082082084,0.985379375,0.6203391666666668,0.0015063217291666669,17.7079375,0.04042223496597219,0.2592998143281816,0.03252019964625254,0.0022887035921301917,-0.0010868514652836812,0.0011492920640113421,0.014574496093757716
3.2132132132132134,0.9853947916666667,0.6212608333333334,0.0014812610416666688,17.70808333333333,0.0403970602993054,0.2586673891990598,0.03245527841359079,0.0021471490100366296,-0.0010721711297175343,0.0011432388574750649,0.014409659722275592
3.2182182182182184,0.9854118749999999,0.6221808333333334,0.001456178541666666,17.708229166666666,0.040372468965972075,0.2580341295440548,0.032390376733605966,0.0020056440381303825,-0.0010575039163881938,0.0011372075509488752,0.014661447482694712
3.2232232232232234,0.985428958333333,0.6231027083333333,0.001431095416666667,17.708520833333335,0.040343223200998424,0.2574010769659084,0.032325557329048835,0.0018642453616582462,-0.0010427427443814238,0.0011312144599512285,0.009331562065938215
3.2282282282282284,0.9854460416666665,0.6240227083333336,0.0014060578624999999,17.708604166666667,0.04031420115099793,0.25676781466795395,0.03226065320420865,0.0017228650479027062,-0.0010280488294781259,0.001125192905749741,0.012421801649225017
3.2332332332332334,0.9854620833333336,0.6249437499999998,0.0013808972916666646,17.70870833333333,0.04028197600260436,0.25613330145600316,0.03219578976225397,0.0015815558265143254,-0.0010132432260963541,0.0011191247913013701,0.013524164930629468
3.2382382382382384,0.9854785416666667,0.6258639583333335,0.001355882708333334,17.708937499999998,0.04025076399266464,0.2555014949154147,0.03213090454123513,0.001440277297793445,-0.0009983448738356332,0.0011130988826106997,0.011240954427194083
3.2432432432432434,0.9854943750000001,0.6267120833333333,0.0013095635416666652,17.709041666666664,0.04020175627065975,0.25504453504333036,0.03211943623067359,0.0014556609128780372,-0.0009745519502692706,0.0010991461850999307,0.0100515815973381
3.2482482482482484,0.9855102083333335,0.6275535416666668,0.0012613239583333326,17.709124999999997,0.040149885674956476,0.2546027840618721,0.03211257371028817,0.001485075274425563,-0.0009498422082904511,0.0010844389379877095,0.01043340104189383
3.2532532532532534,0.9855252083333332,0.6283952083333334,0.0012131297916666665,17.709145833333327,0.04009737881037323,0.2541631116494419,0.03210574835348532,0.0015145442184969196,-0.0009249960231917537,0.0010696812170044726,0.013237187066351908
3.2582582582582584,0.9855402083333331,0.6292370833333332,0.0011648279375000004,17.70922916666666,0.04004319295815989,0.2537223931758761,0.03209895993969323,0.0015442324826889864,-0.000900196372891493,0.0010549087606663578,0.01299398914966332
3.2632632632632634,0.9855568749999998,0.6300787500000001,0.0011166841666666691,17.709291666666658,0.03998681046510394,0.25327979468313855,0.032092146212690416,0.0015738341611218724,-0.0008753064042593746,0.0010402417372601643,0.012655331597613895
3.2682682682682684,0.9855725000000001,0.63092,0.0010684318750000005,17.709374999999994,0.039930578600000044,0.2528388584533285,0.032085390655281994,0.0016035835030916673,-0.0008502624220333335,0.0010254703548502279,0.012828776041942547
3.2732732732732734,0.9855887499999998,0.6317620833333335,0.0010201841666666624,17.709499999999995,0.03987146172899281,0.2523979175575994,0.032078547324279956,0.0016334161171496584,-0.0008251130667912938,0.0010106631650347137,0.011318083333549112
3.2782782782782784,0.9856039583333334,0.6326035416666665,0.0009720208333333309,17.709541666666663,0.03981171740412337,0.25195801350883296,0.03207172015015523,0.0016633134699262162,-0.0007999769485030514,0.0009959278928936873,0.012758956597338056
3.2832832832832834,0.9856200000000003,0.6334456250000001,0.0009236947916666663,17.709624999999996,0.03974997350169246,0.2515158134545985,0.032064867629839434,0.001693377075383463,-0.0007747424017073951,0.0009811880164789185,0.012515692708461756
3.2882882882882885,0.9856352083333335,0.6342872916666668,0.0008755645833333335,17.709749999999996,0.03968692329683149,0.25107548338666036,0.0320580941369904,0.0017233113450915794,-0.0007493523511583328,0.0009664417663157501,0.011213270833479783
3.2932932932932935,0.9856512499999998,0.6351285416666668,0.0008272625000000003,17.709812499999995,0.03962340222703975,0.2506336906367561,0.03205127438101457,0.001753563224799482,-0.0007239629447016497,0.000951690247902297,0.011707881510574225
3.2982982982982985,0.985666875,0.6359704166666666,0.0007790695833333307,17.70989583333333,0.039558087458159696,0.250193559717251,0.03204434583911157,0.0017837847924751758,-0.0006984815124848966,0.0009369044115171178,0.012089572482693711
3.3033033033033035,0.9856835416666666,0.6367779166666666,0.0007550154166666689,17.70995833333333,0.03950471817899304,0.24967838828505387,0.03198867295609924,0.0017971397309237839,-0.0006767981703785577,0.000920381869143952,0.013000831597310025
3.3083083083083085,0.9856995833333335,0.6375714583333333,0.0007392675000000007,17.710166666666662,0.03945763551870668,0.2491373701502301,0.03191610176037461,0.001804571225259896,-0.0006563266963408864,0.0009032600910952045,0.009788305555616716
3.3133133133133135,0.98571625,0.6383666666666669,0.000723488791666665,17.710270833333333,0.03940841555555519,0.24859801823063504,0.03184358702614357,0.0018120482466930544,-0.0006358125257361108,0.000886087015794959,0.010890343315963946
3.3183183183183185,0.9857329166666666,0.6391610416666668,0.000707760000000002,17.71029166666667,0.03935795448224794,0.24805783240911575,0.031771149581657485,0.0018196149644833317,-0.0006152365501553819,0.000868984866506333,0.014944081597093373
3.3233233233233235,0.9857504166666665,0.6399547916666667,0.0006919436249999997,17.7104375,0.03930723962287308,0.24751764621401987,0.0316986020119362,0.0018272027782847142,-0.0005945332802879771,0.0008518271187681642,0.01373689192701022
3.3283283283283285,0.9857664583333335,0.6407491666666666,0.0006761459583333335,17.710604166666673,0.03925571374930581,0.24697787615997643,0.03162621507141604,0.0018348510823195479,-0.0005737336031041657,0.0008346986537215075,0.011791718315748767
3.3333333333333335,0.9857837500000003,0.6415452083333332,0.0006604017500000005,17.71072916666667,0.03919932899787354,0.24643768886952858,0.03155359294981007,0.0018424849217125523,-0.0005529553161004593,0.0008175205070223348,0.011530718315782451
3.3383383383383385,0.9858010416666666,0.6423391666666668,0.0006446390000000034,17.7108125,0.03914414496597213,0.24589708444055974,0.031481048193071445,0.0018500927052724982,-0.0005319110957196716,0.000800326086000138,0.014412256510524912
3.3433433433433435,0.9858170833333332,0.6431341666666667,0.0006288341666666665,17.71091666666667,0.039086360332639014,0.24535772956759078,0.0314086223437533,0.0018577377622493048,-0.0005109223973119611,0.0007832278204827862,0.013014159722160912
3.3483483483483485,0.9858333333333337,0.6439291666666668,0.0006130297916666661,17.71102083333334,0.03902876998263871,0.24481712419447446,0.0313360030569672,0.00186547098711024,-0.0004897944916737837,0.0007660903499442014,0.014532707899093111
3.3533533533533535,0.9858497916666668,0.6447227083333334,0.0005972503958333348,17.711145833333337,0.038970129359331473,0.24427693495863126,0.03126350275632826,0.0018732161905785103,-0.0004685552793010678,0.0007489512436790717,0.01343827039926282
3.3583583583583585,0.9858672916666665,0.645516875,0.0005814699999999995,17.71129166666667,0.03890942242356776,0.24373674522597247,0.03119097558227318,0.00188101380269375,-0.00044726382474335937,0.0007317770304381894,0.014314164930510742
3.3633633633633635,0.9858841666666666,0.6462706250000001,0.0005658670833333308,17.71141666666667,0.03887427926210918,0.24317697146111078,0.031131899647059567,0.0018796988097205772,-0.0004276619245828124,0.0007123169797843946,0.012594659722310553
3.3683683683683685,0.9858997916666667,0.6469345833333332,0.0005506395833333349,17.711500000000004,0.03889481155399327,0.24257594679604932,0.03110206623869843,0.0018588159605894068,-0.00041193243399435646,0.0006877769290342295,0.012976083333171573
3.3733733733733735,0.9859152083333332,0.6475995833333333,0.0005354560416666657,17.711562500000003,0.03891311299982647,0.24197450495349415,0.03107218665574023,0.0018379818071900134,-0.0003961749854028655,0.0006633060589670193,0.013678808593681424
3.3783783783783785,0.9859325000000002,0.6482639583333333,0.0005201514583333337,17.711583333333337,0.038930715325998344,0.24137243777579379,0.031042365062277734,0.0018172643483546453,-0.00038026567684466096,0.0006388316887430695,0.01648249305543459
3.3833833833833835,0.98594875,0.6489275000000001,0.0005048408333333315,17.711645833333336,0.03894851641041652,0.24076953680239968,0.031012413950172266,0.0017965092751270873,-0.00036432668463333277,0.0006143079585291002,0.017601874565968956
3.3883883883883885,0.985965625,0.649591875,0.0004896189583333347,17.711708333333334,0.03896393760065098,0.24016746860660898,0.030982645812782216,0.0017757475028207042,-0.00034830794149999977,0.000589824447060722,0.01747124826391655
3.3933933933933935,0.9859810416666667,0.6502562500000001,0.0004743395833333325,17.711812500000004,0.03898076766927083,0.23956560833529306,0.030952623150874575,0.0017550791796484416,-0.0003322430329596343,0.0005652790431271629,0.01794796484358585
3.3983983983983985,0.9859977083333332,0.6509202083333333,0.00045907500000000215,17.71197916666667,0.038994965716623364,0.23896437258347764,0.03092280430443226,0.0017343615136927084,-0.00031616572536471445,0.000540828018106161,0.014335666232625499
3.4034034034034035,0.9860143750000003,0.6515849999999999,0.00044384133124999986,17.712062500000005,0.03900823777500023,0.23836209467153935,0.030892939263794775,0.0017136438128441344,-0.00029994912338749985,0.0005162692911590359,0.014716996093568468
3.4084084084084085,0.9860306249999997,0.6522497916666669,0.00042857250000000077,17.71216666666667,0.039019584270789665,0.2377610663256122,0.030863048891541105,0.001693092009494271,-0.00028377388908020775,0.0004917590991274121,0.013735305555485411
3.4134134134134135,0.9860470833333331,0.6529131250000001,0.0004132597916666657,17.71216666666667,0.039032784536067566,0.2371589958830112,0.030833028960518087,0.0016724424663193994,-0.00026738243686940256,0.0004672495721654589,0.016860305555553623
3.4184184184184185,0.9860637500000001,0.6535777083333335,0.0003980554166666674,17.712187500000002,0.039043679169747936,0.23655692488521854,0.03080323367920354,0.0016518119363186632,-0.0002510356610613718,0.0004427094417240857,0.019872298177006087
3.4234234234234235,0.9860793750000002,0.6542420833333332,0.0003827156249999987,17.71227083333334,0.03905333806232669,0.23595443686208367,0.03077330888837569,0.0016312369571757808,-0.00023457522624991482,0.0004182555190247708,0.019628593315871967
3.4284284284284285,0.986093958333333,0.6548510416666667,0.00033416916666666446,17.712312500000007,0.03903115489474812,0.2354832216643014,0.03076008270976853,0.0016108633481154518,-0.0002143278860970043,0.00039406270841247087,0.020860902343542875
3.4334334334334335,0.98610875,0.6554272916666667,0.0002658852083333333,17.71241666666667,0.038986940338498366,0.23508930430505595,0.030756471987533732,0.0015907331821745218,-0.0001917976163290805,0.00037013339842359525,0.018004159722181612
3.4384384384384385,0.9861233333333335,0.6560039583333334,0.00019759297916666522,17.712520833333336,0.038942556650997995,0.23469475262368122,0.030752937730988292,0.0015706477026944583,-0.00016916125174787372,0.0003462604800040391,0.016814062065975577
3.4434434434434436,0.9861370833333334,0.6565802083333333,0.00012935485416666558,17.712625000000003,0.03889868002495661,0.23429998326732177,0.030749479987549476,0.0015505490587356587,-0.00014644506329535565,0.0003223006123577554,0.013957276041594469
3.4484484484484486,0.9861516666666669,0.657155625,6.108818750000075e-05,17.712666666666667,0.03885398453085959,0.23390624626823334,0.030745807076263773,0.0015306063872966536,-0.00012372020533437528,0.00029839109494439345,0.014147888888885518
3.4534534534534536,0.9861664583333335,0.6577333333333334,-7.264791666664431e-06,17.7126875,0.038806653888888876,0.2335114582805561,0.030742293921793607,0.0015107843373055557,-0.00010088201908333366,0.0002744254063273796,0.014659860677056713
3.4584584584584586,0.9861804166666669,0.6583079166666668,-7.548645833333179e-05,17.712666666666667,0.0387623535206596,0.2331174943017946,0.030738753111274653,0.0014909985414552943,-7.801731208194318e-05,0.000250435228256066,0.017897888888853686
3.4634634634634636,0.9861947916666662,0.6588843750000001,-0.00014379354166666475,17.712770833333334,0.03871575538085931,0.23272372932341742,0.030735205555418116,0.0014713308178300778,-5.5039807714192947e-05,0.00022651794387197,0.015249405815950468
3.4684684684684686,0.9862093750000004,0.6594604166666668,-0.00021216312500000093,17.712812500000002,0.03866695884982618,0.23232870498680833,0.03073154673515886,0.0014517978703137992,-3.1981381983507695e-05,0.00020251571199881416,0.016690006510373223
3.4734734734734736,0.9862233333333331,0.6600370833333332,-0.00028034666666666784,17.712875,0.038617506958159964,0.23193471307241312,0.030728027073806095,0.0014321748211888895,-8.895153860503523e-06,0.00017855149805022703,0.015934234375095002
3.4784784784784786,0.9862372916666667,0.6606125,-0.00034859541666666514,17.712958333333336,0.038570499843750106,0.2315402951479022,0.030724500602239087,0.0014126502396927078,1.4257239226562763e-05,0.00015452508236799283,0.014857081597142496
3.4834834834834836,0.9862525,0.6611891666666665,-0.00041687374999999847,17.713020833333335,0.03851992754930578,0.23114565954960992,0.030720821429907723,0.001393330532367707,3.742440719739623e-05,0.00013064689759853982,0.014101291232634594
3.4884884884884886,0.9862660416666662,0.6617652083333333,-0.000485249583333336,17.7130625,0.03846951737287324,0.23075163953284183,0.030717322750135292,0.001374086895774916,6.08082087680111e-05,0.0001065689153085979,0.014500204427179142
3.4934934934934936,0.9862820833333336,0.6623108333333333,-0.0005257799999999999,17.71320833333333,0.03845206838263865,0.2303707652220583,0.030698759710099683,0.0013356754149500016,8.548604019392367e-05,8.642906837216234e-05,0.011833873263981332
3.4984984984984986,0.9862997916666666,0.6628435416666665,-0.000553026368750001,17.713291666666667,0.03844635593745682,0.22999636082850217,0.03067310058736665,0.0012881159360639764,0.00011096937270746552,6.820234227718162e-05,0.012631664930609077
3.5035035035035036,0.9863164583333329,0.6633739583333335,-0.000580316458333332,17.713354166666665,0.03844394973849813,0.22962382989947494,0.030647250576025943,0.0012406782218838956,0.00013647178015820268,4.9929767449339155e-05,0.013959166232723419
3.5085085085085086,0.9863331250000001,0.6639050000000001,-0.0006076087499999993,17.713479166666666,0.03844015097499981,0.2292490058116069,0.030621521937434212,0.001193141987168748,0.0001620289408076046,3.171945904243972e-05,0.013489145399319113
3.5135135135135136,0.9863502083333332,0.6644372916666667,-0.0006348531250000002,17.71358333333333,0.03843329377599841,0.22887438862817644,0.030595914934121185,0.0011457559243144499,0.00018760274840785493,1.3421336684766615e-05,0.013132159722374581
3.5185185185185186,0.986366875,0.6649679166666665,-0.0006620743750000001,17.713645833333327,0.038427878137326676,0.2285010199908553,0.030570075202791792,0.0010982298844888043,0.00021322032165790026,-4.839257613496592e-06,0.015084624566213733
3.5235235235235236,0.9863839583333336,0.6654993749999999,-0.0006893166666666656,17.713833333333334,0.038422456874609545,0.22812702484253308,0.030544273638727942,0.001050841477510417,0.0002389132659851576,-2.3102158714603604e-05,0.011775305555545401
3.5285285285285286,0.9864008333333335,0.6660308333333333,-0.0007166129166666663,17.713937499999997,0.03841542904930556,0.22775261146592768,0.030518614508835598,0.0010034892563982657,0.00026461072590034697,-4.134447427500356e-05,0.01058491276063478
3.5335335335335336,0.986417916666667,0.6665625,-0.0007438224999999995,17.714020833333333,0.03840755859375011,0.22737965506142185,0.030492784879179648,0.0009561941851562478,0.0002904063352864581,-5.9564239091994766e-05,0.012424249566095114
3.5385385385385386,0.9864345833333331,0.6670937499999998,-0.0007710847916666654,17.714124999999996,0.03840009537760425,0.22700461376157732,0.030467035424029995,0.0009088573035742164,0.00031617898192708236,-7.784023233215003e-05,0.011650484375195447
3.5435435435435436,0.9864516666666668,0.6676247916666668,-0.0007984212500000014,17.71420833333333,0.03839172088537307,0.22663102919017422,0.030441365678871363,0.000861633737360157,0.0003420830667227009,-9.617094475269002e-05,0.011823123264207425
3.5485485485485486,0.9864683333333333,0.6681560416666666,-0.000825636041666666,17.714249999999993,0.038383128984331605,0.22625765165846004,0.030415525888335217,0.0008143737094573353,0.00036794542273059863,-0.00011441809436664014,0.014096937500369222
3.5535535535535536,0.9864852083333333,0.6686864583333336,-0.0008528735416666668,17.71433333333333,0.03837446210828949,0.2258823976067219,0.030389807252231,0.0007671068629832894,0.0003939064108862844,-0.0001327136897138145,0.014686222222451306
3.5585585585585586,0.9865006249999998,0.6692091666666666,-0.0008987552083333334,17.714416666666665,0.038366799582639,0.2254823172390755,0.030371589649414145,0.0007364291823394111,0.00042098485260104316,-0.00014898794984679025,0.014233826389045134
3.5635635635635636,0.9865131249999997,0.6697189583333332,-0.0009673637500000023,17.71445833333333,0.03836443351558194,0.2250488558740418,0.03036263565085374,0.0007257616346460943,0.00044939635541614575,-0.00016303224357862176,0.014215956597467994
3.5685685685685686,0.9865254166666667,0.6702277083333333,-0.0010360577104166669,17.7145,0.03836211064891498,0.22461621825108727,0.03035363973595252,0.0007152639599536423,0.00047780083160802974,-0.000176951341318075,0.013781416666745372
3.5735735735735736,0.9865379166666667,0.6707372916666666,-0.0011045347916666668,17.714541666666666,0.038358152234331644,0.2241816966695607,0.03034470603251863,0.0007046518413807721,0.0005062696473102437,-0.00019094430827282474,0.01313853993065095
3.5785785785785786,0.9865508333333334,0.6712477083333331,-0.0011732220833333363,17.714583333333334,0.03835255572391527,0.22374924854994324,0.030335626017214873,0.0006943351348035609,0.000534756385614539,-0.00020489989205981206,0.013537326388927795
3.5835835835835836,0.9865633333333336,0.6717570833333334,-0.0012418031249999996,17.714666666666663,0.03834867099149303,0.2233161662583321,0.03032673352805847,0.0006839721286575542,0.0005632381978058168,-0.0002188752814614352,0.011626555555665163
3.5885885885885886,0.9865756250000001,0.67226625,-0.0013103989583333326,17.71470833333333,0.03834392244427087,0.22288182452123667,0.03031775741715827,0.000673665535389322,0.0005917400297604167,-0.00023284828674468043,0.012441998263966525
3.5935935935935936,0.9865885416666664,0.6727758333333331,-0.0013790262500000003,17.714729166666668,0.03833767808263905,0.22244872328660178,0.030308739430965223,0.0006634069928656262,0.0006201708591029507,-0.00024683307447388047,0.01232888498259399
3.5985985985985987,0.9866008333333333,0.673285625,-0.0014476722916666668,17.71483333333333,0.03833125883502608,0.22201519591160254,0.030299762614493155,0.0006532687561899757,0.0006487341956833329,-0.00026076661538139515,0.009679972222272681
3.6036036036036037,0.986613958333333,0.6737956249999999,-0.0015162580833333339,17.714874999999996,0.03832383073085943,0.2215818676280914,0.030290910770142086,0.000643220562920886,0.0006772188910167438,-0.0002747573232543735,0.010495401041794139
3.6086086086086087,0.9866266666666667,0.6743045833333333,-0.0015848773124999993,17.714874999999996,0.03831707889565966,0.22114832149723765,0.030281933728949616,0.0006332592025064315,0.0007057342379676141,-0.0002887456475006914,0.01153706770850249
3.6136136136136137,0.9866393749999998,0.6748143750000001,-0.0016534587499999998,17.71489583333333,0.038309100960025766,0.22071434940749537,0.030272976994524567,0.0006232623163028662,0.0007343243870615477,-0.0003027020262438184,0.012257280816129423
3.6186186186186187,0.9866512500000001,0.6753241666666666,-0.0017220736874999983,17.71491666666667,0.03830039491597231,0.2202799511288815,0.030263999474480222,0.0006134640196161956,0.0007628185663926573,-0.000316737152094386,0.013185826388792066
3.6236236236236237,0.9866643750000001,0.6758339583333335,-0.001790742679166666,17.7149375,0.038290960763498194,0.21984679324065703,0.030255042476517193,0.0006036432548843122,0.0007913652400962246,-0.0003306862369208052,0.013489371093726277
3.6286286286286287,0.9866758333333333,0.676319375,-0.001824416666666666,17.715020833333337,0.038305436332942866,0.21944396317049314,0.030240968604527654,0.0006159870897395825,0.0008111732797737494,-0.00034360177089394446,0.012411874565771086
3.6336336336336337,0.9866868750000001,0.6768039583333333,-0.0018560945833333332,17.715062500000005,0.03831973531766514,0.21904259657956437,0.030226815668366394,0.0006295244527077255,0.0008303839438307484,-0.00035648179473670105,0.012393954426840992
3.6386386386386387,0.9866991666666668,0.6772893750000003,-0.001887697291666669,17.715083333333336,0.03833243584544227,0.2186403949322683,0.030212537339787796,0.0006431391938621108,0.0008496563248151831,-0.00036937597613068043,0.0133224930553979
3.6436436436436437,0.9867110416666666,0.6777739583333333,-0.001919523125000002,17.715166666666672,0.038346628071831534,0.21823839876430595,0.03019825881990526,0.0006568532032102872,0.0008688778363040576,-0.00038221561899064356,0.011828305555241059
3.6486486486486487,0.9867216666666666,0.678258125,-0.001951103749999999,17.715166666666672,0.038359040871484285,0.2178374431941567,0.030184021901962496,0.0006704895065721342,0.0008880744179976575,-0.00039506261376073,0.012661638888630478
3.6536536536536537,0.9867331250000003,0.6787429166666666,-0.001982850416666667,17.71522916666667,0.03837180307482635,0.21743606830422513,0.030169722275815623,0.000684236570955383,0.0009072843264266496,-0.00040793618156712236,0.012322239149114012
3.6586586586586587,0.9867437499999999,0.6792279166666669,-0.0020145533333333332,17.71527083333334,0.03838235388732608,0.21703385824153376,0.030155547431475076,0.0006980164886138897,0.0009264717427188371,-0.00042081158374454033,0.012720968315761638
3.6636636636636637,0.9867554166666669,0.6797122916666667,-0.0020461964583333324,17.71529166666667,0.038393908890581585,0.2166324797467205,0.030141247503145382,0.0007117835505606332,0.0009456497947176689,-0.00043369413244518024,0.013649498263816895
3.6686686686686687,0.9867668749999998,0.6801968749999999,-0.0020779508333333336,17.715333333333337,0.038405961240234376,0.21623089045366756,0.030127009716044782,0.0007256214757369799,0.0009648781043498049,-0.00044649928606674575,0.013839888888753649
3.6736736736736737,0.9867781249999998,0.680681875,-0.0021095824999999993,17.715375,0.03841531004648435,0.21582825799500913,0.030112751090533782,0.0007394618632338546,0.0009840331754173556,-0.00045939747103492846,0.013821942708261759
3.6786786786786787,0.9867893750000002,0.6811668750000001,-0.0021412570833333317,17.715437500000004,0.038425021736067655,0.21542729001810304,0.030098450282990505,0.0007533411043591135,0.001003228729981641,-0.0004722867869145663,0.0136908502603319
3.6836836836836837,0.9868008333333332,0.6816504166666668,-0.002172933708333333,17.71547916666667,0.03843541779149279,0.21502611169243246,0.030084295510100292,0.0007672372093411299,0.001022354821457812,-0.00048517150813925247,0.013672895399167828
3.6886886886886887,0.9868127083333333,0.6821358333333333,-0.002204691875000001,17.71547916666667,0.038443829882639,0.21462388933373638,0.030069973800134042,0.0007811964127296879,0.0010414982046659724,-0.0004979845622448916,0.015131228732514046
3.6936936936936937,0.986824166666667,0.6826097916666667,-0.0022377789583333334,17.71554166666667,0.03845803898745642,0.2142160340120004,0.030048719415890063,0.0007886369118773003,0.0010600835219471774,-0.0005092375514125215,0.01437512326384649
3.6986986986986987,0.9868366666666663,0.6830316666666668,-0.0022778083333333337,17.715645833333333,0.03849545066388865,0.21378106158919657,0.02999024202597374,0.0007612618889305568,0.0010757585488447919,-0.0005119868091978802,0.012767707899399738
3.7037037037037037,0.9868489583333333,0.6834529166666665,-0.002317975416666666,17.71575,0.03853211069982643,0.2133465019899677,0.029931742967495643,0.0007340172676157977,0.0010914366194229158,-0.0005147327259126858,0.011785270833456707
3.7087087087087087,0.9868612500000001,0.6838745833333332,-0.002358125458333334,17.715833333333332,0.03856909593732677,0.2129117309109895,0.029873263824099154,0.0007068237319321026,0.0011071191596194446,-0.0005175315680364606,0.010915972222335313
3.7137137137137137,0.9868735416666664,0.68429625,-0.0023981638125,17.715874999999997,0.038605100569270745,0.2124765404769951,0.029814867467250726,0.0006795213787794529,0.0011227551632119787,-0.0005202366676373521,0.011939651041871002
3.7187187187187187,0.9868852083333334,0.6847168749999999,-0.002438345833333332,17.7159375,0.038642592756901184,0.2120407211362637,0.029756366127071884,0.0006523773725026028,0.0011383808392747394,-0.0005229946715467627,0.011808496093863141
3.7237237237237237,0.9868977083333336,0.6851383333333335,-0.0024784341666666673,17.715999999999998,0.03867733919722183,0.21160635736408145,0.02969788493540336,0.0006251927542263909,0.0011540125457802082,-0.0005257301016475326,0.012510666666855741
3.7287287287287287,0.986909791666667,0.6855606249999999,-0.0025185514583333313,17.71597916666666,0.03871246278294277,0.21117074023188503,0.029639382159958545,0.0005980767952029932,0.0011695904965867178,-0.0005284702851315316,0.014707166232938107
3.7337337337337337,0.9869220833333333,0.6859822916666665,-0.002558677916666665,17.71602083333333,0.038746837186415195,0.21073511983398538,0.029580857763624114,0.0005709681575785581,0.0011851733620546869,-0.0005312091802844595,0.014689166232813022
3.7387387387387387,0.986934375,0.6864035416666666,-0.002598789791666667,17.716124999999998,0.03878121965412323,0.21030074629161874,0.02952247847911415,0.0005438901837138456,0.0012007432383116326,-0.0005339816969101599,0.014123317708367722
3.7437437437437437,0.9869462499999999,0.6868252083333334,-0.0026389204166666676,17.71622916666667,0.03881550819787327,0.20986595276570122,0.029464015128452637,0.0005169520649521699,0.0012162883904629775,-0.0005366545603773202,0.013349114149264096
3.7487487487487487,0.986959375,0.6872460416666666,-0.0026790120833333326,17.716291666666667,0.03884996154683157,0.20943094789425748,0.029405446820038664,0.000489904199848004,0.0012318186895934028,-0.0005394260711803209,0.013009581597202668
3.7537537537537538,0.9869712499999995,0.6876674999999999,-0.0027191662499999997,17.716354166666665,0.038883201110416876,0.20899573113490494,0.02934700281136633,0.000463002048888542,0.00124736218818177,-0.0005421192126977835,0.013503374566028015
3.7587587587587588,0.9869835416666669,0.6880902083333335,-0.002759278125000001,17.716416666666664,0.038915406862456314,0.2085598863842289,0.029288495617944454,0.00043604612863086035,0.0012628208972022133,-0.0005449042304242364,0.013580493055599163
3.7637637637637638,0.9869958333333332,0.6885102083333333,-0.0027975908333333333,17.716416666666664,0.03894452635412332,0.20813821515219594,0.029234149372389443,0.0004146767016564251,0.001278868186966708,-0.0005474178353304403,0.01545549305564009
3.7687687687687688,0.9870085416666668,0.6889204166666666,-0.0028156400354166673,17.71645833333333,0.03892970116649297,0.20786269717119096,0.029226019242246052,0.00045506911471593185,0.0013011917030224822,-0.0005475737564413533,0.015645789930715637
3.7737737737737738,0.9870212499999999,0.6893302083333334,-0.0028338110416666674,17.716479166666666,0.038914697212456495,0.20758696951498,0.029217930771530013,0.0004955189932293841,0.0013234975425829008,-0.0005476634572923649,0.017407603732635835
3.7787787787787788,0.9870343749999999,0.6897402083333332,-0.002851853958333332,17.716625,0.03889948667495696,0.2073102002623336,0.02920986321039151,0.0005359920308570742,0.001345766430710936,-0.0005477754599167161,0.01411527604159346
3.7837837837837838,0.9870472916666667,0.6901506249999998,-0.002869979166666668,17.716729166666667,0.03888378147877625,0.2070350965529163,0.029201774579302165,0.0005764314156119787,0.0013681040350865877,-0.0005479297523460714,0.01188263498266906
3.7887887887887888,0.9870595833333331,0.6905606249999999,-0.0028881395833333322,17.71679166666667,0.03886727319960942,0.2067581169830805,0.029193644486716134,0.0006169110590872383,0.0013904025478476563,-0.0005480016543170867,0.011543039930472787
3.793793793793794,0.9870729166666669,0.6909706250000002,-0.002906191729166667,17.716833333333334,0.03885084538710909,0.20648322071630007,0.029185660146609504,0.0006574766363054568,0.001412723129608464,-0.0005480743779596838,0.011524972222218821
3.798798798798799,0.9870858333333333,0.6913810416666667,-0.002924310624999999,17.716874999999998,0.03883246355724823,0.20620707340736852,0.029177529897346677,0.0006980145719027349,0.0014350336823047312,-0.0005482262918632289,0.01254856770844981
3.803803803803804,0.9870977083333337,0.6917904166666667,-0.002942397708333332,17.716895833333332,0.03881768607482622,0.2059317589623927,0.029169441408490863,0.0007385217241469599,0.0014573589787707454,-0.0005483614568097435,0.014518697482742482
3.808808808808809,0.987110625,0.692200208333333,-0.0029605020833333336,17.716916666666666,0.03879928824995715,0.2056556104274145,0.02916131125822082,0.0007790959505212659,0.0014796796581243487,-0.0005484321163775976,0.01523882638895202
3.813813813813814,0.9871231249999998,0.6926110416666665,-0.002978591083333333,17.716916666666666,0.038780778294748464,0.20537987799515828,0.02915328517372173,0.0008196563854265459,0.0015020174985063365,-0.0005485697933334916,0.017738826388949747
3.818818818818819,0.9871375000000002,0.6930208333333333,-0.002996717708333332,17.717,0.03876295789930556,0.20510393634964325,0.02914517567720067,0.0008602565118272559,0.0015243555481770847,-0.0005487428745624086,0.016869333333488612
3.823823823823824,0.9871493749999999,0.6934295833333333,-0.003014781458333333,17.717062499999997,0.038746871291493123,0.20482778609275848,0.029137108078689265,0.0009008109838264747,0.0015466555484875272,-0.0005488490155026233,0.015904704427327943
3.828828828828829,0.9871614583333335,0.6938402083333332,-0.003032845208333332,17.717187499999998,0.03872722363329023,0.20455267684994222,0.029128956989010635,0.0009413783261927502,0.0015689883236073648,-0.0005489532983446995,0.013975423177271296
3.833833833833834,0.9871754166666666,0.6942508333333334,-0.0030509527083333325,17.7173125,0.038707447082638735,0.20427569168757148,0.029120826801030956,0.0009820198560543394,0.0015913175106743922,-0.000549086796851618,0.011629444010566203
3.838838838838839,0.9871872916666669,0.6945941666666666,-0.0030831577083333325,17.71739583333333,0.03871915196597231,0.20400299413854558,0.029103433772475294,0.0009843311716217005,0.0016164996839793052,-0.0005496541392027571,0.010759884982803669
3.843843843843844,0.987200416666667,0.69491125,-0.0031212654166666676,17.71741666666666,0.03874127129010413,0.20373025770219866,0.02908197273696577,0.0009709024522776043,0.0016429485444497132,-0.0005504496052529407,0.01231332638906224
3.848848848848849,0.9872127083333333,0.6952285416666665,-0.003159379166666665,17.717458333333333,0.0387635248520401,0.20345772665661463,0.029060636550606447,0.0009574724456137126,0.0016693920851068226,-0.0005511998880206597,0.012295206597286779
3.853853853853854,0.9872260416666664,0.6955447916666665,-0.0031974604166666674,17.717479166666667,0.038787651118706856,0.20318665124688381,0.029039237967715917,0.0009440281893728305,0.0016957727106823575,-0.0005519502785534385,0.015306978732610332
3.858858858858859,0.9872385416666666,0.695861875,-0.0032356229166666662,17.71752083333333,0.03880958425481801,0.20291328074434117,0.029017901533481983,0.0009306166295846364,0.0017222358251249214,-0.0005527331055601351,0.016330520399321813
3.863863863863864,0.9872502083333337,0.6961795833333334,-0.0032735958333333323,17.717625,0.03882982108315958,0.20264136690365336,0.02899650259532863,0.0009172097499184028,0.0017486452017554575,-0.00055350988215466,0.014722692708232898
3.868868868868869,0.9872633333333334,0.696495625,-0.00331174375,17.7176875,0.038853011022526085,0.2023702823533344,0.028975103395298032,0.0009038429496627603,0.0017751016834239208,-0.000554358513688459,0.01438298567700258
3.873873873873874,0.9872756250000001,0.6968133333333334,-0.0033498354166666667,17.717791666666663,0.03887388682222198,0.20209690360268123,0.028953683328767126,0.0008905787328055551,0.0018015366421586113,-0.0005550573634543418,0.014233456597196437
3.878878878878879,0.9872887499999999,0.6971297916666667,-0.003387904166666667,17.717812499999997,0.0388954702374566,0.20182393877202418,0.028932242208516413,0.0008772770508949648,0.0018280074312152254,-0.000555820647578987,0.0159952148437128
3.883883883883884,0.9873014583333335,0.6974458333333334,-0.0034260625,17.717854166666665,0.038918684565972084,0.2015511787624128,0.028910821920640702,0.0008639853278645828,0.0018544380750075522,-0.0005566264133782772,0.016393728732566615
3.888888888888889,0.9873137500000002,0.6977633333333331,-0.0034640956250000005,17.717895833333333,0.03893924732222265,0.20127904170816754,0.02888952646370367,0.000850725160285415,0.001880905369280833,-0.0005574116092702425,0.017417239149210673
3.893893893893894,0.9873262500000002,0.6980795833333334,-0.0035021781250000003,17.717979166666666,0.03896072866649297,0.2010073180817141,0.028868084913425476,0.0008375119629257812,0.0019073852293400259,-0.0005581913954620808,0.017172582899206645
3.898898898898899,0.9873389583333331,0.6983964583333333,-0.0035402420833333323,17.718041666666664,0.038981553654123535,0.20073538335265806,0.028846705915156687,0.0008242744076426215,0.0019338452755932214,-0.0005589588532104576,0.017249498263936403
3.903903903903904,0.9873516666666663,0.6987129166666667,-0.003578364166666667,17.718208333333333,0.039002760083159616,0.20046177864322404,0.028825326642616726,0.0008110944721204869,0.001960321673141502,-0.0005597961835001103,0.013843456597271597
3.908908908908909,0.9873643750000002,0.6990293749999998,-0.0036156067562500005,17.718291666666662,0.03902084955377616,0.20018796905445083,0.02880384211958893,0.0007993315394005491,0.001986925182976054,-0.0005607994206027142,0.014223748264100777
3.913913913913914,0.9873733333333332,0.6993110416666667,-0.003625400000000001,17.71827083333333,0.038991983669748265,0.19983893980817347,0.028781930480825488,0.0008311441462916683,0.002016829317384899,-0.0005709511504352456,0.01662867664941814
3.918918918918919,0.9873833333333332,0.6995939583333333,-0.003635267916666667,17.7183125,0.03896162679683185,0.19949011816050738,0.02875993492622472,0.0008629463464230039,0.0020467352369951427,-0.0005810649170749588,0.015777152343844136
3.923923923923924,0.9873925000000002,0.6998758333333331,-0.0036451256250000005,17.71833333333333,0.03893298458263905,0.19914108805917805,0.028737938696684517,0.0008947978344015603,0.0020766539033174477,-0.0005911992376187286,0.016080555555731735
3.928928928928929,0.9874022916666664,0.7001581250000001,-0.0036550374999999996,17.718437499999997,0.038902141663151035,0.1987920573675402,0.028716004295613853,0.0009267481611380211,0.0021065721079451434,-0.000601304837317718,0.014264225260660623
3.933933933933934,0.9874114583333329,0.7004410416666667,-0.0036648910208333337,17.718479166666665,0.0388717221489151,0.19844365190713878,0.028693985830919196,0.0009586305217273137,0.0021365275564561243,-0.000611446391504761,0.014246020399411918
3.938938938938939,0.9874206250000003,0.7007227083333335,-0.0036747243125,17.718500000000002,0.03884206102599813,0.19809441306789374,0.028672070779084628,0.0009904498559666812,0.0021664911253694444,-0.000621660859781644,0.01475774999994428
3.943943943943944,0.9874297916666669,0.701004375,-0.0036846181250000005,17.718541666666667,0.038812657897526026,0.19774621525593958,0.028649967676042616,0.0010223266133292984,0.002196448742070834,-0.0006317946108359132,0.014947873263849942
3.948948948948949,0.9874400000000002,0.7012877083333332,-0.003694484583333334,17.71860416666667,0.038781383473915076,0.1973978091169969,0.028628093049153504,0.001054248022751997,0.0022264313623948347,-0.0006419536952793812,0.013774718315914924
3.953953953953954,0.98744875,0.7015695833333332,-0.0037042720833333335,17.71860416666667,0.03875095307482662,0.19704815336833262,0.028606134426555383,0.0010861352470574656,0.002256400160840365,-0.0006520757005802076,0.014816384982566433
3.958958958958959,0.9874589583333334,0.7018516666666668,-0.0037141679166666653,17.718645833333333,0.03871986299722191,0.19670037162335346,0.0285841126298688,0.001118009109259028,0.0022863893611509726,-0.0006622334603340373,0.013964832899318935
3.963963963963964,0.9874672916666668,0.7021347916666666,-0.003723978333333334,17.718666666666667,0.03868694266453998,0.1963509236520395,0.02856213173540637,0.0011498987095795129,0.002316408155689613,-0.0006723873616337438,0.015101555555531831
3.968968968968969,0.9874774999999998,0.7024160416666668,-0.0037338908333333313,17.71872916666667,0.0386581627426647,0.19600209972591143,0.028540212678501577,0.0011818002358321173,0.0023464247511410163,-0.0006824855391265893,0.014970051649243032
3.973973973973974,0.987485833333333,0.7026989583333335,-0.0037438052083333356,17.71879166666667,0.038625423957248106,0.19565306725589543,0.0285181889567404,0.0012138228534320776,0.00237642185323394,-0.0006926632726652062,0.014213539930437946
3.978978978978979,0.9874958333333334,0.7029806249999999,-0.0037536322916666685,17.718895833333335,0.03859490754127615,0.19530445191128568,0.028496226865466122,0.0012456940660826833,0.0024064672598337247,-0.0007027787071487902,0.0111471141493098
3.983983983983984,0.9875056249999999,0.7032612500000001,-0.003764665416666665,17.718895833333335,0.038565072581770776,0.19495520229430047,0.02847278845328687,0.0012746199734234365,0.00243584515324375,-0.0007129722444178346,0.012813780815918108
3.988988988988989,0.9875152083333333,0.7035149999999998,-0.003801898333333333,17.719000000000005,0.038573936441666956,0.194589295569063,0.028419072858289745,0.001237555166391665,0.002450461003752084,-0.0007235373457273708,0.012247333333164079
3.993993993993994,0.9875245833333332,0.7037679166666666,-0.0038390685416666687,17.719125000000002,0.03858426113732638,0.19422317821939897,0.028365377993925984,0.0012004763049259554,0.0024650675495546,-0.0007341586560532028,0.011359234374992866
3.998998998998999,0.987534375,0.7040206250000001,-0.003876280833333332,17.719145833333332,0.03859350124127603,0.19385830778023444,0.028311620617187862,0.0011633952757921864,0.0024796899840732562,-0.0007447670435384642,0.013329270399367488
4.004004004004004,0.9875447916666666,0.7042743750000001,-0.003913578125000001,17.719166666666666,0.03860343805169253,0.1934923922395928,0.028257821615444316,0.001126379287998047,0.0024943004678080857,-0.0007553379432190855,0.01634097222222408
4.009009009009009,0.9875541666666665,0.7045281250000001,-0.0039507652083333325,17.71925,0.0386109544173176,0.19312647478760192,0.02820416820831868,0.0010893964545423166,0.002508942050128451,-0.0007659878257569603,0.01630443750008226
4.014014014014014,0.98756375,0.7047816666666669,-0.0039879187500000005,17.719416666666667,0.03861926066388871,0.19276117983737676,0.02815041091030702,0.001052317189822918,0.0025235172986899307,-0.0007765658951039862,0.013731326388835896
4.019019019019019,0.9875739583333331,0.7050347916666667,-0.004025183000000001,17.719500000000004,0.03862802587287323,0.1923962979018165,0.02809669502602791,0.0010154560578252102,0.0025381397509881085,-0.0007871235117028197,0.013486416666523837
4.024024024024024,0.9875845833333337,0.705288125,-0.0040623815833333325,17.719583333333336,0.03863657740065107,0.1920309970558715,0.02804289592951727,0.0009784849899436973,0.0025527276609785157,-0.0007978243181342925,0.013658159722126584
4.029029029029029,0.9875939583333334,0.70554125,-0.004099599958333334,17.719666666666665,0.03864550288177043,0.19166527661351496,0.027989179981669336,0.0009415352541024486,0.002567345010491147,-0.0008083790205717806,0.014246555555587292
4.034034034034034,0.9876035416666665,0.7057947916666666,-0.004136780270833334,17.7198125,0.03865329538954004,0.1912987203823242,0.02793533923860683,0.0009045336360902555,0.0025819136370993914,-0.0008189999877970075,0.012203298177098532
4.039039039039039,0.9876139583333332,0.7060483333333334,-0.004174018958333332,17.719875,0.038661375997222136,0.19093299423240212,0.027881623282191303,0.000867698274666318,0.002596525740092709,-0.0008296147471902642,0.013321651041678706
4.044044044044044,0.9876239583333333,0.7063012500000001,-0.004211176666666666,17.71997916666667,0.03867062758177059,0.19056768265774882,0.027827928138489166,0.0008307553019708323,0.0026111189480309905,-0.0008401707458593649,0.012754999565856906
4.049049049049049,0.9876339583333332,0.7065556250000001,-0.004248444791666668,17.72004166666667,0.03867602378085899,0.19020278405018548,0.027774191328207295,0.0007939570233873707,0.002625721599937762,-0.0008507868417639937,0.014081664930358784
4.054054054054054,0.9876437500000002,0.7068079166666666,-0.004285643333333332,17.720145833333337,0.038685277270659735,0.18983704992788616,0.027720475290537637,0.0007571091776763881,0.002640315087874827,-0.0008614090365778233,0.013306645399154604
4.059059059059059,0.9876537500000001,0.7070612499999999,-0.0043228846874999996,17.72020833333334,0.038693347081771245,0.18947214600131193,0.027666634379050817,0.0007203107090829417,0.002654883125229688,-0.0008719685533257132,0.015258289930329738
4.064064064064064,0.9876635416666666,0.7072987500000001,-0.004344647479166667,17.720229166666673,0.038685769915104085,0.18919695737161513,0.02764574109856201,0.0007582741478719028,0.0026631726253220312,-0.0008797299239062204,0.015561614149021352
4.069069069069069,0.9876733333333334,0.7075304166666667,-0.004360932083333334,17.720250000000004,0.03867341782482625,0.1889563989380312,0.027636474777351774,0.0008226350106425358,0.0026692395115774335,-0.0008865499927739936,0.016281604166465513
4.074074074074074,0.9876839583333332,0.7077629166666665,-0.004377293750000001,17.720270833333338,0.03866040379149338,0.18871417263275955,0.02762720783394693,0.0008869741082734375,0.002675355060745399,-0.000893312721620649,0.016584926649102272
4.079079079079079,0.9876954166666665,0.7079954166666665,-0.004393661874999999,17.72029166666667,0.038646656645659916,0.1884719457353282,0.027617857260618547,0.0009513283032164038,0.0026814257956129326,-0.0009000296757193084,0.01667991493025056
4.084084084084084,0.9877049999999999,0.7082268749999999,-0.004409941458333333,17.72033333333334,0.03863386019440118,0.1882301357496674,0.027608610129235253,0.00101563218296836,0.0026875407181630195,-0.0009068391119763794,0.017286555555301675
4.089089089089089,0.987714375,0.7084585416666668,-0.004426341875,17.72039583333334,0.03862128640620632,0.18798832416427225,0.027599341706936214,0.001080061584680598,0.0026936501302530814,-0.0009136469284999149,0.016321509982390126
4.094094094094094,0.9877249999999999,0.7086914583333334,-0.004442642500000002,17.720437500000006,0.038606833552039976,0.18774713792761716,0.02758994797603777,0.001144390083845313,0.0026997236463341145,-0.0009204092083272976,0.015678141926798617
4.099099099099099,0.9877350000000006,0.7089235416666669,-0.004458918083333334,17.720541666666673,0.038592828737456175,0.18750449304952613,0.027580636836366825,0.0012087111454715464,0.002705845080336329,-0.000927215976974499,0.013028039930247814
4.104104104104104,0.9877441666666664,0.7091562499999998,-0.004475301770833333,17.720562500000007,0.038578663085937714,0.18726268000739332,0.02757134592402969,0.0012731025964225246,0.002712003359752604,-0.0009339548246354358,0.013539683593478458
4.109109109109109,0.9877552083333335,0.7093883333333335,-0.004491579416666666,17.72058333333334,0.03856610919722192,0.1870217007143437,0.027561992055438113,0.0013374712030901393,0.002718141979575001,-0.0009406666262608377,0.013634659721958542
4.114114114114114,0.9877660416666666,0.7096208333333331,-0.00450794875,17.72064583333334,0.0385505645659725,0.18677988673140067,0.027552700246933567,0.0014019417235989564,0.002724275302341146,-0.0009474665349486839,0.013502916232425832
4.119119119119119,0.9877760416666668,0.7098522916666666,-0.0045242306249999985,17.720708333333338,0.03853659901558182,0.1865378646705851,0.027543407790579164,0.001466266102184765,0.0027304376357875078,-0.0009542877786876858,0.013371164930333634
4.124124124124124,0.9877870833333331,0.7100845833333332,-0.004540512291666665,17.720708333333338,0.03852238451232659,0.18629563374812916,0.0275340733349824,0.0015306709037480007,0.0027365736322894968,-0.0009610676615135922,0.014204498263723053
4.129129129129129,0.9877970833333336,0.7103164583333333,-0.004556902500000001,17.720750000000002,0.03851011235412316,0.18605465130627222,0.02752484245952394,0.0015951765947703133,0.0027427373565598514,-0.0009678319018601768,0.012727770833237173
4.134134134134134,0.987806875,0.7105489583333334,-0.004573223958333335,17.7208125,0.03849476114474826,0.1858126272892936,0.027515423400729964,0.0016594920198187953,0.0027489301774644105,-0.0009746131747524431,0.012179339843726211
4.1391391391391394,0.9878174999999997,0.7107818750000003,-0.004587484166666667,17.720833333333335,0.03848329283815055,0.18556228832235394,0.027501074299505063,0.001720064972516148,0.0027547656351833323,-0.0009817419636364668,0.012690972222173968
4.1441441441441444,0.9878277083333337,0.7110239583333334,-0.0045852808333333335,17.72091666666667,0.0384897223426649,0.1852427251996795,0.027447161678600875,0.0017501047365199652,0.002757954083828342,-0.0009920457534784986,0.013695826388754995
4.1491491491491495,0.9878389583333336,0.7112652083333332,-0.004583054791666667,17.721020833333334,0.03849742841454018,0.18492357894210992,0.027393103086788696,0.0017800434628645393,0.0027611627627600263,-0.0010021997388921227,0.013753957899268698
4.1541541541541545,0.9878495833333331,0.7115077083333331,-0.004580833541666667,17.721166666666665,0.03850323931558197,0.1846048492973969,0.027339044527027172,0.0018100237921543825,0.002764373818274649,-0.0010124578873288053,0.010460305555625382
4.1591591591591595,0.9878618750000001,0.7117497916666666,-0.004578620416666667,17.721229166666664,0.03851119239579004,0.1842852862350801,0.02728506942581207,0.001839956502683246,0.0027675588793257258,-0.0010227429957041059,0.01157848914948545
4.1641641641641645,0.9878720833333331,0.7119906249999999,-0.004576369791666667,17.72133333333333,0.03851747491210955,0.18396614017286328,0.027231010921886192,0.0018699232215332034,0.002770748428546875,-0.0010329760050609286,0.012053222222448312
4.1691691691691695,0.9878837499999998,0.7122329166666667,-0.004574192708333335,17.721416666666666,0.03852468908315976,0.18364657676106705,0.02717697324235846,0.0018998974265516512,0.002773935840729081,-0.0010431883626187551,0.012224659722278375
4.1741741741741745,0.987894583333333,0.7124739583333332,-0.004571972083333335,17.7215,0.038531483696832014,0.18332701373793592,0.027122873016356807,0.0019298192976019968,0.002777141870925563,-0.0010534196455125912,0.011771083333428578
4.1791791791791795,0.9879058333333335,0.7127162500000002,-0.0045697674999999995,17.721625,0.0385376303192706,0.18300765889166257,0.027068939576268193,0.001959821680971874,0.0027803201812367445,-0.0010636699735258267,0.01067402604178369
4.1841841841841845,0.9879158333333332,0.7129577083333332,-0.004567469479166667,17.721687499999998,0.038543597794748474,0.18268830488922358,0.02701492279989445,0.001989702781082442,0.0027834996343528424,-0.0010738993063393837,0.012417152343857651
4.1891891891891895,0.9879281249999998,0.713199375,-0.004565290124999999,17.721749999999997,0.03855040149960931,0.18236957479274124,0.02696090582513573,0.002019739001343672,0.002786716178922343,-0.0010841561886473187,0.013535270833529012
4.1941941941941945,0.9879387500000001,0.7134410416666666,-0.004563115,17.721812499999995,0.03855583839891519,0.1820508446481634,0.026906826376291458,0.002049758748011459,0.0027899171114508414,-0.0010943526146746678,0.014653381510697727
4.1991991991991995,0.9879491666666667,0.7136829166666666,-0.004560841666666666,17.7219375,0.03856252779149316,0.18173169872329167,0.026852851318502916,0.0020796183664548596,0.0027930921852022577,-0.0011046256908407472,0.012722912760523286
4.2042042042042045,0.9879608333333333,0.7139243749999999,-0.0045586331249999985,17.722125,0.03856802844752594,0.18141130219736495,0.026798792864992437,0.0021095588879532544,0.0027962599487375266,-0.0011148302160993429,0.008785484375096075
4.2092092092092095,0.9879718750000004,0.7141674999999998,-0.004556460000000001,17.72225,0.03857290694375026,0.18109257200560175,0.026744734243621768,0.0021395521053833334,0.0027994764865811993,-0.0011251037550068215,0.00893827083331189
4.2142142142142145,0.9879835416666669,0.7144095833333334,-0.004554234645833334,17.722291666666667,0.038577280574826456,0.180773217280124,0.02669071735324061,0.0021695378340653567,0.0028026682738072485,-0.0011353292098405898,0.009544748263863312
4.2192192192192195,0.9879937499999998,0.7146431249999999,-0.004554133083333333,17.722375,0.03857562055690089,0.18047530153852595,0.02664351013457669,0.0022071503150058857,0.002805823134862587,-0.0011456486793602525,0.01013269270828232
4.2242242242242245,0.9880033333333333,0.7148414583333333,-0.004565841458333333,17.722375000000003,0.03852023111453984,0.18029081975844405,0.026632932727824736,0.0022865213082604594,0.0028088812994803026,-0.0011564744547152717,0.012216026041528494
4.2292292292292295,0.9880122916666666,0.7150402083333334,-0.004577470625000001,17.7224375,0.038464792133290016,0.18010571342934395,0.026622397296667568,0.0023658703410063815,0.002811886296743624,-0.0011672891501928854,0.011250725260310901
4.2342342342342345,0.9880216666666666,0.7152379166666667,-0.004589116458333334,17.7224375,0.0384103475623262,0.1799208150101318,0.026611861621274362,0.0024452200949990456,0.0028149336150213285,-0.0011780961071834446,0.012709058593657119
4.2392392392392395,0.98803125,0.7154362500000001,-0.004600768541666665,17.72247916666667,0.03835430551927055,0.17973758292882605,0.026601284292593046,0.002524571592567968,0.002817961352006849,-0.0011889300748345736,0.012065520399175966
4.2442442442442445,0.9880416666666668,0.7156335416666667,-0.004612431041666667,17.722520833333334,0.038299467374956264,0.17955393381321924,0.026590811180479953,0.002603945153707857,0.002820989783231238,-0.001199741124155015,0.012463645399293455
4.2492492492492495,0.9880504166666665,0.7158318750000002,-0.004624020625,17.722541666666668,0.03824410173398407,0.17936903509992624,0.0265802338160171,0.0026833092706990895,0.0028240178452494154,-0.0012105448861809594,0.012766873263842626
4.2542542542542545,0.9880593750000003,0.7160293750000001,-0.004635656041666666,17.722604166666667,0.0381894341371094,0.17918496902639672,0.026569718908001586,0.0027626715232295564,0.00282706318838112,-0.0012213794703816914,0.01221821831586567
4.2592592592592595,0.9880697916666663,0.7162279166666664,-0.004647308125,17.722645833333335,0.038134029720659934,0.17899944419385797,0.02655920387850439,0.0028420780248101553,0.0028301162460856156,-0.0012321894901027028,0.01178299956580986
4.2642642642642645,0.9880785416666668,0.7164258333333334,-0.004658963541666667,17.72275,0.038078608665972014,0.1788157940587174,0.02654856402745801,0.0029214887336414925,0.0028331404295702765,-0.0012429806178651537,0.009549104166524103
4.2692692692692695,0.9880875000000001,0.7166239583333334,-0.004670596875,17.72275,0.038023227342665056,0.17863131052483125,0.02653800728641819,0.0030008239745084636,0.002836192596000455,-0.0012537947184935387,0.011215770833189254
4.2742742742742745,0.9880970833333333,0.7168210416666668,-0.004682253125000002,17.72279166666667,0.03796780255724819,0.17844703483900679,0.02652749227025292,0.0030801888124095084,0.0028392476823887506,-0.0012646963542558727,0.010780539930408395
4.2792792792792795,0.9881064583333335,0.7170185416666667,-0.004693907291666666,17.722875000000002,0.03791378590620653,0.1782627589010039,0.026517019004890213,0.0031596750193226986,0.0028422650530918496,-0.0012754462775799993,0.009493401041595462
4.2842842842842845,0.9881152083333333,0.7172164583333336,-0.004705596874999998,17.722895833333336,0.037857426895789525,0.17807827402471657,0.026506462181908167,0.0032390827750319014,0.0028453333823980163,-0.0012863063766149487,0.011046614149165634
4.2892892892892895,0.9881249999999998,0.7174152083333332,-0.004717230208333333,17.72297916666667,0.037802085518706896,0.17789253940582825,0.02649578048433463,0.00331845269266775,0.002848372457492973,-0.0012971229379201673,0.008717791232527361
4.2942942942942945,0.988135208333333,0.7176135416666667,-0.004728823958333333,17.723000000000003,0.0377445548166232,0.1777093048906378,0.026485286303135635,0.003397911525324436,0.0028514002600044273,-0.0013079350782044595,0.009437666666599398
4.2992992992992995,0.9881437500000004,0.7178114583333333,-0.004740498958333333,17.723145833333334,0.03768816861870672,0.1775248193362927,0.026474729319433597,0.0034772853038422297,0.0028544849085286456,-0.0013187250790452465,0.005518437065973103
4.3043043043043046,0.9881541666666664,0.7180072916666669,-0.004741734166666667,17.723229166666666,0.0376869874468313,0.1772373076237594,0.026458444571310986,0.0034059888734782997,0.0028504468156825753,-0.0013255569828193416,0.006314572482665426
4.3093093093093096,0.9881649999999998,0.7182029166666667,-0.004741338749999999,17.72325,0.03769352882482635,0.1769321030401911,0.026441142382368034,0.0033100547774880217,0.002845275014811406,-0.0013316807795132766,0.008492770833299801
4.314314314314315,0.9881745833333331,0.7183991666666668,-0.004740951520833332,17.723312500000002,0.037699512332638796,0.1766275233786771,0.02642386110096234,0.0032141293717737325,0.002840086345108074,-0.0013378022036241,0.010027360676986063
4.31931931931932,0.9881839583333335,0.7185960416666668,-0.004740576729166666,17.723333333333333,0.03770514556766469,0.17632315193227482,0.026406684001817997,0.0031182178957129465,0.0028349014070711723,-0.0013439882060161965,0.011372222222291839
4.324324324324325,0.9881935416666668,0.7187912499999999,-0.004740112291666667,17.723479166666664,0.0377114305901044,0.17601857300212906,0.026389381801724,0.0030222858226007796,0.0028297148278802857,-0.0013501126694775896,0.009952895399464978
4.32932932932933,0.9882037499999998,0.7189868750000002,-0.004739733541666667,17.72358333333333,0.037718290244400765,0.17571336825928735,0.026372121247199655,0.0029264068741222653,0.002824546727697245,-0.0013562787793307948,0.009802159722482884
4.334334334334335,0.9882143749999996,0.7191822916666668,-0.004739314999999999,17.723687499999997,0.037724331353081175,0.1754083722266641,0.026354839830925837,0.0028304707767968767,0.0028193657170691193,-0.0013624094112155679,0.008818069010601448
4.33933933933934,0.98822375,0.7193785416666665,-0.004738888124999999,17.72377083333333,0.03772972212287373,0.17510441793933879,0.026337620986959562,0.0027345049701506504,0.0028141765218571875,-0.0013685459716610757,0.009614114149428588
4.344344344344345,0.9882343749999999,0.719575625,-0.004738490624999999,17.72389583333333,0.03773446157252591,0.17479963003993013,0.02632027694285573,0.0026385936655410167,0.00280902226188168,-0.0013747163531710482,0.008099822482733998
4.34934934934935,0.988244166666667,0.7197706249999999,-0.004738105833333336,17.723979166666663,0.0377410807204428,0.17449421701977882,0.026303141567809107,0.00254275189697448,0.002803799023143971,-0.001380869692308645,0.008270832899484049
4.354354354354355,0.9882545833333335,0.7199672916666667,-0.004737713541666667,17.724062499999995,0.037746057263498,0.17418942907039714,0.02628575591798313,0.0024467945581195753,0.0027986249168251384,-0.0013870193636887737,0.009066829427240464
4.35935935935936,0.988264375,0.7201629166666664,-0.004737254583333334,17.72416666666666,0.037751623458159966,0.1738854750856793,0.026268474608447882,0.002350846827725867,0.0027934100238053558,-0.0013931578515384568,0.00849930555574474
4.364364364364365,0.9882749999999999,0.7203591666666668,-0.004736862291666668,17.724249999999994,0.037757045999305294,0.17357985380229646,0.02625123470426453,0.0022549480272064243,0.002788246651323611,-0.0013993178081799847,0.008461937500158001
4.36936936936937,0.9882847916666667,0.7205556249999999,-0.004736460416666666,17.724312499999996,0.037760632947526185,0.1732752742760547,0.026233890759738636,0.002158957529152342,0.002783051092656823,-0.0014054546690909031,0.010204735677177723
4.374374374374375,0.9882939583333332,0.7207506249999999,-0.004736058333333333,17.724375,0.03776832822877618,0.17297006975146328,0.026216713587225503,0.002063130962119789,0.0027778456391166777,-0.00141157264395446,0.011114192708362225
4.37937937937938,0.9883033333333332,0.7209470833333335,-0.004735666666666665,17.724416666666663,0.03777259469982619,0.17266632346122215,0.026199411217135114,0.001967226529305556,0.00277266206767007,-0.0014177302326550555,0.012345493055647694
4.384384384384385,0.9883147916666668,0.7211435416666667,-0.004729285416666667,17.724520833333333,0.03777303397912324,0.17238242552611438,0.026186821691325617,0.0018922092599275165,0.002767888346110253,-0.0014241443701146718,0.011777895399291083
4.38938938938939,0.9883245833333335,0.7213427083333332,-0.004701320833333333,17.724562499999998,0.03775573880099814,0.17217081424908867,0.02619070619982857,0.0018917612526605906,0.002764621519044401,-0.0014315301779611624,0.013634183593808302
4.394394394394395,0.9883329166666667,0.7215424999999999,-0.004673425000000001,17.724604166666662,0.03773600402708366,0.1719596174321027,0.026194778078179742,0.0018914358830625,0.002761357858812968,-0.0014389038557978387,0.014240468316131683
4.3993993993994,0.9883425000000003,0.721742083333333,-0.004645520833333333,17.724687499999998,0.03771753181232684,0.17174946080285372,0.02619870425229293,0.0018910153844184001,0.0027580399894249993,-0.0014463028634312495,0.01316136067714524
4.404404404404405,0.9883522916666664,0.7219408333333331,-0.004617647916666667,17.724770833333334,0.037699141499305866,0.17153805232771765,0.02620275504534077,0.001890712751664931,0.0027547766197431947,-0.001453670997705226,0.012915572482597781
4.40940940940941,0.9883608333333335,0.7221418749999998,-0.004589766666666667,17.72489583333333,0.03767757070481792,0.17132789237527885,0.02620663915189731,0.0018902952064791655,0.002751483970063125,-0.0014610546347708561,0.00994269748264287
4.414414414414415,0.9883695833333332,0.7223412499999998,-0.004561775,17.724999999999998,0.037659576881770906,0.17111752354218274,0.026210606528537374,0.0018898684640520822,0.0027481923366294275,-0.0014684690403168699,0.00895833333339624
4.41941941941942,0.9883799999999999,0.7225404166666666,-0.004533939583333334,17.725083333333327,0.03764034628315982,0.170905901725188,0.026214511109442704,0.0018894906373498267,0.002744922133278456,-0.0014758491768896269,0.0085041597224631
4.424424424424425,0.98838875,0.7227402083333332,-0.0045060625000000005,17.72510416666666,0.037620966258290034,0.17069511206741278,0.026218499064633603,0.0018891038000130207,0.002741626361751119,-0.0014832396812175025,0.01068228081618372
4.42942942942943,0.9883983333333334,0.7229395833333331,-0.0044781645833333345,17.725124999999995,0.03760252551649368,0.17048390437529792,0.02622254944223216,0.001888690771306425,0.0027383161757790356,-0.001490638648609129,0.011610401041821206
4.434434434434435,0.9884089583333332,0.7231395833333334,-0.004450237499999999,17.725166666666663,0.037582476349826366,0.17027373705286028,0.02622647456062542,0.001888239974817708,0.002735028505675999,-0.0014980343960008268,0.012424972222333963
4.43943943943944,0.9884183333333335,0.723339375,-0.004422352083333334,17.725208333333327,0.03756223190794272,0.17006315113538434,0.026230441257991406,0.0018877801419882815,0.0027317400962436466,-0.0015053970732579567,0.013447873264112786
4.444444444444445,0.9884268749999999,0.7235391666666665,-0.004394466666666666,17.725249999999992,0.03754336596597241,0.16985235532938223,0.026234324688066583,0.001887298749944445,0.002728413280151528,-0.0015128141327066778,0.014054104166973502
4.44944944944945,0.9884362499999999,0.723738333333333,-0.004366518749999999,17.725270833333326,0.03752407486388931,0.16964093351400591,0.026238312027687474,0.001886827002593749,0.0027251071051476,-0.0015201991551835898,0.015607218316233684
4.454454454454455,0.9884464583333332,0.7239372916666668,-0.0043386270833333344,17.725374999999996,0.037504172734331376,0.1694303429816984,0.026242236789938294,0.0018862756069266487,0.0027217889409907855,-0.0015275738320795504,0.014414442708471142
4.45945945945946,0.988455416666667,0.7241366666666668,-0.00431075625,17.725458333333325,0.03748504632222205,0.16921975071388637,0.02624620303892746,0.0018858341616875014,0.002718495699716458,-0.0015349805021090714,0.014168539930835777
4.464464464464465,0.9884647916666663,0.724335625,-0.004282868750000001,17.725520833333324,0.03746644402252586,0.16900957370193692,0.026250252599389835,0.0018853864961575523,0.0027151689822289713,-0.0015423707900077857,0.013619520399629437
4.46946946946947,0.9884739583333335,0.7245352083333333,-0.004255475000000001,17.725541666666658,0.03744269021870672,0.16880355759919105,0.026250462315131895,0.0018874637573489592,0.002710673573737045,-0.0015499212784269609,0.015589289930801442
4.474474474474475,0.9884827083333331,0.7247289583333334,-0.004229777083333333,17.72568749999999,0.037416686953081535,0.1686160673191587,0.02623771270685844,0.0018988142312530395,0.0027020978431207465,-0.0015579085405033474,0.013127652344110174
4.47947947947948,0.9884908333333335,0.7249233333333334,-0.004204145833333333,17.725791666666662,0.037390535788888846,0.16842774182447878,0.026225025750654985,0.0019102146613194447,0.002693494617581737,-0.001565941599183029,0.012976456597357355
4.484484484484485,0.9884999999999997,0.7251162499999998,-0.004178493749999999,17.725916666666667,0.03736496565260461,0.16824024852331454,0.02621242208719474,0.0019214645519817707,0.0026849002778477874,-0.0015739080036788885,0.011044993055577379
4.48948948948949,0.9885075000000002,0.7253110416666667,-0.004152783333333332,17.726020833333333,0.037337017836414854,0.16805212939058636,0.026199609860362752,0.0019327054386493047,0.002676351123952027,-0.0015819183060887475,0.010893749565980215
4.494494494494495,0.9885168750000001,0.7255056249999999,-0.004127122916666667,17.72610416666667,0.03731096309335935,0.1678644251897641,0.026186922926189113,0.0019439821411080735,0.0026677501604177077,-0.0015899450553218434,0.011481072482524723
4.4994994994995,0.9885250000000001,0.7257002083333332,-0.004101468749999999,17.7261875,0.03728337429162343,0.16767651128742614,0.02617429839958694,0.0019553221430143233,0.002659165979331293,-0.0015979365072845769,0.011443381510389372
4.504504504504505,0.9885337499999999,0.7258935416666668,-0.004075816666666667,17.726333333333333,0.037257732833289814,0.16748963771849973,0.026161548755997816,0.00196655691201736,0.0026505963440242196,-0.0016059426786056872,0.00898155555557878
4.50950950950951,0.9885425,0.7260877083333335,-0.004050127083333333,17.726375,0.03723122314058147,0.16730151313727556,0.02614894478056873,0.0019778058257296006,0.0026420661178741325,-0.0016139572933110333,0.011462692708334998
4.514514514514515,0.9885508333333334,0.7262820833333334,-0.0040244729166666665,17.726416666666665,0.03720412709565957,0.16711442861774298,0.026136195335603074,0.0019890859075685752,0.0026334634796922923,-0.0016219361750935957,0.012902159722329998
4.51951951951952,0.9885589583333333,0.726475625,-0.003998820833333334,17.726541666666666,0.03717795794752632,0.1669260927652762,0.02612346656590507,0.0020003250308255212,0.002624882599230104,-0.0016299381516190088,0.010970539930553969
4.524524524524525,0.9885677083333332,0.7266697916666667,-0.003973122916666666,17.726645833333333,0.03715018054579,0.1667387976276224,0.026110800311986735,0.00201156923545356,0.0026163127522479176,-0.0016379858633841968,0.009777499565984726
4.52952952952953,0.9885766666666665,0.7268641666666666,-0.003947387499999999,17.726729166666665,0.03712223321597219,0.16655129313192488,0.02609811329296983,0.002022689525697916,0.0026077130911298617,-0.0016459709385870942,0.01140638498276303
4.534534534534535,0.9885854166666667,0.727058125,-0.003921708333333333,17.726875,0.03709627453815101,0.16636316187041486,0.026085363669011728,0.0020338890742968734,0.002599151872675,-0.001653989568798334,0.008944401041730998
4.53953953953954,0.9885933333333333,0.7272522916666668,-0.0038960333333333333,17.726937500000002,0.03706847926558121,0.16617565425759886,0.026072780795434,0.00204513042007639,0.0025905664089013007,-0.0016619820842979582,0.010270204427115459
4.544544544544545,0.9886016666666665,0.7274458333333333,-0.0038704374999999993,17.72704166666667,0.03704235123263888,0.16598856138022527,0.026060072838098858,0.002056291965885417,0.0025819916109809035,-0.0016700154665735673,0.008660414930545812
4.54954954954955,0.9886102083333337,0.72764125,-0.0038447166666666665,17.727062500000006,0.03701279463177065,0.16580042648708637,0.026047344084533568,0.0020674411078958344,0.002573424037513282,-0.0016779735793244475,0.011880121093554408
4.554554554554555,0.9886185416666669,0.7278341666666668,-0.0038190624999999995,17.727187500000003,0.03698659249930525,0.16561228976162112,0.02603461537999099,0.00207861813046875,0.002564838932969081,-0.001685991982972649,0.009948339843674603
4.55955955955956,0.9886260416666665,0.7280274999999997,-0.003809933333333333,17.727270833333336,0.03698804257708399,0.16534110940799554,0.025992137888216738,0.002124698114833331,0.0025524979513464564,-0.0016941214376078725,0.010327134982560437
4.564564564564565,0.9886339583333333,0.7282202083333332,-0.0038031977083333324,17.727375000000002,0.036994286508290064,0.16505824402052469,0.02594503052615424,0.002175933760828689,0.00253959349043905,-0.0017022304293579952,0.009550609374969099
4.56956956956957,0.98864125,0.7284133333333332,-0.003796484166666667,17.727500000000003,0.03699755748888878,0.1647745450413056,0.02589802426707381,0.002227228228455557,0.0025267008033527773,-0.0017103483864888463,0.007410416666573383
4.574574574574575,0.9886481249999998,0.7286060416666668,-0.003789824583333332,17.72760416666667,0.03700469438016463,0.16449063722962753,0.025851015087517616,0.00227841200494019,0.0025137752538822475,-0.0017184837526466894,0.005800509982577751
4.57957957957958,0.9886549999999995,0.7287989583333331,-0.003783025624999999,17.727645833333337,0.03700999499891533,0.1642081887171206,0.025803961176604936,0.0023296632598483052,0.002500838939216145,-0.0017265923880358499,0.008489874565896116
4.584584584584585,0.9886620833333338,0.7289916666666668,-0.003776347291666666,17.727645833333337,0.03701573326388874,0.16392428086779942,0.025756987636943382,0.002380907372730902,0.002487894945696181,-0.0017347348395970548,0.010573207899255976
4.58958958958959,0.9886702083333332,0.7291841666666664,-0.0037697337499999987,17.727729166666673,0.03702107608263927,0.16364099744078744,0.025709886209699852,0.0024322078713822875,0.0024749032715928824,-0.0017428590387866206,0.01032692664921342
4.594594594594595,0.9886768749999999,0.7293775,-0.003762953333333333,17.727770833333338,0.03702596249375001,0.16335646518221117,0.0256628858686447,0.0024833893282166677,0.0024619180765736463,-0.001750998162568375,0.010932947482558575
4.5995995995996,0.9886843750000001,0.7295697916666666,-0.003756283541666666,17.727812500000002,0.037031252420790084,0.1630729736672879,0.025615820108927018,0.002534590855101346,0.0024488985780575082,-0.001759108930116479,0.012788964843707618
4.604604604604605,0.9886918750000003,0.7297627083333333,-0.003749573958333332,17.727875,0.03703722285933164,0.16278989902846436,0.025568772039724616,0.0025857693302628023,0.0024358908431305554,-0.0017672242885505146,0.01390631770834716
4.60960960960961,0.9886975000000001,0.7299558333333334,-0.003742822708333334,17.728083333333338,0.037041356382638946,0.16250619961150736,0.02552170027170758,0.0026370196440803823,0.002422854551760001,-0.0017753568173433554,0.008602993055433217
4.614614614614615,0.9887058333333333,0.73014875,-0.0037361633333333325,17.728166666666674,0.037046136206770774,0.16222249941688,0.025474667081735812,0.002688290195962501,0.0024098089158850265,-0.0017834669911468693,0.008356638888699308
4.61961961961962,0.9887129166666669,0.7303416666666669,-0.003729520416666667,17.72827083333334,0.03705104993055508,0.161938799010795,0.025427630931218942,0.0027395699903090304,0.0023967473128893163,-0.0017916193235889574,0.007163259982348791
4.624624624624625,0.9887199999999998,0.7305333333333333,-0.0037227756249999995,17.72833333333334,0.03705750722222223,0.16165593260831254,0.025380633393029005,0.002790760228249999,0.002383688789552777,-0.0017997452351208659,0.008072222222097025
4.62962962962963,0.9887281250000001,0.7307266666666665,-0.003716047291666666,17.728395833333337,0.037061663622222296,0.1613724409925261,0.025333528770978466,0.002842009642281944,0.002370587821870319,-0.0018078734571348096,0.007939509982520576
4.634634634634635,0.9887341666666667,0.7309191666666668,-0.0037093608333333317,17.728437500000005,0.037066755132638796,0.16108915730887483,0.025286421145709437,0.002893185845832637,0.00235746944025875,-0.0018160045522810544,0.009587141926942877
4.63963963963964,0.9887412499999998,0.731111875,-0.0037026804166666676,17.728520833333338,0.03707146790065119,0.16080587349106532,0.025239456281448542,0.0029443440386216165,0.0023443600775309116,-0.0018241275330772788,0.009340728732524894
4.644644644644645,0.9887491666666669,0.7313004166666669,-0.0036914245833333335,17.728625000000005,0.037063242249826156,0.1605501233845456,0.025205921155432617,0.0029842453358852436,0.002330641466308239,-0.0018309978278025268,0.00835560937491664
4.64964964964965,0.9887535416666667,0.731460625,-0.0036539414583333352,17.728645833333335,0.036979520741276195,0.16046269037848573,0.025251835265203786,0.002958753052825913,0.0023134616936016923,-0.001830644391646515,0.008241916232634594
4.654654654654655,0.9887593750000002,0.7316210416666667,-0.003616310208333334,17.72866666666667,0.03689710972391502,0.1603750473004771,0.025297706556708655,0.0029330828082773015,0.00229623252683915,-0.001830270411449627,0.009169888888891364
4.65965965965966,0.9887645833333331,0.7317808333333331,-0.0035787416666666675,17.728687500000003,0.036815561965972465,0.16028885927474995,0.025343576463769665,0.002907377684118054,0.0022790597763168393,-0.0018298987909488626,0.0094728606770218
4.664664664664665,0.9887704166666665,0.7319410416666666,-0.003541116875,17.728687500000003,0.03673210319058151,0.16020162715794428,0.025389382614893204,0.002881641065817579,0.0022618482553232633,-0.0018295391947797306,0.010097860676978598
4.66966966966967,0.9887752083333338,0.7321018750000001,-0.003503546249999999,17.728708333333334,0.03664830295481758,0.16011397516367418,0.025435250012402818,0.0028559967371075516,0.00224463953282487,-0.0018291713256799234,0.012067498263888865
4.674674674674675,0.9887812499999997,0.7322616666666667,-0.0034659985416666678,17.728729166666668,0.0365663931972221,0.16002694518744248,0.025481095354928672,0.002830320160451738,0.002227405304221528,-0.0018288092602539905,0.012162134982645512
4.67967967967968,0.9887864583333333,0.7324220833333333,-0.0034284550000000017,17.72875,0.03648247517899306,0.159939495696313,0.025527001863921088,0.002804693028714584,0.0022101904875872396,-0.001828457536045871,0.012673437499984175
4.684684684684685,0.9887912500000003,0.7325812500000003,-0.0033908468750000003,17.728791666666666,0.03640117048177027,0.15985246049080365,0.02557290718680558,0.0027789002172460965,0.002192937110252604,-0.0018280889646754938,0.011821039930623556
4.68968968968969,0.9887977083333334,0.7327422916666667,-0.003353255416666666,17.7288125,0.03631665066974843,0.15976542234477728,0.025618665368737772,0.002753174350218663,0.0021756957888051653,-0.001827734874854178,0.013165673177070403
4.694694694694695,0.9888027083333332,0.7329029166666668,-0.0033157137500000006,17.728854166666665,0.036233106408159466,0.1596771310423281,0.025664589018039117,0.002727475653206771,0.002158417916365105,-0.0018273844870892795,0.012729937066012553
4.6996996996997,0.9888066666666667,0.7330629166666668,-0.003278120208333332,17.728895833333336,0.03615021854149292,0.15959008726123305,0.025710344685667175,0.0027016619027714415,0.002141152264081337,-0.0018270318605098689,0.012294197482503932
4.704704704704705,0.9888133333333338,0.7332222916666667,-0.0032405183541666656,17.728958333333335,0.03606798766974817,0.15950345737412966,0.025756265751172326,0.0026759319604966448,0.002123878929180729,-0.0018266748764638003,0.011119748263809015
4.70970970970971,0.9888189583333337,0.7333822916666669,-0.003202987291666667,17.729020833333333,0.03598499760308138,0.15941494920574276,0.02580214389381104,0.002650158535141712,0.0021065940797135425,-0.001826328582720089,0.010361957899363006
4.714714714714715,0.988824583333333,0.7335433333333331,-0.003165458312499998,17.729041666666667,0.03590126145555583,0.15932872987367183,0.025847874987656064,0.0026243779254122887,0.002089298003711805,-0.0018259815891694061,0.010873248263862934
4.71971971971972,0.9888295833333335,0.7337037500000001,-0.003127870979166666,17.72908333333333,0.03581651556927068,0.15924021642313765,0.02589377135793309,0.002598536083597422,0.0020720259882950516,-0.0018256366705973997,0.01043749305563324
4.724724724724725,0.9888345833333335,0.7338641666666667,-0.0030902628333333328,17.72908333333333,0.03573275988263913,0.15915357527562088,0.025939666545882468,0.002572735867298472,0.002054721165273785,-0.0018253018085112398,0.011479159722284749
4.72972972972973,0.9888395833333335,0.7340235416666667,-0.0030526359374999992,17.729104166666666,0.03565131527912313,0.1590663064138331,0.025985477173118127,0.002546827475596028,0.0020373995511686633,-0.0018249604191390217,0.0132404474827581
4.734734734734735,0.9888452083333333,0.7341847916666665,-0.003017457383333332,17.729125,0.03557019168537345,0.1589750616176064,0.026028993409872626,0.00252231902867896,0.0020198770736696613,-0.001824521103053416,0.012918401041702054
4.73973973973974,0.9888504166666664,0.7343670833333334,-0.0030299688958333334,17.729249999999997,0.03555123691649309,0.15881936095515695,0.026025584269818224,0.002521940253957179,0.0019985612223925348,-0.0018221845425371354,0.011611104166831865
4.744744744744745,0.9888549999999999,0.7345489583333334,-0.003042399166666666,17.729354166666663,0.03553282781141476,0.1586630354739774,0.026022216811611827,0.0025215028053758685,0.00197721268977984,-0.0018198553712129792,0.010000832899493162
4.74974974974975,0.9888606249999997,0.7347297916666666,-0.0030548981250000003,17.72947916666666,0.035516091570790054,0.15850712593077917,0.02601891181224554,0.002521142371277475,0.0019558529175984067,-0.0018175104798431577,0.009526812066212642
4.754754754754755,0.9888654166666667,0.7349116666666662,-0.0030673720833333342,17.729562499999997,0.03549692553055617,0.15835017456183573,0.026015481717919245,0.002520706696715971,0.001934513605251736,-0.0018151617853096242,0.008863558593873222
4.75975975975976,0.988870625,0.7350922916666668,-0.0030797775000000007,17.729583333333327,0.0354801560655813,0.1581938483038838,0.026012259882161055,0.0025203044502984397,0.0019131818991362896,-0.001812825466610921,0.01062482638911888
4.764764764764765,0.9888754166666661,0.7352743749999998,-0.003092249375,17.729604166666665,0.03546138513502628,0.15803752132713617,0.026008808842527088,0.0025199081848805995,0.0018918447277672659,-0.0018104846690585408,0.011761093316010829
4.76976976976977,0.9888816666666665,0.7354562499999998,-0.003104767083333333,17.729666666666663,0.035442854335937524,0.15788202708802498,0.026005524458780526,0.0025195473562317694,0.0018704888804062503,-0.0018081439021845986,0.013711555555630639
4.774774774774775,0.9888854166666667,0.7356387500000002,-0.003117197291666665,17.729749999999992,0.03542312949843718,0.15772549141437814,0.026002073329954748,0.0025191765983117176,0.0018491466383768228,-0.001805800506509274,0.012839937500302767
4.77977977977978,0.9888910416666666,0.7358191666666666,-0.0031296860416666662,17.72983333333333,0.03540598729930566,0.1575685383986139,0.025998726314812697,0.0025188052667741317,0.0018277950650466832,-0.0018034659911321752,0.012593305555697043
4.784784784784785,0.988895833333333,0.7360002083333335,-0.0031421600000000015,17.729979166666663,0.035387651666623055,0.1574128351638677,0.025995462584632194,0.002518446247950001,0.001806441008552967,-0.001801121126762395,0.010130416232755124
4.78978978978979,0.9889008333333332,0.7361827083333333,-0.003154585416666666,17.73008333333333,0.03536814495099827,0.15725609025751566,0.025992157141342603,0.002518060402377169,0.0017850856680162678,-0.0017987742188505173,0.00956165972229428
4.794794794794795,0.98890625,0.7363635416666668,-0.0031670375000000008,17.730166666666662,0.035350609504123054,0.15710142820680692,0.025988747506087186,0.002517672825091146,0.0017637187126877166,-0.0017964475634412891,0.009106638889022634
4.7997997997998,0.988911041666667,0.7365452083333334,-0.003179531250000001,17.73022916666666,0.035332197747873106,0.15694468224769692,0.025985379426144813,0.0025173876736002618,0.001742378624598784,-0.001794100325407943,0.009598697482772423
4.804804804804805,0.9889152083333336,0.7367268749999999,-0.003192041666666666,17.73033333333333,0.035312886652734465,0.15678793586999826,0.02598203216252482,0.002517035798619791,0.0017210270393235674,-0.0017917635216077694,0.008821555555584837
4.80980980980981,0.9889212499999999,0.7369089583333329,-0.003204485416666666,17.730416666666663,0.03529247879474895,0.1566311896065477,0.025978705673195438,0.0025167033853901893,0.0016996824325614581,-0.0017894240667742603,0.008574826388951351
4.814814814814815,0.9889256249999999,0.7370899999999999,-0.00321696875,17.730541666666664,0.035274998566666715,0.15647465111206155,0.025975337509170603,0.002516420079270833,0.0016782915033375,-0.0017870742041123308,0.007267206597248332
4.81981981981982,0.9889312499999999,0.7372714583333332,-0.0032292916666666655,17.73064583333333,0.03525621339370655,0.15631998834199826,0.025971927617103523,0.0025159012431336778,0.0016569151021954428,-0.001784732466225547,0.005448332899334218
4.824824824824825,0.9889362500000001,0.7374539583333335,-0.003241824999999999,17.7306875,0.03523582600516473,0.15616282390400268,0.025968580129872312,0.0025156248034739572,0.0016355559141760416,-0.001782391268402042,0.006470777343793088
4.82982982982983,0.988940625,0.7376337500000001,-0.003246454166666668,17.73070833333333,0.03522353419427071,0.15598321053534375,0.025956248300820942,0.0024945899944947927,0.0016130445738351566,-0.0017731296184870565,0.009273664930674386
4.834834834834835,0.9889447916666665,0.7378129166666668,-0.0032448562500000003,17.730749999999997,0.0352158499998263,0.15578530424125017,0.025936787520027437,0.0024572739373098966,0.00158961318263125,-0.0017584887095604478,0.010087770833422383
4.83983983983984,0.9889475,0.7379916666666665,-0.0032433145833333336,17.73079166666666,0.03520829993055585,0.15558781424384685,0.02591736842908815,0.0024199558015451372,0.0015661678613628476,-0.0017438427592517817,0.010693539930741736
4.844844844844845,0.9889514583333333,0.7381712500000002,-0.0032417479166666663,17.73085416666666,0.035200497340104,0.15538824107044483,0.025898011803671003,0.0023827609451640623,0.0015427389183401041,-0.001729195187491503,0.011810520399535562
4.84984984984985,0.9889554166666664,0.7383497916666668,-0.003240147916666667,17.73095833333333,0.035193335145789595,0.15519075144147812,0.025878550996423194,0.002345381289240019,0.0015193166370359814,-0.0017145540662072657,0.011033248264027407
4.854854854854855,0.98895875,0.73853,-0.00323863125,17.731062499999997,0.03518364743333324,0.1549922196009599,0.025859069365805818,0.0023082346703958328,0.0014958868624000005,-0.0016999069128519576,0.008589287760571551
4.85985985985986,0.9889625000000001,0.7387081249999999,-0.003237010416666667,17.73127083333333,0.035177181058984486,0.1547938967635624,0.02583967103763667,0.0022708663121679693,0.0014724613102134112,-0.0016852672417415344,0.0049513016494984186
4.864864864864865,0.9889666666666664,0.7388870833333333,-0.0032355291666666675,17.731312499999994,0.03516983641649296,0.15459619801767835,0.025820272705689803,0.0022336469589982633,0.0014490418715676213,-0.0016706145265119076,0.00576536067728739
4.86986986986987,0.9889708333333331,0.7390660416666667,-0.0032339645833333324,17.73133333333333,0.035161386055165056,0.1543978748064071,0.025800853553029343,0.002196340486827691,0.0014256036861731774,-0.001655981702852591,0.0071098888890333
4.874874874874875,0.9889747916666668,0.7392452083333332,-0.003232410416666668,17.731354166666662,0.03515298028954028,0.15419975985623155,0.025781413548396533,0.0021590418285542543,0.001402176318291102,-0.0016413351588036491,0.008662749566042294
4.87987987987988,0.9889779166666668,0.7394249999999997,-0.0032308354166666665,17.731395833333327,0.03514441937500057,0.1540022700358438,0.025762015207588015,0.002121793811302081,0.0013787520747187503,-0.0016266942104027338,0.009893468316192866
4.884884884884885,0.9889820833333336,0.7396035416666669,-0.0032292312499999994,17.73154166666666,0.035135976154123005,0.15380248873220073,0.02574255435884697,0.002084448786027344,0.0013553246731707036,-0.0016120451139665004,0.007638456597476306
4.88988988988989,0.9889854166666668,0.7397831250000001,-0.003227687708333335,17.731562499999995,0.035128011298567574,0.1536045820320575,0.025723114302111237,0.002047159732728258,0.0013319211463037762,-0.0015974005094968845,0.009607975260621515
4.894894894894895,0.9889895833333333,0.7399616666666664,-0.00322609125,17.731624999999994,0.03512006519722266,0.15340667566858002,0.025703715936529117,0.002009925524835417,0.0013084990888163194,-0.0015827489139863954,0.010308192708635033
4.8998998998999,0.9889927083333333,0.7401408333333336,-0.0032245241666666678,17.731708333333327,0.03511092183263853,0.15320918577723194,0.025684275885987096,0.0019726561704868067,0.001285092407528646,-0.001568112359678206,0.008811248264180449
4.904904904904905,0.9889966666666666,0.7403200000000002,-0.003223033958333333,17.731749999999995,0.03510213093333292,0.15301044538543676,0.02566485668261166,0.0019353123333666672,0.001261662781833333,-0.0015534676792875054,0.009833604166942678
4.90990990990991,0.9890004166666667,0.7404989583333332,-0.003221412708333334,17.731812499999997,0.035095251040581754,0.15281212250016254,0.02564547915442158,0.0018980615048825953,0.0012382285760130212,-0.001538830783798891,0.010742131510596664
4.914914914914915,0.9890041666666668,0.7406783333333333,-0.003219795416666666,17.73189583333333,0.03508560653055548,0.1526137995841415,0.02562605994015325,0.0018607247862243064,0.0012148033888163194,-0.0015241797479766594,0.010495155816158785
4.91991991991992,0.9890085416666669,0.7408577083333334,-0.003218258333333333,17.732020833333333,0.0350761060030812,0.15241693447996665,0.025606619872748978,0.0018233862853246534,0.001191381631438498,-0.0015095319171985924,0.008562166232593427
4.924924924924925,0.9890102083333335,0.7410291666666668,-0.003226454583333335,17.732083333333332,0.035037857482638546,0.15228333999082166,0.025611396572437183,0.001837418617842016,0.0011712239712170138,-0.0014972658555607833,0.007595659722198889
4.92992992992993,0.9890122916666669,0.7411995833333332,-0.0032391904166666663,17.732145833333334,0.03498317766649317,0.15218096597877795,0.025627322921443547,0.0018751595038373255,0.0011525409118792879,-0.0014860843774406735,0.006629145399188019
4.934934934934935,0.9890139583333335,0.7413699999999999,-0.0032518239583333333,17.732166666666668,0.03492823143333357,0.1520792173076107,0.025643165816877242,0.001912632852989583,0.0011338720017302086,-0.00147489157682921,0.008598638888713594
4.93993993993994,0.9890166666666665,0.7415397916666667,-0.003264512916666665,17.732208333333336,0.034874154041623306,0.15197809295541692,0.02565919613053807,0.0019503349781181416,0.0011151833858285764,-0.0014637111993866516,0.008162623263729074
4.944944944944945,0.9890179166666665,0.7417089583333333,-0.0032772068750000004,17.732270833333335,0.034820529461415006,0.15187550991509843,0.02567501800594889,0.0019878784891657546,0.0010965026067817837,-0.0014525308575296634,0.007821093315897087
4.94994994994995,0.9890202083333333,0.7418791666666668,-0.0032898947916666674,17.73235416666667,0.03476613539930551,0.1517731349255931,0.025690923100447825,0.0020255085731293414,0.0010778266154430555,-0.0014413522929281354,0.006115707899084555
4.954954954954955,0.9890225,0.7420481250000001,-0.003302593125,17.732395833333335,0.03471270518398428,0.15167117621198403,0.025706890590481035,0.0020632236610441403,0.0010591542797998696,-0.0014301658724154994,0.006721343315803097
4.95995995995996,0.9890243750000001,0.7422185416666668,-0.0033152831250000004,17.732458333333334,0.03465788640620626,0.15156880056446775,0.025722837176027517,0.002100743981249611,0.0010404604619515534,-0.0014189719901310921,0.0059631232638253096
4.964964964964965,0.9890270833333333,0.7423879166666665,-0.0033279750000000004,17.732479166666668,0.03460268118732679,0.1514676745823994,0.025738721170703555,0.0021383434269687503,0.0010217581908026133,-0.0014077953283124424,0.006682603732542702
4.96996996996997,0.9890285416666668,0.7425579166666668,-0.0033406650000000013,17.732541666666666,0.03454919872899287,0.15136425662402445,0.025754542550597496,0.002176068701014585,0.0010030646893958333,-0.0013966056284192509,0.006757706597170454
4.974974974974975,0.9890308333333335,0.7427279166666665,-0.0033532737499999987,17.732562499999997,0.0344933668039934,0.1512631305551576,0.025770509661972363,0.0022136483596838534,0.0009843687965627609,-0.0013854240477608147,0.0072688502605160465
4.97997997997998,0.9890322916666667,0.742897291666667,-0.003366009375000001,17.732562499999997,0.034439447367664466,0.1511607533142208,0.025786351685962643,0.0022513202900787776,0.0009656647803063369,-0.00137424274542745,0.008102183593905465
4.984984984984985,0.9890354166666668,0.7430668750000001,-0.0033786662500000005,17.732604166666665,0.03438536927773406,0.15105941794770447,0.025802276960955738,0.0022889201803888014,0.000946944826961523,-0.001363048445038327,0.00954113498278275
4.98998998998999,0.989036875,0.7432368750000001,-0.003391356041666668,17.732666666666663,0.03433103097356749,0.15095620703753201,0.025818181290593503,0.0023266125330873707,0.0009282414070700647,-0.0013518705011792396,0.008366222222321085
4.994994994994995,0.9890391666666668,0.7434068750000001,-0.0034040314583333345,17.73270833333333,0.03427559320273388,0.150854870903164,0.02583416880646618,0.0023641964305079442,0.000909552754952331,-0.001340682279076395,0.0075134982639610826
5.0,0.9890404166666668,0.7435758333333333,-0.0034167722916666663,17.73270833333333,0.034222063415972226,0.15075270066710691,0.025849947941719856,0.002402002637419616,0.0008908351304770662,-0.001329497728990125,0.0095968315972641


==> figs/data/cyl_fk01_LO/cylinderPANS_finep1_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9941391666666662,1.1299937500000001,0.005276322916666667,17.749000000000013,0.00011829162760390588,0.0001823977081457248,2.100210027051729e-06,-7.31452521484403e-05,5.2038200416688716e-08,7.199027674513911e-08,0.0009156666665148805
-1.995995995995996,0.9941233333333329,1.130316666666667,0.00537119375,17.748583333333347,0.00011339972222090822,0.00018353090269996092,2.1331101625166365e-06,-7.278106552083708e-05,5.167121607634525e-08,7.120207956441363e-08,0.004247993055173538
-1.991991991991992,0.994108541666667,1.13064375,0.005466054166666668,17.748229166666682,0.00012596058593783432,0.00018464579351373258,2.1660203338714915e-06,-7.248289736979437e-05,5.138724736983497e-08,7.050846244182273e-08,0.005153114148754412
-1.987987987987988,0.9940929166666673,1.1309729166666662,0.005560916666666668,17.747958333333347,0.00010651176649356664,0.0001857424558263889,2.1989176647545174e-06,-7.226072517360974e-05,5.298816247831718e-08,6.988615026996602e-08,0.0037249982631806233
-1.983983983983984,0.9940775000000001,1.1312916666666664,0.005655789583333332,17.747499999999995,0.0001395815972229375,0.00018682162752239146,2.2318229183183195e-06,-7.205387404513562e-05,5.2156384027747394e-08,6.934084665961748e-08,0.008743749999837291
-1.97997997997998,0.9940631249999997,1.1316270833333337,0.005750658333333333,17.747166666666654,0.00010347759982520799,0.00018788263706659723,2.2647194891403766e-06,-7.199655032986193e-05,5.354870161895064e-08,6.889162884595497e-08,0.007658638889040503
-1.975975975975976,0.9940462499999994,1.1319458333333334,0.005845520833333332,17.746708333333324,0.00013404706597208715,0.00018892592785373262,2.2976115225747643e-06,-7.191920095486054e-05,5.5548342482692695e-08,6.85194209969614e-08,0.013301664930963852
-1.971971971971972,0.9940314583333332,1.13226875,0.005940389583333335,17.746374999999986,0.00013831110677053893,0.00018995052159822477,2.3305219230578633e-06,-7.191123803385654e-05,5.646325742184128e-08,6.823482389900093e-08,0.013049359375600034
-1.967967967967968,0.9940168750000002,1.1326041666666662,0.006035245833333332,17.74608333333332,0.0001161349826401814,0.00019095768273123272,2.3634090308385305e-06,-7.2034161024301e-05,5.884295789927545e-08,6.802314414105896e-08,0.011942993056095474
-1.9639639639639639,0.9940010416666669,1.1329312500000002,0.006130116666666668,17.745604166666663,0.00011886610677014353,0.0001919472946530555,2.396320765015235e-06,-7.217573781250191e-05,6.11225481770809e-08,6.78892303854169e-08,0.01811609331616637
-1.95995995995996,0.9939858333333337,1.133247916666667,0.006224737500000001,17.74529166666667,0.00014082603732590293,0.0001929251430560938,2.4291967213442535e-06,-7.234163700520907e-05,6.307429146697635e-08,6.788423804359386e-08,0.017748664930309133
-1.955955955955956,0.993969583333333,1.1335958333333334,0.006294054166666668,17.745,0.00011256998263875495,0.00019458217381373261,2.4598310242988832e-06,-7.433232810763989e-05,6.359583161460661e-08,7.054462523734365e-08,0.015183333333084192
-1.951951951951952,0.993952916666666,1.1339312499999992,0.006363383333333331,17.74456250000001,0.00011033694010609274,0.00019622797755305556,2.4904565743616457e-06,-7.62829673958262e-05,6.352392132811956e-08,7.328133554534725e-08,0.01821001692661639
-1.947947947947948,0.9939372916666667,1.1342645833333334,0.006432702083333335,17.744291666666687,0.00013135499565919417,0.00019786576057374567,2.521096292942599e-06,-7.826531492621715e-05,6.477682028212971e-08,7.607743036520437e-08,0.016571581596508622
-1.9439439439439439,0.9939206250000004,1.1346020833333335,0.0065020125,17.744000000000018,0.00011977916232641661,0.00019949300011651042,2.551729336977582e-06,-8.03052616927093e-05,6.570009171004874e-08,7.894550098359439e-08,0.014630666666278103
-1.93993993993994,0.9939039583333334,1.1349437500000001,0.0065713354166666675,17.743520833333353,0.00011518433593682431,0.0002011108841749956,2.5823578107546603e-06,-8.244606029947973e-05,6.758937864582388e-08,8.186726226684031e-08,0.019968437065472244
-1.935935935935936,0.9938885416666666,1.1352854166666666,0.006640660416666669,17.743291666666686,9.785603732703763e-05,0.00020271996256384978,2.6130004207610198e-06,-8.463242807726142e-05,6.883108676211745e-08,8.484533582894993e-08,0.014350831596573244
-1.931931931931932,0.9938714583333329,1.1356166666666663,0.006709975,17.742916666666677,0.0001227030555563946,0.00020431831883270827,2.643623875664165e-06,-8.678652624999946e-05,7.05327789582777e-08,8.791011053739632e-08,0.015783159721706852
-1.927927927927928,0.9938545833333327,1.1359645833333334,0.006779295833333334,17.742500000000003,8.863207899323378e-05,0.00020590718967081588,2.674259409938104e-06,-8.910038327256901e-05,7.298433858503774e-08,9.101722700147559e-08,0.019318749999740703
-1.9239239239239239,0.99384,1.1362958333333337,0.006848612499999999,17.742270833333325,0.00010261248263798706,0.00020748838182484385,2.704888279327646e-06,-9.134359786458577e-05,7.652698096871523e-08,9.420091680084346e-08,0.015784009983008218
-1.91991991991992,0.9938220833333338,1.13663125,0.006917933333333334,17.74187499999999,0.00011106819010442415,0.0002090576150622222,2.7355083895479517e-06,-9.367879541666378e-05,7.996260161461584e-08,9.744584632166712e-08,0.017954817708869086
-1.915915915915916,0.9938052083333337,1.1369916666666662,0.006993110416666668,17.741416666666655,7.494993055634502e-05,0.0002107507817003081,2.7692487484269316e-06,-9.54728511631947e-05,8.190564958325806e-08,9.994280480552096e-08,0.01984299305621562
-1.911911911911912,0.993785208333334,1.1373729166666666,0.007092852083333333,17.74127083333332,9.118176649347554e-05,0.00021298499099062067,2.816027734103252e-06,-9.440952817274008e-05,8.253956014325782e-08,9.914772323501351e-08,0.011892551649907546
-1.907907907907908,0.9937647916666661,1.1377604166666666,0.007192589583333333,17.740916666666656,0.00010331759982640243,0.0002152008217523915,2.86280443262953e-06,-9.345622124565765e-05,8.560436740453143e-08,9.842444424405407e-08,0.011125826389218219
-1.9039039039039038,0.9937441666666668,1.13814375,0.007292337499999999,17.740479166666667,0.00011005433593735958,0.0002173957721194271,2.90956841377294e-06,-9.255334851562304e-05,8.647510425392845e-08,9.775647644672713e-08,0.011648937065729115
-1.8998998998999,0.9937239583333337,1.1385333333333332,0.007392077083333334,17.740229166666673,0.00010226555555647998,0.0002195709463940582,2.9563342659882304e-06,-9.17699119444438e-05,8.827887588888843e-08,9.715706289827918e-08,0.007602447482156549
-1.8958958958958958,0.9937035416666674,1.138916666666667,0.00749181875,17.740000000000006,0.00011882638888782715,0.00022172681848381506,3.0031144926884368e-06,-9.102182135416886e-05,9.008172847227846e-08,9.661520860921971e-08,0.0011499999998250132
-1.8918918918918919,0.9936837499999994,1.1393125000000002,0.007591562500000002,17.739500000000007,0.00010452734374966077,0.00022386192880859365,3.049886179430337e-06,-9.044955078125333e-05,9.21034227864583e-08,9.615101437434862e-08,0.004723083333260547
-1.887887887887888,0.9936629166666662,1.1397041666666665,0.007691300000000002,17.73922916666667,9.524581597242232e-05,0.00022597744597666666,3.096657652546762e-06,-8.99066570833329e-05,9.533454980032186e-08,9.57335910602071e-08,0.000581905815920436
-1.8838838838838838,0.9936422916666667,1.1400916666666665,0.007791045833333335,17.739000000000008,0.00010140826388926882,0.0002280723131562326,3.1434247484308796e-06,-8.942309586805822e-05,9.729718972220906e-08,9.539352111152769e-08,-0.005871000000354343
-1.87987987987988,0.9936214583333336,1.1404833333333333,0.007890789583333332,17.738500000000016,9.151638888926783e-05,0.0002301485647515581,3.1901853853333894e-06,-8.905567329860892e-05,1.001123358264153e-07,9.511363073004254e-08,-0.0008405833340816571
-1.8758758758758758,0.9936002083333326,1.1408666666666667,0.00799053125,17.738208333333358,0.0001065822222221513,0.00023220474367610677,3.236962478348104e-06,-8.867866874999984e-05,1.0264669305551314e-07,9.489708587955803e-08,-0.004868210070242185
-1.8718718718718719,0.9935804166666661,1.1412562499999999,0.008090279166666667,17.738000000000024,9.667183593808915e-05,0.00023424050800539942,3.2837310273373275e-06,-8.845666320312327e-05,1.0659145935286138e-07,9.475878016203226e-08,-0.012060666667537134
-1.867867867867868,0.9935602083333331,1.1416437499999998,0.00819001875,17.73754166666666,9.538141927079025e-05,0.0002362569262079818,3.3305076997936155e-06,-8.827955165364477e-05,1.1057913790363504e-07,9.467348748660188e-08,-0.009342710069063287
-1.8638638638638638,0.9935402083333335,1.1420354166666666,0.00828975625,17.737187499999994,8.427374565989076e-05,0.00023825285798225268,3.377271662411329e-06,-8.820148303385553e-05,1.1470174354600401e-07,9.46539062032421e-08,-0.010112076822565541
-1.85985985985986,0.9935193750000005,1.1424166666666669,0.008389493750000003,17.73699999999999,0.00010082638888797568,0.00024023014461871094,3.4240395810372712e-06,-8.812873489583498e-05,1.1855107951385689e-07,9.470336218018228e-08,-0.01825233333312326
-1.8558558558558558,0.9934985416666664,1.14280625,0.008489252083333333,17.736541666666664,9.595829427055946e-05,0.00024218614073228734,3.4708072870624244e-06,-8.823700532551923e-05,1.238465741796296e-07,9.481898723816335e-08,-0.01553529340287696
-1.8518518518518519,0.9934777083333328,1.1432000000000002,0.0085889875,17.736187499999993,8.334333333315236e-05,0.00024412325205817713,3.517581033907843e-06,-8.841176000000395e-05,1.284691418333884e-07,9.499312099599259e-08,-0.01630536848921338
-1.8478478478478477,0.9934579166666665,1.1435895833333334,0.008688722916666667,17.735999999999994,7.369822482639066e-05,0.00024603963574405823,3.564344152530427e-06,-8.858926996962134e-05,1.341050825607855e-07,9.52415048572828e-08,-0.025070999999684318
-1.8438438438438438,0.9934370833333336,1.14398125,0.008788470833333334,17.735500000000005,6.523298177096848e-05,0.0002479348637449827,3.6111091526034417e-06,-8.893543283854284e-05,1.378971528906448e-07,9.553077315519156e-08,-0.02004358333329037
-1.83983983983984,0.9934164583333333,1.1443749999999997,0.008888216666666664,17.73518750000001,5.169270833382811e-05,0.0002498125211530556,3.6578843494395983e-06,-8.938836458332461e-05,1.4429397916664686e-07,9.590198524055522e-08,-0.02333399348981402
-1.8358358358358358,0.9933962499999999,1.1447583333333335,0.008982864583333335,17.73500000000001,6.377493055542693e-05,0.00025158439387749557,3.704394792254537e-06,-9.030908897569856e-05,1.4878003795141966e-07,9.678906866167539e-08,-0.03064166666717938
-1.8318318318318318,0.99337375,1.1451583333333335,0.009060335416666667,17.734375000000014,6.864159722175245e-05,0.0002530526138041622,3.750071824786887e-06,-9.335402185763758e-05,1.5044306347223814e-07,9.92603895862154e-08,-0.023056640625782165
-1.8278278278278277,0.993351041666667,1.1455604166666666,0.009137810416666666,17.734000000000012,6.633176649284422e-05,0.00025450917078905823,3.7957528500098955e-06,-9.655974167100886e-05,1.5044621228298163e-07,1.017689119987408e-07,-0.024756000000479617
-1.8238238238238238,0.993328541666667,1.1459624999999998,0.009215285416666667,17.73381250000001,7.828192708392301e-05,0.0002559526813560375,3.84142535282055e-06,-9.978818096353925e-05,1.5113596525000266e-07,1.0433509910726394e-07,-0.03164745182334627
-1.8198198198198199,0.9933066666666664,1.1463625000000002,0.00929276875,17.733187499999982,7.385192708264654e-05,0.0002573852822923567,3.8870976730824535e-06,-0.00010290244950520756,1.5460006898435901e-07,1.0694856682582033e-07,-0.024688910155475696
-1.8158158158158157,0.9932816666666667,1.1467812500000003,0.009382964583333335,17.73295833333331,5.7347981770483614e-05,0.000258394767294579,3.941176839723437e-06,-0.00010485368691406753,1.5503243372389428e-07,1.07828342677681e-07,-0.03114458506865958
-1.8118118118118118,0.9932547916666671,1.1471937500000002,0.009486029166666667,17.73229166666665,7.149996093658295e-05,0.0002589696256491492,4.0037608840449144e-06,-0.00010498003898437927,1.558255268229212e-07,1.0694898938038243e-07,-0.02458441840241221
-1.8078078078078077,0.9932274999999997,1.1476104166666667,0.009589089583333337,17.73199999999998,8.408155815931018e-05,0.0002595233192961415,4.066336561393442e-06,-0.0001052682588498291,1.5519173704000855e-07,1.060863807933769e-07,-0.03007399999938798
-1.8038038038038038,0.9932004166666668,1.1480270833333328,0.009692168750000002,17.73133333333333,8.798259982745193e-05,0.00026005686492152334,4.128922596301854e-06,-0.00010572638790364193,1.5792102730030192e-07,1.0528115246497437e-07,-0.02205677777760684
-1.7997997997997999,0.9931733333333336,1.14845625,0.009795225,17.730999999999998,7.532516927066801e-05,0.0002605677338660416,4.191502358479159e-06,-0.00010628320473958335,1.572980484374746e-07,1.0447390064375049e-07,-0.026485999999692922
-1.7957957957957957,0.9931462500000001,1.1488708333333333,0.009898291666666668,17.730354166666675,8.330831597236354e-05,0.0002610588220815971,4.254079995466789e-06,-0.00010687942899305705,1.5906161753473009e-07,1.0370639844965208e-07,-0.018583875434217134
-1.7917917917917918,0.9931197916666662,1.1492770833333332,0.010001352083333333,17.73000000000001,0.00011635239149399013,0.00026152670650520394,4.316655505893222e-06,-0.00010740808505642005,1.6002760902777659e-07,1.0297283533402813e-07,-0.022691666667185473
-1.7877877877877877,0.9930920833333331,1.1496937499999997,0.010104420833333332,17.729375000000015,0.00011678121093794402,0.00026197463795623254,4.379237232230416e-06,-0.000108114479453119,1.607633188802497e-07,1.022615405884552e-07,-0.01698789062555761
-1.7837837837837838,0.9930652083333337,1.150108333333333,0.010210697916666666,17.72900000000001,0.00011540493055628431,0.000263104148054579,4.443450156080412e-06,-0.00010886709644096319,1.6245683177087995e-07,1.0169592906445327e-07,-0.01931600000028766
-1.7797797797797799,0.9930397916666661,1.1505124999999998,0.010325937500000002,17.728458333333318,0.00011473734375022637,0.00026616647307942695,4.512165097930892e-06,-0.00010951600130208738,1.6545325911457e-07,1.0148408427734314e-07,-0.015526543402017978
-1.7757757757757757,0.9930129166666664,1.1509145833333332,0.010441208333333332,17.727999999999984,0.00011020520399296352,0.00026920012687326405,4.580894589918624e-06,-0.00011014727178819232,1.6802670988712315e-07,1.0129859967517392e-07,-0.013650666665910194
-1.7717717717717718,0.9929870833333334,1.1513125000000002,0.010556479166666667,17.727583333333317,0.00011286067708327074,0.0002722078309370659,4.6496136191164415e-06,-0.00011091058723958387,1.697515591145957e-07,1.0115086507092023e-07,-0.014294173610664984
-1.7677677677677677,0.9929612500000001,1.1517125,0.010671687500000004,17.727145833333317,0.00011456734374992728,0.000275190294235677,4.718340948649086e-06,-0.00011163255651041801,1.718997071093493e-07,1.0103290128163984e-07,-0.013157729600379753
-1.7637637637637638,0.9929343749999996,1.1521104166666667,0.010786937500000001,17.72668749999999,0.00012283780815991463,0.0002781451043710936,4.787070300963083e-06,-0.00011263889101562757,1.7586668437500704e-07,1.0096646726041569e-07,-0.012324722655989717
-1.7597597597597598,0.9929095833333331,1.1525104166666666,0.010902208333333331,17.726229166666666,0.00011348947482692218,0.0002810726867899306,4.855787123599711e-06,-0.00011367950217013555,1.7805970389758988e-07,1.0092179183461876e-07,-0.010867135850674003
-1.7557557557557557,0.992882916666667,1.1529000000000003,0.011017395833333334,17.725833333333338,0.00013408999999930948,0.0002839759473849826,4.9245122495272025e-06,-0.00011451815625000347,1.810658228333819e-07,1.0089249485260396e-07,-0.011834027777865685
-1.7517517517517518,0.9928564583333338,1.1533020833333332,0.011132604166666669,17.72533333333335,0.00013180457899375497,0.0002868524161349826,4.993241487034541e-06,-0.00011573474500868076,1.840153269965319e-07,1.0091567753732697e-07,-0.008900111111643128
-1.7477477477477477,0.9928297916666664,1.1537020833333334,0.011247916666666668,17.72491666666668,0.00013191957899283402,0.0002896991623263889,5.06196026730914e-06,-0.00011709905815972775,1.8745524524734937e-07,1.0096823756510476e-07,-0.00933750694508717
-1.7437437437437437,0.992805416666667,1.1541,0.011363145833333333,17.724437500000015,0.0001386066666666519,0.000292521833437066,5.1306852702411e-06,-0.00011845660624999754,1.901688575000208e-07,1.0103844931232611e-07,-0.007351358073606207
-1.7397397397397398,0.9927781250000005,1.1545020833333333,0.011478395833333328,17.724000000000014,0.0001332729123268983,0.0002953176790933161,5.1994081325294405e-06,-0.00011989440290797668,1.937070903645787e-07,1.0117190896093831e-07,-0.007051000000501517
-1.7357357357357357,0.9927522916666667,1.1549041666666664,0.011593625000000001,17.723499999999994,0.00013178248263967518,0.0002980876510260417,5.2681351270506835e-06,-0.0001214424859375049,1.977001002604031e-07,1.0131898108072963e-07,-0.004327249999676042
-1.7317317317317318,0.9927258333333331,1.1553020833333336,0.01170885416666667,17.72314583333332,0.0001354295789923743,0.00030082981743706597,5.3368495779666595e-06,-0.00012307611219618958,2.012183081597121e-07,1.0150287842881865e-07,-0.006981562933390251
-1.7277277277277276,0.992701041666667,1.1557,0.011824062500000001,17.722562499999988,0.00013667666666661304,0.0003035469626627603,5.405576486788888e-06,-0.0001248606979166629,2.057561666666804e-07,1.0172267812500037e-07,-0.0013048997391820194
-1.7237237237237237,0.992673125,1.1560979166666667,0.011939333333333335,17.722187499999986,0.00012927374565974148,0.0003062362778888887,5.474305447241972e-06,-0.00012655922638889552,2.0946293715283099e-07,1.0196052255555658e-07,-0.0028047851559449555
-1.7197197197197198,0.9926468749999998,1.1565062499999996,0.012063833333333331,17.72158333333333,0.0001453770442711999,0.0003087780919722225,5.553718929969913e-06,-0.0001272319822916597,2.142046808594382e-07,1.0159678467708291e-07,0.0025674930557215703
-1.7157157157157157,0.9926191666666667,1.1569458333333336,0.012200833333333334,17.72125,0.00012842206597118988,0.0003111240409722221,5.6475257630514065e-06,-0.0001266616215277825,2.1999845685765804e-07,1.0034603175347154e-07,-0.0018682291665186312
-1.7117117117117118,0.9925910416666669,1.1573729166666666,0.012337874999999998,17.72062500000001,0.00014418176649333425,0.000313429965484375,5.741343003832891e-06,-0.00012593904088542204,2.240969944444958e-07,9.908609766666547e-08,0.0031996093748603016
-1.7077077077077076,0.9925635416666664,1.1578124999999997,0.012474875000000002,17.720250000000018,0.00012854817708429778,0.0003157008270677081,5.835147745455706e-06,-0.00012560787760416622,2.287954752603932e-07,9.77822644348966e-08,3.1604165997123346e-05
-1.7037037037037037,0.9925352083333333,1.1582354166666666,0.012611854166666665,17.71962500000002,0.00014071957899264298,0.00031793363447873274,5.928958727193306e-06,-0.00012505866566840142,2.3435995243059198e-07,9.652636527430657e-08,0.0063481927075486055
-1.6996996996996998,0.9925070833333334,1.1586625000000002,0.012748916666666667,17.71933333333335,0.00015121109374960362,0.0003201261654930554,6.0227655464349475e-06,-0.00012475415729166876,2.391326268229056e-07,9.521867679340264e-08,-0.0006071111117762484
-1.6956956956956957,0.9924804166666661,1.1590979166666666,0.012885937500000005,17.718645833333337,0.00015035291232701198,0.000322284698079427,6.116574437871974e-06,-0.0001246674772135449,2.448189059028152e-07,9.38953565104153e-08,0.007089832899168869
-1.6916916916916918,0.9924520833333329,1.1595374999999997,0.013022958333333336,17.71835416666666,0.00012903609375092273,0.00032440338958159714,6.210387495164e-06,-0.00012473354843749868,2.4978264166665956e-07,9.256117525000026e-08,0.0013839578995771262
-1.6876876876876876,0.9924237500000003,1.1599541666666666,0.013159937499999996,17.717729166666654,0.00016049789930550062,0.00032648625332942706,6.3041859636977075e-06,-0.00012469516953124253,2.541900782118199e-07,9.128193389453292e-08,0.006656509983088199
-1.6836836836836837,0.9923968750000002,1.1603979166666667,0.013296958333333336,17.717374999999986,0.0001266749956601032,0.0003285308990815972,6.398001106898608e-06,-0.00012499191467014135,2.591319929687522e-07,8.995727990104118e-08,0.0025397760419991755
-1.6796796796796798,0.9923693749999997,1.1608229166666664,0.013433937500000007,17.716791666666662,0.00013807280816036105,0.0003305389065794268,6.491807913899937e-06,-0.00012521417773438126,2.641077109375045e-07,8.857093734895661e-08,0.006751373264023641
-1.6756756756756757,0.9923406250000001,1.1612499999999997,0.013552395833333328,17.716395833333333,0.00015260416666751375,0.00033296194217664947,6.5816038904692666e-06,-0.0001274488281249892,2.6722820312497175e-07,8.812912009765508e-08,0.004110343315971932
-1.6716716716716717,0.9923131250000007,1.1616812500000002,0.013664875,17.715875000000004,0.00014667339843743576,0.00033550306623437504,6.670099745224754e-06,-0.00013056240442708283,2.682176548177562e-07,8.80074402057289e-08,0.005897984374996668
-1.6676676676676676,0.9922852083333334,1.1621125000000003,0.013777375000000001,17.715437500000004,0.00013412067708218345,0.00033801997977604155,6.75859352248385e-06,-0.00013381803802084424,2.7044929505208636e-07,8.786815505989599e-08,0.005357516926949302
-1.6636636636636637,0.9922562499999997,1.1625375,0.013889791666666665,17.714916666666664,0.00014197776041635635,0.00034051264578993076,6.8470872850728884e-06,-0.00013704951302083088,2.7318590484378954e-07,8.773028191059011e-08,0.007560826388839814
-1.6596596596596598,0.9922283333333337,1.1629625000000001,0.014002354166666668,17.71443749999999,0.00016197359375014209,0.00034297678612456577,6.935581052429339e-06,-0.0001403378075520885,2.748760869531386e-07,8.759344923224767e-08,0.007454058594248636
-1.6556556556556556,0.9922016666666665,1.16339375,0.014114708333333335,17.713916666666652,0.00015456579427075567,0.00034542063366493035,7.024072727367835e-06,-0.0001436717914062545,2.787515788541735e-07,8.744610246319458e-08,0.009864659722836677
-1.6516516516516517,0.9921729166666665,1.1638312499999997,0.014227083333333333,17.71345833333332,0.0001301548567713695,0.0003478388498263888,7.112568591674954e-06,-0.00014725751302082854,2.7999967813801784e-07,8.731138399739684e-08,0.009852206597884106
-1.6476476476476476,0.9921441666666667,1.1642645833333332,0.014344833333333336,17.712937499999992,0.00016297999566017296,0.0003499457566388887,7.204279555477296e-06,-0.0001505147371527807,2.8308332104597594e-07,8.661643332048673e-08,0.010595121094013393
-1.6436436436436437,0.9921118749999999,1.1647458333333331,0.014482416666666666,17.712520833333322,0.00015464373263940345,0.0003509414824930556,7.3084446432291805e-06,-0.00015181363576388315,2.871754815624772e-07,8.404552473541565e-08,0.006189062066198403
-1.6396396396396398,0.9920783333333326,1.1652375000000001,0.014620125,17.711916666666664,0.0001361519270823841,0.00035189402831770826,7.412588865300757e-06,-0.00015364707135417238,2.894926874479074e-07,8.144828863593746e-08,0.008632993055641691
-1.6356356356356356,0.9920450000000004,1.1657145833333338,0.014757791666666666,17.711458333333336,0.0001615935373253663,0.0003528102934565973,7.51673718416355e-06,-0.00015533129696180745,2.910209758115971e-07,7.874304289435643e-08,0.005285373263745896
-1.6316316316316315,0.9920133333333331,1.1661916666666667,0.014895354166666666,17.71089583333334,0.0001740799305556262,0.0003536919659162329,7.6208875163667e-06,-0.0001569004012152847,2.958914453298611e-07,7.602631958285505e-08,0.0066687808158576445
-1.6276276276276276,0.9919793749999998,1.1666791666666667,0.015033041666666672,17.71039583333334,0.00016388873263895043,0.00035453224158159713,7.725044047926264e-06,-0.00015900735746528574,2.9853139680557804e-07,7.322771675972349e-08,0.0054210933156468855
-1.6236236236236237,0.9919470833333334,1.1671604166666671,0.015170583333333335,17.709833333333332,0.00016989509982479056,0.00035533881799305547,7.829198443877388e-06,-0.00016094186440972907,3.0117151278432177e-07,7.045313610425127e-08,0.006803305555649786
-1.6196196196196198,0.9919143749999998,1.1676500000000003,0.015308312499999997,17.70935416666666,0.000162227499999279,0.00035610223506901033,7.933354860677757e-06,-0.00016327192395833648,3.0353880281251855e-07,6.75367748082011e-08,0.004399999566203405
-1.6156156156156156,0.9918824999999996,1.1681125000000003,0.015455854166666665,17.708812499999976,0.0001736040104156622,0.0003594309469787328,8.049311254902174e-06,-0.00016428061692708856,3.076576960364439e-07,6.646826267353393e-08,0.005251506511399384
-1.6116116116116115,0.9918508333333341,1.1685708333333333,0.015611104166666665,17.70831249999998,0.0001776241493052222,0.0003647659266974826,8.174592631776398e-06,-0.00016449350529514073,3.115779616927422e-07,6.681067108086007e-08,0.004001735677775287
-1.6076076076076076,0.9918191666666667,1.1690250000000002,0.015766375000000003,17.707791666666655,0.00018054937500000534,0.00037005350269270833,8.299878108024729e-06,-0.00016472403437500435,3.166667161458767e-07,6.719152667968883e-08,0.0036976232643155527
-1.6036036036036037,0.9917866666666665,1.1694916666666666,0.015921625000000005,17.707312499999993,0.0001704915972229326,0.0003752926906927082,8.425159347424988e-06,-0.00016524942395833297,3.22275228159729e-07,6.744894322760523e-08,0.0017090273440203418
-1.5995995995995997,0.9917552083333337,1.1699499999999998,0.0160769375,17.70679166666667,0.00015866416666687755,0.0003804824972877603,8.550434290163626e-06,-0.00016592136145833492,3.265298523958537e-07,6.769540626653647e-08,0.0014038732638823603
-1.5955955955955956,0.9917237499999997,1.1704,0.016232249999999993,17.706312500000006,0.00018050666666624693,0.0003856236432708335,8.675734162455195e-06,-0.00016660040000000126,3.3123708000002386e-07,6.78923236114585e-08,0.0006643190101840446
-1.5915915915915915,0.991690625,1.1708666666666665,0.016387479166666667,17.70577083333334,0.00015458222222242135,0.00039071906822873254,8.800967307386143e-06,-0.00016757394027777303,3.366872770833362e-07,6.80029724537762e-08,0.001304197482284053
-1.5875875875875876,0.9916595833333335,1.1713187500000002,0.016542770833333328,17.705270833333334,0.00017071923176992243,0.00039576464982248266,8.926287899371886e-06,-0.00016846182070312174,3.389293078515789e-07,6.807406320264523e-08,0.0013013849826393198
-1.5835835835835836,0.9916279166666655,1.1717833333333334,0.016698083333333332,17.70477083333333,0.0001509030555550961,0.0004007608879930557,9.051564671755015e-06,-0.00016972324861111443,3.439463841666164e-07,6.806274279583388e-08,0.00046473914932221305
-1.5795795795795795,0.9915960416666668,1.1722499999999998,0.016854749999999998,17.70427083333333,0.00014452083333393873,0.0004056315691041668,9.179978876512453e-06,-0.00017087652083333169,3.4855656979166477e-07,6.792645135104209e-08,-0.0009974066838367435
-1.5755755755755756,0.9915616666666672,1.1727645833333333,0.0170226875,17.703729166666644,0.00015448207899293465,0.0004097874852773438,9.335105471681974e-06,-0.00016995917981770664,3.569579204861418e-07,6.731605373958477e-08,-0.0024430733499798407
-1.5715715715715715,0.9915279166666663,1.17328125,0.01719060416666666,17.703104166666655,0.00016735839843762257,0.0004138895867183161,9.490232008023704e-06,-0.0001691843782552077,3.6613015201818906e-07,6.664020068519915e-08,-0.00031380251698465145
-1.5675675675675675,0.9914929166666667,1.1737979166666668,0.017358499999999995,17.702604166666664,0.00016928416232597776,0.00041793560274999995,9.645358482496476e-06,-0.00016857946979166594,3.756309369400802e-07,6.588305719687489e-08,-0.002610948350536546
-1.5635635635635636,0.9914589583333336,1.174314583333333,0.017526249999999997,17.701958333333337,0.00017067603732745518,0.0004219311859375,9.80047657413859e-06,-0.0001678309661458273,3.8398369779081674e-07,6.514205552343841e-08,-0.00016216840276683797
-1.5595595595595595,0.9914245833333329,1.17483125,0.017694270833333334,17.70133333333334,0.0001777840234378214,0.00042585923800998255,9.955546691523401e-06,-0.00016769898763021457,3.915101979426706e-07,6.425594965494556e-08,0.0009232222218997777
-1.5555555555555556,0.9913902083333336,1.1753541666666665,0.017862145833333336,17.70075000000001,0.00016549956597256,0.0004297370795620658,1.0110650079279959e-05,-0.00016772253081597313,4.007075128907411e-07,6.330423944023744e-08,0.001366104166322657
-1.5515515515515514,0.9913556250000002,1.1758729166666666,0.018030062499999996,17.70014583333334,0.00016871718315947248,0.000433556429579427,1.0265768001719467e-05,-0.00016781217955729247,4.082726230338943e-07,6.239261788450726e-08,0.0023374787324428326
-1.5475475475475475,0.9913210416666666,1.1763770833333336,0.018197979166666666,17.699604166666667,0.0002036244748260252,0.0004373200125828993,1.0420875444579456e-05,-0.000167831487977433,4.160474012326281e-07,6.139838514809038e-08,0.0013040099827890117
-1.5435435435435436,0.9912872916666674,1.1769041666666669,0.01836583333333333,17.698979166666653,0.0001778324826389177,0.00044102866597222224,1.0575959920289908e-05,-0.0001684299409722284,4.2346565516492354e-07,6.032550577256897e-08,0.0030114578996744967
-1.5395395395395395,0.9912537499999997,1.1774291666666665,0.01853364583333333,17.69839583333332,0.00016264081597250346,0.00044468334712456593,1.0731056838611476e-05,-0.00016903433550346722,4.3023750712672664e-07,5.907226940125575e-08,0.002826593316456183
-1.5355355355355356,0.9912181250000002,1.17794375,0.018701604166666663,17.69777083333333,0.00016935516927030214,0.00044827625159331617,1.0886255781134412e-05,-0.0001698335764322885,4.379011646874787e-07,5.793277098853827e-08,0.004532530816106828
-1.5315315315315314,0.9911837499999997,1.1784625,0.01886952083333333,17.697208333333336,0.00016363609374980825,0.00045181326685373244,1.1041354667231666e-05,-0.00017093936171874713,4.453603192708745e-07,5.6697160202256406e-08,0.0044422065971616576
-1.5275275275275275,0.9911500000000001,1.17896875,0.019031874999999997,17.696625000000015,0.00018060319010482218,0.0004557114839843752,1.1195757653386765e-05,-0.00017217337890624781,4.525481725260419e-07,5.561684777343771e-08,0.004463609374340649
-1.5235235235235236,0.9911160416666668,1.17948125,0.01917995833333334,17.696083333333345,0.0001614808984380378,0.00046064190666493,1.1348033496833161e-05,-0.00017517206328125645,4.572952005208937e-07,5.4905222204861455e-08,0.0036346597217971066
-1.5195195195195195,0.9910820833333333,1.179989583333333,0.019327833333333336,17.69541666666668,0.0001516665581606791,0.0004655361086388884,1.1500373866791228e-05,-0.00017801700173610685,4.620497693142416e-07,5.408632430902756e-08,0.00764565972173159
-1.5155155155155156,0.9910481249999997,1.1804895833333333,0.01947585416666667,17.694895833333348,0.0001610103081590708,0.000470380896145399,1.1652672515673878e-05,-0.0001811263036024316,4.664105082465225e-07,5.336895782378631e-08,0.006286447482182211
-1.5115115115115114,0.9910135416666671,1.1809937499999998,0.019623812499999997,17.69433333333333,0.0001600124609382192,0.0004751845246315107,1.1805033610969495e-05,-0.00018428741367186585,4.7126432044271575e-07,5.253605140494833e-08,0.006401222222393699
-1.5075075075075075,0.9909806249999997,1.1814999999999998,0.019771874999999998,17.693645833333317,0.00015358333333415075,0.000479941083984375,1.1957382149083207e-05,-0.00018774114583332627,4.76358552083358e-07,5.1645964127604574e-08,0.010730457899910562
-1.5035035035035036,0.990945625,1.1820062500000001,0.019917979166666662,17.69316666666666,0.00017164162760452406,0.0004839155642495665,1.2113215858724859e-05,-0.00019134252903645413,4.798122106770649e-07,5.077449215885564e-08,0.007478305555878251
-1.4994994994994995,0.99091125,1.1825770833333336,0.020057291666666675,17.692500000000003,0.000163525308158885,0.0004850885926649301,1.228218630074429e-05,-0.00019673097873265655,4.874583047743276e-07,5.013755056423771e-08,0.009193750000122236
-1.4954954954954955,0.9908766666666668,1.1831354166666666,0.02019660416666667,17.691979166666666,0.000167669162326467,0.0004862230134683158,1.2451146300628608e-05,-0.00020198435264757314,4.943630820312636e-07,4.966418520572891e-08,0.006164832899287376
-1.4914914914914914,0.9908404166666669,1.1837020833333336,0.020362458333333333,17.691395833333335,0.00016604457899216385,0.0004896882072899306,1.2647922717845445e-05,-0.00020354268428820002,5.096142070312497e-07,4.8629603046876605e-08,0.004930134982373602
-1.4874874874874875,0.9908039583333336,1.1842499999999996,0.020545208333333332,17.69070833333335,0.00018110416666750062,0.0004946017062065969,1.2862344748645826e-05,-0.00020266296874998924,5.320158958333194e-07,4.731695282986092e-08,0.006546998263218029
-1.4834834834834836,0.9907674999999999,1.1847999999999999,0.020727958333333334,17.690166666666688,0.00019479333333349835,0.0004994479933315973,1.3076889611010955e-05,-0.00020173503333333412,5.558925666666467e-07,4.6146278397567624e-08,0.004669972221449825
-1.4794794794794794,0.99073,1.1853604166666667,0.0209106875,17.68960416666667,0.0001748492664930268,0.0005042279399440103,1.329147189016042e-05,-0.0002013054144531269,5.812597239582602e-07,4.505720453125045e-08,0.0016544266491678172
-1.4754754754754755,0.9906939583333334,1.185908333333333,0.021093374999999998,17.688833333333324,0.00021309159722382454,0.0005089436977760418,1.3505845757995787e-05,-0.00020097585729166034,6.046540626735876e-07,4.394074526822995e-08,0.007050305555878822
-1.4714714714714714,0.9906564583333332,1.1864708333333334,0.0212760625,17.68831249999999,0.0001973783159718856,0.0005135922894960933,1.3720448711704815e-05,-0.0002009067710937451,6.284092161458893e-07,4.291318636718834e-08,0.0027675690107002993
-1.4674674674674675,0.9906189583333332,1.1870291666666664,0.02145879166666666,17.687729166666667,0.0001867574826390772,0.0005181746352065975,1.3934843242126818e-05,-0.00020108658975694083,6.540596733506945e-07,4.2005390764754426e-08,0.0017369266493574287
-1.4634634634634636,0.9905827083333331,1.1875729166666662,0.021641604166666665,17.68695833333334,0.00020598426649365287,0.0005226822190933162,1.4149300201827738e-05,-0.00020121214822048025,6.77671855468726e-07,4.117773394531474e-08,0.007754914930217183
-1.4594594594594594,0.9905468749999998,1.1881333333333335,0.021824312499999998,17.68668750000001,0.00020168222222194387,0.0005271275089023439,1.4363819577115953e-05,-0.00020185982499999755,7.022497749999848e-07,4.041167770963619e-08,-0.006414722656472804
-1.4554554554554555,0.9905091666666667,1.188695833333333,0.022007020833333325,17.685812499999994,0.00018138248263954715,0.0005315108257078997,1.4578297197885956e-05,-0.00020271646866317633,7.272096217013395e-07,3.972021403732519e-08,0.002869548177386605
-1.4514514514514514,0.9904718749999999,1.18924375,0.022189770833333334,17.685333333333325,0.00019721975260433844,0.0005358213620308159,1.4792691403983067e-05,-0.00020354627747395243,7.534093456510242e-07,3.90942092953961e-08,-0.0018484444441924097
-1.4474474474474475,0.9904350000000001,1.1897958333333334,0.022372437499999998,17.68474999999999,0.00019837498263841624,0.0005400761236419272,1.500725219652056e-05,-0.00020442458567707794,7.794078131770341e-07,3.856181832057081e-08,-0.003090895833167906
-1.4434434434434436,0.9903983333333337,1.1903500000000002,0.02255510416666667,17.684062499999996,0.00020021083333277012,0.0005442526926974828,1.522181291304558e-05,-0.00020578074479167888,8.037242542708546e-07,3.8086337310548106e-08,-0.0014831705727829103
-1.4394394394394394,0.9903616666666667,1.19090625,0.022737937500000003,17.68352083333333,0.00019022037760407784,0.0005483570315794271,1.543631103986612e-05,-0.00020743938085938246,8.301863212239444e-07,3.768435095859335e-08,-0.004200729600597697
-1.4354354354354353,0.9903239583333336,1.1914583333333337,0.022920687500000005,17.68285416666667,0.0002020399305548981,0.0005524004178606767,1.565076741760789e-05,-0.000209106627604181,8.56148402777723e-07,3.731285547916764e-08,-0.003123146267512311
-1.4314314314314314,0.9902881249999996,1.1920229166666667,0.02310345833333333,17.682333333333343,0.00017511614149268162,0.0005563822963732643,1.586524455502456e-05,-0.00021124762092013943,8.824277446045707e-07,3.7108809674799386e-08,-0.006787111111407285
-1.4274274274274275,0.9902506250000002,1.192560416666667,0.02328614583333333,17.681687500000002,0.00021215259982554358,0.0005602949955620665,1.607978410246953e-05,-0.0002129482775607601,9.092874563888908e-07,3.691323540277854e-08,-0.0060311809896802515
-1.4234234234234235,0.9902135416666665,1.193127083333334,0.023468812500000002,17.68114583333332,0.00017484634982478653,0.0005641523398398437,1.629424023873353e-05,-0.00021548414075522881,9.354250917730184e-07,3.6859516893817255e-08,-0.007917979600335912
-1.4194194194194194,0.9901710416666659,1.1937270833333329,0.023666875,17.680354166666657,0.00019898384982686146,0.0005704061110677084,1.6569757352218554e-05,-0.00021658133203123625,9.787596728875509e-07,3.606208753893164e-08,-0.005340125433633602
-1.4154154154154153,0.9901283333333334,1.1943249999999999,0.023865395833333327,17.67958333333332,0.00022737770833369808,0.0005766866317183162,1.684671174027531e-05,-0.00021801804531249372,1.0201623519896397e-06,3.5343083386400004e-08,-0.0018335069438535356
-1.4114114114114114,0.9900854166666667,1.1949333333333332,0.024063833333333343,17.67897916666666,0.00022599555555591344,0.0005829090086388888,1.7123665911390837e-05,-0.00021971824444445495,1.0639989712222048e-06,3.4759953424513024e-08,-0.0042210421004256204
-1.4074074074074074,0.9900427083333331,1.195539583333334,0.02426216666666667,17.67822916666667,0.00022677134982473923,0.0005890389353055554,1.740059903738726e-05,-0.00022148479409724378,1.10604279347656e-06,3.434115159687386e-08,-0.002494802517617245
-1.4034034034034035,0.9899989583333336,1.1961562500000003,0.024460708333333334,17.677500000000013,0.0001956422526032675,0.0005950820811649307,1.7677490273479712e-05,-0.0002239958190104266,1.1507336912760152e-06,3.406939055711776e-08,0.00016041666629007523
-1.3993993993993994,0.9899564583333332,1.196758333333333,0.024659187499999995,17.676812500000015,0.0002194915972231204,0.0006010598885065111,1.79543396307702e-05,-0.00022637980052081508,1.194384503796804e-06,3.391986449087289e-08,-0.0007418268235142023
-1.3953953953953953,0.9899129166666668,1.1973645833333335,0.024857625000000005,17.676062499999997,0.00022638791232587607,0.0006069526460260412,1.823133459846972e-05,-0.00022905646744792243,1.238689650824701e-06,3.3856606231773715e-08,0.0028561627604517525
-1.3913913913913913,0.9898714583333335,1.197970833333333,0.02505597916666667,17.675395833333322,0.00020963248263994316,0.0006127729079995657,1.8508204361176967e-05,-0.0002318114089409698,1.283859236163183e-06,3.400650487821045e-08,0.0022571349830400322
-1.3873873873873874,0.9898270833333335,1.1985812500000002,0.025254458333333337,17.67464583333332,0.00021340381510426276,0.0006185060842899301,1.878507390720914e-05,-0.00023508273723959333,1.3293864347005353e-06,3.42297613207476e-08,0.004394666233167754
-1.3833833833833835,0.9897845833333334,1.1991833333333335,0.025452895833333326,17.67389583333333,0.00022391638888841214,0.0006241605103641497,1.906198489535258e-05,-0.00023825096840277699,1.3751923641666705e-06,3.462555124271038e-08,0.007364405816076669
-1.3793793793793794,0.9897425000000005,1.1997854166666666,0.025651333333333335,17.673166666666674,0.00022745395399326185,0.0006297445148888891,1.9338833188598003e-05,-0.0002418873180555607,1.4207702640972154e-06,3.5078910511109855e-08,0.008138305555291936
-1.3753753753753752,0.9896977083333334,1.200395833333333,0.025849833333333336,17.672520833333348,0.00022275998263965313,0.0006352402833055553,1.9615702085529038e-05,-0.0002459488923611079,1.467673956119814e-06,3.5705475357292914e-08,0.008257395398914014
-1.3713713713713713,0.9896554166666672,1.2009979166666667,0.026048250000000005,17.671854166666684,0.0002185874956597278,0.0006406595052708326,1.989275828674824e-05,-0.0002497898161458456,1.512914346189232e-06,3.643501409062603e-08,0.00640364539873417
-1.3673673673673674,0.9896133333333329,1.2016041666666666,0.026246770833333332,17.670958333333335,0.00022242664930538503,0.0006459945208224826,2.0169564245351214e-05,-0.00025431252821179334,1.5614959647569709e-06,3.7313788480034996e-08,0.014314914930480427
-1.3633633633633635,0.9895714583333333,1.2022312499999999,0.026458833333333338,17.670416666666664,0.00021085485677097004,0.0006523780553055552,2.0475932515208945e-05,-0.0002562821052083386,1.6168363626718317e-06,3.530934929958257e-08,0.01012482638890333
-1.3593593593593594,0.98952875,1.2028874999999994,0.02669497916666666,17.669666666666654,0.00021166234375136206,0.0006606260039578993,2.0834258935019548e-05,-0.00025393175234372095,1.6869063694270948e-06,2.8042159242794823e-08,0.010171555556041767
-1.3553553553553552,0.9894837499999997,1.2035416666666667,0.026913750000000004,17.6689375,0.00023120659722142278,0.000668260477604167,2.119179278577838e-05,-0.0002532153645833299,1.7523343845485448e-06,2.1967359546872296e-08,0.01114762109369849
-1.3513513513513513,0.9894400000000002,1.2042125,0.027118833333333328,17.668291666666676,0.00024100484375000342,0.0006754230453055555,2.1548450822010613e-05,-0.00025429641874998715,1.8157649215364969e-06,1.677455158437719e-08,0.008344581596873013
-1.3473473473473474,0.989393958333333,1.2048812500000003,0.02732391666666666,17.66758333333335,0.0002382567317700257,0.0006825181613263886,2.190515025211618e-05,-0.00025559570156249295,1.8775700255312773e-06,1.169680902458084e-08,0.006499159721613523
-1.3433433433433435,0.9893489583333336,1.2055458333333333,0.027528999999999998,17.666895833333353,0.00025924373263874756,0.0006895208256666667,2.2261807701588266e-05,-0.000257075412499988,1.940972274322864e-06,6.844266912499744e-09,0.005999947481939216
-1.3393393393393394,0.98930375,1.20621875,0.02773404166666667,17.66620833333334,0.00024466048177118616,0.0006964354328315965,2.2618610697753996e-05,-0.0002590502382812457,2.0055137275390586e-06,2.069980248698983e-09,0.003208123263618745
-1.3353353353353352,0.9892570833333334,1.2068875000000001,0.027939145833333342,17.665562500000004,0.0002433956770830914,0.0007032582967703987,2.2975246739218147e-05,-0.0002611767002604279,2.0704108485339375e-06,-2.497931098204247e-09,0.0010265585937645483
-1.3313313313313313,0.9892127083333334,1.2075479166666663,0.028144270833333346,17.664708333333326,0.00027177895399410623,0.0007100104359266485,2.333184083527732e-05,-0.00026340977756076495,2.1351722566970934e-06,-7.017439109157394e-09,0.00516283159743125
-1.3273273273273274,0.9891668750000003,1.2082125,0.02834927083333334,17.664166666666663,0.00026630484375078645,0.0007166834265516491,2.36885596175819e-05,-0.000265797553385419,2.201722031627578e-06,-1.1226712072375113e-08,-0.0009090277777090705
-1.3233233233233235,0.989121666666667,1.2088874999999997,0.0285543125,17.663458333333335,0.0002618456770842048,0.0007232574876523434,2.404536149648527e-05,-0.00026890978567706975,2.266323577447924e-06,-1.5396295267446735e-08,-0.0025519600694678957
-1.3193193193193193,0.9890768750000006,1.2095541666666667,0.028759479166666657,17.662645833333343,0.0002578845659724216,0.000729748608062067,2.4401933867821065e-05,-0.00027221035720485787,2.333533617543408e-06,-1.9353682580946216e-08,0.0009421662322210977
-1.3153153153153152,0.9890304166666666,1.2102187500000001,0.02896452083333333,17.66197916666668,0.0002747438151038395,0.0007361648662287324,2.47586517957775e-05,-0.0002756353639322834,2.4005162545573164e-06,-2.315695532248246e-08,-0.001966417101243678
-1.3113113113113113,0.9889858333333339,1.2108875000000006,0.029169583333333336,17.66143750000001,0.0002702123437492432,0.0007424958248263886,2.5115306910898977e-05,-0.00027941717187501824,2.468613795729206e-06,-2.6728054642361528e-08,-0.008874566406461781
-1.3073073073073074,0.9889397916666662,1.2115500000000001,0.029380520833333326,17.66058333333334,0.00026534750000006824,0.0007495308288953991,2.548039924245052e-05,-0.00028284501562499814,2.53833127104167e-06,-3.0692687993490316e-08,-0.003703673611312297
-1.3033033033033035,0.9888914583333337,1.2121937500000002,0.0296300625,17.65977083333333,0.0002779791276039667,0.0007615698129127608,2.590053272271795e-05,-0.00028410574127604726,2.6232885987369274e-06,-3.745149887070465e-08,-0.0010475525173205824
-1.2992992992992993,0.9888447916666666,1.2128416666666666,0.029879583333333334,17.659291666666665,0.00026300826388947485,0.000773497999826389,2.6320603421273203e-05,-0.0002856411493055433,2.707888618576427e-06,-4.4051924019097964e-08,-0.011832168402520438
-1.2952952952952952,0.9887964583333334,1.2134895833333332,0.030129583333333338,17.658520833333338,0.0002701144748262774,0.0007851769581597218,2.6748360412229997e-05,-0.00028699802517360984,2.791878557183178e-06,-5.124512015017091e-08,-0.010024687934162557
-1.2912912912912913,0.9887429166666662,1.2141812499999998,0.030383708333333342,17.6575625,0.0002638921484376944,0.0007956511012482631,2.7242525344946288e-05,-0.0002843706304687457,2.8837864854557133e-06,-6.659271886605644e-08,-0.004096774739650755
-1.2872872872872874,0.9886902083333341,1.2148645833333334,0.030637854166666662,17.65672916666666,0.000285294162325922,0.0008060177253954001,2.773679360406833e-05,-0.00028184393641492167,2.975803669965278e-06,-8.17389886913183e-08,-0.002376531683751182
-1.2832832832832834,0.9886372916666667,1.215566666666667,0.030892145833333332,17.65587499999999,0.00025809555555467156,0.0008162336591453996,2.8231081832146956e-05,-0.0002804627368055701,3.0680642313888795e-06,-9.650846380607387e-08,-0.0015886822914126242
-1.2792792792792793,0.9885816666666664,1.2162562499999998,0.031125624999999994,17.655083333333327,0.00028323433593824276,0.0008239183850260423,2.871428508145285e-05,-0.00028104844140623697,3.1488087736848793e-06,-1.0848353825651006e-07,-0.0025925069443246684
-1.2752752752752752,0.9885268750000001,1.2169604166666663,0.03134920833333333,17.65422916666667,0.00028234426649476063,0.0008303375535399313,2.9191903730791166e-05,-0.0002839123021701126,3.2232589108507154e-06,-1.1910123303298862e-07,-0.0018074691840865853
-1.2712712712712713,0.9884716666666665,1.2176624999999999,0.03157268750000001,17.653354166666677,0.00027720276041742764,0.0008366549873606766,2.9669646391566307e-05,-0.0002866900929687638,3.2993385903385027e-06,-1.293521448412758e-07,0.0009616662322287084
-1.2672672672672673,0.9884162500000002,1.2183583333333332,0.03179629166666667,17.65247916666667,0.0003113049305556448,0.000842889586248264,3.014736733386488e-05,-0.0002899227545138869,3.376101724131993e-06,-1.3943987270225257e-07,0.0022709370657594263
-1.2632632632632632,0.9883604166666666,1.2190666666666665,0.03201977083333333,17.651583333333328,0.00029521222222217425,0.0008490009424474826,3.062496232568474e-05,-0.000293631130555555,3.454238102777774e-06,-1.4915117924002004e-07,0.0047308263892205105
-1.2592592592592593,0.9883060416666667,1.2197645833333335,0.03224333333333333,17.65074999999999,0.00030977791232578156,0.0008550237055555559,3.110268135922333e-05,-0.0002973385486111091,3.532959961284735e-06,-1.5856014361111363e-07,0.004982770833578343
-1.2552552552552552,0.9882502083333334,1.2204687500000004,0.032466895833333335,17.64983333333333,0.0003060302734367859,0.000860950674947483,3.15804411297148e-05,-0.00030168594075522664,3.61260270507821e-06,-1.675308782330665e-07,0.008383305555526022
-1.2512512512512513,0.9881945833333329,1.2211750000000001,0.03269039583333333,17.648916666666675,0.0003024527083330675,0.0008667776035933162,3.2058074964082295e-05,-0.0003062774651041572,3.694068051562502e-06,-1.7632483117057325e-07,0.011365493055336628
-1.2472472472472473,0.9881402083333332,1.2218708333333332,0.032914020833333335,17.648125000000007,0.0003087499826388562,0.0008724901492495661,3.253572870303906e-05,-0.0003110153973090446,3.776036094183983e-06,-1.847630887651932e-07,0.009933984374640659
-1.2432432432432432,0.9880837499999998,1.2225625,0.033137458333333335,17.647208333333335,0.0003326002604171485,0.0008781171885399309,3.301348569451997e-05,-0.0003157389036458416,3.857179156249986e-06,-1.9298126013194718e-07,0.012704706597105542
-1.2392392392392393,0.9880295833333333,1.2232645833333333,0.0333911875,17.64641666666667,0.0003300091623266166,0.0008885160973398432,3.360524647435904e-05,-0.00031644456419271244,3.968845862599825e-06,-2.0923773062356491e-07,0.010437159722130218
-1.2352352352352352,0.987974166666667,1.2239625,0.033652062499999996,17.64564583333333,0.00033663192708321965,0.0008999678561627607,3.4224709617918445e-05,-0.0003160500476562453,4.088398355520813e-06,-2.2708557763698063e-07,0.007016457899339912
-1.2312312312312312,0.9879195833333334,1.2246604166666666,0.033913041666666664,17.644770833333336,0.00032769718315961427,0.0009112868549149312,3.484421220626655e-05,-0.000316126404600707,4.207882900564218e-06,-2.443507224644084e-07,0.007687239149447578
-1.2272272272272273,0.9878641666666668,1.2253625,0.034174,17.643895833333346,0.00031382692708370463,0.0009224564740000002,3.5463566692582375e-05,-0.00031670474166668044,4.330091565885436e-06,-2.6113038170832973e-07,0.008356489148923174
-1.2232232232232232,0.9878110416666667,1.2260520833333335,0.03442647916666666,17.64304166666668,0.00032753895399273425,0.0009336196155203995,3.608187568744324e-05,-0.0003183648374565917,4.447837304904583e-06,-2.7477007123654376e-07,0.008289081596615233
-1.2192192192192193,0.9877579166666663,1.2267416666666662,0.034664625,17.642229166666677,0.00033196659722345423,0.0009448366902760417,3.669828349924283e-05,-0.00032245651354164545,4.558343214236151e-06,-2.83584423223963e-07,0.006958364148999863
-1.2152152152152151,0.9877056249999999,1.22743125,0.03490275,17.641437500000006,0.00034169319010390886,0.0009559438757708334,3.731464709188713e-05,-0.0003268927276041597,4.672309719804693e-06,-2.9188693879218646e-07,0.005099600260166426
-1.2112112112112112,0.9876537499999994,1.2281250000000004,0.03514095833333334,17.640687499999995,0.0003423177083328177,0.0009669422140815968,3.7931008162236295e-05,-0.00033182278645834534,4.785106002604212e-06,-2.9960367699114126e-07,0.0009361940104213318
-1.2072072072072073,0.9876010416666666,1.2288145833333335,0.03537910416666667,17.639791666666664,0.00033971978732583175,0.0009778273216974821,3.854742912192936e-05,-0.00033696331193576456,4.901466057031244e-06,-3.0669575928906665e-07,0.0027499565973698736
-1.2032032032032032,0.9875485416666665,1.229502083333333,0.03561731250000001,17.638895833333333,0.00034962707899355294,0.0009885903836106768,3.9163743356060826e-05,-0.0003424140881510551,5.021076078541617e-06,-3.134179271520794e-07,0.004562114149223362
-1.1991991991991993,0.9874916666666667,1.2302375,0.03586104166666667,17.637979166666668,0.0003386102604168162,0.000998423190581597,3.9839981922204424e-05,-0.00034568158072915967,5.144211654947953e-06,-3.287067999782931e-07,0.005649249566033632
-1.1951951951951951,0.9874320833333333,1.2309958333333333,0.03610922916666667,17.637187499999996,0.0003471749826386983,0.0010074881523224812,4.0563146137677464e-05,-0.00034712314904513514,5.274252228385426e-06,-3.506094757695314e-07,0.001492089843964095
-1.1911911911911912,0.9873716666666671,1.2317500000000003,0.03635745833333332,17.63637499999999,0.00035860416666566586,0.0010164352235399311,4.128626489619607e-05,-0.0003486951354166601,5.4024245052083765e-06,-3.7180468586371773e-07,-0.001098140624833377
-1.1871871871871873,0.9873124999999998,1.2325125000000001,0.03660572916666667,17.6355625,0.0003441873437497467,0.0010252414255099828,4.200948391513435e-05,-0.000351185436197915,5.53482546640626e-06,-3.924010953450519e-07,-0.0041063580727609406
-1.1831831831831832,0.9872531250000004,1.2332708333333333,0.03685393750000001,17.63472916666667,0.0003576349826392988,0.0010339331240794259,4.273263669986718e-05,-0.0003536987122396071,5.674138962109364e-06,-4.1229356284205366e-07,-0.007006115017532011
-1.179179179179179,0.9871937499999994,1.2340312500000004,0.03710216666666668,17.633749999999996,0.0003439573567700638,0.0010425083953055547,4.345582714183032e-05,-0.0003567122760416916,5.813037695703086e-06,-4.314993217701397e-07,-0.004764062499873489
-1.1751751751751751,0.9871335416666671,1.2347770833333331,0.03738218750000001,17.632895833333333,0.00034847114149361147,0.0010574699743815088,4.426194478687512e-05,-0.00035656428320311045,5.9860719103558505e-06,-4.579698895794254e-07,-0.005265469183939331
-1.1711711711711712,0.9870731249999998,1.23551875,0.037667875,17.632062499999996,0.00036008506510354366,0.0010733770263177081,4.508230669878976e-05,-0.0003565533351562733,6.166121560052126e-06,-4.847907260281243e-07,-0.0067113372396079285
-1.1671671671671673,0.9870131249999997,1.2362666666666666,0.03795347916666668,17.63122916666666,0.0003551455555557137,0.0010891209191453979,4.590262308735941e-05,-0.00035695451111112525,6.345010008444453e-06,-5.110171493033033e-07,-0.008575260850250288
-1.1631631631631631,0.9869531250000002,1.23700625,0.03823906249999999,17.630375000000004,0.0003697041276036206,0.0011046990991210952,4.672299737738143e-05,-0.00035756347330728744,6.528621175247384e-06,-5.363151045996108e-07,-0.00949764062511349
-1.159159159159159,0.9868929166666666,1.2377541666666667,0.038524645833333336,17.629562500000002,0.0003542062326384876,0.0011201224967495658,4.754336704958091e-05,-0.00035887423289929915,6.721412538454866e-06,-5.606149777217887e-07,-0.011473941406563881
-1.155155155155155,0.9868295833333337,1.2385145833333333,0.038805875,17.628604166666666,0.0003587102039925849,0.001134474898817708,4.8392830790940885e-05,-0.0003600379398437589,6.898760696050381e-06,-5.87294873966148e-07,-0.010184865017208722
-1.1511511511511512,0.9867579166666669,1.239320833333333,0.03907474999999999,17.6275625,0.00036928873263986084,0.0011461034957708346,4.932585329093045e-05,-0.00036046423229165597,7.078312138975666e-06,-6.210621916302074e-07,-0.0059596914063604345
-1.1471471471471473,0.9866864583333336,1.2401312500000004,0.03934372916666668,17.626562499999988,0.00037239944010303283,0.0011575834752599813,5.025870334795427e-05,-0.0003615963644531678,7.256895637890661e-06,-6.541072947131071e-07,-0.005497233072446761
-1.1431431431431431,0.986615416666667,1.2409333333333334,0.03961262500000001,17.625541666666667,0.0003865455555553954,0.0011689232739427074,5.1191693228676555e-05,-0.00036262678333337517,7.438380527499992e-06,-6.860278001153637e-07,-0.002844043402717489
-1.139139139139139,0.9865435416666665,1.2417375,0.039881520833333337,17.624520833333335,0.00038798109375037804,0.0011801080460203989,5.212459478489237e-05,-0.00036431747578123674,7.619273093229206e-06,-7.173301412213524e-07,-0.0018596046007814948
-1.135135135135135,0.9864720833333336,1.2425416666666667,0.04015037500000001,17.62354166666667,0.00040062326388889957,0.001191168220692708,5.3057406673503734e-05,-0.00036626386979166786,7.803078598611065e-06,-7.475285007791641e-07,-0.0015125434028391282
-1.1311311311311312,0.9864008333333337,1.2433500000000002,0.040419333333333335,17.622520833333336,0.0004016108333331214,0.001202069159555556,5.3990358524938866e-05,-0.0003690656000000028,7.99616562812498e-06,-7.767653741527737e-07,0.001134478732410571
-1.1271271271271273,0.986329375,1.2441562500000003,0.04068818749999998,17.621499999999994,0.0004002255859369974,0.0012128318146315126,5.492334627182809e-05,-0.0003720877792968563,8.186329641927123e-06,-8.052639954296885e-07,0.002737750000392225
-1.1231231231231231,0.9862585416666668,1.2449666666666666,0.040966916666666665,17.620479166666673,0.0003975822222226366,0.001225747155493056,5.5903097246553e-05,-0.00037411235277774735,8.399730797222201e-06,-8.377192139652781e-07,0.004338937065767823
-1.119119119119119,0.9861872916666665,1.2457749999999999,0.041263770833333324,17.61947916666667,0.0004133993750006226,0.0012432512166141506,5.70084406782593e-05,-0.0003723116098958146,8.654531736458306e-06,-8.823813882144129e-07,0.005828895399019984
-1.115115115115115,0.9861170833333336,1.246608333333333,0.04154652083333333,17.618395833333338,0.00041974659722332497,0.0012588220233120666,5.817827458888487e-05,-0.00037080159184025435,8.898659561111112e-06,-9.318295340138866e-07,0.0075449266492455536
-1.1111111111111112,0.9860472916666668,1.2474541666666668,0.04182927083333332,17.617416666666674,0.0004060187326384579,0.0012742183515516514,5.9348289334850676e-05,-0.0003703065230034677,9.14497929296873e-06,-9.801583902018238e-07,0.00767165972189332
-1.1071071071071072,0.9859772916666666,1.2482833333333334,0.04211200000000001,17.61639583333333,0.0004303863888885928,0.0012894523726666648,6.05180889021754e-05,-0.0003695202333333647,9.400781904861114e-06,-1.0274729779999948e-06,0.006556176649553436
-1.103103103103103,0.9859066666666664,1.2491208333333337,0.04239479166666668,17.615395833333338,0.0004367270659708655,0.001304533722873263,6.168792421215413e-05,-0.00036963416232642377,9.653835340876736e-06,-1.0737572192296015e-06,0.007412968315748003
-1.099099099099099,0.9858377083333335,1.2499500000000001,0.04267524999999999,17.614395833333337,0.000447914166665786,0.0013198834541041683,6.285462914140802e-05,-0.00037067873749999786,9.909326645520829e-06,-1.1175502201546872e-06,0.00639275998253197
-1.095095095095095,0.9857675,1.2507916666666667,0.042953500000000006,17.61339583333334,0.00041603993055572275,0.0013354780877499995,6.401857850278247e-05,-0.00037315068750001096,1.0162989503993054e-05,-1.1588331852520853e-06,0.005787218315788323
-1.0910910910910911,0.9856972916666665,1.2516104166666664,0.043231812500000015,17.612375000000004,0.00045886489149427057,0.00135092080463151,6.518250078249437e-05,-0.00037519935638020974,1.0422003189804665e-05,-1.1992842963381477e-06,0.006538526041481418
-1.0870870870870872,0.9856268749999998,1.2524520833333335,0.043507729166666675,17.611333333333334,0.000438778953991914,0.001365692086093315,6.637128984627665e-05,-0.00037832520256077945,1.0678514876215266e-05,-1.239628973782984e-06,0.007604888888920414
-1.083083083083083,0.9855554166666671,1.2533083333333335,0.0437863125,17.610333333333326,0.00044947159722186214,0.0013810150876523426,6.773053916074563e-05,-0.0003789586755208185,1.0958423319965276e-05,-1.2897399375273462e-06,0.005326555555825507
-1.079079079079079,0.9854829166666671,1.2541604166666667,0.04408122916666665,17.60933333333333,0.0004691492664929964,0.001399720235155816,6.917538092825128e-05,-0.0003784119055121257,1.1271375913454886e-05,-1.3470574314748251e-06,0.0024212222224946345
-1.075075075075075,0.9854110416666666,1.255016666666667,0.04437606249999999,17.608375,0.0004623330555550975,0.0014182484103294271,7.062027793088969e-05,-0.00037859387187495763,1.1585483970972244e-05,-1.4030038755484375e-06,-0.0027868072917272
-1.0710710710710711,0.9853399999999998,1.2558729166666667,0.04467097916666666,17.60737499999999,0.0004540505164931652,0.0014365890369578997,7.206516864401976e-05,-0.00037926039639756687,1.1905505633072916e-05,-1.4580312196796915e-06,-0.004862723957899107
-1.0670670670670672,0.9852681249999998,1.2567229166666665,0.044965770833333335,17.606354166666666,0.0004725107248271243,0.001454783620030816,7.350992645793656e-05,-0.0003800146718315814,1.2225300607074673e-05,-1.51201959829991e-06,-0.006832042100711533
-1.063063063063063,0.9851968749999999,1.257577083333333,0.04526052083333334,17.605354166666668,0.0004665461414934402,0.0014728060872287313,7.495486492842119e-05,-0.00038153127973091644,1.2548921175737824e-05,-1.5647099372894917e-06,-0.008495333767541524
-1.059059059059059,0.9851250000000004,1.2584333333333333,0.04555635416666665,17.604354166666663,0.00048512888888874173,0.0014903602617078997,7.644110788230248e-05,-0.0003826762951388771,1.287563396805553e-05,-1.6187959807769095e-06,-0.012243958767214735
-1.055055055055055,0.9850533333333334,1.2593229166666668,0.045855375,17.60316666666667,0.00048704155815881833,0.001506757500276042,7.808298527103166e-05,-0.0003818912565104124,1.3203484422743118e-05,-1.6804080359687504e-06,-0.008560027777946289
-1.0510510510510511,0.9849820833333333,1.2602145833333331,0.04615454166666668,17.60210416666666,0.00047378728732705433,0.0015229728668732624,7.972485501568737e-05,-0.00038185566206598576,1.3539816253059847e-05,-1.7412903308059891e-06,-0.0101127608504612
-1.0470470470470472,0.9849108333333336,1.26109375,0.04645368750000001,17.6009375,0.0005008870442710922,0.0015389965843190098,8.136659192475e-05,-0.0003817883040364567,1.3879396227213576e-05,-1.800661091785153e-06,-0.007584212239635235
-1.043043043043043,0.9848393750000003,1.2619833333333332,0.0467526875,17.599749999999997,0.0004897330555555524,0.0015548716281940105,8.30085938807907e-05,-0.0003825082468749963,1.4215690188333323e-05,-1.8589812100354218e-06,-0.0037000624999450338
-1.039039039039039,0.9847672916666665,1.2628645833333332,0.04705172916666666,17.59858333333334,0.0005105441623267648,0.0015705535324266493,8.465023213466006e-05,-0.00038344151584200625,1.4568831779947856e-05,-1.9160250921234397e-06,-0.0013853402780910073
-1.035035035035035,0.984696458333333,1.2637458333333336,0.04735906249999999,17.597437499999995,0.0004985520659717135,0.0015905108657877603,8.634678044696533e-05,-0.00038496373828125763,1.4933326592361134e-05,-1.9723212998437524e-06,0.0008184335939631637
-1.031031031031031,0.9846270833333334,1.2647145833333333,0.04767770833333334,17.596375,0.0005136893706596535,0.0016151861280815955,8.833489012293536e-05,-0.00038329719574653476,1.5369482654817746e-05,-2.0370568208463553e-06,-0.0011631406249534848
-1.0270270270270272,0.9845575000000001,1.2657270833333334,0.04798256249999999,17.595229166666673,0.0005203671831595091,0.0016392486959335944,9.041347136262679e-05,-0.0003837247173177072,1.577876584822049e-05,-2.1030239703815116e-06,-0.0014644275175328403
-1.023023023023023,0.9844887499999997,1.2667312500000005,0.04828747916666667,17.594083333333337,0.0005481902734363331,0.0016631193557287332,9.249243906165283e-05,-0.0003844046774739776,1.6199397565364607e-05,-2.1672227019644117e-06,-0.0013516736113388106
-1.019019019019019,0.9844204166666666,1.2677541666666665,0.04859227083333331,17.592833333333342,0.0005327062326390131,0.0016868266319266505,9.457021198987181e-05,-0.00038640798342008675,1.6627755820659655e-05,-2.2303406282092036e-06,0.0013819722220205222
-1.015015015015015,0.9843514583333332,1.2687645833333332,0.04889712500000001,17.59156249999999,0.0005385154123274116,0.0017103211667343732,9.664883126192878e-05,-0.0003886070934895833,1.7057176251302164e-05,-2.292328702786456e-06,0.005678808593984286
-1.011011011011011,0.9842818750000003,1.2697729166666671,0.04920189583333332,17.590416666666666,0.0005475734331583659,0.0017337692797391507,9.87272966710208e-05,-0.00039131811115453163,1.7489505904340374e-05,-2.352761837137155e-06,0.005991493055546471
-1.007007007007007,0.9842133333333334,1.2707770833333332,0.04950633333333334,17.589312500000002,0.0005610211414932564,0.0017576229598888888,0.00010080623420488435,-0.00039472221319444833,1.7924062210416695e-05,-2.409786947333334e-06,0.005252444010352519
-1.003003003003003,0.9841441666666665,1.2717916666666667,0.04981075000000001,17.588145833333325,0.000554289930555063,0.0017812891844374988,0.0001028853096580129,-0.00039929259375000303,1.8373951476562573e-05,-2.46576263155729e-06,0.006501145399624875
-0.9989989989989989,0.9840760416666662,1.2728208333333333,0.05011260416666665,17.586937499999994,0.0005979595659721948,0.001804193570301651,0.00010511102378260287,-0.0004020332625867956,1.879598380946182e-05,-2.520247897775608e-06,0.008171037760632771
-0.994994994994995,0.9840089583333334,1.2739249999999995,0.050431770833333354,17.585687499999995,0.0005963443750012232,0.0018335052406141467,0.00010771426355656776,-0.0004017103255208182,1.927354534531249e-05,-2.5773011467990354e-06,0.010053485677246954
-0.9909909909909911,0.9839433333333333,1.2750333333333332,0.050750854166666665,17.58452083333334,0.0005733322222221116,0.0018626153846870658,0.00011031901696391774,-0.00040228075763887317,1.97401237833333e-05,-2.6337770962812522e-06,0.010460395399093159
-0.986986986986987,0.9838764583333331,1.2761291666666668,0.05107,17.58343749999999,0.0005880999826393118,0.0018915238499999992,0.00011292253198595948,-0.00040310404166667146,2.0215005168142385e-05,-2.6884730981250045e-06,0.005017350260686726
-0.982982982982983,0.9838110416666667,1.2772229166666669,0.05138914583333332,17.58231249999999,0.000603704474825939,0.001920218190520402,0.00011552651818607575,-0.00040435305959202195,2.0704694511371587e-05,-2.742174713431424e-06,0.0024954856774570544
-0.9789789789789789,0.9837439583333332,1.27831875,0.05170827083333333,17.58110416666666,0.000613673398437653,0.0019487234774266497,0.00011813057979484242,-0.000406339636328093,2.118930037924477e-05,-2.794500646147483e-06,0.0033179474829125866
-0.974974974974975,0.983678125,1.2794187499999998,0.05202989583333332,17.580000000000002,0.0005980788151043193,0.0019771774395724844,0.00012083892285795181,-0.0004078159563801753,2.169267735105458e-05,-2.8422361062280865e-06,-0.0005666666667707432
-0.9709709709709711,0.9836095833333333,1.2804937500000004,0.05236620833333333,17.578666666666667,0.0006315895442694508,0.0020064135581232636,0.0001241804396955338,-0.0003980399820312369,2.228005164246107e-05,-2.8689117803792486e-06,0.0019365555556873915
-0.9669669669669669,0.9835418750000002,1.2815687499999997,0.05270249999999999,17.577374999999993,0.0006648723567714843,0.0020354339937500017,0.00012752223713753802,-0.00038902288020831177,2.2893451600650876e-05,-2.893404552968754e-06,0.0027631093752233937
-0.962962962962963,0.9834754166666667,1.2826416666666667,0.05303883333333334,17.57614583333333,0.0006907715972221951,0.0020642175753055555,0.00013086398705400282,-0.0003806092513888998,2.3496326326736134e-05,-2.917634631048606e-06,0.0011809787328047605
-0.9589589589589589,0.9834070833333328,1.2837270833333334,0.05337518750000001,17.574875000000006,0.0006864421831593859,0.0020927747760065094,0.00013420628926932022,-0.0003737154384114566,2.41008357544444e-05,-2.9398477589000047e-06,0.0006437343747052182
-0.954954954954955,0.9833397916666667,1.2848125,0.05371150000000002,17.573520833333337,0.000673506510417532,0.0021211226844166623,0.00013754775162910045,-0.00036741492708339263,2.4697776669270764e-05,-2.9614657187708304e-06,0.004698853732634234
-0.9509509509509511,0.9832720833333336,1.2858937499999998,0.0540479375,17.5723125,0.0006772637109380142,0.002149216285329428,0.0001408896180775138,-0.0003618216983072575,2.532533608446617e-05,-2.98044984436159e-06,0.001958402343632315
-0.9469469469469469,0.983205208333333,1.2869604166666664,0.054384145833333335,17.57104166666667,0.000714135933160831,0.002177108431978733,0.0001442314771328202,-0.0003559513150607485,2.595236580723968e-05,-2.99866716483281e-06,0.001411414930544197
-0.942942942942943,0.9831377083333335,1.2880416666666663,0.0547205,17.56981250000001,0.0007007482638898832,0.0022047731297500013,0.00014757311932175998,-0.0003516381874999891,2.6582725369088563e-05,-3.0153886302309346e-06,0.00023038151005039254
-0.9389389389389389,0.9830700000000001,1.2891229166666667,0.055043541666666675,17.568458333333336,0.0006891890581595117,0.00223345227078993,0.0001508516394329987,-0.0003515993103298948,2.7179116853533013e-05,-3.0262475606623193e-06,0.0032301232638474175
-0.934934934934935,0.9830022916666667,1.2901791666666667,0.05535254166666669,17.5671875,0.0007064678993053963,0.0022609419643732616,0.00015436142515677073,-0.0003525919137152972,2.7796311096067624e-05,-3.0346848904419233e-06,0.0032983398436954303
-0.930930930930931,0.9829306249999998,1.2912104166666662,0.05567045833333332,17.565833333333334,0.0007485765581609627,0.002297789652289933,0.00015897343543892523,-0.0003444840339409255,2.8667493866276096e-05,-3.1605784262421898e-06,0.002124305555526007
-0.9269269269269269,0.9828587500000001,1.2922687499999996,0.05599287500000002,17.564416666666677,0.000735227773439151,0.002337087532567707,0.0001637487995261878,-0.00033705091848958146,2.9609718214452992e-05,-3.311744667429685e-06,0.002933826388584748
-0.922922922922923,0.982786875,1.2933020833333335,0.05631522916666667,17.563062499999997,0.0007884712456596166,0.0023762116305724814,0.00016852270048198378,-0.0003287698713107662,3.0564171284071386e-05,-3.46270392350217e-06,0.0015439544271202976
-0.9189189189189189,0.9827160416666669,1.2943375,0.05664347916666667,17.56170833333333,0.0007883527604166662,0.0024197329345620644,0.0001733532512265564,-0.00032205004921874447,3.151951630312507e-05,-3.600361055779512e-06,0.002233748264075075
-0.914914914914915,0.9826447916666665,1.2953750000000002,0.056971708333333336,17.56035416666667,0.0007952760416660709,0.0024629161162482644,0.00017818129883908997,-0.00031628918229167913,3.247893668489578e-05,-3.7381137069192774e-06,0.002086541232415584
-0.910910910910911,0.982573958333333,1.2964,0.057299791666666634,17.559041666666662,0.0008345400000000502,0.0025059109582899336,0.00018300996146857745,-0.0003103874166666132,3.345239197499988e-05,-3.87409212707033e-06,0.00047241493075489416
-0.9069069069069069,0.9825025000000002,1.2974437500000002,0.057627979166666676,17.557708333333327,0.0008167989192706671,0.0025486639338328974,0.00018783841784523407,-0.0003061863949219007,3.441294382486998e-05,-4.009652046017786e-06,-0.00020525173596297464
-0.902902902902903,0.9824320833333332,1.2984729166666664,0.05795614583333333,17.5563125,0.0008368346831599816,0.002591210160145397,0.0001926666594692538,-0.00030188155230032043,3.539332702795137e-05,-4.144818032144091e-06,0.0004747356771304112
-0.8988988988988988,0.9823614583333331,1.2994958333333335,0.058284270833333325,17.554958333333335,0.0008709958159718312,0.002633552106759983,0.00019749531299716592,-0.000297896263454861,3.635869500347226e-05,-4.278666622309025e-06,0.0003129149304754719
-0.8948948948948949,0.9822891666666663,1.3005333333333333,0.0586124375,17.55362499999999,0.0008609655555549267,0.002675667586975261,0.00020232437814612868,-0.0002954703833333572,3.734033932777759e-05,-4.410746694826833e-06,-0.00016730729134906142
-0.8908908908908908,0.9822145833333337,1.3014937499999997,0.05896222916666664,17.552229166666667,0.0008786020442728137,0.002728722198364156,0.00020883344683086111,-0.00028199357981761874,3.825705651614564e-05,-4.462747955619797e-06,-0.00012371918404596727
-0.8868868868868869,0.9821383333333333,1.3024104166666663,0.05932297916666667,17.550812500000003,0.0008916898914939075,0.0027872195594579,0.00021619771819797766,-0.00026297018103296765,3.915307156657986e-05,-4.472155947558155e-06,-0.0006027434897646344
-0.882882882882883,0.9820622916666667,1.3033395833333334,0.05967468749999999,17.549333333333333,0.000922597183159013,0.002841777505110678,0.00022367786203136072,-0.0002482573417968842,3.991409565468713e-05,-4.42708386815106e-06,0.0008995555556339241
-0.8788788788788788,0.9819860416666667,1.3042812499999998,0.06002224999999999,17.547854166666664,0.000950420898437887,0.0028944753382708324,0.00023121010581164927,-0.00023606192447914176,4.060605325520837e-05,-4.3574290906249895e-06,0.003647478732716536
-0.8748748748748749,0.981909375,1.3052229166666671,0.06036981250000001,17.546562500000007,0.0009598044748249102,0.002946931572048177,0.0002387402602387938,-0.000224521083203158,4.1308731699696185e-05,-4.285660435167967e-06,-0.00143889973981004
-0.8708708708708708,0.9818324999999999,1.3061520833333329,0.06071729166666668,17.545000000000012,0.0010104852039944934,0.002999152159331597,0.0002462724943642511,-0.0002127045047742998,4.2016801730685826e-05,-4.214316924370655e-06,0.002558333332899565
-0.8668668668668669,0.9817560416666665,1.3070937500000002,0.06106489583333333,17.543625,0.0010121787109369507,0.003051118080197484,0.00025380410113321947,-0.00020252285481769938,4.272162016666676e-05,-4.141716497777775e-06,-2.8140625033756805e-05
-0.862862862862863,0.981678333333333,1.3080291666666668,0.0614124375,17.542020833333336,0.0010430324826393722,0.0031028500203085954,0.0002613348700118112,-0.00019257194609376138,4.343391229835053e-05,-4.068156132358081e-06,0.006046749565939535
-0.8588588588588588,0.9816029166666667,1.3090354166666667,0.061712083333333334,17.540687500000008,0.0010512779123261762,0.0031594750206597245,0.0002693989405646399,-0.0001829277196180451,4.4566911199305496e-05,-4.124105466805555e-06,0.002407027343451773
-0.8548548548548549,0.9815297916666667,1.3103500000000001,0.06178691666666667,17.539333333333335,0.0011078775000001873,0.003240076928826392,0.00027996293707284404,-0.0001709237541666908,4.766032441875018e-05,-4.796815165871518e-06,0.0011612222222083801
-0.8508508508508508,0.9814562499999999,1.311660416666667,0.06186175,17.537854166666666,0.0011636180164924514,0.0033206718036041657,0.0002905273046666023,-0.00015898378072920494,5.0739941031336625e-05,-5.470142617385427e-06,0.0036712287326849946
-0.8468468468468469,0.9813827083333334,1.3129833333333332,0.06193652083333332,17.536520833333338,0.0011747663888888038,0.003401259053728733,0.00030109183850241943,-0.00014784874548606775,5.3809888177777594e-05,-6.144138412472216e-06,0.0023120620657550717
-0.8428428428428429,0.9813093749999999,1.314289583333333,0.06201137500000001,17.535062500000006,0.0012324744748273275,0.003481818537276039,0.00031165611849443133,-0.0001360292106770966,5.686652052217881e-05,-6.817991289794269e-06,0.004916454426847849
-0.8388388388388388,0.9812358333333332,1.3156041666666665,0.062086187499999994,17.53366666666666,0.0012565099826395976,0.003562380321714844,0.0003222197302187456,-0.00012484696744789747,5.9923584852430376e-05,-7.493752860807293e-06,0.0040748888889652335
-0.8348348348348349,0.9811641666666665,1.3169187500000001,0.062161000000000015,17.5323125,0.0012895892317705826,0.0036429371623333305,0.00033278392470387485,-0.00011386141875001365,6.295463573007803e-05,-8.169346473729163e-06,0.002393402343784601
-0.8308308308308308,0.9810897916666668,1.3182354166666668,0.062235750000000006,17.530895833333336,0.0012991362456589162,0.003723482255270832,0.00034334786425577836,-0.00010316149947918463,6.598859172074657e-05,-8.846346948822919e-06,0.0031079474825901343
-0.8268268268268268,0.9810108333333334,1.3194291666666669,0.06237554166666665,17.52947916666666,0.0013275074826386568,0.0037990022184565984,0.0003539422237815206,-9.229646163193272e-05,6.883299207907995e-05,-9.436968020224814e-06,0.0023601453995070187
-0.8228228228228229,0.9809339583333334,1.3205729166666667,0.06259112499999998,17.528000000000002,0.0013663384331594752,0.003872638571234378,0.0003664199929041837,-8.141533203123719e-05,7.09956149793835e-05,-9.947542134877617e-06,0.0033826666665959237
-0.8188188188188188,0.9808747916666666,1.3218958333333333,0.06287035416666667,17.526645833333337,0.0014414058159721854,0.003961491483624566,0.00038559624425133865,-6.63092131076154e-05,7.136851803211805e-05,-1.0390057556709199e-05,0.005435832899138404
-0.8148148148148149,0.9807835416666665,1.3224791666666667,0.06351379166666667,17.525000000000002,0.0014530203993055046,0.004054467018123267,0.00040626796897664624,-2.8812108506942602e-05,7.110309556987855e-05,-1.0078317555488714e-05,0.004791666666619676
-0.8108108108108107,0.9806920833333334,1.3230520833333335,0.06415720833333331,17.523437499999996,0.001485268120659411,0.0041466151188732665,0.0004269388123836348,8.75518706598688e-06,7.08214233927953e-05,-9.774093736220476e-06,0.0016381835937977485
-0.8068068068068068,0.9806006249999998,1.3236124999999996,0.06480060416666668,17.521625000000004,0.0015561998437507718,0.0042379358663016484,0.00044761064282713856,4.629781744792949e-05,7.053994681276045e-05,-9.475744926119351e-06,0.007032359374875341
-0.8028028028028029,0.9805097916666666,1.3241833333333335,0.06544395833333333,17.520020833333334,0.0015968330555549137,0.004328440400998269,0.0004682824246671248,8.253444097219842e-05,7.024643896180567e-05,-9.183534396657985e-06,0.005744999565990838
-0.7987987987987988,0.9804189583333335,1.3247562499999999,0.06608735416666665,17.51839583333333,0.0016229614192710962,0.0044180928692495675,0.0004889529041392832,0.00011780202174481447,6.994745396627576e-05,-8.898082393275608e-06,0.004349093316136532
-0.7947947947947949,0.9803268749999999,1.3253291666666664,0.06673068750000001,17.516604166666667,0.0016609333159733897,0.004506938262444009,0.0005096237505846612,0.0001524985445312682,6.964204344774275e-05,-8.619244070544269e-06,0.00899513498268334
-0.7907907907907907,0.9802352083333331,1.3259,0.06737408333333332,17.515062500000003,0.0016996066666661314,0.00459495997832639,0.0005302955877946854,0.00018647374166670672,6.934364247291659e-05,-8.346259173998267e-06,0.004877287760393756
-0.7867867867867868,0.9801443749999997,1.326475,0.06801752083333334,17.513333333333332,0.0017224077083328737,0.0046821460263537324,0.0005509667477063304,0.00021931321927083636,6.90308396249999e-05,-8.079832987881946e-06,0.007530555555604224
-0.7827827827827827,0.980017916666667,1.3265916666666666,0.06862779166666667,17.51127083333333,0.0018649665972227947,0.004786830377623263,0.0005763786208648845,0.0002796726399305477,6.644988621857617e-05,-7.921421784806442e-06,0.007685468316083188
-0.7787787787787788,0.9798831249999997,1.3266270833333331,0.06922964583333331,17.50910416666666,0.0019355817664932218,0.004895406137791236,0.0006029903116578864,0.00034468103459209254,6.32909116628037e-05,-7.788797106244365e-06,0.009396280816247327
-0.7747747747747749,0.9797475000000001,1.3266562500000003,0.06983158333333335,17.507041666666666,0.002020694335936657,0.005003249969159718,0.0006296015848165972,0.00040999352343744355,6.014583411458319e-05,-7.656057146527791e-06,0.006617081597369179
-0.7707707707707707,0.9796133333333331,1.3266749999999996,0.07043339583333334,17.5049375,0.002133444375000959,0.005110328418051646,0.0006562138998317344,0.00047610791614582926,5.699755107812512e-05,-7.523937589136275e-06,0.005913121093726659
-0.7667667667667668,0.9794777083333336,1.3267041666666666,0.07103537499999998,17.502854166666665,0.0022227208159733003,0.0052167629986093755,0.0006828241313696185,0.0005414053401041757,5.384978762192714e-05,-7.392138226093228e-06,0.004054353732556137
-0.7627627627627627,0.9793947916666667,1.329114583333333,0.07095870833333334,17.500812500000002,0.002508591037327035,0.005450974211664928,0.000724382211275933,0.0005602667730034705,4.662833018663199e-05,-1.1592812551649322e-05,0.005728506510251918
-0.7587587587587588,0.9793135416666666,1.3315979166666667,0.07085822916666668,17.498874999999995,0.0028115716623269282,0.005689655109364145,0.0007664581046071455,0.0005791004963107832,3.9084544407118135e-05,-1.593845954561633e-05,0.004165401041802852
-0.7547547547547548,0.9792312499999997,1.3340895833333326,0.0707578125,17.49685416666667,0.003073733641494769,0.005928367386881511,0.0008085289003857146,0.0005975519042969307,3.139221539513886e-05,-2.0277798721354165e-05,0.006344270399267771
-0.7507507507507507,0.9791500000000002,1.3365875,0.07065747916666669,17.494895833333338,0.003319271510416444,0.006166887304478728,0.0008506068913087107,0.0006160965643228766,2.3540836898723636e-05,-2.4610098347617762e-05,0.005494780815865852
-0.7467467467467468,0.9790687500000002,1.3390729166666668,0.070557,17.492958333333338,0.0035795571831593875,0.006405626417666668,0.0008926747852413323,0.0006362197187499696,1.5522841525824723e-05,-2.893571277172916e-05,0.004325414930349325
-0.7427427427427427,0.9789872916666668,1.341575,0.07045664583333335,17.491083333333332,0.0037786027083335227,0.006644173557916233,0.0009347436238754958,0.0006553545328124993,7.3328138729168994e-06,-3.3254869308217015e-05,0.0017954930555674764
-0.7387387387387387,0.9789054166666666,1.3440541666666668,0.07035622916666666,17.489062500000003,0.0040288137326394136,0.006882834350780819,0.0009768052826774373,0.000676375370920107,-1.0191640399304818e-06,-3.756722491042535e-05,0.003109537760337844
-0.7347347347347348,0.9788247916666668,1.346545833333333,0.07025583333333334,17.487041666666666,0.004235152065973358,0.007121347049305556,0.001018871639231429,0.000697029524305573,-9.526006470486273e-06,-4.187264033298611e-05,0.005248748263966263
-0.7307307307307307,0.9787543750000002,1.3498958333333333,0.07022350000000001,17.48504166666667,0.004277072482638866,0.007336618381083333,0.0010533489916532623,0.0007016316145832951,-2.668590394965312e-05,-4.717839926895835e-05,0.006234581597084343
-0.7267267267267268,0.9786860416666667,1.3533270833333335,0.07019800000000004,17.48308333333333,0.004287055516492666,0.007549594962666659,0.0010870571940776697,0.0007037495708332453,-4.497826508289941e-05,-5.258332650708333e-05,0.00513049305561708
-0.7227227227227226,0.9786170833333334,1.3567708333333337,0.07017260416666668,17.481124999999995,0.004260405815971424,0.0077624722911349775,0.0011207573412107671,0.0007056698676215084,-6.355956124511753e-05,-5.7987043636386265e-05,0.004852067708497998
-0.7187187187187187,0.9784966666666667,1.3585874999999998,0.070348375,17.478499999999997,0.004604588177084201,0.007977585301526043,0.0011729220131179033,0.0008257229130208266,-7.977120944375001e-05,-5.982038900902085e-05,0.005579416666762427
-0.7147147147147148,0.9782516666666665,1.3564812499999999,0.07101014583333333,17.47439583333334,0.005904451731771454,0.00819718418872873,0.0012696957097022502,0.0012327769506510627,-8.968095149218709e-05,-5.3041926757144085e-05,0.004240259982452699
-0.7107107107107107,0.9780068750000003,1.3543770833333333,0.07167174999999999,17.470187500000005,0.007204382808160048,0.008415931085270834,0.001366473122632095,0.0016426326109375278,-9.956876863910594e-05,-4.626940743341146e-05,0.00671538151027562
-0.7067067067067068,0.9777612500000002,1.3522770833333333,0.07233343749999999,17.466041666666666,0.00848418989149291,0.008633873819433601,0.0014632534250031092,0.0020551917766927497,-0.0001094497439053385,-3.950070441472004e-05,0.006555164930603041
-0.7027027027027026,0.9775158333333334,1.3501729166666667,0.07299514583333334,17.461916666666664,0.009758095099825947,0.008850792018103733,0.0015600236955918122,0.0024710560476996213,-0.00011931276573524279,-3.273834277363715e-05,0.005632993055598945
-0.6986986986986987,0.977270625,1.3480666666666667,0.07365679166666668,17.457729166666663,0.01103501222222203,0.009067010374706596,0.0016568060189163128,0.0028894427138888984,-0.00012916318123611098,-2.598041472697047e-05,0.007484009982761108
-0.6946946946946948,0.9770256250000001,1.3459624999999997,0.07431847916666667,17.453666666666663,0.01229536526041719,0.009282221987687064,0.0017535781057629084,0.0033111556513021195,-0.00013899220466874956,-1.922693535545484e-05,0.0045198888889217415
-0.6906906906906907,0.9767799999999999,1.3438625,0.07498010416666666,17.4494375,0.013535664427083205,0.009496608979155814,0.0018503439100848362,0.0037349039309896165,-0.00014881925216848993,-1.2479732780440556e-05,0.006922600260452327
-0.6866866866866868,0.9765347916666666,1.3417645833333331,0.07564181249999997,17.445270833333336,0.014755302912327739,0.009710066201714846,0.0019471232232745666,0.004161015801692744,-0.00015861159235416698,-5.73743480687498e-06,0.007733884982599193
-0.6826826826826826,0.9762895833333335,1.3396562499999998,0.07630350000000001,17.441166666666664,0.015998215169271468,0.00992277588775,0.002043896675151463,0.004590435161458253,-0.00016840360625651024,9.997118996874867e-07,0.00674697222228815
-0.6786786786786787,0.9760439583333334,1.3375562499999998,0.07696518750000002,17.43695833333333,0.01721411141927165,0.01013452657975651,0.002140680516580201,0.005022774093619814,-0.0001781629207485681,7.731209828615855e-06,0.00810908159724022
-0.6746746746746748,0.9757600000000003,1.3300999999999996,0.07748887500000003,17.433958333333333,0.020583990000000663,0.010371620084567702,0.0022969393349070565,0.00572742236249997,-0.00014949528544583361,3.174258537095309e-05,0.00688849826394744
-0.6706706706706707,0.9753774999999999,1.3140708333333337,0.07768285416666665,17.43135416666667,0.028299094982637163,0.010703353335187068,0.0025663002540961856,0.006834643756163189,-3.573765867274276e-05,9.14209067925738e-05,0.010600249565982267
-0.6666666666666667,0.9750329166666667,1.2997124999999998,0.07799999999999999,17.429604166666667,0.03379116734375076,0.011068937500000006,0.00279337591835538,0.007897279166666687,5.0931385070312744e-05,0.0001481274016666667,0.009731926649237721
-0.6626626626626626,0.9746883333333335,1.2853666666666665,0.07831700000000001,17.427749999999996,0.038836698888888854,0.01143440584433333,0.0030203912282372194,0.008968938766666643,0.00013249334668888912,0.0002049425743813333,0.009571604166808356
-0.6586586586586587,0.9743439583333333,1.2709958333333333,0.078634125,17.42595833333333,0.04353209164930494,0.011799611885484375,0.0032473503464630995,0.01005112560052085,0.00020899436845833296,0.00026187008587625,0.009517831597406712
-0.6546546546546548,0.9739987500000002,1.2566375000000003,0.07895110416666667,17.424208333333343,0.04778719359374928,0.012164723150864146,0.0034742491007475357,0.011141352671093702,0.0002804281297424482,0.00031891177811609934,0.008838956596832759
-0.6506506506506506,0.9736539583333331,1.24228125,0.07926824999999998,17.422416666666674,0.05163729589843746,0.012529523708604173,0.0037010812866810207,0.01224081013802085,0.0003467539786026696,0.00037606301411125887,0.007730826388637979
-0.6466466466466467,0.9733097916666665,1.2279104166666668,0.07958520833333332,17.4205625,0.055090175308159406,0.01289409044787327,0.003927846840239562,0.01335034784157986,0.00040802422725650983,0.00043332577138033854,0.009627183593806876
-0.6426426426426426,0.9729649999999999,1.2135583333333335,0.0799023541666667,17.418708333333345,0.05809908826388854,0.013258613798624558,0.004154545737979929,0.014467686414756889,0.00046427126447569475,0.0004907037113195399,0.01151666493007042
-0.6386386386386387,0.9726202083333332,1.1991937499999998,0.08021939583333333,17.41691666666667,0.06070934996093813,0.013622765198801647,0.004381194737596456,0.015594526887890647,0.00051539831530638,0.0005481932881293114,0.010597159722181004
-0.6346346346346345,0.9722762500000002,1.18484375,0.0805364375,17.415125,0.06289737141927043,0.013986840568141923,0.004607775141452714,0.016730467880859412,0.000561428811350911,0.0006057949504591757,0.01008790104168611
-0.6306306306306306,0.9718937500000001,1.1622833333333331,0.0801448125,17.413625000000007,0.07081203638888955,0.01437643402933985,0.004999194633323748,0.017973395178125018,0.000684064528440972,0.0006610466626970182,0.010664359374686683
-0.6266266266266267,0.9714591666666667,1.1288104166666668,0.07880991666666665,17.41266666666667,0.08516829322482611,0.014797872034993059,0.005609827040052708,0.019282274296701415,0.0008930405730729167,0.0007122249129854165,0.007372888888767193
-0.6226226226226226,0.9710241666666665,1.0953375,0.07747489583333336,17.411437499999995,0.09729409442708348,0.01521557801561414,0.006220088771668505,0.020502070451822896,0.0010727808052653656,0.0007622196943043036,0.013927516927196848
-0.6186186186186187,0.9705906249999999,1.061870625,0.07614002083333334,17.410354166666664,0.10716827576210908,0.015629863894166235,0.006829954816046261,0.021631210990195313,0.001223321181422799,0.0008110700048915309,0.014359457899388417
-0.6146146146146145,0.970185,1.0246308333333334,0.07460383333333336,17.410291666666662,0.11736915538263859,0.016121205551972217,0.007419556441925771,0.023163882915138864,0.0013755433825338539,0.0008650828306911457,0.011952414930817667
-0.6106106106106106,0.9697887499999998,0.9859697916666669,0.07299114583333334,17.410395833333332,0.1256456532541229,0.01663810512993706,0.008001056117224811,0.024762789315863717,0.0015017627940219192,0.0009199326728742405,0.016658593316037695
-0.6066066066066067,0.96939375,0.9473014583333331,0.07137833333333334,17.410625,0.13094057203954046,0.017150008530555552,0.008582025584986247,0.02623724240659725,0.001588688383198351,0.0009731444713506946,0.01617877604161322
-0.6026026026026026,0.9689972916666667,0.9086327083333333,0.06976572916666667,17.410854166666663,0.1332536846801653,0.017656472200509987,0.00916259769851148,0.027587597391775173,0.0016363942783449103,0.0010247307624892384,0.01632385373272882
-0.5985985985985987,0.9686022916666667,0.8699664583333333,0.0681529375,17.411041666666666,0.1325706530416234,0.018157885443454428,0.009742503693208487,0.028812688671445312,0.0016449059471763902,0.0010746789400795835,0.018336414930615774
-0.5945945945945945,0.9682064583333331,0.8312991666666667,0.06654025000000001,17.4113125,0.12889627883263866,0.018654040963270842,0.010321945159452778,0.029913083125208344,0.0016142717362789927,0.0011229839449683854,0.016822027343721402
-0.5905905905905906,0.9678822916666667,0.791894583333333,0.064199,17.41095833333333,0.13049859388732699,0.019156134232333335,0.010950185143428739,0.031077034644583335,0.0016418545370175328,0.0011715339397737501,0.017488248263930473
-0.5865865865865867,0.967711875,0.7508858333333334,0.060278479166666656,17.409520833333335,0.14679213196597163,0.019660650782687066,0.011684593739063633,0.03239530643887152,0.0018347743831604868,0.00122050757591354,0.01670935373260818
-0.5825825825825826,0.9675416666666666,0.7098779166666663,0.05635800000000001,17.408062499999996,0.15972063509566037,0.020134275836000005,0.012418215317200977,0.033391762872499994,0.0019784877571187485,0.0012647550846566667,0.01727666276048012
-0.5785785785785786,0.9673702083333335,0.6688691666666666,0.05243745833333332,17.406520833333335,0.16928632954930556,0.020577250463539934,0.013151180851535781,0.03406676344246531,0.0020729578056904513,0.0013043076480691062,0.019907478732591244
-0.5745745745745745,0.9671991666666667,0.6278625,0.04851697916666665,17.405104166666664,0.17548743109374992,0.020989519399207904,0.013883325968809578,0.03442021650130212,0.0021181784653489587,0.001339152180134939,0.018807280816133698
-0.5705705705705706,0.9670314583333331,0.5868539583333333,0.04459650000000001,17.403687500000004,0.17832722325516503,0.021370881354416664,0.014614791866213164,0.03445201328052082,0.002114221114565495,0.0013692841694815626,0.01686973567689165
-0.5665665665665667,0.9668600000000004,0.5458466666666665,0.04067602083333332,17.402229166666668,0.17780162482222245,0.02172166966249957,0.015345561328430665,0.03416235878152779,0.0020610169407402758,0.0013947110724319488,0.017211697482537147
-0.5625625625625625,0.9666891666666668,0.5048389583333334,0.03675545833333334,17.40070833333333,0.17391325114891498,0.022041640449373266,0.016075690695269665,0.03355122520193576,0.0019585927101725712,0.0014154351675584027,0.02014116493057827
-0.5585585585585586,0.9665181249999999,0.46383041666666674,0.03283502083333333,17.399270833333333,0.16666259457482624,0.022330944740207897,0.016805018644089557,0.03261849360561632,0.0018068905691222604,0.0014314535775384004,0.01849946831600846
-0.5545545545545545,0.9663252083333336,0.4229214583333334,0.029143616666666667,17.3979375,0.1534928567478731,0.02264694127425306,0.017541760224667198,0.031252164138225694,0.001557604152875348,0.001433073449772194,0.019479079427014767
-0.5505505505505506,0.9662095833333334,0.3905604166666666,0.024883318749999998,17.39697916666667,0.14509714426649323,0.023016487114652564,0.018094315587359713,0.03023560232761719,0.0013386872648841158,0.0014094204851709726,0.01761587456576308
-0.5465465465465467,0.9661910416666668,0.36814833333333336,0.019891185833333335,17.3963125,0.1453057629972221,0.02341931989281047,0.018429899747969963,0.02976690558743473,0.0012044560539517372,0.0013616921564514697,0.02018640234382474
-0.5425425425425425,0.9661593750000002,0.34569749999999994,0.015198895000000002,17.395833333333332,0.1437436551604167,0.023783847757445645,0.018734655665707558,0.02907832166240418,0.001056736185566148,0.0013231966453393618,0.017274305555531555
-0.5385385385385386,0.9661152083333332,0.3232052083333334,0.010815694166666669,17.39525,0.14038547663953993,0.024118749926359807,0.019007746348057315,0.028189748813592885,0.0008931701597272358,0.0012939823786685606,0.020069104166680063
-0.5345345345345345,0.9660722916666669,0.30071270833333336,0.006432606250000001,17.39479166666667,0.13601540871349815,0.02441501741016579,0.019280686732589626,0.0271039668862539,0.0007213066417473524,0.0012631680571475819,0.0191395399304497
-0.5305305305305306,0.9660293749999999,0.2782202083333333,0.0020494929166666666,17.394270833333334,0.13063268234162329,0.0246729662454512,0.019553663321945556,0.0258210396537473,0.0005411673979097207,0.0012307248967830696,0.019133843316012644
-0.5265265265265264,0.9659868749999996,0.2557281250000001,-0.0023336916666666673,17.39370833333333,0.12423895941731766,0.02489249138320493,0.019826509949453206,0.024341061427578123,0.00035270776444140846,0.001196657864545969,0.021202081597493816
-0.5225225225225225,0.9659429166666663,0.23323625000000006,-0.006716731833333333,17.393270833333332,0.11683314335260411,0.02507367718014575,0.02009934863606832,0.02266381451172896,0.00015594712586992346,0.0011609905484481291,0.019338051649526733
-0.5185185185185186,0.9658995833333331,0.21074270833333333,-0.011099904208333336,17.392729166666673,0.10841646921766494,0.025216417126565825,0.020372098026905355,0.020789369708438067,-4.9107286248089525e-05,0.0011236969251171914,0.02109713498242627
-0.5145145145145145,0.9658564583333332,0.18825187500000007,-0.015483044500000001,17.392166666666668,0.09898581489231773,0.025320650333011025,0.020644783682568245,0.01871785799116677,-0.00026243454850123724,0.0010847871602969574,0.023580305555583436
-0.5105105105105106,0.9658199999999999,0.16688083333333328,-0.019776846875,17.391625,0.08965753746597227,0.025419126327682808,0.020925594240413927,0.01661107668720573,-0.0004824953038928821,0.001041296439544433,0.024088192708347833
-0.5065065065065064,0.9658445833333332,0.155248125,-0.023295931250000002,17.390979166666668,0.08937762385065103,0.025769466253861936,0.02127777658603999,0.015777770480024735,-0.0006922627276250001,0.0009713300317795833,0.02259362456601366
-0.5025025025025025,0.9658689583333335,0.14361439583333335,-0.026815025000000006,17.390250000000005,0.08882678030942663,0.026095016934249378,0.021629792676859376,0.014862381947964062,-0.0009019280888515617,0.0009013997992989577,0.024621604166441102
-0.4984984984984986,0.965893125,0.13198083333333338,-0.030334122916666668,17.389625,0.08800572629930553,0.02639590348687656,0.021981826276515556,0.013865233654310766,-0.00111144645311111,0.0008315111612655557,0.022192359375083015
-0.49449449449449445,0.9658697916666666,0.12263379166666671,-0.033247425,17.38858333333333,0.08712976564145661,0.026696671230869377,0.022258614056457897,0.012926709457569793,-0.001303906825328993,0.0007584584790796873,0.024044659722335382
-0.49049049049049054,0.9658339583333335,0.11390137499999999,-0.03599843958333333,17.3875,0.08614472677310939,0.026987883180898443,0.022515163253973958,0.011974358641396093,-0.0014915239439033862,0.0006846311529884936,0.022343750000118234
-0.4864864864864864,0.9657977083333336,0.10516731250000004,-0.03874931250000001,17.386375000000005,0.08500848221486068,0.027264032447444013,0.02277166932119748,0.010973843973514325,-0.0016789232806158844,0.0006108876130742186,0.023547692708064005
-0.4824824824824825,0.9657614583333337,0.09643395833333333,-0.04150012499999999,17.385250000000003,0.08371940834683159,0.02752515629165104,0.023028259590670105,0.009925336741744792,-0.0018660562150386287,0.0005372237207299482,0.024332437499936077
-0.4784784784784786,0.9657256249999998,0.08770068750000004,-0.04425110416666667,17.3841875,0.08227740191202737,0.027771027280030818,0.02328480929112082,0.008828765008050785,-0.002052953950307551,0.0004636264249447047,0.02294163151043449
-0.47447447447447444,0.9656889583333333,0.07896737499999999,-0.04700204166666668,17.383062499999998,0.08068332035227603,0.028001724745831586,0.02354139698597819,0.007684169933390626,-0.0022395763031445304,0.00039011509772786455,0.023721454427175104
-0.4704704704704705,0.9656529166666666,0.07023410416666667,-0.04975293750000002,17.381958333333333,0.07893629561190585,0.028217353543454428,0.023797859211535377,0.00649150451580599,-0.0024259670691735673,0.0003166777044829427,0.02356616493062802
-0.4664664664664664,0.96561625,0.06150077083333333,-0.05250385416666667,17.38085416666667,0.07703709268690583,0.02841794946431207,0.024054512794237166,0.005250786836304254,-0.002612098854510251,0.0002433348288012583,0.023200103732563093
-0.4624624624624625,0.9655818750000001,0.05311106250000003,-0.05515610416666666,17.37977083333333,0.07511292337345443,0.02861888750648914,0.024298692797115884,0.0040124573164856785,-0.0027906321887998394,0.00017246282019704588,0.023982447482751468
-0.45845845845845856,0.9655722916666664,0.04985010416666666,-0.05633593750000001,17.379145833333332,0.07501209211457245,0.02904380381266276,0.024359248259047887,0.003500167040201823,-0.002859204982843186,0.000137415120628255,0.025498437065948565
-0.4544544544544544,0.9655608333333335,0.04658900000000001,-0.05751585416666668,17.378666666666664,0.07488981924566665,0.029465989019478743,0.02441981699002865,0.0029801756297708347,-0.0029282622668864583,0.00010222805287410982,0.022569888888995138
-0.4504504504504505,0.9655516666666667,0.04332804166666667,-0.05869566666666665,17.378020833333334,0.07474655580533159,0.029885381214555563,0.02448031351949725,0.0024525048951527773,-0.002997711483611146,6.688906014416687e-05,0.02564191623264378
-0.4464464464464464,0.9655354166666665,0.04074703541666667,-0.05999385416666669,17.377500000000005,0.07448394993808626,0.030480404128895397,0.0245482044967434,0.0019098890755115023,-0.003030002554662905,4.0704688034954336e-05,0.0208270833332449
-0.44244244244244246,0.96552125,0.03827430625,-0.061310916666666666,17.376791666666666,0.07419293164774789,0.031100325664159725,0.0246173077647154,0.001359536550968229,-0.0030557068725094983,1.6317727903229296e-05,0.022944706597286313
-0.43843843843843855,0.9655052083333332,0.035801475000000006,-0.062628,17.376125,0.07388983772115772,0.031716671116,0.0246863129876767,0.0008026551929666669,-0.003080735066934141,-7.717691945833063e-06,0.023196651041644145
-0.4344344344344344,0.9654904166666666,0.0333287125,-0.06394495833333334,17.375479166666665,0.07357432192309236,0.03232964647041492,0.024755302049620953,0.00023926690919947994,-0.0031050891633721232,-3.138023113518783e-05,0.023348728732798918
-0.4304304304304305,0.9654743749999998,0.0308559625,-0.06526204166666667,17.37485416666667,0.07324663874486526,0.032939157584164935,0.024824170042447538,-0.0003306368896598957,-0.0031287923009914783,-5.469914236201417e-05,0.02194268706574576
-0.42642642642642636,0.9654591666666666,0.02838315645833334,-0.06657910416666667,17.374166666666675,0.07290685476279513,0.033545202055030816,0.024893169247243337,-0.0009070538279151591,-0.0031518015684259795,-7.764478560624984e-05,0.022290972222037908
-0.42242242242242245,0.9654406249999999,0.026130709583333328,-0.06799797916666668,17.373458333333335,0.07265916518333816,0.03410458732924956,0.02500515988332424,-0.001358916637475616,-0.0030980288415510585,-8.577097506950147e-05,0.024612206597169006
-0.41841841841841854,0.9654177083333336,0.024207986814583336,-0.06956910416666669,17.372791666666664,0.0725588067077183,0.034594993912114146,0.02518173095869851,-0.0016209051686309583,-0.0029296858011724743,-7.170527388674762e-05,0.024651373263850473
-0.4144144144144144,0.9653947916666664,0.022285196874999996,-0.07114020833333333,17.372104166666663,0.0724511200002425,0.03508040409162326,0.025358244546024995,-0.0018889272640631523,-0.002760527275746244,-5.700956943012166e-05,0.024996822482819425
-0.4104104104104105,0.9653712500000001,0.020362326875000007,-0.07271129166666666,17.371437500000006,0.07233608397756898,0.035560943064164935,0.025534701648725955,-0.0021630005782465375,-0.0025906792880675267,-4.169613954780346e-05,0.02586751692689404
-0.40640640640640635,0.9653479166666666,0.018574789583333334,-0.07405327083333334,17.37072916666667,0.07246345635860155,0.036051571412218306,0.0257559165189035,-0.002311299138813238,-0.002407692034356351,-6.650513095837599e-06,0.024018218315859485
-0.40240240240240244,0.9653237499999999,0.016807011875,-0.07536147916666665,17.36995833333333,0.07262108685183362,0.03654081412447873,0.025983649589355475,-0.0024450364330616016,-0.0022225659971983275,3.140798855671035e-05,0.02454749826404168
-0.3983983983983985,0.9652989583333332,0.015039217291666662,-0.07666979166666665,17.369187499999995,0.0727724261099207,0.037026576379123266,0.0262113522738302,-0.002583402366334854,-0.0020372055306061253,6.969004326215316e-05,0.025075589843879698
-0.3943943943943944,0.9652766666666664,0.013271397291666669,-0.07797822916666666,17.36839583333333,0.07291755751392673,0.03750908327603082,0.026439124567012445,-0.0027263982947952022,-0.0018515393581702516,0.00010815728590260411,0.0261178433160012
-0.3903903903903905,0.9652531250000002,0.01153276916666667,-0.07928585416666666,17.36766666666667,0.07305812023534838,0.03798764916239539,0.026665965297483708,-0.002873877899880503,-0.0016641978625921542,0.00014688774317616758,0.025821222222077722
-0.38638638638638634,0.965230416666667,0.010310831458333333,-0.08058804166666665,17.366979166666663,0.07322495758797118,0.0384548800403316,0.026877353888145328,-0.0030227290348178565,-0.0014525663518778992,0.0001865191458015707,0.024076291232802305
-0.3823823823823824,0.9652083333333331,0.009088767916666666,-0.0818895625,17.366270833333335,0.07338866513109031,0.03891876622022526,0.027088803253840856,-0.0031747722570567966,-0.0012410744329519991,0.0002260800657761196,0.022845676649183133
-0.3783783783783783,0.9651870833333335,0.007795279166666666,-0.08313360416666667,17.3655625,0.07353004612271376,0.03937578302492664,0.02729628072286662,-0.0033305801286396724,-0.001026247130093828,0.0002645452223850257,0.02432239192705765
-0.3743743743743744,0.9651735416666666,0.005935833541666668,-0.08392008333333334,17.365083333333335,0.0735138908801656,0.03980289877999304,0.027472571625395566,-0.0034940878128638725,-0.0007853791511287768,0.00029490441219675364,0.024714159722236673
-0.37037037037037046,0.9651593749999997,0.004076285416666667,-0.08470616666666665,17.3646875,0.07349069639720189,0.04022888616197225,0.02764860867499548,-0.0036605345714482646,-0.0005456306651657679,0.0003247983087406247,0.023044694010479816
-0.3663663663663663,0.9651454166666662,0.002216840979166666,-0.08549245833333334,17.36425,0.07346041894940641,0.040653560401456595,0.02782458429714927,-0.0038298873774569677,-0.00030693745586860655,0.00035424416394592094,0.021988604166722325
-0.3623623623623624,0.9651310416666669,0.0003573849999999994,-0.08627822916666666,17.363729166666666,0.07342358060929514,0.04107719217186417,0.02800022595999957,-0.00400216533006927,-6.929710760552061e-05,0.0003832472630186637,0.024867759982669213
-0.3583583583583583,0.9651166666666665,-0.0015020602083333355,-0.08706445833333333,17.363291666666665,0.0733795354817972,0.04149946759512326,0.02817584409231854,-0.004177375433422596,0.0001672444614690186,0.00041178170724748384,0.02485249826395375
-0.35435435435435436,0.9651029166666665,-0.0033615399791666668,-0.0878508125,17.36289583333333,0.07332874171563514,0.04192044307642317,0.028351271887864758,-0.00435552443508769,0.0004027358186220797,0.00043985384638597653,0.021931614149480083
-0.35035035035035045,0.9650889583333332,-0.005221039166666667,-0.0886371666666667,17.362416666666665,0.07327101158335346,0.04234022351863888,0.02852657571836077,-0.004536583535455694,0.0006370810627159076,0.0004674752300298955,0.0225291597222963
-0.3463463463463463,0.9650743750000003,-0.006706085208333331,-0.08917935416666668,17.36189583333333,0.07326629925451189,0.04273323029041623,0.028619101810159628,-0.004574586972865803,0.0008347391948111968,0.0004577372959348048,0.025823072482580756
-0.3423423423423424,0.9650604166666669,-0.008079760208333337,-0.08959327083333335,17.3615,0.07325757164164251,0.04313335832138497,0.02867809460583069,-0.004583385936280267,0.0010193169737129741,0.00042783484133193986,0.02519274999991694
-0.33833833833833826,0.9650479166666669,-0.009690943125000002,-0.0899331875,17.361187500000003,0.07313310645468137,0.043614063452756494,0.02875342077460331,-0.004738687196779128,0.0012178528936546544,0.0003842946842533845,0.023335256510279123
-0.33433433433433435,0.9650360416666665,-0.011302126666666669,-0.09027277083333334,17.36085416666667,0.0730034494328106,0.04409470184607248,0.028828574487927642,-0.004895082644675973,0.0014156426669905294,0.00034059743470662616,0.02345093706588841
-0.33033033033033044,0.9650227083333335,-0.012949437499999994,-0.09056462500000001,17.3605625,0.07289268706843359,0.04457542369860939,0.02890456163489342,-0.005047647742815103,0.0016147746948799353,0.0002961566477571087,0.022536350260565996
-0.3263263263263263,0.9650083333333334,-0.014660741666666666,-0.09077481249999998,17.360062499999994,0.0728188334871166,0.045056058415589836,0.028981861625655154,-0.005192403282152603,0.0018166806113516893,0.00025053063505411444,0.025729996094014496
-0.3223223223223224,0.9649937499999998,-0.01637217375,-0.09098429166666666,17.359812499999997,0.07273920192669982,0.04553681700324827,0.029058896493311268,-0.005337904798354009,0.002017771127712057,0.00020479729993427972,0.02211829817730404
-0.31831831831831825,0.9649802083333333,-0.018083533541666672,-0.09119362499999999,17.359375,0.07265367331464742,0.046017556092692716,0.029135981211320282,-0.005484074643140338,0.0022179957050536955,0.00015897255708528703,0.02397460937498863
-0.31431431431431434,0.9649691666666668,-0.019854514583333333,-0.09133375000000003,17.3590625,0.0725509232506602,0.04646075027760415,0.029206852167498413,-0.005606730812992188,0.0023959048533719884,0.00011499537233359311,0.02440745442709158
-0.3103103103103104,0.9649608333333334,-0.021698045625000006,-0.09138924999999998,17.358770833333335,0.07242779898272209,0.046858296651104164,0.02927035785015053,-0.005700144366134531,0.0025472484727978497,7.335470612932307e-05,0.025366822482567386
-0.3063063063063063,0.9649520833333335,-0.02354164125000001,-0.0914449166666667,17.3584375,0.07229793696058964,0.04725597304915972,0.029333943721772855,-0.0057937582139694814,0.0026983757571806865,3.171815578685718e-05,0.027355891927072662
-0.3023023023023024,0.964943125,-0.02538529583333334,-0.09149958333333334,17.358249999999995,0.07216117008878749,0.04765370124982639,0.029397459082819342,-0.005887561491543404,0.002849382085367712,-9.918143974479727e-06,0.024906937500134063
-0.29829829829829824,0.9649352083333333,-0.027228990416666654,-0.09155554166666668,17.35802083333333,0.07201762374755576,0.04805112445678993,0.029461036072523338,-0.005981657214551057,0.0030002146910906038,-5.1579539507378824e-05,0.02307108289937787
-0.2942942942942943,0.9649254166666665,-0.029072552499999998,-0.09161150000000001,17.3576875,0.07186734919113476,0.04844864556775,0.029524505575056773,-0.006075903560020416,0.0031509241228235355,-9.323418271145792e-05,0.02568465234372752
-0.2902902902902904,0.9649168750000002,-0.030881560416666665,-0.09162022916666664,17.35735416666667,0.07175751672623178,0.048827796107447474,0.02959183549115775,-0.0061661031215659275,0.003296722987647341,-0.00013673053466820234,0.027881332899198696
-0.2862862862862863,0.9649102083333335,-0.03263507708333333,-0.09127347916666666,17.357333333333337,0.07171843091043158,0.049111672834145415,0.02964238428230919,-0.006202754424101519,0.0033876321438118763,-0.0001408546962017019,0.022562888888785437
-0.28228228228228236,0.9649041666666666,-0.034420077083333334,-0.09090502083333331,17.357166666666664,0.07168486246024407,0.049391006353957885,0.02969322924134282,-0.006239144699345356,0.003476354365005894,-0.00014139612814429619,0.02272363888897644
-0.2782782782782782,0.9648981249999999,-0.03620491458333334,-0.09053602083333334,17.357041666666664,0.07164487082668022,0.049670228931666234,0.029743755216529694,-0.006274199109319055,0.003566304473691861,-0.00014216085991641944,0.020396248263978123
-0.2742742742742743,0.9648918749999998,-0.03798986270833334,-0.09016687500000002,17.356958333333335,0.0715986036647353,0.04994910131940104,0.029794167398656656,-0.006307946993756121,0.0036575312732397714,-0.00014315754064583332,0.01787241493059355
-0.2702702702702702,0.9648860416666665,-0.03977469166666667,-0.089798125,17.356708333333334,0.07154591140282163,0.05022758841315106,0.02984419199074789,-0.006340389817453125,0.003749990037758925,-0.0001444191315026044,0.02134249826389123
-0.26626626626626626,0.9648787500000003,-0.04155972291666667,-0.08942902083333333,17.356625000000005,0.07148683109775657,0.05050597106612459,0.0298938959557664,-0.006371491159875477,0.0038436055782705906,-0.00014595336272673612,0.017776942708223942
-0.26226226226226235,0.9648725000000002,-0.0433445875,-0.089060875,17.356437500000002,0.07142126756778816,0.05078391054423438,0.029943445573535187,-0.006401330639264061,0.003938525533335586,-0.00014772006801393265,0.01991064192708336
-0.2582582582582582,0.9648685416666668,-0.04506160208333332,-0.08864247916666669,17.356354166666666,0.07130301451768334,0.051048844220520403,0.029949108987532683,-0.0064117533738884975,0.004002678518493968,-0.000158658848818338,0.01801170789929074
-0.2542542542542543,0.9648637500000001,-0.04673030416666666,-0.08818906250000001,17.356291666666664,0.07114588283915746,0.051304189255371106,0.029923030898303407,-0.006407816152298177,0.004045234369069229,-0.00017635593835709645,0.017681248263954785
-0.25025025025025016,0.9648629166666666,-0.04847545833333334,-0.08768147916666669,17.35627083333333,0.0709900257727066,0.05156093737781209,0.029913242259026824,-0.006400145708698785,0.004087843626867812,-0.00019970424691505273,0.016946093316107635
-0.24624624624624625,0.9648627083333333,-0.050389497916666685,-0.08705341666666666,17.356270833333337,0.07084262766637289,0.05182161931332639,0.029939790566446,-0.006385312811930383,0.00412880820338134,-0.00023510762962864634,0.016946093315880262
-0.24224224224224233,0.96486375,-0.0523035125,-0.08642556249999998,17.356229166666672,0.07068794674682902,0.05208130964655859,0.02996610268352897,-0.0063681258635382805,0.004171352019629224,-0.00027104470729221375,0.018392447482426633
-0.2382382382382382,0.9648641666666665,-0.0542173,-0.08579787500000002,17.356208333333345,0.07052590104737667,0.0523400579788177,0.0299919246759065,-0.006348521961570835,0.004215431740276419,-0.0003075257399576042,0.01849062326340345
-0.23423423423423428,0.96486375,-0.05613139854166666,-0.08517008333333335,17.356250000000006,0.07035655776442323,0.05259824440499306,0.03001740224113086,-0.00632650123099363,0.004261104621080807,-0.00034451522169342045,0.01725260416645824
-0.23023023023023015,0.9648647916666664,-0.05804553958333334,-0.08454195833333329,17.35629166666667,0.07017977783447968,0.05285563644783161,0.030042622794340744,-0.006302102130556683,0.004308401267545864,-0.0003819874531216799,0.01643124826375697
-0.22622622622622623,0.9648639583333334,-0.05985502083333333,-0.08388124999999998,17.356250000000006,0.07012143898104121,0.053131623398437515,0.030118432084206236,-0.006225657924609374,0.004334892690364711,-0.00042712706894661384,0.017044270833139308
-0.22222222222222232,0.9648677083333336,-0.06159497291666668,-0.08314424999999998,17.356145833333333,0.07011747597806176,0.05340076285860416,0.030257552106802282,-0.006084288868593228,0.004303861778758364,-0.00048798825363260425,0.02170181206605548
-0.21821821821821819,0.9648725000000002,-0.06332827083333332,-0.08239237499999999,17.356270833333333,0.07010955094659332,0.05366535070852604,0.030406534315760764,-0.005930271221934895,0.004262063034615982,-0.0005523403913976024,0.0186127599826591
-0.21421421421421427,0.9648777083333334,-0.06506310416666665,-0.081639625,17.356291666666667,0.07009583414286419,0.0539294299631927,0.03055498261060142,-0.005774363238002602,0.004221645550125637,-0.000616600374972448,0.020181248263895668
-0.21021021021021014,0.9648812499999999,-0.06681822916666667,-0.080872375,17.356354166666666,0.07008061591769749,0.05420282562852603,0.030698442041170483,-0.005626458302669271,0.0041836808948785805,-0.0006724574833133075,0.01759504123270972
-0.20620620620620622,0.9648850000000002,-0.06857302083333335,-0.08010470833333336,17.356291666666667,0.0700593033137912,0.054475048202831576,0.030841775939129016,-0.005475821583389759,0.00414681066793099,-0.0007287688066546883,0.02018124826395251
-0.2022022022022023,0.9648891666666667,-0.07032791666666667,-0.07933739583333334,17.356354166666666,0.0700319216373264,0.05474586928905167,0.030984862292849996,-0.005322519221050348,0.004110989359849827,-0.0007855543801304251,0.01967837456606958
-0.19819819819819817,0.9648935416666666,-0.07205595833333335,-0.07850622916666665,17.356375,0.07001062636866492,0.05496323031536417,0.031097400624640087,-0.005178657327740451,0.00403367990689842,-0.0008334831688571436,0.020205192708374398
-0.19419419419419426,0.9648981249999999,-0.07367752083333334,-0.07760093750000001,17.35654166666666,0.07003010209052038,0.05511974033245441,0.031186204028555747,-0.005035210106009116,0.003937538869040672,-0.0008683229321827474,0.01566970659735034
-0.19019019019019012,0.9649010416666668,-0.07522131250000001,-0.0766735625,17.356541666666665,0.0700772124791107,0.055256789813558596,0.03127449578927007,-0.004883524130300782,0.0038542056336531632,-0.0008977625516339714,0.017336373263844962
-0.1861861861861862,0.9649039583333332,-0.07676543750000002,-0.07574579166666667,17.3565625,0.07011967177210027,0.05539222087812328,0.03136274318385256,-0.004729018002742189,0.00377153839734689,-0.0009276364059097482,0.01723818359374718
-0.1821821821821823,0.9649070833333332,-0.07830914583333333,-0.07481818750000001,17.356666666666666,0.07015724017885373,0.05552600965254819,0.03145090311892135,-0.004571578564256511,0.0036895462640527525,-0.0009579185587991414,0.014872222222265918
-0.17817817817817816,0.9649106250000002,-0.07983995833333332,-0.07388435416666665,17.356749999999998,0.07017674771999828,0.0556705605427079,0.03154400672365524,-0.004406977299818575,0.0036061797340060505,-0.0009880788835739277,0.014062770833447757
-0.17417417417417425,0.9649212499999994,-0.08126733333333337,-0.07290477083333333,17.35695833333333,0.07008941219955556,0.05590920688973917,0.0316763385653865,-0.004206168437902781,0.0035071653171620835,-0.0010143252643596218,0.012664081597392851
-0.1701701701701701,0.9649316666666666,-0.0826945,-0.07192520833333332,17.3570625,0.06999776550308334,0.05614578523953995,0.031808474099798936,-0.004002520036354166,0.003408782025187812,-0.0010410506412236544,0.014881371093736107
-0.1661661661661662,0.964943125,-0.08403541666666668,-0.07088466666666665,17.357250000000004,0.06989121541232635,0.05639869736488888,0.03195442531053461,-0.0038281933965277786,0.0033237823030064667,-0.0010544308127930695,0.01420577083314356
-0.16216216216216228,0.9649537500000003,-0.08535495833333333,-0.06982841666666667,17.357395833333335,0.06977809358791495,0.056654054725826374,0.03210390586434147,-0.003659181595065972,0.003242431415996413,-0.001064657628233349,0.015393218315864488
-0.15815815815815815,0.9649612500000001,-0.08659025000000002,-0.06873470833333331,17.357625000000002,0.06971614943827084,0.05680474820366494,0.03219115610836436,-0.00350094428659375,0.0031723703857112102,-0.0010746659193947427,0.011812692708190298
-0.15415415415415423,0.9649683333333336,-0.087742,-0.06760320833333335,17.35775,0.06970573726933332,0.05685024372303993,0.032215848260096484,-0.003353812351416668,0.0031137340498712503,-0.0010845961782741586,0.010806604166589295
-0.1501501501501501,0.9649754166666665,-0.08896631250000002,-0.06643618750000001,17.357749999999992,0.06968270357348567,0.05689110799046483,0.03223898845058276,-0.003238785035100262,0.0030495663449924097,-0.0010832243453481381,0.016431604166825764
-0.14614614614614618,0.9649835416666669,-0.09025889583333331,-0.06523620833333334,17.357916666666664,0.06964697755628081,0.05692744545562326,0.03226064428157795,-0.003152867299186631,0.0029802249779801813,-0.0010714054265711975,0.01647899305550027
-0.14214214214214227,0.9649927083333334,-0.091551,-0.06403620833333334,17.358020833333335,0.06960785189899998,0.05696082235562327,0.03228221609661327,-0.003063881534125,0.002911267687784792,-0.0010599749480748875,0.017862749565892955
-0.13813813813813813,0.9650012500000001,-0.09265902083333333,-0.06275141666666667,17.358250000000005,0.06962403502487456,0.0570098847063264,0.032304479245900145,-0.00301115628257118,0.0028583099946463924,-0.0010529443175881768,0.01594860416651045
-0.13413413413413422,0.965010625,-0.09375066666666665,-0.06145925,17.358395833333336,0.0696427291662222,0.05705711475610415,0.032326601425854425,-0.002958916097833332,0.0028070358113525,-0.0010466775583811982,0.01651075998250917
-0.13013013013013008,0.9650191666666669,-0.09484329166666666,-0.06016729166666668,17.35854166666667,0.0696588750258316,0.0571011053468316,0.03234867873894239,-0.002903898159001737,0.0027561841463379175,-0.0010408929384639147,0.017072873263714428
-0.12612612612612617,0.9650289583333335,-0.09594047916666665,-0.058873812500000004,17.3586875,0.06967492445727042,0.05714395753504818,0.03237210219859558,-0.002840705531618489,0.002704601025799322,-0.0010348663302840112,0.018259944010480922
-0.12212212212212203,0.9650366666666667,-0.09689997916666665,-0.05743760416666666,17.35895833333333,0.06977081070416623,0.05719237996092664,0.032369939512958315,-0.0027193618137999124,0.0026234322486457465,-0.0009980302351558156,0.01344058159730821
-0.11811811811811812,0.9650443750000001,-0.09781725000000002,-0.055974760416666665,17.359104166666665,0.06987797310243751,0.057236597029630104,0.03236250031650024,-0.002602555675033855,0.0025421002105293447,-0.0009575231623545745,0.012752530816044327
-0.1141141141141142,0.9650522916666668,-0.0987335833333333,-0.05451184583333335,17.35916666666667,0.06998363785549307,0.057276354497176246,0.032354984513303174,-0.0024830186232392367,0.002461008653773039,-0.0009175135271461048,0.01516597222200744
-0.11011011011011007,0.9650597916666667,-0.09964991666666667,-0.05304888958333334,17.359416666666664,0.07008760244165971,0.05731187781397531,0.03234743297734595,-0.002360831801238369,0.0023802159575255547,-0.0008779764105844724,0.012736326388903763
-0.10610610610610616,0.9650664583333333,-0.10047368750000003,-0.05155017708333335,17.3595,0.07008220478681901,0.057332579242676956,0.032328701441597184,-0.0022639401328404985,0.002310459826173267,-0.0008341634494119766,0.014218083333332743
-0.10210210210210202,0.9650718749999997,-0.10124781250000003,-0.050032566666666674,17.359604166666667,0.07001940129729817,0.05734328393941222,0.032304026149433174,-0.002179274595427086,0.0022466318048039043,-0.0007885948307726942,0.015393176649354245
-0.09809809809809811,0.9650775000000001,-0.1020225,-0.04851497708333333,17.359708333333337,0.06995522199375004,0.057349401165270306,0.032279418195595586,-0.0020922736244843748,0.0021832458795479183,-0.0007437643077547866,0.014693248263824898
-0.0940940940940942,0.9650827083333335,-0.10279058333333334,-0.04699811583333333,17.3598125,0.06989503347799306,0.05735109377478326,0.03225144472130154,-0.0019997764504092364,0.002120738649562032,-0.000698833466511548,0.01545163151052975
-0.09009009009009006,0.9650891666666664,-0.10338916666666666,-0.0454376625,17.359937499999997,0.06977295104930555,0.057363877159869424,0.03221428742712675,-0.0018678614361562497,0.0020776534863173606,-0.0006487529512085109,0.016111662760465606
-0.08608608608608614,0.9650952083333332,-0.10397416666666669,-0.04384382083333333,17.36008333333333,0.06961789349930554,0.057361969374734575,0.03220489216151054,-0.001716487984628473,0.0020367344017592015,-0.0005920737458182557,0.013548326389070553
-0.08208208208208201,0.9651012499999999,-0.1045595416666667,-0.042250125,17.360249999999994,0.0694623022464566,0.057354926937484375,0.03219553134026054,-0.0015632868511927102,0.0019960846168368828,-0.0005360348591557029,0.01213660416692619
-0.0780780780780781,0.9651081250000001,-0.10514387499999998,-0.040656450000000004,17.360374999999998,0.06930595304998438,0.05734294890673084,0.0321860385754291,-0.0014081819050770828,0.0019556361438167716,-0.0004805400787150416,0.012796526041768175
-0.07407407407407418,0.9651116666666667,-0.10556145833333336,-0.039016781249999986,17.360520833333332,0.06908246601453992,0.05731423244755631,0.0321484921319011,-0.001266717078222655,0.0019004929268745668,-0.00042893284966826807,0.010649728732630592
-0.07007007007007005,0.965116041666667,-0.1059445,-0.037367710416666665,17.360604166666665,0.06884511708641668,0.05727790421821613,0.0321051879631725,-0.0011271111045718755,0.0018423602408704158,-0.00037867849247864393,0.010881301649305897
-0.06606606606606613,0.9651187500000001,-0.10631562500000001,-0.03571848749999999,17.360645833333336,0.06863115454752602,0.057238002150712335,0.032066351225612154,-0.0009961326976171865,0.0017838091449180998,-0.00033017234516482825,0.013184582899157249
-0.062062062062061996,0.9651212499999997,-0.10667089583333333,-0.03406860416666666,17.36072916666667,0.06844909081544749,0.05719495521013498,0.03203329517152492,-0.0008771900054162325,0.0017243033806752072,-0.0002836695763662586,0.011332801649245994
-0.05805805805805808,0.9651266666666669,-0.10697118750000002,-0.032367256458333334,17.360854166666666,0.06831785254483982,0.05713388154269381,0.03200623876700389,-0.0007613765677982952,0.001647926455184519,-0.00022939223700361324,0.01074260373263769
-0.05405405405405417,0.965130625,-0.10727464583333335,-0.030662452083333333,17.360937500000002,0.06818960869466623,0.05706760569890395,0.031983660673813114,-0.0006416934792878039,0.0015703241032979092,-0.0001745732510295478,0.011182454427057564
-0.05005005005005003,0.9651356249999998,-0.10760237499999999,-0.028938203541666666,17.360958333333333,0.06807881222769271,0.05699885120911441,0.0319880977909033,-0.0005043333251500783,0.0014857954643734373,-0.00011350649922504277,0.013167414930592258
-0.04604604604604612,0.9651406250000001,-0.10792343750000001,-0.027213809625,17.36114583333334,0.06796405247151692,0.05693082523236092,0.03199424901253904,-0.00036468800720058665,0.0014024986045192056,-5.385571865189789e-05,0.008532020399115936
-0.04204204204204198,0.9651406250000001,-0.10817993749999999,-0.025486983125,17.36122916666667,0.06781324695582944,0.0569233095245193,0.03201747195789119,-0.00021144376235938782,0.0013328124381693873,-5.097541242932094e-06,0.008555155815770377
-0.03803803803803807,0.9651412499999995,-0.10843645833333336,-0.023760189583333337,17.36122916666667,0.06766263867078993,0.056909807557630726,0.0320406223596943,-5.7388641078559826e-05,0.0012631689378012148,4.310305497069946e-05,0.00876348914925984
-0.034034034034034155,0.9651408333333332,-0.1086831041666667,-0.02202596041666667,17.361250000000002,0.06751631620203083,0.05689046123439011,0.03206042456880725,9.699396008120515e-05,0.0011893645139288153,8.973080115807339e-05,0.009081770833176961
-0.03003003003003002,0.9651412499999997,-0.1089287916666667,-0.020289981249999995,17.361208333333334,0.06737347667937325,0.05686529582754131,0.03208074951932167,0.0002520567761648434,0.0011154565486808006,0.00013565633464644028,0.011361873263865618
-0.026026026026026106,0.9651406249999995,-0.10916779166666664,-0.018552007500000002,17.36129166666667,0.06735578909595659,0.056845531351053274,0.032156233986371366,0.0004076393519082291,0.0010823931699874213,0.00018029352322199952,0.009926664930389961
-0.02202202202202197,0.9651437499999999,-0.10940429166666667,-0.016797477499999998,17.361333333333338,0.0673412634649149,0.05681044891630364,0.03224680911472396,0.0005592755389923964,0.001052637016422422,0.0002346509619335995,0.009104888888600726
-0.018018018018018056,0.9651439583333331,-0.1096405833333333,-0.015042120833333332,17.3613125,0.06732654665299306,0.05676881793416873,0.0323379946814886,0.0007114776805961808,0.00102304359049974,0.00028900488950173175,0.01045327734368584
-0.01401401401401392,0.9651466666666666,-0.10986368750000002,-0.013288795833333337,17.36135416666667,0.06731603266890235,0.056719137071966644,0.03243239339177461,0.0008525634289820306,0.0009988994633722123,0.000340090511530585,0.00942316623257966
-0.010010010010010006,0.9651474999999999,-0.11002172916666668,-0.011545216250000004,17.36133333333333,0.06732569827784331,0.056654062148407396,0.03254379466450588,0.0009314949279052335,0.0010026637788973789,0.0003759766217577906,0.010979888889039557
-0.006006006006006093,0.9651493750000003,-0.11018014583333331,-0.009801636791666665,17.361499999999996,0.06733523129747873,0.056582823749537554,0.032655014448629234,0.0010109713747221347,0.0010064889216709518,0.00041128319688720573,0.006026083333551924
-0.002002002002001957,0.9651491666666666,-0.11033668750000002,-0.008045505520833334,17.361458333333328,0.06733973205819399,0.05653354067424759,0.03277541284674139,0.0010997456549016213,0.0010120127560489449,0.00044748604052654336,0.007681206597396795
0.002002002002002179,0.9651485416666666,-0.11043658333333332,-0.006295227312499999,17.361374999999995,0.06739971939499304,0.05650114094641731,0.03292096505191626,0.0012233175209674845,0.0010318098586701418,0.00047552843135502675,0.009533109375126969
0.006006006006006093,0.9651462500000001,-0.11048210416666665,-0.004559255625,17.36139583333333,0.06751862132557249,0.05646719235481258,0.033085832407984336,0.0013757932201162886,0.0010649574147875262,0.000494525169831401,0.007143051649336485
0.010010010010010006,0.9651429166666663,-0.11053793750000003,-0.002823320625,17.361416666666667,0.06763461437324608,0.05646152886064845,0.03325388392782454,0.0015467790862112893,0.0010921897748964787,0.000504438494083402,0.005169659722184861
0.01401401401401392,0.9651391666666663,-0.11055897916666668,-0.0010876004166666677,17.361270833333332,0.0677303579589579,0.05646233795866701,0.03342087963790942,0.0017146822790254249,0.001119829929148148,0.0005107944839756941,0.008983384982684584
0.018018018018017834,0.9651383333333331,-0.110446,0.0006521927083333333,17.36120833333333,0.06776899358400001,0.056453845478004534,0.03357581163177066,0.00184906499253125,0.001156137743098958,0.0005184222388342964,0.009903539930633087
0.022022022022022192,0.9651362500000001,-0.11032972916666668,0.0024055604166666666,17.361124999999998,0.06784303836200996,0.05645075494574844,0.03371761509092669,0.0020014395584315543,0.0011870090228855872,0.0005261211640697865,0.009672067708436316
0.026026026026026106,0.9651335416666668,-0.1102136875,0.00415888125,17.360937500000002,0.06791715142098569,0.056441432873415055,0.033859416700575996,0.0021533637842704426,0.001217873997448112,0.0005339283241258008,0.012640787760290095
0.03003003003003002,0.9651312500000001,-0.10999199999999998,0.00586290875,17.360895833333338,0.06798150993599998,0.056444626300989176,0.03398094444271892,0.002320590767563333,0.0012530812319783327,0.000526871675548281,0.011170864149164572
0.03403403403403393,0.9651277083333333,-0.1097599166666667,0.007561957291666665,17.360770833333337,0.06804461485999307,0.056443941801918994,0.03410025038027164,0.002488605635503559,0.0012887146137328658,0.000518183750593157,0.012594405815832488
0.03803803803803785,0.9651264583333333,-0.10940239583333333,0.009284269374999996,17.360562499999997,0.06803967828592665,0.05645155234217244,0.03419793726694847,0.002657535063187044,0.0013197939621346793,0.0005208923642188356,0.0169113502605569
0.042042042042042205,0.965121875,-0.1090356666666667,0.011008429166666667,17.3605,0.06802936922788891,0.056454251987282475,0.034293818941586306,0.0028253347464736113,0.0013505157965216662,0.0005245865312550622,0.016789750000100412
0.04604604604604612,0.9651170833333333,-0.10858743750000004,0.012695883750000003,17.360479166666668,0.06795645591718359,0.056458022869139805,0.034343635600964935,0.002964518487377058,0.0013635592744673567,0.0005223420605661855,0.01230477039928246
0.05005005005005003,0.9651097916666665,-0.10811575000000002,0.014372410833333333,17.360395833333335,0.06786465126860415,0.056458267140171214,0.03437987638397255,0.0030940499973872923,0.0013712364946778049,0.0005180932659638169,0.011239843315820508
0.054054054054053946,0.9651031250000001,-0.1076431875,0.016049057083333335,17.36016666666667,0.06777259001817318,0.056452802766735914,0.03441612508160638,0.0032219818691527867,0.0013788394967865754,0.000513564608953059,0.014196638888734014
0.05805805805805786,0.9650970833333337,-0.10714022916666666,0.017732317708333334,17.359979166666665,0.0676853046274475,0.0564469815753574,0.03442929616081813,0.0033763864579269744,0.0013795594349101904,0.0005074895547730687,0.016123332899326215
0.06206206206206222,0.9650889583333337,-0.10654885416666669,0.019351839583333325,17.35989583333333,0.06764075834243706,0.05641183963807425,0.03438013134835903,0.0035644202919546436,0.0013664158098484805,0.0005033851620232957,0.012766655816108141
0.06606606606606613,0.9650789583333328,-0.10594104166666668,0.020940229374999998,17.359666666666662,0.06761276652391493,0.05636456929372239,0.03431482293162361,0.0037521924002264324,0.0013514207897218544,0.0004997537831940408,0.014681555555625891
0.07007007007007005,0.9650702083333337,-0.10535614583333335,0.022501585625000004,17.359520833333328,0.06760402003514537,0.0563344911443608,0.03423269413068577,0.0039414577324220715,0.0013390470461385417,0.0004925220522039229,0.012869770399390745
0.07407407407407396,0.9650610416666666,-0.10475918749999998,0.024066597708333342,17.359374999999996,0.0676057418010065,0.05631927804141192,0.034164000133748006,0.0041344639301476955,0.0013273453607362232,0.00048771596807331455,0.01126627604173791
0.07807807807807787,0.9650529166666666,-0.1041191875,0.025644243124999997,17.359208333333324,0.06764498646100651,0.05636516446121254,0.03414038874441424,0.00434395069572746,0.0013182682268084236,0.0004916593107105146,0.01142770659754433
0.08208208208208223,0.9650435416666666,-0.103485,0.027223958333333322,17.359104166666658,0.06768214644166667,0.05641218942599827,0.034105817798019175,0.0045535815156249985,0.0013094505765697908,0.0004933677376985676,0.00858586414955198
0.08608608608608614,0.9650341666666667,-0.10286249999999997,0.028808064583333334,17.35881249999999,0.06771591026041669,0.0564684079149625,0.034047293283233124,0.00476611370986979,0.001301447149921876,0.0004907000751009419,0.012878589844149246
0.09009009009009006,0.9650239583333332,-0.10219802083333335,0.03042366604166667,17.358645833333323,0.06782868953774958,0.05649485887791845,0.033961699267164046,0.004890015747619293,0.0013030898587598088,0.0004772216839720553,0.012206499566275397
0.09409409409409397,0.9650118750000001,-0.10160725000000002,0.031927968749999994,17.358437499999994,0.0679939042474375,0.05646866731149904,0.03384161574631849,0.0050255116444401044,0.0012976749055915108,0.0004565729971879231,0.014230891927240918
0.09809809809809789,0.9650012499999999,-0.10102041666666667,0.03342702708333333,17.35829166666666,0.06815931291649306,0.056436238027036754,0.03372048635652604,0.0051611654747196175,0.0012917249840104176,0.00043557139396848977,0.012210414930791558
0.10210210210210224,0.9649893750000001,-0.10043443750000002,0.03492603306249999,17.358062499999996,0.0683238612640586,0.05639935971451716,0.03359934532481685,0.005295076943071924,0.0012857038351604948,0.00041432126538700354,0.01370791276053751
0.10610610610610616,0.964978125,-0.09984860416666667,0.03642516249999999,17.357875,0.06848769374596833,0.05635812420351526,0.03347815102813397,0.005427250486335677,0.0012795801498969054,0.00039284507371935675,0.01417548437507321
0.11011011011011007,0.9649695833333335,-0.09917468750000002,0.03791425624999999,17.357604166666672,0.06874783969261065,0.056405155006342675,0.03341528139152549,0.005560872717472005,0.0012668525918897143,0.00037831047236518985,0.01691092664924554
0.11411411411411398,0.9649602083333336,-0.09850091666666672,0.039403158333333334,17.357458333333337,0.06900738191582638,0.05644839111335827,0.03335251084145219,0.005692490944561807,0.0012538730473250347,0.00036326101297594094,0.016140206597185625
0.1181181181181179,0.9649502083333333,-0.09787254166666665,0.04081526666666667,17.35722916666667,0.06932386142103993,0.05648984317359555,0.033283681012414634,0.00576712430413611,0.0012297846918764936,0.0003494231483962778,0.01597065581586321
0.12212212212212226,0.964940208333333,-0.09726054166666669,0.04220092083333334,17.35704166666667,0.0696598245347066,0.0565283114474854,0.03321247660998699,0.005821116041998787,0.0012017156067996877,0.000335762688302198,0.016229581597144715
0.12612612612612617,0.9649287500000003,-0.09664841666666667,0.04358646875,17.356833333333338,0.06999493772249306,0.05656290724190529,0.03314127674301737,0.005873398609445313,0.0011734541313161806,0.0003215937195684635,0.014919972222003253
0.13013013013013008,0.964918541666667,-0.09598306250000001,0.044970220833333324,17.356645833333335,0.07038618921312108,0.05658726257153458,0.03302737100792652,0.005931331433551302,0.0011358072753167969,0.00030379638479356783,0.014137082899196685
0.134134134134134,0.9649087499999999,-0.09525197916666667,0.04633579166666668,17.356437500000002,0.07079595629816623,0.05660980691062327,0.03288074436500976,0.005994780716671008,0.0010926453960396492,0.00028509536638518225,0.014077308593641646
0.1381381381381379,0.9648983333333332,-0.09441752083333332,0.047623250000000006,17.35625,0.07107897759302038,0.056663421892770835,0.032746963147281025,0.006062404615692708,0.0010597990828772178,0.00027645544348942687,0.012252604166633319
0.14214214214214227,0.9648883333333331,-0.09358145833333333,0.048910666666666665,17.356041666666666,0.07136092732287325,0.05671374668622219,0.03261273746181412,0.006127808389722222,0.0010263538826032546,0.0002669650627425,0.011984331597261644
0.14614614614614618,0.9648806250000002,-0.09278852083333335,0.050187375000000006,17.35577083333334,0.07164895706822874,0.05674551905727602,0.03249198738127124,0.0061800670824244805,0.0009851360272443797,0.00024626917353242185,0.014510447482450672
0.1501501501501501,0.9648724999999999,-0.0920012916666667,0.05146235416666666,17.355604166666673,0.07193701233166491,0.056771646936957895,0.03237326518011456,0.006228584722207467,0.000942333251168576,0.00022326336490512155,0.012795676649147936
0.154154154154154,0.9648658333333332,-0.09107491666666667,0.052712687500000015,17.355333333333338,0.07235660955415975,0.05684828924319402,0.03230205841057667,0.0061644578817552104,0.0009015224049749995,0.00020109732494374982,0.016571555555401574
0.15815815815815792,0.9648597916666665,-0.09008983333333331,0.05395239583333331,17.355208333333334,0.07283111359663888,0.05694468065050999,0.0322509923228462,0.006050747077725692,0.0008609267476124305,0.00017855227838962711,0.014243706597255823
0.16216216216216228,0.9648520833333333,-0.08910420833333332,0.05519189583333333,17.35497916666667,0.07330375255728991,0.05703800046765583,0.03219957643237695,0.005934554142978298,0.0008194871150151999,0.00015491477214426652,0.015323124565838953
0.1661661661661662,0.9648456249999997,-0.08811895833333333,0.05643156250000001,17.35472916666667,0.07377421584891494,0.057128228753808595,0.03214773191803457,0.00581594508795573,0.0007771723846467008,0.00013019266934505231,0.016500551649244244
0.1701701701701701,0.964838125,-0.08715227083333332,0.05765154166666666,17.354604166666668,0.07423406502192663,0.05720502891012325,0.032096732544626624,0.005707747773292533,0.000731193710264974,0.00010275156818880215,0.014589218315904873
0.17417417417417402,0.9648320833333334,-0.08629727083333333,0.05870004166666665,17.354416666666665,0.07461342688005167,0.05719157594166494,0.03205504128354124,0.005712859851969617,0.0006612742426610238,5.895845604253497e-05,0.013805493055542684
0.17817817817817794,0.9648264583333331,-0.08517800000000003,0.05967495833333334,17.354166666666664,0.07494595831599998,0.057153711847914915,0.032011761095343136,0.005785035684250002,0.0005902003426741672,-5.301268163023019e-07,0.016857638888950532
0.1821821821821823,0.9648214583333332,-0.08405885416666664,0.06064979166666667,17.35402083333333,0.0752757965361871,0.05711401943745658,0.031967849791507685,0.00585506157628038,0.0005180123477375216,-6.100993106193577e-05,0.015252582899393019
0.1861861861861862,0.9648162500000002,-0.082939625,0.061624625000000016,17.353812499999997,0.07560310193819272,0.057072238926942714,0.031923474791247894,0.005922865163265626,0.00044467984431631246,-0.0001224952480354794,0.015400048177127701
0.19019019019019012,0.9648116666666667,-0.08182060416666669,0.06259945833333332,17.353645833333335,0.07592853456713498,0.05702870364970661,0.03187857371739565,0.005988512793006076,0.0003701986426751611,-0.0001849759258153733,0.015142957899229259
0.19419419419419404,0.9648062500000001,-0.08070127083333332,0.06357404166666665,17.353395833333334,0.07625040905255163,0.056983591226164934,0.0318330223976847,0.006051388631594616,0.0002944027395057468,-0.0002484012454042717,0.01736138498250739
0.1981981981981984,0.9648018750000001,-0.07927358333333333,0.0643627708333333,17.353270833333333,0.0764553656521597,0.05694651706398917,0.03179914296412328,0.006049496185553816,0.00017158063691920147,-0.00032165207040193533,0.01649138498260072
0.2022022022022023,0.9647977083333333,-0.077788875,0.06512958333333332,17.353000000000005,0.0766542659262344,0.056895408208159734,0.03177026665486316,0.0060594660375520824,4.545705889864545e-05,-0.0003998114248010414,0.02130766666641648
0.20620620620620622,0.9647916666666667,-0.07630472916666667,0.06589633333333333,17.352875000000004,0.07684892164013497,0.05684313158655558,0.031740825988060786,0.006067229576409722,-8.23877015853475e-05,-0.0004788309170522222,0.02064590104146191
0.21021021021021014,0.9647879166666667,-0.07482072916666668,0.06666297916666668,17.352729166666673,0.07703896265363497,0.05678975554195789,0.0317105850484438,0.006072700126338978,-0.00021185625847337222,-0.0005587393723035547,0.021332134982401385
0.21421421421421405,0.9647829166666666,-0.07332654166666666,0.06741404166666666,17.352625,0.07721800995387326,0.056727388652831605,0.031680293464636335,0.006076889993522568,-0.0003462867881693926,-0.0006387955417941492,0.018488942708302147
0.2182182182182184,0.96477375,-0.07172858333333333,0.06799756250000004,17.352333333333334,0.07732390616632637,0.05658187316072525,0.03165542325966222,0.006089398182411461,-0.0005160577078777775,-0.0007119112054750005,0.02256955555554896
0.22222222222222232,0.9647649999999999,-0.070130375,0.068581125,17.352187500000003,0.07742429300235938,0.05643585846040106,0.0316302400522986,0.006100016264171875,-0.0006871642841442709,-0.0007855181483588545,0.022213964843729173
0.22622622622622623,0.9647545833333333,-0.06853218750000001,0.06916464583333333,17.351958333333332,0.07751983927646483,0.056289043433416217,0.03160461333229971,0.006108780101621094,-0.0008596086472239579,-0.0008596149827545136,0.02329199826385775
0.23023023023023015,0.9647441666666666,-0.06667595833333333,0.06967443749999999,17.35175,0.07755894158033162,0.05612861859239191,0.03162415646004383,0.00607403578748177,-0.00102382080285954,-0.0009665727603760025,0.023230270833380473
0.23423423423423406,0.9647333333333336,-0.064793375,0.07017647916666665,17.3515625,0.0775848393894427,0.05596640760510375,0.03164828590975827,0.006033050097492187,-0.0011884409633093752,-0.0010772671895032983,0.02182047526042652
0.23823823823823842,0.9647216666666664,-0.06291052916666669,0.07067910416666666,17.351354166666667,0.07760445281996999,0.0558034642341975,0.031672030604350004,0.005990209427484288,-0.0013545096347841743,-0.0011883821314536893,0.021966916232656786
0.24224224224224233,0.9647202083333334,-0.061192475,0.07095670833333334,17.351270833333334,0.07757531433670771,0.05568431220916494,0.03173499435783527,0.005994044475769792,-0.001501857883512188,-0.001235945256759896,0.024025468315926446
0.24624624624624625,0.9647177083333331,-0.059474356250000006,0.07123474999999999,17.351270833333334,0.07754034261531474,0.055564881225770836,0.03179789249638075,0.005996954378046353,-0.0016501212258930574,-0.0012836625961397913,0.023608801649231737
0.25025025025025016,0.9647152083333332,-0.057755989583333334,0.07151270833333333,17.351229166666666,0.07749934983391657,0.05544526588016492,0.03186053156016404,0.005998835758409289,-0.001799319177622124,-0.0013315458052961372,0.025263072482630378
0.2542542542542541,0.9647125,-0.05603779854166666,0.07179043750000001,17.351229166666663,0.07745249430127024,0.055325570583558595,0.031923066262469484,0.005999813490509779,-0.0019495489301364082,-0.0013795482056454824,0.023804739149568377
0.25825825825825843,0.9647108333333333,-0.054319891666666655,0.07206883333333333,17.351124999999996,0.07739955770265493,0.05520570826197223,0.03198544849870396,0.0059998728858763895,-0.002100613159198977,-0.001427724457451736,0.027211234375215554
0.26226226226226235,0.964707083333333,-0.05243761458333334,0.07223952083333333,17.351166666666664,0.0773596715768098,0.055075409963103734,0.03206877653566437,0.006013686067809679,-0.0022548455968023655,-0.0014803894518562932,0.02493197222230492
0.26626626626626626,0.9646981250000001,-0.05039986041666667,0.07225406250000001,17.351166666666668,0.07736560406998053,0.054998017118912765,0.03216440143564868,0.00610800966453711,-0.0023885033303664384,-0.0015126343634145186,0.02368197222216395
0.2702702702702702,0.9646870833333335,-0.04837791666666666,0.07227635416666664,17.351125,0.07736009801232639,0.05492260779504123,0.03225880919659016,0.006204116709678817,-0.0025198752475911455,-0.0015441085456217444,0.023044567708325303
0.2742742742742741,0.9646777083333337,-0.046355962291666684,0.07229829166666665,17.351041666666664,0.07734616642668025,0.05484726952208161,0.032353178247002484,0.006300083153085252,-0.002650937671451769,-0.0015755835023980034,0.024686414930670253
0.27827827827827845,0.9646670833333335,-0.04433396250000001,0.07232039583333334,17.350979166666665,0.07732424976904857,0.05477186451317666,0.03244767657225916,0.0063959897168601575,-0.0027815790873317457,-0.0016070441741799914,0.023938624565971622
0.28228228228228236,0.9646572916666667,-0.04231219375,0.07234229166666664,17.350791666666662,0.07729424076006244,0.05469640533641494,0.03254201359956905,0.00649179168631901,-0.002911883787144102,-0.0016385235031983504,0.028778539930669922
0.2862862862862863,0.9646477083333337,-0.04029009791666666,0.07236483333333335,17.350770833333325,0.07725585384319877,0.05462097672997222,0.03263646217636708,0.0065875037207232656,-0.003041858074551802,-0.0016699807623454864,0.027209822482802792
0.2902902902902902,0.9646406250000003,-0.03851926541666666,0.07219712500000001,17.35077083333333,0.07728424535842705,0.05434582514173438,0.032705176168004155,0.006659095636861927,-0.0031013102269280587,-0.0016628789882856773,0.027418155816064882
0.2942942942942941,0.9646358333333335,-0.03680364375,0.07198762500000001,17.350874999999995,0.07732309597338977,0.05402680268019271,0.03276817306632696,0.006725959873658595,-0.0031446043582907418,-0.0016473858059874225,0.02422006770848384
0.29829829829829846,0.9646304166666667,-0.03508789708333333,0.07177820833333334,17.350874999999995,0.0773560269782694,0.05370770130845661,0.032831159397852444,0.006793565136826061,-0.0031870711313298715,-0.0016319883805518752,0.024636734375235392
0.3023023023023024,0.9646241666666667,-0.033358745833333335,0.07155447916666664,17.350770833333325,0.07739490240976041,0.053384664844520396,0.032895834865701086,0.006854100808757379,-0.00322892122453792,-0.0016160899574985234,0.028459822483000607
0.3063063063063063,0.9646281250000003,-0.03131847333333333,0.07100093750000004,17.35102083333333,0.07770031989473594,0.05297232520745443,0.03300570015896529,0.006736646801068752,-0.003274103819096045,-0.001586072868806251,0.028534374566277165
0.3103103103103102,0.9646316666666666,-0.02927822083333333,0.07044750000000001,17.351270833333327,0.0779970149515012,0.05255942057708332,0.033115075845786095,0.006621448087156251,-0.0033173798355104695,-0.0015565645763645835,0.02673380164947048
0.3143143143143141,0.9646343749999998,-0.027237937291666656,0.06989408333333337,17.351583333333323,0.07828546977209522,0.05214575461499304,0.033224037515557255,0.006508526908891857,-0.0033587261147840475,-0.0015275902555838548,0.024639159722539716
0.31831831831831847,0.9646429166666665,-0.02543935833333334,0.06938554166666668,17.35183333333332,0.07853083904758827,0.051671063274289934,0.03330900727415225,0.006390558282610764,-0.003371193418346406,-0.0014901973539424478,0.02929663888937739
0.3223223223223224,0.9646510416666665,-0.023642440208333334,0.06887675,17.352270833333325,0.07876966002099538,0.05119553497610418,0.03339352655033468,0.00627433111028599,-0.003382149811924402,-0.0014531085463963542,0.0266135933162559
0.3263263263263263,0.9646587500000002,-0.0218455125,0.06836862500000003,17.35270833333333,0.07900198191694567,0.05071935611560939,0.03347774692958197,0.006159947235378646,-0.0033918620184437546,-0.0014163813969901564,0.02455516493068899
0.3303303303303302,0.9646685416666667,-0.019942693750000004,0.06779131250000002,17.35302083333333,0.07913097646599371,0.05027271294952734,0.0335179789459125,0.00603237284243138,-0.0033865904304422865,-0.00137486097663599,0.027251291232801123
0.3343343343343341,0.9646777083333332,-0.017856290416666667,0.06709597916666667,17.3534375,0.079084111225889,0.04987694207966622,0.03348215499087345,0.00588128612312395,-0.003356348903884102,-0.0013248108869126042,0.02695693359390816
0.3383383383383385,0.9646883333333331,-0.01576985666666667,0.06640022916666666,17.353916666666667,0.07902860328737946,0.04948032206661414,0.03344601764923624,0.005733090221592154,-0.003324673836696466,-0.0012752352683900606,0.025742993055644092
0.3423423423423424,0.9646968750000001,-0.013683462708333332,0.06570466666666665,17.35435416666667,0.07896428368164299,0.04908273011155556,0.033409732088121605,0.005587902356096805,-0.0032915606514419002,-0.0012261410164733336,0.02659979123239964
0.3463463463463463,0.9647072916666669,-0.011597004166666666,0.06500914583333332,17.35470833333334,0.07889121782769164,0.048684165124687054,0.03337315065281803,0.005445518960100608,-0.003257031624936749,-0.0011775165157158637,0.029931998263634796
0.3503503503503502,0.9647177083333335,-0.009510560833333334,0.06431350000000002,17.355125000000005,0.07880957006596878,0.04828450288441668,0.03333625376136184,0.005306026391654584,-0.0032210972773986323,-0.0011293610174918755,0.029636234374834203
0.35435435435435414,0.9647275,-0.007424127083333333,0.06361793750000001,17.3555625,0.0787192365037172,0.04788402886157942,0.03329931367419539,0.005169480215279558,-0.0031836951414445543,-0.001081682757312096,0.03028364192709887
0.3583583583583585,0.9647385416666663,-0.005323334583333333,0.06290879166666664,17.356020833333336,0.07863670377558053,0.04742062976437326,0.03326659026361731,0.005019838896274877,-0.003142983041570323,-0.0010318790858267798,0.029374166232571497
0.3623623623623624,0.9647564583333335,-0.003371760416666666,0.06203164583333332,17.35664583333333,0.07849640206502592,0.04683540824854123,0.033201847370608106,0.004873064410501519,-0.0030815892274554018,-0.001007264399685421,0.02955374956599144
0.3663663663663663,0.9647750000000004,-0.0014284104166666655,0.061130833333333336,17.35725,0.07838954297701488,0.04624252121597223,0.03315341710005346,0.004713262002446181,-0.0030214621288228096,-0.00098108829591059,0.028997437499924672
0.37037037037037024,0.9647931249999999,0.0005148333333333323,0.06023058333333332,17.35783333333334,0.07827508911330555,0.04564786016465973,0.03310485585106853,0.004556999621347221,-0.002960594666591319,-0.0009552579294876735,0.030621972222149907
0.37437437437437415,0.9648116666666668,0.0024581487499999977,0.05933025000000002,17.358395833333336,0.07815306167138955,0.04505158810160415,0.033056327496571315,0.004404208670125312,-0.002899030679475122,-0.0009297607101421877,0.031719093315871305
0.3783783783783785,0.9648302083333333,0.004401516666666665,0.05842941666666668,17.3590625,0.07802360581769974,0.044453940767993035,0.03300762861687456,0.004254910552884722,-0.0028367376587850692,-0.0009045862041371531,0.029199121093711256
0.3823823823823824,0.9648477083333332,0.006344802083333337,0.057529062500000006,17.359645833333335,0.07788655598652332,0.043854469467871096,0.03295892253525272,0.004109151567731119,-0.002773720841413281,-0.0008797653131067708,0.029988207899293684
0.38638638638638634,0.9648675000000003,0.008288137500000004,0.056628333333333336,17.360229166666667,0.07774197344344777,0.04325337769722221,0.032910146320078895,0.003966882420270833,-0.0027099880233637493,-0.0008552644489444442,0.030776614149317538
0.39039039039039025,0.964885625,0.010327545624999998,0.05569974999999999,17.360999999999997,0.07758223763469689,0.042667871183270825,0.03284355235003833,0.003801951415573907,-0.0026557270928039703,-0.000827989587441146,0.0250540000000683
0.39439439439439417,0.9649083333333334,0.01260527916666667,0.05470183333333334,17.361583333333336,0.07739494027046373,0.0421230010966389,0.03273290861914823,0.003576294578238195,-0.0026260279436943874,-0.0007933551164799306,0.02938249305549334
0.3983983983983985,0.964931875,0.01488314166666667,0.05370366041666666,17.362291666666664,0.07719707542746324,0.041576104357851355,0.03262223374041049,0.003355210814000191,-0.0025955817703307254,-0.0007590317442926291,0.029994748263959536
0.40240240240240244,0.9649533333333332,0.017160879166666674,0.05270575624999999,17.363020833333334,0.07698887922622706,0.04102720742478226,0.032511564534418065,0.003138616218939296,-0.002564397506576079,-0.0007250531524892949,0.028632541232582298
0.40640640640640635,0.9649739583333332,0.020180187499999995,0.0513219,17.36377083333333,0.0767927808657982,0.04043954174705667,0.03227185688905103,0.0027680038101437496,-0.002569078457389675,-0.0006840816864981457,0.026545780816093156
0.41041041041041026,0.9649935416666668,0.023629093750000007,0.049714812500000004,17.364499999999996,0.07658845759522037,0.03982606241808985,0.031957505584213265,0.002315361743007162,-0.0025936704086424477,-0.0006395074845567711,0.024139750000188087
0.4144144144144142,0.9650133333333337,0.027077993125,0.048107727083333336,17.365145833333333,0.07636032395498914,0.039207396594875536,0.031642959340662316,0.0018738092967781241,-0.00261678843713966,-0.0005956138265553428,0.02483518706594623
0.41841841841841854,0.9650329166666661,0.030526906645833338,0.04650050416666666,17.365875000000003,0.07610839963730325,0.03858351561224582,0.03132834381541937,0.0014433353669866486,-0.002638456896968779,-0.0005524025104946747,0.02367715104162471
0.42242242242242245,0.9650525,0.034057602083333326,0.04482740208333331,17.366583333333335,0.07590578807366666,0.03795617068912583,0.03102255366274922,0.0010210813857495808,-0.0026598920679025205,-0.0005077470461445205,0.021783326388913338
0.42642642642642636,0.9650708333333333,0.03827671666666665,0.042599079166666665,17.367250000000002,0.07628880962788637,0.037334360120818734,0.030791032899086947,0.0005900177623099317,-0.0026897596775976042,-0.0004462445980583595,0.021752437499912958
0.4304304304304303,0.9650893749999999,0.042495832500000004,0.04037079210416667,17.367833333333333,0.07663608338679863,0.036702574144882164,0.030559311747994273,0.00017774849751567767,-0.002717257876694464,-0.0003859881766875335,0.024615305555528266
0.43443443443443464,0.9651087500000001,0.04671492979166666,0.038142416666666665,17.3685625,0.07694784033455963,0.036060906050826395,0.030327517308676992,-0.00021572365000116305,-0.0027423845769471754,-0.00032698106990182316,0.023453350260410843
0.43843843843843855,0.9651254166666666,0.05093393999999999,0.03591411458333333,17.36916666666666,0.07722398375607642,0.03540925970702854,0.03009533624683145,-0.0005903774615072914,-0.0027651598775543214,-0.00026921996484600253,0.02496597222238961
0.44244244244244246,0.9651443749999995,0.055153018750000005,0.033685816666666674,17.369854166666666,0.0774644361894288,0.03474768242216639,0.029863165241193743,-0.0009462403115590629,-0.0027855658815719143,-0.00021271392770378487,0.024207895399285917
0.4464464464464464,0.965163541666667,0.05937223166666667,0.0314574643125,17.370500000000003,0.07766939644025299,0.034076177939027785,0.02963085753661174,-0.001283299025474316,-0.0028036000264769962,-0.00015744811420270353,0.024271416666636014
0.4504504504504503,0.9651864583333333,0.0636304625,0.02932203479166667,17.371291666666668,0.07791064340870275,0.033427759942342955,0.029376363734821238,-0.0016512180310681744,-0.0028239133370825996,-9.985480403812229e-05,0.026142498263766356
0.45445445445445465,0.965224791666667,0.06799218333333332,0.027430683874999997,17.37241666666667,0.07830316717223304,0.03285795341548315,0.029063494663899726,-0.00213223877448771,-0.0028552302399197215,-3.342682961010604e-05,0.029139159722092245
0.45845845845845856,0.9652631249999998,0.0723543375,0.025539363750000002,17.373854166666664,0.07865782901160276,0.03228094923257852,0.02875063896716591,-0.0025967819005527663,-0.0028860341359920197,3.276936647493049e-05,0.021691395399386693
0.4624624624624625,0.9652900000000001,0.07827491666666668,0.023406221041666665,17.375000000000004,0.07926270408749304,0.03182821131654864,0.028394664440501944,-0.0032426996265180383,-0.0028420995875485418,0.00011807528333255879,0.023541666666631045
0.4664664664664664,0.965312916666667,0.08492545833333333,0.021160035625000004,17.376145833333332,0.0799224373602066,0.0314274195590154,0.02801845427757225,-0.003953517598802785,-0.0027625175894109896,0.0002121205246303513,0.025805978732648782
0.4704704704704703,0.9653349999999999,0.09157629166666664,0.0189137604375,17.37741666666666,0.0804933453045816,0.031016561332779524,0.027642274430192102,-0.0046344373131712935,-0.002681939649200045,0.0003058167842016907,0.023514993055641753
0.47447447447447466,0.9653572916666664,0.0982264375,0.016667545416666665,17.378541666666674,0.08097562947605859,0.03059556792978335,0.027266062100685523,-0.00528553829564862,-0.002600369632189674,0.0003991755847209672,0.026289539930303363
0.4784784784784786,0.9653785416666666,0.1048768541666667,0.014421309041666669,17.379729166666667,0.08136974129343708,0.030164421678858074,0.026889901483528333,-0.005906719546088639,-0.002517789192486789,0.0004922040258412025,0.026889093315844548
0.4824824824824825,0.9654008333333334,0.11152691666666671,0.012175114583333334,17.38083333333334,0.0816758093588264,0.02972326658488271,0.026513625200281835,-0.006498041739542533,-0.002434153730241719,0.0005848924164626498,0.03017430555547662
0.4864864864864864,0.9654233333333332,0.11817768749999998,0.009928902083333335,17.38214583333333,0.08189215917715235,0.029272062736752914,0.02613737914927542,-0.007059469062622267,-0.0023496267084077214,0.0006772419088439916,0.027047895399448407
0.4904904904904903,0.9654454166666665,0.12482820833333334,0.007682777625000001,17.383270833333338,0.08202121007095657,0.028810704094631465,0.025761143511599374,-0.007591058965952172,-0.0022640358965281245,0.0007692534915128409,0.029603468315883674
0.4944944944944947,0.965472708333333,0.13315852083333332,0.005143543750000001,17.384604166666666,0.0832039541628121,0.028412106457691835,0.025390164607557143,-0.0084263370942582,-0.00216044989356845,0.0008470193252015975,0.025121301649448924
0.4984984984984986,0.9655143749999997,0.1461737916666667,0.0017877854166666676,17.38583333333333,0.08732380596312324,0.028198553823303947,0.02503382080531556,-0.01012560445637387,-0.002011804735994445,0.0008866020316213889,0.025924305555633964
0.5025025025025025,0.9655543750000003,0.16083187500000004,-0.001485939166666666,17.38708333333334,0.09215762881731769,0.02800041698479298,0.024595947827015505,-0.011865759451022395,-0.0019012235041341147,0.0009204935927577692,0.025374826388656402
0.5065065065065064,0.9655935416666664,0.17820208333333332,-0.004624100833333334,17.388375,0.09820770499565973,0.027844117691483167,0.024023676248922793,-0.013715636014623264,-0.001853788079332899,0.0009445739386488959,0.025664859374955995
0.5105105105105103,0.9656341666666665,0.19557249999999993,-0.007762251666666667,17.38964583333333,0.10365368891041674,0.02766820578239666,0.023451160752191207,-0.015456387869254165,-0.001815482716103125,0.0009703150455991116,0.02730112456617917
0.5145145145145147,0.965673125,0.2129441666666667,-0.010900400000000005,17.391,0.1084968652159722,0.027472535446506664,0.02287860952230886,-0.017088010905666664,-0.0017863565156236117,0.000997709774368667,0.026660666666657562
0.5185185185185186,0.9657127083333333,0.23031354166666673,-0.014038591041666661,17.392333333333337,0.11273692252495654,0.027257355461564835,0.02230585756962716,-0.018610743210517144,-0.0017663801843463545,0.0010267638403227565,0.025491222222115084
0.5225225225225225,0.9657522916666667,0.24768479166666676,-0.017176639583333337,17.393666666666668,0.11637182731037327,0.02702233805262427,0.021733007734052106,-0.020024440936601995,-0.0017556026468075524,0.0010574719278318772,0.024734888888758633
0.5265265265265264,0.9657914583333332,0.265055,-0.020314847500000007,17.39497916666667,0.11940522197499998,0.026767640304385075,0.02115997691541775,-0.021329156429220834,-0.0017539639305802087,0.0010898352040756734,0.02386645789931663
0.5305305305305303,0.9658306250000003,0.28242666666666666,-0.02345291395833333,17.396333333333327,0.12183371962222223,0.02649337749352968,0.020586828751258845,-0.02252479252046112,-0.0017614980649166667,0.0011238464252992207,0.022169888889038702
0.5345345345345347,0.9658699999999998,0.2997970833333333,-0.02659105208333333,17.397583333333333,0.12365920882482632,0.02619920761576813,0.020013560905718562,-0.023611330142651918,-0.001778212887834896,0.0011595251425800912,0.02471915972222405
0.5385385385385386,0.9659031249999998,0.3176377083333333,-0.029606752083333326,17.398645833333333,0.12539399457808165,0.025912106897742704,0.01944983115656218,-0.02467871661705686,-0.0017853983713828653,0.0011885760023965268,0.02295649956596435
0.5425425425425425,0.9658995833333331,0.33796437500000004,-0.03197451041666666,17.398208333333333,0.1291115395641927,0.025751547350281147,0.018937310026665693,-0.026118608737766922,-0.0017040191552799484,0.0011752466412132164,0.022763456597203913
0.5465465465465464,0.9658962499999998,0.35838520833333326,-0.03435320833333332,17.397833333333335,0.13203358411454008,0.025578940410539937,0.01842459484215113,-0.027457401607873272,-0.0016328007189130441,0.00116239843675651,0.021645305555523464
0.5505505505505504,0.9659239583333336,0.38523875,-0.03747733333333333,17.397875000000003,0.13603089716510408,0.025327595319555557,0.01790656027256475,-0.028320258119999997,-0.0015515051694280993,0.0011003998764758888,0.022903817708254337
0.5545545545545547,0.9659504166666665,0.41209229166666655,-0.04060164583333333,17.39795833333333,0.13858640148224838,0.025056631355624567,0.01738830791691778,-0.029015208056436644,-0.0014788442177166865,0.0010394172075377712,0.023129164930708157
0.5585585585585586,0.9659766666666664,0.4389456249999999,-0.04372585416666666,17.39808333333333,0.13969902996002623,0.024766258010728726,0.016870149299219723,-0.02954245678082031,-0.001414886808968748,0.0009794474228045139,0.021071326389005662
0.5625625625625625,0.9660041666666669,0.4657987500000001,-0.04685008333333334,17.398166666666665,0.13937110783177073,0.02445625719165973,0.016351810232618235,-0.029901831412604142,-0.0013596825830315116,0.000920485958595816,0.02129663888899813
0.5665665665665665,0.9660312499999999,0.49265187499999996,-0.04997425,17.398312499999996,0.13760038005898448,0.02412684517027085,0.01583358707779736,-0.030093550369114572,-0.001313164126536198,0.0008625418338667708,0.018305485677217348
0.5705705705705704,0.9660577083333335,0.5195060416666667,-0.053098479166666664,17.39833333333333,0.1343857643384983,0.023777822343520404,0.015315167258960934,-0.030117269269605024,-0.001275263494760849,0.0008055979649143661,0.021538888888983365
0.5745745745745747,0.9660854166666669,0.5463589583333333,-0.0562226875,17.398395833333332,0.12973147198224821,0.023409363576944016,0.014796880983134142,-0.02997343935613279,-0.001246100743757769,0.0007496688270846224,0.02123909331601226
0.5785785785785786,0.9662299999999999,0.57863125,-0.059737812499999994,17.399729166666663,0.13002858485677077,0.02305426875771485,0.01413768516212708,-0.030132209880859365,-0.0012363913501214833,0.0007173914647062043,0.020258259982711024
0.5825825825825826,0.9665504166666671,0.6182322916666666,-0.06206445833333334,17.4019375,0.13881362520724805,0.022914232178456596,0.013446775984741094,-0.030841497693532983,-0.001315397842225913,0.0007014705577080988,0.02048791276041584
0.5865865865865865,0.9669029166666667,0.6590702083333333,-0.06387493749999999,17.404145833333335,0.1465981271541234,0.022841742359371094,0.012779027454832587,-0.03155272330126303,-0.0013881208464669266,0.0006843182333482552,0.02195781206586389
0.5905905905905904,0.9672558333333329,0.6999099999999999,-0.06568554166666668,17.406458333333333,0.15104557523333345,0.022762513782623263,0.012110720201266134,-0.03211584503208334,-0.0014171778578854163,0.0006652336430569009,0.01791662326382948
0.5945945945945947,0.9676093749999998,0.7407479166666664,-0.06749608333333333,17.408625,0.15215898228732683,0.0226769454013264,0.011441800689086788,-0.032531333554340264,-0.001402568634377602,0.0006442206143507291,0.021650609375001295
0.5985985985985987,0.967961875,0.7815858333333333,-0.06930675000000001,17.411020833333335,0.1499371267993057,0.022584782737770842,0.010772370544039423,-0.03279859687895832,-0.0013444104715133695,0.0006212660229767191,0.01552020789921471
0.6026026026026026,0.9683152083333334,0.82242375,-0.07111733333333334,17.41327083333334,0.14438063376927057,0.02248584573288889,0.0101023615654915,-0.03291831186333333,-0.0012426375107789083,0.0005963869782005558,0.01466555164898864
0.6066066066066065,0.9686670833333334,0.8632622916666667,-0.07292785416666667,17.41545833333334,0.13548925745308138,0.022380611419978734,0.009431702752040584,-0.03289046681908417,-0.0010972540307346347,0.0005695820285339322,0.015769373263594844
0.6106106106106104,0.9690529166666669,0.9013783333333331,-0.07434197916666664,17.417625,0.12839522519722257,0.022122915966916235,0.008846454618301953,-0.032317938222048634,-0.000996613090659027,0.0005408164040720919,0.017797692708370505
0.6146146146146148,0.9695124999999999,0.93344,-0.07487556250000003,17.419812500000006,0.13023997473333293,0.02153827514030858,0.008451554836461055,-0.030793592439999934,-0.0010655017108,0.0005111802779654818,0.015132464843588878
0.6186186186186187,0.9699708333333338,0.9655135416666666,-0.0754091875,17.421958333333333,0.13000443419162344,0.020953100273923185,0.008056569238264949,-0.029234762469335887,-0.0011164350989637567,0.0004812383267913411,0.014951164930550931
0.6226226226226226,0.9704287499999998,0.9975833333333332,-0.07594268750000001,17.424083333333332,0.12771582638888923,0.020367437381944013,0.0076613697968833374,-0.027640465661458336,-0.0011494352221875005,0.00045100716708143236,0.014028326388881851
0.6266266266266265,0.9708881249999998,1.029648541666667,-0.07647633333333333,17.426166666666667,0.1233780473103725,0.019781057939888887,0.007266076160824861,-0.026013567411319397,-0.0011644548924684027,0.0004204664713872221,0.015590305555576833
0.6306306306306304,0.9713468750000002,1.0617110416666666,-0.07700983333333335,17.428437499999998,0.11699258066974827,0.019194235569972233,0.006870579211610677,-0.024352184633090246,-0.0011615212409244796,0.00038963965342708344,0.010399641927165248
0.6346346346346348,0.9718045833333334,1.0937812500000001,-0.07754345833333336,17.430479166666665,0.10854257714843718,0.01860680373637326,0.006474934190738239,-0.022656294214843706,-0.0011405647082486988,0.00035849768365486996,0.01235435373268956
0.6386386386386387,0.972264375,1.1257625000000002,-0.07810047916666667,17.43252083333333,0.09844004359374914,0.018025752653937063,0.0060908827250480795,-0.02089918015546874,-0.0011008930251197933,0.000326060635381849,0.01430072873267818
0.6426426426426426,0.9727289583333335,1.1569916666666666,-0.07883714583333333,17.43435416666666,0.08968069993055594,0.017497475270187073,0.005796513848747732,-0.018905600080381932,-0.00103720771783889,0.00028554730116898616,0.012878124566157112
0.6466466466466465,0.9731933333333332,1.188222916666667,-0.07957370833333333,17.436083333333336,0.07896380030815964,0.01696804577541493,0.005501985857124387,-0.01686577952751736,-0.0009560265583602424,0.0002446233758756423,0.014664659722029683
0.6506506506506504,0.9736581250000002,1.2194625000000001,-0.08031043750000001,17.437916666666663,0.06626954442708266,0.01643752529522525,0.005207311905741608,-0.014778662276822896,-0.0008571255266367178,0.00020327652076085285,0.012812326389109785
0.6546546546546548,0.9741222916666664,1.2506937499999997,-0.08104710416666666,17.439729166666666,0.05165472704427132,0.015905929406197485,0.004912447698277803,-0.012647455863151053,-0.0007406946198710935,0.00016151666868798178,0.012929926649292156
0.6586586586586587,0.9744264583333336,1.2626458333333337,-0.08043420833333333,17.44183333333334,0.04696508289930468,0.015555296463123262,0.004694286877069536,-0.01154970699045138,-0.0006731345615842034,0.0001381993658781858,0.01286663888873818
0.6626626626626626,0.9746945833333333,1.2704875,-0.07953297916666664,17.444041666666667,0.044496929010416686,0.015241921891541232,0.00449247717265832,-0.010689510797656315,-0.0006163885416614579,0.00011908956582033854,0.011243664930475461
0.6666666666666665,0.9749627083333333,1.2783145833333334,-0.07863168749999999,17.446229166666665,0.041947242703992416,0.014927057720902345,0.004290648421391104,-0.009846737989973944,-0.0005575715201293408,0.00010022182661335933,0.010962864149348661
0.6706706706706704,0.975230625,1.2861583333333335,-0.07773039583333335,17.448395833333336,0.03923632493055518,0.01461048556359331,0.004088783958737679,-0.00901604947899301,-0.0004966385107656253,8.160176099253906e-05,0.009941176649135741
0.6746746746746748,0.9755018749999999,1.29445,-0.0771423125,17.45045833333333,0.03629294749999956,0.01425435528881901,0.0038747758887743124,-0.008210466917708326,-0.00041890535539583403,5.711254229393231e-05,0.01254562326391806
0.6786786786786787,0.9757731249999996,1.3029312500000003,-0.07667360416666667,17.45264583333333,0.03313057444010248,0.013883075090759985,0.0036561047552585197,-0.007416023414453063,-0.0003331467371445326,3.046180158871096e-05,0.009736749565888658
0.6826826826826826,0.9760439583333332,1.3114145833333337,-0.07620479166666667,17.4548125,0.0298105406206588,0.013511413060373258,0.00343739728424033,-0.006628341555121528,-0.000244738500038195,3.956410398263927e-06,0.0084789231771083
0.6866866866866865,0.9763156250000002,1.3198916666666665,-0.07573604166666667,17.45691666666666,0.026358904930555926,0.013139156159331589,0.0032186388193731876,-0.005850088071180579,-0.00015376163555989617,-2.2406687451497385e-05,0.008768826389143669
0.6906906906906904,0.9765864583333336,1.3283770833333333,-0.07526731250000003,17.459041666666668,0.022735157808159823,0.012766623335694005,0.0029998272961108395,-0.005079731117578104,-6.01453789842886e-05,-4.863336744280467e-05,0.008739081597184395
0.6946946946946948,0.9768583333333333,1.3368541666666667,-0.07479860416666669,17.46116666666666,0.01900427039930519,0.012393502148051638,0.0027809758387052066,-0.004316424358940973,3.603110591970487e-05,-7.470827378121656e-05,0.00765863888915419
0.6986986986986987,0.9771299999999999,1.3453375000000003,-0.07432979166666667,17.463291666666667,0.015108677760416578,0.012020144570789926,0.0025620788270584375,-0.0035621355703125274,0.00013477711257031224,-0.0001006430802596788,0.006569164930510851
0.7027027027027026,0.9772875000000004,1.3470125000000002,-0.07354420833333333,17.46527083333333,0.01373024151041613,0.011684457753956592,0.0024394666694327505,-0.0032231154057291572,0.00015909915619687515,-0.00010185247026267017,0.007648051649368881
0.7067067067067065,0.9774291666666667,1.34776875,-0.0727148333333333,17.46722916666666,0.012654813190103864,0.011352865513305554,0.002330165581838333,-0.002940636638541716,0.00017294839032460887,-9.95904175640243e-05,0.007571905816234903
0.7107107107107109,0.9775718749999999,1.3485166666666668,-0.0718854583333333,17.469145833333336,0.011586133055555115,0.011019835046873271,0.0022208612405222048,-0.002659511346527768,0.0001869067478520833,-9.725970808244267e-05,0.0101938537325168
0.7147147147147148,0.9777141666666668,1.3492520833333332,-0.07105610416666668,17.47110416666667,0.010564648953992561,0.01068548839398915,0.0021115532308981547,-0.0023809034195746426,0.00020090524211223963,-9.485065673125781e-05,0.01051919748255159
0.7187187187187187,0.977856875,1.3500062499999999,-0.07022677083333335,17.473145833333337,0.009497708294271767,0.010349742324989144,0.0020022311261148644,-0.0021017329576822757,0.00021499014444166693,-9.237239443625004e-05,0.006883020399129691
0.7227227227227226,0.9779981250000002,1.35054375,-0.06946477083333333,17.475229166666665,0.008494079335937155,0.010026728946405819,0.0018965683338065323,-0.0018336420725260788,0.0002270654882062503,-8.979549364772916e-05,0.004698905815985199
0.7267267267267266,0.9781393749999997,1.3500020833333333,-0.06904737500000001,17.4774375,0.007763124995660009,0.009774897505609382,0.0018095855510931905,-0.0016154624013020868,0.00022844939278250903,-8.70739612492474e-05,0.007928433593690443
0.7307307307307309,0.978280625,1.3494666666666666,-0.06862981250000001,17.479812499999994,0.007010548888888302,0.009522740502881516,0.0017226023889678047,-0.001395105691666676,0.00022979861588055502,-8.433306905368358e-05,0.004279964843874495
0.7347347347347348,0.9784216666666669,1.3489187500000002,-0.06821243750000001,17.481958333333328,0.006293205898437071,0.009270334203641924,0.001635620257127634,-0.001175234906380218,0.00023116878924283886,-8.157298264354821e-05,0.010299498263975693
0.7387387387387387,0.9785616666666664,1.3482666666666665,-0.06779864583333334,17.484354166666666,0.005558245555556063,0.009019781123166232,0.001550436691217859,-0.0009672207777777775,0.00023101605922222176,-7.940894203422306e-05,0.0054843745659240994
0.7427427427427427,0.9786850000000001,1.3464354166666663,-0.06741814583333335,17.48633333333333,0.0053595854123271724,0.008789564445728731,0.0014814421126055888,-0.0008860082240017414,0.00021743935930338472,-8.26792673001953e-05,0.007729888888889036
0.7467467467467466,0.9788102083333333,1.3446250000000004,-0.06703758333333334,17.4884375,0.0051065260416656155,0.008559108254159722,0.001412441160829009,-0.0008010061770832994,0.00020383486715364572,-8.594458375927253e-05,0.004345475260379317
0.7507507507507509,0.97893375,1.34280625,-0.06665691666666666,17.49047916666667,0.004854708294270926,0.008328292960493054,0.001343435722515062,-0.000716113194270826,0.00019009651533919238,-8.919626548252602e-05,0.0027218537325097714
0.7547547547547548,0.9790583333333335,1.3409916666666668,-0.06627647916666668,17.492500000000003,0.004593433263888169,0.008097236642603728,0.0012744417499736815,-0.0006288770748263811,0.00017644789563177104,-9.243751560874617e-05,0.004318749999811189
0.7587587587587588,0.9791822916666667,1.3391791666666668,-0.06589591666666668,17.49454166666667,0.0043199928993047365,0.007865792749993054,0.0012054434969509583,-0.0005403320649305376,0.00016265572738368035,-9.566972140420137e-05,0.002678539930457191
0.7627627627627627,0.9793060416666667,1.3373562499999998,-0.06551531249999999,17.496458333333337,0.004059510585938231,0.007634229244694019,0.0011364471879650262,-0.0004511456907552308,0.0001488673611064567,-9.889099160472547e-05,0.005820789930396586
0.7667667667667666,0.9794302083333336,1.3355437500000003,-0.06513483333333332,17.49845833333333,0.00377914183593675,0.007402343069972224,0.001067441112007798,-0.0003597471010416825,0.00013503175311627646,-0.00010210451337684376,0.005622623264059712
0.7707707707707709,0.9795552083333332,1.333727083333333,-0.06475429166666669,17.5005625,0.0034929005164940907,0.007169971294081589,0.0009984326562971011,-0.00026730160876733966,0.00012106827113040762,-0.00010530485835817227,0.0032288502603705638
0.7747747747747749,0.9796862500000002,1.3318875,-0.06439077083333335,17.5028125,0.0031881873437504815,0.006934322381489151,0.0009274727421355974,-0.00015884137838541312,0.00010978391483567706,-0.00010878933557894227,0.0013462565104873647
0.7787787787787788,0.9798031249999998,1.3309645833333332,-0.06403529166666665,17.504708333333337,0.0030166112456597727,0.006733187671164937,0.0008823254741408027,-8.90655415799052e-05,9.991827879808992e-05,-0.00010792556976462836,-2.2168402836086898e-05
0.7827827827827827,0.9799122916666665,1.3303354166666663,-0.06366625,17.506229166666664,0.0029055958289943007,0.00656301277760417,0.0008484026156067039,-3.772027864584748e-05,9.182498891627592e-05,-0.00010427510564174484,0.007148697482705302
0.7867867867867866,0.9800218750000002,1.3297041666666667,-0.06329704166666665,17.508083333333328,0.0027930791493055995,0.006392507432914931,0.0008144816409820312,1.3735875173601086e-05,8.372051415677067e-05,-0.00010063615451656768,0.002642993055644638
0.790790790790791,0.9801306249999998,1.3290729166666668,-0.06292791666666668,17.509812500000002,0.0026735155164927527,0.006221708553993052,0.0007805544797825168,6.570641059032434e-05,7.564088794965345e-05,-9.70046052654861e-05,0.0025078815103825036
0.7947947947947949,0.980240625,1.3284354166666665,-0.06255877083333335,17.511479166666668,0.0025801770789934952,0.006050648108489151,0.0007466308490521413,0.00011776596480037038,6.758739177196201e-05,-9.33853570748064e-05,0.004139062065974031
0.7987987987987988,0.9803495833333331,1.3278041666666667,-0.062189604166666655,17.51329166666666,0.0024652616493050505,0.0058792698002599845,0.0007127049673001437,0.0001706363691840046,5.953220660503489e-05,-8.977627735648003e-05,0.00023999826407816727
0.8028028028028027,0.9804591666666669,1.3271666666666664,-0.06182043749999999,17.51491666666667,0.0023744722222227566,0.005707691840641927,0.0006787784995699374,0.00022358646874995336,5.147715951388883e-05,-8.61755869951302e-05,0.003944159722038876
0.8068068068068066,0.9805689583333335,1.3265375000000001,-0.06145129166666665,17.51664583333334,0.002252427760415898,0.005535861669164933,0.0006448518099235986,0.00027754698593748794,4.349446851302052e-05,-8.258769347111979e-05,0.004827082899169
0.810810810810811,0.980677708333333,1.3258999999999999,-0.06108220833333333,17.518312500000008,0.002153773333333886,0.005363676325123261,0.0006109257843681325,0.000331566695833313,3.549552108333303e-05,-7.900991216982638e-05,0.0056021523434424125
0.8148148148148149,0.9807706249999999,1.324960416666667,-0.06060539583333333,17.520083333333336,0.0020653109331583153,0.005223150579218315,0.0005888287665540748,0.00036012551558163575,3.303326647526039e-05,-7.346028663628905e-05,0.0008466597221854499
0.8188188188188188,0.9808624999999999,1.323997916666667,-0.06012208333333332,17.521624999999997,0.0019836833289923472,0.005084099678993058,0.0005674615938847965,0.000387867245659701,3.0963496496093975e-05,-6.780438057890623e-05,0.003074026041815614
0.8228228228228227,0.980954791666667,1.3230312499999994,-0.05963860416666666,17.523229166666674,0.0019133115234388764,0.004944599393051654,0.0005460974413834101,0.00041602868554684036,2.895474964192729e-05,-6.216353941668841e-05,0.003939572482408948
0.8268268268268266,0.9810466666666667,1.3220625000000001,-0.05915531249999998,17.524916666666666,0.0018569960937497854,0.0048046135863606815,0.0005247273689406354,0.0004453328320312422,2.69438386328128e-05,-5.653827582962239e-05,0.0008374930555987703
0.830830830830831,0.981139375,1.3210395833333333,-0.05869914583333332,17.526541666666663,0.0017877525998268862,0.004675674861770398,0.0005046895771285306,0.0004711868203558789,2.552207004513857e-05,-5.1310872902534714e-05,0.0005455399306129038
0.8348348348348349,0.9812314583333334,1.31985,-0.05833054166666665,17.528208333333335,0.001693894166666876,0.0045834666588732646,0.0004889268316198745,0.00048479458541662857,2.5890377590625092e-05,-4.732536388363107e-05,0.0010792899304306047
0.8388388388388388,0.9813254166666665,1.3186312500000004,-0.057962000000000014,17.5299375,0.0016762098567695283,0.004490969056000001,0.0004731642503442756,0.0004975461791667107,2.629287750390637e-05,-4.334744121791667e-05,0.00045791276050977103
0.8428428428428427,0.9814183333333334,1.3174229166666664,-0.05759341666666667,17.531583333333327,0.0016260253081596954,0.0043982108566597245,0.000457402244802809,0.0005116994657985985,2.6725533743879835e-05,-3.937834109401564e-05,0.002127493055809282
0.8468468468468466,0.9815116666666666,1.3162145833333339,-0.057224749999999984,17.533312499999997,0.0015645872873244482,0.004305186320770836,0.00044163833605031583,0.0005268421442708449,2.717986739138897e-05,-3.5416750399233306e-05,-0.00038055598952269065
0.850850850850851,0.9815974999999999,1.3150187500000001,-0.05687822916666666,17.534833333333335,0.0015631871484371729,0.004211664963530816,0.00042706604109829304,0.000534291987630206,2.7150189457292176e-05,-3.220849773755206e-05,0.0019116388888846814
0.8548548548548549,0.9816775000000001,1.3138666666666665,-0.05655008333333334,17.53622916666667,0.001508548888889072,0.004117758908326387,0.00041349051350271493,0.0005372278222222221,2.672716023833328e-05,-2.9629451126723438e-05,0.0031666141492223687
0.8588588588588588,0.9817579166666667,1.3126854166666666,-0.05622195833333333,17.53772916666668,0.0015340802039929269,0.004023633067831596,0.00039991615566826663,0.0005392031339409575,2.6315101774653004e-05,-2.7054147765784728e-05,0.0009723433155386374
0.8628628628628627,0.9818375000000001,1.3115458333333336,-0.05589370833333334,17.53916666666667,0.0014391937326385662,0.003929312118748262,0.00038634004568566043,0.0005441394407986605,2.5940107802083353e-05,-2.4484179357395822e-05,0.002007638888812835
0.8668668668668666,0.9819175000000002,1.3103645833333333,-0.055565562500000006,17.540625000000002,0.0014529920789934092,0.00383476618072526,0.0003727642689144484,0.0005476243196614744,2.556007780056481e-05,-2.1917754043764325e-05,0.0018912760415901175
0.870870870870871,0.9819970833333334,1.3092020833333335,-0.05523737500000001,17.541979166666675,0.0014107383289923003,0.0037399990697760386,0.00035918945914453765,0.000552886427864635,2.5208793664583578e-05,-1.9354801938291673e-05,0.005008582898994973
0.8748748748748749,0.9820777083333329,1.3080416666666665,-0.05490920833333333,17.543458333333337,0.0013728315972221239,0.0036450205068732635,0.00034561394507000786,0.0005591573836805225,2.4867384058159655e-05,-1.6796098698519975e-05,0.0037363732637345493
0.8788788788788788,0.9821572916666667,1.3068854166666666,-0.054580979166666654,17.544875,0.0013088410373265358,0.0035498375465412334,0.0003320387582899305,0.0005661690336371678,2.4556051649305614e-05,-1.4242987157118044e-05,0.005277901041722544
0.8828828828828827,0.9822385416666665,1.3057166666666669,-0.05425195833333334,17.546312500000006,0.0012810697222218614,0.0034543979336649298,0.00031844683111853045,0.0005737486951389315,2.421888302777764e-05,-1.1690014009097229e-05,0.005667652343561258
0.8868868868868867,0.9823172916666666,1.3046187500000002,-0.05389506249999998,17.547791666666672,0.00124075048176997,0.003381845154787762,0.00030776871334755397,0.0005788007365885028,2.396703160677076e-05,-1.0021367652161449e-05,0.0050076232635660745
0.890890890890891,0.9823931250000001,1.3035583333333332,-0.05354902083333333,17.549249999999997,0.0012398382638900696,0.0033243461177912344,0.0002989637228518456,0.0005785640157986022,2.387511735763839e-05,-8.99584945365449e-06,0.0036161041667810423
0.8948948948948949,0.9824704166666668,1.3025020833333336,-0.053202979166666664,17.55066666666666,0.0012195729123261057,0.003266607591124568,0.00029015760697222225,0.000579241204123282,2.380341909722207e-05,-7.974307642361108e-06,0.0032662222224075776
0.8988988988988988,0.9825468750000002,1.3014520833333332,-0.05285695833333335,17.552208333333336,0.0011766414539937653,0.003208633622414927,0.0002813522449642291,0.0005810902082465236,2.37415772322045e-05,-6.9582116707725795e-06,-0.0004340434028904383
0.9029029029029028,0.9826247916666667,1.3003979166666666,-0.052510916666666685,17.553604166666663,0.0011527583289934196,0.003150422380826385,0.0002725457640383382,0.0005833366355903202,2.368397128776049e-05,-5.945539146302096e-06,0.0007724266494619769
0.9069069069069067,0.9827008333333335,1.2993375000000005,-0.0521648125,17.555041666666657,0.0011345610937483208,0.003091974003506511,0.0002637396159926233,0.0005860303950521034,2.364397629687538e-05,-4.938582543723974e-06,-0.00011291840246485663
0.910910910910911,0.9827777083333333,1.29828125,-0.05181866666666667,17.556541666666664,0.0011053792317705646,0.0030332924515555555,0.00025493422218503123,0.0005895366666666818,2.3615685839843952e-05,-3.93545599277778e-06,-0.0021552934026658477
0.914914914914915,0.98285375,1.2972208333333328,-0.05147283333333333,17.557937499999998,0.001093109565974082,0.002974528678638889,0.00024656351916751306,0.0005924859173610658,2.3553431703731895e-05,-3.0451754201492848e-06,-0.0011692539061982643
0.9189189189189189,0.9829204166666666,1.2961708333333337,-0.051128062499999995,17.559249999999995,0.001057837482637991,0.002916260808329425,0.00024015087223158024,0.0005917033773437941,2.3345625413628574e-05,-2.6492261376106797e-06,-0.0014272291664383374
0.9229229229229228,0.982987916666667,1.29510625,-0.05078339583333335,17.560604166666664,0.001062301210938088,0.0028577571243016482,0.0002337388158699166,0.0005910183399739644,2.3115757504818134e-05,-2.2571537328051375e-06,-0.002110365017301774
0.9269269269269267,0.9830558333333334,1.294045833333333,-0.0504386875,17.561895833333335,0.0010578812326398346,0.0027990075532773433,0.00022732838091902197,0.0005913900648437387,2.2909436305207885e-05,-1.8675277789114567e-06,-0.0016435941841450585
0.930930930930931,0.9831235416666666,1.2929958333333331,-0.05009554166666667,17.563124999999996,0.0010138583159731152,0.0027413450384565965,0.00022093248425461505,0.0005928683102430637,2.2725031329687458e-05,-1.508271939015624e-06,0.0018485677085209318
0.934934934934935,0.9831931250000002,1.2919000000000003,-0.04977079166666667,17.564583333333335,0.0010235566666658702,0.0026988474635399303,0.0002147264861877626,0.0005934482541666841,2.2541824693750085e-05,-1.4674287598203128e-06,-0.002296006944504825
0.9389389389389389,0.983262291666667,1.2908187499999995,-0.04944618749999999,17.565875000000013,0.00099528798177273,0.002656130791714845,0.00020852044526833616,0.0005955242743489048,2.238507964751296e-05,-1.4298850726043035e-06,-0.0010061822920874874
0.9429429429429428,0.9833308333333334,1.2897458333333331,-0.049122812499999995,17.56714583333334,0.0009640187326391825,0.002613263875423177,0.00020241970572696383,0.000597046910156232,2.2203926794097674e-05,-1.4070386570052077e-06,0.0016372703991009985
0.9469469469469471,0.9833947916666662,1.2887812499999998,-0.04881283333333333,17.56847916666666,0.000982472981771343,0.0025707010519722216,0.00019732511789711583,0.0005897101927083426,2.175514909114615e-05,-1.5076436784305697e-06,0.0020814370662947113
0.9509509509509511,0.9834597916666669,1.2878333333333332,-0.04850289583333333,17.569770833333333,0.0009498888888896939,0.0025279440957808176,0.0001922315536675858,0.0005838751840277698,2.1316316881944903e-05,-1.6097673889470592e-06,0.0012778641492445786
0.954954954954955,0.9835237499999999,1.28686875,-0.04818310416666668,17.57108333333334,0.0009438202734373125,0.0024859176395308135,0.00018712168484795344,0.0005800393634114789,2.0849832608984772e-05,-1.7443385991783948e-06,0.0009888263885500237
0.9589589589589589,0.9835881249999999,1.2858958333333341,-0.04784574999999999,17.572354166666674,0.0009344058159703739,0.0024453404569375016,0.00018198299936131212,0.0005803589010416887,2.0364707087326933e-05,-1.933567792672915e-06,0.00299404123234126
0.9629629629629628,0.9836527083333332,1.2849416666666664,-0.047508270833333345,17.57358333333333,0.0008853299305557893,0.0024045350357599815,0.00017684388392282666,0.0005820442050347152,1.9883864849131816e-05,-2.124376846353746e-06,0.00521049305575616
0.9669669669669672,0.9837168749999999,1.2839708333333337,-0.0471708125,17.574875,0.0008668158159710337,0.0023635102814231774,0.00017170599446777912,0.0005835307679687776,1.9405427963715418e-05,-2.3170416550286357e-06,0.005852067708360664
0.9709709709709711,0.9837783333333333,1.2829916666666665,-0.04684189583333332,17.576229166666675,0.0008907165972222852,0.002324165961405818,0.00016679106340217217,0.0005836786717013723,1.8963777370486058e-05,-2.4213632958185665e-06,0.0036682808157024738
0.974974974974975,0.9838366666666666,1.2820395833333336,-0.046540624999999995,17.577395833333338,0.0008807567664927962,0.002290772307942709,0.00016259986422619634,0.0005802984830729219,1.8654715231423676e-05,-2.229758752864578e-06,0.005364051649166868
0.9789789789789789,0.9838945833333335,1.2810916666666665,-0.04623922916666667,17.578604166666654,0.0008478915972227608,0.0022572253527391485,0.00015841072126876525,0.0005775036585069296,1.8347796468923575e-05,-2.040882608495232e-06,0.005592218316451181
0.9829829829829828,0.9839529166666665,1.2801395833333338,-0.04593804166666667,17.57991666666666,0.0008301471831586582,0.0022234775778315957,0.0001542200854540944,0.0005752721849826559,1.8066237602126518e-05,-1.8543351557873323e-06,0.0017383263891588285
0.9869869869869872,0.9840099999999997,1.2791770833333331,-0.04563664583333333,17.581125000000004,0.0008414061414938612,0.0021895653070828983,0.00015003005470202164,0.0005729348435329698,1.776790734396691e-05,-1.669281372707896e-06,0.0015437343749908905
0.9909909909909911,0.9840670833333335,1.278222916666667,-0.045335395833333327,17.582395833333333,0.0008274253081590466,0.0021554581346349827,0.00014583978239072844,0.0005718252236545165,1.7496027933793282e-05,-1.4865033235886154e-06,-0.0008515733507010737
0.994994994994995,0.9841247916666669,1.2772916666666667,-0.045012041666666676,17.58349999999999,0.0008030815972219774,0.0021188661049982645,0.00014183705508326235,0.0005740682204861403,1.713088532291667e-05,-1.3355695179770828e-06,0.001777750000371725
0.9989989989989989,0.9841829166666666,1.27636875,-0.04469052083333333,17.58472916666666,0.00080156402343734,0.002083651097645399,0.00013808115137232046,0.0005755008795572669,1.6795935639492266e-05,-1.2025474164459688e-06,0.0010501349828473394
1.0030030030030028,0.9842431249999996,1.2754625,-0.04439052083333333,17.585875,0.0008016610937504609,0.002054592076812067,0.0001349213801699905,0.0005717155117187719,1.651380050963553e-05,-1.095056059003909e-06,0.0017921510416272213
1.0070070070070072,0.9843041666666666,1.27456875,-0.04409066666666667,17.587145833333334,0.0007765848567711231,0.002025338112888889,0.00013176218315566756,0.0005692317333333488,1.6273900518684983e-05,-9.911648621666645e-07,-0.0026985629340856576
1.011011011011011,0.9843641666666665,1.2736708333333333,-0.043790583333333334,17.588208333333327,0.0007542749826388029,0.0019959327279930558,0.00012860315356244892,0.0005667887663194648,1.60155950830728e-05,-8.874743026718874e-07,0.0007609565975599253
1.015015015015015,0.9844239583333333,1.2727625,-0.043490749999999995,17.589291666666668,0.0007631185937500007,0.001966321331104167,0.0001254435528063338,0.0005647915302083237,1.5777966994999883e-05,-7.879206322000006e-07,0.0036936649304948332
1.019019019019019,0.9844843750000002,1.27185625,-0.04319070833333335,17.590416666666666,0.000758762669271329,0.0019365522969982622,0.0001222845718280955,0.0005630598356771016,1.5547142705859423e-05,-6.897969260599037e-07,0.005158159722270739
1.0230230230230228,0.9845437499999999,1.2709625000000002,-0.04289068749999999,17.5915625,0.0007147402604166242,0.0019065910091106769,0.00011912504786428611,0.0005624554117187527,1.5320241378124935e-05,-5.940014184843635e-07,0.005470475260437979
1.0270270270270272,0.9846037499999999,1.2700479166666667,-0.042590750000000004,17.59285416666666,0.0007262060373256496,0.0018764446811041675,0.00011596492135910432,0.0005616474734375029,1.5076847087283065e-05,-4.991423305781229e-07,0.0010656037329113133
1.031031031031031,0.9846639583333334,1.2691416666666668,-0.04229070833333332,17.59391666666667,0.0007273465972219562,0.0018461355719982643,0.00011280561911298819,0.0005616500586805712,1.4862178071874935e-05,-4.0744714848436143e-07,0.004096326388776106
1.035035035035035,0.9847260416666669,1.2682708333333328,-0.04197552083333333,17.595083333333346,0.0006807599826403887,0.0018152285674370664,0.00010984716737155396,0.0005631204535590031,1.46210285503468e-05,-3.289339194878404e-07,0.0032508263885233646
1.039039039039039,0.984789375,1.2674125000000005,-0.041677270833333335,17.59620833333334,0.0006926381770815393,0.0017912905125516483,0.00010741601700359267,0.0005606481867187624,1.4391555742187558e-05,-2.7871577371962555e-07,0.0034522899302373844
1.0430430430430429,0.9848533333333331,1.2665499999999996,-0.04138272916666666,17.59727083333333,0.0007094308333344124,0.0017697530600516485,0.00010502210580286041,0.000558337292708308,1.4162240819791264e-05,-2.3441314204294908e-07,0.004809218316154329
1.0470470470470472,0.984917291666667,1.2656895833333335,-0.04108837500000001,17.598520833333335,0.0007069619748256706,0.001748022523192709,0.00010262814403914396,0.0005569407335937679,1.396239874631056e-05,-1.931877946744776e-07,0.00039781206584166284
1.0510510510510511,0.984981041666667,1.2648270833333333,-0.040794020833333326,17.599687500000005,0.0006999492664931939,0.0017261228642495665,0.00010023302280224962,0.0005558407213975616,1.3755619085243146e-05,-1.5308684020659724e-07,-0.00045843098973818996
1.055055055055055,0.9850460416666665,1.2639624999999999,-0.040499541666666666,17.600770833333343,0.0007196319270834639,0.0017040662914565988,9.783802455807805e-05,0.0005550686005208402,1.3565066414062451e-05,-1.1512674089411102e-07,0.0005744058155414677
1.059059059059059,0.9851089583333333,1.2631166666666667,-0.04021016666666667,17.601916666666664,0.0006592030555554462,0.0016819758299722206,9.552401032693523e-05,0.0005547150194444433,1.3378470787152948e-05,-7.494151910070487e-08,-0.0008036736109033882
1.0630630630630629,0.9851679166666666,1.2622437499999999,-0.039934312500000006,17.602999999999984,0.0006844655859379323,0.0016601986018190105,9.342615046217035e-05,0.0005512321970052095,1.3157053164843699e-05,-2.5699769486988816e-08,-0.0016506666661371128
1.0670670670670672,0.9852285416666665,1.2613895833333335,-0.03965860416666666,17.604062499999994,0.0006734023914929388,0.001638263865551649,9.132897861844285e-05,0.0005489918520399442,1.29465259500434e-05,2.2192024969177056e-08,0.0003168294272768435
1.0710710710710711,0.9852881249999998,1.2605291666666665,-0.03938270833333333,17.60508333333334,0.0006766366493062836,0.001616179367664931,8.923131132536703e-05,0.000546885849826359,1.2738516407378325e-05,6.84722104904533e-08,0.0022908263886165514
1.075075075075075,0.9853487500000001,1.2596770833333333,-0.039106999999999996,17.606145833333336,0.000636562391493678,0.001593934217666667,8.71342223446479e-05,0.0005457125312499922,1.2559961538194104e-05,1.126231303333382e-07,0.0025872287324659737
1.079079079079079,0.9854083333333334,1.2587979166666672,-0.03880589583333333,17.607291666666658,0.0006653049956584223,0.0015709899485724828,8.503928367677808e-05,0.0005472808293836978,1.233721756601551e-05,1.4018800124088764e-07,0.0007801649308589731
1.0830830830830829,0.9854679166666664,1.2579208333333336,-0.03849625,17.608354166666654,0.0006560103993051847,0.001547661652604167,8.294495314069251e-05,0.0005505473802083424,1.2107490198871482e-05,1.6119348367187967e-07,0.001280207899810648
1.0870870870870872,0.9855289583333335,1.2570229166666664,-0.03820914583333334,17.609333333333332,0.0006600536414933522,0.0015272882580203986,8.118849661275966e-05,0.0005484802720920265,1.1902665039800406e-05,1.897415049683169e-07,0.0034628888889187692
1.0910910910910911,0.9855891666666671,1.2561208333333334,-0.037930624999999996,17.61035416666667,0.0006667020659723022,0.0015079572704427093,7.956306802796908e-05,0.0005445732838541689,1.1715977715798438e-05,2.2032856815103752e-07,0.003134457899136578
1.095095095095095,0.9856499999999996,1.2552270833333334,-0.0376520625,17.611354166666665,0.0006403859331598483,0.0014884867728294274,7.793712461524816e-05,0.0005414927600260397,1.1528381268736813e-05,2.4926255930612333e-07,0.004162749566091861
1.099099099099099,0.985710625,1.2543208333333336,-0.03737354166666667,17.612374999999997,0.0006521637326388774,0.0014688683832899307,7.631147805275557e-05,0.0005384952612847507,1.1342808458949486e-05,2.7687264877648414e-07,0.004871859375043641
1.1031031031031029,0.9857706249999999,1.2534270833333332,-0.0370950625,17.61337500000001,0.0006226300998266598,0.0014490688381210931,7.468589513351352e-05,0.0005364351621093694,1.1185741854186136e-05,3.025263539135346e-07,0.006729442707978706
1.1071071071071072,0.9858316666666666,1.252527083333333,-0.03681660416666666,17.61437500000001,0.0006175721831600534,0.0014291272409683161,7.306009160363437e-05,0.000534814668446168,1.1010814610182442e-05,3.269327329065056e-07,0.005876692708000064
1.1111111111111112,0.9858920833333333,1.251625,-0.036538041666666674,17.615354166666666,0.0006077760416665079,0.001409042344498263,7.143431215000652e-05,0.0005333222343750013,1.0850936479948051e-05,3.495563890639697e-07,0.00846424956608871
1.115115115115115,0.9859524999999999,1.250722916666667,-0.036249583333333335,17.61635416666666,0.0006109357248262892,0.0013871843748263894,6.983100630690221e-05,0.0005331429279513897,1.06552102409289e-05,3.6905147337673064e-07,0.008857541232885069
1.119119119119119,0.9860141666666665,1.2498041666666666,-0.03597541666666667,17.61739583333333,0.000643711649305434,0.0013690485623263878,6.847001607142665e-05,0.0005294964809027872,1.044346688402792e-05,3.880663707638902e-07,0.006947384982765925
1.123123123123123,0.9860737500000002,1.248902083333333,-0.03570777083333332,17.618479166666674,0.000616502912326844,0.0013521071854474844,6.715305099084373e-05,0.000526217718272555,1.0258028739800086e-05,4.064230023155412e-07,0.0025251870657143627
1.1271271271271273,0.9861347916666666,1.247995833333333,-0.035439916666666675,17.619500000000013,0.0006043166493068242,0.0013350331399930554,6.583624260165442e-05,0.0005230141670138841,1.0054736702083054e-05,4.236210709583323e-07,0.0015530833327943583
1.1311311311311312,0.9861945833333333,1.2470854166666667,-0.03517210416666666,17.62052083333334,0.0006092135373263474,0.0013178126718224829,6.451918653256969e-05,0.0005202431797309073,9.874624397960142e-06,4.390848662026896e-07,0.0003705620657115105
1.135135135135135,0.9862564583333332,1.2461791666666664,-0.0349043125,17.621562499999992,0.000585401232638949,0.0013004577189023436,6.320241413392095e-05,0.0005181312309895728,9.685000970659804e-06,4.535743783515604e-07,-0.002381608072766994
1.139139139139139,0.9863168749999999,1.2452645833333333,-0.03463647916666666,17.622541666666663,0.0005890341623266959,0.001282949727603733,6.188556128907865e-05,0.0005161849642794855,9.505924935373177e-06,4.6624940453862565e-07,-0.0023081267359543745
1.143143143143143,0.9863774999999998,1.2443520833333332,-0.0343686875,17.62356250000001,0.0005837260373262598,0.0012655808195273436,6.0569575664614545e-05,0.0005150603920572941,9.333385763454885e-06,4.771865714973938e-07,-0.0032885247398439788
1.1471471471471473,0.9864372916666667,1.2434437500000002,-0.034100645833333325,17.624562500000014,0.0005601405859370079,0.0012484438704162334,5.925472689025825e-05,0.0005144640990885421,9.157633149348875e-06,4.85954732575092e-07,-0.004994983073402182
1.1511511511511512,0.9864983333333334,1.2425333333333335,-0.03383260416666667,17.62554166666667,0.0005484155555552928,0.0012311465619683159,5.794000891317904e-05,0.0005143675972222386,8.998606602777934e-06,4.93134617797308e-07,-0.0040940434028584605
1.155155155155155,0.9865602083333332,1.2416104166666664,-0.033578770833333334,17.626562499999988,0.0005702398914937401,0.0012160578159891493,5.6723181558120675e-05,0.0005113558121961834,8.856649874131652e-06,5.057663234809023e-07,-0.005705566405936224
1.159159159159159,0.9866218750000003,1.2407291666666669,-0.03331493750000001,17.627416666666658,0.0005619683159714395,0.0012027024393710928,5.572524459651917e-05,0.000506272975260437,8.714083155381993e-06,5.065506828359317e-07,-0.004568340277501193
1.163163163163163,0.9866845833333331,1.2398437500000001,-0.03305108333333332,17.628374999999995,0.0005833089192703866,0.0011892175571597227,5.472721722347305e-05,0.0005015124348958233,8.571917301432183e-06,5.063735251371595e-07,-0.005438473958179202
1.1671671671671673,0.9867462499999999,1.2389750000000002,-0.032787166666666666,17.629291666666678,0.0005451160416669598,0.0011755871186388894,5.372926036736068e-05,0.0004977714874999997,8.449518721354227e-06,5.04885662621534e-07,-0.0056746684031168115
1.1711711711711712,0.986807083333333,1.2380875000000002,-0.03252327083333335,17.63016666666667,0.000560175677083663,0.0011618201876349818,5.2731167480232374e-05,0.0004938425778646116,8.327542927343766e-06,5.020394496306447e-07,-0.004443361111157174
1.1751751751751751,0.9868702083333333,1.2371999999999999,-0.03225933333333333,17.631083333333326,0.0005715766666667399,0.0011479270795555548,5.173323258666122e-05,0.0004903513666666484,8.196761800000144e-06,4.98143894888882e-07,-0.0046828402775531686
1.179179179179179,0.9869316666666667,1.2363312499999999,-0.03199552083333334,17.632020833333318,0.0005267069401047042,0.0011338845632703988,5.07350350876906e-05,0.00048808309960937657,8.092770196614456e-06,4.927765390841928e-07,-0.005450333766816584
1.183183183183183,0.9869933333333334,1.2354479166666663,-0.03173152083333334,17.632874999999995,0.0005267785373272993,0.0011197043356037319,4.97370378140625e-05,0.00048562047287325355,7.97136681727421e-06,4.865456092560725e-07,-0.003072432291446603
1.1871871871871873,0.9870552083333332,1.2345624999999998,-0.03146768749999999,17.633770833333333,0.0005262669270842402,0.001105374226735678,4.873900965436102e-05,0.00048372278255204293,7.859897080729071e-06,4.790541774244807e-07,-0.0032071358508005687
1.1911911911911912,0.9871164583333334,1.2336770833333335,-0.031203791666666664,17.634687500000005,0.0005262707248256948,0.0010909192189565973,4.774078198106529e-05,0.00048225685894097425,7.757721821180654e-06,4.7015661553471583e-07,-0.003244889323013922
1.1951951951951951,0.9871766666666666,1.232820833333333,-0.030955104166666667,17.635604166666663,0.0004986262326400759,0.001078519026030816,4.682861181331242e-05,0.00047870148133680873,7.657953713367907e-06,4.661844903081626e-07,-0.004534323350753766
1.199199199199199,0.987235,1.231975,-0.030730354166666665,17.63647916666666,0.0005188493749994638,0.0010694828327912332,4.6051614665125706e-05,0.000470403074479174,7.579427175520857e-06,4.7067083186154364e-07,-0.0041473962671716436
1.203203203203203,0.9872931249999999,1.2311416666666666,-0.030505666666666664,17.63731249999999,0.0004985299305555468,0.001060356384555555,4.527469312822863e-05,0.0004630473027777693,7.485665146006985e-06,4.7428999457638705e-07,-0.0014588893224640742
1.2072072072072073,0.98735125,1.2302979166666668,-0.030281000000000006,17.638041666666663,0.0005003695789924656,0.0010511110389999998,4.449769866003177e-05,0.00045563038125000926,7.401669617751743e-06,4.768049076875023e-07,0.0038611649306403706
1.2112112112112112,0.9874100000000002,1.2294750000000003,-0.030041541666666668,17.638895833333336,0.0004995577083333202,0.0010409932742899307,4.371485555200544e-05,0.0004508036072916888,7.2960303703125805e-06,4.778564461171877e-07,0.005187114149180161
1.2152152152152151,0.987468125,1.22866875,-0.02979222916666666,17.6396875,0.0004981027734376475,0.0010302418312808166,4.2927970916312976e-05,0.0004477809699218599,7.179618879296775e-06,4.774340932495645e-07,0.008299902343765098
1.219219219219219,0.9875270833333335,1.2278604166666665,-0.029543041666666662,17.64058333333333,0.00048588051649356423,0.0010193524390815969,4.214106048982484e-05,0.0004455022837673503,7.04820262065973e-06,4.7637516668402497e-07,0.0069029930556894215
1.2232232232232234,0.9875852083333334,1.2270437500000002,-0.029293791666666662,17.64133333333333,0.0005032189192706316,0.0010083383531232638,4.135428722666041e-05,0.00044305564505207895,6.939989223958277e-06,4.7399286447916695e-07,0.010858222222452696
1.2272272272272273,0.9876437500000002,1.2262333333333333,-0.02904449999999999,17.642020833333337,0.00048306222222249673,0.000997208686416667,4.056732213408746e-05,0.0004412507166666607,6.820031423611047e-06,4.710461276041678e-07,0.016809249565653772
1.2312312312312312,0.9877016666666663,1.2254229166666664,-0.02879522916666666,17.64295833333335,0.000490758641493505,0.0009859576939058165,3.978043211999892e-05,0.0004398545448350555,6.709346482204777e-06,4.670586466362817e-07,0.013937914930011175
1.2352352352352352,0.9877595833333336,1.2246020833333338,-0.028545791666666664,17.643812500000013,0.0005059874956585553,0.0009745856947899309,3.899341004498607e-05,0.0004382984453993252,6.60284047265629e-06,4.621836793489583e-07,0.01483879817686784
1.239239239239239,0.9878181250000003,1.2237958333333332,-0.028296583333333333,17.644583333333337,0.0004925083159728061,0.0009630742049930558,3.820657011789986e-05,0.0004379907809027722,6.492310340364577e-06,4.563504829010437e-07,0.018678993055345927
1.2432432432432434,0.9878772916666666,1.2230333333333334,-0.02806010416666668,17.645458333333327,0.00045613222222251615,0.0009516930541558148,3.7482742752591126e-05,0.0004358385659722422,6.391027276458368e-06,4.5173393302799487e-07,0.018425206597441957
1.2472472472472473,0.9879372916666668,1.2223437499999998,-0.02784864583333335,17.646312499999997,0.0004507568359384262,0.0009407425085828989,3.688407469511881e-05,0.00042913901367189894,6.290377065755243e-06,4.506849376315093e-07,0.01744681901044487
1.2512512512512513,0.9879964583333337,1.22164375,-0.027637229166666666,17.647020833333332,0.0004636314192709712,0.0009296877306558159,3.628537970920606e-05,0.00042255661210936074,6.191886028893113e-06,4.4886308230768363e-07,0.02119737456604298
1.2552552552552552,0.9880562499999997,1.2209458333333334,-0.027425729166666666,17.648000000000017,0.00047043873263885594,0.0009185627130099829,3.5686614643304417e-05,0.0004161422521701333,6.096187362135603e-06,4.4617824545182117e-07,0.01580433333271003
1.259259259259259,0.9881160416666667,1.2202520833333332,-0.02721427083333333,17.64893750000001,0.00046818645399326897,0.0009073417963433156,3.5087926612749825e-05,0.00041022901410588813,6.005017455924382e-06,4.4269784996419427e-07,0.011671787759780727
1.2632632632632634,0.9881752083333329,1.2195479166666665,-0.0270028125,17.64989583333333,0.0004882956206602174,0.0008960272837565101,3.448921054859773e-05,0.0004042862285156129,5.912532838012137e-06,4.3840683672265434e-07,0.007218739149550402
1.2672672672672673,0.988235,1.2188583333333332,-0.026791375000000003,17.650729166666654,0.00047394659722255206,0.0008846201422760412,3.3890571843612755e-05,0.00039909901354168165,5.82610219687494e-06,4.3352795052604316e-07,0.006551551649863541
1.2712712712712713,0.988296041666667,1.2181666666666666,-0.026579916666666675,17.651583333333324,0.0004553888888887414,0.0008731288633263889,3.329171776053573e-05,0.00039410181944446454,5.741626149305661e-06,4.278170682621512e-07,0.005980826389190952
1.2752752752752752,0.9883552083333335,1.2174708333333333,-0.026368374999999996,17.65241666666667,0.0004543533159726554,0.0008615587998593755,3.269304428095912e-05,0.0003891233182291634,5.657781379600702e-06,4.212310009192731e-07,0.004894159722141467
1.279279279279279,0.9884147916666667,1.2167854166666665,-0.026129520833333336,17.65322916666668,0.00047074978732708495,0.0008496793910203989,3.208721222359721e-05,0.00038793656115451713,5.559577584505159e-06,3.9897942321745063e-07,0.00516665581557163
1.2832832832832834,0.9884731250000002,1.2161229166666663,-0.025871125000000005,17.654020833333337,0.00044296822482725595,0.0008375265579010413,3.147655763441454e-05,0.0003895096591145786,5.4446096514757165e-06,3.654515696093768e-07,0.0059650828989674665
1.2872872872872874,0.9885325000000001,1.21545,-0.02561270833333333,17.65499999999999,0.0004583808333331607,0.000825253755164931,3.086572880383263e-05,0.0003911746770833141,5.3354992083333105e-06,3.308540157986113e-07,0.0005583333336858232
1.2912912912912913,0.9885914583333334,1.2147812500000001,-0.025354354166666666,17.655979166666654,0.00044818131510382386,0.000812840058124566,3.025499810601616e-05,0.00039341071419270873,5.230525382161593e-06,2.9536906060286486e-07,-0.005475333766867152
1.2952952952952952,0.9886458333333333,1.2141250000000003,-0.02512891666666667,17.65681249999999,0.0004463177083329217,0.0008033396304930553,2.9727581906480374e-05,0.000391062614583354,5.1330796744792874e-06,2.8143670085937263e-07,-0.007194326822684616
1.299299299299299,0.988696875,1.2134729166666667,-0.024925333333333324,17.65758333333334,0.0004668138498264973,0.0007957590082222223,2.9255289706688076e-05,0.0003856336055555465,5.043306525737856e-06,2.816674153888892e-07,-0.00795750694447861
1.3033033033033035,0.9887475,1.2128354166666666,-0.024721750000000004,17.65806250000001,0.00043441874565974814,0.0007881017436041665,2.8783031864974915e-05,0.0003808514619791717,4.956457636892396e-06,2.8113514417708256e-07,0.0009537460934438968
1.3073073073073074,0.9887995833333331,1.2121875,-0.024518208333333333,17.659000000000002,0.0004452148437505965,0.00078035537678993,2.831074651427125e-05,0.0003761031640625058,4.868471295572984e-06,2.79757949676214e-07,-0.005072666666876557
1.3113113113113113,0.9888504166666671,1.2115458333333333,-0.024314624999999996,17.659916666666664,0.0004296103993057798,0.0007725219277760415,2.783845424198833e-05,0.0003717617744791596,4.784374170486099e-06,2.7772200836458215e-07,-0.011198340277587704
1.3153153153153152,0.9889012500000001,1.2109000000000003,-0.024111083333333335,17.660604166666666,0.0004170233333324891,0.000764601493826388,2.736609274999331e-05,0.0003676316416666714,4.707956483333313e-06,2.7486564315278155e-07,-0.009439531683938185
1.3193193193193191,0.9889531250000002,1.2102541666666664,-0.023907499999999998,17.661166666666674,0.00041818539930571497,0.0007566106104166665,2.6893869899741502e-05,0.0003637139895833301,4.63352950690964e-06,2.713622913125028e-07,-0.0032663611116277025
1.3233233233233235,0.9890045833333329,1.2096124999999995,-0.023703874999999996,17.662020833333354,0.0003959331770846397,0.0007485367266510416,2.642149505801719e-05,0.0003600451651041524,4.5541750614061375e-06,2.670308389473945e-07,-0.006563250434737711
1.3273273273273274,0.9890549999999997,1.2089666666666667,-0.02350039583333333,17.66295833333334,0.0003933488888885339,0.000740381395676649,2.594921701207572e-05,0.00035675771597221476,4.481613119583383e-06,2.6198640709974334e-07,-0.013013751736252743
1.3313313313313313,0.9891072916666664,1.208316666666666,-0.023296874999999998,17.663666666666668,0.000393749722223502,0.0007321285319010417,2.5476786445858853e-05,0.0003535648437499872,4.413776476597226e-06,2.5623643444010477e-07,-0.011786777778070245
1.3353353353353352,0.9891583333333333,1.2076770833333332,-0.02309322916666667,17.66427083333333,0.00036397905815976905,0.0007238027666558157,2.5004515699922977e-05,0.0003508719780816079,4.347369334635443e-06,2.495414320963528e-07,-0.00729740668384693
1.3393393393393391,0.9892060416666668,1.2070479166666668,-0.02287789583333333,17.664999999999992,0.00037491020399293973,0.0007141143822391496,2.4558365937955588e-05,0.00034923733667534956,4.2638894904903336e-06,2.3750577779526922e-07,-0.006599999999650663
1.3433433433433435,0.9892529166666666,1.2064270833333333,-0.02267364583333333,17.665833333333335,0.00038369259982706794,0.0007075412012912333,2.4175341621264085e-05,0.00034660041124129695,4.186900807710492e-06,2.2437340843656567e-07,-0.010000694444386227
1.3473473473473474,0.9892993750000002,1.2058062499999995,-0.022473812500000006,17.666375000000013,0.0003833707942719755,0.0007018923350481768,2.38046460758699e-05,0.00034370940716145493,4.120282214908934e-06,2.112824315305989e-07,-0.002680640625499109
1.3513513513513513,0.989345625,1.2051874999999999,-0.022274125000000006,17.667041666666687,0.00038142317708400597,0.0006961529388177083,2.3433947812971883e-05,0.00034145535677084296,4.0471012721354636e-06,1.9776711701302088e-07,-0.0004029184034379796
1.3553553553553552,0.9893908333333332,1.2045666666666666,-0.022074208333333328,17.667895833333347,0.0003774788888890601,0.0006903459931232638,2.306337091987563e-05,0.00033908471805553855,3.98254368263883e-06,1.8373160786545086e-07,-0.0043348441844841545
1.3593593593593591,0.9894383333333335,1.203939583333333,-0.02187447916666667,17.668479166666668,0.00038781301649382094,0.0006844363278537327,2.2692666382978775e-05,0.000336926333550331,3.916053566406283e-06,1.6919457324218463e-07,0.002135603732540403
1.3633633633633635,0.989484375,1.2033229166666668,-0.021674666666666665,17.669104166666667,0.0003743748914926126,0.0006784817415555554,2.2321916887718695e-05,0.0003353314444444512,3.850046242838496e-06,1.5424054199999962e-07,0.005674614149313584
1.3673673673673674,0.9895312500000001,1.2027062500000005,-0.02147477083333334,17.66993749999999,0.0003643428776032298,0.0006724321343224821,2.1951226743327494e-05,0.00033377859856771955,3.7849059598959187e-06,1.3865620291840287e-07,0.002475412760816198
1.3713713713713713,0.989578125,1.2020833333333334,-0.021275104166666666,17.670499999999986,0.00036857638888920796,0.0006662928593641489,2.158051267178245e-05,0.0003326148003472175,3.7260436197916416e-06,1.225955462565136e-07,0.009471416666940513
1.3753753753753752,0.9896229166666665,1.2014541666666667,-0.021075145833333333,17.671187500000006,0.0003787187326389496,0.0006600819781037326,2.120983746664489e-05,0.0003312176078993055,3.661813352777806e-06,1.0618802081944116e-07,0.009965673177021017
1.3793793793793792,0.9896702083333331,1.2008354166666668,-0.02087541666666667,17.672000000000022,0.00036305207899278713,0.0006537878123263885,2.0839096045322183e-05,0.0003306271710069447,3.6042204282551315e-06,8.909551591145812e-08,0.008957666666049136
1.3833833833833835,0.9897152083333332,1.2002229166666667,-0.020675312500000004,17.672541666666678,0.00035245030816000167,0.0006470668696940103,2.0481012188435935e-05,0.00032946303841145316,3.5486588723959196e-06,7.437674700520577e-08,0.015854373263323396
1.3873873873873874,0.9897577083333333,1.1996312499999997,-0.020474145833333336,17.67322916666667,0.0003598640234383499,0.0006390053940620657,2.016823836537483e-05,0.00032592515872395186,3.476530045195349e-06,6.924833427825128e-08,0.014262489149302837
1.3913913913913913,0.9897985416666669,1.1990395833333332,-0.020273020833333332,17.67404166666666,0.00036241093316013995,0.0006308612929578995,1.985542017352882e-05,0.00032280028624131346,3.4142370749045125e-06,6.370681218272667e-08,0.008459498264130616
1.3953953953953953,0.9898404166666669,1.1984520833333336,-0.020071749999999996,17.674666666666656,0.00035635395399258307,0.0006226479769375003,1.9542787529102606e-05,0.0003197806036458299,3.3475807369792374e-06,5.781602927083044e-08,0.008658222222550194
1.3993993993993992,0.9898820833333336,1.1978604166666666,-0.019870729166666674,17.675354166666647,0.0003554221831598703,0.0006143314140516491,1.9229965124643888e-05,0.00031725575238715845,3.284412605946064e-06,5.149906553168486e-08,0.009146749566582457
1.4034034034034035,0.9899231249999999,1.1972687499999999,-0.019669500000000003,17.67599999999999,0.00035795694010443135,0.0006059426447500001,1.8917307340274357e-05,0.00031459434479166534,3.2185076795572835e-06,4.473957930208591e-08,0.008607333333770839
1.4074074074074074,0.9899645833333338,1.1966770833333331,-0.019468395833333332,17.67677083333335,0.0003639582248262663,0.000597471355343316,1.860452193491187e-05,0.00031252897634548304,3.1565572194010137e-06,3.752454866276089e-08,0.004481239148844907
1.4114114114114114,0.9900062500000001,1.196085416666667,-0.019267187499999994,17.67743750000001,0.0003609260373256262,0.0005889259025065108,1.8291817982182668e-05,0.00031032698893229335,3.0990451291667393e-06,2.9902892708334934e-08,0.005078433593155296
1.4154154154154153,0.9900477083333336,1.1955020833333334,-0.019078208333333336,17.67797916666667,0.0003226854123259404,0.0005823453001232639,1.7993673345394957e-05,0.00030772530876737106,3.0444691751302312e-06,2.251965832031223e-08,0.008844249565868267
1.4194194194194192,0.9900902083333332,1.1948937499999999,-0.018907749999999997,17.678833333333326,0.0003289262109378299,0.0005788234482708334,1.7717795764483876e-05,0.00030323146822916827,3.00637676990891e-06,1.5629575753645588e-08,0.002393638889259364
1.4234234234234235,0.9901318749999998,1.1942854166666665,-0.018737374999999997,17.679520833333317,0.00032817687066022394,0.0005752397364427084,1.7441999534144676e-05,0.0002992320424479132,2.9668601311936714e-06,8.455800080989024e-09,0.0028764370666181094
1.4274274274274275,0.9901733333333333,1.1936812499999998,-0.018566937500000002,17.68002083333332,0.00032507339843790284,0.0005716000818710935,1.7165992791753015e-05,0.00029529683033853796,2.928527543098774e-06,9.527848841142557e-10,0.00852999956629219
1.4314314314314314,0.9902145833333335,1.1930791666666665,-0.01839658333333333,17.68081249999999,0.0003058520659724451,0.0005678994716597224,1.6890025523990764e-05,0.0002917053128472201,2.8940791243923576e-06,-7.0531625920112676e-09,0.004077673177505403
1.4354354354354353,0.990256875,1.1924729166666668,-0.018226250000000006,17.681604166666677,0.0002937596831591449,0.0005641402692708327,1.661424362609354e-05,0.0002883928307291783,2.8587294315929866e-06,-1.524385119010576e-08,4.075998236885425e-05
1.4394394394394392,0.9902983333333334,1.1918666666666669,-0.018055687499999997,17.68206250000001,0.000293432222222334,0.0005603319405690109,1.633833478927608e-05,0.00028490957500000233,2.8253893992499605e-06,-2.382187718017094e-08,0.00779074609312147
1.4434434434434436,0.9903389583333334,1.1912729166666665,-0.017885145833333338,17.682812500000004,0.000291754683160228,0.0005560648918537326,1.607168572595656e-05,0.0002818190085503505,2.7889348736762155e-06,-3.187504903276808e-08,0.005225423176909771
1.4474474474474475,0.9903764583333339,1.1907291666666666,-0.01771397916666667,17.68360416666666,0.0002973849826388708,0.0005502578587495656,1.5839794361839194e-05,0.00027903081814235897,2.74387597656247e-06,-3.7014618424479135e-08,-0.0013146566838031504
1.4514514514514514,0.9904125,1.1901916666666665,-0.017542833333333334,17.683979166666663,0.0003021299305561165,0.0005443925403055556,1.5607881200354915e-05,0.0002765215430555572,2.6950098607638376e-06,-4.236151834027798e-08,0.006880832899412326
1.4554554554554553,0.9904495833333332,1.1896541666666667,-0.01737166666666667,17.68479166666666,0.0002958803993056147,0.0005384683222222222,1.5375988086773142e-05,0.0002741297986111266,2.6524505596354055e-06,-4.8050419895834586e-08,0.0010603732638969632
1.4594594594594597,0.9904862500000005,1.1891125,-0.01720045833333333,17.685479166666653,0.0003031290104171802,0.0005324875664565972,1.5144094163828323e-05,0.00027178000989582646,2.6076155010416787e-06,-5.382624923263945e-08,-0.0015900212667929736
1.4634634634634636,0.9905231250000001,1.188575,-0.017029333333333334,17.68595833333332,0.00029571937500061374,0.0005264451395555554,1.4912111970843402e-05,0.00026988986666666784,2.5617894197916595e-06,-5.985792899999864e-08,0.004377831597821569
1.4674674674674675,0.9905595833333328,1.188035416666667,-0.016858125,17.68670833333334,0.0003010154123264108,0.0005203461214843747,1.4680193486054601e-05,0.00026798705859376257,2.5216842310286594e-06,-6.611472067838384e-08,-0.0006933350695703666
1.4714714714714714,0.9905956250000002,1.1874979166666666,-0.016686979166666668,17.687354166666672,0.00029036457899311863,0.0005141882679578993,1.4448288849717275e-05,0.0002664821625434008,2.475562711770747e-06,-7.260225815104227e-08,-0.0022890837677209674
1.4754754754754753,0.9906331249999999,1.186964583333333,-0.016515875,17.68795833333333,0.00028591124566013093,0.0005079696229843748,1.4216337591306818e-05,0.00026511285442708254,2.4360775789365627e-06,-7.932258532369703e-08,-0.002411668402601208
1.4794794794794797,0.9906691666666664,1.1864208333333333,-0.01634475,17.68854166666666,0.0002972728993053675,0.0005016922724375,1.3984420822302945e-05,0.00026379358229166455,2.393097926571185e-06,-8.620208175989416e-08,-0.0007562934023894741
1.4834834834834836,0.9907060416666665,1.1858770833333334,-0.016173520833333337,17.689187499999996,0.00029554322482594486,0.0004953603488537324,1.3752526263193788e-05,0.0002625368797309069,2.3528486726128784e-06,-9.331957809592012e-08,-0.0002710768229690075
1.4874874874874875,0.9907439583333334,1.185345833333333,-0.016002437500000005,17.689875,0.0002719220659728183,0.0004889657440585936,1.3520687106740241e-05,0.00026181844713541944,2.3132866874131514e-06,-1.0059943279557304e-07,-0.003135848958436327
1.4914914914914914,0.9907795833333334,1.18480625,-0.01583129166666666,17.690479166666684,0.00026331662760403773,0.0004825149958315976,1.328871376867899e-05,0.00026117997890624453,2.274796295390648e-06,-1.0826954682239535e-07,-0.0032614796011785074
1.4954954954954953,0.9908168749999998,1.1842687499999995,-0.015660125000000004,17.69110416666668,0.00025752777343845956,0.0004760046516510417,1.3056775112863639e-05,0.00026054665859374937,2.2354497306954077e-06,-1.1599634157338698e-07,-0.0032916358510988175
1.4994994994994997,0.990851875,1.1837229166666665,-0.015501062499999996,17.69175000000001,0.0002625565581599876,0.00047100206137109407,1.2840097040027371e-05,0.00025871291393228524,2.202613468723998e-06,-1.2147308029349098e-07,-0.004059729167181558
1.5035035035035036,0.9908904166666669,1.183179166666667,-0.01535925,17.692458333333338,0.00025789289930511217,0.0004681821894374999,1.2645208575519437e-05,0.00025495294895833825,2.1725286549480094e-06,-1.2360214841146005e-07,-0.007040210069590103
1.5075075075075075,0.9909254166666671,1.1826291666666664,-0.015217437499999998,17.69310416666666,0.000267420815972752,0.00046532292926692714,1.2450329732409975e-05,0.0002512729294270738,2.1461521139149795e-06,-1.2584695165455772e-07,-0.007185052516945234
1.5115115115115114,0.9909610416666669,1.1821104166666667,-0.015074208333333334,17.693708333333323,0.00024412947482632674,0.0004621972014565974,1.226561226817775e-05,0.0002477328605034815,2.117517990625077e-06,-1.2664144847916843e-07,-0.006897918402216874
1.5155155155155153,0.9909935416666663,1.1816125,-0.014927708333333333,17.69431249999999,0.00025231651041712766,0.000458547690581597,1.2102737071536948e-05,0.00024349592968749695,2.084657846796828e-06,-1.2420357663585066e-07,-0.007653180989450448
1.5195195195195197,0.9910279166666668,1.1811187499999996,-0.014781229166666665,17.694791666666664,0.0002522483984381818,0.0004548554726558164,1.1939836232164938e-05,0.00023967858346353454,2.054134142187495e-06,-1.218621965156254e-07,-0.00481879340264868
1.5235235235235236,0.9910606250000001,1.1806208333333335,-0.014634750000000002,17.69541666666668,0.0002656978993054171,0.0004511193007708334,1.177708456915686e-05,0.00023579907395834127,2.0225799838541783e-06,-1.197596966354154e-07,-0.0069376736115032145
1.5275275275275275,0.9910927083333333,1.1801333333333333,-0.01448827083333333,17.695895833333356,0.00025614888888902954,0.0004473406332599828,1.1614275922488893e-05,0.0002321955194444364,1.9940879444445208e-06,-1.1780060152777794e-07,-0.0038960108514061176
1.5315315315315314,0.9911260416666668,1.1796437499999997,-0.014341833333333333,17.69647916666668,0.0002510397526049868,0.0004435193166388887,1.1451404237508699e-05,0.00022887905520833224,1.9637291058594153e-06,-1.1599917389236165e-07,-0.004958229601413677
1.5355355355355353,0.9911604166666669,1.17914375,-0.014195312500000003,17.696916666666677,0.000263766835937318,0.0004396556030273436,1.128860464685641e-05,0.00022529318033855106,1.9351851266927105e-06,-1.144417036132808e-07,-0.0010678402782104968
1.5395395395395397,0.9911920833333331,1.1786562499999997,-0.014048833333333332,17.697541666666663,0.0002486110026052035,0.000435748198638889,1.1125825144153091e-05,0.0002222660468749922,1.9070610730468143e-06,-1.1297541575625202e-07,-0.003189376735804217
1.5435435435435436,0.9912241666666665,1.17815625,-0.013902270833333332,17.698020833333327,0.00027285058593728984,0.00043179999067664946,1.0962999156049148e-05,0.00021900560481771109,1.8791626061197855e-06,-1.1171165133116288e-07,5.8582899612247274e-05
1.5475475475475475,0.9912587500000005,1.17766875,-0.013755937500000003,17.69858333333332,0.00024423194010414484,0.00042780293349609376,1.0800101590588579e-05,0.00021633355403646165,1.853185845247412e-06,-1.1065804020507864e-07,0.0003563263890669077
1.5515515515515514,0.9912914583333331,1.1771729166666667,-0.013609291666666664,17.699041666666655,0.00025559093315985493,0.00042377176366493053,1.0637342992943995e-05,0.00021336456501736337,1.8249706299912729e-06,-1.0970426841579863e-07,0.003924081597574514
1.5555555555555554,0.9913243749999999,1.1766749999999997,-0.0134629375,17.699604166666656,0.0002588610416673909,0.00041968910553776055,1.047448359449355e-05,0.00021079364947915874,1.799452749375128e-06,-1.0897568444635569e-07,0.004012343316503575
1.5595595595595597,0.9913581250000001,1.1761833333333331,-0.013316416666666666,17.700124999999996,0.0002531830555563275,0.0004155678388263889,1.0311583913827046e-05,0.00020823484305555404,1.7740804461457372e-06,-1.0842414030260426e-07,0.0057833177086195064
1.5635635635635636,0.991390416666667,1.1756958333333334,-0.013169916666666665,17.70068750000002,0.00023097414930539628,0.0004114030866597222,1.0148756469853828e-05,0.00020600365034722026,1.7491466732639271e-06,-1.0805085779861035e-07,0.005870360676169639
1.5675675675675675,0.9914237499999997,1.1751979166666666,-0.013021854166666668,17.70120833333335,0.0002411066623260183,0.00040741485572873276,9.985720269832028e-06,0.0002040267211371495,1.7248332398003648e-06,-1.0839637382769134e-07,0.007431873263215039
1.5715715715715715,0.9914562500000005,1.1746999999999999,-0.012869812500000001,17.701791666666672,0.00023616000000070692,0.0004039231345481771,9.821952782783696e-06,0.00020268957708333146,1.701537097916648e-06,-1.1026389137630176e-07,0.007613456597141521
1.5755755755755754,0.9914904166666667,1.1742041666666665,-0.012717749999999998,17.7024375,0.00022582498263989947,0.00040038508493750013,9.658180450530565e-06,0.0002014017072916683,1.6772418721354567e-06,-1.1229760663020862e-07,0.004956558593960381
1.5795795795795797,0.9915233333333332,1.1737062499999997,-0.012565645833333333,17.70287499999999,0.00022197204427176764,0.00039680141979123244,9.494378161391596e-06,0.00020027288320311788,1.6546097048568008e-06,-1.1454941206297887e-07,0.01050840104164763
1.5835835835835836,0.9915558333333333,1.1732000000000002,-0.012413625,17.70352083333332,0.00022884333333261786,0.00039317024769270823,9.330664698202418e-06,0.0001993523500000028,1.632474102500125e-06,-1.1695844728619903e-07,0.008058437066324586
1.5875875875875876,0.9915889583333333,1.1727,-0.012261541666666665,17.703916666666654,0.00022470999999968377,0.000389493762623264,9.166848458849277e-06,0.00019848491249999968,1.6104233779167296e-06,-1.195514271973956e-07,0.014042993056079922
1.5915915915915915,0.9916220833333332,1.1722041666666663,-0.012109541666666666,17.704562499999987,0.00022280831597321082,0.000385769625623264,9.003052329455339e-06,0.00019800103142360477,1.5888964491059116e-06,-1.2233834842335073e-07,0.011800016927679735
1.5955955955955954,0.9916552083333335,1.171729166666667,-0.011946499999999999,17.704999999999988,0.0002070099826383398,0.0003807750960833334,8.841312970077779e-06,0.00019839582291666762,1.5615921358939954e-06,-1.2486459048020833e-07,0.015683333333356586
1.5995995995995997,0.9916885416666669,1.1712770833333332,-0.011780854166666667,17.70566666666668,0.00020791072482628792,0.0003749448084370661,8.69543378500214e-06,0.00019860284084200798,1.5282799323480432e-06,-1.2661791540282074e-07,0.010826222221623993
1.6036036036036037,0.991720625,1.1708437500000002,-0.011644624999999999,17.706083333333346,0.0001957464192707814,0.00037114666694270846,8.579372641664906e-06,0.00019624473567708516,1.5039059125000607e-06,-1.2794400414999917e-07,0.013571326388500893
1.6076076076076076,0.9917520833333331,1.1704,-0.011508416666666667,17.706708333333335,0.00020967333333299365,0.00036731217915972206,8.463217453831732e-06,0.000193971700000007,1.4788424133333606e-06,-1.2940648657916754e-07,0.009563331597405522
1.6116116116116115,0.9917831249999999,1.1699604166666668,-0.011372291666666668,17.707104166666664,0.00020720676649221836,0.0003637078572482638,8.34760820171015e-06,0.00019173526345486226,1.4555798940018484e-06,-1.3101824080121425e-07,0.013253697483037286
1.6156156156156154,0.9918150000000003,1.169510416666667,-0.011237125000000002,17.707729166666656,0.00019538530815932376,0.0003615805634010415,8.234411374831797e-06,0.00018976807421875776,1.433611279687436e-06,-1.331878200395837e-07,0.010286093316096867
1.6196196196196198,0.9918485416666667,1.1690458333333333,-0.0111019375,17.70833333333332,0.0002255895659724061,0.00035941719207942713,8.121235075467858e-06,0.00018777794296875004,1.4107393049913633e-06,-1.3553077891080724e-07,0.007638888889346163
1.6236236236236237,0.9918806250000002,1.1685979166666665,-0.010966645833333328,17.708812499999983,0.00022265916232733218,0.00035722038749956596,8.00808341945235e-06,0.00018599530698783576,1.387899157860163e-06,-1.3794417509665774e-07,0.009418173177834888
1.6276276276276276,0.9919131249999998,1.1681500000000002,-0.010831416666666665,17.70943749999998,0.00021516083333295022,0.0003549843713263889,7.894908380876111e-06,0.00018428187916666276,1.3675881638541198e-06,-1.4049748763315965e-07,0.005406766928047091
1.6316316316316315,0.9919454166666668,1.16769375,-0.010696254166666669,17.70987499999999,0.00021838954427089163,0.00035271098013539933,7.781751769391868e-06,0.0001827408054948,1.3462801426953508e-06,-1.4317504122386266e-07,0.008452484375027325
1.6356356356356354,0.9919789583333333,1.1672375000000001,-0.010560975000000002,17.710479166666683,0.00022120192708285913,0.00035040268204937497,7.668578127703772e-06,0.00018131188989583234,1.3252844081509625e-06,-1.459417610152597e-07,0.005386020398589153
1.6396396396396398,0.9920108333333335,1.166791666666667,-0.010425710416666662,17.711020833333347,0.0002055399305547212,0.00034805872897447496,7.555393661554617e-06,0.00017992369991319014,1.3055088849826337e-06,-1.4883692034585446e-07,0.005157707898831632
1.6436436436436437,0.9920435416666663,1.1663333333333334,-0.010290585416666664,17.711520833333335,0.00021863888888895566,0.0003456753101156207,7.4422213504485025e-06,0.0001787319576388828,1.2842284840277589e-06,-1.518544378529638e-07,0.005571437066123508
1.6476476476476476,0.9920758333333334,1.1658854166666666,-0.010155381250000003,17.7121875,0.00020911187066019465,0.00034325656500048174,7.329050694920635e-06,0.00017782340006510834,1.2664601600477218e-06,-1.5498997608009068e-07,0.0007056315103000088
1.6516516516516515,0.992108333333333,1.1654291666666667,-0.010020089583333334,17.71252083333333,0.0002061074826387177,0.00034080217974197496,7.215881825662935e-06,0.0001767254863628588,1.2455293023176627e-06,-1.5822820355506503e-07,0.007022395399189918
1.6556556556556554,0.9921412500000001,1.1649749999999999,-0.009884864583333331,17.71329166666666,0.00021866604166742576,0.00033831070216916226,7.102704201943956e-06,0.00017589095130208197,1.227654178281268e-06,-1.6159667860718396e-07,-0.0013266684026120856
1.6596596596596598,0.9921743749999999,1.1645270833333334,-0.009749614583333333,17.71358333333332,0.0001975055164933348,0.00033578272380978714,6.989532428494752e-06,0.00017521106768663385,1.209048708485238e-06,-1.6508295304871933e-07,0.007715493056139167
1.6636636636636637,0.9922054166666666,1.1640708333333334,-0.009614447916666666,17.71439583333331,0.00020992831597177464,0.00033321759959103743,6.876364467969652e-06,0.00017466923172743294,1.1913353697135293e-06,-1.686837554952477e-07,-0.0021114066828431532
1.6676676676676676,0.9922385416666667,1.16363125,-0.009479220833333333,17.71468749999998,0.00017064735677174703,0.000330616039059566,6.7631836287490535e-06,0.00017429675398437407,1.173642605221375e-06,-1.7241291081347968e-07,0.0060967773443394435
1.6716716716716715,0.9922718750000005,1.163170833333333,-0.009343975,17.715416666666677,0.000191945815972705,0.00032797908953270823,6.650017007752688e-06,0.00017390168739583184,1.156844068635411e-06,-1.762405254056871e-07,-0.0024460069449787625
1.6756756756756754,0.992303958333333,1.1627145833333334,-0.009208749999999996,17.715937500000013,0.00019063103732586129,0.00032530329843750007,6.536841685001099e-06,0.00017368333593749744,1.1398770682264095e-06,-1.8018814016127531e-07,-0.0025665039067348516
1.6796796796796798,0.9923360416666668,1.1622583333333336,-0.009073535416666669,17.7164375,0.0001972332638879859,0.00032259262170916236,6.423672216770441e-06,0.00017353798414931204,1.1232554147708721e-06,-1.8425748791855768e-07,-0.0021576914061256502
1.6836836836836837,0.9923675000000003,1.1618208333333333,-0.008951714583333336,17.717124999999992,0.00017026789930607578,0.0003200472226852041,6.319924902816027e-06,0.00017251349697048647,1.1088529964575526e-06,-1.8654447691341268e-07,-0.007351598957825445
1.6876876876876876,0.9923958333333327,1.16138125,-0.008861254166666669,17.717437499999992,0.00019150881510410223,0.000317952757927066,6.238221621694504e-06,0.00016878194065104123,1.095232346809868e-06,-1.8443639214440098e-07,0.00032510026039744844
1.6916916916916915,0.9924245833333335,1.1609479166666667,-0.0087708,17.71810416666666,0.000185351453992455,0.00031583952569333337,6.156541142320565e-06,0.0001651940708333327,1.0813512716796977e-06,-1.8236395660250044e-07,-0.006215260850524373
1.6956956956956954,0.9924522916666669,1.1605208333333334,-0.008680335416666666,17.71845833333332,0.0001768120659719763,0.00031371073538749567,6.074852255433188e-06,0.00016168300802951556,1.0701869670139212e-06,-1.8033404174142334e-07,-0.0029323767356004282
1.6996996996996998,0.9924799999999999,1.1600937499999995,-0.008589883333333333,17.719083333333337,0.00016374121093876148,0.0003115659876530555,5.993159053864935e-06,0.00015830330156249572,1.057034077799417e-06,-1.7834308995086802e-07,-0.006955840277726111
1.7037037037037037,0.9925087500000003,1.1596666666666668,-0.008499427083333332,17.71947916666669,0.00015238888888813307,0.00030940411425509984,5.9114636652684754e-06,0.00015497519097222405,1.0453994076389418e-06,-1.764138083959424e-07,-0.002650271268578308
1.7077077077077076,0.9925374999999996,1.159222916666667,-0.008409295833333334,17.72012500000002,0.0001876461414926922,0.00030722936858748265,5.829778214384173e-06,0.00015155469302951738,1.032241133749991e-06,-1.7467606626083347e-07,-0.007830015625984288
1.7117117117117115,0.9925643749999998,1.1588125000000005,-0.008283327083333332,17.72047916666668,0.00015775651041538552,0.0003047331590971832,5.74844226556012e-06,0.0001510646324218816,1.0139917149739508e-06,-1.692328493884851e-07,-0.005590229601352803
1.7157157157157155,0.9925899999999999,1.158402083333333,-0.008156735416666666,17.720916666666675,0.00014627999565974825,0.00030219975067582896,5.667105686717596e-06,0.00015067304986545078,9.947315693489577e-07,-1.6388350009018227e-07,-0.003595840277910156
1.7197197197197198,0.9926183333333332,1.1579749999999998,-0.008030154166666666,17.7214375,0.00017306604166722472,0.0002996339157262327,5.585773312879585e-06,0.00015028027114583412,9.754457710936693e-07,-1.5853165749144937e-07,-0.006638733072577452
1.7237237237237237,0.9926445833333332,1.1575583333333335,-0.007903558333333333,17.721812499999995,0.00016703826388830834,0.00029703605733826405,5.504442993677928e-06,0.00015005897840278046,9.559229379340894e-07,-1.5319441825043384e-07,-0.0034716184892431556
1.7277277277277276,0.9926720833333333,1.157145833333333,-0.007776968750000001,17.722416666666657,0.0001614370659728248,0.00029440667372819,5.423114755095506e-06,0.0001499890683593734,9.372724514756543e-07,-1.4786826633867095e-07,-0.008010840277677289
1.7317317317317316,0.9926987500000002,1.1567270833333332,-0.007650383333333331,17.72266666666666,0.0001657880164940284,0.00029174517651972233,5.341790705220705e-06,0.00014996393288193959,9.172338821441491e-07,-1.4252682896534738e-07,-0.00228877777760772
1.735735735735736,0.9927264583333332,1.1563062499999996,-0.007523797916666668,17.723395833333317,0.0001704395442712059,0.00028905183990916226,5.260447869389787e-06,0.00015003955477864428,8.986000570312757e-07,-1.372136088796008e-07,-0.010634865016641015
1.7397397397397398,0.9927527083333335,1.1558854166666668,-0.007397204166666667,17.723624999999984,0.00017265353732631716,0.00028632553718331604,5.179117550678175e-06,0.0001502183370225684,8.791060319010255e-07,-1.3190071277838577e-07,-0.002924807290867193
1.7437437437437437,0.9927804166666673,1.1554666666666664,-0.007270610416666666,17.724354166666682,0.0001717822222226939,0.0002835686408357248,5.09779762257975e-06,0.00015050631611110594,8.609420999999326e-07,-1.2659419649687485e-07,-0.013147292101166386
1.7477477477477477,0.9928066666666666,1.1550479166666665,-0.00714402916666667,17.724604166666687,0.00018306020399361245,0.0002807776389324825,5.016458975813694e-06,0.00015092100556423835,8.414961962239823e-07,-1.2128885872994788e-07,-0.0045095316850165545
1.7517517517517516,0.9928337499999998,1.1546333333333334,-0.007017437500000001,17.72533333333335,0.00016978222222285844,0.0002779561959335938,4.93512867734682e-06,0.0001514526687500014,8.216852104166297e-07,-1.1599267575911458e-07,-0.014941777778403775
1.755755755755756,0.9928612500000004,1.1542208333333333,-0.006890856250000001,17.72556250000001,0.00015551789930556836,0.00027510214180850265,4.853804588811038e-06,0.00015212609325521067,8.031641114236174e-07,-1.1070558863234365e-07,-0.007024274739876546
1.7597597597597598,0.992888541666667,1.1538041666666665,-0.0067642583333333344,17.726229166666666,0.000154694982639203,0.0002722162675332639,4.772470089879192e-06,0.000152844032743054,7.848863567795286e-07,-1.0542159034283005e-07,-0.013783802517139065
1.7637637637637638,0.9929149999999995,1.1533770833333332,-0.006637677083333335,17.72654166666666,0.00016297030816003755,0.00026929811793739147,4.691137671982186e-06,0.00015362588448350652,7.655534911193417e-07,-1.0014376260438995e-07,-0.010071126735795133
1.7677677677677677,0.9929418749999998,1.1529541666666672,-0.006532237500000002,17.726916666666657,0.00015293956597095537,0.0002676177899102603,4.622719069454552e-06,0.00015246419328125444,7.528448013714722e-07,-9.933161520463506e-08,-0.00628284027771997
1.7717717717717716,0.9929689583333333,1.1525166666666662,-0.006440891666666664,17.727479166666658,0.0001532497222231921,0.0002667649145382639,4.562900648084085e-06,0.0001498870773611067,7.438470909375044e-07,-1.0146162958651031e-07,-0.011017604600510822
1.775775775775776,0.9929958333333332,1.1520833333333333,-0.006349564583333336,17.727708333333325,0.00015607638888903708,0.0002658951129354123,4.503082204371469e-06,0.0001474337803819446,7.340599696180268e-07,-1.0358617670207937e-07,-0.0037260850691041014
1.7797797797797799,0.9930224999999996,1.151641666666667,-0.006258235416666664,17.72837499999998,0.00017563826388866666,0.0002650080311362457,4.443280360844111e-06,0.00014502174897569348,7.245725518749722e-07,-1.0569746475526047e-07,-0.01194680729065567
1.7837837837837838,0.9930500000000001,1.1512041666666668,-0.006166904166666668,17.728645833333314,0.0001747999826386959,0.000264105334665816,4.3834681073134455e-06,0.0001426970221006952,7.154997310937752e-07,-1.0779328108234357e-07,-0.00613308376631494
1.7877877877877877,0.9930768750000002,1.1507729166666667,-0.006075577083333332,17.729354166666678,0.00016544426649311994,0.00026318507143780823,4.3236475244853435e-06,0.00014050539395399093,7.054748948350831e-07,-1.0985098755204004e-07,-0.014582500434698886
1.7917917917917916,0.9931037499999995,1.1503354166666668,-0.005984243749999999,17.729562500000018,0.00016384582899275912,0.00026224882674058585,4.263841494328248e-06,0.00013834586092447906,6.958388327256883e-07,-1.1190918863723962e-07,-0.008011441407063558
1.795795795795796,0.9931302083333335,1.1499020833333338,-0.005892906250000001,17.73010416666668,0.0001564487456588992,0.00026129594759537764,4.204018768134018e-06,0.00013628184042968963,6.858488365885574e-07,-1.1393350084309917e-07,-0.010135427517809603
1.7997997997997999,0.9931579166666665,1.149464583333333,-0.0058015770833333355,17.730479166666672,0.00016658832899407727,0.00026032524501280806,4.1442105893197925e-06,0.00013428446810329932,6.754945046006922e-07,-1.1594171222283008e-07,-0.010308146267448137
1.8038038038038038,0.9931843749999998,1.1490354166666668,-0.0057102375000000006,17.730750000000004,0.00015302791232607582,0.00025933902102692714,4.0844065595575035e-06,0.0001324067917447911,6.661900026779758e-07,-1.1793868965570332e-07,-0.0024122291665662488
1.8078078078078077,0.9932110416666671,1.1485958333333335,-0.005618916666666667,17.73141666666666,0.00015469498263831483,0.00025833569215972217,4.02458583163511e-06,0.00013056635451389083,6.572011787500206e-07,-1.1991250117500012e-07,-0.0125120069442346
1.8118118118118116,0.9932379166666667,1.1481624999999998,-0.00552758125,17.731666666666655,0.00014370692708398636,0.00025731542885798177,3.964773447361015e-06,0.00012881775695312327,6.464921995051932e-07,-1.2186190616121113e-07,-0.004502777777645406
1.815815815815816,0.9932633333333333,1.1477666666666664,-0.005427979166666666,17.732270833333317,0.0001608455555561772,0.0002544914171662326,3.910575598236254e-06,0.0001280993881944423,6.355629227777612e-07,-1.2454570994131924e-07,-0.012178906683516288
1.8198198198198199,0.9932881250000002,1.147375,-0.0053275250000000005,17.732499999999984,0.00017019270833329436,0.0002514614357077083,3.856974399414426e-06,0.00012756483020833365,6.2452425937501e-07,-1.2732558837312503e-07,-0.004056249999393913
1.8238238238238238,0.9933127083333336,1.1469854166666669,-0.005227072916666668,17.732687499999987,0.000170287287325932,0.0002484127087238497,3.803356474713052e-06,0.00012710140726996787,6.14642875794277e-07,-1.3013212225019525e-07,0.0013773606777363057
1.8278278278278277,0.9933374999999999,1.146591666666667,-0.005126618750000002,17.733354166666647,0.00017963326388859002,0.000245343821858815,3.749742741075085e-06,0.00012671125359375434,6.027259681770616e-07,-1.329658249958725e-07,-0.005391667099843289
1.8318318318318316,0.9933614583333332,1.1461979166666665,-0.005026156249999999,17.733520833333316,0.0001865858289933353,0.00024225379501725263,3.6961289289304614e-06,0.00012638232259114344,5.922088398437511e-07,-1.3581987177005186e-07,0.0014055203995440024
1.835835835835836,0.9933864583333333,1.1458104166666667,-0.004925702083333333,17.73377083333332,0.00018932239149260788,0.000239144542319579,3.6425067469176988e-06,0.0001261728398133672,5.81725913797707e-07,-1.3870776991096793e-07,0.008580364149565867
1.83983983983984,0.9934114583333336,1.1454208333333336,-0.0048252416666666655,17.734375000000014,0.00019236456597160334,0.00023601454285826392,3.588901212166492e-06,0.000126026080868054,5.721458142361167e-07,-1.4161990479513893e-07,0.00048502604113309644
1.8438438438438438,0.993436458333333,1.145039583333333,-0.004724793749999999,17.734562500000013,0.0001718525998273268,0.0002328646573532943,3.535274833484091e-06,0.00012600503350260368,5.609475265885234e-07,-1.445528971004948e-07,0.008834600260058778
1.8478478478478477,0.9934608333333333,1.1446479166666663,-0.004624333333333334,17.73493750000001,0.00017906353732666247,0.00022969387455555555,3.4816671385290115e-06,0.00012600226597222174,5.510611821527739e-07,-1.4751892315555559e-07,0.010325204426919754
1.8518518518518516,0.9934854166666672,1.1442562500000002,-0.004523877083333335,17.73539583333334,0.00017763433593676048,0.00022650391113489144,3.4280614990307613e-06,0.0001260954601692739,5.407502555989476e-07,-1.5050491461384548e-07,0.008234634982670741
1.855855855855856,0.9935102083333333,1.1438666666666668,-0.004423422916666666,17.735583333333334,0.00018988222222193762,0.00022329291303364155,3.374445398887444e-06,0.00012626227694444332,5.308242583332962e-07,-1.5352391641757812e-07,0.016583826388568923
1.85985985985986,0.9935347916666659,1.1434729166666664,-0.004322964583333334,17.736124999999998,0.00019052218316018,0.00022006301887791241,3.320833467080376e-06,0.00012649083741753456,5.201098626258683e-07,-1.565598150281297e-07,0.011328317708262148
1.8638638638638638,0.9935581249999998,1.1430791666666664,-0.004236018750000001,17.736458333333328,0.0001971020659730094,0.00021785614514964845,3.272756551109576e-06,0.00012535894940104032,5.12841750164933e-07,-1.5839650960316425e-07,0.014295789930770297
1.8678678678678677,0.9935827083333337,1.14268125,-0.004170160416666666,17.736624999999997,0.00019206089843737395,0.00021726767876593313,3.2333594184358275e-06,0.00012198495095051918,5.068493524348924e-07,-1.5833801096428397e-07,0.021925276041940833
1.8718718718718717,0.9936047916666665,1.1422812500000001,-0.004104297916666666,17.73735416666666,0.00019771256510425772,0.0002166707802779124,3.1939517478635406e-06,0.00011865005462239567,5.010459137369788e-07,-1.5831568505939672e-07,0.010850499566515737
1.875875875875876,0.993627291666666,1.1418916666666667,-0.004038447916666668,17.737499999999994,0.00018133826388888608,0.0002160659384243706,3.1545376717564224e-06,0.00011544085564236216,4.960714369791992e-07,-1.583294380514322e-07,0.020260416666928904
1.87987987987988,0.9936508333333331,1.1414875,-0.003972589583333334,17.73770833333333,0.00018753734374965525,0.00021545144866905815,3.1151234671831617e-06,0.00011219468533854235,4.901976302083515e-07,-1.583721789626736e-07,0.027036414930421415
1.8838838838838838,0.9936739583333335,1.1411020833333336,-0.003906731250000001,17.73837500000002,0.00015895207899263575,0.00021482932594027345,3.0757174795628297e-06,0.00010909166839843769,4.859716727864581e-07,-1.584488891709635e-07,0.018177359374249136
1.8878878878878878,0.9936962499999998,1.1407,-0.00384086875,17.738562500000015,0.0001618433333330227,0.00021419751891194012,3.036305107125827e-06,0.00010596231645833374,4.811657249999913e-07,-1.58556433853646e-07,0.02610876692654074
1.8918918918918917,0.9937197916666666,1.1403083333333333,-0.0037750166666666667,17.73904166666668,0.00014690493055602438,0.0002135577908330556,2.9969030144392744e-06,0.00010293921347222235,4.7662370326389473e-07,-1.5870246142652775e-07,0.023275748263586138
1.895895895895896,0.9937427083333334,1.13990625,-0.0037091499999999996,17.739437500000008,0.00016582454427105375,0.00021290928961083337,2.9574862181188314e-06,9.990826718749967e-05,4.717528223958588e-07,-1.5888050133416683e-07,0.024023850260277868
1.8998998998999,0.9937654166666671,1.139510416666667,-0.003643299999999999,17.73962500000001,0.0001472603081589252,0.0002122521984433333,2.9180755215154108e-06,9.698038437500056e-05,4.679830170138898e-07,-1.5909727669666658e-07,0.03132985937418198
1.9039039039039038,0.993788125,1.1391125000000002,-0.003574481249999999,17.740270833333337,0.00014354567708330102,0.00021156058379339838,2.878493682816207e-06,9.430085622395921e-05,4.636145637239892e-07,-1.5934681736368487e-07,0.02299909331560457
1.9079079079079078,0.9938079166666663,1.1387125,-0.003480697916666666,17.7405,0.00013800901041682856,0.00021064474201291228,2.8374351046321157e-06,9.360380976562331e-05,4.539919032812456e-07,-1.596953249779948e-07,0.02757641666659083
1.9119119119119117,0.9938281250000003,1.1383083333333335,-0.0033869229166666654,17.740708333333327,0.00014997159722152098,0.00020970979482322482,2.796378546615072e-06,9.295633039930681e-05,4.457983100347462e-07,-1.6008396448707472e-07,0.03164283159748038
1.915915915915916,0.9938479166666668,1.1379,-0.0032931333333333346,17.741395833333325,0.0001544233333337086,0.00020875756451555565,2.755326068150771e-06,9.236683666666735e-05,4.374373437499764e-07,-1.6050642399305533e-07,0.019540551649754434
1.91991991991992,0.9938681250000001,1.1374958333333332,-0.0031993499999999997,17.741604166666658,0.0001490624826392395,0.00020778895124416664,2.714271450716286e-06,9.187021104166675e-05,4.2786186427084334e-07,-1.609661279095834e-07,0.02423159331658553
1.9239239239239239,0.9938881249999999,1.13709375,-0.00310555625,17.742229166666657,0.00013863704427063972,0.00020680281204475258,2.673216735920706e-06,9.145235214843856e-05,4.205070422656189e-07,-1.6146242352177613e-07,0.01517919748323493
1.9279279279279278,0.9939077083333329,1.1366937500000003,-0.003011772916666666,17.74254166666666,0.00013981871093649012,0.00020579734889843317,2.6321619381733675e-06,9.111761746093735e-05,4.123273983398321e-07,-1.6199670095200734e-07,0.016590206597186352
1.9319319319319317,0.9939272916666666,1.1362937500000003,-0.0029179854166666666,17.74270833333333,0.00012401371093684332,0.0002047757777747874,2.5911091703422687e-06,9.08677582161471e-05,4.036064945442626e-07,-1.6256655234261722e-07,0.022134331597158052
1.935935935935936,0.9939466666666671,1.1358916666666665,-0.0028242041666666673,17.74327083333335,0.00012095493055630513,0.00020373657915831589,2.5500583762536975e-06,9.068372788194421e-05,3.9662011085069725e-07,-1.6317420815967883e-07,0.014048468315309037
1.93993993993994,0.9939666666666668,1.1354895833333332,-0.0027304166666666674,17.743625000000023,0.0001134061414931331,0.00020267899149305552,2.509005449427422e-06,9.05721831597232e-05,3.8888949746093935e-07,-1.638178708307291e-07,0.014188526040925353
1.9439439439439439,0.9939866666666665,1.13508125,-0.0026366375000000004,17.744104166666684,0.0001280558984371183,0.0002016052260269271,2.4679440901024243e-06,9.052695596354276e-05,3.81986001510413e-07,-1.6450439528364577e-07,0.009683989148811634
1.9479479479479478,0.9940064583333329,1.1346708333333335,-0.002542847916666667,17.74454166666668,0.00014709998263828794,0.00020051204947270403,2.4268951881877765e-06,9.05411979774313e-05,3.7364807354860155e-07,-1.652177060099201e-07,0.00624103993038716
1.9519519519519517,0.9940245833333332,1.1343166666666669,-0.002450835416666666,17.744708333333342,0.0001006997222219308,0.00019867090576041239,2.3913960984996255e-06,9.081721038194492e-05,3.634932426006817e-07,-1.6618987516579469e-07,0.013034498263607475
1.955955955955956,0.9940414583333333,1.1339583333333332,-0.0023595854166666673,17.745125,0.00013433159722264776,0.00019649527332812064,2.3583095779364502e-06,9.115487977430633e-05,3.5377654291667656e-07,-1.6735288960592078e-07,0.010538734374620162
1.95995995995996,0.994058958333333,1.1336125000000001,-0.002268339583333333,17.745520833333334,0.00011228317708256164,0.0001943021355346832,2.3252266589102514e-06,9.159518924479115e-05,3.441012065364634e-07,-1.6862172346674053e-07,0.009615353732499443
1.9639639639639639,0.9940781249999994,1.1332604166666667,-0.0021770937499999998,17.74566666666666,0.00010832801649285351,0.00019209255447037761,2.2921410972172876e-06,9.209333691406274e-05,3.3287657872396263e-07,-1.6997511149247387e-07,0.017772888889055594
1.9679679679679678,0.9940949999999993,1.1329083333333334,-0.0020858458333333336,17.74606249999999,0.00012079159722189203,0.00018986737215956594,2.2590528659988485e-06,9.264295996527826e-05,3.237919051215322e-07,-1.7142901016098086e-07,0.015807412760807438
1.9719719719719722,0.994111666666667,1.1325479166666665,-0.0019945958333333334,17.746416666666658,0.0001310497873270311,0.0001876240874616493,2.2259640294930026e-06,9.323368896701394e-05,3.156030265924493e-07,-1.7299104330078917e-07,0.01532049305609462
1.975975975975976,0.9941293750000003,1.1322124999999996,-0.001903352083333333,17.746645833333325,9.277151041753307e-05,0.00018536558418020396,2.192880897692674e-06,9.395318731770727e-05,3.060928885677043e-07,-1.7464136099417114e-07,0.020311666233055803
1.97997997997998,0.9941470833333335,1.1318458333333334,-0.0018121062499999996,17.74699999999999,0.00012500956597216728,0.0001830889792720442,2.1597909317155098e-06,9.467699195312524e-05,2.9792357289929964e-07,-1.763961891963802e-07,0.021074333333331197
1.983983983983984,0.9941647916666665,1.1315041666666665,-0.001720858333333333,17.74731249999999,0.0001066541493064399,0.00018079635492993057,2.12671288053602e-06,9.550837440972177e-05,2.8965889610242485e-07,-1.7824227301585063e-07,0.02206569401056413
1.9879879879879878,0.9941818749999999,1.1311458333333337,-0.0016296041666666666,17.747624999999996,0.000111187065970908,0.00017848668192664932,2.0936154965072555e-06,9.636371310763926e-05,2.823139730902806e-07,-1.8018859142065977e-07,0.02347352604175512
1.9919919919919922,0.9942002083333334,1.1307958333333332,-0.0015383624999999997,17.748000000000015,0.00011536664930589247,0.0001761605241519271,2.06052378885302e-06,9.73072384895825e-05,2.7523798238715193e-07,-1.8223242004398425e-07,0.022662666666178666
1.995995995995996,0.9942179166666664,1.1304374999999998,-0.0014539270833333338,17.74829166666668,0.0001193919270841004,0.00017400630436968314,2.0287044085576908e-06,9.779661393229176e-05,2.685355924609354e-07,-1.8357720454160375e-07,0.025642914930188
2.0,0.9942345833333334,1.13006875,-0.001407104166666667,17.74862500000002,0.0001112869401040939,0.00017288026619748272,2.003846867930597e-06,9.55015300781255e-05,2.662591011561201e-07,-1.8051451147432688e-07,0.025268942708009945


==> figs/data/cyl_fk01_LO/cylinderPANS_finep1_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9948793749999999,1.1130375,0.035677791666666674,17.767458333333348,0.0002162735937500937,0.00026066601512326364,5.9096060947860665e-06,-9.159504218750336e-05,1.2572796614585604e-07,-3.727095651822925e-07,-0.002575626736529557
-1.995995995995996,0.9948679166666664,1.1132354166666671,0.03584924999999999,17.76718750000002,0.00021940707899203993,0.0002625541911041671,5.989234541393225e-06,-9.330059427083842e-05,1.2939444700521503e-07,-3.753238792135432e-07,-0.0002433268236359254
-1.991991991991992,0.9948558333333333,1.1134500000000005,0.03602072916666666,17.767000000000014,0.00021659749999902722,0.00026437998696831624,6.068869084494216e-06,-9.563505729168892e-05,1.307089718749553e-07,-3.778805654882836e-07,-0.0008723333338593875
-1.987987987987988,0.9948447916666665,1.1136541666666668,0.03619220833333333,17.766645833333346,0.00020148039930534267,0.0002661448892899306,6.148497417717991e-06,-9.764527795139838e-05,1.3402318784717297e-07,-3.803471444826398e-07,0.004004166232107309
-1.983983983983984,0.9948333333333333,1.1138645833333332,0.03637664583333333,17.766541666666676,0.0002140233289933402,0.0002683646379162323,6.238470860879082e-06,-9.867828754340363e-05,1.364795646701338e-07,-3.8358300160329623e-07,-0.0008361267365444291
-1.97997997997998,0.9948193749999997,1.1140979166666665,0.03659131250000001,17.766375000000004,0.00022749874566030392,0.00027169876619401027,6.352572505272558e-06,-9.774252434896491e-05,1.3746269466134844e-07,-3.885278785742199e-07,-0.0036639739585666575
-1.975975975975976,0.9948066666666667,1.1143416666666661,0.036806020833333335,17.766062499999997,0.00022181659722320113,0.00027493974708289954,6.466671951186862e-06,-9.71284321180238e-05,1.3773964479170538e-07,-3.9319405382551834e-07,-0.0011017539061981552
-1.971971971971972,0.9947939583333331,1.1145812499999999,0.03702066666666667,17.765770833333317,0.0002086371484377736,0.00027807857288888907,6.580762929356024e-06,-9.6665929166663e-05,1.369346721353905e-07,-3.9806682258333473e-07,0.0009283641498427642
-1.967967967967968,0.9947812499999995,1.1148062500000002,0.03723533333333334,17.765541666666653,0.0002466082942700343,0.0002811216182222215,6.69487678256893e-06,-9.553648750002669e-05,1.3775283591137006e-07,-4.026958348250029e-07,0.00011262326444239079
-1.9639639639639639,0.9947675,1.1150458333333335,0.03745004166666666,17.765437499999987,0.00023737289930481076,0.00028408812916493075,6.80896977390854e-06,-9.530458524305979e-05,1.4032885033850951e-07,-4.0719557884817765e-07,-0.004311233072201048
-1.95995995995996,0.994754375,1.1152833333333334,0.03766472916666667,17.765291666666656,0.0002368363888889391,0.0002869619268016496,6.923058445997929e-06,-9.492802743055889e-05,1.409522007638029e-07,-4.1171069475165243e-07,-0.007879668402210882
-1.955955955955956,0.9947422916666672,1.1155229166666667,0.037879354166666664,17.764833333333332,0.0002357057248265626,0.00028972952791623337,7.03715953941628e-06,-9.474597478299068e-05,1.4228655713119327e-07,-4.159868997909252e-07,-0.0007616944443498141
-1.951951951951952,0.9947291666666671,1.115770833333333,0.03809397916666667,17.7645625,0.00021586414930641062,0.0002924341679162324,7.151252164421123e-06,-9.490087977430395e-05,1.4251509939231828e-07,-4.202634166462717e-07,-0.0003058164062963442
-1.947947947947948,0.9947156250000003,1.1159895833333329,0.03830868749999999,17.764458333333334,0.00025474989149421035,0.00029501946202734443,7.265355218446958e-06,-9.411703450517422e-05,1.4545673936628797e-07,-4.244570053815101e-07,-0.005563210069624347
-1.9439439439439439,0.9947031249999999,1.1162312500000002,0.03852335416666667,17.764375000000005,0.0002507131901039461,0.0002975199337495655,7.37944971433852e-06,-9.443010898440435e-05,1.447958566405933e-07,-4.2863757385113104e-07,-0.010935807291843958
-1.93993993993994,0.9946897916666663,1.116475,0.03873797916666667,17.763937500000004,0.0002398243749994755,0.0002999252200828993,7.493544190507323e-06,-9.469362343750287e-05,1.4651930052083666e-07,-4.326168936506082e-07,-0.0035171705730476788
-1.935935935935936,0.994677083333333,1.1167,0.038952541666666674,17.76358333333334,0.0002602766666663925,0.0003022599143732629,7.6076490587218725e-06,-9.436577916666772e-05,1.4893701250001326e-07,-4.3649561234548826e-07,0.0005238263886440109
-1.931931931931932,0.994664166666667,1.1169479166666667,0.039167208333333335,17.763500000000004,0.00023776812065978703,0.00030447979137326387,7.721743356710333e-06,-9.510674956597631e-05,1.509001688369417e-07,-4.4027795713367813e-07,-0.005057249999993019
-1.927927927927928,0.9946502083333336,1.11718125,0.0393819375,17.763354166666673,0.00025188798177055993,0.00030659841541276077,7.83583551358486e-06,-9.553299700520296e-05,1.5241337122411637e-07,-4.4399200774869594e-07,-0.008834583767281856
-1.9239239239239239,0.9946389583333337,1.1174208333333333,0.039596604166666674,17.763208333333342,0.00024776456597241925,0.00030864227180164914,7.949937914954916e-06,-9.613292508680454e-05,1.528209467013128e-07,-4.4763137553732875e-07,-0.013236960069605175
-1.91991991991992,0.9946252083333332,1.1176520833333337,0.03981122916666667,17.762645833333327,0.0002663206206587887,0.00031059519890581553,8.064031978220493e-06,-9.656155151913093e-05,1.556499633680569e-07,-4.5118079040451636e-07,-0.0022120004337580212
-1.915915915915916,0.9946116666666666,1.1178895833333333,0.04002597916666667,17.762499999999992,0.0002624628081597802,0.0003124439084162319,8.178128011440532e-06,-9.735433980034847e-05,1.5763443424489772e-07,-4.5466178469400674e-07,-0.00619791666645142
-1.911911911911912,0.9945993749999994,1.1181354166666666,0.0402405,17.76229166666665,0.00023985666232628766,0.0003142229930833335,8.292221886871083e-06,-9.839073437498819e-05,1.594214218750403e-07,-4.5802851675000024e-07,-0.00692191840232681
-1.907907907907908,0.994585833333333,1.1183583333333333,0.040455229166666655,17.76224999999998,0.00027880493055576494,0.00031588276640581725,8.406315640244458e-06,-9.87968321180463e-05,1.621938907986017e-07,-4.6132216120355574e-07,-0.012941729166186633
-1.9039039039039038,0.9945731250000005,1.1186083333333332,0.040669937499999996,17.76181249999998,0.0002445632638889972,0.00031747285041276046,8.520417658673332e-06,-0.00010050183697916243,1.6401042465275255e-07,-4.644787742473954e-07,-0.00635828515578396
-1.8998998998999,0.9945597916666667,1.118839583333333,0.040884625,17.76158333333332,0.0002584034331605256,0.00031894118860937475,8.634511275972886e-06,-0.00010142013307290476,1.6754273194452367e-07,-4.675237072499971e-07,-0.006759173610817015
-1.8958958958958958,0.9945470833333335,1.1190666666666662,0.0410963125,17.76135416666666,0.00028771222222334636,0.00032036601556901037,8.747623679955553e-06,-0.00010253427499997553,1.6993955555562172e-07,-4.7028547541666377e-07,-0.007785167100507806
-1.8918918918918919,0.9945343749999999,1.1193104166666668,0.04129747916666667,17.761249999999993,0.0002587744748265841,0.0003217848811453987,8.857440729892889e-06,-0.000104906946657983,1.7342708472218484e-07,-4.7199700290277716e-07,-0.01304322916644196
-1.887887887887888,0.9945214583333328,1.1195437500000003,0.041498875000000005,17.76095833333333,0.0002655418359367445,0.00032311004040104095,8.967232635475309e-06,-0.00010716030494794387,1.731213920572304e-07,-4.7364246874218997e-07,-0.011640918402463285
-1.8838838838838838,0.9945091666666664,1.1197729166666666,0.041700166666666656,17.760749999999998,0.00028361509982643973,0.0003243648499722232,9.077011979277806e-06,-0.00010921725381942554,1.7790493236531104e-07,-4.7515885097674147e-07,-0.012573895833156712
-1.87987987987988,0.9944958333333331,1.1200166666666667,0.041901437500000006,17.760479166666666,0.00025641638888851404,0.0003255445354335932,9.186795379744506e-06,-0.0001119750239583564,1.8079710284725392e-07,-4.7669573717109263e-07,-0.01149522960071181
-1.8758758758758758,0.9944825,1.1202354166666664,0.04210281249999998,17.760291666666664,0.000289277912327357,0.00032663234625651206,9.296568280655056e-06,-0.00011383253710935126,1.8404847430973764e-07,-4.779578272962322e-07,-0.013168418402813131
-1.8718718718718719,0.994470625,1.1204895833333337,0.04230402083333332,17.76010416666666,0.00025517697482513313,0.0003276469046662343,9.406430621983324e-06,-0.00011715217686631557,1.8578029717880186e-07,-4.793713070735233e-07,-0.015883344183976078
-1.867867867867868,0.9944562500000003,1.1207395833333336,0.04251018749999999,17.75975,0.00029695301649246275,0.00032800062538151107,9.515399543794633e-06,-0.0001185998261718918,1.8462447200519712e-07,-4.816085896731789e-07,-0.012470062500256063
-1.8638638638638638,0.9944406249999997,1.1210375000000001,0.04272002083333332,17.75945833333334,0.00030200692708293175,0.0003278435699995675,9.623910883503826e-06,-0.00012070368828125122,1.842216989583962e-07,-4.845685029913147e-07,-0.012735293402897696
-1.85985985985986,0.9944252083333328,1.121329166666667,0.04295152083333332,17.759166666666676,0.0003042333159715138,0.00032971685810373463,9.766871966589896e-06,-0.00012120972977430755,1.8537270217012342e-07,-4.890408376115435e-07,-0.0127923611114511
-1.8558558558558558,0.9944083333333333,1.1216229166666665,0.04319735416666668,17.758791666666685,0.0002724494748267414,0.0003329135929995648,9.933038388565916e-06,-0.00012091320603299649,1.9035773146702431e-07,-4.944305872087675e-07,-0.00947312673667966
-1.8518518518518519,0.9943933333333336,1.1218979166666665,0.04344322916666667,17.75856250000002,0.0002929812456597958,0.00033598583957248165,1.0099225681829335e-05,-0.00011993079535589646,1.931317250000039e-07,-4.997639437499994e-07,-0.01112539974013771
-1.8478478478478477,0.9943768750000003,1.1221687500000004,0.043689229166666656,17.75825000000001,0.00029354652343704934,0.00034006167148915097,1.027488818924664e-05,-0.00011979184908852969,1.9585466979181137e-07,-5.049831542118047e-07,-0.009193062500287397
-1.8438438438438438,0.994362291666667,1.1224250000000005,0.04393527083333334,17.757895833333333,0.0003183693749986283,0.00034530031013498214,1.0461332171009444e-05,-0.00012019219843752149,1.9837360104171884e-07,-5.101998278359363e-07,-0.005156094184030735
-1.83983983983984,0.994347083333333,1.1226937499999998,0.044181354166666666,17.757645833333314,0.00030666037760451736,0.0003504100273328992,1.0647738642523954e-05,-0.00012133852278645163,2.0250573320326304e-07,-5.154072818120658e-07,-0.0054438754334000805
-1.8358358358358358,0.994331875,1.1229562499999999,0.04442739583333332,17.757333333333314,0.00031301058593835585,0.0003554064994683178,1.0834249300112446e-05,-0.00012227182226560301,2.0245831419264361e-07,-5.204294216948815e-07,-0.004137111110537717
-1.8318318318318318,0.9943168749999997,1.123208333333333,0.04467339583333333,17.757166666666645,0.0003322065972233279,0.0003602877047183153,1.102075576226037e-05,-0.00012280131163192043,2.0441990451388334e-07,-5.256622380772548e-07,-0.007801361110296057
-1.8278278278278277,0.9943010416666671,1.1234770833333334,0.044919374999999984,17.75677083333332,0.00031590989149310467,0.0003650372496093769,1.1207081014184791e-05,-0.0001242009101562469,2.0887407022572918e-07,-5.307415872135409e-07,-0.0035354275168515414
-1.8238238238238238,0.9942862500000001,1.1237333333333333,0.04516552083333333,17.75639583333332,0.00033797888888909,0.00036967156118706624,1.1393591670675677e-05,-0.00012527211111110909,2.1415885555570182e-07,-5.359049176019979e-07,0.0010320099833052154
-1.8198198198198199,0.9942710416666666,1.1239916666666667,0.045411541666666666,17.756249999999984,0.0003552332638885325,0.000374171050123264,1.158001691136729e-05,-0.00012663190381946576,2.1461104149306736e-07,-5.409972853845504e-07,-0.003372395832627717
-1.8158158158158157,0.9942552083333337,1.1242625,0.04565762500000001,17.755895833333316,0.0003400810937503884,0.00037856669602604094,1.1766475540855909e-05,-0.00012857229322917746,2.1621456796881993e-07,-5.461373456744724e-07,-0.0001701775165656727
-1.8118118118118118,0.9942408333333334,1.1245187499999998,0.04590364583333334,17.75547916666666,0.0003492475651045712,0.00038283863254123156,1.1952896605498701e-05,-0.0001300520996093818,2.250472230468522e-07,-5.511837009006079e-07,0.005042895399526515
-1.8078078078078077,0.9942247916666666,1.1247749999999999,0.04614960416666666,17.755291666666665,0.0003603660416673371,0.0003869973685933165,1.2139382258970036e-05,-0.0001314418598958242,2.2360647760412376e-07,-5.56355670674043e-07,0.0027428315971746997
-1.8038038038038038,0.9942104166666668,1.125045833333333,0.046395687499999984,17.755208333333332,0.00034478956597272514,0.00039101518140234517,1.2325747048536069e-05,-0.00013385823984372186,2.2336302343752435e-07,-5.615388608984425e-07,-0.0030479600695230147
-1.7997997997997999,0.9941952083333335,1.125310416666667,0.046641708333333316,17.754708333333337,0.0003347994748250649,0.00039492604374826573,1.2512309874905866e-05,-0.00013600440529513286,2.3087097947051543e-07,-5.665045440251695e-07,0.005123664930238192
-1.7957957957957957,0.99418,1.1255625000000002,0.04688791666666667,17.75437500000001,0.00036739192708301616,0.0003986982706597219,1.2698743415284613e-05,-0.00013794736979167582,2.3355177473939322e-07,-5.716363679079921e-07,0.00758502604116984
-1.7917917917917918,0.9941647916666666,1.1258333333333332,0.047133854166666676,17.75422916666668,0.00035347222222226193,0.0004023706247287314,1.2885195713011926e-05,-0.00014053081597223405,2.318609201388202e-07,-5.768395737521687e-07,0.004013364148818255
-1.7877877877877877,0.994149791666667,1.1260916666666667,0.04737983333333335,17.75397916666668,0.0003592249305557349,0.0004059201433055542,1.307157093752104e-05,-0.0001427854847222479,2.3552038923614502e-07,-5.819450306319477e-07,0.003932082898757017
-1.7837837837837838,0.9941343750000002,1.1263479166666663,0.04762587499999998,17.753437500000015,0.0003695372873269154,0.00040933853048437645,1.325805031940963e-05,-0.0001451175856770487,2.3853566427950405e-07,-5.871051377473983e-07,0.013165266926534969
-1.7797797797797799,0.9941191666666668,1.1266125000000002,0.04787195833333332,17.753250000000012,0.0003671915104155321,0.0004126381053315988,1.3444425700781606e-05,-0.00014793832447915906,2.485518781248829e-07,-5.9201759309375e-07,0.010239437499592441
-1.7757757757757757,0.9941045833333332,1.126875,0.04811810416666667,17.753187500000013,0.0003673177083334256,0.0004158105514058155,1.3630800851258124e-05,-0.00015090113281249207,2.4604131510413667e-07,-5.972005215368934e-07,0.002875256509923929
-1.7717717717717718,0.9940893749999997,1.1271333333333333,0.048364062500000006,17.75252083333332,0.00037253222222188853,0.0004188737084960931,1.3817405261592436e-05,-0.00015364281250000722,2.487673402776885e-07,-6.0225106722005e-07,0.017379062066311235
-1.7677677677677677,0.9940737500000002,1.1273979166666668,0.04861002083333333,17.752333333333315,0.0003697708289926993,0.000421815874582899,1.400388464234133e-05,-0.00015679454995658898,2.4925204587670355e-07,-6.074063140420996e-07,0.015077888889493352
-1.7637637637637638,0.9940585416666669,1.1276562499999998,0.048856166666666666,17.752208333333318,0.00038513183593824607,0.0004246166453055556,1.4190301606984333e-05,-0.00015996169270833527,2.568280273438538e-07,-6.124582112152702e-07,0.010557623264446647
-1.7597597597597598,0.9940441666666667,1.127920833333333,0.049102166666666676,17.75187499999998,0.00037792706597250536,0.0004273230619722215,1.4376760147832806e-05,-0.0001633775784722069,2.590288311632212e-07,-6.17522568559029e-07,0.01280898437568112
-1.7557557557557557,0.9940229166666668,1.1282000000000003,0.04936283333333332,17.751437499999987,0.0003710099999993943,0.00043015651863888976,1.4583545764800764e-05,-0.00016475273333334262,2.618828958333198e-07,-6.211772784201329e-07,0.018133350260882253
-1.7517517517517518,0.9939997916666664,1.128475,0.04962747916666666,17.751249999999985,0.0003920910416665979,0.00043291331156206656,1.4796037847491663e-05,-0.00016539038593748473,2.6582335625003616e-07,-6.245471784184034e-07,0.013540104167248046
-1.7477477477477477,0.9939781249999999,1.12875,0.04989210416666667,17.751041666666655,0.0004130208333337215,0.0004355446084891488,1.5008425672534514e-05,-0.0001660250781250136,2.7079429687522694e-07,-6.281852573754338e-07,0.009269748264330246
-1.7437437437437437,0.9939545833333332,1.12903125,0.05015677083333333,17.750708333333325,0.00039468652343765953,0.0004380170895724824,1.5220792857581225e-05,-0.0001671033365885366,2.729591354165804e-07,-6.315509873263955e-07,0.010270331597610038
-1.7397397397397398,0.9939322916666664,1.1293125,0.050421375,17.750395833333332,0.0004074440104171462,0.0004403682764427086,1.5433305473135376e-05,-0.00016836405468749482,2.786225390626617e-07,-6.3534784507812e-07,0.010322759982557272
-1.7357357357357357,0.9939095833333336,1.1295854166666668,0.05068597916666665,17.75008333333334,0.00041803645399252076,0.0004425773492495672,1.5645630687254734e-05,-0.00016933039613712536,2.806674887587479e-07,-6.390966775577256e-07,0.010583326388655223
-1.7317317317317318,0.9938866666666669,1.1298729166666668,0.05095068749999999,17.749833333333342,0.00041427551649264593,0.00044462952661067845,1.5858143271367497e-05,-0.0001712393917968763,2.7877427335064786e-07,-6.429820614036419e-07,0.009041638888675152
-1.7277277277277276,0.9938647916666664,1.1301541666666666,0.05121527083333332,17.749458333333344,0.0004119762326393328,0.0004465606168016509,1.6070551783491975e-05,-0.00017294339592013874,2.8900831319454747e-07,-6.467806411840231e-07,0.010478873263593869
-1.7237237237237237,0.9938412500000001,1.130425,0.0514798125,17.749208333333343,0.0004330693749996506,0.00044835598829817734,1.628285582066188e-05,-0.00017415037864580707,2.9164652864577633e-07,-6.509810304231744e-07,0.008520206596926982
-1.7197197197197198,0.9938181250000002,1.1307062499999998,0.05174447916666667,17.74893750000001,0.0004325428776048579,0.00044999637577039855,1.649536810793874e-05,-0.00017620183007811818,2.9013729830720654e-07,-6.553231111783831e-07,0.007092621093420348
-1.7157157157157157,0.9937952083333336,1.1309708333333333,0.05202447916666667,17.74879166666668,0.00042789081597205403,0.0004551973174370663,1.6781459377592888e-05,-0.00017806439019096842,2.906073111109386e-07,-6.587139069444478e-07,0.0022693732635730157
-1.7117117117117118,0.993773125,1.1312125,0.05230974999999999,17.74843750000002,0.000422863177083288,0.00046145880493750216,1.7092195036172916e-05,-0.00017925557187498803,3.000840747395719e-07,-6.617952932864494e-07,0.005049641926405002
-1.7077077077077076,0.9937506249999998,1.1314604166666666,0.05259487499999999,17.748187500000018,0.0004452421831597775,0.0004675749570677082,1.7403076231035145e-05,-0.0001806858486979035,3.0643766297739277e-07,-6.653138527473989e-07,0.004548798176358559
-1.7037037037037037,0.993727291666667,1.1317145833333335,0.05288002083333334,17.747979166666678,0.00042626853732508074,0.0004735408966662323,1.7713852895187325e-05,-0.00018269491072051697,3.021418376735217e-07,-6.691187213628417e-07,0.0019438328987462228
-1.6996996996996998,0.9937050000000003,1.13195625,0.05316516666666668,17.747854166666674,0.00044796475260455715,0.00047932963663888757,1.8024671096889745e-05,-0.0001840176906250171,3.0945925976555926e-07,-6.730006048437486e-07,-0.00320252126766718
-1.6956956956956957,0.9936818749999997,1.132208333333333,0.053450416666666646,17.747624999999996,0.0004459565972234625,0.00048494462482639175,1.833536413932183e-05,-0.0001862155034721702,3.095862413192729e-07,-6.770757296006991e-07,-0.004443140624914577
-1.6916916916916918,0.9936597916666665,1.1324541666666668,0.053735645833333345,17.747229166666656,0.0004558937326384349,0.0004903970335412323,1.8646307140974713e-05,-0.0001883018558159963,3.139757626735333e-07,-6.811544007751725e-07,-0.00018476085034535572
-1.6876876876876876,0.9936360416666673,1.1327083333333337,0.05402079166666668,17.74708333333332,0.00044474826388807287,0.0004957082343732622,1.895702066902958e-05,-0.00019075922743058693,3.191715407988638e-07,-6.855782272387133e-07,-0.0037585069441092855
-1.6836836836836837,0.9936127083333336,1.1329541666666667,0.054306000000000014,17.74691666666665,0.0004544395659720202,0.0005008416973333305,1.926787993674069e-05,-0.00019304230833336322,3.2065194947907615e-07,-6.900614922500057e-07,-0.007426173610497244
-1.6796796796796798,0.9935910416666663,1.1332041666666666,0.054591125,17.746666666666655,0.00045248331597247393,0.0005058257379010412,1.9578676428177845e-05,-0.0001956403130208284,3.202339177950023e-07,-6.947958696536472e-07,-0.008552777777310894
-1.6756756756756757,0.9935674999999997,1.1334479166666664,0.05487627083333335,17.746333333333325,0.0004708202039940268,0.000510632399426648,1.988951458130805e-05,-0.00019795735047743734,3.2053710438364373e-07,-6.995041168719481e-07,-0.006305111110805228
-1.6716716716716717,0.9935431250000003,1.1337312499999999,0.05517262499999998,17.74610416666666,0.00047011944010444395,0.0005154064506093761,2.020282933894058e-05,-0.0001992832736978853,3.335666783854145e-07,-7.04735102682293e-07,-0.009421427517338543
-1.6676676676676676,0.9935168749999997,1.134029166666667,0.05547408333333335,17.74575,0.00045909914930453155,0.0005200552449930542,2.051716337951171e-05,-0.0001999784940972804,3.362099535588565e-07,-7.106349096267337e-07,-0.008518062500058932
-1.6636636636636637,0.9934920833333333,1.1343270833333337,0.05577545833333334,17.745479166666673,0.00047915134982590146,0.0005245274143732639,2.0831518139831497e-05,-0.00020086297282990995,3.508618955295242e-07,-7.164540537855873e-07,-0.011405854600923249
-1.6596596596596598,0.9934662499999997,1.1346249999999998,0.05607685416666668,17.745083333333344,0.00048027604166778204,0.0005288135101037313,2.114589336881916e-05,-0.00020182565885418224,3.5561721875015527e-07,-7.226784590607637e-07,-0.009440840278159612
-1.6556556556556556,0.993441666666667,1.1349229166666668,0.05637833333333334,17.744645833333344,0.00047497322482614734,0.0005329064472222212,2.1460372544269666e-05,-0.00020314583680557108,3.6330331378477013e-07,-7.291423063055538e-07,-0.005372417101057181
-1.6516516516516517,0.9934162500000007,1.1352229166666665,0.05667964583333333,17.744395833333346,0.0004793461414933642,0.0005368489982078995,2.1774767988646502e-05,-0.00020461619188363867,3.651779085024246e-07,-7.357838577738286e-07,-0.008791823351089079
-1.6476476476476476,0.9933902083333329,1.1355145833333335,0.05698108333333335,17.744020833333348,0.0004962143706594979,0.0005405957254930541,2.2089225989129877e-05,-0.0002058094324653148,3.763630668272852e-07,-7.424871161071182e-07,-0.007150333767867778
-1.6436436436436437,0.9933660416666666,1.1358125000000003,0.057282499999999986,17.74360416666668,0.0004987148437491928,0.0005441568604166681,2.2403621182799398e-05,-0.00020761703125002362,3.8705360781258753e-07,-7.49327787770824e-07,-0.004238823351158771
-1.6396396396396398,0.9933387500000007,1.1361041666666665,0.05758387499999998,17.743354166666677,0.0005152391493059572,0.0005475452566510459,2.271807829835629e-05,-0.00020911365364578716,3.879839146269935e-07,-7.56809307424212e-07,-0.007242083767664553
-1.6356356356356356,0.9933150000000001,1.136397916666667,0.057885374999999996,17.742979166666675,0.0005289416623257548,0.0005507354444427097,2.303243108267752e-05,-0.00021111122213543498,3.942810784115394e-07,-7.644394572348906e-07,-0.0060180421008908525
-1.6316316316316315,0.9932889583333332,1.1366937499999994,0.05818674999999998,17.74254166666667,0.0005314853776052786,0.0005537521244375026,2.3346846152832486e-05,-0.0002132233911457948,3.968668341144038e-07,-7.720316255104191e-07,-0.0025764600695765694
-1.6276276276276276,0.9932635416666667,1.1369875,0.05848816666666667,17.742291666666663,0.0005448415104165605,0.0005565885266388881,2.3661261316788896e-05,-0.00021552273125000077,4.122188749999814e-07,-7.796783372222208e-07,-0.005371918402659048
-1.6236236236236237,0.9932383333333338,1.1372791666666668,0.05879579166666666,17.741874999999993,0.0005481803993054868,0.0005605486322899315,2.4005527804118538e-05,-0.00021791645017361916,4.112404543401413e-07,-7.867980099149384e-07,-0.0024618489580916503
-1.6196196196196198,0.9932135416666664,1.1375499999999998,0.05912518750000001,17.741520833333322,0.0005508308333332934,0.0005688476197565095,2.4453851020640633e-05,-0.00022010704062500053,4.3101897812485414e-07,-7.886048601471345e-07,-0.0005198129335894919
-1.6156156156156156,0.993190208333333,1.1378229166666667,0.059454479166666664,17.741312499999992,0.0005423436414935257,0.0005769419903537327,2.490217322773146e-05,-0.0002225855609808841,4.4520009939244564e-07,-7.911981865581555e-07,-0.0056275559893492755
-1.6116116116116115,0.9931664583333338,1.13809375,0.05978385416666666,17.740874999999996,0.0005571995442710254,0.0005848011976454003,2.5350473825809883e-05,-0.00022500577799479393,4.50802047526095e-07,-7.943438815646597e-07,-0.0013540989581883878
-1.6076076076076076,0.9931429166666668,1.138370833333333,0.060113208333333314,17.74052083333333,0.0005514291493060597,0.0005924542672066007,2.579875334263277e-05,-0.00022818556475691365,4.548370552084308e-07,-7.977621515729177e-07,0.0005872287326837977
-1.6036036036036037,0.9931174999999993,1.1386375,0.06044254166666668,17.740312499999998,0.0005608935937500004,0.0005998929068732613,2.624709497208264e-05,-0.000230769536979189,4.6740042708355464e-07,-8.011713725347103e-07,-0.00347926432289114
-1.5995995995995997,0.9930933333333335,1.1389041666666666,0.06077185416666669,17.739895833333335,0.0005743824826391908,0.0006071088244787286,2.6695415174795203e-05,-0.00023356792647570568,4.753517019096047e-07,-8.05101216379347e-07,-0.0001541775174587201
-1.5955955955955956,0.993069583333334,1.1391812500000003,0.06110122916666667,17.73952083333334,0.0005660796484368014,0.0006141022943224831,2.7143735145269943e-05,-0.00023710378528646325,4.892107920571981e-07,-8.092519431367093e-07,0.0016922703989621368
-1.5915915915915915,0.9930452083333331,1.1394562499999998,0.06143064583333335,17.739291666666677,0.0005602876692711867,0.0006208840858328954,2.759203408593416e-05,-0.00024082500299479892,5.03836735937514e-07,-8.133309558836731e-07,-0.0012188350698920658
-1.5875875875875876,0.993020833333333,1.1397124999999997,0.061759937499999994,17.738895833333345,0.0005950006770838456,0.0006274580366627609,2.804035240327357e-05,-0.00024342693463540177,5.004764216145872e-07,-8.185646942018085e-07,0.001366280815659593
-1.5835835835835836,0.9929972916666664,1.140054166666667,0.062099000000000015,17.738500000000013,0.0005681637326375721,0.0006334954489999986,2.8481273740691394e-05,-0.00024432786250003224,5.28917194878477e-07,-8.163727301041691e-07,0.0031177499996033475
-1.5795795795795795,0.9929722916666671,1.1403750000000001,0.06243804166666667,17.73825000000001,0.0005969427083332146,0.0006393159528315963,2.8922110955641032e-05,-0.00024415676562504485,5.489794179687875e-07,-8.146294918910536e-07,-0.0005130625004312606
-1.5755755755755756,0.9929483333333328,1.1406895833333335,0.06277706249999998,17.737812500000008,0.0006314411414927168,0.0006448945905377637,2.936317741215014e-05,-0.0002435995993489426,5.781203629602334e-07,-8.129030771460993e-07,0.002299381510169951
-1.5715715715715715,0.9929247916666665,1.1410354166666665,0.06311622916666665,17.737437500000002,0.0005840112456605429,0.0006502291157808168,2.9804117931389522e-05,-0.0002455820122829466,5.944111194402098e-07,-8.117772331886661e-07,0.003310933593638765
-1.5675675675675675,0.9928995833333337,1.1413479166666665,0.06345527083333334,17.737187499999994,0.0006332664539934196,0.0006553577701349806,3.024499516618898e-05,-0.00024545783381073327,6.150967805989429e-07,-8.11187514029953e-07,9.625651057376672e-05
-1.5635635635635636,0.9928750000000006,1.141675,0.06379425,17.73664583333333,0.0006344443750001538,0.0006602686669375021,3.068601875824686e-05,-0.0002464878687499922,6.473963640625998e-07,-8.10196233911444e-07,0.006811249566169408
-1.5595595595595595,0.9928514583333333,1.141997916666667,0.06413333333333333,17.73635416666666,0.0006553416623258368,0.00066492388888889,3.112691575104311e-05,-0.0002475288888889038,6.658601721355742e-07,-8.103750166666612e-07,0.005074207899610883
-1.5555555555555556,0.9928274999999999,1.1423333333333334,0.06447245833333332,17.736041666666665,0.0006391388888886684,0.0006693458664566,3.156787495945263e-05,-0.0002496424027777777,6.759966527778948e-07,-8.107065585711696e-07,0.0022009982640156522
-1.5515515515515514,0.9928025000000004,1.142658333333333,0.06481145833333334,17.735583333333334,0.000652766597222687,0.000673554035373264,3.2008834200398126e-05,-0.00025122796006946113,7.005963961806676e-07,-8.1089919613716e-07,0.0070004930555569445
-1.5475475475475475,0.9927781250000005,1.1429791666666664,0.06515047916666665,17.735291666666665,0.0006736245659726414,0.0006775254810204023,3.244987527292285e-05,-0.000252765385850659,7.177128684897634e-07,-8.122775439544247e-07,0.005262831597235618
-1.5435435435435436,0.992755208333333,1.1433104166666666,0.06548952083333336,17.734916666666667,0.000664207808159567,0.000681280994353729,3.289070847462785e-05,-0.00025524718459202234,7.428246759113005e-07,-8.1327927812111e-07,0.006272493055405448
-1.5395395395395395,0.9927293750000001,1.143629166666667,0.06582858333333334,17.73454166666667,0.000691495815971388,0.0006847788663263887,3.3331644543886515e-05,-0.0002570712336805864,7.542861450518195e-07,-8.152169421823011e-07,0.006240206597055931
-1.5355355355355356,0.9927047916666671,1.1439562500000002,0.0661676875,17.734208333333335,0.0006890980859366458,0.0006880579642356771,3.3772559701906236e-05,-0.00025975216367191134,7.762305253906134e-07,-8.170318851757711e-07,0.005771456597244651
-1.5315315315315314,0.9926820833333331,1.1442874999999997,0.06650674999999998,17.733791666666665,0.0006873673437508554,0.0006911188711041707,3.4213578805564695e-05,-0.00026280102395828675,8.046705294269599e-07,-8.188226050156314e-07,0.008258123263942707
-1.5275275275275275,0.9926581249999998,1.1445791666666667,0.06688443749999999,17.73347916666666,0.0007156145659719115,0.0007021199369752632,3.487530607192161e-05,-0.0002643670700520906,8.387964105035863e-07,-8.023902048163976e-07,0.007883312066269355
-1.5235235235235236,0.9926360416666666,1.1448791666666667,0.06726575,17.733145833333317,0.0007162770659723261,0.0007136355436041667,3.55584079296639e-05,-0.0002665933052083125,8.751799930556105e-07,-7.843606220833516e-07,0.007622187066601782
-1.5195195195195195,0.9926129166666668,1.1451729166666669,0.06764722916666668,17.732770833333323,0.000728990933159146,0.0007248378027391476,3.6241634166937016e-05,-0.0002688372292101032,9.097680559459791e-07,-7.66479037221806e-07,0.009463572482900418
-1.5155155155155156,0.9925910416666667,1.1454666666666666,0.06802872916666665,17.732458333333316,0.0007415322222221743,0.0007357482579683173,3.692473487032133e-05,-0.0002713083027777591,9.394682722221854e-07,-7.495047144392359e-07,0.008671456597710403
-1.5115115115115114,0.992567708333333,1.145770833333333,0.06841012499999999,17.732145833333323,0.000721697482639394,0.0007463797974843764,3.760781477217241e-05,-0.0002746175963541375,9.815058094184953e-07,-7.320727516986985e-07,0.00787914539949952
-1.5075075075075075,0.9925447916666664,1.146066666666667,0.06879152083333331,17.731749999999995,0.0007332788888887443,0.0007567204114370691,3.82910607946562e-05,-0.0002775856430555501,1.02562642624969e-06,-7.149590223269727e-07,0.01045860416695632
-1.5035035035035036,0.9925227083333333,1.1463604166666668,0.06917291666666668,17.7314375,0.0007598784331592778,0.0007667742664930538,3.897411824115816e-05,-0.00028063523871529883,1.0617803654514054e-06,-6.991499210069592e-07,0.00966585026054645
-1.4994994994994995,0.9924997916666666,1.146660416666667,0.06955427083333332,17.731062500000004,0.0007573888498257908,0.0007765450755099854,3.965725885200866e-05,-0.0002842750080295081,1.095519157556431e-06,-6.833334029528995e-07,0.011297621093660837
-1.4954954954954955,0.9924762499999997,1.1469916666666664,0.06993222916666665,17.730708333333336,0.0007642832638894426,0.0007845395737808188,4.029608012504288e-05,-0.00028674658559024735,1.132429586770882e-06,-6.735349473674372e-07,0.010940331597169006
-1.4914914914914914,0.9924508333333328,1.1473312499999997,0.07030904166666666,17.730354166666675,0.0007747527734385251,0.000791807409914933,4.092123972200809e-05,-0.0002889273283853827,1.1800446206640148e-06,-6.648637778348111e-07,0.008499457898892615
-1.4874874874874875,0.992426875,1.1476729166666664,0.07068581249999999,17.72995833333334,0.0007843763498267542,0.0007988034112148476,4.1546462335420936e-05,-0.0002912759321614389,1.2453196539497727e-06,-6.560534270351435e-07,0.009827498263518919
-1.4834834834834836,0.9924018750000001,1.1480145833333337,0.07106266666666666,17.729541666666666,0.0007875164539923318,0.0008054953228888908,4.217168364971968e-05,-0.00029406099722227574,1.2879148418401575e-06,-6.482310151111175e-07,0.01064395659739148
-1.4794794794794794,0.9923774999999999,1.1483562500000002,0.07143954166666663,17.729229166666666,0.0008008397526040323,0.0008119023031232702,4.2796779914674436e-05,-0.00029723167005205053,1.3331033714845245e-06,-6.409804384019111e-07,0.007141489149375957
-1.4754754754754755,0.9923520833333335,1.1486958333333328,0.07181631250000002,17.72883333333333,0.000814549149307009,0.000818044342235676,4.342198070264501e-05,-0.00030022393411455184,1.3833492311630821e-06,-6.332643653268147e-07,0.007635305555766081
-1.4714714714714714,0.9923285416666671,1.149033333333333,0.07219314583333332,17.72845833333333,0.0008348988888893238,0.0008238955280204024,4.404726367982152e-05,-0.0003035185006944052,1.4344255312501768e-06,-6.268585439388068e-07,0.0071817899307689
-1.4674674674674675,0.9923027083333337,1.1493833333333334,0.07256987499999999,17.728083333333323,0.0008262863888885974,0.0008294694924843764,4.46724853288116e-05,-0.00030781316041668394,1.484061201041747e-06,-6.186666586276125e-07,0.0065196597224712605
-1.4634634634634636,0.992278958333333,1.149722916666667,0.07294670833333333,17.727687499999984,0.000837214891492577,0.0008347506599982657,4.5297580918166974e-05,-0.0003116897662326368,1.527884815407914e-06,-6.129967757283015e-07,0.0063875690108829986
-1.4594594594594594,0.9922545833333336,1.1500583333333336,0.07332360416666665,17.72731249999999,0.0008595799305555207,0.0008397344886766495,4.592284295840296e-05,-0.0003157345019097618,1.5735303269097468e-06,-6.058973786558178e-07,0.006141527344254882
-1.4554554554554555,0.9922295833333336,1.150402083333333,0.07370037500000001,17.726937499999995,0.0008646299956602821,0.0008444568081927084,4.654802239561742e-05,-0.00032029410911457723,1.6321710381077295e-06,-5.993284313072864e-07,0.005270204427290537
-1.4514514514514514,0.9922041666666668,1.1507479166666665,0.07408695833333333,17.726604166666668,0.0008500656206600343,0.0008508726049149297,4.7232142191833826e-05,-0.0003251212875867854,1.678883187109187e-06,-5.890548602578251e-07,0.003754718315917671
-1.4474474474474475,0.9921779166666663,1.151066666666667,0.07451583333333332,17.726125000000007,0.0008830288888883597,0.0008657114159722245,4.8173174147417984e-05,-0.0003266293888888744,1.7640336749999617e-06,-5.651128821354222e-07,0.008034151041329096
-1.4434434434434436,0.9921508333333332,1.151391666666667,0.07494458333333334,17.725895833333343,0.0008972299305549658,0.0008801844289930538,4.9114248236457565e-05,-0.00032858954513891037,1.8488358901038991e-06,-5.390695101822948e-07,0.0034502391488899775
-1.4394394394394394,0.9921237500000001,1.1517083333333331,0.07537341666666668,17.72556250000001,0.0009158315972219722,0.0008942918099930528,5.005526087648775e-05,-0.00033042125347221285,1.9466721458330963e-06,-5.129797340416706e-07,0.0015173919266544544
-1.4354354354354353,0.9920974999999999,1.1520395833333326,0.0758022916666667,17.725020833333335,0.0009006317664952412,0.000908014661414925,5.099633470621065e-05,-0.00033365717404511275,2.0337016547309183e-06,-4.8881477810331e-07,0.008428124565853068
-1.4314314314314314,0.9920704166666665,1.1523645833333334,0.07623104166666665,17.72483333333334,0.0009058670789925394,0.0009213991197482667,5.193730450168744e-05,-0.0003365150672742928,2.1182958932291715e-06,-4.637597999479138e-07,0.0019499722221212323
-1.4274274274274275,0.9920435416666668,1.1526812500000005,0.0766599583333333,17.724479166666672,0.0009301025651025085,0.0009343820383316001,5.287833703747229e-05,-0.00033922576328121457,2.2098887121094294e-06,-4.384959445147498e-07,0.0020049370658625776
-1.4234234234234235,0.9920164583333334,1.1530020833333332,0.07708875000000001,17.724,0.0009445291623264573,0.0009470204567708302,5.3819432703190106e-05,-0.0003424060182291577,2.2986534702687454e-06,-4.1323724986981944e-07,0.005865666666636571
-1.4194194194194194,0.9919897916666663,1.153327083333333,0.07751752083333334,17.723791666666664,0.0009533055164940851,0.0009592881305203974,5.476054744985433e-05,-0.0003461187099392249,2.3742699956728135e-06,-3.890820767812837e-07,-0.0004993767360588208
-1.4154154154154153,0.9919572916666666,1.1536958333333334,0.07794335416666666,17.723166666666664,0.0009338408159724754,0.0009699252079162345,5.565013043520089e-05,-0.0003499021047742995,2.477169667187313e-06,-3.6172709598178106e-07,0.007904972222320339
-1.4114114114114114,0.9919233333333336,1.1540625,0.078368125,17.72289583333333,0.0009501627604169283,0.0009798182339843774,5.652356882070621e-05,-0.00035254759114587697,2.5749100911457955e-06,-3.353318298177211e-07,0.0018799474828483653
-1.4074074074074074,0.9918904166666666,1.15443125,0.07879281249999999,17.72241666666666,0.0009739056901039156,0.0009893572816731802,5.739682056549402e-05,-0.00035551002539058185,2.6782112992189636e-06,-3.083683674869601e-07,0.004280826389276626
-1.4034034034034035,0.9918560416666661,1.1547999999999996,0.07921760416666669,17.722062499999996,0.0009911266666675633,0.0009985232734266445,5.827021829337943e-05,-0.0003589059583333082,2.780979900000115e-06,-2.8128235929688147e-07,0.0007924127605747344
-1.3993993993993994,0.991822916666667,1.1551729166666662,0.07964229166666668,17.721666666666668,0.0009984492664938394,0.001007347044748262,5.914365704745048e-05,-0.0003628683546006567,2.8782715001736972e-06,-2.5415148539930586e-07,0.0004472222221920674
-1.3953953953953953,0.9917889583333332,1.15555,0.08006712500000002,17.721166666666672,0.000987530833333139,0.0010157825775677053,6.0016950457299313e-05,-0.00036764962708334126,2.9772838750001215e-06,-2.2729955510416526e-07,0.0025436388885964334
-1.3913913913913913,0.991754583333333,1.1559166666666665,0.08049189583333333,17.72081250000001,0.0010024930555561085,0.0010238776218224853,6.0890346928082163e-05,-0.00037188225868053926,3.078214248263858e-06,-2.0040197700217147e-07,0.000304339843296475
-1.3873873873873874,0.99172125,1.1562854166666663,0.08091947916666666,17.720312500000006,0.0010227852039934593,0.0010321774747287342,6.178470366523252e-05,-0.00037624285134542357,3.1751629711374084e-06,-1.7175839842661223e-07,0.0023999023435976596
-1.3833833833833835,0.99168625,1.1566562499999995,0.081389,17.719979166666672,0.0010421526692718786,0.0010482390123333343,6.298161554120962e-05,-0.00037765803124993613,3.349685003255322e-06,-1.2378275739580876e-07,-0.00037000043414536776
-1.3793793793793794,0.9916516666666665,1.157014583333334,0.08185829166666664,17.719500000000007,0.0010880872873246794,0.0010639055020816015,6.417838193811102e-05,-0.0003782580584201778,3.53368481458327e-06,-7.532508470834134e-08,0.0005697499997268096
-1.3753753753753752,0.9916164583333336,1.1573916666666668,0.08232779166666665,17.719145833333336,0.0010861965972219778,0.001079097219289932,6.53752512829312e-05,-0.00038087501006942026,3.697341665550861e-06,-2.6504195696571682e-08,-0.00187906293422202
-1.3713713713713713,0.9915812499999997,1.1577666666666668,0.08279716666666666,17.718625000000003,0.0010971788888884948,0.0010938687753055606,6.657197534290733e-05,-0.00038348716111111236,3.865673165972181e-06,2.1712956628460466e-08,0.002411442708194045
-1.3673673673673674,0.9915470833333332,1.1581395833333334,0.08326664583333332,17.71822916666667,0.0011022888498259942,0.0011081761083328997,6.776880276266565e-05,-0.00038662767764756356,4.030369345095429e-06,7.011810799783881e-08,-0.00022813585087533284
-1.3633633633633635,0.9915116666666667,1.158504166666667,0.08373599999999998,17.717791666666667,0.0011430958159721616,0.0011220656373333374,6.896563154873383e-05,-0.00038906740000002604,4.213451473264015e-06,1.1951976899998847e-07,0.0011084565972510063
-1.3593593593593594,0.9914766666666667,1.1588770833333333,0.08420543750000002,17.717312499999995,0.0011476557248264463,0.0011355005454335891,7.016245906714122e-05,-0.00039271014414067607,4.375668609027516e-06,1.6788349997916e-07,0.002462777343964717
-1.3553553553553552,0.991441041666667,1.1592479166666665,0.0846747916666667,17.716916666666663,0.001156767703992978,0.001148510906206596,7.135918318917641e-05,-0.0003965758337673986,4.5485377985681955e-06,2.1810208714846045e-07,0.0014888263889929476
-1.3513513513513513,0.9914068749999997,1.1596166666666672,0.0851442083333333,17.71647916666666,0.0011829363888877786,0.001161067953956602,7.255607349450545e-05,-0.0004002680534722497,4.717561011805807e-06,2.6704770052260405e-07,0.0017826037329200517
-1.3473473473473474,0.9913712499999998,1.1599895833333338,0.08561362499999997,17.716083333333327,0.0011887498914919803,0.0011731801310260461,7.375285980723146e-05,-0.0004054131914062731,4.896862745442499e-06,3.1672765229424803e-07,0.0008079930557869375
-1.3433433433433435,0.9913370833333338,1.1603645833333331,0.08608306250000002,17.715583333333328,0.0011915337456605002,0.0011848542672877596,7.494962526156182e-05,-0.0004103827832031559,5.0664212380644716e-06,3.6665489239971705e-07,0.002898826389127862
-1.3393393393393394,0.9913018749999999,1.1607333333333332,0.08655252083333333,17.715166666666665,0.0012168788888893278,0.0011960778040620646,7.614638984263949e-05,-0.0004153751819444135,5.239049230555662e-06,4.1527440881339514e-07,0.0030783055556753425
-1.3353353353353352,0.9912664583333334,1.1611020833333339,0.08702191666666666,17.714770833333333,0.0012294520789914998,0.001206877686326391,7.734330177907976e-05,-0.00042093290399310146,5.411395301041574e-06,4.661030951249801e-07,0.0018943224826557525
-1.3313313313313313,0.9912316666666666,1.161472916666667,0.08749129166666665,17.714270833333334,0.0012389971831587854,0.0012172384658316006,7.854000399354798e-05,-0.00042666154835073467,5.582196828298555e-06,5.165712538298823e-07,0.004400509982644962
-1.3273273273273274,0.9911974999999998,1.1618562499999998,0.08794272916666669,17.713874999999998,0.0012608876692710158,0.001226136803384975,7.968381180760416e-05,-0.00043330952434897374,5.748571080338509e-06,5.635947314457499e-07,0.0023824843750048785
-1.3233233233233235,0.9911620833333336,1.1622520833333332,0.0883926875,17.713333333333328,0.0012950947873267005,0.0012347994631940092,8.08276426752464e-05,-0.00043900186497390636,5.9174532510416025e-06,6.111536959270822e-07,0.005530555555765204
-1.3193193193193193,0.9911277083333335,1.16269375,0.08888466666666665,17.712874999999993,0.001303660377603988,0.0012476326982222268,8.215734457599192e-05,-0.00044060473750000273,6.113732237109062e-06,6.514203010694271e-07,0.0042675677086094765
-1.3153153153153152,0.9910935416666665,1.1631,0.08939956250000002,17.712354166666668,0.001317140000000272,0.0012698098914752584,8.386204524549412e-05,-0.00044438114374997784,6.227632347916657e-06,5.713391719804574e-07,0.005009874565985228
-1.3113113113113113,0.9910593750000002,1.1634854166666666,0.08991458333333334,17.711895833333326,0.0013641852039931734,0.001291434370659721,8.556657984948666e-05,-0.0004468064539930455,6.350341162673319e-06,4.929236373263949e-07,0.004579322482925363
-1.3073073073073074,0.9910256249999997,1.1638833333333332,0.09042939583333333,17.711416666666654,0.0013818363888891128,0.0013125639525516496,8.727146594997005e-05,-0.0004496833204860745,6.460602824652598e-06,4.121768455056395e-07,0.0050946597226584345
-1.3033033033033035,0.9909908333333336,1.1642833333333331,0.09094443749999999,17.71093749999999,0.0014068197222225631,0.0013331217878085923,8.897526748288592e-05,-0.0004540511739583447,6.565471540972239e-06,3.3045632874219444e-07,0.004984537760662988
-1.2992992992992993,0.9909572916666666,1.164677083333333,0.091459375,17.710437499999994,0.0014272915581603485,0.0013531743912760415,9.067979912177494e-05,-0.00045751311848958587,6.698266027994795e-06,2.4927915957031045e-07,0.0054035585939686825
-1.2952952952952952,0.990923125,1.1650812499999998,0.09197420833333332,17.709999999999997,0.0014419308984376933,0.0013727220847899301,9.23843699052273e-05,-0.0004630506127603906,6.811695812890432e-06,1.6688388132897269e-07,0.0044416666668780636
-1.2912912912912913,0.9908885416666671,1.1654770833333334,0.09248931249999999,17.709499999999995,0.0014631682248258393,0.0013917041566106746,9.4088627917466e-05,-0.00046917417200516287,6.9282396753474114e-06,8.377525276043098e-08,0.004859750000264285
-1.2872872872872874,0.9908547916666667,1.165860416666667,0.09300416666666662,17.709020833333337,0.0015194888498255565,0.001410124982638896,9.579298758145797e-05,-0.00047279316840277696,7.026968642665139e-06,-9.490400173526117e-10,0.004539457899113586
-1.2832832832832834,0.9908206249999999,1.166260416666667,0.09351908333333332,17.708604166666664,0.0015428905164920348,0.0014280539691597233,9.749751543127296e-05,-0.00047885509461804976,7.150788195987303e-06,-8.506523444481102e-08,0.0034634683159993074
-1.2792792792792793,0.9907868750000001,1.1666562500000002,0.09403404166666667,17.708083333333327,0.001561111002603477,0.0014453990078315947,9.920229108100605e-05,-0.00048540242317710036,7.26807194726569e-06,-1.7056362366406406e-07,0.004201326389136284
-1.2752752752752752,0.9907527083333331,1.1670562500000004,0.09454904166666667,17.707604166666663,0.0015734593359371107,0.0014622849699149326,0.00010090700304680078,-0.0004930083419271286,7.378485308854175e-06,-2.564884645520627e-07,0.004296343316241291
-1.2712712712712713,0.9907183333333335,1.1674645833333335,0.09506389583333334,17.70714583333333,0.0015722799956594535,0.0014785848756558133,0.00010261090124644407,-0.0005008148724392619,7.4829705510850774e-06,-3.4335236239019055e-07,0.004278103732872296
-1.2672672672672673,0.9906847916666667,1.1678541666666666,0.0955788125,17.70660416666666,0.0016103953993056308,0.0014944822677565115,0.00010431517416400541,-0.0005075310898437907,7.599328735677344e-06,-4.3016353540233906e-07,0.0049188849827714876
-1.2632632632632632,0.9906504166666665,1.16825625,0.09609406250000002,17.706166666666658,0.0016169176692710785,0.0015097853189127586,0.00010602169876863793,-0.0005158224368490283,7.716908958072891e-06,-5.154382367317395e-07,0.004786972222461827
-1.2592592592592593,0.9906089583333331,1.1686729166666667,0.09663025000000001,17.705624999999998,0.0016827805164927323,0.0015284697849374945,0.00010787706236921603,-0.0005176977723958531,8.049723806163379e-06,-3.580316609478907e-07,0.004593359375064665
-1.2552552552552552,0.9905683333333329,1.169083333333333,0.09716852083333331,17.705166666666667,0.0016962430555558239,0.0015522993923954044,0.00011001860969472058,-0.0005205982309027385,8.47559329861136e-06,-7.624703240449523e-08,0.0029066388889305017
-1.2512512512512513,0.9905302083333335,1.1694666666666664,0.09770812499999998,17.704625,0.0017497988888892646,0.0015799764756510466,0.00011238746303352185,-0.0005245202499999518,8.98197465277788e-06,3.0526604980469935e-07,0.003961942708315291
-1.2472472472472473,0.9904904166666667,1.169864583333333,0.09824793750000001,17.7041875,0.001750189995660234,0.0016070719436627606,0.00011475784580928977,-0.0005305324667968514,9.48624188643674e-06,6.90165291326434e-07,0.00299496484365136
-1.2432432432432432,0.9904514583333334,1.1702520833333332,0.09878814583333335,17.703666666666667,0.0017954781206599435,0.0016335064094787303,0.0001171262788114104,-0.000536616803428841,9.995552178255466e-06,1.078348372550785e-06,0.003936555555412724
-1.2392392392392393,0.9904127083333335,1.170639583333333,0.09932739583333333,17.70320833333333,0.0018217159331606059,0.001659589270301652,0.00011949563707242969,-0.0005422062719183524,1.0504628331423112e-05,1.4685291055641947e-06,0.0018313732641672686
-1.2352352352352352,0.9903739583333331,1.1710291666666663,0.09986764583333335,17.70266666666666,0.001853190815973127,0.0016848491490412312,0.00012186594134096291,-0.0005493844105034784,1.1031996653038334e-05,1.860723147067262e-06,0.003926222222617071
-1.2312312312312312,0.9903350000000004,1.171416666666667,0.10040777083333335,17.702291666666664,0.00188299305555506,0.0017095503896141454,0.00012423481617355913,-0.0005566278836806049,1.152607714062494e-05,2.2562440985403615e-06,-0.0009219184026960647
-1.2272272272272273,0.9902954166666668,1.1718125,0.10094666666666664,17.701729166666663,0.0018971315104165942,0.001733895488888892,0.00012660465870039896,-0.0005636908333332968,1.2057301471354414e-05,2.6539791305555636e-06,0.0025345099826381556
-1.2232232232232232,0.9902562500000002,1.1722041666666667,0.10148760416666663,17.701333333333334,0.0019269749826389404,0.0017573287005099893,0.0001289730095343694,-0.0005729424691839485,1.2581198596354199e-05,3.0558793768880073e-06,-0.0005351111112190665
-1.2192192192192193,0.9902175,1.1725916666666665,0.10202681250000001,17.70072916666667,0.001962116597223007,0.0017804670310898468,0.000131342909666666,-0.0005799567807291406,1.3085029784722371e-05,3.4582295609895944e-06,0.003561968316034836
-1.2152152152152151,0.9901772916666666,1.1729895833333333,0.1025826875,17.70029166666667,0.0019871040581600496,0.0018047922252773414,0.00013381507353640623,-0.0005863405345052225,1.360694432074682e-05,3.8101402164974205e-06,-0.00011675173612957224
-1.2112112112112112,0.9901352083333337,1.1734083333333334,0.1031855,17.699687500000007,0.002019133263889028,0.001833669256416667,0.00013657339416759374,-0.0005870589124999936,1.412650713715295e-05,4.013890323854166e-06,0.003354069010129024
-1.2072072072072073,0.9900910416666666,1.1738166666666665,0.10379020833333331,17.699166666666674,0.0020794330555560236,0.0018612593207899333,0.00013933239704677497,-0.0005881763784722077,1.463458191666667e-05,4.217271626041679e-06,0.003249305555243609
-1.2032032032032032,0.9900481250000001,1.1742354166666666,0.10439270833333332,17.698645833333334,0.0021149362456598375,0.0018887666134982679,0.00014209020793134566,-0.0005889070334200996,1.5141219384548339e-05,4.422640286024292e-06,0.0018939995660502973
-1.1991991991991993,0.9900052083333332,1.1746562499999997,0.10499625,17.69808333333333,0.002149361002605099,0.0019152666526041692,0.000144849472481175,-0.0005922096223957563,1.5647940111328175e-05,4.630258729244806e-06,0.0026379930557709486
-1.1951951951951951,0.9899627083333336,1.1750812499999996,0.10560000000000001,17.6975625,0.002161139231771747,0.001940952499999999,0.00014760787871737806,-0.0005964966666666544,1.6163181448437385e-05,4.839098933333318e-06,0.0019065585937028118
-1.1911911911911912,0.9899195833333331,1.1754999999999998,0.10620291666666669,17.69702083333333,0.002199750000000611,0.001966065491493054,0.00015036684308546597,-0.000598403541666695,1.6680201104166864e-05,5.050003695503499e-06,0.0023286245660187888
-1.1871871871871873,0.9898768750000003,1.175914583333333,0.10680583333333334,17.696437500000002,0.002243642703993798,0.0019905139659722217,0.0001531252405753627,-0.0006014120017361207,1.7205691502387173e-05,5.263149546788183e-06,0.0035998085937194446
-1.1831831831831832,0.9898341666666667,1.1763395833333334,0.10740854166666668,17.69595833333334,0.002271018016491988,0.0020142801770399246,0.00015588334157333027,-0.0006060024839410205,1.7717986813324774e-05,5.478896256219623e-06,0.0016003315970465337
-1.179179179179179,0.9897908333333337,1.1767500000000002,0.10801208333333333,17.6954375,0.0023240208333328294,0.002037119020659728,0.0001586422299985372,-0.0006098857291667037,1.82432917395837e-05,5.6943286793229595e-06,0.00045001692706136964
-1.1751751751751751,0.9897485416666666,1.17716875,0.10861562500000001,17.69485416666667,0.0023549840234378117,0.00205927100585937,0.00016140032201937288,-0.0006162111783854507,1.8765134412760386e-05,5.912007876953091e-06,0.0015110203991639537
-1.1711711711711712,0.9897068750000004,1.177525,0.10923187499999998,17.69439583333334,0.0024036243750000796,0.002096043317317709,0.0001650748764208716,-0.0006228469427083105,1.939159389390613e-05,6.215171828089873e-06,0.0008560933158037187
-1.1671671671671673,0.9896635416666667,1.1778854166666666,0.10984770833333334,17.69387500000001,0.002438028537326664,0.002132272640581599,0.000168754841121748,-0.0006303053667534864,2.0009534170920287e-05,6.520630589501722e-06,0.0007458177080934547
-1.1631631631631631,0.9896187500000001,1.178279166666667,0.11048083333333332,17.69333333333334,0.002470705399304718,0.002171256299305554,0.0001726148951370026,-0.0006368475659722095,2.0680963432031692e-05,6.748651042135416e-06,0.0011638888887546273
-1.159159159159159,0.9895710416666667,1.1786875000000003,0.11112854166666665,17.69266666666666,0.0025353606770825987,0.0022134263937066048,0.00017665837499104747,-0.0006393646223958604,2.139103330598993e-05,6.8949419999001904e-06,0.0037128888890833878
-1.155155155155155,0.9895231250000002,1.179104166666667,0.11177729166666667,17.692124999999994,0.002575864149304996,0.0022546495676649316,0.00018070178994703082,-0.0006447786762153185,2.2073641331597163e-05,7.0409557423784905e-06,0.0022546510418806065
-1.1511511511511512,0.989475,1.1795104166666668,0.112425,17.691479166666667,0.002634343641492398,0.002295244375,0.00018474576564774753,-0.0006472919270833211,2.2780624529948023e-05,7.1903946385416564e-06,0.0038565620660051536
-1.1471471471471473,0.9894270833333332,1.1799270833333333,0.11307375000000001,17.69091666666667,0.0026845780164934663,0.002334785394270832,0.00018879015603663187,-0.000653571705729189,2.3479810224175176e-05,7.339907353619803e-06,0.003342493055470186
-1.1431431431431431,0.9893802083333334,1.1803479166666666,0.1137222916666667,17.690270833333333,0.002716295620659448,0.0023734695447482565,0.0001928328777745534,-0.000659578380642345,2.4175849018446467e-05,7.490572929188404e-06,0.00556784331598692
-1.139139139139139,0.9893320833333332,1.1807583333333336,0.114370625,17.6896875,0.002759758263888079,0.002411401803776048,0.0001968766392009877,-0.0006665685572916913,2.4894145332118135e-05,7.6434222643099e-06,0.005372819010290186
-1.135135135135135,0.9892843750000001,1.1811770833333333,0.1150175,17.68906250000001,0.0028081978081593295,0.0024488288604166755,0.00020091998190341313,-0.0006718685156249238,2.5587762844357918e-05,7.795239596520852e-06,0.007276204426716504
-1.1311311311311312,0.9892360416666662,1.1815937499999996,0.11566666666666664,17.688416666666676,0.0028507932942720693,0.002484909722222225,0.00020496478104884439,-0.0006803854166665679,2.6290818432291486e-05,7.951091000000011e-06,0.009499159721883643
-1.1271271271271273,0.9891877083333332,1.182,0.11631499999999999,17.687812499999996,0.002915583333333638,0.0025202791083333356,0.0002090077032113157,-0.0006864133333333022,2.699428737500014e-05,8.10673151260416e-06,0.009413964843929534
-1.1231231231231231,0.9891406249999997,1.1824125,0.11696270833333329,17.68714583333333,0.0029652631770826776,0.0025547665259982692,0.00021304999841386966,-0.0006950433671874534,2.769376665729131e-05,8.26649938241317e-06,0.012163937066134167
-1.119119119119119,0.9890929166666665,1.1828270833333332,0.117600625,17.686562499999997,0.0030034242664933597,0.00258807216627604,0.00021706229166025337,-0.0007055792669270478,2.8405441931076308e-05,8.453148816614603e-06,0.013215266927147695
-1.115115115115115,0.9890452083333332,1.1832416666666672,0.11823791666666666,17.685979166666666,0.003041241597220967,0.0026207742289930547,0.00022107520709632592,-0.0007146545798611403,2.912649040868047e-05,8.644567696232658e-06,0.013015916232689051
-1.1111111111111112,0.9889918750000001,1.1837041666666663,0.1189110416666667,17.685374999999997,0.003115279149306316,0.0026609766697482575,0.00022572644490492582,-0.0007188288168402945,3.0176242591579814e-05,9.02113245154081e-06,0.011677776041778998
-1.1071071071071072,0.9889368749999999,1.1841729166666668,0.11961166666666669,17.684791666666666,0.00316783676649246,0.0027127158638888867,0.0002313559845694377,-0.000723396184027808,3.154448960516508e-05,9.56427856482642e-06,0.009602039930484807
-1.103103103103103,0.9888810416666668,1.184629166666667,0.12030666666666666,17.684166666666663,0.0032370708159714656,0.0027649309555555605,0.00023706672427122982,-0.0007256612777778171,3.2907783082717365e-05,1.0243147663805566e-05,0.009624305555632873
-1.099099099099099,0.9888264583333335,1.1851,0.12100354166666666,17.683583333333324,0.0032629900000000767,0.0028157470707899333,0.00024277741916543393,-0.0007335888958333314,3.4285863931249966e-05,1.0928610579986974e-05,0.007755493055981333
-1.095095095095095,0.9887706250000002,1.18555625,0.12169750000000001,17.682937499999994,0.0033355447526040027,0.0028662184937499977,0.00024848744474625776,-0.0007375650677083623,3.565722372018223e-05,1.1619963530260375e-05,0.008929704427316665
-1.0910910910910911,0.9887160416666664,1.1860041666666665,0.12239374999999995,17.682499999999994,0.0034211999826392336,0.0029153532942708445,0.0002541986752409954,-0.0007428308072915946,3.7040402137326075e-05,1.231918343567705e-05,0.0019020833335048337
-1.0870870870870872,0.9886616666666669,1.186475,0.12308833333333331,17.68175,0.0034458243749999617,0.0029637413638888936,0.00025990965330122064,-0.0007499802916666465,3.84232309062502e-05,1.3023423117361108e-05,0.005716937499926189
-1.083083083083083,0.9886058333333335,1.1869375,0.12378395833333329,17.6811875,0.0035022877604169445,0.0030110108259982712,0.00026562058608528945,-0.0007586137109374669,3.9826745533854284e-05,1.3735876705772567e-05,0.004566923177094395
-1.079079079079079,0.9885506249999999,1.187389583333333,0.124480625,17.680625,0.0035705607248277538,0.0030569489996093747,0.000271330849643229,-0.0007669974518228762,4.121616541059037e-05,1.4453796440364585e-05,0.0017496093749969077
-1.075075075075075,0.988494791666667,1.1878395833333337,0.12519770833333335,17.680000000000003,0.003643374266491639,0.003109533828081587,0.000277554400992729,-0.0007727103676216374,4.261688716753471e-05,1.5223363471440977e-05,0.0003083333331801441
-1.0710710710710711,0.9884381249999996,1.1882854166666668,0.1259547916666667,17.679333333333332,0.003692351870659527,0.0031735362895399244,0.00028470165394218317,-0.000779825430121589,4.405028210503478e-05,1.6084275504774353e-05,-0.0002854444443869397
-1.0670670670670672,0.9883802083333332,1.1887229166666662,0.12671229166666667,17.67858333333333,0.003771160724828082,0.003236224307248261,0.00029184886163046597,-0.0007851799275172822,4.548499557465298e-05,1.6952936490798615e-05,0.0006079930556666113
-1.063063063063063,0.988322916666667,1.1891687499999999,0.1274691666666667,17.677895833333327,0.0038339340234376795,0.0032980073826388845,0.0002989968574753573,-0.0007917245885416813,4.693394390755191e-05,1.7828296452951386e-05,0.00033223914948621314
-1.059059059059059,0.988266875,1.1896083333333338,0.12822604166666665,17.67725,0.0038924299305542753,0.0033587072384982687,0.0003061448065714993,-0.0007987677170139262,4.8382463284722175e-05,1.871085063975696e-05,-0.002042562499923406
-1.055055055055055,0.9882070833333336,1.1900645833333334,0.12896291666666673,17.67654166666667,0.003954620828992894,0.0034154411248263662,0.0003130071931867082,-0.0008081580217014772,4.975947045225639e-05,1.9736375111284647e-05,-0.002625293402843454
-1.0510510510510511,0.9881497916666664,1.1905250000000003,0.12969333333333335,17.675770833333335,0.003998141041666292,0.0034709517888888847,0.0003197936555127552,-0.000817947333333402,5.114409807812493e-05,2.080795846388885e-05,-0.00016621918422288218
-1.0470470470470472,0.9880954166666669,1.191,0.1304441666666666,17.67504166666667,0.004081499999999849,0.003530944382638901,0.00032711668319863267,-0.0008229608333333027,5.262044416666619e-05,2.1690738770138852e-05,0.00040208159714438807
-1.043043043043043,0.9880427083333333,1.1914895833333334,0.13120979166666666,17.67441666666667,0.004187989474826237,0.003594823904123263,0.00033486585373496516,-0.000824058335503447,5.417156561197885e-05,2.2423072403906213e-05,-0.00271284027786578
-1.039039039039039,0.9879922916666662,1.1919604166666666,0.13196604166666667,17.67360416666667,0.0042553650998271575,0.003670901346831599,0.0003437770256877604,-0.000831631344184014,5.6218138393663076e-05,2.3358852845616345e-05,0.0032990933158316693
-1.035035035035035,0.9879424999999998,1.1924187500000005,0.13272291666666666,17.673000000000002,0.0043437746484360495,0.0037458773914930583,0.00035271358099501723,-0.0008379610546875582,5.8251322152343825e-05,2.4305131290364565e-05,0.0019460000000890432
-1.031031031031031,0.9878925000000001,1.192879166666667,0.13348020833333332,17.672395833333336,0.004437210399305336,0.0038197423166232702,0.0003616480204241302,-0.0008457596831597802,6.0304312577256766e-05,2.5255385251519127e-05,-0.0010744900174017857
-1.0270270270270272,0.9878429166666671,1.1933416666666665,0.1342370833333333,17.671583333333334,0.004514833263888907,0.003892405458159734,0.0003705834684498041,-0.0008540380868055364,6.233690026736137e-05,2.6212260800868043e-05,0.004309159722140521
-1.023023023023023,0.9877935416666667,1.1938020833333334,0.134995,17.670895833333333,0.004609502495659168,0.003963766641666668,0.00037951825799567893,-0.0008635622395833931,6.43869945095486e-05,2.717578819375004e-05,0.0061071141494721815
-1.019019019019019,0.9877416666666666,1.1942895833333331,0.13575833333333334,17.670354166666666,0.0046828078081604385,0.0040357999305555455,0.00038854263640611874,-0.000872055017361123,6.657068109591973e-05,2.8149250008680565e-05,0.0015002912326735895
-1.015015015015015,0.9876870833333334,1.1948666666666663,0.13655333333333328,17.669520833333337,0.0047748988888898225,0.004112707988888905,0.0003979350821479124,-0.0008767762222220699,6.924858986111092e-05,2.9134190097222224e-05,0.004491853732417894
-1.011011011011011,0.9876314583333333,1.1954479166666665,0.13734958333333333,17.668770833333337,0.004856361870660519,0.004188091958159727,0.0004073268827836581,-0.0008834399175347007,7.192931466579838e-05,3.0124996674826354e-05,0.004745572482590887
-1.007007007007007,0.9875762499999999,1.1960229166666665,0.13814458333333335,17.66808333333334,0.00495418280816029,0.004262490762326394,0.00041671970303624475,-0.0008899208133680281,7.462968669748252e-05,3.112297053532987e-05,0.001956326388665275
-1.003003003003003,0.9875216666666665,1.1965979166666667,0.13894020833333334,17.667312499999998,0.005057592495659513,0.004335431008289925,0.0004261122971039407,-0.0008972304995660263,7.732431933550335e-05,3.2124622691449584e-05,0.003152360677120214
-0.9989989989989989,0.9874660416666666,1.197172916666667,0.13973500000000003,17.66660416666667,0.005143674266492759,0.00440729644166666,0.00043550591463478434,-0.0009052908437500451,8.002107185720504e-05,3.3130439698958304e-05,0.001722218315990176
-0.994994994994995,0.9874104166666666,1.1976874999999996,0.14059104166666672,17.665875000000003,0.005244652343751488,0.004505929836414915,0.00044841484726137494,-0.0009110082161458422,8.145197256510442e-05,3.362802441436637e-05,0.0016521510415827834
-0.9909909909909911,0.9873560416666666,1.1981895833333331,0.14144937500000002,17.66508333333334,0.005370889058160078,0.004604136812109371,0.0004614471362425622,-0.0009165010273437524,8.284697272265591e-05,3.410855093710932e-05,0.002330826388629248
-0.986986986986987,0.9873020833333332,1.1986937500000001,0.1423077083333333,17.664458333333343,0.005487460377604059,0.0047008494822482726,0.00047447942739276336,-0.0009235688893229066,8.423821177473938e-05,3.458844669796006e-05,-0.00037987673641737274
-0.982982982982983,0.9872458333333333,1.1992083333333337,0.14316604166666672,17.663645833333337,0.005582706597221598,0.004796172013498249,0.00048751234359460405,-0.0009329935503472886,8.56404942881942e-05,3.506812870894097e-05,0.0014492078992134338
-0.9789789789789789,0.9871914583333333,1.1997729166666666,0.14405416666666662,17.66283333333333,0.005715781766493011,0.004902334565972236,0.0005016528790920209,-0.0009331210329860395,8.717870547352442e-05,3.57181798029514e-05,0.0022353055555868195
-0.974974974974975,0.9871372916666665,1.2003874999999995,0.144969375,17.662041666666664,0.005840683177084305,0.0050165053121093706,0.0005167117027297218,-0.000929633966145732,8.884800857552109e-05,3.651262852252609e-05,0.001450831597310298
-0.9709709709709711,0.9870825,1.2010020833333332,0.14588354166666662,17.661187500000008,0.005983579162326391,0.005129325604123287,0.0005317703117343476,-0.0009264374657117214,9.050665001085085e-05,3.7309490955946136e-05,0.0016227565102440167
-0.9669669669669669,0.9870283333333333,1.2016166666666666,0.14679916666666668,17.66035416666667,0.006106969722222466,0.005240025499305554,0.0005468289079633826,-0.0009265336527777834,9.218110581944482e-05,3.811175575902776e-05,0.0018907078991787785
-0.962962962962963,0.986973958333333,1.2022333333333333,0.1477122916666667,17.659437500000003,0.00623501222222167,0.005349849723914918,0.0005618874991710027,-0.0009246407847222915,9.383619562499959e-05,3.891629677473953e-05,0.005100516926916043
-0.9589589589589589,0.9869202083333332,1.20284375,0.14862729166666666,17.65864583333334,0.00637732975260441,0.005457449005164927,0.0005769471185718637,-0.0009247838606770697,9.551115067708287e-05,3.97260923795139e-05,0.0032689995658756743
-0.954954954954955,0.9868652083333336,1.2034624999999999,0.149540625,17.657812500000002,0.006498844427083039,0.005563872307942707,0.000592004855465411,-0.0009257010807291466,9.719364627864626e-05,4.0538585429036524e-05,0.0035327148436863354
-0.9509509509509511,0.9868106249999999,1.2040770833333332,0.15045562499999998,17.656958333333332,0.006625460724826171,0.005668125739192727,0.0006070638317296039,-0.0009293367877603598,9.88709735564233e-05,4.135617030963542e-05,0.005989081597249424
-0.9469469469469469,0.9867560416666667,1.2046916666666665,0.15137020833333328,17.65614583333333,0.006749238263888957,0.005770768362456616,0.0006221221723337311,-0.0009333868940971934,0.00010055771079479132,4.2178030541067696e-05,0.004264312066140974
-0.942942942942943,0.9867020833333338,1.2053083333333334,0.15228541666666667,17.655312499999997,0.006877654930555366,0.005871589370659729,0.0006371813391946353,-0.0009394234201388629,0.00010223942125781243,4.300326730664063e-05,0.004940527343762824
-0.9389389389389389,0.9866475,1.205925,0.15319708333333332,17.654479166666672,0.006996977708333407,0.0059711536581597315,0.0006522294586043787,-0.0009448177187499629,0.00010392186461874975,4.382881410739577e-05,0.005407020399161411
-0.934934934934935,0.98659125,1.2064895833333333,0.15415395833333326,17.653562500000003,0.007174551974826748,0.006142182130164955,0.0006753549980324172,-0.0009336866254339438,0.0001113127107120227,4.870272806151477e-05,0.003814391926994176
-0.930930930930931,0.9865341666666668,1.2070541666666668,0.1551077083333334,17.652624999999997,0.007338988732639162,0.0063125154822482425,0.0006985757735545489,-0.000922780625868147,0.00011878610203296023,5.36378456358043e-05,0.0035806093751489243
-0.9269269269269269,0.9864770833333328,1.2076166666666668,0.1560622916666666,17.65160416666667,0.007516153055555641,0.006480873619748279,0.0007217953571399071,-0.000913216121527699,0.00012626198609131897,5.859005919141051e-05,0.006287009982713698
-0.922922922922923,0.9864195833333335,1.2081854166666663,0.15701729166666664,17.650624999999998,0.007673415620660817,0.006647090950998271,0.0007450143734988263,-0.000907251956163202,0.0001337573599884978,6.355849051929256e-05,0.008353776041644778
-0.9189189189189189,0.9863622916666667,1.2087395833333334,0.1579716666666667,17.64972916666667,0.007869453016493333,0.00681182753055555,0.0007682332398335232,-0.0008980648784723266,0.00014125797942686637,6.854477400357645e-05,0.005393676649077861
-0.914914914914915,0.9863064583333335,1.2093041666666666,0.15892583333333332,17.648770833333337,0.00803551581597195,0.006974725332638897,0.0007914484137957184,-0.0008917557743056137,0.00014877880875121532,7.354789292253475e-05,0.005679739149115903
-0.910910910910911,0.9862491666666666,1.2098687499999994,0.15988041666666658,17.64785416666666,0.008207191106771594,0.007135689866493079,0.0008146728170351027,-0.000887028195312306,0.00015628230701328122,7.85649163065452e-05,0.005534978732896434
-0.9069069069069069,0.9861918750000002,1.2104395833333337,0.16083437500000003,17.646895833333335,0.008356848433159092,0.007295095485026035,0.0008378939446788314,-0.0008832105273438029,0.0001638162126615456,8.359825780169272e-05,0.005817447482570515
-0.902902902902903,0.9861343749999998,1.2109979166666665,0.16178937499999999,17.64604166666667,0.008538212495659891,0.007452218970442716,0.0008611084623728753,-0.0008811793971353621,0.00017135809220195314,8.864964426954429e-05,0.0022134982639272494
-0.8988988988988988,0.9860774999999998,1.2115562500000001,0.16274437500000002,17.645104166666673,0.008721036419270689,0.007607664239192704,0.000884325956257163,-0.0008791730169270817,0.00017889852865338548,9.371656721382805e-05,0.0023822808156523934
-0.8948948948948949,0.9860202083333335,1.2121250000000001,0.1636983333333333,17.644125000000006,0.008877984374999315,0.007761543163888895,0.0009075453825654924,-0.0008788839583332986,0.00018646226145572911,9.879970574906246e-05,0.0029779843748656276
-0.8908908908908908,0.9859602083333333,1.2125729166666666,0.16473583333333336,17.643125,0.00907942176649379,0.00796116771597222,0.0009397326126443751,-0.0008569182378472262,0.00019561186199435794,0.0001064209743199653,0.004098567708240353
-0.8868868868868869,0.9858975000000002,1.2130312500000004,0.16578854166666665,17.642104166666662,0.009294769856770024,0.008171096952039922,0.0009749434301338522,-0.0008283486002605422,0.0002043825197330735,0.00011333528811870665,0.003868905816204915
-0.882882882882883,0.9858320833333335,1.2135208333333334,0.1668416666666667,17.640958333333334,0.009535937065972,0.008384962430555535,0.001012013851578953,-0.0007972967013889221,0.00021241000720920126,0.0001189245232100695,0.005964081597198856
-0.8788788788788788,0.9857668750000003,1.21401875,0.16789270833333333,17.639937500000006,0.009760557981771445,0.008597142655164935,0.0010490864819778325,-0.0007646875716146029,0.00022043943555729177,0.0001245352957925347,0.0036466627601612345
-0.8748748748748749,0.9857008333333334,1.2145187500000005,0.16894583333333332,17.63885416666667,0.009977539231769361,0.008806534565972229,0.0010861492155244,-0.0007360073177084259,0.00022852009887500062,0.00013017510408333332,0.0035320203992341703
-0.8708708708708708,0.9856347916666665,1.2150083333333332,0.169998125,17.637687499999995,0.010210999930555298,0.009013970829817721,0.0011232183229634499,-0.0007045551927083449,0.0002366063486909718,0.0001358395809716146,0.006562985677248889
-0.8668668668668669,0.9855695833333332,1.21550625,0.17105083333333335,17.63670833333333,0.010438306210937665,0.009218966582638884,0.0011602865036365174,-0.0006771069843750088,0.0002446955220716152,0.00014153051915468765,0.002769164930612078
-0.862862862862863,0.9855039583333332,1.2160104166666665,0.17210354166666667,17.63560416666667,0.01064158322482589,0.00942191261245659,0.0011973600073750933,-0.0006517827452256209,0.00025278055568359373,0.00014724977906158856,0.003382343315763592
-0.8588588588588588,0.9854389583333333,1.2164958333333333,0.173155625,17.634500000000003,0.0108858041493054,0.00962269203085937,0.0012344292525805262,-0.0006245546640624988,0.00026089793734288165,0.00015299310019648428,0.0046180833332414295
-0.8548548548548549,0.9853725000000001,1.2169958333333333,0.17420791666666666,17.633374999999994,0.011102391649305376,0.009821247603993055,0.0012714954842836437,-0.0006001003836804963,0.0002690489228072924,0.00015876153395781258,0.006377776041972538
-0.8508508508508508,0.9853075000000002,1.217477083333333,0.17527104166666665,17.63227083333333,0.011347468224827129,0.0100369369530816,0.0013117870108253307,-0.0005711849344618714,0.0002771229204826389,0.0001646100026704861,0.006566926649384186
-0.8468468468468469,0.9852441666666668,1.2179166666666668,0.17636229166666664,17.631208333333333,0.011653993055555256,0.010300467078081597,0.0013604384691807251,-0.0005299910590277901,0.00028508782725694475,0.00017061933890668402,0.007159373263959878
-0.8428428428428429,0.9851802083333333,1.2183541666666666,0.17745249999999999,17.630166666666668,0.011975624565972343,0.010561839410416676,0.001409100284706667,-0.0004887427604167438,0.00029310034583333367,0.00017665806650000006,0.005764972222209508
-0.8388388388388388,0.9851164583333336,1.2187916666666665,0.17854437500000006,17.629104166666668,0.012284373263889758,0.010820260322526025,0.0014577591351160777,-0.00045089638020845424,0.0003010902958420138,0.00018272106628919267,0.008227947482623676
-0.8348348348348349,0.9850422916666665,1.2190916666666667,0.1797035416666667,17.627874999999996,0.012686341597222262,0.01114517877912325,0.001516348878016976,-0.0003869651163195542,0.0003173645459531256,0.00019400255577877622,0.00614798437521813
-0.8308308308308308,0.9849689583333335,1.2193854166666664,0.1808714583333333,17.626541666666668,0.013036705620660616,0.01147739056037328,0.0015763594542329373,-0.0003228519162326027,0.000334920211759983,0.00020605747707191848,0.008153873263779587
-0.8268268268268268,0.9848947916666666,1.2196624999999999,0.1820397916666667,17.625270833333335,0.013440052760417043,0.011806680916623263,0.0016363560857121328,-0.0002558574036458927,0.0003524170710520832,0.00021812226871649319,0.007328051649267309
-0.8228228228228229,0.9848206249999999,1.2199499999999999,0.18320875,17.6239375,0.013819914166666614,0.012133178923437495,0.0016963591388945922,-0.0001921812291666436,0.0003699151995104162,0.00023022068068984396,0.008910329427123997
-0.8188188188188188,0.9847466666666667,1.220235416666667,0.1843777083333333,17.622687499999998,0.014188027912326318,0.01245677733641494,0.0017563596618512705,-0.00012879308550353685,0.0003874017773585074,0.00024234842215425343,0.00921861067718055
-0.8148148148148149,0.9846733333333336,1.2205291666666662,0.18554666666666672,17.62135416666667,0.01455855331597311,0.012777663655555535,0.001816351626531142,-6.720177777769232e-05,0.0004049031354600687,0.00025449293444444445,0.00933566623251636
-0.8108108108108107,0.9845981249999999,1.2207958333333335,0.18671479166666663,17.62004166666667,0.014974199982638048,0.01309610740620662,0.0018763600146425308,-1.4730217013370073e-06,0.0004223911992847229,0.00026667267283923623,0.010173331597229662
-0.8068068068068068,0.9845243750000002,1.2210854166666667,0.18788291666666676,17.61883333333333,0.015350405203993223,0.01341188462482637,0.001936353633926886,6.0160417534677046e-05,0.0004399274633200092,0.0002788617896130819,0.007545305555595405
-0.8028028028028029,0.9844504166666664,1.2213708333333333,0.18905166666666665,17.617458333333335,0.015732454149305575,0.013724633997222228,0.001996349040319273,0.00012114167361118588,0.0004575081067747396,0.000291084793706771,0.011620206597228844
-0.7987987987987988,0.9843762500000001,1.2216583333333333,0.19022041666666664,17.6161875,0.016102999930555972,0.014034734749826375,0.0020563587913620444,0.00018001780902776598,0.00047508103872986136,0.0003033431490187847,0.010354631510324452
-0.7947947947947949,0.9843022916666665,1.2219354166666667,0.19138895833333333,17.614875,0.016494670828992808,0.014342079128081595,0.0021163600387592934,0.00024255345355897462,0.0004926149296828129,0.0003156051847027603,0.012012067708326413
-0.7907907907907907,0.9842289583333335,1.2222270833333333,0.1925570833333334,17.613562499999997,0.016860956766493684,0.014646977991493018,0.0021763526942458165,0.00030047599565963257,0.0005101582938454869,0.00032790972330381965,0.012416058593942125
-0.7867867867867868,0.9841433333333335,1.2222083333333336,0.1938675,17.61222916666667,0.017473456597221437,0.015061017443749984,0.0022761282153768822,0.0004149842708332796,0.0005011028086796866,0.00032379899901255197,0.010633780815908267
-0.7827827827827827,0.9840512500000002,1.22214375,0.19522979166666668,17.610624999999995,0.018214654335937386,0.015517765945789914,0.0023938595740155525,0.0005634219674479357,0.0004808170348138014,0.00031491594265525174,0.014428776041881974
-0.7787787787787788,0.9839585416666666,1.2220895833333334,0.19659187499999997,17.609104166666672,0.01892830030815995,0.015970968017317712,0.0025115790862703527,0.0007098257278645714,0.00046039048895112804,0.00030589167062846333,0.014658780815693717
-0.7747747747747749,0.9838664583333333,1.222020833333333,0.19795041666666666,17.60772916666667,0.019681749565973128,0.016419320041493053,0.0026288194858346127,0.0008615085329862493,0.0004401906916501728,0.00029691183253425347,0.008915259982586576
-0.7707707707707707,0.9837737499999997,1.2219583333333333,0.19930749999999997,17.606104166666665,0.020399081597222812,0.016861582943750016,0.002745462107958742,0.0010064144791666896,0.0004203990987673621,0.00028801004506354166,0.013637739149430672
-0.7667667667667668,0.9836825000000001,1.2219020833333334,0.2006647916666667,17.604645833333333,0.021105298745659473,0.01730005805203992,0.00286210763858527,0.0011520646775172727,0.00040042789170876804,0.000278973911973915,0.011028416232591098
-0.7627627627627627,0.9835893749999999,1.221829166666667,0.20202083333333332,17.6030625,0.02184807081597162,0.0177352912326389,0.0029787497116711445,0.0013006785590277958,0.0003806217703758679,0.00026985158107204876,0.013648954427083027
-0.7587587587587588,0.9834972916666671,1.2217666666666667,0.2033775,17.60160416666666,0.022571628888889084,0.01816661332708336,0.0030953821602432295,0.0014480664166666157,0.00036070341801388905,0.0002606046801031249,0.012905759982800191
-0.7547547547547548,0.9834045833333334,1.2216958333333332,0.20473437500000002,17.600020833333332,0.023313457482639688,0.018594169026692704,0.0032120216515145335,0.001596867122395762,0.00034082880862673637,0.0002512399713606771,0.014474999566004954
-0.7507507507507507,0.9833122916666667,1.2216354166666665,0.20609187500000004,17.598583333333334,0.024027742078993164,0.019017889058984362,0.0033286556378572868,0.0017416997460937278,0.00032095427315538116,0.0002417796300481771,0.01173965972230917
-0.7467467467467468,0.9832195833333336,1.2215729166666665,0.20744854166666662,17.59691666666667,0.02474710926649415,0.01943806089370661,0.0034452862505141416,0.001889813231336912,0.0003010458132617189,0.00023219036004309892,0.017482159722192137
-0.7427427427427427,0.9831262500000002,1.2215895833333337,0.20879854166666667,17.595520833333335,0.025541806558158964,0.019880585664539922,0.003567124741755347,0.0020478348181423023,0.00027667358345568585,0.0002209638351481294,0.011188270399202338
-0.7387387387387387,0.9830247916666665,1.2221291666666663,0.21012750000000002,17.593500000000002,0.026814883315973148,0.02049574624375,0.003726100560964661,0.002264761864583409,0.00021856607641068603,0.00019835803604818238,0.015007749999824682
-0.7347347347347348,0.9829270833333332,1.2226708333333332,0.21151708333333333,17.59164583333333,0.028251033315972673,0.02117854429149308,0.00390272041541846,0.0025036064565972516,0.00013732687095043363,0.00016912455830858493,0.01566354123281144
-0.7307307307307307,0.9828285416666668,1.2232083333333335,0.2129075,17.58975,0.029709289930555105,0.02185720894375001,0.004079293526084465,0.002743105104166643,5.581323704774286e-05,0.00013948851257088553,0.018611604166721918
-0.7267267267267268,0.9827306250000004,1.2237479166666667,0.21429666666666666,17.5879375,0.031138953120659396,0.022532438655555542,0.004255826183285913,0.002981567284722153,-2.5782535777343842e-05,0.00010948937719374992,0.01737116276035522
-0.7227227227227226,0.9826324999999998,1.2242812500000002,0.21568666666666672,17.58597916666666,0.032602087565102966,0.02320355348888886,0.004432343316275863,0.003218233124999803,-0.00010758103078125053,7.911063112222194e-05,0.02083674956611503
-0.7187187187187187,0.982535625,1.2248187499999998,0.21707749999999995,17.584229166666667,0.03405444631510446,0.023870421493750002,0.004608813716283108,0.0034514911302083173,-0.00018952894803125073,4.834534887083341e-05,0.018842947482596628
-0.7147147147147148,0.9824375000000001,1.2253562500000001,0.21846749999999995,17.58239583333333,0.03549581058593776,0.024533743110416707,0.004785245810880848,0.0036840667864582177,-0.000271565918430989,1.722832275781244e-05,0.01894009331624602
-0.7107107107107107,0.9823391666666663,1.2258916666666666,0.21985750000000004,17.580562499999996,0.03693545493055539,0.025193200527083334,0.004961647748819052,0.003916022895833315,-0.0003538536681725687,-1.4278335959687426e-05,0.018197183593883892
-0.7067067067067068,0.982242083333333,1.226429166666667,0.22124812500000002,17.578687499999997,0.03839858248263783,0.02584866301731769,0.005138007247484135,0.004145679763020771,-0.00043617145366579835,-4.614554793190101e-05,0.02016244401045242
-0.7027027027027026,0.9821418749999999,1.226970833333333,0.22263791666666663,17.57679166666666,0.03981965748264016,0.026500462228993098,0.005314330274481631,0.004372478189236251,-0.0005187086914973968,-7.841286032421867e-05,0.022019706597291133
-0.6986986986986987,0.9820172916666664,1.2261208333333338,0.2241425,17.57470833333334,0.04151520206597015,0.02726634802708336,0.005550604912479828,0.004851294447916599,-0.0006254388068854171,-0.0001145406293729166,0.02171033159692115
-0.6946946946946948,0.9818414583333336,1.2228083333333337,0.22585145833333334,17.572208333333332,0.04355644659722113,0.02823866043537325,0.005894248033839393,0.0057821629878470615,-0.0007747854177812504,-0.00015746850285338528,0.021660956597315817
-0.6906906906906907,0.9816664583333333,1.219502083333333,0.22755979166666662,17.569666666666674,0.04555425207899333,0.029205499549956618,0.006237816808763147,0.006724526646267492,-0.0009231829349144393,-0.0002009336147547434,0.02118822222195149
-0.6866866866866868,0.9814902083333333,1.2161875,0.22927,17.567104166666667,0.0475712981770835,0.030165642099999994,0.006581357325353529,0.007678650208333304,-0.0010702936048958339,-0.00024491708285,0.022476197482603766
-0.6826826826826826,0.9813160416666666,1.2128749999999995,0.23097833333333337,17.564500000000002,0.04955298437500111,0.031120717863888876,0.006924848171944868,0.008644028958333383,-0.0012164952603385406,-0.00028946273358090293,0.025214749999975083
-0.6786786786786787,0.98114,1.2095625,0.23268749999999996,17.562041666666666,0.05150439192708345,0.03206963151041668,0.007268250411841283,0.009620550781250015,-0.0013616395868880221,-0.0003345210864973958,0.02219249826396208
-0.6746746746746748,0.9809637499999999,1.2062479166666664,0.23439625000000006,17.559437499999998,0.05344304687066015,0.03301285631927079,0.007611654876186451,0.010609386763020812,-0.0015058410030664026,-0.00038014448369661435,0.024488016927193712
-0.6706706706706707,0.9807881250000001,1.20294375,0.236105,17.556895833333332,0.05534716766927117,0.033950220641666674,0.007954980986227028,0.011606882572916699,-0.0016489144706080731,-0.000426294477059375,0.02457536414937067
-0.6666666666666667,0.9806122916666665,1.1996249999999995,0.2378139583333334,17.554458333333333,0.05725194270833489,0.03488177122183157,0.008298237149742389,0.012619096901041627,-0.0017909431421354145,-0.0004729772453297745,0.021617623263864516
-0.6626626626626626,0.9804370833333335,1.1963125,0.23952312500000003,17.551770833333336,0.059113485677083855,0.03580704759023434,0.00864150235124399,0.0136417415234375,-0.0019319138004947898,-0.0005201877235216146,0.026173947482561744
-0.6586586586586587,0.9802608333333332,1.1927645833333334,0.2413327083333334,17.549416666666666,0.060991815412326345,0.03668462805516494,0.008980830222704484,0.01470522603342006,-0.002068983452589843,-0.0005671493608957034,0.0260996597223766
-0.6546546546546548,0.9800637499999999,1.1878166666666663,0.2430906250000001,17.54704166666667,0.06292073305555634,0.037621593870442664,0.009327913657081598,0.015857904114583266,-0.0022065979576388886,-0.0006116818201822922,0.027578748263806574
-0.6506506506506506,0.9797866666666665,1.1785145833333333,0.24420729166666674,17.54435416666666,0.0650304602039935,0.03899750703016492,0.009721903283955563,0.01717627041449643,-0.0023624907130668357,-0.0006487131623875864,0.03022020789956059
-0.6466466466466467,0.9795102083333331,1.1692104166666668,0.24532208333333336,17.541750000000004,0.06696158489149306,0.04037201292899304,0.01011591294007094,0.018519573061631933,-0.0025161438860429692,-0.0006859620565502607,0.029298604166513087
-0.6426426426426426,0.9792333333333332,1.1598979166666668,0.24643812499999998,17.539020833333336,0.06874723957899298,0.04174370887981772,0.010509807243356423,0.019883390558593728,-0.002667971638632815,-0.0007235000710820315,0.031914874565927676
-0.6386386386386387,0.9789562499999999,1.1505958333333335,0.24755395833333327,17.536375000000003,0.07033756164930494,0.043112204380165005,0.010903759581327397,0.02126461368315985,-0.0028176193826640614,-0.0007612473797733066,0.032010192708128216
-0.6346346346346345,0.978680625,1.1412833333333334,0.2486691666666667,17.533708333333333,0.0717661030555552,0.044479041382638924,0.011297671147571598,0.02267052456944435,-0.0029650908056944474,-0.0007992317266597227,0.03303041493040837
-0.6306306306306306,0.9784025000000004,1.13198125,0.2497852083333334,17.5310625,0.07301219964843741,0.04584347469787326,0.011691547428235943,0.02409407763932281,-0.0031106613720755204,-0.0008374843593132816,0.03413928776041075
-0.6266266266266267,0.9781254166666665,1.12266875,0.2509008333333334,17.528437500000006,0.07409821110677095,0.0472043551659722,0.01208535980440673,0.025540433401041673,-0.003254119726563802,-0.000875977645938021,0.034503808593512986
-0.6226226226226226,0.9778485416666668,1.1133687499999998,0.25201687500000003,17.52570833333333,0.07499127652343818,0.048564369715234326,0.012479189631651632,0.02700645356901049,-0.003395530385881509,-0.0009147097875131508,0.03746408159730663
-0.6186186186186187,0.9775722916666667,1.1040604166666668,0.2531322916666667,17.523041666666668,0.07572976301649281,0.049920292915581574,0.012873082576031904,0.028493323257378356,-0.0035348856494084617,-0.0009536933043132157,0.038010748263900496
-0.6146146146146145,0.9772950000000001,1.0947541666666663,0.2542475,17.520354166666664,0.07627998123264024,0.051275292077083284,0.013266812935237574,0.03000253167708339,-0.0036723221021328113,-0.000992937504282813,0.040523207899468616
-0.6106106106106106,0.9770187499999999,1.0854622916666663,0.25536395833333336,17.51779166666667,0.07662994670308243,0.05262570711766491,0.013660591974070907,0.03152642757842883,-0.003807628687182771,-0.00103242815855395,0.037808456597076656
-0.6066066066066067,0.9767329166666666,1.07548875,0.25630937499999995,17.5149375,0.07719478195677043,0.05402050428710942,0.014099344558593314,0.03314965066796871,-0.003935544709869792,-0.0010705567337890621,0.04092270442714607
-0.6026026026026026,0.9764041666666669,1.0607266666666668,0.25605375,17.511770833333333,0.08056310528888821,0.05577189377760414,0.01483910684567114,0.035265292608333165,-0.0039851673318763905,-0.0010968875647856778,0.04038228081600437
-0.5985985985985987,0.9761052083333336,1.0420235416666663,0.25495229166666666,17.508979166666666,0.08859318861245713,0.057960370640581585,0.015720374150866405,0.03767558508146712,-0.003837042200099175,-0.0011128176403687065,0.042523541232583284
-0.5945945945945945,0.9758070833333331,1.0237810416666668,0.2538947916666666,17.506124999999997,0.09600779539058113,0.06012535143120663,0.016706262185780363,0.03997753404709198,-0.0037187831818162763,-0.0011374467864186198,0.04433748437503482
-0.5905905905905906,0.9755124999999998,1.0058831250000002,0.25287125000000005,17.50329166666667,0.10282497217356701,0.06227175592343742,0.017768527415937603,0.04218982682734368,-0.0036223550282501304,-0.001168376831226302,0.0426974982638626
-0.5865865865865867,0.9752162499999999,0.9879897916666667,0.251845625,17.500374999999995,0.10898992156245646,0.06441857283502604,0.01883084425598903,0.044364301757421815,-0.003531855162724002,-0.0011996664260915365,0.044583192708500974
-0.5825825825825826,0.97492125,0.9700864583333332,0.25082083333333327,17.497437500000007,0.11453663835829042,0.06656265956597222,0.019893046061316668,0.04650606444878483,-0.003447196892173394,-0.0012312906262717013,0.04572260026014874
-0.5785785785785786,0.9746262500000001,0.9521879166666669,0.24979583333333324,17.494645833333326,0.1194375463539924,0.06870495831597226,0.020955111140047267,0.04860992586631949,-0.003368407959379687,-0.001263242965151041,0.04340883289961539
-0.5745745745745745,0.9743306250000002,0.9342914583333334,0.24877187499999995,17.491666666666667,0.12369238755203993,0.07084442920898443,0.02201720666065156,0.05067456211393234,-0.003295285954119358,-0.0012955381651236979,0.04743055555564979
-0.5705705705705706,0.9740356250000001,0.9163939583333335,0.24774729166666679,17.488874999999997,0.12730815479683133,0.07298169613849821,0.023079248702917866,0.052704003723220344,-0.0032282263268735103,-0.0013281697985643866,0.04383456770852945
-0.5665665665665667,0.9737399999999999,0.8984960416666667,0.24672250000000004,17.485895833333327,0.13028027977599788,0.07511675799374995,0.024141321295398407,0.05469622702656238,-0.0031668142490881507,-0.0013611240808223957,0.04782190581619261
-0.5625625625625625,0.9734452083333333,0.8805985416666665,0.24569833333333332,17.482958333333332,0.1326170417478736,0.07724962066388884,0.02520313264042771,0.056651947643402895,-0.00311131924520039,-0.0013944046685593747,0.0495012482639936
-0.5585585585585586,0.9731495833333333,0.8627004166666667,0.24467333333333327,17.480145833333335,0.13431132441649318,0.07938225162222227,0.02626501531474479,0.05857167171944447,-0.003061734333881073,-0.0014280382201527766,0.046793312065915416
-0.5545545545545545,0.9728535416666665,0.8448033333333332,0.24364895833333333,17.47722916666666,0.13536274465555587,0.0815103934364149,0.02732690740264315,0.0604547561701389,-0.003017913880155554,-0.001462002327993056,0.04875232248292605
-0.5505505505505506,0.9725579166666664,0.8269047916666666,0.2426247916666667,17.474312500000003,0.13577742385203995,0.0836377938020399,0.028388621569182777,0.06230010552703996,-0.0029798247880010406,-0.001496293396701042,0.04902765234368189
-0.5465465465465467,0.9722793749999997,0.8091679166666667,0.24136812500000002,17.471499999999995,0.1368122826373266,0.0858272615673177,0.029481228418440118,0.0639855738106771,-0.002949303298942188,-0.0015232083854533852,0.0462710833335791
-0.5425425425425425,0.9720637499999999,0.7920510416666667,0.2392214583333333,17.468395833333332,0.1420999390614146,0.08826163553953995,0.030692851699101818,0.06513522807139766,-0.002926453017059896,-0.001520458430508854,0.04993867664933305
-0.5385385385385386,0.9718475,0.7749333333333334,0.2370747916666666,17.465395833333332,0.1468029122222222,0.09068700148954,0.03190441149694619,0.06621179977777775,-0.002903044912388892,-0.0015176293200139766,0.049531718316018214
-0.5345345345345345,0.9716322916666668,0.7578154166666667,0.2349287500000001,17.462395833333332,0.15091996092899318,0.09310327409010413,0.03311597039835267,0.06721403809843735,-0.0028789244775797715,-0.0015147166581200525,0.049315093316010916
-0.5305305305305306,0.9714160416666665,0.7406989583333333,0.23278166666666664,17.45933333333333,0.15444963645724819,0.09551102899722216,0.03432767407697935,0.0681428203142361,-0.0028541425388984554,-0.0015117362717395478,0.0520962222224739
-0.5265265265265264,0.9711997916666669,0.723580625,0.23063520833333329,17.456333333333333,0.1573950374579427,0.09790740067703999,0.03553908544198385,0.0689984984738283,-0.002828658440997788,-0.001508650153337804,0.050801555555494815
-0.5225225225225225,0.9709839583333332,0.7064635416666666,0.22848875,17.453291666666665,0.15975405596245668,0.10029580779010416,0.03675066254168526,0.06978082011067702,-0.002802449083222656,-0.0015054980473432292,0.05281833159733651
-0.5185185185185186,0.9707685416666672,0.6893454166666667,0.22634250000000003,17.450229166666666,0.16152727152065965,0.10267490602708332,0.03796234313266091,0.07048912669479165,-0.0027756732100011105,-0.001502236773353334,0.05429369748259205
-0.5145145145145145,0.9705522916666668,0.6722283333333333,0.22419583333333334,17.447145833333334,0.16271302619722217,0.1050443533159722,0.03917385620874239,0.07112462528472216,-0.0027480391160045136,-0.001498902783787327,0.05668560373260334
-0.5105105105105106,0.9703366666666667,0.6551112500000003,0.22204854166666663,17.444187500000005,0.16331341679010386,0.10740652847703995,0.04038549373114043,0.07168621064140618,-0.0027197662308317723,-0.0014954760001483509,0.055322464843584385
-0.5065065065065064,0.9701243749999998,0.6377206250000002,0.219738125,17.441166666666668,0.16352469611627585,0.10975786475481772,0.04161595303481606,0.07224242392200508,-0.002672842370299088,-0.0014862559916235677,0.056746972222242675
-0.5025025025025025,0.9699229166666665,0.6205706249999999,0.2170074999999999,17.438229166666662,0.16411230772044288,0.11213274494375002,0.042790835732906665,0.0727427700953126,-0.0026144081278333324,-0.0014706911013333329,0.056705197482756375
-0.4984984984984986,0.9697510416666667,0.6068012500000003,0.2137777083333333,17.43508333333334,0.1670353679984372,0.1146372164197483,0.0435585265429453,0.07270441936119781,-0.0026572559762786463,-0.0014748618571974823,0.05891082638862599
-0.49449449449449445,0.9695818749999998,0.593030625,0.21049895833333335,17.432166666666667,0.16933613614544268,0.11718227187391493,0.04429041117034914,0.07263454617773432,-0.0026790890389765624,-0.0014852511113585072,0.05706530555551126
-0.49049049049049054,0.9694160416666664,0.5792608333333333,0.20718541666666665,17.429333333333336,0.17108772029930547,0.11974732812065976,0.04499740320492692,0.07251706122048611,-0.002686311284160416,-0.001499847576984375,0.0560478888887701
-0.4864864864864864,0.9692491666666667,0.5654912499999999,0.20387187500000004,17.426395833333334,0.1724600628401043,0.1222912585839843,0.045704354291925264,0.07230578023307287,-0.002690762280769401,-0.0015138217635764974,0.05864492664926502
-0.4824824824824825,0.9690833333333337,0.5517216666666668,0.20055770833333333,17.4235,0.17345278586388885,0.12481327229474823,0.046411286225454415,0.07200421689548606,-0.0026924418445065986,-0.001527131213912804,0.059147749999965527
-0.4784784784784786,0.968918125,0.5379520833333332,0.1972445833333333,17.42066666666667,0.17406568103732656,0.12731290767899306,0.047118177797884894,0.07161103213628466,-0.0026913785310021697,-0.0015397755096110241,0.057872888888880425
-0.47447447447447444,0.9687518749999998,0.5241827083333334,0.19393145833333328,17.417770833333332,0.1743004049509982,0.12978975613537327,0.04782509114893198,0.07112656627313371,-0.0026876638353896696,-0.0015517657549953994,0.05938419748264323
-0.4704704704704705,0.9685845833333332,0.5104122916666666,0.19061750000000008,17.414854166666668,0.17415658418224822,0.1322470520270833,0.04853204731267813,0.07055231832656242,-0.002681163491617565,-0.0015630959084630735,0.06097935373264818
-0.4664664664664664,0.9684191666666665,0.4966433333333333,0.18730416666666663,17.41202083333333,0.1736308161222223,0.13468048248263897,0.04923892160220912,0.06988517598611117,-0.0026719728479256953,-0.0015737644716779515,0.060072166232828295
-0.4624624624624625,0.9682529166666667,0.4829020833333333,0.18399458333333332,17.409166666666668,0.1727566195789931,0.13709349330399306,0.049946932723554376,0.06912779905295141,-0.002659580011351996,-0.0015843843321306425,0.0586243055555542
-0.45845845845845856,0.9680993749999997,0.471719375,0.18109541666666662,17.40629166666667,0.17410978958294276,0.1395219500623265,0.050765841554286456,0.06821940823463542,-0.002604569415268881,-0.0016462304732148434,0.057677081597034885
-0.4544544544544544,0.9679468749999997,0.4605360416666666,0.17819666666666664,17.403437500000006,0.17521280432599828,0.1419344896555555,0.05158461946518079,0.06724484582847222,-0.002544341349979861,-0.0017067995363111107,0.055571516926818276
-0.4504504504504505,0.9677941666666668,0.4493529166666667,0.17529812499999997,17.40039583333333,0.17606674794982638,0.144329109038151,0.05240330871035458,0.0662069845783854,-0.0024788941076598087,-0.0017659699983503903,0.06018317664938877
-0.4464464464464464,0.9676406249999997,0.4381704166666666,0.17239916666666666,17.397562500000006,0.17666897762482636,0.14670748566597228,0.053221826437860095,0.06510395197534725,-0.0024081007224717003,-0.001823738463731597,0.05773572526015869
-0.44244244244244246,0.9674931249999997,0.4273847916666668,0.16928125000000002,17.39460416666667,0.17743536485203976,0.14919677506510415,0.05380962239591462,0.06432426823567705,-0.00237792223467639,-0.001894881903541667,0.06295421831578096
-0.43843843843843855,0.9673472916666666,0.41684541666666663,0.16602854166666667,17.391916666666663,0.17822739860399298,0.15174264835204,0.05425520312562954,0.06371572170373266,-0.0023727887845012147,-0.0019740237471467877,0.05977632638905561
-0.4344344344344344,0.9672033333333333,0.40630458333333336,0.16277541666666664,17.38914583333334,0.17879846056232643,0.15426728872899312,0.05470060388864358,0.06303943548767357,-0.0023648245855497395,-0.0020523359357919268,0.0596905203989877
-0.4304304304304305,0.967058125,0.39576479166666667,0.15952291666666665,17.386333333333337,0.17914710467703984,0.1567716057248264,0.055146032331433927,0.06229332111935766,-0.002354102675176085,-0.0021297562492868915,0.060413222222166496
-0.42642642642642636,0.9669124999999998,0.3852239583333334,0.15627083333333336,17.383520833333332,0.17927521025933155,0.1592538016493056,0.055591488351869486,0.06147925184461805,-0.002340620440861545,-0.0022063776191232646,0.0611201037326623
-0.42242242242242245,0.9667689583333332,0.3747833333333333,0.15303875000000003,17.38072916666667,0.1792841197222223,0.16169518266510424,0.05601012084184355,0.06060825214583333,-0.0023116586027430554,-0.0022873176056432297,0.061503634982500444
-0.41841841841841854,0.9666237499999998,0.3654049999999999,0.150029375,17.3778125,0.180212310975,0.1639013949704427,0.05614384039555692,0.059793162061458335,-0.0021480361110635415,-0.002424506002347266,0.06163271484365396
-0.4144144144144144,0.9664779166666665,0.3560266666666667,0.14702124999999996,17.3749375,0.1809643876222222,0.16608850204843753,0.05627741311935192,0.058922389433333354,-0.0019878030157722223,-0.0025627310868783855,0.060088537760236704
-0.4104104104104105,0.9663335416666667,0.34664791666666667,0.1440133333333333,17.3719375,0.18154251353732648,0.16825786815555552,0.056411026437947126,0.05799493219444446,-0.0018308607609991317,-0.0027020337785055547,0.06287082942696998
-0.40640640640640635,0.9661872916666665,0.3372695833333334,0.14100479166666666,17.36910416666667,0.18194318649149302,0.1704097320603732,0.05654443137037535,0.05701103933324654,-0.0016772405577562073,-0.002842401735558311,0.059845447482473446
-0.40240240240240244,0.9660431250000002,0.3278910416666666,0.13799625000000004,17.366229166666667,0.18216788146141502,0.17254161831927078,0.05667785566199477,0.055970765841406235,-0.001527068159120008,-0.002983848018522135,0.0578345308159669
-0.3983983983983985,0.9658983333333334,0.3185127083333333,0.13498960416666664,17.36327083333333,0.18221590463016496,0.17465739010026002,0.05681115403057026,0.054873449746697084,-0.0013801312052875003,-0.0031263706082620833,0.059117634982726486
-0.3943943943943944,0.9657527083333332,0.30913395833333324,0.13198137499999998,17.36033333333334,0.18208952913849835,0.1767527916531094,0.05694453533138274,0.053720700119973985,-0.001236519360834505,-0.0032699605664567445,0.06028488888864558
-0.3903903903903905,0.9656075000000001,0.2997547916666666,0.12897202083333337,17.357354166666664,0.1817885232062066,0.1788328845088329,0.05707776981819546,0.05251112293094182,-0.00109634649700345,-0.0034146376757129356,0.062464666232642685
-0.38638638638638634,0.9654789583333333,0.29053166666666674,0.12590408333333333,17.35475,0.18215218399722216,0.18053462013332644,0.05747432321166612,0.05126679349569444,-0.0009557155789479167,-0.0035843447855776027,0.060360770833426614
-0.3823823823823824,0.965353125,0.2813297916666666,0.12282689583333332,17.352208333333333,0.18246875665412332,0.18216751199328082,0.057908328270826925,0.049969197484144974,-0.0008175020136143231,-0.00375846604468966,0.059199289930575105
-0.3783783783783783,0.9652343750000001,0.2725089583333333,0.11998770833333335,17.34966666666666,0.1829613676280815,0.18352815818224827,0.05835484028733729,0.0488455245892795,-0.0005460776986193573,-0.0038798203174709215,0.06260822222247953
-0.3743743743743744,0.9651170833333333,0.2637181249999999,0.11716808333333333,17.347187500000004,0.18332712554648445,0.18485205691465972,0.05880255370260471,0.04769163192015627,-0.0002652908918505206,-0.003997309841843681,0.0625858398436776
-0.37037037037037046,0.9650010416666664,0.25492812500000006,0.11434829166666667,17.344749999999994,0.18354060941731767,0.18615988485958163,0.05925028457576333,0.04648809190846354,1.3562435040364034e-05,-0.004115423490077483,0.06110577083353519
-0.3663663663663663,0.9648827083333336,0.24613875,0.11152847916666664,17.342312500000006,0.18359800741510418,0.18745181500143704,0.05969794933749262,0.04523493621518232,0.00029043235474843785,-0.004234193827262595,0.06086381901019422
-0.3623623623623624,0.9647645833333334,0.23729541666666662,0.10870008333333332,17.339895833333333,0.1835625518956598,0.1887263752166597,0.06020291829078264,0.04398323926704862,0.0005550924275203997,-0.004338099119451128,0.05613748914942107
-0.3583583583583583,0.9646464583333335,0.228439375,0.10586941666666665,17.337166666666672,0.18338878528294275,0.18998249994799304,0.06072309755586732,0.042694923291718756,0.0008140280579876025,-0.004438816563877902,0.06286030555531852
-0.35435435435435436,0.9645266666666665,0.21958208333333332,0.10303875000000001,17.33464583333333,0.18305829201232643,0.19122343266510422,0.06124335863725524,0.041356599110937475,0.0010697834441593748,-0.0045405958628989595,0.06172049956603587
-0.35035035035035045,0.9644085416666668,0.21072499999999994,0.10020839583333335,17.332062499999996,0.18257039104166659,0.1924478607378433,0.06176355624856264,0.03996800245468751,0.0013224187355416663,-0.004643384684858648,0.06377616276046183
-0.3463463463463463,0.9643037499999997,0.2018077083333334,0.09754893749999999,17.329791666666665,0.18250239885724828,0.19373982979262103,0.062142767265753546,0.038923559972773414,0.001480162860753966,-0.004742990189096347,0.061862456597225446
-0.3423423423423424,0.9642012499999999,0.19288166666666673,0.09491295833333334,17.32766666666667,0.18235020433055552,0.19502778034041487,0.06250335141685176,0.03788390540840277,0.0016286509573069448,-0.004841156091128505,0.057801222222167326
-0.33833833833833826,0.9640977083333335,0.18395604166666665,0.09227624999999999,17.325354166666674,0.18204038306766496,0.19630342701927084,0.06286374610172592,0.036797351310156254,0.0017802859729372216,-0.004938455274279294,0.0589779995657409
-0.33433433433433435,0.9639972916666665,0.17506541666666667,0.0895891875,17.323145833333328,0.18166689155399313,0.19759856914975654,0.06326381586707798,0.03571790656148438,0.0019564811899439234,-0.005029271881287837,0.05841010373279687
-0.33033033033033044,0.9639000000000001,0.166205625,0.08685447916666668,17.320937500000003,0.18122610688502608,0.1989108827820204,0.0637005721072642,0.034641109506054694,0.0021551007697690103,-0.0051142318557078565,0.05887412109370871
-0.3263263263263263,0.9638027083333335,0.1573475,0.08412070833333334,17.318749999999998,0.1806288475770833,0.20020912309616484,0.0641372919217499,0.03351562934552084,0.0023560532179374987,-0.0051984163641309025,0.060481770833405335
-0.3223223223223224,0.9637050000000001,0.14848791666666664,0.08138618749999997,17.316583333333334,0.17987404693732634,0.20149045515088157,0.0645741218751989,0.0323417595726823,0.0025594638497361114,-0.0052819126211062495,0.060316659722218446
-0.31831831831831825,0.9636181249999997,0.13998212499999999,0.07881566666666667,17.3146875,0.17943604634715102,0.20254621568788891,0.06495797815476353,0.03141979883004166,0.002743729433251822,-0.005350065512238196,0.05659677734371371
-0.31431431431431434,0.9635475000000001,0.1320095625,0.0764928333333333,17.31295833333333,0.17957201707522535,0.2032686381153056,0.0652618284979498,0.030908902037281267,0.0029011247689894534,-0.005394727136079514,0.057307081597286924
-0.3103103103103104,0.9634752083333331,0.12403541666666668,0.07416893749999999,17.311312500000003,0.17958229874565973,0.20397896871012108,0.06556556183593061,0.030361216600130213,0.0030651571007361115,-0.005437456867372085,0.05637619401034044
-0.3063063063063063,0.9634047916666665,0.11604531250000001,0.07183270833333334,17.30958333333334,0.179448902113444,0.2046767286801649,0.06587580777988888,0.029753150913736988,0.0032276265473958335,-0.00547195981576389,0.05686649305545188
-0.3023023023023024,0.9633318749999998,0.10794712500000003,0.06940927083333334,17.307875000000003,0.17907429320423435,0.20533943645571834,0.06623262221816238,0.028951572931861968,0.003341493896355859,-0.0054621425159395625,0.05767131770824108
-0.29829829829829824,0.963258125,0.09984870833333333,0.06698575,17.306166666666662,0.17856981877749828,0.20598978429693754,0.0665891157750835,0.02811070521909376,0.003460604926110158,-0.005450700948081769,0.05659530555567471
-0.2942942942942943,0.9631843750000003,0.0917507083333333,0.0645620625,17.3045,0.17793326585366492,0.20662799008574612,0.06694549853197224,0.02723057253416405,0.0035850637674930573,-0.0054376840150937526,0.05552974999994831
-0.2902902902902904,0.9631114583333332,0.08365220833333331,0.062138270833333335,17.302750000000007,0.17716647470762328,0.20725633529784337,0.06730156184212621,0.02631120475611024,0.0037148291401876703,-0.005423033776836027,0.05630077083304741
-0.2862862862862863,0.9630387500000003,0.07555420833333332,0.05971420833333333,17.301041666666666,0.17626760326978988,0.20787150498978998,0.06765749207821514,0.02535256942978992,0.0038498654063679515,-0.005406896864032049,0.05624891493056339
-0.28228228228228236,0.9629770833333334,0.06785435416666664,0.05757889583333336,17.299604166666665,0.17532620328729123,0.20840758742128082,0.06790993075342021,0.024671917042932735,0.003949046815733558,-0.0053311049152833506,0.05640400998271389
-0.2782782782782782,0.9629227083333336,0.06031435416666667,0.05555822916666666,17.2983125,0.1743042620147913,0.20890661650519743,0.06812116824763458,0.024086728789168836,0.004032957948400434,-0.005231657277793836,0.05609298567702581
-0.2742742742742743,0.9628674999999998,0.052774458333333336,0.05353783333333333,17.2970625,0.17316839821428992,0.20939599206863888,0.06833215035986373,0.02347121567882638,0.004117569788716839,-0.005132127115632637,0.053295537760504885
-0.2702702702702702,0.9628120833333335,0.045234479166666654,0.051517479166666665,17.295729166666664,0.17191884189452042,0.20987865767364547,0.06854308750151665,0.022825071161916226,0.004202827851398006,-0.005032436550714496,0.05358592664930484
-0.26626626626626626,0.9627572916666667,0.03769457499999999,0.04949707083333333,17.294395833333336,0.170556410682236,0.2103539983122533,0.06875427177770498,0.02214852061785927,0.004288796602160363,-0.004932502497408325,0.054289426649233974
-0.26226226226226235,0.9627091666666668,0.03044972770833333,0.04759859166666667,17.293291666666665,0.16913031408248833,0.21077583240468337,0.06891397722660066,0.02146755251111653,0.004420622994943699,-0.004788818776945105,0.054146664930669886
-0.2582582582582582,0.9626620833333331,0.023216699166666663,0.045704581249999994,17.292104166666665,0.16760244321313786,0.2111900495860955,0.06907158625783942,0.02076024881991361,0.004555125554019366,-0.004643214301957839,0.05521682248269144
-0.2542542542542543,0.9626143749999999,0.015983608333333333,0.04381081458333332,17.290958333333332,0.16596994093131331,0.2115966541922115,0.06922926923102773,0.020025447182269042,0.004690522704540519,-0.004497391188468672,0.05588491493062975
-0.25025025025025016,0.9625758333333329,0.008915840000000001,0.04216027916666667,17.29002083333333,0.16450904946376108,0.21193855252725533,0.06943505261134407,0.019377049446594664,0.004823017126049333,-0.004348822638661816,0.05288791623280531
-0.24624624624624625,0.9625404166666668,0.001907641666666666,0.04059735625000001,17.28897916666667,0.16305031923660498,0.21225456299884393,0.069658255381861,0.018747204791660983,0.0049539102997934875,-0.0041993727326692055,0.05515770789895669
-0.24224224224224233,0.962505,-0.005100552916666667,0.039034492104166665,17.288041666666675,0.16149106769327756,0.21256547509283633,0.06988143445571832,0.018095372492552508,0.005084234697818446,-0.004050147880178062,0.053823664930348514
-0.2382382382382382,0.9624714583333333,-0.012134944666666668,0.03744399104166668,17.28714583333333,0.1598039931179369,0.21289294753487156,0.07013459417564477,0.017395791801056455,0.005220922743636972,-0.003901934931507725,0.05208893706605977
-0.23423423423423428,0.9624414583333332,-0.019220468541666664,0.03579942291666668,17.286312499999994,0.1579524485890388,0.21325694298550027,0.07044624675534107,0.016622556681979612,0.005370692419886097,-0.0037556527811610386,0.05152515234397015
-0.23023023023023015,0.9624097916666665,-0.026306037499999994,0.034154843875,17.28547916666667,0.15600174239104855,0.2136146966398744,0.07075792078789328,0.015825959853782396,0.005520554055579883,-0.0036093111366247484,0.04887664539933212
-0.22622622622622623,0.9623791666666667,-0.03339159166666668,0.032510377020833335,17.28458333333333,0.15395041827263325,0.21396765871929657,0.07106955396782799,0.015006100526075717,0.005670492243610938,-0.003463039628437312,0.050678993055555566
-0.22222222222222232,0.9623487499999999,-0.04047322291666667,0.030870888958333332,17.283729166666667,0.1518194182267378,0.21430490488158888,0.07138349596587129,0.014171349370446288,0.005818642251678117,-0.003317708035573456,0.04999775998265932
-0.21821821821821819,0.9623345833333331,-0.0473513125,0.029493597083333333,17.283249999999992,0.15061618653786063,0.21411283606441936,0.07181616792902984,0.01375336011557534,0.005875847719702161,-0.003219926630176041,0.050936104166964924
-0.21421421421421427,0.9623197916666665,-0.05422939583333334,0.028116397916666664,17.282791666666665,0.14931979762755163,0.21391571816819166,0.07224892219699543,0.013316396522030425,0.005933057928191535,-0.003122061079136663,0.050528873263999685
-0.21021021021021014,0.9623049999999999,-0.061107458333333343,0.026739081250000005,17.282312499999996,0.1479279618693733,0.21371522986723918,0.07268163397232089,0.012860455001689324,0.005990577047874948,-0.0030242856346035917,0.05250798567720949
-0.20620620620620622,0.9622916666666667,-0.06798560416666664,0.025361859793749997,17.281958333333332,0.14644212429276002,0.21351156773446878,0.07311426357076033,0.01238558865253505,0.006048132330655797,-0.002926413041912533,0.049749498263906844
-0.2022022022022023,0.9622768749999998,-0.07484104166666668,0.023989527083333333,17.28154166666667,0.1448759018155816,0.21331158592365138,0.07354682243645563,0.011902200362674045,0.006097593013943148,-0.00283257749308648,0.04790095659717508
-0.19819819819819817,0.9622679166666667,-0.08158514583333334,0.022642745833333335,17.281166666666667,0.14329011397935376,0.21314230606112702,0.07397903810260621,0.011452827137546265,0.0061058571727849835,-0.002759124151444983,0.047320305555444975
-0.19419419419419426,0.9622583333333337,-0.08832968749999999,0.02129583085416667,17.2808125,0.141613282972819,0.21297002925489747,0.07441124714590405,0.010985196167734733,0.006114937377730468,-0.0026854480748018847,0.04643600651053248
-0.19019019019019012,0.9622518750000002,-0.09479656250000001,0.02015529375,17.280583333333336,0.13999986173818357,0.21288855580051785,0.07466273243631381,0.010593508313677736,0.006008444522764288,-0.0026917904465473697,0.04602299305537372
-0.1861861861861862,0.9622479166666663,-0.101184,0.019062391458333335,17.280375000000003,0.13834846481066665,0.21283120856522258,0.07486343100659033,0.010186592558986666,0.005870003331813331,-0.0027193996207246023,0.0461398593749891
-0.1821821821821823,0.9622435416666669,-0.10762845833333334,0.01784691166666667,17.280145833333332,0.1365913232901233,0.21275565441062885,0.07511123637510307,0.009558206547027843,0.005760816232271615,-0.0027193643191636137,0.044059978732661875
-0.17817817817817816,0.9622387499999999,-0.11407310416666662,0.016631550000000002,17.279833333333332,0.13475149357244748,0.21267859987793078,0.07535895831614497,0.008914249618936455,0.005651647396392101,-0.002719290924288126,0.04631830555558736
-0.17417417417417425,0.9622337500000001,-0.1205180833333333,0.015416088333333335,17.2795625,0.13282830825632636,0.2125975525538322,0.0756067020324188,0.008254612043430691,0.005542577794568419,-0.0027190909027410993,0.045886475260431325
-0.1701701701701701,0.9622295833333335,-0.12696299999999996,0.014200629375000003,17.27933333333333,0.13082164663100002,0.21251355045868717,0.0758544242405791,0.007579339090671459,0.005433365392178334,-0.0027189587524718995,0.04443122222232887
-0.1661661661661662,0.9622252083333332,-0.1334076875,0.012985241333333335,17.279083333333332,0.12873176391590235,0.21242784184084837,0.07610220767899087,0.006888324767909418,0.005324233592920196,-0.002718807538378801,0.04411249305559295
-0.16216216216216228,0.9622252083333338,-0.1392855625,0.011993245999999999,17.278916666666667,0.1271695320790586,0.21217657871705015,0.07633329056772527,0.006454510390310875,0.005137682442177106,-0.002733394781889379,0.044872159722217475
-0.15815815815815815,0.9622283333333331,-0.14499125,0.011069380000000002,17.2789375,0.1257264957567708,0.21187496882641554,0.07655927715109144,0.006092815534591664,0.0049269601441804655,-0.0027524568180427025,0.041027204427052766
-0.15415415415415423,0.9622314583333332,-0.15069645833333328,0.010145518750000002,17.278770833333336,0.12421766077912327,0.21157186011596,0.07678527754441,0.005720603118579428,0.004715548215441012,-0.0027717032356147663,0.04512015581593687
-0.1501501501501501,0.9622335416666666,-0.15640104166666666,0.009221633333333335,17.27875,0.12264392249891495,0.21126787814533218,0.07701126905547008,0.005337737392534722,0.0045033859844694,-0.0027910802992718547,0.042090104166675246
-0.14614614614614618,0.9622370833333335,-0.16210666666666665,0.008295893749999998,17.278708333333334,0.12100601195555559,0.21096055314688866,0.07723828424430308,0.004943346557833333,0.004289653447266666,-0.002809622267866713,0.040821664930547286
-0.14214214214214227,0.9622410416666666,-0.1677702083333333,0.007241906250000002,17.2786875,0.11940211552912325,0.2106260964605329,0.07752788661204373,0.004465147995292967,0.004017363373587935,-0.002766650071833972,0.03883327734371278
-0.13813813813813813,0.9622462500000001,-0.17299166666666663,0.006363891666666666,17.2786875,0.11783096659722223,0.21025533421618817,0.07778081031598115,0.004021840017569443,0.0037320716097343732,-0.002729300867050505,0.037791610677118115
-0.13413413413413422,0.9622510416666666,-0.17785187500000002,0.005629973125000001,17.278624999999998,0.11628662722565102,0.2098576784026118,0.07800360285348738,0.0036084454431475265,0.0034361728484449214,-0.00269657252498128,0.038909776041805344
-0.13013013013013008,0.9622562499999998,-0.1827133333333333,0.0048960697916666665,17.278645833333332,0.11469417115555558,0.20945832016726176,0.07822641507361695,0.0031879938985347224,0.0031400884962541646,-0.002663984021957266,0.03735649956598763
-0.12612612612612617,0.9622620833333332,-0.18755541666666667,0.004198558333333335,17.27866666666667,0.1130875490123264,0.2090307054412549,0.07846861016346308,0.002787727357607639,0.002836961465247822,-0.002640803154427662,0.037678222222155
-0.12212212212212203,0.9622693749999999,-0.1923775,0.003541791666666667,17.27870833333333,0.11146714749375,0.20857162237845658,0.07873251733446297,0.0024114449846875004,0.002525974844460938,-0.0026281716643345916,0.03582166493066552
-0.11811811811811812,0.9622777083333331,-0.19674875000000006,0.002945615000000001,17.27875,0.10997409604010415,0.20827882335227185,0.07897746542716369,0.0021149664858979168,0.0022515250511031255,-0.0025970638685122627,0.03584010416665251
-0.1141141141141142,0.9622875000000001,-0.20091791666666667,0.002373305208333333,17.278916666666664,0.10853032409565971,0.20805311742238813,0.0792218673367142,0.0018614912047391489,0.0019924488754059014,-0.002557026467072985,0.03362215972231297
-0.11011011011011007,0.9622987500000001,-0.2051127083333333,0.001785239583333334,17.27889583333334,0.10707190188016492,0.20778972958629685,0.07949371665264024,0.001629054909294705,0.0017272028048933162,-0.00251588311138747,0.03663378081580504
-0.10610610610610616,0.9623100000000003,-0.20930770833333331,0.001197087500000001,17.279083333333332,0.10557819989891498,0.207525233648184,0.07976527700466367,0.0013916798496328127,0.0014626747542807513,-0.0024745852822225874,0.03286249305557476
-0.10210210210210202,0.9623218750000001,-0.2135031250000001,0.0006089599999999988,17.279104166666666,0.10404849894856766,0.20726025416771846,0.08003696056649269,0.0011493473629999983,0.0011991224741764327,-0.0024331720470269986,0.03443419748265342
-0.09809809809809811,0.9623352083333335,-0.21729270833333333,-7.007291666666649e-06,17.279375000000005,0.10273158723849828,0.2070254166175646,0.08021751717145331,0.0008921716374490008,0.0010118654581631951,-0.002401824027318829,0.031949609374862575
-0.0940940940940942,0.9623491666666667,-0.2209908333333334,-0.0006294212499999985,17.279562500000008,0.10144200991597216,0.2067981454955567,0.08037714559542299,0.0006280372151114577,0.0008417085187868062,-0.0023727305405314056,0.03213647526007435
-0.09009009009009006,0.9623650000000001,-0.2246170833333333,-0.001199297083333332,17.279812500000002,0.10021320754149313,0.2064708533531726,0.0805604177604229,0.00037971613709149364,0.0006592907008663196,-0.002351248387158633,0.03162163151034747
-0.08608608608608614,0.9623795833333335,-0.22814854166666665,-0.0016975868124999988,17.280104166666668,0.09907782626870662,0.2060100348656807,0.08077635175439873,0.00015549447354222686,0.0004601123380861454,-0.0023401868060471923,0.029666655815901777
-0.08208208208208201,0.962395,-0.23167937499999994,-0.002195898541666669,17.280395833333337,0.09791675053294273,0.20554851136292798,0.08099253600193987,-7.219377669674448e-05,0.00026094193283359205,-0.002329077034446968,0.028128176649204306
-0.0780780780780781,0.9624089583333334,-0.23521083333333337,-0.002694158125,17.280583333333336,0.09673128054930556,0.20508669984533082,0.08120798998466418,-0.0003034620110463547,6.163052279166696e-05,-0.0023180025377037396,0.028939659722084343
-0.07407407407407418,0.9624183333333333,-0.2381152083333334,-0.003104043125000002,17.280708333333333,0.09574885589370655,0.2046609899162781,0.08135213999348502,-0.0005285034170516938,-7.424154096071964e-05,-0.0023074130264281443,0.029827831597231125
-0.07007007007007005,0.9624270833333332,-0.24083187499999992,-0.003487491666666668,17.280854166666668,0.0948197996506511,0.20424492073520834,0.08147388440960995,-0.0007529554071302075,-0.00019173488587050894,-0.002297046525453176,0.02874593706582118
-0.06606606606606613,0.9624352083333334,-0.24354583333333335,-0.003872693750000001,17.281041666666667,0.09388042706597219,0.20383208557645202,0.08159397045312664,-0.0009897016974218756,-0.0003073610742411468,-0.0022872423591460554,0.024765581597193886
-0.062062062062061996,0.9624468750000003,-0.246199375,-0.004286364583333335,17.281166666666667,0.09301024274960941,0.20348079374532546,0.08168411755522458,-0.001392102989772136,-0.0003842417829967443,-0.0022838447467088438,0.028361972222114673
-0.05805805805805808,0.9624568749999999,-0.24885291666666667,-0.004700013958333329,17.281354166666663,0.09212555919982635,0.20312936820212477,0.0817747444245915,-0.0017966572860719605,-0.0004616575916980047,-0.0022805264233030373,0.028339832899405337
-0.05405405405405417,0.9624683333333333,-0.2511127083333334,-0.004966775333333333,17.2815625,0.0914165743801649,0.20281095614278816,0.08189192714990355,-0.002148466238969862,-0.0005290293838910588,-0.002261297572768549,0.02884755859378174
-0.05005005005005003,0.9624810416666668,-0.25312770833333337,-0.005141885416666666,17.281916666666664,0.09081407160724826,0.20251272768102851,0.08202568695658209,-0.0024670582553667536,-0.0005905591642269958,-0.002232197865183225,0.026189659722319902
-0.04604604604604612,0.9624922916666664,-0.25514229166666663,-0.005317082500000001,17.28216666666667,0.09020511933641494,0.20221589530035486,0.08215909367556049,-0.0027863415723640627,-0.0006529233526930557,-0.0022031348825814817,0.026090305555442228
-0.04204204204204198,0.9625020833333332,-0.25704520833333333,-0.00553804708333333,17.282354166666668,0.08968484420620662,0.20194683003450273,0.08226582678637612,-0.0031413076329618915,-0.0007193980591208781,-0.002179786308281848,0.027734457899327936
-0.03803803803803807,0.9625112500000004,-0.25877625000000004,-0.005828975000000001,17.28258333333333,0.08930568576927081,0.20171956471711608,0.08233304734701419,-0.003550617375177084,-0.000791438541457292,-0.0021651823807421044,0.026688326388978112
-0.034034034034034155,0.9625197916666671,-0.26050625,-0.006119857041666667,17.282812499999995,0.08892149371093748,0.20149379734978953,0.08239990182385912,-0.003960912258460677,-0.00086402796078151,-0.0021506992313875682,0.02501708984391371
-0.03003003003003002,0.962526875,-0.261863125,-0.006249432729166667,17.28295833333333,0.0885860370985677,0.20129281959056367,0.0823999208866212,-0.004278048067270196,-0.000985489185979844,-0.002120145015553933,0.025601248264081278
-0.026026026026026106,0.9625329166666666,-0.26305062500000004,-0.006306363125000002,17.283041666666666,0.08827041035377599,0.2011050214508023,0.08237024409053684,-0.004553115053174871,-0.0011293218436689706,-0.0020823709039532777,0.02834574826397329
-0.02202202202202197,0.9625381250000004,-0.2642379166666667,-0.006363331458333334,17.283374999999996,0.08795374006232635,0.20091679967941806,0.08233997133373853,-0.004828245614276128,-0.0012734440238203993,-0.002044532340793621,0.02286527604189814
-0.018018018018018056,0.9625454166666666,-0.2652847916666667,-0.006481204999999999,17.283479166666666,0.08780668764370662,0.2007290356484147,0.08228491104156695,-0.005111111514007292,-0.00141875174702727,-0.002014918662081193,0.025722895399383106
-0.01401401401401392,0.9625529166666666,-0.26612437499999997,-0.006688963124999998,17.28372916666667,0.08791427536419269,0.20054317443897912,0.08219161127718375,-0.005405461964372004,-0.0015653076981742193,-0.001997572699698059,0.020831093315791804
-0.010010010010010006,0.9625633333333337,-0.26680270833333336,-0.006768233958333335,17.283729166666674,0.08817423149266493,0.20042044100908524,0.08214996823326431,-0.005657397942383638,-0.0017287175055729599,-0.0019586007821706677,0.025622759982354637
-0.006006006006006093,0.962574375,-0.267426875,-0.006804946041666667,17.28395833333334,0.08848453319440097,0.20031931770937,0.08212631557829458,-0.0058953471627998695,-0.001897803595819492,-0.0019125220469881354,0.02145099826356045
-0.002002002002001957,0.9625850000000002,-0.2680518750000001,-0.006841647499999998,17.284104166666676,0.08879402564231767,0.20021840019281906,0.08210261768618911,-0.006133244107130729,-0.0020670643131734242,-0.0018666014201269827,0.020576489149107147
0.002002002002002179,0.9625922916666667,-0.26821437500000006,-0.006918238541666667,17.28408333333334,0.08898438237669268,0.20019067964214723,0.08200382493125072,-0.006442409651554037,-0.0022580673532173173,-0.0018280466087407048,0.024421659722008826
0.006006006006006093,0.9625945833333333,-0.26791374999999995,-0.007034872916666668,17.284187500000005,0.08905618089427092,0.20023780222971302,0.08183043456903785,-0.006822647933877604,-0.0024706082976815092,-0.00179694635059505,0.023529131510144907
0.010010010010010006,0.9625970833333333,-0.26761437499999996,-0.007151441666666665,17.284270833333327,0.08912775462669276,0.20028510688208828,0.08165746569689193,-0.007202861487807292,-0.0026829890285483466,-0.0017659464075255897,0.022731759982889344
0.01401401401401392,0.9625995833333332,-0.2673147916666667,-0.00726800625,17.28433333333333,0.08919863548953988,0.20033155108514994,0.08148414759989726,-0.007582970368217448,-0.0028952796583134556,-0.0017349884830982847,0.022654555555675415
0.018018018018017834,0.9626024999999999,-0.2670145833333333,-0.007384672916666667,17.284479166666664,0.08926967062065977,0.2003779666059139,0.08131110508268997,-0.007962997445230033,-0.0031073754980277765,-0.0017040790393761393,0.019904937066144157
0.022022022022022192,0.9626062499999999,-0.2664689583333334,-0.0072981458333333344,17.284437499999992,0.08946054424474827,0.2003904870673954,0.08115838920279103,-0.008202788692973091,-0.003313414032682552,-0.0016496598128583591,0.02426197526068563
0.026026026026026106,0.9626054166666665,-0.26524166666666665,-0.007269789583333333,17.28445833333333,0.08982435826388889,0.20044110849274732,0.08106791705326054,-0.008385788188732639,-0.0035219759312118053,-0.0015780326856359886,0.02395845659737006
0.03003003003003002,0.9626058333333334,-0.26396229166666674,-0.0072664500000000016,17.284520833333332,0.09017620024474823,0.20049469870439748,0.08097279938229765,-0.008566640044281253,-0.0037304526545580714,-0.0015047131624774783,0.021797895399402023
0.03403403403403393,0.9626064583333337,-0.2626808333333333,-0.007263016666666666,17.284541666666666,0.09052669646597225,0.20054933192223312,0.08087702966188583,-0.008747432770513888,-0.003938263064317363,-0.0014315159968608477,0.021911039930614606
0.03803803803803785,0.9626066666666665,-0.26140062500000005,-0.007259620833333333,17.28454166666667,0.09087200491627603,0.20060396457202292,0.0807813583615654,-0.008928268798096356,-0.0041454234483107935,-0.0013582936962647292,0.02316103993047136
0.042042042042042205,0.9626066666666667,-0.26012062500000005,-0.007256356249999999,17.284479166666674,0.09121392711627599,0.20065817862730645,0.08068586904500397,-0.009109118339639323,-0.004351869987899608,-0.001285045085234194,0.025529937065755348
0.04604604604604612,0.9626045833333339,-0.2585385416666667,-0.007193885416666666,17.284500000000012,0.09153928080620662,0.20077824801261182,0.08058418509825947,-0.009338324769542102,-0.004558300112162327,-0.0012138058871512065,0.02418474999967657
0.05005005005005003,0.9625995833333336,-0.25653375,-0.00709104166666667,17.28452083333334,0.09189335177760416,0.20097596712808155,0.08048554640516677,-0.009639068176822916,-0.004760898533767631,-0.0011418611959591457,0.02138122873247994
0.054054054054053946,0.9625895833333337,-0.254233125,-0.007123058333333331,17.284479166666667,0.09248468481940102,0.2011784287066466,0.08043196258546326,-0.010002968671307292,-0.004946643313490872,-0.0010571113749675213,0.02073827039924936
0.05805805805805786,0.9625795833333335,-0.2519329166666667,-0.007155139583333331,17.2844375,0.09306418049982633,0.20138067897754297,0.08037876803103634,-0.01036680935105295,-0.005131786771827951,-0.0009723145171165258,0.020095308593738537
0.06206206206206222,0.9625697916666666,-0.24963249999999995,-0.007187168749999998,17.284291666666665,0.09363298994375,0.201583344605359,0.08032517153770556,-0.010730478819651041,-0.005316476719570261,-0.0008875200070036012,0.022219914930587947
0.06606606606606613,0.9625608333333332,-0.24733166666666673,-0.007219172916666666,17.284166666666668,0.09419329666388887,0.2017853835423993,0.08027213089061754,-0.011093895277767362,-0.005500536270106944,-0.0008027357417982103,0.0246659722221807
0.07007007007007005,0.9625489583333335,-0.24455645833333342,-0.007152056249999999,17.284125,0.0949144303541232,0.2020344730913968,0.08021919905790192,-0.011371744046300782,-0.005656396634175953,-0.0007260430316762842,0.022356317708386086
0.07407407407407396,0.9625370833333332,-0.24152833333333332,-0.007032102083333333,17.28402083333334,0.09571302253055552,0.20230596620695626,0.08016714282007009,-0.011604368562684025,-0.005796395529274307,-0.0006536219138176519,0.023457166232503823
0.07807807807807787,0.9625252083333335,-0.23850020833333332,-0.0069122833333333375,17.28389583333334,0.09649223395828994,0.2025790953391198,0.08011475716202161,-0.011837874765059028,-0.005935264380099741,-0.0005811699023723129,0.024653155815769878
0.08208208208208223,0.9625141666666668,-0.23536625000000003,-0.006880547916666667,17.28383333333334,0.09735960336093748,0.20282286639369979,0.08001081798652072,-0.012205275844424478,-0.006053457864518229,-0.0005200776304588751,0.02535530555525156
0.08608608608608614,0.9625047916666665,-0.23211541666666666,-0.006946077083333333,17.28377083333333,0.09832555834565976,0.20303571034648574,0.07984979227661218,-0.012719601368063368,-0.0061493089417160585,-0.0004716547056134755,0.02564078081604748
0.09009009009009006,0.9624945833333332,-0.22886374999999995,-0.007011695833333331,17.283645833333335,0.09926971726927084,0.2032481277882075,0.0796886041359476,-0.013233475918942706,-0.006244231110766955,-0.00042316926282192106,0.029128374566028015
0.09409409409409397,0.9624852083333333,-0.22556416666666665,-0.007077603125000001,17.283624999999997,0.10022539004930561,0.20346886586733828,0.07951587668753764,-0.013745670942554689,-0.006334229187801388,-0.0003753320244817347,0.02818185937508133
0.09809809809809789,0.9624743750000002,-0.2216558333333333,-0.007148857916666667,17.283666666666665,0.10157139988263891,0.2037784771638207,0.07919817443031629,-0.014242465433900347,-0.006371638732565451,-0.0003330482282631849,0.02549155555550442
0.10210210210210224,0.9624639583333333,-0.21774812500000004,-0.007219985624999998,17.283583333333336,0.10288679572565099,0.20408891347424152,0.07888021759015866,-0.014738727978204039,-0.006407276472718047,-0.00029085828434730694,0.02774715972213926
0.10610610610610616,0.9624533333333333,-0.21383979166666675,-0.007291179791666668,17.283562500000006,0.10417129349995653,0.20439892203057894,0.07856217282932311,-0.01523438436765421,-0.006441100181592449,-0.0002487269813429675,0.027842308593506004
0.11011011011011007,0.9624429166666668,-0.20993229166666658,-0.00736252,17.283520833333338,0.10542405791558165,0.20470829329924958,0.07824397758220017,-0.015729550904374997,-0.006473020243923719,-0.00020653342895659148,0.028449270399278248
0.11411411411411398,0.9624316666666667,-0.20602479166666657,-0.007433715041666663,17.283520833333334,0.10664795188537333,0.2050186982140127,0.07792575680600794,-0.016224133759435405,-0.006503219938958375,-0.00016445006489744656,0.02761593706588883
0.1181181181181179,0.9624233333333332,-0.2021202083333333,-0.007399429583333333,17.28347916666667,0.10787554638328999,0.20534420677517462,0.07761014800849299,-0.016678736748931163,-0.006535521175473784,-0.00013888901925204324,0.027806228732572436
0.12212212212212226,0.9624170833333334,-0.1979679166666667,-0.007435020177083332,17.28341666666667,0.10960370397065972,0.20564347047496637,0.07724755846692447,-0.017048185038165152,-0.006545671438576735,-0.0001250137415617109,0.028508326388759997
0.12612612612612617,0.962411875,-0.19352249999999996,-0.007605617479166667,17.28343750000001,0.11164487532708336,0.20592194624942728,0.076811599690214,-0.01740138310861203,-0.006529342026578126,-0.00014792990061187155,0.027371516926734785
0.13013013013013008,0.9624052083333331,-0.1889633333333333,-0.0078563476875,17.283270833333336,0.11362577532222222,0.20619598613434645,0.0763367417685138,-0.017793386646855622,-0.006501738761102777,-0.00019861955319914099,0.03292430164913185
0.134134134134134,0.9623989583333333,-0.18440270833333336,-0.008107182708333332,17.28329166666667,0.11556647449266497,0.20647135692186702,0.07586185599444518,-0.018182985198369833,-0.006472961769932205,-0.0002493179508755736,0.031162498263768157
0.1381381381381379,0.9623925,-0.1798439583333333,-0.0083577875,17.283250000000006,0.11746469231766499,0.2067463973881049,0.07538675416251715,-0.01857054592024219,-0.006443158929086111,-0.0003000837197804994,0.0317694374998041
0.14214214214214227,0.9623860416666669,-0.17528395833333324,-0.008608504791666667,17.28316666666667,0.11932115895099829,0.2070204769785852,0.07491172829996308,-0.01895565175354813,-0.006412258265226086,-0.0003510520463008503,0.03339997222207103
0.14614614614614618,0.9623818749999998,-0.170636875,-0.008896875354166667,17.283250000000006,0.1212201402235677,0.20726438727559912,0.07442950245403192,-0.01933959000769952,-0.006381949885495312,-0.00039361910595177556,0.032394437499704054
0.1501501501501501,0.962383125,-0.1656641666666667,-0.009327469374999998,17.283354166666662,0.12338371721597227,0.20739424831505843,0.07392045900024616,-0.01972414202445156,-0.006357291636189062,-0.00040523513248618114,0.03691874956621177
0.154154154154154,0.9623852083333331,-0.1606925,-0.009758059166666668,17.283625,0.12549604544375,0.20752353028129983,0.07341132914884019,-0.020104346922639585,-0.006332274363046876,-0.00041674684929117174,0.03422352604155776
0.15815815815815792,0.9623862500000002,-0.15571875000000002,-0.010188694791666663,17.28383333333333,0.1275602125651042,0.20765202383177556,0.07290242510646078,-0.020480297900423175,-0.00630678656499349,-0.00042846401095827843,0.03535530555564037
0.16216216216216228,0.9623879166666667,-0.15074687500000003,-0.010619266666666667,17.284083333333335,0.12957517134440108,0.2077795228421289,0.0723932267910046,-0.020851998348125,-0.00628092129025586,-0.0004401156798775418,0.03504665972212706
0.1661661661661662,0.9623887499999998,-0.14577500000000002,-0.011049964583333335,17.284250000000007,0.13154006604166668,0.20790727328270714,0.0718842121170733,-0.02121944192046875,-0.006254691536515624,-0.00045174223818737985,0.03678527083309291
0.1701701701701701,0.9623933333333334,-0.14060439583333328,-0.011557234999999992,17.284500000000005,0.13359790387234335,0.20798184698582145,0.07143284352859217,-0.021622481378012183,-0.006219726289432017,-0.00048134905344609006,0.03793474999980617
0.17417417417417402,0.962403333333333,-0.13495164583333336,-0.012207255708333331,17.284937500000005,0.13590721995354121,0.2080999412414047,0.07103124455777901,-0.02213403508228127,-0.0061001486613309905,-0.0005064996185460591,0.03489395442687737
0.17817817817817794,0.9624141666666669,-0.129169375,-0.012872108562708338,17.28529166666667,0.13822089756210942,0.2082820171544832,0.07063206758905549,-0.022675550967977184,-0.0059371434590436215,-0.0005207478616567378,0.035358664930356554
0.1821821821821823,0.9624243750000002,-0.12340958333333334,-0.013500689583333331,17.28558333333333,0.14044361640815978,0.2085033563807745,0.07023472856465028,-0.02321107905952517,-0.005758775867552952,-0.0005308685646453866,0.036317159722216275
0.1861861861861862,0.962435833333333,-0.11765060416666669,-0.014129210000000001,17.2859375,0.14260000200588493,0.20872369875810937,0.06983744075278983,-0.023739480926231037,-0.005581813386223628,-0.0005407940493365535,0.036156412760362855
0.19019019019019012,0.9624462500000002,-0.11189152083333331,-0.014757678333333335,17.286229166666665,0.14468966256560373,0.20894387759687655,0.06944020400448912,-0.024260644489352452,-0.005406336896946884,-0.0005504929005163323,0.038364530816068054
0.19419419419419404,0.9624568749999997,-0.10613227083333336,-0.015386232083333331,17.286562500000002,0.14671323275442663,0.20916368052894446,0.06904270573167785,-0.024774552833906192,-0.005232328580181655,-0.0005601196298663917,0.03788193359361003
0.1981981981981984,0.9624670833333334,-0.10037262500000001,-0.016014725625,17.286854166666668,0.14867137781727602,0.209381028563156,0.06864538355748982,-0.025281231716302678,-0.005059774035628463,-0.0005695891379224054,0.040506353732496336
0.2022022022022023,0.9624806250000004,-0.09458666666666667,-0.016690356249999993,17.287229166666666,0.15074794582222226,0.20950455700824805,0.06831928498018447,-0.025740518496499998,-0.004858312995565557,-0.0005549989415513749,0.040666072482736126
0.20620620620620622,0.9624983333333336,-0.08875491666666664,-0.017448316666666668,17.287750000000003,0.1530836064341597,0.20946034791216642,0.06811797521769686,-0.02612147805839028,-0.004605087560817448,-0.0004984702552176557,0.03932493749994137
0.21021021021021014,0.9625160416666669,-0.08292220833333333,-0.018206247916666665,17.288208333333333,0.15535015736512325,0.20941561587013025,0.0679166725872022,-0.02649370228271415,-0.00435348189329606,-0.00044176093919631813,0.03972762326395696
0.21421421421421405,0.9625362500000002,-0.07673764583333333,-0.019205210416666663,17.288749999999997,0.15771612537862456,0.20926324322618484,0.06771194634314856,-0.026997220968442138,-0.004120483291325531,-0.00040575345690325575,0.04037343750013633
0.2182182182182184,0.9625600000000002,-0.07019328958333335,-0.020449279166666667,17.28927083333333,0.1601704020974703,0.20900161864823033,0.06750401343814544,-0.027629152174316263,-0.0039062517122360136,-0.0003908124347244043,0.04423905164946973
0.22222222222222232,0.96258375,-0.0636491,-0.021693435416666667,17.28989583333333,0.1625396254025233,0.20873606152648957,0.06729589144224864,-0.028244913473512295,-0.0036934706649679578,-0.0003756255332966229,0.042627072482730455
0.22622622622622623,0.9626066666666667,-0.057105637708333316,-0.022937570833333334,17.29045833333333,0.16482207114192454,0.2084690761775992,0.06708781006655468,-0.028844260443250898,-0.0034820149839662664,-0.00036014931272509466,0.0452589565973085
0.23023023023023015,0.9626304166666668,-0.050561383333333355,-0.024181661666666656,17.2910625,0.16701958818208643,0.20819878890570545,0.06687983120196761,-0.029427304098498634,-0.0032719879943648683,-0.0003444765724304298,0.044782621093702346
0.23423423423423406,0.9626550000000001,-0.04401023729166667,-0.025371549166666674,17.29172916666666,0.16909747401353117,0.20790836782621674,0.06668970658416312,-0.0300222953992822,-0.0030959743757306615,-0.00031805822501551845,0.045477426649540575
0.23823823823823842,0.9626847916666664,-0.03744903750000001,-0.02648391437499999,17.292437499999995,0.1710427779236569,0.2075965189460444,0.06652483695242159,-0.030642005435909506,-0.0029694887428759267,-0.0002765452419596611,0.04577197526060672
0.24224224224224233,0.9627120833333334,-0.030887853187499995,-0.027596372083333338,17.293249999999997,0.17290198219213412,0.20728135691450483,0.06636014302484938,-0.03124705935608429,-0.0028469507424645963,-0.00023418485609197928,0.043296104166870464
0.24624624624624625,0.9627454166666666,-0.02401194854166667,-0.028882559583333328,17.293979166666663,0.17485259299389908,0.20691225608524846,0.06614124653956499,-0.03183135986779996,-0.0027417086376455312,-0.00019763989855160974,0.04703458289941409
0.25025025025025016,0.9627789583333334,-0.017047127083333332,-0.030217848333333325,17.2949375,0.17675897879153796,0.20652458997543696,0.06590692632156205,-0.032395669167389896,-0.002644695357479644,-0.00016213605851732557,0.04555353776044058
0.2542542542542541,0.9628141666666666,-0.010082304791666667,-0.03155313270833332,17.295812500000004,0.17856772213008795,0.20613314981629036,0.06567249407549305,-0.03294144080109732,-0.0025519613380989756,-0.0001256939572603993,0.045078298176918
0.25825825825825843,0.9628483333333334,-0.003117395833333335,-0.03288829791666666,17.29666666666667,0.18027882350988492,0.20573898486014464,0.06543786625650998,-0.03346865084289084,-0.0024636368715863703,-8.848890099318544e-05,0.046572222222096116
0.26226226226226235,0.9628825000000001,0.0038475014583333415,-0.034223605791666674,17.297500000000003,0.18189394673252815,0.20533957813994994,0.06520293869984665,-0.03397715796014047,-0.002379615300733295,-5.0369099515421035e-05,0.04878541666653291
0.26626626626626626,0.962917291666667,0.010794524999999994,-0.03554349666666666,17.298416666666665,0.1833791032300244,0.2049131181780399,0.06496021947605818,-0.03453655400331092,-0.0022938881537465624,-1.3062209821624164e-05,0.04873915972223131
0.2702702702702702,0.9629527083333334,0.01770045625,-0.03682780041666666,17.299458333333337,0.18469252718187523,0.20442767144980356,0.06469941045898436,-0.03523761029660772,-0.002199852579082031,2.1786734470052083e-05,0.04603303993042118
0.2742742742742741,0.9629908333333335,0.02466176458333333,-0.038159960416666666,17.30033333333333,0.1859703390343029,0.2039156924209985,0.06445009456170807,-0.035962137206361516,-0.0021029818692140613,5.6963118212740855e-05,0.051383222222341374
0.27827827827827845,0.9630364583333333,0.03194887104166666,-0.03977249374999999,17.3015,0.18749614463916295,0.2032712737409062,0.06426988056638508,-0.03690627205950908,-0.001956604308747042,8.848468833872662e-05,0.04976441666667597
0.28228228228228236,0.9630835416666664,0.03923587916666666,-0.04138503020833333,17.302666666666664,0.18891554578601868,0.20261915427465546,0.06408964675398832,-0.03782688862210365,-0.00181419504622195,0.00012091204443451207,0.05022622222230666
0.2862862862862863,0.9631304166666669,0.046522497916666676,-0.042997562916666655,17.303812500000003,0.19022794885426042,0.20196412624989393,0.06390924711276867,-0.03872412513545431,-0.0016756758932608825,0.00015424384641281089,0.05307296484363633
0.2902902902902902,0.9631758333333335,0.053809392291666674,-0.044610160416666676,17.304958333333335,0.19143538263453477,0.20130347525426592,0.06372868237013826,-0.03959770021127874,-0.0015410533613559037,0.00018834867213748295,0.05300041493046592
0.2942942942942941,0.9632227083333332,0.06109655,-0.046222585416666684,17.306166666666666,0.19253491991143082,0.20063743093073227,0.06354795159191623,-0.040447917832294684,-0.0014104310139218747,0.0002233441411030809,0.051595305555565574
0.29829829829829846,0.9632697916666667,0.06838338749999996,-0.04783503333333334,17.307416666666665,0.1935303789806915,0.19996514291933226,0.06336713922830105,-0.04127450337949125,-0.0012836515134073173,0.00025921963901534654,0.048328326388912046
0.3023023023023024,0.9633166666666662,0.07564824583333334,-0.04940526874999999,17.30845833333333,0.19435796790233956,0.19929828608640693,0.0631988294059974,-0.04210430725080478,-0.0011596843910577036,0.0002947668568151799,0.05289512326402246
0.3063063063063063,0.9633731249999999,0.0829974375,-0.05108148125,17.309625000000004,0.1952622587017669,0.19847505727330592,0.06303237166022639,-0.04320080545254572,-0.001038511820875704,0.00032305023214156424,0.05667402604149174
0.3103103103103102,0.963431666666667,0.09049022916666667,-0.052970729166666654,17.3110625,0.1963946434253641,0.197464310184885,0.06283837840096601,-0.044515520745249566,-0.0009209370087025907,0.00034590533848248654,0.05378178776044251
0.3143143143143141,0.9634906249999998,0.09798191666666668,-0.05485970624999998,17.312354166666665,0.19741496067299313,0.19644645429683033,0.06264438122626556,-0.045801990833854674,-0.0008038639607694438,0.00036894394989729135,0.05489320789934027
0.31831831831831847,0.9635508333333332,0.10547533333333335,-0.05674860416666666,17.313687500000004,0.19832203739155563,0.19542084592513498,0.06245033949929315,-0.04706010955931946,-0.0006874997314668055,0.00039201953080469183,0.05539181901019674
0.3223223223223224,0.9636108333333336,0.11298835416666668,-0.05863622916666666,17.315125000000005,0.19911217348937463,0.19437450096244754,0.062261983883431106,-0.04827862230525218,-0.0005696648894382534,0.0004183051230778902,0.052487901041445184
0.3263263263263263,0.9636702083333334,0.12052339583333332,-0.06052252083333332,17.316375000000004,0.19978161105680164,0.19330910780531202,0.062079122410705005,-0.04945722443143968,-0.0004506814078480591,0.0004476211271543881,0.05690685937491935
0.3303303303303302,0.9637308333333333,0.1280564166666667,-0.06240914583333332,17.317687499999998,0.20033863748382638,0.19223572351635376,0.06189625558389545,-0.05060750425068922,-0.0003325602079972972,0.0004771356644922748,0.058116319010537154
0.3343343343343341,0.9637912499999998,0.13559049999999997,-0.06429579166666667,17.319104166666666,0.20078167464308347,0.19115542617395656,0.06171336052357866,-0.051729372293354156,-0.0002153140427822911,0.0005069524988202258,0.05613086414933832
0.3383383383383385,0.9638537500000002,0.14321916666666676,-0.06625287499999997,17.32035416666666,0.20116222863263886,0.19003701488756766,0.06150180109204186,-0.05284119345322917,-0.00010511051284322931,0.0005381678912660667,0.06220654123285385
0.3423423423423424,0.9639306249999998,0.15140289583333333,-0.06862383333333337,17.322083333333328,0.20171882979994743,0.18872931116530553,0.06112232088384577,-0.05402623624348263,-3.3029720503547624e-05,0.000577431897748177,0.06084565972241762
0.3463463463463463,0.9640093749999995,0.15951981250000002,-0.07092820833333331,17.323854166666663,0.2021861377532982,0.18738648092928992,0.0608087883514025,-0.054980045505705726,4.1354492217825266e-05,0.0005801998614683241,0.06074347873277475
0.3503503503503502,0.9640885416666668,0.16761922916666663,-0.073216625,17.325666666666667,0.2025342106802392,0.1860270341569427,0.06051074862419227,-0.05585133992198178,0.00011573244514276988,0.0005745137969616138,0.05794122222221176
0.35435435435435414,0.9641679166666665,0.17572000000000002,-0.07550508333333333,17.327375000000004,0.20275039826666671,0.18465710739082644,0.060212740382950616,-0.05668547592333334,0.00018905515054166663,0.0005690760790797738,0.059158942708336326
0.3583583583583585,0.964248125,0.18381937499999998,-0.07779418750000001,17.329124999999994,0.20283731237460936,0.18327660605788162,0.05991476642387026,-0.05748244190845052,0.00026120714235442757,0.0005639847097313283,0.0605934010418423
0.3623623623623624,0.9643279166666665,0.19191875000000003,-0.08008254166666666,17.33083333333333,0.2027915683984375,0.18188616152020654,0.05961665853194961,-0.05824247120651041,0.00033232091628385444,0.000559169351831614,0.06117430555553938
0.3663663663663663,0.9644079166666665,0.20001875000000002,-0.0823710625,17.332625000000004,0.20261479131510418,0.1804856330626211,0.05931868672914462,-0.05896543054257815,0.00040240031295182247,0.0005546778783500907,0.05927727604148458
0.37037037037037024,0.9644881249999999,0.2081189583333333,-0.08465989583333335,17.334374999999998,0.20230608251558163,0.17907249370415582,0.059020624146486754,-0.059650962333224804,0.0004713744002507814,0.0005504796025449218,0.05986002604180385
0.37437437437437415,0.9645760416666666,0.21662812500000003,-0.08702575000000001,17.336145833333337,0.202172047125651,0.17762526883693755,0.058574969438304036,-0.06049969161744792,0.0005176797364069019,0.000574842902005052,0.06096431206583475
0.3783783783783785,0.9646685416666667,0.2253647916666666,-0.08943468750000001,17.3379375,0.20205841901037333,0.176151228338444,0.0580472455521156,-0.06141804945045574,0.0005505183642485667,0.0006152591421505861,0.06279824609384832
0.3823823823823824,0.9647614583333336,0.23410208333333324,-0.09184416666666669,17.339812499999997,0.20179121457899313,0.1746675657159722,0.0575195291949786,-0.06229444340798612,0.000581925528214845,0.0006560409612953129,0.061944131510585976
0.38638638638638634,0.9648552083333334,0.24283979166666667,-0.09425275000000001,17.341625000000004,0.20137133558328996,0.17316975245077082,0.056991800172368885,-0.0631284526593229,0.0006119620935846801,0.0006972597147723441,0.06241735937487647
0.39039039039039025,0.9649475000000001,0.2515768749999999,-0.09666285416666669,17.343562499999997,0.20079907596523433,0.17166150095768704,0.056463933214474286,-0.0639206945535026,0.0006406788098597671,0.0007388396850754474,0.05979814192721733
0.39439439439439417,0.9650439583333336,0.2605587499999999,-0.09913862500000002,17.34545833333333,0.20032330446510427,0.17006028303310938,0.055929684582724265,-0.06465368879328126,0.0006692533062994802,0.0007842864240122398,0.0600752065973893
0.3983983983983985,0.96514875,0.26994708333333334,-0.10172687500000001,17.34747916666667,0.20008878053315973,0.1683116429027344,0.05538441082080276,-0.06531235596380205,0.0006982484053593748,0.0008360572099036466,0.06267489539914095
0.40240240240240244,0.9652522916666667,0.279334375,-0.10431470833333333,17.349500000000003,0.19967939027669268,0.16655031662533165,0.05483934209933985,-0.06592267031106772,0.0007250353324869782,0.000888358639033854,0.0644330833330855
0.40640640640640635,0.9653570833333331,0.2887222916666667,-0.10690256249999998,17.351583333333334,0.19909214662808145,0.16477496713093362,0.05429402004593194,-0.06648497216996091,0.0007498207315091152,0.0009412074457511711,0.06338915972224868
0.41041041041041026,0.9654610416666665,0.2981097916666666,-0.10949089583333332,17.353687500000003,0.19832930211245664,0.16298528539628085,0.05374886133967203,-0.06699825435372829,0.0007725570293346338,0.0009946807159243488,0.06140515234363875
0.4144144144144142,0.96556875,0.30755520833333344,-0.11213652083333331,17.35579166666667,0.19761875216037317,0.16115352569539543,0.053226415790818674,-0.06752112063999566,0.0007761841410190949,0.0010242568157664228,0.06337062326383602
0.41841841841841854,0.9656820833333333,0.3171072916666667,-0.11489104166666668,17.358125000000005,0.19714900723849813,0.1592512985447483,0.05274623485040051,-0.06810194210698783,0.0007458755860019544,0.0010089864574738278,0.06320481770819697
0.42242242242242245,0.9657968749999998,0.32665916666666667,-0.11764614583333333,17.360437499999993,0.19649837216597227,0.15733334270389537,0.05226625699476465,-0.06862957887387153,0.0007134511162440972,0.0009943275678845921,0.06416814192721176
0.42642642642642636,0.9659095833333332,0.33621125,-0.1204016666666667,17.362812500000008,0.19566428704010425,0.15540031366388893,0.05178606661327083,-0.06910448014791667,0.0006787581121875021,0.0009803041037500003,0.060658756510179046
0.4304304304304303,0.9660233333333337,0.3457647916666666,-0.12315591666666668,17.36514583333333,0.19464795884370678,0.15345199518999303,0.05130589165164211,-0.06952760346456599,0.000641998208954235,0.0009669058658045565,0.061501853732863765
0.43443443443443464,0.9661435416666665,0.35574479166666667,-0.12599097916666666,17.367520833333334,0.19393772653537322,0.15141689816862458,0.05080203761307015,-0.07009432369780814,0.0006098007533821607,0.0009697761790381375,0.061511770399363286
0.43843843843843855,0.9662695833333336,0.36627687500000006,-0.128929875,17.369875,0.1936443758402342,0.1492737539991511,0.050267508181406725,-0.070853697457526,0.0005843144546627578,0.00099327426398099,0.06598415104173228
0.44244244244244246,0.9663958333333337,0.37680958333333336,-0.1318689583333333,17.372395833333332,0.1931284962414929,0.14711266116141497,0.04973296409433412,-0.07155199192248266,0.0005570590573652522,0.0010172654694940583,0.06465467664929747
0.4464464464464464,0.9665231249999997,0.3873414583333332,-0.13480664583333332,17.375000000000004,0.19239180298953992,0.14493570990583296,0.04919844886455268,-0.07218860970989152,0.0005281498268431832,0.0010417221238068278,0.06104166666648325
0.4504504504504503,0.9666502083333334,0.3978741666666667,-0.13774610416666666,17.377458333333333,0.19143093916597223,0.14273955245357253,0.0486638376168296,-0.07276271692644096,0.0004975366658175346,0.0010666860300640928,0.0618585399304834
0.45445445445445465,0.9667770833333331,0.40840562500000005,-0.1406845,17.37991666666667,0.1902510954683595,0.14052766312641662,0.04812925467081817,-0.07327511718302085,0.0004651703349128895,0.0010921019968113549,0.06224665972206367
0.45845845845845856,0.9669060416666667,0.4190360416666668,-0.143635125,17.3824375,0.18889254578433154,0.13829082586623437,0.04759319096732886,-0.07368024744236976,0.00043241501101232583,0.0010992401270721877,0.06211655859368648
0.4624624624624625,0.9670416666666669,0.43020270833333335,-0.1466447708333333,17.38522916666667,0.1875247964093315,0.1359978111872392,0.047048638877587395,-0.07378073075791235,0.00040931737107473797,0.001004263095318984,0.06276515581589592
0.4664664664664664,0.9671799999999998,0.4413687500000001,-0.14965397916666667,17.388062499999997,0.18590883485677076,0.13368701985291617,0.04650412238002547,-0.0738136602826823,0.00039133407708463134,0.0009078894824279997,0.06215749609384602
0.4704704704704703,0.9673164583333335,0.45253479166666666,-0.15266497916666666,17.390833333333337,0.1840437206645398,0.1313588208027079,0.04595954166181544,-0.07377961879134982,0.00037863761121800484,0.0008100874513309909,0.06308263888871579
0.47447447447447466,0.9674725000000001,0.46471437500000007,-0.15597654166666666,17.39404166666667,0.1828882580016926,0.12899402678303995,0.04546419329164821,-0.07401795892471354,0.0003770344517240883,0.0007002930451560847,0.05898116493045791
0.4784784784784786,0.9676435416666666,0.47759729166666665,-0.15949687499999995,17.397229166666666,0.182083951992665,0.12659449686523438,0.04500315950525412,-0.07440722447070319,0.00038480186760807234,0.000581733871269531,0.05995898914937925
0.4824824824824825,0.9678120833333335,0.49047916666666674,-0.16301916666666666,17.400541666666665,0.18094831206597228,0.12416995963263891,0.04454202538734635,-0.07470457831597221,0.00039780099422743066,0.000461760704814236,0.059066373263988226
0.4864864864864864,0.9679822916666666,0.5033616666666667,-0.16653999999999997,17.403895833333337,0.17948015753055552,0.12172047006666664,0.04408089409644617,-0.07491181470000004,0.00041592107965100593,0.00034035496874208293,0.054618155815774116
0.4904904904904903,0.9681512499999999,0.5162435416666667,-0.17005999999999996,17.407208333333333,0.1776807306874565,0.11924584639999998,0.043619619323381986,-0.07503012330416663,0.00043933867131258804,0.00021752967185833226,0.05284803993060905
0.4944944944944947,0.9683214583333332,0.5294202083333331,-0.17359020833333336,17.410291666666662,0.1757057013416235,0.11676498123745659,0.04309753039748837,-0.07504700240620665,0.00046380324428975904,0.00010211993480191016,0.057369081597414606
0.4984984984984986,0.9684877083333335,0.5456364583333334,-0.1772075,17.413229166666664,0.17490606367078976,0.1144377102770833,0.041947123783009334,-0.07487496064322913,0.00044972228607422166,7.713117125520785e-05,0.05340832248270999
0.5025025025025025,0.968655208333333,0.5618535416666668,-0.18082458333333337,17.415979166666663,0.17358184771662294,0.1120828867289931,0.04079680088006582,-0.07458473410043397,0.00043540768850607557,5.218480206076442e-05,0.054919666232819964
0.5065065065065064,0.9688210416666666,0.5780695833333336,-0.1844416666666667,17.418895833333334,0.1717313901581594,0.10970314659722222,0.03964653857291493,-0.07417675760069438,0.00042087379196180386,2.7311221180556207e-05,0.0514429474827125
0.5105105105105103,0.9689879166666663,0.5942852083333333,-0.18805791666666669,17.421583333333338,0.1693569661562066,0.1072965116456597,0.03849604957644704,-0.07365350348168412,0.00040621321572005065,2.4405605130210176e-06,0.054892493055263
0.5145145145145147,0.9691541666666668,0.6105031249999999,-0.19167645833333333,17.4244375,0.16645260103190113,0.10486471865412325,0.03734572570609165,-0.07301050653190107,0.0003913128056119773,-2.236560938975664e-05,0.05376947526042386
0.5185185185185186,0.9693214583333335,0.6267200000000002,-0.1952929166666666,17.42720833333333,0.16302391659999982,0.10240588503315978,0.03619538180457445,-0.07225143993333333,0.0003762040782333332,-4.715524067474045e-05,0.054909706597356944
0.5225225225225225,0.9694870833333332,0.6429370833333333,-0.19890937499999997,17.430083333333332,0.1590681568748265,0.09992026887044272,0.03504499591129432,-0.0713754532565104,0.00036092080679962215,-7.188308161676393e-05,0.05261165972217441
0.5265265265265264,0.96966125,0.6589147916666668,-0.20196125000000012,17.432958333333335,0.15571608898953976,0.09757290349843747,0.03382707786743598,-0.07073537003151031,0.00035054963074448477,-0.00012203662539765473,0.05175541493048286
0.5305305305305303,0.9698422916666667,0.6746777083333333,-0.20449562499999996,17.435874999999996,0.15288415654474835,0.09535903935585943,0.03254756984444516,-0.0703307353608073,0.0003461267902835942,-0.00019568846794974,0.050262984375137876
0.5345345345345347,0.9700233333333332,0.6904383333333336,-0.20703166666666672,17.438729166666665,0.14955719953055535,0.09313101399722216,0.03126801329114926,-0.06984594278611103,0.0003435874543465242,-0.00026962898178263875,0.05114171831604608
0.5385385385385386,0.970221875,0.7085445833333334,-0.20945104166666673,17.44079166666666,0.14988957342899312,0.09093671947808156,0.030276815128652018,-0.069054598953559,0.00035049999614769015,-0.00029496093174795953,0.0496193732641359
0.5425425425425425,0.9704285416666667,0.7277747916666667,-0.21181416666666666,17.442458333333338,0.15151656094787302,0.0887524671326389,0.029424210022469338,-0.06806636398211802,0.0003616139348738721,-0.000296905472951736,0.047730623263703365
0.5465465465465464,0.9706347916666663,0.747005416666667,-0.21417729166666663,17.444083333333328,0.15240374080399277,0.08655600440099825,0.028571459381428774,-0.06698881966467005,0.0003731024894037321,-0.00029891881366480026,0.047706659722450695
0.5505505505505504,0.9708416666666668,0.7662350000000001,-0.21654187499999997,17.445708333333336,0.1525524664416663,0.0843498247048177,0.027718771105662926,-0.06581907807604173,0.00038493533621562423,-0.000300964951977474,0.046427414930462874
0.5545545545545547,0.9710485416666669,0.7854652083333332,-0.2189035416666667,17.447375000000005,0.15195982316454004,0.08213290611245656,0.02686608275878838,-0.06455888403988719,0.000397175908110896,-0.000303060808848741,0.04348060937473974
0.5585585585585586,0.9712549999999998,0.8046950000000003,-0.22126770833333345,17.44897916666667,0.15062887364166655,0.07990310124891478,0.02601343583253568,-0.06320781477604154,0.0004097265251510381,-0.00030519167544162235,0.04479270789909151
0.5625625625625625,0.9714625000000003,0.8239252083333332,-0.22363124999999998,17.45060416666666,0.14855662607287345,0.07766218902343751,0.025160830873431697,-0.06176457575390634,0.00042267173433823985,-0.0003073804090794269,0.04391421831621756
0.5665665665665665,0.971669375,0.8431566666666668,-0.2260158333333333,17.4523125,0.14567454378888844,0.07540496808263888,0.02430380287610667,-0.06022324335277779,0.00043521228309027597,-0.0003090257698003475,0.04053840234348627
0.5705705705705704,0.9718716666666669,0.8624052083333331,-0.2285977083333333,17.45404166666667,0.1413514233062072,0.07307579607808168,0.023404967580794866,-0.058503020720269194,0.00044014001403993013,-0.00030532181616909726,0.040596164930548184
0.5745745745745747,0.972074375,0.881654583333333,-0.23118083333333342,17.455854166666665,0.13628332068732696,0.07073396396597216,0.022506087467680666,-0.05668044204618053,0.00044366494617369915,-0.0003014083878588535,0.03836364539938586
0.5785785785785786,0.972276875,0.9009025000000003,-0.23376333333333335,17.457604166666663,0.13048010216041606,0.06837699565555554,0.021607246791901354,-0.054760778591666615,0.00044588343574010047,-0.0002973160397701381,0.03830675998267452
0.5825825825825826,0.9725168750000001,0.920365625,-0.2358391666666667,17.459708333333335,0.1252825329850259,0.06623634579930551,0.020710972544555013,-0.05270569630468752,0.0004341397669993469,-0.0002904613699272558,0.04087658159710372
0.5865865865865865,0.9728545833333335,0.9403829166666662,-0.23659895833333333,17.462958333333333,0.12278955337482722,0.06468176624891495,0.01982121313190275,-0.05050929814887167,0.0003950689960917544,-0.00027705135149848,0.03946124826381947
0.5905905905905904,0.9732031250000001,0.9583656249999999,-0.2372179166666667,17.466479166666666,0.12084887048502635,0.063157451678993,0.01899086244401465,-0.048540794699218764,0.0003334789164388015,-0.00026171243266926987,0.0383555203993069
0.5945945945945947,0.9735581249999999,0.9752527083333332,-0.23776041666666667,17.470104166666662,0.11901632155516528,0.06165102593315978,0.01819250179503808,-0.04669142637803825,0.0002624146904846745,-0.00024544683306206515,0.03837707248277411
0.5985985985985987,0.973912083333333,0.9921341666666667,-0.2383029166666667,17.473666666666663,0.11663646199930577,0.0601433865748264,0.017394225323395324,-0.04482507602534713,0.00019785591805694495,-0.00022933207292152803,0.04076488888898666
0.6026026026026026,0.9742679166666665,1.0090172916666666,-0.23884708333333327,17.477375,0.11366327178433178,0.05863465411649312,0.01659574537718442,-0.0429370795191841,0.0001403101513307711,-0.0002134674955131077,0.037613109375058684
0.6066066066066065,0.9746224999999997,1.0259008333333337,-0.23938937499999993,17.48102083333334,0.11014206349930467,0.05712522713710939,0.01579712179630715,-0.041034407363020775,8.93397926277793e-05,-0.00019780566982916708,0.03703562456576037
0.6106106106106104,0.9749770833333335,1.0427835416666669,-0.23993208333333335,17.484645833333335,0.10603581856245614,0.05561551205399305,0.014998592029903193,-0.039112355715538116,4.5134728377426575e-05,-0.00018239066267986058,0.037576749565914724
0.6146146146146148,0.9753320833333334,1.0596741666666667,-0.2404749999999999,17.488270833333335,0.10134066049930524,0.05410539937500002,0.014199962764777968,-0.0371698547708334,7.739674110245585e-06,-0.00016716106054687598,0.037674926649287954
0.6186186186186187,0.9756866666666668,1.0765604166666667,-0.24101770833333336,17.49202083333333,0.09610516926649315,0.05259479760308164,0.013401224997614508,-0.03521070882595484,-2.2897013575084654e-05,-0.00015217691355881124,0.03316549956605286
0.6226226226226226,0.9760410416666669,1.0934416666666662,-0.2415604166666667,17.495583333333332,0.09029782159722366,0.05108304426649307,0.012602395557787735,-0.03323340039930567,-4.695378816666623e-05,-0.00013737048783333302,0.034772159722308515
0.6266266266266265,0.9763966666666665,1.1103291666666666,-0.24210374999999992,17.499187499999998,0.08389830831597256,0.049572253402604204,0.01180347855564214,-0.031235978348958415,-6.404329873689043e-05,-0.00012280473045903713,0.03593683984394147
0.6306306306306304,0.976729791666667,1.1210729166666666,-0.24147999999999994,17.502729166666665,0.08327676551649321,0.04834238876666663,0.011457150308832896,-0.02959872875000008,-7.960685568576603e-05,-0.00012385738833333327,0.03343005164930446
0.6346346346346348,0.9770635416666668,1.13150625,-0.240799375,17.50616666666666,0.08274777287760449,0.04712736933294269,0.01113336186577801,-0.02799379385807299,-9.307261794140598e-05,-0.0001255275357420569,0.034336972222433815
0.6386386386386387,0.9773960416666666,1.1419500000000002,-0.24011791666666668,17.50966666666667,0.08198561416666594,0.04591088609565971,0.010809502705032276,-0.026400261729166596,-0.00010438565148958388,-0.00012703057118307283,0.03553155555533749
0.6426426426426426,0.9777287500000001,1.1524104166666664,-0.23943687500000002,17.513187500000004,0.08095648155816026,0.04469306622356767,0.010485728363555456,-0.02481774278255211,-0.00011337955319704182,-0.00012840745677578157,0.03180525651038124
0.6466466466466465,0.9780616666666667,1.1628395833333334,-0.23875500000000005,17.516708333333337,0.0797874367664928,0.04347473747499997,0.010161861181657293,-0.02325790194791655,-0.0001199839997085058,-0.00012963089703458262,0.030762498263698035
0.6506506506506504,0.9783958333333337,1.1732791666666664,-0.23807374999999997,17.52018749999999,0.07838058039930651,0.04225497289427084,0.009838005240441816,-0.021708237328125102,-0.00012436861760631562,-0.0001306966010152709,0.030321631510673797
0.6546546546546548,0.97868625,1.1812437500000004,-0.23697937499999996,17.523479166666664,0.07687153641927003,0.04109223415794273,0.009545050884275317,-0.020379386069010297,-0.0001393195231252889,-0.00012749451890582523,0.03017789539939031
0.6586586586586587,0.9789516666666667,1.1877000000000002,-0.23563375,17.52672916666667,0.07534787666666598,0.039960798360937466,0.009270905735954309,-0.01919425345833331,-0.000161261642895834,-0.00012168666638828123,0.02938971831588333
0.6626626626626626,0.9792175000000002,1.1941520833333337,-0.2342891666666667,17.52997916666667,0.0737445518706592,0.03882533638263885,0.008996702443175858,-0.018027061855902693,-0.0001826423647226594,-0.00011574566481614549,0.02816374956597656
0.6666666666666665,0.9794785416666668,1.20045625,-0.23294458333333332,17.5331875,0.07201520850260423,0.0376968627623264,0.008724726192683427,-0.016886052367187487,-0.00020333796205859516,-0.00011018919912161407,0.026711089843672653
0.6706706706706704,0.9796233333333336,1.2031541666666667,-0.231611875,17.534916666666675,0.06976796789930506,0.03680125185898442,0.008503039429434566,-0.01600312421093747,-0.00021959770123263942,-0.00011616924120572874,0.02690582638848582
0.6746746746746748,0.9797695833333333,1.2058562500000005,-0.23027854166666664,17.5366875,0.0674857043359367,0.03590235574787325,0.008281434711223992,-0.015127389623697862,-0.00023548580568749948,-0.00012196431369930602,0.026674860677019296
0.6786786786786787,0.9799145833333335,1.2085479166666666,-0.2289475,17.538479166666665,0.06521193312065954,0.034998938077083354,0.00805973673887292,-0.014258892515624955,-0.00025099258551349816,-0.00012755463838109342,0.025290187065991176
0.6826826826826826,0.9800604166666665,1.2112479166666665,-0.227615,17.540250000000004,0.06291598437065993,0.03409255760833331,0.007838104166499427,-0.013397013781250022,-0.00026613552369366246,-0.00013297384803604177,0.025463270833199658
0.6866866866866865,0.9802056250000003,1.2139541666666667,-0.22628104166666674,17.542000000000005,0.06058819789930481,0.03318332768224824,0.007616407798155814,-0.01254247829774291,-0.00028089610477430825,-0.00013820542010850676,0.026152666666519053
0.6906906906906904,0.9803514583333331,1.2166479166666664,-0.22494958333333334,17.543791666666667,0.058253263537327404,0.03226945579149305,0.007394724379481116,-0.011695766415798725,-0.0002953217449939219,-0.00014324615597621532,0.02537395659720687
0.6946946946946948,0.9804970833333333,1.2193354166666666,-0.22361604166666668,17.545604166666664,0.05594197499566045,0.03135297007599824,0.007172996083521766,-0.01085933232769104,-0.0003092584933958313,-0.0001481147717687499,0.02260775998280451
0.6986986986986987,0.9806379166666668,1.2212083333333335,-0.22211750000000005,17.54758333333334,0.05384395659722219,0.030491524527083334,0.006983993870050375,-0.010134716354166629,-0.000309667986633681,-0.00016003512221010423,0.022735826388782243
0.7027027027027026,0.9807777083333332,1.2223541666666664,-0.22047312500000005,17.54972916666667,0.05196279123263925,0.02967720531940103,0.006823598231414862,-0.009513340351562594,-0.0002981023804210065,-0.0001779631636535155,0.022214509982575237
0.7067067067067065,0.9809152083333336,1.223479166666667,-0.21882895833333327,17.551875000000006,0.05013831206597197,0.028857282828081587,0.0066631982328495655,-0.008898578415798719,-0.00028625552067274387,-0.00019554334371740486,0.022517317708093287
0.7107107107107109,0.9810575,1.2244770833333334,-0.21719395833333333,17.55408333333333,0.04833503905815961,0.028087388630164918,0.006504054989081616,-0.008330767049045118,-0.0002778081517790783,-0.00021043613270047766,0.023741659722247732
0.7147147147147148,0.9812143749999996,1.2248895833333329,-0.21559375000000003,17.556750000000005,0.04689759197482757,0.027517418294270825,0.006349625606450964,-0.007945836393229322,-0.00028200666540494795,-0.00021654998189453152,0.019279437499733376
0.7187187187187187,0.9813704166666667,1.2252979166666667,-0.213993125,17.5593125,0.04546793207899347,0.026942671619401053,0.006195196489299133,-0.007566544756510529,-0.00028619764106293383,-0.0002224448715485674,0.019502860676993805
0.7227227227227226,0.981527708333333,1.2257104166666666,-0.21239249999999998,17.56183333333334,0.04402980780816024,0.026362634277083366,0.006040734294651821,-0.007184966994791708,-0.00029033294795790024,-0.0002281009907213542,0.020759972221981116
0.7267267267267266,0.9816845833333333,1.2261312500000003,-0.21079145833333335,17.56445833333333,0.04258965777343682,0.025777690260373257,0.005886286890940719,-0.006805755704427041,-0.00029443715066668165,-0.00023353667352066866,0.019386789930649684
0.7307307307307309,0.9818404166666665,1.2265437500000005,-0.20919020833333332,17.5669375,0.04115292933593606,0.02518774840412328,0.005731841787227256,-0.006428640740885394,-0.0002984647794718764,-0.0002387349143560068,0.022290204427122262
0.7347347347347348,0.9819962499999998,1.2269604166666668,-0.20759062499999995,17.569562499999993,0.039709802599825705,0.02459194491210938,0.005577357418291402,-0.00604952025390626,-0.00030245765120207957,-0.00024371767545136076,0.018598558594135284
0.7387387387387387,0.9821535416666668,1.2273666666666665,-0.20599020833333337,17.5721875,0.03828773222222326,0.02399132573745659,0.005422873318833516,-0.005676151298611043,-0.00030631811611805536,-0.00024846268912964405,0.017184798177197536
0.7427427427427427,0.9823104166666666,1.2277833333333337,-0.20438958333333326,17.57464583333333,0.036835586388888286,0.023385710724826418,0.0052683873237402085,-0.005301792743055533,-0.0003101863006076389,-0.00025297972396918415,0.01974049956595536
0.7467467467467466,0.9824677083333332,1.2281979166666668,-0.20278812499999999,17.5773125,0.03539237749565882,0.02277543469231772,0.0051138869912517705,-0.004930214016927031,-0.00031398245975477546,-0.00025727211608528636,0.015376944010256466
0.7507507507507509,0.9826139583333333,1.2286020833333333,-0.20120291666666665,17.579687500000002,0.033986920828992906,0.02216659465815974,0.0049587477866203525,-0.004591260743923714,-0.0003216082644066841,-0.0002592691148889756,0.01687906901037195
0.7547547547547548,0.9827508333333331,1.2290041666666662,-0.199640625,17.581770833333326,0.032592508315973046,0.02156303751627603,0.004802665142840013,-0.004298340039062598,-0.0003348332139140621,-0.000258066640452474,0.017167697482818767
0.7587587587587588,0.9828749999999996,1.2292354166666666,-0.19818166666666667,17.583812499999997,0.03133654041232692,0.021004610330555555,0.004643303463095964,-0.0040434930659722645,-0.0003315907314609376,-0.0002571934066395832,0.014537964843896134
0.7627627627627627,0.9829810416666668,1.2290937499999999,-0.19693812500000005,17.585541666666668,0.030434803710938096,0.020547270754817694,0.004477114383775277,-0.0038697897591145614,-0.0002939076549544282,-0.0002572615022824219,0.01434928993057838
0.7667667667667666,0.9830866666666664,1.2289625,-0.19569541666666668,17.58725,0.02949700692708368,0.020086491395659704,0.004310907859922518,-0.0036932964947916924,-0.0002563233186953129,-0.000257186067117795,0.016137437499878615
0.7707707707707709,0.9831916666666669,1.2288229166666667,-0.19445812500000004,17.589,0.028573406141493285,0.019622891788151013,0.00414477988280144,-0.003519149667968652,-0.0002192108235655393,-0.00025675535296861956,0.015620666666677607
0.7747747747747749,0.9832979166666665,1.2285999999999997,-0.19330020833333336,17.590729166666662,0.027662873333333726,0.019151383624956587,0.003979343592664583,-0.0033515723750000004,-0.00018807962020833343,-0.00025331360503493927,0.01583071831618099
0.7787787787787788,0.9834035416666665,1.2283645833333334,-0.19213979166666664,17.592541666666666,0.026791283745658756,0.018678175458289932,0.0038139064142471107,-0.0031883265342881606,-0.00015699064792968796,-0.00024975649255286434,0.012686039930542847
0.7827827827827827,0.98351,1.2281458333333337,-0.19098145833333333,17.594291666666663,0.02586614539930432,0.018201540906206584,0.0036484683853996182,-0.003019834370659641,-0.0001258840119227431,-0.00024608915698493895,0.012984081597323893
0.7867867867867866,0.983616875,1.2279145833333334,-0.18982333333333334,17.59608333333333,0.024988276037326562,0.017722102122222215,0.0034830294728110623,-0.0028535774097221966,-9.482799940017396e-05,-0.00024229658030972196,0.011809659722302968
0.790790790790791,0.9837218749999996,1.22768125,-0.18866479166666664,17.59783333333333,0.024109165065103966,0.01724011721870662,0.0033175709363511734,-0.0026856060690104433,-6.37653692473956e-05,-0.0002383930307127604,0.011470305555690175
0.7947947947947949,0.9838281250000002,1.2274541666666667,-0.18750583333333334,17.599583333333335,0.02321876873263884,0.01675558329930555,0.0031521219371573304,-0.0025174752673611245,-3.274781209027823e-05,-0.00023436842585694448,0.011958159722098571
0.7987987987987988,0.9839337500000003,1.2272333333333336,-0.18634708333333336,17.60139583333333,0.022302512222222015,0.01626836869982637,0.0029866678943295004,-0.002347814430555456,-1.774461472221669e-06,-0.00023023774050798625,0.00898971831605877
0.8028028028028027,0.9840391666666667,1.227002083333333,-0.18518645833333336,17.603104166666665,0.021436720828993172,0.015787600649956574,0.002825845295478977,-0.0021818714865451394,2.8156547392795472e-05,-0.00022598564592599832,0.010307030816022689
0.8068068068068066,0.9841283333333332,1.2268083333333335,-0.18399958333333333,17.60458333333334,0.020964229930555023,0.015457361666493065,0.002743989959078864,-0.0020413195034721665,4.006086130607618e-05,-0.0002218329140484464,0.009270659722005803
0.810810810810811,0.9842162499999999,1.2266104166666671,-0.18281416666666664,17.605979166666668,0.02049146905815924,0.015123709632638892,0.002662129350171939,-0.001899280519097185,5.197962429535544e-05,-0.0002176204920483507,0.010330916232646814
0.8148148148148149,0.98430375,1.2264270833333333,-0.18162687499999994,17.607395833333324,0.019989109266493443,0.014787969944401062,0.0025802718171545015,-0.0017572564388022016,6.387033694813405e-05,-0.00021335347669378926,0.011695301649524481
0.8188188188188188,0.9843920833333332,1.2262229166666665,-0.18044020833333332,17.608854166666667,0.019539858641493435,0.014449206216623267,0.002498417347510637,-0.0016175814535590582,7.57617010407994e-05,-0.00020903909065112842,0.01137993706601037
0.8228228228228227,0.9844806250000001,1.2260312499999997,-0.17925354166666663,17.610291666666665,0.019043207356771452,0.014107792799956609,0.002416551364915277,-0.0014747645768229956,8.763481726562519e-05,-0.00020465743301510426,0.011585748263883033
0.8268268268268266,0.9845677083333336,1.2258374999999997,-0.17806708333333335,17.611729166666656,0.01857242359375122,0.01376240549982638,0.002334192765331108,-0.0013316084010417117,9.991273160416566e-05,-0.00020048211007708323,0.011787426649732424
0.830830830830831,0.9846500000000002,1.225675,-0.17686687499999998,17.613062499999998,0.01805204437499941,0.013401046027734384,0.0022406858354384993,-0.00119369298437505,0.00012102048883020825,-0.00020195700607388025,0.011487704427111112
0.8348348348348349,0.9847316666666667,1.2255187500000002,-0.17566562499999996,17.614333333333335,0.017524626731770798,0.013037067360026057,0.002147181037797726,-0.0010574411653646032,0.0001421037294274741,-0.00020335384487845052,0.014011222222279685
0.8388388388388388,0.9848124999999999,1.2253562500000001,-0.17446499999999995,17.615729166666664,0.017010393919270506,0.012670088775000022,0.002053670047747547,-0.0009186385104166805,0.00016320290274243505,-0.00020467070753157288,0.012127593316051843
0.8428428428428427,0.984894375,1.2252041666666669,-0.17326458333333328,17.617125,0.01646849998263833,0.012300113328993084,0.0019601632761149625,-0.000778010564236209,0.0001842705268762148,-0.00020591870957300336,0.009823401041614943
0.8468468468468466,0.9849756249999998,1.2250395833333332,-0.17206458333333333,17.618291666666675,0.015957185933159757,0.011927133328993058,0.0018666523923353336,-0.0006396995269098149,0.00020533934565950484,-0.0002070863433183594,0.016632081596981152
0.850850850850851,0.98505125,1.2244833333333331,-0.1710104166666667,17.619812500000002,0.01555723305555623,0.011626437391493036,0.0018036133111820432,-0.00056351163194443,0.00021243445092677095,-0.00020214536047011714,0.010957464843613707
0.8548548548548549,0.9851245833333335,1.2237937499999993,-0.17000708333333328,17.621187499999994,0.015193440794272206,0.011349404116493066,0.0017511009319262734,-0.0005084772942709481,0.00021469951994309858,-0.00019509950685809904,0.011667756510689742
0.8588588588588588,0.985198958333333,1.223091666666667,-0.16900312500000003,17.622583333333335,0.014846774930554973,0.011070693740234366,0.001698576390445728,-0.0004536861718750229,0.00021697942723871547,-0.00018804372733365884,0.011014993055596278
0.8628628628628627,0.9852722916666665,1.222404166666667,-0.1679989583333333,17.624020833333333,0.014471803315971421,0.010789995832248277,0.001646071560276897,-0.000396331671006972,0.0002192210446227434,-0.00018097173024431425,0.008889666232562377
0.8668668668668666,0.9853460416666667,1.2217229166666665,-0.16699833333333333,17.6254375,0.01408061489149337,0.010511889997222225,0.0015938851826444718,-0.00033660078819441885,0.00022080363075877122,-0.00017365929095382185,0.0074946002605429385
0.870870870870871,0.9854177083333334,1.2210458333333334,-0.1660116666666667,17.626708333333337,0.013730406232638659,0.01026981403055554,0.0015440734857832547,-0.00028506279861112427,0.00021768454643446126,-0.00016469660132725693,0.008528331597062788
0.8748748748748749,0.985489166666667,1.2203708333333332,-0.16502583333333334,17.6280625,0.01335544581597281,0.010025432665972219,0.0014942196946552471,-0.00023103625347223322,0.00021455482541692702,-0.0001557489071186979,0.005787496093716982
0.8788788788788788,0.9855522916666667,1.2198708333333332,-0.16405020833333334,17.629125000000005,0.013023483315972806,0.009800612479123269,0.0014494378248335468,-0.00019201898524312533,0.00021125898160286464,-0.00014581973720826817,0.0052017343747365885
0.8828828828828827,0.9856162499999997,1.2193625000000001,-0.16307250000000004,17.630145833333334,0.01270717692708323,0.009574797243749978,0.0014046541770192705,-0.0001559253854166165,0.00020799379661979133,-0.00013590355132395837,0.007749562066010185
0.8868868868868867,0.9856791666666664,1.2188583333333332,-0.16209625,17.63120833333333,0.01238019659722256,0.009346409902604168,0.0013598775004213305,-0.00011638488541673708,0.00020471659801388835,-0.00012600292417291664,0.007784373264030364
0.890890890890891,0.9857429166666668,1.2183625,-0.16111895833333334,17.632270833333333,0.012030318593750033,0.0091164312655816,0.001315089253602066,-7.641146093750883e-05,0.00020143964630208288,-0.00011611751148524316,0.0069835933160788954
0.8948948948948949,0.98580625,1.2178687499999996,-0.16014250000000002,17.63325,0.011679041106772203,0.008884504693749996,0.001270308812567822,-3.266203645840848e-05,0.0001981828567500006,-0.00010624342835000013,0.009952770833365321
0.8988988988988988,0.9858681250000002,1.2174020833333334,-0.15917458333333334,17.634333333333327,0.011419667495659258,0.008710181187326391,0.0012391213091253893,3.0110303819996798e-06,0.0001974367047808165,-0.00010227804654904515,0.009454555555805655
0.9029029029029028,0.9859285416666664,1.2169354166666668,-0.15820687499999997,17.63547916666667,0.011164024995659716,0.008534251369401037,0.00120799921607226,4.004934765619583e-05,0.00019670752043446165,-9.833961420039052e-05,0.006124562065849659
0.9069069069069067,0.9859897916666666,1.2164666666666666,-0.15723916666666665,17.636604166666665,0.01091509888888953,0.008356615299305554,0.0011768660711293886,7.724661111105369e-05,0.00019597634723611155,-9.440360101059035e-05,0.004151801649300069
0.910910910910911,0.98605125,1.2159979166666666,-0.1562710416666667,17.637708333333332,0.010653233328993261,0.008177090703081587,0.0011457385417634992,0.00011567776866322488,0.00019524068229340288,-9.047422271163192e-05,0.0027030815973034805
0.914914914914915,0.9861099999999997,1.2155291666666668,-0.1553089583333333,17.63870833333333,0.010380511649305424,0.008000773294748277,0.0011147787670611666,0.00014902703211810975,0.00019363701850173669,-8.647562674071187e-05,0.003884998263856687
0.9189189189189189,0.9861679166666666,1.2150333333333334,-0.1543520833333334,17.63972916666667,0.01015649888888892,0.007825205203993033,0.001083925062689581,0.00017917631944450174,0.0001914882619256947,-8.243966524509556e-05,0.0032882599825256875
0.9229229229229228,0.9862247916666668,1.21455625,-0.15339541666666665,17.640729166666667,0.009880198919271166,0.007647721145659734,0.0010530621861723816,0.00021298703385411177,0.00018934011872565114,-7.840291470792534e-05,0.0044661349826355945
0.9269269269269267,0.9862816666666668,1.2140624999999998,-0.15243833333333331,17.64175,0.009654329427083663,0.007468512863888891,0.0010222020156124322,0.0002438307291666164,0.00018721002701822898,-7.436977847118058e-05,0.003031937500111326
0.930930930930931,0.986339791666667,1.2135750000000005,-0.151481875,17.642749999999996,0.00939405270833249,0.007287304046484366,0.0009913428826794695,0.0002783664531250951,0.00018507528283697851,-7.034109842264317e-05,0.004205770833436873
0.934934934934935,0.9863960416666662,1.2130895833333335,-0.15052979166666666,17.6438125,0.0091261628081587,0.007108344320789939,0.0009610118635498372,0.00031383058550343845,0.00018274205254327296,-6.635536034694885e-05,0.0027554648437444484
0.9389389389389389,0.9864518750000003,1.212475,-0.14961916666666672,17.644770833333336,0.008925207708333271,0.006962521632638871,0.0009352843219931066,0.0003384574375000504,0.00017880434352968757,-6.273006793730902e-05,0.007062239149263405
0.9429429429429428,0.9865070833333336,1.2118770833333337,-0.14870729166666666,17.645875000000007,0.008693518224825336,0.006815453905164932,0.0009095442734242308,0.00036412556206597,0.00017486813145282075,-5.910766143461372e-05,0.004137151041334164
0.9469469469469471,0.9865629166666664,1.2112770833333333,-0.14779708333333333,17.646854166666667,0.008474494058159587,0.006666251324826393,0.0008838083834135012,0.00039384502517361697,0.0001709202412006942,-5.5487991837361115e-05,0.0070796870658682565
0.9509509509509511,0.9866156250000003,1.2107583333333334,-0.14693750000000003,17.647812500000004,0.008303841597222306,0.006542871093749996,0.0008625790999111445,0.0004033026041667387,0.0001658069803394095,-5.267023705078122e-05,0.007630631510266994
0.954954954954955,0.9866674999999995,1.2102458333333335,-0.1460804166666666,17.648770833333337,0.00810918956597173,0.006417991033159747,0.0008414025262531553,0.00041509060243047347,0.00016067826994444422,-4.986588690555552e-05,0.0065130724825621655
0.9589589589589589,0.9867193750000003,1.2097291666666665,-0.14522270833333334,17.64966666666667,0.007936593315972962,0.006291781650998272,0.0008202253269009907,0.00042743759982633023,0.00015556632884461798,-4.7061919288220514e-05,0.009474888888803434
0.9629629629629628,0.9867722916666667,1.20921875,-0.14436375,17.650604166666668,0.007752514648437625,0.006164461852604157,0.0007990483330308,0.0004402699869791582,0.00015043188275716188,-4.425894397726563e-05,0.008672551649226534
0.9669669669669672,0.9868241666666665,1.2086958333333333,-0.1435060416666666,17.651562499999997,0.007577299149305938,0.006035286838498275,0.0007778730051937108,0.0004522379539930177,0.0001453046982957465,-4.1458791777730045e-05,0.008591308593850044
0.9709709709709711,0.9868770833333335,1.2081770833333334,-0.14264895833333333,17.652479166666666,0.007408135308159869,0.005904378853081597,0.000756693091456391,0.00046728575303822684,0.00014017840120876692,-3.865782996801213e-05,0.009770937065923135
0.974974974974975,0.986928125,1.20766875,-0.14177312500000003,17.653479166666674,0.0072049402734377654,0.005770610194401029,0.000735355045801867,0.00048622265234379847,0.00013484080933438752,-3.57939922574361e-05,0.007589978732312375
0.9789789789789789,0.9869799999999999,1.2071500000000002,-0.14092500000000002,17.654395833333332,0.007074294166666162,0.005653477708333337,0.000716744501318599,0.0004974054166667352,0.00012993531587166684,-3.330110629750002e-05,0.006474426649390352
0.9829829829829828,0.9870312499999999,1.2066416666666664,-0.14009708333333334,17.655312499999994,0.006938804930555653,0.005543369741493061,0.0006994758353625845,0.0005086447951388462,0.0001252966755164931,-3.100692099197048e-05,0.0034821940105871363
0.9869869869869872,0.9870822916666667,1.2061104166666663,-0.13926604166666673,17.656125,0.006845579474827446,0.005432761305164912,0.0006822557128121458,0.0005177235421007231,0.00012070403887704023,-2.87454812719749e-05,0.006041651041698515
0.9909909909909911,0.9871333333333335,1.205597916666667,-0.13843208333333332,17.6569375,0.0066940799956585195,0.0053214124706597275,0.0006650887187116809,0.000534472933159752,0.0001161454486370402,-2.652452974225178e-05,0.007766454426985092
0.994994994994995,0.9871845833333333,1.2050729166666665,-0.1375975,17.657833333333336,0.006574265516493538,0.005208698827083327,0.0006479217221723546,0.0005477289843749955,0.00011158287202400151,-2.4304647704177066e-05,0.007380305555443556
0.9989989989989989,0.9872372916666666,1.2045479166666666,-0.13676229166666667,17.658729166666667,0.0064601497873268965,0.0050948464114149265,0.0006307563937958582,0.0005615251723090076,0.0001070415615651913,-2.2088282053498276e-05,0.0065758849826238475
1.0030030030030028,0.9872881250000001,1.2040208333333333,-0.13592875000000007,17.65962499999999,0.006344249565972682,0.004979083256770808,0.0006135906446888256,0.0005785468489584167,0.00010247961464583333,-1.9871109107916695e-05,0.00535319270858281
1.0070070070070072,0.987339375,1.2035,-0.13509895833333335,17.660437499999997,0.006208583333333184,0.004864292290581593,0.0005967340735098293,0.0005949296875000232,9.810835732291715e-05,-1.7752262058485252e-05,0.007072308593876642
1.011011011011011,0.987388333333333,1.2029604166666665,-0.1343272916666667,17.661270833333337,0.006107069266493292,0.004774970380164924,0.0005838370000760443,0.000595206419704869,9.591531498853323e-05,-1.685886150549391e-05,0.006179218315878643
1.015015015015015,0.9874360416666669,1.20245,-0.13355437499999998,17.66204166666667,0.005993164166667064,0.004688770585026047,0.0005706782284210463,0.0005955832187499732,9.320865713645793e-05,-1.564050084652344e-05,0.006659164930454153
1.019019019019019,0.9874839583333332,1.2019354166666665,-0.13278458333333334,17.662895833333337,0.00589917082899416,0.004600754428993055,0.000557506332029454,0.0005987018289930479,9.047387979969597e-05,-1.4409872133637146e-05,0.0046107808158240005
1.0230230230230228,0.9875310416666667,1.2014270833333331,-0.1320125,17.66364583333333,0.0057937967664936085,0.004512054010416669,0.0005443373504958667,0.0006017261718749556,8.774662776801206e-05,-1.3179363415364581e-05,0.005824207899365774
1.0270270270270272,0.9875799999999998,1.2009125,-0.13124020833333333,17.664458333333332,0.005682084010416366,0.004422320216623261,0.0005311664957454689,0.000604256690104249,8.502737480781275e-05,-1.195006253464409e-05,0.0037867899306434083
1.031031031031031,0.9876270833333333,1.2004041666666667,-0.13046875,17.665250000000004,0.0055777533159722115,0.0043310719401041635,0.0005179948064893307,0.0006096061197917169,8.229551608255165e-05,-1.0720102099609365e-05,0.003317437499845255
1.035035035035035,0.9876745833333332,1.1998958333333332,-0.12969729166666663,17.66602083333335,0.005452072482639458,0.0042386125343316025,0.0005048237412141798,0.000615531532117991,7.9557936310764e-05,-9.48961403157986e-06,0.003999582898757126
1.039039039039039,0.9877220833333333,1.1993916666666669,-0.1289264583333333,17.666854166666674,0.00532837993055546,0.004145030841623272,0.000491654135499193,0.0006239447378471874,7.682822954045151e-05,-8.259714288337682e-06,0.0016388537323450691
1.0430430430430429,0.9877695833333333,1.1988750000000004,-0.12815458333333338,17.66760416666667,0.005238317708332829,0.004050256937326378,0.0004784830708630831,0.0006288260937500623,7.410169245052086e-05,-7.0297324277864385e-06,0.0032630099825041725
1.0470470470470472,0.9878185416666669,1.1983354166666662,-0.12740312499999998,17.66839583333333,0.005140145828994358,0.003971172906901053,0.0004659138094091724,0.0006383435481769895,7.202880399321201e-05,-6.516371815651056e-06,0.0029970099827210106
1.0510510510510511,0.9878683333333331,1.1977854166666664,-0.12666770833333327,17.669187500000003,0.00505384562066058,0.0039002499989149453,0.0004546445375536161,0.0006434421375867139,7.035174391801241e-05,-6.203756601193592e-06,0.0031464231769291473
1.055055055055055,0.9879160416666667,1.1972312500000004,-0.12594624999999998,17.67000000000001,0.004983167356769513,0.00383502127760418,0.00044484021354628586,0.000643869653645851,6.894870408763001e-05,-5.93974578627605e-06,0.0015166666663617434
1.059059059059059,0.9879645833333336,1.1966833333333333,-0.125224375,17.67075000000001,0.004878166388888827,0.00376906423919271,0.00043503484855864565,0.0006445474895833136,6.754504256076461e-05,-5.676059758138021e-06,-0.000613895833623701
1.0630630630630629,0.9880139583333336,1.1961312499999999,-0.12447937499999996,17.67152083333334,0.0048116994401044,0.003697489366276046,0.000424902402499441,0.0006480454179686457,6.598941618632826e-05,-5.361293081731774e-06,0.0002681037324805402
1.0670670670670672,0.9880622916666666,1.1955812499999998,-0.12373083333333333,17.672229166666664,0.004741724648438028,0.0036240975493055574,0.00041472141798921014,0.0006525560468749747,6.443017310286476e-05,-5.039809952604183e-06,-0.0003920525173839451
1.0710710710710711,0.9881108333333334,1.1950354166666668,-0.12298166666666666,17.672958333333334,0.00465493624565938,0.0035498638305555587,0.000404539599764973,0.0006586972673610914,6.287325636501676e-05,-4.718997501736097e-06,0.0009187482638708389
1.075075075075075,0.9881591666666666,1.1944812500000002,-0.12223270833333331,17.67375,0.004591626731770493,0.003474310846831606,0.00039435777975996327,0.0006634282408854442,6.13078814856774e-05,-4.3953057196614965e-06,-0.0008140624998418389
1.079079079079079,0.9882087500000001,1.1939333333333335,-0.12148333333333333,17.674500000000005,0.0045106955555556105,0.0033978830555555523,0.0003841780440460968,0.0006694594444444368,5.975004156944452e-05,-4.073791850694403e-06,-0.0012835833335884672
1.0830830830830829,0.9882566666666665,1.193397916666667,-0.12077916666666667,17.675104166666674,0.0044305791623258095,0.0033344970659722178,0.00037514562217732286,0.0006709392100694989,5.834768336414911e-05,-3.8579208914930244e-06,0.0015260308157962754
1.0870870870870872,0.9883045833333332,1.1928645833333336,-0.120079375,17.675750000000004,0.00433241916232574,0.003271714532942706,0.0003662417450912663,0.0006701002929688227,5.697438720703125e-05,-3.655701849609375e-06,0.0011952708331364192
1.0910910910910911,0.9883531249999996,1.1923124999999997,-0.11937916666666665,17.676375,0.004284652343750972,0.00320805206597222,0.00035733765868530275,0.0006681059895832786,5.5595172851562476e-05,-3.450620768229161e-06,0.002433526041784262
1.095095095095095,0.9884037499999998,1.191747916666667,-0.11867979166666669,17.677104166666663,0.004193153120658932,0.0031539403832899233,0.00034900237998922883,0.000668686135850749,5.4658996891493255e-05,-3.7456436912326405e-06,0.0016549474827911581
1.099099099099099,0.9884552083333337,1.191154166666667,-0.11798229166666667,17.677687499999994,0.004145501232638127,0.0031031788530816,0.00034091858543871585,0.000669264978298667,5.394413458680543e-05,-4.261742412326357e-06,0.006447985677198176
1.1031031031031029,0.9885068749999997,1.1905687499999997,-0.117284375,17.678374999999996,0.004060634856771772,0.003051500380859372,0.0003328345792325863,0.000671778404947837,5.322286403749963e-05,-4.775445268749981e-06,0.007140692708560437
1.1071071071071072,0.9885577083333335,1.1899854166666668,-0.11658770833333332,17.6790625,0.003974291453992862,0.002998514598914934,0.00032475140411713734,0.0006764226792534689,5.2488024495660115e-05,-5.287020741579853e-06,0.00887412109369734
1.1111111111111112,0.9886085416666669,1.1893979166666668,-0.11588958333333332,17.679729166666664,0.003909679162325652,0.0029448961414930575,0.0003166680199924796,0.0006794539800347443,5.177117662638862e-05,-5.798415898611102e-06,0.00988492664930618
1.115115115115115,0.9886593750000005,1.1888145833333337,-0.11522312499999998,17.680375,0.0038740531206584716,0.0028985689652343827,0.00030960545853814134,0.0006718480039062669,5.107819904431387e-05,-6.231167718841133e-06,0.010173192708293755
1.119119119119119,0.9887089583333332,1.1882520833333337,-0.114564375,17.681041666666665,0.003798653120658635,0.0028528998141927036,0.00030275664555659164,0.0006659406028646786,5.0419246594183935e-05,-6.649450588411425e-06,0.00972391493064606
1.123123123123123,0.9887595833333335,1.1876833333333332,-0.11390625000000003,17.681729166666663,0.003733299722223027,0.0028061787109374924,0.0002959076213238335,0.0006612213541667411,4.9750971964930446e-05,-7.065578746744782e-06,0.008745343316093113
1.1271271271271273,0.9888091666666668,1.1871124999999998,-0.11324708333333333,17.68235416666666,0.003682662343750698,0.002758743949826387,0.0002890594277715492,0.0006561948802083217,4.906398577458349e-05,-7.480041473930572e-06,0.009767791232889067
1.1311311311311312,0.98885875,1.1865520833333336,-0.11258812500000002,17.683062499999995,0.0036087368706585465,0.0027104557756510387,0.0002822112340239518,0.0006522992773438097,4.840078861414973e-05,-7.893060499557292e-06,0.006800621093987047
1.135135135135135,0.9889091666666667,1.185985416666667,-0.11192916666666668,17.683645833333333,0.0035323414539918385,0.002661403315972222,0.00027536178604808584,0.0006494843663194805,4.771764539518222e-05,-8.305043407552068e-06,0.009920041232703625
1.139139139139139,0.9889579166666665,1.1854104166666664,-0.11126937499999996,17.68429166666667,0.0034958940581606424,0.002611501187109384,0.00026851275408812435,0.0006440428476562343,4.7045425814583525e-05,-8.715841224791668e-06,0.009994914930302912
1.143143143143143,0.98900875,1.1848458333333334,-0.11061020833333339,17.685062500000004,0.0034132678993057386,0.0025606109791232526,0.0002616649685527157,0.0006433361345486721,4.6362123377517866e-05,-9.12368223544708e-06,0.005022704426949076
1.1471471471471473,0.9890593749999997,1.1842708333333334,-0.10995145833333335,17.685729166666665,0.003360926649305096,0.0025088434770399286,0.0002548157246047072,0.0006412635199652683,4.5678837671441006e-05,-9.532027131323785e-06,0.004150509982707717
1.1511511511511512,0.9891102083333339,1.1836937500000004,-0.10929916666666667,17.686312499999996,0.003287856210936191,0.0024603171659722187,0.00024830663445371234,0.0006409071302083957,4.490702838190121e-05,-9.742626973559046e-06,0.007266819010453673
1.155155155155155,0.98915875,1.1831,-0.10866791666666666,17.686958333333326,0.0032431400000001442,0.0024228255539930597,0.00024278660586265547,0.0006358455416666797,4.393750783333391e-05,-9.547991309722264e-06,0.0073382482640909075
1.159159159159159,0.9892058333333331,1.1825604166666666,-0.10805791666666664,17.687666666666654,0.0031904442664938415,0.002388528312326393,0.0002378109480674979,0.0006298066241319511,4.301592554383678e-05,-9.327427076649298e-06,0.0035312222227616985
1.163163163163163,0.9892510416666664,1.1820291666666665,-0.10742416666666667,17.68822916666666,0.0031424658159726615,0.002351569249305555,0.00023252131577043727,0.0006239148715277698,4.203633423090275e-05,-9.14962837465276e-06,0.004048947482999665
1.1671671671671673,0.9892979166666667,1.1815041666666668,-0.10679020833333332,17.6888125,0.0030979041493051085,0.002313476404123266,0.0002272164135633956,0.000618701105034758,4.104620786631986e-05,-8.974373420399327e-06,0.004245673176967557
1.1711711711711712,0.9893445833333329,1.180979166666667,-0.1061558333333333,17.689479166666672,0.003044457899304742,0.002274772382638896,0.00022191255386880393,0.0006140775868055531,4.0063819696180885e-05,-8.799891155902767e-06,0.0014934787324136778
1.1751751751751751,0.989391666666667,1.1804437499999996,-0.10552104166666666,17.69002083333334,0.0030129697526051213,0.0022352472655815976,0.0002166082756413222,0.0006095707955728613,3.9073531479166704e-05,-8.62384537569445e-06,0.002537916232540738
1.179179179179179,0.9894383333333328,1.179922916666667,-0.10488666666666667,17.69060416666667,0.002946494058158722,0.0021948496555555547,0.00021130314462530824,0.0006069316527777813,3.8084363927951505e-05,-8.448878597222243e-06,0.002107551649260131
1.183183183183183,0.9894841666666668,1.17939375,-0.10425208333333334,17.691312499999995,0.0029012157942709393,0.0021537114539930523,0.00020599928426230868,0.0006046721744792094,3.710145465130217e-05,-8.273995700260408e-06,-0.002121305989476241
1.1871871871871873,0.989531458333333,1.1788729166666667,-0.10361791666666666,17.69179166666666,0.002833646349826191,0.002111681512326392,0.00020069448726666635,0.0006025639730902893,3.612735267035574e-05,-8.099980615668417e-06,0.0013409565973461213
1.1911911911911912,0.9895777083333334,1.1783416666666668,-0.10298364583333335,17.69250000000001,0.002794249930555548,0.002068868690874564,0.00019538993914674078,0.0006017958706597548,3.514149027013895e-05,-7.924834332699656e-06,-0.0028895833335695897
1.1951951951951951,0.9896245833333333,1.1778312499999997,-0.10237060416666666,17.69318750000001,0.0027406298567720366,0.002031488569218323,0.0001905544340424311,0.000599463335546821,3.4258495147395724e-05,-7.767039117671879e-06,-0.005967243489919838
1.199199199199199,0.9896720833333336,1.1773479166666665,-0.10180585416666665,17.69358333333334,0.0027081331206597614,0.002007818057395404,0.00018679822329465814,0.0005913269742621324,3.363890729079873e-05,-7.647854525147562e-06,0.001067159721912958
1.203203203203203,0.9897191666666667,1.176866666666667,-0.10124060416666668,17.694312500000006,0.002664015555555066,0.00198373590130165,0.00018304199157924054,0.0005844006902778198,3.3011154386111195e-05,-7.527888643452271e-06,-0.004319847656574893
1.2072072072072073,0.9897677083333334,1.1763833333333331,-0.10067516666666665,17.69483333333334,0.0026264197222229946,0.001958927483305565,0.00017928513499934916,0.0005765464805555093,3.2388512079513805e-05,-7.408647559142335e-06,-0.0017100277778467898
1.2112112112112112,0.9898145833333335,1.1759020833333331,-0.10010989583333336,17.695395833333336,0.0025938737456605576,0.0019334670895724843,0.00017552890258774412,0.0005706850726996532,3.175463739425354e-05,-7.288914676662298e-06,-0.000367031683992991
1.2152152152152151,0.9898618749999999,1.1754291666666667,-0.09954566666666666,17.696020833333332,0.002535024149304954,0.0019072019145555553,0.00017177121328747916,0.000565963348611101,3.113445907881953e-05,-7.169868808694464e-06,-0.0014450004339892075
1.219219219219219,0.9899100000000004,1.1749458333333334,-0.09898020833333332,17.696499999999997,0.0024939553993059693,0.0018804600249565998,0.00016801433578913377,0.0005599250303819359,3.051676642308994e-05,-7.050567389366298e-06,0.002012750000062624
1.2232232232232234,0.9899566666666665,1.174470833333333,-0.0984151041666667,17.697145833333337,0.002437011649306653,0.0018531339385308102,0.0001642578120311862,0.0005560860698784476,2.9888771088281316e-05,-6.931210062207037e-06,-0.0006373129340317973
1.2272272272272273,0.9900043750000002,1.173997916666667,-0.09784856250000001,17.697583333333338,0.002414308328992032,0.001824304650016928,0.00016047368493006864,0.0005515085238281259,2.9236342512846972e-05,-6.790848695531243e-06,0.004085826388632086
1.2312312312312312,0.9900472916666668,1.1735875000000002,-0.09727714583333331,17.698208333333344,0.0023777965104161414,0.0017921360651870673,0.00015659405674391493,0.000544700719010402,2.8499302520312403e-05,-6.576187946693577e-06,-0.00011987673656221887
1.2352352352352352,0.9900922916666665,1.1731749999999999,-0.09670581249999999,17.698687500000005,0.0023416693750002437,0.0017594649953815138,0.00015271632464704425,0.0005395082463541673,2.7754346510416517e-05,-6.3623892092447845e-06,0.0014607773434818228
1.239239239239239,0.9901364583333333,1.1727625000000004,-0.09613437500000001,17.699250000000003,0.002305201927082834,0.0017260986100260424,0.00014883667550299171,0.0005329982942708783,2.701136632093774e-05,-6.147527326640649e-06,9.110416658586473e-05
1.2432432432432434,0.9901812500000001,1.1723458333333334,-0.09556293750000001,17.69977083333333,0.0022719137326387973,0.001692183309704427,0.00014495696474579864,0.0005282282658854859,2.627011293544301e-05,-5.933708821901979e-06,0.0006124474828652637
1.2472472472472473,0.9902245833333332,1.1719354166666662,-0.095000875,17.700354166666667,0.002231962495660822,0.0016613754159010424,0.0001413653083207026,0.0005253066934895606,2.5589039563212056e-05,-5.743695756982301e-06,-0.001704292100839666
1.2512512512512513,0.9902697916666665,1.17149375,-0.09446941666666668,17.700874999999996,0.0022044770442708472,0.0016430918146597227,0.00013871398510983038,0.0005199145244791509,2.5079613801822908e-05,-5.633145357475706e-06,-0.000350765625000804
1.2552552552552552,0.9903145833333332,1.171054166666667,-0.09393783333333335,17.701395833333326,0.002196722065971546,0.0016243501353055481,0.00013606330576166044,0.0005146244659722798,2.456437555590291e-05,-5.521375499430554e-06,-3.944835032143601e-05
1.259259259259259,0.9903589583333333,1.1706250000000002,-0.09340629166666668,17.702020833333332,0.0021454427083329453,0.00160505842708159,0.00013341389815318586,0.0005108235156250224,2.4051170065104025e-05,-5.410894024641478e-06,-0.0027915837671912413
1.2632632632632634,0.9904041666666665,1.1701875,-0.09287483333333334,17.702520833333338,0.0021278815104166515,0.0015851028333055527,0.0001307637811043018,0.0005078440312499682,2.3526677679687667e-05,-5.299789493937508e-06,-0.0013271879342369175
1.2672672672672673,0.9904485416666665,1.169754166666667,-0.09234333333333333,17.703125000000004,0.0020918562326375234,0.0015645879555555593,0.00012811293658366514,0.0005056655972222601,2.3024893623524396e-05,-5.190497199236122e-06,-0.003759765625147793
1.2712712712712713,0.9904935416666668,1.1693166666666668,-0.09181175000000003,17.703645833333333,0.002071449722221619,0.0015435546452708306,0.00012546327783126936,0.0005026344708333325,2.251151696770835e-05,-5.080284732348949e-06,-0.002409125433985082
1.2752752752752752,0.990538333333333,1.1688791666666662,-0.09128037499999998,17.70422916666666,0.002042327065973515,0.001521930639859375,0.0001228125781011011,0.0004998953296873887,2.200163016193581e-05,-4.97091792375392e-06,-0.003688719183685407
1.279279279279279,0.9905829166666665,1.1684479166666666,-0.09074883333333335,17.704729166666663,0.002002382703993444,0.0014997429986388852,0.00012016200241853536,0.0004986185815972488,2.1485752702517233e-05,-4.861263240193044e-06,-0.0009765316839889238
1.2832832832832834,0.9906277083333332,1.1680041666666667,-0.09021731250000002,17.705374999999993,0.0019933499826390033,0.0014770302752773398,0.00011751221857369598,0.0004966969054687603,2.0972975908229298e-05,-4.751958888025528e-06,-0.0042622239582215116
1.2872872872872874,0.9906672916666664,1.1676333333333337,-0.08971202083333335,17.705791666666656,0.0019511488888881434,0.0014558908179995653,0.00011503345189165244,0.0004905375923611732,2.052547239513901e-05,-4.6483119001896765e-06,-0.003391876735747701
1.2912912912912913,0.9907054166666666,1.1672791666666664,-0.08921593750000001,17.706312499999992,0.001915597065972774,0.0014349935793294254,0.00011261475995057997,0.00048407184505207257,2.0081980463194492e-05,-4.545678054739592e-06,-0.005585680989213415
1.2952952952952952,0.9907435416666664,1.1669229166666668,-0.088719875,17.70672916666667,0.0019034065581597925,0.0014136087799843742,0.00011019619303456591,0.00047738030130209386,1.96436717814668e-05,-4.443376443710909e-06,-0.0045077816840830565
1.299299299299299,0.9907816666666666,1.1665708333333336,-0.08822381250000001,17.707125000000012,0.0018666574826387006,0.001391717241298174,0.00010777710572428621,0.0004707848013021515,1.920979717222237e-05,-4.340831451916661e-06,-0.00290076562549757
1.3033033033033035,0.9908195833333333,1.166216666666667,-0.08772766666666666,17.707666666666675,0.0018366030555545532,0.00136936066788889,0.00010535839219349253,0.0004636753277778155,1.8756332636805614e-05,-4.2373990650972146e-06,-0.006667111111539725
1.3073073073073074,0.9908575000000003,1.1658541666666662,-0.08723158333333336,17.708000000000002,0.0018215620659733922,0.0013464904524930505,0.00010293863804421564,0.00045680489409720415,1.8321352619357517e-05,-4.134358075460081e-06,-0.001805666666768957
1.3113113113113113,0.9908966666666665,1.165502083333333,-0.08673552083333336,17.70860416666666,0.0017819770789939682,0.0013231369257703952,0.00010051948752161903,0.00045234689691837915,1.7882977421310693e-05,-4.031425803661014e-06,-0.008203198350429375
1.3153153153153152,0.9909345833333337,1.1651437500000001,-0.08623937500000001,17.709020833333323,0.001771291835937161,0.0012992931162760383,9.810100402781022e-05,0.0004457271184896139,1.7446488073697908e-05,-3.928412066744806e-06,-0.006502208766846707
1.3193193193193191,0.9909724999999999,1.1647979166666669,-0.08574329166666668,17.70956249999999,0.0017270633289929727,0.0012749546008315972,9.568224945308813e-05,0.00044173250147573617,1.700278345373278e-05,-3.825004592935773e-06,-0.010062274739198074
1.3233233233233235,0.9910118750000002,1.164408333333333,-0.08526089583333334,17.709979166666656,0.0016990665972227426,0.001259304641697481,9.377644052434083e-05,0.0004375809491319327,1.663547092430562e-05,-3.7532892279462037e-06,-0.007737083767040076
1.3273273273273274,0.9910512500000004,1.1640062499999997,-0.08478258333333333,17.710541666666654,0.001683199960938575,0.0012459489799930556,9.202535127176864e-05,0.00043445689114580965,1.629508111640639e-05,-3.69087812339236e-06,-0.009536126735667949
1.3313313313313313,0.991091875,1.1636000000000004,-0.08430433333333336,17.710999999999988,0.0016642066666654465,0.0012321272978888867,9.027386531360137e-05,0.0004311681000000456,1.5951544177499988e-05,-3.628716695445135e-06,-0.008062666666148743
1.3353353353353352,0.9911312500000001,1.1632020833333334,-0.08382597916666668,17.711499999999997,0.0016317466623261279,0.0012178552167495657,8.85225467722832e-05,0.00042897027078990513,1.5607050209201232e-05,-3.567790474574655e-06,-0.008482249999815394
1.3393393393393391,0.9911702083333331,1.1627979166666667,-0.08334768749999999,17.71206250000001,0.0016239216623261665,0.0012031317384023441,8.677083178724863e-05,0.0004267673839843389,1.5258740537846995e-05,-3.5056130813437262e-06,-0.010699670573330877
1.3433433433433435,0.9912087499999997,1.1624229166666664,-0.08288235416666667,17.712458333333334,0.001575046141493619,0.0011895570344578991,8.514316779919318e-05,0.00042293120394963635,1.494048558129367e-05,-3.433698323820773e-06,-0.008888543402918003
1.3473473473473474,0.9912456249999999,1.1620583333333332,-0.08242550000000003,17.71302083333333,0.0015579299305561456,0.0011766452830833255,8.359644798900142e-05,0.00041742665416669156,1.4635090935989504e-05,-3.3547271000302186e-06,-0.011732042100675244
1.3513513513513513,0.9912822916666667,1.1616895833333334,-0.08196866666666668,17.7133125,0.0015460619748264293,0.0011633147682222197,8.20493535801499e-05,0.0004119795597222059,1.4335544568315942e-05,-3.2771315033611096e-06,-0.00518972265621187
1.3553553553553552,0.9913181250000003,1.1613083333333336,-0.08151179166666668,17.713791666666662,0.0015608715972212917,0.001149575735956595,8.050284235633653e-05,0.0004057604274306237,1.403781411602461e-05,-3.1984283229233707e-06,-0.006540210069317709
1.3593593593593591,0.9913560416666667,1.1609520833333333,-0.08105499999999999,17.71418749999999,0.0015110935373259249,0.001135407808333334,7.895583146570864e-05,0.0004020961145833196,1.3741807389670247e-05,-3.1214637014583363e-06,-0.003897118489362583
1.3633633633633635,0.9913918749999998,1.1605791666666663,-0.0805980625,17.714666666666655,0.00149558123263982,0.0011208460712460958,7.740919506056836e-05,0.0003972030445311969,1.3438541481163336e-05,-3.043199125485682e-06,-0.005248444444077904
1.3673673673673674,0.9914285416666665,1.160210416666667,-0.08014133333333333,17.71504166666665,0.0014826223914923276,0.001105833358222225,7.586216247133056e-05,0.0003932055722222355,1.3135945621527739e-05,-2.9649427422222356e-06,-0.0014512517354887677
1.3713713713713713,0.9914647916666666,1.1598333333333333,-0.07968443750000002,17.715499999999984,0.0014783055555556146,0.0010904237536419224,7.43155262614162e-05,0.00038860426041668894,1.2832560059027965e-05,-2.8870690572565e-06,-0.000606916665958579
1.3753753753753752,0.9915014583333338,1.1594749999999998,-0.07922764583333332,17.715895833333324,0.0014302243750006216,0.0010745822190412375,7.276843199932319e-05,0.0003861413192707691,1.2537174244270886e-05,-2.809771083826826e-06,0.0007848224831263906
1.3793793793793792,0.9915381249999998,1.1591124999999998,-0.07877070833333334,17.71635416666667,0.0014019623437504514,0.0010583546753315945,7.12217954722764e-05,0.0003833626630208309,1.2230440234114838e-05,-2.7318990261345585e-06,0.0018367078990877417
1.3833833833833835,0.9915754166666669,1.1587333333333334,-0.07831393750000004,17.716750000000008,0.0014058122222218028,0.001041677193246088,6.967517949636975e-05,0.0003798240125000435,1.1929891133333263e-05,-2.654084598343748e-06,0.002394437499617652
1.3873873873873874,0.9916116666666667,1.158370833333333,-0.07785706249999999,17.71722916666667,0.0013686791493066064,0.0010246049022044294,6.812837682310632e-05,0.0003778920356770493,1.162923066657977e-05,-2.5767649480507703e-06,0.003332322482606287
1.3913913913913913,0.9916479166666665,1.1580020833333333,-0.07740022916666667,17.717604166666668,0.0013478416623260436,0.0010070857749474808,6.658144888247168e-05,0.00037579329214409984,1.1326060645659846e-05,-2.499434186022584e-06,0.00566925998265333
1.3953953953953953,0.9916837499999999,1.1576229166666667,-0.07696187500000003,17.718083333333333,0.0013112661414931281,0.0009944447964843704,6.526995306601082e-05,0.00037374687630210846,1.1078703539713688e-05,-2.4475460176432388e-06,0.005147993055572897
1.3993993993993992,0.9917187499999999,1.157216666666667,-0.07654425,17.718604166666662,0.0012954197222216912,0.0009873069586041694,6.42210974823101e-05,0.0003708026708333506,1.089159553368053e-05,-2.425149094546872e-06,0.003983051649299796
1.4034034034034035,0.9917489583333331,1.1568520833333333,-0.07613629166666668,17.718979166666664,0.001291173953993141,0.0009792775912482636,6.317377075093668e-05,0.0003652401318576387,1.0697247552170124e-05,-2.387240832012181e-06,0.005693957899325142
1.4074074074074074,0.9917758333333335,1.1565208333333332,-0.07573591666666667,17.719374999999996,0.0012824787326390918,0.0009704500933263843,6.212763403280832e-05,0.00035876962326387984,1.0528544553819346e-05,-2.3388953602847147e-06,0.006666276041869423
1.4114114114114114,0.9918037499999999,1.1561979166666667,-0.07533533333333335,17.719770833333328,0.0012584608289929466,0.0009613375515555534,6.108143269017146e-05,0.00035297211805557227,1.033674775390631e-05,-2.28963233625001e-06,0.006179947482905845
1.4154154154154153,0.9918316666666667,1.1558729166666668,-0.07493481249999999,17.72018750000001,0.0012411338498263813,0.0009518926255898449,6.0035377963802085e-05,0.00034718278424478166,1.0157191174262054e-05,-2.240476570917967e-06,0.006829964843404923
1.4194194194194192,0.9918572916666668,1.1555416666666667,-0.07453429166666668,17.72060416666669,0.0012297065972224352,0.0009421331157482638,5.898911487299198e-05,0.0003412921163194471,9.97150542795138e-06,-2.191246110193569e-06,0.004979634981680192
1.4234234234234235,0.9918860416666667,1.1552166666666668,-0.07413372916666668,17.720958333333353,0.0012057030555554515,0.0009320506165099813,5.7942893972248945e-05,0.0003360611621528037,9.801846958680649e-06,-2.1423005638381123e-06,0.00659408159646091
1.4274274274274275,0.9919141666666663,1.1548874999999998,-0.07373322916666665,17.721416666666677,0.0011952790104174937,0.0009216379999891534,5.6896817364868495e-05,0.0003308138658853904,9.6091891726562e-06,-2.092232809824218e-06,0.004932993055149382
1.4314314314314314,0.9919412500000003,1.1545708333333335,-0.07333264583333333,17.721750000000004,0.0011536908159712755,0.0009109209717495662,5.585061619914413e-05,0.0003266506769965538,9.424280067968894e-06,-2.042458860378919e-06,0.007285270833278901
1.4354354354354353,0.9919683333333333,1.1542312499999994,-0.07293216666666667,17.7221875,0.0011814715234390594,0.0008998698986388892,5.480449896919244e-05,0.0003213358968749691,9.242394202473985e-06,-1.9928918047743198e-06,0.0053202148438913355
1.4394394394394392,0.9919958333333332,1.1539125000000003,-0.07252516666666665,17.72264583333333,0.0011359423437493632,0.0008884356166388909,5.374756847452723e-05,0.0003181755479166881,9.050411086197868e-06,-1.943550216378458e-06,0.004074666232781965
1.4434434434434436,0.9920231249999999,1.1535812500000002,-0.07211497916666666,17.722979166666665,0.0011273829817701753,0.0008766422797912348,5.268540936991803e-05,0.00031465447747398845,8.860036114843829e-06,-1.8945282748637196e-06,0.006426124565905411
1.4474474474474475,0.9920512499999999,1.15325,-0.07170491666666666,17.72341666666666,0.001118604166666426,0.0008645132591597222,5.1623229342136255e-05,0.00031161181249998726,8.666646802083262e-06,-1.8460106183993065e-06,0.004459993055661471
1.4514514514514514,0.9920785416666664,1.1529229166666666,-0.07129483333333335,17.72383333333332,0.0010979148914931347,0.0008520384066388878,5.0561048436287566e-05,0.00030905135659725635,8.477778849218877e-06,-1.7971984263124928e-06,0.004690305555982377
1.4554554554554553,0.9921060416666664,1.152595833333333,-0.07088462499999999,17.724208333333326,0.0010832616493059444,0.000839242855276044,4.949872204187417e-05,0.00030653175572913083,8.287237873524437e-06,-1.7476847275963573e-06,0.005980623264235874
1.4594594594594597,0.9921331250000001,1.15226875,-0.07047441666666668,17.72468749999999,0.0010558944401044545,0.0008261190954930537,4.8436562603190104e-05,0.00030446799947919656,8.09602285156241e-06,-1.6985939244791501e-06,0.003578027344133261
1.4634634634634636,0.9921618749999997,1.1519500000000003,-0.07006420833333332,17.725104166666668,0.0010132808333327414,0.000812646293956598,4.73744030204026e-05,0.00030313145624999427,7.908462479166379e-06,-1.6493240899479096e-06,0.002765614149097928
1.4674674674674675,0.9921847916666665,1.151633333333333,-0.06966097916666668,17.72547916666668,0.001028165555556182,0.000799562564874564,4.6389648598352495e-05,0.00029775980763885324,7.736425479305754e-06,-1.5916913507181388e-06,0.002179978732044674
1.4714714714714714,0.9922102083333336,1.1513104166666666,-0.06926785416666664,17.725791666666684,0.0010134911414934056,0.0007898310458120698,4.553675919113594e-05,0.00029326037556422213,7.587661113793342e-06,-1.5477085564493854e-06,0.004226456596654771
1.4754754754754753,0.992236041666667,1.15096875,-0.06888702083333331,17.726208333333346,0.001008436523437739,0.0007842679440412358,4.484147944975866e-05,0.0002893915930989449,7.451154618222448e-06,-1.5213078156647297e-06,0.004246456596774806
1.4794794794794797,0.9922614583333332,1.1506166666666664,-0.06850616666666666,17.72660416666667,0.001012536388889318,0.0007784092953055585,4.4146138293467715e-05,0.0002851079694444203,7.319286328888959e-06,-1.495346596622215e-06,0.003754718315917671
1.4834834834834836,0.9922866666666668,1.1502770833333333,-0.0681253541666667,17.726958333333332,0.000989714891492799,0.0007722673696662291,4.345085875817122e-05,0.0002819711918837231,7.187230459544227e-06,-1.4694307995907482e-06,0.006823248263856385
1.4874874874874875,0.9923122916666666,1.1499312499999998,-0.06774449999999999,17.727458333333328,0.0009810369401044294,0.0007658223030833355,4.275551692867158e-05,0.00027860089895830054,7.055591413007793e-06,-1.4427336739781107e-06,0.0034710399305595274
1.4914914914914914,0.9923379166666666,1.149583333333333,-0.06736370833333334,17.727770833333327,0.0009852430555563618,0.0007590995495815956,4.2060196368552875e-05,0.0002753005381944257,6.933128039930637e-06,-1.416494712132128e-06,0.006349614149485205
1.4954954954954953,0.9923643750000001,1.1492416666666663,-0.06698289583333335,17.728249999999985,0.0009623415972228599,0.0007520687491141464,4.1364915900282434e-05,0.0002727640123263847,6.7896164187500335e-06,-1.389051772453122e-06,0.004568604167275225
1.4994994994994997,0.9923895833333334,1.1489020833333334,-0.06660199999999998,17.728562499999985,0.0009385862456596783,0.0007447777626666688,4.066963639080573e-05,0.0002705932208333095,6.661291110547055e-06,-1.3621174632916762e-06,0.005988350261134201
1.5035035035035036,0.9924145833333337,1.1485520833333331,-0.06622114583333336,17.729083333333318,0.0009406118706600797,0.0007371765111870649,3.9974314842308326e-05,0.0002679975075955132,6.530232968750201e-06,-1.3349859286458378e-06,0.003562493056335825
1.5075075075075075,0.992440416666667,1.1482062499999997,-0.06584035416666666,17.729479166666657,0.0009390741276054104,0.0007292852632079022,3.927907633479029e-05,0.0002659519897134782,6.39292454596377e-06,-1.3073412932018148e-06,0.0028601453997794124
1.5115115115115114,0.9924670833333331,1.147866666666667,-0.06545952083333333,17.729875000000003,0.0009208655555543732,0.0007211136322703999,3.858371365940942e-05,0.0002645936472222554,6.268697830555427e-06,-1.2803244838702258e-06,0.003615817708009672
1.5155155155155153,0.9924922916666664,1.1475187500000001,-0.06507870833333333,17.730208333333348,0.0009069683984375132,0.000712632554998263,3.7888391184067087e-05,0.00026295470494794304,6.134056261197909e-06,-1.2521619889045222e-06,0.006379123263400288
1.5195195195195197,0.9925172916666664,1.1471729166666667,-0.06469777083333335,17.73066666666668,0.0008963825998262731,0.000703898449197481,3.71931105963943e-05,0.0002616554687066147,5.994955871918358e-06,-1.224023715207885e-06,0.0036678888884580374
1.5235235235235236,0.9925433333333334,1.1468270833333332,-0.06431708333333332,17.731125000000002,0.0008876409331599611,0.0006948315414930569,3.6497850669754825e-05,0.00026082308767359785,5.864710824218778e-06,-1.195618830468759e-06,0.0028312343749803404
1.5275275275275275,0.9925691666666667,1.146479166666667,-0.06393616666666667,17.731437500000002,0.0008813537326384235,0.0006855103419722217,3.580248626636965e-05,0.0002598789131944834,5.729845914930617e-06,-1.1670991323472183e-06,0.005082516927188863
1.5315315315315314,0.9925943749999998,1.1461395833333337,-0.06355529166666667,17.731958333333328,0.0008598888498254631,0.0006758853178315963,3.510724760618051e-05,0.0002597771761284895,5.592680747352501e-06,-1.1387000931241319e-06,0.0024453315973005374
1.5355355355355353,0.9926199999999997,1.1458000000000002,-0.06317452083333333,17.732208333333325,0.0008381933333330149,0.0006659611674787336,3.441184126450487e-05,0.0002600326375000045,5.460729266666415e-06,-1.109670168277767e-06,0.007329289930680716
1.5395395395395397,0.9926443750000001,1.1454958333333334,-0.06281310416666668,17.732729166666655,0.0008372124826385718,0.0006566743616141487,3.37437514340208e-05,0.00025806576831598205,5.335977468142426e-06,-1.0786065456610246e-06,0.001982968316269762
1.5435435435435436,0.9926679166666669,1.1452312499999997,-0.06246787500000001,17.733041666666654,0.0008308006901047715,0.0006479458429843729,3.309835306297415e-05,0.00025487090442707916,5.2274821169270245e-06,-1.0462638610989488e-06,0.0031915815976617523
1.5475475475475475,0.9926918750000002,1.1449645833333333,-0.06212262500000001,17.733270833333318,0.0008165195789928692,0.0006389565464427079,3.245295349864619e-05,0.00025166378203128614,5.1071287035155545e-06,-1.0131775546953056e-06,0.007563884983198932
1.5515515515515514,0.9927158333333334,1.1447000000000003,-0.061777354166666666,17.733687499999984,0.0008160766666660546,0.0006297501788328987,3.180757538521663e-05,0.00024884981458335453,4.994542520833257e-06,-9.802846972178844e-07,0.005285985677801364
1.5555555555555554,0.9927379166666664,1.1444354166666666,-0.06143210416666666,17.734062499999986,0.0007988270789929253,0.0006202986609891506,3.116225900072109e-05,0.0002462632286892308,4.882801773958313e-06,-9.468917581979145e-07,0.0042772460940909696
1.5595595595595597,0.9927618749999999,1.1441708333333331,-0.06108691666666666,17.73433333333333,0.0007981041493057006,0.0006105948621597237,3.0516754978991976e-05,0.00024395168159720149,4.764084004861156e-06,-9.13280277513895e-07,0.007171222222211782
1.5635635635635636,0.9927864583333336,1.1438874999999997,-0.06075425000000003,17.734875000000013,0.0007880540104172606,0.0006049481902708296,2.9995778443494164e-05,0.00024117298020837064,4.674056438541601e-06,-8.950528855624906e-07,-0.00037459895884239813
1.5675675675675675,0.9928112499999998,1.1435854166666666,-0.060429812499999985,17.735062500000012,0.0007873947873267007,0.0006018606778815127,2.9555750264897996e-05,0.00023796480690105315,4.590535775303811e-06,-8.863236303789094e-07,0.005891454426659948
1.5715715715715715,0.9928364583333336,1.143291666666667,-0.06010545833333331,17.73543750000001,0.0007695815972212916,0.0005985651285399332,2.9115597276665207e-05,0.00023552796701389878,4.508841585937554e-06,-8.77627579950518e-07,0.005715016926785665
1.5755755755755754,0.9928620833333336,1.1429916666666664,-0.05978091666666666,17.735875000000004,0.0007679665972228911,0.0005950628358263898,2.867540304479663e-05,0.0002326937423610953,4.439227918055823e-06,-8.690359106805568e-07,0.0033213177084121526
1.5795795795795797,0.9928864583333334,1.1426937499999998,-0.059456395833333335,17.736062500000003,0.0007614103776045766,0.0005913599111766498,2.823522913709371e-05,0.0002302019162760266,4.360886342447942e-06,-8.60114098381076e-07,0.009170329427206525
1.5835835835835836,0.992911666666667,1.1423979166666667,-0.0591319375,17.7365,0.0007540833289934046,0.0005874368841627601,2.7795117798705988e-05,0.00022813970846354004,4.274935099782986e-06,-8.512311392434847e-07,0.005942749999860553
1.5875875875875876,0.9929366666666667,1.1421041666666665,-0.05880752083333332,17.736916666666662,0.0007293224826394606,0.0005833004934370674,2.735506897918798e-05,0.0002265645750867823,4.19445784201401e-06,-8.423073074600633e-07,0.004703826389004462
1.5915915915915915,0.9929618749999999,1.1418083333333335,-0.05848304166666669,17.73708333333333,0.0007237299305549172,0.0005789525874149268,2.6914874465672295e-05,0.0002247160003472637,4.11969658784713e-06,-8.334373540225689e-07,0.011708159722331857
1.5955955955955954,0.992987083333333,1.1415041666666668,-0.058158604166666655,17.737645833333332,0.0007349041493049935,0.0005744038447183177,2.6474763135477907e-05,0.00022280981710069703,4.038081530989741e-06,-8.243098394622412e-07,0.005711957899393383
1.5995995995995997,0.9930124999999995,1.1412124999999995,-0.05783414583333333,17.737937499999997,0.0007111131770844992,0.000569628242395398,2.60345891112379e-05,0.00022173765182288696,3.962959094270935e-06,-8.150314572109437e-07,0.007448246093986199
1.6036036036036037,0.993037291666667,1.1409229166666666,-0.05750970833333335,17.738124999999997,0.0006865648914937683,0.0005646521974149304,2.5594498676746556e-05,0.00022099833498263888,3.881588203471985e-06,-8.057507319861048e-07,0.0122548177085946
1.6076076076076076,0.9930620833333331,1.1406187500000002,-0.057185250000000014,17.738729166666676,0.0006826171484370924,0.0005594721824374979,2.5154470546051986e-05,0.00021969337343751005,3.8024065475259113e-06,-7.96416324557288e-07,0.00498755164863951
1.6116116116116115,0.9930877083333329,1.1403145833333335,-0.05686085416666667,17.738958333333347,0.0006951510373260916,0.0005540661801037333,2.4714296461860138e-05,0.00021844872703991047,3.7224128986546414e-06,-7.869489301801223e-07,0.009982248263327165
1.6156156156156154,0.9931120833333335,1.1400250000000003,-0.056536416666666645,17.739291666666677,0.0006679993749993951,0.000548460673826392,2.4274122702290956e-05,0.00021834507708332063,3.6451147947916024e-06,-7.776717052465306e-07,0.011072831596834476
1.6196196196196198,0.9931356250000002,1.1397583333333332,-0.05623254166666667,17.739812500000003,0.0006551082638892591,0.0005432595910399292,2.3891285963341452e-05,0.00021427880243055086,3.5848951670138906e-06,-7.620341579704929e-07,0.0030107981770584047
1.6236236236236237,0.9931606249999999,1.1394958333333334,-0.055930124999999976,17.739958333333337,0.0006388291493057974,0.0005379232008177097,2.351263798211777e-05,0.00021033189531248497,3.5210979197917503e-06,-7.456037844895841e-07,0.008253331597131819
1.6276276276276276,0.9931847916666663,1.1392187499999997,-0.05562781250000001,17.740166666666674,0.0006723063151048425,0.0005324068931315093,2.3134073657285416e-05,0.00020568452148435334,3.467019944661522e-06,-7.293039868033856e-07,0.01148663888881174
1.6316316316316315,0.9932075000000004,1.138954166666667,-0.0553253125,17.740791666666667,0.0006542395659714373,0.0005267077134440096,2.275532132159722e-05,0.00020180769401043075,3.403198368055483e-06,-7.126967421874956e-07,-0.00048062673624826857
1.6356356356356354,0.9932325000000003,1.1386875000000007,-0.0550230625,17.74095833333333,0.0006428606770818579,0.0005208188431210935,2.2376839381233533e-05,0.0001981359804687985,3.3475900221353774e-06,-6.956776296705723e-07,0.003814081596942742
1.6396396396396398,0.9932564583333331,1.138425,-0.054720687499999976,17.741124999999997,0.0006281027083330226,0.0005147567761940126,2.1998044931504337e-05,0.00019483616718748986,3.2897975182293417e-06,-6.787052165429805e-07,0.008317067708219383
1.6436436436436437,0.9932797916666668,1.1381479166666664,-0.0544183125,17.74172916666666,0.0006505697873273597,0.0005085014313190102,2.161947928121083e-05,0.00019090150039061116,3.2268324269965612e-06,-6.612434794713518e-07,-0.0031204900171246663
1.6476476476476476,0.9933039583333335,1.1378916666666665,-0.05411595833333333,17.741916666666658,0.0006254715972224822,0.0005020630536649315,2.124076762561351e-05,0.0001882230211805655,3.1690977036459445e-06,-6.438215700494771e-07,0.0004346597225435289
1.6516516516516515,0.9933262499999996,1.13761875,-0.05381360416666667,17.74208333333333,0.0006381629817713286,0.0004954543399266491,2.08621390024939e-05,0.00018476093841144486,3.107837636158971e-06,-6.260981229148921e-07,0.004937326389097052
1.6556556556556554,0.9933514583333333,1.137347916666667,-0.05351120833333332,17.74266666666666,0.0006355497873264948,0.0004886630827065992,2.0483426743659592e-05,0.00018161131623264243,3.0464238160417208e-06,-6.080765566625007e-07,-0.0055537777773793096
1.6596596596596598,0.993375208333334,1.1370833333333337,-0.053208833333333316,17.742916666666662,0.0006331597222219987,0.00048167213863889056,2.0104776795985116e-05,0.00017887756944442307,2.987452425434075e-06,-5.898369931922516e-07,-0.00442517361074124
1.6636636636636637,0.9933997916666669,1.1368104166666664,-0.052913625,17.743104166666665,0.0005974932248269393,0.00047715037269270913,1.9767409892738257e-05,0.0001776142502604161,2.928801858376691e-06,-5.784611024401003e-07,0.00017119748292770964
1.6676676676676676,0.9934233333333332,1.13651875,-0.05262143749999998,17.74368750000002,0.0006022142317707591,0.0004736176487669286,1.9447893551102002e-05,0.00017606287070311144,2.8729213878385802e-06,-5.699885094773473e-07,-0.008446097657270002
1.6716716716716715,0.9934487499999998,1.1362291666666666,-0.052329354166666675,17.743958333333357,0.000597864149305849,0.0004698970258328991,1.9128439544247693e-05,0.00017486764366320823,2.815884873220493e-06,-5.613881950932739e-07,-0.005974001737115486
1.6756756756756754,0.9934731250000003,1.1359395833333334,-0.05203722916666665,17.744208333333354,0.0005912630164928157,0.00046601219732248346,1.880888123430426e-05,0.00017383591740449678,2.7572653050738093e-06,-5.525740642010898e-07,-0.0019293767368822046
1.6796796796796798,0.9934970833333333,1.1356479166666664,-0.051745062499999994,17.74472916666668,0.0005850593706600016,0.00046195892353776075,1.8489322739801466e-05,0.00017283909257814062,2.6997753350172947e-06,-5.436133219619797e-07,-0.008538198351118353
1.6836836836836837,0.993521458333333,1.1353583333333332,-0.05145295833333333,17.74500000000001,0.0005843715972222441,0.00045772849541493013,1.8169868396880373e-05,0.0001721700184027647,2.641507005868025e-06,-5.345346794258719e-07,-0.006691666666938545
1.6876876876876876,0.9935458333333332,1.1350645833333337,-0.05116085416666668,17.74535416666667,0.0005971416623251624,0.00045334200093706404,1.7850455494082746e-05,0.00017147778433163063,2.5846013625608166e-06,-5.252818803556422e-07,-0.0075945004339246225
1.6916916916916915,0.9935695833333336,1.1347749999999996,-0.0508686875,17.745791666666666,0.0005856993750006367,0.00044877038202734316,1.753093842987549e-05,0.00017095235781250384,2.52728204399999e-06,-5.159127355816687e-07,-0.010621876735967817
1.6956956956956954,0.9935947916666666,1.1344875,-0.05057650000000002,17.746062499999997,0.0005672790104165326,0.00044403431441666485,1.7211421181501447e-05,0.000170802877083355,2.4685037989322773e-06,-5.064455189510461e-07,-0.007942587239767818
1.6996996996996998,0.9936185416666662,1.1341958333333333,-0.05028439583333333,17.746437499999992,0.0005748116493058397,0.0004391337023433163,1.689184133719187e-05,0.00017072723585066785,2.4107063866319735e-06,-4.967684996449684e-07,-0.008752274739435961
1.7037037037037037,0.9936427083333333,1.1338895833333336,-0.05000254166666664,17.746874999999992,0.0005860794748255849,0.00043559999353993267,1.660999611072483e-05,0.00016940280269096136,2.3635015668403654e-06,-4.904894151909759e-07,-0.013030598958039263
1.7077077077077076,0.9936664583333336,1.1335812500000002,-0.04974010416666667,17.74718749999999,0.0005581329817703207,0.0004348262041558161,1.639917978223138e-05,0.00016701195638023358,2.3337332611589106e-06,-4.904805529611617e-07,-0.012039160155779882
1.7117117117117115,0.9936904166666665,1.1332666666666664,-0.049477562499999996,17.747520833333322,0.000535828888889478,0.0004339374757252614,1.618824434872464e-05,0.00016437649583331965,2.304133015277873e-06,-4.902695218606796e-07,-0.01220406293356291
1.7157157157157155,0.9937139583333331,1.1329479166666667,-0.0492150625,17.747937499999992,0.0005311014539932657,0.0004328984564544265,1.597726489258194e-05,0.00016179002799479592,2.274303720703114e-06,-4.897888363476601e-07,-0.015327170572447812
1.7197197197197198,0.9937383333333334,1.1326250000000002,-0.04895262500000001,17.748375000000017,0.0005376927083329264,0.0004317155056093743,1.5766270491643127e-05,0.00015919605729168562,2.243828867187558e-06,-4.891569684505217e-07,-0.018773473959129205
1.7237237237237237,0.993761666666667,1.1323020833333333,-0.04869018750000001,17.74856250000002,0.0005399087456603446,0.00043039897454817677,1.5555305032942155e-05,0.00015677157747393672,2.2153839644097038e-06,-4.883617935468767e-07,-0.01313748307387641
1.7277277277277276,0.9937854166666665,1.131995833333333,-0.04842762500000001,17.749041666666688,0.0005041833159724618,0.0004289609701927078,1.5344401588757336e-05,0.0001551822182291815,2.1840304000001354e-06,-4.872601379999987e-07,-0.01910508507035047
1.7317317317317316,0.99380875,1.1316791666666668,-0.04816525,17.74941666666668,0.0004939303993050093,0.0004273566091041671,1.5133539615003086e-05,0.0001534224822916791,2.1549337145833258e-06,-4.85998806791669e-07,-0.019917006944922377
1.735735735735736,0.9938320833333331,1.131375,-0.04790345833333332,17.749604166666675,0.0004822760416665073,0.0004253503463732648,1.4920064447000128e-05,0.00015152517187499992,2.124478786458419e-06,-4.833747996371565e-07,-0.015323073350884897
1.7397397397397398,0.9938535416666667,1.1310875,-0.04764464583333334,17.749895833333337,0.0004994006770835391,0.000422250223416232,1.4698623410231107e-05,0.00014884667734375162,2.093452909375092e-06,-4.7675831072396033e-07,-0.01526042751731893
1.7437437437437437,0.9938739583333334,1.1308145833333334,-0.04738564583333333,17.750375000000002,0.0004917114539932932,0.0004190318189578996,1.4477081672765814e-05,0.00014679601566839479,2.0619666478732636e-06,-4.698929085099859e-07,-0.02206264062488117
1.7477477477477477,0.9938943750000001,1.1305354166666668,-0.04712670833333333,17.75052083333333,0.0004917549956597878,0.00041567961166493047,1.425556643413903e-05,0.00014449617508682788,2.030826565234307e-06,-4.627954655546859e-07,-0.016406521266958407
1.7517517517517516,0.9939166666666667,1.13025625,-0.046867729166666657,17.750708333333325,0.0004978926692709162,0.0004122034627599843,1.4034071312677012e-05,0.00014243964726563113,1.9990663817056936e-06,-4.552980288743495e-07,-0.012854668402667357
1.755755755755756,0.993938333333333,1.129989583333333,-0.04660889583333334,17.751166666666652,0.0004714582248268595,0.0004085691625308149,1.3812531761043335e-05,0.0001413167823350603,1.965369846071953e-06,-4.4748656699613544e-07,-0.019126361110750167
1.7597597597597598,0.993958333333333,1.1297020833333338,-0.04634989583333333,17.751395833333323,0.0004898695789918861,0.00040482673957248274,1.3591101964097878e-05,0.00013907388519966007,1.933255509956661e-06,-4.3951680277300433e-07,-0.016845698350437033
1.7637637637637638,0.9939785416666668,1.1294249999999997,-0.046090916666666676,17.751562499999988,0.0004908360416668867,0.0004009399008263882,1.3369548682940496e-05,0.00013754605625001387,1.9010128104166892e-06,-4.3115556365972225e-07,-0.012346191405868012
1.7677677677677677,0.9940004166666667,1.1291458333333335,-0.04583208333333335,17.75174999999999,0.0004942703993051634,0.00039691180399305465,1.3148103037817687e-05,0.00013623092881946686,1.8686944523002336e-06,-4.2248378571440784e-07,-0.00858639583287868
1.7717717717717716,0.9940210416666666,1.1288770833333335,-0.045573062500000004,17.75231249999998,0.0004719473914926997,0.0003927605577044267,1.2926594227195864e-05,0.0001352817069010248,1.8356185614452138e-06,-4.1359675814491785e-07,-0.01855743098866469
1.775775775775776,0.9940427083333331,1.1286000000000003,-0.045314145833333326,17.75243749999998,0.00046412333333267775,0.00038846777072873255,1.2705074319756556e-05,0.0001341908208333173,1.8017323658333885e-06,-4.04334879684638e-07,-0.012370524738685162
1.7797797797797799,0.9940639583333332,1.1283166666666666,-0.045055083333333336,17.752624999999984,0.0004785830555558146,0.0003840477991597217,1.2483635020756426e-05,0.0001329639430555571,1.7680351363194528e-06,-3.9487189838784955e-07,-0.00840272395782904
1.7837837837837838,0.9940837499999998,1.128054166666667,-0.044796208333333316,17.752833333333328,0.00043546373263825267,0.00037949763562326573,1.2262117942404485e-05,0.00013284112795140107,1.7331619815016695e-06,-3.849296231282125e-07,-0.004758027777882035
1.7877877877877877,0.9941058333333332,1.1277625,-0.04453720833333333,17.753333333333348,0.0004746602604164263,0.0003747933238732646,1.2040596065347603e-05,0.00013149757968750064,1.699930622682362e-06,-3.7487158512699623e-07,-0.012094444445096997
1.7917917917917916,0.9941264583333335,1.1274833333333334,-0.04427831250000001,17.753520833333347,0.00047508305555576946,0.0003699643754856764,1.1819085999286817e-05,0.00013083020520834182,1.6638379942014495e-06,-3.644375300912793e-07,-0.008543646267924032
1.795795795795796,0.9941475000000004,1.1272083333333334,-0.044019416666666665,17.753687500000016,0.0004701232638890662,0.00036499512299305445,1.1597591972743764e-05,0.00013078246180556197,1.6296085648437623e-06,-3.537231959109372e-07,-0.003628180990119745
1.7997997997997999,0.9941687499999999,1.1269458333333333,-0.043760375,17.753937500000013,0.00042225539930540457,0.0003599129131927081,1.1376101444767951e-05,0.0001310722713541712,1.5930895263913965e-06,-3.4266270678507857e-07,-0.0025050872399106083
1.8038038038038038,0.9941895833333333,1.1266583333333333,-0.04350141666666666,17.75437500000001,0.0004514165972222539,0.00035468508132638897,1.1154662280869742e-05,0.00013044193263887088,1.5571004829339704e-06,-3.31312593803992e-07,-0.0076233072918512335
1.8078078078078077,0.9942108333333334,1.12638125,-0.043242520833333346,17.75458333333334,0.0004381963151041113,0.0003493177253120652,1.0933043349989976e-05,0.00013068966940103788,1.5207186068360703e-06,-3.1974683177539093e-07,-0.004396006944602959
1.8118118118118116,0.9942314583333336,1.1261062499999999,-0.04298356250000001,17.75475,0.00043471371093750655,0.00034381335480859385,1.0711640352083084e-05,0.00013091254518228512,1.4842554693880568e-06,-3.0780832028242063e-07,-0.0005225625004641188
1.815815815815816,0.9942522916666667,1.1258208333333333,-0.042760208333333334,17.755208333333332,0.0004149512326390159,0.0003426999999565977,1.0561138127282708e-05,0.00012979171267361173,1.4596940688281685e-06,-3.0576206280078296e-07,-0.006381293403023847
1.8198198198198199,0.9942735416666667,1.125525,-0.042544270833333335,17.755458333333326,0.0004101410416665896,0.00034246210259331555,1.0425829909204961e-05,0.00012789042968749248,1.4388468719791616e-06,-3.0586162637803804e-07,-0.004633960069327259
1.8238238238238238,0.9942952083333335,1.1252250000000001,-0.04232866666666665,17.75562499999999,0.00042078270833334486,0.00034211939488888905,1.0290546517756473e-05,0.00012627394999999847,1.416955655937463e-06,-3.0577921741388803e-07,-0.00013580729131490443
1.8278278278278277,0.9943160416666671,1.1249270833333334,-0.04211279166666668,17.75583333333332,0.0004307238498264532,0.00034168986137326314,1.0155277607979588e-05,0.00012465323394098005,1.3969807324218194e-06,-3.0563738305989567e-07,0.002674305556070067
1.8318318318318316,0.9943364583333335,1.1246291666666666,-0.041897,17.756291666666648,0.00043423748263915485,0.00034116430766666767,1.0019958461155556e-05,0.00012310902916666533,1.374133388888887e-06,-3.053475266666682e-07,-0.0033937517353024305
1.835835835835836,0.9943533333333331,1.1243729166666667,-0.041666541666666675,17.756499999999985,0.00039596093315963365,0.00033938680553993,9.878874658895237e-06,0.00012237681449654703,1.353314848654498e-06,-3.02517977985242e-07,-0.0010005833324839841
1.83983983983984,0.9943693749999998,1.1241083333333335,-0.04142993749999999,17.756624999999985,0.0003992049305550083,0.00033702902874609445,9.735314840074126e-06,0.00012096715989584617,1.330160018229125e-06,-2.986099897330724e-07,0.0041436093758306924
1.8438438438438438,0.994384375,1.1238458333333334,-0.04119333333333334,17.756874999999983,0.0003955428993054344,0.00033454470555555516,9.591794462193374e-06,0.00011972686111112046,1.3072425697482364e-06,-2.9454031326388667e-07,0.004431901042380559
1.8478478478478477,0.9944008333333336,1.1235854166666666,-0.04095670833333332,17.757333333333314,0.0003870614539935868,0.00033196054249826404,9.448292719293513e-06,0.00011861019800344513,1.284028918528701e-06,-2.904059830893228e-07,-0.00205377777740523
1.8518518518518516,0.9944158333333336,1.1233229166666665,-0.040720041666666665,17.757499999999986,0.00039354155816040404,0.00032927403999826344,9.304811752356984e-06,0.00011752680512151781,1.2613087993922529e-06,-2.8613151602465043e-07,0.0016104166670061204
1.855855855855856,0.9944312500000002,1.1230645833333333,-0.040483416666666654,17.757624999999987,0.0003821916623267807,0.000326455474993056,9.161272344889788e-06,0.0001168664706596989,1.238889032760418e-06,-2.817746202062528e-07,0.006546026042144604
1.85985985985986,0.994446875,1.1228020833333336,-0.04024695833333333,17.757895833333325,0.0003842316623254849,0.0003235198449149303,9.017774491749671e-06,0.0001162228311632138,1.2159244912760824e-06,-2.772701598953131e-07,0.0065105724828526945
1.8638638638638638,0.9944627083333332,1.1225354166666663,-0.040010312500000006,17.758333333333347,0.0003996549956604145,0.0003204957269856766,8.874272402413502e-06,0.00011540947981770328,1.1931483125086843e-06,-2.7277676100130087e-07,0.00034722222181926554
1.8678678678678677,0.9944779166666664,1.1222770833333333,-0.039773645833333336,17.758520833333346,0.00038373155815984994,0.00031734876379123237,8.730751404254147e-06,0.00011498873936634235,1.169406592925305e-06,-2.679949950933157e-07,0.0034794787323448872
1.8718718718718717,0.994493125,1.1220083333333333,-0.039537083333333334,17.758625000000016,0.00039313326388867864,0.0003140836248263887,8.587228301125772e-06,0.0001143953090277719,1.1475243376735751e-06,-2.6329582348090155e-07,0.009363109374646683
1.875875875875876,0.9945102083333336,1.1217624999999998,-0.03930058333333334,17.75895833333335,0.00035306026041670435,0.0003107058163263883,8.443788336440344e-06,0.00011496227812501231,1.1217087143228558e-06,-2.5837762725867834e-07,0.007315581596799348
1.87987987987988,0.9945247916666665,1.1214916666666666,-0.039063791666666674,17.75933333333334,0.00036685826388893616,0.00030724101395659714,8.30020041614475e-06,0.00011430015590278841,1.1000571961805646e-06,-2.533970356336805e-07,0.00399622222164453
1.8838838838838838,0.9945410416666665,1.121229166666667,-0.03882729166666666,17.759500000000006,0.00037015581597166225,0.0003036330884982649,8.156697809121195e-06,0.00011441687934028721,1.0773150612413004e-06,-2.482997608936638e-07,0.007451416666128807
1.8878878878878878,0.9945560416666662,1.1209666666666664,-0.03859066666666667,17.759583333333335,0.0003691488888892813,0.0002999291962222223,8.013213801918e-06,0.0001145176444444368,1.0532338076389109e-06,-2.4308812113888953e-07,0.01344982638863712
1.8918918918918917,0.9945716666666665,1.1207145833333334,-0.038354000000000006,17.759958333333334,0.0003425727039927384,0.00029612068400000006,7.869675543195765e-06,0.00011503296250001127,1.0287775072613165e-06,-2.377630110291636e-07,0.00929666493050263
1.895895895895896,0.9945881249999999,1.1204458333333334,-0.0381174375,17.760333333333328,0.0003657178993057286,0.0002921797084335948,7.726172609686446e-06,0.00011533652421875928,1.0047457676926828e-06,-2.3234293878195286e-07,0.005351555555705545
1.8998998998999,0.9946020833333332,1.1201875,-0.03788081249999999,17.760499999999997,0.0003549648437506381,0.00028813571100651117,7.582684181660977e-06,0.00011590431901040144,9.818585895833307e-07,-2.2683333233958132e-07,0.009014750000233107
1.9039039039039038,0.9946189583333335,1.1199229166666669,-0.037644250000000004,17.76058333333333,0.0003497440581590183,0.00028397919193750014,7.439141447782289e-06,0.00011651242239585358,9.576769021701778e-07,-2.211748877812519e-07,0.015012993055904644
1.9079079079079078,0.9946310416666666,1.1196312499999999,-0.03744524999999999,17.761,0.0003404473567714117,0.0002835928357708339,7.3503535729016874e-06,0.00011447623072914637,9.451433326431908e-07,-2.1793818793072742e-07,0.010420666666846046
1.9119119119119117,0.9946441666666668,1.1193333333333333,-0.03724637499999999,17.76135416666666,0.00034080555555537906,0.00028316796602604276,7.261996783872086e-06,0.00011198408333332188,9.347816444444499e-07,-2.147319841447931e-07,0.008256499566073217
1.915915915915916,0.9946577083333334,1.119035416666667,-0.03704772916666667,17.76152083333332,0.0003389029123259668,0.00028265743025998233,7.173637931200822e-06,0.00010997104457465684,9.241383814800284e-07,-2.116611717707895e-07,0.012961020399359313
1.91991991991992,0.994671666666667,1.1187395833333331,-0.036848958333333334,17.76164583333332,0.0003384113498268171,0.0002820646864149306,7.085295696832639e-06,0.00010807579210067586,9.145066753472048e-07,-2.0862898003472019e-07,0.019562291233000906
1.9239239239239239,0.9946850000000004,1.1184437500000002,-0.036650208333333344,17.762291666666645,0.00032732808593682883,0.00028139764578992985,6.99693880038104e-06,0.0001062589466145833,9.033360428385291e-07,-2.055430166623253e-07,0.0068280815978596365
1.9279279279279278,0.9946972916666666,1.1181520833333334,-0.036451520833333334,17.76239583333331,0.00032341853732642534,0.0002806553789370654,6.908579848929234e-06,0.00010480229379341427,8.922539441406224e-07,-2.025836158997395e-07,0.014377593316737602
1.9319319319319317,0.9947102083333336,1.117852083333333,-0.036252708333333335,17.762562499999984,0.00032130312066014355,0.00027983280516493065,6.820229217206356e-06,0.00010301970355901247,8.833548538411676e-07,-1.996887612955736e-07,0.018873433594478684
1.935935935935936,0.9947233333333335,1.1175562500000005,-0.0360539375,17.762979166666657,0.00031802808593628384,0.00027892400741276035,6.731880616593518e-06,0.00010142819023439137,8.727349567578483e-07,-1.9679690233762982e-07,0.014487791233250391
1.93993993993994,0.994737083333333,1.1172625000000005,-0.03585531249999999,17.763354166666677,0.00030992276041552635,0.00027793198219401094,6.643529860678386e-06,0.00010023358203126165,8.608604806249675e-07,-1.9389143978645922e-07,0.011582082899224133
1.9439439439439439,0.9947504166666666,1.1169666666666664,-0.03565660416666667,17.76347916666668,0.00030213222222252867,0.0002768711626349831,6.555175008168745e-06,9.909246736110322e-05,8.52694043749946e-07,-1.911419165794262e-07,0.017974562065546706
1.9479479479479478,0.994763125,1.1166666666666665,-0.03545772916666667,17.763583333333347,0.000305555555556003,0.000275730692343316,6.46682008461797e-06,9.767256944443609e-05,8.420163194445036e-07,-1.884359045447057e-07,0.02448215972157186
1.9519519519519517,0.9947762500000001,1.116370833333333,-0.035259083333333344,17.764291666666672,0.0003078291493063823,0.00027450745915972154,6.378469314925252e-06,9.681641006943631e-05,8.333015438367859e-07,-1.857507091753462e-07,0.009941581596876858
1.955955955955956,0.9947897916666669,1.116072916666667,-0.03506029166666667,17.764375000000005,0.0003104113498257899,0.0002732155315815976,6.290108012023749e-06,9.58003129340329e-05,8.217369220919768e-07,-1.830022552717017e-07,0.017397526041463607
1.95995995995996,0.9948029166666669,1.1157750000000002,-0.03486149999999999,17.764479166666668,0.0003065660416665672,0.0002718424844166676,6.2017551004582065e-06,9.4881829166657e-05,8.124425357812184e-07,-1.8040514788645803e-07,0.02411327039931166
1.9639639639639639,0.9948160416666667,1.1155020833333331,-0.03466370833333333,17.764749999999996,0.00028010207899376027,0.00026991482458159767,6.112160364679486e-06,9.41680285590149e-05,8.015279239894781e-07,-1.7693246707338703e-07,0.023449104166957113
1.9679679679679678,0.9948316666666663,1.1152416666666662,-0.03446689583333332,17.765333333333324,0.0002943582638894604,0.00026739559161414995,6.021090358044594e-06,9.264752065970411e-05,7.881089370660057e-07,-1.724702195844194e-07,0.009598222222734876
1.9719719719719722,0.9948445833333331,1.11498125,-0.03427022916666666,17.76537499999999,0.0002959788151042364,0.00026477639286414984,5.9300140803057164e-06,9.135045403644432e-05,7.760717220051396e-07,-1.6797495441623253e-07,0.015409442708858023
1.975975975975976,0.9948591666666665,1.114729166666667,-0.034073312500000015,17.765479166666662,0.00028305164930531035,0.0002621031252773426,5.838950304038267e-06,9.024441536462785e-05,7.64342285460102e-07,-1.6360491646132808e-07,0.020041645399658137
1.97997997997998,0.9948729166666664,1.1144625000000001,-0.03387660416666668,17.765666666666657,0.0003025027604159902,0.0002593381901349818,5.747876084495427e-06,8.885080442710969e-05,7.527736575000182e-07,-1.5924839476249937e-07,0.02192122222254511
1.983983983983984,0.9948872916666667,1.1142125000000003,-0.0336798125,17.766270833333323,0.0002867548437495149,0.0002565014799648436,5.6567977218071964e-06,8.813475182292696e-05,7.412629714843559e-07,-1.5497303322981752e-07,0.00795400998271134
1.9879879879879878,0.9949024999999999,1.1139499999999998,-0.0334830625,17.766354166666655,0.00029039750000037223,0.00025358244228776004,5.5657317364282995e-06,8.712413854165824e-05,7.297251999270661e-07,-1.5068743171019555e-07,0.01207629123280185
1.9919919919919922,0.994915625,1.1136916666666665,-0.03328620833333334,17.766479166666656,0.0002846215972225341,0.00025059291812326383,5.474651166060941e-06,8.621866909723497e-05,7.165790437708563e-07,-1.4649082873781204e-07,0.01575968706617914
1.995995995995996,0.99493,1.1134375,-0.03308954166666667,17.766645833333335,0.00027985026041643657,0.00024750931562326334,5.383589312167794e-06,8.586571614584843e-05,7.054723230469061e-07,-1.4228685605109225e-07,0.017962499565840062
2.0,0.9949456249999998,1.1131749999999998,-0.03289272916666667,17.767229166666688,0.0002810027083339772,0.0002443725346349822,5.2925232663160916e-06,8.498879010414989e-05,6.93119889531247e-07,-1.3821799498381189e-07,0.00431773914851874


==> figs/data/cyl_fk01_LO/cylinderPANS_finep1_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9959189583333331,1.0871291666666665,0.051557750000000006,17.794062499999992,0.00036267498263886644,0.00043209633160416587,1.6369992077582447e-05,-7.916295937500373e-05,2.561375169271861e-07,-1.1091896479427033e-06,0.006548079427261655
-1.995995995995996,0.9959139583333333,1.0872125000000004,0.051776125000000006,17.793999999999993,0.00037314651041597813,0.0004362287133177086,1.6654572991883508e-05,-7.967113489587563e-05,2.634198898438493e-07,-1.1232509739348985e-06,0.005647333333456572
-1.991991991991992,0.9959077083333333,1.087295833333333,0.05199456249999999,17.793937499999995,0.00037527081597277245,0.00044025505376692805,1.6939154185763334e-05,-8.034616223955016e-05,2.740020293402691e-07,-1.137194207273432e-06,0.004746579427205688
-1.987987987987988,0.9959012499999997,1.0873708333333332,0.052213020833333325,17.793749999999996,0.0003830041493060321,0.00044418378879123406,1.7223734658306094e-05,-8.068680772567449e-05,2.7886049710946646e-07,-1.1515245547884073e-06,0.008919270833416704
-1.983983983983984,0.9958947916666667,1.08745,0.05243139583333336,17.793624999999995,0.00040249750000009854,0.0004480320643016466,1.7508378093837708e-05,-8.110473229170495e-05,2.8509970239588373e-07,-1.1655720843034295e-06,0.010659359375210897
-1.97997997997998,0.995889375,1.0875395833333334,0.052649875000000006,17.793541666666666,0.0003909880164927326,0.00045177191248437594,1.7792875648846928e-05,-8.232312005209547e-05,2.886265592984101e-07,-1.17964209883637e-06,0.009458289930591945
-1.975975975975976,0.9958825,1.0876125,0.05286833333333333,17.793499999999998,0.0004136331770832058,0.00045541849722222257,1.8077560493804364e-05,-8.26768541666717e-05,2.929319068749339e-07,-1.19389679841667e-06,0.008232750000217948
-1.971971971971972,0.9958764583333336,1.0877083333333337,0.053086749999999995,17.793458333333334,0.00039058159722160646,0.00045897405777083284,1.8362099922386064e-05,-8.410869791668912e-05,2.9566132812493555e-07,-1.2080251252604233e-06,0.0070072065973931785
-1.967967967967968,0.9958710416666668,1.0877916666666667,0.053305166666666653,17.7934375,0.00038220659722210115,0.0004624383733055574,1.8646743469421028e-05,-8.502025694444304e-05,3.0505717187508796e-07,-1.2220286262291575e-06,0.004831933594005022
-1.9639639639639639,0.9958645833333332,1.0878624999999997,0.05352366666666664,17.79341666666667,0.00040726442708383104,0.0004657941898888909,1.8931345000225774e-05,-8.532732916662761e-05,3.159099552082833e-07,-1.2362713265833381e-06,0.0022399930557526204
-1.95995995995996,0.995858333333333,1.087947916666667,0.05374206249999999,17.793312500000003,0.0004089139539917852,0.00046905738491276154,1.9215967063203142e-05,-8.629410091146733e-05,3.188923105468215e-07,-1.250727551514328e-06,0.00261361067720145
-1.955955955955956,0.995852083333333,1.0880249999999998,0.05396052083333333,17.793125000000007,0.00042659937500033607,0.00047223302472873194,1.9500568896473457e-05,-8.699984635415076e-05,3.1924988854172497e-07,-1.2647814739887055e-06,0.007202734374970987
-1.951951951951952,0.9958458333333331,1.088114583333333,0.054178937499999996,17.79308333333334,0.00041290353732725826,0.0004753073147044265,1.97851287316584e-05,-8.832950325518563e-05,3.2483275585946757e-07,-1.2791274778346332e-06,0.005560493055554616
-1.947947947947948,0.9958391666666667,1.0881979166666669,0.05439733333333335,17.792958333333342,0.0004127941623259801,0.00047829470955555427,2.0069668202779997e-05,-8.946063888889966e-05,3.36840174913255e-07,-1.293171523777793e-06,0.0058420815969952855
-1.9439439439439439,0.9958341666666662,1.0882916666666664,0.05462245833333334,17.792770833333346,0.0004254149305555899,0.00048119537895659767,2.0344732167338517e-05,-8.968705034723135e-05,3.4252850086788366e-07,-1.308148351933173e-06,0.010014405815581995
-1.93993993993994,0.995828125,1.0884104166666664,0.054857625,17.792625000000015,0.00043568155816031684,0.0004840513960260415,2.0605262350371235e-05,-8.919381692706202e-05,3.370875591147374e-07,-1.3234523635781214e-06,0.01166227604113601
-1.935935935935936,0.9958229166666664,1.0885333333333336,0.055092854166666656,17.792562500000017,0.00043476555555521657,0.0004867815864370677,2.0865687354545034e-05,-8.909568888890856e-05,3.3872461111124873e-07,-1.3390704748025138e-06,0.008886350259842857
-1.931931931931932,0.9958166666666667,1.0886604166666667,0.055327958333333344,17.792500000000015,0.0004247471831591021,0.0004894253599982629,2.1126113349004994e-05,-8.910817248263675e-05,3.47904481423747e-07,-1.354289960975691e-06,0.007777083332825896
-1.927927927927928,0.9958104166666667,1.0887645833333333,0.05556987500000001,17.792479166666684,0.00045626541232657303,0.0004937452424843736,2.145532350635463e-05,-8.876180026042707e-05,3.4098145664054777e-07,-1.3727650040182285e-06,0.004143437065295075
-1.9239239239239239,0.9958052083333332,1.0888645833333335,0.055820354166666676,17.79245833333335,0.0004489191623262556,0.0005002338940412318,2.1872256117151647e-05,-8.918168120661263e-05,3.4755701692714596e-07,-1.3943064321275998e-06,0.001968123263225152
-1.91991991991992,0.9957995833333334,1.0889604166666667,0.056070749999999996,17.792395833333348,0.000450627599826392,0.0005066147444374998,2.2289042842013082e-05,-8.922311614583539e-05,3.536919697915604e-07,-1.4158243433749978e-06,0.0023171766486598244
-1.915915915915916,0.9957935416666669,1.0890520833333335,0.056321166666666665,17.79233333333335,0.0004738931206593744,0.0005128678519722213,2.270589201647867e-05,-8.924639409724905e-05,3.5626359939228814e-07,-1.4374547308402811e-06,0.001832888888202433
-1.911911911911912,0.9957883333333334,1.0891499999999998,0.05657162500000001,17.792250000000013,0.0004751941666667481,0.0005189804115260407,2.3122761462299163e-05,-8.973536874997551e-05,3.528033874999713e-07,-1.4593073176770844e-06,0.0016732708327253931
-1.907907907907908,0.9957822916666671,1.0892458333333335,0.05682206250000001,17.792020833333346,0.00047893123263809123,0.0005249844632460917,2.3539652539270485e-05,-9.006981953123966e-05,3.631120643228446e-07,-1.4808794405638044e-06,0.007327999565461596
-1.9039039039039038,0.9957770833333339,1.0893416666666667,0.057072437499999996,17.79187500000001,0.0004847332638886481,0.0005308535444752613,2.395645902641308e-05,-9.034252031248774e-05,3.5934870416678646e-07,-1.503042430281244e-06,0.009600651041182573
-1.8998998998999,0.9957708333333336,1.0894374999999998,0.05732291666666666,17.791854166666678,0.0004967669270838915,0.0005365957248263881,2.437335016509115e-05,-9.081835937500143e-05,3.706333736979358e-07,-1.524449456814243e-06,0.0076336453988687936
-1.8958958958958958,0.9957652083333336,1.0895333333333332,0.05757337499999999,17.791812500000013,0.0005025322222227402,0.0005422085744427097,2.4790240129231652e-05,-9.129867499997613e-05,3.639736277777486e-07,-1.5467243018020819e-06,0.005991298176525106
-1.8918918918918919,0.9957595833333334,1.08963125,0.057823749999999986,17.79179166666668,0.0005058223567708797,0.0005477201859375017,2.5207047293923963e-05,-9.187749218748931e-05,3.6534759348933843e-07,-1.5685132999479202e-06,0.0040242899300437784
-1.887887887887888,0.9957533333333336,1.0897270833333332,0.05807420833333334,17.79177083333335,0.0005219671831599992,0.00055308840978993,2.562389675167313e-05,-9.245433064238029e-05,3.698337915799784e-07,-1.5901541526545146e-06,0.002265614148768691
-1.8838838838838838,0.9957491666666668,1.0898249999999998,0.058324645833333355,17.791604166666684,0.0005189693750005109,0.0005583336050828955,2.604070381428266e-05,-9.319881197916713e-05,3.715315666666608e-07,-1.6121915546666648e-06,0.005487843315449936
-1.87987987987988,0.9957422916666668,1.0899208333333334,0.058575062500000004,17.79154166666668,0.0005267437326386126,0.0005634599697877602,2.6457595092586683e-05,-9.386843255208832e-05,3.804427195310315e-07,-1.6337020589726596e-06,0.004586789930158375
-1.8758758758758758,0.9957370833333333,1.0900166666666669,0.05882554166666668,17.791500000000017,0.0005303330555550545,0.0005684389809565964,2.687452681862749e-05,-9.461250902781382e-05,3.8093529270835983e-07,-1.6559411925703156e-06,0.003361083332833914
-1.8718718718718719,0.9957318749999998,1.0901104166666669,0.05907597916666668,17.791479166666683,0.0005384461414927877,0.000573307852166232,2.7291355050286992e-05,-9.531943103299745e-05,3.81556957378663e-07,-1.6778001149730795e-06,0.0011857287321390686
-1.867867867867868,0.9957260416666666,1.0902104166666666,0.059323833333333326,17.791354166666682,0.0005412473914929716,0.0005780057153055573,2.7707996392527254e-05,-9.65235565972139e-05,3.9460224179691525e-07,-1.6997041423854167e-06,0.0033419162322161355
-1.8638638638638638,0.9957208333333333,1.0903,0.05956597916666665,17.79118750000002,0.0005604933333329676,0.0005825462092495688,2.8123700529736553e-05,-9.741208541665103e-05,3.871528937501726e-07,-1.7224341249908851e-06,0.005105673176444725
-1.85985985985986,0.9957147916666665,1.0903958333333337,0.05980818749999999,17.791083333333358,0.0005640099826380585,0.0005869661246315125,2.853955115053523e-05,-9.880678255207165e-05,3.856597078993288e-07,-1.7445871987721255e-06,0.006937159721530861
-1.8558558558558558,0.995709375,1.0904916666666666,0.060050458333333334,17.79104166666669,0.0005695915972223631,0.0005912674539565971,2.8955360363557418e-05,-0.0001002327253472185,3.9547392118064546e-07,-1.766728503477422e-06,0.0059197482632953324
-1.8518518518518519,0.9957052083333332,1.0905895833333334,0.06029266666666667,17.79097916666669,0.000566444058159421,0.0005954485128888891,2.9371189232434895e-05,-0.00010188755138891559,3.9167967295997965e-07,-1.7895674104861242e-06,0.0054352912319473035
-1.8478478478478477,0.9956987499999997,1.0906874999999998,0.06053487499999999,17.790937500000023,0.0005611940104173208,0.0005995122420677096,2.9786998227326295e-05,-0.00010352730989579562,3.950879101563532e-07,-1.8118894663150919e-06,0.0031678710930691523
-1.8438438438438438,0.9956933333333331,1.09078125,0.060777083333333336,17.79087500000002,0.0005670979817711252,0.0006034607248263874,3.0202890461803086e-05,-0.00010491959635415549,3.970267447916194e-07,-1.8342134406250127e-06,0.003933401041081197
-1.83983983983984,0.9956885416666666,1.090875,0.06101922916666667,17.79081250000002,0.00058965104166675,0.0006072995052391491,3.061865710529259e-05,-0.00010624745052086049,3.878404661458929e-07,-1.8568689955247416e-06,0.002198923176479184
-1.8358358358358358,0.9956829166666665,1.09096875,0.06126152083333333,17.79079166666669,0.0005955198567704212,0.0006110177318537319,3.1034466485267055e-05,-0.00010792563997397142,4.0296787955720903e-07,-1.8789867091801191e-06,0.0006485399298412631
-1.8318318318318318,0.9956770833333334,1.0910625000000003,0.06150381249999997,17.79075000000002,0.0006034544270827613,0.0006145935479648476,3.1450359055557285e-05,-0.00010960759244789398,4.085804596351512e-07,-1.9012592523580795e-06,-0.0007855625007096023
-1.8278278278278277,0.9956716666666668,1.0911604166666666,0.06174597916666669,17.790604166666682,0.000602278433159853,0.0006180757234162297,3.186616720751711e-05,-0.00011139335499134317,4.0518185617631096e-07,-1.924095930442142e-06,0.0021117183154615304
-1.8238238238238238,0.9956662500000002,1.091258333333333,0.06198822916666668,17.790458333333344,0.0006010832638896346,0.0006214281947808154,3.228197632254132e-05,-0.00011337998003468908,4.02972270295145e-07,-1.946346566720265e-06,0.00396728993018769
-1.8198198198198199,0.9956606250000002,1.0913479166666666,0.06223045833333335,17.790375000000008,0.0006138914539930429,0.0006246804722899284,3.269780548948107e-05,-0.00011472688862849967,4.0621379302486463e-07,-1.969098538980138e-06,0.004015692708037477
-1.8158158158158157,0.9956547916666669,1.09143125,0.06247712499999999,17.790291666666672,0.0006278265234376246,0.0006289692684010432,3.318090275724444e-05,-0.00011650746848958227,4.099690228517492e-07,-1.992758718694003e-06,0.004689081597007316
-1.8118118118118118,0.9956485416666666,1.0914979166666667,0.06273825,17.79027083333334,0.0006239645789929416,0.0006367328202708323,3.387652896154427e-05,-0.00011902333697917655,4.079764217448478e-07,-2.021323729901045e-06,0.003347009982292093
-1.8078078078078077,0.9956420833333336,1.0915479166666666,0.0629993125,17.790208333333336,0.0006418956206601933,0.0006443678745273428,3.4572176181094995e-05,-0.0001205599774739552,4.0464788949656023e-07,-2.049800029945325e-06,0.003070789930347928
-1.8038038038038038,0.9956325,1.0916208333333337,0.06327583333333334,17.79008333333333,0.0006472895659714872,0.0006534272493055561,3.5300962664329495e-05,-0.00012178041319446664,4.08535298090156e-07,-2.0766934221180637e-06,0.005643326388906189
-1.7997997997997999,0.9956189583333334,1.0917083333333333,0.06357164583333332,17.790062499999994,0.0006562482638885481,0.000664262512707901,3.607127994416272e-05,-0.00012138301996526824,3.925182539929624e-07,-2.1028333776582368e-06,0.0036762460937893593
-1.7957957957957957,0.9956062499999994,1.0917979166666667,0.06386752083333332,17.790020833333326,0.000660642495659669,0.0006749335326037354,3.6841556078376205e-05,-0.00012132202183157137,3.9631932996140023e-07,-2.1289393890381255e-06,0.0016170828995427655
-1.7917917917917918,0.995593333333333,1.0918916666666671,0.06416345833333333,17.78997916666666,0.0006600882638883032,0.0006854068647065975,3.761189441783213e-05,-0.00012156629201391655,3.818154225051346e-07,-2.1551445248508133e-06,0.0010162495660779314
-1.7877877877877877,0.9955810416666669,1.0919770833333333,0.06445924999999997,17.78993749999999,0.000667299474826244,0.0006957321727708368,3.838219111154045e-05,-0.00012110714218746543,3.8226781101114435e-07,-2.1815466613328212e-06,0.0006237460939928496
-1.7837837837837838,0.9955695833333335,1.0920625,0.06475514583333337,17.789874999999988,0.0006724127604169627,0.0007058669214370589,3.915248726478947e-05,-0.0001209164466146051,3.7097896406260405e-07,-2.208287518675515e-06,-0.0006941822913972828
-1.7797797797797799,0.9955560416666667,1.0921541666666665,0.06505108333333333,17.78979166666665,0.0006763595659728949,0.0007158315571597247,3.9922783115909625e-05,-0.00012118670868054016,3.691386592881489e-07,-2.235190924314239e-06,-0.00043754340225632404
-1.7757757757757757,0.995543541666667,1.092245833333333,0.06534695833333333,17.789687499999985,0.0006865395659731988,0.0007256146199149322,4.0693183929307235e-05,-0.00012146379392356799,3.682582006076169e-07,-2.261814702775175e-06,0.0009769856774823893
-1.7717717717717718,0.9955312499999996,1.0923375000000002,0.06564281250000002,17.789604166666653,0.000686286093749322,0.0007352274170898407,4.14633546345629e-05,-0.0001217931992187754,3.617212484379595e-07,-2.288887687929663e-06,0.0016502599829664177
-1.7677677677677677,0.9955181249999998,1.0924208333333332,0.0659365,17.789520833333324,0.0006979728993057321,0.0007445092177500012,4.222746364398516e-05,-0.00012151044375000031,3.5393979470478673e-07,-2.3160564702604207e-06,0.0016985203996000564
-1.7637637637637638,0.9955052083333329,1.0925166666666664,0.06622102083333332,17.78937499999999,0.0006989997222228705,0.0007529138997912337,4.2964364804511446e-05,-0.00012177727743052646,3.4392844618062073e-07,-2.343617797710497e-06,0.003345442708621249
-1.7597597597597598,0.9954914583333331,1.0926083333333334,0.06650550000000001,17.78931249999999,0.0007091132638887832,0.0007611601364166656,4.3701266568391656e-05,-0.00012181767916667752,3.4421064670133047e-07,-2.3711247523437574e-06,0.003277444010734598
-1.7557557557557557,0.9954800000000005,1.0927041666666664,0.06679002083333334,17.789249999999992,0.0007184374826398887,0.0007692493670828976,4.443823065592367e-05,-0.0001221090563367777,3.337033095483343e-07,-2.3986554498897675e-06,0.0021677708336369506
-1.7517517517517518,0.9954670833333336,1.0927979166666668,0.06707439583333334,17.789187499999993,0.0007281299956596321,0.0007771858402599828,4.5175256837006334e-05,-0.00012223919500869984,3.272580154512069e-07,-2.4265387897691105e-06,0.0010580898439798148
-1.7477477477477477,0.9954529166666669,1.0928937499999998,0.06735902083333332,17.789083333333327,0.0007374178776047291,0.0007849248123745654,4.5912179212184104e-05,-0.0001228778748697673,3.2267896315104326e-07,-2.4543119604744e-06,0.0014308263891393835
-1.7437437437437437,0.9954416666666667,1.0929854166666668,0.06764354166666665,17.78904166666666,0.0007495456206589868,0.0007925221041232633,4.6649142724364865e-05,-0.00012319624001735918,3.180535065540113e-07,-2.4824184865321193e-06,-3.4184025707872934e-06
-1.7397397397397398,0.9954285416666663,1.09308125,0.06792797916666667,17.788999999999994,0.000746297565104248,0.0007999646463328998,4.7386085042162125e-05,-0.0001236128774739359,2.979124894530576e-07,-2.5106438945881233e-06,-0.0012293333331854228
-1.7357357357357357,0.9954143749999996,1.0931666666666668,0.06821252083333333,17.788937499999996,0.0007803888888886501,0.0008072374182287317,4.812304841320083e-05,-0.00012357069097224116,3.0307767013914655e-07,-2.539036957121949e-06,-0.0029640455728667803
-1.7317317317317318,0.9954018749999998,1.0932625000000005,0.06849697916666665,17.788749999999997,0.000781272760416174,0.0008143471783745686,4.886007395479831e-05,-0.00012424118619792923,2.976717132814334e-07,-2.567658729016919e-06,0.0012067708333347582
-1.7277277277277276,0.9953891666666669,1.0933541666666666,0.06878147916666665,17.78864583333333,0.0007933328993057209,0.0008213060403120696,4.959699581070866e-05,-0.00012464183637149462,2.9622735069421817e-07,-2.596152395878473e-06,0.00220441623264378
-1.7237237237237237,0.9953764583333332,1.0934520833333334,0.06906599999999997,17.788499999999996,0.0007979581206596364,0.0008280897273333339,5.0333896189956095e-05,-0.00012569492083329414,2.906706693142863e-07,-2.625137856291656e-06,0.003642750000039996
-1.7197197197197198,0.9953643749999999,1.0935479166666668,0.06935043749999999,17.788437499999993,0.0007987872873256308,0.0008347251518919293,5.107096240278704e-05,-0.00012642228138018408,2.7468312773408575e-07,-2.6540405515013e-06,0.002949641927216362
-1.7157157157157157,0.995350416666667,1.0936395833333334,0.06963493750000001,17.78839583333333,0.0008045450998259707,0.000841181729371092,5.180784090797859e-05,-0.000127003199609399,2.6932108359358506e-07,-2.6836934782526035e-06,0.001515343316043527
-1.7117117117117118,0.9953387500000002,1.0937374999999998,0.06991947916666667,17.78833333333333,0.0008111977604168263,0.0008474872663954006,5.254482477027303e-05,-0.00012816051171875287,2.705419411458182e-07,-2.7128810075043295e-06,0.0006138888890063754
-1.7077077077077076,0.9953252083333338,1.0938312499999998,0.07020393750000002,17.788312499999993,0.0008290298567712462,0.0008536238261627558,5.3281765416597224e-05,-0.00012892737721355296,2.5405401041666447e-07,-2.742562246354172e-06,-0.002186597655963851
-1.7037037037037037,0.9953116666666664,1.0939208333333332,0.07049497916666665,17.788208333333326,0.0008372103993057323,0.0008605266622912344,5.4061661946126984e-05,-0.0001296138558159743,2.497201366318219e-07,-2.7713056283741282e-06,-0.0011890434024621754
-1.6996996996996998,0.9952975000000001,1.0940020833333335,0.07082066666666667,17.788166666666662,0.0008219416623260756,0.0008719873395555558,5.5068230815079007e-05,-0.00012979020972223032,2.659770437499811e-07,-2.7943952893333177e-06,-0.002415027777544765
-1.6956956956956957,0.995282916666667,1.0940729166666665,0.07114629166666665,17.78804166666666,0.0008419530164935907,0.0008832697654149353,5.60747166752849e-05,-0.0001292725004340134,2.7820099305545085e-07,-2.817114239361104e-06,-0.002759668402575244
-1.6916916916916918,0.9952697916666664,1.0941458333333332,0.07147195833333332,17.787979166666663,0.0008615620659726542,0.0008943216719982661,5.708122154461479e-05,-0.00012893291059026812,2.698080494792235e-07,-2.8414627489427204e-06,-0.0034528337671986264
-1.6876876876876876,0.9952543749999999,1.0942208333333334,0.0717975833333333,17.787791666666667,0.000868267899304831,0.0009051591108263941,5.8087748059701736e-05,-0.00012882813298607798,2.9164831822937063e-07,-2.8647039046145775e-06,9.262326386760833e-05
-1.6836836836836837,0.9952402083333339,1.094295833333333,0.07212327083333332,17.78758333333334,0.000885379149306198,0.0009157921376349853,5.909416940232478e-05,-0.00012877809262148987,2.9799122144106844e-07,-2.889357328299922e-06,0.0027124930552417936
-1.6796796796796798,0.9952264583333332,1.0943708333333335,0.07244897916666666,17.78750000000001,0.0008920624826382895,0.0009261933343745667,6.0100674291875384e-05,-0.00012879970477432112,3.0320098619760166e-07,-2.9129617697747616e-06,0.0029687499996953193
-1.6756756756756757,0.9952120833333337,1.09445,0.0727744375,17.787479166666675,0.0008979475000001624,0.0009364333298919293,6.110717805151273e-05,-0.00012894145520830902,3.1149742677117785e-07,-2.9381745480282317e-06,0.00037656206569636197
-1.6716716716716717,0.9951989583333333,1.0944895833333332,0.07308137499999999,17.787416666666676,0.0009175519748265692,0.0009493667947760446,6.23896787667829e-05,-0.00013038700651039903,3.143872697480057e-07,-2.9638733990651308e-06,9.999305524388546e-05
-1.6676676676676676,0.9951879166666665,1.094541666666667,0.07338797916666669,17.78737500000001,0.0009097899305552382,0.000962156597166231,6.367599075742982e-05,-0.00013278436371533253,3.0893248524297703e-07,-2.9902238284978256e-06,-0.0011260572920832601
-1.6636636636636637,0.9951754166666668,1.0945812499999998,0.07369454166666667,17.78737500000001,0.0009356371484379178,0.0009747832785399306,6.496234304302863e-05,-0.00013422603567708746,3.13251948958382e-07,-3.017418492340273e-06,-0.0036260572920809864
-1.6596596596596598,0.9951620833333336,1.094625,0.0740011875,17.787291666666675,0.0009523593750004888,0.0009872013319231808,6.624867524975991e-05,-0.0001361332005208049,3.121959322911907e-07,-3.0439825063203363e-06,-0.0027448350697341084
-1.6556556556556556,0.9951500000000001,1.0946770833333335,0.07430772916666666,17.787229166666677,0.0009487498914926284,0.000999453052759983,6.753502784187854e-05,-0.00013846823328994562,3.1757834591997333e-07,-3.0714748766050493e-06,-0.0032297608510134523
-1.6516516516516517,0.9951375000000003,1.0947125000000002,0.07461439583333333,17.787208333333343,0.0009837090104161117,0.0010114856844266494,6.88212342728821e-05,-0.0001398951320312758,3.218813325521849e-07,-3.09860019838933e-06,-0.005405293403100586
-1.6476476476476476,0.9951258333333336,1.0947604166666665,0.07492087500000001,17.787145833333344,0.0009892134331601632,0.0010233562392343732,7.010754335302715e-05,-0.00014190833203127362,3.1982204275174853e-07,-3.1267841161380196e-06,-0.005681896267788034
-1.6436436436436437,0.9951129166666671,1.0948020833333334,0.07522764583333334,17.787020833333347,0.0010063149956598405,0.0010350054690412298,7.139389459254505e-05,-0.0001439042159288445,3.121113296439829e-07,-3.154765080039506e-06,-0.0031101254345458074
-1.6396396396396398,0.9951006249999997,1.0948479166666667,0.07553408333333332,17.786895833333347,0.001024706037326517,0.001046512671659723,7.268022589945962e-05,-0.00014583377482639548,3.3368162391532224e-07,-3.1825004449565877e-06,-0.000955052517895183
-1.6356356356356356,0.9950883333333328,1.0948895833333332,0.07584072916666665,17.786791666666684,0.0010480503081604642,0.0010578046328016504,7.396649142370101e-05,-0.00014772435698780229,3.2023302126731783e-07,-3.211925726280371e-06,-0.0005827934033959536
-1.6316316316316315,0.995077083333333,1.0949395833333333,0.07614733333333333,17.786583333333354,0.001040642183159468,0.001068904459555555,7.525290530584368e-05,-0.0001502085986111179,3.2656558116376784e-07,-3.2399222293055313e-06,0.004744993054771385
-1.6276276276276276,0.9950641666666665,1.09498125,0.07645385416666667,17.78647916666669,0.0010639788151041163,0.0010798415163953993,7.653923248436095e-05,-0.00015199513606770076,3.2102479947910623e-07,-3.269714046744801e-06,0.006367187065052349
-1.6236236236236237,0.9950514583333331,1.0950291666666667,0.07676049999999998,17.786437500000023,0.0010694574826386471,0.0010905735564166689,7.782566508317344e-05,-0.00015436134791665945,3.250094218754378e-07,-3.2993584622916284e-06,0.005349391926188218
-1.6196196196196198,0.9950393750000002,1.0950708333333334,0.07706710416666666,17.786437500000023,0.001084453315971734,0.0011011093720308153,7.911155557811956e-05,-0.00015645881571180187,3.1929882968747094e-07,-3.3289587442994758e-06,0.002641058592871559
-1.6156156156156156,0.9950268750000001,1.0951145833333331,0.07737364583333332,17.786354166666687,0.0011052993706601733,0.0011114710137912313,8.039807087552481e-05,-0.0001584454177517014,3.289724455293215e-07,-3.3591976051801165e-06,0.003105457898527675
-1.6116116116116115,0.9950145833333338,1.0951583333333328,0.07768220833333335,17.786354166666687,0.0011219749305568794,0.0011218807584565949,8.16971061949973e-05,-0.00016040114131943284,3.315438579864447e-07,-3.388482544206599e-06,0.0006054578985299486
-1.6076076076076076,0.995000833333333,1.0952395833333337,0.07804239583333332,17.786354166666687,0.0011335884331589163,0.0011387344525933176,8.334254960450115e-05,-0.0001594127615017482,3.4750430099857264e-07,-3.3949631451149938e-06,-0.0027278754348571965
-1.6036036036036037,0.9949874999999998,1.0953104166666665,0.07840266666666666,17.78627083333335,0.0011555078081597614,0.001155321859555557,8.498774248847903e-05,-0.00015777832777777445,3.560511229166313e-07,-3.4021318706666634e-06,-0.0020551566846620517
-1.5995995995995997,0.9949764583333328,1.0953854166666666,0.07876289583333333,17.786187500000022,0.0011620389539932496,0.001171668739947486,8.663343517013304e-05,-0.00015649830360239814,3.6171019270837194e-07,-3.410169768552085e-06,-0.0030491184903098656
-1.5955955955955956,0.994962708333333,1.0954666666666666,0.07912324999999999,17.786083333333348,0.0011590322222228,0.0011877217261041673,8.82786274239826e-05,-0.000155841266666637,3.699880111108551e-07,-3.4178060705364792e-06,-0.002260340278212425
-1.5915915915915915,0.9949497916666666,1.0955375,0.07948341666666665,17.785958333333344,0.001191336093750106,0.0012035489749930564,8.992442176802533e-05,-0.00015420941979163438,3.603215473950639e-07,-3.426590101746563e-06,-0.0005221684031084806
-1.5875875875875876,0.9949364583333337,1.0956145833333333,0.07984370833333333,17.785833333333343,0.0011995181206596595,0.001219092656248262,9.156967579745796e-05,-0.00015326457074651967,3.76450860503294e-07,-3.4352710627767477e-06,0.0005909722219143987
-1.5835835835835836,0.9949235416666667,1.0956875000000004,0.08020408333333336,17.785562500000008,0.0012209856770821759,0.0012343654333263855,9.32154505728518e-05,-0.0001521323906250316,3.9497369010431686e-07,-3.4432774640173753e-06,0.007308225260260315
-1.5795795795795795,0.9949102083333332,1.0957604166666666,0.08056429166666669,17.785479166666676,0.0012403592664933516,0.0012494011582482615,9.486093009558192e-05,-0.00015091180512154245,3.8570876888066694e-07,-3.454443877033832e-06,0.007147478732520085
-1.5755755755755756,0.9948974999999997,1.09584375,0.0809245,17.785437500000004,0.0012389755859374407,0.0012641961330833304,9.650641203044226e-05,-0.00015062838020832303,3.91916430989814e-07,-3.463733491812499e-06,0.005504600260394454
-1.5715715715715715,0.9948841666666665,1.095925,0.08128481250000003,17.78539583333334,0.001248394375000128,0.0012786917568398393,9.815166368383714e-05,-0.0001502456390625323,4.122225067707756e-07,-3.473371616545567e-06,0.0032367183159180968
-1.5675675675675675,0.9948714583333332,1.0959833333333335,0.08164506249999998,17.785354166666668,0.0012955330555548539,0.0012929462693710963,9.979687217352115e-05,-0.0001480027489583341,4.091779673611872e-07,-3.4847631680026053e-06,0.002427166232678246
-1.5635635635635636,0.9948583333333336,1.0960645833333331,0.08200535416666667,17.78527083333334,0.001292429162326858,0.0013069385546662328,0.00010144233114888512,-0.00014781017912324224,4.198079309463581e-07,-3.4952859111011205e-06,0.0020580516491577328
-1.5595595595595595,0.9948458333333333,1.0961458333333334,0.08236556249999998,17.78516666666667,0.0013018120659717969,0.001320676614058599,0.00010308791457097888,-0.00014745981119790308,4.3158507378516543e-07,-3.506019442804652e-06,0.003263305555549323
-1.5555555555555556,0.9948331250000003,1.0961999999999998,0.08272837499999999,17.785062500000006,0.0013372266666673571,0.0013363013865260436,0.00010491439612623746,-0.00014680300833333493,4.389697083328223e-07,-3.510746898671883e-06,0.004051871093622594
-1.5515515515515514,0.9948216666666663,1.09624375,0.08309820833333333,17.78504166666667,0.0013308905859379383,0.0013575711051232635,0.00010723988415134982,-0.00015007902161458253,4.524527734376814e-07,-3.49561258342013e-06,0.001667914930465031
-1.5475475475475475,0.9948112499999998,1.096270833333333,0.08346800000000003,17.785000000000007,0.0013590099826392699,0.0013785908926666618,0.00010956558117972903,-0.00015188808333334303,4.6624000868082237e-07,-3.4806044616666727e-06,0.0010666666664178592
-1.5435435435435436,0.9947997916666664,1.0963083333333332,0.0838378125,17.7849375,0.0013747049305563586,0.0013993170285481757,0.00011189142361197806,-0.00015461332552084428,4.878607378470967e-07,-3.4657336324869806e-06,0.0007897877604250425
-1.5395395395395395,0.994789166666667,1.0963395833333334,0.08420758333333335,17.78491666666667,0.0014103513498262554,0.0014197808258263871,0.00011421764071944983,-0.0001569609918402881,5.037644887153795e-07,-3.4509049629513483e-06,-0.00013584027789192987
-1.5355355355355356,0.9947783333333331,1.0963791666666667,0.084577375,17.784875000000003,0.0014089728993060824,0.001439975971442708,0.00011654354312702313,-0.00015997608802083285,5.126571404511833e-07,-3.437368957703144e-06,-0.0011537656250766304
-1.5315315315315314,0.9947658333333336,1.0964145833333332,0.08494918750000001,17.78483333333334,0.0014583947873265668,0.0014597501264231759,0.00011880851257403689,-0.0001606113506510548,5.378411261711537e-07,-3.420668787511752e-06,-0.003213361111249924
-1.5275275275275275,0.9947539583333337,1.0964770833333333,0.08532366666666667,17.784750000000006,0.0014692557248263682,0.0014790698232222208,0.00012099633910622126,-0.00016113266597220233,5.718847049039053e-07,-3.401313393618106e-06,-0.004207562500255335
-1.5235235235235236,0.9947414583333334,1.0965437500000002,0.08569814583333336,17.78472916666667,0.001470971002603072,0.0014981111340620617,0.00012318324889202346,-0.00016216203346360036,5.996187610677863e-07,-3.381989433331146e-06,-0.006591531684136953
-1.5195195195195195,0.9947295833333332,1.0966,0.08607264583333335,17.784562500000003,0.001501773333333123,0.001516862139249564,0.00012537145020000807,-0.00016236758750003133,6.420711499998441e-07,-3.363210303053835e-06,-0.0046216497398177125
-1.5155155155155156,0.9947168750000004,1.096666666666667,0.08644708333333334,17.784437499999992,0.0015055555555549827,0.0015353601164930526,0.00012755823288602332,-0.00016342638888892924,6.707918055551558e-07,-3.345188369149312e-06,-0.004550524739386219
-1.5115115115115114,0.9947045833333336,1.0967208333333336,0.08682152083333332,17.784374999999994,0.0015429970659717185,0.0015535589368537326,0.00012974624737334333,-0.0001634706796007357,7.153027788190888e-07,-3.325740592321167e-06,-0.005244140624824922
-1.5075075075075075,0.9946929166666666,1.0967895833333332,0.087196,17.78422916666666,0.0015401098914933353,0.0015714825840000045,0.00013193394580193724,-0.00016481034166665465,7.458669175348362e-07,-3.308878618333347e-06,-0.003390385850536859
-1.5035035035035036,0.9946806249999999,1.096841666666667,0.0875705,17.78420833333333,0.0015904415972223251,0.0015891116964166637,0.00013412185299297108,-0.0001647856708333617,7.724735185760193e-07,-3.291069098885418e-06,-0.006816043402636751
-1.4994994994994995,0.9946687500000002,1.0969125000000004,0.08794495833333334,17.78416666666666,0.0015746340104161316,0.001606475970414932,0.00013630938480687475,-0.00016654910781252474,7.996089372396659e-07,-3.2735187624852323e-06,-0.009084027777589654
-1.4954954954954955,0.9946560416666669,1.0969770833333332,0.08831941666666665,17.784020833333326,0.0015933619748267347,0.0016235514729930588,0.000138496292614852,-0.0001680010967013562,8.38384842491148e-07,-3.2569280440850673e-06,-0.007647000433792073
-1.4914914914914914,0.9946443749999999,1.0970187500000002,0.08869395833333331,17.783999999999992,0.001645695481770959,0.00164034008849827,0.00014068465717220833,-0.0001666644700520914,8.649454307288869e-07,-3.240710468420154e-06,-0.009822666666366331
-1.4874874874874875,0.9946310416666666,1.0970833333333336,0.0890756875,17.783895833333325,0.0016519097222216228,0.0016596031464023425,0.0001431223429992654,-0.00016818132812505826,9.168045312499322e-07,-3.2055409608151028e-06,-0.011117677517006541
-1.4834834834834836,0.9946154166666664,1.0971250000000001,0.08948574999999999,17.783791666666662,0.001672984374999631,0.0016894026302708334,0.00014654339214627065,-0.0001686368020833301,1.0038736171881431e-06,-3.10236492723436e-06,-0.01012104340247788
-1.4794794794794794,0.9945995833333333,1.0971604166666666,0.08989597916666668,17.783791666666662,0.0017140200998262412,0.0017188733463328939,0.00014996483720363266,-0.00016812245915799606,1.1052174809030615e-06,-2.9991408340451218e-06,-0.011787710069143031
-1.4754754754754755,0.9945833333333334,1.0972104166666667,0.09030610416666668,17.783749999999994,0.0017105515581594677,0.0017480242169058118,0.00015338646886312656,-0.00016927734691843388,1.190188737977633e-06,-2.896038971745218e-06,-0.014055729166386755
-1.4714714714714714,0.9945672916666665,1.097241666666667,0.09071629166666667,17.783624999999997,0.0017607249305551242,0.001776816926248266,0.00015680914298624418,-0.00016888256215283337,1.285886531597277e-06,-2.793288845262183e-06,-0.012734807291451489
-1.4674674674674675,0.9945510416666664,1.0972916666666666,0.091126375,17.78358333333333,0.0017614149305555937,0.0018052608626927067,0.00016023015127511622,-0.00017008690104167168,1.3799658318144838e-06,-2.6893127071550666e-06,-0.01396117361088045
-1.4634634634634636,0.9945354166666666,1.0973249999999999,0.09153647916666667,17.783499999999997,0.0018070110416670282,0.0018333250651037317,0.00016365157423623483,-0.00016910033489582477,1.4688574086979891e-06,-2.5868372995126432e-06,-0.01308058333313511
-1.4594594594594594,0.9945193749999999,1.0973645833333332,0.09194670833333331,17.783395833333326,0.0018326379123270176,0.001861194493331603,0.0001670738320446768,-0.00016999877907984684,1.5647110505644573e-06,-2.4838329993029284e-06,-0.013542365017030988
-1.4554554554554555,0.9945033333333333,1.0974104166666667,0.09235689583333333,17.783312499999997,0.0018466273914929943,0.001888578792030816,0.00017049567178785104,-0.00017044037183157335,1.652365765577606e-06,-2.381256426849512e-06,-0.01307847265604778
-1.4514514514514514,0.9944866666666665,1.0974499999999998,0.0927669791666667,17.78320833333333,0.0018743308333339925,0.0019156834096245561,0.0001739164714638373,-0.00017120461979167056,1.750667371875253e-06,-2.2786235957052937e-06,-0.01124862673594862
-1.4474474474474475,0.9944714583333333,1.0974874999999997,0.0931771875,17.783104166666664,0.0019066040104176452,0.0019424283962565098,0.0001773376839626556,-0.0001707777330729049,1.8245418705732614e-06,-2.1777029203190154e-06,-0.011293802517229778
-1.4434434434434436,0.994454375,1.0975354166666664,0.09358729166666664,17.783062499999996,0.0019180924956601064,0.0019689396718316,0.00018075994297179888,-0.00017217965407979874,1.937382330035136e-06,-2.0747157804339967e-06,-0.012728545572770145
-1.4394394394394394,0.9944397916666669,1.0975729166666666,0.0939974583333333,17.78297916666666,0.0019524425998265205,0.0019949986602066042,0.00018418178379739133,-0.0001721686688367502,2.022035084418364e-06,-1.97272904576997e-06,-0.0130980421004665
-1.4354354354354353,0.9944229166666668,1.0976083333333335,0.09440754166666665,17.782958333333326,0.0019830299305549914,0.0020208410764566004,0.00018760299798227333,-0.00017210862951386185,2.115760898611238e-06,-1.8711105837569473e-06,-0.014440418402614341
-1.4314314314314314,0.9944066666666664,1.0976541666666668,0.09481774999999999,17.78291666666666,0.001996997065971673,0.002046177618270837,0.00019102546315884737,-0.00017355669479168778,2.200849164496463e-06,-1.769239337890616e-06,-0.01566684027767451
-1.4274274274274275,0.994390833333333,1.0977020833333333,0.0952278958333334,17.782874999999994,0.0019980529123264645,0.0020713145218224684,0.00019444522077716482,-0.00017460964769971943,2.3072171504345053e-06,-1.667581002646704e-06,-0.017934932291609584
-1.4234234234234235,0.9943754166666667,1.0977312499999998,0.09563808333333335,17.78281249999999,0.0020590194401048922,0.002096002849659724,0.00019786747647652009,-0.00017530859843749302,2.3974502339839902e-06,-1.56655509823439e-06,-0.01883707682276281
-1.4194194194194194,0.9943593749999998,1.097779166666667,0.09604977083333331,17.78266666666666,0.0020704845659715865,0.0021204415228641485,0.00020125452233315597,-0.0001754582172742991,2.4776564575520104e-06,-1.4684994394544499e-06,-0.015942111110916812
-1.4154154154154153,0.994342291666667,1.0978520833333334,0.09647022916666663,17.782479166666658,0.0020853864539929212,0.0021443073845308254,0.00020443281537340348,-0.0001743962369357699,2.5812469041234972e-06,-1.3833542898485295e-06,-0.012398646267001823
-1.4114114114114114,0.9943247916666667,1.0979083333333333,0.09690922916666667,17.782312499999993,0.0021097915972221326,0.002174830468989147,0.00020838432360841512,-0.00017203361232637215,2.7442282187506868e-06,-1.2092623238801962e-06,-0.009387847655887072
-1.4074074074074074,0.9943058333333332,1.0979604166666665,0.09736414583333332,17.782166666666658,0.002137090099826544,0.002210660606145399,0.00021298257536651042,-0.00017031146089405147,2.974333828125112e-06,-9.580059684895694e-07,-0.00878469444410257
-1.4034034034034035,0.9942868749999999,1.0979833333333333,0.09780812500000004,17.782124999999994,0.0022117663888892025,0.002247737350651034,0.00021779894440798894,-0.000168357781250017,3.1874993888888792e-06,-7.016221604166785e-07,-0.009594515624655742
-1.3993993993993994,0.9942695833333336,1.0980270833333339,0.09824545833333335,17.78204166666666,0.002230274266491694,0.002285517416873264,0.0002227178053478994,-0.00016659073116324918,3.3755087413195935e-06,-4.4466803315969677e-07,-0.008714168402548239
-1.3953953953953953,0.9942512500000004,1.0980562500000004,0.09868429166666666,17.781979166666662,0.0022849718359365667,0.0023226605782482677,0.00022763562568177498,-0.00016590324140629276,3.5762832395835013e-06,-1.857461293749651e-07,-0.00982475043389286
-1.3913913913913913,0.9942329166666668,1.09809375,0.09912233333333337,17.781937499999994,0.0023109495442703576,0.0023595963678888793,0.00023255448699017892,-0.00016478138541671516,3.7784720963541054e-06,7.301886402778078e-08,-0.010634587239394477
-1.3873873873873874,0.994214583333333,1.0981312500000002,0.09956079166666666,17.781812499999997,0.002347341106770262,0.002395961262706598,0.00023747147216041228,-0.00016456660390629096,3.9700863151042925e-06,3.313551224826584e-07,-0.008480785156166348
-1.3833833833833835,0.9941960416666668,1.0981708333333335,0.09999852083333331,17.78175,0.0023854041493052147,0.002432149997812069,0.00024238991593127053,-0.00016316728897572408,4.170468925347224e-06,5.925243228211753e-07,-0.0089663958333972
-1.3793793793793794,0.9941770833333335,1.0982083333333337,0.10043695833333331,17.781583333333334,0.002405123263887976,0.002467771567414935,0.00024730835757369056,-0.00016257961631943596,4.363868133680339e-06,8.526737709982612e-07,-0.005747506944487668
-1.3753753753753752,0.9941585416666671,1.098241666666667,0.10087552083333338,17.781416666666665,0.002450658263887906,0.0025031292966037205,0.0002522265904149306,-0.00016132512586816694,4.5659649305560115e-06,1.113207790798627e-06,-0.0027370069444145884
-1.3713713713713713,0.9941410416666666,1.098272916666667,0.10131333333333335,17.781270833333334,0.0024924338498262255,0.0025381709888888868,0.0002571441978541698,-0.0001603150972222661,4.76202933289876e-06,1.3745591402777632e-06,0.00015755164923803022
-1.3673673673673674,0.9941224999999996,1.0983000000000003,0.10175185416666666,17.781166666666667,0.0025475266666659113,0.002572643506978731,0.00026206326185842344,-0.00015906143125000993,4.9502082083327075e-06,1.6369026671093613e-06,0.0021953055555172796
-1.3633633633633635,0.9941047916666664,1.0983500000000002,0.10218935416666669,17.78110416666667,0.0025606108333331434,0.0026069817283328987,0.00026698191082131503,-0.0001586354822917524,5.16013239583362e-06,1.900195575390654e-06,0.0002512808158030566
-1.3593593593593594,0.9940862500000001,1.0983833333333337,0.10262825000000002,17.780979166666665,0.0026019697222210425,0.002640588135270832,0.00027189930586081555,-0.00015828432916675794,5.350537704861276e-06,2.162493707760413e-06,0.002613207899344161
-1.3553553553553552,0.9940677083333336,1.0984166666666668,0.1030653125,17.780916666666666,0.002643326388888534,0.0026742496926106737,0.0002768185776423521,-0.00015594867187500305,5.551814357638359e-06,2.4265673192057108e-06,0.0031691597221765733
-1.3513513513513513,0.9940485416666668,1.0984458333333333,0.10350414583333334,17.780854166666664,0.0026917512326387616,0.0027071834619787367,0.0002817361804166661,-0.00015557272335064987,5.744848517360939e-06,2.6902140937673368e-06,0.002683437065968519
-1.3473473473473474,0.9940312499999998,1.0984875000000003,0.10394804166666666,17.78077083333333,0.0027127123437491463,0.0027426379669982653,0.0002869710771009972,-0.00015645775364588055,5.959086270832927e-06,2.9760299574305673e-06,0.0018969058158972985
-1.3433433433433435,0.9940137499999998,1.0985104166666668,0.10443547916666666,17.780666666666665,0.002754031141492641,0.0027960015245620685,0.0002943618207413151,-0.00015471173415801398,6.277472070312604e-06,3.400184290234372e-06,0.00414288888879355
-1.3393393393393394,0.993995625,1.0985208333333336,0.10492229166666668,17.780625,0.0028228120659719025,0.002848833544748259,0.0003017544370230781,-0.00015161494357644745,6.5880853342012246e-06,3.823237150303839e-06,0.003749609374835927
-1.3353353353353352,0.9939777083333335,1.0985375000000002,0.10540847916666664,17.780562500000002,0.002867444427083088,0.0029014275197704054,0.0003091466373351719,-0.00015016718255209116,6.914465252603867e-06,4.249093411688337e-06,0.005347183593528371
-1.3313313313313313,0.99396,1.0985645833333335,0.10589485416666666,17.78047916666667,0.0029058562456589776,0.0029535298610204007,0.0003165384189375538,-0.0001479613447482736,7.222759248697529e-06,4.674411226158804e-06,0.0068522703990083755
-1.3273273273273274,0.9939420833333332,1.0985812500000003,0.10638147916666664,17.7804375,0.002950487148437153,0.0030050433903120698,0.00032393061687159726,-0.00014661502643228963,7.546714114583722e-06,5.102103068923657e-06,0.006250641926953904
-1.3233233233233235,0.9939245833333336,1.0985937500000003,0.10686741666666666,17.78035416666667,0.0030063557942703323,0.00305635525499306,0.0003313230210964269,-0.00014345936197919518,7.870455706380364e-06,5.52930246723437e-06,0.007339041232455656
-1.3193193193193193,0.9939072916666666,1.0986083333333334,0.10735458333333332,17.78029166666667,0.0030701465972220454,0.0031067642706597218,0.0003387147989761521,-0.00014230653819445604,8.179493732291709e-06,5.955712692760425e-06,0.008311581597070017
-1.3153153153153152,0.9938893750000005,1.0986354166666668,0.10784124999999996,17.780208333333338,0.003098137912326049,0.003156973131770843,0.0003461076181388201,-0.00014154996093747318,8.48968275043428e-06,6.3844211910937264e-06,0.009191623263745896
-1.3113113113113113,0.9938716666666668,1.0986479166666665,0.10832666666666667,17.78010416666667,0.0031540052039937816,0.0032067916222222204,0.0003534987709355058,-0.00013786665277770727,8.818923260590914e-06,6.8140346494443985e-06,0.011437489149159319
-1.3073073073073074,0.9938535416666666,1.0986666666666667,0.10881458333333334,17.78004166666667,0.003204472222222421,0.0032557406206597268,0.0003608920053231597,-0.0001378305555555931,9.147044577777422e-06,7.244914311792483e-06,0.01220166493050101
-1.3033033033033035,0.9938364583333329,1.0986770833333332,0.10930208333333336,17.780020833333335,0.0032690832248267743,0.003304262912326385,0.0003682829451336837,-0.00013644411892363428,9.447509034938949e-06,7.674286339626712e-06,0.011900832899243596
-1.2992992992992993,0.9938177083333334,1.0986999999999998,0.10978729166666669,17.77997916666667,0.003299976666667037,0.003352833921831593,0.00037567472070608454,-0.00013371402083335593,9.784991660417248e-06,8.107292743702293e-06,0.0110908328991286
-1.2952952952952952,0.9938002083333335,1.0987187500000002,0.11027437499999998,17.77991666666667,0.003348358398437057,0.003400416385026051,0.0003830673260904626,-0.0001317734570312895,1.0100099414713673e-05,8.539068523710932e-06,0.011438326388770292
-1.2912912912912913,0.9937800000000001,1.0987687500000003,0.11076583333333333,17.77991666666667,0.003405150690103609,0.0034457009993055527,0.0003898020416196273,-0.00012895290104168733,1.0398804604426804e-05,8.965694021284715e-06,0.008313326388758924
-1.2872872872872874,0.9937589583333332,1.0988270833333331,0.11125791666666669,17.779812500000002,0.0034436242664930283,0.0034901759789930497,0.00039648905057281935,-0.0001257120685763946,1.0700790897134882e-05,9.393145985156199e-06,0.009309131510292445
-1.2832832832832834,0.9937362499999999,1.09881875,0.11177645833333333,17.779687499999998,0.0035181879817709483,0.003552565029123265,0.0004061588069433278,-0.00011852655859374839,1.117569582942613e-05,1.0062200682682314e-05,0.009795735677187167
-1.2792792792792793,0.9937147916666667,1.0988291666666667,0.112300625,17.779624999999996,0.003559879149305001,0.003617944624609376,0.00041641940258991975,-0.00011274385156249955,1.1683792766492348e-05,1.0781113923567661e-05,0.008268192708612787
-1.2752752752752752,0.993693125,1.0988083333333334,0.11281854166666662,17.7795,0.0036639965972218302,0.0036835183228732717,0.00042678795614468397,-0.00010387040451381724,1.2253890515624463e-05,1.1669846974348928e-05,0.009796416666802088
-1.2712712712712713,0.9936702083333334,1.0988041666666666,0.11332125,17.77933333333333,0.003731486649305671,0.003750398465104174,0.0004374532882063305,-9.807000520832554e-05,1.2945690923610865e-05,1.302453974375007e-05,0.011347888889133628
-1.2672672672672673,0.9936487499999997,1.0987937500000002,0.11382416666666663,17.779291666666662,0.003791878294270079,0.0038167049159722292,0.000448118191003202,-9.053293229169257e-05,1.3660568678385592e-05,1.4381615818576397e-05,0.00845449826414324
-1.2632632632632632,0.9936274999999997,1.0987937500000002,0.11432750000000003,17.779166666666665,0.003843961627603365,0.0038823894104166624,0.00045878245749922066,-8.505078645842934e-05,1.4366319841146343e-05,1.5742744507291672e-05,0.00956597222233313
-1.2592592592592593,0.9936052083333337,1.0987791666666666,0.11482979166666668,17.779020833333323,0.003936426232638679,0.003947952279123255,0.00046944733480649997,-7.737446267364056e-05,1.5064673087673397e-05,1.710527881046009e-05,0.011418207899737354
-1.2552552552552552,0.9935831250000002,1.0987854166666666,0.11533229166666666,17.778916666666657,0.003991441453993216,0.004012774998914935,0.0004801122000165174,-7.210682074657027e-05,1.576661761848991e-05,1.8470531716796916e-05,0.011163826389235965
-1.2512512512512513,0.9935614583333333,1.0987708333333333,0.11583562500000001,17.77881249999999,0.004067239149305735,0.004077003814192702,0.0004907764277798601,-6.493121093750776e-05,1.6479640169270712e-05,1.983785662955734e-05,0.011742756510784602
-1.2472472472472473,0.9935397916666665,1.0987625,0.11633770833333335,17.77874999999999,0.004137635260416106,0.004141037619748262,0.000501442517915704,-5.771958593753235e-05,1.718051747786394e-05,2.1208536444943487e-05,0.010006770833626888
-1.2432432432432432,0.9935170833333334,1.0987604166666667,0.11684124999999997,17.778666666666656,0.00420263009982591,0.004204143131770845,0.0005121077621344797,-5.2832200520824824e-05,1.788544816579859e-05,2.2582758507395834e-05,0.008386555555887298
-1.2392392392392393,0.9934960416666666,1.0987500000000001,0.11734312500000003,17.778604166666657,0.004281770833332699,0.004267153515234363,0.0005227721595893331,-4.450859375007554e-05,1.858758177083378e-05,2.3956643690364562e-05,0.006858884982932523
-1.2352352352352352,0.99347375,1.0987333333333336,0.11784645833333333,17.778520833333328,0.004368395555555127,0.004329420591623265,0.0005334375872069304,-3.724865277779377e-05,1.9287796124306236e-05,2.533517419929909e-05,0.006905312066237457
-1.2312312312312312,0.9934520833333332,1.0987270833333334,0.11837437499999999,17.778437499999992,0.004423796349826148,0.004401424010026042,0.0005453010089284344,-3.1131785156207625e-05,2.0281713324696292e-05,2.7301311693893184e-05,0.006743391927443554
-1.2272272272272273,0.9934325,1.0986979166666666,0.11894374999999997,17.778354166666656,0.0045191379123266096,0.004490196835937507,0.0005591814111072475,-2.3250325520834947e-05,2.1738872884114518e-05,3.0258376616927088e-05,0.006998124566393926
-1.2232232232232232,0.9934129166666671,1.098675,0.11951583333333332,17.778270833333327,0.004611161041666589,0.004577757249305561,0.0005730609167592496,-2.0099854166705233e-05,2.319552812968789e-05,3.3221990090156283e-05,0.007461176649485424
-1.2192192192192193,0.993392708333333,1.0986520833333335,0.12008500000000001,17.778249999999993,0.004678183120659263,0.0046652386083333355,0.0005869430671802843,-1.1635427083350747e-05,2.4640819608941793e-05,3.619050163645837e-05,0.0052852708336104115
-1.2152152152152151,0.9933716666666665,1.0986333333333336,0.1206554166666667,17.77816666666666,0.004746465555555135,0.00475170792899305,0.0006008236967457724,-5.8542638889380605e-06,2.6100651722290915e-05,3.916472863294008e-05,0.004706638889160786
-1.2112112112112112,0.9933525,1.0986,0.12122645833333333,17.77808333333333,0.004853039999999975,0.004837604133289932,0.0006147040550729722,6.128750000000682e-07,2.7550868474999753e-05,4.214824311634546e-05,0.005794659722369033
-1.2072072072072073,0.9933331250000005,1.0985749999999999,0.12179625,17.778041666666663,0.0049267193750006655,0.0049229443192708375,0.0006285839338271206,7.267989583309431e-06,2.9016641784374737e-05,4.5137233722239586e-05,0.004567831597341865
-1.2032032032032032,0.9933135416666666,1.0985500000000001,0.12236687499999997,17.777979166666665,0.0050108141666662664,0.005007556236067719,0.0006424643745584397,1.345280208334132e-05,3.044436147500078e-05,4.8132162788437514e-05,0.0038734162326932164
-1.1991991991991993,0.9932933333333335,1.0985312500000004,0.12293666666666665,17.77795833333333,0.005068676106769976,0.005091700988888887,0.0006563451689864634,1.9604895833330582e-05,3.1922224459635256e-05,5.1134445853472206e-05,0.002114164930617335
-1.1951951951951951,0.9932739583333331,1.0985000000000003,0.12350604166666668,17.77789583333333,0.005174833333332796,0.005175361838498262,0.0006702244421078385,2.7779895833357493e-05,3.3373557583333435e-05,5.4140577298159716e-05,0.002461405816120532
-1.1911911911911912,0.9932533333333332,1.0984770833333337,0.12407708333333335,17.77785416666666,0.005250180724825748,0.005257856558159716,0.000684105735658702,3.395905815969935e-05,3.482325115850685e-05,5.715495950850696e-05,0.0014428953994638505
-1.1871871871871873,0.9932335416666667,1.0984520833333336,0.1246466666666667,17.77783333333333,0.005330103953992804,0.005340041822222212,0.0006979834241360466,4.098431944435377e-05,3.630882762022597e-05,6.017621580138898e-05,-0.0005246944443797474
-1.1831831831831832,0.9932127083333331,1.0984312500000002,0.12521625,17.77777083333333,0.005407122356770433,0.005421661569270826,0.0007118641749342179,4.77246588541369e-05,3.7763793457031284e-05,6.320338134765628e-05,-0.0016358025173417445
-1.179179179179179,0.9931904166666664,1.0983458333333334,0.1257839583333334,17.7776875,0.005532263732639375,0.005535749992664922,0.0007326227660699509,6.863013107638594e-05,3.6235039730035045e-05,6.018562280594618e-05,-0.0017978476563484946
-1.1751751751751751,0.9931652083333335,1.098254166666667,0.12635208333333334,17.777604166666666,0.0056627853993047594,0.005657651037326392,0.0007549305521423567,9.413134548608149e-05,3.415843289062478e-05,5.587802691406252e-05,-0.0013349066841215063
-1.1711711711711712,0.9931408333333334,1.0981708333333333,0.12691958333333334,17.777479166666666,0.0057770708159725626,0.00577898186649305,0.0007772346975079456,0.0001206154045138852,3.204260477170011e-05,5.155956113185762e-05,0.00040114539922342374
-1.1671671671671673,0.9931156249999997,1.0980750000000006,0.127488125,17.777395833333333,0.005914627708332398,0.005899257150651038,0.0007995408264186245,0.00014660214062492405,2.994518805208264e-05,4.723252398203121e-05,0.0008640516491595918
-1.1631631631631631,0.9930908333333335,1.0979895833333333,0.12805562499999998,17.777270833333333,0.006033458224826704,0.006019256905859388,0.0008218447719530666,0.0001729243294271432,2.782263458333309e-05,4.289727885833328e-05,0.001558384982502048
-1.159159159159159,0.9930660416666667,1.0979041666666671,0.12862312500000003,17.777187499999997,0.006154357482637707,0.006138633381901033,0.0008441496599575709,0.0001991351328124169,2.5772448577256073e-05,3.8559084981900946e-05,0.0013962565104748137
-1.155155155155155,0.9930422916666667,1.0978062499999999,0.12919062499999998,17.777104166666664,0.0062943541276045956,0.0062573449121093895,0.0008664561143513979,0.000226641100260494,2.3605928599478563e-05,3.420934419244784e-05,0.0014424474827023914
-1.1511511511511512,0.9930166666666668,1.0977187500000003,0.12975979166666665,17.777020833333335,0.006413545898436457,0.0063749797999566,0.0008887616362832,0.00025170202473961956,2.1527480212239828e-05,2.9852292985095442e-05,0.0025302912325742
-1.1471471471471473,0.9929922916666668,1.0976270833333333,0.13032729166666662,17.776979166666667,0.006550202599826527,0.006492442880164942,0.0009110678912235833,0.0002792349691840834,1.945118397834213e-05,2.548599077070754e-05,0.00047004123263150177
-1.1431431431431431,0.9929677083333335,1.0975375,0.13089541666666668,17.77685416666667,0.006659352760416404,0.006609014895659723,0.0009333755046336331,0.00030487163020828656,1.7332160903385982e-05,2.1111705665164928e-05,0.0019976037326046026
-1.139139139139139,0.9929422916666663,1.0974562499999998,0.13146187499999995,17.776770833333334,0.0067793626692711495,0.00672548375481772,0.0009556828085313281,0.0003330103111980065,1.5222560053386308e-05,1.6728419229557346e-05,0.002043739149371504
-1.135135135135135,0.9929174999999999,1.0973604166666668,0.13203083333333335,17.776687499999998,0.006914699266492352,0.00684050488263889,0.0009779808486515495,0.00035938138715274626,1.3140699789930111e-05,1.2339260854861076e-05,0.0022981940105637477
-1.1311311311311312,0.9928929166666669,1.0972708333333332,0.13259833333333335,17.776625,0.007034218315972618,0.006955577830555556,0.0010002917021196996,0.00038767461805558345,1.1044543081597174e-05,7.931812078472214e-06,0.0013952760417623722
-1.1271271271271273,0.9928652083333332,1.097179166666667,0.13324270833333335,17.776520833333333,0.007168709565971598,0.007086464009331602,0.0010228676292105027,0.0004122096397568553,9.447556396701708e-06,1.7471171742621385e-06,-0.000942937933984922
-1.1231231231231231,0.9928362499999999,1.0970791666666668,0.13388562500000004,17.776333333333337,0.007308968732638421,0.007216785251692687,0.001045442146232705,0.0004395784296874483,7.81080977343656e-06,-4.452921185286588e-06,0.0003065555554258026
-1.119119119119119,0.9928077083333338,1.0969833333333339,0.134530625,17.776125000000004,0.007452566388887583,0.00734588593710938,0.0010680198433854124,0.0004644382187499463,6.181881284722418e-06,-1.0660575376302072e-05,0.001879984374909327
-1.115115115115115,0.9927781250000001,1.0968875,0.13516895833333337,17.775937500000005,0.007566979010416697,0.007484373536414922,0.0010946838363544299,0.000490484216145809,3.1679656953135154e-06,-1.85420112653211e-05,0.003754329426953973
-1.1111111111111112,0.9927495833333335,1.0967458333333333,0.13579166666666667,17.77585416666667,0.0077319103993054306,0.007653269097222221,0.001134376215002177,0.0005195970486110701,-4.172111240452464e-06,-3.173667525173624e-05,0.0013003120660073364
-1.1071071071071072,0.9927206249999999,1.09659375,0.13641354166666667,17.775750000000002,0.007909230794270528,0.0078215956499566,0.0011740667633399944,0.0005493461263020583,-1.1541596360676828e-05,-4.496403553103291e-05,0.0006286041667067366
-1.103103103103103,0.9926895833333336,1.0964625,0.13703645833333336,17.775583333333334,0.008049152760416955,0.007988884087456596,0.0012137579966734363,0.0005773706380207966,-1.887752569010469e-05,-5.821788814561635e-05,0.003012159722288743
-1.099099099099099,0.9926612499999998,1.0963208333333334,0.13765770833333335,17.775479166666667,0.008211880399304983,0.008155792836414932,0.0012534563682714574,0.0006079864852430172,-2.6213497026909675e-05,-7.14975178634983e-05,0.0006737287326927799
-1.095095095095095,0.9926318749999999,1.096175,0.1382810416666667,17.77535416666667,0.008375369374999941,0.008321353515581602,0.0012931489507821972,0.0006362374843749963,-3.355426420833347e-05,-8.480867814131947e-05,0.0011592495659442648
-1.0910910910910911,0.9926024999999999,1.096033333333333,0.13890395833333327,17.775166666666674,0.00853384888888975,0.008486273692664945,0.0013328347223278939,0.0006655898680555938,-4.0897134541667844e-05,-9.814418863307295e-05,0.003658305555404695
-1.0870870870870872,0.9925731249999997,1.0958958333333328,0.13952645833333333,17.775125000000006,0.008697739149306827,0.008650575758289938,0.0013725226237134235,0.0006943690060764174,-4.8215478658854115e-05,-0.00011150929986315111,0.0007645677081882241
-1.083083083083083,0.9925443749999999,1.095764583333333,0.14014875000000002,17.77491666666667,0.008820811245660698,0.008814077873437486,0.001412222887248604,0.0007235050182292091,-5.5510011750434056e-05,-0.0001248972633231771,0.0029624930554632556
-1.079079079079079,0.9925125000000001,1.0956520833333334,0.1408083333333333,17.77475,0.009002762287326549,0.00898478409722223,0.0014522398259820418,0.0007578478993055526,-6.297926100086855e-05,-0.0001376784574201389,0.0036791041666219826
-1.075075075075075,0.9924810416666663,1.0955687499999998,0.14148208333333334,17.774583333333332,0.009135364023438175,0.009157340928993053,0.001492399256795186,0.0007924841484375222,-7.051202771614552e-05,-0.0001502431945244792,0.0043956597222063465
-1.0710710710710711,0.9924472916666663,1.0954791666666666,0.1421547916666666,17.774437499999998,0.009294145399305842,0.00932926520620661,0.0015325526133105293,0.0008290539539931308,-7.801997309461793e-05,-0.00016283279064761277,0.00291322526049953
-1.0670670670670672,0.9924152083333334,1.0953937500000002,0.1428291666666667,17.77433333333333,0.00944794912760405,0.009499849982638874,0.0015727111210126138,0.000862490182291592,-8.553711254622348e-05,-0.00017545537853428823,0.003074555555599545
-1.063063063063063,0.9923831249999999,1.0952604166666668,0.14351,17.774124999999998,0.009606703016492801,0.009688859066666666,0.0016200536906087835,0.0009027192708333243,-9.526039590039082e-05,-0.0001878924676112917,0.004647151041694997
-1.059059059059059,0.9923520833333334,1.095041666666667,0.14420145833333334,17.773999999999997,0.009827498263888623,0.009906376914539928,0.001678459530050962,0.0009529780642361096,-0.0001083914849383686,-0.00020004642505357204,0.004924000000016804
-1.055055055055055,0.9923210416666667,1.094810416666667,0.144894375,17.77389583333333,0.010067234891492305,0.010122495093359368,0.0017368734607297578,0.0010033372669270568,-0.00012153284654926248,-0.0002122249213438151,0.004251905815976897
-1.0510510510510511,0.992289375,1.0945854166666666,0.14558645833333336,17.773791666666664,0.010309848953993006,0.010337978983289905,0.001795280041449956,0.0010546441775173276,-0.0001346728121388885,-0.00022444533931944432,0.0033714565973355093
-1.0470470470470472,0.9922581249999999,1.09436875,0.14627812500000004,17.77364583333333,0.01051953902343783,0.010552501813151035,0.0018536813681695992,0.0011038328580729173,-0.00014785855787682292,-0.00023669609933294275,0.004388791232713629
-1.043043043043043,0.9922275000000002,1.0941395833333332,0.14697020833333335,17.773416666666662,0.010760655516493411,0.01076598702912326,0.001912083715026191,0.0011561608250867939,-0.00016094721809071204,-0.0002489729385629775,0.008159993055699033
-1.039039039039039,0.992195,1.09393125,0.14765958333333337,17.773312499999992,0.010989420273437522,0.01097429328315971,0.001967697601212566,0.001208692429687408,-0.00017334402766927174,-0.0002614232940755208,0.006862777343940252
-1.035035035035035,0.9921614583333335,1.0937583333333334,0.14834770833333333,17.773187499999995,0.011180208263888991,0.011174603265581586,0.0020191939643550514,0.0012588744461805579,-0.0001847436650190972,-0.00027411043699084205,0.0048477565105145
-1.031031031031031,0.9921277083333336,1.09356875,0.14903416666666663,17.772937499999998,0.011426139023437587,0.011374442165972234,0.002070689685365491,0.0013146426510417253,-0.00019619593556119918,-0.00028683324100364587,0.007275954427086617
-1.0270270270270272,0.9920954166666665,1.0933895833333334,0.1497202083333333,17.77279166666666,0.011620052391492885,0.011573421716623268,0.002122182032794579,0.001367692127170167,-0.00020756692286892338,-0.0002995776942009547,0.007876373264082304
-1.023023023023023,0.9920620833333335,1.093191666666667,0.150421875,17.77264583333333,0.01185697993055479,0.01179430118815105,0.0021797952909324335,0.001425684765624935,-0.0002182709832499997,-0.0003084102340104166,0.004935082899578447
-1.019019019019019,0.9920295833333334,1.0929770833333332,0.15113791666666665,17.77245833333333,0.012132345308159875,0.012039975978993072,0.002244126564811067,0.0014890956605902728,-0.00022836355885199803,-0.0003129301497573786,0.005766456597370961
-1.015015015015015,0.9919977083333333,1.0927541666666665,0.151854375,17.772333333333332,0.012411247899306144,0.012284415460026048,0.0023084536416767567,0.001555082325520818,-0.00023831847256770844,-0.0003174486079825521,0.004792888888971447
-1.011011011011011,0.9919650000000001,1.092527083333333,0.1525716666666667,17.772104166666665,0.012701238849827323,0.012527615697222216,0.0023727763896943927,0.0016206970173611446,-0.0002483704227591145,-0.00032198868798854157,0.006271822482744938
-1.007007007007007,0.991932708333333,1.092308333333333,0.15328729166666663,17.771895833333332,0.012972921597223186,0.012770297880164934,0.0024371053618132636,0.001685305585069491,-0.0002583817979861113,-0.0003265336211753472,0.008260155816060433
-1.003003003003003,0.9919000000000002,1.0921,0.15400416666666664,17.771729166666663,0.013217590000000001,0.01301146664930557,0.002501432075172405,0.0017478829166666654,-0.0002684496888124995,-0.00033109218679079844,0.007725759982747604
-0.9989989989989989,0.9918685416666668,1.09188125,0.15472104166666667,17.771604166666666,0.013497419231771168,0.013251795098914922,0.002565764992902656,0.001814037290364584,-0.00027846223685416686,-0.00033565701431180554,0.006127009982606069
-0.994994994994995,0.9918345833333334,1.091654166666667,0.15542729166666666,17.7714375,0.013772430399304536,0.01349371117183159,0.002630457482369818,0.0018825661050347053,-0.0002865085185355909,-0.00033715823563363706,0.004967516927024462
-0.9909909909909911,0.9917993749999997,1.091397916666667,0.15614208333333326,17.771125000000005,0.014090170828992221,0.013745712312326398,0.0026973273011855394,0.00195935554600693,-0.00029338412960677084,-0.00033712837796822905,0.008574567708308223
-0.986986986986987,0.9917597916666668,1.0910645833333337,0.15692104166666668,17.770937500000006,0.014455158328992246,0.01404109918224826,0.002773591091370199,0.002059425724392272,-0.0002994544514648445,-0.00033739720260091144,0.006905371093637314
-0.982982982982983,0.9917212499999999,1.0907291666666665,0.15770083333333335,17.77064583333334,0.01483905164930599,0.014335051332638883,0.0028498170769556104,0.0021590181423611354,-0.0003055453858072908,-0.00033769009518020836,0.007688332899078887
-0.9789789789789789,0.9916810416666667,1.0904270833333332,0.15847750000000002,17.77039583333334,0.015177109266493627,0.01462496532708333,0.0029246473774208323,0.002258300234375038,-0.0003111509683051222,-0.00033749901283593766,0.006781926649068737
-0.974974974974975,0.9916416666666669,1.0901250000000002,0.15925583333333332,17.77016666666667,0.015539984374999483,0.014911996215972226,0.0029990449558770335,0.002356651354166628,-0.0003165536975520837,-0.00033715029962881957,0.00471830555534325
-0.9709709709709711,0.9916022916666668,1.0898187499999998,0.16003291666666666,17.769854166666676,0.015911758815104537,0.015198194749826397,0.0030734318970534694,0.00245646013281256,-0.0003220480888984371,-0.00033682151562725694,0.005824562065640748
-0.9669669669669669,0.9915620833333332,1.0895124999999999,0.16081062499999998,17.769562500000006,0.016275012343750284,0.015483047053776046,0.0031478207437879,0.0025577305963541963,-0.000327482054708334,-0.00033650616416875,0.0068152252601976215
-0.962962962962963,0.9915235416666669,1.0892125,0.16158770833333333,17.769291666666675,0.016639046510416478,0.0157668500155816,0.0032222052418129023,0.0026581065703125406,-0.0003330003508697923,-0.0003362108397752604,0.006231998263672267
-0.9589589589589589,0.9914829166666667,1.0889083333333331,0.16236562499999999,17.76902083333334,0.01699947493055598,0.016049153818359377,0.0032965833351970824,0.0027597595572916855,-0.000338366684001737,-0.0003359232026725261,0.0064819578990409354
-0.954954954954955,0.9914433333333332,1.0886062499999998,0.16314312500000003,17.768729166666674,0.017353099127604743,0.016330341598567694,0.0033709717215825684,0.00286033281380213,-0.0003436956094830739,-0.0003356471714832033,0.006847134982365333
-0.9509509509509511,0.9914045833333334,1.0882499999999997,0.16401916666666666,17.76841666666667,0.017795270833333987,0.01666585879930557,0.0034576632839727617,0.002975933541666781,-0.0003501397654687499,-0.00033656860425815976,0.008577493055554442
-0.9469469469469469,0.9913656249999999,1.0878979166666665,0.16489791666666667,17.76814583333333,0.018221872912326686,0.016999447912326392,0.003544427294473306,0.0030901916623264636,-0.00035643358747612896,-0.00033751344476779514,0.007368645399367324
-0.942942942942943,0.9913262500000002,1.0875416666666666,0.16577479166666664,17.767812499999994,0.018657289930555487,0.01733290594787327,0.003631841112725828,0.003206131779513871,-0.00036267713518229076,-0.000338317712972526,0.007755631510576677
-0.9389389389389389,0.991288125,1.0871250000000001,0.16663124999999993,17.76749999999999,0.019165484374999764,0.01770135985677085,0.0037440492483034327,0.003346002343750043,-0.00036659044296875225,-0.0003323194754296876,0.0090687500002673
-0.934934934934935,0.9912497916666666,1.0867145833333332,0.16748833333333327,17.76720833333333,0.019649331037326245,0.018068262363888907,0.0038562571641122373,0.003484652295138946,-0.0003705149405863719,-0.00032636457920173605,0.009224706597422028
-0.930930930930931,0.9912114583333335,1.0862979166666666,0.1683447916666667,17.766937499999997,0.020150586245659685,0.01843382278537326,0.00396846277374492,0.0036269868641493064,-0.00037444322502821125,-0.0003204223756955294,0.008015204427181288
-0.9269269269269269,0.9911733333333336,1.0858791666666665,0.1692010416666667,17.766666666666662,0.02064143539930563,0.018797965832248274,0.00408067886098582,0.003770405542534744,-0.0003783465365468739,-0.00031447538912890633,0.0070138888891051465
-0.922922922922923,0.9911350000000003,1.0854625,0.17005666666666663,17.766354166666662,0.021154494427082948,0.019160896788888906,0.004192890621114479,0.003912365458333428,-0.0003821962207369794,-0.00030854394623819445,0.00770129123282004
-0.9189189189189189,0.9910975000000001,1.0850479166666664,0.1709122916666667,17.7660625,0.02163768520399345,0.01952238439058158,0.004305093890026942,0.004058432327690931,-0.00038608212739062436,-0.0003026289569828126,0.008064912760460174
-0.914914914914915,0.9910583333333335,1.0846375,0.17176958333333334,17.76575,0.022123993593749836,0.019881751908159728,0.004417290729224823,0.004199560223958371,-0.0003899776587057292,-0.0002967352524002603,0.00833527083335639
-0.910910910910911,0.9910177083333332,1.0841708333333333,0.17266104166666665,17.76547916666667,0.022692354149305816,0.020297477190581604,0.0045611890095005264,0.004388434572048627,-0.0003942262509010426,-0.0002866027114398439,0.005249978732592808
-0.9069069069069069,0.9909745833333333,1.0836708333333331,0.17358395833333337,17.765041666666672,0.023286691649305746,0.020761880242664923,0.004733039411154626,0.00461400221961808,-0.00039875848387326495,-0.0002727265732198786,0.007877914930418228
-0.902902902902903,0.9909312499999999,1.083175,0.17450583333333336,17.764583333333338,0.023877752708333144,0.021225026632638876,0.004904900078307345,0.004841102312499984,-0.0004033419035520836,-0.00025885079006284726,0.010203993055426963
-0.8988988988988988,0.9908870833333333,1.0826708333333335,0.17542875000000005,17.76420833333334,0.02448844998263855,0.021686045340104147,0.0050767461401770644,0.005069242380208283,-0.0004079274046701398,-0.0002449692380572919,0.009360623263660273
-0.8948948948948949,0.9908443750000001,1.0821687500000003,0.17635145833333332,17.76385416666667,0.025094129856770397,0.02214551731037327,0.0052486129125822205,0.005298171108072902,-0.000412607048644532,-0.0002310721375581164,0.007776812065912964
-0.8908908908908908,0.9908012500000002,1.0816604166666668,0.1772733333333334,17.763479166666674,0.02570240968315929,0.02260360278888887,0.005420450628992276,0.0055308690694443885,-0.00041711155232513,-0.00021715400190458337,0.006724562065642203
-0.8868868868868869,0.990757708333334,1.0811583333333332,0.17819583333333341,17.76297916666667,0.026309158263889243,0.023059619982638863,0.005592290350626123,0.005762506493055569,-0.00042169423766423494,-0.00020322823320642359,0.010529457899053796
-0.882882882882883,0.9907141666666668,1.080654166666667,0.17911958333333333,17.762645833333334,0.026909488732638653,0.023513570699826375,0.005764167434107759,0.005993467605902775,-0.0004262736320872395,-0.00018930248579596338,0.009037999565862265
-0.8788788788788788,0.9906712500000006,1.080160416666667,0.1800425,17.76222916666667,0.027495140933158746,0.023966135693750015,0.005935983887650425,0.006225843182291663,-0.000431083121476216,-0.00017538696870062504,0.00967336414919373
-0.8748748748748749,0.9906287500000001,1.0797,0.18095833333333336,17.7618125,0.028095826666666657,0.024398998263888867,0.006098761006441758,0.006451162499999941,-0.00043832784985416764,-0.0001638021238454863,0.0109333815103696
-0.8708708708708708,0.9905860416666666,1.0792666666666666,0.18187208333333335,17.7615,0.02865846222222257,0.024821232803993058,0.006257212283214417,0.0066723561944445064,-0.0004469114441805549,-0.00015336326517335054,0.007867750000002616
-0.8668668668668669,0.9905375,1.0785875,0.18290125,17.76091666666667,0.029388588177083008,0.025378736915104165,0.0064507943593358295,0.006955414682291716,-0.0004295546871093745,-0.00013523592253906244,0.009630826388786318
-0.862862862862863,0.9904864583333333,1.0778562500000002,0.18396395833333337,17.760458333333336,0.030121737669270177,0.025973512034331576,0.006654544257186626,0.007254964402343633,-0.00040448899423177096,-0.00011479452722526036,0.006744789930451134
-0.8588588588588588,0.9904352083333333,1.0770875,0.18500104166666673,17.75977083333333,0.03090543401041712,0.026571135415581586,0.006855761850357502,0.007563940533854091,-0.000375865456924479,-9.726528235177966e-05,0.012206614149363304
-0.8548548548548549,0.990385,1.0762999999999996,0.18601062499999999,17.759249999999998,0.03168664333333404,0.027172005720442705,0.007054115649866938,0.007880097645833417,-0.0003433100403958334,-8.30674638282553e-05,0.010497770833467257
-0.8508508508508508,0.9903320833333336,1.0755104166666665,0.18701958333333338,17.758687499999997,0.032469010308160184,0.027771071283159733,0.007252418759074148,0.008198281671006946,-0.0003105382822482638,-6.879623987673623e-05,0.009643277343911905
-0.8468468468468469,0.9902816666666667,1.0747187500000002,0.1880291666666666,17.758062499999994,0.03326710839843727,0.028367761649305594,0.007450798024796349,0.008517987369791674,-0.00027796413092447944,-5.449226342881933e-05,0.011424579427341541
-0.8428428428428429,0.9902297916666664,1.0739375,0.1890379166666667,17.757583333333333,0.03402907942708322,0.02896291606232638,0.0076491242532674975,0.00883780070312501,-0.0002454265001302066,-4.0141240032117914e-05,0.008650826388873156
-0.8388388388388388,0.9901781250000004,1.0731416666666669,0.19004770833333332,17.756916666666662,0.03482112993055475,0.02955549355724827,0.007847509997228316,0.009161052199652742,-0.00021287536420138981,-2.5760700046007176e-05,0.012327159722246961
-0.8348348348348349,0.990126875,1.072358333333333,0.19105687500000001,17.756312500000003,0.035589271597222805,0.030146353848567703,0.008045799004381732,0.009483359619791687,-0.00018047303244791562,-1.1325519287760284e-05,0.013574735676911587
-0.8308308308308308,0.9900754166666669,1.0715708333333336,0.19206625000000002,17.755750000000003,0.03636928248263849,0.030735076444270842,0.008244158011185259,0.009809908432291542,-0.00014793504723958347,3.1535840156248976e-06,0.0131336041666259
-0.8268268268268268,0.9900241666666664,1.0707770833333332,0.1930754166666667,17.755270833333334,0.0371510211414936,0.031321779312326374,0.008442497337728679,0.01013781014496537,-0.00011553407058940968,1.7664943065451373e-05,0.010774301649348672
-0.8228228228228229,0.9899722916666667,1.069989583333333,0.1940847916666667,17.7546875,0.037926458224826876,0.03190642697703991,0.008640856534591642,0.01046650296657986,-8.316002442708458e-05,3.222257983645819e-05,0.010655110677078028
-0.8188188188188188,0.9899097916666663,1.0689020833333334,0.1951791666666666,17.753958333333333,0.038850419578992934,0.03265659289930559,0.008865811893324338,0.010900082126736182,-6.134533746397428e-05,3.685418676475695e-05,0.011755164930491446
-0.8148148148148149,0.989844166666667,1.0676916666666667,0.1963095833333333,17.753124999999994,0.03982200493055532,0.03347383915815976,0.0091018225484538,0.011380435454861199,-4.3971806743055676e-05,3.732335739201401e-05,0.013219401041965284
-0.8108108108108107,0.9897766666666664,1.0664937499999996,0.19744125,17.752333333333326,0.0407660812109385,0.03428807779843749,0.009337764423713731,0.01185805754947919,-2.6460822578125258e-05,3.7792812765624856e-05,0.014036222222500783
-0.8068068068068068,0.9897112500000004,1.0652812500000002,0.19857124999999995,17.751625,0.04174460839843719,0.03510037534010419,0.009573812356431927,0.012343895585937542,-9.10665638020891e-06,3.822644441145834e-05,0.012309859374965981
-0.8028028028028029,0.9896443750000001,1.0640604166666663,0.19970187500000006,17.750791666666668,0.04274834634982705,0.035909848621484386,0.009809785190531762,0.012832848011718773,8.43742279296874e-06,3.8643634453776045e-05,0.01377020659720074
-0.7987987987987988,0.9895779166666664,1.0628625,0.20083208333333333,17.750000000000004,0.04367955609374974,0.03671691180399306,0.010045843415104847,0.013319984828124964,2.5915226614583596e-05,3.906159781770835e-05,0.01520833333330529
-0.7947947947947949,0.9895118749999995,1.0616541666666668,0.20196333333333338,17.749291666666668,0.04464251373263872,0.03752106198888888,0.01028182013684693,0.013812285652777645,4.3296794894965456e-05,3.944172701597214e-05,0.012436998263865462
-0.7907907907907907,0.9894458333333334,1.0604395833333338,0.20309333333333335,17.74839583333333,0.04561372343315906,0.03832309795555554,0.010517853135380307,0.014309290222222104,6.0898395118922375e-05,3.981464624444424e-05,0.0159036766494296
-0.7867867867867868,0.9893779166666671,1.0592854166666665,0.20423041666666664,17.74760416666666,0.046545656037326744,0.03911062440815974,0.010751030567737862,0.014802739651909758,8.130955589904587e-05,3.9185585584253625e-05,0.016296343316184903
-0.7827827827827827,0.9893085416666665,1.0581666666666665,0.20537250000000004,17.746750000000002,0.04750622222222245,0.03988544874374998,0.010981915167964445,0.015299166250000051,0.00010403441843749941,3.7696045547395865e-05,0.014947770833316554
-0.7787787787787788,0.9892397916666665,1.0570687499999998,0.2065145833333334,17.74583333333333,0.048409824440105,0.04065778937065971,0.011212724545744518,0.01579384587239585,0.00012673711796484485,3.618723239973948e-05,0.017065972222212622
-0.7747747747747749,0.98917125,1.0559458333333331,0.20765625,17.7450625,0.0493700637326393,0.04142777766927085,0.011443610830248026,0.0162952063802084,0.00014958162703298692,3.4646984440104216e-05,0.0146318710937976
-0.7707707707707707,0.9891014583333334,1.0548416666666667,0.20879833333333328,17.744208333333336,0.05027364159722225,0.04219490183055556,0.01167441767365916,0.016797484736111146,0.00017228832939930724,3.307301538402798e-05,0.014737289930508268
-0.7667667667667668,0.98902375,1.0531875000000002,0.21005812499999998,17.743187499999998,0.05157733984374979,0.04319329245481772,0.0119971356113117,0.017426700143229168,0.0002124817457617175,2.9745489772591157e-05,0.014505673177097833
-0.7627627627627627,0.9889414583333335,1.0513166666666665,0.211365625,17.742062500000003,0.05301868305555568,0.044282260068359384,0.012356971970344428,0.018111754010416703,0.0002595649904999992,2.5691482156249844e-05,0.017551579426992703
-0.7587587587587588,0.9888595833333333,1.0494479166666668,0.21267354166666663,17.74102083333333,0.05443407020399249,0.045367839674956605,0.012716704162614882,0.01880186143446183,0.00030674650834201377,2.1624058989410072e-05,0.016388124565992257
-0.7547547547547548,0.9887760416666668,1.0475708333333336,0.21398104166666665,17.739958333333337,0.055862015815971944,0.0464498846405816,0.01307648410123333,0.01949824353038196,0.0003538732842274303,1.75290383728301e-05,0.01575333159701131
-0.7507507507507507,0.9886943750000006,1.0457062499999996,0.21528875,17.738812499999998,0.05727552204427133,0.04752879579010423,0.0134362807813966,0.020196208570312568,0.0004009697254687497,1.3433702322916924e-05,0.018072756510491672
-0.7467467467467468,0.9886114583333336,1.043829166666667,0.2165958333333334,17.737729166666668,0.058683170815971186,0.048603994982638885,0.013796056581317708,0.020902410121527687,0.00044811965468749765,9.340525520833219e-06,0.018797343315895887
-0.7427427427427427,0.9885295833333333,1.0419395833333334,0.21785208333333336,17.736708333333336,0.06012857134982674,0.04968861562065969,0.014165878235869988,0.02164629106336799,0.0005080565744184016,8.197822282986022e-06,0.016052498263775306
-0.7387387387387387,0.98844625,1.0400333333333334,0.21909604166666666,17.735520833333332,0.06159941555555548,0.05077288285933161,0.014538329545574376,0.022405105131944436,0.0005711264091666672,7.841492453124931e-06,0.019217437066004095
-0.7347347347347348,0.9883637500000001,1.0381283333333335,0.22033937499999987,17.73439583333333,0.06306248019722194,0.05185476815794274,0.014910845609515557,0.02316799353020846,0.0006344845604444449,7.5478675416669775e-06,0.019954426649405832
-0.7307307307307307,0.9882797916666668,1.0362387500000005,0.22158354166666663,17.7333125,0.0644780029984362,0.05293256739578998,0.015283359277319983,0.023933631096093644,0.0006974683519947917,7.211616764757182e-06,0.017544444010297866
-0.7267267267267268,0.9881964583333329,1.0343418750000002,0.2228258333333333,17.732229166666666,0.06590563562148355,0.054008627165972246,0.01565588342925864,0.024705451418229107,0.0007607076752070297,6.917017407986079e-06,0.01804878081594552
-0.7227227227227226,0.98811375,1.0324370833333336,0.22406979166666666,17.731104166666665,0.06734241895815951,0.055081186795789924,0.016028438716569008,0.025483287828558965,0.0008237705490885417,6.625146809895795e-06,0.019195030815978953
-0.7187187187187187,0.9880300000000001,1.0305420833333334,0.22531291666666672,17.729958333333332,0.0687475978123262,0.05614977708315972,0.01640095853991276,0.026263057456423544,0.0008868412488802077,6.361317890625013e-06,0.020660831597297147
-0.7147147147147148,0.9879470833333336,1.0286358333333332,0.22655812499999997,17.728854166666665,0.07017498904930619,0.05721404099648439,0.016773482487354857,0.027049610958854192,0.0009499726977031262,6.108057483072965e-06,0.020229937066062575
-0.7107107107107107,0.9878506250000004,1.0261962500000001,0.22784791666666662,17.72760416666667,0.07183583981927066,0.05858720187065976,0.017191906502530278,0.028017697346354176,0.0010456065688411445,-2.5518737044270758e-05,0.017675509982495896
-0.7067067067067068,0.987749375,1.023580208333333,0.22915374999999993,17.726166666666668,0.07357105710829082,0.06006210052760418,0.017625856986167702,0.02904921516796885,0.0011526180828927968,-6.799204228385403e-05,0.019890305555520627
-0.7027027027027026,0.9876485416666668,1.0209608333333333,0.2304604166666667,17.724791666666665,0.07529314346597249,0.06153299634982639,0.018059899812116594,0.030088315949652777,0.001260086362618056,-0.00011065082519097238,0.01905203993055693
-0.6986986986986987,0.9875481250000001,1.0183347916666665,0.23176687499999993,17.723374999999994,0.0770109187478738,0.06300057398606776,0.018493764171504008,0.031135602631640724,0.0013681369759192697,-0.0001534832796901043,0.021770276041877423
-0.6946946946946948,0.9874466666666667,1.015717291666667,0.23307416666666672,17.72204166666667,0.07870171674266446,0.06446414116597221,0.018927762133801037,0.03218712200920115,0.001476324187935328,-0.0001965670632482642,0.019239164930411334
-0.6906906906906907,0.9873462500000002,1.0130941666666666,0.23437833333333344,17.720687499999997,0.08039437613263933,0.06592575519722221,0.019361643866916235,0.033250802706944416,0.0015850117183159713,-0.00023983332899305562,0.01910952734391458
-0.6866866866866868,0.9872452083333334,1.0104743750000005,0.2356858333333333,17.71924999999999,0.08205820413502529,0.06738177129930557,0.019795617903113374,0.03431675486614577,0.0016940497803460974,-0.00028330259843298565,0.020887770833610375
-0.6826826826826826,0.9871431249999999,1.0078591666666672,0.23700479166666666,17.717812499999997,0.08369698349930443,0.06882331206037329,0.020219263224873284,0.035387339841493004,0.0018021780617975705,-0.0003275029338506071,0.022036881510530293
-0.6786786786786787,0.9870364583333334,1.0052981250000004,0.23838687499999997,17.716416666666667,0.08517359653815015,0.0701975311610677,0.020592622136292277,0.03644012153789056,0.0019037527331658825,-0.000374626128963802,0.01753882638882942
-0.6746746746746748,0.98693,1.002725,0.23977020833333337,17.714812499999997,0.08666340770833303,0.07156670552912323,0.02096586156640035,0.03750120951562494,0.002005760711222394,-0.00042195889158441426,0.022918089843869893
-0.6706706706706707,0.9868233333333333,1.0001602083333334,0.24115125,17.713354166666665,0.0881233076666228,0.07293357462343752,0.021339169206689452,0.03856949056015624,0.0021084848972940527,-0.00046950771539192704,0.02062583289932718
-0.6666666666666667,0.9867177083333334,0.9975943749999999,0.24253312500000002,17.71175,0.08956379630169276,0.07429643327773432,0.02171244001429031,0.0396459437488281,0.002211408172265755,-0.0005173460744006516,0.024953604166682908
-0.6626626626626626,0.9866108333333335,0.9950302083333332,0.24391562499999994,17.710312500000004,0.09098780117079008,0.07565495954752606,0.02208575814147457,0.04072741817382819,0.002314951550718752,-0.0005653736812604161,0.021914485676859385
-0.6586586586586587,0.9865041666666664,0.9924595833333337,0.24529854166666656,17.70885416666667,0.09241814211649202,0.07700987545620663,0.022458955987681804,0.041816319878558994,0.00241872736361587,-0.0006137314958852946,0.021067437065994454
-0.6546546546546548,0.9863910416666667,0.9892841666666669,0.2466174999999999,17.70724999999999,0.09403308758263851,0.07861376702708338,0.022938068653123506,0.04298625369375009,0.002501354539225521,-0.0006575794407744787,0.022672437500318665
-0.6506506506506506,0.9862706249999998,0.9852285416666667,0.24784687500000005,17.70566666666667,0.09596576235203991,0.08057150988606773,0.023566718218147625,0.04427751812044267,0.0025538016893436144,-0.0006949932589511725,0.02249288888879164
-0.6466466466466467,0.9861495833333335,0.9811793750000001,0.2490747916666667,17.704020833333335,0.09784224240794259,0.08252778982287316,0.02419531723890708,0.045578784917578,0.0026066691096862005,-0.0007325790895733501,0.023479666232560703
-0.6426426426426426,0.9860270833333336,0.977125,0.2503043750000001,17.702395833333327,0.09971256770833303,0.08448084485585934,0.024823928301246342,0.04688758757812489,0.00265996936796875,-0.0007703398149440104,0.02455675998288598
-0.6386386386386387,0.9859068749999998,0.973073125,0.25153270833333335,17.70070833333334,0.10153119340273453,0.08642879663849821,0.025452572849647397,0.0482086147957031,0.0027140542787200527,-0.0008082414473537323,0.02700783159701814
-0.6346346346346345,0.985786041666667,0.9690204166666664,0.2527624999999999,17.699041666666666,0.10331964041649389,0.08837611859375007,0.026081146036166392,0.049538810265625205,0.0027686365225763868,-0.0008463107127083338,0.029549081597167515
-0.6306306306306306,0.9856656250000001,0.9649714583333332,0.2539904166666666,17.697499999999994,0.10506633460204018,0.09031990990815973,0.026709648001530892,0.05087920555980907,0.002823617497055992,-0.0008845405036953121,0.02620208333348728
-0.6266266266266267,0.985538541666667,0.9609443750000003,0.2551762499999999,17.69579166666667,0.10653882482252586,0.09231820643593751,0.027221759821786932,0.05217002626223963,0.0028622710316575524,-0.0008988853760338541,0.02458228993054945
-0.6226226226226226,0.985409375,0.9569127083333336,0.25635562500000003,17.693979166666665,0.10794181863016439,0.09432200186419265,0.027718135401823957,0.053466919584765515,0.0028989200052035578,-0.0009100513878111986,0.026851249566050228
-0.6186186186186187,0.9852804166666669,0.9528908333333331,0.257535,17.692208333333333,0.10928843474930572,0.09632301544166663,0.028214320966675827,0.05476955090416674,0.0029358657193107656,-0.0009212797221979165,0.02701428993054833
-0.6146146146146145,0.9851531250000002,0.9488625000000003,0.25871312500000004,17.690458333333332,0.11062766442708294,0.09832147728606766,0.028710544657226878,0.056084109096354,0.0029730761395052063,-0.0009326595582122398,0.026433956597315955
-0.6106106106106106,0.9850247916666662,0.9448352083333332,0.2598927083333334,17.688583333333334,0.11192726242704021,0.1003174468218316,0.029206787249379338,0.057407135444227486,0.003010676899938803,-0.0009440793512434898,0.030269659722193865
-0.6066066066066067,0.9848962499999999,0.9408091666666669,0.2610720833333333,17.686895833333335,0.11318873691597187,0.10230949230399312,0.029703068556645826,0.05873994917256939,0.003048381598711805,-0.0009556066221753472,0.02767411414919252
-0.6026026026026026,0.9847689583333334,0.9367820833333337,0.26225145833333335,17.68510416666666,0.1144268283456592,0.1042997976020399,0.03019934742715614,0.06008211583862835,0.003086483408077254,-0.0009672057727625873,0.02854894748281822
-0.5985985985985987,0.9846389583333327,0.9327550000000001,0.2634306250000001,17.683291666666676,0.11562685997499988,0.10628680581210932,0.030695644482375165,0.061434184044791645,0.003124901541468749,-0.0009788529046106773,0.030570831596719472
-0.5945945945945945,0.984501875,0.9279854166666667,0.264465625,17.68135416666666,0.1171186914539929,0.10846689152669273,0.031195773566229684,0.06280829845703129,0.0031444907856032957,-0.0009601572197981774,0.030548166232790663
-0.5905905905905906,0.9843443750000002,0.9218579166666667,0.2652372916666666,17.6791875,0.11912923147899301,0.11100084577599832,0.031703039228836764,0.06421869454852433,0.003128214470375865,-0.0008856337509405385,0.03153767317706979
-0.5865865865865867,0.9841885416666667,0.9157295833333335,0.26600875,17.67695833333333,0.12106828854149254,0.11353309492343752,0.03221017265382994,0.06563812653281245,0.003109465911607638,-0.0008108125838437496,0.0328524149306304
-0.5825825825825826,0.9840316666666666,0.9096014583333337,0.26677979166666677,17.674750000000007,0.12292872866453897,0.11606562609162324,0.03271734110108437,0.06706608744613693,0.0030886423146254316,-0.0007357123530238718,0.032795770833160987
-0.5785785785785786,0.9838745833333334,0.9034735416666666,0.26755208333333336,17.672520833333333,0.12471555950829016,0.11859546603732636,0.03322437738822718,0.06850314669053822,0.003065264057322093,-0.0006603225988172745,0.03450739539920278
-0.5745745745745745,0.9837189583333332,0.8973447916666668,0.2683237499999999,17.670375000000003,0.1264285748687064,0.12112465685260418,0.03373142766059905,0.06995066379036463,0.003039762685360027,-0.0005846412787367181,0.033472359374911775
-0.5705705705705706,0.9835622916666669,0.8912160416666669,0.26909375,17.668145833333334,0.1280664670759979,0.12365397037760417,0.03423836657974952,0.0714095416210937,0.0030118580082080706,-0.0005086902347526054,0.034331145399278284
-0.5665665665665667,0.9834054166666667,0.8850891666666666,0.26986687499999995,17.665937500000002,0.12962550038263942,0.12617916144440106,0.034745173866074994,0.07287354416197933,0.002981743251763017,-0.00043242069800065146,0.03486057942700427
-0.5625625625625625,0.9832491666666666,0.8789602083333331,0.27063875000000004,17.663729166666666,0.13111166049995682,0.12870508366510414,0.03525193260184,0.07434930791692712,0.002949442357099913,-0.00035587604443281315,0.036213593316006154
-0.5585585585585586,0.9830918750000003,0.8728324999999998,0.27141,17.66152083333333,0.13252321861041727,0.13122994523333337,0.03575864254808277,0.07583432284166672,0.0029147199289338557,-0.00027906349274791676,0.03672352039944826
-0.5545545545545545,0.9829362499999997,0.8667041666666667,0.2721827083333333,17.65935416666667,0.13385992914930545,0.13375198995099824,0.03626528313882141,0.07732748759288194,0.0028778283597239536,-0.00020193048058567736,0.03554374956593165
-0.5505505505505506,0.9827716666666667,0.8604697916666669,0.2730083333333333,17.657041666666668,0.13493798762912257,0.13628457493055557,0.03672567712090424,0.0788518679600694,0.0028499403345873045,-0.00012367743746302052,0.036587914930578336
-0.5465465465465467,0.9826020833333335,0.8541481250000001,0.273881875,17.654562500000008,0.13578493889231702,0.1388205935464844,0.03714770499829983,0.08039972666393216,0.002828916897765497,-4.435055018007757e-05,0.040172933593396465
-0.5425425425425425,0.9824325000000002,0.8478272916666668,0.27475416666666663,17.65220833333333,0.1365493001718313,0.14135639789930557,0.0375695208211416,0.08196029400086799,0.0028052523780399286,3.531050420138804e-05,0.04037428993052572
-0.5385385385385386,0.9822620833333334,0.8415052083333333,0.27562770833333333,17.649895833333332,0.13723606768120677,0.1438914497322482,0.03799131210467311,0.08352951454318569,0.0027789911451573343,0.0001153290670411888,0.03867707248275565
-0.5345345345345345,0.9820895833333335,0.8343474999999999,0.27599312499999995,17.64729166666666,0.13855654091041691,0.14682883661940108,0.0384351315984876,0.08467936780572918,0.00269928081016823,0.00017223464101210912,0.042680164930686715
-0.5305305305305306,0.9819164583333335,0.8271356249999999,0.276325625,17.644833333333327,0.1398197828558594,0.149792065635026,0.03888039606588096,0.0858053981287761,0.002614211957221523,0.0002277343762404824,0.04152330555569961
-0.5265265265265264,0.9817477083333329,0.820162083333333,0.27659312499999994,17.64239583333333,0.14103603206232673,0.15269978486940108,0.03920356658575799,0.08697380636432303,0.0025195790090068552,0.0002762376909790358,0.04045259331593343
-0.5225225225225225,0.9815804166666666,0.8132677083333334,0.2768383333333333,17.639958333333333,0.14217605124891453,0.1555890788638889,0.03948595503830619,0.08815882307118056,0.002420509715738064,0.0003224762054163195,0.04103666493062974
-0.5185185185185186,0.9814133333333334,0.8063735416666664,0.2770839583333334,17.637479166666665,0.14322191963329045,0.15847760503433156,0.03976828899727597,0.0893459938463976,0.002319715171337196,0.00036876542287061587,0.04162031206612937
-0.5145145145145145,0.9812456249999998,0.79947875,0.2773289583333334,17.634979166666664,0.1441722699651039,0.16136656553641493,0.04005056903927437,0.09053847438619789,0.0022171404570937494,0.0004151181643281249,0.04313479123277375
-0.5105105105105106,0.9810791666666668,0.7925847916666666,0.27757375,17.632479166666673,0.14502726468537352,0.1642561466442708,0.04033266959115813,0.0917340588507812,0.0021128228672782114,0.00046155750711718757,0.04505343706574649
-0.5065065065065064,0.9809120833333332,0.7856906249999996,0.27781875000000006,17.630145833333334,0.14578774178711007,0.16714590881510416,0.04061492432128635,0.09293228767578138,0.0020066819663085928,0.0005080315673828121,0.040874562065937425
-0.5025025025025025,0.9807445833333337,0.7787962500000001,0.27806354166666664,17.627645833333336,0.14645348431927063,0.1700337917957899,0.040897020757817495,0.09413432315494799,0.0018986779090911458,0.0005545428961870658,0.04297737456590767
-0.4984984984984986,0.9805772916666665,0.7719018750000002,0.2783089583333333,17.625229166666667,0.14702207870481754,0.17292204037808154,0.0411791043690416,0.09534070989986981,0.0017890279166302083,0.0006012206090850692,0.04171348914923101
-0.49449449449449445,0.9804100000000003,0.7650079166666665,0.27855395833333335,17.622770833333337,0.1474974707706601,0.1758112339634982,0.0414612379250352,0.09654859998949653,0.001677541811553472,0.0006479189981100695,0.042531489149098434
-0.49049049049049054,0.9802437500000002,0.7581135416666669,0.2787991666666667,17.6203125,0.14787760794162275,0.178699566332639,0.04174331750388477,0.09776003467795139,0.0015641994125010833,0.0006946413368845488,0.042295735677100765
-0.4864864864864864,0.9800756250000001,0.7512193749999999,0.27904375,17.617833333333333,0.14816195062460968,0.18158812725260426,0.04202530122586821,0.0989765118606771,0.0014491118077304688,0.0007414183397005212,0.04403197222222843
-0.4824824824824825,0.9799079166666668,0.744325625,0.2792893750000001,17.615375,0.1483518639683593,0.18447619501210935,0.04230733459084332,0.10019546973059884,0.0013322817758541668,0.0007882940379791667,0.04418860937499858
-0.4784784784784786,0.9797397916666667,0.7362618750000002,0.27877645833333325,17.61283333333333,0.1494011597548175,0.18743889461245655,0.042838828165376666,0.10110627208164058,0.0011846323383125005,0.0008173493568541671,0.04310197222224588
-0.47447447447447444,0.9795697916666662,0.7281397916666669,0.278225625,17.610187500000002,0.15036827712495637,0.19040508492669272,0.043382777528553955,0.10199410137617182,0.0010341303366636296,0.0008453773559153644,0.04671288151035924
-0.4704704704704705,0.9794012499999999,0.7200189583333333,0.2776735416666667,17.60764583333334,0.15120103297391507,0.19337198759162327,0.0439267554513314,0.10287311910577243,0.0008822981451262161,0.0008733366885592015,0.04580820789908557
-0.4664664664664664,0.9792320833333332,0.7118968749999999,0.277125,17.604979166666663,0.15190367269856797,0.196335484375,0.044470616467242166,0.10374037018229171,0.000729346072311198,0.0009012572179687495,0.04991687456600857
-0.4624624624624625,0.9790622916666667,0.7037752083333331,0.27657312500000014,17.602479166666672,0.1524744144687068,0.19930022319440097,0.04501458994525052,0.10460135800039053,0.0005749598428771692,0.0009290370181679693,0.04689385373239929
-0.45845845845845856,0.9788929166666663,0.6956535416666667,0.276023125,17.599812499999995,0.15291344163328985,0.20226373446523438,0.04555842586601025,0.1054520771785156,0.0004193901187161458,0.000956776091825521,0.05055829817729318
-0.4544544544544544,0.9787397916666666,0.6876177083333332,0.27521604166666663,17.597375000000003,0.1537891788530817,0.20529821374266494,0.04622279276772333,0.10595865946592889,0.000291943349270833,0.0009133682499375001,0.049059776041588066
-0.4504504504504505,0.9785929166666666,0.6796127083333331,0.27432520833333335,17.59485416666666,0.1547215666718318,0.20835505507287325,0.046926836059836656,0.10633885220047742,0.0001744805446414917,0.0008466061550060763,0.0523568537328174
-0.4464464464464464,0.9784456249999999,0.6716052083333331,0.2734345833333333,17.59245833333334,0.15552727747287365,0.21140894530399296,0.04763091862585904,0.1067057430282119,5.7695626425999366e-05,0.0007799150133969619,0.05165978993039744
-0.44244244244244246,0.9782972916666665,0.6635993750000001,0.27254375,17.59002083333333,0.15620357783294253,0.21446094600260415,0.048335062643369654,0.10705784617317704,-5.8796971418060206e-05,0.0007132543192954431,0.05095874956612079
-0.43843843843843855,0.9781495833333335,0.6555916666666667,0.27165312500000005,17.587625000000006,0.15675456659722226,0.21751228801106764,0.04903907974093615,0.10739585002604163,-0.00017478127677951418,0.0006466595022298179,0.04857185937481745
-0.4344344344344344,0.9780020833333333,0.6475864583333335,0.2707625,17.585166666666662,0.15717302898328983,0.22056266859374993,0.049743157411975006,0.10771891324218746,-0.00029025286209787373,0.000580158508466146,0.04941330555567447
-0.4304304304304305,0.977854375,0.6395804166666665,0.26987166666666673,17.582645833333338,0.15746564061649326,0.22361011686388885,0.05044731686342796,0.10802890865347226,-0.00040538631888376703,0.0005136785771003475,0.05223216623232929
-0.42642642642642636,0.977706875,0.6315727083333333,0.268981875,17.580166666666667,0.15763174742183167,0.22665541758815108,0.05115137063415616,0.10832193038033855,-0.0005199580860305131,0.00044720116727903583,0.0544066388889064
-0.42242242242242245,0.9775702083333334,0.6238770833333332,0.2680004166666667,17.577958333333335,0.15765217655815988,0.22968869333315967,0.0518299507375128,0.1086715150512152,-0.000612339678556945,0.00041029759547194444,0.052464164930370316
-0.41841841841841854,0.977434375,0.6162797916666667,0.26699125000000007,17.575687499999997,0.15754984338328987,0.2327158807567708,0.052500574216492325,0.1090263964065103,-0.0006987676820482207,0.0003825838773330728,0.05479223567709823
-0.4144144144144144,0.9773008333333332,0.6086818749999999,0.26598208333333334,17.573520833333337,0.15733512504648445,0.2357404063456597,0.053171170222009186,0.10936527680026045,-0.0007860452177027989,0.0003547915407897139,0.054698853732531916
-0.4104104104104105,0.9771668750000004,0.6010835416666664,0.2649729166666666,17.571291666666664,0.15700482593745696,0.23876372843315985,0.05384171741760552,0.10968934913758696,-0.000874141053161025,0.0003269182633637154,0.05679249826397381
-0.40640640640640635,0.9770329166666664,0.5934064583333334,0.26386666666666664,17.56908333333333,0.15679731687495668,0.24175063222222226,0.05445768517865158,0.10997606586111117,-0.0009612482607894964,0.00031634899694444425,0.05543582638887301
-0.40240240240240244,0.9768981249999998,0.5853833333333334,0.2623495833333333,17.566750000000003,0.15749510305555547,0.2445814461248264,0.05483827044970269,0.11014159307638888,-0.0010422806120833344,0.0003806721498229166,0.057002770833207705
-0.3983983983983985,0.9767647916666667,0.5773616666666667,0.26083083333333335,17.564375,0.1580632975305557,0.2474091513826388,0.055218844179321505,0.11028335868194442,-0.0011268396335520848,0.00044426800853645783,0.060855859375124055
-0.3943943943943944,0.9766308333333332,0.5693389583333335,0.25931270833333336,17.5621875,0.15850398385724807,0.2502319192968316,0.055599258626285404,0.11040025608823781,-0.001214880742957466,0.0005072633945477434,0.0568618815104287
-0.3903903903903905,0.976498125,0.5613160416666666,0.2577943750000001,17.559874999999998,0.1588161763676651,0.2530503935516927,0.055979640395547044,0.110492965194401,-0.001306529586079427,0.0005695565180976567,0.058081651041845817
-0.38638638638638634,0.9763631249999998,0.5532939583333334,0.25627562499999995,17.5575625,0.15899892067183163,0.255865095697526,0.056359925912799376,0.11056257835273434,-0.0014015617363489592,0.0006312361377760409,0.05866572526053915
-0.3823823823823824,0.9762291666666666,0.5452718750000001,0.25475854166666667,17.55533333333333,0.15905274900065097,0.25867308544787315,0.056739990302374144,0.1106062906464843,-0.0015001110285286453,0.0006922395926102432,0.05735488888905138
-0.3783783783783783,0.9760949999999998,0.5372497916666666,0.25323937499999993,17.55304166666667,0.15897682802078988,0.2614785689496094,0.057120042344728346,0.11062699020611982,-0.0016021878324157988,0.0007525511738776045,0.05760324826388796
-0.3743743743743744,0.975961666666667,0.5292302083333332,0.25172083333333334,17.550729166666667,0.1587768449207902,0.2642776637326389,0.05750078730142986,0.11062235593315975,-0.0017077799325976553,0.0008121591887760421,0.058364051649277826
-0.37037037037037046,0.9758443749999999,0.5216552083333333,0.25016541666666675,17.548562500000003,0.1590291769520401,0.2669299726373263,0.05802136919896103,0.11044240745095474,-0.0018056977095572916,0.0008608838934270834,0.05941251692706828
-0.3663663663663663,0.97572875,0.5140810416666666,0.24860812499999993,17.54647916666666,0.15916693259891507,0.2695777501839844,0.05854180075161876,0.11024027613320314,-0.0019080417507067273,0.0009087478551391926,0.05752718706611404
-0.3623623623623624,0.9756118749999998,0.5065066666666667,0.24705229166666656,17.54425,0.1591882882888891,0.2722205818489149,0.059062041616479294,0.11001345058888895,-0.0020148449297888874,0.00095564387091697,0.06095860416667165
-0.3583583583583583,0.9754956250000001,0.4989312499999999,0.24549499999999994,17.542083333333334,0.15909948277343766,0.27485782997499997,0.05958215264444186,0.10976508111458338,-0.002126045276381513,0.001001712552405208,0.06177065972224227
-0.35435435435435436,0.9753797916666666,0.49134208333333323,0.24392250000000007,17.5400625,0.1589237904789932,0.2774857723270834,0.06010638661184082,0.10949186067812504,-0.002240503098817429,0.0010456208194991113,0.057665829427094195
-0.35035035035035045,0.9752672916666666,0.4832608333333333,0.2418479166666666,17.537791666666667,0.1596341752993057,0.27996312687065983,0.06076521682641489,0.10916854091840283,-0.0023214867360631924,0.0010525778609913193,0.05982178993059506
-0.3463463463463463,0.9751527083333332,0.4751795833333334,0.23977375,17.535583333333335,0.16021353024982637,0.2824322988109374,0.06142380478728282,0.10881211771406253,-0.0024080740909251754,0.001058119445822396,0.05956715972206439
-0.3423423423423424,0.9750397916666672,0.46709854166666687,0.2376985416666666,17.533375,0.16066186903953972,0.2848923199562065,0.062082171419492266,0.10842406616453985,-0.002500336804935632,0.0010622001393560316,0.0588861093751234
-0.33833833833833826,0.974927291666667,0.4590175,0.23562458333333333,17.53108333333334,0.1609798096937499,0.2873443890623264,0.06274021141090279,0.10800002615312498,-0.0025981590691421886,0.0010647804896683163,0.06195049305546263
-0.33433433433433435,0.9748131250000002,0.45093625,0.2335502083333333,17.528875000000006,0.16116816510260426,0.28978825852078993,0.06339815473040582,0.10754416153411452,-0.002701682425909114,0.0010659634247778202,0.06104123437484077
-0.33033033033033044,0.974700625,0.4428547916666667,0.23147541666666668,17.52672916666666,0.16122609183120665,0.2922226731456597,0.06405575159847979,0.1070537525761284,-0.002810741649687328,0.0010657108226204864,0.05855638498292137
-0.3263263263263263,0.9745862499999998,0.4347737500000002,0.2294012500000001,17.52445833333333,0.1611524113109374,0.2946488164984375,0.06471314688864176,0.10652985828281238,-0.002925437286571093,0.0010640618903783865,0.061485123263992136
-0.3223223223223224,0.9744777083333335,0.42687333333333344,0.22732500000000003,17.522333333333332,0.1609722822888888,0.29716792770833317,0.06486265112968168,0.10599143616666659,-0.002967681731218054,0.0009589603727552086,0.06116788888903102
-0.31831831831831825,0.9743687500000003,0.41898812500000004,0.22524958333333334,17.52029166666667,0.16067290944231769,0.2996895002081598,0.06496174573824409,0.10542205775546877,-0.00300239011308229,0.0008437382877354166,0.0595882482638217
-0.31431431431431434,0.9742593749999999,0.4111064583333333,0.22317333333333322,17.5181875,0.16024522991662324,0.3022022049555556,0.06506083966638808,0.1048197096722223,-0.003036901090177186,0.0007285494776133334,0.06081504817717587
-0.3103103103103104,0.9741514583333334,0.40322208333333337,0.2210977083333333,17.516125000000002,0.15969736817899302,0.3047062200364149,0.06515982963931966,0.104185604758941,-0.0030713432124848078,0.000613419056847873,0.0597399843749713
-0.3063063063063063,0.9740431250000001,0.3953383333333333,0.2190227083333333,17.514062499999998,0.15902260219722233,0.307201136567665,0.06525902763788162,0.10351713585868061,-0.003105676648820486,0.000498274624760894,0.058864746093831855
-0.3023023023023024,0.9739381249999998,0.387363125,0.21685500000000002,17.511916666666668,0.15862855939023446,0.3096020339750001,0.06538141407818988,0.10289378619479167,-0.0031347860315325523,0.0003818403140937517,0.06152465972218124
-0.29829829829829824,0.9738397916666668,0.3792172916666667,0.21451958333333335,17.50985416666667,0.1588632040343316,0.3118261400331596,0.06554757111087162,0.10237504793220482,-0.003152998281251736,0.0002632146367048619,0.06250706206594714
-0.2942942942942943,0.9737424999999998,0.3710708333333333,0.21218312499999992,17.50791666666667,0.1589649783159723,0.31403915479856775,0.06571374443946587,0.10181878098697925,-0.00316936913113342,0.00014514130627743408,0.059728993055387036
-0.2902902902902904,0.9736443749999996,0.3629235416666668,0.20984520833333334,17.5058125,0.15893504457078972,0.31624311353954,0.06587999762185133,0.10122577545655374,-0.003183895009535763,2.7565272317012918e-05,0.06236204817707858
-0.2862862862862863,0.9735460416666667,0.3547770833333333,0.2075089583333333,17.503812499999995,0.158771346141493,0.3184346155447484,0.0660462436800165,0.10059432699696186,-0.003196581736414061,-8.946630209192641e-05,0.0625896315106047
-0.28228228228228236,0.9734481249999999,0.3466304166666667,0.20517187499999998,17.501875000000002,0.15847568757482633,0.3206167933756511,0.06621213383485203,0.09992389581380207,-0.0032075305085513886,-0.00020598333119791726,0.0591631510416164
-0.2782782782782782,0.9733502083333336,0.338484375,0.20283577083333335,17.499791666666663,0.1580460362141927,0.32278640007044745,0.06637826847375995,0.09921638588183591,-0.003216574845104168,-0.00032198952823152835,0.06166662326398864
-0.2742742742742743,0.9732570833333334,0.33058875000000004,0.2004515,17.49789583333334,0.15762649504010412,0.32488502948108344,0.06660622250376874,0.09854486417937501,-0.0031995553810182276,-0.0004774465958572922,0.06093307248232804
-0.2702702702702702,0.9731647916666665,0.32278,0.19805099999999998,17.49595833333333,0.15712932159999998,0.3269518430656666,0.06685500860930876,0.09786122321999999,-0.003171259859366667,-0.0006455148845483335,0.06290033159734776
-0.26626626626626626,0.973073958333333,0.31497125,0.19565139583333332,17.49416666666667,0.15651082000677086,0.329006572975135,0.06710375930144474,0.09714001862346355,-0.0031399547431263,-0.0008127332326148217,0.06059097222220089
-0.26226226226226235,0.9729812500000002,0.30716187500000003,0.19325206249999996,17.492208333333334,0.15577054087981773,0.3310488486728294,0.06735245363337318,0.0963822091348828,-0.0031055415816880197,-0.0009789902260451562,0.06285595659727505
-0.2582582582582582,0.9728910416666664,0.2993527083333334,0.1908321666666666,17.49041666666666,0.15499191434683157,0.3330687091653056,0.06759858684786643,0.09559824907121528,-0.0030688623320872504,-0.0011408806129791775,0.06032482638909187
-0.2542542542542543,0.9728166666666663,0.29154354166666663,0.1882065416666667,17.488749999999996,0.1549523633124566,0.3349487143405401,0.06781935937140653,0.09489778577766494,-0.003035637120892086,-0.0012663134781662336,0.06258177083344663
-0.25025025025025016,0.9727427083333334,0.2837343749999999,0.1855834583333333,17.487062500000008,0.15479105444335944,0.33681398832637327,0.06803983007049039,0.0941565101061198,-0.0029964594347265607,-0.0013897975037110773,0.0649367877602458
-0.24624624624624625,0.9726693750000001,0.27592541666666665,0.18295877083333334,17.485479166666668,0.15450724777065977,0.33866712984182257,0.0682601873568147,0.09337387909165801,-0.0029515966226519637,-0.0015113324286164524,0.0628099787326164
-0.24224224224224233,0.9725952083333335,0.26811625,0.18033427083333334,17.4839375,0.15410159315260408,0.3405060090963433,0.06848017989833194,0.09255080572434896,-0.0029007391328432306,-0.0016308467739655818,0.05963782942706075
-0.2382382382382382,0.9725210416666669,0.2603070833333332,0.1777103541666667,17.482208333333325,0.15357418069982648,0.34233028002195787,0.0686998306006847,0.09168665269540797,-0.0028441603224040805,-0.0017484259879587453,0.06343345659740862
-0.23423423423423428,0.97244625,0.25249791666666666,0.17508535416666668,17.480604166666662,0.15292501041232637,0.3441405354229996,0.06891917951232496,0.0907820628340712,-0.0027816713401362853,-0.0018640455249393309,0.06264463498268924
-0.23023023023023015,0.9723731250000002,0.24468791666666667,0.1724614583333334,17.478979166666665,0.15215449010399307,0.3459387120562066,0.06913837275024483,0.08983603588845487,-0.0027133094867478028,-0.001977661785798849,0.06299562456598551
-0.22622622622622623,0.9722979166666668,0.23687875,0.16983670833333334,17.477375000000002,0.1512613744651042,0.34772257583583166,0.06935722371884642,0.08884885532588543,-0.0026391648700871094,-0.0020893411108496665,0.061779776041589685
-0.22222222222222232,0.97223,0.2292983333333333,0.167221125,17.475833333333334,0.15031664933055555,0.3493720953537344,0.06956518336903451,0.08784897473937502,-0.0026018929591586828,-0.0021669494198788284,0.061082638888763086
-0.21821821821821819,0.9721666666666665,0.22222458333333336,0.1645176041666667,17.47437499999999,0.14978477622899314,0.35074770791925997,0.06967958950181463,0.08689968562973086,-0.002624965159454376,-0.0022388661319661975,0.06330169270870556
-0.21421421421421427,0.9721022916666665,0.21506979166666662,0.16180804166666665,17.47302083333333,0.14916394304578992,0.3521583659853316,0.0697399582472878,0.08590820735542537,-0.002648071485265408,-0.002305450893113168,0.06125129123279294
-0.21021021021021014,0.9720397916666667,0.20791541666666669,0.1590992708333333,17.471666666666664,0.1484399295123264,0.3535542970203018,0.06979980040296424,0.0848786004799913,-0.0026637009311672732,-0.0023691574311372177,0.059613888889032296
-0.20620620620620622,0.9719747916666663,0.20076124999999992,0.15639043750000006,17.470208333333332,0.14761367049843754,0.3549364060585586,0.06985915769345286,0.08380965194611978,-0.0026721476701049482,-0.002430123729684231,0.060362456597260916
-0.2022022022022023,0.9719122916666668,0.19360708333333332,0.15368202083333338,17.46889583333333,0.14668629728315974,0.3563028781392496,0.06991788410306105,0.08270219718568579,-0.0026731360853811457,-0.0024882899419303066,0.058511697482742875
-0.19819819819819817,0.971847916666667,0.18645208333333338,0.1509730416666667,17.467562499999996,0.14565541228732637,0.35765505735658154,0.06997608409034463,0.08155547018741319,-0.0026668902428878035,-0.002543612779816506,0.05571864192728526
-0.19419419419419426,0.9717856250000002,0.1792979166666666,0.14826454166666664,17.466145833333332,0.14452267374565977,0.35899325068437327,0.07003384084663067,0.08037066406362853,-0.002653246340934895,-0.002596314565356094,0.055208062065958075
-0.19019019019019012,0.9717218749999997,0.17214249999999998,0.1455550416666667,17.464812499999997,0.14328695969374997,0.3603166465120815,0.07009105018708912,0.07914731207322917,-0.0026323060020260105,-0.0026461335036424036,0.05365767317721293
-0.1861861861861862,0.9716662500000002,0.16532541666666667,0.14274345833333338,17.463583333333325,0.1424077149373264,0.36152555510304,0.07016320982044177,0.07807116994126731,-0.0026622992747352176,-0.0027303497112517285,0.05367382638928575
-0.1821821821821823,0.9716179166666666,0.15879920833333336,0.1398415416666667,17.462500000000002,0.1418376030993733,0.36263350989095655,0.0702480867704232,0.07711756555788715,-0.0027354569837589526,-0.00284358683750134,0.05296874999993406
-0.17817817817817816,0.971570625,0.1522730833333333,0.13694010416666666,17.461395833333338,0.14118144975882638,0.36372386620415587,0.07033239203552707,0.07612695810655383,-0.0028012129147466317,-0.002953518173735894,0.054863884982523814
-0.17417417417417425,0.971522708333333,0.145747,0.13403810416666667,17.460312500000004,0.14044010365766668,0.3647973282980726,0.07041597986369423,0.07509826509868749,-0.0028594720102564372,-0.0030600691047071894,0.05415406901028064
-0.1701701701701701,0.9714745833333338,0.13922068749999997,0.13113644583333334,17.45927083333333,0.13961385017202735,0.36585406590753455,0.0704989542479552,0.07403161468811016,-0.00291022312832929,-0.003163404048278514,0.05282030164931939
-0.1661661661661662,0.9714264583333332,0.132695,0.12823520416666664,17.458229166666666,0.13870287030833334,0.36689406574566663,0.07058127376490417,0.07292720458310416,-0.0029535805318114585,-0.003263358482007334,0.05169269748273564
-0.16216216216216228,0.9713785416666667,0.1261897708333333,0.1253309416666667,17.457145833333332,0.13764947507036407,0.36792819672761323,0.070648166932534,0.07176635052609082,-0.0029827920914819953,-0.003348725527928217,0.05160102039923231
-0.15815815815815815,0.9713316666666665,0.1197439375,0.12241741875000002,17.456145833333338,0.13634347276532943,0.36898022558658705,0.07067080560663343,0.07051369376028864,-0.002985242202899844,-0.0033974553571095474,0.050055978732416406
-0.15415415415415423,0.9712910416666665,0.1136821458333333,0.11944223958333333,17.45525,0.13517616138539543,0.37001084306998416,0.07076442913628239,0.06924811240102757,-0.0030114959347280227,-0.0034567850191155247,0.049247437499957414
-0.1501501501501501,0.9712622916666667,0.10828154166666669,0.11635787041666669,17.45458333333333,0.13432552440095655,0.37101792932543143,0.07098084935315652,0.06799177790623308,-0.0030848502039606163,-0.0035369779064421576,0.04752065972246555
-0.14614614614614618,0.9712310416666668,0.10286643750000002,0.11327320624999997,17.453874999999996,0.13342912103605856,0.3719943890791784,0.07119111597127813,0.06670136380885976,-0.003157074163720436,-0.0036123351276914836,0.047664151041885816
-0.14214214214214227,0.9712002083333332,0.09736012499999996,0.11017858875000001,17.45308333333333,0.1325480893933177,0.3728763035810584,0.07136242438490825,0.06537264466030973,-0.003244996539886458,-0.0036696991172518855,0.0494654930556635
-0.13813813813813813,0.9711693750000002,0.09185414583333333,0.10708331249999997,17.45239583333333,0.13160635755989536,0.3737398308506941,0.07153344285356174,0.06400984963064192,-0.003329175247133026,-0.0037249781503506892,0.04804634331605939
-0.13413413413413422,0.9711368750000001,0.0863481875,0.10398955833333334,17.451687499999995,0.13060399051546484,0.37458263009097165,0.07170418988247577,0.06261306511899115,-0.0034096610781663935,-0.0037781759179722277,0.0475617356771636
-0.13013013013013008,0.9711049999999998,0.08084291666666667,0.10089413333333332,17.450958333333336,0.12954108949149307,0.3754084988589156,0.07187460414034424,0.06118196565344445,-0.0034864411377077244,-0.0038291864482457214,0.04717824826383321
-0.12612612612612617,0.9710741666666668,0.07533677083333336,0.09780013416666665,17.450333333333337,0.1284177042937391,0.37621367542364853,0.07204512336991317,0.05971676203814992,-0.0035594515490403,-0.003878154719658855,0.04294988888887019
-0.12212212212212203,0.9710443750000003,0.070020375,0.09467946250000002,17.44958333333333,0.1273892304181927,0.3769793410473777,0.0722301107721152,0.05823984186428488,-0.003631065747486381,-0.003938670191530217,0.04412482638900883
-0.11811811811811812,0.9710212499999997,0.06535096249999998,0.09146763125,17.448937500000003,0.12683925170032362,0.377651172433514,0.07246598231857954,0.05680673142688412,-0.0037077691995536614,-0.004043713963663851,0.044163454426950466
-0.1141141141141142,0.9709977083333335,0.06068115000000002,0.08825540416666666,17.44833333333333,0.12624613136801077,0.37830202530204504,0.07270172226267804,0.05534376891478522,-0.0037824779976563102,-0.00414740411973544,0.042330555555622595
-0.11011011011011007,0.9709745833333333,0.05601133372916667,0.085043125,17.447666666666663,0.12560960549387998,0.3789326668902343,0.07293737324865761,0.053850829477587105,-0.0038551957263028196,-0.004249729810718099,0.042677888889045335
-0.10610610610610616,0.9709512500000003,0.05135122666666664,0.08183049791666666,17.44704166666667,0.12492367651982866,0.37953960294404376,0.07317023224050648,0.05232375771990172,-0.003925279153342717,-0.004350373185665434,0.041570414930333754
-0.10210210210210202,0.9709243750000001,0.04716771666666666,0.078576,17.446416666666664,0.1239410398377864,0.379927687224,0.07326994078690664,0.05056685366186665,-0.003956692554473132,-0.004432938058713333,0.041087159722337674
-0.09809809809809811,0.9708972916666666,0.042984065625000005,0.07532190145833331,17.445895833333335,0.12292466176901236,0.38029390282736786,0.07336934300918403,0.048782754278048554,-0.00398647744328807,-0.004514166265187934,0.0384269058158111
-0.0940940940940942,0.9708714583333337,0.03880051041666666,0.07206780395833332,17.445208333333337,0.12187243705807277,0.3806401899659565,0.07346885862689626,0.046971294921808404,-0.004014652319742691,-0.004594151326863931,0.040539539930477986
-0.09009009009009006,0.9708450000000001,0.03461679791666666,0.06881302916666665,17.44464583333333,0.12078459396866337,0.38096518368357396,0.07356827790771978,0.04513266327530381,-0.004041213676842291,-0.004672869559976489,0.03829008289955027
-0.08608608608608614,0.9708206249999999,0.030696070833333335,0.06552775104166667,17.44404166666666,0.11978920956872831,0.3812984055100879,0.07366591125221307,0.043342201345809295,-0.004055238690055515,-0.0047540423610740465,0.03978533159749986
-0.08208208208208201,0.9707997916666667,0.027497356250000018,0.06215517395833333,17.44360416666667,0.11911764539926059,0.3816856926835425,0.07375914215210234,0.04173487620555366,-0.004038389887039981,-0.004844309359885212,0.03817367664919402
-0.0780780780780781,0.9707812500000003,0.02429866395833333,0.05878306666666664,17.4431875,0.11842457492983999,0.3820514260732621,0.0738523158738984,0.04010614168329303,-0.004020934930797796,-0.004934048254962305,0.03708483984371469
-0.07407407407407418,0.9707608333333334,0.021099901041666674,0.055409938124999995,17.44270833333333,0.11771125250936522,0.3823945304236504,0.07394558026215753,0.03845582662217096,-0.004002934261411259,-0.005023212825036268,0.03734266493069072
-0.07007007007007005,0.9707410416666665,0.01790110833333334,0.05203703458333334,17.442333333333334,0.11697850865377162,0.382714022031773,0.07403880968861073,0.03678392940657833,-0.003984473993542044,-0.005111790121495635,0.03521622222217502
-0.06606606606606613,0.9707222916666667,0.014747916666666666,0.04868969375000001,17.441958333333336,0.1163222072873264,0.3829578553891979,0.07412475021016772,0.035196605537382804,-0.00396013077965842,-0.005179323284190464,0.03329783159699673
-0.062062062062061996,0.9707020833333333,0.01165517291666666,0.04537519779166666,17.44141666666667,0.11577761527761593,0.38310400809203377,0.07420117950636489,0.03373035880694349,-0.003928565794090054,-0.00521952019380375,0.03677632638880368
-0.05805805805805808,0.9706831250000003,0.008562442083333335,0.0420607875,17.441062500000005,0.11521451791890287,0.38323026515487996,0.07427756527795575,0.03224360277638519,-0.003896935598286145,-0.00525956612504263,0.03496387109356647
-0.05405405405405417,0.9706660416666667,0.005956153958333336,0.038686230416666655,17.440687500000003,0.11462767006335796,0.3834221255761486,0.07432039980967081,0.03069428718890412,-0.0038663860028352193,-0.00529763023832735,0.03575286067706429
-0.05005005005005003,0.9706543750000002,0.004030226250000002,0.035226716666666665,17.440562500000002,0.11402419477637381,0.3837140784328864,0.07431647912145657,0.0290710408617887,-0.003837534617468462,-0.005333069532550961,0.03261301692703
-0.04604604604604612,0.9706412499999998,0.002104345833333335,0.03176745833333333,17.44035416666667,0.11341286339528042,0.38398103692437335,0.07431226351996258,0.027434375281420675,-0.0038088306292744342,-0.005368798116590924,0.03279654123269893
-0.04204204204204198,0.9706293749999998,0.00017848508333333343,0.028307999999999996,17.440083333333337,0.11279411397640837,0.38422490713599994,0.07430814973616783,0.025784348902594338,-0.0037802488409035715,-0.005404730448293334,0.035368326388777405
-0.03803803803803807,0.9706170833333334,-0.0017473249999999986,0.024848833124999997,17.439895833333335,0.11216944685534437,0.38444461882565933,0.07430428209486277,0.024120970654006795,-0.003751803075030557,-0.005441013203677811,0.03336665581593934
-0.034034034034034155,0.9706045833333334,-0.0036732668749999997,0.021389360416666673,17.439666666666664,0.11153577794379833,0.38463978692763257,0.07430007898741212,0.022444210495762652,-0.003723477579465354,-0.005477456439080811,0.034693222222301756
-0.03003003003003002,0.9705914583333334,-0.0055991750000000005,0.01792974291666667,17.439499999999992,0.1108947950726527,0.3848122743189422,0.07429610293002864,0.020754256559962086,-0.0036953322909262236,-0.005514101653531344,0.03238141666685124
-0.026026026026026106,0.9705800000000001,-0.007077470833333333,0.014547214583333329,17.439312499999996,0.11028693023993667,0.38487567021453306,0.07416424094973798,0.019034033320253118,-0.003620504027987148,-0.005515377924700845,0.03267119401056107
-0.02202202202202197,0.9705670833333334,-0.007832307916666668,0.011154558333333333,17.439166666666665,0.10992719661936523,0.38494745082838827,0.07411032383818682,0.017257500727207758,-0.003586873820954001,-0.005496085651765489,0.03442430555566034
-0.018018018018018056,0.9705552083333333,-0.008545278124999998,0.007761116666666661,17.439062500000002,0.10957889488843306,0.3849978900680864,0.07406187507750968,0.015473333192143912,-0.0035561694845988247,-0.005476810938775756,0.033265787760399235
-0.01401401401401392,0.9705433333333334,-0.009258296458333334,0.004367345833333335,17.438958333333336,0.10923001311335633,0.3850259262903722,0.07401351570689778,0.013684350015794398,-0.003525668504567105,-0.005458584202924733,0.03335724826376918
-0.010010010010010006,0.9705318749999998,-0.009971198347916667,0.0009739624999999991,17.438854166666662,0.10888138770350653,0.3850317597303818,0.07396482716095623,0.0118904657399376,-0.003495450564221985,-0.005441663293049683,0.0338653537328355
-0.006006006006006093,0.9705189583333337,-0.010684195833333333,-0.0024194749999999995,17.4388125,0.10853238962606165,0.3850143544740576,0.07391614462150504,0.010091804438619477,-0.0034654706264493915,-0.0054258125698047185,0.030735256510354247
-0.002002002002001957,0.9705075000000001,-0.011397143541666667,-0.005813228333333336,17.438708333333327,0.10817993845242398,0.3849730813763447,0.0738674854843715,0.00828819507307785,-0.0034357097452945356,-0.005411070911657677,0.030201664930757488
0.002002002002002179,0.9704981249999999,-0.011518224999999998,-0.009204641666666664,17.438645833333325,0.10796514299284937,0.3848523579051216,0.0737724004765484,0.006511927407905626,-0.0033748477195849735,-0.005374665691680373,0.03029816623285342
0.006006006006006093,0.9704918749999999,-0.011090095833333334,-0.012586199999999999,17.438645833333332,0.10788288477440751,0.3845895042362267,0.07363338836981285,0.004650480127489166,-0.003302251075647924,-0.005320362554565666,0.030298166232626045
0.010010010010010006,0.9704874999999996,-0.01066095,-0.01596183625,17.438666666666666,0.10781186497843084,0.3842954281168617,0.07349849278472195,0.002767293328497228,-0.003230002433422656,-0.00526543446142964,0.03123822222215722
0.01401401401401392,0.9704802083333334,-0.010231638541666668,-0.019337344583333336,17.438666666666666,0.10774039690608604,0.38398127543779875,0.0733637889589057,0.0008870922798676784,-0.0031575093958189225,-0.005212149075080764,0.032488222222184504
0.018018018018017834,0.9704758333333334,-0.009802489583333332,-0.022713008333333336,17.438666666666666,0.10766986953130199,0.38364328591911656,0.07322896386494303,-0.0009903080067603302,-0.0030848261422890782,-0.005160621347776029,0.033321555555630766
0.022022022022022192,0.9704704166666668,-0.009373283958333332,-0.02608871250000001,17.438708333333334,0.10759684988116976,0.38328146241342576,0.07309379049625514,-0.0028647881603698208,-0.0030119505781397637,-0.005110555350926271,0.033534998263860416
0.026026026026026106,0.9704643750000002,-0.008944075624999999,-0.02946440833333333,17.438708333333334,0.1075247118445476,0.38289809864156654,0.07295859983967622,-0.004736332104712547,-0.0029388360010644725,-0.005062390824353045,0.033534998263860416
0.03003003003003002,0.9704637500000001,-0.007727966250000002,-0.03281480624999999,17.43883333333333,0.10755434103763888,0.3826904801574417,0.07275742281570682,-0.006581651506866956,-0.002861992979617343,-0.005018564455945531,0.03313363888889853
0.03403403403403393,0.9704643750000002,-0.0062666822916666665,-0.03615814666666666,17.438791666666663,0.1076106036930553,0.38252217176296505,0.07253578987339337,-0.008410829950748822,-0.0027833144626954057,-0.004977321641123141,0.038545206597291326
0.03803803803803785,0.970465,-0.004805516666666665,-0.03950160833333333,17.438916666666668,0.10766259450956639,0.38233212293907987,0.07231427115401366,-0.010230243345539307,-0.002703907780342092,-0.004937865158523525,0.03876882638883217
0.042042042042042205,0.970465208333333,-0.003334933333333333,-0.04286135833333333,17.4391875,0.10779808655299558,0.38208290396182165,0.07212224323226599,-0.012006334772617774,-0.0026286862777307,-0.004889318018532391,0.033697673177073284
0.04604604604604612,0.9704654166666665,-0.0018612077083333342,-0.04622711458333334,17.439229166666667,0.1079573484058665,0.3817997205439661,0.07194035400421882,-0.013760883470329837,-0.002554460286175322,-0.004838638070647993,0.03599440581598401
0.05005005005005003,0.9704654166666669,-0.0003874918124999982,-0.049593327083333326,17.439229166666664,0.10811387068342858,0.3814923769088056,0.0717586094334807,-0.01550557742486609,-0.00247956903180879,-0.004789439883582304,0.039327739149541685
0.054054054054053946,0.970468958333333,0.0014339027083333318,-0.05297684270833333,17.439395833333332,0.10831715225635635,0.38116303746998986,0.0715626549983481,-0.017244047403428237,-0.002402093702987235,-0.0047560957998709595,0.039556301649440684
0.05805805805805786,0.9704770833333334,0.003900103062499998,-0.05639473833333336,17.439729166666663,0.10860772669610186,0.3808104668216483,0.07134084723767047,-0.018974779708317284,-0.0023201665269218194,-0.004750823395783841,0.037096593316107374
0.06206206206206222,0.9704835416666672,0.006366393770833333,-0.059812375,17.439979166666664,0.1088874065303547,0.38043352146352605,0.07111886895595182,-0.020688634826714583,-0.0022372029850051033,-0.004746878412886769,0.037959999565998714
0.06606606606606613,0.9704914583333331,0.008832563541666666,-0.06322974166666664,17.44020833333333,0.10915346498794912,0.3800347081020999,0.07089699023504237,-0.022385596164006,-0.0021532208535938496,-0.004744455423445691,0.038091623263994734
0.07007007007007005,0.9704995833333333,0.011298829166666672,-0.0666471875,17.440479166666666,0.1094087114594625,0.3796121107316731,0.0706750453510329,-0.024065704188998692,-0.0020681886597403356,-0.004743408485872784,0.038019770399330355
0.07407407407407396,0.9705058333333332,0.01376718541666667,-0.07006784583333332,17.44072916666667,0.10968458960570311,0.3791429969802762,0.07046439575760995,-0.025741231724666084,-0.001980443679140782,-0.004740547191683113,0.0388828016490379
0.07807807807807787,0.9705162499999999,0.016245098125000003,-0.07350122083333331,17.441062500000005,0.11010465928690913,0.37854340386934293,0.07030589545834362,-0.027454880038588543,-0.001883661691291609,-0.004724521795296362,0.03704720442681264
0.08208208208208223,0.9705302083333333,0.019209766249999996,-0.07691329375000001,17.441375,0.11064717238062037,0.3778991369111929,0.07013450633128136,-0.02912363423054491,-0.0018015185598287263,-0.004718458217038111,0.03906310937492208
0.08608608608608614,0.9705508333333333,0.022753572916666662,-0.08029942083333334,17.441812499999997,0.11132810825285924,0.3772078363471646,0.06994734640090357,-0.030736898356235963,-0.001737186368545744,-0.004723477282072455,0.04276004817717194
0.09009009009009006,0.9705706249999998,0.02633318333333334,-0.08363148125000001,17.442437499999997,0.11206818845553304,0.3763818170105976,0.0698141759405338,-0.03234114603847218,-0.0016802370535752946,-0.004717586439783472,0.03783239192722476
0.09409409409409397,0.9705889583333333,0.029920953583333337,-0.08695285645833334,17.4428125,0.11280317403666403,0.3755073257537365,0.06969369485944979,-0.03392523553463862,-0.0016243592787338872,-0.004709772926868246,0.04287542317717907
0.09809809809809789,0.9706081250000002,0.03350874312500001,-0.09027352083333334,17.44333333333333,0.11351124746751612,0.374610274769687,0.06957309932261924,-0.03548542277940649,-0.0015675709197723953,-0.004702665124917728,0.04241388888891606
0.10210210210210224,0.9706287499999999,0.037096629166666666,-0.09359378750000001,17.443895833333332,0.11419490260447082,0.3736920779414049,0.06945236876163098,-0.03702174638947537,-0.0015098927528349937,-0.004696457144141329,0.03966482248273451
0.10610610610610616,0.9706479166666666,0.04068453229166668,-0.09691399374999998,17.444354166666663,0.11485114383220837,0.372752052815425,0.06933166961043866,-0.038534232825097076,-0.0014513359978710453,-0.004691087720657728,0.04179937456621019
0.11011011011011007,0.9706668749999999,0.04427232083333333,-0.10023459604166667,17.444833333333328,0.11548352410803038,0.3717894840896971,0.06921100332217582,-0.0400229026387771,-0.0013918778838192796,-0.004686471836266662,0.041956638889018905
0.11411411411411398,0.9706966666666665,0.04877072708333333,-0.10344011874999999,17.445499999999992,0.11643916617976298,0.3709518084996527,0.06902301482078209,-0.041554900198976175,-0.0013226434248456258,-0.004680635881184919,0.04307141666691905
0.1181181181181179,0.9707270833333332,0.05329885416666666,-0.10664146666666667,17.446291666666664,0.11736683631118709,0.37009905592051556,0.06883294136267404,-0.043060132020013894,-0.0012528343000637802,-0.004674928380751642,0.04086541493069262
0.12212212212212226,0.9707575,0.05782704166666667,-0.1098420645833333,17.44689583333334,0.1182534915854149,0.3692263875147376,0.06864284507668289,-0.04453630418792023,-0.001182738091114821,-0.004669515542294238,0.0452007808157191
0.12612612612612617,0.9707866666666668,0.062355208333333335,-0.11304427083333335,17.447666666666667,0.11909849466037324,0.3683326594984267,0.06845260094723575,-0.045983600941297754,-0.001112383290973524,-0.004664159547735461,0.04267788888881796
0.13013013013013008,0.9708187499999997,0.06692720833333332,-0.11623185416666666,17.448395833333333,0.12010283211803997,0.367377239410312,0.06815873694634557,-0.04760842648121788,-0.0010655086148597225,-0.00462959462374514,0.043691176649304
0.134134134134134,0.9708495833333334,0.07150524999999998,-0.11941731250000003,17.449125,0.12109324922243753,0.36639700547527737,0.06785011597118608,-0.04923328521535939,-0.0010212285847418226,-0.004591478501480587,0.044911734375205015
0.1381381381381379,0.9708797916666668,0.07608314583333334,-0.12260224999999997,17.449937499999997,0.12204197992010374,0.365395354961604,0.06754152129072175,-0.050829201800421865,-0.0009761514172580686,-0.004553854993680157,0.04280624609378947
0.14214214214214227,0.9709114583333336,0.08069137500000002,-0.1257839583333333,17.450583333333327,0.12296036033394274,0.3643706874926651,0.06723327460393083,-0.05239350694914063,-0.000929944647047917,-0.004516397803614582,0.04734965972249938
0.14614614614614618,0.9709512500000002,0.08611560416666665,-0.12886945833333338,17.45152083333333,0.12412389438567667,0.3632345377088733,0.06693170431213832,-0.05386539123699392,-0.0008728497952702693,-0.004465766587105816,0.047545603732771724
0.1501501501501501,0.9709899999999997,0.09154054166666666,-0.1319538541666667,17.452395833333338,0.1252290792313733,0.3620785970372286,0.0666301438311274,-0.05530385188124567,-0.0008143483371276914,-0.0044159486259984825,0.05242134331581383
0.154154154154154,0.9710283333333333,0.09696556249999999,-0.13503791666666667,17.45335416666667,0.12627455468905857,0.36090392772899305,0.06632857246347125,-0.05670884745158853,-0.0007545255660761725,-0.004366969347712673,0.05251166623247627
0.15815815815815792,0.9710683333333335,0.10239008333333333,-0.13812193749999999,17.45439583333333,0.12726335416832635,0.35971024704791266,0.06602694879976438,-0.05808047497588022,-0.0006933405490751733,-0.004318707807476171,0.05031609331604159
0.16216216216216228,0.9711064583333336,0.1078151875,-0.1412063333333333,17.45539583333333,0.12819046867767317,0.35849806309322213,0.06572518883470442,-0.059418479362145844,-0.0006307199215533851,-0.004271235673270833,0.04936463498273724
0.1661661661661662,0.9711456249999998,0.11323960416666667,-0.14429114583333338,17.45625,0.12905970871484332,0.3572671485674372,0.06542358426054026,-0.06072304859441191,-0.000566799140547656,-0.004224520638561196,0.0537109375
0.1701701701701701,0.9711847916666666,0.11866445833333333,-0.1473755208333333,17.457208333333337,0.12987020466178995,0.35601545585910366,0.06512184464683134,-0.06199424281538627,-0.0005014681885831164,-0.004178629506475152,0.054002206597033364
0.17417417417417402,0.9712252083333334,0.12402277083333334,-0.15033135416666663,17.458270833333334,0.13090710231482247,0.35461652562108287,0.06486817410633086,-0.06328044724645616,-0.0004574584356347569,-0.004114351264413715,0.052321176649343215
0.17817817817817794,0.9712708333333332,0.1296125625,-0.15322297916666663,17.459354166666667,0.13204995864218358,0.3531791769886246,0.06459381186251063,-0.06460546036965753,-0.0004303337439440887,-0.004051208956881431,0.052827082899284505
0.1821821821821823,0.9713297916666667,0.13582624999999998,-0.15602510416666662,17.460624999999993,0.1333603964776042,0.35175595853644753,0.06423743556525328,-0.06604511186184897,-0.000432532626575,-0.004002433443396529,0.055949609375204545
0.1861861861861862,0.971389166666667,0.14205158333333337,-0.15882706249999992,17.462000000000003,0.13458113933915972,0.3503118808842877,0.06387500695990485,-0.06744030179569269,-0.00043403120270579787,-0.003953602484135703,0.05522266666650921
0.19019019019019012,0.9714441666666666,0.14845354166666666,-0.16162308333333333,17.463312500000004,0.13557050429995662,0.34877214560049297,0.06342588845123508,-0.06865889753074654,-0.0004480904282918062,-0.003894335075262498,0.05563319401028366
0.19419419419419404,0.971500625,0.1548558333333334,-0.16441729166666666,17.464624999999995,0.13647633754930555,0.34721820420099825,0.06297679984832964,-0.06984231495121526,-0.00046114062988020796,-0.0038354742500091143,0.055831942708607585
0.1981981981981984,0.9715564583333333,0.16125770833333333,-0.16721375000000002,17.465937499999992,0.1373011598364149,0.3456468534776041,0.06252769908949561,-0.07098913970651041,-0.0004732278596109898,-0.0037770444945292706,0.055610579427479934
0.2022022022022023,0.9716125,0.16765937499999997,-0.17000916666666666,17.467187499999994,0.13804387564127604,0.34406000824930555,0.06207852412342436,-0.0721008277057292,-0.00048430872034505143,-0.0037190306950607636,0.05777750651060387
0.20620620620620622,0.9716670833333333,0.1740616666666667,-0.172804375,17.4685625,0.1387042028638889,0.34245906464752607,0.06162931635801206,-0.07317650748020835,-0.0004943874383902772,-0.0036614382258901043,0.05578251692708136
0.21021021021021014,0.9717231249999997,0.18046374999999995,-0.17559960416666662,17.4698125,0.1392828349359375,0.3408414456831767,0.06118022173293137,-0.07421622026690106,-0.0005034891192388024,-0.003604331910340509,0.057734548176995304
0.21421421421421405,0.9717868749999998,0.187041875,-0.17834514583333336,17.471291666666662,0.13998408699648437,0.3391432172910204,0.06079965133023394,-0.07520803119285155,-0.0005198209924195309,-0.003554319489880288,0.05542583159746073
0.2182182182182184,0.9718650000000001,0.194059375,-0.18096610416666667,17.472875000000005,0.14110283397460943,0.33726772747607237,0.06058978976251064,-0.07613074759589843,-0.0005554480749472655,-0.003521428171007322,0.0584309010415609
0.22222222222222232,0.9719435416666665,0.20107791666666663,-0.1835869583333333,17.474479166666665,0.14212142142899312,0.33538020372991484,0.06037990911094498,-0.07701557105782982,-0.0005896807801207465,-0.003488990716384627,0.05924452039926109
0.22622622622622623,0.9720225,0.20809625,-0.1862071666666667,17.47614583333333,0.14304324240260413,0.3334781410819722,0.06017003020129029,-0.07786367439354168,-0.0006226052172729167,-0.0034571191593141663,0.05974347873274155
0.23023023023023015,0.9721004166666667,0.21511375000000002,-0.1888284166666667,17.47789583333333,0.14386586622760414,0.33156257905915965,0.05996011134925455,-0.07867620285093749,-0.0006540685630325522,-0.0034257138623646705,0.056282239149425095
0.23423423423423406,0.9721791666666669,0.22213187499999995,-0.1914475833333333,17.479479166666675,0.1445893051089844,0.32963303116915965,0.059750214901455656,-0.07945184768328128,-0.0006842055831699211,-0.0033948294629002613,0.05905806206573061
0.23823823823823842,0.9722579166666666,0.22915,-0.19406924999999997,17.481166666666667,0.14521486083333332,0.3276908762044375,0.059540215980557504,-0.08018932302916662,-0.000712933950322917,-0.0033645040008443237,0.05735363888896927
0.24224224224224233,0.9723366666666665,0.23616749999999997,-0.1966894583333333,17.482791666666667,0.14574241194374998,0.32573388198054004,0.05933019784026825,-0.08089161318239585,-0.0007403532199963543,-0.0033346712638653406,0.05845387326377249
0.24624624624624625,0.9724125000000003,0.24308666666666676,-0.1993159375,17.484437500000002,0.14630324748888884,0.3236564903918294,0.059137501564267995,-0.08155743230624993,-0.0007878710479555549,-0.003276654906926041,0.056528641927002354
0.25025025025025016,0.9724893749999998,0.25002291666666665,-0.20193250000000007,17.48602083333333,0.14680687447482643,0.3215599321104165,0.058947515619668545,-0.08219822654687498,-0.0008319488756814234,-0.0032205603705677075,0.058033749565993276
0.2542542542542541,0.9725814583333335,0.25740333333333326,-0.20437520833333334,17.487895833333333,0.1479264406555556,0.31935098255204,0.058804722743062136,-0.08304355679097225,-0.0007845445309791668,-0.0032284270297565114,0.05974932248261666
0.25825825825825843,0.9726729166666668,0.26485562500000004,-0.20677958333333332,17.489812499999996,0.14891524790585933,0.31715387058315964,0.058657258341178166,-0.08384326421901045,-0.0007486768559157556,-0.0032274218259681427,0.05833371484385452
0.26226226226226235,0.9727645833333334,0.2724183333333334,-0.20912749999999994,17.491729166666662,0.1497545016638888,0.31497798041041675,0.0585029330329965,-0.08458983499583334,-0.0007309681777708332,-0.0032128457770937502,0.058785759982811214
0.26626626626626626,0.9728543749999999,0.27998104166666665,-0.21147687499999998,17.493687499999997,0.15047894964058162,0.31279086467356776,0.058348450586803116,-0.08530110924908858,-0.00071137110639414,-0.003198876786686589,0.05735598567713396
0.2702702702702702,0.9729454166666667,0.2875433333333333,-0.21382437499999993,17.495479166666662,0.15109028978888894,0.3105947616558595,0.05819399849559448,-0.08597705979791667,-0.000689771527577778,-0.003185551034758333,0.060083728732763575
0.2742742742742741,0.9730366666666667,0.2951066666666668,-0.2161735416666666,17.497458333333338,0.15158663862222205,0.30838483321662324,0.0580395559211502,-0.08661803836388891,-0.0006663338375166668,-0.0031727787509763026,0.05686853993040586
0.27827827827827845,0.9731281250000005,0.30266937499999996,-0.21852062500000002,17.499333333333333,0.15196812443710944,0.3061656114496093,0.05788503957106198,-0.08722237400664061,-0.0006409436639576827,-0.0031605855423847656,0.05749955555558017
0.28228228228228236,0.9732185416666668,0.31023291666666664,-0.22086875000000006,17.501208333333327,0.1522351207498263,0.3039355369401041,0.05773049107022445,-0.08779174348697912,-0.0006136339543162324,-0.003149020138824219,0.05874853993071838
0.2862862862862863,0.9733095833333333,0.31782000000000005,-0.22320645833333333,17.50314583333333,0.15243107259999994,0.30168637695828987,0.05757956608972069,-0.08833031507916668,-0.0005783130028733334,-0.0031399596976349996,0.058427603732639
0.2902902902902902,0.97341875,0.3257083333333334,-0.22541020833333325,17.5053125,0.15303970659722216,0.2993404463124567,0.05747441353053176,-0.08889680839409722,-0.000467047147842014,-0.0031545811954657214,0.05882594401037977
0.2942942942942941,0.9735279166666664,0.3335966666666667,-0.2276135416666666,17.507479166666673,0.15352347232222216,0.29698540898328996,0.057369260839679,-0.08942825621180552,-0.0003557514511537502,-0.003169326287955859,0.059006562065690105
0.29829829829829846,0.9736366666666667,0.3414854166666666,-0.2298185416666667,17.50970833333334,0.15388250187065977,0.29461906290620654,0.05726417057114022,-0.08992386120789933,-0.0002443253639505211,-0.0031839894432341147,0.05678074826369084
0.3023023023023024,0.9737452083333334,0.34937333333333326,-0.23202249999999994,17.511791666666667,0.1541170239555557,0.29224368449375004,0.05715903858043156,-0.09038585910000002,-0.0001328300741750002,-0.003198662383172397,0.05944428993058182
0.3063063063063063,0.9738543750000003,0.3572608333333333,-0.23422666666666667,17.51402083333333,0.1542290719659722,0.289858910288889,0.05705392734191911,-0.09081144421111105,-2.1214295508332543e-05,-0.0032134636068000015,0.057824249566067465
0.3103103103103102,0.9739629166666668,0.36515062500000006,-0.23642999999999995,17.5163125,0.1542137710621093,0.2874643967666667,0.0569487535035109,-0.09120347939791668,9.050772078632764e-05,-0.00322824429499375,0.05379640234366434
0.3143143143143141,0.9740714583333334,0.37303749999999997,-0.23863520833333332,17.518354166666672,0.15407677359375005,0.2850592790103732,0.05684360045059439,-0.09155991013802081,0.0002023198627960947,-0.0032431017438137623,0.058725624565852286
0.31831831831831847,0.9741789583333335,0.3807685416666667,-0.24071375000000006,17.52058333333333,0.1540465676770399,0.2826235572276041,0.05672298572141303,-0.09195294312005207,0.0003059698237532568,-0.003254166855170617,0.055409659722386095
0.3223223223223224,0.9742852083333333,0.3883129166666665,-0.24264604166666662,17.52254166666667,0.15417516208315987,0.28015248179683155,0.056584326410583974,-0.09239886617612852,0.00039917249251680587,-0.0032608012410674306,0.05824187326373931
0.3263263263263263,0.974399375,0.39603354166666654,-0.24440645833333333,17.5248125,0.15464472554162342,0.27767069145829,0.05619656456913192,-0.0928622613667101,0.0005553116927421865,-0.0032483047637578114,0.05657183984379799
0.3303303303303302,0.9745191666666666,0.40382833333333323,-0.24609583333333332,17.527104166666664,0.1551839271972224,0.27518204914930566,0.05570476785887623,-0.09332015478472229,0.0007363654597226741,-0.0032275821954363708,0.05520286414940756
0.3343343343343341,0.9746379166666667,0.4116804166666666,-0.24775520833333334,17.52929166666667,0.1555144428664932,0.27267402341037345,0.05521669351351225,-0.09373694926866327,0.000917358693566953,-0.0031999629817067066,0.058516998263883124
0.3383383383383385,0.9747595833333332,0.41960312499999985,-0.24938104166666672,17.531624999999995,0.15561196749023445,0.2701407627239148,0.05473320766127092,-0.09410872726757817,0.0010985275553203125,-0.0031640585459789933,0.059208192708581464
0.3423423423423424,0.9748800000000003,0.42752666666666683,-0.2510039583333334,17.534041666666667,0.15558469928888877,0.2676030545676649,0.05424961571127216,-0.09445390604027774,0.0012773951353527771,-0.0031276041934198795,0.05696616493065676
0.3463463463463463,0.9750010416666662,0.4354512499999999,-0.252629375,17.536291666666667,0.15543075054010425,0.2650596488871093,0.053765980140872714,-0.09477368120286458,0.0014539123714968748,-0.0030906813296973953,0.060349581597165525
0.3503503503503502,0.9751220833333334,0.4433729166666667,-0.25425375,17.538708333333336,0.1551537900998263,0.26251107227760423,0.05328238435142335,-0.09506785662239584,0.0016280523221241321,-0.0030533028398536475,0.057251664930504376
0.35435435435435414,0.9752427083333332,0.4512966666666667,-0.25587895833333324,17.54097916666667,0.15474986032222213,0.2599567920155817,0.05279872410032476,-0.09533663736736117,0.001799858677046526,-0.0030154270566075084,0.05884154123259577
0.3583583583583585,0.9753643749999998,0.45922041666666663,-0.257503125,17.543374999999997,0.1542191089164932,0.25739797394856784,0.05231497865083979,-0.09557993264453131,0.001969397741053656,-0.0029770653448430336,0.057285276041625366
0.3623623623623624,0.9754841666666665,0.4671437499999999,-0.25912729166666676,17.545645833333335,0.15356421683593752,0.25483408838016486,0.05183127293710709,-0.09579613857682286,0.0021365369859661478,-0.0029382467138235253,0.05927062456589738
0.3663663663663663,0.975614375,0.4751810416666668,-0.2605804166666666,17.548104166666665,0.15357797764058154,0.25211180478315964,0.051415891904261164,-0.09613462617039925,0.002233784742261848,-0.0028822861016372403,0.05654015581603744
0.37037037037037024,0.9757485416666665,0.48329833333333333,-0.2619120833333333,17.550458333333335,0.15401292933055552,0.24928018560399312,0.05104782345876909,-0.0965537433118055,0.0022797990825965285,-0.00281410101631059,0.05870395659718497
0.37437437437437415,0.9758841666666668,0.4914154166666667,-0.26324437500000003,17.553,0.15431713826232643,0.2464461490308593,0.05067951858971278,-0.09695036410755209,0.0023206728512902785,-0.0027450387391395833,0.054274333333296454
0.3783783783783785,0.9760189583333334,0.49953125000000004,-0.26457770833333344,17.555395833333336,0.15448790527343753,0.24360613625308153,0.05031112330849205,-0.09732516663411439,0.0023564706567382803,-0.002675179464420443,0.05557713498257044
0.3823823823823824,0.9761547916666666,0.5076479166666666,-0.2659095833333333,17.5578125,0.15452900937065966,0.24076542682482632,0.04994255440580975,-0.0976805123324653,0.002387248617208332,-0.002604478691241666,0.0553035481769939
0.38638638638638634,0.9762889583333331,0.5157649999999999,-0.2672429166666666,17.56025,0.15443750644166676,0.23792018182482638,0.04957370759169166,-0.09801129041875001,0.0024129738700249996,-0.0025329571825576385,0.054494937499953267
0.39039039039039025,0.9764247916666665,0.5238816666666668,-0.26857562500000004,17.56266666666667,0.1542132076638889,0.235071925322526,0.04920464555188543,-0.0983216956156249,0.0024335915951252778,-0.0024605867015103115,0.05461455555541761
0.39439439439439417,0.97656,0.5318641666666666,-0.26989083333333336,17.565124999999995,0.15403238321597212,0.2321803964159722,0.0488409055404782,-0.09851390350486108,0.0024516639563484386,-0.002384772230048437,0.05200873437519249
0.3983983983983985,0.9766943749999998,0.5397493750000001,-0.27119541666666663,17.56754166666667,0.15385061218710916,0.22925908764565978,0.04848102543090781,-0.09861536001796883,0.0024668041319934886,-0.002306387894271702,0.05106312326370244
0.40240240240240244,0.9768285416666668,0.5476350000000001,-0.27249708333333333,17.56989583333333,0.15354403177499987,0.22633638124149302,0.048120841969046195,-0.09869772643541663,0.002477632581898957,-0.002227203376897309,0.052093739149427165
0.40640640640640635,0.9769745833333334,0.5557310416666666,-0.27358812499999996,17.572354166666667,0.15367030099474827,0.22360766285898437,0.04769425313431474,-0.09865004463945315,0.0024676114077825115,-0.002101265601554817,0.05195237456598534
0.41041041041041026,0.9771235416666668,0.5639435416666668,-0.27455916666666674,17.574770833333332,0.15396747347912315,0.2209878889993055,0.04723105296628416,-0.09853204781961794,0.002443308023770401,-0.0019494997056128457,0.05472182248269064
0.4144144144144142,0.9772745833333335,0.5721552083333334,-0.2755304166666666,17.5773125,0.15413050091037334,0.2183663228248265,0.04676774552133746,-0.09839654538324658,0.0024137927407150597,-0.0017970734849092893,0.05183527734368454
0.41841841841841854,0.9774250000000001,0.5803670833333335,-0.27650270833333324,17.5798125,0.15415904858315949,0.21574208561766503,0.046304098434098384,-0.0982444296308159,0.002378822322648175,-0.0016440661462027355,0.052067464843901234
0.42242242242242245,0.9775747916666663,0.5885795833333333,-0.2774739583333333,17.5823125,0.15405199074982645,0.21311632744683165,0.04584038460315439,-0.09807803488498262,0.0023385665873578805,-0.0014903699870551222,0.0514538190105327
0.42642642642642636,0.9777264583333336,0.5967912500000002,-0.278445625,17.584854166666663,0.1538097872567704,0.21048928391835947,0.045376373552020934,-0.0978942123992187,0.0022928738026674533,-0.001336030173948307,0.04977893706609393
0.4304304304304303,0.9778756249999995,0.6050029166666666,-0.2794179166666667,17.587333333333333,0.1534335541581598,0.20785979451232628,0.04491206640201071,-0.09769467878107632,0.0022418083132091154,-0.001181100388689322,0.04987288888889907
0.43443443443443464,0.9780260416666667,0.613215,-0.2803887499999999,17.589854166666665,0.1529219471083333,0.2052294405401041,0.044447649205729696,-0.09748016266875012,0.0021853616944062506,-0.0010255205256536452,0.04953039539935844
0.43843843843843855,0.9781758333333336,0.6214272916666665,-0.28136,17.592354166666663,0.15227520450516496,0.20259675873333327,0.04398308185546828,-0.09724834221666676,0.002123605275113307,-0.000869298390170001,0.04844987456601757
0.44244244244244246,0.9783264583333332,0.6296395833333334,-0.28233187500000007,17.594708333333333,0.15149337009982633,0.1999612123589844,0.04351817632557613,-0.09700059252994786,0.0020564545681134114,-0.0007124107085540237,0.05373866493061996
0.4464464464464464,0.9784772916666665,0.63785125,-0.2833039583333332,17.597291666666663,0.1505772412067709,0.1973240755259983,0.04305307794879432,-0.09673754938046883,0.0019840446692984378,-0.0005549544568374132,0.04970099826414298
0.4504504504504503,0.9786262500000001,0.6460641666666668,-0.2842754166666667,17.599729166666666,0.14952588421597218,0.19468436247899296,0.04258780884573116,-0.09645921482743039,0.0019060661159229168,-0.00039684401385312387,0.05182492664920346
0.45445445445445465,0.9787775,0.6542752083333333,-0.2852466666666667,17.602291666666666,0.14834082676037325,0.19204454748888877,0.04212224185897545,-0.09616413607361113,0.0018229321841353018,-0.00023806418919874875,0.04891141493055784
0.45845845845845856,0.9789275000000003,0.6624868750000001,-0.2862183333333333,17.604791666666667,0.14702134878606749,0.18940135733055558,0.04165662905931442,-0.09585286078229163,0.0017343351792786432,-7.867665435416782e-05,0.04818537326389105
0.4624624624624625,0.97907,0.6704133333333333,-0.286960625,17.607104166666666,0.1459761708222223,0.18674089136627603,0.041273232827186146,-0.09540672919166668,0.0016433598318344438,6.651314863921924e-05,0.04717453081593703
0.4664664664664664,0.9792302083333336,0.6784337500000001,-0.28733625,17.60935416666667,0.14637368852760402,0.1839670461026042,0.04096342706597221,-0.09467597373489575,0.0016165249635416669,0.00014685504687500083,0.04522916623255924
0.4704704704704703,0.9793943749999999,0.6865227083333334,-0.2876547916666667,17.611541666666664,0.14694407094266487,0.18116180416453992,0.040696354998876146,-0.09396366169327247,0.0015907819070734783,0.00020908249869483432,0.045891789930635696
0.47447447447447466,0.9795589583333334,0.6946118750000001,-0.28797395833333334,17.613729166666662,0.14738496810898427,0.17835495765516496,0.04042928309378152,-0.0932461188509115,0.0015646938670432643,0.00027138980657027923,0.045711509982766074
0.4784784784784786,0.9797222916666666,0.7027008333333332,-0.28829229166666664,17.615833333333335,0.14769278883263892,0.17554672123224835,0.040162312092450116,-0.09252384973559041,0.0015382097628395836,0.0003337069958703129,0.048665972222124765
0.4824824824824825,0.9798877083333336,0.7107899999999998,-0.28861229166666663,17.618145833333326,0.14787132590000018,0.17273940343224822,0.03989527916980733,-0.09179622753958336,0.0015113967083500036,0.0003960530934232634,0.04468739539964872
0.4864864864864864,0.9800520833333336,0.7188781250000001,-0.2889310416666666,17.6203125,0.14791965806315066,0.16993197816141503,0.039628330355794814,-0.09106254451236981,0.001484395856019529,0.0004583394912927941,0.04458740234377956
0.4904904904904903,0.9802162500000001,0.7269670833333336,-0.28925000000000006,17.6224375,0.14783635974982579,0.16712443749999997,0.03936129424028729,-0.09032518781249996,0.0014569904793777753,0.0005206930133333332,0.047821558593796
0.4944944944944947,0.9803806250000001,0.7350556250000002,-0.2895687500000001,17.62477083333334,0.14762156148919248,0.16431598069010414,0.039094322377584555,-0.0895808614882811,0.0014292456587161476,0.0005830478147656241,0.0430780724823876
0.4984984984984986,0.9805447916666665,0.7431479166666666,-0.2898914583333333,17.626875,0.14726263228732628,0.16150398405203995,0.03882703756039611,-0.0888319333467883,0.0014021284377695375,0.000645102427887629,0.04577773437495125
0.5025025025025025,0.9807083333333333,0.7512520833333333,-0.2902325,17.62908333333333,0.14671447395399295,0.15867655427708338,0.038558696670539724,-0.08807472972395836,0.0013783176187039921,0.0007057125970093747,0.04500415972228211
0.5065065065065064,0.9808697916666667,0.7593554166666666,-0.29057333333333335,17.631229166666667,0.14603747617899343,0.1558481796222222,0.038290292546745604,-0.08731239872777785,0.0013542480405666678,0.0007663645370333332,0.04538307248265028
0.5105105105105103,0.9810329166666666,0.7674581250000001,-0.2909141666666666,17.633437499999996,0.1452288597048177,0.15301894763263904,0.03802192846259189,-0.08654555911406267,0.0013297743522127595,0.0008270441521621523,0.044173600260535295
0.5145145145145147,0.9811964583333334,0.7755620833333334,-0.29125437499999995,17.63564583333334,0.14428741322899297,0.15019068071002617,0.0377534812884079,-0.08577123347838528,0.0013051555140302894,0.000887687914316797,0.04274604123241943
0.5185185185185186,0.9813593750000004,0.78366625,-0.2915952083333334,17.637854166666664,0.14321470861093744,0.14736140114370655,0.03748497040775216,-0.08499271823411453,0.001280168394765883,0.0009483866438659305,0.04130872873275848
0.5225225225225225,0.9815220833333332,0.7917695833333332,-0.29193604166666665,17.6400625,0.14201113524149278,0.14453251424266494,0.03721664615604091,-0.08420933859626734,0.0012548230446954908,0.0010090678515387143,0.040486662760429226
0.5265265265265264,0.9816847916666668,0.7998727083333333,-0.29227687499999994,17.642291666666665,0.14067635879683127,0.14170277000690118,0.03694823878402186,-0.08341945441054688,0.0012292532512923225,0.0010697799521935277,0.03808641493066034
0.5305305305305303,0.9818566666666664,0.8081406250000001,-0.29246125,17.644583333333333,0.13954998022460896,0.1390110005817708,0.036559643402890536,-0.0825874743033854,0.0012328682783072902,0.0010837444067854165,0.039095659722136133
0.5345345345345347,0.9820154166666665,0.8149327083333335,-0.29185750000000005,17.646604166666666,0.13911905588849816,0.13650732469374996,0.03605225938067444,-0.08115661041093747,0.0012269135668320262,0.0010046213839635426,0.03902805164921119
0.5385385385385386,0.9821708333333333,0.8216239583333332,-0.29121625,17.64860416666667,0.1386305294259984,0.13400642906927088,0.03554562752493452,-0.0797026686106771,0.0012214668908070749,0.0009233218748091151,0.03989596831587505
0.5425425425425425,0.9823268749999997,0.8283149999999999,-0.29057604166666656,17.650687500000007,0.13805113577500017,0.1315030640093316,0.03503892784010912,-0.07825525604687514,0.0012191718905802031,0.0008423167976851129,0.03760577734345816
0.5465465465465464,0.982483125,0.8350068749999999,-0.28993520833333325,17.652687500000006,0.13738122703606803,0.1290006999687067,0.03453211924745135,-0.07681794107044276,0.0012200203083584634,0.0007615798469224379,0.03804069401030574
0.5505505505505504,0.9826395833333333,0.8416981250000002,-0.2892945833333333,17.654708333333335,0.13662218303815088,0.126496144053993,0.034025240490617274,-0.07538795830234377,0.0012239299945206962,0.0006812120300304697,0.037731998263836886
0.5545545545545547,0.9827956249999997,0.8483893750000001,-0.28865437499999996,17.656750000000002,0.13577401005377587,0.12399136012669269,0.033518170010854435,-0.07396765353606771,0.0012310380136603032,0.0006011209806083455,0.0370961041666078
0.5585585585585586,0.98295125,0.855080416666667,-0.2880135416666666,17.65877083333334,0.1348378976998258,0.12148590814995663,0.03301109448757894,-0.07255526078602423,0.001241300849551992,0.0005213351454559467,0.036979322482523
0.5625625625625625,0.9831077083333328,0.8617727083333334,-0.28737187500000005,17.66083333333333,0.1338088408384981,0.11897907212565101,0.03250378388811754,-0.07115263598242177,0.001254612109743228,0.0004418282703880208,0.034757638888947895
0.5665665665665665,0.9832633333333334,0.8684645833333332,-0.2867320833333334,17.662875,0.13269072582899277,0.11647221238732637,0.03199640572069617,-0.069756465719618,0.0012711011742065938,0.0003626490736538207,0.03368006770830334
0.5705705705705704,0.9834206249999999,0.875155,-0.2860910416666666,17.664916666666667,0.13148601764166634,0.11396379087808169,0.031488959594743536,-0.06837161943020836,0.0012907440779207306,0.00028373912965428284,0.032594159722293625
0.5745745745745747,0.9835760416666668,0.8818470833333335,-0.28545062499999996,17.666895833333335,0.13018988828315947,0.11145481568710938,0.030981404862188144,-0.06699307390807296,0.0013136255167269092,0.00020511798277630185,0.03433328081587206
0.5785785785785786,0.9837316666666668,0.8885383333333334,-0.2848108333333333,17.668937499999995,0.12880421353055538,0.10894445588263893,0.03047369645535768,-0.0656227818347222,0.0013394020186614543,0.00012686954783072972,0.032605954427310735
0.5825825825825826,0.9838883333333334,0.8952310416666668,-0.28416958333333336,17.670958333333335,0.12732596536974805,0.10643452290815965,0.029965900632444104,-0.06426215123585055,0.0013683792856075952,4.8835088309287945e-05,0.03202324826384029
0.5865865865865865,0.9840437499999997,0.9019214583333334,-0.28352916666666655,17.672937499999996,0.1257637246645399,0.10392350331597233,0.029457953491710015,-0.06291041885329873,0.0014004752138604632,-2.8839999134375616e-05,0.03248845442720949
0.5905905905905904,0.9842002083333335,0.9086122916666666,-0.28288833333333335,17.674958333333333,0.12410932843224831,0.1014112741972222,0.02895002217193953,-0.06156689149756944,0.0014358698228496506,-0.00010624560924722085,0.0323062482638079
0.5945945945945947,0.9843420833333333,0.9145714583333331,-0.28175645833333346,17.676833333333335,0.12277925593537387,0.09932204818745653,0.028508880692926914,-0.06006025167391482,0.0014191484375688573,-0.0001552948857330204,0.026229972222154174
0.5985985985985987,0.9844643749999998,0.9193164583333333,-0.2803691666666666,17.678270833333332,0.1214089161041233,0.09760063038263897,0.028066970585438746,-0.058565969007465246,0.0014034494036053394,-0.00018411839246510516,0.028532009982654927
0.6026026026026026,0.9845847916666669,0.9240610416666667,-0.2789804166666667,17.679833333333338,0.1199886912739152,0.09587596878315972,0.027624978140680097,-0.05708402390373257,0.0013885820537011687,-0.00021265559008463476,0.02536830555538927
0.6066066066066065,0.9847058333333335,0.9288593749999999,-0.2775985416666668,17.68133333333333,0.11849984480794284,0.09413425799787317,0.027176547392675863,-0.0556143670865884,0.0013737590291927069,-0.00024221049727742895,0.024409888889010745
0.6106106106106104,0.9848260416666662,0.9337168749999999,-0.2762214583333333,17.68277083333333,0.11694404734023467,0.09237670595620665,0.026721015647137865,-0.05415590478372406,0.0013590799796486981,-0.0002729857656144964,0.02524065581604873
0.6146146146146148,0.9849458333333332,0.9385735416666668,-0.274843125,17.684145833333336,0.11534491521662271,0.09061667330690103,0.02626546074478006,-0.0527138897660156,0.001345387607434764,-0.00030345053647148467,0.027027812065909984
0.6186186186186187,0.9850647916666667,0.9434295833333333,-0.27346562500000005,17.685666666666666,0.11369270462482628,0.08885051027669265,0.025809780801554282,-0.051284856016927005,0.0013328126492283725,-0.0003336910653132816,0.024277888888889265
0.6226226226226226,0.9851852083333331,0.9482877083333331,-0.27208854166666674,17.687145833333332,0.11199750555724874,0.08708157549370656,0.025354098963125026,-0.04986678035915798,0.0013210333585181406,-0.0003635862679448774,0.022997270399287117
0.6266266266266265,0.9853047916666666,0.9531431250000001,-0.27071000000000006,17.6885625,0.11025797493190093,0.08531005423333334,0.024898499444677133,-0.04846399963124981,0.0013104361581942683,-0.0003932196913916659,0.023923350260531606
0.6306306306306304,0.9854243749999997,0.9580041666666664,-0.26933333333333326,17.69,0.10846134998263957,0.08353330555555558,0.024442732783811146,-0.04707316944444456,0.0013008685499262167,-0.0004225535222222225,0.025358333333315386
0.6346346346346348,0.9855441666666667,0.9628579166666671,-0.2679554166666666,17.691520833333332,0.10662984064565884,0.08175301967899307,0.023987027872420134,-0.045697630748784634,0.0012923569075271694,-0.000451623338242274,0.021340603732653562
0.6386386386386387,0.9856637500000002,0.9677139583333331,-0.2665774999999999,17.692895833333335,0.10475073651349864,0.07996956149375004,0.023531257826284284,-0.044335898939062646,0.001284735258339196,-0.00048037432508072947,0.02435369748263838
0.6426426426426426,0.9857843750000003,0.9725697916666665,-0.26520041666666666,17.694437500000003,0.10281591700412385,0.07818103066649308,0.023075488145641254,-0.042985544345920224,0.0012781256545518682,-0.0005088276593337674,0.020839891926925702
0.6466466466466465,0.985903541666667,0.9774304166666671,-0.26382187500000004,17.695812500000006,0.10082978057482561,0.07638968493815096,0.022619737506070988,-0.0416485164596353,0.0012725607560947808,-0.0005370290859693352,0.02259496484361989
0.6506506506506504,0.9860235416666666,0.9822914583333334,-0.26244458333333337,17.697333333333333,0.09879744921870626,0.07459534067899304,0.02216400688963518,-0.0403250108391493,0.0012680445296070339,-0.0005649097270328119,0.020226222222220258
0.6546546546546548,0.986142916666667,0.9871458333333334,-0.26106708333333334,17.6988125,0.09673393706597166,0.0727958529998264,0.021708045686158042,-0.03901559146701389,0.001264478674171005,-0.0005924943325644962,0.019536089843825266
0.6586586586586587,0.9862533333333338,0.990524375,-0.2597597916666666,17.70029166666667,0.09512604586419282,0.07131130896662337,0.02129467760257321,-0.0379230530425782,0.001304904676288408,-0.0006205486962819019,0.0182165815970734
0.6626626626626626,0.9863622916666669,0.9936558333333333,-0.25846500000000006,17.70177083333333,0.09358350154930595,0.06987751044166665,0.020888363538841055,-0.03687182837083325,0.0013533484735782967,-0.0006483817921135417,0.01876769748270135
0.6666666666666665,0.986470416666667,0.9966075000000001,-0.25708270833333335,17.70329166666666,0.09206724094374996,0.06853327274266491,0.02044351420442585,-0.03587631975468736,0.0013658531547296854,-0.0006677027348003038,0.018464164930776406
0.6706706706706704,0.9865777083333334,0.9993956250000001,-0.2556129166666667,17.704729166666667,0.09054380139752605,0.06727682849982641,0.019959414044530496,-0.03493094438984362,0.0013415667740471352,-0.0006785299147338537,0.019440134982687596
0.6746746746746748,0.9866856250000001,1.002178333333333,-0.2541427083333334,17.706208333333336,0.08901150486388953,0.06601710880099823,0.019475301915014818,-0.0339949341336806,0.0013176565525020805,-0.0006891325911601552,0.019769789930421666
0.6786786786786787,0.986793125,1.0049645833333336,-0.25267291666666664,17.707729166666667,0.08745868624565944,0.06475243884982645,0.01899113697579441,-0.03306683424913204,0.0012942010016011268,-0.000699498240620225,0.01820275998267107
0.6826826826826826,0.9869010416666667,1.0077491666666667,-0.25120229166666674,17.709166666666672,0.0859041170826389,0.06348470032808155,0.018507043914169328,-0.032147349908159706,0.0012710676330120654,-0.0007096603357806203,0.02041597222199698
0.6866866866866865,0.987008125,1.01053875,-0.2497325,17.7106875,0.08431351808177112,0.062211386777083315,0.018022814642258456,-0.03123354828229169,0.0012485035377127595,-0.0007195972795057294,0.019048277343813425
0.6906906906906904,0.9871154166666666,1.0133156250000004,-0.24826187500000005,17.71222916666666,0.08273936079752553,0.06093479142148434,0.017538719491747862,-0.030331321304036263,0.00122635223043229,-0.0007293155927052081,0.017979614149624012
0.6946946946946948,0.9872231250000003,1.0160970833333336,-0.24679249999999997,17.713687499999992,0.08112588390815967,0.05965325361041669,0.017054508279649983,-0.029436943894791623,0.0012045046695711814,-0.0007387787049687497,0.018400152344042908
0.6986986986986987,0.987330416666667,1.0188827083333332,-0.2453220833333334,17.715229166666667,0.07950510999266536,0.058366242095659666,0.016570390619619502,-0.028549321319357585,0.001183141404517767,-0.0007480600730744427,0.017322239149279994
0.7027027027027026,0.9874385416666668,1.0216647916666666,-0.24385229166666667,17.716729166666664,0.0778614701353737,0.057076893182248234,0.016086198538144362,-0.0276703242369358,0.0011622341041494788,-0.0007570957450348961,0.0168826349827782
0.7067067067067065,0.9875456250000001,1.0244406250000002,-0.24238208333333341,17.718124999999997,0.07623182251627547,0.05578238401232641,0.01560199107108071,-0.02680248872786442,0.0011417775114153659,-0.0007659228988817707,0.020754817708450446
0.7107107107107109,0.9876539583333334,1.0272343749999997,-0.24091208333333333,17.71977083333333,0.07454578881836005,0.054484076437326404,0.01511773025025529,-0.025937451647135568,0.0011216526916113289,-0.0007745133345094616,0.01430494748279898
0.7147147147147148,0.9877489583333331,1.0296277083333332,-0.23950770833333332,17.72102083333333,0.07303344889891528,0.05332251598224824,0.014686621407552763,-0.025146643807248376,0.0010893382869817734,-0.0007787963131484371,0.015212291232728603
0.7187187187187187,0.9878300000000002,1.0315820833333331,-0.238178125,17.72195833333333,0.07172590534566026,0.05231826410481767,0.01431549298731461,-0.024434088608072946,0.0010428421638025505,-0.0007783561749019538,0.016776164930718096
0.7227227227227226,0.9879118749999997,1.033554166666667,-0.23684770833333332,17.72302083333333,0.07035745123263792,0.051312308890581616,0.013944445955379242,-0.023724647519965253,0.0009963611434418403,-0.0007779172588491752,0.016199207899546764
0.7267267267267266,0.9879933333333336,1.0355166666666666,-0.23551791666666674,17.72397916666667,0.06901773305555525,0.0503016025956597,0.013573373474747132,-0.023021021993055474,0.0009499548939305574,-0.0007774284125482645,0.016812499565787675
0.7307307307307309,0.9880747916666662,1.0374791666666663,-0.23418812499999994,17.724958333333337,0.06765364539930596,0.049287047108984405,0.013202244906295905,-0.022322199231771117,0.000903602139791666,-0.0007769444805979166,0.019602081597042798
0.7347347347347348,0.9881568750000002,1.0394437500000002,-0.23285833333333336,17.726062499999994,0.06629210725260393,0.04826970493055556,0.012831186629573442,-0.02162790244791657,0.0008571422601158854,-0.0007764121025989575,0.015249912760680218
0.7387387387387387,0.9882377083333331,1.0414104166666667,-0.23152770833333333,17.727145833333328,0.06490601072482627,0.04724873277391495,0.012460191145617734,-0.020941091128038214,0.0008107747433749985,-0.0007758827003708334,0.012883937066192175
0.7427427427427427,0.9883172916666667,1.0430333333333335,-0.23009062500000002,17.728083333333327,0.06373563222222178,0.04635332512044271,0.012153900113003987,-0.02032114177083333,0.0007826271571111099,-0.0007740365170937501,0.013394659722393953
0.7467467467467466,0.9883960416666665,1.0446562500000003,-0.22865479166666666,17.729041666666667,0.0625641526692704,0.04545302791453993,0.011846992782762812,-0.01970621779296869,0.0007544645343945315,-0.000772130904965321,0.012539914930584928
0.7507507507507509,0.9884760416666668,1.0462916666666666,-0.22721833333333333,17.72995833333334,0.06135083159722243,0.04454889149722223,0.011540063295276452,-0.019093142986111145,0.0007263107154947919,-0.0007701560228906251,0.014410831596933349
0.7547547547547548,0.9885554166666668,1.047925,-0.22578250000000002,17.730875,0.060140694375000026,0.043640033527083365,0.011233224459643303,-0.018484582020833307,0.0006982138599581785,-0.0007681027515845464,0.014613401041685847
0.7587587587587588,0.9886339583333333,1.0495520833333332,-0.22434666666666672,17.731895833333336,0.05894250770399312,0.04272736482222221,0.01092635743535108,-0.017883571944444482,0.0006702947612760401,-0.0007659930056333329,0.011953489149050256
0.7627627627627627,0.9887145833333332,1.0511833333333334,-0.22291020833333333,17.732833333333335,0.057732349722221965,0.041810705687456616,0.010619443163428397,-0.017285920836805524,0.0006422854010868081,-0.0007637934313197485,0.012663638888852802
0.7667667667667666,0.9887929166666666,1.0528187500000001,-0.2214739583333334,17.733749999999997,0.05649767964843733,0.040889952446831614,0.010312505223513258,-0.016691605696614487,0.0006145229515929669,-0.000761552731280599,0.013902604166787569
0.7707707707707709,0.988864375,1.0542999999999998,-0.2201420833333334,17.73460416666666,0.05534525999999995,0.040067879812326374,0.010045431430812457,-0.016168993208333343,0.0005914466397083347,-0.0007579943683699654,0.01173171831618447
0.7747747747747749,0.988927916666667,1.0556520833333334,-0.21890124999999994,17.735270833333328,0.05424034562065949,0.03933226358177086,0.00981307029294152,-0.015710814393229272,0.00057257551274045,-0.0007533317658901039,0.013501801649454137
0.7787787787787788,0.9889912499999999,1.057014583333333,-0.21766020833333333,17.735958333333333,0.05311183728732716,0.0385937003749566,0.009580768793198174,-0.015251027246961896,0.0005537351893285594,-0.0007486181259154085,0.012865331597197383
0.7827827827827827,0.9890541666666665,1.0583583333333328,-0.2164191666666667,17.736687500000006,0.052017221597222996,0.037852015132638875,0.00934835809175739,-0.014799513131944553,0.0005350241490590284,-0.0007438459309128466,0.01241652734370291
0.7867867867867866,0.9891168750000002,1.0597208333333332,-0.2151766666666667,17.737437500000002,0.050879255399306045,0.03710793962222219,0.009115982318594229,-0.014349261819444376,0.0005163765485781267,-0.0007390461354458331,0.009977600260356212
0.790790790790791,0.989180416666667,1.061075,-0.21393687499999994,17.7380625,0.049763594374999665,0.03635972184856774,0.008883570121627616,-0.013901513692708395,0.0004977010610520837,-0.000734184014263802,0.01280541276025815
0.7947947947947949,0.9892439583333332,1.0624270833333336,-0.2126952083333333,17.73875,0.04864035926649257,0.03560914418537328,0.008651280168402064,-0.013459558504774372,0.00047911633656466885,-0.000729289310538238,0.013206770833335213
0.7987987987987988,0.9893074999999998,1.0637833333333335,-0.21145437499999997,17.739479166666666,0.0475108530555548,0.03485498479335938,0.008418881003762714,-0.013018151781250015,0.0004604895305798584,-0.0007243286657951824,0.011295562065981812
0.8028028028028027,0.9893708333333336,1.0651333333333335,-0.21021312500000008,17.740166666666664,0.04638681555555513,0.034098025411067656,0.00818648358102842,-0.012582910124999985,0.00044211724119305523,-0.0007193349675188412,0.011694972222358047
0.8068068068068066,0.9894335416666665,1.0664875,-0.208971875,17.74093749999999,0.04524399567708315,0.03333802629231771,0.007954091346901724,-0.01214931579427081,0.0004236687623098952,-0.0007142813124628904,0.009553287760809326
0.810810810810811,0.9894954166666664,1.067685416666667,-0.2076972916666667,17.741583333333327,0.04414368437065885,0.032642147534331596,0.007740470174660435,-0.011780047273003497,0.0004195273860490463,-0.0007041946373963117,0.011845826389105696
0.8148148148148149,0.9895552083333331,1.0688249999999995,-0.20641458333333337,17.742270833333336,0.04307978604166807,0.031961769787326365,0.00753224813193649,-0.011431432968750044,0.0004195900049427082,-0.0006925819036054682,0.012659009982542102
0.8188188188188188,0.98961625,1.0699541666666668,-0.20513041666666662,17.74304166666667,0.042041831232638716,0.03127878299149309,0.007324021194974484,-0.011090897644097347,0.0004199193724840262,-0.000680937183340903,0.011555748263731402
0.8228228228228227,0.9896762500000001,1.0710895833333332,-0.2038577083333333,17.74383333333334,0.040960854474827,0.030599805586414952,0.007117937169955061,-0.01075013212196188,0.00042023938038385396,-0.0006692138807199482,0.008461972222107761
0.8268268268268266,0.9897275,1.0719062499999998,-0.20276979166666664,17.744333333333334,0.04016699121093725,0.0300558490874566,0.006950050122638991,-0.010486668001302213,0.0004245987289843746,-0.0006573186511171876,0.012384555555513543
0.830830830830831,0.9897781250000001,1.0727499999999999,-0.201681875,17.744999999999994,0.03930952083333361,0.029509567129817706,0.006782111183659565,-0.01021910192708339,0.00042876437812500254,-0.0006453670495390627,0.009558333333586688
0.8348348348348349,0.9898285416666667,1.0735833333333333,-0.20059333333333337,17.74560416666666,0.038481326388889237,0.028961210455555553,0.0066142338431969955,-0.009956132222222164,0.0004331851309895842,-0.0006333842189374997,0.009366093316316437
0.8388388388388388,0.989879166666667,1.0744062500000002,-0.19950583333333335,17.746208333333325,0.037659543294271236,0.02841000579930554,0.006446346090706065,-0.009696977421874892,0.0004375364138346342,-0.0006212961105303816,0.009798123264317837
0.8428428428428427,0.989930625,1.0752395833333332,-0.1984175,17.746875000000003,0.03682858843315984,0.027856787360416677,0.006278428043045289,-0.009437816640625013,0.00044204645090278015,-0.0006091803412000001,0.007386067708182509
0.8468468468468466,0.9899806250000002,1.076066666666667,-0.19732874999999997,17.747437500000007,0.036007612222221486,0.027301301923437507,0.006110531148744335,-0.009181734750000003,0.00044645450169444444,-0.0005969960877203126,0.008878850260202853
0.850850850850851,0.99003125,1.0769083333333331,-0.19624166666666665,17.748000000000008,0.03515177493055632,0.026742854097222227,0.00594261190772203,-0.008923005486111218,0.00045089976567569347,-0.0005847385419534723,0.009537666666403766
0.8548548548548549,0.9900818749999999,1.0777229166666669,-0.1951531249999999,17.748645833333338,0.03434873155815921,0.026182653636067754,0.005774705956282531,-0.008672963261718847,0.0004555633313207449,-0.0005724439344016926,0.008696082899120938
0.8588588588588588,0.9901327083333332,1.0785625,-0.19406500000000002,17.749208333333332,0.033486266927082786,0.02561992160833334,0.005606804608362621,-0.00841981010416673,0.0004601751237500028,-0.0005600841141,0.009770206597238484
0.8628628628628627,0.9901835416666668,1.0793812500000002,-0.19297749999999994,17.74983333333333,0.03267986714843718,0.025054413660416698,0.005438882860020724,-0.008170996494791694,0.0004648401460286447,-0.000547646487317708,0.009249972222278302
0.8668668668668666,0.9902335416666667,1.0802479166666668,-0.19187791666666665,17.750333333333334,0.03182068853732645,0.024479573428993075,0.0052703971499295475,-0.007918238599826294,0.0004682165392513014,-0.0005350297340325519,0.011916555555501418
0.870870870870871,0.9902841666666667,1.081133333333333,-0.19077270833333335,17.751041666666662,0.030971548888889755,0.023896711255164925,0.005101536774193,-0.0076661409305556205,0.0004708939279444446,-0.0005222907538855899,0.007186414930686169
0.8748748748748749,0.9903324999999997,1.0820083333333332,-0.18967062499999998,17.7515625,0.030130883263888686,0.023316741512109385,0.004934229213735382,-0.007417303161458416,0.0004741675510104191,-0.0005098102519591146,0.008903808593856866
0.8788788788788788,0.990377916666667,1.0826958333333332,-0.18867854166666673,17.752083333333335,0.0294718158159728,0.022884887081206576,0.004813391146156245,-0.0072274874314235404,0.0004940079279774324,-0.0005068939331566841,0.007078993055472438
0.8828828828828827,0.9904195833333335,1.0832708333333334,-0.18763104166666666,17.752562500000003,0.028936801649305233,0.022492904703081594,0.004713838707327457,-0.007049556801215273,0.0005103663146527799,-0.0005061942815743056,0.006524683593681857
0.8868868868868867,0.9904610416666667,1.083847916666667,-0.18658458333333336,17.752937500000005,0.028388276870658702,0.022098234928993044,0.004614285051808365,-0.006870688072048603,0.0005267824032017818,-0.0005054042146925436,0.009668454426901008
0.890890890890891,0.990503333333333,1.08443125,-0.1855366666666667,17.753479166666665,0.02782553069010385,0.021701978655555516,0.004514723288609152,-0.00669365731249999,0.0005431673764227857,-0.0005044838630960417,0.006269145399357967
0.8948948948948949,0.9905452083333337,1.0850020833333336,-0.1844885416666667,17.753916666666658,0.02730172916232565,0.02130347799370659,0.004415170609065082,-0.006520589607204752,0.0005597177937783,-0.0005034639030526907,0.006567993055853094
0.8988988988988988,0.9905879166666666,1.0855854166666665,-0.18344208333333334,17.7543125,0.026735553120659894,0.020902377062326394,0.004315587030975643,-0.006344407863715318,0.0005762259397165707,-0.0005023117955409183,0.009595985677037788
0.9029029029029028,0.9906300000000002,1.086160416666667,-0.18239458333333336,17.754833333333334,0.026193049266492352,0.020499340970659717,0.004216014654503247,-0.006170848368923509,0.000592860799152951,-0.000501066319298299,0.007143305555530333
0.9069069069069067,0.9906725000000005,1.0867375000000001,-0.18134624999999993,17.755270833333338,0.02564743942708314,0.020094370944270863,0.004116426011320172,-0.006000479640625028,0.0006095173839247385,-0.0004996951598946095,0.008690968315875125
0.910910910910911,0.990714375,1.0873208333333333,-0.18029937500000004,17.755770833333333,0.025089655399305855,0.01968671870794271,0.0040168400626720896,-0.005828399992187483,0.0006262449888133682,-0.0004982228442462241,0.007185447482697782
0.914914914914915,0.9907564583333331,1.0878937499999999,-0.17925208333333328,17.756291666666666,0.024549688710937545,0.01927700312065974,0.003917246374022057,-0.005659028867187582,0.0006430657705785168,-0.0004966405464366752,0.0047312482638517395
0.9189189189189189,0.9907987499999998,1.0884687499999999,-0.17820395833333338,17.75670833333334,0.02400036360677138,0.018865432567664916,0.0038176490934389794,-0.005492851894531164,0.0006599365986848949,-0.0004949406284818574,0.0063924982636649474
0.9229229229229228,0.9908368749999997,1.0889624999999998,-0.17721416666666664,17.75714583333334,0.023496090260417324,0.018496305799305578,0.00371922852620759,-0.005336876364583465,0.0006722694343411456,-0.0004948513843276042,0.0052301870657061045
0.9269269269269267,0.9908729166666667,1.0893895833333334,-0.17627979166666666,17.757541666666672,0.023028252391493087,0.0181648100499566,0.003621909756796906,-0.005187631206163279,0.0006803818056289055,-0.0004962392888967447,0.00513062326376712
0.930930930930931,0.9909097916666667,1.0898041666666667,-0.17534479166666664,17.75791666666667,0.022603961649305893,0.01783178736870661,0.0035245827937853092,-0.005041640438368078,0.0006884558913125001,-0.0004975331955260414,0.004520659722174969
0.934934934934935,0.9909462499999998,1.0902187500000002,-0.17440937499999998,17.75827083333333,0.022162660481769958,0.017497265745442716,0.0034272477570627753,-0.004896254199218741,0.0006966833873437484,-0.0004987475716718751,0.0050670099827243575
0.9389389389389389,0.990983541666667,1.090639583333333,-0.17347416666666662,17.758687499999997,0.02170321593316027,0.017160859332638907,0.0033299171002274964,-0.004750540480902898,0.0007048818627239574,-0.0004998815185020832,0.004434944010426989
0.9429429429429428,0.9910191666666667,1.0910666666666666,-0.172538125,17.759083333333333,0.021229778888889106,0.016822928754817706,0.003232565751559892,-0.004605236416666658,0.0007131062477777767,-0.000500926519061198,0.0030841597222206474
0.9469469469469471,0.991055208333333,1.0914062500000001,-0.17157729166666671,17.759416666666667,0.020838647460937,0.016516003817664927,0.0031445025615547493,-0.0044767631835936905,0.0007174720826822912,-0.0005040860971876737,0.005827993055561365
0.9509509509509511,0.99109375,1.091720833333333,-0.17060645833333335,17.759812499999995,0.020451872065972765,0.016221103041623268,0.003060417656281222,-0.004352666802951405,0.0007201306568793396,-0.0005080958450336368,0.006351631510710831
0.954954954954955,0.9911295833333335,1.092041666666667,-0.16963604166666665,17.760312499999994,0.02005541493055496,0.015924113367664933,0.0029763211058804243,-0.004228499331597135,0.0007228375852690976,-0.0005120312655161022,0.001716569010625335
0.9589589589589589,0.9911670833333331,1.0923604166666665,-0.16866500000000004,17.760666666666662,0.019648720099826766,0.015625513608333315,0.0028922211631289057,-0.004105155322916637,0.0007255444665652776,-0.000515879494256667,0.0020528888890112285
0.9629629629629628,0.9912039583333332,1.0926708333333333,-0.16769437499999998,17.761145833333334,0.01927461664930563,0.01532492992669272,0.0028081324750901973,-0.003982955856770831,0.0007283001299097216,-0.0005196511485385416,-0.0005929796007535515
0.9669669669669672,0.9912416666666669,1.092979166666667,-0.166723125,17.7615,0.018902791232637828,0.015022545423567697,0.0027240300108519683,-0.0038634311067707594,0.0007310513903224826,-0.0005233422963739195,0.001409416666604102
0.9709709709709711,0.9912743750000002,1.0932583333333332,-0.165851875,17.761770833333337,0.018534133263888863,0.01477405139231771,0.002650494824350434,-0.003770847223958318,0.0007270972728776046,-0.0005248651680999346,0.001580197482553558
0.974974974974975,0.9913066666666666,1.0935375000000003,-0.16498750000000004,17.76204166666667,0.018169486093749798,0.014526749843749978,0.0025775633245722807,-0.003677481718749931,0.0007227662242049479,-0.0005262062134351559,0.0021674982638160145
0.9789789789789789,0.9913395833333332,1.0938062499999999,-0.16412250000000003,17.762249999999998,0.017827470794270717,0.014278179993749994,0.002504619354399722,-0.0035886587343749166,0.0007183753478125009,-0.0005274925216250002,0.004349937500080614
0.9829829829829828,0.9913714583333332,1.094075,-0.16325770833333336,17.762562499999998,0.017487394375000243,0.014028129003081577,0.0024316796344277082,-0.0034986144218750737,0.0007141164118749998,-0.0005287222887552079,0.0030401002604776295
0.9869869869869872,0.9914047916666665,1.0943541666666665,-0.16239270833333339,17.762854166666664,0.01712020789930624,0.013776608280164925,0.0023587379036007707,-0.0034081963324652242,0.0007098018394487861,-0.0005298989010713978,0.0012201870659964698
0.9909909909909911,0.9914375000000001,1.0946208333333334,-0.1615277083333333,17.763062499999997,0.016782314565972234,0.013523570273914941,0.002285792058018916,-0.003320071964409782,0.0007055355895642362,-0.0005310239430462675,0.0034022877605366375
0.994994994994995,0.9914700000000002,1.0948916666666668,-0.16066250000000004,17.76325,0.01643098826388867,0.01326914442708333,0.002212850439110889,-0.003232800937499919,0.000701297767970486,-0.0005320905915859377,0.006532770833359791
0.9989989989989989,0.9915029166666667,1.0951729166666666,-0.15979770833333332,17.76354166666667,0.016067115933160014,0.013013004911414938,0.0021398984485411403,-0.0031436693546007533,0.0006970271890134571,-0.0005331036514184466,0.004920789930565661
1.0030030030030028,0.9915352083333332,1.0954395833333337,-0.15893333333333332,17.763833333333338,0.01572878593315874,0.012755320555555557,0.002066954240017417,-0.0030562605555554956,0.0006928300500664058,-0.0005340609185000003,0.004558638888795485
1.0070070070070072,0.9915681250000001,1.0957124999999996,-0.1580670833333333,17.764125,0.015378700677084023,0.012496755499826387,0.0019940038316353316,-0.0029705876197917425,0.0006885956704739579,-0.0005349547330838543,0.0037796510416683304
1.011011011011011,0.9916002083333334,1.095927083333333,-0.15718541666666666,17.764333333333333,0.015043828016493954,0.01227274478732639,0.0019362168157756692,-0.0028872864366319695,0.0006772380464748255,-0.0005279585257949653,0.006586222222153992
1.015015015015015,0.9916325,1.0961354166666666,-0.15630124999999997,17.7645625,0.01472673166232652,0.012053419248437502,0.0018810730410091406,-0.0028039142057292854,0.0006646851070831156,-0.0005195682355502866,0.00844418359372412
1.019019019019019,0.9916645833333333,1.0962979166666662,-0.15545562500000001,17.764916666666668,0.014435044578994027,0.011860840322526049,0.0018355531137218817,-0.002730780511718822,0.0006497305468606769,-0.0005077700106303385,0.006069159722130735
1.0230230230230228,0.9916952083333331,1.0964187500000002,-0.15464416666666664,17.76520833333333,0.014190924648436631,0.01168943171597223,0.0017979513493409434,-0.0026639860885417366,0.0006328995868906239,-0.0004931885404979168,0.003414539930702176
1.0270270270270272,0.9917277083333333,1.09655,-0.1538314583333333,17.7654375,0.013932264166667041,0.0115171740937066,0.0017603364041158048,-0.002596114364583346,0.0006160209759791665,-0.0004786171328009549,0.004022100260385741
1.031031031031031,0.9917589583333332,1.0967041666666666,-0.15302020833333332,17.765645833333334,0.013658720815972858,0.011340690841623258,0.001722326012567429,-0.0025287666032985934,0.0005995124015225693,-0.00046456071041154506,0.004953124566043243
1.035035035035035,0.9917895833333331,1.0968729166666669,-0.15221041666666668,17.765854166666667,0.013396888016492747,0.011160593224826376,0.0016839896606604934,-0.00246159965711798,0.0005832492117339416,-0.0004509301230750869,0.005259062065874787
1.039039039039039,0.9918218749999999,1.0970437499999999,-0.15139999999999998,17.766020833333336,0.013122093919271105,0.010979373333333337,0.001645660788695304,-0.0023942429166667056,0.0005669947993203129,-0.00043729262908333353,0.008087082899180587
1.0430430430430429,0.9918522916666667,1.097214583333333,-0.15059020833333334,17.766333333333336,0.012859741453993712,0.010796797487456607,0.001607325462412323,-0.0023277273094618467,0.0005507709403554682,-0.0004236641032113281,0.0036498888887308567
1.0470470470470472,0.991883333333333,1.0973812500000004,-0.14978020833333333,17.766624999999994,0.01258980881510352,0.010612639191623273,0.001568993859809966,-0.002261716087239518,0.0005345015118906234,-0.00041003835557899284,0.0014111093752262605
1.0510510510510511,0.9919147916666665,1.0975437500000003,-0.14896958333333335,17.766750000000005,0.01234771683593694,0.010427479908159707,0.0015306580868510121,-0.002197073205729122,0.0005182586453606772,-0.00039641309534348953,0.005094437499792548
1.055055055055055,0.9919458333333334,1.0977145833333333,-0.14816,17.766958333333335,0.012083110203993774,0.010240822733333339,0.0014923250124666493,-0.002130940666666692,0.0005019905154774303,-0.00038279770316666654,0.004149914930508203
1.059059059059059,0.9919772916666664,1.09788125,-0.14734958333333334,17.767208333333336,0.011825510898437308,0.010052954458159721,0.0014539844329001868,-0.0020657802630208166,0.0004857520639960942,-0.00036918429848533003,0.0033913732638097827
1.0630630630630629,0.9920081250000004,1.0980604166666665,-0.14653958333333336,17.767395833333335,0.011536238016493838,0.009863733849826382,0.0014156575853642493,-0.0019979757335069626,0.00046947947746224007,-0.00035557373466276046,0.004020301649291014
1.0670670670670672,0.99203875,1.0981416666666661,-0.14576645833333332,17.767666666666667,0.01131404659722346,0.009700702124956603,0.0013839887308731936,-0.0019456951684028723,0.00045494437064583394,-0.0003425861226338543,0.00168788888885274
1.0710710710710711,0.9920702083333333,1.09816875,-0.14501979166666665,17.767833333333332,0.01112122985677133,0.0095535100249566,0.0013566500507482542,-0.00189796332682296,0.00044154835365234417,-0.0003300155721104603,0.004723638888947335
1.075075075075075,0.9921010416666668,1.0982041666666666,-0.14427333333333334,17.767979166666663,0.010924691649305984,0.009405101122222228,0.0013293133869615122,-0.0018496741944444284,0.0004281582180086815,-0.00031745038610277745,0.006207999565958744
1.079079079079079,0.9921325000000003,1.0982479166666668,-0.14352583333333335,17.768229166666668,0.010691096870659278,0.009255960165972212,0.0013019693625939085,-0.0018001358871527484,0.0004147323676241317,-0.00030489823337743056,0.006073947482548192
1.0830830830830829,0.9921643749999998,1.0982708333333333,-0.1427783333333333,17.768395833333336,0.01050534331597186,0.009105743363888894,0.0012746325501886222,-0.0017538458680556035,0.00040134657944444416,-0.0002923477769111111,0.006192843315830032
1.0870870870870872,0.9921937499999999,1.0983104166666666,-0.1420310416666667,17.76866666666667,0.010297561974826452,0.00895420403641493,0.001247290680902827,-0.0017052024474826233,0.0003879021505156241,-0.000279812963468229,0.00510988888868269
1.0910910910910911,0.9922260416666666,1.0983416666666665,-0.14128437500000005,17.768812500000006,0.010093499930555971,0.008801454547526018,0.0012199514557981771,-0.0016571090885416084,0.00037452793906250087,-0.0002672785116536459,0.007635673176878299
1.095095095095095,0.9922566666666666,1.098358333333333,-0.1405322916666667,17.76904166666667,0.009908971597222482,0.008650029165581587,0.0011937188933784863,-0.0016081030121527784,0.0003615287108229169,-0.0002554146477122395,0.006991581597162622
1.099099099099099,0.9922887499999998,1.0983541666666667,-0.1397675,17.769229166666666,0.009720207899305722,0.00850369177708334,0.0011706133385399305,-0.001553284010416628,0.00034970338628472245,-0.00024537864656249997,0.007203155816000617
1.1031031031031029,0.992320625,1.0983500000000002,-0.13900833333333337,17.769416666666668,0.009525194166666084,0.008359245763888884,0.0011477613274499614,-0.0014987387499999782,0.00033809559802083376,-0.00023560825630208337,0.00887299305554734
1.1071071071071072,0.9923533333333334,1.0983770833333333,-0.13831645833333334,17.769604166666664,0.00936569947482635,0.00824347402078993,0.0011276575617672345,-0.001457205252170135,0.00032820064080108484,-0.0002285670569762283,0.007626093316048355
1.1111111111111112,0.9923843749999998,1.0984083333333334,-0.13762333333333335,17.769770833333336,0.009201216597222173,0.008127109788888875,0.001107546270534939,-0.0014152588055555415,0.00031832960413472224,-0.000221538105283889,0.008994530815868984
1.115115115115115,0.9924166666666668,1.0984562500000001,-0.13693062500000006,17.76991666666667,0.009018866835937445,0.008009441437109358,0.0010870145835859101,-0.0013735324856769815,0.0003082815804361973,-0.0002141599507259113,0.009019993055517261
1.119119119119119,0.9924464583333332,1.0985166666666666,-0.13623833333333332,17.770125000000004,0.008873633055555885,0.007890345697222221,0.0010657394987127159,-0.0013349201944444777,0.000297924127263889,-0.00020621537474861107,0.006199151041528239
1.123123123123123,0.9924777083333338,1.0985958333333334,-0.13554708333333335,17.770312500000006,0.008693444982638354,0.00776998819982639,0.0010444741499158875,-0.0012933306961805946,0.00028753808086632004,-0.00019827421597725704,0.005160319010258263
1.1271271271271273,0.992509375,1.09866875,-0.1348547916666667,17.770416666666673,0.008516561106770792,0.0076490601645399295,0.001023205410013198,-0.0012532129414061788,0.00027714524310807373,-0.00019033896913120665,0.005833159722044456
1.1311311311311312,0.9925397916666667,1.098735416666667,-0.134163125,17.770500000000002,0.008357567495659302,0.007526880890234386,0.00100193307663983,-0.0012137646184895712,0.00026675984396019913,-0.0001824110714623828,0.008496416666673667
1.135135135135135,0.9925710416666664,1.0988041666666668,-0.13347124999999996,17.770708333333335,0.008196069982638665,0.007403821256770846,0.0009806634132610273,-0.0011737343697917069,0.00025640688850164843,-0.0001744976981232031,0.006300331597174136
1.139139139139139,0.9926006250000005,1.09888125,-0.13277916666666667,17.770875,0.008009998398437634,0.007279984565972231,0.000959401389787197,-0.001133130026041651,0.00024601122069791673,-0.00016658227117361126,0.005376734374976877
1.143143143143143,0.9926316666666667,1.098947916666667,-0.13208708333333335,17.771125,0.007861393120659255,0.00715508574982638,0.0009381222368291456,-0.0010937999522569186,0.00023564335607204837,-0.0001586814029633679,0.001282901041633977
1.1471471471471473,0.9926608333333332,1.0990083333333331,-0.13143166666666667,17.771270833333336,0.007689016597222764,0.0070425711638888895,0.000918754389328889,-0.0010555030694444634,0.0002263171077777782,-0.00015169075872222224,0.0017246349824517893
1.1511511511511512,0.9926887499999997,1.099052083333333,-0.13081374999999995,17.771437500000005,0.0075491014539936785,0.00694303364427085,0.0009013595490992832,-0.001019500533854245,0.00021808088495225682,-0.0001456570137640625,0.00017585026023425598
1.155155155155155,0.9927162500000001,1.0990833333333332,-0.13019645833333332,17.77152083333334,0.007440826388889432,0.00684263223745659,0.0008839601008079322,-0.0009830342534722647,0.00020985317154513842,-0.0001396249680879775,0.0032556037323274722
1.159159159159159,0.9927452083333335,1.0991229166666667,-0.12957812500000002,17.771604166666673,0.007310064058159371,0.006741676188151035,0.0008665577082871866,-0.0009470883138020525,0.00020161596502387146,-0.00013359757586263023,0.005710343315740829
1.163163163163163,0.992772708333333,1.0991666666666668,-0.12895979166666668,17.771750000000008,0.007172222222221691,0.0066400387999565914,0.0008491607132475539,-0.0009106539930555102,0.0001933862046874998,-0.00012757245706888014,0.005110270833085906
1.1671671671671673,0.9928002083333336,1.0992145833333336,-0.1283425,17.77202083333334,0.007023133120658942,0.006537306860416665,0.0008317653570279888,-0.0008728023385416173,0.00018515196175694415,-0.0001215563738916668,0.0017338328991058916
1.1711711711711712,0.9928281250000003,1.09925,-0.12772520833333328,17.772166666666674,0.006899437499999772,0.006433833656206606,0.000814365184568503,-0.000836189739583354,0.0001769209792187514,-0.00011553933045889753,0.0011336388885752058
1.1751751751751751,0.9928562499999994,1.0992875,-0.12710708333333331,17.77233333333334,0.006779492343750082,0.0063298310331597295,0.0007969658188085418,-0.0008011054635417292,0.00016868042633854166,-0.00010952954255954856,0.0008345555552864425
1.179179179179179,0.9928843750000004,1.099329166666667,-0.12649000000000002,17.772479166666674,0.006646216649305314,0.006224821566666663,0.0007795724699691967,-0.0007637703749999725,0.00016045313671527773,-0.00010352287361666682,0.0010676037322809862
1.183183183183183,0.9929114583333333,1.0993729166666668,-0.1258716666666667,17.772625,0.006504190099825946,0.006119240197222212,0.0007621734699560606,-0.0007275986909721921,0.00015220826919639746,-9.751832973767363e-05,0.0015089427081989015
1.1871871871871873,0.9929395833333335,1.0994,-0.12523666666666666,17.772770833333336,0.006382140000000147,0.00601102732222222,0.0007449900626892163,-0.0006916836666666648,0.00014478005626250025,-9.139543259923614e-05,0.0023669058159043743
1.1911911911911912,0.9929660416666667,1.099429166666667,-0.12459479166666666,17.772916666666667,0.006236757482638744,0.005901742056206602,0.0007278868957734105,-0.0006562270269096782,0.00013760468556857743,-8.523762106662322e-05,0.001974826388902784
1.1951951951951951,0.9929943750000007,1.0994458333333335,-0.1239533333333333,17.773083333333336,0.006145942899305812,0.005791300322222231,0.0007107778760753334,-0.0006218991388888817,0.000130431629813455,-7.907820137902777e-05,0.0029254930554429848
1.199199199199199,0.9930216666666668,1.0994645833333332,-0.12331416666666668,17.77329166666667,0.006027629995660311,0.005681678799305553,0.0006938972521218234,-0.0005877327934027676,0.00012338753684618223,-7.304354882819453e-05,0.001144998263839625
1.203203203203203,0.9930497916666665,1.0994562500000002,-0.12272958333333334,17.77354166666667,0.005910537669270743,0.005597074374826393,0.0006814416125649953,-0.0005635675442708099,0.00011871332227187515,-6.93948510129862e-05,-0.0012833767361257742
1.2072072072072073,0.9930789583333337,1.099429166666667,-0.12214458333333332,17.7736875,0.005845090815971732,0.005511846595659722,0.0006689845072373359,-0.0005431825329861584,0.00011402885902144064,-6.574619366634544e-05,0.0016576523437379365
1.2112112112112112,0.9931064583333332,1.0994208333333333,-0.12155937500000001,17.773791666666668,0.005727997899305892,0.005426047516276037,0.0006565515971510272,-0.0005196739713541343,0.00010936915824661476,-6.210968816139321e-05,0.0031631232637892026
1.2152152152152151,0.9931316666666663,1.0994541666666666,-0.12097354166666668,17.773979166666667,0.005650535399305712,0.0053377147166232645,0.0006426834410526041,-0.0004999272248263908,0.00010345096054904476,-5.782360315288629e-05,0.002122916232622174
1.219219219219219,0.9931566666666666,1.0995,-0.12038729166666662,17.774125,0.00552891666666655,0.005248670838498268,0.0006288077779338203,-0.0004797978125000435,9.750945981041632e-05,-5.354423266472997e-05,0.002772151041597226
1.2232232232232234,0.99318125,1.099529166666667,-0.11980208333333335,17.774291666666663,0.005452278315971615,0.005158731662326381,0.0006149425214921495,-0.00046036514756941926,9.157896904201442e-05,-4.926275142621523e-05,0.002264081597331824
1.2272272272272273,0.9932070833333332,1.0995604166666666,-0.11921562499999999,17.774416666666664,0.005371056766493076,0.00506846808919271,0.0006010707967051953,-0.0004414677018229063,8.564877366775228e-05,-4.498534788444016e-05,0.001987159722261822
1.2312312312312312,0.9932329166666665,1.0996020833333335,-0.11862937500000002,17.774583333333336,0.00525859166232534,0.004977446387109367,0.000587195745281686,-0.00042114210546870257,7.974443997100643e-05,-4.071588566453129e-05,0.002103993055357023
1.2352352352352352,0.9932568749999998,1.0996375000000003,-0.11804312500000003,17.77472916666667,0.00517028526041563,0.00488563314023437,0.0005733258720220323,-0.0004020197994790975,7.380542014114624e-05,-3.644289422315109e-05,0.0021280516490946866
1.239239239239239,0.9932827083333335,1.099666666666667,-0.11745687499999997,17.774875,0.005089472222221225,0.004793215848567718,0.0005594539195055893,-0.00038388145833329057,6.789384293749945e-05,-3.2174590866236995e-05,0.002360401041642035
1.2432432432432434,0.9933070833333333,1.099704166666667,-0.11687083333333333,17.774958333333334,0.004990329149304751,0.004700104149305554,0.0005455840305513422,-0.00036457428819441917,6.195571950702209e-05,-2.790966376500869e-05,0.00481458159720205
1.2472472472472473,0.9933327083333331,1.0997416666666668,-0.11628583333333335,17.775125000000006,0.004893266597221668,0.004605979965972217,0.0005317126740981551,-0.00034333217361109947,5.6028569425867474e-05,-2.3644687916163228e-05,0.004931234374737414
1.2512512512512513,0.9933572916666668,1.0997770833333338,-0.11569895833333331,17.775291666666668,0.004804950308158862,0.004511688540581598,0.0005178408966338153,-0.0003250620594617837,5.009722790364586e-05,-1.938539206380211e-05,0.0027561649304743696
1.2552552552552552,0.9933829166666667,1.0998125000000003,-0.11512625,17.77541666666667,0.004704131510416154,0.004422175727604168,0.0005049633571322163,-0.0003066695052083013,4.4973022968750075e-05,-1.5541686617708374e-05,0.004353993055531191
1.259259259259259,0.9934077083333336,1.0998187500000003,-0.11460708333333336,17.775541666666665,0.004642467148437079,0.004356320616493053,0.0004962168576899956,-0.00029693920052081824,4.317287454427062e-05,-1.3424950568576325e-05,0.0032434565973176177
1.2632632632632634,0.9934329166666664,1.0998312500000005,-0.11408937499999999,17.775625,0.004571221523436586,0.00428955201210938,0.00048747222196995546,-0.0002853150820311956,4.135488741666707e-05,-1.1303712991666707e-05,0.0034058593749364263
1.2672672672672673,0.9934572916666667,1.0998333333333339,-0.11357104166666669,17.775812499999997,0.004512472222220731,0.004222472661414926,0.0004787263406621223,-0.00027494934027770535,3.9552098888888225e-05,-9.184426338194334e-06,0.0004899648438367876
1.2712712712712713,0.9934822916666665,1.099847916666667,-0.11305229166666665,17.775916666666664,0.004436643537325091,0.004154887682248271,0.00046998088121531144,-0.0002642558693575908,3.7753152345919967e-05,-7.063465497612878e-06,0.0005366597222291603
1.2752752752752752,0.9935066666666664,1.0998583333333338,-0.11253375000000003,17.775979166666666,0.004359563263887534,0.004086759277604159,0.00046123729016916233,-0.00025298394791657686,3.5945493315972445e-05,-4.942548528645805e-06,0.002689666232640775
1.279279279279279,0.9935320833333333,1.0998645833333336,-0.11201541666666663,17.776062500000002,0.004291648328992537,0.0040180047623263986,0.0004524916130187326,-0.00024216875434028562,3.4141296137152246e-05,-2.8196593628472007e-06,0.0020186627602925
1.2832832832832834,0.9935570833333335,1.0998687500000002,-0.11149687499999998,17.77629166666667,0.004230399440103394,0.003948801031901046,0.0004437467611715396,-0.00023223813151042327,3.232383081640624e-05,-6.946172962240014e-07,-0.0013370850695650915
1.2872872872872874,0.99358125,1.0998833333333333,-0.11097791666666669,17.776374999999998,0.004154569722222279,0.003879110345659716,0.00043500212362422775,-0.00022140575694443165,3.052949827083329e-05,1.4302481546874709e-06,-0.0011748072916475394
1.2912912912912913,0.9936072916666664,1.0998937500000001,-0.11045979166666663,17.776520833333333,0.004092072044270534,0.003808738591623277,0.0004262551913130772,-0.00021034051953125465,2.871983188020862e-05,3.555668956770839e-06,-0.003859604600734201
1.2952952952952952,0.99363125,1.0999000000000003,-0.10994145833333334,17.77658333333333,0.004022073333332488,0.0037378132395399326,0.00041750971457333626,-0.0001999733124999764,2.6916715062500136e-05,5.683227961675313e-06,-0.0019150069444435758
1.299299299299299,0.99365625,1.0999145833333335,-0.10942270833333334,17.77664583333333,0.003927492703993174,0.003666545900998264,0.0004087644432482639,-0.0001895756896700962,2.5111456857638767e-05,7.810511345486165e-06,-0.00038708376723661786
1.3033033033033035,0.9936810416666665,1.0999250000000003,-0.108904375,17.776770833333327,0.003869161041665903,0.00359458710585938,0.00040002084055322875,-0.00017835532812497668,2.3301497703125118e-05,9.939871053515687e-06,-0.000872927517093558
1.3073073073073074,0.9937058333333336,1.0999291666666666,-0.10838583333333335,17.776854166666663,0.0038079116493059395,0.003522094465972221,0.0003912745240031083,-0.0001678439965277917,2.149728227083354e-05,1.2070067545833369e-05,-0.00029406293390366045
1.3113113113113113,0.9937304166666667,1.0999437499999998,-0.10786812500000002,17.777062499999996,0.0037299968359378877,0.0034489259423177,0.0003825286239599971,-0.00015467174869791822,1.9697991572916818e-05,1.4201298553125e-05,-0.004367795572704836
1.3153153153153152,0.9937552083333334,1.09995625,-0.107347875,17.777187499999993,0.0036483314192705674,0.00337582956631771,0.0003738360117269984,-0.0001445339695312492,1.7989255778646357e-05,1.6199669698489537e-05,-0.005062076822639483
1.3193193193193191,0.9937800000000001,1.0999270833333334,-0.10683070833333336,17.77731249999999,0.0035979113498258997,0.003321283090331589,0.00036677678320721666,-0.00013588557248261912,1.7723164845919934e-05,1.5821313280824662e-05,-0.00533972265589
1.3233233233233235,0.9938022916666669,1.0999145833333335,-0.10634760416666666,17.777416666666657,0.0035524927039927157,0.003277291254676651,0.0003603501799043455,-0.00012630260785591318,1.779674730078109e-05,1.4986573700455718e-05,-0.003835006944086672
1.3273273273273274,0.993824375,1.0999062499999999,-0.10586360416666664,17.77747916666666,0.0034979078776042893,0.0032329181461766433,0.00035392415839895105,-0.00011787679622403402,1.7860922128906892e-05,1.4154902182677906e-05,-0.0012655212671006666
1.3313313313313313,0.9938470833333337,1.0999,-0.10537958333333332,17.777708333333326,0.0034304066666661637,0.0031881850831597305,0.00034749891127067704,-0.00010841295833335929,1.79243945833334e-05,1.3329306713541606e-05,-0.0056635850692714484
1.3353353353353352,0.99386875,1.0998854166666667,-0.10489600000000003,17.777791666666662,0.003399986870659344,0.003142808350666661,0.00034107257791018915,-0.0001001693333332887,1.8005740709635474e-05,1.2507496413333305e-05,-0.003001543402774587
1.3393393393393391,0.9938910416666663,1.0998729166666668,-0.10441227083333332,17.77791666666666,0.003350400516492824,0.00309709853275999,0.00033464785414004963,-9.122947608508625e-05,1.8067084334375504e-05,1.1691630915510357e-05,-0.0034876736110049933
1.3433433433433435,0.9939137500000003,1.0998645833333334,-0.10392875,17.778124999999996,0.0032978983289930763,0.0030509607567708354,0.00032822078791138804,-8.182368489582925e-05,1.8128740475043003e-05,1.0881244505182315e-05,-0.00631184895826209
1.3473473473473474,0.9939360416666667,1.0998541666666668,-0.10344433333333336,17.778208333333332,0.0032458120659719647,0.003004353234555543,0.0003217945109774007,-7.319396527775968e-05,1.819651472395801e-05,1.0074674967750022e-05,-0.004066543402700518
1.3513513513513513,0.9939581249999998,1.0998354166666668,-0.10296120833333333,17.778291666666664,0.003212056245659012,0.0029571145785399298,0.0003153692277065581,-6.419986553816981e-05,1.8279278702256862e-05,9.272484804079821e-06,-0.002654585069365112
1.3553553553553552,0.9939808333333334,1.0998291666666669,-0.10247720833333333,17.77839583333333,0.0031487208159719504,0.0029095467722065928,0.0003089428456335348,-5.59106897569106e-05,1.833957009539925e-05,8.475654180006073e-06,-0.0015667400172105772
1.3593593593593591,0.994001666666667,1.0998250000000003,-0.10199266666666663,17.778520833333335,0.0030912193749996764,0.002861600112888895,0.00030251620435566164,-4.67487166667252e-05,1.8400458607291425e-05,7.684496786138884e-06,-0.0014280212673725146
1.3633633633633635,0.9940254166666667,1.0998125000000003,-0.10150952083333332,17.77866666666667,0.003045798177083059,0.002812921346853731,0.0002960901421744652,-3.710178515628493e-05,1.8470395723619486e-05,6.895996101364164e-06,-0.002030111111082533
1.3673673673673674,0.9940474999999999,1.0997958333333335,-0.10102568749999997,17.77891666666667,0.0030074583159718227,0.002763956298485682,0.000289663608246284,-2.9036494531273216e-05,1.853612624765652e-05,6.1145625117799055e-06,-0.006752840277897576
1.3713713713713713,0.9940693749999999,1.0997875000000004,-0.10054204166666668,17.77904166666668,0.0029466215104159144,0.0027144436908315937,0.0002832368185946556,-1.9702683854094794e-05,1.8606572791666858e-05,5.33714162763887e-06,-0.005155918403033866
1.3753753753753752,0.9940912499999999,1.0997854166666667,-0.10005741666666666,17.77912500000001,0.0028762039539926842,0.0026645967033263884,0.0002768097737920929,-9.978987326367261e-06,1.867834518259567e-05,4.56396957507117e-06,-0.005410765625242675
1.3793793793793792,0.9941131250000002,1.0997645833333338,-0.09957385416666668,17.779229166666678,0.0028491112456585643,0.002614151733062061,0.0002703839255347085,-1.3684281683218336e-06,1.8751565026779824e-05,3.7967443115906622e-06,-0.003073094184344427
1.3833833833833835,0.99413125,1.0997375000000003,-0.09911331250000001,17.779270833333346,0.0027961810937495724,0.0025725929519440117,0.0002647223761214689,2.793172135487354e-06,1.885152796197927e-05,2.6630127716432347e-06,-0.0012213650177272939
1.3873873873873874,0.9941456249999999,1.0996958333333335,-0.09866593750000001,17.779375000000012,0.0027711574826387864,0.0025357411105794286,0.0002594768142424649,4.395360677103555e-06,1.899012181223942e-05,1.332247127076815e-06,-0.0005503906253352397
1.3913913913913913,0.9941595833333333,1.0996562500000004,-0.09821766666666669,17.77958333333334,0.002726965169270068,0.002498498287888888,0.0002542303655051632,6.2960104167258946e-06,1.911807198763031e-05,6.464049854149073e-09,-0.0048335069445215595
1.3953953953953953,0.9941733333333334,1.0996250000000005,-0.09777014583333332,17.779708333333335,0.0026686093749990203,0.002460811083728731,0.0002489844952666622,1.0704945312536851e-05,1.925519094010344e-05,-1.3155165195880906e-06,-0.0049034184028187155
1.3993993993993992,0.9941883333333336,1.0995833333333336,-0.09732254166666666,17.77985416666667,0.002635243055555181,0.0024227187168732647,0.00024373919707688563,1.153644097225126e-05,1.9389264730902374e-05,-2.632768730766476e-06,-0.0067558546007830955
1.4034034034034035,0.9942016666666663,1.0995416666666669,-0.09687449999999999,17.779958333333333,0.0026081232638883733,0.002384352083083333,0.0002384930202605304,1.4215854166652053e-05,1.952456768836863e-05,-3.9458665255937856e-06,-0.005668335069458408
1.4074074074074074,0.994217083333333,1.0995083333333333,-0.09642662499999999,17.780062499999996,0.0025480915972224683,0.002345530991109377,0.00023324658039871305,1.708607604167245e-05,1.9641980342361364e-05,-5.253037532802118e-06,-0.0070808372394708385
1.4114114114114114,0.9942306249999998,1.0994729166666664,-0.09597872916666667,17.780166666666663,0.002505138849827171,0.002306312714218316,0.00022800134810110559,1.8096628168373652e-05,1.9781769632799405e-05,-6.5580681375446726e-06,-0.005785027777847063
1.4154154154154153,0.9942450000000003,1.0994249999999999,-0.09553093750000001,17.78027083333333,0.0024834193750000733,0.002266673313704424,0.00022275335267027706,2.1100960937492363e-05,1.9913195027499505e-05,-7.857031376781208e-06,-0.0061559066840573
1.4194194194194192,0.994259583333334,1.0993854166666663,-0.09508304166666669,17.78039583333333,0.0024433722873271613,0.0022266735207482607,0.00021750802022383313,2.3096880642350937e-05,2.004860477387171e-05,-9.151965405949645e-06,-0.006225990017355798
1.4234234234234235,0.9942735416666663,1.0993624999999996,-0.09463516666666667,17.78054166666666,0.0023708435937508376,0.0021861852299722203,0.0002122617220549946,2.7061747916612422e-05,2.0175504966406244e-05,-1.0444078784614595e-05,-0.008078626735937178
1.4274274274274275,0.9942881249999997,1.099314583333333,-0.09418731250000001,17.780624999999993,0.0023553635373265713,0.0021453126640273417,0.0002070148291375353,2.8319529557271905e-05,2.0305748966623126e-05,-1.1729521368016941e-05,-0.007708723958160135
1.4314314314314314,0.9943018749999996,1.0992812499999998,-0.09373945833333334,17.780749999999994,0.0023078167317711618,0.0021040806180399295,0.0002017689531286989,3.121643098957794e-05,2.043850958196626e-05,-1.3011285041195208e-05,-0.0077788958330984315
1.4354354354354353,0.9943160416666667,1.099264583333333,-0.09328970833333335,17.78085416666666,0.0022736258289934863,0.0020606761524149288,0.00019622899830677327,3.128069366316322e-05,2.077120295407959e-05,-1.451638475855903e-05,-0.007941562933694968
1.4394394394394392,0.9943331250000003,1.099245833333333,-0.09287570833333335,17.78091666666666,0.0022231812326394262,0.0020314153015815947,0.00019210462639189133,3.321456996525918e-05,2.0432814628290033e-05,-1.4686993348914692e-05,-0.007872506944067936
1.4434434434434436,0.994350625,1.0992187500000001,-0.09247310416666664,17.780999999999995,0.002197306315103953,0.0020066666724474908,0.0001884453171821299,3.448247070311772e-05,1.988258340657569e-05,-1.442147612822983e-05,-0.007502666666425739
1.4474474474474475,0.9943672916666668,1.0991812499999998,-0.09207035416666666,17.78104166666666,0.0021818296484379385,0.0019817561336245657,0.00018478660823588707,3.3611147525994256e-05,1.933258963411486e-05,-1.4155839480846358e-05,-0.005651085069075634
1.4514514514514514,0.9943856249999999,1.0991604166666666,-0.09166783333333334,17.781104166666662,0.0021317950998263058,0.0019562791653055557,0.00018112728526170085,3.592471493055194e-05,1.8785450669227797e-05,-1.388787808155902e-05,-0.003915385850405073
1.4554554554554553,0.9944035416666662,1.0991354166666663,-0.0912651875,17.78116666666666,0.002095085828993426,0.001930475967256512,0.0001774676637882644,3.68207233072404e-05,1.8234911513237504e-05,-1.3619515242170536e-05,-0.0038463611108454643
1.4594594594594597,0.994421041666667,1.0990958333333332,-0.09086262500000002,17.781270833333327,0.0020883491493057793,0.0019044562947760375,0.00017380951271477393,3.794087656247558e-05,1.768209967300394e-05,-1.3347649169403647e-05,-0.004425781683721652
1.4634634634634636,0.9944379166666669,1.0990749999999998,-0.09045993749999999,17.781395833333324,0.002040394375000476,0.0018781059574960995,0.0001701493968759273,3.888080781243308e-05,1.7131201751562704e-05,-1.3075585134842461e-05,-0.005537781683642606
1.4674674674674675,0.9944547916666663,1.0990375,-0.0900573541666667,17.781437499999992,0.002022823593750278,0.0018513708771662283,0.00016649033619604237,3.9284379947948644e-05,1.65849688408853e-05,-1.2801447329270395e-05,-0.0038945664058473994
1.4714714714714714,0.9944731249999997,1.0990041666666666,-0.0896535,17.78147916666666,0.002004424982639419,0.001824387437749998,0.0001628376725938843,3.9632556249974416e-05,1.6032934134895438e-05,-1.2510390778729136e-05,-0.0020430212671271875
1.4754754754754753,0.9944904166666665,1.0989729166666666,-0.0892475,17.781583333333327,0.0019668617664934107,0.001797198327083336,0.00015919668473032925,4.1189546874959015e-05,1.546585878983833e-05,-1.2187421578989078e-05,-0.0036641736108435907
1.4794794794794797,0.9945085416666669,1.0989479166666667,-0.08884145833333333,17.78172916666666,0.001946809787326309,0.0017696056978732666,0.0001555558954297303,4.257304904514703e-05,1.4900869875043426e-05,-1.1862974015782149e-05,-0.005308823350503644
1.4834834834834836,0.9945247916666666,1.098922916666667,-0.08843543749999999,17.78179166666666,0.0018955065581596209,0.0017417233941835926,0.00015191529319556667,4.395808085941311e-05,1.4334814825273107e-05,-1.1538633209076424e-05,-0.0035732100691916457
1.4874874874874875,0.994542291666667,1.0988895833333336,-0.08802939583333334,17.781895833333326,0.0018750169748258383,0.0017134775525516474,0.00014827428011308314,4.4961108376789793e-05,1.3763056085113249e-05,-1.1210570807132395e-05,-0.005194427517210443
1.4914914914914914,0.9945600000000002,1.0988645833333333,-0.08762339583333335,17.781999999999993,0.0018466274956601136,0.0016849217526349776,0.0001446334344119292,4.651718598092103e-05,1.3203016576606125e-05,-1.0883218387979596e-05,-0.004315666666627749
1.4954954954954953,0.9945774999999998,1.098822916666667,-0.08721735416666665,17.78206249999999,0.0018444478081591775,0.0016560414654995708,0.0001409918699087807,4.669832269965646e-05,1.2636528442491269e-05,-1.0552134283427507e-05,-0.004871753906115828
1.4994994994994997,0.9945941666666666,1.098810416666667,-0.08681133333333334,17.782083333333322,0.0017698348914914064,0.001626825738222224,0.00013735063372094522,4.9447351388925975e-05,1.2060658567751917e-05,-1.0221671713513892e-05,-0.0024876736109149533
1.5035035035035036,0.9946122916666668,1.0987583333333335,-0.08640729166666668,17.782229166666653,0.0017572082638881437,0.00160156953016493,0.00013421335073096383,5.0585946180597974e-05,1.163208628263921e-05,-9.975445394704894e-06,-0.0028824691837030514
1.5075075075075075,0.9946262500000004,1.098695833333334,-0.08602008333333334,17.78227083333332,0.0017528824826369416,0.001583791096659722,0.00013185487674075553,5.0511307986209064e-05,1.14467346697223e-05,-9.822534072072244e-06,-0.0016559900170705077
1.5115115115115114,0.9946393749999999,1.098658333333334,-0.08564145833333335,17.782354166666654,0.001712366597220294,0.0015664572812065973,0.0001294958285703407,5.084771006952371e-05,1.1252894902743089e-05,-9.644319539964426e-06,-0.000661375433764988
1.5155155155155153,0.9946529166666664,1.098610416666667,-0.08526285416666668,17.78245833333332,0.0016989023914921741,0.0015488352826870649,0.00012713717670713461,5.038890889759451e-05,1.1083448799943934e-05,-9.466088083443704e-06,-0.001032710069125642
1.5195195195195197,0.9946652083333332,1.09856875,-0.08488447916666665,17.782583333333317,0.0016737848567709435,0.001530881446603738,0.0001247783906937622,5.079033919269671e-05,1.0890093339453407e-05,-9.284667089164528e-06,-0.0029783402772523004
1.5235235235235236,0.9946781249999997,1.0985208333333334,-0.0845058958333333,17.78266666666665,0.0016519787326390034,0.001512674402739153,0.0001224198292789331,5.029961241319325e-05,1.0713319572916744e-05,-9.102212426385417e-06,-0.0030254444438355677
1.5275275275275275,0.9946912500000001,1.098475,-0.0841274375,17.78274999999999,0.0016318410416662488,0.0014941680096835904,0.00012006193387698392,5.026190781245998e-05,1.0532141659895538e-05,-8.920290730842445e-06,-0.0022392291662640673
1.5315315315315314,0.9947041666666666,1.098425,-0.083748875,17.78285416666666,0.0016229360416666339,0.0014753842695677073,0.00011770273628792672,4.981635520830141e-05,1.0347303148906247e-05,-8.735087920478366e-06,-0.00261064626698726
1.5355355355355353,0.9947170833333333,1.0983916666666664,-0.08337029166666667,17.78291666666666,0.0015732465972226883,0.001456327800748264,0.00011534434896353544,5.071278090276743e-05,1.0162356738368231e-05,-8.550592929282127e-06,-0.0017085069441122869
1.5395395395395397,0.9947293750000002,1.0983437500000002,-0.08299172916666665,17.783041666666666,0.001566006835937328,0.0014369708065933209,0.00011298620657406759,5.0530365234432995e-05,9.977396113932253e-06,-8.363802872329405e-06,-0.0028209184026195544
1.5435435435435436,0.9947422916666665,1.0982895833333333,-0.08261322916666666,17.783145833333336,0.0015599911414929668,0.001417325199989149,0.0001106272642206908,4.985320594616538e-05,9.793546130091473e-06,-8.17513420138217e-06,-0.002984062933990117
1.5475475475475475,0.994755,1.0982541666666665,-0.08223464583333336,17.783250000000006,0.001519035399305979,0.0013973963579995618,0.00010826877588173215,5.068826414933447e-05,9.603619286206256e-06,-7.986349136138563e-06,-0.003980562500089491
1.5515515515515514,0.9947685416666671,1.0982083333333332,-0.08185612500000002,17.783291666666674,0.0015051232638896295,0.0013771852166510378,0.00010590999318185831,5.080777604166142e-05,9.41822737187458e-06,-7.796206377986437e-06,-0.0025458350696112575
1.5555555555555554,0.9947808333333338,1.0981583333333331,-0.08147754166666667,17.78337500000001,0.0014899415972229324,0.0013566893706232633,0.00010355137376700534,5.044969409719047e-05,9.248484418576409e-06,-7.605618202525142e-06,-0.0017597239586280011
1.5595595595595597,0.9947943749999998,1.098108333333333,-0.08109908333333331,17.78354166666668,0.0014789215972230707,0.0013358803491597274,0.00010119314105643977,5.039173402773822e-05,9.050375934374725e-06,-7.4127506470937435e-06,-0.004562543403267227
1.5635635635635636,0.9948062499999998,1.098070833333333,-0.08072045833333334,17.78362500000001,0.0014404449826395105,0.001314828439789929,9.88345095279038e-05,5.1155949131936884e-05,8.870460535069215e-06,-7.218429521746518e-06,-0.004401473958864699
1.5675675675675675,0.9948199999999995,1.0980291666666664,-0.08034185416666668,17.783770833333346,0.0014131991493062657,0.001293467719062062,9.647555662968314e-05,5.159501241316922e-05,8.671141085068892e-06,-7.022551401866307e-06,-0.007088385851318435
1.5715715715715715,0.9948324999999998,1.0979770833333333,-0.07996335416666665,17.783833333333344,0.0014025744748267233,0.0012718057404162353,9.411677157137234e-05,5.140954813365184e-05,8.500700220702862e-06,-6.827293079628921e-06,-0.005144694444993547
1.5755755755755754,0.9948443749999999,1.097935416666667,-0.07958481249999999,17.78393750000001,0.0013794874956589709,0.00124988053600651,9.175845726144313e-05,5.1942605859361946e-05,8.31441772593738e-06,-6.630224329282305e-06,-0.0057246705734996794
1.5795795795795797,0.994858125,1.097885416666667,-0.07920633333333332,17.784062500000008,0.001370528537325999,0.0012276505098888883,8.939922155712309e-05,5.1999107638894815e-05,8.123402818793909e-06,-6.431044801409732e-06,-0.007879003906737125
1.5835835835835836,0.9948712500000004,1.0978041666666665,-0.07884689583333333,17.784166666666675,0.0013468449826392614,0.001214594100780818,8.783453661286543e-05,5.455494123261795e-05,7.94968096243923e-06,-6.313405809047355e-06,-0.005959027778203563
1.5875875875875876,0.9948845833333335,1.09770625,-0.07849143750000001,17.784250000000004,0.00132015537760366,0.001203265072516925,8.643417637289874e-05,5.6916515234414766e-05,7.787829440065335e-06,-6.211975744279571e-06,-0.006006395833480838
1.5915915915915915,0.9948991666666663,1.0976041666666665,-0.07813595833333334,17.784312500000006,0.0013150933159724598,0.00119168034866493,8.503437521109445e-05,5.899926649306775e-05,7.619449687282768e-06,-6.109247582677172e-06,-0.0030210976564717384
1.5955955955955954,0.9949112499999999,1.0975458333333337,-0.07779925,17.78439583333334,0.0012931437326382245,0.0011805808661041663,8.360757118207382e-05,5.926350729172636e-05,7.486693127430657e-06,-6.001979256020843e-06,-0.001818490017512886
1.5995995995995997,0.9949227083333329,1.0974875000000002,-0.07746558333333332,17.784562500000003,0.0012795206770830347,0.001169385482159723,8.217698226694833e-05,5.86760552083454e-05,7.36266452135411e-06,-5.892280910600691e-06,-0.005246649739717668
1.6036036036036037,0.9949354166666663,1.0974270833333333,-0.07713183333333334,17.784604166666668,0.001262130099826786,0.0011579698699722227,8.074594995251528e-05,5.795872048611206e-05,7.2304478502608065e-06,-5.781673733395849e-06,-0.0023536983507597142
1.6076076076076076,0.9949481250000002,1.0973625,-0.07679799999999999,17.784750000000003,0.0012622102604169516,0.0011463463626666687,7.931447814735968e-05,5.687027499999553e-05,7.101057638541508e-06,-5.6705935838333225e-06,-0.003582562500128006
1.6116116116116115,0.9949597916666669,1.0973041666666667,-0.07646433333333333,17.78491666666667,0.0012360658159722426,0.0011344682278888905,7.788391995584855e-05,5.640240138889141e-05,6.97400757586816e-06,-5.558151261069452e-06,-0.006385840277857824
1.6156156156156154,0.99497125,1.0972437499999999,-0.07613054166666665,17.784958333333336,0.0012228197526042983,0.0011223947922065994,7.64524639475662e-05,5.580269453123177e-05,6.847808816666892e-06,-5.445630252555583e-06,-0.0037012517361176833
1.6196196196196198,0.9949841666666667,1.0971791666666664,-0.07579683333333331,17.785041666666668,0.0012228762326393916,0.001110075473305559,7.502162353795314e-05,5.493559930552783e-05,6.713754317447929e-06,-5.3309643855520945e-06,-0.004165418402806154
1.6236236236236237,0.9949964583333331,1.097133333333333,-0.07546312499999999,17.785083333333336,0.0011713655555558589,0.0010975375985677101,7.359061791585399e-05,5.5547374999936894e-05,6.582630888888913e-06,-5.216400229427095e-06,-0.0014808402777930496
1.6276276276276276,0.9950089583333331,1.0970604166666669,-0.07512937500000001,17.785208333333333,0.0011917755164920774,0.0010847936787760403,7.215967110509597e-05,5.410927473958882e-05,6.459385897526038e-06,-5.100722527044273e-06,-0.002177126735944057
1.6316316316316315,0.9950204166666666,1.0969999999999998,-0.0747956875,17.785333333333334,0.0011743333333338324,0.0010718092980690095,7.072867631602116e-05,5.37233541666321e-05,6.331277645833344e-06,-4.983931766954415e-06,-0.003915111110927683
1.6356356356356354,0.995033125,1.0969458333333333,-0.07446187500000001,17.785354166666668,0.0011515053993054192,0.001058631254817706,6.929767983336298e-05,5.374769010414726e-05,6.19803882699656e-06,-4.866074264049487e-06,-0.00028116710046788285
1.6396396396396398,0.995045416666667,1.0968791666666668,-0.07412816666666668,17.785458333333338,0.0011456770659721283,0.0010452003233055555,6.786697230365933e-05,5.2933346527811453e-05,6.076052618923745e-06,-4.748351969548626e-06,-0.0006531267360401216
1.6436436436436437,0.9950574999999998,1.096820833333333,-0.07379445833333333,17.7855625,0.0011298928993064283,0.0010315508359565965,6.643582085066595e-05,5.271595121524031e-05,5.940600961805588e-06,-4.628598073159714e-06,-0.0010251080727812223
1.6476476476476476,0.9950691666666666,1.0967666666666667,-0.07346068750000001,17.785687499999998,0.0011007955555559779,0.0010176940586940075,6.500481292155927e-05,5.3025027083347664e-05,5.80851661131942e-06,-4.508288479748822e-06,-0.00213818098950469
1.6516516516516515,0.9950816666666665,1.0966937500000002,-0.07312697916666668,17.785791666666668,0.0011211520442704348,0.001003588667957898,6.357384287308919e-05,5.1901008463556275e-05,5.681312506510472e-06,-4.3870699423828304e-06,-0.0016768767362691506
1.6556556556556554,0.9950931249999996,1.0966437499999997,-0.07279331249999997,17.785875,0.0010829022526048782,0.0009892690719440125,6.214284932378927e-05,5.245619492179332e-05,5.5553621167968585e-06,-4.265320444045582e-06,-0.0006828489584904673
1.6596596596596598,0.9951060416666668,1.0965874999999998,-0.07245952083333332,17.7859375,0.0010604381770831228,0.0009747470072704019,6.071181019617645e-05,5.260063515624691e-05,5.418664383593857e-06,-4.141973029211391e-06,-0.00019775390643417268
1.6636636636636637,0.9951172916666668,1.0965166666666668,-0.07212572916666668,17.78602083333333,0.0010657830555549364,0.000959993775509981,5.928078744304561e-05,5.164746006945664e-05,5.292854140874893e-06,-4.018106396832535e-06,0.00017124956599445795
1.6676676676676676,0.9951295833333336,1.0964583333333333,-0.07179208333333334,17.786062499999996,0.0010520399305553596,0.0009449967706597218,5.78497626119087e-05,5.181970486112242e-05,5.161378475260545e-06,-3.893694173601571e-06,0.0036890794270902916
1.6716716716716715,0.9951427083333333,1.0963833333333333,-0.07146362499999999,17.786187499999997,0.001037336388889143,0.0009319940518593773,5.6584985642917563e-05,5.171488958331805e-05,5.041204413020725e-06,-3.7891997652825532e-06,0.0017425481771056184
1.6756756756756754,0.9951583333333334,1.0962833333333335,-0.07114758333333333,17.786249999999995,0.0010316030555554967,0.0009238109691597201,5.570343362707561e-05,5.2618148611086046e-05,4.944864586493055e-06,-3.7327608362488065e-06,0.0049359375001358785
1.6796796796796798,0.9951731249999999,1.096185416666667,-0.07083147916666667,17.786500000000004,0.0010066989539927462,0.0009154307257287315,5.482186071447865e-05,5.358033676217122e-05,4.863241593706518e-06,-3.676051392257378e-06,1.0833331884896324e-06
1.6836836836836837,0.9951883333333336,1.0960770833333338,-0.07051541666666668,17.786604166666674,0.0010066940581590078,0.0009068405956597202,5.3940326656809866e-05,5.395723003476238e-05,4.770927871163092e-06,-3.6183728083992977e-06,0.0015038849824122735
1.6876876876876876,0.995204375,1.0959750000000001,-0.07019933333333334,17.786791666666677,0.0009992160416665286,0.000898059849555554,5.305885160155563e-05,5.479768333332968e-05,4.683450666406275e-06,-3.560185366798603e-06,-0.0007911267363738261
1.6916916916916915,0.9952187499999999,1.0958770833333336,-0.06988325,17.78695833333335,0.0009721682248258201,0.00088907928610417,5.217718619357785e-05,5.5889683854171146e-05,4.586548501836019e-06,-3.5009405219161438e-06,-0.0015117517365865751
1.6956956956956954,0.9952335416666666,1.0957854166666667,-0.06957445833333334,17.786979166666686,0.0009584872873262817,0.0008802218309565974,5.129237777856588e-05,5.626014748266739e-05,4.502638142825534e-06,-3.440200845557036e-06,0.001080457898694931
1.6996996996996998,0.9952468749999999,1.095704166666667,-0.06927604166666668,17.786979166666686,0.0009427958159720085,0.000871632134331596,5.040279393144251e-05,5.544333767362741e-05,4.436008902534684e-06,-3.377824175217011e-06,0.0027471245653600818
1.7037037037037037,0.9952604166666664,1.0956250000000003,-0.06897766666666667,17.787020833333354,0.0009371093749992454,0.000862852334555555,4.9513227191163416e-05,5.505187500004505e-05,4.368917584635562e-06,-3.314612813197923e-06,0.004598207898652618
1.7077077077077076,0.9952741666666666,1.0955395833333332,-0.06867916666666667,17.787104166666683,0.0009284380164935602,0.0008539074826388882,4.862367661535674e-05,5.401646701387597e-05,4.2998047355863355e-06,-3.2504117328385457e-06,0.005383697482216121
1.7117117117117115,0.9952868750000001,1.0954520833333332,-0.06838079166666666,17.78714583333335,0.0009305664539931424,0.0008447798310399317,4.7734079404191834e-05,5.30265245659578e-05,4.2230042622655385e-06,-3.1850826688317504e-06,0.005776437065492246
1.7157157157157155,0.9953004166666667,1.095372916666667,-0.06808235416666666,17.78720833333335,0.0009185900998254226,0.0008354784677912334,4.684462628964285e-05,5.256685707467901e-05,4.1585308057551e-06,-3.1196371909080746e-06,0.005636373263484984
1.7197197197197198,0.9953145833333337,1.0952854166666666,-0.06778391666666667,17.787333333333347,0.0009081893706597288,0.0008259989746597233,4.595500058850551e-05,5.165207621526946e-05,4.082475696167494e-06,-3.052599140393569e-06,0.005147888888586749
1.7237237237237237,0.9953274999999998,1.0952020833333334,-0.06748541666666667,17.78743750000001,0.0009053133289926851,0.0008163372873263878,4.506547684363725e-05,5.100226128473828e-05,4.013261789926221e-06,-2.9851371128081655e-06,0.003942183593608206
1.7277277277277276,0.9953410416666665,1.0951333333333333,-0.06718702083333332,17.787479166666675,0.000870482222222746,0.0008064979815412361,4.417594907267507e-05,5.139191527774034e-05,3.9425136844443705e-06,-2.917107259363193e-06,0.004751562065905546
1.7317317317317316,0.9953539583333337,1.0950458333333333,-0.06688858333333333,17.787562500000007,0.00088087289930594,0.0007964820029930575,4.328637612984428e-05,5.056447673611186e-05,3.862591295659935e-06,-2.847958299232653e-06,0.004286975260242798
1.735735735735736,0.995368125,1.094970833333333,-0.06659014583333335,17.78770833333334,0.0008555408159729438,0.0007862920612287305,4.2396755852922e-05,5.066330824653187e-05,3.7897223428906893e-06,-2.7778311199626324e-06,0.0026405815968928437
1.7397397397397398,0.9953820833333333,1.0948874999999998,-0.06629170833333337,17.78777083333334,0.000842195677083879,0.0007759177395815914,4.1507155111380264e-05,5.037947447916746e-05,3.7210870940886554e-06,-2.7071544419308082e-06,0.002917114148829114
1.7437437437437437,0.9953939583333331,1.0947979166666668,-0.06599335416666667,17.787854166666673,0.0008466883289925953,0.0007653542891662302,4.061752840549308e-05,4.9553322178833015e-05,3.6483002010417626e-06,-2.635402430322933e-06,0.0020358120655146195
1.7477477477477477,0.9954087500000001,1.0947187500000004,-0.06569491666666667,17.787916666666675,0.00083252506510334,0.0007546258408263886,3.972791938148369e-05,4.9519554687543765e-05,3.5717877901691824e-06,-2.562881412835568e-06,0.003145659721667471
1.7517517517517516,0.9954220833333328,1.0946416666666667,-0.06539637499999998,17.787958333333343,0.0008117049305553792,0.0007437328868593789,3.8838369523023166e-05,4.9617757291661735e-05,3.50994260904519e-06,-2.4899671857143196e-06,0.00437166492997676
1.755755755755756,0.9954360416666668,1.094554166666667,-0.0650979375,17.787958333333343,0.0008178428993048659,0.0007326543665794293,3.794885712519993e-05,4.909373203126899e-05,3.4281319973088165e-06,-2.416016805691394e-06,0.006871664930031329
1.7597597597597598,0.99544875,1.09446875,-0.06479954166666668,17.788000000000007,0.0008256552734371425,0.0007213860664565964,3.705925710176936e-05,4.8823368489617214e-05,3.3618314712238057e-06,-2.3410313376140546e-06,0.00830599999954984
1.7637637637637638,0.9954622916666666,1.0943854166666664,-0.064501125,17.788041666666675,0.0008184764539935774,0.0007099361237343747,3.616957169571189e-05,4.877805859375417e-05,3.2926664301865703e-06,-2.265756527215347e-06,0.00953199826335549
1.7677677677677677,0.995475625,1.0943166666666666,-0.06420260416666666,17.788104166666674,0.0007772830555559107,0.0006983277015516513,3.527994321503897e-05,4.954228298610641e-05,3.2154271851042007e-06,-2.1891510215071646e-06,0.010016822482270982
1.7717717717717716,0.9954893750000001,1.094225,-0.06390422916666667,17.788125000000008,0.0007799827083334598,0.0006865224112808143,3.439026969644252e-05,4.9042659895831564e-05,3.1421807918751956e-06,-2.1117711066296926e-06,0.011775651041318724
1.775775775775776,0.995500208333333,1.0941020833333333,-0.06361964583333334,17.788166666666672,0.0007677145789932727,0.0006806719140412323,3.3835808946170084e-05,4.9657880512157804e-05,3.0915430738193145e-06,-2.079870002750681e-06,0.014668305555289862
1.7797797797797799,0.9955112500000002,1.0939625,-0.06333772916666668,17.788458333333338,0.00077104859374999,0.0006757987306766477,3.334464768906003e-05,4.9850543489604604e-05,3.040405075260415e-06,-2.0558074187009514e-06,0.008666789930373398
1.7837837837837838,0.9955220833333329,1.0938375,-0.06305581250000002,17.78858333333334,0.0007424402604168101,0.0006707665932981751,3.2853400430461744e-05,5.106230546876589e-05,2.989539040885761e-06,-2.0311589563580797e-06,0.00817799305536937
1.7877877877877877,0.9955333333333334,1.0936958333333335,-0.06277389583333332,17.788708333333336,0.0007565074826385576,0.0006655838352391513,3.236219249063011e-05,5.131914835067308e-05,2.93724242578118e-06,-2.00576522215494e-06,0.007272498263830585
1.7917917917917916,0.995544791666667,1.0935583333333332,-0.06249197916666666,17.78879166666667,0.0007593382638890755,0.0006602421231662325,3.187102531695133e-05,5.177041753473555e-05,2.8940065897222606e-06,-1.9802469101632023e-06,0.008474373263823054
1.795795795795796,0.9955558333333333,1.0934291666666665,-0.06221004166666666,17.788875,0.0007334908159726261,0.0006547482158315971,3.137991640320864e-05,5.296151788192205e-05,2.837503982421741e-06,-1.9536153824153607e-06,0.009884567708297709
1.7997997997997999,0.9955666666666662,1.0932979166666665,-0.061928229166666675,17.788979166666667,0.0007204987456601586,0.0006490694322808131,3.088866086503432e-05,5.4212264105887864e-05,2.7882598782465954e-06,-1.9267132183845597e-06,0.00992854123262532
1.8038038038038038,0.9955777083333336,1.0931583333333335,-0.06164622916666667,17.789041666666666,0.0007215249305556615,0.0006432590961974807,3.039750632350107e-05,5.4797465451394967e-05,2.7435937563022875e-06,-1.8990234187866047e-06,0.012496581597304157
1.8078078078078077,0.9955852083333337,1.0930437500000003,-0.0613851041666667,17.789104166666664,0.0007199439192699941,0.0006384023197808127,2.9939416466747965e-05,5.347945247401176e-05,2.703303226601615e-06,-1.8726212109576793e-06,0.01402294748282884
1.8118118118118116,0.9955939583333336,1.0929395833333337,-0.06112579166666666,17.789187499999993,0.0007039005164919399,0.0006335209264565988,2.948427712939309e-05,5.217227508681754e-05,2.657587092278613e-06,-1.845781833339322e-06,0.0133497565107632
1.815815815815816,0.9956016666666665,1.0928291666666667,-0.06086658333333334,17.789395833333327,0.0007035791493053001,0.0006285069499930534,2.9029241989966354e-05,5.0902542013897545e-05,2.617884752395864e-06,-1.8187556209645814e-06,0.010520884983009182
1.8198198198198199,0.9956089583333333,1.0927250000000002,-0.060607291666666646,17.789458333333325,0.0006812410416663361,0.0006233666134982654,2.8574288901354663e-05,4.9936119791663125e-05,2.5808510348957994e-06,-1.7912652206814276e-06,0.011838873264366612
1.8238238238238238,0.9956170833333333,1.0926125000000002,-0.06034804166666665,17.78956249999999,0.0006770915104163944,0.0006180826169982665,2.811927191065734e-05,4.850384218749171e-05,2.533936424218723e-06,-1.763483975844625e-06,0.010007725260834377
1.8278278278278277,0.9956252083333332,1.0924958333333332,-0.06008879166666667,17.78972916666666,0.0006903541493057386,0.0006126662827065973,2.7664149729289536e-05,4.692119253470184e-05,2.5010674157988365e-06,-1.7351641974565994e-06,0.008869509982730506
1.8318318318318316,0.995632916666667,1.0923875000000003,-0.05982960416666667,17.789833333333327,0.0006832998437493742,0.000607108048593315,2.720913249440049e-05,4.6007554947935514e-05,2.472340806770716e-06,-1.7071835764921864e-06,0.008913305555495299
1.835835835835836,0.9956412499999998,1.0922833333333333,-0.059570229166666676,17.789958333333328,0.0006629530555557483,0.0006014336303641491,2.6754069761721114e-05,4.5193481597219365e-05,2.4277122874999738e-06,-1.6779026737864586e-06,0.006757498263823436
1.83983983983984,0.9956487499999999,1.0921645833333333,-0.05931108333333334,17.79004166666666,0.0006744395789932689,0.000595599560493053,2.6299089968257918e-05,4.369378246527056e-05,2.3867601980034106e-06,-1.6485407260659687e-06,0.007750831597149954
1.8438438438438438,0.9956566666666665,1.0920562499999997,-0.059051833333333324,17.79014583333333,0.0006714801692715433,0.0005896476466388896,2.5843922180144753e-05,4.292366562498595e-05,2.3482136082031457e-06,-1.6189358779479191e-06,0.006961228732507152
1.8478478478478477,0.9956652083333332,1.0919437499999998,-0.05879254166666668,17.7903125,0.000675513502604641,0.0005835620443732622,2.5388876818992885e-05,4.175258619792954e-05,2.3004092563801972e-06,-1.5885226083151022e-06,0.0051978190102772714
1.8518518518518516,0.9956727083333332,1.0918354166666666,-0.05853329166666669,17.790416666666662,0.0006558395789930671,0.000577341266664927,2.4933893364152606e-05,4.097089574656154e-05,2.260213132812555e-06,-1.5577794165104132e-06,0.004199826388855854
1.855855855855856,0.9956810416666667,1.0917291666666669,-0.058274041666666665,17.790479166666664,0.0006503433159714689,0.0005709673178315969,2.4478825584613536e-05,4.040844704861213e-05,2.2235306449651794e-06,-1.526780718189229e-06,0.005517687065946575
1.85985985985986,0.9956887500000002,1.0916250000000003,-0.058014729166666675,17.790499999999998,0.0006236093749991678,0.0005644953663849822,2.402375733199792e-05,3.99120598958691e-05,2.181398609374876e-06,-1.4956446500928785e-06,0.008734750000030544
1.8638638638638638,0.9956962500000004,1.0915145833333335,-0.057755437500000006,17.79058333333333,0.000622997703992878,0.0005578698558502599,2.3568728415272116e-05,3.9235631380224456e-05,2.140981380685758e-06,-1.46361881496223e-06,0.0093113263889677
1.8678678678678677,0.9957037500000001,1.0914,-0.05749625,17.79072916666666,0.0006293733333335716,0.000551099985937502,2.3113678650196512e-05,3.8344749999974503e-05,2.103657687500059e-06,-1.4317164516927e-06,0.007872384982874792
1.8718718718718717,0.9957125000000002,1.0912958333333336,-0.05723697916666668,17.790916666666668,0.0006046541493049951,0.0005442094658745641,2.2658647733311993e-05,3.816437717016341e-05,2.0568007510070145e-06,-1.3990167161675352e-06,0.0043258263889356385
1.875875875875876,0.995720416666667,1.0911854166666666,-0.05697777083333332,17.79110416666667,0.0006060531206601993,0.0005371690475308162,2.2203637493462198e-05,3.766677417533365e-05,2.0212292778906048e-06,-1.3663399894132818e-06,0.000779197482586369
1.87987987987988,0.995728125,1.091075,-0.05671845833333333,17.791187500000007,0.0005970110416662067,0.0005300164842899305,2.1748541557068368e-05,3.7175259375007985e-05,1.9786816634897065e-06,-1.3328351104808223e-06,0.001772339843626014
1.8838838838838838,0.9957364583333336,1.0909687499999998,-0.05645920833333332,17.79133333333335,0.0005871865234379214,0.0005227161277065982,2.1293486870395594e-05,3.696110807290681e-05,1.9370253647201766e-06,-1.2991729647329045e-06,-8.344444484009728e-05
1.8878878878878878,0.9957441666666668,1.090858333333333,-0.056199958333333334,17.791458333333356,0.0005718465972230913,0.0005152855166649312,2.0838430621066663e-05,3.6567880902768635e-05,1.893666833333401e-06,-1.2650632566666646e-06,-0.0014062934034200225
1.8918918918918917,0.99575125,1.0907479166666665,-0.055940687499999996,17.791479166666686,0.0005752322873266991,0.0005077082320273439,2.038339409731965e-05,3.623001419269384e-05,1.8491614790018708e-06,-1.2304928884398472e-06,0.0011857287321390686
1.895895895895896,0.9957610416666665,1.0906041666666664,-0.05568881250000001,17.791500000000024,0.0005825516493065397,0.0005037894956731763,2.006364154656727e-05,3.651344921874744e-05,1.8179633910589985e-06,-1.2156735161940105e-06,0.0046110833328043555
1.8998998998999,0.9957706250000001,1.090458333333333,-0.05543866666666664,17.79154166666669,0.0005756232638891579,0.0005005417382222248,1.9772794387275622e-05,3.747272222219544e-05,1.7886407786457377e-06,-1.204700549249999e-06,0.007503456596737124
1.9039039039039038,0.995779791666667,1.09031875,-0.055188375000000005,17.79172916666669,0.000559190065104298,0.0004971724315260416,1.9481926440088455e-05,3.8524211197939195e-05,1.7588592039063114e-06,-1.1937086976614563e-06,0.005414926648654728
1.9079079079079078,0.995789166666667,1.0901750000000001,-0.054938041666666666,17.791854166666692,0.000553886041666507,0.000493684494498263,1.919118322585345e-05,3.9496240625019885e-05,1.7283068968749864e-06,-1.1825099717690932e-06,0.004716978732005828
1.9119119119119117,0.9957983333333337,1.0900312500000002,-0.05468781250000001,17.792020833333357,0.0005443740234369887,0.0004900598306315099,1.8900335035501267e-05,4.0549619140656246e-05,1.6952347467447376e-06,-1.1709861946028672e-06,0.0035779995652660546
1.915915915915916,0.9958089583333337,1.0898875000000003,-0.054437604166666674,17.79222916666669,0.0005348206770827701,0.0004863097525933148,1.860957020812173e-05,4.1760144531263754e-05,1.6646431932291626e-06,-1.1593108756119743e-06,-8.538585160522416e-05
1.91991991991992,0.9958168749999997,1.0897437500000002,-0.05418725000000001,17.792416666666686,0.0005293926692702122,0.0004824461041041655,1.831874239987456e-05,4.2842017187544323e-05,1.6338356104166654e-06,-1.1473764269166625e-06,-0.0023825069453664582
1.9239239239239239,0.9958264583333333,1.08960625,-0.05393697916666667,17.792437500000016,0.0005082199609371951,0.000478452278374565,1.8027956022255496e-05,4.446543945313408e-05,1.6039112817707108e-06,-1.135389497699648e-06,0.001042808592842448
1.9279279279279278,0.9958354166666669,1.08945625,-0.053693437499999996,17.79245833333335,0.0005184126692709956,0.0004747439361002608,1.7749415607180983e-05,4.4921901692689115e-05,1.5779099042968894e-06,-1.122690003873698e-06,0.004676456596428125
1.9319319319319317,0.9958418750000003,1.0893229166666665,-0.05347295833333335,17.792500000000015,0.000515166558159974,0.0004723448104149296,1.751361156109822e-05,4.350643446182634e-05,1.56030399305556e-06,-1.10839759519444e-06,0.005902083332614438
1.935935935935936,0.9958481249999999,1.0891916666666666,-0.05325260416666666,17.79252083333335,0.0005073465972229574,0.0004698372328016498,1.7277869960996542e-05,4.23760199652623e-05,1.5448965779513916e-06,-1.093986556369364e-06,0.008077395398629506
1.93993993993994,0.9958543749999996,1.089058333333333,-0.05303220833333335,17.792645833333346,0.0004956965972229277,0.00046723487928992903,1.7042044938026608e-05,4.1230920486107214e-05,1.5292548151563259e-06,-1.0795072901377584e-06,0.006545916232141735
1.9439439439439439,0.9958614583333332,1.088927083333333,-0.05281179166666667,17.79281250000001,0.00048155718316023055,0.00046454591095659685,1.6806198592939465e-05,4.021109852428428e-05,1.512783839040802e-06,-1.0647144613782078e-06,0.0037400065099859603
1.9479479479479478,0.9958677083333334,1.08878125,-0.0525913333333333,17.792916666666677,0.0004949729817707027,0.0004617620748888912,1.657039405639803e-05,3.837431249994333e-05,1.5004795748046822e-06,-1.0499397345597238e-06,0.0029498263884875087
1.9519519519519517,0.9958752083333334,1.08865625,-0.052370916666666684,17.793125000000007,0.00047131933593713704,0.00045887250415972,1.633457242580293e-05,3.784241406252359e-05,1.4825195258039387e-06,-1.0349459021937578e-06,-0.0017555989585389398
1.955955955955956,0.9958814583333333,1.0885250000000002,-0.05215052083333332,17.793312500000006,0.0004654077083332542,0.0004558815101454003,1.609881129083415e-05,3.704152343749628e-05,1.4678577603125035e-06,-1.0198610274110197e-06,-0.005511389323146432
1.95995995995996,0.9958881249999997,1.0883791666666671,-0.051930104166666664,17.79341666666667,0.0004870395659712923,0.00045279761457248276,1.5863078771660568e-05,3.5497664496529635e-05,1.4514014293228172e-06,-1.0046298270533804e-06,-0.0056766736111626415
1.9639639639639639,0.9958941666666665,1.0882520833333336,-0.05170964583333335,17.793437500000003,0.0004636531206594352,0.00044961877779123,1.5627221290676075e-05,3.4921473220511645e-05,1.4353199863193584e-06,-9.892575402423553e-07,-0.004126399739618591
1.9679679679679678,0.9959014583333334,1.0881166666666664,-0.051489249999999986,17.793479166666668,0.000460453055555865,0.00044633838443750235,1.5391448935150945e-05,3.404024583331805e-05,1.418301494791649e-06,-9.738341049739557e-07,-0.002067521267235861
1.9719719719719722,0.9959077083333333,1.0879770833333333,-0.05126891666666667,17.793520833333336,0.0004683661414928153,0.00044296485049305544,1.515563892200555e-05,3.3010587326395835e-05,1.4026449430122964e-06,-9.581182848628454e-07,-0.0008419796006364777
1.975975975975976,0.9959143750000004,1.0878520833333332,-0.05104843750000001,17.793645833333333,0.00043826145399372685,0.0004394966121419263,1.4919772508008683e-05,3.2690751953105834e-05,1.3861618275607545e-06,-9.423052087565043e-07,-0.0029987087672225243
1.97997997997998,0.9959214583333335,1.0877125,-0.05082802083333333,17.793687499999997,0.00044818401041668565,0.00043592688149956616,1.4683993371518725e-05,3.1794444010406486e-05,1.369694916927177e-06,-9.264490615386284e-07,-0.0005231809893189165
1.983983983983984,0.9959279166666669,1.0875812499999995,-0.05060758333333335,17.793749999999996,0.00043160798177188653,0.00043227250915972093,1.4448218334270993e-05,3.1379574479156735e-05,1.353795973046886e-06,-9.104570915121554e-07,0.00016927083362361373
1.9879879879879878,0.9959341666666668,1.0874416666666664,-0.05038722916666668,17.793979166666663,0.00043312159722241894,0.0004284958869058154,1.4212345064319397e-05,3.0651630381940687e-05,1.33713682812502e-06,-8.943024022005174e-07,-0.005694583767024142
1.9919919919919922,0.9959404166666669,1.0873145833333335,-0.050166791666666655,17.79416666666666,0.00040949687065916507,0.00042464301387326554,1.3976571543770663e-05,3.0459178211816873e-05,1.3200438793402596e-06,-8.779097148784765e-07,-0.009034027777204301
1.995995995995996,0.9959472916666662,1.0871791666666668,-0.04994637500000001,17.794312499999993,0.0004102095659719307,0.00042068462435937556,1.3740812541364527e-05,2.99916838541886e-05,1.3035595353297152e-06,-8.615563977057272e-07,-0.010890680989177781
2.0,0.9959533333333334,1.0870416666666667,-0.04972591666666667,17.79437499999999,0.00041749826388892686,0.0004166352949930554,1.3505013638406873e-05,2.9476663194458186e-05,1.2862651579861585e-06,-8.448915155173597e-07,-0.011031640624480588


==> figs/data/cyl_fk01_LO/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.0624205164487897e-31,1.037144288302421e-31,1.4581642048364048e-31,1.124369792224745e-31,4.003911256696986e-31
0.01,0.18104807875229773,0.059954342856723866,0.024805199891720767,0.020737720477325163,0.054058813351373206
0.02,0.14250897448137095,0.08490509446536088,0.046434930972548936,0.07663208404565555,0.1436853397208619
0.03,0.10437670645227695,0.11946884715255486,0.053738328813231026,0.014941828450971504,0.12621445080909105
0.04,0.1239998265172046,0.034018526061488856,0.05333935228424038,0.04165592489602836,0.1007627101160192
0.05,0.10302916025599573,0.04129565054101362,0.08941996107433539,0.04511319735902495,0.10287346317933074
0.06,0.1658863374132573,0.15848784639515454,0.07414424319329707,0.05519844833963765,0.11226248127641214
0.07,0.06960264076626863,0.0635067415770879,0.07692706521578395,0.09572539980310203,0.08490386306128607
0.08,0.19370232948829477,0.07000186532216461,0.08069411702260629,0.05550945670385835,0.08468772340897503
0.09,0.10923088430154677,0.07299211840092105,0.05731462007984141,0.04666409729490919,0.0863639112025072
0.1,0.07530113819270055,0.06084844705138578,0.05702146974479021,0.023520769339748,0.0518506034020423
0.11,0.0650939161768757,0.05702715333639977,0.04047845140053903,0.023703995278111786,0.06635140710601994
0.12,0.04148654667386646,0.058587921660548645,0.04753140062102826,0.03589937180133578,0.040037747402435125
0.13,0.05833647904660103,0.07851410559259606,0.04528597712891996,0.05343064398897106,0.041961943762220975
0.14,0.07442956026614182,0.07301965546864195,0.09056585003914255,0.033682594457424296,0.04378346900451405
0.15,0.05769200012373239,0.0612228548335622,0.049541542774168994,0.04827810933606856,0.028357730443708474
0.16,0.07521281790012438,0.06416837864968508,0.047558049898126585,0.05478864798525009,0.05320901878281774
0.17,0.05806812955627194,0.04550966488007174,0.056887053891297126,0.05560865881886756,0.040527016930557644
0.18,0.05045855682428938,0.046245954990180485,0.045142516789453614,0.033582550550952904,0.015074004073676794
0.19,0.06817319601360419,0.03870816065962558,0.014429268397059547,0.027580937062829807,0.028450465564130206
0.2,0.05721897973886819,0.042548133978540195,0.05427308336430413,0.05742850471136286,0.026464897415034112
0.21,0.049765239754281765,0.05039186690865265,0.035117068466200455,0.02196494511885684,0.0239623473142547
0.22,0.060145209190022905,0.05640953993965284,0.046459874141144275,0.04040479485056392,0.04593239336512001
0.23,0.08564623922885647,0.04408310978321815,0.04741590334353029,0.01918547852931187,0.05446953598329026
0.24,0.05855751348543024,0.04205563635789812,0.038222711705209224,0.030993047282955856,0.02125300215760289
0.25,0.06030975914762608,0.03133463975765043,0.025860765523735126,0.020173391122176414,0.016260241686805225
0.26,0.06468937432271858,0.08057720516792166,0.04170145603277317,0.022082625444185038,0.011407914781284372
0.27,0.049717244009958125,0.046947733697673036,0.05619111631767841,0.037866808004326895,0.011837676434374151
0.28,0.06061946316404955,0.05119413197168674,0.03977378706940239,0.028456703774404103,0.013665366604526016
0.29,0.040174900200665,0.022030475745980112,0.026083507402305407,0.011613671022603272,0.009335906560486421
0.3,0.04095805323352412,0.030937509118748627,0.03005673012491663,0.01748122405955503,0.00931000882279963
0.31,0.04126779750104665,0.041456637462135154,0.03452123941571572,0.02170046079269954,0.009148250261235611
0.32,0.042584534081612634,0.03865532100226818,0.037662669920930605,0.023774262846596016,0.007224630133193321
0.33,0.040778904629740945,0.04244297402114781,0.03802640894550688,0.018084533845349058,0.00576573714885818
0.34,0.04282761844588911,0.03589463212392318,0.03956099603364753,0.013857055421542723,0.004428380819184976
0.35000000000000003,0.04067844339445449,0.04686871000491101,0.042145280865107604,0.015634741453655367,0.004299481780653197
0.36,0.0404345922362459,0.04420582170865591,0.04070749986415313,0.016255104497926456,0.004391463717242373
0.37,0.04092508723525393,0.049721330546874075,0.04148911967481614,0.0214342283835229,0.003884508967346687
0.38,0.04454824243309279,0.04432188750814861,0.045717069189246354,0.02076192786490814,0.003571301853354451
0.39,0.04116668089277398,0.04063263766942745,0.03997305035687167,0.023172838777643843,0.0034474327520589206
0.4,0.03715037412982976,0.03201187890612289,0.03109742058671139,0.01880496652285888,0.0030885416769610343
0.41000000000000003,0.04287123531423857,0.026462844107780943,0.017942433497250776,0.015519876360973964,0.0023069689622571277
0.42,0.04736215177019021,0.03087307970481368,0.01795184397387736,0.014103601983428745,0.0021726647451949894
0.43,0.053257437133767176,0.03175281148877999,0.016602263759283697,0.012074458609754014,0.003142899521942428
0.44,0.07070126620180193,0.03785570645325213,0.02523485783900204,0.02334797233518645,0.003821034334004013
0.45,0.08623998503098118,0.033701837217151163,0.02518127872036257,0.02120011090308939,0.00382757855228065
0.46,0.07488938013790203,0.030112438758814045,0.027964375284078326,0.027368573270310222,0.002924872661502627
0.47000000000000003,0.04253776676582859,0.02200122339303843,0.0207580982845217,0.01450667426042579,0.0023173287645982883
0.48,0.045434799599604545,0.032544429302225,0.024703410070911418,0.01504361352186148,0.002146454044635968
0.49,0.06932481109591687,0.041795693579684656,0.028801878139977276,0.010251716978156114,0.0018118958535999381
0.5,0.08148820428125644,0.04098921358849644,0.029220605119449773,0.01208519965017928,0.0017684080616136326
0.51,0.059042120555299324,0.027868008288831445,0.023762349248039674,0.011266220420178356,0.0015782145277463294
0.52,0.04244535532357622,0.02235000783327373,0.016437168090175685,0.00893044619418398,0.001663190243016406
0.53,0.03391683815875727,0.025144019378256298,0.01431936981772412,0.008637526190172717,0.0016703002536150827
0.54,0.03431227248680299,0.02692562085412635,0.013723874448281603,0.009000240435492069,0.0015782803078840698
0.55,0.027624555631575724,0.024789595809449748,0.011288428943407758,0.009689917754455811,0.0014329399155372648
0.56,0.02374409926735003,0.01771493929847325,0.010204883317991433,0.007418725274805995,0.001414113270469655
0.5700000000000001,0.018157366790700586,0.017030305398853616,0.012332424253831027,0.005768958833170759,0.001456207968264489
0.58,0.01557447732086549,0.016449398166040886,0.015319506524388432,0.005535801854687853,0.0014875844619273546
0.59,0.014230560980331947,0.0204293934565583,0.014867252190207214,0.005263769463675273,0.0015438463328268086
0.6,0.018204152318536816,0.016441569746305684,0.011968618668742104,0.00637318529105149,0.0014205720674028794
0.61,0.02194843873443153,0.01662124694972507,0.009871623158411662,0.00549345667542725,0.0014511134030465009
0.62,0.022178156325971404,0.013653984492976952,0.008712909529316743,0.005516689043547886,0.001390591830056366
0.63,0.02184080205374049,0.015104888603693696,0.0075234269593932035,0.003705108193374716,0.0012191966903965712
0.64,0.01860562204675025,0.012074355473793014,0.006324076889415721,0.00422573068774642,0.0010560757541398442
0.65,0.016561285785330643,0.011971220917968713,0.007142497583321932,0.003728091122392888,0.0012733470597235575
0.66,0.013641230526262767,0.014072283136017678,0.009176765978898414,0.0065587251801651906,0.0015545237572699264
0.67,0.015497971826160528,0.015049705222024489,0.010430241191533718,0.005881697287359111,0.0015215488981047758
0.68,0.016094238245836563,0.015842520853228903,0.01111076866467283,0.0075947436162469234,0.0013323172970585617
0.6900000000000001,0.015373573604019662,0.013139282451281528,0.010023386420149636,0.004627029047673955,0.0012490123774463353
0.7000000000000001,0.013972088182132816,0.013404476007854719,0.011481077221049895,0.005147192310615217,0.0012866958014828367
0.71,0.015973602361148316,0.012569516803725622,0.00941679919507857,0.0032075548157115335,0.0013091149925272892
0.72,0.017992137636013542,0.013689933323411462,0.010346601672354731,0.004152074395676535,0.0013824507453595353
0.73,0.015928461861107936,0.012627154361283609,0.006719767268750428,0.003891557267310474,0.0018848280979805723
0.74,0.016483867324653907,0.012880812330784879,0.007628579710253346,0.0038050281599439307,0.002592929120859201
0.75,0.014514555023513499,0.012842665633496024,0.007027357251091892,0.0029344956590486035,0.002629174375003126
0.76,0.015481156382525656,0.012729653847423045,0.008571568427267272,0.0029551095487526644,0.0022641660019247943
0.77,0.013211888693085304,0.011497441981990156,0.007542234412810994,0.0025787621122970476,0.0017418602188571932
0.78,0.01368997814106961,0.00967711081887594,0.007496147271589608,0.003425992819583059,0.0017883834168677636
0.79,0.01332782478470914,0.009149677692607806,0.005952074664328321,0.002765532367416068,0.001912700298391079
0.8,0.012635182233068058,0.007772733733891212,0.005480297720954344,0.0029961131240935964,0.0018427217946462968
0.81,0.01177765009725576,0.00973318504591589,0.00584731575189291,0.0019756161748195372,0.0018817291994281224
0.8200000000000001,0.012294959752137662,0.010079036668442107,0.006568897562584592,0.0022754144195075918,0.0019020503482017979
0.8300000000000001,0.013309534348658435,0.009486263708576522,0.00602127589872235,0.002148528802877928,0.0017309256617024547
0.84,0.013153693910661696,0.00856249754635284,0.004881779541766919,0.002453294274866767,0.0016909683633939373
0.85,0.012063746949958607,0.007331927219377463,0.0051243697503325445,0.0022227477508549197,0.0016159408097534702
0.86,0.009914355892613816,0.00796072761957704,0.0048720774549066296,0.002691085532105482,0.002021133477763499
0.87,0.009628636363637588,0.006727764832485704,0.0040041598401509395,0.002413853905975329,0.002599310601881638
0.88,0.010656999616978632,0.006657024882272057,0.0037292528532133313,0.002293139191673076,0.003030946858064363
0.89,0.010971644397313381,0.006945289428978831,0.0034057767547615277,0.0019008505915339715,0.0034554603804665763
0.9,0.010096075405107117,0.006242501445120643,0.0037310835376261095,0.0016130479213850766,0.0038080650769557
0.91,0.007500710818408396,0.006164266607071674,0.002804805128676948,0.001400231883395966,0.004134260897114167
0.92,0.009131369581348052,0.004601142878249172,0.0033952338463883102,0.0015627627460477107,0.0037596909129502566
0.93,0.008914548552017816,0.005149958253404033,0.0037225943527025296,0.0016521300824942024,0.0030140403776521742
0.9400000000000001,0.008850382729928205,0.004188031271430366,0.004103719171593331,0.0014757956622558205,0.002844474773768366
0.9500000000000001,0.008004300634577539,0.004277455320662288,0.004463833839470647,0.0012122534194999107,0.0031675936948685475
0.96,0.00786400651672593,0.0035293968539006804,0.00434050214419987,0.0011487105594901658,0.0034096538853929936
0.97,0.007994463361147616,0.004202655403837184,0.004656981253199763,0.0012057545829714735,0.003186854741993835
0.98,0.006804105590070615,0.003964168534045318,0.0038903219626248726,0.0010973936666814179,0.002610256711429349
0.99,0.008902306087216231,0.004245699018539388,0.003335884143762152,0.001077829783634621,0.0023898228024387264
1.0,0.009004739927701533,0.00466059857363264,0.0022460664111873295,0.0010101752626466274,0.002732014228659196
1.01,0.008800655540125362,0.0058415284136099635,0.002073821280368373,0.0009731640689297908,0.0036398442512545802
1.02,0.00691135891367369,0.005621667153672292,0.0021716954477735773,0.0008320715548612843,0.0034993534016808754
1.03,0.007864769684477298,0.005044620367724799,0.0026321023953628504,0.0007529013297169463,0.004061073738739849
1.04,0.007388798419920911,0.005007857781243954,0.002554474724881459,0.0008457725055373787,0.0040076203669112236
1.05,0.007108225797802847,0.005221645667569636,0.0022152307773642744,0.0008545037956811936,0.0049104743923611945
1.06,0.005544214888640097,0.004846798325012868,0.0023386001023394036,0.001326905840783865,0.004415679353958899
1.07,0.005587482181552023,0.004591868062291691,0.002889773416598497,0.0011675305953042611,0.004096955033438951
1.08,0.005862938852851336,0.004524940500499918,0.002641983848892456,0.0012059241736329662,0.0033621462166579475
1.09,0.006180854725820712,0.0044635462597291085,0.0023427849004580745,0.0007333334068349662,0.003913456608401254
1.1,0.005857068333868735,0.004214821222172137,0.0018998805305644219,0.0005521418158181499,0.004300019048467661
1.11,0.005773421203310986,0.0034262871195129916,0.0022507397424755926,0.0005185524507639104,0.005262850462355215
1.12,0.005957427209339065,0.003321095353078005,0.001791422321187475,0.0004950098678494367,0.005580239870804649
1.1300000000000001,0.00580436478513985,0.002594105708043134,0.0017536889792622121,0.0005528714627286307,0.005028514115146721
1.1400000000000001,0.004620806018411756,0.003549951079015898,0.0016609334768272498,0.000422394850072934,0.0048309741763000475
1.1500000000000001,0.004382679034974243,0.003381722995352136,0.0016992546190462729,0.0004118769323396437,0.00415581999776191
1.16,0.004269722730973929,0.003670461944108298,0.0013931170723574628,0.0003958784830874536,0.004594002548811629
1.17,0.004525330615294282,0.0028672297484946497,0.0014393777673828744,0.00042878522343141247,0.0045237951861528064
1.18,0.004457610960883302,0.002849323624294112,0.0015927200423298672,0.0003837006821548919,0.0040240598057546435
1.19,0.005090568247644318,0.004134969486083842,0.0018618928366131496,0.00029773393296193373,0.003795872615148575
1.2,0.00548951576155908,0.0038606231400999907,0.0016918632747030945,0.0002785266227991295,0.0031575640166376347
1.21,0.0037167725729330987,0.0027284695148071425,0.001251725061771348,0.0002515659677044642,0.00270753927537944
1.22,0.003930038787749202,0.0021834612715570315,0.0012210840898652289,0.0002640631741927955,0.002570416047089452
1.23,0.0037633834436273227,0.0018236944262128752,0.0015599612772838071,0.00026577686944789797,0.002362469482927168
1.24,0.003470976682332969,0.00213368971520471,0.0010676539371194975,0.00022583955003381724,0.0019462880371718821
1.25,0.004544667004380985,0.001700389925359069,0.0008112065205055352,0.0002511515986292658,0.0029193185823551807
1.26,0.003114241789211283,0.002238851789583492,0.0005385755356421852,0.00023589551972836523,0.0032907589594818416
1.27,0.0022357570478504975,0.002401432871517307,0.0007633754042319438,0.00021738558408471075,0.002106478891957148
1.28,0.0023350187815510655,0.0014490314747881356,0.0007897334516649747,0.00017753841611196005,0.0018393630086280762
1.29,0.0021561415243097244,0.0015720195120366982,0.0007056642769590998,0.00014775339494074046,0.002292872349004893
1.3,0.001888042840860266,0.001661906506176444,0.0005499113010655384,0.00010537390809908816,0.0017779336142285745
1.31,0.0025120016597862836,0.0019736696003168396,0.0006814526025853828,0.00010320468346286186,0.001329966974699418
1.32,0.0021810113152578837,0.0018425593970515758,0.0007782056574708041,0.00012166760180200379,0.0011105823134572165
1.33,0.002342502267189481,0.001173538078672043,0.0005296739673964101,0.00010615374284704711,0.0008808399415408893
1.34,0.002198946739361201,0.0009252292202303488,0.00047955519757732147,0.00010747365597743979,0.0007449349983797385
1.35,0.0018323131255336,0.001304400821629163,0.0005244425530922421,9.493960578691941e-05,0.0007752386784737261
1.36,0.002104632582687946,0.0009671806318351545,0.00039318813814608424,7.656946783958843e-05,0.0007003144063797366
1.37,0.0022849891504557857,0.0007721085280243988,0.00042144828242553526,5.939812723868976e-05,0.0006231338995225915
1.3800000000000001,0.0018704295678468965,0.0007953251044364481,0.0003611246951670863,5.5266588285787755e-05,0.00042833942110605624
1.3900000000000001,0.0021230677729000332,0.0006954985810705295,0.00029700957421864484,4.101216849400062e-05,0.0002665506524934842
1.4000000000000001,0.001948752774793837,0.000924283678907175,0.00037792983609072817,4.013110636427954e-05,0.0002822892845743276
1.41,0.0016371945565877074,0.000928547629606647,0.00030681128903899786,4.9664662751965786e-05,0.00035656662438834414
1.42,0.0014642551484145918,0.0006678248668347205,0.00032924228573153326,4.497348809042823e-05,0.0003101479589124768
1.43,0.0013781746816987277,0.0007319594384689798,0.0002780894089784652,3.0606516715280756e-05,0.0003131989116550808
1.44,0.0013358057759771348,0.000698577524681282,0.00019091109469620573,3.771626551174815e-05,0.0003094618782221297
1.45,0.0011039061674179302,0.0008191728108064866,0.0002446668983457226,3.7053288122625014e-05,0.000242572063163403
1.46,0.0012257624355379174,0.0007121014448546328,0.00020694392940522418,2.7243294640290854e-05,0.00018105839670687685
1.47,0.0012611076087195193,0.0005917408007446022,0.0001726730440737824,2.9801262002150994e-05,0.0001436998880356617
1.48,0.0014868556182482244,0.0006548230677505709,0.00015177508791501114,1.8805355234462133e-05,0.00011419525797016122
1.49,0.0011886042315947683,0.0006934844141675402,0.00016819696082742306,1.8735538554967043e-05,9.71453644834894e-05
1.5,0.0010979729484788263,0.0006258684385528606,0.0001971431717515206,2.1815059535491975e-05,0.00011614079251083306
1.51,0.0011776155509791236,0.0004149588515124956,0.00017372253777997996,1.5643319665068246e-05,0.00011194588427038832
1.52,0.000777661358527649,0.0004500396211555058,0.00014085679780555745,1.4351115226507008e-05,7.614975478420144e-05
1.53,0.0010641346664222455,0.0005428386150370997,0.00014341778105098527,1.4812234020913118e-05,8.925790461082952e-05
1.54,0.0008484140899344508,0.0003961273033738427,0.00013379419710445858,1.2735143920924663e-05,0.00012783274214633742
1.55,0.0006990739080739418,0.00035402998324160484,0.00010724748826120673,1.2438736531946347e-05,0.00010679965555685333
1.56,0.000782468896548546,0.00030730370184332443,8.576824869620485e-05,1.1930545793184381e-05,0.00010887988350868558
1.57,0.0007441933843328093,0.00030418635494355715,9.682443507157357e-05,1.0080911801838553e-05,0.00011561900525103392
1.58,0.000828297396897969,0.0003788837916302091,8.83470349618198e-05,8.594471045908353e-06,0.00010216604920019493
1.59,0.0005103731264249323,0.00035100825769004116,9.314891830925741e-05,9.216938782286406e-06,0.00011047360753353806
1.6,0.0006417726704474156,0.0002507614583529421,5.452816435104295e-05,8.84317209055571e-06,9.382715065818845e-05
1.61,0.0007658834550855569,0.00024591872354097564,6.216530563957284e-05,7.620022275953277e-06,0.00011240731875214902
1.62,0.0004379092344626611,0.00024210233050562383,5.568400344589356e-05,7.283396809033783e-06,0.00013617130066203776
1.6300000000000001,0.0005047080567313997,0.00023782313190254955,4.684286569223793e-05,6.666843128053274e-06,0.0001185123727255632
1.6400000000000001,0.000428644872735033,0.00022821532798195514,4.812810631466543e-05,6.835730496455926e-06,0.00013763593879365725
1.6500000000000001,0.0005048583592490446,0.00024140047805224456,3.252525420117541e-05,6.856809309957312e-06,0.00012070980186618048
1.6600000000000001,0.000517257976470522,0.00022310524491637199,4.973388228972226e-05,7.046619317741122e-06,0.00010859385417685572
1.67,0.0003861395958273845,0.00015251783973653046,2.9098895871341742e-05,6.776846786670586e-06,8.404924919444894e-05
1.68,0.00047764282528472675,0.0001836047960236654,2.3776823345805933e-05,6.484956725768793e-06,8.659546846490456e-05
1.69,0.0004635162072003441,0.0001269263291876294,2.5164192851213594e-05,5.93449443727821e-06,0.0001236853562672153
1.7,0.00034557142555530695,0.00018011164063933807,1.8497394961521458e-05,5.5940943820583806e-06,0.000155958405858996
1.71,0.0003622241619179446,0.00012408034371043413,2.2485797360488053e-05,5.926475325895379e-06,0.0001486287743122377
1.72,0.00028134267121254016,0.00013088347402954802,1.3870795648238396e-05,5.285696388223467e-06,0.00012036076153219962
1.73,0.00033117760124416057,0.00012768446864774396,1.2283037889819241e-05,5.269049769802768e-06,9.217461151796966e-05
1.74,0.00032751142627804607,9.30501316727854e-05,1.7001163421011226e-05,4.947746903240986e-06,8.358745961283852e-05
1.75,0.0002405418030171211,9.767903333966074e-05,1.1918700956290014e-05,4.803202762008857e-06,7.304025341369367e-05
1.76,0.0002827147194018224,0.00010293080854814857,1.4522544251576845e-05,4.58992320698662e-06,6.0027804748595155e-05
1.77,0.00028916637530342055,0.00010035135358349312,1.1466390785366343e-05,4.736851203595188e-06,2.999681232375887e-05
1.78,0.0002528796662438478,0.00010931201314381405,1.2947232219951176e-05,4.75960245120647e-06,3.337772792979825e-05
1.79,0.00023495107130368323,8.832597807330364e-05,9.12862169388496e-06,4.620939722492822e-06,4.1733664489326554e-05
1.8,0.00022173897580752557,9.277966479554355e-05,9.464224282213466e-06,4.594073225821362e-06,3.686345695441341e-05
1.81,0.0002135268627666415,8.09138615562429e-05,9.161498625390527e-06,4.427951190418219e-06,3.5127974915451155e-05
1.82,0.00019819179517279308,9.685848970659595e-05,8.742649158328265e-06,4.199681286823593e-06,4.0809259710890836e-05
1.83,0.0002391096444930924,4.868651871441639e-05,8.170113464596403e-06,4.041857407445098e-06,2.3041043550442744e-05
1.84,0.00016332882187845144,4.5427331384473536e-05,6.865194137178968e-06,3.9350756899881885e-06,2.416725670683404e-05
1.85,0.00016105170405301313,4.716933910055605e-05,4.309696092969804e-06,3.883179691466939e-06,3.916842938181782e-05
1.86,0.00016042758693971183,4.018459187542571e-05,4.642080398821461e-06,3.706958653274115e-06,3.47362761128402e-05
1.87,0.0001738399972962842,3.520781211322112e-05,4.682170782757339e-06,3.6055272343818915e-06,1.445525200703444e-05
1.8800000000000001,0.00015358103995232565,3.666358996933547e-05,3.6216923257453513e-06,3.519026268528042e-06,2.799165755351528e-05
1.8900000000000001,0.00010848237046192177,3.661548116454671e-05,3.4028757573270107e-06,3.493253278692326e-06,4.249059628997003e-05
1.9000000000000001,0.0001194226483769713,3.738751381991882e-05,2.757878160583045e-06,3.379477230388689e-06,3.0566121799804256e-05
1.9100000000000001,0.00010996065085393379,2.978298861519265e-05,2.6136230109092417e-06,3.29727231107107e-06,2.3776453149576298e-05
1.92,9.989584926180996e-05,2.285428091136304e-05,2.942132067082704e-06,3.135679474159207e-06,1.652411763882076e-05
1.93,9.217615027420494e-05,2.243423996247555e-05,2.170850725363177e-06,3.1044247109370932e-06,1.1007294284132448e-05
1.94,8.636278020783715e-05,2.348345651829065e-05,2.987902057271209e-06,3.017903403372643e-06,9.913686075056924e-06
1.95,7.647978576664131e-05,1.7189017091905552e-05,2.5654769938131433e-06,2.9790934929001077e-06,7.254768171915514e-06
1.96,0.00010952163025838201,1.4582470518889476e-05,2.68337528652276e-06,2.8923444903457348e-06,7.954147764239511e-06
1.97,7.355944756414771e-05,1.4636962608545535e-05,2.4914397651325066e-06,2.813133932651601e-06,7.283847093046293e-06
1.98,7.318763532792624e-05,1.1736703258911725e-05,2.1240828491249116e-06,2.781175253293811e-06,7.997204996788507e-06
1.99,6.0833767944061984e-05,1.552500994026943e-05,2.0207495783658298e-06,2.727074946331073e-06,8.535735648012842e-06
2.0,6.804803165218556e-05,1.3222240681276446e-05,1.9931857505657536e-06,2.6493297283966795e-06,9.223732837532446e-06
2.0100000000000002,5.64891745723382e-05,1.1560638720163661e-05,1.703030922380506e-06,2.5877930419872246e-06,6.728332091999381e-06
2.02,5.621824398561672e-05,1.0973257071984808e-05,1.5395006024067962e-06,2.4986517771924554e-06,5.629871082465875e-06
2.0300000000000002,5.068168023113235e-05,1.436050144780709e-05,1.4847483747053708e-06,2.4489864469639798e-06,6.588232293785939e-06
2.04,5.635397903966544e-05,9.755175581385962e-06,1.5138047750179214e-06,2.4201054881667295e-06,9.783856323162062e-06
2.05,5.232843239684574e-05,8.011335788665108e-06,1.452894303752451e-06,2.337296695284699e-06,6.851937326452682e-06
2.06,5.3182705154737194e-05,8.2805500357753e-06,1.3333341675911722e-06,2.306703026671906e-06,3.865405974314063e-06
2.07,4.580599315412991e-05,6.452555626381961e-06,1.3955554857624034e-06,2.2425764892981925e-06,4.208321757093089e-06
2.08,4.500047161440264e-05,5.794245678505157e-06,1.475893892368115e-06,2.215340768864389e-06,6.836161171835352e-06
2.09,4.1949360724798164e-05,5.700335127616325e-06,1.4101354586638027e-06,2.1708795776573414e-06,7.4770699452725e-06
2.1,4.8919760364253e-05,4.272626007374764e-06,1.3441270950078426e-06,2.108345176858105e-06,5.43988729841911e-06
2.11,3.678962731542814e-05,5.1121749139239985e-06,1.2745770602165506e-06,2.074319696697393e-06,4.239232311228164e-06
2.12,3.3967968454507786e-05,5.609121341444009e-06,1.2604454155438713e-06,2.0170725505613765e-06,2.544335562769168e-06
2.13,3.653019519679733e-05,4.70130415835287e-06,1.227980103482854e-06,1.947312720823532e-06,5.179243793086754e-06
2.14,2.80107885494336e-05,4.330849420106027e-06,1.1895066484390826e-06,1.92505581961104e-06,7.3959344164732925e-06
2.15,2.665128006674725e-05,3.231483898669842e-06,1.1717828563190492e-06,1.8637394975628022e-06,7.895406060233799e-06
2.16,3.589396935838545e-05,2.7328477962384945e-06,1.1270916381248215e-06,1.8253399182570413e-06,6.407761056537496e-06
2.17,2.773436005582155e-05,2.8899245971430912e-06,1.0917541043142838e-06,1.7865949411611719e-06,3.0407275036347367e-06
2.18,2.3968421193785167e-05,2.716044458277782e-06,1.0597536359142133e-06,1.754817246221163e-06,1.8436061172123843e-06
2.19,2.4338756879883132e-05,2.1613811577251008e-06,1.0160166922215886e-06,1.70230723504878e-06,1.7164410356599821e-06
2.2,1.8439474674743072e-05,2.2081274995701633e-06,9.910615864047864e-07,1.6628215949303007e-06,1.7968860893509342e-06
2.21,2.134090117971994e-05,1.940195788219472e-06,9.711973668917894e-07,1.6157517852535989e-06,2.7047027264551884e-06
2.22,2.2305977686373725e-05,1.8189507971009574e-06,9.481497721922477e-07,1.5828633942612598e-06,2.3729621502307196e-06
2.23,1.584187464550568e-05,1.8893166630023482e-06,9.168623092726392e-07,1.5485183663510719e-06,1.6569693954446106e-06
2.24,1.8907423628102687e-05,1.6487788546420865e-06,9.139779432046713e-07,1.5277735096189214e-06,2.192690337463654e-06
2.25,1.4412489826792378e-05,1.8589526109932738e-06,9.041025625964865e-07,1.4920416510825377e-06,2.088545090421501e-06
2.2600000000000002,1.3412284696127924e-05,1.4214136979134324e-06,8.760612831253698e-07,1.453341272941117e-06,1.713030384361475e-06
2.27,1.4161118182695505e-05,1.3485441844519167e-06,8.489656349842674e-07,1.4177550434874347e-06,1.4854064943429406e-06
2.2800000000000002,1.4058339136757522e-05,1.1626567002296166e-06,8.522527927799098e-07,1.3961596789196236e-06,1.545482456021563e-06
2.29,1.1925715162691998e-05,1.1769565390808873e-06,8.212425072055555e-07,1.3705625965326894e-06,1.1321433423915283e-06
2.3000000000000003,1.2381239823747516e-05,1.2314835905446186e-06,8.013186563000809e-07,1.3455560102709787e-06,1.1690724343760408e-06
2.31,1.3088358222441257e-05,1.3243822428120701e-06,7.910555217650851e-07,1.3013196849802856e-06,1.2068430532163907e-06
2.32,1.0811077789726773e-05,1.2554678704208947e-06,7.671068201203445e-07,1.2833776913458983e-06,1.2376950641613925e-06
2.33,1.0398685660108217e-05,1.0359692998312091e-06,7.46703299058344e-07,1.2674453252812896e-06,1.1906226148044714e-06
2.34,8.841178514685634e-06,9.088517166517553e-07,7.344931690824775e-07,1.2300484386755569e-06,7.283844579876937e-07
2.35,1.048394703278656e-05,9.746314908819727e-07,7.280123074139428e-07,1.206601952505892e-06,7.78122791209543e-07
2.36,8.979267110663054e-06,9.747723404415305e-07,7.074424785710703e-07,1.1881227085765335e-06,1.6116320087509087e-06
2.37,9.201284223638388e-06,9.112622658048159e-07,6.956202335889824e-07,1.1740947382650202e-06,1.3606718147914521e-06
2.38,8.682867136374885e-06,7.725695791756481e-07,6.856856150664065e-07,1.1488175132889933e-06,7.274947706954593e-07
2.39,8.447772821943934e-06,7.420054066978469e-07,6.663112035409592e-07,1.1237908134332374e-06,4.09449397622573e-07
2.4,7.2642687166102666e-06,8.073049599233688e-07,6.571653203892305e-07,1.10104335100146e-06,5.93979061216848e-07
2.41,8.056190726021987e-06,8.102819471595182e-07,6.407631934073123e-07,1.0788690509950032e-06,5.142742307547614e-07
2.42,5.8157741614545315e-06,7.76645652403116e-07,6.279661761515199e-07,1.054032514037107e-06,5.296522888045203e-07
2.43,5.865507987822068e-06,6.553383405245845e-07,6.120885778464248e-07,1.0296750104259818e-06,4.3064731926533886e-07
2.44,6.321797780994412e-06,6.987979841025449e-07,5.984000236658369e-07,1.012792456389191e-06,3.495153984343956e-07
2.45,4.52249636078388e-06,7.162545530790556e-07,5.821067840723416e-07,9.947225633218825e-07,4.264984820051421e-07
2.46,5.555681947532036e-06,6.603549211333614e-07,5.740904286876036e-07,9.729550260612197e-07,4.586377739720883e-07
2.47,5.5414741856791824e-06,5.846924126754417e-07,5.680082554353759e-07,9.567658576304257e-07,3.771700479759336e-07
2.48,5.12359866574046e-06,6.559745804590856e-07,5.521388460742105e-07,9.349835714023272e-07,4.2248613487009826e-07
2.49,5.045771634476484e-06,6.201014993901488e-07,5.420075984929712e-07,9.078622435009397e-07,3.654470770849578e-07
2.5,4.9765372630210165e-06,6.053402696082373e-07,5.318638402766592e-07,8.923676502228509e-07,3.307320214455188e-07
2.5100000000000002,4.737655201587896e-06,5.425105185688734e-07,5.178397399427638e-07,8.855059913902257e-07,3.6211470794443896e-07
2.52,4.3769173903855314e-06,5.744817543099408e-07,5.071233078958585e-07,8.532645969200573e-07,2.7149338202314305e-07
2.5300000000000002,4.488498005083673e-06,5.675841756914516e-07,4.972805697420511e-07,8.398543642574242e-07,2.8985804925776175e-07
2.54,4.576396851612596e-06,5.611415614749694e-07,4.883746105070323e-07,8.265680814637965e-07,2.4409453230299066e-07
2.5500000000000003,4.296426824662816e-06,4.974160787205193e-07,4.796591262903222e-07,8.126411386514844e-07,2.701353012044015e-07
2.56,4.1479593702821786e-06,5.243134907438946e-07,4.7262477043745673e-07,7.957570639951263e-07,2.803622835344705e-07
2.57,4.3158074313523596e-06,5.082395570898808e-07,4.649996366560424e-07,7.837437603516819e-07,2.543952522249782e-07
2.58,4.074868279022306e-06,5.086103234572932e-07,4.510829751617207e-07,7.67475145671313e-07,2.470791598510802e-07
2.59,4.125073914981216e-06,4.7196222166521225e-07,4.4530205440750674e-07,7.541176215761897e-07,2.2490746950152244e-07
2.6,3.676623105391185e-06,4.870076455581546e-07,4.3935004417876e-07,7.3952034385035e-07,2.401759435252051e-07
2.61,3.6889356688030717e-06,4.813260655997001e-07,4.312077574034151e-07,7.225576464924651e-07,2.3553581588398043e-07
2.62,3.7045038239779807e-06,4.934343718171954e-07,4.2162331887005594e-07,7.103520806233411e-07,2.1037081208653893e-07
2.63,3.536958622826983e-06,4.3713538309392255e-07,4.1448316649242714e-07,6.991336932333841e-07,2.2744132543656347e-07
2.64,3.241903627683974e-06,4.392127413705657e-07,4.069555461417252e-07,6.872453145154843e-07,1.9319460375895234e-07
2.65,3.4130818627804892e-06,4.405510734257293e-07,3.992934113366948e-07,6.771750767513726e-07,1.9283460497309375e-07
2.66,3.202172928034922e-06,4.5296307150157334e-07,3.946964051509365e-07,6.6195160491247e-07,2.0275890998607373e-07
2.67,3.161518756860105e-06,4.2799111038972146e-07,3.8430750702645145e-07,6.544997434028411e-07,1.8853542945890435e-07
2.68,3.2186943621371226e-06,4.166994650298406e-07,3.798644222886433e-07,6.463793697632545e-07,1.8931192631962695e-07
2.69,2.994074943386303e-06,4.026899418548143e-07,3.7504417113895474e-07,6.295125597936538e-07,1.740447345170168e-07
2.7,3.077583766276379e-06,4.132064446298933e-07,3.6586391899877233e-07,6.204825061057944e-07,1.669263010942601e-07
2.71,2.947227447537623e-06,3.851854192194221e-07,3.601570138571791e-07,6.113843657868632e-07,1.6473254470441225e-07
2.72,3.020487897390283e-06,3.7851832195202366e-07,3.4826317528250873e-07,5.979189881704384e-07,1.6587452296668737e-07
2.73,2.817915385567763e-06,3.8449969908422393e-07,3.442418836127879e-07,5.839733008608488e-07,1.6146182289338421e-07
2.74,2.8292155986690578e-06,3.7850105200147147e-07,3.404594728250292e-07,5.749027268490967e-07,1.5866507090409844e-07
2.75,2.7872235730969853e-06,3.5711567143140926e-07,3.3049965862301177e-07,5.6498561817405e-07,1.490988657241222e-07
2.7600000000000002,2.690837876779939e-06,3.4806582186620226e-07,3.237419925175771e-07,5.561624105169563e-07,1.539144791743636e-07
2.77,2.580011969280269e-06,3.5510502222726127e-07,3.187908903715753e-07,5.422974215964207e-07,1.4349234957551386e-07
2.7800000000000002,2.618376676735141e-06,3.433932539373185e-07,3.160875569679566e-07,5.336894610244247e-07,1.4817009769315622e-07
2.79,2.5068355309922476e-06,3.3355882919378856e-07,3.1255474718561477e-07,5.265348433708239e-07,1.4360659550758845e-07
2.8000000000000003,2.5250309292834984e-06,3.3588809349712394e-07,3.03803029467043e-07,5.17999970159076e-07,1.395857554894111e-07
2.81,2.4735100705938794e-06,3.3030002531146987e-07,2.9661533179973354e-07,5.074875847104005e-07,1.343768560329505e-07
2.82,2.4228806922488735e-06,3.1745679646672877e-07,2.92026784937138e-07,4.973876788941458e-07,1.3357599634285137e-07
2.83,2.339221110743942e-06,3.103524029627371e-07,2.8695029322427115e-07,4.91483215197718e-07,1.2971365705126523e-07
2.84,2.3317237227636526e-06,3.127143495401048e-07,2.8417563744957194e-07,4.838177158310197e-07,1.240466588353376e-07
2.85,2.3109894244721266e-06,3.0332601985320714e-07,2.782396124439418e-07,4.734174791799446e-07,1.259058825027556e-07
2.86,2.2347944674485934e-06,2.9545805506174284e-07,2.7375235014252735e-07,4.6651353399787106e-07,1.232627058423081e-07
2.87,2.170290331540473e-06,2.9551980224057314e-07,2.6844219849537226e-07,4.5564661053605414e-07,1.1992832010443465e-07
2.88,2.173637236739804e-06,2.948456540082684e-07,2.662523301980939e-07,4.5149364133213035e-07,1.1759307635866186e-07
2.89,2.1214126759625497e-06,2.865860791357406e-07,2.6162848662303737e-07,4.418101365356581e-07,1.1699283624257096e-07
2.9,2.0897200433233676e-06,2.7728010701697324e-07,2.546723221919826e-07,4.327797627118123e-07,1.145361818981599e-07
2.91,2.088634530547727e-06,2.768593340508404e-07,2.525781503817763e-07,4.296003267422264e-07,1.1232575384372306e-07
2.92,2.031683881030012e-06,2.72003146021678e-07,2.4921778764419023e-07,4.2107716597663846e-07,1.1093135988573176e-07
2.93,1.9937303326073552e-06,2.6607130100714235e-07,2.42035352603478e-07,4.1514822860982967e-07,1.0923921673152445e-07
2.94,1.9690868848442765e-06,2.628063237191109e-07,2.408910910460297e-07,4.0777511678828855e-07,1.085606894880142e-07
2.95,1.946259229999898e-06,2.618511836293615e-07,2.3649688237897456e-07,4.0126287827892826e-07,1.0466387987325e-07
2.96,1.8871867274348906e-06,2.5511700809433795e-07,2.3045128835001933e-07,3.9552206802806895e-07,1.0448726042958816e-07
2.97,1.8947664028200189e-06,2.491533659610375e-07,2.3028284652268717e-07,3.908187511073828e-07,1.0235853769204536e-07
2.98,1.837007382735121e-06,2.486594161978175e-07,2.2501569150831225e-07,3.8423240378982686e-07,1.0108808149765982e-07
2.99,1.8261576086148662e-06,2.4414326832330693e-07,2.2435074785232913e-07,3.793437810676812e-07,9.846827161637993e-08
3.0,1.7746119899817113e-06,2.388312918929755e-07,2.1976988140581492e-07,3.717723638737109e-07,9.791440128346677e-08
3.0100000000000002,1.760630175498426e-06,2.3615383900482135e-07,2.1387487918860672e-07,3.65602766056533e-07,9.647315188901502e-08
3.02,1.7319881008128695e-06,2.344016833913965e-07,2.1173748341922966e-07,3.6138014065814587e-07,9.284813072593557e-08
3.0300000000000002,1.708595383876673e-06,2.2799168954089237e-07,2.0712832649072864e-07,3.535960250001622e-07,9.231213429392281e-08
3.04,1.6863826196673019e-06,2.253820251866948e-07,2.0379796608177165e-07,3.4775027852792104e-07,9.126634976253817e-08
3.0500000000000003,1.6560668048322446e-06,2.2151657306869596e-07,2.0015271083539788e-07,3.4237629806748353e-07,8.966658048657044e-08
3.06,1.6335709655815279e-06,2.172614503023361e-07,1.978995272799488e-07,3.379047625859798e-07,8.846033008078463e-08
3.0700000000000003,1.5960473074204115e-06,2.1210311183356815e-07,1.957569419954354e-07,3.315985993289516e-07,8.61902860707833e-08
3.08,1.5687085367261033e-06,2.1186793177604848e-07,1.9100728246087857e-07,3.2588822636608275e-07,8.415887781032563e-08
3.09,1.5607130066404421e-06,2.072003364943992e-07,1.8867330438028765e-07,3.207237524549891e-07,8.363009319501693e-08
3.1,1.5189381325723362e-06,2.047632515998614e-07,1.8495447910816994e-07,3.158164924047528e-07,8.221360765611254e-08
3.11,1.504158673092365e-06,2.0110725319767602e-07,1.8280790049434424e-07,3.116598068024302e-07,8.186046165544506e-08
3.12,1.4774912853729082e-06,1.9717796906650258e-07,1.7964952822884051e-07,3.061013690402382e-07,8.061468488396324e-08
3.13,1.454826152061518e-06,1.9430965566376222e-07,1.7680961868314144e-07,3.009827291298869e-07,7.851195557511097e-08
3.14,1.4392615104257542e-06,1.9234200224579572e-07,1.754131422043204e-07,2.9766347361431973e-07,7.793122133311464e-08
3.15,1.4119632863818177e-06,1.896871421907476e-07,1.7081477986032263e-07,2.928585611045086e-07,7.61954156554819e-08
3.16,1.391959061764056e-06,1.875769748735953e-07,1.6901211617166216e-07,2.88382957884974e-07,7.512438486718911e-08
3.17,1.3691937303710723e-06,1.8311840704573724e-07,1.6690645095062983e-07,2.828580264643371e-07,7.440466297992141e-08
3.18,1.3426976546289716e-06,1.793012458053507e-07,1.645571766393334e-07,2.8120863045236294e-07,7.246797234763369e-08
3.19,1.3289779717778832e-06,1.7791009684491273e-07,1.6191737221410966e-07,2.7487263699965955e-07,7.175671151431362e-08
3.2,1.3085892479455015e-06,1.7599793026400053e-07,1.5838524904230445e-07,2.7049921065652776e-07,7.072250874138374e-08
3.21,1.2910127874106296e-06,1.7256279791843834e-07,1.5767669787366282e-07,2.6638061770057766e-07,6.960713292511698e-08
3.22,1.2713248234279451e-06,1.7079829381089235e-07,1.5353204401257638e-07,2.6367379276129566e-07,6.926956504421219e-08
3.23,1.2483982922949936e-06,1.6757759692597328e-07,1.5185353327128586e-07,2.5957432076376097e-07,6.802433340467248e-08
3.24,1.2310744646158993e-06,1.6525154294944525e-07,1.5000930946919028e-07,2.561990119708938e-07,6.646810731073308e-08
3.25,1.2180649797236795e-06,1.6321208831422614e-07,1.480522681782236e-07,2.5142764993387353e-07,6.551692713478808e-08
3.2600000000000002,1.2017484875839844e-06,1.603637627233822e-07,1.4685276945910836e-07,2.493121939194381e-07,6.477100280616787e-08
3.27,1.1820642802858426e-06,1.5802398092027996e-07,1.4333062940483824e-07,2.4616651346548176e-07,6.402623027012437e-08
3.2800000000000002,1.1721860826715462e-06,1.5586663810125523e-07,1.418861873366236e-07,2.4070997003052457e-07,6.31877658156885e-08
3.29,1.1521125297759503e-06,1.5367763903316314e-07,1.3914442962718527e-07,2.3910271309235154e-07,6.231392280376476e-08
3.3000000000000003,1.1338494643144996e-06,1.5231421839040415e-07,1.381387969031921e-07,2.3677771043974106e-07,6.178532798119137e-08
3.31,1.1174485593202682e-06,1.5065094056555324e-07,1.3593797050695645e-07,2.315871214967933e-07,6.056803926578263e-08
3.3200000000000003,1.1024588848043715e-06,1.4781698413003314e-07,1.3388155435930288e-07,2.287393226283968e-07,5.9338882054886155e-08
3.33,1.082546788964381e-06,1.4466672742177674e-07,1.3252925396398234e-07,2.245060854560735e-07,5.844476697872823e-08
3.34,1.067674495882693e-06,1.4246329509163126e-07,1.2963153790382804e-07,2.2220545048769938e-07,5.828280247377769e-08
3.35,1.0549116552827139e-06,1.417017731402831e-07,1.2779692809497414e-07,2.186701520766052e-07,5.7143680025362445e-08
3.36,1.0401529026416557e-06,1.388575034181779e-07,1.2573709704755179e-07,2.1504889360088932e-07,5.6029746697974244e-08
3.37,1.0247207627420342e-06,1.3681576885328922e-07,1.242340888873632e-07,2.1252673626415917e-07,5.540208328751048e-08
3.38,1.0100746009529826e-06,1.3530857038247763e-07,1.230093362085562e-07,2.0896821911915805e-07,5.446876986254368e-08
3.39,9.938515337764317e-07,1.3325144591900966e-07,1.2059409538231444e-07,2.061522583822239e-07,5.358402188985869e-08
3.4,9.807296246677886e-07,1.3146720747136362e-07,1.1955854021703403e-07,2.0338999525630175e-07,5.322035762508945e-08
3.41,9.645627231149282e-07,1.2931669622311594e-07,1.1722741518148641e-07,2.011146017604647e-07,5.2435568902524135e-08
3.42,9.532796146188927e-07,1.2772310493109265e-07,1.1547225995182006e-07,1.9703674349737265e-07,5.145866615784884e-08
3.43,9.389495008527043e-07,1.2561907515430742e-07,1.1474047583102496e-07,1.9478499084381832e-07,5.0826921737453606e-08
3.44,9.2701326668116e-07,1.2445629360960224e-07,1.1264245798956233e-07,1.9279838478255788e-07,5.020395497868062e-08
3.45,9.133499157243473e-07,1.220642589000601e-07,1.1078240275053741e-07,1.8860128448834235e-07,4.966389723823253e-08
3.46,9.041178156976255e-07,1.2192547607940842e-07,1.088757951020096e-07,1.8701593551741634e-07,4.8709520062121975e-08
3.47,8.902710497778021e-07,1.1874123340257823e-07,1.0848324987654041e-07,1.849653716601608e-07,4.7861202826111484e-08
3.48,8.778995136994641e-07,1.1742861383523416e-07,1.0684021719743704e-07,1.818776512896511e-07,4.739009329120611e-08
3.49,8.65943102430289e-07,1.164785732278669e-07,1.0545877433662454e-07,1.7925598180556103e-07,4.6725360835725916e-08
3.5,8.541567053463503e-07,1.1462790775642964e-07,1.0286877953411067e-07,1.777011682422048e-07,4.6171450003877996e-08
3.5100000000000002,8.438573302466826e-07,1.1295728182462081e-07,1.0275535836862432e-07,1.7498063468162485e-07,4.5770962534733496e-08
3.52,8.324802577196353e-07,1.1152210686584862e-07,1.0098173676645843e-07,1.725929123559648e-07,4.510882481016884e-08
3.5300000000000002,8.227209275385321e-07,1.1038119581767196e-07,9.940318803602918e-08,1.6996179332504253e-07,4.428411752147467e-08
3.54,8.100322439211664e-07,1.0898435942055448e-07,9.833434493707846e-08,1.677875820866968e-07,4.388707169158506e-08
3.5500000000000003,8.010424085275766e-07,1.0669070312991081e-07,9.711722805743642e-08,1.6575260518686594e-07,4.324550655846332e-08
3.56,7.89467212281017e-07,1.0580619048501995e-07,9.559963249989457e-08,1.6371415983451335e-07,4.2818850944313615e-08
3.5700000000000003,7.786463219013473e-07,1.0474683961115638e-07,9.473488968026013e-08,1.612572814562241e-07,4.212409468837698e-08
3.58,7.721510322890835e-07,1.0345076246293405e-07,9.363653639959644e-08,1.5987520046931126e-07,4.1912979205559394e-08
3.59,7.599201708627692e-07,1.0171842619384105e-07,9.218237024718461e-08,1.5813133695633421e-07,4.120266170151738e-08
3.6,7.523126493436871e-07,9.991884092143427e-08,9.067573705110492e-08,1.5563358748004733e-07,4.0536651557144734e-08
3.61,7.418692710346149e-07,9.944872479858867e-08,8.966035053143921e-08,1.533308677086754e-07,4.008245504000895e-08
3.62,7.308110586696801e-07,9.859473054723219e-08,8.855577680794163e-08,1.5139055149491293e-07,3.935733819341592e-08
3.63,7.219806816428141e-07,9.674635898819108e-08,8.753503663063033e-08,1.4960745087563644e-07,3.90411584286858e-08
3.64,7.118904837970562e-07,9.502108505774552e-08,8.622216235424347e-08,1.4740172718424192e-07,3.8399725088167734e-08
3.65,7.027460280498905e-07,9.385343512929122e-08,8.533295719430926e-08,1.45722704895786e-07,3.800699612323446e-08
3.66,6.927124998414333e-07,9.29485781124589e-08,8.412480714530986e-08,1.4394976980772082e-07,3.756046021736495e-08
3.67,6.832660822834557e-07,9.123115076460628e-08,8.253509081814327e-08,1.417278181207221e-07,3.6945025203896205e-08
3.68,6.746517617826716e-07,9.037806276788763e-08,8.18318343002564e-08,1.4006353401388494e-07,3.6634647916534376e-08
3.69,6.663666511409064e-07,8.90798382008872e-08,8.054345484866293e-08,1.3813876014899383e-07,3.5994195902342674e-08
3.7,6.580647153240446e-07,8.758295288431061e-08,7.986690988995327e-08,1.359359737035874e-07,3.5428718427688166e-08
3.71,6.480404913280887e-07,8.712950151181504e-08,7.875531435173548e-08,1.3393879890387603e-07,3.5228941254610946e-08
3.72,6.41729047924298e-07,8.602817022954716e-08,7.78022742877005e-08,1.3253564494783632e-07,3.470465030537118e-08
3.73,6.330818044172746e-07,8.47103055527539e-08,7.669996914679781e-08,1.3131037296083577e-07,3.421863862330133e-08
3.74,6.244974408224398e-07,8.364398534121467e-08,7.574445969764053e-08,1.2916865741722078e-07,3.366709275162589e-08
3.75,6.165844531694108e-07,8.247905388772918e-08,7.47135851952715e-08,1.2782109743730347e-07,3.3344604338117015e-08
3.7600000000000002,6.095457560920547e-07,8.210884701378272e-08,7.389872905982403e-08,1.2604014911235023e-07,3.310302674555648e-08
3.77,6.010956966069031e-07,8.044869264812729e-08,7.28054000820629e-08,1.244118856635653e-07,3.252479390666061e-08
3.7800000000000002,5.943922465781992e-07,8.004993377059887e-08,7.246129318994818e-08,1.2360435751188302e-07,3.206306554700039e-08
3.79,5.865548931902207e-07,7.842254417828837e-08,7.16768167507392e-08,1.2170566551936e-07,3.1810741430358494e-08
3.8000000000000003,5.793341948219023e-07,7.744976709422467e-08,7.028503423541897e-08,1.2021635738345522e-07,3.144642074710235e-08
3.81,5.713398011439615e-07,7.72742696193332e-08,6.947777648170621e-08,1.1872501222625962e-07,3.097111459216919e-08
3.8200000000000003,5.668833081851123e-07,7.570770601723869e-08,6.840241807882134e-08,1.1774623081963719e-07,3.0761456876426744e-08
3.83,5.585800746373552e-07,7.454407249362912e-08,6.750905003909552e-08,1.1586195898751965e-07,3.036237372613463e-08
3.84,5.53051829981301e-07,7.433073465281648e-08,6.715857891851918e-08,1.1474211893481954e-07,3.001908097301042e-08
3.85,5.460813118446265e-07,7.326609459921177e-08,6.617576479168579e-08,1.1345508945200996e-07,2.9477272051927885e-08
3.86,5.40029554435907e-07,7.228511318015875e-08,6.577573613216204e-08,1.1172707433053797e-07,2.9163044420900428e-08
3.87,5.344443285009234e-07,7.116524759711505e-08,6.477421771773868e-08,1.1045715397529877e-07,2.8898325426976642e-08
3.88,5.292150455101989e-07,7.040802141085418e-08,6.382013956793641e-08,1.0941192076163538e-07,2.8506096286821666e-08
3.89,5.216352507048298e-07,7.000744797343238e-08,6.31876368664345e-08,1.0803479667373954e-07,2.8244819408249463e-08
3.9,5.16013143225817e-07,6.894624625722458e-08,6.236218374228924e-08,1.0642633832040216e-07,2.78558134701936e-08
3.91,5.09428569482846e-07,6.832138314247616e-08,6.185351927079458e-08,1.058418973609273e-07,2.7431075955403537e-08
3.92,5.039671226029007e-07,6.7395525443185e-08,6.090339083365606e-08,1.046040827119582e-07,2.738128719160216e-08
3.93,4.987896827032109e-07,6.653083862694798e-08,6.0192755923124e-08,1.0336750434652677e-07,2.6919389342284604e-08
3.94,4.929199735342455e-07,6.582137928529825e-08,5.9826989055422e-08,1.0187624210324704e-07,2.6686468784334922e-08
3.95,4.871296774612746e-07,6.530425681415248e-08,5.8971983322317005e-08,1.0068014364047258e-07,2.6339556676790863e-08
3.96,4.813433117967337e-07,6.471775232902641e-08,5.829419794436247e-08,9.979771194320519e-08,2.60187298491094e-08
3.97,4.76263031374677e-07,6.379683039922787e-08,5.7730084030852714e-08,9.868097481251868e-08,2.580616140262921e-08
3.98,4.709083002456715e-07,6.297098570755572e-08,5.6996635422655124e-08,9.757372015571395e-08,2.5421886454739654e-08
3.99,4.663910070206602e-07,6.228413901391935e-08,5.655553335810477e-08,9.653888596343472e-08,2.5263113396765756e-08
4.0,4.6197874054961013e-07,6.177021539988763e-08,5.60343530588772e-08,9.538825261359746e-08,2.494753091289727e-08
4.01,4.568720459393169e-07,6.108119701642903e-08,5.517291643093664e-08,9.450473075404015e-08,2.4672500595029996e-08
4.0200000000000005,4.520579528878298e-07,6.043329612144378e-08,5.47078605896938e-08,9.347751163969555e-08,2.438479840502813e-08
4.03,4.469155566284612e-07,6.002183337380166e-08,5.411613711669143e-08,9.243283172592289e-08,2.4208981833799883e-08
4.04,4.4220367025265294e-07,5.890668936351099e-08,5.3349314780939824e-08,9.172253240890335e-08,2.3903338587660442e-08
4.05,4.3713462480444936e-07,5.846515565550573e-08,5.317624509723635e-08,9.077205390177549e-08,2.3597548545206738e-08
4.0600000000000005,4.3264669289586955e-07,5.7819238915137466e-08,5.2267980302812514e-08,8.979945411940817e-08,2.3392701165280093e-08
4.07,4.287749750527178e-07,5.7332549632970417e-08,5.191744300946589e-08,8.901728210444624e-08,2.3226008028849858e-08
4.08,4.2388893000176135e-07,5.691733459418416e-08,5.138458422759891e-08,8.796279981220943e-08,2.2989927954645217e-08
4.09,4.201569138714131e-07,5.643206449788885e-08,5.0858354445218614e-08,8.699509245589609e-08,2.2770377475809723e-08
4.1,4.158719386655959e-07,5.548498396423258e-08,5.028066967542295e-08,8.624594107479396e-08,2.2468800859545844e-08
4.11,4.125400625981893e-07,5.533844640513823e-08,4.975523149404622e-08,8.53234339461496e-08,2.2229672770669455e-08
4.12,4.0724982375222835e-07,5.463035270288061e-08,4.919761231400581e-08,8.432535079436823e-08,2.199055390188675e-08
4.13,4.020737181303702e-07,5.3914333013640796e-08,4.8526384043363505e-08,8.348600305498237e-08,2.1771307180132586e-08
4.14,3.988580731899489e-07,5.331545529910693e-08,4.853984729180375e-08,8.256582732640672e-08,2.1504782685703038e-08
4.15,3.9507835566303725e-07,5.29980763930943e-08,4.804203252809949e-08,8.1883887406199e-08,2.1294598255897875e-08
4.16,3.908230143416052e-07,5.2580942445512875e-08,4.721625950083157e-08,8.10697671197698e-08,2.111935253177878e-08
4.17,3.8696934844929343e-07,5.1949116797343316e-08,4.6778434955417883e-08,8.033509245339143e-08,2.08935455408405e-08
4.18,3.8355602100261537e-07,5.125651641140467e-08,4.634779409687078e-08,7.957698162865481e-08,2.0739277826572337e-08
4.19,3.79532568259102e-07,5.080435484475063e-08,4.595062407378029e-08,7.872946521640801e-08,2.058102106163272e-08
4.2,3.7613609923596005e-07,5.0605504603176196e-08,4.5611822043426626e-08,7.773779519636228e-08,2.03205728315898e-08
4.21,3.720407422999588e-07,4.991870865494094e-08,4.518078951182317e-08,7.703168438518393e-08,2.0110413961260246e-08
4.22,3.6807194638301814e-07,4.951695469366658e-08,4.459917102325084e-08,7.649531914488868e-08,1.9938646870825213e-08
4.23,3.6564158752187005e-07,4.900070406878539e-08,4.422909076564604e-08,7.560319842604863e-08,1.970519488976191e-08
4.24,3.6224060199567304e-07,4.837426827239031e-08,4.369919096338535e-08,7.504570437561353e-08,1.9489652511597616e-08
4.25,3.581030605766172e-07,4.798163251553566e-08,4.341819879378241e-08,7.41266295333959e-08,1.9381928465369243e-08
4.26,3.549745046319075e-07,4.755247409658934e-08,4.298292360982724e-08,7.346505100142077e-08,1.9190047619695842e-08
4.2700000000000005,3.517545618925168e-07,4.7238975796008045e-08,4.2429709131833425e-08,7.298110801864332e-08,1.898682597073192e-08
4.28,3.481646016410356e-07,4.6770976745466015e-08,4.2224199747227004e-08,7.201300005489853e-08,1.875476647471059e-08
4.29,3.4485162724617006e-07,4.63369858586921e-08,4.1714119166581953e-08,7.150966329271298e-08,1.861650793136911e-08
4.3,3.4211508473311406e-07,4.575663628441224e-08,4.1319859190879503e-08,7.079656065921619e-08,1.8443357459798078e-08
4.3100000000000005,3.38184391044775e-07,4.5404337512154745e-08,4.0882310654733964e-08,7.0016373729651e-08,1.8371542107925213e-08
4.32,3.3562002063468184e-07,4.490239170807722e-08,4.049486924151074e-08,6.9478132501833e-08,1.8130100756119726e-08
4.33,3.322671211759165e-07,4.471504862293784e-08,4.025180150585446e-08,6.896775931607241e-08,1.7992306701129717e-08
4.34,3.2920111767433594e-07,4.42246113526082e-08,4.0080867108775356e-08,6.815469969566182e-08,1.781632250951522e-08
4.3500000000000005,3.2662591124170275e-07,4.394003711831883e-08,3.966404371690417e-08,6.768343043114841e-08,1.771075309793482e-08
4.36,3.2368400393165e-07,4.336894151156366e-08,3.912769537091821e-08,6.697466894521758e-08,1.7475117169351867e-08
4.37,3.2109069681957347e-07,4.269550176090121e-08,3.888601017513243e-08,6.637133792191852e-08,1.7426196612200153e-08
4.38,3.177989482065531e-07,4.2662763593900596e-08,3.844255890501199e-08,6.593989769768535e-08,1.721463534271649e-08
4.39,3.148299853091798e-07,4.214514827753752e-08,3.8092545793126175e-08,6.526318942935976e-08,1.699467232094313e-08
4.4,3.122161391364924e-07,4.195611256558132e-08,3.795748791258597e-08,6.477666493934912e-08,1.6894998410612267e-08
4.41,3.095544743872267e-07,4.141247360127638e-08,3.757418234681204e-08,6.431774301017747e-08,1.6693149860700704e-08
4.42,3.071200720731741e-07,4.0893448135202616e-08,3.7184171199924606e-08,6.372462793899627e-08,1.6598073184049193e-08
4.43,3.0389085464151483e-07,4.095117946536105e-08,3.6715190388888836e-08,6.303679043423414e-08,1.651093867012021e-08
4.44,3.012266271004654e-07,4.0305564617316484e-08,3.631158670647731e-08,6.247319883700118e-08,1.6330878559274186e-08
4.45,2.9867200728750865e-07,4.000348587804014e-08,3.62340354156586e-08,6.196806948255098e-08,1.6190448162288656e-08
4.46,2.968788154385103e-07,3.9586293954525874e-08,3.588040504346616e-08,6.132876247594469e-08,1.603918374765666e-08
4.47,2.9406219800898517e-07,3.9292933686015824e-08,3.576746240948183e-08,6.108230500992707e-08,1.5925659083750654e-08
4.48,2.9127536842190497e-07,3.904276109329281e-08,3.519704334215526e-08,6.051766970091109e-08,1.5813523192708716e-08
4.49,2.885743194166311e-07,3.872877295399846e-08,3.498198767776305e-08,5.994045821540523e-08,1.559577236630679e-08
4.5,2.8619301306210405e-07,3.851540587049835e-08,3.46896249422365e-08,5.930590120658313e-08,1.5512534198070196e-08
4.51,2.8444082349436214e-07,3.7824762691251505e-08,3.451071533782669e-08,5.878043651691907e-08,1.535738740677268e-08
4.5200000000000005,2.818562556167102e-07,3.7788427590850097e-08,3.413083331046203e-08,5.8327113425755754e-08,1.5199338365682035e-08
4.53,2.796202042647971e-07,3.738286518624555e-08,3.388683340061134e-08,5.7926292694168685e-08,1.509044808087737e-08
4.54,2.7720515018199044e-07,3.715321546376967e-08,3.35325721111937e-08,5.7473916042377775e-08,1.4959509066421586e-08
4.55,2.74214456432786e-07,3.683397310910942e-08,3.3188202794512925e-08,5.6913282951863206e-08,1.4873135086177738e-08
4.5600000000000005,2.720329105010516e-07,3.641203461139169e-08,3.299080522475538e-08,5.638476459212041e-08,1.472091676590959e-08
4.57,2.700174182341297e-07,3.620409527818386e-08,3.273910639402085e-08,5.598637483171926e-08,1.461117391792215e-08
4.58,2.6822276931087283e-07,3.589046356179545e-08,3.24895377083562e-08,5.555971572537183e-08,1.4512173054421093e-08
4.59,2.654629401456198e-07,3.5714995172897365e-08,3.217317202749383e-08,5.5116201571775274e-08,1.4436460392052103e-08
4.6000000000000005,2.6396218139321796e-07,3.527097236043429e-08,3.1849526168773954e-08,5.4632530743312875e-08,1.4311268064911248e-08
4.61,2.610744271283533e-07,3.512368884727254e-08,3.170461442942672e-08,5.4215318135963705e-08,1.4195180259855213e-08
4.62,2.5924576844427746e-07,3.477009001036681e-08,3.148989732661844e-08,5.3813763749268936e-08,1.4070564533667352e-08
4.63,2.5745164852932154e-07,3.446817947619712e-08,3.118819263099728e-08,5.314369561310433e-08,1.3919953796487798e-08
4.64,2.5558550575402706e-07,3.428386659628218e-08,3.1035729001645716e-08,5.287565813219513e-08,1.3810863648339045e-08
4.65,2.5336072831128983e-07,3.3965182401455406e-08,3.0724417591461576e-08,5.2543600839043655e-08,1.3738628719673694e-08
4.66,2.5160967316906195e-07,3.374575162272233e-08,3.041648005758633e-08,5.2050241004979925e-08,1.3558803183103995e-08
4.67,2.494529507893335e-07,3.339508973028393e-08,3.0241801020934075e-08,5.17532296789378e-08,1.349256750863604e-08
4.68,2.473784471711672e-07,3.313759631282325e-08,2.9920401983431945e-08,5.1232371723532315e-08,1.3411057004356792e-08
4.69,2.4543021514804874e-07,3.29059379903255e-08,2.9626915215267545e-08,5.0790592325286616e-08,1.325497695311272e-08
4.7,2.4373564901474306e-07,3.256313151671284e-08,2.9507041053067822e-08,5.054271109320473e-08,1.3166343723806437e-08
4.71,2.417202187731716e-07,3.242959340265046e-08,2.9207924089552963e-08,5.0153871131198424e-08,1.303131583610123e-08
4.72,2.399897314421377e-07,3.208679338912267e-08,2.9092051236228482e-08,4.970008285493183e-08,1.2951273969598819e-08
4.73,2.3833789044410083e-07,3.1875907477215994e-08,2.8866530648736842e-08,4.9486568719759014e-08,1.2903569899618128e-08
4.74,2.3591258293990171e-07,3.163552031526835e-08,2.8603577696447046e-08,4.892598546068765e-08,1.278700015150809e-08
4.75,2.344707799501611e-07,3.122098568249052e-08,2.842165447274046e-08,4.8610194482069015e-08,1.271851805617922e-08
4.76,2.3285989167758073e-07,3.109590284264338e-08,2.8231957781063117e-08,4.815232918088627e-08,1.260394966911254e-08
4.7700000000000005,2.3095425520726924e-07,3.0948896571637365e-08,2.7949073414632343e-08,4.7833836506510645e-08,1.2507045350829809e-08
4.78,2.2922955613430332e-07,3.062970067057974e-08,2.7710009879393987e-08,4.7478694138437026e-08,1.2374953066628543e-08
4.79,2.2776090171840777e-07,3.0429280729397254e-08,2.752872072950395e-08,4.711350997531614e-08,1.233121857852953e-08
4.8,2.261324090005929e-07,3.014610115234315e-08,2.7353587561004862e-08,4.687380201374332e-08,1.219496856877255e-08
4.8100000000000005,2.2398523149790444e-07,2.99277404444363e-08,2.7137709398505484e-08,4.65146959067232e-08,1.213614509887355e-08
4.82,2.2259987311081622e-07,2.974704290144436e-08,2.693751672217432e-08,4.610835692986701e-08,1.2005968802851343e-08
4.83,2.2096697029889534e-07,2.9578509520512267e-08,2.6709074621695083e-08,4.569064926300191e-08,1.1953803651422863e-08
4.84,2.1918722061613438e-07,2.935348832175689e-08,2.6492621542256933e-08,4.5395598821503866e-08,1.1859258964453224e-08
4.8500000000000005,2.1751406216557057e-07,2.9128829863318483e-08,2.638044193356728e-08,4.5087363497274295e-08,1.1812058847239443e-08
4.86,2.1572913171915534e-07,2.8986708856288853e-08,2.625683286910498e-08,4.4719918105692e-08,1.1680540100854548e-08
4.87,2.1456711960344737e-07,2.8705177737938258e-08,2.60018766820696e-08,4.4465012834072495e-08,1.1578059379966283e-08
4.88,2.131472097340332e-07,2.851697673805284e-08,2.5692694035588637e-08,4.415814426847152e-08,1.1491196908156651e-08
4.89,2.114892951507577e-07,2.83527222096596e-08,2.5498691675607587e-08,4.38523890088635e-08,1.1437484247541156e-08
4.9,2.1024666178918518e-07,2.812669523213013e-08,2.5334909555802813e-08,4.338987389774298e-08,1.1380582580221973e-08
4.91,2.083424521613642e-07,2.7941696558745186e-08,2.5232288898228078e-08,4.3094575627819547e-08,1.1311735289664328e-08
4.92,2.067787180617746e-07,2.7808509132586114e-08,2.5073007876309173e-08,4.279208760704659e-08,1.1210472786373094e-08
4.93,2.0498410040926278e-07,2.7427812913447767e-08,2.4889218189371376e-08,4.247452752093232e-08,1.1104004797528321e-08
4.94,2.0396631558225356e-07,2.7301540449463403e-08,2.473365004403583e-08,4.228899104764266e-08,1.1038527416206991e-08
4.95,2.0252900970114572e-07,2.7126516356776306e-08,2.4556959778143814e-08,4.196646579188812e-08,1.0923759370160882e-08
4.96,2.0107818950187445e-07,2.7045743975807042e-08,2.4319335133051663e-08,4.165567935468487e-08,1.0830413375768772e-08
4.97,1.9965145803992465e-07,2.6669545202448865e-08,2.422401896642987e-08,4.140920028060869e-08,1.0824093075438989e-08
4.98,1.982887132925608e-07,2.6529471527061513e-08,2.3988160947264163e-08,4.101602974733008e-08,1.0738423869478338e-08
4.99,1.970176453931069e-07,2.6398043025692435e-08,2.3793647928978347e-08,4.08738667072268e-08,1.0666843936956064e-08
5.0,1.9553408129222635e-07,2.618002402875672e-08,2.3634577049131736e-08,4.052566815478737e-08,1.0573565682237103e-08
5.01,1.9386937440245003e-07,2.6057789989960946e-08,2.345870801113628e-08,4.032303162676558e-08,1.0481527871595866e-08
5.0200000000000005,1.927609974951544e-07,2.5851600756271763e-08,2.336420053692461e-08,4.005048706818084e-08,1.0452018794089966e-08
5.03,1.9124755354146013e-07,2.5674744645192124e-08,2.3276772465224618e-08,3.958624932701496e-08,1.0323003551429642e-08
5.04,1.9018580114571664e-07,2.5559313421981463e-08,2.3010682769298025e-08,3.9341652299425966e-08,1.033244596751434e-08
5.05,1.886132585502707e-07,2.527384833698148e-08,2.2814187505798655e-08,3.9086093113713495e-08,1.021848882697378e-08
5.0600000000000005,1.8758759008546032e-07,2.5190823982136724e-08,2.268300683315346e-08,3.8977849800172254e-08,1.0181302551801752e-08
5.07,1.8640003877743014e-07,2.502766525671379e-08,2.250060217627182e-08,3.8671370259959714e-08,1.0079606262758516e-08
5.08,1.84932175197861e-07,2.4846457646167686e-08,2.239666460287491e-08,3.8445635148845895e-08,1.0015979457124966e-08
5.09,1.8397591494325132e-07,2.4599205179198178e-08,2.222302531421674e-08,3.821050514975291e-08,9.986646563500889e-09
5.1000000000000005,1.8259404272301864e-07,2.442957814522958e-08,2.2063201019990174e-08,3.79153026012021e-08,9.873694331668851e-09
5.11,1.8151670678916055e-07,2.4319558183709045e-08,2.1940150820081267e-08,3.7546308887121696e-08,9.832212356332811e-09
5.12,1.8001942224437823e-07,2.4206943412909263e-08,2.1761707203978642e-08,3.7389551097347424e-08,9.767516832865669e-09
5.13,1.7914452403251347e-07,2.395953918039017e-08,2.1686907531120225e-08,3.717546822113569e-08,9.671377690757534e-09
5.14,1.7779978944904747e-07,2.3812928243400764e-08,2.1416626757557792e-08,3.693206394184708e-08,9.593189067503554e-09
5.15,1.7655853330985345e-07,2.369349032698391e-08,2.133335230841265e-08,3.659738084271653e-08,9.560089502647087e-09
5.16,1.7582387483197166e-07,2.3540195134056216e-08,2.1192511206850994e-08,3.627986058900497e-08,9.47652691994998e-09
5.17,1.7408074501461167e-07,2.3384358056591285e-08,2.108134936354593e-08,3.612454244121203e-08,9.455386963007778e-09
5.18,1.7315212664385997e-07,2.3226962894803013e-08,2.1009639703804693e-08,3.5920059101761105e-08,9.403609825645174e-09
5.19,1.7212275004623866e-07,2.31306453891023e-08,2.0822747428247102e-08,3.5742784432986793e-08,9.297692266908313e-09
5.2,1.713267071491747e-07,2.2945095295235516e-08,2.0681638648726113e-08,3.5302493780911334e-08,9.264313597594187e-09
5.21,1.700218336746534e-07,2.270349413550064e-08,2.0597533497734655e-08,3.518149640001985e-08,9.200403283855073e-09
5.22,1.6872477968832077e-07,2.261841329646549e-08,2.0413300261609992e-08,3.491131606397955e-08,9.115762496981556e-09
5.23,1.6753363163182343e-07,2.2434844719929994e-08,2.030638785427662e-08,3.4671209636171246e-08,9.066707062253727e-09
5.24,1.6646484327838496e-07,2.2301744884739983e-08,2.0194284356824104e-08,3.4613297159450074e-08,9.044050844310404e-09
5.25,1.6557647348550986e-07,2.2142757822392984e-08,2.0026146425684485e-08,3.4308616089231873e-08,8.996103292913318e-09
5.26,1.646762198295602e-07,2.214123164387169e-08,1.992721906146765e-08,3.4133169672617736e-08,8.92663724503789e-09
5.2700000000000005,1.6366190272511726e-07,2.184271811064131e-08,1.9804642844330835e-08,3.3883881242307194e-08,8.829108058852588e-09
5.28,1.6244150256253233e-07,2.176445000778598e-08,1.9719471573715715e-08,3.376703442690919e-08,8.826531604745234e-09
5.29,1.6141869713307254e-07,2.162184853720681e-08,1.9603541736180485e-08,3.351716398509633e-08,8.703959966309321e-09
5.3,1.6035268758175296e-07,2.1531479342218953e-08,1.9415336339038096e-08,3.328134071766335e-08,8.700819572993365e-09
5.3100000000000005,1.594416808112869e-07,2.137935512923359e-08,1.930573737469766e-08,3.304167605734456e-08,8.615616077968753e-09
5.32,1.586239528102235e-07,2.121865358386262e-08,1.9118291107944413e-08,3.287124760749473e-08,8.587701064826205e-09
5.33,1.5756868924024238e-07,2.1068253825556647e-08,1.9066519178948714e-08,3.2727891766518557e-08,8.51671079634981e-09
5.34,1.566511379198612e-07,2.0947186604288057e-08,1.8916916607625288e-08,3.248746071098817e-08,8.486022969005263e-09
5.3500000000000005,1.5546670614833245e-07,2.081932415406159e-08,1.8811975901180384e-08,3.221339683794879e-08,8.455513731819208e-09
5.36,1.5476805655097142e-07,2.069267343664359e-08,1.872736333206755e-08,3.20485485189166e-08,8.327515860294445e-09
5.37,1.5359918952016626e-07,2.061969480184078e-08,1.8643535187761504e-08,3.1836093222263306e-08,8.30782707472856e-09
5.38,1.5280070077505965e-07,2.043142020536392e-08,1.849440151370665e-08,3.166156227307974e-08,8.242498437959166e-09
5.39,1.516742062809858e-07,2.0350884516875652e-08,1.838865275459932e-08,3.1427888850709976e-08,8.208790715262409e-09
5.4,1.5089388427268919e-07,2.024038427775081e-08,1.8239239620609548e-08,3.133318479004255e-08,8.183412501869837e-09
5.41,1.4997564442322197e-07,2.0054692535982852e-08,1.8188249848576195e-08,3.112753114306192e-08,8.101841732227446e-09
5.42,1.490269895458107e-07,2.0034797116547715e-08,1.8045855610238364e-08,3.095013914686781e-08,8.070470351755903e-09
5.43,1.482935196257935e-07,1.985389079363237e-08,1.796300930276836e-08,3.07444656725876e-08,8.026776942645895e-09
5.44,1.473478188874464e-07,1.9686394143684417e-08,1.7851309284598648e-08,3.056796473699234e-08,7.99324567417097e-09
5.45,1.4657710902101065e-07,1.9591794588311136e-08,1.7746281520521727e-08,3.0361914685813596e-08,7.955527490855558e-09
5.46,1.4573577938610797e-07,1.9608900947656297e-08,1.761640095789162e-08,3.021242889391699e-08,7.868721578435398e-09
5.47,1.446407878301784e-07,1.9393516330425964e-08,1.7511062041750638e-08,2.99958725752673e-08,7.83812181712575e-09
5.48,1.4388891386038502e-07,1.922276410189343e-08,1.7446248279390604e-08,2.984800989524034e-08,7.76906818038554e-09
5.49,1.4317092062848104e-07,1.9183347987999306e-08,1.734112098456417e-08,2.9631864176963314e-08,7.762112362005399e-09
5.5,1.4213254054110738e-07,1.903574101524704e-08,1.7249333990238043e-08,2.9484990834538423e-08,7.700744135203541e-09
5.51,1.4154281637981114e-07,1.897615765687901e-08,1.7089695716753683e-08,2.9327368017083635e-08,7.653201564359048e-09
5.5200000000000005,1.4047030227166525e-07,1.8846035772023336e-08,1.699680350612328e-08,2.9149913250684518e-08,7.610432680168119e-09
5.53,1.3984920461304994e-07,1.8710499232242713e-08,1.6904096197612464e-08,2.8950734646169037e-08,7.54569181372673e-09
5.54,1.390439599522128e-07,1.8617097638745817e-08,1.6818714171287752e-08,2.8816937375734394e-08,7.538526739533407e-09
5.55,1.3825414212454706e-07,1.8485324696542827e-08,1.6698528310562454e-08,2.8636876792137298e-08,7.492314835579428e-09
5.5600000000000005,1.3723741134882694e-07,1.8447521282815815e-08,1.6650940563989e-08,2.850741179783e-08,7.423326695364195e-09
5.57,1.366030196186808e-07,1.8299315374718255e-08,1.6529036199318453e-08,2.831053116337573e-08,7.395966248519765e-09
5.58,1.357341809904659e-07,1.8199107535579688e-08,1.6465101401824957e-08,2.818561716335573e-08,7.3506827811202235e-09
5.59,1.3509396169067495e-07,1.8139467955323864e-08,1.6312620240761475e-08,2.799565216398142e-08,7.310435472314969e-09
5.6000000000000005,1.3440485869181162e-07,1.7970767847152833e-08,1.6229998173229454e-08,2.7820635179561337e-08,7.248983486829404e-09
5.61,1.3343838481613104e-07,1.7846160709626824e-08,1.6154120822567673e-08,2.7662037977573862e-08,7.213972323373689e-09
5.62,1.327441293706523e-07,1.784230687845587e-08,1.6076092285191597e-08,2.7523456629402503e-08,7.180407477878335e-09
5.63,1.3180842455314186e-07,1.7653113068477706e-08,1.5941098978213253e-08,2.7357856540994735e-08,7.116565212358861e-09
5.64,1.3142818313582108e-07,1.7579268049005952e-08,1.588666618062384e-08,2.7210590763367314e-08,7.122601448008354e-09
5.65,1.305287463658233e-07,1.7540840123432626e-08,1.5891413683530815e-08,2.7098370730839364e-08,7.063939276379875e-09
5.66,1.2981396973139013e-07,1.734345506763553e-08,1.5759050840355057e-08,2.6887091492603393e-08,7.011197384389857e-09
5.67,1.289366200180399e-07,1.7356366727545547e-08,1.557074851027884e-08,2.6730499542607267e-08,7.003551259158458e-09
5.68,1.283304891334016e-07,1.7222687904165254e-08,1.553970383320728e-08,2.664845769515367e-08,6.9502112744075874e-09
5.69,1.2755777395470858e-07,1.706323216930833e-08,1.5440849067974117e-08,2.6475919540955397e-08,6.925712453769385e-09
5.7,1.2705187338604597e-07,1.7034002104242713e-08,1.5347002026186585e-08,2.634004348731991e-08,6.8867784054050905e-09
5.71,1.2618078644026208e-07,1.6900110295227905e-08,1.5300729043464204e-08,2.616620223824337e-08,6.8395764022918505e-09
5.72,1.2556189628276757e-07,1.6855597230686554e-08,1.5260538963466846e-08,2.601134189663087e-08,6.8044277040132156e-09
5.73,1.2502551907499603e-07,1.6754433189569568e-08,1.5147168190176103e-08,2.5860734673594385e-08,6.759327267490352e-09
5.74,1.2416591932744028e-07,1.6626509533686634e-08,1.5050329327216624e-08,2.572625197001453e-08,6.722134814324539e-09
5.75,1.2355057274654096e-07,1.6592924824932402e-08,1.4964845043436487e-08,2.567980148382033e-08,6.689520985778372e-09
5.76,1.2297703642120736e-07,1.6476438076462973e-08,1.4888650962982496e-08,2.547413292067905e-08,6.655146915903616e-09
5.7700000000000005,1.2228036236443028e-07,1.6396274803259414e-08,1.478728913693467e-08,2.5313187775188976e-08,6.602649130239096e-09
5.78,1.216115668378913e-07,1.6319015594150583e-08,1.4697442901682277e-08,2.5214110106692388e-08,6.57418220952379e-09
5.79,1.2094061469952658e-07,1.6264310157861503e-08,1.4625761753779462e-08,2.511226187920836e-08,6.5507580407838e-09
5.8,1.2015753627520822e-07,1.6089642072509665e-08,1.4579098703021225e-08,2.4953523176367288e-08,6.497687138280479e-09
5.8100000000000005,1.1979827167924382e-07,1.6032671334709006e-08,1.4505730028635114e-08,2.474089239600214e-08,6.476771257703286e-09
5.82,1.1895670422924892e-07,1.595091434942702e-08,1.4433805339734191e-08,2.466406926919957e-08,6.444252875858285e-09
5.83,1.1826953272593031e-07,1.5835280541856154e-08,1.4338501380244009e-08,2.4549466576844538e-08,6.413450462434768e-09
5.84,1.1766344753511181e-07,1.5839260696706126e-08,1.4289507865486337e-08,2.4442545124066507e-08,6.375975034503178e-09
5.8500000000000005,1.1702929338749249e-07,1.5702647580814772e-08,1.4189820014724654e-08,2.4211982194123034e-08,6.36674628930184e-09
5.86,1.164599702094426e-07,1.565023981277461e-08,1.411978304027372e-08,2.4131768120684135e-08,6.310184658811373e-09
5.87,1.1592345508328256e-07,1.5544032359328456e-08,1.4028117574826005e-08,2.407511904434707e-08,6.286980135175507e-09
5.88,1.1529038904389465e-07,1.544803359469851e-08,1.3958852375991429e-08,2.3843049250979948e-08,6.241929816510308e-09
5.89,1.1482059602272131e-07,1.538596678485135e-08,1.3857070006135732e-08,2.3830218273606854e-08,6.223000806244349e-09
5.9,1.1417341536718089e-07,1.5282758687072738e-08,1.3813049406514694e-08,2.3627329920661954e-08,6.173663256060473e-09
5.91,1.13506575459052e-07,1.5218806704326302e-08,1.3733901365437644e-08,2.3556888076654127e-08,6.141184274543571e-09
5.92,1.1295593018744832e-07,1.5079429973354226e-08,1.3668272403922068e-08,2.3422136376067746e-08,6.1222803550339675e-09
5.93,1.1233242445856882e-07,1.5047919059838888e-08,1.3590508490216283e-08,2.3272128429224932e-08,6.109679392554324e-09
5.94,1.1175026341114869e-07,1.5019977499736678e-08,1.3536514821703995e-08,2.32169973135199e-08,6.063036036852673e-09
5.95,1.1114671337890235e-07,1.4918607760324047e-08,1.3452428209592034e-08,2.301717782572785e-08,6.021157379814389e-09
5.96,1.1063048304328729e-07,1.484764849315137e-08,1.3389621230116985e-08,2.290209724896305e-08,5.9739529431290045e-09
5.97,1.1003834162588412e-07,1.4680617611259903e-08,1.3290977622330196e-08,2.2810775815016626e-08,5.946416895859772e-09
5.98,1.0946257377958871e-07,1.4674002430645533e-08,1.3235978937869965e-08,2.274937341778307e-08,5.9206577554196326e-09
5.99,1.0899684205993957e-07,1.4596399572804259e-08,1.3167648865133545e-08,2.2578077716501646e-08,5.901983887500193e-09
6.0,1.0844198062144852e-07,1.4517848626593615e-08,1.3115652819567326e-08,2.249103545399419e-08,5.859881418313669e-09
6.01,1.0777759317876173e-07,1.4450432945597581e-08,1.3084001076649596e-08,2.2412513449288494e-08,5.8160039215987365e-09
6.0200000000000005,1.0730851568515136e-07,1.4297849848768756e-08,1.3002702248849222e-08,2.2245882706238596e-08,5.819183328512831e-09
6.03,1.067975650669312e-07,1.4381726788107123e-08,1.2941698627620485e-08,2.2141215578146674e-08,5.783159879077731e-09
6.04,1.0626729079002747e-07,1.422749294326939e-08,1.2813908441067025e-08,2.1998357217967654e-08,5.758036859845377e-09
6.05,1.0576647825447772e-07,1.419455186068392e-08,1.2780491552233913e-08,2.187170003530163e-08,5.735771961561672e-09
6.0600000000000005,1.0520714991736528e-07,1.412554321471962e-08,1.2729394027663395e-08,2.17917702419028e-08,5.703754489946265e-09
6.07,1.0459238770582018e-07,1.404216493849718e-08,1.2683457913956599e-08,2.1676752802362e-08,5.668662835890852e-09
6.08,1.0421237990575979e-07,1.3961414082766132e-08,1.260191892119899e-08,2.1544401504163264e-08,5.6379768742466215e-09
6.09,1.0363376312410327e-07,1.3890380188765239e-08,1.2538468994056082e-08,2.142523238376565e-08,5.605229381975293e-09
6.1000000000000005,1.0312470799171675e-07,1.3843593499247348e-08,1.2474992969212776e-08,2.135868948286371e-08,5.5786764642038146e-09
6.11,1.0256523287110048e-07,1.3778373996095727e-08,1.2459700128812894e-08,2.1286339601231915e-08,5.569135771266262e-09
6.12,1.0226670236920132e-07,1.3723200550762144e-08,1.2390054227452637e-08,2.118179154546611e-08,5.546383562310656e-09
6.13,1.0158808050036748e-07,1.3628591469946768e-08,1.229679540709104e-08,2.108639023712673e-08,5.5098079181435195e-09
6.140000000000001,1.0124466347306862e-07,1.3516061745289017e-08,1.225396130013808e-08,2.0954683512003156e-08,5.466942133022749e-09
6.15,1.0064248329041275e-07,1.3496770684617438e-08,1.2179704320007746e-08,2.0849529399075474e-08,5.448093723071756e-09
6.16,1.0017184076066545e-07,1.343111068574814e-08,1.2142962353917367e-08,2.0764060251814335e-08,5.408184382808684e-09
6.17,9.971174048069667e-08,1.333699451593096e-08,1.2041843827273683e-08,2.066118443039322e-08,5.3958664646055285e-09
6.18,9.920609813989496e-08,1.32917860104519e-08,1.2010825042238497e-08,2.0511765354679383e-08,5.380794394229007e-09
6.19,9.878600552029312e-08,1.3237663421477481e-08,1.1961197933995048e-08,2.0434248532846734e-08,5.328047085854851e-09
6.2,9.825748840849937e-08,1.3156061633531449e-08,1.1881770890335124e-08,2.0365689719212514e-08,5.318681501142276e-09
6.21,9.778922363760547e-08,1.3084605497563612e-08,1.1864895258433682e-08,2.0232780105875627e-08,5.294905726694854e-09
6.22,9.732775166455794e-08,1.3057888791089537e-08,1.1789777916903079e-08,2.0152677424398577e-08,5.279348082005737e-09
6.23,9.689186409333951e-08,1.2964978384132903e-08,1.1747962071550952e-08,2.0072449321608504e-08,5.223163928881401e-09
6.24,9.631255010388211e-08,1.2946963509637855e-08,1.168751323160602e-08,2.000632691790816e-08,5.217948865322668e-09
6.25,9.598954303244296e-08,1.28743616403606e-08,1.1581187569064264e-08,1.9864384589246518e-08,5.195291490615156e-09
6.26,9.545265878348084e-08,1.2803201643605644e-08,1.1562456653357882e-08,1.980360471460166e-08,5.174347631147701e-09
6.2700000000000005,9.510983262686543e-08,1.2750224610341088e-08,1.1510217405080317e-08,1.9699409160352824e-08,5.141222878795735e-09
6.28,9.452392290527892e-08,1.265803713196928e-08,1.1430234307094477e-08,1.9636680009586206e-08,5.116549519882872e-09
6.29,9.407615599445719e-08,1.2640914128066858e-08,1.1385147109481724e-08,1.9525523335967855e-08,5.102409375278446e-09
6.3,9.372577075481536e-08,1.2539109696106197e-08,1.1350224704248852e-08,1.9402265949120524e-08,5.061985927582422e-09
6.3100000000000005,9.328913963406062e-08,1.2479215655073964e-08,1.1288268204718282e-08,1.9291488896150225e-08,5.052279788429188e-09
6.32,9.290745411900419e-08,1.2461058214531472e-08,1.12393786440397e-08,1.920196431300189e-08,5.029166553716066e-09
6.33,9.236856277251416e-08,1.2368554479783762e-08,1.1178854020550601e-08,1.917985985572773e-08,5.002416552266067e-09
6.34,9.195683941697296e-08,1.2350203451931947e-08,1.1157505305974948e-08,1.9049168922411205e-08,4.97654063044209e-09
6.3500000000000005,9.14775430716591e-08,1.226270134688702e-08,1.1089517010147804e-08,1.902584636157941e-08,4.960388301510499e-09
6.36,9.116484993596497e-08,1.2233274432169096e-08,1.1046027775581753e-08,1.8888044688747637e-08,4.933172873213864e-09
6.37,9.065993900802869e-08,1.217661889924749e-08,1.097054909639171e-08,1.882594061503491e-08,4.895627063826098e-09
6.38,9.0284372474325e-08,1.2086599383479018e-08,1.0940461497624794e-08,1.8743398705412995e-08,4.888354757862194e-09
6.390000000000001,8.985478713982439e-08,1.205659893580539e-08,1.0865009575869166e-08,1.8653568345347718e-08,4.8575453315069425e-09
6.4,8.950897324416007e-08,1.1990435377859184e-08,1.0851454669467682e-08,1.8577871363947305e-08,4.840603365654539e-09
6.41,8.908228254579711e-08,1.1944108662511411e-08,1.0802081724290333e-08,1.8471871898255015e-08,4.830575134232296e-09
6.42,8.872105271293006e-08,1.1907078293031719e-08,1.0743639788721281e-08,1.8380994698931648e-08,4.802265733112074e-09
6.43,8.835529924458134e-08,1.185724675556942e-08,1.0675217816690766e-08,1.832229703800402e-08,4.776047208888381e-09
6.44,8.802088520841616e-08,1.1790639776112288e-08,1.0639907988157227e-08,1.8254564751634674e-08,4.7476924324488356e-09
6.45,8.749384090645612e-08,1.1719305289839307e-08,1.0602424600600918e-08,1.8151968162056655e-08,4.725971034182856e-09
6.46,8.71026222344238e-08,1.1700423239406664e-08,1.0570998639010174e-08,1.8067028158786654e-08,4.709331030142128e-09
6.47,8.672619754721325e-08,1.1629086650338055e-08,1.0499101848133643e-08,1.7989148458885434e-08,4.699667926316278e-09
6.48,8.636138541351795e-08,1.153528518115022e-08,1.0447696746268445e-08,1.7910632329345606e-08,4.670502293397076e-09
6.49,8.594256169645218e-08,1.1566773869766376e-08,1.0398635644402219e-08,1.7791838563057806e-08,4.6637356668569e-09
6.5,8.551429942184289e-08,1.1451270021409593e-08,1.0366457497440655e-08,1.7744730764257137e-08,4.62724160390506e-09
6.51,8.522348273641208e-08,1.1416998540439719e-08,1.030717639245776e-08,1.7655805861959898e-08,4.6169441491684565e-09
6.5200000000000005,8.484896798783023e-08,1.1416169876342599e-08,1.0255247519064663e-08,1.7565714967133674e-08,4.588332547645773e-09
6.53,8.447617500177133e-08,1.1325089212146104e-08,1.0240002947390546e-08,1.7490069638814632e-08,4.566898213570267e-09
6.54,8.408404277424229e-08,1.1267952978352611e-08,1.0173461158138711e-08,1.7466641508047842e-08,4.561110961542846e-09
6.55,8.383694467339427e-08,1.1199737479606185e-08,1.0128674331442875e-08,1.7347682681693812e-08,4.517579132029097e-09
6.5600000000000005,8.33701390293506e-08,1.1168257677331956e-08,1.0073589215177553e-08,1.723270587210115e-08,4.518919106421686e-09
6.57,8.294523279683988e-08,1.1143894064683793e-08,1.0036074870445813e-08,1.720622548935555e-08,4.4963663699430445e-09
6.58,8.261728111273775e-08,1.105376361461717e-08,9.992928098674548e-09,1.7106177871342824e-08,4.4773919243992425e-09
6.59,8.226154613789622e-08,1.1032354931820357e-08,9.969563832208986e-09,1.704261001077387e-08,4.450157054068777e-09
6.6000000000000005,8.19861976827051e-08,1.0978326644348632e-08,9.917222482066814e-09,1.6984917983154814e-08,4.433473981999688e-09
6.61,8.152446984817344e-08,1.094043925902002e-08,9.874018999227975e-09,1.6899558697359007e-08,4.4225725826490185e-09
6.62,8.124824807955774e-08,1.0890648500367186e-08,9.821576647957774e-09,1.6789620337205793e-08,4.404019780144048e-09
6.63,8.095414408637931e-08,1.0848305418914516e-08,9.809594682892533e-09,1.677462475193829e-08,4.374141068239454e-09
6.640000000000001,8.046732835401611e-08,1.078633560024253e-08,9.745923222012196e-09,1.6669486274541607e-08,4.345410376886041e-09
6.65,8.012905195124838e-08,1.074046483634908e-08,9.712706503858058e-09,1.6659491871979022e-08,4.33926741886602e-09
6.66,7.983933144552612e-08,1.0711947703499904e-08,9.670322724456784e-09,1.6543761998906536e-08,4.323611638113394e-09
6.67,7.948300657646415e-08,1.0638499370192162e-08,9.649049682183125e-09,1.6453716518220784e-08,4.3072762486689106e-09
6.68,7.912245029294003e-08,1.0614653365954233e-08,9.57838641100076e-09,1.6382944443668867e-08,4.295274099353932e-09
6.69,7.885836113825954e-08,1.0555424804279805e-08,9.52505419679467e-09,1.6396287083693697e-08,4.263462802424066e-09
6.7,7.852165678863532e-08,1.0498162963158877e-08,9.483052047752356e-09,1.6266254614090598e-08,4.254987460915511e-09
6.71,7.817598326244502e-08,1.048085495908718e-08,9.446452132965387e-09,1.619089939822612e-08,4.212989651718491e-09
6.72,7.787565603257153e-08,1.0441628051946265e-08,9.405218196167004e-09,1.6140556690114273e-08,4.206020909688573e-09
6.73,7.747920087054622e-08,1.0392481109823373e-08,9.384229679321708e-09,1.608843226571656e-08,4.192475856823324e-09
6.74,7.71567374165808e-08,1.0318646083699926e-08,9.355760484815577e-09,1.6003569515013536e-08,4.183454866017574e-09
6.75,7.683447605301026e-08,1.0314764423746858e-08,9.297499208544146e-09,1.590262464009162e-08,4.167163090346195e-09
6.76,7.659059092198665e-08,1.0248477754100572e-08,9.263477109369408e-09,1.5869015211953256e-08,4.141855071714832e-09
6.7700000000000005,7.620608045748705e-08,1.0235198993762397e-08,9.232989940861161e-09,1.5821234485042424e-08,4.12212143805261e-09
6.78,7.592914007721114e-08,1.0169488203178978e-08,9.19538750803541e-09,1.5743067650596556e-08,4.113350766444258e-09
6.79,7.559474813896143e-08,1.0128732356073045e-08,9.150746326975927e-09,1.566971584499566e-08,4.088596287031346e-09
6.8,7.532104379091458e-08,1.0114720698262886e-08,9.105879094545027e-09,1.560981569167205e-08,4.0726419087179546e-09
6.8100000000000005,7.496932358373042e-08,1.0077173076730854e-08,9.080589131598515e-09,1.5551941733499758e-08,4.0730089303964075e-09
6.82,7.469088386952562e-08,9.98323026989851e-09,9.02447452749727e-09,1.5496887401639492e-08,4.028018326373374e-09
6.83,7.435461994216912e-08,9.967319706346897e-09,9.025342560421523e-09,1.5408421916677902e-08,4.032809571739678e-09
6.84,7.409992971963503e-08,9.922622668657927e-09,8.970087216524264e-09,1.5329515305708497e-08,4.005822215436793e-09
6.8500000000000005,7.373818718416152e-08,9.87865246086891e-09,8.947235071120651e-09,1.528373729683878e-08,3.989900211904591e-09
6.86,7.342574057623958e-08,9.862128148869608e-09,8.885330898645294e-09,1.522038833223559e-08,3.973667154306484e-09
6.87,7.310013705146377e-08,9.778864695116194e-09,8.856781838759246e-09,1.5155067440100062e-08,3.954050200184112e-09
6.88,7.282228206346743e-08,9.767319376496791e-09,8.815417348170389e-09,1.509825704780413e-08,3.958798478973027e-09
6.890000000000001,7.265685258317532e-08,9.73492180489094e-09,8.808160480348272e-09,1.5041880808416674e-08,3.922183857555939e-09
6.9,7.232243787551301e-08,9.668053635411312e-09,8.733487760991116e-09,1.4990558852146812e-08,3.906637936907655e-09
6.91,7.200148158927756e-08,9.643301617410712e-09,8.724150836799134e-09,1.491011948999378e-08,3.887184582182058e-09
6.92,7.171749178623352e-08,9.604464273711411e-09,8.675899048242778e-09,1.485832423876693e-08,3.872646061532567e-09
6.93,7.146771365749839e-08,9.602457026135866e-09,8.641337912152562e-09,1.4778726596013365e-08,3.863102077504433e-09
6.94,7.115727564911308e-08,9.545366105509171e-09,8.607870283872493e-09,1.473014309653248e-08,3.849758089962606e-09
6.95,7.080408268218055e-08,9.498681683000855e-09,8.553577408801582e-09,1.4665530684108945e-08,3.824577498318819e-09
6.96,7.054866838004103e-08,9.472416281557564e-09,8.55917988246347e-09,1.460833798745866e-08,3.8235685742825e-09
6.97,7.027782432434293e-08,9.439915623865172e-09,8.53174809570195e-09,1.4535915465155705e-08,3.819950268584341e-09
6.98,6.994625933373949e-08,9.390710488794525e-09,8.497496185324268e-09,1.4532039355367445e-08,3.7844383153264665e-09
6.99,6.973984232379463e-08,9.365840421893355e-09,8.443171037090764e-09,1.4468897385446468e-08,3.779664853927641e-09
7.0,6.948508130775204e-08,9.299721845198487e-09,8.419267309266762e-09,1.440725336088867e-08,3.771207316128483e-09
7.01,6.918762908686962e-08,9.26761080235329e-09,8.381940413833895e-09,1.4324365692701073e-08,3.7452858268994585e-09
7.0200000000000005,6.890771421806195e-08,9.246763236751994e-09,8.356966016607251e-09,1.4311978552190263e-08,3.735446915549564e-09
7.03,6.8651883665728e-08,9.192458787629274e-09,8.300535734328626e-09,1.4245787471891298e-08,3.715409690618012e-09
7.04,6.838219839144407e-08,9.164311932325875e-09,8.286358975506925e-09,1.417173126498661e-08,3.6898736518667346e-09
7.05,6.808938898764752e-08,9.122325603190191e-09,8.240508745367733e-09,1.4075901577964206e-08,3.688924517010175e-09
7.0600000000000005,6.784343883800086e-08,9.106435611515943e-09,8.192803900264562e-09,1.4086721831344823e-08,3.6637502436035963e-09
7.07,6.759488719545828e-08,9.067879186913078e-09,8.215061645618093e-09,1.4015536890833271e-08,3.6546248692372496e-09
7.08,6.733867455205002e-08,8.992837141975849e-09,8.134899886149892e-09,1.396778848139529e-08,3.6521078836060626e-09
7.09,6.704187767327706e-08,8.989913470558005e-09,8.118358333061232e-09,1.3909253933275629e-08,3.6262679886488237e-09
7.1000000000000005,6.680673117731613e-08,8.938263644973893e-09,8.076094363655498e-09,1.3874731498222077e-08,3.608931606608488e-09
7.11,6.660165319974841e-08,8.943125300329138e-09,8.05935620571138e-09,1.3805710948495571e-08,3.5973990322661093e-09
7.12,6.627309170967467e-08,8.910585246314019e-09,8.025117523727408e-09,1.3759520101963214e-08,3.587972713279867e-09
7.13,6.604244638788458e-08,8.84664338624976e-09,7.993960152382317e-09,1.3690119096374964e-08,3.571902061716378e-09
7.140000000000001,6.591229425342145e-08,8.802746112143054e-09,7.970331026891383e-09,1.3644667064181232e-08,3.5497818296969258e-09
7.15,6.548657429105673e-08,8.793302782229583e-09,7.932958840831596e-09,1.3565878898164301e-08,3.538882403639789e-09
7.16,6.532912532757195e-08,8.739155577342586e-09,7.905560686067389e-09,1.35681595972168e-08,3.5286817112786854e-09
7.17,6.509961022387057e-08,8.705460084635934e-09,7.887430450640849e-09,1.3494225691379027e-08,3.5303323203625807e-09
7.18,6.473736561400518e-08,8.66984603504518e-09,7.853836502614507e-09,1.3438819922097967e-08,3.508345087824615e-09
7.19,6.457629872562392e-08,8.669253811464534e-09,7.825631839130303e-09,1.339143680880723e-08,3.5054580362152917e-09
7.2,6.434356987069326e-08,8.632830006510528e-09,7.799570252759579e-09,1.3325359835811323e-08,3.4700885779222466e-09
7.21,6.410112038453182e-08,8.589899715358783e-09,7.761547678197324e-09,1.3282201945294805e-08,3.46918408504106e-09
7.22,6.379556159224198e-08,8.557514689058801e-09,7.7272474427706e-09,1.3260902835185041e-08,3.4561290306854645e-09
7.23,6.354295061480423e-08,8.541314167872377e-09,7.693691016956968e-09,1.319874611339272e-08,3.4422693689034404e-09
7.24,6.339517747618793e-08,8.494426865527659e-09,7.683078930996635e-09,1.3133560179556005e-08,3.4329744647376935e-09
7.25,6.309514043769868e-08,8.463895204295189e-09,7.617121857974203e-09,1.3096652860767616e-08,3.414340566212814e-09
7.26,6.295311945447949e-08,8.409193261067391e-09,7.598911583848015e-09,1.3055488165717248e-08,3.4073331743097685e-09
7.2700000000000005,6.265679845416829e-08,8.375512169993755e-09,7.585292619450269e-09,1.3002753610873268e-08,3.3953717647191498e-09
7.28,6.250282325386972e-08,8.356779533665754e-09,7.558962072728234e-09,1.2922784689671626e-08,3.3866320992078904e-09
7.29,6.22408231122476e-08,8.34449733361777e-09,7.554489022656578e-09,1.2890434804890214e-08,3.37210311162505e-09
7.3,6.19778953569719e-08,8.32104297620623e-09,7.5218798399845e-09,1.2850102640240498e-08,3.3522650995273566e-09
7.3100000000000005,6.177931100029486e-08,8.259930875758324e-09,7.474319152453869e-09,1.2827117219570227e-08,3.344382532174916e-09
7.32,6.153077162451613e-08,8.244025438655421e-09,7.4449022116755155e-09,1.2757112293609167e-08,3.330422465530386e-09
7.33,6.133900418755263e-08,8.215079601217691e-09,7.429119645941522e-09,1.2684041054071304e-08,3.3142426653357312e-09
7.34,6.107984966596168e-08,8.19319927870282e-09,7.386778858964103e-09,1.2642683554158264e-08,3.3116970404248124e-09
7.3500000000000005,6.084177667571494e-08,8.177061881522902e-09,7.371846590618348e-09,1.2630512425061957e-08,3.3038888054046462e-09
7.36,6.06405490511144e-08,8.147505146973098e-09,7.344381462196505e-09,1.2573337969796792e-08,3.2850890940656487e-09
7.37,6.042839057723238e-08,8.097776496411266e-09,7.304107344951405e-09,1.252176670949888e-08,3.263127428919119e-09
7.38,6.018799530538439e-08,8.052746646088182e-09,7.299501085705352e-09,1.2469867415676068e-08,3.2505819578605604e-09
7.390000000000001,5.998063892876393e-08,8.050397818391539e-09,7.2715600607193e-09,1.2421296230513764e-08,3.236781459577611e-09
7.4,5.972840138415238e-08,8.01559495630567e-09,7.228547245151802e-09,1.2389384421207345e-08,3.2483829758950016e-09
7.41,5.955214355739895e-08,7.959962378394512e-09,7.199726735220499e-09,1.2330906931720568e-08,3.2267003290256e-09
7.42,5.935128299080692e-08,7.941616282322686e-09,7.197636084796237e-09,1.2285501528674075e-08,3.210331513666965e-09
7.43,5.912498876233842e-08,7.926227777761852e-09,7.153398183227145e-09,1.2255878384150606e-08,3.199857284723444e-09
7.44,5.897410260985276e-08,7.920817413434214e-09,7.150289451072982e-09,1.2202937492273301e-08,3.191685891357625e-09
7.45,5.874471162856356e-08,7.881967220663816e-09,7.104812103654847e-09,1.2181152925703187e-08,3.1770056203883984e-09
7.46,5.8515586920007734e-08,7.838326753271873e-09,7.103640840607423e-09,1.2117696709760272e-08,3.167535643551556e-09
7.47,5.830910430403006e-08,7.813275334892321e-09,7.059146388329331e-09,1.209187287901824e-08,3.1566832452313456e-09
7.48,5.809644258227902e-08,7.771632061595988e-09,7.0168382208759994e-09,1.2025212553169428e-08,3.1492486534274597e-09
7.49,5.789496716628366e-08,7.762787921317285e-09,7.002666336445895e-09,1.2007323183351197e-08,3.1339083807989425e-09
7.5,5.769621435066887e-08,7.717430220639622e-09,6.967546131171202e-09,1.1946179588478788e-08,3.1100201061206204e-09
7.51,5.7491810226174865e-08,7.689219020604926e-09,6.94530567617762e-09,1.1924569499935162e-08,3.1114716280341844e-09
7.5200000000000005,5.7257827187001446e-08,7.686024112082542e-09,6.9490345068941345e-09,1.1884430608580742e-08,3.0941857574014458e-09
7.53,5.702109242566773e-08,7.640157493673468e-09,6.908634656070064e-09,1.1830490888635356e-08,3.0875333776914098e-09
7.54,5.6858505096454366e-08,7.628398141711658e-09,6.877377177014453e-09,1.1786386579179673e-08,3.083738598812082e-09
7.55,5.6618267576255903e-08,7.60199482121073e-09,6.865789589138115e-09,1.1767870112772205e-08,3.0680425595320217e-09
7.5600000000000005,5.649209264381875e-08,7.557812471579122e-09,6.828438120288377e-09,1.1701445323736915e-08,3.060083759454212e-09
7.57,5.6294005069398064e-08,7.557178672238644e-09,6.832162632544655e-09,1.168481621099354e-08,3.0476350401558217e-09
7.58,5.612059542805926e-08,7.533820592439388e-09,6.7844909143140105e-09,1.1631690644616764e-08,3.0291028418911512e-09
7.59,5.587356667810417e-08,7.490939304273195e-09,6.75959199134806e-09,1.1564352124152488e-08,3.0225461126730597e-09
7.6000000000000005,5.5685155721228654e-08,7.465292003942667e-09,6.737915881631032e-09,1.155332836021519e-08,3.0087149622922124e-09
7.61,5.55039899600819e-08,7.42059732928648e-09,6.712155561100279e-09,1.1487003388713839e-08,3.003187263500959e-09
7.62,5.530186708564542e-08,7.416232034596324e-09,6.708257576211661e-09,1.1474769123795195e-08,2.9983031082564152e-09
7.63,5.514280983361268e-08,7.39287716081809e-09,6.674553252046492e-09,1.1435803883969759e-08,2.9797268761114564e-09
7.640000000000001,5.495595804340504e-08,7.3581156054990596e-09,6.64390896842067e-09,1.1388761162584444e-08,2.975569315391093e-09
7.65,5.476812404805118e-08,7.333654668427825e-09,6.6010967881375915e-09,1.1331269458862901e-08,2.961427754678177e-09
7.66,5.4522107630218726e-08,7.317894193928371e-09,6.611815310757599e-09,1.1308041667564795e-08,2.9534590852951656e-09
7.67,5.4412148340461e-08,7.282477575135279e-09,6.576404899196873e-09,1.1268834611561067e-08,2.9327974972940276e-09
7.68,5.4178093571750525e-08,7.257412230756159e-09,6.566969896561518e-09,1.1242283116467808e-08,2.927844631374749e-09
7.69,5.402921244697548e-08,7.23730674347979e-09,6.550120664290061e-09,1.1199758137839061e-08,2.9188932442538594e-09
7.7,5.3829048438122485e-08,7.197385213453309e-09,6.51265092507712e-09,1.1159777650932618e-08,2.9067814763321903e-09
7.71,5.362916693143056e-08,7.202699497549231e-09,6.4799887472559785e-09,1.1105640941121302e-08,2.9061163124249215e-09
7.72,5.344785831971693e-08,7.1672933429724594e-09,6.457199254040495e-09,1.1060236396419109e-08,2.906779064077363e-09
7.73,5.325457561444931e-08,7.139373085544207e-09,6.461819004512106e-09,1.1053173436647879e-08,2.886847197528275e-09
7.74,5.3076565155607804e-08,7.111787532629191e-09,6.427172251828074e-09,1.0995858562337885e-08,2.8750882742342716e-09
7.75,5.294704137528203e-08,7.087399151346738e-09,6.39543108188115e-09,1.0981738440405278e-08,2.8648807653342117e-09
7.76,5.276334504494963e-08,7.075401808775706e-09,6.38429705056403e-09,1.0924045041011502e-08,2.854032064160336e-09
7.7700000000000005,5.262636618528794e-08,7.0426044152472236e-09,6.343604949034901e-09,1.0883474034232457e-08,2.8432784750340964e-09
7.78,5.244942813854059e-08,6.994281617063444e-09,6.337191043165612e-09,1.0852432115548091e-08,2.842394598272694e-09
7.79,5.2241911767380676e-08,6.9950900211849554e-09,6.3245775400797e-09,1.0813416750737731e-08,2.8315003087533085e-09
7.8,5.203174417523801e-08,6.973312978547914e-09,6.313500048896748e-09,1.0802010147818803e-08,2.814757370209734e-09
7.8100000000000005,5.189339474226478e-08,6.956256149178771e-09,6.266571245934698e-09,1.075311451077648e-08,2.812244252137606e-09
7.82,5.174177127858316e-08,6.9234835788233074e-09,6.260071462384996e-09,1.071582335620273e-08,2.8009816584449165e-09
7.83,5.156703145308823e-08,6.9142386701465205e-09,6.224496060367922e-09,1.0664437802943078e-08,2.7948696070595748e-09
7.84,5.1362119919104706e-08,6.882856892993769e-09,6.2239766395094225e-09,1.0620951172049597e-08,2.779282516538584e-09
7.8500000000000005,5.123613865997005e-08,6.847855754789267e-09,6.1862883366961515e-09,1.0631698642693348e-08,2.7655895740385304e-09
7.86,5.104724026740451e-08,6.8427602164261e-09,6.185766635518881e-09,1.0602329448810046e-08,2.759540915765738e-09
7.87,5.0848513550749294e-08,6.814703633194263e-09,6.157568892849806e-09,1.0556266693578204e-08,2.7564907045356092e-09
7.88,5.066975395620323e-08,6.8040971280450214e-09,6.1409198463571804e-09,1.0522136505083156e-08,2.7477544520589087e-09
7.890000000000001,5.053420138322523e-08,6.778219276524904e-09,6.11699348826583e-09,1.047253989591646e-08,2.7325304495836614e-09
7.9,5.039852681877881e-08,6.7451097288762585e-09,6.105538153739218e-09,1.0472072433674006e-08,2.7324171148310707e-09
7.91,5.0198599067849046e-08,6.7228792145558505e-09,6.068366797255413e-09,1.0413853926582747e-08,2.7236177311226245e-09
7.92,5.003090522808607e-08,6.701520837521509e-09,6.058332700344103e-09,1.0363195906226198e-08,2.7159254914266456e-09
7.930000000000001,4.986795152144197e-08,6.686357453098186e-09,6.040269733390498e-09,1.0328767220814862e-08,2.702573008059473e-09
7.94,4.972390229377107e-08,6.667148084707864e-09,5.993138377486265e-09,1.0311530306613479e-08,2.6887130862096936e-09
7.95,4.9608084845330984e-08,6.661492716118518e-09,6.002954410190993e-09,1.030930878508356e-08,2.680393829407578e-09
7.96,4.946448939282378e-08,6.6256928800028464e-09,5.990498909667903e-09,1.025727536279263e-08,2.674474492143838e-09
7.97,4.9276478996896194e-08,6.6048954072803474e-09,5.967198085502656e-09,1.0232563201126277e-08,2.664505165005287e-09
7.98,4.912748102580773e-08,6.579586687640233e-09,5.940374090946046e-09,1.0185641560512314e-08,2.6599682041619114e-09
7.99,4.8933322452996816e-08,6.561010858664113e-09,5.934880408638101e-09,1.0134230295517329e-08,2.651240469495282e-09
8.0,4.881382987178315e-08,6.5408631864598755e-09,5.899553793879426e-09,1.0090912571648526e-08,2.6352955735405577e-09
8.01,4.862395849286528e-08,6.5109928451836165e-09,5.8897697281725395e-09,1.0069597393406597e-08,2.6320076166177706e-09
8.02,4.8512071086716584e-08,6.497557832857516e-09,5.884599599476497e-09,1.0044479681398888e-08,2.621083011989915e-09
8.03,4.832749856030212e-08,6.467716678749019e-09,5.859414310074234e-09,1.001709597256988e-08,2.6129627294741526e-09
8.040000000000001,4.818511061339547e-08,6.464449178718643e-09,5.841085604451146e-09,9.987956878645721e-09,2.614920953484961e-09
8.05,4.800463464994027e-08,6.434407907148314e-09,5.802269015743804e-09,9.947931390600918e-09,2.5990543794810762e-09
8.06,4.784534326322457e-08,6.419555446866757e-09,5.793913430283389e-09,9.928095977801846e-09,2.5938681694742235e-09
8.07,4.771120073957477e-08,6.392911841442796e-09,5.7699855882568974e-09,9.87353922050075e-09,2.5841180071429194e-09
8.08,4.760599477131121e-08,6.369176354925351e-09,5.7459083399859434e-09,9.849777693196376e-09,2.5719755240026314e-09
8.09,4.741522292000177e-08,6.354816749102249e-09,5.740388320788048e-09,9.841805494562431e-09,2.5729050950743682e-09
8.1,4.72224298838551e-08,6.331889835418854e-09,5.7014376868525264e-09,9.79899749746138e-09,2.5571261278550985e-09
8.11,4.711953587508849e-08,6.31157553764547e-09,5.696148048612806e-09,9.778386191360918e-09,2.548707225575076e-09
8.120000000000001,4.696049165830695e-08,6.299833357182193e-09,5.697009602529099e-09,9.746808450727299e-09,2.5461512937854925e-09
8.13,4.683501962964824e-08,6.270146998167184e-09,5.689477602635954e-09,9.701478930998148e-09,2.5385744709746464e-09
8.14,4.6709782567565864e-08,6.256510992724251e-09,5.661865910079714e-09,9.673328017270054e-09,2.5282273569518695e-09
8.15,4.6557558744307826e-08,6.239600115101054e-09,5.624947545816218e-09,9.653893636811872e-09,2.5143528330741097e-09
8.16,4.639890491286682e-08,6.209423738936969e-09,5.605181747442918e-09,9.63065716214156e-09,2.5142437601592563e-09
8.17,4.626403829719095e-08,6.198638582753501e-09,5.592377105561867e-09,9.596060612300581e-09,2.5046134348004474e-09
8.18,4.6101080655191376e-08,6.1840806441657556e-09,5.572496639846821e-09,9.570616261971324e-09,2.4971224231852357e-09
8.19,4.599121489587027e-08,6.160131847409906e-09,5.565604422939612e-09,9.531954903405714e-09,2.4927307947136047e-09
8.2,4.582730906233744e-08,6.158951383762968e-09,5.5458569146267465e-09,9.517818778917543e-09,2.4791020258251508e-09
8.21,4.5737065456567844e-08,6.096463912568928e-09,5.528749369667496e-09,9.461481874297818e-09,2.4743611051241863e-09
8.22,4.552259324821419e-08,6.10519989474774e-09,5.5231730837338454e-09,9.462327126631264e-09,2.464835125129671e-09
8.23,4.544613122230243e-08,6.0853951948815336e-09,5.506415510548257e-09,9.406635088993726e-09,2.4585142155801335e-09
8.24,4.52777276105858e-08,6.075099618504308e-09,5.479354337257432e-09,9.371766966390028e-09,2.4539070657930783e-09
8.25,4.513402257999194e-08,6.052707000218595e-09,5.454331689218346e-09,9.368677554609615e-09,2.4468822017286847e-09
8.26,4.5034041518491215e-08,6.031594785095842e-09,5.45118734601164e-09,9.327936297855614e-09,2.436507603764297e-09
8.27,4.485296445142535e-08,6.014536177129883e-09,5.438546251710053e-09,9.29914348980851e-09,2.4306790759778162e-09
8.28,4.474282328770776e-08,5.980711488181152e-09,5.41895492715756e-09,9.290650405723615e-09,2.418566335637451e-09
8.290000000000001,4.45941617394915e-08,5.979869235471549e-09,5.40290549301318e-09,9.254924317036901e-09,2.4190275111260575e-09
8.3,4.450448060322557e-08,5.969240534181327e-09,5.370728656375735e-09,9.214125661822477e-09,2.404628844013886e-09
8.31,4.431444775049117e-08,5.950862877715148e-09,5.3661996745866134e-09,9.200359520242266e-09,2.400534265364744e-09
8.32,4.4195503456614555e-08,5.905120198685836e-09,5.345561287378992e-09,9.17251138369292e-09,2.384615657757185e-09
8.33,4.408882368633557e-08,5.928861103500681e-09,5.331155448475368e-09,9.121703229983799e-09,2.3823901133762456e-09
8.34,4.395341869573055e-08,5.88426429432764e-09,5.3166912545802005e-09,9.119696075243377e-09,2.376794862313096e-09
8.35,4.377267275821705e-08,5.859147656341814e-09,5.29772845628971e-09,9.071822417778909e-09,2.3728485784398555e-09
8.36,4.3705085217395146e-08,5.856214382586488e-09,5.277793007303366e-09,9.042713843901114e-09,2.3631170699077602e-09
8.370000000000001,4.35706672006598e-08,5.839781026539456e-09,5.262490917124461e-09,9.019814454008023e-09,2.3592567096661776e-09
8.38,4.342060984267626e-08,5.820567477872888e-09,5.258190162244058e-09,8.992573087889635e-09,2.3536916363502523e-09
8.39,4.3262397484925626e-08,5.806959787214847e-09,5.233899101198865e-09,8.961168143139102e-09,2.3396856534459257e-09
8.4,4.319233918362306e-08,5.7906099873733544e-09,5.221818751749958e-09,8.942390477370532e-09,2.3341503157610356e-09
8.41,4.304600993761777e-08,5.750335626995042e-09,5.202969035726018e-09,8.923230258485429e-09,2.329857642893838e-09
8.42,4.294528188006908e-08,5.747934309794282e-09,5.20255543710954e-09,8.916610233269323e-09,2.3219368410982534e-09
8.43,4.2781869167776653e-08,5.719430562839361e-09,5.178218603197803e-09,8.870252276423818e-09,2.3176877242053046e-09
8.44,4.2644531378226113e-08,5.721016735210955e-09,5.157907231011429e-09,8.837859594642875e-09,2.3080556226020037e-09
8.45,4.255036963315993e-08,5.692102641719519e-09,5.155536775983995e-09,8.824739789797724e-09,2.3097942195597587e-09
8.46,4.239673510601611e-08,5.685420242610501e-09,5.11699511632081e-09,8.80504494421357e-09,2.296327708856889e-09
8.47,4.229143275332428e-08,5.671151353342939e-09,5.1168980646436315e-09,8.764209483758779e-09,2.294494795526128e-09
8.48,4.2200993022227034e-08,5.647007691436039e-09,5.10545966794359e-09,8.738718689633201e-09,2.2791489066164382e-09
8.49,4.202655901754284e-08,5.653710694230985e-09,5.104878117931687e-09,8.72666384363884e-09,2.2810935161860666e-09
8.5,4.19256566162913e-08,5.612703338716448e-09,5.062209981651448e-09,8.678742136975538e-09,2.2667131880597117e-09
8.51,4.181044047846454e-08,5.6095739691459615e-09,5.057195056570975e-09,8.675945294907519e-09,2.266090472384457e-09
8.52,4.167725876958163e-08,5.588930212423423e-09,5.051637165689192e-09,8.650307796638878e-09,2.2525750409989624e-09
8.53,4.156912054156574e-08,5.576572052644693e-09,5.021699887693083e-09,8.617233286484933e-09,2.2526191365301476e-09
8.540000000000001,4.147934427538852e-08,5.54303783779848e-09,5.018961273987599e-09,8.586781661649072e-09,2.2412934535455518e-09
8.55,4.1351432077570274e-08,5.533554288199961e-09,5.010543699577729e-09,8.576158319963692e-09,2.2360121402376358e-09
8.56,4.119635647893637e-08,5.5241480714928105e-09,4.988447998605867e-09,8.539663396968442e-09,2.2310427635952695e-09
8.57,4.1113426695936824e-08,5.514927661828391e-09,4.9758426078711005e-09,8.499570242807563e-09,2.2273722932551398e-09
8.58,4.0959992072942376e-08,5.487521493244433e-09,4.957457346211304e-09,8.490491899971694e-09,2.2217533589533706e-09
8.59,4.0842778068573543e-08,5.484147807709238e-09,4.941114673679481e-09,8.45001588351877e-09,2.213068112395908e-09
8.6,4.0723377486841826e-08,5.4597287004836195e-09,4.924410498839876e-09,8.430720401902616e-09,2.2045885365001536e-09
8.61,4.062065543833474e-08,5.436782630927522e-09,4.922533674440635e-09,8.407031772153735e-09,2.1995414444798334e-09
8.620000000000001,4.051675944215926e-08,5.438115893453421e-09,4.9044726953066175e-09,8.404476134789656e-09,2.192779805564081e-09
8.63,4.041709888067692e-08,5.407828822036253e-09,4.8905664179011816e-09,8.370276412540426e-09,2.179136958874572e-09
8.64,4.028633515943833e-08,5.3986665823667035e-09,4.877365265678702e-09,8.358985318833198e-09,2.18601940073977e-09
8.65,4.019206468584887e-08,5.37270480769277e-09,4.870222402000921e-09,8.329652769049945e-09,2.1728705586345595e-09
8.66,4.007494538886743e-08,5.371624136574343e-09,4.852808061281319e-09,8.315394970757106e-09,2.1657679076584085e-09
8.67,3.990973288111385e-08,5.357240106279999e-09,4.839892419449871e-09,8.277844305387788e-09,2.165039608358393e-09
8.68,3.980153630918301e-08,5.337395925519181e-09,4.818138267381515e-09,8.23792870894768e-09,2.155543863754459e-09
8.69,3.969952287435662e-08,5.327768875501661e-09,4.805261670848826e-09,8.23749039252361e-09,2.15619386245778e-09
8.700000000000001,3.962539055703597e-08,5.309450239267847e-09,4.786227390198962e-09,8.198208787799126e-09,2.1455954848962957e-09
8.71,3.9521597114571836e-08,5.2893368815182474e-09,4.779306552222747e-09,8.212760401663765e-09,2.1416345984036887e-09
8.72,3.940462800996365e-08,5.2879475848471445e-09,4.7695640543041084e-09,8.16302602396378e-09,2.1372267234143153e-09
8.73,3.929256942532562e-08,5.262024014987892e-09,4.767752152187994e-09,8.130363767230354e-09,2.1283269074876473e-09
8.74,3.9177449055321087e-08,5.252730244091336e-09,4.743204558866385e-09,8.130182691171716e-09,2.1216216683719602e-09
8.75,3.907174824058697e-08,5.242347261893898e-09,4.734865817781091e-09,8.096603719634436e-09,2.1129195831959483e-09
8.76,3.898666226094925e-08,5.221689621411132e-09,4.704176696159973e-09,8.077310389528542e-09,2.1062951802272804e-09
8.77,3.8856250131572375e-08,5.224019511366515e-09,4.700487891634798e-09,8.064335536183692e-09,2.1040766546448836e-09
8.78,3.8724801948748876e-08,5.180316123577221e-09,4.673558499313087e-09,8.04745138716068e-09,2.095556427129428e-09
8.790000000000001,3.8675955296163605e-08,5.175268709593277e-09,4.693280646131059e-09,8.023899860315711e-09,2.092074671611017e-09
8.8,3.857822022186808e-08,5.162864240684626e-09,4.649616655199467e-09,8.000848533513555e-09,2.086063900291079e-09
8.81,3.842452426729165e-08,5.153826750901711e-09,4.645061987708382e-09,7.979857860989782e-09,2.0805580736308183e-09
8.82,3.835239631121955e-08,5.13095801436646e-09,4.6333523818395365e-09,7.940538674109645e-09,2.0740956906011843e-09
8.83,3.821686834477399e-08,5.1324191118040606e-09,4.627401033002293e-09,7.92731434011575e-09,2.070082646732713e-09
8.84,3.8132666445566774e-08,5.11197645352951e-09,4.621312568265749e-09,7.902450713926605e-09,2.0625636382271154e-09
8.85,3.800029858312831e-08,5.0902902149976426e-09,4.6023120603461185e-09,7.893058854544965e-09,2.059608601680234e-09
8.86,3.789633069566627e-08,5.088874303371948e-09,4.596012540603508e-09,7.841653313058262e-09,2.0520275216680185e-09
8.870000000000001,3.7801783385226723e-08,5.05715912081285e-09,4.583386361467853e-09,7.839338504137616e-09,2.0481612119808187e-09
8.88,3.7687056621359815e-08,5.056718413772396e-09,4.558593580735456e-09,7.815806664602531e-09,2.0394307378337627e-09
8.89,3.7613316077238925e-08,5.0423409454430844e-09,4.547317113159776e-09,7.787089029631786e-09,2.0329353328522014e-09
8.9,3.7532730940266614e-08,5.020547098356677e-09,4.553197901445631e-09,7.781106386912948e-09,2.0343643234759455e-09
8.91,3.740082132643528e-08,5.008499879704297e-09,4.527621703461441e-09,7.758735230479625e-09,2.024787061051545e-09
8.92,3.731867804654077e-08,5.003727397830598e-09,4.519698039318167e-09,7.727965707308613e-09,2.0196759735705353e-09
8.93,3.7199025617608646e-08,4.986894803346276e-09,4.507519014578006e-09,7.711224758400372e-09,2.0155753029672804e-09
8.94,3.708894071609453e-08,4.97029814022745e-09,4.484767711815119e-09,7.697606632479995e-09,2.0098910691942003e-09
8.950000000000001,3.7005760567158455e-08,4.967537869869308e-09,4.478577978335297e-09,7.66572084934197e-09,2.006684514924524e-09
8.96,3.689965486834267e-08,4.9453991941650875e-09,4.462897747135008e-09,7.642101365478384e-09,1.9955297398082328e-09
8.97,3.681390974526104e-08,4.935610886931615e-09,4.456707617838619e-09,7.631009424162025e-09,1.9922376546091573e-09
8.98,3.671220850611323e-08,4.923679516851639e-09,4.4320210168643884e-09,7.608483230028421e-09,1.9859762224408552e-09
8.99,3.661221170981383e-08,4.899014239032859e-09,4.423673934782593e-09,7.590009651433487e-09,1.985829362459771e-09
9.0,3.65153148602824e-08,4.896811694140989e-09,4.408457174324773e-09,7.573485834948806e-09,1.97362319309558e-09
9.01,3.642455294041768e-08,4.880732064978755e-09,4.421920394407989e-09,7.538965177913437e-09,1.9729465431690197e-09
9.02,3.634968343484595e-08,4.872817619508822e-09,4.398424784441363e-09,7.515254171428669e-09,1.9653898899673314e-09
9.03,3.6234313272933844e-08,4.8498806108693886e-09,4.391803650180315e-09,7.52165271240526e-09,1.9629329141558484e-09
9.040000000000001,3.6140081498575015e-08,4.8469066348330995e-09,4.355309646040911e-09,7.501608876500538e-09,1.953329396023756e-09
9.05,3.6047038782988234e-08,4.826750503366252e-09,4.351371824098135e-09,7.475215978003402e-09,1.946330641558119e-09
9.06,3.593003838778399e-08,4.82314909114864e-09,4.3435913877187075e-09,7.456890202678186e-09,1.947476977749317e-09
9.07,3.586059345565867e-08,4.802018625520258e-09,4.347396649152303e-09,7.433357044868098e-09,1.9371559879934915e-09
9.08,3.574234302384455e-08,4.782592731555843e-09,4.331292204634847e-09,7.417954355952719e-09,1.9319555629167283e-09
9.09,3.570085477827915e-08,4.783067053365716e-09,4.322297069167788e-09,7.385769172292851e-09,1.9312441961714075e-09
9.1,3.557392757091735e-08,4.765732777887084e-09,4.312922455803445e-09,7.383179584625391e-09,1.9285781852085066e-09
9.11,3.5465214287109245e-08,4.752686962958022e-09,4.2945855515602686e-09,7.368827558220321e-09,1.92396471960535e-09
9.120000000000001,3.540745876959104e-08,4.739722045789126e-09,4.284524309176925e-09,7.3258868747241705e-09,1.9143117257005015e-09
9.13,3.53195325075115e-08,4.7285087616717784e-09,4.279658399051776e-09,7.3139245648988266e-09,1.909520091619325e-09
9.14,3.5189765765971385e-08,4.709209357816097e-09,4.262433422565744e-09,7.300684018347819e-09,1.9027506250428803e-09
9.15,3.5104855128589844e-08,4.709204846325175e-09,4.244800533489434e-09,7.286115912954739e-09,1.9031447302363316e-09
9.16,3.501642331175225e-08,4.697042139244485e-09,4.241704656108307e-09,7.276880809036974e-09,1.8952463623269616e-09
9.17,3.4954549694483435e-08,4.683019520305127e-09,4.232787234635232e-09,7.248481463535286e-09,1.891692080505018e-09
9.18,3.4860231064455515e-08,4.676166185997246e-09,4.226412021356725e-09,7.229384901317355e-09,1.892550411689477e-09
9.19,3.476216858317665e-08,4.658603975101146e-09,4.215080081954569e-09,7.200555278931539e-09,1.884063712041171e-09
9.200000000000001,3.467414363216315e-08,4.64939848043105e-09,4.195529751446413e-09,7.180439750422569e-09,1.8780109982165e-09
9.21,3.45726424520437e-08,4.628972408003063e-09,4.1891479027761285e-09,7.16629032679816e-09,1.8686869384684115e-09
9.22,3.449205613912953e-08,4.624749617626773e-09,4.175274948496169e-09,7.160056916358601e-09,1.8626110668238031e-09
9.23,3.4427465069294753e-08,4.6027399951070536e-09,4.157494774063256e-09,7.125917181211458e-09,1.8635524144352788e-09
9.24,3.432564704074068e-08,4.606663857388686e-09,4.154356976668776e-09,7.115592681718498e-09,1.8553880251908466e-09
9.25,3.421988160581998e-08,4.590103129820622e-09,4.13985167487429e-09,7.0877326915049175e-09,1.854743614567534e-09
9.26,3.4161918305378266e-08,4.573259525414223e-09,4.1338873193870395e-09,7.07299793860166e-09,1.8480911258775455e-09
9.27,3.408220897671677e-08,4.569441859724224e-09,4.126773071054171e-09,7.0515948990699305e-09,1.8404323782842122e-09
9.28,3.3988781750076435e-08,4.564279911515106e-09,4.103584843847949e-09,7.043618515039804e-09,1.8424219920104318e-09
9.290000000000001,3.3884593585274046e-08,4.5473273929320405e-09,4.102532084457866e-09,7.034119419127582e-09,1.8335709781964534e-09
9.3,3.380605199335989e-08,4.5170072010253655e-09,4.0996640078428666e-09,7.009348265385315e-09,1.829312579243391e-09
9.31,3.37427522640838e-08,4.5051494409965064e-09,4.088163203505521e-09,6.992257333754551e-09,1.8296620765180442e-09
9.32,3.36352005632984e-08,4.516804190933274e-09,4.0696341732936875e-09,6.975216190459647e-09,1.8235812133674232e-09
9.33,3.356019466906928e-08,4.4986065900471625e-09,4.069748565830177e-09,6.9488564334723305e-09,1.8189031166224924e-09
9.34,3.348049664363997e-08,4.483764545521714e-09,4.043850725502904e-09,6.943705753733244e-09,1.814513728517025e-09
9.35,3.339263589274327e-08,4.4764291390981385e-09,4.032431535385908e-09,6.921151353446128e-09,1.8059766731049217e-09
9.36,3.332516604397097e-08,4.4554230844873e-09,4.020096889821628e-09,6.896293961215457e-09,1.8049351975283044e-09
9.370000000000001,3.322588985058878e-08,4.457864799295481e-09,4.019701244003127e-09,6.881188934292858e-09,1.7996358107180035e-09
9.38,3.314513876878544e-08,4.44415841672023e-09,4.0119147923519666e-09,6.871580475461856e-09,1.7947775313997735e-09
9.39,3.303806874790437e-08,4.429800891757933e-09,3.9984764368401216e-09,6.853164845930322e-09,1.78763618298493e-09
9.4,3.300407748718927e-08,4.424890165338113e-09,3.99282933206583e-09,6.834033441093587e-09,1.7849036305720785e-09
9.41,3.291212515067587e-08,4.407364868920698e-09,3.9853427658136236e-09,6.8343505266849105e-09,1.7781396972647053e-09
9.42,3.282615032818398e-08,4.39772457453133e-09,3.972576072180026e-09,6.8098589342408395e-09,1.7771322291239101e-09
9.43,3.273146835860866e-08,4.37815500579024e-09,3.957603948052121e-09,6.786178922046115e-09,1.7714242574186278e-09
9.44,3.2684472045493215e-08,4.376583291372454e-09,3.94632664612838e-09,6.785138612444698e-09,1.7714630220330534e-09
9.450000000000001,3.256524214886641e-08,4.361307709888867e-09,3.928510193603037e-09,6.762941046292561e-09,1.7649659790736626e-09
9.46,3.250209116793191e-08,4.3527068806445934e-09,3.928917682562588e-09,6.734230873813748e-09,1.7594179890205256e-09
9.47,3.2439462010752625e-08,4.3413205814679815e-09,3.91216540312463e-09,6.729092189283774e-09,1.7533826069626873e-09
9.48,3.23473771080177e-08,4.332184996290269e-09,3.914788734638465e-09,6.705133087526024e-09,1.7482237873823784e-09
9.49,3.224045349633058e-08,4.323217379166798e-09,3.906948039040835e-09,6.689577668558974e-09,1.7471879441535807e-09
9.5,3.219598298613859e-08,4.308468627764791e-09,3.888702787162416e-09,6.673387825110574e-09,1.7420339470227475e-09
9.51,3.2121094820415245e-08,4.30838686788755e-09,3.888947245629932e-09,6.6622507785277306e-09,1.7384307173222783e-09
9.52,3.2064420976562744e-08,4.29629711814733e-09,3.878293091012732e-09,6.640030911476721e-09,1.737950782722485e-09
9.53,3.1964230085590073e-08,4.28708903816269e-09,3.864215382341229e-09,6.6368600293378466e-09,1.7307209380844607e-09
9.540000000000001,3.189093387387762e-08,4.267875081082766e-09,3.8628953590012844e-09,6.597593532335046e-09,1.725692824916299e-09
9.55,3.18068140500073e-08,4.26288452235906e-09,3.842791245340193e-09,6.596448887919379e-09,1.7212902827759478e-09
9.56,3.17284651252793e-08,4.257402661226549e-09,3.845766530444407e-09,6.57358688123478e-09,1.7181004714382246e-09
9.57,3.1660729208623855e-08,4.248207782529132e-09,3.828973009130968e-09,6.557903526655557e-09,1.7151772648111654e-09
9.58,3.156188576506251e-08,4.2332022970087045e-09,3.826934304768227e-09,6.542127135962624e-09,1.7080639548603106e-09
9.59,3.1501420411053185e-08,4.205416993230301e-09,3.818795113457584e-09,6.53825619086036e-09,1.7021843295699166e-09
9.6,3.143436633215263e-08,4.214377007964377e-09,3.8065690104566016e-09,6.521001969136851e-09,1.7014414046497976e-09
9.61,3.1355383009721124e-08,4.202024553411504e-09,3.786083712063807e-09,6.487303702864228e-09,1.6938464084483583e-09
9.620000000000001,3.1263141746710956e-08,4.197173820951841e-09,3.790548783425685e-09,6.491084231352091e-09,1.693119646862048e-09
9.63,3.1217260842799574e-08,4.185640112641422e-09,3.775676976192199e-09,6.465112515734779e-09,1.6950524301540046e-09
9.64,3.1132634456959406e-08,4.1628587424861836e-09,3.7622948521981495e-09,6.4496152465815955e-09,1.6852561557977344e-09
9.65,3.10623938842343e-08,4.168437362880631e-09,3.754141507562051e-09,6.438485738567205e-09,1.6814507317615501e-09
9.66,3.096000718511686e-08,4.1540412713631845e-09,3.76032407766463e-09,6.425092109011288e-09,1.679833478709285e-09
9.67,3.0890954931743336e-08,4.143548998179802e-09,3.7397657427062205e-09,6.4063197137031325e-09,1.6715394094308438e-09
9.68,3.084879826908787e-08,4.138332810944692e-09,3.731560516674701e-09,6.393670654721715e-09,1.67071404818884e-09
9.69,3.075058612035285e-08,4.127699487418038e-09,3.7200075711613785e-09,6.384457924224575e-09,1.667079045206876e-09
9.700000000000001,3.069070540396261e-08,4.122832173693563e-09,3.7178451297276065e-09,6.377717795074444e-09,1.6668662125742327e-09
9.71,3.062993045403183e-08,4.108601560671254e-09,3.709484798853151e-09,6.34838840283023e-09,1.658164335397787e-09
9.72,3.055064138887272e-08,4.089980712717015e-09,3.689805214542909e-09,6.324995371763029e-09,1.6512620878942492e-09
9.73,3.048834272441615e-08,4.0925768655387605e-09,3.6907731189404717e-09,6.32657950584247e-09,1.646224668493413e-09
9.74,3.0421506712668376e-08,4.071152438565158e-09,3.6753939887383013e-09,6.30157770824441e-09,1.6468928724667577e-09
9.75,3.034012722514198e-08,4.066782653260563e-09,3.6729031998694566e-09,6.296022963375208e-09,1.6430022522517082e-09
9.76,3.029090485824932e-08,4.059800379603025e-09,3.6648139045821313e-09,6.267916463504687e-09,1.6428009631995763e-09
9.77,3.019602696196902e-08,4.045491188202851e-09,3.6584499891067054e-09,6.270243153628376e-09,1.6328910555708216e-09
9.78,3.01446766227183e-08,4.036980186028467e-09,3.6547331336425274e-09,6.257719276390459e-09,1.62731205515842e-09
9.790000000000001,3.007961826296685e-08,4.0298053116202815e-09,3.6393853286799284e-09,6.244470018902649e-09,1.628032312140434e-09
9.8,2.9997177851936e-08,4.016078972186438e-09,3.634589295924082e-09,6.223132762954338e-09,1.6203580152552497e-09
9.81,2.992301516471851e-08,4.016763838237795e-09,3.6197269742754573e-09,6.209830623825696e-09,1.6198715195093833e-09
9.82,2.9853144395561e-08,3.9996565193181844e-09,3.6108523780799778e-09,6.188806385327098e-09,1.6188411727687028e-09
9.83,2.977139661624255e-08,3.990508902795259e-09,3.61259597322703e-09,6.180381460555662e-09,1.6102047154305422e-09
9.84,2.9726707642802744e-08,3.981889002490436e-09,3.59543738379594e-09,6.172144451420089e-09,1.6111569073535412e-09
9.85,2.9660033078538387e-08,3.9809579848119515e-09,3.5902521514158424e-09,6.1452430067464564e-09,1.6022919638844653e-09
9.86,2.9587118141234634e-08,3.9712686919679316e-09,3.579621165910172e-09,6.135989484636822e-09,1.5992566338665915e-09
9.870000000000001,2.9504035921689967e-08,3.951722238005981e-09,3.56765366361912e-09,6.111239978422531e-09,1.5939028519541405e-09
9.88,2.9454838144673912e-08,3.949890871683754e-09,3.5741529143916086e-09,6.110401688760765e-09,1.593084486208027e-09
9.89,2.9404148193221136e-08,3.937941371652474e-09,3.560510526910263e-09,6.087118946358082e-09,1.5886213798296514e-09
9.9,2.932143078462821e-08,3.9186585961311544e-09,3.5488222047169474e-09,6.07580207677553e-09,1.587778929829109e-09
9.91,2.9253873808145262e-08,3.915102104984296e-09,3.550197592962393e-09,6.0667733142017774e-09,1.5846923802393142e-09
9.92,2.9171627357669954e-08,3.9013101826685595e-09,3.5366378463166558e-09,6.040510185360179e-09,1.577764033540442e-09
9.93,2.912494211496883e-08,3.912672059698283e-09,3.5204645543155943e-09,6.041225358200024e-09,1.5754365293632839e-09
9.94,2.9060365828447473e-08,3.890389586220265e-09,3.5246482255005056e-09,6.025940991755843e-09,1.5732061745319322e-09
9.950000000000001,2.8987717190390448e-08,3.883450654552899e-09,3.5116854524296124e-09,6.010255340097584e-09,1.5700903819483052e-09
9.96,2.8915839015973292e-08,3.878430126690353e-09,3.4994368355860915e-09,6.005588167547465e-09,1.566409707453639e-09
9.97,2.8864804695302153e-08,3.871964640122262e-09,3.496331802253282e-09,5.979757636348406e-09,1.560223358427307e-09
9.98,2.8806051514576115e-08,3.858020852914696e-09,3.4792622559129055e-09,5.964286184680815e-09,1.555868744716945e-09
9.99,2.8731830893531874e-08,3.847130499455158e-09,3.4825975240111932e-09,5.963236697240121e-09,1.5532806863745309e-09
10.0,2.867140799848032e-08,3.847921184312847e-09,3.4736603742877478e-09,5.944533043274097e-09,1.5552812123214107e-09
10.01,2.861012006187827e-08,3.829567618923014e-09,3.4675444744388307e-09,5.9360980493473975e-09,1.549249726111536e-09
10.02,2.854457136039225e-08,3.823766952961516e-09,3.4556650352156855e-09,5.919510712962975e-09,1.5452088468132262e-09
10.03,2.848314995616263e-08,3.821118500926464e-09,3.4408531779829667e-09,5.916003777853335e-09,1.5419228534413262e-09
10.040000000000001,2.8398228371685985e-08,3.806996882928641e-09,3.435131078855232e-09,5.8973994114742406e-09,1.5343492222191722e-09
10.05,2.8353474861802556e-08,3.804631764857369e-09,3.428503025615887e-09,5.881427348798697e-09,1.5367125152497183e-09
10.06,2.831001066949542e-08,3.789572566973873e-09,3.4248931980916835e-09,5.863728058375683e-09,1.5359477522990542e-09
10.07,2.8235048531756594e-08,3.780161527457898e-09,3.4230538453192464e-09,5.859558581256391e-09,1.5262924018488563e-09
10.08,2.8172731392686804e-08,3.777363325888149e-09,3.4091588443982745e-09,5.829102905725174e-09,1.523953227519589e-09
10.09,2.8114811377461254e-08,3.768070159369197e-09,3.406449964215511e-09,5.83377724001318e-09,1.520240946499607e-09
10.1,2.806513754229454e-08,3.7568422204782626e-09,3.387711356657503e-09,5.813149466353499e-09,1.519193939690279e-09
10.11,2.797572082264783e-08,3.746395589740943e-09,3.382695105075618e-09,5.799220531922566e-09,1.517543221616813e-09
10.120000000000001,2.7935150504285684e-08,3.751854398494743e-09,3.3780703327365853e-09,5.793648716808506e-09,1.5101226714995679e-09
10.13,2.7864312561969677e-08,3.743676983455575e-09,3.373242682372932e-09,5.783797359478391e-09,1.5087877229399487e-09
10.14,2.7803429930805236e-08,3.727176081113691e-09,3.3655373612199936e-09,5.762727897115666e-09,1.5043244650729612e-09
10.15,2.774586663665094e-08,3.723773821508613e-09,3.353744628492535e-09,5.7513830946073004e-09,1.5010811188639075e-09
10.16,2.7691695447519918e-08,3.705160820807382e-09,3.344988989281072e-09,5.734956942724654e-09,1.4982125981427177e-09
10.17,2.7622856738528505e-08,3.7021188578681975e-09,3.3478516212963243e-09,5.72284216480398e-09,1.49453862138102e-09
10.18,2.754593049337947e-08,3.6985008845704915e-09,3.3312335658218734e-09,5.716441496018925e-09,1.491443774686007e-09
10.19,2.7502128476217366e-08,3.67952484582068e-09,3.327204798106284e-09,5.7015912900355375e-09,1.4878958226140274e-09
10.200000000000001,2.744076234011304e-08,3.6841091908219598e-09,3.3200329446579393e-09,5.689752435040485e-09,1.4841383470660523e-09
10.21,2.739382601799665e-08,3.6727855702941554e-09,3.310654949644997e-09,5.666082070139697e-09,1.4840515067025952e-09
10.22,2.732388088734985e-08,3.659492894628059e-09,3.3051672432589454e-09,5.663898512225919e-09,1.4798179763231235e-09
10.23,2.725917208529358e-08,3.655001567179959e-09,3.301049988948463e-09,5.654622989480241e-09,1.4715131176667492e-09
10.24,2.721103604580127e-08,3.647404156870559e-09,3.297605871741636e-09,5.639486131335606e-09,1.4744924142598972e-09
10.25,2.7151631662173488e-08,3.6397266948692687e-09,3.2739463535620014e-09,5.62858603358989e-09,1.4700081426032312e-09
10.26,2.7106786073959116e-08,3.6388335685289543e-09,3.2771088789672853e-09,5.61340884218961e-09,1.465653087092656e-09
10.27,2.702456459714797e-08,3.6168715630421863e-09,3.2777382990942668e-09,5.6194616087307065e-09,1.4640841514800783e-09
10.28,2.7004353250120612e-08,3.6127977298894136e-09,3.2680649523326484e-09,5.6001683468039515e-09,1.4591299348133888e-09
10.290000000000001,2.6913153333470568e-08,3.613242399595847e-09,3.257978201003375e-09,5.585024564569816e-09,1.45812977215885e-09
10.3,2.6862477215898632e-08,3.597434172419383e-09,3.252998696468937e-09,5.581485227196229e-09,1.4557416309481953e-09
10.31,2.679473457485537e-08,3.592668099932887e-09,3.2424752503081234e-09,5.563520539709457e-09,1.4501897144431083e-09
10.32,2.6752562753874584e-08,3.586879307507639e-09,3.239525277566561e-09,5.549286973355301e-09,1.4445259888409164e-09
10.33,2.669924420446051e-08,3.573386647065968e-09,3.230969088534543e-09,5.535968147770335e-09,1.4447937286381123e-09
10.34,2.665180305872177e-08,3.577252832099964e-09,3.2228104592022008e-09,5.516769283054712e-09,1.44249375122134e-09
10.35,2.659648002759179e-08,3.561397968829711e-09,3.22150772250941e-09,5.51081978816662e-09,1.4397056720416047e-09
10.36,2.651102213979071e-08,3.560256833117038e-09,3.2159899394681422e-09,5.503558608601028e-09,1.435306943039534e-09
10.370000000000001,2.6472102807712715e-08,3.552974509517868e-09,3.2009556232788666e-09,5.483113223920963e-09,1.4321441144891827e-09
10.38,2.6419152871827926e-08,3.5408405242362907e-09,3.1998575799934853e-09,5.478581736356864e-09,1.4279348656847158e-09
10.39,2.635885757853412e-08,3.527303069473892e-09,3.190920596464481e-09,5.465041111521778e-09,1.425214161297307e-09
10.4,2.6303719610226988e-08,3.526377417927965e-09,3.181697232898559e-09,5.452832446722569e-09,1.4210002969761948e-09
10.41,2.625250235016437e-08,3.5113043375378187e-09,3.175418096067213e-09,5.4490233509060354e-09,1.4180401622162378e-09
10.42,2.6197471065368055e-08,3.512825534329182e-09,3.1680642591932394e-09,5.432595156621334e-09,1.4184673266902918e-09
10.43,2.614930953483486e-08,3.505384834955695e-09,3.1591337958594225e-09,5.412880769327604e-09,1.4132157804251791e-09
10.44,2.609517553623021e-08,3.5013643888076935e-09,3.16105750744551e-09,5.410265188246419e-09,1.413178144150656e-09
10.450000000000001,2.6031719023983944e-08,3.486491349813972e-09,3.1534377406871225e-09,5.390531832600765e-09,1.4094337430886687e-09
10.46,2.5981454033473325e-08,3.4755094236441587e-09,3.1500455899003e-09,5.3963379367025226e-09,1.4030580476533694e-09
10.47,2.5907273141180023e-08,3.4697837740147683e-09,3.147240121367017e-09,5.370900265168939e-09,1.4054846054786999e-09
10.48,2.5881308370472598e-08,3.4655713500775483e-09,3.1203778053252304e-09,5.3659608033239895e-09,1.398548684624313e-09
10.49,2.583193774362005e-08,3.46733566764567e-09,3.1145164099248614e-09,5.355309684885832e-09,1.3979100699676112e-09
10.5,2.577615950391647e-08,3.4510752465560473e-09,3.1286110645063743e-09,5.338135180005696e-09,1.3943282433928965e-09
10.51,2.571888381663805e-08,3.441422007705261e-09,3.1097412388197297e-09,5.3419300103571566e-09,1.3942600174998997e-09
10.52,2.5679955155795006e-08,3.437848752798054e-09,3.0992532009340484e-09,5.3273427317158785e-09,1.3882396386309344e-09
10.53,2.5592782200703193e-08,3.430412849622628e-09,3.103195149438805e-09,5.3029546987854325e-09,1.386952858385082e-09
10.540000000000001,2.5553452790947848e-08,3.427029788872161e-09,3.087669792259762e-09,5.2979513288073224e-09,1.3846492461379704e-09
10.55,2.551969484199444e-08,3.418580761359908e-09,3.094971907940058e-09,5.288481441772798e-09,1.3824839393841212e-09
10.56,2.5474969442739928e-08,3.4057869838524774e-09,3.0828988170494913e-09,5.27666366983029e-09,1.381212496232194e-09
10.57,2.5398849540965125e-08,3.4103468785777503e-09,3.0743072592762576e-09,5.263879273476627e-09,1.3748014268507015e-09
10.58,2.5351245802758587e-08,3.390647085515424e-09,3.0650638362912773e-09,5.267514299573615e-09,1.3726368076846108e-09
10.59,2.530428980302451e-08,3.392950525116922e-09,3.0564702164168976e-09,5.246444215638136e-09,1.3687016450289991e-09
10.6,2.5255292515227153e-08,3.3857774344071805e-09,3.055127696543047e-09,5.234240218226685e-09,1.3644849999449046e-09
10.61,2.5214278361476167e-08,3.3725817980290194e-09,3.0476910510494202e-09,5.216736428660414e-09,1.3633295062564074e-09
10.620000000000001,2.5155346184582363e-08,3.3682246577818356e-09,3.0404086834923857e-09,5.213550807348287e-09,1.360634075924087e-09
10.63,2.509960705439235e-08,3.3704262215062943e-09,3.0439157794787776e-09,5.204240497835792e-09,1.3585437706182135e-09
10.64,2.5054143466806554e-08,3.362675089692725e-09,3.0276520561417067e-09,5.194607370062705e-09,1.3575668630180098e-09
10.65,2.500358693929616e-08,3.347013382749026e-09,3.0268621824861218e-09,5.192788112004301e-09,1.354022172168076e-09
10.66,2.494878533405292e-08,3.3418124991217187e-09,3.0119866676559558e-09,5.173372736780006e-09,1.3515672456845428e-09
10.67,2.488954203276731e-08,3.3374219848282164e-09,3.0116640685682422e-09,5.1618384756383365e-09,1.3462776725411656e-09
10.68,2.4851144319334778e-08,3.331847785761323e-09,3.009734522128414e-09,5.152305534857322e-09,1.3464889430323107e-09
10.69,2.4804290620014818e-08,3.3253439717576696e-09,2.994866162423237e-09,5.134801735934406e-09,1.3428942326350675e-09
10.700000000000001,2.4760861381228484e-08,3.3182909397568194e-09,2.9969890291787127e-09,5.139654702530621e-09,1.3400137626090108e-09
10.71,2.470771294851245e-08,3.307177595473157e-09,2.986907898249739e-09,5.122353796874687e-09,1.3406109388412583e-09
10.72,2.4668492586075865e-08,3.3019920742927448e-09,2.98260881325685e-09,5.114706524215306e-09,1.3376852574463284e-09
10.73,2.460364603761216e-08,3.292761981357967e-09,2.9777151810982386e-09,5.100438891205476e-09,1.331416673766498e-09
10.74,2.4567180437371003e-08,3.2976492906882614e-09,2.967088884514357e-09,5.094904959681649e-09,1.3274394933869333e-09
10.75,2.4513579582066362e-08,3.2821727074010245e-09,2.9612255851815502e-09,5.073854457079419e-09,1.326764173581267e-09
10.76,2.44725258061907e-08,3.272085196573235e-09,2.955643838658901e-09,5.081337199857472e-09,1.3239638508153573e-09
10.77,2.4419771628414272e-08,3.2766869630983525e-09,2.9533702861276912e-09,5.068400349937057e-09,1.32035461152959e-09
10.78,2.4380490730138822e-08,3.2627012665040407e-09,2.951777722885069e-09,5.0501789123028885e-09,1.3181265386684662e-09
10.790000000000001,2.4325647539260904e-08,3.2643661233773007e-09,2.9424460042995945e-09,5.0493942202239664e-09,1.3158179803173115e-09
10.8,2.4265499859962018e-08,3.2458351103217753e-09,2.935458078527655e-09,5.03157306364049e-09,1.3162936192056971e-09
10.81,2.4217083489890923e-08,3.251325497774794e-09,2.9367876696951255e-09,5.02627610807858e-09,1.3105247640877025e-09
10.82,2.4183600006678625e-08,3.2454170280924946e-09,2.9250593105842007e-09,5.0124700659054165e-09,1.3074690973894248e-09
10.83,2.4127644312095823e-08,3.235213894836881e-09,2.918516244520615e-09,5.005183292759267e-09,1.3077347171617313e-09
10.84,2.4083499822148246e-08,3.2219183115255023e-09,2.91944575492673e-09,4.994125865688388e-09,1.3046081544785336e-09
10.85,2.4033765090634223e-08,3.2159196655770456e-09,2.9121539025408483e-09,4.99780692897407e-09,1.302738547834406e-09
10.86,2.398330648113736e-08,3.219950354967557e-09,2.9019605512048687e-09,4.982236915574182e-09,1.2973610119742594e-09
10.870000000000001,2.3948805152966658e-08,3.2097800306229257e-09,2.9003725842949876e-09,4.965202014630335e-09,1.2973415939814222e-09
10.88,2.3888498594153638e-08,3.1986327164027903e-09,2.8896052995070132e-09,4.95593901664086e-09,1.2941007653251476e-09
10.89,2.3862025638206765e-08,3.1957453165527294e-09,2.892730940911564e-09,4.942898800747811e-09,1.2921356747832472e-09
10.9,2.3818506286049628e-08,3.188087005087296e-09,2.8812732168769194e-09,4.940047971615059e-09,1.288696073203027e-09
10.91,2.3764927055372457e-08,3.186276271392095e-09,2.8779351793421364e-09,4.922140903337971e-09,1.287471593722695e-09
10.92,2.3710960364146293e-08,3.1771373516647267e-09,2.8777140305859445e-09,4.922503115989049e-09,1.2821018660844122e-09
10.93,2.3653517809638437e-08,3.1688646052528003e-09,2.8640695768833723e-09,4.909943052702709e-09,1.2802519118196617e-09
10.94,2.36236617256775e-08,3.1681184007863017e-09,2.8621409211195205e-09,4.899824188302726e-09,1.2809177886781927e-09
10.950000000000001,2.3578653571314003e-08,3.156307590553863e-09,2.84621327207465e-09,4.89300483694877e-09,1.2783038438484745e-09
10.96,2.354238022120177e-08,3.160108255617892e-09,2.8474792578719598e-09,4.879288286121821e-09,1.2729020096412976e-09
10.97,2.3488818614910795e-08,3.1451556710992377e-09,2.84118937113848e-09,4.868480580756712e-09,1.270270557273322e-09
10.98,2.344451064974949e-08,3.142458559599344e-09,2.8374839765995796e-09,4.857413322626288e-09,1.2699890930864472e-09
10.99,2.3393604773542936e-08,3.141412898482103e-09,2.838548575330338e-09,4.854294229704028e-09,1.2667954830081837e-09
11.0,2.335238755124325e-08,3.1254891801582436e-09,2.8210272424255746e-09,4.846035923800523e-09,1.262612338401128e-09
11.01,2.3318652494327594e-08,3.121108865606597e-09,2.819439029813208e-09,4.8319323952500136e-09,1.2620677236839853e-09
11.02,2.328919784735552e-08,3.117864308932576e-09,2.812431121372709e-09,4.819912534099647e-09,1.2592958443381897e-09
11.03,2.3238276627310743e-08,3.1169016002083287e-09,2.80859232572409e-09,4.816691049509846e-09,1.255861231254528e-09
11.040000000000001,2.317958440345021e-08,3.1035972540626528e-09,2.8039270386720983e-09,4.803607902441338e-09,1.2520079801194786e-09
11.05,2.3153968543519482e-08,3.1011385233897323e-09,2.79759569045207e-09,4.795482782481112e-09,1.2523675483980429e-09
11.06,2.310325878480564e-08,3.099491363874558e-09,2.797154774008353e-09,4.784279502868421e-09,1.2485590333621394e-09
11.07,2.304636834967569e-08,3.0904486061160673e-09,2.797983275852635e-09,4.777731727130278e-09,1.2477912437942994e-09
11.08,2.301624979066904e-08,3.0866431351198945e-09,2.785129779469178e-09,4.771225451395962e-09,1.248047901861796e-09
11.09,2.2970977654077403e-08,3.0781015290521502e-09,2.7801721749169393e-09,4.764386248996036e-09,1.2413308218442362e-09
11.1,2.2933905969878127e-08,3.0745548312992684e-09,2.776313454856078e-09,4.746910267812918e-09,1.241417801257518e-09
11.11,2.288227621511505e-08,3.0739566688261263e-09,2.7599580156796323e-09,4.749381470054599e-09,1.236815497003389e-09
11.120000000000001,2.2847055877876336e-08,3.0523525885651343e-09,2.761293160378255e-09,4.729231942942574e-09,1.2373752819717457e-09
11.13,2.2793718883615633e-08,3.056143246409135e-09,2.7611672638520363e-09,4.724279919949305e-09,1.2378541183714358e-09
11.14,2.2757582598269433e-08,3.0472477843463773e-09,2.753179136287808e-09,4.723551832813812e-09,1.2311841807113624e-09
11.15,2.2698084001761156e-08,3.0403610474665277e-09,2.754878716855298e-09,4.715790752661194e-09,1.227739792552803e-09
11.16,2.2659411696289786e-08,3.0395593037263233e-09,2.746481488171169e-09,4.700468915032245e-09,1.2258358222241404e-09
11.17,2.263505727126593e-08,3.029369339315947e-09,2.745020628887068e-09,4.6987147344069925e-09,1.2264943961740191e-09
11.18,2.2602914899007947e-08,3.029098580307151e-09,2.728008765382946e-09,4.687869824659604e-09,1.2246142290284396e-09
11.19,2.2549124998519733e-08,3.0239941502412113e-09,2.7244460885534995e-09,4.671985238201574e-09,1.2216641676617394e-09
11.200000000000001,2.250431643494862e-08,3.0157612853854237e-09,2.724753880337617e-09,4.668871989812692e-09,1.2179708221676198e-09
11.21,2.2478767474415968e-08,3.0207572604313784e-09,2.7194818051904723e-09,4.654610150640258e-09,1.21540338711799e-09
11.22,2.242770473366501e-08,3.0067064578988254e-09,2.7166777414235063e-09,4.658795753456947e-09,1.2121163396110685e-09
11.23,2.2376686485297973e-08,3.005732314748281e-09,2.706485896718321e-09,4.639378952445838e-09,1.2125366237381548e-09
11.24,2.23496035302509e-08,2.997341267624092e-09,2.698538814644925e-09,4.626616484224941e-09,1.2098540289011864e-09
11.25,2.229846886276676e-08,2.9882659592715966e-09,2.697847845068195e-09,4.623958867919183e-09,1.2036201118036246e-09
11.26,2.2261482852262464e-08,2.9803854730518516e-09,2.692305085328117e-09,4.6214794317237085e-09,1.2031967983540894e-09
11.27,2.22213015170498e-08,2.9732599056072056e-09,2.69052438617605e-09,4.60696923800199e-09,1.1998020003410234e-09
11.28,2.2190161070607327e-08,2.973205512698626e-09,2.6889554846082467e-09,4.599687409024814e-09,1.202797831445304e-09
11.290000000000001,2.2154646739602506e-08,2.9664176441222587e-09,2.6744008214547937e-09,4.591259069833579e-09,1.2000269708111465e-09
11.3,2.2098706540162715e-08,2.9654144940444255e-09,2.6796407253601456e-09,4.5865505170060275e-09,1.1969916922776432e-09
11.31,2.2061692452090998e-08,2.955470844638802e-09,2.671402672364026e-09,4.5700735115144815e-09,1.1962924539985524e-09
11.32,2.202032591433334e-08,2.9506574646673063e-09,2.6653745582255958e-09,4.5691156632731526e-09,1.1913440239156907e-09
11.33,2.1973506765122767e-08,2.9478270093931276e-09,2.6591369307195447e-09,4.558568387605843e-09,1.1862052111164926e-09
11.34,2.1943117560091964e-08,2.9360984940798743e-09,2.658500431894085e-09,4.549931526636091e-09,1.1889931114842925e-09
11.35,2.190357266656284e-08,2.9342091713735576e-09,2.6515260560704393e-09,4.542034639606559e-09,1.185686291252929e-09
11.36,2.1869664632348147e-08,2.9285283337323934e-09,2.642432727607495e-09,4.533712740775529e-09,1.1829217176911798e-09
11.370000000000001,2.1829665821307822e-08,2.928393144400201e-09,2.6404705647063302e-09,4.526581802889089e-09,1.1834105298888387e-09
11.38,2.1792716933822012e-08,2.91748594841742e-09,2.639946144738846e-09,4.518978059866754e-09,1.177200923370663e-09
11.39,2.1748480219583747e-08,2.917972036421039e-09,2.6371644430514308e-09,4.511152439959026e-09,1.1739759033639449e-09
11.4,2.1706617662979875e-08,2.9109279228394325e-09,2.6286236139190317e-09,4.511300145902196e-09,1.1740433388964825e-09
11.41,2.1689815868225998e-08,2.9058298441127546e-09,2.6281406234778323e-09,4.488926810599177e-09,1.168894045910544e-09
11.42,2.1637912956672455e-08,2.903543851593983e-09,2.6162973691903525e-09,4.49158051566067e-09,1.1708371769773405e-09
11.43,2.1606289847110637e-08,2.893825127803188e-09,2.6106246989939735e-09,4.4813087114243136e-09,1.169352060780613e-09
11.44,2.155708818238721e-08,2.889707791794891e-09,2.609093668924295e-09,4.464482585162474e-09,1.1660520144258805e-09
11.450000000000001,2.1512901370953626e-08,2.8883402165817106e-09,2.6053935977263573e-09,4.465159740994314e-09,1.1664954310286758e-09
11.46,2.1497685794364257e-08,2.879702890943348e-09,2.594816393368406e-09,4.4510501025509744e-09,1.1635105182362442e-09
11.47,2.1452371917477863e-08,2.8712359839761894e-09,2.6000017727288783e-09,4.451434506054813e-09,1.1631200157149146e-09
11.48,2.1400777621232396e-08,2.8749775178570323e-09,2.5956861310154305e-09,4.435927233556268e-09,1.1608675014961282e-09
11.49,2.1362132077957834e-08,2.863511008874035e-09,2.5854584562643507e-09,4.424924680007601e-09,1.156145999295166e-09
11.5,2.133793482010055e-08,2.8653611237869554e-09,2.5831345336856067e-09,4.424765304471388e-09,1.1552508557091098e-09
11.51,2.1296307399929643e-08,2.854262572550418e-09,2.5806817118435203e-09,4.406421591771656e-09,1.1551497823002287e-09
11.52,2.1259344035712655e-08,2.8419109442896563e-09,2.563725162285381e-09,4.405412806956327e-09,1.1536926377080843e-09
11.53,2.1227891786813138e-08,2.840239854672617e-09,2.56774886945151e-09,4.397050685854866e-09,1.1508723795641319e-09
11.540000000000001,2.1189848883400933e-08,2.8441652860365132e-09,2.5669792150884646e-09,4.393304000867239e-09,1.1470700520315734e-09
11.55,2.114944833710868e-08,2.833844128604976e-09,2.55808403984184e-09,4.383075903436125e-09,1.144747493898503e-09
11.56,2.1118215670544722e-08,2.82982728943961e-09,2.549506398398916e-09,4.377915229786558e-09,1.1401290522249103e-09
11.57,2.1071996860908085e-08,2.826403820818716e-09,2.5505799227335876e-09,4.3654763965163745e-09,1.139001932016437e-09
11.58,2.104671210391176e-08,2.81967228588995e-09,2.5494309730658373e-09,4.364155723770617e-09,1.140261857754765e-09
11.59,2.099810589640123e-08,2.819021191427888e-09,2.5441414365614045e-09,4.352124475243855e-09,1.136371592281835e-09
11.6,2.0969923340943378e-08,2.8063233489233476e-09,2.534159175888784e-09,4.3470495622129934e-09,1.1367713571122701e-09
11.61,2.093754387042345e-08,2.803211670360011e-09,2.5300666981611005e-09,4.335880040193174e-09,1.1330722228812753e-09
11.620000000000001,2.0893690657937622e-08,2.8014015945682353e-09,2.527514449262122e-09,4.332786131919002e-09,1.1320003674355069e-09
11.63,2.0855182219459125e-08,2.7929680150641223e-09,2.5299333274221552e-09,4.326962712471175e-09,1.1284846238072015e-09
11.64,2.0826902630904004e-08,2.7927993047091474e-09,2.517747975808657e-09,4.324385289145103e-09,1.128630766706288e-09
11.65,2.078531623638904e-08,2.786652505206732e-09,2.5146795666507773e-09,4.318675192126524e-09,1.1259123171628004e-09
11.66,2.0759744133343434e-08,2.781979547167329e-09,2.5146080970501735e-09,4.305988019030347e-09,1.125200159095916e-09
11.67,2.071409372535568e-08,2.779317139581829e-09,2.5028739398281907e-09,4.2968866959350895e-09,1.1204030582358024e-09
11.68,2.0695761521701746e-08,2.7727012476580297e-09,2.502579867694151e-09,4.29201664194384e-09,1.1198055348011122e-09
11.69,2.0660500450741282e-08,2.7687081414116934e-09,2.503499241136206e-09,4.274913951242414e-09,1.1154433832441234e-09
11.700000000000001,2.0610884728011955e-08,2.759360182927918e-09,2.498987834845932e-09,4.279262636955882e-09,1.1152392718125397e-09
11.71,2.0575792550707545e-08,2.7595549342359645e-09,2.48949569770203e-09,4.268802132712427e-09,1.1159808086178424e-09
11.72,2.0545517962677508e-08,2.7560338330598593e-09,2.487031061698142e-09,4.2618809963361165e-09,1.1124381309012088e-09
11.73,2.0501557782443563e-08,2.7512304277134733e-09,2.4848853656735124e-09,4.252184330215442e-09,1.109933074143222e-09
11.74,2.04744061949916e-08,2.7450796614007538e-09,2.4809139473620254e-09,4.246087569501982e-09,1.1078598757764063e-09
11.75,2.0440733540635274e-08,2.7447078764094387e-09,2.4766425346828367e-09,4.238346166251007e-09,1.1064571966275072e-09
11.76,2.042069187104028e-08,2.7335332106389654e-09,2.471305291240967e-09,4.231681825227412e-09,1.1037425014739342e-09
11.77,2.0373902214478655e-08,2.7303530470451408e-09,2.4621748890230125e-09,4.229689866725406e-09,1.1036784983913806e-09
11.78,2.0334719632234202e-08,2.7242923389352717e-09,2.4618375118927395e-09,4.2162999697823924e-09,1.1008486396868676e-09
11.790000000000001,2.030559288915844e-08,2.7185075458091593e-09,2.4619607450839575e-09,4.211418934447788e-09,1.1011087531268212e-09
11.8,2.026596250439036e-08,2.7224115991871685e-09,2.451733239291261e-09,4.202978382426921e-09,1.0982753047308978e-09
11.81,2.02325763641924e-08,2.709592610091246e-09,2.4491055827668077e-09,4.191654655689088e-09,1.0953454124085251e-09
11.82,2.0203480071614875e-08,2.706173778763918e-09,2.4473486150011626e-09,4.190917383487813e-09,1.0930110764817558e-09
11.83,2.0175270764031213e-08,2.7061423746095938e-09,2.436650911540344e-09,4.180179725626247e-09,1.0932142781208847e-09
11.84,2.0150924228024825e-08,2.7012988312683145e-09,2.4397130637807597e-09,4.179510364604596e-09,1.0890005229841166e-09
11.85,2.0096750989747005e-08,2.69811225907015e-09,2.437543980743115e-09,4.167343489025379e-09,1.0875970742464219e-09
11.86,2.0080657376315397e-08,2.685103604182282e-09,2.428209873284436e-09,4.157891784325629e-09,1.0877079364777592e-09
11.870000000000001,2.005543494930397e-08,2.682770402646176e-09,2.423932143558816e-09,4.162387863517532e-09,1.0847196519234107e-09
11.88,2.0002372235054884e-08,2.684699820228753e-09,2.4227135180654084e-09,4.143576024568849e-09,1.0840271569946895e-09
11.89,1.9975519650430183e-08,2.675037365319604e-09,2.421606135910469e-09,4.1460193844001784e-09,1.0813625769288329e-09
11.9,1.9936343690290232e-08,2.6762371795570838e-09,2.4121687829613148e-09,4.135904040485362e-09,1.0783389700392534e-09
11.91,1.9911288494736577e-08,2.6660462211112113e-09,2.4105271149331394e-09,4.124146726195357e-09,1.0772841631780752e-09
11.92,1.9874793452838542e-08,2.6665009564289227e-09,2.4085125135467083e-09,4.117109237870805e-09,1.0755132835202175e-09
11.93,1.985626706204858e-08,2.6604763953996052e-09,2.4006997866355734e-09,4.1134374818582225e-09,1.0741838595640604e-09
11.94,1.980337304080305e-08,2.650517740767972e-09,2.395615388056269e-09,4.098576405188546e-09,1.071023788357673e-09
11.950000000000001,1.9782370849075855e-08,2.6533145451958082e-09,2.3986375468534645e-09,4.098523795428146e-09,1.0704758321504093e-09
11.96,1.9747199750656134e-08,2.6493863462344838e-09,2.3872319048136068e-09,4.091310709883194e-09,1.069474815782713e-09
11.97,1.9714389104573472e-08,2.6433125144683828e-09,2.388556598477027e-09,4.087393576753704e-09,1.0644339205520513e-09
11.98,1.9676944254024116e-08,2.6354897299842896e-09,2.3806448784878282e-09,4.079726978724067e-09,1.0647617718746102e-09
11.99,1.9645467570388746e-08,2.634474994490892e-09,2.384230215415279e-09,4.075240796809788e-09,1.0635395555327877e-09
12.0,1.962219831375347e-08,2.6316802338503162e-09,2.370616242938273e-09,4.072232972698165e-09,1.0610174849167732e-09
12.01,1.9599836635790432e-08,2.6268246639877595e-09,2.3708689746725632e-09,4.065924971729364e-09,1.0621542494562495e-09
12.02,1.9548192669949208e-08,2.6181842428576493e-09,2.36811818578958e-09,4.0580820324776845e-09,1.0572948262633003e-09
12.030000000000001,1.9525060204683146e-08,2.6185687761226557e-09,2.357328277470291e-09,4.045181549656027e-09,1.0566568242748095e-09
12.040000000000001,1.9486094464863285e-08,2.6088835375153912e-09,2.3556679771915474e-09,4.039326769634928e-09,1.0548505758460435e-09
12.05,1.9454520886507346e-08,2.6026193929199482e-09,2.3550543440076193e-09,4.0316109925020604e-09,1.0538871367604063e-09
12.06,1.943769071408115e-08,2.603132462279707e-09,2.3529632039789276e-09,4.029127086694784e-09,1.052758194959421e-09
12.07,1.940214631824993e-08,2.5949276725775825e-09,2.348537298889545e-09,4.021659487825805e-09,1.0506058421327597e-09
12.08,1.9375668838835595e-08,2.596986501327144e-09,2.3433297415458844e-09,4.017426822862243e-09,1.0451224203083378e-09
12.09,1.933667494758907e-08,2.594990025039196e-09,2.341527772663921e-09,4.0105237166966265e-09,1.0450087733905165e-09
12.1,1.9309440378065174e-08,2.585944804741896e-09,2.3333054288972522e-09,4.001373234280275e-09,1.0432754118668697e-09
12.11,1.9276219534540533e-08,2.5834850618555353e-09,2.3334833911868595e-09,3.994435146606234e-09,1.0432201024879612e-09
12.120000000000001,1.9258586160512424e-08,2.58249619446692e-09,2.3345844171508114e-09,3.987379715185282e-09,1.0419055760957418e-09
12.13,1.9215941899802715e-08,2.5730857065096816e-09,2.320559347952716e-09,3.987895319711931e-09,1.0389029064638266e-09
12.14,1.9185829414717656e-08,2.576009876502249e-09,2.325829162550138e-09,3.9767343632351135e-09,1.0391688816604654e-09
12.15,1.9164776925174497e-08,2.5650211012877757e-09,2.3165048005842342e-09,3.975973334444371e-09,1.0357801668809367e-09
12.16,1.9136422076743758e-08,2.5643213074870223e-09,2.314729452251372e-09,3.967999926760533e-09,1.0338549608903266e-09
12.17,1.9100925590008574e-08,2.559654871005285e-09,2.3131126241135785e-09,3.962910357374728e-09,1.032511282972711e-09
12.18,1.9067420537778584e-08,2.5515937373220714e-09,2.304924911452006e-09,3.951527549310975e-09,1.0330114248600408e-09
12.19,1.9041203205835002e-08,2.5486330525539316e-09,2.3018648817621387e-09,3.950128128578725e-09,1.030637633350581e-09
12.200000000000001,1.90095373594904e-08,2.5454652202401716e-09,2.300203315754487e-09,3.9405040217157015e-09,1.029450533098413e-09
12.21,1.898247277174999e-08,2.5396796031771225e-09,2.298958865251932e-09,3.936560556109076e-09,1.0271839619976164e-09
12.22,1.8948224985194993e-08,2.5391707322165026e-09,2.2903522100941722e-09,3.932947294413819e-09,1.0267140403393863e-09
12.23,1.8916397706063057e-08,2.5337843813018177e-09,2.289009021514954e-09,3.921626900956153e-09,1.025439097588924e-09
12.24,1.8888598512968522e-08,2.530921096966293e-09,2.289774220568203e-09,3.9147499969045234e-09,1.0236751032824216e-09
12.25,1.8868752759153933e-08,2.5274900804388394e-09,2.280369843937284e-09,3.911230346402214e-09,1.0207232109267698e-09
12.26,1.8828909964695237e-08,2.519203358084761e-09,2.275220558675991e-09,3.902669515558846e-09,1.0194234715094683e-09
12.27,1.8810935178116346e-08,2.5203668350421384e-09,2.2795967060818513e-09,3.897852311634833e-09,1.0181391673067363e-09
12.280000000000001,1.8779145938514218e-08,2.518372359356399e-09,2.2670775012501326e-09,3.8924826641751015e-09,1.0167332871174375e-09
12.290000000000001,1.8743037491441885e-08,2.5116190124299766e-09,2.271431643930233e-09,3.8869317322410924e-09,1.0151214818354539e-09
12.3,1.871249198785741e-08,2.510419101653656e-09,2.2709438439989114e-09,3.880008556435501e-09,1.0135487681789327e-09
12.31,1.8690428989822696e-08,2.5053659411990584e-09,2.260802961491736e-09,3.870424703566069e-09,1.0122066236074635e-09
12.32,1.865811390886743e-08,2.496450867291745e-09,2.2594182323385883e-09,3.873596916266443e-09,1.0088718899112745e-09
12.33,1.8627186149086188e-08,2.496398889372077e-09,2.2514849095662673e-09,3.8561607198171355e-09,1.007957825960222e-09
12.34,1.859936042157457e-08,2.4916321129518574e-09,2.25475683040321e-09,3.855502038379194e-09,1.004331768712572e-09
12.35,1.8579689095449726e-08,2.489693453946802e-09,2.2507591119585984e-09,3.846911145239062e-09,1.0062049664118416e-09
12.36,1.853849626032075e-08,2.486057690033013e-09,2.2431441493768475e-09,3.848500208938738e-09,1.0048368703387351e-09
12.370000000000001,1.851387591076281e-08,2.4862515434854806e-09,2.2383699793088525e-09,3.837799123171661e-09,1.0018176166888894e-09
12.38,1.849220965666803e-08,2.480348789141212e-09,2.239430537730895e-09,3.8386658672118334e-09,1.0010495707447201e-09
12.39,1.8467984480973824e-08,2.4753222507899012e-09,2.2358479785735663e-09,3.825966203908876e-09,1.0004723388922065e-09
12.4,1.8422595339363878e-08,2.4703161912621626e-09,2.2272902147677735e-09,3.813547466323625e-09,9.984219556845621e-10
12.41,1.8412457106976893e-08,2.468815962945586e-09,2.229443825309153e-09,3.8107792173404636e-09,9.956245652345352e-10
12.42,1.8376504621649918e-08,2.465054546062556e-09,2.2257479437314994e-09,3.817620767845233e-09,9.933510643960984e-10
12.43,1.835773499789838e-08,2.461122856753896e-09,2.2187340338812036e-09,3.801511680315611e-09,9.929928088592464e-10
12.44,1.8325404071065813e-08,2.459844620360455e-09,2.220408226832998e-09,3.798076971654804e-09,9.903483867102366e-10
12.450000000000001,1.8293636447029722e-08,2.454213801285344e-09,2.2128531543172885e-09,3.795260648435076e-09,9.897155681112055e-10
12.46,1.826710606634925e-08,2.4480189168537566e-09,2.211225231653117e-09,3.786096034181884e-09,9.895985337350659e-10
12.47,1.824352125906114e-08,2.444419753739158e-09,2.2072087828852492e-09,3.779383552145515e-09,9.883546252455258e-10
12.48,1.8211982607185442e-08,2.4397409005702604e-09,2.204318262237868e-09,3.7748973770977655e-09,9.864528484623557e-10
12.49,1.818740879417887e-08,2.4369514840448333e-09,2.198811291598922e-09,3.767350220394285e-09,9.848218437195889e-10
12.5,1.816073357835451e-08,2.4311447108669225e-09,2.1980248337420944e-09,3.7655406220041975e-09,9.816737789282e-10
12.51,1.813451382538064e-08,2.434073493528861e-09,2.1972282978297313e-09,3.764790784266863e-09,9.80688928726977e-10
12.52,1.8111645255154964e-08,2.420801335646135e-09,2.19496636814021e-09,3.750799089307627e-09,9.794526915757962e-10
12.530000000000001,1.8078506152114366e-08,2.4234793411451132e-09,2.1854501954506553e-09,3.7515206816575765e-09,9.769559439466462e-10
12.540000000000001,1.8057103407467135e-08,2.41923639629324e-09,2.188118153297781e-09,3.741045212360926e-09,9.764965928994174e-10
12.55,1.8023416373396186e-08,2.4173014375697e-09,2.1807124809503125e-09,3.737446607056132e-09,9.766875533874695e-10
12.56,1.7995194739758146e-08,2.414799212058054e-09,2.1746562252563855e-09,3.733732981147319e-09,9.763541265780647e-10
12.57,1.7977909960742162e-08,2.408474441816489e-09,2.1738436826943976e-09,3.72625869035324e-09,9.740847300696368e-10
12.58,1.794278144090093e-08,2.4045679543999386e-09,2.171100792386179e-09,3.724252945170187e-09,9.714787797758417e-10
12.59,1.7927772364631627e-08,2.4057815749781955e-09,2.1686363429021796e-09,3.709678125741317e-09,9.703516889810373e-10
12.6,1.7899851157892808e-08,2.39657884405057e-09,2.1674067234732813e-09,3.708383135675044e-09,9.691715808018336e-10
12.61,1.78597648166561e-08,2.390880566926739e-09,2.169108191718336e-09,3.7101629851254782e-09,9.675592480110915e-10
12.620000000000001,1.783862051615842e-08,2.3937048846552124e-09,2.1622853804943183e-09,3.701403469010747e-09,9.664989795369531e-10
12.63,1.7814665736481992e-08,2.386072632667872e-09,2.155443422795706e-09,3.6976835608945228e-09,9.651145663099207e-10
12.64,1.7784650533045733e-08,2.3874286068927532e-09,2.15425148194624e-09,3.6866699586651264e-09,9.628230241680694e-10
12.65,1.7765456178120458e-08,2.378725112839347e-09,2.154289903252801e-09,3.6845339561659043e-09,9.607798314440542e-10
12.66,1.7738882674254015e-08,2.3754213813618913e-09,2.1447497151309234e-09,3.6756252141439218e-09,9.588084989982434e-10
12.67,1.7710433147282403e-08,2.3716368259089686e-09,2.141065482354212e-09,3.6685905785027387e-09,9.576655800878567e-10
12.68,1.768773122693594e-08,2.3724060706984586e-09,2.1465227575283538e-09,3.6640662136793565e-09,9.56803068551787e-10
12.69,1.7652494450823456e-08,2.3631129731614673e-09,2.1374365642533677e-09,3.660836626275894e-09,9.563565403334207e-10
12.700000000000001,1.763299041950756e-08,2.357564743038934e-09,2.130073026005218e-09,3.655788806321551e-09,9.53722825279526e-10
12.71,1.7605113892965126e-08,2.3592021402709454e-09,2.130618384092838e-09,3.6537907529219145e-09,9.5247624119269e-10
12.72,1.7581151138342237e-08,2.3562857168101627e-09,2.126167783411448e-09,3.6442337130051307e-09,9.508353251057662e-10
12.73,1.7556660987816464e-08,2.3508234959034424e-09,2.126154182549991e-09,3.641361663958355e-09,9.514445119756742e-10
12.74,1.753361900980413e-08,2.351447134956044e-09,2.1152405797380707e-09,3.633198778221102e-09,9.504350513428969e-10
12.75,1.751259860303544e-08,2.3469523593732633e-09,2.1232965880199623e-09,3.631304677770861e-09,9.482645344170375e-10
12.76,1.7487901313184648e-08,2.3496647136859578e-09,2.1127803229420564e-09,3.620970175988963e-09,9.455810670612756e-10
12.77,1.7459006358443197e-08,2.339781651150724e-09,2.1172579752041833e-09,3.6167285749548675e-09,9.433679623782442e-10
12.780000000000001,1.7432484533048685e-08,2.3358006378271625e-09,2.110224048018363e-09,3.614299659418614e-09,9.439275954319227e-10
12.790000000000001,1.740457158835838e-08,2.3344088357046788e-09,2.107494803472706e-09,3.6053098029987896e-09,9.435948777605295e-10
12.8,1.7389842520265935e-08,2.326931354408731e-09,2.1047046988198732e-09,3.5984642498227767e-09,9.396492121202984e-10
12.81,1.7351279411362527e-08,2.3296749975723645e-09,2.1023173415269204e-09,3.598727694449583e-09,9.393950498959127e-10
12.82,1.7333685629086626e-08,2.3189458632630835e-09,2.0966700438494865e-09,3.591173368576699e-09,9.390137216062421e-10
12.83,1.7310580139903936e-08,2.319975146084016e-09,2.0941397881455625e-09,3.586533300499805e-09,9.384907572808288e-10
12.84,1.7277338599832342e-08,2.3148523105926934e-09,2.093283761131789e-09,3.5804725283304406e-09,9.359899717661028e-10
12.85,1.7251176445512364e-08,2.3111176961326228e-09,2.0867164495201824e-09,3.5750152930112756e-09,9.34699711967673e-10
12.86,1.7246217308461746e-08,2.311846163862638e-09,2.084418853298141e-09,3.572831969517135e-09,9.34040834516525e-10
12.870000000000001,1.720398880194821e-08,2.303948188508749e-09,2.0824205869003502e-09,3.5724272265282784e-09,9.323063539155646e-10
12.88,1.7191547967878837e-08,2.306534942733362e-09,2.0785059729930506e-09,3.5595385066855056e-09,9.310646680312446e-10
12.89,1.7163365641601524e-08,2.3019678607966635e-09,2.0811386660601786e-09,3.560370658982573e-09,9.296119803164079e-10
12.9,1.7147502464952176e-08,2.2985515341656047e-09,2.0735428395904915e-09,3.5553895645124574e-09,9.289741447618065e-10
12.91,1.7120540538765782e-08,2.2930601161173855e-09,2.071903241767826e-09,3.549383979096935e-09,9.26908154091911e-10
12.92,1.7098823042011653e-08,2.2873538818200623e-09,2.0669691018800187e-09,3.542713520505391e-09,9.248019830802701e-10
12.93,1.7064815028749312e-08,2.285423605556938e-09,2.0697750020003195e-09,3.539946370429089e-09,9.230104927458765e-10
12.94,1.7039186804435638e-08,2.2814809880405617e-09,2.0609344217971633e-09,3.5355739812971734e-09,9.217675603865342e-10
12.950000000000001,1.701992749283341e-08,2.283934493996267e-09,2.058333254023679e-09,3.531902806418145e-09,9.217842021891176e-10
12.96,1.6996986582470844e-08,2.280697126887047e-09,2.055854718014288e-09,3.5230570266406535e-09,9.186775841862977e-10
12.97,1.698196735252771e-08,2.2733163964778946e-09,2.0506052324451263e-09,3.5214468331609216e-09,9.184838568494981e-10
12.98,1.6951820579969842e-08,2.2696674254014255e-09,2.050901888165298e-09,3.5142960795358413e-09,9.175562924688646e-10
12.99,1.6923796556743336e-08,2.265765844260054e-09,2.0463053771956334e-09,3.511160336649504e-09,9.174050369274236e-10
13.0,1.6903101696585816e-08,2.265080685977228e-09,2.0455809146627485e-09,3.5093781564594083e-09,9.151476776613907e-10
13.01,1.6880165742000153e-08,2.262397657079317e-09,2.0433897383095464e-09,3.4998743835141138e-09,9.144545817768481e-10
13.02,1.6854221540553373e-08,2.2648501471337064e-09,2.0363097782099537e-09,3.490622045143874e-09,9.121668658350165e-10
13.030000000000001,1.6835708142876418e-08,2.2579749838454134e-09,2.034518845885833e-09,3.489334535264358e-09,9.113778455928464e-10
13.040000000000001,1.6805889293077035e-08,2.2527236561206745e-09,2.03543203866179e-09,3.4834841300697678e-09,9.096798511926814e-10
13.05,1.6787358132643472e-08,2.2497559254566937e-09,2.0309229627438443e-09,3.4776328653335275e-09,9.06601703240284e-10
13.06,1.67762689808323e-08,2.2468873908173355e-09,2.0294358872402956e-09,3.477369324264269e-09,9.069803300945491e-10
13.07,1.673951511300267e-08,2.2468006144679066e-09,2.02380015383829e-09,3.472012349731086e-09,9.055977580155049e-10
13.08,1.6724847594422163e-08,2.2434892872066487e-09,2.0211914580251853e-09,3.4623452337666325e-09,9.040984977665296e-10
13.09,1.6686728222233194e-08,2.2361033164198656e-09,2.0196587685062886e-09,3.462733726452023e-09,9.051688974327122e-10
13.1,1.6679148271007895e-08,2.235887475025081e-09,2.018640339867806e-09,3.4580389348020206e-09,9.015896011269697e-10
13.11,1.6640130484021722e-08,2.2341835589114795e-09,2.011378179055303e-09,3.4535697105505134e-09,9.001434218111972e-10
13.120000000000001,1.6628498898576866e-08,2.231799715637035e-09,2.0130813158766597e-09,3.448909626876109e-09,8.995141938843942e-10
13.13,1.6610095098663246e-08,2.223771847171123e-09,2.008872208320353e-09,3.442707166576787e-09,8.989899616981066e-10
13.14,1.6587536363328645e-08,2.224212943284056e-09,2.0052567710714843e-09,3.4371382992487916e-09,8.9763071812603e-10
13.15,1.655595870948351e-08,2.218920753963724e-09,2.001691188659236e-09,3.4291424745647036e-09,8.968160352483956e-10
13.16,1.6542910063671767e-08,2.215765381481855e-09,2.001124109749478e-09,3.427392727779655e-09,8.941729073902842e-10
13.17,1.6516848103012692e-08,2.2151934251220794e-09,1.997651300070516e-09,3.4242991475268458e-09,8.933463000705278e-10
13.18,1.649672061970537e-08,2.209918058926015e-09,1.9994525418450155e-09,3.4218987120522738e-09,8.926531857803573e-10
13.19,1.647349727844017e-08,2.212665018891591e-09,1.9934684958444424e-09,3.4145237189840158e-09,8.920137467234543e-10
13.200000000000001,1.6451464945261395e-08,2.2061948804227476e-09,1.99479558264421e-09,3.4088113054178497e-09,8.906791557385885e-10
13.21,1.6430871505587787e-08,2.2015563598099043e-09,1.9891983204098052e-09,3.407714368505499e-09,8.894109183343123e-10
13.22,1.640999474125915e-08,2.1982958143228036e-09,1.9860171584189906e-09,3.3985367054328196e-09,8.884504564870643e-10
13.23,1.6387675442164585e-08,2.19431436572308e-09,1.9801866042535882e-09,3.3959559861616533e-09,8.864232562835186e-10
13.24,1.636623989754378e-08,2.1934609069900235e-09,1.9857957405727605e-09,3.3930566199966298e-09,8.858266487964904e-10
13.25,1.6338143225072463e-08,2.193208157567774e-09,1.976885906480798e-09,3.3869874265886207e-09,8.844301189436475e-10
13.26,1.632824486121096e-08,2.1849493531578213e-09,1.9738966037079886e-09,3.3785438761981225e-09,8.838012795987886e-10
13.27,1.6296222156919587e-08,2.187279874320274e-09,1.974590230118069e-09,3.3781790668087957e-09,8.838309634040802e-10
13.280000000000001,1.6272371712498427e-08,2.1797732378934425e-09,1.9684685986106727e-09,3.372614167608704e-09,8.818936507117199e-10
13.290000000000001,1.6259070703618956e-08,2.1770362451625525e-09,1.9674950421920037e-09,3.368766999681287e-09,8.785771346334312e-10
13.3,1.623823153215233e-08,2.1762437695670776e-09,1.9650244507786512e-09,3.3647099645739836e-09,8.794651564739603e-10
13.31,1.620872984259463e-08,2.175029149469148e-09,1.9565473166785587e-09,3.361122763583455e-09,8.760462134379138e-10
13.32,1.6190280116233727e-08,2.167282636735637e-09,1.9577557825880656e-09,3.3601295107458536e-09,8.75490030917427e-10
13.33,1.616300323200848e-08,2.167699346532581e-09,1.9544369870562203e-09,3.352366357146231e-09,8.752082032611454e-10
13.34,1.6154934771691696e-08,2.1659602237996243e-09,1.956924527835294e-09,3.348061605457883e-09,8.730632860204659e-10
13.35,1.6135846054740682e-08,2.1592531049031153e-09,1.953228475224735e-09,3.3421534318996805e-09,8.725737284019945e-10
13.36,1.6117409245227803e-08,2.1622726285528253e-09,1.946679144283586e-09,3.338972762722446e-09,8.72581196323997e-10
13.370000000000001,1.6085792295063073e-08,2.154617507739802e-09,1.949287029480137e-09,3.332470465007859e-09,8.711183295128663e-10
13.38,1.6076027372209213e-08,2.153398381446227e-09,1.9397280234870297e-09,3.332651690012411e-09,8.708472316676886e-10
13.39,1.6046613057495545e-08,2.1495918757859444e-09,1.9452111390863255e-09,3.3255137707942974e-09,8.695038217157428e-10
13.4,1.602216813404273e-08,2.1507946904348557e-09,1.9390048455617305e-09,3.320669619905739e-09,8.655379428809379e-10
13.41,1.60106856042909e-08,2.145339473940352e-09,1.9348690933861654e-09,3.3130330276468917e-09,8.660865213427812e-10
13.42,1.598090601308087e-08,2.1445389184050654e-09,1.9349584226807775e-09,3.3139723690338265e-09,8.650370706454729e-10
13.43,1.5962257306357732e-08,2.1377252353654937e-09,1.9342028157662294e-09,3.310065361201582e-09,8.643279412969224e-10
13.44,1.5945986406484092e-08,2.1383231361011396e-09,1.9271174433334593e-09,3.3050507403170842e-09,8.623474745984316e-10
13.450000000000001,1.5925526319259983e-08,2.1335591490770806e-09,1.928414438446723e-09,3.301785300365536e-09,8.611923820866812e-10
13.46,1.5902443777790397e-08,2.1284425597247527e-09,1.9244986127644094e-09,3.2922487114905533e-09,8.602524428328307e-10
13.47,1.5877920469167046e-08,2.128973130128497e-09,1.925239748397337e-09,3.2923900520304083e-09,8.581557237795605e-10
13.48,1.5865860546434808e-08,2.1241620232211345e-09,1.919393200257011e-09,3.2784501003070553e-09,8.572243035524384e-10
13.49,1.583874046931859e-08,2.1246477475836493e-09,1.9169493084734056e-09,3.279836164868317e-09,8.569169359903385e-10
13.5,1.5825602327281637e-08,2.119045215759847e-09,1.9109057508150784e-09,3.279145272962254e-09,8.568939568862161e-10
13.51,1.5804469865267053e-08,2.1176688640686116e-09,1.9131896852628034e-09,3.272513351618206e-09,8.540738843837066e-10
13.52,1.5779336781517652e-08,2.111820805628617e-09,1.91306952118977e-09,3.2738368876644393e-09,8.541485499465913e-10
13.530000000000001,1.5762926319118415e-08,2.112155644072994e-09,1.9112256057632503e-09,3.2674900417395824e-09,8.537332203597452e-10
13.540000000000001,1.5748992295313254e-08,2.111310931756737e-09,1.9049528957331388e-09,3.2648591462122337e-09,8.51217868262348e-10
13.55,1.572302035097822e-08,2.1081941369572605e-09,1.899964509044906e-09,3.260296610959814e-09,8.522588345035967e-10
13.56,1.5700766943893932e-08,2.1048399358838886e-09,1.897718605462871e-09,3.2524857916249457e-09,8.503571854715048e-10
13.57,1.5687217877797237e-08,2.101601077329144e-09,1.8981754019678262e-09,3.253069019669086e-09,8.484873457467254e-10
13.58,1.5665050252239987e-08,2.0989599517919176e-09,1.899242089547158e-09,3.247900577598992e-09,8.473897396659412e-10
13.59,1.564529432189073e-08,2.0991323860510266e-09,1.89107654384654e-09,3.2404746770542136e-09,8.462048686398922e-10
13.6,1.5614406445619647e-08,2.1011200761009136e-09,1.8881125489119353e-09,3.2330446629087243e-09,8.465888189399459e-10
13.61,1.5602348513840462e-08,2.0919277077402672e-09,1.89098424544848e-09,3.233760528705314e-09,8.458546267445063e-10
13.620000000000001,1.5583734478879385e-08,2.0858551468053066e-09,1.886503417389422e-09,3.2324858534160514e-09,8.427965239970724e-10
13.63,1.5563589392660672e-08,2.0874907834334393e-09,1.8818078366188947e-09,3.230555937127977e-09,8.418297701788579e-10
13.64,1.5550513372763727e-08,2.084546586837721e-09,1.8819739925733453e-09,3.2232957079230003e-09,8.414323650569532e-10
13.65,1.5530760928620304e-08,2.081872306678682e-09,1.878333394117233e-09,3.2175653876172815e-09,8.405728118089281e-10
13.66,1.5510273943631204e-08,2.0778568875319376e-09,1.879936132638882e-09,3.217110137763151e-09,8.392713471145533e-10
13.67,1.5488641914181165e-08,2.0724296031076616e-09,1.871804090441928e-09,3.2136331429363437e-09,8.379828377461687e-10
13.68,1.546975217193629e-08,2.0735335048445837e-09,1.8722532881616142e-09,3.2048950390863073e-09,8.38588658853606e-10
13.69,1.545928138331864e-08,2.067744615641604e-09,1.870630935661957e-09,3.2028340645833876e-09,8.363194163256498e-10
13.700000000000001,1.5435099389515136e-08,2.0697614095127687e-09,1.8639985862552217e-09,3.2014077241654712e-09,8.362067431652632e-10
13.71,1.5414663338875195e-08,2.0631484326217197e-09,1.863862435875396e-09,3.1943970699576517e-09,8.355740281398288e-10
13.72,1.5391635383965553e-08,2.0678637876128453e-09,1.8625074716392955e-09,3.1957898230584257e-09,8.329273327905606e-10
13.73,1.5373970471390762e-08,2.062030166598904e-09,1.8605964198987663e-09,3.1827562408293334e-09,8.310778650354915e-10
13.74,1.5358562089635725e-08,2.0585785994542317e-09,1.8570098107498605e-09,3.1837716897711207e-09,8.303242843702694e-10
13.75,1.5328662881550985e-08,2.054223835025666e-09,1.8593503041686297e-09,3.1772836789934336e-09,8.295810120856572e-10
13.76,1.531929863165593e-08,2.0526582263589346e-09,1.8525398999092768e-09,3.1756912015388775e-09,8.28824641255745e-10
13.77,1.529850620889957e-08,2.0509532181705314e-09,1.8552196908857396e-09,3.1692097116156415e-09,8.271259860568641e-10
13.780000000000001,1.528385278474894e-08,2.049913791749522e-09,1.8474612670783663e-09,3.1662356697054885e-09,8.264829524631943e-10
13.790000000000001,1.525700123584017e-08,2.0457611225955705e-09,1.848612983368399e-09,3.168382563947514e-09,8.270352424810453e-10
13.8,1.5242519860661087e-08,2.0418560511123948e-09,1.8430551836148658e-09,3.1607816002084516e-09,8.260160552111717e-10
13.81,1.5223697661177342e-08,2.0417732638206527e-09,1.8423272507542788e-09,3.1559001842856726e-09,8.23821713773223e-10
13.82,1.5213763047468666e-08,2.0368985075107807e-09,1.8381438873650341e-09,3.151787408705234e-09,8.235380325452512e-10
13.83,1.5187104443483832e-08,2.036532672854823e-09,1.8374047592604304e-09,3.1495277804782605e-09,8.209080524390413e-10
13.84,1.5169296927253896e-08,2.0349596513329785e-09,1.8360916826042384e-09,3.1471168247392036e-09,8.227454386528694e-10
13.85,1.5143904334065356e-08,2.0321268466911286e-09,1.8342490608374615e-09,3.143299519046587e-09,8.201733984734103e-10
13.86,1.513166274121016e-08,2.03119534680594e-09,1.8319677530992346e-09,3.1385893520811837e-09,8.202264290076213e-10
13.870000000000001,1.511397154890452e-08,2.027964865970589e-09,1.83087885730912e-09,3.135815359072085e-09,8.181416782960562e-10
13.88,1.510369349761072e-08,2.0221372850226557e-09,1.8252833717213228e-09,3.1330985867859413e-09,8.165077457839055e-10
13.89,1.5080272307114838e-08,2.0214617216207342e-09,1.8242277450150913e-09,3.125161234822115e-09,8.160068623489961e-10
13.9,1.5060301652517774e-08,2.018743456665572e-09,1.8239348650458246e-09,3.1188520197092586e-09,8.150256047724954e-10
13.91,1.5039343094464797e-08,2.015669625315786e-09,1.8204762972947819e-09,3.119745673814322e-09,8.135540695932796e-10
13.92,1.5020522415503544e-08,2.0152037932886695e-09,1.8205178181673212e-09,3.113168103205015e-09,8.127983972561663e-10
13.93,1.5011226512337054e-08,2.0131935079441334e-09,1.817970313322897e-09,3.1110856293763654e-09,8.117065504324142e-10
13.94,1.4990329931322046e-08,2.0077109554742323e-09,1.8104907003582104e-09,3.1035908056266532e-09,8.11683061636387e-10
13.950000000000001,1.497469061075636e-08,2.007053884869201e-09,1.8112804957582076e-09,3.105707196821466e-09,8.112174452401584e-10
13.96,1.496097079957585e-08,2.005051142980374e-09,1.8110747095960957e-09,3.1046031824689967e-09,8.097804169696622e-10
13.97,1.4942904961922934e-08,2.00463046845942e-09,1.808281485722167e-09,3.0962780656477775e-09,8.080630271064124e-10
13.98,1.4923999892446134e-08,1.9968083098851087e-09,1.8069775092029815e-09,3.0933065405928513e-09,8.082384912949655e-10
13.99,1.490687635799558e-08,1.998061313509937e-09,1.8001049063926556e-09,3.088217979467442e-09,8.056549360018979e-10
14.0,1.4888647571004567e-08,1.9974460318051962e-09,1.8027481151010755e-09,3.086556427682702e-09,8.055445495543065e-10
14.01,1.4872861534437563e-08,1.990862991506295e-09,1.7964154480252069e-09,3.078738707489672e-09,8.043913721863735e-10
14.02,1.4852431978188344e-08,1.9908900616938316e-09,1.7972177672243817e-09,3.0803420744893495e-09,8.049989178650631e-10
14.030000000000001,1.4836605482443544e-08,1.9890225499032805e-09,1.795305351026126e-09,3.078882086661339e-09,8.01521360999868e-10
14.040000000000001,1.4820585413268368e-08,1.98166253074116e-09,1.7940434595379086e-09,3.07435201706885e-09,8.018974981159226e-10
14.05,1.4796958931433057e-08,1.9856875643273833e-09,1.7937809760861757e-09,3.066947218507086e-09,8.000779981013061e-10
14.06,1.4779701351556326e-08,1.9802662618512427e-09,1.7877594485545224e-09,3.062402231039631e-09,7.996178617552259e-10
14.07,1.4758741830687824e-08,1.979333653655527e-09,1.7866186358627837e-09,3.0605254920255184e-09,7.979474931388592e-10
14.08,1.475308295613217e-08,1.9800866207991638e-09,1.7856766129244883e-09,3.058819633735361e-09,7.988831460065842e-10
14.09,1.4729210519256505e-08,1.9713043925163313e-09,1.7819978285487115e-09,3.0518403216169684e-09,7.975605442896627e-10
14.1,1.4718194248073536e-08,1.9701545088269556e-09,1.78162796957872e-09,3.0476953846421275e-09,7.96057360565391e-10
14.11,1.4697449420852042e-08,1.966996217371045e-09,1.7815933098914143e-09,3.045545371863438e-09,7.938329169230502e-10
14.120000000000001,1.4681517922581828e-08,1.9695996969094438e-09,1.7746742690544786e-09,3.0421180027843284e-09,7.935492094830096e-10
14.13,1.4663050684566625e-08,1.9648776638171385e-09,1.7742580509047458e-09,3.0351042387758983e-09,7.939550355655485e-10
14.14,1.4653730895180987e-08,1.9622647688978056e-09,1.7708000491486485e-09,3.031532568647762e-09,7.946671538945986e-10
14.15,1.4625434395801135e-08,1.9630046717789167e-09,1.7707218024558643e-09,3.028566108609607e-09,7.92905291074944e-10
14.16,1.461687208213432e-08,1.959324610626429e-09,1.7689806855412564e-09,3.0302365500238106e-09,7.909560174985938e-10
14.17,1.4591296394182263e-08,1.9554310881790635e-09,1.7670789789493889e-09,3.027544642152331e-09,7.893703329174912e-10
14.18,1.4581985903569953e-08,1.953198216917658e-09,1.7655295607758639e-09,3.023173017947336e-09,7.887995041660504e-10
14.19,1.4558621490097682e-08,1.9523991460192716e-09,1.7629176287084277e-09,3.017007307774193e-09,7.875101807893837e-10
14.200000000000001,1.454567066292302e-08,1.9501013413508193e-09,1.7602908924124429e-09,3.011684735932211e-09,7.886490644866017e-10
14.21,1.4524817226117927e-08,1.947570107635565e-09,1.7584442177336212e-09,3.0124166200031008e-09,7.872819540928398e-10
14.22,1.4513368581310536e-08,1.94542330722893e-09,1.7550037160742995e-09,3.0116668851573073e-09,7.846353016873424e-10
14.23,1.4493113520814969e-08,1.9435471255524974e-09,1.7531536651613122e-09,3.0048626353540074e-09,7.852122084727358e-10
14.24,1.4484192968751295e-08,1.9383805496959245e-09,1.7508480085905132e-09,3.000363566650941e-09,7.838475752015283e-10
14.25,1.4460051434753237e-08,1.937863978542497e-09,1.7529469343370233e-09,3.0023470964847396e-09,7.829818648016433e-10
14.26,1.4447925585968232e-08,1.933965131923601e-09,1.751565000909615e-09,2.9971713702597264e-09,7.821028138163281e-10
14.27,1.442736582153642e-08,1.9318045635235883e-09,1.7463244470402216e-09,2.9910675583585213e-09,7.812668329950625e-10
14.280000000000001,1.440963423221725e-08,1.935002411178736e-09,1.7450914884714156e-09,2.9876685650702417e-09,7.810330936015506e-10
14.290000000000001,1.4400823021927335e-08,1.929848270061521e-09,1.7438784665859756e-09,2.9859229019942477e-09,7.792079367159997e-10
14.3,1.4388009025418164e-08,1.9297207339961943e-09,1.7415304138981245e-09,2.9807329341514263e-09,7.789826040220033e-10
14.31,1.4365570282764223e-08,1.9251845229958505e-09,1.7405898111605508e-09,2.9762912775765413e-09,7.76983590645526e-10
14.32,1.4358428267534327e-08,1.923479872671191e-09,1.7321104834020237e-09,2.9767575483318468e-09,7.775586468840178e-10
14.33,1.4332900259026364e-08,1.9244725309301625e-09,1.7342919149845189e-09,2.9717471164611123e-09,7.74536491989285e-10
14.34,1.4323243810768476e-08,1.9203863574736028e-09,1.7310634456232222e-09,2.970299246249815e-09,7.757728539639508e-10
14.35,1.4299608485300718e-08,1.919010430278559e-09,1.7315354593861038e-09,2.965103092254984e-09,7.748480534458155e-10
14.36,1.4285229076020676e-08,1.914120606956227e-09,1.7315576492550906e-09,2.9607628301268275e-09,7.732456532110893e-10
14.370000000000001,1.4270204365396833e-08,1.9158641542499917e-09,1.7269941943037238e-09,2.9592904734786277e-09,7.729062312607801e-10
14.38,1.426445384296578e-08,1.9088934703022344e-09,1.7237848787252157e-09,2.9531057493187583e-09,7.70696102112873e-10
14.39,1.423914702437754e-08,1.9080381404527502e-09,1.723781859535017e-09,2.9513797048411735e-09,7.711596340623405e-10
14.4,1.4226557955515759e-08,1.906819887691012e-09,1.7207653887075758e-09,2.9474325074395264e-09,7.696627673075428e-10
14.41,1.4208485376677464e-08,1.904181944482138e-09,1.7172222327403135e-09,2.946070088903073e-09,7.702713330652988e-10
14.42,1.4187941070324684e-08,1.903263073694182e-09,1.719507498802625e-09,2.9420144173669833e-09,7.68779271439932e-10
14.43,1.4178495451769147e-08,1.8984947373143494e-09,1.7179634960951519e-09,2.937403994587508e-09,7.673562095721139e-10
14.44,1.4160080076423645e-08,1.8980948609117343e-09,1.7140859753056004e-09,2.94120198274803e-09,7.675952440096333e-10
14.450000000000001,1.4149580512784064e-08,1.8950453423759463e-09,1.7090925125410547e-09,2.93409728496197e-09,7.651800508755481e-10
14.46,1.4140335745352585e-08,1.8948862015384772e-09,1.7062766996723771e-09,2.9314401003097407e-09,7.64306587830508e-10
14.47,1.4110375768907379e-08,1.8882310186763073e-09,1.7065604987454748e-09,2.92770593033541e-09,7.64416338252578e-10
14.48,1.4103805150316246e-08,1.890748363190133e-09,1.7048869828299663e-09,2.9190196860007813e-09,7.634408795048811e-10
14.49,1.4090900322140088e-08,1.89328244421363e-09,1.706407065148181e-09,2.922101982322707e-09,7.628960368658419e-10
14.5,1.4072307975346584e-08,1.8849338721230745e-09,1.7005069363072643e-09,2.919695286906421e-09,7.621855557867446e-10
14.51,1.4063128804400119e-08,1.8865647656377473e-09,1.6985280567941312e-09,2.9097424780923687e-09,7.600999965584399e-10
14.52,1.4042684647454595e-08,1.8812370063691363e-09,1.6951249138722862e-09,2.9093942831448452e-09,7.597139841316443e-10
14.530000000000001,1.4027914701752262e-08,1.87786158298708e-09,1.6989987470916959e-09,2.9081356430074768e-09,7.577268365287803e-10
14.540000000000001,1.4009283118206364e-08,1.8769517678754983e-09,1.6943192373906769e-09,2.905698372005262e-09,7.588748250395783e-10
14.55,1.3994109782590334e-08,1.8752959185726187e-09,1.6930456639772459e-09,2.902445159457426e-09,7.572740509216952e-10
14.56,1.397661414376617e-08,1.8753519759406404e-09,1.6903997649504568e-09,2.897504316840981e-09,7.573349623752536e-10
14.57,1.3967017834634243e-08,1.8701128892835186e-09,1.6855606290819915e-09,2.895773757739594e-09,7.557573473863358e-10
14.58,1.3951165128218736e-08,1.8703893247442564e-09,1.68927225414759e-09,2.8921598589773337e-09,7.545934775813129e-10
14.59,1.3944465000065031e-08,1.8649608659586826e-09,1.68757383406335e-09,2.8896331224015062e-09,7.548500401198463e-10
14.6,1.3918501027133017e-08,1.8654937176422796e-09,1.6831538781641035e-09,2.881239528747852e-09,7.541221702477424e-10
14.61,1.391095829653043e-08,1.8606243008883004e-09,1.6836941718831e-09,2.8803133659765524e-09,7.539642292020157e-10
14.620000000000001,1.389264781875561e-08,1.8595145535476851e-09,1.6796484843949787e-09,2.8810592462787412e-09,7.524497392675571e-10
14.63,1.3880340699943987e-08,1.8625076285353862e-09,1.6787531587556021e-09,2.8785050777092617e-09,7.515152950901002e-10
14.64,1.3864011053699974e-08,1.8587893426108814e-09,1.6766398007302682e-09,2.8746775870115967e-09,7.506235311727757e-10
14.65,1.3851953394999692e-08,1.855376109649826e-09,1.6794190946513498e-09,2.8696501455102096e-09,7.48872706074279e-10
14.66,1.382658205333489e-08,1.8513747143295085e-09,1.674611921628339e-09,2.8668951404343566e-09,7.486958493603661e-10
14.67,1.3818217666783348e-08,1.8549246487628884e-09,1.671694180646372e-09,2.8646673692315135e-09,7.47461032762591e-10
14.68,1.38030957015186e-08,1.851727453254173e-09,1.6703680914200301e-09,2.8591768448283724e-09,7.470477026874435e-10
14.69,1.3793089322985599e-08,1.8483308647650972e-09,1.6679285724625937e-09,2.8588609302806243e-09,7.458463725372208e-10
14.700000000000001,1.3772818154704404e-08,1.8457606717303286e-09,1.670841781669732e-09,2.854242332921072e-09,7.45784990588534e-10
14.71,1.376050900634233e-08,1.843889218192632e-09,1.6638105467968784e-09,2.847839307236857e-09,7.450214470955683e-10
14.72,1.3750475463886891e-08,1.8427651200182588e-09,1.6634379883801596e-09,2.847390044674871e-09,7.444925461715738e-10
14.73,1.3731232059581793e-08,1.839792022399595e-09,1.6603507422283195e-09,2.8445500137848943e-09,7.44216288361124e-10
14.74,1.3724346799861172e-08,1.8370729218966676e-09,1.6617024821062068e-09,2.8441620441371953e-09,7.423509940860269e-10
14.75,1.3705106099742222e-08,1.8360443134531781e-09,1.6560658836471405e-09,2.840634888495682e-09,7.416950355497196e-10
14.76,1.3687566011588121e-08,1.8341069124960234e-09,1.6590891829249756e-09,2.8400056814642277e-09,7.415755814293224e-10
14.77,1.3671049953721476e-08,1.8321976068128283e-09,1.6534764804095396e-09,2.8359111544089963e-09,7.404476168498204e-10
14.780000000000001,1.3668054841337651e-08,1.8298283379288822e-09,1.6546973466318385e-09,2.8284240846590803e-09,7.389646070840799e-10
14.790000000000001,1.3655839073862479e-08,1.8278635530192194e-09,1.6504956643515587e-09,2.829460344137528e-09,7.384375620083814e-10
14.8,1.3637719725632353e-08,1.8283809315705704e-09,1.6477835966461567e-09,2.8239050644890272e-09,7.378871468388155e-10
14.81,1.3617007988620349e-08,1.82480295531412e-09,1.65041095285231e-09,2.8243524738104477e-09,7.381732586330352e-10
14.82,1.3615653002280285e-08,1.8226814982634363e-09,1.6472336744504372e-09,2.8215428304797513e-09,7.360385472675677e-10
14.83,1.3591553571049154e-08,1.8189826347655724e-09,1.6470956353214181e-09,2.818335234364508e-09,7.361283458644608e-10
14.84,1.3583271612929662e-08,1.8190916375136312e-09,1.6405477715063744e-09,2.817032666131689e-09,7.342934473337732e-10
14.85,1.3563920138705123e-08,1.8165984340850264e-09,1.641537693342267e-09,2.8104873335713947e-09,7.330847970769508e-10
14.86,1.3549741718940018e-08,1.8158644736276157e-09,1.6402168176504595e-09,2.810609733585332e-09,7.31870396988642e-10
14.870000000000001,1.3536311990363839e-08,1.8161060396177503e-09,1.6409577985972479e-09,2.807741995284732e-09,7.330742330912739e-10
14.88,1.3517140420587857e-08,1.8156747597960848e-09,1.638170394680182e-09,2.8019516598672063e-09,7.314192715699638e-10
14.89,1.3509844951617945e-08,1.8096029568346155e-09,1.6351089873337196e-09,2.799375246776897e-09,7.317538962832309e-10
14.9,1.3502930386107686e-08,1.8095034549426323e-09,1.632418383405241e-09,2.798234415617877e-09,7.312700635685955e-10
14.91,1.3481494883973949e-08,1.8068943003330174e-09,1.6334962326887154e-09,2.795555567370265e-09,7.290431298400645e-10
14.92,1.346730857804512e-08,1.8049316081620248e-09,1.6287268501131106e-09,2.7927944830061935e-09,7.290779383044531e-10
14.93,1.3460208134277277e-08,1.805487720399215e-09,1.6259683322121131e-09,2.789913856857306e-09,7.282611661583844e-10
14.94,1.3444966249120863e-08,1.800634231908808e-09,1.6277015473742218e-09,2.789020715923874e-09,7.287130192008588e-10
14.950000000000001,1.3429800279188086e-08,1.8025453074741826e-09,1.6232307313061076e-09,2.785204423303585e-09,7.271512106213205e-10
14.96,1.341547177106103e-08,1.7976688612775907e-09,1.6229092783417136e-09,2.7796211900413153e-09,7.253667765540878e-10
14.97,1.3403407368521167e-08,1.7993400185051901e-09,1.622262849712552e-09,2.7813732464827793e-09,7.260201025003545e-10
14.98,1.3393642234373622e-08,1.7936475678529142e-09,1.6210151883346018e-09,2.775606370475144e-09,7.256315402637922e-10
14.99,1.3368612614586812e-08,1.788766633137484e-09,1.6208079391228207e-09,2.7701912257389878e-09,7.250097675834762e-10
15.0,1.3359463465493365e-08,1.789375975054963e-09,1.6160172746417064e-09,2.772316396652561e-09,7.234175118353149e-10
15.01,1.3348795861629466e-08,1.7886601315791211e-09,1.6167915626992927e-09,2.7719566737631737e-09,7.227157950046783e-10
15.02,1.3336297276048352e-08,1.7859329156003058e-09,1.6161471753440672e-09,2.761029107294115e-09,7.214967480869805e-10
15.030000000000001,1.332602737998591e-08,1.786179357568854e-09,1.610611775073506e-09,2.7614253169321214e-09,7.212699216018603e-10
15.040000000000001,1.3312290824192664e-08,1.7862902751204213e-09,1.6110406533325705e-09,2.7604875678389542e-09,7.212260920504382e-10
15.05,1.3300647150452283e-08,1.780561916458758e-09,1.6094749425981982e-09,2.756234418527199e-09,7.203987555609611e-10
15.06,1.3283966690506282e-08,1.7816803178246488e-09,1.608585712162134e-09,2.7562007411585914e-09,7.189426167148556e-10
15.07,1.3268457363434883e-08,1.777896024602425e-09,1.6023693380355392e-09,2.753258651405886e-09,7.175550971670312e-10
15.08,1.326074371743076e-08,1.7771071392165075e-09,1.6038499511953148e-09,2.7505379414604596e-09,7.176001464224353e-10
15.09,1.3246109443738995e-08,1.7748492790603878e-09,1.6048686084544075e-09,2.747099806561635e-09,7.178897642213152e-10
15.1,1.3230658531120649e-08,1.7763394542421033e-09,1.6009456191789396e-09,2.742779264671595e-09,7.172866799275884e-10
15.11,1.3216416618869359e-08,1.7745087622701845e-09,1.6008267168746842e-09,2.7406476286259306e-09,7.164301118601483e-10
15.120000000000001,1.3202471630404105e-08,1.7694090893549508e-09,1.5980965543898606e-09,2.738137901425149e-09,7.14838411070874e-10
15.13,1.3196499420363488e-08,1.7689000713632694e-09,1.598579898036767e-09,2.7383835387981747e-09,7.137308403727352e-10
15.14,1.3181743347317425e-08,1.7697643596064224e-09,1.5941017513615158e-09,2.727320487678968e-09,7.124735555337255e-10
15.15,1.3169083876298131e-08,1.7671334935202056e-09,1.5963771844537566e-09,2.729373769515163e-09,7.121819543890906e-10
15.16,1.3154204838594716e-08,1.7652827479712037e-09,1.590989253263454e-09,2.728557301356469e-09,7.122465402120801e-10
15.17,1.3145445574528468e-08,1.7604280484664565e-09,1.5927542631491616e-09,2.7242736729113814e-09,7.117930343988075e-10
15.18,1.313341581350995e-08,1.7580306149806782e-09,1.585386302043665e-09,2.7237165076660083e-09,7.107817609662431e-10
15.19,1.3112154062973852e-08,1.7584114458444075e-09,1.5911822458538326e-09,2.717800309659595e-09,7.104900823663821e-10
15.200000000000001,1.3109950511347401e-08,1.75491784767125e-09,1.584894639797243e-09,2.715273180729456e-09,7.098621700345873e-10
15.21,1.3090059374721648e-08,1.7538823235197686e-09,1.5878302581451155e-09,2.7096354585325603e-09,7.099151248428184e-10
15.22,1.3080196475745715e-08,1.7510332878434573e-09,1.5846996038112055e-09,2.713465303832947e-09,7.081872586896812e-10
15.23,1.3060067061468603e-08,1.751432971832936e-09,1.5819522589177488e-09,2.7083621102687895e-09,7.074197134918153e-10
15.24,1.305890944615315e-08,1.7526491247834018e-09,1.5818861075968011e-09,2.7086034081218314e-09,7.070681766945202e-10
15.25,1.3036402180586413e-08,1.7458946801109318e-09,1.5775217894590566e-09,2.704910544841149e-09,7.053286750819637e-10
15.26,1.3034316281205842e-08,1.7482026131284495e-09,1.5783316709524514e-09,2.7012575660079382e-09,7.044704296904924e-10
15.27,1.3014165656078695e-08,1.7439289667670572e-09,1.5753584166230716e-09,2.7009661065026037e-09,7.031584469579618e-10
15.280000000000001,1.3003363517485601e-08,1.7402893413897457e-09,1.574492765554135e-09,2.6993449457886413e-09,7.037746203587313e-10
15.290000000000001,1.2991147804857351e-08,1.7398273503269996e-09,1.5733065550913136e-09,2.69290878421843e-09,7.040169563209169e-10
15.3,1.2980368752296361e-08,1.7407997282141186e-09,1.5696570080545467e-09,2.690433195327051e-09,7.028142296785508e-10
15.31,1.296926400053664e-08,1.7393256790311877e-09,1.564447773895221e-09,2.6894598725236573e-09,7.016641506146691e-10
15.32,1.2963833197533075e-08,1.738672412963494e-09,1.567275896792792e-09,2.684060747929973e-09,7.013800177681282e-10
15.33,1.2944285413612271e-08,1.7348459830374307e-09,1.5682383656219766e-09,2.6864366970923785e-09,7.007284533252429e-10
15.34,1.2934653007652332e-08,1.7330162182991773e-09,1.5648483064392718e-09,2.6816205506920973e-09,6.999955143056194e-10
15.35,1.2920799297277078e-08,1.7311117208124736e-09,1.5635003889301067e-09,2.6813704343651883e-09,6.996245645384891e-10
15.36,1.291476358279571e-08,1.7290727026104573e-09,1.5612317492382816e-09,2.6783790451085743e-09,6.987884790478637e-10
15.370000000000001,1.2897879246177919e-08,1.7303952168385682e-09,1.5581396969372567e-09,2.6738664300442926e-09,6.987017873232476e-10
15.38,1.2881537401231974e-08,1.7284518169213322e-09,1.5550995480252622e-09,2.67324673956029e-09,6.971605825375614e-10
15.39,1.2875947247605418e-08,1.7262802863557212e-09,1.5554851824032372e-09,2.670511224233621e-09,6.96786333501925e-10
15.4,1.2857402288979143e-08,1.7254674163517517e-09,1.5591671440855412e-09,2.66655466362052e-09,6.961174874900191e-10
15.41,1.2852041841326559e-08,1.7230231972953203e-09,1.556755992487507e-09,2.6643025928750806e-09,6.952638115152072e-10
15.42,1.2836967512592686e-08,1.7194579147637523e-09,1.5542391887787052e-09,2.6596497302342524e-09,6.948531050247497e-10
15.43,1.2823958151628108e-08,1.7167618529410108e-09,1.5535860812414677e-09,2.6606602060181847e-09,6.937398248615621e-10
15.44,1.2814942347238342e-08,1.7215356208603137e-09,1.5518833740308016e-09,2.658567971736568e-09,6.937469913393951e-10
15.450000000000001,1.2804434595734802e-08,1.7137898433820829e-09,1.5472696407129695e-09,2.6568223781932363e-09,6.932206565984721e-10
15.46,1.2787990804912486e-08,1.7159592499656661e-09,1.5459506443289434e-09,2.6503793508475225e-09,6.92373070533505e-10
15.47,1.2777889456956522e-08,1.712273341719631e-09,1.5478897889192945e-09,2.6462177907413427e-09,6.909106527354117e-10
15.48,1.2768113337852204e-08,1.7105896486604355e-09,1.5446926571901368e-09,2.6470153948925485e-09,6.912527003195501e-10
15.49,1.275529523623441e-08,1.7105379392601503e-09,1.5420989563831522e-09,2.6439420465002022e-09,6.891250953249638e-10
15.5,1.2744122818848049e-08,1.7107343049132374e-09,1.5444987151816075e-09,2.640890101455093e-09,6.89413412281523e-10
15.51,1.2729013110124052e-08,1.7056811947510886e-09,1.5427135154646364e-09,2.6397549766868265e-09,6.895490702151028e-10
15.52,1.2716911722476096e-08,1.7062595776276558e-09,1.537415839701647e-09,2.636953734182485e-09,6.884431467409516e-10
15.530000000000001,1.2715605100718692e-08,1.7013303285825077e-09,1.5377947717874888e-09,2.63434600871922e-09,6.878188129805336e-10
15.540000000000001,1.2696043000326212e-08,1.7013711679192139e-09,1.5360981650031847e-09,2.631971271807885e-09,6.876892634417121e-10
15.55,1.2687007624452846e-08,1.702792406293763e-09,1.534585587329618e-09,2.6285589909275434e-09,6.85867213230493e-10
15.56,1.2674557268235568e-08,1.699563138361865e-09,1.5331887988189993e-09,2.6279669588130526e-09,6.862535650055979e-10
15.57,1.2662387979387201e-08,1.6968606118847274e-09,1.5330377745448152e-09,2.6256296806576094e-09,6.856532141582161e-10
15.58,1.2651311692805164e-08,1.694869707826906e-09,1.533048115379078e-09,2.6264496393315163e-09,6.84861789146807e-10
15.59,1.2638786541197745e-08,1.694526261829211e-09,1.5279493456084362e-09,2.620468711548917e-09,6.839675351608532e-10
15.6,1.2631122885890777e-08,1.693676614520231e-09,1.529386746305651e-09,2.6192140344143516e-09,6.839033053989675e-10
15.610000000000001,1.2618566675199333e-08,1.6915502877037002e-09,1.5281847984328508e-09,2.618746957395489e-09,6.835054767210661e-10
15.620000000000001,1.2608389708471861e-08,1.6914176396128433e-09,1.5283194211955724e-09,2.612904320699322e-09,6.832100184619914e-10
15.63,1.2598502017353617e-08,1.6877567445888305e-09,1.526641175213356e-09,2.6112785072256146e-09,6.820298199134575e-10
15.64,1.2581861095929249e-08,1.6893068678362015e-09,1.5239071788485073e-09,2.611348302900634e-09,6.812274801252505e-10
15.65,1.2575739584114217e-08,1.6870843515755533e-09,1.5210961538854994e-09,2.6063559553469786e-09,6.802716719342936e-10
15.66,1.2570026962722674e-08,1.6827422573276107e-09,1.520671423483769e-09,2.603342789894936e-09,6.814354613517399e-10
15.67,1.2554522511222376e-08,1.6844327624332833e-09,1.5162238961600055e-09,2.6025121855117548e-09,6.797942408016173e-10
15.68,1.254082397934101e-08,1.6805062147658382e-09,1.5179707814077688e-09,2.597739491530362e-09,6.794370300761278e-10
15.69,1.2524115326748899e-08,1.6787068337916504e-09,1.5181461161305468e-09,2.594350222947757e-09,6.785199003155832e-10
15.700000000000001,1.251874355914025e-08,1.6789885744162539e-09,1.5161979282601417e-09,2.5944561049544894e-09,6.772430715357313e-10
15.71,1.2508877092426075e-08,1.6752557751794826e-09,1.514595908247313e-09,2.5949338701885806e-09,6.763459530925048e-10
15.72,1.2498213763633942e-08,1.6713647289916454e-09,1.5121767138918282e-09,2.5891174821850123e-09,6.762319554500403e-10
15.73,1.248238316728987e-08,1.6732006065105779e-09,1.5133703188920374e-09,2.5888633063484643e-09,6.751597722991621e-10
15.74,1.2473143577370318e-08,1.6698203735478696e-09,1.5085592911585785e-09,2.589072103196765e-09,6.756976821081405e-10
15.75,1.2464814194102645e-08,1.6715289600801789e-09,1.5067117784165452e-09,2.5844142121787686e-09,6.755265903561702e-10
15.76,1.24563320888061e-08,1.6701163696493335e-09,1.509844183674818e-09,2.580025088992152e-09,6.749956231431221e-10
15.77,1.2446086193372016e-08,1.6673546598298778e-09,1.5036498707962806e-09,2.5784282414743446e-09,6.740709277554112e-10
15.780000000000001,1.24350481343505e-08,1.6662250284366213e-09,1.5021913952133395e-09,2.5780762449603888e-09,6.725675811571854e-10
15.790000000000001,1.2425897007555043e-08,1.6678898772662624e-09,1.5037571506235644e-09,2.577004411813914e-09,6.717270533002288e-10
15.8,1.2404687733496155e-08,1.663590678030139e-09,1.5010421956682258e-09,2.574744595969861e-09,6.719355626853076e-10
15.81,1.2398958253482776e-08,1.6640116670421495e-09,1.499818950938174e-09,2.570742870035074e-09,6.709145477591309e-10
15.82,1.2387143998640959e-08,1.6590653205519352e-09,1.4994194356317983e-09,2.5693239439029266e-09,6.710614371494184e-10
15.83,1.237330599867479e-08,1.6586056961848726e-09,1.4967625992690326e-09,2.5642554369741112e-09,6.69254797661992e-10
15.84,1.2371077293387838e-08,1.6550725308029468e-09,1.4994769876666363e-09,2.5632866481920726e-09,6.692261424802556e-10
15.85,1.235546439931436e-08,1.6592438906581931e-09,1.4978260006183435e-09,2.5618484578478187e-09,6.691363563826454e-10
15.860000000000001,1.235133434524727e-08,1.6568083087906499e-09,1.4951266674090596e-09,2.5644415234975418e-09,6.687026764847436e-10
15.870000000000001,1.2334171700401113e-08,1.652869016485897e-09,1.4929122047828851e-09,2.5578055213861957e-09,6.67092766683923e-10
15.88,1.2322370317112736e-08,1.6524394397086133e-09,1.4924857819042396e-09,2.557115964488381e-09,6.671861782473471e-10
15.89,1.2310284364624483e-08,1.6518026987437303e-09,1.4919288117089495e-09,2.55294890534322e-09,6.666822741808141e-10
15.9,1.2308905469686583e-08,1.6510053371091378e-09,1.4880049015030039e-09,2.5503064975648388e-09,6.653822651489391e-10
15.91,1.2292886425383868e-08,1.6497714936877682e-09,1.4853573122640886e-09,2.548224839387431e-09,6.648842492731894e-10
15.92,1.2283752723653324e-08,1.6467151069130761e-09,1.4873852309127382e-09,2.5446423581454906e-09,6.646387728088584e-10
15.93,1.2271446297476324e-08,1.6456991113082728e-09,1.4824530498252892e-09,2.546581101161581e-09,6.655467341701874e-10
15.94,1.2265776104841368e-08,1.6451622234755219e-09,1.4869265556384724e-09,2.543198519460274e-09,6.652283793199924e-10
15.950000000000001,1.2258180884964963e-08,1.6421368868870649e-09,1.4828730213915673e-09,2.5421474876542024e-09,6.640085003330125e-10
15.96,1.2245490245977918e-08,1.6418198506880765e-09,1.4817463811528186e-09,2.5386086117273256e-09,6.626678649509099e-10
15.97,1.2230944400938907e-08,1.6400823165199204e-09,1.4805939171517113e-09,2.538726591547397e-09,6.621385470694909e-10
15.98,1.2223656440583281e-08,1.6377232766281262e-09,1.4778240595419616e-09,2.537019020627304e-09,6.615651617131977e-10
15.99,1.2221249835043033e-08,1.6368848913460664e-09,1.479187153618596e-09,2.529545661395828e-09,6.606022749799895e-10
16.0,1.2202530070910572e-08,1.6359711000996496e-09,1.4747926190250065e-09,2.5322111269165773e-09,6.597360743011642e-10
16.01,1.219561595275032e-08,1.6345471781470722e-09,1.475107944931677e-09,2.5281193599159504e-09,6.606079853708197e-10
16.02,1.2188534486461687e-08,1.6321689437830423e-09,1.4773611824521077e-09,2.52397705798895e-09,6.596208248216064e-10
16.03,1.2176754347970741e-08,1.6330039345013103e-09,1.470074209902757e-09,2.524174586448497e-09,6.596331786404925e-10
16.04,1.216870572603929e-08,1.6306778558238116e-09,1.4717063957304491e-09,2.522276384887206e-09,6.585160042535052e-10
16.05,1.2153585627013146e-08,1.6296355975700383e-09,1.4721693312247154e-09,2.51992483727551e-09,6.576758348870999e-10
16.06,1.214474239674723e-08,1.6274015386298624e-09,1.471086215865022e-09,2.517108793040874e-09,6.5749008712213e-10
16.07,1.2134546036788755e-08,1.626228123451555e-09,1.468726356377876e-09,2.5177170477775028e-09,6.565915786786348e-10
16.080000000000002,1.2125162611362116e-08,1.6246099501416628e-09,1.4688591375778395e-09,2.5120161960555535e-09,6.563960126095098e-10
16.09,1.2118430820193083e-08,1.6251632225390368e-09,1.4635888967995315e-09,2.511215574133846e-09,6.563239813582987e-10
16.1,1.2107293220431895e-08,1.6227800811173572e-09,1.4642843256615869e-09,2.5082425520738737e-09,6.550481418836879e-10
16.11,1.2095874074603948e-08,1.6216509077838328e-09,1.4651162212114016e-09,2.5077344736559558e-09,6.546192299990987e-10
16.12,1.2090217225285579e-08,1.6181587076564347e-09,1.46139284362558e-09,2.5071213299353813e-09,6.546387947157324e-10
16.13,1.2079837972879872e-08,1.6189627080308199e-09,1.463744084134078e-09,2.5018447560302583e-09,6.540650369473934e-10
16.14,1.2069215423724916e-08,1.617789590638871e-09,1.457814640092911e-09,2.503148125907603e-09,6.530623923659522e-10
16.15,1.2052688840710252e-08,1.6170033195268852e-09,1.4578281616569904e-09,2.4997760651578587e-09,6.527104562609123e-10
16.16,1.205189830224967e-08,1.6152963239313725e-09,1.4556170333746014e-09,2.4975300830673058e-09,6.528655658437942e-10
16.17,1.203261599749266e-08,1.6108578077401991e-09,1.4556956157366662e-09,2.493779811715095e-09,6.508003279665887e-10
16.18,1.2025263812289328e-08,1.6158655905193548e-09,1.4563042108303282e-09,2.4938743669155304e-09,6.518232156508578e-10
16.19,1.2016532309557532e-08,1.61001333003329e-09,1.4549919535883955e-09,2.487693420954242e-09,6.503218838523576e-10
16.2,1.2007408907365361e-08,1.6084097642486945e-09,1.4529752138087586e-09,2.488719713540794e-09,6.488017892592598e-10
16.21,1.1997067785415778e-08,1.6096445479560264e-09,1.4527935686895344e-09,2.487998864265776e-09,6.492210006814804e-10
16.22,1.1991926990909079e-08,1.605698378378741e-09,1.4474284061557285e-09,2.4887842033107907e-09,6.486641278471817e-10
16.23,1.1982635143185101e-08,1.6029673435801647e-09,1.4511739761071958e-09,2.4823243529664917e-09,6.48934264668514e-10
16.240000000000002,1.1972271851368863e-08,1.603348392442697e-09,1.447102921449219e-09,2.482370640124188e-09,6.488842627477127e-10
16.25,1.1953997546242907e-08,1.6019407586917763e-09,1.4468384431794728e-09,2.4802463938065167e-09,6.467832056771272e-10
16.26,1.195057700627164e-08,1.600019215258902e-09,1.4462899624739018e-09,2.4768971086431216e-09,6.480075667551678e-10
16.27,1.194227389264617e-08,1.5996707445324947e-09,1.4441656005739424e-09,2.4756593593946003e-09,6.456801875139936e-10
16.28,1.1935889634387969e-08,1.5990269380226947e-09,1.4438922729207032e-09,2.471655548463005e-09,6.452553039669786e-10
16.29,1.1920948139475937e-08,1.600700133301314e-09,1.4440323690796543e-09,2.4704851957118295e-09,6.450488010345013e-10
16.3,1.1918722419380579e-08,1.5971416820072697e-09,1.441834133961574e-09,2.469202615676193e-09,6.454409381798063e-10
16.31,1.1900901408817286e-08,1.5954463547010072e-09,1.4422634706896576e-09,2.4675216589129645e-09,6.452880061733169e-10
16.32,1.1895206519350616e-08,1.5903359893075256e-09,1.4389514927637532e-09,2.4625364672614414e-09,6.438055826657677e-10
16.330000000000002,1.1885771697689056e-08,1.590937046871437e-09,1.4401528365384022e-09,2.461976269779658e-09,6.426306498454576e-10
16.34,1.1878061111342175e-08,1.5894685972497314e-09,1.4376640555262723e-09,2.4628856195129204e-09,6.415557067291439e-10
16.35,1.1871078128724731e-08,1.5915699979485864e-09,1.4366197496338664e-09,2.462331203654223e-09,6.42208931455166e-10
16.36,1.1862636793753948e-08,1.589932365944346e-09,1.4340095559311265e-09,2.4595777246214218e-09,6.420581770218052e-10
16.37,1.1850624552630431e-08,1.5875222996304052e-09,1.4332577695040083e-09,2.4584541509551008e-09,6.416572014293322e-10
16.38,1.1841889310537709e-08,1.5882491158283743e-09,1.43295956376568e-09,2.4547173478018473e-09,6.417748584331604e-10
16.39,1.1828514254225822e-08,1.5830645914739747e-09,1.429306897788896e-09,2.4520900926846136e-09,6.406412359920338e-10
16.4,1.1820742762926709e-08,1.5844053682010064e-09,1.4301288352175555e-09,2.4494629810001312e-09,6.396819608163107e-10
16.41,1.181511788819111e-08,1.5855527828252488e-09,1.4295225659726238e-09,2.4501148473116694e-09,6.393614121202732e-10
16.42,1.1804528454140309e-08,1.580236988758775e-09,1.4275930357723253e-09,2.447351301904857e-09,6.392088422753131e-10
16.43,1.1799893905967844e-08,1.580485535811231e-09,1.4272344645344704e-09,2.4426870321255396e-09,6.388235507659e-10
16.44,1.1785389757956803e-08,1.5783702999226552e-09,1.4285765888917297e-09,2.444861034702144e-09,6.384740089230882e-10
16.45,1.1775714502900584e-08,1.5789773798637499e-09,1.4253829130069217e-09,2.4413231817893436e-09,6.369579800443294e-10
16.46,1.1775381525786461e-08,1.5760001543458094e-09,1.4266219975916231e-09,2.4398194840500497e-09,6.368560152851148e-10
16.47,1.1762608736090719e-08,1.5767070493505482e-09,1.4207903721064971e-09,2.4396564443127982e-09,6.361369947775564e-10
16.48,1.1751257002388902e-08,1.5759916170733074e-09,1.42325178936112e-09,2.4393008025939626e-09,6.363861010853652e-10
16.490000000000002,1.1737460745575724e-08,1.5745426533372369e-09,1.4214462273257034e-09,2.4344585718455135e-09,6.358280217042861e-10
16.5,1.173433238527829e-08,1.571833393247293e-09,1.4173368716350787e-09,2.4332516827618854e-09,6.355291006308577e-10
16.51,1.1720466949285088e-08,1.571633019875133e-09,1.4203701499731317e-09,2.430459107207294e-09,6.350462091705127e-10
16.52,1.171679732714896e-08,1.5706568972600683e-09,1.4168580226675612e-09,2.42884228251027e-09,6.336358167589906e-10
16.53,1.1702387910179785e-08,1.5679187969688311e-09,1.4181690132570863e-09,2.4274019153716784e-09,6.338030542780691e-10
16.54,1.1700452006700094e-08,1.5675721318665382e-09,1.41612824822623e-09,2.425003841316201e-09,6.329161853195554e-10
16.55,1.1689647294659665e-08,1.5669490530515673e-09,1.41415449006393e-09,2.4218417020156168e-09,6.32790391507873e-10
16.56,1.1682724849643626e-08,1.5660875849746188e-09,1.4101584779517468e-09,2.420198782716592e-09,6.322097762705424e-10
16.57,1.1677964430794448e-08,1.5677995408015375e-09,1.4108380260941447e-09,2.418582572221438e-09,6.321370673744039e-10
16.580000000000002,1.1662304181744577e-08,1.5653723480847752e-09,1.4139218905989379e-09,2.4167999452622785e-09,6.31511044451891e-10
16.59,1.1657288838018792e-08,1.5603099013863455e-09,1.408825363152913e-09,2.4166526644902865e-09,6.309699588843728e-10
16.6,1.16460196968311e-08,1.560848390345071e-09,1.4113510844531807e-09,2.4131082704648247e-09,6.31134262956422e-10
16.61,1.1637825096059575e-08,1.5608011324184607e-09,1.4096086775962429e-09,2.413787107607802e-09,6.291338510792462e-10
16.62,1.1635859393601542e-08,1.5570456673984281e-09,1.4057785985486864e-09,2.410199683103802e-09,6.294848121600737e-10
16.63,1.161962073421054e-08,1.5584252006404091e-09,1.4064245398415374e-09,2.410477783102878e-09,6.290025183524853e-10
16.64,1.1617406645999224e-08,1.5570933738171936e-09,1.4041449043715043e-09,2.4085260118682192e-09,6.284075823611729e-10
16.65,1.1602016992567474e-08,1.5551397885660768e-09,1.4051580384357422e-09,2.4073673330365937e-09,6.288705884369979e-10
16.66,1.1598665900162446e-08,1.5556366854695253e-09,1.4040305206301495e-09,2.404492072411047e-09,6.281154465278238e-10
16.67,1.1588778470797112e-08,1.5516267730147464e-09,1.4000052882091216e-09,2.4019332135806016e-09,6.285435648398363e-10
16.68,1.1580742423884973e-08,1.5494391333319472e-09,1.4026056794020933e-09,2.3984532877750125e-09,6.266437017772207e-10
16.69,1.1571166099080585e-08,1.5515298270622542e-09,1.3984849479149838e-09,2.399593015787437e-09,6.257200210108353e-10
16.7,1.1560677540028568e-08,1.5539183242853588e-09,1.400413794324926e-09,2.3961204935072993e-09,6.258891967956e-10
16.71,1.1551571410799771e-08,1.548395030220548e-09,1.3995095808274234e-09,2.394550138018908e-09,6.242340959987335e-10
16.72,1.1545655216884671e-08,1.5481459414807195e-09,1.3955765866094811e-09,2.393488074507137e-09,6.249281421697503e-10
16.73,1.1535510383640694e-08,1.5464956056597408e-09,1.3962559418801977e-09,2.3896065641985446e-09,6.242837878848157e-10
16.740000000000002,1.1530019031931455e-08,1.5459925379195358e-09,1.3957578011147788e-09,2.390925127188153e-09,6.234101190741739e-10
16.75,1.1524412888281695e-08,1.542853940763408e-09,1.392657567979665e-09,2.3907468048589963e-09,6.229748045545489e-10
16.76,1.1519725846803194e-08,1.5414472447854057e-09,1.3939249284536412e-09,2.3876543850329107e-09,6.22354250989063e-10
16.77,1.150088236336129e-08,1.5427784242846309e-09,1.3899178542611335e-09,2.3851050541111513e-09,6.225934561863172e-10
16.78,1.1494927085295183e-08,1.539938060107369e-09,1.3897479051194337e-09,2.384436814310205e-09,6.226590256672337e-10
16.79,1.1491646788912929e-08,1.5390813282327443e-09,1.3885356153212038e-09,2.381513455419282e-09,6.227845788528998e-10
16.8,1.1479110822319443e-08,1.5395866909538612e-09,1.392189273396821e-09,2.3799679502782406e-09,6.216221108419292e-10
16.81,1.1472902262050555e-08,1.5370431960826716e-09,1.3878666010560708e-09,2.376850507113778e-09,6.213264293739398e-10
16.82,1.146450512882156e-08,1.5363145739972899e-09,1.386878504893695e-09,2.377108057549179e-09,6.213706641359511e-10
16.830000000000002,1.1460281164282723e-08,1.5367569772682933e-09,1.3856530681896889e-09,2.375831792828723e-09,6.203609374533336e-10
16.84,1.1451230156371004e-08,1.5319366342087964e-09,1.3847593400217876e-09,2.3718669271775867e-09,6.202551596149226e-10
16.85,1.1440151572233397e-08,1.532823152007803e-09,1.3849472818342407e-09,2.3715600747947554e-09,6.185921556990124e-10
16.86,1.1433319504395924e-08,1.5341531146270148e-09,1.3834950933284067e-09,2.3690978946946974e-09,6.187020123536684e-10
16.87,1.1427007453022505e-08,1.5298412933716423e-09,1.384178433501683e-09,2.3654272094027454e-09,6.184740027585103e-10
16.88,1.141944757868413e-08,1.5305282796337727e-09,1.3837671068719007e-09,2.3671926350741073e-09,6.18934812185546e-10
16.89,1.1408135779722239e-08,1.5285645180789785e-09,1.3809199345510664e-09,2.3647563233473867e-09,6.183028435029556e-10
16.9,1.1399508596779242e-08,1.5281774869861234e-09,1.3812908453677738e-09,2.3640516146542627e-09,6.166355691009452e-10
16.91,1.1394285579196607e-08,1.5279161391111258e-09,1.3781250600121343e-09,2.3619791939012196e-09,6.171871305494699e-10
16.92,1.1382588839114381e-08,1.5263541046249292e-09,1.3774248509788614e-09,2.3609250877048036e-09,6.163397551868109e-10
16.93,1.1376310699262512e-08,1.5238418705255066e-09,1.3767914695752503e-09,2.3582006659237154e-09,6.15656960647524e-10
16.94,1.1369314527352633e-08,1.5255928354926545e-09,1.3767372168034782e-09,2.3550632005085756e-09,6.157235853536352e-10
16.95,1.1360811667988226e-08,1.5235591515707856e-09,1.3752459738922051e-09,2.355916271590431e-09,6.153530044826309e-10
16.96,1.1358135740920716e-08,1.522787656978046e-09,1.3724705605055138e-09,2.3516802363813898e-09,6.145050275776193e-10
16.97,1.1347925823592114e-08,1.5200704685175765e-09,1.372935621724937e-09,2.3532388964651827e-09,6.134565309261539e-10
16.98,1.1339355913807321e-08,1.5172335427208088e-09,1.374498851258222e-09,2.352024050405941e-09,6.132905084799104e-10
16.990000000000002,1.1330083057833867e-08,1.518002909696371e-09,1.3738953734204847e-09,2.3490427461102804e-09,6.132082610747771e-10
17.0,1.1327938456665284e-08,1.5161423518812437e-09,1.3701282817285913e-09,2.347708497385489e-09,6.128511799047334e-10
17.01,1.1312277917351672e-08,1.516377318299215e-09,1.3693442776552277e-09,2.344505607443362e-09,6.116615727828654e-10
17.02,1.1306273130324863e-08,1.5149622325135226e-09,1.3695732309086248e-09,2.3437544354367322e-09,6.121281008690899e-10
17.03,1.1298907909400959e-08,1.5138414820574259e-09,1.3676515730467114e-09,2.3432021536340466e-09,6.111847725533021e-10
17.04,1.129190808203616e-08,1.5130360494283367e-09,1.366934762421817e-09,2.340631750319257e-09,6.114006969889014e-10
17.05,1.1286873642207665e-08,1.5131059640589777e-09,1.3666709294275784e-09,2.337555414622644e-09,6.109720956761993e-10
17.06,1.1279780473789856e-08,1.5124367472800742e-09,1.3663939766305135e-09,2.3372788660126906e-09,6.109779413876978e-10
17.07,1.127008225647889e-08,1.5106044988485744e-09,1.3648931110857658e-09,2.3375209766799376e-09,6.096473973824178e-10
17.080000000000002,1.1266445269530985e-08,1.5119658909460917e-09,1.3604447837266775e-09,2.334579979161898e-09,6.089163675830928e-10
17.09,1.1252809513821197e-08,1.5098545091472787e-09,1.3645113542949818e-09,2.334307321659653e-09,6.083203765959142e-10
17.1,1.1250969939825737e-08,1.5041955033605272e-09,1.3599516115113057e-09,2.3319648875485985e-09,6.083635192615458e-10
17.11,1.124118858530084e-08,1.5088288107884954e-09,1.3613378375554396e-09,2.329471372017629e-09,6.079521332223339e-10
17.12,1.1237225771541045e-08,1.5059184059459248e-09,1.3620323971144473e-09,2.3284834758730003e-09,6.077634047865186e-10
17.13,1.1223320204062694e-08,1.5069128917751383e-09,1.3581505401675573e-09,2.325462536045197e-09,6.079925377711937e-10
17.14,1.1220403973325957e-08,1.5033462738591304e-09,1.360230011332407e-09,2.324743969132902e-09,6.069996843861831e-10
17.150000000000002,1.1211518285055876e-08,1.5037361992135974e-09,1.357532761349002e-09,2.3246358243431738e-09,6.073741416597691e-10
17.16,1.120210921572083e-08,1.503311189612939e-09,1.355822431363927e-09,2.32202994767963e-09,6.06057790595824e-10
17.17,1.1194131267943153e-08,1.501734608220249e-09,1.3541351592137321e-09,2.322852924727907e-09,6.061192716560896e-10
17.18,1.1189010535993008e-08,1.4992407827039451e-09,1.3547238213516858e-09,2.3195534900819893e-09,6.054099488782935e-10
17.19,1.1182039757380667e-08,1.499687933724142e-09,1.3541151510508293e-09,2.3189154450321686e-09,6.04600008924239e-10
17.2,1.1173065103609534e-08,1.4964298946038078e-09,1.3495696092316464e-09,2.320110753116304e-09,6.045903522502148e-10
17.21,1.1169180363178593e-08,1.4973732657897597e-09,1.353540817323712e-09,2.316004537242213e-09,6.04082950266635e-10
17.22,1.1164850942045026e-08,1.4972112265788574e-09,1.351000841007375e-09,2.314645043399659e-09,6.039340772475691e-10
17.23,1.1153788133237082e-08,1.493705731948986e-09,1.349461437259194e-09,2.313250334961447e-09,6.035980545935935e-10
17.240000000000002,1.115104462234007e-08,1.495546641435074e-09,1.3496963874699226e-09,2.3097800052995293e-09,6.027000848280465e-10
17.25,1.1143310647809773e-08,1.4925347002698526e-09,1.3493462061008643e-09,2.3088386458839683e-09,6.035655698717693e-10
17.26,1.1133342026821893e-08,1.4936053218052431e-09,1.3495203855687961e-09,2.3090025015426763e-09,6.025972582583819e-10
17.27,1.1123860804994301e-08,1.4910326781901703e-09,1.3454645878331938e-09,2.3067094029241037e-09,6.022481531274375e-10
17.28,1.1121417293379961e-08,1.4904618153164038e-09,1.3463349481150886e-09,2.3058070749284346e-09,6.00858700101288e-10
17.29,1.111273415808825e-08,1.4888496694334312e-09,1.3445743106568224e-09,2.3059779102800812e-09,6.015425983414882e-10
17.3,1.1106043416111593e-08,1.4877835428967225e-09,1.3435190017276031e-09,2.3008464141626552e-09,6.016300794952615e-10
17.31,1.109662161008704e-08,1.489887240578885e-09,1.3436340663322652e-09,2.3004383167047258e-09,6.006503842669372e-10
17.32,1.1091991677679157e-08,1.4894127551879794e-09,1.3433345443771231e-09,2.298538203492612e-09,6.002370857629522e-10
17.330000000000002,1.1078657410567629e-08,1.487450438546615e-09,1.340522956150355e-09,2.2956740554989625e-09,5.992392924136774e-10
17.34,1.1075591890562104e-08,1.4845143453459777e-09,1.339322200527674e-09,2.2954241214678474e-09,5.988027605482019e-10
17.35,1.1066058112195307e-08,1.4836569617163852e-09,1.3424393781252054e-09,2.296499369119061e-09,5.982468100684117e-10
17.36,1.1064965665368895e-08,1.4819014509963098e-09,1.3394899561491741e-09,2.2943850137490227e-09,5.98574007879445e-10
17.37,1.1054171791069304e-08,1.4803740803412007e-09,1.337983147097081e-09,2.292517843937435e-09,5.988496934062023e-10
17.38,1.1053918062443283e-08,1.482676216084063e-09,1.3388062575556103e-09,2.2888485807298797e-09,5.985937459554975e-10
17.39,1.104222174628961e-08,1.4792363819935114e-09,1.3359568655305084e-09,2.288982506102198e-09,5.976775520300168e-10
17.400000000000002,1.1036531880300197e-08,1.4783164654000115e-09,1.3354583416408558e-09,2.2849676554922906e-09,5.967813059740898e-10
17.41,1.102874474430653e-08,1.478479564412833e-09,1.3346295826293555e-09,2.2892074265646905e-09,5.967023149813798e-10
17.42,1.1023249132758182e-08,1.4754147105480126e-09,1.3339817926667663e-09,2.2839670714642543e-09,5.967944950928477e-10
17.43,1.1016464316130406e-08,1.4760368957999487e-09,1.332328512946494e-09,2.282231539693453e-09,5.96564565545276e-10
17.44,1.1003756907219423e-08,1.473526791236365e-09,1.331297152494243e-09,2.282791620142996e-09,5.950094892954761e-10
17.45,1.1001427763275204e-08,1.4738339831837148e-09,1.3297131200699654e-09,2.28262389528278e-09,5.953040229113924e-10
17.46,1.0994230215861603e-08,1.4738475674960895e-09,1.33103108790518e-09,2.2795742437425643e-09,5.948858755278473e-10
17.47,1.098983367534536e-08,1.4719007857732227e-09,1.3313055330584416e-09,2.2779882392507236e-09,5.944776664008357e-10
17.48,1.0982734660748433e-08,1.4752167725458716e-09,1.3293503255583232e-09,2.2777739516908044e-09,5.946166912653307e-10
17.490000000000002,1.097574542352593e-08,1.4703599782477386e-09,1.328214609242377e-09,2.276029903818707e-09,5.937509868736625e-10
17.5,1.0964211575091374e-08,1.4705056649253984e-09,1.325136664163814e-09,2.2772074582528995e-09,5.923541950015857e-10
17.51,1.0959560095667177e-08,1.4701370590609355e-09,1.325836100466436e-09,2.2733977074422177e-09,5.929155601976298e-10
17.52,1.0955779469383347e-08,1.4674752007988217e-09,1.326050977981524e-09,2.2707657250673895e-09,5.935521173884644e-10
17.53,1.0947837387671726e-08,1.4704113506527951e-09,1.3228890334383656e-09,2.269794428805316e-09,5.929151477224386e-10
17.54,1.0943156645295879e-08,1.4658671725931509e-09,1.3266282881885678e-09,2.2685487426519565e-09,5.926964053041887e-10
17.55,1.0931525176556147e-08,1.466321284017538e-09,1.3228674014275593e-09,2.2668263234033406e-09,5.917546593085738e-10
17.56,1.0929818121028052e-08,1.4656406252980385e-09,1.3211814280149284e-09,2.2677266206113454e-09,5.914907911877481e-10
17.57,1.0921836169746652e-08,1.4640214288999048e-09,1.3209760545445366e-09,2.2675784367109498e-09,5.910431130669046e-10
17.580000000000002,1.0916676935777127e-08,1.4641616304090169e-09,1.3215785425894575e-09,2.263134280596153e-09,5.914547270256087e-10
17.59,1.0909379751858873e-08,1.462454929022425e-09,1.3191689696936535e-09,2.261846182716654e-09,5.906778857483064e-10
17.6,1.0904659241952706e-08,1.4627852708593425e-09,1.3197137644397178e-09,2.260018025864471e-09,5.901831455152772e-10
17.61,1.0896614944737613e-08,1.4579218174640774e-09,1.318351623711217e-09,2.257705836590272e-09,5.893518229785238e-10
17.62,1.0891865632921463e-08,1.461706249203484e-09,1.319763214152193e-09,2.2578455576268495e-09,5.896093751093336e-10
17.63,1.0882522478132035e-08,1.4587362418405179e-09,1.3182438093437807e-09,2.2563896483885655e-09,5.889580154369216e-10
17.64,1.0873930014001388e-08,1.4576187013735563e-09,1.3153983786533852e-09,2.2541832955268955e-09,5.886652823834494e-10
17.650000000000002,1.0873426259571514e-08,1.4581125440970336e-09,1.3161657120573154e-09,2.252808450969388e-09,5.887664520817697e-10
17.66,1.0858758988789384e-08,1.4579449344543176e-09,1.315117091937783e-09,2.2527955235653075e-09,5.869537954181889e-10
17.67,1.08596582253152e-08,1.4537469963904106e-09,1.3147723627414318e-09,2.2550083716873e-09,5.883717014618245e-10
17.68,1.0849740415269292e-08,1.4561532939468912e-09,1.3119870991211411e-09,2.251501690957966e-09,5.87823207705896e-10
17.69,1.0845701151035795e-08,1.4518796416163777e-09,1.3137084293926925e-09,2.2503494046025636e-09,5.872785235143123e-10
17.7,1.0837866276431108e-08,1.4538541547705102e-09,1.3120935572715893e-09,2.2462538222294774e-09,5.871649225262601e-10
17.71,1.0831451307540965e-08,1.4539036749361396e-09,1.3110877186885035e-09,2.2458003130162307e-09,5.86668647112774e-10
17.72,1.0831213245258126e-08,1.4519851890303495e-09,1.3117587183419488e-09,2.244608868297978e-09,5.86245339265584e-10
17.73,1.082541831323336e-08,1.4517530104364834e-09,1.3083835224794374e-09,2.245215482905849e-09,5.849069187778557e-10
17.740000000000002,1.081474274688857e-08,1.4500799768094965e-09,1.3087058261817646e-09,2.2421658398069435e-09,5.855077860458073e-10
17.75,1.0805044165730222e-08,1.448751269013703e-09,1.3082436737358695e-09,2.241107890973781e-09,5.852792291478275e-10
17.76,1.0799808741874792e-08,1.4486329277945762e-09,1.3079022467651645e-09,2.241320458672825e-09,5.855661078156668e-10
17.77,1.0800851990781644e-08,1.4467928350864063e-09,1.308438757725547e-09,2.239404535669043e-09,5.842879687233944e-10
17.78,1.0792936899734391e-08,1.446145832703629e-09,1.3060006444200123e-09,2.2382400194680596e-09,5.838814791171543e-10
17.79,1.0788124917340887e-08,1.4471638801926505e-09,1.3037697541252042e-09,2.2352096417440076e-09,5.840022162256276e-10
17.8,1.0780306122164607e-08,1.4453382666866133e-09,1.3038930182908413e-09,2.235407427957843e-09,5.833714410071775e-10
17.81,1.0771589618670398e-08,1.4455720004929813e-09,1.3055075209492823e-09,2.2334834126002833e-09,5.832042035768507e-10
17.82,1.076646628074637e-08,1.4421761749361401e-09,1.301494096547978e-09,2.2325409603030463e-09,5.829680542143295e-10
17.830000000000002,1.076445770072699e-08,1.4412212323667912e-09,1.299474898353024e-09,2.230023540822831e-09,5.821008625020249e-10
17.84,1.0754293283135571e-08,1.4430250889000996e-09,1.3028525246267406e-09,2.2283699003742804e-09,5.810305329420898e-10
17.85,1.074928191034911e-08,1.4391727607179874e-09,1.301690117216975e-09,2.2297144542343176e-09,5.81966227297483e-10
17.86,1.0739789998928784e-08,1.4386454236593578e-09,1.3006343560862252e-09,2.229303262589075e-09,5.8160950366959e-10
17.87,1.0737506717747509e-08,1.4394006737141486e-09,1.3010981164477495e-09,2.2257747824600265e-09,5.813379416576626e-10
17.88,1.0736356615847327e-08,1.435988134554736e-09,1.2977695779114779e-09,2.224088505754879e-09,5.814238027284981e-10
17.89,1.0726687995179711e-08,1.4376469148054995e-09,1.2956197126195278e-09,2.2221295166239893e-09,5.805869237190981e-10
17.900000000000002,1.0721577240897074e-08,1.4394453461180337e-09,1.2965927705965663e-09,2.22209539455338e-09,5.803615948062462e-10
17.91,1.0716086605308821e-08,1.435142852885478e-09,1.2967928599851072e-09,2.2209271032236027e-09,5.803823535049825e-10
17.92,1.0707615441645818e-08,1.4339302980026991e-09,1.294336778582562e-09,2.2205711839899204e-09,5.798371852419614e-10
17.93,1.0703179743339292e-08,1.4342180776597937e-09,1.29535224989336e-09,2.2178928568180967e-09,5.790293742907179e-10
17.94,1.0703208962922359e-08,1.4344740463104593e-09,1.2938639322758723e-09,2.2184730577656186e-09,5.780053169557104e-10
17.95,1.0689502743539545e-08,1.433199032224522e-09,1.294408803734874e-09,2.2165173465883983e-09,5.782317299025182e-10
17.96,1.0684611440248507e-08,1.4354351603008565e-09,1.2925796468886294e-09,2.2152889903980054e-09,5.784149776922116e-10
17.97,1.0672038134578848e-08,1.4314808728197421e-09,1.2928086526080773e-09,2.2121568285570687e-09,5.771815864702161e-10
17.98,1.067679008025107e-08,1.4294285346497453e-09,1.291725172139119e-09,2.2150456900918797e-09,5.775303087426388e-10
17.990000000000002,1.0668189292565746e-08,1.4307983180457776e-09,1.2922483827113241e-09,2.210748214748822e-09,5.771236755066007e-10
18.0,1.0663724918817564e-08,1.4286838518784644e-09,1.2916231304958987e-09,2.2125825987138014e-09,5.775145463269272e-10
18.01,1.065451335127691e-08,1.429472503264091e-09,1.2896514851172494e-09,2.2106596599575318e-09,5.762538920760123e-10
18.02,1.0654561015215978e-08,1.4292049918026384e-09,1.2913682442871099e-09,2.205057236067597e-09,5.759953863686223e-10
18.03,1.0646332478311622e-08,1.427417010222565e-09,1.287723056336793e-09,2.206128470364122e-09,5.758654040806927e-10
18.04,1.0639422798464365e-08,1.4275872082246034e-09,1.2886986393704713e-09,2.2080205491923406e-09,5.753871173826491e-10
18.05,1.0632269664764361e-08,1.426332527165629e-09,1.2861504110187278e-09,2.2049867129826076e-09,5.757134445451368e-10
18.06,1.0633025914427353e-08,1.4237840517173575e-09,1.2846252120567861e-09,2.2021349340242307e-09,5.743365770348315e-10
18.07,1.0626274781185933e-08,1.4234766041735111e-09,1.2863475322354258e-09,2.2009957509884755e-09,5.747476573793098e-10
18.080000000000002,1.0617258952928797e-08,1.4237904580561802e-09,1.2850842062962322e-09,2.1999987968619843e-09,5.758197218314363e-10
18.09,1.0608433869991839e-08,1.4211750786780647e-09,1.283891923417578e-09,2.2021893911077307e-09,5.750388271025045e-10
18.1,1.0610129552234357e-08,1.422244881354333e-09,1.2840825604093804e-09,2.1997701996239436e-09,5.74508459379147e-10
18.11,1.0596598498720644e-08,1.4196933959715576e-09,1.2827547406758963e-09,2.20032834903618e-09,5.741391767167752e-10
18.12,1.059724178753569e-08,1.4194615548321253e-09,1.281780892681295e-09,2.197190872452004e-09,5.738241309995757e-10
18.13,1.0586271108508299e-08,1.4196135547683254e-09,1.2838288324576312e-09,2.197913110147419e-09,5.726603949105648e-10
18.14,1.0584276927669934e-08,1.4195046338372884e-09,1.2793597355322818e-09,2.195083884290516e-09,5.726346169797535e-10
18.150000000000002,1.0580228311814352e-08,1.4177934055144305e-09,1.280492626306031e-09,2.1935289276805905e-09,5.727648505285532e-10
18.16,1.0577312219249275e-08,1.4156582116411056e-09,1.279494176780684e-09,2.192440492464106e-09,5.716627133532242e-10
18.17,1.0564405897685234e-08,1.415303175987183e-09,1.2804927815252842e-09,2.1927317271027538e-09,5.722813372161488e-10
18.18,1.0569870849316895e-08,1.4176979086387233e-09,1.2784152247463603e-09,2.1896382336079402e-09,5.712773714670294e-10
18.19,1.0556949718718648e-08,1.4136729433673055e-09,1.2792789609317607e-09,2.189234431692442e-09,5.713659438765377e-10
18.2,1.055025971751954e-08,1.4141592740970027e-09,1.2756479418240608e-09,2.189219586010845e-09,5.718983785087224e-10
18.21,1.0543158599507202e-08,1.4130969180304796e-09,1.2767314110504192e-09,2.1861998727951382e-09,5.714208315306652e-10
18.22,1.0544877368752991e-08,1.4117264322151298e-09,1.2757328662759736e-09,2.1865636593417984e-09,5.709388228153107e-10
18.23,1.0535231378415502e-08,1.4138689140058704e-09,1.275142765129613e-09,2.185598944474811e-09,5.703167820918586e-10
18.240000000000002,1.0529814606169146e-08,1.4121295738632363e-09,1.2748302984220917e-09,2.1830196709476865e-09,5.70539068590478e-10
18.25,1.0524396026241982e-08,1.4113327935213634e-09,1.2751653999944476e-09,2.1803723358052493e-09,5.703618771393683e-10
18.26,1.0517377581216345e-08,1.4109105327016378e-09,1.2748229843014947e-09,2.1829875315931913e-09,5.690693220539782e-10
18.27,1.0512820178122062e-08,1.4077567312573826e-09,1.2740930516780424e-09,2.180634909407025e-09,5.693083768988114e-10
18.28,1.0511173926548955e-08,1.4093897510134565e-09,1.2710671696145206e-09,2.1771234672349105e-09,5.681475450762558e-10
18.29,1.0501917218855452e-08,1.40727504421391e-09,1.2696493837857825e-09,2.179034461118793e-09,5.683477617569845e-10
18.3,1.0501988135969548e-08,1.4072827545591054e-09,1.2696039336489784e-09,2.177020115069737e-09,5.689046652655922e-10
18.31,1.0496814468113281e-08,1.4049385511009967e-09,1.2699377355103644e-09,2.1763636140167525e-09,5.683791563025096e-10
18.32,1.0487749557095975e-08,1.4060286951453625e-09,1.2706693741037659e-09,2.173927900886575e-09,5.682026821171649e-10
18.330000000000002,1.0482461274559859e-08,1.4072818601835784e-09,1.2681931640657792e-09,2.1747566857218843e-09,5.676115347609661e-10
18.34,1.0481975940021127e-08,1.4071896449667824e-09,1.268792350136472e-09,2.1736278186385197e-09,5.667433087910309e-10
18.35,1.0473510021587451e-08,1.4036068200816464e-09,1.2672666736013394e-09,2.1688494251522805e-09,5.663679757823048e-10
18.36,1.0468264318009866e-08,1.4040272378870596e-09,1.2680523732612228e-09,2.1704400869062498e-09,5.670586798941387e-10
18.37,1.046025373818173e-08,1.4025981645770688e-09,1.2665874779635088e-09,2.1691783418404692e-09,5.663117018623685e-10
18.38,1.0465758305897669e-08,1.4024520559649155e-09,1.2646064306301072e-09,2.1688952524003606e-09,5.664612658158443e-10
18.39,1.045307596625738e-08,1.401706062476606e-09,1.2657571229921598e-09,2.1667378329224477e-09,5.651078904409451e-10
18.400000000000002,1.0452924434562533e-08,1.3980496988205158e-09,1.2664458366063848e-09,2.1682618994579964e-09,5.657190331842345e-10
18.41,1.0446284668372742e-08,1.40122846081705e-09,1.2624534979203046e-09,2.1640167890800508e-09,5.651252932294699e-10
18.42,1.0438575123849967e-08,1.397626107028135e-09,1.2645674766508163e-09,2.1636908948830726e-09,5.647786347450328e-10
18.43,1.0433110665128582e-08,1.3981313920207299e-09,1.2608539604361547e-09,2.1633870491132684e-09,5.656296232026107e-10
18.44,1.0430005986688664e-08,1.3979663473005014e-09,1.2631225620084052e-09,2.1627715594512962e-09,5.644158420642971e-10
18.45,1.0422821105216966e-08,1.3974369342054709e-09,1.2627235567657586e-09,2.1635882919118497e-09,5.641742944851667e-10
18.46,1.0416452542973271e-08,1.3965924249482991e-09,1.2626437789098053e-09,2.159182076919424e-09,5.633356985508976e-10
18.47,1.0413749189571872e-08,1.3955868294104143e-09,1.2594628451532353e-09,2.158150092085556e-09,5.632531767864636e-10
18.48,1.0412022226814128e-08,1.3965879878820483e-09,1.2599698808177423e-09,2.1575641761550297e-09,5.629291165912378e-10
18.490000000000002,1.0406884599108114e-08,1.3940529381066696e-09,1.2607441307316221e-09,2.1566113160842103e-09,5.631600089812869e-10
18.5,1.0402646678835354e-08,1.3933000054536586e-09,1.2582943662160094e-09,2.154493939075251e-09,5.628944699457517e-10
18.51,1.0393798726075251e-08,1.3927394314390718e-09,1.257899771725317e-09,2.154727778699557e-09,5.6307291131553e-10
18.52,1.0388261254979187e-08,1.3922820510882284e-09,1.257081835538727e-09,2.1546201443352668e-09,5.622494961092847e-10
18.53,1.0386876644061667e-08,1.3939161832751904e-09,1.2564990179408595e-09,2.1525309717789315e-09,5.617025326806826e-10
18.54,1.0381767642681125e-08,1.3908412096166708e-09,1.255433256981688e-09,2.1519798262644314e-09,5.622815816766148e-10
18.55,1.0374838262553648e-08,1.3893891839564958e-09,1.255754955850555e-09,2.1524429337589255e-09,5.618988055931754e-10
18.56,1.0371529381652784e-08,1.3892128821683324e-09,1.255430064491e-09,2.1496487651481866e-09,5.619150363295627e-10
18.57,1.0365218913955421e-08,1.3884950370743084e-09,1.255087770486399e-09,2.148745686344628e-09,5.604234330423269e-10
18.580000000000002,1.0362445969496054e-08,1.3887487561806172e-09,1.2552130857642785e-09,2.1462660865321276e-09,5.607081842734361e-10
18.59,1.0356962560036128e-08,1.3863994344855687e-09,1.2521101887202634e-09,2.147594155968941e-09,5.601087265069957e-10
18.6,1.0355160075620065e-08,1.3878045098049127e-09,1.2522635680849292e-09,2.147331258215354e-09,5.60723426099323e-10
18.61,1.0352425524274306e-08,1.386546133207136e-09,1.2544014659190394e-09,2.1444262862510913e-09,5.60447993942488e-10
18.62,1.0339730740724891e-08,1.3847885448091245e-09,1.2505463859069205e-09,2.1441152805463316e-09,5.602995024832633e-10
18.63,1.0337224287438643e-08,1.3872416885097168e-09,1.2515146347406473e-09,2.1426544216806834e-09,5.597948737935259e-10
18.64,1.0335939600652715e-08,1.3860297018062228e-09,1.2503919064225426e-09,2.1423262863946955e-09,5.593047268908206e-10
18.650000000000002,1.033446315616997e-08,1.385769419744413e-09,1.2486462620330893e-09,2.1393105578336948e-09,5.591863512340241e-10
18.66,1.0328227133695523e-08,1.3826472698347972e-09,1.250959895821962e-09,2.138906283065182e-09,5.588804949061841e-10
18.67,1.0317960341671754e-08,1.3832971501970802e-09,1.2489942690171188e-09,2.139972348006679e-09,5.587669627208247e-10
18.68,1.0315185487950984e-08,1.382222148248933e-09,1.2484163389980191e-09,2.1380528177771728e-09,5.581929288393963e-10
18.69,1.0311486607965217e-08,1.3815669653075348e-09,1.2482829052706957e-09,2.137805230735608e-09,5.585469206866616e-10
18.7,1.0303234019287862e-08,1.3826405780437156e-09,1.2461024007328516e-09,2.1344828371402047e-09,5.581218421102282e-10
18.71,1.0302718434995261e-08,1.3783805263972238e-09,1.24734046866285e-09,2.134870547651214e-09,5.577192862275658e-10
18.72,1.029472509282496e-08,1.3800620594570001e-09,1.2469756361839414e-09,2.13428548998062e-09,5.572082927572221e-10
18.73,1.0291453483829964e-08,1.3797733029123572e-09,1.2477973397143006e-09,2.133625640268987e-09,5.56998882403737e-10
18.740000000000002,1.0289836116493102e-08,1.3794811005241072e-09,1.2468652698119637e-09,2.1330171054289845e-09,5.56788744043446e-10
18.75,1.0286092416814195e-08,1.3786963872613856e-09,1.2457162155294691e-09,2.1353175313410723e-09,5.565719029847553e-10
18.76,1.0283780233546299e-08,1.3793628783360725e-09,1.2428102982384658e-09,2.1324975754438398e-09,5.572659274404468e-10
18.77,1.027388874890247e-08,1.3771649804123155e-09,1.2415736372148423e-09,2.1292506847410233e-09,5.564405789095955e-10
18.78,1.0269358376759898e-08,1.3785128347790416e-09,1.2438930582951852e-09,2.128788981439625e-09,5.559466119702566e-10
18.79,1.026156108648987e-08,1.3770837214406182e-09,1.2440265226965498e-09,2.1296013159482326e-09,5.551999771062296e-10
18.8,1.0258748086404925e-08,1.3741763909147533e-09,1.2404359929325272e-09,2.1274555816873812e-09,5.549390790469312e-10
18.81,1.025923692438239e-08,1.3755661214787828e-09,1.24150730513094e-09,2.1260359652182114e-09,5.549660356256562e-10
18.82,1.0253558519876088e-08,1.374891821529337e-09,1.2396128615798502e-09,2.126593534008479e-09,5.552675609183963e-10
18.830000000000002,1.0247704211297039e-08,1.373800136567394e-09,1.240246468358602e-09,2.1253976945195908e-09,5.542858479464097e-10
18.84,1.0246479174206692e-08,1.3728432496897942e-09,1.2396323317922198e-09,2.1242549551430177e-09,5.538574056534514e-10
18.85,1.0239330905747207e-08,1.3710763527196973e-09,1.2370781337316539e-09,2.123755324364779e-09,5.541540586129333e-10
18.86,1.0240741163116712e-08,1.372202851488064e-09,1.2397073153059183e-09,2.1204418980760415e-09,5.53918441625397e-10
18.87,1.0234737069201812e-08,1.3726313130878262e-09,1.2388445038721363e-09,2.1222406575057344e-09,5.539481884690638e-10
18.88,1.0229323241643533e-08,1.371475319182419e-09,1.2373441206627298e-09,2.1196593719205194e-09,5.536018864215321e-10
18.89,1.022342386304458e-08,1.3704731007502668e-09,1.236946975074455e-09,2.1196016640053065e-09,5.527517761362349e-10
18.900000000000002,1.0214492374751592e-08,1.3684135649004551e-09,1.2362472137240733e-09,2.118102084009799e-09,5.530586405822727e-10
18.91,1.021398108462738e-08,1.3681334960647678e-09,1.2358788022235977e-09,2.1163311043745714e-09,5.52572814931528e-10
18.92,1.0216162472060298e-08,1.3693609108399393e-09,1.2342030723645768e-09,2.1184099874962145e-09,5.52554293280406e-10
18.93,1.0208809829789106e-08,1.3674891058212984e-09,1.235069364082059e-09,2.1144439751632594e-09,5.520683179894158e-10
18.94,1.0198399464500988e-08,1.3682545207135965e-09,1.2338492094226085e-09,2.11510608205842e-09,5.518974021710942e-10
18.95,1.019642249756996e-08,1.3661435119584817e-09,1.2349904991316699e-09,2.1137145836022118e-09,5.517550153100128e-10
18.96,1.0195377491036505e-08,1.366126789162271e-09,1.2330545860979744e-09,2.1134900752470155e-09,5.517095396078305e-10
18.97,1.0188975688934371e-08,1.3653431481046822e-09,1.2345198423081818e-09,2.111698212939951e-09,5.513308913302124e-10
18.98,1.0188513179589156e-08,1.3643028205551872e-09,1.2331136204111037e-09,2.1129157601312255e-09,5.509050268764511e-10
18.990000000000002,1.0185231116121923e-08,1.3644042878190664e-09,1.2321963595996703e-09,2.111836276517367e-09,5.513410458288709e-10
19.0,1.0175909139622931e-08,1.366354220953379e-09,1.2311046427610977e-09,2.1100247364728946e-09,5.505575742881675e-10
19.01,1.0178976910710143e-08,1.363741801921772e-09,1.231277192542132e-09,2.1105851466188583e-09,5.508693952573174e-10
19.02,1.017319029294807e-08,1.3630176160433053e-09,1.2308405810381439e-09,2.1066366581702377e-09,5.503822988440092e-10
19.03,1.0168397511203056e-08,1.362825368125769e-09,1.2325508483511212e-09,2.1078737086383522e-09,5.500234898162279e-10
19.04,1.0161795820782866e-08,1.3607780797365195e-09,1.2283487603937343e-09,2.105957580999302e-09,5.500039283600928e-10
19.05,1.0154180120860273e-08,1.3590249611848937e-09,1.2291276411138974e-09,2.105498600245721e-09,5.497813736686083e-10
19.06,1.01557281461748e-08,1.3591989086937595e-09,1.2276694266248927e-09,2.1043425144079582e-09,5.490141718223374e-10
19.07,1.0149247487664735e-08,1.3615991472676101e-09,1.2282680150793224e-09,2.104135890756659e-09,5.494970925785421e-10
19.080000000000002,1.0143254428109374e-08,1.3580561567618778e-09,1.2299840077842054e-09,2.102722437576232e-09,5.493522895875432e-10
19.09,1.0139841873124886e-08,1.3586475024054657e-09,1.2279685894645515e-09,2.102626616587449e-09,5.498482263669875e-10
19.1,1.013752783165831e-08,1.3591473855654694e-09,1.2249954373579208e-09,2.102259945577584e-09,5.49601576287191e-10
19.11,1.0135692440615883e-08,1.3576794449044459e-09,1.2262120818831133e-09,2.1002111317152425e-09,5.489239942703323e-10
19.12,1.0131244212028647e-08,1.3594843201694748e-09,1.2258722524107305e-09,2.100238775299599e-09,5.484251976693261e-10
19.13,1.0128406239653163e-08,1.3574480503342876e-09,1.2264828055705942e-09,2.1008236437192988e-09,5.483842361609582e-10
19.14,1.0123055617586482e-08,1.3579017914683895e-09,1.2263562631578379e-09,2.099685484151702e-09,5.484020946182141e-10
19.150000000000002,1.011521733115913e-08,1.3570625566480192e-09,1.2261563379268261e-09,2.097151007288904e-09,5.478534103290232e-10
19.16,1.0118866085164782e-08,1.3557813392008356e-09,1.2234898411095391e-09,2.0965158065125927e-09,5.470862958337378e-10
19.17,1.0110003898095354e-08,1.355269551165075e-09,1.224107971781116e-09,2.0961849410677473e-09,5.465972853798462e-10
19.18,1.010612111243863e-08,1.3549839021286906e-09,1.2231186439814767e-09,2.0927771715255757e-09,5.467658361515469e-10
19.19,1.010439895119406e-08,1.3549682364389982e-09,1.223210672046558e-09,2.0946423903860582e-09,5.468134969272604e-10
19.2,1.0097957349821565e-08,1.35235354718788e-09,1.2203129539197089e-09,2.09508745151909e-09,5.464023038670771e-10
19.21,1.0094321490578796e-08,1.3535564225559875e-09,1.2212174577255113e-09,2.0928269270485926e-09,5.463003224782811e-10
19.22,1.0096404322533685e-08,1.351256951115616e-09,1.2218562095951243e-09,2.0916046155659355e-09,5.461575258707678e-10
19.23,1.0090429301022181e-08,1.3501939926272039e-09,1.2203286239327758e-09,2.0920507439264142e-09,5.460484799680522e-10
19.240000000000002,1.0086376614059128e-08,1.3523563807941071e-09,1.2189533309108828e-09,2.091092324967622e-09,5.455185595884489e-10
19.25,1.008466469168226e-08,1.3519031085595692e-09,1.219538041191114e-09,2.08986289123018e-09,5.453963000926607e-10
19.26,1.0078739718181789e-08,1.350664855227788e-09,1.2218416805314104e-09,2.0886960335208078e-09,5.454225512129207e-10
19.27,1.0074073585946855e-08,1.35007708365879e-09,1.2202303465871801e-09,2.087789122488231e-09,5.445725970873141e-10
19.28,1.0075012446870523e-08,1.3504350903515807e-09,1.2193917950731084e-09,2.0860401171751245e-09,5.453113875602988e-10
19.29,1.00649455482298e-08,1.348580724749541e-09,1.2174640236197308e-09,2.0864159237236622e-09,5.442750803227409e-10
19.3,1.0064455347545013e-08,1.3500053318036763e-09,1.2160598186872822e-09,2.0872882732146134e-09,5.446338834772775e-10
19.31,1.0062636881388321e-08,1.3478308037973535e-09,1.2150816717973916e-09,2.0867804861467226e-09,5.443273010220899e-10
19.32,1.0060243520425399e-08,1.3477856529787142e-09,1.2175347898738716e-09,2.0855025564772484e-09,5.441843976693322e-10
19.330000000000002,1.0053772850685289e-08,1.3501687838050495e-09,1.2174015914661419e-09,2.086070040915989e-09,5.450196460056629e-10
19.34,1.0051144634578431e-08,1.3463147178941386e-09,1.216745394192962e-09,2.083121799915504e-09,5.443775925238435e-10
19.35,1.0046575320191766e-08,1.3468475269107012e-09,1.2157507248148855e-09,2.0821449146181086e-09,5.438387752190724e-10
19.36,1.0041977452453747e-08,1.3452915701456053e-09,1.216010563972459e-09,2.08223252597136e-09,5.432319138134994e-10
19.37,1.0034760184039694e-08,1.34480064592073e-09,1.2127799172048091e-09,2.0812329995445134e-09,5.433520283905707e-10
19.38,1.0033070740464917e-08,1.346241758557402e-09,1.2132351275881997e-09,2.0803515437712607e-09,5.433217827661075e-10
19.39,1.002950699378604e-08,1.3443495766653632e-09,1.2131044384183647e-09,2.079805663986045e-09,5.427807837038844e-10
19.400000000000002,1.0028845374765491e-08,1.3453055688143713e-09,1.2131028455394765e-09,2.079874510819002e-09,5.423477902140791e-10
19.41,1.00185679552319e-08,1.3439484959950566e-09,1.2127615433441234e-09,2.0792226302347225e-09,5.425582382969586e-10
19.42,1.002426996077591e-08,1.3448050274187095e-09,1.2116294795489217e-09,2.0785857715498825e-09,5.434569095403828e-10
19.43,1.001878179386446e-08,1.3431359185799534e-09,1.2117064025705165e-09,2.0780350499549344e-09,5.423193754759256e-10
19.44,1.0015211418989673e-08,1.342802531880239e-09,1.2108426265559482e-09,2.076599283112979e-09,5.422002348626417e-10
19.45,1.0010417180016096e-08,1.341138830084337e-09,1.210209257842071e-09,2.074545234582513e-09,5.418488643769882e-10
19.46,1.0005763947502158e-08,1.3417919504019303e-09,1.2085631911895794e-09,2.073360803515463e-09,5.419856921002615e-10
19.47,1.0003588378603203e-08,1.3414934332413044e-09,1.2094339134961009e-09,2.073390173555406e-09,5.41288115825414e-10
19.48,1.0007190291836575e-08,1.339932963133547e-09,1.2121162710157355e-09,2.0744676174138e-09,5.410680412972117e-10
19.490000000000002,9.998504467063058e-09,1.3400667323336366e-09,1.209228729133533e-09,2.0733551871169652e-09,5.417482799811473e-10
19.5,9.992616485981744e-09,1.3395188218501016e-09,1.209778421801253e-09,2.06989219986269e-09,5.411304383280952e-10
19.51,9.99034352952068e-09,1.3370747590709169e-09,1.2087115181749627e-09,2.07207776728703e-09,5.409178144453082e-10
19.52,9.987947862562292e-09,1.3390463991334937e-09,1.2085804759857116e-09,2.0714163873021836e-09,5.407919846156185e-10
19.53,9.983471864395546e-09,1.3372461832986346e-09,1.2082725492597668e-09,2.0688988863978894e-09,5.403009098454885e-10
19.54,9.979416560452952e-09,1.3377575798248157e-09,1.2080551338397045e-09,2.0677334661123258e-09,5.406185196382592e-10
19.55,9.97463055163773e-09,1.3391042304870056e-09,1.2061259000995084e-09,2.0685235969332197e-09,5.403321259661403e-10
19.56,9.972495399385252e-09,1.335617912537408e-09,1.2075240222929154e-09,2.0683099016086577e-09,5.406423197229122e-10
19.57,9.975189050995356e-09,1.3373483188206513e-09,1.2053472563733653e-09,2.067680741815538e-09,5.395462211277984e-10
19.580000000000002,9.96459739735358e-09,1.3351251812548993e-09,1.2058127402989638e-09,2.0651967271833056e-09,5.389547276620448e-10
19.59,9.969898527123184e-09,1.3364824006833391e-09,1.2040668832566083e-09,2.0650627491196457e-09,5.39444271330259e-10
19.6,9.962702801117917e-09,1.334576940903889e-09,1.2047091222995183e-09,2.06485986200562e-09,5.389711414417555e-10
19.61,9.962680562958818e-09,1.3348401940348255e-09,1.2050817826192577e-09,2.0650679339771893e-09,5.393403395341869e-10
19.62,9.958168438023977e-09,1.3340803144010977e-09,1.2041511150637354e-09,2.0658834859916953e-09,5.396144665452858e-10
19.63,9.955875310473099e-09,1.3333271662677108e-09,1.204329775100717e-09,2.0630703666869607e-09,5.384073786274364e-10
19.64,9.948079073320948e-09,1.334029753941602e-09,1.2044261447898612e-09,2.0608772985016636e-09,5.38491207851228e-10
19.650000000000002,9.946158657907635e-09,1.3318981687304199e-09,1.2044060188835498e-09,2.061854118458159e-09,5.381697868506123e-10
19.66,9.94117965417989e-09,1.33235597772184e-09,1.2040738738039375e-09,2.060661366818346e-09,5.387601530795151e-10
19.67,9.941629523365551e-09,1.3317607231041184e-09,1.200582210659393e-09,2.062122016717522e-09,5.380889120273073e-10
19.68,9.938070254329655e-09,1.3312267144670892e-09,1.2033876817320078e-09,2.059518160450015e-09,5.374512754050575e-10
19.69,9.93252150875152e-09,1.3313895670719546e-09,1.2015047071384375e-09,2.0575796259548896e-09,5.37302103183525e-10
19.7,9.92615742594175e-09,1.3307563360341978e-09,1.2033299838042762e-09,2.0586889523976162e-09,5.373136426313245e-10
19.71,9.923547741395352e-09,1.3303151327358087e-09,1.2004717599938152e-09,2.0577961081878374e-09,5.374440650276489e-10
19.72,9.92361106073466e-09,1.3290953840553187e-09,1.1990141883273753e-09,2.057244866383258e-09,5.373945418941474e-10
19.73,9.921416496237078e-09,1.3297495111377228e-09,1.2001097171122334e-09,2.055511420348521e-09,5.368441443719637e-10
19.740000000000002,9.91809681487435e-09,1.3292393083556153e-09,1.2010371892724451e-09,2.054880509982685e-09,5.371720253768145e-10
19.75,9.915145610606776e-09,1.3305093747274076e-09,1.2005541263979173e-09,2.055474698944733e-09,5.360053733738734e-10
19.76,9.912235735601022e-09,1.3266586521914953e-09,1.2004103639913881e-09,2.054261132432417e-09,5.367114923236818e-10
19.77,9.911938522043017e-09,1.3294863902303702e-09,1.1988516486155569e-09,2.0546173909938375e-09,5.365549789346932e-10
19.78,9.906149214926247e-09,1.3297625053151366e-09,1.2007401361956925e-09,2.0525015945802926e-09,5.364562807613124e-10
19.79,9.90372846323348e-09,1.3269648998516971e-09,1.1972093048065538e-09,2.050993972355868e-09,5.359534547612721e-10
19.8,9.904544448351417e-09,1.3250764198260029e-09,1.197372609420978e-09,2.051988193307808e-09,5.359427697358933e-10
19.81,9.896362171929038e-09,1.3258604690498292e-09,1.2005440740932845e-09,2.0520237931580836e-09,5.358113608530591e-10
19.82,9.89504360666434e-09,1.3273047007118038e-09,1.1973919078075518e-09,2.051406771632869e-09,5.357428662949705e-10
19.830000000000002,9.891493516435578e-09,1.3260308347509784e-09,1.1985704257219585e-09,2.0541304436260927e-09,5.351035632503382e-10
19.84,9.884597174248916e-09,1.3260556660131692e-09,1.1942011764862763e-09,2.048539820020104e-09,5.352661985372909e-10
19.85,9.885588607073453e-09,1.3240965757704184e-09,1.197649977462768e-09,2.0483401922638467e-09,5.348966844701579e-10
19.86,9.885962737329258e-09,1.325776781409861e-09,1.1960162271335308e-09,2.048222927095496e-09,5.351662298168115e-10
19.87,9.878133334794248e-09,1.324250372862214e-09,1.1964621876979335e-09,2.0488149388441687e-09,5.350438831420113e-10
19.88,9.876168555401604e-09,1.32352486796373e-09,1.195763048127528e-09,2.0478719333819925e-09,5.348470078386793e-10
19.89,9.875378266287497e-09,1.3248392785382143e-09,1.1932189652602968e-09,2.047261325803898e-09,5.340812618099061e-10
19.900000000000002,9.871262247310084e-09,1.323124054195019e-09,1.1960575326428099e-09,2.0469125518225786e-09,5.338794807902677e-10
19.91,9.868648213487743e-09,1.3225562747684381e-09,1.19536096557132e-09,2.0448042348522976e-09,5.336478934693345e-10
19.92,9.868097819414863e-09,1.3236637136347341e-09,1.1921949187829747e-09,2.0474067303696023e-09,5.339470177482745e-10
19.93,9.86567202048319e-09,1.3209647604817697e-09,1.1924455960183833e-09,2.045976088138454e-09,5.334548512245872e-10
19.94,9.866775435925693e-09,1.321335201929594e-09,1.1944559268178024e-09,2.0450265032980486e-09,5.333110911112862e-10
19.95,9.858639551766425e-09,1.3225489826749267e-09,1.1940735974005937e-09,2.0424127108175374e-09,5.332483045148201e-10
19.96,9.856470613250221e-09,1.3212153141426521e-09,1.1933763708400104e-09,2.044415384882826e-09,5.330954489501972e-10
19.97,9.852093861428333e-09,1.3202715921030623e-09,1.1905557081222874e-09,2.0418793063083504e-09,5.332623088893515e-10
19.98,9.851790090443846e-09,1.3197673511216518e-09,1.1924203838904314e-09,2.038792427987061e-09,5.328734722203633e-10
19.990000000000002,9.847906462130732e-09,1.319162903996864e-09,1.190952900596937e-09,2.0417791983676253e-09,5.329182244373056e-10
20.0,9.846195671731078e-09,1.3186103718707945e-09,1.1918220886086792e-09,2.041577291796833e-09,5.333905780670721e-10
20.01,9.839556526652504e-09,1.3196996846254638e-09,1.1909144492509565e-09,2.0422456810389197e-09,5.328476102995089e-10
20.02,9.840843029765315e-09,1.3183783166357356e-09,1.191493680978191e-09,2.0380789731150412e-09,5.323826360656386e-10
20.03,9.834943782163093e-09,1.3180731928321036e-09,1.1901054577282363e-09,2.038566468152386e-09,5.325914251560858e-10
20.04,9.83681657044846e-09,1.3186434879851083e-09,1.190356978726837e-09,2.039188801982672e-09,5.324248161744616e-10
20.05,9.83664581655461e-09,1.3157903932123161e-09,1.1895814969897622e-09,2.0386618114878238e-09,5.322056548769219e-10
20.06,9.83054276767652e-09,1.3176125792422983e-09,1.189277042042363e-09,2.039264078767801e-09,5.323091600911021e-10
20.07,9.82668245859567e-09,1.3191523931833715e-09,1.1893839602752904e-09,2.0385628515048505e-09,5.317751475843163e-10
20.080000000000002,9.822575146012949e-09,1.3164481755686087e-09,1.1908348985685174e-09,2.0367413262132715e-09,5.315417786021055e-10
20.09,9.81974408260794e-09,1.3156959531627706e-09,1.188397237676268e-09,2.0382187444128342e-09,5.31362251065578e-10
20.1,9.819503084401991e-09,1.316259627956521e-09,1.18647084618957e-09,2.0347061449114354e-09,5.313270778566253e-10
20.11,9.819914279388857e-09,1.3157016166656446e-09,1.1862881705775172e-09,2.03601095966573e-09,5.312936779083834e-10
20.12,9.814062654338531e-09,1.3137836513078945e-09,1.1883151580889868e-09,2.0328358557251165e-09,5.307563941205029e-10
20.13,9.809799276687715e-09,1.3137365103096743e-09,1.1860530150964438e-09,2.033977449967327e-09,5.307850571480992e-10
20.14,9.807635814873922e-09,1.3145445698179708e-09,1.1889989299512926e-09,2.0360383800695938e-09,5.311348962492839e-10
20.150000000000002,9.80287421664447e-09,1.3152820608489434e-09,1.1858245720908787e-09,2.0327735165130997e-09,5.305286985851367e-10
20.16,9.807037517687603e-09,1.3143538418032091e-09,1.1855713439210866e-09,2.031722851280563e-09,5.302063871640237e-10
20.17,9.799601465446656e-09,1.3100976599779008e-09,1.185798755240452e-09,2.031223595045807e-09,5.305887867004371e-10
20.18,9.799078088922017e-09,1.3142623716787775e-09,1.1862747274484796e-09,2.030725823559312e-09,5.303333064945549e-10
20.19,9.796962075964444e-09,1.3127781462365732e-09,1.1870285271210122e-09,2.0312249459602127e-09,5.298491456857544e-10
20.2,9.796215244160866e-09,1.3103031420829175e-09,1.1836100846995309e-09,2.0311640003149406e-09,5.300912739566268e-10
20.21,9.792831139138492e-09,1.3136779663290833e-09,1.1854172294692459e-09,2.0316789076535443e-09,5.305208262710513e-10
20.22,9.787841970903188e-09,1.309955852520917e-09,1.1851018192720263e-09,2.0301062639229392e-09,5.298791009322928e-10
20.23,9.784827072059702e-09,1.3111595608224532e-09,1.1827526001954558e-09,2.028359903647398e-09,5.299566182928437e-10
20.240000000000002,9.783090240838222e-09,1.3124520369138077e-09,1.1865078705903405e-09,2.0260535797991294e-09,5.295644058626441e-10
20.25,9.78339991659723e-09,1.3110001829634445e-09,1.1853378152243527e-09,2.027081761018518e-09,5.292285146860923e-10
20.26,9.781918965160253e-09,1.3111174873701861e-09,1.1837602347517203e-09,2.0271476005185463e-09,5.297204959138209e-10
20.27,9.775930416088446e-09,1.3109904831331622e-09,1.1836131178772817e-09,2.026974668465419e-09,5.288167153994321e-10
20.28,9.777037750321778e-09,1.3117800788798086e-09,1.1816368778788635e-09,2.0247792548570713e-09,5.289587729279515e-10
20.29,9.772691837282385e-09,1.3089265605330082e-09,1.1831432288321647e-09,2.0253530646807047e-09,5.290400860781869e-10
20.3,9.776289254274034e-09,1.309198143159466e-09,1.1803160303164667e-09,2.0255256381543575e-09,5.290315364978949e-10
20.31,9.768164609449122e-09,1.309024405593594e-09,1.1824147216768713e-09,2.0246222720629917e-09,5.285221286114757e-10
20.32,9.770043000316218e-09,1.3084505650452643e-09,1.1808828435008097e-09,2.0252533969150415e-09,5.287745952780149e-10
20.330000000000002,9.766183560129762e-09,1.3072113400315241e-09,1.1822992669476491e-09,2.025192857946889e-09,5.284496646178187e-10
20.34,9.761995416498435e-09,1.3064824588609142e-09,1.1808569309528241e-09,2.0242324935804255e-09,5.286117984434022e-10
20.35,9.758614193863216e-09,1.307583667108043e-09,1.1823309865239803e-09,2.0233495978586924e-09,5.284956645675164e-10
20.36,9.757747637323345e-09,1.3086914077296556e-09,1.181389871462338e-09,2.0210457541645993e-09,5.278634543629899e-10
20.37,9.75814750617129e-09,1.3066148473222542e-09,1.1810430361479915e-09,2.0224705322953166e-09,5.284768147177297e-10
20.38,9.75170404466211e-09,1.3068956163003132e-09,1.1802127520177802e-09,2.0212152208042962e-09,5.284147849182129e-10
20.39,9.751221461608148e-09,1.3054540818042348e-09,1.1795264022384864e-09,2.021506191974716e-09,5.290157166909414e-10
20.400000000000002,9.748383550130577e-09,1.3076841998765572e-09,1.1782182576339386e-09,2.0193652475963624e-09,5.274286025996968e-10
20.41,9.744232932604721e-09,1.3060276142525084e-09,1.1804081322997964e-09,2.0217134189886654e-09,5.271852991776031e-10
20.42,9.746143994187241e-09,1.3042935547931956e-09,1.1791879794368152e-09,2.0213762033499553e-09,5.267181357787666e-10
20.43,9.746535760146268e-09,1.305258094118809e-09,1.1807802064479076e-09,2.019446574992301e-09,5.273124860992247e-10
20.44,9.743576919703207e-09,1.3069135963991495e-09,1.17846498283836e-09,2.0182967805197656e-09,5.27893602838912e-10
20.45,9.737694702870454e-09,1.3056288766681522e-09,1.1781268772683186e-09,2.020780256741538e-09,5.277030176003543e-10
20.46,9.736443956214536e-09,1.3058872204218073e-09,1.178611142802993e-09,2.017676926095748e-09,5.270158030684275e-10
20.47,9.73471666439578e-09,1.3059713202188392e-09,1.1787908690519585e-09,2.0160435958482733e-09,5.26556332158098e-10
20.48,9.73307282937223e-09,1.30392672275217e-09,1.1774385612406996e-09,2.019936575577858e-09,5.263410051076492e-10
20.490000000000002,9.731014020407655e-09,1.303646312943171e-09,1.1767076636198802e-09,2.0184958211318383e-09,5.262795528116746e-10
20.5,9.72922488217883e-09,1.30242417639181e-09,1.1772889390059301e-09,2.01526809553245e-09,5.261304971381152e-10
20.51,9.724038024718721e-09,1.304348003594705e-09,1.176970001770798e-09,2.0160643241063198e-09,5.263660812102443e-10
20.52,9.723633776092602e-09,1.302927621464309e-09,1.1775999311377928e-09,2.0168087989031525e-09,5.261868523771951e-10
20.53,9.721286037421555e-09,1.3038547271589262e-09,1.1764237392000715e-09,2.0176091302987165e-09,5.267264042585977e-10
20.54,9.721393995604552e-09,1.302410883595485e-09,1.177624373470654e-09,2.016708629375746e-09,5.265470288031546e-10
20.55,9.720580472989567e-09,1.3019725304569473e-09,1.1746046859043873e-09,2.013905285093878e-09,5.265878991489581e-10
20.56,9.71659930391015e-09,1.3036504224472307e-09,1.1764618047587238e-09,2.0157065834135063e-09,5.263813523909789e-10
20.57,9.710413351495666e-09,1.3022689088545796e-09,1.1751779576261536e-09,2.014791675046936e-09,5.254246672919494e-10
20.580000000000002,9.709815559491647e-09,1.301019218793376e-09,1.1756301271075644e-09,2.0148386607826256e-09,5.250526751156932e-10
20.59,9.710697176595286e-09,1.3032731737243882e-09,1.1774402408161144e-09,2.012024956644263e-09,5.254502908950393e-10
20.6,9.709787948478845e-09,1.3022007480262783e-09,1.1750720950176943e-09,2.012929195507113e-09,5.259525586271238e-10
20.61,9.713071933996932e-09,1.3003129315498627e-09,1.1733449787238928e-09,2.0116072197223062e-09,5.255828789598055e-10
20.62,9.702474614412514e-09,1.3017198402482274e-09,1.175273681190162e-09,2.0121528477375427e-09,5.252987890834042e-10
20.63,9.698014339170335e-09,1.3006096257969265e-09,1.1747119857158289e-09,2.011184633412457e-09,5.249955997667446e-10
20.64,9.698041473338257e-09,1.2990950576801928e-09,1.17442341189776e-09,2.0110487977372363e-09,5.251160495814546e-10
20.650000000000002,9.701360302060407e-09,1.3012818072981507e-09,1.1717203126545147e-09,2.0114271468000165e-09,5.243173664446556e-10
20.66,9.699630815434364e-09,1.2980611080142474e-09,1.173973142456964e-09,2.0108951138934896e-09,5.246884027338047e-10
20.67,9.698041133795587e-09,1.301230777126482e-09,1.1728057817018243e-09,2.0095321306621034e-09,5.250752890108687e-10
20.68,9.693587280261604e-09,1.29857867674647e-09,1.1741480406650926e-09,2.009633581387457e-09,5.247259596225268e-10
20.69,9.694128742694112e-09,1.2983873384722208e-09,1.1744505957251101e-09,2.0093152942135507e-09,5.247913377551724e-10
20.7,9.691261230306688e-09,1.2976219204651867e-09,1.1735346051422032e-09,2.0096246748439844e-09,5.242615754034738e-10
20.71,9.687787574499882e-09,1.2995440841952407e-09,1.1714718602706162e-09,2.0076869847626594e-09,5.241727817427731e-10
20.72,9.68529585148726e-09,1.2982497951450759e-09,1.17149533695934e-09,2.0091676574181806e-09,5.23822201937828e-10
20.73,9.681789767625193e-09,1.2999615297017118e-09,1.171066185353552e-09,2.007572716670937e-09,5.2390381468778e-10
20.740000000000002,9.684659834347194e-09,1.296195534557725e-09,1.171003647548969e-09,2.007114386583566e-09,5.240365127828201e-10
20.75,9.684405076962538e-09,1.2984553954058427e-09,1.1714619274084193e-09,2.0054130687270292e-09,5.236783344393523e-10
20.76,9.681080335986517e-09,1.2990738634694767e-09,1.1702974571721106e-09,2.0069774402361073e-09,5.234371829249062e-10
20.77,9.679904888273614e-09,1.2985187749454365e-09,1.1713494202881316e-09,2.00509422664892e-09,5.234993566090132e-10
20.78,9.676989573768691e-09,1.2962599502179042e-09,1.1716190950196093e-09,2.00502671875986e-09,5.235580125131673e-10
20.79,9.675180786842604e-09,1.2943243058763015e-09,1.1720378505217613e-09,2.005277576198903e-09,5.237169103478842e-10
20.8,9.674449578469283e-09,1.2945444756860828e-09,1.169134909193832e-09,2.0046067137493597e-09,5.234383409572967e-10
20.81,9.673119813155611e-09,1.297089682648029e-09,1.1694734381158878e-09,2.004303993397956e-09,5.233928732553614e-10
20.82,9.672939780087063e-09,1.2954514707466858e-09,1.1704658984364276e-09,2.003621823642861e-09,5.234312370552705e-10
20.830000000000002,9.667213453787118e-09,1.2977261545867207e-09,1.1724878303421697e-09,2.0039175390570154e-09,5.23424977785512e-10
20.84,9.671498735346522e-09,1.2964888591076022e-09,1.1701429486190457e-09,2.00383342253284e-09,5.232945561183673e-10
20.85,9.667811857212672e-09,1.2953294117973902e-09,1.1715578818453627e-09,2.002974947875577e-09,5.227905685802589e-10
20.86,9.666615364571535e-09,1.2951870732820386e-09,1.1703233390283586e-09,2.0042742796168257e-09,5.232503911150854e-10
20.87,9.662194097762645e-09,1.2951726718005512e-09,1.1695210522751882e-09,2.0040064723497904e-09,5.223454372805762e-10
20.88,9.662675387049959e-09,1.295094547445939e-09,1.1677885935172537e-09,2.002759995351207e-09,5.223842994365441e-10
20.89,9.662866345612751e-09,1.2957292307298931e-09,1.1686298353022345e-09,2.003650410891435e-09,5.223852534595675e-10
20.900000000000002,9.657565465600346e-09,1.2941204867413031e-09,1.168995186329046e-09,2.0018205626328196e-09,5.229895551394023e-10
20.91,9.654552039699763e-09,1.2933618339478901e-09,1.1711480959982322e-09,2.001652545482158e-09,5.229935765140967e-10
20.92,9.6546664699192e-09,1.29484865105233e-09,1.1700192346981499e-09,2.002644275907191e-09,5.22458226618739e-10
20.93,9.655085020030485e-09,1.295636296702764e-09,1.1683772660898255e-09,2.0012721956210584e-09,5.228741284209066e-10
20.94,9.653792580881796e-09,1.2929589009124647e-09,1.1678608248286464e-09,2.000583273094945e-09,5.223619833665827e-10
20.95,9.653215875314627e-09,1.2928834165718074e-09,1.1682474508522165e-09,2.0012249473766854e-09,5.223420577299742e-10
20.96,9.648716034855584e-09,1.292356043159047e-09,1.1684392245695215e-09,2.0007355095545925e-09,5.221814699099745e-10
20.97,9.647194369940896e-09,1.293291176011228e-09,1.1677922262329762e-09,2.0002575462146556e-09,5.222601031367261e-10
20.98,9.649488316514778e-09,1.2922280251792225e-09,1.1684937092560085e-09,1.9999099253825156e-09,5.223735293310022e-10
20.990000000000002,9.647757969077355e-09,1.2928384704005298e-09,1.1679303650065043e-09,1.997930086884225e-09,5.219456115409652e-10
21.0,9.645471541414271e-09,1.2906703162340264e-09,1.1675098406934135e-09,1.998421354051573e-09,5.224646082266439e-10
21.01,9.644729361229182e-09,1.2921724451913233e-09,1.166970031309645e-09,1.9986960463364606e-09,5.225001068394997e-10
21.02,9.640357608479022e-09,1.2932691154475664e-09,1.1677623956723815e-09,1.9956484831501313e-09,5.218143692746046e-10
21.03,9.640916440357884e-09,1.2917938836445578e-09,1.1668617379837881e-09,1.998945599859367e-09,5.221919293509949e-10
21.04,9.636438422683256e-09,1.2916496973394088e-09,1.1642909156178116e-09,1.999931565572386e-09,5.214615333868431e-10
21.05,9.63537472843329e-09,1.2907315146936572e-09,1.1666476245608159e-09,1.9973567677108886e-09,5.212503740962967e-10
21.06,9.639574847671232e-09,1.2913018503146323e-09,1.1671838744662273e-09,1.997627099277144e-09,5.214804769733216e-10
21.07,9.633606752773654e-09,1.291292810775433e-09,1.166163046287602e-09,1.997490174168305e-09,5.212263414534314e-10
21.080000000000002,9.633776554410192e-09,1.2912128075260623e-09,1.1658572979863065e-09,1.9970502364260893e-09,5.214287551809727e-10
21.09,9.630724684958925e-09,1.2911077186109132e-09,1.1645623453063207e-09,1.995900042029662e-09,5.20879951760132e-10
21.1,9.632423666156978e-09,1.2910155637268565e-09,1.1640144338135256e-09,1.995724053903656e-09,5.211237117337827e-10
21.11,9.630892965382524e-09,1.2898120324561357e-09,1.1644757855055598e-09,1.9967223622209186e-09,5.212311603675164e-10
21.12,9.630732299219493e-09,1.2901955921633087e-09,1.1657323391213422e-09,1.9957610978658265e-09,5.218168223418855e-10
21.13,9.625648671178376e-09,1.288217296666519e-09,1.165279694818976e-09,1.9964864532130657e-09,5.209688583271602e-10
21.14,9.622970786890994e-09,1.2916605450435427e-09,1.1642661560322528e-09,1.9945319062280475e-09,5.206075396351876e-10
21.150000000000002,9.626803150377787e-09,1.290178363908659e-09,1.1654209583292743e-09,1.994153916212509e-09,5.205995294724438e-10
21.16,9.6266229638304e-09,1.288011595291251e-09,1.1655064447796046e-09,1.9954520025806277e-09,5.206819698504657e-10
21.17,9.625124013527598e-09,1.2902799778724577e-09,1.1642204223555798e-09,1.9934718636007227e-09,5.204804412171392e-10
21.18,9.620735309640281e-09,1.289635507911261e-09,1.1654625388940156e-09,1.993878018913307e-09,5.199807251824571e-10
21.19,9.619414010326206e-09,1.2898018157936355e-09,1.1641266448511675e-09,1.9949457928380497e-09,5.208074845069352e-10
21.2,9.621387116081607e-09,1.2883805252552438e-09,1.1636498300847e-09,1.9931650466526442e-09,5.2102346358934e-10
21.21,9.618044206887226e-09,1.2872461774191955e-09,1.1633335531911756e-09,1.9940516518147613e-09,5.203084251898392e-10
21.22,9.617273271059561e-09,1.2894044024956116e-09,1.16356328834847e-09,1.993577877491075e-09,5.20632097848885e-10
21.23,9.614275277606996e-09,1.289048848043429e-09,1.1640995807625114e-09,1.99263716545114e-09,5.205658255793239e-10
21.240000000000002,9.617588809396328e-09,1.2878163919954961e-09,1.1637485244456357e-09,1.9921576029072854e-09,5.21010835575938e-10
21.25,9.61600367318362e-09,1.287224589815176e-09,1.1624312748307085e-09,1.9924450815341165e-09,5.198915603383211e-10
21.26,9.611220321017541e-09,1.2891462816030978e-09,1.162103157542812e-09,1.9919953338222567e-09,5.204734455798604e-10
21.27,9.609811364610238e-09,1.2884633305485174e-09,1.162776011417165e-09,1.992821364587629e-09,5.198285660359897e-10
21.28,9.613572488252406e-09,1.2871576705199729e-09,1.1626101390589559e-09,1.993485924266934e-09,5.200180792028137e-10
21.29,9.61031379309444e-09,1.2857137795733675e-09,1.1629707480112202e-09,1.9918410100744162e-09,5.199669048676853e-10
21.3,9.608842586149391e-09,1.2869496339638249e-09,1.164109699520503e-09,1.993574893542716e-09,5.196384862117598e-10
21.31,9.608921160094258e-09,1.2868857528857318e-09,1.1627946250428514e-09,1.9919579504269025e-09,5.19732914435614e-10
21.32,9.609709335936124e-09,1.2893161897755167e-09,1.1617811391731457e-09,1.989840236761363e-09,5.196853413787188e-10
21.330000000000002,9.60353151396384e-09,1.2866890883589706e-09,1.1608948434790513e-09,1.9901383800952678e-09,5.197265960798497e-10
21.34,9.601969832143708e-09,1.2860353442036836e-09,1.1609653557459507e-09,1.990666730534287e-09,5.197573305279344e-10
21.35,9.603442231042467e-09,1.2859566071906568e-09,1.1628793369121232e-09,1.9918000487862867e-09,5.201767638149156e-10
21.36,9.602413752362416e-09,1.2857174160836014e-09,1.1608236098849752e-09,1.990916579667699e-09,5.197589790872326e-10
21.37,9.602806564747658e-09,1.286718670877487e-09,1.162919485322955e-09,1.9890963376541906e-09,5.201901900206646e-10
21.38,9.601376437124928e-09,1.2878721000074143e-09,1.1602398114564236e-09,1.9874154002046097e-09,5.201807690277574e-10
21.39,9.597718240561811e-09,1.2865179230408616e-09,1.1624970015370184e-09,1.9911614274412544e-09,5.199952092187564e-10
21.400000000000002,9.601104547539853e-09,1.2880083555919658e-09,1.160457365822167e-09,1.9902446703524e-09,5.196071847140545e-10
21.41,9.598584008162195e-09,1.2878116022859413e-09,1.1622003365599763e-09,1.9899310095791476e-09,5.195120926738396e-10
21.42,9.596879030522807e-09,1.2867656069573098e-09,1.163323264992475e-09,1.9884676347050698e-09,5.196637025926311e-10
21.43,9.590477468838197e-09,1.2866387563642336e-09,1.1604023200000608e-09,1.989137735698275e-09,5.197859931406396e-10
21.44,9.597579776391517e-09,1.2868207081715042e-09,1.1619971436738729e-09,1.9897778999856214e-09,5.191567203166648e-10
21.45,9.59265841191819e-09,1.2855822743269245e-09,1.161290861951437e-09,1.9889927494314376e-09,5.195474523782249e-10
21.46,9.595706811337704e-09,1.2860391040341761e-09,1.1590429024914807e-09,1.987978442651737e-09,5.19661124078895e-10
21.47,9.593788626031452e-09,1.2872543403317143e-09,1.1609318125138966e-09,1.9868119023604904e-09,5.194172345837444e-10
21.48,9.596869530183863e-09,1.284232567431567e-09,1.1602111787784395e-09,1.9873235922640146e-09,5.192898013904467e-10
21.490000000000002,9.590314152912121e-09,1.2861059114927988e-09,1.1609771649085256e-09,1.988338882387303e-09,5.188728849319533e-10
21.5,9.58696497150735e-09,1.2833565015273449e-09,1.161132497123204e-09,1.9878424453879594e-09,5.188459495134049e-10
21.51,9.590706584877878e-09,1.2850765308347e-09,1.1597926051494204e-09,1.9874115495038996e-09,5.195237913971174e-10
21.52,9.586620262492956e-09,1.2857895303317577e-09,1.1610341221492868e-09,1.9876280765767033e-09,5.186081505630443e-10
21.53,9.585121543893645e-09,1.284105700185225e-09,1.158780496069368e-09,1.988137819548528e-09,5.188198853581831e-10
21.54,9.587145723706171e-09,1.2843103188937256e-09,1.1594250798433895e-09,1.9875656025873604e-09,5.189305848838202e-10
21.55,9.585438301114763e-09,1.2858579185731901e-09,1.1586754965270162e-09,1.987315970944255e-09,5.188161666523305e-10
21.56,9.58722775809618e-09,1.282806061969189e-09,1.1600089259118989e-09,1.9879962208033705e-09,5.188795513988857e-10
21.57,9.583338777320464e-09,1.2842591158507019e-09,1.1595490696519906e-09,1.9876976978229547e-09,5.19081422335547e-10
21.580000000000002,9.582078452675154e-09,1.2841089048910502e-09,1.1589218855111951e-09,1.985051491819959e-09,5.184169852802383e-10
21.59,9.586066547287011e-09,1.2835145101292216e-09,1.1578883030252064e-09,1.9854151709365225e-09,5.187298395534256e-10
21.6,9.582153701372267e-09,1.2835566552822114e-09,1.1592002405612984e-09,1.9861886187064705e-09,5.188901705312837e-10
21.61,9.579166165707258e-09,1.2841909862225215e-09,1.1591346008997375e-09,1.9860549611725545e-09,5.189388671358201e-10
21.62,9.584449615296055e-09,1.2832763191357914e-09,1.160219334340162e-09,1.9870557366668315e-09,5.184123464863568e-10
21.63,9.583419369578494e-09,1.2853998484080507e-09,1.1589957995137813e-09,1.984945467019812e-09,5.185618528812689e-10
21.64,9.58162033642084e-09,1.2853218302216781e-09,1.160646582058931e-09,1.984811688450034e-09,5.178355834471571e-10
21.650000000000002,9.578699160904565e-09,1.2832289960331789e-09,1.1579930209597016e-09,1.986360392593047e-09,5.176483206565945e-10
21.66,9.58317000910545e-09,1.2851706122725464e-09,1.1597553898011237e-09,1.9869445435715423e-09,5.180931528690176e-10
21.67,9.577791180167395e-09,1.2843604506519226e-09,1.1592345159747506e-09,1.9849040224018663e-09,5.188515331296908e-10
21.68,9.576957684559799e-09,1.2851867011433112e-09,1.1592100309819371e-09,1.984956780452224e-09,5.193404822694514e-10
21.69,9.580522088317367e-09,1.2840948066083841e-09,1.1575509505944822e-09,1.9850583261431347e-09,5.182542334208317e-10
21.7,9.577378176131057e-09,1.2834423572806392e-09,1.1578752759601107e-09,1.9838228967064613e-09,5.185064629661056e-10
21.71,9.573747291389289e-09,1.2833193878191144e-09,1.1594667495352497e-09,1.986068055144797e-09,5.187948785231935e-10
21.72,9.574188066864725e-09,1.2849427788796842e-09,1.159699288226161e-09,1.9841561279745666e-09,5.180627878268947e-10
21.73,9.574241688043588e-09,1.2834792246847114e-09,1.1582861630587646e-09,1.984632831067547e-09,5.180300998262417e-10
21.740000000000002,9.575971334791619e-09,1.2843353613623542e-09,1.1578281359837047e-09,1.9854905046703264e-09,5.17900812704337e-10
21.75,9.57289761367805e-09,1.2833981035850042e-09,1.1584668726218355e-09,1.9840768554366775e-09,5.190355291178377e-10
21.76,9.57357812744945e-09,1.2840156432329342e-09,1.1580911338758227e-09,1.9865363002544243e-09,5.183505924318915e-10
21.77,9.574297110607497e-09,1.2828132721860158e-09,1.1588361952912098e-09,1.98599416872529e-09,5.179107360256061e-10
21.78,9.573135691473001e-09,1.2847925395917303e-09,1.1584190612182968e-09,1.985119601227704e-09,5.182658027794663e-10
21.79,9.57262114035331e-09,1.282076593931481e-09,1.158156224827087e-09,1.9856203903519582e-09,5.182937861692678e-10
21.8,9.571323443807952e-09,1.283282547839411e-09,1.1584956325368555e-09,1.984186804600386e-09,5.18440674874119e-10
21.81,9.574011364741321e-09,1.2830413096839756e-09,1.1579802988839361e-09,1.9844685156999776e-09,5.174337749857707e-10
21.82,9.572337741113981e-09,1.2820100210472924e-09,1.1572730181222147e-09,1.9851053167589527e-09,5.183048656969936e-10
21.830000000000002,9.572075369377523e-09,1.2825182837690266e-09,1.1586963152260111e-09,1.9844490227550027e-09,5.185703483933021e-10
21.84,9.571908049418723e-09,1.2830381066915094e-09,1.1578449933756357e-09,1.985533291704887e-09,5.184240679878183e-10
21.85,9.571030292117215e-09,1.2817752159547025e-09,1.1600762351943451e-09,1.986056090511247e-09,5.176645682572202e-10
21.86,9.569639190320567e-09,1.2830515962585175e-09,1.1580600652863528e-09,1.98447338272912e-09,5.182875521371644e-10
21.87,9.56936769456797e-09,1.2822377388597815e-09,1.156063182239516e-09,1.984130230862886e-09,5.178611909962278e-10
21.88,9.565648380559035e-09,1.2815113740211904e-09,1.1586008746863294e-09,1.9829284139363574e-09,5.180462656690518e-10
21.89,9.569549773225149e-09,1.2828784167962774e-09,1.1590090712326525e-09,1.9846485867045256e-09,5.179333559087558e-10
21.900000000000002,9.564552897048788e-09,1.2835849061415616e-09,1.1569949274629409e-09,1.9847301868990515e-09,5.178061216336719e-10
21.91,9.566857103571024e-09,1.2825394232332237e-09,1.15652576091709e-09,1.9833680134636103e-09,5.185293800133734e-10
21.92,9.569910790245187e-09,1.2801321692415998e-09,1.1581272565792984e-09,1.983494819300033e-09,5.178987110603034e-10
21.93,9.563482667439606e-09,1.2818278446026213e-09,1.1571130510441134e-09,1.983617764330174e-09,5.178691253109047e-10
21.94,9.567263264268372e-09,1.282600227588233e-09,1.1587937187462141e-09,1.9823519047604816e-09,5.174958136219626e-10
21.95,9.562273608952382e-09,1.2805402949835008e-09,1.1574919752869482e-09,1.9831384843089415e-09,5.172780180024083e-10
21.96,9.569411341778866e-09,1.2835248706228868e-09,1.1571001910525978e-09,1.9838939707796586e-09,5.175548394459098e-10
21.97,9.567995192525743e-09,1.2811043387536387e-09,1.1577425438848704e-09,1.9833759835052863e-09,5.184283675264884e-10
21.98,9.569051631047906e-09,1.2820763899439945e-09,1.1561200254509195e-09,1.983896832445115e-09,5.1808019381855e-10
21.990000000000002,9.568386601132947e-09,1.2833679427517274e-09,1.1585503496551803e-09,1.982543498205657e-09,5.182691785763055e-10
22.0,9.56706891201042e-09,1.2831931851589072e-09,1.1578086732980756e-09,1.981238464709127e-09,5.179006112209278e-10
22.01,9.568392267860176e-09,1.2824032639856239e-09,1.1578558380405264e-09,1.984073221394867e-09,5.178545663190943e-10
22.02,9.564917681099325e-09,1.2818924614201231e-09,1.1579762476388256e-09,1.9826360099728527e-09,5.183810342436202e-10
22.03,9.564235666073015e-09,1.2815250921380485e-09,1.1569807370671853e-09,1.9814961525388616e-09,5.1766094225334e-10
22.04,9.5612760497227e-09,1.2812990438205003e-09,1.1565512435135827e-09,1.9834729855023277e-09,5.175564817267109e-10
22.05,9.566619703521124e-09,1.2832233073548268e-09,1.1577323811240216e-09,1.9824356173000804e-09,5.174363747661564e-10
22.06,9.56785624254733e-09,1.2811182309692085e-09,1.1579959256980694e-09,1.983603520349873e-09,5.17674272391812e-10
22.07,9.565234300686972e-09,1.280609496934092e-09,1.1589870435241726e-09,1.9821912508223442e-09,5.179267548778045e-10
22.080000000000002,9.56121509968677e-09,1.281561845580436e-09,1.1560077461530923e-09,1.982463066726948e-09,5.181339564955124e-10
22.09,9.56464574907669e-09,1.2806550009447338e-09,1.1575744433594786e-09,1.9836551104580406e-09,5.175503267978759e-10
22.1,9.566015771986835e-09,1.2821771364329824e-09,1.1578043879330696e-09,1.984704450585244e-09,5.177568634487266e-10
22.11,9.563597798606597e-09,1.2826273910284313e-09,1.1575568797028133e-09,1.9832761215380045e-09,5.177324027875764e-10
22.12,9.567072196590645e-09,1.281087071014064e-09,1.1575448063995471e-09,1.983035270066953e-09,5.177311936381684e-10
22.13,9.564744665031326e-09,1.2831051384365176e-09,1.1575282160063405e-09,1.9819974534788077e-09,5.176523303158792e-10
22.14,9.563826486150981e-09,1.2835459718405602e-09,1.1577568123267989e-09,1.983813663188173e-09,5.173964176212114e-10
22.150000000000002,9.56168213874481e-09,1.2829102196530848e-09,1.1569105455379744e-09,1.9812099231221536e-09,5.175666874722086e-10
22.16,5.5733481358740496e-09,7.491407742749892e-10,6.739473424430633e-10,1.1573075678254637e-09,3.0177045079999064e-10


==> figs/data/cyl_fk01_LO/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.583488708344147e-32,9.452977851087318e-33,8.978417109062391e-33,1.0856983585782948e-32,2.3179018968680707e-33
0.01,0.07530874278918287,0.022440584413147217,0.01704123337452043,0.010642883595864214,0.03542988733207313
0.02,0.10448206481482473,0.03195582015256794,0.012452493120072478,0.013916677413163455,0.02007779288537771
0.03,0.12919782368023008,0.04512750071239995,0.015298417904598127,0.00965250772828435,0.011956691744168847
0.04,0.11050928378500162,0.025134576238532425,0.02120871400686904,0.01099490392000068,0.008629726555981635
0.05,0.1483534643878571,0.031818366392630436,0.024944356296023325,0.013225403538135418,0.005577450094198302
0.06,0.1537187256168782,0.03943940514758336,0.016973927426853986,0.006220570590938103,0.005740347532040365
0.07,0.22404514571818618,0.02131212776046749,0.024820954336598013,0.018551180243359777,0.003125392353489987
0.08,0.17454265440801425,0.04603681474953071,0.02532791416448075,0.017203660526962834,0.003675370030267243
0.09,0.12764163971447984,0.029114391744033612,0.020673981727866123,0.02124795690888923,0.004827929242745815
0.1,0.12744358611925147,0.03927017276182057,0.018924145614032654,0.019584135102442408,0.005313235063173443
0.11,0.10283427327024885,0.02135408010747619,0.02592844474461999,0.029362158936522498,0.003479052617452819
0.12,0.11533863870672371,0.024811181031543967,0.02173180346319118,0.016502950059803657,0.0021474953530492683
0.13,0.16280296009835576,0.045313722275104336,0.02270906312882138,0.017222587178920626,0.00213690555582973
0.14,0.07954095220897664,0.040301335095234966,0.028076711303991763,0.012676959085681064,0.001706799288734855
0.15,0.1426892175341889,0.04579844359480295,0.022838880288119055,0.03206640287057404,0.0021880908207912208
0.16,0.08912822720552015,0.022116132098839857,0.017456256260895198,0.008996872850581632,0.0008924266153226874
0.17,0.2847067712876091,0.09192689221852539,0.07408370257257765,0.029525956294593453,0.002042994676946683
0.18,0.12391893114358658,0.03654715157672815,0.04485048519079104,0.056197964456313934,0.0027946237375420465
0.19,0.19009420898360035,0.09823046921008383,0.1143861353443791,0.055921795845343306,0.002614063581009124
0.2,0.2897222266501046,0.09725024932486506,0.0682520518320418,0.06487014265100448,0.003110580734858194
0.21,0.539742199114383,0.24968953935912297,0.21550399437943463,0.15119925297280457,0.003045297796879278
0.22,5.058215918941256,2.8564117824350466,1.9699939865799923,0.8980738255259674,0.004501221860927146
0.23,9.006582426729933,5.552915025778036,4.277355489449201,2.9124323774632175,0.00601855292674909
0.24,1.5636875850060896,0.6230262762243635,0.4132647335415506,0.15818865220980804,0.0032832522621350215
0.25,1.602287448287316,0.47782880050236914,0.25604681037620625,0.12132872588657595,0.0018976410524975094
0.26,1.9185490332761321,0.7464046072670671,0.36260333937673,0.1320043491835548,0.0021600531683567876
0.27,0.31393666481155413,0.17248014857163305,0.13980355447976114,0.07870770884248994,0.00215899148993876
0.28,0.12116910374063854,0.07302566455880054,0.06999303772502696,0.08542082360737979,0.0013149888010375332
0.29,0.16631221927616976,0.11358687421994192,0.08037372169282855,0.06454696421291752,0.0009888263724003817
0.3,0.13660137634653535,0.08040991875010696,0.06193751920037496,0.06075375871740091,0.0008585699533828191
0.31,0.1170957184413669,0.062381316701890156,0.050861574905358004,0.048694402986980675,0.0008410115770654133
0.32,0.08700008980256291,0.05503554707291154,0.04382784000007945,0.026671827985384144,0.0006655064836513576
0.33,0.10073496944530613,0.04533261773958584,0.029629074793628404,0.0228943707271687,0.0007869256611481783
0.34,0.10474357901921943,0.038620180931265485,0.023963096100683264,0.017776104230822556,0.0008078129383900425
0.35000000000000003,0.08912129872581397,0.034890860404500325,0.03397921044581233,0.02301429116451056,0.0008571451161019959
0.36,0.08751974584885465,0.0365761436988037,0.03454146734573252,0.024368328234046454,0.000732064679740806
0.37,0.07892571392875124,0.032537342172841204,0.030738763309048345,0.031239772595056836,0.0005719042788057958
0.38,0.07383444391918653,0.03380618831754057,0.020031386374303514,0.03281884293650294,0.000536257249191679
0.39,0.08452262740880195,0.04332654325183213,0.02434843502781659,0.027984483275995363,0.00048655656698323095
0.4,0.07808201911057293,0.04444672345604783,0.023280127786483737,0.022563168025181584,0.00045003218345356777
0.41000000000000003,0.08598143686053433,0.04616384465264421,0.02354113210265787,0.012324548560946665,0.00044147861206416116
0.42,0.06968775576788136,0.03474803866408361,0.015467365317596333,0.013628059173436808,0.0005074574242157883
0.43,0.06230099679675147,0.03379506443108956,0.015136251715969287,0.0112418632465519,0.0007563585345041633
0.44,0.09222155157192216,0.03179904465860104,0.01660301396464401,0.012401337282189605,0.0011137588330397139
0.45,0.10949977593487384,0.03598517975120829,0.024424605605198574,0.012199116669842091,0.001035817755437212
0.46,0.11159090299735513,0.03579326559994217,0.028109560522104123,0.017830208557141278,0.0009035114250205475
0.47000000000000003,0.08235321178345748,0.037585972178263934,0.032226501386614065,0.01963867963959954,0.000645700045590073
0.48,0.08180298513113908,0.04515626764687625,0.03474918136975006,0.021616851060200497,0.0006621149543474612
0.49,0.07147846858569837,0.04787573208279916,0.03632154572049254,0.016532651349596014,0.000585931997688793
0.5,0.05840636497123146,0.04408883866154835,0.03219947096281863,0.01467504222784825,0.0006116919093593064
0.51,0.044433053843959396,0.02779818586822383,0.025922856499292834,0.012961551124031398,0.0006876596946765764
0.52,0.06636772614356984,0.02542023399964273,0.01977218189203894,0.012479087317281298,0.0006741165912227806
0.53,0.07767065812970622,0.025356936073167975,0.0167912369897881,0.012032745365999676,0.0006037858430045166
0.54,0.07052087376118772,0.026521559877393026,0.012857236624287886,0.011735560450320816,0.0005975263056938469
0.55,0.057005186341272766,0.02488120887484704,0.010667820958972979,0.011393012754886524,0.0005601662138482867
0.56,0.05902628905230227,0.02307873126103354,0.010593069308488069,0.008750115598819415,0.0006287928621273742
0.5700000000000001,0.07346237157187227,0.023940282074468272,0.012153085233359041,0.008109679618346674,0.0005749662276484844
0.58,0.07017646546172582,0.021224712059112083,0.01375346335302037,0.006845636886578038,0.0005529062315204951
0.59,0.08735630212122292,0.031648244895947836,0.01822729444178373,0.012023114845374114,0.0004712103433022438
0.6,0.08316220229657059,0.033138053751707114,0.020224514157995886,0.012232328609742897,0.00045726619439699775
0.61,0.08751306136238933,0.042655266846608864,0.030375773341031122,0.0129004622777706,0.0005272914675935529
0.62,0.058610826435924,0.03161092219373771,0.025739822567188573,0.01300813043833273,0.000586363757279087
0.63,0.05149479964724604,0.029845964997536722,0.02669195907307394,0.013535382311420999,0.0005382753426072463
0.64,0.04882587756733264,0.0319732416060539,0.018313874342084445,0.013769940271631196,0.0005691470607868659
0.65,0.06596297406873154,0.03924890758364715,0.019414858267181315,0.010417179968148758,0.0005828621100424986
0.66,0.07411051693428586,0.05385648767545328,0.02747362935552333,0.009614480819401233,0.0006181950531796912
0.67,0.13291068627544028,0.09840390469716499,0.053708701000190415,0.02113482113731562,0.0005065011409706213
0.68,0.13897957782220666,0.10294866374844153,0.05576296775138777,0.02283173496836301,0.00043722743229075137
0.6900000000000001,0.12194894957985758,0.08337636373541421,0.041464998636696025,0.022184727241635345,0.0005298405712444149
0.7000000000000001,0.0722867773013396,0.050091864931316205,0.01919814757633166,0.009446088978578298,0.0006489366790927047
0.71,0.05311400307458976,0.0428150176282191,0.015937089620373185,0.005328617686814701,0.0006729694718908092
0.72,0.061439273004758335,0.06062164564412878,0.024189358806798816,0.009376929719527072,0.0006746289859709937
0.73,0.059688406683418516,0.05403827362158346,0.02553254480327348,0.014263779973409163,0.0007860094719308959
0.74,0.05996729904467442,0.05522020135739433,0.02535439639111183,0.016458388415131066,0.0010088803159720955
0.75,0.06290775776914247,0.04552646320096321,0.021907409249036038,0.011347426401131138,0.001039510993906317
0.76,0.04878432070357759,0.032198386077484965,0.015469017847095859,0.006220572773082364,0.0009691910250053827
0.77,0.03624887409528175,0.026802796412631592,0.014902973110736668,0.0036642777890611242,0.0008373765622898303
0.78,0.024272704021846447,0.020130886005395955,0.011454938821752324,0.00581591702124599,0.0008327101283604816
0.79,0.021943274421734042,0.019013040328651507,0.012350254672803145,0.005998387925831109,0.0007841846910776898
0.8,0.032299517205137455,0.017833687708518554,0.01128658484673856,0.005773172905822294,0.0006577023242530595
0.81,0.03435139220715795,0.0199296511762285,0.0105822077727241,0.0039777803952499805,0.0007160616589498711
0.8200000000000001,0.035373732066759096,0.018886132595806404,0.011920339751935361,0.004133831462396105,0.000870439083285333
0.8300000000000001,0.030784025605027354,0.0252169676808717,0.013225458210366746,0.0043998057170801285,0.001006926066432788
0.84,0.03242806437579584,0.022519303051443944,0.012338083734035152,0.0038541304886791096,0.0011922689749144014
0.85,0.029415758006306858,0.019901638666212994,0.007702137978579497,0.00324945848698383,0.0012078888143813
0.86,0.022071463965251517,0.010887263331725777,0.0069152322685528626,0.004485756369450606,0.0015687494034141822
0.87,0.01559931263583136,0.007878974172593605,0.006549535388587283,0.00533264636801967,0.0018325804076181492
0.88,0.019488998089455926,0.008653986750723921,0.006841077163086979,0.005499377034885965,0.0020039765708191426
0.89,0.02308080626496738,0.008450657610974185,0.00622602309720466,0.003972754327654435,0.0022269884583311136
0.9,0.024575503341831527,0.011028873627414821,0.007970148455560799,0.004247331455126826,0.002358880762050872
0.91,0.022177114185933787,0.01323856224765372,0.008410346885689046,0.0040179647188380106,0.002557508453216782
0.92,0.021447055521839394,0.014192303654475373,0.008927951777329048,0.004501116684416228,0.0023101297696050713
0.93,0.02176797068970148,0.014533693622030358,0.008705751365805257,0.0037630382755834287,0.0019718952615547626
0.9400000000000001,0.020061914207923054,0.012037706839495791,0.008949511957414332,0.004734826397445539,0.0017819862661060323
0.9500000000000001,0.01766648054366712,0.013047740572588725,0.008185100982504056,0.004742410680782732,0.0016915545568558345
0.96,0.01900451591264629,0.01161092390648696,0.00586174106325923,0.0038476150272010413,0.001669972838581548
0.97,0.019505267031838462,0.009980277198261837,0.005061964014243654,0.002570608157890204,0.001631276329133745
0.98,0.018138596292647746,0.0112441202384715,0.005353636956742303,0.0023790412672202036,0.001489362063929889
0.99,0.012317196945605468,0.012141532562770879,0.005915144078716935,0.0027845437186273434,0.0012558599758962145
1.0,0.01192183188867842,0.014938878760571952,0.005696547418322723,0.002687387943688788,0.0012640709656571423
1.01,0.012354405236101082,0.012315372118519997,0.004536129140951599,0.002253762895518222,0.0018366221199950746
1.02,0.012825250699294069,0.011222063130398537,0.004102288608863894,0.001962272446422544,0.0018519475854495734
1.03,0.012728019431399624,0.007733698758814879,0.0040510266631796285,0.002087144369202076,0.0023473761442827936
1.04,0.011758081064840845,0.007512438199078781,0.0036393610732192113,0.0019277087096331406,0.0021906809329041268
1.05,0.011977592193430243,0.008434123582461874,0.004652849035754915,0.0018660307101851397,0.0026144486202197524
1.06,0.012642138131806112,0.011370895684569421,0.005889743032891307,0.0018604696515247439,0.0023870201010338264
1.07,0.013357702078005476,0.013285233506136435,0.0077375163705705255,0.0026616759836180816,0.002330720665430304
1.08,0.014654745868886786,0.013235252173012413,0.0067620443638661785,0.0026042659004449895,0.0022360099054362778
1.09,0.013262678718603604,0.011471484006132866,0.00534334874806339,0.002418882622321517,0.0028456186878417916
1.1,0.014359698257919596,0.010474479767276763,0.00396520700615064,0.0017267245955139548,0.0032959815361462844
1.11,0.014776272102739315,0.008039579116996712,0.0046032093040336685,0.0019092412231113622,0.004376650527903661
1.12,0.014231558520921887,0.009415711020529101,0.0045802581446465936,0.0019390732973654447,0.005082346145985203
1.1300000000000001,0.013355868357864405,0.008268298984637198,0.004628234969038003,0.0017639066416956866,0.004810628009238418
1.1400000000000001,0.010844255489626194,0.008112914208171507,0.0032674740038902026,0.0016520077526930796,0.004707330608434706
1.1500000000000001,0.01103994393825701,0.00811530409528988,0.0036174901674194486,0.0014105490682744825,0.003931880231298568
1.16,0.009395445450767086,0.00909238732330277,0.0032870494907360614,0.0013509974103308824,0.004298714948678239
1.17,0.010595757229589262,0.009250465317999008,0.0045750970975489726,0.0009684282825351213,0.004231992436695185
1.18,0.012686557157118071,0.007278848316761551,0.003859025571813245,0.001056343212847428,0.003889220865207911
1.19,0.012192280091979613,0.005575795585082458,0.0033967418364834706,0.0008725782028575406,0.0036133068025892053
1.2,0.011484655591584897,0.005741315655135072,0.0022891835152414673,0.000982400010260096,0.003239072613181497
1.21,0.008789820157440398,0.006099753143726914,0.0020083914452317672,0.000907766883533634,0.0034721255943842367
1.22,0.007078846745359897,0.00698329883510337,0.0036241618456032184,0.0007827375668498838,0.0038178887791260273
1.23,0.006345558127651821,0.006232845395963893,0.0031671622722845177,0.001025930453053699,0.004193522493632012
1.24,0.008234691694561307,0.0053753835810728245,0.0025952582396377745,0.0010549695928209835,0.0025795483140659227
1.25,0.007822105873186297,0.005880102263254645,0.0021663697268319913,0.0007001355457367937,0.0034902019308285185
1.26,0.0073068031678356,0.007010283262263012,0.0024003235669022827,0.0009660322304734911,0.003529370009155647
1.27,0.009017680811580655,0.0071912994665614734,0.0025235586184142846,0.0006622631209456399,0.002124843440146178
1.28,0.010032169961848062,0.0059418025370648634,0.00277880694229692,0.0004945538308130478,0.002141362670842253
1.29,0.005420159513961563,0.005100835115010051,0.0025132982635318966,0.0005118319459250731,0.0025442228596829018
1.3,0.005585367321200669,0.004264155049342034,0.001296734963514922,0.0005542782072897359,0.0019402960272599614
1.31,0.006810789480260448,0.0056015448316824685,0.0017336951642132718,0.00040194891641063635,0.0013223246098021937
1.32,0.005936243479094958,0.004502800233529371,0.0017724591689281422,0.000392278538890349,0.0016380328805189518
1.33,0.0032096738203931745,0.004592871861712395,0.0017456413593189414,0.0003779710646755894,0.0018209197608554059
1.34,0.0037944868551191124,0.0035570126056921557,0.0013074579012068038,0.00029779711784610644,0.001687316006593101
1.35,0.004739446645835172,0.0031837252165012706,0.0013276059151363763,0.00027499511709018265,0.0019495396120634495
1.36,0.00566898643058053,0.0031836093717820682,0.0014283571036502944,0.00027729376024479747,0.001626917517906272
1.37,0.004674195270452934,0.0024549204036507987,0.0013696732222761476,0.00031916290664930707,0.0012290147525018578
1.3800000000000001,0.003920070457575527,0.0019802855755284635,0.0011104666733465214,0.00030996176604092414,0.0008897732392292874
1.3900000000000001,0.0043590807442260154,0.002257850141661813,0.0010265130083462757,0.0002739777114411344,0.000572398896102611
1.4000000000000001,0.004661623542087298,0.0032802686827807614,0.0012341275241440069,0.0002510774270044479,0.0005678766515633501
1.41,0.005022404200243913,0.0027730234108552156,0.0010923798771081427,0.00022090763434815083,0.0005534574745788722
1.42,0.00303329027039815,0.0017977896878879527,0.001092971493672245,0.0001355455590742309,0.0005507226831497645
1.43,0.0038819066615834426,0.002152804717291438,0.0009354931031991484,9.757381808643529e-05,0.0005360583908751355
1.44,0.004051577167297083,0.0025410881672660625,0.0010185840104616037,8.594965749025456e-05,0.0004465870532843428
1.45,0.003604079579355637,0.0022089722261381707,0.0008738512288734416,0.00012962157969661497,0.0004457810875720709
1.46,0.0035845733813975084,0.002039218205476101,0.0006340681363832208,9.115385393379644e-05,0.000359386067488522
1.47,0.0029523031486855837,0.0013388771254117513,0.0005918912076135156,9.228091202058413e-05,0.0002831960588834311
1.48,0.0032163294813531513,0.0017710243672512827,0.0005594159055455441,8.262348566981216e-05,0.0002181793426459706
1.49,0.0036348739844149543,0.002034463572140306,0.00047704611508906215,7.127440430340333e-05,0.00016857488708484647
1.5,0.0026601403431052327,0.001903917776821357,0.0006128709478016902,6.835023247224127e-05,0.0001761401859976657
1.51,0.00280429092334684,0.002063763244336405,0.0005214697204146902,6.920763076482758e-05,0.0001602794523135671
1.52,0.0021861120046894962,0.0019789160676431266,0.0003602764758834641,5.1398324004591845e-05,0.00011029482318972598
1.53,0.002815778288306338,0.0010373892380228416,0.0004699693102780685,4.7696712121832706e-05,7.32576375389563e-05
1.54,0.0021325777696115013,0.0016496915015204359,0.00044678713538983837,6.614618792430935e-05,0.00013340256922519394
1.55,0.0016377905838923987,0.0012828885108340483,0.00031284328725385095,5.399231327119725e-05,8.182866664185344e-05
1.56,0.0022611461678359946,0.0013993737544060636,0.0003605431295982958,6.548144352390885e-05,8.849296496356837e-05
1.57,0.001567708309377901,0.001099645428468654,0.00032329842227576293,4.691108503967112e-05,0.00010732099037993078
1.58,0.00211601953837066,0.0011148161646860495,0.00017987052724959993,3.052890256201412e-05,8.516927660539208e-05
1.59,0.0018335252876612053,0.00086368309574333,0.00020093063864795227,3.356200915695657e-05,9.020558328127976e-05
1.6,0.0020202753398807305,0.0010568240295858063,0.000214135704367347,3.3429697828637975e-05,0.00010511945012838973
1.61,0.0018041553334480777,0.0008182432335924615,0.00020629047662396673,2.7699227735853572e-05,0.00010152165232005513
1.62,0.0017459866622269097,0.000831296965981553,0.00017750166836025876,3.1007679942255626e-05,0.00013349786495883638
1.6300000000000001,0.001766143929891406,0.000763677817475211,0.00014732401818387482,2.8492065565467468e-05,0.00011460527460968026
1.6400000000000001,0.0011987986662481027,0.000719001568513971,0.00014853812393884563,3.0330532687948072e-05,0.0001384781261140369
1.6500000000000001,0.0011116525564308789,0.0008028853516093154,0.00012535850744626817,2.826930614249592e-05,0.00014743474385414302
1.6600000000000001,0.0011253874875235706,0.0007054351957462865,8.087151304305339e-05,2.8339192635875927e-05,0.00015303634056508403
1.67,0.0011923286448742116,0.0006855661448068398,0.00012012077295532681,2.54148407669688e-05,0.00013623158652778143
1.68,0.0013589578267569206,0.0005112562582721314,9.639054060984971e-05,2.4000683919779138e-05,0.00013933485960077887
1.69,0.0011693245491654974,0.0006336496087374175,6.777642005577036e-05,2.2026285678793164e-05,0.00018928175740277225
1.7,0.001227205670529867,0.0004956105433392114,6.870964208595482e-05,1.8199944715703178e-05,0.0002478800031478682
1.71,0.001030593851362191,0.0004601823503335674,6.228679171075012e-05,1.863357916709448e-05,0.0002711966475980936
1.72,0.001144521654845803,0.00046866493720247056,5.98344123140153e-05,1.7633495567135155e-05,0.00023940398641981477
1.73,0.0008134405385186827,0.0004096948722647836,4.33386109606382e-05,1.6598278790680882e-05,0.00023605816744032445
1.74,0.0008162059969152171,0.00034373755067501036,4.680564487998896e-05,1.7322167516536342e-05,0.0002196217748518967
1.75,0.0010169073204318335,0.0003922730913503316,2.939244438953144e-05,1.878161383098673e-05,0.00017877717100142022
1.76,0.000825739002926054,0.00032293885261291705,3.82178936073788e-05,1.8197659141025116e-05,0.00014238702452870982
1.77,0.0009095721998706164,0.00038047602279764814,3.125065326124794e-05,1.7276554468730815e-05,8.627429167262981e-05
1.78,0.0006944020107085972,0.0003849716618786981,3.089909479591304e-05,1.704989122965307e-05,5.731824711730388e-05
1.79,0.0006729693414504582,0.0002914823293087657,2.2717915763662966e-05,1.6309899435716277e-05,7.157263182199495e-05
1.8,0.0006483719994929401,0.0002517176183465334,2.084248740930093e-05,1.5387665883568896e-05,7.168793858758192e-05
1.81,0.0006128558502600678,0.000266837050245787,2.221707432209761e-05,1.5073594804058722e-05,6.399740774014193e-05
1.82,0.0005083698596362146,0.000274970901667227,1.3430769334440146e-05,1.4285423735600647e-05,8.833307346167249e-05
1.83,0.0005631951400400389,0.00020369941006023696,1.3024119914938738e-05,1.395657501037509e-05,6.633618957262874e-05
1.84,0.00047620260821712977,0.00020431415709994659,1.0863377320104866e-05,1.3571701655907003e-05,5.512481359522961e-05
1.85,0.00043427925843559506,0.00018043287605790635,1.1142940337320088e-05,1.3459767973044046e-05,9.252378346173677e-05
1.86,0.000400020217851215,0.00016605394142643325,9.94282896469602e-06,1.3270078816954736e-05,0.0001016661249291389
1.87,0.000557117476900657,0.0001665189263267659,7.474376433241539e-06,1.2804674781398053e-05,6.517741167919994e-05
1.8800000000000001,0.0004156684894750341,0.00011648217403050637,6.212931946357128e-06,1.2565200039866296e-05,4.058375143268825e-05
1.8900000000000001,0.000512490634028196,0.00012458334522485258,5.7240099513803025e-06,1.204724803745208e-05,5.448782730653051e-05
1.9000000000000001,0.0004116943119570678,0.00012649615257892273,3.4215509922399057e-06,1.1734095521830995e-05,3.645356748621813e-05
1.9100000000000001,0.00043611142503651194,9.884383709386562e-05,3.7236123775214823e-06,1.137040075648984e-05,2.817038550780867e-05
1.92,0.00027136332684211094,9.4168351813123e-05,2.810035184918734e-06,1.099280171170742e-05,2.7778953002476112e-05
1.93,0.00032752459416422714,0.0001378522262005126,2.589129425837554e-06,1.078684695640301e-05,2.722028727727218e-05
1.94,0.0003212644832027198,9.581524594725593e-05,3.5769057212182972e-06,1.0556320412802068e-05,1.436526262354369e-05
1.95,0.0002924502883890911,7.186383874759332e-05,2.278849050539864e-06,1.0378191122750531e-05,1.4115685761355636e-05
1.96,0.0002589089002145476,5.577729226261408e-05,2.524230444819224e-06,1.0114258358052791e-05,1.8777985209401836e-05
1.97,0.00023170025036598177,6.872636480810804e-05,2.133465298312531e-06,9.874617155297975e-06,1.4273856876353469e-05
1.98,0.0002774708415918059,6.300273356851395e-05,1.7413740233388423e-06,9.628683296990007e-06,1.4913139374518855e-05
1.99,0.00019845334912001525,5.928767136847884e-05,1.559211391492159e-06,9.381416052377494e-06,1.9074409953549064e-05
2.0,0.00022586040131062816,4.358965816597034e-05,1.2416072462917558e-06,9.151409659879181e-06,2.8479026937684596e-05
2.0100000000000002,0.00020112882137258262,3.743135431234772e-05,9.708838116086467e-07,8.867908479067673e-06,2.8420991111031776e-05
2.02,0.00018152215576959426,3.5666347740994386e-05,9.464414418046625e-07,8.835030775929066e-06,1.819379163964651e-05
2.0300000000000002,0.0002198867171824137,2.7656623472792607e-05,8.909216677225038e-07,8.588747189890099e-06,1.5075801839989968e-05
2.04,0.00018022510258021947,2.9279934875684423e-05,7.839969223800475e-07,8.408431353691306e-06,1.6372943752872233e-05
2.05,0.00017430425526228818,3.046941541531587e-05,5.571376342575356e-07,8.219409316517789e-06,1.430503915665403e-05
2.06,0.00014133924871462166,2.264518471525013e-05,7.015098335898034e-07,8.018043571939348e-06,8.41749378631569e-06
2.07,0.00012200837938774724,2.5262677487270555e-05,7.441664898442453e-07,7.895884155716072e-06,7.81121327694699e-06
2.08,0.00010467642267391231,2.6852046147432484e-05,6.844069155207039e-07,7.66285650015021e-06,1.0768746497386535e-05
2.09,0.00016747013787004093,2.6272716214684723e-05,5.682905187602934e-07,7.5281149946413386e-06,1.0647026936971288e-05
2.1,0.00012399290958494706,1.9364209896351733e-05,5.440583772406512e-07,7.3758105784547345e-06,8.719765998574072e-06
2.11,0.00011993933268474269,1.8918493913471304e-05,5.473854767477598e-07,7.190828610470396e-06,7.318169644058553e-06
2.12,0.00010240714859605408,1.13172191609722e-05,4.39800445828046e-07,7.075759825946838e-06,7.137557119126566e-06
2.13,0.00011832551201220481,1.2759691827623866e-05,4.3749789673766674e-07,6.8192249136830625e-06,1.1862962147882379e-05
2.14,8.932184135106706e-05,1.3502602091209111e-05,3.743933420482532e-07,6.656969283545976e-06,1.1953425069479288e-05
2.15,9.93609410077463e-05,1.0966700874478617e-05,3.6879820422926314e-07,6.476610702985459e-06,7.539976467051043e-06
2.16,8.29291427099766e-05,8.818731743740656e-06,3.551613952225352e-07,6.326713564040456e-06,1.0368936062206493e-05
2.17,9.903362162441191e-05,8.257816942782993e-06,3.666531967877301e-07,6.187812677971215e-06,9.248142883722483e-06
2.18,7.466616765825358e-05,8.886124013979346e-06,3.336818441595438e-07,6.0575305230882895e-06,4.1974120195764384e-06
2.19,7.078859742483451e-05,7.62840902299624e-06,3.5352785373930895e-07,5.8936407324529066e-06,5.017293824030874e-06
2.2,8.460409346675851e-05,5.1860628183976724e-06,3.4698368864541416e-07,5.786822955986882e-06,2.6922660447512154e-06
2.21,7.410257855437649e-05,4.880049090399369e-06,3.2216971549939634e-07,5.647560940380172e-06,3.3287730313880397e-06
2.22,5.5560902813382176e-05,3.2544996226273266e-06,3.031352143032653e-07,5.510181189024813e-06,4.87205719481932e-06
2.23,5.358729836423481e-05,4.130622397340262e-06,3.0474699801528004e-07,5.394585745764734e-06,2.9077786235167625e-06
2.24,4.793700359248738e-05,4.173735675090102e-06,2.759908130233012e-07,5.305942536345447e-06,3.5380472906127246e-06
2.25,5.943221249974364e-05,2.7157888654421623e-06,2.6973701270618984e-07,5.221102365934729e-06,5.559134868535642e-06
2.2600000000000002,4.3096484208229944e-05,2.5705363322992926e-06,2.5821110427238813e-07,5.062210746449503e-06,4.2156916336417034e-06
2.27,4.245397731559952e-05,2.4994455389717378e-06,2.6036700715803506e-07,4.950142545598979e-06,2.900088996373883e-06
2.2800000000000002,4.688470694990403e-05,2.173699168140339e-06,2.607727841443424e-07,4.8387578525608325e-06,2.5598759247460414e-06
2.29,4.025366297300789e-05,2.6662607143719887e-06,2.5024367625765397e-07,4.77333982373873e-06,2.072081110571051e-06
2.3000000000000003,4.126909618298212e-05,1.8398656585027914e-06,2.5370969593778333e-07,4.655419566939611e-06,2.0270146843046267e-06
2.31,3.442506793981803e-05,1.8186173300947794e-06,2.468038117538779e-07,4.562661336152088e-06,1.3943524764184674e-06
2.32,4.484746244472538e-05,1.3904067160023944e-06,2.3932691078778805e-07,4.477490124776502e-06,1.4813136825498917e-06
2.33,3.526191884135265e-05,1.3376994956682259e-06,2.391917908849995e-07,4.386465725037724e-06,1.8623299789666633e-06
2.34,2.704923141414989e-05,1.330084873140136e-06,2.267362351187072e-07,4.294239390206377e-06,1.6000223912621554e-06
2.35,3.0039196471803644e-05,1.0255306713775717e-06,2.2673816034482042e-07,4.216791810738367e-06,1.8080579769309643e-06
2.36,2.8381118853925743e-05,9.714618368753882e-07,2.2323875654413668e-07,4.134412354382304e-06,1.9739892459674102e-06
2.37,2.3543401187042342e-05,1.0126348407492377e-06,2.163917203325845e-07,4.057049917640292e-06,1.8832966675304871e-06
2.38,2.43245423285463e-05,1.0099270552496795e-06,2.1356822550805967e-07,3.971891636866571e-06,1.6182295506167123e-06
2.39,2.5710010847764293e-05,7.326179848486612e-07,2.097281325180199e-07,3.89291020785395e-06,2.4958053263932087e-06
2.4,2.5351695941019628e-05,7.119231611341446e-07,2.078668511719211e-07,3.8233096180266115e-06,2.027870824154683e-06
2.41,2.3420024230274172e-05,6.969268058750428e-07,2.033869466813443e-07,3.7385075644246555e-06,1.2437905011881633e-06
2.42,2.1321251595945366e-05,8.301552149398689e-07,1.9778334450462736e-07,3.668721201805254e-06,1.6224838120818787e-06
2.43,1.6575083289697052e-05,6.100899650434797e-07,1.929879129649062e-07,3.592173594704989e-06,1.180624344834762e-06
2.44,1.7553736205045978e-05,5.700111267318217e-07,1.8849905181017227e-07,3.5010248282867883e-06,1.1014834749618901e-06
2.45,2.082534961839427e-05,4.759686575602479e-07,1.8613060519292804e-07,3.4390662918860655e-06,9.138964343841307e-07
2.46,1.7384214323813134e-05,5.761731147165402e-07,1.778770075371035e-07,3.3653986284161673e-06,9.495264322065917e-07
2.47,1.9543415110096984e-05,4.496053643888625e-07,1.769426204506419e-07,3.303151357037374e-06,9.393609600960505e-07
2.48,1.5878250961133818e-05,3.8569650613426536e-07,1.7208924984188918e-07,3.2209932863293956e-06,7.978465278369032e-07
2.49,1.6285465914356647e-05,3.7396883971839546e-07,1.7251602986749722e-07,3.160573453026646e-06,8.443035169095026e-07
2.5,1.858191248013181e-05,4.792410068235762e-07,1.6884646599842513e-07,3.097182848380074e-06,5.185598696499667e-07
2.5100000000000002,1.5651727209625623e-05,3.7084567502802e-07,1.6458320216562652e-07,3.0323944728965228e-06,5.861878669550916e-07
2.52,1.3222154944252032e-05,3.5301530449046885e-07,1.647771443628805e-07,2.9720335832439845e-06,4.990422877002525e-07
2.5300000000000002,1.4458333442031393e-05,2.9704630447617595e-07,1.5735664175486784e-07,2.933580260289178e-06,6.125383201881879e-07
2.54,1.5658942750992328e-05,3.7069950836680817e-07,1.5369267712649528e-07,2.873937488428427e-06,5.715909314585062e-07
2.5500000000000003,1.4970650854618085e-05,3.2857989905698594e-07,1.5398568807730517e-07,2.8095975309663544e-06,6.736324522110328e-07
2.56,1.3151614153143694e-05,2.874010665015004e-07,1.5073040441469326e-07,2.7570023632915007e-06,6.108938080473448e-07
2.57,1.4062522082075368e-05,2.773003999301927e-07,1.4971748098512172e-07,2.7061462766934226e-06,4.412553495329578e-07
2.58,1.3499037084075486e-05,2.9906886942968723e-07,1.454915509387358e-07,2.6691445575044066e-06,4.387345652982919e-07
2.59,1.1681176516567419e-05,2.794704225781423e-07,1.416068619125753e-07,2.6058773604853634e-06,5.223772480020751e-07
2.6,1.171486693075851e-05,2.5160198036646117e-07,1.3930089420895662e-07,2.559171971343436e-06,5.315140414947798e-07
2.61,1.1155871370267852e-05,2.5551883222894003e-07,1.3825102184803177e-07,2.5181548303939763e-06,4.272094488672647e-07
2.62,1.1619172781403988e-05,2.75621890765991e-07,1.3450696874215554e-07,2.469583552205676e-06,3.8784963597841937e-07
2.63,1.081007407351223e-05,2.562513707206768e-07,1.3043038033823803e-07,2.4346170574159155e-06,3.796202864308588e-07
2.64,1.175115514968339e-05,2.258972670949954e-07,1.2933073764679024e-07,2.3892277368121366e-06,3.506569486754034e-07
2.65,1.0933473034187584e-05,2.2680462868417419e-07,1.2931272343170523e-07,2.338715549746715e-06,3.445409668247038e-07
2.66,1.0552416634543141e-05,2.4905676235072123e-07,1.26562072536891e-07,2.30670467356461e-06,3.38507378194653e-07
2.67,1.0773638359042167e-05,2.3745523439273056e-07,1.2383397951343937e-07,2.2637219464986523e-06,3.2882917392108584e-07
2.68,1.096427700740994e-05,2.0976187687747698e-07,1.2236614559931689e-07,2.2253823969099908e-06,3.2550381746577153e-07
2.69,9.48383732188263e-06,2.0947757756522794e-07,1.1869445082345196e-07,2.1862331826041427e-06,3.0519628795701127e-07
2.7,1.0137610099866699e-05,2.199376202971534e-07,1.1897682605657595e-07,2.152175242297004e-06,2.955144986896519e-07
2.71,1.046097402332381e-05,2.1733261827769633e-07,1.1572550683812962e-07,2.1050957771958944e-06,2.756172581806572e-07
2.72,9.07094001167857e-06,1.9811564660709388e-07,1.1428045592976109e-07,2.0697394174964625e-06,3.1363406060522256e-07
2.73,8.71387341466952e-06,1.9297959356011364e-07,1.1191199403344153e-07,2.035608860969232e-06,2.927362158072756e-07
2.74,9.20955795783315e-06,2.0292776525442966e-07,1.0890911168401331e-07,1.9903919168058434e-06,2.573794724717789e-07
2.75,9.178613771866403e-06,1.9308332555654472e-07,1.073217366059006e-07,1.9579050478480605e-06,2.9154784104235624e-07
2.7600000000000002,8.141751542941583e-06,1.8049240724474733e-07,1.0455147586859889e-07,1.922575487974956e-06,2.6840224650037454e-07
2.77,8.553070583415434e-06,1.8353548411178595e-07,1.0419910850082585e-07,1.8846924065747897e-06,2.366641533341989e-07
2.7800000000000002,8.583869299683256e-06,1.823880508726243e-07,1.0162088568203557e-07,1.8505547133475843e-06,2.5650983043688734e-07
2.79,7.972494382497022e-06,1.7822764219539282e-07,9.987285855328176e-08,1.821180596916261e-06,2.4564289913686364e-07
2.8000000000000003,8.102872269835586e-06,1.6905471259335414e-07,9.865545826070986e-08,1.792628751556578e-06,2.2127195680910114e-07
2.81,8.09589351171215e-06,1.74461150675842e-07,9.639042614916003e-08,1.755804128886681e-06,2.2309469743839578e-07
2.82,7.688438590450201e-06,1.6992058732477042e-07,9.499024613299396e-08,1.7228247584467413e-06,2.3371773426147334e-07
2.83,7.618314246494889e-06,1.6131694846029068e-07,9.380393218847402e-08,1.6981877472473101e-06,2.0955294282121612e-07
2.84,7.619414245112731e-06,1.602012526371293e-07,9.025035595051722e-08,1.6701768888405177e-06,2.0905566871349048e-07
2.85,7.383340522758451e-06,1.6015245848296038e-07,9.047161335871934e-08,1.6417814491963715e-06,2.2023474766377353e-07
2.86,7.244521978801694e-06,1.576340695276134e-07,8.864628589878776e-08,1.6122730625682614e-06,2.017233396584675e-07
2.87,6.963847442745645e-06,1.5064009735940716e-07,8.803107192671201e-08,1.5829780629982757e-06,2.046416186516788e-07
2.88,6.976175773736358e-06,1.4987108959629524e-07,8.771248493044107e-08,1.5612256130935404e-06,2.1216769177718207e-07
2.89,6.894489924773368e-06,1.4919009914694178e-07,8.40873917583942e-08,1.5322176235571452e-06,2.0149230327054627e-07
2.9,6.669537173274e-06,1.4385588423458177e-07,8.347890400830966e-08,1.5099108056792296e-06,1.8933504835428705e-07
2.91,6.487977552971931e-06,1.4257043830261116e-07,8.253054667496912e-08,1.4843676391339072e-06,2.0000166162057065e-07
2.92,6.516463309855948e-06,1.4131521942172356e-07,8.085829250703013e-08,1.460044862548746e-06,1.8329505254168795e-07
2.93,6.331156313287334e-06,1.385409757699571e-07,7.86218817998604e-08,1.4393190293253164e-06,1.8176959749660114e-07
2.94,6.230306293861591e-06,1.3437641672409439e-07,7.817400909286523e-08,1.413955487191947e-06,1.9149494792552667e-07
2.95,6.146644184179422e-06,1.3443144925816774e-07,7.688019485246841e-08,1.3915986481853834e-06,1.7381614391859674e-07
2.96,6.135922715328591e-06,1.3101077062860781e-07,7.523952975168478e-08,1.3700432459560123e-06,1.8001199085099346e-07
2.97,5.93290783158663e-06,1.2855747467812931e-07,7.381708946310072e-08,1.3479490319444804e-06,1.7847008938591304e-07
2.98,5.864287516537095e-06,1.2708971114293918e-07,7.383799074169508e-08,1.3267984139867119e-06,1.719750835953034e-07
2.99,5.790117206675152e-06,1.2661321367685413e-07,7.27743911362581e-08,1.308618830598877e-06,1.6632782535338885e-07
3.0,5.71788527441441e-06,1.2439699358534762e-07,7.152328877359136e-08,1.290355045949507e-06,1.68836438113849e-07
3.0100000000000002,5.625284733031757e-06,1.20798777916379e-07,7.072586330456343e-08,1.2670308333281982e-06,1.6493303149393847e-07
3.02,5.5744145637924086e-06,1.1924878541224045e-07,6.925964997757145e-08,1.2463368226321095e-06,1.540761793611483e-07
3.0300000000000002,5.465341951631468e-06,1.180964273863108e-07,6.764941746764218e-08,1.226178486538552e-06,1.554309524085342e-07
3.04,5.326567910026559e-06,1.1490128401899175e-07,6.679063556645889e-08,1.2050910327194935e-06,1.5590495944795062e-07
3.0500000000000003,5.2726991686369975e-06,1.136105753813271e-07,6.559718395660606e-08,1.1842084668469356e-06,1.530407677018609e-07
3.06,5.163240266662117e-06,1.1133623986468075e-07,6.398757095540171e-08,1.1670278385339153e-06,1.4932651817465417e-07
3.0700000000000003,5.093908455324589e-06,1.0990243216900812e-07,6.34068615012624e-08,1.1491251288019676e-06,1.4436787779176843e-07
3.08,4.993794357810046e-06,1.0760965051930187e-07,6.284534321425654e-08,1.1329176225053385e-06,1.4458182473643343e-07
3.09,4.9168012231285525e-06,1.0773016475314514e-07,6.192070099163091e-08,1.1106465117187651e-06,1.4459154632234643e-07
3.1,4.84755378491533e-06,1.0391055760784105e-07,6.096279240252319e-08,1.0933748286239231e-06,1.3773618400307782e-07
3.11,4.767572866822454e-06,1.0276070469130884e-07,6.038431416884925e-08,1.078499194753311e-06,1.368218374619737e-07
3.12,4.713372500303559e-06,1.0251126068038827e-07,5.904579764345569e-08,1.0610031712156064e-06,1.365475551960246e-07
3.13,4.628607433166276e-06,1.0029599984119642e-07,5.807439436343985e-08,1.044444738889774e-06,1.330838576935927e-07
3.14,4.555788432283624e-06,9.81498571225199e-08,5.678648712489736e-08,1.0290118808906345e-06,1.3243822728339027e-07
3.15,4.485520577266324e-06,9.625746276369835e-08,5.548837347193856e-08,1.0118225630157194e-06,1.2783291915876047e-07
3.16,4.404685877843695e-06,9.49327389198744e-08,5.593467487674243e-08,9.94225893126281e-07,1.266264748509888e-07
3.17,4.362002387938993e-06,9.423689940758764e-08,5.4283330109631795e-08,9.836383254282253e-07,1.257572008043159e-07
3.18,4.294840860844397e-06,9.301510113926308e-08,5.458964739187931e-08,9.65922982600225e-07,1.224585110566483e-07
3.19,4.23568792225958e-06,9.00194971199686e-08,5.3105183293130336e-08,9.536563616623714e-07,1.2138090873972526e-07
3.2,4.1672342309232375e-06,8.946132799935917e-08,5.2557561547450015e-08,9.396412918131148e-07,1.1984949204315393e-07
3.21,4.094812355161965e-06,8.822023376092745e-08,5.1225365520777956e-08,9.254348130643879e-07,1.1817945491434146e-07
3.22,4.04698367582923e-06,8.640198639649364e-08,5.096283643288825e-08,9.11749619195133e-07,1.1753399537756635e-07
3.23,3.981775006664456e-06,8.515281677774972e-08,5.0200948465622743e-08,8.980401911507961e-07,1.1456559847834756e-07
3.24,3.937545419709804e-06,8.46320733119691e-08,4.8920531532377463e-08,8.852201830094847e-07,1.1199066155149847e-07
3.25,3.889381110392004e-06,8.346317875644224e-08,4.8227855331538e-08,8.73252931572621e-07,1.116663305200387e-07
3.2600000000000002,3.822088415086522e-06,8.187527088340974e-08,4.838952776475478e-08,8.612675451648029e-07,1.0971490456724927e-07
3.27,3.7765230256152248e-06,8.090036925269668e-08,4.732787900231131e-08,8.490171847199275e-07,1.0853060281601109e-07
3.2800000000000002,3.722479669071921e-06,7.953286424736468e-08,4.710487601433595e-08,8.368740311507361e-07,1.0697942756453413e-07
3.29,3.6664544280112154e-06,7.87498369663892e-08,4.612948712453728e-08,8.273394430092441e-07,1.0538184222964796e-07
3.3000000000000003,3.6226481441913485e-06,7.776243434038914e-08,4.574336782540433e-08,8.151908036868107e-07,1.044482627425692e-07
3.31,3.5601957450508173e-06,7.638231175335164e-08,4.4284381095982525e-08,8.022447909592894e-07,1.0261800060739981e-07
3.3200000000000003,3.5078581154422347e-06,7.526595836981594e-08,4.453845027247352e-08,7.920853156735504e-07,1.0043384573379256e-07
3.33,3.46240819925333e-06,7.415765641251483e-08,4.324795009226163e-08,7.804397977770094e-07,9.981411370947912e-08
3.34,3.4076624082052916e-06,7.284198615333861e-08,4.2715359069530805e-08,7.676829652282949e-07,9.80440721836203e-08
3.35,3.3615452267710984e-06,7.188455905480058e-08,4.177148835709327e-08,7.567352406359939e-07,9.645497903744135e-08
3.36,3.307181189434122e-06,7.082054883795194e-08,4.183310187904576e-08,7.449110637718239e-07,9.562872447640108e-08
3.37,3.2632709760147573e-06,6.990881037651397e-08,4.118621372656125e-08,7.346454570198521e-07,9.397289041147611e-08
3.38,3.2120111996921043e-06,6.901778385331204e-08,4.0558759066641547e-08,7.218945748196014e-07,9.218935347185467e-08
3.39,3.169947445612942e-06,6.800043516639241e-08,3.989881878012356e-08,7.126369595981916e-07,9.094223257055103e-08
3.4,3.1223187304043673e-06,6.710775655076532e-08,3.933445033704937e-08,7.029410414693268e-07,9.005941632303932e-08
3.41,3.0739403097162967e-06,6.591012710978018e-08,3.879963447830938e-08,6.932797059783535e-07,8.862252952231798e-08
3.42,3.038444766516061e-06,6.495447501287504e-08,3.7953013613053254e-08,6.836715201914049e-07,8.696035941720347e-08
3.43,2.9910444530700115e-06,6.36430145809454e-08,3.725004579304907e-08,6.737046459084281e-07,8.611246026176781e-08
3.44,2.94982465204122e-06,6.309507989285594e-08,3.7070701028588985e-08,6.657240451780984e-07,8.497229441857612e-08
3.45,2.91325895045783e-06,6.22934263135592e-08,3.666848801424435e-08,6.563160562620091e-07,8.361806100933648e-08
3.46,2.8686867792587658e-06,6.158047236430946e-08,3.628022628658284e-08,6.452826914841584e-07,8.265229307980706e-08
3.47,2.840643364680005e-06,6.096769562219784e-08,3.560112700521625e-08,6.377622180567834e-07,8.173755705429031e-08
3.48,2.794643440193959e-06,6.01374635769222e-08,3.481112169759507e-08,6.290938747639791e-07,8.044579436916434e-08
3.49,2.7620663029912858e-06,5.8833555921983415e-08,3.468244419646195e-08,6.207573658740666e-07,7.921697446767231e-08
3.5,2.7189295958426146e-06,5.834099557949669e-08,3.4105771955543206e-08,6.126780327262078e-07,7.822162199116203e-08
3.5100000000000002,2.6885734126443825e-06,5.7154002061074904e-08,3.366485987743916e-08,6.040270400302355e-07,7.725590860795043e-08
3.52,2.6498754946993105e-06,5.6303482614623504e-08,3.3295344600346134e-08,5.972995179591686e-07,7.611411730843478e-08
3.5300000000000002,2.6177849074088392e-06,5.5537947348069704e-08,3.27112279682516e-08,5.891007749341502e-07,7.534471280267425e-08
3.54,2.5844527178231643e-06,5.510414573979079e-08,3.2292459662154745e-08,5.812197390126237e-07,7.444503650449852e-08
3.5500000000000003,2.5488249632819735e-06,5.4013429210579964e-08,3.197750151396081e-08,5.746018513042711e-07,7.347011624964883e-08
3.56,2.516329253259946e-06,5.4160285506881004e-08,3.180004194718801e-08,5.67713251023535e-07,7.236414963532687e-08
3.5700000000000003,2.483920397356825e-06,5.3408817563256035e-08,3.134344179481442e-08,5.606557349413538e-07,7.145255369816212e-08
3.58,2.4535223406176247e-06,5.250752450133328e-08,3.0932084262859e-08,5.526538182272776e-07,7.0273546799845e-08
3.59,2.422173765313671e-06,5.193653656290233e-08,3.030358172628685e-08,5.465484967870828e-07,6.948364986262967e-08
3.6,2.3967073206914175e-06,5.110563296868898e-08,2.994028241563207e-08,5.388195199571938e-07,6.866078530403866e-08
3.61,2.3646828889738835e-06,5.031409413226542e-08,2.9766750659295993e-08,5.31452553636203e-07,6.776434783295163e-08
3.62,2.329259920182779e-06,5.004484117876546e-08,2.935447449112884e-08,5.236848590428689e-07,6.672095151333917e-08
3.63,2.295601781852201e-06,4.939195092043997e-08,2.8934688433555608e-08,5.170837582249408e-07,6.592544422965917e-08
3.64,2.2665516351361597e-06,4.861840521285425e-08,2.8603830784214907e-08,5.098713797633822e-07,6.513663142976269e-08
3.65,2.2380967563606784e-06,4.7696384028303066e-08,2.8051300240398698e-08,5.032900495760109e-07,6.418313715220483e-08
3.66,2.205210236850345e-06,4.669276354940571e-08,2.7850375688097748e-08,4.976356605073042e-07,6.322995448670273e-08
3.67,2.1830704858037173e-06,4.645153674970891e-08,2.7437074162405988e-08,4.899046109171302e-07,6.244500844285559e-08
3.68,2.1491433332505344e-06,4.613187277467461e-08,2.67105878271389e-08,4.837638148656909e-07,6.177140182850538e-08
3.69,2.122161947029939e-06,4.534137150222282e-08,2.6692481110258374e-08,4.77579315480506e-07,6.110694135163367e-08
3.7,2.0941947027634798e-06,4.46152128711735e-08,2.6164624329453623e-08,4.712693763845837e-07,6.013446410202891e-08
3.71,2.0692348803552887e-06,4.4207895169622024e-08,2.5994946523530102e-08,4.652617085900389e-07,5.957486753559173e-08
3.72,2.040774826394681e-06,4.359005134301992e-08,2.552889680666369e-08,4.597258747080225e-07,5.866549834998655e-08
3.73,2.0137115230527116e-06,4.307654500412726e-08,2.529080549209709e-08,4.532788253821801e-07,5.789512110067596e-08
3.74,1.9906992346480474e-06,4.232488822468723e-08,2.489805026718199e-08,4.4784020756804425e-07,5.718903711970386e-08
3.75,1.9666410209211162e-06,4.2098169012324894e-08,2.4735687658178336e-08,4.428199341527156e-07,5.640647990307053e-08
3.7600000000000002,1.941535044695941e-06,4.1372802473253526e-08,2.4277730018522924e-08,4.365095580680332e-07,5.5737427814733085e-08
3.77,1.917232315332853e-06,4.101739920006644e-08,2.4243083466022616e-08,4.316666665466e-07,5.500697699650161e-08
3.7800000000000002,1.8917503567753076e-06,4.043204715843649e-08,2.3749394156129993e-08,4.2616251007154167e-07,5.458953216588481e-08
3.79,1.8723492396495216e-06,3.9682438422887107e-08,2.3600270189758283e-08,4.210110313396296e-07,5.3738941544579134e-08
3.8000000000000003,1.8480852809028225e-06,3.9497412373191604e-08,2.314237768629478e-08,4.15801699793142e-07,5.316830319650986e-08
3.81,1.8270900887076644e-06,3.905483675976644e-08,2.298342412682577e-08,4.1098477184080735e-07,5.2527826616638036e-08
3.8200000000000003,1.8038805793277287e-06,3.8439748466735805e-08,2.2754640959829293e-08,4.056595673472375e-07,5.184118566247724e-08
3.83,1.7823123300457503e-06,3.796728122809569e-08,2.243549101184791e-08,4.0073905113199555e-07,5.1198781562891325e-08
3.84,1.7626612796457147e-06,3.7533489362487495e-08,2.2105040499357922e-08,3.96256559112801e-07,5.046026507099269e-08
3.85,1.743957071753865e-06,3.716733714631836e-08,2.1976354354168243e-08,3.9145108519516533e-07,4.995732850550699e-08
3.86,1.7218164618433459e-06,3.678621206389074e-08,2.1673399085922942e-08,3.8687238759164357e-07,4.947172170750105e-08
3.87,1.701267524495762e-06,3.628186631593296e-08,2.1305245090293864e-08,3.8246936646307946e-07,4.8806130999366094e-08
3.88,1.6811114274995016e-06,3.587294488841679e-08,2.109018650931682e-08,3.7801824612762916e-07,4.8133373591682485e-08
3.89,1.6618378151695785e-06,3.57463569167859e-08,2.0932928538134103e-08,3.7415265885593585e-07,4.767365826696787e-08
3.9,1.6422920603497665e-06,3.4898929623395623e-08,2.0533440273203572e-08,3.697169888449654e-07,4.732149629612944e-08
3.91,1.6246023709708844e-06,3.477462333134198e-08,2.054068594354964e-08,3.6593507856631473e-07,4.672913371247692e-08
3.92,1.6067339953739688e-06,3.4236449310127214e-08,2.0240935527761217e-08,3.6099161087503593e-07,4.5999509018016226e-08
3.93,1.5898300168916983e-06,3.3604174335553317e-08,1.9982063497103768e-08,3.5746881764354115e-07,4.55091350699994e-08
3.94,1.5700693248433104e-06,3.348818673400315e-08,1.9703899407547163e-08,3.534874569705301e-07,4.504646704856909e-08
3.95,1.5535046902727907e-06,3.3020049796316737e-08,1.9561705457954218e-08,3.492465810649862e-07,4.462176129264933e-08
3.96,1.5350091681492668e-06,3.2539545012316974e-08,1.9466293532445686e-08,3.452893027821744e-07,4.40606399477496e-08
3.97,1.5212238337450052e-06,3.2466759866129796e-08,1.9188549241834662e-08,3.415052854596212e-07,4.3656355985032615e-08
3.98,1.5011774098180143e-06,3.1932059118614126e-08,1.8874538974731552e-08,3.378578175947486e-07,4.310191191911663e-08
3.99,1.4871516393861745e-06,3.177594376450299e-08,1.8805035420924278e-08,3.343484168596427e-07,4.265699835551833e-08
4.0,1.4683860677329698e-06,3.127466395010616e-08,1.844899890804396e-08,3.3089227459841476e-07,4.218696730241472e-08
4.01,1.453978738602484e-06,3.102223727534184e-08,1.835975142369405e-08,3.271704199658007e-07,4.175840942334531e-08
4.0200000000000005,1.4386210553800405e-06,3.062610227147252e-08,1.8121859224693627e-08,3.2356884489611546e-07,4.13882855362555e-08
4.03,1.4252677248702327e-06,3.052117891760098e-08,1.792374295995412e-08,3.2053002649441505e-07,4.08350839755526e-08
4.04,1.409266987901203e-06,3.016716396144419e-08,1.780547173502263e-08,3.1720942013176416e-07,4.04204771605861e-08
4.05,1.3944133986116336e-06,2.9690979242294722e-08,1.7575184949533644e-08,3.1378618674413664e-07,4.002060220555879e-08
4.0600000000000005,1.3796086752934475e-06,2.9430506068435367e-08,1.73511751760523e-08,3.105102422820932e-07,3.962717930045656e-08
4.07,1.364983193771757e-06,2.8946751301141734e-08,1.737889349433319e-08,3.07330351930461e-07,3.9178189516508944e-08
4.08,1.3505697447754902e-06,2.8759451962650557e-08,1.7147544890704503e-08,3.038925570638948e-07,3.883977652421599e-08
4.09,1.336182838189986e-06,2.8514193992931565e-08,1.683303348644857e-08,3.009479272761636e-07,3.845262335652095e-08
4.1,1.322581184593498e-06,2.8094504950619483e-08,1.6815550226651467e-08,2.9810544397024644e-07,3.803840257153768e-08
4.11,1.3107822074081224e-06,2.7935034335241426e-08,1.6450568502419903e-08,2.949730221328876e-07,3.764521460602408e-08
4.12,1.2978550877361776e-06,2.7376213021270498e-08,1.6313762892535216e-08,2.9166537980811447e-07,3.730441316142495e-08
4.13,1.2848889460802188e-06,2.7298920854767648e-08,1.619863730360064e-08,2.888605687659011e-07,3.683057607904968e-08
4.14,1.2718152839349583e-06,2.6893086262925647e-08,1.5947606544275038e-08,2.8615304687390416e-07,3.64949942195141e-08
4.15,1.2586103313301845e-06,2.6693932638804286e-08,1.5875021324410695e-08,2.8334713088106067e-07,3.6182204651113656e-08
4.16,1.2450947217840954e-06,2.6549008953081553e-08,1.5777495488678237e-08,2.8052145210465844e-07,3.578323779913384e-08
4.17,1.2340188680012902e-06,2.6311252556833276e-08,1.552270152583497e-08,2.776783355900175e-07,3.5507252444269035e-08
4.18,1.22154760086903e-06,2.5984520335111728e-08,1.5452589105936906e-08,2.7483546473643443e-07,3.5089390484068546e-08
4.19,1.2108059559441199e-06,2.5910859931774614e-08,1.526196615459776e-08,2.719936929930417e-07,3.4816064690230055e-08
4.2,1.1975652139595855e-06,2.5569964072287643e-08,1.5086878242077006e-08,2.6942038524799034e-07,3.4433591968909885e-08
4.21,1.1878038673885362e-06,2.5192519278449305e-08,1.5098321188358184e-08,2.66610520102992e-07,3.415963084687767e-08
4.22,1.1747285500723019e-06,2.498151555856298e-08,1.4864629814912411e-08,2.644316321201052e-07,3.37505237819577e-08
4.23,1.1631335642889184e-06,2.4813124874438002e-08,1.4646812245800228e-08,2.617420433039633e-07,3.341739633468566e-08
4.24,1.1524674053674537e-06,2.4495326183140163e-08,1.454677845992697e-08,2.5925486149422313e-07,3.306749554088396e-08
4.25,1.1415205376858393e-06,2.4377829316160775e-08,1.4412373219962277e-08,2.5715757363368524e-07,3.2810213044075306e-08
4.26,1.1306867784214513e-06,2.412278479934427e-08,1.4294114224579998e-08,2.5432510775576156e-07,3.2450070246430953e-08
4.2700000000000005,1.1213293187227129e-06,2.374261180022129e-08,1.423315293333413e-08,2.519679512706846e-07,3.213924370261816e-08
4.28,1.1107385298571956e-06,2.3555370643804392e-08,1.3970396582583649e-08,2.497358344751902e-07,3.186838171618389e-08
4.29,1.0995898598036623e-06,2.3376690379397597e-08,1.3955152975611695e-08,2.4749023856520234e-07,3.1609779919660115e-08
4.3,1.0880190244683963e-06,2.3257747284497116e-08,1.37202887223411e-08,2.451184239977497e-07,3.124942604146038e-08
4.3100000000000005,1.07967720484475e-06,2.3046397691628498e-08,1.3620469947381756e-08,2.430056377996928e-07,3.103237653312956e-08
4.32,1.0700966819999038e-06,2.2655330558001274e-08,1.3537306506485821e-08,2.4073574520853734e-07,3.073249340143108e-08
4.33,1.0596117477927213e-06,2.252702984484542e-08,1.33649567133885e-08,2.385387245549892e-07,3.04755178015318e-08
4.34,1.0511510626339833e-06,2.2258780003598782e-08,1.3333122525589048e-08,2.3646569617710506e-07,3.0196966976911816e-08
4.3500000000000005,1.0401131292370584e-06,2.2147099579111054e-08,1.3162683321236502e-08,2.3409566601423085e-07,2.989654881812e-08
4.36,1.0320993204219976e-06,2.19711911940389e-08,1.3056087727110707e-08,2.3211535246517055e-07,2.9618937594074497e-08
4.37,1.02276808182817e-06,2.1724412366096503e-08,1.2915216180899231e-08,2.3006817306023033e-07,2.9385454441145778e-08
4.38,1.0137134815266629e-06,2.150428888386162e-08,1.2762038166284242e-08,2.2788791081479278e-07,2.9041908324871123e-08
4.39,1.0037479935037546e-06,2.1344722719791983e-08,1.2634468424739767e-08,2.2604635151148967e-07,2.8882023888485063e-08
4.4,9.952225677102761e-07,2.12306507883186e-08,1.2571995772992275e-08,2.2416171014664358e-07,2.8581939738519276e-08
4.41,9.875716838623824e-07,2.1073540565810263e-08,1.2436532530904257e-08,2.2199346913552112e-07,2.8386196597385414e-08
4.42,9.77787211543548e-07,2.0699534994914617e-08,1.2312788542187382e-08,2.2011273051628702e-07,2.8126049454330128e-08
4.43,9.704797061103378e-07,2.057076062410176e-08,1.2196320290535562e-08,2.180627561097948e-07,2.787896331435217e-08
4.44,9.618409684064915e-07,2.0425991298110222e-08,1.210219818927011e-08,2.160057178821744e-07,2.760377979061853e-08
4.45,9.526700741071612e-07,2.035116153524465e-08,1.2070070484757314e-08,2.1432418932971219e-07,2.737874003900352e-08
4.46,9.448783560327075e-07,2.0149361411735476e-08,1.1883106149914851e-08,2.1249244065287116e-07,2.7093403082660674e-08
4.47,9.367051598184052e-07,1.990895241808695e-08,1.1778024588809281e-08,2.106779544189009e-07,2.6953636971205695e-08
4.48,9.295361081876475e-07,1.9727824501159775e-08,1.1645392599450585e-08,2.0885907747036848e-07,2.6671027919639182e-08
4.49,9.216244861798176e-07,1.951041361585633e-08,1.1620675603912608e-08,2.0713272502206205e-07,2.643065416942767e-08
4.5,9.142945433500083e-07,1.9453363819141878e-08,1.1535574671043874e-08,2.0548636530088486e-07,2.6260902260796813e-08
4.51,9.056064612756887e-07,1.925431281516274e-08,1.1496673072771458e-08,2.0383612865504312e-07,2.603392478829046e-08
4.5200000000000005,8.986301121274909e-07,1.9091056733191332e-08,1.1304395292723764e-08,2.0188624608659552e-07,2.5792204131554476e-08
4.53,8.900537273532343e-07,1.8904723091037904e-08,1.1261122025349426e-08,2.0023720524195536e-07,2.5609888618529425e-08
4.54,8.835514759002969e-07,1.8808117951504866e-08,1.1156238716913e-08,1.9851970767487229e-07,2.5342161444454458e-08
4.55,8.760230360144829e-07,1.855918998402465e-08,1.1050698039356996e-08,1.9698542792401877e-07,2.514159196097662e-08
4.5600000000000005,8.680956876504306e-07,1.841496755421495e-08,1.0969678531081424e-08,1.9554003391284233e-07,2.4927981723396803e-08
4.57,8.616659411087871e-07,1.83333533768521e-08,1.0901589722457605e-08,1.9378238106477395e-07,2.4771572293544596e-08
4.58,8.54721819557603e-07,1.8149938946389218e-08,1.0817115954338915e-08,1.92180251672808e-07,2.4520468986948444e-08
4.59,8.472886469956953e-07,1.803843132897577e-08,1.0627312794106742e-08,1.906033737291775e-07,2.4351719290264432e-08
4.6000000000000005,8.405846873357294e-07,1.787814069794478e-08,1.059915678536087e-08,1.8904235737459638e-07,2.419761132283346e-08
4.61,8.340415381821301e-07,1.7684892105762398e-08,1.053285337883566e-08,1.876337174676762e-07,2.391961656345033e-08
4.62,8.268324502608559e-07,1.768861127599292e-08,1.0425597797965013e-08,1.8603357820561949e-07,2.3751510051383284e-08
4.63,8.203755035312198e-07,1.7464367094063487e-08,1.0334194606371504e-08,1.8454845585005077e-07,2.358913213311379e-08
4.64,8.142845097459247e-07,1.722172701565408e-08,1.0260264862724946e-08,1.8313665669158586e-07,2.3373056708534433e-08
4.65,8.076695266385653e-07,1.7128177921262875e-08,1.0224410102012522e-08,1.8181501333261577e-07,2.3151752879426142e-08
4.66,8.01752035883423e-07,1.7116957813943545e-08,1.0114916406544754e-08,1.8023127269347045e-07,2.3000235029719034e-08
4.67,7.949786615624958e-07,1.695659444361339e-08,1.0060904901531179e-08,1.7875643633560995e-07,2.2874188672475852e-08
4.68,7.886070599959543e-07,1.6853063550321815e-08,9.922856828771173e-09,1.7739167907534123e-07,2.268015695701231e-08
4.69,7.823598129997394e-07,1.6636678678536804e-08,9.87334829341783e-09,1.7606511131690998e-07,2.2467068004959557e-08
4.7,7.762173637599299e-07,1.649208465519957e-08,9.817237549116333e-09,1.747088372017145e-07,2.229513148075709e-08
4.71,7.703849542934653e-07,1.6402837642500705e-08,9.686796859692067e-09,1.7320107022347422e-07,2.2145141118928362e-08
4.72,7.645072145715763e-07,1.626766139185915e-08,9.696296086981975e-09,1.7202425070171194e-07,2.200517585129185e-08
4.73,7.587103838427458e-07,1.616323326265155e-08,9.587205833338444e-09,1.7060730169090852e-07,2.180764911961394e-08
4.74,7.529715188269071e-07,1.600096805021381e-08,9.483283319937209e-09,1.6930840565423852e-07,2.1674206662363524e-08
4.75,7.475673840412006e-07,1.5958371686594603e-08,9.44837384708634e-09,1.6809619402723993e-07,2.1502950102812394e-08
4.76,7.414880421090187e-07,1.5800184361948036e-08,9.361348219116518e-09,1.6675402905543504e-07,2.131414568104331e-08
4.7700000000000005,7.362143603161494e-07,1.5601588465667418e-08,9.270410644635521e-09,1.6542077958374996e-07,2.1141375639251412e-08
4.78,7.301447060691172e-07,1.557666012310424e-08,9.226099602627443e-09,1.6427147921032325e-07,2.0983529850111713e-08
4.79,7.250954118263429e-07,1.5473205968649512e-08,9.13996730568155e-09,1.6312950260101278e-07,2.08340924338203e-08
4.8,7.199804099576055e-07,1.53286421871858e-08,9.113628481333045e-09,1.6199190458810017e-07,2.0686888351700986e-08
4.8100000000000005,7.142284644498141e-07,1.519170773209854e-08,9.037190991830112e-09,1.6056062714712e-07,2.0523378591060477e-08
4.82,7.088804927251045e-07,1.5028828987934463e-08,8.937165205786695e-09,1.5956103652633138e-07,2.0393432137455138e-08
4.83,7.043983280782857e-07,1.485799656139405e-08,8.888899604645563e-09,1.5834459873538408e-07,2.0258078152764047e-08
4.84,6.988686296529702e-07,1.4820786126033877e-08,8.795010269390686e-09,1.5704800239029266e-07,2.0059407875643906e-08
4.8500000000000005,6.936677988635576e-07,1.4735248007402468e-08,8.788796883413151e-09,1.557724921906437e-07,1.9899117356017976e-08
4.86,6.88807691937853e-07,1.460251492780399e-08,8.680202543924524e-09,1.548037257211786e-07,1.9813349315779053e-08
4.87,6.834142036413667e-07,1.4565607903460555e-08,8.57687008161537e-09,1.5376252878296902e-07,1.964950907109201e-08
4.88,6.785541563587279e-07,1.435236015932793e-08,8.554719269374062e-09,1.5268432367659597e-07,1.945347165594322e-08
4.89,6.73549950174317e-07,1.4355673873544082e-08,8.503612753568275e-09,1.5149279144539536e-07,1.9312148731910524e-08
4.9,6.688099555448134e-07,1.418774756840452e-08,8.449606669275473e-09,1.5042107703760655e-07,1.923347358686145e-08
4.91,6.640010710309505e-07,1.4064661867198034e-08,8.385277022596734e-09,1.4929053742976204e-07,1.9057228264904826e-08
4.92,6.591669015026032e-07,1.4056498427507061e-08,8.337452939671047e-09,1.4830285732043387e-07,1.8963650377597714e-08
4.93,6.544829046605297e-07,1.3836317072574249e-08,8.270429711050993e-09,1.4728289569814464e-07,1.8799407602747993e-08
4.94,6.500034128098071e-07,1.3856885869561014e-08,8.217003234216064e-09,1.4615625451471931e-07,1.868824925978854e-08
4.95,6.45352716483168e-07,1.365029254243536e-08,8.172192888478653e-09,1.450574277825407e-07,1.852022794699184e-08
4.96,6.406399570198799e-07,1.3569828907113699e-08,8.07779899282473e-09,1.4424174426317684e-07,1.8403978365663528e-08
4.97,6.366038225880318e-07,1.3534563754093119e-08,7.98861493819581e-09,1.4321308478118054e-07,1.8323604578200547e-08
4.98,6.318618372444774e-07,1.3385441817166879e-08,7.972801887229727e-09,1.4225804278184097e-07,1.816408471878026e-08
4.99,6.273493960593789e-07,1.3349925399271436e-08,7.917156645509951e-09,1.4120499937427683e-07,1.8050379912837747e-08
5.0,6.233202276149428e-07,1.3215136083401253e-08,7.861045605971393e-09,1.4022476273630863e-07,1.7913067636016322e-08
5.01,6.190858692277078e-07,1.3097054223360158e-08,7.796126774679981e-09,1.3914270908761385e-07,1.77935219985095e-08
5.0200000000000005,6.148044273018384e-07,1.3049788042601161e-08,7.771366585217015e-09,1.3825456180733837e-07,1.771438428261833e-08
5.03,6.107940684947577e-07,1.2980297894276266e-08,7.678548304506821e-09,1.3725408835439694e-07,1.7542370293538985e-08
5.04,6.071166036490888e-07,1.288563821070785e-08,7.659385505691881e-09,1.363251669583794e-07,1.740632947360769e-08
5.05,6.020085120241181e-07,1.2754057455933638e-08,7.595652181567814e-09,1.3537833110594203e-07,1.731742298196696e-08
5.0600000000000005,5.984669270222143e-07,1.2735236025635024e-08,7.575661202410739e-09,1.3450778189049188e-07,1.7224322861138864e-08
5.07,5.940211078119931e-07,1.2606291745542985e-08,7.493384116942642e-09,1.3366021439105653e-07,1.7085409696483364e-08
5.08,5.899747961960087e-07,1.2543068651654419e-08,7.4366239516894005e-09,1.3265953663064156e-07,1.6936432093317778e-08
5.09,5.862786198181424e-07,1.2449760740735347e-08,7.4328916961838185e-09,1.3187131333132914e-07,1.6833449380171786e-08
5.1000000000000005,5.822256445092675e-07,1.2374354976311826e-08,7.366315136265134e-09,1.310036314426213e-07,1.6706608897214858e-08
5.11,5.78214096312187e-07,1.2252734181016313e-08,7.300039129916446e-09,1.300928279151879e-07,1.6594731088046416e-08
5.12,5.750451333869694e-07,1.2195128891504197e-08,7.245649586559255e-09,1.2927713983406617e-07,1.648432123971598e-08
5.13,5.711650481182553e-07,1.2102449416350068e-08,7.223407139261784e-09,1.2842698298073758e-07,1.635740565205183e-08
5.14,5.666970592164466e-07,1.2013570998222905e-08,7.145335270467769e-09,1.2757454678667978e-07,1.6281810825192565e-08
5.15,5.632470951962861e-07,1.1990208119636069e-08,7.106331010601673e-09,1.266857026980828e-07,1.6163702394214215e-08
5.16,5.598862739173333e-07,1.189476237523493e-08,7.036527258104498e-09,1.2591587555520778e-07,1.6058105251791966e-08
5.17,5.55703394793645e-07,1.1809524257414386e-08,7.045928083719639e-09,1.2499168390432371e-07,1.594893264635068e-08
5.18,5.522078710891538e-07,1.1746817617487826e-08,6.997752293209797e-09,1.2430152946895384e-07,1.5853012725911415e-08
5.19,5.487714182551076e-07,1.1622698714998006e-08,6.923449790105669e-09,1.2330489212691186e-07,1.579507231054085e-08
5.2,5.450858469540913e-07,1.1555004935402063e-08,6.904641119496799e-09,1.2263847233703455e-07,1.5650459975533287e-08
5.21,5.419066327534495e-07,1.1530555983297824e-08,6.789568209267387e-09,1.2178253090164321e-07,1.556324357508376e-08
5.22,5.382108144557364e-07,1.1433544378588978e-08,6.8053649979955934e-09,1.2105209192200585e-07,1.5467238249598132e-08
5.23,5.348577525109229e-07,1.1332527917307669e-08,6.7743320907614e-09,1.2035433634089693e-07,1.5363522506729544e-08
5.24,5.319264921037782e-07,1.1294660673134579e-08,6.729925372733969e-09,1.1955859546667418e-07,1.52746857661931e-08
5.25,5.282275935532742e-07,1.121171730707183e-08,6.6978442858952825e-09,1.1868881597062488e-07,1.516409868821635e-08
5.26,5.244479355413314e-07,1.1120863124135544e-08,6.621881171705213e-09,1.1803019564630305e-07,1.5085316733585527e-08
5.2700000000000005,5.215623930219374e-07,1.1083226081604835e-08,6.562355514524961e-09,1.1728634595703126e-07,1.4968853872412337e-08
5.28,5.181676881012685e-07,1.0969942667992488e-08,6.527883475706878e-09,1.1649145402023976e-07,1.486240901398223e-08
5.29,5.147811019471401e-07,1.0977843298312676e-08,6.534708208080736e-09,1.1589138174696926e-07,1.4815031666061063e-08
5.3,5.11701343301475e-07,1.0836953184420963e-08,6.467026349005987e-09,1.1514196688172228e-07,1.4691825579214623e-08
5.3100000000000005,5.083694499825187e-07,1.0818272344569964e-08,6.432665233536481e-09,1.1428465088460785e-07,1.458811078885478e-08
5.32,5.05602347969615e-07,1.0740767074408056e-08,6.394677410185995e-09,1.1362460064315601e-07,1.451961694642104e-08
5.33,5.025006406575588e-07,1.0658950232253428e-08,6.323532681593263e-09,1.1292490381895175e-07,1.4460719585425673e-08
5.34,4.991155284654819e-07,1.060300781800035e-08,6.299274978365643e-09,1.1231525955551258e-07,1.4337107175240354e-08
5.3500000000000005,4.961148879856989e-07,1.0526522943360742e-08,6.253618894206912e-09,1.1155586338584013e-07,1.4242300365929346e-08
5.36,4.928594774911053e-07,1.0462760904619573e-08,6.230436172106939e-09,1.1088292045626883e-07,1.4121140541413414e-08
5.37,4.90125510309061e-07,1.0404914104737095e-08,6.186950659261878e-09,1.1021916689609909e-07,1.4049501146563229e-08
5.38,4.868954735154176e-07,1.0392748862885513e-08,6.159201993713211e-09,1.0960625375167903e-07,1.4004844443990483e-08
5.39,4.8415040549468e-07,1.0302217931443001e-08,6.103786054361503e-09,1.089277800591287e-07,1.3910290769934076e-08
5.4,4.810129212148114e-07,1.0187836888030939e-08,6.082839732607411e-09,1.0822953766725011e-07,1.386407790086354e-08
5.41,4.785651904440912e-07,1.0149239094585483e-08,6.0165196154034655e-09,1.076076513679947e-07,1.3750193866641117e-08
5.42,4.7566189505226797e-07,1.0102672722137394e-08,6.0149802290134046e-09,1.0700511394446697e-07,1.364911204824906e-08
5.43,4.7264366731608765e-07,1.004220821191099e-08,5.9663573307445465e-09,1.0629484650123218e-07,1.3585401387786924e-08
5.44,4.699524145604668e-07,9.959011026427996e-09,5.962202652329988e-09,1.0569459529496094e-07,1.3492612325567042e-08
5.45,4.672286674257938e-07,9.891231746598962e-09,5.904129440778943e-09,1.0502736454316009e-07,1.3407030497161527e-08
5.46,4.645146066686469e-07,9.81244528652248e-09,5.8692006033194565e-09,1.0443915172245005e-07,1.3313973747235586e-08
5.47,4.6185443614868697e-07,9.800876610284586e-09,5.847898361223668e-09,1.0382482488294756e-07,1.3257795789826525e-08
5.48,4.5832123005935663e-07,9.733605528345277e-09,5.807118620303734e-09,1.0319134710388597e-07,1.316494313877953e-08
5.49,4.5608932585088334e-07,9.698810698146074e-09,5.751752982604655e-09,1.0259847281103678e-07,1.3107635458967536e-08
5.5,4.5340938357899553e-07,9.65535140249954e-09,5.745122649104504e-09,1.020008099762423e-07,1.3027447125545912e-08
5.51,4.5050756612412684e-07,9.569577573637345e-09,5.677443868996507e-09,1.0141764896976745e-07,1.293546327532965e-08
5.5200000000000005,4.4836326092648987e-07,9.515333000682917e-09,5.656347747005855e-09,1.0083439149975497e-07,1.2875201192899534e-08
5.53,4.456435899911009e-07,9.418294400095733e-09,5.647754900413342e-09,1.0013787016541108e-07,1.2806069686751898e-08
5.54,4.432257922708297e-07,9.374369309250131e-09,5.591910554840187e-09,9.968163870541948e-08,1.2750002713041797e-08
5.55,4.405087212811222e-07,9.357742243317547e-09,5.572518635739392e-09,9.908255314430128e-08,1.267019104541002e-08
5.5600000000000005,4.381123280101119e-07,9.305555804222113e-09,5.518628471789641e-09,9.851680408370804e-08,1.2597667194684396e-08
5.57,4.3562714348696994e-07,9.234984429988649e-09,5.507305555188331e-09,9.791796413474864e-08,1.2501097613919228e-08
5.58,4.3280590675679985e-07,9.183124173891804e-09,5.4552995341761915e-09,9.738687450280685e-08,1.2448611739529004e-08
5.59,4.3032703075894866e-07,9.130685091998584e-09,5.4340552384495505e-09,9.681239709357744e-08,1.2341733210250187e-08
5.6000000000000005,4.2804316170563884e-07,9.08811844772311e-09,5.406353229303388e-09,9.628245471473222e-08,1.2257416973715774e-08
5.61,4.257156317055602e-07,9.025229736354858e-09,5.3739566198090145e-09,9.576449213166661e-08,1.2246383962027641e-08
5.62,4.2339317727000585e-07,8.96927165917891e-09,5.3591601756076464e-09,9.516166799144267e-08,1.2152460803924178e-08
5.63,4.210733341731718e-07,8.942543135316998e-09,5.327751213480948e-09,9.465205173919453e-08,1.209305057871238e-08
5.64,4.187390510098258e-07,8.892055908726037e-09,5.288919349657827e-09,9.41592365730865e-08,1.2005439973908297e-08
5.65,4.165447937240026e-07,8.854016570229981e-09,5.256079522171011e-09,9.362988589408068e-08,1.1943509845937762e-08
5.66,4.1409781130552974e-07,8.754466342107698e-09,5.221765633522122e-09,9.306996718245935e-08,1.1890623039180223e-08
5.67,4.117055215378538e-07,8.715184471100457e-09,5.212175341054509e-09,9.254119140199172e-08,1.182692899895998e-08
5.68,4.092287049063178e-07,8.70086741692106e-09,5.1744186031961125e-09,9.206934259426924e-08,1.1766709887895164e-08
5.69,4.071488913762668e-07,8.645795914642862e-09,5.129655016212276e-09,9.157770820074384e-08,1.1680967971512191e-08
5.7,4.047934336878324e-07,8.5809643278906e-09,5.114930421747093e-09,9.10630535168207e-08,1.1620560233986751e-08
5.71,4.03159243270974e-07,8.565705022655291e-09,5.081399798744414e-09,9.053526618092736e-08,1.155454606806656e-08
5.72,4.0071749748475693e-07,8.478767181420251e-09,5.0535724568490285e-09,9.007265682697519e-08,1.1496220724112922e-08
5.73,3.9807930391648027e-07,8.450027421466521e-09,5.044206124876583e-09,8.961442004479291e-08,1.1416725606615302e-08
5.74,3.960412476505427e-07,8.412007034225327e-09,5.00357116161381e-09,8.908105951645854e-08,1.13771355409131e-08
5.75,3.940772331707528e-07,8.296996444443025e-09,4.9797551189012146e-09,8.862587187851638e-08,1.132036520589243e-08
5.76,3.918633250289774e-07,8.339572731900859e-09,4.945424476541648e-09,8.811341351202626e-08,1.1266410821206861e-08
5.7700000000000005,3.8978559845101367e-07,8.24598066882835e-09,4.90964721949874e-09,8.762076952460453e-08,1.1184090373730198e-08
5.78,3.8747664348937876e-07,8.214015743959703e-09,4.884684493103772e-09,8.717016349365783e-08,1.1117265014246619e-08
5.79,3.858275360549839e-07,8.210585209264562e-09,4.883593523819032e-09,8.6712820267674e-08,1.1066447695959127e-08
5.8,3.834411584037475e-07,8.123547750345895e-09,4.837836396086372e-09,8.628221901518776e-08,1.1027200822859538e-08
5.8100000000000005,3.8155479260518735e-07,8.076317933498164e-09,4.818628972418102e-09,8.575524740025458e-08,1.0962005798543955e-08
5.82,3.794059429615902e-07,8.036637600464596e-09,4.801908705542739e-09,8.535295698406039e-08,1.0903686948767734e-08
5.83,3.7750239755789656e-07,7.984863725673383e-09,4.762862635570452e-09,8.484340615570367e-08,1.0827951561774333e-08
5.84,3.7558036763040373e-07,7.960632725100392e-09,4.746053189259067e-09,8.442926288477172e-08,1.0788051753872158e-08
5.8500000000000005,3.7351693529054757e-07,7.94504543955123e-09,4.712628985052588e-09,8.399711610323015e-08,1.0719777762295033e-08
5.86,3.7147210999475105e-07,7.861319619373539e-09,4.705181830876369e-09,8.351419758590042e-08,1.0666904565306627e-08
5.87,3.6981545061797943e-07,7.826356060034884e-09,4.667946732616703e-09,8.311719837075316e-08,1.0605496624372628e-08
5.88,3.6772610909895753e-07,7.802689072937645e-09,4.637605728529139e-09,8.269738183285593e-08,1.0560741184305665e-08
5.89,3.657361902624618e-07,7.74491962364225e-09,4.625795041623228e-09,8.226903259756211e-08,1.0497078626096243e-08
5.9,3.637588615549712e-07,7.71859045068158e-09,4.594274114032686e-09,8.18138148285479e-08,1.044416582948394e-08
5.91,3.620363932240911e-07,7.664785763663495e-09,4.558399892852109e-09,8.143651624442745e-08,1.0386537629954373e-08
5.92,3.6038716796128325e-07,7.62550647646495e-09,4.547686239515384e-09,8.100373135730479e-08,1.0346849218460021e-08
5.93,3.5838003521063415e-07,7.608604893208234e-09,4.534687666711955e-09,8.053669961399127e-08,1.030370797077703e-08
5.94,3.5648312140782627e-07,7.575998704029717e-09,4.503232469908792e-09,8.014769303738147e-08,1.0223553110331417e-08
5.95,3.5447451815345167e-07,7.514436669304344e-09,4.4869167672175815e-09,7.975473190591395e-08,1.0161349127858941e-08
5.96,3.5265975411811085e-07,7.474361973300765e-09,4.446089563534992e-09,7.93331276725869e-08,1.0131008804343981e-08
5.97,3.5105276405300894e-07,7.429569036534047e-09,4.4431352199060706e-09,7.897100786565372e-08,1.0080670350922044e-08
5.98,3.49377928607817e-07,7.414628981375507e-09,4.414715773912296e-09,7.855690386494693e-08,1.0029671841604534e-08
5.99,3.4772394997986394e-07,7.352321231909604e-09,4.395170162349915e-09,7.815510357812725e-08,9.973558625729051e-09
6.0,3.45909332264707e-07,7.336071607448315e-09,4.3626377039912054e-09,7.773746357880309e-08,9.924762549683571e-09
6.01,3.437698219180666e-07,7.2998580467986e-09,4.351117518435461e-09,7.732979831035107e-08,9.868942532760876e-09
6.0200000000000005,3.4240104811631646e-07,7.2274447212385706e-09,4.310078746516674e-09,7.693282582860174e-08,9.830399300430823e-09
6.03,3.401701556932867e-07,7.226037270744956e-09,4.290576615377374e-09,7.656187846237399e-08,9.759764678658759e-09
6.04,3.387715971981057e-07,7.2023987005360414e-09,4.273871404062211e-09,7.617376056471915e-08,9.737710153776378e-09
6.05,3.370834106700717e-07,7.126968344721301e-09,4.261604687807753e-09,7.581436586657378e-08,9.689274246972554e-09
6.0600000000000005,3.3552367789282797e-07,7.118861403425801e-09,4.239222050036862e-09,7.541856485146051e-08,9.626126098373033e-09
6.07,3.3370864355562194e-07,7.060811934499985e-09,4.221868653407972e-09,7.505339030659423e-08,9.59667141953368e-09
6.08,3.3229381591868e-07,7.021033079920021e-09,4.193850760207954e-09,7.47537876057936e-08,9.536245757967266e-09
6.09,3.304812343531555e-07,7.024012152177007e-09,4.170413677008282e-09,7.430824928884761e-08,9.509592545523516e-09
6.1000000000000005,3.288367755586351e-07,6.988544956134732e-09,4.144817235502448e-09,7.397530505875703e-08,9.44718186967756e-09
6.11,3.273242612318158e-07,6.933223208913339e-09,4.130143019421779e-09,7.364938426950312e-08,9.398991718158632e-09
6.12,3.256776642885313e-07,6.9091051488654e-09,4.111685957354594e-09,7.322535815370183e-08,9.343955604543536e-09
6.13,3.2405709201313673e-07,6.8785915274961325e-09,4.085998263964085e-09,7.288977709354408e-08,9.307099282243717e-09
6.140000000000001,3.2247195898133056e-07,6.833674243953362e-09,4.0700848278361694e-09,7.252754241781796e-08,9.270285269328903e-09
6.15,3.2102506456654344e-07,6.79530642643133e-09,4.046709137879557e-09,7.21478581031623e-08,9.20993763817358e-09
6.16,3.1933967376358065e-07,6.77912009174628e-09,4.02275462042296e-09,7.181740509469794e-08,9.157296177506367e-09
6.17,3.1781654085760346e-07,6.71631301562935e-09,4.0181382292787015e-09,7.150766501006497e-08,9.123882371478301e-09
6.18,3.1638185611844484e-07,6.70766975767404e-09,3.9953990896802305e-09,7.111385335683396e-08,9.077140635184489e-09
6.19,3.146527480987259e-07,6.691334870060213e-09,3.981781776196507e-09,7.080521069757535e-08,9.029994164953486e-09
6.2,3.134123171505897e-07,6.6461716459792915e-09,3.9655455597798784e-09,7.041392179500956e-08,8.992572526143355e-09
6.21,3.1168534448437934e-07,6.6130252827492385e-09,3.934042487388127e-09,7.01408050931892e-08,8.954840946317099e-09
6.22,3.1037577067861327e-07,6.555464765451937e-09,3.913814824545342e-09,6.977145226690976e-08,8.901556852232677e-09
6.23,3.0901721246457967e-07,6.551865279200577e-09,3.8813269111965175e-09,6.941343793115995e-08,8.867299908171542e-09
6.24,3.0731764187480763e-07,6.526239238037636e-09,3.877783627176368e-09,6.908812134968489e-08,8.817783652705985e-09
6.25,3.0610791713153013e-07,6.481952198960141e-09,3.858380468201105e-09,6.882917542562387e-08,8.775775356690871e-09
6.26,3.045163878080336e-07,6.436769384936258e-09,3.847290874460784e-09,6.84565720959069e-08,8.74098862048872e-09
6.2700000000000005,3.031572916978915e-07,6.4410390283737116e-09,3.848563799629647e-09,6.813844716014291e-08,8.712144543637131e-09
6.28,3.0162023760542954e-07,6.392681288645189e-09,3.799568207826962e-09,6.783768403194597e-08,8.669023928320364e-09
6.29,3.0026013473276733e-07,6.34616695946824e-09,3.778217330218613e-09,6.749332851688313e-08,8.625018924442026e-09
6.3,2.98965193065083e-07,6.331014466671784e-09,3.761438427069045e-09,6.719229573857147e-08,8.592215395619678e-09
6.3100000000000005,2.9755247279087777e-07,6.285337777618057e-09,3.760906243130432e-09,6.688511142568736e-08,8.551477803667678e-09
6.32,2.9626807169022225e-07,6.272981270675607e-09,3.743343276337096e-09,6.658672364153856e-08,8.495907433842011e-09
6.33,2.9464314581341413e-07,6.262733763815625e-09,3.7175201589490394e-09,6.628465184812097e-08,8.460831934722461e-09
6.34,2.9340942698152453e-07,6.218749933727542e-09,3.7032485045519186e-09,6.595793495788894e-08,8.426536589214582e-09
6.3500000000000005,2.919930219078281e-07,6.175889556876416e-09,3.685928637950414e-09,6.570104665432871e-08,8.381894326259209e-09
6.36,2.904673369636939e-07,6.162623299562345e-09,3.666084628301384e-09,6.537985212989818e-08,8.351797388540042e-09
6.37,2.895427425476973e-07,6.1362099557831715e-09,3.640629026620915e-09,6.505474246510869e-08,8.304457728261912e-09
6.38,2.878455753358404e-07,6.111177632786046e-09,3.63452678310603e-09,6.477486105845797e-08,8.27183329623377e-09
6.390000000000001,2.867216045177398e-07,6.06805830691779e-09,3.620398619991072e-09,6.448593494004456e-08,8.244037868177711e-09
6.4,2.854981928450101e-07,6.05643476681885e-09,3.615173369831878e-09,6.419046521555367e-08,8.204105243674472e-09
6.41,2.841553976445028e-07,6.029418963558434e-09,3.5892411126011427e-09,6.388069844094529e-08,8.16617781285883e-09
6.42,2.8291847105980927e-07,5.986877668039064e-09,3.562940000369841e-09,6.363133169615338e-08,8.119207242619424e-09
6.43,2.8172845141927936e-07,5.97710073634411e-09,3.55309894287626e-09,6.331804283660195e-08,8.090742497783556e-09
6.44,2.8048327990265915e-07,5.921385561863052e-09,3.533053102070856e-09,6.304646091448167e-08,8.04760619922381e-09
6.45,2.7909668548654843e-07,5.915056164949214e-09,3.524010990486117e-09,6.274143182894103e-08,8.017474223427592e-09
6.46,2.776874431089148e-07,5.901987513903237e-09,3.5081235985969176e-09,6.248386670780807e-08,7.987090993009177e-09
6.47,2.7669704410872674e-07,5.853412707369526e-09,3.4952465753398294e-09,6.219172252200065e-08,7.95026585789866e-09
6.48,2.7546627983713973e-07,5.836445972090459e-09,3.482237314468484e-09,6.191960444923881e-08,7.901671823734675e-09
6.49,2.742098308699144e-07,5.793468944615078e-09,3.4515478798373012e-09,6.163429295903599e-08,7.866292666880026e-09
6.5,2.729473744537447e-07,5.790175095440541e-09,3.44739269427865e-09,6.137764919829266e-08,7.827844738003747e-09
6.51,2.7181628137994655e-07,5.745330335913036e-09,3.436605304440177e-09,6.109931599002223e-08,7.803121341795889e-09
6.5200000000000005,2.705014702852268e-07,5.736800417345886e-09,3.421772904620979e-09,6.083228123778342e-08,7.773108893115001e-09
6.53,2.6932762914338046e-07,5.703379590955423e-09,3.404436778993834e-09,6.056958626493976e-08,7.747611130098698e-09
6.54,2.680815373546283e-07,5.678206559907065e-09,3.3897740121108043e-09,6.032818064175046e-08,7.710876928782142e-09
6.55,2.6692858141358015e-07,5.640064504225397e-09,3.3774321441050273e-09,6.004866423089023e-08,7.663623471580909e-09
6.5600000000000005,2.6586225952748576e-07,5.613353672248228e-09,3.3585693219360057e-09,5.97557984908383e-08,7.624626256170643e-09
6.57,2.6464103675063273e-07,5.608579625193798e-09,3.3419457081338873e-09,5.951196005762144e-08,7.598180883604057e-09
6.58,2.6353273592273927e-07,5.570552950002829e-09,3.323756497496074e-09,5.927293871438608e-08,7.566852596171416e-09
6.59,2.6243170504787445e-07,5.570087485418804e-09,3.313172444916971e-09,5.8995631923995134e-08,7.534413778662718e-09
6.6000000000000005,2.6132600728064927e-07,5.549322512558672e-09,3.3029985169848298e-09,5.872455098899858e-08,7.5018650968198e-09
6.61,2.60101243550948e-07,5.520873974077092e-09,3.287668835433161e-09,5.848858637364285e-08,7.476394879348437e-09
6.62,2.589935412579325e-07,5.46822182278782e-09,3.2616360768008192e-09,5.825355098449288e-08,7.435653975474888e-09
6.63,2.577249291668869e-07,5.462629803310079e-09,3.26003250573501e-09,5.797696944300817e-08,7.401278413748155e-09
6.640000000000001,2.5678169322176064e-07,5.454638180345934e-09,3.247208111889776e-09,5.774017547447183e-08,7.369371879947905e-09
6.65,2.556872119602304e-07,5.430800320893501e-09,3.2256045991469898e-09,5.748760383891492e-08,7.341953111731216e-09
6.66,2.544817575581483e-07,5.405912580505174e-09,3.223491086985719e-09,5.728478181311834e-08,7.313420787657326e-09
6.67,2.5367062938718387e-07,5.354900149466657e-09,3.1966182017360787e-09,5.7018672618305984e-08,7.28236265079656e-09
6.68,2.5241347921664476e-07,5.3458701457091465e-09,3.177192739725563e-09,5.679213776239574e-08,7.243058412153143e-09
6.69,2.513309194811687e-07,5.332179568349728e-09,3.178932892906405e-09,5.6522216701184936e-08,7.217192191279109e-09
6.7,2.5025992695148287e-07,5.304020210011578e-09,3.169849943696357e-09,5.628397279290722e-08,7.184225217960993e-09
6.71,2.4938472351916376e-07,5.274584043787455e-09,3.1491874765668947e-09,5.607284231308242e-08,7.153174666727503e-09
6.72,2.4804285283789744e-07,5.2593860365916214e-09,3.130428651902234e-09,5.582871869118598e-08,7.125874386085282e-09
6.73,2.471736623413619e-07,5.238242420439969e-09,3.119098481868547e-09,5.558269652356926e-08,7.098610435471145e-09
6.74,2.4603026937502724e-07,5.230630346156634e-09,3.1154494399108047e-09,5.535737031872466e-08,7.058904873541258e-09
6.75,2.4519898294560446e-07,5.197758789769384e-09,3.096413573426538e-09,5.51033940700365e-08,7.0249444974234454e-09
6.76,2.4426488083634097e-07,5.143580895980739e-09,3.0848787560832883e-09,5.489003880969599e-08,7.008273788096765e-09
6.7700000000000005,2.4307552342725537e-07,5.148610803118184e-09,3.0704323329593614e-09,5.466257823969788e-08,6.976645176040746e-09
6.78,2.421737026336577e-07,5.1456717689267e-09,3.054031255473571e-09,5.444967039167095e-08,6.95348702839306e-09
6.79,2.411660513488657e-07,5.109817365066881e-09,3.0386270758728523e-09,5.423294661626713e-08,6.921719381072556e-09
6.8,2.4028668354877e-07,5.089129767672277e-09,3.0319163707239904e-09,5.4031746225468096e-08,6.89576832916996e-09
6.8100000000000005,2.39069634795123e-07,5.078458145071257e-09,3.020900221917069e-09,5.376515153486577e-08,6.8631474710876775e-09
6.82,2.382281503392395e-07,5.038159369278409e-09,3.0058583739949736e-09,5.3554038534198424e-08,6.835260998420466e-09
6.83,2.3714573898966856e-07,5.032250501745858e-09,2.9973024170491262e-09,5.3345171906547603e-08,6.813329361208462e-09
6.84,2.3626171753425217e-07,5.01237558094147e-09,2.97892492271743e-09,5.312276559438054e-08,6.783655642897234e-09
6.8500000000000005,2.350927071282142e-07,4.974700576132068e-09,2.9735282264921044e-09,5.2893227267188614e-08,6.755224191502432e-09
6.86,2.342705934412709e-07,4.974646675865356e-09,2.9559492782077933e-09,5.26704037982549e-08,6.7276258584964715e-09
6.87,2.3349216055974315e-07,4.939559060941466e-09,2.949046294213973e-09,5.247906307410855e-08,6.69780484940774e-09
6.88,2.3247862581717982e-07,4.929253321049477e-09,2.9373548900475936e-09,5.225825484519453e-08,6.67394233397476e-09
6.890000000000001,2.315885210253816e-07,4.907406918552221e-09,2.9278680955132987e-09,5.205828412840849e-08,6.652443724024817e-09
6.9,2.306077993442067e-07,4.887736665587964e-09,2.912568603937235e-09,5.184653639243485e-08,6.6255277191623925e-09
6.91,2.2960844582075457e-07,4.874206128987121e-09,2.899972870990106e-09,5.160871506144203e-08,6.590731100930813e-09
6.92,2.2871031684695817e-07,4.847866793221828e-09,2.886072321040898e-09,5.1404001910786475e-08,6.5588633764299455e-09
6.93,2.2775830352047613e-07,4.816711533073461e-09,2.879894606555414e-09,5.123283280126853e-08,6.533138744185534e-09
6.94,2.2678967180030262e-07,4.805542559316743e-09,2.870452066079144e-09,5.100306513025938e-08,6.5142948550928635e-09
6.95,2.2598183338258365e-07,4.810931812862049e-09,2.851405848723066e-09,5.08062624008741e-08,6.4893398623551164e-09
6.96,2.2498788693905483e-07,4.771595319105126e-09,2.849691626956692e-09,5.0616681747223856e-08,6.466068006497914e-09
6.97,2.2412583356053544e-07,4.750115182275807e-09,2.826765052313347e-09,5.0411715782696626e-08,6.437181780368255e-09
6.98,2.231172426401258e-07,4.719811531673119e-09,2.81710603162105e-09,5.020653669032283e-08,6.408259275791605e-09
6.99,2.2239867453155551e-07,4.713823397219806e-09,2.8120795053552305e-09,5.001045321904281e-08,6.389743893852239e-09
7.0,2.2144717507147792e-07,4.690367263641347e-09,2.7996056438950843e-09,4.981321479296998e-08,6.372148812050161e-09
7.01,2.207514482126603e-07,4.692464756492683e-09,2.781495553875185e-09,4.960519747783721e-08,6.3368106777766364e-09
7.0200000000000005,2.1983627676945688e-07,4.667594646914771e-09,2.775699333590664e-09,4.9430108271103504e-08,6.3160436833916385e-09
7.03,2.188974445802491e-07,4.635514916484216e-09,2.7601984765925902e-09,4.92300074362988e-08,6.289590464926863e-09
7.04,2.1807123177716227e-07,4.620411352519188e-09,2.752634873312354e-09,4.9037058048203894e-08,6.259405970100313e-09
7.05,2.1723111749575014e-07,4.614056123221872e-09,2.749661539815782e-09,4.885367470836467e-08,6.2378233423968835e-09
7.0600000000000005,2.1653730789607804e-07,4.566559939205335e-09,2.7355648798006654e-09,4.8649301311084134e-08,6.2110055125409335e-09
7.07,2.1563651303862962e-07,4.561365822655643e-09,2.7245498162604526e-09,4.847677931721601e-08,6.185450258948849e-09
7.08,2.1480544821968666e-07,4.543793144301875e-09,2.713390444799979e-09,4.828628110308968e-08,6.1658410179282756e-09
7.09,2.1381507023551929e-07,4.52364535857939e-09,2.6998304255034903e-09,4.811638870635913e-08,6.1417229305511655e-09
7.1000000000000005,2.1320064435058343e-07,4.521507181177881e-09,2.697544021947454e-09,4.7899844234509133e-08,6.121317546206014e-09
7.11,2.1231894775706733e-07,4.484542672476236e-09,2.67240217020577e-09,4.773210055610566e-08,6.091228130180186e-09
7.12,2.114292931494846e-07,4.471420071910629e-09,2.6754881849019546e-09,4.754575559568539e-08,6.07363855915364e-09
7.13,2.1062247067596197e-07,4.4764757245919805e-09,2.6674595949213245e-09,4.736024014151817e-08,6.054443281613315e-09
7.140000000000001,2.0991018266357093e-07,4.460220432383694e-09,2.6470393334045907e-09,4.7188749107336454e-08,6.02351800654766e-09
7.15,2.0905188377086704e-07,4.432902173200565e-09,2.647323973082296e-09,4.702236819912782e-08,6.008743971326107e-09
7.16,2.0828870255192299e-07,4.407539821369701e-09,2.6207400438751716e-09,4.68211219836295e-08,5.983317845601762e-09
7.17,2.0760330115937316e-07,4.385618474198772e-09,2.618548892623791e-09,4.664510241842279e-08,5.960072789340866e-09
7.18,2.066010183856903e-07,4.3865984783203514e-09,2.6111892698144653e-09,4.6486791837949334e-08,5.939275426667926e-09
7.19,2.0602988610434314e-07,4.3687872635199455e-09,2.606956211863842e-09,4.6309856754770985e-08,5.90857004982787e-09
7.2,2.0523082433627392e-07,4.352588784438459e-09,2.591156466055584e-09,4.613118341592918e-08,5.889300877016832e-09
7.21,2.0441048624064543e-07,4.3351676604626594e-09,2.583333004708805e-09,4.5954539779212884e-08,5.871813426942332e-09
7.22,2.0354695177641613e-07,4.313189862806082e-09,2.5681902697974782e-09,4.579145879590599e-08,5.84751621112192e-09
7.23,2.028783639542747e-07,4.310367226219165e-09,2.5623420593872417e-09,4.562450744719671e-08,5.8257083472180915e-09
7.24,2.01998202510436e-07,4.281571192679302e-09,2.5570106619869347e-09,4.546497154793372e-08,5.809382637320216e-09
7.25,2.0121444756358893e-07,4.26434371774045e-09,2.546235015089029e-09,4.5285164281899835e-08,5.793348725437486e-09
7.26,2.0063113813062383e-07,4.2627796419081635e-09,2.5333489659747012e-09,4.511606994029332e-08,5.758004526383172e-09
7.2700000000000005,1.9975409455617798e-07,4.237460875942971e-09,2.5246928012998717e-09,4.495281419673654e-08,5.739364717038364e-09
7.28,1.9919639697637344e-07,4.207769862919958e-09,2.516206333063423e-09,4.478442617594719e-08,5.715515771960467e-09
7.29,1.983408954233262e-07,4.210642473729377e-09,2.503065079659649e-09,4.4599758769592e-08,5.694546409321176e-09
7.3,1.9769320965755682e-07,4.185156240491046e-09,2.497875308449905e-09,4.445201261520591e-08,5.673905954538357e-09
7.3100000000000005,1.9702131703032459e-07,4.177384520350673e-09,2.490440427226721e-09,4.428804991992553e-08,5.651383555885419e-09
7.32,1.9624666420126868e-07,4.164715396261953e-09,2.481648946849674e-09,4.412444918181019e-08,5.63699262198905e-09
7.33,1.9549189748978694e-07,4.1458679288400835e-09,2.4708580282425237e-09,4.3972250617547514e-08,5.6193350640277216e-09
7.34,1.947945536138154e-07,4.125550455548553e-09,2.46821694945969e-09,4.3802932012399335e-08,5.595970569342316e-09
7.3500000000000005,1.9406597933456633e-07,4.111094317567022e-09,2.456573583988609e-09,4.365165981574953e-08,5.57962267922588e-09
7.36,1.9341240615827793e-07,4.092072415223083e-09,2.445354658999496e-09,4.349888814575237e-08,5.549242551619877e-09
7.37,1.9273598225993948e-07,4.099283310052661e-09,2.433512711016089e-09,4.333824922026443e-08,5.533215148490807e-09
7.38,1.9200047213420275e-07,4.081211162985702e-09,2.4250198443580756e-09,4.317792252501982e-08,5.513281076594873e-09
7.390000000000001,1.9130941042080222e-07,4.0486073172809694e-09,2.422850983975911e-09,4.301108439448477e-08,5.490230110541881e-09
7.4,1.906563622370785e-07,4.0331936461518625e-09,2.4112442983813926e-09,4.28554709297996e-08,5.467552997753063e-09
7.41,1.900099974601991e-07,4.023439906728549e-09,2.3970661459648966e-09,4.272056279164138e-08,5.451789942171646e-09
7.42,1.8919920295153145e-07,4.010642175138175e-09,2.3912260818173974e-09,4.2550241657412434e-08,5.433875862027506e-09
7.43,1.8859257514717996e-07,3.99967809652424e-09,2.3949156527106937e-09,4.239485335787017e-08,5.410884883903326e-09
7.44,1.879407351400265e-07,3.980665896119233e-09,2.3731401247050857e-09,4.22451252262424e-08,5.399630875610428e-09
7.45,1.873589445109194e-07,3.962264452106318e-09,2.370944247010185e-09,4.209505045250777e-08,5.374989268014435e-09
7.46,1.8648582288546565e-07,3.95397867260457e-09,2.3532727829225284e-09,4.194484783656093e-08,5.3603143614643285e-09
7.47,1.8595769189547465e-07,3.943088610194851e-09,2.3479839089264542e-09,4.1805894185841944e-08,5.339738284797508e-09
7.48,1.8523541293934987e-07,3.925850110513289e-09,2.3464058814904966e-09,4.166458698951786e-08,5.319144384823434e-09
7.49,1.845345028923538e-07,3.9222979554536565e-09,2.3273764496070313e-09,4.149159473188059e-08,5.299682432079836e-09
7.5,1.8397965279991686e-07,3.884241872955206e-09,2.3277804286846696e-09,4.1357112229976e-08,5.286054641315406e-09
7.51,1.8315149996987944e-07,3.887348558573152e-09,2.311359552763306e-09,4.122742052371353e-08,5.269338398937672e-09
7.5200000000000005,1.8263243509006785e-07,3.875710069717092e-09,2.302731864422611e-09,4.108605365001821e-08,5.242973018130814e-09
7.53,1.8205733099662207e-07,3.8656395896441435e-09,2.2977963025246025e-09,4.092129826191555e-08,5.230270400390652e-09
7.54,1.8135720616932078e-07,3.851809934873554e-09,2.2911703958832947e-09,4.077899466445448e-08,5.2068828775126085e-09
7.55,1.8071265654084762e-07,3.8314657308302805e-09,2.285838060947136e-09,4.062883405980716e-08,5.188749921962322e-09
7.5600000000000005,1.80067028966593e-07,3.8136507538933495e-09,2.2725243466850485e-09,4.04927402271103e-08,5.1711432436420555e-09
7.57,1.7944951955709525e-07,3.806226931363511e-09,2.2694535426721386e-09,4.0361300969108344e-08,5.154988173330863e-09
7.58,1.7885093959929506e-07,3.788960496797991e-09,2.260491290690016e-09,4.023356286705429e-08,5.136680634743818e-09
7.59,1.7829702982973936e-07,3.78663777467679e-09,2.252643792908111e-09,4.0097840214467784e-08,5.122632814749378e-09
7.6000000000000005,1.7760263396578847e-07,3.766648142190713e-09,2.2470401947199674e-09,3.99430222242321e-08,5.10148047206712e-09
7.61,1.770157737147008e-07,3.7560081736906694e-09,2.240395593635851e-09,3.981370104997089e-08,5.087426015282582e-09
7.62,1.7641129944880176e-07,3.730362408072431e-09,2.228797535282511e-09,3.967004287060806e-08,5.06748305731847e-09
7.63,1.758903711541251e-07,3.719797836846081e-09,2.2260257212187853e-09,3.9543108265388777e-08,5.045062925452634e-09
7.640000000000001,1.7532076205451363e-07,3.7155031861639075e-09,2.211954284083471e-09,3.9405431608364874e-08,5.027862619146754e-09
7.65,1.7463129687038455e-07,3.7003276337669083e-09,2.2083500350637326e-09,3.926597470332324e-08,5.008708080262964e-09
7.66,1.740785290606706e-07,3.684157354198929e-09,2.1941398390012995e-09,3.91293736454662e-08,5.0017030048329015e-09
7.67,1.7351867721393784e-07,3.6649406511105737e-09,2.18718222858413e-09,3.899509159454754e-08,4.981891722332922e-09
7.68,1.7289422213420567e-07,3.658790368109289e-09,2.1832078029000453e-09,3.8863480593117374e-08,4.969511587548006e-09
7.69,1.722367354248728e-07,3.653350437751837e-09,2.1718197711582184e-09,3.8728617288633315e-08,4.9478281493951255e-09
7.7,1.71658871904811e-07,3.6546849381457854e-09,2.169294043839959e-09,3.8605392728099833e-08,4.932587711283779e-09
7.71,1.7114476635379916e-07,3.624421455070227e-09,2.1621105630180707e-09,3.846687791662059e-08,4.917971035874498e-09
7.72,1.7051492382349478e-07,3.6120737941638995e-09,2.1575872823266515e-09,3.835619950088429e-08,4.898802479786819e-09
7.73,1.6997323594725856e-07,3.601333288158465e-09,2.1488420481297194e-09,3.822427856953986e-08,4.883343771812315e-09
7.74,1.6940290139834113e-07,3.5852499899260173e-09,2.1439310991042403e-09,3.808873745686583e-08,4.867268450706443e-09
7.75,1.688660504206991e-07,3.578228266896667e-09,2.129599010326222e-09,3.795361002183862e-08,4.856484002400994e-09
7.76,1.6823331761140477e-07,3.5592246149014977e-09,2.1274670084372643e-09,3.7817427554676145e-08,4.830767824534962e-09
7.7700000000000005,1.6776806574637208e-07,3.5549307210054556e-09,2.1184076530443605e-09,3.769724515051565e-08,4.8136124059841255e-09
7.78,1.671453093973941e-07,3.5336058666524796e-09,2.113856267142791e-09,3.759682638873167e-08,4.799777415916774e-09
7.79,1.6658048067537107e-07,3.5312829310624108e-09,2.108768002361634e-09,3.745872074031746e-08,4.779564536933233e-09
7.8,1.6605922297577981e-07,3.5151222408858325e-09,2.0982965085258335e-09,3.73384290532427e-08,4.768480611020358e-09
7.8100000000000005,1.6552255348245801e-07,3.5168755866478088e-09,2.090123546250003e-09,3.7206438801832506e-08,4.747937741304117e-09
7.82,1.6501122463865195e-07,3.498394835558776e-09,2.084520601131667e-09,3.7090268008698376e-08,4.734838729608747e-09
7.83,1.6448292432427721e-07,3.479940884346195e-09,2.0744633256554498e-09,3.696574790439009e-08,4.722735916142422e-09
7.84,1.638527767533054e-07,3.465645719095828e-09,2.0753184843494303e-09,3.683978940137962e-08,4.708695840370099e-09
7.8500000000000005,1.6329235022960769e-07,3.45158800409222e-09,2.0635044571838787e-09,3.6720914983124964e-08,4.688831869205613e-09
7.86,1.627562640592634e-07,3.453892541136837e-09,2.0589331200876728e-09,3.660034902586931e-08,4.67273355158155e-09
7.87,1.6224029261990956e-07,3.4417438359693117e-09,2.0511581501109874e-09,3.648492822263309e-08,4.655957357236961e-09
7.88,1.617218082771722e-07,3.428521831737919e-09,2.0404633674770335e-09,3.6366471012310576e-08,4.6400673305947205e-09
7.890000000000001,1.612222675446342e-07,3.414912196156686e-09,2.03204179375394e-09,3.623951229954909e-08,4.6297272875638365e-09
7.9,1.6065743196046014e-07,3.4040637545192176e-09,2.0313063362816403e-09,3.611245817984485e-08,4.614403465604155e-09
7.91,1.601261671731819e-07,3.3909673268929854e-09,2.0204461561432425e-09,3.6002109083334005e-08,4.599325305803408e-09
7.92,1.5964142812034465e-07,3.374675813321244e-09,2.0221041753323826e-09,3.5905165707055676e-08,4.5843135173775656e-09
7.930000000000001,1.5910758390327352e-07,3.3747869476384427e-09,2.0090897102237733e-09,3.579189638630394e-08,4.566833045848895e-09
7.94,1.5854844610537294e-07,3.365876455779461e-09,2.0034051211945712e-09,3.5682031636679715e-08,4.555882883672732e-09
7.95,1.580890416273004e-07,3.350780838139218e-09,1.9962032283046502e-09,3.555755847521279e-08,4.541953353864469e-09
7.96,1.5752717400770999e-07,3.3388783978752653e-09,1.9885288995786466e-09,3.54367792357898e-08,4.525927269769405e-09
7.97,1.5710262039179943e-07,3.3280577914575374e-09,1.9831683956372925e-09,3.531394865791371e-08,4.514915868987666e-09
7.98,1.5655810774048876e-07,3.3163769628590304e-09,1.977029814017979e-09,3.521406933110774e-08,4.497798105018928e-09
7.99,1.560620217945346e-07,3.3010091827626915e-09,1.9772063684374147e-09,3.5102056461436395e-08,4.481835925638337e-09
8.0,1.5557827942175475e-07,3.2983509834072112e-09,1.9638569169524985e-09,3.4994590152619957e-08,4.463878405841019e-09
8.01,1.5509217812564242e-07,3.2918389954527613e-09,1.955872736355447e-09,3.4878850187674466e-08,4.449921879917192e-09
8.02,1.5460249158216016e-07,3.282276658406772e-09,1.956011032621991e-09,3.477568350721123e-08,4.4412308307932895e-09
8.03,1.540995657124331e-07,3.2599712187892205e-09,1.9439610000977176e-09,3.465222716342407e-08,4.426463627905259e-09
8.040000000000001,1.5367874918553404e-07,3.2570905097558514e-09,1.9390234383113218e-09,3.454952693303831e-08,4.415288286820474e-09
8.05,1.5317211479006443e-07,3.2389695995232655e-09,1.934745474955276e-09,3.4431959219549455e-08,4.395547638160197e-09
8.06,1.5269971781534925e-07,3.2301520857389657e-09,1.928861453058745e-09,3.433536181284707e-08,4.379619371359908e-09
8.07,1.5219812948951693e-07,3.223024723451251e-09,1.9231746036078793e-09,3.423174818322289e-08,4.3679061434483446e-09
8.08,1.5176623500046925e-07,3.2163624221517357e-09,1.91828277033041e-09,3.41179372686927e-08,4.3591688681632215e-09
8.09,1.5129280428124732e-07,3.200907526724035e-09,1.912555788751506e-09,3.399641467099183e-08,4.3460482588225225e-09
8.1,1.5072685725783726e-07,3.199782545868211e-09,1.9062740867280996e-09,3.389434656301519e-08,4.328978063831705e-09
8.11,1.503578014835642e-07,3.188595620072349e-09,1.8984327031234237e-09,3.3807932639806825e-08,4.311958455441148e-09
8.120000000000001,1.497938805071232e-07,3.1673385367604787e-09,1.8933539115678077e-09,3.3701044548980826e-08,4.299298047228107e-09
8.13,1.4938085512971688e-07,3.166614140002752e-09,1.8927010849005725e-09,3.359326459451063e-08,4.285270848700296e-09
8.14,1.488743091905571e-07,3.158598726826366e-09,1.8807660158251065e-09,3.3482395746621445e-08,4.2756709386661754e-09
8.15,1.484319303238858e-07,3.1410221709169437e-09,1.87686552629216e-09,3.337691702461613e-08,4.2630736512583396e-09
8.16,1.4796814830520164e-07,3.138566159305196e-09,1.8693109553297463e-09,3.327840438404313e-08,4.253446462808902e-09
8.17,1.4758240003150828e-07,3.1236102065020046e-09,1.8643110606287585e-09,3.317484177919614e-08,4.240958588576768e-09
8.18,1.47181071213785e-07,3.117548657366128e-09,1.85926565547393e-09,3.3094253541370795e-08,4.224668784441068e-09
8.19,1.4666985388046894e-07,3.1127181240842807e-09,1.8543844741594585e-09,3.2964827965084854e-08,4.21329554818414e-09
8.2,1.4615672729502816e-07,3.095170257565571e-09,1.8475151174248215e-09,3.287879486303635e-08,4.196402049100857e-09
8.21,1.4571104668724853e-07,3.0880592452881467e-09,1.8386616029494285e-09,3.277920569623198e-08,4.185721769821479e-09
8.22,1.4528558528055944e-07,3.0789480681319895e-09,1.8354828176040016e-09,3.2673158215330805e-08,4.176145831434191e-09
8.23,1.449048199296106e-07,3.0672097087919473e-09,1.8290772110475145e-09,3.2571165331569496e-08,4.160780337172149e-09
8.24,1.443909542704985e-07,3.0670957847496145e-09,1.8230244070625023e-09,3.2484103331889324e-08,4.147653969515414e-09
8.25,1.4400901653903243e-07,3.0582940359224764e-09,1.8195317820162133e-09,3.2372169007662887e-08,4.135387423750669e-09
8.26,1.4360698286923626e-07,3.04611308487168e-09,1.8122045392525079e-09,3.2281428836086344e-08,4.121668469866442e-09
8.27,1.4318306528876022e-07,3.032359482107444e-09,1.8076828546063399e-09,3.2185211590457024e-08,4.1068334277679434e-09
8.28,1.427018787904661e-07,3.0261992254742643e-09,1.8014780283697906e-09,3.208402481950068e-08,4.095465558315167e-09
8.290000000000001,1.4221201450225123e-07,3.0123164536885496e-09,1.794611138693529e-09,3.1989166705422475e-08,4.0823549845686525e-09
8.3,1.4178391382430612e-07,3.0054145632808464e-09,1.7902978299228315e-09,3.188974840384797e-08,4.075335838563441e-09
8.31,1.414095250025066e-07,3.000748872388999e-09,1.7858822875535539e-09,3.17977923196928e-08,4.062706409803641e-09
8.32,1.40976765587259e-07,2.989772255635291e-09,1.7845795593159437e-09,3.1707924909559415e-08,4.044275973011881e-09
8.33,1.4058967465937547e-07,2.9763856021179903e-09,1.7740959404976277e-09,3.160216908092073e-08,4.034397910287309e-09
8.34,1.4010899910712478e-07,2.9731291256923557e-09,1.7701524415398789e-09,3.15072727673595e-08,4.021332388970513e-09
8.35,1.397516754826076e-07,2.9614998539502776e-09,1.767528067740147e-09,3.140904660783502e-08,4.0132335241472096e-09
8.36,1.3930643654241895e-07,2.9458910886776804e-09,1.7626558235587202e-09,3.131818576817455e-08,4.0008271673355e-09
8.370000000000001,1.388978179272299e-07,2.9459947071374283e-09,1.7562369996780907e-09,3.122565132800559e-08,3.991609107699607e-09
8.38,1.385396848568071e-07,2.932980200312257e-09,1.751054499167192e-09,3.1138670815475324e-08,3.983117811129959e-09
8.39,1.3809697803072103e-07,2.9323478532931692e-09,1.740461293763671e-09,3.1050953266923924e-08,3.963616022434406e-09
8.4,1.3762476867937638e-07,2.9151050228943406e-09,1.7421944157954405e-09,3.094797177531374e-08,3.951302701738898e-09
8.41,1.3726722955551064e-07,2.910937839874868e-09,1.7322425232361132e-09,3.086434878295414e-08,3.942282694236296e-09
8.42,1.3681082535624236e-07,2.9055561711174815e-09,1.72910257715759e-09,3.078773653863359e-08,3.93321095233399e-09
8.43,1.3647953395278606e-07,2.8939341054270276e-09,1.724416374452552e-09,3.069749097569724e-08,3.919110785373153e-09
8.44,1.3602522646787427e-07,2.8858010971073255e-09,1.715479575358662e-09,3.059268736839572e-08,3.907838281052903e-09
8.45,1.356902581048811e-07,2.8708031733215184e-09,1.7146473328202847e-09,3.0517951912644606e-08,3.8894226749510404e-09
8.46,1.3527351250700232e-07,2.8684654931032947e-09,1.709043088379377e-09,3.0427640465040256e-08,3.88323940112225e-09
8.47,1.3490137925758933e-07,2.8623827137110007e-09,1.7054612279595044e-09,3.033061601392865e-08,3.873115826132214e-09
8.48,1.3446981327095064e-07,2.852687907295688e-09,1.7003231000292069e-09,3.024839141474348e-08,3.859506386798591e-09
8.49,1.3409142304634967e-07,2.8478761470028454e-09,1.6982659915110219e-09,3.015357300110176e-08,3.851762422964939e-09
8.5,1.3371200654323587e-07,2.8313602850858257e-09,1.688165045804818e-09,3.0059928343709515e-08,3.840318088327224e-09
8.51,1.3330706626936793e-07,2.824877472058208e-09,1.6844753663595835e-09,2.997171829656072e-08,3.825141524716197e-09
8.52,1.3296543283845958e-07,2.8191494704956496e-09,1.6771787710480146e-09,2.9895868436871036e-08,3.811835603207727e-09
8.53,1.3250932263710532e-07,2.8096750733934633e-09,1.6749188133315126e-09,2.9806595161333515e-08,3.801291666714104e-09
8.540000000000001,1.3217277344814266e-07,2.8016376595848142e-09,1.6713413063805016e-09,2.9715850207307997e-08,3.79173632128057e-09
8.55,1.3177312096531346e-07,2.7908203044556553e-09,1.666677045482694e-09,2.9638500057410548e-08,3.785650087761497e-09
8.56,1.3135958027468327e-07,2.783106569592936e-09,1.6584749456232094e-09,2.9558640472824397e-08,3.7756836110745946e-09
8.57,1.3108169359300266e-07,2.7722045067181825e-09,1.655016812005403e-09,2.9455507984974282e-08,3.7640045244588874e-09
8.58,1.3069349285643097e-07,2.768797825786725e-09,1.6497770747170246e-09,2.9388346261180812e-08,3.751292937460835e-09
8.59,1.3031956006141225e-07,2.7660096774849034e-09,1.648688697783745e-09,2.9295677960274406e-08,3.743179225131295e-09
8.6,1.2998503662125113e-07,2.752580676388171e-09,1.6395500045914912e-09,2.922737881292286e-08,3.731155249324158e-09
8.61,1.2959782337730917e-07,2.7462565883294263e-09,1.6348597423699344e-09,2.912635691054905e-08,3.7184092903390395e-09
8.620000000000001,1.2915193645534027e-07,2.736855698166913e-09,1.6332980754035826e-09,2.905385047386103e-08,3.7134655730588104e-09
8.63,1.2880664355603573e-07,2.7296478414659566e-09,1.629355906921822e-09,2.897244481605371e-08,3.702110150701967e-09
8.64,1.2847079355415445e-07,2.7231398494109507e-09,1.626013734999184e-09,2.88952679230693e-08,3.6920482495049925e-09
8.65,1.2809828088966004e-07,2.717053131568291e-09,1.6209188315330934e-09,2.880365744531282e-08,3.6814509527502744e-09
8.66,1.2778008479095027e-07,2.7045542530777193e-09,1.61578129113979e-09,2.872651611304288e-08,3.671737767868743e-09
8.67,1.274120597299814e-07,2.7068022443444025e-09,1.6089230016661578e-09,2.8654249603443467e-08,3.660277151244355e-09
8.68,1.2701307613392365e-07,2.6960699420927727e-09,1.6045075202151749e-09,2.8564089823430548e-08,3.648348626973269e-09
8.69,1.2660832273330736e-07,2.6846359527637083e-09,1.599852568508932e-09,2.848437698530702e-08,3.6395825747824634e-09
8.700000000000001,1.263935382256866e-07,2.678782709693843e-09,1.5977949091619398e-09,2.842230907761992e-08,3.6281137364534246e-09
8.71,1.2597444707265488e-07,2.672077245464539e-09,1.590613455626508e-09,2.8331648677962172e-08,3.6185291995396133e-09
8.72,1.256398713502482e-07,2.6618437795452834e-09,1.5916972709326143e-09,2.8251228362211074e-08,3.606071572735285e-09
8.73,1.2525191236479307e-07,2.6557617426205527e-09,1.581767203380097e-09,2.8173617974856722e-08,3.596231431459692e-09
8.74,1.2496797813546988e-07,2.646258921706005e-09,1.5788433361633455e-09,2.8086189198821034e-08,3.586916640193385e-09
8.75,1.2464418574504107e-07,2.640027106254655e-09,1.5742400904847716e-09,2.8018117643845335e-08,3.580265662753789e-09
8.76,1.2425476832730023e-07,2.6379373384657928e-09,1.5701096729315834e-09,2.7933580440760995e-08,3.5706717942944892e-09
8.77,1.2396526647041224e-07,2.62610782979711e-09,1.5652154617791285e-09,2.7854397912234635e-08,3.5586957318817465e-09
8.78,1.2353637645135833e-07,2.6201020013136285e-09,1.5646034984517533e-09,2.778459475290513e-08,3.5470357978065868e-09
8.790000000000001,1.232315544990294e-07,2.616866797530403e-09,1.5558160645487947e-09,2.7718607067352998e-08,3.5382597913296013e-09
8.8,1.2297429499006934e-07,2.601747844402542e-09,1.5539400706567647e-09,2.7635568364977264e-08,3.5277762764328113e-09
8.81,1.226155526421427e-07,2.5938895757416083e-09,1.5477405853741262e-09,2.7556438857665834e-08,3.51879240192752e-09
8.82,1.2224202312502105e-07,2.590250253230649e-09,1.540795256631462e-09,2.748288555474256e-08,3.511545581721921e-09
8.83,1.2189056940697753e-07,2.579575407367312e-09,1.5404072259721027e-09,2.740416266395885e-08,3.50189616279277e-09
8.84,1.2153114478032569e-07,2.5738523026653427e-09,1.5351212834633067e-09,2.732896240229759e-08,3.4936753929746836e-09
8.85,1.2126264641295085e-07,2.571240246022756e-09,1.5365030024076779e-09,2.726127982281557e-08,3.4819831770479976e-09
8.86,1.2088815841494837e-07,2.5685467174799633e-09,1.5284147452041358e-09,2.7191498539518147e-08,3.4711111420815737e-09
8.870000000000001,1.206178391204227e-07,2.557262513940652e-09,1.5230630781695916e-09,2.710386709200973e-08,3.463995049539745e-09
8.88,1.2021842843490715e-07,2.55099765590789e-09,1.5188170995990683e-09,2.7027486046311292e-08,3.4545440220826795e-09
8.89,1.1998635657318092e-07,2.536912273579049e-09,1.5162386836324251e-09,2.695777633098157e-08,3.4437807370630157e-09
8.9,1.1964451722698932e-07,2.532719398739767e-09,1.5133339086387393e-09,2.6900820294164027e-08,3.4343888665818555e-09
8.91,1.1929111595880135e-07,2.5229707291143507e-09,1.5068462430181527e-09,2.6834333511068483e-08,3.42715232706941e-09
8.92,1.189895473008799e-07,2.5220687489084005e-09,1.5063497497848073e-09,2.6760812881449633e-08,3.419425414746707e-09
8.93,1.186850077316925e-07,2.5137570099590532e-09,1.4995630132249401e-09,2.6690044274736305e-08,3.4061941414271447e-09
8.94,1.1834058931836642e-07,2.503856324761111e-09,1.4961734102465072e-09,2.6603380578944126e-08,3.395859135179615e-09
8.950000000000001,1.1806449869647686e-07,2.5069391914056552e-09,1.4884425834921543e-09,2.653393649772254e-08,3.389921242839711e-09
8.96,1.1775660401670818e-07,2.489097758049554e-09,1.4891390976558452e-09,2.6466207831833106e-08,3.380888896519928e-09
8.97,1.1740413405861049e-07,2.4863775715308346e-09,1.481757119993089e-09,2.6400993437478555e-08,3.3708852892671304e-09
8.98,1.171084441521319e-07,2.4821337855630604e-09,1.4785528744600687e-09,2.6333515782302144e-08,3.361353968487829e-09
8.99,1.1683504298775402e-07,2.4690640153921183e-09,1.47608552132453e-09,2.6253460850997655e-08,3.3588491967225222e-09
9.0,1.1647271386032267e-07,2.4666929282411815e-09,1.469121152882342e-09,2.6198389968025525e-08,3.3473444083004802e-09
9.01,1.161699265307968e-07,2.456821307240216e-09,1.4677747738113361e-09,2.6128040450603138e-08,3.337074536710548e-09
9.02,1.158651327817354e-07,2.4475596979781316e-09,1.4649038198414219e-09,2.60515550628427e-08,3.326915985226084e-09
9.03,1.15537803506824e-07,2.452523452988653e-09,1.459225743899979e-09,2.5969490472689042e-08,3.316185388264974e-09
9.040000000000001,1.1529538343227528e-07,2.4431940084456288e-09,1.458809884295274e-09,2.5926880937927486e-08,3.308921319894721e-09
9.05,1.1496280601808188e-07,2.4393458277445002e-09,1.450987591607022e-09,2.5839853600348175e-08,3.3024318214180477e-09
9.06,1.1467720073910667e-07,2.4293910976478838e-09,1.4477232397134253e-09,2.5785146618642854e-08,3.295861539857324e-09
9.07,1.1437267111717765e-07,2.4174877303058774e-09,1.4448029812143481e-09,2.5705894253967455e-08,3.287517199542322e-09
9.08,1.1406263958047297e-07,2.4183000133306527e-09,1.4393789032690258e-09,2.5644646533569494e-08,3.2741957618505067e-09
9.09,1.137327035895958e-07,2.410605476689252e-09,1.4377934781050149e-09,2.557529679292047e-08,3.2677656153903203e-09
9.1,1.1341489627658656e-07,2.4099447402078247e-09,1.4322723068711048e-09,2.551246451277294e-08,3.2598410693721875e-09
9.11,1.1319548094407523e-07,2.3996010258487206e-09,1.4310459496004468e-09,2.5442387169912597e-08,3.24963532061096e-09
9.120000000000001,1.128661659682379e-07,2.387872746059687e-09,1.4266592905746337e-09,2.5386930377482018e-08,3.240881337888305e-09
9.13,1.1254525899106769e-07,2.3888662174629576e-09,1.4220539755578488e-09,2.531420406399503e-08,3.2339379596336427e-09
9.14,1.1228588410966589e-07,2.3806809833750436e-09,1.419139624971825e-09,2.525431015440445e-08,3.2270150617805975e-09
9.15,1.1198825889818384e-07,2.379680423511822e-09,1.4163765693334552e-09,2.5192038181134545e-08,3.217132749952922e-09
9.16,1.1174745326195413e-07,2.3688972272655504e-09,1.412614289615007e-09,2.5112837136920314e-08,3.208163546702894e-09
9.17,1.1147259492067004e-07,2.359452664164822e-09,1.409951269873295e-09,2.506902122357483e-08,3.1993203814886663e-09
9.18,1.1112983168065545e-07,2.3563842134965214e-09,1.4067484192501334e-09,2.499479829677489e-08,3.192381115357692e-09
9.19,1.1086258032526191e-07,2.350860358142829e-09,1.3999706734219138e-09,2.4928311361583175e-08,3.1860547317249354e-09
9.200000000000001,1.1059332182740222e-07,2.343764993706811e-09,1.3976634399108567e-09,2.4859429385323856e-08,3.174405402642861e-09
9.21,1.1029199749075928e-07,2.335682359881114e-09,1.3959262133429715e-09,2.4797659493549047e-08,3.1685734546000157e-09
9.22,1.1002683087756208e-07,2.3332083914906114e-09,1.3911431925710533e-09,2.4739730835281978e-08,3.1571848934547427e-09
9.23,1.0975334968185566e-07,2.3257091372405144e-09,1.3881612941009717e-09,2.46772429028675e-08,3.1527591092638913e-09
9.24,1.094605699389216e-07,2.3172888048801526e-09,1.3829939399834555e-09,2.461521687373555e-08,3.1457986334619266e-09
9.25,1.0919417189052711e-07,2.3164412055296733e-09,1.3796388362472021e-09,2.4555136507982282e-08,3.1326150019898263e-09
9.26,1.08923862130635e-07,2.306398631824059e-09,1.3757833020364424e-09,2.448826645408178e-08,3.129243018656771e-09
9.27,1.0863357094174666e-07,2.3008109697470366e-09,1.3712639162635009e-09,2.442927040670566e-08,3.119417457880741e-09
9.28,1.0841360021459738e-07,2.294102283750859e-09,1.3690728127895457e-09,2.436698335781907e-08,3.116139920937711e-09
9.290000000000001,1.0809889821366342e-07,2.289629875043577e-09,1.3671102436254264e-09,2.4306743463125502e-08,3.105882382090575e-09
9.3,1.0778450140208646e-07,2.281610442963011e-09,1.3621382036521299e-09,2.4247847891709595e-08,3.097402059998311e-09
9.31,1.0757357980679339e-07,2.2794716978059575e-09,1.3599000336122166e-09,2.4185955407204424e-08,3.0893921722251077e-09
9.32,1.072754190270448e-07,2.2731947203856556e-09,1.3590539853035633e-09,2.41273625158049e-08,3.081503503543649e-09
9.33,1.0705059844392021e-07,2.2626972919141764e-09,1.3504415155784317e-09,2.406017016485194e-08,3.0732641987620914e-09
9.34,1.0677877346661711e-07,2.2595182299028868e-09,1.3508037903845309e-09,2.4005604909356357e-08,3.0646339211654206e-09
9.35,1.0648656727114861e-07,2.254495125002627e-09,1.3461715045733135e-09,2.394304507652217e-08,3.0583954721027274e-09
9.36,1.0627170114196046e-07,2.2515927932462297e-09,1.340843775324178e-09,2.3883928950536748e-08,3.051202486684999e-09
9.370000000000001,1.0597356871140626e-07,2.2473073891313374e-09,1.3396694204967241e-09,2.382642979845434e-08,3.0438944377617703e-09
9.38,1.057028041312719e-07,2.239041415189844e-09,1.3357315710685813e-09,2.376791984745067e-08,3.0354808633585e-09
9.39,1.0547446945575173e-07,2.231187933389003e-09,1.3322958516342293e-09,2.371260456258663e-08,3.026194860953061e-09
9.4,1.052054127630485e-07,2.2294601129722077e-09,1.3295779762749385e-09,2.364950096740351e-08,3.0182673672290316e-09
9.41,1.0489985604710154e-07,2.2239598714878314e-09,1.3249967905869986e-09,2.3596128231354916e-08,3.0120448115018903e-09
9.42,1.0469571126290964e-07,2.2172423002626327e-09,1.321100451334393e-09,2.354407142973052e-08,3.0059793603768615e-09
9.43,1.0442268416929911e-07,2.2132285805365727e-09,1.3192115057388733e-09,2.3480461201281426e-08,2.9964053307109726e-09
9.44,1.0416924904380033e-07,2.2052820511523162e-09,1.3142174439230976e-09,2.341648480336448e-08,2.989466398956434e-09
9.450000000000001,1.039469991473346e-07,2.2013837154939904e-09,1.312576040518322e-09,2.3364967288482366e-08,2.9826644786598485e-09
9.46,1.0367953989249254e-07,2.2003885345723864e-09,1.310451524821805e-09,2.3310239399878525e-08,2.9763497482132496e-09
9.47,1.0338916874006592e-07,2.1931413968821674e-09,1.3032006787549244e-09,2.3255109265070408e-08,2.9716737907272643e-09
9.48,1.0315423575742017e-07,2.1869731307294397e-09,1.3050202011747958e-09,2.3191957352450637e-08,2.9633557239609407e-09
9.49,1.0292721701613076e-07,2.179709046781394e-09,1.30018250343417e-09,2.313181515171857e-08,2.955979035141808e-09
9.5,1.0268029260477688e-07,2.1765688765916466e-09,1.2980708140728104e-09,2.308540478324615e-08,2.9498121441802546e-09
9.51,1.0241874940318919e-07,2.1688986271428687e-09,1.2955864134387486e-09,2.3030463883942508e-08,2.9402017729201995e-09
9.52,1.0210289973611957e-07,2.1665228509736687e-09,1.2884263709537376e-09,2.297240000192752e-08,2.9358741814214492e-09
9.53,1.0191129207348398e-07,2.1566382639966747e-09,1.2880337753196806e-09,2.2918894658634523e-08,2.9245117058027725e-09
9.540000000000001,1.0162868926158995e-07,2.1532703525506036e-09,1.28668476286749e-09,2.286145637584249e-08,2.918022384648415e-09
9.55,1.014191661637189e-07,2.1555554562922514e-09,1.2781863708240252e-09,2.280484783988083e-08,2.9106873894024945e-09
9.56,1.0123704758572554e-07,2.1438311366318497e-09,1.2780484643915485e-09,2.2755393274467895e-08,2.903798763802096e-09
9.57,1.0096894943563399e-07,2.1390470703152786e-09,1.2753395269901119e-09,2.2692525252475442e-08,2.900783349728971e-09
9.58,1.0067580079231108e-07,2.1358312896896135e-09,1.2728550906415819e-09,2.264045313978931e-08,2.8923813433812965e-09
9.59,1.0049153294785366e-07,2.1289221941150872e-09,1.269297469862077e-09,2.2586820559752093e-08,2.8863618818085858e-09
9.6,1.0025018912149151e-07,2.1259335676007873e-09,1.268368062097222e-09,2.2529456773852843e-08,2.8789133460598502e-09
9.61,1.0002132476396424e-07,2.114894613358176e-09,1.2613764256186413e-09,2.2486813595670274e-08,2.872547169413507e-09
9.620000000000001,9.978196083082015e-08,2.112487292392921e-09,1.2631933253635867e-09,2.2433787409120245e-08,2.8660213361561316e-09
9.63,9.952112291486655e-08,2.1086153667457246e-09,1.2581490472040976e-09,2.2374167939552307e-08,2.858680433731145e-09
9.64,9.930458257568596e-08,2.105109070720277e-09,1.2538364919484233e-09,2.2324800732888255e-08,2.8517573031567066e-09
9.65,9.904615193174773e-08,2.1037217495691456e-09,1.2503679545266339e-09,2.2270292795347937e-08,2.8453582880903607e-09
9.66,9.881853489256585e-08,2.093576150796225e-09,1.2487609612933307e-09,2.2223608190043596e-08,2.8379389487765117e-09
9.67,9.860530592230672e-08,2.094549236598225e-09,1.2456606475544043e-09,2.215940495334757e-08,2.8302995399921236e-09
9.68,9.833527387012365e-08,2.0824554165073222e-09,1.2456359658962539e-09,2.2117978374866924e-08,2.8261367608050324e-09
9.69,9.814737819476416e-08,2.076982891024325e-09,1.2410734334621577e-09,2.2058788264423153e-08,2.819524953198018e-09
9.700000000000001,9.789805226089083e-08,2.0733183757327777e-09,1.2393965815763243e-09,2.2007265826297255e-08,2.8122714897188203e-09
9.71,9.770926189844726e-08,2.070530758962389e-09,1.232280675119061e-09,2.1961410832093227e-08,2.8069922806227262e-09
9.72,9.745251918377365e-08,2.068040952370292e-09,1.2311150928834116e-09,2.191451345084052e-08,2.7999389309520825e-09
9.73,9.724633200507625e-08,2.0615778710669323e-09,1.2274045730327628e-09,2.185356131968676e-08,2.791955494196283e-09
9.74,9.697747396844606e-08,2.0567997360312514e-09,1.2255049894896915e-09,2.181070469713679e-08,2.7854531882912323e-09
9.75,9.675648674039868e-08,2.0514517922305863e-09,1.222843485534403e-09,2.1755283244401367e-08,2.7761660601013083e-09
9.76,9.653815844177067e-08,2.0467868260652336e-09,1.22098096527273e-09,2.1715783406704972e-08,2.7709620493224886e-09
9.77,9.634861489273394e-08,2.041139550468729e-09,1.2199511791210838e-09,2.1654452717837138e-08,2.764499530334913e-09
9.78,9.609684850837305e-08,2.0401864640679288e-09,1.2147219503958584e-09,2.1615472317176328e-08,2.760401116135856e-09
9.790000000000001,9.589453370339638e-08,2.031888161628647e-09,1.2110014687202786e-09,2.1559829505349512e-08,2.7551818213710935e-09
9.8,9.565275963249799e-08,2.0298790262759308e-09,1.208319847063744e-09,2.150450044952689e-08,2.7484531167280037e-09
9.81,9.538410402066534e-08,2.022007021575998e-09,1.205713078798122e-09,2.1462561019707956e-08,2.7433354648478936e-09
9.82,9.522543073715592e-08,2.012036960466639e-09,1.203152455121518e-09,2.141161796709313e-08,2.731857720573777e-09
9.83,9.500705553997584e-08,2.011288445784295e-09,1.1986501362010155e-09,2.1361542667454563e-08,2.7261540670571485e-09
9.84,9.480693261678586e-08,2.006660246523415e-09,1.198617487833424e-09,2.1309940348164116e-08,2.7195430401633e-09
9.85,9.456907123080962e-08,2.004165262287237e-09,1.1942327799875862e-09,2.1260764599841395e-08,2.7165863213315322e-09
9.86,9.436948379925224e-08,2.0024640438110415e-09,1.1928633752123712e-09,2.1215614821854094e-08,2.7095873263411058e-09
9.870000000000001,9.415346022817653e-08,1.995454967918616e-09,1.1886250705953089e-09,2.1169859873028297e-08,2.7030972688167156e-09
9.88,9.390559947590067e-08,1.9905749705330986e-09,1.1902614904401471e-09,2.1121859300214215e-08,2.6952196265241973e-09
9.89,9.371958572013354e-08,1.989162259365495e-09,1.1831595030133037e-09,2.1078058105450954e-08,2.6925356254681695e-09
9.9,9.352693929725574e-08,1.981800871760736e-09,1.1823154866689562e-09,2.1019847949382145e-08,2.684612238471253e-09
9.91,9.327871741674864e-08,1.976622388493991e-09,1.1772329150410901e-09,2.0979107978053337e-08,2.678656235073381e-09
9.92,9.309809265768014e-08,1.9723938884766743e-09,1.1777279779626264e-09,2.0934133688901005e-08,2.6713021951532112e-09
9.93,9.288341374560622e-08,1.970023015534353e-09,1.1737920291583974e-09,2.0890355935530984e-08,2.6684387222885515e-09
9.94,9.264551814641991e-08,1.963325164862866e-09,1.17059786366606e-09,2.0841266461887595e-08,2.6614162455393377e-09
9.950000000000001,9.24530894699064e-08,1.9606910909384785e-09,1.1679796177031158e-09,2.0792496138662067e-08,2.655462000865487e-09
9.96,9.22441447540469e-08,1.951108802688216e-09,1.164605519943023e-09,2.0748728731081656e-08,2.646748478628677e-09
9.97,9.202941235792248e-08,1.9523663841770445e-09,1.160797498975998e-09,2.0692979899977015e-08,2.6404702319739967e-09
9.98,9.183446114604124e-08,1.945532630716516e-09,1.1630451102151236e-09,2.0643788024140705e-08,2.637742369046011e-09
9.99,9.162635248342571e-08,1.9414448414086968e-09,1.1576691953271444e-09,2.0606300545689583e-08,2.6328932204849957e-09
10.0,9.146930196088814e-08,1.934902596790876e-09,1.1564139234224886e-09,2.0565256403298844e-08,2.6264237876222688e-09
10.01,9.1244180516346e-08,1.9338422463618763e-09,1.1526860750628031e-09,2.0517197679991606e-08,2.6171903737195776e-09
10.02,9.104960171090927e-08,1.9247747033473936e-09,1.1510205780304756e-09,2.0476974979898774e-08,2.6142164455876894e-09
10.03,9.082021958846959e-08,1.9241242071908046e-09,1.1482826077301878e-09,2.041529222717073e-08,2.608322847251348e-09
10.040000000000001,9.063627562769618e-08,1.918539342957746e-09,1.1447002655841345e-09,2.0375695963520507e-08,2.6027747520611624e-09
10.05,9.039708698950808e-08,1.9139125900413526e-09,1.1434035781438086e-09,2.0327290241315465e-08,2.5963404364142896e-09
10.06,9.024687278362346e-08,1.9122511134392413e-09,1.1379142036970777e-09,2.028895972170826e-08,2.5901093290171394e-09
10.07,9.004453438230669e-08,1.905700273218056e-09,1.1385406328985329e-09,2.025768211243596e-08,2.5863717644136273e-09
10.08,8.981847574940533e-08,1.9058964637000237e-09,1.134680325392065e-09,2.0200934977143212e-08,2.580496890684297e-09
10.09,8.968461177038127e-08,1.8998955313461605e-09,1.1330063305390256e-09,2.0148356590092217e-08,2.574229247294564e-09
10.1,8.948720653617971e-08,1.8972928094250897e-09,1.1298071216244986e-09,2.0112150905418303e-08,2.567834610795221e-09
10.11,8.924649385550649e-08,1.8873042257718166e-09,1.1288394813084802e-09,2.0073060015551177e-08,2.5622520227803243e-09
10.120000000000001,8.909104943517561e-08,1.8859102754357305e-09,1.1262266210988023e-09,2.0025994958266907e-08,2.557853721981722e-09
10.13,8.888055361338115e-08,1.8847695327637255e-09,1.1208702617809995e-09,1.998168440124421e-08,2.552251961417041e-09
10.14,8.870703158441473e-08,1.8790764819834618e-09,1.1205269159630834e-09,1.9943537564554587e-08,2.5459744782093618e-09
10.15,8.848363235065085e-08,1.8738158908849606e-09,1.1212499478527124e-09,1.989020257873442e-08,2.5398127234382948e-09
10.16,8.828854775920258e-08,1.87258204654114e-09,1.1155356772071686e-09,1.9860280213495922e-08,2.535638862821319e-09
10.17,8.809732931890797e-08,1.869017790513901e-09,1.1128164912681406e-09,1.9805241062185055e-08,2.5319171998005097e-09
10.18,8.79144029550643e-08,1.8595070897156782e-09,1.1097221889679437e-09,1.9761646319928e-08,2.5256765107262243e-09
10.19,8.773032082251121e-08,1.8588103260802737e-09,1.1081288967398472e-09,1.972971865141465e-08,2.5183706704267856e-09
10.200000000000001,8.753995722034452e-08,1.8517174458461296e-09,1.107478573340351e-09,1.9680866131834507e-08,2.511475261711811e-09
10.21,8.736870252537655e-08,1.8501604146859154e-09,1.103446576152468e-09,1.9640454250973594e-08,2.5074081364500482e-09
10.22,8.714779255624714e-08,1.8479639882401833e-09,1.1003002241247162e-09,1.960879550214318e-08,2.503263244346753e-09
10.23,8.69554220369247e-08,1.8411740750940263e-09,1.0964524112651695e-09,1.955065422410141e-08,2.4960020595507186e-09
10.24,8.678400441674996e-08,1.8359163960847607e-09,1.0962767218216663e-09,1.9503716792168528e-08,2.4916391252936342e-09
10.25,8.661103447386431e-08,1.8359181109620595e-09,1.0927452931263284e-09,1.9471045963327137e-08,2.4835428475340186e-09
10.26,8.641849093571799e-08,1.8309401801626016e-09,1.091835259305052e-09,1.9434238469719193e-08,2.4805503633380663e-09
10.27,8.623101058428057e-08,1.8280698565824145e-09,1.0901329623978473e-09,1.9391932579300686e-08,2.475598294986254e-09
10.28,8.60255879884017e-08,1.8214235709421253e-09,1.0889186147953645e-09,1.9346293124347372e-08,2.4710808486868586e-09
10.290000000000001,8.587580291391548e-08,1.8166065299321003e-09,1.085212215079785e-09,1.930603221491805e-08,2.4637473376729015e-09
10.3,8.569306553703424e-08,1.8149815333008401e-09,1.0823599978171923e-09,1.9269428583920075e-08,2.460207469660627e-09
10.31,8.549137888216461e-08,1.8144238867592395e-09,1.0817909922510077e-09,1.9219705264947434e-08,2.4544848083685832e-09
10.32,8.535559654084735e-08,1.8074615669802486e-09,1.0784603868295469e-09,1.9183654264123664e-08,2.4477646849114324e-09
10.33,8.516617623076157e-08,1.804236081642933e-09,1.0762589243651898e-09,1.914889782649726e-08,2.4433461003084406e-09
10.34,8.493803403043593e-08,1.7989453201620642e-09,1.0727156173776473e-09,1.9104288205864134e-08,2.441993509709614e-09
10.35,8.479344800622124e-08,1.7949829001652093e-09,1.0710044048140841e-09,1.9062806717678762e-08,2.434888494587033e-09
10.36,8.461869197324691e-08,1.7952323865677782e-09,1.0683415767605095e-09,1.9025114712730765e-08,2.431708109993329e-09
10.370000000000001,8.444708083200052e-08,1.787822330628539e-09,1.0686538758263003e-09,1.899253324864864e-08,2.4256548182733086e-09
10.38,8.425303312199876e-08,1.7852154639009455e-09,1.0661652780135987e-09,1.8948877797070302e-08,2.418685795991131e-09
10.39,8.410032906443893e-08,1.7813422725930916e-09,1.0609661221913067e-09,1.89085553209667e-08,2.416235640905206e-09
10.4,8.390015193601903e-08,1.7802433286844613e-09,1.0594801706917872e-09,1.886143770661885e-08,2.4109348516299854e-09
10.41,8.375461771970764e-08,1.7756020991525628e-09,1.0577922602357726e-09,1.882660442284749e-08,2.404440336973284e-09
10.42,8.356810559754328e-08,1.7731633832579649e-09,1.0541661894686027e-09,1.8784175574662757e-08,2.399039402274095e-09
10.43,8.341188858340934e-08,1.7641058358279976e-09,1.0526992362955171e-09,1.874906429799992e-08,2.3933514788573093e-09
10.44,8.323556866914993e-08,1.7637617241050219e-09,1.0508236756200734e-09,1.8707880542002995e-08,2.3885607775772004e-09
10.450000000000001,8.306084881794794e-08,1.760461711290005e-09,1.050874506666107e-09,1.867211403841921e-08,2.3850788675402113e-09
10.46,8.288662146791766e-08,1.7565248981079575e-09,1.048324390446323e-09,1.8633999954510522e-08,2.381855112312588e-09
10.47,8.27453891991411e-08,1.7550613233330515e-09,1.045907386727354e-09,1.8596756151168368e-08,2.3750321247891575e-09
10.48,8.253866571220915e-08,1.7486433527477824e-09,1.044098366652009e-09,1.8557045091059294e-08,2.369734418072713e-09
10.49,8.236823268404976e-08,1.7424987261197872e-09,1.0417922972430964e-09,1.85145464232991e-08,2.3644774271823127e-09
10.5,8.218572094012778e-08,1.7408182925405478e-09,1.0390527042043569e-09,1.848059914957128e-08,2.3589567065792615e-09
10.51,8.202721243780403e-08,1.7349949811284351e-09,1.035715491109828e-09,1.843495391406261e-08,2.3543122876788853e-09
10.52,8.186434784498716e-08,1.73681708856939e-09,1.0346364454102918e-09,1.8406258433239577e-08,2.3491977128762824e-09
10.53,8.169891724886578e-08,1.7316874206298723e-09,1.0328932102897675e-09,1.8366180462451056e-08,2.346505984005254e-09
10.540000000000001,8.150583656977732e-08,1.7244534630134354e-09,1.0286366083859792e-09,1.8330567447541387e-08,2.3409768489062813e-09
10.55,8.134865686343968e-08,1.726594485890196e-09,1.0283343251843817e-09,1.8291196472196676e-08,2.336595422283474e-09
10.56,8.121481595464189e-08,1.7187551041748968e-09,1.025165019301593e-09,1.8256174844463116e-08,2.3303634907576923e-09
10.57,8.104592735185653e-08,1.7170572459439916e-09,1.0237387728934376e-09,1.8221307775067715e-08,2.326721328113819e-09
10.58,8.089087352060476e-08,1.712300418707638e-09,1.02026147441194e-09,1.818495598630156e-08,2.3219854746482766e-09
10.59,8.07120108280428e-08,1.7087107304719708e-09,1.0187292256200393e-09,1.814394014484701e-08,2.316860484633425e-09
10.6,8.05724163959104e-08,1.7055748036683986e-09,1.0173519720364685e-09,1.8104741031327688e-08,2.3116239628332787e-09
10.61,8.037392075677906e-08,1.7039141588772525e-09,1.0163711515866286e-09,1.807380114072948e-08,2.3081327765515406e-09
10.620000000000001,8.022012293012695e-08,1.6987392196214996e-09,1.0134415821042134e-09,1.803641730958053e-08,2.3024967069405955e-09
10.63,8.006179888639055e-08,1.6959211890840387e-09,1.0112111415483235e-09,1.80057258327393e-08,2.2966551439823085e-09
10.64,7.991613386112076e-08,1.6919337173552186e-09,1.0099187390161894e-09,1.7973300808727756e-08,2.293818491269295e-09
10.65,7.973958377741689e-08,1.6926609089821534e-09,1.0063952462488117e-09,1.7933028055930566e-08,2.289275286105967e-09
10.66,7.95723445243095e-08,1.6844207795390954e-09,1.0061893871135584e-09,1.7894930248182946e-08,2.286563576879668e-09
10.67,7.941041333807447e-08,1.681630708109397e-09,1.003042574711399e-09,1.7855897058544464e-08,2.2800677410077453e-09
10.68,7.927052105710154e-08,1.6801609152702382e-09,1.0022670381164375e-09,1.781821591599225e-08,2.276523043045459e-09
10.69,7.913077978590797e-08,1.675871385578621e-09,9.997773252656265e-10,1.777984459836828e-08,2.2710652049915087e-09
10.700000000000001,7.894889294365006e-08,1.6735632207358587e-09,1.0000354964443052e-09,1.7753192643675076e-08,2.266606598972395e-09
10.71,7.876731017627462e-08,1.6704344046863044e-09,9.962969201381858e-10,1.7718252944839856e-08,2.263004964072105e-09
10.72,7.864344443629347e-08,1.6650872678844886e-09,9.936291801392872e-10,1.7686911549108285e-08,2.2601665154680117e-09
10.73,7.85010697616546e-08,1.662963306439367e-09,9.905969836308817e-10,1.7644399409196922e-08,2.2539750009488533e-09
10.74,7.833709410819596e-08,1.658940865877265e-09,9.895131648404155e-10,1.761527796784613e-08,2.247819798017611e-09
10.75,7.819773494702337e-08,1.6554517932276178e-09,9.87612100664434e-10,1.757929531432497e-08,2.243701556707727e-09
10.76,7.802127160758065e-08,1.6528890454077697e-09,9.850948491329878e-10,1.7541807600187956e-08,2.24016189013967e-09
10.77,7.788319059263569e-08,1.6497323281168188e-09,9.827991511423274e-10,1.751489406884135e-08,2.236369731648413e-09
10.78,7.772151759387684e-08,1.647903602816052e-09,9.829092940806373e-10,1.747007540324319e-08,2.2326290370217604e-09
10.790000000000001,7.759609460734565e-08,1.646399457206385e-09,9.801040806046396e-10,1.7439359113830965e-08,2.2285940020717132e-09
10.8,7.743017074979754e-08,1.6407293344005364e-09,9.785467890651088e-10,1.7405749622186126e-08,2.223181210884447e-09
10.81,7.729039339416744e-08,1.6363698721621848e-09,9.745850500685478e-10,1.737669060713174e-08,2.2177517162747523e-09
10.82,7.708658460809596e-08,1.633441695552729e-09,9.743853472865622e-10,1.734334992914117e-08,2.215189214513929e-09
10.83,7.699027262271418e-08,1.6322182172889903e-09,9.73613183458709e-10,1.7303969382293806e-08,2.2090219013527e-09
10.84,7.681138959868316e-08,1.6255229036504393e-09,9.710203566286047e-10,1.7273963217711927e-08,2.2059228266501797e-09
10.85,7.666548938480204e-08,1.622337773849741e-09,9.674817016135647e-10,1.7241186342825596e-08,2.2007019712411365e-09
10.86,7.650973532398485e-08,1.6200266613490863e-09,9.67261398753188e-10,1.7206468476130162e-08,2.197767271526287e-09
10.870000000000001,7.637077184182014e-08,1.6176407387783123e-09,9.649716374732382e-10,1.7172249584977424e-08,2.19348810547553e-09
10.88,7.625101987606605e-08,1.613100529948343e-09,9.62435294008472e-10,1.7147013656183714e-08,2.1894492763279226e-09
10.89,7.609319798843915e-08,1.613020578181208e-09,9.627033827070314e-10,1.7105240871875666e-08,2.1856657534101016e-09
10.9,7.595631899323409e-08,1.6083206088735017e-09,9.581821859001884e-10,1.7077078237852668e-08,2.1806797295884795e-09
10.91,7.578752692938942e-08,1.604697361294459e-09,9.593257214976612e-10,1.7044267609914967e-08,2.1766793535695637e-09
10.92,7.56562301364706e-08,1.6039928685169848e-09,9.545811808751307e-10,1.7005881031308464e-08,2.1714629298480224e-09
10.93,7.553090613924334e-08,1.5980424153606484e-09,9.534475655951588e-10,1.697891334253076e-08,2.169354229358368e-09
10.94,7.536947059252155e-08,1.5974491579061003e-09,9.524178163814774e-10,1.6949732353356632e-08,2.163779101274698e-09
10.950000000000001,7.522359818195187e-08,1.594126231183849e-09,9.493739924240739e-10,1.6906300035939253e-08,2.160881565284387e-09
10.96,7.508017321038984e-08,1.5871843464755505e-09,9.488929936690447e-10,1.6886490036258927e-08,2.158025271586159e-09
10.97,7.494802534739288e-08,1.5891053179416993e-09,9.487575609379236e-10,1.6846373398876226e-08,2.151631323481283e-09
10.98,7.47769061347143e-08,1.5831670632048643e-09,9.432878510971191e-10,1.681519184876727e-08,2.148289127341381e-09
10.99,7.464065087088104e-08,1.5833229068115544e-09,9.442481895083978e-10,1.6781191729068622e-08,2.1425232855798063e-09
11.0,7.452053622827119e-08,1.5779647006650682e-09,9.420254051043193e-10,1.675473390760461e-08,2.139161595766509e-09
11.01,7.437131681082554e-08,1.5762612919792536e-09,9.399476299088799e-10,1.6722733528675814e-08,2.131416746195597e-09
11.02,7.424916229119073e-08,1.5726554765573963e-09,9.375590367492187e-10,1.6689177710862423e-08,2.1301666572265055e-09
11.03,7.408935983796705e-08,1.571215985481554e-09,9.360053132997829e-10,1.6657342099976025e-08,2.1269428476094768e-09
11.040000000000001,7.394461478811574e-08,1.5679707793185162e-09,9.339237205878002e-10,1.6626192217808932e-08,2.1224060160052685e-09
11.05,7.38253330353259e-08,1.5654448355044748e-09,9.335960286811646e-10,1.6592744157951216e-08,2.120466712192922e-09
11.06,7.367078595525504e-08,1.560874149385489e-09,9.325978157228448e-10,1.6562541491759837e-08,2.1151082873976747e-09
11.07,7.355368992082189e-08,1.5577054851867042e-09,9.301620926364922e-10,1.6539525699401724e-08,2.1100830537909915e-09
11.08,7.33932563295888e-08,1.5557302931745635e-09,9.291265649721176e-10,1.6503347482125347e-08,2.1047894005632127e-09
11.09,7.326746967793097e-08,1.551661898579157e-09,9.248334019051726e-10,1.6475773576644574e-08,2.102950741287916e-09
11.1,7.312751159340246e-08,1.550268114020735e-09,9.232154613071167e-10,1.6444528896825952e-08,2.0991308750813195e-09
11.11,7.299013627968186e-08,1.5482723894628082e-09,9.216154017714349e-10,1.6410155058255173e-08,2.094668584788616e-09
11.120000000000001,7.285152279881216e-08,1.5402427125713579e-09,9.202089156297585e-10,1.6381789018768324e-08,2.091711176379247e-09
11.13,7.272850195178974e-08,1.5431633803540478e-09,9.200928552524775e-10,1.634970673460986e-08,2.087947504199983e-09
11.14,7.258072801210487e-08,1.5376352733498196e-09,9.177232318645996e-10,1.6317643917637868e-08,2.0836810940478928e-09
11.15,7.243130067364592e-08,1.5332087192045389e-09,9.155515209009063e-10,1.6291349184511697e-08,2.079023511691239e-09
11.16,7.232940649333094e-08,1.5319445369037947e-09,9.154857923705755e-10,1.6257485274501316e-08,2.0776471411844493e-09
11.17,7.220543719550063e-08,1.5295793870345753e-09,9.110253963334976e-10,1.6229348025092727e-08,2.0745298453635404e-09
11.18,7.207348039022724e-08,1.5265655484182895e-09,9.098092014621852e-10,1.61983646829021e-08,2.0699182352840326e-09
11.19,7.190993168001e-08,1.523208389993853e-09,9.079261990804717e-10,1.616811381056672e-08,2.067012205538813e-09
11.200000000000001,7.179446121682085e-08,1.5214474598590395e-09,9.068712301647663e-10,1.614100600546555e-08,2.0627667479501605e-09
11.21,7.165940944184232e-08,1.5181272298055793e-09,9.054497666476874e-10,1.611762818496809e-08,2.057512420316466e-09
11.22,7.152946912420506e-08,1.5173236868212628e-09,9.039092628395099e-10,1.6085838823774747e-08,2.054735335761472e-09
11.23,7.140833074434761e-08,1.512928424365224e-09,9.030813829250758e-10,1.604952413364968e-08,2.052491277960843e-09
11.24,7.126725556045281e-08,1.5127993033674012e-09,9.02526865686906e-10,1.6027113706080257e-08,2.0459609817072256e-09
11.25,7.114440967854578e-08,1.507696958395252e-09,8.988189284791445e-10,1.5995003654956566e-08,2.0429101379199383e-09
11.26,7.101102694207472e-08,1.5057589163707973e-09,8.976856548119429e-10,1.5970528535772413e-08,2.0402916133461107e-09
11.27,7.089027009975786e-08,1.5016804066879826e-09,8.957229243570277e-10,1.5943019208888312e-08,2.0349747995323707e-09
11.28,7.074238179079012e-08,1.4982760138161478e-09,8.936210635276478e-10,1.591295590896149e-08,2.0304579490036272e-09
11.290000000000001,7.064784268550954e-08,1.4951772786643824e-09,8.926600969842684e-10,1.5878185698367784e-08,2.0286646621943625e-09
11.3,7.04742569342656e-08,1.4952106512213707e-09,8.901491233000764e-10,1.5857483558981033e-08,2.0241577192841665e-09
11.31,7.038122760256237e-08,1.4969335035134852e-09,8.876400293249176e-10,1.5825787617607013e-08,2.019581411221464e-09
11.32,7.022641562926073e-08,1.4898412574954374e-09,8.87495184088113e-10,1.579664892577966e-08,2.0165265910762656e-09
11.33,7.012298976269991e-08,1.487189635647913e-09,8.85963331005831e-10,1.576536946427406e-08,2.0127728253805225e-09
11.34,7.000957484539188e-08,1.4845433347177283e-09,8.844855265848827e-10,1.5743350537465404e-08,2.009822483180023e-09
11.35,6.988432939834519e-08,1.4823539350044608e-09,8.832567046936009e-10,1.570615339180393e-08,2.006989515032118e-09
11.36,6.973441161392044e-08,1.4758225332685764e-09,8.821879201240848e-10,1.568670628902908e-08,2.003403703066157e-09
11.370000000000001,6.960899438096819e-08,1.4737804817424712e-09,8.791525377751265e-10,1.5648912617904707e-08,1.999451554523695e-09
11.38,6.950757170910142e-08,1.4738173252496333e-09,8.770981625171305e-10,1.56270166276422e-08,1.994759824884493e-09
11.39,6.93757213131071e-08,1.4716993391509096e-09,8.769987686909314e-10,1.5598060849071217e-08,1.9921447130326135e-09
11.4,6.926016495766933e-08,1.4676630888896724e-09,8.754385059936135e-10,1.5572293817766274e-08,1.9882601665903955e-09
11.41,6.914566596520841e-08,1.4635577345392881e-09,8.743593807144735e-10,1.5544631200488602e-08,1.9838258470954455e-09
11.42,6.90122955338589e-08,1.4618572212299667e-09,8.714500382882426e-10,1.5517390698971202e-08,1.982197232346978e-09
11.43,6.889502882968132e-08,1.460382188347339e-09,8.697335054413083e-10,1.5486719184299333e-08,1.978609626258619e-09
11.44,6.87614710771452e-08,1.4580204363413853e-09,8.678127556627835e-10,1.546210379630144e-08,1.974972099486226e-09
11.450000000000001,6.866461978449046e-08,1.4543202584219887e-09,8.659213478775864e-10,1.5433028709020286e-08,1.9713376297669972e-09
11.46,6.853393843231177e-08,1.449609567099501e-09,8.658642581568009e-10,1.540971881846187e-08,1.968103876376757e-09
11.47,6.841336352626662e-08,1.4510125547618384e-09,8.645424481335653e-10,1.538030065508986e-08,1.963232124326287e-09
11.48,6.82950786944977e-08,1.4480240912732232e-09,8.631621096328543e-10,1.5360652581774094e-08,1.95924327946078e-09
11.49,6.817963602074518e-08,1.4458154142884578e-09,8.61427820028303e-10,1.5329235676605557e-08,1.957181469037494e-09
11.5,6.802043229152316e-08,1.4429935710025296e-09,8.606233316890151e-10,1.5301384107923643e-08,1.9548766959522967e-09
11.51,6.79306546731438e-08,1.4384156249777591e-09,8.579084144847941e-10,1.5280696111845445e-08,1.9519065379493705e-09
11.52,6.780409181567403e-08,1.4372188717768148e-09,8.559051597162175e-10,1.524854209911958e-08,1.9476460244870152e-09
11.53,6.768754129561264e-08,1.4329124815942918e-09,8.555784461841082e-10,1.5222707003010778e-08,1.943558358745284e-09
11.540000000000001,6.75916839975627e-08,1.4311332720009107e-09,8.548842913432109e-10,1.5194440991551388e-08,1.9389339376870064e-09
11.55,6.745739187070149e-08,1.4309329907111131e-09,8.526996290503578e-10,1.5170498576900587e-08,1.935853575573532e-09
11.56,6.73359749600584e-08,1.4262758611641197e-09,8.501714169127242e-10,1.5144823814073503e-08,1.9331919135239706e-09
11.57,6.72316566133506e-08,1.4259313293254772e-09,8.490445279348263e-10,1.5118781930051498e-08,1.9299973104496913e-09
11.58,6.71007831015985e-08,1.4223007061765704e-09,8.475442591043195e-10,1.5089666249818886e-08,1.9260105298853835e-09
11.59,6.701648895472746e-08,1.419600142472237e-09,8.46612077783589e-10,1.5067208423556706e-08,1.9232825192396035e-09
11.6,6.687313971041385e-08,1.4194021774631562e-09,8.463581830668645e-10,1.5043121994667743e-08,1.9204225148419183e-09
11.61,6.676667619951233e-08,1.4142358127212021e-09,8.444215555119779e-10,1.50133256463715e-08,1.9176871613582678e-09
11.620000000000001,6.66523124708617e-08,1.4117588135735904e-09,8.423162509941175e-10,1.498559974873604e-08,1.9141251057323947e-09
11.63,6.65521325811535e-08,1.4097952509320021e-09,8.405889518935712e-10,1.4961482322877504e-08,1.911030120947506e-09
11.64,6.642270980234348e-08,1.4082446700800177e-09,8.388999819416286e-10,1.4933333672956618e-08,1.9073728601177605e-09
11.65,6.633143077468296e-08,1.404042180086803e-09,8.384602363064672e-10,1.490651742343377e-08,1.905018584419442e-09
11.66,6.619058439392812e-08,1.4022608081900215e-09,8.373468504497607e-10,1.488521689300444e-08,1.900809262915359e-09
11.67,6.608837498948014e-08,1.3995396511510493e-09,8.350783673377733e-10,1.4858914947359295e-08,1.897972952782488e-09
11.68,6.597580630744299e-08,1.3954334977552937e-09,8.352100189910025e-10,1.4834500331586078e-08,1.8948796397053893e-09
11.69,6.587861635119703e-08,1.3957694127425966e-09,8.334533365498423e-10,1.4810998497137089e-08,1.8914613495704757e-09
11.700000000000001,6.574018654150981e-08,1.3944914785617387e-09,8.307028618066884e-10,1.4785857922523012e-08,1.888240760318362e-09
11.71,6.564640111073146e-08,1.3906499900391756e-09,8.295975487195303e-10,1.4762398554471428e-08,1.8852409889665665e-09
11.72,6.551333030324181e-08,1.3903160869987176e-09,8.27994007781135e-10,1.4736625016291628e-08,1.8812332493455793e-09
11.73,6.542497040248905e-08,1.386851220119945e-09,8.264323896822484e-10,1.470943892191157e-08,1.8780807723661192e-09
11.74,6.530040484567088e-08,1.3825446052982257e-09,8.260726538120834e-10,1.4682857704558568e-08,1.8764372915772505e-09
11.75,6.520463877212148e-08,1.3816379599845576e-09,8.248404208874128e-10,1.4663503348599518e-08,1.8725540392037244e-09
11.76,6.507773546568023e-08,1.3775602589545559e-09,8.214869331850608e-10,1.4633909697192595e-08,1.868418491846041e-09
11.77,6.498547821453884e-08,1.3765151826363511e-09,8.217463986938804e-10,1.4611914773772912e-08,1.866283947735067e-09
11.78,6.488493966767475e-08,1.3742993127352445e-09,8.191342382040438e-10,1.4589992511401354e-08,1.8637626918613954e-09
11.790000000000001,6.475347762555455e-08,1.370569547738588e-09,8.181937111573714e-10,1.4560884845374045e-08,1.8594081811750711e-09
11.8,6.465693155048028e-08,1.3683629938428341e-09,8.174689285901441e-10,1.4537569611871143e-08,1.8563917976020654e-09
11.81,6.455034023946428e-08,1.3680951821465915e-09,8.145035790461664e-10,1.4514515381898074e-08,1.8522001506618815e-09
11.82,6.44585674386238e-08,1.3667299123835568e-09,8.143358363411847e-10,1.4490319842570062e-08,1.8505872917798028e-09
11.83,6.434047925325696e-08,1.3625533666688536e-09,8.133046602722571e-10,1.4466959510011668e-08,1.8464297849974055e-09
11.84,6.423142527610703e-08,1.3592979848989037e-09,8.125891150990211e-10,1.4441694942880737e-08,1.8451744921310705e-09
11.85,6.41361759247195e-08,1.3581296262094963e-09,8.10541576663469e-10,1.4416517999518834e-08,1.8410780838598309e-09
11.86,6.400617652956979e-08,1.3568099156405481e-09,8.103588048402386e-10,1.4395520678877031e-08,1.8396107503170263e-09
11.870000000000001,6.393335517541536e-08,1.3552779890920926e-09,8.074324319208716e-10,1.4373659103621737e-08,1.8358450842351867e-09
11.88,6.380450165180865e-08,1.3522364158237775e-09,8.068319686572043e-10,1.4348335650352985e-08,1.8312788525845928e-09
11.89,6.369779752341396e-08,1.3489956056635769e-09,8.051727358848712e-10,1.4326908101753307e-08,1.8299124909243645e-09
11.9,6.358856292761201e-08,1.3484763904422504e-09,8.04560941512154e-10,1.430165457829278e-08,1.8254718257114035e-09
11.91,6.350707524834086e-08,1.3465795343873e-09,8.025982873126576e-10,1.427535716179377e-08,1.8242653154364191e-09
11.92,6.337777639904843e-08,1.3427011647637932e-09,8.008509935365334e-10,1.4255030850461244e-08,1.8205756462519607e-09
11.93,6.330568851244856e-08,1.3408870286403073e-09,8.00636515879734e-10,1.4228166536432825e-08,1.8184291705892811e-09
11.94,6.31934858830844e-08,1.3364728713702108e-09,7.978143471264203e-10,1.4209636312138025e-08,1.8147353486339758e-09
11.950000000000001,6.31059730568201e-08,1.3371261450185473e-09,7.970793017692573e-10,1.4191848230112074e-08,1.8117134193648726e-09
11.96,6.298336994989564e-08,1.3343945840479513e-09,7.952449692028438e-10,1.4162685586258295e-08,1.8100933469544349e-09
11.97,6.287517211598034e-08,1.3313468894999581e-09,7.941708305918679e-10,1.4138249680199585e-08,1.8063156076873557e-09
11.98,6.278962183620482e-08,1.3316042582610308e-09,7.933417215404562e-10,1.4115305471506684e-08,1.8024927815782313e-09
11.99,6.26689353510227e-08,1.3287008898694914e-09,7.918409567319163e-10,1.4090054017683348e-08,1.7983154900496081e-09
12.0,6.260068784887501e-08,1.3248727967391091e-09,7.912214322282476e-10,1.406336357722008e-08,1.7962585506084903e-09
12.01,6.249085631937379e-08,1.3242421306612777e-09,7.883431725264137e-10,1.405116086847283e-08,1.7940048133564143e-09
12.02,6.237767385960552e-08,1.320690202763666e-09,7.890238037929887e-10,1.4026038328118556e-08,1.7911973722265885e-09
12.030000000000001,6.22883398389692e-08,1.3174605121438676e-09,7.873192858909748e-10,1.4003065147877418e-08,1.7877767677353607e-09
12.040000000000001,6.216039072797105e-08,1.3186380234512405e-09,7.86678632937193e-10,1.3978405794706067e-08,1.7851400848961572e-09
12.05,6.2083108779063e-08,1.3156228771540856e-09,7.843722006374923e-10,1.3952702047014873e-08,1.7825428218557186e-09
12.06,6.197596632951634e-08,1.3139288431811313e-09,7.821065474336854e-10,1.3931005821226256e-08,1.7798716823214245e-09
12.07,6.188790627669285e-08,1.3083206651422125e-09,7.819327059422243e-10,1.39182283802411e-08,1.777219005470125e-09
12.08,6.178055128823332e-08,1.3086163533047442e-09,7.798360350713626e-10,1.3892317745267456e-08,1.774707555517039e-09
12.09,6.167754032956841e-08,1.306459731075364e-09,7.798371265621971e-10,1.3871246913556104e-08,1.7711981780582812e-09
12.1,6.159412872281229e-08,1.3033384782373991e-09,7.78782376995218e-10,1.3843880776132236e-08,1.7689684709079134e-09
12.11,6.149413111525137e-08,1.3010414566102674e-09,7.774421862992628e-10,1.3824225783291982e-08,1.766194738295683e-09
12.120000000000001,6.140693659313707e-08,1.3000619624732986e-09,7.759467777978125e-10,1.3806545062314172e-08,1.7630189363085314e-09
12.13,6.129609313301202e-08,1.2976627106373994e-09,7.745106887817756e-10,1.3779393217067102e-08,1.7598721486482222e-09
12.14,6.119126346305666e-08,1.2982038444314082e-09,7.734288173585027e-10,1.3762333969888722e-08,1.7572364116127221e-09
12.15,6.10915820432028e-08,1.2961255674883542e-09,7.718854227253663e-10,1.373766636259123e-08,1.7539950723715162e-09
12.16,6.101754029832552e-08,1.2921681817666167e-09,7.705194169981831e-10,1.3716567863588481e-08,1.7501706389616862e-09
12.17,6.089118896191066e-08,1.2895812322232554e-09,7.695292073474141e-10,1.3692468004739081e-08,1.7478387981083021e-09
12.18,6.082868348615604e-08,1.2865246006575189e-09,7.679718982067892e-10,1.3674987414394244e-08,1.7452181464155205e-09
12.19,6.071691306480358e-08,1.2869559225352824e-09,7.668817307209576e-10,1.3651113159788192e-08,1.743040473029374e-09
12.200000000000001,6.061255736769609e-08,1.2854500013779734e-09,7.66612123219842e-10,1.3630511160434444e-08,1.7413700827985924e-09
12.21,6.054747872407655e-08,1.2823420783089063e-09,7.647577030530941e-10,1.3611542007500201e-08,1.737528924771038e-09
12.22,6.042901788127939e-08,1.2799991666521897e-09,7.646300456049637e-10,1.3592332798190242e-08,1.7355962225724924e-09
12.23,6.035105459630363e-08,1.2777687154243259e-09,7.644025496252932e-10,1.356397281208156e-08,1.7332342808369247e-09
12.24,6.023549640363485e-08,1.2753533593307243e-09,7.608940567346354e-10,1.354285528630848e-08,1.7300107881872423e-09
12.25,6.017879031165487e-08,1.276012602821315e-09,7.602086912308758e-10,1.3526562333136035e-08,1.7273309192464526e-09
12.26,6.006708465064143e-08,1.2716811092873848e-09,7.594518328021851e-10,1.3507311921928305e-08,1.72383027898039e-09
12.27,5.998904307786526e-08,1.2704040947856194e-09,7.573725360302395e-10,1.348374226516774e-08,1.72109799888967e-09
12.280000000000001,5.987198372973076e-08,1.2666352250033366e-09,7.55624832182993e-10,1.3468749115778928e-08,1.7192380358602715e-09
12.290000000000001,5.978172435739398e-08,1.2668586003404902e-09,7.552100583349079e-10,1.3442371807612594e-08,1.7159636819157985e-09
12.3,5.967347945191296e-08,1.2659397649300532e-09,7.542390819458695e-10,1.3421447441149549e-08,1.7137662994100221e-09
12.31,5.960113079396072e-08,1.2627856981078436e-09,7.517239223196048e-10,1.3403017611173218e-08,1.7113404258995272e-09
12.32,5.952191352048327e-08,1.2600838884418205e-09,7.517193163281114e-10,1.3381628679676946e-08,1.7089392603458501e-09
12.33,5.942147611236095e-08,1.2570415003210355e-09,7.500225220900438e-10,1.336218730981093e-08,1.7061457237653393e-09
12.34,5.932775624992381e-08,1.2581075772029743e-09,7.49825866794242e-10,1.3342356116079909e-08,1.7033922724762626e-09
12.35,5.922401966384388e-08,1.2535932742426957e-09,7.489857072667802e-10,1.3318028937887477e-08,1.7010138304528907e-09
12.36,5.914918339370699e-08,1.2518438344240094e-09,7.470900551853483e-10,1.3298643852345e-08,1.6986432868422353e-09
12.370000000000001,5.906292261391575e-08,1.2501666871669326e-09,7.457794151455704e-10,1.3278411916242974e-08,1.6958128699008528e-09
12.38,5.8965588474953874e-08,1.2481727227883501e-09,7.444162680943838e-10,1.3262339977852291e-08,1.6931152659750192e-09
12.39,5.88790470763328e-08,1.2474423856448716e-09,7.441073835515481e-10,1.3237005923797716e-08,1.6910000185945169e-09
12.4,5.878893171167023e-08,1.2436231255102146e-09,7.443679017168025e-10,1.3217718004909455e-08,1.6890024261642342e-09
12.41,5.868714202572647e-08,1.244283800352506e-09,7.416117188667517e-10,1.3200432291310573e-08,1.686290394177288e-09
12.42,5.862248168243599e-08,1.2403529939319839e-09,7.399537212519558e-10,1.318210506874193e-08,1.6828131236255047e-09
12.43,5.852258179762881e-08,1.2405995120161424e-09,7.398385329534021e-10,1.3156009121849837e-08,1.6799777979669918e-09
12.44,5.8436966726087685e-08,1.238354191407891e-09,7.373118125049986e-10,1.3143003775293857e-08,1.677488376233902e-09
12.450000000000001,5.834568042550703e-08,1.2365407509219724e-09,7.375259638675825e-10,1.3118213304173277e-08,1.6755783831268754e-09
12.46,5.8258821858998735e-08,1.233361756853814e-09,7.364508442297888e-10,1.3101934558263688e-08,1.6725050662155865e-09
12.47,5.820162978393509e-08,1.2325028016166952e-09,7.341541416932677e-10,1.3080394286262075e-08,1.6699016309388014e-09
12.48,5.8094007294112355e-08,1.2316834977603017e-09,7.349906844017834e-10,1.3058552159299876e-08,1.6676787629272777e-09
12.49,5.8022503104862586e-08,1.2293940691397127e-09,7.320578511775942e-10,1.3042825131571166e-08,1.6655128641073642e-09
12.5,5.7908872801181973e-08,1.2276092458781952e-09,7.323748603581472e-10,1.3023911903152334e-08,1.6622660211695957e-09
12.51,5.7819977374576174e-08,1.2248251072829372e-09,7.30833233436612e-10,1.3005890940185762e-08,1.6598475427394109e-09
12.52,5.773568587419734e-08,1.2224920603540937e-09,7.288172585526927e-10,1.2983716034364755e-08,1.657624036675325e-09
12.530000000000001,5.765996397079685e-08,1.2240784121615376e-09,7.281516645231563e-10,1.2964865863264842e-08,1.6552939130287826e-09
12.540000000000001,5.756805816261888e-08,1.2210254868787893e-09,7.283018036832644e-10,1.2949421447671525e-08,1.653922729842846e-09
12.55,5.74809299329659e-08,1.2178330532107978e-09,7.275042593457328e-10,1.2927516665869606e-08,1.6498455699474717e-09
12.56,5.739586138666423e-08,1.2158144300092399e-09,7.260772051519226e-10,1.2910350095626953e-08,1.6471377592698937e-09
12.57,5.731520274167805e-08,1.213652630041829e-09,7.244515034988784e-10,1.2887197135731734e-08,1.6447917184428282e-09
12.58,5.723099735321264e-08,1.212251806704185e-09,7.234818668292539e-10,1.2867194509444238e-08,1.6433122981857825e-09
12.59,5.713616299847387e-08,1.2102904799318358e-09,7.211549943258566e-10,1.2844742726244293e-08,1.6405623141257839e-09
12.6,5.704697477485229e-08,1.208947376175844e-09,7.215971675839789e-10,1.2833370845513084e-08,1.6388175571527955e-09
12.61,5.699655140128613e-08,1.2076066153269754e-09,7.205877732479732e-10,1.2809544534666566e-08,1.636688135963236e-09
12.620000000000001,5.689904221717458e-08,1.2053632050882765e-09,7.191534678711623e-10,1.2794146317336429e-08,1.6339111951204646e-09
12.63,5.682629616062283e-08,1.2042368316780133e-09,7.175782963225804e-10,1.2776682742802552e-08,1.6320970439046426e-09
12.64,5.672910163870206e-08,1.2019526347987017e-09,7.166936954582896e-10,1.2762989365181648e-08,1.629670167814367e-09
12.65,5.6638342943361694e-08,1.1999682033486817e-09,7.146919525901342e-10,1.2737705356978283e-08,1.6265251115857546e-09
12.66,5.657261522413792e-08,1.198277668926243e-09,7.149157193074298e-10,1.272072487970035e-08,1.624403265153365e-09
12.67,5.647964989215746e-08,1.1969201598608727e-09,7.140706482103957e-10,1.2700639177550057e-08,1.6218667261406036e-09
12.68,5.6399087657618975e-08,1.1948777127385264e-09,7.120591129456854e-10,1.2680838025428049e-08,1.6196290678858764e-09
12.69,5.631616090147706e-08,1.1951277979038746e-09,7.126341808510117e-10,1.2664550425448347e-08,1.61676406152439e-09
12.700000000000001,5.624054324851202e-08,1.1916093240600972e-09,7.095398882823838e-10,1.2643710366921644e-08,1.6148185371068094e-09
12.71,5.618698075587797e-08,1.1903376630698815e-09,7.103070155144806e-10,1.2627919938028092e-08,1.6121584323874792e-09
12.72,5.6095322220341186e-08,1.1877215344638356e-09,7.081171722350908e-10,1.2611037224876118e-08,1.6109245092514693e-09
12.73,5.5999865261467634e-08,1.184804558605693e-09,7.08427259742907e-10,1.2590135986273683e-08,1.608637421192184e-09
12.74,5.590922952866534e-08,1.1833776979487966e-09,7.064012012580469e-10,1.2573709589167511e-08,1.6054368685003554e-09
12.75,5.5833379795874824e-08,1.1827267433507534e-09,7.059524893425901e-10,1.2555406770212607e-08,1.6039306628251075e-09
12.76,5.574876174580744e-08,1.1819426109296619e-09,7.041407868286276e-10,1.2535352564709904e-08,1.6010938627380867e-09
12.77,5.568497912832532e-08,1.1796388682122179e-09,7.037977197801283e-10,1.2520826855483928e-08,1.5982112362305931e-09
12.780000000000001,5.5601473481157196e-08,1.1793450443572317e-09,7.028348102042075e-10,1.2503128728312075e-08,1.5967897717819743e-09
12.790000000000001,5.553575956391707e-08,1.1753276668553725e-09,7.016214203725901e-10,1.2482256044921404e-08,1.5941337151163689e-09
12.8,5.5443167583862536e-08,1.175489145000174e-09,7.002820272796335e-10,1.2467566053957455e-08,1.5916271041962071e-09
12.81,5.53646555296317e-08,1.1744551923471444e-09,7.002986857613216e-10,1.244896680490209e-08,1.5892105645648642e-09
12.82,5.5285269437385664e-08,1.171237278149288e-09,6.99040388226094e-10,1.2430115607975503e-08,1.5876540232963897e-09
12.83,5.5204569081816046e-08,1.1691466724705477e-09,6.978176057141827e-10,1.2411965880496867e-08,1.5849142009742415e-09
12.84,5.5138029768663804e-08,1.1691178601869064e-09,6.972164651435128e-10,1.2396592780873865e-08,1.5825881810194908e-09
12.85,5.505348065967486e-08,1.1659903149500448e-09,6.951052873413207e-10,1.2379019747575732e-08,1.5809044322308568e-09
12.86,5.498465571384835e-08,1.1658231501157472e-09,6.95306127506356e-10,1.2357586643215728e-08,1.578122518215197e-09
12.870000000000001,5.489062250752628e-08,1.164097950742438e-09,6.944496017022278e-10,1.234458700670454e-08,1.5754206472253634e-09
12.88,5.480558227740809e-08,1.1612940590529894e-09,6.934813603934557e-10,1.2328078932890261e-08,1.5737680798083883e-09
12.89,5.474043572618033e-08,1.1598330947212337e-09,6.916040351317728e-10,1.2312788001507587e-08,1.5722639483425647e-09
12.9,5.466698493101909e-08,1.1584291148931659e-09,6.906257999018747e-10,1.2292055888077842e-08,1.56976517383034e-09
12.91,5.4592520062934565e-08,1.1568964219271873e-09,6.897423530979074e-10,1.2269586276012823e-08,1.567615861316387e-09
12.92,5.451184880247422e-08,1.1538969749334372e-09,6.880700356215236e-10,1.2257230447515308e-08,1.5654575911485141e-09
12.93,5.445057866619252e-08,1.1542858622191119e-09,6.885727885471293e-10,1.2238281995378108e-08,1.563455322155349e-09
12.94,5.4367103544463265e-08,1.1515957172054969e-09,6.861541441690225e-10,1.222501672380544e-08,1.5607356640567467e-09
12.950000000000001,5.4274669408253726e-08,1.1517637519585386e-09,6.857322674059033e-10,1.220449889055757e-08,1.5589738682091467e-09
12.96,5.420658598321194e-08,1.1483976116661014e-09,6.845696902269859e-10,1.219161099703502e-08,1.5567751556726324e-09
12.97,5.414236889739149e-08,1.1478183837858577e-09,6.838277244985821e-10,1.2167040087554443e-08,1.5559548623867034e-09
12.98,5.405042022258566e-08,1.1456343336517395e-09,6.835656208882721e-10,1.2156259829756479e-08,1.5528627409024594e-09
12.99,5.399673261472566e-08,1.1426556999285086e-09,6.827567488393525e-10,1.2134895829604348e-08,1.551049394961677e-09
13.0,5.3917899233700464e-08,1.1426298391172365e-09,6.817150560135851e-10,1.2123240564114585e-08,1.5479603804577743e-09
13.01,5.384235085440892e-08,1.1400414892307602e-09,6.808319398341176e-10,1.2104034292664901e-08,1.5471288649270063e-09
13.02,5.375926823834389e-08,1.1385274458049515e-09,6.792129346501184e-10,1.2092333074907627e-08,1.543413113142068e-09
13.030000000000001,5.3686786762420206e-08,1.1362597300879934e-09,6.782519308400316e-10,1.2071034546730866e-08,1.5416320292891809e-09
13.040000000000001,5.360516890874771e-08,1.136080731693351e-09,6.774980757159019e-10,1.2058040411735424e-08,1.53996122624812e-09
13.05,5.354664370742462e-08,1.1348618033176516e-09,6.760281570990741e-10,1.2035903353874773e-08,1.537385153810438e-09
13.06,5.346162834240035e-08,1.1323502543776602e-09,6.76506170104309e-10,1.2023762199581651e-08,1.534964444432447e-09
13.07,5.340908212654213e-08,1.1326714372558029e-09,6.736666385253139e-10,1.2008503757416472e-08,1.5328537257971412e-09
13.08,5.333660640515772e-08,1.1284200415154717e-09,6.742975361878885e-10,1.1991176661365037e-08,1.5313524851907775e-09
13.09,5.323854804671866e-08,1.1295131770903246e-09,6.729680571810928e-10,1.1972691809230686e-08,1.5284408588575803e-09
13.1,5.319238827744732e-08,1.1271751928088217e-09,6.713850237124251e-10,1.1956540704073934e-08,1.5265744095535326e-09
13.11,5.311876844327149e-08,1.1252143786499351e-09,6.71530819666434e-10,1.1941295287350143e-08,1.5249760034431552e-09
13.120000000000001,5.303014990923022e-08,1.1226887702503775e-09,6.708224761974727e-10,1.1921974204239986e-08,1.5228848359087242e-09
13.13,5.2971568996111025e-08,1.1226755915746929e-09,6.696918667695828e-10,1.190905231450074e-08,1.521292319168775e-09
13.14,5.288706641450652e-08,1.1214997709738332e-09,6.690804543042629e-10,1.1892390395056853e-08,1.5196655945739535e-09
13.15,5.281216782624872e-08,1.119375465233806e-09,6.673123774691747e-10,1.1876700839541928e-08,1.5167669718851453e-09
13.16,5.27411878749043e-08,1.1163993734663106e-09,6.676368949218425e-10,1.1856983444033107e-08,1.5141333309347672e-09
13.17,5.267489516969808e-08,1.1154014685668956e-09,6.666590397709488e-10,1.1846448964665703e-08,1.5133725611551879e-09
13.18,5.2601612534236775e-08,1.1146865881959771e-09,6.64999195131843e-10,1.1826753969957712e-08,1.5111579035282257e-09
13.19,5.2546769177598705e-08,1.1113388490679032e-09,6.645915224022026e-10,1.181524730366194e-08,1.5091639274789956e-09
13.200000000000001,5.247155341219555e-08,1.1124021692373758e-09,6.624407355092986e-10,1.1798624439721181e-08,1.5065543433170718e-09
13.21,5.239167171701243e-08,1.1102611714027094e-09,6.615602214044814e-10,1.1780147304845048e-08,1.5049524908440638e-09
13.22,5.233405284772701e-08,1.1089675327074909e-09,6.607216762938712e-10,1.1762817162936327e-08,1.5030432576025442e-09
13.23,5.227298472193504e-08,1.1063725394954524e-09,6.599936233474072e-10,1.1752898837409406e-08,1.5004752400785074e-09
13.24,5.218370160301631e-08,1.1068087895300427e-09,6.5935669015301e-10,1.1733147261728731e-08,1.4984620235288399e-09
13.25,5.212328698364104e-08,1.1050220437614837e-09,6.582094896801844e-10,1.1719823784558753e-08,1.496772844748232e-09
13.26,5.2053550209550174e-08,1.1035413149814154e-09,6.571003073535136e-10,1.17048098785291e-08,1.495033552423486e-09
13.27,5.199565406139492e-08,1.1003968827878375e-09,6.573200198635523e-10,1.1686117902306768e-08,1.4938030178999172e-09
13.280000000000001,5.190995058245687e-08,1.0981315732138415e-09,6.554838581190976e-10,1.1670906424509324e-08,1.490415413492971e-09
13.290000000000001,5.18368744331322e-08,1.0979760271444038e-09,6.560500021035363e-10,1.1655596652553425e-08,1.489179953160876e-09
13.3,5.177731876321367e-08,1.0974267087162567e-09,6.545528754599885e-10,1.1642824674166209e-08,1.4866718004594628e-09
13.31,5.1707078242262957e-08,1.0971133338201303e-09,6.538304410016338e-10,1.1629205682386955e-08,1.4858164615347241e-09
13.32,5.16516514455739e-08,1.0935545247072277e-09,6.52463170043995e-10,1.1613432966927832e-08,1.482241293547794e-09
13.33,5.1588329825150997e-08,1.091804176214196e-09,6.51401172292991e-10,1.1596500610233443e-08,1.4809010056984167e-09
13.34,5.151393818455557e-08,1.0914123635736198e-09,6.510217804596536e-10,1.1583527233912098e-08,1.4789487374828004e-09
13.35,5.145818435080495e-08,1.0899712088042444e-09,6.490566681680858e-10,1.1567417250883384e-08,1.4772125779480218e-09
13.36,5.1376299279727796e-08,1.0888309982607882e-09,6.494652595427075e-10,1.155144003035244e-08,1.4749244607178138e-09
13.370000000000001,5.1320500810135424e-08,1.0884299813947819e-09,6.484231698122994e-10,1.1537619029344733e-08,1.4739960022833246e-09
13.38,5.125172850450613e-08,1.086004691006705e-09,6.480743708710425e-10,1.1521329385445139e-08,1.4721303054795129e-09
13.39,5.1186087916132986e-08,1.0833985560366282e-09,6.469849571947736e-10,1.1507299622464857e-08,1.469871902051983e-09
13.4,5.111026593662539e-08,1.0835794103585232e-09,6.458576762985051e-10,1.1491715534596923e-08,1.4680366049030246e-09
13.41,5.1052478854732635e-08,1.081843236615469e-09,6.456635396255628e-10,1.1479146902446835e-08,1.4655475359785036e-09
13.42,5.0982298783693566e-08,1.081067211913975e-09,6.44284723350138e-10,1.1462858734102332e-08,1.4631981477885222e-09
13.43,5.0918386294618167e-08,1.0776057669921555e-09,6.424576148558853e-10,1.1446214068763641e-08,1.4618119304683756e-09
13.44,5.0844056077632614e-08,1.0760712842098757e-09,6.423293091890133e-10,1.1431425233539467e-08,1.4604328118423115e-09
13.450000000000001,5.079591579454942e-08,1.0771660249685075e-09,6.415656108444424e-10,1.1416171976589928e-08,1.4587925548025784e-09
13.46,5.0710265079969536e-08,1.074314302726779e-09,6.401993785000983e-10,1.1402200054848688e-08,1.4566944877403833e-09
13.47,5.066508430467358e-08,1.0741390668842515e-09,6.39140101982995e-10,1.138592293389851e-08,1.454541890659513e-09
13.48,5.058582278084872e-08,1.0719855500271881e-09,6.389875199650505e-10,1.1375375998170592e-08,1.4527206690485545e-09
13.49,5.052453026065137e-08,1.0697600127098462e-09,6.38971794203114e-10,1.1360242861405849e-08,1.4504750977844735e-09
13.5,5.046132315846651e-08,1.0681515754276064e-09,6.36769045184782e-10,1.1349271125683468e-08,1.4491481928912846e-09
13.51,5.041400208240671e-08,1.067699791473558e-09,6.372871342396488e-10,1.1330396129300795e-08,1.446192886966895e-09
13.52,5.032374396001779e-08,1.06765298651605e-09,6.359051617401172e-10,1.132153754715614e-08,1.445116966001196e-09
13.530000000000001,5.027019973441997e-08,1.0654684553234254e-09,6.359487164558518e-10,1.1298966274463027e-08,1.4438777176716582e-09
13.540000000000001,5.0198580881726315e-08,1.0636626954524355e-09,6.341009590739927e-10,1.128908624322891e-08,1.44183771174953e-09
13.55,5.015207739909044e-08,1.0615000513742881e-09,6.350561285487068e-10,1.1272864605250268e-08,1.4402465544902838e-09
13.56,5.0089179968789e-08,1.0611050890166124e-09,6.326794831177917e-10,1.1257872977480792e-08,1.4381427045334777e-09
13.57,5.003669206021419e-08,1.059926454549329e-09,6.332280098898708e-10,1.1249036369386203e-08,1.4365318201563322e-09
13.58,4.995083975156396e-08,1.0579459822447427e-09,6.321336002712088e-10,1.1233760103857665e-08,1.4352984612803846e-09
13.59,4.988937244905447e-08,1.0561548261777284e-09,6.303327551440155e-10,1.1216324992825749e-08,1.4335737444906293e-09
13.6,4.982234652516116e-08,1.053931227858986e-09,6.293218429819963e-10,1.1204888765039719e-08,1.4314608791209381e-09
13.61,4.9758237182555096e-08,1.0545455753851172e-09,6.280259446527338e-10,1.1190502851803391e-08,1.4293799602394474e-09
13.620000000000001,4.969908772640267e-08,1.0519809958526908e-09,6.277635809131575e-10,1.117229826616052e-08,1.4274040422820154e-09
13.63,4.964197921969318e-08,1.0516861767414083e-09,6.27054033866667e-10,1.1163922191367713e-08,1.4252892824574505e-09
13.64,4.958982567121552e-08,1.0505460007467518e-09,6.274649468840968e-10,1.1146924687749705e-08,1.424032139211607e-09
13.65,4.952368947109951e-08,1.0490135559512222e-09,6.255035939505154e-10,1.1138414483646702e-08,1.4225080368047062e-09
13.66,4.946660518954674e-08,1.0471041376975629e-09,6.251869690495907e-10,1.1120601053351981e-08,1.4203995139862275e-09
13.67,4.938969978622566e-08,1.045851364358785e-09,6.248307844974976e-10,1.1103633273193427e-08,1.417845654182491e-09
13.68,4.933702814081913e-08,1.044547779666662e-09,6.240213685566767e-10,1.1096749882287537e-08,1.4168520998197532e-09
13.69,4.9287900864369944e-08,1.0453084215214753e-09,6.225229612594571e-10,1.1081834590792432e-08,1.4154565058511575e-09
13.700000000000001,4.923553821165161e-08,1.0427141957684437e-09,6.211731479696204e-10,1.1066766754565498e-08,1.4135552371753442e-09
13.71,4.9144217525291545e-08,1.0398543392488538e-09,6.212133048521527e-10,1.1050951982835503e-08,1.4109762645969602e-09
13.72,4.9092722337685234e-08,1.0410848558757608e-09,6.199526611043465e-10,1.1039410521353999e-08,1.4097552078378808e-09
13.73,4.9060557746831596e-08,1.0386278695997165e-09,6.194413905410626e-10,1.1027032117067441e-08,1.4081114270970336e-09
13.74,4.8974487148562385e-08,1.038292667987131e-09,6.183459608275835e-10,1.1015878489371808e-08,1.4065339796249344e-09
13.75,4.891127980781952e-08,1.0366124968917189e-09,6.177323064133981e-10,1.0998868253087117e-08,1.4045869172384043e-09
13.76,4.88558643767171e-08,1.0339670836618179e-09,6.173295020188503e-10,1.0986773664945998e-08,1.4031309143750385e-09
13.77,4.880630669220953e-08,1.0356956397604411e-09,6.166092414236286e-10,1.0972120914118487e-08,1.4014960804902396e-09
13.780000000000001,4.8744361835806004e-08,1.0330821948553187e-09,6.158756449388388e-10,1.095781031835689e-08,1.3992526447655625e-09
13.790000000000001,4.86872396996179e-08,1.0308276679703618e-09,6.155396586614698e-10,1.0945451423033406e-08,1.3976544187714886e-09
13.8,4.861550394446066e-08,1.0294181210878112e-09,6.138214673511719e-10,1.0931879676205813e-08,1.3954224851532397e-09
13.81,4.8555422500831e-08,1.0302046828283119e-09,6.138167880735284e-10,1.0918045766361782e-08,1.3943648493608862e-09
13.82,4.8495746502910716e-08,1.0267462241746047e-09,6.134717500630224e-10,1.0904098025766684e-08,1.393239058777119e-09
13.83,4.8438016389277514e-08,1.0264223184106002e-09,6.118872860795873e-10,1.0892521733103545e-08,1.3913888101789377e-09
13.84,4.8382294411337136e-08,1.0245496081211869e-09,6.114637333758989e-10,1.087918263382131e-08,1.3890511059540562e-09
13.85,4.833657284252926e-08,1.0242080396266366e-09,6.110348510837684e-10,1.0866861030511794e-08,1.3871897542683847e-09
13.86,4.826538160779591e-08,1.0236914335479067e-09,6.099980757393634e-10,1.0851863922833482e-08,1.3857854750001959e-09
13.870000000000001,4.821668907820418e-08,1.0211567205090816e-09,6.086723686471721e-10,1.0840704794438325e-08,1.3847730858670248e-09
13.88,4.815084952209937e-08,1.021398172709664e-09,6.097062098784593e-10,1.082998694902657e-08,1.3830082693564317e-09
13.89,4.810600330217497e-08,1.0182676607463716e-09,6.07692861045731e-10,1.0813299561213334e-08,1.3817967004664344e-09
13.9,4.803859091071972e-08,1.0177276187396645e-09,6.069050902177971e-10,1.0801912179867701e-08,1.3800473211862434e-09
13.91,4.7977263035700276e-08,1.0160912353639224e-09,6.061887779893972e-10,1.078929083132631e-08,1.3779951088087376e-09
13.92,4.792445989294716e-08,1.0148260722558127e-09,6.055412471182909e-10,1.0778817017754725e-08,1.376328414647796e-09
13.93,4.787450912554108e-08,1.0146397141202845e-09,6.050298480175552e-10,1.076362926864597e-08,1.374154876044142e-09
13.94,4.7801803872753507e-08,1.013340765867475e-09,6.049706666993551e-10,1.0750164882556119e-08,1.3728672717193492e-09
13.950000000000001,4.775401709771339e-08,1.0118142439702162e-09,6.036836196957952e-10,1.0739681085904698e-08,1.371654917578556e-09
13.96,4.768628866663802e-08,1.0097092798121087e-09,6.029533907157257e-10,1.0723507147108238e-08,1.3694391609095012e-09
13.97,4.764760567648689e-08,1.010010416712773e-09,6.021904960789007e-10,1.0711737865399693e-08,1.3676698150303888e-09
13.98,4.757986467236086e-08,1.0075644671238858e-09,6.009715261954525e-10,1.0704512411490027e-08,1.3661798981543215e-09
13.99,4.752574288807472e-08,1.007674278869391e-09,6.015798910723574e-10,1.0688688263760409e-08,1.3649275158744134e-09
14.0,4.748789127471606e-08,1.0053250282813593e-09,5.996514519684248e-10,1.0678597858573787e-08,1.3631580455868685e-09
14.01,4.741379589582034e-08,1.0056089311965771e-09,5.996113465555723e-10,1.0659530517887594e-08,1.3612263325733079e-09
14.02,4.737645832921941e-08,1.0035085031021824e-09,5.983555832134297e-10,1.064783932368079e-08,1.359645254638464e-09
14.030000000000001,4.7319910831447085e-08,1.0023585385356785e-09,5.983293163277303e-10,1.06329927579536e-08,1.3586168639220139e-09
14.040000000000001,4.726241436996457e-08,1.0015028473300148e-09,5.973205484260979e-10,1.062339676408525e-08,1.3566770534770895e-09
14.05,4.720472496386109e-08,9.995445110359514e-10,5.96949256033239e-10,1.0612356251681474e-08,1.3555016078734267e-09
14.06,4.7145727302708644e-08,9.984858661857432e-10,5.942078691136125e-10,1.059853656181133e-08,1.3541053332641913e-09
14.07,4.7093972953931525e-08,9.991957187367382e-10,5.950935440711314e-10,1.0588323341639533e-08,1.3522919773627015e-09
14.08,4.703753502890596e-08,9.943504548532656e-10,5.947906638439443e-10,1.0576633343843193e-08,1.350588008355367e-09
14.09,4.697000625461978e-08,9.941277958971462e-10,5.93763848874646e-10,1.0564237194932907e-08,1.3494330329345548e-09
14.1,4.691004533936078e-08,9.943534567398271e-10,5.931428099394011e-10,1.0551194218024198e-08,1.3473245766155587e-09
14.11,4.6876461288343476e-08,9.926807667009562e-10,5.925264038458049e-10,1.0538222469679977e-08,1.344923827852592e-09
14.120000000000001,4.6822467759194433e-08,9.919310195303416e-10,5.922823432831076e-10,1.0529185892981904e-08,1.3438332746106222e-09
14.13,4.676035523154106e-08,9.921697924301812e-10,5.909782012229007e-10,1.0511690549940756e-08,1.3434875001752245e-09
14.14,4.670279590992112e-08,9.904513254616268e-10,5.891502021081976e-10,1.0502087247634862e-08,1.3416361888241937e-09
14.15,4.6660447101855324e-08,9.88314801354561e-10,5.896988426318621e-10,1.0490669241820103e-08,1.3405601450253888e-09
14.16,4.6603270684573296e-08,9.868895751583585e-10,5.885433088814431e-10,1.0481407857614894e-08,1.3382244678992725e-09
14.17,4.655980604041009e-08,9.867181924993114e-10,5.886023214843482e-10,1.0463998820631085e-08,1.3370076090484385e-09
14.18,4.650530910454598e-08,9.871310428941587e-10,5.878362920176456e-10,1.045499544798456e-08,1.3348882403367574e-09
14.19,4.644872882925256e-08,9.855113260459838e-10,5.862028098942091e-10,1.044203127465603e-08,1.3335384249672063e-09
14.200000000000001,4.638430562947044e-08,9.826616085393807e-10,5.853222095090354e-10,1.0434045569048828e-08,1.332147681422183e-09
14.21,4.632633725149084e-08,9.80942773258716e-10,5.854205897208294e-10,1.0417879688823325e-08,1.3310231637707436e-09
14.22,4.628710778010243e-08,9.808054480545238e-10,5.846117272798832e-10,1.0408044708453146e-08,1.3291045028112383e-09
14.23,4.624797160608952e-08,9.797899448374874e-10,5.848580184234306e-10,1.0395200830293696e-08,1.3283533877246618e-09
14.24,4.617433067187368e-08,9.791842558642891e-10,5.831208724924797e-10,1.038271208939975e-08,1.3261807485282305e-09
14.25,4.6130993880327145e-08,9.765671649281676e-10,5.826470830781995e-10,1.0369572299158028e-08,1.324941207400333e-09
14.26,4.609205601066592e-08,9.779562925044533e-10,5.821006497233034e-10,1.0360019682211666e-08,1.3228356407616679e-09
14.27,4.601870084592514e-08,9.740734272640698e-10,5.81352017924392e-10,1.0347520930789742e-08,1.3221086043349e-09
14.280000000000001,4.5974571269892456e-08,9.734625192183204e-10,5.805391058297845e-10,1.0338356385673206e-08,1.3205138912904423e-09
14.290000000000001,4.592881663130368e-08,9.722643781542867e-10,5.799094812956539e-10,1.0327590971178927e-08,1.3193232275304763e-09
14.3,4.588455507473281e-08,9.718056103118616e-10,5.793902706647084e-10,1.0312839308719451e-08,1.3172548980383694e-09
14.31,4.5823033589868695e-08,9.711564674875234e-10,5.795314695248938e-10,1.0300176729284615e-08,1.3159359262621989e-09
14.32,4.576465114424845e-08,9.693448536755452e-10,5.779419480771427e-10,1.0290710982316738e-08,1.3140857628217119e-09
14.33,4.572342331640589e-08,9.681907911705583e-10,5.768932191637226e-10,1.0280125860191892e-08,1.3132202522617728e-09
14.34,4.567450961758454e-08,9.65921401262784e-10,5.776506595650821e-10,1.0268497925092016e-08,1.3112327512173843e-09
14.35,4.5623305978786406e-08,9.664049049102858e-10,5.7690212517224e-10,1.0256686379255607e-08,1.3094953512698697e-09
14.36,4.5581666880188117e-08,9.652971694335268e-10,5.762102131326484e-10,1.0246320958243058e-08,1.307798895227399e-09
14.370000000000001,4.550729689262266e-08,9.655458606073561e-10,5.752552097588218e-10,1.023303142136758e-08,1.306992949029816e-09
14.38,4.546973808282611e-08,9.620255363634911e-10,5.752152399305585e-10,1.0224125803613358e-08,1.305637050575072e-09
14.39,4.542280105149234e-08,9.622850165951835e-10,5.741434733360448e-10,1.0212144059449353e-08,1.3047614421396077e-09
14.4,4.536303283105521e-08,9.62647138483136e-10,5.742097393399866e-10,1.0200816458166134e-08,1.3028844281522709e-09
14.41,4.531826735864357e-08,9.607528007459946e-10,5.721396210125859e-10,1.0186055646590978e-08,1.3012347949858838e-09
14.42,4.527023315868982e-08,9.586179487087896e-10,5.715627848460124e-10,1.017874738603167e-08,1.3001036419132708e-09
14.43,4.5221512675375536e-08,9.577324279609258e-10,5.721882930133962e-10,1.0169403552377028e-08,1.298947319538663e-09
14.44,4.516369257103459e-08,9.564309457209187e-10,5.706224075763274e-10,1.0157622529867964e-08,1.2976121054648985e-09
14.450000000000001,4.5117494313698796e-08,9.560533619849585e-10,5.695027167012032e-10,1.0146886944989014e-08,1.2959696715737746e-09
14.46,4.5074018190867304e-08,9.559457719431628e-10,5.690041357807665e-10,1.0134391954538226e-08,1.2945521701176985e-09
14.47,4.5018562499718125e-08,9.536140182401175e-10,5.696115971419619e-10,1.0118206552403855e-08,1.2933546103099559e-09
14.48,4.4986734156687045e-08,9.529891823776863e-10,5.666660527862802e-10,1.0111050902212756e-08,1.291907120093049e-09
14.49,4.493181721911687e-08,9.525115817279599e-10,5.682691537031333e-10,1.010191041132868e-08,1.2904172297284673e-09
14.5,4.486764468503916e-08,9.50293282305102e-10,5.673311154123803e-10,1.00914214005056e-08,1.2886553585180015e-09
14.51,4.4830826452624354e-08,9.505200122217796e-10,5.658034481953576e-10,1.0079248518639673e-08,1.2875314384016565e-09
14.52,4.478105340733776e-08,9.493350140159582e-10,5.66818381928191e-10,1.0068766202276522e-08,1.2863878676127567e-09
14.530000000000001,4.4742753960076015e-08,9.472351072842985e-10,5.645652777409698e-10,1.0060561269688571e-08,1.2850476777176232e-09
14.540000000000001,4.467022018463015e-08,9.467427841738778e-10,5.647387684492984e-10,1.0047731259586508e-08,1.2832116806726358e-09
14.55,4.464699414803152e-08,9.45308726148682e-10,5.641547051303608e-10,1.0036497974884038e-08,1.2821540941600505e-09
14.56,4.459568025282085e-08,9.44338914182761e-10,5.63729787490239e-10,1.0024101100652383e-08,1.2806626719483976e-09
14.57,4.455233364648853e-08,9.427026118996725e-10,5.630172199307816e-10,1.001587198894983e-08,1.2792980105329082e-09
14.58,4.449443729537056e-08,9.416519673763062e-10,5.625442450945795e-10,1.0006396496964366e-08,1.277858080659967e-09
14.59,4.445105768481007e-08,9.419397914624498e-10,5.622378816121648e-10,9.994917663440539e-09,1.2758389390423526e-09
14.6,4.440432650602919e-08,9.399165398528494e-10,5.616169377927362e-10,9.982487810188297e-09,1.275067155976565e-09
14.61,4.435476386933083e-08,9.395025587605877e-10,5.596984907256595e-10,9.972504074670186e-09,1.2738392890464985e-09
14.620000000000001,4.4310886739406554e-08,9.37937187857621e-10,5.597036036077292e-10,9.961773098885618e-09,1.272218634316051e-09
14.63,4.425616702763643e-08,9.375070290274087e-10,5.596457635651391e-10,9.949947852685785e-09,1.2709568268822101e-09
14.64,4.420677867747991e-08,9.37559624854434e-10,5.587798956756629e-10,9.942044622244086e-09,1.2698334344250845e-09
14.65,4.4165402375021833e-08,9.362015967007577e-10,5.589719445390974e-10,9.930494175608813e-09,1.2687598250807748e-09
14.66,4.41121767541385e-08,9.335344987728498e-10,5.581442361227072e-10,9.922445509775937e-09,1.267123263638592e-09
14.67,4.4075786176193595e-08,9.32790145506458e-10,5.580845071069615e-10,9.911614343273503e-09,1.2660107883706228e-09
14.68,4.4018594959906925e-08,9.312916282941309e-10,5.568636518221536e-10,9.899372901869064e-09,1.2645066220117655e-09
14.69,4.3998655998305714e-08,9.313470032442009e-10,5.553813153876435e-10,9.889553215230725e-09,1.2633222564434055e-09
14.700000000000001,4.39230389158274e-08,9.323673409981343e-10,5.561090932067767e-10,9.877981396775474e-09,1.2616832664999693e-09
14.71,4.390057937793374e-08,9.301568048368175e-10,5.542343423062032e-10,9.86854250897509e-09,1.2605001721286402e-09
14.72,4.3835301852696284e-08,9.298082575198237e-10,5.542286783444349e-10,9.856688434767061e-09,1.2589788739142233e-09
14.73,4.3795782357987405e-08,9.279663000129403e-10,5.535922897973718e-10,9.846375486442606e-09,1.257942390818448e-09
14.74,4.375721144543734e-08,9.267642929003784e-10,5.533708100624916e-10,9.838482267628278e-09,1.2564093991555715e-09
14.75,4.370320283930688e-08,9.259305383407285e-10,5.526458864372424e-10,9.830271752638988e-09,1.2551155707413267e-09
14.76,4.366941064083675e-08,9.241191088548949e-10,5.520324458871376e-10,9.815782453706528e-09,1.2539227564358053e-09
14.77,4.362548669101345e-08,9.245305903362195e-10,5.510239813051599e-10,9.804004525713164e-09,1.2532093488169833e-09
14.780000000000001,4.3570307260307116e-08,9.204381869015985e-10,5.512246139434833e-10,9.79714731032738e-09,1.2520968973255312e-09
14.790000000000001,4.3538705539317755e-08,9.220864553382212e-10,5.503043083147942e-10,9.784282192800135e-09,1.2505434839600787e-09
14.8,4.3492771521662917e-08,9.215683577325508e-10,5.494385669392653e-10,9.779191896006347e-09,1.248454057235088e-09
14.81,4.34545598262966e-08,9.219046140457035e-10,5.495265977009272e-10,9.769275285850385e-09,1.2478313056002578e-09
14.82,4.340426408420906e-08,9.212357807570107e-10,5.470849599572654e-10,9.755534706344323e-09,1.2459943894591724e-09
14.83,4.335600777190554e-08,9.179047791647301e-10,5.472733650151314e-10,9.747426075695106e-09,1.2448617983152212e-09
14.84,4.329645893190881e-08,9.167156028041247e-10,5.467843381234766e-10,9.73747129962642e-09,1.2440576988509531e-09
14.85,4.325827480642086e-08,9.179755933355715e-10,5.472012661253144e-10,9.729519158182768e-09,1.2425350794501062e-09
14.86,4.3213029208254846e-08,9.15949115249761e-10,5.456978034140308e-10,9.720657681156935e-09,1.2409331051683404e-09
14.870000000000001,4.3168657422218535e-08,9.149850382628624e-10,5.461200616799965e-10,9.709831492921355e-09,1.2393660331505224e-09
14.88,4.313904401993443e-08,9.135384587264194e-10,5.452846896105414e-10,9.69863646464637e-09,1.2389237880524312e-09
14.89,4.309880120037563e-08,9.123029369576222e-10,5.447454657741013e-10,9.688163618888963e-09,1.2375239230794778e-09
14.9,4.3036345482236884e-08,9.114694775808186e-10,5.443049039892248e-10,9.676692746935241e-09,1.2360984887746736e-09
14.91,4.301308681904527e-08,9.111738968873498e-10,5.433344019659613e-10,9.667557606098452e-09,1.234811894909703e-09
14.92,4.296693502766941e-08,9.100553750663213e-10,5.424253486997847e-10,9.661219620241858e-09,1.2331171008593454e-09
14.93,4.291666881029845e-08,9.088976781831404e-10,5.432100335698415e-10,9.653707616625537e-09,1.2321059384348952e-09
14.94,4.286708251950163e-08,9.084690500541464e-10,5.416438565653481e-10,9.639834948641179e-09,1.231448424718606e-09
14.950000000000001,4.283218802271694e-08,9.072104589559472e-10,5.413975946036829e-10,9.632711479696124e-09,1.229878814928227e-09
14.96,4.278903339068581e-08,9.074476086702436e-10,5.406953530971282e-10,9.623046684832879e-09,1.2286559988017757e-09
14.97,4.274238507719664e-08,9.063571007428693e-10,5.404279924209705e-10,9.612533299105938e-09,1.2277984538105278e-09
14.98,4.269484625643185e-08,9.036875021184414e-10,5.388284325475449e-10,9.601425575703589e-09,1.2264224537728584e-09
14.99,4.265789686685634e-08,9.036482561602392e-10,5.387728949683965e-10,9.590593676279492e-09,1.2246147945057457e-09
15.0,4.261793389304919e-08,9.026052630182901e-10,5.384813248196624e-10,9.581090114823916e-09,1.2241086064636385e-09
15.01,4.258132359329715e-08,9.020546205776063e-10,5.373117776804403e-10,9.571775323180493e-09,1.2228081984688321e-09
15.02,4.252134819362607e-08,9.005684835581724e-10,5.369963854568899e-10,9.56511213118303e-09,1.2213851675030238e-09
15.030000000000001,4.249889983595255e-08,8.994208919599584e-10,5.364747573920135e-10,9.554527326997913e-09,1.2200054085014236e-09
15.040000000000001,4.245439523629373e-08,8.998167117981883e-10,5.369621739164078e-10,9.54729352673894e-09,1.21921773040182e-09
15.05,4.242159541072854e-08,8.986310518437035e-10,5.357130902534032e-10,9.535496750211544e-09,1.2181788420327412e-09
15.06,4.2371714140832395e-08,8.973905368328237e-10,5.352804466067434e-10,9.526278290321131e-09,1.2169218899365217e-09
15.07,4.231828892089969e-08,8.974626128755951e-10,5.340449789025413e-10,9.517494716906452e-09,1.2151440042672331e-09
15.08,4.2278412149569106e-08,8.97452592022206e-10,5.33917973992023e-10,9.509052699189318e-09,1.2141993077666087e-09
15.09,4.225396552004585e-08,8.950528847078018e-10,5.34181002934841e-10,9.498220095266427e-09,1.21304335742009e-09
15.1,4.2207058040376546e-08,8.941800766656464e-10,5.335788729126789e-10,9.491971498463008e-09,1.2118032506860025e-09
15.11,4.216932768406209e-08,8.937600035760937e-10,5.328231328026294e-10,9.480485761163163e-09,1.2108617508101244e-09
15.120000000000001,4.211518501179328e-08,8.911986000819407e-10,5.317636344421822e-10,9.470579126896768e-09,1.2092470751225078e-09
15.13,4.207316864700525e-08,8.91307244920519e-10,5.326853212044895e-10,9.463948071436852e-09,1.2084709517685456e-09
15.14,4.203658823147981e-08,8.911712822590355e-10,5.314106430399503e-10,9.452482572711784e-09,1.206849943702153e-09
15.15,4.2000273337902205e-08,8.903724345562384e-10,5.303079271078164e-10,9.444018864413733e-09,1.2059665981108887e-09
15.16,4.195674380384316e-08,8.886389900989724e-10,5.299140460445241e-10,9.435658383575543e-09,1.2046052398800916e-09
15.17,4.192239556745778e-08,8.879384129214051e-10,5.299618127829011e-10,9.425784724804674e-09,1.2034243195711757e-09
15.18,4.188411649825722e-08,8.856404496008721e-10,5.290224836565328e-10,9.41609730662314e-09,1.2020933154204368e-09
15.19,4.184353225179749e-08,8.864477467307545e-10,5.297026331922251e-10,9.407121089530856e-09,1.2007240793236524e-09
15.200000000000001,4.1790380656158415e-08,8.865849789816516e-10,5.277360212881589e-10,9.3966189367839e-09,1.1998124927484537e-09
15.21,4.1756051348704466e-08,8.835128113484703e-10,5.272716315465718e-10,9.38787892910317e-09,1.198702745830788e-09
15.22,4.1707531708297776e-08,8.837196193580844e-10,5.273476994541441e-10,9.380285815797825e-09,1.1979848959111771e-09
15.23,4.1678813835815275e-08,8.825401625616352e-10,5.268903243645786e-10,9.371975056477796e-09,1.1966673461747094e-09
15.24,4.163634219934834e-08,8.812522149860213e-10,5.256140364471209e-10,9.363099045878507e-09,1.1950957289454299e-09
15.25,4.160048842918933e-08,8.816039620697195e-10,5.256416744117366e-10,9.35539452879853e-09,1.1945646129340466e-09
15.26,4.156341884412336e-08,8.818037287359386e-10,5.252947215439601e-10,9.343789182687604e-09,1.1934166098926063e-09
15.27,4.1520999709222594e-08,8.797609498228123e-10,5.242430870222491e-10,9.334151768664853e-09,1.1925774392740574e-09
15.280000000000001,4.147618149995707e-08,8.793806798222114e-10,5.243895985900133e-10,9.326303697217624e-09,1.1911364910260422e-09
15.290000000000001,4.1442739421646836e-08,8.782917937487482e-10,5.240137540757652e-10,9.31846870075783e-09,1.1900750013978858e-09
15.3,4.139986672853685e-08,8.754302190427931e-10,5.230107643782582e-10,9.312712340933186e-09,1.1888505669762766e-09
15.31,4.136838533883823e-08,8.764806663331381e-10,5.227906015506911e-10,9.300920472669643e-09,1.187543745340533e-09
15.32,4.132012106740487e-08,8.747026163271226e-10,5.226475182447844e-10,9.292118964677047e-09,1.1867309630104835e-09
15.33,4.129322350144197e-08,8.74933602912709e-10,5.214508835604245e-10,9.282585106436342e-09,1.1853906977853848e-09
15.34,4.1242898485677265e-08,8.734560428625395e-10,5.211281421227024e-10,9.273834106739763e-09,1.184048353432138e-09
15.35,4.1210527231271986e-08,8.731156496469599e-10,5.209111610296802e-10,9.267194169843912e-09,1.1833774341456109e-09
15.36,4.1162631896596955e-08,8.725433003797538e-10,5.200728416698464e-10,9.254001708710646e-09,1.181890067422333e-09
15.370000000000001,4.113150628516135e-08,8.709919256121611e-10,5.198614263568387e-10,9.24649214131123e-09,1.1810114031692332e-09
15.38,4.10856554762232e-08,8.718366004607201e-10,5.199716848471014e-10,9.24023351001617e-09,1.1797022953933512e-09
15.39,4.106267001033164e-08,8.699158169193656e-10,5.183206271070783e-10,9.230444783559228e-09,1.1788299206356019e-09
15.4,4.1007357479536654e-08,8.689520060537766e-10,5.184757469773394e-10,9.225917034852715e-09,1.1778565676066895e-09
15.41,4.098669733954936e-08,8.679116033723492e-10,5.182443697816723e-10,9.214638597042177e-09,1.176919883252325e-09
15.42,4.093882123692858e-08,8.672901274795993e-10,5.175868703388461e-10,9.206607626938528e-09,1.1755747820754579e-09
15.43,4.09080322908878e-08,8.675833369468083e-10,5.169076507324642e-10,9.196632042722404e-09,1.1742592844023091e-09
15.44,4.086915959001669e-08,8.65671997409747e-10,5.164315115696031e-10,9.187717874638239e-09,1.1733025275321976e-09
15.450000000000001,4.082647249535063e-08,8.642746790865313e-10,5.166045224589449e-10,9.182497741148266e-09,1.1722168758377468e-09
15.46,4.07973693454797e-08,8.625720877751516e-10,5.152845266960356e-10,9.170809650980551e-09,1.1713852160917104e-09
15.47,4.074771882795861e-08,8.641249493568789e-10,5.150322263666553e-10,9.162349666562761e-09,1.1698852298157993e-09
15.48,4.0720301441789565e-08,8.630698545978544e-10,5.147877010673662e-10,9.156774352900422e-09,1.1693877574177528e-09
15.49,4.0686730092323996e-08,8.623602042999347e-10,5.145157994803274e-10,9.148135425203572e-09,1.167947006161451e-09
15.5,4.065469603424856e-08,8.613164843275637e-10,5.132790973790431e-10,9.138402416654337e-09,1.1663584087131326e-09
15.51,4.062062488510365e-08,8.60003531612813e-10,5.132143685585685e-10,9.130769318954255e-09,1.165455544780116e-09
15.52,4.0570380780856725e-08,8.593075652050889e-10,5.128131299814392e-10,9.122702095491587e-09,1.1647397396741396e-09
15.530000000000001,4.0536533125696646e-08,8.593500652849955e-10,5.115198936930562e-10,9.111185386448456e-09,1.1640542405385237e-09
15.540000000000001,4.049703206323455e-08,8.567628970501051e-10,5.11680932621883e-10,9.10384307069687e-09,1.1631139433891454e-09
15.55,4.046772556713532e-08,8.580310128626698e-10,5.112825753125997e-10,9.098109539484626e-09,1.1616576966454885e-09
15.56,4.042894693862694e-08,8.565482703732876e-10,5.104614311329557e-10,9.088632104541221e-09,1.1609155093215128e-09
15.57,4.039985812460374e-08,8.559998903686004e-10,5.109793626153612e-10,9.08020449121101e-09,1.1600474870766194e-09
15.58,4.0356353730574583e-08,8.541598625132554e-10,5.100118997427019e-10,9.07404445417774e-09,1.1589663381880967e-09
15.59,4.031709842234278e-08,8.536784262174409e-10,5.089329067345153e-10,9.068276091680986e-09,1.1580747626814956e-09
15.6,4.027803348521532e-08,8.530205145198086e-10,5.087476906995708e-10,9.059050466777594e-09,1.1567018059201005e-09
15.610000000000001,4.024464732934556e-08,8.516995885164084e-10,5.090229562609251e-10,9.048989850216554e-09,1.1560547447267342e-09
15.620000000000001,4.0213329902870696e-08,8.519528696189248e-10,5.081090329550006e-10,9.040256668308945e-09,1.1544771206309323e-09
15.63,4.017386451405578e-08,8.523736530610337e-10,5.073852077900554e-10,9.02857724631323e-09,1.154069084135286e-09
15.64,4.014186367216336e-08,8.50496387530663e-10,5.076884526686919e-10,9.02589768624898e-09,1.1524337444449413e-09
15.65,4.009971528002108e-08,8.486963438378751e-10,5.059983546352799e-10,9.018507154427832e-09,1.1514103624732694e-09
15.66,4.00639675527702e-08,8.491954672630542e-10,5.064518208673799e-10,9.011029373835036e-09,1.1505745646623441e-09
15.67,4.003372282882447e-08,8.479465452105102e-10,5.058051770814706e-10,8.999452653276143e-09,1.1498576334041933e-09
15.68,3.999866016641752e-08,8.472668297348902e-10,5.058571167797036e-10,8.995160391726752e-09,1.1486514275362751e-09
15.69,3.9963876593688873e-08,8.465247165347904e-10,5.04940597627618e-10,8.986494647998026e-09,1.1474494316959599e-09
15.700000000000001,3.991899510809884e-08,8.466573011405536e-10,5.042000359609443e-10,8.980759984018267e-09,1.1465607530894036e-09
15.71,3.989551916619147e-08,8.452249576391098e-10,5.044227759687675e-10,8.97137389291049e-09,1.1451842925621403e-09
15.72,3.985836836709603e-08,8.440419879395186e-10,5.035798912040838e-10,8.960919399168386e-09,1.1444516162366693e-09
15.73,3.9817370810021397e-08,8.419085834741244e-10,5.042416902568894e-10,8.954761905539167e-09,1.1439928109025064e-09
15.74,3.9793915097884174e-08,8.430184878656347e-10,5.030354722463096e-10,8.94569937451663e-09,1.1426208299541294e-09
15.75,3.974421600599333e-08,8.425479174278528e-10,5.023326378090626e-10,8.935809517702274e-09,1.141598192838224e-09
15.76,3.9722378323064273e-08,8.419821898452096e-10,5.019000162598328e-10,8.932547136655156e-09,1.140245755258992e-09
15.77,3.9686559613094383e-08,8.407570715030822e-10,5.019442627938549e-10,8.922435008583963e-09,1.139184284191129e-09
15.780000000000001,3.9651333439375993e-08,8.398023215680961e-10,5.011515779085866e-10,8.91746071743073e-09,1.1383501742425724e-09
15.790000000000001,3.962345785121123e-08,8.389998756349623e-10,5.006097146972336e-10,8.903635602723756e-09,1.1379179009644664e-09
15.8,3.959192836116564e-08,8.392427459236274e-10,4.99785814480415e-10,8.899421009494028e-09,1.1367461435998813e-09
15.81,3.954920747183802e-08,8.380892635106242e-10,4.995106573704937e-10,8.891109426455592e-09,1.1352992093378535e-09
15.82,3.951879863823131e-08,8.381154943918381e-10,4.992918737573677e-10,8.884099161523466e-09,1.1347587536603023e-09
15.83,3.948547613988091e-08,8.359315785172298e-10,4.98596559264725e-10,8.881871804067792e-09,1.133365991703447e-09
15.84,3.9442983605749685e-08,8.354605265607695e-10,4.987583548054488e-10,8.86928398017007e-09,1.132754301099333e-09
15.85,3.9416417315062975e-08,8.350325874011829e-10,4.979004449088805e-10,8.862118298282495e-09,1.1314012952131067e-09
15.860000000000001,3.9384302785092684e-08,8.351259175159615e-10,4.973865784259052e-10,8.854435135296173e-09,1.1304520263973285e-09
15.870000000000001,3.936499429979191e-08,8.330405114868671e-10,4.963819306666339e-10,8.846873833881789e-09,1.129684132887195e-09
15.88,3.931735660780341e-08,8.332703917950132e-10,4.973284937587996e-10,8.839479560185009e-09,1.128810464227737e-09
15.89,3.9290077584549895e-08,8.322904961377163e-10,4.968940700376119e-10,8.834428924634068e-09,1.127905828953025e-09
15.9,3.9254223368788084e-08,8.318768238149782e-10,4.964121494574363e-10,8.824066602781539e-09,1.1267354852109354e-09
15.91,3.921515225527223e-08,8.303958959821216e-10,4.954121113955497e-10,8.818835339514684e-09,1.1263168940225106e-09
15.92,3.918632151030768e-08,8.301369490954929e-10,4.947036210246831e-10,8.807455206642616e-09,1.1251844238748968e-09
15.93,3.916377731006474e-08,8.292172583503237e-10,4.945156742225122e-10,8.803011102012247e-09,1.1243175773332947e-09
15.94,3.9121302869985085e-08,8.29106916022137e-10,4.940126144341603e-10,8.796280326823679e-09,1.1233672060466507e-09
15.950000000000001,3.9092288569728326e-08,8.275073535733837e-10,4.939010744967295e-10,8.787817761103596e-09,1.1220616997413961e-09
15.96,3.904724765225113e-08,8.274372039821638e-10,4.941051068363899e-10,8.781620111424824e-09,1.1211499570766325e-09
15.97,3.9018389365480946e-08,8.268947789608312e-10,4.93312014584562e-10,8.773927535993244e-09,1.1204247457651264e-09
15.98,3.898170003740997e-08,8.254077358298492e-10,4.924155430383756e-10,8.76743343783231e-09,1.1196263483062969e-09
15.99,3.895957049001499e-08,8.256519781954135e-10,4.92432783750538e-10,8.760797839944194e-09,1.1183831091551775e-09
16.0,3.8928151559554526e-08,8.242341257290609e-10,4.912701551177404e-10,8.752771760676676e-09,1.1173943088607487e-09
16.01,3.8886413411857076e-08,8.240768152047137e-10,4.91745253735883e-10,8.742386459524533e-09,1.1170762975222379e-09
16.02,3.8857288378974374e-08,8.23291452300459e-10,4.909581124130874e-10,8.738313468444516e-09,1.1157345599533657e-09
16.03,3.883852457657266e-08,8.225161487261129e-10,4.906031768640207e-10,8.732325309714101e-09,1.1146531663842071e-09
16.04,3.8786675649707114e-08,8.221624391116441e-10,4.904266049091933e-10,8.723949313469695e-09,1.113884286220852e-09
16.05,3.877484563014107e-08,8.211704569746599e-10,4.899424230043433e-10,8.71689185183771e-09,1.1133468212442972e-09
16.06,3.873405949469674e-08,8.216445086786066e-10,4.899583274270334e-10,8.710084311000654e-09,1.1121967921462457e-09
16.07,3.869540125853729e-08,8.202171782819e-10,4.889665783399589e-10,8.700406015549969e-09,1.1108018519079476e-09
16.080000000000002,3.8678704647604635e-08,8.192024014070034e-10,4.878458937919796e-10,8.695477536820356e-09,1.110405518961894e-09
16.09,3.863793840548977e-08,8.193168347794897e-10,4.883767558053261e-10,8.685992562606607e-09,1.1093053633807e-09
16.1,3.86088080116088e-08,8.166653303244716e-10,4.878253970922852e-10,8.680737414877969e-09,1.1085886947897219e-09
16.11,3.857755925686134e-08,8.161642849454642e-10,4.874163628039926e-10,8.674420854620189e-09,1.1079703177818586e-09
16.12,3.854069022218683e-08,8.164530087103425e-10,4.868216401801694e-10,8.666213025262883e-09,1.1067314010234697e-09
16.13,3.851849655387691e-08,8.160914997725684e-10,4.868686589324405e-10,8.6594191888154e-09,1.1055634478448923e-09
16.14,3.8477847575438096e-08,8.146490858070917e-10,4.868334230394074e-10,8.652604560314425e-09,1.1047045404039825e-09
16.15,3.844934785315364e-08,8.149345194379958e-10,4.860305760407738e-10,8.645861373102049e-09,1.1039129304389467e-09
16.16,3.842482421622034e-08,8.13515555142747e-10,4.853815195853343e-10,8.640811667363864e-09,1.1031992594807023e-09
16.17,3.8389167336084294e-08,8.135230698841948e-10,4.85019243383296e-10,8.632867817406886e-09,1.1026705232098948e-09
16.18,3.835793532574865e-08,8.127441414039623e-10,4.841187755139025e-10,8.627767037742509e-09,1.1018577602123562e-09
16.19,3.832568533269819e-08,8.117899395028999e-10,4.852059543223648e-10,8.61702498969034e-09,1.1006012076300607e-09
16.2,3.8294180055260115e-08,8.113734650734663e-10,4.836389256012326e-10,8.61057933246814e-09,1.100018710149485e-09
16.21,3.8265762892444465e-08,8.101298819540853e-10,4.840381578585262e-10,8.605564905526465e-09,1.0992345163432953e-09
16.22,3.824104965753014e-08,8.109899838257765e-10,4.835370950248231e-10,8.597974246256723e-09,1.0983406418090226e-09
16.23,3.820452978046748e-08,8.098382717644436e-10,4.829990500779121e-10,8.592354480496721e-09,1.0971710482596471e-09
16.240000000000002,3.818151576891816e-08,8.086862826764059e-10,4.827290722013961e-10,8.585922406368507e-09,1.0965740232177377e-09
16.25,3.8151127346116243e-08,8.077101329078445e-10,4.820054561397515e-10,8.57497572464605e-09,1.0956825425134353e-09
16.26,3.8122036101581664e-08,8.074682128316094e-10,4.81963020999087e-10,8.569620325346132e-09,1.0943092172877967e-09
16.27,3.809181014097239e-08,8.068234294731724e-10,4.818076578395623e-10,8.564175360687697e-09,1.0937259107816022e-09
16.28,3.805610787707717e-08,8.06134184937263e-10,4.810712334042382e-10,8.560651937139704e-09,1.0929773831839679e-09
16.29,3.8027734237775194e-08,8.055226195566916e-10,4.810209360118217e-10,8.551692904987523e-09,1.0922908235183274e-09
16.3,3.800861241316543e-08,8.04597722024104e-10,4.807502453555404e-10,8.546235093128888e-09,1.0914369204541532e-09
16.31,3.796042298861137e-08,8.040143341279146e-10,4.798141752390279e-10,8.536427376568814e-09,1.0902519249458584e-09
16.32,3.793955343908157e-08,8.038339494957293e-10,4.793120896381549e-10,8.52845341371617e-09,1.0893319309680097e-09
16.330000000000002,3.7912186315958326e-08,8.029704835385807e-10,4.792437849088386e-10,8.523070774669777e-09,1.0885898893824255e-09
16.34,3.788447405792502e-08,8.024940121752721e-10,4.786763731190964e-10,8.51570102888214e-09,1.0878715094594976e-09
16.35,3.7857189943547776e-08,8.020021666673121e-10,4.784484197618377e-10,8.510319692707308e-09,1.0870278469010086e-09
16.36,3.782025136033078e-08,8.009484484529426e-10,4.775537964596521e-10,8.505340414540967e-09,1.0861299772576834e-09
16.37,3.7795313289539114e-08,8.008395694133629e-10,4.776999105861004e-10,8.495414155043206e-09,1.0856524690015286e-09
16.38,3.7761867042236826e-08,8.004109162171476e-10,4.775421105534742e-10,8.493526732899763e-09,1.0847658864156106e-09
16.39,3.772888528852925e-08,7.994765121807638e-10,4.766354341330243e-10,8.483701209418661e-09,1.0840052756667744e-09
16.4,3.770565441809794e-08,7.9821241425824e-10,4.768006071065704e-10,8.479890130319063e-09,1.082674609553835e-09
16.41,3.7684644869452475e-08,7.987759911294853e-10,4.75796846458979e-10,8.472815965376766e-09,1.0820213528445918e-09
16.42,3.764626420436507e-08,7.976841778726268e-10,4.759357817588951e-10,8.467288891550886e-09,1.0814236737163345e-09
16.43,3.762903543918364e-08,7.970445971131359e-10,4.761274619432321e-10,8.459867938861797e-09,1.08013111817928e-09
16.44,3.759117512204545e-08,7.96722681990885e-10,4.752842738523115e-10,8.45319228292415e-09,1.0794992575916569e-09
16.45,3.757214980601274e-08,7.944274469880494e-10,4.74810525013066e-10,8.445131682022301e-09,1.079003437125278e-09
16.46,3.7536089673848966e-08,7.951341451109298e-10,4.735631425362956e-10,8.441472337844093e-09,1.0776398107932468e-09
16.47,3.749872793912911e-08,7.942777639619337e-10,4.740828949679044e-10,8.43263701958552e-09,1.0770364443329694e-09
16.48,3.7480291677660986e-08,7.933635606045385e-10,4.736259712304666e-10,8.428811624779375e-09,1.0763007107568373e-09
16.490000000000002,3.7461772120208615e-08,7.938757733272241e-10,4.73348987486924e-10,8.420448193531202e-09,1.0749791494725308e-09
16.5,3.741800000109181e-08,7.923932601800016e-10,4.728496960294842e-10,8.416752732998007e-09,1.0743745147957416e-09
16.51,3.740017934517833e-08,7.922126964177729e-10,4.726358083264082e-10,8.407050473716397e-09,1.0738655580577005e-09
16.52,3.737175192242158e-08,7.915201133999281e-10,4.720621989115346e-10,8.401761231912785e-09,1.072930084704239e-09
16.53,3.734252057118302e-08,7.899412932612543e-10,4.717753865584427e-10,8.396147834500329e-09,1.0721974210638733e-09
16.54,3.7314431029617236e-08,7.902930232069958e-10,4.713076272251681e-10,8.391440249347504e-09,1.071578965843197e-09
16.55,3.728975532676824e-08,7.897210554651715e-10,4.710936822142617e-10,8.381999745833777e-09,1.070650204186401e-09
16.56,3.72581053960525e-08,7.897421704816118e-10,4.704373866185319e-10,8.377927125771086e-09,1.069806990579493e-09
16.57,3.7237645315639544e-08,7.886251445527959e-10,4.710521952951184e-10,8.370189403558098e-09,1.0687482898317325e-09
16.580000000000002,3.72010245449373e-08,7.879181484083272e-10,4.703521437651512e-10,8.365549848827493e-09,1.0682731468861264e-09
16.59,3.7172238363880775e-08,7.877211743938199e-10,4.695870870347757e-10,8.358901713061204e-09,1.0673991986073891e-09
16.6,3.7154980329889446e-08,7.867859628073304e-10,4.690350067406563e-10,8.34953297108172e-09,1.066493759247117e-09
16.61,3.71252549474795e-08,7.858570299709207e-10,4.694092092706297e-10,8.346200820427053e-09,1.0657540402377873e-09
16.62,3.710199768635175e-08,7.861002708021753e-10,4.679626801550706e-10,8.341181709838485e-09,1.0647547871091296e-09
16.63,3.706012223921811e-08,7.845986991832106e-10,4.678464168247514e-10,8.332318918139201e-09,1.064551752307787e-09
16.64,3.7038019664951846e-08,7.847301616281047e-10,4.679340142687441e-10,8.327367289442329e-09,1.063654311131496e-09
16.65,3.700677877313449e-08,7.842351443368292e-10,4.674862063529037e-10,8.3249667340137e-09,1.0624519653307783e-09
16.66,3.6982123902916505e-08,7.8374631298191e-10,4.679878217133921e-10,8.314905736179616e-09,1.0620381733595212e-09
16.67,3.696591283191587e-08,7.826438050583876e-10,4.665463535228602e-10,8.310338935745194e-09,1.0612119650840757e-09
16.68,3.69322852563406e-08,7.822033743516116e-10,4.666429252589602e-10,8.305357015060268e-09,1.0606615812564534e-09
16.69,3.6904856856420215e-08,7.814658782570513e-10,4.664313947725319e-10,8.296497872528397e-09,1.0595695868953103e-09
16.7,3.687861001288377e-08,7.805385796621624e-10,4.665458652292856e-10,8.290069439924952e-09,1.0592254752648646e-09
16.71,3.685461422762995e-08,7.808685940753897e-10,4.658848963808875e-10,8.285431184909957e-09,1.0583067743993615e-09
16.72,3.682675328195437e-08,7.802526400196195e-10,4.650752993795694e-10,8.278910040200708e-09,1.0571805020338926e-09
16.73,3.6798667076096825e-08,7.800341760064006e-10,4.651958342271553e-10,8.271806716516397e-09,1.0568000260709182e-09
16.740000000000002,3.67696065620889e-08,7.786777890658086e-10,4.6466995278484963e-10,8.26680762241752e-09,1.0559475528126688e-09
16.75,3.674477937844826e-08,7.780468504432533e-10,4.646786487336486e-10,8.260339989161763e-09,1.0554981257161194e-09
16.76,3.6722756971993414e-08,7.780998538620866e-10,4.636528182971397e-10,8.25532416621472e-09,1.0546290299817848e-09
16.77,3.6689531486795975e-08,7.772637830236655e-10,4.638437736369019e-10,8.250469538222066e-09,1.0535898884251672e-09
16.78,3.667190767402511e-08,7.758238502570175e-10,4.6339009956885053e-10,8.24547458160147e-09,1.0531849926164874e-09
16.79,3.666333656579574e-08,7.757497501852068e-10,4.6304235119561e-10,8.238470358249247e-09,1.0526559511340285e-09
16.8,3.66164145873634e-08,7.7602978540702e-10,4.6291938816433326e-10,8.23408514988419e-09,1.051168607470898e-09
16.81,3.65984764890242e-08,7.75740386258401e-10,4.622598461250763e-10,8.22766340071771e-09,1.0508253097277657e-09
16.82,3.656007184961013e-08,7.746099260971002e-10,4.6159847777344516e-10,8.221763605127666e-09,1.0502084994199915e-09
16.830000000000002,3.654670021652959e-08,7.728110822160226e-10,4.6148344111306784e-10,8.213802121269316e-09,1.0495864096938665e-09
16.84,3.651616892223293e-08,7.73215923219232e-10,4.615648633984772e-10,8.209745852368674e-09,1.048596750658488e-09
16.85,3.649884640000356e-08,7.729018794451525e-10,4.6175134873948345e-10,8.20207183195853e-09,1.0477716195284977e-09
16.86,3.646445415905391e-08,7.733113412897258e-10,4.6021230439846075e-10,8.196896725121373e-09,1.0471594709797502e-09
16.87,3.644462162201553e-08,7.723243623128045e-10,4.609720609622011e-10,8.191946391824944e-09,1.0461734479293614e-09
16.88,3.641439695774378e-08,7.717091056452702e-10,4.5988806491411923e-10,8.18679506942154e-09,1.0455314004248359e-09
16.89,3.6396294847599796e-08,7.707639548063833e-10,4.605426858237383e-10,8.179806607148036e-09,1.044784646605651e-09
16.9,3.635478880305779e-08,7.70490718637351e-10,4.5909392401478015e-10,8.179132486907343e-09,1.044364974787278e-09
16.91,3.6346847613393615e-08,7.701855465513965e-10,4.593845453122943e-10,8.171484175418642e-09,1.0437444552622829e-09
16.92,3.630157723719218e-08,7.692345562877399e-10,4.5891584387242213e-10,8.16623023565197e-09,1.0427295302047147e-09
16.93,3.629209364002674e-08,7.682428937726917e-10,4.586518195529129e-10,8.157292042912627e-09,1.0418302297935398e-09
16.94,3.627186812547842e-08,7.684944137604537e-10,4.5887831221080313e-10,8.156469949035877e-09,1.0412193354095221e-09
16.95,3.6246696658971366e-08,7.67852539707866e-10,4.5808371507211675e-10,8.149460665303668e-09,1.0406912688047874e-09
16.96,3.6214330187855915e-08,7.671004404557993e-10,4.573526316211219e-10,8.142857644897272e-09,1.0400379956757564e-09
16.97,3.6199393731192405e-08,7.662823333747112e-10,4.5738928901843807e-10,8.13936957683468e-09,1.0392049509951837e-09
16.98,3.616413033683613e-08,7.659820295605746e-10,4.576523230393499e-10,8.132803837540386e-09,1.038130247747731e-09
16.990000000000002,3.614976148428884e-08,7.66269322500203e-10,4.561962045275805e-10,8.12379293243773e-09,1.0377894297606434e-09
17.0,3.61205091737657e-08,7.645673591688245e-10,4.5626315539658505e-10,8.120653535318532e-09,1.0368002018453372e-09
17.01,3.6096102989689324e-08,7.655110763177884e-10,4.557840094846508e-10,8.11582668066762e-09,1.0360231882327039e-09
17.02,3.606212827752566e-08,7.636498583988436e-10,4.562274513693906e-10,8.11368325254759e-09,1.0353202137174744e-09
17.03,3.6045930541880634e-08,7.639542230884691e-10,4.5505839808425517e-10,8.104293204843457e-09,1.0350207190337738e-09
17.04,3.60244453324615e-08,7.628690051407155e-10,4.5482942902897166e-10,8.099189473369047e-09,1.0346328941057375e-09
17.05,3.599064141735141e-08,7.634295813496394e-10,4.548368645531204e-10,8.092158231859342e-09,1.0333828995492624e-09
17.06,3.596879812234312e-08,7.618181804799318e-10,4.5528904079306525e-10,8.088925554398314e-09,1.0325943490706127e-09
17.07,3.5951487711514044e-08,7.609577601760902e-10,4.5395745313279826e-10,8.08290838539543e-09,1.0321494726765523e-09
17.080000000000002,3.59242627263691e-08,7.613670812942891e-10,4.5400459564604055e-10,8.077723413362455e-09,1.0311436959798044e-09
17.09,3.5897881774424396e-08,7.599457109425561e-10,4.536249026377551e-10,8.070218253695997e-09,1.0311021275733706e-09
17.1,3.589001254043458e-08,7.597762475037311e-10,4.534671931993805e-10,8.067995839075379e-09,1.0303026977012083e-09
17.11,3.5853948768445225e-08,7.590011269570386e-10,4.5271203373765533e-10,8.062255247013642e-09,1.0295153110171951e-09
17.12,3.58329998490008e-08,7.593218296102899e-10,4.5260384128605493e-10,8.056347301390907e-09,1.0290159987223625e-09
17.13,3.5805363359718675e-08,7.58224762443182e-10,4.522257972251024e-10,8.050491703984877e-09,1.0281565120698572e-09
17.14,3.578483302647029e-08,7.58462085608815e-10,4.52512030165388e-10,8.04521756674927e-09,1.0273074732643346e-09
17.150000000000002,3.5761244882559676e-08,7.578017694792938e-10,4.526349271483978e-10,8.04231600310378e-09,1.0266454892219973e-09
17.16,3.573369004904143e-08,7.565597382114951e-10,4.5146126874641236e-10,8.03573676541458e-09,1.0262111112628758e-09
17.17,3.57129199007163e-08,7.569459351981711e-10,4.5124184829578393e-10,8.030664825790234e-09,1.0254803668441493e-09
17.18,3.5691022004662816e-08,7.552746946011595e-10,4.5140889939257037e-10,8.02756961145353e-09,1.0247829213229102e-09
17.19,3.5667775240044296e-08,7.563520617529507e-10,4.5068608823881985e-10,8.01962111401336e-09,1.0246037280378416e-09
17.2,3.563338772990744e-08,7.551143454465321e-10,4.5063491075027595e-10,8.015590377868474e-09,1.023856759847943e-09
17.21,3.5626108763457343e-08,7.55436517155919e-10,4.5020300662116957e-10,8.00850753798865e-09,1.02298178441266e-09
17.22,3.5597172819670236e-08,7.535718783827711e-10,4.497378822985914e-10,8.002134004692309e-09,1.0224286138927897e-09
17.23,3.5577209987099194e-08,7.542150639558002e-10,4.4986585419211923e-10,7.999137085678617e-09,1.0214834714548232e-09
17.240000000000002,3.5562474468443905e-08,7.535913170671602e-10,4.4967142120278283e-10,7.995334682850922e-09,1.021016555311754e-09
17.25,3.552714004305694e-08,7.521917773795044e-10,4.486145805809272e-10,7.988301691513427e-09,1.0203079038654865e-09
17.26,3.549977517811658e-08,7.51856396759497e-10,4.488283572742484e-10,7.984283620066113e-09,1.0196295146932307e-09
17.27,3.548814197452377e-08,7.51590110258053e-10,4.4843496349415995e-10,7.978178087758219e-09,1.0185933375632447e-09
17.28,3.546233659488986e-08,7.515031363947433e-10,4.4763460306653757e-10,7.97451648720661e-09,1.018441650038136e-09
17.29,3.5439196810633434e-08,7.514019527221429e-10,4.483048361083264e-10,7.969310687862373e-09,1.017842614677309e-09
17.3,3.54170140922264e-08,7.500572270220458e-10,4.4765814890496064e-10,7.965357831111011e-09,1.0174469267369795e-09
17.31,3.540213014989216e-08,7.497770299776009e-10,4.4696050215247174e-10,7.959230013645176e-09,1.0161776902652943e-09
17.32,3.5362025599381776e-08,7.48873789302929e-10,4.4720403116529827e-10,7.951845518084019e-09,1.0156506201721052e-09
17.330000000000002,3.535649775104185e-08,7.495581273827676e-10,4.4644103238109585e-10,7.94777329756297e-09,1.0151998954957358e-09
17.34,3.533452941833952e-08,7.485212934083791e-10,4.46577902093267e-10,7.942533150342059e-09,1.0142590734531316e-09
17.35,3.5304030444734794e-08,7.481492878999591e-10,4.466147986814811e-10,7.939186816324409e-09,1.0137978188536114e-09
17.36,3.5287897094949735e-08,7.46496958781376e-10,4.4645318269308195e-10,7.935021219422202e-09,1.0128956078951762e-09
17.37,3.525456836070072e-08,7.466444018231958e-10,4.4549774479973487e-10,7.927525926826208e-09,1.012449926306534e-09
17.38,3.5249857572120144e-08,7.465824503402073e-10,4.45724571966285e-10,7.923143846679227e-09,1.0119762718774454e-09
17.39,3.5222820766455635e-08,7.465023885237094e-10,4.449988935296033e-10,7.919214503756252e-09,1.0113681666627406e-09
17.400000000000002,3.520000465916869e-08,7.454926638237371e-10,4.443510112909301e-10,7.915555801535238e-09,1.0105675964000866e-09
17.41,3.517958118610447e-08,7.448567350805319e-10,4.442956100667321e-10,7.909448583571606e-09,1.0100312021586044e-09
17.42,3.515835343077972e-08,7.453071875006224e-10,4.4423620369514886e-10,7.902785118358189e-09,1.0096645760634615e-09
17.43,3.513330297330604e-08,7.444268157073995e-10,4.441236180033395e-10,7.90127793716991e-09,1.008722075206609e-09
17.44,3.510818550573267e-08,7.440693166577768e-10,4.433974145986384e-10,7.895668052748289e-09,1.008039576586888e-09
17.45,3.508470114464579e-08,7.429303007980747e-10,4.4325896077099064e-10,7.889142709971301e-09,1.0076057895216889e-09
17.46,3.506182126500343e-08,7.423913082255609e-10,4.43144383203243e-10,7.884181025834642e-09,1.0070759220259144e-09
17.47,3.504313572309466e-08,7.419136499249684e-10,4.431732389869098e-10,7.878300767022247e-09,1.0066754722706277e-09
17.48,3.502423714601969e-08,7.415897062271871e-10,4.4304009944062147e-10,7.87684216286387e-09,1.0055903475752509e-09
17.490000000000002,3.501739616618862e-08,7.410603034983999e-10,4.426829564655803e-10,7.87042483421222e-09,1.0049485855378092e-09
17.5,3.499219338452901e-08,7.410633665990367e-10,4.4181678047800923e-10,7.867012176904678e-09,1.0038125897325093e-09
17.51,3.495972015138239e-08,7.399052432053911e-10,4.418875854950462e-10,7.862407242527129e-09,1.0035740574146164e-09
17.52,3.4945968659361605e-08,7.407063272209417e-10,4.416538070082262e-10,7.855147956457731e-09,1.0031307370945064e-09
17.53,3.492165987872745e-08,7.400101460636913e-10,4.409762155751991e-10,7.852541069997508e-09,1.0023759961874306e-09
17.54,3.4890703376084686e-08,7.391926063855012e-10,4.4096762221308665e-10,7.848068593788031e-09,1.0021636002335717e-09
17.55,3.487953597353079e-08,7.391647284569793e-10,4.404478604892957e-10,7.840828903487907e-09,1.0014302965854899e-09
17.56,3.48507826945698e-08,7.381685904542585e-10,4.402756891880511e-10,7.836123656059899e-09,1.0004249493307779e-09
17.57,3.484009547689195e-08,7.369451613920903e-10,4.399056257787642e-10,7.83079050146186e-09,1.0003577403999585e-09
17.580000000000002,3.480846219017133e-08,7.36946995059814e-10,4.4041526782096627e-10,7.82874150418005e-09,9.998351649607995e-10
17.59,3.479932234339496e-08,7.373044936561485e-10,4.3933630611286257e-10,7.823824368021447e-09,9.995250122634592e-10
17.6,3.4780449060419335e-08,7.360675416703985e-10,4.398504060076026e-10,7.818967611797847e-09,9.982986432887178e-10
17.61,3.4751229707511746e-08,7.362750357464969e-10,4.392534483483739e-10,7.814570494204569e-09,9.978617474797265e-10
17.62,3.473767631558549e-08,7.351399123603036e-10,4.3924534245751217e-10,7.810180156643242e-09,9.973717240719918e-10
17.63,3.472130285164012e-08,7.347096334412397e-10,4.3838329692103137e-10,7.805443027804262e-09,9.971288491462308e-10
17.64,3.4691973325282256e-08,7.355439964126636e-10,4.384802368049855e-10,7.800810786110047e-09,9.960508351385858e-10
17.650000000000002,3.467445350028691e-08,7.342008737564393e-10,4.380680020471687e-10,7.795909543019096e-09,9.956279514319844e-10
17.66,3.4652299549671997e-08,7.344240028768089e-10,4.3795642988982e-10,7.791192007100401e-09,9.95262639857735e-10
17.67,3.4637122004648735e-08,7.346327635704942e-10,4.3810351923611016e-10,7.78635206745114e-09,9.94937039540042e-10
17.68,3.4615128003292844e-08,7.328738421746191e-10,4.3734866961126607e-10,7.782119316256829e-09,9.941491033324833e-10
17.69,3.459400502514281e-08,7.326189115475923e-10,4.371602694502961e-10,7.776643457808225e-09,9.934437076971447e-10
17.7,3.457486362200518e-08,7.322963702096026e-10,4.3665988113148216e-10,7.774178700110897e-09,9.92877797453982e-10
17.71,3.455481265787925e-08,7.310579858685554e-10,4.3709257610969617e-10,7.770233806597074e-09,9.922544178258844e-10
17.72,3.453685026255871e-08,7.32081834435886e-10,4.3677861524789016e-10,7.765820160909298e-09,9.91663655651273e-10
17.73,3.4521496512992714e-08,7.319399107436379e-10,4.361378608490071e-10,7.759827297650606e-09,9.910565279728741e-10
17.740000000000002,3.449552469358612e-08,7.299607479829338e-10,4.3607243917985217e-10,7.757355709643098e-09,9.901539401553637e-10
17.75,3.447875291319079e-08,7.30876650313437e-10,4.3519253731212837e-10,7.754426091607184e-09,9.900063002217202e-10
17.76,3.445722030045171e-08,7.299281466112032e-10,4.356751813759457e-10,7.749016746446009e-09,9.897507005273204e-10
17.77,3.44413005307068e-08,7.292847122813311e-10,4.3493760265322163e-10,7.741689323841105e-09,9.886524974234218e-10
17.78,3.442085668185732e-08,7.290899575822669e-10,4.3500822127951054e-10,7.739572608501596e-09,9.883749684176746e-10
17.79,3.439858927623176e-08,7.293476628423454e-10,4.346675306227637e-10,7.734702795278705e-09,9.877883364302713e-10
17.8,3.438116840560479e-08,7.277461679396329e-10,4.3437225633869777e-10,7.729347637615617e-09,9.87261312153289e-10
17.81,3.436223587925171e-08,7.271136157614372e-10,4.3472169937349723e-10,7.728358072551025e-09,9.867807175625048e-10
17.82,3.434030759570812e-08,7.277304545080469e-10,4.3417649504170303e-10,7.720943915553868e-09,9.863060149206608e-10
17.830000000000002,3.432620128981247e-08,7.269602196837671e-10,4.3322695237817965e-10,7.717637106539654e-09,9.855256139573382e-10
17.84,3.430857601775892e-08,7.261566650677712e-10,4.3379465711120363e-10,7.713182956254886e-09,9.850966459498516e-10
17.85,3.4293104502330164e-08,7.261915933808888e-10,4.3265752770926484e-10,7.7075502924044e-09,9.84581969526171e-10
17.86,3.4267259568931435e-08,7.263867482506168e-10,4.33048541798451e-10,7.704890252646681e-09,9.837874540003592e-10
17.87,3.425090254659167e-08,7.260379383691484e-10,4.325555615779506e-10,7.699833503365617e-09,9.834298291815048e-10
17.88,3.4220908854475365e-08,7.245819639608599e-10,4.322628779980275e-10,7.695506089263427e-09,9.825883419393504e-10
17.89,3.421055009232307e-08,7.25199994231469e-10,4.3195131969465463e-10,7.69152983139025e-09,9.822221976541853e-10
17.900000000000002,3.419240719413048e-08,7.241624199469359e-10,4.3198678912343055e-10,7.687411157533513e-09,9.819224241613205e-10
17.91,3.417194240062142e-08,7.246600371253677e-10,4.3220725087156666e-10,7.684550932169813e-09,9.812125432626197e-10
17.92,3.414583737502404e-08,7.23503188039067e-10,4.311146642682855e-10,7.68117241155421e-09,9.809647725053723e-10
17.93,3.4128709104282545e-08,7.227616131481322e-10,4.319125458702126e-10,7.67632387171452e-09,9.801031709916793e-10
17.94,3.4115683566566515e-08,7.225023829896648e-10,4.314491615060341e-10,7.668500752826423e-09,9.796085749545093e-10
17.95,3.40948971899498e-08,7.230019142009647e-10,4.307695120745324e-10,7.666734509683671e-09,9.787733424826076e-10
17.96,3.407319749931771e-08,7.226427017293227e-10,4.3040786047371434e-10,7.661998051037989e-09,9.781791536917658e-10
17.97,3.406177706820363e-08,7.21438891345249e-10,4.3003221711832053e-10,7.657250579094434e-09,9.778917913997399e-10
17.98,3.403173826732201e-08,7.206309039674536e-10,4.2980269325898004e-10,7.654522501621692e-09,9.773859614296943e-10
17.990000000000002,3.402501164724151e-08,7.214371110859259e-10,4.30300948953347e-10,7.649456978374795e-09,9.771131842884784e-10
18.0,3.4003823573332625e-08,7.193176036239339e-10,4.2985026214844824e-10,7.647066842679536e-09,9.762716214603172e-10
18.01,3.3987006598691424e-08,7.202728725334172e-10,4.2967205806226097e-10,7.641670343174507e-09,9.75632783355876e-10
18.02,3.396506727460908e-08,7.19223842065529e-10,4.295541445668004e-10,7.63807181146704e-09,9.753254631305637e-10
18.03,3.3953641412376484e-08,7.198106243309033e-10,4.2918692301330386e-10,7.633344639735404e-09,9.748011902081303e-10
18.04,3.392952053499333e-08,7.192299262484649e-10,4.2831370807557457e-10,7.629625775024942e-09,9.743164083256954e-10
18.05,3.391673531607084e-08,7.188776364620767e-10,4.2812474385786707e-10,7.625915571890943e-09,9.74275822156252e-10
18.06,3.390281960199084e-08,7.189386327964672e-10,4.285590991753197e-10,7.623976392363578e-09,9.732700471867696e-10
18.07,3.388546834451432e-08,7.180680332718555e-10,4.283532726163427e-10,7.618941916079164e-09,9.728882397050482e-10
18.080000000000002,3.386246260923498e-08,7.169925768860595e-10,4.2825499465698915e-10,7.613788980805676e-09,9.721508776823015e-10
18.09,3.3848968924607186e-08,7.167679601237473e-10,4.275622443447868e-10,7.608165381696102e-09,9.718881271405255e-10
18.1,3.38218191818281e-08,7.172109872805919e-10,4.2742848577068755e-10,7.606172817890791e-09,9.71194287461767e-10
18.11,3.381163683080765e-08,7.163763384694507e-10,4.269729069723035e-10,7.601952091038964e-09,9.710182561714213e-10
18.12,3.379487919336653e-08,7.160189422182795e-10,4.273931851511827e-10,7.597335708854758e-09,9.701084379014707e-10
18.13,3.377080262747178e-08,7.14737425261276e-10,4.269264233102865e-10,7.593051050064566e-09,9.697116441923679e-10
18.14,3.375798268920221e-08,7.157958828558729e-10,4.272536581594306e-10,7.591913799743675e-09,9.691767252610577e-10
18.150000000000002,3.3739426416672446e-08,7.145235634591809e-10,4.263887371223988e-10,7.589571444486764e-09,9.691035033925528e-10
18.16,3.371825284064223e-08,7.148017725393585e-10,4.261606079148295e-10,7.581581831059483e-09,9.681279590672391e-10
18.17,3.370800301231939e-08,7.134938417642986e-10,4.260137960532768e-10,7.579699271720274e-09,9.675891257085955e-10
18.18,3.368912608332747e-08,7.137537185598439e-10,4.258544087516938e-10,7.57497125642996e-09,9.675231186675347e-10
18.19,3.3680015212916246e-08,7.131264570199432e-10,4.256770664740598e-10,7.57128028704273e-09,9.671691725105607e-10
18.2,3.365272878326038e-08,7.126886164219585e-10,4.2551451612466305e-10,7.568512347952972e-09,9.665068430360804e-10
18.21,3.363738176835071e-08,7.126571256367795e-10,4.243139892504651e-10,7.562041167298424e-09,9.66009231933325e-10
18.22,3.36212309596803e-08,7.11048530570533e-10,4.2486204021432323e-10,7.56110514781299e-09,9.655236035021966e-10
18.23,3.36053192180344e-08,7.122104829277754e-10,4.2439754639688516e-10,7.554855469164777e-09,9.651312813091803e-10
18.240000000000002,3.358243779151815e-08,7.119079724610484e-10,4.2446900474362384e-10,7.553033731591921e-09,9.647244727418996e-10
18.25,3.35771127161072e-08,7.113484628485683e-10,4.2455369387277034e-10,7.549456669458171e-09,9.642841438715778e-10
18.26,3.354973697754816e-08,7.110601124491876e-10,4.2440950856221097e-10,7.543297753502e-09,9.633845954127992e-10
18.27,3.354088766111282e-08,7.111719010657161e-10,4.2334088333150523e-10,7.538851009736891e-09,9.633330496019437e-10
18.28,3.3516015101225535e-08,7.107665850190074e-10,4.24043079225301e-10,7.538388268204399e-09,9.627796192083332e-10
18.29,3.3504801457727156e-08,7.093385926584769e-10,4.232806342971637e-10,7.532869386409067e-09,9.620837036334862e-10
18.3,3.348291408957947e-08,7.089928871300997e-10,4.2310095288198257e-10,7.530482400840108e-09,9.613467681113766e-10
18.31,3.346695998500681e-08,7.08840084426711e-10,4.231501429775169e-10,7.526349311849226e-09,9.608945308647908e-10
18.32,3.345211121556358e-08,7.082177976452609e-10,4.226309907794293e-10,7.52327519049341e-09,9.605896155947054e-10
18.330000000000002,3.344254239287869e-08,7.078547760126294e-10,4.2222273022207367e-10,7.516981593770626e-09,9.600447988593533e-10
18.34,3.3412826496972164e-08,7.078218313347507e-10,4.22273469065707e-10,7.513088297710274e-09,9.5959180659393e-10
18.35,3.3409653974833594e-08,7.079219336276323e-10,4.2211167724500884e-10,7.513278296424899e-09,9.590078281725544e-10
18.36,3.338946692991604e-08,7.075446246113348e-10,4.223624293386106e-10,7.508416140890812e-09,9.585734865137143e-10
18.37,3.336998756323753e-08,7.068094623609737e-10,4.216415282105573e-10,7.502047860023991e-09,9.583930922895331e-10
18.38,3.335348283971824e-08,7.063133641007819e-10,4.219003330142202e-10,7.50051237946849e-09,9.57934002208305e-10
18.39,3.334008601048763e-08,7.071388877368278e-10,4.2117174090507745e-10,7.495771085300603e-09,9.571723067680487e-10
18.400000000000002,3.3323633244515396e-08,7.060076789341233e-10,4.2110846055863893e-10,7.49217120675219e-09,9.568342216636574e-10
18.41,3.331003295219534e-08,7.064822566679676e-10,4.2091847884295597e-10,7.488491028371562e-09,9.565965415963737e-10
18.42,3.328875094347492e-08,7.05184165605944e-10,4.207904044586505e-10,7.486308052486228e-09,9.560419591296674e-10
18.43,3.3275995446545805e-08,7.047059709056269e-10,4.2071636986221263e-10,7.482285870710185e-09,9.555469390460762e-10
18.44,3.3266132211296e-08,7.042691142189008e-10,4.201446670305345e-10,7.479263735923892e-09,9.553799760992486e-10
18.45,3.324719208091461e-08,7.036583427149938e-10,4.2019240606109445e-10,7.475750215671418e-09,9.548562245784927e-10
18.46,3.32315841824703e-08,7.047302432902105e-10,4.2002285191773563e-10,7.47216853488238e-09,9.540582092319338e-10
18.47,3.322069878253496e-08,7.042797599007781e-10,4.197013864445274e-10,7.468933208159401e-09,9.536577066127236e-10
18.48,3.320303864758636e-08,7.03282224821798e-10,4.1990206166783346e-10,7.465015486829464e-09,9.531395375636686e-10
18.490000000000002,3.3187537816955635e-08,7.03106019364365e-10,4.1913209616380203e-10,7.46197056879152e-09,9.52716401802079e-10
18.5,3.3169720553650296e-08,7.020546840227866e-10,4.1886435947693996e-10,7.456895496162946e-09,9.526543277026176e-10
18.51,3.315739797864647e-08,7.024933322738081e-10,4.190305310110869e-10,7.453529125722308e-09,9.520945565606978e-10
18.52,3.313314499762369e-08,7.019429160848507e-10,4.1876003627050895e-10,7.450884049241229e-09,9.51243321467601e-10
18.53,3.312861757184735e-08,7.019464905546338e-10,4.1839430934362247e-10,7.446894570422728e-09,9.511801866075367e-10
18.54,3.310416425950446e-08,7.016136724033491e-10,4.1794285039135247e-10,7.444656529122319e-09,9.50807373013975e-10
18.55,3.309344513428934e-08,7.009032265603628e-10,4.187078234005246e-10,7.4386841462560845e-09,9.50057418306216e-10
18.56,3.3080679613232316e-08,7.010273727001884e-10,4.1743775651087267e-10,7.4385469674585435e-09,9.49930985802771e-10
18.57,3.3063436293268604e-08,6.99693784286007e-10,4.178290946490034e-10,7.434091092196023e-09,9.494478507941054e-10
18.580000000000002,3.30453057812713e-08,6.9919522389995e-10,4.1780749886691405e-10,7.429516201698671e-09,9.488490868894936e-10
18.59,3.303349959840327e-08,6.995838357611722e-10,4.172256418106097e-10,7.426788732233455e-09,9.484783448433928e-10
18.6,3.301687077072766e-08,7.0004274652657e-10,4.17580963059725e-10,7.42461174737877e-09,9.48291991980474e-10
18.61,3.2998153592805426e-08,6.992478020088646e-10,4.1725000347927715e-10,7.420085636472573e-09,9.47661227233608e-10
18.62,3.298706934250662e-08,6.981430622074181e-10,4.1653684214499573e-10,7.414546367181906e-09,9.469775221631624e-10
18.63,3.2968504818969935e-08,6.988768367538897e-10,4.1629469965546673e-10,7.4117050783546545e-09,9.46755006522385e-10
18.64,3.295361014122263e-08,6.976500774397463e-10,4.1627918047159314e-10,7.409754450231375e-09,9.466325103203322e-10
18.650000000000002,3.294299029722599e-08,6.980344110800092e-10,4.162905351773615e-10,7.4080198043491955e-09,9.461999940073156e-10
18.66,3.2928749213452295e-08,6.975320881667752e-10,4.1644229123206404e-10,7.405197204577622e-09,9.45529311011759e-10
18.67,3.291108379339694e-08,6.974156334449545e-10,4.159658447047309e-10,7.400526095594126e-09,9.451042479400563e-10
18.68,3.2894035638390387e-08,6.966457881620551e-10,4.1591275840524143e-10,7.398087140381559e-09,9.449159296474725e-10
18.69,3.288444256091872e-08,6.967245190487736e-10,4.155947783563148e-10,7.3925376207344784e-09,9.444745966490547e-10
18.7,3.287015434488599e-08,6.963313556203748e-10,4.1522062018659764e-10,7.3898927172792645e-09,9.441343936549724e-10
18.71,3.2859292556914214e-08,6.956455907872831e-10,4.151823985920604e-10,7.3881070978528856e-09,9.437972606804133e-10
18.72,3.284358507238438e-08,6.961822282271378e-10,4.1498745323931605e-10,7.382918396385477e-09,9.431298203891898e-10
18.73,3.283023865609867e-08,6.9569223620619e-10,4.1462582726902457e-10,7.381275630962198e-09,9.42445226054461e-10
18.740000000000002,3.2809269296477826e-08,6.947839741699197e-10,4.1442537716114435e-10,7.379529091577501e-09,9.418488471263235e-10
18.75,3.280300309100493e-08,6.944839549398247e-10,4.147621247575152e-10,7.3753207211116505e-09,9.41455303111039e-10
18.76,3.2787180410393854e-08,6.946904244923435e-10,4.14453852398373e-10,7.371494162978359e-09,9.412594721496576e-10
18.77,3.277061142982915e-08,6.939630304219705e-10,4.139472626539143e-10,7.368507737255058e-09,9.412218446087173e-10
18.78,3.276147205852577e-08,6.94025287850698e-10,4.1356182985153706e-10,7.363827910120343e-09,9.407625147774641e-10
18.79,3.274808450454906e-08,6.930955803574944e-10,4.1389674154902385e-10,7.3627326279024385e-09,9.402858253125731e-10
18.8,3.273035500383112e-08,6.929612905765749e-10,4.133236661649615e-10,7.358845968961532e-09,9.397103755121232e-10
18.81,3.271726939651113e-08,6.931191884637439e-10,4.13202788189639e-10,7.3569745256635294e-09,9.391988079813655e-10
18.82,3.269636582387047e-08,6.930450055709404e-10,4.126849024654893e-10,7.35263228524728e-09,9.38801155388425e-10
18.830000000000002,3.267995793518266e-08,6.921970539968102e-10,4.1287500480244e-10,7.348519196982504e-09,9.388291141600531e-10
18.84,3.26703917178652e-08,6.918263390201695e-10,4.13177257017104e-10,7.348215584397157e-09,9.38435272245347e-10
18.85,3.265960187738311e-08,6.92530833078576e-10,4.12277106503922e-10,7.342668579145157e-09,9.382689916071879e-10
18.86,3.264247715624153e-08,6.915473421714196e-10,4.1271783421050653e-10,7.3411756154302775e-09,9.373610155338568e-10
18.87,3.26408570072444e-08,6.906464065530409e-10,4.1285434243287474e-10,7.337506671255754e-09,9.3720128951783e-10
18.88,3.26272389553524e-08,6.911191085115221e-10,4.122295581967313e-10,7.33428089773908e-09,9.366608606861207e-10
18.89,3.261270283683385e-08,6.903056961306185e-10,4.118722456695203e-10,7.332385688832939e-09,9.361749021979827e-10
18.900000000000002,3.259684794960211e-08,6.901738388825891e-10,4.118322999125267e-10,7.328419720011406e-09,9.360372793598568e-10
18.91,3.258264538616846e-08,6.905097078303734e-10,4.1135742573897154e-10,7.327794164821021e-09,9.357977902159817e-10
18.92,3.25559412000617e-08,6.896595014170744e-10,4.1181877246556146e-10,7.322358429072359e-09,9.353115758747733e-10
18.93,3.254995490614048e-08,6.891236739874179e-10,4.1145284288570063e-10,7.3191766360534835e-09,9.347253569599313e-10
18.94,3.253833669979204e-08,6.889678642428283e-10,4.115669989054259e-10,7.318139759767475e-09,9.342796182110012e-10
18.95,3.2528193484779935e-08,6.890463971622462e-10,4.112234212714585e-10,7.315386959609678e-09,9.34204589388831e-10
18.96,3.251530348598104e-08,6.88290701418988e-10,4.108746187538699e-10,7.3113225798483735e-09,9.334848563583821e-10
18.97,3.2502999964739696e-08,6.890338543088868e-10,4.1085322051293217e-10,7.307929705155098e-09,9.326433618108676e-10
18.98,3.2494470788932996e-08,6.880190061931246e-10,4.1028928669488827e-10,7.3031420982762366e-09,9.328154877870874e-10
18.990000000000002,3.24781217324073e-08,6.873783351204955e-10,4.1056138854872456e-10,7.300724048702303e-09,9.326460894978536e-10
19.0,3.2462336570844915e-08,6.87859908555795e-10,4.1029062360085877e-10,7.298305987324314e-09,9.321414091611678e-10
19.01,3.2452118056093066e-08,6.875180674770537e-10,4.1045086441379084e-10,7.295403253574579e-09,9.319591343247035e-10
19.02,3.243816310777076e-08,6.868963650748059e-10,4.0995507871512345e-10,7.2940358610865575e-09,9.314992533155844e-10
19.03,3.2429323037025795e-08,6.870772402722826e-10,4.097004802913638e-10,7.290243717730783e-09,9.310253147749361e-10
19.04,3.2412495264892384e-08,6.866936436806394e-10,4.098682684134961e-10,7.286316549245046e-09,9.308343956848183e-10
19.05,3.239542905623185e-08,6.86746757824073e-10,4.099490246634774e-10,7.284388788900216e-09,9.300806473114489e-10
19.06,3.238236761676907e-08,6.864619292250211e-10,4.090619826427924e-10,7.283417041368659e-09,9.298863640456952e-10
19.07,3.237098321475438e-08,6.850884348062037e-10,4.0926993207552103e-10,7.280634216927773e-09,9.292494119416302e-10
19.080000000000002,3.2358290428186296e-08,6.855133750718516e-10,4.0911667559491233e-10,7.275747535966212e-09,9.293071993787653e-10
19.09,3.235743493058991e-08,6.851695897184515e-10,4.0884087782368336e-10,7.2723044570551764e-09,9.288338915819723e-10
19.1,3.2335598471250774e-08,6.84601607746295e-10,4.0867254396701686e-10,7.27116518042613e-09,9.284343623100061e-10
19.11,3.2330038541605246e-08,6.847061021923204e-10,4.086718974472381e-10,7.266930815952385e-09,9.279872028396341e-10
19.12,3.231078547722291e-08,6.850145464784186e-10,4.0795853089750536e-10,7.266074000955985e-09,9.275345843653339e-10
19.13,3.229894006396111e-08,6.839389347065812e-10,4.0824548584594713e-10,7.2609285236011115e-09,9.273626031188642e-10
19.14,3.229241984283143e-08,6.842260795934279e-10,4.076543609638623e-10,7.258987050027764e-09,9.271051027772862e-10
19.150000000000002,3.227362199775263e-08,6.833383962675172e-10,4.082206007738174e-10,7.256251953462927e-09,9.267185126144367e-10
19.16,3.22620008106409e-08,6.840994203458172e-10,4.0778554330101704e-10,7.253072929873683e-09,9.263250157891581e-10
19.17,3.224959303865349e-08,6.824435167453063e-10,4.0730747392595786e-10,7.250280565218464e-09,9.259647856678371e-10
19.18,3.2235767651687575e-08,6.827264090782111e-10,4.077118271615677e-10,7.24959051819687e-09,9.256054282319796e-10
19.19,3.223097484460772e-08,6.829509467203808e-10,4.07380795877932e-10,7.245904508713446e-09,9.256385057025718e-10
19.2,3.220733307649764e-08,6.822056075669598e-10,4.0757239219117825e-10,7.242990736837538e-09,9.249348490570428e-10
19.21,3.219700409548568e-08,6.820851377527101e-10,4.068083633805873e-10,7.23977185894692e-09,9.245956064539934e-10
19.22,3.219262219561071e-08,6.818515933872836e-10,4.0670703597633313e-10,7.236646862482054e-09,9.245939639387382e-10
19.23,3.217824253137019e-08,6.814134607966162e-10,4.0629980950364543e-10,7.232290557493193e-09,9.240429999063001e-10
19.240000000000002,3.2162983758657016e-08,6.819136489543424e-10,4.063324279557668e-10,7.230619564826568e-09,9.237033819084895e-10
19.25,3.2154281624035634e-08,6.80813342245534e-10,4.062646989062788e-10,7.230673321344217e-09,9.233875642322228e-10
19.26,3.214190088154493e-08,6.809577718138464e-10,4.060807628559209e-10,7.2256411646666785e-09,9.228007061082227e-10
19.27,3.2131998756001237e-08,6.807915821469335e-10,4.064059225810805e-10,7.223891190736787e-09,9.22556953168474e-10
19.28,3.2115060250333526e-08,6.807351850749476e-10,4.0621798362247926e-10,7.223935954350605e-09,9.223336073552239e-10
19.29,3.211010205248446e-08,6.799589461304355e-10,4.057739774270648e-10,7.217015390368095e-09,9.220602467121436e-10
19.3,3.2094316024996714e-08,6.800905204794798e-10,4.054662117989394e-10,7.215409662145681e-09,9.213683034822959e-10
19.31,3.208719503077588e-08,6.787729951919794e-10,4.048076193986028e-10,7.213992719347667e-09,9.211478960000328e-10
19.32,3.2066394692696415e-08,6.799102631389642e-10,4.052520360898704e-10,7.211276126035165e-09,9.207427639687898e-10
19.330000000000002,3.205541732010342e-08,6.791224940678705e-10,4.052751382195133e-10,7.208897253882746e-09,9.205263157482526e-10
19.34,3.204992385587921e-08,6.78805618044331e-10,4.054656074690297e-10,7.20528910283736e-09,9.202051463952827e-10
19.35,3.2037881964032844e-08,6.789767402884837e-10,4.048463169949632e-10,7.203305243040811e-09,9.198488104927281e-10
19.36,3.2029652840005947e-08,6.782914472196935e-10,4.050692049803111e-10,7.201287446413407e-09,9.195716427486081e-10
19.37,3.201849507314418e-08,6.77669247117567e-10,4.044043329419414e-10,7.197536784501481e-09,9.194797336417156e-10
19.38,3.199951019117094e-08,6.779363095599638e-10,4.044355420551574e-10,7.196697374459891e-09,9.191834202194964e-10
19.39,3.199560567584616e-08,6.771376797619671e-10,4.041265663921971e-10,7.1923527186785165e-09,9.186391275134999e-10
19.400000000000002,3.197674187881925e-08,6.773620738544976e-10,4.0423935684282095e-10,7.192690700327758e-09,9.185042870702708e-10
19.41,3.196969586523727e-08,6.780461030337312e-10,4.042377576235564e-10,7.189307458323733e-09,9.181376693305303e-10
19.42,3.1958471116918885e-08,6.767387371574018e-10,4.0407803844679264e-10,7.186028577412111e-09,9.177607575499403e-10
19.43,3.1952246879587507e-08,6.771339501380782e-10,4.0375529122700686e-10,7.183371387138459e-09,9.174574433002149e-10
19.44,3.1936080789944066e-08,6.766119805084975e-10,4.039941203946515e-10,7.180428783685803e-09,9.172361091879893e-10
19.45,3.1927356197980643e-08,6.763847073580112e-10,4.035273695667614e-10,7.177640942553777e-09,9.169103546313881e-10
19.46,3.191472182277675e-08,6.761226437982119e-10,4.033072281438005e-10,7.175803725379775e-09,9.166840581389252e-10
19.47,3.190633956587166e-08,6.763911349649921e-10,4.0332077200317835e-10,7.173870551154193e-09,9.160898120391101e-10
19.48,3.189297982977757e-08,6.755973245066073e-10,4.029371923571692e-10,7.1729579642907335e-09,9.15902213031448e-10
19.490000000000002,3.1888963177506845e-08,6.755673049267677e-10,4.030205813611402e-10,7.168065685055415e-09,9.157681616369986e-10
19.5,3.187580335666314e-08,6.756671232775686e-10,4.024151377976621e-10,7.16808604991243e-09,9.155994592439848e-10
19.51,3.1867332169041965e-08,6.74268171473593e-10,4.026676378603935e-10,7.163511776221627e-09,9.151529122958679e-10
19.52,3.1853708353606015e-08,6.74310883579387e-10,4.025255540638278e-10,7.1616293812497205e-09,9.148405024347872e-10
19.53,3.18406704522235e-08,6.741312607713618e-10,4.0302279033858595e-10,7.160681853619674e-09,9.14326520961623e-10
19.54,3.183073035880314e-08,6.745552957878379e-10,4.019582227361335e-10,7.159006851067125e-09,9.144530730953038e-10
19.55,3.182040500537363e-08,6.741752393734148e-10,4.024372016696995e-10,7.153627421830962e-09,9.139930193615062e-10
19.56,3.180590962923002e-08,6.735449624561132e-10,4.019111214635825e-10,7.152595373866306e-09,9.135459419354718e-10
19.57,3.1800813316761574e-08,6.738073472587983e-10,4.013567685170516e-10,7.150775400045137e-09,9.129933254409867e-10
19.580000000000002,3.1787474939532655e-08,6.732927704850077e-10,4.0214952449228446e-10,7.1474974361750144e-09,9.128583265776371e-10
19.59,3.178782430676415e-08,6.727351137491269e-10,4.015519609996953e-10,7.1439099881933645e-09,9.122495747268969e-10
19.6,3.177148758834268e-08,6.730472744513206e-10,4.0142174574562243e-10,7.143742297616101e-09,9.123427774307788e-10
19.61,3.176042553792097e-08,6.728673991166315e-10,4.0166027752731803e-10,7.1415200768931195e-09,9.120567333257316e-10
19.62,3.174125057071567e-08,6.721795280686313e-10,4.011441373971015e-10,7.1399439672363074e-09,9.11668747681669e-10
19.63,3.173858164656561e-08,6.716204366517147e-10,4.0089587882644783e-10,7.1359611221016185e-09,9.11231119114321e-10
19.64,3.173594731929427e-08,6.721341925884999e-10,4.015060896374557e-10,7.134296106068676e-09,9.111691741462313e-10
19.650000000000002,3.172203858833592e-08,6.719877917174437e-10,4.009246301898573e-10,7.134051312101915e-09,9.104476286137346e-10
19.66,3.170880312040435e-08,6.713801543019441e-10,4.006188620757765e-10,7.130235961329428e-09,9.103385500124709e-10
19.67,3.1697413012717967e-08,6.719107288583331e-10,3.999248579982096e-10,7.127621675387427e-09,9.100542031472519e-10
19.68,3.168519637551612e-08,6.713828750692254e-10,4.010208594772613e-10,7.125915205343168e-09,9.098554928410297e-10
19.69,3.168108564155103e-08,6.711220409770846e-10,4.0034353594929616e-10,7.120972484478112e-09,9.096776041813526e-10
19.7,3.167395161977661e-08,6.703381300301192e-10,3.999217627278318e-10,7.1221776267462395e-09,9.09219197224071e-10
19.71,3.165873073749856e-08,6.701552366385497e-10,4.000831490217949e-10,7.119862282872818e-09,9.090327853603007e-10
19.72,3.165268788042216e-08,6.703938455619761e-10,3.997756268376455e-10,7.116537368715167e-09,9.086554737451779e-10
19.73,3.164592231085493e-08,6.709595452338243e-10,3.9992668768401446e-10,7.115371744550001e-09,9.085848633122573e-10
19.740000000000002,3.16300372014719e-08,6.704076482456809e-10,3.9976378701491383e-10,7.114485230969865e-09,9.082045360561867e-10
19.75,3.1623144747201324e-08,6.70172812026952e-10,3.997575725925872e-10,7.1104102893636656e-09,9.079449242085321e-10
19.76,3.1615002855199896e-08,6.696260081707703e-10,3.9996293109014924e-10,7.106921603593617e-09,9.07817669613278e-10
19.77,3.160042943717639e-08,6.693185836981752e-10,3.9992350881168456e-10,7.1062740544780975e-09,9.073222765975304e-10
19.78,3.159479236605361e-08,6.691078881395179e-10,3.986095165889684e-10,7.1046264354596014e-09,9.070562663690753e-10
19.79,3.158332361212489e-08,6.686283769930651e-10,3.991036314156666e-10,7.101934337635429e-09,9.06960223390521e-10
19.8,3.157109454780204e-08,6.685061837233682e-10,3.991673195925011e-10,7.099340546275114e-09,9.067615882170615e-10
19.81,3.156579194247448e-08,6.685692033118084e-10,3.991289360547932e-10,7.097146698175054e-09,9.0642544446178e-10
19.82,3.1561138484131466e-08,6.680056805417512e-10,3.988798669238643e-10,7.095131103183769e-09,9.062524861249564e-10
19.830000000000002,3.155627747721041e-08,6.678873155750895e-10,3.987446403333312e-10,7.0935092648214954e-09,9.05912592009914e-10
19.84,3.1538461145573735e-08,6.684661886720264e-10,3.9809068224508745e-10,7.091005613535769e-09,9.057639783973621e-10
19.85,3.1526888530263714e-08,6.682426174154682e-10,3.9861900172869675e-10,7.088578236737093e-09,9.053574664030481e-10
19.86,3.1519425437496275e-08,6.678252448703443e-10,3.984169194784655e-10,7.087187246724141e-09,9.05003634925658e-10
19.87,3.150943012511478e-08,6.681527441509231e-10,3.9813347921274806e-10,7.084211834249516e-09,9.047687616794432e-10
19.88,3.149941562443024e-08,6.669907888730456e-10,3.982618416166398e-10,7.0826887823778465e-09,9.04782425354256e-10
19.89,3.150098292599082e-08,6.669065754969572e-10,3.979452734215353e-10,7.0823509790090276e-09,9.044595125481798e-10
19.900000000000002,3.147996951504918e-08,6.662118579035845e-10,3.9825428596782355e-10,7.080413336953692e-09,9.042226377649276e-10
19.91,3.147628554336278e-08,6.665794133731582e-10,3.9807628765076296e-10,7.077276010187849e-09,9.037524967810025e-10
19.92,3.1462713586523405e-08,6.675646567178234e-10,3.9722220853497517e-10,7.073197288923779e-09,9.037221543065389e-10
19.93,3.146189145266756e-08,6.664502489034542e-10,3.9791551948498603e-10,7.07139983194775e-09,9.034950942613753e-10
19.94,3.145324879482176e-08,6.663404256938017e-10,3.9754487399808344e-10,7.06976066345525e-09,9.032846603846999e-10
19.95,3.144399116434476e-08,6.659071179496444e-10,3.9735163898304657e-10,7.0698421291405695e-09,9.029501223202993e-10
19.96,3.143666191111489e-08,6.652980970511494e-10,3.972439483396992e-10,7.067364901364223e-09,9.024791667529515e-10
19.97,3.142510440963417e-08,6.654329364514011e-10,3.970083151154218e-10,7.065208676147899e-09,9.024531619368109e-10
19.98,3.141383297745161e-08,6.657557407834741e-10,3.963788176967208e-10,7.062727796696146e-09,9.021791790416128e-10
19.990000000000002,3.139845486327031e-08,6.654871803477753e-10,3.966467454722084e-10,7.061560125620585e-09,9.016983706141705e-10
20.0,3.139885376354835e-08,6.648935208436657e-10,3.9683141078107076e-10,7.059369532862846e-09,9.014575072463821e-10
20.01,3.139118377293907e-08,6.645122474321608e-10,3.9708716644651494e-10,7.05849805519459e-09,9.012424630603475e-10
20.02,3.137131323147025e-08,6.651497559936611e-10,3.966699374103423e-10,7.0563609990649366e-09,9.012425749105474e-10
20.03,3.137449412308706e-08,6.638161426329515e-10,3.9635003847977185e-10,7.054271477904838e-09,9.010206037268598e-10
20.04,3.136512767446303e-08,6.645073033100733e-10,3.965149308145587e-10,7.051644673591381e-09,9.007285508504192e-10
20.05,3.135614540333479e-08,6.651089542310568e-10,3.963481222932537e-10,7.052652149784774e-09,9.001549598057838e-10
20.06,3.134256243401423e-08,6.642887405149679e-10,3.958968450402298e-10,7.047738840794939e-09,9.00265319543514e-10
20.07,3.1343787452034446e-08,6.640704997891961e-10,3.961595055566376e-10,7.0473681799410224e-09,9.000943105118635e-10
20.080000000000002,3.1328922498580974e-08,6.635471420932777e-10,3.959737732441988e-10,7.0450943900699315e-09,8.994794063275478e-10
20.09,3.1319303414953405e-08,6.641697121856903e-10,3.961068231178011e-10,7.0434517047306085e-09,8.992041407755691e-10
20.1,3.1307777883785114e-08,6.632535194735051e-10,3.958448107210743e-10,7.042425941542868e-09,8.990897000469232e-10
20.11,3.130903289266932e-08,6.631539695851685e-10,3.9583416782632293e-10,7.04062781310272e-09,8.991663796546872e-10
20.12,3.1297107526974246e-08,6.626013541555864e-10,3.954930678352505e-10,7.038270580528481e-09,8.987727653631196e-10
20.13,3.129786865297319e-08,6.62316085598398e-10,3.954196008327624e-10,7.034786407361844e-09,8.984757820712731e-10
20.14,3.1284567880381756e-08,6.631178757975463e-10,3.953921056874511e-10,7.0353585633537845e-09,8.983955997235531e-10
20.150000000000002,3.128134746312836e-08,6.627676329533332e-10,3.953237732326128e-10,7.03147525999153e-09,8.979544833696525e-10
20.16,3.127066919595797e-08,6.619183702027683e-10,3.9520647802557153e-10,7.030541738858372e-09,8.979065765319596e-10
20.17,3.125874615915391e-08,6.620433002394155e-10,3.948704293293094e-10,7.0287660513848644e-09,8.976421101297273e-10
20.18,3.125464278231378e-08,6.616697526963892e-10,3.952603953537684e-10,7.026663602260363e-09,8.970471479497382e-10
20.19,3.1246752234326744e-08,6.623276542376862e-10,3.9514935548271804e-10,7.025510993539725e-09,8.970983998633271e-10
20.2,3.123306116934992e-08,6.604295660498445e-10,3.951198326229667e-10,7.023947856116408e-09,8.970434496892374e-10
20.21,3.123382437418361e-08,6.618564641228466e-10,3.9438282886919647e-10,7.020803094841515e-09,8.970654241440682e-10
20.22,3.122229503959756e-08,6.610744809872979e-10,3.9420406448517877e-10,7.019736614666294e-09,8.965349092526526e-10
20.23,3.121580219827648e-08,6.60954601862284e-10,3.9479957601443744e-10,7.01924010689912e-09,8.960097040871723e-10
20.240000000000002,3.120220822773757e-08,6.614242604114611e-10,3.94500242880819e-10,7.016445153631386e-09,8.960529872404169e-10
20.25,3.119749772793302e-08,6.608788890336269e-10,3.9390590646565413e-10,7.01531804481862e-09,8.958733830764908e-10
20.26,3.118445117528696e-08,6.605742152180054e-10,3.9467071441542156e-10,7.012508044275198e-09,8.957981089409586e-10
20.27,3.119097017694663e-08,6.597677534685217e-10,3.9469401590254897e-10,7.009780280927257e-09,8.955496920424895e-10
20.28,3.1173579461528645e-08,6.604239409575154e-10,3.941658207886795e-10,7.008497780925239e-09,8.954943934369643e-10
20.29,3.117071522629131e-08,6.60104033608507e-10,3.9342912537496313e-10,7.0098313385617965e-09,8.953473617936479e-10
20.3,3.116516815588054e-08,6.59977442643494e-10,3.932641524999518e-10,7.004445567650871e-09,8.949696558640429e-10
20.31,3.116055064403047e-08,6.595977719447699e-10,3.937928923170059e-10,7.005990712436712e-09,8.94538050437207e-10
20.32,3.114904428202963e-08,6.594966742210056e-10,3.9389191115059303e-10,7.003601007100517e-09,8.943535374231499e-10
20.330000000000002,3.114289170190919e-08,6.591307917382014e-10,3.932517519489526e-10,7.001004322824883e-09,8.944442998773847e-10
20.34,3.11361868363944e-08,6.600953854725344e-10,3.932811956097297e-10,6.99935497923927e-09,8.939479620509302e-10
20.35,3.112739589322997e-08,6.592084278771203e-10,3.936105853002437e-10,6.998295651488745e-09,8.938567818606526e-10
20.36,3.112216634093058e-08,6.592514046869174e-10,3.929543684977164e-10,6.99684841743186e-09,8.936709114396026e-10
20.37,3.1103041707121925e-08,6.589168006875317e-10,3.9295135460736664e-10,6.994838954664928e-09,8.933209847380708e-10
20.38,3.111116372299074e-08,6.587220551820009e-10,3.9270015140137687e-10,6.993341274083071e-09,8.933659649665755e-10
20.39,3.1103716676929396e-08,6.583773156476e-10,3.928884303377328e-10,6.9920473719368266e-09,8.929822420357889e-10
20.400000000000002,3.109756856762272e-08,6.584059912441344e-10,3.9310153849086946e-10,6.992795041059367e-09,8.927157147751308e-10
20.41,3.109283073888924e-08,6.587053325067245e-10,3.924659588804504e-10,6.991269141407608e-09,8.924907582586454e-10
20.42,3.108272359659698e-08,6.583059916095813e-10,3.9280223252416225e-10,6.989068687802116e-09,8.924058908741413e-10
20.43,3.1067111640893585e-08,6.585623461285884e-10,3.9259619158039293e-10,6.986502624519662e-09,8.922722081167858e-10
20.44,3.1062288988896675e-08,6.58380451649905e-10,3.9273615576220006e-10,6.984029429915868e-09,8.919683707437624e-10
20.45,3.106644480183236e-08,6.578721679008345e-10,3.9257430561664926e-10,6.982750707764735e-09,8.91758955064542e-10
20.46,3.105135835418736e-08,6.57539046621062e-10,3.9203422104390113e-10,6.9806311509482075e-09,8.91790606455149e-10
20.47,3.1039028259589214e-08,6.579823692988735e-10,3.9213539084391643e-10,6.979660490944268e-09,8.915456010224862e-10
20.48,3.103954745796498e-08,6.572461225711558e-10,3.923533601008799e-10,6.980400979982028e-09,8.915044440895739e-10
20.490000000000002,3.103781885654887e-08,6.575888189511938e-10,3.9241011278063946e-10,6.976973276838529e-09,8.912031334958004e-10
20.5,3.102865417390642e-08,6.568558798415004e-10,3.922202899676208e-10,6.97749861005293e-09,8.910492359563862e-10
20.51,3.1018743762528284e-08,6.575478085067508e-10,3.9254812757865633e-10,6.974314074308744e-09,8.907201892142789e-10
20.52,3.1015912846867276e-08,6.573499825980042e-10,3.91966860910359e-10,6.9736082679108294e-09,8.906069540626361e-10
20.53,3.1008071742710545e-08,6.568156897055028e-10,3.920113096842543e-10,6.971747120140723e-09,8.906003232791877e-10
20.54,3.0999372968032264e-08,6.569584728016152e-10,3.916785713992496e-10,6.971756236467911e-09,8.903540602350304e-10
20.55,3.099455677921269e-08,6.56395073247e-10,3.9154429169697877e-10,6.967525963725941e-09,8.898842780846369e-10
20.56,3.098471757292229e-08,6.562251914880024e-10,3.9187463718708816e-10,6.968598682131953e-09,8.898812874575158e-10
20.57,3.098406046880759e-08,6.561305448262537e-10,3.9164247113440195e-10,6.966703637819287e-09,8.89766923402032e-10
20.580000000000002,3.0984230279459564e-08,6.554786634301264e-10,3.9139625581038593e-10,6.9659593907351516e-09,8.895705706675717e-10
20.59,3.097449423805779e-08,6.556271069554357e-10,3.916890049335993e-10,6.963761606573998e-09,8.895349337253838e-10
20.6,3.097002051843682e-08,6.562293966686312e-10,3.9159041012100676e-10,6.9615250633302585e-09,8.892572205797956e-10
20.61,3.0958172915884345e-08,6.560486764224154e-10,3.914161785514194e-10,6.961855425332307e-09,8.888680751887567e-10
20.62,3.0956397703141995e-08,6.556073945407215e-10,3.9098582467287005e-10,6.960283179802729e-09,8.88891256574873e-10
20.63,3.0951092508538385e-08,6.555317054343531e-10,3.9085301808331443e-10,6.957850802478507e-09,8.885675977190775e-10
20.64,3.094367290284338e-08,6.55094914819646e-10,3.914196942399187e-10,6.957232939927939e-09,8.883992649263566e-10
20.650000000000002,3.094150281369909e-08,6.561105570886236e-10,3.9134100644819803e-10,6.953880817037119e-09,8.882292200703997e-10
20.66,3.0930758253281304e-08,6.551476347827516e-10,3.9057496677430553e-10,6.954993465283554e-09,8.882644843175512e-10
20.67,3.0921332289685165e-08,6.551088999941822e-10,3.9116472191983875e-10,6.950680557615648e-09,8.881669718331238e-10
20.68,3.091759231678959e-08,6.548677134639803e-10,3.9091651947713173e-10,6.952334661341389e-09,8.878119077140009e-10
20.69,3.090940997335119e-08,6.551200291552801e-10,3.9091516759315166e-10,6.951061509510976e-09,8.876852299360897e-10
20.7,3.090035560962216e-08,6.547880524274757e-10,3.9070471643270677e-10,6.949916785568699e-09,8.873490420738169e-10
20.71,3.090222193321253e-08,6.543555076318587e-10,3.9071786156218006e-10,6.94807497524909e-09,8.874309866183511e-10
20.72,3.089986209083511e-08,6.54596736232848e-10,3.901070796274676e-10,6.947166877382627e-09,8.873064005131855e-10
20.73,3.0895147390847985e-08,6.535053396208695e-10,3.907192126859947e-10,6.945971871100304e-09,8.870164785406e-10
20.740000000000002,3.0881337636615546e-08,6.553790868893668e-10,3.898282917143372e-10,6.944041932827115e-09,8.866043811711778e-10
20.75,3.088470935137482e-08,6.53766175413227e-10,3.9001442235807177e-10,6.9428815499637554e-09,8.8693482352266e-10
20.76,3.087369369733856e-08,6.545849071042601e-10,3.9039681841539286e-10,6.941386540896218e-09,8.869426076111536e-10
20.77,3.08706147173215e-08,6.538228394676019e-10,3.89979928847683e-10,6.941696469161453e-09,8.863827247274018e-10
20.78,3.086818921383316e-08,6.546767202140205e-10,3.8983637665502876e-10,6.939979319931476e-09,8.861943548196886e-10
20.79,3.0863737213922747e-08,6.541387314118713e-10,3.8995477518878366e-10,6.938361941969831e-09,8.859339057654454e-10
20.8,3.085396162875501e-08,6.534159367141066e-10,3.8974144768306094e-10,6.936851019528242e-09,8.861699337678959e-10
20.81,3.0851858488177697e-08,6.535404762615108e-10,3.8960461927618045e-10,6.935631196999267e-09,8.856993671921068e-10
20.82,3.0843672878668016e-08,6.534086925200623e-10,3.8999051740712493e-10,6.933315861911315e-09,8.853718350634986e-10
20.830000000000002,3.0839250432368665e-08,6.532013538407499e-10,3.896530702596654e-10,6.933615658656596e-09,8.853065083703885e-10
20.84,3.08271185822245e-08,6.529991004385594e-10,3.8944788829608703e-10,6.933036014131467e-09,8.854049219382431e-10
20.85,3.0829883539689495e-08,6.531995240517304e-10,3.895118025731521e-10,6.931285167927108e-09,8.851970216498928e-10
20.86,3.081830293583126e-08,6.526606596923316e-10,3.898183098451195e-10,6.930754616840094e-09,8.849435227607223e-10
20.87,3.08143880823812e-08,6.530043635098912e-10,3.8942801747797247e-10,6.930616251511949e-09,8.849165226855418e-10
20.88,3.081211427787912e-08,6.526704909730015e-10,3.8954367069659557e-10,6.927293355044389e-09,8.8501135044192e-10
20.89,3.080666297300245e-08,6.525169832662454e-10,3.8955229849531253e-10,6.926290324956811e-09,8.846427030243121e-10
20.900000000000002,3.080338428470895e-08,6.52593577694735e-10,3.8955096290234847e-10,6.92685619921217e-09,8.846959983766293e-10
20.91,3.080377938745205e-08,6.530956435232078e-10,3.8905711738059206e-10,6.9266799836032325e-09,8.845324662622701e-10
20.92,3.0799763725188375e-08,6.520979102186012e-10,3.8926438417263167e-10,6.925517991778824e-09,8.845011921804158e-10
20.93,3.0786440001891964e-08,6.52274868721478e-10,3.8940173749733953e-10,6.921343956736212e-09,8.841797506763e-10
20.94,3.079042579156119e-08,6.51912991721846e-10,3.889862357811085e-10,6.921650205810901e-09,8.841962659592382e-10
20.95,3.0785384735945977e-08,6.52363047157954e-10,3.8858456734582464e-10,6.920622549957229e-09,8.839516537579164e-10
20.96,3.0771322748696956e-08,6.518943288062869e-10,3.886009721315468e-10,6.917893837096889e-09,8.835370832663653e-10
20.97,3.077385494674244e-08,6.512327161257722e-10,3.8858243410107916e-10,6.9182312958127245e-09,8.835942621685286e-10
20.98,3.0767518088239253e-08,6.515930980766857e-10,3.883134471328484e-10,6.917691335845131e-09,8.837294490125662e-10
20.990000000000002,3.076178158298161e-08,6.516705689370435e-10,3.8886887169947375e-10,6.915468541482305e-09,8.834368032604317e-10
21.0,3.075419325183039e-08,6.508421748386471e-10,3.890001210936785e-10,6.916492529837533e-09,8.831787770979925e-10
21.01,3.075304463036429e-08,6.515745716948217e-10,3.8892297242051647e-10,6.9142004488938115e-09,8.830075398131019e-10
21.02,3.0754156709281794e-08,6.513558043033234e-10,3.887460648683796e-10,6.912851360454589e-09,8.830172221831996e-10
21.03,3.074922347415038e-08,6.514083391726413e-10,3.887194066881103e-10,6.9116140031671715e-09,8.828898477072756e-10
21.04,3.074221452220699e-08,6.513878553156743e-10,3.8825981915048436e-10,6.91279376378422e-09,8.827849539976407e-10
21.05,3.073824522765692e-08,6.50358552608519e-10,3.887221840175493e-10,6.908965468985127e-09,8.825037649172319e-10
21.06,3.072315556699787e-08,6.507246161890313e-10,3.8813722835879356e-10,6.9108365850124e-09,8.824131113145656e-10
21.07,3.072596047391e-08,6.503926185993445e-10,3.8824002998185437e-10,6.909535167096862e-09,8.821755790602723e-10
21.080000000000002,3.072403511371647e-08,6.509047169488623e-10,3.883381935840606e-10,6.907306820566195e-09,8.822278379959937e-10
21.09,3.071772705368499e-08,6.507179598103075e-10,3.8803450931027787e-10,6.90872972761409e-09,8.823560372919058e-10
21.1,3.071770226023771e-08,6.506944754769339e-10,3.884837795619552e-10,6.907118101741693e-09,8.818680960159743e-10
21.11,3.0713378395687874e-08,6.509713436581018e-10,3.881861952614395e-10,6.9061735641032316e-09,8.818219153311134e-10
21.12,3.0704143938755826e-08,6.505036058950407e-10,3.8782505349898145e-10,6.905967274806215e-09,8.817197906811018e-10
21.13,3.0704346305612173e-08,6.502255799703694e-10,3.88148896997313e-10,6.902898074637347e-09,8.818124791355803e-10
21.14,3.069549850923158e-08,6.501439234065748e-10,3.8788451707760055e-10,6.902399892384101e-09,8.815368477614105e-10
21.150000000000002,3.069865755079484e-08,6.508054165971965e-10,3.873911269476528e-10,6.90283351542083e-09,8.812549257241864e-10
21.16,3.069070012409584e-08,6.503831447269647e-10,3.8740451327650207e-10,6.90135925748186e-09,8.815044981101199e-10
21.17,3.0686694563390476e-08,6.50141090476145e-10,3.876602673954546e-10,6.900223689184922e-09,8.813368111479164e-10
21.18,3.0680230094307664e-08,6.505328841563971e-10,3.876555985657439e-10,6.90067607430409e-09,8.813213528109173e-10
21.19,3.068597161181763e-08,6.494593225490561e-10,3.8766245128513917e-10,6.900092001960016e-09,8.810609959703352e-10
21.2,3.0685473990282215e-08,6.50361506011438e-10,3.8776001939683654e-10,6.896164118102479e-09,8.808022131231149e-10
21.21,3.0676621352717025e-08,6.500379460251714e-10,3.8751591218552885e-10,6.895412690673304e-09,8.809463083966523e-10
21.22,3.066530839093182e-08,6.494401089841186e-10,3.872439174261239e-10,6.895892624174196e-09,8.806094857252155e-10
21.23,3.066484465738279e-08,6.495899821262627e-10,3.877232444697381e-10,6.894781270177043e-09,8.807395241814021e-10
21.240000000000002,3.0663598836951124e-08,6.495112166975483e-10,3.8748053270666904e-10,6.894367886736581e-09,8.806494320745351e-10
21.25,3.065996542687525e-08,6.49987523338804e-10,3.8780549591418034e-10,6.891783213740959e-09,8.803353535473918e-10
21.26,3.0658456141288294e-08,6.492890695151808e-10,3.8752953138398647e-10,6.893623578666371e-09,8.799871407408691e-10
21.27,3.066057283853588e-08,6.491516410296375e-10,3.8750321086623986e-10,6.893520519485389e-09,8.801408398826548e-10
21.28,3.065422639303743e-08,6.487970189272733e-10,3.8722160852700916e-10,6.891220642079882e-09,8.799430822886957e-10
21.29,3.0642658134580216e-08,6.492296069306462e-10,3.8750232874460783e-10,6.890702892603103e-09,8.801421201480978e-10
21.3,3.064960399812256e-08,6.485660177376823e-10,3.8692751452709683e-10,6.890331483230944e-09,8.795774244342033e-10
21.31,3.0637485727572685e-08,6.490440981471772e-10,3.8667446533913444e-10,6.888314018744405e-09,8.797571216172986e-10
21.32,3.063169994240349e-08,6.490343845276898e-10,3.871831377614602e-10,6.888993294622427e-09,8.798427687809979e-10
21.330000000000002,3.063532088516745e-08,6.486580411726897e-10,3.8719949840928775e-10,6.887126670850994e-09,8.797915424125686e-10
21.34,3.063191577211076e-08,6.487587166619253e-10,3.870521312585892e-10,6.888536781110377e-09,8.794863067270148e-10
21.35,3.0629969578113106e-08,6.491329308848688e-10,3.8701437162613867e-10,6.884976105519693e-09,8.793329159653216e-10
21.36,3.062860627809932e-08,6.492564229762558e-10,3.869355345242298e-10,6.886852511599106e-09,8.793772412655239e-10
21.37,3.061902588585105e-08,6.488607274521871e-10,3.8693170706301613e-10,6.885307107072628e-09,8.794847880007565e-10
21.38,3.061631604066664e-08,6.481557962257417e-10,3.8680888199998025e-10,6.885170604909208e-09,8.793470501594017e-10
21.39,3.0612456433570804e-08,6.48601311285726e-10,3.865180275890927e-10,6.882797122882937e-09,8.790904703742908e-10
21.400000000000002,3.061621269251317e-08,6.484958306387259e-10,3.863634731601596e-10,6.884280791694088e-09,8.79111906383316e-10
21.41,3.060507597501874e-08,6.485003739203432e-10,3.8685156140547487e-10,6.881225341306643e-09,8.789027975320401e-10
21.42,3.060765122175301e-08,6.481823619967723e-10,3.8726082189748253e-10,6.88157907305435e-09,8.786601634222818e-10
21.43,3.060549762006228e-08,6.482471699808626e-10,3.8676984809442185e-10,6.878979774371564e-09,8.787494441957761e-10
21.44,3.060673716609839e-08,6.485352898504163e-10,3.872534518719439e-10,6.880472412590364e-09,8.785875474346199e-10
21.45,3.05972739299234e-08,6.484949938953629e-10,3.8614416724433654e-10,6.8791429654522616e-09,8.786537963860634e-10
21.46,3.059800056231919e-08,6.482637896290751e-10,3.8634827888915114e-10,6.875962244334114e-09,8.786675554158831e-10
21.47,3.0597244699427806e-08,6.482449060162206e-10,3.8674716833122954e-10,6.877509576766156e-09,8.785151010879068e-10
21.48,3.0586343552961286e-08,6.478347997897308e-10,3.86846738972328e-10,6.87841980406282e-09,8.783893755903986e-10
21.490000000000002,3.059046275538346e-08,6.476884239240781e-10,3.862154705769979e-10,6.877345645959157e-09,8.782335956628427e-10
21.5,3.0587155151032295e-08,6.472977056520098e-10,3.8658009803805286e-10,6.87706499710816e-09,8.781928106706875e-10
21.51,3.058490926797586e-08,6.47850429281774e-10,3.8627766891969746e-10,6.876808046668803e-09,8.783684386054258e-10
21.52,3.058373641775175e-08,6.476780438273502e-10,3.866303657743554e-10,6.875253682398844e-09,8.783115711175795e-10
21.53,3.0576132115425376e-08,6.481285452365e-10,3.86516081612722e-10,6.8739846502990085e-09,8.779877820511705e-10
21.54,3.057120888358654e-08,6.471131789439455e-10,3.860962266104465e-10,6.874636317328435e-09,8.776508220343716e-10
21.55,3.057824304134861e-08,6.47969584805585e-10,3.8656997364227115e-10,6.873193150532697e-09,8.777743441376412e-10
21.56,3.056849863693e-08,6.476448348727982e-10,3.8646835656985234e-10,6.874043377533291e-09,8.779102497518787e-10
21.57,3.056649212926896e-08,6.472445284534799e-10,3.86424009410118e-10,6.871729141036607e-09,8.775941994970268e-10
21.580000000000002,3.0571176764372e-08,6.469411185345106e-10,3.863799689358636e-10,6.8720168752680084e-09,8.776795306139394e-10
21.59,3.0574405377266813e-08,6.474868118289164e-10,3.8595983101554313e-10,6.871342358299629e-09,8.777522721848915e-10
21.6,3.0556332462258264e-08,6.473340288215506e-10,3.866701353641104e-10,6.872861987003746e-09,8.777141003927595e-10
21.61,3.0562822342090075e-08,6.474450728657414e-10,3.8600935739427264e-10,6.8702152355453145e-09,8.776045150226733e-10
21.62,3.0556708078353486e-08,6.475078245439918e-10,3.8648027222752207e-10,6.871181633556111e-09,8.774820918637092e-10
21.63,3.0558910602528893e-08,6.474882019042079e-10,3.8675206666621496e-10,6.870619934697924e-09,8.771892853957542e-10
21.64,3.055684067025276e-08,6.471058861119789e-10,3.866762812180341e-10,6.870444020398817e-09,8.77670061742319e-10
21.650000000000002,3.054892315830317e-08,6.470470769006742e-10,3.858623324725415e-10,6.869376146607531e-09,8.773886240095099e-10
21.66,3.054709700842174e-08,6.47472239994343e-10,3.861007272674407e-10,6.869840703628352e-09,8.771187858976035e-10
21.67,3.055588954506169e-08,6.467629998752429e-10,3.8582415204341787e-10,6.868823134007306e-09,8.77231011730593e-10
21.68,3.0545837508267816e-08,6.470663537040236e-10,3.8671102428666613e-10,6.868396779651723e-09,8.769870096119423e-10
21.69,3.055228315038269e-08,6.475788669541397e-10,3.85509190597317e-10,6.866154166755326e-09,8.77024193143775e-10
21.7,3.0545469815811194e-08,6.469313090757144e-10,3.8549323323302746e-10,6.866726901788002e-09,8.769143069027352e-10
21.71,3.0537716143507254e-08,6.473948824762213e-10,3.8623437831580407e-10,6.866430053798657e-09,8.769773162985538e-10
21.72,3.0539945749363014e-08,6.46390932082521e-10,3.863989954265087e-10,6.8665072068163864e-09,8.769504728992941e-10
21.73,3.0539232544599146e-08,6.465974187088613e-10,3.858916510976219e-10,6.865304179544219e-09,8.768078904585623e-10
21.740000000000002,3.0537733608846445e-08,6.47073478831372e-10,3.861746605854365e-10,6.865736532375046e-09,8.768560996121263e-10
21.75,3.0533717488894764e-08,6.466410126382025e-10,3.8583243054430983e-10,6.866492537724157e-09,8.768398400259993e-10
21.76,3.053042684819811e-08,6.47495114019593e-10,3.8611206026666804e-10,6.8680428013328504e-09,8.768634840774681e-10
21.77,3.052837524399522e-08,6.465995282278845e-10,3.8573842415201664e-10,6.865412638214786e-09,8.766388837008303e-10
21.78,3.053064782871028e-08,6.467120374439785e-10,3.8564522264777496e-10,6.864560261520174e-09,8.766646952929275e-10
21.79,3.053069986827211e-08,6.468191810716374e-10,3.859161579149461e-10,6.863966065812359e-09,8.766598634500114e-10
21.8,3.053152017405693e-08,6.466515678037144e-10,3.8613781141662263e-10,6.864360959132757e-09,8.766915471665212e-10
21.81,3.0529950974869555e-08,6.463397395379594e-10,3.859295142050503e-10,6.862843236944422e-09,8.766208898951218e-10
21.82,3.0519534667462977e-08,6.464893993587405e-10,3.8565745111416395e-10,6.86318762838079e-09,8.766342757288293e-10
21.830000000000002,3.0525795693239824e-08,6.467469092969136e-10,3.8566418144978416e-10,6.862853679830944e-09,8.766873278662176e-10
21.84,3.0520055442348325e-08,6.462109890471018e-10,3.8566679867865723e-10,6.862536678295154e-09,8.765983795886674e-10
21.85,3.0514777967173484e-08,6.474791120309462e-10,3.8586051756009765e-10,6.86458104742934e-09,8.766806985354388e-10
21.86,3.0520285317629546e-08,6.466131761243668e-10,3.8502917650172966e-10,6.860886921023604e-09,8.765298102492652e-10
21.87,3.052141091815481e-08,6.470474967979306e-10,3.859723060042075e-10,6.86120360468659e-09,8.763657079982705e-10
21.88,3.05152764183562e-08,6.454128718054198e-10,3.8518547737474134e-10,6.86174641512929e-09,8.762493251103115e-10
21.89,3.0522691249279486e-08,6.469359076013632e-10,3.8551889496558574e-10,6.861383614331292e-09,8.762959006699139e-10
21.900000000000002,3.0518055798898285e-08,6.461654177798985e-10,3.85764839070891e-10,6.862005430422003e-09,8.764476102629796e-10
21.91,3.0520106160952286e-08,6.460990700050295e-10,3.855081975115276e-10,6.860465582504406e-09,8.762621413186631e-10
21.92,3.0510284027095616e-08,6.460732570683913e-10,3.856408666480425e-10,6.8612905352903706e-09,8.76166027989219e-10
21.93,3.0513714488723425e-08,6.464371852165137e-10,3.8574324574509776e-10,6.860629835883703e-09,8.761288285427548e-10
21.94,3.0504971603586025e-08,6.463926323067543e-10,3.8558780490950784e-10,6.861309659419279e-09,8.761210864127379e-10
21.95,3.0509360654057555e-08,6.47013907586103e-10,3.855572661939684e-10,6.859610561672672e-09,8.76123005774774e-10
21.96,3.050946315206574e-08,6.462197492681337e-10,3.851082250300322e-10,6.8615641936175486e-09,8.764897958105422e-10
21.97,3.051274806186304e-08,6.459055788694914e-10,3.8512098087724606e-10,6.858794880515209e-09,8.764096415569371e-10
21.98,3.05081656573648e-08,6.451262355141176e-10,3.8574148893684944e-10,6.860232530852561e-09,8.762663834802928e-10
21.990000000000002,3.050529029884865e-08,6.464363486714597e-10,3.854393097008174e-10,6.859098219719038e-09,8.761200887577619e-10
22.0,3.050231602203072e-08,6.452552903878226e-10,3.850735223387602e-10,6.859940272597567e-09,8.761501214787833e-10
22.01,3.0512953402837115e-08,6.461812239882374e-10,3.8541614516565604e-10,6.85889590194232e-09,8.758825463383769e-10
22.02,3.050607386652788e-08,6.460518673788207e-10,3.852816653647417e-10,6.859602676847649e-09,8.759966527473551e-10
22.03,3.0505104390021265e-08,6.457410308577426e-10,3.853951479475693e-10,6.858016643540648e-09,8.758964100960216e-10
22.04,3.050932074519067e-08,6.453610359025875e-10,3.8608307139357873e-10,6.860027763807224e-09,8.758524153506031e-10
22.05,3.0506462547335906e-08,6.465662482472617e-10,3.857319280056933e-10,6.8580658724919396e-09,8.759453590210292e-10
22.06,3.05053789743498e-08,6.46301942628169e-10,3.8577213227210754e-10,6.859917494020986e-09,8.761966385301255e-10
22.07,3.050181716136017e-08,6.4592657879276e-10,3.856502094730824e-10,6.858458668378816e-09,8.760449696124367e-10
22.080000000000002,3.05051891421406e-08,6.463759088582038e-10,3.8611190894278734e-10,6.8589166672359354e-09,8.760799662555569e-10
22.09,3.050594115626938e-08,6.460717052451811e-10,3.852170468394098e-10,6.858805783408656e-09,8.759593871988843e-10
22.1,3.0500900601131604e-08,6.462096243424251e-10,3.8575255642033456e-10,6.859035622924803e-09,8.757684113305811e-10
22.11,3.050696559834958e-08,6.465664153257245e-10,3.851944678662859e-10,6.8583061088072725e-09,8.760065405707162e-10
22.12,3.0497149861311523e-08,6.462977742023219e-10,3.858227108673604e-10,6.859346887755685e-09,8.759381247493299e-10
22.13,3.0501470035446066e-08,6.470683360224235e-10,3.8525563382760064e-10,6.858717318081056e-09,8.762330563635268e-10
22.14,3.0501458434952845e-08,6.459211206042525e-10,3.857327248404475e-10,6.859234641663358e-09,8.759945351358962e-10
22.150000000000002,3.050633885151909e-08,6.456666638359638e-10,3.855558538247482e-10,6.859958426787619e-09,8.759421080745416e-10
22.16,1.778994220239525e-08,3.776582192761661e-10,2.2437866999526186e-10,4.0010061746565054e-09,5.111838138455055e-10


==> figs/data/cyl_fk02/cylinderPANS_medp3_centerline.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
nan,nan,nan,nan,nan,nan,0.0,0.0,0.0,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.004999999655410647,0.005,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.009999999310821295,0.01,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01500000013038516,0.015,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01999999862164259,0.02,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.024999999441206455,0.025,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03000000026077032,0.03,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03500000108033419,0.035,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03999999724328518,0.04,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04500000271946192,0.045,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04999999888241291,0.05,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.054999999701976776,0.055,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06000000052154064,0.06,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06499999668449163,0.065,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07000000216066837,0.07,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07500000298023224,0.075,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07999999448657036,0.08,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.08500000461935997,0.085,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09000000543892384,0.09,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09499999694526196,0.095,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09999999776482582,0.1,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10499999858438969,0.105,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10999999940395355,0.11,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.11500000022351742,0.115,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12000000104308128,0.12,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12500000186264515,0.125,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12999999336898327,0.13,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.13500000350177288,0.135,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14000000432133675,0.14,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14499999582767487,0.145,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15000000596046448,0.15,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1549999974668026,0.155,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15999998897314072,0.16,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.16499999910593033,0.165,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17000000923871994,0.17,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17500000074505806,0.175,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.18000001087784767,0.18,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1850000023841858,0.185,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1899999938905239,0.19,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19499998539686203,0.195,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19999999552965164,0.2,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20500000566244125,0.205,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20999999716877937,0.21,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.21500000730156898,0.215,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2199999988079071,0.22,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.22499999031424522,0.225,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23000000044703484,0.23,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23499999195337296,0.235,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24000000208616257,0.24,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24500001221895218,0.245,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2500000037252903,0.25,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2549999952316284,0.255,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.25999998673796654,0.26,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.26499997824430466,0.265,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.27000000700354576,0.27,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2749999985098839,0.275,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2800000086426735,0.28,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2850000001490116,0.285,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.28999999165534973,0.29,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.29499998316168785,0.295,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.30000001192092896,0.3,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3050000034272671,0.305,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3099999949336052,0.31,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3150000050663948,0.315,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.31999997794628143,0.32,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32499998807907104,0.325,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32999999821186066,0.33,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.33500000834465027,0.335,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3400000184774399,0.34,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3449999913573265,0.345,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3500000014901161,0.35,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.35499997437000275,0.355,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36000002175569534,0.36,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36499999463558197,0.365,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3700000047683716,0.37,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3750000149011612,0.375,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3799999877810478,0.38,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38499999791383743,0.385,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38999997079372406,0.39,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.39500001817941666,0.395,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3999999910593033,0.4,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4050000011920929,0.405,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4100000113248825,0.41,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41499998420476913,0.415,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41999999433755875,0.42,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.42500000447034836,0.425,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.43000001460313797,0.43,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4349999874830246,0.435,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4399999976158142,0.44,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4450000077486038,0.445,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.44999998062849045,0.45,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.45500002801418304,0.455,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.46000000089406967,0.46,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4650000110268593,0.465,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4699999839067459,0.47,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4749999940395355,0.475,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48000000417232513,0.48,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48500001430511475,0.485,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.49000002443790436,0.49,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.494999997317791,0.495,0.0,0.5
1.436331626791798e-05,6.3355448096990585,17.424131453037262,-2.2039798873940697e-05,4.90393182062121e-06,-4.04137329823584e-06,1.0000000000000004,0.5000000074505806,0.5,0.0,0.5
0.00010390577926955302,4.40362773835659,17.424053966999054,-9.79848142605988e-05,-0.00019705478644027608,-0.00039733578006462267,1.0000000000000004,0.5049999803304672,0.505,0.0,0.5
0.00017370071532241127,3.1258013024926186,17.423992395401,-0.0002559815419544975,-0.0003280644855863102,-0.0008149755853992247,1.0000000000000004,0.5099999904632568,0.51,0.0,0.5
0.00022342209194903262,2.5512626133859158,17.423943012952805,-0.0004986759340113167,-0.0003954651110689156,-0.0012567171768296248,1.0000000000000004,0.5150000005960464,0.515,0.0,0.5
0.0002541891244618455,2.550656881183386,17.423861145973206,-0.0008323049071350397,-0.0004062080070070806,-0.0017543368833230488,1.0000000000000004,0.5199999734759331,0.52,0.0,0.5
0.000285669061668159,2.4816927202045918,17.423726499080658,-0.0011739827807559777,-0.00043169142645638203,-0.0022837344113213476,1.0000000000000004,0.5249999836087227,0.525,0.0,0.5
0.0003178619049322151,2.344370223581791,17.42353966832161,-0.0015237093396081036,-0.00047191584394568054,-0.002844909056875622,1.0000000000000004,0.5299999564886093,0.53,0.0,0.5
0.0003393468196009053,2.3155026622116566,17.423377454280853,-0.002008098111673462,-0.0004332449395860749,-0.0034642383179743774,1.0000000000000004,0.5350000411272049,0.535,0.0,0.5
0.0003609879145187733,2.2709571607410908,17.423157274723053,-0.00250860438836753,-0.0003741006294148974,-0.004107672206373536,1.0000000000000004,0.5400000140070915,0.54,0.0,0.5
0.00038276946543192025,2.2104531973600388,17.422899395227432,-0.0030255996791197504,-0.0002943179492831405,-0.004775148417138553,1.0000000000000004,0.5450000241398811,0.545,0.0,0.5
0.0004024718064101762,2.1616877131164074,17.422573536634445,-0.003577539534035168,-0.00018668581560632447,-0.00547531953179714,1.0000000000000004,0.5499999970197678,0.55,0.0,0.5
0.0004212963840473094,2.117101538926363,17.42222911119461,-0.004142568333918462,-7.628405114701309e-05,-0.006184143263453734,1.0000000000000004,0.5550000071525574,0.555,0.0,0.5
0.0004392252303659916,2.076797965914011,17.421867549419403,-0.004720920154795749,3.681897942442447e-05,-0.006901656262925826,1.0000000000000004,0.560000017285347,0.56,0.0,0.5
0.00045632814817508915,2.040661059319973,17.421528726816177,-0.005320304348060745,0.00014425566223508213,-0.007615778871695511,1.0000000000000004,0.5649999901652336,0.565,0.0,0.5
0.0004726675870188046,2.00793731585145,17.421199649572372,-0.00592465304362122,0.00023912161486805417,-0.008318835800309898,1.0000000000000004,0.5700000002980232,0.57,0.0,0.5
0.00048814897763804765,1.978990513831377,17.42087346315384,-0.006534189172725746,0.0003204007025487954,-0.009009956458612578,1.0000000000000004,0.5749999731779099,0.575,0.0,0.5
0.0005026039434596896,1.9544177614152431,17.420557498931885,-0.007149129495701345,0.0003717767740454292,-0.009663993825597572,1.0000000000000004,0.5799999833106995,0.58,0.0,0.5
0.0005167772669665283,1.9307215437293053,17.42024916410446,-0.0077647172765864525,0.0004056748703078483,-0.010292180613760138,1.0000000000000004,0.5849999934434891,0.585,0.0,0.5
0.0005306600805852213,1.9078901000320911,17.41995045542717,-0.008380872837733477,0.0004203690228763435,-0.010891727797115891,1.0000000000000004,0.5899999663233757,0.59,0.0,0.5
0.0005436982928586076,1.88874027505517,17.419617176055908,-0.008996400150863337,0.0004050855250170571,-0.011430218220993993,1.0000000000000004,0.5950000137090683,0.595,0.0,0.5
0.0005562832193390932,1.8710758052766323,17.41929730772972,-0.009609440241547418,0.0003745993508346146,-0.011934870131881326,1.0000000000000004,0.6000000238418579,0.6,0.0,0.5
0.0005681927141267806,1.8556162752211094,17.419000893831253,-0.010219242007451612,0.0003264410806878004,-0.012400134943163721,1.0000000000000004,0.6050000339746475,0.605,0.0,0.5
0.0005797443100163946,1.8416109681129456,17.41872137784958,-0.010821243164173211,0.000256661061939667,-0.012799700452887919,1.0000000000000004,0.6100000068545341,0.61,0.0,0.5
0.0005909407209401252,1.828724529594183,17.418428122997284,-0.011418085807235911,0.00017848190100266947,-0.01316450222657295,1.0000000000000004,0.6150000169873238,0.615,0.0,0.5
0.0006018082885930198,1.8167194239795208,17.41813012957573,-0.012008457153569907,9.091246630532623e-05,-0.013486549372828449,1.0000000000000004,0.6199999898672104,0.62,0.0,0.5
0.0006127667793407454,1.8048549108207226,17.417853951454163,-0.012587295384946628,-4.9153368308907375e-06,-0.013749146996815398,1.0000000000000004,0.625,0.625,0.0,0.5
0.0006233219619389274,1.7941576726734638,17.417572766542435,-0.013159431528038112,-0.00010262496834911872,-0.01398172205517767,1.0000000000000004,0.6300000101327896,0.63,0.0,0.5
0.0006331504409899935,1.785474043339491,17.41727915406227,-0.013722265237447573,-0.00020183840115350904,-0.01417435065832251,1.0000000000000004,0.6350000202655792,0.635,0.0,0.5
0.0006427129064832116,1.7778162509202957,17.41698133945465,-0.014272599050855206,-0.00029928863659733906,-0.014320986522761814,1.0000000000000004,0.6399999558925629,0.64,0.0,0.5
0.0006523510792248999,1.7702250815927982,17.41668838262558,-0.014815737533808715,-0.00039444408503186423,-0.014443784787545155,1.0000000000000004,0.6449999660253525,0.645,0.0,0.5
0.0006623377785217599,1.762167751789093,17.416402578353882,-0.015348107308099657,-0.0004850864970649127,-0.014533367972035194,1.0000000000000004,0.6499999761581421,0.65,0.0,0.5
0.0006707361208100338,1.757508683949709,17.41610485315323,-0.015869309524759956,-0.0005684356074198149,-0.014591746692474317,1.0000000000000004,0.6549999862909317,0.655,0.0,0.5
0.0006787762549720355,1.753726739436388,17.41581478714943,-0.016383979251259007,-0.0006479034273070283,-0.014633695732300112,1.0000000000000004,0.6599999964237213,0.66,0.0,0.5
0.0006870850611448986,1.7496735900640488,17.41555818915367,-0.016888038777324255,-0.0007214158376882551,-0.01465169531184074,1.0000000000000004,0.6650000065565109,0.665,0.0,0.5
0.0006951403611310525,1.7462979070842266,17.415310382843018,-0.01738306670449674,-0.0007886067687650211,-0.01465311734136776,1.0000000000000004,0.6700000166893005,0.67,0.0,0.5
0.0007030350216155057,1.7433555945754051,17.415058493614197,-0.017872260035801446,-0.0008514907167409547,-0.01464474596286891,1.0000000000000004,0.6750000268220901,0.675,0.0,0.5
0.0007106149178071064,1.7411718554794788,17.414778769016266,-0.018351235103182262,-0.0009060257716555498,-0.014622582437368692,1.0000000000000004,0.6800000369548798,0.68,0.0,0.5
0.0007181323489930946,1.7393290102481842,17.41453045606613,-0.01882339240910369,-0.0009555616061334149,-0.014593324654015305,1.0000000000000004,0.6849999725818634,0.685,0.0,0.5
0.0007255834443640197,1.7377458438277245,17.41430577635765,-0.01929075227417343,-0.0010013915484705649,-0.014559126418134838,1.0000000000000004,0.689999982714653,0.69,0.0,0.5
0.000732668206183007,1.7369020655751228,17.414050310850143,-0.019748874896322377,-0.0010381863381780931,-0.01451717484223991,1.0000000000000004,0.6949999928474426,0.695,0.0,0.5
0.0007396355067612603,1.7363514862954617,17.41379824280739,-0.020202278923534323,-0.0010696483484480268,-0.014471266500777347,1.0000000000000004,0.7000000029802322,0.7,0.0,0.5
0.0007465025428246008,1.736088652163744,17.413541734218597,-0.020650730024499353,-0.0010955959505736246,-0.014421335924907908,1.0000000000000004,0.7050000131130219,0.705,0.0,0.5
0.0007532352647103835,1.7362369857728481,17.413317263126373,-0.02109007520994055,-0.001110655986394704,-0.014364025086251786,1.0000000000000004,0.7099999487400055,0.71,0.0,0.5
0.0007598812389915111,1.736603207886219,17.413073539733887,-0.021525427633605432,-0.0011209410422452493,-0.014302778626642976,1.0000000000000004,0.7149999588727951,0.715,0.0,0.5
0.0007663680717087118,1.737301990389824,17.41279223561287,-0.021955463369522477,-0.0011247286138313939,-0.014235867279239756,1.0000000000000004,0.7200000435113907,0.72,0.0,0.5
0.0007727471383986995,1.7383149079978466,17.412516683340073,-0.022378374149411684,-0.0011168192031618673,-0.014162377183311037,1.0000000000000004,0.7250000536441803,0.725,0.0,0.5
0.0007790660256432602,1.7394920848309994,17.412231117486954,-0.022797801098931814,-0.0011022847265849123,-0.014085617734963307,1.0000000000000004,0.7299999892711639,0.73,0.0,0.5
0.000785270733103971,1.740961879491806,17.41194385290146,-0.023211032937979326,-0.0010749781067715958,-0.014003076326844166,1.0000000000000004,0.7349999994039536,0.735,0.0,0.5
0.0007913921854196815,1.7426471933722496,17.411649733781815,-0.02361937013483839,-0.0010361271297369967,-0.013916354495449923,1.0000000000000004,0.7400000095367432,0.74,0.0,0.5
0.0007974598502187291,1.7444730624556541,17.41135337948799,-0.024024567188462242,-0.000989640272109682,-0.013826859391883772,1.0000000000000004,0.7450000196695328,0.745,0.0,0.5
0.000803416734925122,1.7466030940413475,17.41107475757599,-0.02442356701794779,-0.0009254432623038156,-0.013730813251640939,1.0000000000000004,0.7500000298023224,0.75,0.0,0.5
0.0008093237956927624,1.7488829419016838,17.41080555319786,-0.02482029113889439,-0.0008514714227203513,-0.01363109065368917,1.0000000000000004,0.754999965429306,0.755,0.0,0.5
0.0008151673609972931,1.751310534775257,17.410546362400055,-0.02521434835580294,-0.0007664730519536533,-0.01352714634322183,1.0000000000000004,0.7599999755620956,0.76,0.0,0.5
0.0008209195148083381,1.7539920397102833,17.41028642654419,-0.025605958278902108,-0.0006664635878905756,-0.01341641551698558,1.0000000000000004,0.7649999856948853,0.765,0.0,0.5
0.0008266300446848618,1.756783865392208,17.410019665956497,-0.025996953689173097,-0.0005606119193544146,-0.013302596816174628,1.0000000000000004,0.7699999958276749,0.77,0.0,0.5
0.0008322569847223349,1.759761892259121,17.409731686115265,-0.02638718645539484,-0.00044502779746835586,-0.013183303808091296,1.0000000000000004,0.7750000059604645,0.775,0.0,0.5
0.0008378212824027287,1.762901172041893,17.40942707657814,-0.02677929816127289,-0.00032455812288390007,-0.013060604484508076,1.0000000000000004,0.7799999415874481,0.78,0.0,0.5
0.0008433486782450927,1.7661279365420341,17.409116983413696,-0.02717248448243481,-0.00020157709332124796,-0.01293618449368239,1.0000000000000004,0.7850000262260437,0.785,0.0,0.5
0.0008487841823807685,1.769590836018324,17.408801019191742,-0.027568156947381794,-7.853228271414991e-05,-0.012811066702965945,1.0000000000000004,0.7900000363588333,0.79,0.0,0.5
0.0008541796305507887,1.773141548037529,17.408490478992462,-0.027965935249085305,4.54861183243338e-05,-0.01268796399403982,1.0000000000000004,0.7950000464916229,0.795,0.0,0.5
0.0008595170293119736,1.7768203131854534,17.40818354487419,-0.02836667708470486,0.00017090872916014632,-0.012567680434244721,1.0000000000000004,0.7999999821186066,0.8,0.0,0.5
0.0008647862614452606,1.7806567884981632,17.40785774588585,-0.02877310386429599,0.00030001890877429105,-0.012455627376084522,1.0000000000000004,0.8049999922513962,0.805,0.0,0.5
0.0008700205398781691,1.7845710031688213,17.407524406909943,-0.029182179179770174,0.00043160500285921444,-0.012348488860993712,1.0000000000000004,0.8100000023841858,0.81,0.0,0.5
0.000875173464010004,1.7886577025055885,17.407213479280472,-0.029597446346087963,0.0005715849247280858,-0.012254755438220855,1.0000000000000004,0.8150000125169754,0.815,0.0,0.5
0.0008802840839052806,1.792837891727686,17.40689253807068,-0.030017137552022177,0.0007203608849977172,-0.012172064753997347,1.0000000000000004,0.820000022649765,0.82,0.0,0.5
0.000885352963450714,1.7971102930605412,17.40656092762947,-0.030441189753673825,0.0008778082637945772,-0.012100261137675261,1.0000000000000004,0.8249999582767487,0.825,0.0,0.5
0.0008903536217985675,1.801537897437811,17.406221389770508,-0.030871793558162608,0.0010528383054406731,-0.012050992478179978,1.0000000000000004,0.8299999684095383,0.83,0.0,0.5
0.0008953267151809996,1.8060326240956783,17.40588402748108,-0.03130484324845639,0.0012357092297810013,-0.012011818880637293,1.0000000000000004,0.8349999785423279,0.835,0.0,0.5
0.0009002295191748999,1.8106782026588917,17.40552991628647,-0.031742963402848545,0.001438031437828613,-0.011997912581136916,1.0000000000000004,0.8399999886751175,0.84,0.0,0.5
0.0009050911576196086,1.8154055401682854,17.40514624118805,-0.03218373331674229,0.0016550225735727508,-0.012001797105767764,1.0000000000000004,0.8449999988079071,0.845,0.0,0.5
0.0009099155431613326,1.8202025219798088,17.40473011136055,-0.032626698517560726,0.001884523711851216,-0.01202087995443435,1.0000000000000004,0.8500000089406967,0.85,0.0,0.5
0.0009146717220573919,1.8251606710255146,17.404319882392883,-0.03307276501800516,0.002138014346428463,-0.01206930934858974,1.0000000000000004,0.8550000190734863,0.855,0.0,0.5
0.0009194033173116622,1.8301751613616943,17.40390807390213,-0.03352015650852991,0.0024002835652936483,-0.012128204562941391,1.0000000000000004,0.8600000292062759,0.86,0.0,0.5
0.0009240707622666378,1.8353326469659805,17.403483599424362,-0.033971497978200205,0.0026857587959057128,-0.012214123218655004,1.0000000000000004,0.8650000393390656,0.865,0.0,0.5
0.0009287006869271863,1.8405645750463009,17.403048813343048,-0.034425544399709906,0.002984429439948144,-0.012314678867369366,1.0000000000000004,0.8699999749660492,0.87,0.0,0.5
0.0009332900790468557,1.8458768613636494,17.40260311961174,-0.03488250881127897,0.0032973454185594164,-0.012431036544285234,1.0000000000000004,0.8749999850988388,0.875,0.0,0.5
0.0009378249142173445,1.8513227812945843,17.40214428305626,-0.03534723027587461,0.0036296879370638635,-0.012569190173962852,1.0000000000000004,0.8799999952316284,0.88,0.0,0.5
0.0009423409646842629,1.8568156473338604,17.40168324112892,-0.03581492535522557,0.003968601982705877,-0.012714703956135054,1.0000000000000004,0.885000005364418,0.885,0.0,0.5
0.0009467805775784655,1.8624573610723019,17.401238650083542,-0.03629503943011514,0.004326822883967907,-0.012881668794079815,1.0000000000000004,0.8900000154972076,0.89,0.0,0.5
0.0009511956104688579,1.8681541681289673,17.400786101818085,-0.03678104166465346,0.004691098789635362,-0.013054653963990859,1.0000000000000004,0.8949999511241913,0.895,0.0,0.5
0.0009555628275847994,1.8739542216062546,17.400322884321213,-0.03727785016417329,0.00506649652197666,-0.013238647388789104,1.0000000000000004,0.8999999612569809,0.9,0.0,0.5
0.000959884659096133,1.8798433393239975,17.39980983734131,-0.03778749223442901,0.005450179492299867,-0.013429331353108864,1.0000000000000004,0.9049999713897705,0.905,0.0,0.5
0.0009641796132200398,1.8857907764613628,17.399267107248306,-0.03830449211636733,0.005838713279899821,-0.013623942013509804,1.0000000000000004,0.9100000560283661,0.91,0.0,0.5
0.0009684106462373165,1.8918767161667347,17.398782700300217,-0.03884582532555214,0.006234492480871268,-0.013821161297528306,1.0000000000000004,0.9149999916553497,0.915,0.0,0.5
0.000972623449342791,1.8979967832565308,17.398307144641876,-0.03939399628779938,0.006631879972701427,-0.0140178637484496,1.0000000000000004,0.9200000017881393,0.92,0.0,0.5
0.0009767720894160448,1.9042340517044067,17.397830992937088,-0.039967026674275985,0.007034407732135151,-0.014210323450242868,1.0000000000000004,0.925000011920929,0.925,0.0,0.5
0.0009808915128814988,1.9105237275362015,17.397344678640366,-0.04055332803488909,0.007437021817167988,-0.014398527051525889,1.0000000000000004,0.9300000220537186,0.93,0.0,0.5
0.000984968246484641,1.9168922267854214,17.396853744983673,-0.041160004286211915,0.007839774167223368,-0.014580198152543744,1.0000000000000004,0.9350000321865082,0.935,0.0,0.5
0.0009889934772218112,1.9233407713472843,17.3963662981987,-0.04179034562389461,0.008238726808485808,-0.014751261736819288,1.0000000000000004,0.9399999678134918,0.94,0.0,0.5
0.000992991917883046,1.9298346377909184,17.39585316181183,-0.042434272530044836,0.008635442094108825,-0.014916319247276988,1.0000000000000004,0.9449999779462814,0.945,0.0,0.5
0.0009969229777198052,1.9364517368376255,17.395424515008926,-0.04311195400532597,0.00901740940662421,-0.015067022577568423,1.0000000000000004,0.949999988079071,0.95,0.0,0.5
0.0010008407843997702,1.9430848620831966,17.39498171210289,-0.04379751383748953,0.009394961177719097,-0.01521441708700877,1.0000000000000004,0.9549999982118607,0.955,0.0,0.5
0.0010046839270216879,1.9498387165367603,17.394533962011337,-0.04452066472458682,0.009743112844262214,-0.015345658373462356,1.0000000000000004,0.9600000083446503,0.96,0.0,0.5
0.0010085065750899957,1.9566143117845058,17.394059032201767,-0.04525570451778549,0.010081141856062459,-0.015472621133540088,1.0000000000000004,0.9649999439716339,0.965,0.0,0.5
0.0010122672247234732,1.9634718336164951,17.39357152581215,-0.04602181685322648,0.010392457847046899,-0.015588276323398986,1.0000000000000004,0.9700000286102295,0.97,0.0,0.5
0.001015989490042557,1.9703867062926292,17.39307403564453,-0.046809713403490605,0.010683590298867784,-0.015697305519097426,1.0000000000000004,0.9750000387430191,0.975,0.0,0.5
0.0010196645362157142,1.9773604534566402,17.39258447289467,-0.04762126744753914,0.01095262339731562,-0.01579904403479304,1.0000000000000004,0.9800000488758087,0.98,0.0,0.5
0.0010232862950942945,1.9843974709510803,17.392107725143433,-0.04846623380944948,0.011195301809493685,-0.015892619658927742,1.0000000000000004,0.9849999845027924,0.985,0.0,0.5
0.0010268822370562702,1.9914643615484238,17.391622096300125,-0.049327227692629094,0.011425390372096444,-0.015982386064024467,1.0000000000000004,0.989999994635582,0.99,0.0,0.5
0.0010303996859875042,1.9985979795455933,17.391044706106186,-0.05023189242410808,0.011628611135165556,-0.016064953973454976,1.0000000000000004,0.9950000047683716,0.995,0.0,0.5
0.0010339031287003309,2.0057493709027767,17.39046400785446,-0.05114510490966495,0.011826420435113505,-0.016145924830198055,1.0000000000000004,1.0000000149011612,1.0,0.0,0.5
0.001037314741552109,2.012969944626093,17.389820456504822,-0.05211076220803079,0.0119926062925515,-0.016228835315132528,1.0000000000000004,1.0050000250339508,1.005,0.0,0.5
0.0010407131649117218,2.020198553800583,17.38917726278305,-0.053084789233253105,0.012153757877968019,-0.016313539890688844,1.0000000000000004,1.0099999606609344,1.01,0.0,0.5
0.0010440311452839524,2.027477990835905,17.388559758663177,-0.054104488392113126,0.012287261475648847,-0.016408748596177247,1.0000000000000004,1.014999970793724,1.015,0.0,0.5
0.0010473170568729984,2.0347667150199413,17.387933135032654,-0.055139736114597326,0.01240956523179193,-0.01651067449211041,1.0000000000000004,1.0199999809265137,1.02,0.0,0.5
0.001050527984261862,2.0420783385634422,17.387274205684662,-0.056211371653716924,0.01250564506608498,-0.016628198227408575,1.0000000000000004,1.0249999910593033,1.025,0.0,0.5
0.0010536978334130254,2.0493963584303856,17.386620581150055,-0.05730386360301054,0.01258438201602985,-0.016757300828430743,1.0000000000000004,1.030000001192093,1.03,0.0,0.5
0.0010568080251687206,2.056723691523075,17.385975062847137,-0.05842664746342052,0.012637932748930325,-0.016903219103824085,1.0000000000000004,1.0349999368190765,1.035,0.0,0.5
0.0010598647950246232,2.0640520229935646,17.385317593812943,-0.059576013052719645,0.012666937781432352,-0.01705948294238624,1.0000000000000004,1.0399999469518661,1.04,0.0,0.5
0.0010628713698679348,2.0713813602924347,17.38464942574501,-0.060750336950150086,0.012672896167714498,-0.017225460507688695,1.0000000000000004,1.0449999570846558,1.045,0.0,0.5
0.0010658054125087801,2.0787028446793556,17.383926272392273,-0.061957599384186324,0.012645790437090909,-0.017398143936588895,1.0000000000000004,1.0499999672174454,1.05,0.0,0.5
0.0010686956957215443,2.0860196202993393,17.383170187473297,-0.06318473462306429,0.012598735609572032,-0.017574873266312352,1.0000000000000004,1.054999977350235,1.055,0.0,0.5
0.0010715076714404859,2.093327224254608,17.382387280464172,-0.06445530647761188,0.012510672846019588,-0.017746224972142954,1.0000000000000004,1.0599999129772186,1.06,0.0,0.5
0.0010742924569058232,2.1006325781345367,17.38159927725792,-0.06574174988782033,0.012407577719386609,-0.01791558957484085,1.0000000000000004,1.0650000721216202,1.065,0.0,0.5
0.0010769883301691152,2.1079268902540207,17.380824744701385,-0.06707662245025858,0.012252748907485511,-0.018062760693283053,1.0000000000000004,1.0700000822544098,1.07,0.0,0.5
0.0010796603928611148,2.115216698497534,17.380050897598267,-0.06842462583153974,0.012083980356692336,-0.01820401805525762,1.0000000000000004,1.0750000178813934,1.075,0.0,0.5
0.001082235861758818,2.1224964559078217,17.37926894426346,-0.06982654414605349,0.011859516007461934,-0.01831947426808256,1.0000000000000004,1.080000028014183,1.08,0.0,0.5
0.0010847916964848991,2.1297714076936245,17.378503412008286,-0.07123854977544397,0.011624869184743147,-0.01843027121412888,1.0000000000000004,1.0850000381469727,1.085,0.0,0.5
0.001087248710973654,2.1370348632335663,17.377662122249603,-0.0727101732045412,0.011330933463568726,-0.01851224598067347,1.0000000000000004,1.0900000482797623,1.09,0.0,0.5
0.0010896937528741546,2.144299004226923,17.376834243535995,-0.0741883146984037,0.011030580278202251,-0.01859103555079855,1.0000000000000004,1.0950000584125519,1.095,0.0,0.5
0.0010920220011030324,2.1515404023230076,17.376023679971695,-0.0757289981120266,0.010680989316256273,-0.018654401594517367,1.0000000000000004,1.0999999940395355,1.1,0.0,0.5
0.0010943448014586465,2.1587784588336945,17.375211626291275,-0.07727242811233737,0.010329283020837465,-0.01871715990546363,1.0000000000000004,1.1050000041723251,1.105,0.0,0.5
0.0010965641449729446,2.166004102677107,17.374409705400467,-0.07888496917439625,0.009953588055395812,-0.01877745661568042,1.0000000000000004,1.1100000143051147,1.11,0.0,0.5
0.0010987771893269382,2.1732297837734222,17.37360891699791,-0.08050045737763867,0.009576884911439265,-0.018837667759726173,1.0000000000000004,1.1150000244379044,1.115,0.0,0.5
0.0011008807305188384,2.180441189557314,17.3727810382843,-0.08218501805095002,0.009199457750582951,-0.0188980587693095,1.0000000000000004,1.120000034570694,1.12,0.0,0.5
0.0011029791276087053,2.187652502208948,17.371963262557983,-0.08387237595161423,0.008822015656733129,-0.01895844564376148,1.0000000000000004,1.1249999701976776,1.125,0.0,0.5
0.0011049636941606877,2.194853935390711,17.371064752340317,-0.0856286232592538,0.008467097576158267,-0.019021504496777197,1.0000000000000004,1.1299999803304672,1.13,0.0,0.5
0.0011069428128394065,2.202054277062416,17.37017172574997,-0.08738750353222713,0.008113052662110931,-0.01908469531932866,1.0000000000000004,1.1349999904632568,1.135,0.0,0.5
0.0011088103619840695,2.2092298977077007,17.369321644306183,-0.08921130641829222,0.007790870364033253,-0.019132201758111478,1.0000000000000004,1.1400000005960464,1.14,0.0,0.5
0.001110673487346503,2.216405425220728,17.368470668792725,-0.09103735070675611,0.00746985824616786,-0.019179142991561093,1.0000000000000004,1.145000010728836,1.145,0.0,0.5
0.001112431576984818,2.223566774278879,17.367582261562347,-0.09291965892771259,0.007183635705587221,-0.019189025773812318,1.0000000000000004,1.1499999463558197,1.15,0.0,0.5
0.0011141791328554973,2.230726733803749,17.366690307855606,-0.09480762056773528,0.006900907168528647,-0.01919518589056679,1.0000000000000004,1.1549999564886093,1.155,0.0,0.5
0.001115824465159676,2.237871564924717,17.365797519683838,-0.09674286545487121,0.00664196150682983,-0.019146178266964853,1.0000000000000004,1.159999966621399,1.16,0.0,0.5
0.0011174528553965501,2.245011620223522,17.364904403686523,-0.09868631372228265,0.00638710643943341,-0.019087587072135648,1.0000000000000004,1.1649999767541885,1.165,0.0,0.5
0.0011189833257958526,2.252128943800926,17.364063560962677,-0.10066917253425345,0.006145519124402199,-0.01895918816808262,1.0000000000000004,1.1699999868869781,1.17,0.0,0.5
0.0011204885413462762,2.259240433573723,17.363235890865326,-0.10266218322794884,0.005907350096094888,-0.018812808135407977,1.0000000000000004,1.1749999225139618,1.175,0.0,0.5
0.0011219032985536614,2.266330558806658,17.362312614917755,-0.10469645546982065,0.0056655286680324934,-0.018597844296891708,1.0000000000000004,1.1799999326467514,1.18,0.0,0.5
0.0011232867127546342,2.273411639034748,17.361356288194656,-0.10674534959252924,0.0054224495543166995,-0.01835856123943813,1.0000000000000004,1.184999942779541,1.185,0.0,0.5
0.0011245934983890038,2.2804716788232327,17.360406011343002,-0.10883171833120286,0.005162733992619906,-0.018063138642901322,1.0000000000000004,1.1900000274181366,1.19,0.0,0.5
0.0011258531121711712,2.287518583238125,17.359458804130554,-0.11094104300718755,0.004892800141533371,-0.01773321420114371,1.0000000000000004,1.1950000375509262,1.195,0.0,0.5
0.0011270510076428764,2.2945390567183495,17.35849741101265,-0.1130828425521031,0.004605729329341557,-0.01736430203072814,1.0000000000000004,1.2000000476837158,1.2,0.0,0.5
0.0011281853603577474,2.301535103470087,17.357520431280136,-0.11525709403213114,0.004301520035369322,-0.01695643836956151,1.0000000000000004,1.2050000578165054,1.205,0.0,0.5
0.001129269456214388,2.3085066080093384,17.35651186108589,-0.11745809344574809,0.003981430837484368,-0.016523866950592492,1.0000000000000004,1.210000067949295,1.21,0.0,0.5
0.0011302719085506396,2.3154380954802036,17.355452686548233,-0.11970254220068455,0.0036355456250021234,-0.016051156773755793,1.0000000000000004,1.2150000035762787,1.215,0.0,0.5
0.0011312410515529336,2.322353009134531,17.354427844285965,-0.12196368107106537,0.0032819736034070957,-0.015564134020678466,1.0000000000000004,1.2200000137090683,1.22,0.0,0.5
0.001132119356043404,2.3292194232344627,17.353500455617905,-0.1242719047004357,0.002906742494815262,-0.015036757024063263,1.0000000000000004,1.225000023841858,1.225,0.0,0.5
0.0011329872322676238,2.3360795490443707,17.352568358182907,-0.12658529402688146,0.00253065385913942,-0.01450632526029949,1.0000000000000004,1.2300000339746475,1.23,0.0,0.5
0.0011337274027027888,2.3428619392216206,17.351574301719666,-0.1289611137472093,0.0021443236473714933,-0.013938932699602447,1.0000000000000004,1.2350000441074371,1.235,0.0,0.5
0.0011344676167936996,2.349644336849451,17.350580275058746,-0.13133693195413798,0.001757990228725248,-0.0133715437355022,1.0000000000000004,1.2399999797344208,1.24,0.0,0.5
0.001135088677983731,2.3563565760850906,17.34955108165741,-0.1337686798069626,0.0013819644282193622,-0.012769960778314271,1.0000000000000004,1.2449999898672104,1.245,0.0,0.5
0.0011356947743479395,2.3630589991807938,17.348518043756485,-0.13620741781778634,0.0010072528793898528,-0.012164179423052701,1.0000000000000004,1.25,1.25,0.0,0.5
0.001136211152697797,2.3697109445929527,17.347476333379745,-0.13868658780120313,0.0006565149733432918,-0.011532660544617102,1.0000000000000004,1.2549999356269836,1.255,0.0,0.5
0.0011366923117748229,2.3763476721942425,17.3464318215847,-0.14118311880156398,0.00031580139801690166,-0.010890255602134857,1.0000000000000004,1.2600000202655792,1.26,0.0,0.5
0.0011370959637133637,2.3829349912703037,17.345345437526703,-0.14370437362231314,-3.81338395527564e-06,-0.010226949420029996,1.0000000000000004,1.2649999558925629,1.265,0.0,0.5
0.0011374293080734788,2.38947993516922,17.344220608472824,-0.14624850265681744,-0.00030400780019590457,-0.009544332715449855,1.0000000000000004,1.2700000405311584,1.27,0.0,0.5
0.0011377277678548126,2.396001648157835,17.343077957630157,-0.14880394120700657,-0.0005908756902641699,-0.008851411068462767,1.0000000000000004,1.274999976158142,1.275,0.0,0.5
0.0011379292791389162,2.402458906173706,17.34188613295555,-0.15139080467633903,-0.0008407114542023919,-0.008129853435093537,1.0000000000000004,1.2799999117851257,1.28,0.0,0.5
0.0011381295389583101,2.4089152812957764,17.34069389104843,-0.15397792239673436,-0.0010901350387939601,-0.007408147408568766,1.0000000000000004,1.2849999964237213,1.285,0.0,0.5
0.0011381946424080525,2.4152763672173023,17.33946532011032,-0.15659332927316427,-0.0012939525076944847,-0.006669983013125602,1.0000000000000004,1.289999932050705,1.29,0.0,0.5
0.0011382597313058795,2.421637423336506,17.33823624253273,-0.15920873498544097,-0.0014977698028815212,-0.0059318183120922185,1.0000000000000004,1.2950000166893005,1.295,0.0,0.5
0.0011382206739654066,2.4279215559363365,17.337009072303772,-0.1618353717494756,-0.0016699422740202863,-0.005198203471081797,1.0000000000000004,1.2999999523162842,1.3,0.0,0.5
0.0011381475069356384,2.4341805018484592,17.33578297495842,-0.1644656891003251,-0.0018317504873266444,-0.004466077163669979,1.0000000000000004,1.3049998879432678,1.305,0.0,0.5
0.0011380072828615084,2.4403777681291103,17.334505945444107,-0.16709444113075733,-0.0019784033866017126,-0.0037541119854722638,1.0000000000000004,1.3099999725818634,1.31,0.0,0.5
0.0011377993396308739,2.4465129524469376,17.333177983760834,-0.16972167370840907,-0.002109756362187909,-0.003062487237912137,1.0000000000000004,1.315000057220459,1.315,0.0,0.5
0.0011375696722097928,2.452629767358303,17.33183953166008,-0.17234565317630768,-0.002237911145130056,-0.0023806159751984524,1.0000000000000004,1.3199999928474426,1.32,0.0,0.5
0.0011372319313522894,2.4586560167372227,17.33044746518135,-0.1749537535943091,-0.002350182685404434,-0.001747156526789695,1.0000000000000004,1.3250000774860382,1.325,0.0,0.5
0.0011368941941327648,2.464682273566723,17.32905551791191,-0.1775618544779718,-0.0024624542384117376,-0.001113696935135522,1.0000000000000004,1.3300000131130219,1.33,0.0,0.5
0.0011364466827217257,2.4706112779676914,17.3276304602623,-0.1801438827533275,-0.0025585251132724807,-0.0005390848909883061,1.0000000000000004,1.3350000977516174,1.335,0.0,0.5
0.001135977852754877,2.4765214063227177,17.32619884610176,-0.1827208478935063,-0.0026514483470236883,2.4094480977510102e-05,1.0000000000000004,1.340000033378601,1.34,0.0,0.5
0.001135441674705362,2.4823720529675484,17.32471576333046,-0.1852761993650347,-0.0027340333108440973,0.0005461017074139818,1.0000000000000004,1.3449999690055847,1.345,0.0,0.5
0.0011348400530550862,2.48816492035985,17.323182553052902,-0.18781054997816682,-0.002806572872941615,0.0010281041049893247,1.0000000000000004,1.3500000536441803,1.35,0.0,0.5
0.0011342170928401174,2.493925489485264,17.321669787168503,-0.1903365612961352,-0.002873757552151801,0.001495876277658681,1.0000000000000004,1.354999989271164,1.355,0.0,0.5
0.0011334949122101534,2.4995358735322952,17.320252746343613,-0.19282382144592702,-0.002916049218583794,0.001897501233543153,1.0000000000000004,1.3600000739097595,1.36,0.0,0.5
0.001132773852077662,2.5051451064646244,17.31884554028511,-0.1953109842725098,-0.0029582785373349907,0.002299034876159567,1.0000000000000004,1.3650000095367432,1.365,0.0,0.5
0.0011319564255245496,2.510645814239979,17.317375600337982,-0.1977568578440696,-0.0029754765878351463,0.0026453270202182466,1.0000000000000004,1.3699999451637268,1.37,0.0,0.5
0.0011311094222037354,2.516113296151161,17.315900921821594,-0.2001902216579765,-0.002985055185490637,0.0029749035722943518,1.0000000000000004,1.3750000298023224,1.375,0.0,0.5
0.0011302199000056135,2.521520424634218,17.314410001039505,-0.20260019833222032,-0.0029786007362417877,0.0032760268968559103,1.0000000000000004,1.379999965429306,1.38,0.0,0.5
0.001129253121689544,2.526813115924597,17.312901854515076,-0.20496862311847508,-0.002943541490822099,0.0035264728880548546,1.0000000000000004,1.3850000500679016,1.385,0.0,0.5
0.0011282861905783648,2.532108996063471,17.31138750910759,-0.207337049767375,-0.0029084566158417147,0.0037769059708807617,1.0000000000000004,1.3899999856948853,1.39,0.0,0.5
0.0011272121337242424,2.537247981876135,17.309790819883347,-0.20963266561739147,-0.0028204869131513988,0.003945209378798609,1.0000000000000004,1.394999921321869,1.395,0.0,0.5
0.001126131423006882,2.5423688888549805,17.30817586183548,-0.21192457200959325,-0.002729805902959015,0.004109110057470389,1.0000000000000004,1.4000000059604645,1.4,0.0,0.5
0.001124990931202774,2.547383539378643,17.306635916233063,-0.21417264454066753,-0.002608602360851364,0.00421959094092017,1.0000000000000004,1.4049999415874481,1.405,0.0,0.5
0.0011237992039241362,2.5523097664117813,17.305144101381302,-0.2163835847750306,-0.0024616224136480014,0.004284814596758224,1.0000000000000004,1.4100000262260437,1.41,0.0,0.5
0.001122602046962129,2.557229056954384,17.303654551506042,-0.21859021461568773,-0.002312811546289595,0.004344848042819649,1.0000000000000004,1.4149999618530273,1.415,0.0,0.5
0.0011213004108867608,2.56201434135437,17.302205115556717,-0.22071390831843019,-0.002128791855284362,0.004305085891246563,1.0000000000000004,1.419999897480011,1.42,0.0,0.5
0.0011199987930012867,2.566799648106098,17.300755739212036,-0.22283760108985007,-0.0019447718732408248,0.004265323084837291,1.0000000000000004,1.4249999821186066,1.425,0.0,0.5
0.0011186379560967907,2.571502037346363,17.299310564994812,-0.22491245716810226,-0.0017512774653596352,0.004176257280050777,1.0000000000000004,1.4299999177455902,1.43,0.0,0.5
0.001117230111049139,2.5761385411024094,17.29786905646324,-0.22694852738641202,-0.0015502581736654975,0.004048034821607871,1.0000000000000004,1.4350000023841858,1.435,0.0,0.5
0.0011158154302393086,2.580764949321747,17.296426564455032,-0.22897892398759723,-0.0013494573158823187,0.003915123739716364,1.0000000000000004,1.4400000870227814,1.44,0.0,0.5
0.0011143037663714495,2.5852442756295204,17.294972270727158,-0.2309273900464177,-0.0011518600822455483,0.003715157681654091,1.0000000000000004,1.445000022649765,1.445,0.0,0.5
0.0011127920952276327,2.589723587036133,17.293517887592316,-0.23287585331127048,-0.0009542634907120373,0.003515191623591818,1.0000000000000004,1.4500001072883606,1.45,0.0,0.5
0.0011112257270724513,2.5940674915909767,17.292125910520554,-0.23477073153480887,-0.0007619732054990891,0.0032785470502858516,1.0000000000000004,1.4550000429153442,1.455,0.0,0.5
0.0011096186681243125,2.5983106270432472,17.290780067443848,-0.23662570817396045,-0.0005736334993287073,0.0030145964683470083,1.0000000000000004,1.4599999785423279,1.46,0.0,0.5
0.0011080115855293116,2.602553717792034,17.289434283971786,-0.23848069226369262,-0.00038529365178874286,0.002750645462583634,1.0000000000000004,1.4650000631809235,1.465,0.0,0.5
0.0011063002530136146,2.6065790355205536,17.288133710622787,-0.24024418974295259,-0.00021599019953555398,0.0024250657352240523,1.0000000000000004,1.469999998807907,1.47,0.0,0.5
0.0011045882456528489,2.6106028258800507,17.286833316087723,-0.24200707580894232,-4.6813717290206114e-05,0.0020990745670133037,1.0000000000000004,1.4750000834465027,1.475,0.0,0.5
0.0011028364988305839,2.6145359948277473,17.28556215763092,-0.2437292723916471,0.00010853966182367003,0.0017563827204867266,1.0000000000000004,1.4800000190734863,1.48,0.0,0.5
0.0011010284160875017,2.6183405220508575,17.284332752227783,-0.24539375538006425,0.0002442864588374505,0.001390002955304226,1.0000000000000004,1.48499995470047,1.485,0.0,0.5
0.0010992203351634089,2.622145101428032,17.283103227615356,-0.2470582379028201,0.0003800334116021986,0.0010236225577955338,1.0000000000000004,1.4900000393390656,1.49,0.0,0.5
0.0010973364169331035,2.62576986849308,17.28191289305687,-0.24863298889249563,0.0004743651829812734,0.0006418307812054991,1.0000000000000004,1.4949999749660492,1.495,0.0,0.5
0.0010954373501590453,2.6293588280677795,17.28073027729988,-0.2501898305490613,0.0005604314656011411,0.00025696382544992957,1.0000000000000004,1.5000000596046448,1.5,0.0,0.5
0.0010935163882095367,2.632883168756962,17.279580771923065,-0.2517173127271235,0.0006300093079971703,-0.00012563044583657756,1.0000000000000004,1.5049999952316284,1.505,0.0,0.5
0.001091531081328867,2.6362176537513733,17.27852737903595,-0.2531584529206157,0.0006511023977964214,-0.0005015391998313135,1.0000000000000004,1.509999930858612,1.51,0.0,0.5
0.0010895458035520278,2.6395521461963654,17.27747392654419,-0.254599594976753,0.0006721951822328265,-0.0008774479938438162,1.0000000000000004,1.5150000154972076,1.515,0.0,0.5
0.001087515502149472,2.64277920126915,17.276498675346375,-0.25595586793497205,0.0006414774043150828,-0.0012280298064979434,1.0000000000000004,1.5199999511241913,1.52,0.0,0.5
0.0010854528427444166,2.6459288001060486,17.275579869747162,-0.25725102657452226,0.0005734498390665976,-0.0015603725881874198,1.0000000000000004,1.5250000357627869,1.525,0.0,0.5
0.0010833901887963293,2.6490784287452698,17.274661034345627,-0.2585461884737015,0.0005054220559941314,-0.0018927152923993162,1.0000000000000004,1.5299999713897705,1.53,0.0,0.5
0.001081257776604616,2.652071848511696,17.273814111948013,-0.2597031551413238,0.0003529568389240012,-0.002170255443388669,1.0000000000000004,1.5349999070167542,1.535,0.0,0.5
0.0010791183995024767,2.655049666762352,17.272974491119385,-0.2608462832868099,0.00019203315423510503,-0.0024423058389402286,1.0000000000000004,1.5399999916553497,1.54,0.0,0.5
0.0010769610435090726,2.65798994153738,17.272140830755234,-0.26195202115923166,8.24312610347988e-06,-0.002696140476018627,1.0000000000000004,1.5449999272823334,1.545,0.0,0.5
0.0010747456344688544,2.6608090549707413,17.271326899528503,-0.26293707825243473,-0.0002493526885700703,-0.0028911784206684388,1.0000000000000004,1.550000011920929,1.55,0.0,0.5
0.0010725302327045938,2.6636281684041023,17.27051293849945,-0.26392213301733136,-0.0005069489136531047,-0.0030862169005558826,1.0000000000000004,1.5549999475479126,1.555,0.0,0.5
0.001070273667210131,2.666322946548462,17.269815862178802,-0.2648193370550871,-0.0007885769919084851,-0.0032411697425231978,1.0000000000000004,1.5599998831748962,1.56,0.0,0.5
0.0010679852275643498,2.668921649456024,17.2692092359066,-0.2656486826017499,-0.0010887783446378307,-0.003365156085919807,1.0000000000000004,1.5650001168251038,1.565,0.0,0.5
0.0010656968297553249,2.671520322561264,17.268602401018143,-0.2664780099876225,-0.001388972839777125,-0.003489139605449054,1.0000000000000004,1.5700000524520874,1.57,0.0,0.5
0.0010633511064952472,2.673940472304821,17.26803258061409,-0.2671958259306848,-0.001709578377813159,-0.0035483889610077313,1.0000000000000004,1.574999988079071,1.575,0.0,0.5
0.0010609905293677002,2.676314413547516,17.2674717605114,-0.2678847638890147,-0.0020354699536255794,-0.00359087364631705,1.0000000000000004,1.5800000727176666,1.58,0.0,0.5
0.0010586281987343682,2.67868235707283,17.266912788152695,-0.26857049809768796,-0.0023607585862919223,-0.0036309938004706055,1.0000000000000004,1.5850000083446503,1.585,0.0,0.5
0.0010561949929979164,2.680812731385231,17.266425251960754,-0.269128211773932,-0.002661958498038075,-0.0035766259379670373,1.0000000000000004,1.5900000929832458,1.59,0.0,0.5
0.001053761798175401,2.6829430907964706,17.265937209129333,-0.2696859259158373,-0.0029631581874127733,-0.0035222583906033833,1.0000000000000004,1.5950000286102295,1.595,0.0,0.5
0.0010513101678952808,2.6850054785609245,17.265470564365387,-0.27021169336512685,-0.0032459276135341497,-0.003439002200593677,1.0000000000000004,1.5999999642372131,1.6,0.0,0.5
0.001048804571837536,2.6868688091635704,17.26506593823433,-0.2706439197063446,-0.003474722112969175,-0.0032711427302274387,1.0000000000000004,1.6050000488758087,1.605,0.0,0.5
0.0010462989866937278,2.6887321323156357,17.26466128230095,-0.27107614232227206,-0.00370351678247971,-0.0031032836295707966,1.0000000000000004,1.6099999845027924,1.61,0.0,0.5
0.0010437594628456281,2.6904207020998,17.26429721713066,-0.2714432906359434,-0.003892418015311705,-0.002875182811749255,1.0000000000000004,1.615000069141388,1.615,0.0,0.5
0.0010411838411528151,2.691923826932907,17.263977587223053,-0.27174107497558,-0.004038809805933852,-0.0025829928397342883,1.0000000000000004,1.6200000047683716,1.62,0.0,0.5
0.001038608204908087,2.693426825106144,17.263657331466675,-0.27203891100361943,-0.004185230674920604,-0.0022908131577423774,1.0000000000000004,1.6249999403953552,1.625,0.0,0.5
0.0010359947300457861,2.694744862616062,17.26338279247284,-0.2722349721007049,-0.004300635260733543,-0.0019299137711641379,1.0000000000000004,1.6300000250339508,1.63,0.0,0.5
0.0010333558348065708,2.6959418803453445,17.263152450323105,-0.2723668208345771,-0.004396675429234165,-0.0015252676712407265,1.0000000000000004,1.6349999606609344,1.635,0.0,0.5
0.0010307174816261977,2.697140909731388,17.262918144464493,-0.27249836502596736,-0.004492501246659231,-0.0011206641465832945,1.0000000000000004,1.64000004529953,1.64,0.0,0.5
0.0010280407786922297,2.6981251761317253,17.262731969356537,-0.27249900065362453,-0.004590843998812488,-0.0006577793346878025,1.0000000000000004,1.6449999809265137,1.645,0.0,0.5
0.001025350689815241,2.699033834040165,17.26255890727043,-0.27245366713032126,-0.0046899514886433735,-0.00017434989058529027,1.0000000000000004,1.6499999165534973,1.65,0.0,0.5
0.001022661357637844,2.6999432146549225,17.262372732162476,-0.2724084723740816,-0.004789106495991291,0.00030909839006199036,1.0000000000000004,1.655000001192093,1.655,0.0,0.5
0.0010199352363997605,2.7006113454699516,17.262231528759003,-0.2722002500668168,-0.004938176009716244,0.0008316204658740389,1.0000000000000004,1.6599999368190765,1.66,0.0,0.5
0.0010172035381401656,2.7012429609894753,17.26213502883911,-0.2719671940430999,-0.005095055058518483,0.0013600465917988913,1.0000000000000004,1.6650000214576721,1.665,0.0,0.5
0.0010144724201381905,2.7018747329711914,17.26200869679451,-0.27173427352681756,-0.005251745634268445,0.0018885649806179572,1.0000000000000004,1.6699999570846558,1.67,0.0,0.5
0.0010117017372976989,2.7021567821502686,17.26204741001129,-0.2713032439351082,-0.005501011137312162,0.002412368903492279,1.0000000000000004,1.6749998927116394,1.675,0.0,0.5
0.0010089308525493834,2.702436961233616,17.262087017297745,-0.27087118150666356,-0.0057507580099809275,0.0029361480806073814,1.0000000000000004,1.679999977350235,1.68,0.0,0.5
0.0010061596676678164,2.702713117003441,17.26212701201439,-0.27043585339561105,-0.006001810296709209,0.003458806260368874,1.0000000000000004,1.6849999129772186,1.685,0.0,0.5
0.0010033676808234304,2.7027171179652214,17.26221740245819,-0.26977819856256247,-0.0063417477945222345,0.00390512940998633,1.0000000000000004,1.6899999976158142,1.69,0.0,0.5
0.0010005757758335676,2.7027211412787437,17.262307852506638,-0.26912055909633636,-0.006681677192204916,0.0043514420799510845,1.0000000000000004,1.6950000822544098,1.695,0.0,0.5
0.0009977835761674214,2.7027171701192856,17.262401282787323,-0.26845521526411176,-0.007024228269074229,0.004793635752321279,1.0000000000000004,1.7000000178813934,1.7,0.0,0.5
0.0009949834984581685,2.702487476170063,17.262585371732712,-0.26757221575826406,-0.007440889010467799,0.0051193879857578395,1.0000000000000004,1.705000102519989,1.705,0.0,0.5
0.0009921834207489155,2.7022577673196793,17.262769520282745,-0.26668921345844865,-0.007857550022436044,0.005445140187021025,1.0000000000000004,1.7100000381469727,1.71,0.0,0.5
0.000989383692285628,2.7020180746912956,17.262963861227036,-0.2657941556535661,-0.008277681897197908,0.005762249849453838,1.0000000000000004,1.7149999737739563,1.715,0.0,0.5
0.000986590046522906,2.7016039937734604,17.263342410326004,-0.2646871176548302,-0.008758819918512017,0.00592744596360717,1.0000000000000004,1.7200000584125519,1.72,0.0,0.5
0.0009837963971222052,2.701189860701561,17.263720512390137,-0.26358008198440075,-0.009239957822956057,0.0060926419027964585,1.0000000000000004,1.7249999940395355,1.725,0.0,0.5
0.0009810032843233785,2.700755253434181,17.26409688591957,-0.26245753932744265,-0.009724894255668914,0.006248320825761766,1.0000000000000004,1.730000078678131,1.73,0.0,0.5
0.0009782167653611396,2.7000622153282166,17.26444435119629,-0.2611395940184593,-0.010257713327064266,0.00628404120743653,1.0000000000000004,1.7350000143051147,1.735,0.0,0.5
0.0009754302609508159,2.6993691474199295,17.26479223370552,-0.25982164638116956,-0.01079053197668145,0.006319761520899192,1.0000000000000004,1.7399999499320984,1.74,0.0,0.5
0.0009726437547215028,2.698676146566868,17.265139937400818,-0.25850370107218623,-0.011323351212922717,0.006355481777006844,1.0000000000000004,1.745000034570694,1.745,0.0,0.5
0.0009698846679384587,2.6978501975536346,17.26572021842003,-0.2569783194921911,-0.01192244944650156,0.006293030449342041,1.0000000000000004,1.7499999701976776,1.75,0.0,0.5
0.0009671261377661722,2.697021596133709,17.2663052380085,-0.25544866733253,-0.012522913060820429,0.006228557109807298,1.0000000000000004,1.7550000548362732,1.755,0.0,0.5
0.0009643676203268114,2.696192927658558,17.26689013838768,-0.2539190133102238,-0.013123376396833919,0.006164083715702873,1.0000000000000004,1.7599999904632568,1.76,0.0,0.5
0.0009616365132387727,2.6952407881617546,17.26759374141693,-0.25221286015585065,-0.013764333280050778,0.006028012935530569,1.0000000000000004,1.7649999260902405,1.765,0.0,0.5
0.0009589089058863465,2.6942728087306023,17.268312603235245,-0.25048402044922113,-0.014410495263291523,0.005882739696971839,1.0000000000000004,1.770000010728836,1.77,0.0,0.5
0.0009561813221807824,2.693304769694805,17.269031047821045,-0.24875518074259162,-0.015056656448905414,0.005737466284699622,1.0000000000000004,1.7749999463558197,1.775,0.0,0.5
0.0009534833461657399,2.6922489181160927,17.269850313663483,-0.24688284005969763,-0.0157196999352891,0.005544194568301464,1.0000000000000004,1.7800000309944153,1.78,0.0,0.5
0.0009507931517873658,2.691170036792755,17.27069580554962,-0.24497290467843413,-0.016387165953346994,0.00533834821052892,1.0000000000000004,1.784999966621399,1.785,0.0,0.5
0.00094810293194314,2.690091162919998,17.27154141664505,-0.24306296929717064,-0.01705463196049095,0.00513250198332571,1.0000000000000004,1.7899999022483826,1.79,0.0,0.5
0.0009454207938688342,2.6886968910694122,17.272377401590347,-0.24104337906464934,-0.017691500219370937,0.004876169624367321,1.0000000000000004,1.7949999868869781,1.795,0.0,0.5
0.0009427425720787141,2.6871642023324966,17.273218601942062,-0.2389766974374652,-0.018315383027584176,0.004597996987286024,1.0000000000000004,1.7999999225139618,1.8,0.0,0.5
0.0009400641611136962,2.6856325566768646,17.274055868387222,-0.23690993711352348,-0.018939179441986198,0.004319852265325608,1.0000000000000004,1.8050000071525574,1.805,0.0,0.5
0.0009374087094329298,2.684038557112217,17.27505588531494,-0.23477761168032885,-0.019530079804098932,0.004017402918179869,1.0000000000000004,1.809999942779541,1.81,0.0,0.5
0.000934775018322398,2.6823934987187386,17.276025146245956,-0.23257600236684084,-0.020084589845737355,0.0036913408234795497,1.0000000000000004,1.8150000274181366,1.815,0.0,0.5
0.0009321409288531868,2.680751159787178,17.276967734098434,-0.23037438048049808,-0.02063882035554343,0.0033655475999694318,1.0000000000000004,1.8200001120567322,1.82,0.0,0.5
0.0009295204799855128,2.6790706515312195,17.27800703048706,-0.2281364523805678,-0.021170666730768062,0.0030357472405739827,1.0000000000000004,1.8250000476837158,1.825,0.0,0.5
0.0009269333731936058,2.6773054152727127,17.279136210680008,-0.2258014981634915,-0.021641268810526526,0.0026969347936756094,1.0000000000000004,1.8299999833106995,1.83,0.0,0.5
0.0009243453951057745,2.6755392402410507,17.280267626047134,-0.22346671717241406,-0.022111977434178698,0.002358001782795327,1.0000000000000004,1.835000067949295,1.835,0.0,0.5
0.0009217609276674921,2.6737684831023216,17.281399369239807,-0.2211238956078887,-0.022576684974410455,0.0020206300278005074,1.0000000000000004,1.8400000035762787,1.84,0.0,0.5
0.0009192234356305562,2.671917349100113,17.282557368278503,-0.21865742793306708,-0.022948917790927226,0.001706509117866517,1.0000000000000004,1.8450000882148743,1.845,0.0,0.5
0.00091668640197895,2.6700667068362236,17.283714205026627,-0.21619086991995573,-0.023321097020016168,0.0013924495369792567,1.0000000000000004,1.850000023841858,1.85,0.0,0.5
0.000914148535230197,2.6682151705026627,17.28487280011177,-0.21372448187321424,-0.023693376244409592,0.0010782757753986516,1.0000000000000004,1.8549999594688416,1.855,0.0,0.5
0.0009116515884670662,2.6662051528692245,17.286181092262268,-0.21112741576507688,-0.023999046006792923,0.0008067898716035415,1.0000000000000004,1.8600000441074371,1.86,0.0,0.5
0.0009091617139347363,2.6641673520207405,17.287523984909058,-0.2085067662410438,-0.024292694517498603,0.0005428689664768171,1.0000000000000004,1.8649999797344208,1.865,0.0,0.5
0.000906671990378527,2.662129230797291,17.288863331079483,-0.20588615769520402,-0.024586363091657404,0.0002789992813632125,1.0000000000000004,1.8700000643730164,1.87,0.0,0.5
0.0009042136280186241,2.6600679010152817,17.29027158021927,-0.20318110287189484,-0.02481991334207123,3.325274246890331e-05,1.0000000000000004,1.875,1.875,0.0,0.5
0.0009017854972626083,2.657983973622322,17.291750222444534,-0.20039487490430474,-0.024995573141495697,-0.0001951813082996523,1.0000000000000004,1.8799999356269836,1.88,0.0,0.5
0.0008993574920168612,2.6558997184038162,17.293225705623627,-0.19760869210585952,-0.025171241228235886,-0.0004235797587170964,1.0000000000000004,1.8850000202655792,1.885,0.0,0.5
0.0008969402824732242,2.6538158878684044,17.294731497764587,-0.19479216914623976,-0.0253291840563179,-0.0006475593954746728,1.0000000000000004,1.8899999558925629,1.89,0.0,0.5
0.0008945763966039522,2.6517306193709373,17.29634979367256,-0.19183006091043353,-0.025401902545127086,-0.0008498938204866135,1.0000000000000004,1.8950000405311584,1.895,0.0,0.5
0.0008922119868657319,2.649645484983921,17.29796999692917,-0.18886797549203038,-0.02547478914493695,-0.0010523051362270053,1.0000000000000004,1.899999976158142,1.9,0.0,0.5
0.0008898479591152864,2.647560089826584,17.299581289291382,-0.1859058546833694,-0.02554761762439739,-0.001254671022252296,1.0000000000000004,1.9049999117851257,1.905,0.0,0.5
0.0008875385101418942,2.6455135121941566,17.30123445391655,-0.18279210478067398,-0.02554828327265568,-0.0014426274865400046,1.0000000000000004,1.9099999964237213,1.91,0.0,0.5
0.000885241650394164,2.643465131521225,17.303028434515,-0.1796471073757857,-0.02553446003003046,-0.001626915278393426,1.0000000000000004,1.914999932050705,1.915,0.0,0.5
0.0008829436228552368,2.6414210498332977,17.304758459329605,-0.1765026217326522,-0.025520867144223303,-0.0018116315984570974,1.0000000000000004,1.9200000166893005,1.92,0.0,0.5
0.0008806748774077278,2.6393256559967995,17.306574195623398,-0.17328260280191898,-0.02548249889514409,-0.0019933911025873385,1.0000000000000004,1.9249999523162842,1.925,0.0,0.5
0.0008784358033153694,2.6371782794594765,17.308477133512497,-0.16998596722260118,-0.025419001791306073,-0.0021721513712691376,1.0000000000000004,1.9299998879432678,1.93,0.0,0.5
0.0008761968165345024,2.6350307315587997,17.31037336587906,-0.16668941243551672,-0.025355125217174646,-0.002351072371311602,1.0000000000000004,1.9349999725818634,1.935,0.0,0.5
0.0008739597014937317,2.6328828781843185,17.312279254198074,-0.1633888096548617,-0.02529039110231679,-0.002529578394046439,1.0000000000000004,1.940000057220459,1.94,0.0,0.5
0.0008717843229533173,2.6307278349995613,17.314290195703506,-0.15995074808597565,-0.025186736253090203,-0.002697051808354445,1.0000000000000004,1.9449999928474426,1.945,0.0,0.5
0.0008696087988937506,2.6285729855298996,17.31630390882492,-0.15651264879852533,-0.025083293810894247,-0.00286443711775064,1.0000000000000004,1.9500000774860382,1.95,0.0,0.5
0.0008674335149407852,2.626417838037014,17.31831294298172,-0.15307461144402623,-0.024979491741760285,-0.003031971984455595,1.0000000000000004,1.9550000131130219,1.955,0.0,0.5
0.0008652918695588596,2.6242698282003403,17.3203826546669,-0.14956794981844723,-0.024861110608242143,-0.003189081373420777,1.0000000000000004,1.9600000977516174,1.96,0.0,0.5
0.0008631768105260562,2.622127525508404,17.322500079870224,-0.14600706403143704,-0.024731210543905036,-0.0033379526748831267,1.0000000000000004,1.965000033378601,1.965,0.0,0.5
0.0008610616860096343,2.6199861019849777,17.324614256620407,-0.14244599640369415,-0.024601258417533245,-0.003486929680548201,1.0000000000000004,1.9699999690055847,1.97,0.0,0.5
0.000858951432746835,2.617847129702568,17.32673716545105,-0.13887567073106766,-0.024470307092997245,-0.0036335628528831876,1.0000000000000004,1.9750000536441803,1.975,0.0,0.5
0.0008568901539547369,2.615740641951561,17.328951746225357,-0.13521076343022287,-0.024329070008207054,-0.0037565551745046832,1.0000000000000004,1.979999989271164,1.98,0.0,0.5
0.0008548290279577486,2.6136348992586136,17.33116525411606,-0.13154594972729683,-0.024187963084841613,-0.00387943435816851,1.0000000000000004,1.9850000739097595,1.985,0.0,0.5
0.0008527677910024067,2.611529268324375,17.3333760201931,-0.12788094650022686,-0.024046747101237997,-0.004002462685093633,1.0000000000000004,1.9900000095367432,1.99,0.0,0.5
0.0008507306120009162,2.6093263253569603,17.335626244544983,-0.1241510952822864,-0.023913863056804985,-0.004120586770113732,1.0000000000000004,1.9949999451637268,1.995,0.0,0.5
0.000848708124976838,2.6070639863610268,17.337900519371033,-0.1203816244378686,-0.02378606919228332,-0.004235714370224741,1.0000000000000004,2.0000000298023224,2.0,0.0,0.5
0.0008466854815196712,2.6048033982515335,17.34017187356949,-0.11661204975098372,-0.023658284568227828,-0.0043509417141649465,1.0000000000000004,2.005000114440918,2.005,0.0,0.5
0.0008446636420558207,2.6025418266654015,17.34244665503502,-0.11284144897945225,-0.02353082684567198,-0.004465834026632365,1.0000000000000004,2.0100000500679016,2.01,0.0,0.5
0.0008426855711149983,2.6002837121486664,17.344846665859222,-0.10898665222339332,-0.023426067411492113,-0.004562090693070786,1.0000000000000004,2.015000134706497,2.015,0.0,0.5
0.0008407076566072647,2.598024606704712,17.34724786877632,-0.10513204801827669,-0.02332130588547443,-0.004658284176912275,1.0000000000000004,2.019999921321869,2.02,0.0,0.5
0.0008387295365537284,2.59576715528965,17.349646598100662,-0.10127724765334278,-0.023216551466248347,-0.004754577830681228,1.0000000000000004,2.0250001549720764,2.025,0.0,0.5
0.000836768467706861,2.593518480658531,17.35206773877144,-0.09739267162512988,-0.023121545460980997,-0.004839291191274242,1.0000000000000004,2.029999941587448,2.03,0.0,0.5
0.0008348319133801851,2.5912822037935257,17.354521811008453,-0.09346440131776035,-0.023040687417960726,-0.00490719422600705,1.0000000000000004,2.0350000262260437,2.035,0.0,0.5
0.0008328957101184642,2.5890442430973053,17.35693058371544,-0.08953625475987792,-0.022959687652473804,-0.004974856617991463,1.0000000000000004,2.0399999618530273,2.04,0.0,0.5
0.0008309592649311526,2.5868072733283043,17.35936591029167,-0.08560795709490776,-0.022878769064845983,-0.005042661250627134,1.0000000000000004,2.045000046491623,2.045,0.0,0.5
0.0008290532987302868,2.5846016854047775,17.36187681555748,-0.08163189061451703,-0.022818330253358,-0.0050797353105735965,1.0000000000000004,2.0499999821186066,2.05,0.0,0.5
0.00082715495955199,2.5823996514081955,17.364348739385605,-0.07764359272550792,-0.022762891341699287,-0.0051089276967104524,1.0000000000000004,2.055000066757202,2.055,0.0,0.5
0.0008252568641182734,2.580197900533676,17.366817325353622,-0.07365543954074383,-0.022707479205564596,-0.005138128815815435,1.0000000000000004,2.060000002384186,2.06,0.0,0.5
0.000823363034214708,2.5779686346650124,17.36930900812149,-0.06965672015212476,-0.02265475433523534,-0.005162566481885733,1.0000000000000004,2.0650000870227814,2.065,0.0,0.5
0.0008214873541874113,2.5756257846951485,17.37191992998123,-0.0656151421717368,-0.022613448425545357,-0.005167549372345093,1.0000000000000004,2.069999873638153,2.07,0.0,0.5
0.0008196114831662271,2.573283426463604,17.374534249305725,-0.0615733761806041,-0.022571820078155724,-0.0051724136574193835,1.0000000000000004,2.0750001072883606,2.075,0.0,0.5
0.0008177357685781317,2.5709408298134804,17.377146810293198,-0.05753180116880685,-0.022530367710714927,-0.005177342048227729,1.0000000000000004,2.0799998939037323,2.08,0.0,0.5
0.0008158743166859495,2.568593319505453,17.379754900932312,-0.05346812112838961,-0.022489814457458124,-0.005170119799004169,1.0000000000000004,2.084999978542328,2.085,0.0,0.5
0.0008140300215018215,2.5662429593503475,17.382372736930847,-0.04937706148484722,-0.022449836522355326,-0.005147094719859524,1.0000000000000004,2.0899999141693115,2.09,0.0,0.5
0.0008121855535137001,2.5638925544917583,17.384990960359573,-0.04528578047757037,-0.022409962006349815,-0.005124047929257358,1.0000000000000004,2.094999998807907,2.095,0.0,0.5
0.0008103413128992543,2.561542108654976,17.387609004974365,-0.04119473871833179,-0.022369903439539485,-0.0051010386223424575,1.0000000000000004,2.0999999344348907,2.1,0.0,0.5
0.0008085148765530903,2.5591910891234875,17.390246510505676,-0.037076705524668796,-0.02232591502252035,-0.005070423395864054,1.0000000000000004,2.1050000190734863,2.105,0.0,0.5
0.000806696403742535,2.556839980185032,17.39289289712906,-0.03294702233051794,-0.022280191886238754,-0.005036446788380999,1.0000000000000004,2.10999995470047,2.11,0.0,0.5
0.0008048776817304315,2.5544860437512398,17.395557045936584,-0.028817126898502465,-0.02223459479500889,-0.005002413784154669,1.0000000000000004,2.1150000393390656,2.115,0.0,0.5
0.0008030592180148233,2.55213313549757,17.398213177919388,-0.02468747889770384,-0.022188907944126868,-0.004968381752860296,1.0000000000000004,2.1199998259544373,2.12,0.0,0.5
0.0008012612943275599,2.549789246171713,17.400934159755707,-0.02053246409559506,-0.022135303643153748,-0.004941249660078029,1.0000000000000004,2.1250000596046448,2.125,0.0,0.5
0.0007994653315108735,2.5474483147263527,17.40366303920746,-0.01637650590123485,-0.022081149170844583,-0.004914673533221503,1.0000000000000004,2.1300001442432404,2.13,0.0,0.5
0.0007976690230862005,2.5451039373874664,17.406404316425323,-0.012220472654007608,-0.022027116276149172,-0.0048879740083975776,1.0000000000000004,2.134999930858612,2.135,0.0,0.5
0.0007958720216265647,2.5426907800137997,17.409126549959183,-0.008062855713433237,-0.021965620755509008,-0.004864551137416129,1.0000000000000004,2.1400001645088196,2.14,0.0,0.5
0.0007940726372908102,2.539988975971937,17.411769837141037,-0.003899606384948129,-0.021872748469832004,-0.004854917730654051,1.0000000000000004,2.1449999511241913,2.145,0.0,0.5
0.0007922723907540785,2.5372838713228703,17.41442835330963,0.00026415531283419114,-0.021779379432018686,-0.004844984775672856,1.0000000000000004,2.150000035762787,2.15,0.0,0.5
0.0007904726517153904,2.5345806181430817,17.417078375816345,0.004427547371960827,-0.02168628279832774,-0.004835214663756915,1.0000000000000004,2.1549999713897705,2.155,0.0,0.5
0.0007886790244810982,2.5318634510040283,17.419722080230713,0.008592103678893181,-0.021589891381154303,-0.0048308479108527536,1.0000000000000004,2.160000056028366,2.16,0.0,0.5
0.0007868974425946362,2.529113344848156,17.422357231378555,0.012761189509092219,-0.021483816140971612,-0.0048387882716269814,1.0000000000000004,2.1649999916553497,2.165,0.0,0.5
0.0007851159662095597,2.52636531740427,17.424982339143753,0.016930527023760078,-0.021377899422077462,-0.004846840654636253,1.0000000000000004,2.1700000762939453,2.17,0.0,0.5
0.0007833342842786806,2.5236136838793755,17.42762380838394,0.021099579353176523,-0.021271721365337726,-0.004854712131418637,1.0000000000000004,2.175000011920929,2.175,0.0,0.5
0.000781558843300445,2.520854827016592,17.430255651474,0.02526653535915102,-0.02116157598356949,-0.004865386468736688,1.0000000000000004,2.1800000965595245,2.18,0.0,0.5
0.0007797934467816958,2.518084816634655,17.43287220597267,0.02942967869603308,-0.021045197412604466,-0.004880473003140651,1.0000000000000004,2.1849998831748962,2.185,0.0,0.5
0.0007780259402352385,2.5153102353215218,17.435500621795654,0.033592516826502106,-0.02092905608151341,-0.0048955401439343404,1.0000000000000004,2.1900001168251038,2.19,0.0,0.5
0.0007762598852423253,2.512538645416498,17.438133239746094,0.03775528528058203,-0.02081270591588691,-0.004910686400762643,1.0000000000000004,2.1949999034404755,2.195,0.0,0.5
0.000774504400396836,2.5097833946347237,17.440741062164307,0.04191165835209176,-0.020693282829597592,-0.004924040209971281,1.0000000000000004,2.199999988079071,2.2,0.0,0.5
0.0007727549655101029,2.50703452154994,17.443351209163666,0.04606003769731615,-0.020570214106555795,-0.004935689115427522,1.0000000000000004,2.2049999237060547,2.205,0.0,0.5
0.0007710056488576811,2.5042847245931625,17.445955634117126,0.050208848139916995,-0.020447114040507586,-0.004947307665588596,1.0000000000000004,2.2100000083446503,2.21,0.0,0.5
0.0007692560957366368,2.501534905284643,17.448572397232056,0.05435705439185767,-0.020324232549000953,-0.0049589358254706895,1.0000000000000004,2.214999943971634,2.215,0.0,0.5
0.0007675011511310004,2.4985994212329388,17.451128780841827,0.05849035045321216,-0.020193760325128096,-0.0049736341106836335,1.0000000000000004,2.2200000286102295,2.22,0.0,0.5
0.000765742510338896,2.495532348752022,17.453642338514328,0.0626127245122916,-0.020057910311152227,-0.004990510955394711,1.0000000000000004,2.224999964237213,2.225,0.0,0.5
0.0007639835821464658,2.4924636632204056,17.45615941286087,0.06673568248515949,-0.019922132214560406,-0.005007487259717891,1.0000000000000004,2.2300000488758087,2.23,0.0,0.5
0.0007622248886036687,2.4893962182104588,17.458679914474487,0.07085799938067794,-0.019786335207754746,-0.005024441108616884,1.0000000000000004,2.2349998354911804,2.235,0.0,0.5
0.0007604756483488018,2.4863137379288673,17.46121084690094,0.07496349880238995,-0.019648967858302058,-0.00504023613393656,1.0000000000000004,2.240000069141388,2.24,0.0,0.5
0.0007587348973174812,2.4832138121128082,17.46376657485962,0.07905355159891769,-0.019509701817241876,-0.005055207657278515,1.0000000000000004,2.2449998557567596,2.245,0.0,0.5
0.0007569939680251991,2.4801148362457752,17.466322779655457,0.08314352488378063,-0.019370253325178055,-0.005070276974947774,1.0000000000000004,2.2499999403953552,2.25,0.0,0.5
0.0007552530350949382,2.477015219628811,17.46888107061386,0.08723375131376088,-0.01923107577022165,-0.005085324322863016,1.0000000000000004,2.2550001740455627,2.255,0.0,0.5
0.0007535213699156884,2.4739257469773293,17.471407771110535,0.0913002309971489,-0.019090979236352723,-0.005095005439216038,1.0000000000000004,2.2599999606609344,2.26,0.0,0.5
0.0007518001984863076,2.4708476290106773,17.47389841079712,0.09533976064994931,-0.018949810597405303,-0.0050985033267352264,1.0000000000000004,2.26500004529953,2.265,0.0,0.5
0.0007500792926293798,2.4677693992853165,17.476381957530975,0.09937903040554374,-0.018808690983860288,-0.005102231023556669,1.0000000000000004,2.2699999809265137,2.27,0.0,0.5
0.0007483581830456387,2.4646911583840847,17.478869885206223,0.1034185339231044,-0.01866753977810731,-0.0051058223652944434,1.0000000000000004,2.2750000655651093,2.275,0.0,0.5
0.0007466482747986447,2.4616619348526,17.481304049491882,0.10742871183902025,-0.018525795981986448,-0.005100606559153675,1.0000000000000004,2.280000001192093,2.28,0.0,0.5
0.0007449546210409608,2.458704587072134,17.483659714460373,0.11139618733432144,-0.018383167203865014,-0.00508242320051977,1.0000000000000004,2.2850000858306885,2.285,0.0,0.5
0.0007432609290844994,2.455747466534376,17.486019760370255,0.11536351905670017,-0.01824051640869584,-0.0050640863699413785,1.0000000000000004,2.290000021457672,2.29,0.0,0.5
0.000741567349905381,2.452790006995201,17.48837238550186,0.11933096731081605,-0.018097903794114245,-0.005045996375883988,1.0000000000000004,2.2950001060962677,2.295,0.0,0.5
0.0007398705238301773,2.4496900141239166,17.490677773952484,0.12327568291220814,-0.017947859590719872,-0.005016181024075195,1.0000000000000004,2.2999998927116394,2.3,0.0,0.5
0.0007381672821793472,2.446318179368973,17.492893278598785,0.12717766338028014,-0.017783641920686932,-0.004964034151271335,1.0000000000000004,2.305000126361847,2.305,0.0,0.5
0.0007364638950093649,2.442944087088108,17.495115399360657,0.1310794783057645,-0.017619473481317982,-0.004911889358027111,1.0000000000000004,2.3099999129772186,2.31,0.0,0.5
0.0007347605696850223,2.439571190625429,17.497333884239197,0.134981467272155,-0.017455272896768292,-0.004859742445660231,1.0000000000000004,2.314999997615814,2.315,0.0,0.5
0.0007330599601118593,2.4362051859498024,17.499613255262375,0.13887197570875287,-0.017289220413658768,-0.0048023065446614055,1.0000000000000004,2.319999933242798,2.32,0.0,0.5
0.000731390055079828,2.4329193867743015,17.5017891228199,0.14268081891350448,-0.01711727798829088,-0.004705269697296899,1.0000000000000004,2.3250000178813934,2.325,0.0,0.5
0.000729720984963933,2.4296384304761887,17.503914386034012,0.14648940437473357,-0.01694568085076753,-0.004608373958035372,1.0000000000000004,2.329999953508377,2.33,0.0,0.5
0.0007280506360984873,2.426351100206375,17.50610339641571,0.1502981041558087,-0.016773487543105148,-0.0045114129225112265,1.0000000000000004,2.3350000381469727,2.335,0.0,0.5
0.0007263803563546389,2.4230639152228832,17.50829240679741,0.1541066246572882,-0.016601301533228252,-0.004414456465838157,1.0000000000000004,2.3399999737739563,2.34,0.0,0.5
0.000724742514648824,2.4198724925518036,17.51043102145195,0.15783177316188812,-0.016419343308371026,-0.004294227025638975,1.0000000000000004,2.345000058412552,2.345,0.0,0.5
0.0007231086492538452,2.416692763566971,17.512563705444336,0.161546676652506,-0.016236217710684286,-0.0041712000522693415,1.0000000000000004,2.3499998450279236,2.35,0.0,0.5
0.0007214745237433817,2.4135076105594635,17.514700025320053,0.16526206047274172,-0.01605263010969793,-0.004048691471325583,1.0000000000000004,2.355000078678131,2.355,0.0,0.5
0.0007198406074166996,2.410326775163412,17.516838669776917,0.16897673555649817,-0.01586943705660815,-0.003925862169126049,1.0000000000000004,2.359999865293503,2.36,0.0,0.5
0.0007182346362242242,2.4072477407753468,17.518903762102127,0.17262983368709683,-0.01567730968235992,-0.0037981578043400077,1.0000000000000004,2.3649999499320984,2.365,0.0,0.5
0.0007166419782151934,2.4042165391147137,17.520944118499756,0.17625224636867642,-0.0154796406859532,-0.0036682045820271014,1.0000000000000004,2.369999885559082,2.37,0.0,0.5
0.0007150494402594632,2.401185914874077,17.522993177175522,0.1798746904823929,-0.015281968175258953,-0.003538407493806517,1.0000000000000004,2.3749999701976776,2.375,0.0,0.5
0.000713456862285966,2.398153182119131,17.5250381231308,0.18349712621420622,-0.015084360158652999,-0.0034087591693605646,1.0000000000000004,2.380000054836273,2.38,0.0,0.5
0.0007118685989553342,2.3949933871626854,17.527050882577896,0.18707027076743543,-0.01487955346237868,-0.003287982364781783,1.0000000000000004,2.384999990463257,2.385,0.0,0.5
0.0007102856270648772,2.391672033816576,17.529022932052612,0.19058123393915594,-0.014665587554191006,-0.003178453549480764,1.0000000000000004,2.3900000751018524,2.39,0.0,0.5
0.0007087027370289434,2.388350836932659,17.530995190143585,0.19409203040413558,-0.014451632396230707,-0.003068930172958062,1.0000000000000004,2.395000010728836,2.395,0.0,0.5
0.0007071197705954546,2.3850294798612595,17.532967448234558,0.19760299124754965,-0.014237666621284006,-0.00295940130597927,1.0000000000000004,2.4000000953674316,2.4,0.0,0.5
0.0007055385958665283,2.3817110247910023,17.53493356704712,0.20110994204878807,-0.014023011251083517,-0.0028519576371763833,1.0000000000000004,2.4050000309944153,2.405,0.0,0.5
0.0007039972406346351,2.3784560300409794,17.536759674549103,0.2045275210402906,-0.013792040885618917,-0.002792966548440745,1.0000000000000004,2.410000115633011,2.41,0.0,0.5
0.0007024559599813074,2.375201154500246,17.538585782051086,0.20794493122957647,-0.013561082030719263,-0.0027339782154740533,1.0000000000000004,2.4149999022483826,2.415,0.0,0.5
0.0007009146120253718,2.371946144849062,17.540412038564682,0.21136250719428062,-0.013330112818948692,-0.002674987227692327,1.0000000000000004,2.42000013589859,2.42,0.0,0.5
0.0006993733150011394,2.3686912693083286,17.542238146066666,0.21477992041036487,-0.013099153784423834,-0.0026159987901337445,1.0000000000000004,2.424999922513962,2.425,0.0,0.5
0.0006978611490922049,2.365520264953375,17.544006884098053,0.21814091550186276,-0.012854982232965995,-0.0025889159801408823,1.0000000000000004,2.4300000071525574,2.43,0.0,0.5
0.0006963653377169976,2.362396325916052,17.54574316740036,0.22147014737129211,-0.012603447910805698,-0.0025796563595577027,1.0000000000000004,2.434999942779541,2.435,0.0,0.5
0.0006948694717721082,2.359272178262472,17.547479540109634,0.22479953756555915,-0.012351901554211508,-0.0025703960836835904,1.0000000000000004,2.4400000274181366,2.44,0.0,0.5
0.0006933736658538692,2.356148224323988,17.549215495586395,0.22812876757234335,-0.012100367377570365,-0.0025611364653741475,1.0000000000000004,2.4449999630451202,2.445,0.0,0.5
0.0006918896506249439,2.3530713729560375,17.550945907831192,0.23143820790573955,-0.011843092332128435,-0.0025634902413003147,1.0000000000000004,2.450000047683716,2.45,0.0,0.5
0.0006904428282723529,2.3501429222524166,17.55265673995018,0.2346850405447185,-0.011567893350729719,-0.0026022032179753296,1.0000000000000004,2.4549999833106995,2.455,0.0,0.5
0.0006889959404361434,2.347214251756668,17.554367393255234,0.23793202964589,-0.011292682043858804,-0.0026409178299218183,1.0000000000000004,2.460000067949295,2.46,0.0,0.5
0.0006875491235405207,2.344285763800144,17.5560781955719,0.24117886275053024,-0.01101748338987818,-0.0026796309023211506,1.0000000000000004,2.4649998545646667,2.465,0.0,0.5
0.00068610223934229,2.341357111930847,17.557789117097855,0.244425849057734,-0.010742271493654698,-0.0027183454790247197,1.0000000000000004,2.4700000882148743,2.47,0.0,0.5
0.0006846636570116971,2.3381522446870804,17.55943876504898,0.24760775920003653,-0.010455938434461132,-0.0027771324002969777,1.0000000000000004,2.474999874830246,2.475,0.0,0.5
0.0006832265644334257,2.3348955884575844,17.561077177524567,0.25077768974006176,-0.010167511733016,-0.0028396724119374994,1.0000000000000004,2.4799999594688416,2.48,0.0,0.5
0.0006817895191488788,2.3316390849649906,17.562715500593185,0.25394746800884604,-0.009879098943201825,-0.0029022095777690993,1.0000000000000004,2.484999895095825,2.485,0.0,0.5
0.0006803524247516179,2.3283824510872364,17.56435376405716,0.2571173971518874,-0.009590672329068184,-0.002964749464808847,1.0000000000000004,2.4899999797344208,2.49,0.0,0.5
0.0006789254694012925,2.32513390108943,17.565968185663223,0.2602639840915799,-0.009301416284870356,-0.0030253057320805965,1.0000000000000004,2.4949999153614044,2.495,0.0,0.5
0.0006775269757781643,2.3219078183174133,17.56751474738121,0.263345155864954,-0.009009766567032784,-0.0030802671099081635,1.0000000000000004,2.5,2.5,0.0,0.5
0.0006761284839740256,2.3186817169189453,17.569061249494553,0.2664263304322958,-0.00871811764955055,-0.0031352285586763173,1.0000000000000004,2.5050002336502075,2.505,0.0,0.5
0.0006747300467395689,2.3154557645320892,17.570607841014862,0.2695073545910418,-0.008426481304923072,-0.0031901873499009525,1.0000000000000004,2.5099998712539673,2.51,0.0,0.5
0.0006733315567544196,2.3122296817600727,17.57215455174446,0.27258852822706103,-0.00813483250385616,-0.0032451488496008096,1.0000000000000004,2.515000104904175,2.515,0.0,0.5
0.0006719636530760908,2.309090740978718,17.57364183664322,0.2756124110892415,-0.00785496918251738,-0.003290362580855799,1.0000000000000004,2.5200000405311584,2.52,0.0,0.5
0.0006706100321025588,2.30599257722497,17.575100868940353,0.2786095626652241,-0.007580627512652427,-0.0033309961581835523,1.0000000000000004,2.524999976158142,2.525,0.0,0.5
0.0006692564729746664,2.302894562482834,17.576559901237488,0.2816065731458366,-0.00730629927420523,-0.003371627848537173,1.0000000000000004,2.5299999117851257,2.53,0.0,0.5
0.0006679028465441661,2.299796387553215,17.578018814325333,0.2846037265844643,-0.007031957837170921,-0.003412261636185576,1.0000000000000004,2.5350001454353333,2.535,0.0,0.5
0.0006665541623078752,2.296720590442419,17.579477071762085,0.2875924715772271,-0.006761425574950408,-0.0034510014338593464,1.0000000000000004,2.540000081062317,2.54,0.0,0.5
0.000665249586745631,2.293846730142832,17.58092623949051,0.29050612123683095,-0.006525436903757509,-0.003472517098998651,1.0000000000000004,2.5450000166893005,2.545,0.0,0.5
0.0006639450821239734,2.290973015129566,17.5823754966259,0.29341963585466146,-0.006289459372055717,-0.0034940321384056006,1.0000000000000004,2.549999952316284,2.55,0.0,0.5
0.0006626405120186973,2.2880991883575916,17.58382475376129,0.2963332855142653,-0.006053470562619623,-0.003515547821734799,1.0000000000000004,2.5550001859664917,2.555,0.0,0.5
0.0006613360092160292,2.285225436091423,17.585273951292038,0.2992468001320958,-0.005817492856294848,-0.003537062755185616,1.0000000000000004,2.5599998235702515,2.56,0.0,0.5
0.000660025028992095,2.282076623290777,17.58666843175888,0.30212928261607885,-0.0055883745808387175,-0.003566388693911904,1.0000000000000004,2.565000057220459,2.565,0.0,0.5
0.0006587081406905781,2.2786718048155308,17.588011533021927,0.30498259933665395,-0.005365664255805314,-0.003602987708291039,1.0000000000000004,2.5699999928474426,2.57,0.0,0.5
0.0006573911832674639,2.2752668038010597,17.589354932308197,0.3078360534273088,-0.005142943176906556,-0.00363958846355672,1.0000000000000004,2.5749999284744263,2.575,0.0,0.5
0.0006560742986039259,2.271861992776394,17.590698301792145,0.3106893659569323,-0.00492023319384316,-0.003676187650853535,1.0000000000000004,2.57999986410141,2.58,0.0,0.5
0.0006547573357238434,2.2684570215642452,17.592041611671448,0.313542821444571,-0.004697512980783358,-0.003712788391567301,1.0000000000000004,2.5850000977516174,2.585,0.0,0.5
0.000653462013360695,2.265061840415001,17.59336292743683,0.3163467925041914,-0.00449242254398996,-0.003754439985641511,1.0000000000000004,2.590000033378601,2.59,0.0,0.5
0.0006521739360323409,2.2616697512567043,17.594676434993744,0.319134125020355,-0.004293310474167811,-0.0037978101390763186,1.0000000000000004,2.5949999690055847,2.595,0.0,0.5
0.0006508859369205311,2.258277803659439,17.59599006175995,0.321921325288713,-0.004094208918104414,-0.0038411781715694815,1.0000000000000004,2.5999999046325684,2.6,0.0,0.5
0.0006495978796010604,2.254885710775852,17.597303360700607,0.32470866246148944,-0.0038950972775637638,-0.0038845484050398227,1.0000000000000004,2.605000138282776,2.605,0.0,0.5
0.0006483098768512718,2.251493778079748,17.598617136478424,0.3274958631955087,-0.0036959948229196016,-0.003927916541215382,1.0000000000000004,2.6099997758865356,2.61,0.0,0.5
0.0006470528514910256,2.2482161223888397,17.599863469600677,0.33023430267348886,-0.0035050052611040883,-0.003956296912747348,1.0000000000000004,2.615000009536743,2.615,0.0,0.5
0.0006457966865127673,2.2449415512382984,17.601108103990555,0.3329713577404618,-0.003314233024866553,-0.003984291127380857,1.0000000000000004,2.619999945163727,2.62,0.0,0.5
0.0006445404578698799,2.2416668199002743,17.602352648973465,0.33570854365825653,-0.003123451211649808,-0.004012286593933823,1.0000000000000004,2.6249998807907104,2.625,0.0,0.5
0.0006432842310459819,2.2383920960128307,17.603597283363342,0.33844572911038995,-0.0029326699859666405,-0.004040282092319103,1.0000000000000004,2.630000114440918,2.63,0.0,0.5
0.0006420352547138464,2.235162939876318,17.604827135801315,0.341175424400717,-0.00274112894294376,-0.004060509459577588,1.0000000000000004,2.6350000500679016,2.635,0.0,0.5
0.0006408143544831546,2.2321113385260105,17.60599884390831,0.3438764656893909,-0.002546573545259889,-0.0040503584868929465,1.0000000000000004,2.6399999856948853,2.64,0.0,0.5
0.0006395935070031555,2.2290598787367344,17.60717061161995,0.346577369607985,-0.002352026287553599,-0.004040208214973973,1.0000000000000004,2.644999921321869,2.645,0.0,0.5
0.0006383726204148843,2.2260082624852657,17.60834237933159,0.34927840903401375,-0.0021574713582594995,-0.004030057325508096,1.0000000000000004,2.6500001549720764,2.65,0.0,0.5
0.0006371517883962952,2.222956780344248,17.609514236450195,0.3519793124869466,-0.0019629249472927768,-0.004019906878738766,1.0000000000000004,2.65500009059906,2.655,0.0,0.5
0.0006359267590596573,2.219764858484268,17.610646277666092,0.3546590516343713,-0.0017631432460802898,-0.003988612934335833,1.0000000000000004,2.6600000262260437,2.66,0.0,0.5
0.0006346963773466996,2.2163888290524483,17.611726254224777,0.3573106937110424,-0.001556508339717766,-0.003929555263312068,1.0000000000000004,2.6649999618530273,2.665,0.0,0.5
0.0006334659274216392,2.2130126170814037,17.61280620098114,0.35996246710419655,-0.0013498638272722019,-0.0038704946855432354,1.0000000000000004,2.670000195503235,2.67,0.0,0.5
0.0006322356730379397,2.209638599306345,17.613894760608673,0.36261363700032234,-0.0011423616051615681,-0.0038110274072096217,1.0000000000000004,2.6749998331069946,2.675,0.0,0.5
0.0006310052631306462,2.206262983381748,17.614977180957794,0.3652652706950903,-0.0009354636840726016,-0.0037518474182434147,1.0000000000000004,2.680000066757202,2.68,0.0,0.5
0.0006297851314229774,2.2028967179358006,17.616040587425232,0.36788307316601276,-0.0007375696550298017,-0.003686127797664085,1.0000000000000004,2.685000002384186,2.685,0.0,0.5
0.0006285746994763031,2.19953765720129,17.617048233747482,0.3704631943255663,-0.000550537442904897,-0.003613645728364645,1.0000000000000004,2.6899999380111694,2.69,0.0,0.5
0.0006273643321037525,2.1961787045001984,17.618055760860443,0.3730431850999594,-0.00036351468588691205,-0.0035411669080076535,1.0000000000000004,2.694999873638153,2.695,0.0,0.5
0.0006261535363591975,2.192818269133568,17.6190547645092,0.3756237095221877,-0.0001769195732777007,-0.0034689856538534514,1.0000000000000004,2.7000001072883606,2.7,0.0,0.5
0.0006249433990888065,2.189460199326277,17.62006786465645,0.3782034358009696,1.0393538104835898e-05,-0.0033963073788072506,1.0000000000000004,2.7050000429153442,2.705,0.0,0.5
0.0006237460002012085,2.1861582957208157,17.62104719877243,0.3807436367496848,0.00018740831001196057,-0.0033281369264841487,1.0000000000000004,2.709999978542328,2.71,0.0,0.5
0.0006225618963071611,2.182914685457945,17.621991842985153,0.38324271608144045,0.00035375510924495757,-0.0032646348240632506,1.0000000000000004,2.7149999141693115,2.715,0.0,0.5
0.0006213781016413122,2.179674591869116,17.622952342033386,0.3857410429045558,0.0005203422697377391,-0.0032009530850700685,1.0000000000000004,2.720000147819519,2.72,0.0,0.5
0.0006201942560437601,2.1764321960508823,17.623888909816742,0.3882402256131172,0.0006867486426926916,-0.0031372934595310653,1.0000000000000004,2.724999785423279,2.725,0.0,0.5
0.0006190102230902994,2.173189014196396,17.624834656715393,0.3907390143722296,0.0008532061328878626,-0.0030736717035324546,1.0000000000000004,2.7300000190734863,2.73,0.0,0.5
0.0006178426110636792,2.1700544953346252,17.62576711177826,0.3931929636746645,0.0010070002717839088,-0.0030271673103925423,1.0000000000000004,2.73499995470047,2.735,0.0,0.5
0.0006166893990666722,2.167017813771963,17.626650542020798,0.3956015957519412,0.0011496527758936281,-0.0029954160497140947,1.0000000000000004,2.7399998903274536,2.74,0.0,0.5
0.0006155356022645719,2.16397912427783,17.62753626704216,0.3980097910389304,0.0012918115673983266,-0.002963797937354684,1.0000000000000004,2.7449998259544373,2.745,0.0,0.5
0.0006143825776234735,2.160944189876318,17.628431767225266,0.4004186447709799,0.0014343484117489425,-0.002932097182565485,1.0000000000000004,2.7500000596046448,2.75,0.0,0.5
0.0006132295511633856,2.157909233123064,17.62932738661766,0.40282749757170677,0.0015768846897117328,-0.002900396344557521,1.0000000000000004,2.7549999952316284,2.755,0.0,0.5
0.0006120736825323547,2.1546696722507477,17.63018986582756,0.40519373770803213,0.001721851129332208,-0.002862723806174472,1.0000000000000004,2.759999930858612,2.76,0.0,0.5
0.0006109153891884489,2.1512630842626095,17.631025046110153,0.4075254425406456,0.001868810231826501,-0.002820181414790568,1.0000000000000004,2.7650001645088196,2.765,0.0,0.5
0.0006097571513237199,2.1478566229343414,17.63186025619507,0.4098570393398404,0.0020157625622232445,-0.0027776414590334753,1.0000000000000004,2.7700001001358032,2.77,0.0,0.5
0.0006085988561608247,2.144450031220913,17.632695376873016,0.41218874603509903,0.002162721095373854,-0.002735099211349734,1.0000000000000004,2.775000035762787,2.775,0.0,0.5
0.0006074406137486221,2.1410435922443867,17.633530765771866,0.4145203409716487,0.0023096730656106956,-0.0026925591400868143,1.0000000000000004,2.7799999713897705,2.78,0.0,0.5
0.0006062916072551161,2.137647219002247,17.634353905916214,0.4168159458786249,0.0024537411009077914,-0.002646032162829215,1.0000000000000004,2.785000205039978,2.785,0.0,0.5
0.0006051582686268375,2.1342681273818016,17.63515669107437,0.4190506301820278,0.002592932782135904,-0.0025927972494628193,1.0000000000000004,2.789999842643738,2.79,0.0,0.5
0.000604024880885845,2.130888916552067,17.635959178209305,0.42128542624413967,0.0027321310990373604,-0.002539559810429637,1.0000000000000004,2.7950000762939453,2.795,0.0,0.5
0.00060289154680504,2.1275098025798798,17.636761873960495,0.42352011427283287,0.002871322663850151,-0.0024863248809197103,1.0000000000000004,2.800000011920929,2.8,0.0,0.5
0.0006017581663400051,2.1241305842995644,17.637564659118652,0.4257549121975899,0.003010521257237997,-0.002433087593090022,1.0000000000000004,2.8049999475479126,2.805,0.0,0.5
0.0006006325666021439,2.1207831278443336,17.638361304998398,0.42797274328768253,0.0031475674477405846,-0.0023789442511770176,1.0000000000000004,2.8099998831748962,2.81,0.0,0.5
0.0005995390592943295,2.1175667122006416,17.63913342356682,0.4301207000389695,0.003275710008892929,-0.0023210261596204873,1.0000000000000004,2.8150001168251038,2.815,0.0,0.5
0.0005984455956422607,2.114350490272045,17.639906108379364,0.43226854875683784,0.003403847103982116,-0.0022631109912936154,1.0000000000000004,2.8200000524520874,2.82,0.0,0.5
0.0005973520837869728,2.1111340634524822,17.64067840576172,0.43441651202738285,0.0035319897420151847,-0.002205193119152682,1.0000000000000004,2.824999988079071,2.825,0.0,0.5
0.0005962586228633882,2.1079178266227245,17.64145076274872,0.4365643598139286,0.0036601267565856688,-0.002147277791664237,1.0000000000000004,2.8299999237060547,2.83,0.0,0.5
0.0005951660186838126,2.1047065667808056,17.64222252368927,0.43871118873357773,0.0037880579839111306,-0.002089377074071308,1.0000000000000004,2.835000157356262,2.835,0.0,0.5
0.0005941306098975474,2.101818695664406,17.642961710691452,0.4407867528498173,0.003902672975527821,-0.0020325740122189018,1.0000000000000004,2.839999794960022,2.84,0.0,0.5
0.0005930951492700842,2.0989306792616844,17.64370083808899,0.4428624175488949,0.0040172934022848494,-0.001975767983822152,1.0000000000000004,2.8450000286102295,2.845,0.0,0.5
0.0005920597432123031,2.0960427969694138,17.644439965486526,0.4449379872530699,0.004131908075578394,-0.001918964910601062,1.0000000000000004,2.849999964237213,2.85,0.0,0.5
0.0005910242853133241,2.0931547544896603,17.645178884267807,0.4470136547461152,0.004246528401381511,-0.0018621589924805448,1.0000000000000004,2.8549998998641968,2.855,0.0,0.5
0.0005899888737985748,2.090266887098551,17.64591807126999,0.4490892169997096,0.004361143538517354,-0.0018053558924293611,1.0000000000000004,2.8599998354911804,2.86,0.0,0.5
0.0005889590493097785,2.087088216096163,17.64660581946373,0.4510982520878315,0.004461695137251809,-0.0017803485984586587,1.0000000000000004,2.865000069141388,2.865,0.0,0.5
0.0005879303425899707,2.083853207528591,17.647283107042313,0.45309423841536045,0.0045595067476824624,-0.0017615255901546334,1.0000000000000004,2.8700000047683716,2.87,0.0,0.5
0.0005869007900400902,2.0806097760796547,17.647966235876083,0.4550879206508398,0.004657970983316773,-0.0017436054495192366,1.0000000000000004,2.8749999403953552,2.875,0.0,0.5
0.0005858717559021898,2.077371682971716,17.648645669221878,0.4570831535384059,0.00475601577454654,-0.0017250998334930046,1.0000000000000004,2.8800001740455627,2.88,0.0,0.5
0.0005848426453667344,2.0741328857839108,17.64931896328926,0.4590781219303608,0.004854015554883517,-0.0017066092623281293,1.0000000000000004,2.8850001096725464,2.885,0.0,0.5
0.0005838413135279552,2.0709844790399075,17.649948328733444,0.4610518142580986,0.004943395572695408,-0.0016920493017096305,1.0000000000000004,2.89000004529953,2.89,0.0,0.5
0.0005828721195939579,2.0679240711033344,17.650563836097717,0.46298976335674524,0.005024379367114307,-0.0016855717858561547,1.0000000000000004,2.8949999809265137,2.895,0.0,0.5
0.0005819027992401971,2.064863368868828,17.651185244321823,0.4649275979027152,0.005105000132971327,-0.0016792250353319105,1.0000000000000004,2.900000214576721,2.9,0.0,0.5
0.0005809336171296309,2.0618047192692757,17.651810199022293,0.46686607878655195,0.0051856080640391156,-0.0016725033419788815,1.0000000000000004,2.904999852180481,2.905,0.0,0.5
0.000579964254029619,2.0587431266903877,17.652424961328506,0.4688039068132639,0.005266395304488469,-0.0016661009249219205,1.0000000000000004,2.9100000858306885,2.91,0.0,0.5
0.0005789980041299714,2.0556938126683235,17.653037160634995,0.4707387164235115,0.005346235407159838,-0.001659897683566669,1.0000000000000004,2.915000021457672,2.915,0.0,0.5
0.0005780968003818998,2.052902538329363,17.65359339118004,0.4726113323122263,0.00540606003778521,-0.0016579084876866546,1.0000000000000004,2.9199999570846558,2.92,0.0,0.5
0.0005771956475655315,2.050111345946789,17.654149800539017,0.4744838550686836,0.005465881842610543,-0.0016559193463763222,1.0000000000000004,2.9249998927116394,2.925,0.0,0.5
0.0005762936925748363,2.0473184511065483,17.654726773500443,0.47635437082499266,0.005526060558622703,-0.001654604435316287,1.0000000000000004,2.930000126361847,2.93,0.0,0.5
0.0005753922841904568,2.0445266999304295,17.65528979897499,0.4782262025400996,0.005585999118920881,-0.0016528367705177516,1.0000000000000004,2.9350000619888306,2.935,0.0,0.5
0.0005744908357883105,2.041734866797924,17.655853152275085,0.4800981292501092,0.0056459401530446485,-0.0016510689092683606,1.0000000000000004,2.939999997615814,2.94,0.0,0.5
0.0005736412285841652,2.039191398769617,17.656325846910477,0.4819278959184885,0.005689293109753635,-0.0016450265793537255,1.0000000000000004,2.944999933242798,2.945,0.0,0.5
0.0005728190490117413,2.0367837585508823,17.65681901574135,0.483733088709414,0.005725154507672414,-0.0016373563439628924,1.0000000000000004,2.9500001668930054,2.95,0.0,0.5
0.0005719968776247697,2.0343759693205357,17.65731206536293,0.4855381343513727,0.005761020000136341,-0.001629658046113036,1.0000000000000004,2.954999804496765,2.955,0.0,0.5
0.0005711750436603324,2.0319698117673397,17.657808005809784,0.48734419886022806,0.005796983101390651,-0.0016217732490986236,1.0000000000000004,2.9600000381469727,2.96,0.0,0.5
0.0005703527249352192,2.029561523348093,17.658299684524536,0.48914884217083454,0.00583278096326012,-0.0016142424537974875,1.0000000000000004,2.9649999737739563,2.965,0.0,0.5
0.0005695339168596547,2.0270775966346264,17.658787578344345,0.49092879332602024,0.005861808305326122,-0.001606366427949979,1.0000000000000004,2.96999990940094,2.97,0.0,0.5
0.0005687256134478957,2.024370525032282,17.659263610839844,0.4926354205235839,0.005870818227776908,-0.001597471837158082,1.0000000000000004,2.9749998450279236,2.975,0.0,0.5
0.0005679172809323063,2.0216633155941963,17.659739941358566,0.49434212781488895,0.0058798288446269,-0.001588576975336764,1.0000000000000004,2.980000078678131,2.98,0.0,0.5
0.000567108606446709,2.0189538411796093,17.660212844610214,0.49604807049036026,0.005888617484743008,-0.0015801683694007806,1.0000000000000004,2.9850000143051147,2.985,0.0,0.5
0.000566300102036621,2.0162446424365044,17.660691410303116,0.4977544331923127,0.005897498871490825,-0.001571399156091502,1.0000000000000004,2.9899999499320984,2.99,0.0,0.5
0.0005654911328747403,2.0135350935161114,17.661185145378113,0.4994606962427497,0.005906206406507408,-0.001562475194077706,1.0000000000000004,2.994999885559082,2.995,0.0,0.5
0.0005647142752422951,2.010854844003916,17.661675363779068,0.5011141542345285,0.005903661123738857,-0.0015630221796527621,1.0000000000000004,3.0000001192092896,3.0,0.0,0.5
0.000563956746191252,2.0081972256302834,17.66212883591652,0.5027356436476111,0.005894126697967295,-0.0015682669763918966,1.0000000000000004,3.005000054836273,3.005,0.0,0.5
0.0005631987523884163,2.005539182573557,17.662588238716125,0.5043568024411798,0.005884266151497286,-0.0015739056957499997,1.0000000000000004,3.009999990463257,3.01,0.0,0.5
0.0005624421464744955,2.0028892159461975,17.66301041841507,0.505979135632515,0.005875446230675152,-0.0015785441109983367,1.0000000000000004,3.0150002241134644,3.015,0.0,0.5
0.0005616842981908121,2.000230636447668,17.66346925497055,0.5076004294678569,0.005865869790795841,-0.001584041217029153,1.0000000000000004,3.019999861717224,3.02,0.0,0.5
0.0005609264189843088,1.9975719675421715,17.66392770409584,0.5092217326164246,0.005855956951563712,-0.0015895487294983468,1.0000000000000004,3.0250000953674316,3.025,0.0,0.5
0.0005602314022326027,1.9951633252203465,17.664370596408844,0.5107581811025739,0.005840398789587198,-0.0016244496955550858,1.0000000000000004,3.0300000309944153,3.03,0.0,0.5
0.0005595360116785741,1.9927533157169819,17.664813220500946,0.5122950943186879,0.0058245374566467945,-0.0016592044654260008,1.0000000000000004,3.034999966621399,3.035,0.0,0.5
0.0005588401481873007,1.990342389792204,17.6652615070343,0.5138312373310328,0.005808268604596378,-0.0016946538016782142,1.0000000000000004,3.0399999022483826,3.04,0.0,0.5
0.0005581445893767523,1.9879320301115513,17.665706038475037,0.5153679233044386,0.005792271615064237,-0.0017296403748332523,1.0000000000000004,3.04500013589859,3.045,0.0,0.5
0.0005574490669459919,1.9855217598378658,17.66615042090416,0.516904529184103,0.0057762752439884935,-0.0017646252617851133,1.0000000000000004,3.0500000715255737,3.05,0.0,0.5
0.0005567839725699741,1.9832937456667423,17.6665717959404,0.518409539014101,0.005763045988715021,-0.001816449876059778,1.0000000000000004,3.0550000071525574,3.055,0.0,0.5
0.0005561691632465227,1.9813613407313824,17.666987776756287,0.519868353381753,0.005755964386480628,-0.0018938687862828374,1.0000000000000004,3.059999942779541,3.06,0.0,0.5
0.0005555541720241308,1.9794285856187344,17.667406380176544,0.5213274359703064,0.0057489010905555915,-0.00197134422705858,1.0000000000000004,3.0650001764297485,3.065,0.0,0.5
0.0005549400166273699,1.9774972423911095,17.667820751667023,0.5227873641997576,0.005742358338466147,-0.002047934594884282,1.0000000000000004,3.0699998140335083,3.07,0.0,0.5
0.0005543249435504549,1.975564431399107,17.66823646426201,0.5242456654086709,0.005735027169066598,-0.0021257029293337837,1.0000000000000004,3.075000047683716,3.075,0.0,0.5
0.0005537099013963598,1.973631702363491,17.668651908636093,0.5257039004936814,0.005727697051042924,-0.0022034676039766055,1.0000000000000004,3.0799999833106995,3.08,0.0,0.5
0.0005530777843887336,1.9713295623660088,17.669033974409103,0.5271033607423306,0.0057164644408658205,-0.0023054596640577074,1.0000000000000004,3.084999918937683,3.085,0.0,0.5
0.0005524402558876318,1.968909602612257,17.669405221939087,0.5284839617088437,0.005703986726985022,-0.0024151835204975214,1.0000000000000004,3.0899998545646667,3.09,0.0,0.5
0.000551802700101689,1.9664895050227642,17.66977632045746,0.5298646334558725,0.005691508362360764,-0.0025249125428672414,1.0000000000000004,3.0950000882148743,3.095,0.0,0.5
0.000551165166143619,1.9640695601701736,17.67014718055725,0.5312452334910631,0.005679030563612741,-0.0026346366148572997,1.0000000000000004,3.100000023841858,3.1,0.0,0.5
0.0005505276112671709,1.9616494849324226,17.670518189668655,0.5326258987188339,0.005666551929607522,-0.002744365737271437,1.0000000000000004,3.1049999594688416,3.105,0.0,0.5
0.0005498900763996062,1.9592295177280903,17.670889377593994,0.5340064996853471,0.00565407398107709,-0.002854089842912799,1.0000000000000004,3.109999895095825,3.11,0.0,0.5
0.0005492984200827777,1.9569209814071655,17.671237617731094,0.5353383021429181,0.0056528709592384985,-0.002979797474836232,1.0000000000000004,3.1150001287460327,3.115,0.0,0.5
0.0005487121125042904,1.9546254985034466,17.67158332467079,0.5366643648594618,0.0056529743123974185,-0.0031073500931597664,1.0000000000000004,3.1199997663497925,3.12,0.0,0.5
0.0005481257649080362,1.9523298852145672,17.671928703784943,0.5379904927685857,0.005653076896123821,-0.003234908622061994,1.0000000000000004,3.125,3.125,0.0,0.5
0.0005475394336826866,1.9500342793762684,17.672274380922318,0.539316632784903,0.0056531796835770365,-0.003362467149827353,1.0000000000000004,3.1300002336502075,3.13,0.0,0.5
0.000546953117918747,1.9477388001978397,17.67262002825737,0.5406426973640919,0.005653283081301197,-0.0034900194141300744,1.0000000000000004,3.1349998712539673,3.135,0.0,0.5
0.0005463689158204943,1.9454536885023117,17.672964453697205,0.5419671777635813,0.005653940648699063,-0.0036179320104565704,1.0000000000000004,3.140000104904175,3.14,0.0,0.5
0.0005458442064991686,1.9434625655412674,17.673280030488968,0.5432450855150819,0.005670103786542313,-0.003755740624910686,1.0000000000000004,3.1450000405311584,3.145,0.0,0.5
0.0005453194735309808,1.9414713233709335,17.673595517873764,0.5445230565965176,0.005686268198587641,-0.0038935557113290997,1.0000000000000004,3.149999976158142,3.15,0.0,0.5
0.0005447947742140968,1.9394801817834377,17.673910707235336,0.5458009671419859,0.005702431706595235,-0.0040313642493856605,1.0000000000000004,3.1549999117851257,3.155,0.0,0.5
0.0005442700285129831,1.937488965690136,17.674226105213165,0.5470789326354861,0.005718595600228582,-0.004169179503151099,1.0000000000000004,3.1600001454353333,3.16,0.0,0.5
0.0005437453291960992,1.9354978166520596,17.674541234970093,0.5483568394556642,0.00573475929235201,-0.0043069879757240415,1.0000000000000004,3.165000081062317,3.165,0.0,0.5
0.000543233058124315,1.933591190725565,17.674852639436722,0.5496274018660188,0.005754278110543964,-0.004445062157174107,1.0000000000000004,3.1700000166893005,3.17,0.0,0.5
0.000542780465366377,1.9320895411074162,17.67514458298683,0.5508624454960227,0.005789851640656707,-0.004584370659358683,1.0000000000000004,3.174999952316284,3.175,0.0,0.5
0.0005423278498710715,1.930587813258171,17.675436317920685,0.5520975487306714,0.005825427047966514,-0.00472368548707891,1.0000000000000004,3.1800001859664917,3.18,0.0,0.5
0.0005418752580226283,1.9290861710906029,17.675728231668472,0.5533326007425785,0.0058610005344235105,-0.004862993760525569,1.0000000000000004,3.1849998235702515,3.185,0.0,0.5
0.0005414226507127751,1.9275844395160675,17.676020056009293,0.5545677039772272,0.005896575652514002,-0.0050023087634087915,1.0000000000000004,3.190000057220459,3.19,0.0,0.5
0.000540970055226353,1.9260827973484993,17.67631185054779,0.5558027466759086,0.005932149026193656,-0.005141617076787952,1.0000000000000004,3.1949999928474426,3.195,0.0,0.5
0.0005405121128205792,1.9244519174098969,17.676604211330414,0.5570238921791315,0.005975006471999222,-0.005276664223856642,1.0000000000000004,3.1999999284744263,3.2,0.0,0.5
0.0005400423997343751,1.9225350134074688,17.676897764205933,0.5582140702754259,0.0060339880001265556,-0.005402254531873041,1.0000000000000004,3.20499986410141,3.205,0.0,0.5
0.0005395726666392875,1.920618012547493,17.67719155550003,0.5594042977318168,0.006092971896578092,-0.005527850913495058,1.0000000000000004,3.2100000977516174,3.21,0.0,0.5
0.0005391029544625781,1.9187011308968067,17.677484840154648,0.5605944776907563,0.006151953377411701,-0.005653440992318792,1.0000000000000004,3.215000033378601,3.215,0.0,0.5
0.0005386332122725435,1.916784144937992,17.6777783036232,0.5617847228422761,0.00621093741938239,-0.005779037033789791,1.0000000000000004,3.2199999690055847,3.22,0.0,0.5
0.0005381635028243181,1.9148672260344028,17.678072065114975,0.5629748841747642,0.006269918854741263,-0.0059046273099738755,1.0000000000000004,3.2249999046325684,3.225,0.0,0.5
0.0005377015750127612,1.9129727333784103,17.678364247083664,0.5641561560332775,0.0063263260133794574,-0.006029107252288668,1.0000000000000004,3.230000138282776,3.23,0.0,0.5
0.0005372708174036234,1.9111678712069988,17.67865177989006,0.5653016222640872,0.006372464390551613,-0.006149132531390933,1.0000000000000004,3.2349997758865356,3.235,0.0,0.5
0.0005368400252336869,1.9093629270792007,17.67893871665001,0.5664471369236708,0.00641860524956428,-0.006269163544629919,1.0000000000000004,3.240000009536743,3.24,0.0,0.5
0.0005364092685340438,1.9075580276548862,17.67922607064247,0.5675926031544805,0.006464743923061178,-0.00638918898312113,1.0000000000000004,3.244999945163727,3.245,0.0,0.5
0.0005359784909160226,1.9057530909776688,17.679513245821,0.5687381215393543,0.006510884388262639,-0.006509219923827914,1.0000000000000004,3.2499998807907104,3.25,0.0,0.5
0.0005355477005650755,1.9039481356739998,17.679800391197205,0.5698836501687765,0.006557024883022677,-0.0066292509636696195,1.0000000000000004,3.255000114440918,3.255,0.0,0.5
0.0005351215704649803,1.902168195694685,17.680085361003876,0.5710250167176127,0.006601627232612373,-0.00674856620025821,1.0000000000000004,3.2600000500679016,3.26,0.0,0.5
0.0005347421601982205,1.9006400294601917,17.680348366498947,0.5721251042559743,0.00663071956296335,-0.0068607151915784925,1.0000000000000004,3.2649999856948853,3.265,0.0,0.5
0.0005343627781257965,1.8991119228303432,17.680611670017242,0.5732251275330782,0.00665981071688293,-0.0069728589442092925,1.0000000000000004,3.269999921321869,3.27,0.0,0.5
0.0005339833660400473,1.8975837603211403,17.68087476491928,0.5743252113461494,0.0066889030022139195,-0.007085007659043185,1.0000000000000004,3.2750001549720764,3.275,0.0,0.5
0.0005336039766916656,1.8960556648671627,17.681137919425964,0.5754252504557371,0.006717993921483867,-0.00719715154991718,1.0000000000000004,3.28000009059906,3.28,0.0,0.5
0.0005332245737008634,1.8945274986326694,17.681401163339615,0.5765253361314535,0.0067470860140019795,-0.00730930042664113,1.0000000000000004,3.2850000262260437,3.285,0.0,0.5
0.0005328451852619764,1.8929994069039822,17.68166422843933,0.5776253705844283,0.006776176834591752,-0.007421444250212517,1.0000000000000004,3.2899999618530273,3.29,0.0,0.5
0.000532529194970266,1.891906499862671,17.681893825531006,0.5786803755909204,0.006787039265645944,-0.0075238084864395205,1.0000000000000004,3.295000195503235,3.295,0.0,0.5
0.0005322145307218307,1.8908227160573006,17.682122617959976,0.5797344036400318,0.006797520771215204,-0.007625964064573054,1.0000000000000004,3.2999998331069946,3.3,0.0,0.5
0.0005318998591974378,1.8897388689219952,17.682351380586624,0.5807884810492396,0.006808003033256682,-0.007728124437562656,1.0000000000000004,3.305000066757202,3.305,0.0,0.5
0.0005315852058629389,1.8886550664901733,17.682580053806305,0.5818425109609962,0.006818484594688812,-0.007830280059351935,1.0000000000000004,3.310000002384186,3.31,0.0,0.5
0.0005312705307005672,1.8875712528824806,17.682808756828308,0.582896581850946,0.006828966784496515,-0.007932440341392066,1.0000000000000004,3.3149999380111694,3.315,0.0,0.5
0.0005309558646331425,1.8864874430000782,17.683037668466568,0.5839506071060896,0.0068394483814699925,-0.008034595941353473,1.0000000000000004,3.319999873638153,3.32,0.0,0.5
0.0005306054554239381,1.8849656283855438,17.683246105909348,0.5849468763917685,0.006834559616436309,-0.008090276724033174,1.0000000000000004,3.3250001072883606,3.325,0.0,0.5
0.000530249672010541,1.8833779022097588,17.68345183134079,0.5859343837946653,0.006827355205132335,-0.00813895261126163,1.0000000000000004,3.3300000429153442,3.33,0.0,0.5
0.0005298938722262392,1.8817900866270065,17.683657437562943,0.5869219461455941,0.006820150441853912,-0.008187630641259602,1.0000000000000004,3.334999978542328,3.335,0.0,0.5
0.0005295363480399828,1.8801937997341156,17.683882504701614,0.5879091816022992,0.006812930605519796,-0.008234990811615717,1.0000000000000004,3.3399999141693115,3.34,0.0,0.5
0.0005291800962368143,1.8786037787795067,17.68409302830696,0.5888966573402286,0.0068057221396884415,-0.008283328865218209,1.0000000000000004,3.345000147819519,3.345,0.0,0.5
0.0005288238671710133,1.8770138584077358,17.684303492307663,0.5898840976879001,0.006798513712055865,-0.008331664552315488,1.0000000000000004,3.349999785423279,3.35,0.0,0.5
0.0005284870812829467,1.8754460103809834,17.684494137763977,0.5908436998724937,0.006786162306525512,-0.008362661939827376,1.0000000000000004,3.3550000190734863,3.355,0.0,0.5
0.0005281659614411183,1.87388401851058,17.684700429439545,0.5917763998731971,0.00676988398663525,-0.008373488134566287,1.0000000000000004,3.35999995470047,3.36,0.0,0.5
0.0005278448306853534,1.872321955859661,17.68490704894066,0.592709138058126,0.006753604520781664,-0.008384314498471213,1.0000000000000004,3.3649998903274536,3.365,0.0,0.5
0.0005275241292110877,1.8707625791430473,17.68510729074478,0.5936423074454069,0.006737616698956117,-0.00839550392242927,1.0000000000000004,3.3699998259544373,3.37,0.0,0.5
0.0005272028474792023,1.869199600070715,17.685316056013107,0.5945748817175627,0.006721235989971319,-0.008406203866115902,1.0000000000000004,3.3750000596046448,3.375,0.0,0.5
0.000526881568475801,1.8676366060972214,17.68552476167679,0.5955074662342668,0.006704855390125886,-0.008416904013529347,1.0000000000000004,3.3799999952316284,3.38,0.0,0.5
0.0005265667514322558,1.8661062605679035,17.685732424259186,0.5964338136836886,0.006685341853881255,-0.008424284995726339,1.0000000000000004,3.384999930858612,3.385,0.0,0.5
0.0005262957665763679,1.8647977076470852,17.68593254685402,0.5973180718719959,0.006644475557550322,-0.00840905687061877,1.0000000000000004,3.3900001645088196,3.39,0.0,0.5
0.0005260248026388581,1.8634891957044601,17.686132550239563,0.5982022751122713,0.006603611154787359,-0.008393829368742445,1.0000000000000004,3.3950001001358032,3.395,0.0,0.5
0.000525753821420949,1.862180631607771,17.686333060264587,0.599086532369256,0.006562744734765147,-0.008378601338790759,1.0000000000000004,3.400000035762787,3.4,0.0,0.5
0.0005254821635389817,1.8608678691089153,17.68652406334877,0.5999718066304922,0.006522340054289089,-0.0083633077556442,1.0000000000000004,3.4049999713897705,3.405,0.0,0.5
0.0005252108585409587,1.8595570586621761,17.686723053455353,0.6008561868220568,0.006481528283984517,-0.00834824360026687,1.0000000000000004,3.410000205039978,3.41,0.0,0.5
0.0005249396936051198,1.8582472912967205,17.68692108988762,0.601740631274879,0.00644076439402852,-0.008333035127179755,1.0000000000000004,3.414999842643738,3.415,0.0,0.5
0.0005247198523647967,1.8573117963969707,17.687118351459503,0.6025916300714016,0.006369892687416723,-0.008307090020025498,1.0000000000000004,3.4200000762939453,3.42,0.0,0.5
0.0005245149668553495,1.8564875647425652,17.687299579381943,0.6034342283383012,0.006289100106300793,-0.00827800184561056,1.0000000000000004,3.425000011920929,3.425,0.0,0.5
0.0005243100767984288,1.8556632995605469,17.687480926513672,0.6042768713086843,0.006208304367874007,-0.008248911935879732,1.0000000000000004,3.4299999475479126,3.43,0.0,0.5
0.0005241052504061372,1.8548396714031696,17.687662720680237,0.605119607411325,0.006127162606389902,-0.008219865238061175,1.0000000000000004,3.4349998831748962,3.435,0.0,0.5
0.0005239003257884178,1.8540151566267014,17.687843710184097,0.6059621972963214,0.006046499875310474,-0.008190759675926529,1.0000000000000004,3.4400001168251038,3.44,0.0,0.5
0.0005236954284555395,1.8531907051801682,17.688024640083313,0.6068047489970922,0.005965841787201498,-0.008161655217918451,1.0000000000000004,3.4450000524520874,3.445,0.0,0.5
0.0005234714853941114,1.8521604351699352,17.688215166330338,0.6076295990496874,0.005874027741811005,-0.008136630596709438,1.0000000000000004,3.449999988079071,3.45,0.0,0.5
0.0005232174007687718,1.8508040830492973,17.688420474529266,0.6084263138473034,0.005764544486737577,-0.008118075109450729,1.0000000000000004,3.4549999237060547,3.455,0.0,0.5
0.0005229632988630328,1.8494476713240147,17.68862557411194,0.6092230565845966,0.005655055729221203,-0.008099518801827799,1.0000000000000004,3.460000157356262,3.46,0.0,0.5
0.000522705875482643,1.8480701632797718,17.68878871202469,0.6100180111825466,0.005545758935113554,-0.008080338763647887,1.0000000000000004,3.464999794960022,3.465,0.0,0.5
0.0005224501874181442,1.8467025607824326,17.688973993062973,0.6108128130435944,0.005436723495222395,-0.008061518819204139,1.0000000000000004,3.4700000286102295,3.47,0.0,0.5
0.0005221947903919499,1.8453382477164268,17.68916991353035,0.611607264727354,0.00532655960523698,-0.008042298738018872,1.0000000000000004,3.474999964237213,3.475,0.0,0.5
0.000521939532518445,1.843974370509386,17.689361959695816,0.6124029187485576,0.0052170634453432285,-0.008023454089197912,1.0000000000000004,3.4799998998641968,3.48,0.0,0.5
0.0005217140869717696,1.8426558300852776,17.689556509256363,0.6131738647818565,0.005081157855556739,-0.007990161884663394,1.0000000000000004,3.4849998354911804,3.485,0.0,0.5
0.0005214931588852778,1.84132319688797,17.68975567817688,0.6139323161914945,0.004937317871906544,-0.007950103565235622,1.0000000000000004,3.490000069141388,3.49,0.0,0.5
0.0005212727664911654,1.8399934880435467,17.689961284399033,0.6146902833133936,0.0047933172303373794,-0.007909806463430868,1.0000000000000004,3.4950000047683716,3.495,0.0,0.5
0.0005210547178648994,1.838680263608694,17.690201938152313,0.6154506262391806,0.0046491200001810284,-0.007869513454352273,1.0000000000000004,3.4999999403953552,3.5,0.0,0.5
0.0005208337779549765,1.8373461924493313,17.690389662981033,0.6162083139643073,0.004504900014580926,-0.00782917530159466,1.0000000000000004,3.5050001740455627,3.505,0.0,0.5
0.0005206128507779795,1.8360121734440327,17.690577507019043,0.6169659728184342,0.004360686686595727,-0.007788839295244543,1.0000000000000004,3.5100001096725464,3.51,0.0,0.5
0.0005203973814786877,1.8347070701420307,17.69076219201088,0.6177191808819771,0.004215453568576777,-0.007747795943942037,1.0000000000000004,3.51500004529953,3.515,0.0,0.5
0.0005202300144446781,1.8336567394435406,17.69092282652855,0.6184329781681299,0.004061321525000494,-0.007700553360336926,1.0000000000000004,3.5199999809265137,3.52,0.0,0.5
0.0005200626465011737,1.832606378942728,17.691083520650864,0.6191468155011535,0.003907182307330004,-0.007653308210137766,1.0000000000000004,3.525000214576721,3.525,0.0,0.5
0.0005198952876526164,1.8315560556948185,17.691244214773178,0.6198606183752418,0.0037530501950584494,-0.007606065420986852,1.0000000000000004,3.529999852180481,3.53,0.0,0.5
0.0005197273803787539,1.8304981291294098,17.69139716029167,0.6205730568617582,0.003598412846940846,-0.007559047888207715,1.0000000000000004,3.5350000858306885,3.535,0.0,0.5
0.0005195596659177681,1.8294456712901592,17.691554993391037,0.621286490932107,0.003444472455385039,-0.0075119677085240255,1.0000000000000004,3.540000021457672,3.54,0.0,0.5
0.000519391501256905,1.8283906169235706,17.691704630851746,0.6220008321106434,0.0032904228992265416,-0.007464859670108126,1.0000000000000004,3.5449999570846558,3.545,0.0,0.5
0.0005192503203943488,1.8275428153574467,17.691817104816437,0.6227047126740217,0.0031416699748660903,-0.007418703853090847,1.0000000000000004,3.5499998927116394,3.55,0.0,0.5
0.0005191640557313804,1.8270980529487133,17.691981196403503,0.6233765846118331,0.0030085170606071188,-0.007379845102377658,1.0000000000000004,3.555000126361847,3.555,0.0,0.5
0.0005190777746975073,1.826651580631733,17.692154318094254,0.624048207886517,0.0028741111805175024,-0.007341253262666214,1.0000000000000004,3.5600000619888306,3.56,0.0,0.5
0.0005189976682231645,1.8262516856193542,17.692343533039093,0.624716435559094,0.0027443666190265503,-0.0073032032383935075,1.0000000000000004,3.564999997615814,3.565,0.0,0.5
0.0005189094817978912,1.825793344527483,17.692496985197067,0.6253894995898008,0.0026105450321267654,-0.007264008644597197,1.0000000000000004,3.569999933242798,3.57,0.0,0.5
0.0005188212917346391,1.8253349848091602,17.692650467157364,0.626062604598701,0.002476716911587573,-0.007224812388358259,1.0000000000000004,3.5750001668930054,3.575,0.0,0.5
0.0005187331162233022,1.8248766027390957,17.692804008722305,0.6267356732860208,0.0023428952126778313,-0.0071856178756206646,1.0000000000000004,3.579999804496765,3.58,0.0,0.5
0.0005185756617720472,1.8237720839679241,17.692921847105026,0.6273467810824513,0.0022243236467147653,-0.007116837494891115,1.0000000000000004,3.5850000381469727,3.585,0.0,0.5
0.000518402736815915,1.822523184120655,17.693031758069992,0.6279439851641655,0.0021091668054395996,-0.007041449315238424,1.0000000000000004,3.5899999737739563,3.59,0.0,0.5
0.0005182298164072563,1.8212742395699024,17.693141907453537,0.6285412292927504,0.00199400449400855,-0.0069660576532442064,1.0000000000000004,3.59499990940094,3.595,0.0,0.5
0.0005180529415156343,1.8199965991079807,17.69322156906128,0.6291384836658835,0.0018796130411828926,-0.006889096699069341,1.0000000000000004,3.5999998450279236,3.6,0.0,0.5
0.0005178792725928361,1.8187427632510662,17.693322896957397,0.6297359578311443,0.0017647641783469226,-0.006813364798517796,1.0000000000000004,3.605000078678131,3.605,0.0,0.5
0.0005177053772058571,1.817486871033907,17.693424701690674,0.6303332224488258,0.0016498311790655862,-0.0067375794578765635,1.0000000000000004,3.6100000143051147,3.61,0.0,0.5
0.0005175318838155363,1.816232729703188,17.693541318178177,0.6309302030131221,0.0015347711737376812,-0.006661824745606282,1.0000000000000004,3.6149999499320984,3.615,0.0,0.5
0.0005173879098947509,1.8150519914925098,17.693695217370987,0.6315215900540352,0.0014427075842604609,-0.006596608531253878,1.0000000000000004,3.619999885559082,3.62,0.0,0.5
0.0005172418495931197,1.8138424344360828,17.69381433725357,0.6321136308833957,0.0013560207047156325,-0.006530886381369783,1.0000000000000004,3.6250001192092896,3.625,0.0,0.5
0.0005170958402231918,1.812632031738758,17.693936496973038,0.6327055552974343,0.0012688634799360443,-0.0064650390606288966,1.0000000000000004,3.630000054836273,3.63,0.0,0.5
0.0005169497371753096,1.8114212602376938,17.69406485557556,0.633297567255795,0.0011815414225111454,-0.00639939343000151,1.0000000000000004,3.634999990463257,3.635,0.0,0.5
0.0005168033640075009,1.81020787358284,17.694185823202133,0.6338892942294478,0.0010943460829366813,-0.006333371227100315,1.0000000000000004,3.6400002241134644,3.64,0.0,0.5
0.0005166569972061552,1.8089945390820503,17.694307178258896,0.6344809839501977,0.0010071549891108589,-0.0062673525153513765,1.0000000000000004,3.644999861717224,3.645,0.0,0.5
0.0005165106240383466,1.8077811673283577,17.694427877664566,0.6350726997479796,0.0009199597316182917,-0.006201330377962222,1.0000000000000004,3.6500000953674316,3.65,0.0,0.5
0.0005164045578567311,1.8067953661084175,17.694539457559586,0.6356522832065821,0.0008451955600321526,-0.006144441055084826,1.0000000000000004,3.6550000309944153,3.655,0.0,0.5
0.000516299960509059,1.8058179020881653,17.694650441408157,0.6362314634025097,0.0007708857519901358,-0.006087885255368519,1.0000000000000004,3.659999966621399,3.66,0.0,0.5
0.0005161953840797651,1.8048404902219772,17.69476169347763,0.6368106137961149,0.000696579390023544,-0.006031332110978838,1.0000000000000004,3.6649999022483826,3.665,0.0,0.5
0.0005160903456271626,1.8038576059043407,17.694867432117462,0.6373889548704028,0.0006217712980287615,-0.005974908211555885,1.0000000000000004,3.67000013589859,3.67,0.0,0.5
0.0005159858019396779,1.8028802089393139,17.694976925849915,0.6379682151600718,0.000547424606338609,-0.005918479168443014,1.0000000000000004,3.6750000715255737,3.675,0.0,0.5
0.0005158811436558608,1.8019014857709408,17.69508668780327,0.6385470628738403,0.00047306469605246093,-0.005861968472800072,1.0000000000000004,3.6800000071525574,3.68,0.0,0.5
0.0005157794294063933,1.8009449876844883,17.6951944231987,0.6391253164038062,0.00039898431623441866,-0.005805340987251384,1.0000000000000004,3.684999942779541,3.685,0.0,0.5
0.0005157409032108262,1.8004551157355309,17.695307165384293,0.6396830854937434,0.00032205821480602026,-0.005759418723300769,1.0000000000000004,3.6900001764297485,3.69,0.0,0.5
0.0005157025307198637,1.7999647296965122,17.695406675338745,0.6402404317632318,0.0002451325317451847,-0.00571362230766681,1.0000000000000004,3.6949998140335083,3.695,0.0,0.5
0.0005156642864676542,1.7994755320250988,17.695506423711777,0.6407980769872665,0.0001682751844782615,-0.005667900336447929,1.0000000000000004,3.700000047683716,3.7,0.0,0.5
0.00051562588851084,1.7989855073392391,17.695605367422104,0.6413554502651095,9.138537279795855e-05,-0.005622155114906491,1.0000000000000004,3.7049999833106995,3.705,0.0,0.5
0.0005155874723641318,1.798494603484869,17.695705354213715,0.6419127220287919,1.4418475984712131e-05,-0.005576312372795655,1.0000000000000004,3.709999918937683,3.71,0.0,0.5
0.0005155490534889395,1.7980036549270153,17.695805311203003,0.642469965852797,-6.254478739720071e-05,-0.0055304717061517294,1.0000000000000004,3.7149998545646667,3.715,0.0,0.5
0.0005154998780199094,1.7974443808197975,17.695902287960052,0.6430229088291526,-0.00013951045798421546,-0.005484139892359963,1.0000000000000004,3.7200000882148743,3.72,0.0,0.5
0.0005153650290594669,1.7963413670659065,17.695976078510284,0.6435414999723434,-0.00021646136815434147,-0.005433916221591062,1.0000000000000004,3.725000023841858,3.725,0.0,0.5
0.0005152301646376145,1.795238308608532,17.696049720048904,0.6440601134672761,-0.0002934160784775486,-0.005383690287089848,1.0000000000000004,3.7299999594688416,3.73,0.0,0.5
0.0005150953174961614,1.7941353358328342,17.696123719215393,0.6445786943659186,-0.00037036702292425616,-0.0053334666563387145,1.0000000000000004,3.734999895095825,3.735,0.0,0.5
0.0005149592034285888,1.7930106297135353,17.69613492488861,0.6450959648936987,-0.00044924509006705193,-0.005287001422516369,1.0000000000000004,3.7400001287460327,3.74,0.0,0.5
0.0005148241862116265,1.7919049374759197,17.69619682431221,0.645614504814148,-0.0005259812847953071,-0.00523746358067001,1.0000000000000004,3.7449997663497925,3.745,0.0,0.5
0.0005146890525793424,1.7907971516251564,17.69625613093376,0.6461328342556953,-0.000603270184910798,-0.005188107443245826,1.0000000000000004,3.75,3.75,0.0,0.5
0.0005145541335878079,1.7896902151405811,17.696321606636047,0.6466516498476267,-0.0006804928698329604,-0.005138708700542338,1.0000000000000004,3.7550002336502075,3.755,0.0,0.5
0.0005144420911165071,1.7886018492281437,17.69648614525795,0.6471271058544517,-0.0007558486131529207,-0.005097229352486465,1.0000000000000004,3.7599998712539673,3.76,0.0,0.5
0.0005143310054336325,1.7874891608953476,17.69657075405121,0.6475963611155748,-0.00083269511560502,-0.00506196411424753,1.0000000000000004,3.765000104904175,3.765,0.0,0.5
0.0005142200216141646,1.7863773331046104,17.696656495332718,0.6480653630569577,-0.000909369589862763,-0.00502648199855571,1.0000000000000004,3.7700000405311584,3.77,0.0,0.5
0.0005141088158779894,1.7852650247514248,17.69674241542816,0.6485344199463725,-0.000986968129836896,-0.004990460500948757,1.0000000000000004,3.774999976158142,3.775,0.0,0.5
0.0005139977110957261,1.784150194376707,17.696823328733444,0.6490033436566591,-0.0010641699145708117,-0.004955357219614598,1.0000000000000004,3.7799999117851257,3.78,0.0,0.5
0.0005138866008564946,1.7830352932214737,17.69690442085266,0.649472301825881,-0.00114137515265611,-0.004920252281408466,1.0000000000000004,3.7850001454353333,3.785,0.0,0.5
0.0005137754915267578,1.781920451670885,17.696985721588135,0.6499412367120385,-0.0012185771320218919,-0.004885148938683415,1.0000000000000004,3.790000081062317,3.79,0.0,0.5
0.0005136898425917025,1.780948881059885,17.69706666469574,0.65038201212883,-0.0012963310909981374,-0.004854686606449832,1.0000000000000004,3.7950000166893005,3.795,0.0,0.5
0.000513617014803458,1.7800495103001595,17.69714793562889,0.6508085830137134,-0.0013743575636908645,-0.004826563462756894,1.0000000000000004,3.799999952316284,3.8,0.0,0.5
0.0005135441888342029,1.779150102287531,17.69722944498062,0.6512351809069514,-0.0014523879526677774,-0.004798439148089528,1.0000000000000004,3.8050001859664917,3.805,0.0,0.5
0.0005134710445418023,1.778243288397789,17.697269082069397,0.6516617611050606,-0.001532373398731579,-0.004768702801811742,1.0000000000000004,3.8099998235702515,3.81,0.0,0.5
0.0005133983549967525,1.7773421704769135,17.697338432073593,0.6520886961370707,-0.0016109914758999366,-0.004739942027669031,1.0000000000000004,3.815000057220459,3.815,0.0,0.5
0.0005133253262101789,1.7764391601085663,17.697403848171234,0.652514805085957,-0.0016901803628570633,-0.004711476607610621,1.0000000000000004,3.8199999928474426,3.82,0.0,0.5
0.0005132523083375418,1.7755373306572437,17.69746759533882,0.6529416851699352,-0.0017691251978249056,-0.004682937583766034,1.0000000000000004,3.8249999284744263,3.825,0.0,0.5
0.0005132043525009067,1.7748475596308708,17.697597682476044,0.653352583758533,-0.0018461413765180623,-0.004656872597479378,1.0000000000000004,3.82999986410141,3.83,0.0,0.5
0.0005131842071932624,1.7743911184370518,17.697677105665207,0.6537441154941916,-0.0019251277371949982,-0.004627653180705238,1.0000000000000004,3.8350000977516174,3.835,0.0,0.5
0.0005131641255502473,1.7739345952868462,17.697755694389343,0.654135437682271,-0.0020045706205564784,-0.004598146733769681,1.0000000000000004,3.840000033378601,3.84,0.0,0.5
0.0005131438310854719,1.773476630449295,17.6978280544281,0.6545269479975104,-0.002083769662931445,-0.004568946257677453,1.0000000000000004,3.8449999690055847,3.845,0.0,0.5
0.0005131233647261979,1.7730223424732685,17.697929590940475,0.6549186538904905,-0.0021608511024169275,-0.0045401766737995786,1.0000000000000004,3.8499999046325684,3.85,0.0,0.5
0.0005131033540237695,1.7725656926631927,17.69800379872322,0.6553101856261492,-0.0022402792938009952,-0.004510892929829424,1.0000000000000004,3.855000138282776,3.855,0.0,0.5
0.0005130833533257828,1.7721091248095036,17.698078125715256,0.655701695010066,-0.0023197039254228002,-0.004481610576476669,1.0000000000000004,3.8599997758865356,3.86,0.0,0.5
0.0005130413646838861,1.7715082578361034,17.698153764009476,0.6560861002653837,-0.002400520135779516,-0.004452124097952037,1.0000000000000004,3.865000009536743,3.865,0.0,0.5
0.0005129208047947031,1.7703916355967522,17.698235034942627,0.6564450617879629,-0.0024862951331670047,-0.004421912752150092,1.0000000000000004,3.869999945163727,3.87,0.0,0.5
0.0005128002330820891,1.7692749723792076,17.698316395282745,0.6568040363490582,-0.0025720746079969103,-0.004391699952066119,1.0000000000000004,3.8749998807907104,3.875,0.0,0.5
0.0005126796686454327,1.7681582979857922,17.698397755622864,0.6571629997342825,-0.0026578538268040575,-0.0043614872597572685,1.0000000000000004,3.880000114440918,3.88,0.0,0.5
0.0005125595771460212,1.7670362517237663,17.69846311211586,0.6575220599770546,-0.002744518843428523,-0.004332161820002511,1.0000000000000004,3.8850000500679016,3.885,0.0,0.5
0.0005124391254867078,1.7659172229468822,17.698544710874557,0.6578810717910528,-0.0028308893906796584,-0.004302570152503904,1.0000000000000004,3.8899999856948853,3.89,0.0,0.5
0.0005123189130245009,1.7647985592484474,17.69862136244774,0.658239658921957,-0.002917589282674271,-0.004272442803085141,1.0000000000000004,3.894999921321869,3.895,0.0,0.5
0.0005121981357660843,1.7636829987168312,17.69871148467064,0.6585987526923418,-0.00300290355994548,-0.004242830234261419,1.0000000000000004,3.9000001549720764,3.9,0.0,0.5
0.0005120843097756733,1.762515515089035,17.698774576187134,0.65895114839077,-0.0030867133546053083,-0.004206006048747213,1.0000000000000004,3.90500009059906,3.905,0.0,0.5
0.0005119755169289419,1.7613428868353367,17.698853194713593,0.6592985522001982,-0.0031709285985925817,-0.004168727460637456,1.0000000000000004,3.9100000262260437,3.91,0.0,0.5
0.0005118666331327404,1.760168869048357,17.69893527030945,0.6596461217850447,-0.0032555861444052425,-0.004131334052999591,1.0000000000000004,3.9149999618530273,3.915,0.0,0.5
0.00051175762382627,1.7589925490319729,17.69900569319725,0.6599940713495016,-0.0033403670176994638,-0.0040941053403003025,1.0000000000000004,3.920000195503235,3.92,0.0,0.5
0.0005116483062010957,1.7578228674829006,17.699086725711823,0.6603416036814451,-0.003423761171688966,-0.0040567978812759975,1.0000000000000004,3.9249998331069946,3.925,0.0,0.5
0.0005115392059451551,1.7566452138125896,17.69915920495987,0.6606894619762897,-0.0035082416579825804,-0.004019588150356412,1.0000000000000004,3.930000066757202,3.93,0.0,0.5
0.0005114301156936563,1.7554676160216331,17.699231326580048,0.6610373109579086,-0.003592718108848203,-0.003982380180104883,1.0000000000000004,3.935000002384186,3.935,0.0,0.5
0.0005113264742249157,1.7543225064873695,17.699301332235336,0.661384604871273,-0.003676813205856888,-0.003945699422843063,1.0000000000000004,3.9399999380111694,3.94,0.0,0.5
0.0005112533608553349,1.753359217196703,17.69935867190361,0.6617287639528513,-0.0037587526419429196,-0.003911977094787744,1.0000000000000004,3.944999873638153,3.945,0.0,0.5
0.0005111802347528283,1.75239584967494,17.699416399002075,0.6620729230344296,-0.00384069584572444,-0.0038782529077536765,1.0000000000000004,3.9500001072883606,3.95,0.0,0.5
0.0005111071150167845,1.751432552933693,17.699473559856415,0.6624170746654272,-0.00392263511253077,-0.003844530447906891,1.0000000000000004,3.9550000429153442,3.955,0.0,0.5
0.0005110334086566581,1.7504625581204891,17.69954624772072,0.6627632975578308,-0.004006563820439624,-0.0038139099558520684,1.0000000000000004,3.959999978542328,3.96,0.0,0.5
0.0005109600115247304,1.7494978867471218,17.69960194826126,0.6631078217178583,-0.004088511575901066,-0.003781112927981667,1.0000000000000004,3.9649999141693115,3.965,0.0,0.5
0.0005108866935188416,1.7485329620540142,17.699639558792114,0.6634516604244709,-0.004170779433479765,-0.0037480954506463604,1.0000000000000004,3.970000147819519,3.97,0.0,0.5
0.000510813091750606,1.747565507888794,17.699690461158752,0.6637967247515917,-0.0042531657430942005,-0.003715055873271922,1.0000000000000004,3.974999785423279,3.975,0.0,0.5
0.0005107759352540597,1.746894959360361,17.69975271821022,0.664142195135355,-0.004334312287028297,-0.003689820711315406,1.0000000000000004,3.9800000190734863,3.98,0.0,0.5
0.0005107584001962095,1.7463941052556038,17.699807912111282,0.66449168138206,-0.004413003776789992,-0.003670844665975892,1.0000000000000004,3.98499995470047,3.985,0.0,0.5
0.0005107412225697772,1.745897114276886,17.699869573116302,0.6648402512073517,-0.004491317197789613,-0.0036511865200736793,1.0000000000000004,3.9899998903274536,3.99,0.0,0.5
0.0005107239503558958,1.7454004026949406,17.69991984963417,0.6651882287114859,-0.00456898559923502,-0.0036314203680376522,1.0000000000000004,3.9949998259544373,3.995,0.0,0.5
0.000510707054672821,1.7449082843959332,17.700000554323196,0.6655363868921995,-0.004646161806249438,-0.0036095917928378185,1.0000000000000004,4.000000059604645,4.0,0.0,0.5
0.0005106898061058018,1.7444095350801945,17.700059980154037,0.6658852845430374,-0.0047250851134776894,-0.0035907156618577574,1.0000000000000004,4.004999995231628,4.005,0.0,0.5
0.000510672547534341,1.7439108081161976,17.700119376182556,0.6662341896444559,-0.004804008365908885,-0.003571839536562038,1.0000000000000004,4.010000228881836,4.01,0.0,0.5
0.0005106493536004564,1.743372056633234,17.700175255537033,0.6665810719132423,-0.0048822683818627866,-0.0035541183350460415,1.0000000000000004,4.014999866485596,4.015,0.0,0.5
0.0005105620375616127,1.742401823401451,17.700189024209976,0.6669064443558455,-0.004953465640497257,-0.0035488274693307176,1.0000000000000004,4.020000100135803,4.02,0.0,0.5
0.0005104747206132743,1.7414315827190876,17.7002030313015,0.6672318335622549,-0.005024662659231183,-0.0035435366548881575,1.0000000000000004,4.025000035762787,4.025,0.0,0.5
0.0005103874100313988,1.7404613308608532,17.700216561555862,0.6675572134554386,-0.005095859569010486,-0.0035382458013373252,1.0000000000000004,4.030000269412994,4.03,0.0,0.5
0.0005102988916405593,1.7394792921841145,17.7002112865448,0.667881578207016,-0.005169088148534229,-0.00353537664796022,1.0000000000000004,4.034999907016754,4.035,0.0,0.5
0.0005102114619148779,1.73850691691041,17.700222313404083,0.6682069916278124,-0.005240513247301237,-0.003530331397541886,1.0000000000000004,4.039999842643738,4.04,0.0,0.5
0.0005101238848510548,1.7375339232385159,17.700231909751892,0.6685321740806103,-0.0053121563157674245,-0.0035255650277576933,1.0000000000000004,4.045000076293945,4.045,0.0,0.5
0.0005100362277516979,1.7365624979138374,17.7002492249012,0.6688565872609615,-0.005382989868664367,-0.0035197849963424233,1.0000000000000004,4.050000309944153,4.05,0.0,0.5
0.0005099507761769928,1.7355716824531555,17.70025533437729,0.6691831927746534,-0.005456494804541023,-0.003522793602769525,1.0000000000000004,4.054999947547913,4.055,0.0,0.5
0.0005098759356769733,1.7345619462430477,17.70029753446579,0.6695099212229252,-0.005536788602967135,-0.0035491561457092757,1.0000000000000004,4.059999883174896,4.06,0.0,0.5
0.0005098010369692929,1.73355058953166,17.700336694717407,0.6698374096304178,-0.005616548253328801,-0.003574783460408071,1.0000000000000004,4.065000116825104,4.065,0.0,0.5
0.0005097257580928272,1.7325366474688053,17.70037293434143,0.6701647862792015,-0.0056973471355377114,-0.003601110520776274,1.0000000000000004,4.070000052452087,4.07,0.0,0.5
0.0005096514123579254,1.731532920151949,17.700422018766403,0.6704930048435926,-0.005777705590048754,-0.003625981169534498,1.0000000000000004,4.074999690055847,4.075,0.0,0.5
0.0005095758833704167,1.7305162400007248,17.70045495033264,0.6708201393485069,-0.005858623462700052,-0.003652708694062312,1.0000000000000004,4.079999923706055,4.08,0.0,0.5
0.0005095003534734133,1.7294994853436947,17.700487822294235,0.6711472794413567,-0.005939541431871476,-0.0036794362317777995,1.0000000000000004,4.085000157356262,4.085,0.0,0.5
0.0005094248253953992,1.7284827828407288,17.70052060484886,0.6714744213968515,-0.006020459112733079,-0.003706163834749532,1.0000000000000004,4.090000092983246,4.09,0.0,0.5
0.0005093685031170025,1.7275728918612003,17.70055603981018,0.6718036625534296,-0.00610350284659944,-0.003736170482312673,1.0000000000000004,4.094999730587006,4.095,0.0,0.5
0.000509344878992124,1.7268447056412697,17.700594633817673,0.6721365824341774,-0.006190187586071261,-0.0037717692575824913,1.0000000000000004,4.099999964237213,4.1,0.0,0.5
0.0005093212575957295,1.7261165045201778,17.70063352584839,0.6724695041775703,-0.006276872628404817,-0.003807368104901343,1.0000000000000004,4.104999899864197,4.105,0.0,0.5
0.0005092976316518616,1.7253883518278599,17.70067211985588,0.672802422195673,-0.006363557537042652,-0.0038429668943535944,1.0000000000000004,4.110000133514404,4.11,0.0,0.5
0.0005092738110761275,1.7246593460440636,17.700697511434555,0.673136156052351,-0.006450618414419296,-0.003877338888742088,1.0000000000000004,4.114999771118164,4.115,0.0,0.5
0.0005092501405670191,1.7239309549331665,17.700733065605164,0.6734692770987749,-0.006537391159781691,-0.003912657754426618,1.0000000000000004,4.120000004768372,4.12,0.0,0.5
0.0005092264318591333,1.7232032380998135,17.700766801834106,0.673801863566041,-0.006623972349416363,-0.003948359962123504,1.0000000000000004,4.124999940395355,4.125,0.0,0.5
0.0005092029523439123,1.7224748954176903,17.700809687376022,0.6741345953196287,-0.006710642707503212,-0.003984014275829395,1.0000000000000004,4.130000174045563,4.13,0.0,0.5
0.0005092267665531836,1.7220659255981445,17.70086497068405,0.6744713261723518,-0.006800023516461806,-0.0040090135241257485,1.0000000000000004,4.135000109672546,4.135,0.0,0.5
0.0005092961346235825,1.7219621166586876,17.700926303863525,0.6748129017651081,-0.006890528775329585,-0.004023205711746414,1.0000000000000004,4.139999747276306,4.14,0.0,0.5
0.0005093653862786596,1.7218578271567822,17.7009856402874,0.6751549746841192,-0.006981486930271785,-0.004037179577153438,1.0000000000000004,4.144999980926514,4.145,0.0,0.5
0.0005094346224723267,1.7217537201941013,17.7010455429554,0.67549685575068,-0.007072456391142623,-0.00405135288974634,1.0000000000000004,4.150000214576721,4.15,0.0,0.5
0.0005095039705338422,1.72164960578084,17.701108783483505,0.6758395005017519,-0.0071632262488492415,-0.004065399537807934,1.0000000000000004,4.155000150203705,4.155,0.0,0.5
0.0005095731812616577,1.721545223146677,17.701166719198227,0.676181435585022,-0.007254228307942867,-0.004079290645961464,1.0000000000000004,4.159999787807465,4.16,0.0,0.5
0.0005096424029034097,1.7214408107101917,17.70122504234314,0.6765234097838402,-0.007345239176629548,-0.004093182991518063,1.0000000000000004,4.165000021457672,4.165,0.0,0.5
0.0005097116163597093,1.7213364243507385,17.701283007860184,0.6768653877079487,-0.0074362500872666715,-0.004107075385149983,1.0000000000000004,4.169999957084656,4.17,0.0,0.5
0.0005096973136460292,1.7206898294389248,17.701334565877914,0.6771763861179352,-0.0075232391814097355,-0.004120342336136673,1.0000000000000004,4.175000190734863,4.175,0.0,0.5
0.0005096390423204866,1.7197579853236675,17.701382219791412,0.6774710658937693,-0.007608103243910591,-0.0041332787966439355,1.0000000000000004,4.179999828338623,4.18,0.0,0.5
0.0005095807691759546,1.7188260704278946,17.701430171728134,0.6777657698839903,-0.007692975258350998,-0.0041462165513621585,1.0000000000000004,4.185000061988831,4.185,0.0,0.5
0.0005095224923934438,1.7178941257297993,17.70147803425789,0.6780604682862759,-0.007777847298939378,-0.004159154312446844,1.0000000000000004,4.189999997615814,4.19,0.0,0.5
0.0005094642274343641,1.7169621922075748,17.701525837183,0.6783551797270775,-0.007862719444688082,-0.00417209210627334,1.0000000000000004,4.195000231266022,4.195,0.0,0.5
0.0005094059524708427,1.7160303443670273,17.701573997735977,0.6786498464643955,-0.007947583307156947,-0.00418502859884029,1.0000000000000004,4.1999998688697815,4.2,0.0,0.5
0.0005093476775073214,1.7150984220206738,17.701621741056442,0.6789445541799068,-0.008032455625766488,-0.004197966276478837,1.0000000000000004,4.204999804496765,4.205,0.0,0.5
0.0005092894152767258,1.7141664735972881,17.70166963338852,0.6792392637580633,-0.00811732743312632,-0.004210904029150697,1.0000000000000004,4.210000038146973,4.21,0.0,0.5
0.000509240266183042,1.7132136598229408,17.701716899871826,0.679532477632165,-0.008206139983997218,-0.0042251746244801325,1.0000000000000004,4.21500027179718,4.215,0.0,0.5
0.0005092018936920795,1.7122363187372684,17.7017642557621,0.6798239480704069,-0.008299585818328126,-0.0042410141427353665,1.0000000000000004,4.21999990940094,4.22,0.0,0.5
0.0005091635111966752,1.71125890314579,17.701811730861664,0.6801154464483261,-0.008393040483667846,-0.004256855178937258,1.0000000000000004,4.224999845027924,4.225,0.0,0.5
0.0005091251250632922,1.7102814614772797,17.70185896754265,0.6804069485515356,-0.00848649538738755,-0.004272696191947034,1.0000000000000004,4.230000078678131,4.23,0.0,0.5
0.000509086751662835,1.7093040384352207,17.701906263828278,0.6806984450668097,-0.008579950261491831,-0.004288537257707503,1.0000000000000004,4.235000014305115,4.235,0.0,0.5
0.0005090483773528831,1.708326704800129,17.701953679323196,0.6809899099171162,-0.008673396050653537,-0.004304376646359742,1.0000000000000004,4.2399996519088745,4.24,0.0,0.5
0.0005090099966764683,1.7073492743074894,17.702000945806503,0.6812813952565193,-0.008766850630763656,-0.004320217794884229,1.0000000000000004,4.244999885559082,4.245,0.0,0.5
0.0005089716214570217,1.706371832638979,17.702048242092133,0.681572899222374,-0.008860305445068661,-0.0043360588260838995,1.0000000000000004,4.2500001192092896,4.25,0.0,0.5
0.00050894648211397,1.7054593823850155,17.702093064785004,0.6818624064326286,-0.008954590836992793,-0.004351245812358684,1.0000000000000004,4.255000054836273,4.255,0.0,0.5
0.0005089584028610261,1.7047288976609707,17.702131420373917,0.682146368548274,-0.00905120270772386,-0.00436460125274607,1.0000000000000004,4.260000288486481,4.26,0.0,0.5
0.0005089703345220187,1.7039984576404095,17.702169597148895,0.682430287823081,-0.009147805247792462,-0.004377955228846986,1.0000000000000004,4.2649999260902405,4.265,0.0,0.5
0.0005089822570880642,1.7032679691910744,17.70220786333084,0.6827142369002104,-0.00924441701727119,-0.004391310704704665,1.0000000000000004,4.269999861717224,4.27,0.0,0.5
0.0005089941842015833,1.7025374695658684,17.7022462785244,0.6829981990158558,-0.009341028840935905,-0.004404666138725588,1.0000000000000004,4.275000095367432,4.275,0.0,0.5
0.0005090061167720705,1.701806977391243,17.702284663915634,0.6832821611315012,-0.009437640777605338,-0.00441802151635784,1.0000000000000004,4.280000329017639,4.28,0.0,0.5
0.0005090180357001373,1.7010765559971333,17.70232293009758,0.6835660841315985,-0.009534243321013491,-0.004431375655713055,1.0000000000000004,4.284999966621399,4.285,0.0,0.5
0.0005090299664516351,1.7003460451960564,17.702361196279526,0.6838500406593084,-0.009630855204022737,-0.0044447310876876145,1.0000000000000004,4.289999902248383,4.29,0.0,0.5
0.0005090479744467302,1.6996542550623417,17.702398985624313,0.684133330360055,-0.009727479864977795,-0.004457474870832812,1.0000000000000004,4.29500013589859,4.295,0.0,0.5
0.0005091506109238253,1.699500396847725,17.70243090391159,0.6844074353575706,-0.009824279975873651,-0.004461715921593168,1.0000000000000004,4.300000071525574,4.3,0.0,0.5
0.0005092532328490051,1.6993465386331081,17.702463030815125,0.6846814900636673,-0.009921070865175352,-0.004465956872991228,1.0000000000000004,4.3049997091293335,4.305,0.0,0.5
0.0005093558656881214,1.6991926804184914,17.70249491930008,0.6849555931985378,-0.010017871004777135,-0.00447019796274617,1.0000000000000004,4.309999942779541,4.31,0.0,0.5
0.0005094585012557218,1.6990388445556164,17.702526539564133,0.6852296832948923,-0.010114671209610942,-0.004474439169825928,1.0000000000000004,4.3150001764297485,4.315,0.0,0.5
0.000509561124999891,1.6988849639892578,17.70255833864212,0.6855037864297628,-0.01021147148333057,-0.004478680351894582,1.0000000000000004,4.320000112056732,4.32,0.0,0.5
0.0005096637605674914,1.6987311244010925,17.70259016752243,0.6857778485864401,-0.010308262373882826,-0.004482921075577906,1.0000000000000004,4.324999749660492,4.325,0.0,0.5
0.0005097663852211554,1.6985772736370564,17.702621966600418,0.6860519368201494,-0.010405062733070736,-0.004487162383611576,1.0000000000000004,4.3299999833106995,4.33,0.0,0.5
0.0005098690207887557,1.698423407971859,17.702654004096985,0.6863260380923748,-0.010501862895125669,-0.004491403546182937,1.0000000000000004,4.334999918937683,4.335,0.0,0.5
0.0005098650044601527,1.6976843737065792,17.702690988779068,0.6865828540176153,-0.01060743480900328,-0.004501759245613357,1.0000000000000004,4.340000152587891,4.34,0.0,0.5
0.0005098452156744315,1.6968588568270206,17.70272871851921,0.6868370957672596,-0.010714294179848594,-0.004513018128591284,1.0000000000000004,4.34499979019165,4.345,0.0,0.5
0.0005098254323456786,1.6960332691669464,17.70276653766632,0.6870913654565811,-0.010821163589923799,-0.004524278072040033,1.0000000000000004,4.350000023841858,4.35,0.0,0.5
0.0005098056435599574,1.6952076703310013,17.702803939580917,0.6873456314206123,-0.010928032868150694,-0.004535538099844416,1.0000000000000004,4.3549999594688416,4.355,0.0,0.5
0.0005097858565932256,1.6943820863962173,17.702841848134995,0.6875998973846436,-0.011034902482833786,-0.004546798013507214,1.0000000000000004,4.360000193119049,4.36,0.0,0.5
0.0005097660641695256,1.6935565620660782,17.702879637479782,0.6878541316837072,-0.01114176176156434,-0.00455805692672584,1.0000000000000004,4.364999830722809,4.365,0.0,0.5
0.0005097462726553204,1.692730974406004,17.702917397022247,0.6881083995103836,-0.011248631200032833,-0.004569316811569024,1.0000000000000004,4.3699997663497925,4.37,0.0,0.5
0.0005097264911455568,1.6919053718447685,17.702954947948456,0.6883626729249954,-0.011355500527770346,-0.004580576838009165,1.0000000000000004,4.375,4.375,0.0,0.5
0.0005097111297800438,1.691054306924343,17.703002214431763,0.6886153873056173,-0.01145949039118932,-0.004593409072754184,1.0000000000000004,4.3800002336502075,4.38,0.0,0.5
0.0005097051262055174,1.6901494525372982,17.703069657087326,0.6888648346066475,-0.011557403268398048,-0.004609559161508514,1.0000000000000004,4.385000169277191,4.385,0.0,0.5
0.0005096991117170546,1.6892446875572205,17.703137516975403,0.6891142707318068,-0.011655306805096188,-0.004625707783816324,1.0000000000000004,4.389999806880951,4.39,0.0,0.5
0.0005096931090520229,1.6883398406207561,17.703205108642578,0.6893637329339981,-0.011753219764045753,-0.004641858010700162,1.0000000000000004,4.3950000405311584,4.395,0.0,0.5
0.0005096870954730548,1.6874349750578403,17.70327255129814,0.6896131839603186,-0.01185113270094007,-0.004658008153455739,1.0000000000000004,4.399999976158142,4.4,0.0,0.5
0.0005096810855320655,1.6865301355719566,17.703340113162994,0.6898626442998648,-0.011949045544952241,-0.004674158299621922,1.0000000000000004,4.40500020980835,4.405,0.0,0.5
0.0005096750783195603,1.6856253668665886,17.703407645225525,0.6901120617985725,-0.012046949083469372,-0.0046903069280688214,1.0000000000000004,4.409999847412109,4.41,0.0,0.5
0.0005096690711070551,1.6847205273807049,17.70347511768341,0.6903615072369576,-0.012144861987053446,-0.004706457118686558,1.0000000000000004,4.415000081062317,4.415,0.0,0.5
0.0005096630648040446,1.6838156655430794,17.703542917966843,0.6906109787523746,-0.012242774993751482,-0.004722607197521711,1.0000000000000004,4.4200000166893005,4.42,0.0,0.5
0.0005096982122267946,1.683132216334343,17.703606992959976,0.6908570695668459,-0.0123344466189792,-0.004740626926064806,1.0000000000000004,4.425000250339508,4.425,0.0,0.5
0.0005097455368741066,1.6825142577290535,17.703670144081116,0.6911021452397108,-0.012424265437687154,-0.00475919752997811,1.0000000000000004,4.429999887943268,4.43,0.0,0.5
0.0005097928660688922,1.6818962134420872,17.703733295202255,0.6913472414016724,-0.01251409268502357,-0.004777769640782026,1.0000000000000004,4.4349998235702515,4.435,0.0,0.5
0.0005098401825307519,1.681278184056282,17.703796237707138,0.6915923450142145,-0.012603919891489568,-0.004796341900316747,1.0000000000000004,4.440000057220459,4.44,0.0,0.5
0.0005098875062685693,1.680660154670477,17.703859478235245,0.6918374411761761,-0.012693747196408367,-0.004814914083112853,1.0000000000000004,4.4450002908706665,4.445,0.0,0.5
0.0005099348245494184,1.6800421848893166,17.703922599554062,0.6920825149863958,-0.012783566229700227,-0.004833484579194192,1.0000000000000004,4.449999928474426,4.45,0.0,0.5
0.0005099821501062252,1.6794241555035114,17.703985691070557,0.6923276148736477,-0.012873393267454958,-0.00485205689619761,1.0000000000000004,4.45499986410141,4.455,0.0,0.5
0.0005100294738440425,1.6788061372935772,17.704048961400986,0.6925727147608995,-0.012963221043492013,-0.004870629133165494,1.0000000000000004,4.460000097751617,4.46,0.0,0.5
0.0005100993239466334,1.6783455610275269,17.70410919189453,0.6928176414221525,-0.013050163378693469,-0.0048885379148941865,1.0000000000000004,4.465000033378601,4.465,0.0,0.5
0.0005102479381093872,1.6784357838332653,17.7041597366333,0.6930619925260544,-0.013127006147442444,-0.0049041238889913075,1.0000000000000004,4.469999670982361,4.47,0.0,0.5
0.0005103965813759714,1.6785260438919067,17.704210221767426,0.6933063641190529,-0.013203856164636818,-0.004919711468573951,1.0000000000000004,4.474999904632568,4.475,0.0,0.5
0.0005105452137286193,1.6786162555217743,17.704261034727097,0.6935507319867611,-0.013280705930810655,-0.0049352990379247785,1.0000000000000004,4.480000138282776,4.48,0.0,0.5
0.0005106938506287406,1.6787065118551254,17.70431160926819,0.6937950998544693,-0.013357556269966153,-0.004950886691858614,1.0000000000000004,4.4850000739097595,4.485,0.0,0.5
0.0005108424711579573,1.678796712309122,17.70436218380928,0.6940394472330809,-0.0134343988247565,-0.004966472608884942,1.0000000000000004,4.489999711513519,4.49,0.0,0.5
0.0005109911107865628,1.6788869500160217,17.704412519931793,0.6942838113754988,-0.013511248756003624,-0.004982060265547261,1.0000000000000004,4.494999945163727,4.495,0.0,0.5
0.0005111397413202212,1.6789771914482117,17.70446315407753,0.6945281717926264,-0.013588098746595278,-0.004997647735308419,1.0000000000000004,4.4999998807907104,4.5,0.0,0.5
0.0005112883809488267,1.6790674403309822,17.7045139670372,0.6947725359350443,-0.013664948630662366,-0.005013235324781817,1.0000000000000004,4.505000114440918,4.505,0.0,0.5
0.0005113482529850444,1.6786165572702885,17.704583138227463,0.6949987765401602,-0.013733137812636187,-0.005021352718813432,1.0000000000000004,4.5100003480911255,4.51,0.0,0.5
0.0005113649203849491,1.6779024936258793,17.70466125011444,0.6952161714434624,-0.013797106922083913,-0.005025835211881713,1.0000000000000004,4.514999985694885,4.515,0.0,0.5
0.0005113815996082849,1.677188366651535,17.704739421606064,0.6954335905611515,-0.013861082481071207,-0.00503031807465959,1.0000000000000004,4.519999921321869,4.52,0.0,0.5
0.0005113982761031366,1.6764742508530617,17.704817593097687,0.6956509873270988,-0.013925057569849741,-0.005034800917655957,1.0000000000000004,4.525000154972076,4.525,0.0,0.5
0.0005114149553264724,1.6757600978016853,17.70489591360092,0.695868406444788,-0.013989032838253479,-0.005039283891164814,1.0000000000000004,4.53000009059906,4.53,0.0,0.5
0.0005114316327308188,1.6750460378825665,17.704974085092545,0.6960857976227999,-0.014053001784304797,-0.005043766374910774,1.0000000000000004,4.53499972820282,4.535,0.0,0.5
0.0005114483083161758,1.6743318773806095,17.70505255460739,0.6963032092899084,-0.014116977045432577,-0.0050482492206356255,1.0000000000000004,4.539999961853027,4.54,0.0,0.5
0.0005114649875395116,1.6736177578568459,17.705130875110626,0.6965206284075975,-0.014180952366587007,-0.005052732162766915,1.0000000000000004,4.545000195503235,4.545,0.0,0.5
0.0005114816631248686,1.6729036271572113,17.705208748579025,0.6967380307614803,-0.014244927568711319,-0.0050572150971675,1.0000000000000004,4.5500001311302185,4.55,0.0,0.5
0.0005115052717883373,1.6721112728118896,17.705279499292374,0.6969636380672455,-0.014301985497240821,-0.005051169742273487,1.0000000000000004,4.554999768733978,4.555,0.0,0.5
0.0005115311596455285,1.671293254941702,17.705347537994385,0.6971919592469931,-0.01435678934558382,-0.00504168183897491,1.0000000000000004,4.560000002384186,4.56,0.0,0.5
0.0005115570465932251,1.670475248247385,17.70541575551033,0.6974202822893858,-0.01441159312162199,-0.005032193943407037,1.0000000000000004,4.564999938011169,4.565,0.0,0.5
0.000511582926264964,1.6696572415530682,17.705483734607697,0.6976485904306173,-0.014466397043179313,-0.005022706046474923,1.0000000000000004,4.570000171661377,4.57,0.0,0.5
0.0005116088104841765,1.668839305639267,17.705551892518997,0.6978768929839134,-0.014521195655106567,-0.005013219069951447,1.0000000000000004,4.574999809265137,4.575,0.0,0.5
0.0005116346965223784,1.66802129894495,17.705620020627975,0.6981052067130804,-0.01457599967943679,-0.005003731197575689,1.0000000000000004,4.580000042915344,4.58,0.0,0.5
0.0005116605834700749,1.6672032736241817,17.70568823814392,0.6983335223048925,-0.014630803516411106,-0.0049942432119678415,1.0000000000000004,4.584999978542328,4.585,0.0,0.5
0.0005116864731462556,1.6663852781057358,17.70575624704361,0.6985618341714144,-0.014685607584397076,-0.004984755275927455,1.0000000000000004,4.590000212192535,4.59,0.0,0.5
0.0005117123509990051,1.6655673459172249,17.705824375152588,0.6987901348620653,-0.014740406169948983,-0.0049752682540429305,1.0000000000000004,4.594999849796295,4.595,0.0,0.5
0.0005117783348396188,1.6649340093135834,17.70588916540146,0.6990215107798576,-0.014789686360018095,-0.004951478520865749,1.0000000000000004,4.599999785423279,4.6,0.0,0.5
0.000511852252202516,1.6643372736871243,17.705953419208527,0.6992534883320332,-0.014837871667623403,-0.004924853165562126,1.0000000000000004,4.605000019073486,4.605,0.0,0.5
0.0005119261859363178,1.6637405641376972,17.706017822027206,0.6994854733347893,-0.014886056531395297,-0.004898227930880239,1.0000000000000004,4.610000252723694,4.61,0.0,0.5
0.0005120001069371938,1.663143903017044,17.706082075834274,0.699717441573739,-0.014934237080524326,-0.004871605120115419,1.0000000000000004,4.614999890327454,4.615,0.0,0.5
0.000512074033395038,1.6625471822917461,17.70614641904831,0.6999494228512049,-0.014982422315370059,-0.004844979827680618,1.0000000000000004,4.619999825954437,4.62,0.0,0.5
0.0005121479553054087,1.6619504541158676,17.70621046423912,0.7001814115792513,-0.015030607475637225,-0.004818354565657046,1.0000000000000004,4.625000059604645,4.625,0.0,0.5
0.0005122218817632529,1.6613537520170212,17.706274658441544,0.7004133947193623,-0.015078792654094286,-0.004791729342059625,1.0000000000000004,4.629999995231628,4.63,0.0,0.5
0.0005122958118590759,1.6607570089399815,17.706339180469513,0.7006453722715378,-0.015126977694308152,-0.0047651040936216305,1.0000000000000004,4.635000228881836,4.635,0.0,0.5
0.0005123697410454042,1.6601603664457798,17.706403255462646,0.7008773386478424,-0.015175158288911916,-0.004738481296953978,1.0000000000000004,4.639999866485596,4.64,0.0,0.5
0.0005125204288560781,1.6600581407546997,17.706447899341583,0.701105885207653,-0.015216519102978054,-0.004692104706009559,1.0000000000000004,4.645000100135803,4.645,0.0,0.5
0.0005126782143634045,1.6600015684962273,17.706490725278854,0.7013341244310141,-0.015257250171998749,-0.004643905351713329,1.0000000000000004,4.650000035762787,4.65,0.0,0.5
0.0005128359898662893,1.6599449776113033,17.706533402204514,0.7015623617917299,-0.015297981084586354,-0.004595705925567017,1.0000000000000004,4.655000269412994,4.655,0.0,0.5
0.0005129937517267535,1.6598884053528309,17.706576079130173,0.7017905786633492,-0.015338708370109089,-0.004547511148757621,1.0000000000000004,4.659999907016754,4.66,0.0,0.5
0.0005131515390530694,1.6598318181931973,17.70661872625351,0.702018816024065,-0.015379439504613401,-0.004499311841868803,1.0000000000000004,4.664999842643738,4.665,0.0,0.5
0.0005133093254698906,1.6597752422094345,17.70666140317917,0.7022470608353615,-0.015420170522702392,-0.004451112408446534,1.0000000000000004,4.670000076293945,4.67,0.0,0.5
0.0005134670936968178,1.6597186587750912,17.706704139709473,0.7024752888828516,-0.015460901347978506,-0.004402912818022742,1.0000000000000004,4.675000309944153,4.675,0.0,0.5
0.0005136248637427343,1.6596620939671993,17.70674666762352,0.7027035057544708,-0.015501628629863262,-0.004354718058948492,1.0000000000000004,4.679999947547913,4.68,0.0,0.5
0.0005137826474310714,1.6596055254340172,17.70678934454918,0.7029317487031221,-0.015542359476967249,-0.004306518617283928,1.0000000000000004,4.684999883174896,4.685,0.0,0.5
0.0005138572541909525,1.6591499522328377,17.706849724054337,0.7031493000686169,-0.015585951648972696,-0.004238984619149733,1.0000000000000004,4.690000116825104,4.69,0.0,0.5
0.0005139315553606139,1.658693004399538,17.706910341978073,0.7033668290823698,-0.015629553825419862,-0.004171382030449422,1.0000000000000004,4.695000052452087,4.695,0.0,0.5
0.0005140058519828017,1.6582361049950123,17.706970870494843,0.7035843469202518,-0.015673152080125874,-0.004103786047380709,1.0000000000000004,4.699999690055847,4.7,0.0,0.5
0.0005140801576999365,1.6577791459858418,17.70703125,0.703801866620779,-0.015716754453023896,-0.004036183550397254,1.0000000000000004,4.704999923706055,4.705,0.0,0.5
0.0005141547926541534,1.6573213636875153,17.70710727572441,0.7040196489542723,-0.015760460759338457,-0.003968849762031823,1.0000000000000004,4.710000157356262,4.71,0.0,0.5
0.000514229169311875,1.6568642742931843,17.70717093348503,0.7042372245341539,-0.01580408362133312,-0.003901301031191906,1.0000000000000004,4.715000092983246,4.715,0.0,0.5
0.0005143035341461655,1.6564071886241436,17.707234770059586,0.7044547665864229,-0.015847702608880354,-0.003833758761174977,1.0000000000000004,4.719999730587006,4.72,0.0,0.5
0.000514377908075403,1.6559500806033611,17.70729824900627,0.7046723458915949,-0.01589132589288056,-0.003766210142202908,1.0000000000000004,4.724999964237213,4.725,0.0,0.5
0.0005144522792761563,1.655492965131998,17.70736190676689,0.7048899214714766,-0.01593494894405012,-0.0036986613986300654,1.0000000000000004,4.729999899864197,4.73,0.0,0.5
0.0005145338272996014,1.6549807414412498,17.70742553472519,0.7050945609807968,-0.015980624360963702,-0.0036217672036400472,1.0000000000000004,4.735000133514404,4.735,0.0,0.5
0.0005146185712874285,1.6544440127909184,17.7074893116951,0.7052934113889933,-0.016027210102038225,-0.0035407128748374816,1.0000000000000004,4.739999771118164,4.74,0.0,0.5
0.0005147033270986867,1.6539072282612324,17.707553684711456,0.7054922953248024,-0.016073800587037113,-0.0034596508817230642,1.0000000000000004,4.745000004768372,4.745,0.0,0.5
0.000514788076543482,1.6533704549074173,17.70761752128601,0.7056911624968052,-0.01612039116298547,-0.0033785888329020963,1.0000000000000004,4.749999940395355,4.75,0.0,0.5
0.0005148725222170469,1.6528344303369522,17.707666903734207,0.705889817327261,-0.016166885383427143,-0.003297278767604439,1.0000000000000004,4.755000174045563,4.755,0.0,0.5
0.0005149573407834396,1.6522974707186222,17.70773407816887,0.7060887403786182,-0.016213496826821938,-0.003216270427060408,1.0000000000000004,4.760000109672546,4.76,0.0,0.5
0.0005150421502548852,1.6517605744302273,17.70780113339424,0.7062876336276531,-0.016260103515378432,-0.003135269975416577,1.0000000000000004,4.764999747276306,4.765,0.0,0.5
0.0005151269679117831,1.6512236446142197,17.70786827802658,0.706486564129591,-0.016306715006066952,-0.0030542616113393706,1.0000000000000004,4.769999980926514,4.77,0.0,0.5
0.0005152117846591864,1.65068668872118,17.70793542265892,0.7066854853183031,-0.016353326067473972,-0.0029732533445780973,1.0000000000000004,4.775000214576721,4.775,0.0,0.5
0.000515318216457672,1.6502486914396286,17.708003371953964,0.7068767230957747,-0.016398863910580985,-0.002885265886561683,1.0000000000000004,4.780000150203705,4.78,0.0,0.5
0.0005154588952791528,1.6499675959348679,17.708073437213898,0.7070557735860348,-0.016442695417936193,-0.002786219295103365,1.0000000000000004,4.784999787807465,4.785,0.0,0.5
0.0005155995868335594,1.6496864669024944,17.708143204450607,0.7072348315268755,-0.01648653107622522,-0.002687163227392375,1.0000000000000004,4.790000021457672,4.79,0.0,0.5
0.0005157402838449343,1.649405363947153,17.70821312069893,0.7074138894677162,-0.016530366683582542,-0.0025881071279627577,1.0000000000000004,4.794999957084656,4.795,0.0,0.5
0.0005158809808563092,1.6491242460906506,17.70828291773796,0.7075929529964924,-0.016574202269111993,-0.0024890511076591793,1.0000000000000004,4.800000190734863,4.8,0.0,0.5
0.0005160199871170335,1.6488347351551056,17.708326369524002,0.7077731024473906,-0.016618882942566415,-0.0023888040332167293,1.0000000000000004,4.804999828338623,4.805,0.0,0.5
0.0005161603658052627,1.6485520526766777,17.708391457796097,0.7079523727297783,-0.016662876088958,-0.00228952506040514,1.0000000000000004,4.810000061988831,4.81,0.0,0.5
0.0005163007517694496,1.6482693701982498,17.708456337451935,0.7081316392868757,-0.0167068691298482,-0.0021902461801346362,1.0000000000000004,4.814999997615814,4.815,0.0,0.5
0.0005164404892639141,1.6479832530021667,17.708525717258453,0.7083102241158485,-0.016750859533203766,-0.002090916165343515,1.0000000000000004,4.820000231266022,4.82,0.0,0.5
0.0005165907841728767,1.647753693163395,17.70866760611534,0.708485834300518,-0.016790866167866625,-0.0019909332727365836,1.0000000000000004,4.8249998688697815,4.825,0.0,0.5
0.0005168251145732938,1.6480332762002945,17.708741307258606,0.7086482997983694,-0.0168252649527858,-0.0018680638911519054,1.0000000000000004,4.829999804496765,4.83,0.0,0.5
0.0005170600907149492,1.6483149603009224,17.708810478448868,0.7088106330484152,-0.016860639305377845,-0.0017447088534936483,1.0000000000000004,4.835000038146973,4.835,0.0,0.5
0.000517295062309131,1.6485970802605152,17.708868831396103,0.7089729160070419,-0.01689547733258223,-0.0016221573773691489,1.0000000000000004,4.84000027179718,4.84,0.0,0.5
0.0005175298701942666,1.6488786116242409,17.708924263715744,0.7091349493712187,-0.016930123181737144,-0.0014998939371935194,1.0000000000000004,4.84499990940094,4.845,0.0,0.5
0.0005177658931643236,1.6491676345467567,17.70895728468895,0.7092978619039059,-0.016965909373539034,-0.0013780000552969796,1.0000000000000004,4.849999845027924,4.85,0.0,0.5
0.0005180006473892718,1.6494482718408108,17.709022402763367,0.7094600610435009,-0.017000567611830775,-0.0012552274456538726,1.0000000000000004,4.855000078678131,4.855,0.0,0.5
0.0005182354097996722,1.6497288793325424,17.709087431430817,0.7096222620457411,-0.01703522574098315,-0.0011324548004267854,1.0000000000000004,4.860000014305115,4.86,0.0,0.5
0.0005184701531106839,1.650009460747242,17.70915248990059,0.7097844406962395,-0.017069880306735286,-0.001009693842206616,1.0000000000000004,4.8649996519088745,4.865,0.0,0.5
0.0005187049191590631,1.6502900496125221,17.70921754837036,0.709946658462286,-0.017104538661442348,-0.0008869212360878009,1.0000000000000004,4.869999885559082,4.87,0.0,0.5
0.0005188380237086676,1.64999458193779,17.70929181575775,0.7100957743823528,-0.01713802478116122,-0.0007747371164441574,1.0000000000000004,4.8750001192092896,4.875,0.0,0.5
0.0005189419407543028,1.6495337188243866,17.70936843752861,0.7102411109954119,-0.017171174822578905,-0.0006655930646957131,1.0000000000000004,4.880000054836273,4.88,0.0,0.5
0.0005190458587094327,1.649072840809822,17.709445029497147,0.7103864625096321,-0.017204324458361953,-0.0005564489219977986,1.0000000000000004,4.885000288486481,4.885,0.0,0.5
0.0005191497712075943,1.6486120112240314,17.709521621465683,0.7105318028479815,-0.017237470869531535,-0.0004473152366699651,1.0000000000000004,4.8899999260902405,4.89,0.0,0.5
0.0005192536918912083,1.6481511257588863,17.709598302841187,0.7106771487742662,-0.017270620537601644,-0.0003381710521352943,1.0000000000000004,4.894999861717224,4.895,0.0,0.5
0.0005193562419663067,1.6476791687309742,17.709688276052475,0.7108241077512503,-0.017307158516814525,-0.00022995684594206978,1.0000000000000004,4.900000095367432,4.9,0.0,0.5
0.00051945992072433,1.647216372191906,17.709767371416092,0.7109697367995977,-0.017340894860808476,-0.000120973690172832,1.0000000000000004,4.905000329017639,4.905,0.0,0.5
0.0005195636049393215,1.646753616631031,17.70984637737274,0.7111153528094292,-0.017374627921526553,-1.2000952210655669e-05,1.0000000000000004,4.909999966621399,4.91,0.0,0.5
0.0005196672846068395,1.6462908424437046,17.709925144910812,0.7112609837204218,-0.017408364207256,9.698219082565629e-05,1.0000000000000004,4.914999902248383,4.915,0.0,0.5
0.0005197706896069576,1.645821027457714,17.710003077983856,0.7114052455872297,-0.01744194105049246,0.00020487675556069007,1.0000000000000004,4.92000013589859,4.92,0.0,0.5
0.000519870415701007,1.6452564559876919,17.710066437721252,0.7115311622619629,-0.017473366792955858,0.0002980935469167889,1.0000000000000004,4.925000071525574,4.925,0.0,0.5
0.0005199701390665723,1.6446919590234756,17.710130035877228,0.7116570565849543,-0.017504789820122824,0.00039130143264287653,1.0000000000000004,4.9299997091293335,4.93,0.0,0.5
0.0005200698624321376,1.6441273875534534,17.710193425416946,0.7117829658091068,-0.01753621593297794,0.0004845181879318261,1.0000000000000004,4.934999942779541,4.935,0.0,0.5
0.0005201695921641658,1.6435628272593021,17.710256934165955,0.7119088880717754,-0.01756764182846382,0.0005777349488198524,1.0000000000000004,4.9400001764297485,4.94,0.0,0.5
0.0005202704123803414,1.6430071629583836,17.710309445858,0.7120335046201944,-0.01759634703012125,0.0006716983089063433,1.0000000000000004,4.945000112056732,4.945,0.0,0.5
0.0005203698929108214,1.6424407288432121,17.710375100374222,0.7121596913784742,-0.01762835650697525,0.0007647452625860751,1.0000000000000004,4.949999749660492,4.95,0.0,0.5
0.0005204693825362483,1.6418742574751377,17.710440784692764,0.7122858688235283,-0.01766036887147493,0.0008578011284043896,1.0000000000000004,4.9549999833106995,4.955,0.0,0.5
0.0005205688748901593,1.6413077749311924,17.710506677627563,0.7124120574444532,-0.017692381212327746,0.0009508569728495786,1.0000000000000004,4.959999918937683,4.96,0.0,0.5
0.0005206683645155863,1.6407412961125374,17.71057230234146,0.7125382591038942,-0.017724393659591442,0.0010439127572681173,1.0000000000000004,4.965000152587891,4.965,0.0,0.5
0.0005207898720982485,1.640285287052393,17.710638523101807,0.712658429518342,-0.01775425379128137,0.0011301573958917288,1.0000000000000004,4.96999979019165,4.97,0.0,0.5
0.0005209503797232173,1.6400246508419514,17.710704922676086,0.7127679921686649,-0.01778031378853484,0.0012043729916513257,1.0000000000000004,4.975000023841858,4.975,0.0,0.5
0.0005211108782532392,1.6397640146315098,17.710771173238754,0.7128775641322136,-0.017806373594794422,0.0012785886329425011,1.0000000000000004,4.9799999594688416,4.98,0.0,0.5
0.0005212713722357876,1.6395033672451973,17.710837841033936,0.7129871230572462,-0.01783243351019337,0.0013528042527468642,1.0000000000000004,4.985000193119049,4.985,0.0,0.5
0.0005214318580328836,1.6392427571117878,17.71090430021286,0.7130966875702143,-0.017858491049992153,0.0014270128358475631,1.0000000000000004,4.989999830722809,4.99,0.0,0.5
0.0005215894452703651,1.6389628872275352,17.71097508072853,0.7132071182131767,-0.017884591072288458,0.001500127800682094,1.0000000000000004,4.9949997663497925,4.995,0.0,0.5
0.0005217493962845765,1.6386986523866653,17.711042493581772,0.7133168485015631,-0.01791065853103646,0.0015741380993858911,1.0000000000000004,5.0,5.0,0.0,0.5


==> figs/data/cyl_fk02/cylinderPANS_medp3_fluc_x1p06.csv <==
y,uu,uv,vv
-2.0,7.098586023666237e-05,-4.590951964044294e-05,0.0001913794117470491
-1.996,7.142118128184834e-05,-4.6183300709080054e-05,0.00019269123640423843
-1.992,7.187090564601596e-05,-4.6459879500619594e-05,0.00019401153797871226
-1.988,7.233491606686591e-05,-4.6739657840929775e-05,0.00019534438393458494
-1.984,7.272905428943687e-05,-4.699394714702815e-05,0.0001967290073452634
-1.98,7.31389631380582e-05,-4.725173588430072e-05,0.0001981207967733645
-1.976,7.356388758176975e-05,-4.7512499156874846e-05,0.00019952214698650412
-1.972,7.400379855651273e-05,-4.7776239754067116e-05,0.00020093297437367088
-1.968,7.445869228829324e-05,-4.804294387828674e-05,0.00020235332085133444
-1.964,7.49285996809302e-05,-4.8312635070741045e-05,0.00020378322903485323
-1.96,7.541348651670498e-05,-4.85852899057551e-05,0.00020522261354389507
-1.956,7.591338694251194e-05,-4.886093386078362e-05,0.0002066715602993866
-1.952,7.642826460545808e-05,-4.913954073131067e-05,0.00020812998284610863
-1.948,7.695815208276223e-05,-4.942112818280882e-05,0.00020959796819686115
-1.944,7.75030245807727e-05,-4.9705687332563463e-05,0.000211075428752282
-1.94,7.806288936165137e-05,-4.99932119948912e-05,0.0002125624082792001
-1.936,7.862421535991066e-05,-5.027846830745367e-05,0.00021405187657626845
-1.932,7.908676068499624e-05,-5.05271261622628e-05,0.00021551276367219715
-1.928,7.956175473450371e-05,-5.07997118898628e-05,0.00021707847481070808
-1.924,8.005483417729155e-05,-5.1075272114942295e-05,0.00021865492661442946
-1.92,8.05660181711238e-05,-5.135382971493428e-05,0.00022024221285576366
-1.916,8.109529065414612e-05,-5.1635368848152335e-05,0.00022184023923876078
-1.912,8.164266504792622e-05,-5.191990002002272e-05,0.00022344910059947162
-1.908,8.22081135031834e-05,-5.22074072952336e-05,0.00022506870178869918
-1.904,8.279165122759949e-05,-5.249790300887612e-05,0.00022669908944502888
-1.9,8.339330538842992e-05,-5.279139895722263e-05,0.00022834031387986147
-1.896,8.401303462751748e-05,-5.30878601595991e-05,0.00022999227641093122
-1.892,8.465087476488878e-05,-5.338732855440735e-05,0.00023165507575022282
-1.888,8.530679558211675e-05,-5.368977506613381e-05,0.0002333286127341543
-1.884,8.585271453580152e-05,-5.3991152520619044e-05,0.0002349565940752938
-1.88,8.640028671284185e-05,-5.429462597590283e-05,0.00023658431395579533
-1.876,8.700033489465438e-05,-5.4635909695534e-05,0.00023830657345569347
-1.8719999999999999,8.763904586904411e-05,-5.500206028283206e-05,0.00024009203220499355
-1.8679999999999999,8.829474231649535e-05,-5.537188454480276e-05,0.00024188978751735638
-1.8639999999999999,8.896747660114603e-05,-5.574540871426052e-05,0.00024369994667872217
-1.8599999999999999,8.965720164793702e-05,-5.6122602467798186e-05,0.0002455224010337179
-1.8559999999999999,9.036396282229458e-05,-5.6503500060076224e-05,0.00024735726009218365
-1.852,9.108773602853558e-05,-5.688808056274872e-05,0.00024920441427702815
-1.848,9.182851526746519e-05,-5.727634706054694e-05,0.0002510639175834592
-1.844,9.258634465327047e-05,-5.766830928099951e-05,0.0002529358265278886
-1.84,9.336114727657432e-05,-5.8063945375579675e-05,0.0002548200290034135
-1.836,9.415299913215433e-05,-5.846329234481896e-05,0.00025671663848443594
-1.832,9.49618524799591e-05,-5.886630736963043e-05,0.00025862554037056
-1.828,9.569598253284698e-05,-5.925276940835443e-05,0.0002604985730451344
-1.824,9.641759310710944e-05,-5.963627752061859e-05,0.00026236888983050823
-1.82,9.715622687617101e-05,-6.0023363075779644e-05,0.0002642521662937892
-1.816,9.79119208916676e-05,-6.0414033576507956e-05,0.0002661484594502119
-1.812,9.875539011736533e-05,-6.085200335563375e-05,0.00026821086938285353
-1.808,9.962243216528204e-05,-6.129772569167127e-05,0.00027029920578727225
-1.804,0.00010050780451709791,-6.17479751743053e-05,0.00027240202332381335
-1.8,0.00010141154907951842,-6.220278020551678e-05,0.0002745194480193441
-1.796,0.00010233361870300979,-6.266210308271956e-05,0.0002766513538128232
-1.792,0.00010327401599307041,-6.31259567865137e-05,0.00027879780321531886
-1.788,0.00010423280016839364,-6.359436922057511e-05,0.0002809588612520023
-1.784,0.00010520990792704739,-6.406729733147319e-05,0.0002831343986425353
-1.78,0.00010620537173973102,-6.454477681935484e-05,0.00028532454539730733
-1.776,0.00010721917911646965,-6.502677898574835e-05,0.0002875291707216209
-1.772,0.00010813722229768739,-6.545902559960039e-05,0.0002896988408611457
-1.768,0.00010901454592794408,-6.586666158087119e-05,0.00029185731330579485
-1.764,0.00010991193952197028,-6.627838385042458e-05,0.0002940310490877615
-1.76,0.00011082943203762493,-6.669420654637716e-05,0.00029622011280329674
-1.756,0.00011176698410281101,-6.711412269902849e-05,0.00029842437413660905
-1.752,0.00011274881310240016,-6.755290785168144e-05,0.00030068620609515417
-1.748,0.00011382869144063827,-6.804280110722251e-05,0.00030309684324719645
-1.744,0.00011493177149615044,-6.853778341825202e-05,0.00030552413332389896
-1.74,0.00011605802360667467,-6.903783459908488e-05,0.0003079679305549921
-1.736,0.00011720750291078321,-6.954298678744063e-05,0.00031042838153447764
-1.732,0.0001183801319794776,-7.00532018992131e-05,0.00031290533928471083
-1.728,0.0001195759658082307,-7.056850381189756e-05,0.0003153988765632124
-1.724,0.0001207119009440074,-7.112116999119573e-05,0.0003179146108521358
-1.72,0.00012180424725527412,-7.170547126741006e-05,0.0003204529873592964
-1.716,0.00012291890927471332,-7.22960497292258e-05,0.00032301024815035393
-1.712,0.00012405583726552422,-7.289287660068668e-05,0.00032558624070504893
-1.708,0.00012521506146922427,-7.349597277031524e-05,0.000328181119235559
-1.704,0.00012639654965862864,-7.410532245187309e-05,0.00033079472828289675
-1.7,0.00012760032441243912,-7.472092260981678e-05,0.0003334271452023644
-1.696,0.0001288264293220302,-7.534281657373029e-05,0.0003360784494107254
-1.692,0.00013007477053085103,-7.597095058505417e-05,0.0003387484823341387
-1.688,0.00013134544148037466,-7.660535721691405e-05,0.00034143740384018193
-1.684,0.000132638348362866,-7.72460082811627e-05,0.00034414505351340526
-1.68,0.00013384445284778029,-7.784234914085378e-05,0.00034691956917335656
-1.676,0.0001350498654645543,-7.843356619854585e-05,0.00034972616970524765
-1.672,0.00013627971108733683,-7.903123249192328e-05,0.000352553012665175
-1.668,0.0001375340151204466,-7.96353648011352e-05,0.00035540018267980544
-1.664,0.0001388126995572508,-8.024592479702245e-05,0.00035826751110019445
-1.66,0.00014011585527761182,-8.086295480797575e-05,0.00036115516801249714
-1.656,0.00014144339786778765,-8.148640977572809e-05,0.000364062981177297
-1.652,0.00014279540485388748,-8.211632558633629e-05,0.00036699112473202863
-1.6480000000000001,0.0001441717870101972,-8.275267234033015e-05,0.00036993942337390414
-1.6440000000000001,0.00014557258833506,-8.339547443073933e-05,0.00037290796429719517
-1.6400000000000001,0.00014699786215358008,-8.404472712820794e-05,0.00037589683720338227
-1.6360000000000001,0.00014839271114557769,-8.465535505968002e-05,0.00037901562274853055
-1.6320000000000001,0.00014977905707961879,-8.524102315782462e-05,0.0003822357939849308
-1.6280000000000001,0.00015119717049473925,-8.583376952445988e-05,0.00038548022600710675
-1.624,0.00015264715589127388,-8.643362520018709e-05,0.0003887491129271508
-1.62,0.00015412890265400166,-8.704056308377173e-05,0.00039204225786705063
-1.616,0.00015564246064727415,-8.765458693204371e-05,0.0003953597604629585
-1.612,0.00015715255969178267,-8.826020933457452e-05,0.0003986375340125291
-1.608,0.00015863750531353255,-8.884794473090589e-05,0.00040183720858664546
-1.604,0.00016015243760866417,-8.944202516442191e-05,0.00040505930835013437
-1.6,0.000161697278211213,-9.004242274302277e-05,0.00040830364255319424
-1.596,0.00016327207610011867,-9.064916194618876e-05,0.0004115704030467563
-1.592,0.00016479395860412958,-9.123786891009652e-05,0.0004149435408474705
-1.588,0.00016619693419822547,-9.176552437415994e-05,0.00041844953082386836
-1.584,0.00016763129971060161,-9.229952895998511e-05,0.00042198218530227423
-1.58,0.00016909695530393398,-9.283983680653429e-05,0.00042554129192802677
-1.576,0.00017063892546725516,-9.340561366216743e-05,0.0004291842876308152
-1.572,0.0001723175387104146,-9.402264036037055e-05,0.0004329872963856016
-1.568,0.00017402934637127544,-9.464687114697299e-05,0.0004368182878953673
-1.564,0.00017577424323333236,-9.527827911317458e-05,0.000440677035217369
-1.56,0.00017755234280245118,-9.591690034304164e-05,0.00044456376661956924
-1.556,0.00017936352239396477,-9.656268705906263e-05,0.0004484782515558403
-1.552,0.00018118352646193464,-9.719927678165669e-05,0.0004524251796051161
-1.548,0.00018279767231560185,-9.768232560794068e-05,0.0004564483733492117
-1.544,0.00018444495245793633,-9.817320894702503e-05,0.0004605054491773215
-1.54,0.00018612545552537633,-9.867196014200025e-05,0.00046459665014141245
-1.536,0.0001878390814743794,-9.917853940540377e-05,0.0004687217311088031
-1.532,0.00018958592936902196,-9.969297815993934e-05,0.0004728809381345679
-1.528,0.00019136591107270652,-0.00010021527295182144,0.0004770740240156491
-1.524,0.00019317907128253275,-0.00010074540156999122,0.0004813011114632367
-1.52,0.0001950771700566378,-0.00010131138751473214,0.00048562375692341096
-1.516,0.00019714856374367462,-0.00010192122628637248,0.000490118102773684
-1.512,0.0001992555965630493,-0.00010253985836013041,0.0004946483528343444
-1.508,0.00020115657851861403,-0.00010300142286699383,0.0004991133570397774
-1.504,0.00020303363617831446,-0.0001034259513448992,0.0005035911268470219
-1.5,0.0002049515139000436,-0.00010385739380704751,0.0005081086883298119
-1.496,0.00020691024755228768,-0.00010429573031199407,0.0005126661736346383
-1.492,0.00020888598748355225,-0.0001047346606985786,0.0005172190324437539
-1.488,0.00021085041931068242,-0.00010516666631588062,0.0005217159222843368
-1.484,0.00021285347062773258,-0.0001056048712709716,0.0005262507283029787
-1.48,0.00021489500810081705,-0.00010604923570518882,0.0005308231796931173
-1.476,0.00021697517139536343,-0.00010649980706035604,0.0005354335481366331
-1.472,0.00021909381662100355,-0.00010695654279056016,0.0005400815609359635
-1.468,0.00022110773163678453,-0.00010739832470233555,0.0005447680803269191
-1.464,0.00022295095658263377,-0.00010781944532320075,0.0005493669623967319
-1.46,0.00022483462479664865,-0.00010824928146884515,0.0005540061200257445
-1.456,0.00022675883985451002,-0.00010868782025461956,0.0005586858299224361
-1.452,0.00022877874762949074,-0.00010915903187307782,0.0005634641909689141
-1.448,0.00023098376665634885,-0.00010970181925704537,0.0005684356313397675
-1.444,0.00023323003144339524,-0.00011025385827670805,0.0005734479847124524
-1.44,0.00023551765846173655,-0.00011081519164543309,0.0005785014000813148
-1.436,0.00023784669826506252,-0.00011138580350546856,0.0005835960272289454
-1.432,0.00024021698956432877,-0.00011196567736487701,0.0005887315658414389
-1.428,0.0002425338702514966,-0.00011254848202028368,0.0005940926041969374
-1.424,0.00024482238604372944,-0.00011313533879789402,0.000599633897128835
-1.42,0.00024714954201251967,-0.00011373065426397989,0.0006052269126288801
-1.416,0.00024951519471680156,-0.00011433438966724435,0.0006108713206615429
-1.412,0.0002519194855659157,-0.00011494657252805145,0.0006165674540580408
-1.408,0.00025431933535253733,-0.00011555596664686502,0.0006222402006253302
-1.404,0.00025663061255744367,-0.0001161405438882283,0.0006277440659183617
-1.4,0.0002589771736415493,-0.00011673265430303582,0.0006332952272188718
-1.396,0.0002613589078298817,-0.00011733224188918963,0.000638893354334924
-1.392,0.0002637759285614847,-0.00011793935764811654,0.0006445387779547246
-1.388,0.00026616603479869493,-0.00011847270553156149,0.000650524283820464
-1.384,0.0002685652135109955,-0.00011897003931711133,0.0006567133083273674
-1.38,0.00027100651923399235,-0.00011947285482651762,0.0006629555811667999
-1.376,0.000273490004790825,-0.00011998116797786846,0.0006692512892008354
-1.3719999999999999,0.0002760157534436266,-0.00012049499372269098,0.0006756006203070028
-1.3679999999999999,0.0002785836165163886,-0.00012101429384855847,0.0006820031961505764
-1.3639999999999999,0.0002811937409945699,-0.00012153910700541485,0.0006884593997139877
-1.3599999999999999,0.0002838459830858708,-0.00012206939203709377,0.0006949688444937477
-1.3559999999999999,0.0002866863137704438,-0.000122653223645051,0.0007016803275700081
-1.3519999999999999,0.0002895944147499082,-0.00012325119141034865,0.0007084703672573123
-1.3479999999999999,0.00029239911787224326,-0.00012375615205752975,0.0007155226453968011
-1.3439999999999999,0.00029513193419093274,-0.00012419526355861415,0.0007226318854573495
-1.3399999999999999,0.00029772242351250945,-0.000124601876372709,0.0007294987527333622
-1.3359999999999999,0.00030035762252141957,-0.00012501315170338967,0.0007364234626688091
-1.3319999999999999,0.00030303737498701744,-0.00012542903600429734,0.0007434056032159711
-1.3279999999999998,0.0003057618312370544,-0.00012584957399729873,0.0007504455928623297
-1.3239999999999998,0.0003085308189956278,-0.00012627473693105454,0.0007575430074518602
-1.3199999999999998,0.0003113444155650996,-0.0001267045389056003,0.0007646980593241226
-1.3159999999999998,0.000314202716221,-0.000127138981557825,0.0007719109629143263
-1.3119999999999998,0.00031710557811633126,-0.0001275780564244857,0.0007791812879958887
-1.3079999999999998,0.00031987956957226714,-0.0001278197089706576,0.000786678966463342
-1.3039999999999998,0.000322681353058109,-0.00012803899641177177,0.0007942648027528212
-1.2999999999999998,0.0003255332777680903,-0.0001282612568376534,0.000801918467771905
-1.296,0.00032843516510038635,-0.00012848650929473594,0.000809639505549896
-1.292,0.0003313871055491912,-0.00012871471561703274,0.0008174281439729005
-1.288,0.00033438916744180623,-0.00012894591059876977,0.0008252846166540157
-1.284,0.0003374411959215403,-0.00012918008024787915,0.0008332084569923632
-1.28,0.0003405433457054399,-0.00012941723876875336,0.0008412001351332231
-1.276,0.000343695458517513,-0.00012965735661880288,0.0008492591765813957
-1.272,0.00034708308208456764,-0.00012993883950820277,0.0008576810135642222
-1.268,0.00035017782710311285,-0.00013005994718427778,0.0008662065372087005
-1.264,0.00035322245732423034,-0.00013016546799186194,0.0008746463959944272
-1.26,0.0003563224470645929,-0.00013027138657904623,0.0008831611449796121
-1.256,0.0003594775823753957,-0.00013037770929587823,0.0008917502745525967
-1.252,0.0003626880551094696,-0.00013048442026970483,0.0009004142987086223
-1.248,0.00036595370295437973,-0.0001305915370628926,0.0009091527003345337
-1.244,0.0003692746951196503,-0.0001306990595597816,0.0009179659995850063
-1.24,0.00037265083668262854,-0.000130806985942079,0.0009268536714636124
-1.236,0.00037608230566245126,-0.00013091528778576847,0.0009358162464767376
-1.232,0.00037947932238534553,-0.0001308793070710778,0.0009450472977785329
-1.228,0.0003829134449947328,-0.0001308056994313341,0.0009544329481661968
-1.224,0.0003864157982335183,-0.00013073171645441024,0.0009639073957991426
-1.22,0.0003899861799200169,-0.00013065734084178284,0.0009734700811118344
-1.216,0.00039362478114685876,-0.00013058259391306122,0.0009831215703116408
-1.212,0.0003973314094795688,-0.0001305074493954883,0.0009928612911783313
-1.208,0.000400710654102652,-0.000130385571051303,0.0010021997469255623
-1.204,0.00040418694597891023,-0.0001302438347341785,0.001011909368183233
-1.2,0.00040779217014449943,-0.00013009090477529372,0.0010220205387355095
-1.196,0.0004114677442277212,-0.00012993567937314386,0.0010322292631691561
-1.192,0.0004152134562400048,-0.00012977819974541784,0.0010425349320660289
-1.188,0.00041902955175571513,-0.00012961847072628387,0.001052938158012458
-1.184,0.0004229157969612058,-0.00012945646674890164,0.0010634383227740225
-1.18,0.0004268724125150608,-0.00012929222091704828,0.0010740360523158053
-1.176,0.00043089913228213115,-0.00012912570611414234,0.0010847307115380235
-1.172,0.00043494264542731745,-0.00012894555137478054,0.0010954651859290422
-1.168,0.000438617977097513,-0.00012863888928144884,0.0011058793635060694
-1.1640000000000001,0.00044265564963330854,-0.00012821323178123249,0.0011170078738950743
-1.1600000000000001,0.0004467745674832592,-0.00012778345205088695,0.0011282488622221258
-1.1560000000000001,0.00045097449838205024,-0.00012734956247993436,0.0011396016645559067
-1.1520000000000001,0.00045525571263589003,-0.00012691156005073092,0.0011510669558720196
-1.1480000000000001,0.00045961792533231,-0.00012646944828711984,0.001162644051887178
-1.1440000000000001,0.0004640612790548944,-0.00012602324295426685,0.001174333294009789
-1.1400000000000001,0.00046858590085905206,-0.0001255728863140877,0.0011861350362604396
-1.1360000000000001,0.0004731915413111026,-0.00012511844687868325,0.001198048572593276
-1.1320000000000001,0.0004777058930313483,-0.00012461706075516025,0.001209877141626265
-1.1280000000000001,0.00048224933475655724,-0.00012385287705101792,0.0012220899114635546
-1.124,0.00048699922349520287,-0.00012304042456441839,0.0012346678449972645
-1.12,0.000491847520515225,-0.0001222200740067397,0.0012473762339698577
-1.116,0.0004967943599529975,-0.0001213917893988803,0.0012602154520401636
-1.112,0.0005018399162248574,-0.00012055555825127572,0.0012731858829838874
-1.108,0.0005069838980942946,-0.000119711445861691,0.0012862867586891926
-1.104,0.000512226567367182,-0.000118859375882327,0.0012995188587030815
-1.1,0.000517567648818465,-0.00011799940147335858,0.001312881393105727
-1.096,0.0005224198189028532,-0.00011705595625823687,0.001325680974366972
-1.092,0.0005272342071470848,-0.00011603897036339737,0.0013384825298474188
-1.088,0.000532741928012962,-0.00011487104335971318,0.0013523157315620416
-1.084,0.0005383675538448944,-0.00011369307075487083,0.0013663018965650124
-1.08,0.0005441107930856628,-0.00011250514297543204,0.0013804401919409934
-1.076,0.0005499719448568197,-0.00011130715060234099,0.0013947314599585955
-1.072,0.0005559506808082277,-0.00011009920560232957,0.0014091748405125049
-1.068,0.0005620473618707973,-0.00010888119371045384,0.0014237712071106523
-1.064,0.0005679104614822545,-0.00010764759920466511,0.001438043795731059
-1.06,0.0005738790793654382,-0.00010620572848876081,0.0014526699977532448
-1.056,0.0005801167627054848,-0.00010470841137486442,0.001467697190524108
-1.052,0.0005864911372355881,-0.00010319883739794422,0.0014828957937175556
-1.048,0.0005930024295260975,-0.00010167701429100501,0.0014982662613194338
-1.044,0.000599785506327631,-0.00010017133562991104,0.001513946501648
-1.04,0.0006067431277122082,-9.866155788174707e-05,0.0015298370928461902
-1.036,0.0006138366570420862,-9.71397852760531e-05,0.001545897849673662
-1.032,0.0006213868197514322,-9.576084199385272e-05,0.0015626789423202735
-1.028,0.0006285447666215114,-9.447630894357483e-05,0.001579183456289164
-1.024,0.0006358517293170205,-9.31837617868269e-05,0.0015958772331402921
-1.02,0.0006433079346994084,-9.18831417420117e-05,0.001612760785610095
-1.016,0.0006509129540892786,-9.057457279996075e-05,0.0016298331007692695
-1.012,0.0006590249402921924,-8.888634531835272e-05,0.0016475520518618681
-1.008,0.0006677358554937323,-8.659964136948435e-05,0.001666012044086082
-1.004,0.000675445932907325,-8.457268698419441e-05,0.0016831420563208465
-1.0,0.0006833352393030579,-8.253135315752825e-05,0.0017004861181443062
-0.996,0.000691404095451111,-8.047555986439549e-05,0.0017180449934245982
-0.992,0.000699652377873972,-7.84053496276954e-05,0.0017358184273021196
-0.988,0.0007080801135542414,-7.632068728173539e-05,0.0017538064215145007
-0.984,0.0007166871549130661,-7.422164460582491e-05,0.0017720087024467666
-0.98,0.000726260098034687,-7.23098378378043e-05,0.0017916214597592634
-0.976,0.000736646266378836,-7.055368430035755e-05,0.0018124269630000636
-0.972,0.0007464133651916806,-6.860031960982232e-05,0.0018322717407384362
-0.968,0.0007564045712329941,-6.663962664507692e-05,0.0018523853658432828
-0.964,0.0007666199901834115,-6.467163285052371e-05,0.0018727678371612895
-0.96,0.0007770595506329822,-6.269631882606627e-05,0.0018934191536708635
-0.956,0.0007877232706537668,-6.071365877868294e-05,0.0019143393125571212
-0.952,0.0007986110180381827,-5.872372964374622e-05,0.0019355279992828353
-0.948,0.0008097231014527949,-5.6726445091050806e-05,0.0019569858472472884
-0.944,0.0008210000457263223,-5.464320753730503e-05,0.001978783077371584
-0.94,0.000832232386593355,-5.170352886555169e-05,0.001999701087698382
-0.9359999999999999,0.0008437529319506615,-4.8747811625102696e-05,0.002020917440857445
-0.9319999999999999,0.0008555616428081873,-4.57760518992327e-05,0.002042432129104374
-0.9279999999999999,0.0008676585309380895,-4.278823691412503e-05,0.0020642451548516082
-0.9239999999999999,0.0008801235786822637,-3.978790936271565e-05,0.0020864996515360325
-0.9199999999999999,0.0008939513824875408,-3.6954985413307064e-05,0.002111281476257171
-0.9159999999999999,0.0009081217033886528,-3.4108602024223495e-05,0.002136434639201953
-0.9119999999999999,0.0009226345664187419,-3.1248833557698854e-05,0.002161959143753956
-0.9079999999999999,0.0009374898766198157,-2.8375607053873744e-05,0.0021878549859878802
-0.9039999999999999,0.0009526877268577595,-2.5488950743951585e-05,0.002214122173183957
-0.8999999999999999,0.0009682280723345816,-2.258886012681468e-05,0.0022407606971769204
-0.8959999999999999,0.0009840781323943238,-1.893271692655765e-05,0.002265918450884665
-0.8919999999999999,0.0010003008167787308,-1.4656115669428708e-05,0.0022899407097183304
-0.8879999999999999,0.00101693960952306,-1.0377598949425961e-05,0.002314371085976705
-0.8839999999999999,0.0010347268365737286,-6.041607757070047e-06,0.0023405440938774973
-0.8799999999999999,0.0010537406690763044,-1.6337708579654297e-06,0.002368572803392328
-0.8759999999999999,0.0010732133090916236,2.790487098015339e-06,0.0023970477329170797
-0.8719999999999999,0.0010929020751510065,7.04040502710036e-06,0.0024261298747379647
-0.8679999999999999,0.001108553530191174,7.722805178711038e-06,0.00245873122936019
-0.8639999999999999,0.0011247247341927833,8.377160222766508e-06,0.002491907897475227
-0.8599999999999999,0.0011414162277341498,9.003475832765678e-06,0.0025256608669121535
-0.8559999999999999,0.0011586277601773143,9.601761137353799e-06,0.0025599896473623316
-0.8519999999999999,0.0011763592851071847,1.0172007022034816e-05,0.002594894239565007
-0.8479999999999999,0.0011946108941958827,1.0714223261934486e-05,0.002630374639619242
-0.8440000000000001,0.0012201478513883225,1.5579728187868468e-05,0.0026648777274480254
-0.8400000000000001,0.0012467469989863062,2.2081598697668574e-05,0.002699160299244854
-0.8360000000000001,0.0012741082569870956,2.860226359188499e-05,0.0027341125364448893
-0.8320000000000001,0.0013022324275920704,3.5141971278478437e-05,0.0027697354713020054
-0.8280000000000001,0.0013311190705895969,4.170058164277667e-05,0.0028060285907214374
-0.8240000000000001,0.001360768236719189,4.827806672572065e-05,0.002842991901704738
-0.8200000000000001,0.001391179888377604,5.4874489682578764e-05,0.0028806253921565654
-0.8160000000000001,0.0014213551963186816,6.0754358467197286e-05,0.0029145421174102174
-0.812,0.001451773715389714,6.612529055814663e-05,0.002946430806528581
-0.808,0.0014831085624886547,7.144774622088442e-05,0.0029791475201609565
-0.804,0.0015153607001063651,7.672188767999723e-05,0.0030126932362209654
-0.8,0.0015492546092916763,8.068136899179243e-05,0.003056994826650332
-0.796,0.0015846592459555031,8.3639776043687e-05,0.0031098824957367867
-0.792,0.0016210297301260574,8.657240899280624e-05,0.0031637906173673062
-0.788,0.0016614010608876975,9.486022022775542e-05,0.003217087192454088
-0.784,0.0017051847428527127,0.00010656024847695285,0.0032706962275295287
-0.78,0.001750653162984025,0.00011839821617409372,0.0033256894303073806
-0.776,0.0017978056158943756,0.0001303739406867659,0.003382065957359656
-0.772,0.0018466434428724727,0.00014248777513669756,0.0034398274840099627
-0.768,0.0018914316713944468,0.0001533427677692484,0.003497981584439919
-0.764,0.0019369760898897692,0.00016418311266906587,0.003557245802271891
-0.76,0.001983173543109683,0.00016808016035668545,0.003611312006211632
-0.756,0.002034850266700642,0.00016938876195373781,0.0036639173475716846
-0.752,0.0021001325372813334,0.00017610391239186252,0.0037204904470397554
-0.748,0.002171251146039712,0.000182782173952325,0.0037786804264591254
-0.744,0.002248208399938305,0.0001894237850373338,0.003838489011685762
-0.74,0.0023310031422728223,0.00019602860231636717,0.0038999153576010155
-0.736,0.0024196354183598986,0.00020259661829449677,0.003962959452586072
-0.732,0.0026090368454548753,0.00030223288284624076,0.004034203284302974
-0.728,0.0029087918310819107,0.00045376822592610943,0.004111648225444465
-0.724,0.0032779269693513947,0.0006061039496470549,0.004191878660206242
-0.72,0.003716435172970051,0.0007592377039462643,0.004274893359371495
-0.716,0.004224329551091302,0.0009131740851614977,0.004360694742869607
-0.712,0.004798967121076183,0.001073593331302195,0.004494524749726681
-0.708,0.005701376660777366,0.0013054703444834504,0.004572272858372323
-0.704,0.007100666699787733,0.0017391516134427829,0.0046276420749701425
-0.7,0.009386264527241384,0.0024074635344903976,0.004657330565396161
-0.696,0.012254090393534573,0.0030677263500897877,0.004691715074940998
-0.692,0.015539867362003296,0.003636405162834376,0.004720257094650534
-0.688,0.019316756865050612,0.004181256077283736,0.004751692782792132
-0.6839999999999999,0.023601163127878674,0.004712366635986996,0.004787304629045358
-0.6799999999999999,0.028393033756648034,0.005229728607713519,0.004827092191204946
-0.6759999999999999,0.03369236855906723,0.0057333419976082585,0.004871055472062899
-0.6719999999999999,0.039398544215300264,0.0064031438817534906,0.00491650636701058
-0.6679999999999999,0.04570179061701362,0.007257344505614324,0.0049648147976064224
-0.6639999999999999,0.05225539440861322,0.008108331742201233,0.005029711323212935
-0.6599999999999999,0.05788604877783383,0.008951067298913451,0.005134285761638429
-0.6559999999999999,0.06411627909176465,0.009814310449760779,0.005247131922323904
-0.6519999999999999,0.07094600540099741,0.010698048729916159,0.005368248308572709
-0.6479999999999999,0.07837522792703096,0.011602282148728422,0.00549763495223116
-0.6439999999999999,0.0831410753330245,0.012338279891985784,0.005617467537743155
-0.6399999999999999,0.08637351549488183,0.012978130533045982,0.005737752824864616
-0.6359999999999999,0.0899814908199026,0.013633799536635294,0.005869801213279572
-0.6319999999999999,0.09396493933116343,0.014305276895551096,0.006013610489741364
-0.6279999999999999,0.09682986253915947,0.01491039393107749,0.006190453308279683
-0.6239999999999999,0.09915753329072094,0.015482603162323822,0.006394187290905305
-0.6199999999999999,0.10182515702176687,0.01607049687270695,0.006612812958425283
-0.6159999999999999,0.10073287953213803,0.01624555308536652,0.006817078268258408
-0.6119999999999999,0.09872127438738491,0.01630596145046402,0.007032374091734439
-0.6079999999999999,0.09710348781321074,0.016389150969697733,0.007268773832673809
-0.6039999999999999,0.09587951995460191,0.016495121640975944,0.007526277448758283
-0.5999999999999999,0.09504937980950769,0.01662387132716536,0.007804880674182181
-0.5959999999999999,0.09459490912207655,0.016773295664601232,0.008104387162006054
-0.5920000000000001,0.09293920669622278,0.016761672921339267,0.008410267955186759
-0.5880000000000001,0.09075610804268928,0.016626102540937927,0.008699065998231687
-0.5840000000000001,0.08827061780552706,0.016404630184895318,0.0089838489578404
-0.5800000000000001,0.08611777020809876,0.01620110405778534,0.009296066566734302
-0.5760000000000001,0.08429756606536276,0.01601552425991871,0.00963571885662418
-0.5720000000000001,0.08281002463802506,0.015847893109297642,0.010002800148512665
-0.5680000000000001,0.08146627279626954,0.01568206294820006,0.010384065298189846
-0.5640000000000001,0.07946887545223875,0.015398534920361228,0.010713298655079296
-0.56,0.07703406937414363,0.014951404326874364,0.010991973292916242
-0.556,0.07486389531312265,0.014524295612865832,0.011302325266011257
-0.552,0.07295835290549076,0.014117208720044875,0.011644354537584988
-0.548,0.07131744236136901,0.01373014366003383,0.012018061103913943
-0.544,0.0699411823801711,0.013363105764455126,0.012423438698357724
-0.54,0.06850894176493195,0.013018120224525474,0.012790654838387816
-0.536,0.06634750438048927,0.012494382181956053,0.013033108264797628
-0.532,0.06440385807955695,0.011989215782386865,0.013309305599408783
-0.528,0.06267800249485349,0.011502621029943984,0.013619246793023638
-0.524,0.06116993828642167,0.01103459796345188,0.013962931843109967
-0.52,0.059879665004786226,0.010585146568991554,0.014340360796616566
-0.516,0.05880718282788323,0.0101542668055886,0.014751533595173127
-0.512,0.05728620664192388,0.009680962412885904,0.015006793158980541
-0.508,0.055804702273345386,0.009191123496157274,0.015263738521309796
-0.504,0.054492094001579505,0.008712711813238249,0.015554911803450864
-0.5,0.05334838168585124,0.008245727424146074,0.015880313016676542
-0.496,0.05237356527171671,0.007790170261605316,0.016239942181309395
-0.492,0.05155536490191355,0.007348923846560582,0.016628009081443157
-0.488,0.05034282035257671,0.006908672042006438,0.016857138387359867
-0.484,0.04922262674051774,0.006463742077989079,0.017109779965739008
-0.48,0.04824262881212265,0.006027590974172269,0.01739670782605109
-0.476,0.04740283275714613,0.00560022188844033,0.017717919418169283
-0.472,0.04670322569710125,0.005181628450019489,0.01807341950329328
-0.46799999999999997,0.046107944144611626,0.004783358366424869,0.018442591685491835
-0.46399999999999997,0.045264848286254475,0.004419333838588954,0.018677254719716666
-0.45999999999999996,0.044526529452934796,0.004058849475763178,0.018942683313895814
-0.45599999999999996,0.04390221884483818,0.003704139340637756,0.019241576476333535
-0.45199999999999996,0.043391922398391174,0.0033552062146077312,0.019573932497931313
-0.44799999999999995,0.042995642597365887,0.003012052563796898,0.019939748329441176
-0.44399999999999995,0.042645291478242316,0.002690475576792085,0.020305098369557753
-0.43999999999999995,0.04205546387026055,0.002396735362915322,0.020559665757171126
-0.43599999999999994,0.0415739720796752,0.002104817195202407,0.02083617457260429
-0.43199999999999994,0.04119258782864008,0.0018187283151967627,0.02114650143024457
-0.42799999999999994,0.0409113055413108,0.001538464386770035,0.021490650813555355
-0.42399999999999993,0.04057907876818851,0.001278450738217978,0.0218277541225278
-0.41999999999999993,0.04017058884441976,0.0010394468040137385,0.022153179064355162
-0.4159999999999999,0.039830691523910444,0.0008127317441836349,0.02249455866063545
-0.4119999999999999,0.03952584770403563,0.0006142312911509415,0.02281533036533637
-0.4079999999999999,0.03931024567906059,0.00042058212146245887,0.0231696105507649
-0.4039999999999999,0.038939318806168376,0.0002525940768067679,0.0234925271342379
-0.3999999999999999,0.03859973553033593,9.388044285330035e-05,0.02383423730307659
-0.3959999999999999,0.038340411959987386,-5.976544784504795e-05,0.024207771371325206
-0.3919999999999999,0.03816134810263207,-0.00020834356987775124,0.0246131294884504
-0.3879999999999999,0.038020598579130864,-0.0003521336420366476,0.02501925732961736
-0.3839999999999999,0.0377201613847325,-0.0004548866281020019,0.025309862839282236
-0.3799999999999999,0.03749412227666386,-0.0005527461067632988,0.025630432556912188
-0.3759999999999999,0.03734248140013292,-0.0006457120470274868,0.025980966465197014
-0.3719999999999999,0.037178738714342095,-0.0007287116382709045,0.026339342858646315
-0.3679999999999999,0.036983415869490895,-0.000800051439470204,0.026700896540438158
-0.3639999999999999,0.03685444750790721,-0.0008633512042016787,0.027086195013245808
-0.3599999999999999,0.0367533632345844,-0.0008967348209847066,0.027439834544848548
-0.35599999999999987,0.03657879041561605,-0.0009288139956668293,0.027776755457637144
-0.35199999999999987,0.036428051988068366,-0.0009564682882852345,0.028129215632368
-0.34799999999999986,0.036345869243722365,-0.0009783746307760154,0.02851192388722514
-0.34399999999999986,0.03630730433950556,-0.001005223793819267,0.02889584103566556
-0.33999999999999986,0.03615344625768952,-0.001024974478237316,0.029187165153367153
-0.33599999999999985,0.03606454103334107,-0.001038032224254983,0.02950366029421351
-0.3320000000000001,0.03600011838683254,-0.001044640439039696,0.029843517951570055
-0.32800000000000007,0.03591147976860857,-0.0010435839212747408,0.03019916091024148
-0.32400000000000007,0.03588978491964254,-0.0010355957387892863,0.030583045478840935
-0.32000000000000006,0.035832400949519776,-0.001008357548168897,0.03091778041183754
-0.31600000000000006,0.03575445633046773,-0.0009998916786451181,0.031194859309732384
-0.31200000000000006,0.03574085578102287,-0.000985393872402232,0.031497275088142394
-0.30800000000000005,0.035763557245254984,-0.0009610997769068884,0.03181493797004715
-0.30400000000000005,0.03571723466961335,-0.0009141949845666974,0.03210676497687558
-0.30000000000000004,0.03573591931049504,-0.0008607947700105859,0.03242407409560845
-0.29600000000000004,0.03577540225332645,-0.0008380532878293784,0.032723968431001435
-0.29200000000000004,0.03578267835696912,-0.0007893320058535678,0.03300537570110232
-0.28800000000000003,0.03579360132684314,-0.000721382171406937,0.033284492664718605
-0.28400000000000003,0.03584713403333358,-0.0006671960087673016,0.033568121495174776
-0.28,0.03593020407389395,-0.0006291566746740917,0.033848944226446104
-0.276,0.03592454119719519,-0.000552235584386972,0.03408658698205836
-0.272,0.03598203905622816,-0.00047011748499738317,0.034349714739897744
-0.268,0.03604885525806954,-0.00042728933626363463,0.03459242249288404
-0.264,0.03612883813546012,-0.0003736224098827755,0.03484585117195459
-0.26,0.03619024410314007,-0.0002948467240458999,0.03510663443032126
-0.256,0.036300610177731424,-0.00022091369445077048,0.035372407817161805
-0.252,0.0363190609187945,-0.00016278778116325622,0.035557802042374416
-0.248,0.03637999786267336,-9.655053697847746e-05,0.035744604279776465
-0.244,0.03649998543525362,-2.6317458105482377e-05,0.03595600555708354
-0.24,0.03651426103669886,4.465059973775579e-05,0.03612954956268223
-0.236,0.03658594593741275,0.00011774036981989225,0.03632499683307096
-0.23199999999999998,0.036715656944995755,0.00016883254464988056,0.036508853655972694
-0.22799999999999998,0.036754768018008,0.00021518596588065024,0.03665049781547713
-0.22399999999999998,0.036813260654798174,0.00028797647439362736,0.03678997928364168
-0.21999999999999997,0.0368830279244302,0.00035204609683462393,0.03693314424640138
-0.21599999999999997,0.03693196660621257,0.000399177623293068,0.03706497112472467
-0.21199999999999997,0.03699901022522158,0.0004825346093541334,0.03718978717624957
-0.20799999999999996,0.03702052172133203,0.0005423798022579652,0.03729121972296292
-0.20399999999999996,0.037071947987801314,0.0005978101762667118,0.03740492733648849
-0.19999999999999996,0.03712504100173156,0.0006705979504868153,0.037506470535239485
-0.19599999999999995,0.03710301220150004,0.0007230600687877658,0.03756811515547583
-0.19199999999999995,0.037134928186080066,0.0007724089449460367,0.03763774037776184
-0.18799999999999994,0.037205847975604396,0.0008134075397210958,0.03771492697397779
-0.18399999999999994,0.037166966658485574,0.0008433106767780808,0.03772629143561896
-0.17999999999999994,0.03716552795219277,0.0008852834915226156,0.03774736834001555
-0.17599999999999993,0.03720593881381176,0.0009217746731533141,0.03778626404528896
-0.17199999999999993,0.03720581544320728,0.0009174392009228249,0.037810456790062535
-0.16799999999999993,0.037175949596033445,0.0009551724389737169,0.03779442146221069
-0.16399999999999992,0.037191271985563455,0.000987763021540401,0.03779916065381882
-0.15999999999999992,0.03718835863758379,0.0009844553249677957,0.037806790480872224
-0.15599999999999992,0.03718624419942746,0.001002915235443912,0.0378065261120279
-0.1519999999999999,0.037180821499759306,0.0010184573287169878,0.03779225811118768
-0.1479999999999999,0.03716924369347293,0.0010108944261980782,0.03776364375956125
-0.1439999999999999,0.03713854220927027,0.0010229296744156437,0.0377341729135503
-0.1399999999999999,0.03716389893700112,0.0010374774954493924,0.03772922196902074
-0.1359999999999999,0.03711682116541025,0.0010304977787350597,0.03768440432936535
-0.1319999999999999,0.037090596209313605,0.0010342698207430102,0.03763944884656317
-0.1279999999999999,0.03711868802491233,0.0010409530977101668,0.03761729170463768
-0.12399999999999989,0.03705489589247109,0.001054972755413014,0.03756018144459064
-0.11999999999999988,0.03703197606502059,0.0010572134020709661,0.03749886525994992
-0.11599999999999988,0.03704570748552621,0.0010551244699374047,0.037468480977902945
-0.11199999999999988,0.03703921038409253,0.0010545015185918047,0.03743808014486895
-0.10799999999999987,0.037020262225571574,0.0010776221863512585,0.03736971425522983
-0.10399999999999987,0.03701199472204442,0.0010847499473119243,0.03734703322326483
-0.09999999999999987,0.03705128333886433,0.0010926130148061403,0.03735052596230697
-0.09599999999999986,0.03706623974890548,0.0011057371069012744,0.0373238023854804
-0.09199999999999986,0.03704545078988786,0.0011208343089421661,0.037256271675252424
-0.08799999999999986,0.037077113586751524,0.0011385595911010537,0.03721256083574598
-0.08399999999999985,0.03711436392746441,0.0011332674649397188,0.03720614223296697
-0.08000000000000007,0.03712147191309662,0.0011502293699986027,0.03717303096498473
-0.07600000000000007,0.03718024972884389,0.0011698274598358302,0.037163117209597855
-0.07200000000000006,0.0371969320507161,0.0011836448810834633,0.03711733723146529
-0.06800000000000006,0.03721500110707978,0.0011914241743256836,0.037069637761073984
-0.06400000000000006,0.037258658987055236,0.0012069227062020895,0.03703938678541654
-0.06000000000000005,0.0373140723735457,0.001233751503041404,0.03702370147668804
-0.05600000000000005,0.03735445952108839,0.0012418069471224833,0.03699640169766992
-0.052000000000000046,0.03737632903550209,0.0012640830504127298,0.03695505891396092
-0.04800000000000004,0.03743196122630816,0.0012797746906363183,0.03693460000326142
-0.04400000000000004,0.03746613099391113,0.0012960953666543934,0.03690317703589461
-0.040000000000000036,0.03752258705784027,0.001322497167560365,0.036874788673249614
-0.03600000000000003,0.03758135230255788,0.001330521295424069,0.03685952969674636
-0.03200000000000003,0.03762284323639197,0.0013587374446952217,0.03682094260776738
-0.028000000000000025,0.03769241129859061,0.0013749952602456937,0.03680230238459995
-0.02400000000000002,0.03774492596790583,0.0013953317999247704,0.0367789298809911
-0.020000000000000018,0.037825213339408394,0.0014229944727298443,0.03676639281578397
-0.016000000000000014,0.0378678864046468,0.0014375216100601254,0.03673681310020235
-0.01200000000000001,0.03791850374208145,0.0014608407026158407,0.036708405786084704
-0.008000000000000007,0.03797364402879457,0.001493021940927943,0.03667217148244324
-0.0040000000000000036,0.03798384639645667,0.0015130753765305515,0.0366166970291217
0.0,0.038042501964077324,0.0015358718321879848,0.036582219265077306
0.0040000000000000036,0.03805139827438763,0.0015704247105202392,0.03655062249593985
0.008000000000000007,0.0380935018337279,0.0015923562330473946,0.03651563047174715
0.01200000000000001,0.03809651039669625,0.001617326255233891,0.03647223762002107
0.016000000000000014,0.038136227778788404,0.001645699959527289,0.03644519659877483
0.020000000000000018,0.03812090660933651,0.0016710139305943876,0.03637639597090775
0.02400000000000002,0.038136008121340596,0.0017002118899830164,0.036312774183255535
0.028000000000000025,0.03812669135117868,0.0017272048961322433,0.03624989949440489
0.03200000000000003,0.03815729454060503,0.001755479479946766,0.036203350971852524
0.03600000000000003,0.038158071403261745,0.0017840654367563206,0.03612515220150179
0.040000000000000036,0.0381742431348345,0.0018131866863814819,0.036042412776771705
0.04400000000000004,0.03820321369777378,0.0018367694638535834,0.03596901505100325
0.04800000000000004,0.03822347039610489,0.001868720307924614,0.03587926953218065
0.052000000000000046,0.03826765727309252,0.001905401953047919,0.035791827019863394
0.05600000000000005,0.03829616612791703,0.0019307208346169297,0.03570802712388724
0.06000000000000005,0.038370143817524995,0.001965875143736075,0.035635621492454465
0.06400000000000006,0.038416712182004785,0.0020095930350354715,0.03554377021604627
0.06800000000000006,0.03847740015538957,0.0020448328026237256,0.03545919090616787
0.07200000000000006,0.03858934187544043,0.002086750502316491,0.03539001628033296
0.07600000000000007,0.03862864461093868,0.0021311382628952406,0.035285733517530865
0.08000000000000007,0.038716135480169535,0.002172568384273438,0.03519494019062972
0.08400000000000007,0.038824281651718556,0.002206359949084619,0.03510495107555331
0.08800000000000008,0.03887393691978129,0.0022473927260951393,0.034986212148808774
0.09200000000000008,0.0389841212815205,0.002287912746918144,0.034888847049014814
0.09600000000000009,0.03909291845538369,0.002313536581459512,0.03479013559156872
0.10000000000000009,0.03917370265320116,0.0023533531541040605,0.03466932083611686
0.10400000000000009,0.03931714055387941,0.00239224413836487,0.03457037600000682
0.1080000000000001,0.03943391908840904,0.0024081204090433423,0.0344595969728937
0.1120000000000001,0.0395571236521363,0.002444269663153696,0.034337476339463185
0.1160000000000001,0.039736410059305574,0.002479909213534596,0.03423421702192608
0.1200000000000001,0.039862624053188675,0.0024885658345471973,0.03411200429076376
0.12400000000000011,0.04003148885037194,0.002510562868927708,0.03398504123092767
0.1280000000000001,0.04020511469770375,0.0025438227768748256,0.03385422337696955
0.13200000000000012,0.04036683246933482,0.002562569973336191,0.033724078892461824
0.13600000000000012,0.04056710181119296,0.0025637804200798397,0.03358388706777813
0.14000000000000012,0.040724309505195205,0.002556360143393891,0.03346340735626875
0.14400000000000013,0.040922618230342905,0.0025626729784630244,0.03333525901517698
0.14800000000000013,0.04108257097858453,0.0025762853506018533,0.03317876253391896
0.15200000000000014,0.04124449110012166,0.0025777577830756507,0.03303845100426086
0.15600000000000014,0.041448876655916435,0.002569078670195866,0.0328949119289452
0.16000000000000014,0.04159547217434226,0.0025441298130293114,0.032731722822521604
0.16400000000000015,0.0417183645452278,0.002545079821884407,0.03253623569474793
0.16800000000000015,0.041902544828529766,0.002543508295343065,0.032364575942426296
0.17200000000000015,0.04202589037175721,0.0025128640647049017,0.03219488920875675
0.17600000000000016,0.04215082517514267,0.002481290911542993,0.03202868401774072
0.18000000000000016,0.04230789461363471,0.0024881290454547727,0.03184873898523026
0.18400000000000016,0.04241527205371361,0.0024717922658355814,0.03166596399063791
0.18800000000000017,0.04250624748893741,0.0024390675669118396,0.031488472311784754
0.19200000000000017,0.04264742884690313,0.0024134844622469313,0.03132428725239179
0.19600000000000017,0.04269347203319681,0.0024041361632774587,0.031119818165119065
0.20000000000000018,0.04272936325500514,0.0023812020925754,0.030918281315769063
0.20400000000000018,0.042819576589065274,0.00235166222709025,0.030723372401610497
0.20800000000000018,0.042842493256551616,0.0023047417291422834,0.030529069426848326
0.2120000000000002,0.04281003792774033,0.002289843413661362,0.03029681710130755
0.2160000000000002,0.042839934892188646,0.0022720534586942827,0.03008946263399037
0.2200000000000002,0.042805260246319296,0.0022368282660929473,0.029885976720304908
0.2240000000000002,0.042761402803377466,0.0021911288459321556,0.029695314951930188
0.2280000000000002,0.04271985222654091,0.0021864707311561957,0.02947831682991203
0.2320000000000002,0.04260843883273338,0.002165761981034166,0.02926536731979958
0.2360000000000002,0.04248867416475018,0.002135440150844245,0.029066339679373554
0.2400000000000002,0.04242948813976231,0.0021025769601188712,0.028892066075616788
0.24400000000000022,0.042288056960959795,0.002083249897929644,0.02868326022878186
0.24800000000000022,0.04210019691205509,0.00206730768993364,0.028449797551862714
0.2520000000000002,0.04197435145617722,0.0020481781943145114,0.028241137454761322
0.2560000000000002,0.04184072624412286,0.0020178047409176625,0.028044814844630714
0.26000000000000023,0.04165366693239186,0.00199344611614319,0.027833207038680585
0.26400000000000023,0.04149688589563612,0.0019886889122508137,0.0276174088202454
0.26800000000000024,0.041347840984635086,0.001970930393863489,0.02741428625119486
0.27200000000000024,0.04118340494538481,0.001936654338775633,0.027218239018867208
0.27600000000000025,0.041030065633270364,0.0019295634713133556,0.027003825744150434
0.28000000000000025,0.04091244453294663,0.0019248092726855347,0.026796824087669088
0.28400000000000025,0.040740102340144545,0.0018957163040604073,0.026575715617235054
0.28800000000000026,0.04063267832477092,0.001862429649658405,0.026377911652818435
0.29200000000000026,0.04051810803779692,0.001858686963349034,0.02615394029961456
0.29600000000000026,0.04040623170298569,0.0018417914641084118,0.025932635180557582
0.30000000000000027,0.0402972895424455,0.0018067618547953645,0.025717500999079893
0.30400000000000027,0.04020527418302756,0.0017884600005681206,0.025495322417560362
0.30799999999999983,0.040092750938519085,0.0017668612706800235,0.025261533111976008
0.31199999999999983,0.03999981060235126,0.0017270518797135935,0.0250404374742878
0.31599999999999984,0.03989251879853882,0.0017007429071398338,0.024806888025932207
0.31999999999999984,0.03978740030605118,0.0016840575862554293,0.02456886624784243
0.32399999999999984,0.0396759863608352,0.0016443440271712757,0.024325725300063536
0.32799999999999985,0.03960967093243146,0.0015947635805362722,0.024099133675042354
0.33199999999999985,0.03953462425217131,0.001550512266981687,0.0238684940014356
0.33599999999999985,0.039396055118200005,0.001519719467340582,0.023612775634625587
0.33999999999999986,0.03932199077453754,0.0014837847878300212,0.023382296918875594
0.34399999999999986,0.03927884992928849,0.0014352332814527825,0.023140653449738677
0.34799999999999986,0.03918297937043902,0.0013611398003158322,0.022910068481937718
0.35199999999999987,0.03903622344882466,0.0013283895481036626,0.022596470548079915
0.35599999999999987,0.03895069944581482,0.0012944336323167539,0.022299423251784696
0.3599999999999999,0.03881863004693446,0.0012451251820683894,0.02204136674276917
0.3639999999999999,0.03870254426541744,0.0011869006539626543,0.021814382971261776
0.3679999999999999,0.038651013956078006,0.0011241344295404622,0.021613159991751615
0.3719999999999999,0.03865205974737118,0.001048924594884632,0.021408241949743386
0.3759999999999999,0.03847985696048744,0.0009674261395185135,0.021112297862529807
0.3799999999999999,0.0383197998144166,0.0009052426733086099,0.020795551858404024
0.3839999999999999,0.038224822496542944,0.0008375720729768792,0.020505922668987354
0.3879999999999999,0.038194925017152284,0.0007644143713629849,0.020243410279930985
0.3919999999999999,0.03813320071287094,0.0006734345808876011,0.019975221899889716
0.3959999999999999,0.03798704530206925,0.0005582207652114679,0.019683514728439704
0.3999999999999999,0.03790212494583562,0.000439945318683431,0.0194152978446132
0.4039999999999999,0.03782383327437144,0.0003488974827386733,0.019117093480708815
0.4079999999999999,0.03781659133490979,0.00025133698810589437,0.018847666109538544
0.4119999999999999,0.037716273410208626,0.00011773870290570523,0.018537171343278855
0.4159999999999999,0.03764537501248657,-2.996337012581779e-05,0.018235512296686903
0.41999999999999993,0.03763844184864577,-0.00017810070393699346,0.017955996506165466
0.42399999999999993,0.037669503881302906,-0.000309409523517556,0.017682835304723712
0.42799999999999994,0.03772453454242085,-0.00046860515259133554,0.017395476149842402
0.43199999999999994,0.037793716623437834,-0.0006588656443714471,0.017086087509196962
0.43599999999999994,0.03793925395314153,-0.0008533443839632828,0.016796239120613034
0.43999999999999995,0.038145982042318595,-0.0010383203739743586,0.016497327841063877
0.44399999999999995,0.03844200945703617,-0.0012331497080631875,0.01622873660708975
0.44799999999999995,0.03874598865339505,-0.0014792685813519576,0.015918309263556696
0.45199999999999996,0.039131809359153086,-0.0017389209970291334,0.01563022250695016
0.45599999999999996,0.03960699157520919,-0.002008278164848348,0.01537107688125408
0.45999999999999996,0.0401795943794397,-0.002284501990060449,0.015102209663969485
0.46399999999999997,0.04084096018912113,-0.002578417068675814,0.014837021021035535
0.46799999999999997,0.0414983857192401,-0.002941434562037372,0.014515550186111122
0.472,0.042256835187670275,-0.003315482341192018,0.01422545749061295
0.476,0.04311630848716373,-0.003700560376418122,0.013966742980587057
0.48,0.04406498809437027,-0.004091333119032913,0.013717836234983901
0.484,0.04511321584737176,-0.004487973867170638,0.013479013117547779
0.488,0.04616023890802706,-0.004953746827121749,0.013195258537456393
0.492,0.04727012586189952,-0.005457491936502966,0.012908050824677414
0.496,0.04849724854473298,-0.00597256070899027,0.012653531373230699
0.5,0.04982797727506281,-0.006501094451792422,0.012415565886046417
0.504,0.05127690645325328,-0.007048205740613456,0.012186900749886273
0.508,0.052824709715743774,-0.007628450141134685,0.01196069913773588
0.512,0.05441284047166115,-0.008268363805486631,0.011686725789961999
0.516,0.05616350497350442,-0.008922531951379264,0.011447688700734706
0.52,0.05792708543423967,-0.009545118472534198,0.011208662916701055
0.524,0.05970679880322575,-0.010132355775465672,0.010968514824366796
0.528,0.061665655693378806,-0.010732540330109282,0.01076461837363076
0.532,0.06349590383722782,-0.011321783299202621,0.010482347259479748
0.536,0.06551059730811579,-0.011923759782867952,0.010227367719756983
0.54,0.06772988306427458,-0.012540014582700749,0.0100068497603254
0.544,0.06981989787366716,-0.01306967006890659,0.00975743937426581
0.548,0.07205937432971254,-0.013587216382346003,0.009525910698256417
0.552,0.07454247881700844,-0.014119945851171607,0.00932938555530378
0.556,0.07726917956409678,-0.014667850852904138,0.009167867721050625
0.56,0.0797561402207345,-0.01513849265366062,0.008925668098560427
0.5640000000000001,0.08250495655212568,-0.015618376060791691,0.008703015556347836
0.5680000000000001,0.08548521482790004,-0.016094787200138478,0.008501335625937655
0.5720000000000001,0.08850016482301201,-0.016511001884584698,0.008294552066614657
0.5760000000000001,0.09187673240520589,-0.016952810969828622,0.00812115089165102
0.5800000000000001,0.09531768313477085,-0.017363955734700745,0.00796267657377193
0.5840000000000001,0.09839158739788531,-0.01765388243785591,0.007783235003007523
0.5880000000000001,0.10194399097313583,-0.01797749730391992,0.007630049759169419
0.5920000000000001,0.10597489331788625,-0.018334800331324144,0.007503120893240003
0.5960000000000001,0.11048429505715529,-0.01872579152649773,0.0074024483498916485
0.6000000000000001,0.1130984281609447,-0.018921774974906325,0.007286747583823395
0.6040000000000001,0.11400899809005269,-0.018800145811636866,0.007096103527191088
0.6080000000000001,0.11536876522378892,-0.01869779280137934,0.006922082478766444
0.6120000000000001,0.11717771894338512,-0.018614717861603115,0.0067646873837627665
0.6160000000000001,0.11943585966389852,-0.018550921031252034,0.006623918274645252
0.6200000000000001,0.12214318683067556,-0.018506402247730085,0.006499775133963678
0.6240000000000001,0.1252997012118472,-0.01848116163641228,0.006392257964054783
0.6280000000000001,0.12503754807089096,-0.018178108054431374,0.006276278774146887
0.6320000000000001,0.11891470179853082,-0.017399420770253377,0.006131130243718205
0.6360000000000001,0.11330319000661174,-0.0166299212480466,0.005995949627487815
0.6400000000000001,0.10820284565155132,-0.015869586552120174,0.005870732837262682
0.6440000000000001,0.10361375581544913,-0.015118428155471876,0.005755482019473957
0.6480000000000001,0.0995359206428711,-0.014376446108050257,0.005650197153550045
0.6520000000000001,0.09596934037068489,-0.013643640436296968,0.005554878233681063
0.6560000000000001,0.09083076981999527,-0.01292554974174417,0.0054797174614729235
0.6600000000000001,0.08091564483683256,-0.011979844373544872,0.005381446167692767
0.6640000000000001,0.07180999932054163,-0.011029953821862178,0.005287211761134388
0.6680000000000001,0.06351849889299109,-0.010080359091110467,0.005200513535523945
0.6720000000000002,0.05604128534884081,-0.009131074401315324,0.005121352950422265
0.6760000000000002,0.04937835879752278,-0.008182099745381654,0.005049730002425181
0.6800000000000002,0.04352971927170473,-0.00723343508984042,0.0049856446906187705
0.6840000000000002,0.03838603851791149,-0.006323533125492035,0.004928839316118865
0.6880000000000002,0.03286544243418323,-0.005772502832379954,0.0048752421666667526
0.6920000000000002,0.027870606371501013,-0.005213035633805108,0.0048257256813076495
0.6960000000000002,0.02340138158579101,-0.00464511491404615,0.004780288387634181
0.7000000000000002,0.019457846168635527,-0.004068748882123542,0.004738931048333787
0.7040000000000002,0.016040000274316034,-0.003483937586049884,0.0047016536869662505
0.7080000000000002,0.013211885867942606,-0.002901899627769558,0.004646686851239298
0.7120000000000002,0.011096279657210382,-0.0024570986607861346,0.004587675914887928
0.7160000000000002,0.009635714457854048,-0.0022658263761644363,0.004520681127603047
0.7200000000000002,0.008307702613438538,-0.0020711819143757575,0.004456462662982474
0.7240000000000002,0.007092764427986759,-0.0018665558137159872,0.0043985959447463046
0.7280000000000002,0.006003262793076343,-0.0016527580940434885,0.0043466375324009345
0.7320000000000002,0.005057587931592668,-0.0014350433723032772,0.004297749311225006
0.7360000000000002,0.004255739760557607,-0.0012134115670999986,0.004251931265813677
0.7400000000000002,0.003597718331979802,-0.0009878627966936348,0.004209183420809799
0.7440000000000002,0.003163958124265572,-0.0008865646838580325,0.004158072072584773
0.7480000000000002,0.0028148746781849606,-0.0008357877384494048,0.00410419525298967
0.7520000000000002,0.0025026067597528484,-0.0007837675287126599,0.00405149818597458
0.7560000000000002,0.0022320325142844797,-0.0007337616571539677,0.00399394660472182
0.7600000000000002,0.001993348880281493,-0.0006825785210185443,0.00393835009298755
0.7640000000000002,0.0017865558395757089,-0.0006302181057879121,0.003884708672454352
0.7680000000000002,0.0016116534491047553,-0.0005766804109566767,0.0038330223282703304
0.7720000000000002,0.0014705690439076274,-0.0005264140715344154,0.003781670728583207
0.7760000000000002,0.0013628249645369478,-0.0005027970891792352,0.003734477895690796
0.7800000000000002,0.0012666644200721184,-0.00047841312716361857,0.003688407517237659
0.7840000000000003,0.0011820845379961198,-0.00045326150840073817,0.003643458206590503
0.7880000000000003,0.00110908679341436,-0.00042734258202441623,0.0035996306642426283
0.7920000000000003,0.0010450206978785846,-0.00040085969443762464,0.0035528140748362614
0.7960000000000003,0.0009900090841709547,-0.00037383301701316384,0.003503592493523892
0.8000000000000003,0.0009463559545683865,-0.000346094917291901,0.0034556605269011353
0.8040000000000003,0.0009230748043378672,-0.0003268001804128806,0.0034140225822451415
0.8080000000000003,0.0009025432471153602,-0.00030857367748071267,0.003373644590228793
0.8120000000000003,0.0008833686098578011,-0.00029051545046848026,0.003333986052644003
0.8159999999999998,0.0008655502591508913,-0.0002726249006534196,0.0032950457757778243
0.8199999999999998,0.0008490885537555595,-0.0002549023905437107,0.003256824358691678
0.8239999999999998,0.0008318303055991574,-0.00023827543624212118,0.0032147993534099783
0.8279999999999998,0.0008146593227671974,-0.00022232616212986025,0.0031711581083770815
0.8319999999999999,0.0007994747792202318,-0.00020896783859788068,0.00313135581228222
0.8359999999999999,0.000786040792153748,-0.00019864427726386366,0.0030958811416947935
0.8399999999999999,0.000773254390742455,-0.00018837419900784964,0.0030609630614765702
0.8439999999999999,0.0007611150883539311,-0.00017815722346877915,0.0030266005482168295
0.8479999999999999,0.0007496231703544524,-0.00016799352817173095,0.0029927941087408276
0.8519999999999999,0.0007368977394301567,-0.00015773921755907246,0.002956250074697143
0.8559999999999999,0.0007245835885890358,-0.00014752875608010414,0.0029198882580273094
0.8599999999999999,0.0007129029205005413,-0.00013737963540200375,0.0028840999146969586
0.8639999999999999,0.0007017618257342536,-0.0001265804291442796,0.002848545300766643
0.8679999999999999,0.0006917480902004469,-0.00011659993201259038,0.0028182166414769155
0.8719999999999999,0.0006822829330364878,-0.00010664487599414646,0.002788309639395658
0.8759999999999999,0.0006733664472560965,-9.671541189245988e-05,0.0027588247574070455
0.8799999999999999,0.0006639210723767943,-8.728599663234707e-05,0.002727896766515079
0.8839999999999999,0.0006543699350433986,-7.816502921599454e-05,0.0026962923426843864
0.8879999999999999,0.00064536556492126,-6.906401773564112e-05,0.002665148881360168
0.8919999999999999,0.0006369079662141605,-5.998292883596753e-05,0.002634466377135557
0.8959999999999999,0.0006290091404480233,-5.256111203886733e-05,0.002605816636675684
0.8999999999999999,0.0006214508828595727,-4.605279679649088e-05,0.002578336518491431
0.9039999999999999,0.0006141825656232742,-3.9605818178622825e-05,0.0025511774746142524
0.9079999999999999,0.0006072042484653105,-3.322031743706738e-05,0.0025243399206367006
0.9119999999999999,0.0005997110594952716,-2.699131128195586e-05,0.0024963101235650925
0.9159999999999999,0.0005922942174461145,-2.093760705522753e-05,0.0024678340198657895
0.9199999999999999,0.0005852017426554014,-1.4946723328306826e-05,0.00243972658760987
0.9239999999999999,0.0005788486743044029,-8.262354571594067e-06,0.0024135868190435666
0.9279999999999999,0.000572949158060585,-1.465846008654654e-06,0.0023880728346566495
0.9319999999999999,0.000567419852043597,5.285553366937323e-06,0.002362840383538757
0.9359999999999999,0.000562260809032715,1.1991833176553958e-05,0.0023378898416439777
0.94,0.0005574720423353059,1.8652937281477095e-05,0.00231322121566337
0.944,0.000553053581463466,2.5268877905789117e-05,0.002288834502367092
0.948,0.000546772327024088,3.002776664600469e-05,0.002264734808864041
0.952,0.0005403007642978818,3.4314399892203e-05,0.002240948605929682
0.956,0.0005340641245536521,3.8557025117255176e-05,0.002217410519217499
0.96,0.0005280622467175828,4.275574674327459e-05,0.0021941198587688763
0.964,0.000522295179807861,4.6910496642319693e-05,0.0021710769660770813
0.968,0.0005167629901029981,5.102133912756688e-05,0.002148281852011705
0.972,0.0005114656070823901,5.5088176093512884e-05,0.0021257345121874056
0.976,0.0005061380988462236,5.9035834295798665e-05,0.002102947256311334
0.98,0.0005014512344513291,6.321848944498984e-05,0.0020814176750871428
0.984,0.0004969122548504558,6.73593078367263e-05,0.002060097893174766
0.988,0.0004925212179638954,7.145816209260844e-05,0.002038988224451015
0.992,0.0004882780117112389,7.551525602164935e-05,0.002018088039066281
0.996,0.00048418268698079993,7.953046615213322e-05,0.001997397650846313
1.0,0.0004802352668281268,8.350382448087773e-05,0.001976917068391018
1.004,0.00047643576706316303,8.743528020129128e-05,0.0019566465783611986
1.008,0.00047175070040617246,9.072677596857401e-05,0.0019359097336576635
1.012,0.0004669755003830429,9.360524042593979e-05,0.001916224252268623
1.016,0.0004623430707355732,9.645490071003762e-05,0.0018967228951726875
1.02,0.00045785370491168364,9.927567441422275e-05,0.001877406821280987
1.024,0.0004535070836497814,0.00010206764592383613,0.0018582748815446216
1.028,0.0004493035287297565,0.00010483074293053584,0.0018393282165191749
1.032,0.0004452428680397814,0.00010756495777678276,0.0018205662560821605
1.036,0.000440919351025932,0.00010979269338036739,0.0018010822127906838
1.04,0.0004372957580894348,0.0001119630861748921,0.001782658706282509
1.044,0.00043397220461526107,0.0001142167148884667,0.001764669075127447
1.048,0.0004307496566746129,0.0001164443429087278,0.0017468458572735817
1.052,0.000427627911420829,0.00011864612358639791,0.0017291879965722937
1.056,0.00042460719326740585,0.0001208219249184134,0.0017116965404141305
1.06,0.0004216873417461649,0.00012297177839800554,0.0016943709570055
1.064,0.00041866645460751536,0.00012497339207579876,0.0016773649028340941
1.068,0.0004151840923026401,0.00012661891712665872,0.0016609308866889314
1.072,0.00041178779885377094,0.00012824704647522155,0.001644635867613823
1.076,0.00040847779463766293,0.00012985773376895254,0.0016284808064906074
1.08,0.0004052538448722836,0.00013145100533204284,0.0016124647465170022
1.084,0.00040189938827374946,0.00013297736158888082,0.0015959462794478856
1.088,0.0003985373367164803,0.00013446281412639584,0.0015792773976549353
1.092,0.0003952725723530154,0.00013592627827982732,0.0015627761559128478
1.096,0.0003921109742450056,0.00013707764975250103,0.001547068155739375
1.1,0.00038902585245071905,0.00013821520198508587,0.001531492184352353
1.104,0.00038601734960489413,0.0001393388794625109,0.0015160491705006542
1.108,0.00038322075945691156,0.00014050498141419347,0.0015008187080440853
1.112,0.000380714570393275,0.00014178692777573336,0.0014859746567225571
1.116,0.00037828428475779547,0.00014305254331262583,0.0014712612508216052
1.12,0.00037593005819831267,0.00014430179403998584,0.0014566793725123868
1.124,0.0003732062841678043,0.00014521537330857627,0.0014427161232992668
1.1280000000000001,0.00037052287665835623,0.00014610145466507777,0.0014288897868703762
1.1320000000000001,0.0003678207500939505,0.00014694549324190164,0.0014149784713417563
1.1360000000000001,0.00036493256983103153,0.00014768267313433774,0.0014005773469511927
1.1400000000000001,0.0003621159106170906,0.00014841017646601915,0.0013863011327065937
1.1440000000000001,0.00035937059857960344,0.0001491280185243558,0.0013721489749260354
1.1480000000000001,0.00035669679014656194,0.00014983616908999627,0.001358121719994563
1.1520000000000001,0.00035411634848036845,0.0001505421993956819,0.0013445005744737019
1.1560000000000001,0.00035162538281744565,0.00015124767651802045,0.0013313580201969662
1.1600000000000001,0.0003491911559732126,0.00015194235424922407,0.0013183208881354317
1.1640000000000001,0.0003468134942625418,0.00015262624916128375,0.0013053883905013207
1.1680000000000001,0.00034449259850307025,0.00015329936400137106,0.0012925613033102365
1.1720000000000002,0.00034222829109477744,0.00015396171760851234,0.0012798388632106544
1.1760000000000002,0.00033988653685470226,0.00015455924655720076,0.0012668237670498124
1.1800000000000002,0.00033746718665946993,0.0001550862454602071,0.0012538225097561923
1.1840000000000002,0.0003349988582901399,0.00015555081108108222,0.0012413510756003922
1.1880000000000002,0.0003325852685637682,0.00015600627903319622,0.001228979579276131
1.1920000000000002,0.00033037660647768774,0.00015654301623949533,0.0012168920965096748
1.1960000000000002,0.00032829310549728475,0.0001571120358636495,0.0012049902716770688
1.2000000000000002,0.00032626349874740007,0.00015767044690657883,0.0011931857868308438
1.2040000000000002,0.00032428794252249086,0.0001582182628273786,0.0011814793557458302
1.2080000000000002,0.0003223290938188424,0.0001587230953089259,0.0011698884133113313
1.2120000000000002,0.00032022460281499993,0.00015904841719377653,0.001158483174856786
1.2160000000000002,0.00031816809514955633,0.00015936554523668167,0.0011471669608518864
1.2200000000000002,0.0003161594266120804,0.00015967449720391913,0.0011359390952742421
1.2240000000000002,0.00031419874689127855,0.00015997528778857381,0.0011248002491535626
1.2280000000000002,0.0003122859037983981,0.0001602679044646243,0.0011137497564326763
1.2320000000000002,0.00031042099990223783,0.00016055234331312766,0.0011027882767764181
1.2360000000000002,0.00030860401707616283,0.00016082856910127805,0.0010919154793029176
1.2400000000000002,0.0003068113975846078,0.00016097069755338097,0.0010812902429714606
1.2440000000000002,0.0003050174602827658,0.00016102365887104035,0.0010707635688710605
1.2480000000000002,0.00030326398898905175,0.0001610702252093833,0.0010603188354593761
1.2520000000000002,0.00030155108271270615,0.0001611103863016157,0.0010499566633192009
1.2560000000000002,0.00029987867611947253,0.00016114415059769247,0.001039676437332759
1.2600000000000002,0.00029824681978224074,0.00016117150803580404,0.0010294787682404976
1.2640000000000002,0.0002966554582140025,0.0001611924780216145,0.0010193630498890112
1.2680000000000002,0.0002950554085643699,0.00016116406797780342,0.001009311055551454
1.2720000000000002,0.0002931663035337962,0.00016084475675850015,0.0009992136983024834
1.2760000000000002,0.00029138464641968113,0.00016056373309824787,0.0009893177212121176
1.2800000000000002,0.0002898659456382005,0.00016041329783564662,0.0009798986045459076
1.2840000000000003,0.00028838190066016265,0.00016025781516194944,0.0009705514271292446
1.2880000000000003,0.0002869326714683711,0.0001600973177362159,0.0009612767473733227
1.2920000000000003,0.00028551809906366646,0.00015993175466038216,0.0009520740110201231
1.2960000000000003,0.0002841383138320226,0.00015976115421087746,0.0009429437670418526
1.3000000000000003,0.00028279324614156686,0.00015958550696549463,0.000933885740268107
1.3040000000000003,0.00028133708907875603,0.000159338054293933,0.0009248421664413652
1.3080000000000003,0.0002794549450769008,0.00015887657849516498,0.0009156876432324081
1.3120000000000003,0.0002776088770727516,0.00015841390994820326,0.0009066028456752748
1.3160000000000003,0.0002757989888382801,0.0001579500887510366,0.0008975883183157766
1.3200000000000003,0.00027402523924719276,0.00015748513068402714,0.0008886435221848364
1.3240000000000003,0.0002722876528190448,0.00015701899932015642,0.0008797689914497372
1.3280000000000003,0.00027084524722954833,0.00015668716267612965,0.000871509813525239
1.3319999999999999,0.0002694696212471554,0.0001563706528781426,0.0008633856894195479
1.3359999999999999,0.000268125594041691,0.00015605102886638824,0.0008553229109178434
1.3399999999999999,0.0002668130514645083,0.00015572832199994626,0.0008473210011078142
1.3439999999999999,0.0002654194647358227,0.00015533751826697366,0.000839312738783125
1.3479999999999999,0.00026366898963018823,0.00015472206125593873,0.0008311322016034809
1.3519999999999999,0.0002619493808856036,0.00015410735854664548,0.0008230130639665352
1.3559999999999999,0.0002602605478114537,0.00015349338677024665,0.0008149550838707419
1.3599999999999999,0.0002586024612186011,0.0001528801222401811,0.0008069580236481582
1.3639999999999999,0.000256975193796862,0.00015226762283484512,0.0007990223598202251
1.3679999999999999,0.0002554233575028921,0.00015168219569520837,0.0007912398543159168
1.3719999999999999,0.00025411612242323076,0.00015122391605881292,0.000783960063409081
1.376,0.0002528362043070755,0.00015076446004806318,0.000776733833269563
1.38,0.0002515836427188026,0.00015030385164422068,0.0007695615955732858
1.384,0.00025025768212381456,0.00014979700287750036,0.0007623916725755012
1.388,0.00024858198139441137,0.00014912137396073388,0.0007550815528619412
1.392,0.0002469369565903094,0.00014844781354879513,0.0007478251779801381
1.396,0.0002453224902309621,0.00014777629491995485,0.0007406221178179557
1.4,0.000243738699705735,0.0001471068449568637,0.0007334728003222867
1.404,0.00024218547353112646,0.00014643943644418195,0.0007263767983221619
1.408,0.0002406629115938706,0.00014577410153629098,0.0007193345360157982
1.412,0.00023926326085770705,0.00014517106940598596,0.0007125442697859229
1.416,0.000238010250312075,0.0001446444295139742,0.0007060398499616066
1.42,0.00023678506150290015,0.0001441181438568678,0.0006995832264300835
1.424,0.00023545552435200564,0.00014355499555959735,0.0006931513749621405
1.428,0.00023382867678958,0.0001429110266958887,0.0006867119231259429
1.432,0.00023223204678096397,0.00014226987940413986,0.0006803177052697215
1.436,0.0002306657732953152,0.0001416316362571645,0.000673969101598818
1.44,0.000229129704348324,0.00014099619494917432,0.0006676657340309811
1.444,0.0002276239692850695,0.00014036364460286282,0.0006614079774518633
1.448,0.00022614852379167308,0.00013973394233870965,0.0006551956469688162
1.452,0.0002246815174303157,0.00013907498543627093,0.0006488658563665606
1.456,0.0002232456455465639,0.0001384185587408679,0.0006425812912226647
1.46,0.0002215596971868819,0.00013768881624278881,0.0006364836550812977
1.464,0.00021983709638897982,0.00013694607414144763,0.000630462679129826
1.468,0.00021828917725176886,0.00013629369117717496,0.0006246623591336043
1.472,0.00021677004692892497,0.00013564563688743748,0.0006189036761478666
1.476,0.0002152796548716113,0.00013500186872273976,0.000613186456842527
1.48,0.00021381795810064064,0.0001343623763775329,0.0006075105317835785
1.484,0.00021238506539783265,0.00013372721681027385,0.000601876240308006
1.488,0.00021098087966211777,0.00013309632613022813,0.0005962832463841439
1.492,0.00020959772626364425,0.0001324654922984289,0.0005907362939567525
1.496,0.00020799583105537422,0.0001317034745985501,0.000585369265935452
1.5,0.00020642179367736554,0.00013094714701629906,0.0005800394718167395
1.504,0.000204875578956116,0.00013019648540104676,0.0005747467522028612
1.508,0.0002033571340611776,0.0001294514424432886,0.0005694909494436823
1.512,0.00020186655986792143,0.0001287121056261419,0.0005642723783463906
1.516,0.000200403734513084,0.00012797838424041824,0.0005590907267341614
1.52,0.00019896880804057368,0.00012725035576214544,0.0005539463035968271
1.524,0.00019756164333057554,0.00012652797451844026,0.0005488388023614325
1.528,0.00019609906422979876,0.00012575510512197622,0.0005437081573248954
1.532,0.00019464773425773767,0.0001249313721530532,0.0005388214354333868
1.536,0.00019322460493513896,0.00012411402100902133,0.0005339685535018653
1.54,0.00019182978171034735,0.0001233031116832524,0.0005291498000327231
1.544,0.0001904631619715884,0.00012249857464237862,0.0005243648874762032
1.548,0.00018912484284254355,0.0001217004746869445,0.0005196141019699205
1.552,0.00018781472620771578,0.00012090875819391923,0.000514897159105922
1.556,0.00018653290445925887,0.00012012346645394857,0.0005102143408942976
1.56,0.0001852713925144407,0.00011933994682552871,0.0005055650317087218
1.564,0.000183716371276965,0.000118376033456934,0.0005009295112599952
1.568,0.00018227939227471253,0.00011746909259446273,0.0004964510492985359
1.572,0.00018091866453014943,0.00011660619270988611,0.0004920864996839087
1.576,0.00017958156597501615,0.00011575038628886536,0.0004877523442626869
1.58,0.00017826807782340517,0.00011490162138248662,0.0004834483234964653
1.584,0.00017697825778939955,0.00011405996131898733,0.0004791746947826999
1.588,0.00017571200802318123,0.00011322534493511818,0.00047493120303416397
1.592,0.00017446942941345698,0.0001123978179618594,0.0004707181022478527
1.596,0.00017321633584394184,0.00011155870626721431,0.0004665389261153103
1.6,0.00017178872545867136,0.00011061850330900795,0.00046240988280719496
1.604,0.0001703857715158432,0.00010968610850003709,0.0004583089382425315
1.608,0.00016900738110867217,0.00010876145599649359,0.0004542358485281714
1.612,0.00016765360578975552,0.00010784461798103506,0.00045019085512904244
1.616,0.00016632442117720021,0.00010693553486144064,0.0004461737186380467
1.62,0.00016511234744265855,0.00010608827603136293,0.00044230860474178153
1.624,0.00016397595670900568,0.00010527851506034731,0.00043854089783652595
1.6280000000000001,0.00016286197842760387,0.00010447506922564021,0.00043479938690221495
1.6320000000000001,0.00016172940894798894,0.00010366422795271504,0.0004310830381935954
1.6360000000000001,0.00016036189167116256,0.00010277358646522026,0.00042738395842323
1.6400000000000001,0.00015901733973300135,0.00010189002704753034,0.00042370945265888426
1.6440000000000001,0.00015769567186885286,0.00010101348949217081,0.0004200593028169006
1.6480000000000001,0.00015639696481118426,0.00010014404703824844,0.00041643372578865293
1.6520000000000001,0.00015512118838699105,9.928166329844028e-05,0.0004128326127239737
1.6560000000000001,0.00015386829750792472,9.842631209406149e-05,0.0004092558573455181
1.6600000000000001,0.00015263836698598153,9.757804034771265e-05,0.0004057036722719042
1.6640000000000001,0.00015143133627243792,9.67368110027895e-05,0.0004021758465312658
1.6680000000000001,0.00015024725346588958,9.59026506310142e-05,0.00039867259005701554
1.6720000000000002,0.00014916150013912085,9.513109116691177e-05,0.00039532423313126094
1.6760000000000002,0.00014811241292795238,9.438527685097681e-05,0.00039206355145598684
1.6800000000000002,0.00014689382101112515,9.357378908526189e-05,0.0003887983124004926
1.6840000000000002,0.00014569455912887344,9.27686691243271e-05,0.0003855542659745002
1.6880000000000002,0.00014451474437904022,9.196997635209615e-05,0.00038233160677650314
1.6920000000000002,0.00014335425987095667,9.11776239463698e-05,0.00037913014206381295
1.6960000000000002,0.00014221321918298716,9.039169914000907e-05,0.0003759500627312042
1.7000000000000002,0.00014109151149929567,8.961213253191881e-05,0.0003727911791607741
1.7040000000000002,0.0001399892380806778,8.883898161179016e-05,0.0003696536796065051
1.7080000000000002,0.00013890634633766853,8.807221559682813e-05,0.00036653747013314824
1.7120000000000002,0.0001378416998944638,8.730993502679792e-05,0.0003634304082903231
1.7160000000000002,0.00013679481367435934,8.6551046079521e-05,0.00036032528893943487
1.7200000000000002,0.00013575312543011105,8.579572933420426e-05,0.0003572391474113946
1.7240000000000002,0.00013466913963224462,8.50638229344428e-05,0.00035425530750749905
1.7280000000000002,0.0001336394252921252,8.436157576431683e-05,0.00035133640742650296
1.7320000000000002,0.0001326301192676805,8.366466000658204e-05,0.00034843700549070544
1.7360000000000002,0.0001316411925155495,8.297306217379475e-05,0.00034555701389354996
1.7400000000000002,0.0001306726349437417,8.228675211318466e-05,0.00034269634850402477
1.7440000000000002,0.00012972447612394242,8.160577079846374e-05,0.00033985517917016077
1.7480000000000002,0.00012879667199948303,8.093008491311647e-05,0.0003370333370446832
1.7520000000000002,0.00012788927908689445,8.02597347343294e-05,0.00033423099000153326
1.7560000000000002,0.00012700225562840687,7.959467279931951e-05,0.0003314479714160297
1.7600000000000002,0.0001261356301047394,7.893495079983664e-05,0.0003286844462752335
1.7640000000000002,0.00012528444449072748,7.827912920799931e-05,0.0003259391705376041
1.7680000000000002,0.0001242327006720982,7.751996060111844e-05,0.0003232375993884867
1.7720000000000002,0.0001232039615265314,7.67669294225402e-05,0.0003205535288384183
1.7760000000000002,0.00012219820031412202,7.602001486164209e-05,0.00031788688051682295
1.7800000000000002,0.00012121548073651028,7.527927011182995e-05,0.0003152378120091351
1.7840000000000003,0.00012025574400121431,7.454464268352475e-05,0.0003126061662486737
1.7880000000000003,0.00011933175641907,7.382682491402688e-05,0.0003100166654785041
1.7920000000000003,0.00011849943261992135,7.31726637825458e-05,0.00030757815799444015
1.7960000000000003,0.0001176886687560759,7.25234659537452e-05,0.0003051558957963477
1.8000000000000003,0.0001168994587265564,7.187922395080154e-05,0.0003027498066329965
1.8040000000000003,0.00011613177084237454,7.123989831776714e-05,0.0003003598202067578
1.8080000000000003,0.0001153856469830979,7.060554435728227e-05,0.0002979860775757082
1.8120000000000003,0.00011466105743405062,6.997611823190813e-05,0.0002956284379519725
1.8160000000000003,0.00011395802990535888,6.935166424077764e-05,0.00029328704200343067
1.8200000000000003,0.00011327651526107455,6.873212744765889e-05,0.0002909617500843215
1.8240000000000003,0.00011253198409894742,6.810131504808075e-05,0.0002886550793615957
1.8280000000000003,0.00011165768356401924,6.744698386711837e-05,0.0002863677959858932
1.8320000000000003,0.00011080411782331898,6.679826440075721e-05,0.00028409510924334456
1.8360000000000003,0.00010997131615239529,6.615521335699236e-05,0.0002818371550093996
1.8399999999999999,0.00010915924797722075,6.551777801989809e-05,0.00027959379866018293
1.8439999999999999,0.000108367959760746,6.488600356009196e-05,0.0002773651735046007
1.8479999999999999,0.00010759740045037384,6.425984796792133e-05,0.000275151147225652
1.8519999999999999,0.00010684760711090997,6.363934758694466e-05,0.0002729518514675104
1.8559999999999999,0.00010611857890542122,6.302449394122554e-05,0.00027076722012929044
1.8599999999999999,0.00010541027487390114,6.24152551428734e-05,0.0002685971888369586
1.8639999999999999,0.00010474661879620148,6.183301355031564e-05,0.00026649452142381524
1.8679999999999999,0.00010413045677502126,6.128043261372479e-05,0.00026446622968233694
1.8719999999999999,0.00010353412330234932,6.0732871354288976e-05,0.00026245177981693707
1.876,0.00010295760616194377,6.0190289633634985e-05,0.0002604510508843031
1.88,0.00010240091955205007,5.9652734682843605e-05,0.0002584641627423645
1.884,0.0001017165981106141,5.905536945550684e-05,0.00025650173751225696
1.888,0.00010098316731668688,5.843226076108457e-05,0.0002545570260372255
1.892,0.00010027254960315532,5.7814940375086556e-05,0.00025262474149163075
1.896,9.958472004301283e-05,5.720336884562994e-05,0.00025070476892704625
1.9,9.891970716333559e-05,5.6597584093013045e-05,0.00024879722244126613
1.904,9.827747101330274e-05,5.5997550004281674e-05,0.000246901988842585
1.908,9.765804411016977e-05,5.54033003742435e-05,0.0002450191805178626
1.912,9.70614264309109e-05,5.4814819802606755e-05,0.0002431487414506999
1.916,9.64875838968462e-05,5.423208906826095e-05,0.00024129061570950518
1.92,9.593655786522314e-05,5.365514836266521e-05,0.00023944491462488156
1.924,9.540831199383587e-05,5.30839501415746e-05,0.00023761152823298476
1.928,9.49028775477655e-05,5.2518547221110935e-05,0.00023579056520832702
1.932,9.44202329989128e-05,5.195888865991828e-05,0.00023398191752872877
1.936,9.396038891335153e-05,5.140501816895513e-05,0.00023218569297683346
1.94,9.354036219879148e-05,5.08738491189966e-05,0.0002304717401492424
1.944,9.296089422350058e-05,5.032585920325185e-05,0.0002288332259480234
1.948,9.23829230400953e-05,4.9753119281304516e-05,0.00022711799808464668
1.952,9.182777386520491e-05,4.9185683183233887e-05,0.0002254126874178331
1.956,9.129523851444256e-05,4.862340455938051e-05,0.00022371861545183089
1.96,9.078527367894561e-05,4.806624049576961e-05,0.00022203568137196009
1.964,9.029793799082181e-05,4.751424106111915e-05,0.00022036398551843065
1.968,8.983318398537857e-05,4.696735860150604e-05,0.00021870342796249023
1.972,8.93910509028838e-05,4.642564226098524e-05,0.00021705410839076557
1.976,8.897150337737304e-05,4.588906831159319e-05,0.00021541597612259285
1.98,8.857456266194035e-05,4.5357619442758975e-05,0.00021378898355030868
1.984,8.820022176162006e-05,4.483131983048982e-05,0.00021217322755243454
1.988,8.784846262338493e-05,4.4310147465572516e-05,0.00021056861173523292
1.992,8.7501251074178e-05,4.379738524655973e-05,0.00020899186830089706
1.996,8.70897370271389e-05,4.3304453252417035e-05,0.00020750260383611106
2.0,8.669614486331172e-05,4.2815974037269694e-05,0.00020602274713681963


==> figs/data/cyl_fk02/cylinderPANS_medp3_fluc_x1p54.csv <==
y,uu,uv,vv
-2.0,0.0004302252366580002,-0.0006101528467298811,0.0014688886839756
-1.996,0.000434498316623678,-0.0006152976294058781,0.0014792052388775863
-1.992,0.00043881275916182787,-0.0006204669547390158,0.0014895635770033303
-1.988,0.0004431762500919901,-0.0006256593046103491,0.0014999162631362778
-1.984,0.0004479646851092307,-0.0006313844307673091,0.0015107371904839377
-1.98,0.00045260160100257243,-0.0006370677264810069,0.0015224019005498817
-1.976,0.00045728251549594567,-0.0006427799385774746,0.001534118771952729
-1.972,0.0004620183111959975,-0.0006485296620544113,0.0015458746172352074
-1.968,0.00046729545769344115,-0.0006547058853500655,0.001557125736120817
-1.964,0.00047262152812537107,-0.0006609131049074845,0.001568423230967817
-1.96,0.0004779961796363454,-0.0006671509492736316,0.0015797664288435737
-1.956,0.0004833846475164427,-0.0006734209196555819,0.0015914060140346828
-1.952,0.000488617196760574,-0.0006797291830489588,0.001604549334315587
-1.948,0.0004938972171111643,-0.0006860707041293039,0.0016177539457654087
-1.944,0.0004992242496577054,-0.0006924449768172201,0.0016310190643764842
-1.94,0.0005045609960448198,-0.0006988193335179122,0.0016442598131946318
-1.936,0.000509494240651968,-0.000704820049309929,0.0016568832116647288
-1.932,0.0005149612613807637,-0.0007115311937282821,0.0016701658264989606
-1.928,0.0005204687771668493,-0.0007179927039382974,0.0016822847758416247
-1.924,0.0005260238728590421,-0.0007244856850660507,0.0016944544048522652
-1.92,0.0005316268724189134,-0.0007310105698772744,0.001706675437349496
-1.916,0.000537423945686193,-0.0007377170162617181,0.0017190889397914963
-1.912,0.0005436419284643144,-0.0007448391792554415,0.0017319101617540823
-1.908,0.0005499139162119634,-0.0007519966496863889,0.0017447848199893985
-1.904,0.0005562400859915314,-0.0007591896401497707,0.0017577132940309029
-1.9,0.0005624981516429874,-0.0007663616546197016,0.0017711471965172231
-1.896,0.0005684876446504549,-0.0007734209526608852,0.001785826299366586
-1.892,0.0005745289132752202,-0.0007805168335937831,0.0018005746813603242
-1.888,0.0005806216450573379,-0.0007876489011166407,0.0018153914629725379
-1.884,0.0005872231956588924,-0.0007954759429826259,0.0018305819378330106
-1.88,0.0005938406619873061,-0.0008032537509274694,0.0018448902112221646
-1.876,0.0006005565982147808,-0.0008108866020788301,0.0018582645670189464
-1.8719999999999999,0.0006073552159238416,-0.0008184432880294814,0.0018710829562917286
-1.8679999999999999,0.0006137315477621232,-0.0008257826090627858,0.0018854821926218015
-1.8639999999999999,0.0006201282566583034,-0.0008331396099064399,0.0019000628727346637
-1.8599999999999999,0.0006265812530150831,-0.0008405330899213326,0.0019147088990511887
-1.8559999999999999,0.0006334593967566452,-0.000848267701149752,0.0019293379424255794
-1.852,0.0006408705513872296,-0.0008564305346320194,0.0019439233087007672
-1.848,0.0006483460491070408,-0.0008646340830694974,0.00195857077058505
-1.844,0.0006558861143004544,-0.0008728785830879717,0.001973280762233134
-1.84,0.0006630894847407647,-0.0008808965116757865,0.001989071397281092
-1.836,0.0006700663319023097,-0.0008887638736026207,0.0020056662838257903
-1.832,0.0006771016283603218,-0.0008966710073963054,0.00202233945304051
-1.828,0.0006850076258062576,-0.0009056630936567443,0.0020398940987162517
-1.824,0.0006932440213112091,-0.0009150420979981252,0.0020577931249774165
-1.82,0.0007015511156695492,-0.0009244733646324262,0.0020757798039574902
-1.816,0.0007099290770573104,-0.0009339571118617791,0.00209385467782435
-1.812,0.0007184145560111997,-0.000943084459684323,0.002109710065921703
-1.808,0.0007268048153414944,-0.000952007849172428,0.0021246879805272693
-1.804,0.0007352633096544361,-0.0009609743317489191,0.002139727390890848
-1.8,0.0007437905565232303,-0.0009699844646644952,0.00215482919559366
-1.796,0.0007523017707289833,-0.0009789768062910638,0.002170112151259975
-1.792,0.0007597121951440808,-0.0009871692676579017,0.0021871194951816855
-1.788,0.0007671816633448086,-0.0009954016088285934,0.002204206143990017
-1.784,0.0007747097840914119,-0.0010036733533811603,0.002221371083531829
-1.78,0.0007833218320375684,-0.0010128673521011418,0.0022390308957222133
-1.776,0.0007920521056265235,-0.0010221503432143097,0.0022567904960566795
-1.772,0.000801809624064957,-0.0010326462132057073,0.0022753902006085055
-1.768,0.0008121584623204999,-0.0010438188836408113,0.0022944794922602476
-1.764,0.0008225938858730555,-0.0010550529463368872,0.0023136578878082295
-1.76,0.0008331162463166351,-0.0010663487594610803,0.0023329259646327613
-1.756,0.0008437249285032588,-0.001077705679032483,0.0023522825748215105
-1.752,0.0008543976134061735,-0.001088984047441458,0.002371256274846448
-1.748,0.0008643590855685453,-0.0010993372866764035,0.0023900135693013455
-1.744,0.0008738118794614202,-0.001109302986044358,0.002409828465770761
-1.74,0.0008833426442207402,-0.001119319143686258,0.0024297382312790045
-1.736,0.00089295186096269,-0.0011293862853371062,0.002449744051294961
-1.732,0.0009026390315790653,-0.001139503884917602,0.002469844737503525
-1.728,0.0009124043867002779,-0.001149672181029317,0.0024900408815653175
-1.724,0.0009230487020684334,-0.0011607229868300897,0.0025104610481961626
-1.72,0.0009344197042039642,-0.0011724940646840787,0.0025310791248252746
-1.716,0.0009458856559598976,-0.0011843280830368063,0.00255179507381443
-1.712,0.000957445842119826,-0.0011962242837645423,0.00257260766013828
-1.708,0.0009691010390172703,-0.0012081834764994092,0.002593518119545023
-1.704,0.0009810527664811807,-0.0012203787686948624,0.002614717131252907
-1.7,0.0009927649166365446,-0.0012324158804214165,0.002637209506613934
-1.696,0.0010044800276150273,-0.0012444143784298557,0.002659508574488972
-1.692,0.0010162925964482406,-0.0012564761466169804,0.002681914875628078
-1.688,0.0010282034023945505,-0.0012686019118210473,0.002704429754097546
-1.684,0.0010402117178941008,-0.001280790972507754,0.0027270518593284607
-1.68,0.0010529299548319698,-0.0012935103525228216,0.0027492737202531384
-1.676,0.0010658950701128557,-0.0013064012858289293,0.0027714700050352954
-1.672,0.0010789671198390921,-0.0013193596150778688,0.0027937692152574913
-1.668,0.001092146451054486,-0.001332385721945293,0.002816172017885766
-1.664,0.0011054323228107167,-0.0013454788476083683,0.002838677075682693
-1.66,0.0011188254957588998,-0.001358639766505107,0.0028612857309267413
-1.656,0.0011316627971329452,-0.0013715855083630412,0.0028862822062067106
-1.652,0.0011444795990854975,-0.0013845466001232442,0.002911847794174993
-1.6480000000000001,0.0011574026188596147,-0.0013975768410275813,0.002937543644251435
-1.6440000000000001,0.0011704321253671224,-0.0014106765477200642,0.0029633705200629553
-1.6400000000000001,0.0011835686217135045,-0.0014238461291926044,0.002989329193059911
-1.6360000000000001,0.0011976572857755738,-0.001437647719260276,0.0030144738543651964
-1.6320000000000001,0.0012124655773710438,-0.0014519231439833588,0.003039070856350894
-1.6280000000000001,0.0012273964330817037,-0.0014662739274002566,0.0030637852267033014
-1.624,0.0012424506794802895,-0.0014807008563815429,0.0030886184476966822
-1.62,0.0012576274997182872,-0.0014952031253576458,0.0031135690354350976
-1.616,0.0012735973315746217,-0.0015102896489592476,0.0031389495580582873
-1.612,0.001289826969806881,-0.0015258268594764085,0.003167568374625093
-1.608,0.0013053089427611608,-0.0015409479509430144,0.0031968687433437714
-1.604,0.0013207654708031291,-0.0015559886535580197,0.003225828741571353
-1.6,0.0013363524774230183,-0.001571110033742956,0.003254937435074781
-1.596,0.001352070808604772,-0.0015863129565453886,0.003284196562989614
-1.592,0.0013686040738440154,-0.0016022010107258275,0.003313465248865903
-1.588,0.001386411242705954,-0.0016191417075863245,0.003342526748498396
-1.584,0.0014043719228505386,-0.0016361767912462578,0.0033717345217418836
-1.58,0.0014224849776379867,-0.0016533051692883374,0.003401086828849915
-1.576,0.0014405796084310605,-0.0016702233939039088,0.0034300472955606557
-1.572,0.001458423343215057,-0.0016865222089179125,0.0034578951787280765
-1.568,0.0014755268160701641,-0.0017023294537199041,0.0034870769151546448
-1.564,0.0014917342813269986,-0.0017174999851596652,0.003517691452998977
-1.56,0.0015080828733679854,-0.001732747579426303,0.003548468338332329
-1.556,0.0015245715897919754,-0.0017480713036284743,0.003579405730516676
-1.552,0.001541360714336961,-0.0017636418352826638,0.003610589550232029
-1.548,0.0015598718071260724,-0.001780970855434552,0.0036427749052561336
-1.544,0.0015798466854423454,-0.0017993136063500369,0.0036758799301243486
-1.54,0.0016010368172568782,-0.001818490197805583,0.003709757227489355
-1.536,0.001622412651972351,-0.0018377716667714833,0.00374381080742452
-1.532,0.001643462589804946,-0.001856874072928764,0.0037786279169781728
-1.528,0.001663646383768402,-0.0018754987076198162,0.00381483351349194
-1.524,0.0016840077178893853,-0.0018942267537140434,0.0038512438602741157
-1.52,0.0017043906804372554,-0.0019128026240086032,0.0038874456913074716
-1.516,0.0017243169272620543,-0.0019304867501310353,0.00392232677227786
-1.512,0.0017444126648145698,-0.0019482628715868707,0.003957397053536574
-1.508,0.001765771868702419,-0.0019671059322669236,0.003992605363102738
-1.504,0.0017875666783527836,-0.001986262368904453,0.004027792528851753
-1.5,0.0018091571734552,-0.0020050543168323135,0.004061237338945918
-1.496,0.0018305488268711017,-0.0020237450073920214,0.0040952232831187735
-1.492,0.00185132383522173,-0.0020423905001336956,0.004132357608581751
-1.488,0.0018737096139768282,-0.0020624216361599633,0.004172465985777351
-1.484,0.0018962930644675822,-0.002082563205651002,0.004212804921318235
-1.48,0.0019190729740119355,-0.002102814185299347,0.004253372007557428
-1.476,0.0019420505720895347,-0.002123175586276967,0.004294169668083795
-1.472,0.001965224570852366,-0.002143646319510136,0.004335195465966284
-1.468,0.0019892380737442203,-0.002164650121817323,0.004375916279845431
-1.464,0.0020146016618553474,-0.0021865050909901282,0.004415858126483743
-1.46,0.0020401822906022248,-0.002208478204791691,0.004456014799428458
-1.456,0.0020659814163274406,-0.002230570632332024,0.004496388694216133
-1.452,0.0020917396780178094,-0.0022524147358268585,0.004536487991789152
-1.448,0.002114542527231373,-0.0022722657110738785,0.004576371156123467
-1.444,0.0021393726487207985,-0.002293577651465639,0.004619101528057184
-1.44,0.0021648460220809944,-0.002315326751858896,0.004662650125231411
-1.436,0.0021905364224328976,-0.0023371919419005087,0.004706447915564615
-1.432,0.0022164423437778078,-0.002359171939632649,0.004750492285173611
-1.428,0.0022441607214657,-0.0023823866490842445,0.0047937857190898615
-1.424,0.0022732541990330484,-0.002406522844383957,0.004836603303053527
-1.42,0.0023025965288913626,-0.0024307895415241866,0.004879655828527704
-1.416,0.0023321860435431743,-0.0024551852647767803,0.004922940720556161
-1.412,0.0023617307150030427,-0.002479563401830456,0.00496664825355652
-1.408,0.0023890791515371688,-0.0025029756591109934,0.0050126919529462684
-1.404,0.0024163632463347034,-0.0025267609002398283,0.005060749854868226
-1.4,0.0024438718509463856,-0.002550673398358415,0.0051090908842626
-1.396,0.002472590813806646,-0.0025753770945617185,0.005158887214207403
-1.392,0.0025035310597580885,-0.002601548956678911,0.005211336185374474
-1.388,0.0025362414926953197,-0.00262888676931574,0.0052631070116584185
-1.384,0.002570014394463644,-0.002656906993487768,0.0053146726011365315
-1.38,0.0026040744671401573,-0.002685083731186717,0.005366538557322187
-1.376,0.0026384226956983306,-0.0027134177219023804,0.005418706397165519
-1.3719999999999999,0.0026723041103412126,-0.002741476379685433,0.005471564118862151
-1.3679999999999999,0.0027042988354474694,-0.002768442034729358,0.005525848132514459
-1.3639999999999999,0.002736568566749151,-0.002795552969168469,0.005580466343857261
-1.3599999999999999,0.0027691114358018363,-0.002822807696976575,0.0056354154841789066
-1.3559999999999999,0.002801237394512401,-0.0028493130131681276,0.0056896635716094535
-1.3519999999999999,0.002833513263589511,-0.0028758038542367613,0.005744060179252786
-1.3479999999999999,0.0028673396110014382,-0.0029033404163127515,0.005798138582832249
-1.3439999999999999,0.002905633483577975,-0.002933545395003699,0.005854261583608122
-1.3399999999999999,0.002944474617672106,-0.0029646343489124365,0.005913496318745119
-1.3359999999999999,0.0029836489077319506,-0.002995895016260108,0.005973087863680195
-1.3319999999999999,0.0030210645747311736,-0.0030263779832236932,0.0060360620824809795
-1.3279999999999998,0.0030585087401627012,-0.0030568918161484734,0.006099888467901032
-1.3239999999999998,0.003096282757194627,-0.0030875722484722595,0.006164126781191212
-1.3199999999999998,0.0031343877286182623,-0.003118420132528108,0.006228778890836886
-1.3159999999999998,0.0031728247804085723,-0.0031494364049390834,0.00629384676770867
-1.3119999999999998,0.0032108251584787467,-0.0031800257008791958,0.006357381191389953
-1.3079999999999998,0.0032513927487839785,-0.0032123282739928765,0.006418472023772243
-1.3039999999999998,0.003292659668863488,-0.0032450543214735984,0.006479744725315185
-1.2999999999999998,0.0033342717640231683,-0.003277956399162058,0.006541380304082504
-1.296,0.0033747758690240042,-0.003310448732124082,0.006608876946868834
-1.292,0.0034154971395541794,-0.003343057770989995,0.006677353058164742
-1.288,0.00345657840827852,-0.0033758411228954495,0.006746279407306763
-1.284,0.0034999553610353972,-0.0034098439437858026,0.0068164380508762
-1.28,0.00354465085863884,-0.003444537449968039,0.006887430314451769
-1.276,0.003589731369647167,-0.003479416375265313,0.006958873288520378
-1.272,0.00363505791447283,-0.003513756701628565,0.007028739343757881
-1.268,0.003683201775099334,-0.003550331159078925,0.007099123026147393
-1.264,0.0037315916134882136,-0.0035872876133820567,0.007171024963906558
-1.26,0.003779643396661123,-0.003624219260914517,0.0072468637868256984
-1.256,0.003827296387082627,-0.003661100126712163,0.007327066737645237
-1.252,0.003875385648598903,-0.003698179780853738,0.007407829825396146
-1.248,0.00392390843780132,-0.0037354561355112184,0.007489148236384628
-1.244,0.003972867552349097,-0.003772931310440454,0.007571026815901117
-1.24,0.004022260107201224,-0.003810603115293834,0.007653460690586053
-1.236,0.0040720890471494095,-0.003848473808713022,0.007736454759044879
-1.232,0.004124341749424606,-0.0038879075571088212,0.007816620514373415
-1.228,0.004176335555756411,-0.003927139644686494,0.007894675574272555
-1.224,0.004228663209189269,-0.003966521006200021,0.007973523086092707
-1.22,0.004278909534220524,-0.004004806021385202,0.008059847714952918
-1.216,0.004331575708046357,-0.004044264481714211,0.008147543716754604
-1.212,0.004386885178862793,-0.004085008061050014,0.008236688301019996
-1.208,0.004442939001271998,-0.004127147459444377,0.008329709922846804
-1.204,0.004500625909837778,-0.004169811694557843,0.008421326764113899
-1.2,0.004559811414957481,-0.004212902462074431,0.008511598138014621
-1.196,0.0046195287602478425,-0.004256217010772961,0.008602481024812328
-1.192,0.004678577540146762,-0.004299293216249942,0.008698237794753823
-1.188,0.004737221544274533,-0.004342222883388242,0.008798114373191192
-1.184,0.004796416449307851,-0.004385368596055626,0.008898731937061824
-1.18,0.004856165678085158,-0.004428732889585599,0.009000096468836394
-1.176,0.004916465872442252,-0.004472313265264809,0.009102201928464145
-1.172,0.0049774490158664845,-0.004516317651089296,0.009205378544955747
-1.168,0.005040526051430686,-0.004562525439831539,0.009311676625133727
-1.1640000000000001,0.005107304736098416,-0.004610054283384179,0.009416437926515062
-1.1600000000000001,0.00517469111095427,-0.004657445518472424,0.009527627072617796
-1.1560000000000001,0.005241955773104278,-0.0047046364661471485,0.009638176306790255
-1.1520000000000001,0.005309863760802761,-0.004752067030975621,0.00974955978688852
-1.1480000000000001,0.005378410985946612,-0.004799734314609205,0.009861770861731702
-1.1440000000000001,0.005447599580659698,-0.004847639835581326,0.009974812851146212
-1.1400000000000001,0.005517431636255275,-0.004895785020353269,0.01008868915035797
-1.1360000000000001,0.005587902936187696,-0.004944167005572704,0.010203392991545468
-1.1320000000000001,0.005658935574380658,-0.00499346880487692,0.010321859118267152
-1.1280000000000001,0.005732680601083176,-0.005044075337763802,0.010446934669169468
-1.124,0.00580748560628537,-0.005094802899693337,0.010571752547843918
-1.12,0.0058830342253730315,-0.005145777272319993,0.010697551436273234
-1.116,0.005959328431210329,-0.00519699997073157,0.010824335059312866
-1.112,0.006036370591314837,-0.005248472459705068,0.010952107217084912
-1.108,0.0061173659800128,-0.005301511969091505,0.011081944063305923
-1.104,0.006200721337381439,-0.00535537793988784,0.011220501841562227
-1.1,0.006280971412213807,-0.005407199343901089,0.011357631690919414
-1.096,0.006362284750499363,-0.005460703068350926,0.01149862684298375
-1.092,0.006445210311212634,-0.005515276069490941,0.011641292358204903
-1.088,0.006531898710805153,-0.005571055224762268,0.011780403560148787
-1.084,0.006619434046618975,-0.005627102050677747,0.011920618799598322
-1.08,0.006707811248815782,-0.005683413369614289,0.012061929683125019
-1.076,0.006797194499860236,-0.005739869470271626,0.012211812197407851
-1.072,0.0068876763285045245,-0.00579645831125476,0.012370493172980904
-1.068,0.006979135284228791,-0.00585330364299652,0.012530577530683448
-1.064,0.007071539088212744,-0.0059110513817296284,0.01269423649303377
-1.06,0.007166502905512299,-0.005970078856635468,0.012858445371826167
-1.056,0.007262830571380008,-0.006029358585288606,0.013023004924322665
-1.052,0.007360151654354685,-0.006088910755926641,0.013188965889906236
-1.048,0.00746485834333854,-0.006151182743184346,0.01336189449394235
-1.044,0.007566974531822967,-0.006210599941429828,0.013533312826322787
-1.04,0.007670064196889889,-0.006270089786652177,0.013706060097432044
-1.036,0.007774259058734547,-0.00632980954839524,0.013880284224254172
-1.032,0.007884067292152403,-0.0063929087622163604,0.014054328468321088
-1.028,0.008002638824731399,-0.006459360546646828,0.01424517092011241
-1.024,0.00812354721451884,-0.006525813465597259,0.014440992978994666
-1.02,0.008246012023575132,-0.006592581201159682,0.014638659894633364
-1.016,0.0083699041060206,-0.006659617009975941,0.014837989217928059
-1.012,0.00848460078007363,-0.006720950770399077,0.015025495923733563
-1.008,0.008608944764858482,-0.006779244852390156,0.01522269377686493
-1.004,0.008749262914299916,-0.00684204190604527,0.015425398606317694
-1.0,0.008892276826138145,-0.0069053003884866895,0.015629973270797137
-0.996,0.009037992836003636,-0.0069690231742982394,0.01583642691954164
-0.992,0.009186408787156205,-0.007033209237048539,0.016044756479374114
-0.988,0.009337524720734068,-0.007097858699936571,0.016254961968048882
-0.984,0.009490133004714666,-0.007163309875262574,0.01646675254466759
-0.98,0.009640582332215658,-0.007226548425577482,0.01667220574162687
-0.976,0.009806557654501316,-0.007289973366599192,0.016894366678292243
-0.972,0.00998023089913783,-0.007357836489966185,0.017123760727411997
-0.968,0.010159196953456297,-0.0074272890904513245,0.017352475802332457
-0.964,0.010341824564169344,-0.007497276364016741,0.017583305889474266
-0.96,0.010530003303589816,-0.007570132595381466,0.017824290423885916
-0.956,0.010727504961436669,-0.0076499525932603165,0.018089940751288117
-0.952,0.010927774223592864,-0.007729509227398774,0.01835594973699243
-0.948,0.011120926949476976,-0.007803963372355393,0.018607617101293966
-0.944,0.011319640275890155,-0.007878904321620861,0.018857933626588455
-0.94,0.011515293809573668,-0.007945847977857258,0.019125428240306996
-0.9359999999999999,0.01171280547576878,-0.008010104788723198,0.019408885247495376
-0.9319999999999999,0.011914686218477332,-0.008074603763234742,0.01969553375905543
-0.9279999999999999,0.012120935734438608,-0.008139344765566561,0.019985373768648448
-0.9239999999999999,0.012332062197313275,-0.008204851202731466,0.02027874421377708
-0.9199999999999999,0.012557105189005604,-0.008280962974344993,0.02058356337624436
-0.9159999999999999,0.012783026383982782,-0.00835629063000992,0.02088907312318083
-0.9119999999999999,0.012994341891226488,-0.008425878791027915,0.02118391697024343
-0.9079999999999999,0.01321006657517649,-0.008495821986593379,0.021481857616163204
-0.9039999999999999,0.013450862582782368,-0.008579494984835123,0.021827226334664298
-0.8999999999999999,0.01369757215555259,-0.00866388271731474,0.022178505364209358
-0.8959999999999999,0.013949173867108745,-0.00874847639478936,0.02253454590889872
-0.8919999999999999,0.014205703700207519,-0.008833271581799893,0.022895259415879714
-0.8879999999999999,0.01446730927557248,-0.008918230052041658,0.02326010283497848
-0.8839999999999999,0.014732453138360769,-0.009000274124377294,0.023623094254871826
-0.8799999999999999,0.015001010042215423,-0.009079151357051694,0.023983736969470038
-0.8759999999999999,0.015250689050688734,-0.009149421755190446,0.024334408445174368
-0.8719999999999999,0.015501865654939103,-0.009216530642027005,0.024702628432797982
-0.8679999999999999,0.01577274814561107,-0.009292639665065055,0.025116056549522463
-0.8639999999999999,0.01605010704919383,-0.009368715529303384,0.02553475221627817
-0.8599999999999999,0.016333950613831957,-0.009444760389278013,0.025958727873747388
-0.8559999999999999,0.01662427500247878,-0.009520773216995805,0.02638797735885975
-0.8519999999999999,0.016921079790141097,-0.009596753922525448,0.026822500758084802
-0.8479999999999999,0.017224365252209564,-0.009672702476225451,0.027262297935647686
-0.8440000000000001,0.017534570643991644,-0.009748620089740109,0.027706089236859664
-0.8400000000000001,0.0178451512893356,-0.009826100244654069,0.028161527668197687
-0.8360000000000001,0.018172294522197936,-0.009912534381714527,0.02864974020786277
-0.8320000000000001,0.018524214096607428,-0.01001897608587443,0.02915295268701115
-0.8280000000000001,0.018884995748721514,-0.010125684205617916,0.029662479138369568
-0.8240000000000001,0.019254639477332598,-0.010232658816200191,0.030178319572535812
-0.8200000000000001,0.019633145277574596,-0.0103398998332411,0.030700473972558602
-0.8160000000000001,0.020019197358313978,-0.010442190908496359,0.03121491730337332
-0.812,0.020413237159123195,-0.010541284239747206,0.03172637956886926
-0.808,0.02081348166243706,-0.010632417959662929,0.032256815793001874
-0.804,0.021216816965501407,-0.01069712981996257,0.03283684817604523
-0.8,0.021639444155134944,-0.01077030790867758,0.03343754086102899
-0.796,0.022080001067252643,-0.01085002396139479,0.03405623061661666
-0.792,0.022533902610547284,-0.010929590511647281,0.03468348303722195
-0.788,0.022979616707338446,-0.010992576166186012,0.03532789058581453
-0.784,0.023425365698215198,-0.011044977006530197,0.03598629883997836
-0.78,0.023885723283105356,-0.01109802703243504,0.03665319283439898
-0.776,0.024441312140573112,-0.011163049508086508,0.03737335435014895
-0.772,0.02505078298921694,-0.011228212511179605,0.03811738275773839
-0.768,0.025681675786185257,-0.011290770677374135,0.03887168336402353
-0.764,0.026342981547857875,-0.011352046881756072,0.03963753488182471
-0.76,0.027100669534487334,-0.01146824700218744,0.040409120705628014
-0.756,0.027923007486261153,-0.011607695878355667,0.0411763714780976
-0.752,0.028755234315923164,-0.011715087535497057,0.04191382433135668
-0.748,0.029620228073737518,-0.011821860343205233,0.042661409945449834
-0.744,0.03056327606032733,-0.011926121353768842,0.04343511202523191
-0.74,0.03174074697869894,-0.01202288432920307,0.044277912139353705
-0.736,0.0330196021530811,-0.012118722132293576,0.04513513639632459
-0.732,0.03395521178529415,-0.0118559555188932,0.04603895956830466
-0.728,0.03474817067430984,-0.011388232054802858,0.046975541975293765
-0.724,0.035643365401041335,-0.01091088328688857,0.04792730878184907
-0.72,0.03665989491560848,-0.010420747656101079,0.048852262125408094
-0.716,0.03798182827178594,-0.009995306185934307,0.04978431054537008
-0.712,0.04013334230329884,-0.009763109703165448,0.05093491556208565
-0.708,0.042301234152044793,-0.009196844219022594,0.05201702488691776
-0.704,0.04341488065440613,-0.007416364075655838,0.05301893456740478
-0.7,0.043545136168151886,-0.004255715328841658,0.05394011045708799
-0.696,0.04426792148020242,-0.0010477540195158008,0.05487994542794418
-0.692,0.04583154597140229,0.0018307368325405614,0.055845984538698434
-0.688,0.04791388279574202,0.004706792052905956,0.056831673910963595
-0.6839999999999999,0.05048957068076815,0.007588277256936125,0.05783922937487284
-0.6799999999999999,0.053693002525006875,0.010048784629886436,0.0589102429328271
-0.6759999999999999,0.05738614604130051,0.012573955771591774,0.06001212286251283
-0.6719999999999999,0.06111748480103227,0.01684064538544472,0.061189621806929315
-0.6679999999999999,0.0651113048920949,0.02243607907169059,0.062204730692272024
-0.6639999999999999,0.07054384662843442,0.028292992043068104,0.063315357167454
-0.6599999999999999,0.07777430522160866,0.03482253153533815,0.06465810577989697
-0.6559999999999999,0.08678254394664199,0.04146855329610113,0.06603304605267543
-0.6519999999999999,0.09756846838862512,0.048230961076731575,0.06744015808990803
-0.6479999999999999,0.10724111649664729,0.05430325030338984,0.06879492529796949
-0.6439999999999999,0.11911995900684845,0.061032736698247124,0.07026508715157763
-0.6399999999999999,0.1333561722735762,0.0682281940198756,0.07181993088911542
-0.6359999999999999,0.14948192372274616,0.07553924177262035,0.07342139809227242
-0.6319999999999999,0.16525054542803327,0.08217655807539193,0.0747428677789843
-0.6279999999999999,0.18050904775924118,0.0882406467745318,0.07605048672751008
-0.6239999999999999,0.19440679183611212,0.09375611776978646,0.07743072144533507
-0.6199999999999999,0.20938390845054947,0.09929859200130037,0.07887148570248237
-0.6159999999999999,0.22272066452647357,0.10418445893929774,0.08053798399673089
-0.6119999999999999,0.23604052633716005,0.10893354376501248,0.08232219578014159
-0.6079999999999999,0.250229130519045,0.11378299318743076,0.08417364139480672
-0.6039999999999999,0.2644199534546439,0.11838835694010268,0.0859403394379186
-0.5999999999999999,0.27559964345323407,0.12163522431732475,0.08717082373109367
-0.5959999999999999,0.2873512650009856,0.1248465319668477,0.08843875571017033
-0.5920000000000001,0.29534972740365695,0.12713367500607384,0.08987581173354002
-0.5880000000000001,0.30099441330491633,0.128740191600187,0.09132502283122515
-0.5840000000000001,0.3050173937764731,0.12988176009857502,0.09280376876825057
-0.5800000000000001,0.3094201056756264,0.13106972518286736,0.09435275239251868
-0.5760000000000001,0.3139476722653572,0.13214711351118988,0.09588589826489323
-0.5720000000000001,0.3169841386536779,0.13210903452377215,0.09686477504221984
-0.5680000000000001,0.31942505073877786,0.13190183017200607,0.0979373509582017
-0.5640000000000001,0.3179388140862434,0.13084432831474532,0.09912280732274069
-0.56,0.31458379204813747,0.12929984280764661,0.10034406952021069
-0.556,0.3118002596737728,0.12791472616138452,0.10156963419676415
-0.552,0.30945812397814393,0.12660309169185588,0.10284945391626969
-0.548,0.3076055559065332,0.12509165907657527,0.10394982151920466
-0.544,0.3061906296712676,0.12343155590833464,0.10494932265878294
-0.54,0.30365390083293353,0.12148695843987678,0.10604334075963996
-0.536,0.2986271149299331,0.11886122754808193,0.10714117098865371
-0.532,0.2939656913205369,0.11624283634220363,0.10829210890741695
-0.528,0.2895751969036179,0.11356285926530024,0.10940776857463702
-0.524,0.2858094675772476,0.11081399287789474,0.1102382950309737
-0.52,0.2823655230574292,0.10825789353065988,0.11102272414686223
-0.516,0.27925339805829863,0.10572998599136134,0.11189446607819684
-0.512,0.27457870419020647,0.10273494751713111,0.1127810998094278
-0.508,0.26994223158087766,0.09967604362274816,0.11373197917685958
-0.504,0.26571067027863465,0.09666264710906614,0.11476827429113727
-0.5,0.2623147361026189,0.09381312513875367,0.11561238435110233
-0.496,0.2592440109601032,0.09099032494776245,0.11655251770451659
-0.492,0.2564784896919994,0.08819043533779582,0.11758919489550655
-0.488,0.25303677975946814,0.08513802402569692,0.1186711908338437
-0.484,0.2497673308983803,0.08217486203440272,0.11976616734628558
-0.48,0.24669121121221416,0.07940669365432725,0.1208118485883916
-0.476,0.24377193740580874,0.07683813074542854,0.1217271855614537
-0.472,0.24116454804122722,0.07427392258619979,0.12269993982383888
-0.46799999999999997,0.23882955118490443,0.07162979501038222,0.12358958818074128
-0.46399999999999997,0.2361576808318836,0.06881100473771527,0.1245196516452732
-0.45999999999999996,0.2337982580901206,0.06601739777797158,0.12553880869809947
-0.45599999999999996,0.23177452926283668,0.06325772288800455,0.12665027379300298
-0.45199999999999996,0.22927503977895194,0.060738482652597944,0.12762775823184633
-0.44799999999999995,0.22697796818138002,0.05827739615681628,0.12867276431017005
-0.44399999999999995,0.22493358646343675,0.05583287013789291,0.12981408877160422
-0.43999999999999995,0.2228490715660802,0.05334642178228599,0.13095815465446936
-0.43599999999999994,0.2210381213215168,0.05095348390695885,0.13207793585108332
-0.43199999999999994,0.21916967043690117,0.048649442197716164,0.13319229183869014
-0.42799999999999994,0.21685915821594137,0.04648540897347054,0.13420426092240642
-0.42399999999999993,0.21476061598177937,0.04431479146118991,0.13529883711616913
-0.41999999999999993,0.21275387762711076,0.042054142581267724,0.13630071125434548
-0.4159999999999999,0.21099584716776745,0.03978000158562981,0.13729406889114998
-0.4119999999999999,0.20921542812332472,0.0375703072841505,0.1382976703724708
-0.4079999999999999,0.20679134150288317,0.03545649980401308,0.1391588432299914
-0.4039999999999999,0.20461190395205098,0.033380140969107616,0.14003824207309165
-0.3999999999999999,0.20276863010615806,0.031380936748643874,0.14095691709423067
-0.3959999999999999,0.20123541536224385,0.029416379774724614,0.14197139976907602
-0.3919999999999999,0.19975491207785137,0.027524887949241756,0.1430249138626885
-0.3879999999999999,0.1975481336365603,0.025807623190754223,0.14394606011117173
-0.3839999999999999,0.19546406403067376,0.02400901743756049,0.14486178050592502
-0.3799999999999999,0.1933653740109672,0.022025708062170232,0.14564253920203038
-0.3759999999999999,0.19157528958117204,0.0200820213664963,0.14652336183454098
-0.3719999999999999,0.18931709789312537,0.018380807793833286,0.14733337587063977
-0.3679999999999999,0.18708034302237495,0.01677584052840527,0.1481781692327587
-0.3639999999999999,0.1850880288822664,0.01518118606282569,0.14908566001988557
-0.3599999999999999,0.1828590096113577,0.01338388223519891,0.14977978131547187
-0.35599999999999987,0.18090002057164922,0.011606738086663914,0.15056036802457276
-0.35199999999999987,0.17855111311623806,0.010070255112029492,0.15120864947652757
-0.34799999999999986,0.17622545164796086,0.008661641767893481,0.15186108873506302
-0.34399999999999986,0.17420092070881876,0.007290260100679952,0.15260876442654703
-0.33999999999999986,0.17243171781247607,0.005934016351474997,0.15342118471989802
-0.33599999999999985,0.17025725565982552,0.004410270729759621,0.15400895661005928
-0.3320000000000001,0.1683859832929189,0.0029292716386546992,0.1546947695396397
-0.32800000000000007,0.16612660562112166,0.0017072135853862635,0.15524216176026506
-0.32400000000000007,0.16402710238877977,0.0005781811983927843,0.15583902838171754
-0.32000000000000006,0.16224464734015814,-0.0005080082829381544,0.15652827442016168
-0.31600000000000006,0.16054303746098925,-0.0016269471283227243,0.15719792671432664
-0.31200000000000006,0.15866215504936124,-0.0028532797390578247,0.15771936191519118
-0.30800000000000005,0.1565205476416855,-0.0038505904033908542,0.15814855725809537
-0.30400000000000005,0.15455164851603465,-0.004758947855616044,0.15862245431149932
-0.30000000000000004,0.15289023436280474,-0.005621914730181578,0.15919512458848148
-0.29600000000000004,0.15152778293598712,-0.006446283879807031,0.15986215202618612
-0.29200000000000004,0.14995674721591193,-0.007399335987506237,0.1603723434347712
-0.28800000000000003,0.1479422650023648,-0.008185258796472307,0.16066412862981555
-0.28400000000000003,0.14609004072392512,-0.008883088227230584,0.16099407736800123
-0.28,0.1445472512117875,-0.009540467523725686,0.16141960464545901
-0.276,0.1433195944965182,-0.010151452523079751,0.16193870943448502
-0.272,0.14203977341063165,-0.010845826479436074,0.1623907700449992
-0.268,0.1402040804660604,-0.011425613791928711,0.16255735330239882
-0.264,0.13857543437562259,-0.011930349362893215,0.1627760047128892
-0.26,0.13725549346418936,-0.012395462200056629,0.16309037820623395
-0.256,0.13624435305665597,-0.01282287839909184,0.16350147368471132
-0.252,0.1351975785084658,-0.013303987014303444,0.16384453331995935
-0.248,0.133529693068127,-0.013707570356102285,0.1638683412726412
-0.244,0.13217041166173663,-0.014076841922962862,0.1639882702473807
-0.24,0.1311216579021412,-0.014410347135197996,0.16420022549813468
-0.236,0.13038229327937145,-0.01470878215724051,0.16450859255308362
-0.23199999999999998,0.12952686609143982,-0.014998966183180622,0.16471637374684733
-0.22799999999999998,0.12815100944252053,-0.015304453126214583,0.16462821506252795
-0.22399999999999998,0.12708541160684522,-0.01557221408553289,0.16463344056692392
-0.21999999999999997,0.1263372573815993,-0.015804236009290214,0.1647326493531233
-0.21599999999999997,0.12591002456653588,-0.015999890339827315,0.1649254383672045
-0.21199999999999997,0.125056177744464,-0.016218026680000837,0.16488040484317398
-0.20799999999999996,0.12406561414836874,-0.016382667395109508,0.16470681727142755
-0.20399999999999996,0.12339316428516493,-0.0165095693732631,0.16462612094857143
-0.19999999999999996,0.12303252161250597,-0.016595387131797614,0.16463729246557332
-0.19599999999999995,0.12294292610530583,-0.01666036821190058,0.16472327134967588
-0.19199999999999995,0.12244206806370966,-0.016822469519432517,0.16461615433764282
-0.18799999999999994,0.12188714041526327,-0.016825245585210823,0.16437712468273816
-0.18399999999999994,0.12164630625387704,-0.01678611490033855,0.16422780414196358
-0.17999999999999994,0.12170933404190919,-0.016709645641155353,0.16417036953562592
-0.17599999999999993,0.12181905201144377,-0.016716576068248574,0.16411501238700638
-0.17199999999999993,0.12175402924128428,-0.016743321023725156,0.16395439161532416
-0.16799999999999993,0.12164921503660907,-0.01662755021256515,0.16373605772262417
-0.16399999999999992,0.12183978983261816,-0.016479066266115155,0.1636102415279237
-0.15999999999999992,0.12233919195157597,-0.016299098471038116,0.16357704847036872
-0.15599999999999992,0.1225938746000981,-0.016305748381926014,0.16343691319843753
-0.1519999999999999,0.12265724256659785,-0.016180643699249108,0.16324845891602974
-0.1479999999999999,0.12299641639675621,-0.016021128971731427,0.16311191488519672
-0.1439999999999999,0.1235820692113928,-0.015809577565043427,0.16293168026621982
-0.1399999999999999,0.12400690453213567,-0.01552644408297715,0.16276851182597302
-0.1359999999999999,0.12419245287098718,-0.015384646502166265,0.16242008974701483
-0.1319999999999999,0.1246429337517866,-0.015211807674717892,0.16216571677820762
-0.1279999999999999,0.12515875904600432,-0.014968197325424744,0.16199716882522605
-0.12399999999999989,0.12568634360577702,-0.01463595057122127,0.16191253756792331
-0.11999999999999988,0.12629748279191763,-0.014352692567983641,0.1618250391484732
-0.11599999999999988,0.12683350853484082,-0.014180790524580699,0.16164994119009984
-0.11199999999999988,0.12723108728057056,-0.013853286137117086,0.16143568008505235
-0.10799999999999987,0.12782326642004782,-0.013476021680885951,0.16130053868124644
-0.10399999999999987,0.12837539113069935,-0.013187311345206796,0.16119535786585262
-0.09999999999999987,0.12894712892875648,-0.012957923835495369,0.1611347647763882
-0.09599999999999986,0.1293415245129981,-0.012517325864713639,0.16098028935510267
-0.09199999999999986,0.12986779528820014,-0.012082395631209414,0.16089655533253716
-0.08799999999999986,0.1301866299610435,-0.011785202540512836,0.16081724166414088
-0.08399999999999985,0.13073650843382525,-0.011471701843128781,0.1608232701538629
-0.08000000000000007,0.13108140010394226,-0.010916905914443982,0.16072230239074933
-0.07600000000000007,0.13121839292607224,-0.010487259190485359,0.16064076656090423
-0.07200000000000006,0.1314644582029689,-0.010090019458570226,0.16063074302865982
-0.06800000000000006,0.13195334166292583,-0.009683477604225804,0.16071492688307193
-0.06400000000000006,0.13220676724455627,-0.0091337582543336,0.1607050269580385
-0.06000000000000005,0.13209870697394502,-0.008646234423091117,0.16060804401307205
-0.05600000000000005,0.132230626126751,-0.008159109773117266,0.16060492678056867
-0.052000000000000046,0.13262142217216458,-0.007656539739322258,0.16069680909067888
-0.04800000000000004,0.1326119230133978,-0.007091103194808812,0.160687656711068
-0.04400000000000004,0.1324115429570071,-0.006540266306077018,0.16064396306449097
-0.040000000000000036,0.1324698473935536,-0.005982695617636119,0.16067081581637072
-0.03600000000000003,0.13277930289292994,-0.005429837755212768,0.16077671245336297
-0.03200000000000003,0.1324858676471342,-0.004885544446643668,0.16074506334169084
-0.028000000000000025,0.13215421454822154,-0.004310972988223434,0.160705828353546
-0.02400000000000002,0.13209234189338068,-0.003738321605077017,0.16072610858171685
-0.020000000000000018,0.13230306518236384,-0.0031631188339789123,0.1608386965288137
-0.016000000000000014,0.13195876520377048,-0.0025303910424326367,0.1608537351672822
-0.01200000000000001,0.13174978679461982,-0.0019464599535680468,0.16091910714359164
-0.008000000000000007,0.13151656354036603,-0.0013137315647734427,0.1609941456293968
-0.0040000000000000036,0.13112159281851282,-0.000710935334067864,0.16103852695502074
0.0,0.1309904848176382,-9.262880312866827e-05,0.1611738191083458
0.0040000000000000036,0.13022686646643655,0.0005724048737957842,0.16109385454250197
0.008000000000000007,0.12968827272054195,0.0011907607518735668,0.16105416022133254
0.01200000000000001,0.1294389050479771,0.0017965250450054596,0.1611063184984542
0.016000000000000014,0.12919782616764247,0.002404373469808026,0.1612225985032781
0.020000000000000018,0.12863280789549789,0.0030239577826654267,0.161366923131943
0.02400000000000002,0.12834454881741125,0.003628787681098581,0.1616048037835068
0.028000000000000025,0.1283446984446698,0.004216889973153212,0.16193587183734598
0.03200000000000003,0.1280140386805154,0.004824207457716373,0.16207452070841363
0.03600000000000003,0.12757333857229664,0.005423061344499344,0.16212048430678785
0.040000000000000036,0.12741781196706095,0.006002955113012049,0.16225989838816515
0.04400000000000004,0.1272490636665641,0.006628192899823138,0.16245231071454053
0.04800000000000004,0.12706895753708194,0.0073029257900893065,0.16269857315592676
0.052000000000000046,0.12695811397416112,0.007851266722220843,0.16293677145595944
0.05600000000000005,0.12698867541221015,0.008305291456602913,0.16319941583911282
0.06000000000000005,0.12680206455292664,0.008927587886284638,0.16341522513821105
0.06400000000000006,0.12677715563432063,0.009578824119040348,0.16368881852680517
0.06800000000000006,0.12684550035143896,0.01013409255263379,0.16398055093794342
0.07200000000000006,0.12689497914736858,0.010555403766347372,0.16424635783632682
0.07600000000000007,0.1268002719738528,0.01110073764238554,0.16448600966350102
0.08000000000000007,0.12673825597699037,0.011713246296216239,0.1647498530019798
0.08400000000000007,0.12686557136492524,0.012268540770585536,0.16507196150350065
0.08800000000000008,0.1268223960673963,0.012622710026591419,0.16531752952228626
0.09200000000000008,0.1267523452198651,0.013062160627631018,0.16557203204880785
0.09600000000000009,0.12660633930751278,0.013596902504334112,0.16582189429394095
0.10000000000000009,0.12675543745975393,0.014111038790121828,0.1661627373493903
0.10400000000000009,0.1266744681155499,0.014401006530945684,0.16636317056459662
0.1080000000000001,0.12640071014129542,0.0147825006037845,0.1665187587723982
0.1120000000000001,0.12619011386462212,0.015220912562753791,0.1667035159676307
0.1160000000000001,0.1262640084827067,0.01563614435682976,0.16697788334838984
0.1200000000000001,0.12632005929835097,0.015903073962964,0.1672002207948314
0.12400000000000011,0.12593193312562698,0.01622421369430756,0.16725990920837122
0.1280000000000001,0.12570242482539812,0.016564835477460595,0.16737035165490463
0.13200000000000012,0.12575801724993657,0.0168744875961964,0.1675688921943658
0.13600000000000012,0.1259886237005101,0.01711380992534564,0.16780458009174173
0.14000000000000012,0.12548926073032954,0.01735082624399031,0.1677181316364178
0.14400000000000013,0.12522774889441304,0.017582661262097576,0.16767344737651219
0.14800000000000013,0.1252576689044875,0.017791947142185682,0.16768595164328318
0.15200000000000014,0.12557010457247783,0.017971434816656317,0.16778481501833295
0.15600000000000014,0.125826471821276,0.018201791541830187,0.1678539077352792
0.16000000000000014,0.12577419622239153,0.018358840218584898,0.1677110255089386
0.16400000000000015,0.12593130795624133,0.018437167121376365,0.1675921001006256
0.16800000000000015,0.1263697954764075,0.01848762807124506,0.16755892104705222
0.17200000000000015,0.12647699334590368,0.01864623621109057,0.1674048146678749
0.17600000000000016,0.12675760904503808,0.018665303921897938,0.16722088634285714
0.18000000000000016,0.12727263751235823,0.018593827128496037,0.16706110608689656
0.18400000000000016,0.12760889396539232,0.01851371086024753,0.1668230958006914
0.18800000000000017,0.1280034881622,0.018414074163098256,0.16659003938771333
0.19200000000000017,0.12868136953576284,0.018332136251965756,0.16640708163255197
0.19600000000000017,0.12948947818513468,0.018301428576135828,0.1661786386270652
0.20000000000000018,0.12999819203199095,0.018177802226600266,0.16582892384720174
0.20400000000000018,0.13078903036108208,0.01802404636034928,0.16556403525309782
0.20800000000000018,0.13180810049910954,0.017805888049753596,0.16529675721883252
0.2120000000000002,0.13248389981641961,0.017527547834391647,0.16478863846656017
0.2160000000000002,0.1332437560896837,0.017277938392440198,0.16423962243425064
0.2200000000000002,0.13428893993866187,0.016997611731005897,0.16377450217334868
0.2240000000000002,0.13561846895888127,0.016687030330755793,0.1633937533529336
0.2280000000000002,0.1366726525749147,0.016286152138908872,0.1628844948399152
0.2320000000000002,0.13781515381986478,0.015835175039824578,0.16238371654641495
0.2360000000000002,0.139152378096837,0.015455741696819056,0.16183475665784816
0.2400000000000002,0.1407260887894383,0.01507379431695049,0.16132584813102252
0.24400000000000022,0.14182868962814354,0.014593713077032633,0.16064912419106564
0.24800000000000022,0.14321205232151016,0.014087770786361179,0.16005806531250308
0.2520000000000002,0.14484922858883342,0.013523311839599712,0.15948109067633487
0.2560000000000002,0.14648754735468072,0.012855248418291427,0.15884206726173283
0.26000000000000023,0.14771549034181258,0.01220199274515352,0.15797232532605412
0.26400000000000023,0.14917748609177484,0.01157956848123013,0.15712608381243842
0.26800000000000024,0.15091574929052612,0.010931665736471691,0.15636898294436113
0.27200000000000024,0.15240868334849808,0.010169057877846471,0.1555587074248683
0.27600000000000025,0.15370997506682899,0.009302531543297616,0.15471298843723225
0.28000000000000025,0.1552684228017037,0.008427010053157788,0.1539416188070819
0.28400000000000025,0.1569895959226179,0.0077333597133833025,0.1530576630346775
0.28800000000000026,0.1585550801846903,0.0069543019862942125,0.1521815030138925
0.29200000000000026,0.15974719685439848,0.006063519187301585,0.15127022659097258
0.29600000000000026,0.16119635908908722,0.005144111269669597,0.1504493390916441
0.30000000000000027,0.16285728141285172,0.004155900795873674,0.14963158145007235
0.30400000000000027,0.16424438232039693,0.003015949681925925,0.14867420610265106
0.30799999999999983,0.1651911519677907,0.0019575227341495126,0.1474666835215405
0.31199999999999983,0.16638779935683645,0.0008810476882920172,0.146335332729301
0.31599999999999984,0.1678355934796849,-0.00022440323848491208,0.14529810192851775
0.31999999999999984,0.1690420909061106,-0.0014111289498147381,0.1442659166875184
0.32399999999999984,0.16994223107669817,-0.0026891501412935276,0.14322279884043723
0.32799999999999985,0.17110057465190162,-0.003997470088265332,0.14227396847036566
0.33199999999999985,0.1724648355353621,-0.005256039230577877,0.14131721520324164
0.33599999999999985,0.1739953434690696,-0.006463218553274553,0.1403407683795784
0.33999999999999986,0.17473857314147964,-0.0078072659272957505,0.13926506230303423
0.34399999999999986,0.17575285102878993,-0.00918456053138841,0.138285617665593
0.34799999999999986,0.1770108535506868,-0.010618824052491302,0.13734074876956742
0.35199999999999987,0.1784684173609227,-0.012125960391149982,0.13637500142786807
0.35599999999999987,0.1795507893469188,-0.013717502591666934,0.13539075105345144
0.3599999999999999,0.18041149769945605,-0.01529056118767665,0.13427898979015718
0.3639999999999999,0.18151982130304103,-0.016851923274902515,0.13319001498626964
0.3679999999999999,0.18290828786419544,-0.018447039384164064,0.13219962960454346
0.3719999999999999,0.1842134955439993,-0.020095785269839857,0.13126870298227777
0.3759999999999999,0.18508708743358462,-0.02179218717658399,0.1303481765163619
0.3799999999999999,0.18622794665193212,-0.02351153531952176,0.12951813812247498
0.3839999999999999,0.18765606196796006,-0.025263424191149148,0.1287831266658548
0.3879999999999999,0.1893662561452015,-0.02705352305535792,0.1281335320422725
0.3919999999999999,0.1906673330161944,-0.029021691399646075,0.12729869710228045
0.3959999999999999,0.19173275269896956,-0.03097588068951962,0.12629708947013474
0.3999999999999999,0.19309507769928708,-0.03296409240986451,0.12538831004092457
0.4039999999999999,0.19470559888870187,-0.034965162848270386,0.12456672698687897
0.4079999999999999,0.19655333253319432,-0.0370083624590961,0.12383417295220123
0.4119999999999999,0.19781393431779057,-0.03916644466173158,0.12306866026538343
0.4159999999999999,0.19938409993117615,-0.04136084221884713,0.12239438016148385
0.41999999999999993,0.2012501891152422,-0.04358781215988298,0.12181113684494027
0.42399999999999993,0.2032762079110728,-0.045905333458412,0.12117898401752603
0.42799999999999994,0.20510538595514594,-0.04836144816514406,0.1205304928230374
0.43199999999999994,0.2068485315420221,-0.050858607617964326,0.11982299834523784
0.43599999999999994,0.2088832738115016,-0.05332511972465756,0.11913143898755557
0.43999999999999995,0.21113039148498275,-0.05578841562587709,0.11851401664594481
0.44399999999999995,0.21370067930952022,-0.05829645643438424,0.1179909098815444
0.44799999999999995,0.21627765071265925,-0.06092424211180128,0.11748308508290634
0.45199999999999996,0.2187242772179545,-0.06376081499140751,0.11695709400390834
0.45599999999999996,0.22150993012115225,-0.0666465254584549,0.11652136196089352
0.45999999999999996,0.224397020967115,-0.06936184407900253,0.11590250765850242
0.46399999999999997,0.2275346169002009,-0.07207313627562381,0.11533518926985742
0.46799999999999997,0.23093200788756016,-0.07479932217543196,0.11484919437066217
0.472,0.23433874239464117,-0.07775543455901993,0.11434121696510703
0.476,0.2380572129677471,-0.08080527928767216,0.11389525226544304
0.48,0.24197592512582303,-0.08383896277337587,0.11350678002630411
0.484,0.24607182134625488,-0.08684829732460604,0.11317289052831532
0.488,0.2502780236840525,-0.08989197084757063,0.11286557006970613
0.492,0.2546935930776146,-0.09298963298202684,0.11259710505325185
0.496,0.2594274023861656,-0.09631980541399637,0.1122303940594704
0.5,0.26415030993328825,-0.0993576865160136,0.11155537356010375
0.504,0.26886687801142134,-0.10231436578100436,0.11091963453291641
0.508,0.27377719983378834,-0.1052795640114421,0.11036253417824424
0.512,0.27857225112359235,-0.10817930793132305,0.10987924253062517
0.516,0.2840195500874709,-0.11131977033405006,0.10943423172008705
0.52,0.28955188962581657,-0.11448199752190598,0.10901266244786648
0.524,0.29482840508067476,-0.11732332361741019,0.10839056820511823
0.528,0.3003700004603143,-0.11999815318131912,0.10760590078345136
0.532,0.3045756526415869,-0.12235002323274737,0.10689822846006103
0.536,0.30930377555925426,-0.12479834569419705,0.10623755837674824
0.54,0.31497638644989684,-0.127442392659812,0.1055904617841232
0.544,0.319684886450271,-0.1297657639638201,0.10494278849083981
0.548,0.3244119326535866,-0.13204466905288062,0.10434848452405113
0.552,0.32900305628591897,-0.13386726853261988,0.10339385899196023
0.556,0.33386581702576235,-0.13562618817655453,0.102409342701248
0.56,0.3349051970746051,-0.13654653084875085,0.1014833296508406
0.5640000000000001,0.33612326267235504,-0.13750799527574223,0.10046204333750569
0.5680000000000001,0.3373854858182861,-0.13842993814063814,0.0994963375425022
0.5720000000000001,0.3377736947670804,-0.13904662972497317,0.09852931135798543
0.5760000000000001,0.3376459481356235,-0.13919926707859365,0.09735228155356045
0.5800000000000001,0.3350095355075384,-0.13845401656205342,0.09595730805485707
0.5840000000000001,0.3274376224569098,-0.13657397283321157,0.09462292996132819
0.5880000000000001,0.3203526208462306,-0.13474286190812523,0.0933560882698664
0.5920000000000001,0.31372523200559643,-0.13295815115734733,0.09212687252977732
0.5960000000000001,0.30748432974043266,-0.13121830184044658,0.09087361648591089
0.6000000000000001,0.2948609229388906,-0.12760659543094655,0.08939244776534204
0.6040000000000001,0.2783781090318883,-0.12272744290471935,0.08779756608524311
0.6080000000000001,0.26294206916235674,-0.11791772183828227,0.08626344162566418
0.6120000000000001,0.24855305704471403,-0.11317750530898273,0.08479009842978404
0.6160000000000001,0.23534655583872507,-0.10853249036096355,0.08334220373888698
0.6200000000000001,0.22288569038657396,-0.10384490738474529,0.08190614766390941
0.6240000000000001,0.20566968339523348,-0.09731698512578664,0.07981029307985187
0.6280000000000001,0.18790172805235192,-0.0905402635886447,0.07788739496958429
0.6320000000000001,0.17040671226151452,-0.08358024620062497,0.07629177101438875
0.6360000000000001,0.15459640831656962,-0.07672116598727059,0.0747559700814241
0.6400000000000001,0.14047034579111856,-0.0699628186975441,0.07327994624316621
0.6440000000000001,0.1280287731341837,-0.06330530756780083,0.07186372315939259
0.6480000000000001,0.1156503131568955,-0.056202554130586786,0.07032086436135015
0.6520000000000001,0.10337250863700811,-0.04860204817774515,0.06861570676423032
0.6560000000000001,0.0924579371569926,-0.041385862795292445,0.06709032144105483
0.6600000000000001,0.08393101392963934,-0.03575876676012283,0.06579248644808623
0.6640000000000001,0.07660531818464383,-0.030221555906120096,0.06452572698353572
0.6680000000000001,0.0704739355370356,-0.024767622620721717,0.06329600675816843
0.6720000000000002,0.06553698399180344,-0.019397049996354623,0.06210334496622626
0.6760000000000002,0.061794463573028535,-0.014109837912083815,0.06094774154993508
0.6800000000000002,0.058834805512054875,-0.008555845329838344,0.05971638394622421
0.6840000000000002,0.05678752805240871,-0.0031887508128314803,0.05845659863730353
0.6880000000000002,0.05360274337624937,-0.000997436699689366,0.05737317813982321
0.6920000000000002,0.05084793836816725,0.0011416007513146557,0.056320540939911616
0.6960000000000002,0.048487043665917856,0.0034667431100232804,0.055349905492717524
0.7000000000000002,0.046523321494205135,0.005749360686240593,0.05440058167369433
0.7040000000000002,0.04495677203664398,0.007989453374632206,0.053472569626933406
0.7080000000000002,0.04363153054113012,0.010034416184998542,0.05255315875436282
0.7120000000000002,0.04203230772870802,0.011457881579758347,0.05160266482740597
0.7160000000000002,0.039570957318319014,0.011887114826432692,0.05054627124605204
0.7200000000000002,0.037328347535726315,0.012300010932822934,0.04951047345484899
0.7240000000000002,0.03534148481702011,0.012732996970778057,0.04849962700146186
0.7280000000000002,0.03384340576343282,0.013230164350148926,0.047600608303343034
0.7320000000000002,0.0326156313961034,0.013742893050381197,0.046761977894147266
0.7360000000000002,0.031517283533999296,0.014245474150207216,0.045936761870475816
0.7400000000000002,0.030548362154338853,0.014737907710958275,0.04512496013875212
0.7440000000000002,0.029310285399791688,0.014867991062059356,0.044305145049078065
0.7480000000000002,0.028038544807135357,0.0148497021230468,0.04349034122921212
0.7520000000000002,0.026895331468579524,0.014827837734624079,0.04269116413366869
0.7560000000000002,0.025956292166669555,0.014801566817296689,0.0419263682334372
0.7600000000000002,0.02513961692120912,0.014768802021180171,0.04118690612988716
0.7640000000000002,0.024364798761276705,0.014733956811007691,0.04045362846392441
0.7680000000000002,0.023635516348833256,0.014696556687894652,0.03973090107642346
0.7720000000000002,0.02292326920072486,0.014629515348080204,0.03901328772363305
0.7760000000000002,0.022180547660355543,0.01447962115747049,0.0382639651734174
0.7800000000000002,0.02148566646135622,0.014328941914581922,0.03752595126506706
0.7840000000000003,0.02090872594782647,0.014178667955675354,0.036854270112664754
0.7880000000000003,0.0204170184824142,0.014029134961960696,0.03623692233709675
0.7920000000000003,0.019910408114717094,0.013863865522453018,0.03558451513258223
0.7960000000000003,0.019401183323961853,0.013687642556389434,0.03492228927081432
0.8000000000000003,0.01890967238946095,0.013511957092343362,0.03426898149097728
0.8040000000000003,0.01848989327728145,0.013391906141615709,0.033646139347249374
0.8080000000000003,0.01809271558792478,0.01327720570927297,0.03303408943482554
0.8120000000000003,0.017725808908663317,0.01316827783586552,0.03247485786258504
0.8159999999999998,0.017383755170032197,0.01306457946180657,0.03196053028825452
0.8199999999999998,0.01705418878243439,0.012960979099008554,0.03145284296048571
0.8239999999999998,0.016733079032649294,0.012855914588894263,0.03095920544567833
0.8279999999999998,0.016411899221971747,0.012747611110683966,0.030465392253303334
0.8319999999999999,0.016084238499073304,0.012619010333381645,0.02995340590334536
0.8359999999999999,0.015743929763777857,0.012467047027821034,0.029429880025332013
0.8399999999999999,0.015412783519299795,0.012316304992547699,0.028912839304589877
0.8439999999999999,0.015090790379706183,0.012166780158130377,0.02840226847528078
0.8479999999999999,0.01481541321436982,0.012025246532074539,0.027913303827617968
0.8519999999999999,0.014570129043375972,0.011895597618095602,0.0274515202748213
0.8559999999999999,0.014329641056156087,0.011765462062106975,0.027003191100627544
0.8599999999999999,0.014084428070590415,0.011626530865422527,0.02658838764895774
0.8639999999999999,0.013861125168573362,0.011505382769145384,0.026182355180093358
0.8679999999999999,0.013661742891658439,0.011410289152480163,0.02577673413839053
0.8719999999999999,0.013459770809275563,0.011314346461163772,0.025359537703339752
0.8759999999999999,0.013262430725995103,0.011218701667242762,0.024947450592586295
0.8799999999999999,0.01306676880655046,0.011122414833372988,0.024546086224857717
0.8839999999999999,0.01287096197637707,0.011022608997456088,0.024180654454938992
0.8879999999999999,0.012678372762181547,0.010922982928453822,0.023821295501624526
0.8919999999999999,0.012489195056038202,0.01082380260410365,0.023465768531913678
0.8959999999999999,0.012305509606935494,0.01071267934159245,0.023110588162303547
0.8999999999999999,0.012119463372243303,0.010593160896909445,0.022754230577113174
0.9039999999999999,0.01193652032389497,0.010474280891358198,0.022401758789084004
0.9079999999999999,0.011752405179254449,0.010351374506546383,0.022066661423379656
0.9119999999999999,0.01156951898083512,0.010228155012263832,0.021750713619620946
0.9159999999999999,0.011389820987627646,0.010105385153308343,0.021434109835343648
0.9199999999999999,0.011212416488333305,0.009983389175245582,0.02112058274574611
0.9239999999999999,0.011072617220389606,0.00989376018018206,0.020815187383568655
0.9279999999999999,0.010941502389945568,0.009810888231077815,0.020511228982151696
0.9319999999999999,0.010806252312575097,0.009724514506478035,0.020204153596163375
0.9359999999999999,0.0106881309165675,0.009642189785471425,0.01992022745058207
0.94,0.010571523074464356,0.009560172512605535,0.019639068398145318
0.944,0.010456428363996238,0.009478462478690188,0.01936067637225303
0.948,0.010314572260687167,0.009371921801128776,0.019079546149376014
0.952,0.010167265167886174,0.00926011249341082,0.01880145829327498
0.956,0.010019084863476344,0.009147792644113896,0.018528065652979018
0.96,0.009861969580295584,0.009031368987260861,0.018264763946047403
0.964,0.009706616931142456,0.008915699978260843,0.01800389018841769
0.968,0.009554677750553301,0.008802125633792854,0.01774852418846177
0.972,0.009418636405421274,0.008696613354258306,0.01751380861921929
0.976,0.009287531257829036,0.008595359260463929,0.017283730258781303
0.98,0.009182296872954649,0.00851490693314476,0.017055325533802658
0.984,0.009078306741829597,0.00843481366237439,0.016828954123548012
0.988,0.008973759868254001,0.008354122442029877,0.01660330775459961
0.992,0.008858009888220946,0.00826718476106576,0.016370625309640535
0.996,0.008743643873651407,0.008180700518882025,0.016140061998204547
1.0,0.008630661886862038,0.008094669904638207,0.015911617862777405
1.004,0.008530891889366763,0.008014458429658278,0.0157087768697817
1.008,0.00842817319813681,0.00793173422439033,0.01551202947769264
1.012,0.008319811467740872,0.00784292547304128,0.015313412459491102
1.016,0.00821253405783641,0.007754629735382915,0.015116450066034773
1.02,0.008099447023109477,0.00766303703954306,0.01491293724028206
1.024,0.007981543981594135,0.007568678838596673,0.014704044011208206
1.028,0.007870336984285665,0.007479360756342063,0.014515166995703268
1.032,0.007761644492492228,0.007391682932749769,0.014332374337517552
1.036,0.007663379259786193,0.007313790481610168,0.014156456078562318
1.04,0.007573477486939974,0.007241398530260303,0.013978924759991516
1.044,0.00748380688369813,0.007168386377476439,0.013801584416112742
1.048,0.007395096210839274,0.007095736854305898,0.013625709049805935
1.052,0.0073017206572464,0.00701949884842949,0.013451233349536901
1.056,0.0072161547686197544,0.006947376404619348,0.013285525211141895
1.06,0.007131399191336702,0.006875641021594298,0.013121117931718248
1.064,0.007047333886401503,0.006804045667217984,0.0129575209034849
1.068,0.006963762086876998,0.006732174465058722,0.012793911888201712
1.072,0.006881002166338583,0.006660697311426203,0.012631619605951397
1.076,0.006799058948457831,0.006589618462478667,0.012470653728693097
1.08,0.006717927645678896,0.0065189336627522266,0.01231100465975217
1.084,0.006635163693227422,0.006448278791381635,0.012159100991849435
1.088,0.0065490571937043655,0.006376749928183197,0.012017714596391258
1.092,0.0064638362463965895,0.00630570842660963,0.011877342070869098
1.096,0.0063861454138523,0.00624010563435723,0.011736556527823298
1.1,0.00630915740916902,0.00617485619415535,0.01159681380622313
1.104,0.006234810663900674,0.00611098709632011,0.011458905422814426
1.108,0.006165982213161286,0.006049530478784606,0.011323117983986886
1.112,0.006096553848853201,0.005986926733383518,0.01118690468114981
1.116,0.006027786303594912,0.005924658893739143,0.011051755285997762
1.12,0.005954940028097251,0.00586054261053323,0.01092663351479011
1.124,0.005884811058245577,0.005797715078162635,0.010800177314281812
1.1280000000000001,0.0058154036239666035,0.005735294114746038,0.010674474269745542
1.1320000000000001,0.00574638714234108,0.005673357435090697,0.010550645382357015
1.1360000000000001,0.005677329430177006,0.005612171289416969,0.01043067602202114
1.1400000000000001,0.005608879415010713,0.005551332719348802,0.010311574614429081
1.1440000000000001,0.0055380431313416635,0.005488774408954907,0.010188495851998115
1.1480000000000001,0.005467410283804125,0.005426276185685347,0.010065619071195844
1.1520000000000001,0.005399513201100776,0.005366249084145262,0.009947917263494779
1.1560000000000001,0.005334960881274789,0.005309279952280251,0.009836111217276948
1.1600000000000001,0.005273642497487281,0.005253935411558049,0.009724872205776947
1.1640000000000001,0.005213566022371441,0.005199242497820368,0.00961436074501365
1.1680000000000001,0.005154009913170213,0.005144851998498277,0.00950464025666715
1.1720000000000002,0.00509497045945532,0.005090760444807642,0.00939570421057332
1.1760000000000002,0.005036031900644271,0.005037303241649656,0.009289732995878531
1.1800000000000002,0.0049783654451801135,0.004984969396367027,0.009185237749648694
1.1840000000000002,0.004922244773623275,0.004934160454941989,0.009087765771047324
1.1880000000000002,0.004866487962202003,0.004883615392726218,0.008991448090103401
1.1920000000000002,0.004810519206386148,0.004832488964981661,0.008894735883871307
1.1960000000000002,0.0047546992437057485,0.004781244854036382,0.008798190236590021
1.2000000000000002,0.004699338437345268,0.004730284789960814,0.008702293652147978
1.2040000000000002,0.004642595268045166,0.004678292497819867,0.008604123652860767
1.2080000000000002,0.004585880487917106,0.00462632105480491,0.008504875487859621
1.2120000000000002,0.00453268337352259,0.004577385760452731,0.008408386234108606
1.2160000000000002,0.004479244558095934,0.004529038389554109,0.008318345247434253
1.2200000000000002,0.004426237297046064,0.004480957896568607,0.008228887664322502
1.2240000000000002,0.004375739516826125,0.004434264098330589,0.008140583611417378
1.2280000000000002,0.004326564017235099,0.004388315810722268,0.008053112212458214
1.2320000000000002,0.00427779663265499,0.0043426218152724395,0.007966230231855014
1.2360000000000002,0.004229435768315778,0.004297180623311696,0.007879935078302001
1.2400000000000002,0.004182750820605235,0.004252786448182399,0.007793442637143113
1.2440000000000002,0.004135824584554427,0.004208842254532456,0.007711400486483734
1.2480000000000002,0.004088590354268371,0.004165030922505914,0.007632367475659017
1.2520000000000002,0.004041723257232775,0.00412146153262791,0.007553832118753791
1.2560000000000002,0.003995220577463956,0.004078131461779012,0.0074757897496337145
1.2600000000000002,0.003949085044669594,0.004035043310522689,0.0073982450106638955
1.2640000000000002,0.0039033138782313187,0.003992194511122761,0.007321193282383206
1.2680000000000002,0.0038583156109191596,0.0039499803659898605,0.007244837283485677
1.2720000000000002,0.003816366609496248,0.003910606729772101,0.0071702884761286525
1.2760000000000002,0.0037731180617582637,0.003869911480254512,0.0070928339989161275
1.2800000000000002,0.0037285832846356576,0.003828380488413857,0.007019003511969729
1.2840000000000003,0.0036859799875690077,0.0037880028997971256,0.006946351138733996
1.2880000000000003,0.003643710041964839,0.003747851844125218,0.006874157143332787
1.2920000000000003,0.0036017709823517657,0.003707925037250567,0.006802417220706096
1.2960000000000003,0.003560165248330985,0.0036682248111561283,0.006731135649884436
1.3000000000000003,0.0035188915305811824,0.0036287499179401984,0.0066603102769748285
1.3040000000000003,0.0034786470871045307,0.003590242044385155,0.006590490147805846
1.3080000000000003,0.0034409275427342368,0.0035542934157149226,0.006522859487034437
1.3120000000000003,0.003402425508012819,0.0035182315120589843,0.006457533371357141
1.3160000000000003,0.003362619069081998,0.003481909885447445,0.006395385814896093
1.3200000000000003,0.0033231211327285058,0.0034457841836674804,0.00633360089448463
1.3240000000000003,0.0032839340474671323,0.003409856630515264,0.006272182293450193
1.3280000000000003,0.0032452357328378663,0.003373089843878446,0.00620719629512326
1.3319999999999999,0.0032072383168277735,0.0033365976048439615,0.006142205847211787
1.3359999999999999,0.0031719502122990154,0.0033017103352781527,0.006078399577116595
1.3399999999999999,0.003136941071355198,0.0032670179091382387,0.006014996085237979
1.3439999999999999,0.003102844945363022,0.0032332452498295165,0.00595265583645196
1.3479999999999999,0.003069512788018582,0.003201910974300593,0.0058979295407164106
1.3519999999999999,0.003036006121269387,0.003170682777426122,0.005844759271787721
1.3559999999999999,0.003002745277360318,0.00313961663161642,0.005791883334426566
1.3599999999999999,0.0029697291941691,0.0031087115463735867,0.00573930015388535
1.3639999999999999,0.002936450775330252,0.003077514047353459,0.005685835677093115
1.3679999999999999,0.0029024627898977906,0.0030454249609438255,0.00562980153603158
1.3719999999999999,0.002868797129038628,0.0030125523670866076,0.005570725872802763
1.376,0.0028353980744691624,0.0029798690802671514,0.005512017341766863
1.38,0.0028022676097800075,0.002947376995469755,0.005453679453239705
1.384,0.0027698922023386427,0.0029156514024329247,0.005396270956037096
1.388,0.0027396019622057096,0.0028862660104853133,0.0053413224203270335
1.392,0.0027074863510443796,0.00285659106864167,0.005290905300814069
1.396,0.0026752947609638227,0.0028270065275455684,0.005241420682281827
1.4,0.0026433526893888297,0.0027975848315651484,0.005192212590977251
1.404,0.0026116582598103583,0.0027683242330652567,0.005143278088881683
1.408,0.002580213429243639,0.0027392265041601546,0.005094620091713677
1.412,0.0025509333556671104,0.0027110703769607685,0.005045823419996423
1.416,0.0025230363936802457,0.002683265346793648,0.0049961114178573695
1.42,0.002495354892299886,0.0026556162651449598,0.004946694637974984
1.424,0.002468468930681787,0.002628727305940082,0.004897949274175068
1.428,0.0024432496202838883,0.0026034957970152823,0.004850409118837464
1.432,0.0024171881044099054,0.002578135998554844,0.004804842176163687
1.436,0.002389983903845085,0.0025525720265063877,0.004761720410231927
1.44,0.0023629831062714174,0.00252714367192187,0.004718826555240166
1.444,0.002336187359610901,0.0025018524773633075,0.004676163163415159
1.448,0.0023095958188014605,0.00247669764283124,0.004633728954901363
1.452,0.0022827403949110016,0.002451619217991813,0.004592691697970623
1.456,0.002256069388154102,0.0024266568556849865,0.004551836560982909
1.46,0.002230470467335981,0.002402256757971975,0.004508265216121483
1.464,0.0022054412586323202,0.0023782799123598704,0.004464855810574588
1.468,0.00218005009505906,0.002353467355903748,0.0044200297686108345
1.472,0.002154856267873726,0.0023287849139338127,0.004375464577047153
1.476,0.002127222208752716,0.0023031054736774234,0.00433388640720296
1.48,0.0020998268138691357,0.0022775908865635495,0.004292543915937398
1.484,0.0020751557362738886,0.0022540178196740978,0.00425354627958595
1.488,0.002051015085392838,0.002230817973875032,0.004215043637067753
1.492,0.0020271244942104884,0.0022077959607594566,0.004176736892754084
1.496,0.0020052837338818052,0.002186399578028161,0.004138209024767161
1.5,0.001983612731916128,0.002165120545141432,0.0040998944109828656
1.504,0.0019621108527686374,0.002143958273562139,0.004061791900299694
1.508,0.0019407775056678477,0.0021229121700525313,0.00402390036296048
1.512,0.0019178072524968259,0.002101022260687831,0.003987188818866274
1.516,0.0018942560779552375,0.002078850089279366,0.0039510771106586635
1.52,0.0018708902126905467,0.0020568038875936486,0.003915155996489549
1.524,0.0018477083585037434,0.002034882405252781,0.00387942334235992
1.528,0.001824857428803987,0.002013411077967717,0.0038445713392146717
1.532,0.0018039178744273152,0.001993152674321307,0.0038101834932202645
1.536,0.001784042405386723,0.0019737643150871125,0.003777282315916928
1.54,0.0017643156645715504,0.00195448126691209,0.0037445513544857117
1.544,0.0017447365651027575,0.001935302476292772,0.0037119886691175997
1.548,0.0017253061433468617,0.0019162290156956446,0.0036795961900330885
1.552,0.0017060233970535488,0.0018972598277590298,0.0036473719906664273
1.556,0.001685892788245522,0.001877748889780352,0.003615266791798206
1.56,0.0016646551045278225,0.0018575414682903862,0.0035832858702817467
1.564,0.0016451070372467164,0.0018390964079709905,0.0035525032646704594
1.568,0.0016254604631127482,0.0018201533796889497,0.003520535281302293
1.572,0.0016058512412045068,0.0018009878187669936,0.0034879284205665455
1.576,0.001586397865970087,0.0017819329047586085,0.003455496525078351
1.58,0.0015670991910040804,0.001762987529703143,0.0034232376522578367
1.584,0.0015481752696174043,0.0017443699751926176,0.003391726251434733
1.588,0.0015304301048374963,0.0017268815593185806,0.0033630813683081465
1.592,0.0015128200504372835,0.0017094892254484668,0.0033345801521287165
1.596,0.0014955733606122545,0.0016924288957255796,0.0033063279496095914
1.6,0.0014797824825942174,0.0016768319241522057,0.0032788321709949077
1.604,0.0014641093104794558,0.0016613171692110994,0.003251474134366738
1.608,0.00144855294452898,0.0016458837809690012,0.003224252209553382
1.612,0.00143165557484576,0.0016294710638101815,0.003196626825461282
1.616,0.001414329368554519,0.0016127396029429646,0.0031689310303079183
1.62,0.0013968959210432406,0.0015955204415609167,0.0031400702292551487
1.624,0.0013794636653981862,0.0015780704630962315,0.003110617923730401
1.6280000000000001,0.0013621728178678477,0.001560722834009557,0.003081322218090171
1.6320000000000001,0.0013456836581433834,0.0015442038295281771,0.0030539789221685916
1.6360000000000001,0.0013311363550268,0.0015297270088629284,0.003029031580399992
1.6400000000000001,0.0013166968096772922,0.0015153257136898922,0.003004204663548581
1.6440000000000001,0.00130236421548663,0.0015009991499687258,0.0029794966908552683
1.6480000000000001,0.001288139441223431,0.0014867481671118662,0.0029549091353562942
1.6520000000000001,0.001274022033379502,0.001472572297399917,0.0029304412602254143
1.6560000000000001,0.0012600115367853162,0.0014584711156060328,0.002906092337944182
1.6600000000000001,0.0012455552805719903,0.0014439961978179238,0.002881442564033952
1.6640000000000001,0.0012301991623751552,0.0014287774434844575,0.0028561426421190653
1.6680000000000001,0.0012149668849136608,0.001413645188677137,0.0028309709192936017
1.6720000000000002,0.0012003019085773234,0.001398708186429709,0.002805978404343056
1.6760000000000002,0.0011863984270110823,0.001384386839120456,0.002782066553164671
1.6800000000000002,0.0011735233899937594,0.0013712835802318609,0.002759297699469065
1.6840000000000002,0.001160741810436373,0.0013582482495351903,0.0027366360997179155
1.6880000000000002,0.001148054540087706,0.001345281699884115,0.002714083106005125
1.6920000000000002,0.0011354607538967036,0.0013323831118409388,0.002691637375940463
1.6960000000000002,0.001122961233663093,0.0013195532781167878,0.0026693002464921
1.7000000000000002,0.0011105552522572089,0.0013067914068912378,0.0026470703829266857
1.7040000000000002,0.001098243479014416,0.0012940982593684243,0.002624949115907981
1.7080000000000002,0.0010860256517083327,0.0012814735236209573,0.0026029357750907626
1.7120000000000002,0.0010738473838187493,0.0012688895355140695,0.00258112044476267
1.7160000000000002,0.0010608787047903785,0.0012556933331456298,0.0025589896105482146
1.7200000000000002,0.001047637695373685,0.0012423021756085384,0.002536725778271163
1.7240000000000002,0.0010359106527375798,0.0012303438022591997,0.00251674700954512
1.7280000000000002,0.0010242191303175933,0.0012182561617638836,0.002496388709847344
1.7320000000000002,0.0010126170939776188,0.001206232959499666,0.0024761256132286597
1.7360000000000002,0.001001104225746166,0.00119427383311108,0.002455957112088891
1.7400000000000002,0.0009896801674631223,0.0011823784134404457,0.0024358826087207464
1.7440000000000002,0.0009783456046104915,0.0011705474469957688,0.0024159032982036875
1.7480000000000002,0.0009670998800646955,0.0011587801882974836,0.0023960179927765735
1.7520000000000002,0.000955943585280276,0.0011470773305351397,0.0023762278740334106
1.7560000000000002,0.0009448761646388762,0.0011354382385148569,0.0023565317653586365
1.7600000000000002,0.0009338981873571754,0.0011238635240765574,0.002336930839313134
1.7640000000000002,0.000923071274285584,0.0011124226421344375,0.002317461032918867
1.7680000000000002,0.0009133617850713877,0.001102199442660857,0.0022986758492299507
1.7720000000000002,0.0009034759489866163,0.0010919400216403972,0.0022806107009883717
1.7760000000000002,0.0008936496191395487,0.0010818625617318247,0.0022634912579225274
1.7800000000000002,0.0008839014750005481,0.0010718364549776084,0.0022464474079561246
1.7840000000000003,0.0008742308496944638,0.0010618610390269033,0.0022294781370626646
1.7880000000000003,0.0008646034291907271,0.0010518320328063236,0.0022123069507966123
1.7920000000000003,0.000854864112501774,0.0010412841803932125,0.0021937009302041865
1.7960000000000003,0.0008452055173152504,0.0010307946258718123,0.002175184629017775
1.8000000000000003,0.0008356273627794595,0.0010203630890734292,0.002156757490007877
1.8040000000000003,0.000826129358946468,0.0010099892255042273,0.0021384189681060584
1.8080000000000003,0.0008167120200163151,0.000999673642880273,0.002120170158546873
1.8120000000000003,0.0008073748690969493,0.000989415764538972,0.0021020099684809787
1.8160000000000003,0.0007981183818067327,0.0009792161648987385,0.0020839394888918956
1.8200000000000003,0.0007889420962064928,0.0009690742689533479,0.0020659576338993477
1.8240000000000003,0.0007806381212927497,0.0009600980836183216,0.0020504976139931234
1.8280000000000003,0.0007730815624154961,0.000951951553172944,0.0020355510958955294
1.8320000000000003,0.0007651219715681731,0.0009434670574198378,0.0020203322721142306
1.8360000000000003,0.0007567128012470365,0.0009346060967365804,0.0020048061022991796
1.8399999999999999,0.000748372654537495,0.0009257906329380926,0.001989347961047748
1.8439999999999999,0.0007401019498025156,0.0009170210991815665,0.0019739587667931295
1.8479999999999999,0.0007319002202710132,0.0009082969802467718,0.001958637603748034
1.8519999999999999,0.0007237680209519518,0.0008996188582405321,0.001943385386598063
1.8559999999999999,0.0007157050522432091,0.0008909864376217368,0.0019282016519425688
1.8599999999999999,0.0007077110495708588,0.0008823994450613985,0.0019130859587166314
1.8639999999999999,0.000699697761309929,0.0008735941453191228,0.001897331398637762
1.8679999999999999,0.0006916532044193443,0.0008645354035650103,0.001880841542933591
1.8719999999999999,0.0006836804665560708,0.0008555287356252555,0.0018644332180807854
1.876,0.0006757789840681591,0.0008465735782516644,0.0018481054447152358
1.88,0.0006682594221139518,0.0008381911770566781,0.0018333988137766493
1.884,0.000661425420955608,0.0008306672787994616,0.0018197538398145704
1.888,0.0006548912786413053,0.0008234780542062965,0.0018063652320903746
1.892,0.000648412823775593,0.000816324768791525,0.0017930349552633478
1.896,0.0006414232422000797,0.000808702905846484,0.001779311734673912
1.9,0.0006342360761456524,0.0008008898337498391,0.0017654429045386374
1.904,0.0006271124893735044,0.000793117549831547,0.0017516351893325484
1.908,0.0006200528876698457,0.0007853865495036653,0.0017378894087945753
1.912,0.0006130570724777311,0.0007776965756165511,0.0017242051512480856
1.916,0.0006061248334717949,0.0007700474299249657,0.001710582014640143
1.92,0.000599256582664866,0.0007624395213211266,0.0016970208086679978
1.924,0.0005924519049504311,0.0007548724404805683,0.0016835207238417849
1.928,0.0005857112057973449,0.0007473465998668928,0.0016700825671836826
1.932,0.0005790340829921471,0.000739861584705001,0.0016567055362157299
1.936,0.000572485958087858,0.0007325798619518593,0.0016442389747610125
1.94,0.0005659620802767377,0.0007251562810615002,0.0016317393208768612
1.944,0.0005606007424462787,0.0007188534651112042,0.001618942406995954
1.948,0.0005550704048264911,0.0007125323242971877,0.001606969953124765
1.952,0.0005495911575662833,0.000706242587466543,0.001595050375287238
1.956,0.0005441638693145103,0.0006999847715581125,0.0015831828178153973
1.96,0.0005380487419234829,0.0006930655662753445,0.0015708089888246566
1.964,0.0005319088855568655,0.0006861047236480785,0.0015584268908395464
1.968,0.0005258288052490731,0.0006791812781306368,0.001546099613595718
1.972,0.000519808816378967,0.0006722956058817434,0.0015338278951500894
1.976,0.0005138487679048749,0.0006654475162401688,0.0015216113645091097
1.98,0.0005079484686866821,0.0006586367981450118,0.0015094496611524927
1.984,0.0005021082773337427,0.0006518638593005833,0.0014973435105515521
1.988,0.0004963278652746954,0.0006451283077345483,0.0014852921891568894
1.992,0.0004907539341850749,0.0006385929663829478,0.0014734622113343654
1.996,0.0004859274799230062,0.0006329210575788254,0.0014627467061058732
2.0,0.0004811464550387232,0.000627277357294187,0.0014520763208650525


==> figs/data/cyl_fk02/cylinderPANS_medp3_fluc_x2p02.csv <==
y,uu,uv,vv
-2.0,0.0004335349659099732,-8.760028871722487e-05,0.0004751104416501199
-1.996,0.00043843955395088125,-8.787379034695552e-05,0.0004798087903243486
-1.992,0.00044326661137315706,-8.814778119700018e-05,0.000484392632508054
-1.988,0.00044798685978297815,-8.842258528831007e-05,0.0004888292514383159
-1.984,0.0004527537368600276,-8.869922008235907e-05,0.0004932921806842747
-1.98,0.0004575669811319626,-8.897763075859471e-05,0.0004977811542510244
-1.976,0.0004624268789384521,-8.92578845564644e-05,0.0005022964401329198
-1.972,0.0004673331226394519,-8.953992977711587e-05,0.0005068377670884949
-1.968,0.00047228586796894365,-8.982380202292329e-05,0.0005114052712197085
-1.964,0.0004775859248161158,-9.016931547349734e-05,0.0005164800024304066
-1.96,0.0004829625750978915,-9.052194430518318e-05,0.0005216260519591703
-1.956,0.0004883917643362637,-9.087681848936617e-05,0.0005268045909396406
-1.952,0.0004938731501992308,-9.123391536255497e-05,0.0005320153076509654
-1.948,0.0004994070417865554,-9.1593276830465e-05,0.000537258514802644
-1.944,0.0005049931493010607,-9.195487146397418e-05,0.000542533899121599
-1.94,0.0005106316105344612,-9.231869892629e-05,0.0005478416174560267
-1.936,0.0005163226121840637,-9.268477923249579e-05,0.0005531818281532362
-1.932,0.0005220391563551114,-9.305748578639283e-05,0.0005585048954799155
-1.928,0.0005279372443469931,-9.343780923358516e-05,0.0005641097464376011
-1.924,0.0005340296834906664,-9.382184557637221e-05,0.0005701079534910633
-1.92,0.0005399309010549599,-9.419102872375821e-05,0.0005758995371795195
-1.916,0.0005458884136488484,-9.456195639479667e-05,0.0005817280285882282
-1.912,0.0005519025665490063,-9.493465695821119e-05,0.0005875937743290495
-1.908,0.0005579730337706184,-9.530911427647445e-05,0.0005934964232164035
-1.904,0.0005640999711226611,-9.56853337699943e-05,0.0005994361521623811
-1.9,0.0005702835543896567,-9.606333246709889e-05,0.0006054131393605727
-1.896,0.0005765234526426049,-9.644307375646563e-05,0.0006114270267721814
-1.892,0.000582820016342974,-9.68246038488745e-05,0.0006174781746104844
-1.888,0.0005891728631175467,-9.720787442296006e-05,0.000623566220003966
-1.884,0.000595582378060451,-9.759292617876156e-05,0.0006296915280596412
-1.88,0.0006020481669718532,-9.797973210600165e-05,0.0006358537345412204
-1.876,0.0006085704629382147,-9.836829898006064e-05,0.0006420530180588531
-1.8719999999999999,0.0006157594029791772,-9.877154401007303e-05,0.0006490346663857238
-1.8679999999999999,0.0006231662933713245,-9.917905990058064e-05,0.0006562484292536371
-1.8639999999999999,0.0006306404197698679,-9.958756516380284e-05,0.0006635098150184414
-1.8599999999999999,0.0006377730999728264,-9.998582165184091e-05,0.0006702752176469945
-1.8559999999999999,0.0006448780433318303,-0.00010038612248980419,0.0006769877010592535
-1.852,0.000652045903595815,-0.00010078855153415153,0.00068374233525864
-1.848,0.0006592768038095525,-0.00010119312867620557,0.0006905393208678343
-1.844,0.0006665710407536468,-0.00010159984854034271,0.0006973788622845391
-1.84,0.0006739281384895269,-0.0001020087043088193,0.0007042605499506033
-1.836,0.0006813486150314664,-0.00010241973406446454,0.0007111847962634861
-1.832,0.0006888319405250623,-0.00010283286952104986,0.0007181511883712977
-1.828,0.0006963785667696066,-0.00010324817475036347,0.0007251601391673496
-1.824,0.0007039880881887659,-0.00010366560347216406,0.0007322112326193286
-1.82,0.0007126382300322586,-0.00010415240184408734,0.0007403920982835465
-1.816,0.0007214891783731243,-0.00010465013357405761,0.0007487639526084764
-1.812,0.0007304216861036706,-0.00010515054075537647,0.0007571939441125722
-1.808,0.0007394363346904617,-0.0001056536656069553,0.0007656825760635915
-1.804,0.0007485325119517328,-0.00010615947370813931,0.0007742293375290792
-1.8,0.0007577107739028987,-0.00010666800399107071,0.0007828347435896841
-1.796,0.0007669706157929981,-0.00010717923879473052,0.0007914982786667469
-1.792,0.0007763122784935838,-0.00010769313364977475,0.0008002201982509524
-1.788,0.0007857360596472514,-0.0001082097631863806,0.0008090007652581969
-1.784,0.0007952414031583387,-0.00010872909711700086,0.0008178394563660414
-1.78,0.0008048288136592549,-0.00010925111309668207,0.0008267368001859561
-1.776,0.0008144977976730943,-0.00010977584040988487,0.0008356922629579312
-1.772,0.0008240858999134053,-0.00011030336486531195,0.000844544440206154
-1.768,0.000834317561877976,-0.00011078223705036653,0.0008538768656401905
-1.764,0.0008445907034595976,-0.00011126508385086432,0.0008632147044269878
-1.76,0.0008549559346072348,-0.00011175032042466848,0.0008726153423779711
-1.756,0.000865412625857326,-0.00011223792796680065,0.0008820782178437895
-1.752,0.0008759614375480069,-0.00011272791796402383,0.0008916038949710633
-1.748,0.0008866016949854338,-0.00011322024633772618,0.000901191807965758
-1.744,0.0008973340782907769,-0.0001137149894103228,0.0009108425247079796
-1.74,0.0009081579175590664,-0.00011421206772981657,0.0009205554718838063
-1.736,0.0009190738954534256,-0.00011471152986114974,0.000930331229401198
-1.732,0.0009300977281218519,-0.0001152123490315518,0.0009401888561399174
-1.728,0.0009427368761884455,-0.00011562010133457732,0.0009519273323626205
-1.724,0.0009554941208429447,-0.00011602766285573737,0.0009637526584294659
-1.72,0.0009683686925574471,-0.00011643502064378654,0.0009756641274937755
-1.716,0.0009813613360290167,-0.00011684217227964696,0.0009876624511412106
-1.712,0.0009944712760482728,-0.00011724913757406343,0.0009997469131160096
-1.708,0.0010068203337535856,-0.00011757200713336862,0.001010974696779559
-1.704,0.0010187927593360438,-0.00011784905724790505,0.0010217584188816477
-1.7,0.001030869828311006,-0.00011812652346137822,0.0010326145292288284
-1.696,0.0010430518052342705,-0.00011840439593199966,0.0010435433538777163
-1.692,0.0010553380359232796,-0.00011868265553633543,0.001054544242706616
-1.688,0.0010693350365090864,-0.00011883436464102093,0.0010674232515860596
-1.684,0.0010837266766258464,-0.00011896345527388342,0.0010806904409707554
-1.68,0.0010982586412842282,-0.00011909012863291789,0.0010940589305071754
-1.676,0.0011129300811626697,-0.00011921437283173662,0.0011075279201927409
-1.672,0.001127741420759409,-0.00011933618735865898,0.0011210978100927773
-1.668,0.0011426931175215925,-0.00011945557602641519,0.0011347690080030922
-1.664,0.0011577842845173236,-0.00011957255150054307,0.0011485406968458256
-1.66,0.0011730158052077006,-0.0001196870617966591,0.0011624137005252764
-1.656,0.0011884022213752689,-0.00011979564966349362,0.0011763989780606832
-1.652,0.001204052080548323,-0.00011991650823406756,0.0011906356416866866
-1.6480000000000001,0.0012200676167498444,-0.00012000684120311795,0.0012051929238028796
-1.6440000000000001,0.0012368323919203998,-0.00012002425683801758,0.0012204364368021436
-1.6400000000000001,0.0012537595786184536,-0.00012003870191936076,0.0012357985209863526
-1.6360000000000001,0.0012708481896538146,-0.0001200501607373096,0.0012512782615566676
-1.6320000000000001,0.001288099253824446,-0.00012005861995642153,0.0012668765813710397
-1.6280000000000001,0.00130551170565459,-0.00012006411707056214,0.001282592549009588
-1.624,0.0013230115226205209,-0.00012006692680378244,0.0012983700185898429
-1.62,0.001340531641556065,-0.00012007248373716053,0.001314086130472829
-1.616,0.001358209504826337,-0.00012007517925381328,0.0013299167256622733
-1.612,0.0013760456179388737,-0.00012007502758717445,0.0013458622845005145
-1.608,0.0013940388526133684,-0.00012007200375014093,0.0013619218536145943
-1.604,0.0014121690149301264,-0.00011998674663499671,0.0013780356469852723
-1.6,0.0014314835925420717,-0.00011968767563084232,0.0013954497401005553
-1.596,0.0014515764880717076,-0.00011928406392685195,0.001413695239983479
-1.592,0.0014718650423783811,-0.00011887122743072507,0.001432083627846121
-1.588,0.0014923498471910443,-0.00011844915353858894,0.0014506154468662982
-1.584,0.0015130314971190171,-0.00011801780703088105,0.0014692912532724086
-1.58,0.001533908861870046,-0.00011757723288359766,0.00148810993427357
-1.576,0.0015549831040957683,-0.00011712742424974729,0.0015070726126473644
-1.572,0.0015762529350741399,-0.0001166683705372648,0.0015261781578929739
-1.568,0.0015977197192266332,-0.00011620005583921765,0.0015454277040467478
-1.564,0.0016192713635731577,-0.00011559689662206671,0.0015648114036783082
-1.56,0.0016409050985004394,-0.0001148406234102496,0.0015843356428664021
-1.556,0.001662749339339839,-0.00011407339784915995,0.0016040114584008867
-1.552,0.0016852128945235056,-0.00011323261925762394,0.0016243515155417905
-1.548,0.0017095050480161575,-0.00011213117782469526,0.0016468698180348079
-1.544,0.001734040508332972,-0.00011101042284964254,0.0016695764459287853
-1.54,0.0017588207066913052,-0.00010987024780667799,0.0016924727561915221
-1.536,0.001783844154294314,-0.00010871072987788183,0.0017155573855841167
-1.532,0.0018091123424943012,-0.00010753181054479044,0.0017388317072324334
-1.528,0.00183462375582816,-0.0001063335538247728,0.00176229433450773
-1.524,0.001860087746981951,-0.00010508838436347526,0.0017856858821155028
-1.52,0.0018850355029943532,-0.0001038222009240778,0.0018084887843974424
-1.516,0.001910222710092295,-0.00010253878376918677,0.0018314727898401258
-1.512,0.001935650932003248,-0.00010123810830568532,0.0018546392757693455
-1.508,0.0019621724547824754,-9.987234299947363e-05,0.0018789793272530662
-1.504,0.0019907121957895347,-9.833686502928574e-05,0.0019054842258865842
-1.5,0.0020195418602819257,-9.67780014484909e-05,0.0019322186696415081
-1.496,0.0020486623221330903,-9.519571977075714e-05,0.0019591834600959333
-1.492,0.0020780744692590375,-9.358997675576698e-05,0.001986379406566589
-1.488,0.002107776554929978,-9.196084639904678e-05,0.002013804883523218
-1.484,0.0021377703272017078,-9.030826597788494e-05,0.002041461530326917
-1.48,0.0021682553113896975,-8.865053249122173e-05,0.0020695415250058576
-1.476,0.0021992094151072803,-8.689802889383899e-05,0.0020981884933593316
-1.472,0.002232564396165769,-8.464348143651902e-05,0.002129291957158506
-1.468,0.0022665552103347743,-8.228677391692901e-05,0.0021609838320779777
-1.464,0.0023001719045195788,-7.994084214195467e-05,0.0021922091056897487
-1.46,0.0023337213651707495,-7.758676635201577e-05,0.0022232877994980073
-1.456,0.002367605367080792,-7.519768523148893e-05,0.002254637835237825
-1.452,0.0024018218644483,-7.277375813907112e-05,0.00228625733689889
-1.448,0.0024363729036677192,-7.031481882693143e-05,0.002318148192149735
-1.444,0.002471256475854283,-6.782099901033473e-05,0.0023503084948908897
-1.44,0.0025064735457199527,-6.52922321998219e-05,0.0023827391984972534
-1.436,0.002542025209109581,-6.272847725856455e-05,0.0024154412747953613
-1.432,0.002578213450646106,-6.007197072822181e-05,0.002448741543188127
-1.428,0.002616987214825661,-5.695400147460544e-05,0.002484738476066315
-1.424,0.0026561679892411643,-5.379020067283808e-05,0.0025210717399807786
-1.42,0.0026957582790114627,-5.058036033512677e-05,0.0025577435080185993
-1.416,0.002735755642570326,-4.732465890648246e-05,0.0025947515855556155
-1.412,0.002776162444403492,-4.402294288354837e-05,0.002632098183888265
-1.408,0.002816976343859186,-4.067536342831128e-05,0.0026697810787451003
-1.404,0.002859331632519637,-3.721293413712725e-05,0.002709193200593207
-1.4,0.0029026951183468695,-3.366394186691907e-05,0.002749685125058661
-1.396,0.002946485579358361,-3.006299455601459e-05,0.0027905448387343713
-1.392,0.002990705692372519,-2.6409822291401783e-05,0.002831774773791986
-1.388,0.003035862279382096,-2.2673658592222822e-05,0.002874282216432373
-1.384,0.0030823931658784257,-1.882759903451203e-05,0.0029188217255394083
-1.38,0.0031294146549970783,-1.4925313633832908e-05,0.00296380680573654
-1.376,0.0031769281918598066,-1.0966733560599105e-05,0.003009238765150451
-1.3719999999999999,0.003224935174688098,-6.95169934034995e-06,0.00305511898518538
-1.3679999999999999,0.0032734328114172205,-2.8805428061097978e-06,0.003101444734497102
-1.3639999999999999,0.0033224238752486267,1.247080609517788e-06,0.003148218769261421
-1.3599999999999999,0.0033719055552168167,5.430875999055662e-06,0.0031954382981108807
-1.3559999999999999,0.0034235104649728097,1.0125595758839572e-05,0.003244789444009321
-1.3519999999999999,0.0034779505952321757,1.554068537072031e-05,0.0032969921342057467
-1.3479999999999999,0.003533273060548196,2.1480608922833957e-05,0.003349543494528887
-1.3439999999999999,0.00358944799662835,2.7796912973869098e-05,0.0034025305274532555
-1.3399999999999999,0.003646299537700896,3.421947961928553e-05,0.0034560614231674875
-1.3359999999999999,0.0037038311477559237,4.074864270767291e-05,0.0035101393664683767
-1.3319999999999999,0.0037620393546135772,4.738399694812387e-05,0.003564761136823761
-1.3279999999999998,0.0038209276806339025,5.412598125297636e-05,0.0036199299883249137
-1.3239999999999998,0.0038804925748282017,6.097414905387274e-05,0.0036756426433850868
-1.3199999999999998,0.003940735856416476,6.792873113453695e-05,0.0037319007156860853
-1.3159999999999998,0.004002690717092034,7.533359895978903e-05,0.003789060739995652
-1.3119999999999998,0.004072144723406389,8.506840917914965e-05,0.0038490720006257085
-1.3079999999999998,0.004142709656239107,9.546091627860407e-05,0.003909152263469203
-1.3039999999999998,0.0042145426141946265,0.00010599736730309273,0.003969857801467293
-1.2999999999999998,0.004287651229524787,0.00011664360369778154,0.004031229441570402
-1.296,0.004362031158082961,0.0001273990337747685,0.004093263507048554
-1.292,0.0044376844789486836,0.00013826393341398875,0.004155961842694827
-1.288,0.0045146135992713355,0.00014923866786672327,0.004219326337659669
-1.284,0.00459281381154353,0.00016032256176354339,0.0042833532157012235
-1.28,0.004672289971940916,0.00017151629421406644,0.004348046290546036
-1.276,0.004757604630434958,0.0001860066673293794,0.004416344600824311
-1.272,0.004843268539099822,0.00020301607961290883,0.004486610946065875
-1.268,0.004930058113443231,0.0002207615809669436,0.004557847084016314
-1.264,0.0050181251820302425,0.00023851476240480322,0.004629198958647873
-1.26,0.0051065529388828025,0.0002559178472137514,0.004699643854059854
-1.256,0.005196684341296583,0.00027353813511331527,0.004770822871463574
-1.252,0.0052885245463550595,0.00029137666745821043,0.00484274023044824
-1.248,0.005382068164927025,0.00030943240060604443,0.0049153916837628075
-1.244,0.005477320841895964,0.000327706379812711,0.004988781514042802
-1.24,0.005574308365521513,0.00034639144649117095,0.005063173413129474
-1.236,0.005673543738278599,0.00036746601668196017,0.005141339296495422
-1.232,0.005774833920614202,0.00038881645420016977,0.0052203846499322805
-1.228,0.005878181848265473,0.0004104433654926406,0.005300311795195112
-1.224,0.005983565796768536,0.00043233758960570186,0.005381089014039718
-1.22,0.006094043491486116,0.0004557127943153012,0.005466933568581054
-1.216,0.006206616834802437,0.0004794059424731836,0.005553769472590368
-1.212,0.006321279382740928,0.0005034156443231201,0.00564159154252565
-1.208,0.006438037567341618,0.0005277433782463885,0.005730405027072498
-1.204,0.006556930085508786,0.0005527623997981716,0.0058237147642819145
-1.2,0.006678370299809373,0.0005787060472124912,0.005923520987147535
-1.196,0.006802459803958689,0.0006050391265307518,0.006024730653730295
-1.192,0.00692919123313631,0.0006317601153481361,0.006127337726798164
-1.188,0.007058572101894171,0.0006588705870098761,0.006231348343611774
-1.184,0.007190594670643132,0.0006863688755746782,0.00633675629142726
-1.18,0.007325266902167678,0.0007142566913129946,0.0064435678657995725
-1.176,0.007460623868704099,0.0007424504400156594,0.0065494251776773375
-1.172,0.007595988470266308,0.0007709403157148487,0.006653569667654189
-1.168,0.007739964028636006,0.0007987891610718649,0.006762439918330174
-1.1640000000000001,0.007899962368568181,0.0008305002597761107,0.006872993769558217
-1.1600000000000001,0.008067755597292744,0.0008640323013809067,0.006984505958711815
-1.1560000000000001,0.008239842877850907,0.0008977044471906818,0.007097702589625395
-1.1520000000000001,0.008416234318876467,0.0009315186078050775,0.007212590398801031
-1.1480000000000001,0.008596919581204487,0.0009654728382658597,0.00732916255640154
-1.1440000000000001,0.008781903751146677,0.0009995680876634192,0.007447422442436191
-1.1400000000000001,0.00897119252445206,0.0010338054212929437,0.007567373668044836
-1.1360000000000001,0.009164774592114854,0.001068182824269092,0.0076890090922229325
-1.1320000000000001,0.009351115161775399,0.001108317656384616,0.007819515682913353
-1.1280000000000001,0.009537037582616741,0.0011512238512102519,0.007954675081320516
-1.124,0.00972683501093022,0.00119487542467162,0.008091839185585084
-1.12,0.00992049586953721,0.0012392698474265314,0.008230999840254537
-1.116,0.010115766877548352,0.0012862044827668445,0.008373774052673321
-1.112,0.01031071130415492,0.001337200810177516,0.008521543232025683
-1.108,0.010509348835417926,0.0013890388326510796,0.00867141525968077
-1.104,0.010711691236942485,0.001441721661333616,0.008823399055735114
-1.1,0.010917726506951348,0.0014952460759153127,0.008977485582605598
-1.096,0.011115919430087448,0.001548275683585918,0.00914830838800798
-1.092,0.011317407402571023,0.001602232210401768,0.00932292690910543
-1.088,0.011522897255375145,0.0016572024739831383,0.009500492792090724
-1.084,0.011732395372993745,0.001713188103589665,0.009681011480979728
-1.08,0.011945889188691772,0.0017701857596459894,0.009864472212265612
-1.076,0.012163391467232216,0.001828198888260684,0.010050885870235345
-1.072,0.01238488929732342,0.0018872239844960495,0.010240241422291834
-1.068,0.012610395792394756,0.0019472646144319985,0.010432550108432725
-1.064,0.012833805593538507,0.0020097170544924525,0.010632207107498836
-1.06,0.01306354491594768,0.0020750942363349217,0.010851075512502905
-1.056,0.013284679817104348,0.002138158814400916,0.01105678488405366
-1.052,0.01350999460485729,0.0022019530780040867,0.011265379465119081
-1.048,0.013739903517975624,0.0022665794950078584,0.011477382652484585
-1.044,0.013974392931165544,0.002332034109402272,0.011692781760158194
-1.04,0.014216892748047045,0.002397647289274919,0.0119149177988386
-1.036,0.014471547552065346,0.0024627017418741757,0.012147761264746877
-1.032,0.014732104415254688,0.0025292547218256647,0.012384718085446812
-1.028,0.015005953444041941,0.002603021666916336,0.012619656088253087
-1.024,0.015285922793341847,0.0026777400679763347,0.012858314696929626
-1.02,0.015572021048498863,0.002753412283356571,0.013100701213178806
-1.016,0.015864231174930996,0.0028300336569551917,0.013346801162196657
-1.012,0.016162570593951833,0.0029076088593347404,0.01359662926903123
-1.008,0.016463164352790216,0.0029825071402274166,0.013846213668086072
-1.004,0.016763703626484855,0.0030522779908953635,0.014093145449866645
-1.0,0.01707048024517357,0.003122728782302489,0.014343865956125947
-0.996,0.017383507725014728,0.0031938626482334283,0.014598386190129209
-0.992,0.017726156662296644,0.003274017353698787,0.014859478074439976
-0.988,0.01808019252053208,0.0033563422558817936,0.01512515141786137
-0.984,0.018442132372606466,0.0034395711605802125,0.015395001747774636
-0.98,0.018811986955528513,0.003523706347095565,0.015669037089699103
-0.976,0.019189750889170378,0.003608746727888319,0.015947253454863176
-0.972,0.019574642711724412,0.003695249363558976,0.016229856141888363
-0.968,0.01994879886723488,0.0037754256852979237,0.016497008944785042
-0.964,0.02033220214160286,0.0038568933489204786,0.01676879093262273
-0.96,0.020739790633965978,0.0039532164635678905,0.017062169227314888
-0.956,0.02116467254705639,0.004055758797181593,0.017367152228991954
-0.952,0.021601674973452847,0.004159454439957308,0.017677527605707892
-0.948,0.022050810821997644,0.0042643064899976135,0.017993304637634513
-0.944,0.022512073729374305,0.004370313452171761,0.01831447872733098
-0.94,0.022985463624039342,0.004477475344392468,0.01864104989095018
-0.9359999999999999,0.023450822890026656,0.004587583850909496,0.01896477838085823
-0.9319999999999999,0.02392357601292404,0.00471144620550639,0.019305316584494078
-0.9279999999999999,0.024411026336901925,0.004837688630379262,0.019652733167663923
-0.9239999999999999,0.024913166274341366,0.004966309046022677,0.020007022836938955
-0.9199999999999999,0.02543001072189942,0.005097311351103989,0.02036819612252849
-0.9159999999999999,0.025961552330996927,0.005230693530590356,0.020736247807007863
-0.9119999999999999,0.026507791177383954,0.005366455695989459,0.021111177836677295
-0.9079999999999999,0.027068727211562487,0.005504597839616553,0.021492986310035198
-0.9039999999999999,0.027644360450701674,0.005645119927553245,0.02188167313190588
-0.8999999999999999,0.028234690864986187,0.0057880219937178155,0.022277238394737123
-0.8959999999999999,0.028826642229827573,0.005934831368194068,0.022675533573786506
-0.8919999999999999,0.029390102219742423,0.006122577382994558,0.023085447713067492
-0.8879999999999999,0.029976689928241276,0.006313995425525602,0.023504245180000292
-0.8839999999999999,0.030586405237928643,0.00650908555990697,0.023931925858477743
-0.8799999999999999,0.031219248141437464,0.00670784785532071,0.024368489804949753
-0.8759999999999999,0.031875218729541625,0.0069102821852859405,0.024813936987937418
-0.8719999999999999,0.03255431691116496,0.007116388713420291,0.025268267484059692
-0.8679999999999999,0.033255811540832014,0.00732584054214272,0.025730421240433763
-0.8639999999999999,0.03397971345005767,0.007538660420145554,0.026200518155053715
-0.8599999999999999,0.03472662387107005,0.007755118693053133,0.026679441082746353
-0.8559999999999999,0.03549653225441155,0.007975212177144201,0.027167183064174424
-0.8519999999999999,0.03620584415284573,0.008243281971934741,0.027644137035315063
-0.8479999999999999,0.036923576826055175,0.00851919116610246,0.02812314105161899
-0.8440000000000001,0.03767650024671729,0.008799686819526701,0.028613352085523694
-0.8400000000000001,0.03846461433642398,0.009084769015994101,0.029114770052700797
-0.8360000000000001,0.03928790645117185,0.009374433385577188,0.029627387301665968
-0.8320000000000001,0.0401464012560591,0.009668688465082105,0.030151219041435643
-0.8280000000000001,0.04104008653804994,0.009967530099221729,0.030686257797022352
-0.8240000000000001,0.04196896253158647,0.010270958197071094,0.03123250350375768
-0.8200000000000001,0.04292363850649679,0.010614628701635476,0.03180502342083291
-0.8160000000000001,0.04392980726425122,0.01103250215097334,0.03240621557374737
-0.812,0.04499504686541589,0.011455807125963904,0.0330228737917395
-0.808,0.046087237700420135,0.011877476411543448,0.03363823177245268
-0.804,0.04713448674607626,0.012281838336106313,0.03421484540888251
-0.8,0.04823703047107525,0.012691020249166268,0.03480508624440312
-0.796,0.0493948688588325,0.013105022023651021,0.03540895418959098
-0.792,0.05056980169382761,0.013549963636969356,0.03604340766132172
-0.788,0.05171459544644439,0.014065557707739406,0.03673592940234819
-0.784,0.05292643546296109,0.014589425262839913,0.03744695323833919
-0.78,0.05420532142012822,0.01512156632334743,0.03817647901969537
-0.776,0.05555123321050603,0.015661972747674908,0.03892449550887342
-0.772,0.0569559398612162,0.01621840771263033,0.039675312367487794
-0.768,0.0584021031079126,0.016789390805838605,0.04040957433819419
-0.764,0.059913948392649526,0.017368705356647064,0.04116152142243492
-0.76,0.06126825429123852,0.018028520040505223,0.04194740552562848
-0.756,0.06253761458548586,0.018757734023109873,0.04276900585032788
-0.752,0.06390473579253013,0.019500770323524597,0.0436150149722766
-0.748,0.06536810091773326,0.020253426104144885,0.04447924806117864
-0.744,0.06691463545180096,0.02098733911548676,0.045319874525049514
-0.74,0.06855312507527454,0.0217338829781752,0.0461830461544199
-0.736,0.0702835697940095,0.02249305769572295,0.047068763091919166
-0.732,0.07210596976561484,0.02326486341013007,0.04797702529697784
-0.728,0.07402032497182771,0.02404929999516083,0.04890783275168193
-0.724,0.0758861235886639,0.02488690586259338,0.04986141042313775
-0.72,0.0774846684631182,0.025851860428820553,0.05084678157372409
-0.716,0.07922798954220084,0.026833747428992086,0.05186082089686332
-0.712,0.08091919159884794,0.027961151417862956,0.052913191415035615
-0.708,0.08276492673856248,0.029110833396648307,0.053995051830295133
-0.704,0.08476523320007436,0.030282738614893612,0.05510639144154525
-0.7,0.08692011120133494,0.031476867101916856,0.05624720975408242
-0.696,0.08922956068322899,0.032693218882355164,0.05741750722833865
-0.692,0.09138394543288825,0.03394133711078929,0.05860646563518029
-0.688,0.09324091745571066,0.03523163191878575,0.05981277787369818
-0.6839999999999999,0.095299766382062,0.03655140886940946,0.06105553948115101
-0.6799999999999999,0.09722478131158853,0.03796498619612611,0.0623815884483363
-0.6759999999999999,0.09933891573503172,0.03941095493667621,0.06374907785765244
-0.6719999999999999,0.10164899003258338,0.0408880127669071,0.06515708861373488
-0.6679999999999999,0.10415500382599673,0.042396159755677815,0.06660562080502684
-0.6639999999999999,0.10685695719493982,0.04393539587545961,0.06809467443331253
-0.6599999999999999,0.10913292343527405,0.0454462941640713,0.06962746208770657
-0.6559999999999999,0.1110155084862157,0.04693748687513368,0.0712125550728964
-0.6519999999999999,0.11312546556908779,0.048470059238436676,0.0728495712862264
-0.6479999999999999,0.1147239210688971,0.05001070782275227,0.07460749993924283
-0.6439999999999999,0.11650375691950482,0.051592013814309896,0.07642710162202411
-0.6399999999999999,0.11849148032915327,0.05321519606402376,0.07830599935372136
-0.6359999999999999,0.12068709198323357,0.054880254517402347,0.08024419288761483
-0.6319999999999999,0.12309055406934555,0.05658716352595337,0.08224165196506869
-0.6279999999999999,0.1257019384262064,0.05833597402228794,0.084298436506385
-0.6239999999999999,0.12852121051895624,0.06012666067878241,0.0864145168316489
-0.6199999999999999,0.13136325080754677,0.06190734705308203,0.08857448891073878
-0.6159999999999999,0.13318604963464134,0.06340270583246761,0.09070306180082818
-0.6119999999999999,0.13430160044922143,0.06482311795078398,0.09288129767638659
-0.6079999999999999,0.13563422276184064,0.06628865998359089,0.09513524881236872
-0.6039999999999999,0.13718391688659487,0.06779933196810081,0.09746491526772541
-0.5999999999999999,0.13895065466701353,0.0693551102746597,0.09987026066638133
-0.5959999999999999,0.1409344888548499,0.07095604140607392,0.10235135652692588
-0.5920000000000001,0.1431353948373102,0.07260210257494187,0.10490816775219931
-0.5880000000000001,0.14473697407340688,0.0739446656719058,0.10743276186988189
-0.5840000000000001,0.14564712479245615,0.07524461067152972,0.10993720783610966
-0.5800000000000001,0.1466951889248292,0.07658341689659544,0.11251949116668628
-0.5760000000000001,0.1479448191435373,0.07796694014186695,0.1151868844669942
-0.5720000000000001,0.14939599247112745,0.07939515865839569,0.11793934602408714
-0.5680000000000001,0.15104875241666646,0.08086811525651065,0.12077695793361903
-0.5640000000000001,0.15290307858861543,0.08238578880189895,0.1236996797209169
-0.56,0.154235054145442,0.08353420870959202,0.12653925619735132
-0.556,0.15476218270838427,0.08441350832256997,0.12927844960879586
-0.552,0.15520647764617995,0.08528592265726614,0.1320567736982968
-0.548,0.1558420131390354,0.08619872004297595,0.13493110832464605
-0.544,0.1567101182091539,0.08718326668877922,0.13788470978588993
-0.54,0.1578306710072177,0.08825557088627006,0.14090632945882542
-0.536,0.15914111761730143,0.08936853717796897,0.14401976146703932
-0.532,0.16064145855838832,0.09052216554529438,0.14722500600169747
-0.528,0.16233169333827085,0.09171645590807413,0.15052206287311928
-0.524,0.16322977285415927,0.09262050502188997,0.15361089064479772
-0.52,0.1640656825928177,0.09348537366638016,0.15672639899658605
-0.516,0.16493406103433317,0.09428123502016335,0.1598368018198584
-0.512,0.16560422242968809,0.09481816748846776,0.1627809670302847
-0.508,0.1664439006573345,0.09539122304719803,0.1658187869413062
-0.504,0.16745308716497392,0.09600039406174676,0.16895021823789
-0.5,0.1685719805387597,0.09662267455272415,0.17215925741814816
-0.496,0.16893473183107313,0.09692090191363714,0.17521787946412373
-0.492,0.16946198634491136,0.09724564956947179,0.17837570878041487
-0.488,0.17015375144584355,0.09759692215893392,0.18163279226634818
-0.484,0.17101002426966913,0.09797471737188232,0.18498910676116573
-0.48,0.1719829675491221,0.09841131506954952,0.18832400498860455
-0.476,0.1730503874697899,0.09892214194017285,0.19157723603993174
-0.472,0.17336052929932702,0.099124261757769,0.19460779336336304
-0.46799999999999997,0.1736780110662109,0.09928583646638754,0.1976874837142774
-0.46399999999999997,0.17412805758430824,0.09943423281448392,0.2008163371215983
-0.45999999999999996,0.17457108227661136,0.09941926919891149,0.2037657942714667
-0.45599999999999996,0.17517737151124477,0.09942491496974895,0.2068100382760245
-0.45199999999999996,0.17594692244081786,0.09945117032365137,0.20994904724828553
-0.44799999999999995,0.1767853277859472,0.09945793765765527,0.21313720682443527
-0.44399999999999995,0.176811204486285,0.0990710955629913,0.21595337599214656
-0.43999999999999995,0.17692949922287465,0.09879591580229533,0.21879706590553297
-0.43599999999999994,0.17709996728398764,0.09868325855174079,0.22162754290746275
-0.43199999999999994,0.1774202036683484,0.09859230024697128,0.2245550883175968
-0.42799999999999994,0.17789021303611507,0.09852303937150082,0.22757974548824986
-0.42399999999999993,0.17850999353321784,0.0984754769102167,0.23070149314593685
-0.41999999999999993,0.17927954542112207,0.09844961252525876,0.2339203311366254
-0.4159999999999999,0.17959918510660547,0.09816054866448808,0.23680931094788737
-0.4119999999999999,0.1795093226230816,0.09762369388340714,0.23939225961279456
-0.4079999999999999,0.179578825701735,0.09710809874476335,0.24207254830552816
-0.4039999999999999,0.1797164737056249,0.09675038978018762,0.2447896029503764
-0.3999999999999999,0.17994050997917355,0.09651861598507337,0.24755625030232692
-0.3959999999999999,0.18031855960406587,0.09631022634909069,0.2504175492289576
-0.3919999999999999,0.18085062300221352,0.0961252207831951,0.25337349932805536
-0.3879999999999999,0.18153669407188203,0.09596360041081467,0.25642407759057484
-0.3839999999999999,0.18164273065494083,0.09550718998151489,0.2591211985135266
-0.3799999999999999,0.1815442205179779,0.09491715869047243,0.26169608493706004
-0.3759999999999999,0.18160039320887766,0.09434767077192917,0.2643661546947688
-0.3719999999999999,0.18181124686958283,0.09379873022155803,0.26713138697793
-0.3679999999999999,0.1819586936349998,0.09338216458886933,0.2697477270734206
-0.3639999999999999,0.18221341474414446,0.09300958364651025,0.27240741576690364
-0.3599999999999999,0.18205309745429563,0.09248119136899895,0.27489055800441864
-0.35599999999999987,0.18170814426141257,0.09186773013974672,0.2773077576380362
-0.35199999999999987,0.1815112209010162,0.09127350695817761,0.2798169638506459
-0.34799999999999986,0.18146232692786368,0.09069852189118703,0.2824181770725605
-0.34399999999999986,0.1815614615920641,0.09014277879438369,0.28511137620028953
-0.33999999999999986,0.18178331127797906,0.08955279456472326,0.2877620384120192
-0.33599999999999985,0.18152475615312433,0.088779746941008,0.29002603793261006
-0.3320000000000001,0.18084716875088294,0.08802680150376375,0.2919768411755462
-0.32800000000000007,0.18032226480296162,0.08729612783548714,0.29401662590959216
-0.32400000000000007,0.17995003669637477,0.0865877147864362,0.29614542208682165
-0.32000000000000006,0.17973048903088817,0.0859015683114847,0.2983632155687497
-0.31600000000000006,0.17966362140039174,0.0852376928774112,0.30066998787633864
-0.31200000000000006,0.17928013030067172,0.08445055979515217,0.30284946954105835
-0.30800000000000005,0.17838337640523744,0.0834794794626032,0.30481093947533355
-0.30400000000000005,0.17764201489493214,0.08253190082520138,0.3068625563411833
-0.30000000000000004,0.17694383770926528,0.08167521888573473,0.3088587201270508
-0.29600000000000004,0.1762809297209391,0.08091376780139231,0.3107904433885289
-0.29200000000000004,0.1757702412517445,0.08017718621943794,0.31280986049513543
-0.28800000000000003,0.17541177235633187,0.07946547407956565,0.31491697119649853
-0.28400000000000003,0.17423583291601466,0.07853422649932963,0.3166683882712373
-0.28,0.1730924107636578,0.07759603757319591,0.31845180119667016
-0.276,0.1721079511653582,0.07668268231889129,0.3203249472463407
-0.272,0.17128245971848988,0.0757941679163838,0.322287811714571
-0.268,0.1706159242134415,0.07493048050796665,0.324340423928935
-0.264,0.17010835135464772,0.07409162717177518,0.3264827691916355
-0.26,0.16925651991779797,0.07324417239472897,0.3283522434815176
-0.256,0.16774874049922775,0.07225389461616714,0.3296109305539519
-0.252,0.16640942341461173,0.07128957654276405,0.33095925576518437
-0.248,0.16523858069419348,0.07035122572060606,0.33239720948641477
-0.244,0.16423621562236962,0.06943884569749935,0.3339247869302629
-0.24,0.16340232077867023,0.06855242947248237,0.3355419986305327
-0.236,0.16242871443159734,0.06757058146848904,0.33704519072276423
-0.23199999999999998,0.1610521917074864,0.06638341742659752,0.338256022738047
-0.22799999999999998,0.15975052276030083,0.0652658214944603,0.33954883671551783
-0.22399999999999998,0.15827443232923105,0.06434223029584954,0.34090905271377825
-0.21999999999999997,0.15698521709864244,0.06343159120514488,0.3423627566625329
-0.21599999999999997,0.1558828864924851,0.06253391116223511,0.34390993793319746
-0.21199999999999997,0.1549674326238785,0.06164918343797055,0.34555060808387494
-0.20799999999999996,0.15368050236320682,0.06042980381752262,0.3466872339525048
-0.20399999999999996,0.1520454532210523,0.05925267609591075,0.347675355702387
-0.19999999999999996,0.15043143767127098,0.058168314306107714,0.34874329096428064
-0.19599999999999995,0.14901022169535927,0.05709727060371471,0.3499023343701921
-0.19199999999999995,0.14778181631842868,0.05603955279588102,0.35115247683038037
-0.18799999999999994,0.14674621181762124,0.05499515300100869,0.3524937286329385
-0.18399999999999994,0.14583932858893925,0.05397358812634944,0.35373948798664656
-0.17999999999999994,0.14393472219128606,0.05281717282999646,0.35430733862993535
-0.17599999999999993,0.14220907193360494,0.05162936809486825,0.35490752525710495
-0.17199999999999993,0.1406880041816811,0.05045625676584963,0.355599253787157
-0.16799999999999993,0.1393715076670205,0.04929783009522715,0.35638252852434776
-0.16399999999999992,0.13825959221020775,0.048154096718053443,0.35725734362554923
-0.15999999999999992,0.1373522494243666,0.047025048201565264,0.35822370615638244
-0.15599999999999992,0.1356323401005107,0.045886334895474196,0.358933309710827
-0.1519999999999999,0.13404033608349164,0.0447581306309072,0.35970390116418033
-0.1479999999999999,0.13266266475934066,0.04364104860494375,0.3605656421321069
-0.1439999999999999,0.131423110176482,0.04241670399613143,0.3611617572459397
-0.1399999999999999,0.13038160082179737,0.04117343943182275,0.3617552879904017
-0.1359999999999999,0.1289319394354132,0.03980830534927702,0.3623408999001732
-0.1319999999999999,0.12727175685997796,0.03852144125098679,0.3626912368808693
-0.1279999999999999,0.12570427692409708,0.03732953179648007,0.36293393708766336
-0.12399999999999989,0.12435520788360314,0.036148530303921664,0.36326732872546985
-0.11999999999999988,0.12322455740238482,0.034978443453023284,0.3636914110605644
-0.11599999999999988,0.12158498403241944,0.03365984099339847,0.3641044245194834
-0.11199999999999988,0.12006149591263332,0.03232275769835611,0.36459313721634884
-0.10799999999999987,0.11876859271153786,0.03099178259065062,0.36517352307136547
-0.10399999999999987,0.11767246001324844,0.02969005315759822,0.36578821317770555
-0.09999999999999987,0.11654056447231353,0.028567530829048966,0.3660623691710011
-0.09599999999999986,0.11497050158801371,0.02730966683227764,0.3664822472955286
-0.09199999999999986,0.11356028594595391,0.025983326421100076,0.36665171337157887
-0.08799999999999986,0.11233087347790285,0.024609015306285977,0.3666640554156441
-0.08399999999999985,0.11119716968522088,0.02320216782432055,0.36681686428993926
-0.08000000000000007,0.10992356260357554,0.02169817806874752,0.36719083811761566
-0.07600000000000007,0.1086411911163136,0.02032655503854906,0.367379693658765
-0.07200000000000006,0.10753123005509994,0.018982998137630182,0.3676020281734262
-0.06800000000000006,0.10664479884067493,0.017637699367501074,0.3679172241885155
-0.06400000000000006,0.10545444201336049,0.016096470830783655,0.3679462570314355
-0.06000000000000005,0.10429008861332117,0.014612608009114486,0.3679876233778686
-0.05600000000000005,0.10324141395217422,0.013188551021173505,0.368093127247105
-0.052000000000000046,0.1024151634745692,0.011761952131850075,0.3682921086439144
-0.04800000000000004,0.10173342475136053,0.010309397016752401,0.36853298315070293
-0.04400000000000004,0.10073925945633684,0.008732607469231286,0.36851695594874484
-0.040000000000000036,0.09979164992465049,0.007262837578142567,0.3685033140220892
-0.03600000000000003,0.09906203002060537,0.005789338925002505,0.36858337575400546
-0.03200000000000003,0.09855040019339442,0.004312112852365136,0.368757141600035
-0.028000000000000025,0.098191990568786,0.0028155151452697916,0.3689835408664199
-0.02400000000000002,0.09748596411929146,0.0012555416995241257,0.3688675509752842
-0.020000000000000018,0.09688483891065022,-0.0002208557267714233,0.36866333139264834
-0.016000000000000014,0.09649704353237554,-0.001699837513702096,0.3685544124026482
-0.01200000000000001,0.09613940934199146,-0.003196910288577809,0.3686125682019039
-0.008000000000000007,0.0957677212292311,-0.004717287136185683,0.36885481482081023
-0.0040000000000000036,0.09560889658152577,-0.006242323510956316,0.3691921188711817
0.0,0.09552434754107655,-0.007635758306450922,0.36917173336753123
0.0040000000000000036,0.09524521471096449,-0.009065171200526686,0.3693995877801331
0.008000000000000007,0.095074829621928,-0.010552953228814452,0.3693983476036625
0.01200000000000001,0.09505069439662477,-0.012079281196339617,0.3692802305267953
0.016000000000000014,0.09495657350804501,-0.013637172475483255,0.3694300306613128
0.020000000000000018,0.09489807553390205,-0.015101262214088355,0.36935249970962414
0.02400000000000002,0.09500037271853584,-0.01651990396958415,0.3691947773416511
0.028000000000000025,0.0951140737061575,-0.01795982545791741,0.369258941758047
0.03200000000000003,0.09531846566314951,-0.01941869740811794,0.3694974424331351
0.03600000000000003,0.09574414887145448,-0.02088756746900195,0.3698288126933226
0.040000000000000036,0.09613928860988993,-0.022323318419768604,0.3699698153231803
0.04400000000000004,0.09641291241752513,-0.023739787586377847,0.36984540232256785
0.04800000000000004,0.09691087382726847,-0.02516771877756122,0.36981369665755454
0.052000000000000046,0.0976009954627814,-0.026574224289199495,0.3698567364009327
0.05600000000000005,0.09803657313441964,-0.027961724106138043,0.36966225409762227
0.06000000000000005,0.09868522260031772,-0.02936526098660457,0.3695513683007267
0.06400000000000006,0.09955783449592835,-0.030780826547541773,0.36953222794689555
0.06800000000000006,0.10029162295802076,-0.03210927031602944,0.36937120060989864
0.07200000000000006,0.10106133093625662,-0.03349083841036301,0.36917528677920564
0.07600000000000007,0.1020521086107618,-0.03488357728713589,0.3690707243204929
0.08000000000000007,0.10303340074428628,-0.03615834030829482,0.3689177928375016
0.08400000000000007,0.10385355447919066,-0.03747289149197198,0.3684337064317914
0.08800000000000008,0.10481429252828671,-0.03883161197631043,0.3679331319769355
0.09200000000000008,0.1059919256798983,-0.04020086202164858,0.3675220813185869
0.09600000000000009,0.10705993319902453,-0.041489941277290186,0.36733411685028766
0.10000000000000009,0.10824791453904,-0.04276393050978648,0.36727324421622687
0.10400000000000009,0.10965162883836294,-0.04404959667606737,0.3673000273680978
0.1080000000000001,0.1111342979331058,-0.04535842819924952,0.3672608872988877
0.1120000000000001,0.11218184071795402,-0.046545163183223826,0.3664315416183781
0.1160000000000001,0.11344281611510924,-0.04774329388428606,0.36568861992095436
0.1200000000000001,0.11491722835414668,-0.04895282462848739,0.36503211898087556
0.12400000000000011,0.11630272890740997,-0.050077263212388846,0.36444699152894516
0.1280000000000001,0.11764284819464005,-0.051137165352124175,0.36393500663152867
0.13200000000000012,0.11918192860746092,-0.05221244154670364,0.36350821386031357
0.13600000000000012,0.12090582647471088,-0.05331461256693091,0.3631381934741661
0.14000000000000012,0.1226372236448949,-0.054588454672214445,0.36246827861640935
0.14400000000000013,0.12425172663990194,-0.05578350484936249,0.3617940231122751
0.14800000000000013,0.12564194612068982,-0.056873485787571045,0.36108662348321985
0.15200000000000014,0.12721942704865638,-0.05798261139470505,0.3604649973772165
0.15600000000000014,0.12893199646414052,-0.05902389442513517,0.35965761908913235
0.16000000000000014,0.13080306132584316,-0.060036441972924855,0.3587906300570668
0.16400000000000015,0.13261370682683493,-0.06099277981982055,0.3579342660718099
0.16800000000000015,0.1340731419513936,-0.0618091547211344,0.35700143755561015
0.17200000000000015,0.13556056736760774,-0.0628078364173872,0.3558976007401055
0.17600000000000016,0.13722293241750622,-0.06383445154254873,0.35486630653404616
0.18000000000000016,0.13906922634827412,-0.06488027086012274,0.3539208047914296
0.18400000000000016,0.14097523393051092,-0.0659002764612737,0.35298868536241346
0.18800000000000017,0.14228561381498003,-0.06666630180594561,0.3516968900218049
0.19200000000000017,0.14377272786270134,-0.06745516385225288,0.3504906733121907
0.19600000000000017,0.14543656494515658,-0.06826685650971383,0.34937004476591904
0.20000000000000018,0.14717907435888722,-0.06920076589705253,0.34816660409633676
0.20400000000000018,0.14906453892607255,-0.0701930137254294,0.34698949726410405
0.20800000000000018,0.1505642815756844,-0.07106669050679221,0.3456115245079446
0.2120000000000002,0.15178254603245506,-0.07185064424794756,0.344089463539548
0.2160000000000002,0.15317010419201113,-0.07265869109306806,0.34265414343265616
0.2200000000000002,0.15472694648503,-0.0734908251553106,0.3413055745808505
0.2240000000000002,0.1564370442034461,-0.07427772418575002,0.33984352158249387
0.2280000000000002,0.1582480843506352,-0.07505114910276846,0.3384098146926821
0.2320000000000002,0.15938978966527612,-0.07566308426925612,0.33663801414063665
0.2360000000000002,0.16041468649619461,-0.07642718401269023,0.33464977958000686
0.2400000000000002,0.16160655640632543,-0.07721385510547771,0.3327529969204638
0.24400000000000022,0.16296540828912837,-0.0780231036180828,0.33094765229450646
0.24800000000000022,0.1644912318709469,-0.07885492339968597,0.32923375934318766
0.2520000000000002,0.16555871081456427,-0.07940562729307615,0.3272704261800508
0.2560000000000002,0.1666746027645586,-0.07992337260108519,0.3253364881137691
0.26000000000000023,0.1675881337242867,-0.08061251118594229,0.3233589985980276
0.26400000000000023,0.1685182353883458,-0.08138324950312624,0.3214208481955989
0.26800000000000024,0.16960768481799315,-0.08217646231069213,0.3195736426585779
0.27200000000000024,0.17085648237365975,-0.08299214956671355,0.3178173817152051
0.27600000000000025,0.17187742170656564,-0.0835870156065916,0.3158088322793008
0.28000000000000025,0.17272374305453336,-0.08399794972651721,0.3136015095526309
0.28400000000000025,0.17338574556045822,-0.08454004494765638,0.3113407960142677
0.28800000000000026,0.17401396544794592,-0.0851637350832513,0.30909115623333916
0.29200000000000026,0.17479168995958044,-0.0858082465520219,0.3069313462675868
0.29600000000000026,0.17571891443535168,-0.08647357517182856,0.3048613835659708
0.30000000000000027,0.17679563946430443,-0.08715972070414402,0.3028812677060719
0.30400000000000027,0.17754212869524102,-0.08752944886564677,0.30052443595806483
0.30799999999999983,0.17797197420007443,-0.08789284048924374,0.29796741510659835
0.31199999999999983,0.17832607289240496,-0.08834332262037445,0.2954030454741355
0.31599999999999984,0.17882929654386032,-0.08881409301177629,0.29293043445703776
0.31999999999999984,0.17948163936833222,-0.08930514797490154,0.2905495994256252
0.32399999999999984,0.1802831116504154,-0.0898164948088602,0.28826050461254776
0.32799999999999985,0.1812337089326178,-0.09034813010438773,0.28606316877267374
0.33199999999999985,0.1815013436203499,-0.09055557853953945,0.28324614064827525
0.33599999999999985,0.18163594624685958,-0.09085530671912863,0.2803751350777835
0.33999999999999986,0.18192470446644035,-0.0911775037433121,0.2775998820664967
0.34399999999999986,0.18236761827166956,-0.09152216948866382,0.27492038112368766
0.34799999999999986,0.1829646829917483,-0.09188930137934888,0.27233665116965006
0.35199999999999987,0.18359146392889933,-0.09220573449233814,0.2697532042243298
0.35599999999999987,0.1836287217451477,-0.09229303472793032,0.2667273689866415
0.3599999999999999,0.18361344649116615,-0.09252849270107752,0.2636820235372368
0.3639999999999999,0.18374645597680794,-0.09278602424300177,0.26073316918101347
0.3679999999999999,0.18402775168395774,-0.09306563279977728,0.25788076161216034
0.3719999999999999,0.1844573338331372,-0.09336731654455664,0.25512482266446246
0.3759999999999999,0.1846360992890121,-0.09346953018985016,0.2521834081530892
0.3799999999999999,0.18444770022410945,-0.09349378463902143,0.24901612697817366
0.3839999999999999,0.18416853343773978,-0.09367645071169019,0.24583388476040158
0.3879999999999999,0.1840406273062129,-0.09388222771983316,0.24275079859919876
0.3919999999999999,0.1840639813080616,-0.09411111405180501,0.23976689022101533
0.3959999999999999,0.1842385954005994,-0.09436311303188485,0.23688211529349304
0.3999999999999999,0.18375083348045532,-0.09439164763106392,0.2336533819790572
0.4039999999999999,0.18331891789018395,-0.09441531421009305,0.230473514459789
0.4079999999999999,0.18303881203425182,-0.09446474262623723,0.22739476204863734
0.4119999999999999,0.1828667909108362,-0.09455113668026627,0.22436470543475975
0.4159999999999999,0.18267609610279412,-0.0947111330095601,0.22122442928017283
0.41999999999999993,0.18264419417852035,-0.09489502984699041,0.218191346959425
0.42399999999999993,0.18197580208712782,-0.09509799516816426,0.2150850366449549
0.42799999999999994,0.18135099691049233,-0.09515716743027443,0.21185819815909082
0.43199999999999994,0.1807590354473911,-0.09506566771161751,0.20850600898703572
0.43599999999999994,0.18032110446308255,-0.09499886966266782,0.2052626705423519
0.43999999999999995,0.18003719742700888,-0.09495677228183988,0.2021281341900089
0.44399999999999995,0.1792901816337085,-0.09488162644689128,0.1989792932766845
0.44799999999999995,0.1784969634398614,-0.09481434318930007,0.19589208502806804
0.45199999999999996,0.17786713246020575,-0.09477480944944949,0.1929073019256888
0.45599999999999996,0.17740067929882297,-0.09476302452838856,0.19002489958288682
0.45999999999999996,0.17709760927863544,-0.09477898891153431,0.18724490025049356
0.46399999999999997,0.17623135090972109,-0.09450366724507253,0.18416764070882594
0.46799999999999997,0.1748037971145911,-0.0940732594274545,0.18080300838429691
0.472,0.1735361643592979,-0.09367667320454269,0.17753948208258352
0.476,0.17242845253429845,-0.09331390858205013,0.17437706146021162
0.48,0.17148066857202696,-0.09298496784310877,0.17131576909316473
0.484,0.17069279789028355,-0.09268984610524543,0.16835555921846615
0.488,0.17006484838242503,-0.09242854601910873,0.1654964553369888
0.492,0.16942513330192813,-0.09214881084129803,0.16268198042592283
0.496,0.16794431737192272,-0.09160041765326589,0.15963406150752574
0.5,0.1666273540839167,-0.0910908846049583,0.1566793054276138
0.504,0.16542962710365047,-0.09057648514200092,0.15377938097487887
0.508,0.16405069002330094,-0.08976604125107962,0.15068026004059298
0.512,0.16283084891450228,-0.08899557939325108,0.1476777235837217
0.516,0.1617701183985253,-0.08826511007471578,0.14477181404141792
0.52,0.16086846603775792,-0.08757461134765332,0.14196244508556005
0.524,0.15912963313692036,-0.08656341162550144,0.13903270993491132
0.528,0.15733173160776598,-0.08551196090235098,0.1361401587883032
0.532,0.1557136077847321,-0.08450659625874736,0.13333553938175247
0.536,0.15427526052758123,-0.0835473173141045,0.1306188515679227
0.54,0.153016690849907,-0.08263412447920286,0.12799009568825567
0.544,0.15193789786733658,-0.08176701732065564,0.1254492713255438
0.548,0.1510283125764926,-0.08101108200147032,0.12291132773853419
0.552,0.14964272047838562,-0.080092704619165,0.12037744051453779
0.556,0.147368794295067,-0.07872919688679761,0.11766932983825774
0.56,0.145079575046789,-0.07727379692574782,0.11493038341956843
0.5640000000000001,0.14297946813622756,-0.07586608259927029,0.11227032713366306
0.5680000000000001,0.14106847331271616,-0.07450605373557567,0.1096891611515533
0.5720000000000001,0.13934659092428978,-0.07319371045316668,0.10718688538405066
0.5760000000000001,0.13781384220185947,-0.07192907131977526,0.10476353555100232
0.5800000000000001,0.13647018119868712,-0.07071209843603712,0.10241903918800875
0.5840000000000001,0.13457023788475964,-0.0692971725775526,0.10011442144430037
0.5880000000000001,0.13201450626498892,-0.06764683491113191,0.09783402013865475
0.5920000000000001,0.12967797497402092,-0.06604771347505067,0.09561978580910394
0.5960000000000001,0.12756064379002527,-0.06449980817382625,0.09347171807956484
0.6000000000000001,0.12566251300693715,-0.06300311912977995,0.0913898173161505
0.6040000000000001,0.12367098048515525,-0.06139776587933233,0.08924994781515333
0.6080000000000001,0.12185240485144778,-0.05982313836576261,0.08716033977176713
0.6120000000000001,0.12024579080266194,-0.05829938273016754,0.08513665164148963
0.6160000000000001,0.11812852255747712,-0.05667543693099985,0.0831874210053853
0.6200000000000001,0.11534945409976148,-0.05491144707964671,0.08130542299412497
0.6240000000000001,0.11279942227295091,-0.053190503408887514,0.07947670794862001
0.6280000000000001,0.11047842663971924,-0.05151260589254779,0.07770127634643528
0.6320000000000001,0.10838646748995087,-0.04987775476025141,0.07597912780011319
0.6360000000000001,0.10652357083553296,-0.04828597318137165,0.07431028696343243
0.6400000000000001,0.10488968067857872,-0.046737213749548555,0.07269470394395387
0.6440000000000001,0.10348482727750459,-0.04523150052364214,0.07113240416876042
0.6480000000000001,0.10164469623264652,-0.04374673603393517,0.06955071320993592
0.6520000000000001,0.09898182677596898,-0.04221156868823568,0.06794966587297961
0.6560000000000001,0.09650218342051149,-0.04071305800825449,0.06639007481904323
0.6600000000000001,0.09420576631088474,-0.03925120381830587,0.06487193993525515
0.6640000000000001,0.0920926055362864,-0.03782602726515698,0.0633952829744315
0.6680000000000001,0.09016263821875946,-0.036437485840211836,0.061960060018962614
0.6720000000000002,0.0884158973115269,-0.03508560094817649,0.060566293317428514
0.6760000000000002,0.08685238258673489,-0.03377037272757712,0.059213982829251714
0.6800000000000002,0.08536521091513527,-0.03249738960152329,0.057910130985466164
0.6840000000000002,0.0832036845370385,-0.03129865562522656,0.05669567238312375
0.6880000000000002,0.08118655453509681,-0.03012559292554607,0.05551040162015912
0.6920000000000002,0.0793138477640302,-0.02897821837361652,0.054354335793904356
0.6960000000000002,0.07758550837065775,-0.027856497652459147,0.0532274403452595
0.7000000000000002,0.07595954975779187,-0.026740182093455342,0.05209469479175629
0.7040000000000002,0.07441432985818036,-0.025619784766010158,0.050940511883525545
0.7080000000000002,0.07301259518976565,-0.024525978979239242,0.0498182721742939
0.7120000000000002,0.07175434593116692,-0.02345876467007715,0.04872797560846977
0.7160000000000002,0.0700851399407469,-0.022552662097601928,0.047725569485026535
0.7200000000000002,0.06839652547321569,-0.02169485366243956,0.04675922013139575
0.7240000000000002,0.0668087616021003,-0.02085438527620165,0.045815567752720034
0.7280000000000002,0.06532180137687468,-0.02003123198797613,0.04489458418958168
0.7320000000000002,0.06393566911322386,-0.019225406409955195,0.04399628371381176
0.7360000000000002,0.06265036491413593,-0.018436908598459163,0.04312066631205674
0.7400000000000002,0.061455160878910044,-0.01766811019968815,0.042259976650910476
0.7440000000000002,0.060314850419158635,-0.0169278942259007,0.041388385482474734
0.7480000000000002,0.05900478057190692,-0.0162603285067799,0.04056235237551516
0.7520000000000002,0.05751371976078985,-0.015654793017596945,0.03977499924744935
0.7560000000000002,0.05609686712518434,-0.015059992114274756,0.0390044030728353
0.7600000000000002,0.054726554805272394,-0.014460270310055064,0.038218133011717295
0.7640000000000002,0.05342556741849161,-0.013868255174195456,0.0374418281923628
0.7680000000000002,0.05220080249308162,-0.013287820447852686,0.03668345570316487
0.7720000000000002,0.051052259535789186,-0.012718966186908801,0.03594301558896171
0.7760000000000002,0.049979938949208345,-0.012161692196813177,0.03522050776004092
0.7800000000000002,0.048923375661900734,-0.01164540458812109,0.03452084295438536
0.7840000000000003,0.04778443357525373,-0.011205028629248453,0.03384762648702379
0.7880000000000003,0.04667025393836083,-0.010809042127702574,0.03318094671217303
0.7920000000000003,0.04559403020108394,-0.010428075509259744,0.032526332637490024
0.7960000000000003,0.04456006552944973,-0.010053717030335195,0.031885409868182585
0.8000000000000003,0.04356835975295096,-0.00968596661806319,0.03125817850791806
0.8040000000000003,0.042618913024546345,-0.009324824319702567,0.0306446383931149
0.8080000000000003,0.04171172520671045,-0.008970290192316746,0.030044789705034033
0.8120000000000003,0.04083335173445316,-0.008626124359574243,0.029459110496052997
0.8159999999999998,0.03985248037332818,-0.008326383447770687,0.028890797047913246
0.8199999999999998,0.03890455017484525,-0.008031134021056886,0.02833398712067227
0.8239999999999998,0.0379895608178897,-0.007740375966518748,0.0277886806666245
0.8279999999999998,0.03710204800898413,-0.007465819017789716,0.027249014415958873
0.8319999999999999,0.03624413376646831,-0.0072201513089743055,0.026723350273876095
0.8359999999999999,0.03541588608932886,-0.006978566400070889,0.02620768387220119
0.8399999999999999,0.0346173165869497,-0.006741067929112031,0.025702022766784776
0.8439999999999999,0.03384840143565508,-0.006507648638052794,0.025206351746745667
0.8479999999999999,0.03310915284563373,-0.006278312163751892,0.02472067852292898
0.8519999999999999,0.03235250239978381,-0.006052077014050938,0.024246167051596323
0.8559999999999999,0.0315928120097039,-0.005823798765173794,0.023784834860977665
0.8599999999999999,0.03085929048791225,-0.00559857186788918,0.023332212740545106
0.8639999999999999,0.03015193778664066,-0.005376396199882273,0.022888300691544267
0.8679999999999999,0.029470763608672828,-0.005157275127871359,0.022453105156198538
0.8719999999999999,0.028815748059589908,-0.004941202025404086,0.022026613138704004
0.8759999999999999,0.028184301123687843,-0.004732943527297868,0.021610371317983643
0.8799999999999999,0.02756601693292139,-0.00454782243126174,0.021208649461129284
0.8839999999999999,0.026970422575338947,-0.004365849655201649,0.02081451990850611
0.8879999999999999,0.02638118190380431,-0.004190246988716749,0.020431514546079336
0.8919999999999999,0.025783969775606305,-0.00402246014608653,0.020061106513912425
0.8959999999999999,0.02520462002956797,-0.0038567664645439976,0.01969697043552674
0.8999999999999999,0.02464314064454669,-0.0036931683785105854,0.019339111651456287
0.9039999999999999,0.02409951525517574,-0.003531660859886154,0.018987519470751682
0.9079999999999999,0.023573752135539475,-0.0033722464515621004,0.01864219927883901
0.9119999999999999,0.02306585146140105,-0.003214925180946703,0.018303151084557358
0.9159999999999999,0.02257581290344841,-0.0030596970608944463,0.017970374922209185
0.9199999999999999,0.02210363685647934,-0.00290656201382208,0.01764387070330468
0.9239999999999999,0.021648552637312225,-0.0027725927115255793,0.017326827925252433
0.9279999999999999,0.02119634201836446,-0.002671405020885159,0.017016710406761185
0.9319999999999999,0.020754924223259034,-0.0025696269247531714,0.016710560753158604
0.9359999999999999,0.02031900031136858,-0.002466169740087472,0.016403569633629156
0.94,0.019895112725268425,-0.002363721410775977,0.016101844420773413
0.944,0.019483261489812952,-0.002262281946076361,0.015805385008948618
0.948,0.01908344654850482,-0.002161851212141736,0.015514191444595546
0.952,0.01869566785722003,-0.0020624293223497434,0.015228263734054911
0.956,0.018319931006771577,-0.001964017729524245,0.014947606014263566
0.96,0.01795405752243498,-0.0018667062828954801,0.01467172908562484
0.964,0.017589061159530357,-0.0017705342283727225,0.014398258143874342
0.968,0.017237979619505586,-0.0017034068187363248,0.01413646262416178
0.972,0.016895174960520152,-0.0016456284782049343,0.013880690490188766
0.976,0.016559799839383018,-0.001588221651709865,0.013628693678564356
0.98,0.016231662931804176,-0.0015330717022472864,0.013376485700599707
0.984,0.015910664490613464,-0.001479255354359849,0.013126304210620054
0.988,0.015596925383677018,-0.0014258765994239239,0.01288011188883467
0.992,0.015290436268713162,-0.0013729337045608472,0.012637901437042574
0.996,0.014991201957924761,-0.0013204274834325328,0.012399676507327364
1.0,0.014721697097215854,-0.0012783527927081098,0.01218058123344294
1.004,0.014464013748043882,-0.001240185947161608,0.011969451841932722
1.008,0.014210170740428827,-0.0012025711276119715,0.011761044971965106
1.012,0.013941836408502164,-0.001161990200638327,0.011541528322830931
1.016,0.013677860108024204,-0.0011220012520657679,0.011325061330607728
1.02,0.013418257886002195,-0.0010826066698302402,0.0111116568987095
1.024,0.01316301402226524,-0.001043804125584616,0.010901302306354253
1.028,0.012912143834964796,-0.001005595882186242,0.010694010084580983
1.032,0.012674029443848484,-0.0009698805361696655,0.010496034744206772
1.036,0.012459576921158249,-0.0009392238108015074,0.010315596526173545
1.04,0.012248134799839569,-0.0009090010090896049,0.010137330778407507
1.044,0.012039690615759347,-0.0008792102814174785,0.009961226854138661
1.048,0.011834256579584314,-0.0008498533525559625,0.009787295278109055
1.052,0.011631820626012507,-0.0008209286327294764,0.009615525660440742
1.056,0.011432394634854091,-0.0007924376344457593,0.009445928259313079
1.06,0.01123597271207043,-0.0007643796665258923,0.009278497899649334
1.064,0.01103268925959821,-0.0007351204287797453,0.009104569687978322
1.068,0.01084326852633358,-0.0007106078137388797,0.008946366755033667
1.072,0.010658887421231172,-0.0006878545102119867,0.008793258479074672
1.076,0.010476864345879848,-0.0006658278367753721,0.008642062016740873
1.08,0.01029740329706529,-0.0006440986262863683,0.008492660513807102
1.084,0.010120514779452309,-0.0006226682666018283,0.008345062876502897
1.088,0.009946188472658716,-0.0006015353901307069,0.008199260318791287
1.092,0.009774434701822056,-0.0005807012822469202,0.008055261521213575
1.096,0.009605466918383767,-0.000560196460869548,0.007913280969833014
1.1,0.009454878214073415,-0.0005422430611602755,0.007788997570266642
1.104,0.009306272427646138,-0.0005245028615486727,0.007666068610110705
1.108,0.009159640271147712,-0.0005069747915085417,0.0075444867750572644
1.112,0.009014990789103125,-0.0004896599484312725,0.007424259293143565
1.116,0.008868414077344776,-0.00047166189189194914,0.007300760019513978
1.12,0.008719866339122603,-0.0004529889983715436,0.007173912657428025
1.124,0.008573465960533457,-0.00043459366106764533,0.007048587410072812
1.1280000000000001,0.008430730531481715,-0.0004173995558141833,0.006930960893205599
1.1320000000000001,0.00829231167110272,-0.0004017360698772342,0.0068237198138462385
1.1360000000000001,0.008155918927045881,-0.0003861897884887118,0.006717620242215273
1.1400000000000001,0.008021560532798547,-0.00037076170184109056,0.006612668501414375
1.1440000000000001,0.007889228562959682,-0.0003554507968555118,0.006508858350371826
1.1480000000000001,0.007758930792183306,-0.0003402581372208425,0.006406195953983398
1.1520000000000001,0.007630663341547856,-0.00032518312314056897,0.006304678221155096
1.1560000000000001,0.007502901482433867,-0.00030973551127675076,0.006201452094727951
1.1600000000000001,0.007378193254152213,-0.00029490842606756066,0.006107427335177287
1.1640000000000001,0.0072568952733530956,-0.00028097668505222,0.006015095843418324
1.1680000000000001,0.007137475765607957,-0.000267125881012828,0.005923726533294776
1.1720000000000002,0.0070199275051907335,-0.00025335511503878186,0.005833313965831948
1.1760000000000002,0.006904257636542137,-0.00023966535361651713,0.0057438635291501014
1.1800000000000002,0.006790462488252406,-0.00022605607695853634,0.005655372509293315
1.1840000000000002,0.0066785390401464485,-0.00021252688277942103,0.005567838328956573
1.1880000000000002,0.006568493541103729,-0.00019907861384925265,0.0054812661717499305
1.1920000000000002,0.006460941029806679,-0.00018596385782836187,0.005395827563820319
1.1960000000000002,0.006363539969910234,-0.00017650209296532685,0.0053137435250536985
1.2000000000000002,0.00626722085755258,-0.0001671701910079724,0.005232465956124046
1.2040000000000002,0.006171989434344378,-0.0001579686507324711,0.005151999720313488
1.2080000000000002,0.006077842762137092,-0.00014889727860635494,0.005072342362888382
1.2120000000000002,0.00598477806098067,-0.00013995576769420848,0.004993491566912363
1.2160000000000002,0.00589280092985291,-0.0001311446648657541,0.004915452011347491
1.2200000000000002,0.005801905853650616,-0.00012246341670766578,0.0048382190692328984
1.2240000000000002,0.005712117431813297,-0.00011392335273333946,0.004761642189648463
1.2280000000000002,0.005625932079962917,-0.00010710787894568901,0.004687739231597096
1.2320000000000002,0.0055466074630941276,-0.00010206422159281398,0.004619185660802186
1.2360000000000002,0.005465422434656456,-9.700099234083654e-05,0.00454778282546562
1.2400000000000002,0.005385029193347717,-9.200105533230763e-05,0.004477110159741194
1.2440000000000002,0.005305432622625668,-8.706469112622902e-05,0.004407171854454258
1.2480000000000002,0.005226627780701934,-8.219161757836882e-05,0.004337963751552447
1.2520000000000002,0.005148619632998929,-7.738210004562043e-05,0.004269489977631965
1.2560000000000002,0.0050714033779198685,-7.263590073109004e-05,0.004201746449373027
1.2600000000000002,0.004994983572146222,-6.795325719626008e-05,0.004134737198367488
1.2640000000000002,0.004924158451054516,-6.370055893267752e-05,0.004075527661633404
1.2680000000000002,0.004855040525383722,-5.9542819125437794e-05,0.00401873180830257
1.2720000000000002,0.0047865865870041725,-5.543588126294413e-05,0.003962455890755011
1.2760000000000002,0.0047187947445707255,-5.1379632288014044e-05,0.003906698266130175
1.2800000000000002,0.004651668650558983,-4.7374338291281825e-05,0.003851462247929748
1.2840000000000003,0.004585204719062627,-4.34197546676929e-05,0.0037967445482922284
1.2880000000000003,0.004518470746711325,-3.918739495589091e-05,0.0037416226418088812
1.2920000000000003,0.0044493190809352465,-3.465499070653377e-05,0.003684624340096026
1.2960000000000003,0.004380904377967733,-3.0184003232641478e-05,0.003628184224311791
1.3000000000000003,0.00431322465001837,-2.5774278543263556e-05,0.003572300597889445
1.3040000000000003,0.00425187430120899,-2.2527709712571426e-05,0.0035215719326613117
1.3080000000000003,0.004193180922159286,-1.9729825609545756e-05,0.003473012744710933
1.3120000000000003,0.004135024078148014,-1.6965101752401312e-05,0.0034248854261190063
1.3160000000000003,0.0040774073526504,-1.4233704613879483e-05,0.00337719285874541
1.3200000000000003,0.004020327198498801,-1.1535465913541558e-05,0.0033299321905818214
1.3240000000000003,0.003963787116294878,-8.870523241666581e-06,0.0032831062403015005
1.3280000000000003,0.00390778530730005,-6.238833891829569e-06,0.003236713591834731
1.3319999999999999,0.0038523202295972906,-3.6402931235470086e-06,0.0031907528857265683
1.3359999999999999,0.00379739507110565,-1.0750630443235487e-06,0.003145226861155645
1.3399999999999999,0.0037417445030611374,1.575634642355246e-06,0.0030987941692055395
1.3439999999999999,0.00368740322142267,4.164331931948385e-06,0.0030538437612037937
1.3479999999999999,0.003636585703239764,6.502261211198326e-06,0.003012800226120239
1.3519999999999999,0.0035862362991215054,8.81277940873698e-06,0.002972108732303768
1.3559999999999999,0.0035363536740128723,1.1095897860359525e-05,0.0029317680584832408
1.3599999999999999,0.0034869311888894115,1.3348718361379611e-05,0.0028917787756920013
1.3639999999999999,0.003437904175086799,1.5528916030721384e-05,0.002852170967822351
1.3679999999999999,0.0033893498859588838,1.768360047252266e-05,0.0028129173946842665
1.3719999999999999,0.0033412712743308504,1.9812676192299463e-05,0.0027740204032429684
1.376,0.00329366532034343,2.1916219953152935e-05,0.002735477670994954
1.38,0.003246535032261592,2.3994172901822604e-05,0.0026972914976625337
1.384,0.0032003773181480005,2.5975954517502766e-05,0.002659989141622501
1.388,0.003158262990356822,2.7427057215215232e-05,0.002626836722932662
1.392,0.0031165277001395145,2.8867325320604663e-05,0.0025939568183514627
1.396,0.003074402295719796,3.031671386986978e-05,0.002560578992757024
1.4,0.0030318097339055374,3.177536211181024e-05,0.0025266256014450286
1.404,0.0029896106455866854,3.3220239201409416e-05,0.0024929600551139245
1.408,0.0029478075852219687,3.465125150542277e-05,0.002459584358302712
1.412,0.0029063993455900944,3.606842761479017e-05,0.0024264975066095175
1.416,0.002865384651593635,3.7471841792417125e-05,0.0023936985239432
1.42,0.002824765947105091,3.8861396462787824e-05,0.002361189364771555
1.424,0.002784540769308392,4.0237186482905955e-05,0.0023289680998966125
1.428,0.0027447115400619105,4.159911906750383e-05,0.0022970366345710135
1.432,0.002705995129442408,4.2884004442211394e-05,0.0022662633180255284
1.436,0.0026697569247165513,4.3971408548485566e-05,0.002238310771707697
1.44,0.002633840076257313,4.50507570566128e-05,0.002210576351822642
1.444,0.0025982466927539395,4.6121987198258674e-05,0.0021830617060124386
1.448,0.0025629756744822954,4.71851397491047e-05,0.0021557659997185484
1.452,0.0025280260528433864,4.824026524269536e-05,0.0021286884438948767
1.456,0.0024933998798994297,4.928728091891487e-05,0.0021018306363635663
1.46,0.002459095060513233,5.032624714552711e-05,0.0020751909875489287
1.464,0.002425113690388851,5.1357094687969986e-05,0.002048771080275169
1.468,0.002391527990829847,5.237143003809011e-05,0.002022649183653096
1.472,0.0023585503912964376,5.334712084182346e-05,0.0019970520359601494
1.476,0.0023258995503012136,5.4317545191240964e-05,0.00197167650244989
1.48,0.002294504654798997,5.5198181027838304e-05,0.0019474401029321712
1.484,0.002264883842040974,5.5940250766206014e-05,0.0019248634684346
1.488,0.0022355252787697767,5.6680189801789824e-05,0.0019024590063894612
1.492,0.002205868387075424,5.746527125195828e-05,0.0018796499214119916
1.496,0.0021759307019952492,5.8250531191675484e-05,0.0018564437892699215
1.5,0.0021462752735631288,5.9031604804409006e-05,0.0018334267566945434
1.504,0.002116901261205917,5.9808579198327714e-05,0.0018105981252420666
1.508,0.0020878077485850157,6.0581439264740794e-05,0.0017879572225380973
1.512,0.002058996568513512,6.135016641628203e-05,0.0017655054047641847
1.516,0.0020304658506932758,6.211477360359254e-05,0.001743241326080691
1.52,0.002002337328778493,6.285228191155278e-05,0.0017212048798639467
1.524,0.001974609472945255,6.359223880925604e-05,0.0016994447937340792
1.528,0.0019471329956005767,6.432377057253177e-05,0.0016778539599041767
1.532,0.0019199071227318145,6.504696230066088e-05,0.0016564317338984896
1.536,0.0018947882782680637,6.565828019490637e-05,0.0016372858351327711
1.54,0.0018705357533373174,6.622397626985462e-05,0.0016189743234534234
1.544,0.0018464950319804676,6.678753091808133e-05,0.0016007954975095274
1.548,0.0018226675188896002,6.734891414845036e-05,0.0015827504400413688
1.552,0.0017990518340749429,6.790813455136419e-05,0.0015648380761754
1.556,0.0017756492990609494,6.84651778312668e-05,0.0015470594733001733
1.56,0.0017524593323800033,6.902006264925712e-05,0.0015294140991171845
1.564,0.0017294811585120747,6.957279830448144e-05,0.0015119014242231392
1.568,0.0017067161867537666,7.012336149018598e-05,0.0014945225054095936
1.572,0.0016841629911216974,7.067176562635618e-05,0.0014772762936287834
1.576,0.001661823026636084,7.121798110607463e-05,0.0014601638268284792
1.58,0.0016396948862652681,7.176204741067152e-05,0.0014431840803509767
1.584,0.0016177799237713172,7.230395607006077e-05,0.0014263380678395676
1.588,0.0015958068656292865,7.27769938221871e-05,0.00140922071081178
1.592,0.0015738699614536893,7.320442996826394e-05,0.0013919834968151737
1.596,0.0015521344842954778,7.362737787198768e-05,0.0013748771332844022
1.6,0.0015317221122607004,7.395110042559568e-05,0.0013589432723113233
1.604,0.001512820110486384,7.416059246898673e-05,0.001344362593949949
1.608,0.0014940758186007734,7.437018642031958e-05,0.0013298816999872392
1.612,0.0014754903305217678,7.457985615781757e-05,0.0013155014534605323
1.616,0.0014570625436511777,7.478964241362503e-05,0.0013012209966825471
1.62,0.0014387935797127965,7.499952634014275e-05,0.0012870411777613033
1.624,0.0014206828400447243,7.520949928695047e-05,0.001272961575114869
1.6280000000000001,0.0014027298096142562,7.541958723197693e-05,0.0012589817712683913
1.6320000000000001,0.0013849355753554875,7.562974434180905e-05,0.0012451025991111577
1.6360000000000001,0.0013672990437715079,7.584000871414962e-05,0.0012313232307190431
1.6400000000000001,0.001349821353654482,7.605037822760271e-05,0.001217644490268206
1.6440000000000001,0.0013325013411772861,7.626084673376068e-05,0.001204065560798681
1.6480000000000001,0.0013153400809082813,7.647140852132702e-05,0.0011905872488507101
1.6520000000000001,0.001298337066431373,7.668205754521403e-05,0.0011772091519494643
1.6560000000000001,0.001281491893820199,7.689283135489886e-05,0.0011639308744134471
1.6600000000000001,0.0012648053949533048,7.710368290146901e-05,0.001150753209179898
1.6640000000000001,0.001248449740867537,7.729328708410258e-05,0.001137789683603644
1.6680000000000001,0.0012333531239015958,7.740105778816917e-05,0.0011259264865134146
1.6720000000000002,0.0012183283583395356,7.750800481879553e-05,0.0011140926639962277
1.6760000000000002,0.0012034336228905417,7.761526324156419e-05,0.0011023383558229573
1.6800000000000002,0.0011886685024465613,7.772279617359038e-05,0.001090663208267508
1.6840000000000002,0.0011740324587601676,7.783059565538995e-05,0.001079066878557315
1.6880000000000002,0.0011595264763050608,7.793869019842745e-05,0.0010675500556995778
1.6920000000000002,0.0011451496081423826,7.804706337268487e-05,0.0010561120522795161
1.6960000000000002,0.001130902773656364,7.815572741499357e-05,0.001044753556342653
1.7000000000000002,0.0011167850936013573,7.826467193962384e-05,0.0010334738832584994
1.7040000000000002,0.0011027973717739371,7.837389586114269e-05,0.0010222737083762704
1.7080000000000002,0.0010889392733881332,7.848338904987583e-05,0.0010111526959619076
1.7120000000000002,0.001075210327748695,7.859319116776209e-05,0.0010001105149871745
1.7160000000000002,0.0010616113528351336,7.870327072907313e-05,0.0009891478259062992
1.7200000000000002,0.0010481415776469193,7.881363995873498e-05,0.000978263975543123
1.7240000000000002,0.0010348017613244001,7.892427581675571e-05,0.0009674596098337932
1.7280000000000002,0.0010215911143193579,7.903520847853006e-05,0.0009567340875934013
1.7320000000000002,0.0010095405265072477,7.905765766667927e-05,0.0009472680288677527
1.7360000000000002,0.000997799008259704,7.900637126769027e-05,0.000938089448183697
1.7400000000000002,0.0009861988906032723,7.879576838557592e-05,0.0009290250234745526
1.7440000000000002,0.0009746990049252722,7.858890251876129e-05,0.0009200180669283655
1.7480000000000002,0.0009632986129000243,7.838579272207097e-05,0.0009110680400776819
1.7520000000000002,0.0009515259280875948,7.818903563025853e-05,0.0009016564735467368
1.7560000000000002,0.0009397919223519336,7.799463057346593e-05,0.0008922366353622904
1.7600000000000002,0.0009281655173726506,7.780348914469903e-05,0.0008828804025217955
1.7640000000000002,0.0009166459862668509,7.761560115618501e-05,0.0008735872225715058
1.7680000000000002,0.0009052340234084833,7.743096548691201e-05,0.0008643576453306421
1.7720000000000002,0.0008939292492063881,7.724960728901053e-05,0.0008551913938804937
1.7760000000000002,0.000882731418385951,7.707148816721376e-05,0.0008460881993075
1.7800000000000002,0.0008716410927828159,7.689664251221845e-05,0.0008370486014543692
1.7840000000000003,0.0008606576668351657,7.672503459773105e-05,0.0008280720652265634
1.7880000000000003,0.000849781818877808,7.655671050759355e-05,0.0008191591213500192
1.7920000000000003,0.0008392363515348468,7.638843053310177e-05,0.0008105217364289203
1.7960000000000003,0.0008293894044055268,7.621391270362084e-05,0.0008025131578801513
1.8000000000000003,0.0008196289733760694,7.604130706052151e-05,0.0007945536029878196
1.8040000000000003,0.0008099547774405207,7.587057104597823e-05,0.0007866428407770406
1.8080000000000003,0.0008003673689053597,7.57017545227506e-05,0.0007787813391908232
1.8120000000000003,0.0007908661970091958,7.553481305337843e-05,0.0007709686296882597
1.8160000000000003,0.0007814518729030504,7.536979962312306e-05,0.0007632051808041753
1.8200000000000003,0.0007721753969681566,7.521235045997476e-05,0.0007555643779448479
1.8240000000000003,0.0007631848272977828,7.507959212429934e-05,0.0007482566829822789
1.8280000000000003,0.0007542814021948825,7.495019078589063e-05,0.0007409971773831187
1.8320000000000003,0.0007454648459997474,7.482413901760856e-05,0.0007337856453760357
1.8360000000000003,0.0007367357048085337,7.47014547024516e-05,0.0007266225179303697
1.8399999999999999,0.000728093453065928,7.4582111785022e-05,0.0007195073685465723
1.8439999999999999,0.0007195385912125472,7.446612047423217e-05,0.0007124406180295458
1.8479999999999999,0.000711070570996112,7.435348103067708e-05,0.0007054218489129626
1.8519999999999999,0.0007030700350533797,7.428614837620175e-05,0.0006988627066931476
1.8559999999999999,0.0006952627978655527,7.423304708441734e-05,0.0006924698698164005
1.8599999999999999,0.0006875296617621135,7.418095300997607e-05,0.0006861147267481664
1.8639999999999999,0.000679870997951173,7.412985699511648e-05,0.000679797659591643
1.8679999999999999,0.0006722863598907878,7.407974115322461e-05,0.0006735182895001091
1.8719999999999999,0.0006647762521342079,7.40306152272487e-05,0.0006672769936693973
1.876,0.0006573401891541335,7.398249667429194e-05,0.0006610733977587803
1.88,0.0006499786267780717,7.393536403970454e-05,0.0006549078716126866
1.884,0.000642691322110899,7.388921349284676e-05,0.0006487802305390113
1.888,0.0006354780580633847,7.38440779514028e-05,0.000642690293847073
1.892,0.0006283393081632996,7.37999205361861e-05,0.0006366384242845897
1.896,0.0006210616155676446,7.375401239487374e-05,0.0006303744960535437
1.9,0.0006137115927420352,7.370670845138523e-05,0.0006239753961950686
1.904,0.0006064403174024215,7.365980249759651e-05,0.0006176180891509976
1.908,0.0005993808201901584,7.353155994941512e-05,0.0006114021558090613
1.912,0.0005926569662186758,7.330945400681114e-05,0.0006056823041634172
1.916,0.0005859963665863773,7.30886869578012e-05,0.0005999952465920074
1.92,0.0005794761089623277,7.287927913236745e-05,0.0005944747123128991
1.924,0.0005730399716758452,7.267462751247673e-05,0.0005890217260508358
1.928,0.0005666685258277034,7.247224788955301e-05,0.0005836019564316051
1.932,0.0005603613728553008,7.227215953588246e-05,0.0005782150827002077
1.936,0.0005541189083516666,7.207433923965162e-05,0.0005728614209879058
1.94,0.0005479407494003725,7.187879430476728e-05,0.0005675406558596012
1.944,0.0005418272368391006,7.168551942140888e-05,0.0005622531037924106
1.948,0.0005357782403104494,7.149452390339016e-05,0.0005569986052097037
1.952,0.0005297935665177765,7.130580278958872e-05,0.0005517770051204755
1.956,0.000523873539135051,7.111935604322497e-05,0.0005465886153458388
1.96,0.000518017845125634,7.093517428899339e-05,0.000541433123754691
1.964,0.0005123415678895722,7.075307640876803e-05,0.0005364433558312098
1.968,0.0005070177510007903,7.057220405711586e-05,0.0005318225588135004
1.972,0.0005017476120482389,7.039281698862074e-05,0.0005272277297500731
1.976,0.0004965309882053722,7.021490896237399e-05,0.0005226587304607155
1.98,0.000491367755805986,7.003848389423268e-05,0.0005181154255106817
1.984,0.0004862581896926165,6.986353489674749e-05,0.0005135980880270175
1.988,0.0004812019826026292,6.969007095113873e-05,0.0005091064472539451
1.992,0.0004761995008721166,6.951809371439786e-05,0.0005046407704744162
1.996,0.0004712503382116987,6.934758547507333e-05,0.0005002007912613389
2.0,0.0004663548791998305,6.917855511883242e-05,0.0004957867761444535


==> figs/data/cyl_fk02/cylinderPANS_medp3_x1p06.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
6.5303052991794175e-06,0.518935065716505,17.731227815151215,1.129478296265006,-0.008863999115419574,-5.255389957703471e-05,1.0000000000000004,0.0,1.06,-2.0,0.5
6.53050699384039e-06,0.5189184248447418,17.730910390615463,1.129808858036995,-0.008816956702503376,-5.3947874619098e-05,1.0000000000000004,0.003999948385171592,1.06,-1.996,0.5
6.530708745344782e-06,0.5189017923548818,17.730592727661133,1.130139421671629,-0.008769912979914807,-5.534189166844783e-05,1.0000000000000004,0.008000016096048057,1.06,-1.992,0.5
6.530910440005755e-06,0.5188851542770863,17.73027530312538,1.1304699946194887,-0.008722870566998608,-5.673586668120123e-05,1.0000000000000004,0.01199996448121965,1.06,-1.988,0.5
6.531112219931856e-06,0.5188685124740005,17.729957908391953,1.1308005712926388,-0.008675826742546633,-5.812988412934317e-05,1.0000000000000004,0.016000032192096114,1.06,-1.984,0.5
6.531313900381974e-06,0.5188518837094307,17.729640185832977,1.1311311442404985,-0.008628784329630435,-5.9523857408372294e-05,1.0000000000000004,0.019999979995191097,1.06,-1.98,0.5
6.531515651886366e-06,0.5188352456316352,17.729322850704193,1.1314617190510035,-0.008581740505178459,-6.0917875168708946e-05,1.0000000000000004,0.024000047706067562,1.06,-1.976,0.5
6.531740908144457e-06,0.5188206043094397,17.729014605283737,1.1317923087626696,-0.008526534758857451,-6.232228656031548e-05,1.0000000000000004,0.027999996673315763,1.06,-1.972,0.5
6.5319832174282055e-06,0.5188074354082346,17.728712916374207,1.1321229301393032,-0.008465360995614901,-6.373432612960528e-05,1.0000000000000004,0.031999945640563965,1.06,-1.968,0.5
6.532225540922809e-06,0.5187942618504167,17.728411227464676,1.132453577592969,-0.008404185457038693,-6.514640899446533e-05,1.0000000000000004,0.03600001335144043,1.06,-1.964,0.5
6.532482103693837e-06,0.5187821825966239,17.728107303380966,1.1327902469784021,-0.008348344228579663,-6.655873213645691e-05,1.0000000000000004,0.039999959990382195,1.06,-1.96,0.5
6.5327499498835095e-06,0.5187709825113416,17.72780168056488,1.1331317089498043,-0.008296724350657314,-6.797132060043509e-05,1.0000000000000004,0.04400002770125866,1.06,-1.956,0.5
6.5330176539646345e-06,0.518759778700769,17.727496027946472,1.1334731858223677,-0.008245106146205217,-6.938386444232947e-05,1.0000000000000004,0.0479999789968133,1.06,-1.952,0.5
6.533285585419435e-06,0.5187485767528415,17.72719031572342,1.1338146533817053,-0.008193486399250105,-7.079645415331015e-05,1.0000000000000004,0.05200004670768976,1.06,-1.948,0.5
6.53355328950056e-06,0.5187373785302043,17.726884752511978,1.1341561172157526,-0.008141868136590347,-7.220900008064746e-05,1.0000000000000004,0.05599999334663153,1.06,-1.944,0.5
6.533821093057668e-06,0.5187261812388897,17.72657883167267,1.134497582912445,-0.008090249975793995,-7.362154511270091e-05,1.0000000000000004,0.059999944642186165,1.06,-1.94,0.5
6.534088981879904e-06,0.5187149746343493,17.72627317905426,1.1348390597850084,-0.008038630228838883,-7.503413385734348e-05,1.0000000000000004,0.06400001235306263,1.06,-1.936,0.5
6.534354980658463e-06,0.5187035016715527,17.72596350312233,1.1351816579699516,-0.007984286479768343,-7.644605375389801e-05,1.0000000000000004,0.0679999589920044,1.06,-1.932,0.5
6.534612907671544e-06,0.5186908012256026,17.725635707378387,1.135529337450862,-0.007917671129689552,-7.785520162428838e-05,1.0000000000000004,0.07200002670288086,1.06,-1.928,0.5
6.534870891528044e-06,0.5186781072989106,17.725307941436768,1.1358770169317722,-0.007851057802326977,-7.926431158011837e-05,1.0000000000000004,0.07599997334182262,1.06,-1.924,0.5
6.535093504567158e-06,0.5186645034700632,17.72490844130516,1.136242600157857,-0.007794070028467104,-8.063511160116832e-05,1.0000000000000004,0.08000004105269909,1.06,-1.92,0.5
6.535316302347383e-06,0.5186509098857641,17.724509686231613,1.1366080362349749,-0.007737017382169142,-8.200613945064106e-05,1.0000000000000004,0.08399998769164085,1.06,-1.916,0.5
6.535539128549317e-06,0.5186373088508844,17.72411072254181,1.136973487213254,-0.007679962858674116,-8.33772085968576e-05,1.0000000000000004,0.08800005540251732,1.06,-1.912,0.5
6.535762025805525e-06,0.5186237217858434,17.72371208667755,1.1373389158397913,-0.007622910125064664,-8.474823829374145e-05,1.0000000000000004,0.09200001135468483,1.06,-1.908,0.5
6.535984894640023e-06,0.518610130995512,17.723313361406326,1.1377043556421995,-0.007565857391455211,-8.611926568846684e-05,1.0000000000000004,0.0959999579936266,1.06,-1.904,0.5
6.536207663998539e-06,0.5185965271666646,17.72291448712349,1.1380698177963495,-0.007508802897064015,-8.749033416677321e-05,1.0000000000000004,0.10000002570450306,1.06,-1.9,0.5
6.536430547043892e-06,0.5185829307883978,17.722515761852264,1.1384352631866932,-0.007451750090694986,-8.88613596146115e-05,1.0000000000000004,0.10399997234344482,1.06,-1.896,0.5
6.5366780717113215e-06,0.5185720408335328,17.72211804986,1.1387984920293093,-0.007390504004433751,-9.023813400688141e-05,1.0000000000000004,0.10800004005432129,1.06,-1.892,0.5
6.536990227345996e-06,0.5185682158917189,17.72172436118126,1.1391559187322855,-0.007318288873648271,-9.162979980192887e-05,1.0000000000000004,0.11199998669326305,1.06,-1.888,0.5
6.537435481845932e-06,0.5185953779146075,17.72140184044838,1.1394929476082325,-0.007254410229506902,-9.313843706815206e-05,1.0000000000000004,0.11600005440413952,1.06,-1.884,0.5
6.537754657642836e-06,0.5185838071629405,17.720990121364594,1.1398667823523283,-0.007191623910330236,-9.467234795224044e-05,1.0000000000000004,0.12000000104308128,1.06,-1.88,0.5
6.53807380501803e-06,0.5185722466558218,17.72057807445526,1.140240617096424,-0.007128837547497824,-9.620626071260574e-05,1.0000000000000004,0.1239999569952488,1.06,-1.876,0.5
6.538393108712626e-06,0.5185606814920902,17.720166265964508,1.14061445184052,-0.0070660493220202625,-9.774021639330499e-05,1.0000000000000004,0.12800002470612526,1.06,-1.872,0.5
6.538712341352948e-06,0.518549133092165,17.719754457473755,1.1409882884472609,-0.007003263046499342,-9.927412801502555e-05,1.0000000000000004,0.13199997134506702,1.06,-1.868,0.5
6.5390315597824156e-06,0.5185375716537237,17.719342440366745,1.141362128779292,-0.006940474864677526,-0.00010080808619861159,1.0000000000000004,0.1360000390559435,1.06,-1.864,0.5
6.539350835055302e-06,0.5185260055586696,17.718930661678314,1.141735963523388,-0.006877688487293199,-0.0001023419967154382,1.0000000000000004,0.13999998569488525,1.06,-1.86,0.5
6.539670124539043e-06,0.5185144422575831,17.718518912792206,1.1421098094433546,-0.0068149003345752135,-0.00010387595158789509,1.0000000000000004,0.14400005340576172,1.06,-1.856,0.5
6.539989300335947e-06,0.5185028798878193,17.71810683608055,1.1424836330115795,-0.006752114000846632,-0.00010540986488649651,1.0000000000000004,0.14800000004470348,1.06,-1.852,0.5
6.540308461921995e-06,0.5184913240373135,17.71769517660141,1.1428574714809656,-0.006689327739877626,-0.00010694377511555331,1.0000000000000004,0.15199994668364525,1.06,-1.848,0.5
6.540677375710402e-06,0.5184908146038651,17.717288345098495,1.1432366967201233,-0.006616899117943831,-0.00010857333153069249,1.0000000000000004,0.1560000143945217,1.06,-1.844,0.5
6.541113478419902e-06,0.5185038428753614,17.716866850852966,1.1436300966888666,-0.006547491910168901,-0.00011028774196830682,1.0000000000000004,0.15999997034668922,1.06,-1.84,0.5
6.541549623761966e-06,0.5185168692842126,17.71644550561905,1.1440235301852226,-0.006478082679677755,-0.00011200220053098064,1.0000000000000004,0.1640000380575657,1.06,-1.836,0.5
6.54198579752574e-06,0.5185298947617412,17.71602389216423,1.1444169506430626,-0.006408675515558571,-0.00011371660870196365,1.0000000000000004,0.1679999753832817,1.06,-1.832,0.5
6.54242190023524e-06,0.5185429118573666,17.71560224890709,1.1448105778545141,-0.00633916090009734,-0.0001154320522473995,1.0000000000000004,0.17200004309415817,1.06,-1.828,0.5
6.542858415059527e-06,0.5185560751706362,17.71518138051033,1.1452020425349474,-0.006270762751228176,-0.00011713703549531829,1.0000000000000004,0.17599999904632568,1.06,-1.824,0.5
6.543295029359797e-06,0.5185692422091961,17.71476051211357,1.1455934960395098,-0.00620236448594369,-0.00011884201652634374,1.0000000000000004,0.1799999549984932,1.06,-1.82,0.5
6.5437316578709215e-06,0.518582409247756,17.714339822530746,1.1459849774837494,-0.0061339642852544785,-0.0001205470523331087,1.0000000000000004,0.18400002270936966,1.06,-1.816,0.5
6.544168229538627e-06,0.5185955697670579,17.71391898393631,1.1463764514774084,-0.006065566121833399,-0.00012225203487048475,1.0000000000000004,0.18799996003508568,1.06,-1.812,0.5
6.544604815417188e-06,0.5186087330803275,17.713498145341873,1.1467679254710674,-0.005997165935696103,-0.00012395707081225282,1.0000000000000004,0.19200002774596214,1.06,-1.808,0.5
6.545041387084893e-06,0.5186219029128551,17.713077276945114,1.1471593920141459,-0.005928767743171193,-0.0001256620537475328,1.0000000000000004,0.19599998369812965,1.06,-1.804,0.5
6.545503921984164e-06,0.5186421005055308,17.712684482336044,1.1475668903440237,-0.005867302854312584,-0.00012742643333041315,1.0000000000000004,0.20000005140900612,1.06,-1.8,0.5
6.5460410354489795e-06,0.5186738939955831,17.712293952703476,1.1479841973632574,-0.00579159329936374,-0.00012923210332260737,1.0000000000000004,0.20399998873472214,1.06,-1.796,0.5
6.546578248389778e-06,0.5187056725844741,17.71190357208252,1.1484014950692654,-0.005715883686207235,-0.00013103777541867423,1.0000000000000004,0.20799994468688965,1.06,-1.792,0.5
6.547115361854594e-06,0.5187374632805586,17.711512863636017,1.1488188244402409,-0.005640171977574937,-0.00013284349978448518,1.0000000000000004,0.2120000123977661,1.06,-1.788,0.5
6.5476525463736834e-06,0.5187692493200302,17.711122512817383,1.1492361426353455,-0.005564462364418432,-0.00013464917027761203,1.0000000000000004,0.21599996834993362,1.06,-1.784,0.5
6.548189730892773e-06,0.5188010344281793,17.71073180437088,1.1496534422039986,-0.00548875051754294,-0.00013645489421776347,1.0000000000000004,0.2200000360608101,1.06,-1.78,0.5
6.548726886990153e-06,0.5188328260555863,17.710341423749924,1.1500707417726517,-0.005413041006249841,-0.0001382605634319134,1.0000000000000004,0.2239999733865261,1.06,-1.776,0.5
6.54926415677437e-06,0.5188646083697677,17.70995071530342,1.1504880655556917,-0.00533732924668584,-0.00014006628802576415,1.0000000000000004,0.22800004109740257,1.06,-1.772,0.5
6.549801241817477e-06,0.5188963897526264,17.709560334682465,1.1509053763002157,-0.005261619662633166,-0.00014187195888837323,1.0000000000000004,0.23199999704957008,1.06,-1.768,0.5
6.550338326860583e-06,0.5189281785860658,17.709169805049896,1.1513226963579655,-0.0051859100349247456,-0.0001436776300351994,1.0000000000000004,0.2359999343752861,1.06,-1.764,0.5
6.55087511347574e-06,0.5189597951248288,17.708791255950928,1.1517438683658838,-0.005111516511533409,-0.0001454879038931267,1.0000000000000004,0.24000000208616257,1.06,-1.76,0.5
6.551408660016023e-06,0.5189901925623417,17.708494871854782,1.1521913465112448,-0.00504611550422851,-0.00014732914658566187,1.0000000000000004,0.24399995803833008,1.06,-1.756,0.5
6.551944409238786e-06,0.5190227394923568,17.70820626616478,1.1526382490992546,-0.004976595482730772,-0.00014917305345818477,1.0000000000000004,0.24800002574920654,1.06,-1.752,0.5
6.552486766508991e-06,0.5190620077773929,17.70794090628624,1.1530833393335342,-0.004894135083304718,-0.0001510251154144271,1.0000000000000004,0.25199998170137405,1.06,-1.748,0.5
6.553029038514069e-06,0.5191012807190418,17.70767542719841,1.1535284593701363,-0.004811672144569457,-0.00015287723449364243,1.0000000000000004,0.2560000494122505,1.06,-1.744,0.5
6.553571367362565e-06,0.5191405545920134,17.707410126924515,1.1539735551923513,-0.004729211708763614,-0.000154729295495315,1.0000000000000004,0.25999998673796654,1.06,-1.74,0.5
6.554113653578497e-06,0.5191798340529203,17.707144737243652,1.1544186528772116,-0.004646748820960056,-0.0001565814155455314,1.0000000000000004,0.264000054448843,1.06,-1.736,0.5
6.554656010848703e-06,0.5192191014066339,17.706879377365112,1.1548637486994267,-0.004564288399706129,-0.0001584334781448149,1.0000000000000004,0.2680000104010105,1.06,-1.732,0.5
6.555198325486344e-06,0.5192583752796054,17.706613957881927,1.155308848246932,-0.004481827920244541,-0.00016028554018276964,1.0000000000000004,0.27199994772672653,1.06,-1.728,0.5
6.555761927984349e-06,0.519301138818264,17.7062811255455,1.1557685565203428,-0.00440065587463323,-0.000162110724083675,1.0000000000000004,0.276000015437603,1.06,-1.724,0.5
6.556342469821175e-06,0.5193466600030661,17.70589444041252,1.1562398485839367,-0.004320511863625143,-0.00016391446545327426,1.0000000000000004,0.2799999713897705,1.06,-1.72,0.5
6.556923054290564e-06,0.519392185844481,17.7055082321167,1.1567111536860466,-0.004240365480654873,-0.00016571825962330422,1.0000000000000004,0.284000039100647,1.06,-1.716,0.5
6.557503539283971e-06,0.5194377079606056,17.70512157678604,1.1571824438869953,-0.004160221476922743,-0.00016752200038538945,1.0000000000000004,0.2879999950528145,1.06,-1.712,0.5
6.558084095331651e-06,0.5194832300767303,17.70473536849022,1.1576537620276213,-0.0040800750721246,-0.00016932579463713182,1.0000000000000004,0.29200006276369095,1.06,-1.708,0.5
6.5586646371684765e-06,0.5195287549868226,17.70434880256653,1.158125065267086,-0.00399993103928864,-0.0001711295369162258,1.0000000000000004,0.29600000008940697,1.06,-1.704,0.5
6.559264164707201e-06,0.5195736400783062,17.703980147838593,1.1585860308259726,-0.003909673476300668,-0.0001728976685946293,1.0000000000000004,0.2999999560415745,1.06,-1.7,0.5
6.559865909139262e-06,0.5196184506639838,17.703613251447678,1.1590457987040281,-0.0038182252610567957,-0.00017466166440449626,1.0000000000000004,0.30400002375245094,1.06,-1.696,0.5
6.560453911674813e-06,0.5196733754128218,17.703232377767563,1.1595166381448507,-0.003724558810063172,-0.00017617521501467337,1.0000000000000004,0.30799996107816696,1.06,-1.692,0.5
6.5610281581029994e-06,0.5197385186329484,17.702837139368057,1.1599986609071493,-0.0036286475879023783,-0.0001774359799640024,1.0000000000000004,0.3120000287890434,1.06,-1.688,0.5
6.561602404531186e-06,0.5198036702349782,17.70244190096855,1.1604806762188673,-0.003532739217916969,-0.00017869670328707343,1.0000000000000004,0.31599998474121094,1.06,-1.684,0.5
6.562154027278666e-06,0.5198630569502711,17.70204785466194,1.16095688380301,-0.003445829286647495,-0.0001799717398540679,1.0000000000000004,0.3200000524520874,1.06,-1.68,0.5
6.562700562540158e-06,0.5199211295694113,17.701654255390167,1.161431735381484,-0.0033609774691285565,-0.00018124999408541953,1.0000000000000004,0.3240000084042549,1.06,-1.676,0.5
6.5632470693799405e-06,0.5199791975319386,17.70126035809517,1.1619066074490547,-0.00327612561522983,-0.00018252825095999015,1.0000000000000004,0.3279999643564224,1.06,-1.672,0.5
6.5637935051654495e-06,0.5200372692197561,17.700866729021072,1.1623814888298512,-0.0031912712947814725,-0.0001838065451380544,1.0000000000000004,0.3320000320672989,1.06,-1.668,0.5
6.564340054637796e-06,0.5200953418388963,17.70047304034233,1.1628563534468412,-0.0031064194554346614,-0.00018508479831780278,1.0000000000000004,0.3359999507665634,1.06,-1.664,0.5
6.564903401340416e-06,0.5201551886275411,17.70007061958313,1.1633360907435417,-0.003019358071469469,-0.00018624492047081276,1.0000000000000004,0.3400000184774399,1.06,-1.66,0.5
6.565534775404558e-06,0.5202221814543009,17.699633479118347,1.1638354565948248,-0.0029233668101369403,-0.00018692671860165433,1.0000000000000004,0.3439999744296074,1.06,-1.656,0.5
6.566166234733828e-06,0.5202891817316413,17.699196219444275,1.1643348298966885,-0.0028273725911276415,-0.00018760853559740553,1.0000000000000004,0.34800004214048386,1.06,-1.652,0.5
6.566797551954551e-06,0.5203561820089817,17.698759078979492,1.1648341994732618,-0.0027313812934153248,-0.0001882903345062914,1.0000000000000004,0.35199999809265137,1.06,-1.648,0.5
6.5674289260186924e-06,0.520423180423677,17.698321759700775,1.1653335634618998,-0.0026353899884270504,-0.00018897213156776616,1.0000000000000004,0.3559999540448189,1.06,-1.644,0.5
6.568060371137108e-06,0.5204901741817594,17.697884410619736,1.1658329498022795,-0.002539395838539349,-0.000189653946421231,1.0000000000000004,0.36000002175569534,1.06,-1.64,0.5
6.568691802044668e-06,0.5205571707338095,17.697447329759598,1.166332310065627,-0.0024434045299130958,-0.00019033574307059098,1.0000000000000004,0.36399997770786285,1.06,-1.636,0.5
6.569323133476246e-06,0.5206241775304079,17.69700998067856,1.1668316833674908,-0.0023474103545595426,-0.0001910175624857402,1.0000000000000004,0.3680000454187393,1.06,-1.632,0.5
6.569954479118678e-06,0.520691161043942,17.696572870016098,1.1673301365226507,-0.0022601471573580056,-0.0001917034363430048,1.0000000000000004,0.37199996411800385,1.06,-1.628,0.5
6.570671573058462e-06,0.520755629055202,17.696030288934708,1.1678465139120817,-0.0021669899542757776,-0.0001918128680920006,1.0000000000000004,0.3760000318288803,1.06,-1.624,0.5
6.571413095457501e-06,0.5208194786682725,17.695458352565765,1.1683678794652224,-0.0020711471152026206,-0.0001917586385360437,1.0000000000000004,0.3799999877810478,1.06,-1.62,0.5
6.572158326889621e-06,0.5208870181813836,17.694914638996124,1.1688831523060799,-0.0019697588759299833,-0.00019171952584429164,1.0000000000000004,0.38399994373321533,1.06,-1.616,0.5
6.572903600954305e-06,0.5209545493125916,17.69437065720558,1.169398445636034,-0.0018683675916690845,-0.00019168041114880907,1.0000000000000004,0.3880000114440918,1.06,-1.612,0.5
6.5736488608081345e-06,0.5210220776498318,17.69382694363594,1.1699137389659882,-0.0017669793342065532,-0.00019164129849968958,1.0000000000000004,0.3919999673962593,1.06,-1.608,0.5
6.5743942343488015e-06,0.5210896180942655,17.693283170461655,1.1704290229827166,-0.0016655880608595908,-0.00019160218414526753,1.0000000000000004,0.3960000351071358,1.06,-1.604,0.5
6.575139494202631e-06,0.521157150156796,17.692739218473434,1.170944306999445,-0.0015641998070350382,-0.0001915630723914319,1.0000000000000004,0.3999999910593033,1.06,-1.6,0.5
6.575884796689024e-06,0.5212246812880039,17.692195504903793,1.1714595910161734,-0.0014628085464210017,-0.00019152396156485452,1.0000000000000004,0.40400005877017975,1.06,-1.596,0.5
6.576603439611972e-06,0.5212763492017984,17.69163426756859,1.1719828713685274,-0.0013600378988485318,-0.00019240844090973042,1.0000000000000004,0.4079999774694443,1.06,-1.592,0.5
6.577378016459079e-06,0.5213556867092848,17.69092833995819,1.172520911321044,-0.0012542679996840889,-0.00019515760911303914,1.0000000000000004,0.4119999334216118,1.06,-1.588,0.5
6.578152664360459e-06,0.5214350316673517,17.690222173929214,1.1730589624494314,-0.0011484949536679778,-0.00019790686656051548,1.0000000000000004,0.41600000113248825,1.06,-1.584,0.5
6.578927226996711e-06,0.5215143654495478,17.689516246318817,1.1735970005393028,-0.0010427250517750508,-0.0002006560413576608,1.0000000000000004,0.41999995708465576,1.06,-1.58,0.5
6.579701860687237e-06,0.5215937104076147,17.688810259103775,1.1741350479424,-0.0009369520048494451,-0.00020340530031148774,1.0000000000000004,0.4240000247955322,1.06,-1.576,0.5
6.580476551221182e-06,0.5216730451211333,17.688104212284088,1.1746730860322714,-0.0008311821134157071,-0.00020615448134009284,1.0000000000000004,0.42799998074769974,1.06,-1.572,0.5
6.581251213333417e-06,0.5217523807659745,17.687398195266724,1.1752111408859491,-0.000725409052350301,-0.00020890374057103145,1.0000000000000004,0.4320000484585762,1.06,-1.568,0.5
6.58202571912625e-06,0.5218317275866866,17.68669244647026,1.1757491696625948,-0.0006196391631618781,-0.00021165292770319866,1.0000000000000004,0.4360000044107437,1.06,-1.564,0.5
6.582996078918768e-06,0.5219274125993252,17.68593591451645,1.1762948352843523,-0.0005083478088465654,-0.00021412477860849322,1.0000000000000004,0.4400000721216202,1.06,-1.56,0.5
6.584052542280006e-06,0.5220307353883982,17.6851626932621,1.176844684407115,-0.0003996631671441264,-0.00021640790527843734,1.0000000000000004,0.4439999908208847,1.06,-1.556,0.5
6.585109062484662e-06,0.5221340665593743,17.68438947200775,1.177394526079297,-0.00029097852086579223,-0.00021869101985316775,1.0000000000000004,0.4479999467730522,1.06,-1.552,0.5
6.5861655258458995e-06,0.5222373930737376,17.683616369962692,1.1779443733394146,-0.00018229063198305084,-0.00022097420333011542,1.0000000000000004,0.4520000144839287,1.06,-1.548,0.5
6.5872221171048295e-06,0.5223407270386815,17.6828430891037,1.1784942280501127,-7.360598286254572e-05,-0.00022325731628569656,1.0000000000000004,0.4559999704360962,1.06,-1.544,0.5
6.588278623098631e-06,0.5224440526217222,17.682069927453995,1.1790440790355206,3.508190172851755e-05,-0.00022554049921552632,1.0000000000000004,0.46000003814697266,1.06,-1.54,0.5
6.589335114881578e-06,0.5225473772734404,17.681296646595,1.1795939300209284,0.00014376655562386986,-0.00022782361050133204,1.0000000000000004,0.46399999409914017,1.06,-1.536,0.5
6.590391578242816e-06,0.5226507121697068,17.68052363395691,1.1801438014954329,0.000252454445899275,-0.00023010678904711312,1.0000000000000004,0.46800006181001663,1.06,-1.532,0.5
6.591609562178746e-06,0.5227716257795691,17.67977586388588,1.180716373026371,0.00035704573704720133,-0.00023226924446362318,1.0000000000000004,0.47200001776218414,1.06,-1.528,0.5
6.592834338903231e-06,0.5228932881727815,17.679029285907745,1.1812899094074965,0.00046146134349100976,-0.00023442655827921044,1.0000000000000004,0.47599993646144867,1.06,-1.524,0.5
6.594048457486679e-06,0.5230072690173984,17.678252428770065,1.1818424426019192,0.0005691105696428167,-0.0002366333433769796,1.0000000000000004,0.48000000417232513,1.06,-1.52,0.5
6.595287729282973e-06,0.5231304746121168,17.677528589963913,1.18240219168365,0.0006874547716435586,-0.00023864518095706444,1.0000000000000004,0.48399996012449265,1.06,-1.516,0.5
6.596527128976959e-06,0.5232536811381578,17.676805078983307,1.182961953803897,0.000805802513866638,-0.0002406570740731695,1.0000000000000004,0.4880000278353691,1.06,-1.512,0.5
6.597766400773253e-06,0.5233768858015537,17.67608132958412,1.183521693572402,0.0009241467286074112,-0.00024266890397939278,1.0000000000000004,0.4919999837875366,1.06,-1.508,0.5
6.599005757834675e-06,0.5235000960528851,17.67535737156868,1.1840814668685198,0.001042494453827203,-0.00024468080289352656,1.0000000000000004,0.4960000514984131,1.06,-1.504,0.5
6.6002529592879e-06,0.5236240513622761,17.674631983041763,1.1846453100442886,0.0011609055945882574,-0.0002466905385745122,1.0000000000000004,0.5000000074505806,1.06,-1.5,0.5
6.601535289973981e-06,0.5237513659521937,17.673897564411163,1.1852271873503923,0.001279611220525112,-0.00024869096318980155,1.0000000000000004,0.5039999634027481,1.06,-1.496,0.5
6.6028175922383525e-06,0.5238786824047565,17.673163384199142,1.1858090832829475,0.0013983203584757575,-0.00025069143941891525,1.0000000000000004,0.5080000311136246,1.06,-1.492,0.5
6.604099993978707e-06,0.5240059932693839,17.672428965568542,1.1863909512758255,0.0015170259839578648,-0.0002526918553549251,1.0000000000000004,0.5119999498128891,1.06,-1.488,0.5
6.605382267821369e-06,0.5241333087906241,17.67169478535652,1.1869728360325098,0.0016357351353235572,-0.0002546923449102678,1.0000000000000004,0.5160000175237656,1.06,-1.484,0.5
6.606664584296595e-06,0.5242606289684772,17.67096036672592,1.1875547114759684,0.0017544407392051653,-0.0002566927759630744,1.0000000000000004,0.5199999734759331,1.06,-1.48,0.5
6.607946971826095e-06,0.5243879398331046,17.670226246118546,1.1881365980952978,0.0018731498929014379,-0.0002586932571375655,1.0000000000000004,0.5240000411868095,1.06,-1.476,0.5
6.6092314341403835e-06,0.5245152665302157,17.669484227895737,1.1887166872620583,0.001993909770931168,-0.0002606973739602836,1.0000000000000004,0.527999997138977,1.06,-1.472,0.5
6.610595505662786e-06,0.5246341601014137,17.668743938207626,1.1892925594002008,0.002130001255636671,-0.00026128435922601057,1.0000000000000004,0.5319999530911446,1.06,-1.468,0.5
6.6120666417646135e-06,0.5247771851718426,17.668064534664154,1.1898832600563765,0.0022643927527497,-0.00026027338505940634,1.0000000000000004,0.536000020802021,1.06,-1.464,0.5
6.613516191578128e-06,0.524921702221036,17.66738423705101,1.1904705204069614,0.002391452177107567,-0.0002591910927662866,1.0000000000000004,0.5399999767541885,1.06,-1.46,0.5
6.614965727180788e-06,0.5250662183389068,17.666704088449478,1.1910577919334173,0.002518515366318752,-0.0002581087566113638,1.0000000000000004,0.544000044465065,1.06,-1.456,0.5
6.616415305416012e-06,0.525210740044713,17.666024148464203,1.1916450895369053,0.0026455747756699566,-0.00025702645257297263,1.0000000000000004,0.5479999631643295,1.06,-1.452,0.5
6.617864784175254e-06,0.5253552598878741,17.665343940258026,1.1922323573380709,0.002772637965335889,-0.00025594411920337734,1.0000000000000004,0.552000030875206,1.06,-1.448,0.5
6.619314348199623e-06,0.5254997704178095,17.664663910865784,1.1928196288645267,0.0028996974054962266,-0.00025486180453526686,1.0000000000000004,0.5559999868273735,1.06,-1.444,0.5
6.620770065524084e-06,0.5256450697779655,17.66398137807846,1.1934077218174934,0.00302704045043356,-0.000253847995358214,1.0000000000000004,0.559999942779541,1.06,-1.44,0.5
6.62241717463985e-06,0.5258145406842232,17.66323134303093,1.1940214056521654,0.0031631847750759334,-0.00025496594736651446,1.0000000000000004,0.5640000104904175,1.06,-1.436,0.5
6.624064312177325e-06,0.5259840041399002,17.66248169541359,1.194635083898902,0.0032993250624713255,-0.00025608386187059295,1.0000000000000004,0.567999966442585,1.06,-1.432,0.5
6.625711520769073e-06,0.5261534666642547,17.661731779575348,1.1952487733215094,0.0034354693671048153,-0.00025720181369592865,1.0000000000000004,0.5720000341534615,1.06,-1.428,0.5
6.627358601463129e-06,0.5263229412958026,17.660981863737106,1.1958624422550201,0.0035716096608666703,-0.00025831973430001653,1.0000000000000004,0.575999990105629,1.06,-1.424,0.5
6.629005724789749e-06,0.5264924159273505,17.66023200750351,1.1964761205017567,0.003707753941853298,-0.00025943769023228924,1.0000000000000004,0.5800000578165054,1.06,-1.42,0.5
6.630652862327224e-06,0.5266618728637695,17.659482270479202,1.1970897875726223,0.0038438942065113224,-0.0002605556138917109,1.0000000000000004,0.58399997651577,1.06,-1.416,0.5
6.632302898879061e-06,0.52683200314641,17.65873497724533,1.1977016925811768,0.003981795049185166,-0.0002616939941866292,1.0000000000000004,0.5880000442266464,1.06,-1.412,0.5
6.634097616142753e-06,0.5270145814865828,17.657977133989334,1.1983213126659393,0.004130772427743068,-0.0002643285920953531,1.0000000000000004,0.5920000001788139,1.06,-1.408,0.5
6.635934113319308e-06,0.5271975304931402,17.65720209479332,1.1989461369812489,0.004271417121344712,-0.00026754976815368536,1.0000000000000004,0.5959999561309814,1.06,-1.404,0.5
6.637770709971846e-06,0.5273804860189557,17.656427174806595,1.1995709836483002,0.004412065980432089,-0.00027077105139206026,1.0000000000000004,0.6000000238418579,1.06,-1.4,0.5
6.6396073492569485e-06,0.5275634350255132,17.65565201640129,1.2001958079636097,0.004552710677671712,-0.000273992230887643,1.0000000000000004,0.6039999797940254,1.06,-1.396,0.5
6.641443931698632e-06,0.5277463831007481,17.654877066612244,1.200820641592145,0.00469335953675909,-0.0002772135248108043,1.0000000000000004,0.6080000475049019,1.06,-1.392,0.5
6.643280471507751e-06,0.5279293283820152,17.654102116823196,1.2014454547315836,0.004834004197618924,-0.0002804347089977455,1.0000000000000004,0.6120000034570694,1.06,-1.388,0.5
6.645117025527725e-06,0.5281122792512178,17.653327226638794,1.20207030326128,0.004974653071258217,-0.00028365598876689546,1.0000000000000004,0.6160000711679459,1.06,-1.384,0.5
6.646989973546624e-06,0.5282978573814034,17.652558594942093,1.2026983052492142,0.005116727625136264,-0.00028712831368693514,1.0000000000000004,0.6199999898672104,1.06,-1.38,0.5
6.649090138921565e-06,0.5284998994320631,17.651830554008484,1.2033461183309555,0.005267736618407071,-0.00029217005953796615,1.0000000000000004,0.6239999458193779,1.06,-1.376,0.5
6.6511902758747965e-06,0.5287019554525614,17.651102632284164,1.2039939723908901,0.005418749999080319,-0.000297211955057719,1.0000000000000004,0.6280000507831573,1.06,-1.372,0.5
6.653290469671447e-06,0.5289039928466082,17.65037441253662,1.2046417947858572,0.005569758941419423,-0.0003022537017614013,1.0000000000000004,0.6319999694824219,1.06,-1.368,0.5
6.655390635046388e-06,0.5291060404852033,17.649646311998367,1.2052896413952112,0.005720772358472459,-0.00030729559955489094,1.0000000000000004,0.6360000371932983,1.06,-1.364,0.5
6.657482586547303e-06,0.5293076476082206,17.64892315864563,1.205936910584569,0.005868298947461881,-0.00031230083186528645,1.0000000000000004,0.6399999558925629,1.06,-1.36,0.5
6.6595473953157125e-06,0.5295078521594405,17.648214876651764,1.206582410261035,0.006004376133205369,-0.000317186132747338,1.0000000000000004,0.6440000236034393,1.06,-1.356,0.5
6.661612118818994e-06,0.5297080427408218,17.647506564855576,1.207227859646082,0.006140449266240466,-0.00032207127549099823,1.0000000000000004,0.6480000168085098,1.06,-1.352,0.5
6.663924693839363e-06,0.5299416286870837,17.64681902527809,1.2078941408544779,0.006280843474087305,-0.0003249144014034755,1.0000000000000004,0.6519999355077744,1.06,-1.348,0.5
6.666444775760283e-06,0.5301859769970179,17.6460542678833,1.2085612751543522,0.006425871921237558,-0.00032644314853769174,1.0000000000000004,0.6560000032186508,1.06,-1.344,0.5
6.668964616096673e-06,0.530430318787694,17.64528986811638,1.209228390827775,0.0065708960755728185,-0.0003279718285398303,1.0000000000000004,0.6599999964237213,1.06,-1.34,0.5
6.671475759389978e-06,0.5306751579046249,17.644527345895767,1.2098935171961784,0.00671769333712291,-0.00032950437309864355,1.0000000000000004,0.6640000641345978,1.06,-1.336,0.5
6.6739468138621305e-06,0.530922188423574,17.643773704767227,1.2105496600270271,0.006872420271974988,-0.00033105392878951534,1.0000000000000004,0.6679999828338623,1.06,-1.332,0.5
6.676417939388557e-06,0.5311692301183939,17.643020182847977,1.211205804720521,0.007027151805232279,-0.0003326035377426706,1.0000000000000004,0.6720000505447388,1.06,-1.328,0.5
6.678889036493274e-06,0.5314162662252784,17.642266899347305,1.2118619494140148,0.007181878769188188,-0.0003341530929219516,1.0000000000000004,0.6759999692440033,1.06,-1.324,0.5
6.681465023916644e-06,0.5316745480522513,17.64155289530754,1.2125271409749985,0.00733938672055956,-0.00033593182126878673,1.0000000000000004,0.6799999624490738,1.06,-1.32,0.5
6.68427571781649e-06,0.5319579895585775,17.64092865586281,1.2132125906646252,0.007503116765292361,-0.00033822291595697607,1.0000000000000004,0.6840000301599503,1.06,-1.316,0.5
6.687086326451208e-06,0.5322414170950651,17.640304058790207,1.2138980366289616,0.0076668419351335615,-0.0003405139447067995,1.0000000000000004,0.6879999488592148,1.06,-1.312,0.5
6.689896991929345e-06,0.5325248595327139,17.63967964053154,1.2145834919065237,0.0078305721108336,-0.00034280504030448355,1.0000000000000004,0.6920000165700912,1.06,-1.308,0.5
6.692691883358748e-06,0.532806746661663,17.639062225818634,1.2152651399374008,0.00798327344818972,-0.000345023701925129,1.0000000000000004,0.6960000097751617,1.06,-1.304,0.5
6.6954833073396e-06,0.5330882938578725,17.638446539640427,1.215945951640606,0.008133458890370093,-0.00034722587406577077,1.0000000000000004,0.7000000774860382,1.06,-1.3,0.5
6.6982745892119055e-06,0.5333698308095336,17.637830793857574,1.2166267428547144,0.008283639792352915,-0.00034942799493364873,1.0000000000000004,0.7039999961853027,1.06,-1.296,0.5
6.701089219518508e-06,0.5336534138768911,17.637211203575134,1.2173089683055878,0.008434207207756117,-0.00035164752841865266,1.0000000000000004,0.7079999148845673,1.06,-1.292,0.5
6.704382315092516e-06,0.5339793283492327,17.636507034301758,1.2180211916565895,0.008592719153966755,-0.0003542250860846252,1.0000000000000004,0.7119999825954437,1.06,-1.288,0.5
6.707675410666525e-06,0.5343052232638001,17.635802656412125,1.2187334094196558,0.008751226516324095,-0.00035680255382430914,1.0000000000000004,0.7159999758005142,1.06,-1.284,0.5
6.710968634138226e-06,0.5346311340108514,17.635098665952682,1.219445612281561,0.008909738302463666,-0.0003593801111492212,1.0000000000000004,0.7200000435113907,1.06,-1.28,0.5
6.714261630236251e-06,0.5349570382386446,17.63439452648163,1.2201578244566917,0.009068245461094193,-0.0003619575710445133,1.0000000000000004,0.7239999622106552,1.06,-1.276,0.5
6.717446225934509e-06,0.5353075740858912,17.633798748254776,1.220870355144143,0.009235593330231495,-0.00036453993084251124,1.0000000000000004,0.7280000299215317,1.06,-1.272,0.5
6.720842122831527e-06,0.5356391966342926,17.633122891187668,1.2215751502662897,0.009404200012795627,-0.0003671532087992091,1.0000000000000004,0.7320000231266022,1.06,-1.268,0.5
6.724237934463417e-06,0.5359708108007908,17.63244739174843,1.2222799323499203,0.009572806564392522,-0.00036976648880227003,1.0000000000000004,0.7359999418258667,1.06,-1.264,0.5
6.728283423740322e-06,0.5363470036536455,17.63155508041382,1.2230102643370628,0.009748650918481871,-0.0003724678549588134,1.0000000000000004,0.7400000095367432,1.06,-1.26,0.5
6.732425873678949e-06,0.5367298545315862,17.63063073158264,1.223744422197342,0.009925570673658513,-0.0003751823030597734,1.0000000000000004,0.7439999282360077,1.06,-1.256,0.5
6.736568437304413e-06,0.5371127082034945,17.62970608472824,1.2244785651564598,0.010102495492901653,-0.0003778968430196983,1.0000000000000004,0.7479999959468842,1.06,-1.252,0.5
6.740620108303119e-06,0.5374914556741714,17.628713220357895,1.2252100091427565,0.010265306584187783,-0.0003805038418249751,1.0000000000000004,0.7519999891519547,1.06,-1.248,0.5
6.74467230510345e-06,0.5378702282905579,17.627720445394516,1.2259414847940207,0.010428177774883807,-0.0003831113517662743,1.0000000000000004,0.7560000568628311,1.06,-1.244,0.5
6.748724317162669e-06,0.5382490018382668,17.62672758102417,1.2266729287803173,0.010591044352622703,-0.0003857187823541608,1.0000000000000004,0.7599999755620956,1.06,-1.24,0.5
6.75277648554129e-06,0.5386277735233307,17.625734865665436,1.227404411882162,0.010753915688837878,-0.00038832628820273385,1.0000000000000004,0.7640000432729721,1.06,-1.236,0.5
6.756744852509655e-06,0.5390451531857252,17.624631643295288,1.228164391592145,0.010924227186478674,-0.000391062942071585,1.0000000000000004,0.7680000364780426,1.06,-1.232,0.5
6.760625282709043e-06,0.5394699592143297,17.623464286327362,1.2289279252290726,0.011096241374616511,-0.00039383177113450074,1.0000000000000004,0.7719999551773071,1.06,-1.228,0.5
6.764505755540995e-06,0.5398947717621922,17.622297286987305,1.2296914923936129,0.011268260597717017,-0.0003966006715927506,1.0000000000000004,0.7760000228881836,1.06,-1.224,0.5
6.768386100475254e-06,0.540319581516087,17.621130257844925,1.2304550278931856,0.011440274742199108,-0.00039936949883667694,1.0000000000000004,0.7799999415874481,1.06,-1.22,0.5
6.772110722863545e-06,0.5407436303794384,17.619952738285065,1.2312107719480991,0.011617921467404813,-0.00040220555774794775,1.0000000000000004,0.7840000092983246,1.06,-1.216,0.5
6.776774966965604e-06,0.5412025880068541,17.618883728981018,1.231977928429842,0.011805394140537828,-0.0004049835551995784,1.0000000000000004,0.7880000025033951,1.06,-1.212,0.5
6.781717871717774e-06,0.5416742283850908,17.617808610200882,1.2327626310288906,0.011981610266957432,-0.00040751283950157813,1.0000000000000004,0.7920000702142715,1.06,-1.208,0.5
6.786826730831308e-06,0.5421639932319522,17.61681440472603,1.2335417158901691,0.012157198740169406,-0.000410050150094321,1.0000000000000004,0.7959999889135361,1.06,-1.204,0.5
6.791935533101423e-06,0.5426537543535233,17.615820050239563,1.234320804476738,0.012332787009654567,-0.0004125874593228218,1.0000000000000004,0.7999999821186066,1.06,-1.2,0.5
6.797044434847521e-06,0.5431435387581587,17.614825576543808,1.2350999042391777,0.012508380634244531,-0.0004151248513153405,1.0000000000000004,0.804000049829483,1.06,-1.196,0.5
6.802153293961055e-06,0.5436332989484072,17.613831043243408,1.235878998413682,0.012683969020145014,-0.0004176621725946461,1.0000000000000004,0.8079999685287476,1.06,-1.192,0.5
6.807262252550572e-06,0.5441230833530426,17.612836927175522,1.2366581074893475,0.012859562615631148,-0.0004201995577659545,1.0000000000000004,0.812000036239624,1.06,-1.188,0.5
6.812610138240416e-06,0.544656565412879,17.611819744110107,1.2374535165727139,0.013051932415692136,-0.00042280264096916653,1.0000000000000004,0.8159999549388885,1.06,-1.184,0.5
6.818144228759593e-06,0.5452098520472646,17.610817909240723,1.2382573876529932,0.013238993007689714,-0.00042532001123163354,1.0000000000000004,0.820000022649765,1.06,-1.18,0.5
6.823790684507003e-06,0.5457722814753652,17.609832733869553,1.2390655111521482,0.01341921737184748,-0.00042775846145559626,1.0000000000000004,0.8240000158548355,1.06,-1.176,0.5
6.829437225519541e-06,0.5463347220793366,17.608846992254257,1.2398736346513033,0.013599441706901416,-0.00043019691815970873,1.0000000000000004,0.8279999345541,1.06,-1.172,0.5
6.83508376653208e-06,0.5468971636146307,17.607861429452896,1.2406817805022001,0.013779671426163986,-0.00043263542806926125,1.0000000000000004,0.8320000022649765,1.06,-1.168,0.5
6.84073019385778e-06,0.5474596032872796,17.606875747442245,1.2414899040013552,0.013959895703010261,-0.0004350738919356445,1.0000000000000004,0.835999995470047,1.06,-1.164,0.5
6.846376820135447e-06,0.5480220597237349,17.60589039325714,1.2422980573028326,0.01414012536406517,-0.0004375124146918097,1.0000000000000004,0.8400000631809235,1.06,-1.16,0.5
6.8518589841914945e-06,0.5486349612474442,17.60488650202751,1.2431192714720964,0.01433576294220984,-0.00044005449285577924,1.0000000000000004,0.843999981880188,1.06,-1.156,0.5
6.8573931599758e-06,0.549265656620264,17.603885024785995,1.24394547380507,0.014532160479575396,-0.0004425828824423661,1.0000000000000004,0.8480000495910645,1.06,-1.152,0.5
6.863326476036491e-06,0.5499198921024799,17.602913975715637,1.2447792626917362,0.014715467201313004,-0.0004449413652309886,1.0000000000000004,0.851999968290329,1.06,-1.148,0.5
6.869259706832054e-06,0.5505741154775023,17.601942747831345,1.2456130366772413,0.014898773952154443,-0.0004472998359688063,1.0000000000000004,0.8559999614953995,1.06,-1.144,0.5
6.875193065525309e-06,0.5512283630669117,17.60097163915634,1.246446842327714,0.01508208634913899,-0.00044965839697397314,1.0000000000000004,0.8600000292062759,1.06,-1.14,0.5
6.881126338953436e-06,0.5518825920298696,17.600000262260437,1.247280614450574,0.01526539315818809,-0.0004520168743056274,1.0000000000000004,0.8639999479055405,1.06,-1.136,0.5
6.887059797122674e-06,0.5525368396192789,17.599029153585434,1.2481144219636917,0.015448705438757315,-0.0004543754079122664,1.0000000000000004,0.8680000156164169,1.06,-1.132,0.5
6.894748253216676e-06,0.5532601056620479,17.598107188940048,1.2489579059183598,0.015651171270292252,-0.0004569375275877974,1.0000000000000004,0.8720000088214874,1.06,-1.128,0.5
6.903042716999153e-06,0.5540128545835614,17.597169190645218,1.2498053628951311,0.01585776434512809,-0.00045956644112266076,1.0000000000000004,0.8760000765323639,1.06,-1.124,0.5
6.9112485050482064e-06,0.5547993006184697,17.596202969551086,1.2506637331098318,0.016047356912167743,-0.00046198680581710505,1.0000000000000004,0.8799999952316284,1.06,-1.12,0.5
6.919454307308115e-06,0.5555857345461845,17.595236361026764,1.2515220865607262,0.016236949304584414,-0.00046440717176210455,1.0000000000000004,0.8839999139308929,1.06,-1.116,0.5
6.927660336941699e-06,0.5563722047954798,17.594269812107086,1.2523804530501366,0.01642654777970165,-0.0004668276204711219,1.0000000000000004,0.8879999816417694,1.06,-1.112,0.5
6.935866096569043e-06,0.5571586471050978,17.593303233385086,1.2532388418912888,0.016616140492260456,-0.0004692479832897334,1.0000000000000004,0.8919999748468399,1.06,-1.108,0.5
6.944072168835191e-06,0.5579451182857156,17.59233695268631,1.2540972419083118,0.01680573879275471,-0.0004716684360914769,1.0000000000000004,0.8960000425577164,1.06,-1.104,0.5
6.952259539616534e-06,0.5587386693805456,17.591368049383163,1.2549567259848118,0.01699739383184351,-0.0004741163746473376,1.0000000000000004,0.8999999612569809,1.06,-1.1,0.5
6.9608158952405574e-06,0.5596245275810361,17.590446919202805,1.2558521777391434,0.017198111629113555,-0.00047670941017941004,1.0000000000000004,0.9040000289678574,1.06,-1.096,0.5
6.969303271375793e-06,0.5605231579393148,17.589468955993652,1.2567335665225983,0.017393482994521037,-0.00047918163024007754,1.0000000000000004,0.9080000221729279,1.06,-1.092,0.5
6.9777905480350455e-06,0.5614217920228839,17.58849087357521,1.2576149441301823,0.017588853981578723,-0.00048165382120402,1.0000000000000004,0.9119999408721924,1.06,-1.088,0.5
6.986278179965666e-06,0.5623204568400979,17.587513029575348,1.2584963701665401,0.01778423081850633,-0.0004841260936032654,1.0000000000000004,0.9160000085830688,1.06,-1.084,0.5
6.9947654566249184e-06,0.5632190937176347,17.586534798145294,1.259377758949995,0.017979601718252525,-0.0004865983304966903,1.0000000000000004,0.9199999272823334,1.06,-1.08,0.5
7.004103821373064e-06,0.5641842046752572,17.58554944396019,1.2602703906595707,0.018186423956649378,-0.0004892124689774846,1.0000000000000004,0.9239999949932098,1.06,-1.076,0.5
7.0143464796501576e-06,0.5652233632281423,17.584546715021133,1.2611745856702328,0.01839412222034298,-0.0004918224420293882,1.0000000000000004,0.9279999881982803,1.06,-1.072,0.5
7.024564766311414e-06,0.5662646116688848,17.583532065153122,1.2620780244469643,0.018588302395073697,-0.0004942472454558811,1.0000000000000004,0.9320000559091568,1.06,-1.068,0.5
7.034782726123012e-06,0.5673058470711112,17.582518309354782,1.2629814594984055,0.018782476836349815,-0.0004966719677668152,1.0000000000000004,0.9359999746084213,1.06,-1.064,0.5
7.045001012784269e-06,0.5683470945805311,17.581503838300705,1.2638849169015884,0.01897665689466521,-0.000499096758971973,1.0000000000000004,0.9400000423192978,1.06,-1.06,0.5
7.055218972595867e-06,0.5693883253261447,17.580489844083786,1.2647883407771587,0.019170831597875804,-0.0005015215053845168,1.0000000000000004,0.9440000355243683,1.06,-1.056,0.5
7.069360975719974e-06,0.5706222010776401,17.579453468322754,1.265701536089182,0.019388147251447663,-0.0005043579870971371,1.0000000000000004,0.9479999542236328,1.06,-1.052,0.5
7.083608295488375e-06,0.5718612996861339,17.578411370515823,1.2666150964796543,0.019601333508035168,-0.0005071346172371705,1.0000000000000004,0.9520000219345093,1.06,-1.048,0.5
7.097947047896014e-06,0.5731050260365009,17.577346235513687,1.267529234290123,0.019795703497948125,-0.0005096317970583186,1.0000000000000004,0.9559999406337738,1.06,-1.044,0.5
7.112286368737841e-06,0.5743487877771258,17.576281368732452,1.2684433981776237,0.019990078813862056,-0.000512129069193179,1.0000000000000004,0.9600000083446503,1.06,-1.04,0.5
7.126625192199754e-06,0.5755925150588155,17.575216442346573,1.2693575359880924,0.020184448861982673,-0.0005146262828930048,1.0000000000000004,0.9640000015497208,1.06,-1.036,0.5
7.13781423655746e-06,0.5769069325178862,17.574082911014557,1.2703141048550606,0.020388195116538554,-0.0005168250888800685,1.0000000000000004,0.9680000692605972,1.06,-1.032,0.5
7.145091615257115e-06,0.5782937118783593,17.572846680879593,1.2713089510798454,0.020602684002369642,-0.0005187001954709558,1.0000000000000004,0.9719999879598618,1.06,-1.028,0.5
7.151936756599753e-06,0.5796876046806574,17.571584939956665,1.2723031640052795,0.02079944295110181,-0.0005203559521760326,1.0000000000000004,0.9759999811649323,1.06,-1.024,0.5
7.158546267760357e-06,0.5810854220762849,17.570309340953827,1.2732970342040062,0.02098653043503873,-0.0005218920737206645,1.0000000000000004,0.9800000488758087,1.06,-1.02,0.5
7.170229693542751e-06,0.5825775424018502,17.56904998421669,1.2742699645459652,0.02119152990053408,-0.0005241386386387603,1.0000000000000004,0.9839999675750732,1.06,-1.016,0.5
7.184654819525349e-06,0.5841206703335047,17.567799240350723,1.275231633335352,0.021406215702882037,-0.0005267691225299131,1.0000000000000004,0.9880000352859497,1.06,-1.012,0.5
7.199548178959958e-06,0.585674099624157,17.56655126810074,1.2761927470564842,0.021617708465782925,-0.0005293622432418488,1.0000000000000004,0.9919999539852142,1.06,-1.008,0.5
7.217366942313674e-06,0.5872921030968428,17.56531849503517,1.2771508395671844,0.021809320780448616,-0.0005317228681178676,1.0000000000000004,0.9960000216960907,1.06,-1.004,0.5
7.235185123022347e-06,0.5889100637286901,17.564085990190506,1.27810887247324,0.022000927827320993,-0.0005340834320577414,1.0000000000000004,1.0000000149011612,1.06,-1.0,0.5
7.256796436649893e-06,0.5907114576548338,17.562815964221954,1.2790757529437542,0.02221660129725933,-0.0005370284839614214,1.0000000000000004,1.0039999336004257,1.06,-0.996,0.5
7.2790462724015015e-06,0.5925437351688743,17.561539947986603,1.2800441086292267,0.02243632619502023,-0.0005400719081478655,1.0000000000000004,1.0080000013113022,1.06,-0.992,0.5
7.301296150785674e-06,0.594376003369689,17.56026402115822,1.281012449413538,0.022656051092781126,-0.0005431153365123009,1.0000000000000004,1.0120000690221786,1.06,-0.988,0.5
7.323398790504143e-06,0.5962704764679074,17.55896720290184,1.2819887176156044,0.02287010703003034,-0.000546025067663436,1.0000000000000004,1.0160000622272491,1.06,-0.984,0.5
7.345119101387354e-06,0.5983269764110446,17.557617902755737,1.2829855419695377,0.02306941949063912,-0.0005485869638732765,1.0000000000000004,1.0199999809265137,1.06,-0.98,0.5
7.366839469113984e-06,0.6003834689036012,17.556268274784088,1.2839823849499226,0.0232687319512479,-0.0005511488499791994,1.0000000000000004,1.0239998996257782,1.06,-0.976,0.5
7.387433129224519e-06,0.6025114571675658,17.554906457662582,1.2849917151033878,0.02347076463047415,-0.0005536864348414383,1.0000000000000004,1.0279999673366547,1.06,-0.972,0.5
7.4042733757551105e-06,0.6048775818198919,17.553504019975662,1.286042608320713,0.023681859602220356,-0.0005561430340321749,1.0000000000000004,1.0320000350475311,1.06,-0.968,0.5
7.421113522809719e-06,0.6072437129914761,17.552101343870163,1.287093535065651,0.023892954166512936,-0.0005585996241279645,1.0000000000000004,1.0360000282526016,1.06,-0.964,0.5
7.437479169425387e-06,0.6097484854981303,17.55068776011467,1.2881513498723507,0.024093210813589394,-0.0005607839236745349,1.0000000000000004,1.0399999469518661,1.06,-0.96,0.5
7.453180970173889e-06,0.6124471239745617,17.549259066581726,1.2892188280820847,0.024278312921524048,-0.0005625875660371094,1.0000000000000004,1.0440000146627426,1.06,-0.956,0.5
7.468882699868118e-06,0.615145718678832,17.547830522060394,1.2902862876653671,0.0244634123519063,-0.0005643911590595962,1.0000000000000004,1.048000007867813,1.06,-0.952,0.5
7.484584614303458e-06,0.6178443469107151,17.546401858329773,1.2913537360727787,0.024648514692671597,-0.0005661947734552086,1.0000000000000004,1.0520000755786896,1.06,-0.948,0.5
7.50312334218961e-06,0.620687322691083,17.545050024986267,1.2924127019941807,0.024863024184014648,-0.0005689576091754134,1.0000000000000004,1.055999994277954,1.06,-0.944,0.5
7.533302721185464e-06,0.6236658673733473,17.543674767017365,1.2934287749230862,0.025106556771788746,-0.0005729790518671507,1.0000000000000004,1.0599999129772186,1.06,-0.94,0.5
7.571903964276316e-06,0.6267468398436904,17.542340993881226,1.2944426760077477,0.025341612636111677,-0.0005779875414191338,1.0000000000000004,1.063999980688095,1.06,-0.936,0.5
7.610505093680331e-06,0.6298278272151947,17.541007459163666,1.2954565845429897,0.025576668442226946,-0.0005829960264236433,1.0000000000000004,1.0680000483989716,1.06,-0.932,0.5
7.641560713977924e-06,0.6329253185540438,17.539688885211945,1.2965051904320717,0.025802357587963343,-0.0005878323950128106,1.0000000000000004,1.072000041604042,1.06,-0.928,0.5
7.662603152880365e-06,0.6360784899443388,17.53838950395584,1.2975989691913128,0.02601520565804094,-0.0005923983035245328,1.0000000000000004,1.0759999603033066,1.06,-0.924,0.5
7.675507021076555e-06,0.6400117017328739,17.537096351385117,1.2987115271389484,0.0262087780283764,-0.0005958343981546932,1.0000000000000004,1.079999953508377,1.06,-0.92,0.5
7.688410946116164e-06,0.6439449116587639,17.535803079605103,1.2998240776360035,0.026402349933050573,-0.0005992704818709171,1.0000000000000004,1.0840000212192535,1.06,-0.916,0.5
7.701314856944919e-06,0.6478781141340733,17.53450983762741,1.3009366430342197,0.026595922419801354,-0.0006027065965099609,1.0000000000000004,1.08800008893013,1.06,-0.912,0.5
7.714218725141109e-06,0.6518113203346729,17.53321674466133,1.3020491898059845,0.026789494673721492,-0.0006061426893211319,1.0000000000000004,1.0920000076293945,1.06,-0.908,0.5
7.736409841641034e-06,0.6560501772910357,17.531908690929413,1.3031586296856403,0.026986845245119184,-0.0006098159565226524,1.0000000000000004,1.095999926328659,1.06,-0.904,0.5
7.804432968328001e-06,0.6614958867430687,17.53053829073906,1.3042525425553322,0.02719061152311042,-0.0006143185810287832,1.0000000000000004,1.0999999940395355,1.06,-0.9,0.5
7.872721482726774e-06,0.6669401172548532,17.529167383909225,1.3053461946547031,0.027394323784392327,-0.0006188113238749793,1.0000000000000004,1.103999987244606,1.06,-0.896,0.5
7.94101111978307e-06,0.6723844297230244,17.52779731154442,1.3064398355782032,0.027598039130680263,-0.0006233041153791419,1.0000000000000004,1.1080000549554825,1.06,-0.892,0.5
8.009300742628511e-06,0.6778287477791309,17.526426792144775,1.3075335025787354,0.027801754418760538,-0.0006277969014263363,1.0000000000000004,1.111999973654747,1.06,-0.888,0.5
8.072897657029898e-06,0.6835027504712343,17.525041580200195,1.30863456428051,0.028000583522953093,-0.0006323801148937491,1.0000000000000004,1.1159999668598175,1.06,-0.884,0.5
8.125479894260934e-06,0.6897158492356539,17.5236234664917,1.309752956032753,0.028187942574732006,-0.0006371756608132273,1.0000000000000004,1.120000034570694,1.06,-0.88,0.5
8.179204058933465e-06,0.6959251090884209,17.522202849388123,1.310869313776493,0.028379897004924715,-0.0006422189089789754,1.0000000000000004,1.1240001022815704,1.06,-0.876,0.5
8.2441954702972e-06,0.7020963951945305,17.5207579433918,1.311965275555849,0.028617185773327947,-0.0006497064500763372,1.0000000000000004,1.128000020980835,1.06,-0.872,0.5
8.309186782184952e-06,0.7082676906138659,17.519312977790833,1.3130612149834633,0.028854475123807788,-0.0006571939602508792,1.0000000000000004,1.1319999396800995,1.06,-0.868,0.5
8.336791537999488e-06,0.714469950646162,17.517861247062683,1.314188551157713,0.029075411381199956,-0.0006647758514191082,1.0000000000000004,1.13599993288517,1.06,-0.864,0.5
8.31420788927062e-06,0.7207139972597361,17.516400009393692,1.315358068794012,0.029274402069859207,-0.0006724848180965637,1.0000000000000004,1.1400000005960464,1.06,-0.86,0.5
8.291624155276622e-06,0.7269580475986004,17.51493874192238,1.316527545452118,0.029473392758518457,-0.0006801937756790721,1.0000000000000004,1.144000068306923,1.06,-0.856,0.5
8.269040421282625e-06,0.7332021053880453,17.51347753405571,1.3176970705389977,0.029672383388970047,-0.0006879026987007819,1.0000000000000004,1.1479999870061874,1.06,-0.852,0.5
8.246456729921192e-06,0.739446148276329,17.51201629638672,1.3188665732741356,0.02987137355376035,-0.0006956116922083311,1.0000000000000004,1.151999980211258,1.06,-0.848,0.5
8.341835695091504e-06,0.7485505379736423,17.510539293289185,1.3200145401060581,0.03007988998433575,-0.0007022508225418278,1.0000000000000004,1.1560000479221344,1.06,-0.844,0.5
8.45079222244749e-06,0.7588301971554756,17.509095281362534,1.321149505674839,0.030243765329942107,-0.0007087159347065608,1.0000000000000004,1.1600001156330109,1.06,-0.84,0.5
8.559747087133474e-06,0.7691097147762775,17.507651388645172,1.3222844786942005,0.03040763858007267,-0.0007151808977141627,1.0000000000000004,1.1640000343322754,1.06,-0.836,0.5
8.668703642911169e-06,0.7793893851339817,17.5062073469162,1.3234194591641426,0.03057151410030201,-0.0007216459785013285,1.0000000000000004,1.16799995303154,1.06,-0.832,0.5
8.777660212899718e-06,0.7896690499037504,17.50476309657097,1.324554443359375,0.030735389445908368,-0.0007281110395069845,1.0000000000000004,1.1719999462366104,1.06,-0.828,0.5
8.939810783203939e-06,0.8008695300668478,17.503268241882324,1.3256971538066864,0.030935010232497007,-0.0007353455400789244,1.0000000000000004,1.1760000139474869,1.06,-0.824,0.5
9.198427463275038e-06,0.8137398678809404,17.50168126821518,1.3268539495766163,0.031199454911984503,-0.0007439752992013382,1.0000000000000004,1.1800000816583633,1.06,-0.82,0.5
9.457044114924429e-06,0.8266102056950331,17.50009387731552,1.3280107416212559,0.03146389976609498,-0.0007526050571868836,1.0000000000000004,1.1840000003576279,1.06,-0.816,0.5
9.661898474178088e-06,0.8392164073884487,17.49850732088089,1.32920278981328,0.031683247128967196,-0.0007617461506015388,1.0000000000000004,1.1879999935626984,1.06,-0.812,0.5
9.788044863512368e-06,0.8514357339590788,17.49692177772522,1.330446496605873,0.03183657111367211,-0.0007716355801221653,1.0000000000000004,1.191999912261963,1.06,-0.808,0.5
9.95129587977317e-06,0.8640916906297207,17.49533799290657,1.3316820412874222,0.03199006634531543,-0.000781710926503365,1.0000000000000004,1.1959999799728394,1.06,-0.804,0.5
1.0403338364994852e-05,0.8801447171717882,17.493769139051437,1.3328539952635765,0.03214487404329702,-0.0007932320208965393,1.0000000000000004,1.2000000476837158,1.06,-0.8,0.5
1.0855380907059953e-05,0.8961977511644363,17.492200195789337,1.3340259790420532,0.03229968121740967,-0.0008047530650401313,1.0000000000000004,1.2039999663829803,1.06,-0.796,0.5
1.1307423193329669e-05,0.9122507888823748,17.490631192922592,1.3351979292929173,0.03245448839152232,-0.000816274161252295,1.0000000000000004,1.2079999595880508,1.06,-0.792,0.5
1.1740213665234478e-05,0.9281454551964998,17.489062547683716,1.3363684341311455,0.03260351478820667,-0.0008276169327245952,1.0000000000000004,1.2120000272989273,1.06,-0.788,0.5
1.2149324987831278e-05,0.9438453707844019,17.487493872642517,1.3375371396541595,0.032745431060902774,-0.0008387404406562382,1.0000000000000004,1.2160000950098038,1.06,-0.784,0.5
1.2895892353981253e-05,0.9630635678768158,17.48598474264145,1.338509887456894,0.032839934108778834,-0.0008498527538449707,1.0000000000000004,1.2200000137090683,1.06,-0.78,0.5
1.392361298258038e-05,0.9844981599599123,17.484468519687653,1.33943971991539,0.03296894271625206,-0.0008622709558494535,1.0000000000000004,1.2240000069141388,1.06,-0.776,0.5
1.4980955313603772e-05,1.0061504151672125,17.482950389385223,1.3403677381575108,0.03310324851190671,-0.00087485639028273,1.0000000000000004,1.2279999256134033,1.06,-0.772,0.5
1.6038297957265968e-05,1.0278026815503836,17.48143234848976,1.341295763850212,0.03323755378369242,-0.0008874418404047901,1.0000000000000004,1.2319999933242798,1.06,-0.768,0.5
1.7095640572506454e-05,1.0494549740105867,17.47991394996643,1.3422237671911716,0.03337186010321602,-0.0009000272407320153,1.0000000000000004,1.2360000610351562,1.06,-0.764,0.5
1.9761562867870452e-05,1.0860553830862045,17.478297650814056,1.3435971327126026,0.033515566086862236,-0.0009165812516584992,1.0000000000000004,1.2399999797344208,1.06,-0.76,0.5
2.336940409009003e-05,1.1314088385552168,17.476623356342316,1.3452312387526035,0.033664777351077646,-0.0009354590748671399,1.0000000000000004,1.2439999729394913,1.06,-0.756,0.5
2.6977244885983964e-05,1.1767622958868742,17.47494947910309,1.3468653373420238,0.03381398803321645,-0.0009543369319544581,1.0000000000000004,1.2480000406503677,1.06,-0.752,0.5
3.058503236275101e-05,1.222115060314536,17.47327533364296,1.3484994135797024,0.03396319691091776,-0.0009732144781082752,1.0000000000000004,1.2520000338554382,1.06,-0.748,0.5
3.4555289346371865e-05,1.2689364198595285,17.471581280231476,1.3500818759202957,0.034208112687338144,-0.0009921749979184824,1.0000000000000004,1.2560001015663147,1.06,-0.744,0.5
4.058342631196865e-05,1.3266449309885502,17.469706267118454,1.3509685397148132,0.03449597378494218,-0.0010137415251847415,1.0000000000000004,1.2600000202655792,1.06,-0.74,0.5
4.9099981481504074e-05,1.3984004743397236,17.467588752508163,1.3508747071027756,0.03466276894323528,-0.0010391975411039311,1.0000000000000004,1.2639999389648438,1.06,-0.736,0.5
5.7381647764032095e-05,1.469361662864685,17.465547531843185,1.3508916310966015,0.034878239035606384,-0.0010642173001542687,1.0000000000000004,1.2680000066757202,1.06,-0.732,0.5
6.552735055720404e-05,1.5398630499839783,17.46355053782463,1.3509726747870445,0.03512188472086564,-0.0010889845484598482,1.0000000000000004,1.2720000743865967,1.06,-0.728,0.5
7.367305329353258e-05,1.6103644296526909,17.46155336499214,1.3510537445545197,0.035365530115086585,-0.0011137517910810857,1.0000000000000004,1.2759999930858612,1.06,-0.724,0.5
8.245078629443015e-05,1.6838377863168716,17.459576725959778,1.3503602221608162,0.035592504660598934,-0.0011415404777608273,1.0000000000000004,1.2799999117851257,1.06,-0.72,0.5
9.475199635744502e-05,1.7738826759159565,17.457714289426804,1.3453497178852558,0.03572658635675907,-0.0011861718912768993,1.0000000000000004,1.2839999794960022,1.06,-0.716,0.5
0.00010714644065501489,1.8641007244586945,17.45576712489128,1.3402314595878124,0.03577757877064869,-0.0012307672658380397,1.0000000000000004,1.2880000472068787,1.06,-0.712,0.5
0.00012075535403255344,1.9566947184503078,17.4540855884552,1.3332789354026318,0.03603384521557018,-0.0012766387978189186,1.0000000000000004,1.2920001149177551,1.06,-0.708,0.5
0.0001343642686606472,2.0492886938154697,17.45240369439125,1.3263264261186123,0.03629011212615296,-0.0013225103078866596,1.0000000000000004,1.2960000336170197,1.06,-0.704,0.5
0.00014797318226555944,2.1418826654553413,17.45072191953659,1.3193738982081413,0.036546379211358726,-0.0013683818220613375,1.0000000000000004,1.2999999523162842,1.06,-0.7,0.5
0.00016315622315232758,2.2351646907627583,17.448957562446594,1.3067947588860989,0.03706936351954937,-0.001431274227030599,1.0000000000000004,1.3040000200271606,1.06,-0.696,0.5
0.00018012205350714794,2.3292259983718395,17.447099685668945,1.2878431491553783,0.0378944220719859,-0.0015134438460790989,1.0000000000000004,1.308000087738037,1.06,-0.692,0.5
0.00019708763079506753,2.4232859015464783,17.445242166519165,1.2688918467611074,0.038719468109775335,-0.0015956122897478053,1.0000000000000004,1.3120000064373016,1.06,-0.688,0.5
0.0002140534591035248,2.5173472352325916,17.44338431954384,1.2499402817338705,0.03954452619655058,-0.0016777819187154819,1.0000000000000004,1.3159999251365662,1.06,-0.684,0.5
0.0002310192880941031,2.611408516764641,17.441526532173157,1.2309886757284403,0.04036958527285606,-0.0017599515526853793,1.0000000000000004,1.3199999928474426,1.06,-0.68,0.5
0.0002479851200405392,2.7054698020219803,17.43966880440712,1.212037105113268,0.04119464330142364,-0.001842121219397086,1.0000000000000004,1.324000060558319,1.06,-0.676,0.5
0.00026514194814808434,2.7826944291591644,17.43815127015114,1.184603514149785,0.04153603839222342,-0.0019490143803295723,1.0000000000000004,1.3280001282691956,1.06,-0.672,0.5
0.0002826271734193142,2.8381627202033997,17.43698114156723,1.1467842776328325,0.04126969468779862,-0.0020860040333445795,1.0000000000000004,1.33200004696846,1.06,-0.668,0.5
0.000300112397326302,2.8936310708522797,17.435810655355453,1.1089650206267834,0.04100335075054318,-0.0022229937580959813,1.0000000000000004,1.3359999656677246,1.06,-0.664,0.5
0.0003175973643010366,2.9490985721349716,17.434640675783157,1.0711463261395693,0.04073701141169295,-0.002359981482356943,1.0000000000000004,1.3399998843669891,1.06,-0.66,0.5
0.0003350825936649926,3.004566930234432,17.433470278978348,1.0333270877599716,0.04047066776547581,-0.0024969712739562056,1.0000000000000004,1.3439999520778656,1.06,-0.656,0.5
0.00035223326085542794,3.0493909791111946,17.432252258062363,0.9933021180331707,0.040177419665269554,-0.0026383844621733488,1.0000000000000004,1.348000019788742,1.06,-0.652,0.5
0.0003687422386065009,3.073798894882202,17.430942237377167,0.949046453461051,0.039832568319980055,-0.0027882828462679754,1.0000000000000004,1.3519999384880066,1.06,-0.648,0.5
0.00038484701235574903,3.086681328713894,17.429733276367188,0.9044770635664463,0.039042640826664865,-0.0029699387960135937,1.0000000000000004,1.356000006198883,1.06,-0.644,0.5
0.00040092454946716316,3.0987872257828712,17.428531169891357,0.8598865438252687,0.038222725910600275,-0.003153734398438246,1.0000000000000004,1.3600000739097595,1.06,-0.64,0.5
0.0004170020902165561,3.1108931452035904,17.42732897400856,0.8152960129082203,0.037402811751235276,-0.0033375300208717817,1.0000000000000004,1.364000141620636,1.06,-0.636,0.5
0.00043283438026264776,3.1187906488776207,17.42620438337326,0.7707070987671614,0.03650556690990925,-0.0035308705919305794,1.0000000000000004,1.3680000603199005,1.06,-0.632,0.5
0.0004476362200875883,3.1089858040213585,17.425405144691467,0.7261214777827263,0.03528295602882281,-0.0037643781693645906,1.0000000000000004,1.371999979019165,1.06,-0.628,0.5
0.00046243805809353944,3.0991810262203217,17.424605697393417,0.6815358456224203,0.034060344798490405,-0.003997885874923668,1.0000000000000004,1.3759998977184296,1.06,-0.624,0.5
0.00047689259554317687,3.085859939455986,17.423645973205566,0.6385069722309709,0.03258392686257139,-0.0042553045509521326,1.0000000000000004,1.379999965429306,1.06,-0.62,0.5
0.0004909618337478605,3.068638026714325,17.422507792711258,0.5972051499411464,0.0308259399025701,-0.0045392501378955785,1.0000000000000004,1.3840000331401825,1.06,-0.616,0.5
0.0005049679421063047,3.0509034544229507,17.421402364969254,0.5561755085363984,0.029051638848613948,-0.0048269619946950115,1.0000000000000004,1.387999951839447,1.06,-0.612,0.5
0.0005175140631763497,3.021311990916729,17.421057999134064,0.5214407406747341,0.026900038617895916,-0.005201780211791629,1.0000000000000004,1.3920000195503235,1.06,-0.608,0.5
0.0005300601869748789,2.9917205199599266,17.420713633298874,0.48670596815645695,0.02474843867821619,-0.005576598435368396,1.0000000000000004,1.3960000872612,1.06,-0.604,0.5
0.0005426061170510366,2.962129458785057,17.42036908864975,0.45197171345353127,0.0225968708837172,-0.005951411125352024,1.0000000000000004,1.4000000059604645,1.06,-0.6,0.5
0.0005551461117647705,2.932532176375389,17.42002335190773,0.41728612314909697,0.02044400461454643,-0.006326959730358794,1.0000000000000004,1.404000073671341,1.06,-0.596,0.5
0.0005671478011208819,2.9024224132299423,17.41957837343216,0.3869186406955123,0.018179937855165917,-0.006766645799871185,1.0000000000000004,1.4079999923706055,1.06,-0.592,0.5
0.0005786775209344341,2.8710222616791725,17.418811976909637,0.3593626427464187,0.01607129168587562,-0.007296773103007581,1.0000000000000004,1.41199991106987,1.06,-0.588,0.5
0.0005898742438148474,2.8387116342782974,17.417818635702133,0.3337902333587408,0.01407229958613243,-0.007890709217932113,1.0000000000000004,1.4159999787807465,1.06,-0.584,0.5
0.0006010709694237448,2.8064009845256805,17.41682580113411,0.3082178100012243,0.012073307832451974,-0.00848464508271718,1.0000000000000004,1.420000046491623,1.06,-0.58,0.5
0.0006122677013991051,2.774090386927128,17.415832549333572,0.28264539362862706,0.010074315854581073,-0.009078581260837382,1.0000000000000004,1.4239999651908875,1.06,-0.576,0.5
0.0006229585542314453,2.7443937435746193,17.415058195590973,0.26092801289632916,0.00793203174066548,-0.009799718543945346,1.0000000000000004,1.428000032901764,1.06,-0.572,0.5
0.0006331038493954111,2.716280460357666,17.414502441883087,0.24270891537889838,0.005846540349011775,-0.010622627287375508,1.0000000000000004,1.4319999516010284,1.06,-0.568,0.5
0.0006431819729186827,2.688341833651066,17.413973718881607,0.22490965528413653,0.0037715050584665732,-0.011457480622993899,1.0000000000000004,1.436000019311905,1.06,-0.564,0.5
0.0006532601009894279,2.660403199493885,17.41344502568245,0.20711039169691503,0.001696469716989668,-0.012292333445998338,1.0000000000000004,1.4400000870227814,1.06,-0.56,0.5
0.0006633382190557313,2.6324646547436714,17.412916094064713,0.18931113020516932,-0.0003785658336710185,-0.013127186917699873,1.0000000000000004,1.444000005722046,1.06,-0.556,0.5
0.0006729306805937085,2.607714019715786,17.41234055161476,0.17470796057023108,-0.0024958716628589173,-0.014002292864461197,1.0000000000000004,1.4479999244213104,1.06,-0.552,0.5
0.0006820695571150281,2.5845197290182114,17.411815971136093,0.16250872588716447,-0.004486634476961626,-0.014906403361237608,1.0000000000000004,1.451999992132187,1.06,-0.548,0.5
0.0006912083135830471,2.5613257363438606,17.411291301250458,0.1503096749074757,-0.006477367189290817,-0.0158105003347373,1.0000000000000004,1.4559999108314514,1.06,-0.544,0.5
0.0007003472055657767,2.5381314270198345,17.41076648235321,0.13811043987516314,-0.008468129864922957,-0.01671461074124636,1.0000000000000004,1.4599999785423279,1.06,-0.54,0.5
0.000709486092091538,2.5149370953440666,17.4102421104908,0.12591120740398765,-0.010458892420501797,-0.017618721371036372,1.0000000000000004,1.4640000462532043,1.06,-0.536,0.5
0.00071807908534538,2.4955897219479084,17.409672379493713,0.116252196370624,-0.012350437969871564,-0.01844468301442248,1.0000000000000004,1.4679999649524689,1.06,-0.532,0.5
0.0007264023497555172,2.47735583037138,17.409137308597565,0.1076643627602607,-0.014124204775725957,-0.019245362655055942,1.0000000000000004,1.4720000326633453,1.06,-0.528,0.5
0.0007347255996137392,2.4591218903660774,17.40860190987587,0.09907652699621394,-0.01589797179258312,-0.020046041443492868,1.0000000000000004,1.4760001003742218,1.06,-0.524,0.5
0.0007430488676618552,2.440887972712517,17.408066898584366,0.09048869230900891,-0.01767173863709104,-0.02084672057753778,1.0000000000000004,1.4800000190734863,1.06,-0.52,0.5
0.0007513721193390666,2.4226540699601173,17.407531887292862,0.08190085770911537,-0.01944550546886603,-0.021647399560606573,1.0000000000000004,1.4839999377727509,1.06,-0.516,0.5
0.0007590543536935002,2.407284699380398,17.407023698091507,0.07539357122368529,-0.02103319850175467,-0.02231634670170024,1.0000000000000004,1.4879998564720154,1.06,-0.512,0.5
0.0007666116689506453,2.392289161682129,17.406535774469376,0.06928774123389303,-0.022549230303411605,-0.022966068361711223,1.0000000000000004,1.4919999241828918,1.06,-0.508,0.5
0.0007741689878457692,2.3772936537861824,17.40604802966118,0.06318190957972547,-0.02406526263075648,-0.023615790152689442,1.0000000000000004,1.4959999918937683,1.06,-0.504,0.5
0.0007817263085598825,2.362298157066107,17.40556013584137,0.05707607896670197,-0.025581294303265167,-0.02426551203825511,1.0000000000000004,1.5000000596046448,1.06,-0.5,0.5
0.0007890104152465938,2.348638292402029,17.40506201982498,0.05155373766319826,-0.027049593176343478,-0.024831257571349852,1.0000000000000004,1.5039999783039093,1.06,-0.496,0.5
0.0007959022786963033,2.336585633456707,17.404548674821854,0.04688953872391721,-0.02839520740201351,-0.02528554672608152,1.0000000000000004,1.5080000460147858,1.06,-0.492,0.5
0.0008027941676118644,2.3245329335331917,17.40403524041176,0.04222530453989748,-0.029740832062088884,-0.025739839038578793,1.0000000000000004,1.5119999647140503,1.06,-0.488,0.5
0.0008096860801742878,2.3124801740050316,17.403521984815598,0.037561072251264704,-0.031086456487173564,-0.026194131292868406,1.0000000000000004,1.5160000324249268,1.06,-0.484,0.5
0.0008165508334059268,2.3005785271525383,17.40300714969635,0.032939763434114866,-0.032434638731501764,-0.026636212583980523,1.0000000000000004,1.5199999511241913,1.06,-0.48,0.5
0.0008228551996580791,2.2908463776111603,17.402500987052917,0.02934958482182992,-0.033635935145866824,-0.026894613067270257,1.0000000000000004,1.5239998698234558,1.06,-0.476,0.5
0.0008291256472148234,2.281195431947708,17.401997536420822,0.025829570411588065,-0.034817762702004984,-0.027145501764607616,1.0000000000000004,1.5279999375343323,1.06,-0.472,0.5
0.0008353960893145995,2.271544475108385,17.40149414539337,0.02230955554114189,-0.035999590654682834,-0.02739638990169624,1.0000000000000004,1.5320000052452087,1.06,-0.468,0.5
0.0008416665441473015,2.261893507093191,17.400990813970566,0.0187895416001993,-0.037181418546879286,-0.027647278388030827,1.0000000000000004,1.5360000729560852,1.06,-0.464,0.5
0.0008476092243654421,2.2533742301166058,17.40050157904625,0.015731745356674764,-0.03829494515503029,-0.027767989922722336,1.0000000000000004,1.5399999916553497,1.06,-0.46,0.5
0.0008533019918104401,2.245600789785385,17.400031566619873,0.013059602108114632,-0.039323660345644385,-0.027807764752651565,1.0000000000000004,1.5440000593662262,1.06,-0.456,0.5
0.0008589947592554381,2.2378273643553257,17.39956161379814,0.010387458678451367,-0.040352376789996924,-0.027847539247886743,1.0000000000000004,1.5479999780654907,1.06,-0.452,0.5
0.0008646874921396375,2.2300539650022984,17.399091511964798,0.007715334722888656,-0.0413810835490267,-0.027887313495739363,1.0000000000000004,1.5520000457763672,1.06,-0.448,0.5
0.0008703052444616333,2.222544338554144,17.39861035346985,0.005118336202940554,-0.042411232674567145,-0.027897108302568085,1.0000000000000004,1.5559999644756317,1.06,-0.444,0.5
0.0008755103172006784,2.216150540858507,17.398110061883926,0.0030069055264903,-0.043354285262466874,-0.027824082018923946,1.0000000000000004,1.5599998831748962,1.06,-0.44,0.5
0.0008807176091067959,2.2097147032618523,17.39759737253189,0.0008991846407297999,-0.04428888133224973,-0.027757523392210715,1.0000000000000004,1.5639999508857727,1.06,-0.436,0.5
0.0008859248555381782,2.2032789029181004,17.39708438515663,-0.001208520892305387,-0.04522347010197336,-0.02769096514384728,1.0000000000000004,1.5680000185966492,1.06,-0.432,0.5
0.000890904009793303,2.1974498480558395,17.396632462739944,-0.0030941562672524014,-0.0460979772783503,-0.027593316641286947,1.0000000000000004,1.5720000863075256,1.06,-0.428,0.5
0.0008957530135376146,2.191969446837902,17.396213054656982,-0.004855375698866737,-0.04693941971891036,-0.02747615985572338,1.0000000000000004,1.5760000050067902,1.06,-0.424,0.5
0.0009005617830553092,2.186665903776884,17.395735919475555,-0.006642252729761822,-0.04780476175801596,-0.02730325828451896,1.0000000000000004,1.5800000727176666,1.06,-0.42,0.5
0.0009053194935404463,2.1814864724874496,17.39526692032814,-0.008385212473513093,-0.048654783746314934,-0.027124913314764854,1.0000000000000004,1.5839999914169312,1.06,-0.416,0.5
0.0009097978545469232,2.176986213773489,17.394842088222504,-0.009887776726827724,-0.04942095650767442,-0.026916752962279133,1.0000000000000004,1.5880000591278076,1.06,-0.412,0.5
0.0009142762155534001,2.172485925257206,17.394417494535446,-0.01139034085736057,-0.05018712992023211,-0.026708592413342558,1.0000000000000004,1.5919999778270721,1.06,-0.408,0.5
0.0009187545383610995,2.1679856963455677,17.393992453813553,-0.012892893918888149,-0.05095329765754286,-0.026500433566980064,1.0000000000000004,1.5959998965263367,1.06,-0.404,0.5
0.0009229993811459281,2.1639891266822815,17.393568575382233,-0.014246918453864055,-0.051644322971696965,-0.026258503254211973,1.0000000000000004,1.5999999642372131,1.06,-0.4,0.5
0.0009271274448110489,2.1602502167224884,17.3931445479393,-0.015531102051681955,-0.052300740440841764,-0.02599727169581456,1.0000000000000004,1.6040000319480896,1.06,-0.396,0.5
0.0009312555266660638,2.156511265784502,17.39272004365921,-0.016815285831398796,-0.05295715728425421,-0.025736040639458224,1.0000000000000004,1.608000099658966,1.06,-0.392,0.5
0.0009353351942991139,2.152862925082445,17.392322719097137,-0.018063787474602577,-0.05359482504718471,-0.0254736848291941,1.0000000000000004,1.6120000183582306,1.06,-0.388,0.5
0.0009392046249558916,2.149626050144434,17.39197227358818,-0.019157868334332306,-0.05415133392671123,-0.025206501079082955,1.0000000000000004,1.6159999370574951,1.06,-0.384,0.5
0.0009430447480553994,2.146446608006954,17.391618937253952,-0.020273213987820782,-0.05471591715468094,-0.024927981539804023,1.0000000000000004,1.6200000047683716,1.06,-0.38,0.5
0.0009467844211030751,2.143455170094967,17.391271263360977,-0.021349726589960483,-0.055254413062357344,-0.024648139537021052,1.0000000000000004,1.624000072479248,1.06,-0.376,0.5
0.0009504006138740806,2.1406917311251163,17.39093568921089,-0.022340687915857416,-0.055742644020938314,-0.02437937501235865,1.0000000000000004,1.6279999911785126,1.06,-0.372,0.5
0.0009540133250993676,2.1379153840243816,17.390592604875565,-0.023316399136092514,-0.05621766329568345,-0.024113200306601357,1.0000000000000004,1.631999909877777,1.06,-0.368,0.5
0.0009575034564477392,2.1353250294923782,17.39025953412056,-0.024204478875617497,-0.05662847316125408,-0.023859804183302913,1.0000000000000004,1.6359999775886536,1.06,-0.364,0.5
0.0009608719974494306,2.1329328790307045,17.389898866415024,-0.02508285010117106,-0.05701722473895643,-0.023611567572515924,1.0000000000000004,1.64000004529953,1.06,-0.36,0.5
0.0009642405620979844,2.130540732294321,17.389538437128067,-0.02596122933755396,-0.057405979896429926,-0.02336332898994442,1.0000000000000004,1.6440001130104065,1.06,-0.356,0.5
0.0009674565444584005,2.128378175199032,17.389219760894775,-0.026743206617538817,-0.0577185487782117,-0.023128211840230506,1.0000000000000004,1.648000031709671,1.06,-0.352,0.5
0.0009706375785754062,2.126267321407795,17.388909459114075,-0.027520786083186977,-0.05801897117635235,-0.0228949018419371,1.0000000000000004,1.6519999504089355,1.06,-0.348,0.5
0.000973768674157327,2.1242328211665154,17.38861635327339,-0.02833072242037815,-0.058313245011959225,-0.022661252762190998,1.0000000000000004,1.656000018119812,1.06,-0.344,0.5
0.000976771847490454,2.1223814822733402,17.388353019952774,-0.02907449869417178,-0.05854445503791794,-0.022435516584664583,1.0000000000000004,1.6599999368190765,1.06,-0.34,0.5
0.00097976133110933,2.1205154322087765,17.388084650039673,-0.029787550876790192,-0.0587509696779307,-0.022212961644981988,1.0000000000000004,1.664000004529953,1.06,-0.336,0.5
0.0009826136883930303,2.118842199444771,17.38782447576523,-0.03046875592553988,-0.05889114146702923,-0.021994086040649563,1.0000000000000004,1.6679999232292175,1.06,-0.332,0.5
0.0009854411746346159,2.117194566875696,17.387552320957184,-0.031177883356576785,-0.059020388463977724,-0.021776197128929198,1.0000000000000004,1.671999990940094,1.06,-0.328,0.5
0.0009881720870907884,2.1156944185495377,17.387295335531235,-0.031853277774644084,-0.05910432114615105,-0.021564879178185947,1.0000000000000004,1.6760000586509705,1.06,-0.324,0.5
0.0009908939646265935,2.114208072423935,17.38703989982605,-0.032525516631721985,-0.05918401473900303,-0.02135417569661513,1.0000000000000004,1.680000126361847,1.06,-0.32,0.5
0.0009934767986123916,2.1128708496689796,17.386836022138596,-0.03316891278518597,-0.05917243743897416,-0.021153804700588807,1.0000000000000004,1.6840000450611115,1.06,-0.316,0.5
0.0009960278221115004,2.1115822941064835,17.38661640882492,-0.03382461329601938,-0.0591429847991094,-0.020956782769644633,1.0000000000000004,1.687999963760376,1.06,-0.312,0.5
0.0009985562792280689,2.1103206127882004,17.38642457127571,-0.03448594109795522,-0.059103656763909385,-0.020764179003890604,1.0000000000000004,1.6920000314712524,1.06,-0.308,0.5
0.0010009764919232111,2.1092320159077644,17.386265814304352,-0.03517616543103941,-0.059016411541961133,-0.02059145420207642,1.0000000000000004,1.695999950170517,1.06,-0.304,0.5
0.0010033646085503278,2.108148194849491,17.386118084192276,-0.03579780681684497,-0.058897136215819046,-0.02041469403775409,1.0000000000000004,1.7000000178813934,1.06,-0.3,0.5
0.0010056889514089562,2.1071584671735764,17.385981619358063,-0.036450319152208976,-0.05875023844419047,-0.020255142386304215,1.0000000000000004,1.703999936580658,1.06,-0.296,0.5
0.0010079465246235486,2.1062627844512463,17.385854482650757,-0.0371235406400956,-0.058570762776071206,-0.020111836332944222,1.0000000000000004,1.7080000042915344,1.06,-0.292,0.5
0.0010101843199663563,2.1053682193160057,17.38572469353676,-0.03774101150202114,-0.05836493824608624,-0.019963960789027624,1.0000000000000004,1.7120000720024109,1.06,-0.288,0.5
0.0010123316242243163,2.104616478085518,17.38563260436058,-0.038418393740357715,-0.05812187134870328,-0.019844079353788402,1.0000000000000004,1.7159999907016754,1.06,-0.284,0.5
0.001014443330859649,2.103888686746359,17.385518580675125,-0.03906739529338665,-0.057851157791446894,-0.019726089827599935,1.0000000000000004,1.7200000584125519,1.06,-0.28,0.5
0.001016526714010979,2.1031800359487534,17.38538834452629,-0.03969676169253944,-0.05755961997783743,-0.019609954935731366,1.0000000000000004,1.7239999771118164,1.06,-0.276,0.5
0.0010185159826505696,2.1026084423065186,17.385285645723343,-0.040385245891229715,-0.05723100221075583,-0.01952142014488345,1.0000000000000004,1.727999895811081,1.06,-0.272,0.5
0.0010204767822870053,2.102026302367449,17.3852259516716,-0.041003863043442834,-0.056869084131903946,-0.019428816107392777,1.0000000000000004,1.7319999635219574,1.06,-0.268,0.5
0.0010224117104371544,2.101485013961792,17.385160952806473,-0.04163102362144855,-0.05649470856587868,-0.01934096054174006,1.0000000000000004,1.7360000312328339,1.06,-0.264,0.5
0.0010242940315947635,2.101021219044924,17.385069727897644,-0.042280674300855026,-0.056096612839610316,-0.019263029313151492,1.0000000000000004,1.7399999499320984,1.06,-0.26,0.5
0.0010261052229907364,2.1005928590893745,17.38500216603279,-0.042880265675194096,-0.05564192972087767,-0.01918700294845621,1.0000000000000004,1.7440000176429749,1.06,-0.256,0.5
0.001027886226438568,2.100204087793827,17.384950131177902,-0.0435012175803422,-0.0551730777224293,-0.019115432942271582,1.0000000000000004,1.7480000853538513,1.06,-0.252,0.5
0.0010296081363776466,2.099869191646576,17.38489642739296,-0.04412115771265235,-0.05466739427356515,-0.019045633043788257,1.0000000000000004,1.7520000040531158,1.06,-0.248,0.5
0.0010312832291674567,2.099556837230921,17.384844839572906,-0.04471018513140734,-0.0541271561087342,-0.01897666147124255,1.0000000000000004,1.7560000717639923,1.06,-0.244,0.5
0.0010329386350349523,2.0992595069110394,17.384792000055313,-0.04528728450532071,-0.05357185335014947,-0.018908172800820466,1.0000000000000004,1.7599999904632568,1.06,-0.24,0.5
0.00103453447445645,2.099029567092657,17.384739816188812,-0.045845524917240255,-0.052976948689320125,-0.018842309962565196,1.0000000000000004,1.7639999091625214,1.06,-0.236,0.5
0.0010361240565543994,2.098805408924818,17.38468760251999,-0.04641115078993607,-0.05237670475617051,-0.01877627541921356,1.0000000000000004,1.7679999768733978,1.06,-0.232,0.5
0.0010376206992077641,2.0986317843198776,17.384657591581345,-0.04695444846583996,-0.05171499072457664,-0.01871061551338471,1.0000000000000004,1.7719998955726624,1.06,-0.228,0.5
0.0010391071482445113,2.098454214632511,17.3846215903759,-0.04749037952569779,-0.05104450907674618,-0.01864446103206774,1.0000000000000004,1.7759999632835388,1.06,-0.224,0.5
0.001040529074089136,2.0983320996165276,17.38454207777977,-0.04799581423139898,-0.0503245859144954,-0.018580387311203594,1.0000000000000004,1.7800000309944153,1.06,-0.22,0.5
0.0010419358986837324,2.0982257202267647,17.38447493314743,-0.04851464847160969,-0.049592182658670936,-0.018517040952247044,1.0000000000000004,1.7840000987052917,1.06,-0.216,0.5
0.0010432947892695665,2.0981429181993008,17.38440653681755,-0.04897989371238509,-0.04882521837862441,-0.01845354714350833,1.0000000000000004,1.7880000174045563,1.06,-0.212,0.5
0.0010446230899106013,2.0980891808867455,17.384354442358017,-0.04947867932787631,-0.04802916198968887,-0.01839388413281995,1.0000000000000004,1.7920000851154327,1.06,-0.208,0.5
0.0010459085588081507,2.098043441772461,17.384351760149002,-0.04992010330897756,-0.04720399323559832,-0.018332369558265782,1.0000000000000004,1.7960000038146973,1.06,-0.204,0.5
0.0010471650184626924,2.0980280935764313,17.384329319000244,-0.050378406114759855,-0.04635119753947947,-0.01827506057179562,1.0000000000000004,1.7999999225139618,1.06,-0.2,0.5
0.0010483698661118979,2.0980402939021587,17.384314119815826,-0.050794333263183944,-0.045456374253262766,-0.01821711918546498,1.0000000000000004,1.8039999902248383,1.06,-0.196,0.5
0.0010495689057279378,2.0980407185852528,17.38424465060234,-0.051210382604040205,-0.0445579659226496,-0.018158634326255196,1.0000000000000004,1.8079999089241028,1.06,-0.192,0.5
0.0010506994585739449,2.0980683155357838,17.384219378232956,-0.05159130349784391,-0.04359968547032622,-0.01810075643879827,1.0000000000000004,1.8119999766349792,1.06,-0.188,0.5
0.001051812771038385,2.098109867423773,17.384196490049362,-0.0519784762072959,-0.042622156423021806,-0.01804607262602076,1.0000000000000004,1.8160000443458557,1.06,-0.184,0.5
0.0010529003811825532,2.098139386624098,17.38415503501892,-0.052318204659968615,-0.04163549973327463,-0.01798534594490775,1.0000000000000004,1.8199999630451202,1.06,-0.18,0.5
0.001053935337040457,2.0981970094144344,17.3840993642807,-0.052675517785246484,-0.04059137916738109,-0.017936743221071083,1.0000000000000004,1.8240000307559967,1.06,-0.176,0.5
0.0010549504731898196,2.0982511416077614,17.38403543829918,-0.053010815812740475,-0.03953735492677879,-0.017886723748233635,1.0000000000000004,1.8279999494552612,1.06,-0.172,0.5
0.0010559393303992692,2.0982958897948265,17.383964002132416,-0.05330828634032514,-0.038473904713555385,-0.01783313587839075,1.0000000000000004,1.8320000171661377,1.06,-0.168,0.5
0.0010568757097644266,2.0983684808015823,17.383942663669586,-0.053641306305507896,-0.037354082236561226,-0.01779700801762374,1.0000000000000004,1.8359999358654022,1.06,-0.164,0.5
0.0010577937136986293,2.0984207950532436,17.38389092683792,-0.05392733747794409,-0.03623946733569028,-0.017753237774059016,1.0000000000000004,1.8400000035762787,1.06,-0.16,0.5
0.0010586827174847713,2.0984816513955593,17.38375723361969,-0.054225686963036424,-0.03509357177244965,-0.017719433078127622,1.0000000000000004,1.8439999222755432,1.06,-0.156,0.5
0.0010595279145491077,2.098524820059538,17.38359421491623,-0.054510160925929085,-0.03393508579756599,-0.01768572196851892,1.0000000000000004,1.8479999899864197,1.06,-0.152,0.5
0.0010603509999782545,2.0985797606408596,17.383482933044434,-0.05480375886691036,-0.03274268066888908,-0.01766181304719794,1.0000000000000004,1.8520000576972961,1.06,-0.148,0.5
0.0010611426605464658,2.0986161194741726,17.383390098810196,-0.05508531343366485,-0.03155346816038218,-0.017634428797464352,1.0000000000000004,1.8559999763965607,1.06,-0.144,0.5
0.0010618978212733055,2.098655518144369,17.383316457271576,-0.055370114325342,-0.030328979784826515,-0.01761452338359959,1.0000000000000004,1.8600000441074371,1.06,-0.14,0.5
0.001062644110788824,2.0986924581229687,17.383246064186096,-0.055654985961155035,-0.02910172012707335,-0.017594937955436762,1.0000000000000004,1.8639999628067017,1.06,-0.136,0.5
0.0010633186320774257,2.098710462450981,17.383190035820007,-0.05594916841801023,-0.027851252394611947,-0.017580793813976925,1.0000000000000004,1.8680000305175781,1.06,-0.132,0.5
0.001063992105628131,2.0987280905246735,17.383133828639984,-0.056244665167469066,-0.026600047429383267,-0.017567233870067867,1.0000000000000004,1.8719999492168427,1.06,-0.128,0.5
0.0010646167593222344,2.098721645772457,17.383118748664856,-0.056550051805970725,-0.025310893237474374,-0.01756415006093448,1.0000000000000004,1.8760000169277191,1.06,-0.124,0.5
0.0010652234577719355,2.0987019203603268,17.38308334350586,-0.05686489154686569,-0.024039545744017232,-0.01755986460557324,1.0000000000000004,1.8799999356269836,1.06,-0.12,0.5
0.0010658044102456188,2.098672531545162,17.383052110671997,-0.05716430524626048,-0.022769993665860966,-0.017550520449731266,1.0000000000000004,1.88400000333786,1.06,-0.116,0.5
0.0010663425673556048,2.0986305475234985,17.38303780555725,-0.0574909405913786,-0.021459452675117063,-0.017567016427165072,1.0000000000000004,1.8880000710487366,1.06,-0.112,0.5
0.0010668828599591507,2.0985846258699894,17.383019775152206,-0.057790247478351375,-0.020172237126644177,-0.017561593246682605,1.0000000000000004,1.891999989748001,1.06,-0.108,0.5
0.0010673936903913273,2.09852784126997,17.383016109466553,-0.05809800157749123,-0.018868362400098704,-0.017570305652043317,1.0000000000000004,1.8960000574588776,1.06,-0.104,0.5
0.0010678396338335006,2.0984396003186703,17.383035004138947,-0.05843207588804944,-0.017566126987162534,-0.01759737403699546,1.0000000000000004,1.899999976158142,1.06,-0.1,0.5
0.0010682862084649969,2.0983494110405445,17.383021980524063,-0.058755908357852604,-0.01628042546872166,-0.017611218867386924,1.0000000000000004,1.9040000438690186,1.06,-0.096,0.5
0.0010686915575206513,2.0982406437397003,17.382976204156876,-0.0590772185678361,-0.014978976485309659,-0.017643510191192036,1.0000000000000004,1.907999962568283,1.06,-0.092,0.5
0.0010690777162380982,2.0981238409876823,17.382961213588715,-0.05939472879981622,-0.013679459160812257,-0.017678572581644403,1.0000000000000004,1.9119998812675476,1.06,-0.088,0.5
0.001069468395144213,2.098008617758751,17.382967829704285,-0.05970371841249289,-0.012398914877849165,-0.017699173179607897,1.0000000000000004,1.915999948978424,1.06,-0.084,0.5
0.0010698033911467064,2.097879972308874,17.38295754790306,-0.060011713627318386,-0.011107146397989709,-0.017747518445503374,1.0000000000000004,1.9200000166893005,1.06,-0.08,0.5
0.0010701122191676404,2.0977382697165012,17.382945239543915,-0.06032379905809648,-0.009840783934123465,-0.01779214324142231,1.0000000000000004,1.924000084400177,1.06,-0.076,0.5
0.0010704098458518274,2.097586303949356,17.382940590381622,-0.06061431099078618,-0.008554097750675282,-0.01784954305617248,1.0000000000000004,1.9280000030994415,1.06,-0.072,0.5
0.0010706690063670976,2.0974199809134007,17.382951200008392,-0.06091095760348253,-0.0072976343717527925,-0.017905425052504143,1.0000000000000004,1.932000070810318,1.06,-0.068,0.5
0.0010708984173106728,2.097243048250675,17.382964581251144,-0.06121230857388582,-0.006052853671462799,-0.01796779204369159,1.0000000000000004,1.9359999895095825,1.06,-0.064,0.5
0.0010711259092204273,2.097059078514576,17.38297012448311,-0.06148709180706646,-0.004787051877428894,-0.018043155588202353,1.0000000000000004,1.940000057220459,1.06,-0.06,0.5
0.0010713174378906842,2.096865464001894,17.382970362901688,-0.06177367750933627,-0.0035631660030048806,-0.018104149363352917,1.0000000000000004,1.9439999759197235,1.06,-0.056,0.5
0.0010714765230659395,2.096662275493145,17.38297826051712,-0.062039694501436315,-0.0023253475410456304,-0.018178641963459086,1.0000000000000004,1.947999894618988,1.06,-0.052,0.5
0.001071619322829065,2.0964523814618587,17.382949471473694,-0.062311059122293955,-0.001124970794080582,-0.018229767612865544,1.0000000000000004,1.9519999623298645,1.06,-0.048,0.5
0.0010717328004830051,2.0962253510951996,17.38293093442917,-0.0625650234396744,8.596076440881006e-05,-0.018287478100319277,1.0000000000000004,1.956000030040741,1.06,-0.044,0.5
0.0010718283901951509,2.0959917344152927,17.382900834083557,-0.06281714878241473,0.001271140068411114,-0.01832545136949193,1.0000000000000004,1.9600000977516174,1.06,-0.04,0.5
0.0010718975572672207,2.0957459583878517,17.382872074842453,-0.06305397832238668,0.002453398470152024,-0.01835605484734515,1.0000000000000004,1.964000016450882,1.06,-0.036,0.5
0.0010719473593781004,2.0954947248101234,17.382836371660233,-0.06328089378621371,0.0036206208815201535,-0.01836892647042987,1.0000000000000004,1.9680000841617584,1.06,-0.032,0.5
0.0010719751953729428,2.0952310524880886,17.38278067111969,-0.06349629347096197,0.004773766789639922,-0.01836400972570118,1.0000000000000004,1.972000002861023,1.06,-0.028,0.5
0.0010719815145421308,2.094964638352394,17.38271728157997,-0.0636868102274093,0.005923067954881844,-0.01834183545997803,1.0000000000000004,1.9759999215602875,1.06,-0.024,0.5
0.0010719604906626046,2.094693448394537,17.3826385140419,-0.0638753377024841,0.007047509343010461,-0.01829797996117577,1.0000000000000004,1.979999989271164,1.06,-0.02,0.5
0.001071926302756765,2.0944129563868046,17.382555723190308,-0.06402507832899573,0.008170154771505622,-0.01822944580362673,1.0000000000000004,1.9839999079704285,1.06,-0.016,0.5
0.0010718635367084062,2.0941383689641953,17.382493406534195,-0.06416250254187617,0.00927548717299942,-0.018140177000532276,1.0000000000000004,1.987999975681305,1.06,-0.012,0.5
0.0010717654822656186,2.0938687808811665,17.382453829050064,-0.06428561715438263,0.010365579922108736,-0.01803089942495717,1.0000000000000004,1.9920000433921814,1.06,-0.008,0.5
0.001071646129275905,2.093598611652851,17.382411062717438,-0.06436816191126127,0.011451133510490763,-0.017897532057759236,1.0000000000000004,1.9960001111030579,1.06,-0.004,0.5
0.0010715076714404859,2.093327224254608,17.382387280464172,-0.06445530647761188,0.012510672846019588,-0.017746224972142954,1.0000000000000004,2.0000000298023224,1.06,0.0,0.5
0.001071365946700098,2.0930639877915382,17.382347136735916,-0.06447759132424835,0.013577198742495966,-0.01757056190035655,1.0000000000000004,2.003999948501587,1.06,0.004,0.5
0.001071196305929334,2.092795718461275,17.382331162691116,-0.06450463984219823,0.014616944388762931,-0.017378131806253805,1.0000000000000004,2.0079998672008514,1.06,0.008,0.5
0.0010710026981541887,2.0925339944660664,17.382341772317886,-0.06450014501751866,0.015650020403427334,-0.01716837450840103,1.0000000000000004,2.01200008392334,1.06,0.012,0.5
0.0010707706424000207,2.0922703854739666,17.382342278957367,-0.06446760057588108,0.01666679261415993,-0.01693866042114678,1.0000000000000004,2.0160000026226044,1.06,0.016,0.5
0.0010705235617933795,2.0920064114034176,17.382345110177994,-0.06442062882706523,0.01767316863697488,-0.016698008328830838,1.0000000000000004,2.019999921321869,1.06,0.02,0.5
0.0010702563395170728,2.0917406231164932,17.382368683815002,-0.06435421988135204,0.01866680084276595,-0.01644389568355109,1.0000000000000004,2.0239999890327454,1.06,0.024,0.5
0.0010699699487304315,2.0914850644767284,17.382393389940262,-0.06427209477260476,0.01963661640184,-0.016171739921333028,1.0000000000000004,2.028000056743622,1.06,0.028,0.5
0.0010696607823774684,2.0912307910621166,17.38242408633232,-0.06417177891125903,0.020611320935131516,-0.015899923333563493,1.0000000000000004,2.0320001244544983,1.06,0.032,0.5
0.0010693325948523125,2.0909759625792503,17.382451057434082,-0.06405905380597687,0.02156415682838997,-0.01561363016935502,1.0000000000000004,2.036000043153763,1.06,0.036,0.5
0.0010689728424040368,2.0907270796597004,17.382471084594727,-0.06393168951581174,0.02251616401190404,-0.015327215739944222,1.0000000000000004,2.0399999618530273,1.06,0.04,0.5
0.0010685929464671062,2.0904824137687683,17.38248336315155,-0.06381103060994064,0.023446742146916222,-0.015032367687581427,1.0000000000000004,2.043999880552292,1.06,0.044,0.5
0.0010681725507311057,2.0902313999831676,17.38249933719635,-0.0636844896544062,0.024356147443540976,-0.014731014299286471,1.0000000000000004,2.0480000972747803,1.06,0.048,0.5
0.0010677404370653676,2.089982505887747,17.382504791021347,-0.06355610182200166,0.02526223813060824,-0.014430376535074174,1.0000000000000004,2.052000015974045,1.06,0.052,0.5
0.0010672930820874171,2.0897543244063854,17.382488131523132,-0.06343038823615643,0.02614046318558394,-0.014122512202447979,1.0000000000000004,2.0559999346733093,1.06,0.056,0.5
0.0010668140566849615,2.0895204171538353,17.382489532232285,-0.06329303674647235,0.02703395085336524,-0.013822334313999818,1.0000000000000004,2.060000002384186,1.06,0.06,0.5
0.0010663139200914884,2.089291390031576,17.382510632276535,-0.06316725948636304,0.02788926932407776,-0.013514329711142636,1.0000000000000004,2.0639999210834503,1.06,0.064,0.5
0.001065789978383691,2.0890600346028805,17.382533103227615,-0.06303198139357846,0.02875295660487609,-0.013213712638389552,1.0000000000000004,2.0680001378059387,1.06,0.068,0.5
0.0010652384953573346,2.088838867843151,17.382579147815704,-0.06290350574272452,0.029585531148768496,-0.012909993247035345,1.0000000000000004,2.0720000565052032,1.06,0.072,0.5
0.001064670144842239,2.0886184461414814,17.38262775540352,-0.062770781943982,0.03041581551224226,-0.012610610698857272,1.0000000000000004,2.0759999752044678,1.06,0.076,0.5
0.0010640621221682522,2.088410548865795,17.382694363594055,-0.0626405980947311,0.031221239792103006,-0.01231479051966744,1.0000000000000004,2.0799998939037323,1.06,0.08,0.5
0.001063438303390285,2.088202364742756,17.38273334503174,-0.0625176508401637,0.03201044704474043,-0.012017363724226016,1.0000000000000004,2.0840001106262207,1.06,0.084,0.5
0.001062773621015367,2.08798486366868,17.382704943418503,-0.06237969413996325,0.03278402638534317,-0.011730501639249269,1.0000000000000004,2.0880000293254852,1.06,0.088,0.5
0.001062101428033202,2.0877727642655373,17.382700473070145,-0.06224487324652728,0.033545979160408024,-0.011442247561717522,1.0000000000000004,2.0919999480247498,1.06,0.092,0.5
0.0010613824561005458,2.087566178292036,17.382765889167786,-0.06209707263769815,0.034279677332961,-0.011169181758305058,1.0000000000000004,2.096000015735626,1.06,0.096,0.5
0.001060651540683466,2.087358806282282,17.382832795381546,-0.06194379848693643,0.03500887801419594,-0.010900688688707305,1.0000000000000004,2.0999999344348907,1.06,0.1,0.5
0.0010598800508887507,2.0871597602963448,17.38293120265007,-0.06178367353766134,0.035701176724614925,-0.010636955044901697,1.0000000000000004,2.104000151157379,1.06,0.104,0.5
0.0010590922865958419,2.0869529135525227,17.383025467395782,-0.06160592740707216,0.03639511163305542,-0.010386338712123688,1.0000000000000004,2.1080000698566437,1.06,0.108,0.5
0.0010582679788058158,2.0867569781839848,17.38309407234192,-0.06142902725332533,0.037045911889435956,-0.010129281460649509,1.0000000000000004,2.111999988555908,1.06,0.112,0.5
0.0010574251209618524,2.0865467600524426,17.38317385315895,-0.06122047416465648,0.03770223967876518,-0.009894729407562863,1.0000000000000004,2.1159999072551727,1.06,0.116,0.5
0.0010565424872766016,2.086352124810219,17.383223950862885,-0.06100899146986194,0.03831616445677355,-0.00964745363808106,1.0000000000000004,2.1199998259544373,1.06,0.12,0.5
0.0010556424076639814,2.0861373879015446,17.38329330086708,-0.06078655974124558,0.03893037787929643,-0.009410707749339053,1.0000000000000004,2.1240000426769257,1.06,0.124,0.5
0.0010546904304646887,2.0859284847974777,17.383353859186172,-0.06053514935774729,0.03951217811118113,-0.009172243617285858,1.0000000000000004,2.12799996137619,1.06,0.128,0.5
0.0010537193084019236,2.085724074393511,17.383418321609497,-0.060292996757198125,0.040079885213344824,-0.008928734812343464,1.0000000000000004,2.1320000290870667,1.06,0.132,0.5
0.0010527340928092599,2.085524022579193,17.383485943078995,-0.060020004650141345,0.040630580704601016,-0.00867697736066475,1.0000000000000004,2.135999947786331,1.06,0.136,0.5
0.001051710823958274,2.0853092297911644,17.383558243513107,-0.05972435925286845,0.04116897554740717,-0.008430479819253378,1.0000000000000004,2.1400001645088196,1.06,0.14,0.5
0.001050633536578971,2.08509648963809,17.38363191485405,-0.059430097328004194,0.041677140430692816,-0.008173292042329194,1.0000000000000004,2.144000083208084,1.06,0.144,0.5
0.001049538652296178,2.0848941914737225,17.383667081594467,-0.05912192299729213,0.04216914925746096,-0.007906912039288727,1.0000000000000004,2.1480000019073486,1.06,0.148,0.5
0.0010484204885869985,2.0846914388239384,17.383694112300873,-0.05879561158508295,0.04264878909816616,-0.007636832162916107,1.0000000000000004,2.151999920606613,1.06,0.152,0.5
0.0010472653939359589,2.084474388509989,17.383726179599762,-0.058439180480490904,0.043116325552546186,-0.007370626884949161,1.0000000000000004,2.1559998393058777,1.06,0.156,0.5
0.0010460830944793997,2.084266569465399,17.383769035339355,-0.058072504340088926,0.043559899480897,-0.0070908065342791815,1.0000000000000004,2.160000056028366,1.06,0.16,0.5
0.0010448857392475475,2.0840556658804417,17.38381952047348,-0.05769544331997167,0.04399702772934688,-0.0068098044030193705,1.0000000000000004,2.1639999747276306,1.06,0.164,0.5
0.001043606031089439,2.083844691514969,17.383895576000214,-0.05729343077109661,0.044400291073543485,-0.0065133614270962426,1.0000000000000004,2.168000042438507,1.06,0.168,0.5
0.00104232632475032,2.0836337208747864,17.383971750736237,-0.05689141750190174,0.044803555254475214,-0.006216917271899547,1.0000000000000004,2.1719999611377716,1.06,0.172,0.5
0.0010409907627035864,2.083430353552103,17.384066462516785,-0.056464643275830895,0.04517316285637207,-0.005902890584366105,1.0000000000000004,2.17600017786026,1.06,0.176,0.5
0.0010396353791293222,2.0832181572914124,17.384153306484222,-0.05600923158635851,0.04553882285836153,-0.005591766726070091,1.0000000000000004,2.1800000965595245,1.06,0.18,0.5
0.001038246269672527,2.0830204896628857,17.384248107671738,-0.055547185547766276,0.04588463650725316,-0.005273076509183738,1.0000000000000004,2.184000015258789,1.06,0.184,0.5
0.001036824811308179,2.0828273594379425,17.38434261083603,-0.05507175304956036,0.0462162270268891,-0.0049485938070574775,1.0000000000000004,2.1879999339580536,1.06,0.188,0.5
0.0010353600318921963,2.0826291516423225,17.38444149494171,-0.054565496524446644,0.046534060034900904,-0.004620790565240895,1.0000000000000004,2.191999852657318,1.06,0.192,0.5
0.0010338577685615746,2.0824517011642456,17.38453561067581,-0.05404797079245327,0.04683082888368517,-0.004289807182431105,1.0000000000000004,2.1960000693798065,1.06,0.196,0.5
0.0010323399983462878,2.0822784788906574,17.384626388549805,-0.05352741562091978,0.04712318142992444,-0.003958089565912815,1.0000000000000004,2.199999988079071,1.06,0.2,0.5
0.0010307368575013243,2.0821184925734997,17.384692758321762,-0.05296865118725691,0.04738921084208414,-0.003621433382249961,1.0000000000000004,2.2040000557899475,1.06,0.204,0.5
0.0010291337075614138,2.0819584652781487,17.384759455919266,-0.052409885505767306,0.0476552416512277,-0.0032847755501279607,1.0000000000000004,2.207999974489212,1.06,0.208,0.5
0.001027476511808345,2.0818260349333286,17.384817481040955,-0.0518324223039599,0.04789271409390494,-0.0029605967156385304,1.0000000000000004,2.2119998931884766,1.06,0.212,0.5
0.0010257834674121113,2.081685271114111,17.384855479002,-0.05122009907563552,0.0481284064007923,-0.0026241535269946326,1.0000000000000004,2.216000109910965,1.06,0.216,0.5
0.0010240501651423983,2.081568729132414,17.384916454553604,-0.0505927975391387,0.048344117152737454,-0.0022985037066973746,1.0000000000000004,2.2200000286102295,1.06,0.22,0.5
0.0010222948749287752,2.081465620547533,17.384990483522415,-0.049957470642766566,0.04854883125517517,-0.0019788782265095506,1.0000000000000004,2.223999947309494,1.06,0.224,0.5
0.0010204738791799173,2.081362247467041,17.385050028562546,-0.04927362779926625,0.0487410495406948,-0.0016503293518326245,1.0000000000000004,2.2279998660087585,1.06,0.228,0.5
0.0010186177660216345,2.0812875777482986,17.385125428438187,-0.04857418928440893,0.048916165047558025,-0.0013346035048016347,1.0000000000000004,2.231999933719635,1.06,0.232,0.5
0.0010167436885240022,2.08122456073761,17.385198146104813,-0.047881739388685673,0.049092227360233665,-0.0010219617979601026,1.0000000000000004,2.2360000014305115,1.06,0.236,0.5
0.0010147783577849623,2.0812016800045967,17.38529860973358,-0.0471323420497356,0.0492436271160841,-0.0007142719405237585,1.0000000000000004,2.240000069141388,1.06,0.24,0.5
0.0010128017802344402,2.081176735460758,17.385396629571915,-0.04637211863155244,0.04939489020034671,-0.00039971779278857866,1.0000000000000004,2.2439999878406525,1.06,0.244,0.5
0.0010107684829563368,2.0811988599598408,17.385522693395615,-0.04558479330444243,0.049526700109709054,-0.00010509768526389962,1.0000000000000004,2.247999906539917,1.06,0.248,0.5
0.0010087024475069484,2.081233646720648,17.38565343618393,-0.044771816159482114,0.04965183328022249,0.000196006879292554,1.0000000000000004,2.2520001232624054,1.06,0.252,0.5
0.0010065840742754517,2.0813014283776283,17.38578373193741,-0.04392294710123679,0.049766304524382576,0.0005008091211493593,1.0000000000000004,2.25600004196167,1.06,0.256,0.5
0.0010044251448562136,2.08141190931201,17.385918617248535,-0.043056412097939756,0.04986902710516006,0.0007914772827462002,1.0000000000000004,2.2599999606609344,1.06,0.26,0.5
0.0010022329533967422,2.081537153571844,17.38606408238411,-0.04216104719671421,0.049967092025326565,0.001093127337298938,1.0000000000000004,2.263999879360199,1.06,0.264,0.5
0.0009999607518693665,2.081731356680393,17.38621336221695,-0.0412190260431089,0.05004943977110088,0.0013855626257281983,1.0000000000000004,2.2680000960826874,1.06,0.268,0.5
0.0009976849560189294,2.0819269977509975,17.386360853910446,-0.04027988111556624,0.050132662581745535,0.0016780088890300249,1.0000000000000004,2.272000014781952,1.06,0.272,0.5
0.0009953026346920524,2.082217313349247,17.38652613759041,-0.03928031525720144,0.050197242526337504,0.0019643625810203957,1.0000000000000004,2.2760000824928284,1.06,0.276,0.5
0.0009929027128237067,2.082518994808197,17.386694610118866,-0.03826689635934599,0.05025910388212651,0.0022535777734447038,1.0000000000000004,2.280000001192093,1.06,0.28,0.5
0.0009904853777698008,2.0828424021601677,17.38686165213585,-0.037249670519486244,0.05031719116959721,0.0025375766526849475,1.0000000000000004,2.2839999198913574,1.06,0.284,0.5
0.0009879482295218622,2.0832711048424244,17.386990666389465,-0.03616913680707512,0.05035329898237251,0.002817198902448581,1.0000000000000004,2.288000136613846,1.06,0.288,0.5
0.0009854028867266607,2.0837029851973057,17.387114882469177,-0.0350809252649924,0.05038826502277516,0.003099363211731543,1.0000000000000004,2.2920000553131104,1.06,0.292,0.5
0.0009828194579313276,2.0841921269893646,17.38724920153618,-0.03398933019343531,0.050414482364431024,0.0033708438859321177,1.0000000000000004,2.295999974012375,1.06,0.296,0.5
0.000980146254732972,2.0847735442221165,17.387408941984177,-0.032846735088241985,0.05042054408113472,0.0036455269291764125,1.0000000000000004,2.2999998927116394,1.06,0.3,0.5
0.000977457340923138,2.085381843149662,17.387565553188324,-0.03170768301788485,0.0504234675609041,0.003914021526725264,1.0000000000000004,2.303999960422516,1.06,0.304,0.5
0.0009746735340740997,2.086092673242092,17.38774424791336,-0.030533263859979343,0.050405936082825065,0.004179570750693529,1.0000000000000004,2.3080000281333923,1.06,0.308,0.5
0.0009718750243337126,2.0868159644305706,17.387929677963257,-0.029349252858082764,0.05038515361957252,0.004447300807441934,1.0000000000000004,2.312000095844269,1.06,0.312,0.5
0.0009689628004707629,2.0877172499895096,17.38809421658516,-0.02815146977081895,0.05034149799030274,0.004700808549387148,1.0000000000000004,2.3160000145435333,1.06,0.316,0.5
0.0009660049181547947,2.088666759431362,17.388247698545456,-0.02692911923804786,0.05028800235595554,0.004960586178640369,1.0000000000000004,2.319999933242798,1.06,0.32,0.5
0.0009630470194679219,2.089616298675537,17.38840115070343,-0.025706759210152086,0.050234506430570036,0.005220365990680875,1.0000000000000004,2.3239998519420624,1.06,0.324,0.5
0.000960005325396196,2.090693511068821,17.388571053743362,-0.024467668466968462,0.050163753650849685,0.005477857266669162,1.0000000000000004,2.328000068664551,1.06,0.328,0.5
0.000956853440584382,2.091928970068693,17.388761967420578,-0.023201072130177636,0.05007022281643003,0.005736218190577347,1.0000000000000004,2.3319999873638153,1.06,0.332,0.5
0.0009537015357636847,2.09316448867321,17.38895294070244,-0.021934466603852343,0.04997669157455675,0.005994581100821961,1.0000000000000004,2.33599990606308,1.06,0.336,0.5
0.0009505107827862957,2.0944594852626324,17.389143526554108,-0.020649163283451344,0.04987344390247017,0.006259189343836624,1.0000000000000004,2.3399999737739563,1.06,0.34,0.5
0.0009471899666095851,2.0959585793316364,17.38932976126671,-0.019322751490108203,0.04974354163277894,0.006531954371894244,1.0000000000000004,2.3440000414848328,1.06,0.344,0.5
0.0009438443958060816,2.097504634410143,17.389499127864838,-0.01800702938771792,0.04961356066633016,0.006794947308662813,1.0000000000000004,2.3480001091957092,1.06,0.348,0.5
0.0009404165139130782,2.099253360182047,17.389653623104095,-0.016676529065989598,0.049462892435258254,0.00705445628113921,1.0000000000000004,2.3520000278949738,1.06,0.352,0.5
0.0009369379349664086,2.1010324135422707,17.3897924721241,-0.015302014389817487,0.04929708252893761,0.007339001293075853,1.0000000000000004,2.3559999465942383,1.06,0.356,0.5
0.0009333516136393882,2.1030195094645023,17.389986038208008,-0.013878166852009599,0.04910341661889106,0.007643512584763812,1.0000000000000004,2.3600001633167267,1.06,0.36,0.5
0.0009297194937971653,2.1051130928099155,17.390170961618423,-0.012450690861442126,0.048900052104727365,0.007947724488985841,1.0000000000000004,2.364000082015991,1.06,0.364,0.5
0.000926075463212328,2.1072349287569523,17.390369057655334,-0.011059339987241401,0.04869738282286562,0.008239781405677604,1.0000000000000004,2.3680000007152557,1.06,0.368,0.5
0.0009222885055351071,2.10969877243042,17.39057931303978,-0.009623383233702043,0.04844971468264703,0.008549232321911404,1.0000000000000004,2.3719999194145203,1.06,0.372,0.5
0.0009184503214783035,2.1122416146099567,17.390792191028595,-0.008141949225318967,0.048181778664002195,0.008875058840203565,1.0000000000000004,2.3759999871253967,1.06,0.376,0.5
0.0009145816784439376,2.114806853234768,17.391005903482437,-0.0066168972552986816,0.04789947651443072,0.009216319325787481,1.0000000000000004,2.380000054836273,1.06,0.38,0.5
0.00091057162717334,2.117758970707655,17.3912373483181,-0.005065326547082805,0.047574923184583895,0.009553372725349618,1.0000000000000004,2.3840001225471497,1.06,0.384,0.5
0.0009064994774234947,2.120880927890539,17.391476452350616,-0.0035021195433273533,0.047231830190867186,0.00988858014534344,1.0000000000000004,2.388000041246414,1.06,0.388,0.5
0.0009024273840623209,2.124002765864134,17.391715466976166,-0.0019389243534533307,0.046888740704162046,0.010223784820482251,1.0000000000000004,2.3919999599456787,1.06,0.392,0.5
0.0008982497365650488,2.127361122518778,17.391966611146927,-0.00029341043284603074,0.04650350543670356,0.010559041115811851,1.0000000000000004,2.3959998786449432,1.06,0.396,0.5
0.0008938808568927925,2.131247028708458,17.392240315675735,0.0014262784679885954,0.04605328163597733,0.01087771381935454,1.0000000000000004,2.4000000953674316,1.06,0.4,0.5
0.0008895216724340571,2.1350981444120407,17.392508655786514,0.0031287414603866637,0.04560902241792064,0.011193439204362221,1.0000000000000004,2.404000014066696,1.06,0.404,0.5
0.0008851625316310674,2.138949252665043,17.392776787281036,0.004831191879929975,0.04516476574644912,0.011509162497532088,1.0000000000000004,2.4079999327659607,1.06,0.408,0.5
0.0008806274508970091,2.1433542408049107,17.393029421567917,0.006597532464184042,0.044670755611150526,0.011796443101047771,1.0000000000000004,2.412000000476837,1.06,0.412,0.5
0.0008759674219618319,2.14807590469718,17.393304973840714,0.008494488351061591,0.04412112197314855,0.012081963835953502,1.0000000000000004,2.4159999191761017,1.06,0.416,0.5
0.0008713074275874533,2.1527975276112556,17.39358079433441,0.010391430213076092,0.043571491580223665,0.012367482630452287,1.0000000000000004,2.42000013589859,1.06,0.42,0.5
0.0008665332698001293,2.157929625362158,17.39385911822319,0.01233112135491865,0.042990634829038754,0.012637565113436722,1.0000000000000004,2.4240000545978546,1.06,0.424,0.5
0.0008615892929810798,2.1635721251368523,17.394160389900208,0.014419536433706526,0.04234190228453372,0.01289805694068491,1.0000000000000004,2.427999973297119,1.06,0.428,0.5
0.0008566453343519242,2.169214617460966,17.39446160197258,0.01650795145542361,0.04169317022024188,0.01315854876497724,1.0000000000000004,2.4319998919963837,1.06,0.432,0.5
0.0008516203670296818,2.1751763485372066,17.394770950078964,0.01864769700478064,0.04101847074343823,0.013413699231023202,1.0000000000000004,2.435999810695648,1.06,0.436,0.5
0.0008463477588520618,2.182036053389311,17.395113706588745,0.020993164554965915,0.040252392151160166,0.013656351969530078,1.0000000000000004,2.4400000274181366,1.06,0.44,0.5
0.0008410751506744418,2.188895732164383,17.395456224679947,0.02333863207786635,0.03948631338425912,0.013899004990889807,1.0000000000000004,2.443999946117401,1.06,0.444,0.5
0.0008358025443158112,2.1957554258406162,17.395799338817596,0.025684099928184878,0.0387202350248117,0.014141658121843648,1.0000000000000004,2.4480000138282776,1.06,0.448,0.5
0.0008303763115691254,2.203385103493929,17.396173238754272,0.028098491828131955,0.03791577300580684,0.014374423120528945,1.0000000000000004,2.451999932527542,1.06,0.452,0.5
0.0008247093282989226,2.211848668754101,17.39658871293068,0.030813286346528912,0.036991310844314285,0.01458858841692745,1.0000000000000004,2.4560001492500305,1.06,0.456,0.5
0.0008190423395717517,2.220312226563692,17.397004455327988,0.03352808045474376,0.036066848086193204,0.014802753527874302,1.0000000000000004,2.460000067949295,1.06,0.46,0.5
0.000813350885437103,2.2289194129407406,17.397416979074478,0.03625311509676976,0.0351383117667865,0.015013266713140183,1.0000000000000004,2.4639999866485596,1.06,0.464,0.5
0.0008074652287177742,2.23863984644413,17.397808730602264,0.03907246941525955,0.03417303533933591,0.015195210333331488,1.0000000000000004,2.467999905347824,1.06,0.468,0.5
0.0008013565529836342,2.249109383672476,17.398226499557495,0.042277486820239574,0.03307170217158273,0.015351698730228236,1.0000000000000004,2.4720001220703125,1.06,0.472,0.5
0.0007952478954393882,2.25957889854908,17.398644030094147,0.04548250458901748,0.03197036884375848,0.015508187330851797,1.0000000000000004,2.476000040769577,1.06,0.476,0.5
0.0007891299901530147,2.27011151984334,17.399061650037766,0.048697650694521144,0.030868366797221825,0.01566205982089741,1.0000000000000004,2.4799999594688416,1.06,0.48,0.5
0.0007827475219528424,2.282277472317219,17.39948469400406,0.05226010916521773,0.02971848050947301,0.015744797659863252,1.0000000000000004,2.484000027179718,1.06,0.484,0.5
0.0007761616307107033,2.2951872274279594,17.39992466568947,0.05626564420526847,0.028444809780921787,0.015783239621669054,1.0000000000000004,2.4879999458789825,1.06,0.488,0.5
0.0007695757467445219,2.308097008615732,17.4003646671772,0.060271178546827286,0.027171139561687596,0.0158216814215848,1.0000000000000004,2.492000162601471,1.06,0.492,0.5
0.0007629899082530756,2.321006704121828,17.400804579257965,0.06427668232936412,0.0258974783209851,0.01586012333564213,1.0000000000000004,2.4960000813007355,1.06,0.496,0.5
0.0007560774065495934,2.3360914438962936,17.401251435279846,0.06900818448048085,0.024544654857891146,0.01576361188017472,1.0000000000000004,2.5,1.06,0.5,0.5
0.0007489860327041242,2.3518494181334972,17.401725590229034,0.0742640767712146,0.023072240779583808,0.015615512015756394,1.0000000000000004,2.5040000677108765,1.06,0.504,0.5
0.0007418946606776444,2.3676074221730232,17.402199178934097,0.07951997045893222,0.021599827174213715,0.01546741253878281,1.0000000000000004,2.507999837398529,1.06,0.508,0.5
0.0007348032977461116,2.3833653777837753,17.402673423290253,0.08477586437948048,0.02012741326689138,0.015319312708015786,1.0000000000000004,2.5120002031326294,1.06,0.512,0.5
0.0007272705352079356,2.4019161239266396,17.403147667646408,0.09148239262867719,0.01852010922084446,0.014965315084737085,1.0000000000000004,2.515999972820282,1.06,0.516,0.5
0.0007196376118372427,2.4208471961319447,17.403632283210754,0.09852555312681943,0.016872536596565624,0.014578353515389608,1.0000000000000004,2.5200000405311584,1.06,0.52,0.5
0.0007120057671272662,2.4397707916796207,17.40411600470543,0.10556373395957053,0.015225171801148463,0.014191779082466383,1.0000000000000004,2.523999810218811,1.06,0.524,0.5
0.0007043691275612218,2.458684589713812,17.404596835374832,0.11261300276964903,0.013572327828569541,0.013804662445181748,1.0000000000000004,2.5279998779296875,1.06,0.528,0.5
0.0006960600057936972,2.4815815277397633,17.405038565397263,0.12252714531496167,0.011752572676869022,0.013172014365409268,1.0000000000000004,2.531999945640564,1.06,0.532,0.5
0.0006877268815514981,2.5046641267836094,17.40547540783882,0.13255253247916698,0.009932487968740134,0.012528819106591982,1.0000000000000004,2.5360000133514404,1.06,0.536,0.5
0.0006793937518523308,2.527746759355068,17.405911952257156,0.1425779180135578,0.008112403374070709,0.011885623243870214,1.0000000000000004,2.540000081062317,1.06,0.54,0.5
0.000671060635795584,2.550829380750656,17.40634861588478,0.1526033068075776,0.006292318435953348,0.011242427655929532,1.0000000000000004,2.5440001487731934,1.06,0.544,0.5
0.0006626791564485757,2.574083350598812,17.406803786754608,0.16286658914759755,0.00443880809325492,0.010592649816317135,1.0000000000000004,2.547999918460846,1.06,0.548,0.5
0.0006536438240800635,2.601573556661606,17.4073603451252,0.17709369538351893,0.0023787552024714387,0.009831074999965494,1.0000000000000004,2.5519999861717224,1.06,0.552,0.5
0.0006444263872253941,2.6306689009070396,17.407912582159042,0.1925916774198413,0.000315328837132256,0.009033294259097602,1.0000000000000004,2.556000053882599,1.06,0.556,0.5
0.0006352089521897142,2.659764140844345,17.408464670181274,0.20808965619653463,-0.0017480974920260905,0.008235513706154052,1.0000000000000004,2.5599998235702515,1.06,0.56,0.5
0.0006259915317059495,2.6888594552874565,17.40901705622673,0.22358763543888927,-0.0038115239531180123,0.007437733225287957,1.0000000000000004,2.564000189304352,1.06,0.564,0.5
0.0006167266328702681,2.718078963458538,17.409553587436676,0.23935498809441924,-0.005912525517487666,0.006639476666578048,1.0000000000000004,2.5679999589920044,1.06,0.568,0.5
0.0006068359261917067,2.7499846518039703,17.41007110476494,0.2598484279587865,-0.008228395954574808,0.005853540833413717,1.0000000000000004,2.572000026702881,1.06,0.572,0.5
0.0005967171773590962,2.783563069999218,17.410559505224228,0.2822903231717646,-0.01052379482210597,0.0050733640298972205,1.0000000000000004,2.5760000944137573,1.06,0.576,0.5
0.0005866004648851231,2.8173002749681473,17.41103231906891,0.30473170010372996,-0.012800720789527986,0.004292658042686526,1.0000000000000004,2.57999986410141,1.06,0.58,0.5
0.0005764191400885466,2.8511202558875084,17.41151961684227,0.32772380905225873,-0.015076105133857709,0.0035219531127950177,1.0000000000000004,2.5840002298355103,1.06,0.584,0.5
0.000565469008506625,2.885925203561783,17.412176221609116,0.3572694403119385,-0.017333146990495152,0.0028702597628580406,1.0000000000000004,2.587999999523163,1.06,0.588,0.5
0.0005544571022255695,2.919989973306656,17.412796556949615,0.38685011956840754,-0.01961452016257681,0.0022069130536692683,1.0000000000000004,2.5920000672340393,1.06,0.592,0.5
0.0005433563601400238,2.952990874648094,17.41336500644684,0.4164811987429857,-0.021930871531367302,0.0015268141050910344,1.0000000000000004,2.595999836921692,1.06,0.596,0.5
0.0005314745076248073,2.9807605892419815,17.414042472839355,0.4501446196809411,-0.02396557535394095,0.0009431727194169071,1.0000000000000004,2.5999999046325684,1.06,0.6,0.5
0.0005190474612390972,3.0049899220466614,17.41485771536827,0.4877278311178088,-0.026109044934855774,0.00045167543430579826,1.0000000000000004,2.603999972343445,1.06,0.604,0.5
0.0005066202311354573,3.0292195826768875,17.41567298769951,0.5253115985542536,-0.02825254641356878,-3.982931957580149e-05,1.0000000000000004,2.6080000400543213,1.06,0.608,0.5
0.0004941965344187338,3.053533025085926,17.4164822101593,0.5629210034385324,-0.030393162684049457,-0.0005315248054102995,1.0000000000000004,2.6120001077651978,1.06,0.612,0.5
0.0004818209154109354,3.078987307846546,17.417209446430206,0.6008795462548733,-0.0324944841559045,-0.0010258199035888538,1.0000000000000004,2.6159998774528503,1.06,0.616,0.5
0.00046911575282138074,3.100307807326317,17.417974531650543,0.6397909801453352,-0.034452749066986144,-0.0014765768901270349,1.0000000000000004,2.619999945163727,1.06,0.62,0.5
0.00045466323717846535,3.099710039794445,17.418940544128418,0.6837547281756997,-0.035652495513204485,-0.0016964823516900651,1.0000000000000004,2.6240000128746033,1.06,0.624,0.5
0.00044020023779012263,3.099031388759613,17.41991513967514,0.7276602257043123,-0.036869012110400945,-0.001916733122925507,1.0000000000000004,2.6280000805854797,1.06,0.628,0.5
0.00042567707805574173,3.097888857126236,17.420940697193146,0.7712314743548632,-0.03818174178013578,-0.002138963520337711,1.0000000000000004,2.6319998502731323,1.06,0.632,0.5
0.00041115413750958396,3.096746362745762,17.42196634411812,0.8148020636290312,-0.03949445078615099,-0.002361190499868826,1.0000000000000004,2.635999917984009,1.06,0.636,0.5
0.00039663097686570836,3.095603823661804,17.422992080450058,0.8583733178675175,-0.040807180281262845,-0.0025834209818640375,1.0000000000000004,2.6399999856948853,1.06,0.64,0.5
0.000380991121801344,3.0678663179278374,17.42432850599289,0.8998862076550722,-0.04142987809609622,-0.0026496504369788454,1.0000000000000004,2.6440000534057617,1.06,0.644,0.5
0.00036510276868284564,3.0342104732990265,17.425734102725983,0.9409410413354635,-0.041899016592651606,-0.002681163728084357,1.0000000000000004,2.648000121116638,1.06,0.648,0.5
0.0003492144091978844,3.000554583966732,17.42714011669159,0.9819958563894033,-0.04236815549666062,-0.0027126769911092197,1.0000000000000004,2.6519998908042908,1.06,0.652,0.5
0.0003332724145366228,2.9662185609340668,17.428556859493256,1.023429661989212,-0.04272355168359354,-0.0027378684596897074,1.0000000000000004,2.656000256538391,1.06,0.656,0.5
0.0003173482541569683,2.932001829147339,17.430015057325363,1.0650486163794994,-0.04306101624388248,-0.0027609238438799366,1.0000000000000004,2.6600000262260437,1.06,0.66,0.5
0.0003011818084814877,2.8789829090237617,17.431450486183167,1.101284608244896,-0.04312382737407461,-0.0027261426417908297,1.0000000000000004,2.66400009393692,1.06,0.664,0.5
0.0002847365808520408,2.804367609322071,17.432860255241394,1.1313393861055374,-0.04287119599757716,-0.0026249357047163357,1.0000000000000004,2.6679998636245728,1.06,0.668,0.5
0.0002682569111129851,2.730124846100807,17.434377431869507,1.1613156683743,-0.04265276266960427,-0.0025295196064689662,1.0000000000000004,2.671999931335449,1.06,0.672,0.5
0.00025171831248371745,2.656519368290901,17.436078816652298,1.1911577675491571,-0.04249284404795617,-0.0024440111633339257,1.0000000000000004,2.6759999990463257,1.06,0.676,0.5
0.00023517971612818656,2.5829138457775116,17.437780052423477,1.2209998425096273,-0.042332924029324204,-0.002358502704282728,1.0000000000000004,2.680000066757202,1.06,0.68,0.5
0.00021878646157347248,2.507549200206995,17.439491599798203,1.24937142431736,-0.042135850759223104,-0.0022706703257426852,1.0000000000000004,2.6840001344680786,1.06,0.684,0.5
0.0002037665969965019,2.4155614897608757,17.441300213336945,1.2638478260487318,-0.04158770514186472,-0.002160877404094208,1.0000000000000004,2.687999904155731,1.06,0.688,0.5
0.00018874695228987548,2.3235751800239086,17.44310849905014,1.278324007987976,-0.041039565636310726,-0.0020510860758804483,1.0000000000000004,2.6919999718666077,1.06,0.692,0.5
0.00017372708543916815,2.23158748075366,17.444917112588882,1.2928004264831543,-0.04049142007716,-0.0019412930741964374,1.0000000000000004,2.696000039577484,1.06,0.696,0.5
0.00015870721904320817,2.1395997889339924,17.446725636720657,1.3072768300771713,-0.03994327347027138,-0.0018315001425435185,1.0000000000000004,2.7000001072883606,1.06,0.7,0.5
0.00014444002863456262,2.0483004599809647,17.448614984750748,1.319870986044407,-0.03941858548205346,-0.0017184050479954749,1.0000000000000004,2.703999876976013,1.06,0.704,0.5
0.00013294003872488247,1.9652873203158379,17.450399577617645,1.3250226080417633,-0.03904741135193035,-0.0016157417469457869,1.0000000000000004,2.7079999446868896,1.06,0.708,0.5
0.00012145387631790072,1.8825888372957706,17.45218202471733,1.330132383853197,-0.03867913642898202,-0.0015137945918102247,1.0000000000000004,2.712000012397766,1.06,0.712,0.5
0.00010996771220561641,1.799890324473381,17.453964293003082,1.3352421633899212,-0.03831086086574942,-0.0014118474484234866,1.0000000000000004,2.7160000801086426,1.06,0.716,0.5
9.84815490028268e-05,1.7171918265521526,17.455746591091156,1.3403519466519356,-0.037942585127893835,-0.0013099002994749753,1.0000000000000004,2.720000147819519,1.06,0.72,0.5
8.699555951352522e-05,1.6344945803284645,17.457529067993164,1.345461644232273,-0.03757431544363499,-0.001207954656365473,1.0000000000000004,2.7239999175071716,1.06,0.724,0.5
7.769878328645063e-05,1.5620616935193539,17.45932012796402,1.347981758415699,-0.0372986628790386,-0.001119889836445509,1.0000000000000004,2.727999985218048,1.06,0.728,0.5
7.032767223336123e-05,1.4986578300595284,17.461119323968887,1.3482241332530975,-0.037104476941749454,-0.0010440352709792933,1.0000000000000004,2.7319997549057007,1.06,0.732,0.5
6.295656146448891e-05,1.435253992676735,17.46291834115982,1.3484664857387543,-0.036910290305968374,-0.0009681807207471138,1.0000000000000004,2.736000120639801,1.06,0.736,0.5
5.559365990848164e-05,1.3719327617436647,17.464718490839005,1.348698653280735,-0.03671579429646954,-0.0008924392270728276,1.0000000000000004,2.7399998903274536,1.06,0.74,0.5
4.854874774196105e-05,1.311811251565814,17.466567873954773,1.3485351726412773,-0.03650929901050404,-0.000821076602278481,1.0000000000000004,2.74399995803833,1.06,0.744,0.5
4.150383526280166e-05,1.2516897954046726,17.46841722726822,1.348371732980013,-0.03630280349170789,-0.0007497140019268045,1.0000000000000004,2.7480000257492065,1.06,0.748,0.5
3.779815600069014e-05,1.213162511587143,17.47008267045021,1.3478495255112648,-0.03605296614114195,-0.0007127860419586796,1.0000000000000004,2.751999795436859,1.06,0.752,0.5
3.49335363694081e-05,1.180073894560337,17.471701741218567,1.3472369275987148,-0.03579220664687455,-0.000684531180482395,1.0000000000000004,2.7560001611709595,1.06,0.756,0.5
3.206891631180042e-05,1.1469853147864342,17.473321050405502,1.3466243259608746,-0.03553144686156884,-0.0006562762906128228,1.0000000000000004,2.759999930858612,1.06,0.76,0.5
2.920429625419274e-05,1.1138967163860798,17.474940329790115,1.3460117429494858,-0.035270687483716756,-0.0006280214005869311,1.0000000000000004,2.7639999985694885,1.06,0.764,0.5
2.6254091039845662e-05,1.0799232441931963,17.476587802171707,1.3453723192214966,-0.03503135353093967,-0.0005988638759220066,1.0000000000000004,2.768000066280365,1.06,0.768,0.5
2.3334954164511146e-05,1.0460836496204138,17.478192418813705,1.3446674086153507,-0.03480741998646408,-0.0005693138817264298,1.0000000000000004,2.7720001339912415,1.06,0.772,0.5
2.152510597852597e-05,1.02054937556386,17.47981208562851,1.3433163575828075,-0.0347216657246463,-0.000544407244433387,1.0000000000000004,2.775999903678894,1.06,0.776,0.5
1.9736549262461267e-05,0.9956162702292204,17.48145192861557,1.3419057875871658,-0.03463360323803499,-0.0005190656048625897,1.0000000000000004,2.7799999713897705,1.06,0.78,0.5
1.7947966114206793e-05,0.9706827979534864,17.48309201002121,1.3404952175915241,-0.03454553976189345,-0.0004937235779607363,1.0000000000000004,2.784000039100647,1.06,0.784,0.5
1.615938285226548e-05,0.9457493256777525,17.484731912612915,1.33908461779356,-0.03445747628575191,-0.0004683815646728817,1.0000000000000004,2.7880001068115234,1.06,0.788,0.5
1.4370799831908698e-05,0.9208158534020185,17.4863720536232,1.3376740291714668,-0.03436941257677972,-0.00044303953008295593,1.0000000000000004,2.7920001745224,1.06,0.792,0.5
1.338576997511609e-05,0.9020509049296379,17.487967401742935,1.3364941626787186,-0.03422208584379405,-0.0004233308118273271,1.0000000000000004,2.7959999442100525,1.06,0.796,0.5
1.2781251811588845e-05,0.8865452222526073,17.48956322669983,1.335402712225914,-0.03403876046650112,-0.0004066219889864442,1.0000000000000004,2.800000011920929,1.06,0.8,0.5
1.2200540368212387e-05,0.8714880961924791,17.491174817085266,1.3343016877770424,-0.03384744259528816,-0.0003903411644614607,1.0000000000000004,2.8039997816085815,1.06,0.804,0.5
1.1619829010101057e-05,0.8564309719949961,17.492786407470703,1.3332006633281708,-0.033656125073321164,-0.00037406033601428135,1.0000000000000004,2.808000147342682,1.06,0.808,0.5
1.1039126405876232e-05,0.841374084353447,17.494397521018982,1.3320996724069118,-0.03346481069456786,-0.0003577797577634101,1.0000000000000004,2.8119999170303345,1.06,0.812,0.5
1.0598411577689149e-05,0.8276878669857979,17.496001482009888,1.3310108594596386,-0.033280115108937025,-0.00034230191042183833,1.0000000000000004,2.815999984741211,1.06,0.816,0.5
1.0445303502137904e-05,0.816817982122302,17.497589260339737,1.3299471624195576,-0.0331090246909298,-0.0003284737602484711,1.0000000000000004,2.8200000524520874,1.06,0.82,0.5
1.0308272379688788e-05,0.8064650241285563,17.499218344688416,1.3288579247891903,-0.03291455254657194,-0.00031537124948499695,1.0000000000000004,2.82399982213974,1.06,0.824,0.5
1.0179829232015436e-05,0.7963881976902485,17.500869303941727,1.3277549892663956,-0.032707591832149774,-0.00030265636814874597,1.0000000000000004,2.8280001878738403,1.06,0.828,0.5
1.0051386155396358e-05,0.786311361938715,17.502519965171814,1.326652105897665,-0.03250063071027398,-0.0002899414864003802,1.0000000000000004,2.831999957561493,1.06,0.832,0.5
9.922942950879587e-06,0.7762345317751169,17.504170894622803,1.3255491852760315,-0.03229366987943649,-0.0002772266186763517,1.0000000000000004,2.8360000252723694,1.06,0.836,0.5
9.690688202113051e-06,0.7659559920430183,17.50579681992531,1.3243319131433964,-0.03213039046386257,-0.0002625362498775985,1.0000000000000004,2.839999794960022,1.06,0.84,0.5
9.288621711789347e-06,0.7557731866836548,17.50738888978958,1.3229626193642616,-0.03202248481102288,-0.0002448046966918582,1.0000000000000004,2.8439998626708984,1.06,0.844,0.5
8.886575997735235e-06,0.745894568040967,17.50898629426956,1.3216184303164482,-0.031903100258205086,-0.00022720963397659943,1.0000000000000004,2.847999930381775,1.06,0.848,0.5
8.484530155783432e-06,0.7360159549862146,17.510583698749542,1.3202742524445057,-0.0317837159964256,-0.00020961456780810295,1.0000000000000004,2.8519999980926514,1.06,0.852,0.5
8.082213909688107e-06,0.7261307369917631,17.512180536985397,1.3189294710755348,-0.03166455862810835,-0.00019201178806582675,1.0000000000000004,2.856000065803528,1.06,0.856,0.5
7.675017414499052e-06,0.7161262352019548,17.51376822590828,1.3175740763545036,-0.031549504259601235,-0.00017426965825251273,1.0000000000000004,2.8600001335144043,1.06,0.86,0.5
7.38021755353202e-06,0.7073259372264147,17.51529836654663,1.3162958659231663,-0.03140312439063564,-0.0001583473909931854,1.0000000000000004,2.8640002012252808,1.06,0.864,0.5
7.561964039837221e-06,0.7026374209672213,17.516666531562805,1.3153401389718056,-0.03116125229280442,-0.00014994357715636397,1.0000000000000004,2.8679999709129333,1.06,0.868,0.5
7.7437131693614e-06,0.6979488302022219,17.518034875392914,1.3143843859434128,-0.030919376818928868,-0.00014153961723195607,1.0000000000000004,2.87200003862381,1.06,0.872,0.5
7.925462341518141e-06,0.6932602617889643,17.5194031894207,1.3134286291897297,-0.03067750093759969,-0.0001331356727405364,1.0000000000000004,2.8759998083114624,1.06,0.876,0.5
8.107211627361721e-06,0.6885716654360294,17.520771592855453,1.3124728873372078,-0.030435624939855188,-0.0001247317225079314,1.0000000000000004,2.8800001740455627,1.06,0.88,0.5
8.288960884783592e-06,0.6838830839842558,17.52214005589485,1.3115171194076538,-0.030193749233148992,-0.00011632778148396028,1.0000000000000004,2.8839999437332153,1.06,0.884,0.5
8.325343998194512e-06,0.6789117474108934,17.5235578417778,1.3104132004082203,-0.02997942198999226,-0.0001070195725958456,1.0000000000000004,2.888000011444092,1.06,0.888,0.5
8.225526599403565e-06,0.6735685374587774,17.52501007914543,1.3091875836253166,-0.02979485341347754,-9.654924926394415e-05,1.0000000000000004,2.8920000791549683,1.06,0.892,0.5
8.126345491632492e-06,0.6682249400764704,17.52646255493164,1.3079617656767368,-0.029610667435918003,-8.60707316121534e-05,1.0000000000000004,2.895999848842621,1.06,0.896,0.5
8.028305302332228e-06,0.6628806907683611,17.527915120124817,1.3067355901002884,-0.029427170171402395,-7.557769090915656e-05,1.0000000000000004,2.900000214576721,1.06,0.9,0.5
7.930263549837946e-06,0.6575363744050264,17.529367923736572,1.305509403347969,-0.029243669530842453,-6.508449087050394e-05,1.0000000000000004,2.903999984264374,1.06,0.904,0.5
7.832221839976228e-06,0.6521920505911112,17.53082087635994,1.3042832240462303,-0.02906016941415146,-5.459129221208059e-05,1.0000000000000004,2.9080000519752502,1.06,0.908,0.5
7.705434427407454e-06,0.6475631054490805,17.5322467982769,1.3030992448329926,-0.028880313271656632,-4.48097009666526e-05,1.0000000000000004,2.911999821662903,1.06,0.912,0.5
7.575601017606459e-06,0.6430650893598795,17.533670276403427,1.3019238114356995,-0.028699085232801735,-3.5111796364617476e-05,1.0000000000000004,2.9159998893737793,1.06,0.916,0.5
7.445767536751191e-06,0.6385670751333237,17.535093873739243,1.300748374313116,-0.028517856786493212,-2.54138834634432e-05,1.0000000000000004,2.9199999570846558,1.06,0.92,0.5
7.3159342264261795e-06,0.6340690553188324,17.53651735186577,1.2995729595422745,-0.028336628747638315,-1.5715977383479185e-05,1.0000000000000004,2.9240000247955322,1.06,0.924,0.5
7.292746190046273e-06,0.6304639205336571,17.537953227758408,1.2984979338943958,-0.028144654643256217,-7.827659146641963e-06,1.0000000000000004,2.9280000925064087,1.06,0.928,0.5
7.510566518931228e-06,0.6288764644414186,17.539416640996933,1.2976497784256935,-0.02792838675668463,-4.028470812045271e-06,1.0000000000000004,2.9319998621940613,1.06,0.932,0.5
7.72716717278854e-06,0.6272826492786407,17.540879100561142,1.2968002147972584,-0.027711606409866363,-2.3288430384127423e-07,1.0000000000000004,2.9359999299049377,1.06,0.936,0.5
7.909302610187297e-06,0.6255093384534121,17.542315185070038,1.2959107533097267,-0.02748034056276083,3.4610878856256022e-06,1.0000000000000004,2.939999997615814,1.06,0.94,0.5
8.091438004953488e-06,0.6237360294908285,17.543751388788223,1.2950212955474854,-0.027249074424616992,7.155062348829233e-06,1.0000000000000004,2.9440000653266907,1.06,0.944,0.5
8.007637532614353e-06,0.620581061579287,17.545121788978577,1.293845523148775,-0.02707578585250303,1.6203329892050533e-05,1.0000000000000004,2.9479998350143433,1.06,0.948,0.5
7.856133564132506e-06,0.6170651353895664,17.546411484479904,1.2926295474171638,-0.026899047661572695,2.4697585672583955e-05,1.0000000000000004,2.9520002007484436,1.06,0.952,0.5
7.704631826754849e-06,0.6135492632165551,17.5477015376091,1.2914135828614235,-0.026722311973571777,3.319171321436443e-05,1.0000000000000004,2.955999970436096,1.06,0.956,0.5
7.5535928374392824e-06,0.6100407224148512,17.548994719982147,1.2901980206370354,-0.026543375686742365,4.168342564980776e-05,1.0000000000000004,2.9600000381469727,1.06,0.96,0.5
7.410313486388986e-06,0.6066552679985762,17.550343364477158,1.2889896854758263,-0.026327765663154423,5.013283072230479e-05,1.0000000000000004,2.964000105857849,1.06,0.964,0.5
7.268660922932213e-06,0.603286612778902,17.551692008972168,1.2877838462591171,-0.026112458086572587,5.854272982475095e-05,1.0000000000000004,2.9679998755455017,1.06,0.968,0.5
7.255812576545395e-06,0.6012486051768064,17.553035855293274,1.286773569881916,-0.02592109952820465,6.38258194953778e-05,1.0000000000000004,2.972000241279602,1.06,0.972,0.5
7.242964244369432e-06,0.5992105957120657,17.554379642009735,1.285763319581747,-0.02572974085342139,6.910892346922992e-05,1.0000000000000004,2.9760000109672546,1.06,0.976,0.5
7.23011585535005e-06,0.5971725899726152,17.555723428726196,1.2847530469298363,-0.025538382527884096,7.439200736314433e-05,1.0000000000000004,2.980000078678131,1.06,0.98,0.5
7.224465718991269e-06,0.5952106900513172,17.557064026594162,1.2837495058774948,-0.02533313346793875,7.938632505499754e-05,1.0000000000000004,2.9839998483657837,1.06,0.984,0.5
7.227715542512669e-06,0.5933429235592484,17.558401256799698,1.282754234969616,-0.025110713788308203,8.402353017800124e-05,1.0000000000000004,2.98799991607666,1.06,0.988,0.5
7.235283632667233e-06,0.5915975058451295,17.559725433588028,1.2817703783512115,-0.024897502677049488,8.853075644310593e-05,1.0000000000000004,2.9919999837875366,1.06,0.992,0.5
7.25412029112249e-06,0.5901714032515883,17.56101554632187,1.2808162607252598,-0.02470832981634885,9.269863697625169e-05,1.0000000000000004,2.996000051498413,1.06,0.996,0.5
7.2729571201080034e-06,0.588745316490531,17.562305718660355,1.2798621729016304,-0.02451915730489418,9.686652111895455e-05,1.0000000000000004,3.0000001192092896,1.06,1.0,0.5
7.2917935654004395e-06,0.5873192325234413,17.563596040010452,1.2789081111550331,-0.024329987645614892,0.00010103432958885605,1.0000000000000004,3.003999888896942,1.06,1.004,0.5
7.308174957643132e-06,0.5858812220394611,17.56484219431877,1.2779444977641106,-0.024113053106702864,0.0001049450135042207,1.0000000000000004,3.0079999566078186,1.06,1.008,0.5
7.324708136025038e-06,0.5844508847221732,17.566123813390732,1.2769881635904312,-0.02388802997302264,0.00010871643110021978,1.0000000000000004,3.012000024318695,1.06,1.012,0.5
7.279261623693856e-06,0.5827564736828208,17.56736347079277,1.2759342230856419,-0.02369473152793944,0.00011356761416436711,1.0000000000000004,3.0160000920295715,1.06,1.016,0.5
7.212678156065522e-06,0.5809720773249865,17.568588823080063,1.2748470157384872,-0.023512260639108717,0.00011878687513444675,1.0000000000000004,3.019999861717224,1.06,1.02,0.5
7.146092698917528e-06,0.5791876260191202,17.569814175367355,1.273759800940752,-0.02332978427875787,0.00012400629879039116,1.0000000000000004,3.0240002274513245,1.06,1.024,0.5
7.081091439431475e-06,0.577427432872355,17.57102680206299,1.2726744897663593,-0.023126585758291185,0.00012902107985723887,1.0000000000000004,3.027999997138977,1.06,1.028,0.5
7.016999120423861e-06,0.5756811443716288,17.572232395410538,1.2715902775526047,-0.022911479172762483,0.00013391839242160586,1.0000000000000004,3.0320000648498535,1.06,1.032,0.5
6.992903095692782e-06,0.574285133741796,17.57328924536705,1.270596131682396,-0.022702777350787073,0.00013763544324874033,1.0000000000000004,3.03600013256073,1.06,1.036,0.5
7.005729116826842e-06,0.5732125388458371,17.57420915365219,1.269685186445713,-0.022499999322462827,0.00014026277000578347,1.0000000000000004,3.0399999022483826,1.06,1.04,0.5
7.018555749027655e-06,0.5721399150788784,17.57512918114662,1.2687742039561272,-0.02229721489129588,0.00014289017994428832,1.0000000000000004,3.044000267982483,1.06,1.044,0.5
7.031381798583425e-06,0.5710673294961452,17.576049029827118,1.2678632512688637,-0.022094437037594616,0.00014551749877966813,1.0000000000000004,3.0479997396469116,1.06,1.048,0.5
7.0442082460431266e-06,0.5699947029352188,17.57696893811226,1.2669522650539875,-0.021891652897465974,0.0001481449044291594,1.0000000000000004,3.052000105381012,1.06,1.052,0.5
7.055213615103639e-06,0.568925378844142,17.577893018722534,1.2660372965037823,-0.021692310518119484,0.00015084476225979415,1.0000000000000004,3.0559998750686646,1.06,1.056,0.5
7.045350997714195e-06,0.5678872419521213,17.578807950019836,1.2650928311049938,-0.021492595609743148,0.0001536164198228107,1.0000000000000004,3.059999942779541,1.06,1.06,0.5
7.0354073073986e-06,0.5668486058712006,17.579723298549652,1.2641480676829815,-0.021291956771165133,0.0001563831851285613,1.0000000000000004,3.0640000104904175,1.06,1.064,0.5
7.025463929721809e-06,0.5658099995926023,17.580638825893402,1.263203326612711,-0.021091324044391513,0.0001591498777884226,1.0000000000000004,3.06799978017807,1.06,1.068,0.5
7.01552019677365e-06,0.5647713635116816,17.581554174423218,1.262258518487215,-0.020890685555059463,0.0001619166342905487,1.0000000000000004,3.0720001459121704,1.06,1.072,0.5
7.005576776464295e-06,0.5637327609583735,17.582469284534454,1.2613137811422348,-0.020690052799182013,0.0001646833231347955,1.0000000000000004,3.075999915599823,1.06,1.076,0.5
6.994750265221228e-06,0.5627746535465121,17.583424001932144,1.260383315384388,-0.020492951793130487,0.00016715210497864064,1.0000000000000004,3.0799999833106995,1.06,1.08,0.5
6.9834299694093716e-06,0.5618616556748748,17.58440074324608,1.2594608664512634,-0.02029783744364977,0.0001694539793675176,1.0000000000000004,3.084000051021576,1.06,1.084,0.5
6.972109389380421e-06,0.5609486363828182,17.585377365350723,1.258538369089365,-0.02010271741892211,0.0001717559174494454,1.0000000000000004,3.0880001187324524,1.06,1.088,0.5
6.960789050936e-06,0.5600356487557292,17.58635377883911,1.2576159089803696,-0.019907603214960545,0.000174057800677474,1.0000000000000004,3.091999888420105,1.06,1.092,0.5
6.94836896286688e-06,0.5591161120682955,17.58734717965126,1.2566895224153996,-0.019703489291714504,0.00017633107455594654,1.0000000000000004,3.0959999561309814,1.06,1.096,0.5
6.938579858228877e-06,0.5582343805581331,17.58838352560997,1.2557715773582458,-0.019492827559588477,0.0001784214868791878,1.0000000000000004,3.100000023841858,1.06,1.1,0.5
6.942830623302143e-06,0.5575239006429911,17.589532554149628,1.25490016117692,-0.01928589804447256,0.00017988171084226678,1.0000000000000004,3.1040000915527344,1.06,1.104,0.5
6.945294984461725e-06,0.5567986629903316,17.590681672096252,1.2540280222892761,-0.019083733815932646,0.00018148026173037124,1.0000000000000004,3.108000159263611,1.06,1.108,0.5
6.945505973021682e-06,0.5560486605390906,17.591823488473892,1.2531448025256395,-0.018888858205173165,0.0001832121663305486,1.0000000000000004,3.1119999289512634,1.06,1.112,0.5
6.9457170042142025e-06,0.5552986403927207,17.59296515583992,1.252261571586132,-0.018693976307986304,0.00018494411695257895,1.0000000000000004,3.1160002946853638,1.06,1.116,0.5
6.945928106460997e-06,0.5545486379414797,17.59410697221756,1.2513783536851406,-0.018499100697226822,0.00018667601511879184,1.0000000000000004,3.1199997663497925,1.06,1.12,0.5
6.933647355822359e-06,0.5537969768047333,17.595332890748978,1.2504973635077477,-0.018317949201446027,0.00018872509107836777,1.0000000000000004,3.124000132083893,1.06,1.124,0.5
6.920714810121353e-06,0.5530452197417617,17.596562951803207,1.249616475775838,-0.018137508275685832,0.0001907907591203184,1.0000000000000004,3.1279999017715454,1.06,1.128,0.5
6.906858786237535e-06,0.5522870859131217,17.59779605269432,1.2487337421625853,-0.017953061789739877,0.00019284571276756424,1.0000000000000004,3.131999969482422,1.06,1.132,0.5
6.890143794180403e-06,0.5515091503039002,17.59903746843338,1.2478451877832413,-0.017756200715666637,0.0001948677518015529,1.0000000000000004,3.1360000371932983,1.06,1.136,0.5
6.8734293989791695e-06,0.5507312370464206,17.60027912259102,1.2469566650688648,-0.017559345898916945,0.00019688972854225995,1.0000000000000004,3.139999806880951,1.06,1.14,0.5
6.858873078385841e-06,0.54998794849962,17.601499378681183,1.246078860014677,-0.017364246101351455,0.00019883930142228223,1.0000000000000004,3.1440001726150513,1.06,1.144,0.5
6.852086400499502e-06,0.5493693966418505,17.602642506361008,1.2452398370951414,-0.017175491695525125,0.00020052796491043523,1.0000000000000004,3.147999942302704,1.06,1.148,0.5
6.845299736824018e-06,0.5487508429214358,17.603785902261734,1.2444008011370897,-0.016986737231491134,0.00020221663375608045,1.0000000000000004,3.1520000100135803,1.06,1.152,0.5
6.838512803142294e-06,0.5481322705745697,17.60492914915085,1.2435617372393608,-0.016797977150417864,0.00020390536623438038,1.0000000000000004,3.156000077724457,1.06,1.156,0.5
6.8317261820993735e-06,0.5475137205794454,17.60607260465622,1.2427226975560188,-0.016609222657280043,0.00020559403942854715,1.0000000000000004,3.1599998474121094,1.06,1.16,0.5
6.824858601817141e-06,0.5468913931399584,17.607216089963913,1.2418822385370731,-0.016416332247899845,0.00020724768728541676,1.0000000000000004,3.163999915122986,1.06,1.164,0.5
6.8205965817469405e-06,0.5463408743962646,17.60828924179077,1.2410680446773767,-0.016221727360971272,0.0002086343923650702,1.0000000000000004,3.1679999828338623,1.06,1.168,0.5
6.817291463789843e-06,0.5458089970052242,17.609361082315445,1.2402519658207893,-0.01603493420407176,0.00021013321790519512,1.0000000000000004,3.1720000505447388,1.06,1.172,0.5
6.8139863600436e-06,0.5452771317213774,17.610432893037796,1.2394358962774277,-0.0158481462567579,0.0002116319956968482,1.0000000000000004,3.1760001182556152,1.06,1.176,0.5
6.810681270508212e-06,0.5447452804073691,17.61150485277176,1.2386198360472918,-0.015661358484067023,0.00021313078245555062,1.0000000000000004,3.179999887943268,1.06,1.18,0.5
6.807376081496841e-06,0.5442134020850062,17.6125767827034,1.2378037571907043,-0.015474565152544528,0.00021462960975782153,1.0000000000000004,3.1839999556541443,1.06,1.184,0.5
6.802600196920139e-06,0.5436991574242711,17.613583892583847,1.2369987647980452,-0.015293777629267424,0.00021605605199681577,1.0000000000000004,3.1880000233650208,1.06,1.188,0.5
6.796424074195784e-06,0.5432016756385565,17.61452955007553,1.2362042739987373,-0.015118696755962446,0.00021741365820560077,1.0000000000000004,3.1919997930526733,1.06,1.192,0.5
6.790307196524736e-06,0.5427040988579392,17.61548075079918,1.2354082092642784,-0.014939467393560335,0.00021875004583193913,1.0000000000000004,3.1960001587867737,1.06,1.196,0.5
6.784359115385996e-06,0.5422062305733562,17.616447150707245,1.2346074879169464,-0.01474835438420996,0.00022002587849101474,1.0000000000000004,3.1999999284744263,1.06,1.2,0.5
6.778411048458111e-06,0.5417083818465471,17.617413252592087,1.2338068280369043,-0.014557247079210356,0.00022130166840383936,1.0000000000000004,3.2039999961853027,1.06,1.204,0.5
6.772771172336434e-06,0.5412218309938908,17.61836329102516,1.2330115418881178,-0.014366362243890762,0.0002224796517964478,1.0000000000000004,3.208000063896179,1.06,1.208,0.5
6.768751191543743e-06,0.5407946920022368,17.619228273630142,1.2322446927428246,-0.014176642493112013,0.0002231432833781355,1.0000000000000004,3.211999833583832,1.06,1.212,0.5
6.764731423913872e-06,0.5403675632551312,17.620092898607254,1.2314778380095959,-0.013986928446684033,0.00022380688744760846,1.0000000000000004,3.216000199317932,1.06,1.216,0.5
6.760697885965783e-06,0.5399426920339465,17.620969414711,1.2307075299322605,-0.01380467662238516,0.00022456324344943823,1.0000000000000004,3.2199999690055847,1.06,1.22,0.5
6.75664504967699e-06,0.5395210664719343,17.621863156557083,1.2299323547631502,-0.013633124239277095,0.00022545237632698445,1.0000000000000004,3.224000036716461,1.06,1.224,0.5
6.752592000225377e-06,0.5390994260087609,17.62275692820549,1.2291571572422981,-0.013461566588375717,0.00022634152294642718,1.0000000000000004,3.2280001044273376,1.06,1.228,0.5
6.748643386345066e-06,0.5387019533663988,17.623641818761826,1.2283968981355429,-0.013285079970955849,0.0002268970667529402,1.0000000000000004,3.2319998741149902,1.06,1.232,0.5
6.744789416757158e-06,0.5383264347910881,17.62451881170273,1.2276501953601837,-0.013104107521940023,0.00022714937485091014,1.0000000000000004,3.2359999418258667,1.06,1.236,0.5
6.740935404536685e-06,0.5379509078338742,17.625395596027374,1.2269034776836634,-0.012923129892442375,0.00022740169215751393,1.0000000000000004,3.240000009536743,1.06,1.24,0.5
6.737081449159632e-06,0.5375753901898861,17.62627273797989,1.226156773045659,-0.012742157618049532,0.00022765399728541524,1.0000000000000004,3.2440000772476196,1.06,1.244,0.5
6.733355832011512e-06,0.5372033147141337,17.6271530687809,1.2254075165838003,-0.012566796620376408,0.00022796814603509574,1.0000000000000004,3.248000144958496,1.06,1.248,0.5
6.729899268975714e-06,0.5368384998291731,17.628040432929993,1.2246529441326857,-0.012403217668179423,0.000228411936404882,1.0000000000000004,3.2519999146461487,1.06,1.252,0.5
6.7268024821487415e-06,0.536504540592432,17.62888264656067,1.2239219341427088,-0.012231550266733393,0.00022833744887407192,1.0000000000000004,3.255999982357025,1.06,1.256,0.5
6.723751283743695e-06,0.5361744742840528,17.62971866130829,1.2231939192861319,-0.012058866472216323,0.00022819748124902617,1.0000000000000004,3.2600000500679016,1.06,1.26,0.5
6.720700000073521e-06,0.535844411700964,17.63055521249771,1.2224658839404583,-0.011886177584528923,0.00022805750916177203,1.0000000000000004,3.263999819755554,1.06,1.264,0.5
6.717648773246765e-06,0.5355143612250686,17.631391674280167,1.2217378709465265,-0.011713493906427175,0.00022791754386730645,1.0000000000000004,3.2680001854896545,1.06,1.268,0.5
6.714597503787445e-06,0.5351843070238829,17.6322281062603,1.2210098654031754,-0.011540810111910105,0.0002277775750769706,1.0000000000000004,3.271999955177307,1.06,1.272,0.5
6.711512028800826e-06,0.5348614258691669,17.633055835962296,1.2202842514961958,-0.011369211104465649,0.00022756198262641192,1.0000000000000004,3.2760000228881836,1.06,1.276,0.5
6.708289433277059e-06,0.5345604699105024,17.633854627609253,1.2195667456835508,-0.011203360132640228,0.00022713397112283928,1.0000000000000004,3.28000009059906,1.06,1.28,0.5
6.705066851964148e-06,0.5342595046386123,17.63465341925621,1.2188491970300674,-0.01103750430047512,0.00022670594128726407,1.0000000000000004,3.2839998602867126,1.06,1.284,0.5
6.701844228018672e-06,0.533958557061851,17.63545235991478,1.2181316837668419,-0.010871653532376513,0.00022627792168350425,1.0000000000000004,3.288000226020813,1.06,1.288,0.5
6.698621660916615e-06,0.5336575945839286,17.636251151561737,1.217414142563939,-0.010705797612899914,0.00022584988795415484,1.0000000000000004,3.2919999957084656,1.06,1.292,0.5
6.695399079603703e-06,0.533356636762619,17.63705000281334,1.2166966293007135,-0.010539946786593646,0.0002254218643997774,1.0000000000000004,3.296000063419342,1.06,1.296,0.5
6.692176540923356e-06,0.5330556761473417,17.637848913669586,1.2159791067242622,-0.010374095916631632,0.00022499385158880614,1.0000000000000004,3.2999998331069946,1.06,1.3,0.5
6.688942477239834e-06,0.5327628701925278,17.63861456513405,1.2152681723237038,-0.010205262253293768,0.00022444723276748846,1.0000000000000004,3.303999900817871,1.06,1.304,0.5
6.685671863237985e-06,0.5324959009885788,17.639274895191193,1.2145782187581062,-0.010027005162555724,0.00022352516779733378,1.0000000000000004,3.3079999685287476,1.06,1.308,0.5
6.682401263446991e-06,0.5322289243340492,17.639935344457626,1.2138882335275412,-0.009848742818576284,0.00022260307974875104,1.0000000000000004,3.312000036239624,1.06,1.312,0.5
6.679481458604641e-06,0.5319684781134129,17.640605717897415,1.213198821991682,-0.009684101925813593,0.00022177121832100966,1.0000000000000004,3.3160001039505005,1.06,1.316,0.5
6.676838992802914e-06,0.5317131709307432,17.641284465789795,1.2125098370015621,-0.009530224633635953,0.0002210106694917613,1.0000000000000004,3.320000171661377,1.06,1.32,0.5
6.674196541212041e-06,0.531457875855267,17.64196327328682,1.211820863187313,-0.009376351823448204,0.00022025015533699843,1.0000000000000004,3.3239999413490295,1.06,1.324,0.5
6.671554174886296e-06,0.531202576123178,17.642641693353653,1.2111318949609995,-0.009222479202435352,0.00021948963353679574,1.0000000000000004,3.328000009059906,1.06,1.328,0.5
6.668911723295423e-06,0.5309472735971212,17.64332064986229,1.2104429006576538,-0.009068601837498136,0.00021872908945397285,1.0000000000000004,3.3320000767707825,1.06,1.332,0.5
6.666514565267789e-06,0.530710625462234,17.64403387904167,1.2097759172320366,-0.008902890636818483,0.00021774995420287269,1.0000000000000004,3.335999846458435,1.06,1.336,0.5
6.664208697770846e-06,0.5304809119552374,17.64476054906845,1.2091170959174633,-0.008732767993933521,0.00021668941192842794,1.0000000000000004,3.3400002121925354,1.06,1.34,0.5
6.6619029297498855e-06,0.5302512058988214,17.645487248897552,1.208458298817277,-0.00856265056063421,0.0002156289104533471,1.0000000000000004,3.343999981880188,1.06,1.344,0.5
6.659690882315772e-06,0.5300285881385207,17.646222352981567,1.2077991291880608,-0.008404976717429236,0.00021466857948837514,1.0000000000000004,3.3480000495910645,1.06,1.348,0.5
6.657563432099778e-06,0.5298123704269528,17.646965473890305,1.2071396764367819,-0.008258514368208125,0.00021379847932934126,1.0000000000000004,3.352000117301941,1.06,1.352,0.5
6.655435868196946e-06,0.5295961564406753,17.647708415985107,1.206480212509632,-0.008112051917123608,0.00021292839308539868,1.0000000000000004,3.3559998869895935,1.06,1.356,0.5
6.653308318504969e-06,0.5293799368664622,17.648451536893845,1.2058207336813211,-0.007965585129568353,0.00021205826983461407,1.0000000000000004,3.360000252723694,1.06,1.36,0.5
6.651216878594823e-06,0.5291673159226775,17.649209082126617,1.2051667235791683,-0.00781569788523484,0.00021112622729191344,1.0000000000000004,3.3639997243881226,1.06,1.364,0.5
6.649255453794467e-06,0.528967646881938,17.650018095970154,1.2045322488993406,-0.0076534840918611735,0.00020997129838917772,1.0000000000000004,3.368000090122223,1.06,1.368,0.5
6.647294028994111e-06,0.5287679601460695,17.65082710981369,1.2038978151977062,-0.0074912751879310235,0.00020881640674019764,1.0000000000000004,3.3719998598098755,1.06,1.372,0.5
6.645332604193754e-06,0.528568284586072,17.65163654088974,1.2032633628696203,-0.007329061540076509,0.00020766147250128597,1.0000000000000004,3.375999927520752,1.06,1.376,0.5
6.643237000503177e-06,0.5283761713653803,17.652452647686005,1.2026277724653482,-0.007178179163020104,0.0002066149134520856,1.0000000000000004,3.3799999952316284,1.06,1.38,0.5
6.641004020480068e-06,0.5281917992979288,17.65327614545822,1.2019910458475351,-0.007038895288133062,0.0002056792858695644,1.0000000000000004,3.383999764919281,1.06,1.384,0.5
6.638771026246104e-06,0.5280074318870902,17.654100000858307,1.2013542596250772,-0.006899607251398265,0.0002047436323096008,1.0000000000000004,3.3880001306533813,1.06,1.388,0.5
6.63653806043385e-06,0.5278230775147676,17.654923290014267,1.200717518106103,-0.006760323347407393,0.00020380800691555123,1.0000000000000004,3.391999900341034,1.06,1.392,0.5
6.634302025076977e-06,0.5276439944282174,17.655806481838226,1.200094796717167,-0.006610266165807843,0.0002026819230707133,1.0000000000000004,3.3959999680519104,1.06,1.396,0.5
6.632064881273436e-06,0.5274671176448464,17.65671408176422,1.1994779221713543,-0.006455734022893012,0.00020147665892977784,1.0000000000000004,3.400000035762787,1.06,1.4,0.5
6.629827609572203e-06,0.527290241792798,17.657621800899506,1.1988610550761223,-0.006301197223365307,0.0002002713569311254,1.0000000000000004,3.4040001034736633,1.06,1.404,0.5
6.627590423136098e-06,0.5271133622154593,17.65852963924408,1.198244173079729,-0.006146665022242814,0.0001990660935575761,1.0000000000000004,3.407999873161316,1.06,1.408,0.5
6.625791613146248e-06,0.5269436668604612,17.659439116716385,1.1976236309856176,-0.006001927918987349,0.00019790703976241275,1.0000000000000004,3.4119999408721924,1.06,1.412,0.5
6.62428557518524e-06,0.5267908107489347,17.660308808088303,1.197009539231658,-0.005868730804650113,0.00019681539626503763,1.0000000000000004,3.416000008583069,1.06,1.416,0.5
6.6227795940676515e-06,0.5266379481181502,17.66117835044861,1.1963954586535692,-0.005735537633881904,0.0001957237969918424,1.0000000000000004,3.4200000762939453,1.06,1.42,0.5
6.621199688083834e-06,0.5264799781143665,17.662117511034012,1.1957855708897114,-0.0056000829208642244,0.00019457078445839215,1.0000000000000004,3.4240001440048218,1.06,1.424,0.5
6.619889035164306e-06,0.526340645737946,17.662861675024033,1.1951924562454224,-0.005459394167701248,0.00019323231725820733,1.0000000000000004,3.4279999136924744,1.06,1.428,0.5
6.618578424877342e-06,0.5262013040482998,17.663605391979218,1.1945992931723595,-0.005318701223586686,0.00019189381259820948,1.0000000000000004,3.4320002794265747,1.06,1.432,0.5
6.617267899855506e-06,0.5260619791224599,17.66434946656227,1.1940061673521996,-0.00517801247042371,0.00019055534900758175,1.0000000000000004,3.4359997510910034,1.06,1.436,0.5
6.615957119038285e-06,0.5259226430207491,17.665093183517456,1.1934130303561687,-0.005037319460825529,0.00018921684383599313,1.0000000000000004,3.4400001168251038,1.06,1.44,0.5
6.614646594016449e-06,0.5257833115756512,17.665837287902832,1.1928198914974928,-0.004896630693110637,0.00018787837456102352,1.0000000000000004,3.4439998865127563,1.06,1.444,0.5
6.613333539462474e-06,0.5256439903751016,17.666580855846405,1.1922266762703657,-0.004756179412652273,0.00018654230680681394,1.0000000000000004,3.447999954223633,1.06,1.448,0.5
6.611923168975409e-06,0.5255236951634288,17.667356461286545,1.1916428040713072,-0.0046217244962463155,0.00018517308922127995,1.0000000000000004,3.4520000219345093,1.06,1.452,0.5
6.61051299744031e-06,0.5254033217206597,17.668131411075592,1.1910588163882494,-0.00448712935030926,0.00018380390531547164,1.0000000000000004,3.455999791622162,1.06,1.456,0.5
6.60910285432692e-06,0.5252829482778907,17.66890648007393,1.1904748175293207,-0.004352530282631051,0.00018243468431933252,1.0000000000000004,3.460000157356262,1.06,1.46,0.5
6.607692697002676e-06,0.5251625757664442,17.669681549072266,1.1898908354341984,-0.0042179351730737835,0.00018106549751450984,1.0000000000000004,3.463999927043915,1.06,1.464,0.5
6.6062825112567225e-06,0.5250421948730946,17.67045632004738,1.18930684030056,-0.004083336083567701,0.0001796962811368985,1.0000000000000004,3.4679999947547913,1.06,1.468,0.5
6.604872481830171e-06,0.5249218279495835,17.671231150627136,1.1887228526175022,-0.003948740966734476,0.0001783271078039661,1.0000000000000004,3.4720000624656677,1.06,1.472,0.5
6.603484820288941e-06,0.5248038843274117,17.672014832496643,1.1881479192525148,-0.0038152792185428552,0.00017694740597562486,1.0000000000000004,3.4759998321533203,1.06,1.476,0.5
6.6021284510497935e-06,0.524689313955605,17.672810286283493,1.187585474923253,-0.0036833846315857954,0.00017555309732841806,1.0000000000000004,3.4799998998641968,1.06,1.48,0.5
6.600772081810646e-06,0.5245747519657016,17.67360532283783,1.1870230566710234,-0.0035514939518179744,0.00017415882643234681,1.0000000000000004,3.4839999675750732,1.06,1.484,0.5
6.5994156983606445e-06,0.5244601871818304,17.674400806427002,1.1864606067538261,-0.003419599321205169,0.00017276451204750742,1.0000000000000004,3.4880000352859497,1.06,1.488,0.5
6.598059357543207e-06,0.5243456140160561,17.67519572377205,1.1858981996774673,-0.0032877086487133056,0.00017137024632774,1.0000000000000004,3.492000102996826,1.06,1.492,0.5
6.596702917249786e-06,0.5242310492321849,17.675991356372833,1.1853357572108507,-0.0031558140253764577,0.0001699759337130402,1.0000000000000004,3.4960001707077026,1.06,1.496,0.5
6.5953760497450276e-06,0.5241220146417618,17.676797419786453,1.184767859056592,-0.00303384327708045,0.00016870215896780394,1.0000000000000004,3.4999999403953552,1.06,1.5,0.5
6.594255765435264e-06,0.5240121288225055,17.677661925554276,1.1842173412442207,-0.0029146243432478514,0.000167528938042949,1.0000000000000004,3.5040000081062317,1.06,1.504,0.5
6.593155276846119e-06,0.5239039342850447,17.67854356765747,1.1836684420704842,-0.002792287639749702,0.00016635744437465405,1.0000000000000004,3.5079997777938843,1.06,1.508,0.5
6.592033372498918e-06,0.5237977644428611,17.679431468248367,1.1831175833940506,-0.002666188662260538,0.0001651681171139785,1.0000000000000004,3.5120001435279846,1.06,1.512,0.5
6.590911411308298e-06,0.5236915927380323,17.680319249629974,1.1825667414814234,-0.002540085926739266,0.00016397874212259467,1.0000000000000004,3.515999913215637,1.06,1.516,0.5
6.589789379063404e-06,0.5235854210332036,17.681207090616226,1.1820159070193768,-0.0024139869237842504,0.00016278940690739319,1.0000000000000004,3.5199999809265137,1.06,1.52,0.5
6.588667474716203e-06,0.5234792530536652,17.68209460377693,1.181465059518814,-0.002287884199176915,0.0001616000389645933,1.0000000000000004,3.52400004863739,1.06,1.524,0.5
6.587496216070576e-06,0.5233752857893705,17.682880133390427,1.18092155829072,-0.002160987616662169,0.0001604327999018551,1.0000000000000004,3.5279998183250427,1.06,1.528,0.5
6.586409455167086e-06,0.5232828855514526,17.683411359786987,1.180388057604432,-0.002031728497968288,0.00015935317085791212,1.0000000000000004,3.532000184059143,1.06,1.532,0.5
6.585322765317869e-06,0.5231904769316316,17.683942526578903,1.1798545476049185,-0.0019024655375687871,0.000158273510038498,1.0000000000000004,3.5359999537467957,1.06,1.536,0.5
6.5842654635162035e-06,0.5231000520288944,17.684469014406204,1.1793173030018806,-0.0017835574981290847,0.00015730489295151528,1.0000000000000004,3.540000021457672,1.06,1.54,0.5
6.583220582001559e-06,0.5230104625225067,17.684993982315063,1.1787784472107887,-0.0016690528536855709,0.00015638350608071505,1.0000000000000004,3.5440000891685486,1.06,1.544,0.5
6.582175871017171e-06,0.5229208823293447,17.6855186522007,1.178239619359374,-0.0015545516398560721,0.00015546215303174904,1.0000000000000004,3.547999858856201,1.06,1.548,0.5
6.581134627481333e-06,0.522831660695374,17.686039000749588,1.1777025945484638,-0.001439427400327986,0.00015454659254032777,1.0000000000000004,3.5519999265670776,1.06,1.552,0.5
6.580134424893913e-06,0.5227466579526663,17.686510741710663,1.1771863270550966,-0.0013173161059967242,0.00015369677905141543,1.0000000000000004,3.555999994277954,1.06,1.556,0.5
6.579134279149912e-06,0.5226616486907005,17.686982303857803,1.1766700614243746,-0.0011952048334933352,0.00015284697445849815,1.0000000000000004,3.5600000619888306,1.06,1.56,0.5
6.578134033929928e-06,0.5225766459479928,17.6874540746212,1.176153788343072,-0.0010730899002737715,0.000151997136448756,1.0000000000000004,3.564000129699707,1.06,1.564,0.5
6.577151822284577e-06,0.5224950714036822,17.68791574239731,1.1756312530487776,-0.000960859855695162,0.00015128118999996332,1.0000000000000004,3.5679998993873596,1.06,1.568,0.5
6.576183267270608e-06,0.5224172146990895,17.688392966985703,1.1751092411577702,-0.0008543727171854698,0.00015063773632917332,1.0000000000000004,3.571999967098236,1.06,1.572,0.5
6.575214726467493e-06,0.5223393673077226,17.688870042562485,1.1745872423052788,-0.0007478887273464352,0.0001499943149516625,1.0000000000000004,3.5760000348091125,1.06,1.576,0.5
6.57430248907076e-06,0.5222655879333615,17.68934589624405,1.1740780901163816,-0.0006379208755333821,0.00014940484343206606,1.0000000000000004,3.579999804496765,1.06,1.58,0.5
6.573420591848844e-06,0.5221939831972122,17.6898213326931,1.1735757999122143,-0.0005260929442130191,0.00014884428997063992,1.0000000000000004,3.5840001702308655,1.06,1.584,0.5
6.572538694626928e-06,0.5221223793923855,17.690296560525894,1.173073535785079,-0.00041426168343150493,0.00014828371836017595,1.0000000000000004,3.587999939918518,1.06,1.588,0.5
6.571656868459286e-06,0.5220507755875587,17.69077169895172,1.1725712642073631,-0.0003024337487147477,0.00014772316491473703,1.0000000000000004,3.5920000076293945,1.06,1.592,0.5
6.57077494281566e-06,0.5219791745766997,17.69124698638916,1.1720689926296473,-0.00019060581909968732,0.0001471626142972582,1.0000000000000004,3.596000075340271,1.06,1.596,0.5
6.569893074015454e-06,0.5219075651839375,17.691722184419632,1.171566717326641,-7.877455418281443e-05,0.00014660203976291086,1.0000000000000004,3.5999998450279236,1.06,1.6,0.5
6.569011119950119e-06,0.5218359641730785,17.69219771027565,1.1710644364356995,3.3053372590075014e-05,0.00014604148972807707,1.0000000000000004,3.604000210762024,1.06,1.604,0.5
6.568274770302196e-06,0.5217780778184533,17.69268810749054,1.170570844784379,0.0001401281080291028,0.00014577154824735317,1.0000000000000004,3.6079999804496765,1.06,1.608,0.5
6.567556141590103e-06,0.5217219311743975,17.693180561065674,1.1700783651322126,0.0002464030536017958,0.00014553804064121323,1.0000000000000004,3.612000048160553,1.06,1.612,0.5
6.566837470245446e-06,0.5216657696291804,17.693673193454742,1.1695858612656593,0.0003526811636902494,0.00014530451909422482,1.0000000000000004,3.6160001158714294,1.06,1.616,0.5
6.566118841533353e-06,0.5216096099466085,17.694165498018265,1.1690933853387833,0.00045895610310253687,0.00014507100951277607,1.0000000000000004,3.619999885559082,1.06,1.62,0.5
6.56540018439955e-06,0.5215534567832947,17.694657772779465,1.1686009131371975,0.0005652310401274008,0.00014483749728810835,1.0000000000000004,3.6239999532699585,1.06,1.624,0.5
6.5646815414766024e-06,0.5214972961694002,17.69515073299408,1.168108420446515,0.0006715091512887739,0.00014460398247706507,1.0000000000000004,3.628000020980835,1.06,1.628,0.5
6.5639626569691245e-06,0.5214412547647953,17.695642560720444,1.1676196362823248,0.0007786145242789644,0.0001443735411612579,1.0000000000000004,3.6320000886917114,1.06,1.632,0.5
6.5632419818939525e-06,0.5213859025388956,17.696131706237793,1.1671540718525648,0.0008909312391551794,0.0001441624019378196,1.0000000000000004,3.636000156402588,1.06,1.636,0.5
6.562521392083909e-06,0.5213305521756411,17.696621268987656,1.166688522323966,0.0010032445952674607,0.00014395126251542933,1.0000000000000004,3.6399999260902405,1.06,1.64,0.5
6.561808277183445e-06,0.5212755938991904,17.697109073400497,1.1662230305373669,0.0011131240044051083,0.00014376690066342235,1.0000000000000004,3.643999993801117,1.06,1.644,0.5
6.561139997529608e-06,0.5212229695171118,17.697587996721268,1.1657578777521849,0.0012084090321877738,0.00014374288252838596,1.0000000000000004,3.6480000615119934,1.06,1.648,0.5
6.56047174629748e-06,0.5211703525856137,17.698066741228104,1.1652927286922932,0.001303694094531238,0.00014371886106800957,1.0000000000000004,3.651999831199646,1.06,1.652,0.5
6.559803452432789e-06,0.5211177365854383,17.698545545339584,1.1648275759071112,0.0013989820017741295,0.00014369483909604241,1.0000000000000004,3.6560001969337463,1.06,1.656,0.5
6.559135201200661e-06,0.5210651224479079,17.699024081230164,1.1643624193966389,0.0014942670532036573,0.00014367081401189807,1.0000000000000004,3.659999966621399,1.06,1.66,0.5
6.558466935757679e-06,0.5210124962031841,17.69950321316719,1.1638972703367472,0.0015895549586275592,0.00014364679205414177,1.0000000000000004,3.6640000343322754,1.06,1.664,0.5
6.557894366210348e-06,0.5209690751507878,17.699847489595413,1.1634452380239964,0.0016927056967688259,0.00014370160974408464,1.0000000000000004,3.668000102043152,1.06,1.668,0.5
6.55733617804799e-06,0.5209270231425762,17.70017158985138,1.162995170801878,0.001797039822122315,0.00014376824756823225,1.0000000000000004,3.6719998717308044,1.06,1.672,0.5
6.556778060939905e-06,0.5208849729970098,17.700495719909668,1.162545096129179,0.0019013708115380723,0.00014383488692004676,1.0000000000000004,3.676000237464905,1.06,1.676,0.5
6.55621994383182e-06,0.5208429237827659,17.70081979036331,1.1620950382202864,0.0020057018373336177,0.00014390152333376705,1.0000000000000004,3.6799997091293335,1.06,1.68,0.5
6.555680670317088e-06,0.5208035418763757,17.70113378763199,1.1616432201117277,0.0021033119737694506,0.0001440450515408087,1.0000000000000004,3.684000074863434,1.06,1.684,0.5
6.555168013733237e-06,0.5207679383456707,17.70143350958824,1.16118891723454,0.002191406427300535,0.00014429735340826255,1.0000000000000004,3.6879998445510864,1.06,1.688,0.5
6.554655456625369e-06,0.5207323273643851,17.701732873916626,1.1607346069067717,0.0022795034674345516,0.00014454965261734287,1.0000000000000004,3.691999912261963,1.06,1.692,0.5
6.5541428284632275e-06,0.5206967191770673,17.70203271508217,1.1602803170681,0.0023675978736719117,0.00014480194914767708,1.0000000000000004,3.6959999799728394,1.06,1.696,0.5
6.553668114861466e-06,0.5206650029867887,17.70231956243515,1.1598346345126629,0.0024607744635432027,0.00014509791711248,1.0000000000000004,3.700000047683716,1.06,1.7,0.5
6.553218454996568e-06,0.5206358646973968,17.702598690986633,1.1593946851789951,0.002557313477154821,0.00014542279240004063,1.0000000000000004,3.7040001153945923,1.06,1.704,0.5
6.552768851975088e-06,0.5206067273393273,17.702877640724182,1.1589547246694565,0.0026538524507486727,0.00014574767595831872,1.0000000000000004,3.707999885082245,1.06,1.708,0.5
6.552319291586173e-06,0.5205775862559676,17.703156799077988,1.1585147697478533,0.0027503943092597183,0.0001460725612503211,1.0000000000000004,3.7119999527931213,1.06,1.712,0.5
6.5518696743538385e-06,0.5205484442412853,17.703435599803925,1.1580748166888952,0.0028469333265093155,0.00014639743778843695,1.0000000000000004,3.716000020503998,1.06,1.716,0.5
6.551419971856376e-06,0.520519302226603,17.703714698553085,1.1576348468661308,0.0029434751559165306,0.0001467223284521424,1.0000000000000004,3.7200000882148743,1.06,1.72,0.5
6.550974887886696e-06,0.5205030692741275,17.704030215740204,1.157171856611967,0.003028534491022583,0.00014722585586923742,1.0000000000000004,3.723999857902527,1.06,1.724,0.5
6.550534806137875e-06,0.520479092374444,17.70433309674263,1.156720282509923,0.0031085421796888113,0.00014777029906554162,1.0000000000000004,3.728000223636627,1.06,1.728,0.5
6.550111393721636e-06,0.5204545250162482,17.704658031463623,1.1562763191759586,0.003190441733750049,0.0001483190182511862,1.0000000000000004,3.73199999332428,1.06,1.732,0.5
6.549722030513294e-06,0.5204287599772215,17.705027997493744,1.1558478716760874,0.003276205068686977,0.00014887648956118937,1.0000000000000004,3.7360000610351562,1.06,1.736,0.5
6.549332596250679e-06,0.5204029977321625,17.705397754907608,1.1554193999618292,0.0033619709938648157,0.00014943397684419324,1.0000000000000004,3.7400001287460327,1.06,1.74,0.5
6.548943275674901e-06,0.5203772336244583,17.70576775074005,1.1549909692257643,0.0034477343724574894,0.00014999145435012906,1.0000000000000004,3.7439998984336853,1.06,1.744,0.5
6.548553827201431e-06,0.520351467654109,17.706137716770172,1.1545624900609255,0.0035335003267391585,0.00015054894021204746,1.0000000000000004,3.7480002641677856,1.06,1.748,0.5
6.5481644497822344e-06,0.5203257044777274,17.70650777220726,1.1541340444236994,0.003619263705331832,0.00015110640623561267,1.0000000000000004,3.7519997358322144,1.06,1.752,0.5
6.5477734949581645e-06,0.5202998630702496,17.706885874271393,1.1537037547677755,0.003707328432938084,0.00015166075402817114,1.0000000000000004,3.7560001015663147,1.06,1.756,0.5
6.547381332211444e-06,0.5202739564701915,17.707271724939346,1.153271894901991,0.003797386816586368,0.00015221236350271283,1.0000000000000004,3.7599998712539673,1.06,1.76,0.5
6.547055079408892e-06,0.5202641505748034,17.70760065317154,1.1528420709073544,0.003887841055984609,0.00015266675920599937,1.0000000000000004,3.7639999389648438,1.06,1.764,0.5
6.546563952269935e-06,0.5202389815822244,17.70791655778885,1.1524210069328547,0.003983352660725359,0.0001533205730979148,1.0000000000000004,3.76800000667572,1.06,1.768,0.5
6.546074061475338e-06,0.5202128421515226,17.70827779173851,1.151997122913599,0.00406551785999909,0.00015407232989872455,1.0000000000000004,3.771999776363373,1.06,1.772,0.5
6.545584412265271e-06,0.5201864885166287,17.70864850282669,1.1515726614743471,0.004144891681789886,0.00015484462082149264,1.0000000000000004,3.776000142097473,1.06,1.776,0.5
6.545094734633494e-06,0.5201601404696703,17.709019541740417,1.151148185133934,0.004224263109790627,0.00015561688360321568,1.0000000000000004,3.7799999117851257,1.06,1.78,0.5
6.544605085423427e-06,0.5201337896287441,17.70939028263092,1.150723708793521,0.004303636946133338,0.0001563891639477788,1.0000000000000004,3.783999979496002,1.06,1.784,0.5
6.544115407791651e-06,0.5201074378564954,17.709760904312134,1.150299247354269,0.00438300827954663,0.00015716143286681472,1.0000000000000004,3.7880000472068787,1.06,1.788,0.5
6.54362571594902e-06,0.5200810879468918,17.710131883621216,1.1498747691512108,0.004462382115889341,0.0001579337194641539,1.0000000000000004,3.792000114917755,1.06,1.792,0.5
6.543136038317243e-06,0.520054736174643,17.710502862930298,1.1494503058493137,0.004541753565717954,0.00015870597829348299,1.0000000000000004,3.7959998846054077,1.06,1.796,0.5
6.542646346474612e-06,0.5200283899903297,17.710873275995255,1.1490258481353521,0.0046211250009946525,0.00015947824584827686,1.0000000000000004,3.799999952316284,1.06,1.8,0.5
6.542156654631981e-06,0.5200020456686616,17.71124416589737,1.148601369932294,0.004700498815509491,0.000160250532644568,1.0000000000000004,3.8040000200271606,1.06,1.804,0.5
6.541669762327729e-06,0.5199758866801858,17.711618661880493,1.1481775231659412,0.004780034978466574,0.0001610141499668316,1.0000000000000004,3.808000087738037,1.06,1.808,0.5
6.541269158333307e-06,0.5199558697640896,17.71210452914238,1.1477733105421066,0.004864756403549109,0.00016150587583751985,1.0000000000000004,3.8120001554489136,1.06,1.812,0.5
6.540868739079997e-06,0.5199358593672514,17.712590605020523,1.1473691333085299,0.00494947524566669,0.00016199758073298653,1.0000000000000004,3.815999925136566,1.06,1.816,0.5
6.5404681777181395e-06,0.5199158517643809,17.713076412677765,1.1469649206846952,0.00503419668530114,0.00016248930865003786,1.0000000000000004,3.8200002908706665,1.06,1.82,0.5
6.540067715832265e-06,0.5198958413675427,17.713562339544296,1.1465607192367315,0.005118915512866806,0.0001629810164445189,1.0000000000000004,3.823999762535095,1.06,1.824,0.5
6.539690943441201e-06,0.51987976860255,17.714059621095657,1.1461541652679443,0.00519145905127516,0.00016350246892216092,1.0000000000000004,3.8280001282691956,1.06,1.828,0.5
6.539319656440057e-06,0.5198646318167448,17.71455952525139,1.1457470282912254,0.005261150581645779,0.00016403091501615563,1.0000000000000004,3.831999897956848,1.06,1.832,0.5
6.538948468914896e-06,0.5198494866490364,17.715059906244278,1.1453399155288935,0.005330840052920394,0.00016455934070336298,1.0000000000000004,3.8359999656677246,1.06,1.836,0.5
6.538577224546316e-06,0.5198343424126506,17.71555995941162,1.1449327878654003,0.005400531648774631,0.00016508778332990914,1.0000000000000004,3.840000033378601,1.06,1.84,0.5
6.5382059517560265e-06,0.5198191972449422,17.7160601913929,1.1445256676524878,0.005470221134601161,0.00016561620958555068,1.0000000000000004,3.8439998030662537,1.06,1.844,0.5
6.537834764230865e-06,0.5198040567338467,17.716560274362564,1.1441185306757689,0.005539912672247738,0.00016614465079101137,1.0000000000000004,3.848000168800354,1.06,1.848,0.5
6.5374645146221155e-06,0.5197889693081379,17.71706172823906,1.143711680546403,0.005609693471342325,0.00016666606180137933,1.0000000000000004,3.8519999384880066,1.06,1.852,0.5
6.5371538511271865e-06,0.5197771079838276,17.717641562223434,1.1433211639523506,0.00568488467251882,0.00016677181196200763,1.0000000000000004,3.856000006198883,1.06,1.856,0.5
6.536843173421403e-06,0.519765242934227,17.7182215154171,1.1429306287318468,0.00576007817289792,0.00016687756598798842,1.0000000000000004,3.8600000739097595,1.06,1.86,0.5
6.536532353607072e-06,0.5197533769533038,17.718801379203796,1.1425401028245687,0.005835269344970584,0.00016698331992870408,1.0000000000000004,3.863999843597412,1.06,1.864,0.5
6.536221690112143e-06,0.5197415193542838,17.719381481409073,1.1421495750546455,0.005910462830797769,0.00016708907062934486,1.0000000000000004,3.8679999113082886,1.06,1.868,0.5
6.535910998195504e-06,0.5197296570986509,17.719961553812027,1.1417590454220772,0.005985654061078094,0.0001671948213726182,1.0000000000000004,3.871999979019165,1.06,1.872,0.5
6.535600263646302e-06,0.5197177967056632,17.720541417598724,1.1413685195147991,0.006060847488697618,0.00016730057253511177,1.0000000000000004,3.8760000467300415,1.06,1.876,0.5
6.535289557518809e-06,0.5197059335187078,17.721121340990067,1.1409779954701662,0.006136038762633689,0.00016740632124268018,1.0000000000000004,3.880000114440918,1.06,1.88,0.5
6.53502129921435e-06,0.5197002412751317,17.721691459417343,1.1405857484787703,0.006200056959642097,0.00016747813027073732,1.0000000000000004,3.8839998841285706,1.06,1.884,0.5
6.534763940635457e-06,0.5196961583569646,17.72225910425186,1.1401930432766676,0.00626116554485634,0.0001675410955428447,1.0000000000000004,3.887999951839447,1.06,1.888,0.5
6.534506667321693e-06,0.5196920819580555,17.722826659679413,1.1398003287613392,0.006322272354736924,0.00016760405587490368,1.0000000000000004,3.8920000195503235,1.06,1.892,0.5
6.534249592959895e-06,0.5196879990398884,17.723394513130188,1.13940766826272,0.006383394720614888,0.00016766568339221521,1.0000000000000004,3.895999789237976,1.06,1.896,0.5
6.534028969440442e-06,0.5196881536394358,17.723988562822342,1.1390275470912457,0.006450368804507889,0.00016716100478220142,1.0000000000000004,3.9000001549720764,1.06,1.9,0.5
6.533808402764407e-06,0.5196883026510477,17.724582970142365,1.1386474296450615,0.00651734478014987,0.0001666563139366417,1.0000000000000004,3.903999924659729,1.06,1.904,0.5
6.533587793455808e-06,0.5196884423494339,17.725177258253098,1.138267321512103,0.0065843187912832946,0.00016615163499977825,1.0000000000000004,3.9079999923706055,1.06,1.908,0.5
6.533367212568919e-06,0.5196885941550136,17.725771635770798,1.1378872152417898,0.006651292773312889,0.00016564695594922796,1.0000000000000004,3.912000060081482,1.06,1.912,0.5
6.533146660103739e-06,0.5196887440979481,17.726365745067596,1.1375071052461863,0.006718268734402955,0.00016514226018671252,1.0000000000000004,3.9159998297691345,1.06,1.916,0.5
6.532926036584286e-06,0.5196888903155923,17.72696015238762,1.1371270064264536,0.006785242760088295,0.000164637583310423,1.0000000000000004,3.920000195503235,1.06,1.92,0.5
6.532705555173379e-06,0.5196890383958817,17.72755455970764,1.1367468908429146,0.006852218823041767,0.0001641328890400473,1.0000000000000004,3.9239999651908875,1.06,1.924,0.5
6.532484889021362e-06,0.519689186476171,17.72814878821373,1.1363667715340853,0.006919192775967531,0.00016362821239113146,1.0000000000000004,3.928000032901764,1.06,1.928,0.5
6.532264350767036e-06,0.5196893261745572,17.728743016719818,1.1359866578131914,0.006986168751609512,0.000163123515847019,1.0000000000000004,3.9320001006126404,1.06,1.932,0.5
6.532043727247583e-06,0.519689473323524,17.72933718562126,1.1356065422296524,0.007053142777294852,0.00016261883712331837,1.0000000000000004,3.935999870300293,1.06,1.936,0.5
6.531866148407062e-06,0.5196914430707693,17.729967921972275,1.135225823149085,0.00710930087370798,0.0001620699564739425,1.0000000000000004,3.9399999380111694,1.06,1.94,0.5
6.5318125166413665e-06,0.5196906607598066,17.730556070804596,1.1348760444670916,0.0071614990156376734,0.00016092120361577145,1.0000000000000004,3.944000005722046,1.06,1.944,0.5
6.5317329784875255e-06,0.5196935581043363,17.731174916028976,1.13452023640275,0.007221783540444449,0.0001598526336294981,1.0000000000000004,3.9480000734329224,1.06,1.948,0.5
6.5316580304397576e-06,0.5196947352960706,17.731804490089417,1.1341659389436245,0.007282069564098492,0.00015878496577670376,1.0000000000000004,3.952000141143799,1.06,1.952,0.5
6.53158305397028e-06,0.5196959031745791,17.732434004545212,1.1338116526603699,0.0073423538415227085,0.00015771733001201937,1.0000000000000004,3.9559999108314514,1.06,1.956,0.5
6.531508105922512e-06,0.5196970822289586,17.733063340187073,1.1334573570638895,0.007402639850624837,0.0001566496638361059,1.0000000000000004,3.959999978542328,1.06,1.96,0.5
6.531433228929018e-06,0.5196982566267252,17.733692973852158,1.1331030577421188,0.007462924040737562,0.0001555820298335675,1.0000000000000004,3.9640000462532043,1.06,1.964,0.5
6.531358351935523e-06,0.5196994263678789,17.734322488307953,1.132748756557703,0.007523210093495436,0.00015451435638169642,1.0000000000000004,3.967999815940857,1.06,1.968,0.5
6.531283432309465e-06,0.519700606353581,17.73495215177536,1.132394464686513,0.007583494414575398,0.00015344672016226468,1.0000000000000004,3.9720001816749573,1.06,1.972,0.5
6.531208498472552e-06,0.5197017816826701,17.73558157682419,1.1320401765406132,0.0076437786483438686,0.0001523790847386408,1.0000000000000004,3.97599995136261,1.06,1.976,0.5
6.531175444024484e-06,0.5197093971073627,17.736156433820724,1.1316905915737152,0.007701406168052927,0.00015112382112647538,1.0000000000000004,3.9800000190734863,1.06,1.98,0.5
6.5312144386098225e-06,0.5197281176224351,17.736636757850647,1.1313491221517324,0.007754457896226086,0.00014954582906057112,1.0000000000000004,3.984000086784363,1.06,1.984,0.5
6.5312534616168705e-06,0.5197468344122171,17.73711746931076,1.1310076415538788,0.00780751122510992,0.00014796778714298853,1.0000000000000004,3.9879998564720154,1.06,1.988,0.5
6.531292456202209e-06,0.5197655484080315,17.737597972154617,1.1306661665439606,0.00786056298238691,0.00014638979257597384,1.0000000000000004,3.9920002222061157,1.06,1.992,0.5
6.5313314507875475e-06,0.5197842633351684,17.738078624010086,1.1303246784955263,0.007913616340374574,0.00014481175216474185,1.0000000000000004,3.9959999918937683,1.06,1.996,0.5
6.5313704737945955e-06,0.5198029754683375,17.738559246063232,1.1299832183867693,0.007966668068547733,0.00014323375819458306,1.0000000000000004,4.000000059604645,1.06,2.0,0.5


==> figs/data/cyl_fk02/cylinderPANS_medp3_x1p54.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
6.463972638925952e-06,0.5011558644473553,17.756684511899948,1.1144790351390839,0.02563718392048031,2.654125545120678e-06,1.0000000000000004,0.0,1.54,-2.0,0.5
6.464283544005411e-06,0.501153246499598,17.75631895661354,1.1147134937345982,0.025811377388890833,1.5700871145440942e-06,1.0000000000000004,0.003999948385171592,1.54,-1.996,0.5
6.464607210432405e-06,0.5011521726846695,17.75592640042305,1.114949133247137,0.025990367343183607,4.4327352100026474e-07,1.0000000000000004,0.008000016096048057,1.54,-1.992,0.5
6.464955774276859e-06,0.5011541228741407,17.755481749773026,1.1151871103793383,0.026178724190685898,-7.671241419870967e-07,1.0000000000000004,0.01199996448121965,1.54,-1.988,0.5
6.465314555725854e-06,0.50115607958287,17.75493374466896,1.1154273636639118,0.02636216819519177,-1.990647298555359e-06,1.0000000000000004,0.016000032192096114,1.54,-1.984,0.5
6.465689637025207e-06,0.5011580502614379,17.75421905517578,1.115671332925558,0.026537664176430553,-3.2352675134461606e-06,1.0000000000000004,0.019999979995191097,1.54,-1.98,0.5
6.466064803589688e-06,0.501160018146038,17.753504276275635,1.1159152891486883,0.02671316551277414,-4.479927312672771e-06,1.0000000000000004,0.024000047706067562,1.54,-1.976,0.5
6.466439856467332e-06,0.5011619869619608,17.752789437770844,1.116159250959754,0.026888661552220583,-5.724549893670883e-06,1.0000000000000004,0.027999996673315763,1.54,-1.972,0.5
6.4668232937492576e-06,0.5011624610051513,17.752065777778625,1.1164075341075659,0.027076365367975086,-6.994804877535898e-06,1.0000000000000004,0.031999945640563965,1.54,-1.968,0.5
6.467208478966313e-06,0.5011626174673438,17.751340210437775,1.1166567597538233,0.027266689343377948,-8.270594022974365e-06,1.0000000000000004,0.03600001335144043,1.54,-1.964,0.5
6.46759360733995e-06,0.5011627664789557,17.750614792108536,1.116905976086855,0.02745700825471431,-9.546341686927917e-06,1.0000000000000004,0.039999959990382195,1.54,-1.96,0.5
6.4679765898745245e-06,0.5011640852317214,17.749894827604294,1.117151528596878,0.027644815214443952,-1.0795174780753314e-05,1.0000000000000004,0.04400002770125866,1.54,-1.956,0.5
6.468356730238156e-06,0.5011669173836708,17.749182403087616,1.1173922643065453,0.027829306840430945,-1.2008534959306871e-05,1.0000000000000004,0.0479999789968133,1.54,-1.952,0.5
6.468719391250488e-06,0.501166864298284,17.748556345701218,1.1176360119134188,0.0280185203300789,-1.3214617593959588e-05,1.0000000000000004,0.05200004670768976,1.54,-1.948,0.5
6.4690425602975665e-06,0.5011603534221649,17.74812251329422,1.1178865171968937,0.028218281047884375,-1.4404293678715874e-05,1.0000000000000004,0.05599999334663153,1.54,-1.944,0.5
6.469197202818577e-06,0.5011440319940448,17.748462349176407,1.1181262359023094,0.02841694140806794,-1.558672315105092e-05,1.0000000000000004,0.059999944642186165,1.54,-1.94,0.5
6.4695437345108076e-06,0.5011511603370309,17.747830897569656,1.1183835286647081,0.028609481523744762,-1.685233062787006e-05,1.0000000000000004,0.06400001235306263,1.54,-1.936,0.5
6.469890308835602e-06,0.5011582793667912,17.747199654579163,1.1186408214271069,0.028802015352994204,-1.811790226824428e-05,1.0000000000000004,0.0679999589920044,1.54,-1.932,0.5
6.47023692579296e-06,0.5011654086410999,17.74656790494919,1.1188980899751186,0.02899455511942506,-1.9383510824866335e-05,1.0000000000000004,0.07200002670288086,1.54,-1.928,0.5
6.470583358009208e-06,0.5011725295335054,17.74593672156334,1.1191553547978401,0.029187088774051517,-2.06490822698413e-05,1.0000000000000004,0.07599997334182262,1.54,-1.924,0.5
6.47093004602084e-06,0.5011796550825238,17.745305210351944,1.1194126680493355,0.029379628656897694,-2.1914690315316676e-05,1.0000000000000004,0.08000004105269909,1.54,-1.92,0.5
6.47133272480005e-06,0.5011835694313049,17.744690537452698,1.1196638699620962,0.029573326755780727,-2.3167871631812886e-05,1.0000000000000004,0.08399998769164085,1.54,-1.916,0.5
6.471734039337207e-06,0.5011991458013654,17.744001179933548,1.1199097745120525,0.029769491113256663,-2.4440319542406996e-05,1.0000000000000004,0.08800005540251732,1.54,-1.912,0.5
6.4721390771183e-06,0.50121377594769,17.74333170056343,1.1201564073562622,0.02996723901014775,-2.5723222600415596e-05,1.0000000000000004,0.09200001135468483,1.54,-1.908,0.5
6.472574497706773e-06,0.5012209881097078,17.74281856417656,1.1204087808728218,0.030177480832207948,-2.708856429478601e-05,1.0000000000000004,0.0959999579936266,1.54,-1.904,0.5
6.473009563023879e-06,0.5012281872332096,17.742304772138596,1.1206611208617687,0.03038786636898294,-2.8454340601058448e-05,1.0000000000000004,0.10000002570450306,1.54,-1.9,0.5
6.473474073231955e-06,0.501237683929503,17.741853505373,1.1209189370274544,0.03058502491330728,-2.978236700812431e-05,1.0000000000000004,0.10399997234344482,1.54,-1.896,0.5
6.473938569229176e-06,0.50124716386199,17.74140253663063,1.1211767550557852,0.03078218933660537,-3.1110433482695043e-05,1.0000000000000004,0.10800004005432129,1.54,-1.892,0.5
6.474403051015543e-06,0.5012566521763802,17.74095132946968,1.1214345693588257,0.030979347531683743,-3.2438460380035394e-05,1.0000000000000004,0.11199998669326305,1.54,-1.888,0.5
6.474873288198069e-06,0.5012661023065448,17.74053919315338,1.1216983553022146,0.031184910621959716,-3.383975477078138e-05,1.0000000000000004,0.11600005440413952,1.54,-1.884,0.5
6.475347234413675e-06,0.5012755328789353,17.740152955055237,1.1219660751521587,0.031395997444633394,-3.528922086104558e-05,1.0000000000000004,0.12000000104308128,1.54,-1.88,0.5
6.475821123785863e-06,0.5012849550694227,17.739766865968704,1.122233783826232,0.03160708415089175,-3.673868927478452e-05,1.0000000000000004,0.1239999569952488,1.54,-1.876,0.5
6.476297102153694e-06,0.5012949258089066,17.739379853010178,1.1224996745586395,0.031817815732210875,-3.81747899602658e-05,1.0000000000000004,0.12800002470612526,1.54,-1.872,0.5
6.476783994457946e-06,0.5013079745694995,17.73898693919182,1.1227551735937595,0.03202647395664826,-3.953413549151463e-05,1.0000000000000004,0.13199997134506702,1.54,-1.868,0.5
6.477271355720404e-06,0.5013221697881818,17.73859331011772,1.1230119056999683,0.03223649470601231,-4.09092473110384e-05,1.0000000000000004,0.1360000390559435,1.54,-1.864,0.5
6.477761914425173e-06,0.5013475036248565,17.73819065093994,1.1232808530330658,0.03245972975855693,-4.24376332581744e-05,1.0000000000000004,0.13999998569488525,1.54,-1.86,0.5
6.478251748376351e-06,0.5013725906610489,17.737790942192078,1.1235497631132603,0.03268188901711255,-4.3963549003045443e-05,1.0000000000000004,0.14400005340576172,1.54,-1.856,0.5
6.4787327573867515e-06,0.5013946583494544,17.737422943115234,1.1238181218504906,0.032891163893509656,-4.545949011713901e-05,1.0000000000000004,0.14800000004470348,1.54,-1.852,0.5
6.479213709553733e-06,0.5014167251065373,17.737054765224457,1.1240864675492048,0.033100438537076116,-4.695543255195389e-05,1.0000000000000004,0.15199994668364525,1.54,-1.848,0.5
6.479694732774988e-06,0.5014387853443623,17.736686676740646,1.1243548300117254,0.033309719583485276,-4.8451416983397166e-05,1.0000000000000004,0.1560000143945217,1.54,-1.844,0.5
6.480243484929815e-06,0.5014651380479336,17.736327290534973,1.1246324945241213,0.033527133986353874,-5.001386210423675e-05,1.0000000000000004,0.15999997034668922,1.54,-1.84,0.5
6.480840724520931e-06,0.5014945613220334,17.73597338795662,1.1249167937785387,0.03375037474324927,-5.162389602997308e-05,1.0000000000000004,0.1640000380575657,1.54,-1.836,0.5
6.481437949901192e-06,0.5015239836648107,17.735619753599167,1.125201115384698,0.033973608689848334,-5.323388165745513e-05,1.0000000000000004,0.1679999753832817,1.54,-1.832,0.5
6.482035217914017e-06,0.5015534050762653,17.735265791416168,1.1254854407161474,0.03419684915570542,-5.4843917233426964e-05,1.0000000000000004,0.17200004309415817,1.54,-1.828,0.5
6.482632429083424e-06,0.501582819968462,17.734912365674973,1.1257697455585003,0.03442008269485086,-5.64539046763457e-05,1.0000000000000004,0.17599999904632568,1.54,-1.824,0.5
6.483240014176772e-06,0.5016126381233335,17.734558880329132,1.126042177900672,0.034644721541553736,-5.7997414195654073e-05,1.0000000000000004,0.1799999549984932,1.54,-1.82,0.5
6.48384961721149e-06,0.5016425419598818,17.73420587182045,1.126312280073762,0.034869642404373735,-5.952792844254873e-05,1.0000000000000004,0.18400002270936966,1.54,-1.816,0.5
6.484459177613644e-06,0.5016724392771721,17.733852714300156,1.126582382246852,0.03509455610765144,-6.105839635495158e-05,1.0000000000000004,0.18799996003508568,1.54,-1.812,0.5
6.4850687095940884e-06,0.5017023319378495,17.73349955677986,1.1268524900078773,0.035319477145094424,-6.25889124350465e-05,1.0000000000000004,0.19200002774596214,1.54,-1.808,0.5
6.485768295760863e-06,0.501747471280396,17.73315778374672,1.127144606783986,0.03555822197813541,-6.428944734437891e-05,1.0000000000000004,0.19599998369812965,1.54,-1.804,0.5
6.486472869937643e-06,0.5017934683710337,17.732816755771637,1.1274379752576351,0.03579775633988902,-6.599966853571004e-05,1.0000000000000004,0.20000005140900612,1.54,-1.8,0.5
6.4871774441144225e-06,0.5018394608050585,17.732475608587265,1.1277313344180584,0.03603728412417695,-6.770983670278952e-05,1.0000000000000004,0.20399998873472214,1.54,-1.796,0.5
6.487881975658638e-06,0.5018854588270187,17.732134342193604,1.1280247028917074,0.03627681155921891,-6.94200056923222e-05,1.0000000000000004,0.20799994468688965,1.54,-1.792,0.5
6.488586649311401e-06,0.5019314577803016,17.73179343342781,1.1283180862665176,0.03651634661946446,-7.113022592752927e-05,1.0000000000000004,0.2120000123977661,1.54,-1.788,0.5
6.489273786769445e-06,0.5019766334444284,17.73146617412567,1.1286125387996435,0.03675036056665704,-7.283205009755989e-05,1.0000000000000004,0.21599996834993362,1.54,-1.784,0.5
6.489944553322857e-06,0.502021074295044,17.731152087450027,1.1289080046117306,0.03697923105210066,-7.452612721925433e-05,1.0000000000000004,0.2200000360608101,1.54,-1.78,0.5
6.490615348297979e-06,0.5020654983818531,17.73083794116974,1.1292034480720758,0.03720809507649392,-7.622015390928993e-05,1.0000000000000004,0.2239999733865261,1.54,-1.776,0.5
6.491293348176441e-06,0.5021135620772839,17.730522245168686,1.1295066084712744,0.03744157822802663,-7.795223363871173e-05,1.0000000000000004,0.22800004109740257,1.54,-1.772,0.5
6.491987107892783e-06,0.5021697096526623,17.73020377755165,1.129826880991459,0.03768533538095653,-7.976896177908088e-05,1.0000000000000004,0.23199999704957008,1.54,-1.768,0.5
6.492680924452543e-06,0.5022258590906858,17.729884654283524,1.1301471404731274,0.03792909282492474,-8.158569060867649e-05,1.0000000000000004,0.2359999343752861,1.54,-1.764,0.5
6.493376730531963e-06,0.502282383851707,17.729588598012924,1.1304519511759281,0.038174941029865295,-8.331657783600122e-05,1.0000000000000004,0.24000000208616257,1.54,-1.76,0.5
6.494072366081127e-06,0.5023389086127281,17.729292273521423,1.1307569276541471,0.03842075704596937,-8.504841442658062e-05,1.0000000000000004,0.24399995803833008,1.54,-1.756,0.5
6.494768101106274e-06,0.5023954277858138,17.72899556159973,1.1310619004070759,0.038666580338031054,-8.678030376430002e-05,1.0000000000000004,0.24800002574920654,1.54,-1.752,0.5
6.495463765077147e-06,0.5024519441649318,17.728699326515198,1.1313668824732304,0.03891239612130448,-8.851214257354911e-05,1.0000000000000004,0.25199998170137405,1.54,-1.748,0.5
6.496159414837166e-06,0.5025084698572755,17.728402733802795,1.1316718719899654,0.03915822005365044,-9.02440297547713e-05,1.0000000000000004,0.2560000494122505,1.54,-1.744,0.5
6.496855121440603e-06,0.5025649918243289,17.728106200695038,1.1319768447428942,0.03940403583692387,-9.197586780018696e-05,1.0000000000000004,0.25999998673796654,1.54,-1.74,0.5
6.4975458542448905e-06,0.5026297951117158,17.72778630256653,1.1322968509048223,0.039660653041210026,-9.379744778215127e-05,1.0000000000000004,0.264000054448843,1.54,-1.736,0.5
6.498234185414731e-06,0.5026986161246896,17.7274551987648,1.1326241474598646,0.039922508178278804,-9.566256311188681e-05,1.0000000000000004,0.2680000104010105,1.54,-1.732,0.5
6.498922559217135e-06,0.5027674399316311,17.72712403535843,1.1329514365643263,0.04018436325713992,-9.752768257698108e-05,1.0000000000000004,0.27199994772672653,1.54,-1.728,0.5
6.499610918808685e-06,0.5028362618759274,17.726792722940445,1.133278749883175,0.0404462261358276,-9.939285645188534e-05,1.0000000000000004,0.276000015437603,1.54,-1.724,0.5
6.500299207345961e-06,0.5029050894081593,17.72646164894104,1.1336060371249914,0.04070808121468872,-0.00010125797375781787,1.0000000000000004,0.2799999713897705,1.54,-1.72,0.5
6.500987609570075e-06,0.5029739169403911,17.72613051533699,1.1339333411306143,0.04096994374413043,-0.000103123150374973,1.0000000000000004,0.284000039100647,1.54,-1.716,0.5
6.501675983372479e-06,0.5030427426099777,17.72579935193062,1.134260630235076,0.041231799172237515,-0.00010498826904559166,1.0000000000000004,0.2879999950528145,1.54,-1.712,0.5
6.502364328753174e-06,0.5031115654855967,17.72546824812889,1.1345879416912794,0.04149366216734052,-0.00010685344102867589,1.0000000000000004,0.29200006276369095,1.54,-1.708,0.5
6.503068647134569e-06,0.5031812405213714,17.725145787000656,1.134913282468915,0.04175662167835981,-0.00010867667790392943,1.0000000000000004,0.29600000008940697,1.54,-1.704,0.5
6.503942685753827e-06,0.5032580178231001,17.7249114215374,1.1352450475096703,0.04202789720147848,-0.0001098536956307683,1.0000000000000004,0.2999999560415745,1.54,-1.7,0.5
6.5048232471554e-06,0.5033347932621837,17.72468614578247,1.135577442124486,0.042297267937101424,-0.00011103977762161321,1.0000000000000004,0.30400002375245094,1.54,-1.696,0.5
6.505703794346118e-06,0.5034115705639124,17.72446110844612,1.135909840464592,0.042566630290821195,-0.00011222582529057945,1.0000000000000004,0.30799996107816696,1.54,-1.692,0.5
6.506584341536836e-06,0.5034883385524154,17.724235713481903,1.1362422443926334,0.042836000327952206,-0.00011341190634439613,1.0000000000000004,0.3120000287890434,1.54,-1.688,0.5
6.507464902938409e-06,0.5035651121288538,17.724010318517685,1.1365746147930622,0.043105362565256655,-0.0001145979549299625,1.0000000000000004,0.31599998474121094,1.54,-1.684,0.5
6.508345492761691e-06,0.5036418894305825,17.723784923553467,1.1369070187211037,0.04337473283521831,-0.00011578403902134937,1.0000000000000004,0.3200000524520874,1.54,-1.68,0.5
6.509226054163264e-06,0.5037186583504081,17.72355991601944,1.137239409610629,0.04364409553818405,-0.00011697008736355485,1.0000000000000004,0.3240000084042549,1.54,-1.676,0.5
6.510106601353982e-06,0.5037954309955239,17.723334461450577,1.1375717837363482,0.04391345800831914,-0.00011815613725207896,1.0000000000000004,0.3279999643564224,1.54,-1.672,0.5
6.5109538525121025e-06,0.5038833739235997,17.723046720027924,1.137915899977088,0.044194105779752135,-0.00011919925159009637,1.0000000000000004,0.3320000320672989,1.54,-1.668,0.5
6.5117820042814856e-06,0.5039777178317308,17.722723931074142,1.1382667236030102,0.04448121425230056,-0.00012016032277273325,1.0000000000000004,0.3359999507665634,1.54,-1.664,0.5
6.51261009920745e-06,0.5040720533579588,17.72240051627159,1.1386175584048033,0.04476833192165941,-0.00012112141988041003,1.0000000000000004,0.3400000184774399,1.54,-1.66,0.5
6.513438279398542e-06,0.5041663851588964,17.72207736968994,1.1389683652669191,0.045055439695715904,-0.00012208249034273422,1.0000000000000004,0.3439999744296074,1.54,-1.656,0.5
6.514266374324507e-06,0.5042607225477695,17.721754252910614,1.1393192000687122,0.04534255713224411,-0.00012304358658354886,1.0000000000000004,0.34800004214048386,1.54,-1.652,0.5
6.51509449767218e-06,0.5043550608679652,17.72143119573593,1.1396700125187635,0.04562966607045382,-0.00012400465475082,1.0000000000000004,0.35199999809265137,1.54,-1.648,0.5
6.515922606808999e-06,0.5044494038447738,17.721107959747314,1.1400208286941051,0.04591677465941757,-0.0001249657220228073,1.0000000000000004,0.3559999540448189,1.54,-1.644,0.5
6.516750744367528e-06,0.5045437384396791,17.720784842967987,1.1403716709464788,0.046203892095945776,-0.00012592681449064003,1.0000000000000004,0.36000002175569534,1.54,-1.64,0.5
6.517618047041651e-06,0.5046409340575337,17.720486223697662,1.1407122891396284,0.04649803484790027,-0.00012681281805271283,1.0000000000000004,0.36399997770786285,1.54,-1.636,0.5
6.518532416066591e-06,0.5047433180734515,17.720160394906998,1.1410652864724398,0.04680059547536075,-0.00012759749651536367,1.0000000000000004,0.3680000454187393,1.54,-1.632,0.5
6.519445918229394e-06,0.5048440508544445,17.719839215278625,1.141419444233179,0.04709765431471169,-0.00012836725861120613,1.0000000000000004,0.37199996411800385,1.54,-1.628,0.5
6.520359420392197e-06,0.5049447882920504,17.71951824426651,1.1417736187577248,0.04739472141955048,-0.00012913704688344296,1.0000000000000004,0.3760000318288803,1.54,-1.624,0.5
6.521272879922435e-06,0.5050455210730433,17.71919697523117,1.142127761617303,0.04769178025890142,-0.00012990680943403277,1.0000000000000004,0.3799999877810478,1.54,-1.62,0.5
6.522186325241819e-06,0.505146250128746,17.718876093626022,1.1424819342792034,0.04798883979674429,-0.00013067657400256394,1.0000000000000004,0.38399994373321533,1.54,-1.616,0.5
6.523099756350348e-06,0.5052469884976745,17.71855491399765,1.1428360976278782,0.04828590666875243,-0.0001314463593473647,1.0000000000000004,0.3880000114440918,1.54,-1.612,0.5
6.5240132585131505e-06,0.5053477194160223,17.718233674764633,1.1431902647018433,0.04858296550810337,-0.00013221612437064323,1.0000000000000004,0.3919999673962593,1.54,-1.608,0.5
6.5249266896216795e-06,0.5054484670981765,17.71791261434555,1.1435444317758083,0.04888003331143409,-0.00013298591022703476,1.0000000000000004,0.3960000351071358,1.54,-1.604,0.5
6.5259847588095e-06,0.5055509582161903,17.717619568109512,1.1439121961593628,0.04919371975120157,-0.0001337601662214638,1.0000000000000004,0.3999999910593033,1.54,-1.6,0.5
6.5270673701434134e-06,0.5056537613272667,17.717331439256668,1.1442822627723217,0.04951024428009987,-0.00013453520455186663,1.0000000000000004,0.40400005877017975,1.54,-1.596,0.5
6.528149938844763e-06,0.5057565690949559,17.71704339981079,1.144652346149087,0.04982675996143371,-0.00013531021984647396,1.0000000000000004,0.4079999774694443,1.54,-1.592,0.5
6.529232535967822e-06,0.5058593740686774,17.716755002737045,1.1450224090367556,0.050143275992013514,-0.0001360852363916365,1.0000000000000004,0.4119999334216118,1.54,-1.588,0.5
6.5303151757234446e-06,0.5059621762484312,17.716466933488846,1.1453925091773272,0.05045980087015778,-0.00013686027028825265,1.0000000000000004,0.41600000113248825,1.54,-1.584,0.5
6.5313977160030845e-06,0.506064978428185,17.716178745031357,1.1457625590264797,0.05077631678432226,-0.00013763528531285374,1.0000000000000004,0.41999995708465576,1.54,-1.58,0.5
6.532480341547853e-06,0.5061677750200033,17.715890258550644,1.146132655441761,0.051092841662466526,-0.00013841032353667515,1.0000000000000004,0.4240000247955322,1.54,-1.576,0.5
6.533575458433916e-06,0.5062717404216528,17.71560627222061,1.1464935224503279,0.05141097749583423,-0.0001391357462949827,1.0000000000000004,0.42799998074769974,1.54,-1.572,0.5
6.534747029718346e-06,0.506387866102159,17.71531105041504,1.1468587815761566,0.051737519330345094,-0.00014066545949376064,1.0000000000000004,0.4320000484585762,1.54,-1.568,0.5
6.536029559356393e-06,0.5065152449533343,17.714987188577652,1.1472353897988796,0.05207259859889746,-0.00014313552950007136,1.0000000000000004,0.4360000044107437,1.54,-1.564,0.5
6.537267779549438e-06,0.5066411821171641,17.714671313762665,1.147612040862441,0.0523984752362594,-0.00014556227225881457,1.0000000000000004,0.4400000721216202,1.54,-1.56,0.5
6.5385007985696575e-06,0.5067669609561563,17.71435633301735,1.1479886453598738,0.05272327724378556,-0.00014798393029735735,1.0000000000000004,0.4439999908208847,1.54,-1.556,0.5
6.539733817589877e-06,0.5068927276879549,17.71404120326042,1.1483652647584677,0.05304807866923511,-0.00015040558909618085,1.0000000000000004,0.4479999467730522,1.54,-1.552,0.5
6.540966865031805e-06,0.5070185121148825,17.713726073503494,1.1487418971955776,0.05337289068847895,-0.0001528273257704882,1.0000000000000004,0.4520000144839287,1.54,-1.548,0.5
6.5422000403714264e-06,0.5071442890912294,17.713411062955856,1.1491185128688812,0.05369769234675914,-0.00015524898769569973,1.0000000000000004,0.4559999704360962,1.54,-1.544,0.5
6.5435661440460535e-06,0.507283590734005,17.713093727827072,1.1495066285133362,0.05402931571006775,-0.00015758375683105896,1.0000000000000004,0.46000003814697266,1.54,-1.54,0.5
6.545016475456578e-06,0.507431442849338,17.712775200605392,1.1499019730836153,0.054365234449505806,-0.00015986354428321192,1.0000000000000004,0.46399999409914017,1.54,-1.536,0.5
6.546445575850157e-06,0.5075812702998519,17.71246111392975,1.150292107835412,0.05470265506301075,-0.00016211335026383722,1.0000000000000004,0.46800006181001663,1.54,-1.532,0.5
6.547812262169828e-06,0.5077368561178446,17.712159901857376,1.1506668999791145,0.05504442914389074,-0.00016427526252016378,1.0000000000000004,0.47200001776218414,1.54,-1.528,0.5
6.5491789200677886e-06,0.5078924493864179,17.71185839176178,1.1510416977107525,0.05538620334118605,-0.00016643717104258826,1.0000000000000004,0.47599993646144867,1.54,-1.524,0.5
6.550545691652587e-06,0.5080480370670557,17.71155697107315,1.1514165196567774,0.05572798755019903,-0.0001685991443309831,1.0000000000000004,0.48000000417232513,1.54,-1.52,0.5
6.551912292707129e-06,0.5082036284729838,17.711255878210068,1.1517913024872541,0.05606976163107902,-0.0001707610498691281,1.0000000000000004,0.48399996012449265,1.54,-1.516,0.5
6.5532834838677445e-06,0.5083676436915994,17.710952788591385,1.1521829012781382,0.05642167537007481,-0.00017301971696781493,1.0000000000000004,0.4880000278353691,1.54,-1.512,0.5
6.554655811896737e-06,0.5085342796519399,17.710649400949478,1.1525797620415688,0.05677675420884043,-0.00017530868918669285,1.0000000000000004,0.4919999837875366,1.54,-1.508,0.5
6.556028310455986e-06,0.508700923062861,17.71034601330757,1.1529766153544188,0.05713184271007776,-0.00017759772233105764,1.0000000000000004,0.4960000514984131,1.54,-1.504,0.5
6.557400737960961e-06,0.508867559954524,17.71004268527031,1.1533734519034624,0.05748692131601274,-0.00017988669738144836,1.0000000000000004,0.5000000074505806,1.54,-1.5,0.5
6.558773108622518e-06,0.5090342089533806,17.709739595651627,1.1537702847272158,0.05784200015477836,-0.00018217567502176735,1.0000000000000004,0.5039999634027481,1.54,-1.496,0.5
6.560265575217272e-06,0.5092002423480153,17.709442019462585,1.1541613899171352,0.058200768660753965,-0.00018435487832135777,1.0000000000000004,0.5080000311136246,1.54,-1.492,0.5
6.561985017583538e-06,0.5093651376664639,17.709155917167664,1.1545415967702866,0.05856647505424917,-0.00018632663173434594,1.0000000000000004,0.5119999498128891,1.54,-1.488,0.5
6.563814238802479e-06,0.5095290094614029,17.708835273981094,1.1549323052167892,0.05893419776111841,-0.00018821759408638172,1.0000000000000004,0.5160000175237656,1.54,-1.484,0.5
6.565734352648178e-06,0.5096920151263475,17.708485901355743,1.155331702902913,0.059303568210452795,-0.00019004162473379438,1.0000000000000004,0.5199999734759331,1.54,-1.48,0.5
6.567654480704732e-06,0.5098550254479051,17.708136796951294,1.1557311080396175,0.05967295018490404,-0.00019186570185070195,1.0000000000000004,0.5240000411868095,1.54,-1.476,0.5
6.5695746371829955e-06,0.5100180236622691,17.707787573337555,1.1561305057257414,0.06004232005216181,-0.00019368972760958059,1.0000000000000004,0.527999997138977,1.54,-1.472,0.5
6.5714947652395495e-06,0.5101810339838266,17.707438319921494,1.1565298959612846,0.060411691083572805,-0.00019551375561377426,1.0000000000000004,0.5319999530911446,1.54,-1.468,0.5
6.573414992772086e-06,0.5103440433740616,17.707089066505432,1.1569293085485697,0.06078107189387083,-0.0001973378356296962,1.0000000000000004,0.536000020802021,1.54,-1.464,0.5
6.575335035563512e-06,0.5105070453137159,17.706739515066147,1.1573287043720484,0.06115044292528182,-0.0001991618642591675,1.0000000000000004,0.5399999767541885,1.54,-1.46,0.5
6.5770945667509295e-06,0.510674680583179,17.706410109996796,1.157717153429985,0.06153258599806577,-0.00020085051875184945,1.0000000000000004,0.544000044465065,1.54,-1.456,0.5
6.578807258961206e-06,0.510843669064343,17.706086426973343,1.1581024024635553,0.06191844085697085,-0.00020249959263551887,1.0000000000000004,0.5479999631643295,1.54,-1.452,0.5
6.580538610023723e-06,0.5110409092158079,17.705623626708984,1.1585067212581635,0.06231143861077726,-0.00020361006627922507,1.0000000000000004,0.552000030875206,1.54,-1.448,0.5
6.5821443939739765e-06,0.511212551034987,17.70513054728508,1.158916236832738,0.0627045133151114,-0.00020487970385829612,1.0000000000000004,0.5559999868273735,1.54,-1.444,0.5
6.5837501637133755e-06,0.5113841742277145,17.704637438058853,1.159325759857893,0.06309758720453829,-0.0002061493384442059,1.0000000000000004,0.559999942779541,1.54,-1.44,0.5
6.585356018717903e-06,0.5115558132529259,17.70414447784424,1.159735281020403,0.06349067285191268,-0.00020741899746212766,1.0000000000000004,0.5640000104904175,1.54,-1.436,0.5
6.586961816879011e-06,0.5117274420335889,17.703651279211044,1.1601448077708483,0.06388374697417021,-0.0002086886150891587,1.0000000000000004,0.567999966442585,1.54,-1.432,0.5
6.588567629250974e-06,0.5118990754708648,17.703158110380173,1.1605543419718742,0.06427683285437524,-0.00020995827668457423,1.0000000000000004,0.5720000341534615,1.54,-1.428,0.5
6.590173441622937e-06,0.5120707135647535,17.702665209770203,1.160963850095868,0.06466990744229406,-0.00021122788399452475,1.0000000000000004,0.575999990105629,1.54,-1.424,0.5
6.5919464589114796e-06,0.5122588658705354,17.702184557914734,1.1613762490451336,0.06507279851939529,-0.0002129261805094984,1.0000000000000004,0.5800000578165054,1.54,-1.42,0.5
6.593842670099548e-06,0.5124591886997223,17.70171284675598,1.1617907993495464,0.06548283214215189,-0.00021494017939005516,1.0000000000000004,0.58399997651577,1.54,-1.416,0.5
6.595738881287616e-06,0.5126595152541995,17.701241046190262,1.1622053552418947,0.06589287798851728,-0.00021695422881151671,1.0000000000000004,0.5880000442266464,1.54,-1.412,0.5
6.5976350356322655e-06,0.5128598380833864,17.70076957345009,1.1626199204474688,0.06630291137844324,-0.000218968226270988,1.0000000000000004,0.5920000001788139,1.54,-1.408,0.5
6.599531246820334e-06,0.5130601609125733,17.70029827952385,1.1630344688892365,0.06671294500119984,-0.00022098222403954537,1.0000000000000004,0.5959999561309814,1.54,-1.404,0.5
6.601427458008402e-06,0.5132604911923409,17.699826329946518,1.1634490210562944,0.06712299049831927,-0.0002229962835293975,1.0000000000000004,0.6000000238418579,1.54,-1.4,0.5
6.603323640774761e-06,0.5134608093649149,17.699354499578476,1.1638635788112879,0.06753302353899926,-0.00022501028786336974,1.0000000000000004,0.6039999797940254,1.54,-1.396,0.5
6.605253858538163e-06,0.5136654265224934,17.69885101914406,1.1642820853739977,0.06794462027028203,-0.00022720730771652597,1.0000000000000004,0.6080000475049019,1.54,-1.392,0.5
6.60733324764351e-06,0.5138888992369175,17.6982059776783,1.164717961102724,0.06836301973089576,-0.00023020877056012523,1.0000000000000004,0.6120000034570694,1.54,-1.388,0.5
6.609521605582813e-06,0.5141144543886185,17.69757828116417,1.165150348097086,0.06878415704704821,-0.00023318671259175971,1.0000000000000004,0.6160000711679459,1.54,-1.384,0.5
6.612114432869021e-06,0.5143476957455277,17.69701397418976,1.1655698418617249,0.069215401657857,-0.00023607683471027485,1.0000000000000004,0.6199999898672104,1.54,-1.38,0.5
6.614707260155228e-06,0.5145809315145016,17.69644957780838,1.1659893207252026,0.06964664708357304,-0.00023896695881830965,1.0000000000000004,0.6239999458193779,1.54,-1.376,0.5
6.617300215339128e-06,0.5148141756653786,17.695885598659515,1.1664088182151318,0.07007790473289788,-0.00024185715312796674,1.0000000000000004,0.6280000507831573,1.54,-1.372,0.5
6.61989305683619e-06,0.5150474207475781,17.69532135128975,1.1668282970786095,0.07050915085710585,-0.0002447472707274301,1.0000000000000004,0.6319999694824219,1.54,-1.368,0.5
6.622485997809235e-06,0.5152806621044874,17.694756895303726,1.1672477964311838,0.07094040897209197,-0.00024763747040879025,1.0000000000000004,0.6360000371932983,1.54,-1.364,0.5
6.6252530359633965e-06,0.5155286267399788,17.69391903281212,1.167685566470027,0.07137817202601582,-0.0002515213490141832,1.0000000000000004,0.6399999558925629,1.54,-1.36,0.5
6.628064923575039e-06,0.5157803874462843,17.693011343479156,1.1681280378252268,0.0718176249647513,-0.0002556607772703501,1.0000000000000004,0.6440000236034393,1.54,-1.356,0.5
6.6308767969758264e-06,0.5160321453586221,17.69210347533226,1.1685705054551363,0.07225706416647881,-0.0002598000791529387,1.0000000000000004,0.6480000168085098,1.54,-1.352,0.5
6.633688585111486e-06,0.5162838883697987,17.691195398569107,1.169012961909175,0.07269650313537568,-0.0002639393865706552,1.0000000000000004,0.6519999355077744,1.54,-1.348,0.5
6.635913379682279e-06,0.5165454559028149,17.690289735794067,1.169437749311328,0.07314404693897814,-0.00026843162436307466,1.0000000000000004,0.6560000032186508,1.54,-1.344,0.5
6.638032459704846e-06,0.5168087845668197,17.68938386440277,1.1698593143373728,0.07359303440898657,-0.00027298725069613283,1.0000000000000004,0.6599999964237213,1.54,-1.34,0.5
6.640151610781686e-06,0.5170721169561148,17.688478231430054,1.170280922204256,0.07404203398618847,-0.00027754301436289097,1.0000000000000004,0.6640000641345978,1.54,-1.336,0.5
6.6426219405002485e-06,0.5173610765486956,17.6877843439579,1.1707223132252693,0.07450598489958793,-0.00028114588090488724,1.0000000000000004,0.6679999828338623,1.54,-1.332,0.5
6.645143272976384e-06,0.5176537819206715,17.687121123075485,1.1711665987968445,0.07497212430462241,-0.0002846104512599368,1.0000000000000004,0.6720000505447388,1.54,-1.328,0.5
6.6476645343982455e-06,0.5179464686661959,17.686458230018616,1.1716108825057745,0.07543825032189488,-0.0002880749250238068,1.0000000000000004,0.6759999692440033,1.54,-1.324,0.5
6.650185852663526e-06,0.5182391637936234,17.685795187950134,1.1720551550388336,0.07590437622275203,-0.0002915393929754373,1.0000000000000004,0.6799999624490738,1.54,-1.32,0.5
6.6527072277722255e-06,0.518531865440309,17.685132056474686,1.1724994406104088,0.07637051516212523,-0.00029500396891535274,1.0000000000000004,0.6840000301599503,1.54,-1.316,0.5
6.655898630469892e-06,0.5188150545582175,17.684470683336258,1.1729415208101273,0.07682953518815339,-0.0002981631906209259,1.0000000000000004,0.6879999488592148,1.54,-1.312,0.5
6.658669050807475e-06,0.5191162321716547,17.683835178613663,1.1733930055052042,0.07728991785552353,-0.00030155530521369656,1.0000000000000004,0.6920000165700912,1.54,-1.308,0.5
6.661893834802868e-06,0.5194498365744948,17.683191776275635,1.1738572306931019,0.0777680748142302,-0.00030483950635584733,1.0000000000000004,0.6960000097751617,1.54,-1.304,0.5
6.6653835659735705e-06,0.5197865003719926,17.682555675506592,1.1743074674159288,0.07824794773478061,-0.00030788407551085584,1.0000000000000004,0.7000000774860382,1.54,-1.3,0.5
6.668873254511709e-06,0.5201231455430388,17.681919127702713,1.1747577022761106,0.07872780621983111,-0.0003109285511300186,1.0000000000000004,0.7039999961853027,1.54,-1.296,0.5
6.672362871995574e-06,0.5204597944393754,17.681282937526703,1.1752079464495182,0.07920766551978886,-0.000313973034906212,1.0000000000000004,0.7079999148845673,1.54,-1.292,0.5
6.675852603166277e-06,0.520796456374228,17.680646747350693,1.1756581868976355,0.07968753867316991,-0.0003170175884861237,1.0000000000000004,0.7119999825954437,1.54,-1.288,0.5
6.679342291704415e-06,0.5211330968886614,17.680010497570038,1.1761084105819464,0.08016739739105105,-0.0003200620801635523,1.0000000000000004,0.7159999758005142,1.54,-1.284,0.5
6.682913820554859e-06,0.5214791670441628,17.679375141859055,1.1765627097338438,0.08065231936052442,-0.00032318097009920166,1.0000000000000004,0.7200000435113907,1.54,-1.28,0.5
6.686824733037611e-06,0.521864365786314,17.678744852542877,1.1770337577909231,0.08115822984836996,-0.0003266090125180199,1.0000000000000004,0.7239999622106552,1.54,-1.276,0.5
6.690735958159166e-06,0.5222495598718524,17.678114473819733,1.1775048337876797,0.08166415710002184,-0.00033003715026325153,1.0000000000000004,0.7280000299215317,1.54,-1.272,0.5
6.6946470553830295e-06,0.5226347455754876,17.677484065294266,1.1779758930206299,0.08217006805352867,-0.0003334651732416205,1.0000000000000004,0.7320000231266022,1.54,-1.268,0.5
6.69855805313091e-06,0.5230199368670583,17.6768539249897,1.178446963429451,0.0826759790070355,-0.0003368932023022353,1.0000000000000004,0.7359999418258667,1.54,-1.264,0.5
6.702469192987337e-06,0.5234051374718547,17.6762233376503,1.1789180357009172,0.08318190649151802,-0.00034032134789185875,1.0000000000000004,0.7400000095367432,1.54,-1.26,0.5
6.706380233367781e-06,0.5237903213128448,17.675592958927155,1.1793890912085772,0.08368781907483935,-0.0003437493689375515,1.0000000000000004,0.7439999282360077,1.54,-1.256,0.5
6.7103458718520415e-06,0.5241809897124767,17.674973160028458,1.1798658818006516,0.08419120544567704,-0.0003472854023129912,1.0000000000000004,0.7479999959468842,1.54,-1.252,0.5
6.714703019383705e-06,0.5246193194761872,17.67438718676567,1.1803524009883404,0.08471380593255162,-0.0003514201531515937,1.0000000000000004,0.7519999891519547,1.54,-1.248,0.5
6.7190448902465505e-06,0.5250581782311201,17.6738021671772,1.180835708975792,0.08523684600368142,-0.00035551937884292784,1.0000000000000004,0.7560000568628311,1.54,-1.244,0.5
6.7233868179528145e-06,0.5254970174282789,17.673217207193375,1.181318985298276,0.08575986931100488,-0.0003596184901084598,1.0000000000000004,0.7599999755620956,1.54,-1.24,0.5
6.727728745659078e-06,0.5259358696639538,17.672632038593292,1.1818022821098566,0.08628290938213468,-0.00036371772358734233,1.0000000000000004,0.7640000432729721,1.54,-1.236,0.5
6.732070559678505e-06,0.5263747163116932,17.672047048807144,1.1822855714708567,0.08680593315511942,-0.0003678168225178524,1.0000000000000004,0.7680000364780426,1.54,-1.232,0.5
6.736412473173914e-06,0.5268135545775294,17.671462059020996,1.1827688571065664,0.0873289571609348,-0.00037191593787611055,1.0000000000000004,0.7719999551773071,1.54,-1.228,0.5
6.740772661828487e-06,0.527254612185061,17.670875012874603,1.1832531727850437,0.08785310597158968,-0.0003760220604362985,1.0000000000000004,0.7760000228881836,1.54,-1.224,0.5
6.745557882936737e-06,0.5277469754219055,17.67024302482605,1.1837614104151726,0.08840309199877083,-0.00038028895349384584,1.0000000000000004,0.7799999415874481,1.54,-1.22,0.5
6.750343345629517e-06,0.5282393535599113,17.669611275196075,1.1842696517705917,0.0889530940912664,-0.0003845559632296158,1.0000000000000004,0.7840000092983246,1.54,-1.216,0.5
6.7551286377920405e-06,0.5287317279726267,17.668979346752167,1.1847778726369143,0.0895030798856169,-0.00038882287121566605,1.0000000000000004,0.7880000025033951,1.54,-1.212,0.5
6.7599140578522565e-06,0.529224120080471,17.668347090482712,1.185286108404398,0.09005308314226568,-0.00039308988635866626,1.0000000000000004,0.7920000702142715,1.54,-1.208,0.5
6.764709880258124e-06,0.5297162374481559,17.667719662189484,1.185790916904807,0.09060324332676828,-0.00039733846708145393,1.0000000000000004,0.7959999889135361,1.54,-1.204,0.5
6.769943439621784e-06,0.5302308714017272,17.667123675346375,1.186291091144085,0.09116524178534746,-0.0004016266749147235,1.0000000000000004,0.7999999821186066,1.54,-1.2,0.5
6.775640187584031e-06,0.5307753374800086,17.666540145874023,1.1868093125522137,0.09173554368317127,-0.0004060876869971253,1.0000000000000004,0.804000049829483,1.54,-1.196,0.5
6.781265611266463e-06,0.5313175143674016,17.665954113006592,1.1873312070965767,0.09229774866253138,-0.0004105556607783001,1.0000000000000004,0.8079999685287476,1.54,-1.192,0.5
6.786891191268296e-06,0.5318597108125687,17.665368139743805,1.1878531109541655,0.09285997156985104,-0.00041502378127233897,1.0000000000000004,0.812000036239624,1.54,-1.188,0.5
6.792516757059275e-06,0.5324018988758326,17.66478192806244,1.1883749980479479,0.09342217748053372,-0.0004194917565882861,1.0000000000000004,0.8159999549388885,1.54,-1.184,0.5
6.798142294428544e-06,0.5329440981149673,17.66419568657875,1.1888969093561172,0.09398439852520823,-0.0004239598746949014,1.0000000000000004,0.820000022649765,1.54,-1.18,0.5
6.804230437751357e-06,0.5335390418767929,17.66362175345421,1.189437873661518,0.09456738294102252,-0.0004286433059803585,1.0000000000000004,0.8240000158548355,1.54,-1.176,0.5
6.810424181935559e-06,0.5341460518538952,17.663050174713135,1.1899831667542458,0.09515511430799961,-0.00043337597620052293,1.0000000000000004,0.8279999345541,1.54,-1.172,0.5
6.816618181915146e-06,0.5347530758008361,17.662478297948837,1.1905285082757473,0.0957428626716137,-0.0004381087978515552,1.0000000000000004,0.8320000022649765,1.54,-1.168,0.5
6.822912666848424e-06,0.5353655712679029,17.66186884045601,1.1910694222897291,0.096331637352705,-0.0004427495369299095,1.0000000000000004,0.835999995470047,1.54,-1.164,0.5
6.828852889384507e-06,0.5359768401831388,17.661286890506744,1.1915939580649137,0.09692396991886199,-0.0004471691991341231,1.0000000000000004,0.8400000631809235,1.54,-1.16,0.5
6.8348977038112935e-06,0.5365952448919415,17.66069895029068,1.1921214275062084,0.09751849574968219,-0.0004516371936063024,1.0000000000000004,0.843999981880188,1.54,-1.156,0.5
6.841840971105739e-06,0.5372750079259276,17.66005778312683,1.1926741190254688,0.09813198284246027,-0.0004565202221016307,1.0000000000000004,0.8480000495910645,1.54,-1.152,0.5
6.848784053659074e-06,0.5379547365009785,17.659416675567627,1.1932267844676971,0.09874545014463365,-0.00046140314454845566,1.0000000000000004,0.851999968290329,1.54,-1.148,0.5
6.855727036736425e-06,0.5386344753205776,17.658775806427002,1.1937794387340546,0.09935891698114574,-0.0004662860438457983,1.0000000000000004,0.8559999614953995,1.54,-1.144,0.5
6.862670232976598e-06,0.5393142374232411,17.658134788274765,1.1943321209400892,0.09997240290977061,-0.0004711691028660425,1.0000000000000004,0.8600000292062759,1.54,-1.14,0.5
6.869613173421385e-06,0.5399939753115177,17.657493442296982,1.194884791970253,0.10058587160892785,-0.00047605200537503833,1.0000000000000004,0.8639999479055405,1.54,-1.136,0.5
6.875937060613069e-06,0.5406748726963997,17.6568723320961,1.1954433601349592,0.1011970667168498,-0.00048143432235159267,1.0000000000000004,0.8680000156164169,1.54,-1.132,0.5
6.88223038025626e-06,0.5414356114342809,17.656301498413086,1.196003369987011,0.1018286666367203,-0.0004873443673218958,1.0000000000000004,0.8720000088214874,1.54,-1.128,0.5
6.88841700480225e-06,0.5421985667198896,17.655736953020096,1.196559639647603,0.10246013174764812,-0.000493110261210461,1.0000000000000004,0.8760000765323639,1.54,-1.124,0.5
6.8946033735528545e-06,0.5429614949971437,17.655172169208527,1.197115894407034,0.1030915763694793,-0.0004988760431388073,1.0000000000000004,0.8799999952316284,1.54,-1.12,0.5
6.900789870201152e-06,0.5437244214117527,17.654607474803925,1.197672139853239,0.10372302331961691,-0.0005046417764020816,1.0000000000000004,0.8839999139308929,1.54,-1.116,0.5
6.907880518269849e-06,0.5445185173302889,17.65402188897133,1.1982323098927736,0.10436223400756717,-0.0005103064017646375,1.0000000000000004,0.8879999816417694,1.54,-1.112,0.5
6.917395424466122e-06,0.5453960932791233,17.653380393981934,1.1988028716295958,0.10502220247872174,-0.0005156992396848636,1.0000000000000004,0.8919999748468399,1.54,-1.108,0.5
6.926910728566327e-06,0.5462736934423447,17.652738571166992,1.199373446404934,0.10568218817934394,-0.000521092249641697,1.0000000000000004,0.8960000425577164,1.54,-1.104,0.5
6.935579051514651e-06,0.5471383556723595,17.652064710855484,1.1999527737498283,0.10632502264343202,-0.0005259814695648402,1.0000000000000004,0.8999999612569809,1.54,-1.1,0.5
6.9441557428717715e-06,0.5480016516521573,17.65138676762581,1.200533077120781,0.1069660175126046,-0.0005308162022856777,1.0000000000000004,0.9040000289678574,1.54,-1.096,0.5
6.953092665185068e-06,0.548877484165132,17.65069454908371,1.2011154796928167,0.10761025152169168,-0.0005357307614133333,1.0000000000000004,0.9080000221729279,1.54,-1.092,0.5
6.965702411321217e-06,0.5498813800513744,17.64985454082489,1.2017194796353579,0.10828769067302346,-0.0005414600789777069,1.0000000000000004,0.9119999408721924,1.54,-1.088,0.5
6.978312427463607e-06,0.5508852982893586,17.649014979600906,1.2023234814405441,0.10896514868363738,-0.0005471895620416944,1.0000000000000004,0.9160000085830688,1.54,-1.084,0.5
6.9914003830717775e-06,0.5518918307498097,17.648184418678284,1.2029236685484648,0.10964208049699664,-0.0005527998218894936,1.0000000000000004,0.9199999272823334,1.54,-1.08,0.5
7.007077314824528e-06,0.5529127288609743,17.64740389585495,1.2035032752901316,0.11031628912314773,-0.000557765831672441,1.0000000000000004,0.9239999949932098,1.54,-1.076,0.5
7.022753806040782e-06,0.5539335953071713,17.646623730659485,1.2040828503668308,0.11099048028700054,-0.0005627316452887499,1.0000000000000004,0.9279999881982803,1.54,-1.072,0.5
7.044882238460559e-06,0.5550999911502004,17.645721346139908,1.2046846952289343,0.11169327981770039,-0.0005688461498891684,1.0000000000000004,0.9320000559091568,1.54,-1.068,0.5
7.069713561236313e-06,0.556327342055738,17.644767999649048,1.2052957974374294,0.11240804195404053,-0.0005754417416312663,1.0000000000000004,0.9359999746084213,1.54,-1.064,0.5
7.09355346373286e-06,0.557550460100174,17.64379531145096,1.2059123236685991,0.11311419238336384,-0.000582022242781477,1.0000000000000004,0.9400000423192978,1.54,-1.06,0.5
7.115585134442881e-06,0.5587657755240798,17.64278730750084,1.2065386269241571,0.11380459670908749,-0.0005885747609681857,1.0000000000000004,0.9440000355243683,1.54,-1.056,0.5
7.137616861996321e-06,0.5599811030551791,17.641778975725174,1.2071649227291346,0.11449500196613371,-0.0005951272331685686,1.0000000000000004,0.9479999542236328,1.54,-1.052,0.5
7.164081537780476e-06,0.5612216359004378,17.64071822166443,1.207772495225072,0.11520020524039865,-0.0006009811373814955,1.0000000000000004,0.9520000219345093,1.54,-1.048,0.5
7.19294133944004e-06,0.5624928679317236,17.63965055346489,1.208366660401225,0.11593161430209875,-0.00060683241474635,1.0000000000000004,0.9559999406337738,1.54,-1.044,0.5
7.222388902050625e-06,0.5637689726427197,17.63858526945114,1.2089594192802906,0.1166616789996624,-0.0006125801744474302,1.0000000000000004,0.9600000083446503,1.54,-1.04,0.5
7.257752073996926e-06,0.56509377527982,17.637541353702545,1.20953812263906,0.11737794848158956,-0.0006172826751935645,1.0000000000000004,0.9640000015497208,1.54,-1.036,0.5
7.299021177686882e-06,0.5666401796042919,17.636494278907776,1.2101678140461445,0.11812326312065125,-0.0006224474306009142,1.0000000000000004,0.9680000692605972,1.54,-1.032,0.5
7.3392424866369765e-06,0.5681796064600348,17.63546672463417,1.2108083255589008,0.11884235660545528,-0.0006274672916788404,1.0000000000000004,0.9719999879598618,1.54,-1.028,0.5
7.379463838219635e-06,0.5697190351784229,17.634439647197723,1.2114488128572702,0.11956144985742867,-0.0006324871482092931,1.0000000000000004,0.9759999811649323,1.54,-1.024,0.5
7.420670726787648e-06,0.571338102221489,17.633413821458817,1.212098991498351,0.12030543992295861,-0.0006387825030742533,1.0000000000000004,0.9800000488758087,1.54,-1.02,0.5
7.4627156720907806e-06,0.5730249984189868,17.63238948583603,1.2127573788166046,0.12107061501592398,-0.0006461649768425559,1.0000000000000004,0.9839999675750732,1.54,-1.016,0.5
7.504761668997162e-06,0.5747119458392262,17.631365180015564,1.2134157698601484,0.12183581572026014,-0.0006535476240969729,1.0000000000000004,0.9880000352859497,1.54,-1.012,0.5
7.546054547447056e-06,0.5763997919857502,17.63040953874588,1.2140644136816263,0.12260875897482038,-0.0006624162460866501,1.0000000000000004,0.9919999539852142,1.54,-1.008,0.5
7.6148712366830296e-06,0.5781528297811747,17.629411309957504,1.214688802137971,0.12340895156376064,-0.0006781835029414651,1.0000000000000004,0.9960000216960907,1.54,-1.004,0.5
7.683685879555924e-06,0.5799058228731155,17.628413289785385,1.2153131496161222,0.12420912366360426,-0.0006939502377463214,1.0000000000000004,1.0000000149011612,1.54,-1.0,0.5
7.752501574032067e-06,0.5816588364541531,17.62741482257843,1.2159375343471766,0.1250093039125204,-0.0007097172306202992,1.0000000000000004,1.0039999336004257,1.54,-0.996,0.5
7.820127564173163e-06,0.583411387167871,17.62641766667366,1.2165624033659697,0.1258080485276878,-0.0007252419054566417,1.0000000000000004,1.0080000013113022,1.54,-0.992,0.5
7.887626665592506e-06,0.5851638950407505,17.625420331954956,1.2171873226761818,0.1266066418029368,-0.0007407407738355687,1.0000000000000004,1.0120000690221786,1.54,-0.988,0.5
7.966524549374299e-06,0.5869012642651796,17.62460920214653,1.2177816480398178,0.1274253260344267,-0.000757868235496062,1.0000000000000004,1.0160000622272491,1.54,-0.984,0.5
8.019748747756239e-06,0.5890760803595185,17.623663991689682,1.218488648533821,0.12823961838148534,-0.0007794996363372775,1.0000000000000004,1.0199999809265137,1.54,-0.98,0.5
8.07315902306982e-06,0.5912424577400088,17.622720688581467,1.2191934790462255,0.12905361549928784,-0.0008012011726350465,1.0000000000000004,1.0239998996257782,1.54,-0.976,0.5
8.126569312594256e-06,0.5934088360518217,17.62177750468254,1.219898335635662,0.12986761331558228,-0.0008229027280322043,1.0000000000000004,1.0279999673366547,1.54,-0.972,0.5
8.171512632770828e-06,0.595662678591907,17.620830565690994,1.2205876298248768,0.13070869585499167,-0.0008463806766485504,1.0000000000000004,1.0320000350475311,1.54,-0.968,0.5
8.210902322502989e-06,0.5979738831520081,17.619881004095078,1.2212667539715767,0.1315675461664796,-0.0008710238253115676,1.0000000000000004,1.0360000282526016,1.54,-0.964,0.5
8.251625800426154e-06,0.6002949131652713,17.618929862976074,1.2219464965164661,0.13242127536796033,-0.0008956611713983875,1.0000000000000004,1.0399999469518661,1.54,-0.96,0.5
8.301588266590443e-06,0.6026470763608813,17.617967158555984,1.2226148284971714,0.1332562225870788,-0.0009206944141624263,1.0000000000000004,1.0440000146627426,1.54,-0.956,0.5
8.37141291754051e-06,0.6048039877787232,17.61698153614998,1.2231476940214634,0.13416923210024834,-0.0009496739539827104,1.0000000000000004,1.048000007867813,1.54,-0.952,0.5
8.440649637009301e-06,0.6069447370246053,17.616010576486588,1.2236696723848581,0.1350711677223444,-0.0009780542918633728,1.0000000000000004,1.0520000755786896,1.54,-0.948,0.5
8.509589648042493e-06,0.6090773325413465,17.615047067403793,1.224186148494482,0.13596751959994435,-0.0010061326129289228,1.0000000000000004,1.055999994277954,1.54,-0.944,0.5
8.566332184045677e-06,0.611725652590394,17.614052087068558,1.224852791056037,0.13685216405428946,-0.0010323356523258553,1.0000000000000004,1.0599999129772186,1.54,-0.94,0.5
8.614643334681205e-06,0.6147304708138108,17.613035261631012,1.225623233243823,0.1377287176437676,-0.001057242440765549,1.0000000000000004,1.063999980688095,1.54,-0.936,0.5
8.665365783144807e-06,0.6179591324180365,17.61196795105934,1.2264417298138142,0.13859548652544618,-0.0010828127337845217,1.0000000000000004,1.0680000483989716,1.54,-0.932,0.5
8.7165874447237e-06,0.6212341357022524,17.610890686511993,1.2272701896727085,0.1394602304790169,-0.0011085204851042363,1.0000000000000004,1.072000041604042,1.54,-0.928,0.5
8.76780825365131e-06,0.6245090812444687,17.60981321334839,1.2280986402183771,0.1403249583672732,-0.00113422775507388,1.0000000000000004,1.0759999603033066,1.54,-0.924,0.5
8.81902984417593e-06,0.6277840808033943,17.60873556137085,1.2289270963519812,0.1411897020880133,-0.0011599354088502878,1.0000000000000004,1.079999953508377,1.54,-0.92,0.5
8.87736656807192e-06,0.6310990229249,17.607650727033615,1.2297351621091366,0.14206660562194884,-0.0011854134099849034,1.0000000000000004,1.0840000212192535,1.54,-0.916,0.5
8.988727046244094e-06,0.6347116129472852,17.606510519981384,1.230391288176179,0.14303414220921695,-0.0012091804901501746,1.0000000000000004,1.08800008893013,1.54,-0.912,0.5
9.100087467572848e-06,0.6383241899311543,17.60537028312683,1.231047410517931,0.1440016773995012,-0.0012329475371188892,1.0000000000000004,1.0920000076293945,1.54,-0.908,0.5
9.213640723260141e-06,0.6421406660228968,17.604168564081192,1.2317372616380453,0.14495517313480377,-0.0012586725192704762,1.0000000000000004,1.095999926328659,1.54,-0.904,0.5
9.327665409841757e-06,0.6460009720176458,17.60295331478119,1.232434380799532,0.14590564789250493,-0.0012848184444465005,1.0000000000000004,1.0999999940395355,1.54,-0.9,0.5
9.441688305855678e-06,0.6498612202703953,17.601738423109055,1.2331314757466316,0.14685611170716584,-0.0013109640111679255,1.0000000000000004,1.103999987244606,1.54,-0.896,0.5
9.555712878750455e-06,0.6537215206772089,17.60052329301834,1.2338285855948925,0.14780658786185086,-0.0013371099000778486,1.0000000000000004,1.1080000549554825,1.54,-0.892,0.5
9.70730381766316e-06,0.6581916995346546,17.599253952503204,1.234525827690959,0.1487964962143451,-0.0013592548242655766,1.0000000000000004,1.111999973654747,1.54,-0.888,0.5
9.87954248898859e-06,0.6629970762878656,17.597955256700516,1.2352231442928314,0.14980808296240866,-0.00137920069255415,1.0000000000000004,1.1159999668598175,1.54,-0.884,0.5
1.0051781131892312e-05,0.6678024716675282,17.596656173467636,1.2359204571694136,0.15081966971047223,-0.001399146544144969,1.0000000000000004,1.120000034570694,1.54,-0.88,0.5
1.023363851970771e-05,0.6729891709983349,17.595290809869766,1.2366775535047054,0.15181970270350575,-0.0014210267707994717,1.0000000000000004,1.1240001022815704,1.54,-0.876,0.5
1.0417642201332455e-05,0.678260950371623,17.593910604715347,1.2374479863792658,0.15281715732999146,-0.0014433386047585373,1.0000000000000004,1.128000020980835,1.54,-0.872,0.5
1.0601645740848653e-05,0.6835327297449112,17.592530220746994,1.2382184229791164,0.15381461521610618,-0.0014656503569767665,1.0000000000000004,1.1319999396800995,1.54,-0.868,0.5
1.0807343784335899e-05,0.6892045438289642,17.59114333987236,1.239036412909627,0.15481423446908593,-0.0014856747739031562,1.0000000000000004,1.13599993288517,1.54,-0.864,0.5
1.1087766949913203e-05,0.6962543092668056,17.589731961488724,1.2400182969868183,0.1558213501702994,-0.0014978232284192927,1.0000000000000004,1.1400000005960464,1.54,-0.86,0.5
1.1368190243388199e-05,0.703304098919034,17.58832076191902,1.2410001549869776,0.15682847169227898,-0.0015099716888471448,1.0000000000000004,1.144000068306923,1.54,-0.856,0.5
1.1648613394754648e-05,0.7103538736701012,17.58690971136093,1.2419820204377174,0.15783559088595212,-0.0015221201111899063,1.0000000000000004,1.1479999870061874,1.54,-0.852,0.5
1.1962017524069779e-05,0.7176846023648977,17.585494428873062,1.242970498278737,0.15883258287794888,-0.0015370753918091395,1.0000000000000004,1.151999980211258,1.54,-0.848,0.5
1.22990154522995e-05,0.725216330960393,17.584076046943665,1.2439636699855328,0.15982232824899256,-0.0015540386546035734,1.0000000000000004,1.1560000479221344,1.54,-0.844,0.5
1.2636013266842383e-05,0.732748044654727,17.582657784223557,1.2449568565934896,0.1608120729215443,-0.0015710018767549627,1.0000000000000004,1.1600001156330109,1.54,-0.84,0.5
1.3259846298296907e-05,0.7416201382875443,17.581238746643066,1.2455543298274279,0.16195344366133213,-0.0015850021341066167,1.0000000000000004,1.1640000343322754,1.54,-0.836,0.5
1.3965037766183741e-05,0.7506789714097977,17.57980439066887,1.2460199762135744,0.16313663497567177,-0.0015991994994237757,1.0000000000000004,1.16799995303154,1.54,-0.832,0.5
1.4670229418811687e-05,0.7597378026694059,17.57837003469467,1.2464856058359146,0.16431982768699527,-0.0016133968824760814,1.0000000000000004,1.1719999462366104,1.54,-0.828,0.5
1.5375420844065957e-05,0.768796656280756,17.576936066150665,1.246951263397932,0.1655030190013349,-0.0016275942289212253,1.0000000000000004,1.1760000139474869,1.54,-0.824,0.5
1.6075817342198206e-05,0.7774842604994774,17.575524896383286,1.2473569996654987,0.16669983440078795,-0.0016414063302363502,1.0000000000000004,1.1800000816583633,1.54,-0.82,0.5
1.6887106681906516e-05,0.786894217133522,17.574097752571106,1.2478308100253344,0.16789130959659815,-0.0016537062451789097,1.0000000000000004,1.1840000003576279,1.54,-0.816,0.5
1.8398526094642875e-05,0.8013962879776955,17.572535812854767,1.2488234881311655,0.16902815038338304,-0.0016571634105275734,1.0000000000000004,1.1879999935626984,1.54,-0.812,0.5
1.9951758503111705e-05,0.8161792661994696,17.57096418738365,1.249821050092578,0.170161007437855,-0.0016607493762421655,1.0000000000000004,1.191999912261963,1.54,-0.808,0.5
2.16407961488585e-05,0.8318748120218515,17.56936150789261,1.250834608450532,0.1712810080498457,-0.0016647535917400091,1.0000000000000004,1.1959999799728394,1.54,-0.804,0.5
2.332983385144871e-05,0.8475703690201044,17.567759096622467,1.2518481500446796,0.17240100679919124,-0.001668757899551565,1.0000000000000004,1.2000000476837158,1.54,-0.8,0.5
2.501887132666525e-05,0.863265922293067,17.566156655550003,1.2528616935014725,0.17352100554853678,-0.0016727621760992406,1.0000000000000004,1.2039999663829803,1.54,-0.796,0.5
2.756291158334534e-05,0.8826821520924568,17.564489662647247,1.2537891119718552,0.1746789780445397,-0.0016763887797424104,1.0000000000000004,1.2079999595880508,1.54,-0.792,0.5
3.123877510802231e-05,0.9070236906409264,17.562737435102463,1.2546024676412344,0.17588722053915262,-0.0016795155216868807,1.0000000000000004,1.2120000272989273,1.54,-0.788,0.5
3.491463871796441e-05,0.9313652236014605,17.560985147953033,1.2554158102720976,0.1770954574458301,-0.0016826422253188866,1.0000000000000004,1.2160000950098038,1.54,-0.784,0.5
3.8570084086586576e-05,0.9555996563285589,17.55924043059349,1.2562247216701508,0.17830649111419916,-0.0016852610517616995,1.0000000000000004,1.2200000137090683,1.54,-0.78,0.5
4.20542586425654e-05,0.9789355639368296,17.55755791068077,1.2569962367415428,0.1795409400947392,-0.0016836205659274128,1.0000000000000004,1.2240000069141388,1.54,-0.776,0.5
4.553848549448958e-05,1.0022718086838722,17.555875539779663,1.2577677834779024,0.18077541003003716,-0.001681980151715834,1.0000000000000004,1.2279999256134033,1.54,-0.772,0.5
5.061320928234636e-05,1.0314452648162842,17.554046511650085,1.2580653112381697,0.1820949618704617,-0.0016862500251590973,1.0000000000000004,1.2319999933242798,1.54,-0.768,0.5
5.735213551361085e-05,1.0667264312505722,17.552063941955566,1.2578668631613255,0.18350354069843888,-0.0016967040810413891,1.0000000000000004,1.2360000610351562,1.54,-0.764,0.5
6.409106356386474e-05,1.1020076107233763,17.550081342458725,1.2576684150844812,0.18491212092339993,-0.0017071582686583042,1.0000000000000004,1.2399999797344208,1.54,-0.76,0.5
7.082999024987657e-05,1.137288773432374,17.54809883236885,1.2574699688702822,0.18632069928571582,-0.0017176122219098033,1.0000000000000004,1.2439999729394913,1.54,-0.756,0.5
7.765159409700573e-05,1.1731211692094803,17.54612970352173,1.2572763841599226,0.18772742291912436,-0.0017278064947277016,1.0000000000000004,1.2480000406503677,1.54,-0.752,0.5
8.452344798115519e-05,1.2092887312173843,17.54416885972023,1.2570857666432858,0.1891329907812178,-0.0017378420843670028,1.0000000000000004,1.2520000338554382,1.54,-0.748,0.5
9.20629665870365e-05,1.247801709920168,17.54218816757202,1.256977390497923,0.19053463451564312,-0.001754316163896874,1.0000000000000004,1.2560001015663147,1.54,-0.744,0.5
0.00010195887125519221,1.2945916280150414,17.54013755917549,1.257159387692809,0.1919223270379007,-0.0017935155585746543,1.0000000000000004,1.2600000202655792,1.54,-0.74,0.5
0.00011185477455910586,1.3413815684616566,17.538086742162704,1.2573413625359535,0.19331001862883568,-0.001832715040450239,1.0000000000000004,1.2639999389648438,1.54,-0.736,0.5
0.00012173353616162785,1.388079933822155,17.536046028137207,1.2575230989605188,0.19469723477959633,-0.0018712640712692519,1.0000000000000004,1.2680000066757202,1.54,-0.732,0.5
0.0001315246365720668,1.4343101754784584,17.53405651450157,1.2577034197747707,0.1960820141248405,-0.001906488316535615,1.0000000000000004,1.2720000743865967,1.54,-0.728,0.5
0.00014159876195662946,1.4809820912778378,17.532045304775238,1.2575615383684635,0.1974871172569692,-0.001950655173686755,1.0000000000000004,1.2759999930858612,1.54,-0.724,0.5
0.00015435671048180666,1.5323853455483913,17.53007462620735,1.2543774954974651,0.19906467385590076,-0.0020753357483727086,1.0000000000000004,1.2799999117851257,1.54,-0.72,0.5
0.0001676091123954393,1.5848957039415836,17.5277401804924,1.2505651600658894,0.20050535071641207,-0.002212062936678194,1.0000000000000004,1.2839999794960022,1.54,-0.716,0.5
0.0001808615147638193,1.6374060437083244,17.52540558576584,1.2467528618872166,0.20194603083655238,-0.002348790292785452,1.0000000000000004,1.2880000472068787,1.54,-0.712,0.5
0.00019411391826906765,1.6899163909256458,17.523071080446243,1.2429405394941568,0.20338670769706368,-0.002485517507921031,1.0000000000000004,1.2920001149177551,1.54,-0.708,0.5
0.000207366321092195,1.742426723241806,17.520736575126648,1.2391282301396132,0.204827384557575,-0.0026222446822430356,1.0000000000000004,1.2960000336170197,1.54,-0.704,0.5
0.000220889191950846,1.794732104986906,17.51837646961212,1.2347058653831482,0.20624722633510828,-0.0027668581560647,1.0000000000000004,1.2999999523162842,1.54,-0.7,0.5
0.00023603883619216504,1.8458047658205032,17.51586154103279,1.226614447310567,0.20754174888134003,-0.0029589043538180704,1.0000000000000004,1.3040000200271606,1.54,-0.696,0.5
0.0002511884763407579,1.896877408027649,17.51334685087204,1.2185230161994696,0.2088362700305879,-0.0031509506443399005,1.0000000000000004,1.308000087738037,1.54,-0.692,0.5
0.0002663378950273909,1.9479492902755737,17.51083195209503,1.2104316893965006,0.2101307767443359,-0.0033429939085181104,1.0000000000000004,1.3120000064373016,1.54,-0.688,0.5
0.0002815783427649876,1.9990241825580597,17.508318156003952,1.202069392427802,0.21139863785356283,-0.0035371000212762738,1.0000000000000004,1.3159999251365662,1.54,-0.684,0.5
0.00029736177930317353,2.0501124151051044,17.505810528993607,1.1920873820781708,0.2125070826150477,-0.003743522840522928,1.0000000000000004,1.3199999928474426,1.54,-0.68,0.5
0.00031316501645051176,2.100865174084902,17.503299564123154,1.1819004453718662,0.21359296515583992,-0.0039498942753652955,1.0000000000000004,1.324000060558319,1.54,-0.676,0.5
0.00032942001371338847,2.1439650394022465,17.50070995092392,1.1670389473438263,0.21416417742148042,-0.004155096477177267,1.0000000000000004,1.3280001282691956,1.54,-0.672,0.5
0.00034567501143101254,2.1870648972690105,17.498120337724686,1.1521774288266897,0.21473538735881448,-0.004360298522840367,1.0000000000000004,1.33200004696846,1.54,-0.668,0.5
0.0003619300136961101,2.230164747685194,17.495530605316162,1.137315919622779,0.2153065982274711,-0.004565500607481177,1.0000000000000004,1.3359999656677246,1.54,-0.664,0.5
0.0003781847703976382,2.2732639834284782,17.49294087290764,1.1224546283483505,0.21587780164554715,-0.004770699747865592,1.0000000000000004,1.3399998843669891,1.54,-0.66,0.5
0.00039436038241547067,2.3171586208045483,17.490390479564667,1.1082626897841692,0.21652609948068857,-0.004972592578155854,1.0000000000000004,1.3439999520778656,1.54,-0.656,0.5
0.00041053290442505386,2.3610841520130634,17.487841308116913,1.0940967909991741,0.21717739570885897,-0.005174356626412191,1.0000000000000004,1.348000019788742,1.54,-0.652,0.5
0.00042657923950173426,2.396484401077032,17.485002428293228,1.0755551811307669,0.21720139821991324,-0.005371413048578688,1.0000000000000004,1.3519999384880066,1.54,-0.648,0.5
0.00044263550626055803,2.4286290742456913,17.482128828763962,1.0547467470169067,0.2168048806488514,-0.005580893151091004,1.0000000000000004,1.356000006198883,1.54,-0.644,0.5
0.0004586917775668553,2.460773702710867,17.479255497455597,1.0339383129030466,0.21640836540609598,-0.005790373339095822,1.0000000000000004,1.3600000739097595,1.54,-0.64,0.5
0.00047474803977820557,2.4929183833301067,17.47638228535652,1.013129860162735,0.21601184969767928,-0.005999853608045669,1.0000000000000004,1.364000141620636,1.54,-0.636,0.5
0.0004905230243821279,2.5221630856394768,17.47352960705757,0.9920628014951944,0.21539315581321716,-0.006195120003908983,1.0000000000000004,1.3680000603199005,1.54,-0.632,0.5
0.0005059090744907735,2.5473934188485146,17.470706164836884,0.9706368669867516,0.21446680836379528,-0.006370713436808728,1.0000000000000004,1.371999979019165,1.54,-0.628,0.5
0.0005210717581576318,2.5684141479432583,17.46785658597946,0.9474974106997252,0.21297389874234796,-0.006548754641698906,1.0000000000000004,1.3759998977184296,1.54,-0.624,0.5
0.0005361631583582493,2.5880916342139244,17.464999556541443,0.9238111861050129,0.211300200317055,-0.006727577396304696,1.0000000000000004,1.379999965429306,1.54,-0.62,0.5
0.000551254561287351,2.607769161462784,17.46214210987091,0.9001249615103006,0.20962649956345558,-0.006906400020397996,1.0000000000000004,1.3840000331401825,1.54,-0.616,0.5
0.0005656478315358981,2.622698225080967,17.45929056406021,0.8771274387836456,0.20759398629888892,-0.00701038569695811,1.0000000000000004,1.387999951839447,1.54,-0.612,0.5
0.0005799611999464105,2.6370837539434433,17.45643925666809,0.8542087264358997,0.2055204058997333,-0.007105805145329214,1.0000000000000004,1.3920000195503235,1.54,-0.608,0.5
0.0005941155177424662,2.6501263678073883,17.45364311337471,0.8313879184424877,0.20336824003607035,-0.007182445232501777,1.0000000000000004,1.3960000872612,1.54,-0.604,0.5
0.0006076598929212196,2.657681852579117,17.45098325610161,0.8087364248931408,0.20090541150420904,-0.007201686939879437,1.0000000000000004,1.4000000059604645,1.54,-0.6,0.5
0.0006212044709172915,2.665237471461296,17.44832381606102,0.7860845979303122,0.19844254991039634,-0.00722092907926708,1.0000000000000004,1.404000073671341,1.54,-0.596,0.5
0.0006347490498228581,2.6727930828928947,17.44566383957863,0.763432752341032,0.19597968319430947,-0.0072401712770897575,1.0000000000000004,1.4079999923706055,1.54,-0.592,0.5
0.0006477732749772258,2.678838334977627,17.442896276712418,0.7418506629765034,0.19339741580188274,-0.0071963358313951176,1.0000000000000004,1.41199991106987,1.54,-0.588,0.5
0.0006607491732211201,2.684743292629719,17.44011890888214,0.720367880538106,0.19080406101420522,-0.007146643253690854,1.0000000000000004,1.4159999787807465,1.54,-0.584,0.5
0.0006727982008669642,2.6861634477972984,17.437330722808838,0.6999324820935726,0.18767773220315576,-0.007085450347403821,1.0000000000000004,1.420000046491623,1.54,-0.58,0.5
0.0006847332515462767,2.6870321482419968,17.434541702270508,0.6796259004622698,0.18448586808517575,-0.007022842909066185,1.0000000000000004,1.4239999651908875,1.54,-0.576,0.5
0.0006966681175981648,2.687900796532631,17.431752622127533,0.6593196084722877,0.18129404657520354,-0.006960236161830835,1.0000000000000004,1.428000032901764,1.54,-0.572,0.5
0.0007086153018462937,2.688798815011978,17.428964287042618,0.6389787895604968,0.17810551030561328,-0.006897850216773804,1.0000000000000004,1.4319999516010284,1.54,-0.568,0.5
0.0007206851114460733,2.689993552863598,17.426182597875595,0.6182919479906559,0.17495063366368413,-0.0068377068237168714,1.0000000000000004,1.436000019311905,1.54,-0.564,0.5
0.0007321682187466649,2.689260520040989,17.42344579100609,0.5988358566537499,0.17158307554200292,-0.006787765298213344,1.0000000000000004,1.4400000870227814,1.54,-0.56,0.5
0.0007429369088640669,2.687227249145508,17.42084962129593,0.5811392245814204,0.1680121181998402,-0.006743679965438787,1.0000000000000004,1.444000005722046,1.54,-0.556,0.5
0.0007536214507126715,2.6852494329214096,17.418262153863907,0.5636853780597448,0.16444111964665353,-0.006699950730308046,1.0000000000000004,1.4479999244213104,1.54,-0.552,0.5
0.0007643059798283502,2.6832716166973114,17.415674805641174,0.5462315296754241,0.1608701217919588,-0.006656221454250044,1.0000000000000004,1.451999992132187,1.54,-0.548,0.5
0.0007748477619315963,2.681070327758789,17.413105934858322,0.5291937924921513,0.15730484551750124,-0.0066241087715752656,1.0000000000000004,1.4559999108314514,1.54,-0.544,0.5
0.0007846624739613617,2.6777288168668747,17.410629600286484,0.514276479370892,0.15376843325793743,-0.006651231969044602,1.0000000000000004,1.4599999785423279,1.54,-0.54,0.5
0.0007944771914480953,2.674387313425541,17.408153533935547,0.49935916997492313,0.15023202379234135,-0.006678355304757133,1.0000000000000004,1.4640000462532043,1.54,-0.536,0.5
0.0008042172685236437,2.671217419207096,17.405629336833954,0.48457983043044806,0.1467074763495475,-0.006702257192955585,1.0000000000000004,1.4679999649524689,1.54,-0.532,0.5
0.0008138342909660423,2.668330304324627,17.40302547812462,0.4700279198586941,0.14320249180309474,-0.006720849805788021,1.0000000000000004,1.4720000326633453,1.54,-0.528,0.5
0.0008226712234318256,2.6648612320423126,17.40028265118599,0.457010792568326,0.13971083122305572,-0.006731852452503517,1.0000000000000004,1.4760001003742218,1.54,-0.524,0.5
0.0008314233764394885,2.6611801385879517,17.397677958011627,0.4441424235701561,0.13619119976647198,-0.006745426244378905,1.0000000000000004,1.4800000190734863,1.54,-0.52,0.5
0.0008401891009270912,2.657392233610153,17.395085901021957,0.43121417704969645,0.13266289816237986,-0.006764122522326943,1.0000000000000004,1.4839999377727509,1.54,-0.516,0.5
0.000848980744194705,2.653399631381035,17.39251810312271,0.418171308003366,0.129118014825508,-0.006792639400373446,1.0000000000000004,1.4879998564720154,1.54,-0.512,0.5
0.0008573905943194404,2.6496074870228767,17.389975637197495,0.4060697229579091,0.12561790295876563,-0.006731094443239272,1.0000000000000004,1.4919999241828918,1.54,-0.508,0.5
0.0008653520726511488,2.646143928170204,17.387444347143173,0.39500999730080366,0.1221672932151705,-0.006566380602635036,1.0000000000000004,1.4959999918937683,1.54,-0.504,0.5
0.0008731859034014633,2.6429967135190964,17.384870767593384,0.3840948212891817,0.11872329248581082,-0.006378458007930021,1.0000000000000004,1.5000000596046448,1.54,-0.5,0.5
0.0008810197450657142,2.6398494839668274,17.38229727745056,0.37317964900285006,0.11527928884606808,-0.0061905352399236335,1.0000000000000004,1.5039999783039093,1.54,-0.496,0.5
0.0008888035827112617,2.636745400726795,17.379726380109787,0.3623637882992625,0.11184480658266693,-0.005994755159008491,1.0000000000000004,1.5080000460147858,1.54,-0.492,0.5
0.0008959105634858133,2.634225159883499,17.37719213962555,0.3528934698551893,0.10853903705719858,-0.005692409732546366,1.0000000000000004,1.5119999647140503,1.54,-0.488,0.5
0.0009030175315274391,2.6317049264907837,17.37465786933899,0.34342315047979355,0.1052332668332383,-0.005390064886341861,1.0000000000000004,1.5160000324249268,1.54,-0.484,0.5
0.0009101244959310861,2.629184678196907,17.37212362885475,0.3339528222568333,0.10192749637644738,-0.005087719408038538,1.0000000000000004,1.5199999511241913,1.54,-0.48,0.5
0.0009172314166789874,2.626664459705353,17.369589507579803,0.3244825745932758,0.09862175083253533,-0.0047853765081526944,1.0000000000000004,1.5239998698234558,1.54,-0.476,0.5
0.0009237280391971581,2.624900661408901,17.367017805576324,0.31571805430576205,0.09542755712755024,-0.004442185132575105,1.0000000000000004,1.5279999375343323,1.54,-0.472,0.5
0.0009299887660745298,2.6232725977897644,17.3645181953907,0.3073173416778445,0.09228877234272659,-0.004072371171787381,1.0000000000000004,1.5320000052452087,1.54,-0.468,0.5
0.0009362494984088698,2.6216445192694664,17.362018525600433,0.2989166332408786,0.08914998779073358,-0.0037025568731223757,1.0000000000000004,1.5360000729560852,1.54,-0.464,0.5
0.0009425101761735277,2.620016485452652,17.359518885612488,0.29051598021760583,0.08601122605614364,-0.0033327456803817768,1.0000000000000004,1.5399999916553497,1.54,-0.46,0.5
0.0009487709012319101,2.618388384580612,17.35701921582222,0.28211526991799474,0.08287244115490466,-0.0029629313976329286,1.0000000000000004,1.5440000593662262,1.54,-0.456,0.5
0.0009543703345116228,2.617203153669834,17.35454449057579,0.27441619522869587,0.0798876344342716,-0.002706614050111966,1.0000000000000004,1.5479999780654907,1.54,-0.452,0.5
0.0009598819160601124,2.6160663440823555,17.3520644903183,0.266813175752759,0.07692585047334433,-0.0024637139795231633,1.0000000000000004,1.5520000457763672,1.54,-0.448,0.5
0.0009653935267124325,2.6149294525384903,17.349584460258484,0.2592100980691612,0.07396404328756034,-0.0022208122682059184,1.0000000000000004,1.5559999644756317,1.54,-0.444,0.5
0.0009708998932183022,2.613783083856106,17.347068667411804,0.2515729130245745,0.07099689764436334,-0.001969485245354008,1.0000000000000004,1.5599998831748962,1.54,-0.44,0.5
0.0009760468765307451,2.6129582226276398,17.344602584838867,0.2441135668195784,0.06811497046146542,-0.0018101854439009912,1.0000000000000004,1.5639999508857727,1.54,-0.436,0.5
0.0009809202783799265,2.6123738810420036,17.34220153093338,0.2368963030166924,0.06531112603261136,-0.0017276775179198012,1.0000000000000004,1.5680000185966492,1.54,-0.432,0.5
0.0009857642708084313,2.611790217459202,17.33982628583908,0.2297314233146608,0.06251723133027554,-0.001652757593546994,1.0000000000000004,1.5720000863075256,1.54,-0.428,0.5
0.0009906082723318832,2.611206606030464,17.33745089173317,0.22256654500961304,0.05972333924728446,-0.0015778379165567458,1.0000000000000004,1.5760000050067902,1.54,-0.424,0.5
0.0009950155872502364,2.6110069900751114,17.335132211446762,0.21562308724969625,0.057044743705773726,-0.001629544512979919,1.0000000000000004,1.5800000727176666,1.54,-0.42,0.5
0.0009993157291319221,2.6109016239643097,17.33282732963562,0.20873401453718543,0.05439446335367393,-0.0017123245561379008,1.0000000000000004,1.5839999914169312,1.54,-0.416,0.5
0.0010036342027888168,2.6107484102249146,17.330492794513702,0.20177832851186395,0.05173096596263349,-0.0017733960048644803,1.0000000000000004,1.5880000591278076,1.54,-0.412,0.5
0.001007958453556057,2.6105778217315674,17.32814672589302,0.19479773379862309,0.04906277986447094,-0.001826552725106012,1.0000000000000004,1.5919999778270721,1.54,-0.408,0.5
0.001011764023132855,2.610753357410431,17.325865656137466,0.18798959162086248,0.04653828854497988,-0.0020285653736209497,1.0000000000000004,1.5959998965263367,1.54,-0.404,0.5
0.0010155695981666213,2.610928885638714,17.323584467172623,0.18118139868602157,0.04401377739122836,-0.0022305804886855185,1.0000000000000004,1.5999999642372131,1.54,-0.4,0.5
0.0010193336293014,2.611114889383316,17.321360617876053,0.1744313759263605,0.04149022962519666,-0.0024439884000457823,1.0000000000000004,1.6040000319480896,1.54,-0.396,0.5
0.0010229924864688655,2.6113409996032715,17.319169849157333,0.1677101964596659,0.03899231320247054,-0.002674007737368811,1.0000000000000004,1.608000099658966,1.54,-0.392,0.5
0.0010263096992275678,2.6117097064852715,17.317009449005127,0.16099840868264437,0.036593674405594356,-0.002949680339952465,1.0000000000000004,1.6120000183582306,1.54,-0.388,0.5
0.0010296269247191958,2.6120783910155296,17.31484881043434,0.15428656712174416,0.03419501762982691,-0.003225355874747038,1.0000000000000004,1.6159999370574951,1.54,-0.384,0.5
0.0010329441738576861,2.612447068095207,17.31268835067749,0.14757472975179553,0.03179636154891341,-0.0035010308820346836,1.0000000000000004,1.6200000047683716,1.54,-0.38,0.5
0.0010358912441006396,2.612934373319149,17.310644775629044,0.14089216734282672,0.029495414906705264,-0.003814662184595363,1.0000000000000004,1.624000072479248,1.54,-0.376,0.5
0.001038784115735325,2.613427311182022,17.308610171079636,0.13418633746914566,0.027209097268496407,-0.00412202039751719,1.0000000000000004,1.6279999911785126,1.54,-0.372,0.5
0.001041677016473841,2.6139202639460564,17.306575417518616,0.12748045497573912,0.02492276313023467,-0.004429380396686611,1.0000000000000004,1.631999909877777,1.54,-0.368,0.5
0.0010443911887705326,2.614488996565342,17.304585486650467,0.12072658189572394,0.02270559341786793,-0.00473122453695396,1.0000000000000004,1.6359999775886536,1.54,-0.364,0.5
0.0010468448726896895,2.6151188239455223,17.30278190970421,0.11403149412944913,0.020568515465129167,-0.00503862892583129,1.0000000000000004,1.64000004529953,1.54,-0.36,0.5
0.0010492985747987404,2.6157485991716385,17.30097809433937,0.10733635781798512,0.018431421482091537,-0.005346035912225489,1.0000000000000004,1.6440001130104065,1.54,-0.356,0.5
0.0010517522623558762,2.616378463804722,17.299174457788467,0.1006412198767066,0.016294327229843475,-0.005653442916809581,1.0000000000000004,1.648000031709671,1.54,-0.352,0.5
0.001054135511367349,2.61703360080719,17.297373682260513,0.0939141046255827,0.014189789777674378,-0.005950991122517735,1.0000000000000004,1.6519999504089355,1.54,-0.348,0.5
0.0010562032275629463,2.6177602112293243,17.29567712545395,0.0871671506902203,0.012216891373554972,-0.0062133237879606895,1.0000000000000004,1.656000018119812,1.54,-0.344,0.5
0.0010582060403976357,2.6184782311320305,17.294050335884094,0.0804836981697008,0.010263299602229381,-0.006473310248111375,1.0000000000000004,1.6599999368190765,1.54,-0.34,0.5
0.0010602088314044522,2.619196265935898,17.29242417216301,0.0738002466969192,0.00830970812785381,-0.006733297101163771,1.0000000000000004,1.664000004529953,1.54,-0.336,0.5
0.0010622116351441946,2.619914285838604,17.29079782962799,0.06711679528234527,0.006356116105962428,-0.006993283685005736,1.0000000000000004,1.6679999232292175,1.54,-0.332,0.5
0.0010639971515047364,2.6206687912344933,17.28920415043831,0.06035500776488334,0.0045170638150011655,-0.007245147971843835,1.0000000000000004,1.671999990940094,1.54,-0.328,0.5
0.001065618525899481,2.6213955879211426,17.287753969430923,0.053740414179628715,0.002755768901806732,-0.0074805236217798665,1.0000000000000004,1.6760000586509705,1.54,-0.324,0.5
0.0010672398966562469,2.6221223548054695,17.286303848028183,0.04712581948842853,0.000994474295339387,-0.007715899097092915,1.0000000000000004,1.680000126361847,1.54,-0.32,0.5
0.0010688501097320113,2.6228543519973755,17.284856140613556,0.04050442851439584,-0.0007599459459015634,-0.007951798095746199,1.0000000000000004,1.6840000450611115,1.54,-0.316,0.5
0.0010702749041229254,2.623673565685749,17.28345113992691,0.03376931989350851,-0.002400463121375651,-0.008196411024073313,1.0000000000000004,1.687999963760376,1.54,-0.312,0.5
0.0010715930930018658,2.624421663582325,17.282213628292084,0.02722484085461474,-0.003966159853007412,-0.008406499545799306,1.0000000000000004,1.6920000314712524,1.54,-0.308,0.5
0.001072901382940472,2.625163212418556,17.2809918820858,0.02069806220515602,-0.0055249089925837325,-0.008613382895418908,1.0000000000000004,1.695999950170517,1.54,-0.304,0.5
0.0010741586265794467,2.6259325966238976,17.27977705001831,0.014140446419332875,-0.007053789271594724,-0.00882929281124234,1.0000000000000004,1.7000000178813934,1.54,-0.3,0.5
0.0010752922480605775,2.626769579946995,17.2785786986351,0.007507957434427226,-0.008510349602147471,-0.009067075996426865,1.0000000000000004,1.703999936580658,1.54,-0.296,0.5
0.0010763567242975114,2.6275287717580795,17.277496248483658,0.001028330841108982,-0.009896813460954945,-0.009278048413762008,1.0000000000000004,1.7080000042915344,1.54,-0.292,0.5
0.0010773963022074895,2.628259927034378,17.276454836130142,-0.005396182537879213,-0.011258004769842955,-0.009479354742325086,1.0000000000000004,1.7120000720024109,1.54,-0.288,0.5
0.001078349603631068,2.629032149910927,17.27545514702797,-0.011875720156240277,-0.012573530951158318,-0.009709913181723095,1.0000000000000004,1.7159999907016754,1.54,-0.284,0.5
0.001079234014468966,2.629837192595005,17.274488419294357,-0.018399297012365423,-0.013852599395249854,-0.009963841137391682,1.0000000000000004,1.7200000584125519,1.54,-0.28,0.5
0.0010800556028698338,2.630584515631199,17.273627549409866,-0.024718081215269194,-0.015025153609713016,-0.010180771687373635,1.0000000000000004,1.7239999771118164,1.54,-0.276,0.5
0.0010808642982738093,2.631319984793663,17.27278834581375,-0.030994721993920393,-0.016175804141312256,-0.010390095764932994,1.0000000000000004,1.727999895811081,1.54,-0.272,0.5
0.0010815577552421018,2.6320809051394463,17.271944612264633,-0.037312993807631756,-0.01728632712183753,-0.010620442709011968,1.0000000000000004,1.7319999635219574,1.54,-0.268,0.5
0.001082229231542442,2.632846675813198,17.27110007405281,-0.0436392045521643,-0.018389188007859048,-0.010854803110305511,1.0000000000000004,1.7360000312328339,1.54,-0.264,0.5
0.0010828441663761623,2.6335803270339966,17.270398557186127,-0.04968643590109423,-0.019337351601279806,-0.011060488163820992,1.0000000000000004,1.7399999499320984,1.54,-0.26,0.5
0.001083424764146912,2.6343220621347427,17.269723504781723,-0.05573808072040265,-0.020271354158467147,-0.011266274717854685,1.0000000000000004,1.7440000176429749,1.54,-0.256,0.5
0.0010839204278454417,2.635087728500366,17.26910576224327,-0.061825332028092816,-0.021181602016440593,-0.011474789802377927,1.0000000000000004,1.7480000853538513,1.54,-0.252,0.5
0.0010844083208212396,2.635845772922039,17.268504977226257,-0.06786371098132804,-0.02206281470716931,-0.011681297552058822,1.0000000000000004,1.7520000040531158,1.54,-0.248,0.5
0.0010848531055671629,2.636562094092369,17.26799649000168,-0.07363160655950196,-0.02278334545553662,-0.011876698130436125,1.0000000000000004,1.7560000717639923,1.54,-0.244,0.5
0.001085224128473783,2.637297384440899,17.26751258969307,-0.07943838567007333,-0.02348684417665936,-0.01205904406378977,1.0000000000000004,1.7599999904632568,1.54,-0.24,0.5
0.0010855655491468497,2.6380402892827988,17.26703804731369,-0.08526074659312144,-0.02418350157677196,-0.012236148446390871,1.0000000000000004,1.7639999091625214,1.54,-0.236,0.5
0.0010858946825464955,2.6387563422322273,17.26664650440216,-0.09098060737596825,-0.02481300476938486,-0.012407818983774632,1.0000000000000004,1.7679999768733978,1.54,-0.232,0.5
0.0010861857772397343,2.6394159123301506,17.266323685646057,-0.09650155063718557,-0.025312307880085427,-0.012565422046463937,1.0000000000000004,1.7719998955726624,1.54,-0.228,0.5
0.0010863944698940031,2.6400754004716873,17.266035050153732,-0.10206153593026102,-0.02579937980044633,-0.01269472138301353,1.0000000000000004,1.7759999632835388,1.54,-0.224,0.5
0.0010866031916521024,2.6407348588109016,17.265746355056763,-0.10762153950054199,-0.026286453772627283,-0.01282402060678578,1.0000000000000004,1.7800000309944153,1.54,-0.22,0.5
0.0010867837663681712,2.641314797103405,17.26551789045334,-0.11292199476156384,-0.02660576921698521,-0.012926986728416523,1.0000000000000004,1.7840000987052917,1.54,-0.216,0.5
0.0010869122888834681,2.641865037381649,17.265327870845795,-0.11819140135776252,-0.026897985055256868,-0.013011039467528462,1.0000000000000004,1.7880000174045563,1.54,-0.212,0.5
0.0010869998586713336,2.6424014940857887,17.265162229537964,-0.1234728405252099,-0.02719190064635768,-0.013082640110951615,1.0000000000000004,1.7920000851154327,1.54,-0.208,0.5
0.0010870787664316595,2.6429059505462646,17.26502153277397,-0.1286416605580598,-0.027409743297084788,-0.013139383576344699,1.0000000000000004,1.7960000038146973,1.54,-0.204,0.5
0.0010871442173083778,2.6433605551719666,17.26491904258728,-0.13363516912795603,-0.027509199193445966,-0.013173005951102823,1.0000000000000004,1.7999999225139618,1.54,-0.2,0.5
0.0010871613903873367,2.6438281536102295,17.26488760113716,-0.1386351347900927,-0.02762038402579492,-0.013186507224418165,1.0000000000000004,1.8039999902248383,1.54,-0.196,0.5
0.001087152673790115,2.6443027034401894,17.264893889427185,-0.1436385225970298,-0.027737852906284388,-0.013189228006012854,1.0000000000000004,1.8079999089241028,1.54,-0.192,0.5
0.0010871278791455552,2.6446851640939713,17.264960914850235,-0.1483816676773131,-0.0276770181953907,-0.013162925306460238,1.0000000000000004,1.8119999766349792,1.54,-0.188,0.5
0.0010871021368075162,2.645062319934368,17.265031397342682,-0.1531096112448722,-0.02760577905428363,-0.013134928603676599,1.0000000000000004,1.8160000443458557,1.54,-0.184,0.5
0.00108702798752347,2.6454612091183662,17.2651444375515,-0.15782691212370992,-0.027560006761632394,-0.013094479098981537,1.0000000000000004,1.8199999630451202,1.54,-0.18,0.5
0.0010869367961277021,2.6458128169178963,17.265270739793777,-0.16241395543329418,-0.02743306546472013,-0.013039647339610383,1.0000000000000004,1.8240000307559967,1.54,-0.176,0.5
0.0010868412864510901,2.6461107954382896,17.265412896871567,-0.16687332838773727,-0.027217155475227628,-0.012974105710782169,1.0000000000000004,1.8279999494552612,1.54,-0.172,0.5
0.0010867298624361865,2.6464250534772873,17.26556620001793,-0.17131710681132972,-0.027013601902581286,-0.012910201875001803,1.0000000000000004,1.8320000171661377,1.54,-0.168,0.5
0.0010865876829484478,2.6467640548944473,17.265740990638733,-0.17571277497336268,-0.026821551378816366,-0.012847709539528296,1.0000000000000004,1.8359999358654022,1.54,-0.164,0.5
0.0010864450359804323,2.6470155641436577,17.265926778316498,-0.17988039134070277,-0.026471529563423246,-0.012762840147274801,1.0000000000000004,1.8400000035762787,1.54,-0.16,0.5
0.001086298103473382,2.647271029651165,17.26612612605095,-0.1840391659643501,-0.026124535259441473,-0.012681247450018418,1.0000000000000004,1.8439999222755432,1.54,-0.156,0.5
0.0010861241935344879,2.6475517079234123,17.266409635543823,-0.18814231036230922,-0.02579661027266411,-0.012620302186405752,1.0000000000000004,1.8479999899864197,1.54,-0.152,0.5
0.001085945174054359,2.647782877087593,17.266718238592148,-0.1921224039979279,-0.02539120049914345,-0.012532258588180412,1.0000000000000004,1.8520000576972961,1.54,-0.148,0.5
0.0010857550551008899,2.648007147014141,17.266999065876007,-0.19595683459192514,-0.024934886518167332,-0.012452186603695736,1.0000000000000004,1.8559999763965607,1.54,-0.144,0.5
0.0010855606215045555,2.648249827325344,17.26725122332573,-0.19976044120267034,-0.024483460423653014,-0.01238914950772596,1.0000000000000004,1.8600000441074371,1.54,-0.14,0.5
0.0010853563198907068,2.648485705256462,17.26751035451889,-0.2035537213087082,-0.024042798231675988,-0.012318054810748436,1.0000000000000004,1.8639999628067017,1.54,-0.136,0.5
0.001085127996702795,2.6486748084425926,17.26777857542038,-0.2070750470738858,-0.023512923638918437,-0.012221531924296869,1.0000000000000004,1.8680000305175781,1.54,-0.132,0.5
0.001084899344277801,2.6488604322075844,17.268047273159027,-0.21058813645504415,-0.022978198645432713,-0.01212253231642535,1.0000000000000004,1.8719999492168427,1.54,-0.128,0.5
0.0010846693294297438,2.649068020284176,17.26832339167595,-0.21403032401576638,-0.02245375617621903,-0.012056925876095193,1.0000000000000004,1.8760000169277191,1.54,-0.124,0.5
0.0010844388107216218,2.6492640897631645,17.268631249666214,-0.2173606618307531,-0.02189922925481369,-0.011992663163255202,1.0000000000000004,1.8799999356269836,1.54,-0.12,0.5
0.0010842103220056742,2.649413265287876,17.268928229808807,-0.2205670962575823,-0.02127573011239292,-0.011890947713254718,1.0000000000000004,1.88400000333786,1.54,-0.116,0.5
0.0010839586229849374,2.6495527029037476,17.269133895635605,-0.22368323057889938,-0.02070326724424376,-0.011808341110736364,1.0000000000000004,1.8880000710487366,1.54,-0.112,0.5
0.0010837161717063282,2.6496952176094055,17.269377052783966,-0.22670459281653166,-0.02009308705237345,-0.011712905898093595,1.0000000000000004,1.891999989748001,1.54,-0.108,0.5
0.0010834885888471035,2.6498443856835365,17.269636929035187,-0.22961305174976587,-0.0194213450913594,-0.011596678661589976,1.0000000000000004,1.8960000574588776,1.54,-0.104,0.5
0.0010832342941284878,2.6499923914670944,17.269903898239136,-0.23242986714467406,-0.01882987703066874,-0.011493706511032542,1.0000000000000004,1.899999976158142,1.54,-0.1,0.5
0.0010830026512849145,2.650150679051876,17.270142525434494,-0.23506219824776053,-0.018146912849260843,-0.011349503970450314,1.0000000000000004,1.9040000438690186,1.54,-0.096,0.5
0.001082774479073123,2.6503104642033577,17.27037686109543,-0.2376687964424491,-0.01745008335547027,-0.011199254236998968,1.0000000000000004,1.907999962568283,1.54,-0.092,0.5
0.0010825309145729989,2.650481440126896,17.27061903476715,-0.24009610852226615,-0.01681325843696868,-0.011040780802431982,1.0000000000000004,1.9119998812675476,1.54,-0.088,0.5
0.0010823100146808429,2.6506681367754936,17.27085617184639,-0.2423785929568112,-0.016097881032237638,-0.01084200197874452,1.0000000000000004,1.915999948978424,1.54,-0.084,0.5
0.001082087677787058,2.6508553475141525,17.271095007658005,-0.24465362029150128,-0.015389579265502107,-0.01064368569313956,1.0000000000000004,1.9200000166893005,1.54,-0.08,0.5
0.0010818701466632774,2.651051826775074,17.271381348371506,-0.2466323794797063,-0.014686278585941182,-0.010408477138980743,1.0000000000000004,1.924000084400177,1.54,-0.076,0.5
0.0010816510712174932,2.6512481570243835,17.271677523851395,-0.24855721555650234,-0.013960586014945875,-0.010148799346097803,1.0000000000000004,1.9280000030994415,1.54,-0.072,0.5
0.0010814318138727685,2.651439405977726,17.2719703912735,-0.25045044207945466,-0.013224178212112747,-0.009872281791103887,1.0000000000000004,1.932000070810318,1.54,-0.068,0.5
0.0010812383188749664,2.651657357811928,17.272095292806625,-0.2520465860143304,-0.012463872739317594,-0.009540645416564075,1.0000000000000004,1.9359999895095825,1.54,-0.064,0.5
0.0010810352123371558,2.651865966618061,17.272278755903244,-0.2536126635968685,-0.011730027317867098,-0.009209143303451128,1.0000000000000004,1.940000057220459,1.54,-0.06,0.5
0.0010808441184053663,2.652079738676548,17.272446483373642,-0.2550903530791402,-0.010952976201224374,-0.008856181375449523,1.0000000000000004,1.9439999759197235,1.54,-0.056,0.5
0.001080668418580899,2.6523129418492317,17.272574871778488,-0.2563286256045103,-0.010175000861636363,-0.00846024422935443,1.0000000000000004,1.947999894618988,1.54,-0.052,0.5
0.0010804904777614865,2.6525505036115646,17.272698163986206,-0.2575306645594537,-0.00942802211147864,-0.008061869236826169,1.0000000000000004,1.9519999623298645,1.54,-0.048,0.5
0.0010803314962686272,2.652785986661911,17.272813230752945,-0.25858675176277757,-0.008610174110799562,-0.007638962965756946,1.0000000000000004,1.956000030040741,1.54,-0.044,0.5
0.0010801797980093397,2.6530276089906693,17.272893726825714,-0.25944911455735564,-0.007818922294973163,-0.007191630385932513,1.0000000000000004,1.9600000977516174,1.54,-0.04,0.5
0.001080025151168229,2.6532730609178543,17.272959887981415,-0.26026560831815004,-0.00706530906700209,-0.006740626751707168,1.0000000000000004,1.964000016450882,1.54,-0.036,0.5
0.0010798906041600276,2.653475046157837,17.2728850543499,-0.2608666396699846,-0.006205349589436082,-0.0062684665972483344,1.0000000000000004,1.9680000841617584,1.54,-0.032,0.5
0.0010797653212648584,2.653698578476906,17.2729352414608,-0.2613052134402096,-0.0054077793702163035,-0.005791015380964382,1.0000000000000004,1.972000002861023,1.54,-0.028,0.5
0.0010796417664096225,2.653929427266121,17.273004233837128,-0.2617052188143134,-0.0046397487003559945,-0.005313345754984766,1.0000000000000004,1.9759999215602875,1.54,-0.024,0.5
0.0010795334546855884,2.654128134250641,17.273071885108948,-0.26191742438822985,-0.003775925240915967,-0.004833527213122579,1.0000000000000004,1.979999989271164,1.54,-0.02,0.5
0.0010794312256621197,2.654320180416107,17.273104280233383,-0.2619626531377435,-0.002999466146775376,-0.004346116522128796,1.0000000000000004,1.9839999079704285,1.54,-0.016,0.5
0.001079344236131874,2.65450881421566,17.273111939430237,-0.26186468731611967,-0.0021664181726919196,-0.0038667622156935977,1.0000000000000004,1.987999975681305,1.54,-0.012,0.5
0.0010792576758831274,2.6546936482191086,17.273082822561264,-0.26166134839877486,-0.0013964754580229055,-0.0033830218671937473,1.0000000000000004,1.9920000433921814,1.54,-0.008,0.5
0.0010791895001602825,2.6548747941851616,17.273038774728775,-0.2612817310728133,-0.0005691406636287866,-0.002914462796979933,1.0000000000000004,1.9960001111030579,1.54,-0.004,0.5
0.0010791183995024767,2.655049666762352,17.272974491119385,-0.2608462832868099,0.00019203315423510503,-0.0024423058389402286,1.0000000000000004,2.0000000298023224,1.54,0.0,0.5
0.0010790801552502671,2.655248448252678,17.272933423519135,-0.26016295701265335,0.0010147535435862665,-0.002001733100769343,1.0000000000000004,2.003999948501587,1.54,0.004,0.5
0.0010790340602397919,2.6554297506809235,17.272895365953445,-0.2594631724059582,0.0018062241326788353,-0.0015546415925200563,1.0000000000000004,2.0079998672008514,1.54,0.008,0.5
0.0010789837997435825,2.6555842757225037,17.272837847471237,-0.258673251606524,0.002545243082295201,-0.0011066351944464259,1.0000000000000004,2.01200008392334,1.54,0.012,0.5
0.001078963337931782,2.6557462364435196,17.272701501846313,-0.2576709524728358,0.003296706939181604,-0.0006913692304806318,1.0000000000000004,2.0160000026226044,1.54,0.016,0.5
0.0010789298867166508,2.6558811962604523,17.272588342428207,-0.25664869556203485,0.004078682924955501,-0.00026199358580925036,1.0000000000000004,2.019999921321869,1.54,0.02,0.5
0.0010789112729980843,2.6560235247015953,17.27244907617569,-0.2555110016837716,0.004863672006990782,0.0001438336148567032,1.0000000000000004,2.0239999890327454,1.54,0.024,0.5
0.0010789104562718421,2.6561746671795845,17.272279381752014,-0.2542351558804512,0.005652266097968095,0.0005214762240939308,1.0000000000000004,2.028000056743622,1.54,0.028,0.5
0.001078892601071857,2.656281605362892,17.272109538316727,-0.25294653233140707,0.0063999740123108495,0.0009060045340447687,1.0000000000000004,2.0320001244544983,1.54,0.032,0.5
0.0010788969684654148,2.6563641652464867,17.271958202123642,-0.2514898502267897,0.007125619091311819,0.0012428800962425157,1.0000000000000004,2.036000043153763,1.54,0.036,0.5
0.001078888111806009,2.6564087122678757,17.271851122379303,-0.24994051875546575,0.007884666450991062,0.001582037673870218,1.0000000000000004,2.0399999618530273,1.54,0.04,0.5
0.0010788800718728453,2.6564231738448143,17.271671682596207,-0.24830214912071824,0.008629749567262479,0.001886385891793907,1.0000000000000004,2.043999880552292,1.54,0.044,0.5
0.0010788859635795234,2.6564135402441025,17.271489650011063,-0.2465749867260456,0.009358983475976856,0.002155445130483713,1.0000000000000004,2.0480000972747803,1.54,0.048,0.5
0.0010788897379825357,2.656368061900139,17.271431744098663,-0.24479670776054263,0.010130682210728992,0.0024218953622039407,1.0000000000000004,2.052000015974045,1.54,0.052,0.5
0.001078897455954575,2.6562551110982895,17.271209567785263,-0.24284265097230673,0.010864498350201757,0.0026311428136978066,1.0000000000000004,2.0559999346733093,1.54,0.056,0.5
0.0010789064745040378,2.656131476163864,17.27097177505493,-0.24086164683103561,0.011585966454731533,0.002829838942943752,1.0000000000000004,2.060000002384186,1.54,0.06,0.5
0.0010789115476654842,2.6559866815805435,17.270784437656403,-0.23883177945390344,0.012337606745859375,0.003021320016387108,1.0000000000000004,2.0639999210834503,1.54,0.064,0.5
0.001078916586266132,2.6557597294449806,17.27061566710472,-0.23659810377284884,0.013069534295482299,0.0031602124799974263,1.0000000000000004,2.0680001378059387,1.54,0.068,0.5
0.0010789236275741132,2.655510701239109,17.270428955554962,-0.23430756526067853,0.013778290278196437,0.0032816994207678363,1.0000000000000004,2.0720000565052032,1.54,0.072,0.5
0.0010789266889332794,2.6552468091249466,17.270249634981155,-0.2319832374341786,0.014504758845987453,0.0033995257635979215,1.0000000000000004,2.0759999752044678,1.54,0.076,0.5
0.0010789228836074471,2.6548933908343315,17.270080506801605,-0.22943643666803837,0.015226674245241156,0.003475736338259594,1.0000000000000004,2.0799998939037323,1.54,0.08,0.5
0.001078921435691882,2.654504284262657,17.269905149936676,-0.22679505730047822,0.015913137583538628,0.00352941193159495,1.0000000000000004,2.0840001106262207,1.54,0.084,0.5
0.0010789175903482828,2.654108315706253,17.269725888967514,-0.2241384396329522,0.01660668765362061,0.0035819834210997215,1.0000000000000004,2.0880000293254852,1.54,0.088,0.5
0.0010789020379888825,2.6536170169711113,17.269554018974304,-0.22124940669164062,0.017313072075012315,0.0036095263367315056,1.0000000000000004,2.0919999480247498,1.54,0.092,0.5
0.0010788944528030697,2.653075896203518,17.26942527294159,-0.218226274009794,0.017970524226257112,0.003617788317569648,1.0000000000000004,2.096000015735626,1.54,0.096,0.5
0.0010788868476083735,2.652534805238247,17.26929634809494,-0.2152031441219151,0.018627975834533572,0.0036260499996387807,1.0000000000000004,2.0999999344348907,1.54,0.1,0.5
0.001078855419109459,2.6518674492836,17.269077479839325,-0.2119135153479874,0.01927937458094675,0.003616431945943077,1.0000000000000004,2.104000151157379,1.54,0.104,0.5
0.0010788265517476248,2.6511696204543114,17.26881793141365,-0.20851355651393533,0.019901380881492514,0.003598980277274677,1.0000000000000004,2.1080000698566437,1.54,0.108,0.5
0.001078796041838359,2.6504672169685364,17.2685586810112,-0.20511442609131336,0.020522371436527465,0.003581504062822205,1.0000000000000004,2.111999988555908,1.54,0.112,0.5
0.001078749262887868,2.649678111076355,17.268334984779358,-0.20147621701471508,0.021098436081956606,0.003558824580181863,1.0000000000000004,2.1159999072551727,1.54,0.116,0.5
0.001078693878298509,2.648851715028286,17.268129765987396,-0.19773098127916455,0.02166052931715967,0.0035358327247649868,1.0000000000000004,2.1199998259544373,1.54,0.12,0.5
0.0010786384791572345,2.6480254530906677,17.267924576997757,-0.1939857453107834,0.02222262263239827,0.003512840646180848,1.0000000000000004,2.1240000426769257,1.54,0.124,0.5
0.0010785826525534503,2.6471505165100098,17.267746835947037,-0.190016531618312,0.022713494661729783,0.0034851227228500647,1.0000000000000004,2.12799996137619,1.54,0.128,0.5
0.0010785049544210779,2.6462384685873985,17.267583519220352,-0.18596433685161173,0.02319932044338202,0.0034687415027292445,1.0000000000000004,2.1320000290870667,1.54,0.132,0.5
0.0010784272471937584,2.645326443016529,17.267419934272766,-0.18191212392412126,0.02368514859699644,0.003452360222581774,1.0000000000000004,2.135999947786331,1.54,0.136,0.5
0.0010783615180116612,2.644387811422348,17.267314940690994,-0.17762906150892377,0.024072864343906986,0.0034295381847186945,1.0000000000000004,2.1400001645088196,1.54,0.14,0.5
0.0010782557128550252,2.6434036269783974,17.267248421907425,-0.17330561601556838,0.024461814307869645,0.0034251396791660227,1.0000000000000004,2.144000083208084,1.54,0.144,0.5
0.0010781446253531612,2.642413951456547,17.267186105251312,-0.16897931415587664,0.024851918242347892,0.003423168211156735,1.0000000000000004,2.1480000019073486,1.54,0.148,0.5
0.0010780370685097296,2.6414245516061783,17.267146974802017,-0.1645079180598259,0.02516934267077886,0.0034291072333871853,1.0000000000000004,2.151999920606613,1.54,0.152,0.5
0.0010779320418805582,2.6404354348778725,17.26712480187416,-0.15993168484419584,0.02543427333512227,0.003440760384762598,1.0000000000000004,2.1559998393058777,1.54,0.156,0.5
0.0010777939896797761,2.639417976140976,17.267113894224167,-0.1553770685568452,0.025717099122630316,0.003457067287854443,1.0000000000000004,2.160000056028366,1.54,0.16,0.5
0.0010776454873848706,2.638401597738266,17.267157644033432,-0.15070136776193976,0.02593137661460787,0.003492679461487569,1.0000000000000004,2.1639999747276306,1.54,0.164,0.5
0.001077497967344243,2.6373914629220963,17.26722824573517,-0.14594756858423352,0.026100418216628896,0.0035388592259550933,1.0000000000000004,2.168000042438507,1.54,0.168,0.5
0.0010773215963126859,2.636364184319973,17.267303586006165,-0.14120559743605554,0.02627900313837017,0.003588975836919417,1.0000000000000004,2.1719999611377716,1.54,0.172,0.5
0.0010771277902676957,2.635340429842472,17.267434537410736,-0.13631781795993447,0.026365891178102174,0.0036715888727485435,1.0000000000000004,2.17600017786026,1.54,0.176,0.5
0.0010769339514808962,2.634316608309746,17.26756602525711,-0.1314300198573619,0.02645277867736695,0.0037542026657320093,1.0000000000000004,2.1800000965595245,1.54,0.18,0.5
0.0010767015501187416,2.6332736164331436,17.267773061990738,-0.12643345491960645,0.026458565633220132,0.003865078905619157,1.0000000000000004,2.184000015258789,1.54,0.184,0.5
0.0010764443741209107,2.6322245821356773,17.26801547408104,-0.12140287668444216,0.026433900912934405,0.0039900494743960735,1.0000000000000004,2.1879999339580536,1.54,0.188,0.5
0.001076182110409718,2.6311784088611603,17.268260180950165,-0.11636841867584735,0.026401952629839798,0.004119455727050081,1.0000000000000004,2.191999852657318,1.54,0.192,0.5
0.0010758628213807242,2.6301603838801384,17.268532782793045,-0.11127997352741659,0.026282343927277907,0.004299682233977364,1.0000000000000004,2.1960000693798065,1.54,0.196,0.5
0.0010755554867500905,2.629100978374481,17.26882416009903,-0.10610547382384539,0.026126590992817,0.0044790431566070765,1.0000000000000004,2.199999988079071,1.54,0.2,0.5
0.0010752114540082403,2.628060519695282,17.26915881037712,-0.10091947426553816,0.025923967636117595,0.004678879617131315,1.0000000000000004,2.2040000557899475,1.54,0.204,0.5
0.0010748287713795435,2.627039760351181,17.269539654254913,-0.09572132921312004,0.025672011094457048,0.004900268628261983,1.0000000000000004,2.207999974489212,1.54,0.208,0.5
0.0010744522769527975,2.626001037657261,17.269935697317123,-0.09047499764710665,0.02539838913935455,0.005124225950567052,1.0000000000000004,2.2119998931884766,1.54,0.212,0.5
0.001074001829692861,2.6249528527259827,17.27041518688202,-0.08518063236260787,0.025012147542838647,0.005370378017687472,1.0000000000000004,2.216000109910965,1.54,0.216,0.5
0.001073530487701646,2.6239080727100372,17.270911067724228,-0.07988936227047816,0.02460400952895725,0.005621387630526442,1.0000000000000004,2.2200000286102295,1.54,0.22,0.5
0.0010730477315519238,2.6228544414043427,17.27140599489212,-0.07461608992889524,0.02419983449499341,0.005868972843927622,1.0000000000000004,2.223999947309494,1.54,0.224,0.5
0.0010724725561885862,2.621765859425068,17.27195915579796,-0.06933012927765958,0.023691159714417154,0.006104868078182335,1.0000000000000004,2.2279998660087585,1.54,0.228,0.5
0.0010718717221607221,2.620655745267868,17.272528797388077,-0.06397984481009189,0.02311762818681018,0.006341584081383189,1.0000000000000004,2.231999933719635,1.54,0.232,0.5
0.0010712708717619535,2.61954565346241,17.273098558187485,-0.058629541608752334,0.022544094702425355,0.00657830119234859,1.0000000000000004,2.2360000014305115,1.54,0.236,0.5
0.001070558384526521,2.618441127240658,17.273771464824677,-0.05330147986933298,0.02185181439472217,0.006786308649111561,1.0000000000000004,2.240000069141388,1.54,0.24,0.5
0.0010698409714677837,2.6173368468880653,17.274448812007904,-0.04797437795969017,0.021154295001906576,0.006993050524215505,1.0000000000000004,2.2439999878406525,1.54,0.244,0.5
0.0010691013194445986,2.6162091195583344,17.275177896022797,-0.042577781692671124,0.020397287396917818,0.0071960617606237065,1.0000000000000004,2.247999906539917,1.54,0.248,0.5
0.0010682401953090448,2.6150617450475693,17.27600398659706,-0.03718126615251549,0.019511936594426516,0.007356728430750081,1.0000000000000004,2.2520001232624054,1.54,0.252,0.5
0.0010673661017790437,2.6138962507247925,17.276833057403564,-0.031809235231776256,0.018625362020429748,0.007509437204134883,1.0000000000000004,2.25600004196167,1.54,0.256,0.5
0.0010664376077329507,2.6127313748002052,17.27768924832344,-0.026455089893715922,0.017697264695925696,0.007639833474968327,1.0000000000000004,2.2599999606609344,1.54,0.26,0.5
0.001065412929165177,2.6115587800741196,17.278602212667465,-0.021087253913719906,0.016671822394982883,0.007732608223705029,1.0000000000000004,2.263999879360199,1.54,0.264,0.5
0.0010643923433235614,2.6103650256991386,17.279535740613937,-0.015610047354130074,0.015592039011607994,0.007831288683519233,1.0000000000000004,2.2680000960826874,1.54,0.268,0.5
0.0010632739522407064,2.6091440469026566,17.280510425567627,-0.010150403371881112,0.014452790004725102,0.007889862314186757,1.0000000000000004,2.272000014781952,1.54,0.272,0.5
0.0010620658249536064,2.607893042266369,17.281511902809143,-0.004707459932433267,0.013259122028102865,0.007913522716080479,1.0000000000000004,2.2760000824928284,1.54,0.276,0.5
0.0010608583161229035,2.606637164950371,17.282521694898605,0.0007470421642210567,0.012059002005116781,0.007938449755556576,1.0000000000000004,2.280000001192093,1.54,0.28,0.5
0.0010595834828563966,2.605347216129303,17.283645421266556,0.006362046105095942,0.010732103603004362,0.007944130466057686,1.0000000000000004,2.2839999198913574,1.54,0.284,0.5
0.0010581862261460628,2.604096569120884,17.28477481007576,0.011979864098975668,0.009342137663225003,0.007888313388320967,1.0000000000000004,2.288000136613846,1.54,0.288,0.5
0.0010567517019808292,2.602814756333828,17.28589901328087,0.017558894218382193,0.007946912977104148,0.0077988005523366155,1.0000000000000004,2.2920000553131104,1.54,0.292,0.5
0.0010552308776823338,2.601574681699276,17.287041872739792,0.023148218488131533,0.006508713783659914,0.007683660227485234,1.0000000000000004,2.295999974012375,1.54,0.296,0.5
0.0010535950768826297,2.6003572791814804,17.288229882717133,0.02882750604112516,0.004964365266459936,0.007537540266639553,1.0000000000000004,2.2999998927116394,1.54,0.3,0.5
0.0010519637307879748,2.5990995839238167,17.2894404232502,0.034594785822264384,0.00336547548067756,0.007396436707495013,1.0000000000000004,2.303999960422516,1.54,0.304,0.5
0.0010502336990612093,2.5978955030441284,17.29067626595497,0.040374059361056425,0.00172213452970027,0.007240447403091821,1.0000000000000004,2.3080000281333923,1.54,0.308,0.5
0.001048379612257122,2.5967588797211647,17.29194438457489,0.04616835421620635,2.294222758791875e-05,0.007065750945457694,1.0000000000000004,2.312000095844269,1.54,0.312,0.5
0.0010465255618328229,2.595622219145298,17.293212324380875,0.05196264809637796,-0.001676249959245979,0.0068910545378457755,1.0000000000000004,2.3160000145435333,1.54,0.316,0.5
0.0010445570369483903,2.5944797843694687,17.294542729854584,0.057906361606001155,-0.0035099505557809607,0.006736012877809117,1.0000000000000004,2.319999933242798,1.54,0.32,0.5
0.0010424241590953898,2.5933720394968987,17.295885115861893,0.0638598825171357,-0.005418351962362067,0.006578536176675698,1.0000000000000004,2.3239998519420624,1.54,0.324,0.5
0.0010402780681033619,2.592257149517536,17.2972252368927,0.06979890516959131,-0.007328116480493918,0.006412902718693658,1.0000000000000004,2.328000068664551,1.54,0.328,0.5
0.001038090855217888,2.591168813407421,17.298575401306152,0.07574264318100177,-0.009253609296138166,0.006257357728372881,1.0000000000000004,2.3319999873638153,1.54,0.332,0.5
0.001035652261634823,2.590242527425289,17.29999029636383,0.08171551313716918,-0.011275333317826153,0.006163466241332571,1.0000000000000004,2.33599990606308,1.54,0.336,0.5
0.0010332194869988598,2.589258275926113,17.30145487189293,0.08779913594480604,-0.013364751286644605,0.006078192743188993,1.0000000000000004,2.3399999737739563,1.54,0.34,0.5
0.0010307883840141585,2.588257484138012,17.302933156490326,0.09391443792264909,-0.015473533500880876,0.00599538462347482,1.0000000000000004,2.3440000414848328,1.54,0.344,0.5
0.0010280994247295894,2.587436445057392,17.304481655359268,0.1000628499314189,-0.01766828037216328,0.005971616461465601,1.0000000000000004,2.3480001091957092,1.54,0.348,0.5
0.001025352177748573,2.5866561233997345,17.3060459792614,0.106218799832277,-0.01988247542976751,0.005961191453025094,1.0000000000000004,2.3520000278949738,1.54,0.352,0.5
0.0010226049198536202,2.585875764489174,17.307610362768173,0.11237474996596575,-0.02209667034458107,0.005950766419118736,1.0000000000000004,2.3559999465942383,1.54,0.356,0.5
0.0010196924667980056,2.5851436108350754,17.309113323688507,0.11862905905582011,-0.024409477968220017,0.005979844898320152,1.0000000000000004,2.3600001633167267,1.54,0.36,0.5
0.0010165783805859974,2.584486410021782,17.31075420975685,0.12492031743749976,-0.026805308542861894,0.0060336899987305515,1.0000000000000004,2.364000082015991,1.54,0.364,0.5
0.0010134642470802646,2.5838291496038437,17.312395185232162,0.13121162354946136,-0.029201157055922522,0.006087536927225301,1.0000000000000004,2.3680000007152557,1.54,0.368,0.5
0.001010226815196802,2.583237573504448,17.31405806541443,0.13754455861635506,-0.03163168571609276,0.006156882916911854,1.0000000000000004,2.3719999194145203,1.54,0.372,0.5
0.0010067537514260039,2.582758069038391,17.315728932619095,0.1439539990387857,-0.0341287473020202,0.006258305310211654,1.0000000000000004,2.3759999871253967,1.54,0.376,0.5
0.00100328067492228,2.582278534770012,17.317399621009827,0.15036348323337734,-0.036625828011892736,0.006359728095048922,1.0000000000000004,2.380000054836273,1.54,0.38,0.5
0.00099981115454284,2.581773705780506,17.31911039352417,0.1568162189796567,-0.03915109891386237,0.0064705421773396665,1.0000000000000004,2.3840001225471497,1.54,0.384,0.5
0.0009960482821043115,2.5814654380083084,17.320897161960602,0.1635092687793076,-0.0417982469080016,0.0066106440435760305,1.0000000000000004,2.388000041246414,1.54,0.388,0.5
0.000992130824670312,2.581233136355877,17.322677224874496,0.17021176824346185,-0.04446447685768362,0.006714091155117785,1.0000000000000004,2.3919999599456787,1.54,0.392,0.5
0.0009882133344945032,2.581000827252865,17.324457228183746,0.17691431986168027,-0.047130726772593334,0.006817538638642873,1.0000000000000004,2.3959998786449432,1.54,0.396,0.5
0.0009841700612014392,2.5808820351958275,17.326258152723312,0.1837229118682444,-0.049831221214844845,0.006921832107764203,1.0000000000000004,2.4000000953674316,1.54,0.4,0.5
0.0009798546579986578,2.5810085758566856,17.32810342311859,0.19076090585440397,-0.05260579558671452,0.00702795429242542,1.0000000000000004,2.404000014066696,1.54,0.404,0.5
0.0009755392857186962,2.5811351612210274,17.32994881272316,0.1977988483849913,-0.055380349105689675,0.0071340754329867195,1.0000000000000004,2.4079999327659607,1.54,0.408,0.5
0.0009712238843349041,2.581261672079563,17.33179458975792,0.2048368405085057,-0.0581549238122534,0.007240197730311593,1.0000000000000004,2.412000000476837,1.54,0.412,0.5
0.0009664582812547451,2.5817061364650726,17.333745270967484,0.21229096315801144,-0.061066183960065246,0.007341471218751394,1.0000000000000004,2.4159999191761017,1.54,0.416,0.5
0.0009616640090825967,2.5821733623743057,17.33569911122322,0.21976669039577246,-0.06398435425944626,0.007440686415975506,1.0000000000000004,2.42000013589859,1.54,0.42,0.5
0.0009568697005306603,2.582640662789345,17.33765310049057,0.2272424721159041,-0.06690254696877673,0.0075399024526632275,1.0000000000000004,2.4240000545978546,1.54,0.424,0.5
0.0009517944290564628,2.5833336785435677,17.339597433805466,0.2349638845771551,-0.06987942359410226,0.007637610528036021,1.0000000000000004,2.427999973297119,1.54,0.428,0.5
0.0009465020211791852,2.5842091888189316,17.341548770666122,0.2428759504109621,-0.0729023689054884,0.007733576233817985,1.0000000000000004,2.4319998919963837,1.54,0.432,0.5
0.0009412096387677593,2.5850846469402313,17.34349998831749,0.2507879608310759,-0.07592529058456421,0.007829540825923686,1.0000000000000004,2.435999810695648,1.54,0.436,0.5
0.0009358960414829198,2.585813246667385,17.345556527376175,0.25882326625287533,-0.07897551218047738,0.007933913513625157,1.0000000000000004,2.4400000274181366,1.54,0.44,0.5
0.0009302033249696251,2.586965851485729,17.347626090049744,0.26715738140046597,-0.08210374193731695,0.008095213812339352,1.0000000000000004,2.443999946117401,1.54,0.444,0.5
0.0009243282383977203,2.5883365646004677,17.349693089723587,0.27562641305848956,-0.0852675930946134,0.00828346594607865,1.0000000000000004,2.4480000138282776,1.54,0.448,0.5
0.0009184531936625717,2.5897073224186897,17.35175994038582,0.2840953739359975,-0.08843142131809145,0.008471716990698042,1.0000000000000004,2.451999932527542,1.54,0.452,0.5
0.0009125780961767305,2.5910780280828476,17.353826701641083,0.29256440233439207,-0.09159527439624071,0.008659969225845998,1.0000000000000004,2.4560001492500305,1.54,0.456,0.5
0.0009061632626981009,2.592848517000675,17.355964869260788,0.3016903679817915,-0.09486490814015269,0.008879668290319387,1.0000000000000004,2.460000067949295,1.54,0.46,0.5
0.0008996047035907395,2.59478859603405,17.358105301856995,0.31095271464437246,-0.09816213813610375,0.00910731297926759,1.0000000000000004,2.4639999866485596,1.54,0.464,0.5
0.0008930460880947066,2.5967286974191666,17.360245794057846,0.3202151386067271,-0.10145939141511917,0.009334959280295152,1.0000000000000004,2.467999905347824,1.54,0.468,0.5
0.0008864874744176632,2.598668746650219,17.36238643527031,0.32947755325585604,-0.10475664609111845,0.009562605560859083,1.0000000000000004,2.4720001220703125,1.54,0.472,0.5
0.0008796982110652607,2.600895866751671,17.3644862473011,0.3390846489928663,-0.10808526794426143,0.009777711265087419,1.0000000000000004,2.476000040769577,1.54,0.476,0.5
0.0008724973722564755,2.603635273873806,17.3665132522583,0.3493068306706846,-0.11146984808146954,0.009970432570980847,1.0000000000000004,2.4799999594688416,1.54,0.48,0.5
0.0008652964679640718,2.6063747107982635,17.368540227413177,0.35952909011393785,-0.11485445569269359,0.01016315533343004,1.0000000000000004,2.484000027179718,1.54,0.484,0.5
0.000858040310049546,2.6089852675795555,17.37062105536461,0.3698344090953469,-0.1182380128884688,0.01034056061416777,1.0000000000000004,2.4879999458789825,1.54,0.488,0.5
0.0008506763915647753,2.611344501376152,17.372807294130325,0.38030170928686857,-0.12161952501628548,0.010488091389561305,1.0000000000000004,2.492000162601471,1.54,0.492,0.5
0.0008427241355093429,2.614281989634037,17.37515863776207,0.39184701163321733,-0.12508914317004383,0.010504105544896447,1.0000000000000004,2.4960000813007355,1.54,0.496,0.5
0.0008347467592102475,2.6173078939318657,17.37730810046196,0.4034458128735423,-0.1285515206400305,0.010515910684262053,1.0000000000000004,2.5,1.54,0.5,0.5
0.000826769386549131,2.620333805680275,17.37945720553398,0.41504461504518986,-0.13201389741152525,0.010527716002457055,1.0000000000000004,2.5040000677108765,1.54,0.504,0.5
0.0008187926050595706,2.6233557015657425,17.38161015510559,0.42660739179700613,-0.13547805068083107,0.010544672427386104,1.0000000000000004,2.507999837398529,1.54,0.508,0.5
0.000810120483947685,2.6268023774027824,17.38391238451004,0.43963076546788216,-0.13901639077812433,0.010453964407815874,1.0000000000000004,2.5120002031326294,1.54,0.512,0.5
0.0008014035120140761,2.6301662400364876,17.38624081015587,0.45274452958256006,-0.14255252201110125,0.010354070761422918,1.0000000000000004,2.515999972820282,1.54,0.516,0.5
0.0007926864291221136,2.633530169725418,17.38856938481331,0.4658584827557206,-0.14608870772644877,0.01025417599157663,1.0000000000000004,2.5200000405311584,1.54,0.52,0.5
0.0007839693298592465,2.6368940994143486,17.39089784026146,0.4789724377915263,-0.14962489297613502,0.010154280755159562,1.0000000000000004,2.523999810218811,1.54,0.524,0.5
0.0007746857263555285,2.6409310027956963,17.39320719242096,0.4936003126204014,-0.15323379589244723,0.010032932182184595,1.0000000000000004,2.5279998779296875,1.54,0.528,0.5
0.0007652187196072191,2.6440666913986206,17.395676344633102,0.5085721081122756,-0.15679965796880424,0.00988999029777915,1.0000000000000004,2.531999945640564,1.54,0.532,0.5
0.0007557139560958603,2.6470138654112816,17.398179203271866,0.5236142762005329,-0.16035648109391332,0.009742565451176688,1.0000000000000004,2.5360000133514404,1.54,0.536,0.5
0.0007461980130756274,2.6499626860022545,17.400678783655167,0.5386897064745426,-0.16391298035159707,0.009595649992661492,1.0000000000000004,2.540000081062317,1.54,0.54,0.5
0.0007360680920101004,2.653004191815853,17.40300813317299,0.5555919818580151,-0.16745181242004037,0.009476694325485369,1.0000000000000004,2.5440001487731934,1.54,0.544,0.5
0.0007259383273776621,2.656045585870743,17.405337631702423,0.5724940095096827,-0.1709905902389437,0.009357741183521284,1.0000000000000004,2.547999918460846,1.54,0.548,0.5
0.0007154755094234133,2.657241113483906,17.407963126897812,0.5899315336719155,-0.17447258485481143,0.009227023894709419,1.0000000000000004,2.5519999861717224,1.54,0.552,0.5
0.0007049287323752651,2.6579585671424866,17.410568326711655,0.607476657256484,-0.17793878843076527,0.00909238702422499,1.0000000000000004,2.556000053882599,1.54,0.556,0.5
0.0006943395910639083,2.6586222797632217,17.413190722465515,0.6251317877322435,-0.18140940298326313,0.008957564601814738,1.0000000000000004,2.5599998235702515,1.54,0.56,0.5
0.0006832668041170109,2.6586724147200584,17.416006356477737,0.644042837433517,-0.18493036297149956,0.008820623333576805,1.0000000000000004,2.564000189304352,1.54,0.564,0.5
0.0006721940171701135,2.658722534775734,17.418821811676025,0.6629538852721453,-0.18845131946727633,0.008683681831826107,1.0000000000000004,2.5679999589920044,1.54,0.568,0.5
0.0006605172302442952,2.655538536608219,17.421617835760117,0.6830191407352686,-0.19159806426614523,0.008496420756273437,1.0000000000000004,2.572000026702881,1.54,0.572,0.5
0.0006487950267910492,2.652110382914543,17.424412459135056,0.7031712345778942,-0.19471651036292315,0.008305363058752846,1.0000000000000004,2.5760000944137573,1.54,0.576,0.5
0.0006370726387103787,2.648682162165642,17.427207112312317,0.7233236227184534,-0.19783500395715237,0.008114302390822559,1.0000000000000004,2.57999986410141,1.54,0.58,0.5
0.0006252562852750998,2.645094633102417,17.42998903989792,0.7437325734645128,-0.20095179695636034,0.0079222688423215,1.0000000000000004,2.5840002298355103,1.54,0.584,0.5
0.0006127084043328068,2.6378297358751297,17.43277144432068,0.7652402520179749,-0.2036952143535018,0.007701845131123264,1.0000000000000004,2.587999999523163,1.54,0.588,0.5
0.0005999609593345667,2.6288927122950554,17.435582995414734,0.7867890354245901,-0.20623603276908398,0.007467653930234519,1.0000000000000004,2.5920000672340393,1.54,0.592,0.5
0.0005872648898730404,2.620322600007057,17.438411474227905,0.8082073330879211,-0.2088043773546815,0.0072339601911153295,1.0000000000000004,2.595999836921692,1.54,0.596,0.5
0.0005745688185925246,2.6117524206638336,17.44123926758766,0.8296256307512522,-0.21137272426858544,0.007000265883789325,1.0000000000000004,2.5999999046325684,1.54,0.6,0.5
0.000561696524528088,2.6012987568974495,17.44409129023552,0.8508460819721222,-0.2137196627445519,0.006756085912456911,1.0000000000000004,2.603999972343445,1.54,0.604,0.5
0.0005483507684402866,2.5865919664502144,17.446985632181168,0.8719132877886295,-0.21560101862996817,0.006496918627817649,1.0000000000000004,2.6080000400543213,1.54,0.608,0.5
0.0005347062178771012,2.5703267082571983,17.44987565279007,0.8934131357818842,-0.21736893011257052,0.006246810946322512,1.0000000000000004,2.6120001077651978,1.54,0.612,0.5
0.0005210616709518945,2.554061494767666,17.45276588201523,0.9149129986763,-0.21913683973252773,0.005996703188429819,1.0000000000000004,2.6159998774528503,1.54,0.616,0.5
0.0005073931260994868,2.5373629219830036,17.455662459135056,0.9363538175821304,-0.22086998401209712,0.005748146933910903,1.0000000000000004,2.619999945163727,1.54,0.62,0.5
0.000493355601975054,2.514002189040184,17.458661317825317,0.95688690058887,-0.22206859197467566,0.005523443931451766,1.0000000000000004,2.6240000128746033,1.54,0.624,0.5
0.0004793180751221371,2.49064152315259,17.461659789085388,0.9774200022220612,-0.22326719528064132,0.005298741081787739,1.0000000000000004,2.6280000805854797,1.54,0.628,0.5
0.0004650713126466144,2.465302534401417,17.46470481157303,0.9980359990149736,-0.22434975486248732,0.00509356339534861,1.0000000000000004,2.6319998502731323,1.54,0.632,0.5
0.0004506002196649206,2.4378407560288906,17.467799872159958,1.0187406837940216,-0.22530774865299463,0.004909343806502875,1.0000000000000004,2.635999917984009,1.54,0.636,0.5
0.0004361171349955839,2.409544374793768,17.470883458852768,1.0390656758099794,-0.2261552936397493,0.004729182814116939,1.0000000000000004,2.6399999856948853,1.54,0.64,0.5
0.0004215441113046836,2.3748735040426254,17.473876416683197,1.0564868096262217,-0.22615874046459794,0.004580056864142534,1.0000000000000004,2.6440000534057617,1.54,0.644,0.5
0.0004069710848852992,2.3402026630938053,17.476869851350784,1.0739079378545284,-0.22616218542680144,0.0044309308050287655,1.0000000000000004,2.648000121116638,1.54,0.648,0.5
0.00039239806346813566,2.305531833320856,17.479863166809082,1.0913290660828352,-0.22616563318297267,0.0042818047925266,1.0000000000000004,2.6519998908042908,1.54,0.652,0.5
0.00037767703042845824,2.2670717649161816,17.48275688290596,1.1075829099863768,-0.22597329644486308,0.0041634857252574875,1.0000000000000004,2.656000256538391,1.54,0.656,0.5
0.0003629002512752777,2.2268718779087067,17.485470801591873,1.1232496481388807,-0.225711306091398,0.004060632861637714,1.0000000000000004,2.6600000262260437,1.54,0.66,0.5
0.00034842677996493876,2.183579470962286,17.48807942867279,1.1361141204833984,-0.2250419044867158,0.00396776789739306,1.0000000000000004,2.66400009393692,1.54,0.664,0.5
0.0003340431258038734,2.1393676325678825,17.490657299757004,1.1481464337557554,-0.22425146959722042,0.0038778677699156106,1.0000000000000004,2.6679998636245728,1.54,0.668,0.5
0.000319659470278566,2.0951557755470276,17.493234932422638,1.160178765654564,-0.22346103843301535,0.0037879677074670326,1.0000000000000004,2.671999931335449,1.54,0.672,0.5
0.0003052758202102268,2.0509439446032047,17.495812356472015,1.1722110826522112,-0.22267060773447156,0.0036980676857183425,1.0000000000000004,2.6759999990463257,1.54,0.676,0.5
0.0002908921683228982,2.0067320875823498,17.498390197753906,1.1842433884739876,-0.22188017517328262,0.0036081676471440005,1.0000000000000004,2.680000066757202,1.54,0.68,0.5
0.0002766245897873887,1.9605137594044209,17.50099468231201,1.1951601300388575,-0.22095607360824943,0.0035204208943468984,1.0000000000000004,2.6840001344680786,1.54,0.684,0.5
0.00026298465400032,1.9115082547068596,17.50363776087761,1.203202087432146,-0.21975081088021398,0.0034362154178779747,1.0000000000000004,2.687999904155731,1.54,0.688,0.5
0.000249801276368089,1.8623595982789993,17.506283432245255,1.2098909579217434,-0.21844426449388266,0.0033526939209878037,1.0000000000000004,2.6919999718666077,1.54,0.692,0.5
0.00023661770524086023,1.8132102265954018,17.50892925262451,1.2165799252688885,-0.21713769808411598,0.003269171360443579,1.0000000000000004,2.696000039577484,1.54,0.696,0.5
0.00022343413024827896,1.7640608623623848,17.511575013399124,1.2232689075171947,-0.2158311316743493,0.003185648663304619,1.0000000000000004,2.7000001072883606,1.54,0.7,0.5
0.00021025055957579752,1.7149114720523357,17.514220654964447,1.2299578674137592,-0.21452456712722778,0.003102125933537536,1.0000000000000004,2.703999876976013,1.54,0.704,0.5
0.000197066986856953,1.6657621152698994,17.516866713762283,1.2366468273103237,-0.2132180007174611,0.0030186031839036787,1.0000000000000004,2.7079999446868896,1.54,0.708,0.5
0.0001844219698341476,1.6173718310892582,17.519419193267822,1.2424573879688978,-0.21186483139172196,0.0029294920673237357,1.0000000000000004,2.712000012397766,1.54,0.712,0.5
0.00017362400444653758,1.5710745826363564,17.521656095981598,1.2450732458382845,-0.21035469882190228,0.0028211072324211273,1.0000000000000004,2.7160000801086426,1.54,0.716,0.5
0.00016282603837680654,1.5247773453593254,17.523892909288406,1.247689113020897,-0.20884456858038902,0.0027127225023377832,1.0000000000000004,2.720000147819519,1.54,0.72,0.5
0.0001520282296496589,1.4784807749092579,17.52612966299057,1.2503049299120903,-0.207334459759295,0.0026043392565497925,1.0000000000000004,2.7239999175071716,1.54,0.724,0.5
0.00014123026176093845,1.432183537632227,17.528366595506668,1.252920800819993,-0.2058243271894753,0.0024959545751812584,1.0000000000000004,2.727999985218048,1.54,0.728,0.5
0.00013043229466802586,1.3858862854540348,17.53060331940651,1.2555366642773151,-0.2043141950853169,0.0023875698657320754,1.0000000000000004,2.7319997549057007,1.54,0.732,0.5
0.0001214062546068817,1.3431421536952257,17.532726377248764,1.256410889327526,-0.20296972384676337,0.002289223333832524,1.0000000000000004,2.736000120639801,1.54,0.736,0.5
0.00011261634915626928,1.3008714877068996,17.53483471274376,1.2570530008524656,-0.20164732728153467,0.0021922145447206276,1.0000000000000004,2.7399998903274536,1.54,0.74,0.5
0.00010421583181141614,1.2603648714721203,17.536918818950653,1.257561655715108,-0.20029308227822185,0.002102315470438043,1.0000000000000004,2.74399995803833,1.54,0.744,0.5
9.636449010486103e-05,1.2223462145775557,17.538969099521637,1.2578820902854204,-0.19889391586184502,0.002022443936766649,1.0000000000000004,2.7480000257492065,1.54,0.748,0.5
8.851326572312246e-05,1.1843281220644712,17.54101938009262,1.258202524855733,-0.1974947713315487,0.0019425735526965582,1.0000000000000004,2.751999795436859,1.54,0.752,0.5
8.16746764940035e-05,1.1497267503291368,17.543004751205444,1.2584152966737747,-0.19610427599400282,0.0018963760421684128,1.0000000000000004,2.7560001611709595,1.54,0.756,0.5
7.564014907757155e-05,1.1178384572267532,17.544938415288925,1.2585426103323698,-0.19472066080197692,0.0018769138760035275,1.0000000000000004,2.759999930858612,1.54,0.76,0.5
6.960562188851327e-05,1.085950156673789,17.54687201976776,1.25866992585361,-0.19333704421296716,0.0018574516598164337,1.0000000000000004,2.7639999985694885,1.54,0.764,0.5
6.357109373311687e-05,1.0540618542581797,17.548805952072144,1.2587972674518824,-0.19195342855527997,0.0018379895063844742,1.0000000000000004,2.768000066280365,1.54,0.768,0.5
5.7703049321844446e-05,1.0230300724506378,17.550728797912598,1.2588927913457155,-0.1905573415569961,0.0018190968776252703,1.0000000000000004,2.7720001339912415,1.54,0.772,0.5
5.2846706125819765e-05,0.9964683372527361,17.552596509456635,1.2587055340409279,-0.18917594011873007,0.0018053592414162267,1.0000000000000004,2.775999903678894,1.54,0.776,0.5
4.90787454623387e-05,0.9737959578633308,17.554418921470642,1.2581018432974815,-0.18792356364428997,0.0017992863957942973,1.0000000000000004,2.7799999713897705,1.54,0.78,0.5
4.53107295186328e-05,0.9511232506483793,17.55624133348465,1.2574981525540352,-0.18667117087170482,0.0017932134790044074,1.0000000000000004,2.784000039100647,1.54,0.784,0.5
4.15281838854753e-05,0.9283825363963842,17.558065861463547,1.256893491372466,-0.18541604559868574,0.0017871615546027897,1.0000000000000004,2.7880001068115234,1.54,0.788,0.5
3.7648699390047113e-05,0.9051882456988096,17.559905856847763,1.2562823574990034,-0.18414270877838135,0.0017812500991567504,1.0000000000000004,2.7920001745224,1.54,0.792,0.5
3.382412708674565e-05,0.8822116330265999,17.561742305755615,1.2556606195867062,-0.18287512194365263,0.001775588505097403,1.0000000000000004,2.7959999442100525,1.54,0.796,0.5
3.140316974281632e-05,0.8651243150234222,17.563458263874054,1.254823263734579,-0.181701663415879,0.0017752673256836715,1.0000000000000004,2.800000011920929,1.54,0.8,0.5
2.925058760183674e-05,0.8495333287864923,17.565111070871353,1.2540076486766338,-0.18048604018986225,0.0017747761662576522,1.0000000000000004,2.8039997816085815,1.54,0.804,0.5
2.7098004920844687e-05,0.8339423313736916,17.566763699054718,1.2531920596957207,-0.17927041510120034,0.0017742849722708343,1.0000000000000004,2.808000147342682,1.54,0.808,0.5
2.4945454697444802e-05,0.8183515835553408,17.568416357040405,1.2523764912039042,-0.17805480677634478,0.001773793833081072,1.0000000000000004,2.8119999170303345,1.54,0.812,0.5
2.2792872641730355e-05,0.8027605935931206,17.570069193840027,1.251560864970088,-0.17683918494731188,0.0017733026221709025,1.0000000000000004,2.815999984741211,1.54,0.816,0.5
2.132252916453581e-05,0.7904567904770374,17.571620494127274,1.2509152051061392,-0.17567114811390638,0.0017736408128712355,1.0000000000000004,2.8200000524520874,1.54,0.82,0.5
2.0037031248421044e-05,0.7790436148643494,17.573144376277924,1.2503155693411827,-0.17451600264757872,0.0017742038389769732,1.0000000000000004,2.82399982213974,1.54,0.824,0.5
1.8902128658737638e-05,0.768456008285284,17.574691116809845,1.2496269512921572,-0.173338673543185,0.0017747993688317365,1.0000000000000004,2.8280001878738403,1.54,0.828,0.5
1.785794201225599e-05,0.7583285048604012,17.576296776533127,1.2488273717463017,-0.172135170083493,0.0017752661451595486,1.0000000000000004,2.831999957561493,1.54,0.832,0.5
1.6813755024713828e-05,0.7482010200619698,17.5779025554657,1.2480277866125107,-0.17093166476115584,0.0017757329223968554,1.0000000000000004,2.8360000252723694,1.54,0.836,0.5
1.576958351279245e-05,0.7380736730992794,17.57950821518898,1.2472282461822033,-0.16972817853093147,0.0017761996887202258,1.0000000000000004,2.839999794960022,1.54,0.84,0.5
1.4725396439985161e-05,0.7279461733996868,17.58111399412155,1.2464286871254444,-0.16852467553690076,0.001776666406840377,1.0000000000000004,2.8439998626708984,1.54,0.844,0.5
1.381497177987967e-05,0.718164250254631,17.5823312997818,1.2453621830791235,-0.16741915233433247,0.001775062770320801,1.0000000000000004,2.847999930381775,1.54,0.848,0.5
1.3224875516471002e-05,0.7105022855103016,17.583810448646545,1.2444213349372149,-0.16636309819296002,0.001768395788531052,1.0000000000000004,2.8519999980926514,1.54,0.852,0.5
1.265551532014797e-05,0.7031025551259518,17.58526962995529,1.2435111310333014,-0.16528973868116736,0.0017607647887416533,1.0000000000000004,2.856000065803528,1.54,0.856,0.5
1.207612149300985e-05,0.6956440638750792,17.58673205971718,1.2425965834408998,-0.16420897701755166,0.0017532084093545564,1.0000000000000004,2.8600001335144043,1.54,0.86,0.5
1.1496727879034552e-05,0.6881855987012386,17.58819481730461,1.241682045161724,-0.1631282176822424,0.0017456520599807845,1.0000000000000004,2.8640002012252808,1.54,0.864,0.5
1.0931019318149993e-05,0.6808293163776398,17.589649558067322,1.2407744117081165,-0.16205045417882502,0.0017378949396515964,1.0000000000000004,2.8679999709129333,1.54,0.868,0.5
1.0593974479888857e-05,0.6751797683537006,17.590982645750046,1.2399821430444717,-0.16102252434939146,0.0017267786133743357,1.0000000000000004,2.87200003862381,1.54,0.872,0.5
1.02569294284649e-05,0.6695302277803421,17.592315316200256,1.239189863204956,-0.15999459708109498,0.0017156622470793081,1.0000000000000004,2.8759998083114624,1.54,0.876,0.5
9.919884504938636e-06,0.6638806760311127,17.59364804625511,1.2383975740522146,-0.15896666562184691,0.001704545943539415,1.0000000000000004,2.8800001740455627,1.54,0.88,0.5
9.622656435226418e-06,0.6585288252681494,17.59502249956131,1.2375862803310156,-0.1579316365532577,0.001694595480330463,1.0000000000000004,2.8839999437332153,1.54,0.884,0.5
9.37195048322792e-06,0.6535983793437481,17.59638226032257,1.2367758695036173,-0.15690862899646163,0.001685172189354489,1.0000000000000004,2.888000011444092,1.54,0.888,0.5
9.180743219872056e-06,0.6492431107908487,17.597693026065826,1.2359779458492994,-0.15591099136509,0.001676011695053603,1.0000000000000004,2.8920000791549683,1.54,0.892,0.5
8.975378619879848e-06,0.6448126826435328,17.59900265932083,1.2351863700896502,-0.15488251065835357,0.001666186643888068,1.0000000000000004,2.895999848842621,1.54,0.896,0.5
8.765633609186807e-06,0.6403590403497219,17.600311785936356,1.2343967631459236,-0.15384449809789658,0.001656155946875515,1.0000000000000004,2.900000214576721,1.54,0.9,0.5
8.5558853868406e-06,0.6359053365886211,17.601620972156525,1.233607143163681,-0.1528064680751413,0.0016461251252621878,1.0000000000000004,2.903999984264374,1.54,0.904,0.5
8.39215758219325e-06,0.6318571791052818,17.602872729301453,1.2328127138316631,-0.15179544617421925,0.0016361457319362671,1.0000000000000004,2.9080000519752502,1.54,0.908,0.5
8.255410392621343e-06,0.6280193105340004,17.604110032320023,1.232010405510664,-0.15079678548499942,0.0016263594152405858,1.0000000000000004,2.911999821662903,1.54,0.912,0.5
8.136375555523045e-06,0.6243174122646451,17.605363458395004,1.2311664707958698,-0.14981931913644075,0.0016171340221262653,1.0000000000000004,2.9159998893737793,1.54,0.916,0.5
8.029336996173697e-06,0.6207076050341129,17.606628268957138,1.2302943523973227,-0.14885620679706335,0.0016082886140793562,1.0000000000000004,2.9199999570846558,1.54,0.92,0.5
7.922298337348366e-06,0.6170977931469679,17.607892632484436,1.2294222302734852,-0.14789309538900852,0.0015994431369108497,1.0000000000000004,2.9240000247955322,1.54,0.924,0.5
7.839491331651516e-06,0.6140669239684939,17.608899772167206,1.228645609691739,-0.1469519715756178,0.0015889277128735557,1.0000000000000004,2.9280000925064087,1.54,0.928,0.5
7.756922457247128e-06,0.6110417284071445,17.60990461707115,1.2278699278831482,-0.1460110484622419,0.001578395609612926,1.0000000000000004,2.9319998621940613,1.54,0.932,0.5
7.674353739162143e-06,0.6080165347084403,17.61090937256813,1.2270942237228155,-0.14507012674584985,0.0015678635500080418,1.0000000000000004,2.9359999299049377,1.54,0.936,0.5
7.591784893179465e-06,0.6049913419410586,17.611914187669754,1.2263185326009989,-0.1441292054951191,0.001557331422191055,1.0000000000000004,2.939999997615814,1.54,0.94,0.5
7.5514238204732465e-06,0.6023315731436014,17.612913697957993,1.2255135979503393,-0.14323413115926087,0.0015484976856896537,1.0000000000000004,2.9440000653266907,1.54,0.944,0.5
7.520654520476455e-06,0.6000155434012413,17.613855838775635,1.2247609160840511,-0.14235075493343174,0.0015401673808810301,1.0000000000000004,2.9479998350143433,1.54,0.948,0.5
7.488765376706397e-06,0.5976501256227493,17.61480563879013,1.2239946201443672,-0.141447450267151,0.001531196490759612,1.0000000000000004,2.9520002007484436,1.54,0.952,0.5
7.45687663084027e-06,0.5952847274020314,17.615755438804626,1.2232283372431993,-0.14054415933787823,0.0015222257270579576,1.0000000000000004,2.955999970436096,1.54,0.956,0.5
7.42498757233534e-06,0.592919304035604,17.616705238819122,1.2224620394408703,-0.13964085606858134,0.0015132548069232143,1.0000000000000004,2.9600000381469727,1.54,0.96,0.5
7.395933977250024e-06,0.5907922862097621,17.61770272254944,1.221741758286953,-0.13874610443599522,0.0015048834611661732,1.0000000000000004,2.964000105857849,1.54,0.964,0.5
7.351118185283667e-06,0.588768313638866,17.61877691745758,1.2210457473993301,-0.13785537099465728,0.0014965262198529672,1.0000000000000004,2.9679998755455017,1.54,0.968,0.5
7.328068107881336e-06,0.5869147637858987,17.619795620441437,1.2203224506229162,-0.13699456001631916,0.0014875571587253944,1.0000000000000004,2.972000241279602,1.54,0.972,0.5
7.305018115744133e-06,0.5850612036883831,17.62081468105316,1.2195991314947605,-0.13613374927081168,0.0014785881103307474,1.0000000000000004,2.9760000109672546,1.54,0.976,0.5
7.281968180450349e-06,0.5832076473161578,17.621833503246307,1.2188758309930563,-0.1352729380596429,0.00146961904829368,1.0000000000000004,2.980000078678131,1.54,0.98,0.5
7.258918117258872e-06,0.5813540946692228,17.622852563858032,1.2181525006890297,-0.13441212638281286,0.001460650002627517,1.0000000000000004,2.9839998483657837,1.54,0.984,0.5
7.237178706986924e-06,0.5795140694826841,17.623874962329865,1.2174334041774273,-0.13354887207970023,0.0014514270642393967,1.0000000000000004,2.98799991607666,1.54,0.988,0.5
7.224543608685963e-06,0.5777679169550538,17.624921560287476,1.2167433947324753,-0.13266852358356118,0.0014404390703930403,1.0000000000000004,2.9919999837875366,1.54,0.992,0.5
7.215702922280798e-06,0.5761309405788779,17.625962495803833,1.216041250154376,-0.13181535829789937,0.0014303812372418179,1.0000000000000004,2.996000051498413,1.54,0.996,0.5
7.211557573327809e-06,0.5746290618553758,17.62699607014656,1.2153240498155355,-0.130995825631544,0.0014214745456229139,1.0000000000000004,3.0000001192092896,1.54,1.0,0.5
7.207412323850804e-06,0.573127212934196,17.62802967429161,1.2146068699657917,-0.13017630204558372,0.0014125679872449837,1.0000000000000004,3.003999888896942,1.54,1.004,0.5
7.203266932265251e-06,0.5716253202408552,17.629063606262207,1.213889678940177,-0.12935675703920424,0.001403661163749348,1.0000000000000004,3.0079999566078186,1.54,1.008,0.5
7.195471965815159e-06,0.5701113771647215,17.630053371191025,1.2131856363266706,-0.12852302729152143,0.00139427053181862,1.0000000000000004,3.012000024318695,1.54,1.012,0.5
7.1793011926502e-06,0.5687310704961419,17.630956172943115,1.212500661611557,-0.1277175727300346,0.0013855578017683001,1.0000000000000004,3.0160000920295715,1.54,1.016,0.5
7.162541521665844e-06,0.5673755779862404,17.63185352087021,1.211816007271409,-0.1269199310336262,0.0013770633149761125,1.0000000000000004,3.019999861717224,1.54,1.02,0.5
7.1464865527559596e-06,0.5660215448588133,17.632754743099213,1.2111244015395641,-0.1261199382133782,0.0013686042352674122,1.0000000000000004,3.0240002274513245,1.54,1.024,0.5
7.131198927368132e-06,0.5646691741421819,17.63365948200226,1.2104253228753805,-0.12531744386069477,0.0013601841565105133,1.0000000000000004,3.027999997138977,1.54,1.028,0.5
7.111146999250195e-06,0.5633401991799474,17.63457292318344,1.2097353786230087,-0.12452816590666771,0.001351925847302482,1.0000000000000004,3.0320000648498535,1.54,1.032,0.5
7.081251411023004e-06,0.5620992397889495,17.635498702526093,1.2090872060507536,-0.12375211296603084,0.0013436246761102666,1.0000000000000004,3.03600013256073,1.54,1.036,0.5
7.052468788515398e-06,0.5608670748770237,17.63642081618309,1.2084450963884592,-0.12296796520240605,0.0013351511124710669,1.0000000000000004,3.0399999022483826,1.54,1.04,0.5
7.0236852423022356e-06,0.5596348829567432,17.6373428106308,1.2078029811382294,-0.12218379275873303,0.0013266772914448666,1.0000000000000004,3.044000267982483,1.54,1.044,0.5
6.994902562951211e-06,0.5584027199074626,17.638264924287796,1.2071608733385801,-0.12139964639209211,0.0013182037005208258,1.0000000000000004,3.0479997396469116,1.54,1.048,0.5
6.988350378378527e-06,0.5573244728147984,17.639170169830322,1.206509992480278,-0.120643415953964,0.0013094333037315664,1.0000000000000004,3.052000105381012,1.54,1.052,0.5
6.9882125472986445e-06,0.5563150439411402,17.640175819396973,1.2058518175035715,-0.11990074720233679,0.001300796605846699,1.0000000000000004,3.0559998750686646,1.54,1.056,0.5
6.988074744640471e-06,0.555305608548224,17.6411814391613,1.2051936369389296,-0.11915807682089508,0.001292159949116467,1.0000000000000004,3.059999942779541,1.54,1.06,0.5
6.987937041458281e-06,0.5542961377650499,17.642186909914017,1.2045354545116425,-0.11841538362205029,0.001283522991798236,1.0000000000000004,3.0640000104904175,1.54,1.064,0.5
6.987799167745834e-06,0.5532867079600692,17.643192499876022,1.2038772851228714,-0.11767271626740694,0.0012748863312026515,1.0000000000000004,3.06799978017807,1.54,1.068,0.5
6.987662331425781e-06,0.5522787412628531,17.64423444867134,1.2032229043543339,-0.11691915965639055,0.0012660528825563233,1.0000000000000004,3.0720001459121704,1.54,1.072,0.5
6.983785155512123e-06,0.5513137578964233,17.645272076129913,1.2025915402919054,-0.11617206525988877,0.0012572243396107297,1.0000000000000004,3.075999915599823,1.54,1.076,0.5
6.974780063728758e-06,0.5504116974771023,17.646289974451065,1.2019688040018082,-0.11544950841926038,0.0012489860292816957,1.0000000000000004,3.0799999833106995,1.54,1.08,0.5
6.965934716163247e-06,0.5495097255334258,17.647316128015518,1.2013388145714998,-0.11472806823439896,0.0012408721818815138,1.0000000000000004,3.084000051021576,1.54,1.084,0.5
6.95708914122406e-06,0.5486077247187495,17.648342072963715,1.2007088158279657,-0.1140066054649651,0.001232758129127376,1.0000000000000004,3.0880001187324524,1.54,1.088,0.5
6.948243850501967e-06,0.5477057490497828,17.64936861395836,1.2000788524746895,-0.1132851648144424,0.0012246442584284978,1.0000000000000004,3.091999888420105,1.54,1.092,0.5
6.9393985171473105e-06,0.5468037771061063,17.650394558906555,1.1994488649070263,-0.1125637236982584,0.0012165304215727701,1.0000000000000004,3.0959999561309814,1.54,1.096,0.5
6.930378276592819e-06,0.5459150336682796,17.65139076113701,1.1988242790102959,-0.11184624745510519,0.0012084475200708766,1.0000000000000004,3.100000023841858,1.54,1.1,0.5
6.920081901284902e-06,0.5451231515035033,17.652166306972504,1.198239203542471,-0.11115792510099709,0.0012005924574509663,1.0000000000000004,3.1040000915527344,1.54,1.104,0.5
6.909785270181601e-06,0.5443312460556626,17.652941673994064,1.1976541094481945,-0.11046958155930042,0.0011927371911042428,1.0000000000000004,3.108000159263611,1.54,1.108,0.5
6.899488909084539e-06,0.5435393704101443,17.653717279434204,1.1970690339803696,-0.10978125873953104,0.0011848821765170214,1.0000000000000004,3.1119999289512634,1.54,1.112,0.5
6.889184135161486e-06,0.5427473988384008,17.654496431350708,1.1964832916855812,-0.10909302975051105,0.0011770363779533,1.0000000000000004,3.1160002946853638,1.54,1.116,0.5
6.87852221403773e-06,0.541952389292419,17.655434608459473,1.1958684995770454,-0.10840990510769188,0.0011696112729850938,1.0000000000000004,3.1199997663497925,1.54,1.12,0.5
6.8678603781791026e-06,0.5411573937162757,17.656372368335724,1.1952537111938,-0.10772677860222757,0.0011621862113315728,1.0000000000000004,3.124000132083893,1.54,1.124,0.5
6.862035846211256e-06,0.5404588766396046,17.657086193561554,1.1946700662374496,-0.10706918663345277,0.0011549272928732535,1.0000000000000004,3.1279999017715454,1.54,1.128,0.5
6.85712917913861e-06,0.5397786824032664,17.65775778889656,1.19409235753119,-0.10641646315343678,0.0011477001633011241,1.0000000000000004,3.131999969482422,1.54,1.132,0.5
6.852222526276819e-06,0.53909847792238,17.658428847789764,1.1935146283358335,-0.10576371964998543,0.0011404728236357187,1.0000000000000004,3.1360000371932983,1.54,1.136,0.5
6.847315930258446e-06,0.5384182864800096,17.659100264310837,1.192936908453703,-0.105110993841663,0.0011332456883792474,1.0000000000000004,3.139999806880951,1.54,1.14,0.5
6.842683205832145e-06,0.5377406533807516,17.659736156463623,1.1923674456775188,-0.10444473079405725,0.001125695178643582,1.0000000000000004,3.1440001726150513,1.54,1.144,0.5
6.838092190264433e-06,0.5370634337887168,17.660366475582123,1.191799271851778,-0.1037764330394566,0.0011180957185388252,1.0000000000000004,3.147999942302704,1.54,1.148,0.5
6.831786194538836e-06,0.5364132653921843,17.66098517179489,1.191243825480342,-0.10312454914674163,0.001110692203610597,1.0000000000000004,3.1520000100135803,1.54,1.152,0.5
6.8233879773060835e-06,0.5357960825785995,17.6615888774395,1.1907038930803537,-0.10249267006292939,0.001103527319173736,1.0000000000000004,3.156000077724457,1.54,1.156,0.5
6.815967424245173e-06,0.5351786147803068,17.66219300031662,1.190151011571288,-0.10185838560573757,0.0010963958768570592,1.0000000000000004,3.1599998474121094,1.54,1.16,0.5
6.8088091751405955e-06,0.534561057575047,17.66279688477516,1.1895946469157934,-0.10122343222610652,0.0010892731165768055,1.0000000000000004,3.163999915122986,1.54,1.164,0.5
6.801651011301146e-06,0.5339435106143355,17.663400769233704,1.1890382897108793,-0.10058849863708019,0.0010821505945841636,1.0000000000000004,3.1679999828338623,1.54,1.168,0.5
6.7944927337748595e-06,0.5333259450271726,17.664004504680634,1.18848193064332,-0.0999535450246185,0.0010750278408977465,1.0000000000000004,3.1720000505447388,1.54,1.172,0.5
6.789192411815748e-06,0.5327801937237382,17.66459694504738,1.1879453994333744,-0.09934496483765543,0.0010680954194413061,1.0000000000000004,3.1760001182556152,1.54,1.176,0.5
6.784202071230538e-06,0.5322464229539037,17.66518759727478,1.187412204220891,-0.09874078491702676,0.0010611947113829956,1.0000000000000004,3.179999887943268,1.54,1.18,0.5
6.779211688012765e-06,0.5317126298323274,17.66577783226967,1.1868789922446012,-0.09813658823259175,0.0010542938293838233,1.0000000000000004,3.1839999556541443,1.54,1.184,0.5
6.774395544084655e-06,0.5311787044629455,17.666368156671524,1.1863482426851988,-0.09752805670723319,0.0010473078611994424,1.0000000000000004,3.1880000233650208,1.54,1.188,0.5
6.770018600832373e-06,0.5306443748995662,17.666956812143326,1.185823678970337,-0.09690853371284902,0.0010401065444511914,1.0000000000000004,3.1919997930526733,1.54,1.192,0.5
6.765627418303666e-06,0.5301165506243706,17.667549788951874,1.185301387682557,-0.09629230224527419,0.001032927407322859,1.0000000000000004,3.1960001587867737,1.54,1.196,0.5
6.761120801002107e-06,0.5296413190662861,17.66817533969879,1.1847972925752401,-0.09570254967547953,0.001025925671456207,1.0000000000000004,3.1999999284744263,1.54,1.2,0.5
6.75661436844166e-06,0.5291660996153951,17.668800860643387,1.184293206781149,-0.0951128143351525,0.0010189241565967677,1.0000000000000004,3.2039999961853027,1.54,1.204,0.5
6.7521829407724e-06,0.5286911278963089,17.66942849755287,1.1837779004126787,-0.09452404826879501,0.0010121638451892068,1.0000000000000004,3.208000063896179,1.54,1.208,0.5
6.747780901150691e-06,0.5282162437215447,17.670056968927383,1.1832581795752048,-0.09393564332276583,0.001005498080758116,1.0000000000000004,3.211999833583832,1.54,1.212,0.5
6.743378989426674e-06,0.5277413623407483,17.670685172080994,1.1827384922653437,-0.09334725677035749,0.0009988325368794904,1.0000000000000004,3.216000199317932,1.54,1.216,0.5
6.73863236499983e-06,0.5272827027365565,17.671323835849762,1.1822253037244081,-0.09276893339119852,0.000992178477190464,1.0000000000000004,3.2199999690055847,1.54,1.22,0.5
6.733280883963744e-06,0.5268525248393416,17.671980261802673,1.1817235760390759,-0.09220832213759422,0.0009855450653049047,1.0000000000000004,3.224000036716461,1.54,1.224,0.5
6.727929275029965e-06,0.5264223329722881,17.67263689637184,1.1812218185514212,-0.09164769412018359,0.000978911462425458,1.0000000000000004,3.2280001044273376,1.54,1.228,0.5
6.722527828628699e-06,0.5259916838258505,17.673300236463547,1.1807224564254284,-0.09108275081962347,0.0009722154718474485,1.0000000000000004,3.2319998741149902,1.54,1.232,0.5
6.7170169870678365e-06,0.5255600241944194,17.67397916316986,1.180228279903531,-0.0905083348043263,0.0009653826091380324,1.0000000000000004,3.2359999418258667,1.54,1.236,0.5
6.711505918133298e-06,0.5251283505931497,17.674658328294754,1.1797340959310532,-0.08993390225805342,0.0009585495317878667,1.0000000000000004,3.240000009536743,1.54,1.24,0.5
6.707801532002122e-06,0.5247313333675265,17.67530533671379,1.1792520880699158,-0.08937505073845387,0.0009516374539089156,1.0000000000000004,3.2440000772476196,1.54,1.244,0.5
6.705146489593972e-06,0.5243515726178885,17.675934463739395,1.1787738651037216,-0.08882585540413857,0.0009446752196708985,1.0000000000000004,3.248000144958496,1.54,1.248,0.5
6.702472120423408e-06,0.5239719953387976,17.676571160554886,1.1782930977642536,-0.08827736019156873,0.0009377604469591461,1.0000000000000004,3.2519999146461487,1.54,1.252,0.5
6.699691013523079e-06,0.5235932739451528,17.677248507738113,1.1777982451021671,-0.08773257886059582,0.000931103864331817,1.0000000000000004,3.255999982357025,1.54,1.256,0.5
6.696909963466169e-06,0.5232145646587014,17.67792609333992,1.1773034036159515,-0.08718781266361475,0.0009244474861134222,1.0000000000000004,3.2600000500679016,1.54,1.26,0.5
6.694128899198404e-06,0.5228358451277018,17.67860335111618,1.1768085565418005,-0.08664303179830313,0.0009177909134905349,1.0000000000000004,3.263999819755554,1.54,1.264,0.5
6.691195352459545e-06,0.5224629621952772,17.679259687662125,1.1763179451227188,-0.08610178623348475,0.00091113725352443,1.0000000000000004,3.2680001854896545,1.54,1.268,0.5
6.687464050969538e-06,0.5221205456182361,17.679803550243378,1.1758493706583977,-0.08557894174009562,0.0009044978446581808,1.0000000000000004,3.271999955177307,1.54,1.272,0.5
6.683732650003549e-06,0.5217781234532595,17.68034765124321,1.1753807831555605,-0.08505608141422272,0.0008978582091003773,1.0000000000000004,3.2760000228881836,1.54,1.276,0.5
6.680001362724397e-06,0.5214357152581215,17.680891513824463,1.1749121993780136,-0.08453323598951101,0.0008912188029626122,1.0000000000000004,3.28000009059906,1.54,1.28,0.5
6.676269947547553e-06,0.52109329495579,17.681435644626617,1.1744436211884022,-0.08401037589646876,0.0008845791596741037,1.0000000000000004,3.2839998602867126,1.54,1.284,0.5
6.672538660268401e-06,0.5207508821040392,17.681979537010193,1.1739750392735004,-0.08348753023892641,0.0008779397205671557,1.0000000000000004,3.288000226020813,1.54,1.288,0.5
6.66880234234668e-06,0.5204084049910307,17.682526141405106,1.173504289239645,-0.08296532090753317,0.0008713421721040504,1.0000000000000004,3.2919999957084656,1.54,1.292,0.5
6.665470550615282e-06,0.520091213285923,17.683065205812454,1.1730370242148638,-0.08246147516183555,0.0008649734265873121,1.0000000000000004,3.296000063419342,1.54,1.296,0.5
6.662015408664956e-06,0.5197814386337996,17.683609396219254,1.1725798603147268,-0.08195567200891674,0.0008585094699355977,1.0000000000000004,3.2999998331069946,1.54,1.3,0.5
6.6585274822728024e-06,0.5194712914526463,17.684155344963074,1.1721230763942003,-0.08144899038597941,0.0008520358312580356,1.0000000000000004,3.303999900817871,1.54,1.304,0.5
6.655039598513213e-06,0.5191611619666219,17.684701204299927,1.1716662794351578,-0.08094232506118715,0.0008455623983536498,1.0000000000000004,3.3079999685287476,1.54,1.308,0.5
6.651551657910204e-06,0.5188510250300169,17.685247004032135,1.1712094638496637,-0.08043564215768129,0.0008390887603582087,1.0000000000000004,3.312000036239624,1.54,1.312,0.5
6.6480638167831785e-06,0.51854089461267,17.68579253554344,1.1707526966929436,-0.07992897683288902,0.0008326153230200362,1.0000000000000004,3.3160001039505005,1.54,1.316,0.5
6.645047946562954e-06,0.5182393193244934,17.68637126684189,1.1703006532043219,-0.0794273978099227,0.000826130353402732,1.0000000000000004,3.320000171661377,1.54,1.32,0.5
6.643450774390658e-06,0.5179634792730212,17.68704977631569,1.1698630526661873,-0.07894116104580462,0.0008196114442853286,1.0000000000000004,3.3239999413490295,1.54,1.324,0.5
6.641853488531524e-06,0.5176876354962587,17.687728375196457,1.1694254074245691,-0.07845492428168654,0.0008130925592695348,1.0000000000000004,3.328000009059906,1.54,1.328,0.5
6.640028914262075e-06,0.5174150159582496,17.688397377729416,1.1689825467765331,-0.07796884747222066,0.0008066139308766651,1.0000000000000004,3.3320000767707825,1.54,1.332,0.5
6.637653456209591e-06,0.517134946770966,17.68902936577797,1.1685291975736618,-0.07748424145393074,0.0008004018002907287,1.0000000000000004,3.335999846458435,1.54,1.336,0.5
6.635278026578817e-06,0.5168548747897148,17.689660906791687,1.168075829744339,-0.07699961995240301,0.0007941894676832817,1.0000000000000004,3.3400002121925354,1.54,1.34,0.5
6.632902668002316e-06,0.5165748111903667,17.69029274582863,1.1676224768161774,-0.07651501416694373,0.0007879773507966092,1.0000000000000004,3.343999981880188,1.54,1.344,0.5
6.630122371120706e-06,0.5163253098726273,17.690899819135666,1.1671898923814297,-0.07605361239984632,0.0007820825153999067,1.0000000000000004,3.3480000495910645,1.54,1.348,0.5
6.627240097145659e-06,0.5160835161805153,17.69150021672249,1.166762562468648,-0.07559807738289237,0.0007762678985159255,1.0000000000000004,3.352000117301941,1.54,1.352,0.5
6.624357951068305e-06,0.5158417224884033,17.692100912332535,1.1663352400064468,-0.07514254143461585,0.0007704532602588188,1.0000000000000004,3.3559998869895935,1.54,1.356,0.5
6.621475634460694e-06,0.5155999306589365,17.69270208477974,1.1659079045057297,-0.07468699314631522,0.0007646384664070638,1.0000000000000004,3.360000252723694,1.54,1.36,0.5
6.618522320422926e-06,0.5153606785461307,17.693261206150055,1.165485918521881,-0.07422665087506175,0.0007587807225011289,1.0000000000000004,3.3639997243881226,1.54,1.364,0.5
6.615416822342013e-06,0.5151170697063208,17.69376540184021,1.165066136047244,-0.07375689432956278,0.0007528456771552783,1.0000000000000004,3.368000090122223,1.54,1.368,0.5
6.612311310050245e-06,0.5148734664544463,17.694269716739655,1.1646463684737682,-0.07328715408220887,0.0007469107874555903,1.0000000000000004,3.3719998598098755,1.54,1.372,0.5
6.609205811969332e-06,0.5146298632025719,17.694773823022842,1.164226584136486,-0.07281739788595587,0.0007409757443497256,1.0000000000000004,3.375999927520752,1.54,1.376,0.5
6.606490316585223e-06,0.5144002940505743,17.695248395204544,1.1638167817145586,-0.0723590706475079,0.0007350554411686971,1.0000000000000004,3.3799999952316284,1.54,1.38,0.5
6.604210582850101e-06,0.5141864148899913,17.69568970799446,1.1634181290864944,-0.07191349472850561,0.0007291514831422319,1.0000000000000004,3.383999764919281,1.54,1.384,0.5
6.601930678584722e-06,0.5139725208282471,17.696130603551865,1.1630194410681725,-0.07146790577098727,0.0007232473168983233,1.0000000000000004,3.3880001306533813,1.54,1.388,0.5
6.599728820333439e-06,0.5137622077018023,17.696577459573746,1.162614019587636,-0.07102488912642002,0.0007174668591574118,1.0000000000000004,3.391999900341034,1.54,1.392,0.5
6.5976769008102565e-06,0.5135587640106678,17.69703432917595,1.1621955689042807,-0.07058678159955889,0.0007119236850030575,1.0000000000000004,3.3959999680519104,1.54,1.396,0.5
6.5956250949739115e-06,0.5133553268387914,17.697491586208344,1.1617771293967962,-0.07014868722762913,0.0007063806680207563,1.0000000000000004,3.400000035762787,1.54,1.4,0.5
6.593573104396455e-06,0.5131518859416246,17.69794860482216,1.1613586712628603,-0.06971057935152203,0.0007008375069972317,1.0000000000000004,3.4040001034736633,1.54,1.404,0.5
6.5915212843492554e-06,0.5129484469071031,17.698405891656876,1.1609402410686016,-0.06927248474676162,0.000695294468641805,1.0000000000000004,3.407999873161316,1.54,1.408,0.5
6.589641614596076e-06,0.5127588789910078,17.698864996433258,1.1605372615158558,-0.06884872226510197,0.0006898248509514815,1.0000000000000004,3.4119999408721924,1.54,1.412,0.5
6.587854713302477e-06,0.5125767886638641,17.69932547211647,1.1601426303386688,-0.06843267031945288,0.000684394608583716,1.0000000000000004,3.416000008583069,1.54,1.416,0.5
6.586067854641442e-06,0.5123947020620108,17.69978567957878,1.1597479935735464,-0.06801662966609001,0.000678964563462614,1.0000000000000004,3.4200000762939453,1.54,1.42,0.5
6.5842808822935694e-06,0.5122126117348671,17.700246334075928,1.1593533474951982,-0.06760057690553367,0.0006735342935826338,1.0000000000000004,3.4240001440048218,1.54,1.424,0.5
6.582494066265099e-06,0.5120305214077234,17.70070669054985,1.1589587293565273,-0.06718453660141677,0.0006681042316358798,1.0000000000000004,3.4279999136924744,1.54,1.428,0.5
6.580707179182355e-06,0.5118484413251281,17.701167285442352,1.1585640888661146,-0.06676848349161446,0.0006626739943840221,1.0000000000000004,3.4320002794265747,1.54,1.432,0.5
6.578893220421378e-06,0.5116646206006408,17.701658815145493,1.1581701133400202,-0.06634081911761314,0.0006571462936335593,1.0000000000000004,3.4359997510910034,1.54,1.436,0.5
6.577074572078345e-06,0.5114804869517684,17.702155739068985,1.1577762495726347,-0.06591113202739507,0.0006516015214401705,1.0000000000000004,3.4400001168251038,1.54,1.44,0.5
6.575305008027499e-06,0.5113136926665902,17.702672839164734,1.1574002411216497,-0.06549925555009395,0.0006462064748120611,1.0000000000000004,3.4439998865127563,1.54,1.444,0.5
6.573539550913665e-06,0.5111514199525118,17.703196942806244,1.1570246629416943,-0.06509236467536539,0.0006409078036995197,1.0000000000000004,3.447999954223633,1.54,1.448,0.5
6.571747675820916e-06,0.5109930289909244,17.703733146190643,1.1566348634660244,-0.06469095963984728,0.0006358902107876929,1.0000000000000004,3.4520000219345093,1.54,1.452,0.5
6.569955928625859e-06,0.5108346501365304,17.704268902540207,1.1562450900673866,-0.06428956764284521,0.0006308727633950184,1.0000000000000004,3.455999791622162,1.54,1.456,0.5
6.5681639682679815e-06,0.5106762601062655,17.70480513572693,1.1558552999049425,-0.0638881620252505,0.0006258551684368285,1.0000000000000004,3.460000157356262,1.54,1.46,0.5
6.566372064753523e-06,0.5105178682133555,17.705340832471848,1.1554655209183693,-0.06348676967900246,0.0006208377424172795,1.0000000000000004,3.463999927043915,1.54,1.464,0.5
6.564580175449919e-06,0.5103594800457358,17.70587694644928,1.15507572889328,-0.06308536394499242,0.0006158201413200004,1.0000000000000004,3.4679999947547913,1.54,1.468,0.5
6.562788286146315e-06,0.5102010881528258,17.706412851810455,1.1546859573572874,-0.06268397031817585,0.000610802693813639,1.0000000000000004,3.4720000624656677,1.54,1.472,0.5
6.561035704066853e-06,0.5100554740056396,17.70675426721573,1.1543266661465168,-0.062297684024088085,0.000605914979132649,1.0000000000000004,3.4759998321533203,1.54,1.476,0.5
6.559417641938126e-06,0.5099052162840962,17.70704934000969,1.1539647169411182,-0.06191132194362581,0.0006010204400581642,1.0000000000000004,3.4799998998641968,1.54,1.48,0.5
6.557799594020253e-06,0.5097549566999078,17.70734453201294,1.1536028105765581,-0.06152497045695782,0.0005961260605999996,1.0000000000000004,3.4839999675750732,1.54,1.484,0.5
6.556181489258961e-06,0.5096046878024936,17.707639545202255,1.153240855783224,-0.06113860791083425,0.0005912315091336495,1.0000000000000004,3.4880000352859497,1.54,1.488,0.5
6.554563498184507e-06,0.5094544300809503,17.70793452858925,1.1528789326548576,-0.06075225700624287,0.000586337140816795,1.0000000000000004,3.492000102996826,1.54,1.492,0.5
6.553110210916202e-06,0.5093087926506996,17.708274126052856,1.1524994131177664,-0.06037500046659261,0.0005817509124881326,1.0000000000000004,3.4960001707077026,1.54,1.496,0.5
6.551700408863326e-06,0.5091645754873753,17.708625108003616,1.1521161142736673,-0.060000282363034785,0.000577246023567568,1.0000000000000004,3.4999999403953552,1.54,1.5,0.5
6.55036092211958e-06,0.5090292235836387,17.708981454372406,1.1517529357224703,-0.05963384418282658,0.0005728734262220314,1.0000000000000004,3.5040000081062317,1.54,1.504,0.5
6.54902142116498e-06,0.5088938707485795,17.70933762192726,1.1513897348195314,-0.05926739447750151,0.0005685006993871866,1.0000000000000004,3.5079997777938843,1.54,1.508,0.5
6.547681948632089e-06,0.5087585197761655,17.709693878889084,1.1510265618562698,-0.058900955715216696,0.0005641281079533655,1.0000000000000004,3.5120001435279846,1.54,1.512,0.5
6.546342447677489e-06,0.5086231660097837,17.710050135850906,1.150663372129202,-0.058534507057629526,0.0005597553752636486,1.0000000000000004,3.515999913215637,1.54,1.516,0.5
6.545002932512034e-06,0.5084878196939826,17.71040666103363,1.15030019544065,-0.05816806829534471,0.0005553827883204576,1.0000000000000004,3.5199999809265137,1.54,1.52,0.5
6.543653753965373e-06,0.5083518950268626,17.710770308971405,1.1499366387724876,-0.057797279325313866,0.0005509905081453326,1.0000000000000004,3.52400004863739,1.54,1.524,0.5
6.542301591139221e-06,0.5082160765305161,17.711139231920242,1.1495738793164492,-0.05742384016048163,0.0005465921296661236,1.0000000000000004,3.5279998183250427,1.54,1.528,0.5
6.541003514826116e-06,0.5080953277647495,17.711496353149414,1.149225514382124,-0.05706728110089898,0.0005426047902687969,1.0000000000000004,3.532000184059143,1.54,1.532,0.5
6.539692108731288e-06,0.5079786339774728,17.71185302734375,1.1488732807338238,-0.0567171280272305,0.0005388297121839969,1.0000000000000004,3.5359999537467957,1.54,1.536,0.5
6.538380631582186e-06,0.5078619522973895,17.712209671735764,1.1485210489481688,-0.056366986595094204,0.0005350547523192972,1.0000000000000004,3.540000021457672,1.54,1.54,0.5
6.5370692254873575e-06,0.5077452622354031,17.712566524744034,1.1481688115745783,-0.05601683375425637,0.0005312796769487704,1.0000000000000004,3.5440000891685486,1.54,1.544,0.5
6.53575776254911e-06,0.5076285768300295,17.712923109531403,1.1478166040033102,-0.055666692554950714,0.0005275047061701343,1.0000000000000004,3.547999858856201,1.54,1.548,0.5
6.534446370665137e-06,0.5075118895620108,17.71327969431877,1.1474643424153328,-0.055316539481282234,0.0005237296366651378,1.0000000000000004,3.5519999265670776,1.54,1.552,0.5
6.533134936148599e-06,0.5073952004313469,17.71363639831543,1.147112112492323,-0.05496639804914594,0.0005199546649645725,1.0000000000000004,3.555999994277954,1.54,1.556,0.5
6.531823530053771e-06,0.5072785085067153,17.71399301290512,1.1467598862946033,-0.05461625603493303,0.0005161797100790011,1.0000000000000004,3.5600000619888306,1.54,1.56,0.5
6.530512081326378e-06,0.5071618240326643,17.71434971690178,1.1464076433330774,-0.054266103776171803,0.000512404643274067,1.0000000000000004,3.564000129699707,1.54,1.564,0.5
6.5292007036532596e-06,0.5070451451465487,17.714706361293793,1.1460554245859385,-0.05391596083063632,0.0005086296756360298,1.0000000000000004,3.5679998993873596,1.54,1.568,0.5
6.528016953666338e-06,0.5069437902420759,17.715075612068176,1.1457211449742317,-0.05357672867830843,0.0005052412913073567,1.0000000000000004,3.571999967098236,1.54,1.572,0.5
6.526907583292996e-06,0.5068472065031528,17.715430110692978,1.145382609218359,-0.05324636318255216,0.0005020864937819169,1.0000000000000004,3.5760000348091125,1.54,1.576,0.5
6.525798056600252e-06,0.5067506236955523,17.715784579515457,1.1450440660119057,-0.05291598697658628,0.0004989316182957282,1.0000000000000004,3.579999804496765,1.54,1.58,0.5
6.5246886578052e-06,0.5066540380939841,17.716139167547226,1.144705543294549,-0.052585621015168726,0.0004957768221345304,1.0000000000000004,3.5840001702308655,1.54,1.584,0.5
6.523579259010148e-06,0.5065574441105127,17.71649357676506,1.144366992637515,-0.052255244576372206,0.0004926219453125213,1.0000000000000004,3.587999939918518,1.54,1.588,0.5
6.522469888636806e-06,0.5064608631655574,17.716848075389862,1.144028453156352,-0.05192487849853933,0.0004894671687338814,1.0000000000000004,3.5920000076293945,1.54,1.592,0.5
6.521360546685173e-06,0.5063642719760537,17.71720263361931,1.1436899285763502,-0.051594511489383876,0.00048631237581275855,1.0000000000000004,3.596000075340271,1.54,1.596,0.5
6.520251019992429e-06,0.50626768078655,17.717557042837143,1.1433513890951872,-0.051264135632663965,0.00048315750990468587,1.0000000000000004,3.5999998450279236,1.54,1.6,0.5
6.519141592775668e-06,0.5061710951849818,17.717911541461945,1.1430128570646048,-0.050933769438415766,0.00048000270925285804,1.0000000000000004,3.604000210762024,1.54,1.604,0.5
6.518032151348052e-06,0.5060745105147362,17.718266010284424,1.1426743064075708,-0.050603393581695855,0.0004768478301855339,1.0000000000000004,3.6079999804496765,1.54,1.608,0.5
6.517067660638531e-06,0.5059845773503184,17.718707263469696,1.1423496641218662,-0.05028202780522406,0.0004739309746071285,1.0000000000000004,3.612000048160553,1.54,1.612,0.5
6.516181144888833e-06,0.5058993026614189,17.719192534685135,1.1420273873955011,-0.04996697453316301,0.00047121392722715427,1.0000000000000004,3.6160001158714294,1.54,1.616,0.5
6.5152930801559705e-06,0.5058139087632298,17.71967852115631,1.141704397276044,-0.04965130263008177,0.00046849990491182325,1.0000000000000004,3.619999885559082,1.54,1.62,0.5
6.514405015423108e-06,0.5057285223156214,17.720164716243744,1.1413813922554255,-0.04933563049416989,0.00046578586662349153,1.0000000000000004,3.6239999532699585,1.54,1.624,0.5
6.513516922268536e-06,0.5056431265547872,17.720650762319565,1.1410583853721619,-0.049019948462955654,0.0004630717598388401,1.0000000000000004,3.628000020980835,1.54,1.628,0.5
6.512628843324819e-06,0.5055577410385013,17.72113674879074,1.1407353840768337,-0.04870427737478167,0.0004603577270927417,1.0000000000000004,3.6320000886917114,1.54,1.632,0.5
6.511740679115974e-06,0.5054723480716348,17.72162288427353,1.140412375330925,-0.048388595576398075,0.00045764362300815264,1.0000000000000004,3.636000156402588,1.54,1.636,0.5
6.510853282293283e-06,0.5053870351985097,17.722108989953995,1.1400893833488226,-0.04807324626017362,0.000454935488164665,1.0000000000000004,3.6399999260902405,1.54,1.64,0.5
6.5100006452212256e-06,0.5053066266700625,17.722588568925858,1.139766639098525,-0.047777228872291744,0.00045258094905875623,1.0000000000000004,3.643999993801117,1.54,1.644,0.5
6.5091361136637715e-06,0.505230057053268,17.72304904460907,1.139449778944254,-0.04747797187883407,0.0004501957261595635,1.0000000000000004,3.6480000615119934,1.54,1.648,0.5
6.508256475967755e-06,0.5051582558080554,17.723485618829727,1.1391402576118708,-0.04717466013971716,0.00044777212019653234,1.0000000000000004,3.651999831199646,1.54,1.652,0.5
6.5073769093260125e-06,0.5050864471122622,17.72392225265503,1.1388307269662619,-0.046871339436620474,0.0004453484229998139,1.0000000000000004,3.6560001969337463,1.54,1.656,0.5
6.50649734268427e-06,0.5050146402791142,17.724358767271042,1.138521196320653,-0.04656802804674953,0.0004429248183441814,1.0000000000000004,3.659999966621399,1.54,1.66,0.5
6.505617747620818e-06,0.5049428334459662,17.724795401096344,1.138211665675044,-0.046264707460068166,0.0004405011230232958,1.0000000000000004,3.6640000343322754,1.54,1.664,0.5
6.504738209400784e-06,0.5048710331320763,17.725232154130936,1.137902144342661,-0.04596139653585851,0.00043807751615076995,1.0000000000000004,3.668000102043152,1.54,1.668,0.5
6.503994740114649e-06,0.5048045804724097,17.72572836279869,1.137589406222105,-0.04566748859360814,0.00043586709330156737,1.0000000000000004,3.6719998717308044,1.54,1.672,0.5
6.503304518901132e-06,0.5047485753893852,17.72622039914131,1.1372752133756876,-0.045383818564005196,0.00043388976234837173,1.0000000000000004,3.676000237464905,1.54,1.676,0.5
6.5026142976876145e-06,0.5046925647184253,17.726711869239807,1.1369610261172056,-0.04510014783591032,0.0004319124516314332,1.0000000000000004,3.6799997091293335,1.54,1.68,0.5
6.5019241048958065e-06,0.5046365614980459,17.72720381617546,1.1366468220949173,-0.04481646919157356,0.00042993506508537394,1.0000000000000004,3.684000074863434,1.54,1.684,0.5
6.501255484181456e-06,0.5045804427936673,17.72774115204811,1.1363424733281136,-0.044528958620503545,0.0004279376173599303,1.0000000000000004,3.6879998445510864,1.54,1.688,0.5
6.500596228420363e-06,0.5045242924243212,17.728298276662827,1.136042358353734,-0.04423977609258145,0.00042593138391566754,1.0000000000000004,3.691999912261963,1.54,1.692,0.5
6.499937128978672e-06,0.5044681392610073,17.728855431079865,1.1357422359287739,-0.04395060217939317,0.00042392522539103084,1.0000000000000004,3.6959999799728394,1.54,1.696,0.5
6.499277859006725e-06,0.5044119833037257,17.729412853717804,1.1354421339929104,-0.0436614197678864,0.00042191900274701766,1.0000000000000004,3.700000047683716,1.54,1.7,0.5
6.498618645878196e-06,0.5043558310717344,17.729970008134842,1.1351420115679502,-0.0433722457382828,0.00041991283910647326,1.0000000000000004,3.7040001153945923,1.54,1.704,0.5
6.497961919649242e-06,0.5043001975864172,17.73053014278412,1.1348409354686737,-0.0430850088596344,0.0004179468639904371,1.0000000000000004,3.707999885082245,1.54,1.708,0.5
6.497327973420397e-06,0.5042492365464568,17.731120079755783,1.134531069546938,-0.04281537816859782,0.0004163462573387733,1.0000000000000004,3.7119999527931213,1.54,1.712,0.5
6.496693941926424e-06,0.5041982801631093,17.73171004652977,1.1342211980372667,-0.0425457552773878,0.0004147456972987129,1.0000000000000004,3.716000020503998,1.54,1.716,0.5
6.496059981486724e-06,0.5041473219171166,17.732299745082855,1.133911319077015,-0.042276123422198,0.0004131451000830566,1.0000000000000004,3.7200000882148743,1.54,1.72,0.5
6.495426006836169e-06,0.504096363671124,17.73288968205452,1.1336014419794083,-0.04200650053098798,0.0004115445508432458,1.0000000000000004,3.723999857902527,1.54,1.724,0.5
6.494792600619803e-06,0.5040454231202602,17.733481138944626,1.1332928463816643,-0.041736295679584146,0.0004099366193486276,1.0000000000000004,3.728000223636627,1.54,1.728,0.5
6.494163741876946e-06,0.5039947088807821,17.734084218740463,1.132994705811143,-0.0414613785687834,0.00040826859856224473,1.0000000000000004,3.73199999332428,1.54,1.732,0.5
6.493534925766653e-06,0.5039439834654331,17.73468717932701,1.132696544751525,-0.04118646192364395,0.0004066005575396048,1.0000000000000004,3.7360000610351562,1.54,1.736,0.5
6.492906052812941e-06,0.5038932599127293,17.73529025912285,1.132398409768939,-0.04091153643094003,0.0004049324808192978,1.0000000000000004,3.7400001287460327,1.54,1.74,0.5
6.492277179859229e-06,0.5038425419479609,17.73589336872101,1.1321002673357725,-0.04063661955296993,0.00040326445252958365,1.0000000000000004,3.7439998984336853,1.54,1.744,0.5
6.491667008390323e-06,0.5037991600111127,17.73649388551712,1.131794335320592,-0.040374834556132555,0.0004018390053488474,1.0000000000000004,3.7480002641677856,1.54,1.748,0.5
6.491064567626381e-06,0.5037588058039546,17.73709324002266,1.1314852330833673,-0.04011846415232867,0.00040051347514236113,1.0000000000000004,3.7519997358322144,1.54,1.752,0.5
6.490462070019021e-06,0.5037184413522482,17.73769238591194,1.1311761159449816,-0.039862087403889745,0.0003991879067939408,1.0000000000000004,3.7560001015663147,1.54,1.756,0.5
6.4898597145202075e-06,0.5036780936643481,17.73829185962677,1.130867000669241,-0.039605717232916504,0.00039786236834515876,1.0000000000000004,3.7599998712539673,1.54,1.76,0.5
6.489257259545411e-06,0.5036377320066094,17.738890886306763,1.1305578742176294,-0.03934934048447758,0.0003965368075000697,1.0000000000000004,3.7639999389648438,1.54,1.764,0.5
6.488654889835743e-06,0.5035973777994514,17.739490151405334,1.13024877384305,-0.03909297048812732,0.00039521127769148734,1.0000000000000004,3.76800000667572,1.54,1.768,0.5
6.487898062346176e-06,0.5035365512594581,17.739784330129623,1.1299798656255007,-0.03883344115456566,0.0003938447474354234,1.0000000000000004,3.771999776363373,1.54,1.772,0.5
6.487313314096355e-06,0.5034921076148748,17.740113109350204,1.1296883448958397,-0.038572110468521714,0.0003924114497806386,1.0000000000000004,3.776000142097473,1.54,1.776,0.5
6.486728523213969e-06,0.5034476695582271,17.740442007780075,1.1293968446552753,-0.03831078833900392,0.00039097820885558576,1.0000000000000004,3.7799999117851257,1.54,1.78,0.5
6.486157090535016e-06,0.5034022694453597,17.740776866674423,1.1291023511439562,-0.038055515149608254,0.00038963166909766755,1.0000000000000004,3.783999979496002,1.54,1.784,0.5
6.485612928486262e-06,0.5033549144864082,17.741124272346497,1.1288018431514502,-0.03781254845671356,0.0003884613848370577,1.0000000000000004,3.7880000472068787,1.54,1.788,0.5
6.485068951178619e-06,0.503307556733489,17.74147167801857,1.128501322120428,-0.037569575069937855,0.0003872910587432443,1.0000000000000004,3.792000114917755,1.54,1.792,0.5
6.484524760708155e-06,0.5032602092251182,17.741819113492966,1.1282008104026318,-0.03732660866808146,0.00038612075039168303,1.0000000000000004,3.7959998846054077,1.54,1.796,0.5
6.483980669713674e-06,0.5032128524035215,17.742166608572006,1.1279002930969,-0.03708364180056378,0.0003849504556683314,1.0000000000000004,3.799999952316284,1.54,1.8,0.5
6.483436550297483e-06,0.5031654965132475,17.7425137758255,1.1275997832417488,-0.03684066818095744,0.00038378011885242813,1.0000000000000004,3.8040000200271606,1.54,1.804,0.5
6.482892459303002e-06,0.5031181462109089,17.74286139011383,1.1272992733865976,-0.03659770172089338,0.00038260981483517753,1.0000000000000004,3.808000087738037,1.54,1.808,0.5
6.482348339886812e-06,0.5030707940459251,17.743208676576614,1.1269987523555756,-0.03635472839232534,0.0003814394908090435,1.0000000000000004,3.8120001554489136,1.54,1.812,0.5
6.481784296852311e-06,0.503023587167263,17.743545293807983,1.1267031077295542,-0.036109831591602415,0.0003802227312803552,1.0000000000000004,3.815999925136566,1.54,1.816,0.5
6.481181372919309e-06,0.5029766848310828,17.743861138820648,1.1264169588685036,-0.03586116712540388,0.00037891536675260795,1.0000000000000004,3.8200002908706665,1.54,1.82,0.5
6.4806509385562094e-06,0.5029515558853745,17.74417144060135,1.1261332239955664,-0.03562923352001235,0.00037756148861944894,1.0000000000000004,3.823999762535095,1.54,1.824,0.5
6.480122380025932e-06,0.502926985733211,17.744481652975082,1.1258495654910803,-0.03539772308431566,0.0003762064271768395,1.0000000000000004,3.8280001282691956,1.54,1.828,0.5
6.479593764652236e-06,0.5029024090617895,17.744791865348816,1.12556591629982,-0.035166206129360944,0.0003748513257733066,1.0000000000000004,3.831999897956848,1.54,1.832,0.5
6.479065135067685e-06,0.5028778342530131,17.74510207772255,1.1252822540700436,-0.034934695868287235,0.00037349625972638023,1.0000000000000004,3.8359999656677246,1.54,1.836,0.5
6.4785365054831345e-06,0.502853263169527,17.745412439107895,1.1249985825270414,-0.03470317873870954,0.0003721411488868398,1.0000000000000004,3.840000033378601,1.54,1.84,0.5
6.478007932742003e-06,0.5028286837041378,17.74572256207466,1.1247149221599102,-0.03447166824480519,0.0003707860914801131,1.0000000000000004,3.8439998030662537,1.54,1.844,0.5
6.477479331579161e-06,0.5028041172772646,17.746032774448395,1.124431250616908,-0.03424015128985047,0.0003694309876891566,1.0000000000000004,3.848000168800354,1.54,1.848,0.5
6.476950758838029e-06,0.5027795433998108,17.74634298682213,1.1241475977003574,-0.034008641028776765,0.0003680759272128853,1.0000000000000004,3.8519999384880066,1.54,1.852,0.5
6.476422115042624e-06,0.5027549602091312,17.746653348207474,1.1238639280200005,-0.03377713053487241,0.00036672087389888475,1.0000000000000004,3.856000006198883,1.54,1.856,0.5
6.4758934570363635e-06,0.5027303928509355,17.74696335196495,1.123580265790224,-0.03354561375454068,0.00036536576169510226,1.0000000000000004,3.8600000739097595,1.54,1.86,0.5
6.475418487639217e-06,0.5027064504101872,17.747278600931168,1.123301174491644,-0.03331660619005561,0.00036384020722834975,1.0000000000000004,3.863999843597412,1.54,1.864,0.5
6.4750268791158305e-06,0.5026820292696357,17.747599869966507,1.1230213064700365,-0.033098202431574464,0.0003621506796207541,1.0000000000000004,3.8679999113082886,1.54,1.868,0.5
6.474635355857572e-06,0.5026576081290841,17.74792119860649,1.122741462662816,-0.032879805483389646,0.0003604611757737075,1.0000000000000004,3.871999979019165,1.54,1.872,0.5
6.474242439935551e-06,0.5026330137625337,17.748243749141693,1.1224609054625034,-0.03266096388688311,0.0003587837773011415,1.0000000000000004,3.8760000467300415,1.54,1.876,0.5
6.473848515042846e-06,0.5026083029806614,17.74856725335121,1.1221798360347748,-0.032441805582493544,0.0003571154213659611,1.0000000000000004,3.880000114440918,1.54,1.88,0.5
6.4734545901501406e-06,0.5025836024433374,17.74889087677002,1.1218987628817558,-0.03222264687065035,0.00035544707816370646,1.0000000000000004,3.8839998841285706,1.54,1.884,0.5
6.4730606510465805e-06,0.5025588888674974,17.749214738607407,1.121617704629898,-0.032003481523133814,0.00035377867891384085,1.0000000000000004,3.887999951839447,1.54,1.888,0.5
6.4726667545755845e-06,0.5025341706350446,17.749538123607635,1.1213366258889437,-0.03178432252025232,0.00035211033480209153,1.0000000000000004,3.8920000195503235,1.54,1.892,0.5
6.4722728581045885e-06,0.5025094617158175,17.749861747026443,1.1210555601865053,-0.03156515734735876,0.0003504419408955073,1.0000000000000004,3.895999789237976,1.54,1.896,0.5
6.471878904790174e-06,0.5024847583845258,17.750185430049896,1.1207745019346476,-0.03134599851910025,0.0003487735926910318,1.0000000000000004,3.9000001549720764,1.54,1.9,0.5
6.471484994108323e-06,0.5024600410833955,17.75050926208496,1.1204934287816286,-0.031126832822337747,0.0003471051946917214,1.0000000000000004,3.903999924659729,1.54,1.904,0.5
6.471140480357462e-06,0.5024368511512876,17.750828951597214,1.1202107090502977,-0.03091772407060489,0.00034531551125382975,1.0000000000000004,3.9079999923706055,1.54,1.908,0.5
6.470859077012392e-06,0.5024143727496266,17.75112983584404,1.119938326999545,-0.03071171883493662,0.0003432583803828493,1.0000000000000004,3.912000060081482,1.54,1.912,0.5
6.470588260754084e-06,0.5023917779326439,17.75142514705658,1.1196700371801853,-0.030504413705784827,0.00034113527556201007,1.0000000000000004,3.9159998297691345,1.54,1.916,0.5
6.4703174587066314e-06,0.5023691933602095,17.75172033905983,1.1194017473608255,-0.03029711515409872,0.00033901223105203826,1.0000000000000004,3.920000195503235,1.54,1.92,0.5
6.470046614026614e-06,0.5023465966805816,17.752015471458435,1.1191334333270788,-0.03008981019956991,0.00033688912901652657,1.0000000000000004,3.9239999651908875,1.54,1.924,0.5
6.469775854611726e-06,0.5023240093141794,17.752310812473297,1.1188651360571384,-0.029882511764299124,0.00033476609593208195,1.0000000000000004,3.928000032901764,1.54,1.928,0.5
6.469504910455726e-06,0.502301411703229,17.752605825662613,1.1185968518257141,-0.029675206809770316,0.00033264297996993264,1.0000000000000004,3.9320001006126404,1.54,1.932,0.5
6.469234108408273e-06,0.5022788271307945,17.752900928258896,1.1183285526931286,-0.029467907908838242,0.0003305199368242029,1.0000000000000004,3.935999870300293,1.54,1.936,0.5
6.468963363204239e-06,0.5022562351077795,17.75319615006447,1.1180602442473173,-0.029260603012517095,0.0003283968281948546,1.0000000000000004,3.9399999380111694,1.54,1.94,0.5
6.468692433259093e-06,0.502233644016087,17.75349122285843,1.1177919451147318,-0.029053304402623326,0.00032627380073790846,1.0000000000000004,3.944000005722046,1.54,1.944,0.5
6.468421645422495e-06,0.50221105851233,17.75378629565239,1.1175236627459526,-0.028846005734521896,0.00032415075236258417,1.0000000000000004,3.9480000734329224,1.54,1.948,0.5
6.468181382501825e-06,0.5021943282335997,17.754037588834763,1.117255087941885,-0.028652718698140234,0.00032173570514260064,1.0000000000000004,3.952000141143799,1.54,1.952,0.5
6.46794414649321e-06,0.5021781688556075,17.7542841732502,1.1169865019619465,-0.02846083213808015,0.00031929167766975297,1.0000000000000004,3.9559999108314514,1.54,1.956,0.5
6.467742963423007e-06,0.5021657329052687,17.75453895330429,1.1167277805507183,-0.028265096771065146,0.00031659766756320096,1.0000000000000004,3.959999978542328,1.54,1.96,0.5
6.467546015187509e-06,0.502153723500669,17.754794627428055,1.1164701823145151,-0.028068928339052945,0.00031387521283932074,1.0000000000000004,3.9640000462532043,1.54,1.964,0.5
6.4673489248434635e-06,0.502141710370779,17.75505021214485,1.1162125747650862,-0.027872754202689976,0.00031115267955783565,1.0000000000000004,3.967999815940857,1.54,1.968,0.5
6.467152061873094e-06,0.502129690721631,17.755305528640747,1.1159549877047539,-0.02767658600350842,0.00030843022102544637,1.0000000000000004,3.9720001816749573,1.54,1.972,0.5
6.466955042583322e-06,0.5021176896989346,17.75556117296219,1.1156973969191313,-0.027480417804326862,0.00030570776903005026,1.0000000000000004,3.97599995136261,1.54,1.976,0.5
6.466758037504405e-06,0.5021056709811091,17.755817025899887,1.1154397875070572,-0.027284243842586875,0.00030298524109184655,1.0000000000000004,3.9800000190734863,1.54,1.98,0.5
6.466561174534036e-06,0.5020936643704772,17.75607231259346,1.1151822060346603,-0.027088075410574675,0.000300262785913219,1.0000000000000004,3.984000086784363,1.54,1.984,0.5
6.466364155244264e-06,0.5020816493779421,17.75632807612419,1.114924594759941,-0.026891901332419366,0.00029754024592421047,1.0000000000000004,3.9879998564720154,1.54,1.988,0.5
6.466224945711474e-06,0.5020746644586325,17.75663411617279,1.114660982042551,-0.026698394736740738,0.00029477062071237015,1.0000000000000004,3.9920002222061157,1.54,1.992,0.5
6.466202904675811e-06,0.5020879050716758,17.75691455602646,1.1144119277596474,-0.02651985379634425,0.00029196246185847485,1.0000000000000004,3.9959999918937683,1.54,1.996,0.5
6.466180849429293e-06,0.5021011410281062,17.757194995880127,1.1141628976911306,-0.026341318909544498,0.0002891544004341995,1.0000000000000004,4.000000059604645,1.54,2.0,0.5


==> figs/data/cyl_fk02/cylinderPANS_medp3_x2p02.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
6.398978882771189e-06,0.48374536447227,17.77951517701149,1.088126067072153,0.04631352284923196,0.0001269008118072179,1.0000000000000004,0.0,2.02,-2.0,0.5
6.399319843808371e-06,0.4837569296360016,17.77947247028351,1.088231012225151,0.04653598694130778,0.00012688407693417503,1.0000000000000004,0.003999948385171592,2.02,-1.996,0.5
6.399660833267262e-06,0.4837685013189912,17.77942982316017,1.0883359592407942,0.04675845615565777,0.00012686734214639728,1.0000000000000004,0.008000016096048057,2.02,-1.992,0.5
6.4000018227261535e-06,0.4837800692766905,17.77938687801361,1.0884409062564373,0.04698091954924166,0.00012685060559647354,1.0000000000000004,0.01199996448121965,2.02,-1.988,0.5
6.400377088766618e-06,0.48379379138350487,17.779332727193832,1.0885455459356308,0.04721066914498806,0.00012681760429700262,1.0000000000000004,0.016000032192096114,2.02,-1.984,0.5
6.400766736192054e-06,0.48380841687321663,17.779274135828018,1.0886500384658575,0.047443460673093796,0.00012677779156433644,1.0000000000000004,0.019999979995191097,2.02,-1.98,0.5
6.401156355195781e-06,0.48382304050028324,17.779215544462204,1.08875454030931,0.0476762579055503,0.0001267379783769229,1.0000000000000004,0.024000047706067562,2.02,-1.976,0.5
6.401545888934379e-06,0.4838376585394144,17.779156923294067,1.0888590440154076,0.04790904896799475,0.00012669816428001468,1.0000000000000004,0.027999996673315763,2.02,-1.972,0.5
6.401935493727251e-06,0.483852282166481,17.779098242521286,1.0889635290950537,0.048141840379685163,0.00012665835413372406,1.0000000000000004,0.031999945640563965,2.02,-1.968,0.5
6.402325141152687e-06,0.4838669076561928,17.779039353132248,1.0890680234879255,0.048374637961387634,0.00012661854046314147,1.0000000000000004,0.03600001335144043,2.02,-1.964,0.5
6.402714731734704e-06,0.48388152476400137,17.7789805829525,1.0891725271940231,0.048607427976094186,0.0001265787283273312,1.0000000000000004,0.039999959990382195,2.02,-1.96,0.5
6.403257671649953e-06,0.4838973404839635,17.778930455446243,1.0892821121960878,0.048843528027646244,0.00012644723423704818,1.0000000000000004,0.04400002770125866,2.02,-1.956,0.5
6.4039348330879875e-06,0.4839140186086297,17.778892517089844,1.089391089975834,0.04908075463026762,0.00012629763695315432,1.0000000000000004,0.0479999789968133,2.02,-1.952,0.5
6.4046120513694405e-06,0.4839306967332959,17.77885439991951,1.0895000509917736,0.04931798833422363,0.00012614804163035842,1.0000000000000004,0.05200004670768976,2.02,-1.948,0.5
6.405289227018329e-06,0.4839473757892847,17.778816252946854,1.0896090250462294,0.04955521447118372,0.00012599844691862927,1.0000000000000004,0.05599999334663153,2.02,-1.944,0.5
6.4059664310889275e-06,0.48396405205130577,17.778778195381165,1.0897180065512657,0.04979244084097445,0.00012584885566013781,1.0000000000000004,0.059999944642186165,2.02,-1.94,0.5
6.406643706213799e-06,0.48398072738200426,17.778740167617798,1.0898269657045603,0.05002967512700707,0.0001256992570333182,1.0000000000000004,0.06400001235306263,2.02,-1.936,0.5
6.407320867651833e-06,0.4839974045753479,17.778701961040497,1.0899359453469515,0.05026690091472119,0.00012554966959044123,1.0000000000000004,0.0679999589920044,2.02,-1.932,0.5
6.40787841632573e-06,0.48401517514139414,17.77865621447563,1.0900426860898733,0.05050794349517673,0.0001254352177042506,1.0000000000000004,0.07200002670288086,2.02,-1.928,0.5
6.4082260138320635e-06,0.48403486981987953,17.778597235679626,1.090145530179143,0.050755659700371325,0.00012538240370041365,1.0000000000000004,0.07599997334182262,2.02,-1.924,0.5
6.4085735544949785e-06,0.4840545719489455,17.778538078069687,1.0902484003454447,0.05100338300690055,0.00012532959941324862,1.0000000000000004,0.08000004105269909,2.02,-1.92,0.5
6.408921152001312e-06,0.4840742666274309,17.778479129076004,1.0903512351214886,0.05125109932851046,0.00012527679029972205,1.0000000000000004,0.08399998769164085,2.02,-1.916,0.5
6.409268806351065e-06,0.48409396409988403,17.77842003107071,1.0904540941119194,0.051498823217116296,0.00012522397635450488,1.0000000000000004,0.08800005540251732,2.02,-1.912,0.5
6.409632547388355e-06,0.48411413189023733,17.77835488319397,1.090560246258974,0.05174728773999959,0.00012509604840715838,1.0000000000000004,0.09200001135468483,2.02,-1.908,0.5
6.4100173489123335e-06,0.4841349199414253,17.7782821059227,1.0906706675887108,0.05199672421440482,0.0001248704268732581,1.0000000000000004,0.0959999579936266,2.02,-1.904,0.5
6.410402150436312e-06,0.48415571451187134,17.77820935845375,1.0907811280339956,0.052246168605051935,0.00012464478979268279,1.0000000000000004,0.10000002570450306,2.02,-1.9,0.5
6.410787023014564e-06,0.4841765081509948,17.778136610984802,1.090891569852829,0.05249560624361038,0.00012441916771877004,1.0000000000000004,0.10399997234344482,2.02,-1.896,0.5
6.411171810327687e-06,0.4841973017901182,17.77806380391121,1.0910020023584366,0.05274505098350346,0.00012419353464565575,1.0000000000000004,0.10800004005432129,2.02,-1.892,0.5
6.41161877013019e-06,0.4842196246609092,17.77798968553543,1.091110471636057,0.052996504586189985,0.00012398908302202472,1.0000000000000004,0.11199998669326305,2.02,-1.888,0.5
6.412329469185352e-06,0.4842484472319484,17.777907758951187,1.0912106335163116,0.05325650773011148,0.0001238743060412162,1.0000000000000004,0.11600005440413952,2.02,-1.884,0.5
6.413040082975385e-06,0.4842772586271167,17.777826458215714,1.0913107804954052,0.05351650307420641,0.00012375953167520493,1.0000000000000004,0.12000000104308128,2.02,-1.88,0.5
6.413750725187128e-06,0.4843060774728656,17.777744978666306,1.091410944238305,0.05377649946603924,0.00012364475730919366,1.0000000000000004,0.1239999569952488,2.02,-1.876,0.5
6.414461338977162e-06,0.4843348916620016,17.777663856744766,1.0915111005306244,0.05403650307562202,0.00012352997916309505,1.0000000000000004,0.12800002470612526,2.02,-1.872,0.5
6.4151719669780505e-06,0.48436370585113764,17.777582228183746,1.0916112568229437,0.05429649818688631,0.0001234152075824113,1.0000000000000004,0.13199997134506702,2.02,-1.868,0.5
6.415882680244067e-06,0.48439252004027367,17.777500867843628,1.0917114149779081,0.054556502029299736,0.0001233004293297313,1.0000000000000004,0.1360000390559435,2.02,-1.864,0.5
6.416569647171855e-06,0.484419041313231,17.77737843990326,1.0918319281190634,0.054815010633319616,0.00012310845938684478,1.0000000000000004,0.13999998569488525,2.02,-1.86,0.5
6.417246638079632e-06,0.48445036355406046,17.777307152748108,1.0919442437589169,0.055073418421670794,0.00012290806534309695,1.0000000000000004,0.14400005340576172,2.02,-1.856,0.5
6.4179236005657e-06,0.4844816913828254,17.777236133813858,1.0920565538108349,0.0553318188758567,0.00012270768220901118,1.0000000000000004,0.14800000004470348,2.02,-1.852,0.5
6.41861021222212e-06,0.4845157815143466,17.777167052030563,1.0921682342886925,0.05559489584993571,0.00012251196203294512,1.0000000000000004,0.15199994668364525,2.02,-1.848,0.5
6.419324691364636e-06,0.48455788381397724,17.777104407548904,1.092278104275465,0.05587154848035425,0.00012232977786652555,1.0000000000000004,0.1560000143945217,2.02,-1.844,0.5
6.420039142085443e-06,0.48459999449551105,17.7770417034626,1.0923879723995924,0.05614819237962365,0.00012214761858331258,1.0000000000000004,0.15999997034668922,2.02,-1.84,0.5
6.420753635438814e-06,0.4846420995891094,17.77697914838791,1.0924978405237198,0.05642484547570348,0.00012196543525533343,1.0000000000000004,0.1640000380575657,2.02,-1.836,0.5
6.421468015105347e-06,0.4846842037513852,17.77691638469696,1.0926077105104923,0.056701489025726914,0.00012178326721823396,1.0000000000000004,0.1679999753832817,2.02,-1.832,0.5
6.422180632625896e-06,0.4847256960347295,17.77686095237732,1.0927144698798656,0.05697384767699987,0.00012167304328158934,1.0000000000000004,0.17200004309415817,2.02,-1.828,0.5
6.4228912890484935e-06,0.48476655781269073,17.776812463998795,1.0928180683404207,0.057241877424530685,0.00012163525036612555,1.0000000000000004,0.17599999904632568,2.02,-1.824,0.5
6.423602044947074e-06,0.4848074233159423,17.776764303445816,1.092921668663621,0.05750990635715425,0.00012159745710960124,1.0000000000000004,0.1799999549984932,2.02,-1.82,0.5
6.424312758213091e-06,0.48484828881919384,17.77671593427658,1.0930252745747566,0.05777794332243502,0.00012155965680449299,1.0000000000000004,0.18400002270936966,2.02,-1.816,0.5
6.425023343581415e-06,0.48488914873450994,17.776667535305023,1.093128887936473,0.058045972720719874,0.00012152185809100047,1.0000000000000004,0.18799996003508568,2.02,-1.812,0.5
6.425602478543624e-06,0.4849406015127897,17.77660721540451,1.093230213969946,0.05832720990292728,0.00012151979535701685,1.0000000000000004,0.19200002774596214,2.02,-1.808,0.5
6.426127256986547e-06,0.48499641474336386,17.776542127132416,1.0933305826038122,0.05861388030461967,0.00012153245450008399,1.0000000000000004,0.19599998369812965,2.02,-1.804,0.5
6.426652063851179e-06,0.48505222983658314,17.776476830244064,1.0934309549629688,0.05890055967029184,0.00012154511233575249,1.0000000000000004,0.20000005140900612,2.02,-1.8,0.5
6.427176884926666e-06,0.4851081473752856,17.776407688856125,1.0935320649296045,0.05918703705538064,0.00012154997745028595,1.0000000000000004,0.20399998873472214,2.02,-1.796,0.5
6.427701336519931e-06,0.4851661492139101,17.7762588262558,1.0936477463692427,0.059469612780958414,0.00012139777652464545,1.0000000000000004,0.20799994468688965,2.02,-1.792,0.5
6.428225773902341e-06,0.4852241547778249,17.776109844446182,1.0937634371221066,0.05975219700485468,0.00012124556468506853,1.0000000000000004,0.2120000123977661,2.02,-1.788,0.5
6.42875023970646e-06,0.48528216034173965,17.775960832834244,1.0938791166990995,0.06003477319609374,0.0001210933660615865,1.0000000000000004,0.21599996834993362,2.02,-1.784,0.5
6.4292747907757075e-06,0.48534016869962215,17.775811910629272,1.0939948167651892,0.0603173584677279,0.00012094115626837265,1.0000000000000004,0.2200000360608101,2.02,-1.78,0.5
6.429799285001536e-06,0.4853981724008918,17.775662630796432,1.0941104888916016,0.060599933727644384,0.00012078895733225181,1.0000000000000004,0.2239999733865261,2.02,-1.776,0.5
6.4302585798259315e-06,0.48546129558235407,17.775616616010666,1.0942245312035084,0.06088520330376923,0.00012071136677604954,1.0000000000000004,0.22800004109740257,2.02,-1.772,0.5
6.431445200405506e-06,0.4855349138379097,17.775474101305008,1.0943384878337383,0.06118639407213777,0.00012069915069901072,1.0000000000000004,0.23199999704957008,2.02,-1.768,0.5
6.432631806774225e-06,0.4856085376814008,17.775331437587738,1.0944524798542261,0.061487585422582924,0.00012068693641253958,1.0000000000000004,0.2359999343752861,2.02,-1.764,0.5
6.433818413142944e-06,0.48568216152489185,17.775188893079758,1.094566447660327,0.06178878585342318,0.00012067471192267476,1.0000000000000004,0.24000000208616257,2.02,-1.76,0.5
6.435005090565937e-06,0.48575578071177006,17.77504625916481,1.094680443406105,0.0620899765053764,0.00012066248422115677,1.0000000000000004,0.24399995803833008,2.02,-1.756,0.5
6.436191682723802e-06,0.48582940734922886,17.774903506040573,1.0947944056242704,0.06239117693621665,0.00012065026358243358,1.0000000000000004,0.24800002574920654,2.02,-1.752,0.5
6.437378402779359e-06,0.4859030246734619,17.774760872125626,1.0949084013700485,0.0626923677045852,0.00012063804018680457,1.0000000000000004,0.25199998170137405,2.02,-1.748,0.5
6.438565037569788e-06,0.48597664944827557,17.774618208408356,1.0950223859399557,0.06299356720410287,0.00012062582464977822,1.0000000000000004,0.2560000494122505,2.02,-1.744,0.5
6.439633040145054e-06,0.48605458810925484,17.77446085214615,1.0951399691402912,0.06329530442599207,0.00012067244887248307,1.0000000000000004,0.25999998673796654,2.02,-1.74,0.5
6.440586048483965e-06,0.4861361961811781,17.774285584688187,1.0952632036060095,0.06359885516576469,0.00012074336086698167,1.0000000000000004,0.264000054448843,2.02,-1.736,0.5
6.44153909945544e-06,0.4862178014591336,17.774110585451126,1.0953864380717278,0.06390239798929542,0.00012081426604027001,1.0000000000000004,0.2680000104010105,2.02,-1.732,0.5
6.442492022529223e-06,0.48629940394312143,17.77393540740013,1.095509646460414,0.0642059394158423,0.00012088518131747605,1.0000000000000004,0.27199994772672653,2.02,-1.728,0.5
6.443445045078988e-06,0.4863810148090124,17.773760348558426,1.0956328883767128,0.06450949143618345,0.00012095608381201828,1.0000000000000004,0.276000015437603,2.02,-1.724,0.5
6.444398067628754e-06,0.4864626182243228,17.773585081100464,1.0957561079412699,0.06481303239706904,0.00012102699029981068,1.0000000000000004,0.2799999713897705,2.02,-1.72,0.5
6.445351090178519e-06,0.48654422629624605,17.77340993285179,1.0958793573081493,0.06511658383533359,0.00012109790242220697,1.0000000000000004,0.284000039100647,2.02,-1.716,0.5
6.446304070095721e-06,0.4866258231922984,17.773234844207764,1.0960025787353516,0.06542012607678771,0.00012116881305246352,1.0000000000000004,0.2879999950528145,2.02,-1.712,0.5
6.4477511756422246e-06,0.48672128841280937,17.773064255714417,1.0961174946278334,0.06574081920552999,0.00012157663820033804,1.0000000000000004,0.29200006276369095,2.02,-1.708,0.5
6.449231975125258e-06,0.48681768868118525,17.772894233465195,1.096231833100319,0.06606267066672444,0.00012200740459888948,1.0000000000000004,0.29600000008940697,2.02,-1.704,0.5
6.450712689343163e-06,0.48691409174352884,17.772724241018295,1.096346179023385,0.06638452131301165,0.00012243815817924997,1.0000000000000004,0.2999999560415745,2.02,-1.7,0.5
6.452193488826197e-06,0.4870104929432273,17.77255403995514,1.096460523083806,0.06670638197101653,0.00012286893391433296,1.0000000000000004,0.30400002375245094,2.02,-1.696,0.5
6.453298666997398e-06,0.4871041290462017,17.772376835346222,1.0965889226645231,0.06702490313909948,0.00012315349349023563,1.0000000000000004,0.30799996107816696,2.02,-1.692,0.5
6.454257018617682e-06,0.4871966913342476,17.772196650505066,1.0967228133231401,0.06734213430900127,0.00012338094222741347,1.0000000000000004,0.3120000287890434,2.02,-1.688,0.5
6.455215398659675e-06,0.4872892452403903,17.772017002105713,1.0968567039817572,0.06765935407020152,0.00012360837880009967,1.0000000000000004,0.31599998474121094,2.02,-1.684,0.5
6.456508074847989e-06,0.48738743644207716,17.771831214427948,1.0969870537519455,0.06798289809376001,0.00012402862199678566,1.0000000000000004,0.3200000524520874,2.02,-1.68,0.5
6.458496471850594e-06,0.4874973464757204,17.771632879972458,1.097110016271472,0.06831957097165287,0.00012485019851737889,1.0000000000000004,0.3240000084042549,2.02,-1.676,0.5
6.460484840431491e-06,0.4876072537153959,17.771435022354126,1.0972329955548048,0.06865624303463846,0.0001256717635271798,1.0000000000000004,0.3279999643564224,2.02,-1.672,0.5
6.4624732374340965e-06,0.48771717585623264,17.771237045526505,1.0973559580743313,0.06899292685557157,0.0001264933565323645,1.0000000000000004,0.3320000320672989,2.02,-1.668,0.5
6.464461591804138e-06,0.4878270858898759,17.77103888988495,1.097478922456503,0.06932959926780313,0.00012731492561002256,1.0000000000000004,0.3359999507665634,2.02,-1.664,0.5
6.466450102493582e-06,0.4879370015114546,17.770840793848038,1.0976019017398357,0.06966628227382898,0.0001281365228607001,1.0000000000000004,0.3400000184774399,2.02,-1.66,0.5
6.468462217412707e-06,0.4880434228107333,17.77064561843872,1.0977245271205902,0.07000204792711884,0.0001289588319792756,1.0000000000000004,0.3439999744296074,2.02,-1.656,0.5
6.468957508332096e-06,0.4881492080166936,17.770465046167374,1.0978415291756392,0.070331497117877,0.00013010488606823856,1.0000000000000004,0.34800004214048386,2.02,-1.652,0.5
6.469200144465503e-06,0.4882550314068794,17.770286440849304,1.0979613531380892,0.07066548021975905,0.0001313219871263982,1.0000000000000004,0.35199999809265137,2.02,-1.648,0.5
6.468787091762351e-06,0.4883609591051936,17.770115196704865,1.0980884712189436,0.07101125584449619,0.0001327236150814315,1.0000000000000004,0.3559999540448189,2.02,-1.644,0.5
6.468373953794071e-06,0.4884668989107013,17.769943952560425,1.098215565085411,0.07135704148095101,0.0001341252761335454,1.0000000000000004,0.36000002175569534,2.02,-1.64,0.5
6.467960801614936e-06,0.4885728294029832,17.76977249979973,1.098342651501298,0.07170281501021236,0.00013552690671758683,1.0000000000000004,0.36399997770786285,2.02,-1.636,0.5
6.4675477204900744e-06,0.4886787626892328,17.76960125565529,1.098469763994217,0.07204860041383654,0.0001369285715782098,1.0000000000000004,0.3680000454187393,2.02,-1.632,0.5
6.467134554100085e-06,0.4887846950441599,17.76942977309227,1.0985968764871359,0.0723943745251745,0.00013833019704634353,1.0000000000000004,0.37199996411800385,2.02,-1.628,0.5
6.467167878554392e-06,0.48889597970992327,17.769236207008362,1.0987239424139261,0.07273939158767462,0.0001396905900605816,1.0000000000000004,0.3760000318288803,2.02,-1.624,0.5
6.466659087323023e-06,0.48900219704955816,17.76905968785286,1.0988517962396145,0.07308276125695556,0.00014109587493749132,1.0000000000000004,0.3799999877810478,2.02,-1.62,0.5
6.466399653959343e-06,0.4891116861253977,17.76886686682701,1.0989811271429062,0.07342805434018373,0.00014246862112088365,1.0000000000000004,0.38399994373321533,2.02,-1.616,0.5
6.46788375036067e-06,0.48924377374351025,17.76862931251526,1.0991039220243692,0.07378432364203036,0.00014410625816196898,1.0000000000000004,0.3880000114440918,2.02,-1.612,0.5
6.46962243422422e-06,0.4893791191279888,17.76839941740036,1.09922244399786,0.07414169772528112,0.00014587881477723386,1.0000000000000004,0.3919999673962593,2.02,-1.608,0.5
6.4713611749311895e-06,0.4895144598558545,17.768169403076172,1.0993409678339958,0.07449908426497132,0.00014765141736461374,1.0000000000000004,0.3960000351071358,2.02,-1.604,0.5
6.473099929849013e-06,0.4896498015150428,17.767939507961273,1.099459495395422,0.0748564584646374,0.00014942398604489426,1.0000000000000004,0.3999999910593033,2.02,-1.6,0.5
6.474838698977692e-06,0.48978515062481165,17.767709374427795,1.0995780136436224,0.07521384523715824,0.00015119657589934832,1.0000000000000004,0.40400005877017975,2.02,-1.596,0.5
6.476577354419533e-06,0.4899204969406128,17.767479479312897,1.0996965263038874,0.07557122001890093,0.00015296912613393943,1.0000000000000004,0.4079999774694443,2.02,-1.592,0.5
6.478316080915647e-06,0.4900558376684785,17.767249435186386,1.0998150520026684,0.07592859549913555,0.00015474168344553618,1.0000000000000004,0.4119999334216118,2.02,-1.588,0.5
6.480070140923999e-06,0.49019215162843466,17.766997128725052,1.099938416853547,0.07629175740294158,0.00015633572184015065,1.0000000000000004,0.41600000113248825,2.02,-1.584,0.5
6.48183625173715e-06,0.490329229272902,17.766727834939957,1.100065553560853,0.07665942783933133,0.0001577900058009618,1.0000000000000004,0.41999995708465576,2.02,-1.58,0.5
6.483696751047319e-06,0.4904734203591943,17.76646986603737,1.1001856196671724,0.07702882180456072,0.0001593826633552453,1.0000000000000004,0.4240000247955322,2.02,-1.576,0.5
6.485687663371209e-06,0.4906274201348424,17.76622784137726,1.100295975804329,0.07740056735929102,0.00016116607412186568,1.0000000000000004,0.42799998074769974,2.02,-1.572,0.5
6.487678405164843e-06,0.4907814310863614,17.765985816717148,1.1004063207656145,0.0777723245555535,0.00016294955383955312,1.0000000000000004,0.4320000484585762,2.02,-1.568,0.5
6.48966924643446e-06,0.4909354345872998,17.765743613243103,1.1005166675895452,0.07814407104160637,0.0001647329604566039,1.0000000000000004,0.4360000044107437,2.02,-1.564,0.5
6.491660116125786e-06,0.4910894399508834,17.765501648187637,1.1006270200014114,0.07851582765579224,0.00016651641459475286,1.0000000000000004,0.4400000721216202,2.02,-1.56,0.5
6.493650928973693e-06,0.4912434397265315,17.765259563922882,1.100737376138568,0.07888757321052253,0.0001682998307330763,1.0000000000000004,0.4439999908208847,2.02,-1.556,0.5
6.494657128541803e-06,0.49139588978141546,17.765004485845566,1.1008576061576605,0.07926941313780844,0.00016981136855065415,1.0000000000000004,0.4479999467730522,2.02,-1.552,0.5
6.495580294085812e-06,0.4915482085198164,17.76474827528,1.1009786799550056,0.07965211477130651,0.00017130001165455155,1.0000000000000004,0.4520000144839287,2.02,-1.548,0.5
6.496503530684095e-06,0.4917005253955722,17.76449218392372,1.10109974257648,0.08003480592742562,0.00017278862598857359,1.0000000000000004,0.4559999704360962,2.02,-1.544,0.5
6.497253906445621e-06,0.4918536515906453,17.76424068212509,1.1012193355709314,0.08041789336130023,0.00017429873275887076,1.0000000000000004,0.46000003814697266,2.02,-1.54,0.5
6.496363127439508e-06,0.4920143997296691,17.764034122228622,1.1013248730450869,0.08080461109057069,0.00017601259835942074,1.0000000000000004,0.46399999409914017,2.02,-1.536,0.5
6.495472419487669e-06,0.4921751581132412,17.76382726430893,1.1014304254204035,0.08119134022854269,0.0001777264822919733,1.0000000000000004,0.46800006181001663,2.02,-1.532,0.5
6.494581555216428e-06,0.4923359155654907,17.763620674610138,1.1015359330922365,0.08157806028611958,0.0001794403437713754,1.0000000000000004,0.47200001776218414,2.02,-1.528,0.5
6.494716060956307e-06,0.49250358808785677,17.76339155435562,1.1016478165984154,0.08196684275753796,0.000181186213675133,1.0000000000000004,0.47599993646144867,2.02,-1.524,0.5
6.496834132008189e-06,0.492690434679389,17.763201028108597,1.1017699055373669,0.08236086438409984,0.0001828666230210274,1.0000000000000004,0.48000000417232513,2.02,-1.52,0.5
6.498952174638362e-06,0.49287728033959866,17.76301047205925,1.101892039179802,0.08275487343780696,0.0001845469862473692,1.0000000000000004,0.48399996012449265,2.02,-1.516,0.5
6.5010703025336625e-06,0.4930641371756792,17.762820065021515,1.1020141560584307,0.08314889622852206,0.0001862273998085584,1.0000000000000004,0.4880000278353691,2.02,-1.512,0.5
6.503445973748967e-06,0.49325347505509853,17.762596011161804,1.1021368131041527,0.0835474506020546,0.00018782911377002165,1.0000000000000004,0.4919999837875366,2.02,-1.508,0.5
6.506137751216556e-06,0.49345869943499565,17.762353628873825,1.102243795990944,0.0839556404389441,0.00018896581195804174,1.0000000000000004,0.4960000514984131,2.02,-1.504,0.5
6.50882957131671e-06,0.4936639219522476,17.762111485004425,1.102350752800703,0.08436381723731756,0.000190102484111776,1.0000000000000004,0.5000000074505806,2.02,-1.5,0.5
6.511521277730026e-06,0.493869143538177,17.761869251728058,1.1024577282369137,0.08477199473418295,0.00019123914671581588,1.0000000000000004,0.5039999634027481,2.02,-1.496,0.5
6.51421306940847e-06,0.4940743697807193,17.761627048254013,1.1025646980851889,0.08518018363974988,0.0001923758395605546,1.0000000000000004,0.5080000311136246,2.02,-1.492,0.5
6.5169047900326404e-06,0.4942795895040035,17.761384516954422,1.102671667933464,0.08558836043812335,0.00019351250625732064,1.0000000000000004,0.5119999498128891,2.02,-1.488,0.5
6.5185982265347775e-06,0.4944835938513279,17.761175274848938,1.1027864031493664,0.0860005016438663,0.0001947906383747977,1.0000000000000004,0.5160000175237656,2.02,-1.484,0.5
6.520642628515816e-06,0.4947117678821087,17.76096874475479,1.1029021367430687,0.08642039354890585,0.0001964804496310535,1.0000000000000004,0.5199999734759331,2.02,-1.48,0.5
6.5236287980496854e-06,0.4949323544278741,17.76078674197197,1.1030043940991163,0.08683787193149328,0.00019882308288288186,1.0000000000000004,0.5240000411868095,2.02,-1.476,0.5
6.526614882318427e-06,0.4951529400423169,17.76060515642166,1.1031066440045834,0.08725533913820982,0.00020116564803629444,1.0000000000000004,0.527999997138977,2.02,-1.472,0.5
6.529600966587168e-06,0.49537351820617914,17.760423332452774,1.1032089125365019,0.08767280611209571,0.00020350819457348734,1.0000000000000004,0.5319999530911446,2.02,-1.468,0.5
6.532587178753602e-06,0.4955941019579768,17.760241866111755,1.1033111680299044,0.08809028542600572,0.00020585083211699384,1.0000000000000004,0.536000020802021,2.02,-1.464,0.5
6.535573291444052e-06,0.49581468757241964,17.760060340166092,1.1034134402871132,0.08850775193423033,0.00020819342591948953,1.0000000000000004,0.5399999767541885,2.02,-1.46,0.5
6.538559460977922e-06,0.4960352713242173,17.759878486394882,1.1035156920552254,0.08892523311078548,0.00021053605962606525,1.0000000000000004,0.544000044465065,2.02,-1.456,0.5
6.540781356534353e-06,0.49626164324581623,17.759698688983917,1.1036168597638607,0.08935301098972559,0.00021288338041358656,1.0000000000000004,0.5479999631643295,2.02,-1.452,0.5
6.5422419481819816e-06,0.49649377539753914,17.759520679712296,1.1037169434130192,0.08979107649065554,0.00021523547616197902,1.0000000000000004,0.552000030875206,2.02,-1.448,0.5
6.54370253982961e-06,0.4967259019613266,17.759342849254608,1.1038170363754034,0.09022912662476301,0.00021758748800948524,1.0000000000000004,0.5559999868273735,2.02,-1.444,0.5
6.5451631314772385e-06,0.4969580266624689,17.759164452552795,1.1039171256124973,0.09066717908717692,0.0002199395319166797,1.0000000000000004,0.559999942779541,2.02,-1.44,0.5
6.546623737335722e-06,0.4971901662647724,17.758986800909042,1.1040171962231398,0.09110524342395365,0.00022229161641007522,1.0000000000000004,0.5640000104904175,2.02,-1.436,0.5
6.5480843574050596e-06,0.4974222853779793,17.758808732032776,1.1041173003613949,0.09154329588636756,0.00022464365235919104,1.0000000000000004,0.567999966442585,2.02,-1.432,0.5
6.549544991685252e-06,0.49765441939234734,17.7586307823658,1.1042173635214567,0.09198135999031365,0.00022699573173667886,1.0000000000000004,0.5720000341534615,2.02,-1.428,0.5
6.551263098231175e-06,0.49789182282984257,17.758454024791718,1.1043126415461302,0.09241831139661372,0.00022944183842810162,1.0000000000000004,0.575999990105629,2.02,-1.424,0.5
6.554465386443553e-06,0.4981513246893883,17.75827383995056,1.1043984852731228,0.09286274132318795,0.00023207823574011854,1.0000000000000004,0.5800000578165054,2.02,-1.42,0.5
6.558912303944453e-06,0.49842724669724703,17.75808596611023,1.1044829618185759,0.09331867774017155,0.0002347354217135944,1.0000000000000004,0.58399997651577,2.02,-1.416,0.5
6.562449755165289e-06,0.49869418796151876,17.757890790700912,1.104572869837284,0.09377159830182791,0.00023721347594118924,1.0000000000000004,0.5880000442266464,2.02,-1.412,0.5
6.565986907958177e-06,0.4989611152559519,17.757696092128754,1.1046627964824438,0.09422450512647629,0.00023969145254909563,1.0000000000000004,0.5920000001788139,2.02,-1.408,0.5
6.569524160227047e-06,0.499228042550385,17.757501006126404,1.1047527119517326,0.09467741311527789,0.00024216943145916048,1.0000000000000004,0.5959999561309814,2.02,-1.404,0.5
6.573061384074208e-06,0.499494974501431,17.757305949926376,1.1048426143825054,0.09513033297844231,0.0002446475178885521,1.0000000000000004,0.6000000238418579,2.02,-1.4,0.5
6.576598650553933e-06,0.4997619017958641,17.757111191749573,1.1049325335770845,0.09558324050158262,0.0002471255015166207,1.0000000000000004,0.6039999797940254,2.02,-1.396,0.5
6.580136044931351e-06,0.5000288393348455,17.756916016340256,1.1050224546343088,0.09603616152890027,0.0002496035558579024,1.0000000000000004,0.6080000475049019,2.02,-1.392,0.5
6.5850589976435e-06,0.5003137728199363,17.756714791059494,1.1051144357770681,0.0964963510632515,0.0002523043756355037,1.0000000000000004,0.6120000034570694,2.02,-1.388,0.5
6.592432725938124e-06,0.5006305519491434,17.756503075361252,1.1052101161330938,0.09696943126618862,0.00025539934898688443,1.0000000000000004,0.6160000711679459,2.02,-1.384,0.5
6.599806255280782e-06,0.5009473245590925,17.756291151046753,1.1053057741373777,0.09744249912910163,0.0002584942391479217,1.0000000000000004,0.6199999898672104,2.02,-1.38,0.5
6.610516024352364e-06,0.5012919716536999,17.756091386079788,1.1053909305483103,0.09791514137759805,0.0002622507163607679,1.0000000000000004,0.6239999458193779,2.02,-1.376,0.5
6.623875890454656e-06,0.5016587590798736,17.755901277065277,1.105467788875103,0.09838745859451592,0.00026653283131850003,1.0000000000000004,0.6280000507831573,2.02,-1.372,0.5
6.637235387074725e-06,0.5020255465060472,17.75571110844612,1.10554463788867,0.09885976347140968,0.00027081478343404797,1.0000000000000004,0.6319999694824219,2.02,-1.368,0.5
6.650595310020435e-06,0.5023923302069306,17.755521059036255,1.1056214794516563,0.09933208185248077,0.00027509688617044503,1.0000000000000004,0.6360000371932983,2.02,-1.364,0.5
6.664006519940813e-06,0.5027602296322584,17.755331575870514,1.105698686093092,0.09980526706203818,0.0002793623032957271,1.0000000000000004,0.6399999558925629,2.02,-1.36,0.5
6.6784094912009095e-06,0.5031495615839958,17.75515615940094,1.1057827081531286,0.1002953639253974,0.00028331011037607823,1.0000000000000004,0.6440000236034393,2.02,-1.356,0.5
6.6928120077136555e-06,0.5035388814285398,17.75498080253601,1.1058667376637459,0.10078544449061155,0.00028725782151184376,1.0000000000000004,0.6480000168085098,2.02,-1.352,0.5
6.707214510015547e-06,0.5039282124489546,17.75480517745018,1.1059507708996534,0.1012755271513015,0.00029120552073891304,1.0000000000000004,0.6519999355077744,2.02,-1.348,0.5
6.7274059034616585e-06,0.5043555097654462,17.75465562939644,1.1060162540525198,0.10176522075198591,0.000296521327982191,1.0000000000000004,0.6560000032186508,2.02,-1.344,0.5
6.748648758048148e-06,0.5047897109761834,17.754510819911957,1.1060783676803112,0.10225482890382409,0.00030208550947463664,1.0000000000000004,0.6599999964237213,2.02,-1.34,0.5
6.769892237912245e-06,0.5052239149808884,17.75436580181122,1.1061404701322317,0.10274445149116218,0.00030764996660082033,1.0000000000000004,0.6640000641345978,2.02,-1.336,0.5
6.791135163553008e-06,0.5056580975651741,17.754220962524414,1.1062025856226683,0.10323405894450843,0.0003132142084609768,1.0000000000000004,0.6679999828338623,2.02,-1.332,0.5
6.8145557321486194e-06,0.5061223097145557,17.75407648086548,1.1062690410763025,0.10373806999996305,0.00031875064701125666,1.0000000000000004,0.6720000505447388,2.02,-1.328,0.5
6.838748888071677e-06,0.5065971501171589,17.753931999206543,1.1063370667397976,0.1042471753899008,0.000324276897231357,1.0000000000000004,0.6759999692440033,2.02,-1.324,0.5
6.862942015573026e-06,0.5070719951763749,17.75378781557083,1.1064050663262606,0.1047562810126692,0.00032980319247144507,1.0000000000000004,0.6799999624490738,2.02,-1.32,0.5
6.888006126359869e-06,0.507552525959909,17.753641605377197,1.106469489634037,0.10526538011617959,0.0003354868541691758,1.0000000000000004,0.6840000301599503,2.02,-1.316,0.5
6.918643066455843e-06,0.5080693606287241,17.753485679626465,1.1065109577029943,0.10577433020807803,0.0003421771489229286,1.0000000000000004,0.6879999488592148,2.02,-1.312,0.5
6.9492809160465185e-06,0.508586211130023,17.753329396247864,1.106552429497242,0.1062832954339683,0.00034886765320152335,1.0000000000000004,0.6920000165700912,2.02,-1.308,0.5
6.979917813509928e-06,0.5091030364856124,17.753173679113388,1.1065938994288445,0.10679224436171353,0.0003555579470742032,1.0000000000000004,0.6960000097751617,2.02,-1.304,0.5
7.010962889353323e-06,0.5096455784514546,17.753067642450333,1.1066408511251211,0.1073135593906045,0.00036160934001827627,1.0000000000000004,0.7000000774860382,2.02,-1.3,0.5
7.042231331411131e-06,0.5102022541686893,17.752989143133163,1.1066908426582813,0.10784165817312896,0.00036730850406740956,1.0000000000000004,0.7039999961853027,2.02,-1.296,0.5
7.073499673992956e-06,0.5107589429244399,17.75291097164154,1.1067408118396997,0.10836975905112922,0.00037300771828086,1.0000000000000004,0.7079999148845673,2.02,-1.292,0.5
7.105887945613176e-06,0.5113221127539873,17.752830147743225,1.1067872382700443,0.10889768577180803,0.0003780982832495283,1.0000000000000004,0.7119999825954437,2.02,-1.288,0.5
7.144700333583387e-06,0.5119224479421973,17.752736181020737,1.106813222169876,0.10942450328730047,0.00037969331060594413,1.0000000000000004,0.7159999758005142,2.02,-1.284,0.5
7.18351384421112e-06,0.512522803619504,17.752642393112183,1.1068391911685467,0.10995133663527668,0.0003812883882119422,1.0000000000000004,0.7200000435113907,2.02,-1.28,0.5
7.2223262463921856e-06,0.5131231416016817,17.75254851579666,1.1068651862442493,0.11047815554775298,0.0003828834037449269,1.0000000000000004,0.7239999622106552,2.02,-1.276,0.5
7.269740919468859e-06,0.5137883732095361,17.752428740262985,1.1068953573703766,0.11102357017807662,0.00038281833053588343,1.0000000000000004,0.7280000299215317,2.02,-1.272,0.5
7.3198088585968435e-06,0.5144736068323255,17.75230062007904,1.1069268267601728,0.11157470312900841,0.0003822409564691043,1.0000000000000004,0.7320000231266022,2.02,-1.268,0.5
7.369876897200811e-06,0.51515884231776,17.75217291712761,1.1069582868367434,0.1121258360799402,0.0003816635808107094,1.0000000000000004,0.7359999418258667,2.02,-1.264,0.5
7.419946300046831e-06,0.5158440871164203,17.752045154571533,1.106989774852991,0.11267698649317026,0.00038108614535303786,1.0000000000000004,0.7400000095367432,2.02,-1.26,0.5
7.470014239174816e-06,0.5165293244645,17.751917213201523,1.1070212479680777,0.1132281192112714,0.00038050877105888503,1.0000000000000004,0.7439999282360077,2.02,-1.256,0.5
7.521711182789659e-06,0.5172235881909728,17.751789540052414,1.1070491932332516,0.11377831292338669,0.00037923320132904337,1.0000000000000004,0.7479999959468842,2.02,-1.252,0.5
7.5817606131067805e-06,0.5179720306769013,17.751672744750977,1.107060268521309,0.1143308449536562,0.00037337728281272575,1.0000000000000004,0.7519999891519547,2.02,-1.248,0.5
7.646476035461092e-06,0.5187697689980268,17.751584827899933,1.1070647668093443,0.11490205652080476,0.000362584677986888,1.0000000000000004,0.7560000568628311,2.02,-1.244,0.5
7.710155387030682e-06,0.5195572692900896,17.75149953365326,1.1070763003081083,0.11546957935206592,0.000352940314087391,1.0000000000000004,0.7599999755620956,2.02,-1.24,0.5
7.773620041007234e-06,0.5203426433727145,17.751414328813553,1.107089325785637,0.1160363492090255,0.00034353582941548666,1.0000000000000004,0.7640000432729721,2.02,-1.236,0.5
7.837082847572674e-06,0.5211279904469848,17.751329630613327,1.1071023382246494,0.11660310323350132,0.0003341316353271395,1.0000000000000004,0.7680000364780426,2.02,-1.232,0.5
7.900545654138114e-06,0.5219133496284485,17.75124442577362,1.1071153618395329,0.11716985888779163,0.0003247274594286864,1.0000000000000004,0.7719999551773071,2.02,-1.228,0.5
7.964010336536376e-06,0.5226987237110734,17.751159578561783,1.1071283780038357,0.11773663037456572,0.0003153229440613359,1.0000000000000004,0.7760000228881836,2.02,-1.224,0.5
8.030083137100519e-06,0.5235287956893444,17.751063406467438,1.1071364060044289,0.11832349770702422,0.00030166918213581084,1.0000000000000004,0.7799999415874481,2.02,-1.22,0.5
8.097062320189252e-06,0.5243743862956762,17.750963360071182,1.1071427166461945,0.11891735484823585,0.00028654195466515375,1.0000000000000004,0.7840000092983246,2.02,-1.216,0.5
8.16403952796918e-06,0.5252199498936534,17.750863283872604,1.1071490217000246,0.11951119475997984,0.000271415168299427,1.0000000000000004,0.7880000025033951,2.02,-1.212,0.5
8.231802041791525e-06,0.5260775927454233,17.75076988339424,1.1071492470800877,0.12010164675302804,0.0002539634242566535,1.0000000000000004,0.7920000702142715,2.02,-1.208,0.5
8.300784429593477e-06,0.5269540091976523,17.750686645507812,1.1071399934589863,0.12068676925264299,0.0002328868717995647,1.0000000000000004,0.7959999889135361,2.02,-1.204,0.5
8.369766661076028e-06,0.5278304340317845,17.75060349702835,1.10713074170053,0.12127189245074987,0.00021181031411288131,1.0000000000000004,0.7999999821186066,2.02,-1.2,0.5
8.437905137270718e-06,0.5287166433408856,17.75050586462021,1.107120718806982,0.1218632913660258,0.00018917382772087876,1.0000000000000004,0.804000049829483,2.02,-1.196,0.5
8.503239257606765e-06,0.529635182581842,17.750360071659088,1.1071081086993217,0.1224754040595144,0.00016137180962516595,1.0000000000000004,0.8079999685287476,2.02,-1.192,0.5
8.568575339040763e-06,0.5305537534877658,17.750214487314224,1.107095481827855,0.12308753374963999,0.00013356893987293006,1.0000000000000004,0.812000036239624,2.02,-1.188,0.5
8.633909473587664e-06,0.5314723048359156,17.750068575143814,1.1070828717201948,0.12369964690878987,0.00010576699719422322,1.0000000000000004,0.8159999549388885,2.02,-1.184,0.5
8.699245597654226e-06,0.5323908785358071,17.74992272257805,1.1070702709257603,0.12431177706457675,7.796417276040302e-05,1.0000000000000004,0.820000022649765,2.02,-1.18,0.5
8.765161723545134e-06,0.5333073437213898,17.74975198507309,1.1070620976388454,0.12492245389148593,5.016069962948677e-05,1.0000000000000004,0.8240000158548355,2.02,-1.176,0.5
8.831817254417729e-06,0.5342211686074734,17.749549508094788,1.1070595793426037,0.1255313092842698,2.235525789728854e-05,1.0000000000000004,0.8279999345541,2.02,-1.172,0.5
8.896272376546221e-06,0.5351521763950586,17.749369740486145,1.1070550195872784,0.1261619923170656,-6.243128609639825e-07,1.0000000000000004,0.8320000022649765,2.02,-1.168,0.5
8.965761153945095e-06,0.5360896056517959,17.74914774298668,1.1070260871201754,0.12680422770790756,-1.765531942510279e-05,1.0000000000000004,0.835999995470047,2.02,-1.164,0.5
9.037701033776102e-06,0.5370258670300245,17.74890375137329,1.1069880910217762,0.12744625541381538,-3.341263345646439e-05,1.0000000000000004,0.8400000631809235,2.02,-1.16,0.5
9.10963886724403e-06,0.5379620986059308,17.74866020679474,1.106950094923377,0.12808826612308621,-4.916943112220906e-05,1.0000000000000004,0.843999981880188,2.02,-1.156,0.5
9.181578832340165e-06,0.5388983599841595,17.748416513204575,1.1069120895117521,0.1287302931305021,-6.492672832791868e-05,1.0000000000000004,0.8480000495910645,2.02,-1.152,0.5
9.253516466856126e-06,0.5398345813155174,17.748172849416733,1.1068740878254175,0.12937230267561972,-8.068353167800524e-05,1.0000000000000004,0.851999968290329,2.02,-1.148,0.5
9.325454342956618e-06,0.5407708091661334,17.747929006814957,1.1068360917270184,0.13001430965960026,-9.644037015732465e-05,1.0000000000000004,0.8559999614953995,2.02,-1.144,0.5
9.395897578201584e-06,0.5417815344408154,17.747701406478882,1.106797456741333,0.13068991154432297,-0.00011092124941569637,1.0000000000000004,0.8600000292062759,2.02,-1.14,0.5
9.46621329944719e-06,0.5427984809502959,17.747475266456604,1.1067587435245514,0.13136831135489047,-0.00012529472482469828,1.0000000000000004,0.8639999479055405,2.02,-1.136,0.5
9.536530967579893e-06,0.5438154432922602,17.74724915623665,1.1067200284451246,0.13204672769643366,-0.00013966860355196786,1.0000000000000004,0.8680000156164169,2.02,-1.132,0.5
9.605418242131236e-06,0.5448288330808282,17.747033298015594,1.1066749822348356,0.13271628483198583,-0.00015335458164145166,1.0000000000000004,0.8720000088214874,2.02,-1.128,0.5
9.672538240579343e-06,0.5458378531038761,17.74683079123497,1.1066220737993717,0.13337491150014102,-0.0001661895431652738,1.0000000000000004,0.8760000765323639,2.02,-1.124,0.5
9.739656249507789e-06,0.546846835874021,17.746628284454346,1.1065691523253918,0.13403351954184473,-0.00017902407842029788,1.0000000000000004,0.8799999952316284,2.02,-1.12,0.5
9.806482495378077e-06,0.5478931237012148,17.7464020550251,1.106516845524311,0.13470408925786614,-0.0001897398624350899,1.0000000000000004,0.8839999139308929,2.02,-1.116,0.5
9.872732547933083e-06,0.549013459123671,17.74612784385681,1.1064657624810934,0.1353984116576612,-0.0001962513449598191,1.0000000000000004,0.8879999816417694,2.02,-1.112,0.5
9.938980667811848e-06,0.5501337591558695,17.745854198932648,1.1064146738499403,0.1360927124042064,-0.00020276272175578924,1.0000000000000004,0.8919999748468399,2.02,-1.108,0.5
1.000523067773429e-05,0.5512540945783257,17.74558037519455,1.1063635796308517,0.13678703317418694,-0.00020927421473970753,1.0000000000000004,0.8960000425577164,2.02,-1.104,0.5
1.007147869813707e-05,0.5523743983358145,17.745306342840195,1.1063124760985374,0.1374813357833773,-0.00021578553923973232,1.0000000000000004,0.8999999612569809,2.02,-1.1,0.5
1.0137728722270367e-05,0.5534947346895933,17.745032489299774,1.106261383742094,0.13817565771751106,-0.00022229712749322061,1.0000000000000004,0.9040000289678574,2.02,-1.096,0.5
1.0204730429563824e-05,0.5546204401180148,17.74476709961891,1.1062081214040518,0.13886623899452388,-0.0002283640178575297,1.0000000000000004,0.9080000221729279,2.02,-1.092,0.5
1.0276620159288541e-05,0.5558793833479285,17.74446913599968,1.1061458587646484,0.13956674095243216,-0.0002237484181932814,1.0000000000000004,0.9119999408721924,2.02,-1.088,0.5
1.0348081829647526e-05,0.557167992927134,17.744138151407242,1.1060933824628592,0.14027551817707717,-0.00021699760009141755,1.0000000000000004,0.9160000085830688,2.02,-1.084,0.5
1.0419165207053993e-05,0.5584536893293262,17.74380350112915,1.1060448866337538,0.14098383183591068,-0.00021057397225376917,1.0000000000000004,0.9199999272823334,2.02,-1.08,0.5
1.0490250758721231e-05,0.5597394173964858,17.743468940258026,1.105996398255229,0.1416921627242118,-0.00020415015478647547,1.0000000000000004,0.9239999949932098,2.02,-1.076,0.5
1.0561334093495134e-05,0.5610251128673553,17.74313446879387,1.1059478875249624,0.14240047428756952,-0.00019772646692217677,1.0000000000000004,0.9279999881982803,2.02,-1.072,0.5
1.0632419687794936e-05,0.5623108418658376,17.7427995800972,1.1058994065970182,0.14310880634002388,-0.00019130261171085294,1.0000000000000004,0.9320000559091568,2.02,-1.068,0.5
1.070217166443399e-05,0.5636181235313416,17.74248966574669,1.1058461125940084,0.1438245417084545,-0.00018423733945382992,1.0000000000000004,0.9359999746084213,2.02,-1.064,0.5
1.0775888256375765e-05,0.5649977931752801,17.742107808589935,1.1057675629854202,0.14456970454193652,-0.00017199557214553352,1.0000000000000004,0.9400000423192978,2.02,-1.06,0.5
1.086250097159791e-05,0.5664149885997176,17.741721957921982,1.1056822426617146,0.1453000537585467,-0.00015618837642250583,1.0000000000000004,0.9440000355243683,2.02,-1.056,0.5
1.0958950170447679e-05,0.567860814742744,17.741333574056625,1.105591781437397,0.1460191267542541,-0.00013766195661446545,1.0000000000000004,0.9479999542236328,2.02,-1.052,0.5
1.1055401841986168e-05,0.5693066855892539,17.740945011377335,1.1055013202130795,0.14673821907490492,-0.00011913495382032124,1.0000000000000004,0.9520000219345093,2.02,-1.048,0.5
1.117734028355244e-05,0.5709837321192026,17.740591794252396,1.1054137740284204,0.14749076147563756,-9.253299867850728e-05,1.0000000000000004,0.9559999406337738,2.02,-1.044,0.5
1.1306389396281702e-05,0.5727252997457981,17.740248411893845,1.1053270492702723,0.14825265877880156,-6.367850801325403e-05,1.0000000000000004,0.9600000083446503,2.02,-1.04,0.5
1.1435434899453867e-05,0.5744668077677488,17.739905029535294,1.1052403301000595,0.1490145323332399,-3.482490501482971e-05,1.0000000000000004,0.9640000015497208,2.02,-1.036,0.5
1.1565921667511248e-05,0.5762143824249506,17.739561557769775,1.1051527969539165,0.14977584104053676,-5.712741767638363e-06,1.0000000000000004,0.9680000692605972,2.02,-1.032,0.5
1.1707811623296038e-05,0.578136844560504,17.739210188388824,1.1050288677215576,0.15053008077666163,2.739985939115286e-05,1.0000000000000004,0.9719999879598618,2.02,-1.028,0.5
1.1873794107941649e-05,0.5802655667066574,17.73883566260338,1.104910969734192,0.15131562622264028,6.829906942584785e-05,1.0000000000000004,0.9759999811649323,2.02,-1.024,0.5
1.203978175112752e-05,0.5823943438008428,17.738460958003998,1.1047930736094713,0.15210119308903813,0.00010919952092081076,1.0000000000000004,0.9800000488758087,2.02,-1.02,0.5
1.2205764434725097e-05,0.5845230622217059,17.73808640241623,1.1046751867979765,0.15288673643954098,0.00015009877643024083,1.0000000000000004,0.9839999675750732,2.02,-1.016,0.5
1.237175226265208e-05,0.5866518393158913,17.737711906433105,1.104557292535901,0.15367230330593884,0.0001909991533466382,1.0000000000000004,0.9880000352859497,2.02,-1.012,0.5
1.2537734932038802e-05,0.5887805549427867,17.737337350845337,1.1044393852353096,0.15445784688927233,0.00023189835064840736,1.0000000000000004,0.9919999539852142,2.02,-1.008,0.5
1.2718324811089587e-05,0.5909621166065335,17.73696541786194,1.1043144762516022,0.1552448223810643,0.00027473938644106966,1.0000000000000004,0.9960000216960907,2.02,-1.004,0.5
1.2979560139569912e-05,0.5934419417753816,17.736607313156128,1.1041520349681377,0.1560411797836423,0.000328170242937631,1.0000000000000004,1.0000000149011612,2.02,-1.0,0.5
1.3277359556695956e-05,0.5961729940026999,17.736248463392258,1.103994121775031,0.15686953789554536,0.00038425785260187695,1.0000000000000004,1.0039999336004257,2.02,-0.996,0.5
1.3575159286460803e-05,0.5989040359854698,17.735889583826065,1.103836176916957,0.1576978920493275,0.00044034536495018983,1.0000000000000004,1.0080000013113022,2.02,-0.992,0.5
1.3872958675165137e-05,0.6016350826248527,17.735530734062195,1.1036782450973988,0.15852624829858541,0.0004964330078109924,1.0000000000000004,1.0120000690221786,2.02,-0.988,0.5
1.4170753686926219e-05,0.6043660864233971,17.735171645879745,1.1035203337669373,0.1593545915093273,0.0005525197452698194,1.0000000000000004,1.0160000622272491,2.02,-0.984,0.5
1.4468553246160809e-05,0.6070971423760056,17.734812796115875,1.1033623926341534,0.16018295008689165,0.0006086073981350637,1.0000000000000004,1.0199999809265137,2.02,-0.98,0.5
1.4793927803680162e-05,0.6099513545632362,17.734460651874542,1.1031907349824905,0.16101358272135258,0.0006662885471087066,1.0000000000000004,1.0239998996257782,2.02,-0.976,0.5
1.5196755441593268e-05,0.6131484610959888,17.734111726284027,1.1029847599565983,0.16185296466574073,0.0007270773476193426,1.0000000000000004,1.0279999673366547,2.02,-0.972,0.5
1.5656999536872718e-05,0.6166831078007817,17.733714044094086,1.1027914602309465,0.16273015714250505,0.0007835484648239799,1.0000000000000004,1.0320000350475311,2.02,-0.968,0.5
1.6117243504254475e-05,0.6202177656814456,17.733316361904144,1.1025981418788433,0.16360734961926937,0.0008400197066293913,1.0000000000000004,1.0360000282526016,2.02,-0.964,0.5
1.6577487272684266e-05,0.6237524216994643,17.732918798923492,1.1024048160761595,0.1644845416303724,0.0008964906528490246,1.0000000000000004,1.0399999469518661,2.02,-0.96,0.5
1.7044695596268866e-05,0.6273160595446825,17.732522755861282,1.102200698107481,0.1653625883627683,0.0009536652605675044,1.0000000000000004,1.0440000146627426,2.02,-0.956,0.5
1.7557043605620493e-05,0.6310675172135234,17.732138574123383,1.1019263993948698,0.1662461501546204,0.001015398802337586,1.0000000000000004,1.048000007867813,2.02,-0.952,0.5
1.8069399402520503e-05,0.6348190261051059,17.731754332780838,1.101652104407549,0.16712972451932728,0.0010771332690637792,1.0000000000000004,1.0520000755786896,2.02,-0.948,0.5
1.858778436769626e-05,0.6386739145964384,17.73138353228569,1.1013916619122028,0.16803795751184225,0.0011386992855477729,1.0000000000000004,1.055999994277954,2.02,-0.944,0.5
1.910745068300912e-05,0.6425507655367255,17.73101583123207,1.1011341642588377,0.16895143035799265,0.00120022941246134,1.0000000000000004,1.0599999129772186,2.02,-0.94,0.5
1.9704798020825365e-05,0.6467162221670151,17.73063898086548,1.10085791349411,0.16986761358566582,0.0012647594458030653,1.0000000000000004,1.063999980688095,2.02,-0.936,0.5
2.0447706731374637e-05,0.6514225034043193,17.730245977640152,1.1005465500056744,0.17078887717798352,0.0013349111138722947,1.0000000000000004,1.0680000483989716,2.02,-0.932,0.5
2.119061622352092e-05,0.6561287771910429,17.7298526763916,1.1002351772040129,0.171710139606148,0.0014050625727577426,1.0000000000000004,1.072000041604042,2.02,-0.928,0.5
2.1933514418037703e-05,0.6608349988237023,17.72945973277092,1.0999238155782223,0.17263138759881258,0.0014752131273780833,1.0000000000000004,1.0759999603033066,2.02,-0.924,0.5
2.267642338438236e-05,0.6655412865802646,17.72906655073166,1.0996124539524317,0.17355264956131577,0.0015453646983587532,1.0000000000000004,1.079999953508377,2.02,-0.92,0.5
2.34492012367582e-05,0.6704889731481671,17.72864893078804,1.0993172954767942,0.1745002237148583,0.0016130457524923258,1.0000000000000004,1.0840000212192535,2.02,-0.916,0.5
2.4244563064712565e-05,0.6756192091852427,17.72821295261383,1.0990344360470772,0.17546769510954618,0.001678858887316892,1.0000000000000004,1.08800008893013,2.02,-0.912,0.5
2.503992470792582e-05,0.6807494480162859,17.72777697443962,1.0987515449523926,0.1764351688325405,0.001744672075346898,1.0000000000000004,1.0920000076293945,2.02,-0.908,0.5
2.6070771170338958e-05,0.6866133362054825,17.72733035683632,1.098383042961359,0.1774152023717761,0.0018329082799937169,1.0000000000000004,1.095999926328659,2.02,-0.904,0.5
2.722265446664096e-05,0.6928543262183666,17.72687816619873,1.0979705154895782,0.17840169835835695,0.0019326695926338289,1.0000000000000004,1.0999999940395355,2.02,-0.9,0.5
2.83745202409591e-05,0.6990952044725418,17.726425886154175,1.0975580029189587,0.1793881794437766,0.002032429627149668,1.0000000000000004,1.103999987244606,2.02,-0.896,0.5
2.952640303988119e-05,0.7053361851722002,17.725973814725876,1.0971454698592424,0.18037467682734132,0.0021321910550682333,1.0000000000000004,1.1080000549554825,2.02,-0.892,0.5
3.0678286350394046e-05,0.711577158421278,17.725521355867386,1.0967329293489456,0.18136117421090603,0.0022319525855891698,1.0000000000000004,1.111999973654747,2.02,-0.888,0.5
3.187849026176082e-05,0.7181175425648689,17.72504684329033,1.0963226407766342,0.182384196203202,0.0023312632254146592,1.0000000000000004,1.1159999668598175,2.02,-0.884,0.5
3.310426328084759e-05,0.7248163465410471,17.724559664726257,1.0959135238081217,0.18342654826119542,0.0024303353811774286,1.0000000000000004,1.120000034570694,2.02,-0.88,0.5
3.43300355041265e-05,0.7315151505172253,17.724072754383087,1.0955044068396091,0.18446889845654368,0.0025294073830082198,1.0000000000000004,1.1240001022815704,2.02,-0.876,0.5
3.602815559133887e-05,0.7397690676152706,17.723547905683517,1.0949055515229702,0.18553267233073711,0.002640685412188759,1.0000000000000004,1.128000020980835,2.02,-0.872,0.5
3.773934889750308e-05,0.7480660248547792,17.723022252321243,1.0943014491349459,0.18659704085439444,0.0027523011804078124,1.0000000000000004,1.1319999396800995,2.02,-0.868,0.5
3.945051685150247e-05,0.7563628647476435,17.72249674797058,1.0936973560601473,0.18766139028593898,0.0028639152569667203,1.0000000000000004,1.13599993288517,2.02,-0.864,0.5
4.116171095347454e-05,0.764659833163023,17.721971094608307,1.0930932573974133,0.1887257592752576,0.0029755309496977134,1.0000000000000004,1.1400000005960464,2.02,-0.86,0.5
4.2872904430169e-05,0.7729567997157574,17.721445232629776,1.092489156872034,0.18979012500494719,0.0030871467272390873,1.0000000000000004,1.144000068306923,2.02,-0.856,0.5
4.468318388717307e-05,0.7817093338817358,17.720774114131927,1.0918896701186895,0.1908852201886475,0.0031950180734838796,1.0000000000000004,1.1479999870061874,2.02,-0.852,0.5
4.652857012388267e-05,0.7906232737004757,17.72005143761635,1.0912917964160442,0.1919912020675838,0.003301562852357165,1.0000000000000004,1.151999980211258,2.02,-0.848,0.5
4.895385126246765e-05,0.8014148138463497,17.719272315502167,1.0905643459409475,0.19314003875479102,0.0033860260282381205,1.0000000000000004,1.1560000479221344,2.02,-0.844,0.5
5.1620423391796066e-05,0.8129876106977463,17.71847015619278,1.0897829681634903,0.19430669769644737,0.003461301357674529,1.0000000000000004,1.1600001156330109,2.02,-0.84,0.5
5.428695561704444e-05,0.8245602380484343,17.71766769886017,1.0890015922486782,0.19547333987429738,0.00353657545929309,1.0000000000000004,1.1640000343322754,2.02,-0.836,0.5
5.695352717793867e-05,0.8361330274492502,17.716865360736847,1.0882202088832855,0.19664000160992146,0.0036118506013735896,1.0000000000000004,1.16799995303154,2.02,-0.832,0.5
5.962010044413546e-05,0.8477058205753565,17.716062992811203,1.0874388311058283,0.19780666334554553,0.003687125838951033,1.0000000000000004,1.1719999462366104,2.02,-0.828,0.5
6.22866726303073e-05,0.8592786155641079,17.71526065468788,1.0866574458777905,0.19897332228720188,0.0037624010592480772,1.0000000000000004,1.1760000139474869,2.02,-0.824,0.5
6.532961049288133e-05,0.8719945028424263,17.714438140392303,1.0858091730624437,0.2001774776726961,0.003831305220955983,1.0000000000000004,1.1800000816583633,2.02,-0.82,0.5
6.906559212893626e-05,0.8866836354136467,17.713693529367447,1.0848253723233938,0.20144706033170223,0.0038978188458713703,1.0000000000000004,1.1840000003576279,2.02,-0.816,0.5
7.280157342393068e-05,0.9013727679848671,17.712948828935623,1.0838415697216988,0.2027166415937245,0.003964332807299797,1.0000000000000004,1.1879999935626984,2.02,-0.812,0.5
7.653749878500093e-05,0.9160616733133793,17.71220436692238,1.0828577764332294,0.2039862028323114,0.004030845651641357,1.0000000000000004,1.191999912261963,2.02,-0.808,0.5
8.02734805347427e-05,0.9307508077472448,17.71145984530449,1.0818739645183086,0.20525578409433365,0.004097359477782447,1.0000000000000004,1.1959999799728394,2.02,-0.804,0.5
8.405428775404289e-05,0.945542274042964,17.710710406303406,1.080871220678091,0.2065298343077302,0.004161774784734007,1.0000000000000004,1.2000000476837158,2.02,-0.8,0.5
8.864374706263334e-05,0.9621799234300852,17.709873288869858,1.079526735469699,0.20788450865074992,0.004188332932244521,1.0000000000000004,1.2039999663829803,2.02,-0.796,0.5
9.323320659859746e-05,0.9788175951689482,17.70903617143631,1.078182227909565,0.20923917787149549,0.00421489103246131,1.0000000000000004,1.2079999595880508,2.02,-0.792,0.5
9.782266408819851e-05,0.9954552445560694,17.70819914340973,1.0768377408385277,0.21059384942054749,0.004241449083565385,1.0000000000000004,1.2120000272989273,2.02,-0.788,0.5
0.00010241212282835477,1.0120928920805454,17.70736199617386,1.0754932444542646,0.21194852096959949,0.004268007245627814,1.0000000000000004,1.2160000950098038,2.02,-0.784,0.5
0.00010720691625465406,1.0295988842844963,17.706454068422318,1.0741619262844324,0.2133184834383428,0.004290597316867206,1.0000000000000004,1.2200000137090683,2.02,-0.78,0.5
0.00011274086068624456,1.0489036031067371,17.705480694770813,1.0725147426128387,0.2147682118229568,0.004317958308092784,1.0000000000000004,1.2240000069141388,2.02,-0.776,0.5
0.00011848199596897757,1.0686252061277628,17.70446425676346,1.0707634445279837,0.21622747741639614,0.004360275892395293,1.0000000000000004,1.2279999256134033,2.02,-0.772,0.5
0.00012421152246133715,1.088218066841364,17.70346063375473,1.0689832158386707,0.21767370495945215,0.004420689423568547,1.0000000000000004,1.2319999933242798,2.02,-0.768,0.5
0.0001299410482715757,1.1078109294176102,17.70245724916458,1.0672029852867126,0.2191199311055243,0.004481102965655737,1.0000000000000004,1.2360000610351562,2.02,-0.764,0.5
0.00013567057635555102,1.1274037845432758,17.70145332813263,1.0654227696359158,0.2205661595799029,0.004541516584140481,1.0000000000000004,1.2399999797344208,2.02,-0.76,0.5
0.00014140010443952633,1.1469966564327478,17.70044967532158,1.0636425372213125,0.2220123829320073,0.004601930151693523,1.0000000000000004,1.2439999729394913,2.02,-0.756,0.5
0.00014745107273483882,1.1673374883830547,17.69938513636589,1.0617128796875477,0.22349110525101423,0.004668955149099929,1.0000000000000004,1.2480000406503677,2.02,-0.752,0.5
0.0001545270702081325,1.1900634095072746,17.69812536239624,1.0593066718429327,0.22507344419136643,0.004757064554723911,1.0000000000000004,1.2520000338554382,2.02,-0.748,0.5
0.00016160317272806424,1.212789699435234,17.6968652009964,1.056900430470705,0.22665580362081528,0.0048451752936671255,1.0000000000000004,1.2560001015663147,2.02,-0.744,0.5
0.00016867927843122743,1.235515983775258,17.69560557603836,1.0544942133128643,0.2282381635159254,0.004933285745210014,1.0000000000000004,1.2600000202655792,2.02,-0.74,0.5
0.00017575538231540122,1.2582422439008951,17.694345861673355,1.0520879719406366,0.2298205215483904,0.005021396459596872,1.0000000000000004,1.2639999389648438,2.02,-0.736,0.5
0.00018283148551745398,1.280968515202403,17.693085998296738,1.0496817398816347,0.2314028823748231,0.005109507121233037,1.0000000000000004,1.2680000066757202,2.02,-0.732,0.5
0.00018990759167536453,1.3036947902292013,17.691826075315475,1.0472755078226328,0.23298524413257837,0.00519761781924899,1.0000000000000004,1.2720000743865967,2.02,-0.728,0.5
0.00019726784785234486,1.3271256256848574,17.69079166650772,1.0447002965956926,0.23459414392709732,0.005284481995659007,1.0000000000000004,1.2759999930858612,2.02,-0.724,0.5
0.0002053702155535575,1.3512373678386211,17.689431697130203,1.0411528777331114,0.2362443134188652,0.005388475684867444,1.0000000000000004,1.2799999117851257,2.02,-0.72,0.5
0.00021347270012483932,1.3753494657576084,17.68807154893875,1.0376054104417562,0.23789450386539102,0.00549247101707806,1.0000000000000004,1.2839999794960022,2.02,-0.716,0.5
0.00022157519197207876,1.3994615636765957,17.68671154975891,1.0340579580515623,0.23954469617456198,0.005596466227050456,1.0000000000000004,1.2880000472068787,2.02,-0.712,0.5
0.00022967767745285528,1.4235736913979053,17.685351461172104,1.0305104870349169,0.24119489127770066,0.00570046140796876,1.0000000000000004,1.2920001149177551,2.02,-0.708,0.5
0.0002377801629336318,1.4476857706904411,17.68399155139923,1.0269630271941423,0.24284508172422647,0.005804456645364553,1.0000000000000004,1.2960000336170197,2.02,-0.704,0.5
0.00024619858004371054,1.4722226299345493,17.6825453042984,1.023055873811245,0.24451268324628472,0.005904769977860269,1.0000000000000004,1.2999999523162842,2.02,-0.7,0.5
0.00025503504502921714,1.4965997114777565,17.68094539642334,1.0183681827038527,0.24613583739846945,0.0059701887039409485,1.0000000000000004,1.3040000200271606,2.02,-0.696,0.5
0.0002638697178554139,1.5209651328623295,17.679345697164536,1.0136786382645369,0.24775803508237004,0.00603524503094377,1.0000000000000004,1.308000087738037,2.02,-0.692,0.5
0.0002727042551669001,1.5453301891684532,17.67774572968483,1.0089891627430916,0.24938020575791597,0.0061003003756923135,1.0000000000000004,1.3120000064373016,2.02,-0.688,0.5
0.0002815389266288548,1.5696956254541874,17.67614582180977,1.0042996294796467,0.25100240111351013,0.006165356890051044,1.0000000000000004,1.3159999251365662,2.02,-0.684,0.5
0.0002903735994550516,1.594061080366373,17.674545973539352,0.9996100813150406,0.25262459740042686,0.00623041323160578,1.0000000000000004,1.3199999928474426,2.02,-0.68,0.5
0.00029950875523354625,1.618624273687601,17.67287254333496,0.9944706000387669,0.2542261993512511,0.0062939069412095705,1.0000000000000004,1.324000060558319,2.02,-0.676,0.5
0.0003087569211857044,1.6423043794929981,17.671053797006607,0.9888214357197285,0.25569317396730185,0.0062910127956001816,1.0000000000000004,1.3280001282691956,2.02,-0.672,0.5
0.0003179987529620121,1.6659569181501865,17.669233679771423,0.9831734504550695,0.2571574840694666,0.006286544215072354,1.0000000000000004,1.33200004696846,2.02,-0.668,0.5
0.00032724058382882504,1.689609456807375,17.66741371154785,0.9775254558771849,0.2586217923089862,0.006282075675699161,1.0000000000000004,1.3359999656677246,2.02,-0.664,0.5
0.00033648228009042214,1.7132616266608238,17.66559362411499,0.9718775469809771,0.26008608052507043,0.006277607510128291,1.0000000000000004,1.3399998843669891,2.02,-0.66,0.5
0.0003457241091382457,1.7369141653180122,17.663773626089096,0.9662295524030924,0.2615503906272352,0.006273139093082136,1.0000000000000004,1.3439999520778656,2.02,-0.656,0.5
0.0003552173147909343,1.760421983897686,17.661858946084976,0.9600386172533035,0.26294376514852047,0.006271589220887108,1.0000000000000004,1.348000019788742,2.02,-0.652,0.5
0.0003646026489150245,1.7820383161306381,17.659841239452362,0.953248692676425,0.26412897976115346,0.0062949439529802476,1.0000000000000004,1.3519999384880066,2.02,-0.648,0.5
0.0003739760286407545,1.803590539842844,17.6578226685524,0.9464543499052525,0.2653088918887079,0.006319110825302232,1.0000000000000004,1.356000006198883,2.02,-0.644,0.5
0.00038334940563800046,1.8251427486538887,17.65580439567566,0.9396600145846605,0.2664888044819236,0.006343277793803281,1.0000000000000004,1.3600000739097595,2.02,-0.64,0.5
0.00039273414768103976,1.8468680679798126,17.653790205717087,0.9329265225678682,0.26767648244276643,0.006365170277149446,1.0000000000000004,1.364000141620636,2.02,-0.636,0.5
0.00040212118710769573,1.8686301298439503,17.65177658200264,0.9262061547487974,0.2688658037222922,0.0063865753767800015,1.0000000000000004,1.3680000603199005,2.02,-0.632,0.5
0.00041150835841108346,1.890392541885376,17.649763256311417,0.9194857068359852,0.2700551454909146,0.006407980861467877,1.0000000000000004,1.371999979019165,2.02,-0.628,0.5
0.00042085868244612357,1.9119439199566841,17.647740095853806,0.9127324633300304,0.2712208116427064,0.006433133072050623,1.0000000000000004,1.3759998977184296,2.02,-0.624,0.5
0.0004299769034332712,1.9318923726677895,17.645611196756363,0.9056146889925003,0.27217983826994896,0.0064839651495276485,1.0000000000000004,1.379999965429306,2.02,-0.62,0.5
0.0004393231574795209,1.9514904916286469,17.64327046275139,0.8977443464100361,0.2729375078342855,0.006524192838242016,1.0000000000000004,1.3840000331401825,2.02,-0.616,0.5
0.00044866941334475996,1.971088606864214,17.640929520130157,0.8898740075528622,0.2736951820552349,0.006564420196809806,1.0000000000000004,1.387999951839447,2.02,-0.612,0.5
0.00045801567284797784,1.9906867183744907,17.63858872652054,0.8820036631077528,0.2744528539478779,0.00660464764007429,1.0000000000000004,1.3920000195503235,2.02,-0.608,0.5
0.000467361931441701,2.0102848522365093,17.63624745607376,0.874133326113224,0.2752105235122144,0.00664487506014666,1.0000000000000004,1.3960000872612,2.02,-0.604,0.5
0.00047648049530835124,2.0290622860193253,17.633864998817444,0.8662732318043709,0.2758740740828216,0.0066981750884451685,1.0000000000000004,1.4000000059604645,2.02,-0.6,0.5
0.0004855069937548251,2.0466741546988487,17.63137075304985,0.8580250777304173,0.2763283518142998,0.006767651751943049,1.0000000000000004,1.404000073671341,2.02,-0.596,0.5
0.0004945667351421434,2.0641625933349133,17.628854483366013,0.8496610075235367,0.27674642391502857,0.006838393946964061,1.0000000000000004,1.4079999923706055,2.02,-0.592,0.5
0.0005036264756199671,2.0816510505974293,17.626338362693787,0.8412969335913658,0.2771645002067089,0.006909136103786295,1.0000000000000004,1.41199991106987,2.02,-0.588,0.5
0.0005126862115503172,2.099139526486397,17.623821943998337,0.8329328540712595,0.2775825699791312,0.0069798784043086926,1.0000000000000004,1.4159999787807465,2.02,-0.584,0.5
0.0005216739709794638,2.1164242513477802,17.62130096554756,0.8245943654328585,0.2779761739075184,0.007058628378217691,1.0000000000000004,1.420000046491623,2.02,-0.58,0.5
0.0005302412282617297,2.1321801729500294,17.618706732988358,0.8162341583520174,0.2781413020566106,0.007207111973912106,1.0000000000000004,1.4239999651908875,2.02,-0.576,0.5
0.0005388529107221984,2.1475666724145412,17.616046220064163,0.8076080065220594,0.2781964996829629,0.007384210062809871,1.0000000000000004,1.428000032901764,2.02,-0.572,0.5
0.0005474647177834413,2.1629534289240837,17.613385677337646,0.7989817317575216,0.2782516935840249,0.007561311003428273,1.0000000000000004,1.4319999516010284,2.02,-0.568,0.5
0.0005560765357586206,2.1783401519060135,17.610725045204163,0.7903554569929838,0.2783068884164095,0.007738411680747959,1.0000000000000004,1.436000019311905,2.02,-0.564,0.5
0.0005646883455483476,2.1937268748879433,17.608064472675323,0.7817291896790266,0.2783620827831328,0.007915512723542406,1.0000000000000004,1.4400000870227814,2.02,-0.56,0.5
0.0005728587802877882,2.2076897993683815,17.605394273996353,0.7732304632663727,0.27825268218293786,0.008151264972184435,1.0000000000000004,1.444000005722046,2.02,-0.556,0.5
0.000580871003876382,2.2208137586712837,17.60258311033249,0.7646030448377132,0.27799113374203444,0.008434994539129548,1.0000000000000004,1.4479999244213104,2.02,-0.552,0.5
0.0005888828954994096,2.2336172349750996,17.599713891744614,0.7558319773525,0.2776421499438584,0.008749795197218191,1.0000000000000004,1.451999992132187,2.02,-0.548,0.5
0.000596894675254589,2.246420469135046,17.596844851970673,0.7470610328018665,0.27729317313060164,0.009064591162314173,1.0000000000000004,1.4559999108314514,2.02,-0.544,0.5
0.0006049065696061007,2.25922392308712,17.593975871801376,0.7382899634540081,0.276944188401103,0.009379391842230689,1.0000000000000004,1.4599999785423279,2.02,-0.54,0.5
0.0006129184675955912,2.2720273472368717,17.591106832027435,0.7295188959687948,0.27659520599991083,0.00969419232569635,1.0000000000000004,1.4640000462532043,2.02,-0.536,0.5
0.0006203870589160942,2.283354815095663,17.58819741010666,0.7209216393530369,0.2760699284262955,0.010167971115151886,1.0000000000000004,1.4679999649524689,2.02,-0.532,0.5
0.0006277162419792148,2.294303558766842,17.585277765989304,0.7123689837753773,0.2754994169808924,0.010682542098948034,1.0000000000000004,1.4720000326633453,2.02,-0.528,0.5
0.0006350454150378937,2.3052523136138916,17.58235827088356,0.7038163300603628,0.27492890460416675,0.011197112622539862,1.0000000000000004,1.4760001003742218,2.02,-0.524,0.5
0.0006423746035579825,2.3162010423839092,17.579438418149948,0.695263683795929,0.2743583954870701,0.011711683828252717,1.0000000000000004,1.4800000190734863,2.02,-0.52,0.5
0.0006497100057458738,2.3270109966397285,17.576501846313477,0.6866619419306517,0.27374903531745076,0.012243172244779998,1.0000000000000004,1.4839999377727509,2.02,-0.516,0.5
0.0006569759971171152,2.3372897058725357,17.573506206274033,0.6779808383435011,0.2730265334248543,0.012839120372518664,1.0000000000000004,1.4879998564720154,2.02,-0.512,0.5
0.0006637432015850209,2.3464968390762806,17.57050070166588,0.669538770802319,0.2721959501504898,0.013521388497792941,1.0000000000000004,1.4919999241828918,2.02,-0.508,0.5
0.0006704748720949283,2.3559336811304092,17.567498445510864,0.6611619312316179,0.2713742312043905,0.014180549565935507,1.0000000000000004,1.4959999918937683,2.02,-0.504,0.5
0.0006772036522306735,2.365389261394739,17.564496725797653,0.652790424413979,0.27055323496460915,0.014837827868177556,1.0000000000000004,1.5000000596046448,2.02,-0.5,0.5
0.0006839324341854081,2.3748448379337788,17.561494797468185,0.6444189082831144,0.2697322373278439,0.015495106003072578,1.0000000000000004,1.5039999783039093,2.02,-0.496,0.5
0.0006903573721501743,2.3837541826069355,17.55846256017685,0.6361720031127334,0.2688532224856317,0.016130215451710228,1.0000000000000004,1.5080000460147858,2.02,-0.492,0.5
0.0006964944204810308,2.392145972698927,17.55540058016777,0.6280430629849434,0.26791920606046915,0.01674432379513746,1.0000000000000004,1.5119999647140503,2.02,-0.488,0.5
0.0007026314760878449,2.4005377739667892,17.552338659763336,0.6199141396209598,0.26698519103229046,0.01735843206915888,1.0000000000000004,1.5160000324249268,2.02,-0.484,0.5
0.0007087998328643152,2.4088615477085114,17.549249053001404,0.611712790094316,0.2660020384937525,0.017984772801355575,1.0000000000000004,1.5199999511241913,2.02,-0.48,0.5
0.0007150097935664235,2.4170948155224323,17.54612296819687,0.6034151446074247,0.26495353458449244,0.018627380873112998,1.0000000000000004,1.5239998698234558,2.02,-0.476,0.5
0.0007206652098830091,2.4241247959434986,17.54302191734314,0.5951649015769362,0.26375981606543064,0.019192292258821908,1.0000000000000004,1.5279999375343323,2.02,-0.472,0.5
0.0007262150684255175,2.431233339011669,17.53989565372467,0.5870300466194749,0.26257332786917686,0.019729344772713375,1.0000000000000004,1.5320000052452087,2.02,-0.468,0.5
0.0007317466333915945,2.438431829214096,17.536786794662476,0.5789580829441547,0.26140160812065005,0.020256672854884528,1.0000000000000004,1.5360000729560852,2.02,-0.464,0.5
0.0007372781401500106,2.4456302747130394,17.53367766737938,0.5708861695602536,0.26022989954799414,0.020783997634680418,1.0000000000000004,1.5399999916553497,2.02,-0.46,0.5
0.00074280969784013,2.452828761190176,17.530568778514862,0.5628142096102238,0.2590581779368222,0.021311325932401814,1.0000000000000004,1.5440000593662262,2.02,-0.456,0.5
0.0007478557490685489,2.4591632373631,17.52747866511345,0.554669888690114,0.2577293887734413,0.0216710610775408,1.0000000000000004,1.5479999780654907,2.02,-0.452,0.5
0.0007527680754719768,2.465259801596403,17.524393796920776,0.5465057045221329,0.25635735131800175,0.021984649612932117,1.0000000000000004,1.5520000457763672,2.02,-0.448,0.5
0.0007576804364362033,2.471356377005577,17.521308928728104,0.5383414635434747,0.2549853096716106,0.02229824034657213,1.0000000000000004,1.5559999644756317,2.02,-0.444,0.5
0.0007625620892213192,2.477482445538044,17.51825061440468,0.5302372127771378,0.25362443877384067,0.022594457030209014,1.0000000000000004,1.5599998831748962,2.02,-0.44,0.5
0.00076739682299376,2.4836535416543484,17.515232741832733,0.5222245277836919,0.25228060875087976,0.022864150876557687,1.0000000000000004,1.5639999508857727,2.02,-0.436,0.5
0.0007719719324086327,2.4894274659454823,17.512216448783875,0.5141398012638092,0.2508428147993982,0.02303996179944079,1.0000000000000004,1.5680000185966492,2.02,-0.432,0.5
0.0007762070654280251,2.494681265205145,17.50920197367668,0.5059605957940221,0.2492819237522781,0.02309281550151354,1.0000000000000004,1.5720000863075256,2.02,-0.428,0.5
0.0007804421948094387,2.499935105443001,17.506187677383423,0.49778138007968664,0.24772103177383542,0.023145669383666245,1.0000000000000004,1.5760000050067902,2.02,-0.424,0.5
0.0007846773296478204,2.5051889531314373,17.503173351287842,0.4896021671593189,0.24616013979539275,0.023198523304017726,1.0000000000000004,1.5800000727176666,2.02,-0.42,0.5
0.000788912431744393,2.510442741215229,17.50015899538994,0.4814230101183057,0.24459926085546613,0.023251376340340357,1.0000000000000004,1.5839999914169312,2.02,-0.416,0.5
0.0007930650099297054,2.5157359652221203,17.497186839580536,0.473340162076056,0.24306201888248324,0.02327154583599622,1.0000000000000004,1.5880000591278076,2.02,-0.412,0.5
0.0007968524678290123,2.5204963348805904,17.494225353002548,0.4652006747201085,0.2414317331276834,0.0231822080713755,1.0000000000000004,1.5919999778270721,2.02,-0.408,0.5
0.0008003660259419121,2.5248200483620167,17.491262704133987,0.45699355099350214,0.239721339661628,0.023012558422351503,1.0000000000000004,1.5959998965263367,2.02,-0.404,0.5
0.0008038796113396529,2.5291437692940235,17.48829996585846,0.44878636486828327,0.238010935485363,0.02284290730608518,1.0000000000000004,1.5999999642372131,2.02,-0.4,0.5
0.0008073931912804255,2.5334675200283527,17.485337615013123,0.4405791833996773,0.23630053270608187,0.022673256038615364,1.0000000000000004,1.6040000319480896,2.02,-0.396,0.5
0.0008109067621262511,2.5377912744879723,17.48237517476082,0.43237200006842613,0.234590127132833,0.022503604885969253,1.0000000000000004,1.608000099658966,2.02,-0.392,0.5
0.0008144083076331299,2.5421320497989655,17.479426950216293,0.4241795018315315,0.23288364708423615,0.022332582207127416,1.0000000000000004,1.6120000183582306,2.02,-0.388,0.5
0.0008174714294000296,2.545906137675047,17.476615697145462,0.41611271630972624,0.23112114053219557,0.022147336415400787,1.0000000000000004,1.6159999370574951,2.02,-0.384,0.5
0.000820368979475461,2.549342207610607,17.473829984664917,0.4080448914319277,0.22930133622139692,0.02195455712353578,1.0000000000000004,1.6200000047683716,2.02,-0.38,0.5
0.000823276237497339,2.5527617186307907,17.471032291650772,0.399959746748209,0.22746712900698185,0.02175862497097114,1.0000000000000004,1.624000072479248,2.02,-0.376,0.5
0.0008261834846052807,2.5561811439692974,17.468234539031982,0.39187465980648994,0.22563293436542153,0.021562694308158825,1.0000000000000004,1.6279999911785126,2.02,-0.372,0.5
0.0008290246696560644,2.5595309361815453,17.465444177389145,0.3838005010038614,0.22378783812746406,0.02136129573591461,1.0000000000000004,1.631999909877777,2.02,-0.368,0.5
0.0008314635088026989,2.5624562315642834,17.462700366973877,0.3757932549342513,0.22187642566859722,0.021126607384758245,1.0000000000000004,1.6359999775886536,2.02,-0.364,0.5
0.0008338748521055095,2.5654294565320015,17.45998340845108,0.3678418751806021,0.21995981642976403,0.020868442035862245,1.0000000000000004,1.64000004529953,2.02,-0.36,0.5
0.0008362732623936608,2.5684253722429276,17.4572791159153,0.35991675686091185,0.21804073452949524,0.020599200150172692,1.0000000000000004,1.6440001130104065,2.02,-0.356,0.5
0.0008386716654058546,2.5714212395250797,17.454574674367905,0.35199164133518934,0.21612164797261357,0.02032995734771248,1.0000000000000004,1.648000031709671,2.02,-0.352,0.5
0.000840803884784691,2.5741749331355095,17.451944440603256,0.34409309551119804,0.2141560446470976,0.020029305973366718,1.0000000000000004,1.6519999504089355,2.02,-0.348,0.5
0.0008427625998592703,2.5767707154154778,17.449362248182297,0.33621192909777164,0.21216013142839074,0.01970818318750389,1.0000000000000004,1.656000018119812,2.02,-0.344,0.5
0.0008447213240287965,2.5793665274977684,17.44677996635437,0.3283307058736682,0.21016420563682914,0.019387058440770488,1.0000000000000004,1.6599999368190765,2.02,-0.34,0.5
0.0008466710605716798,2.581957794725895,17.44421136379242,0.3204670110717416,0.20816770428791642,0.019057324478126247,1.0000000000000004,1.664000004529953,2.02,-0.336,0.5
0.0008485684393235715,2.584513247013092,17.441698342561722,0.3126691346988082,0.2061653626151383,0.01869357340183342,1.0000000000000004,1.6679999232292175,2.02,-0.332,0.5
0.0008500618623656919,2.586668699979782,17.439303934574127,0.30489186104387045,0.20408448134548962,0.01828411844689981,1.0000000000000004,1.671999990940094,2.02,-0.328,0.5
0.0008515553035977064,2.5888241603970528,17.436909586191177,0.29711452778428793,0.20200358191505075,0.01787466157838935,1.0000000000000004,1.6760000586509705,2.02,-0.324,0.5
0.0008530487466487102,2.590979643166065,17.43451538681984,0.28933719312772155,0.19992268295027316,0.017465203709434718,1.0000000000000004,1.680000126361847,2.02,-0.32,0.5
0.0008545480577595299,2.5931272134184837,17.43211603164673,0.2815476283431053,0.19783259509131312,0.017058178418665193,1.0000000000000004,1.6840000450611115,2.02,-0.316,0.5
0.0008558780646126252,2.5950059443712234,17.429744094610214,0.27373344358056784,0.19568868027999997,0.016661468835081905,1.0000000000000004,1.687999963760376,2.02,-0.312,0.5
0.0008569351866754005,2.596529707312584,17.427479535341263,0.26599416229873896,0.19347996753640473,0.016232567220868077,1.0000000000000004,1.6920000314712524,2.02,-0.308,0.5
0.0008579921213822672,2.59805366396904,17.425215512514114,0.2582556940615177,0.1912712249904871,0.015803279173269402,1.0000000000000004,1.695999950170517,2.02,-0.304,0.5
0.0008590490342612611,2.5995775312185287,17.42295151948929,0.2505172803066671,0.18906249827705324,0.015373994417132053,1.0000000000000004,1.7000000178813934,2.02,-0.3,0.5
0.0008601059671491385,2.601101443171501,17.42068773508072,0.242778810672462,0.1868537582922727,0.014944706454116385,1.0000000000000004,1.703999936580658,2.02,-0.296,0.5
0.0008609604392404435,2.602425441145897,17.418492823839188,0.23504634946584702,0.18458094610832632,0.014539964487994439,1.0000000000000004,1.7080000042915344,2.02,-0.292,0.5
0.0008616256927780341,2.603562571108341,17.416362553834915,0.22731950087472796,0.18224825453944504,0.014158163632600917,1.0000000000000004,1.7120000720024109,2.02,-0.288,0.5
0.000862290951772593,2.6046997383236885,17.41423237323761,0.21959271095693111,0.1799155785702169,0.013776365365629317,1.0000000000000004,1.7159999907016754,2.02,-0.284,0.5
0.0008629506155557465,2.6058456152677536,17.412114530801773,0.2119136922992766,0.17757981130853295,0.013387059641900123,1.0000000000000004,1.7200000584125519,2.02,-0.28,0.5
0.0008636042675789213,2.6070008352398872,17.41000998020172,0.20428615249693394,0.17524072737433016,0.012989676386496285,1.0000000000000004,1.7239999771118164,2.02,-0.276,0.5
0.0008640535925223958,2.6080108135938644,17.407998919487,0.19672495685517788,0.17282979213632643,0.01265418569164467,1.0000000000000004,1.727999895811081,2.02,-0.272,0.5
0.0008643782548460877,2.608932264149189,17.40604528784752,0.18920414336025715,0.17037499020807445,0.012356449020444416,1.0000000000000004,1.7319999635219574,2.02,-0.268,0.5
0.0008647029335406842,2.609853707253933,17.404091358184814,0.18168333265930414,0.16792018665000796,0.012058711441568448,1.0000000000000004,1.7360000312328339,2.02,-0.264,0.5
0.0008650296676933067,2.6107705906033516,17.402136594057083,0.17415625625289977,0.16546354815363884,0.011761609914174187,1.0000000000000004,1.7399999499320984,2.02,-0.26,0.5
0.000865369436723995,2.6116584837436676,17.400175780057907,0.1665894507896155,0.16299526276998222,0.011468543783848872,1.0000000000000004,1.7440000176429749,2.02,-0.256,0.5
0.0008654981975269038,2.612380839884281,17.39832764863968,0.1591736664995551,0.16047587827779353,0.011275200216914527,1.0000000000000004,1.7480000853538513,2.02,-0.252,0.5
0.000865560041347635,2.6131253838539124,17.396522372961044,0.15191495278850198,0.15790489548817277,0.011138340225443244,1.0000000000000004,1.7520000040531158,2.02,-0.248,0.5
0.00086562129399681,2.6138711273670197,17.394717514514923,0.14465908706188202,0.1553330032620579,0.011002307070157258,1.0000000000000004,1.7560000717639923,2.02,-0.244,0.5
0.0008656825430080062,2.614616811275482,17.39291277527809,0.1374031943269074,0.15276110218837857,0.010866272779821884,1.0000000000000004,1.7599999904632568,2.02,-0.24,0.5
0.0008656760310259415,2.615264281630516,17.391162753105164,0.13021940342150629,0.1501751197502017,0.010753946359727706,1.0000000000000004,1.7639999091625214,2.02,-0.236,0.5
0.0008655442961753579,2.615720734000206,17.38949090242386,0.12317350856028497,0.14756185095757246,0.010684690278139897,1.0000000000000004,1.7679999768733978,2.02,-0.232,0.5
0.0008653996737848502,2.6161287799477577,17.387849032878876,0.11618088814429939,0.14494413509964943,0.010623714500979986,1.0000000000000004,1.7719998955726624,2.02,-0.228,0.5
0.0008652096057630843,2.616366535425186,17.38631319999695,0.10937575506977737,0.1423107204027474,0.010591893380478723,1.0000000000000004,1.7759999632835388,2.02,-0.224,0.5
0.0008650195377413183,2.616604268550873,17.38477784395218,0.10257059382274747,0.13967729592695832,0.010560071998042986,1.0000000000000004,1.7800000309944153,2.02,-0.22,0.5
0.0008647786999063101,2.6168409064412117,17.38327404856682,0.0958112555090338,0.13701481209136546,0.010548461277551269,1.0000000000000004,1.7840000987052917,2.02,-0.216,0.5
0.0008644686477055075,2.617071993649006,17.381816864013672,0.0891240065684542,0.13431335403583944,0.010565042201051256,1.0000000000000004,1.7880000174045563,2.02,-0.212,0.5
0.000864123167048092,2.6172302290797234,17.38044062256813,0.08264341705944389,0.1316036235075444,0.010607194436488498,1.0000000000000004,1.7920000851154327,2.02,-0.208,0.5
0.0008637776791147189,2.617388464510441,17.379064351320267,0.07616280554793775,0.12889388436451554,0.010649347112121177,1.0000000000000004,1.7960000038146973,2.02,-0.204,0.5
0.0008634321930003352,2.6175467893481255,17.37768793106079,0.06968221784336492,0.12618415511678904,0.010691499108531843,1.0000000000000004,1.7999999225139618,2.02,-0.2,0.5
0.0008630547636130359,2.617697812616825,17.37634313106537,0.06323822535341606,0.12345502350945026,0.01073289249688969,1.0000000000000004,1.8039999902248383,2.02,-0.196,0.5
0.0008625981918157777,2.617787130177021,17.375096797943115,0.05705343309091404,0.12067800364457071,0.01078013795267907,1.0000000000000004,1.8079999089241028,2.02,-0.192,0.5
0.0008621394044894259,2.6178702116012573,17.373855382204056,0.05089329241309315,0.11789965571369976,0.01082834808039479,1.0000000000000004,1.8119999766349792,2.02,-0.188,0.5
0.0008616866707598092,2.6179434806108475,17.37259355187416,0.044727976724971086,0.11511156486812979,0.010887760252444423,1.0000000000000004,1.8160000443458557,2.02,-0.184,0.5
0.0008612350957264425,2.6180108785629272,17.371342718601227,0.038561737586860545,0.11232126038521528,0.01094954157997563,1.0000000000000004,1.8199999630451202,2.02,-0.18,0.5
0.0008607591480540577,2.6180267930030823,17.37014678120613,0.03257092214948898,0.10950365394819528,0.010990944989316631,1.0000000000000004,1.8240000307559967,2.02,-0.176,0.5
0.0008602356829214841,2.6180084869265556,17.369032740592957,0.02672722882925882,0.10665096959564835,0.010992102914315183,1.0000000000000004,1.8279999494552612,2.02,-0.172,0.5
0.0008597109845140949,2.6179910600185394,17.367919951677322,0.020882225644527352,0.10379784263204783,0.01099221371623571,1.0000000000000004,1.8320000171661377,2.02,-0.168,0.5
0.0008591862988396315,2.6179735958576202,17.366807371377945,0.015037244120321702,0.10094472765922546,0.01099232490741997,1.0000000000000004,1.8359999358654022,2.02,-0.164,0.5
0.0008586616131651681,2.617956154048443,17.365694612264633,0.009192241064738482,0.09809160081204027,0.010992435604748607,1.0000000000000004,1.8400000035762787,2.02,-0.16,0.5
0.0008580946359870723,2.6176674216985703,17.364675134420395,0.0037143465524422936,0.09519956563599408,0.010935988545838882,1.0000000000000004,1.8439999222755432,2.02,-0.156,0.5
0.0008575239626225084,2.6173550188541412,17.363676607608795,-0.0017322252660960658,0.09230386081617326,0.010874842426346731,1.0000000000000004,1.8479999899864197,2.02,-0.152,0.5
0.0008569532928959234,2.6170425787568092,17.362677931785583,-0.0071787763608881505,0.08940816798713058,0.010813696514560434,1.0000000000000004,1.8520000576972961,2.02,-0.148,0.5
0.0008563761002733372,2.6166941821575165,17.361684381961823,-0.012643623903045409,0.08649607904953882,0.010760563067378826,1.0000000000000004,1.8559999763965607,2.02,-0.144,0.5
0.0008557902092434233,2.616288296878338,17.360856235027313,-0.01770877101375845,0.08356035256292671,0.010656673153789598,1.0000000000000004,1.8600000441074371,2.02,-0.14,0.5
0.0008552187700843206,2.6158597096800804,17.360037535429,-0.02267817778920289,0.0805925038876012,0.01055419718977646,1.0000000000000004,1.8639999628067017,2.02,-0.136,0.5
0.0008546473145543132,2.6154311820864677,17.35921886563301,-0.027647602883007494,0.07762464613188058,0.010451720734636183,1.0000000000000004,1.8680000305175781,2.02,-0.132,0.5
0.0008540729868400376,2.6149899661540985,17.35843735933304,-0.03249111186232767,0.07466065476182848,0.01033096008177381,1.0000000000000004,1.8719999492168427,2.02,-0.128,0.5
0.0008534916159987915,2.614517591893673,17.357746064662933,-0.037026175079518,0.07170609742752276,0.010165400324694929,1.0000000000000004,1.8760000169277191,2.02,-0.124,0.5
0.0008529102324246196,2.6140452697873116,17.357054948806763,-0.041561229940271005,0.06875154600129463,0.009999840667660465,1.0000000000000004,1.8799999356269836,2.02,-0.12,0.5
0.0008523563355993247,2.6135765090584755,17.356375753879547,-0.04598317650379613,0.06574308339622803,0.009835714924520289,1.0000000000000004,1.88400000333786,2.02,-0.116,0.5
0.0008518072063452564,2.613067351281643,17.355756610631943,-0.050062746624462306,0.06273745375801809,0.009629683115974785,1.0000000000000004,1.8880000710487366,2.02,-0.112,0.5
0.0008512581407558173,2.612536273896694,17.35516831278801,-0.05397012591129169,0.05973822771193227,0.009401184545595243,1.0000000000000004,1.891999989748001,2.02,-0.108,0.5
0.0008507093843945768,2.6120063215494156,17.3545823097229,-0.0578944199369289,0.05672963414690457,0.009174152309014971,1.0000000000000004,1.8960000574588776,2.02,-0.104,0.5
0.000850161122798454,2.6114768758416176,17.354001581668854,-0.06183454574784264,0.053709215888375184,0.008947852965775382,1.0000000000000004,1.899999976158142,2.02,-0.1,0.5
0.000849630056109163,2.6108922138810158,17.353572338819504,-0.0652920669526793,0.05069284806813812,0.00864258875753876,1.0000000000000004,1.9040000438690186,2.02,-0.096,0.5
0.0008491193402733188,2.6103103011846542,17.35314479470253,-0.06867075979243964,0.04762716635559627,0.008339051823895716,1.0000000000000004,1.907999962568283,2.02,-0.092,0.5
0.0008486096812703181,2.6097265109419823,17.35270121693611,-0.07196921040304005,0.04457089408606407,0.008017614412892726,1.0000000000000004,1.9119998812675476,2.02,-0.088,0.5
0.000848104149554274,2.6091356724500656,17.35219445824623,-0.07495653070509434,0.04155110761712422,0.0076267700032985886,1.0000000000000004,1.915999948978424,2.02,-0.084,0.5
0.0008475986014673254,2.6085448041558266,17.351687848567963,-0.07794385077431798,0.03853132269614434,0.0072359256955678575,1.0000000000000004,1.9200000166893005,2.02,-0.08,0.5
0.0008471196561004035,2.6079463809728622,17.35125896334648,-0.08070441347081214,0.03547515351965558,0.006814656527240004,1.0000000000000004,1.924000084400177,2.02,-0.076,0.5
0.0008466607287118677,2.6073705926537514,17.35089784860611,-0.08319411345291883,0.03241751172026852,0.006331596938252915,1.0000000000000004,1.9280000030994415,2.02,-0.072,0.5
0.0008462017995043425,2.6067947894334793,17.350536823272705,-0.08568380831275135,0.029359876837588672,0.005848538601071596,1.0000000000000004,1.932000070810318,2.02,-0.068,0.5
0.0008457561452814844,2.6062153950333595,17.350172132253647,-0.08805034961551428,0.02628571225432097,0.00535857024078723,1.0000000000000004,1.9359999895095825,2.02,-0.064,0.5
0.0008453348327748245,2.6056460961699486,17.349917352199554,-0.09011928073596209,0.023209657345432788,0.004810278451714112,1.0000000000000004,1.940000057220459,2.02,-0.06,0.5
0.0008449204160569934,2.6050818115472794,17.349708944559097,-0.09209470229689032,0.02013679058291018,0.004239531679104402,1.0000000000000004,1.9439999759197235,2.02,-0.056,0.5
0.0008445155945082661,2.604521222412586,17.349499732255936,-0.09398879075888544,0.017051644528692123,0.003667264067189535,1.0000000000000004,1.947999894618988,2.02,-0.052,0.5
0.0008441281315754168,2.6039665788412094,17.349294245243073,-0.09573297493625432,0.01395464420954795,0.0030852783611408086,1.0000000000000004,1.9519999623298645,2.02,-0.048,0.5
0.0008437652541033458,2.603417716920376,17.34905543923378,-0.09718643897213042,0.010873196117245243,0.0024550349935452687,1.0000000000000004,1.956000030040741,2.02,-0.044,0.5
0.00084340239118319,2.602868877351284,17.348816603422165,-0.09863990207668394,0.007791747026203666,0.001824791570470552,1.0000000000000004,1.9600000977516174,2.02,-0.04,0.5
0.0008430601701547857,2.6023265719413757,17.348615169525146,-0.0999244546983391,0.0046769429036430665,0.0011961423379034386,1.0000000000000004,1.964000016450882,2.02,-0.036,0.5
0.0008427321263297927,2.6017981320619583,17.348435521125793,-0.10108241706620902,0.0015708231456983412,0.000554406455478329,1.0000000000000004,1.9680000841617584,2.02,-0.032,0.5
0.0008424281477346085,2.6012929677963257,17.348292976617813,-0.10202531586401165,-0.001520807025826798,-0.00010945522808469832,1.0000000000000004,1.972000002861023,2.02,-0.028,0.5
0.0008421313377766637,2.6007876247167587,17.34809908270836,-0.10292910714633763,-0.0046282292605610564,-0.0007696189054513525,1.0000000000000004,1.9759999215602875,2.02,-0.024,0.5
0.0008418475154030602,2.600277431309223,17.34792259335518,-0.1037175600649789,-0.00775550190883223,-0.001425162821306003,1.0000000000000004,1.979999989271164,2.02,-0.02,0.5
0.0008415884294663556,2.59979946911335,17.347729980945587,-0.1042156582698226,-0.010865415420994395,-0.0020856860664935084,1.0000000000000004,1.9839999079704285,2.02,-0.016,0.5
0.000841330389448558,2.599322460591793,17.347539871931076,-0.10471225343644619,-0.013974596062325872,-0.002746472588114557,1.0000000000000004,1.987999975681305,2.02,-0.012,0.5
0.0008411079543293454,2.598882332444191,17.34740501642227,-0.10496749507728964,-0.017074208350095432,-0.003395324906477981,1.0000000000000004,1.9920000433921814,2.02,-0.008,0.5
0.0008409078072872944,2.5984534695744514,17.347326576709747,-0.1050497709074989,-0.02019775656594902,-0.004026804613658896,1.0000000000000004,1.9960001111030579,2.02,-0.004,0.5
0.0008407076566072647,2.598024606704712,17.34724786877632,-0.10513204801827669,-0.02332130588547443,-0.004658284176912275,1.0000000000000004,2.0000000298023224,2.02,0.0,0.5
0.0008405364642385393,2.5976463928818703,17.34708672761917,-0.10482985922135413,-0.026423959563544486,-0.005266446438326966,1.0000000000000004,2.003999948501587,2.02,0.004,0.5
0.0008403694555454422,2.5972661823034286,17.346923172473907,-0.10451831400860101,-0.029539965853473404,-0.005868931628356222,1.0000000000000004,2.0079998672008514,2.02,0.008,0.5
0.0008402289622608805,2.596918135881424,17.346812158823013,-0.10394774819724262,-0.03267966600833461,-0.0064445883508597035,1.0000000000000004,2.01200008392334,2.02,0.012,0.5
0.0008401090217375895,2.596588224172592,17.346746414899826,-0.10320791648700833,-0.03579981934672105,-0.007008301032328745,1.0000000000000004,2.0160000026226044,2.02,0.016,0.5
0.0008400034603255335,2.5962679013609886,17.346706241369247,-0.10237214539665729,-0.03890429228795256,-0.007565405004697823,1.0000000000000004,2.019999921321869,2.02,0.02,0.5
0.0008399250436923467,2.595987431704998,17.346701323986053,-0.10121393692679703,-0.0420092712083715,-0.00809943377316813,1.0000000000000004,2.0239999890327454,2.02,0.024,0.5
0.0008398521258641267,2.5956973135471344,17.34670925140381,-0.10003578464966267,-0.0451465528603876,-0.008617186475021299,1.0000000000000004,2.028000056743622,2.02,0.028,0.5
0.0008398024256166536,2.5954560711979866,17.34670004248619,-0.09853987477254122,-0.04826612803663011,-0.009127365339963944,1.0000000000000004,2.0320001244544983,2.02,0.032,0.5
0.0008397580750170164,2.5952261090278625,17.34668654203415,-0.09697084303479642,-0.0513816260790918,-0.009635801103286212,1.0000000000000004,2.036000043153763,2.02,0.036,0.5
0.0008397309629799565,2.594981335103512,17.34672537446022,-0.09522474592085928,-0.0544971112976782,-0.01012911090219859,1.0000000000000004,2.0399999618530273,2.02,0.04,0.5
0.0008397290239372524,2.594720274209976,17.346836805343628,-0.09322671953123063,-0.057603817542258184,-0.010605424286040943,1.0000000000000004,2.043999880552292,2.02,0.044,0.5
0.000839727088532527,2.59445920586586,17.346948325634003,-0.0912286922102794,-0.06071052538391086,-0.011081737327913288,1.0000000000000004,2.0480000972747803,2.02,0.048,0.5
0.0008397591518587433,2.594239741563797,17.347024828195572,-0.08889344276394695,-0.06381610975222429,-0.011548656431841664,1.0000000000000004,2.052000015974045,2.02,0.052,0.5
0.0008397977853746852,2.59402609616518,17.347100228071213,-0.08651293476577848,-0.06691165964002721,-0.012018320687275263,1.0000000000000004,2.0559999346733093,2.02,0.056,0.5
0.0008398454247071641,2.593825064599514,17.347195506095886,-0.08401049172971398,-0.07001661619506194,-0.01247920450168749,1.0000000000000004,2.060000002384186,2.02,0.06,0.5
0.0008399206762987887,2.5936523601412773,17.34731274843216,-0.0812739769462496,-0.07309847504802747,-0.012946077228889408,1.0000000000000004,2.0639999210834503,2.02,0.064,0.5
0.0008399956368521089,2.593481071293354,17.347434550523758,-0.07852944440674037,-0.07618368817566079,-0.01341011277781945,1.0000000000000004,2.0680001378059387,2.02,0.068,0.5
0.0008400920323765604,2.5933379158377647,17.347649425268173,-0.07553830626420677,-0.07926722681804677,-0.0138668812924152,1.0000000000000004,2.0720000565052032,2.02,0.072,0.5
0.0008402000748901628,2.5932004377245903,17.347885340452194,-0.07247239025309682,-0.08233274648227962,-0.014334799958305666,1.0000000000000004,2.0759999752044678,2.02,0.076,0.5
0.0008403112697124016,2.5930740535259247,17.348158329725266,-0.06928974360926077,-0.0854119001401159,-0.014779687422560528,1.0000000000000004,2.0799998939037323,2.02,0.08,0.5
0.0008404505479120417,2.592922158539295,17.348470509052277,-0.06590431841323152,-0.08845100199687295,-0.015233503985655261,1.0000000000000004,2.0840001106262207,2.02,0.084,0.5
0.0008405979988310719,2.5927619487047195,17.348792791366577,-0.062476469203829765,-0.09147458084044047,-0.015694228120992193,1.0000000000000004,2.0880000293254852,2.02,0.088,0.5
0.0008407482037000591,2.5926513671875,17.349199444055557,-0.058847284846706316,-0.09450678213579522,-0.01614434011571575,1.0000000000000004,2.0919999480247498,2.02,0.092,0.5
0.0008408997291553533,2.5925644263625145,17.349646419286728,-0.055121556302765384,-0.09754312146105804,-0.016589364007813856,1.0000000000000004,2.096000015735626,2.02,0.096,0.5
0.0008410515256400686,2.5924758166074753,17.350092619657516,-0.051397819217527285,-0.10057924952707253,-0.01703181392804254,1.0000000000000004,2.0999999344348907,2.02,0.1,0.5
0.0008412399747612653,2.5923930928111076,17.350576907396317,-0.04728751197399106,-0.10354446402925532,-0.017444237804738805,1.0000000000000004,2.104000151157379,2.02,0.104,0.5
0.0008414327021455392,2.592309147119522,17.351063191890717,-0.04315163214778295,-0.10650091641582549,-0.01785899358583265,1.0000000000000004,2.1080000698566437,2.02,0.108,0.5
0.0008416239797952585,2.5922410413622856,17.351575016975403,-0.038936877441301476,-0.10945832516881637,-0.018268312989675906,1.0000000000000004,2.111999988555908,2.02,0.112,0.5
0.0008418111319770105,2.5922185257077217,17.35216012597084,-0.03449585295675206,-0.11241847823839635,-0.01866203631288954,1.0000000000000004,2.1159999072551727,2.02,0.116,0.5
0.0008419988334935624,2.5921956598758698,17.352745682001114,-0.0300526126729892,-0.11537734000012279,-0.01905593272567785,1.0000000000000004,2.1199998259544373,2.02,0.12,0.5
0.0008422170340054436,2.5921749994158745,17.35342475771904,-0.025262628269047127,-0.11824601329863071,-0.01944353155886347,1.0000000000000004,2.1240000426769257,2.02,0.124,0.5
0.0008424295356235234,2.592161238193512,17.35415941476822,-0.02033227815081773,-0.12110912491334602,-0.019804313669737894,1.0000000000000004,2.12799996137619,2.02,0.128,0.5
0.0008426421682088403,2.592139020562172,17.35489946603775,-0.015419513032611576,-0.12396986916428432,-0.020155540471193945,1.0000000000000004,2.1320000290870667,2.02,0.132,0.5
0.0008428547989751678,2.59211678057909,17.35563912987709,-0.010506729126063874,-0.12683062278665602,-0.020506768666564312,1.0000000000000004,2.135999947786331,2.02,0.136,0.5
0.0008430529032921186,2.592128023505211,17.35655415058136,-0.0053172830751009315,-0.12966214102925733,-0.020830112060139072,1.0000000000000004,2.1400001645088196,2.02,0.14,0.5
0.000843246318254387,2.5921519994735718,17.357540100812912,-1.0281485629093368e-05,-0.13247909437632188,-0.021142024181699526,1.0000000000000004,2.144000083208084,2.02,0.144,0.5
0.0008434701812802814,2.592155307531357,17.358538955450058,0.005446661702080746,-0.13522467546863481,-0.021449594396472094,1.0000000000000004,2.1480000019073486,2.02,0.148,0.5
0.000843694040668197,2.5921586379408836,17.359537482261658,0.010903584356128704,-0.1379702453268692,-0.02175716344754619,1.0000000000000004,2.151999920606613,2.02,0.152,0.5
0.0008438819404545939,2.5922039076685905,17.360662877559662,0.016672018773533637,-0.14067662926390767,-0.02200402199105156,1.0000000000000004,2.1559998393058777,2.02,0.156,0.5
0.0008440647052339045,2.592255212366581,17.361806333065033,0.022485004579721135,-0.14337738929316401,-0.022242192300382158,1.0000000000000004,2.160000056028366,2.02,0.16,0.5
0.000844247482746141,2.592306487262249,17.36294960975647,0.028298012712184573,-0.1460781617788598,-0.022480363164504524,1.0000000000000004,2.1639999747276306,2.02,0.164,0.5
0.0008444279737886973,2.5923528149724007,17.364095389842987,0.03411235272506019,-0.1487741086166352,-0.02271420308170491,1.0000000000000004,2.168000042438507,2.02,0.168,0.5
0.0008445602852589218,2.5923148691654205,17.36527580022812,0.04032045351414126,-0.15135446970816702,-0.022845202536700526,1.0000000000000004,2.1719999611377716,2.02,0.172,0.5
0.000844695903651882,2.5922867953777313,17.36649751663208,0.04653667770617176,-0.15393386327195913,-0.022974864223215263,1.0000000000000004,2.17600017786026,2.02,0.176,0.5
0.0008448315402347362,2.5922587141394615,17.36771923303604,0.05275292535185372,-0.15651326812803745,-0.023104526146198623,1.0000000000000004,2.1800000965595245,2.02,0.18,0.5
0.0008449541637673974,2.592223934829235,17.36900395154953,0.0590093421342317,-0.15908500796649605,-0.023223354430228937,1.0000000000000004,2.184000015258789,2.02,0.184,0.5
0.0008449903652945068,2.592058412730694,17.370425790548325,0.06552258724514104,-0.16160329000558704,-0.023271369202120695,1.0000000000000004,2.1879999339580536,2.02,0.188,0.5
0.0008450393142993562,2.5918911322951317,17.3718623816967,0.07211656999425031,-0.16409612214192748,-0.023293920581636485,1.0000000000000004,2.191999852657318,2.02,0.192,0.5
0.000845088869027677,2.5917237773537636,17.373299837112427,0.07871437963331118,-0.16658773145172745,-0.02331525723275263,1.0000000000000004,2.1960000693798065,2.02,0.196,0.5
0.0008451384219370084,2.5915564596652985,17.374737083911896,0.08531221223529428,-0.1690793491434306,-0.02333659410942346,1.0000000000000004,2.199999988079071,2.02,0.2,0.5
0.000845063117594691,2.5912653356790543,17.376373320817947,0.09215920738643035,-0.17152523552067578,-0.023268563236342743,1.0000000000000004,2.2040000557899475,2.02,0.204,0.5
0.0008449812648905208,2.5909676998853683,17.378020763397217,0.09901929285842925,-0.17396873387042433,-0.023195845700684004,1.0000000000000004,2.207999974489212,2.02,0.208,0.5
0.0008448994194623083,2.5906701162457466,17.379667818546295,0.10587935254443437,-0.17641222546808422,-0.02312312863068655,1.0000000000000004,2.2119998931884766,2.02,0.212,0.5
0.0008448196585959522,2.5903662219643593,17.38132208585739,0.1127617594320327,-0.17884930619038641,-0.023039618361508474,1.0000000000000004,2.216000109910965,2.02,0.216,0.5
0.0008446170795650687,2.589935690164566,17.383112102746964,0.11986632272601128,-0.18123206938616931,-0.02284263701585587,1.0000000000000004,2.2200000286102295,2.02,0.22,0.5
0.0008443834121862892,2.5894500613212585,17.38499802350998,0.12699819926638156,-0.1835914091207087,-0.022618844915996306,1.0000000000000004,2.223999947309494,2.02,0.224,0.5
0.0008441513109573862,2.5889602676033974,17.386850953102112,0.13412526797037572,-0.18594790319912136,-0.022395133462850936,1.0000000000000004,2.2279998660087585,2.02,0.228,0.5
0.0008439192188234301,2.588470444083214,17.388704031705856,0.14125233935192227,-0.18830440053716302,-0.022171422402607277,1.0000000000000004,2.231999933719635,2.02,0.232,0.5
0.0008435557901975699,2.5878460481762886,17.390617728233337,0.14846454467624426,-0.1906369796488434,-0.02188233271590434,1.0000000000000004,2.2360000014305115,2.02,0.236,0.5
0.0008431380429101409,2.5871597677469254,17.392560482025146,0.15577352768741548,-0.19294042931869626,-0.021524721756577492,1.0000000000000004,2.240000069141388,2.02,0.24,0.5
0.000842704275783035,2.5864510759711266,17.39451441168785,0.16315118013881147,-0.19522279337979853,-0.021119905897649005,1.0000000000000004,2.2439999878406525,2.02,0.244,0.5
0.0008422705159318866,2.5857424437999725,17.396468102931976,0.170528803486377,-0.19750514486804605,-0.02071509149391204,1.0000000000000004,2.247999906539917,2.02,0.248,0.5
0.0008416780328843743,2.584760442376137,17.39860364794731,0.17795984144322574,-0.19974432257004082,-0.020273678077501245,1.0000000000000004,2.2520001232624054,2.02,0.252,0.5
0.0008410573118453613,2.5837298408150673,17.400771498680115,0.18540039006620646,-0.20197580964304507,-0.019825749099254608,1.0000000000000004,2.25600004196167,2.02,0.256,0.5
0.0008403564661421115,2.5825457349419594,17.402990728616714,0.19296803791075945,-0.2041892835404724,-0.01931250353663927,1.0000000000000004,2.2599999606609344,2.02,0.26,0.5
0.000839623875435791,2.5813138261437416,17.40527692437172,0.2005845420062542,-0.20639579300768673,-0.018773336585582,1.0000000000000004,2.263999879360199,2.02,0.264,0.5
0.0008388497135456419,2.5800356194376945,17.407569587230682,0.20818766579031944,-0.20857881801202893,-0.01822786268166965,1.0000000000000004,2.2680000960826874,2.02,0.268,0.5
0.0008379456994589418,2.578612729907036,17.409883111715317,0.21574899973347783,-0.21068849274888635,-0.01766269261861453,1.0000000000000004,2.272000014781952,2.02,0.272,0.5
0.0008370180312340381,2.5771783590316772,17.41220512986183,0.22332874685525894,-0.2127965751569718,-0.01708233700173878,1.0000000000000004,2.2760000824928284,2.02,0.276,0.5
0.0008359699404536514,2.5756851136684418,17.414570838212967,0.23100256780162454,-0.21489661210216582,-0.01642465991943709,1.0000000000000004,2.280000001192093,2.02,0.28,0.5
0.0008349218405783176,2.5741918981075287,17.416936308145523,0.238676390144974,-0.21699665277265012,-0.015766982700370136,1.0000000000000004,2.2839999198913574,2.02,0.284,0.5
0.00083384661047603,2.572662279009819,17.419315069913864,0.24633895885199308,-0.2190813641063869,-0.015109712854609825,1.0000000000000004,2.288000136613846,2.02,0.288,0.5
0.0008326096085511381,2.570916071534157,17.42177039384842,0.2539348448626697,-0.2210748370271176,-0.014454836090973089,1.0000000000000004,2.2920000553131104,2.02,0.292,0.5
0.0008312694681080757,2.5691343918442726,17.424278527498245,0.26159869879484177,-0.22306297766044736,-0.013755699751413886,1.0000000000000004,2.295999974012375,2.02,0.296,0.5
0.0008298627217300236,2.5673298090696335,17.426820933818817,0.2693064482882619,-0.2250476684421301,-0.013027977967794868,1.0000000000000004,2.2999998927116394,2.02,0.3,0.5
0.0008284559826279292,2.5655252262949944,17.429363042116165,0.2770141405053437,-0.22703234758228064,-0.012300261716063687,1.0000000000000004,2.303999960422516,2.02,0.304,0.5
0.0008270399939647177,2.5637069940567017,17.431911438703537,0.28471737913787365,-0.22901179641485214,-0.011573969071378087,1.0000000000000004,2.3080000281333923,2.02,0.308,0.5
0.0008254168224084424,2.561594769358635,17.434594571590424,0.29233025712892413,-0.23087908304296434,-0.01087552216677068,1.0000000000000004,2.312000095844269,2.02,0.312,0.5
0.0008236093308369163,2.5594297721982002,17.43738216161728,0.30005087377503514,-0.232739134458825,-0.010128486578651064,1.0000000000000004,2.3160000145435333,2.02,0.316,0.5
0.0008218018465413479,2.5572647601366043,17.440169870853424,0.3077714308165014,-0.23459917423315346,-0.009381456961023105,1.0000000000000004,2.319999933242798,2.02,0.32,0.5
0.0008199943567888113,2.5550997853279114,17.442957550287247,0.31549205677583814,-0.23645922378636897,-0.008634421797978575,1.0000000000000004,2.3239998519420624,2.02,0.324,0.5
0.000818186859760317,2.5529347844421864,17.445745408535004,0.3232126743532717,-0.23831927869468927,-0.007887386713264277,1.0000000000000004,2.328000068664551,2.02,0.328,0.5
0.000816066645711544,2.55015879124403,17.44857692718506,0.3309248313307762,-0.24006143305450678,-0.00717186528709135,1.0000000000000004,2.3319999873638153,2.02,0.332,0.5
0.0008138315079122549,2.5472072288393974,17.451464354991913,0.33871561102569103,-0.24179296055808663,-0.0064519214211031795,1.0000000000000004,2.33599990606308,2.02,0.336,0.5
0.0008115963719319552,2.5442556366324425,17.454351723194122,0.3465063888579607,-0.2435244875960052,-0.0057319778788951226,1.0000000000000004,2.3399999737739563,2.02,0.34,0.5
0.0008093612341326661,2.541304051876068,17.45723906159401,0.3542971657589078,-0.2452560174278915,-0.005012034103856422,1.0000000000000004,2.3440000414848328,2.02,0.344,0.5
0.0008069521518336842,2.5381286330521107,17.46015253663063,0.36203167494386435,-0.24692861852236092,-0.004339610386523418,1.0000000000000004,2.3480001091957092,2.02,0.348,0.5
0.0008043127563723829,2.534829780459404,17.463123857975006,0.36982549354434013,-0.24857107852585614,-0.003673245977552142,1.0000000000000004,2.3520000278949738,2.02,0.352,0.5
0.0008016657920961734,2.531533468514681,17.46609765291214,0.377626346424222,-0.2502143639139831,-0.0030049203196540475,1.0000000000000004,2.3559999465942383,2.02,0.356,0.5
0.0007990188260009745,2.5282371267676353,17.46907165646553,0.3854272048920393,-0.2518576483707875,-0.0023365943707176484,1.0000000000000004,2.3600001633167267,2.02,0.36,0.5
0.0007962639756442513,2.5247745476663113,17.472069680690765,0.393187309615314,-0.2534655767958611,-0.001693855199846439,1.0000000000000004,2.364000082015991,2.02,0.364,0.5
0.0007932567423267756,2.521029181778431,17.475142151117325,0.4009173698723316,-0.2550138260703534,-0.0010873673782043625,1.0000000000000004,2.3680000007152557,2.02,0.368,0.5
0.0007901711505837739,2.5173122473061085,17.4782572388649,0.4087091526016593,-0.25656863721087575,-0.0004663749314204324,1.0000000000000004,2.3719999194145203,2.02,0.372,0.5
0.0007870855952205602,2.513595324009657,17.481372594833374,0.4165008785203099,-0.258123439271003,0.00015461314069398213,1.0000000000000004,2.3759999871253967,2.02,0.376,0.5
0.0007839614590920974,2.509811021387577,17.48449730873108,0.42427596263587475,-0.25966603914275765,0.0007679383961658459,1.0000000000000004,2.380000054836273,2.02,0.38,0.5
0.0007805649074725807,2.5055505372583866,17.487686902284622,0.4319330817088485,-0.2611223324202001,0.0013270934568936354,1.0000000000000004,2.3840001225471497,2.02,0.384,0.5
0.000777028415541281,2.501344919204712,17.490947514772415,0.43968791235238314,-0.26258757431060076,0.0019050938899454195,1.0000000000000004,2.388000041246414,2.02,0.388,0.5
0.0007734761657047784,2.4971455074846745,17.494216233491898,0.44745371490716934,-0.26405381644144654,0.002485217362846015,1.0000000000000004,2.3919999599456787,2.02,0.392,0.5
0.0007699238922214136,2.4929460771381855,17.497484922409058,0.4552195705473423,-0.2655200697481632,0.0030653448193334043,1.0000000000000004,2.3959998786449432,2.02,0.396,0.5
0.0007659793736820575,2.4879807829856873,17.500591039657593,0.4629039457067847,-0.26690840534865856,0.0035992569901281968,1.0000000000000004,2.4000000953674316,2.02,0.4,0.5
0.0007619875523232622,2.4829243794083595,17.503760516643524,0.4705807473510504,-0.268288295250386,0.004126816347707063,1.0000000000000004,2.404000014066696,2.02,0.404,0.5
0.0007579957455163822,2.4778679870069027,17.506930261850357,0.4782574875280261,-0.2696681749075651,0.004654371718061157,1.0000000000000004,2.4079999327659607,2.02,0.408,0.5
0.0007539935450040502,2.4727862626314163,17.51007255911827,0.4859430454671383,-0.27104563312605023,0.0051826702983817086,1.0000000000000004,2.412000000476837,2.02,0.412,0.5
0.0007498160994146019,2.4675019420683384,17.51326635479927,0.49366020131856203,-0.2724045319482684,0.005695862579159439,1.0000000000000004,2.4159999191761017,2.02,0.416,0.5
0.0007453244634234579,2.4617404863238335,17.516445368528366,0.5013344679027796,-0.2736939792521298,0.006193586537847295,1.0000000000000004,2.42000013589859,2.02,0.42,0.5
0.0007408369583572494,2.4559227377176285,17.519608944654465,0.5089800031855702,-0.27495510969311,0.006696480792015791,1.0000000000000004,2.4240000545978546,2.02,0.424,0.5
0.0007363494478340726,2.4501050002872944,17.522772520780563,0.5166255468502641,-0.27621623734012246,0.007199374798801728,1.0000000000000004,2.427999973297119,2.02,0.428,0.5
0.0007316810970223742,2.444033198058605,17.5259290933609,0.524314733222127,-0.2774646673351526,0.007691273538512178,1.0000000000000004,2.4319998919963837,2.02,0.432,0.5
0.000726711483366671,2.4375382252037525,17.52907383441925,0.5320765990763903,-0.27869192976504564,0.008164851693436503,1.0000000000000004,2.435999810695648,2.02,0.436,0.5
0.0007217418406071374,2.4310431741178036,17.5322185754776,0.5398385273292661,-0.2799192052334547,0.008638432293082587,1.0000000000000004,2.4400000274181366,2.02,0.44,0.5
0.0007167739277065266,2.4245405308902264,17.53536033630371,0.5475934911519289,-0.28114072931930423,0.009113107327721082,1.0000000000000004,2.443999946117401,2.02,0.444,0.5
0.0007116212200344307,2.4175455048680305,17.538427382707596,0.555321266874671,-0.2822416862472892,0.009597565353033133,1.0000000000000004,2.4480000138282776,2.02,0.448,0.5
0.0007062012791720917,2.41015662625432,17.54145520925522,0.5631767474114895,-0.28329386934638023,0.01006053647142835,1.0000000000000004,2.451999932527542,2.02,0.452,0.5
0.0007007905660429969,2.4028493985533714,17.544484496116638,0.571048797108233,-0.28433592058718204,0.010513086883292999,1.0000000000000004,2.4560001492500305,2.02,0.456,0.5
0.000695379865646828,2.395542196929455,17.547513633966446,0.5789208551868796,-0.28537797136232257,0.010965637549816165,1.0000000000000004,2.460000067949295,2.02,0.46,0.5
0.0006896846025483683,2.387763760983944,17.550517171621323,0.5869472790509462,-0.2863725363276899,0.011360251548467204,1.0000000000000004,2.4639999866485596,2.02,0.464,0.5
0.000683678768837126,2.379304960370064,17.5534970164299,0.5951286945492029,-0.2873339909128845,0.01169301476329565,1.0000000000000004,2.467999905347824,2.02,0.468,0.5
0.0006776736099709524,2.3708417676389217,17.55647623538971,0.6033074958249927,-0.2882934808731079,0.01202626393569517,1.0000000000000004,2.4720001220703125,2.02,0.472,0.5
0.0006717061096424004,2.3621362186968327,17.559399873018265,0.6113423379138112,-0.28914462262764573,0.012386186675939825,1.0000000000000004,2.476000040769577,2.02,0.476,0.5
0.0006657386493316153,2.3534307591617107,17.562323361635208,0.6193771148100495,-0.289995763450861,0.012746107083330571,1.0000000000000004,2.4799999594688416,2.02,0.48,0.5
0.0006597711490030633,2.3447252362966537,17.56524720788002,0.6274119606241584,-0.29084690753370523,0.013106029946357012,1.0000000000000004,2.484000027179718,2.02,0.484,0.5
0.0006531717954203486,2.334935985505581,17.568084239959717,0.6356922388076782,-0.2915432616136968,0.013269814495288301,1.0000000000000004,2.4879999458789825,2.02,0.488,0.5
0.0006465613259933889,2.3251276947557926,17.570920199155807,0.6439768299460411,-0.2922368934378028,0.013430149199848529,1.0000000000000004,2.492000162601471,2.02,0.492,0.5
0.0006399509038601536,2.315319437533617,17.573755890130997,0.6522613652050495,-0.2929305164143443,0.013590482973086182,1.0000000000000004,2.4960000813007355,2.02,0.496,0.5
0.0006333404317047098,2.305511098355055,17.576591581106186,0.6605459563434124,-0.29362414544448256,0.01375081737205619,1.0000000000000004,2.5,2.02,0.5,0.5
0.0006267401340664946,2.2956777922809124,17.57942110300064,0.6688063647598028,-0.2943025673739612,0.013911602320149541,1.0000000000000004,2.5040000677108765,2.02,0.504,0.5
0.0006199390272740857,2.2850450947880745,17.582174956798553,0.6769578792154789,-0.2947694673202932,0.014005606972204987,1.0000000000000004,2.507999837398529,2.02,0.508,0.5
0.0006128224331405363,2.273866929113865,17.584899753332138,0.6852403916418552,-0.29513803450390697,0.014015736138389912,1.0000000000000004,2.5120002031326294,2.02,0.512,0.5
0.0006057014225007151,2.262781038880348,17.58762615919113,0.6935557629913092,-0.29551147064194083,0.014021566501469351,1.0000000000000004,2.515999972820282,2.02,0.516,0.5
0.000598580310906982,2.251694981008768,17.590352565050125,0.7018712479621172,-0.29588490538299084,0.01402739616605686,1.0000000000000004,2.5200000405311584,2.02,0.52,0.5
0.000591459190218302,2.240608960390091,17.593079268932343,0.710186742246151,-0.29625834710896015,0.014033225841558306,1.0000000000000004,2.523999810218811,2.02,0.524,0.5
0.000584338072258106,2.2295229136943817,17.595805406570435,0.7185022365301847,-0.29663178138434887,0.014039055848115822,1.0000000000000004,2.5279998779296875,2.02,0.528,0.5
0.0005766572294305661,2.216880764812231,17.598470866680145,0.7269571013748646,-0.29678286146372557,0.013958190456605735,1.0000000000000004,2.531999945640564,2.02,0.532,0.5
0.0005689619210897945,2.2041983865201473,17.60113486647606,0.7354155704379082,-0.29692819621413946,0.013875085292966105,1.0000000000000004,2.5360000133514404,2.02,0.536,0.5
0.0005612666182059911,2.191516011953354,17.60379907488823,0.7438740432262421,-0.2970735295675695,0.013791980671157944,1.0000000000000004,2.540000081062317,2.02,0.54,0.5
0.0005536583485081792,2.1787194907665253,17.606409311294556,0.7521647792309523,-0.2971372166648507,0.013709146955079632,1.0000000000000004,2.5440001487731934,2.02,0.544,0.5
0.0005460940810735337,2.1658655740320683,17.608992487192154,0.7603708039969206,-0.297159718349576,0.01362645184781286,1.0000000000000004,2.547999918460846,2.02,0.548,0.5
0.0005382787212511175,2.1518758460879326,17.611362993717194,0.768625883385539,-0.2970418664626777,0.013517648045308306,1.0000000000000004,2.5519999861717224,2.02,0.552,0.5
0.0005302211493471987,2.137037556618452,17.613790720701218,0.7769371755421162,-0.29679024964571,0.013366872265351049,1.0000000000000004,2.556000053882599,2.02,0.556,0.5
0.0005221635938141844,2.1221992298960686,17.616218268871307,0.7852484565228224,-0.2965386286377907,0.013216096584073966,1.0000000000000004,2.5599998235702515,2.02,0.56,0.5
0.0005141060255482444,2.1073608994483948,17.618645817041397,0.793559730052948,-0.2962870094925165,0.013065320879832143,1.0000000000000004,2.564000189304352,2.02,0.564,0.5
0.0005060461453467724,2.0925244875252247,17.62107425928116,0.801875576376915,-0.2960357586853206,0.012915166860693716,1.0000000000000004,2.5679999589920044,2.02,0.568,0.5
0.000497945321512816,2.077721782028675,17.623518466949463,0.8102719746530056,-0.29579110676422715,0.012775990248883318,1.0000000000000004,2.572000026702881,2.02,0.572,0.5
0.0004896444452242577,2.0620383247733116,17.62589904665947,0.8187204077839851,-0.29540330031886697,0.012590883517987095,1.0000000000000004,2.5760000944137573,2.02,0.576,0.5
0.0004812683655472938,2.0454631857573986,17.628157824277878,0.8270030859857798,-0.29478594241663814,0.012336634665189194,1.0000000000000004,2.57999986410141,2.02,0.58,0.5
0.00047294779506046325,2.028931003063917,17.63039854168892,0.835204727947712,-0.2941451803781092,0.012076491528205224,1.0000000000000004,2.5840002298355103,2.02,0.584,0.5
0.0004646272291211062,2.0123988017439842,17.63263925909996,0.8434063605964184,-0.2935044155456126,0.011816348956926959,1.0000000000000004,2.587999999523163,2.02,0.588,0.5
0.00045630666136275977,1.9958665929734707,17.634880274534225,0.8516080044209957,-0.2928636511787772,0.011556206226259746,1.0000000000000004,2.5920000672340393,2.02,0.592,0.5
0.00044798609815188684,1.9793343991041183,17.63712102174759,0.8598096463829279,-0.29222288681194186,0.011296063372014942,1.0000000000000004,2.595999836921692,2.02,0.596,0.5
0.0004395337946334621,1.9619276709854603,17.639303982257843,0.8679210562258959,-0.2914518560282886,0.0110205301662063,1.0000000000000004,2.5999999046325684,2.02,0.6,0.5
0.0004309242895033094,1.9434768706560135,17.641416877508163,0.8759245947003365,-0.2905252780765295,0.010726621611865994,1.0000000000000004,2.603999972343445,2.02,0.604,0.5
0.0004223146561344038,1.925025761127472,17.64352998137474,0.8839282635599375,-0.2895986852236092,0.010432708970256499,1.0000000000000004,2.6080000400543213,2.02,0.608,0.5
0.00041370502276549814,1.9065746515989304,17.645643174648285,0.891931926831603,-0.28867209469899535,0.010138796485080093,1.0000000000000004,2.6120001077651978,2.02,0.612,0.5
0.00040529604302719235,1.8883190788328648,17.647649109363556,0.8996572755277157,-0.2876981161534786,0.009828746055063675,1.0000000000000004,2.6159998774528503,2.02,0.616,0.5
0.00039689449204161065,1.8700707480311394,17.64965185523033,0.9073723200708628,-0.28672237461432815,0.0095180978969438,1.0000000000000004,2.619999945163727,2.02,0.62,0.5
0.0003884300285790232,1.8509663976728916,17.651602178812027,0.9148622937500477,-0.2856282461434603,0.009220572752383305,1.0000000000000004,2.6240000128746033,2.02,0.624,0.5
0.00037988738131389255,1.8307981938123703,17.653488099575043,0.9220725633203983,-0.28438696917146444,0.00893935613657959,1.0000000000000004,2.6280000805854797,2.02,0.628,0.5
0.0003713447422342142,1.8106299713253975,17.65537378191948,0.9292828291654587,-0.28314569871872663,0.008658139786575703,1.0000000000000004,2.6319998502731323,2.02,0.632,0.5
0.0003628022241173312,1.7904620729386806,17.65725964307785,0.9364929832518101,-0.281904439907521,0.008376927342851559,1.0000000000000004,2.635999917984009,2.02,0.636,0.5
0.00035425958049017936,1.770293865352869,17.6591454744339,0.9437032490968704,-0.2806631657294929,0.008095710703628356,1.0000000000000004,2.6399999856948853,2.02,0.64,0.5
0.0003457169350440381,1.7501256689429283,17.661031365394592,0.9509135149419308,-0.27942189341410995,0.00781449403839704,1.0000000000000004,2.6440000534057617,2.02,0.644,0.5
0.00033709416129568126,1.7286600843071938,17.66287797689438,0.9576381165534258,-0.278075790964067,0.007554680786597601,1.0000000000000004,2.648000121116638,2.02,0.648,0.5
0.0003285701654931472,1.7058556154370308,17.66460555791855,0.9634837340563536,-0.2765982155688107,0.007313553635299286,1.0000000000000004,2.6519998908042908,2.02,0.652,0.5
0.00032004616696212906,1.6830511130392551,17.666332602500916,0.969329347833991,-0.2751206373795867,0.007072426409195032,1.0000000000000004,2.656000256538391,2.02,0.656,0.5
0.00031152217070484767,1.660246629267931,17.66806012392044,0.9751749541610479,-0.27364306105300784,0.006831299449913786,1.0000000000000004,2.6600000262260437,2.02,0.66,0.5
0.00030299830632429803,1.6374424807727337,17.669787228107452,0.9810204952955246,-0.27216550149023533,0.006590176076770149,1.0000000000000004,2.66400009393692,2.02,0.664,0.5
0.0002944743055195431,1.6146379821002483,17.671514838933945,0.9868661053478718,-0.2706879242323339,0.006349049227253545,1.0000000000000004,2.6679998636245728,2.02,0.668,0.5
0.0002860125555343984,1.5917228944599628,17.673208713531494,0.9924844522029161,-0.2691950714215636,0.0061176352082839,1.0000000000000004,2.671999931335449,2.02,0.672,0.5
0.0002778206667244376,1.5683283247053623,17.67475813627243,0.9971174653619528,-0.2676359941251576,0.005928331886025262,1.0000000000000004,2.6759999990463257,2.02,0.676,0.5
0.00026962877018377185,1.5449337512254715,17.67630761861801,1.0017504785209894,-0.2660769149661064,0.0057390285037399735,1.0000000000000004,2.680000066757202,2.02,0.68,0.5
0.000261436880009569,1.5215391777455807,17.677856892347336,1.0063834991306067,-0.2645178344100714,0.00554972510508378,1.0000000000000004,2.6840001344680786,2.02,0.684,0.5
0.00025335739155707415,1.498573448508978,17.679395139217377,1.0110196005553007,-0.26296304631978273,0.005362138497730484,1.0000000000000004,2.687999904155731,2.02,0.688,0.5
0.0002453546539982199,1.4759004674851894,17.68092629313469,1.0156577434390783,-0.2614112156443298,0.005175725107619655,1.0000000000000004,2.6919999718666077,2.02,0.692,0.5
0.00023735180138828582,1.453227125108242,17.682457327842712,1.020295973867178,-0.2598593635484576,0.004989308641086154,1.0000000000000004,2.696000039577484,2.02,0.696,0.5
0.00022988423279457493,1.4306476451456547,17.683841705322266,1.0238534212112427,-0.25829007662832737,0.0048432526362489625,1.0000000000000004,2.7000001072883606,2.02,0.7,0.5
0.0002224359604952042,1.4080715700984001,17.685221046209335,1.0273719131946564,-0.25672016479074955,0.004698651791670727,1.0000000000000004,2.703999876976013,2.02,0.704,0.5
0.00021498768819583347,1.3854955025017262,17.686599910259247,1.0308904182165861,-0.25515024783089757,0.004554050975457358,1.0000000000000004,2.7079999446868896,2.02,0.708,0.5
0.0002075394172607048,1.3629194349050522,17.687979072332382,1.03440891392529,-0.2535803345963359,0.004409450137245585,1.0000000000000004,2.712000012397766,2.02,0.712,0.5
0.00020008435194540652,1.3403163477778435,17.689356565475464,1.0379278808832169,-0.25200729025527835,0.004265849569492275,1.0000000000000004,2.7160000801086426,2.02,0.716,0.5
0.0001925668493640842,1.3174647614359856,17.690717339515686,1.041451195254922,-0.2504054638557136,0.004131438581680413,1.0000000000000004,2.720000147819519,2.02,0.72,0.5
0.00018571339978734613,1.2953093592077494,17.692018419504166,1.0441868547350168,-0.24881524313241243,0.004019556155526516,1.0000000000000004,2.7239999175071716,2.02,0.724,0.5
0.0001791432619029365,1.2739273644983768,17.693234771490097,1.0467023458331823,-0.24724281067028642,0.003914548492502945,1.0000000000000004,2.727999985218048,2.02,0.728,0.5
0.00017257312697438465,1.252545366063714,17.694450944662094,1.049217838793993,-0.24567037681117654,0.003809540847214521,1.0000000000000004,2.7319997549057007,2.02,0.732,0.5
0.0001660029911363381,1.2311633545905352,17.695667654275894,1.05173334851861,-0.2440979452803731,0.0037045329681859585,1.0000000000000004,2.736000120639801,2.02,0.736,0.5
0.0001594328527971811,1.2097813542932272,17.696883857250214,1.0542488414794207,-0.24252551095560193,0.0035995253401779337,1.0000000000000004,2.7399998903274536,2.02,0.74,0.5
0.0001528627174138819,1.1883993539959192,17.698100328445435,1.0567643363028765,-0.24095307849347591,0.003494517672152142,1.0000000000000004,2.74399995803833,2.02,0.744,0.5
0.0001467459144350869,1.167801147326827,17.699262350797653,1.0589065086096525,-0.23941295966506004,0.0034109111029465566,1.0000000000000004,2.7480000257492065,2.02,0.748,0.5
0.0001410344607393199,1.1478741690516472,17.70038750767708,1.060720156878233,-0.2378993364982307,0.003342956242249784,1.0000000000000004,2.751999795436859,2.02,0.752,0.5
0.00013532292064155627,1.1279468797147274,17.701512426137924,1.0625338684767485,-0.23638568772003055,0.0032750002569628123,1.0000000000000004,2.7560001611709595,2.02,0.756,0.5
0.00012961138122591365,1.1080195847898722,17.70263734459877,1.0643475465476513,-0.2348720426671207,0.003207044209943888,1.0000000000000004,2.759999930858612,2.02,0.76,0.5
0.00012389990456540545,1.0880799442529678,17.70376217365265,1.0661588720977306,-0.23335622670128942,0.0031390118388401334,1.0000000000000004,2.7639999985694885,2.02,0.764,0.5
0.00011819009182545415,1.0678081419318914,17.704881221055984,1.067906429991126,-0.23178213788196445,0.0030689247488453475,1.0000000000000004,2.768000066280365,2.02,0.768,0.5
0.00011287716120023106,1.0486653912812471,17.705958038568497,1.0695043411105871,-0.23025174625217915,0.0030155253762131906,1.0000000000000004,2.7720001339912415,2.02,0.772,0.5
0.00010827461596818466,1.0315434765070677,17.706959307193756,1.0708344131708145,-0.22879956476390362,0.002991994603007697,1.0000000000000004,2.775999903678894,2.02,0.776,0.5
0.00010367213917561457,1.0144218374043703,17.70796102285385,1.0721644591540098,-0.22734740329906344,0.0029684644381404723,1.0000000000000004,2.7799999713897705,2.02,0.78,0.5
9.906959439831553e-05,0.9972999300807714,17.708962470293045,1.073494527488947,-0.22589522320777178,0.002944933600474542,1.0000000000000004,2.784000039100647,2.02,0.784,0.5
9.446704973470332e-05,0.9801780376583338,17.709963858127594,1.0748245902359486,-0.2244430403225124,0.0029214030225830356,1.0000000000000004,2.7880001068115234,2.02,0.788,0.5
8.986450529846479e-05,0.9630561470985413,17.710965663194656,1.0761546567082405,-0.22299085650593042,0.0028978724242278986,1.0000000000000004,2.7920001745224,2.02,0.792,0.5
8.54683103170828e-05,0.9464834425598383,17.711936235427856,1.0774059258401394,-0.22155105555430055,0.002878524157949869,1.0000000000000004,2.7959999442100525,2.02,0.796,0.5
8.190906635263673e-05,0.9321726076304913,17.71277841925621,1.0783452931791544,-0.2201634207740426,0.002876678132906818,1.0000000000000004,2.800000011920929,2.02,0.8,0.5
7.834982113763544e-05,0.9178617913275957,17.713620752096176,1.079284656792879,-0.21877578645944595,0.0028748319964506663,1.0000000000000004,2.8039997816085815,2.02,0.804,0.5
7.479057398995792e-05,0.903550973162055,17.714462995529175,1.0802240241318941,-0.217388151679188,0.002872985999147204,1.0000000000000004,2.808000147342682,2.02,0.808,0.5
7.123138254883088e-05,0.8892403654754162,17.715305626392365,1.0811633821576834,-0.21600053552538157,0.002871140126899263,1.0000000000000004,2.8119999170303345,2.02,0.812,0.5
6.76721373338296e-05,0.8749295379966497,17.716147631406784,1.0821027420461178,-0.2146129012107849,0.002869293962703523,1.0000000000000004,2.815999984741211,2.02,0.816,0.5
6.414079075511836e-05,0.8607113789767027,17.71698659658432,1.0830331612378359,-0.21322851860895753,0.0028681688395408855,1.0000000000000004,2.8200000524520874,2.02,0.82,0.5
6.140761229289637e-05,0.8491439782083035,17.71772664785385,1.083707433193922,-0.21193711832165718,0.002887670794962105,1.0000000000000004,2.82399982213974,2.02,0.824,0.5
5.873033865100297e-05,0.8377700671553612,17.71852046251297,1.0843645222485065,-0.2106491345912218,0.0029048031462934887,1.0000000000000004,2.8280001878738403,2.02,0.828,0.5
5.618124100692512e-05,0.8265890069305897,17.71931889653206,1.0849894881248474,-0.20933132572099566,0.002920960761002789,1.0000000000000004,2.831999957561493,2.02,0.832,0.5
5.363214341969069e-05,0.8154079280793667,17.720117568969727,1.0856144595891237,-0.2080135215073824,0.002937118400950567,1.0000000000000004,2.8360000252723694,2.02,0.836,0.5
5.108308431545083e-05,0.8042270187288523,17.720916479825974,1.0862394124269485,-0.2066957331262529,0.00295327568983339,1.0000000000000004,2.839999794960022,2.02,0.84,0.5
4.853398712612034e-05,0.7930459547787905,17.72171488404274,1.0868643876165152,-0.20537792518734932,0.0029694333106817794,1.0000000000000004,2.8439998626708984,2.02,0.844,0.5
4.598488948204249e-05,0.7818648796528578,17.722513258457184,1.0874893441796303,-0.20406011817976832,0.0029855909178877482,1.0000000000000004,2.847999930381775,2.02,0.848,0.5
4.39519000110522e-05,0.772405942901969,17.723186254501343,1.0881155617535114,-0.20281471405178308,0.0029974572235005326,1.0000000000000004,2.8519999980926514,2.02,0.852,0.5
4.2183126538475335e-05,0.7638380248099566,17.723794728517532,1.0887553337961435,-0.20159473922103643,0.003006104128417064,1.0000000000000004,2.856000065803528,2.02,0.856,0.5
4.0414353122741886e-05,0.7552701104432344,17.724403142929077,1.0893951058387756,-0.20037476671859622,0.0030147510938149935,1.0000000000000004,2.8600001335144043,2.02,0.86,0.5
3.867740855412194e-05,0.7468126695603132,17.725006490945816,1.090023797005415,-0.1991541851311922,0.003024583908427303,1.0000000000000004,2.8640002012252808,2.02,0.864,0.5
3.718717670153637e-05,0.7392114903777838,17.725569188594818,1.0905665047466755,-0.19792891712859273,0.003043605802304228,1.0000000000000004,2.8679999709129333,2.02,0.868,0.5
3.56969231347648e-05,0.7316101938486099,17.72613188624382,1.0911092069000006,-0.19670363003388047,0.0030626277896317333,1.0000000000000004,2.87200003862381,2.02,0.872,0.5
3.4206669340619555e-05,0.7240088954567909,17.726694494485855,1.0916519444435835,-0.1954783434048295,0.003081649929526975,1.0000000000000004,2.8759998083114624,2.02,0.876,0.5
3.290161683366932e-05,0.7171655129641294,17.72725886106491,1.0921474564820528,-0.1943061351776123,0.0031095801008405033,1.0000000000000004,2.8800001740455627,2.02,0.88,0.5
3.167501401435402e-05,0.7106431592255831,17.727824211120605,1.0926230009645224,-0.19315640907734632,0.0031412838134201593,1.0000000000000004,2.8839999437332153,2.02,0.884,0.5
3.044841142241239e-05,0.704120809212327,17.728389531373978,1.093098521232605,-0.19200668297708035,0.0031729874613120046,1.0000000000000004,2.888000011444092,2.02,0.888,0.5
2.922180857467538e-05,0.6975984554737806,17.728954672813416,1.093574060127139,-0.19085695734247565,0.00320469128428158,1.0000000000000004,2.8920000791549683,2.02,0.892,0.5
2.799520603957717e-05,0.6910761017352343,17.729520112276077,1.0940495897084475,-0.18970723450183868,0.003236394935811404,1.0000000000000004,2.895999848842621,2.02,0.896,0.5
2.683898614463942e-05,0.6847747787833214,17.73007357120514,1.0944929979741573,-0.188557093963027,0.003266082103436929,1.0000000000000004,2.900000214576721,2.02,0.9,0.5
2.5814646960498067e-05,0.6788874361664057,17.730605602264404,1.0948762204498053,-0.1874061324633658,0.0032919908280746313,1.0000000000000004,2.903999984264374,2.02,0.904,0.5
2.49313137601348e-05,0.6736765932291746,17.73111605644226,1.0952291022986174,-0.1863101958297193,0.0033163133512061904,1.0000000000000004,2.9080000519752502,2.02,0.908,0.5
2.4103616709680864e-05,0.6687326664105058,17.73161831498146,1.0955699775367975,-0.18523597344756126,0.0033400099664504523,1.0000000000000004,2.911999821662903,2.02,0.912,0.5
2.3275919204479578e-05,0.6637887302786112,17.732120633125305,1.0959108714014292,-0.18416174966841936,0.0033637064434515196,1.0000000000000004,2.9159998893737793,2.02,0.916,0.5
2.2448221585591455e-05,0.6588447969406843,17.73262283205986,1.0962517391890287,-0.1830875277519226,0.0033874031237246527,1.0000000000000004,2.9199999570846558,2.02,0.92,0.5
2.1620524336185554e-05,0.6539008608087897,17.73312497138977,1.096592627465725,-0.18201330257579684,0.0034110995932223886,1.0000000000000004,2.9240000247955322,2.02,0.924,0.5
2.0792839421801546e-05,0.6489570066332817,17.733627319335938,1.09693350084126,-0.18093909788876772,0.0034347957463296552,1.0000000000000004,2.9280000925064087,2.02,0.928,0.5
1.9969442774936397e-05,0.6439812984317541,17.73406943678856,1.0972766317427158,-0.1798637192696333,0.0034606024114509637,1.0000000000000004,2.9319998621940613,2.02,0.932,0.5
1.9289067353156497e-05,0.6397372437641025,17.73450168967247,1.0975633841007948,-0.1788375386968255,0.0034617306596373965,1.0000000000000004,2.9359999299049377,2.02,0.936,0.5
1.869882163418879e-05,0.6358681945130229,17.7349134683609,1.0978078097105026,-0.17783309053629637,0.0034489450176806713,1.0000000000000004,2.939999997615814,2.02,0.94,0.5
1.810857605732963e-05,0.6319991545751691,17.735325425863266,1.0980522334575653,-0.17682864516973495,0.0034361595080554252,1.0000000000000004,2.9440000653266907,2.02,0.944,0.5
1.7518330324151066e-05,0.6281301081180573,17.73573711514473,1.098296657204628,-0.1758241979405284,0.0034233738517741585,1.0000000000000004,2.9479998350143433,2.02,0.948,0.5
1.6928084860978743e-05,0.6242610700428486,17.736149042844772,1.098541084676981,-0.17481975257396698,0.0034105883064512454,1.0000000000000004,2.9520002007484436,2.02,0.952,0.5
1.6337848123271215e-05,0.6203920831903815,17.73656103014946,1.0987855046987534,-0.1738153244368732,0.0033978028750425437,1.0000000000000004,2.955999970436096,2.02,0.956,0.5
1.5766132435146574e-05,0.6165747176855803,17.73696458339691,1.0990302879363298,-0.17281748820096254,0.0033837665037026454,1.0000000000000004,2.9600000381469727,2.02,0.96,0.5
1.5297180041784486e-05,0.6130440142005682,17.73732402920723,1.0992770418524742,-0.17185631836764514,0.003362792871541842,1.0000000000000004,2.964000105857849,2.02,0.964,0.5
1.485526283317995e-05,0.6096390802413225,17.73772782087326,1.09946003369987,-0.17091910890303552,0.0033299277272362815,1.0000000000000004,2.9679998755455017,2.02,0.968,0.5
1.4421804834796603e-05,0.6062734806910157,17.738145619630814,1.0996230635792017,-0.16998939588665962,0.0032933415375282493,1.0000000000000004,2.972000241279602,2.02,0.972,0.5
1.3988346793780693e-05,0.6029078839346766,17.738563686609268,1.0997860990464687,-0.16905968287028372,0.0032567554367233242,1.0000000000000004,2.9760000109672546,2.02,0.976,0.5
1.3562388929244662e-05,0.5995541093870997,17.738912642002106,1.099944531917572,-0.16811961657367647,0.003219864555831009,1.0000000000000004,2.980000078678131,2.02,0.98,0.5
1.3145078881393601e-05,0.5962133575230837,17.739298820495605,1.1000985521823168,-0.1671723583713174,0.0031830347679715487,1.0000000000000004,2.9839998483657837,2.02,0.984,0.5
1.2727774958420923e-05,0.5928726484999061,17.73968455195427,1.100252602249384,-0.16622511250898242,0.0031462055767406127,1.0000000000000004,2.98799991607666,2.02,0.988,0.5
1.240640021649142e-05,0.5901163425296545,17.7400823533535,1.1003494579344988,-0.16532514756545424,0.0031213269548970857,1.0000000000000004,2.9919999837875366,2.02,0.992,0.5
1.20896925039915e-05,0.587418201379478,17.740474373102188,1.1004494093358517,-0.1644331340212375,0.0030982882335592876,1.0000000000000004,2.996000051498413,2.02,0.996,0.5
1.1748981748382903e-05,0.5846395650878549,17.740849405527115,1.1005766950547695,-0.1635417731013149,0.0030750392497793655,1.0000000000000004,3.0000001192092896,2.02,1.0,0.5
1.1408275952362601e-05,0.5818609716370702,17.741224616765976,1.1007039714604616,-0.16265042056329548,0.003051790529752907,1.0000000000000004,3.003999888896942,2.02,1.004,0.5
1.1067560194533144e-05,0.5790822934359312,17.741599708795547,1.1008312460035086,-0.16175904287956655,0.003028541093954118,1.0000000000000004,3.0079999566078186,2.02,1.008,0.5
1.0726854412723696e-05,0.5763036971911788,17.74197506904602,1.1009585317224264,-0.16086769220419228,0.0030052925221752957,1.0000000000000004,3.012000024318695,2.02,1.012,0.5
1.0450414364981953e-05,0.573857394978404,17.742343991994858,1.1010604687035084,-0.16000109538435936,0.00298518716590479,1.0000000000000004,3.0160000920295715,2.02,1.016,0.5
1.0233208399768046e-05,0.5717174299061298,17.742707580327988,1.1011390201747417,-0.15915735182352364,0.002967979649838526,1.0000000000000004,3.019999861717224,2.02,1.02,0.5
1.0015996039669517e-05,0.5695773949846625,17.74307096004486,1.101217595860362,-0.1583135884720832,0.0029507714680221397,1.0000000000000004,3.0240002274513245,2.02,1.024,0.5
9.79879007445561e-06,0.5674374289810658,17.74343478679657,1.1012961529195309,-0.15746985003352165,0.002933563904662151,1.0000000000000004,3.027999997138977,2.02,1.028,0.5
9.581584066609139e-06,0.5652974657714367,17.743797838687897,1.1013747174292803,-0.15662610880099237,0.0029163562794565223,1.0000000000000004,3.0320000648498535,2.02,1.032,0.5
9.35416157687996e-06,0.5631221076473594,17.744140952825546,1.1014660894870758,-0.15578329283744097,0.00289923985110363,1.0000000000000004,3.03600013256073,2.02,1.036,0.5
9.132392264632472e-06,0.5609921999275684,17.744439750909805,1.1015745270997286,-0.15494921011850238,0.0028820306943089236,1.0000000000000004,3.0399999022483826,2.02,1.04,0.5
9.017140826017567e-06,0.5593483643606305,17.74470129609108,1.1016592290252447,-0.15414724336005747,0.0028636702736548614,1.0000000000000004,3.044000267982483,2.02,1.044,0.5
8.903912799951286e-06,0.5577122075483203,17.744962751865387,1.101743271574378,-0.153343606274575,0.0028452580409066286,1.0000000000000004,3.0479997396469116,2.02,1.048,0.5
8.809351584204705e-06,0.556146533228457,17.74522116780281,1.101821256801486,-0.15252429083921015,0.002826361291226931,1.0000000000000004,3.052000105381012,2.02,1.052,0.5
8.714793295894196e-06,0.5545808970928192,17.74547928571701,1.101899242028594,-0.15170499798841774,0.002807465094520012,1.0000000000000004,3.0559998750686646,2.02,1.056,0.5
8.62023486547514e-06,0.5530152712017298,17.745737582445145,1.1019772198051214,-0.15088570467196405,0.002788568956020754,1.0000000000000004,3.059999942779541,2.02,1.06,0.5
8.525673692361124e-06,0.5514495968818665,17.745995849370956,1.1020552068948746,-0.15006638783961535,0.002769672209979035,1.0000000000000004,3.0640000104904175,2.02,1.064,0.5
8.445412177593425e-06,0.5500854337587953,17.746239602565765,1.1020878218114376,-0.14927809685468674,0.002751484918917413,1.0000000000000004,3.06799978017807,2.02,1.068,0.5
8.367871572545482e-06,0.5487596010789275,17.746480494737625,1.1021117977797985,-0.14849568391218781,0.002733432016611914,1.0000000000000004,3.0720001459121704,2.02,1.072,0.5
8.286816679969888e-06,0.5474160965532064,17.74670907855034,1.10214832611382,-0.14771349541842937,0.002715093648475886,1.0000000000000004,3.075999915599823,2.02,1.076,0.5
8.200932597901556e-06,0.5460482239723206,17.74692079424858,1.1022020764648914,-0.14693156071007252,0.0026963620557580725,1.0000000000000004,3.0799999833106995,2.02,1.08,0.5
8.115051301160747e-06,0.5446803960949183,17.747132271528244,1.1022558454424143,-0.14614964532665908,0.0026776309232445783,1.0000000000000004,3.084000051021576,2.02,1.084,0.5
8.029167304357543e-06,0.5433125281706452,17.74734389781952,1.1023096106946468,-0.14536770968697965,0.0026588994269332034,1.0000000000000004,3.0880001187324524,2.02,1.088,0.5
7.977762876976158e-06,0.5422054659575224,17.74753701686859,1.1023509986698627,-0.1446197999175638,0.002639001298121002,1.0000000000000004,3.091999888420105,2.02,1.092,0.5
7.927422160491915e-06,0.5411064382642508,17.747729539871216,1.1023919805884361,-0.14387294161133468,0.002619067248815554,1.0000000000000004,3.0959999561309814,2.02,1.096,0.5
7.877080008711346e-06,0.5400073928758502,17.747922241687775,1.1024329904466867,-0.14312606072053313,0.002599132617433497,1.0000000000000004,3.100000023841858,2.02,1.1,0.5
7.826739306437958e-06,0.5389083595946431,17.748114615678787,1.1024739686399698,-0.14237920148298144,0.002579198599960364,1.0000000000000004,3.1040000915527344,2.02,1.104,0.5
7.776397183079098e-06,0.5378093179315329,17.7483069896698,1.102514959871769,-0.14163231942802668,0.0025592638685338898,1.0000000000000004,3.108000159263611,2.02,1.108,0.5
7.73238451756697e-06,0.5367588195949793,17.748494118452072,1.1025459598749876,-0.14087164774537086,0.0025395850352651905,1.0000000000000004,3.1119999289512634,2.02,1.112,0.5
7.695277787433952e-06,0.5358438063412905,17.748681873083115,1.1025723833590746,-0.14014154742471874,0.0025198011371685425,1.0000000000000004,3.1160002946853638,2.02,1.116,0.5
7.653884040337289e-06,0.5349141098558903,17.748852372169495,1.102611156180501,-0.13941177865490317,0.0024998808034979447,1.0000000000000004,3.1199997663497925,2.02,1.12,0.5
7.612490264818916e-06,0.5339844264090061,17.749022722244263,1.1026499420404434,-0.1386820061597973,0.002479960428445338,1.0000000000000004,3.124000132083893,2.02,1.124,0.5
7.571095224534474e-06,0.533054705709219,17.74919280409813,1.1026887279003859,-0.13795221387408674,0.0024600395008747,1.0000000000000004,3.1279999017715454,2.02,1.128,0.5
7.529701591124649e-06,0.5321250185370445,17.749363481998444,1.1027275081723928,-0.1372224425431341,0.0024401191249125986,1.0000000000000004,3.131999969482422,2.02,1.132,0.5
7.487365735414642e-06,0.5312430253252387,17.749543339014053,1.1027495935559273,-0.13650592137128115,0.0024206438133660413,1.0000000000000004,3.1360000371932983,2.02,1.136,0.5
7.44433801003197e-06,0.5303962416946888,17.74973037838936,1.1027594078332186,-0.1357991974800825,0.0024014973141675,1.0000000000000004,3.139999806880951,2.02,1.14,0.5
7.401308906196391e-06,0.5295494208112359,17.749917417764664,1.1027691960334778,-0.13509245542809367,0.002382350395237154,1.0000000000000004,3.1440001726150513,2.02,1.144,0.5
7.365507570966656e-06,0.5287089012563229,17.750121533870697,1.1027984954416752,-0.13438802282325923,0.0023635990842194587,1.0000000000000004,3.147999942302704,2.02,1.148,0.5
7.330145564310442e-06,0.5278687523677945,17.750326931476593,1.102828972041607,-0.13368373224511743,0.002344871786135627,1.0000000000000004,3.1520000100135803,2.02,1.152,0.5
7.292868744457337e-06,0.527029886841774,17.750486880540848,1.1028581038117409,-0.13298220769502223,0.0023261771898432926,1.0000000000000004,3.156000077724457,2.02,1.156,0.5
7.259108215862398e-06,0.5262731835246086,17.750751167535782,1.1028867922723293,-0.13230604236014187,0.002306613573409777,1.0000000000000004,3.1599998474121094,2.02,1.16,0.5
7.225346507766517e-06,0.5255164755508304,17.751015424728394,1.1029155012220144,-0.13162985420785844,0.0022870494035487354,1.0000000000000004,3.163999915122986,2.02,1.164,0.5
7.191585893906449e-06,0.5247597685083747,17.751279920339584,1.1029441934078932,-0.13095368933863938,0.0022674858705613588,1.0000000000000004,3.1679999828338623,2.02,1.168,0.5
7.157824143178004e-06,0.5240030428394675,17.75154447555542,1.102972887456417,-0.13027750374749303,0.0022479216604551766,1.0000000000000004,3.1720000505447388,2.02,1.172,0.5
7.125819152520307e-06,0.5232516005635262,17.751814991235733,1.1029964182525873,-0.1295972189400345,0.0022288930090326176,1.0000000000000004,3.1760001182556152,2.02,1.176,0.5
7.096242129023267e-06,0.5225074272602797,17.752093970775604,1.103012777864933,-0.12891123932786286,0.0022106040454445974,1.0000000000000004,3.179999887943268,2.02,1.18,0.5
7.067220636258753e-06,0.5217874338850379,17.75234791636467,1.1030226442962885,-0.12823682255111635,0.0021930945237045307,1.0000000000000004,3.1839999556541443,2.02,1.184,0.5
7.039366522576529e-06,0.5211182655766606,17.752549022436142,1.103018855676055,-0.12758671259507537,0.002177221150986952,1.0000000000000004,3.1880000233650208,2.02,1.188,0.5
7.011511684140714e-06,0.520449073985219,17.752750009298325,1.103015061467886,-0.12693658471107483,0.0021613473650177184,1.0000000000000004,3.1919997930526733,2.02,1.192,0.5
6.9820153640876015e-06,0.5197733314707875,17.752937078475952,1.1030225679278374,-0.12628464167937636,0.0021452078431138943,1.0000000000000004,3.1960001587867737,2.02,1.196,0.5
6.952073704269424e-06,0.5190958064049482,17.753120571374893,1.1030331514775753,-0.12563218525610864,0.0021289958728516467,1.0000000000000004,3.1999999284744263,2.02,1.2,0.5
6.9221329539459475e-06,0.5184182915836573,17.753303915262222,1.1030437275767326,-0.1249797462951392,0.002112784372201304,1.0000000000000004,3.2039999961853027,2.02,1.204,0.5
6.892192089935634e-06,0.5177407888695598,17.753487020730972,1.103054290637374,-0.12432730686850846,0.0020965729135511424,1.0000000000000004,3.208000063896179,2.02,1.208,0.5
6.864282610763439e-06,0.5171045800670981,17.753650277853012,1.1030547339469194,-0.1236938419751823,0.0020810355467801855,1.0000000000000004,3.211999833583832,2.02,1.212,0.5
6.838008332010759e-06,0.5165016278624535,17.753797382116318,1.1030470319092274,-0.12307567056268454,0.0020660413846940173,1.0000000000000004,3.216000199317932,2.02,1.216,0.5
6.81173324323936e-06,0.5158986561000347,17.753944247961044,1.103039326146245,-0.12245747935958207,0.002051046744497853,1.0000000000000004,3.2199999690055847,2.02,1.22,0.5
6.786155779536784e-06,0.5152972126379609,17.754099398851395,1.1030293237417936,-0.12183866696432233,0.0020357452385724173,1.0000000000000004,3.224000036716461,2.02,1.224,0.5
6.763913276586209e-06,0.5147138135507703,17.754289537668228,1.10301199182868,-0.12120795878581703,0.0020202156031245977,1.0000000000000004,3.2280001044273376,2.02,1.228,0.5
6.741671356280676e-06,0.5141304405406117,17.75447964668274,1.1029946561902761,-0.12057727039791644,0.002004686437089731,1.0000000000000004,3.2319998741149902,2.02,1.232,0.5
6.720065925946983e-06,0.5135510694235563,17.75466760993004,1.1029765103012323,-0.11994784465059638,0.0019891789764869827,1.0000000000000004,3.2359999418258667,2.02,1.236,0.5
6.711505463385947e-06,0.5130537087097764,17.7548086643219,1.102941645309329,-0.1193442961666733,0.0019741163071103074,1.0000000000000004,3.240000009536743,2.02,1.24,0.5
6.70294529925286e-06,0.5125563684850931,17.754949510097504,1.102906795218587,-0.1187407651450485,0.0019590539104683558,1.0000000000000004,3.2440000772476196,2.02,1.244,0.5
6.692401186114694e-06,0.5120497224852443,17.755076050758362,1.1028850767761469,-0.118137885350734,0.0019438129932041193,1.0000000000000004,3.248000144958496,2.02,1.248,0.5
6.680932898461833e-06,0.5115387588739395,17.75519561767578,1.1028695069253445,-0.11753533454611897,0.0019284894183329016,1.0000000000000004,3.2519999146461487,2.02,1.252,0.5
6.669464340802733e-06,0.511027772910893,17.75531542301178,1.1028539333492517,-0.11693276627920568,0.0019131654360080574,1.0000000000000004,3.255999982357025,2.02,1.256,0.5
6.657996081571582e-06,0.5105168092995882,17.75543475151062,1.10283837094903,-0.11633021640591323,0.00189784188341946,1.0000000000000004,3.2600000500679016,2.02,1.26,0.5
6.6505996301202686e-06,0.510082894936204,17.75558364391327,1.1028090193867683,-0.11574708460830152,0.0018835833323009865,1.0000000000000004,3.263999819755554,2.02,1.264,0.5
6.6452148388407295e-06,0.5096647990867496,17.75570449233055,1.1027788426727057,-0.11516821105033159,0.0018693936340241635,1.0000000000000004,3.2680001854896545,2.02,1.268,0.5
6.639830161248028e-06,0.5092467004433274,17.755825251340866,1.102748654782772,-0.1145893381908536,0.0018552039139194676,1.0000000000000004,3.271999955177307,2.02,1.272,0.5
6.6344451994382325e-06,0.5088285924866796,17.755945801734924,1.102718474343419,-0.1140104471705854,0.0018410138122817443,1.0000000000000004,3.2760000228881836,2.02,1.276,0.5
6.629060465002112e-06,0.5084104984998703,17.756066858768463,1.1026882883161306,-0.11343157407827675,0.0018268240585257445,1.0000000000000004,3.28000009059906,2.02,1.28,0.5
6.623675517403171e-06,0.5079923905432224,17.756187677383423,1.1026580892503262,-0.11285268352366984,0.0018126339377886325,1.0000000000000004,3.2839998602867126,2.02,1.284,0.5
6.618581338102558e-06,0.5075838593766093,17.75633007287979,1.1026325672864914,-0.11227503675036132,0.0017983396519412054,1.0000000000000004,3.288000226020813,2.02,1.288,0.5
6.612417607243515e-06,0.5071760918945074,17.75646421313286,1.1026161964982748,-0.11170722218230367,0.0017842057909547293,1.0000000000000004,3.2919999957084656,2.02,1.292,0.5
6.609011379055119e-06,0.5068138958886266,17.756611436605453,1.1025825925171375,-0.1111546428874135,0.0017708220818803966,1.0000000000000004,3.296000063419342,2.02,1.296,0.5
6.605605236131851e-06,0.5064517054706812,17.75675868988037,1.1025489680469036,-0.11060206359252334,0.0017574383064129506,1.0000000000000004,3.2999998331069946,2.02,1.3,0.5
6.602198922678326e-06,0.5060895029455423,17.756906002759933,1.102515360340476,-0.11004946916364133,0.0017440541544146981,1.0000000000000004,3.303999900817871,2.02,1.304,0.5
6.598615613029324e-06,0.505726988427341,17.75705373287201,1.1024806145578623,-0.10949450288899243,0.0017307360244558367,1.0000000000000004,3.3079999685287476,2.02,1.308,0.5
6.594852408170482e-06,0.5053641442209482,17.757201492786407,1.1024447102099657,-0.10893709817901254,0.0017174840686493553,1.0000000000000004,3.312000036239624,2.02,1.312,0.5
6.591089274365913e-06,0.5050013065338135,17.757349371910095,1.1024088133126497,-0.10837970953434706,0.001704232501651859,1.0000000000000004,3.3160001039505005,2.02,1.316,0.5
6.587325970031088e-06,0.5046384502202272,17.757497131824493,1.102372918277979,-0.1078223055228591,0.0016909805663090083,1.0000000000000004,3.320000171661377,2.02,1.32,0.5
6.58478708714938e-06,0.5043052574619651,17.757657080888748,1.102324217557907,-0.10727630904875696,0.0016782560205683694,1.0000000000000004,3.3239999413490295,2.02,1.324,0.5
6.583148149275075e-06,0.5039945850148797,17.75782898068428,1.102277971804142,-0.10674219531938434,0.0016657427931932034,1.0000000000000004,3.328000009059906,2.02,1.328,0.5
6.5815089982379504e-06,0.5036842999979854,17.75800222158432,1.102238243445754,-0.10620998265221715,0.001653132890623965,1.0000000000000004,3.3320000767707825,2.02,1.332,0.5
6.579869975098518e-06,0.5033740205690265,17.758175551891327,1.102198513224721,-0.10567778744734824,0.0016405233968725952,1.0000000000000004,3.335999846458435,2.02,1.336,0.5
6.5782308951156665e-06,0.5030637308955193,17.758348762989044,1.1021587755531073,-0.10514557547867298,0.0016279134238175175,1.0000000000000004,3.3400002121925354,2.02,1.34,0.5
6.576591815132815e-06,0.5027534561231732,17.758522003889084,1.1021190360188484,-0.10461337957531214,0.0016153038809534337,1.0000000000000004,3.343999981880188,2.02,1.344,0.5
6.574952720939109e-06,0.5024431785568595,17.758695363998413,1.102079313248396,-0.10408116737380624,0.0016026940538722556,1.0000000000000004,3.3480000495910645,2.02,1.348,0.5
6.573313669377967e-06,0.5021328888833523,17.75886857509613,1.1020395662635565,-0.10354897193610668,0.0015900844382485957,1.0000000000000004,3.352000117301941,2.02,1.352,0.5
6.571272933797445e-06,0.5018544271588326,17.759065747261047,1.1019824799150229,-0.10303204716183245,0.0015782084451529954,1.0000000000000004,3.3559998869895935,2.02,1.356,0.5
6.569160461822321e-06,0.501581622287631,17.75926747918129,1.101922271773219,-0.10251783346757293,0.0015664629286220588,1.0000000000000004,3.360000252723694,2.02,1.36,0.5
6.566997612367231e-06,0.5013086795806885,17.759468376636505,1.1018634848296642,-0.10200404841452837,0.0015547014654657687,1.0000000000000004,3.3639997243881226,2.02,1.364,0.5
6.5642954609757e-06,0.5010341526940465,17.759664326906204,1.10181974619627,-0.10149465408176184,0.0015427653529513918,1.0000000000000004,3.368000090122223,2.02,1.368,0.5
6.561593480114425e-06,0.5007596416398883,17.7598597407341,1.101776011288166,-0.10098527534864843,0.001530829621515295,1.0000000000000004,3.3719998598098755,2.02,1.372,0.5
6.558891385566312e-06,0.5004851054400206,17.760055422782898,1.1017322670668364,-0.10047588055022061,0.0015188935317382857,1.0000000000000004,3.375999927520752,2.02,1.376,0.5
6.556189418915892e-06,0.5002105869352818,17.76025128364563,1.1016885284334421,-0.09996649902313948,0.001506957772107853,1.0000000000000004,3.3799999952316284,2.02,1.38,0.5
6.553722357693914e-06,0.4999403553083539,17.760449439287186,1.1016431953758001,-0.09945991262793541,0.0014951162861507328,1.0000000000000004,3.383999764919281,2.02,1.384,0.5
6.552963824901781e-06,0.49970127176493406,17.760666072368622,1.1015862692147493,-0.09897361090406775,0.001483960050791211,1.0000000000000004,3.3880001306533813,2.02,1.388,0.5
6.552205348953066e-06,0.4994622003287077,17.76088258624077,1.1015293300151825,-0.09848732594400644,0.0014728041592206864,1.0000000000000004,3.391999900341034,2.02,1.392,0.5
6.551446858793497e-06,0.4992231270298362,17.761099129915237,1.101472420617938,-0.09800102422013879,0.001461647943870048,1.0000000000000004,3.3959999680519104,2.02,1.396,0.5
6.550688382844783e-06,0.49898405466228724,17.76131570339203,1.1014154851436615,-0.09751473809592426,0.0014504920318358927,1.0000000000000004,3.400000035762787,2.02,1.4,0.5
6.54992982163094e-06,0.4987449776381254,17.76153239607811,1.1013585701584816,-0.09702843567356467,0.0014393358137567702,1.0000000000000004,3.4040001034736633,2.02,1.404,0.5
6.54917135989308e-06,0.49850590247660875,17.761748999357224,1.1013016495853662,-0.09654215071350336,0.0014281799349191715,1.0000000000000004,3.407999873161316,2.02,1.408,0.5
6.548412869733511e-06,0.49826683569699526,17.761965423822403,1.1012447196990252,-0.09605586412362754,0.0014170240056046168,1.0000000000000004,3.4119999408721924,2.02,1.412,0.5
6.547654379573942e-06,0.4980277558788657,17.762182116508484,1.1011878028512,-0.09556956472806633,0.0014058678043511463,1.0000000000000004,3.416000008583069,2.02,1.416,0.5
6.546664067741403e-06,0.49779433757066727,17.762380093336105,1.1011352762579918,-0.09508935734629631,0.001394886989146471,1.0000000000000004,3.4200000762939453,2.02,1.42,0.5
6.544586625523152e-06,0.49758020136505365,17.76254603266716,1.1010775100439787,-0.09462267672643065,0.0013846431102138013,1.0000000000000004,3.4240001440048218,2.02,1.424,0.5
6.5425101070104574e-06,0.4973660968244076,17.76271280646324,1.1010195296257734,-0.09415575629100204,0.001374406162995001,1.0000000000000004,3.4279999136924744,2.02,1.428,0.5
6.540433574286908e-06,0.4971519894897938,17.76287978887558,1.1009615194052458,-0.09368881932459772,0.0013641689056385076,1.0000000000000004,3.4320002794265747,2.02,1.432,0.5
6.538357027352504e-06,0.4969378784298897,17.76304653286934,1.1009035538882017,-0.09322189912199974,0.0013539320120798948,1.0000000000000004,3.4359997510910034,2.02,1.436,0.5
6.536280423574681e-06,0.49672377575188875,17.763213276863098,1.1008455511182547,-0.092754963086918,0.0013436947683658218,1.0000000000000004,3.4400001168251038,2.02,1.44,0.5
6.5342038766402766e-06,0.49650966841727495,17.76338016986847,1.1007875483483076,-0.09228804055601358,0.0013334578875401348,1.0000000000000004,3.4439998865127563,2.02,1.444,0.5
6.532127400760146e-06,0.4962955666705966,17.763547003269196,1.1007295716553926,-0.0918211187236011,0.0013232209580564813,1.0000000000000004,3.447999954223633,2.02,1.448,0.5
6.530050796982323e-06,0.4960814528167248,17.763713896274567,1.1006715651601553,-0.09135418455116451,0.0013129837393535126,1.0000000000000004,3.4520000219345093,2.02,1.452,0.5
6.527946780465754e-06,0.49587579164654016,17.763864248991013,1.1006110589951277,-0.09089509211480618,0.001302974009377067,1.0000000000000004,3.455999791622162,2.02,1.456,0.5
6.525783803112972e-06,0.49568817391991615,17.763979762792587,1.1005451697856188,-0.09045274159871042,0.0012934503884025617,1.0000000000000004,3.460000157356262,2.02,1.46,0.5
6.5236209110253185e-06,0.49550055991858244,17.764095216989517,1.1004792731255293,-0.09001040575094521,0.0012839270343647513,1.0000000000000004,3.463999927043915,2.02,1.464,0.5
6.521457962094246e-06,0.4953129468485713,17.764210551977158,1.1004133727401495,-0.08956805663183331,0.0012744033933813625,1.0000000000000004,3.4679999947547913,2.02,1.468,0.5
6.519295041584883e-06,0.49512533750385046,17.76432591676712,1.100347464904189,-0.08912572078406811,0.0012648800216084055,1.0000000000000004,3.4720000624656677,2.02,1.472,0.5
6.517132163708084e-06,0.4949377281591296,17.76444137096405,1.100281585007906,-0.08868338307365775,0.001255356673937058,1.0000000000000004,3.4759998321533203,2.02,1.476,0.5
6.514969200566156e-06,0.49475011229515076,17.764556616544724,1.1002156790345907,-0.08824103442020714,0.001245833034545285,1.0000000000000004,3.4799998998641968,2.02,1.48,0.5
6.5128062658459385e-06,0.4945625066757202,17.76467204093933,1.100149778649211,-0.08779869857244194,0.0012363096932404005,1.0000000000000004,3.4839999675750732,2.02,1.484,0.5
6.510643316914866e-06,0.4943748861551285,17.764787435531616,1.1000838801264763,-0.08735634852200747,0.0012267860468000436,1.0000000000000004,3.4880000352859497,2.02,1.488,0.5
6.508367093260858e-06,0.49418776482343674,17.765053927898407,1.1000003293156624,-0.08691867208108306,0.0012177858975519484,1.0000000000000004,3.492000102996826,2.02,1.492,0.5
6.507206478545413e-06,0.49402960762381554,17.7651769220829,1.0999258495867252,-0.08648867439478636,0.0012089124209069269,1.0000000000000004,3.4960001707077026,2.02,1.496,0.5
6.5060458780408226e-06,0.49387146439403296,17.765299677848816,1.0998513605445623,-0.08605869091115892,0.0012000392252957681,1.0000000000000004,3.4999999403953552,2.02,1.5,0.5
6.504885334379651e-06,0.4937133137136698,17.76542231440544,1.0997768826782703,-0.08562870742753148,0.0011911660101304733,1.0000000000000004,3.5040000081062317,2.02,1.504,0.5
6.503724748085915e-06,0.49355516489595175,17.765545159578323,1.0997023917734623,-0.08519871043972671,0.0011822925303022203,1.0000000000000004,3.5079997777938843,2.02,1.508,0.5
6.502564176003034e-06,0.4933970160782337,17.765668034553528,1.09962791018188,-0.08476872555911541,0.0011734193180927832,1.0000000000000004,3.5120001435279846,2.02,1.512,0.5
6.501403575498443e-06,0.4932388635352254,17.765790969133377,1.0995534155517817,-0.08433873043395579,0.001164545836218167,1.0000000000000004,3.515999913215637,2.02,1.516,0.5
6.5007313452269955e-06,0.4930824236944318,17.765858739614487,1.099480638280511,-0.08391727856360376,0.0011558073019841686,1.0000000000000004,3.5199999809265137,2.02,1.52,0.5
6.500514245999511e-06,0.49293505772948265,17.766039222478867,1.099410915747285,-0.08350941981188953,0.0011473941792701225,1.0000000000000004,3.52400004863739,2.02,1.524,0.5
6.500297118350318e-06,0.49278769083321095,17.766220152378082,1.099341206252575,-0.0831015701405704,0.001138981338499434,1.0000000000000004,3.5279998183250427,2.02,1.528,0.5
6.500080047544543e-06,0.49264032673090696,17.76640033721924,1.0992714893072844,-0.08269372256472707,0.0011305684543003736,1.0000000000000004,3.532000184059143,2.02,1.532,0.5
6.498259125464756e-06,0.4924956923350692,17.766620337963104,1.0991898905485868,-0.08228993113152683,0.001122698073686479,1.0000000000000004,3.5359999537467957,2.02,1.536,0.5
6.496178016845988e-06,0.4923547459766269,17.76682671904564,1.0991056635975838,-0.08188770909328014,0.0011149929505336331,1.0000000000000004,3.540000021457672,2.02,1.54,0.5
6.494096879805511e-06,0.492213798686862,17.767032891511917,1.0990214366465807,-0.08148547366727144,0.0011072875993249909,1.0000000000000004,3.5440000891685486,2.02,1.544,0.5
6.492015813819307e-06,0.49207285698503256,17.76723924279213,1.098937215283513,-0.0810832503484562,0.0010995824854944658,1.0000000000000004,3.547999858856201,2.02,1.548,0.5
6.489934591513702e-06,0.4919319059699774,17.767445534467697,1.0988529846072197,-0.08068101538810879,0.0010918771649812697,1.0000000000000004,3.5519999265670776,2.02,1.552,0.5
6.487853525527498e-06,0.49179096426814795,17.767651706933975,1.0987687576562166,-0.0802787933498621,0.0010841720622920548,1.0000000000000004,3.555999994277954,2.02,1.556,0.5
6.485772331643602e-06,0.49165002163499594,17.767857909202576,1.09868454746902,-0.0798765707295388,0.0010764669186755782,1.0000000000000004,3.5600000619888306,2.02,1.56,0.5
6.483691294079108e-06,0.4915090724825859,17.7680644094944,1.0986003074795008,-0.07947433541994542,0.0010687615906590509,1.0000000000000004,3.564000129699707,2.02,1.564,0.5
6.4815537399454115e-06,0.4913710728287697,17.768232733011246,1.0985239408910275,-0.07907738967332989,0.0010610656283915887,1.0000000000000004,3.5679998993873596,2.02,1.568,0.5
6.479346666310448e-06,0.49123669136315584,17.76835459470749,1.098457233980298,-0.07868693256750703,0.001053380715120511,1.0000000000000004,3.571999967098236,2.02,1.572,0.5
6.4771396637297585e-06,0.4911023136228323,17.768476366996765,1.098390519618988,-0.07829648756887764,0.0010456960021656414,1.0000000000000004,3.5760000348091125,2.02,1.576,0.5
6.474932661149069e-06,0.49096794333308935,17.768597930669785,1.0983238089829683,-0.07790602976456285,0.0010380111000358738,1.0000000000000004,3.579999804496765,2.02,1.58,0.5
6.473318961752739e-06,0.4908471433445811,17.768729269504547,1.098247991874814,-0.0775236195186153,0.0010308106802767725,1.0000000000000004,3.5840001702308655,2.02,1.584,0.5
6.472232399801214e-06,0.4907384058460593,17.76886922121048,1.098164077848196,-0.07714833482168615,0.001024040310539931,1.0000000000000004,3.587999939918518,2.02,1.588,0.5
6.4711459089039636e-06,0.4906296692788601,17.769008964300156,1.0980801992118359,-0.0767730608349666,0.0010172701158808195,1.0000000000000004,3.5920000076293945,2.02,1.592,0.5
6.470059346952439e-06,0.4905209308490157,17.76914891600609,1.0979962814599276,-0.0763977876631543,0.0010104999328177655,1.0000000000000004,3.596000075340271,2.02,1.596,0.5
6.468972699735787e-06,0.49041219614446163,17.769288688898087,1.0979123786091805,-0.07602250145282596,0.00100372954489103,1.0000000000000004,3.5999998450279236,2.02,1.6,0.5
6.467886151995117e-06,0.4903034623712301,17.769428491592407,1.0978284999728203,-0.07564722804818302,0.000996959352050908,1.0000000000000004,3.604000210762024,2.02,1.604,0.5
6.4667996468870115e-06,0.49019472021609545,17.769568413496017,1.0977445878088474,-0.07527194241993129,0.0009901889693537669,1.0000000000000004,3.6079999804496765,2.02,1.608,0.5
6.465713099146342e-06,0.49008598923683167,17.769708335399628,1.0976606886833906,-0.07489666936453432,0.000983418770147182,1.0000000000000004,3.612000048160553,2.02,1.612,0.5
6.464626466140544e-06,0.4899772498756647,17.76984828710556,1.0975767765194178,-0.07452138350345194,0.0009766483898374645,1.0000000000000004,3.6160001158714294,2.02,1.616,0.5
6.463540003665003e-06,0.48986851423978806,17.769987881183624,1.0974928829818964,-0.07414611021522433,0.0009698782087070867,1.0000000000000004,3.619999885559082,2.02,1.62,0.5
6.4624534275026235e-06,0.4897597823292017,17.770127952098846,1.0974089745432138,-0.0737708363449201,0.000963108044402361,1.0000000000000004,3.6239999532699585,2.02,1.624,0.5
6.461449984840328e-06,0.48965612705796957,17.770229637622833,1.09733778052032,-0.0734055923530832,0.0009563998653447925,1.0000000000000004,3.628000020980835,2.02,1.628,0.5
6.460491150050984e-06,0.4895578669384122,17.77033418416977,1.097262030467391,-0.07304499519523233,0.0009499379021917775,1.0000000000000004,3.6320000886917114,2.02,1.632,0.5
6.459622980514723e-06,0.48947112541645765,17.770449310541153,1.0971746314316988,-0.07269366341643035,0.0009440206088129344,1.0000000000000004,3.636000156402588,2.02,1.636,0.5
6.458754867821881e-06,0.48938437830656767,17.77056384086609,1.097087224945426,-0.07234234362840652,0.0009381034760735929,1.0000000000000004,3.6399999260902405,2.02,1.64,0.5
6.457886684074765e-06,0.48929763678461313,17.770678877830505,1.0969998203217983,-0.07199101231526583,0.000932186210548025,1.0000000000000004,3.643999993801117,2.02,1.644,0.5
6.457018614014487e-06,0.4892108989879489,17.770793914794922,1.096912421286106,-0.07163969147950411,0.0009262690930427198,1.0000000000000004,3.6480000615119934,2.02,1.648,0.5
6.456150345002243e-06,0.48912415839731693,17.77090874314308,1.0968250203877687,-0.07128837006166577,0.0009203519575748942,1.0000000000000004,3.651999831199646,2.02,1.652,0.5
6.4552821896768364e-06,0.4890374131500721,17.77102366089821,1.096737613901496,-0.07093703956343234,0.0009144346784069057,1.0000000000000004,3.6560001969337463,2.02,1.656,0.5
6.454414148038268e-06,0.48895066883414984,17.77113863825798,1.0966502279043198,-0.07058571872767061,0.000908517552829835,1.0000000000000004,3.659999966621399,2.02,1.66,0.5
6.453545964291152e-06,0.488863930106163,17.771253526210785,1.0965628288686275,-0.07023438753094524,0.0009026002704786151,1.0000000000000004,3.6640000343322754,2.02,1.664,0.5
6.452676487356257e-06,0.48877634201198816,17.771368086338043,1.0964754857122898,-0.06988191755954176,0.0008966813733195522,1.0000000000000004,3.668000102043152,2.02,1.668,0.5
6.451805475649053e-06,0.4886878142133355,17.771482527256012,1.0963881984353065,-0.06952815083786845,0.0008907603491934424,1.0000000000000004,3.6719998717308044,2.02,1.672,0.5
6.450934463941849e-06,0.48859928641468287,17.771596610546112,1.096300894394517,-0.06917439412791282,0.0008848394853657737,1.0000000000000004,3.676000237464905,2.02,1.676,0.5
6.45004921295822e-06,0.4885117011144757,17.771711468696594,1.0962118990719318,-0.0688216321868822,0.0008789816091621105,1.0000000000000004,3.6799997091293335,2.02,1.68,0.5
6.4489126572198074e-06,0.4884348027408123,17.771818429231644,1.0961115006357431,-0.06848482391797006,0.0008738431885717546,1.0000000000000004,3.684000074863434,2.02,1.684,0.5
6.44769374957832e-06,0.48835822846740484,17.77191498875618,1.096017388626933,-0.068152422667481,0.0008687322924743057,1.0000000000000004,3.6879998445510864,2.02,1.688,0.5
6.44647474246085e-06,0.48828164767473936,17.772011667490005,1.0959232710301876,-0.06782001000829041,0.0008636212657506803,1.0000000000000004,3.691999912261963,2.02,1.692,0.5
6.445255792186799e-06,0.4882050706073642,17.772108554840088,1.0958291590213776,-0.06748760736081749,0.0008585103577729569,1.0000000000000004,3.6959999799728394,2.02,1.696,0.5
6.444036813491039e-06,0.48812849447131157,17.77220493555069,1.0957350358366966,-0.06715519446879625,0.000853399334232563,1.0000000000000004,3.700000047683716,2.02,1.7,0.5
6.4428178632169875e-06,0.4880519164726138,17.77230191230774,1.0956409350037575,-0.0668227932183072,0.0008482884313139039,1.0000000000000004,3.7040001153945923,2.02,1.704,0.5
6.441598927153791e-06,0.4879753440618515,17.772398859262466,1.0955468229949474,-0.06649039033800364,0.0008431775419808218,1.0000000000000004,3.707999885082245,2.02,1.708,0.5
6.44037997687974e-06,0.4878987642005086,17.77249550819397,1.0954527016729116,-0.06615797837730497,0.0008380665007479138,1.0000000000000004,3.7119999527931213,2.02,1.712,0.5
6.43916094134056e-06,0.48782218899577856,17.772591948509216,1.0953586027026176,-0.06582557538058609,0.0008329556173265473,1.0000000000000004,3.716000020503998,2.02,1.716,0.5
6.437941948433945e-06,0.48774560913443565,17.77268886566162,1.0952644795179367,-0.06549316260498017,0.0008278445919955857,1.0000000000000004,3.7200000882148743,2.02,1.72,0.5
6.436722998159894e-06,0.48766903672367334,17.772785633802414,1.0951703675091267,-0.06516076053958386,0.0008227337085884301,1.0000000000000004,3.723999857902527,2.02,1.724,0.5
6.435504019464133e-06,0.487592457793653,17.77288246154785,1.0950762517750263,-0.06482834892813116,0.0008176226741483106,1.0000000000000004,3.728000223636627,2.02,1.728,0.5
6.434741123939602e-06,0.4875240968540311,17.772990703582764,1.0949684921652079,-0.06450387137010694,0.0008129652699437884,1.0000000000000004,3.73199999332428,2.02,1.732,0.5
6.434017507217504e-06,0.4874602844938636,17.773120671510696,1.0948556046932936,-0.06418393983040005,0.0008084140962978381,1.0000000000000004,3.7360000610351562,2.02,1.736,0.5
6.433522671045466e-06,0.4873977620154619,17.77322828769684,1.0947452783584595,-0.0638741246657446,0.0008039362003842143,1.0000000000000004,3.7400001287460327,2.02,1.74,0.5
6.433027763819155e-06,0.48733525164425373,17.77333626151085,1.0946349557489157,-0.06356431962922215,0.0007994584408947958,1.0000000000000004,3.7439998984336853,2.02,1.744,0.5
6.432532956068826e-06,0.48727272916585207,17.773443937301636,1.094524621963501,-0.06325450574513525,0.0007949805640237173,1.0000000000000004,3.7480002641677856,2.02,1.748,0.5
6.432111675280794e-06,0.48720629792660475,17.773503124713898,1.0944238360971212,-0.06294103257823735,0.0007904049926992229,1.0000000000000004,3.7519997358322144,2.02,1.752,0.5
6.431620576563546e-06,0.48714233469218016,17.773628026247025,1.0943205915391445,-0.06262710562441498,0.0007858298336600456,1.0000000000000004,3.7560001015663147,2.02,1.756,0.5
6.431129534689717e-06,0.48707837611436844,17.773753315210342,1.0942173581570387,-0.06231318588834256,0.0007812548046786105,1.0000000000000004,3.7599998712539673,2.02,1.76,0.5
6.4306385070267424e-06,0.4870144100859761,17.773878514766693,1.0941141173243523,-0.06199925788678229,0.0007766796310306745,1.0000000000000004,3.7639999389648438,2.02,1.764,0.5
6.430147422520349e-06,0.48695044685155153,17.77400368452072,1.0940108969807625,-0.061685339896939695,0.0007721045980133567,1.0000000000000004,3.76800000667572,2.02,1.768,0.5
6.429656366435665e-06,0.48688648268580437,17.774128884077072,1.0939076524227858,-0.061371421557851136,0.0007675295394165005,1.0000000000000004,3.771999776363373,2.02,1.772,0.5
6.429165324561836e-06,0.4868225213140249,17.774254083633423,1.0938044134527445,-0.06105749378912151,0.0007629543636085145,1.0000000000000004,3.776000142097473,2.02,1.776,0.5
6.428649385270546e-06,0.4867656258866191,17.774379402399063,1.093701908364892,-0.06076194474007934,0.000758530801363122,1.0000000000000004,3.7799999117851257,2.02,1.78,0.5
6.428130490121475e-06,0.4867095472291112,17.77450466156006,1.0935995001345873,-0.06046850327402353,0.0007541245934135077,1.0000000000000004,3.783999979496002,2.02,1.784,0.5
6.427611651815823e-06,0.4866534611210227,17.774629771709442,1.0934970825910568,-0.060175072168931365,0.0007497184852809369,1.0000000000000004,3.7880000472068787,2.02,1.788,0.5
6.427092742455898e-06,0.4865973833948374,17.77475529909134,1.093394661322236,-0.05988163175061345,0.0007453122500464815,1.0000000000000004,3.792000114917755,2.02,1.792,0.5
6.42651183113685e-06,0.4865414034575224,17.77489173412323,1.0932895839214325,-0.05958694114815444,0.0007409798095068254,1.0000000000000004,3.7959998846054077,2.02,1.796,0.5
6.425741901239235e-06,0.48648574762046337,17.77506160736084,1.0931763835251331,-0.05928842246066779,0.0007368714445874502,1.0000000000000004,3.799999952316284,2.02,1.8,0.5
6.424972013974184e-06,0.4864300871267915,17.775231510400772,1.0930631831288338,-0.058989894459955394,0.0007327629498377064,1.0000000000000004,3.8040000200271606,2.02,1.804,0.5
6.42420205565486e-06,0.48637442477047443,17.775401681661606,1.0929499845951796,-0.05869137542322278,0.00072865460401772,1.0000000000000004,3.808000087738037,2.02,1.808,0.5
6.4234321826006635e-06,0.48631876055151224,17.775571584701538,1.092836795374751,-0.058392847422510386,0.0007245461119964602,1.0000000000000004,3.8120001554489136,2.02,1.812,0.5
6.422662295335613e-06,0.48626310285180807,17.775741666555405,1.0927235912531614,-0.058094328618608415,0.0007204377515108717,1.0000000000000004,3.815999925136566,2.02,1.816,0.5
6.42189276334193e-06,0.4862076072022319,17.7759108543396,1.0926103629171848,-0.0577961343806237,0.0007163287239109195,1.0000000000000004,3.8200002908706665,2.02,1.82,0.5
6.421151439894857e-06,0.4861618336290121,17.77603515982628,1.0924956612288952,-0.05751740012783557,0.0007121884742673501,1.0000000000000004,3.823999762535095,2.02,1.824,0.5
6.420409988550091e-06,0.4861160470172763,17.776159435510635,1.0923809465020895,-0.05723866634070873,0.0007080482143919653,1.0000000000000004,3.8280001282691956,2.02,1.828,0.5
6.419668537205325e-06,0.48607026785612106,17.77628380060196,1.0922662429511547,-0.05695992417167872,0.0007039078429897927,1.0000000000000004,3.831999897956848,2.02,1.832,0.5
6.418927071649705e-06,0.48602449521422386,17.77640798687935,1.0921515338122845,-0.056681190617382526,0.0006997675748152687,1.0000000000000004,3.8359999656677246,2.02,1.836,0.5
6.4181857055700675e-06,0.4859787132591009,17.776532471179962,1.0920368153601885,-0.056402447749860585,0.0006956271856779495,1.0000000000000004,3.840000033378601,2.02,1.84,0.5
6.417444183171028e-06,0.4859329331666231,17.776656568050385,1.0919221062213182,-0.05612371419556439,0.0006914869443335192,1.0000000000000004,3.8439998030662537,2.02,1.844,0.5
6.416702817091391e-06,0.4858871530741453,17.77678081393242,1.0918073933571577,-0.05584497167728841,0.0006873465720218519,1.0000000000000004,3.848000168800354,2.02,1.848,0.5
6.415961294692352e-06,0.48584137856960297,17.776905208826065,1.091692678630352,-0.05556623742450029,0.0006832063165802538,1.0000000000000004,3.8519999384880066,2.02,1.852,0.5
6.415219900191005e-06,0.48579559568315744,17.777029544115067,1.0915779788047075,-0.055287503404542804,0.0006790660486331035,1.0000000000000004,3.856000006198883,2.02,1.856,0.5
6.414473077143157e-06,0.4857497699558735,17.777137994766235,1.0914676561951637,-0.05500626040156931,0.0006748456160039495,1.0000000000000004,3.8600000739097595,2.02,1.86,0.5
6.41376260546167e-06,0.485705335624516,17.77723005414009,1.0913591757416725,-0.05472629889845848,0.0006705479593165364,1.0000000000000004,3.863999843597412,2.02,1.864,0.5
6.413301434804453e-06,0.4856700962409377,17.777271658182144,1.091246660798788,-0.05446191842202097,0.0006660489157184202,1.0000000000000004,3.8679999113082886,2.02,1.868,0.5
6.412863768900934e-06,0.4856368601322174,17.77733051776886,1.0911262277513742,-0.054193680989556015,0.0006617282613206044,1.0000000000000004,3.871999979019165,2.02,1.872,0.5
6.412426159840834e-06,0.48560362309217453,17.777389764785767,1.0910057667642832,-0.05392543482594192,0.0006574074704985833,1.0000000000000004,3.8760000467300415,2.02,1.876,0.5
6.411988493937315e-06,0.4855703851208091,17.77744895219803,1.0908853393048048,-0.05365719739347696,0.0006530867951823893,1.0000000000000004,3.880000114440918,2.02,1.88,0.5
6.4115508706663604e-06,0.48553715366870165,17.77750790119171,1.0907648745924234,-0.053388959844596684,0.0006487661150913482,1.0000000000000004,3.8839998841285706,2.02,1.884,0.5
6.411113119497713e-06,0.48550391755998135,17.77756702899933,1.0906444434076548,-0.05312071368098259,0.0006444453279073059,1.0000000000000004,3.887999951839447,2.02,1.888,0.5
6.410675624124451e-06,0.4854706823825836,17.77762621641159,1.0905239917337894,-0.05285247683059424,0.0006401246471341437,1.0000000000000004,3.8920000195503235,2.02,1.892,0.5
6.4102379013775135e-06,0.4854374472051859,17.777684926986694,1.0904035493731499,-0.05258423078339547,0.0006358038431244495,1.0000000000000004,3.895999789237976,2.02,1.896,0.5
6.4098002923174136e-06,0.48540421202778816,17.777744203805923,1.0902830976992846,-0.05231599265243858,0.0006314831764484552,1.0000000000000004,3.9000001549720764,2.02,1.9,0.5
6.409362654835604e-06,0.48537097685039043,17.777803152799606,1.0901626385748386,-0.05204774776939303,0.0006271623865359288,1.0000000000000004,3.903999924659729,2.02,1.904,0.5
6.409273495933121e-06,0.4853108562529087,17.77778857946396,1.090035941451788,-0.051783991046249866,0.0006226752407201275,1.0000000000000004,3.9079999923706055,2.02,1.908,0.5
6.408813931102486e-06,0.48527515679597855,17.777906328439713,1.0899214427918196,-0.051533528487198055,0.0006180231700909644,1.0000000000000004,3.912000060081482,2.02,1.912,0.5
6.408354479958689e-06,0.4852394489571452,17.778023689985275,1.0898069683462381,-0.05128305754624307,0.0006133709364348761,1.0000000000000004,3.9159998297691345,2.02,1.916,0.5
6.407895000393182e-06,0.48520374670624733,17.77814096212387,1.08969247341156,-0.051032594754360616,0.0006087188689889445,1.0000000000000004,3.920000195503235,2.02,1.92,0.5
6.407435620303659e-06,0.48516804352402687,17.778258562088013,1.0895779747515917,-0.050782123929820955,0.0006040666298758879,1.0000000000000004,3.9239999651908875,2.02,1.924,0.5
6.406976098105588e-06,0.48513234220445156,17.77837610244751,1.0894634928554296,-0.05053166137076914,0.0005994145531076356,1.0000000000000004,3.928000032901764,2.02,1.928,0.5
6.406516618540081e-06,0.4850966455414891,17.778493225574493,1.0893489941954613,-0.05028118973132223,0.0005947623335487151,1.0000000000000004,3.9320001006126404,2.02,1.932,0.5
6.406057153185429e-06,0.48506093956530094,17.77861061692238,1.0892345029860735,-0.05003072740510106,0.0005901102549614734,1.0000000000000004,3.935999870300293,2.02,1.936,0.5
6.405597659409068e-06,0.4850252354517579,17.778728157281876,1.089120015501976,-0.04978025646414608,0.000585458036766795,1.0000000000000004,3.9399999380111694,2.02,1.94,0.5
6.405146720567245e-06,0.4849896766245365,17.77884751558304,1.0890050828456879,-0.049529457348398864,0.0005808151445307885,1.0000000000000004,3.944000005722046,2.02,1.944,0.5
6.404796764059029e-06,0.48495586309581995,17.778988659381866,1.0888849813491106,-0.04927465692162514,0.0005762815580965253,1.0000000000000004,3.9480000734329224,2.02,1.948,0.5
6.404529543146964e-06,0.4849336016923189,17.779044955968857,1.0887664575129747,-0.04903288360219449,0.0005715772651910811,1.0000000000000004,3.952000141143799,2.02,1.952,0.5
6.4043005352232285e-06,0.48491448257118464,17.779085397720337,1.0886509791016579,-0.048793513560667634,0.0005667851432917814,1.0000000000000004,3.9559999108314514,2.02,1.956,0.5
6.404096495771228e-06,0.48489498533308506,17.77914121747017,1.0885400380939245,-0.04855165514163673,0.0005619251219286525,1.0000000000000004,3.959999978542328,2.02,1.96,0.5
6.403892413686663e-06,0.4848754797130823,17.77919712662697,1.0884290896356106,-0.04830980463884771,0.0005570652647293173,1.0000000000000004,3.9640000462532043,2.02,1.964,0.5
6.403688317391243e-06,0.48485597874969244,17.779252856969833,1.0883181598037481,-0.04806794680189341,0.0005522052426840673,1.0000000000000004,3.967999815940857,2.02,1.968,0.5
6.403484235306678e-06,0.48483647871762514,17.77930849790573,1.0882072057574987,-0.047826095833443105,0.0005473453715012511,1.0000000000000004,3.9720001816749573,2.02,1.972,0.5
6.403280195854677e-06,0.4848169833421707,17.779364436864853,1.0880962740629911,-0.047584245330654085,0.0005424855006594953,1.0000000000000004,3.97599995136261,2.02,1.976,0.5
6.403076170613531e-06,0.4847974795848131,17.77942019701004,1.087985323742032,-0.047342387260869145,0.0005376255003284314,1.0000000000000004,3.9800000190734863,2.02,1.98,0.5
6.40287213116153e-06,0.48477797769010067,17.779476135969162,1.0878744050860405,-0.047100536758080125,0.0005327656440385908,1.0000000000000004,3.984000086784363,2.02,1.984,0.5
6.402667963811837e-06,0.4847584804520011,17.77953204512596,1.08776343613863,-0.046858678571879864,0.000527905624039704,1.0000000000000004,3.9879998564720154,2.02,1.988,0.5
6.402485070111652e-06,0.4847429608926177,17.779580742120743,1.087652925401926,-0.04662136186379939,0.0005230377636280537,1.0000000000000004,3.9920002222061157,2.02,1.992,0.5
6.402353307066733e-06,0.4847371345385909,17.77961328625679,1.0875433906912804,-0.046395066659897566,0.0005181503605626858,1.0000000000000004,3.9959999918937683,2.02,1.996,0.5
6.402221529810959e-06,0.4847313156351447,17.779645889997482,1.0874338708817959,-0.046168778324499726,0.0005132630998332388,1.0000000000000004,4.000000059604645,2.02,2.0,0.5


==> figs/data/cyl_fk02/spectra_u.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.1154570794716425e-31,8.807741900151093e-32,1.20003357679768e-31,1.4292269092362655e-31,4.634008078696538e-31
0.00999900009999,0.7346398173060742,0.10851597003523054,0.07708305639293389,0.08605052488572197,0.3512349718468849
0.01999800019998,0.26506540618107455,0.06426524581460538,0.057893967168069826,0.031692460947871405,0.1677390975303714
0.02999700029997,0.353716279595624,0.06832215910238015,0.07071509561463948,0.09303756240810107,0.1892643376640747
0.03999600039996,0.22744896219404964,0.061389507892011995,0.09635579243800935,0.1183846073304425,0.07416556349320814
0.049995000499949996,0.1340632474023349,0.04438111980356777,0.03302753512734613,0.031594225700102826,0.0479850091964233
0.05999400059994,0.09539081532183,0.02995267939533544,0.02787931895762936,0.03521762731604623,0.04672559572983671
0.06999300069993,0.15484081951433798,0.04299760912174004,0.06902411490833252,0.12581203095192914,0.08330219486349469
0.07999200079992,0.11932317489739022,0.08619905685512565,0.06936956719756276,0.06820596503728073,0.05643570283226522
0.08999100089991,0.13391904914094094,0.04394897046952566,0.04553922901300148,0.02860386687690631,0.04002391736216782
0.09999000099989999,0.12722466509452243,0.06237718973177788,0.09353425664659239,0.08942366169278236,0.03458677900639415
0.10998900109989,0.1052046185286208,0.03155134333628485,0.03896554632023587,0.03222459484461301,0.03687549545654366
0.11998800119988,0.12888159874659016,0.0927835776669669,0.10267904300658266,0.06608701537120956,0.020794088756447608
0.12998700129987,0.05177370253819359,0.08275278397424803,0.07745688742311864,0.09170729264142063,0.014279980599443565
0.13998600139986,0.05176700473055634,0.07593142891775917,0.08191183466094315,0.05024757477979913,0.012869303284523431
0.14998500149985,0.0892278668463227,0.03715268851679021,0.07782311601828115,0.0592274340673435,0.006949290044950369
0.15998400159984,0.05941900732973147,0.033756143397740926,0.03946623401938372,0.049739467540790644,0.0024819886062860527
0.16998300169983,0.08761123552334564,0.044806391795535264,0.025973706663018868,0.030400243172807595,0.002343916029973155
0.17998200179982,0.08196717753546341,0.040579843072354356,0.028751199842572496,0.04361070286679676,0.016423438119739772
0.18998100189981,0.057656572258838946,0.049541825614271846,0.055777698078459934,0.045379073842019585,0.01798992329007463
0.19998000199979998,0.046821261546399554,0.027148327185240222,0.02187831378589023,0.019672705497306885,0.016853807904173398
0.20997900209979,0.07629580540771314,0.0345211152514618,0.017733472537783533,0.02841956541530103,0.018016336702630188
0.21997800219978,0.060807068303297164,0.07044423458786195,0.05747779405165906,0.04703212529572194,0.1581312178416957
0.22997700229977,0.07707729825547872,0.021549740869665962,0.030978316400381834,0.0158887636370941,0.022590427030862833
0.23997600239976,0.0541934251024912,0.02687593746899633,0.03794401708363153,0.021108503918982557,0.0129790411320956
0.24997500249975,0.06241585907656898,0.03939073741332153,0.029367554697970942,0.01998062361231633,0.004626849981890236
0.25997400259974,0.035691123935299815,0.026828424644844,0.015092534156660124,0.015083372561130492,0.005084691470336401
0.26997300269973,0.04550235279021692,0.04373931763578136,0.03414942274510588,0.03166890701050112,0.0033682321647846057
0.27997200279972,0.04796923686740752,0.018222619322884867,0.04123751253533968,0.014968487545732965,0.0031774655168004783
0.28997100289971,0.04041135838569277,0.028832355698368933,0.05550397489377836,0.05642932478366556,0.0025975774939100645
0.2999700029997,0.03718551303362927,0.040026493861400045,0.03225591008659243,0.014727640271191483,0.0025743264946927868
0.30996900309969,0.05978914993484642,0.04828301780774362,0.04161073199331798,0.02012766083708385,0.00311384328319307
0.31996800319968,0.052106433972158826,0.028511872290653707,0.024203452927995413,0.040032027853454374,0.0007727233636376429
0.32996700329967,0.04286619334743173,0.03988084173381696,0.026969523636215943,0.0180373072467911,0.001389622257779004
0.33996600339966,0.05203211481149672,0.03298254922557994,0.010090888262091193,0.007696905852455885,0.001333610293972686
0.34996500349965,0.06926112410340365,0.029972553006844833,0.04051230078133423,0.01922093889137023,0.00345786497400294
0.35996400359964,0.04469934989603154,0.035461968241155085,0.018975073672754725,0.01138514882517778,0.0034973001103201914
0.36996300369963,0.060164703575325905,0.04350591840493346,0.047321870467687877,0.036847760710177535,0.0007012300634265474
0.37996200379962,0.02805984209646726,0.023609006187107963,0.020553697344985508,0.016697789334123636,0.0028816045743605932
0.38996100389960997,0.04806210158600306,0.014752970244978755,0.016861664356396515,0.012317954146910412,0.0020480930538293767
0.39996000399959997,0.06284999876040206,0.03810919932137984,0.02339007401513591,0.018814808063109045,0.0013105993484116088
0.40995900409959,0.044437510088995595,0.04337498221527365,0.02270090133131059,0.02323662814840367,0.009851415728349137
0.41995800419958,0.030262910671703936,0.0226573133409124,0.026127894267815255,0.012978388749307937,0.0041557911647202095
0.42995700429957,0.07546995971301491,0.05843779238644039,0.02364814717666748,0.02527980598450366,0.0033072431487948008
0.43995600439956,0.18639791093924332,0.07574065017118037,0.02453189221667759,0.014666720795469749,0.0004200075384514812
0.44995500449955,0.08675121110570963,0.0196827584109718,0.01800783418083471,0.013040210650391418,0.0005883884496535652
0.45995400459954,0.03664446872885893,0.04543971540002963,0.03367338230966553,0.01008523816705144,0.0006195908763381933
0.46995300469953,0.03681179463090002,0.027935627788059227,0.013782521751925025,0.011926381139869057,0.000946332263969687
0.47995200479952,0.034855046135095664,0.017827816852586352,0.01076596688133719,0.004943988246469445,0.0008975235031430841
0.48995100489951,0.02026336146498333,0.015341380874682767,0.012068754164762554,0.005881458688108961,0.00037144047574836416
0.4999500049995,0.04348624481376156,0.011470223473512498,0.007201635696859203,0.005411612770209953,0.000647307794863037
0.50994900509949,0.03409900780506644,0.019928560453788255,0.014931895102565934,0.004891478839702306,0.0005614262500698586
0.51994800519948,0.035960626452991286,0.017608532600772078,0.019797402053040904,0.004826971577154958,0.000578537613463363
0.52994700529947,0.024202610837776587,0.013169297328961094,0.006544872152342564,0.007735006202180872,0.000516281468790746
0.53994600539946,0.04137569755382931,0.018029113414447562,0.017095722953877217,0.006553907636633764,0.0006215168415456983
0.54994500549945,0.028749560192028102,0.01027568000484386,0.011029357465890687,0.01147510086877006,0.0007509533789675802
0.55994400559944,0.01994003080022459,0.014108795672149533,0.005058098641413852,0.009910811158187757,0.0007297605747684525
0.56994300569943,0.025196695937942402,0.013566078072398253,0.02222746194690601,0.004930053561152742,0.0006907695090679228
0.57994200579942,0.020622260949063057,0.01405712160027455,0.007546984114347075,0.004675522405305501,0.0003676199440660954
0.58994100589941,0.016736951836712248,0.019272045584800602,0.010528552518520898,0.00616460963555846,0.0005509888803715924
0.5999400059994,0.02539179898967403,0.013895532473838146,0.007998355971557356,0.0069038510093830194,0.0004492223895195887
0.60993900609939,0.01572282782033887,0.009418064480698176,0.005759132448390584,0.006057963864279602,0.0003285268588313373
0.61993800619938,0.016711783582796798,0.01373637387607134,0.006379077951513911,0.0028842574473566555,0.00060599660663428
0.62993700629937,0.014908064260430568,0.010218429607135246,0.005002215626505291,0.0014637055163259827,0.00016780796713972615
0.63993600639936,0.02238541629738828,0.005360755946938118,0.006199257892237671,0.003124993703827403,0.00013309997914179045
0.64993500649935,0.02585151492923965,0.00848180974981721,0.007080309053247187,0.003507555481056003,0.00016107746163123655
0.65993400659934,0.01984193751520111,0.01432008158995006,0.006054208468506953,0.004586658810133555,0.00021449707897026708
0.66993300669933,0.0336531289504481,0.00901364812007907,0.005813394683849451,0.00492894171539196,0.0005091039979448502
0.67993200679932,0.011119619749412071,0.014285151614690243,0.004946375822170649,0.0031244579076836,0.00028351736812668013
0.68993100689931,0.01303919942611435,0.008201094507618849,0.006904144418364457,0.0048279256481424705,0.00020492152399882342
0.6999300069993,0.019516912567188297,0.015088920072151018,0.009472078969622474,0.0018977532840786769,0.00017787023433614535
0.70992900709929,0.01948775608402701,0.005008257589754559,0.005813245287159072,0.0027581467804807637,0.00015954718901619382
0.71992800719928,0.02109949355504945,0.004986788716405429,0.006005222467219281,0.0016656375659111467,0.00019261957129433467
0.72992700729927,0.01585786253620338,0.007229800061499913,0.00660798626579466,0.0030093017312625607,0.00013088178365731093
0.73992600739926,0.012880954651829573,0.007052797560185587,0.006087643572748459,0.003478947987654289,0.000205068311841763
0.74992500749925,0.014278136516024437,0.010173017165885073,0.006973454514257506,0.0030022549495247438,0.00012734164781453888
0.75992400759924,0.01599182402948017,0.016196389039346504,0.004076088035112226,0.002765207581864377,0.0001428325943087381
0.7699230076992299,0.014601927130768744,0.012593974631430378,0.004198328746592546,0.0014419103096717065,0.00012565498414368113
0.7799220077992199,0.020665024829555834,0.006833462643331861,0.003595625385981712,0.0016646464765297016,0.00012122959344457542
0.7899210078992099,0.014021130477686475,0.005111371905841503,0.0038073874665465017,0.0015432856192879668,0.00017904554349211933
0.7999200079991999,0.010213063231310951,0.010160824540569172,0.0035842219118347556,0.0019173202834306398,0.0001489680513690473
0.80991900809919,0.007370187075373093,0.005561856079752597,0.00472392973085536,0.0018050939095771781,0.000506199515057821
0.81991800819918,0.009844419932145191,0.006920340309888607,0.00477398461566427,0.0024419352230787062,0.00024137264961056134
0.82991700829917,0.014356487279964147,0.004946264160744829,0.0035175100579126228,0.002337323971087721,0.00012767375363587806
0.83991600839916,0.015857172800500023,0.006741104786801606,0.0033216798135445695,0.001229448869930423,0.00022120910083433891
0.84991500849915,0.013796719071413685,0.004783106880550933,0.005098674777828001,0.0011042548306480315,0.00016944998520335115
0.85991400859914,0.014060145884524375,0.008601983062960405,0.003503641032925045,0.0013445422493763531,0.00020180951647420466
0.86991300869913,0.009756774100693805,0.008014189495982127,0.003932084035080699,0.0020519679630835014,0.00023809128328405207
0.87991200879912,0.011869843671083216,0.0034534116248094286,0.0024521888324190114,0.0010599872701758542,0.0002998147587009228
0.88991100889911,0.020225903722786254,0.0047633167915803205,0.003307951661454181,0.0010198569218539013,0.0004496448671928748
0.8999100089991,0.013647913468650519,0.012889614736596902,0.002862977028896165,0.0011481361786872734,0.00021833627374232413
0.90990900909909,0.009028751685001673,0.004347584964578147,0.0038962181693350992,0.0005373026860566003,0.000415533793843029
0.91990800919908,0.007336366785822508,0.005871202990365913,0.004295739875831735,0.0013467293185488972,0.00026961302279198665
0.92990700929907,0.006381773337391937,0.005672534667218342,0.003906655561145261,0.0007091337979524389,0.00038874975098850546
0.93990600939906,0.006025456347981678,0.004604885915516532,0.0037706640680822967,0.0008095642771182753,0.0004288930563187612
0.94990500949905,0.008586681929047458,0.004685683457344913,0.002787587318690612,0.0007150650282136911,0.00020431444003361763
0.95990400959904,0.008428827214791074,0.0060129833447921935,0.002180423777639761,0.0011981493029874421,0.00038442948587866417
0.96990300969903,0.01098369765348417,0.003768753646362418,0.0021085188404521365,0.0007646304575144524,0.00039597579749219014
0.97990200979902,0.013931114313350396,0.003909404112695936,0.002392242542000819,0.0007973579255568063,0.0002587755405389382
0.98990100989901,0.010573215801552476,0.006098523677563456,0.003708416863030645,0.0017022172015054092,0.0003367066835790223
0.999900009999,0.008836967492376963,0.00476167943169057,0.0015704692821355796,0.001648983907466029,0.00032557888540784104
1.00989901009899,0.007709476322157786,0.003307687120712795,0.0026533403738283655,0.000848041275649025,0.0005050138478051838
1.01989801019898,0.004956590119467138,0.004571179307489568,0.0028548763312728088,0.0012241362012326393,0.0003271098620643568
1.02989701029897,0.007294809796449373,0.006106029566656439,0.0010997842049235884,0.0006540295214078555,0.00030759686772945414
1.03989601039896,0.00817168613125636,0.003903574751571842,0.0016805078923550023,0.00048767313833169223,0.0004241043118960449
1.04989501049895,0.005293841282822367,0.004066504212386972,0.002081064876299501,0.00023970304306912167,0.00044065420544493386
1.05989401059894,0.004573852883331385,0.002996877774418193,0.0023177667825760003,0.00033481505245372813,0.000647875640172132
1.06989301069893,0.008491113944690704,0.0043382545803637524,0.001443810308697415,0.0010441616613593313,0.0006290635556198696
1.07989201079892,0.0059942716605232566,0.0032012546925287233,0.0024178367577296295,0.00040235206745477996,0.000514180744061335
1.08989101089891,0.005792850644495805,0.00296207380956918,0.0013199947762508823,0.0006268064093405183,0.0005247319441080607
1.0998900109989,0.004879047670972582,0.003044239030690228,0.0018210332738696593,0.0007595721639674055,0.00034659660303412303
1.10988901109889,0.00549330047635222,0.003032181799586497,0.0013043262430292375,0.0004158967568761083,0.00035233580407384766
1.11988801119888,0.003525551359948048,0.0026066743933841553,0.0007427815608332449,0.00021242336914645195,0.0003861677001570416
1.12988701129887,0.007720955217356602,0.0034395375587035573,0.0011593759249116998,0.000440891605206688,0.00036882039514129936
1.13988601139886,0.004306654227339849,0.002795975335379502,0.0014085268969505622,0.0003551473681410293,0.0004016058266951194
1.14988501149885,0.005311369158157837,0.0021920179144979844,0.0013684231836507414,0.0004372576185724189,0.00038975397625104903
1.15988401159884,0.007487964833349714,0.0025078865856174946,0.0011594964316360133,0.00020926705727499433,0.0003289552306893482
1.16988301169883,0.007502777083973011,0.0020449966195309585,0.0009975369688668505,0.00040316126984787985,0.00040029174782946946
1.17988201179882,0.0060932242628967655,0.003277412996893072,0.0015240738727275234,0.00035094012445370857,0.00043877317905811864
1.18988101189881,0.005450622589655023,0.002600708619680326,0.0013451829478667524,0.0006618044557945442,0.0005223370515948595
1.1998800119988,0.005848105385784724,0.002816531091828731,0.0011829893094930225,0.0004113564317499035,0.0003374668689479848
1.20987901209879,0.003585058231940494,0.0020316605792824296,0.0013137313567078853,0.000491591083760602,0.00038441912365678885
1.21987801219878,0.005400659164748143,0.0009344643543149688,0.0011210201180652086,0.00038436834969808495,0.00035042781324976543
1.22987701229877,0.0026400621569538226,0.0023427258650515043,0.001045837570139522,0.0005249685837855209,0.0003176803108731965
1.23987601239876,0.004873751598700922,0.0018504305111644876,0.0005304959513515501,0.0003195054986537452,0.00025945221189393374
1.2498750124987499,0.0025148601254048287,0.00122833964537947,0.0006490768438212815,0.00022294397027576378,0.00025184505931694697
1.25987401259874,0.0048116591087566185,0.0018603472340427377,0.0007314867523417182,0.0003457629156280252,0.00021241689206734214
1.2698730126987299,0.0039761654262349755,0.0015040254681058488,0.001065207338218971,0.00012777067370098717,0.0002687648242638285
1.27987201279872,0.003846884290049741,0.001584026110302339,0.0013822101451114951,0.00013052570299994828,0.0003085357956544763
1.28987101289871,0.004953651333903211,0.0009436117104140035,0.0011672955441470265,0.000233448489612126,0.0003189921369907873
1.2998700129987,0.003698294952658718,0.001779843639000089,0.0007262182523945857,8.481415597268521e-05,0.00035696792523457057
1.30986901309869,0.0025541071706795667,0.00165429045337565,0.0009935819497460619,0.00013293897605024966,0.0003457649502143586
1.31986801319868,0.0037148588243691586,0.0010364824888509268,0.0007974303325443447,0.00016790401270764375,0.00033067107037858094
1.32986701329867,0.002039697252221497,0.0018964995143850062,0.0009723036961507038,0.00020579003140241622,0.00038103790881882616
1.33986601339866,0.002165522447086301,0.001762233208814914,0.0005317951213519285,0.00015575398921664066,0.0003050281232089309
1.34986501349865,0.0023384642278585117,0.0009139410822744706,0.0005127413198311848,0.00011299184960995214,0.0002917228110864314
1.35986401359864,0.0032646025823013713,0.0015013440195223425,0.0004546294530313735,0.00014510499619606673,0.00026657148782735225
1.36986301369863,0.0036772372978333924,0.0010970440543088093,0.0005066518770742907,9.817139947470813e-05,0.00023019725822857033
1.37986201379862,0.002460154084567527,0.0011819807549895672,0.00023393361705832577,0.00016287986543482048,0.0001261929001729438
1.38986101389861,0.0017237173011885008,0.0008936981347459214,0.0006139970657838797,0.00015048274114297817,0.00014279070862204275
1.3998600139986,0.001969500129154918,0.0011602055487074166,0.00040130685461297445,0.00011090218336579694,0.00010364565745945172
1.40985901409859,0.0014998696705434578,0.0006746109003470232,0.00026710578612448453,7.898125788591115e-05,6.657011683728963e-05
1.41985801419858,0.0018763364747106277,0.001174290220461214,0.00032593223250936573,7.99401862383418e-05,7.75629667844432e-05
1.42985701429857,0.003641698118226867,0.0013147817418721363,0.00028314348102387267,6.881433823093612e-05,8.910439133439716e-05
1.43985601439856,0.0019853575679940833,0.0014316157483609388,0.0002561314187812634,7.620653729364242e-05,0.00010086175097469318
1.44985501449855,0.002592196122770881,0.0009415541454271331,0.0003098237102513664,3.6811464169524435e-05,0.00010949484908237543
1.45985401459854,0.002639504765768789,0.000528934912099937,0.00042603971113716523,7.830442742145117e-05,0.0001125429182295609
1.46985301469853,0.001325574887806913,0.0006000925904673193,0.00021925160991030792,6.164508466797e-05,6.693814074448302e-05
1.47985201479852,0.0021242278491472185,0.000583500210331945,0.000325324494828963,4.882592128096205e-05,0.00010608494629570144
1.48985101489851,0.001235516403267333,0.00089293793220432,0.0002673713235169111,5.5735646450049674e-05,0.00010481225076135856
1.4998500149985,0.0011956973769096668,0.0006027275287077587,0.000195456530767137,5.232390347756667e-05,6.354944438552421e-05
1.50984901509849,0.0011102321120496177,0.0005678228777166878,0.0002281505037347547,5.7627349828114226e-05,0.00010337214816836179
1.51984801519848,0.0010112985893166266,0.0005396205746811455,0.00022498913032472723,4.412387762758003e-05,5.0657646763220535e-05
1.52984701529847,0.0012204286783602217,0.0004036311839798293,0.00027287466869715547,4.223658940217802e-05,8.273608484963535e-05
1.5398460153984599,0.0007779067472950702,0.0004758187973127836,0.00014989516637477302,3.817866401870209e-05,0.0002461349606414544
1.54984501549845,0.00102008505972746,0.00041709484199669943,0.000175615489263511,6.665462275043307e-05,0.0001967884763158811
1.5598440155984399,0.0016842455499344448,0.0005518522234768023,0.00019768274563455754,3.2425287259841126e-05,0.00021487279759774565
1.56984301569843,0.0007920862383880057,0.00036654588441938687,0.0001840386023541742,4.473691554638285e-05,0.0003315773645983738
1.5798420157984199,0.0008498726144335243,0.0003493008242751182,0.00014209394737420194,1.814985509517576e-05,0.00013028188173074348
1.58984101589841,0.0007445225465857156,0.00044293747102920036,0.000152934415401997,1.4035238137140971e-05,0.000555656515582087
1.5998400159983999,0.0006828614001401247,0.000374776301482368,0.00012293175392367065,1.9755849088555003e-05,0.00041873211580596156
1.60983901609839,0.0005664768876375893,0.00036697824791450144,9.611697512528958e-05,2.026607799191737e-05,8.81256138754566e-05
1.61983801619838,0.0010068922649060738,0.0002742596257875126,9.931166734291205e-05,2.1801579899558674e-05,0.0013478481553386742
1.62983701629837,0.0009253291308959173,0.0002316772590544701,0.0001468835017472077,1.9548280366652095e-05,0.00022593823153887427
1.63983601639836,0.0009140305735841805,0.0003328328947754853,0.00017211542308636225,1.866784330220055e-05,0.0004563408101828894
1.64983501649835,0.0007592224097707683,0.00033090245509369737,0.0001269741696711303,1.5652752890957297e-05,0.000403822208814464
1.65983401659834,0.0006229003955548109,0.000526563096895342,0.0001576111144718488,1.686764827946313e-05,0.0007113128089891847
1.66983301669833,0.0005826039243075065,0.00020313408474892017,4.041184685585489e-05,1.0687570849081614e-05,0.00037289117651205256
1.67983201679832,0.00048203966819327087,0.00025513242403961547,6.391431369615102e-05,8.410156542899492e-06,0.0002431256473422202
1.68983101689831,0.0005393348234791787,0.00018516027473223354,8.013015571449456e-05,4.461410673588308e-06,0.0002236679176192327
1.6998300169983,0.0004242394911541699,0.0002584468481368745,0.00011522917658927738,5.236120683558861e-06,8.961212496415492e-05
1.70982901709829,0.00035266787960172563,0.00022668705763289224,7.742033612587628e-05,7.622657612676347e-06,4.140914189608712e-05
1.71982801719828,0.000496687549687703,0.0002728741394560331,5.2976003755335136e-05,1.1370841495639503e-05,9.869552625063908e-05
1.72982701729827,0.0005522313137095797,0.00015383488631651786,8.70811133196504e-05,5.861418003117515e-06,0.0001498667502029875
1.73982601739826,0.0004248785478624572,0.00011899853830211394,6.001867981444268e-05,6.033574942929406e-06,4.354444157438617e-05
1.74982501749825,0.0003626528685666048,0.00019762237002459376,5.307071120564899e-05,3.4545469769874044e-06,5.6252774215642744e-05
1.75982401759824,0.0003723059834486199,0.00015940026237781717,4.712760399985546e-05,6.707602005110861e-06,2.1484412241778924e-05
1.76982301769823,0.00047876482694375513,0.00015151694520637457,5.033726867594568e-05,6.785338161432835e-06,5.053446545259788e-05
1.77982201779822,0.0003323588526702627,0.00014182251346715738,2.9660519528016206e-05,3.2547832484618985e-06,5.135004686367729e-05
1.78982101789821,0.00037330634100432055,0.00015353190173886085,5.757624937712893e-05,5.724859325939518e-06,3.216950102555962e-05
1.7998200179982,0.0004070115529922572,0.0002303783629339545,5.452609470925566e-05,2.63616565888269e-06,2.4086928123204796e-05
1.80981901809819,0.0004853470111586932,9.791916236437368e-05,6.269165009588975e-05,3.4264112004606206e-06,2.454144437771551e-05
1.81981801819818,0.0003829090958430682,0.00014724836575325044,4.070712937660042e-05,2.8142600171939307e-06,2.5071872840418782e-05
1.82981701829817,0.00018433447805419286,8.624736534446653e-05,4.932431964957012e-05,2.957448507762938e-06,2.586561465786673e-05
1.83981601839816,0.00027981729500647283,8.561396795116748e-05,3.863861353216211e-05,2.100413337202255e-06,1.5523450923762726e-05
1.8498150184981499,0.00025021507942232465,8.28335174224268e-05,3.82135212498407e-05,2.1366619744120258e-06,1.2101851252817525e-05
1.85981401859814,0.0002676103579126788,9.066428279929846e-05,2.8756693831185502e-05,1.160411709649506e-06,1.881692686055258e-05
1.8698130186981299,0.00020870219013549812,5.51498147083413e-05,2.564612651462313e-05,2.39533922445478e-06,1.7506199441882156e-05
1.87981201879812,0.0003150034028128972,8.688832160990711e-05,2.286114124317925e-05,2.251811579569364e-06,1.5140395145636307e-05
1.8898110188981099,0.0002858074132393175,9.822616015647392e-05,1.5716911007935454e-05,1.743641402388249e-06,1.8490263170260768e-05
1.8998100189981,0.00021744599511386024,8.013319168852192e-05,2.121668232062642e-05,1.1787386551790638e-06,1.319756100629919e-05
1.9098090190980899,0.00021656095425623962,7.408016028530026e-05,1.660626302499427e-05,1.573270936049409e-06,1.6720781657560925e-05
1.91980801919808,0.00021092538209717635,7.496623190768145e-05,1.9916715167538085e-05,1.36848449914442e-06,1.3391622062783313e-05
1.92980701929807,0.00017102893981806808,6.81471709412321e-05,1.9992337418914194e-05,1.5108720819557524e-06,1.2773848770673043e-05
1.93980601939806,0.0001752248727838083,5.476590876317879e-05,1.592312083642739e-05,7.018498755860962e-07,9.676962971459648e-06
1.94980501949805,0.0002158455417786822,4.5743643037338965e-05,1.4872384403594472e-05,8.856148075115688e-07,1.5620645663410482e-05
1.95980401959804,0.00033001742279578763,5.907086118741902e-05,9.849483666306936e-06,8.433332840260955e-07,1.1512672251807904e-05
1.96980301969803,0.0001460941914502846,4.688665830344743e-05,2.0006510928980562e-05,6.135060595971195e-07,1.4084464240147305e-05
1.97980201979802,0.00018763470237690458,3.1838721156635414e-05,1.8424408295648778e-05,6.363961525147706e-07,8.200734289494139e-06
1.98980101989801,8.570596534969324e-05,2.6804945237345796e-05,1.131479782531679e-05,5.253625431827325e-07,1.9789592387835674e-05
1.999800019998,0.00014410312822317982,5.7625222613864826e-05,9.742606898016252e-06,5.925356576007015e-07,1.3412165448631556e-05
2.00979902009799,0.00019354286968596585,3.4706618517129166e-05,9.004264900623256e-06,4.097717984358161e-07,1.24092945649859e-05
2.01979802019798,0.00012645221054593487,4.660585747586484e-05,1.095121534509753e-05,4.0912805845963645e-07,1.0531819525234641e-05
2.02979702029797,0.00010218504347689786,3.9675948005610796e-05,1.3231420113926055e-05,4.768871681279754e-07,9.252447276450829e-06
2.03979602039796,0.00019495733054655258,3.413220759006377e-05,8.363655175118886e-06,4.313826451390409e-07,1.0144325431606227e-05
2.04979502049795,0.00017052692096604434,4.887977309829933e-05,7.002030865843663e-06,3.4582388355908787e-07,1.881339627199297e-05
2.05979402059794,7.8604099242402e-05,4.051134777963228e-05,7.846023257384138e-06,3.4463079483793254e-07,9.027449268602096e-06
2.06979302069793,0.00012417366513749938,2.5020306868250287e-05,8.826148418914626e-06,3.5030793554193776e-07,9.857628030937636e-06
2.07979202079792,0.00011041862375545329,3.28062253960298e-05,7.146676899821742e-06,3.686401776353285e-07,7.726198273026944e-06
2.08979102089791,9.437241903454678e-05,3.034733757368189e-05,4.8082496216048996e-06,2.95015178332417e-07,8.608768843110675e-06
2.0997900209979,0.00014279337133770936,3.8074437676009925e-05,8.436243455042782e-06,2.6350170612900655e-07,7.5156389948540035e-06
2.10978902109789,0.00011583345457424348,2.6038470600194464e-05,7.468283548344034e-06,2.299426751493172e-07,8.148246336027376e-06
2.11978802119788,8.323731493466075e-05,1.9208705231533073e-05,5.980051778023226e-06,2.1631940903086828e-07,8.49372674486842e-06
2.12978702129787,7.425266114673008e-05,2.0824035635252205e-05,6.244800707097611e-06,2.0860720032756643e-07,7.339165845015547e-06
2.13978602139786,9.2556878061335e-05,1.8968989315192815e-05,5.915404127209109e-06,1.8984467727927268e-07,1.2507991126947115e-05
2.14978502149785,9.946185955611621e-05,2.803137333651067e-05,5.790067595474132e-06,2.100974646566918e-07,1.7754079783428345e-05
2.15978402159784,7.83582351631007e-05,1.204774410220811e-05,4.485987501591123e-06,1.9824919425624965e-07,1.2492410002221208e-05
2.16978302169783,7.19948324056131e-05,1.8491274478070565e-05,5.041653457072764e-06,2.0384623244593326e-07,4.59671020521674e-05
2.17978202179782,5.860240927115679e-05,1.6231394156536255e-05,4.651003237224717e-06,1.8372755349213134e-07,6.56506316548308e-06
2.1897810218978098,6.994043480662502e-05,1.2468309227239751e-05,3.654106767391086e-06,1.8538596751868804e-07,4.4120227460143525e-05
2.1997800219978,6.362749741819498e-05,7.338415280825821e-06,3.826706124088678e-06,1.736642632047567e-07,3.196367695754779e-05
2.20977902209779,3.79171056399881e-05,8.113105561639552e-06,4.000549924442441e-06,1.6551277637346907e-07,2.0420862038255866e-05
2.21977802219778,7.7112355463734e-05,1.6103990617949898e-05,3.4798630291074474e-06,1.727234928740228e-07,1.5830071447264252e-05
2.2297770222977698,6.883237016212989e-05,1.7728348249585033e-05,3.838420930007129e-06,1.6606894011900521e-07,2.152478535152176e-05
2.23977602239776,5.481312072191947e-05,7.160822693154278e-06,3.3921098436823387e-06,1.5196143680500488e-07,6.095533569355859e-06
2.24977502249775,4.8873745996812376e-05,9.919979944719715e-06,3.074567930741024e-06,1.5816661741413058e-07,6.139506400994024e-06
2.25977402259774,5.312625793735185e-05,1.0150412833072521e-05,3.033391662708201e-06,1.5537219975618224e-07,1.148905968684242e-05
2.26977302269773,8.04601592262368e-05,1.4372534021147868e-05,3.244915498135709e-06,1.5355542034172786e-07,1.3786697909538593e-05
2.27977202279772,5.075566008346277e-05,8.593064984324444e-06,2.9480400310054024e-06,1.5972223259365575e-07,4.6451437028805315e-06
2.28977102289771,3.905672862373734e-05,1.0656150839334005e-05,2.673800162087855e-06,1.464031156005972e-07,4.186853578707222e-06
2.2997700229977,4.8292753280128715e-05,7.129627552775762e-06,2.7552857042427185e-06,1.4362171576839905e-07,3.957159911035411e-06
2.30976902309769,3.8826047834605076e-05,8.252962245069196e-06,2.840098184305123e-06,1.465420382414165e-07,4.7070037316650616e-06
2.31976802319768,4.495301245806156e-05,5.347220937407579e-06,2.679893763809859e-06,1.4024730171125738e-07,4.4681660358153865e-06
2.32976702329767,3.5991093376702287e-05,6.464635329280017e-06,2.6726853445932407e-06,1.3818876645466978e-07,3.737946002406344e-06
2.33976602339766,2.8761561861329792e-05,5.791486100271179e-06,2.45718346972928e-06,1.2958347718806518e-07,3.6093554123086183e-06
2.34976502349765,2.8245948628800703e-05,5.269492074943976e-06,2.3899850088386073e-06,1.2899509508421625e-07,4.488341426979902e-06
2.35976402359764,3.091344118313827e-05,7.203400821541106e-06,2.3488002090418084e-06,1.2565927274695254e-07,4.519448015892525e-06
2.36976302369763,2.600485706867147e-05,5.690911060214076e-06,2.2195200578810277e-06,1.2078221095643336e-07,3.2764197584426907e-06
2.37976202379762,3.740930701016236e-05,6.285163843308387e-06,2.1865476868317806e-06,1.206585904182404e-07,3.6387390113921082e-06
2.38976102389761,3.0388101399421616e-05,5.897288975673135e-06,2.1113051595076105e-06,1.1480517553338166e-07,3.367827783748044e-06
2.3997600239976,3.57979670549314e-05,5.178870344804911e-06,2.2089631406322924e-06,1.058200339987296e-07,3.038581732036372e-06
2.40975902409759,3.2817737883050445e-05,2.883734268726355e-06,2.0187302642397403e-06,1.118646289855083e-07,3.4000311744460038e-06
2.41975802419758,1.937168465813912e-05,2.664376580578164e-06,2.002012965684579e-06,1.1548961139279504e-07,3.0666428502383227e-06
2.42975702429757,2.5035787185289737e-05,1.5498011618666492e-06,2.0418005004479773e-06,9.857048345071856e-08,2.773830380106593e-06
2.43975602439756,2.9659652048249472e-05,3.5246092673262266e-06,1.8549222913752833e-06,1.0892169154696302e-07,2.455181447738553e-06
2.44975502449755,2.1817478745231732e-05,5.003747151300576e-06,1.9058400995763673e-06,1.0087194681739722e-07,2.594425364579997e-06
2.45975402459754,1.6495092840641906e-05,2.9475410634919293e-06,1.8186504881608514e-06,9.824030403781697e-08,3.382869042174225e-06
2.46975302469753,1.864376591959986e-05,3.077931661500572e-06,1.8406614230002644e-06,1.047967857223281e-07,2.9269504364742756e-06
2.47975202479752,1.539259332265251e-05,1.4922804567022281e-06,1.770166168018751e-06,9.627757815888476e-08,3.050033505087897e-06
2.48975102489751,1.9797332816357722e-05,3.5919824400640775e-06,1.7148278382565869e-06,9.09790789958707e-08,2.633757826552021e-06
2.4997500249974998,2.1262289063403223e-05,2.122271664265109e-06,1.7486749794107825e-06,9.984971775977432e-08,2.307111371662145e-06
2.50974902509749,1.4383355172710765e-05,2.4601508957897545e-06,1.6927424162839244e-06,9.003871209779575e-08,2.4984014039985364e-06
2.51974802519748,1.4718540519020854e-05,2.7484073057333e-06,1.6554052054551025e-06,8.914473733300917e-08,2.6070376355209494e-06
2.52974702529747,1.544536490369909e-05,1.7914442062937245e-06,1.5669621264633916e-06,8.890056034827517e-08,2.323759437746745e-06
2.5397460253974597,1.0066904287196796e-05,2.405543488871439e-06,1.6054432879552487e-06,9.009403333834263e-08,2.4975912676483777e-06
2.54974502549745,1.6884244889144912e-05,1.7903293347841525e-06,1.5305008616679584e-06,8.66364065976868e-08,2.3145792820901415e-06
2.55974402559744,1.6684255594640787e-05,1.7754111588839596e-06,1.507683890702769e-06,8.228334742431873e-08,2.462480196149872e-06
2.56974302569743,1.5525607224619475e-05,1.529915261976157e-06,1.4902008991536201e-06,7.98509479302825e-08,2.4036455791226834e-06
2.57974202579742,1.3618582402609587e-05,1.404671859487531e-06,1.4477124204753914e-06,7.861947212615354e-08,2.0451272304351725e-06
2.58974102589741,1.2684406580474098e-05,1.2734627999579924e-06,1.4185529498106783e-06,8.100939838677125e-08,2.1969136489352333e-06
2.5997400259974,8.235425835061679e-06,1.9052821703614416e-06,1.3935178496254116e-06,7.088671523840117e-08,2.1394579298655632e-06
2.60973902609739,1.077932259567627e-05,1.6559684957142936e-06,1.362664705178566e-06,7.64467675192563e-08,2.4342287523541864e-06
2.61973802619738,1.303880687650256e-05,1.544189586116605e-06,1.3500642631856176e-06,7.744659339449191e-08,2.1551569847298806e-06
2.62973702629737,9.997471577320827e-06,1.210941389159943e-06,1.3238935653166169e-06,6.92296228722762e-08,1.983497392546149e-06
2.63973602639736,1.0641227898366157e-05,1.0027466040035203e-06,1.303866479727196e-06,7.294257485414653e-08,1.937917490351973e-06
2.64973502649735,8.19833333178937e-06,1.1107839549688384e-06,1.2685251031585465e-06,7.052774036303818e-08,1.6997528741628196e-06
2.65973402659734,8.993479497307662e-06,1.1094322174632057e-06,1.2430197345816815e-06,6.886247109529348e-08,2.205530670365965e-06
2.66973302669733,8.161993654853963e-06,1.3406247389390246e-06,1.2329146361351795e-06,6.279945849466796e-08,2.107051392168158e-06
2.67973202679732,1.084770710771256e-05,1.1374993706399429e-06,1.1831151469855074e-06,6.631571207183265e-08,1.6937140979090893e-06
2.68973102689731,7.20851122783797e-06,8.802418207081745e-07,1.1908072703086012e-06,6.650081212661214e-08,1.6417611882663653e-06
2.6997300269973,8.996861790020527e-06,7.126690453291478e-07,1.1588977591509202e-06,6.517351792725915e-08,1.6046390817254723e-06
2.70972902709729,7.859561617584182e-06,6.299359070536499e-07,1.134389915725549e-06,5.870199135246634e-08,1.7860202735488937e-06
2.71972802719728,7.225309028890571e-06,5.471539601005996e-07,1.1117898856380688e-06,6.236300589707645e-08,1.7498804682498904e-06
2.72972702729727,8.171844360220223e-06,7.467579892403603e-07,1.1017187414743155e-06,6.187217510884114e-08,1.5934467815713157e-06
2.73972602739726,6.326132197511067e-06,9.91889454187323e-07,1.0661105098770706e-06,5.755018946552018e-08,1.5384065628538927e-06
2.74972502749725,4.711819603083059e-06,8.523309793769642e-07,1.062815539943706e-06,5.978328491089973e-08,1.5918358644391237e-06
2.75972402759724,8.83258201554786e-06,7.856142213985957e-07,1.0288602601749609e-06,5.431317607209188e-08,1.4678014087363274e-06
2.76972302769723,3.825437333388838e-06,6.280545136873925e-07,1.036016221187615e-06,5.70568134096686e-08,1.4786678908051539e-06
2.77972202779722,4.8296863726237405e-06,5.034981526192611e-07,1.0051798553758326e-06,5.3629184199864097e-08,1.555463495979363e-06
2.78972102789721,3.898489061650915e-06,4.825560352871256e-07,9.880428393571186e-07,5.413863389287062e-08,1.3823414676423898e-06
2.7997200279972,5.235342837640379e-06,5.656633701064856e-07,9.68138506724155e-07,5.32375768247546e-08,1.3595793650432725e-06
2.8097190280971898,4.387573117354327e-06,5.823332334281385e-07,9.332526901471215e-07,5.091804557643453e-08,1.370208106682767e-06
2.81971802819718,4.445504901136883e-06,6.197713427038364e-07,9.308139126727823e-07,4.85752387324321e-08,1.3092042409506702e-06
2.82971702829717,3.280352753896924e-06,5.767010399205416e-07,9.17125886832331e-07,5.061946327458864e-08,1.343278447002985e-06
2.83971602839716,4.377044412836213e-06,5.323925077358916e-07,9.003673460972123e-07,5.020893644628674e-08,1.3381927264796043e-06
2.8497150284971497,5.379190096494073e-06,4.792418422907179e-07,8.851225360567425e-07,4.949994156142908e-08,1.3035634422898062e-06
2.85971402859714,3.4710998510911103e-06,3.4892424792474936e-07,8.871203251942631e-07,4.5097384496796067e-08,1.2642928034092672e-06
2.86971302869713,3.3588438483909906e-06,3.912154876086226e-07,8.60435215126636e-07,4.6517597089615524e-08,1.1844486585258607e-06
2.87971202879712,4.172115424798205e-06,4.5755661153224646e-07,8.389290885817554e-07,4.7690557976190564e-08,1.2013277774613483e-06
2.88971102889711,4.171057610928967e-06,3.883366639207471e-07,8.240784289425942e-07,4.619694877359459e-08,1.210690513807945e-06
2.8997100289971,3.757787164904613e-06,4.395238598468592e-07,8.106175800489406e-07,4.3084254678843265e-08,1.1926743432054949e-06
2.90970902909709,4.37963943272641e-06,4.54280336050773e-07,7.972002232895083e-07,4.0261080800266384e-08,1.1243087574079e-06
2.91970802919708,2.054032522296728e-06,3.984617953275635e-07,7.841687400789062e-07,4.192327479118583e-08,1.1357067111603868e-06
2.92970702929707,2.3668845930343155e-06,3.8162381923169367e-07,7.875428417417568e-07,4.3447189901854676e-08,1.1542054468903002e-06
2.93970602939706,2.217079291880512e-06,3.68470209386232e-07,7.643574265727083e-07,4.0307326327066205e-08,1.113145640770861e-06
2.94970502949705,1.595069927552764e-06,3.3808552374562255e-07,7.549909245245834e-07,4.2187983140492867e-08,1.0583155515249716e-06
2.95970402959704,3.2134661005213124e-06,3.301208027298912e-07,7.377320750376798e-07,3.978103776637364e-08,1.074000052272292e-06
2.96970302969703,2.1925370570657855e-06,3.233594431055634e-07,7.361832603228833e-07,3.985376550435848e-08,1.0643538995351824e-06
2.97970202979702,2.432757969391732e-06,3.10080658851112e-07,7.260140504249311e-07,3.906728068952169e-08,1.0090739145748847e-06
2.98970102989701,1.7084556478505994e-06,3.351677245124071e-07,7.130686761265256e-07,3.7381971319229914e-08,1.0038393902878254e-06
2.999700029997,2.0234207193990765e-06,3.483141262412708e-07,6.922585010797483e-07,3.8624123231626386e-08,1.035705025502597e-06
3.00969903009699,2.0407439811923756e-06,3.3871233018901204e-07,6.732479560894422e-07,3.709671275157875e-08,9.966918576708407e-07
3.01969803019698,2.497370978618533e-06,3.5661283953511284e-07,6.732578625230282e-07,3.501053886302133e-08,9.609885462751537e-07
3.02969703029697,1.5409555957209162e-06,2.9913467112716904e-07,6.633159694170947e-07,3.5336579044163996e-08,9.485927071199431e-07
3.03969603039696,1.9039440424250017e-06,2.842032567823044e-07,6.505766186150168e-07,3.520217922397119e-08,9.262419106348591e-07
3.04969503049695,2.2765726789256005e-06,2.607492393746192e-07,6.365338776790885e-07,3.4654212751483067e-08,9.247683342576695e-07
3.05969403059694,1.326919847541533e-06,2.2664092189528548e-07,6.395880626646705e-07,3.4952377427174106e-08,9.190450186396117e-07
3.06969303069693,1.912241082849273e-06,3.1295243426316503e-07,6.190501831888266e-07,3.4795212604115925e-08,9.028244646643903e-07
3.0796920307969198,1.63184867948846e-06,2.752170418061957e-07,6.204051294652552e-07,3.2568854177791274e-08,8.961911417921216e-07
3.08969103089691,1.1638945732316666e-06,2.7176658030804173e-07,6.020214178396258e-07,3.2777714011085715e-08,8.830857597472924e-07
3.0996900309969,1.69954160731511e-06,2.4117118413626207e-07,5.967767549912168e-07,3.155839940261181e-08,8.580378030130707e-07
3.10968903109689,9.201570808435751e-07,2.174649587374753e-07,5.811365454765462e-07,3.122541666961043e-08,8.452148189952983e-07
3.1196880311968798,1.313005904943957e-06,2.434681087803244e-07,5.719423928746502e-07,3.0928213631238925e-08,8.245531656458502e-07
3.12968703129687,1.4143870724062566e-06,2.2080055113713305e-07,5.693313209716535e-07,2.988935798942593e-08,8.072290903444989e-07
3.13968603139686,1.0363404810507965e-06,2.813319431382038e-07,5.592876991408306e-07,2.8645429629090087e-08,8.1663904932742e-07
3.14968503149685,1.145908455660941e-06,2.188635898715228e-07,5.469374136135155e-07,3.0691006663394406e-08,7.954279338467003e-07
3.1596840315968397,1.0143601331269773e-06,2.1260284569656663e-07,5.454364695155922e-07,2.9703357934154246e-08,7.834750089647177e-07
3.16968303169683,1.0674881587741415e-06,2.1507438682318045e-07,5.299073509414388e-07,2.9046309234649312e-08,7.637601044315507e-07
3.17968203179682,1.3784147622905795e-06,1.9944270245815663e-07,5.182326815860028e-07,2.8754304013518657e-08,7.475508631637181e-07
3.18968103189681,7.513936624663094e-07,2.2723739177688067e-07,5.123475821291284e-07,2.7625103697913678e-08,7.356794097818249e-07
3.1996800319967997,1.297830956924687e-06,2.0348189347721707e-07,5.069033820666734e-07,2.6945645646126193e-08,7.317987992848135e-07
3.20967903209679,1.071081413114377e-06,2.1910008716707182e-07,5.07102513875897e-07,2.643853476802338e-08,7.179227989912789e-07
3.21967803219678,8.766610352115651e-07,1.922528715643989e-07,4.938927827831956e-07,2.6291609066416604e-08,7.129267043707337e-07
3.22967703229677,1.4009277470201577e-06,1.985830346042055e-07,4.878472261684808e-07,2.5158928483532524e-08,7.056166481144212e-07
3.23967603239676,8.435865301493237e-07,1.9911898842860741e-07,4.829774671363727e-07,2.536697842757444e-08,7.011462195651047e-07
3.24967503249675,1.2069080313848306e-06,1.8598178115568066e-07,4.722259354765871e-07,2.5298711749671577e-08,6.84003305121599e-07
3.25967403259674,1.0118063439535874e-06,2.026290376112692e-07,4.6828108255227566e-07,2.5910038740590493e-08,6.750302528553065e-07
3.26967303269673,6.390963850468768e-07,1.8242576268934655e-07,4.616643473499045e-07,2.5502489123273545e-08,6.66072648671692e-07
3.27967203279672,1.0948348002504205e-06,1.8479859832974263e-07,4.5386000382154236e-07,2.4781273209139168e-08,6.571153879664996e-07
3.28967103289671,7.445657995825683e-07,1.7845929497394983e-07,4.48099898216452e-07,2.3351586950112946e-08,6.392340684286677e-07
3.2996700329967,9.647894631397306e-07,1.7505637597484965e-07,4.454463027066943e-07,2.2888819171909002e-08,6.351427880019159e-07
3.30966903309669,8.691226398133666e-07,1.7623928022510497e-07,4.3652061396603027e-07,2.362406192431989e-08,6.312266947473535e-07
3.31966803319668,9.080903449331946e-07,1.7521037796847983e-07,4.311921845708591e-07,2.2526692829006774e-08,6.178194254020349e-07
3.32966703329667,9.588961538000886e-07,1.7318338765097428e-07,4.195417925511884e-07,2.3416772632692395e-08,6.114926051495603e-07
3.33966603339666,6.156577894801073e-07,1.6242108375920927e-07,4.157284329766989e-07,2.183267163517509e-08,5.99250448407748e-07
3.34966503349665,8.996582088513455e-07,1.6649963493444525e-07,4.095273608820763e-07,2.2524299592531605e-08,5.891904542395102e-07
3.35966403359664,5.557406059305443e-07,1.6721076010474635e-07,4.0573801077687243e-07,2.1762928587900635e-08,5.817614233610757e-07
3.36966303369663,9.299892433146605e-07,1.6414334649269895e-07,3.962712929371479e-07,2.167979102752917e-08,5.727899788481558e-07
3.37966203379662,6.043701785504417e-07,1.5206036225642275e-07,3.921843966008812e-07,2.0373221247685444e-08,5.652280669507157e-07
3.3896610338966098,6.975776774353956e-07,1.5130146423065517e-07,3.863398165727143e-07,2.0434646253190523e-08,5.595587907513325e-07
3.3996600339966,6.375266901163487e-07,1.4919567715573826e-07,3.8209871696905213e-07,1.998915973995055e-08,5.434442962252132e-07
3.40965903409659,6.857839382290949e-07,1.4931088953581605e-07,3.746918778756179e-07,2.0399240376991363e-08,5.412323406819552e-07
3.41965803419658,6.801868591516131e-07,1.5479615883704338e-07,3.7039611920480276e-07,2.007593356019531e-08,5.329856509858594e-07
3.4296570342965698,5.720256655734576e-07,1.5038194607829652e-07,3.659890176965653e-07,2.0057814267978957e-08,5.25674180526077e-07
3.43965603439656,7.443073404468068e-07,1.4536338107301086e-07,3.610861285702679e-07,1.880882796514498e-08,5.218661160706937e-07
3.44965503449655,4.805684346359871e-07,1.428256128942741e-07,3.5392955761212565e-07,1.8742007877682903e-08,5.117995769052976e-07
3.45965403459654,7.394304177300746e-07,1.3940508051235776e-07,3.5025849334093357e-07,1.8148413117277972e-08,5.069740792924517e-07
3.4696530346965297,5.379766450446857e-07,1.3956552564713854e-07,3.4479921759857874e-07,1.905588572366705e-08,5.022790525942045e-07
3.47965203479652,6.235645315657265e-07,1.3816440948360554e-07,3.4059423086487585e-07,1.8415195464724106e-08,4.894490521753532e-07
3.48965103489651,5.890513242693576e-07,1.3291783860528018e-07,3.331012863986341e-07,1.8266311007362648e-08,4.837289899929294e-07
3.4996500349965,4.5879895492808e-07,1.3060188421437639e-07,3.3069057222899416e-07,1.8115502067272847e-08,4.752814640484797e-07
3.5096490350964897,6.633925867840447e-07,1.3190734180039146e-07,3.241426260776198e-07,1.8073212635187956e-08,4.704963757718026e-07
3.51964803519648,4.134569727539722e-07,1.2592530099117748e-07,3.225787155496232e-07,1.7444973130956703e-08,4.6883369027647853e-07
3.52964703529647,5.739649160781465e-07,1.2598980192593822e-07,3.171480358928921e-07,1.7118775443981836e-08,4.623580130252487e-07
3.53964603539646,4.6103162588671926e-07,1.2486846215543874e-07,3.147698195871781e-07,1.7403797131969453e-08,4.5367586108446326e-07
3.54964503549645,5.671115012525218e-07,1.244985617696878e-07,3.108122378165338e-07,1.6828458385186596e-08,4.493710050044974e-07
3.55964403559644,4.297514533956424e-07,1.2016116115935513e-07,3.0877547385188844e-07,1.6170188577077504e-08,4.405984118486579e-07
3.56964303569643,4.842190159071329e-07,1.22605938638909e-07,3.003018572094795e-07,1.631885618744797e-08,4.388834847432152e-07
3.57964203579642,4.907993434127894e-07,1.2319140072375265e-07,2.9662793844935645e-07,1.655112291159607e-08,4.310845303537401e-07
3.58964103589641,4.2330555207666385e-07,1.1751152161566383e-07,2.9567222550850424e-07,1.6070730224912723e-08,4.253905677611148e-07
3.5996400359964,5.064466800180391e-07,1.1477754295227256e-07,2.9151339685371506e-07,1.5677217914551083e-08,4.231288471191526e-07
3.60963903609639,4.391623700036718e-07,1.1489992004411269e-07,2.87207635970214e-07,1.534410791871372e-08,4.16618557453161e-07
3.61963803619638,5.124531193499775e-07,1.1311963438232921e-07,2.835192486025875e-07,1.5453327493505153e-08,4.0764408201606345e-07
3.62963703629637,3.9246679418367606e-07,1.1317405357874754e-07,2.7971296799617753e-07,1.460044404074775e-08,4.051055619284296e-07
3.63963603639636,4.838636491707937e-07,1.1317962303318412e-07,2.7345554113237387e-07,1.4800481038747022e-08,4.0003863118553975e-07
3.64963503649635,3.908661159987574e-07,1.0728834854251775e-07,2.7173472797761055e-07,1.4362345801944352e-08,3.9274332976578545e-07
3.65963403659634,4.3127555753417345e-07,1.041640730754109e-07,2.6873131264402895e-07,1.3972639559720862e-08,3.8606536996730633e-07
3.66963303669633,3.523265170972282e-07,1.0335160561580283e-07,2.656281322022458e-07,1.428081811913492e-08,3.846555583384509e-07
3.67963203679632,4.3875183603373126e-07,1.052330508397689e-07,2.625642257036462e-07,1.4026862668254446e-08,3.753450998365525e-07
3.68963103689631,3.7253139732566204e-07,1.0091686418332454e-07,2.5873443403977114e-07,1.3940983437512396e-08,3.715492412572008e-07
3.6996300369962998,4.1749405329145377e-07,1.0303928263511345e-07,2.568354440625132e-07,1.3613205738092649e-08,3.6664720695318803e-07
3.70962903709629,3.479754669170734e-07,1.0104143001749635e-07,2.5078792483962974e-07,1.3407879511317195e-08,3.6358409737640187e-07
3.71962803719628,4.032487417383283e-07,9.890944731236742e-08,2.45720678313959e-07,1.3185330096702899e-08,3.5701184818663013e-07
3.72962703729627,3.6498225960609084e-07,9.951113106230033e-08,2.440584286379439e-07,1.3236319485181236e-08,3.539840860748288e-07
3.7396260373962598,3.9245114524093346e-07,9.759643821487725e-08,2.4232118842134096e-07,1.282958977259653e-08,3.478141489397052e-07
3.74962503749625,3.4435214679623774e-07,9.778592819787542e-08,2.387521394685325e-07,1.2737715406846974e-08,3.442845234436301e-07
3.75962403759624,3.752260061702892e-07,9.375646402509727e-08,2.3812115227696512e-07,1.2414413877496043e-08,3.423438274397218e-07
3.76962303769623,3.227984852247464e-07,9.329230030028734e-08,2.3523126232026125e-07,1.2247564481345066e-08,3.367437356577261e-07
3.7796220377962197,3.6155631411930405e-07,9.231471505396276e-08,2.3223277274028168e-07,1.230200262822008e-08,3.343979276267321e-07
3.78962103789621,3.420036403975777e-07,9.385409706311041e-08,2.2546858705493192e-07,1.2312132942596042e-08,3.294568446517749e-07
3.7996200379962,3.65351906612267e-07,9.207388209058374e-08,2.2394996756882278e-07,1.2230279883216594e-08,3.2382355185910514e-07
3.80961903809619,3.2140172434636936e-07,8.787135624034696e-08,2.2285022289319203e-07,1.2091363701695132e-08,3.2192248024005926e-07
3.8196180381961797,3.467762874591105e-07,8.709689608460871e-08,2.1807249751838758e-07,1.1714987842712064e-08,3.168721254964966e-07
3.82961703829617,3.1631282845095435e-07,8.736385042030475e-08,2.1669621634633048e-07,1.1837507985156171e-08,3.1103059097957594e-07
3.83961603839616,3.220453112387715e-07,8.918365783306811e-08,2.1596170059771998e-07,1.1379063757591328e-08,3.0989267044514215e-07
3.84961503849615,3.010862886763725e-07,8.584117112216397e-08,2.1154289727805426e-07,1.1391111209706701e-08,3.060155321437278e-07
3.85961403859614,3.334077979225077e-07,8.434242547478964e-08,2.095298467271847e-07,1.1083383834381869e-08,3.016784541016309e-07
3.86961303869613,3.1790567520237227e-07,8.283777822459296e-08,2.0817887560924141e-07,1.1000485729426328e-08,2.9672141749602755e-07
3.87961203879612,3.200329802146749e-07,8.257581583123494e-08,2.0456534593509842e-07,1.1286266451719036e-08,2.9515604136806386e-07
3.88961103889611,3.0472630938746904e-07,8.360064473864277e-08,2.0233766603404707e-07,1.056499567063643e-08,2.925426491269557e-07
3.8996100389961,3.1447463155289096e-07,7.972997690263884e-08,2.0036028546426856e-07,1.064282324726343e-08,2.8975819407751853e-07
3.90960903909609,2.8623648410443896e-07,7.902036465304468e-08,1.9785463733694185e-07,1.0529437074174922e-08,2.865229135480274e-07
3.91960803919608,3.0907685335836654e-07,7.850526897169693e-08,1.9466477189711723e-07,1.0415518954448564e-08,2.8389961013769257e-07
3.92960703929607,2.81627557213731e-07,7.707340972672316e-08,1.9393234026119405e-07,1.0182783837791424e-08,2.8006212457552703e-07
3.93960603939606,3.030551471579195e-07,7.577321028469166e-08,1.913454460265672e-07,1.0239842118350028e-08,2.776750718101954e-07
3.94960503949605,2.7343603553255133e-07,7.435922078540896e-08,1.897256540236561e-07,1.0106276415150855e-08,2.7213724634417465e-07
3.95960403959604,2.9263755425739894e-07,7.520121743677413e-08,1.874265270220801e-07,1.0057493323061988e-08,2.7143814714846847e-07
3.96960303969603,2.794255675259228e-07,7.263025340192554e-08,1.8471091425292028e-07,9.946025736390645e-09,2.676840664900845e-07
3.97960203979602,2.858465414625682e-07,7.403494636519251e-08,1.8269142501032802e-07,9.856684954359639e-09,2.639350674299866e-07
3.98960103989601,2.683755910352861e-07,7.083658890630403e-08,1.797769134626475e-07,9.599837867908775e-09,2.598108222398955e-07
3.999600039996,2.786374491723741e-07,7.189816051450854e-08,1.7844883538048108e-07,9.791691243694979e-09,2.5935994838575615e-07
4.00959904009599,2.6247254628954304e-07,7.059045110131751e-08,1.765459058553894e-07,9.400756187113195e-09,2.552362775926184e-07
4.01959804019598,2.7830962372996004e-07,7.021485812697237e-08,1.7565950183833221e-07,9.325164549222671e-09,2.516814471755022e-07
4.02959704029597,2.5786154365981997e-07,6.929070549963403e-08,1.7359553543107833e-07,9.266918185755558e-09,2.4938415182577914e-07
4.03959604039596,2.611997725483769e-07,6.922422813745136e-08,1.716958376917608e-07,8.95166783665879e-09,2.471411241672121e-07
4.04959504049595,2.563476568973344e-07,6.728806364449525e-08,1.710235515714752e-07,8.998956141325458e-09,2.4465903073067635e-07
4.05959404059594,2.4373451742662683e-07,6.755537330652316e-08,1.6783784819360473e-07,9.097567967604993e-09,2.4289667332218697e-07
4.0695930406959295,2.40259379063211e-07,6.598606450928875e-08,1.6530576118931715e-07,8.973165259929222e-09,2.410705552285226e-07
4.07959204079592,2.4876903513364143e-07,6.524489756012858e-08,1.6392184883130996e-07,8.980877956783024e-09,2.387495036569751e-07
4.08959104089591,2.481433347927162e-07,6.403419374453963e-08,1.6342109767721144e-07,8.557611303795061e-09,2.3549606284872012e-07
4.0995900409959,2.4562657791913025e-07,6.340680218531489e-08,1.6019953907669977e-07,8.642421119120947e-09,2.3282706290162582e-07
4.10958904109589,2.513921657197346e-07,6.225064146042983e-08,1.6011340847389206e-07,8.371073295638698e-09,2.298781175201759e-07
4.11958804119588,2.3915108896609306e-07,6.298081871695285e-08,1.58282250646483e-07,8.515177940290349e-09,2.2759048615946979e-07
4.12958704129587,2.3333092510000503e-07,6.142421955374343e-08,1.577807336999313e-07,8.18332030931228e-09,2.254462418970422e-07
4.13958604139586,2.3296284714479146e-07,6.2655503779341e-08,1.547257289686887e-07,8.284504206938514e-09,2.222423138346076e-07
4.1495850414958495,2.3468790149663572e-07,6.267236211899942e-08,1.5291817523618446e-07,8.240061269394037e-09,2.2163528317355902e-07
4.15958404159584,2.2942939816590122e-07,6.072053457331296e-08,1.5148339123180449e-07,7.97908917284298e-09,2.190965816826271e-07
4.16958304169583,2.1469296630093274e-07,6.00720619962582e-08,1.50328523794905e-07,8.087735284406361e-09,2.1592279923771236e-07
4.17958204179582,2.289594433131128e-07,6.004164672344027e-08,1.492158025518039e-07,7.998163529870189e-09,2.149827233670213e-07
4.18958104189581,2.2093699541890845e-07,5.8938622287120705e-08,1.4657057615635116e-07,7.846773092593275e-09,2.115638677163673e-07
4.1995800419958,2.1605790894492454e-07,5.753855819006419e-08,1.4597019188528404e-07,7.872969330771874e-09,2.1075509296758707e-07
4.20957904209579,2.1007677448041685e-07,5.761580624419064e-08,1.445748823561593e-07,7.658863074868202e-09,2.0791805196771094e-07
4.21957804219578,2.2627706700577598e-07,5.679888133144057e-08,1.4373369933439154e-07,7.492515019866189e-09,2.0616273007678692e-07
4.22957704229577,2.11440498664075e-07,5.664593120515499e-08,1.412969132132254e-07,7.64144848302862e-09,2.0501961105383584e-07
4.23957604239576,2.1164895934901143e-07,5.6105278366183806e-08,1.4056592885928723e-07,7.498190606650084e-09,2.031823194322824e-07
4.24957504249575,2.1092971486291245e-07,5.5346571393019805e-08,1.3923723628743624e-07,7.345740092014809e-09,2.0166051262315806e-07
4.25957404259574,2.1448746190031043e-07,5.494432195824838e-08,1.3759501563596286e-07,7.171528791824252e-09,1.9890392917923516e-07
4.26957304269573,2.0563177694261615e-07,5.535554485096441e-08,1.3616741734073058e-07,7.058372520872132e-09,1.972033751918132e-07
4.27957204279572,1.9754105669991878e-07,5.474273011038116e-08,1.3411368066706207e-07,7.181523456435012e-09,1.9542145953532465e-07
4.28957104289571,1.9909316620093195e-07,5.362925923366196e-08,1.3404643145865514e-07,7.058408679421858e-09,1.9319653139930168e-07
4.2995700429957,2.0679489371649927e-07,5.4668577281272966e-08,1.331440136238051e-07,7.001903181033484e-09,1.911081010528471e-07
4.30956904309569,1.9584457037663812e-07,5.3115314070319e-08,1.3094974736124878e-07,6.917561220061944e-09,1.8914068822257712e-07
4.31956804319568,1.9115295465342166e-07,5.2776019461638725e-08,1.3090335913229347e-07,7.052302622271955e-09,1.8698356462726753e-07
4.32956704329567,1.9840992701099434e-07,5.2704969476377366e-08,1.3073015582483204e-07,6.908783631571257e-09,1.860404027811665e-07
4.33956604339566,1.9589170390982998e-07,5.149987372672605e-08,1.266035798651019e-07,6.73580199526146e-09,1.83893974549519e-07
4.34956504349565,1.8757693737051087e-07,5.087329307710809e-08,1.2654346187087563e-07,6.851373384586182e-09,1.831746244636111e-07
4.35956404359564,1.895884039129505e-07,5.056148124677745e-08,1.2579578358303306e-07,6.862368313105709e-09,1.8118942923308143e-07
4.36956304369563,1.9034107442328944e-07,4.9030157064131866e-08,1.2436903928634193e-07,6.646788244694862e-09,1.794475495625112e-07
4.3795620437956195,1.8772724850070492e-07,4.9480444719050074e-08,1.2321671686755228e-07,6.671120890583856e-09,1.774833022313472e-07
4.38956104389561,1.7603127020584883e-07,4.8382579174931433e-08,1.2254142206116764e-07,6.532903522631182e-09,1.7664138007585114e-07
4.3995600439956,1.8108307074535185e-07,4.8263910997181024e-08,1.2081798287903706e-07,6.2766364057077915e-09,1.7515318863247172e-07
4.40955904409559,1.817664057146288e-07,4.761460423080938e-08,1.2031397500155194e-07,6.235651278561806e-09,1.734245644681671e-07
4.41955804419558,1.776204099067128e-07,4.726412670372152e-08,1.1828843471172959e-07,6.400590681239887e-09,1.720244007786438e-07
4.42955704429557,1.7467348846155547e-07,4.739138312897311e-08,1.1839306623419962e-07,6.38828601278791e-09,1.7092607146308887e-07
4.43955604439556,1.788958017670319e-07,4.618195863361978e-08,1.1682238247156379e-07,6.358169958917819e-09,1.6889813682349213e-07
4.44955504449555,1.784789069375776e-07,4.559566843458306e-08,1.1565983374810413e-07,6.236485750291704e-09,1.6722691399779107e-07
4.4595540445955395,1.7528495133220492e-07,4.54981078295404e-08,1.1485912013034018e-07,6.049529406252005e-09,1.671394814283457e-07
4.46955304469553,1.7164313247850453e-07,4.5418282821910844e-08,1.1420134879862464e-07,6.192760967867259e-09,1.643323491989015e-07
4.47955204479552,1.7394814368815279e-07,4.4418326650089686e-08,1.1326331475198593e-07,6.004239070364552e-09,1.6314346604877284e-07
4.48955104489551,1.7035882999769778e-07,4.429203008186114e-08,1.122213309444489e-07,5.9502538708694966e-09,1.6131906401991884e-07
4.4995500449955,1.6888546613507745e-07,4.44087474766517e-08,1.1133300153685139e-07,6.036706316756617e-09,1.6001734934799914e-07
4.50954904509549,1.6775725063972364e-07,4.4390948777995295e-08,1.0950114857639445e-07,5.980973376324465e-09,1.5917894033470083e-07
4.51954804519548,1.6521824862368388e-07,4.3401369892522714e-08,1.091357891033198e-07,5.893616812979193e-09,1.5763357505689418e-07
4.52954704529547,1.6442691615711776e-07,4.3177928316423036e-08,1.0818602842485232e-07,5.849861646008102e-09,1.562327539634329e-07
4.53954604539546,1.614801545513329e-07,4.237660807130234e-08,1.0769738805916453e-07,5.861168930168798e-09,1.5538829255762017e-07
4.54954504549545,1.6182113231589157e-07,4.2706610174971644e-08,1.0669791302315223e-07,5.743938734200552e-09,1.5408765602436675e-07
4.55954404559544,1.5738297386125178e-07,4.1604144705110935e-08,1.055896086418943e-07,5.6238580243081696e-09,1.5277506335009932e-07
4.56954304569543,1.621332054853079e-07,4.1621369329250436e-08,1.0511774420490043e-07,5.567266671915532e-09,1.5113788860652028e-07
4.57954204579542,1.5509437963552956e-07,4.1957692020173716e-08,1.0439384230264986e-07,5.510791791196051e-09,1.5048136115016168e-07
4.58954104589541,1.5792637032223748e-07,4.0859784953463776e-08,1.0328931596912377e-07,5.551213279993442e-09,1.4910607648201545e-07
4.5995400459954,1.5393261956734926e-07,4.134969152229132e-08,1.0160308313503542e-07,5.4025358846590105e-09,1.475621591251179e-07
4.60953904609539,1.4890063964345928e-07,4.1070946911394706e-08,1.014492907389417e-07,5.326615333219909e-09,1.465631148044763e-07
4.61953804619538,1.5306514196047568e-07,4.141085507530075e-08,1.0058002218507995e-07,5.339638736704157e-09,1.4513215110614921e-07
4.62953704629537,1.49102395931216e-07,4.051676065499193e-08,1.001279105572342e-07,5.302165030917071e-09,1.4473661292768708e-07
4.63953604639536,1.487837448640309e-07,4.0193096164403555e-08,9.903188554405166e-08,5.289933111276735e-09,1.429339515702703e-07
4.64953504649535,1.4645426706953374e-07,3.9247620618135654e-08,9.831477898621702e-08,5.333863968648155e-09,1.412929601152263e-07
4.65953404659534,1.4563620617106032e-07,3.866211689848568e-08,9.771172188937238e-08,5.285835843620834e-09,1.4046177512256732e-07
4.66953304669533,1.453232156820287e-07,3.9845529633298176e-08,9.659836974369263e-08,5.2478383860327665e-09,1.3951201492542856e-07
4.67953204679532,1.402246973450553e-07,3.8435083819568926e-08,9.586894269846898e-08,5.16058657328663e-09,1.385295826226614e-07
4.6895310468953095,1.4199964690734173e-07,3.8431877013130076e-08,9.538526161121902e-08,5.1071877479146985e-09,1.3803693149784763e-07
4.6995300469953,1.3811029212485375e-07,3.7683523617135e-08,9.433854343527298e-08,5.020237566728137e-09,1.3664896232736793e-07
4.70952904709529,1.4294236298773235e-07,3.7040913498362e-08,9.380574471155593e-08,4.89804902793462e-09,1.3560835679312245e-07
4.71952804719528,1.3820020895704328e-07,3.6855916081917465e-08,9.315530797258138e-08,4.949268518434848e-09,1.3492061462576607e-07
4.72952704729527,1.4024907707629013e-07,3.6624408158544195e-08,9.26867411259936e-08,5.0266676538305105e-09,1.3351998022038747e-07
4.73952604739526,1.3575954143879138e-07,3.5843499924274916e-08,9.188744185496188e-08,4.835305684179278e-09,1.3179158260159913e-07
4.74952504749525,1.3615366620960748e-07,3.672679627103376e-08,9.086972376622286e-08,4.758314204391152e-09,1.3185027052631862e-07
4.75952404759524,1.3386356201240153e-07,3.5786888867444667e-08,9.040322114579605e-08,4.793411203893458e-09,1.3055533088029696e-07
4.7695230476952295,1.3256188973325727e-07,3.6150912704849046e-08,8.907566518795277e-08,4.77751574685315e-09,1.2953193638776573e-07
4.77952204779522,1.3148441607928958e-07,3.5160836286255546e-08,8.91048408498612e-08,4.860547823788956e-09,1.2869924072583995e-07
4.78952104789521,1.313245890462694e-07,3.4662176760697195e-08,8.784332453113487e-08,4.714435340275985e-09,1.2738201818060233e-07
4.7995200479952,1.3226147529268257e-07,3.4754413762068684e-08,8.749369923955763e-08,4.6672410202969e-09,1.254252210973171e-07
4.80951904809519,1.293294206779203e-07,3.4224090228790916e-08,8.72550178172256e-08,4.682509649881232e-09,1.2542660783890488e-07
4.81951804819518,1.2727144586474764e-07,3.401584770329966e-08,8.639201485603623e-08,4.617790950507168e-09,1.243353618467011e-07
4.82951704829517,1.2659503366012286e-07,3.4301953644217353e-08,8.536245128403769e-08,4.687105590008576e-09,1.2402773643210795e-07
4.83951604839516,1.2928929213154418e-07,3.4625072428298574e-08,8.549821802907777e-08,4.599468445807541e-09,1.229417049390878e-07
4.84951504849515,1.2587073862666568e-07,3.321838469759392e-08,8.445836586346039e-08,4.487149635649924e-09,1.215790412544491e-07
4.85951404859514,1.252249618294128e-07,3.3846494479054e-08,8.380721368977957e-08,4.442083852474986e-09,1.2073185272266193e-07
4.86951304869513,1.2347098078016347e-07,3.313447632894821e-08,8.329798003608204e-08,4.397419564096819e-09,1.2025568675196574e-07
4.87951204879512,1.2375782731625994e-07,3.300686391386384e-08,8.250647316442152e-08,4.398683408124982e-09,1.1952239172948465e-07
4.88951104889511,1.2327981019180418e-07,3.272204490452473e-08,8.21383977690926e-08,4.345320610928612e-09,1.1836648757655579e-07
4.8995100489951,1.2197315686078578e-07,3.2676176115773096e-08,8.181285260724566e-08,4.338606103613084e-09,1.1817440457594608e-07
4.90950904909509,1.2087838699748532e-07,3.212056852813609e-08,8.07202431647237e-08,4.2582652768399654e-09,1.1661082490427395e-07
4.91950804919508,1.203649555364006e-07,3.2445058006308604e-08,7.99573495531252e-08,4.282962559251691e-09,1.1615814432858022e-07
4.92950704929507,1.2016438565648363e-07,3.210276981338647e-08,7.991146115576282e-08,4.273844706614002e-09,1.1579598513216174e-07
4.93950604939506,1.1919181653342427e-07,3.145041595482035e-08,7.914406103395781e-08,4.279728726296103e-09,1.1359353586815525e-07
4.94950504949505,1.1703509683746541e-07,3.17878261496113e-08,7.816546085899546e-08,4.248825651370274e-09,1.1286514031183946e-07
4.95950404959504,1.1653554177242357e-07,3.140664373389705e-08,7.790183997527251e-08,4.1418415252022005e-09,1.1258610991010446e-07
4.96950304969503,1.1429133157868759e-07,3.103978779920662e-08,7.746857303817348e-08,4.212523685633072e-09,1.1165373601212114e-07
4.97950204979502,1.1463540843963648e-07,3.091220490450193e-08,7.676174029040934e-08,4.207675247482414e-09,1.114688070362082e-07
4.98950104989501,1.1324380898254805e-07,3.1102695946345565e-08,7.657006457958711e-08,4.0478462513526064e-09,1.103530594763692e-07
4.9995000499949995,1.1568438386452672e-07,3.092401077284835e-08,7.574045826058081e-08,4.074213222720498e-09,1.0919854814532888e-07
5.00949905009499,1.1400338152358796e-07,3.028584879711934e-08,7.537940198986835e-08,4.054811736230971e-09,1.0857985059455804e-07
5.01949805019498,1.1401481676671967e-07,2.9751542633638547e-08,7.517460152561549e-08,3.974349647469841e-09,1.0772236967553424e-07
5.02949705029497,1.1061008902055147e-07,2.923123046048672e-08,7.435785517659932e-08,3.8550952351536575e-09,1.0733163482568453e-07
5.03949605039496,1.1064339545700754e-07,2.9517984474196174e-08,7.342526231264102e-08,3.88059938270968e-09,1.0647755656276596e-07
5.04949505049495,1.0978061827030289e-07,2.9099284917485233e-08,7.32677997264903e-08,3.851368721778665e-09,1.0613443604652904e-07
5.05949405059494,1.1003552524900339e-07,2.8867176707332494e-08,7.290628540320439e-08,3.834772165659014e-09,1.0495554288473393e-07
5.06949305069493,1.0894347754072013e-07,2.889504343345353e-08,7.255905793558008e-08,3.811275878933091e-09,1.0477395991741639e-07
5.0794920507949195,1.0634950407710796e-07,2.868343464346068e-08,7.228677654336522e-08,3.8366436617394015e-09,1.0406238945215207e-07
5.08949105089491,1.0717818788805314e-07,2.824953617577385e-08,7.121641339542559e-08,3.854925176875877e-09,1.031092882419009e-07
5.0994900509949,1.0611264910498861e-07,2.8209886300458368e-08,7.102171659598525e-08,3.788441633270826e-09,1.0235147916199752e-07
5.10948905109489,1.0426004142255424e-07,2.8209945538437647e-08,7.068113787566141e-08,3.800496786223824e-09,1.0144082192558549e-07
5.11948805119488,1.0486568754606169e-07,2.8227775503228326e-08,6.97278838769015e-08,3.758943634905622e-09,1.0044992962191525e-07
5.12948705129487,1.0495672166762198e-07,2.7510857101548376e-08,6.952471540604889e-08,3.766474449250159e-09,1.000990760334716e-07
5.13948605139486,1.0554055902739926e-07,2.7632912133117314e-08,6.912437814837772e-08,3.674812547050022e-09,9.937933283531363e-08
5.14948505149485,1.0337694604562898e-07,2.7353349132615305e-08,6.882329250409008e-08,3.651885779174273e-09,9.863826150670183e-08
5.15948405159484,1.0381939147451408e-07,2.7052563793461363e-08,6.815882170253751e-08,3.673952016135921e-09,9.834233626521116e-08
5.16948305169483,1.0336511477208058e-07,2.6778945069150787e-08,6.774641732724764e-08,3.633825343272731e-09,9.753836900287286e-08
5.17948205179482,1.0017030426098223e-07,2.6844110726303684e-08,6.69752310837504e-08,3.589840113737765e-09,9.68959552551281e-08
5.18948105189481,9.971540959873608e-08,2.648579978099513e-08,6.679894892850347e-08,3.5039743292153306e-09,9.636011227082619e-08
5.1994800519948,9.891111853940499e-08,2.6525438862745688e-08,6.59131899985846e-08,3.519896173956199e-09,9.586466398048194e-08
5.20947905209479,1.0009453055519578e-07,2.6369128527644143e-08,6.595684528248698e-08,3.5351231730886613e-09,9.571992902673215e-08
5.21947805219478,9.988371709755763e-08,2.643302616564645e-08,6.554764185147065e-08,3.4951113509387805e-09,9.474009964770426e-08
5.22947705229477,9.761315609932692e-08,2.605243958701549e-08,6.481216118545339e-08,3.435234219623163e-09,9.444867333297334e-08
5.23947605239476,9.852641232738499e-08,2.5714808314663833e-08,6.494797096553511e-08,3.4817341763737363e-09,9.377599497811418e-08
5.24947505249475,9.860520280268801e-08,2.622427153551233e-08,6.448901804603442e-08,3.424302694138884e-09,9.245303164054959e-08
5.25947405259474,9.518211324423926e-08,2.558606675394006e-08,6.38532416207455e-08,3.437971918029835e-09,9.219730271453067e-08
5.26947305269473,9.441449306752253e-08,2.5693650650222565e-08,6.33194507288396e-08,3.405399206365875e-09,9.119918398561663e-08
5.27947205279472,9.430745412383248e-08,2.4961373697164136e-08,6.29689018368839e-08,3.303632520547989e-09,9.108713900335428e-08
5.28947105289471,9.444641266283752e-08,2.5184081050276205e-08,6.268144792561927e-08,3.3816033538156723e-09,9.016021562686417e-08
5.2994700529947,9.363378014352034e-08,2.4804447500121245e-08,6.221673767121012e-08,3.327467523011148e-09,8.988046584040889e-08
5.3094690530946895,9.220407779886325e-08,2.495275354229139e-08,6.163778296939158e-08,3.284918735254602e-09,8.98479694892569e-08
5.31946805319468,9.24163316811941e-08,2.45069935706888e-08,6.128895212199405e-08,3.2869992204235758e-09,8.872276658763153e-08
5.32946705329467,9.300268553306046e-08,2.4385541918885703e-08,6.121963639100974e-08,3.305068486240322e-09,8.816489813904041e-08
5.33946605339466,9.15827747206304e-08,2.4100283418170652e-08,6.066598135742238e-08,3.2560023761474842e-09,8.79811406992142e-08
5.34946505349465,9.086311119306384e-08,2.421259664048516e-08,6.034971163681776e-08,3.1937107885221824e-09,8.726520420221361e-08
5.35946405359464,9.004236965010783e-08,2.4107884258627458e-08,5.998391191167941e-08,3.2027472117662516e-09,8.642795236821787e-08
5.36946305369463,8.98867964995601e-08,2.3542655310848042e-08,5.938597008238452e-08,3.154398174140482e-09,8.643471693906151e-08
5.37946205379462,8.928330050838877e-08,2.3613684841653303e-08,5.922021401819929e-08,3.1046939684911627e-09,8.542774963287739e-08
5.3894610538946095,9.013236143281133e-08,2.3504184659242602e-08,5.897638960730472e-08,3.102169290401049e-09,8.546173715206776e-08
5.3994600539946,8.823992100704535e-08,2.306370993677936e-08,5.854090594459571e-08,3.1270164985899494e-09,8.460973403183895e-08
5.40945905409459,8.561228744991776e-08,2.347728153884771e-08,5.810302029966179e-08,3.091206462998676e-09,8.429941519700049e-08
5.41945805419458,8.703636617046369e-08,2.3045810111686177e-08,5.789282276943511e-08,3.097240827975882e-09,8.37753580259726e-08
5.42945705429457,8.602571515298307e-08,2.2937214370762164e-08,5.7781951354452704e-08,3.0619089343774702e-09,8.278181792176246e-08
5.43945605439456,8.433190965088463e-08,2.2623388681156806e-08,5.7390639167377854e-08,3.0874146816242303e-09,8.244140311726161e-08
5.44945505449455,8.383743782228686e-08,2.2911187580291766e-08,5.68069160065351e-08,3.0209059115450074e-09,8.198858382771427e-08
5.45945405459454,8.443699627672538e-08,2.2790759927909607e-08,5.634515768096935e-08,2.9867982741105785e-09,8.145173517953678e-08
5.46945305469453,8.583971557136473e-08,2.2639784502019117e-08,5.6148161012879476e-08,3.053517912869308e-09,8.147705045667275e-08
5.47945205479452,8.547213680177385e-08,2.23297170783537e-08,5.57139123589766e-08,2.9755625957275795e-09,8.032330243057912e-08
5.48945105489451,8.280656120826103e-08,2.1972774977232547e-08,5.5551055939076464e-08,2.9986714553290648e-09,7.990092859672514e-08
5.4994500549945,8.368825397533184e-08,2.232311318081255e-08,5.516779195804212e-08,2.9672523721190656e-09,7.949656224850877e-08
5.50944905509449,8.20118053788866e-08,2.2072884395385948e-08,5.5119419294471577e-08,2.8987297505478817e-09,7.920701820709172e-08
5.51944805519448,8.118967271859385e-08,2.1887220259868947e-08,5.468795468215282e-08,2.9423446089425704e-09,7.864398493117696e-08
5.52944705529447,8.02745767753859e-08,2.1607369196710665e-08,5.419900788680191e-08,2.9082044700710426e-09,7.857840598988327e-08
5.53944605539446,8.010649045760708e-08,2.147672345312189e-08,5.423006969631587e-08,2.9200985649965626e-09,7.766376747008956e-08
5.54944505549445,8.02194314594647e-08,2.1289429045342353e-08,5.359236197912007e-08,2.821451809690158e-09,7.747790627501475e-08
5.55944405559444,8.028886801785422e-08,2.1307860038892808e-08,5.313932457052577e-08,2.8003101506864506e-09,7.694311541598015e-08
5.56944305569443,7.841829697406421e-08,2.1357595586666112e-08,5.27515524170617e-08,2.8304667064823165e-09,7.676122663450523e-08
5.57944205579442,7.92176134289248e-08,2.0711683209266073e-08,5.2516373062746826e-08,2.765075334381755e-09,7.604555308345945e-08
5.58944105589441,7.674273244078792e-08,2.0916888306487502e-08,5.242158332211755e-08,2.8195114371789817e-09,7.550823254387615e-08
5.5994400559944,7.922846674732805e-08,2.073307739973619e-08,5.2358952075289725e-08,2.7626468898691998e-09,7.527062972798068e-08
5.60943905609439,7.626299946342468e-08,2.0636548477995842e-08,5.190446663539582e-08,2.7804522213341185e-09,7.463620456946841e-08
5.6194380561943795,7.645761920269975e-08,2.057631430806834e-08,5.1484676642009526e-08,2.7766851467587916e-09,7.41382160463535e-08
5.62943705629437,7.703172075629715e-08,2.018980668035236e-08,5.145658773524419e-08,2.770603070009401e-09,7.358218597932235e-08
5.63943605639436,7.628762480046957e-08,2.008641533918646e-08,5.1094226816405725e-08,2.7163403092691922e-09,7.34954550284472e-08
5.64943505649435,7.61403417171604e-08,1.9977630565572998e-08,5.051964855324964e-08,2.677711357912106e-09,7.306670938558595e-08
5.65943405659434,7.505826437435104e-08,2.009008979713593e-08,5.034353834293636e-08,2.6638888303973564e-09,7.262572259230215e-08
5.66943305669433,7.39442464318536e-08,1.9818988203214338e-08,4.990829779946599e-08,2.6843681614174157e-09,7.270554182698277e-08
5.67943205679432,7.488221145070518e-08,1.9708945990579883e-08,5.00480337923605e-08,2.6428589360000465e-09,7.206419030402686e-08
5.68943105689431,7.386746967297964e-08,1.952780993502987e-08,4.967645398837704e-08,2.6201842475397565e-09,7.172347128672019e-08
5.6994300569942995,7.311229617989474e-08,1.9362021666666058e-08,4.917439071507478e-08,2.6304085081115487e-09,7.094049174456554e-08
5.70942905709429,7.389210815471436e-08,1.9287695155745853e-08,4.911950621462607e-08,2.5869146511439887e-09,7.065447298524641e-08
5.71942805719428,7.268065552468811e-08,1.9102814902029833e-08,4.869893818231368e-08,2.549621650651011e-09,7.039340938671346e-08
5.72942705729427,7.289992752716613e-08,1.9230372890030735e-08,4.831193793547588e-08,2.6046344659053846e-09,6.999530357255923e-08
5.73942605739426,7.364112847873069e-08,1.9287155197679877e-08,4.815405526429954e-08,2.5495166621073697e-09,6.962867617053109e-08
5.74942505749425,7.071959521793994e-08,1.9083215745739525e-08,4.788493077413971e-08,2.5437382448593864e-09,6.892440810630606e-08
5.75942405759424,7.162463944790018e-08,1.896001287265812e-08,4.752827711116732e-08,2.5489051989052167e-09,6.835753438358366e-08
5.76942305769423,7.012657328405635e-08,1.9022164692294367e-08,4.728313159825431e-08,2.5147681307161884e-09,6.841786500325483e-08
5.77942205779422,7.146032715852853e-08,1.9133934015231806e-08,4.717007338744447e-08,2.5244918001651954e-09,6.819344055621651e-08
5.78942105789421,7.009801924164836e-08,1.8763000216325456e-08,4.721913121062747e-08,2.462582963767901e-09,6.770467623140176e-08
5.7994200579942,7.076485544006518e-08,1.8614412696929874e-08,4.6861128831046543e-08,2.508493038114849e-09,6.721599812627639e-08
5.80941905809419,6.949417838831338e-08,1.8482051561538857e-08,4.636921886020137e-08,2.474818854792011e-09,6.691885932446268e-08
5.81941805819418,6.967805282274195e-08,1.8477478789646396e-08,4.601329632220596e-08,2.4292293349506123e-09,6.662378590850752e-08
5.82941705829417,6.854571472239245e-08,1.8516847090119184e-08,4.581647568300121e-08,2.428051504961819e-09,6.627658788711942e-08
5.83941605839416,6.899391340416033e-08,1.820596798914402e-08,4.5612218647285136e-08,2.4023996055340275e-09,6.613885248630255e-08
5.8494150584941496,6.798757974730948e-08,1.822219487774685e-08,4.5125100015688116e-08,2.434406310683902e-09,6.55586507363923e-08
5.85941405859414,6.655033676962826e-08,1.8105849952822232e-08,4.5507344964484464e-08,2.404260141616971e-09,6.531865297092693e-08
5.86941305869413,6.744049363792156e-08,1.8050624911499037e-08,4.4935887070818115e-08,2.370207885542721e-09,6.469094430041605e-08
5.87941205879412,6.751608804587423e-08,1.7821850876262844e-08,4.4921137042234297e-08,2.4304072874442127e-09,6.44456002253798e-08
5.88941105889411,6.59431130258641e-08,1.7912888266461564e-08,4.45757564046063e-08,2.4035085843916487e-09,6.39563570579967e-08
5.8994100589941,6.601645741534168e-08,1.7656127218398353e-08,4.4287796965230916e-08,2.371054977425447e-09,6.400543172375839e-08
5.90940905909409,6.541167506164272e-08,1.7519967228899706e-08,4.403577324044435e-08,2.370513839208779e-09,6.37026878831708e-08
5.91940805919408,6.585383684907231e-08,1.7379777146856917e-08,4.3740227150552314e-08,2.3240873279691127e-09,6.306147832144197e-08
5.9294070592940695,6.584949660170866e-08,1.7342311976864973e-08,4.36028887517397e-08,2.33306169055509e-09,6.287272069563817e-08
5.93940605939406,6.459121218818073e-08,1.7302942061582373e-08,4.3363419793869156e-08,2.3771785507701835e-09,6.232546071384145e-08
5.94940505949405,6.520173254459838e-08,1.7220773368091656e-08,4.313977949479489e-08,2.2813996345877863e-09,6.214158134464687e-08
5.95940405959404,6.433586336330164e-08,1.7016718394731583e-08,4.2904825732360535e-08,2.3153359005503294e-09,6.181169933026862e-08
5.96940305969403,6.37258692753332e-08,1.677416492754383e-08,4.2691317072974827e-08,2.2909143108628737e-09,6.131944738369492e-08
5.97940205979402,6.378966838441098e-08,1.687293843624183e-08,4.249153479891649e-08,2.2238738329958455e-09,6.135058354457037e-08
5.98940105989401,6.398129062546383e-08,1.659417593902284e-08,4.226156980398365e-08,2.2189456082346474e-09,6.111659565946317e-08
5.999400059994,6.305549133585167e-08,1.6655228693383244e-08,4.1935866648795205e-08,2.221973716907476e-09,6.091587210417427e-08
6.0093990600939895,6.265486295930268e-08,1.6494756799021828e-08,4.18005952062363e-08,2.2237907047613567e-09,6.030704380620756e-08
6.01939806019398,6.281696317701993e-08,1.6478033836668048e-08,4.166240415708238e-08,2.1726416691340915e-09,6.01369679140119e-08
6.02939706029397,6.32847782953616e-08,1.6586879539961666e-08,4.147709198378505e-08,2.174069082763677e-09,6.009029784871092e-08
6.03939606039396,6.150650498206564e-08,1.645062246965119e-08,4.133217780950059e-08,2.2389072211670113e-09,5.963943742302341e-08
6.04939506049395,6.1633337065903e-08,1.6261649695448084e-08,4.1055420867622056e-08,2.1685629453337525e-09,5.898435544357404e-08
6.05939406059394,6.089174957895475e-08,1.612210857864512e-08,4.087756466014947e-08,2.159610233372486e-09,5.863950189102451e-08
6.06939306069393,6.101714598356897e-08,1.61290569290825e-08,4.065494106938481e-08,2.1482130334883737e-09,5.852792719953255e-08
6.07939206079392,5.974789013043517e-08,1.6028634613477658e-08,4.0351679406719026e-08,2.1339830459310202e-09,5.8334202458552876e-08
6.08939106089391,5.987568623588126e-08,1.6142429975057147e-08,4.0122438972900965e-08,2.1816260962798834e-09,5.7783483148183134e-08
6.0993900609939,6.033930764932186e-08,1.602036913204055e-08,4.019409560500163e-08,2.1523686222788455e-09,5.7917776952556395e-08
6.10938906109389,5.914619172632427e-08,1.6027894505844525e-08,3.9733306748399594e-08,2.116391348310106e-09,5.743571536097264e-08
6.11938806119388,5.996747479303533e-08,1.5883681475336493e-08,3.9528301820082266e-08,2.105592622827565e-09,5.700442692712641e-08
6.12938706129387,5.928301165818718e-08,1.5882438197224707e-08,3.955787536543725e-08,2.0978316473416017e-09,5.682576791090314e-08
6.13938606139386,5.9133834948500134e-08,1.5741568069251797e-08,3.909141846823935e-08,2.110740232830298e-09,5.650107833575319e-08
6.14938506149385,5.883584380908326e-08,1.5547606037231252e-08,3.900405262422796e-08,2.0574093531694422e-09,5.620034789799547e-08
6.1593840615938396,5.850064961886584e-08,1.5457164259262118e-08,3.8760439819819686e-08,2.0862908570504827e-09,5.6264491413522975e-08
6.16938306169383,5.9200695263218136e-08,1.528177900717796e-08,3.857841249987585e-08,2.0268601810763954e-09,5.60407951304677e-08
6.17938206179382,5.860675205758556e-08,1.513372165243985e-08,3.851412676837169e-08,2.0552625406678155e-09,5.555967608935934e-08
6.18938106189381,5.759686740158297e-08,1.5018775326026596e-08,3.8248403808455234e-08,2.02925362503011e-09,5.549660936159671e-08
6.1993800619938,5.7225305834758135e-08,1.518534642785234e-08,3.81122658228643e-08,2.034359456338492e-09,5.501225468703882e-08
6.20937906209379,5.573936986898972e-08,1.5171579391284527e-08,3.7882624785268974e-08,2.0283885266087664e-09,5.468793005985625e-08
6.21937806219378,5.669543897093879e-08,1.499767039856456e-08,3.782585445982854e-08,2.014239665515618e-09,5.450201650684716e-08
6.22937706229377,5.540438650371446e-08,1.4991772081162306e-08,3.768402087506504e-08,2.0469737627023145e-09,5.4076670973727837e-08
6.2393760623937595,5.540242947910258e-08,1.491179366322471e-08,3.7345806439371865e-08,1.977224535220322e-09,5.4036820414368814e-08
6.24937506249375,5.575411725650896e-08,1.48341737617338e-08,3.728948797122205e-08,2.007824578808482e-09,5.3632742694562826e-08
6.25937406259374,5.564688484055697e-08,1.4777001159354663e-08,3.6985862111482e-08,1.9760269150265552e-09,5.3330070818402933e-08
6.26937306269373,5.5639850900375455e-08,1.4736742159799352e-08,3.677756181771901e-08,1.95891729975899e-09,5.291345190683316e-08
6.27937206279372,5.5071156803336325e-08,1.4629136618511055e-08,3.6551409588301276e-08,1.9558797536218364e-09,5.318757960673477e-08
6.28937106289371,5.450267533464542e-08,1.4548697324582002e-08,3.6581196928573055e-08,1.93071269498728e-09,5.2892391455382545e-08
6.2993700629937,5.474201640559052e-08,1.4442325036023104e-08,3.634979765246358e-08,1.9306750235720566e-09,5.2581040256197475e-08
6.30936906309369,5.353230369219362e-08,1.4434622487940552e-08,3.617982570800473e-08,1.9313866490929117e-09,5.2371852458147045e-08
6.3193680631936795,5.39260596387766e-08,1.4353964130421336e-08,3.604847012753416e-08,1.943973438473755e-09,5.20058024927077e-08
6.32936706329367,5.375373527295652e-08,1.4272598566662685e-08,3.608700621642241e-08,1.8739156271917593e-09,5.175163708325312e-08
6.33936606339366,5.410377893988819e-08,1.4169775719494253e-08,3.563990662685756e-08,1.891664467066948e-09,5.151135285738662e-08
6.34936506349365,5.2976134339001585e-08,1.4237211136023737e-08,3.5486391303181705e-08,1.8674661822673015e-09,5.148921495547902e-08
6.35936406359364,5.3054493919041324e-08,1.4128285751394044e-08,3.5293223767713406e-08,1.875508703538774e-09,5.133184649941509e-08
6.36936306369363,5.3176937028282374e-08,1.4105211935514431e-08,3.5179361976244746e-08,1.8642286485655773e-09,5.082240325369044e-08
6.37936206379362,5.293483478853611e-08,1.4123447670182604e-08,3.50338509707886e-08,1.869865137540916e-09,5.0682010968963955e-08
6.38936106389361,5.232382443346182e-08,1.3928966147721015e-08,3.489503216084598e-08,1.8803147661159755e-09,5.04065753114371e-08
6.3993600639935995,5.110698961252032e-08,1.3898968753317352e-08,3.461907142438112e-08,1.8692503698638863e-09,5.0048692915673726e-08
6.40935906409359,5.25198628891645e-08,1.3826315746694442e-08,3.463878995839839e-08,1.8574318269607159e-09,4.999585128978973e-08
6.41935806419358,5.18971343635958e-08,1.3700834748913079e-08,3.4421038545448904e-08,1.8597104668438434e-09,4.946342649058277e-08
6.42935706429357,5.168095457751583e-08,1.3728197112408098e-08,3.4242880862731015e-08,1.8315887291605538e-09,4.9261579081880825e-08
6.43935606439356,5.1408824011614685e-08,1.369705810010926e-08,3.395978585418121e-08,1.8225767164504088e-09,4.935319074185972e-08
6.44935506449355,5.013472058482434e-08,1.3564986641827756e-08,3.393271658025299e-08,1.8512603903747585e-09,4.892590641921463e-08
6.45935406459354,5.104920554664387e-08,1.3499287937633468e-08,3.373419018196024e-08,1.787273788109142e-09,4.900616198164011e-08
6.4693530646935296,5.071053938778519e-08,1.3434679958674199e-08,3.368272052884233e-08,1.8393072114010503e-09,4.8665933696148066e-08
6.47935206479352,5.0433003306036356e-08,1.3205500017265736e-08,3.359399526316604e-08,1.7776066790061532e-09,4.8389364368333926e-08
6.48935106489351,5.017150097326466e-08,1.317993658389522e-08,3.337971329199374e-08,1.7891083332110192e-09,4.790948529545555e-08
6.4993500649935,5.006212379377796e-08,1.3067287647670595e-08,3.3334016529404914e-08,1.7538694718249215e-09,4.793519584371099e-08
6.50934906509349,4.978901615220088e-08,1.3108828576386667e-08,3.3154459754056984e-08,1.7572011935597323e-09,4.7842554120106893e-08
6.51934806519348,4.996430098626466e-08,1.300185525977263e-08,3.2896333640030386e-08,1.75620037778097e-09,4.758283356130608e-08
6.52934706529347,4.858241470148842e-08,1.3017498470782328e-08,3.2730650117090405e-08,1.7730222480782506e-09,4.731408491805541e-08
6.53934606539346,4.889348611894024e-08,1.3034441720923664e-08,3.252630564165669e-08,1.7394909868835936e-09,4.717843274896844e-08
6.5493450654934495,4.823203450266011e-08,1.2951918606697148e-08,3.2465896263305784e-08,1.7219045185626464e-09,4.679119149371808e-08
6.55934406559344,4.817309689634335e-08,1.2932952925090834e-08,3.2475800824543e-08,1.7302819441142757e-09,4.667255726375435e-08
6.56934306569343,4.779448114001764e-08,1.2791659330864218e-08,3.231458717426392e-08,1.7132800516484875e-09,4.640013410403243e-08
6.57934206579342,4.781461942920135e-08,1.2805367888531306e-08,3.2121698487610243e-08,1.7090910644634195e-09,4.6233232121290786e-08
6.58934106589341,4.8172719062245755e-08,1.2706427060189794e-08,3.201229281405928e-08,1.7142403947551188e-09,4.589954143411061e-08
6.5993400659934,4.780863881860295e-08,1.2723373818222757e-08,3.1677009865249886e-08,1.713778143793992e-09,4.574154109244842e-08
6.60933906609339,4.755059856133417e-08,1.2620907927575088e-08,3.167260158236856e-08,1.6891703162244839e-09,4.5725595503857676e-08
6.61933806619338,4.714255192350315e-08,1.2525725287590629e-08,3.1522103459062435e-08,1.6730936799982601e-09,4.563499412791223e-08
6.6293370662933695,4.733749762251018e-08,1.2591239098222629e-08,3.13535161746174e-08,1.6786515297524778e-09,4.528803562334299e-08
6.63933606639336,4.713433035538151e-08,1.2512367567348608e-08,3.131694839570794e-08,1.6589583520176963e-09,4.5127199928514716e-08
6.64933506649335,4.64580991821524e-08,1.2544130679344908e-08,3.115941199071493e-08,1.6544071033180024e-09,4.5033904370244256e-08
6.65933406659334,4.6414199449535296e-08,1.2288186007174356e-08,3.096227591677588e-08,1.6423474362152864e-09,4.469180033825293e-08
6.66933306669333,4.58201010053293e-08,1.250108450572839e-08,3.0844408091245876e-08,1.6357388641010586e-09,4.4558467920653896e-08
6.67933206679332,4.6160615442942286e-08,1.220631845230463e-08,3.077875351115532e-08,1.6197348002214654e-09,4.4502110503399806e-08
6.68933106689331,4.600597782521672e-08,1.2197258003350404e-08,3.0574119542225773e-08,1.6321722111286994e-09,4.412825388654341e-08
6.6993300669933,4.591867873834868e-08,1.2116576704972366e-08,3.05100899155224e-08,1.6398401181857188e-09,4.416842361283205e-08
6.7093290670932895,4.558056791385579e-08,1.2067856633868528e-08,3.035475146548486e-08,1.6057516571611187e-09,4.3636170726122107e-08
6.71932806719328,4.512670270010633e-08,1.2137139296765444e-08,3.017831960220947e-08,1.616075042069322e-09,4.3633911351308225e-08
6.72932706729327,4.458035177366312e-08,1.2046458507681407e-08,3.00740370243221e-08,1.6083358373856822e-09,4.346868050388721e-08
6.73932606739326,4.5197782792842726e-08,1.1914827509613949e-08,2.99754940499584e-08,1.6164324349715133e-09,4.319794800451417e-08
6.74932506749325,4.467449535120442e-08,1.1855801715448564e-08,3.003972704911846e-08,1.6042750622102852e-09,4.30067824538592e-08
6.75932406759324,4.473505551057681e-08,1.1877895602093543e-08,2.966874821019307e-08,1.6017469688559053e-09,4.2722029860507014e-08
6.76932306769323,4.439203780650061e-08,1.1710351057188083e-08,2.953192041900638e-08,1.5791123462083712e-09,4.2753252296579335e-08
6.7793220677932196,4.42479049205241e-08,1.1623611855631427e-08,2.9470019391096216e-08,1.5554142660265766e-09,4.2530043572883086e-08
6.78932106789321,4.386203437079581e-08,1.1583017467649955e-08,2.929264959966175e-08,1.5313493638740807e-09,4.2208308441056424e-08
6.7993200679932,4.334129123585765e-08,1.1584904565693574e-08,2.9189955972200264e-08,1.529610605263686e-09,4.2207462920951425e-08
6.80931906809319,4.3039894445765494e-08,1.1499581543533413e-08,2.9037282176094862e-08,1.5423663541847772e-09,4.2049624698947886e-08
6.81931806819318,4.4028379011913804e-08,1.1444487893123884e-08,2.8985971675105045e-08,1.5388566836863212e-09,4.1969757863175254e-08
6.82931706829317,4.362779798195574e-08,1.1409947711824677e-08,2.8925914207884642e-08,1.5194156359862646e-09,4.173450881481356e-08
6.83931606839316,4.2887512902674644e-08,1.1368189723802215e-08,2.875821933517435e-08,1.5320585586151669e-09,4.148508672736648e-08
6.84931506849315,4.3310061860858283e-08,1.1335207938821616e-08,2.8673206798470028e-08,1.5306533468772384e-09,4.1250542192634466e-08
6.8593140685931395,4.266284884912545e-08,1.1304690488734496e-08,2.849057212153756e-08,1.5231406514561013e-09,4.1226466833776846e-08
6.86931306869313,4.22603932662579e-08,1.1317596586334873e-08,2.8353058793029354e-08,1.5319214521095495e-09,4.0949447425070036e-08
6.87931206879312,4.169350092800276e-08,1.1329198401637487e-08,2.8261940524964266e-08,1.5092687445562013e-09,4.08062336232472e-08
6.88931106889311,4.116291341200959e-08,1.1329365708650899e-08,2.8103788159848428e-08,1.488402969240475e-09,4.057206405672906e-08
6.8993100689931,4.2046050368091754e-08,1.1259761849702022e-08,2.8086493701850794e-08,1.5362947443323377e-09,4.041278816225757e-08
6.90930906909309,4.141048388697641e-08,1.1169786249307937e-08,2.7963755924589007e-08,1.5061832775794944e-09,4.02290580204774e-08
6.91930806919308,4.21870144600912e-08,1.1128155456327432e-08,2.7994053120332028e-08,1.5024468932995584e-09,4.001564081114368e-08
6.92930706929307,4.141857466599442e-08,1.1140263251754441e-08,2.7681712709320842e-08,1.4847170884634598e-09,4.0049607539202455e-08
6.9393060693930595,4.133705036898447e-08,1.1094279788875673e-08,2.7594461471728653e-08,1.4711506476952432e-09,3.9749162334401937e-08
6.94930506949305,4.170771143075645e-08,1.1019563230387524e-08,2.7483760684919208e-08,1.4375756485116285e-09,3.963097835747542e-08
6.95930406959304,4.092988118475226e-08,1.1012201144373508e-08,2.7320305993181826e-08,1.4613073669911176e-09,3.961595489358548e-08
6.96930306969303,4.0801184786393946e-08,1.0997427360185282e-08,2.71923035741599e-08,1.450497957962422e-09,3.93322056276603e-08
6.97930206979302,4.0642145562004935e-08,1.082963208578013e-08,2.713483634521934e-08,1.4224779260559202e-09,3.9198897779993945e-08
6.98930106989301,4.064668798542925e-08,1.0768099329499593e-08,2.7007268176510626e-08,1.4238405524613401e-09,3.9069307529290195e-08
6.999300069993,4.081511327000619e-08,1.081324172861271e-08,2.6961812581114788e-08,1.4341129793397998e-09,3.907179938081583e-08
7.00929907009299,3.998920910585035e-08,1.0739281154522898e-08,2.6876998918467086e-08,1.4397446484336591e-09,3.868978674953036e-08
7.0192980701929795,4.001810322277178e-08,1.0677466845772375e-08,2.6794690876830246e-08,1.4140601300601223e-09,3.8439674210130015e-08
7.02929707029297,3.9502118596170816e-08,1.0721712822868324e-08,2.6616271743395464e-08,1.4243357607351135e-09,3.8407338663407364e-08
7.03929607039296,3.972666650967255e-08,1.0644875605512964e-08,2.663032683513925e-08,1.431143325174435e-09,3.8302177907637514e-08
7.04929507049295,3.970677145322741e-08,1.0612128011290675e-08,2.6406022827772863e-08,1.414282913656199e-09,3.815317300155934e-08
7.05929407059294,3.918268676467228e-08,1.0533923030826509e-08,2.6312887724145416e-08,1.4166277428597712e-09,3.795144048812046e-08
7.06929307069293,3.928149366293639e-08,1.0459056158282884e-08,2.6198048013572554e-08,1.4083242883547486e-09,3.7739005847140953e-08
7.07929207079292,3.935299103512586e-08,1.0438308310811459e-08,2.623286683304262e-08,1.3923807350195833e-09,3.764565360135826e-08
7.0892910708929096,3.861543787678722e-08,1.0406383928827938e-08,2.5965428312446544e-08,1.3744231965937793e-09,3.7373068907293745e-08
7.0992900709929,3.8413066966713484e-08,1.0343627602311912e-08,2.58640201890724e-08,1.3684348959006047e-09,3.734239886397041e-08
7.10928907109289,3.844983261813902e-08,1.0292176544748384e-08,2.5902618734899643e-08,1.370666116273154e-09,3.7196791542447055e-08
7.11928807119288,3.891234438582327e-08,1.0251837502513856e-08,2.5798002751377326e-08,1.360946253203307e-09,3.7215304451454675e-08
7.12928707129287,3.8288143525134806e-08,1.0128039505760942e-08,2.5648146303020408e-08,1.3468763600049529e-09,3.70971792399596e-08
7.13928607139286,3.8751056849830795e-08,1.018054148461893e-08,2.5501967775503597e-08,1.3423681074698628e-09,3.699165666074579e-08
7.14928507149285,3.8298112153603727e-08,1.0159050625295204e-08,2.5359351073650883e-08,1.35162114846419e-09,3.6859354110271977e-08
7.15928407159284,3.819868643102409e-08,1.0037118955244341e-08,2.5373897142924852e-08,1.353098258853592e-09,3.6594680704906816e-08
7.1692830716928295,3.816104608480936e-08,1.0056221200759205e-08,2.529767486267445e-08,1.3429633269170288e-09,3.6471567402807565e-08
7.17928207179282,3.7753279175830355e-08,9.984651965117098e-09,2.520946230295664e-08,1.3559491789093718e-09,3.628903178699037e-08
7.18928107189281,3.7353890655524624e-08,1.0031055020777991e-08,2.506914493375301e-08,1.3549330493770237e-09,3.609260212798339e-08
7.1992800719928,3.695115581689106e-08,9.986050044356168e-09,2.496330373754798e-08,1.3379541118628743e-09,3.604162544896485e-08
7.20927907209279,3.723071095705927e-08,9.966566651684316e-09,2.4838766087645798e-08,1.3237064537719513e-09,3.580802097344605e-08
7.21927807219278,3.6840588126451325e-08,9.876872004051911e-09,2.4789348072960913e-08,1.3258673861135641e-09,3.570147574826433e-08
7.22927707229277,3.709019226260625e-08,9.854632440423873e-09,2.4688561636094128e-08,1.3173076800955556e-09,3.5509351181355266e-08
7.23927607239276,3.701234474271282e-08,9.83714629831138e-09,2.460193723631154e-08,1.3033247715594488e-09,3.545554248353041e-08
7.2492750724927495,3.664659960633653e-08,9.711390951653722e-09,2.449505048667009e-08,1.304314405747884e-09,3.539423391053918e-08
7.25927407259274,3.6836174051665234e-08,9.731766085525531e-09,2.4432722281863655e-08,1.2864492948672935e-09,3.523592746495653e-08
7.26927307269273,3.653675121772296e-08,9.601981174189362e-09,2.4316136368097372e-08,1.2828561047613333e-09,3.520486574145765e-08
7.27927207279272,3.625401462621549e-08,9.574448463196557e-09,2.4205016415484096e-08,1.2964694481987698e-09,3.48898391607231e-08
7.28927107289271,3.62536568822888e-08,9.61126065255525e-09,2.4138746635570474e-08,1.284577031286421e-09,3.4896423045165335e-08
7.2992700729927,3.6190297256216595e-08,9.576786475064497e-09,2.407306031399614e-08,1.2761611307171144e-09,3.4661447887281156e-08
7.30926907309269,3.6528810085595844e-08,9.537824182986456e-09,2.39109782272308e-08,1.2646628911353971e-09,3.4620514274983694e-08
7.31926807319268,3.586890917877954e-08,9.509055466926375e-09,2.3892261435088175e-08,1.2519152429607152e-09,3.4611435238348534e-08
7.3292670732926695,3.590646267848334e-08,9.500571268684564e-09,2.3789797705279053e-08,1.2726056962966897e-09,3.4429256682154026e-08
7.33926607339266,3.563169530809073e-08,9.342778104129373e-09,2.3706581173267813e-08,1.2659331955497457e-09,3.421116416749875e-08
7.34926507349265,3.5119698264235464e-08,9.430206910422441e-09,2.365665828507628e-08,1.2614742626193749e-09,3.408671073020534e-08
7.35926407359264,3.528012250132938e-08,9.32436152195383e-09,2.3567009096319116e-08,1.2764687924919362e-09,3.377094982736908e-08
7.36926307369263,3.4634747758196516e-08,9.362478858343474e-09,2.3517257018732978e-08,1.2402239673833039e-09,3.3764590072050925e-08
7.37926207379262,3.504588302220904e-08,9.401875859175337e-09,2.330259146008643e-08,1.2405335773803882e-09,3.35966407815572e-08
7.38926107389261,3.5443876262767874e-08,9.3415560689396e-09,2.333601621139117e-08,1.2593504539260251e-09,3.352936019875918e-08
7.3992600739925996,3.503999278950059e-08,9.234527138292319e-09,2.313614562657504e-08,1.2344940190272981e-09,3.349369857907502e-08
7.40925907409259,3.433806170018512e-08,9.20889797381062e-09,2.3103779723969484e-08,1.2262724492934634e-09,3.345778955179726e-08
7.41925807419258,3.4651165317282726e-08,9.163917790292229e-09,2.3023993493483055e-08,1.2374783879869315e-09,3.3282583656451054e-08
7.42925707429257,3.438463859264844e-08,9.126267442488153e-09,2.2955292148191825e-08,1.2228255692173162e-09,3.3097347081065126e-08
7.43925607439256,3.409284705367373e-08,9.121699750500487e-09,2.295238630606746e-08,1.2222711116459764e-09,3.297662235932512e-08
7.44925507449255,3.3626518982505305e-08,9.090785441063227e-09,2.2816960783145347e-08,1.2156885939499997e-09,3.299827737441553e-08
7.45925407459254,3.432220948114957e-08,9.102730942546687e-09,2.2713190479056964e-08,1.222128033755622e-09,3.285156918439614e-08
7.46925307469253,3.433777749256477e-08,9.045955975528649e-09,2.262820690862017e-08,1.205214422687699e-09,3.271305338770552e-08
7.4792520747925195,3.357010445346113e-08,9.00730099893559e-09,2.2561553038269832e-08,1.2109300730095517e-09,3.2602497230385946e-08
7.48925107489251,3.399757863019074e-08,8.946030217133962e-09,2.2524507775285365e-08,1.1987913371087408e-09,3.24464693290117e-08
7.4992500749925,3.3457839507636506e-08,8.946939199517457e-09,2.2331587566237808e-08,1.1749167805690478e-09,3.228584347991583e-08
7.50924907509249,3.315564194098082e-08,8.877658003370933e-09,2.2275077582850985e-08,1.1927499784038179e-09,3.221392247169652e-08
7.51924807519248,3.320684706732046e-08,8.887277261601223e-09,2.2184262341823146e-08,1.2086394037337106e-09,3.209073629918995e-08
7.52924707529247,3.30739432738267e-08,8.819604340674942e-09,2.21760777757675e-08,1.1970439928356813e-09,3.182875940694073e-08
7.53924607539246,3.308251449441377e-08,8.862294295607844e-09,2.206145967220746e-08,1.1825259138953782e-09,3.1664966366463823e-08
7.54924507549245,3.3026262683114666e-08,8.837307689401181e-09,2.2021258143530264e-08,1.164123282445853e-09,3.171494088809042e-08
7.5592440755924395,3.3029692167818244e-08,8.719565495602898e-09,2.1972972552110106e-08,1.1640460843329276e-09,3.168314797765767e-08
7.56924307569243,3.268248690591847e-08,8.70660503131485e-09,2.1771586104966045e-08,1.1470241738885093e-09,3.150020368829026e-08
7.57924207579242,3.27247129463803e-08,8.668872737229205e-09,2.1714639419154602e-08,1.1637050106823578e-09,3.13827463355181e-08
7.58924107589241,3.2264018350290796e-08,8.644230572693109e-09,2.1678347854197518e-08,1.1438665971131933e-09,3.126834858295454e-08
7.5992400759924,3.249694203791841e-08,8.621709449610385e-09,2.1624537815218533e-08,1.1408681731989849e-09,3.114721217058155e-08
7.60923907609239,3.216648644291095e-08,8.563193636712667e-09,2.1522982197349317e-08,1.147482992595939e-09,3.112327134716576e-08
7.61923807619238,3.239501966127518e-08,8.530341307633261e-09,2.1481098780184916e-08,1.144215581507555e-09,3.1012014374583974e-08
7.62923707629237,3.208599710110958e-08,8.505123869586047e-09,2.1449622310606494e-08,1.1489650230306084e-09,3.087475916738951e-08
7.6392360763923595,3.21866607063442e-08,8.449643355980841e-09,2.1294539669441642e-08,1.133480925593558e-09,3.0823838246208165e-08
7.64923507649235,3.1884436496642386e-08,8.410485532740826e-09,2.123999597487563e-08,1.1215013129454296e-09,3.063503536387037e-08
7.65923407659234,3.1544668019197005e-08,8.500019432047918e-09,2.1195581314798437e-08,1.1248286779452514e-09,3.0453543051924025e-08
7.66923307669233,3.1566289859045405e-08,8.427391433660456e-09,2.1109993691306098e-08,1.1290525709262084e-09,3.040397015581975e-08
7.67923207679232,3.1595023296048686e-08,8.379250014959386e-09,2.1033334562812995e-08,1.1390734628162365e-09,3.035715232819817e-08
7.68923107689231,3.13356576571337e-08,8.41139132228494e-09,2.093214447934545e-08,1.1098562853215938e-09,3.028114733470405e-08
7.6992300769923,3.109832745225677e-08,8.36265500045479e-09,2.092785712355193e-08,1.116361496309169e-09,3.010738676332366e-08
7.7092290770922896,3.1075580339516684e-08,8.266347714379439e-09,2.0818482519724874e-08,1.1121596878456832e-09,2.996165782342402e-08
7.71922807719228,3.087096531448058e-08,8.27738013992109e-09,2.076644026540692e-08,1.1091733133372925e-09,2.99202044539009e-08
7.72922707729227,3.1061813419516473e-08,8.235756422080086e-09,2.0628334089765645e-08,1.0870817828741216e-09,2.983435757017146e-08
7.73922607739226,3.0721575903309375e-08,8.208743829395481e-09,2.062205510832862e-08,1.0973511662578237e-09,2.9650142242768536e-08
7.74922507749225,3.101136284142464e-08,8.22669393589064e-09,2.052607842286606e-08,1.0821085571806737e-09,2.9577640737828758e-08
7.75922407759224,3.096021269600271e-08,8.170632197375147e-09,2.0498804809413323e-08,1.0774892908775978e-09,2.9601377172037387e-08
7.76922307769223,3.116166553169925e-08,8.146303712158936e-09,2.036311216251641e-08,1.0935641668836476e-09,2.9511502049945298e-08
7.77922207779222,3.037257336860874e-08,8.160356713330328e-09,2.0381827111536655e-08,1.0733058493588794e-09,2.9437967446141433e-08
7.7892210778922095,3.0226628420017576e-08,8.067081840734235e-09,2.0308983978103866e-08,1.0850523076672765e-09,2.9266912300223488e-08
7.7992200779922,3.0332496321495566e-08,8.10555082173929e-09,2.0222279248834815e-08,1.0779285757568121e-09,2.9066834955881976e-08
7.80921907809219,2.997997833347382e-08,7.984230704611991e-09,2.0130628319171028e-08,1.0862867644193572e-09,2.8961378580914414e-08
7.81921807819218,3.0031989890786944e-08,8.021616336969774e-09,2.0067173201435502e-08,1.070648400568203e-09,2.8970822280585075e-08
7.82921707829217,2.98767893840565e-08,7.969542129776225e-09,1.998288855093608e-08,1.0550490603847278e-09,2.893747469001716e-08
7.83921607839216,2.9751332097668252e-08,7.947617818009479e-09,1.9918313321999658e-08,1.0609994197898414e-09,2.8764055466341827e-08
7.84921507849215,2.9804591518112736e-08,7.972203252988663e-09,1.9862874773628804e-08,1.0612962578459308e-09,2.8643240573188447e-08
7.85921407859214,2.9788513745904185e-08,7.917020520273087e-09,1.983970947415039e-08,1.0579441702095306e-09,2.852611306832059e-08
7.8692130786921295,2.9547098644032146e-08,7.911520944706443e-09,1.9820022876418838e-08,1.0600395123981772e-09,2.8365995705350447e-08
7.87921207879212,2.9350077988700137e-08,7.951740271543227e-09,1.9711490541394615e-08,1.0647219481507737e-09,2.8332713697639206e-08
7.88921107889211,2.9381383177374244e-08,7.801234120730135e-09,1.965928173682953e-08,1.0651804540019335e-09,2.8307643868108083e-08
7.8992100789921,2.9280041447025924e-08,7.781409642139216e-09,1.9571216322378152e-08,1.0476564812744065e-09,2.828924289492127e-08
7.90920907909209,2.924578474500367e-08,7.738005603110263e-09,1.9519358793383597e-08,1.033786968554546e-09,2.8135330502339844e-08
7.91920807919208,2.8960080109733616e-08,7.65552585986506e-09,1.9349852459041787e-08,1.0261528833943166e-09,2.8081912861430977e-08
7.92920707929207,2.9199811075806e-08,7.692688728061047e-09,1.9269296285808114e-08,1.0275302785231518e-09,2.7974462997792855e-08
7.93920607939206,2.8894604157173215e-08,7.659130496293635e-09,1.924985493476005e-08,1.0081889235193821e-09,2.781142268507444e-08
7.9492050794920495,2.9089593501424913e-08,7.608391478849142e-09,1.9245390114510162e-08,1.0185551604279338e-09,2.782685727407082e-08
7.95920407959204,2.8730132757586035e-08,7.577518347242302e-09,1.9235455160433876e-08,1.0312942809311881e-09,2.773765417116244e-08
7.96920307969203,2.8695731646198985e-08,7.583218298358345e-09,1.912867472365004e-08,1.017363413354019e-09,2.7602288111534285e-08
7.97920207979202,2.856189503032453e-08,7.58761721989788e-09,1.911938616506216e-08,1.0064434516375717e-09,2.7437638789349882e-08
7.98920107989201,2.8171250771138267e-08,7.613174195365482e-09,1.9027902924710278e-08,1.0137093742008453e-09,2.740146856061644e-08
7.999200079992,2.8316453703176295e-08,7.507140948413153e-09,1.8915224337174762e-08,1.0081957370472414e-09,2.7261342749306116e-08
8.00919908009199,2.8596394297482762e-08,7.526285920837637e-09,1.886694583561759e-08,1.0146801672572267e-09,2.7205174086322326e-08
8.01919808019198,2.813565994364634e-08,7.53102589847456e-09,1.8762021817142398e-08,1.0020323185017756e-09,2.7107306192016887e-08
8.02919708029197,2.8236407532154805e-08,7.523077668586088e-09,1.874062902909872e-08,9.925933037251105e-10,2.6975591549496837e-08
8.03919608039196,2.7873807697828057e-08,7.459592518645206e-09,1.87196107783144e-08,9.868818311048526e-10,2.697853188140606e-08
8.04919508049195,2.7929185787025746e-08,7.461097052220479e-09,1.869279022934326e-08,9.956549395516783e-10,2.6856187427781055e-08
8.05919408059194,2.7710975164709588e-08,7.408272919775339e-09,1.8604888498745547e-08,9.93610122804151e-10,2.6774849477291444e-08
8.06919308069193,2.7506535840211463e-08,7.342693934920047e-09,1.854853811491873e-08,9.902362905697145e-10,2.6777440982020432e-08
8.07919208079192,2.7623236264615016e-08,7.3509231874028245e-09,1.8479054651535904e-08,9.902674826525278e-10,2.6626345734151838e-08
8.08919108089191,2.744941149776611e-08,7.363598998612415e-09,1.8390960950214785e-08,9.642220787207796e-10,2.662089051369588e-08
8.0991900809919,2.7794590625575376e-08,7.340888079119474e-09,1.8285446277422555e-08,9.565178743026029e-10,2.6531691475853703e-08
8.10918908109189,2.7714517198760085e-08,7.3488649132815404e-09,1.825030414100844e-08,9.630517951229566e-10,2.6370129151620944e-08
8.11918808119188,2.713937487928207e-08,7.271785762203466e-09,1.821736316876863e-08,9.707709936592766e-10,2.6335520787071628e-08
8.12918708129187,2.7204192932031418e-08,7.290710514653451e-09,1.8191463375089548e-08,9.717794457928764e-10,2.6258616985018962e-08
8.139186081391859,2.697803192561881e-08,7.308593857036358e-09,1.8141991579411847e-08,9.740066967183733e-10,2.6266845677436093e-08
8.14918508149185,2.6961310702435654e-08,7.18378109243123e-09,1.8112525433983672e-08,9.589678224631936e-10,2.6063862389565848e-08
8.15918408159184,2.660300166633338e-08,7.14459847128433e-09,1.7995496702347924e-08,9.680211931801518e-10,2.5890392856153254e-08
8.16918308169183,2.665669258002953e-08,7.2357335777570584e-09,1.7926212801336333e-08,9.687807931538284e-10,2.589276719870642e-08
8.17918208179182,2.6825804149548023e-08,7.126195570252501e-09,1.7850968220431883e-08,9.50648510124171e-10,2.5674296623051526e-08
8.18918108189181,2.6866022678090708e-08,7.148035573432306e-09,1.7824977394504886e-08,9.484876774998343e-10,2.57614233937397e-08
8.1991800819918,2.6783394464526066e-08,7.0450088479584826e-09,1.7802792370013397e-08,9.443348458262887e-10,2.5637394824871554e-08
8.20917908209179,2.634085064363461e-08,7.077181162133218e-09,1.7748524291341627e-08,9.476174665410847e-10,2.5613908047829347e-08
8.21917808219178,2.6453229462539012e-08,7.018531909520249e-09,1.7694819507006515e-08,9.4869348666751e-10,2.5570236862062232e-08
8.22917708229177,2.6283020008130945e-08,7.016660051396846e-09,1.7663737085899088e-08,9.318084599905785e-10,2.543438431947955e-08
8.23917608239176,2.620768894560778e-08,6.927127340896377e-09,1.7563681069699802e-08,9.319840570498058e-10,2.5388602760594657e-08
8.24917508249175,2.6127510320735947e-08,6.949858731248442e-09,1.754524879296009e-08,9.269540991322156e-10,2.529644349804023e-08
8.25917408259174,2.641010844770099e-08,6.876047014893609e-09,1.7453370715287365e-08,9.261005492446243e-10,2.524816782885691e-08
8.26917308269173,2.6138400068787887e-08,6.865825948536833e-09,1.742818505768807e-08,9.30938383560939e-10,2.521902268792066e-08
8.27917208279172,2.6170737565421037e-08,6.889165302978981e-09,1.7376377789922205e-08,9.317832556261968e-10,2.5015290891151177e-08
8.28917108289171,2.5872033603083e-08,6.867598715148773e-09,1.7292016000008095e-08,9.197051487030904e-10,2.497332871265236e-08
8.299170082991699,2.5764957548081806e-08,6.875059849891585e-09,1.7178974891898674e-08,9.151431906738608e-10,2.4941416779328206e-08
8.30916908309169,2.5408121525326562e-08,6.895676115194011e-09,1.7217579960079434e-08,9.14190655564071e-10,2.4851285558371478e-08
8.31916808319168,2.535009402624178e-08,6.825168586809298e-09,1.717931748329381e-08,9.244950335978077e-10,2.4706569859883617e-08
8.32916708329167,2.5428116519671192e-08,6.808158983195211e-09,1.708660287166777e-08,9.150035972817298e-10,2.4598185644351194e-08
8.33916608339166,2.5347872255862583e-08,6.828698986677867e-09,1.706619103037025e-08,9.190618221788498e-10,2.458030151217869e-08
8.34916508349165,2.5512173075266007e-08,6.8253725186246534e-09,1.7014820329590025e-08,9.111826788337308e-10,2.460184520993821e-08
8.35916408359164,2.5478852576066663e-08,6.770380967996657e-09,1.6882591297951957e-08,9.073725327976525e-10,2.442288501624432e-08
8.36916308369163,2.5500316883322054e-08,6.761519591423595e-09,1.69041288089922e-08,8.9834754600868e-10,2.4370955051216257e-08
8.37916208379162,2.5347678009678446e-08,6.718652278962675e-09,1.683670171955601e-08,9.090771669622645e-10,2.4239491986502888e-08
8.38916108389161,2.512021524581891e-08,6.738008832988598e-09,1.68029127149371e-08,9.007423590992879e-10,2.432184537600209e-08
8.3991600839916,2.5080525959967535e-08,6.672043761981757e-09,1.6763706946014567e-08,8.938524387978047e-10,2.4234910768126927e-08
8.40915908409159,2.4926878974993705e-08,6.697435115001811e-09,1.671216881834625e-08,8.830837721124063e-10,2.40903430993543e-08
8.41915808419158,2.502351967045267e-08,6.684687856530117e-09,1.666236129484122e-08,8.864802556654093e-10,2.4056564047102607e-08
8.42915708429157,2.4863497166206776e-08,6.600579708492728e-09,1.663809204819095e-08,8.915261470321073e-10,2.4029815836728363e-08
8.43915608439156,2.506619892869697e-08,6.603066600084323e-09,1.6566391207820453e-08,8.772781311249952e-10,2.3991298231215277e-08
8.449155084491549,2.4760565742194544e-08,6.541885803071571e-09,1.6494732693796118e-08,8.818428958695358e-10,2.390949925362763e-08
8.45915408459154,2.4668875740447758e-08,6.578537016587643e-09,1.6444415267310848e-08,8.752296149764419e-10,2.376831638402198e-08
8.46915308469153,2.452855617286761e-08,6.519589121598247e-09,1.6412907526954426e-08,8.75351461301359e-10,2.3683988217196144e-08
8.47915208479152,2.4450226945931687e-08,6.533088108968395e-09,1.635912178791208e-08,8.793141704200949e-10,2.353870782017427e-08
8.48915108489151,2.440982209115312e-08,6.521361871945858e-09,1.6359169948501676e-08,8.780880515610724e-10,2.3450491672994258e-08
8.4991500849915,2.433072666805285e-08,6.4749126229647866e-09,1.6333240414370684e-08,8.767246872482381e-10,2.3420395859853222e-08
8.50914908509149,2.4181659111453457e-08,6.440349292747386e-09,1.621628575114321e-08,8.638636818437177e-10,2.3356833217294717e-08
8.51914808519148,2.4348840305528087e-08,6.420585707005514e-09,1.6203732159087417e-08,8.635252169750599e-10,2.3405723486072542e-08
8.52914708529147,2.408137893786564e-08,6.441087587009083e-09,1.6117804023614702e-08,8.494271797846258e-10,2.3320317770097244e-08
8.53914608539146,2.415818457712271e-08,6.400252155479734e-09,1.6058562501478896e-08,8.556618196282691e-10,2.32494434998152e-08
8.54914508549145,2.403769124750559e-08,6.337865279148202e-09,1.5989440956752963e-08,8.432477554371737e-10,2.3169650182558373e-08
8.55914408559144,2.400901689092786e-08,6.322092063960292e-09,1.596762180456193e-08,8.463661694926473e-10,2.310744749861189e-08
8.56914308569143,2.408314687344476e-08,6.3256677702116055e-09,1.5951468953491706e-08,8.499919527109403e-10,2.313438355153792e-08
8.57914208579142,2.3750638784193028e-08,6.28961617150831e-09,1.5924769620645493e-08,8.542366733765523e-10,2.2999283429583093e-08
8.58914108589141,2.3807156524977587e-08,6.299631770059116e-09,1.5865361588426406e-08,8.429520957935358e-10,2.295844331542721e-08
8.5991400859914,2.394973567401235e-08,6.27519238575525e-09,1.58215487830494e-08,8.389732753148594e-10,2.2833520103135526e-08
8.609139086091389,2.3640424528480106e-08,6.2495311745321876e-09,1.5760894475814684e-08,8.35040791353587e-10,2.2769675508556603e-08
8.61913808619138,2.37352928394041e-08,6.277421513193374e-09,1.5688001120617338e-08,8.438663075544868e-10,2.2690939676028382e-08
8.62913708629137,2.3244350015023372e-08,6.235744422049002e-09,1.5678201283391255e-08,8.333101277302938e-10,2.265063966605273e-08
8.63913608639136,2.3420393406709166e-08,6.238017253245764e-09,1.5559451238696256e-08,8.419233618435651e-10,2.249355480309905e-08
8.64913508649135,2.328655864405269e-08,6.2294166317785035e-09,1.557616631994545e-08,8.313544552577183e-10,2.2483824788262534e-08
8.65913408659134,2.3236465977002632e-08,6.19261690296839e-09,1.5564744682517604e-08,8.251025306153663e-10,2.2381723202316737e-08
8.66913308669133,2.3127393827786647e-08,6.192892930611819e-09,1.5519043137025498e-08,8.284586581710283e-10,2.2347772723930042e-08
8.67913208679132,2.3108486702646507e-08,6.187067020050516e-09,1.550493186571083e-08,8.29544468667367e-10,2.228741423693971e-08
8.68913108689131,2.322601777340864e-08,6.18572753183795e-09,1.5428100000001217e-08,8.201930007363795e-10,2.219193087884864e-08
8.6991300869913,2.3085464563586296e-08,6.143503395948992e-09,1.5329701478176727e-08,8.118014898102857e-10,2.217816666389762e-08
8.70912908709129,2.3085211059234482e-08,6.092107106743192e-09,1.5368219909465293e-08,8.079996429506895e-10,2.213781874926432e-08
8.71912808719128,2.278362135902223e-08,6.077540596819829e-09,1.5302261725664416e-08,8.093661727744043e-10,2.203562729709229e-08
8.72912708729127,2.2839453794740332e-08,6.055371601121853e-09,1.5221287547568148e-08,8.01311969240508e-10,2.20874574982853e-08
8.73912608739126,2.27364624312889e-08,6.060267775444496e-09,1.5210734586008294e-08,8.120901380479031e-10,2.195644561395082e-08
8.74912508749125,2.267329833482324e-08,6.05063433016483e-09,1.5194014923800835e-08,8.068565013863601e-10,2.190299400265459e-08
8.759124087591239,2.2671068577144593e-08,5.995192175229627e-09,1.518419659576149e-08,8.044747772843847e-10,2.187918332073263e-08
8.76912308769123,2.270281423016004e-08,6.008079253869661e-09,1.5085062536791754e-08,8.057750552102595e-10,2.1799934991941126e-08
8.77912208779122,2.247252248512941e-08,5.9942803294549535e-09,1.5033529384808858e-08,8.018104840573912e-10,2.1745275198302072e-08
8.78912108789121,2.2532933643894805e-08,5.9622352504278695e-09,1.5013696677288094e-08,8.000584774512395e-10,2.1629358331443102e-08
8.7991200879912,2.2258346967064674e-08,5.994634169195001e-09,1.4903464192539767e-08,8.082343873902387e-10,2.1687413037368973e-08
8.80911908809119,2.234987016267267e-08,5.938575249674155e-09,1.491256449231721e-08,7.960711279957632e-10,2.148316410893712e-08
8.81911808819118,2.2368267146181318e-08,5.92727625931221e-09,1.4882521506425436e-08,7.994870097239809e-10,2.1439632571304116e-08
8.82911708829117,2.219961620141581e-08,5.9243834076418994e-09,1.484168050436699e-08,7.869537932966597e-10,2.1357374044894305e-08
8.83911608839116,2.2217983056875012e-08,5.906877393070824e-09,1.4722031021683887e-08,7.875974546760701e-10,2.1297559903819983e-08
8.84911508849115,2.2108291501251667e-08,5.886455406658257e-09,1.4796178611774878e-08,7.861134627176781e-10,2.1228081896579454e-08
8.85911408859114,2.206608671878727e-08,5.861840033178367e-09,1.4723045954194801e-08,7.877809770879138e-10,2.122177494966884e-08
8.86911308869113,2.1982273809058424e-08,5.827876715679439e-09,1.4650032819478994e-08,7.825610180176301e-10,2.122570414994009e-08
8.87911208879112,2.201783924479416e-08,5.813502061594973e-09,1.4623733548687568e-08,7.740266501054798e-10,2.1144228806588693e-08
8.88911108889111,2.1872390536973973e-08,5.761244406179536e-09,1.458318081327167e-08,7.774604576667477e-10,2.1116345146030504e-08
8.8991100889911,2.1769578403404156e-08,5.749974598139261e-09,1.4514139658817708e-08,7.789586615149612e-10,2.1041266520150232e-08
8.90910908909109,2.188590838320942e-08,5.762745122425067e-09,1.4464965287767105e-08,7.793782726197133e-10,2.1002002367880864e-08
8.919108089191079,2.182499784309976e-08,5.723405113513591e-09,1.4496275397973442e-08,7.787769244521106e-10,2.0920614436659502e-08
8.92910708929107,2.1667549221972697e-08,5.718336066891128e-09,1.443534547479063e-08,7.672677527551932e-10,2.084697547729605e-08
8.93910608939106,2.1450741462555608e-08,5.708909810280369e-09,1.4413335840347474e-08,7.671701745825958e-10,2.0802066829833795e-08
8.94910508949105,2.1611481155575933e-08,5.746317966373683e-09,1.4383369280857514e-08,7.690296897525717e-10,2.07268324679441e-08
8.95910408959104,2.1252150562278115e-08,5.708970636506449e-09,1.4329206252812824e-08,7.652023193022383e-10,2.0624779341581752e-08
8.96910308969103,2.1417111592053215e-08,5.708517715056163e-09,1.4250169153293779e-08,7.608892865832145e-10,2.0644009476338122e-08
8.97910208979102,2.129064553570001e-08,5.7091741402404815e-09,1.4233278544604537e-08,7.589375460533589e-10,2.056137202759616e-08
8.98910108989101,2.1347391989204e-08,5.660618548440797e-09,1.4190185672423737e-08,7.602158216476976e-10,2.0555413386252603e-08
8.999100089991,2.131960579911347e-08,5.669778689510492e-09,1.4181660560800454e-08,7.582941726333148e-10,2.0411680579560442e-08
9.00909909009099,2.1185392058806407e-08,5.651553088049053e-09,1.4152065844882762e-08,7.587920934771504e-10,2.0343231870454057e-08
9.01909809019098,2.0865036081674504e-08,5.6362265023954235e-09,1.4145715055860958e-08,7.457439774290573e-10,2.0328229738884236e-08
9.02909709029097,2.1027866569437515e-08,5.600859591393401e-09,1.4071069369680583e-08,7.45619228803909e-10,2.0297182591009395e-08
9.03909609039096,2.1009586565711082e-08,5.61735611282337e-09,1.4010585792691283e-08,7.532834097818082e-10,2.021334836829127e-08
9.04909509049095,2.0911917782823455e-08,5.555390682012231e-09,1.3990410432139934e-08,7.397026084470749e-10,2.0158144259824995e-08
9.05909409059094,2.0966174200440437e-08,5.525557388575538e-09,1.395733905014919e-08,7.426302697099807e-10,2.017967120224831e-08
9.069093090690929,2.0989592663550007e-08,5.525155867640967e-09,1.393294975522217e-08,7.281017149390485e-10,2.015561378351404e-08
9.07909209079092,2.0921532890434588e-08,5.507789206765637e-09,1.384271769344961e-08,7.358542463057565e-10,2.011334407202832e-08
9.08909109089091,2.0743220229853574e-08,5.516712650180245e-09,1.3815328505975236e-08,7.296855787680916e-10,1.9984780013554237e-08
9.0990900909909,2.0550501724010527e-08,5.481407540373153e-09,1.3814491100800729e-08,7.294073460692604e-10,1.994707666334647e-08
9.10908909109089,2.0629380385720227e-08,5.499438516419341e-09,1.3826145155311965e-08,7.398852969260527e-10,1.982967180094287e-08
9.11908809119088,2.0403334100612517e-08,5.480510814754505e-09,1.3723362682816118e-08,7.353640656456348e-10,1.984871858933961e-08
9.12908709129087,2.042560379632143e-08,5.465469983535579e-09,1.3717301290549891e-08,7.336878864181073e-10,1.9746021760628122e-08
9.13908609139086,2.0439617147668174e-08,5.457883847614656e-09,1.3674370147362487e-08,7.322140224016324e-10,1.970852896220358e-08
9.14908509149085,2.0340577410909524e-08,5.428608209428434e-09,1.3600433121958034e-08,7.264798847458105e-10,1.96427605894678e-08
9.15908409159084,2.0480930527889065e-08,5.420148472409184e-09,1.356304608948509e-08,7.203079665781539e-10,1.9613264641283274e-08
9.16908309169083,2.0264542160064037e-08,5.387929082487053e-09,1.3576726938375271e-08,7.17975273747759e-10,1.95919561527074e-08
9.17908209179082,2.0281454603243015e-08,5.3935357401890865e-09,1.3551222296212333e-08,7.203487122877536e-10,1.945991984044983e-08
9.18908109189081,2.012182849735807e-08,5.384100105078458e-09,1.3506351284907305e-08,7.171538046145229e-10,1.941067134542617e-08
9.1990800919908,2.002800644945701e-08,5.352172615869761e-09,1.3488203632223423e-08,7.178154438672363e-10,1.943728170343579e-08
9.20907909209079,2.013806029112339e-08,5.3599743207503515e-09,1.3409580015807502e-08,7.200707221207434e-10,1.9429612063940983e-08
9.21907809219078,2.0252757690431797e-08,5.326323296849813e-09,1.3392970861530144e-08,7.126637940578619e-10,1.9372814830732306e-08
9.229077092290769,1.999626016275407e-08,5.301983109684747e-09,1.33101266393139e-08,7.103246851978615e-10,1.9344376664153675e-08
9.23907609239076,2.0194040675820167e-08,5.2851802346909095e-09,1.3291326999549696e-08,7.006134521581179e-10,1.9254433111595023e-08
9.24907509249075,1.9907669753078996e-08,5.2609022573482004e-09,1.3300691085928914e-08,7.119462246183514e-10,1.9203327566580347e-08
9.25907409259074,1.988432097285797e-08,5.314191503573205e-09,1.3240503907046356e-08,7.042524221404539e-10,1.9184833449143858e-08
9.26907309269073,1.9619685996818447e-08,5.278046348198347e-09,1.3266143239101513e-08,7.082493219238314e-10,1.9042434788947572e-08
9.27907209279072,1.9554689005235797e-08,5.2650959759230954e-09,1.3208347399947924e-08,7.069324407071438e-10,1.8969557109253262e-08
9.28907109289071,1.984261660273314e-08,5.262014710956012e-09,1.3197567153714236e-08,7.116208149212174e-10,1.8896809148162734e-08
9.2990700929907,1.9569446347263985e-08,5.234181649771795e-09,1.3131630200076793e-08,7.066702724422772e-10,1.8908370339931145e-08
9.30906909309069,1.963053347639933e-08,5.232044582949634e-09,1.3078703174191105e-08,7.01432392792327e-10,1.8923725141445982e-08
9.31906809319068,1.9671806872662768e-08,5.208058604242939e-09,1.3036714082435818e-08,6.924476363658015e-10,1.8856947876140554e-08
9.32906709329067,1.940492975442339e-08,5.199838974592734e-09,1.3008960474948723e-08,6.838792063529433e-10,1.8827117747928827e-08
9.33906609339066,1.9393276540022973e-08,5.1923399939985775e-09,1.2972901877647375e-08,6.937498925226846e-10,1.8760073563132326e-08
9.34906509349065,1.9203828774833605e-08,5.147733426551945e-09,1.2965041002732706e-08,6.91304798160011e-10,1.8727161403722463e-08
9.35906409359064,1.936624280216286e-08,5.118291660860322e-09,1.2934356454601684e-08,6.879932743630997e-10,1.8666133961514267e-08
9.36906309369063,1.9319292330760383e-08,5.122650819450522e-09,1.2900872518126311e-08,6.887192677076196e-10,1.8637351133124813e-08
9.379062093790619,1.9366059840650417e-08,5.081967005403157e-09,1.2868717316496701e-08,6.857641171762757e-10,1.8605158387383938e-08
9.38906109389061,1.9416559595279684e-08,5.0685137310783984e-09,1.2853522123099045e-08,6.768468559271182e-10,1.8531144254857396e-08
9.3990600939906,1.9330310411536445e-08,5.0965186461240935e-09,1.2778430672882394e-08,6.684423551486023e-10,1.8549224529360174e-08
9.40905909409059,1.9139332281860937e-08,5.04891349731635e-09,1.2736205474278557e-08,6.866902880389737e-10,1.851088385734618e-08
9.41905809419058,1.890745172998769e-08,5.089382527250697e-09,1.271661700984365e-08,6.752388724158576e-10,1.8392989332092453e-08
9.42905709429057,1.8913781600976013e-08,5.050747938591761e-09,1.2676284455713425e-08,6.746295523423309e-10,1.834039451656706e-08
9.43905609439056,1.88342561770517e-08,5.0486700089382756e-09,1.2688585399403287e-08,6.820334721684815e-10,1.830786190963242e-08
9.44905509449055,1.8773187254848975e-08,5.042154020401815e-09,1.2629463616806784e-08,6.734186458258347e-10,1.8242087971052656e-08
9.45905409459054,1.889811726839512e-08,5.040347597564385e-09,1.2641260105085065e-08,6.74790438732331e-10,1.8078114756098714e-08
9.46905309469053,1.8856265315649728e-08,5.0241852448147715e-09,1.2624486717972184e-08,6.814155847078332e-10,1.8093770362525372e-08
9.47905209479052,1.8904673984487397e-08,5.01838552276837e-09,1.2542309677233113e-08,6.6982335774645e-10,1.8116888814025562e-08
9.48905109489051,1.870496990545229e-08,4.990120110861903e-09,1.2520517013305402e-08,6.637688571851434e-10,1.8010710069598052e-08
9.4990500949905,1.8692008239033117e-08,4.9720045410656474e-09,1.2482987911721104e-08,6.616090009708501e-10,1.8006452732658834e-08
9.50904909509049,1.862973855426396e-08,4.9637482122549684e-09,1.2439594531439644e-08,6.589986478529479e-10,1.7994261658121816e-08
9.51904809519048,1.8497627598578267e-08,4.962759710849444e-09,1.2417032882233284e-08,6.605252499673113e-10,1.7967222645505885e-08
9.52904709529047,1.8720405527009264e-08,4.927517259249044e-09,1.2408352608778328e-08,6.576319863062205e-10,1.793899343177006e-08
9.539046095390459,1.8709170860386018e-08,4.9429744093319374e-09,1.2383250351264394e-08,6.544265566907465e-10,1.7854717103903367e-08
9.54904509549045,1.8549574187219537e-08,4.915541064983502e-09,1.2324952990011426e-08,6.594402554490453e-10,1.7820903110457087e-08
9.55904409559044,1.8535495056858383e-08,4.912435762653224e-09,1.2314621964218188e-08,6.528997409691706e-10,1.778107599124435e-08
9.56904309569043,1.8455576164839626e-08,4.882197755408731e-09,1.228429237549575e-08,6.527412738456032e-10,1.7727036397829705e-08
9.57904209579042,1.836879703838789e-08,4.8812878248394595e-09,1.2281246863262671e-08,6.502180881695701e-10,1.7713707556319313e-08
9.58904109589041,1.8123901975447545e-08,4.886044637647711e-09,1.2208767107168323e-08,6.46224061450579e-10,1.7654823906227955e-08
9.5990400959904,1.8241532242146194e-08,4.883851871502679e-09,1.216496305337371e-08,6.527507602554028e-10,1.7615804995659907e-08
9.60903909609039,1.8135352303491405e-08,4.906348643256616e-09,1.2148553715308175e-08,6.427478720974297e-10,1.7516131417444467e-08
9.61903809619038,1.8326416072409533e-08,4.850484749160402e-09,1.2116566713809427e-08,6.574609379870235e-10,1.7460742139916536e-08
9.62903709629037,1.818858694932285e-08,4.868517062594334e-09,1.2151870668210204e-08,6.492472060582776e-10,1.7407314278234758e-08
9.63903609639036,1.8181636202058115e-08,4.810721207020879e-09,1.2109866338938913e-08,6.463594171133758e-10,1.7363739037026565e-08
9.64903509649035,1.8094563609876842e-08,4.800637269343693e-09,1.2082273280938206e-08,6.41116189229759e-10,1.735642348942899e-08
9.65903409659034,1.8012517463397232e-08,4.760217688553605e-09,1.20225791552683e-08,6.333568833720596e-10,1.7403093318556912e-08
9.66903309669033,1.7852770161436367e-08,4.767496072997279e-09,1.195223195864621e-08,6.435622796167137e-10,1.7349512516722467e-08
9.67903209679032,1.778020823666581e-08,4.753038075018987e-09,1.1944910074455877e-08,6.398635406833024e-10,1.729745624217805e-08
9.689031096890309,1.7848856735039032e-08,4.742607791194637e-09,1.1933301220883922e-08,6.301742394238301e-10,1.7211546823602543e-08
9.6990300969903,1.8050876620225338e-08,4.732695980614751e-09,1.1950459766836697e-08,6.336240601995555e-10,1.72231669290514e-08
9.70902909709029,1.7840078214639848e-08,4.719777390334674e-09,1.1897407628650749e-08,6.3860966812587e-10,1.7219944059757268e-08
9.71902809719028,1.7954641798720556e-08,4.711603904541629e-09,1.1872272064368118e-08,6.315318457708105e-10,1.7136977936166875e-08
9.72902709729027,1.7839496758773247e-08,4.700642344645566e-09,1.183936504046368e-08,6.27502165519406e-10,1.7072329466653636e-08
9.73902609739026,1.7799338158443268e-08,4.680799311744578e-09,1.1817392029127273e-08,6.288105580162119e-10,1.705223878249049e-08
9.74902509749025,1.761532380990888e-08,4.681114831325053e-09,1.1793101910153734e-08,6.303072987606692e-10,1.6931429611628044e-08
9.75902409759024,1.73994802618587e-08,4.7010782654894305e-09,1.1723477166772504e-08,6.263553825644284e-10,1.696748577861713e-08
9.76902309769023,1.7478259264183924e-08,4.6965238216433216e-09,1.1707531579432213e-08,6.208467597022111e-10,1.694086678446449e-08
9.77902209779022,1.7599492260191355e-08,4.6958472553169594e-09,1.1690461655680216e-08,6.278590672926911e-10,1.688144320353633e-08
9.78902109789021,1.743704329575311e-08,4.641788213075737e-09,1.1679596605298528e-08,6.226077109425048e-10,1.677714889976735e-08
9.7990200979902,1.7370806806173783e-08,4.656309178212622e-09,1.1644028251696767e-08,6.176393920402717e-10,1.680136953851362e-08
9.80901909809019,1.7357523776674393e-08,4.651553780912095e-09,1.1622280863191326e-08,6.161315288602385e-10,1.6757906560082934e-08
9.81901809819018,1.7408815412415774e-08,4.639713505542886e-09,1.1587541869002034e-08,6.205252043105148e-10,1.674515577335463e-08
9.82901709829017,1.7092084444351286e-08,4.6029115407317165e-09,1.1552804444382283e-08,6.181176388147057e-10,1.6722901153902937e-08
9.83901609839016,1.7173090931690376e-08,4.623352880373124e-09,1.150897193406803e-08,6.116874527009955e-10,1.6682202813873488e-08
9.849015098490149,1.724964904782015e-08,4.581207212209987e-09,1.1520587567286905e-08,6.094345637292059e-10,1.6652974207203968e-08
9.85901409859014,1.7368521040130027e-08,4.577145088849039e-09,1.1456279652506009e-08,6.077206066169671e-10,1.6626870497274808e-08
9.86901309869013,1.7227191364834554e-08,4.540920300191261e-09,1.1438942962242265e-08,6.095604915031202e-10,1.659846003942611e-08
9.87901209879012,1.724684078479772e-08,4.550006987979343e-09,1.1441616736126123e-08,6.10984819988581e-10,1.650167037386661e-08
9.88901109889011,1.7074032290720023e-08,4.542087028388554e-09,1.1394702062259529e-08,6.093296214953128e-10,1.644434743054476e-08
9.8990100989901,1.7013740434890964e-08,4.544059078622718e-09,1.1395091932023366e-08,6.152716417045358e-10,1.6439588542675813e-08
9.90900909909009,1.68738117354855e-08,4.5284777876758396e-09,1.1385278246537792e-08,6.016141453913605e-10,1.6343848996556542e-08
9.91900809919008,1.6729414317477607e-08,4.508893771941787e-09,1.132597382720413e-08,6.023664587289876e-10,1.6361048859507525e-08
9.92900709929007,1.6731070991351296e-08,4.508319994153499e-09,1.130170405899452e-08,5.987386433242987e-10,1.6288593169527107e-08
9.93900609939006,1.6799232971604605e-08,4.516366134197791e-09,1.1280587547832837e-08,6.01401356819692e-10,1.6283040273429108e-08
9.94900509949005,1.6862181228187745e-08,4.4796223407473485e-09,1.1243860619669367e-08,5.980004371354213e-10,1.6192632634585044e-08
9.95900409959004,1.687918668354135e-08,4.4814150724136255e-09,1.123041281070666e-08,5.927745221437203e-10,1.6191918510478273e-08
9.96900309969003,1.677632050207721e-08,4.434552430602159e-09,1.1225880807532302e-08,6.034262129758665e-10,1.6159809721021486e-08
9.97900209979002,1.67293162397684e-08,4.455480516445696e-09,1.1155508856207422e-08,5.894347894180992e-10,1.6049930940377532e-08
9.98900109989001,1.679440235088318e-08,4.44318505627271e-09,1.1156648288019818e-08,5.999217679951173e-10,1.609600998995132e-08
9.999000099989999,1.660509088473023e-08,4.4070422072569345e-09,1.1124251591028439e-08,5.967853041187881e-10,1.606355819689642e-08
10.00899910008999,1.6605479775003733e-08,4.407454950921857e-09,1.1103803607070248e-08,5.861814479265768e-10,1.605558820566897e-08
10.01899810018998,1.6576218451730376e-08,4.394537671223754e-09,1.1066097098825485e-08,5.808391218509898e-10,1.5994116097221596e-08
10.02899710028997,1.6629217476843113e-08,4.376658773286449e-09,1.103820519031327e-08,5.848549337441964e-10,1.5981190838902844e-08
10.03899610038996,1.6635598578215608e-08,4.377518472216632e-09,1.1005364025967564e-08,5.892645929144327e-10,1.5950322361058154e-08
10.04899510048995,1.647487328983689e-08,4.390552166026733e-09,1.0983858336746722e-08,5.857583095420039e-10,1.586691883829536e-08
10.05899410058994,1.6511932508106075e-08,4.367301434613832e-09,1.0995144206560826e-08,5.863153660197378e-10,1.582416383148944e-08
10.06899310068993,1.633170038358294e-08,4.3715161027653465e-09,1.0987816472812279e-08,5.867470856453388e-10,1.5802784286694563e-08
10.07899210078992,1.633840501854583e-08,4.368912061502907e-09,1.0942532471534277e-08,5.870757735355272e-10,1.5740502097814083e-08
10.08899110088991,1.6315707841116e-08,4.360477445614533e-09,1.0905494358305656e-08,5.852610498134708e-10,1.5693951037311728e-08
10.0989901009899,1.625835601962238e-08,4.37143545274558e-09,1.0897952138117024e-08,5.802438787885817e-10,1.5703451927267743e-08
10.10898910108989,1.6206160356912166e-08,4.357106185728005e-09,1.0863056827350715e-08,5.793680154576027e-10,1.568968305161289e-08
10.11898810118988,1.6242229063618508e-08,4.332289707143842e-09,1.0837870965605376e-08,5.727185066071421e-10,1.5644298317889457e-08
10.12898710128987,1.6241740483916266e-08,4.322460576958008e-09,1.0814571645570973e-08,5.772085554005564e-10,1.5646296480629114e-08
10.13898610138986,1.612149036902088e-08,4.318397278454822e-09,1.0777273812357242e-08,5.686496221283547e-10,1.5569520489766923e-08
10.14898510148985,1.6026309926520428e-08,4.325812559747978e-09,1.0810299688119726e-08,5.735056891543028e-10,1.5528464381931365e-08
10.158984101589839,1.6027748627859263e-08,4.305507673767421e-09,1.0771063569206878e-08,5.743995330475927e-10,1.5551772623112144e-08
10.16898310168983,1.608078000545765e-08,4.253434242069603e-09,1.0731584822434227e-08,5.698454957245069e-10,1.54927765848258e-08
10.17898210178982,1.613505009229371e-08,4.2388640054369775e-09,1.0691908239318971e-08,5.672122563255268e-10,1.5442870232971015e-08
10.18898110188981,1.607589739442877e-08,4.245746246858423e-09,1.0673455666559815e-08,5.684400943395494e-10,1.5447912355093366e-08
10.1989801019898,1.616099777373793e-08,4.233113528134859e-09,1.062440268705622e-08,5.616904309342097e-10,1.5417489415275656e-08
10.20897910208979,1.6001460007053253e-08,4.218856196023487e-09,1.0584174623937992e-08,5.625549601558547e-10,1.540644727575553e-08
10.21897810218978,1.5936053012318352e-08,4.201462502059059e-09,1.0588030035054003e-08,5.629834156663633e-10,1.530306907784121e-08
10.22897710228977,1.579646793041681e-08,4.214580205663118e-09,1.0556902081906291e-08,5.634368063860465e-10,1.5252176838527512e-08
10.23897610238976,1.5771767868346575e-08,4.202931515116887e-09,1.0582550073790038e-08,5.684681179199706e-10,1.5218309066648503e-08
10.24897510248975,1.5622686823681056e-08,4.189478138667659e-09,1.0538120562226318e-08,5.644600115331684e-10,1.5150759394847135e-08
10.25897410258974,1.5573516424231564e-08,4.212459557706657e-09,1.0531751471466722e-08,5.617289865358739e-10,1.5170113145940815e-08
10.26897310268973,1.563420579914738e-08,4.174711754153993e-09,1.0491809900570966e-08,5.611069193461916e-10,1.5100090550230735e-08
10.27897210278972,1.5588612711947276e-08,4.1707057265661e-09,1.0464992194368272e-08,5.61359500986148e-10,1.50717130648625e-08
10.28897110288971,1.5689053486061637e-08,4.148418298078152e-09,1.042213600302932e-08,5.49341883949798e-10,1.5090019794941295e-08
10.2989701029897,1.5613032926022713e-08,4.1723114059452226e-09,1.0418158952987081e-08,5.488845917994157e-10,1.505068533148555e-08
10.308969103089689,1.5626595600616853e-08,4.1538456069840314e-09,1.0386290533157428e-08,5.466193809935778e-10,1.5034066365582086e-08
10.31896810318968,1.5486902596680124e-08,4.1352329272800635e-09,1.039688206926892e-08,5.519213969951063e-10,1.5002327384646045e-08
10.32896710328967,1.5456123548796887e-08,4.1374657697393514e-09,1.0377324704467358e-08,5.520523647587587e-10,1.4959889545680407e-08
10.33896610338966,1.5572361104168163e-08,4.1039578652474265e-09,1.0349002810288907e-08,5.520905210471541e-10,1.4921276812556023e-08
10.34896510348965,1.5410932031558955e-08,4.105462368491338e-09,1.0335842683811018e-08,5.432589735654364e-10,1.4936032952707116e-08
10.35896410358964,1.549033139020843e-08,4.089730914787051e-09,1.028536521727411e-08,5.525165001295393e-10,1.4897452889159795e-08
10.36896310368963,1.5404578887658317e-08,4.090418015423939e-09,1.0258949359597723e-08,5.455265273389175e-10,1.4846301967760753e-08
10.37896210378962,1.5337663030484745e-08,4.096453254675573e-09,1.0257775315309559e-08,5.375353657110487e-10,1.4829688843406645e-08
10.38896110388961,1.5240255973372247e-08,4.0982509575838295e-09,1.0221676956739923e-08,5.423021229921322e-10,1.4746909574213366e-08
10.3989601039896,1.5190272421948883e-08,4.1043206882748955e-09,1.0203682209369337e-08,5.446632597051567e-10,1.4706688646732537e-08
10.40895910408959,1.5172126762373892e-08,4.090695795688795e-09,1.0188659128050997e-08,5.489494710622568e-10,1.4686309091013362e-08
10.41895810418958,1.5180811963820224e-08,4.060305873355039e-09,1.0177926454968246e-08,5.470172644644735e-10,1.4642992417753475e-08
10.42895710428957,1.519491852342167e-08,4.066391148503244e-09,1.0158141669428827e-08,5.397103802644572e-10,1.4604129152785624e-08
10.43895610438956,1.519440942646522e-08,4.0322189096138575e-09,1.012797353928966e-08,5.443768223760605e-10,1.4581001969847993e-08
10.44895510448955,1.518625891296195e-08,4.031978022350689e-09,1.0072165129994417e-08,5.370786299287031e-10,1.4578434402328589e-08
10.45895410458954,1.5189774199545385e-08,4.040734258236041e-09,1.0080359075875825e-08,5.3270824795189e-10,1.4518708389582748e-08
10.468953104689529,1.5060483438704028e-08,4.026793533737551e-09,1.0041344261164958e-08,5.332504007632391e-10,1.4535412742968266e-08
10.47895210478952,1.5038119475518027e-08,3.999137213207463e-09,1.0049970759163317e-08,5.316222746333604e-10,1.4526330103401949e-08
10.48895110488951,1.5003824998944247e-08,3.975283984775646e-09,1.0042130894606558e-08,5.312866622086537e-10,1.447725219691701e-08
10.4989501049895,1.4964328571850173e-08,3.967278837796291e-09,1.0012002084089104e-08,5.332698995567723e-10,1.443863400426585e-08
10.50894910508949,1.4986830909031728e-08,3.951447005923611e-09,9.997469533683618e-09,5.271168201249095e-10,1.4434339546691122e-08
10.51894810518948,1.4993507606087663e-08,3.958545874704592e-09,9.96257794010549e-09,5.342854325569564e-10,1.4404322463705505e-08
10.52894710528947,1.4901645992271843e-08,3.92705498646791e-09,9.943391029547953e-09,5.300524719976491e-10,1.4347227909525657e-08
10.53894610538946,1.4993088269918843e-08,3.933461284679976e-09,9.921970953435057e-09,5.290110780989781e-10,1.4353187153205532e-08
10.54894510548945,1.4774738059697277e-08,3.934405571925677e-09,9.881399790431839e-09,5.241450729462069e-10,1.4332409437505167e-08
10.55894410558944,1.4750188044039342e-08,3.941922230552608e-09,9.863435066455055e-09,5.201225288079106e-10,1.4267696875204528e-08
10.56894310568943,1.4698105546840173e-08,3.9302695732817405e-09,9.879492268782725e-09,5.284693552005722e-10,1.4168736219980958e-08
10.57894210578942,1.4705274559996536e-08,3.924099153255977e-09,9.84941650727821e-09,5.230518178042389e-10,1.4165283408967203e-08
10.58894110588941,1.465079292775604e-08,3.904612351838213e-09,9.849453249713235e-09,5.260644126872524e-10,1.4123846933636365e-08
10.5989401059894,1.4624691609684362e-08,3.904518521479736e-09,9.826154342740164e-09,5.235160651959833e-10,1.4125507312093323e-08
10.60893910608939,1.4637253536717104e-08,3.917651761005183e-09,9.778219532616533e-09,5.224826217270027e-10,1.4087550530566674e-08
10.618938106189379,1.461465567281198e-08,3.894043524757241e-09,9.743146447596957e-09,5.22324299717213e-10,1.4105218552127056e-08
10.62893710628937,1.4505576589534168e-08,3.897987185591576e-09,9.725798493289498e-09,5.15641792874204e-10,1.406197352579628e-08
10.63893610638936,1.4505072959527219e-08,3.881777046147259e-09,9.714448764311317e-09,5.142727358120889e-10,1.4065521866497855e-08
10.64893510648935,1.4548287100116453e-08,3.865306592491419e-09,9.696534330569091e-09,5.155830007795269e-10,1.4011262979608214e-08
10.65893410658934,1.4583183519938975e-08,3.864262273915852e-09,9.676749700416938e-09,5.13241879431162e-10,1.3995741732365331e-08
10.66893310668933,1.4556092769888132e-08,3.8510232218578126e-09,9.668642472542754e-09,5.139730264302784e-10,1.3976228058952746e-08
10.67893210678932,1.4447593762874984e-08,3.833641988837207e-09,9.65907677750202e-09,5.122119344279334e-10,1.3913130799421472e-08
10.68893110688931,1.4405892354017212e-08,3.8528181555974085e-09,9.642784792824663e-09,5.188459105002417e-10,1.3904660728398044e-08
10.6989301069893,1.4352605907957985e-08,3.84753701298424e-09,9.604152289331436e-09,5.147602468887144e-10,1.3870929772885425e-08
10.70892910708929,1.4292461125469374e-08,3.844632700287457e-09,9.585331834744874e-09,5.11494727551476e-10,1.3878952453893184e-08
10.71892810718928,1.425913284722846e-08,3.8283712771989266e-09,9.554437681400754e-09,5.072971171110553e-10,1.3814720828767456e-08
10.72892710728927,1.4184301540916997e-08,3.814397529654443e-09,9.537853745396073e-09,5.090610592307295e-10,1.3770150284613442e-08
10.73892610738926,1.422532149109081e-08,3.809316816480725e-09,9.520448540444206e-09,5.070908690362466e-10,1.3722152509064958e-08
10.74892510748925,1.4267549720032729e-08,3.8020671547394155e-09,9.515505574168604e-09,5.003418373359894e-10,1.3709920695083523e-08
10.75892410758924,1.4231705894493141e-08,3.794599512913318e-09,9.509992543745296e-09,5.02759651116474e-10,1.3693370704270457e-08
10.76892310768923,1.4116189789385833e-08,3.777763471605788e-09,9.505856533840342e-09,5.080215336615727e-10,1.365783230345234e-08
10.778922107789219,1.4100926676271434e-08,3.771343235529445e-09,9.48566701350278e-09,5.082966929954952e-10,1.3636704659810532e-08
10.78892110788921,1.4095115890434954e-08,3.766178997470723e-09,9.438456403508878e-09,5.029516582722579e-10,1.3664926468655387e-08
10.7989201079892,1.4121861932079622e-08,3.754245121010197e-09,9.43012925365007e-09,4.958268136342088e-10,1.3586720546171235e-08
10.80891910808919,1.4047816261562236e-08,3.716798792395447e-09,9.364462033739465e-09,4.949154132889467e-10,1.3557511585503998e-08
10.81891810818918,1.4091431632257081e-08,3.719660516033331e-09,9.37556526080771e-09,4.980507481644895e-10,1.3562246499614572e-08
10.82891710828917,1.413212893043181e-08,3.7249831194645055e-09,9.357339014599997e-09,4.957344459887645e-10,1.3510688225138147e-08
10.83891610838916,1.4033126930313873e-08,3.7026623280654937e-09,9.381458454654702e-09,4.992443848215916e-10,1.3493021158869039e-08
10.84891510848915,1.3973901850164832e-08,3.7181114067992114e-09,9.3378545821193e-09,5.00219847746483e-10,1.3474530487666554e-08
10.85891410858914,1.388281104014199e-08,3.70454724651319e-09,9.339048429326751e-09,4.975874131604028e-10,1.3426340206855196e-08
10.86891310868913,1.386796094556744e-08,3.6928802827274194e-09,9.307608103750317e-09,5.004938752486435e-10,1.3392760931094963e-08
10.87891210878912,1.3873574629313387e-08,3.6884152155048344e-09,9.283152496269609e-09,4.899468531100339e-10,1.341744217401008e-08
10.88891110888911,1.3781604467933101e-08,3.6957941337864057e-09,9.264731498813205e-09,4.956929677178794e-10,1.3336226144959945e-08
10.8989101089891,1.3882757195297999e-08,3.6880432367541792e-09,9.219311446996549e-09,4.911916422935619e-10,1.3341398576193444e-08
10.90890910908909,1.3757361318469523e-08,3.6877844884220237e-09,9.213180988642346e-09,4.9123587359225e-10,1.3307034141417142e-08
10.91890810918908,1.3798222192155727e-08,3.6757527682667104e-09,9.205056891871148e-09,4.9423295805201e-10,1.3265298053371376e-08
10.928907109289069,1.3756321596564973e-08,3.6695668311287784e-09,9.173811782397288e-09,4.884928425997934e-10,1.32406563289816e-08
10.93890610938906,1.3716638865066914e-08,3.6716344516668577e-09,9.18377575266148e-09,4.933511564642878e-10,1.3248704553277616e-08
10.94890510948905,1.3666462839641673e-08,3.6572637421130436e-09,9.168283236275239e-09,4.881651127969629e-10,1.3200345388830423e-08
10.95890410958904,1.3702038871627392e-08,3.648545136295733e-09,9.143281881699832e-09,4.900575803743014e-10,1.3226750294218204e-08
10.96890310968903,1.3678433740365187e-08,3.6348461830958203e-09,9.108191332508302e-09,4.811013298736133e-10,1.3151529381431736e-08
10.97890210978902,1.3732296045537244e-08,3.615201571914074e-09,9.08086506225009e-09,4.816323855962142e-10,1.3139116821901637e-08
10.98890110988901,1.371465433679356e-08,3.609652266093737e-09,9.078215011623617e-09,4.832442134149984e-10,1.3150803805172647e-08
10.998900109989,1.3743298021432185e-08,3.6168988874490387e-09,9.050087734656351e-09,4.809376355072268e-10,1.3139502211198135e-08
11.00889911008899,1.3604196437016948e-08,3.598748846746743e-09,9.0528273153709e-09,4.798320394149682e-10,1.3101691612358293e-08
11.01889811018898,1.357990475141905e-08,3.5934007258394554e-09,9.058945605761056e-09,4.820192646083083e-10,1.3064988996221478e-08
11.02889711028897,1.3449602647159888e-08,3.6056328860946396e-09,9.039837715485031e-09,4.799452776848213e-10,1.2977509155566573e-08
11.03889611038896,1.331176307379728e-08,3.584346162041062e-09,8.98935785498657e-09,4.834353863626184e-10,1.297136771911592e-08
11.04889511048895,1.3373011637480929e-08,3.5915627337812758e-09,8.981418875539415e-09,4.753775156156125e-10,1.2948030202779025e-08
11.05889411058894,1.3358349526301935e-08,3.5784878080918892e-09,8.96975763833135e-09,4.777868457517458e-10,1.292362776617426e-08
11.06889311068893,1.3397227633625511e-08,3.563808482918624e-09,8.930203554101625e-09,4.825285544996099e-10,1.287994085346385e-08
11.07889211078892,1.3428217886960257e-08,3.5602277526804303e-09,8.907891657560309e-09,4.729269644527645e-10,1.2910664491366543e-08
11.088891110888909,1.3413953659765059e-08,3.5574434370392167e-09,8.91057402276176e-09,4.71845472623384e-10,1.2841492019252526e-08
11.0988901109889,1.3322706127482176e-08,3.5588012338875368e-09,8.905297916769386e-09,4.741095101946281e-10,1.2811676293100751e-08
11.10888911108889,1.3340821775855114e-08,3.5389193663262278e-09,8.907591725102377e-09,4.759256043914401e-10,1.2821193270950064e-08
11.11888811118888,1.3282106979501313e-08,3.511202592287646e-09,8.90599117004082e-09,4.689113015214821e-10,1.2781545903202517e-08
11.12888711128887,1.3213477219887312e-08,3.520347517816275e-09,8.850536291070748e-09,4.73364163133636e-10,1.2784830990315021e-08
11.13888611138886,1.3275513944871626e-08,3.5096196994447823e-09,8.84378543464419e-09,4.691204320158135e-10,1.2768957161963232e-08
11.14888511148885,1.3264171634518681e-08,3.5064386991037892e-09,8.812079963513793e-09,4.70476540289284e-10,1.2737221147469956e-08
11.15888411158884,1.3283992976767447e-08,3.4788098067409833e-09,8.77891676153423e-09,4.67922675981697e-10,1.2714832999320851e-08
11.16888311168883,1.3176678781514182e-08,3.4800566292193902e-09,8.77812000251149e-09,4.6369603829157363e-10,1.2716805524453333e-08
11.17888211178882,1.3184054038140962e-08,3.4810208572951063e-09,8.753283273563314e-09,4.699315035165452e-10,1.2664163734681689e-08
11.18888111188881,1.3045675161013569e-08,3.4853092583306948e-09,8.764994710860527e-09,4.677795048356261e-10,1.2628525820721074e-08
11.1988801119888,1.3006292186475716e-08,3.479347841331856e-09,8.753473963275728e-09,4.685517825618895e-10,1.2620063733231902e-08
11.20887911208879,1.2986384545380468e-08,3.4762465182031917e-09,8.748372863003478e-09,4.688727065545607e-10,1.2586575155689093e-08
11.21887811218878,1.2944116282190638e-08,3.4818926359119825e-09,8.695253822434317e-09,4.680806520874273e-10,1.2520258164690297e-08
11.22887711228877,1.2951556880126574e-08,3.4752073815476623e-09,8.685379547284913e-09,4.608824960470179e-10,1.2522002743279013e-08
11.238876112388759,1.3097524565926134e-08,3.46561003900801e-09,8.680145961920976e-09,4.6024083298278613e-10,1.245414419667102e-08
11.24887511248875,1.2979139208780226e-08,3.4608850943633813e-09,8.65053589789316e-09,4.580371596505541e-10,1.2449382136613355e-08
11.25887411258874,1.2960413586499456e-08,3.442498780283905e-09,8.623343062320688e-09,4.597009839868579e-10,1.2492584436594963e-08
11.26887311268873,1.2907442437340762e-08,3.4356676227396157e-09,8.621032524365464e-09,4.570019832809592e-10,1.2428945124740232e-08
11.27887211278872,1.2789097672706573e-08,3.4360408484801168e-09,8.611879891524622e-09,4.5495002298181147e-10,1.2435232308040768e-08
11.28887111288871,1.2846533977302524e-08,3.4241894825832483e-09,8.61482481624237e-09,4.5671107718929334e-10,1.2428180050456007e-08
11.2988701129887,1.277604787186159e-08,3.4027834269736554e-09,8.583924348885974e-09,4.563905054241195e-10,1.2397701851729452e-08
11.30886911308869,1.2925579081321437e-08,3.4059498260919042e-09,8.566678207957208e-09,4.5292956166074454e-10,1.2388186849438989e-08
11.31886811318868,1.2874501390432837e-08,3.387485244940997e-09,8.545313884135059e-09,4.514751014754104e-10,1.2370536461348049e-08
11.32886711328867,1.2887742616385022e-08,3.411429212972206e-09,8.523628853532722e-09,4.5095867561401943e-10,1.2336696411448892e-08
11.33886611338866,1.2835718487222243e-08,3.378510410439259e-09,8.503668233489959e-09,4.548568488445571e-10,1.2289195315992599e-08
11.34886511348865,1.2718136833419403e-08,3.390694510180826e-09,8.490515618982788e-09,4.53065672983402e-10,1.2251470336683082e-08
11.35886411358864,1.2637738264102949e-08,3.3957524676956064e-09,8.498994117810944e-09,4.530821714905959e-10,1.2223405749861344e-08
11.36886311368863,1.2580653312692541e-08,3.3793870839889615e-09,8.49234604754971e-09,4.573063518965222e-10,1.222341700653289e-08
11.37886211378862,1.2564008655534407e-08,3.3751286232950328e-09,8.458513228252596e-09,4.52965537066945e-10,1.2202033861723069e-08
11.388861113888609,1.2572137380079328e-08,3.3689129106906255e-09,8.466909866293403e-09,4.504800636886257e-10,1.2164111150289717e-08
11.398860113988599,1.2584682937117012e-08,3.3698419216066464e-09,8.431571759246814e-09,4.527191212239652e-10,1.213582716488497e-08
11.40885911408859,1.2617999022151772e-08,3.3495948332215562e-09,8.389058411096395e-09,4.5002498407655417e-10,1.211351954818165e-08
11.41885811418858,1.2645324162221206e-08,3.341700170407838e-09,8.385954923806257e-09,4.4584295157650755e-10,1.2121892471021395e-08
11.42885711428857,1.2570047407966472e-08,3.340981178826517e-09,8.355051748535763e-09,4.4431613446019607e-10,1.2108893471941225e-08
11.43885611438856,1.2477489025119917e-08,3.330155133574518e-09,8.343486929794672e-09,4.4565078927125586e-10,1.2092232997082129e-08
11.44885511448855,1.2545926735619416e-08,3.3228228634973186e-09,8.340328541827532e-09,4.4388155588279214e-10,1.2063459807532827e-08
11.45885411458854,1.25206111862947e-08,3.313611771792797e-09,8.331001819958878e-09,4.447841797752067e-10,1.2054007412085703e-08
11.46885311468853,1.2490628144404646e-08,3.316099343722968e-09,8.330455317841679e-09,4.4344381859198203e-10,1.2022865094675349e-08
11.47885211478852,1.2493461343004665e-08,3.304312001986136e-09,8.323209473799124e-09,4.405856505045718e-10,1.2006801833940194e-08
11.48885111488851,1.2518746806567041e-08,3.3028942787833732e-09,8.299735198423377e-09,4.4007446625475084e-10,1.2001146928734205e-08
11.4988501149885,1.2451817862732902e-08,3.294491809432716e-09,8.266408168968254e-09,4.402623766356094e-10,1.1973745710307817e-08
11.50884911508849,1.2406339817476678e-08,3.3016311039785123e-09,8.239132211968864e-09,4.389461295778749e-10,1.1911511206821594e-08
11.51884811518848,1.2311517292291863e-08,3.2978884001895993e-09,8.239124269600001e-09,4.380543650719689e-10,1.1934008635293981e-08
11.52884711528847,1.2298954881643888e-08,3.292242957702256e-09,8.236443885341318e-09,4.383444846184462e-10,1.1898474870803458e-08
11.53884611538846,1.2234702279978548e-08,3.27573245337621e-09,8.228696516311718e-09,4.355600304814428e-10,1.1828998002184947e-08
11.548845115488449,1.2239337199568885e-08,3.2679637098153176e-09,8.212866784353097e-09,4.39679238399918e-10,1.1822165856487547e-08
11.55884411558844,1.2243191213762635e-08,3.2827777499257645e-09,8.210689506325477e-09,4.398082094823875e-10,1.181607390289722e-08
11.56884311568843,1.2261713924738443e-08,3.2655339905449815e-09,8.195243371469376e-09,4.392421971541173e-10,1.1787645899739e-08
11.57884211578842,1.2261815945199706e-08,3.26563799042006e-09,8.170233620211084e-09,4.343583600998462e-10,1.17929734573433e-08
11.58884111588841,1.2227886731903057e-08,3.249437447518498e-09,8.159888010499075e-09,4.33653861308541e-10,1.1789431566039492e-08
11.5988401159884,1.2176431883442698e-08,3.2386474353191842e-09,8.133567156362459e-09,4.320329508352535e-10,1.1747013532226032e-08
11.60883911608839,1.217038336409026e-08,3.2322516734949085e-09,8.101031450162712e-09,4.30892376114702e-10,1.1742560021422208e-08
11.61883811618838,1.2108805603320092e-08,3.211531178959344e-09,8.10629274318386e-09,4.268925542113729e-10,1.173070015992061e-08
11.62883711628837,1.214368193708417e-08,3.226703548738382e-09,8.101615276568387e-09,4.302026097539094e-10,1.1696392669948471e-08
11.63883611638836,1.2147392654856232e-08,3.1990257978694063e-09,8.096089524594123e-09,4.2782077069894026e-10,1.165949091150163e-08
11.64883511648835,1.209781526916359e-08,3.207391933597437e-09,8.077974767788118e-09,4.313274309656528e-10,1.162574981580227e-08
11.65883411658834,1.205535281258038e-08,3.1971975455359016e-09,8.049045256329513e-09,4.288402034731774e-10,1.1623780142075792e-08
11.66883311668833,1.2120967530221548e-08,3.203263804960709e-09,8.045008699728066e-09,4.3098838853525167e-10,1.1603018756990725e-08
11.67883211678832,1.2017193284073575e-08,3.195358259594157e-09,8.037498462303625e-09,4.244998760910411e-10,1.1589979261732319e-08
11.68883111688831,1.1928260633029877e-08,3.1859096627997743e-09,8.002846316087718e-09,4.234915152769431e-10,1.1566296877511389e-08
11.698830116988299,1.1947903316556076e-08,3.1896004684202807e-09,7.992910572980255e-09,4.2339594975348897e-10,1.153074151698572e-08
11.708829117088289,1.193033849790886e-08,3.1934056429258433e-09,8.001612237788932e-09,4.260302552389477e-10,1.1526769884115625e-08
11.71882811718828,1.1964059304430465e-08,3.1863951771614562e-09,7.986628006128438e-09,4.280537855114473e-10,1.1494648113428627e-08
11.72882711728827,1.1921117126027298e-08,3.1877976112940653e-09,7.988001971896794e-09,4.2367660945235936e-10,1.1472874164234359e-08
11.73882611738826,1.1809018704595065e-08,3.161168514442113e-09,7.96412151549529e-09,4.279559281381954e-10,1.145947406570812e-08
11.74882511748825,1.1874911513815698e-08,3.1612872567767217e-09,7.935003878944997e-09,4.2375382555105923e-10,1.1440624750748544e-08
11.75882411758824,1.1913410871167203e-08,3.1474861712604148e-09,7.935169363468067e-09,4.2005230341787547e-10,1.1421786102933547e-08
11.76882311768823,1.1855086642821463e-08,3.1522730125660696e-09,7.902103313475899e-09,4.1494597840330415e-10,1.1433123664407565e-08
11.77882211778822,1.1801331289917064e-08,3.139532919316638e-09,7.876212065284072e-09,4.186888683614042e-10,1.1425932067997437e-08
11.78882111788821,1.1831542735590286e-08,3.1346922658663953e-09,7.879559008902613e-09,4.1703437205230177e-10,1.1404357965089225e-08
11.7988201179882,1.1875845945794192e-08,3.106926106342662e-09,7.863357633603677e-09,4.1686436235955946e-10,1.1362839234343253e-08
11.80881911808819,1.1858881255585656e-08,3.124827848766521e-09,7.85771694781831e-09,4.210634020949166e-10,1.1359215083099264e-08
11.81881811818818,1.1791611710563547e-08,3.12385744534596e-09,7.86284771266635e-09,4.192746929667611e-10,1.1323507141921523e-08
11.82881711828817,1.1714486363488717e-08,3.1305882507018626e-09,7.82123284533341e-09,4.158317126876207e-10,1.128465090382177e-08
11.83881611838816,1.1677047389695005e-08,3.1358655948476554e-09,7.813611829660376e-09,4.152408569438694e-10,1.1291776135303557e-08
11.84881511848815,1.1607615552226086e-08,3.102052746009245e-09,7.792522840098762e-09,4.152343185225528e-10,1.126866481577475e-08
11.858814118588139,1.1654363927358688e-08,3.1315437021184336e-09,7.776077253284538e-09,4.160149456504152e-10,1.1247369053209447e-08
11.86881311868813,1.1532524845811887e-08,3.107240275948643e-09,7.763161975235814e-09,4.095726828040151e-10,1.1223965829263709e-08
11.87881211878812,1.1626215595219187e-08,3.1090031818123974e-09,7.776836392156898e-09,4.156189196473572e-10,1.1186412956720513e-08
11.88881111888811,1.1613537761622701e-08,3.105749500898462e-09,7.759109408887096e-09,4.1517813688636664e-10,1.1151596959675663e-08
11.8988101189881,1.155204143196377e-08,3.088524906378036e-09,7.757380277174803e-09,4.147015493024e-10,1.1138890732259987e-08
11.90880911908809,1.1581022167294688e-08,3.0700733321247963e-09,7.715280208197644e-09,4.135584828333443e-10,1.113867118012918e-08
11.91880811918808,1.1518160150154813e-08,3.0657674612923904e-09,7.730059367010293e-09,4.100741523019137e-10,1.1128050792745805e-08
11.92880711928807,1.1520635642638442e-08,3.046441113397736e-09,7.715796181188135e-09,4.0861250205511945e-10,1.1144176249109018e-08
11.93880611938806,1.150423895393666e-08,3.0576066907557036e-09,7.665957528233943e-09,4.0916325399979743e-10,1.1109337284581172e-08
11.94880511948805,1.1547813404700328e-08,3.049018233035176e-09,7.655330839547658e-09,4.0421683765681023e-10,1.1096499642387952e-08
11.95880411958804,1.157402331994202e-08,3.0469484166415653e-09,7.676566883124836e-09,4.057522492510746e-10,1.1094873362227943e-08
11.96880311968803,1.1447169974583016e-08,3.0378191594586456e-09,7.655120155705123e-09,4.060895432231642e-10,1.1063410643188698e-08
11.97880211978802,1.147031375276681e-08,3.0375806739645924e-09,7.633295611982356e-09,4.079222810511131e-10,1.1002543334849985e-08
11.98880111988801,1.1460937242966013e-08,3.033096224259601e-09,7.651892506076439e-09,4.086133345968487e-10,1.1002951563401575e-08
11.998800119988,1.1359742149282045e-08,3.0345924050467872e-09,7.605788916340251e-09,4.062510644494347e-10,1.0996074693369974e-08
12.008799120087989,1.13221762885281e-08,3.0278699797015236e-09,7.605545217511678e-09,4.0748956758506663e-10,1.0961360244987611e-08
12.018798120187979,1.1282251044137691e-08,3.0298033694340657e-09,7.609187041146145e-09,4.04303530993611e-10,1.0948756975793112e-08
12.02879712028797,1.1326010945888409e-08,3.031259358323001e-09,7.564310157590012e-09,4.0165306827994795e-10,1.0909145056493559e-08
12.03879612038796,1.1324468560191516e-08,3.018168845630068e-09,7.545880183044745e-09,4.0080551553790946e-10,1.0898192663494507e-08
12.04879512048795,1.1294166087933511e-08,3.022551288526881e-09,7.547414820494503e-09,4.03615194228652e-10,1.088583953973408e-08
12.05879412058794,1.1311808004611528e-08,3.0013543904113053e-09,7.549862566887084e-09,4.0106066886733067e-10,1.0871333879499034e-08
12.06879312068793,1.1252345527999838e-08,3.0117781253441534e-09,7.540870619645918e-09,4.0345656212800924e-10,1.0867450236434707e-08
12.07879212078792,1.1202940750493024e-08,2.993037405430168e-09,7.523666144970911e-09,4.0193122447487075e-10,1.0862399273696985e-08
12.08879112088791,1.1203648843301955e-08,2.991110915003764e-09,7.492300814906935e-09,3.957710029163141e-10,1.0821962635364417e-08
12.0987901209879,1.12404365255573e-08,2.9772080329234312e-09,7.474989707407157e-09,3.959761901145141e-10,1.0824128517738845e-08
12.10878912108789,1.1292882835527857e-08,2.969764506611025e-09,7.47835740062151e-09,3.97425646689318e-10,1.0840111897057254e-08
12.11878812118788,1.1180654266842655e-08,2.959081506551043e-09,7.473272558362012e-09,3.9836440803203807e-10,1.080992482556695e-08
12.12878712128787,1.1260759793620936e-08,2.967518895496236e-09,7.450307179196401e-09,3.9455631184708364e-10,1.0790959560504314e-08
12.13878612138786,1.1187164031129514e-08,2.9728363516758385e-09,7.451384235003491e-09,3.9237575071254065e-10,1.0764195519221882e-08
12.14878512148785,1.11417610013303e-08,2.9691599245393734e-09,7.446000444746033e-09,3.932897283800978e-10,1.0736746380449048e-08
12.15878412158784,1.108754558904062e-08,2.9752500755628013e-09,7.439794912021517e-09,3.988980985602104e-10,1.0727009442313616e-08
12.168783121687829,1.103343896436451e-08,2.9647243647320832e-09,7.4262738661822016e-09,3.9236357860395074e-10,1.0658978136302478e-08
12.17878212178782,1.0998444516229695e-08,2.9575582820067386e-09,7.424133597299639e-09,3.9990330893840736e-10,1.0623405836099742e-08
12.18878112188781,1.100667759018619e-08,2.9621635154643925e-09,7.390314443063709e-09,3.970629501296596e-10,1.0637473363084474e-08
12.1987801219878,1.101541837164522e-08,2.955095985672932e-09,7.365703043674698e-09,3.9349083327631416e-10,1.0643576017201417e-08
12.20877912208779,1.105802313748739e-08,2.939860872382813e-09,7.367048856469457e-09,3.91361311985065e-10,1.0611284199925753e-08
12.21877812218778,1.1070543307914251e-08,2.928932384078085e-09,7.348505444682604e-09,3.9298001163173826e-10,1.0619015278234888e-08
12.22877712228777,1.1047841045548823e-08,2.9306406882647907e-09,7.327755406703856e-09,3.891495805979745e-10,1.0588585136476774e-08
12.23877612238776,1.0988667722054311e-08,2.9025256904474124e-09,7.315182946212092e-09,3.916170927740849e-10,1.0583461218359101e-08
12.24877512248775,1.0948212690815062e-08,2.904982646109669e-09,7.335790148757423e-09,3.91809111873237e-10,1.0554138759061142e-08
12.25877412258774,1.0960474838120151e-08,2.8963396042676728e-09,7.328549084274127e-09,3.9133891185294456e-10,1.0567185083793003e-08
12.26877312268773,1.0918574589203351e-08,2.9035805165017893e-09,7.2967738680979655e-09,3.8758062194565e-10,1.0549023444711003e-08
12.27877212278772,1.0939741244991062e-08,2.890770858999861e-09,7.284029992542137e-09,3.856667745260938e-10,1.0524363033238551e-08
12.28877112288771,1.0965571994571604e-08,2.9007722195870583e-09,7.264359526426057e-09,3.828890852355453e-10,1.05407585927217e-08
12.2987701229877,1.086653314882206e-08,2.878515213810641e-09,7.2559686679128126e-09,3.8347117270001736e-10,1.0486588922887908e-08
12.30876912308769,1.0886738534445056e-08,2.8834550077620097e-09,7.253206334224134e-09,3.857417681574661e-10,1.0473486040165047e-08
12.318768123187679,1.0865176106923763e-08,2.8733840547454925e-09,7.23673701699832e-09,3.87339715156731e-10,1.0483192066089452e-08
12.328767123287669,1.0776823474699496e-08,2.879049404260419e-09,7.24524291817609e-09,3.869081563618576e-10,1.0425181190906506e-08
12.33876612338766,1.076856483628398e-08,2.887106569615502e-09,7.23014585449558e-09,3.8841374335411566e-10,1.039563881801088e-08
12.34876512348765,1.071171111894379e-08,2.8852829511929035e-09,7.230242640223054e-09,3.868114827777022e-10,1.0373949936960112e-08
12.35876412358764,1.0771520402613177e-08,2.874405013782783e-09,7.208362461144452e-09,3.837631867585632e-10,1.0363960797737319e-08
12.36876312368763,1.0749152112350695e-08,2.866111547878275e-09,7.199267389194127e-09,3.855560895591429e-10,1.0382127643714865e-08
12.37876212378762,1.0720475240437962e-08,2.869652858584978e-09,7.1744234154746074e-09,3.8270236266368577e-10,1.036574681209524e-08
12.38876112388761,1.0784397203157176e-08,2.85791456110807e-09,7.1351121638864244e-09,3.830956003100461e-10,1.0360891852801165e-08
12.3987601239876,1.0738698502289394e-08,2.8397833237291835e-09,7.149634794473162e-09,3.762544046661323e-10,1.0343246954995242e-08
12.40875912408759,1.0673176761130087e-08,2.839853752065185e-09,7.152349833161169e-09,3.794155073255883e-10,1.033916363422454e-08
12.41875812418758,1.0676179775132183e-08,2.8258657644360683e-09,7.129834807370533e-09,3.801647285414073e-10,1.0310080650838734e-08
12.42875712428757,1.0667553791162874e-08,2.8342799411717965e-09,7.114087554342514e-09,3.7843921163526983e-10,1.027391538228773e-08
12.43875612438756,1.071969495596587e-08,2.828674032537524e-09,7.123578852319141e-09,3.750976740822918e-10,1.0281151037745295e-08
12.44875512448755,1.066802829324276e-08,2.832722718228063e-09,7.117004855953069e-09,3.768133284244074e-10,1.0247525264049474e-08
12.45875412458754,1.0617320843149706e-08,2.8162208773933767e-09,7.084896960014439e-09,3.7767557817056935e-10,1.0248506855468925e-08
12.46875312468753,1.0655173938863593e-08,2.811026894048203e-09,7.0727270084397235e-09,3.7606075431342695e-10,1.0228247490544676e-08
12.478752124787519,1.0575735218837915e-08,2.8153809266796524e-09,7.0478887435209265e-09,3.745814741999452e-10,1.0189557517719173e-08
12.48875112488751,1.051194057549315e-08,2.8067074358376597e-09,7.041925390104477e-09,3.747553508324235e-10,1.0175639355017007e-08
12.4987501249875,1.0521244887983947e-08,2.8142561596909447e-09,7.057003107538965e-09,3.757841342660775e-10,1.0165819825097254e-08
12.50874912508749,1.0539401142115401e-08,2.810656380145193e-09,7.045138258347613e-09,3.7680197911377944e-10,1.0123724677904145e-08
12.51874812518748,1.0539395009198334e-08,2.7975989731577985e-09,7.023259581039827e-09,3.763905331831233e-10,1.0123313221499476e-08
12.52874712528747,1.0515280060947002e-08,2.795592333546442e-09,7.011479012051636e-09,3.746501326692968e-10,1.0113902142657741e-08
12.53874612538746,1.0462419611846175e-08,2.798228107982778e-09,7.016864046110988e-09,3.7497308519973376e-10,1.0112633520340141e-08
12.54874512548745,1.0439364603190299e-08,2.7785963092160816e-09,6.980497599467183e-09,3.7429059604764153e-10,1.0113210872622787e-08
12.55874412558744,1.0464198614437244e-08,2.772383427515528e-09,6.972554430780765e-09,3.7219630841063487e-10,1.0088553336509387e-08
12.56874312568743,1.0454134865812302e-08,2.767548276626476e-09,6.967059389665614e-09,3.6817133541138906e-10,1.0054760952757063e-08
12.57874212578742,1.0464079858373738e-08,2.7811630528914467e-09,6.950261347552502e-09,3.7136541801443633e-10,1.007492236764163e-08
12.58874112588741,1.0423357207722629e-08,2.779707552148419e-09,6.954103309112017e-09,3.734216785719625e-10,1.0035725041325271e-08
12.5987401259874,1.0453793838260937e-08,2.7561207885981354e-09,6.949707123604833e-09,3.685667495765479e-10,1.0039322265060953e-08
12.60873912608739,1.0451351311571752e-08,2.7394536684924973e-09,6.9477461865757e-09,3.6860394594341174e-10,1.0001227405594326e-08
12.61873812618738,1.0364861506943881e-08,2.755002172970504e-09,6.933534127765323e-09,3.6720983345873247e-10,9.998052541780183e-09
12.628737126287369,1.0339253772134104e-08,2.755188250167677e-09,6.912717848070594e-09,3.6965508925437556e-10,9.991373865105287e-09
12.638736126387359,1.025148922632827e-08,2.75916169940473e-09,6.87894108319356e-09,3.6609769888925313e-10,9.95626126540048e-09
12.64873512648735,1.0262396100789431e-08,2.748945357209612e-09,6.897159648985295e-09,3.6360773143367116e-10,9.963396054050703e-09
12.65873412658734,1.0289881346191256e-08,2.75488143106292e-09,6.887697278280181e-09,3.702211330841379e-10,9.912795851471527e-09
12.66873312668733,1.0244206586210623e-08,2.7454505961995584e-09,6.879800021102582e-09,3.671627954814994e-10,9.887406296752772e-09
12.67873212678732,1.0269570703369036e-08,2.751818245936868e-09,6.886528114381421e-09,3.667627011448285e-10,9.897654987190411e-09
12.68873112688731,1.0291216150934907e-08,2.745308138453233e-09,6.8620424814874365e-09,3.6720288704312093e-10,9.87036662634435e-09
12.6987301269873,1.0247533853845451e-08,2.7361228894016388e-09,6.856728249221804e-09,3.673557570607743e-10,9.85471954204386e-09
12.70872912708729,1.0231876334460782e-08,2.7277377181879745e-09,6.837786936013143e-09,3.646217009361557e-10,9.84437404536432e-09
12.71872812718728,1.0161787997014247e-08,2.7103648519752685e-09,6.8072275173502315e-09,3.602540409009796e-10,9.860277616442171e-09
12.72872712728727,1.0199753498948752e-08,2.708991351137731e-09,6.806177224814715e-09,3.5920787420605684e-10,9.859848039469808e-09
12.73872612738726,1.0200367885044785e-08,2.70251075643528e-09,6.796034645181854e-09,3.603742075303681e-10,9.832887246521084e-09
12.74872512748725,1.0186084573021084e-08,2.701201266702214e-09,6.800921096588985e-09,3.597653813085333e-10,9.84917570770518e-09
12.75872412758724,1.0243305103195075e-08,2.6917001140141892e-09,6.7789259896501626e-09,3.606374500109495e-10,9.803533552060152e-09
12.76872312768723,1.0178622437724161e-08,2.6983194029459414e-09,6.771425753955436e-09,3.577865754771273e-10,9.762649188225898e-09
12.77872212778722,1.0174106367708368e-08,2.6835920346478704e-09,6.789246255573648e-09,3.619238366090979e-10,9.749903586487299e-09
12.788721127887209,1.0123261907944233e-08,2.6912419540422978e-09,6.7657206341731524e-09,3.6109192701959087e-10,9.763409245802725e-09
12.798720127987199,1.0074565394100968e-08,2.689440685832834e-09,6.732330242846345e-09,3.590916438572599e-10,9.759274301243246e-09
12.80871912808719,1.005703682224346e-08,2.6851002889575303e-09,6.741462782937104e-09,3.6058257769559494e-10,9.712853982287122e-09
12.81871812818718,1.0037383660055302e-08,2.690916861294545e-09,6.713617817140024e-09,3.5794384167284794e-10,9.702354013265549e-09
12.82871712828717,1.0042447649559999e-08,2.678559065938957e-09,6.705405532185837e-09,3.563952402321341e-10,9.681160993492215e-09
12.83871612838716,1.0070895491823671e-08,2.678494882076918e-09,6.711630716501523e-09,3.5624408419240723e-10,9.676949730305744e-09
12.84871512848715,1.0060769623770844e-08,2.6694340071352455e-09,6.70673747268988e-09,3.591746247445591e-10,9.63518795299182e-09
12.85871412858714,1.0012046330768844e-08,2.6606764641901644e-09,6.693746076327196e-09,3.573881727964774e-10,9.65649189920366e-09
12.86871312868713,9.937370192932652e-09,2.6742854943170356e-09,6.691268519622293e-09,3.557993994734508e-10,9.628438920436263e-09
12.87871212878712,9.946650210314695e-09,2.652340655043933e-09,6.666345402788446e-09,3.561818146689995e-10,9.629652520439581e-09
12.88871112888711,9.933059093661283e-09,2.649845929208507e-09,6.66460599107695e-09,3.493431359894088e-10,9.611954515337043e-09
12.8987101289871,1.0009439035309207e-08,2.633776681533575e-09,6.658472691982419e-09,3.5251299869413884e-10,9.621931651318354e-09
12.90870912908709,9.978540566595825e-09,2.630353044534831e-09,6.637442055779696e-09,3.5254726157236946e-10,9.604364906285421e-09
12.91870812918708,9.995699374721217e-09,2.636073602636371e-09,6.6203510613998195e-09,3.51482790714457e-10,9.608152811234218e-09
12.92870712928707,1.0005251356713789e-08,2.6350517191840133e-09,6.629168947382213e-09,3.52796077683329e-10,9.57961377458768e-09
12.938706129387059,9.931605539159763e-09,2.6275570128908756e-09,6.618315357181439e-09,3.540074098754771e-10,9.548424730650723e-09
12.948705129487049,9.867112269997144e-09,2.6320383442111637e-09,6.60578613061426e-09,3.5423472297435347e-10,9.522507344827702e-09
12.95870412958704,9.79833445584168e-09,2.6431190554511806e-09,6.615901898158666e-09,3.547504687568298e-10,9.494574072714096e-09
12.96870312968703,9.80607611715675e-09,2.6402634398998865e-09,6.593762092501881e-09,3.5068619045422456e-10,9.504076910614554e-09
12.97870212978702,9.811632033089609e-09,2.6328244181561005e-09,6.569989041617529e-09,3.506154212768673e-10,9.476850344343285e-09
12.98870112988701,9.800232464375829e-09,2.620121511024554e-09,6.57201115637822e-09,3.4865180053315615e-10,9.473080729631271e-09
12.998700129987,9.823384077740647e-09,2.623500061273207e-09,6.553924892029639e-09,3.489203320482418e-10,9.475063549639061e-09
13.00869913008699,9.857068225217807e-09,2.6270600127133965e-09,6.542832695246834e-09,3.5057612940960756e-10,9.451322447267694e-09
13.01869813018698,9.795422884615357e-09,2.61181726022996e-09,6.535454155516761e-09,3.4820414322484167e-10,9.419925076626455e-09
13.02869713028697,9.762419138131042e-09,2.6105810695921217e-09,6.545418131020036e-09,3.502979111384566e-10,9.420381937331507e-09
13.03869613038696,9.755012357209792e-09,2.6009295563563498e-09,6.528708830560128e-09,3.513065763818707e-10,9.394412851978038e-09
13.04869513048695,9.711069724032284e-09,2.591866066449884e-09,6.522146245485066e-09,3.490396169911302e-10,9.400817295300187e-09
13.05869413058694,9.75999395590333e-09,2.582358089368602e-09,6.504265832013466e-09,3.4506817586528946e-10,9.399182145413472e-09
13.06869313068693,9.769679892854122e-09,2.5887386940048583e-09,6.493289539602491e-09,3.444949051470891e-10,9.40612774198824e-09
13.07869213078692,9.770495985087917e-09,2.5750409224119216e-09,6.481441969671358e-09,3.402672981692641e-10,9.387440085228542e-09
13.08869113088691,9.73236652112084e-09,2.5753263712653624e-09,6.4694202318603236e-09,3.408306068621567e-10,9.344335677005853e-09
13.098690130986899,9.689932204821226e-09,2.571324723748202e-09,6.461095021601413e-09,3.41252449691449e-10,9.355391066626843e-09
13.108689131086889,9.64054043558285e-09,2.5592655244841055e-09,6.4686742271119764e-09,3.4513441040987624e-10,9.342325190951764e-09
13.11868813118688,9.621762092164893e-09,2.5749596572524415e-09,6.435221555223342e-09,3.439315057471715e-10,9.328213430556806e-09
13.12868713128687,9.61065765533831e-09,2.566484086570141e-09,6.446990304785883e-09,3.4561785560692687e-10,9.287913764587507e-09
13.13868613138686,9.590101934653087e-09,2.5686475031300364e-09,6.448730781541004e-09,3.4767792900156867e-10,9.276510273998079e-09
13.14868513148685,9.577164291959174e-09,2.569803560016419e-09,6.419183197362188e-09,3.436926534095355e-10,9.265694147574069e-09
13.15868413158684,9.614873959550749e-09,2.555110519047869e-09,6.412226385182352e-09,3.4411607841720195e-10,9.254490534881191e-09
13.16868313168683,9.602476618057947e-09,2.5568398199883943e-09,6.3915989851556465e-09,3.4297607929062035e-10,9.239482716553683e-09
13.17868213178682,9.569155079323435e-09,2.5558856631650933e-09,6.3924988241736855e-09,3.4132218225120374e-10,9.234071580499855e-09
13.18868113188681,9.558763943367869e-09,2.5459764721396554e-09,6.376093863037187e-09,3.423473412140857e-10,9.239503977731823e-09
13.1986801319868,9.5407981242471e-09,2.543386607666417e-09,6.383738429425241e-09,3.415624213142228e-10,9.232673801130615e-09
13.20867913208679,9.524066854135695e-09,2.5322650892770527e-09,6.399169155502335e-09,3.3906163064090206e-10,9.215352438609434e-09
13.21867813218678,9.551614390554123e-09,2.5369936259278814e-09,6.3812201120422675e-09,3.3843369561143434e-10,9.183420347852285e-09
13.22867713228677,9.558741326603197e-09,2.5318507993865512e-09,6.382122198317995e-09,3.3758500586967267e-10,9.17922407225383e-09
13.23867613238676,9.524735918129259e-09,2.528709518671349e-09,6.3414037475929714e-09,3.364361315509963e-10,9.17951536124918e-09
13.248675132486749,9.562444764178773e-09,2.515402871307367e-09,6.337746339076378e-09,3.35699010173463e-10,9.170900531729424e-09
13.258674132586739,9.53896193960219e-09,2.5183864746939855e-09,6.3235532625641505e-09,3.3471029635098513e-10,9.16468457039714e-09
13.26867313268673,9.489221201781531e-09,2.5212949289303962e-09,6.310693468634616e-09,3.3560782529077634e-10,9.143865343080983e-09
13.27867213278672,9.414458604613595e-09,2.515331681228614e-09,6.323205923923619e-09,3.385356310179569e-10,9.117622970502665e-09
13.28867113288671,9.379734086364014e-09,2.513161784888701e-09,6.321237146321178e-09,3.357254377616466e-10,9.089673004781543e-09
13.2986701329867,9.367517836421265e-09,2.5179181716360324e-09,6.298408757274779e-09,3.375503809617463e-10,9.077510383225007e-09
13.30866913308669,9.364346414951983e-09,2.522199871390964e-09,6.283186289847642e-09,3.383538942322592e-10,9.071002433879802e-09
13.31866813318668,9.40959293454324e-09,2.5081525849174107e-09,6.2865704261758615e-09,3.349054513078461e-10,9.054885829951008e-09
13.32866713328667,9.388061076589598e-09,2.509917708915839e-09,6.287477586970036e-09,3.355163639388299e-10,9.048075887887722e-09
13.33866613338666,9.376971392463606e-09,2.4924373445710115e-09,6.278088868624219e-09,3.311739755903339e-10,9.041189778312055e-09
13.34866513348665,9.400685267166169e-09,2.4908055406011866e-09,6.240597489789084e-09,3.329160805758994e-10,9.052039412135936e-09
13.35866413358664,9.376789201254324e-09,2.483802166869309e-09,6.23531709206272e-09,3.3129281182506e-10,9.03786346846928e-09
13.36866313368663,9.36152517603415e-09,2.470029523796657e-09,6.24825557418079e-09,3.286955454548903e-10,9.008191740090864e-09
13.37866213378662,9.300304990690362e-09,2.4668087746843873e-09,6.243090101504106e-09,3.3042660230644044e-10,9.023354949375383e-09
13.38866113388661,9.311909249844023e-09,2.4798370110990915e-09,6.2342644014154166e-09,3.3085705521345416e-10,8.989486061042212e-09
13.3986601339866,9.297651429886895e-09,2.4709006331300505e-09,6.216247696631508e-09,3.3320305859151183e-10,8.975081292337171e-09
13.408659134086589,9.33084018542379e-09,2.4719491247961823e-09,6.2055868970534025e-09,3.2887831782254017e-10,8.968033206842756e-09
13.418658134186579,9.3054307178086e-09,2.4670356915530538e-09,6.202393631535306e-09,3.32355305137274e-10,8.97371192653159e-09
13.42865713428657,9.298593842706383e-09,2.4576756639016954e-09,6.185964194400427e-09,3.28640775516968e-10,8.961850384345582e-09
13.43865613438656,9.285596062862676e-09,2.459409236890394e-09,6.1828992291966235e-09,3.284201611811841e-10,8.930319683577797e-09
13.44865513448655,9.220259160111724e-09,2.4666996284457814e-09,6.173629165299705e-09,3.2933403077699236e-10,8.914665472007808e-09
13.45865413458654,9.18861350886561e-09,2.4638874522992667e-09,6.177258472550407e-09,3.2918317403590773e-10,8.886435815781188e-09
13.46865313468653,9.189860980857655e-09,2.467317336994633e-09,6.1613331541699705e-09,3.299937863525608e-10,8.866597359294743e-09
13.47865213478652,9.2178005024951e-09,2.4530888115052273e-09,6.1609189790038486e-09,3.2814576734365507e-10,8.85262063916881e-09
13.48865113488651,9.178016774399122e-09,2.454773387355533e-09,6.151202409036728e-09,3.2882425599907163e-10,8.85795044328229e-09
13.4986501349865,9.170423070349545e-09,2.4435812918065675e-09,6.13577115267138e-09,3.2876103159085846e-10,8.852584780252363e-09
13.50864913508649,9.15351438525107e-09,2.4517698481597867e-09,6.1076330093964025e-09,3.248969408093199e-10,8.845274361917743e-09
13.51864813518648,9.192467714407848e-09,2.4338269205301665e-09,6.122264687163656e-09,3.243038470291983e-10,8.857084925275875e-09
13.52864713528647,9.20151081588643e-09,2.4256059901340425e-09,6.106641026629819e-09,3.2145838559036225e-10,8.848179346807344e-09
13.53864613538646,9.159653041381389e-09,2.4279024667105e-09,6.095311957868474e-09,3.2316360873404267e-10,8.827452212965823e-09
13.54864513548645,9.139500281280184e-09,2.4288758530621514e-09,6.118070524974305e-09,3.238592040238296e-10,8.809036979657281e-09
13.558644135586439,9.173307812951972e-09,2.421833778764877e-09,6.091833808656293e-09,3.246184146671814e-10,8.801828740991835e-09
13.568643135686429,9.142814995327859e-09,2.421290664938188e-09,6.091808201994582e-09,3.23992180577751e-10,8.805942020506561e-09
13.57864213578642,9.143451562347615e-09,2.421287196776315e-09,6.08036412516613e-09,3.236975049936799e-10,8.771272395028254e-09
13.58864113588641,9.115996285037159e-09,2.4167372099503975e-09,6.072296382882933e-09,3.2218895274163614e-10,8.778150052333041e-09
13.5986401359864,9.066328967012402e-09,2.4180534920244947e-09,6.0605566469010015e-09,3.250040317118686e-10,8.768962977154766e-09
13.60863913608639,9.055915122770321e-09,2.4197303421239117e-09,6.053974774371782e-09,3.2280412358598244e-10,8.744365309327314e-09
13.61863813618638,9.024992045363687e-09,2.415709965478523e-09,6.044226530490434e-09,3.219522230447894e-10,8.73672904654252e-09
13.62863713628637,9.009954772016503e-09,2.41696549001022e-09,6.038475774773579e-09,3.216144095595868e-10,8.707011137610298e-09
13.63863613638636,9.023750876566701e-09,2.4086579931815457e-09,6.0351390204178214e-09,3.2171170355792285e-10,8.704931481500614e-09
13.64863513648635,9.003899164300352e-09,2.4102848784426467e-09,6.02549380303428e-09,3.2279843689687706e-10,8.67584397493826e-09
13.65863413658634,8.988299105752062e-09,2.4090134313260862e-09,6.020332129336983e-09,3.225614599093663e-10,8.653811329788465e-09
13.66863313668633,9.010494292914046e-09,2.390246121145267e-09,6.029703851412562e-09,3.191063364704846e-10,8.662517882620235e-09
13.67863213678632,9.012111536667102e-09,2.4011326811210414e-09,5.993672295100816e-09,3.1969314256884965e-10,8.666024961319689e-09
13.68863113688631,9.006291979299266e-09,2.385208542675836e-09,5.991132298390949e-09,3.1700485215503885e-10,8.66737091015033e-09
13.6986301369863,9.013017896438844e-09,2.3806848711864997e-09,5.984765541692795e-09,3.1853872267799207e-10,8.665003408298153e-09
13.70862913708629,8.99628799872189e-09,2.373801141666775e-09,5.978069208989195e-09,3.1803407960620916e-10,8.655758950583152e-09
13.718628137186279,8.993828675351883e-09,2.3702181254591385e-09,5.982931212999502e-09,3.1777128057876276e-10,8.624647840088324e-09
13.728627137286269,8.923397633873868e-09,2.3773277052279364e-09,5.95715073518307e-09,3.1764973794574e-10,8.61900378573345e-09
13.73862613738626,8.94770893450318e-09,2.360129135401779e-09,5.968542343517563e-09,3.1623328202425906e-10,8.601430973616678e-09
13.74862513748625,8.906741966257353e-09,2.3698957958598785e-09,5.951678169188748e-09,3.166744197375948e-10,8.585246513709711e-09
13.75862413758624,8.898673306968189e-09,2.3551419115662675e-09,5.9390141642749625e-09,3.1700525300605604e-10,8.585203729565972e-09
13.76862313768623,8.886835840601169e-09,2.359143294835342e-09,5.929298191660271e-09,3.16379966144067e-10,8.548294039913386e-09
13.77862213778622,8.854465798568115e-09,2.367795776293069e-09,5.917265212969972e-09,3.1698642818096746e-10,8.573613900773821e-09
13.78862113788621,8.876788706899879e-09,2.358393585035536e-09,5.911763362722978e-09,3.162523252789943e-10,8.544379205607378e-09
13.7986201379862,8.836901506147229e-09,2.3573783752243064e-09,5.910886642503184e-09,3.150161714227936e-10,8.520515770059015e-09
13.80861913808619,8.847763704653316e-09,2.3612214110965376e-09,5.9095109157968535e-09,3.159503958896391e-10,8.525620981594946e-09
13.81861813818618,8.822588030333047e-09,2.352656592634829e-09,5.896248013294387e-09,3.149629685392874e-10,8.521837069451361e-09
13.82861713828617,8.840804613124633e-09,2.34844296976375e-09,5.910210163693469e-09,3.150061801671753e-10,8.483277777521712e-09
13.83861613838616,8.821953728166876e-09,2.33911808748236e-09,5.888810150653446e-09,3.1543295668407495e-10,8.486019159844395e-09
13.84861513848615,8.801337203510368e-09,2.3433834365122863e-09,5.877052371695112e-09,3.1416781485619336e-10,8.495039034519276e-09
13.85861413858614,8.807909841334132e-09,2.3325388963393295e-09,5.8660775378755035e-09,3.1075155662705536e-10,8.511330055128605e-09
13.868613138686129,8.827465971175024e-09,2.3298556115940297e-09,5.858747725579163e-09,3.0911384926710585e-10,8.466529001852967e-09
13.878612138786119,8.786523208889202e-09,2.3256835390647323e-09,5.861205538869676e-09,3.1118849323417573e-10,8.496070091425315e-09
13.88861113888611,8.792796859659902e-09,2.321808887943696e-09,5.849450053405027e-09,3.087781500827346e-10,8.452396185589292e-09
13.8986101389861,8.76380056016931e-09,2.327168730947083e-09,5.849992188398215e-09,3.1109006057914385e-10,8.438089956204742e-09
13.90860913908609,8.751304649440992e-09,2.3208342316977603e-09,5.855078326854076e-09,3.1278415073880506e-10,8.425362935174664e-09
13.91860813918608,8.72719763743238e-09,2.3254006479344755e-09,5.836597723245421e-09,3.104248329998856e-10,8.407315461897e-09
13.92860713928607,8.700786292671151e-09,2.327384564342255e-09,5.8324006353511476e-09,3.1249505558309926e-10,8.3958170190135e-09
13.93860613938606,8.670513388502023e-09,2.326146567934261e-09,5.807359877353293e-09,3.0864429278846086e-10,8.393408288958031e-09
13.94860513948605,8.653506031392162e-09,2.3253348795251567e-09,5.816672908780198e-09,3.0980876964294593e-10,8.387528025625427e-09
13.95860413958604,8.682594224555089e-09,2.3086941967945853e-09,5.796427003833241e-09,3.091183240981142e-10,8.36060328855268e-09
13.96860313968603,8.67631859205575e-09,2.3083742276510213e-09,5.796399824262234e-09,3.098773224599079e-10,8.358623764519626e-09
13.97860213978602,8.638079386171988e-09,2.317298207115829e-09,5.7818183175210826e-09,3.0942834029246173e-10,8.341701966188295e-09
13.98860113988601,8.652603663999059e-09,2.311989263846854e-09,5.7867591316118884e-09,3.0901572744626534e-10,8.338601654909773e-09
13.998600139986,8.616712034660813e-09,2.2959484303383396e-09,5.790886076095753e-09,3.0719388878007146e-10,8.339663052348051e-09
14.00859914008599,8.62742236078289e-09,2.297862601513157e-09,5.77556419863313e-09,3.0749988745739253e-10,8.327470961825559e-09
14.01859814018598,8.634209268430414e-09,2.289504981188465e-09,5.762056471590166e-09,3.063170989089872e-10,8.327816569898426e-09
14.028597140285969,8.641584423058902e-09,2.289828230747553e-09,5.753318552513056e-09,3.051347745033842e-10,8.326331281347864e-09
14.038596140385959,8.640314302595811e-09,2.283004448714515e-09,5.739967420068073e-09,3.041986493275772e-10,8.319387724092222e-09
14.04859514048595,8.656452748081192e-09,2.277597650884152e-09,5.73669620503458e-09,3.0413853465617626e-10,8.298263611268965e-09
14.05859414058594,8.633766269974234e-09,2.2798796715308782e-09,5.73137683010284e-09,3.032227397865106e-10,8.293344933700122e-09
14.06859314068593,8.578598607116628e-09,2.274084062019585e-09,5.73152785935933e-09,3.0442680335946824e-10,8.2772778325707e-09
14.07859214078592,8.549588112753045e-09,2.2763033720366837e-09,5.721563679124655e-09,3.043264713720144e-10,8.249467112855847e-09
14.08859114088591,8.538865469667717e-09,2.2773731101280475e-09,5.73235466465927e-09,3.0516929476940997e-10,8.235216129547598e-09
14.0985901409859,8.480539623228407e-09,2.277145477380007e-09,5.716045844805623e-09,3.03194440512126e-10,8.230080488989239e-09
14.10858914108589,8.495333481333837e-09,2.2781168803011758e-09,5.699310717059049e-09,3.0534715861947144e-10,8.229668893639901e-09
14.11858814118588,8.522367662117985e-09,2.2687150889697265e-09,5.6950018806085865e-09,3.060340322686391e-10,8.225197167881623e-09
14.12858714128587,8.530066090658633e-09,2.2743242899700043e-09,5.6759987753425155e-09,3.0342101399013696e-10,8.20615730216764e-09
14.13858614138586,8.51869093235082e-09,2.2688061250456353e-09,5.65760468520825e-09,3.008320283301969e-10,8.206521303573784e-09
14.14858514148585,8.522369568401784e-09,2.2616246478783302e-09,5.670252164123096e-09,3.030099388487308e-10,8.183150157412712e-09
14.15858414158584,8.508306644645988e-09,2.2591100550080654e-09,5.6727072293628445e-09,2.999138935605952e-10,8.19295976906585e-09
14.16858314168583,8.47214663545407e-09,2.2551991002043152e-09,5.674239428910654e-09,3.011026064349058e-10,8.167246269654112e-09
14.178582141785819,8.474128803060208e-09,2.254499080696617e-09,5.672031871516927e-09,3.02324211395929e-10,8.164049213053453e-09
14.188581141885809,8.45134939312557e-09,2.256526594234191e-09,5.653035053789842e-09,2.9969816769177925e-10,8.175256447830451e-09
14.1985801419858,8.443840976424856e-09,2.2489823173978856e-09,5.644895085697709e-09,3.000466289808204e-10,8.169447261920139e-09
14.20857914208579,8.445712105937404e-09,2.242974130902366e-09,5.632569509144208e-09,2.9770130970482056e-10,8.165246273989223e-09
14.21857814218578,8.468363155741592e-09,2.241009891023943e-09,5.627514003331685e-09,2.977947424128523e-10,8.126506534455861e-09
14.22857714228577,8.457431678629396e-09,2.23208952211118e-09,5.626813117687227e-09,2.9853405756321555e-10,8.135115034788414e-09
14.23857614238576,8.407335129072932e-09,2.2429061276737075e-09,5.622077143816632e-09,2.9833129714256257e-10,8.116378265526189e-09
14.24857514248575,8.39887225861471e-09,2.2441068674761457e-09,5.610581365326778e-09,3.0076045715065074e-10,8.10129957037086e-09
14.25857414258574,8.356894185846223e-09,2.248812518208008e-09,5.614513520876992e-09,3.0000442657614475e-10,8.062068326746701e-09
14.26857314268573,8.359287291957357e-09,2.2381968801054946e-09,5.609910086827423e-09,2.9983230230521443e-10,8.043322558608646e-09
14.27857214278572,8.349490842786688e-09,2.2380801043382792e-09,5.594896450064663e-09,2.9874178995444815e-10,8.050842240586933e-09
14.28857114288571,8.363168680470776e-09,2.230120693901901e-09,5.593122720488023e-09,2.99050715091903e-10,8.054792390897231e-09
14.2985701429857,8.377051326366734e-09,2.226336481573567e-09,5.582743405480871e-09,2.970165500763855e-10,8.052510968282864e-09
14.30856914308569,8.340446816710935e-09,2.2252902156027137e-09,5.572988269550358e-09,2.9738181865337085e-10,8.05174602212133e-09
14.31856814318568,8.323649674140243e-09,2.2209600455738485e-09,5.550475151748996e-09,2.9539795311636615e-10,8.04476075417006e-09
14.32856714328567,8.311629784720108e-09,2.213151487824609e-09,5.565751751347133e-09,2.950352632716782e-10,8.048700922961844e-09
14.338566143385659,8.306413912854939e-09,2.2039302396027545e-09,5.552828482523517e-09,2.96002371231926e-10,8.017147991833344e-09
14.348565143485649,8.331267926945747e-09,2.206889554624714e-09,5.560779398191942e-09,2.9773602762100694e-10,8.014829965810807e-09
14.35856414358564,8.313180959433434e-09,2.2011247516503186e-09,5.54443229294376e-09,2.949081782032726e-10,7.992745562894593e-09
14.36856314368563,8.335467007129137e-09,2.2080605790513355e-09,5.541250101859064e-09,2.941045988309517e-10,7.989301787683529e-09
14.37856214378562,8.315310054833328e-09,2.1965548846712954e-09,5.537297694829649e-09,2.9462596696320623e-10,8.010534580624472e-09
14.38856114388561,8.3039335797433e-09,2.1939516317038803e-09,5.517429999802863e-09,2.949394369500106e-10,8.001632888438207e-09
14.3985601439856,8.279527751032505e-09,2.201657629061516e-09,5.509377495042951e-09,2.9332119896009505e-10,7.985176208067918e-09
14.40855914408559,8.224284752835463e-09,2.1914012999436885e-09,5.513353628557767e-09,2.9237414839218637e-10,7.953227314529576e-09
14.41855814418558,8.199174634124192e-09,2.2051307163339237e-09,5.510532332881572e-09,2.946387664353306e-10,7.946382545074403e-09
14.42855714428557,8.205561157745563e-09,2.2061914186124404e-09,5.497708105214459e-09,2.94334899333007e-10,7.921831650984934e-09
14.43855614438556,8.209208617554671e-09,2.1938425925854313e-09,5.5007753596692784e-09,2.9418621203852274e-10,7.923400614827636e-09
14.44855514448555,8.219786945879407e-09,2.194983412742293e-09,5.499822863923489e-09,2.9382169601024197e-10,7.916600798560748e-09
14.45855414458554,8.212311853497729e-09,2.185227610948866e-09,5.489953299547958e-09,2.9359579092862347e-10,7.904180171463884e-09
14.46855314468553,8.204844573427966e-09,2.179931682804597e-09,5.464733546057348e-09,2.919043560424697e-10,7.917758941623758e-09
14.47855214478552,8.175348919331643e-09,2.186707871036832e-09,5.462577661682096e-09,2.9234347157545057e-10,7.9096918908996e-09
14.488551144885509,8.212681483665924e-09,2.176362540349046e-09,5.462817860482942e-09,2.9136307591832595e-10,7.905233792561769e-09
14.498550144985499,8.192274203679456e-09,2.170562460479903e-09,5.4516126945827904e-09,2.895293191880727e-10,7.892360427768904e-09
14.50854914508549,8.160010949663112e-09,2.1736960612043525e-09,5.449235559812403e-09,2.8976013578694166e-10,7.88985503003701e-09
14.51854814518548,8.167095431606982e-09,2.1639155348469106e-09,5.445964409334683e-09,2.894011229045513e-10,7.865756972336558e-09
14.52854714528547,8.184568288557357e-09,2.156535744328239e-09,5.448035969929125e-09,2.8865455513127946e-10,7.85416892251506e-09
14.53854614538546,8.158133727885846e-09,2.155712190336991e-09,5.441213406241527e-09,2.9294423982674277e-10,7.837026811850106e-09
14.54854514548545,8.11541336823228e-09,2.157819274826281e-09,5.439608093272418e-09,2.875304492921875e-10,7.847244338501271e-09
14.55854414558544,8.114936089493403e-09,2.1560291505225e-09,5.422025695277051e-09,2.880277780364098e-10,7.841051395638724e-09
14.56854314568543,8.098745932014072e-09,2.1590982940891555e-09,5.418946061381824e-09,2.8876011170573e-10,7.828198892480446e-09
14.57854214578542,8.073435859478499e-09,2.1579806420397376e-09,5.40339207090797e-09,2.880420947373918e-10,7.816096038441217e-09
14.58854114588541,8.086044155230076e-09,2.1544988986719822e-09,5.400699199672218e-09,2.862444308998568e-10,7.801837745192363e-09
14.5985401459854,8.066969589138201e-09,2.155079664777521e-09,5.402943015364597e-09,2.8985037670693533e-10,7.796602911254288e-09
14.60853914608539,8.099708126593648e-09,2.1586943390737132e-09,5.41878418714157e-09,2.895346148506046e-10,7.767282288521041e-09
14.61853814618538,8.062105401701215e-09,2.1496036326137054e-09,5.3949635305296e-09,2.8873437978276657e-10,7.759244419326078e-09
14.62853714628537,8.042211086323346e-09,2.14533343960187e-09,5.385400589790855e-09,2.881374077481623e-10,7.771908717766778e-09
14.63853614638536,8.041126720252063e-09,2.1367976445021957e-09,5.3746938688349135e-09,2.8623606353661077e-10,7.777159391659323e-09
14.648535146485349,8.028663284753457e-09,2.13700551631273e-09,5.359353037987529e-09,2.8553238019685063e-10,7.756640050748995e-09
14.658534146585339,8.049308511879828e-09,2.133272038040639e-09,5.34782360056258e-09,2.8596946683353014e-10,7.780149308742596e-09
14.66853314668533,8.023013890786296e-09,2.1251872070759686e-09,5.36378667947196e-09,2.8616102033335386e-10,7.747233886971182e-09
14.67853214678532,8.067626568502315e-09,2.135959630548545e-09,5.355840724580675e-09,2.8558512865874976e-10,7.7322870768762e-09
14.68853114688531,8.054667847225174e-09,2.1244522255894286e-09,5.35542330897348e-09,2.846084186348708e-10,7.732850627211601e-09
14.6985301469853,8.021811046864331e-09,2.1269857234830895e-09,5.345921561739704e-09,2.853105197593907e-10,7.731299997647026e-09
14.70852914708529,7.996803617735445e-09,2.1242064275105194e-09,5.359377106921738e-09,2.8649215981762763e-10,7.709676953535322e-09
14.71852814718528,7.969093957924163e-09,2.123895895594124e-09,5.33610646306938e-09,2.8433108882469064e-10,7.689374110606755e-09
14.72852714728527,7.95629252773683e-09,2.127129608901638e-09,5.321966864581606e-09,2.837969270711891e-10,7.685758046390154e-09
14.73852614738526,7.955536472184907e-09,2.1232018874408684e-09,5.318022559537429e-09,2.8469482425187016e-10,7.677081205765839e-09
14.74852514748525,7.937206227110388e-09,2.122183899729304e-09,5.312954701167127e-09,2.846620045292819e-10,7.66749028339115e-09
14.75852414758524,7.960311357422688e-09,2.126457386949309e-09,5.3194937731383715e-09,2.8278696939193034e-10,7.677716306611246e-09
14.76852314768523,7.925837623293597e-09,2.1204616395252775e-09,5.297680478538276e-09,2.845732437101917e-10,7.646323140353596e-09
14.77852214778522,7.949231671126692e-09,2.121104063619762e-09,5.3129535711850445e-09,2.8248254694286937e-10,7.643978406843135e-09
14.78852114788521,7.896893037313496e-09,2.1071074562692877e-09,5.307903632923761e-09,2.8343385358572824e-10,7.634919540305273e-09
14.798520147985199,7.894379560256964e-09,2.1090383536377264e-09,5.29099579111615e-09,2.815361649560534e-10,7.636758483582586e-09
14.808519148085189,7.914429730092128e-09,2.1055782979107303e-09,5.278695178155534e-09,2.810743739411927e-10,7.638270583132585e-09
14.81851814818518,7.907984707501857e-09,2.0908894421277985e-09,5.272097482118482e-09,2.813471416272906e-10,7.618466202337798e-09
14.82851714828517,7.941709944478899e-09,2.096447406351311e-09,5.268519412368779e-09,2.782990559483961e-10,7.631043314703489e-09
14.83851614838516,7.944607173403258e-09,2.0909924103935463e-09,5.270599647759976e-09,2.7919341436481153e-10,7.62150421879373e-09
14.84851514848515,7.937071322354809e-09,2.0918412050604743e-09,5.259375115968134e-09,2.796142953431548e-10,7.609041610555495e-09
14.85851414858514,7.906254491069121e-09,2.0896122548230086e-09,5.257842660956013e-09,2.7935758879414533e-10,7.597559251801162e-09
14.86851314868513,7.86000869998537e-09,2.095108646292999e-09,5.256817384987556e-09,2.7959097009849296e-10,7.578373009221902e-09
14.87851214878512,7.82278957218259e-09,2.085935988535563e-09,5.252757089256753e-09,2.809535764748255e-10,7.570008636701114e-09
14.88851114888511,7.823634941868197e-09,2.0930194259896204e-09,5.249164344223771e-09,2.78996559867763e-10,7.55300918388752e-09
14.8985101489851,7.813404099312689e-09,2.0891766853885756e-09,5.237613583950893e-09,2.7946190949682656e-10,7.542679103375071e-09
14.90850914908509,7.8193522489716e-09,2.091314776978479e-09,5.23473410091781e-09,2.8106083159330013e-10,7.549870246391984e-09
14.91850814918508,7.843282115899796e-09,2.082076674314963e-09,5.2202570477886904e-09,2.7940818576006e-10,7.537985582540958e-09
14.92850714928507,7.848276999590278e-09,2.0799913144372266e-09,5.2059341433178134e-09,2.783224480688062e-10,7.543673396740145e-09
14.93850614938506,7.82729015744548e-09,2.086964723996864e-09,5.203878954605388e-09,2.7811252887213426e-10,7.518514167471218e-09
14.94850514948505,7.792745958597917e-09,2.0764557040691206e-09,5.22176383658012e-09,2.7779451746127744e-10,7.51102367803797e-09
14.958504149585039,7.778824189956643e-09,2.0773952607180555e-09,5.213904951908188e-09,2.7732919638032833e-10,7.500849515925122e-09
14.968503149685029,7.763887251284855e-09,2.069383943249196e-09,5.209803709566599e-09,2.775140889118244e-10,7.51232946403572e-09
14.97850214978502,7.774127889768752e-09,2.068856316627354e-09,5.20116842843713e-09,2.754001690099917e-10,7.508082297803453e-09
14.98850114988501,7.786926826791442e-09,2.0589598202493244e-09,5.198943220501429e-09,2.7606919003596314e-10,7.516960347013741e-09
14.998500149985,7.821983826491791e-09,2.0545696784097172e-09,5.182770110274344e-09,2.7350551057785227e-10,7.492799490419133e-09
15.00849915008499,7.77506264575336e-09,2.051261863759989e-09,5.170661895468189e-09,2.728757819980557e-10,7.488105154141162e-09
15.01849815018498,7.796098509956871e-09,2.055721207723648e-09,5.162290774319416e-09,2.741513821744756e-10,7.473969921757975e-09
15.02849715028497,7.740783330781386e-09,2.0607526269932624e-09,5.163361537221368e-09,2.75772706658517e-10,7.468748769789183e-09
15.03849615038496,7.721398338655735e-09,2.0553467152600117e-09,5.174350966181336e-09,2.768825483324701e-10,7.453549884151748e-09
15.04849515048495,7.691376939834221e-09,2.061474644580164e-09,5.167272342761379e-09,2.7716624638819395e-10,7.440227772065901e-09
15.05849415058494,7.693065482343541e-09,2.0553186290056385e-09,5.160418505902582e-09,2.762173049381191e-10,7.407414280530267e-09
15.06849315068493,7.691116967689566e-09,2.054850474563563e-09,5.153655221256577e-09,2.751179789942446e-10,7.410500319024523e-09
15.07849215078492,7.70104182770921e-09,2.0563424462564555e-09,5.147406521995748e-09,2.7533365052373524e-10,7.408892661378857e-09
15.08849115088491,7.685790407969375e-09,2.0558633378779707e-09,5.128778069655508e-09,2.73639873020366e-10,7.418386062703429e-09
15.0984901509849,7.689269242979684e-09,2.0508445913632523e-09,5.143344268879295e-09,2.724806107486388e-10,7.4012142970131964e-09
15.108489151084889,7.663432777241516e-09,2.044629060802142e-09,5.121238165901292e-09,2.736023584300295e-10,7.412002805037588e-09
15.118488151184879,7.637901178665125e-09,2.048537423399315e-09,5.122177232025306e-09,2.7356460608295745e-10,7.408397783321366e-09
15.12848715128487,7.6164443473397e-09,2.038156082774759e-09,5.125882479559772e-09,2.7276254222304866e-10,7.392485207571782e-09
15.13848615138486,7.659494264605229e-09,2.028705151201775e-09,5.1132795879277976e-09,2.725546771964135e-10,7.3749103124304494e-09
15.14848515148485,7.66035035000904e-09,2.0317160642029034e-09,5.1171433935416e-09,2.7277665301840814e-10,7.387769241870386e-09
15.15848415158484,7.659371136081106e-09,2.016997854196887e-09,5.1099742353024745e-09,2.712672883595136e-10,7.386821402603488e-09
15.16848315168483,7.693659541414073e-09,2.0200469349050574e-09,5.093457148814491e-09,2.701728638409663e-10,7.372841217069069e-09
15.17848215178482,7.659398520828122e-09,2.025773133510399e-09,5.0901202782200796e-09,2.700913374837204e-10,7.377564070623092e-09
15.18848115188481,7.645183390146231e-09,2.0194629663241667e-09,5.0834119507595715e-09,2.7055690226560565e-10,7.351245001664148e-09
15.1984801519848,7.609672794189862e-09,2.0274321366384864e-09,5.0811311877058195e-09,2.702944927553008e-10,7.356850494494873e-09
15.20847915208479,7.579968086606583e-09,2.0270972744950316e-09,5.078373738940694e-09,2.704993532615714e-10,7.317355652303252e-09
15.21847815218478,7.560219328126985e-09,2.0275738623651593e-09,5.079630364453669e-09,2.7186377343238055e-10,7.305905940773774e-09
15.22847715228477,7.537615411443902e-09,2.0307912507682073e-09,5.071039292300562e-09,2.7198930062680525e-10,7.312458122018995e-09
15.23847615238476,7.578884782417898e-09,2.0255187054964703e-09,5.0760926883491975e-09,2.7127316080844947e-10,7.296735127230023e-09
15.24847515248475,7.57127124928061e-09,2.0206585157269905e-09,5.067239375325422e-09,2.688108473464987e-10,7.285557806198622e-09
15.25847415258474,7.575601927094493e-09,2.0149064312446186e-09,5.056077614908967e-09,2.708281944592899e-10,7.283979172665654e-09
15.268473152684729,7.575366194512134e-09,2.014676836580808e-09,5.037181269050046e-09,2.6907758682226427e-10,7.288596070933842e-09
15.278472152784719,7.557900955561375e-09,2.006889031854115e-09,5.0375378368562515e-09,2.653171465295029e-10,7.292132242193018e-09
15.28847115288471,7.56514039486494e-09,2.0078357300196573e-09,5.0338241618962816e-09,2.681176643265894e-10,7.29326672231529e-09
15.2984701529847,7.547581398208712e-09,2.004530681574381e-09,5.033691572217262e-09,2.6730332038303415e-10,7.281829608040091e-09
15.30846915308469,7.523456783202434e-09,2.000867550705413e-09,5.034869529967009e-09,2.67344423849149e-10,7.270251652219648e-09
15.31846815318468,7.546212619053543e-09,1.9984898138798567e-09,5.028890149384944e-09,2.655313285925429e-10,7.2610024393948534e-09
15.32846715328467,7.570370472125004e-09,1.9964763075295908e-09,5.023261344420056e-09,2.6597787454415047e-10,7.2517242495649435e-09
15.33846615338466,7.529939288648873e-09,1.99145129295807e-09,5.02133906432483e-09,2.6685386768373085e-10,7.252525645439752e-09
15.34846515348465,7.511062579100485e-09,1.9982302454496428e-09,5.008449227732525e-09,2.6495294104372183e-10,7.246070698311796e-09
15.35846415358464,7.497292703739366e-09,1.99233977688828e-09,5.001583206632339e-09,2.665782531137263e-10,7.2409705397569925e-09
15.36846315368463,7.461596820960662e-09,1.9954048166557397e-09,4.995329801261782e-09,2.6510172343896737e-10,7.230191400089882e-09
15.37846215378462,7.469873269847372e-09,1.993663200252257e-09,4.992474143557291e-09,2.662303493332417e-10,7.204011823052922e-09
15.38846115388461,7.434641267544702e-09,1.993479807841972e-09,5.00712422594064e-09,2.6655541432402186e-10,7.1858640368301906e-09
15.3984601539846,7.477670408581028e-09,1.993206162179895e-09,4.9962929492207285e-09,2.665276969439909e-10,7.190257036493595e-09
15.40845915408459,7.452256065818866e-09,1.988190596109874e-09,4.990664206411254e-09,2.6858132977480147e-10,7.193912363810529e-09
15.418458154184579,7.459208438599345e-09,1.991748715453809e-09,4.995040853378371e-09,2.659604464461318e-10,7.183206527063406e-09
15.428457154284569,7.455658982364367e-09,1.9875390015658227e-09,4.975361856725808e-09,2.6475353994131556e-10,7.185680916586738e-09
15.43845615438456,7.40887137577939e-09,1.974900312204755e-09,4.970822134401672e-09,2.634747368988595e-10,7.1752385037100495e-09
15.44845515448455,7.434589294515339e-09,1.9786610921167134e-09,4.967110314859385e-09,2.6229453989554424e-10,7.174566616787922e-09
15.45845415458454,7.426960695854496e-09,1.9683999534209935e-09,4.957467424998815e-09,2.623692114981857e-10,7.176926822264002e-09
15.46845315468453,7.406251560496543e-09,1.9675487643737127e-09,4.958083782635544e-09,2.629648451123076e-10,7.156845544926085e-09
15.47845215478452,7.465051770620946e-09,1.9679917679684297e-09,4.956065036365858e-09,2.6229362931367115e-10,7.164784847288524e-09
15.48845115488451,7.434195679277164e-09,1.9638607575069955e-09,4.955750894639999e-09,2.642656581359599e-10,7.154225469507382e-09
15.4984501549845,7.447891011496343e-09,1.958363126942678e-09,4.953158246142905e-09,2.6520952644032567e-10,7.144674044218567e-09
15.50844915508449,7.425402033074375e-09,1.965930090701881e-09,4.942146643234816e-09,2.624605432202083e-10,7.133794025791332e-09
15.51844815518448,7.3694510537993915e-09,1.967539740539219e-09,4.933091075239827e-09,2.6254028967451265e-10,7.1360793519162746e-09
15.52844715528447,7.358242868331278e-09,1.968936949753757e-09,4.930156047589772e-09,2.633479299086645e-10,7.118605723302865e-09
15.53844615538446,7.351059815159693e-09,1.961850506392874e-09,4.921248222798042e-09,2.6090731922854606e-10,7.106576490803498e-09
15.54844515548445,7.361101158237329e-09,1.9640284196219428e-09,4.915821513291166e-09,2.6153010444420605e-10,7.106618154792219e-09
15.55844415558444,7.328115071513205e-09,1.9572895159671797e-09,4.925931119857793e-09,2.6312939649586917e-10,7.089580874550337e-09
15.56844315568443,7.349697442175994e-09,1.9671902162082213e-09,4.912474218037128e-09,2.64178045265046e-10,7.0818337202342854e-09
15.578442155784419,7.333661233478989e-09,1.960956492338952e-09,4.912051052574732e-09,2.6254397932202566e-10,7.0774788088892955e-09
15.588441155884409,7.3153513246449455e-09,1.961904604686334e-09,4.907411200804738e-09,2.6205946599335067e-10,7.068012504027322e-09
15.5984401559844,7.320947210071579e-09,1.9547999813808534e-09,4.9035424976614125e-09,2.608214114283161e-10,7.063833570032771e-09
15.60843915608439,7.3124879293869664e-09,1.9477563364591737e-09,4.893560556338871e-09,2.590819901359067e-10,7.079461551184163e-09
15.61843815618438,7.349958594712942e-09,1.944283736595924e-09,4.879606982686488e-09,2.594112755984596e-10,7.0737114557119774e-09
15.62843715628437,7.3562377192284076e-09,1.939112582276682e-09,4.8814962538921315e-09,2.595684054029856e-10,7.067210279888176e-09
15.63843615638436,7.3669080974049594e-09,1.939167403944802e-09,4.883525270327341e-09,2.5899858081436223e-10,7.062635141033526e-09
15.64843515648435,7.33415125254349e-09,1.941429538403235e-09,4.87858867824627e-09,2.607179950866177e-10,7.050697854625696e-09
15.65843415658434,7.315126377971202e-09,1.9464555297930506e-09,4.885979536612022e-09,2.580491506414219e-10,7.04109345589565e-09
15.66843315668433,7.29372566587997e-09,1.9437793582230867e-09,4.876441969279898e-09,2.6011381722103674e-10,7.033749480014754e-09
15.67843215678432,7.2459113687560125e-09,1.9399814738179012e-09,4.868704380807855e-09,2.6052884031760766e-10,7.017471040209698e-09
15.68843115688431,7.275589473001953e-09,1.936788486414378e-09,4.867111949889141e-09,2.5811183864525334e-10,7.021649920218788e-09
15.6984301569843,7.254325253548426e-09,1.938499857672144e-09,4.843344597317007e-09,2.580154584583634e-10,7.0250546591259786e-09
15.70842915708429,7.245637956869048e-09,1.9385156442845975e-09,4.846976944983423e-09,2.5988966627314447e-10,7.002368228080504e-09
15.71842815718428,7.267658534897449e-09,1.9371192071117153e-09,4.840830225210106e-09,2.5958433680463706e-10,7.000062699652787e-09
15.728427157284269,7.253893669015258e-09,1.9343200197932806e-09,4.8434036481135985e-09,2.584110068377346e-10,6.977043138309058e-09
15.738426157384259,7.2660824373661745e-09,1.930286578298578e-09,4.8371542845611935e-09,2.5721711716699e-10,6.964589460147582e-09
15.74842515748425,7.228425907915528e-09,1.927813929876432e-09,4.845209267812759e-09,2.5940974958373744e-10,6.971636375955298e-09
15.75842415758424,7.232280557817723e-09,1.9253389479735183e-09,4.838304469428714e-09,2.582641724139303e-10,6.977197050491845e-09
15.76842315768423,7.215298207550464e-09,1.9251849700934228e-09,4.824485361699258e-09,2.580657963989863e-10,6.969546436962432e-09
15.77842215778422,7.221077176090757e-09,1.915168563955409e-09,4.826294426965644e-09,2.549893683491689e-10,6.980648398838733e-09
15.78842115788421,7.241396046562276e-09,1.9123708694926637e-09,4.816702810343512e-09,2.5524200483489235e-10,6.97169743060677e-09
15.7984201579842,7.2295717221212895e-09,1.909669544539377e-09,4.811566102821718e-09,2.548962396096663e-10,6.966300362004211e-09
15.80841915808419,7.238126200956569e-09,1.9076615221337386e-09,4.797197685912284e-09,2.5620389794428315e-10,6.9555012195220375e-09
15.81841815818418,7.221509749984212e-09,1.912062016989626e-09,4.8086679109534895e-09,2.5490921758029554e-10,6.954069329645673e-09
15.82841715828417,7.193921122410638e-09,1.9051564252384672e-09,4.813595487636523e-09,2.5549120053470416e-10,6.936839620520063e-09
15.83841615838416,7.1692318179015035e-09,1.912916115344074e-09,4.812127824062554e-09,2.5671516288735713e-10,6.924285911495309e-09
15.84841515848415,7.147826148157509e-09,1.9136977925161436e-09,4.798472742798972e-09,2.5593899121771057e-10,6.919113495348438e-09
15.85841415858414,7.1570728176864905e-09,1.91445485856539e-09,4.793777907688839e-09,2.54242692216463e-10,6.902949456440392e-09
15.86841315868413,7.144793918424889e-09,1.913989915458737e-09,4.780931417128759e-09,2.5527332096565136e-10,6.901918010922142e-09
15.87841215878412,7.151936027002632e-09,1.905419928035323e-09,4.778485963178603e-09,2.5594469154235115e-10,6.907814784239693e-09
15.888411158884109,7.177562304603881e-09,1.911199562012966e-09,4.776180605933577e-09,2.552476133518644e-10,6.8932389456389485e-09
15.898410158984099,7.1406226481386465e-09,1.9056969222090798e-09,4.7795630115953435e-09,2.538115609682759e-10,6.882397303336965e-09
15.90840915908409,7.137604170243072e-09,1.9041907088206153e-09,4.768060174546654e-09,2.5441898167583695e-10,6.859776776353799e-09
15.91840815918408,7.107653342594301e-09,1.9026808123066423e-09,4.7702807307286174e-09,2.530379833558048e-10,6.886259428688873e-09
15.92840715928407,7.102425932639467e-09,1.897562596390693e-09,4.7699996151280785e-09,2.5480282570975985e-10,6.867654050087922e-09
15.93840615938406,7.143869313369599e-09,1.894240998346335e-09,4.761700597507363e-09,2.526880165625067e-10,6.876865248562143e-09
15.94840515948405,7.1234427214659085e-09,1.88836227667351e-09,4.760106809053195e-09,2.538765305443467e-10,6.875445293782838e-09
15.95840415958404,7.157257871006087e-09,1.8854271137073916e-09,4.748214858468566e-09,2.5160745726450744e-10,6.877037948731453e-09
15.96840315968403,7.155613922581406e-09,1.8853631732409843e-09,4.738683236128187e-09,2.515047733348571e-10,6.864158169058173e-09
15.97840215978402,7.13399847516039e-09,1.8805448715015927e-09,4.739183957608877e-09,2.522334792356331e-10,6.8619323246923906e-09
15.98840115988401,7.103438327624436e-09,1.889342012332766e-09,4.740579062201428e-09,2.5101227041869574e-10,6.8543048276003065e-09
15.998400159984,7.068893770275969e-09,1.8813180565329952e-09,4.736661891330842e-09,2.5364949832395195e-10,6.833251093414678e-09
16.00839916008399,7.047624291242335e-09,1.886326527978004e-09,4.73883401787012e-09,2.522168582463945e-10,6.8239723859221824e-09
16.01839816018398,7.036010390695726e-09,1.884720958588092e-09,4.736075593280575e-09,2.5171090285161136e-10,6.822078264190757e-09
16.02839716028397,7.057013151382633e-09,1.885543501513721e-09,4.727490980285542e-09,2.525853051334123e-10,6.8150427542533624e-09
16.03839616038396,7.064284852642723e-09,1.884750086644501e-09,4.728766616551896e-09,2.5319191560433095e-10,6.798832514373908e-09
16.04839516048395,7.060123511317844e-09,1.887639347058191e-09,4.707923849640769e-09,2.532359950248806e-10,6.797752034478244e-09
16.05839416058394,7.041570604873328e-09,1.8813313746650404e-09,4.698515732352115e-09,2.518454368016912e-10,6.8012016548780195e-09
16.06839316068393,7.064587959315843e-09,1.87503637033354e-09,4.702653154587863e-09,2.500425556726003e-10,6.798512866487312e-09
16.07839216078392,7.021472502001087e-09,1.8737791981653224e-09,4.703015525699579e-09,2.5106616254402975e-10,6.790560557899588e-09
16.08839116088391,7.025900970740753e-09,1.8708717603469636e-09,4.699557511151766e-09,2.512221370559146e-10,6.7949637428160164e-09
16.0983901609839,7.026552108906138e-09,1.86858096777751e-09,4.699556482563144e-09,2.5023791068854127e-10,6.7789699607989126e-09
16.10838916108389,7.034233827316412e-09,1.8642870928606342e-09,4.694726124868784e-09,2.5036571885768223e-10,6.777226079312364e-09
16.11838816118388,7.047520397984448e-09,1.864322476662721e-09,4.693817377319783e-09,2.5007483717189544e-10,6.779123320417099e-09
16.128387161283868,7.035842978866016e-09,1.8586119110428978e-09,4.673894516487909e-09,2.4755871984382795e-10,6.769585124817098e-09
16.13838616138386,7.029105256911448e-09,1.8553949067398817e-09,4.682812925357784e-09,2.4760489843540334e-10,6.767227220905447e-09
16.14838516148385,7.028850961881142e-09,1.8599311453035466e-09,4.6645701098156885e-09,2.483711471983808e-10,6.77622349847377e-09
16.15838416158384,7.001770780137065e-09,1.8636404307070418e-09,4.6684851780339905e-09,2.46929722613391e-10,6.767335523410046e-09
16.16838316168383,6.974054003675761e-09,1.8606302722582432e-09,4.6666868676217735e-09,2.485814156436134e-10,6.741537718238159e-09
16.17838216178382,6.965020625802249e-09,1.863729750950345e-09,4.670626947385104e-09,2.4981691840189037e-10,6.725901346376759e-09
16.18838116188381,6.96940791769231e-09,1.8623357840712912e-09,4.678476453177207e-09,2.4970387564725e-10,6.719691847742594e-09
16.1983801619838,6.9868326254524165e-09,1.8603896950164502e-09,4.666951642707662e-09,2.493422694825951e-10,6.7078080013560174e-09
16.20837916208379,6.9625865100805e-09,1.8598853781601143e-09,4.650625228950577e-09,2.493480683717882e-10,6.7165107792227875e-09
16.21837816218378,6.980066203400222e-09,1.857307090235279e-09,4.653063533555503e-09,2.482257467760376e-10,6.711802877282471e-09
16.22837716228377,6.955442233985409e-09,1.8548356461845879e-09,4.6449520930767845e-09,2.4637175461021033e-10,6.716906147081524e-09
16.23837616238376,6.9537735869601656e-09,1.852404257327379e-09,4.639604819205411e-09,2.4688506626713306e-10,6.703511147567606e-09
16.24837516248375,6.951039011560769e-09,1.846644284643427e-09,4.649517930080046e-09,2.4478611679905786e-10,6.6957728155776055e-09
16.25837416258374,6.938503557035037e-09,1.843307995434823e-09,4.6405064158010454e-09,2.4664095603624493e-10,6.696859259134922e-09
16.26837316268373,6.9272999786564384e-09,1.8369247677201782e-09,4.631272376407029e-09,2.465007496648473e-10,6.689573410041465e-09
16.278372162783718,6.9744707334485416e-09,1.8418072630030263e-09,4.635343643861448e-09,2.4623124548781157e-10,6.684320591517221e-09
16.28837116288371,6.961088860697096e-09,1.838164761749259e-09,4.633724225459301e-09,2.4540130537628397e-10,6.678352816170864e-09
16.2983701629837,6.975762455825285e-09,1.834327486251545e-09,4.623246362163513e-09,2.4611001006589407e-10,6.674817345343852e-09
16.30836916308369,6.922557959873136e-09,1.842550833942946e-09,4.615977828333361e-09,2.4619044407080684e-10,6.6764088185180065e-09
16.31836816318368,6.938548672665122e-09,1.8412051638566515e-09,4.610210785165569e-09,2.4469986607100767e-10,6.6665508237714885e-09
16.32836716328367,6.901308360996585e-09,1.8377362087145787e-09,4.5936929500477864e-09,2.466222951937814e-10,6.657418849154089e-09
16.33836616338366,6.885450183074426e-09,1.8348345061490937e-09,4.617882422934782e-09,2.466642422475739e-10,6.640497443047227e-09
16.34836516348365,6.865780426332913e-09,1.8358841184885659e-09,4.609014220113049e-09,2.4620036065451823e-10,6.635242307580467e-09
16.35836416358364,6.863989855406434e-09,1.8338503843535356e-09,4.609228115168425e-09,2.471315058885434e-10,6.633263813283611e-09
16.36836316368363,6.861955956780921e-09,1.8418173027749595e-09,4.60657385479231e-09,2.459742378833149e-10,6.618440414138446e-09
16.37836216378362,6.863189643417815e-09,1.8334271435760582e-09,4.59343765375363e-09,2.461716052225137e-10,6.624942895552775e-09
16.38836116388361,6.848969040781505e-09,1.8321594898780463e-09,4.603218122241733e-09,2.4518333507471596e-10,6.633424331842288e-09
16.3983601639836,6.8747647401423925e-09,1.8267022227347998e-09,4.5804769837225e-09,2.428468589494203e-10,6.628159916317391e-09
16.40835916408359,6.853589919252841e-09,1.8274146687118175e-09,4.572672720439483e-09,2.4298580921281466e-10,6.61550054060808e-09
16.41835816418358,6.868469608633034e-09,1.8207475773882028e-09,4.57142799632142e-09,2.42598255687359e-10,6.6282823580980714e-09
16.428357164283568,6.86964532976719e-09,1.8238206723083421e-09,4.568125700439387e-09,2.411920564936482e-10,6.6194233962868025e-09
16.43835616438356,6.8725918126845495e-09,1.8133221044796844e-09,4.570933671138011e-09,2.4284050656122946e-10,6.608303797564075e-09
16.44835516448355,6.869564764978244e-09,1.8202464540588259e-09,4.571383311792896e-09,2.442830027036723e-10,6.602756525321258e-09
16.45835416458354,6.8595091824665054e-09,1.8147220679244277e-09,4.572435793692633e-09,2.439908314212436e-10,6.588141931917798e-09
16.46835316468353,6.837760801328023e-09,1.8126589700051626e-09,4.57238732452053e-09,2.4240681250221256e-10,6.605774628835507e-09
16.47835216478352,6.825350832936885e-09,1.8161230560929134e-09,4.556663890120562e-09,2.416408273455132e-10,6.588218443025189e-09
16.48835116488351,6.801588263719127e-09,1.812171098720652e-09,4.54651855086558e-09,2.4249206464042154e-10,6.574006117182849e-09
16.4983501649835,6.79263567638311e-09,1.8153813482731221e-09,4.548377427648504e-09,2.4080470353324655e-10,6.571022500173033e-09
16.50834916508349,6.7968919220476976e-09,1.8180215883082247e-09,4.5515870201654654e-09,2.4245399552372164e-10,6.564526002063062e-09
16.51834816518348,6.79804581321158e-09,1.8162218787179013e-09,4.540596161861861e-09,2.434701884654919e-10,6.548006538211557e-09
16.52834716528347,6.7833590123301094e-09,1.8153294580173476e-09,4.5490121547678985e-09,2.4250134917354773e-10,6.548528347854149e-09
16.53834616538346,6.7807550703170466e-09,1.8122627798986258e-09,4.556274333189731e-09,2.428014779577959e-10,6.5268536545832704e-09
16.54834516548345,6.765797173708178e-09,1.8036494925026704e-09,4.542358622552426e-09,2.430424202032474e-10,6.549076688923143e-09
16.55834416558344,6.780870027158768e-09,1.8043608315852717e-09,4.530506983647063e-09,2.417689032936209e-10,6.540515843325833e-09
16.56834316568343,6.772726042212812e-09,1.8001421801520225e-09,4.525124996154395e-09,2.406668797348322e-10,6.54570775013551e-09
16.57834216578342,6.76296902358294e-09,1.7962783291927622e-09,4.520662812343948e-09,2.4121103782266543e-10,6.5272003720357926e-09
16.58834116588341,6.805538835556429e-09,1.7981911675164791e-09,4.517845627301211e-09,2.405380766835698e-10,6.53702530354827e-09
16.598340165983398,6.778243404584982e-09,1.7873211635889735e-09,4.5245502261559065e-09,2.3924418613446174e-10,6.540477615929899e-09
16.60833916608339,6.79412001060607e-09,1.7893974087076975e-09,4.520778428879218e-09,2.406481200851099e-10,6.535415280930073e-09
16.61833816618338,6.781009103019894e-09,1.7872591538416096e-09,4.513928419870803e-09,2.40242085934304e-10,6.52064558432962e-09
16.62833716628337,6.770964442868059e-09,1.7921438557268474e-09,4.515971165860411e-09,2.3992246969673705e-10,6.511427832771222e-09
16.63833616638336,6.75472211655186e-09,1.7959933949551315e-09,4.510452062087626e-09,2.407006447444612e-10,6.504058590258198e-09
16.64833516648335,6.718677371230404e-09,1.7888927802077183e-09,4.494213184912206e-09,2.3997141068046263e-10,6.492743578433672e-09
16.65833416658334,6.739124132671545e-09,1.7925224949971458e-09,4.503721453274006e-09,2.3999626022605294e-10,6.5012838961834665e-09
16.66833316668333,6.7250444931288025e-09,1.7946407308048013e-09,4.491990144049383e-09,2.392870089002576e-10,6.489366159310905e-09
16.67833216678332,6.714201091725511e-09,1.796457548962746e-09,4.49351509557001e-09,2.401438428959384e-10,6.47851806178296e-09
16.68833116688331,6.715001512018437e-09,1.7907276978461238e-09,4.484485236977412e-09,2.406944743055245e-10,6.472384690123794e-09
16.6983301669833,6.700337321025744e-09,1.794018209165439e-09,4.4948111764633475e-09,2.405423240761702e-10,6.4658926171947576e-09
16.70832916708329,6.702265016733752e-09,1.794724196757263e-09,4.488602077183682e-09,2.4057969404924734e-10,6.463325558488246e-09
16.71832816718328,6.685791048312301e-09,1.7890229022909594e-09,4.482628868553859e-09,2.3956234986344295e-10,6.459702812502504e-09
16.72832716728327,6.690935760586065e-09,1.7874764056209965e-09,4.477500708675116e-09,2.378935791027826e-10,6.455244255857484e-09
16.73832616738326,6.700316493329373e-09,1.7844762528209043e-09,4.469207157070127e-09,2.3669028341604815e-10,6.459516883794446e-09
16.748325167483248,6.709044842185352e-09,1.7788039821029173e-09,4.465781429714072e-09,2.366062129674884e-10,6.4674971930111425e-09
16.75832416758324,6.721263274753669e-09,1.775851320591967e-09,4.472839594168652e-09,2.361766796218278e-10,6.458315681304307e-09
16.76832316768323,6.726056996826764e-09,1.7704898943588198e-09,4.451084500599466e-09,2.382422644106933e-10,6.460759413864173e-09
16.77832216778322,6.705047605712367e-09,1.7799477168446745e-09,4.458964398465518e-09,2.368442265418641e-10,6.4500250299001526e-09
16.78832116788321,6.696903858945371e-09,1.7743785916247994e-09,4.4629737134024955e-09,2.38903747117807e-10,6.424384995903917e-09
16.7983201679832,6.643509895473455e-09,1.7736286561243172e-09,4.463236626089355e-09,2.381578552308445e-10,6.433105120865885e-09
16.80831916808319,6.650446354637741e-09,1.7758690915524433e-09,4.4569834777559325e-09,2.3776519898886566e-10,6.41966209159453e-09
16.81831816818318,6.634435264457308e-09,1.7745189218819616e-09,4.4532086088049155e-09,2.3821011610563524e-10,6.415276866867556e-09
16.82831716828317,6.636170108309531e-09,1.7751237567522806e-09,4.435801207139819e-09,2.368576437327361e-10,6.415490762446529e-09
16.83831616838316,6.640235486920553e-09,1.7729380216945057e-09,4.440809894491992e-09,2.3572497088767435e-10,6.403829658102767e-09
16.84831516848315,6.658517243946199e-09,1.7742629575230726e-09,4.442859573036247e-09,2.360238777054103e-10,6.4137425090587305e-09
16.85831416858314,6.643639691455403e-09,1.7718374338303573e-09,4.429572120355342e-09,2.364066173983317e-10,6.395614585532119e-09
16.86831316868313,6.6386982472241205e-09,1.7754629316959041e-09,4.433097471463085e-09,2.370473345906453e-10,6.394221805743675e-09
16.87831216878312,6.620153011010613e-09,1.7722788867163097e-09,4.437333079997552e-09,2.3749309142119296e-10,6.387784154275783e-09
16.88831116888311,6.599242320542361e-09,1.764589557867137e-09,4.42811916094595e-09,2.3708680705495165e-10,6.388039732523815e-09
16.898310168983098,6.6078322198962636e-09,1.7613348744376192e-09,4.432877040198339e-09,2.364021511661193e-10,6.371839145605907e-09
16.90830916908309,6.631517372684837e-09,1.7562747941368802e-09,4.424073371052498e-09,2.351825517811563e-10,6.379799350177372e-09
16.91830816918308,6.626602659471709e-09,1.7567320185854875e-09,4.4102923481960415e-09,2.33544283503467e-10,6.389822569301889e-09
16.92830716928307,6.638445569634288e-09,1.7521677413117106e-09,4.401502906702493e-09,2.3315751091995985e-10,6.396311182262398e-09
16.93830616938306,6.645250878022177e-09,1.7505323607371554e-09,4.404820670592202e-09,2.3337372167329763e-10,6.364527528494056e-09
16.94830516948305,6.6321372984796985e-09,1.7513594217865616e-09,4.411075397135912e-09,2.338953296307297e-10,6.366354087871162e-09
16.95830416958304,6.5883695290687e-09,1.7563009485567184e-09,4.406425828701383e-09,2.333601133425714e-10,6.3754353927584935e-09
16.96830316968303,6.579394194949554e-09,1.7564844524029492e-09,4.410437455881983e-09,2.353504885813864e-10,6.349898078098958e-09
16.97830216978302,6.562024459079574e-09,1.7538599781913815e-09,4.405875836672018e-09,2.3628711435611464e-10,6.3377057306192376e-09
16.98830116988301,6.564291041848088e-09,1.756275435524641e-09,4.405885497265694e-09,2.352401707890976e-10,6.333296056984222e-09
16.998300169983,6.5673833805533055e-09,1.7544949189015008e-09,4.39251822155256e-09,2.350595130305203e-10,6.334601696161326e-09
17.00829917008299,6.575593112206609e-09,1.752336966407402e-09,4.374547359941322e-09,2.342529180229473e-10,6.341627197738853e-09
17.01829817018298,6.586640652225232e-09,1.7522018896575805e-09,4.388176387064616e-09,2.3241950820601407e-10,6.341723487359497e-09
17.02829717028297,6.5754491080892815e-09,1.7479961112521964e-09,4.377560578235365e-09,2.334694757624883e-10,6.322458289693354e-09
17.03829617038296,6.5470755735607235e-09,1.751309227395257e-09,4.37798188190023e-09,2.328403446519996e-10,6.312395806586423e-09
17.048295170482948,6.5554154812091745e-09,1.7431226324735083e-09,4.3798577173470274e-09,2.3169917569409222e-10,6.32335650893653e-09
17.05829417058294,6.525714558110077e-09,1.7399384986336058e-09,4.382324635638155e-09,2.3396756377698103e-10,6.324563730303668e-09
17.06829317068293,6.557634995635731e-09,1.7420529355501385e-09,4.384478710393635e-09,2.3310558684908e-10,6.3186769889236014e-09
17.07829217078292,6.563455052186653e-09,1.7366896136715779e-09,4.379925621346842e-09,2.3230130418507762e-10,6.320891093718198e-09
17.08829117088291,6.56162795663191e-09,1.7395913668481103e-09,4.3672946885920014e-09,2.316671056714251e-10,6.313871007442988e-09
17.0982901709829,6.58248013136898e-09,1.7344441879865137e-09,4.358131668067652e-09,2.3267988934690063e-10,6.307958703043468e-09
17.10828917108289,6.565842256292356e-09,1.7282604192812855e-09,4.352640511328887e-09,2.3164599348228856e-10,6.313140436330918e-09
17.11828817118288,6.547622958697059e-09,1.7358283995368855e-09,4.350136196394239e-09,2.3083653819302503e-10,6.294143591051375e-09
17.12828717128287,6.504661972638833e-09,1.7362815478095031e-09,4.357099510258966e-09,2.31607359829599e-10,6.29455136768282e-09
17.13828617138286,6.480538789048133e-09,1.7381560048946129e-09,4.35433214944847e-09,2.316641463341049e-10,6.276125380372702e-09
17.14828517148285,6.506960748991739e-09,1.7409643370502333e-09,4.357759122004463e-09,2.319596975979949e-10,6.271555528367348e-09
17.15828417158284,6.488535255064786e-09,1.7397381223909386e-09,4.353927124284337e-09,2.3214235813617194e-10,6.253767928521422e-09
17.16828317168283,6.483715617212283e-09,1.7386156745618886e-09,4.342966854073487e-09,2.3180293875609612e-10,6.260917726351957e-09
17.17828217178282,6.491417607228114e-09,1.733875283619327e-09,4.338556371524307e-09,2.3192481659159758e-10,6.264181915530727e-09
17.18828117188281,6.497721322151e-09,1.7387575133071907e-09,4.332153786313824e-09,2.3019696129738427e-10,6.258238161552885e-09
17.1982801719828,6.492780557662564e-09,1.7314595782957727e-09,4.331965806673491e-09,2.3103919231944674e-10,6.2618873122265555e-09
17.20827917208279,6.480379967052453e-09,1.7255283839414759e-09,4.329216420834762e-09,2.3057962815051173e-10,6.250355262968595e-09
17.218278172182778,6.469049913713057e-09,1.7193701491242828e-09,4.3340377518559424e-09,2.2959538605841066e-10,6.251352488360819e-09
17.22827717228277,6.480831679548709e-09,1.7230348961278026e-09,4.326826182524355e-09,2.300433285949896e-10,6.247244120015813e-09
17.23827617238276,6.4864364853401935e-09,1.7155352035107325e-09,4.340709877686842e-09,2.3120105077998374e-10,6.242293090332595e-09
17.24827517248275,6.4949530061489376e-09,1.7149259166307422e-09,4.32210131351138e-09,2.3032201066298402e-10,6.254333814943013e-09
17.25827417258274,6.488761458915127e-09,1.718635522508623e-09,4.321409594213345e-09,2.2918628989004728e-10,6.239207419946321e-09
17.26827317268273,6.486058983682423e-09,1.717244873110674e-09,4.306354678611225e-09,2.2997945248104847e-10,6.235396384004192e-09
17.27827217278272,6.477229596402838e-09,1.7169307984573134e-09,4.3139631211284374e-09,2.2806562181631698e-10,6.233971059560683e-09
17.28827117288271,6.471093875039879e-09,1.7177085544345012e-09,4.2977734185275805e-09,2.2805885905121394e-10,6.2222105185786746e-09
17.2982701729827,6.4259576738568e-09,1.7174128524659812e-09,4.307608475227511e-09,2.307870669387288e-10,6.2263461290992305e-09
17.30826917308269,6.42281899233568e-09,1.7189744428253626e-09,4.309840600822485e-09,2.287363850273563e-10,6.209524716659735e-09
17.31826817318268,6.4130555239514386e-09,1.72076182738828e-09,4.309730340578537e-09,2.30341049438588e-10,6.196833879063489e-09
17.32826717328267,6.423492267446551e-09,1.7205191565984778e-09,4.305028361050168e-09,2.3095098034726594e-10,6.19250389279293e-09
17.33826617338266,6.428723905276369e-09,1.7197750468023078e-09,4.301600608126487e-09,2.2905955422802275e-10,6.193173529151543e-09
17.34826517348265,6.424367833733985e-09,1.7172127353778478e-09,4.299696698804445e-09,2.283448327867142e-10,6.198423116348288e-09
17.35826417358264,6.4340480197110865e-09,1.7075628609846884e-09,4.293117257343249e-09,2.2897375283907183e-10,6.193630140979717e-09
17.368263173682628,6.429520481549529e-09,1.7058725834508314e-09,4.2793099862729685e-09,2.2927129458524611e-10,6.184905649268545e-09
17.37826217378262,6.431287106815228e-09,1.7064098661256253e-09,4.281057010242153e-09,2.2837521185668692e-10,6.192506035341482e-09
17.38826117388261,6.41894797026801e-09,1.7060786331038801e-09,4.2835513324152666e-09,2.2661502473862318e-10,6.1893237660080135e-09
17.3982601739826,6.408194535570036e-09,1.7027964457749548e-09,4.285453468315386e-09,2.2771072379711711e-10,6.187550933466521e-09
17.40825917408259,6.428231201654549e-09,1.6932860115211418e-09,4.283065719118426e-09,2.2846377368418818e-10,6.179181837665349e-09
17.41825817418258,6.420467611248898e-09,1.6971720493863419e-09,4.284649677056127e-09,2.2627841611071082e-10,6.179064407753796e-09
17.42825717428257,6.4215425785102614e-09,1.697114593383451e-09,4.283968084700865e-09,2.2750861447977356e-10,6.171296541461402e-09
17.43825617438256,6.411064048222928e-09,1.701127939512092e-09,4.269903635112884e-09,2.2674590728937452e-10,6.16904689115955e-09
17.44825517448255,6.406364247920032e-09,1.6999180680276333e-09,4.258740699553516e-09,2.268284420158598e-10,6.145118616506485e-09
17.45825417458254,6.393682249320095e-09,1.7048666254959288e-09,4.260961142573566e-09,2.2699556971310404e-10,6.168695271677577e-09
17.46825317468253,6.3651933215317775e-09,1.702275204338427e-09,4.2632849155525156e-09,2.2638631706526917e-10,6.153717982699398e-09
17.47825217478252,6.363797531777647e-09,1.7009604231840966e-09,4.259075406624907e-09,2.2937876281812142e-10,6.1423085748240934e-09
17.48825117488251,6.353375396713915e-09,1.7022364579726728e-09,4.261190394050051e-09,2.279692869620003e-10,6.1429651972448546e-09
17.4982501749825,6.36814752948203e-09,1.699469316106643e-09,4.265117083939799e-09,2.2710053475971998e-10,6.131491676303289e-09
17.50824917508249,6.355311654236474e-09,1.6996243516669957e-09,4.265735650669192e-09,2.2804698967680607e-10,6.139554709936611e-09
17.518248175182478,6.36643873101024e-09,1.6941778784971378e-09,4.252100577355783e-09,2.2631816268597273e-10,6.128096089195922e-09
17.52824717528247,6.370860077428719e-09,1.6946380660736544e-09,4.2389154393546614e-09,2.2596727974768895e-10,6.139852266449303e-09
17.53824617538246,6.36218988589444e-09,1.6881272966040485e-09,4.23930455583001e-09,2.259099837526337e-10,6.138353673209076e-09
17.54824517548245,6.3630696614149844e-09,1.6851021955131672e-09,4.2458727788195925e-09,2.2545274441330908e-10,6.151418965436099e-09
17.55824417558244,6.360238078248048e-09,1.6820552734141993e-09,4.234275941638974e-09,2.2380539884201234e-10,6.1321527552138135e-09
17.56824317568243,6.364667117606002e-09,1.6902653315825595e-09,4.240469118511556e-09,2.2494432796213091e-10,6.1151863836549785e-09
17.57824217578242,6.367987491302575e-09,1.6887742555524274e-09,4.2436315802307356e-09,2.2562322864746546e-10,6.119116933043477e-09
17.58824117588241,6.342705625448301e-09,1.6842673677529706e-09,4.243815877290341e-09,2.2579860578161963e-10,6.106615091486944e-09
17.5982401759824,6.34798664175965e-09,1.6796502572190202e-09,4.233500659565261e-09,2.2455193715382294e-10,6.1050661129127736e-09
17.60823917608239,6.332562358979512e-09,1.6807379757367711e-09,4.2278487313486146e-09,2.2488060694160554e-10,6.098663317725949e-09
17.61823817618238,6.317506300154546e-09,1.6848443775049857e-09,4.225583382553283e-09,2.2466653264415974e-10,6.107260208621491e-09
17.62823717628237,6.297397286202749e-09,1.6858133569784884e-09,4.219305427405608e-09,2.239589026590658e-10,6.0968006778651995e-09
17.63823617638236,6.297443071384664e-09,1.6844611822696451e-09,4.213004879202791e-09,2.2551453455940842e-10,6.090341633886425e-09
17.64823517648235,6.302980134596127e-09,1.6830549044800501e-09,4.21758978776735e-09,2.244910868503415e-10,6.0779709241190114e-09
17.65823417658234,6.301731143044219e-09,1.680456454131402e-09,4.2208311186378525e-09,2.2538410227045407e-10,6.0695909005799175e-09
17.668233176682328,6.307209104693217e-09,1.680048214020427e-09,4.214686557756613e-09,2.2524289963876915e-10,6.0636121633237705e-09
17.67823217678232,6.304461148439605e-09,1.6839198581446396e-09,4.222072504301872e-09,2.2553367890828364e-10,6.070034213481029e-09
17.68823117688231,6.299785203666534e-09,1.6753212860759674e-09,4.211375549504309e-09,2.257057534937159e-10,6.0779255596342125e-09
17.6982301769823,6.2903992194115734e-09,1.678890078057565e-09,4.198415877334262e-09,2.2282759572068125e-10,6.07345742966202e-09
17.70822917708229,6.282579085729086e-09,1.6687446802032113e-09,4.1971939251823235e-09,2.2333600739185885e-10,6.0746431467080025e-09
17.71822817718228,6.314333345984011e-09,1.6641986689009396e-09,4.190547530973242e-09,2.2223728706163053e-10,6.072635581104482e-09
17.72822717728227,6.293423732234834e-09,1.6681032143501136e-09,4.196591349361349e-09,2.2244557774011062e-10,6.077569264964836e-09
17.73822617738226,6.3120851044093255e-09,1.6661123249259707e-09,4.194389759976248e-09,2.2344604171693243e-10,6.06454682782474e-09
17.74822517748225,6.320617822535824e-09,1.6648548300763123e-09,4.196410966618548e-09,2.2246657137865831e-10,6.054601957099605e-09
17.75822417758224,6.2896007971004165e-09,1.6669984544968773e-09,4.202367940946793e-09,2.2436165656419357e-10,6.054181867893266e-09
17.76822317768223,6.2698440632873934e-09,1.6668665831753149e-09,4.190742718019444e-09,2.2292708947065126e-10,6.054912775344334e-09
17.77822217778222,6.229588221098851e-09,1.6660747186360836e-09,4.189272808579234e-09,2.225266409686129e-10,6.039072315215662e-09
17.78822117788221,6.24399991430842e-09,1.6691288294225729e-09,4.185368494654098e-09,2.230064399268812e-10,6.030670162763305e-09
17.7982201779822,6.227872376137026e-09,1.6703425432136298e-09,4.178586459967382e-09,2.2237562849002114e-10,6.028042128315505e-09
17.80821917808219,6.249978497471745e-09,1.6730286580968822e-09,4.178856521798638e-09,2.2279822155035149e-10,6.030880806405574e-09
17.81821817818218,6.257448841104891e-09,1.6669406935956927e-09,4.176181963389144e-09,2.2303648740741045e-10,6.030770589853601e-09
17.82821717828217,6.247395080476713e-09,1.6712363517767097e-09,4.172593526397404e-09,2.217503480948634e-10,6.014255512832852e-09
17.838216178382158,6.254960110705866e-09,1.6624984408321843e-09,4.177631503106819e-09,2.2425180453235277e-10,6.015083331915301e-09
17.84821517848215,6.23288231313393e-09,1.6620501805995538e-09,4.1745590571189465e-09,2.2184278736571906e-10,6.0198452310134055e-09
17.85821417858214,6.223163368196889e-09,1.6582458993679354e-09,4.18061982913447e-09,2.2297198588981337e-10,6.007037455995187e-09
17.86821317868213,6.236851060040351e-09,1.6584266280279596e-09,4.1687118807393815e-09,2.2236646275905184e-10,6.0150621303327606e-09
17.87821217878212,6.236069033027606e-09,1.6579229837566085e-09,4.160953184648424e-09,2.2106738929142196e-10,6.02061799636489e-09
17.88821117888211,6.258961984340862e-09,1.6530998133554954e-09,4.1583723926051934e-09,2.210391706853782e-10,6.016189566803368e-09
17.8982101789821,6.259002734261984e-09,1.652111640280351e-09,4.154269484049958e-09,2.2022992737231272e-10,6.023934177858644e-09
17.90820917908209,6.256500848422077e-09,1.6522342166871739e-09,4.156585490709548e-09,2.201190991449558e-10,6.010217236848536e-09
17.91820817918208,6.237056510919195e-09,1.6554019039466157e-09,4.159876585213223e-09,2.207639370946424e-10,5.99889287736501e-09
17.92820717928207,6.205237051748528e-09,1.6517127124788446e-09,4.15095008348701e-09,2.2156516086390533e-10,5.984773414822411e-09
17.93820617938206,6.18873433515356e-09,1.6541988283236448e-09,4.160925987730994e-09,2.2219100025986633e-10,5.99618565928047e-09
17.94820517948205,6.1645866276366914e-09,1.6525431217446532e-09,4.1575025665046e-09,2.213274026983708e-10,5.979287633577634e-09
17.95820417958204,6.1958589732826885e-09,1.6580818042536095e-09,4.1497930377787755e-09,2.2124884861178298e-10,5.981689208595647e-09
17.96820317968203,6.196311293951675e-09,1.6515309649917427e-09,4.14023110807722e-09,2.2064325285992147e-10,5.977146717382779e-09
17.97820217978202,6.210712226655866e-09,1.6571072962761167e-09,4.132776933422351e-09,2.2076409945403498e-10,5.960171780329735e-09
17.988201179882008,6.204338542750238e-09,1.6510003130504557e-09,4.132618197319832e-09,2.2041618145179298e-10,5.971605904854881e-09
17.998200179982,6.2025706011143916e-09,1.6495810415632523e-09,4.135237866883894e-09,2.214673604283212e-10,5.96301676792044e-09
18.00819918008199,6.186342277522463e-09,1.6475423773132654e-09,4.1412692557991386e-09,2.2110899493575176e-10,5.97596068156333e-09
18.01819818018198,6.1715919399597185e-09,1.6438561618570726e-09,4.141452723300833e-09,2.2149005478875983e-10,5.955020957695109e-09
18.02819718028197,6.166632032219243e-09,1.6433176335287823e-09,4.139972714689262e-09,2.1951604750131664e-10,5.96043062709909e-09
18.03819618038196,6.1670403392398075e-09,1.6403230900546581e-09,4.128240028671676e-09,2.1944603666138603e-10,5.968931247530432e-09
18.04819518048195,6.203938024218259e-09,1.6327611138629744e-09,4.121752071466328e-09,2.1877908038297033e-10,5.965565957778203e-09
18.05819418058194,6.206394381749299e-09,1.6396272947745305e-09,4.121052532132884e-09,2.1767970286706094e-10,5.969117809637539e-09
18.06819318068193,6.206092981325577e-09,1.6358349901646476e-09,4.118794929923976e-09,2.179071179944226e-10,5.9589142925608345e-09
18.07819218078192,6.201039871983149e-09,1.6415931295630377e-09,4.11789191248822e-09,2.1794692497872958e-10,5.945883819022067e-09
18.08819118088191,6.155978824340392e-09,1.638528241865833e-09,4.113810053234185e-09,2.1915008854096292e-10,5.945784343531513e-09
18.0981901809819,6.155994546167272e-09,1.640724858859707e-09,4.11748452854998e-09,2.198833131536691e-10,5.93300005794232e-09
18.10818918108189,6.122014255073398e-09,1.6381772846652446e-09,4.118946656302539e-09,2.2072467877370213e-10,5.930492220358735e-09
18.11818818118188,6.1238172293835055e-09,1.638571100426403e-09,4.120902813549342e-09,2.2069699095556983e-10,5.913990419719825e-09
18.12818718128187,6.1452367527332256e-09,1.6390674419289544e-09,4.117345475381099e-09,2.1977464852356338e-10,5.913948095384103e-09
18.138186181381858,6.135992969506679e-09,1.6389449508345029e-09,4.106313601941388e-09,2.1947619326824823e-10,5.925445639749551e-09
18.14818518148185,6.165366262818144e-09,1.6408017676164286e-09,4.0990715063455685e-09,2.1883843640923294e-10,5.9296537397869255e-09
18.15818418158184,6.141169202843459e-09,1.6353281933319933e-09,4.096984101512912e-09,2.1798387546957888e-10,5.91811882971505e-09
18.16818318168183,6.1407695609435684e-09,1.6354252512023545e-09,4.100437619702544e-09,2.1760040013135029e-10,5.91822572042027e-09
18.17818218178182,6.134829555387458e-09,1.6294332923334167e-09,4.101811097122631e-09,2.169639919923709e-10,5.912910191246299e-09
18.18818118188181,6.1324456451807495e-09,1.628349377752494e-09,4.100293119439586e-09,2.1778093812841685e-10,5.9159224140126215e-09
18.1981801819818,6.1418090188863275e-09,1.6290396262368419e-09,4.096866607272383e-09,2.1859446743748535e-10,5.91456321286137e-09
18.20817918208179,6.1336031160406994e-09,1.628027238244702e-09,4.097088184916554e-09,2.1923491166862128e-10,5.91638110452297e-09
18.21817818218178,6.158308919743116e-09,1.6294790218798778e-09,4.091223945938964e-09,2.18600645737337e-10,5.911071120828763e-09
18.22817718228177,6.151934703314834e-09,1.6223261784685293e-09,4.086627694152838e-09,2.1697746015844853e-10,5.915212532397969e-09
18.23817618238176,6.130366648530652e-09,1.621330995065921e-09,4.079433676945969e-09,2.1699381299520255e-10,5.909897258340021e-09
18.24817518248175,6.10871082919269e-09,1.6271644324734302e-09,4.080510179938752e-09,2.175114337078421e-10,5.907486302722544e-09
18.25817418258174,6.09324718489303e-09,1.6235688943170265e-09,4.073010588583241e-09,2.1766273797944722e-10,5.8885225803864135e-09
18.26817318268173,6.085992886172195e-09,1.632740901641443e-09,4.084158130027479e-09,2.1738265346960434e-10,5.881362293423964e-09
18.27817218278172,6.088270735632695e-09,1.631764187409428e-09,4.08745519234346e-09,2.1914422843087535e-10,5.871809240129011e-09
18.288171182881708,6.086790361037355e-09,1.6295867002200232e-09,4.081018140338628e-09,2.1919581945539837e-10,5.867914652370632e-09
18.2981701829817,6.098335805350195e-09,1.630955789746914e-09,4.080038231534827e-09,2.1781200024508344e-10,5.868538426380158e-09
18.30816918308169,6.095902961407216e-09,1.623369994295831e-09,4.078734824922977e-09,2.1760628809809676e-10,5.8731816952425144e-09
18.31816818318168,6.101158222969488e-09,1.6233932605076678e-09,4.062939121251387e-09,2.1677840021347304e-10,5.876774219258515e-09
18.32816718328167,6.088702803298783e-09,1.6193126266754695e-09,4.0649807161723835e-09,2.156153724227069e-10,5.879864877473344e-09
18.33816618338166,6.084292453484098e-09,1.6188477370594742e-09,4.059658282736515e-09,2.146940825082925e-10,5.866809257245228e-09
18.34816518348165,6.087137941797234e-09,1.6168697688454596e-09,4.0664333091161265e-09,2.156707020588702e-10,5.8671179054160975e-09
18.35816418358164,6.089043654547915e-09,1.6173352028786496e-09,4.059216580190874e-09,2.1600836250038338e-10,5.864573330622859e-09
18.36816318368163,6.107946085362096e-09,1.6137839546643455e-09,4.0649790091355666e-09,2.1577084758023416e-10,5.873797230648494e-09
18.37816218378162,6.0766359448621126e-09,1.6140517438347892e-09,4.0659611079758134e-09,2.1602594973765114e-10,5.868186448887688e-09
18.38816118388161,6.088897319904691e-09,1.6163118330997322e-09,4.062117304882276e-09,2.1638417290565217e-10,5.864790030885026e-09
18.3981601839816,6.077546017616488e-09,1.611292074679303e-09,4.0559993775505364e-09,2.158978012992079e-10,5.858504573724522e-09
18.40815918408159,6.073869058474909e-09,1.610362005578703e-09,4.0461221945047095e-09,2.1587249220858441e-10,5.848545838408776e-09
18.41815818418158,6.063168509063167e-09,1.614224911963126e-09,4.047216987096425e-09,2.1521091441591e-10,5.851361244525784e-09
18.42815718428157,6.038649705354737e-09,1.613299153346671e-09,4.04135359427046e-09,2.1613003321395706e-10,5.8419122032060185e-09
18.43815618438156,6.053168475723071e-09,1.6161095928695914e-09,4.049510683744504e-09,2.1626325970227312e-10,5.830457017352498e-09
18.44815518448155,6.045148806247316e-09,1.616413031565384e-09,4.04726380682735e-09,2.1619865969121398e-10,5.820880545989893e-09
18.458154184581538,6.032695622230226e-09,1.616703367126919e-09,4.047547790465237e-09,2.157961716616304e-10,5.823956180971768e-09
18.46815318468153,6.040944158380771e-09,1.61241405488528e-09,4.0416479456003e-09,2.1621606993560445e-10,5.820188190747908e-09
18.47815218478152,6.0380107829532685e-09,1.6119387771452844e-09,4.04348316211916e-09,2.158920136438494e-10,5.816758723715911e-09
18.48815118488151,6.0457561094185e-09,1.6106361655080797e-09,4.035146034835876e-09,2.1484758352328494e-10,5.831178495169571e-09
18.4981501849815,6.025099824540259e-09,1.6050810035578973e-09,4.036703394080997e-09,2.147420961309823e-10,5.82446062295349e-09
18.50814918508149,6.050284616573954e-09,1.6032416610518171e-09,4.030754918612669e-09,2.127159191391892e-10,5.8337930720834366e-09
18.51814818518148,6.056327329544342e-09,1.598533427311549e-09,4.027627058982016e-09,2.134522255335921e-10,5.832276830981165e-09
18.52814718528147,6.052426958239432e-09,1.6011618537205526e-09,4.025697189784671e-09,2.1483462035404103e-10,5.833720473279404e-09
18.53814618538146,6.060018132367799e-09,1.5982359797316927e-09,4.031075473059965e-09,2.1325342206790306e-10,5.823472902419418e-09
18.54814518548145,6.038767964412521e-09,1.5992861643677213e-09,4.0301772433930295e-09,2.1421151683886552e-10,5.807903092498891e-09
18.55814418558144,6.03059383653371e-09,1.601001098407387e-09,4.024386629299154e-09,2.1426542311935653e-10,5.807463439790702e-09
18.56814318568143,6.012196120437013e-09,1.6013233175587525e-09,4.026649575468531e-09,2.146401001843766e-10,5.807986130360809e-09
18.57814218578142,5.998331366292372e-09,1.6008622324184912e-09,4.0207191728374714e-09,2.1338662602068694e-10,5.80439454968425e-09
18.58814118588141,5.994757701943547e-09,1.6044032430233219e-09,4.013347746764878e-09,2.1331091522316842e-10,5.800464628657911e-09
18.5981401859814,5.995057830451443e-09,1.6014794021223465e-09,4.009885019135436e-09,2.141363325550968e-10,5.7928022905958e-09
18.608139186081388,5.99855502847535e-09,1.6039291302522081e-09,4.015812364878044e-09,2.150244446993596e-10,5.781396660123106e-09
18.61813818618138,6.002577277361788e-09,1.6059745497780437e-09,4.0128572197778166e-09,2.1503525397087908e-10,5.776520213151882e-09
18.62813718628137,5.995079901092832e-09,1.6061135945306835e-09,4.017809612967615e-09,2.1531817831222858e-10,5.778170853442484e-09
18.63813618638136,5.982507091126328e-09,1.6012526737811552e-09,4.013202654608968e-09,2.1432868930557177e-10,5.774712112264048e-09
18.64813518648135,5.986399814151506e-09,1.6002431363550483e-09,4.014464176969578e-09,2.1322554975489922e-10,5.79143121837415e-09
18.65813418658134,5.996512836787758e-09,1.5958163062417761e-09,4.011018149219766e-09,2.1443749608928374e-10,5.7792361942239814e-09
18.66813318668133,6.001993487852021e-09,1.592146569890617e-09,4.006540755816781e-09,2.1264456753788144e-10,5.7890842143942894e-09
18.67813218678132,6.010300112048641e-09,1.5879121349391615e-09,3.993423930439956e-09,2.123351173320799e-10,5.785190980374592e-09
18.68813118688131,6.001665432064062e-09,1.584677240080898e-09,3.986839935150599e-09,2.125281800537399e-10,5.781255565268378e-09
18.6981301869813,6.014057608223086e-09,1.587469891770931e-09,3.993610962043919e-09,2.1232095561428235e-10,5.7866576640357016e-09
18.70812918708129,6.0037824371611085e-09,1.5903937519497252e-09,4.0021082115984434e-09,2.1188495164528095e-10,5.775002914321161e-09
18.71812818718128,5.9803721898973305e-09,1.5893703171897774e-09,4.006078185270743e-09,2.1393706901642307e-10,5.775905939586934e-09
18.72812718728127,5.972438601786791e-09,1.5894678507276555e-09,4.002299225547809e-09,2.1346241646649906e-10,5.760022764755676e-09
18.73812618738126,5.954838456917545e-09,1.592374713298628e-09,3.99282288755628e-09,2.1335640993095762e-10,5.762113500093261e-09
18.74812518748125,5.967405936907298e-09,1.5925385128859094e-09,3.9907791910202736e-09,2.1285904320792278e-10,5.750531188820653e-09
18.758124187581238,5.962369059561399e-09,1.5950456144602574e-09,3.9901869902872714e-09,2.1229764176803356e-10,5.749198260029575e-09
18.76812318768123,5.951186252071903e-09,1.5918683989011147e-09,3.977606839146299e-09,2.125243054569324e-10,5.750335932914597e-09
18.77812218778122,5.9697773667453476e-09,1.5919901882335757e-09,3.98218966923103e-09,2.1313764219079507e-10,5.740898062037066e-09
18.78812118788121,5.962193878807725e-09,1.5925905288911853e-09,3.985398993209498e-09,2.1378057522955845e-10,5.7430497227129195e-09
18.7981201879812,5.9697247414053906e-09,1.592460225287376e-09,3.985932284994038e-09,2.1317735761660077e-10,5.747081856863611e-09
18.80811918808119,5.936692871846014e-09,1.5834337075523705e-09,3.986810221195666e-09,2.1265382415718745e-10,5.743429863672426e-09
18.81811818818118,5.939942828669184e-09,1.5864204782675712e-09,3.982708530001844e-09,2.1205358893953817e-10,5.740007775605982e-09
18.82811718828117,5.947953174520619e-09,1.5791099289384231e-09,3.98375754746845e-09,2.1197622560325534e-10,5.7488352837609535e-09
18.83811618838116,5.961188294974785e-09,1.5785465058626066e-09,3.971189939303874e-09,2.110906154060153e-10,5.753259820586459e-09
18.84811518848115,5.9720942974166065e-09,1.5746265992750907e-09,3.9698977040602506e-09,2.1043421089696e-10,5.7424324631798235e-09
18.85811418858114,5.974012188130398e-09,1.5747445321727348e-09,3.965964483858142e-09,2.1005364273299502e-10,5.745992496838357e-09
18.86811318868113,5.978488661081393e-09,1.5733441496803056e-09,3.968508630708378e-09,2.1036112113888177e-10,5.746302081088689e-09
18.87811218878112,5.962017299475387e-09,1.5781213683941645e-09,3.9683220524469976e-09,2.1111300535756837e-10,5.737246269383061e-09
18.88811118888111,5.94397617286938e-09,1.5801945071542908e-09,3.968704240826721e-09,2.114495146799663e-10,5.726831054648675e-09
18.8981101889811,5.918431149054976e-09,1.581402338217062e-09,3.972389246807132e-09,2.113970299087601e-10,5.715825235115368e-09
18.908109189081088,5.901054030523083e-09,1.581106732794486e-09,3.971255897896253e-09,2.118233255752982e-10,5.712298507420365e-09
18.91810818918108,5.908146206832222e-09,1.5823685181639663e-09,3.959897637347978e-09,2.122106401994865e-10,5.7102276899024335e-09
18.92810718928107,5.9214822178032615e-09,1.5800716874764624e-09,3.959038096754729e-09,2.1116124718181463e-10,5.71044574627914e-09
18.93810618938106,5.9258107921524594e-09,1.5827669857765479e-09,3.954240968420731e-09,2.10702338792936e-10,5.7071567603169065e-09
18.94810518948105,5.9294834106162485e-09,1.5797450800410245e-09,3.957297938231703e-09,2.114013578075075e-10,5.712605920331315e-09
18.95810418958104,5.9197949854231695e-09,1.5812469188867347e-09,3.9568456858897835e-09,2.0924753900602775e-10,5.705943892431627e-09
18.96810318968103,5.912483053056041e-09,1.5761779707466315e-09,3.958775800640855e-09,2.1225472454573414e-10,5.712099063739333e-09
18.97810218978102,5.921110552585855e-09,1.5715896965338254e-09,3.952280507071821e-09,2.108705012960901e-10,5.702706579988592e-09
18.98810118988101,5.910347397273249e-09,1.570902347222754e-09,3.9538939515576434e-09,2.0923298448487384e-10,5.700433677099472e-09
18.998100189981,5.921350887867452e-09,1.5701755708550195e-09,3.947130593931681e-09,2.104787853486519e-10,5.705192441900858e-09
19.00809919008099,5.914139075443054e-09,1.5674764615010747e-09,3.9476282064384155e-09,2.0892586056772263e-10,5.707043965942058e-09
19.01809819018098,5.938784722480091e-09,1.568583947320657e-09,3.939941146589281e-09,2.0909512941120317e-10,5.70637557630099e-09
19.02809719028097,5.924428264235034e-09,1.5648439026502705e-09,3.936784679486509e-09,2.0814505445265756e-10,5.7036402214917095e-09
19.03809619038096,5.913651331359741e-09,1.5674880307185644e-09,3.93844598762968e-09,2.0846655341456248e-10,5.700569262823069e-09
19.04809519048095,5.905680721177075e-09,1.5689718610076419e-09,3.934919637320338e-09,2.0922191614780456e-10,5.68423952371822e-09
19.05809419058094,5.8861872310182695e-09,1.5730193634023436e-09,3.94126197050961e-09,2.112956140727052e-10,5.678276909082199e-09
19.06809319068093,5.8657688940752016e-09,1.5750614844449966e-09,3.942875800580359e-09,2.1107531243006918e-10,5.671856361759144e-09
19.078092190780918,5.876189591819797e-09,1.575645403146712e-09,3.938472152803571e-09,2.1184893687849502e-10,5.67005477634678e-09
19.08809119088091,5.869317470287201e-09,1.5761714764733321e-09,3.938769846418663e-09,2.1060817579679842e-10,5.666570203070922e-09
19.0980901909809,5.8844334193545705e-09,1.569714714600258e-09,3.937844455216666e-09,2.0879213834857106e-10,5.6663333749781815e-09
19.10808919108089,5.889230452746088e-09,1.5694692121898945e-09,3.928254248309166e-09,2.0913231570334555e-10,5.668612380618914e-09
19.11808819118088,5.894423370794936e-09,1.5681393078325748e-09,3.924292584308257e-09,2.088252059404003e-10,5.6775040106488125e-09
19.12808719128087,5.877353271954968e-09,1.5655755935909324e-09,3.924383541390299e-09,2.0940778442559719e-10,5.6743349498731114e-09
19.13808619138086,5.8807710913936974e-09,1.558806648487667e-09,3.930226602403718e-09,2.093971785801394e-10,5.6680118526134295e-09
19.14808519148085,5.87079905939475e-09,1.5564813281482171e-09,3.925583821733982e-09,2.104439581469551e-10,5.663004680446298e-09
19.15808419158084,5.86887781044359e-09,1.557912491287518e-09,3.933602171739511e-09,2.092775719348525e-10,5.673011711191936e-09
19.16808319168083,5.882649189746497e-09,1.5567187626116239e-09,3.926356618600126e-09,2.077658489130546e-10,5.661581708091794e-09
19.17808219178082,5.884433691082425e-09,1.5546506804651083e-09,3.93073627649479e-09,2.0874865963150973e-10,5.6737674466977986e-09
19.18808119188081,5.892169069238493e-09,1.5538302584611383e-09,3.920830662587427e-09,2.0838350362347893e-10,5.660996719408486e-09
19.1980801919808,5.888476808023592e-09,1.5590102564160397e-09,3.913422514211048e-09,2.0783061920131642e-10,5.663181359560181e-09
19.20807919208079,5.873515085811679e-09,1.556158004711367e-09,3.91331192268549e-09,2.0684601937361928e-10,5.651875712736357e-09
19.21807819218078,5.869245615151157e-09,1.555435289488556e-09,3.9116957263378504e-09,2.0860470264280386e-10,5.64631809197781e-09
19.228077192280768,5.860997079636485e-09,1.5578449316938855e-09,3.91355258377636e-09,2.079004534203401e-10,5.6505835123714555e-09
19.23807619238076,5.842414536950647e-09,1.5612095321161882e-09,3.914539405604375e-09,2.0977174928602214e-10,5.639464688614911e-09
19.24807519248075,5.8269862695342685e-09,1.564167809094215e-09,3.91340249272661e-09,2.0907891830392609e-10,5.631022788577377e-09
19.25807419258074,5.830973953833671e-09,1.5663728560060425e-09,3.918186064057452e-09,2.102127498980687e-10,5.63053539273689e-09
19.26807319268073,5.836858631423583e-09,1.5574294635888316e-09,3.909562930223613e-09,2.0921268678458917e-10,5.627539379323525e-09
19.27807219278072,5.839970214151964e-09,1.558634230930038e-09,3.902787131435714e-09,2.078997140103066e-10,5.636363941562776e-09
19.28807119288071,5.851608577718067e-09,1.559756099398022e-09,3.897120424237898e-09,2.0707811233266324e-10,5.634962261976094e-09
19.2980701929807,5.845576079961292e-09,1.5519675775841617e-09,3.9001431287979476e-09,2.06646752302704e-10,5.6354406654769475e-09
19.30806919308069,5.867954990726566e-09,1.5497492969695297e-09,3.9024471116058695e-09,2.0710189689514376e-10,5.651256067590644e-09
19.31806819318068,5.863401611543135e-09,1.5560319719003272e-09,3.90012650741384e-09,2.0708559007691245e-10,5.638556667518493e-09
19.32806719328067,5.847139071926768e-09,1.5543696408883295e-09,3.908033115854938e-09,2.0775484816257874e-10,5.63704220087132e-09
19.33806619338066,5.844907939139973e-09,1.5533136691843709e-09,3.904982565026701e-09,2.0614579068404682e-10,5.62716690498777e-09
19.34806519348065,5.844480704713968e-09,1.5522303527970848e-09,3.89931401063978e-09,2.070050403144627e-10,5.6305577341671424e-09
19.35806419358064,5.8502067223342496e-09,1.551822008815786e-09,3.892728244780925e-09,2.077393333110609e-10,5.623172640765698e-09
19.36806319368063,5.83457172374121e-09,1.5514323335917286e-09,3.885318213193235e-09,2.072608749839898e-10,5.614585574013162e-09
19.378062193780618,5.819323086581103e-09,1.5493978851344003e-09,3.88970161067861e-09,2.0702294810034698e-10,5.620752626286704e-09
19.38806119388061,5.817353555040206e-09,1.5457748332083568e-09,3.887398910680601e-09,2.0697612255927792e-10,5.621117714457564e-09
19.3980601939806,5.812180178035679e-09,1.5509277541047033e-09,3.885477979512758e-09,2.0747757063560356e-10,5.608903672543407e-09
19.40805919408059,5.799499559945963e-09,1.5557593717298848e-09,3.897241572505499e-09,2.0869445000970867e-10,5.600427417693882e-09
19.41805819418058,5.795830009164979e-09,1.5512075523933333e-09,3.898409961278345e-09,2.0867736411880433e-10,5.606477036098255e-09
19.42805719428057,5.798885820223828e-09,1.553394174122177e-09,3.894751107598732e-09,2.0758471208497006e-10,5.598525250961319e-09
19.43805619438056,5.813125382964682e-09,1.5503796696423471e-09,3.889391080898174e-09,2.079356846416084e-10,5.6007315785654066e-09
19.44805519448055,5.814891016097953e-09,1.553330015663916e-09,3.883093385725667e-09,2.0744315673896679e-10,5.610202596876035e-09
19.45805419458054,5.827349223309927e-09,1.5456881724603215e-09,3.873840776662066e-09,2.06232090980104e-10,5.609417507789818e-09
19.46805319468053,5.830781114859663e-09,1.5420252470108973e-09,3.872434783715087e-09,2.0554518239993813e-10,5.610514287728965e-09
19.47805219478052,5.821469809143948e-09,1.5391530621538774e-09,3.8757824038512946e-09,2.0544189371452936e-10,5.60808493663736e-09
19.48805119488051,5.820482476584496e-09,1.539749966784712e-09,3.884075572700097e-09,2.0671050973869783e-10,5.603080642761592e-09
19.4980501949805,5.804744984665755e-09,1.5390604114665154e-09,3.877993391241463e-09,2.052204577946917e-10,5.60499657259893e-09
19.50804919508049,5.797720599965503e-09,1.5394940143765044e-09,3.879862461224279e-09,2.0639730882428703e-10,5.60370352425611e-09
19.51804819518048,5.8008284746229145e-09,1.5416253442745403e-09,3.882370042967728e-09,2.0647605070675415e-10,5.5942226501586145e-09
19.528047195280468,5.803283021278369e-09,1.5422260616037005e-09,3.872613867874856e-09,2.0657334045801565e-10,5.5931546685464395e-09
19.53804619538046,5.811418660378636e-09,1.5455165874153352e-09,3.872408373400484e-09,2.0588489469758996e-10,5.583551206752932e-09
19.54804519548045,5.799408756474323e-09,1.5382017571149166e-09,3.869745771813356e-09,2.053030310473459e-10,5.5865434366120535e-09
19.55804419558044,5.798347499153945e-09,1.5420023475467204e-09,3.8660146379042275e-09,2.0609133532048724e-10,5.5890472940814365e-09
19.56804319568043,5.784535306263277e-09,1.5468831567168483e-09,3.8708612258777466e-09,2.0707123949206251e-10,5.577745568953149e-09
19.57804219578042,5.7682913955866376e-09,1.5489702454758396e-09,3.865834828852104e-09,2.0756852788862653e-10,5.568605439131556e-09
19.58804119588041,5.760829644484656e-09,1.5457237269057071e-09,3.867490094002382e-09,2.0654489717949095e-10,5.567471235514921e-09
19.5980401959804,5.775535808671244e-09,1.543736921603515e-09,3.872117371085506e-09,2.0687033498810274e-10,5.566428347021789e-09
19.60803919608039,5.778521940942966e-09,1.5362628116094264e-09,3.872762059707683e-09,2.0634130747156287e-10,5.579222277329246e-09
19.61803819618038,5.7844434218381586e-09,1.5382376373538348e-09,3.868378894558866e-09,2.0642063943936224e-10,5.576394366913899e-09
19.62803719628037,5.7905460385337005e-09,1.535745184438613e-09,3.860019909388178e-09,2.0562048341747473e-10,5.578690644183565e-09
19.63803619638036,5.793910685866348e-09,1.5369563097161376e-09,3.851833475492195e-09,2.0456623330373513e-10,5.579172047956102e-09
19.64803519648035,5.797777701424997e-09,1.534305375916719e-09,3.853114480053799e-09,2.0418445593696757e-10,5.58681189804061e-09
19.65803419658034,5.788944349552934e-09,1.5349165404565158e-09,3.854299034071936e-09,2.0497730844569406e-10,5.568483481430074e-09
19.66803319668033,5.796852977937624e-09,1.5327265576560858e-09,3.8613571539757984e-09,2.0509550388502346e-10,5.565652150882953e-09
19.67803219678032,5.7756700996580136e-09,1.5301332056057866e-09,3.858363406591628e-09,2.0507079961144547e-10,5.5659746264921004e-09
19.68803119688031,5.766317770175213e-09,1.5337552207321592e-09,3.86312291994593e-09,2.058676840535932e-10,5.5726863152252904e-09
19.698030196980298,5.775272858877822e-09,1.5374513248687359e-09,3.8537932769489905e-09,2.0565996140043e-10,5.55714374668845e-09
19.70802919708029,5.755549702658982e-09,1.5370518037645845e-09,3.845282926747172e-09,2.05687307650068e-10,5.5563209477959665e-09
19.71802819718028,5.752488592928908e-09,1.5413088740289993e-09,3.843947635091482e-09,2.046747782400008e-10,5.552227512277937e-09
19.72802719728027,5.737926431923471e-09,1.5383495423934545e-09,3.846900137939748e-09,2.0392418313231772e-10,5.557506845501105e-09
19.73802619738026,5.741681152156168e-09,1.5420394873573645e-09,3.845783454081954e-09,2.0460047906942638e-10,5.547169085234536e-09
19.74802519748025,5.751372468788721e-09,1.5318019247319205e-09,3.845499657857426e-09,2.0568222869492635e-10,5.544913091637454e-09
19.75802419758024,5.731785432714075e-09,1.5362557977272695e-09,3.84887959569717e-09,2.0568769633930603e-10,5.5468271509844255e-09
19.76802319768023,5.750518901585979e-09,1.532719300563123e-09,3.845866330530226e-09,2.047731889457645e-10,5.537308670093113e-09
19.77802219778022,5.752867689920458e-09,1.5327965382061277e-09,3.8497742764236045e-09,2.0580222151764281e-10,5.543412077081616e-09
19.78802119788021,5.765840998009878e-09,1.5273065351005568e-09,3.846473189703104e-09,2.0395927841187584e-10,5.548140962283588e-09
19.7980201979802,5.761769754522106e-09,1.5277564456651701e-09,3.835803345101273e-09,2.0369387376522396e-10,5.546541316131063e-09
19.80801919808019,5.759415436274328e-09,1.5264075850004347e-09,3.836414565974097e-09,2.0299548113429354e-10,5.551674380452313e-09
19.81801819818018,5.759163915092656e-09,1.5251478589387186e-09,3.832231582789237e-09,2.0333269294977466e-10,5.554190392723791e-09
19.82801719828017,5.758214488720992e-09,1.521860245921295e-09,3.838055310768094e-09,2.0310354347044927e-10,5.545634240485095e-09
19.83801619838016,5.756005088033124e-09,1.521302605921749e-09,3.834145736902244e-09,2.0479972395000795e-10,5.54337348040637e-09
19.848015198480148,5.730437004757836e-09,1.5232585896362162e-09,3.8407692247073476e-09,2.0444562870539056e-10,5.540773882946176e-09
19.85801419858014,5.729967219942786e-09,1.5298607800830314e-09,3.838623240384403e-09,2.0446236912795629e-10,5.534784519376533e-09
19.86801319868013,5.72082469228026e-09,1.5331817861260429e-09,3.8374793431032895e-09,2.0463002210314825e-10,5.534327579063558e-09
19.87801219878012,5.7290220831360074e-09,1.5329021156323208e-09,3.834213466142125e-09,2.0556099604098087e-10,5.520378959842479e-09
19.88801119888011,5.717955859128281e-09,1.5266713282366935e-09,3.8308893152627446e-09,2.0552807919686167e-10,5.526986925371038e-09
19.8980101989801,5.7297815076208395e-09,1.5293009588892803e-09,3.826198730792107e-09,2.0435142113235416e-10,5.52528086682977e-09
19.90800919908009,5.73095215961532e-09,1.5295939547916514e-09,3.827062705262523e-09,2.030630128125806e-10,5.529865131839462e-09
19.91800819918008,5.73155054974118e-09,1.5321314936347565e-09,3.827587561467938e-09,2.033621281620068e-10,5.519659083587711e-09
19.92800719928007,5.732155224776358e-09,1.5281792622558944e-09,3.828840155732668e-09,2.03494562924088e-10,5.515994195075465e-09
19.93800619938006,5.723965105714032e-09,1.524617977310582e-09,3.83186668444931e-09,2.0493670018372904e-10,5.517385284643322e-09
19.94800519948005,5.724291796393543e-09,1.5232996442194023e-09,3.828731288235435e-09,2.0370499457215163e-10,5.5292553665256845e-09
19.95800419958004,5.722921764581527e-09,1.522141638171277e-09,3.829127910431019e-09,2.0350632074908533e-10,5.529514836465651e-09
19.96800319968003,5.72371074116404e-09,1.5160641413313196e-09,3.819014203345687e-09,2.032375613987843e-10,5.525274366162946e-09
19.97800219978002,5.738570059263318e-09,1.520544820997735e-09,3.817990756167094e-09,2.025541890172126e-10,5.5308292311397355e-09
19.98800119988001,5.738260477302708e-09,1.517582498568872e-09,3.812270899217922e-09,2.0168233181090077e-10,5.522575985395163e-09
19.998000199979998,5.7425205798201604e-09,1.5187429705168283e-09,3.81745869391795e-09,2.035658547101621e-10,5.528232493648364e-09
20.00799920007999,5.734458948967034e-09,1.526216080248135e-09,3.822121102931106e-09,2.0325200312954579e-10,5.524310717985568e-09
20.01799820017998,5.7172104228254634e-09,1.5235734865663125e-09,3.818199459812787e-09,2.041396578947713e-10,5.5055887833226205e-09
20.02799720027997,5.703039803969907e-09,1.5252485946683874e-09,3.819000632053706e-09,2.023000703324276e-10,5.506095671907668e-09
20.03799620037996,5.692976711600122e-09,1.5246455692149444e-09,3.82172255714374e-09,2.044042026849332e-10,5.487588082647005e-09
20.04799520047995,5.682025543645566e-09,1.5238188651393632e-09,3.819369548432483e-09,2.0383355088549553e-10,5.500550034846768e-09
20.05799420057994,5.691647929621118e-09,1.5236580003711906e-09,3.813310900554555e-09,2.0363334373373872e-10,5.4990088845381775e-09
20.06799320067993,5.687646431014408e-09,1.5259245003550623e-09,3.8082882283451016e-09,2.0356475140585852e-10,5.491742156069991e-09
20.07799220077992,5.705962492294341e-09,1.5213137312978562e-09,3.807391583717975e-09,2.0265845732079924e-10,5.517007470672864e-09
20.08799120087991,5.7044161443704135e-09,1.5218086097277614e-09,3.803083957804051e-09,2.0272199267437607e-10,5.5075166897987035e-09
20.0979902009799,5.706796076478369e-09,1.518301219541581e-09,3.806750803988885e-09,2.030796548499562e-10,5.4993879231542905e-09
20.10798920107989,5.7051317422096935e-09,1.5140099877859824e-09,3.8105617567818754e-09,2.0269363325293826e-10,5.508852179120984e-09
20.11798820117988,5.696941613934788e-09,1.5133475965948676e-09,3.814578312303585e-09,2.030560639681891e-10,5.496245576752962e-09
20.12798720127987,5.710277256400131e-09,1.513029617258154e-09,3.805976210449604e-09,2.0311092107762453e-10,5.5013696996608645e-09
20.13798620137986,5.701685152497421e-09,1.5128180814018378e-09,3.812462202672335e-09,2.0105828575292105e-10,5.5001157520225295e-09
20.147985201479848,5.716700751938656e-09,1.5088634054185061e-09,3.798264852683899e-09,2.021005439848934e-10,5.5052713699193595e-09
20.15798420157984,5.71988905739314e-09,1.5113519350680337e-09,3.799418463204188e-09,2.0205223151319316e-10,5.496234438895599e-09
20.16798320167983,5.7015178016258075e-09,1.511830287411789e-09,3.79654529628024e-09,2.0143563545921958e-10,5.498696471731459e-09
20.17798220177982,5.695684458015428e-09,1.5144116577128718e-09,3.797223691344115e-09,2.0206632510736104e-10,5.496517703604582e-09
20.18798120187981,5.6715927248456166e-09,1.5173954695100883e-09,3.806172406861359e-09,2.0204483870564327e-10,5.4770986192035885e-09
20.1979802019798,5.670966131461919e-09,1.5155315096640225e-09,3.798335413974361e-09,2.026482552750231e-10,5.486935182728653e-09
20.20797920207979,5.663800600827975e-09,1.5159944422116086e-09,3.802124698439514e-09,2.0307406350097905e-10,5.478250368014534e-09
20.21797820217978,5.669137902772048e-09,1.5203327953947095e-09,3.806500794135842e-09,2.0287776344097462e-10,5.46269614724852e-09
20.22797720227977,5.689928958207626e-09,1.5171865325111694e-09,3.793854427322372e-09,2.0261666475596233e-10,5.468564705678614e-09
20.23797620237976,5.677760666555906e-09,1.5128250361065066e-09,3.793457142587483e-09,2.0136734804906504e-10,5.4712718433237455e-09
20.24797520247975,5.694135841829752e-09,1.516104571934253e-09,3.7881942521764235e-09,2.015184205719885e-10,5.483421958763575e-09
20.25797420257974,5.689371661884687e-09,1.510771269005495e-09,3.791321975525202e-09,2.0151411289921306e-10,5.481047278575643e-09
20.26797320267973,5.684896505964942e-09,1.5051614226632158e-09,3.790619285109332e-09,2.0112119140429496e-10,5.471350968440323e-09
20.27797220277972,5.674175816809623e-09,1.511669348298371e-09,3.790580493944865e-09,2.0161086317542299e-10,5.483480642462207e-09
20.28797120287971,5.6653423949999345e-09,1.5049147420985342e-09,3.80158975788245e-09,2.0144493474339368e-10,5.480302133657065e-09
20.2979702029797,5.680121995685513e-09,1.5035727932762298e-09,3.798763812834029e-09,2.025468977251786e-10,5.478690805479764e-09
20.30796920307969,5.682378072677747e-09,1.5015282246016963e-09,3.795650085213691e-09,2.0170657466326166e-10,5.4694062103833365e-09
20.317968203179678,5.696117265499629e-09,1.5026071050427672e-09,3.794590018377415e-09,2.004345251728397e-10,5.475101129222987e-09
20.32796720327967,5.6757124632774664e-09,1.5092426439294487e-09,3.789985162016427e-09,2.016345636780163e-10,5.484377741452912e-09
20.33796620337966,5.689639870805158e-09,1.5104608005779784e-09,3.780378134364227e-09,2.0131339349692644e-10,5.472777589920772e-09
20.34796520347965,5.67726248579543e-09,1.5104075346809116e-09,3.779752203547846e-09,2.014990424539658e-10,5.469221703003227e-09
20.35796420357964,5.6550573019953334e-09,1.513853994809088e-09,3.782763518129201e-09,2.0084808015707303e-10,5.469198582269323e-09
20.36796320367963,5.666854980137768e-09,1.513862406145e-09,3.790553338460819e-09,2.0258190741142062e-10,5.4540745339929486e-09
20.37796220377962,5.638844526766997e-09,1.5164084053472564e-09,3.789291432426093e-09,2.0328785299235938e-10,5.447923587785354e-09
20.38796120387961,5.640730340318337e-09,1.513934893150975e-09,3.787417121214326e-09,2.0207844265154753e-10,5.4414847250615265e-09
20.3979602039796,5.651592290789599e-09,1.5105806503830173e-09,3.7846559668919165e-09,2.0202747049854225e-10,5.446206168164011e-09
20.40795920407959,5.651712449506662e-09,1.5082419415749065e-09,3.7846129863655004e-09,2.0162214602143988e-10,5.459230229102629e-09
20.41795820417958,5.678681333649181e-09,1.5040656058340854e-09,3.777020253764686e-09,2.0087230564773004e-10,5.460269134924214e-09
20.42795720427957,5.654148200766433e-09,1.5083640183988245e-09,3.776883552878593e-09,2.015773891420349e-10,5.464492849151973e-09
20.43795620437956,5.689823064240551e-09,1.5045204839636271e-09,3.7754102247349676e-09,2.003480722246376e-10,5.471124810689451e-09
20.44795520447955,5.661528264769696e-09,1.5005529298115188e-09,3.778092705539119e-09,1.9990485818592616e-10,5.46056657819697e-09
20.45795420457954,5.6718969268668135e-09,1.5030227292592565e-09,3.782877954308867e-09,2.0124438054765177e-10,5.4558511657711065e-09
20.467953204679528,5.66951388073008e-09,1.501326758359585e-09,3.780499984689046e-09,2.020736475424641e-10,5.450505544377218e-09
20.47795220477952,5.653192609791903e-09,1.505655656353217e-09,3.779179897233014e-09,2.0087730934334776e-10,5.453346059124626e-09
20.48795120487951,5.662981931211637e-09,1.5045811061360706e-09,3.7745296883633056e-09,2.0074704463555895e-10,5.449399596573981e-09
20.4979502049795,5.6385447113496944e-09,1.5039571574017045e-09,3.7735559377297354e-09,2.003796167685087e-10,5.4524490265150775e-09
20.50794920507949,5.6509396648165785e-09,1.5016628846382103e-09,3.769810468256149e-09,2.0035123160950225e-10,5.452102293546083e-09
20.51794820517948,5.635891995379392e-09,1.5046161710739487e-09,3.765363383102804e-09,2.0085131377574343e-10,5.4423886505507425e-09
20.52794720527947,5.627308365359608e-09,1.5053994979565113e-09,3.770401794056132e-09,2.0065187590833094e-10,5.441799148294115e-09
20.53794620537946,5.6394052915699735e-09,1.505716643832705e-09,3.775357251978914e-09,2.0218993617768482e-10,5.434057300583152e-09
20.54794520547945,5.626030324857114e-09,1.5047310620627533e-09,3.771234879210044e-09,2.0219447829955076e-10,5.428901674348669e-09
20.55794420557944,5.636501367287248e-09,1.5031555972669856e-09,3.774608644471265e-09,2.0159068451652312e-10,5.424305483177783e-09
20.56794320567943,5.6376236938965616e-09,1.4995917082780765e-09,3.778799483739626e-09,2.0185768207706344e-10,5.442956628900594e-09
20.57794220577942,5.643091419579019e-09,1.502639033469292e-09,3.774086353498052e-09,2.0068325339712335e-10,5.437388852013819e-09
20.58794120587941,5.6459551530856065e-09,1.4984145974689644e-09,3.760825829465992e-09,1.997437495977161e-10,5.442464048121335e-09
20.5979402059794,5.64888007006544e-09,1.4917045384743333e-09,3.760436621572698e-09,1.9897622120935554e-10,5.441489194899628e-09
20.60793920607939,5.6511370511766e-09,1.494099566956262e-09,3.768616554694999e-09,1.9939777925139244e-10,5.4398034135644415e-09
20.617938206179378,5.646891711637174e-09,1.4967083392172474e-09,3.762266837816666e-09,1.9984541203187747e-10,5.454787480534872e-09
20.62793720627937,5.6408257600225675e-09,1.4977307695320133e-09,3.7660667062243895e-09,1.9943250688986895e-10,5.452273136872912e-09
20.63793620637936,5.6396059444262425e-09,1.4983764803386099e-09,3.763962114656719e-09,1.9999277742657448e-10,5.427583839088328e-09
20.64793520647935,5.640835538644702e-09,1.495037127877385e-09,3.772835415278162e-09,2.006603429140867e-10,5.427859553220621e-09
20.65793420657934,5.629573840569238e-09,1.5012114902599612e-09,3.772700375273792e-09,2.0169723816363507e-10,5.422820431840769e-09
20.66793320667933,5.620090664328737e-09,1.4985120170981443e-09,3.760915798724983e-09,2.0122754694443595e-10,5.427568224292039e-09
20.67793220677932,5.621434328442024e-09,1.4988266897059177e-09,3.755364184374455e-09,1.9975325224781904e-10,5.428558635139782e-09
20.68793120687931,5.629174118063815e-09,1.5005771547237453e-09,3.756201607230056e-09,2.0029467368718357e-10,5.424252741468754e-09
20.6979302069793,5.628558013107115e-09,1.5025264921817131e-09,3.7544817104452585e-09,1.9968660303426929e-10,5.416083879857714e-09
20.70792920707929,5.611982697365176e-09,1.5043890138909238e-09,3.756874814814395e-09,2.0102757307645945e-10,5.414978461467131e-09
20.71792820717928,5.617852799277338e-09,1.500185368031047e-09,3.761538185175906e-09,2.0165241200606276e-10,5.419975177690239e-09
20.72792720727927,5.623049966575435e-09,1.499370129582672e-09,3.763319561343201e-09,1.9983758581451002e-10,5.424774107910766e-09
20.73792620737926,5.607672494358269e-09,1.5013068863039755e-09,3.766032229489142e-09,2.0080930128343383e-10,5.4178795552696845e-09
20.74792520747925,5.629601420144929e-09,1.4956400774237937e-09,3.755918440800998e-09,2.0059586223476382e-10,5.417404481877442e-09
20.75792420757924,5.6103552176216314e-09,1.49842937101348e-09,3.7571735323919544e-09,2.0022312127548528e-10,5.42626703501159e-09
20.767923207679228,5.639079098360257e-09,1.4914865129722915e-09,3.752947922244675e-09,1.9894163884494935e-10,5.4296865071484335e-09
20.77792220777922,5.6435667503882165e-09,1.489235714017346e-09,3.748053462832596e-09,1.9932802408700296e-10,5.437910206407554e-09
20.787921207879208,5.633527445464201e-09,1.4880182653313183e-09,3.751775220187868e-09,1.9832071662753498e-10,5.429806988281365e-09
20.7979202079792,5.630090733946881e-09,1.4896580133548564e-09,3.754905913901012e-09,1.986571070345537e-10,5.420557358544549e-09
20.80791920807919,5.6221206845274256e-09,1.4967587721662084e-09,3.752365644373174e-09,1.9996395506152765e-10,5.418423474969405e-09
20.81791820817918,5.615966619907657e-09,1.5004095492566925e-09,3.7563957418954914e-09,1.9916779545769596e-10,5.4074964067177235e-09
20.82791720827917,5.610786456003555e-09,1.4986725152136493e-09,3.761379211501199e-09,2.0024341223577677e-10,5.40928001656671e-09
20.83791620837916,5.590466511349675e-09,1.4997957080801904e-09,3.754362406756517e-09,1.9972827035816444e-10,5.40040652976197e-09
20.84791520847915,5.604442886435365e-09,1.4977489354390092e-09,3.745714464371377e-09,1.9989851147642745e-10,5.401950386973058e-09
20.85791420857914,5.599981370916551e-09,1.4985815787819904e-09,3.743360512222023e-09,2.0061681753248707e-10,5.408139853287057e-09
20.86791320867913,5.607332535063017e-09,1.4982554752674978e-09,3.747395856053269e-09,1.9890475346115027e-10,5.412799995932064e-09
20.87791220877912,5.610091923349775e-09,1.4976603972039084e-09,3.746568128639275e-09,1.9918550743593427e-10,5.411490941045506e-09
20.88791120887911,5.604359646763962e-09,1.4964613211436017e-09,3.747964723163724e-09,2.001538850222604e-10,5.400261400649846e-09
20.8979102089791,5.612127559949791e-09,1.4931824259546077e-09,3.749356597037904e-09,1.9971166416119882e-10,5.405068590671347e-09
20.90790920907909,5.602063970844777e-09,1.4948651792499758e-09,3.749813658627966e-09,2.0026345451408557e-10,5.408863601874743e-09
20.91790820917908,5.613666214365412e-09,1.4907140632600687e-09,3.747733359504558e-09,1.9939848179957333e-10,5.402162905359283e-09
20.92790720927907,5.625462781804855e-09,1.485161707189661e-09,3.7521724655065096e-09,1.993957197317704e-10,5.406898036442008e-09
20.937906209379058,5.6149873650739905e-09,1.4813362614078387e-09,3.741700552956637e-09,1.98723098781579e-10,5.409837725064969e-09
20.94790520947905,5.634839992289898e-09,1.4862555670651228e-09,3.738799133034751e-09,1.9760194912706722e-10,5.424998580198543e-09
20.95790420957904,5.6196751300928926e-09,1.4853748839261402e-09,3.7354750541969805e-09,1.9785121731843889e-10,5.4143137864272454e-09
20.96790320967903,5.623255722005925e-09,1.4881757001438556e-09,3.737419674322648e-09,1.9846055072649652e-10,5.401970552066638e-09
20.97790220977902,5.606531806650581e-09,1.4940242899428642e-09,3.742212877979631e-09,1.9988935286303024e-10,5.407729354177355e-09
20.98790120987901,5.580760796919275e-09,1.4947166660601063e-09,3.750856446246622e-09,1.991531885872109e-10,5.398740381242339e-09
20.997900209979,5.583741523269738e-09,1.4896891823786293e-09,3.74537858585727e-09,2.0072337260401066e-10,5.3910504633339054e-09
21.00789921007899,5.577942248206105e-09,1.4900499450929332e-09,3.745941804799097e-09,2.0020930709997857e-10,5.388221835088804e-09
21.01789821017898,5.590111984911121e-09,1.4925443960734523e-09,3.742068495858659e-09,1.990954741470884e-10,5.392604849857875e-09
21.02789721027897,5.593416969564821e-09,1.4962650734106336e-09,3.735965824812917e-09,1.9970142579486942e-10,5.392958445637828e-09
21.03789621037896,5.604205414494358e-09,1.4965853309293384e-09,3.731542956594925e-09,1.9898415248137945e-10,5.393738634793387e-09
21.04789521047895,5.604067608100934e-09,1.4939721345912157e-09,3.735655538404272e-09,1.9876835756283577e-10,5.3900356165606765e-09
21.05789421057894,5.591197480759248e-09,1.4907952989065828e-09,3.73110558038885e-09,1.987534435273081e-10,5.394955458153396e-09
21.06789321067893,5.600400035332891e-09,1.4855931806210866e-09,3.740935016050316e-09,1.9915558816644668e-10,5.4047676585836985e-09
21.07789221077892,5.590633115257813e-09,1.483861159915233e-09,3.741027397619586e-09,1.9943687159999132e-10,5.3929452423356445e-09
21.087891210878908,5.5924465909412885e-09,1.4848608354827251e-09,3.743043031719135e-09,1.98613891288872e-10,5.391041646964625e-09
21.0978902109789,5.590586216217417e-09,1.4827585457873676e-09,3.740935753928815e-09,1.9809917264462434e-10,5.4081403642562895e-09
21.10788921107889,5.61643685480656e-09,1.4857868271033525e-09,3.73602722534252e-09,1.9912023644436475e-10,5.398949337608649e-09
21.11788821117888,5.615070607646335e-09,1.487839583419444e-09,3.7347172547284176e-09,1.9755755157131388e-10,5.407558825572346e-09
21.12788721127887,5.600519323202438e-09,1.486364337750628e-09,3.734139343823987e-09,1.9731223962196922e-10,5.400514653543727e-09
21.13788621137886,5.59999200654093e-09,1.4896679511913478e-09,3.728639918652967e-09,1.9836176298583328e-10,5.399282830191806e-09
21.14788521147885,5.586737385621037e-09,1.4874692238740943e-09,3.73329990954987e-09,1.989345992925225e-10,5.3872289096381454e-09
21.15788421157884,5.584160017843579e-09,1.492306519748523e-09,3.7329498639470096e-09,1.9870896170903479e-10,5.383289068851209e-09
21.16788321167883,5.563591142011282e-09,1.4963168957676538e-09,3.74102823936636e-09,2.0049776857560258e-10,5.381832062109854e-09
21.17788221177882,5.558312787247906e-09,1.4927372160164032e-09,3.739310347559243e-09,1.9995862060229673e-10,5.3743122987516986e-09
21.18788121187881,5.57608680240587e-09,1.49230490568195e-09,3.731713246096687e-09,2.0061397061924426e-10,5.36993325339825e-09
21.1978802119788,5.57125617465124e-09,1.4929690390432338e-09,3.730671141734777e-09,1.9946521000134303e-10,5.375666289342414e-09
21.20787921207879,5.590288142518007e-09,1.4849001666906132e-09,3.725878442204112e-09,1.979334307602202e-10,5.3899667364621635e-09
21.21787821217878,5.578768848572509e-09,1.4832313002620786e-09,3.726733241412632e-09,1.9807499876326222e-10,5.395126211394111e-09
21.22787721227877,5.5873528046496135e-09,1.483309033031677e-09,3.724741996878827e-09,1.9806590561827245e-10,5.380303786213601e-09
21.237876212378758,5.592580620753508e-09,1.483578636599794e-09,3.730229891857918e-09,1.9879207704173733e-10,5.3887961470039955e-09
21.24787521247875,5.5818876096436245e-09,1.482303096426204e-09,3.734994598010556e-09,1.976090349282735e-10,5.395733648210662e-09
21.25787421257874,5.591234441087596e-09,1.4847277314556693e-09,3.733326656082313e-09,1.9870800782753294e-10,5.383747569393167e-09
21.26787321267873,5.596332175168386e-09,1.482818911745483e-09,3.734496325059039e-09,1.9986351485674164e-10,5.383257086565369e-09
21.27787221277872,5.596011845845349e-09,1.4879458433516464e-09,3.725865520225734e-09,1.9822795397001837e-10,5.38754567472344e-09
21.28787121287871,5.587467724672698e-09,1.483679242867934e-09,3.721646395217861e-09,1.9811049633926604e-10,5.383447041489871e-09
21.2978702129787,5.586982862570633e-09,1.482658522764368e-09,3.714641317808578e-09,1.988105233401275e-10,5.377104888179856e-09
21.30786921307869,5.5846349302890705e-09,1.484040155459884e-09,3.7210806259112845e-09,1.9669394876504847e-10,5.377469864219596e-09
21.31786821317868,5.558055271232174e-09,1.487468051822217e-09,3.723862930224172e-09,1.9905199619093488e-10,5.377664589340937e-09
21.32786721327867,5.5672681065950835e-09,1.4906786913900264e-09,3.73066472132744e-09,1.9872201614352208e-10,5.363839217493607e-09
21.33786621337866,5.565111124023477e-09,1.4917667346289757e-09,3.73277474078336e-09,1.9999096697729203e-10,5.3658979894973494e-09
21.34786521347865,5.561439392960695e-09,1.485704570872113e-09,3.7303141427317776e-09,2.0057410410373724e-10,5.362735026323805e-09
21.35786421357864,5.571784907842911e-09,1.4887328852226942e-09,3.729515201379187e-09,1.9971621297143928e-10,5.366348363718214e-09
21.36786321367863,5.57089401660688e-09,1.4875423744773417e-09,3.725053558794768e-09,1.9948145330515496e-10,5.37985221920254e-09
21.37786221377862,5.568915155744632e-09,1.4864056765315616e-09,3.726574386420127e-09,1.9792615435425199e-10,5.378897761193053e-09
21.387861213878608,5.580487407261567e-09,1.4823850500334443e-09,3.7176534472036367e-09,1.9765410749312748e-10,5.3852290018784735e-09
21.3978602139786,5.595007849940277e-09,1.4782351120369364e-09,3.7146614274815846e-09,1.9706506229184706e-10,5.383325330644335e-09
21.407859214078588,5.592933712675442e-09,1.4784381927924266e-09,3.7199421853469642e-09,1.975899578602435e-10,5.381794435260391e-09
21.41785821417858,5.57726436403832e-09,1.4777802566057946e-09,3.726691984431204e-09,1.984580616447606e-10,5.386261113102876e-09
21.42785721427857,5.589974038793956e-09,1.4754156841158094e-09,3.723591340301492e-09,1.9875950036445716e-10,5.382380051727211e-09
21.43785621437856,5.5795513067089545e-09,1.4798378413227704e-09,3.725262926001846e-09,1.9842434193182627e-10,5.385314215138342e-09
21.44785521447855,5.574127926924739e-09,1.481429522906571e-09,3.726787791443661e-09,1.978030498549978e-10,5.369023312425146e-09
21.45785421457854,5.57343266840217e-09,1.4818668305568045e-09,3.7210631807418843e-09,1.981374499126766e-10,5.371337477842869e-09
21.46785321467853,5.567725244091778e-09,1.4901888301608734e-09,3.7118364202159666e-09,1.970646412054075e-10,5.377681870814935e-09
21.47785221477852,5.5778749715980425e-09,1.4874698275786789e-09,3.717690575526902e-09,1.9828658480282724e-10,5.377816500661235e-09
21.48785121487851,5.571875659245146e-09,1.4875677343851759e-09,3.718770505702491e-09,1.9832801936145244e-10,5.368923398074793e-09
21.4978502149785,5.564535236386887e-09,1.4891767541134052e-09,3.719658607650173e-09,1.9873807703988137e-10,5.3609134875801814e-09
21.50784921507849,5.545318158243345e-09,1.4879659397220569e-09,3.723741686242956e-09,1.98746273958206e-10,5.359499765243284e-09
21.51784821517848,5.554024046683898e-09,1.4897283235263693e-09,3.725540540021483e-09,2.004240474876561e-10,5.3544452601760685e-09
21.52784721527847,5.551348769290715e-09,1.48533177681306e-09,3.7292551580448634e-09,1.99120627586645e-10,5.361932358448033e-09
21.53784621537846,5.554646723969676e-09,1.4838489115067249e-09,3.722865287293196e-09,1.9789942732658548e-10,5.37030199528291e-09
21.54784521547845,5.570244006437326e-09,1.482807903256272e-09,3.7173178646430844e-09,1.980834848651688e-10,5.3738047137053335e-09
21.557844215578438,5.579228810484833e-09,1.4771753031123514e-09,3.7179826878824075e-09,1.9718410055900196e-10,5.372920213827655e-09
21.56784321567843,5.5953932639326955e-09,1.473149153000388e-09,3.7156596930934454e-09,1.9675629088244115e-10,5.379623625771087e-09
21.57784221577842,5.588856287072561e-09,1.4764893704823936e-09,3.714499505292364e-09,1.970916753116874e-10,5.3794296893281105e-09
21.58784121587841,5.58725114624461e-09,1.4748844107260942e-09,3.7218899698498563e-09,1.9744846370807687e-10,5.3775714537142355e-09
21.5978402159784,5.572390771368005e-09,1.479435569652204e-09,3.718855208889313e-09,1.986756777834844e-10,5.368693683805204e-09
21.60783921607839,5.564806360635605e-09,1.4789832786015353e-09,3.7247742056455303e-09,1.9812780146314166e-10,5.363824381026335e-09
21.61783821617838,5.570108447171332e-09,1.4813923140739017e-09,3.7224099759552064e-09,1.9762935077405493e-10,5.36619831250303e-09
21.62783721627837,5.555398137564699e-09,1.4827251450512621e-09,3.720199233208187e-09,1.980148601048446e-10,5.363674195712152e-09
21.63783621637836,5.566644184669274e-09,1.4820147156803308e-09,3.7140116363670525e-09,1.9832117011650077e-10,5.373067692041709e-09
21.64783521647835,5.557049641420943e-09,1.4821327911882085e-09,3.711826691953272e-09,1.9789023982063168e-10,5.362190000577486e-09
21.65783421657834,5.559979883206695e-09,1.4836800132469728e-09,3.717529421842135e-09,1.977692498070513e-10,5.362954304054267e-09
21.66783321667833,5.564086873032606e-09,1.4814690191566547e-09,3.70766448075747e-09,1.9779720246005617e-10,5.360918469703108e-09
21.67783221677832,5.5438521252447705e-09,1.4838741704336568e-09,3.7146338878007193e-09,1.9840638835521188e-10,5.3582419464302865e-09
21.68783121687831,5.553924547941966e-09,1.484325279194966e-09,3.7206971804058847e-09,1.989159343171745e-10,5.35623595287982e-09
21.6978302169783,5.553757662863005e-09,1.4785314630770428e-09,3.7206407186206275e-09,1.9777651955480974e-10,5.3568227821924055e-09
21.707829217078288,5.559557603905855e-09,1.4821558540977495e-09,3.7176022456808636e-09,1.9770962312329008e-10,5.360053568845671e-09
21.71782821717828,5.576673889438212e-09,1.476638304400586e-09,3.715496402583103e-09,1.9744405397735523e-10,5.368776471350543e-09
21.72782721727827,5.5830745267357455e-09,1.4763363443487984e-09,3.7129602749948885e-09,1.9788959289247385e-10,5.375113178170482e-09
21.73782621737826,5.5860926657478e-09,1.4717410576487483e-09,3.7084775381344312e-09,1.9642251887101017e-10,5.371077295317845e-09
21.74782521747825,5.581682851364697e-09,1.4761298514615983e-09,3.712352763147391e-09,1.9716733623260403e-10,5.374841833635995e-09
21.75782421757824,5.5707608238998136e-09,1.476526135931665e-09,3.708126905046393e-09,1.968502959716665e-10,5.3668667150177484e-09
21.76782321767823,5.555124584418856e-09,1.4746880245614764e-09,3.7145330187890893e-09,1.9729687091341894e-10,5.362859392964802e-09
21.77782221777822,5.5539488189126805e-09,1.4841161573730687e-09,3.7214851498835717e-09,1.9820112875821446e-10,5.359637472791543e-09
21.78782121787821,5.55115417176805e-09,1.481858629840185e-09,3.7166347581561155e-09,1.9835867718400145e-10,5.355613931291227e-09
21.7978202179782,5.5515558134004985e-09,1.4806730126312352e-09,3.7175165820941478e-09,1.9957046841611566e-10,5.357029116638098e-09
21.80781921807819,5.556443188308543e-09,1.4800390227543294e-09,3.7155651246832385e-09,1.9699756591123338e-10,5.3463679302207825e-09
21.81781821817818,5.553471787347578e-09,1.4872418506756387e-09,3.7158831568382053e-09,1.983705382422822e-10,5.355732767259184e-09
21.82781721827817,5.544075454113088e-09,1.482926586774583e-09,3.7049093821225966e-09,1.9875001496075633e-10,5.351634640922532e-09
21.83781621837816,5.558330447704871e-09,1.4832086047052317e-09,3.7117805689242823e-09,1.978616273984734e-10,5.363196586976961e-09
21.84781521847815,5.5428462372177155e-09,1.48203684373796e-09,3.711428358099454e-09,1.979751292297632e-10,5.360298984458668e-09
21.857814218578138,5.554532396196954e-09,1.479433174736846e-09,3.712216439823435e-09,1.985846931823063e-10,5.348477108872191e-09
21.86781321867813,5.547439176863754e-09,1.4765137609450163e-09,3.7156243872166236e-09,1.9825914684919471e-10,5.351717783861005e-09
21.87781221877812,5.5682546438514754e-09,1.480903125373086e-09,3.721027169716614e-09,1.9765415600462614e-10,5.3647160125557654e-09
21.88781121887811,5.5616942168211054e-09,1.472755678503825e-09,3.720105195391372e-09,1.9701983583268888e-10,5.36093086449594e-09
21.8978102189781,5.577126703888991e-09,1.4714060058195806e-09,3.70968952971307e-09,1.9565978908181574e-10,5.365723374507064e-09
21.90780921907809,5.577445669967609e-09,1.469748958725001e-09,3.7102364711883942e-09,1.9611003291893668e-10,5.371882070551789e-09
21.91780821917808,5.57489849299591e-09,1.4741172614751144e-09,3.7061460585296607e-09,1.969516660934556e-10,5.371421474064663e-09
21.92780721927807,5.576569673941569e-09,1.4812482215691428e-09,3.710963492929372e-09,1.9645810449120076e-10,5.3648484040611334e-09
21.93780621937806,5.554928813624446e-09,1.4764009176512347e-09,3.711485296819665e-09,1.9808296255659721e-10,5.364161527747688e-09
21.94780521947805,5.5525600937832444e-09,1.4796727485486386e-09,3.7193464533929523e-09,1.9903823611034631e-10,5.3622342322462925e-09
21.95780421957804,5.534420286177484e-09,1.4837783261156432e-09,3.714315557988556e-09,1.982437793019887e-10,5.346109460933854e-09
21.96780321967803,5.543312672317548e-09,1.4813199148733092e-09,3.7122145838518204e-09,1.9916806037357186e-10,5.342835220256509e-09
21.97780221977802,5.543660267973378e-09,1.4899273181390375e-09,3.7095478199699693e-09,1.9921162364361612e-10,5.345332213459476e-09
21.98780121987801,5.533486681760668e-09,1.4831544820279626e-09,3.7095516506631234e-09,1.9732754624082983e-10,5.350741912431764e-09
21.997800219978,5.560804375654432e-09,1.4800546802572489e-09,3.7095115070751773e-09,1.9809985611111454e-10,5.353099084628334e-09
22.007799220077988,5.550576071662346e-09,1.4805302679010478e-09,3.7011945184109137e-09,1.9656161963745506e-10,5.362404676723865e-09
22.01779822017798,5.549927205388068e-09,1.4775908814987082e-09,3.7029521692949326e-09,1.9772134252706496e-10,5.3585460405703415e-09
22.027797220277968,5.5536275070892654e-09,1.4767251297053485e-09,3.7117362744318104e-09,1.9676962602492035e-10,5.360265880805766e-09
22.03779622037796,5.558148324956435e-09,1.485115282605701e-09,3.7196911495958366e-09,1.9696751507800718e-10,5.358890052742245e-09
22.04779522047795,5.569451014064688e-09,1.4731646987411818e-09,3.7192291120530873e-09,1.983087149275849e-10,5.356970635745041e-09
22.05779422057794,5.570385067536445e-09,1.4789190709543612e-09,3.713734679985566e-09,1.9721675053986893e-10,5.361011634987704e-09
22.06779322067793,5.559125422639279e-09,1.4750858075790445e-09,3.7072083414992158e-09,1.9621903439758094e-10,5.372680269949936e-09
22.07779222077792,5.569043043276442e-09,1.4733978597557074e-09,3.7079138387553265e-09,1.9698139148640532e-10,5.373070861730475e-09
22.08779122087791,5.5476165700509065e-09,1.4719261795926525e-09,3.70489575379125e-09,1.970914535688485e-10,5.358982811423432e-09
22.0977902209779,5.546901681322243e-09,1.4797573089039442e-09,3.700226549421591e-09,1.9610549700921835e-10,5.3588378740739525e-09
22.10778922107789,5.555265579549309e-09,1.4807567299635152e-09,3.7060680935863273e-09,1.9769104172292648e-10,5.355912796374463e-09
22.11778822117788,5.543406593440065e-09,1.4765911048846141e-09,3.721205621783593e-09,1.9867046147182938e-10,5.355010685236718e-09
22.12778722127787,5.550980661987335e-09,1.486702830539343e-09,3.7193802519256803e-09,1.9865488358303643e-10,5.343914071265902e-09
22.13778622137786,5.53595265682806e-09,1.4819259766387178e-09,3.7205137925357153e-09,1.9958437112403219e-10,5.3389019818536294e-09
22.14778522147785,5.539853570119955e-09,1.4777173893213884e-09,3.719508881536696e-09,1.9772068424971218e-10,5.353196939079193e-09
22.15778422157784,5.542675404114266e-09,1.4829255596120418e-09,3.7127466368366504e-09,1.9711858294246354e-10,5.345902607054112e-09


==> figs/data/cyl_fk02/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,3.523570833203484e-32,6.048833077234479e-32,8.416141628979011e-32,7.58242417181565e-32,3.65652683807483e-31
0.00999925005624578,0.7345241891968313,0.10850956714814028,0.0770800146675119,0.08603592124612097,0.3512195319203572
0.01999850011249156,0.2650384613911139,0.06426129086030534,0.057896262600224346,0.03170153084723416,0.16775371328437289
0.02999775016873734,0.35375591644257015,0.06832624739454672,0.07072852394949959,0.09306559604659372,0.1892822751040329
0.03999700022498312,0.22741458468544842,0.06138596124425869,0.09634134252406869,0.11835931100169692,0.07415635099347997
0.0499962502812289,0.1340738787792033,0.044387087592791745,0.03303114972066343,0.031590348266463,0.04798323439957631
0.05999550033747468,0.0954281464534074,0.029953380537946706,0.02788264743341586,0.03520925110292058,0.046727687311007425
0.06999475039372047,0.1547968198666516,0.04298667402705446,0.06901008664449693,0.1257764365910804,0.08329373665090196
0.07999400044996624,0.1193497392474722,0.08623226011788718,0.06939809911521853,0.0682202271081053,0.05642673415446038
0.08999325050621201,0.1339734402392406,0.04395494744650217,0.04557459015310997,0.028598904837439338,0.04003787049766194
0.0999925005624578,0.12714917750581972,0.062346785792838325,0.09347182473470131,0.08931918342342121,0.03457570078782474
0.10999175061870359,0.10519695654442793,0.03155614209871079,0.03894280890748837,0.03219239415743387,0.03688420467344447
0.11999100067494936,0.12889213679788025,0.09271585549217252,0.10262583698913348,0.06606863199409753,0.02079785565892272
0.12999025073119513,0.05176697699322523,0.08273458972565087,0.0774633221097534,0.09163445766439704,0.014270557233140904
0.13998950078744093,0.05176416490614093,0.0759524131465971,0.08193810881134829,0.05022739761345043,0.012860385309353897
0.1499887508436867,0.08920591912513184,0.037181159194504335,0.07791069378471824,0.05921204791000119,0.0069512828572685925
0.15998800089993248,0.05943731155791514,0.033773845496404956,0.03952047605509471,0.0497552340720238,0.0024826357894732662
0.16998725095617825,0.08762923170000554,0.044819037388641264,0.025967887368288152,0.03039262586699955,0.0023442858225874554
0.17998650101242403,0.08196800978496516,0.04056767744503724,0.028750886773890406,0.0436049370574175,0.0164520474005388
0.18998575106866983,0.05763720210640848,0.04956808615123655,0.055833120598082334,0.045361861475258156,0.017945302033370202
0.1999850011249156,0.04683836289910172,0.02712461065074631,0.02186634119281761,0.019679732921785098,0.016832059754160352
0.20998425118116137,0.07629657701615879,0.03452118907621798,0.017734455637998157,0.028394495612765292,0.017994899277317313
0.21998350123740718,0.06080898900488785,0.07042847154321505,0.057460228192535975,0.04703791040086698,0.1581964224805136
0.22998275129365295,0.07708994659619217,0.02154650737333467,0.03093536448748525,0.01589249532193298,0.02260288624499
0.23998200134989872,0.05422564093717722,0.026892324758667974,0.037962853710268654,0.02109501625522415,0.012952141352932328
0.2499812514061445,0.062416750544376565,0.03943603894139392,0.02939624212227479,0.01997774780651671,0.004626322151369588
0.25998050146239027,0.035664728219856175,0.02679345096257864,0.015067547411269583,0.015087203093176812,0.0050820507494899496
0.26997975151863607,0.04549613392248457,0.04369341737754032,0.03408761273666079,0.03166520543934927,0.003373325175551077
0.27997900157488187,0.04792927460406499,0.018198735023576974,0.041151858180670735,0.014934050058946532,0.0031769370028366375
0.2899782516311276,0.040405772446526496,0.028823065475313842,0.055485589387874415,0.05643516021388763,0.002596085465511628
0.2999775016873734,0.045792623806257135,0.039046540824224554,0.04311619347697464,0.030434643355106383,0.0027612366341132322
0.30997675174361916,0.04970215013545608,0.03895940340336053,0.032704581998444324,0.02498068874632226,0.0021538333499161316
0.31997600179986496,0.051579585547047266,0.0389196799620715,0.03095219829979559,0.02608964081835844,0.0017588689687510583
0.32997525185611076,0.04902172017053601,0.03383051384771518,0.020446281918632646,0.021928619804395245,0.0011653480462570447
0.3399745019123565,0.05472533277265633,0.0342842229410952,0.025859302946150187,0.014981413865953336,0.002059228994031762
0.3499737519686023,0.055334273254399706,0.0328066873228795,0.023197571471043288,0.012761314845322325,0.0027643910161985995
0.35997300202484805,0.05804222506382094,0.0362835978981879,0.03559234835923611,0.02248234658497643,0.002552037427661154
0.36997225208109386,0.044315891389819353,0.03418609617517847,0.02894733701928439,0.021643003945734506,0.0023603624129894278
0.37997150213733966,0.04544439933255941,0.027282790430473547,0.02824332101495356,0.02196344613901747,0.001876095735927257
0.3899707521935854,0.046331670010340505,0.02551716713217334,0.020272756999511365,0.0159529075532433,0.0020825021966255513
0.3999700022498312,0.051771882990862134,0.03208304825615256,0.020986238435040876,0.01812457672283726,0.004403288944405109
0.409969252306077,0.04582814227403541,0.034728410544476215,0.02407051262151414,0.018334052899047423,0.005104655091427698
0.41996850236232275,0.05008684891219348,0.04148739362045839,0.024160221886501534,0.020516773939855154,0.005769694760041573
0.42996775241856855,0.09733094029546266,0.052283544653882866,0.024773519044921057,0.017645130331552333,0.0026282838470980136
0.43996700247481435,0.11624030881260884,0.05129190320116647,0.022075132629260058,0.01766534995131335,0.0014398098737879248
0.4499662525310601,0.10323123185582306,0.04694242913518692,0.02540243784708383,0.012578011676072802,0.0005427821387162275
0.4599655025873059,0.05345767275952419,0.031006224560545113,0.021820063874375153,0.011681455274261768,0.0007191481462312441
0.46996475264355164,0.03608450939132637,0.03038902948265925,0.019396365839941372,0.008981733020790117,0.0008221237294883475
0.47996400269979744,0.03064104386878841,0.02036772330256273,0.012208537576644677,0.007582607307782645,0.0007383649232112589
0.48996325275604324,0.032859389038368575,0.014893496653964921,0.010007258000301819,0.005411105736431433,0.0006380548480023968
0.499962502812289,0.032617496014421224,0.015592072826959406,0.011397573396129975,0.0053946512003213085,0.0005263683958117263
0.5099617528685347,0.03784917616654824,0.01635043300106589,0.013983727664572175,0.0050465015264191514,0.0005962476207695314
0.5199610029247805,0.03142852872761821,0.01690758807478235,0.01376424231369552,0.0058200226221306,0.0005526081086027186
0.5299602529810263,0.03384343272220762,0.01626121224017113,0.014484149143345034,0.00637698004748459,0.00057189166729346
0.5399595030372721,0.03143210771414132,0.01381420592146802,0.011551463331851121,0.008589202672367038,0.0006292801474368913
0.5499587530935179,0.03000849873988242,0.014132339833776885,0.01105674709001412,0.009310080742324273,0.0007009004041590428
0.5599580031497637,0.024620995662542482,0.012641271927582841,0.012769196609119304,0.008765108027501451,0.0007243877611304111
0.5699572532060094,0.021922575058980903,0.013901403134587363,0.011610242557359643,0.006499973917778413,0.0005961419578535652
0.5799565032622552,0.02085946622478254,0.01562512949913377,0.013437622726622857,0.0052615478576324495,0.0005360204013032076
0.589955753318501,0.020914412744505194,0.01575300260106701,0.008692154743336816,0.005916871876562462,0.00045556746270878517
0.5999550033747468,0.01927577968045887,0.01420718334488896,0.008094219644654437,0.006376366009747204,0.00044279646231172923
0.6099542534309926,0.019265398273426257,0.012353359834356807,0.0067153302809470974,0.0052781043385225004,0.0004611007868599701
0.6199535034872383,0.0157766842177093,0.011112749708303421,0.005717975579533324,0.0034681249491787633,0.00036744502822858255
0.6299527535434841,0.017999322621233008,0.009766497658108272,0.00586046195811824,0.0024870850795290942,0.0003022175627515205
0.6399520035997299,0.021043801537747493,0.008023841265958542,0.006095014775721393,0.0026941144135586943,0.0001541584891901877
0.6499512536559757,0.022700248799318347,0.009397986547769794,0.006440975472074155,0.0037361327159515906,0.00016956470496753726
0.6599505037122215,0.026461756103868837,0.010618876430231057,0.006318352570946383,0.004341522962564129,0.0002954374503892099
0.6699497537684672,0.021548220624369,0.012540619042223752,0.005603102285698384,0.0042133134705939325,0.00033595438134044134
0.679949003824713,0.019280172316491078,0.010501241265821111,0.005893330579475425,0.004296166002945578,0.00033250562013424243
0.6899482538809588,0.014549089824886782,0.012511470499997478,0.0071053806086294425,0.003284874430138262,0.00022171198012123152
0.6999475039372046,0.017341367980580485,0.009423520901362337,0.007393863720552174,0.003163702664553669,0.00018072812074312682
0.7099467539934504,0.02002981181401366,0.008347307824732888,0.007090754227988049,0.002107067338272895,0.00017684762788122555
0.7199460040496961,0.018817538104342037,0.00573696402303602,0.006144671631401723,0.0024743379930430333,0.00016099659487226722
0.7299452541059419,0.016616111931982584,0.0064253080146258,0.006231236420395664,0.002716806551331526,0.00017604458651694697
0.7399445041621877,0.014329997957768742,0.008162831709726917,0.006562457743198717,0.0031639902856241625,0.0001543553782661028
0.7499437542184335,0.014387048175728803,0.011141189476945108,0.0057101234311208015,0.00308486453294694,0.000158367992090577
0.7599430042746793,0.014964988204994166,0.012991936619819672,0.005089059041366433,0.0024057379218595408,0.00013200799535904991
0.7699422543309251,0.017082011332521553,0.0118677113378792,0.003953331166971963,0.0019554525676735274,0.00012977687744506136
0.7799415043871708,0.0164241798019049,0.0081778524232627,0.003871131661052305,0.0015508564341812701,0.00014202108578883102
0.7899407544434166,0.014967756120349791,0.007359127246964851,0.0036617436923571476,0.0017067393755211243,0.0001500075076426862
0.7999400044996624,0.010547900656939557,0.0069334073941368975,0.004035906161595642,0.0017562596360762642,0.00027810166561389186
0.8099392545559082,0.009147848253043597,0.007542085184006671,0.00435587863814969,0.002056228999330678,0.00029914461278716204
0.819938504612154,0.010518966814040995,0.005807275039311836,0.004332156923547619,0.0021958974711151335,0.0002916840855926239
0.8299377546683997,0.013364881230444946,0.006201202531691074,0.0038703632279607795,0.002002565763381034,0.00019693707003088105
0.8399370047246455,0.014657301728303408,0.005493543071726675,0.003980186859261628,0.0015556816182584754,0.00017274115972017715
0.8499362547808913,0.014559905727466446,0.0067096468112186666,0.003977250350185832,0.0012269584931253164,0.00019756090407080097
0.8599355048371371,0.012514654391658945,0.007138797168021824,0.004177836733492592,0.0015000664977417723,0.00020333419333992003
0.8699347548933829,0.01189447639173621,0.006690508325547646,0.0032936780925717866,0.0014834641620280159,0.00024622291735464634
0.8799340049496287,0.013957284329309459,0.0054079403264125706,0.003229716182076004,0.0013752999171238386,0.00032927364567126254
0.8899332550058744,0.015255590021981614,0.0070269061818112235,0.0028763166718458917,0.001076518668561937,0.0003227868171698402
0.8999325050621202,0.014316764112590401,0.007333005236389979,0.003355601744225194,0.0009030254692479543,0.0003614818723926477
0.909931755118366,0.010009496383760488,0.007707894512685084,0.0036882167271201994,0.0010114232733177185,0.00030118589634608377
0.9199310051746118,0.007583119943303945,0.005305523186402701,0.004033327043762023,0.0008638450181607058,0.00035740128778593265
0.9299302552308576,0.006582405346474068,0.005382560057579596,0.003994369568943577,0.000954886683309931,0.0003623667449772698
0.9399295052871033,0.006999398345468151,0.004986939721995641,0.003488903275823154,0.0007438495832336851,0.00034064703238447105
0.9499287553433491,0.007688380011061573,0.0051015251676101705,0.0029150032340440413,0.0009071244883164042,0.0003393089746958391
0.9599280053995949,0.009325666630995938,0.004823740539372489,0.002361473082255623,0.0008927556853570238,0.0003283024500987553
0.9699272554558407,0.011107835015314526,0.004566631764750822,0.0022260027562527804,0.0009208284492016776,0.0003463238670201228
0.9799265055120865,0.011816412298748611,0.004596569889716796,0.0027344020817042826,0.0010885786485553038,0.00033084797369393754
0.9899257555683322,0.011112587540851943,0.00492423866254751,0.002553131261261814,0.0013826675411768902,0.00030720190855156515
0.999925005624578,0.009039192720503755,0.004719066374613777,0.0026425461133376734,0.001399901752369551,0.0003893830348033709
1.009924255680824,0.0071603772281615356,0.004209292365826798,0.00235819791974608,0.0012407540030371558,0.0003860770187626219
1.0199235057370695,0.006643629667886199,0.004662301132073291,0.0022032700727271926,0.0009086782582546868,0.0003797332774359961
1.0299227557933153,0.0068075080062128535,0.004862218917667036,0.0018780875491737907,0.0007878211807327224,0.00035252075731898643
1.039922005849561,0.006923797190194819,0.004693406256648612,0.0016193935241068367,0.0004601419967816304,0.000390449804782954
1.0499212559058069,0.006014965441228613,0.0036527292442953352,0.002026554311696528,0.00035428189447562456,0.0005039112890108024
1.0599205059620527,0.00611077169326845,0.0037975284768948375,0.0019481164925904844,0.0005399875292549592,0.000572263010810446
1.0699197560182985,0.006355620905270579,0.0035077071684202895,0.002063713161822079,0.000593441058768872,0.0005964086913831583
1.0799190060745443,0.006762953719514459,0.0035021837776934286,0.0017253747695376905,0.0006911345190247359,0.0005556544338825945
1.08991825613079,0.005563396331095033,0.003071629989058174,0.0018527727180726473,0.0005959918950135347,0.0004615611750807088
1.0999175061870359,0.0053878458116685905,0.0030153249690253927,0.001478303907323234,0.0006010367643477835,0.00040779524842105935
1.1099167562432817,0.004631454956984462,0.0028934669523692654,0.001289110723442062,0.00046271990589077504,0.0003616375539331372
1.1199160062995275,0.005580369901937908,0.0030240944493554836,0.0010689104228641065,0.0003569210201697803,0.0003688511134484528
1.129915256355773,0.005178633336879854,0.002948023285916667,0.0011039748761175509,0.0003365660985997728,0.000385306867802267
1.1399145064120189,0.005773537906075447,0.002809231851301,0.0013113642386917835,0.00041120160561184413,0.00038654414458772315
1.1499137564682647,0.005694851256468318,0.002499458833340339,0.0013116619435561006,0.0003337229324392576,0.00037331499778820815
1.1599130065245105,0.006774757164919477,0.002246441326096797,0.0011741573147600476,0.0003495987964130618,0.0003729752979505127
1.1699122565807563,0.007039885824703306,0.0026113062299190975,0.0012280296568811678,0.00032104254999118563,0.0003891134130672828
1.179911506637002,0.00636186364018532,0.002642212596487244,0.0012889798629683673,0.0004726525842193343,0.0004539633814049077
1.1899107566932479,0.005793718487753292,0.002901999339021161,0.0013514638828961705,0.00047525736591996044,0.0004334945887491389
1.1999100067494937,0.006242243828037212,0.0024777698481734346,0.0011904028408415434,0.000504517972669428,0.0003860542440431134
1.2099092568057395,0.004908392886306949,0.0021365262810897332,0.0011886394189856131,0.0004894566543353813,0.0003411412416575481
1.2199085068619853,0.004468517910899989,0.002012490185492187,0.0009870656427622567,0.0004441949661852599,0.000338345183601424
1.2299077569182308,0.00362724437173384,0.0023786710854593563,0.0007249717708654037,0.00041202656306029404,0.00030774343693805786
1.2399070069744766,0.003981467095607633,0.0020077813985257937,0.0007192665750792744,0.000342262233856058,0.00026439414577301295
1.2499062570307224,0.0032036193663649132,0.0019003243256482335,0.0008253133202192816,0.00032601587471685497,0.00023377764656151842
1.2599055070869682,0.004984622521767723,0.002002205871751919,0.0006837949734676564,0.00031731488050471847,0.00023016623112627311
1.269904757143214,0.004395728164928392,0.0016070706075660048,0.0008690917627304866,0.00021856742691625408,0.00028447199505938494
1.2799040071994598,0.0033383153777235483,0.0014131702765573465,0.0010848564010745784,0.00018937073014624437,0.0003147658935978594
1.2899032572557056,0.00423986460343468,0.0012685259839868336,0.0009497176742949831,0.00021634760475426458,0.00034085356998668633
1.2999025073119514,0.0037240686195479135,0.0017273999125724535,0.0006889403748575565,0.00018840380108983357,0.00037311910981757175
1.3099017573681973,0.0027370318559113292,0.0015899120915910526,0.0008514063763788479,0.00015229468625449266,0.0003470624672677746
1.319901007424443,0.00300463537455084,0.001367337940442974,0.0007651227678108715,0.00012490370317397667,0.00032102803452475014
1.3299002574806889,0.0023950443524770643,0.0016412758426449714,0.0007895489669338847,0.00015495877135878985,0.0003422574606291064
1.3398995075369344,0.0024598646783367474,0.001588387408028444,0.0006758079745392549,0.0001571298926391555,0.00030365532834793473
1.3498987575931802,0.0026745322022568747,0.001334358462903588,0.0005648398232712388,0.0001458453334434188,0.000298833936896221
1.359898007649426,0.0026717862624882883,0.0012838736788581902,0.0004927894526608774,0.00014870911825465597,0.00029249938640098775
1.3698972577056718,0.00226877150908947,0.0010722370894790281,0.00045113497694202674,0.00013872932824280222,0.0002281885084668076
1.3798965077619176,0.001992806728391556,0.001192961640275029,0.0003434789054219318,0.00015593401287522984,0.00013095307689597503
1.3898957578181634,0.001860071870134952,0.0010447078076223418,0.000498735533759731,0.0001553871034377496,0.00012297803679809334
1.3998950078744092,0.0017610148169600972,0.00098954770723195,0.0004003589547488767,0.00014828843674594329,0.00010549801020648712
1.409894257930655,0.0018461670514357226,0.000900104839620015,0.0003613424673211534,0.00010285717178067647,8.057423945836024e-05
1.4198935079869008,0.00206652651321133,0.0011883432683625378,0.00039575708906704925,7.331297284957522e-05,9.253900408419285e-05
1.4298927580431466,0.002323155986752979,0.0009633441134890368,0.0003522976725926591,7.362764179753717e-05,0.00010083397760838452
1.4398920080993922,0.0016564869567015036,0.0009269745955117141,0.00036561910983358686,7.804252645870504e-05,9.611216267712054e-05
1.449891258155638,0.0019469098309922287,0.0007889216742560283,0.00041380137466328563,5.712602801819902e-05,9.370734260858736e-05
1.4598905082118838,0.0023000007822868178,0.0006227499253168258,0.0004034333845634434,7.753691760450277e-05,9.647157939651661e-05
1.4698897582681296,0.0017163833452740731,0.0006425478379073369,0.0002565135142112827,8.040217428030921e-05,7.940604687056408e-05
1.4798890083243754,0.0017145870064177757,0.0006080675914500238,0.0002606866533434801,7.125203659799243e-05,8.878184724035607e-05
1.4898882583806212,0.001427360474362895,0.0006834312892894578,0.00021933367904817164,7.446271679324376e-05,9.167320864399102e-05
1.499887508436867,0.0011650456995999617,0.0006237706906395135,0.00020695659095332615,6.362716588496284e-05,7.257038248814321e-05
1.5098867584931128,0.0015151012788524496,0.0006371959093831102,0.00023852593991835805,5.0284978489221555e-05,9.425547768880932e-05
1.5198860085493586,0.0011692073879739336,0.0006075310074884841,0.0002789087836772947,4.7354485181881556e-05,6.0916895037544646e-05
1.5298852586056044,0.0013182794200035997,0.000448251282726499,0.00028963177751125204,4.498192223272973e-05,8.134919743530072e-05
1.5398845086618502,0.0011820152935799416,0.0004922602728554687,0.00019005942335973485,4.434146298893939e-05,0.0001592878376568301
1.5498837587180958,0.0009436985092832271,0.0004289706083128892,0.00019307469067338342,4.191190472405786e-05,0.0002846890280129749
1.5598830087743416,0.0013969447049672226,0.0004632833461336804,0.00022203232240486953,3.4497917724330955e-05,0.0003230401948712895
1.5698822588305874,0.0008344581884380023,0.00033855601419886165,0.00016888035418457603,3.941104654341104e-05,0.0002803131475438099
1.5798815088868332,0.0010274205240848897,0.00039260996030189246,0.00012098756696976373,3.4129961746149514e-05,0.00011417158933940436
1.589880758943079,0.0010733746877656083,0.00042331887855549626,0.00015932241249361765,2.1513180777602258e-05,0.0003440875176609824
1.5998800089993248,0.0007759305332671692,0.00038263833822569943,0.00011322318052152795,1.7735445353058765e-05,0.0005478975051708013
1.6098792590555706,0.0008849119998050407,0.00033674427258311194,0.00012672155426834186,2.3613840222620923e-05,0.0005933723606716575
1.6198785091118164,0.0010366180959302243,0.00037267196983428253,0.00012922429970016225,2.1688957350041113e-05,0.0017237581875740398
1.6298777591680622,0.0007282216824271405,0.00031025421020055107,0.0001286671613793688,1.540902125534815e-05,0.0006754955901280066
1.639877009224308,0.0007273438388408701,0.00025588338800824765,0.00015033619158093484,1.8555454459190445e-05,0.0004034670873900081
1.6498762592805538,0.000721733539125074,0.00026054620799302423,0.00012548796311421381,1.8331062957467054e-05,0.000639590011470159
1.6598755093367994,0.0005984828218938077,0.00034754635926104003,0.00014168308116991942,1.655035133735259e-05,0.0007554570714573703
1.6698747593930452,0.0005464018026445453,0.0002842989392263383,7.666004217004052e-05,1.5943231377015664e-05,0.0005515300972823409
1.679874009449291,0.0005138873418920119,0.00027511336714735387,0.00010278756421857365,9.072567134957048e-06,0.00016445733052059127
1.6898732595055368,0.0005223408988991199,0.0002539361752003189,8.085763591653476e-05,7.998109804152467e-06,0.0002270655316179492
1.6998725095617826,0.0004728131949547257,0.00023026509999630898,9.729076314930517e-05,6.564437496569614e-06,0.00013806198579715287
1.7098717596180284,0.0004572102878091105,0.00019790845419110525,8.315652071137059e-05,8.424876997232281e-06,5.099786006944203e-05
1.7198710096742742,0.0005650733699934753,0.00022645955762963995,6.337733875084877e-05,7.646375124939533e-06,0.00012732107549762135
1.72987025973052,0.0006287357738147386,0.00017721526954365122,6.0687767325716635e-05,5.659062242890922e-06,0.00015167744105110999
1.7398695097867658,0.0004646198474651522,0.00015084042369119924,6.739034960993938e-05,6.9378666153795654e-06,5.773937019480155e-05
1.7498687598430116,0.0003647612369238075,0.00018022846786187977,6.160808068626074e-05,5.341782577388607e-06,4.7122300117437873e-05
1.7598680098992574,0.00043990774540479097,0.00018440013463316026,5.790802920168148e-05,5.659550431158924e-06,2.5339096336940875e-05
1.769867259955503,0.00047498200270910886,0.00014162483096804695,5.737002951839971e-05,4.363592533368136e-06,4.0754957752126545e-05
1.7798665100117488,0.0003984448042463576,0.000142073259415224,4.863053419980405e-05,4.467722270513143e-06,4.9377456723537243e-05
1.7898657600679946,0.0003246936210642903,0.00014880426226664343,4.999917483673124e-05,4.213520685187476e-06,3.41242840104788e-05
1.7998650101242404,0.0003755534460344026,0.0001889676593023843,4.9415916464380385e-05,3.437115084766711e-06,2.6651884004462255e-05
1.8098642601804862,0.000359769582386617,0.00012353730701398472,6.516676273601274e-05,3.4377715247909356e-06,2.5857263503671885e-05
1.819863510236732,0.0003656014875101837,0.00012174747089402593,3.7116842679420724e-05,2.8652476080615683e-06,2.3644588834021397e-05
1.8298627602929778,0.00027151858244650286,0.00010423117335919923,4.70540299945868e-05,3.229767943419374e-06,2.4175279840179368e-05
1.8398620103492236,0.00027121454542043097,0.00010950221421065487,3.417920177830651e-05,2.456482228318349e-06,1.4665432944561447e-05
1.8498612604054694,0.00031832720218955295,0.0001137648195064077,4.0533086415743694e-05,2.096531617323405e-06,1.1556697958347543e-05
1.8598605104617152,0.0003238224639996431,0.00010453027422844678,2.550463062778036e-05,1.2026656679323544e-06,1.9385436626234183e-05
1.8698597605179608,0.00024002763546374762,8.830717195337112e-05,3.004050660514349e-05,1.6682987489188117e-06,1.6275249525948334e-05
1.8798590105742066,0.0003181279926067165,9.057203420160593e-05,2.0946756722843142e-05,1.7535615708234397e-06,1.4966777012091352e-05
1.8898582606304524,0.00022800029116611895,0.00010549707724412323,2.393417308667157e-05,1.3761724433684586e-06,1.7711768175856916e-05
1.8998575106866982,0.00021998839374575915,7.170394050546382e-05,2.0872363023877773e-05,9.70805242114552e-07,1.3781753281429067e-05
1.909856760742944,0.0002403519726638134,7.163123290727336e-05,2.2128943186311895e-05,1.1765641755277892e-06,1.5359498265559925e-05
1.9198560107991898,0.00019386782701997937,6.817538458634441e-05,1.745389097827852e-05,1.3080669425855026e-06,1.3084577677995848e-05
1.9298552608554356,0.0001885445449692865,5.875240586829769e-05,1.766452479896434e-05,1.276435984448221e-06,1.2282369782155863e-05
1.9398545109116814,0.00018530284014857173,5.448214851664466e-05,1.876824948499592e-05,7.61762096251123e-07,1.0284934688264251e-05
1.9498537609679272,0.00018843672302317258,4.9040225952796476e-05,1.1928655506049555e-05,9.294468884040286e-07,1.4614753455249996e-05
1.959853011024173,0.00026110630542996224,5.997774441848329e-05,1.3098674326004209e-05,1.0593635263117911e-06,1.3688538238829108e-05
1.9698522610804188,0.00014751615093057944,5.736946263310523e-05,1.6584764197290313e-05,8.441942160448011e-07,1.5714815558879598e-05
1.9798515111366644,0.00020953506143392024,4.61704017664486e-05,1.4576075508579357e-05,7.837108508915468e-07,8.519483111582404e-06
1.9898507611929102,0.00012319227938986353,3.1898286019723156e-05,1.5484541329949558e-05,6.63925724939441e-07,1.790451474252074e-05
1.999850011249156,0.00014423967817243254,6.157663770446284e-05,1.0210195580511105e-05,7.343278104069587e-07,1.3213399267239215e-05
2.0098492613054018,0.0001604348372856877,3.812015889980722e-05,1.027437447630976e-05,5.588024763366835e-07,1.3164221371409954e-05
2.019848511361648,0.00013228127381708366,4.318756352881014e-05,9.710901626770435e-06,4.6170253905590784e-07,1.1295769402993028e-05
2.0298477614178934,0.00012642303264181202,3.869168419984369e-05,1.0723146146867176e-05,4.910099809910415e-07,1.0190604975337039e-05
2.039847011474139,0.00015685994120866016,3.0337031313711225e-05,8.395548675552232e-06,4.090257025707995e-07,1.0784366823874072e-05
2.049846261530385,0.00013904151061076327,4.298637644912275e-05,8.059553907738441e-06,3.4921674587957e-07,1.6399730254618883e-05
2.0598455115866305,0.00011264059151003368,3.745629347197432e-05,8.557606561532885e-06,2.935433919228552e-07,8.587668581324455e-06
2.0698447616428766,0.00010602658136059902,2.7816222386477542e-05,7.679679654012434e-06,2.977801292643655e-07,9.353212776326116e-06
2.079844011699122,0.00011343720927013728,2.798897102514791e-05,6.689097621366992e-06,3.1420267640154466e-07,8.59705676264624e-06
2.089843261755368,9.516103531227839e-05,2.4258142499023327e-05,6.0617122903810854e-06,2.497554913707408e-07,8.422700874318175e-06
2.0998425118116137,0.00010596862896549995,3.714967660406799e-05,7.169827391420426e-06,2.3263464162899024e-07,7.2441463345926626e-06
2.1098417618678598,0.00010085757414815408,2.532429217981064e-05,5.852234975860315e-06,2.4453618930125006e-07,8.414425673399415e-06
2.1198410119241053,7.930059684562441e-05,2.5005433613897215e-05,5.148516460962628e-06,2.2663779606438691e-07,8.645259568514619e-06
2.1298402619803514,9.149921517604738e-05,2.117163212828373e-05,6.659548214352063e-06,2.112659589979034e-07,7.851792513684593e-06
2.139839512036597,8.04283375016663e-05,2.264873459927131e-05,5.46128570625268e-06,1.9710486991823503e-07,1.3609295405522587e-05
2.1498387620928425,8.366234781271784e-05,2.352033280313978e-05,5.061752146320938e-06,1.9334161949748596e-07,1.4684301489137045e-05
2.1598380121490885,7.084391550110774e-05,1.5200131590131783e-05,4.381945764296946e-06,2.0067031444323636e-07,1.6301745575730727e-05
2.169837262205334,7.157141831187822e-05,1.5596097135816725e-05,4.689964547644877e-06,1.819027932987965e-07,3.3830749481980146e-05
2.17983651226158,4.7789212690192294e-05,1.8041580098405258e-05,4.467553675845022e-06,1.8656299314555277e-07,9.38927181728207e-06
2.1898357623178257,6.574625591656312e-05,1.059181555382157e-05,3.4401645632015722e-06,1.876946654362758e-07,3.038523197133961e-05
2.1998350123740718,6.374505103620951e-05,1.0316872234369405e-05,4.022577056499036e-06,1.7750867568810235e-07,1.834439626338086e-05
2.2098342624303173,5.163625652788314e-05,1.1975000206637031e-05,3.72798542722649e-06,1.7774368532920552e-07,1.797292456246694e-05
2.2198335124865634,6.557985851095158e-05,1.3514854229754986e-05,3.2392351651636788e-06,1.8107959724631668e-07,1.125431761226223e-05
2.229832762542809,5.7301209311388194e-05,1.3373756622674987e-05,3.849922681140427e-06,1.7201884112504684e-07,2.835592623319742e-05
2.239832012599055,5.6623037626694596e-05,8.766997910861577e-06,3.4002283006478902e-06,1.664044939064467e-07,7.001243136589107e-06
2.2498312626553005,5.3547099245826205e-05,1.0595715269335649e-05,2.932033314581625e-06,1.6845923401072716e-07,6.75474716553449e-06
2.259830512711546,4.9648641689225745e-05,1.0110896490387503e-05,2.997639322124678e-06,1.6062757952183522e-07,1.0258949672134669e-05
2.269829762767792,6.055539918222858e-05,1.2352896125936492e-05,2.92803947562787e-06,1.561889771598688e-07,1.2835813119149708e-05
2.2798290128240377,5.2760621953619984e-05,7.5023815912636434e-06,2.806575286792953e-06,1.5830224727187183e-07,5.403370999077361e-06
2.2898282628802837,4.512626822105306e-05,8.567622175393738e-06,2.6876198270643846e-06,1.4331728713872234e-07,3.892707049248989e-06
2.2998275129365293,4.119097932179178e-05,8.324056090905214e-06,2.6908193933755914e-06,1.439977146188329e-07,4.811659397790181e-06
2.3098267629927753,4.331436975245069e-05,7.363722723249274e-06,2.7302866034782286e-06,1.4050113354415228e-07,4.309460785585315e-06
2.319826013049021,4.133715998974295e-05,6.323885233997918e-06,2.628486735363891e-06,1.361062221677932e-07,5.064622853831764e-06
2.329825263105267,4.5868326767259574e-05,5.826224620953227e-06,2.4584330891562557e-06,1.3366305710543087e-07,3.756420904717813e-06
2.3398245131615125,3.121213291007066e-05,5.218240412555213e-06,2.4411502635831675e-06,1.250200290544441e-07,4.028386069502106e-06
2.349823763217758,3.652584788837824e-05,5.7097438505607885e-06,2.354068903706772e-06,1.2261619607031955e-07,4.009911590257477e-06
2.359823013274004,3.4156438705599534e-05,6.61308475719856e-06,2.2315096544387006e-06,1.2074040752707012e-07,4.361099321855682e-06
2.3698222633302497,2.6257223026547726e-05,4.824783265138387e-06,2.255256619078813e-06,1.2280555661640057e-07,3.1490413087357254e-06
2.3798215133864957,3.9974157834804566e-05,6.115254961854729e-06,2.1709832049761493e-06,1.1969116656406415e-07,3.499448981109875e-06
2.3898207634427413,3.0102747346036114e-05,5.534566862053983e-06,2.1303538911167488e-06,1.1819736083798012e-07,3.4782483625651445e-06
2.3998200134989873,2.982377554402806e-05,4.3305075075557024e-06,2.227213349120705e-06,1.1371739986686551e-07,2.9309050478424754e-06
2.409819263555233,2.987185541780326e-05,3.2680277716809725e-06,2.044882127599832e-06,1.1323351643758476e-07,3.531446022937469e-06
2.419818513611479,2.3484111343175976e-05,3.73271024316468e-06,1.992130584932494e-06,1.1370940341423578e-07,3.066768166429839e-06
2.4298177636677245,2.801921193387877e-05,2.4148863947101363e-06,2.0335219573636783e-06,1.0417700432057022e-07,2.844124236313812e-06
2.4398170137239705,2.3847972262336342e-05,3.376856911535132e-06,1.8687661196122412e-06,1.0488610696118227e-07,2.7755795632882832e-06
2.449816263780216,2.2826839749307757e-05,4.321206019999435e-06,1.8882487912834656e-06,1.0509916493601253e-07,2.666760780134398e-06
2.4598155138364617,1.7985265641425467e-05,2.901048886503531e-06,1.8257808708180447e-06,1.0197329507779169e-07,3.208751967431196e-06
2.4698147638927077,1.8914807805960357e-05,2.9706100078940564e-06,1.811209763897362e-06,9.975238218901168e-08,2.8212239771658357e-06
2.4798140139489533,1.6450034710868714e-05,2.2130404117401467e-06,1.7628942435132783e-06,9.574136029270111e-08,2.9330958922610236e-06
2.4898132640051993,1.7178655970260583e-05,3.1626331184567084e-06,1.7094616106131013e-06,9.408247529318671e-08,2.5920905591209143e-06
2.499812514061445,2.004621773550089e-05,2.210234330580598e-06,1.7061464709013823e-06,9.683302972422935e-08,2.381805011755862e-06
2.509811764117691,1.5329869535857324e-05,2.3236690618229524e-06,1.6834994479897231e-06,8.956843673108961e-08,2.5022774298062482e-06
2.5198110141739365,1.546772609041354e-05,2.9785771721899373e-06,1.6425760197811792e-06,9.112065386161214e-08,2.4974128945652873e-06
2.5298102642301825,1.6318319762020256e-05,1.8625039652543253e-06,1.5595768358758441e-06,8.676662992526793e-08,2.3822663457219366e-06
2.539809514286428,1.1746468094189744e-05,2.5374635638649497e-06,1.586041006069524e-06,9.050317840428774e-08,2.293892125535133e-06
2.549808764342674,1.6982734652235084e-05,1.7620142214341523e-06,1.5416211957829305e-06,8.734564225690699e-08,2.0735576598774022e-06
2.5598080143989197,1.4711214744004217e-05,1.9222529158305177e-06,1.5110630934796308e-06,8.046254426525502e-08,2.350168572557792e-06
2.5698072644551653,1.6170912376429764e-05,1.66393218612792e-06,1.4773890559059066e-06,8.07682853780357e-08,2.2740535978034994e-06
2.5798065145114113,1.4720003557440405e-05,1.4932905937665053e-06,1.443569343899709e-06,8.006189505529539e-08,2.1660156619571223e-06
2.589805764567657,1.3132573228699163e-05,1.5764637697490768e-06,1.4228925076820275e-06,7.775987308450312e-08,2.463642093244395e-06
2.599805014623903,9.005706228697192e-06,1.5731017507523239e-06,1.372848823665787e-06,7.488264887005868e-08,2.4082028572850767e-06
2.6098042646801485,1.1462740119721872e-05,1.6455152178269771e-06,1.3760259794243334e-06,7.684000222564565e-08,2.405961968886665e-06
2.6198035147363945,1.2219309722814281e-05,1.4633248492494811e-06,1.3457177538888031e-06,7.510513426015409e-08,2.1563742713295303e-06
2.62980276479264,1.0195837797861874e-05,1.2060218034140451e-06,1.320047984487535e-06,7.125274550559808e-08,1.9742857037012664e-06
2.639802014848886,1.046968291979073e-05,1.0461167254979358e-06,1.3031624421107136e-06,7.276329795078868e-08,2.0123015284499365e-06
2.6498012649051317,9.42086163717698e-06,1.1147270633704955e-06,1.2652159469280434e-06,6.902939321993635e-08,1.843065604293781e-06
2.6598005149613777,1.0421279813194724e-05,9.59289455879252e-07,1.2419860910136414e-06,6.882039197788712e-08,2.068204258427068e-06
2.6697997650176233,9.82932506543749e-06,1.2427672547705611e-06,1.2321884936518197e-06,6.51277294603193e-08,2.087839669713946e-06
2.679799015073869,8.046914003836101e-06,1.1082339169610781e-06,1.198664555915113e-06,6.67324698974312e-08,1.7460727777405312e-06
2.689798265130115,8.571946089650344e-06,1.1329993071943751e-06,1.1918018167968172e-06,6.415754567150992e-08,1.6839866161917115e-06
2.6997975151863605,9.163876251265561e-06,8.413630873581481e-07,1.1664180125483408e-06,6.340516661683743e-08,1.6528522167740627e-06
2.7097967652426065,7.000075396532912e-06,7.796027677595945e-07,1.1454358006583088e-06,6.220514310578913e-08,1.7236157146581441e-06
2.719796015298852,6.6485171652528676e-06,6.80934899386037e-07,1.1151318532417965e-06,6.208955170256529e-08,1.729848829976567e-06
2.729795265355098,6.582028195156918e-06,7.297879976199722e-07,1.097896772151041e-06,5.934466854750364e-08,1.5838583898017145e-06
2.7397945154113437,5.6403370892035016e-06,9.324156374269152e-07,1.0718603428806197e-06,5.874650562065828e-08,1.5241979893881333e-06
2.7497937654675897,5.761794744467995e-06,7.882550886949631e-07,1.0652125357795384e-06,5.988364018670308e-08,1.6010100224943142e-06
2.7597930155238353,6.8571881585692584e-06,7.083487050906395e-07,1.0274693718975552e-06,5.5908043949909066e-08,1.5068839445144759e-06
2.7697922655800813,4.747112181021735e-06,6.329855712582542e-07,1.0298131332798508e-06,5.631612105903656e-08,1.4777548357765575e-06
2.779791515636327,6.199531031143197e-06,5.357235072343893e-07,1.0050959150163344e-06,5.438663630427351e-08,1.5255072012056084e-06
2.7897907656925724,4.963995629247925e-06,5.473468836039809e-07,9.84174487261922e-07,5.324743333543634e-08,1.3882173952944024e-06
2.7997900157488185,5.6392524755386545e-06,5.948422509362064e-07,9.638493777304662e-07,5.2670553488742155e-08,1.3890489966541996e-06
2.809789265805064,4.3664805177621806e-06,6.114579277923913e-07,9.47066208606979e-07,5.2194061795722583e-08,1.387506734612662e-06
2.81978851586131,4.110576248224317e-06,5.96815368998383e-07,9.28239388842365e-07,4.929653761186436e-08,1.3032408322693118e-06
2.8297877659175557,3.5390562058131254e-06,5.155628733715462e-07,9.091661583941432e-07,4.970443203647058e-08,1.3489560894301684e-06
2.8397870159738017,4.365671124163528e-06,4.790086828799829e-07,9.040781753229553e-07,4.906345385136577e-08,1.3502220005064029e-06
2.8497862660300473,5.013872051563681e-06,4.7085593133820864e-07,8.880760496088669e-07,4.799834852535364e-08,1.2900028443337573e-06
2.8597855160862933,3.6581990380886827e-06,4.2412025895962035e-07,8.768818241907454e-07,4.7639788580134474e-08,1.2567058578511158e-06
2.869784766142539,3.2730463756135848e-06,4.655873266968198e-07,8.634754567569503e-07,4.6513219100254464e-08,1.2228465810452564e-06
2.8797840161987844,4.172236158567801e-06,4.957882468143126e-07,8.39155195201238e-07,4.69238002268439e-08,1.2148999124438975e-06
2.8897832662550305,3.5227724221844335e-06,4.2350167047413894e-07,8.23346217796588e-07,4.5815415979264565e-08,1.1906567387809306e-06
2.899782516311276,3.836123358977444e-06,4.268093224706168e-07,8.117754571828033e-07,4.3166528969378665e-08,1.1743570675174968e-06
2.909781766367522,4.305127429908155e-06,3.8815898614843334e-07,7.98321762189568e-07,4.308878447649922e-08,1.14049195224665e-06
2.9197810164237676,1.9334814032044413e-06,3.6726132687202456e-07,7.921873805837292e-07,4.249823649127772e-08,1.1310218421505316e-06
2.9297802664800137,2.61683007011891e-06,3.6248206150733934e-07,7.805930058621503e-07,4.2771859513965675e-08,1.1362488267149804e-06
2.9397795165362592,2.7585392593354167e-06,3.764136717395763e-07,7.615992771219643e-07,4.081618715539796e-08,1.100891538825474e-06
2.9497787665925053,2.060935575729444e-06,3.751278471560852e-07,7.574229742888622e-07,4.177577029378941e-08,1.0915130142439184e-06
2.959778016648751,3.078868280937068e-06,3.73521834094218e-07,7.421038419441706e-07,3.9936770308779516e-08,1.0637780067218753e-06
2.969777266704997,2.615142536136407e-06,3.2907882658872846e-07,7.307511540789675e-07,3.986717808944112e-08,1.058975187871377e-06
2.9797765167612424,2.1054264774953034e-06,3.215340206218297e-07,7.232392650621228e-07,3.911001389876455e-08,1.0274496701215787e-06
2.989775766817488,2.0546360931220483e-06,3.023115997451297e-07,7.114432958064119e-07,3.8264631334587355e-08,1.0141663720648505e-06
2.999775016873734,2.3156907638564377e-06,3.157602422559432e-07,6.946359425909101e-07,3.787987288388963e-08,1.0199659026145285e-06
3.0097742669299796,1.960117441734372e-06,3.512365079596721e-07,6.818379962748063e-07,3.6494794672282444e-08,9.857747032434307e-07
3.0197735169862256,2.450137503157015e-06,3.416542976120439e-07,6.751378711861835e-07,3.586583005990491e-08,9.652377872062848e-07
3.0297727670424712,2.0029572370157073e-06,2.9577888242317294e-07,6.665184203762554e-07,3.624801903321305e-08,9.540337715302707e-07
3.0397720170987172,1.786503905603626e-06,2.8636557859418084e-07,6.526852227460244e-07,3.621292611764367e-08,9.363129261180382e-07
3.049771267154963,2.0186193569451833e-06,2.4630564787870544e-07,6.391560096269268e-07,3.493856828550805e-08,9.263284687062652e-07
3.059770517211209,1.4033017548898576e-06,2.528106528776525e-07,6.328231895350949e-07,3.434879087290762e-08,9.136095226688005e-07
3.0697697672674544,1.9485946077448735e-06,2.919661115152186e-07,6.217910626975709e-07,3.389262038103629e-08,8.943218232512534e-07
3.0797690173237005,1.6794433901719858e-06,2.833280445423191e-07,6.141913762307373e-07,3.256784552583445e-08,8.882096616426388e-07
3.089768267379946,1.1028561108477467e-06,2.6585451981264743e-07,6.026892312227725e-07,3.211758790733136e-08,8.768970693198281e-07
3.0997675174361916,1.602560605924011e-06,2.4267794437066686e-07,5.949874883939967e-07,3.133649922995989e-08,8.561623080783889e-07
3.1097667674924376,9.838350711268346e-07,2.23473507477925e-07,5.838683178729675e-07,3.161466058166034e-08,8.443154186082742e-07
3.119766017548683,1.313866872801355e-06,2.3357831426491387e-07,5.738474666891265e-07,3.120961923295696e-08,8.254941980421375e-07
3.1297652676049292,1.4968374068049678e-06,2.3274063563723986e-07,5.660975503076459e-07,3.0770617062860835e-08,8.17965747688819e-07
3.139764517661175,1.2338723410592177e-06,2.5693989692436834e-07,5.58850625816285e-07,2.99648034730786e-08,8.101370540435155e-07
3.149763767717421,1.18718205306331e-06,2.2880120211982674e-07,5.475243266398369e-07,2.948106558390965e-08,7.9437742738847e-07
3.1597630177736664,1.2032392553719702e-06,2.152839001277672e-07,5.437379541672043e-07,2.8912648487092764e-08,7.786072636536836e-07
3.1697622678299124,1.2740120889972528e-06,2.1203142796220006e-07,5.292154229518633e-07,2.8871624382201252e-08,7.65057913282528e-07
3.179761517886158,1.2957262588885764e-06,2.1165330124812012e-07,5.22824792696887e-07,2.8027463896922144e-08,7.541351817065806e-07
3.189760767942404,7.782078794667388e-07,2.2192710495184439e-07,5.134915385353552e-07,2.7708685864761038e-08,7.423136100327375e-07
3.1997600179986496,1.4790399870253016e-06,2.1187624648444234e-07,5.093257868353256e-07,2.7411008214276726e-08,7.366092610105476e-07
3.209759268054895,1.0970288893648945e-06,2.1079506986375959e-07,5.021999028084422e-07,2.6975318738474548e-08,7.250997246301581e-07
3.219758518111141,9.938271758662328e-07,1.975594428002626e-07,4.95196541299385e-07,2.6639454775960765e-08,7.109301512066804e-07
3.229757768167387,1.344715183789796e-06,1.9631921300981426e-07,4.877568346110815e-07,2.6364270346169386e-08,7.029418610375583e-07
3.239757018223633,7.380801887814691e-07,1.9671066674846187e-07,4.796964809581914e-07,2.5172475880201975e-08,6.952458088140871e-07
3.2497562682798784,1.202623234156077e-06,1.908481166929436e-07,4.7362962640157653e-07,2.5280791959056078e-08,6.802807482758724e-07
3.2597555183361244,1.004312587180837e-06,1.9509738385700308e-07,4.672784852632344e-07,2.5084627464756463e-08,6.706454910351872e-07
3.26975476839237,6.780570805695855e-07,1.8529215118872038e-07,4.606228522214438e-07,2.4535858434894455e-08,6.661681150527546e-07
3.279754018448616,1.0561355175040173e-06,1.847427578310311e-07,4.5381272012694385e-07,2.4509265154793123e-08,6.556054755295131e-07
3.2897532685048616,6.514139404854272e-07,1.7755663203580646e-07,4.4524537465975634e-07,2.384951290338257e-08,6.429962573914973e-07
3.2997525185611076,1.0334116887005617e-06,1.775864514468135e-07,4.4334475237991564e-07,2.350693777482465e-08,6.349246704711908e-07
3.309751768617353,7.65573924635252e-07,1.7981414975730122e-07,4.3508111456400453e-07,2.3254288455345282e-08,6.271126086482348e-07
3.319751018673599,8.544064395222842e-07,1.7539388583719526e-07,4.2835470962008945e-07,2.290999683685986e-08,6.17704841042988e-07
3.329750268729845,9.747943735707556e-07,1.7430056487030722e-07,4.2210753652045735e-07,2.2958772626463623e-08,6.096762111342406e-07
3.3397495187860904,6.70945983169129e-07,1.6449476860310604e-07,4.1616893877414705e-07,2.2618016211008023e-08,5.999916437421701e-07
3.3497487688423364,9.817177564665543e-07,1.6586581174098047e-07,4.092729792525839e-07,2.204126019162441e-08,5.889570505501609e-07
3.359748018898582,5.470677472407697e-07,1.6412670651485102e-07,4.036565901847069e-07,2.18761903847907e-08,5.827653158924695e-07
3.369747268954828,8.742395043223496e-07,1.6226857373277969e-07,3.962498316788006e-07,2.129155953150727e-08,5.719719515516566e-07
3.3797465190110736,5.913823661280742e-07,1.5725843600603922e-07,3.902512812368878e-07,2.105632640590192e-08,5.640630910532084e-07
3.3897457690673196,7.222096164765397e-07,1.5145897711535467e-07,3.853947459698408e-07,2.0279025306374352e-08,5.588199189031085e-07
3.399745019123565,6.522366524973188e-07,1.5172555025405972e-07,3.8026579429038226e-07,2.048201416766386e-08,5.477662160435409e-07
3.409744269179811,6.472308312425846e-07,1.5110127002993803e-07,3.774316842054616e-07,1.9996116717274977e-08,5.411229532082303e-07
3.419743519236057,7.299170059562417e-07,1.5393258324547047e-07,3.702139519076687e-07,2.014897874488488e-08,5.35023475819759e-07
3.4297427692923024,5.610046964841779e-07,1.4772596942550309e-07,3.659708613109843e-07,1.9461392124385326e-08,5.260507099467686e-07
3.4397420193485484,7.480515887839508e-07,1.4555016906603022e-07,3.5900800792411163e-07,1.8997521127529977e-08,5.207590649339014e-07
3.449741269404794,4.86353163111992e-07,1.4319226450141606e-07,3.5451679979872254e-07,1.900593637663012e-08,5.103675076815385e-07
3.45974051946104,7.107204991945109e-07,1.4058912325085668e-07,3.5121811519095054e-07,1.8876839593982525e-08,5.063879624905233e-07
3.4697397695172856,5.169184258554583e-07,1.3986384365751388e-07,3.4586018205751907e-07,1.8745887474391822e-08,4.992739109321816e-07
3.4797390195735316,6.447662503988357e-07,1.3838209672355162e-07,3.4181409440989273e-07,1.8316963839439875e-08,4.907644833681358e-07
3.489738269629777,6.019460052474753e-07,1.343945653640734e-07,3.3477185337767714e-07,1.7955525525374763e-08,4.856059131914352e-07
3.499737519686023,4.737608176549702e-07,1.306769949547249e-07,3.308671943934219e-07,1.7997624281649267e-08,4.7793870527931e-07
3.509736769742269,6.335515837251159e-07,1.309133467363591e-07,3.2538833041140624e-07,1.7627790046635434e-08,4.713582289373448e-07
3.519736019798515,4.449067052282464e-07,1.3023078759674013e-07,3.2275265453650235e-07,1.7215334355009415e-08,4.6639097566504175e-07
3.5297352698547604,5.879168142956295e-07,1.2733235365015404e-07,3.189553642346603e-07,1.7061051935341528e-08,4.603031355446744e-07
3.539734519911006,4.658647153727041e-07,1.2606556859849056e-07,3.1475835356777534e-07,1.6873303511877646e-08,4.5421816531629435e-07
3.549733769967252,5.471263832924775e-07,1.23486323596109e-07,3.099166107243016e-07,1.6897316733857094e-08,4.485381586321354e-07
3.5597330200234976,4.3830654668041397e-07,1.2202400522140464e-07,3.074277921877777e-07,1.6461970928048806e-08,4.436583742253374e-07
3.5697322700797436,5.073715180536327e-07,1.2213488738733807e-07,3.025465497039502e-07,1.6187196759600407e-08,4.3727386418462034e-07
3.579731520135989,4.7165749494410985e-07,1.2206769030316833e-07,2.974702341139696e-07,1.6291016159759323e-08,4.3164928640155543e-07
3.589730770192235,4.239237982341184e-07,1.185129991453528e-07,2.9555281449453575e-07,1.5911457729719065e-08,4.2617548193189785e-07
3.5997300202484808,4.995809410804021e-07,1.1688096355332639e-07,2.9051537690017605e-07,1.5753213362997472e-08,4.2155303954275926e-07
3.609729270304727,4.177724900255336e-07,1.1562030951750588e-07,2.880462768373603e-07,1.5573756497741232e-08,4.1540318061712393e-07
3.6197285203609724,5.123268096961262e-07,1.1441307520907292e-07,2.8343198883745655e-07,1.544998057163912e-08,4.092598391792104e-07
3.629727770417218,3.9719494194359836e-07,1.1320143504037202e-07,2.800441340663401e-07,1.4906553695667705e-08,4.041803583228554e-07
3.639727020473464,4.7231265249634284e-07,1.1232733458888678e-07,2.755041266799992e-07,1.4776209022427378e-08,3.991497444093467e-07
3.6497262705297095,3.9465523849139415e-07,1.0772208008684393e-07,2.713210491790551e-07,1.4448609356151489e-08,3.9300424128713026e-07
3.6597255205859556,4.394627491196098e-07,1.0685798482879464e-07,2.683190270176706e-07,1.4212068079240071e-08,3.8731391100382726e-07
3.669724770642201,3.682829437136e-07,1.0599677655840967e-07,2.6481877982805695e-07,1.442512443111812e-08,3.837805217359109e-07
3.679724020698447,4.372878613509064e-07,1.0521581843162717e-07,2.604623705009576e-07,1.4000610024838476e-08,3.7702380260662265e-07
3.6897232707546928,3.7133754201888065e-07,1.0238257266717655e-07,2.583178240174438e-07,1.3833012476312834e-08,3.727969339436658e-07
3.6997225208109388,4.194259712351312e-07,1.0237887187833828e-07,2.5529758398981844e-07,1.3653795062521734e-08,3.6771982978803994e-07
3.7097217708671844,3.539039074644423e-07,1.0110976348347755e-07,2.5174853523480224e-07,1.3523935086313281e-08,3.62924141841081e-07
3.7197210209234304,4.189757089645916e-07,9.936102872378752e-08,2.4817728764596924e-07,1.3298253562201968e-08,3.5797165160609874e-07
3.729720270979676,3.556081431620506e-07,9.838830233304537e-08,2.4534818873392133e-07,1.306642014576732e-08,3.5326374361737283e-07
3.7397195210359215,3.8795348972085996e-07,9.699273740918759e-08,2.4187353303657487e-07,1.2966028955273839e-08,3.491663389888489e-07
3.7497187710921676,3.499202512033851e-07,9.699434975504323e-08,2.388588083211408e-07,1.2796740163806575e-08,3.452807550188535e-07
3.759718021148413,3.8119740829143044e-07,9.420697887319773e-08,2.3690062207488742e-07,1.2475815164153787e-08,3.407368180621053e-07
3.769717271204659,3.373007612109358e-07,9.382921547890946e-08,2.3373225233362503e-07,1.2463818540894329e-08,3.357191252407786e-07
3.7797165212609047,3.5955023445278815e-07,9.244691663133746e-08,2.3042463526740883e-07,1.2268494368393948e-08,3.3295624730296646e-07
3.7897157713171508,3.320121129729632e-07,9.260597053123148e-08,2.2662444087421758e-07,1.2186983239141693e-08,3.284642641228802e-07
3.7997150213733963,3.6541769607419824e-07,9.146698430497628e-08,2.2482008528951487e-07,1.2046280985860943e-08,3.2474905608194097e-07
3.8097142714296424,3.2336579989265766e-07,8.882877433085044e-08,2.2341100400903393e-07,1.194823412498859e-08,3.212365773871413e-07
3.819713521485888,3.51072166080083e-07,8.715858589880566e-08,2.1992392712812218e-07,1.1757889637255728e-08,3.1704884024559035e-07
3.829712771542134,3.1771088199463217e-07,8.673040378408754e-08,2.1649581306826659e-07,1.1599322445934633e-08,3.126177721732014e-07
3.8397120215983795,3.3559172182101363e-07,8.724096628204899e-08,2.151586092053307e-07,1.1347738187937218e-08,3.100127528665538e-07
3.849711271654625,3.0324888348852317e-07,8.45635865981955e-08,2.1180624750375467e-07,1.1487400099500266e-08,3.0616880323843686e-07
3.859710521710871,3.2961128497711333e-07,8.36039678695678e-08,2.0971215072508475e-07,1.1158843978771277e-08,3.019961989413302e-07
3.8697097717671167,3.0515624593265405e-07,8.341954364931462e-08,2.074737790850871e-07,1.1149154431296301e-08,2.9825070402395947e-07
3.8797090218233627,3.246774276251025e-07,8.259807868232056e-08,2.0492900519932794e-07,1.11294810305797e-08,2.9588013063325435e-07
3.8897082718796083,2.941912390761266e-07,8.117788923423874e-08,2.0247481619549003e-07,1.0743991017751518e-08,2.917521419066227e-07
3.8997075219358543,3.142323257357285e-07,8.009358588152443e-08,2.005453704790836e-07,1.0703432564339209e-08,2.883481340438523e-07
3.9097067719921,2.874162986482142e-07,7.94198134346399e-08,1.9800358323604365e-07,1.0503851501479628e-08,2.857272554772723e-07
3.919706022048346,3.044894536443038e-07,7.895636509867438e-08,1.955506418385951e-07,1.0592160821501764e-08,2.828687337192354e-07
3.9297052721045915,2.8745872269931154e-07,7.804306869898805e-08,1.9364968385366903e-07,1.0317648897547711e-08,2.792300938021256e-07
3.9397045221608376,2.9285380841694257e-07,7.627225985070613e-08,1.9161522944369721e-07,1.0097795409799906e-08,2.7671174971947327e-07
3.949703772217083,2.778072637008449e-07,7.53916425230467e-08,1.8917712017366233e-07,1.0196822093896156e-08,2.73272538140587e-07
3.9597030222733287,2.8910337602368757e-07,7.538858644426765e-08,1.8706752076725782e-07,9.985235184274655e-09,2.705004532416757e-07
3.9697022723295747,2.7180057427595884e-07,7.345573044888697e-08,1.854174414320685e-07,9.898502866976306e-09,2.672673313974687e-07
3.9797015223858203,2.81092006428304e-07,7.356126442418756e-08,1.8310906303622304e-07,9.823117922133983e-09,2.6421638639704514e-07
3.9897007724420663,2.685231935693944e-07,7.158482287670821e-08,1.8072815574912037e-07,9.652640987717336e-09,2.607802240433551e-07
3.999700022498312,2.8012567742690476e-07,7.165833619807852e-08,1.7876253860576222e-07,9.66236140541286e-09,2.588801624535597e-07
4.009699272554558,2.6311946887172466e-07,7.085715394578282e-08,1.769271190490889e-07,9.498167834159779e-09,2.558941965430555e-07
4.0196985226108035,2.674591903700739e-07,6.994909361190246e-08,1.7508005845822476e-07,9.289532983672614e-09,2.5310546830631437e-07
4.029697772667049,2.595002974719817e-07,6.951916314528861e-08,1.7337268779738737e-07,9.269382163041093e-09,2.506200770586437e-07
4.039697022723296,2.6404683514421095e-07,6.889429393391984e-08,1.7105097909687544e-07,9.054054333576673e-09,2.473032530647298e-07
4.049696272779541,2.5221356182582907e-07,6.752817270013772e-08,1.7028839124874373e-07,9.060164132343999e-09,2.4520314381148426e-07
4.059695522835787,2.533478996583404e-07,6.750260480928741e-08,1.675041600935036e-07,9.036845452710551e-09,2.4193075309381496e-07
4.069694772892032,2.450270086997566e-07,6.602391607815852e-08,1.6590201032620317e-07,8.955082325405176e-09,2.3998623454425045e-07
4.079694022948278,2.533747089431832e-07,6.571780199923346e-08,1.6478627603454693e-07,8.826259360130264e-09,2.3766516236089656e-07
4.089693273004524,2.409088061990965e-07,6.458024608548134e-08,1.6351191543000885e-07,8.696421067393585e-09,2.3484283979607267e-07
4.09969252306077,2.460965236837356e-07,6.450909249494842e-08,1.6082770911382555e-07,8.636917491482675e-09,2.324258671760189e-07
4.1096917731170155,2.407117109156127e-07,6.360035441747301e-08,1.5941592196172884e-07,8.495494239523727e-09,2.301118535290032e-07
4.119691023173261,2.389330156139572e-07,6.325252092885479e-08,1.5843385770690584e-07,8.41141694641071e-09,2.2832785935029084e-07
4.1296902732295075,2.3237121360776066e-07,6.183699059102784e-08,1.5661209992767616e-07,8.339658951551341e-09,2.2556582098029262e-07
4.139689523285753,2.3387024396350024e-07,6.254493143446364e-08,1.5456877688628379e-07,8.244932981583177e-09,2.2311260697990787e-07
4.149688773341999,2.3197255191337187e-07,6.151885205246228e-08,1.5313391026211307e-07,8.192396069034746e-09,2.2152060149968795e-07
4.159688023398244,2.2934918976926007e-07,6.097756829624763e-08,1.5146495711551342e-07,8.035809968166463e-09,2.1912978866966094e-07
4.16968727345449,2.2144892395876014e-07,6.001217893610504e-08,1.5035758624797293e-07,7.982672859593828e-09,2.1623291566083653e-07
4.179686523510736,2.2544001386153228e-07,5.957489750430236e-08,1.488282186109802e-07,7.933439861074679e-09,2.14574843889166e-07
4.189685773566982,2.2274147431482944e-07,5.9247235393654387e-08,1.4695843713116303e-07,7.886547584706709e-09,2.1252634368509505e-07
4.1996850236232275,2.15785108186476e-07,5.762348518516445e-08,1.4528027046448684e-07,7.786747087263382e-09,2.1041060993864446e-07
4.209684273679473,2.1460352789477846e-07,5.7816387535069436e-08,1.4502247211511266e-07,7.82592369297389e-09,2.082856266608992e-07
4.2196835237357195,2.1572641908763336e-07,5.724629856300429e-08,1.4337805988199315e-07,7.578918295776942e-09,2.0659796089145942e-07
4.229682773791965,2.1315885308657133e-07,5.685716140346456e-08,1.417172662776024e-07,7.598962428778692e-09,2.047805541717956e-07
4.239682023848211,2.1005143865355964e-07,5.6192862516225866e-08,1.404619147337887e-07,7.50307492702277e-09,2.0293741849011422e-07
4.249681273904456,2.078735259358191e-07,5.5279867868079026e-08,1.3950583123649213e-07,7.374545154332351e-09,2.0067862071716436e-07
4.259680523960703,2.104146758311254e-07,5.504253718617972e-08,1.376482726863339e-07,7.219238246897021e-09,1.9897059083226745e-07
4.269679774016948,2.0342083418927222e-07,5.516839695999648e-08,1.3622037382578138e-07,7.2339095494871966e-09,1.9682847539679883e-07
4.279679024073194,2.035331305824728e-07,5.4247266471438204e-08,1.343455497966275e-07,7.091921270004254e-09,1.9525354788416413e-07
4.2896782741294395,1.981369589282141e-07,5.3383022688978025e-08,1.341365529722361e-07,7.067970337870173e-09,1.9345522994642262e-07
4.299677524185685,2.0210704786390869e-07,5.3412303547516766e-08,1.3300600487199737e-07,7.064913545352445e-09,1.9153577984046375e-07
4.3096767742419315,1.9536557325953856e-07,5.319166333408049e-08,1.3059294148927414e-07,6.939747441053482e-09,1.896036300522195e-07
4.319676024298177,1.959433462593879e-07,5.2477499461456824e-08,1.306225335770069e-07,7.015115810439958e-09,1.8792130149410567e-07
4.329675274354423,1.9437410968875803e-07,5.181384145997044e-08,1.300879572759262e-07,6.88516266470931e-09,1.8596431546699006e-07
4.339674524410668,1.9314268951688715e-07,5.105431477572249e-08,1.273482543655011e-07,6.7966076122432246e-09,1.8420925779745853e-07
4.349673774466915,1.8993618178297013e-07,5.051112677004826e-08,1.2665184830410213e-07,6.764166336439733e-09,1.8306719563947472e-07
4.35967302452316,1.8800029189428255e-07,5.008060933482746e-08,1.25262814396454e-07,6.769148365350557e-09,1.809911648623009e-07
4.369672274579406,1.8845809002927366e-07,4.947634209699521e-08,1.241894655300958e-07,6.66418119574313e-09,1.7942329452391586e-07
4.3796715246356515,1.844909670311671e-07,4.9653426537725676e-08,1.2330263905132712e-07,6.626738083184501e-09,1.7773454422965653e-07
4.389670774691897,1.8443140056803788e-07,4.894143611834088e-08,1.2218712448639867e-07,6.549695504802366e-09,1.7672351176899865e-07
4.3996700247481435,1.8375181642970229e-07,4.855325395165249e-08,1.2104087835595603e-07,6.395920318082637e-09,1.751745979826106e-07
4.409669274804389,1.8060506983290013e-07,4.775389280281392e-08,1.1997999749454896e-07,6.375645286885582e-09,1.7354731383466366e-07
4.419668524860635,1.7858106394263882e-07,4.752545345644098e-08,1.1884393416137108e-07,6.407783059990846e-09,1.7137004943272933e-07
4.42966777491688,1.7661434294565044e-07,4.730399255088247e-08,1.1856021002891341e-07,6.322966908297552e-09,1.703444409329764e-07
4.439667024973127,1.7817673432369108e-07,4.671623398762186e-08,1.1681170171927026e-07,6.28591303358232e-09,1.6896446180728813e-07
4.449666275029372,1.751109081930629e-07,4.637956201721435e-08,1.1559432484842029e-07,6.24661990661577e-09,1.6731281288167643e-07
4.459665525085618,1.7359944376751663e-07,4.5489068798808304e-08,1.1469254508838819e-07,6.153444908081166e-09,1.6615885012010947e-07
4.4696647751418634,1.7087784403793593e-07,4.556222278066268e-08,1.1412090134924135e-07,6.100211958429601e-09,1.6442600127778705e-07
4.47966402519811,1.7132403339381272e-07,4.481065689259399e-08,1.131915515017711e-07,6.026969229436355e-09,1.6366668270674213e-07
4.4896632752543555,1.6865729300704486e-07,4.4462151586493577e-08,1.1177659059750673e-07,5.979341037378258e-09,1.621135773512052e-07
4.499662525310601,1.6768157825412914e-07,4.453999460650218e-08,1.1112863624299144e-07,5.947901793423193e-09,1.6053936287472076e-07
4.509661775366847,1.6545272348252115e-07,4.4381663056394675e-08,1.0992585264419399e-07,5.928071220656435e-09,1.5926847472509866e-07
4.519661025423092,1.6445689786771087e-07,4.322762540990953e-08,1.0923754677897333e-07,5.899651464805203e-09,1.5772615459896261e-07
4.529660275479339,1.6332449947261643e-07,4.31275143201103e-08,1.0825417187203519e-07,5.803618131907108e-09,1.5592720791063538e-07
4.539659525535584,1.6249232231167014e-07,4.260148343224294e-08,1.0761594576197508e-07,5.748590022629515e-09,1.5482169719282757e-07
4.54965877559183,1.603619477416703e-07,4.2596328610144624e-08,1.0648572531899036e-07,5.694465893893963e-09,1.5376572895999304e-07
4.559658025648075,1.5917767440801927e-07,4.1774952329607333e-08,1.053659438149373e-07,5.63605160127741e-09,1.5256436497725117e-07
4.569657275704322,1.581105402255632e-07,4.184343696370421e-08,1.0492739167478942e-07,5.569082059669299e-09,1.5133685884615694e-07
4.5796565257605675,1.56108445215516e-07,4.161383046560005e-08,1.0397820211099764e-07,5.546932998150484e-09,1.5010484911128953e-07
4.589655775816813,1.5470208404898192e-07,4.111180876504391e-08,1.0301275044249019e-07,5.534121777846079e-09,1.4911114799738913e-07
4.599655025873059,1.5357579047735686e-07,4.095945954859309e-08,1.023277721452641e-07,5.426634901880291e-09,1.4773687984605116e-07
4.609654275929304,1.523192928464295e-07,4.062036086084528e-08,1.0151019737052559e-07,5.422168249763544e-09,1.4656115158797226e-07
4.619653525985551,1.5169679718480064e-07,4.0494754900749594e-08,1.0068196257530716e-07,5.351402250951775e-09,1.450501034183258e-07
4.629652776041796,1.4981617694475858e-07,3.991954559752707e-08,9.980887432836064e-08,5.3024560560088425e-09,1.441578813038139e-07
4.639652026098042,1.490342045591082e-07,3.9711600934827274e-08,9.905364309166164e-08,5.222142537495241e-09,1.4315064118154643e-07
4.649651276154287,1.4800452150331713e-07,3.9082549507849084e-08,9.827072306465722e-08,5.286526740542983e-09,1.4195801309364357e-07
4.659650526210534,1.463135409470936e-07,3.8766541412689455e-08,9.738252670563408e-08,5.246420447133927e-09,1.4069166202631892e-07
4.6696497762667795,1.4454010669370544e-07,3.8819111618509166e-08,9.663794099354142e-08,5.171222385662689e-09,1.3972220761108326e-07
4.679649026323025,1.435482359343127e-07,3.8332425339656296e-08,9.599315916578605e-08,5.169497669973835e-09,1.3861108595895693e-07
4.689648276379271,1.4251017458680936e-07,3.814785652021086e-08,9.538066834296042e-08,5.0874198451830305e-09,1.376543184563531e-07
4.699647526435516,1.4114193544767908e-07,3.781010851876166e-08,9.449696766377783e-08,5.019681859208708e-09,1.3637128102175708e-07
4.709646776491763,1.4081582830822424e-07,3.7575527211687374e-08,9.38633020639988e-08,4.9932162272687565e-09,1.353879996186686e-07
4.719646026548008,1.3844412010168806e-07,3.701754197669149e-08,9.324734741640468e-08,4.959832380455349e-09,1.343100470556043e-07
4.729645276604254,1.376504397028025e-07,3.670492248802868e-08,9.253083698671962e-08,4.890430037141201e-09,1.3326025670873814e-07
4.739644526660499,1.3668682915502762e-07,3.632933978068526e-08,9.163477619063969e-08,4.869642595778131e-09,1.32091756590376e-07
4.749643776716746,1.363682642418569e-07,3.674226636258859e-08,9.073068000186524e-08,4.81794111074032e-09,1.313055002490732e-07
4.7596430267729914,1.3524876349727336e-07,3.5946023626952003e-08,9.05164366102482e-08,4.8240462432099785e-09,1.3066203922412422e-07
4.769642276829237,1.3365027853007257e-07,3.603886951547511e-08,8.945620315131759e-08,4.7934962838628235e-09,1.2951055223635471e-07
4.779641526885483,1.3207727586966388e-07,3.521234730023771e-08,8.90581918689066e-08,4.806965730754529e-09,1.2848225429990471e-07
4.789640776941729,1.3275414203994926e-07,3.5268131669130896e-08,8.802717610682073e-08,4.725689703890173e-09,1.2722515362100507e-07
4.799640026997975,1.316787234445917e-07,3.488611071924796e-08,8.757154318323485e-08,4.685965814471715e-09,1.263295380303618e-07
4.80963927705422,1.3020175774260785e-07,3.4609529757657984e-08,8.702055909034003e-08,4.633157471603822e-09,1.254908064429865e-07
4.819638527110466,1.2850871612091692e-07,3.4318259877051533e-08,8.624342395307785e-08,4.594441048324012e-09,1.2449860011254645e-07
4.829637777166711,1.2836754440887767e-07,3.405640512210735e-08,8.542674200997276e-08,4.613123535634363e-09,1.2393764617668654e-07
4.839637027222958,1.2829698335765073e-07,3.436166982479582e-08,8.522248100502921e-08,4.545494804702688e-09,1.2289045758987123e-07
4.849636277279203,1.2637615203088106e-07,3.3670331283044615e-08,8.435856066160755e-08,4.5266464443144506e-09,1.2177870531623407e-07
4.859635527335449,1.2561388752290736e-07,3.367946708243734e-08,8.385914175031804e-08,4.473017904553175e-09,1.2107648118764894e-07
4.869634777391695,1.2441796901109943e-07,3.306426138825165e-08,8.321382384283681e-08,4.436392393225865e-09,1.2022228270901602e-07
4.879634027447941,1.2412118134899435e-07,3.30756738451341e-08,8.257524648395299e-08,4.4226039027937384e-09,1.1903082959422942e-07
4.889633277504187,1.2250421890594458e-07,3.259545270462174e-08,8.202228964016264e-08,4.350572736185408e-09,1.1834745607820559e-07
4.899632527560432,1.2218247614940664e-07,3.264383845740108e-08,8.159951674791575e-08,4.3436218535282025e-09,1.1755452860422654e-07
4.909631777616678,1.2098371104748425e-07,3.216518228714747e-08,8.087198520938814e-08,4.2947797230416344e-09,1.1659250625287846e-07
4.919631027672923,1.200099966041489e-07,3.197845278132638e-08,8.014989398425784e-08,4.284448368075767e-09,1.1589628710293298e-07
4.92963027772917,1.191047485858482e-07,3.17394257129328e-08,7.958465820310522e-08,4.262177515391711e-09,1.1532397389172922e-07
4.939629527785415,1.1886214336593418e-07,3.1481167973607396e-08,7.915719774024279e-08,4.25399797614541e-09,1.1377240745411444e-07
4.949628777841661,1.1679074733356002e-07,3.146297667389862e-08,7.866014817118315e-08,4.2163216547501826e-09,1.1325136955991345e-07
4.959628027897907,1.1759048760166929e-07,3.117545965021193e-08,7.794659654299135e-08,4.154331951997349e-09,1.1267273374166598e-07
4.969627277954153,1.1513298421780655e-07,3.0729594198101744e-08,7.756344555790997e-08,4.13850289290733e-09,1.118757110925398e-07
4.979626528010399,1.1550153584324198e-07,3.0582376471346965e-08,7.683964878291595e-08,4.116428016814541e-09,1.1145859420465121e-07
4.989625778066644,1.1372300685081361e-07,3.0467857039048605e-08,7.652737665861618e-08,4.071600678300481e-09,1.1038836642342522e-07
4.99962502812289,1.14828023264659e-07,3.0527212440425164e-08,7.565489497558721e-08,4.054776460078316e-09,1.0947554624098233e-07
5.009624278179136,1.1305584708369123e-07,3.0049221986736494e-08,7.524615937239841e-08,4.009128594894705e-09,1.0870068104260848e-07
5.019623528235382,1.125177754779523e-07,2.9773962954871558e-08,7.506276012791467e-08,3.972129235695982e-09,1.0784515568490335e-07
5.029622778291627,1.1093202241999872e-07,2.9650917333405153e-08,7.439719831257314e-08,3.9177742938988125e-09,1.070577929714498e-07
5.039622028347873,1.0998849705665133e-07,2.9546887882788954e-08,7.376286488617529e-08,3.936801201730708e-09,1.0630646643857346e-07
5.049621278404119,1.0990073987337533e-07,2.9130790723888065e-08,7.334583723522698e-08,3.895945828765226e-09,1.0561054569023264e-07
5.059620528460365,1.09185925237003e-07,2.908995833646693e-08,7.2965998529333e-08,3.866732720828236e-09,1.050639881590659e-07
5.069619778516611,1.0875174282085456e-07,2.8835830580576277e-08,7.232240353036311e-08,3.834486367560235e-09,1.0441011187892472e-07
5.079619028572856,1.0778342524120516e-07,2.876281452667144e-08,7.194186386022643e-08,3.837557040944709e-09,1.0382602986649328e-07
5.089618278629102,1.0709288265695448e-07,2.823495011568081e-08,7.113248310178677e-08,3.812723725735664e-09,1.031612627064866e-07
5.099617528685348,1.067110300392871e-07,2.821768426908896e-08,7.09935892495403e-08,3.7797149289527565e-09,1.024329665499715e-07
5.109616778741594,1.0516980699313726e-07,2.813510627056399e-08,7.046746280263294e-08,3.773448407156566e-09,1.0159111044464103e-07
5.119616028797839,1.0499746033168039e-07,2.80980361898351e-08,7.001722136198335e-08,3.7484125302323536e-09,1.006817100923158e-07
5.129615278854085,1.0442331744166804e-07,2.774072443196446e-08,6.957581095838113e-08,3.719376828956509e-09,1.004110236782669e-07
5.1396145289103305,1.0418271288066329e-07,2.7407576074821028e-08,6.905911359858811e-08,3.728012499904549e-09,9.951077066208535e-08
5.149613778966577,1.0290062707668687e-07,2.7432835664375648e-08,6.844336849259242e-08,3.6226450308361e-09,9.892694444044846e-08
5.159613029022823,1.0290670797583456e-07,2.71911482342601e-08,6.798974602652455e-08,3.6206162796761747e-09,9.838717876621878e-08
5.169612279079068,1.0218396056338951e-07,2.6952724824068648e-08,6.764477029525086e-08,3.6080946428869866e-09,9.75588574871257e-08
5.179611529135314,1.0130465635241629e-07,2.6942155242113162e-08,6.71633143125107e-08,3.6009452864602203e-09,9.716762958064417e-08
5.18961077919156,1.0032727295935714e-07,2.6512718439108107e-08,6.682045654263069e-08,3.541484778683792e-09,9.635915300243328e-08
5.199610029247806,9.969793368555582e-08,2.6432655455236615e-08,6.619305643472412e-08,3.537059375857624e-09,9.573971994854963e-08
5.209609279304051,9.929636805702263e-08,2.6322836943912146e-08,6.604429553323191e-08,3.5328544594319518e-09,9.515420634353945e-08
5.219608529360297,9.834992841613046e-08,2.6291902399895262e-08,6.56491505533455e-08,3.4690756185382537e-09,9.454707687685628e-08
5.2296077794165425,9.814272172635673e-08,2.5937761919599077e-08,6.499379219087781e-08,3.465797647140548e-09,9.41183769989817e-08
5.239607029472789,9.679426315593113e-08,2.5841337024336862e-08,6.478793881409257e-08,3.4775649579733602e-09,9.343453685517953e-08
5.249606279529035,9.721030528383365e-08,2.57981889915941e-08,6.435473273239273e-08,3.4112833923493115e-09,9.257781803310776e-08
5.25960552958528,9.617049912514849e-08,2.549535197153048e-08,6.388966575206698e-08,3.4183714893245267e-09,9.219290483509267e-08
5.269604779641526,9.490297150702999e-08,2.5539803619610744e-08,6.319342679987016e-08,3.3984662064706482e-09,9.158382525270007e-08
5.279604029697772,9.487862960521506e-08,2.4991765601243816e-08,6.294155917870936e-08,3.369401406806324e-09,9.108590443983766e-08
5.289603279754018,9.374227248386029e-08,2.5103762274796402e-08,6.26799553515809e-08,3.350091991319502e-09,9.047572186604708e-08
5.299602529810263,9.399515106781675e-08,2.472222949144046e-08,6.227777067248721e-08,3.320819107848606e-09,9.002647313045848e-08
5.309601779866509,9.286763834247765e-08,2.487938615627675e-08,6.181370166823837e-08,3.317836515879218e-09,8.941478617803884e-08
5.319601029922755,9.230717355014141e-08,2.445630723888377e-08,6.145287236852379e-08,3.2790357807687024e-09,8.86476571541206e-08
5.329600279979001,9.223740866653261e-08,2.4367736693416957e-08,6.11051857531973e-08,3.2758557567509827e-09,8.821504698552375e-08
5.339599530035247,9.141694552806743e-08,2.4323662723278077e-08,6.065435636807329e-08,3.2604838319977187e-09,8.777028546569276e-08
5.349598780091492,9.089937474268037e-08,2.4131877991903723e-08,6.032134096567344e-08,3.217717208674209e-09,8.73254216334843e-08
5.359598030147738,8.99097179135878e-08,2.411208448624603e-08,5.998212221805972e-08,3.200978927325789e-09,8.660909644801658e-08
5.369597280203984,8.961256286628926e-08,2.3748805136189515e-08,5.946809706607157e-08,3.1775492326017793e-09,8.619315703878185e-08
5.37959653026023,8.93089443167509e-08,2.373971118958773e-08,5.938907331470053e-08,3.1414964301772768e-09,8.557958598757337e-08
5.389595780316475,8.861848231518475e-08,2.3565025654044336e-08,5.911981547158891e-08,3.135520885378117e-09,8.517967855139351e-08
5.399595030372721,8.806210059667434e-08,2.3211810403240373e-08,5.8734378703449755e-08,3.127077870763631e-09,8.4399567755043e-08
5.409594280428967,8.68489711174176e-08,2.3446822294124913e-08,5.8082334354054634e-08,3.0637218869111713e-09,8.407854022381233e-08
5.419593530485213,8.695107900469474e-08,2.306011066538239e-08,5.7909879292027736e-08,3.072727241977749e-09,8.366492383477305e-08
5.4295927805414586,8.634072409627273e-08,2.3068453818518457e-08,5.76202878195311e-08,3.0629484402289464e-09,8.310371920845714e-08
5.439592030597704,8.531355038454449e-08,2.2798686608946283e-08,5.7064477303814284e-08,3.0620485195107614e-09,8.258472439782299e-08
5.44959128065395,8.51054598731799e-08,2.2730273176100734e-08,5.6862411959347404e-08,3.0075596448548834e-09,8.206459965507556e-08
5.459590530710196,8.50230286970034e-08,2.266638811172195e-08,5.645129240942054e-08,3.0134490113109846e-09,8.171321458489713e-08
5.469589780766442,8.435272899178112e-08,2.2373838746193755e-08,5.6202696261266214e-08,3.0127776233929023e-09,8.129881850585437e-08
5.479589030822687,8.405478939617418e-08,2.232604825749853e-08,5.593911171441346e-08,2.9734213438192732e-09,8.065121310185898e-08
5.489588280878933,8.3260419727955e-08,2.2090658620072943e-08,5.56160724092887e-08,2.972234978392655e-09,8.001521559801644e-08
5.499587530935179,8.280348852361896e-08,2.2119023724799077e-08,5.51787313435467e-08,2.9411240634605773e-09,7.947145248859359e-08
5.509586780991425,8.223134456320835e-08,2.18862764995929e-08,5.495663179658122e-08,2.915412858694244e-09,7.917328865855957e-08
5.5195860310476705,8.09435760436825e-08,2.1796561772815797e-08,5.451596865076832e-08,2.934449399637544e-09,7.87215186781324e-08
5.529585281103916,8.118740341108726e-08,2.1509017022988404e-08,5.417674557981733e-08,2.8877013442413877e-09,7.835549451444767e-08
5.539584531160163,8.041050518437744e-08,2.145498488777611e-08,5.407726006610886e-08,2.889419150371357e-09,7.777914011502517e-08
5.549583781216408,8.0143334443115e-08,2.1392987286421783e-08,5.362024748697787e-08,2.8638561341869525e-09,7.73656900102188e-08
5.559583031272654,7.959948249355699e-08,2.1229237100451252e-08,5.328343751947993e-08,2.8374758650787618e-09,7.687734522137057e-08
5.569582281328899,7.936328021452154e-08,2.1141677255873934e-08,5.305943126513653e-08,2.824982501628454e-09,7.663953099438975e-08
5.579581531385145,7.87218542252905e-08,2.0840491809519884e-08,5.267160967920595e-08,2.7896064560374978e-09,7.594240965240966e-08
5.589580781441391,7.820706164534166e-08,2.0951303483588455e-08,5.2401745643057365e-08,2.806088614508004e-09,7.567187332588979e-08
5.599580031497637,7.826124195592109e-08,2.075206629382594e-08,5.224288096228655e-08,2.793801287339967e-09,7.533871516444508e-08
5.6095792815538825,7.753357650170834e-08,2.0553390564081043e-08,5.179724822135202e-08,2.7708252071604556e-09,7.483958244325027e-08
5.619578531610128,7.665261315584349e-08,2.0543652614066134e-08,5.142650593461231e-08,2.747497347948775e-09,7.440801658777298e-08
5.629577781666375,7.704908929688163e-08,2.0247577677082527e-08,5.140659124029283e-08,2.7285649325652945e-09,7.376646393049539e-08
5.63957703172262,7.665757242188729e-08,2.024920120690587e-08,5.1084934231989654e-08,2.7072349936325335e-09,7.362078810366169e-08
5.649576281778866,7.592062101138732e-08,2.0123525542317714e-08,5.06437837863369e-08,2.6921502477929962e-09,7.298665433056425e-08
5.659575531835111,7.506175766798136e-08,2.0093261882018982e-08,5.042218919691295e-08,2.6800086353053255e-09,7.267992519646625e-08
5.669574781891357,7.467214053783878e-08,1.9963433316387592e-08,5.0047439118351615e-08,2.7005413126914014e-09,7.230407225104775e-08
5.679574031947603,7.476271727033096e-08,1.9772450059230987e-08,4.994123740578537e-08,2.6504306392275315e-09,7.190694116961303e-08
5.689573282003849,7.416275123928047e-08,1.9768678441640656e-08,4.96420625483094e-08,2.6158952859728322e-09,7.161545201250785e-08
5.6995725320600945,7.387885968902401e-08,1.9637969862942453e-08,4.928521400594428e-08,2.6113607853220905e-09,7.095360500036306e-08
5.70957178211634,7.339638968432452e-08,1.951535350899273e-08,4.901773989358502e-08,2.6147692001136437e-09,7.05612365071115e-08
5.7195710321725866,7.313774452461868e-08,1.9291332736671698e-08,4.8746916899056274e-08,2.5762807885765195e-09,7.025839775804216e-08
5.729570282228832,7.254463452459059e-08,1.924818009023955e-08,4.8390792332236034e-08,2.589916167482919e-09,7.00432419447926e-08
5.739569532285078,7.246644341743254e-08,1.9282752399857164e-08,4.8205626537375206e-08,2.566283981169972e-09,6.963273448267205e-08
5.749568782341323,7.142172320441239e-08,1.9029923214536794e-08,4.7950012686743774e-08,2.544240161358882e-09,6.918175657430168e-08
5.759568032397569,7.156635092011698e-08,1.9051363640351376e-08,4.761483815550767e-08,2.540136803154322e-09,6.86346988240202e-08
5.769567282453815,7.093181100149867e-08,1.8909282038762026e-08,4.736633276590887e-08,2.513898723714715e-09,6.841878716491105e-08
5.779566532510061,7.08890613071356e-08,1.8948233031740333e-08,4.71381896850295e-08,2.514028917396749e-09,6.823635799433267e-08
5.7895657825663065,7.04905920094633e-08,1.8664960725203605e-08,4.691743522686801e-08,2.4892218084758467e-09,6.774373664173079e-08
5.799565032622552,7.0352615103121e-08,1.8576116605885778e-08,4.666982477026752e-08,2.4895777876306746e-09,6.733648047540158e-08
5.8095642826787985,6.972720626020108e-08,1.8501486465708757e-08,4.633443134330117e-08,2.468917173569124e-09,6.696526754819924e-08
5.819563532735044,6.898693658059744e-08,1.8384827703527735e-08,4.61549052279085e-08,2.4600687882560187e-09,6.666317428373251e-08
5.82956278279129,6.880145755007991e-08,1.8366430170605083e-08,4.595887044947586e-08,2.426476175922851e-09,6.627152844795203e-08
5.839562032847535,6.860274124226215e-08,1.8175489977632758e-08,4.571508146538408e-08,2.4381007690970765e-09,6.595480073315302e-08
5.849561282903782,6.805841245973415e-08,1.815975166293277e-08,4.5287527447622025e-08,2.4262304178968003e-09,6.547738925442623e-08
5.859560532960027,6.744751220491946e-08,1.8010715844605718e-08,4.536003750155945e-08,2.4098161191042254e-09,6.522497070686774e-08
5.869559783016273,6.740367762207021e-08,1.805993531281958e-08,4.493706096639988e-08,2.396637164488275e-09,6.488967845923512e-08
5.8795590330725185,6.681615054966559e-08,1.7837227300970578e-08,4.4724555908472984e-08,2.4068369470958605e-09,6.455985195861582e-08
5.889558283128764,6.658336448010864e-08,1.785637889500737e-08,4.454537596411924e-08,2.3860221580488043e-09,6.415598899925527e-08
5.8995575331850105,6.596389390864773e-08,1.7606205294560295e-08,4.4303571088875895e-08,2.3562959650933316e-09,6.390629548051736e-08
5.909556783241256,6.588916582277679e-08,1.7583755423621153e-08,4.404052435151962e-08,2.3416064451970294e-09,6.36636324737044e-08
5.919556033297502,6.553147644658857e-08,1.7372279140821614e-08,4.389037876667759e-08,2.3302130153963575e-09,6.317076801240886e-08
5.929555283353747,6.53246005968031e-08,1.7331853314502584e-08,4.3561877000907616e-08,2.3271160062039887e-09,6.284197323290666e-08
5.939554533409994,6.49780975837774e-08,1.7344811766285138e-08,4.340268976682934e-08,2.336314872334976e-09,6.263069322522346e-08
5.949553783466239,6.525627801398486e-08,1.7256577781320493e-08,4.307829520071821e-08,2.2950191989671674e-09,6.22952121656208e-08
5.959553033522485,6.43598952392749e-08,1.711693503691757e-08,4.2919560288506114e-08,2.2988540224715767e-09,6.199666051453725e-08
5.9695522835787305,6.389466141973175e-08,1.6937598328095473e-08,4.271220456167519e-08,2.286822769261142e-09,6.156047754909128e-08
5.979551533634976,6.39344470493914e-08,1.6947189638763093e-08,4.242323677510143e-08,2.251805425940665e-09,6.139258074617894e-08
5.9895507836912225,6.340302073383046e-08,1.6815613442819007e-08,4.2347483490334403e-08,2.2510088219746027e-09,6.102783395316219e-08
5.999550033747468,6.296748618438229e-08,1.6749266300791348e-08,4.2014667148757295e-08,2.2458510457534685e-09,6.072822987846687e-08
6.009549283803714,6.262643485840375e-08,1.6622880427639917e-08,4.193019077062114e-08,2.2176406732459114e-09,6.026223880192102e-08
6.019548533859959,6.266765422418611e-08,1.655797086357428e-08,4.168326156347973e-08,2.184229351322017e-09,6.011666532575667e-08
6.029547783916206,6.214967574792851e-08,1.657381254344616e-08,4.145237588851018e-08,2.203543694474846e-09,5.990247028861899e-08
6.039547033972451,6.170163659011262e-08,1.6434807965710154e-08,4.1295082769388554e-08,2.1991284559006846e-09,5.942832842987189e-08
6.049546284028697,6.13861640078868e-08,1.631973527867255e-08,4.099740044836623e-08,2.184980103636437e-09,5.916129256772846e-08
6.0595455340849425,6.118928123555971e-08,1.6188104634653768e-08,4.080553231780805e-08,2.1715978309952106e-09,5.885772162101224e-08
6.069544784141189,6.065138695537108e-08,1.619796968258697e-08,4.061264492404055e-08,2.1547129575716064e-09,5.866949634438325e-08
6.0795440341974345,6.04247776114107e-08,1.6011729093064196e-08,4.035879637895615e-08,2.140229245057729e-09,5.8407819045010584e-08
6.08954328425368,6.039090840151877e-08,1.600382374331238e-08,4.022513273440544e-08,2.1505615745186956e-09,5.790038146980374e-08
6.099542534309926,6.018629187670559e-08,1.5977738918661982e-08,4.01444256643347e-08,2.1297497004133388e-09,5.784882657030597e-08
6.109541784366171,5.954278404418623e-08,1.5943834941281976e-08,3.9757292019463074e-08,2.1087736702261693e-09,5.7406502391519525e-08
6.119541034422418,5.9495540827723115e-08,1.5853631161600806e-08,3.96149037137887e-08,2.1211447817088048e-09,5.708839018493998e-08
6.129540284478663,5.916421621608162e-08,1.5785401214803255e-08,3.9454996178484205e-08,2.0961694806719767e-09,5.685597250099032e-08
6.139539534534909,5.893517334186321e-08,1.5698507903900928e-08,3.919387098873469e-08,2.1074314442781598e-09,5.665055123203494e-08
6.149538784591154,5.847571363103391e-08,1.567653843205774e-08,3.89767981782108e-08,2.0724655578439426e-09,5.6328210729889105e-08
6.159538034647401,5.821860582220982e-08,1.554700169584709e-08,3.884626719007364e-08,2.080502675931584e-09,5.611837278398315e-08
6.1695372847036465,5.807475560981271e-08,1.5427301909647697e-08,3.8615729586386896e-08,2.06097327547965e-09,5.5833411446522964e-08
6.179536534759892,5.785402664723107e-08,1.5264770269908297e-08,3.8512080900719245e-08,2.0529063339315006e-09,5.551871715171922e-08
6.189535784816138,5.733252935264298e-08,1.517646519774307e-08,3.8345199582886084e-08,2.0259055852730608e-09,5.528972604886373e-08
6.199535034872383,5.706738668418728e-08,1.5224422128944024e-08,3.8123605417353516e-08,2.0454137234532387e-09,5.494104114135293e-08
6.20953428492863,5.6911838656269476e-08,1.518358158685749e-08,3.7927251271645614e-08,2.0157364030726257e-09,5.473567322572915e-08
6.219533534984875,5.671509944540918e-08,1.5116904305631264e-08,3.7765749330345395e-08,2.0005543157840944e-09,5.445258160153218e-08
6.229532785041121,5.6124507582162045e-08,1.4955407891225374e-08,3.762299981506043e-08,2.0123198899710847e-09,5.420526915662514e-08
6.239532035097366,5.60210040823116e-08,1.493954441665416e-08,3.7359552213705726e-08,1.9853762685325263e-09,5.403183902586926e-08
6.249531285153613,5.5811755008551885e-08,1.4827651335523659e-08,3.723329194882639e-08,1.9968251573385654e-09,5.3765150243695085e-08
6.2595305352098585,5.567085804571753e-08,1.4819817657207567e-08,3.706043828246769e-08,1.9714026318149715e-09,5.352214247798873e-08
6.269529785266104,5.5285032896305964e-08,1.4756268093449581e-08,3.6820148849625976e-08,1.9709444797117676e-09,5.315473554887696e-08
6.27952903532235,5.4918072778149726e-08,1.463619129236221e-08,3.665172261005452e-08,1.948471080476487e-09,5.3003754216133066e-08
6.289528285378596,5.464167312495291e-08,1.454715846035011e-08,3.6549094837033586e-08,1.9378119162660813e-09,5.280826967157174e-08
6.299527535434842,5.4630104143360154e-08,1.453698396825539e-08,3.634629720768345e-08,1.93933544513242e-09,5.254489985806078e-08
6.309526785491087,5.438511355755279e-08,1.4495260479741202e-08,3.612011100967181e-08,1.9368739021775337e-09,5.234678828993237e-08
6.319526035547333,5.383862587612501e-08,1.4430506631587879e-08,3.5996804304497596e-08,1.937547767600036e-09,5.198305092840824e-08
6.329525285603578,5.36370931285291e-08,1.4294094948721693e-08,3.599730161122327e-08,1.8995366721315415e-09,5.1750729939364847e-08
6.339524535659825,5.376968710873086e-08,1.4176514075372402e-08,3.568080237597076e-08,1.898756527622646e-09,5.1509418995383974e-08
6.3495237857160705,5.323562643602819e-08,1.4208300329336e-08,3.5580521549303066e-08,1.884076411415259e-09,5.135783735380077e-08
6.359523035772316,5.3080711900145375e-08,1.4096016607046369e-08,3.534464274872383e-08,1.8768207409352105e-09,5.115608109387277e-08
6.369522285828562,5.253687262097653e-08,1.407673046680327e-08,3.522108187470268e-08,1.8685249582153457e-09,5.085744707469405e-08
6.379521535884808,5.275851894852674e-08,1.3986796885309022e-08,3.505091317072211e-08,1.867152786933551e-09,5.065133495813383e-08
6.389520785941054,5.236564782217518e-08,1.3901022584632275e-08,3.480497445652769e-08,1.8605885574628864e-09,5.042236512110892e-08
6.399520035997299,5.202357683833896e-08,1.3846619786266922e-08,3.4627271878740706e-08,1.86295598089489e-09,5.018357134669199e-08
6.409519286053545,5.1661952408056164e-08,1.3785590832671295e-08,3.4634464510315765e-08,1.8514409353181557e-09,5.003509449397709e-08
6.41951853610979,5.171278830663325e-08,1.370289609538087e-08,3.438635385614746e-08,1.838750391492975e-09,4.9612022914971867e-08
6.429517786166037,5.1636919916361666e-08,1.3629839854139283e-08,3.426445181793606e-08,1.8287506702436806e-09,4.9409557379064765e-08
6.439517036222282,5.126362430926011e-08,1.362575450788247e-08,3.4108314425520875e-08,1.8194542868163525e-09,4.929085734199261e-08
6.449516286278528,5.0703550663200034e-08,1.3516966168263631e-08,3.397299587626805e-08,1.828923394639871e-09,4.900333076333585e-08
6.459515536334774,5.070959732955683e-08,1.3484405501020627e-08,3.378019200581638e-08,1.7957174797868836e-09,4.882801061955738e-08
6.46951478639102,5.0617266200609306e-08,1.3482279159426653e-08,3.367468678513933e-08,1.8085274604627013e-09,4.855127159697067e-08
6.479514036447266,5.041957085021079e-08,1.332961098582165e-08,3.3526765007486965e-08,1.7813885303564216e-09,4.8446609071083946e-08
6.489513286503511,4.983532362948208e-08,1.3298406029618606e-08,3.336209041888708e-08,1.7911365291022904e-09,4.811536523713716e-08
6.499512536559757,4.990948742788353e-08,1.3194333550599339e-08,3.327045073180171e-08,1.7610531030678981e-09,4.781065028626286e-08
6.509511786616002,4.9334176513840666e-08,1.3177971605568045e-08,3.31035095538318e-08,1.7714817590134338e-09,4.772850819838059e-08
6.519511036672249,4.938091871590137e-08,1.310497989568114e-08,3.287241718026227e-08,1.751713083626939e-09,4.744832122257877e-08
6.529510286728494,4.8843017471241054e-08,1.3056705966093143e-08,3.2793791900220084e-08,1.7610694469108918e-09,4.726237922658e-08
6.53950953678474,4.893306476961441e-08,1.301798631893281e-08,3.262497676241559e-08,1.7286078608053086e-09,4.709774920012168e-08
6.549508786840986,4.856257933696301e-08,1.2943338687099707e-08,3.251913712943718e-08,1.7298620701801355e-09,4.68588195420851e-08
6.559508036897232,4.842966885257167e-08,1.2929060526143868e-08,3.2380584806973474e-08,1.7137236189512187e-09,4.6665609668548865e-08
6.569507286953478,4.827661467084344e-08,1.2802110730982366e-08,3.222159185287606e-08,1.7066600133413033e-09,4.656390255936222e-08
6.579506537009723,4.805508487134269e-08,1.2798240708649582e-08,3.20722885287739e-08,1.7013616142144637e-09,4.631895927206868e-08
6.589505787065969,4.790562962621221e-08,1.271267859921293e-08,3.198644118310417e-08,1.7082564898666224e-09,4.6031702015991045e-08
6.599505037122215,4.758659140748358e-08,1.2679304948021554e-08,3.1761304158952456e-08,1.6998316629390888e-09,4.5876304686435895e-08
6.609504287178461,4.740883008273812e-08,1.2597482018234649e-08,3.168157366939888e-08,1.6899210151480186e-09,4.5668707306610594e-08
6.619503537234706,4.713440362843123e-08,1.2523627309543421e-08,3.153859667131176e-08,1.6822802053576525e-09,4.5422929160640225e-08
6.629502787290952,4.687480857024314e-08,1.2498955838368505e-08,3.138135680344647e-08,1.6854957786481321e-09,4.5247634249763273e-08
6.639502037347198,4.682302164263093e-08,1.2452123248041473e-08,3.126476332827298e-08,1.6676526942744673e-09,4.5119223898017684e-08
6.649501287403444,4.6711553364797326e-08,1.2475969621885272e-08,3.116199666248424e-08,1.6523708622011335e-09,4.4949438175473623e-08
6.65950053745969,4.6374256689926796e-08,1.2310231055072431e-08,3.101643581980815e-08,1.6515080751787542e-09,4.4745383013055525e-08
6.669499787515935,4.621261619279124e-08,1.2382406102958041e-08,3.0808483468121035e-08,1.6446491373516746e-09,4.4465904184168155e-08
6.679499037572181,4.606981212641437e-08,1.2230027320547466e-08,3.0713238593451276e-08,1.6315226131528763e-09,4.4402000908425574e-08
6.689498287628427,4.5743551649143196e-08,1.2184656348830021e-08,3.0585714144789914e-08,1.6334639198033287e-09,4.410201251681589e-08
6.699497537684673,4.580511544210767e-08,1.2123085204438672e-08,3.0493471004540244e-08,1.626005328157585e-09,4.4038414453180626e-08
6.709496787740918,4.550284524753326e-08,1.205062876283373e-08,3.035087384298348e-08,1.6167657116195821e-09,4.370438131260147e-08
6.719496037797164,4.540298720029402e-08,1.2039634273670237e-08,3.023335051816093e-08,1.6133923569226699e-09,4.366958037151529e-08
6.72949528785341,4.5102517317862956e-08,1.2018912633791678e-08,3.007853907262357e-08,1.5998144801006881e-09,4.349474046173987e-08
6.739494537909656,4.482780244231266e-08,1.1933779722313039e-08,2.996860531051126e-08,1.602088272786349e-09,4.327384860358767e-08
6.749493787965902,4.480511802858714e-08,1.1867988887758404e-08,2.992268183738426e-08,1.5967858901436084e-09,4.310855044058214e-08
6.759493038022147,4.442420283860775e-08,1.1885514299064618e-08,2.9720617360840733e-08,1.5874720762543544e-09,4.2869582161312334e-08
6.769492288078393,4.438063349364439e-08,1.1786950444740345e-08,2.9580622795776982e-08,1.5831741577307139e-09,4.2734421322591276e-08
6.779491538134639,4.411428226349531e-08,1.1687904992260622e-08,2.9517812601278368e-08,1.5707701050665805e-09,4.246519669189211e-08
6.789490788190885,4.3874171071972884e-08,1.1692079594385064e-08,2.9378090137021842e-08,1.5531592132263506e-09,4.2271902469215885e-08
6.79949003824713,4.3819286338777996e-08,1.1688411966708274e-08,2.92246948376193e-08,1.5432713744813154e-09,4.211318449992597e-08
6.809489288303376,4.3478044005877484e-08,1.1587537681037832e-08,2.909399771297652e-08,1.5430977733489978e-09,4.1998847990272815e-08
6.819488538359622,4.352592457272421e-08,1.1518163164487068e-08,2.8994514613099143e-08,1.5348957674341613e-09,4.189911299895799e-08
6.829487788415868,4.3331492716658024e-08,1.1488084124169607e-08,2.8844961998240215e-08,1.5331483357750508e-09,4.167957996828027e-08
6.839487038472114,4.3004811692755765e-08,1.1479262284086781e-08,2.8705644085248114e-08,1.5283941806292644e-09,4.1443287263362645e-08
6.849486288528359,4.287010321905851e-08,1.1378836672632694e-08,2.8631973095703258e-08,1.5307719811043223e-09,4.12744919475637e-08
6.859485538584605,4.2773573191508805e-08,1.1330879307613758e-08,2.8562429954050176e-08,1.5164565441371292e-09,4.115568544094072e-08
6.869484788640851,4.23220298274708e-08,1.1274662957628906e-08,2.8401615096558942e-08,1.52873573078032e-09,4.0978109159120304e-08
6.879484038697097,4.229119590677204e-08,1.1284529031525911e-08,2.827263567734377e-08,1.5079689938294853e-09,4.0840146265857405e-08
6.889483288753342,4.198922363893065e-08,1.1262188004425146e-08,2.8164015371375076e-08,1.4964298264855687e-09,4.063811931566269e-08
6.899482538809588,4.184389502204446e-08,1.1213598915985093e-08,2.8034508896126654e-08,1.5101078465417324e-09,4.049171081726725e-08
6.909481788865834,4.173615884016502e-08,1.1127207334775089e-08,2.7987189911520797e-08,1.4991090749844582e-09,4.032840752547584e-08
6.91948103892208,4.190394485775171e-08,1.1086241183573095e-08,2.7851947931302802e-08,1.4767401348619439e-09,4.017021001249966e-08
6.929480288978326,4.1455017714769406e-08,1.1056790237258834e-08,2.7691758230078252e-08,1.4842829250041445e-09,4.004117897487783e-08
6.939479539034571,4.138059632281489e-08,1.1014887418369124e-08,2.76011228400559e-08,1.4750127014231406e-09,3.976957666440115e-08
6.949478789090817,4.1258547272469995e-08,1.09807193810702e-08,2.7515604882744626e-08,1.4484371005401766e-09,3.961381830706407e-08
6.959478039147063,4.092379976681865e-08,1.0957686555008956e-08,2.7380409193537508e-08,1.4677541139896072e-09,3.953113571720723e-08
6.969477289203309,4.0822532840105115e-08,1.0930889089409517e-08,2.723764597287892e-08,1.450978975677525e-09,3.92711024186685e-08
6.979476539259554,4.0616281429874956e-08,1.0846169556096632e-08,2.718550690851366e-08,1.4356119912018882e-09,3.9121839688782916e-08
6.9894757893158,4.059702966487162e-08,1.0800360472073448e-08,2.7031754746733626e-08,1.4383755831271814e-09,3.899561719933155e-08
6.999475039372046,4.045069242196113e-08,1.0764858565595468e-08,2.691935844166678e-08,1.4362452428676025e-09,3.898461041345739e-08
7.009474289428292,4.014915498416913e-08,1.069997472429052e-08,2.6859091238397627e-08,1.4287621393276237e-09,3.876660049449161e-08
7.019473539484538,4.0181790271100076e-08,1.0639477135297052e-08,2.6760649714726654e-08,1.4249791196156063e-09,3.853392602176671e-08
7.029472789540783,3.9947655973575786e-08,1.0653096631342398e-08,2.6637508552886468e-08,1.4254718757309295e-09,3.8426224501937915e-08
7.03947203959703,3.9793567602056576e-08,1.0613891670198339e-08,2.6569233362182688e-08,1.418259437906408e-09,3.8353359194494956e-08
7.049471289653275,3.953841485327779e-08,1.060994435181225e-08,2.6431591279569134e-08,1.4168650632793904e-09,3.8197511234958696e-08
7.059470539709521,3.945362231962482e-08,1.0510341008465465e-08,2.6364127952461313e-08,1.4032538372536072e-09,3.801277705494627e-08
7.069469789765766,3.9259118923300686e-08,1.04525254266677e-08,2.6207942011869208e-08,1.4059483249092785e-09,3.783892283433057e-08
7.079469039822012,3.91456305951161e-08,1.043743986692413e-08,2.6153986322185617e-08,1.388971770630562e-09,3.769476775377168e-08
7.089468289878258,3.8890857254653174e-08,1.0375785642420317e-08,2.6000692835152288e-08,1.3832815009660476e-09,3.747679495215386e-08
7.099467539934504,3.891710665038e-08,1.0359385262069033e-08,2.590145939041803e-08,1.3754310486395414e-09,3.7394477327187076e-08
7.1094667899907495,3.8696258364288146e-08,1.0307759043270633e-08,2.583481480357984e-08,1.370459561468248e-09,3.7246199749215785e-08
7.119466040046995,3.846269027830785e-08,1.0308236302502297e-08,2.5750180291723368e-08,1.3632361739110043e-09,3.713366088450571e-08
7.129465290103242,3.849366517299245e-08,1.019163953654093e-08,2.563650228210603e-08,1.3593315856954633e-09,3.701584767059517e-08
7.139464540159487,3.833923795621532e-08,1.0217543529888313e-08,2.5552917606075083e-08,1.3568864885838913e-09,3.686575619446034e-08
7.149463790215733,3.817881316837501e-08,1.0148749737446528e-08,2.5387691677119322e-08,1.3527937082687414e-09,3.6694329385333783e-08
7.159463040271978,3.7969364071787754e-08,1.0076766508181582e-08,2.5383599512513718e-08,1.3569051480937792e-09,3.655556162276262e-08
7.169462290328224,3.796148117098704e-08,1.0077828971566897e-08,2.5304873920279383e-08,1.3431381915673935e-09,3.645152555329067e-08
7.17946154038447,3.781190302727326e-08,9.996297966670065e-09,2.516453577945038e-08,1.3474518137834885e-09,3.633474284648546e-08
7.189460790440716,3.754267574825864e-08,1.0008693394882378e-08,2.504690121182012e-08,1.3368366989438497e-09,3.6180201736991084e-08
7.1994600404969615,3.732067755534737e-08,9.941277681025824e-09,2.497181642509613e-08,1.3332770953726382e-09,3.606024367487091e-08
7.209459290553207,3.714301499713531e-08,9.952985417988929e-09,2.4874914941499903e-08,1.32628367102674e-09,3.58548394125069e-08
7.219458540609454,3.71743672187765e-08,9.884892818938817e-09,2.4789727054078674e-08,1.3221364122213254e-09,3.577366109809725e-08
7.229457790665699,3.689080098054562e-08,9.847964623521847e-09,2.469449091685135e-08,1.3217444393827117e-09,3.5572350906250974e-08
7.239457040721945,3.6914658574802395e-08,9.772688758165014e-09,2.460941855631141e-08,1.3106070468257665e-09,3.549997601903359e-08
7.24945629077819,3.669010698299745e-08,9.771372218412036e-09,2.448356534293341e-08,1.2991971472739954e-09,3.5391369635956503e-08
7.259455540834436,3.668784508520356e-08,9.741427361619245e-09,2.439658204965415e-08,1.3004034835574978e-09,3.5192523700407236e-08
7.269454790890682,3.651022478700279e-08,9.655148813260996e-09,2.4314990139101994e-08,1.2973629227189538e-09,3.51114961708546e-08
7.279454040946928,3.6191729068604196e-08,9.630406691431977e-09,2.4175421014724637e-08,1.2844733514472681e-09,3.4912395279167903e-08
7.2894532910031735,3.625943287858378e-08,9.62158401933098e-09,2.4140120178967035e-08,1.2849153715219424e-09,3.48873171034425e-08
7.299452541059419,3.595034619073089e-08,9.590019697348062e-09,2.4060604046294697e-08,1.276136420367927e-09,3.467787456190286e-08
7.309451791115666,3.600837788339266e-08,9.556912108940473e-09,2.3976263339940577e-08,1.2726978844696399e-09,3.453457840699629e-08
7.319451041171911,3.583104064514877e-08,9.515761758377864e-09,2.3871012881330178e-08,1.2725321069244511e-09,3.4484245227374985e-08
7.329450291228157,3.56442419280602e-08,9.511290285112613e-09,2.3797097710650927e-08,1.277137132167048e-09,3.4347440621681186e-08
7.339449541284402,3.546287803552681e-08,9.423455023915188e-09,2.372415463653811e-08,1.2671363521570289e-09,3.4186900844026227e-08
7.349448791340649,3.5389300576970716e-08,9.419776270426193e-09,2.3614400064872497e-08,1.2556962225239723e-09,3.410495471120103e-08
7.359448041396894,3.5219020313890444e-08,9.314074739437118e-09,2.352300531905782e-08,1.2597301486280153e-09,3.3965733922471315e-08
7.36944729145314,3.50240364181653e-08,9.349235171964047e-09,2.3456205729970834e-08,1.24620356335574e-09,3.388600496960513e-08
7.3794465415093855,3.495770689561129e-08,9.305276956788851e-09,2.3337862138507174e-08,1.2362616039203875e-09,3.372077778513297e-08
7.389445791565631,3.5037037406613197e-08,9.302420738221169e-09,2.3287991974160645e-08,1.2459247505648507e-09,3.3599135196740596e-08
7.3994450416218776,3.471843081083075e-08,9.223313957686795e-09,2.3204557691267638e-08,1.2422140007091234e-09,3.3458251896494184e-08
7.409444291678123,3.4537723056748735e-08,9.240599941105789e-09,2.3129626611505096e-08,1.2269403700194732e-09,3.338598733817142e-08
7.419443541734369,3.446785830605122e-08,9.18838523614893e-09,2.3031671351085497e-08,1.234061886158766e-09,3.327152243013809e-08
7.429442791790614,3.4498746027802555e-08,9.14050872047833e-09,2.295067656956056e-08,1.2244917294755764e-09,3.309276352257167e-08
7.439442041846861,3.425854007180263e-08,9.108406802535674e-09,2.289448151224603e-08,1.2208257087673862e-09,3.295961318868057e-08
7.449441291903106,3.401706015048953e-08,9.057274340586885e-09,2.27909457680192e-08,1.2222211836794158e-09,3.293775423048272e-08
7.459440541959352,3.411493756212556e-08,9.079382777629429e-09,2.2699590069006444e-08,1.2128087627729364e-09,3.276884858699187e-08
7.4694397920155975,3.392304226834124e-08,9.016532389787837e-09,2.2618152647180328e-08,1.2095736151702944e-09,3.268209095531292e-08
7.479439042071843,3.379358737664702e-08,9.01968508165548e-09,2.2569192168015735e-08,1.204493353304061e-09,3.255068809183811e-08
7.4894382921280895,3.37511390883991e-08,8.916574180614357e-09,2.254211049073792e-08,1.1966306791981654e-09,3.244379700857385e-08
7.499437542184335,3.344556971574128e-08,8.905213474027802e-09,2.237220831111054e-08,1.1929474353189023e-09,3.2276256346059353e-08
7.509436792240581,3.3389732742015854e-08,8.873974758756034e-09,2.2297533653550024e-08,1.1889918325133632e-09,3.219035388892531e-08
7.519436042296826,3.330534374618199e-08,8.857922402310717e-09,2.223529703687404e-08,1.1932762616247921e-09,3.209070200475881e-08
7.529435292353073,3.317239188296849e-08,8.813752028852406e-09,2.213143457815282e-08,1.181270377916007e-09,3.1970898361511474e-08
7.539434542409318,3.3082263770699753e-08,8.818517915776938e-09,2.2036974031692236e-08,1.1725096855351816e-09,3.1847913929202e-08
7.549433792465564,3.2975428833184375e-08,8.772042801099275e-09,2.1977287597233714e-08,1.168178914628276e-09,3.176047045438943e-08
7.5594330425218095,3.2954737615366477e-08,8.723137997467159e-09,2.1956754559585293e-08,1.167788191555194e-09,3.162635428714211e-08
7.569432292578056,3.2667429294667296e-08,8.702237560133041e-09,2.183439096390248e-08,1.158429311557855e-09,3.1486477033299384e-08
7.5794315426343015,3.2588399215491864e-08,8.680538841391911e-09,2.1772569369844457e-08,1.164187497756954e-09,3.138429318002778e-08
7.589430792690547,3.239285416616694e-08,8.675311501641042e-09,2.170244051260463e-08,1.1533169519257968e-09,3.1269531040460766e-08
7.599430042746793,3.24514006087312e-08,8.620117412769857e-09,2.1609017771822722e-08,1.1500522761558264e-09,3.1167691123110424e-08
7.609429292803038,3.231389922016398e-08,8.607586694804444e-09,2.1516524446615503e-08,1.144700935011324e-09,3.108448487506088e-08
7.619428542859285,3.210909400318153e-08,8.570672918893104e-09,2.144705006078522e-08,1.1434620521512099e-09,3.093956802248836e-08
7.62942779291553,3.2024125952566026e-08,8.509266994906292e-09,2.1416485691131978e-08,1.1466148173673126e-09,3.087563894656659e-08
7.639427042971776,3.198132714577741e-08,8.509849888868966e-09,2.1315068087896352e-08,1.1402471228813315e-09,3.08049740783279e-08
7.6494262930280215,3.1743315503422173e-08,8.471077727923267e-09,2.1260185990124098e-08,1.1260802958630863e-09,3.0621816793806617e-08
7.659425543084268,3.165009948678614e-08,8.469425729051895e-09,2.118517758010098e-08,1.1312208225030199e-09,3.0546367213071385e-08
7.6694247931405135,3.160349024278881e-08,8.404799438894794e-09,2.113596766792665e-08,1.1280340357463177e-09,3.045726919440976e-08
7.679424043196759,3.153430221852245e-08,8.37545432402133e-09,2.101435489934179e-08,1.120439520111847e-09,3.036696824012171e-08
7.689423293253005,3.148426283881345e-08,8.376124201660113e-09,2.097430512660667e-08,1.1105140094788766e-09,3.028160156548532e-08
7.69942254330925,3.128983389655703e-08,8.336305222236867e-09,2.0882671830811413e-08,1.1086927951903245e-09,3.01708201811339e-08
7.709421793365497,3.116087745873152e-08,8.271962181261715e-09,2.0787200089401214e-08,1.101539920243388e-09,3.003680246744043e-08
7.719421043421742,3.114616269818244e-08,8.265514590014115e-09,2.0770903507796272e-08,1.1090301958000009e-09,3.000429214746803e-08
7.729420293477988,3.096283281968648e-08,8.245303048365314e-09,2.064032947414957e-08,1.0932228153437164e-09,2.978644424297538e-08
7.7394195435342334,3.080923692184311e-08,8.196610020364027e-09,2.0623454041952957e-08,1.0999466930783763e-09,2.9700856729580695e-08
7.74941879359048,3.074028317280878e-08,8.186140608306524e-09,2.0517391947004348e-08,1.0915039081796903e-09,2.960564372151029e-08
7.7594180436467255,3.0824082207053516e-08,8.146254967403364e-09,2.0497738135800337e-08,1.0783883295814098e-09,2.9541986967059703e-08
7.769417293702971,3.058281339567413e-08,8.12286889984421e-09,2.0397975625689683e-08,1.0919505119532513e-09,2.947138814758578e-08
7.779416543759217,3.044088440678528e-08,8.12437229292928e-09,2.03468399710333e-08,1.0841317739543848e-09,2.93548986115102e-08
7.789415793815462,3.026730817640442e-08,8.085691417442193e-09,2.0286269221837873e-08,1.0823197555531606e-09,2.9214746879377455e-08
7.799415043871709,3.030997324046057e-08,8.076261941468136e-09,2.0193961590996777e-08,1.0758682609475797e-09,2.9132702587650777e-08
7.809414293927954,3.011126498670124e-08,8.023862214931798e-09,2.0123715843868284e-08,1.0760063241151917e-09,2.9040764659994837e-08
7.8194135439842,2.9973918314062533e-08,7.996295256218431e-09,2.0057899840473803e-08,1.0730456659704789e-09,2.8965007070374535e-08
7.829412794040445,2.989846066130421e-08,7.960750157877178e-09,1.9994652510792263e-08,1.066238112918917e-09,2.889207863027888e-08
7.839412044096692,2.983831094431048e-08,7.93461118008239e-09,1.9935922553433562e-08,1.0676020148204322e-09,2.8760297858564447e-08
7.8494112941529375,2.9876653553124845e-08,7.911657609124353e-09,1.988833596847274e-08,1.0562191700081983e-09,2.8710761655320517e-08
7.859410544209183,2.9627112225670303e-08,7.893419407193938e-09,1.9812157140680856e-08,1.0555082693448793e-09,2.856787595720936e-08
7.869409794265429,2.9623938117089832e-08,7.864660590754624e-09,1.9741142021396903e-08,1.053962726807731e-09,2.843730349034239e-08
7.879409044321675,2.9454170095506368e-08,7.857054112264474e-09,1.9667628701236725e-08,1.0503647313967956e-09,2.8438968783034424e-08
7.889408294377921,2.9444672452728342e-08,7.821349135524424e-09,1.962494077033613e-08,1.0497209809240263e-09,2.8297228906415388e-08
7.899407544434166,2.9258345251686725e-08,7.802808962859638e-09,1.9530014326670424e-08,1.0481245600828638e-09,2.824492429431042e-08
7.909406794490412,2.918803181135505e-08,7.793921446836341e-09,1.950948470988819e-08,1.0402797575776971e-09,2.8141556333020968e-08
7.919406044546657,2.9002488423752757e-08,7.716235352877842e-09,1.9413427901664233e-08,1.0337782100522913e-09,2.8042986383388153e-08
7.929405294602904,2.9049618503339842e-08,7.706008564609257e-09,1.9366119640818893e-08,1.0270260266442623e-09,2.7915135210654165e-08
7.9394045446591495,2.892107974702176e-08,7.698637539921363e-09,1.929379316985126e-08,1.0234200590915853e-09,2.7803141895405136e-08
7.949403794715395,2.8881406801527097e-08,7.645499524568006e-09,1.924068090706615e-08,1.0294759071893385e-09,2.7756297916894457e-08
7.959403044771641,2.864089664410025e-08,7.632101650136548e-09,1.9202548855601435e-08,1.027835627892796e-09,2.770747118527896e-08
7.969402294827887,2.8673170395633832e-08,7.60189466303616e-09,1.911229749856619e-08,1.0182032607144492e-09,2.7631024621866955e-08
7.979401544884133,2.8564309806337295e-08,7.594152702947105e-09,1.9073049074438874e-08,1.0101158941709219e-09,2.7471104075734425e-08
7.989400794940378,2.8386033266270585e-08,7.585682191532167e-09,1.8986611257218907e-08,1.008932477734791e-09,2.7424906879273482e-08
7.999400044996624,2.8308228311979887e-08,7.514271946708304e-09,1.896251130869437e-08,1.0106136745219943e-09,2.7313030618491888e-08
8.00939929505287,2.8268472495885543e-08,7.514917317174832e-09,1.8862227203222378e-08,1.0072883946986611e-09,2.7220767737264622e-08
8.019398545109116,2.8254181320662528e-08,7.497191199789915e-09,1.881256227552883e-08,9.983327945763662e-10,2.7118136627628573e-08
8.02939779516536,2.795582685718011e-08,7.484039226154386e-09,1.8766349779796256e-08,9.96240644281605e-10,2.7060003686678423e-08
8.039397045221607,2.804257520702817e-08,7.433603702415233e-09,1.8693135076248256e-08,9.904789908246415e-10,2.6986654275143116e-08
8.049396295277853,2.7933783389197707e-08,7.438647690502156e-09,1.8643069046128732e-08,9.890067036816236e-10,2.6874288334407885e-08
8.059395545334098,2.7801864074316033e-08,7.391597220015974e-09,1.8579634678647357e-08,9.881559034599567e-10,2.6804782964258023e-08
8.069394795390345,2.7745926551682735e-08,7.380842215848323e-09,1.851385824261791e-08,9.884680951029785e-10,2.672267617785235e-08
8.079394045446591,2.7589337147648048e-08,7.332729321108867e-09,1.847130249212857e-08,9.83423089662951e-10,2.661912490264022e-08
8.089393295502836,2.7586858157298566e-08,7.35168463839074e-09,1.8415845241160442e-08,9.789519334340413e-10,2.655189443311276e-08
8.099392545559082,2.7487057166039622e-08,7.343520615751486e-09,1.8328795398212627e-08,9.719520510947685e-10,2.6441644966247956e-08
8.109391795615327,2.7389310203559197e-08,7.307869321561766e-09,1.8286499806939926e-08,9.689758024352871e-10,2.633422661077627e-08
8.119391045671573,2.729727578445645e-08,7.265850290519073e-09,1.821780508326105e-08,9.713256550948941e-10,2.6331813579310956e-08
8.12939029572782,2.7120613055914108e-08,7.2628581909114785e-09,1.817254684368931e-08,9.745035134404468e-10,2.6234295740215872e-08
8.139389545784065,2.7154357965391366e-08,7.236605796641727e-09,1.8113292568622894e-08,9.699924483471166e-10,2.616927839247616e-08
8.149388795840311,2.7046327204543684e-08,7.180833124211422e-09,1.807045662626035e-08,9.558386983593525e-10,2.6086790995667198e-08
8.159388045896556,2.696124444971049e-08,7.1453174470715175e-09,1.799036358350475e-08,9.568043150129112e-10,2.5972379408971086e-08
8.169387295952802,2.681716078219333e-08,7.185854037941857e-09,1.7937455698184727e-08,9.590042722982966e-10,2.593954702756219e-08
8.179386546009049,2.6777866627842447e-08,7.124950720153473e-09,1.7884205131732115e-08,9.53479783228697e-10,2.5845648297461933e-08
8.189385796065293,2.6767312158172866e-08,7.110440030843381e-09,1.784027657730205e-08,9.509137038333673e-10,2.5758840092666034e-08
8.19938504612154,2.6702307352267346e-08,7.067227809120546e-09,1.779120142886491e-08,9.47104152736293e-10,2.564957729369541e-08
8.209384296177786,2.646696443276425e-08,7.09099624137357e-09,1.775811074365885e-08,9.451408499078827e-10,2.5586397423486158e-08
8.219383546234031,2.6444978587759903e-08,7.031088004777407e-09,1.764669661982994e-08,9.453537785511364e-10,2.551592281744805e-08
8.229382796290277,2.6425597780305083e-08,7.035025373520969e-09,1.763421017239354e-08,9.33328927454671e-10,2.544908008455213e-08
8.239382046346522,2.629574734524459e-08,6.992572706639285e-09,1.7579956699290097e-08,9.384509577009987e-10,2.5344877117203387e-08
8.249381296402769,2.6169704383829725e-08,6.966336310883039e-09,1.7500157044478006e-08,9.332084941235386e-10,2.5263220660935888e-08
8.259380546459015,2.6126379458537703e-08,6.947081521876554e-09,1.7480918300531184e-08,9.315237721566186e-10,2.5179540781045947e-08
8.26937979651526,2.6098838182808956e-08,6.936690384507625e-09,1.7433423121916146e-08,9.330179589392676e-10,2.5148614280365714e-08
8.279379046571506,2.597585559466708e-08,6.904844190576556e-09,1.7383439190916225e-08,9.302190973018814e-10,2.5041734567357122e-08
8.289378296627751,2.5894671534029784e-08,6.9020847449796466e-09,1.7302078612909295e-08,9.168809098525087e-10,2.4967472160363864e-08
8.299377546683997,2.5778445396133044e-08,6.872737792136934e-09,1.7225777147165443e-08,9.150205110214632e-10,2.489689421476101e-08
8.309376796740244,2.5730368359681296e-08,6.872175230809399e-09,1.7191194692104795e-08,9.131570567320568e-10,2.4823629091228984e-08
8.319376046796489,2.5618491229841767e-08,6.832487536761406e-09,1.715529566295742e-08,9.149153866054418e-10,2.4766630422837405e-08
8.329375296852735,2.55567976367071e-08,6.797931703930612e-09,1.7089577501883575e-08,9.119507415338408e-10,2.468922154488315e-08
8.33937454690898,2.551297136491659e-08,6.819125114290812e-09,1.7045932415963462e-08,9.091523231763046e-10,2.4632508412633548e-08
8.349373796965226,2.552002434569065e-08,6.772256248870221e-09,1.7004700768249145e-08,9.04190481539799e-10,2.4561273164299178e-08
8.359373047021473,2.5374162657280816e-08,6.746652594616268e-09,1.6951483226291598e-08,9.041015590187534e-10,2.4459789563812325e-08
8.369372297077717,2.5321354819208424e-08,6.735064628505487e-09,1.690876303557011e-08,9.01108859128793e-10,2.4406170815343656e-08
8.379371547133964,2.5210316141042828e-08,6.717304154759703e-09,1.6859163851306686e-08,9.059831545069773e-10,2.4291017626906142e-08
8.38937079719021,2.510627218237281e-08,6.711356483611515e-09,1.6797767777486147e-08,8.979988465603316e-10,2.4280061513289333e-08
8.399370047246455,2.5112771472278775e-08,6.669479984488495e-09,1.673037975497669e-08,8.925061141577835e-10,2.4188276697332136e-08
8.409369297302701,2.5011152381271103e-08,6.675133573711006e-09,1.6698356559667245e-08,8.920189116748806e-10,2.4071244726796074e-08
8.419368547358946,2.4922704641817063e-08,6.657641064414828e-09,1.664728718049533e-08,8.820954850170109e-10,2.404349653974361e-08
8.429367797415193,2.4820272032457886e-08,6.624818279287751e-09,1.661233721378538e-08,8.835946013489542e-10,2.3952934134738843e-08
8.439367047471439,2.485970767700849e-08,6.592654673284904e-09,1.657498295298873e-08,8.83455244788137e-10,2.3934799004324293e-08
8.449366297527684,2.468598326248843e-08,6.554787504431112e-09,1.6510285427323266e-08,8.803609052927552e-10,2.3837911827263105e-08
8.45936554758393,2.4574019307960568e-08,6.5743708271022756e-09,1.6475779415941085e-08,8.777704640687655e-10,2.375891108312188e-08
8.469364797640175,2.4567958143658626e-08,6.530476046406494e-09,1.6404692504897015e-08,8.764745140453023e-10,2.36905446770852e-08
8.479364047696421,2.4539571164038398e-08,6.532594261900795e-09,1.6361636971915072e-08,8.688364671145172e-10,2.359427449470202e-08
8.489363297752668,2.4480811883502257e-08,6.500740309631588e-09,1.633120910871008e-08,8.729485651704067e-10,2.3539312181656906e-08
8.499362547808913,2.4319364089235342e-08,6.466945364485242e-09,1.6273948264833196e-08,8.708450134067515e-10,2.3468296097208377e-08
8.509361797865159,2.4301371381261166e-08,6.44801974375947e-09,1.6220472663724807e-08,8.610932368867045e-10,2.3404593591538286e-08
8.519361047921405,2.4267686661409682e-08,6.425891324763285e-09,1.6196627735116594e-08,8.622900622162143e-10,2.3378146665407854e-08
8.52936029797765,2.4091912519271894e-08,6.4373818597689585e-09,1.6143328692411185e-08,8.547831962832351e-10,2.3276617626431357e-08
8.539359548033897,2.406814500179061e-08,6.4042367031022615e-09,1.6098490904077953e-08,8.575393450043435e-10,2.321839983449682e-08
8.549358798090141,2.4028259108896602e-08,6.384366427988356e-09,1.6023270211667274e-08,8.529851135506898e-10,2.3142709913030572e-08
8.559358048146388,2.4018547936623585e-08,6.346969725738642e-09,1.5984002070101396e-08,8.473324839855004e-10,2.3082495291104316e-08
8.569357298202634,2.3905480209825035e-08,6.358429456780957e-09,1.5936668992201235e-08,8.506825596083349e-10,2.3034340707457947e-08
8.579356548258879,2.3791516034289823e-08,6.329934542512446e-09,1.5890659299850504e-08,8.465462142164471e-10,2.2959879072254365e-08
8.589355798315125,2.377618932930152e-08,6.321760375821201e-09,1.5849654685297146e-08,8.390555514497112e-10,2.2932633786181792e-08
8.59935504837137,2.3713171227118445e-08,6.294805332488869e-09,1.5808535159502743e-08,8.401616372809078e-10,2.2826112469735863e-08
8.609354298427617,2.3643287302474828e-08,6.261440679587585e-09,1.5777651953476387e-08,8.363201921246408e-10,2.2767194468859064e-08
8.619353548483863,2.353799204694919e-08,6.273373740157993e-09,1.569991647812173e-08,8.420324713758289e-10,2.2691930278306386e-08
8.629352798540108,2.3471159457815372e-08,6.251188884152043e-09,1.568622516973247e-08,8.397291210042965e-10,2.2647149760181182e-08
8.639352048596354,2.3426451018300943e-08,6.227442833322924e-09,1.5622408382008084e-08,8.327599613845117e-10,2.2557887486440053e-08
8.649351298652599,2.334308329593609e-08,6.207665876352448e-09,1.5590546953233622e-08,8.319277965019851e-10,2.2520628641127682e-08
8.659350548708845,2.3224654670791133e-08,6.170284270807744e-09,1.5547656131157534e-08,8.258673340845561e-10,2.243105752605952e-08
8.669349798765092,2.3191759497717324e-08,6.162217104483912e-09,1.5500720899942547e-08,8.249762237595192e-10,2.237485160293473e-08
8.679349048821337,2.317419941120798e-08,6.156071594668287e-09,1.5466070605781758e-08,8.224469566677925e-10,2.2328829359172545e-08
8.689348298877583,2.31718593897718e-08,6.151032596453199e-09,1.542263067219294e-08,8.218347053695541e-10,2.2255758539638093e-08
8.69934754893383,2.3042169263583782e-08,6.139263614271077e-09,1.535616696461379e-08,8.153079949243802e-10,2.2160641829006224e-08
8.709346798990074,2.291884601991193e-08,6.1114550462214815e-09,1.535682758089819e-08,8.163715710252196e-10,2.210356116062942e-08
8.71934604904632,2.2855284122746873e-08,6.1054674161031915e-09,1.5289996966797012e-08,8.134164546474551e-10,2.205850016262941e-08
8.729345299102565,2.2836610794237588e-08,6.066989570139175e-09,1.5247921655830503e-08,8.109275922949463e-10,2.2008429234595127e-08
8.739344549158812,2.2681472663398568e-08,6.049706616613321e-09,1.5194509886643603e-08,8.110537526045384e-10,2.195521836716325e-08
8.749343799215058,2.2656587500663817e-08,6.034405629440152e-09,1.5167708702627412e-08,8.104309916515384e-10,2.1875129125062556e-08
8.759343049271303,2.268934291175382e-08,6.0215653501564915e-09,1.512331781958658e-08,8.023649035979443e-10,2.1822322520001717e-08
8.76934229932755,2.2587906193003197e-08,6.004242169906289e-09,1.5085949222565286e-08,8.05485242369907e-10,2.1771982375400865e-08
8.779341549383794,2.2535267766324785e-08,5.994543606261635e-09,1.503190372987808e-08,8.034568721918094e-10,2.170301459937614e-08
8.78934079944004,2.246967108616231e-08,5.968306125031163e-09,1.4993904147024006e-08,8.005057812933643e-10,2.1657996699420734e-08
8.799340049496287,2.2386147284986793e-08,5.9677618799607434e-09,1.4954922443209744e-08,7.996139914805688e-10,2.160855192258063e-08
8.809339299552532,2.232488357998778e-08,5.931827327805323e-09,1.4911628843745598e-08,7.946217213248146e-10,2.1499576685776738e-08
8.819338549608778,2.2346756731835355e-08,5.921513157501354e-09,1.4889133240177166e-08,7.954171209879242e-10,2.1480555250687808e-08
8.829337799665025,2.2314501703677645e-08,5.897920744155105e-09,1.4827666217638318e-08,7.89851893565999e-10,2.140088201295633e-08
8.83933704972127,2.215989553648207e-08,5.897633873382776e-09,1.4746486758931675e-08,7.876823088970492e-10,2.1353544845859192e-08
8.849336299777516,2.208557187251047e-08,5.869349716241157e-09,1.4758151754326959e-08,7.878695773479968e-10,2.1283970610396067e-08
8.85933554983376,2.2083683059358487e-08,5.8680316172855305e-09,1.4686847856611446e-08,7.828665063445852e-10,2.125004780734332e-08
8.869334799890007,2.2045535769785423e-08,5.849741658533545e-09,1.4679952815420885e-08,7.823783987450087e-10,2.118925748289206e-08
8.879334049946253,2.1887112684786058e-08,5.835197645094296e-09,1.4634643519177037e-08,7.788675451582369e-10,2.111002401122784e-08
8.889333300002498,2.1833186896512957e-08,5.796507397239557e-09,1.4598792656129268e-08,7.775057025214948e-10,2.1055019312077003e-08
8.899332550058745,2.1751252123190895e-08,5.7940026455991895e-09,1.454822793841098e-08,7.798839194841006e-10,2.0976444183465184e-08
8.90933180011499,2.1861612123678096e-08,5.777326649886134e-09,1.4513920912055093e-08,7.772777034579979e-10,2.0960875984238307e-08
8.919331050171236,2.1657272782897334e-08,5.760038738632847e-09,1.4467871022567923e-08,7.763508106226875e-10,2.088555833336317e-08
8.929330300227482,2.1570092341727826e-08,5.748798223161414e-09,1.4422309769461125e-08,7.699443517618059e-10,2.0828994912981674e-08
8.939329550283727,2.160669866573637e-08,5.724339509908546e-09,1.437868345533268e-08,7.679490388818544e-10,2.0800387506385865e-08
8.949328800339973,2.156499589029787e-08,5.725923628848003e-09,1.4360892841765028e-08,7.638086825173765e-10,2.072139164606048e-08
8.95932805039622,2.1423603786154423e-08,5.703263693708257e-09,1.433819297891046e-08,7.633139039461792e-10,2.0682729775222292e-08
8.969327300452465,2.134762721481992e-08,5.690965789660112e-09,1.4283174895095025e-08,7.637551857982787e-10,2.0629457834166946e-08
8.979326550508711,2.1337659810266817e-08,5.681447030399635e-09,1.4242328442357135e-08,7.601751965104305e-10,2.0562419327224842e-08
8.989325800564956,2.1295767241024783e-08,5.654560587686496e-09,1.420354339610436e-08,7.568500847816456e-10,2.0531118454186506e-08
8.999325050621202,2.12593209604239e-08,5.659587039345843e-09,1.415529508497432e-08,7.586494870365478e-10,2.0467650386178215e-08
9.009324300677449,2.1168569648717078e-08,5.635807677007085e-09,1.4145534091461175e-08,7.55292236438322e-10,2.0379303924288212e-08
9.019323550733693,2.1068859955791742e-08,5.610830746673157e-09,1.4105129925338181e-08,7.456357501422048e-10,2.0351393003687764e-08
9.02932280078994,2.103952431049081e-08,5.60453550128894e-09,1.4045239224294987e-08,7.449538199084276e-10,2.0304462537197443e-08
9.039322050846184,2.1038229416436826e-08,5.601846761239005e-09,1.4009680817148644e-08,7.460619521107648e-10,2.0247672291140227e-08
9.049321300902431,2.088242074609104e-08,5.579761533071554e-09,1.3992014408856952e-08,7.458422446820069e-10,2.0178749140929654e-08
9.059320550958677,2.0853937465448025e-08,5.566397576225049e-09,1.3950623543870112e-08,7.444016980124105e-10,2.0137725839504763e-08
9.069319801014922,2.0789667537045066e-08,5.5436802387410235e-09,1.3917949523413613e-08,7.358221776779328e-10,2.0090610458414743e-08
9.079319051071169,2.075040915873223e-08,5.535227702067799e-09,1.3872215981139934e-08,7.345929400010972e-10,2.005662251678761e-08
9.089318301127413,2.069124165366042e-08,5.5120362201466455e-09,1.384384894999631e-08,7.338893659189312e-10,1.994707216300103e-08
9.09931755118366,2.0669985057916008e-08,5.49431589715015e-09,1.3804103228540691e-08,7.274602244346691e-10,1.9932606155764506e-08
9.109316801239906,2.063482074306125e-08,5.494064942509954e-09,1.3768529153573811e-08,7.325962647444452e-10,1.985601720152393e-08
9.11931605129615,2.0591985946474237e-08,5.474523371380475e-09,1.372675879358136e-08,7.355623520792991e-10,1.9824731909337373e-08
9.129315301352397,2.0472942764881566e-08,5.460666596241407e-09,1.3701284269407404e-08,7.338595412871028e-10,1.978887523635097e-08
9.139314551408644,2.0465259542973115e-08,5.450474006493124e-09,1.3664370029811332e-08,7.317095973080973e-10,1.9733148832852778e-08
9.149313801464888,2.037982488935046e-08,5.420810067775301e-09,1.3629411894863695e-08,7.254149546542066e-10,1.967059697802116e-08
9.159313051521135,2.0388337819417253e-08,5.414864591566413e-09,1.3597572086732444e-08,7.233228125417544e-10,1.9657524908292306e-08
9.16931230157738,2.0259796647878387e-08,5.39457335926095e-09,1.3571580125184606e-08,7.180374351321385e-10,1.957420271070025e-08
9.179311551633626,2.0300452810115666e-08,5.387090722910927e-09,1.35474438303738e-08,7.147288216209204e-10,1.9518060508501965e-08
9.189310801689873,2.0155035361060455e-08,5.36541111613258e-09,1.3499647119596706e-08,7.189005973264542e-10,1.9467254713864297e-08
9.199310051746117,2.0178758684565706e-08,5.367869805605505e-09,1.3456906147624332e-08,7.143816848295103e-10,1.9427750018762157e-08
9.209309301802364,2.0069023810591542e-08,5.356788257329289e-09,1.3404616791534243e-08,7.138789954359346e-10,1.9375416551280978e-08
9.219308551858608,2.010027144129333e-08,5.34071076063008e-09,1.3402038813986104e-08,7.1045061580748e-10,1.930977836519502e-08
9.229307801914855,1.997094738739376e-08,5.320705016385282e-09,1.3349419415562762e-08,7.11009753542836e-10,1.9297655416316605e-08
9.239307051971101,1.9981934158986104e-08,5.3101437950029246e-09,1.3318518254292092e-08,7.087875619703226e-10,1.9225475671484903e-08
9.249306302027346,1.9890254894547508e-08,5.28211732701644e-09,1.3284199615838466e-08,7.091135553440727e-10,1.9163167635191246e-08
9.259305552083593,1.9832893223448604e-08,5.289105750171236e-09,1.3258008445490222e-08,7.065584396605439e-10,1.9128007524748746e-08
9.269304802139839,1.9815695194332257e-08,5.264667869523279e-09,1.3216012404309629e-08,7.049296694643006e-10,1.908921439668288e-08
9.279304052196084,1.9743972524492534e-08,5.245450926957417e-09,1.3181361131836403e-08,7.048762614573434e-10,1.9025471770574854e-08
9.28930330225233,1.9742759661526362e-08,5.239447374426356e-09,1.3156653863151594e-08,7.038933103333331e-10,1.8969639451909846e-08
9.299302552308575,1.962063653465317e-08,5.22881656331141e-09,1.312619946292516e-08,7.014437744219904e-10,1.893359560597354e-08
9.309301802364821,1.9576611971471625e-08,5.2168442849952775e-09,1.3096764232756077e-08,6.984160757360772e-10,1.8912572840992307e-08
9.319301052421068,1.9533896486827304e-08,5.195969831017223e-09,1.3061053443676226e-08,6.92922578146332e-10,1.8874588237153594e-08
9.329300302477312,1.9481657412783913e-08,5.195879284569932e-09,1.3020384398012868e-08,6.899352359796654e-10,1.8799975272766428e-08
9.339299552533559,1.9437022996203586e-08,5.176989417232173e-09,1.3000064212854653e-08,6.89615192820537e-10,1.8752693787586243e-08
9.349298802589804,1.937750833161889e-08,5.15874655243974e-09,1.2961097006906916e-08,6.906437117771295e-10,1.8703773786778673e-08
9.35929805264605,1.941221213238113e-08,5.144808368500526e-09,1.2911278596806079e-08,6.867960861264752e-10,1.8661216178061483e-08
9.369297302702297,1.934998663973562e-08,5.149583109136695e-09,1.2889407870290385e-08,6.878822798192477e-10,1.8616786759724244e-08
9.379296552758541,1.9286045610132687e-08,5.120281005526022e-09,1.286393786461362e-08,6.881749672312022e-10,1.8589215970824137e-08
9.389295802814788,1.9179941658751084e-08,5.105898767064825e-09,1.2845576234014721e-08,6.823119756797955e-10,1.851904111238494e-08
9.399295052871032,1.913523062007002e-08,5.0955724313550545e-09,1.2798930952357552e-08,6.793526403412461e-10,1.8485013049320327e-08
9.409294302927279,1.90750339421996e-08,5.082048712870431e-09,1.2757746546475716e-08,6.827694328531859e-10,1.8460940568882617e-08
9.419293552983525,1.9013617653267514e-08,5.079862126254303e-09,1.2751422430405053e-08,6.779276360878714e-10,1.837821666319094e-08
9.42929280303977,1.9016868134753087e-08,5.061296188675788e-09,1.2688668331984924e-08,6.744195238013608e-10,1.834799887285607e-08
9.439292053096016,1.894939613095313e-08,5.0384808179852545e-09,1.2660401844034187e-08,6.740026178350649e-10,1.832189679769211e-08
9.449291303152263,1.8947515872697076e-08,5.040070006527471e-09,1.2639188489065568e-08,6.723616250274959e-10,1.8252614060288514e-08
9.459290553208508,1.8886898043324818e-08,5.0230459821827665e-09,1.2605012983918057e-08,6.685045745361516e-10,1.8188781917122228e-08
9.469289803264754,1.887147670929939e-08,5.011757549345814e-09,1.2581920191525661e-08,6.715738202475711e-10,1.816168022671362e-08
9.479289053320999,1.8767130157730426e-08,5.006993222011521e-09,1.2546577292557316e-08,6.668941216918839e-10,1.8132718126938965e-08
9.489288303377245,1.8797288719492273e-08,4.980204906670465e-09,1.25295024120385e-08,6.67559867768988e-10,1.8074888492221277e-08
9.499287553433492,1.870520509905135e-08,4.972642802656316e-09,1.2503172942809862e-08,6.658493918858738e-10,1.8014140694646926e-08
9.509286803489736,1.8661646933068157e-08,4.956768523125066e-09,1.2448342969975488e-08,6.649697946804127e-10,1.796524298990425e-08
9.519286053545983,1.862469428484377e-08,4.962877451289057e-09,1.242743678999609e-08,6.62230749136301e-10,1.793923323755152e-08
9.529285303602228,1.8604871474399588e-08,4.938952466419625e-09,1.2403307583501467e-08,6.567194982465107e-10,1.7904080115980448e-08
9.539284553658474,1.85752494093396e-08,4.923192092637589e-09,1.2368239750300862e-08,6.532259675725337e-10,1.7849673415211785e-08
9.54928380371472,1.8438058335600057e-08,4.922981711081614e-09,1.2331283493984176e-08,6.571487929188669e-10,1.779192266072569e-08
9.559283053770965,1.8457891000000636e-08,4.915598189133671e-09,1.2310281955064796e-08,6.539634834878301e-10,1.774969581401796e-08
9.569282303827212,1.838290928791628e-08,4.888243662923072e-09,1.2273465868137143e-08,6.532638798706296e-10,1.7721750159667945e-08
9.579281553883458,1.834442154580463e-08,4.8822490089458825e-09,1.227354745673595e-08,6.556236967676718e-10,1.7673591525369335e-08
9.589280803939703,1.8271768272196713e-08,4.864998229401687e-09,1.2235447940376706e-08,6.505294384193251e-10,1.764466331782717e-08
9.59928005399595,1.8285049589551614e-08,4.866957609098747e-09,1.2182253338680887e-08,6.503060202844675e-10,1.7616866229198442e-08
9.609279304052194,1.826557126825504e-08,4.860415040925134e-09,1.2160584204180004e-08,6.488009116187188e-10,1.755062188593871e-08
9.61927855410844,1.8215555124113875e-08,4.83086288116741e-09,1.2123289609004796e-08,6.479851607973798e-10,1.7514292552324768e-08
9.629277804164687,1.8129690735215782e-08,4.8404371227486615e-09,1.211079957512224e-08,6.41885180666629e-10,1.746466741234174e-08
9.639277054220932,1.810616809921523e-08,4.815190045768618e-09,1.2079024665596711e-08,6.433706380211167e-10,1.7396941958107942e-08
9.649276304277178,1.807427533331938e-08,4.814134979826517e-09,1.2046356056400078e-08,6.38323565113422e-10,1.7402357887770534e-08
9.659275554333423,1.8015944544310118e-08,4.773944246943477e-09,1.2029957106738852e-08,6.391452585219682e-10,1.7353160095058472e-08
9.66927480438967,1.7949036125083886e-08,4.781342483274752e-09,1.2001430918883117e-08,6.444396243191824e-10,1.7331440448214577e-08
9.679274054445916,1.789708733165213e-08,4.766840449496806e-09,1.1953923232888987e-08,6.378874456332405e-10,1.729133539386927e-08
9.68927330450216,1.7866511092445894e-08,4.76199595794545e-09,1.1944755508645264e-08,6.364164211608755e-10,1.720431342878728e-08
9.699272554558407,1.7861504735776962e-08,4.7526160360439175e-09,1.1920075833906482e-08,6.352158817409598e-10,1.720612186962653e-08
9.709271804614652,1.7820393304893605e-08,4.730591749609611e-09,1.1886501521813744e-08,6.374886404309865e-10,1.714758461872251e-08
9.719271054670898,1.7760573869688758e-08,4.732941693414837e-09,1.1856761098004592e-08,6.327192211820723e-10,1.71380837040238e-08
9.729270304727144,1.774685962151972e-08,4.7160152227640185e-09,1.1823504888641473e-08,6.26886243943276e-10,1.706708435631161e-08
9.73926955478339,1.771740810725225e-08,4.699167280462938e-09,1.1808442082214097e-08,6.306591064718511e-10,1.7027531649031205e-08
9.749268804839636,1.7672136401968364e-08,4.684240508814036e-09,1.1786040690715465e-08,6.307789171644508e-10,1.6974112320452052e-08
9.759268054895882,1.7557075641963422e-08,4.680882809341795e-09,1.1745991432074026e-08,6.293249158522713e-10,1.6933280240905028e-08
9.769267304952127,1.7557157769261658e-08,4.675849751083407e-09,1.1716779928195777e-08,6.211332775449755e-10,1.6944136438006027e-08
9.779266555008373,1.7555205659248896e-08,4.660302483685601e-09,1.1695524661633074e-08,6.228729459161996e-10,1.688442199245946e-08
9.789265805064618,1.746529509270737e-08,4.6437918386063836e-09,1.166144443764019e-08,6.214305816195572e-10,1.6863081964630597e-08
9.799265055120864,1.7378992459860358e-08,4.6414495258739384e-09,1.1628424031845007e-08,6.195813226479632e-10,1.681630544487646e-08
9.809264305177111,1.7372122576701288e-08,4.618955189939585e-09,1.160654232848276e-08,6.162096999751599e-10,1.674887602015536e-08
9.819263555233356,1.736453554234374e-08,4.624815074058763e-09,1.1594327133406415e-08,6.190234644405794e-10,1.6730159882253225e-08
9.829262805289602,1.7279610317009255e-08,4.591304865303539e-09,1.1557406192658335e-08,6.160714655068954e-10,1.668239377108959e-08
9.839262055345847,1.7209699184978225e-08,4.604881542471359e-09,1.1533899120021214e-08,6.13654046561877e-10,1.6659552350822797e-08
9.849261305402093,1.7208941112939737e-08,4.583852080633772e-09,1.1524075834927644e-08,6.110997210290475e-10,1.6608829751090874e-08
9.85926055545834,1.7195394732467816e-08,4.589064437862822e-09,1.1485415107762728e-08,6.119779190688484e-10,1.6593988247632195e-08
9.869259805514584,1.715665159641729e-08,4.5661917010006165e-09,1.1446737899166135e-08,6.092115615829412e-10,1.6540113581738924e-08
9.87925905557083,1.707570896512175e-08,4.553847902832233e-09,1.1425105862509384e-08,6.108338720443596e-10,1.648801751666481e-08
9.889258305627077,1.7074579212495196e-08,4.5440797527170706e-09,1.140390716344289e-08,6.075654161489998e-10,1.6455677250893798e-08
9.899257555683322,1.7067276140400153e-08,4.5440514998400836e-09,1.1376178021249323e-08,6.083963853928213e-10,1.6439725493869136e-08
9.909256805739568,1.6963024927044128e-08,4.520095473170026e-09,1.1357301576953915e-08,6.061831863069587e-10,1.6375123436858763e-08
9.919256055795813,1.6893279640860232e-08,4.511291885583278e-09,1.133400324294229e-08,6.023292144589128e-10,1.6370023805173784e-08
9.92925530585206,1.686994759802901e-08,4.502777296491736e-09,1.1309702325019604e-08,6.009181299815977e-10,1.6297719684261195e-08
9.939254555908306,1.6874965883419732e-08,4.502960027789907e-09,1.1285726707130998e-08,6.001539867205422e-10,1.6296559924664617e-08
9.94925380596455,1.687395344461517e-08,4.479335497070246e-09,1.1254056552141227e-08,5.977779916947431e-10,1.6211911036145286e-08
9.959253056020797,1.6771454792453507e-08,4.4751486776180525e-09,1.1225202248927685e-08,5.938721037369371e-10,1.6209914394469206e-08
9.969252306077042,1.678604008019958e-08,4.447506245595285e-09,1.1204805211148354e-08,5.962970046661936e-10,1.617478889874312e-08
9.979251556133288,1.6736023972598695e-08,4.457552167428947e-09,1.1163943608979385e-08,5.917251468668335e-10,1.6121793590982068e-08
9.989250806189535,1.6717823410303075e-08,4.439685922952404e-09,1.1141239920133076e-08,5.925218985922562e-10,1.608733174265488e-08
9.99925005624578,1.666646333622596e-08,4.427301101349304e-09,1.1117801796845205e-08,5.934687695098518e-10,1.6036422131443133e-08
10.009249306302026,1.6585304169676787e-08,4.414377640066737e-09,1.1105475182471656e-08,5.894716792633803e-10,1.6020048440610832e-08
10.019248556358272,1.6602614488144243e-08,4.413710678830045e-09,1.1070035966852951e-08,5.884018109878084e-10,1.597258975742684e-08
10.029247806414517,1.6560922327820994e-08,4.401620271097853e-09,1.105616734884667e-08,5.886454966051705e-10,1.5949306589671384e-08
10.039247056470764,1.6544020465125907e-08,4.385875230330794e-09,1.102320677056823e-08,5.872469683543774e-10,1.5923558631559666e-08
10.049246306527008,1.6455745061254504e-08,4.387314177380954e-09,1.1006240652773842e-08,5.842534738547223e-10,1.586634679866303e-08
10.059245556583255,1.6432554197702402e-08,4.372564294998617e-09,1.0964825287193608e-08,5.871448029204461e-10,1.5835858398965946e-08
10.069244806639501,1.6411479965415047e-08,4.36406786792064e-09,1.0953588240576625e-08,5.838358650645532e-10,1.580851353830518e-08
10.079244056695746,1.6384242589440362e-08,4.3564484194950374e-09,1.0927261116519599e-08,5.832713020497806e-10,1.5775030496016446e-08
10.089243306751992,1.6296970142068307e-08,4.341625693952557e-09,1.0896865031107287e-08,5.813811199314356e-10,1.5751692161748596e-08
10.099242556808237,1.627713740511606e-08,4.337945351174043e-09,1.0892333665099077e-08,5.801554001059605e-10,1.5708488474980003e-08
10.109241806864484,1.6235744472806914e-08,4.334784421478947e-09,1.0854697505068614e-08,5.77612381737785e-10,1.5692678206423392e-08
10.11924105692073,1.622287172404888e-08,4.319097811915117e-09,1.085248065200394e-08,5.755617887740437e-10,1.563688553710911e-08
10.129240306976975,1.6181909731263405e-08,4.3075421079297504e-09,1.0809359628582437e-08,5.76216409496321e-10,1.561404062903346e-08
10.139239557033221,1.6124520738069064e-08,4.29963581452677e-09,1.078475238384327e-08,5.714229856710197e-10,1.5577335107955913e-08
10.149238807089466,1.6150478079254927e-08,4.300820501417074e-09,1.0777996877070216e-08,5.747491630993904e-10,1.5534401965583057e-08
10.159238057145712,1.6093880260980228e-08,4.2909005161986505e-09,1.0745379491525951e-08,5.768768240084053e-10,1.550503468227817e-08
10.169237307201959,1.609467614670664e-08,4.268325332982968e-09,1.072496389904086e-08,5.740249779180994e-10,1.547036894862123e-08
10.179236557258204,1.6013574313753554e-08,4.2513960140123014e-09,1.0696460283714132e-08,5.680267432567459e-10,1.5425427691190047e-08
10.18923580731445,1.5997834432391515e-08,4.2569547501648126e-09,1.0673052039785418e-08,5.69637376230387e-10,1.540294360425578e-08
10.199235057370696,1.5987399510671625e-08,4.247106384848799e-09,1.0657762796351861e-08,5.658956587730867e-10,1.5375173076704947e-08
10.209234307426941,1.591325106681458e-08,4.222125174551998e-09,1.0620769124036668e-08,5.651030440685364e-10,1.533891250265889e-08
10.219233557483188,1.5870759530848564e-08,4.230841523183644e-09,1.0609907929853047e-08,5.659814737448049e-10,1.5324322398169968e-08
10.229232807539432,1.5853291520703174e-08,4.211614615121143e-09,1.0575454024356531e-08,5.61587499254053e-10,1.5289498763562667e-08
10.239232057595679,1.5816715474513654e-08,4.207530692564056e-09,1.055934450620426e-08,5.642541987303138e-10,1.5244906445647755e-08
10.249231307651925,1.574457614366552e-08,4.183989332539837e-09,1.0523062715492548e-08,5.609232562583462e-10,1.520273574460288e-08
10.25923055770817,1.5702192902399877e-08,4.1887904077984095e-09,1.050740526687996e-08,5.598899881070664e-10,1.5189369028500174e-08
10.269229807764416,1.567527001909959e-08,4.176028779095867e-09,1.0500009995947567e-08,5.591032975616973e-10,1.513761981884583e-08
10.279229057820661,1.566236338474131e-08,4.1689296792056645e-09,1.0471923281104687e-08,5.582249112909618e-10,1.5102210861265016e-08
10.289228307876908,1.56263492717552e-08,4.153366408272355e-09,1.0448425005183645e-08,5.546135250838845e-10,1.509342792918775e-08
10.299227557933154,1.5607003041303338e-08,4.155707638094989e-09,1.0423087179759772e-08,5.521502470388842e-10,1.5053767319359954e-08
10.309226807989399,1.5558296564621946e-08,4.1439386762857196e-09,1.0399575063413705e-08,5.516429705489378e-10,1.5007691278718774e-08
10.319226058045645,1.5522099331284184e-08,4.135792781553874e-09,1.0379430364078651e-08,5.52232597858542e-10,1.4978813765052256e-08
10.329225308101892,1.5498668284471154e-08,4.13065633231141e-09,1.0372238665176088e-08,5.476362786351784e-10,1.4956948422186916e-08
10.339224558158136,1.549101650752873e-08,4.113401986118346e-09,1.0346999748743414e-08,5.505271125608245e-10,1.491798811317436e-08
10.349223808214383,1.5417696114818302e-08,4.1120245592413075e-09,1.03187320258373e-08,5.518087752887836e-10,1.489498586624307e-08
10.359223058270628,1.542915504211159e-08,4.09739441067961e-09,1.0298312379087217e-08,5.515547454178495e-10,1.4862557885585536e-08
10.369222308326874,1.5378874323783732e-08,4.093514773548212e-09,1.0287540968279213e-08,5.468658615576774e-10,1.4825979436413758e-08
10.37922155838312,1.534382630329903e-08,4.074960810049952e-09,1.0256709554473387e-08,5.430014499689772e-10,1.4791851672638336e-08
10.389220808439365,1.532250620958742e-08,4.079805207350062e-09,1.0229165542793299e-08,5.439975446732572e-10,1.4774874299080032e-08
10.399220058495612,1.5257581554224284e-08,4.072587313319982e-09,1.021043472677787e-08,5.450546715375144e-10,1.4740117668461384e-08
10.409219308551856,1.526396965432083e-08,4.063448520183495e-09,1.0178699955662717e-08,5.440612338052003e-10,1.4701639444956903e-08
10.419218558608103,1.520827109502682e-08,4.058423820601492e-09,1.0168388217810878e-08,5.440854792824752e-10,1.4671869122980897e-08
10.42921780866435,1.5190417877464405e-08,4.046787498853779e-09,1.015761309437957e-08,5.404348806168991e-10,1.4641984190818124e-08
10.439217058720594,1.5178879063658616e-08,4.028589775658145e-09,1.0121811229415521e-08,5.403538417873849e-10,1.4607872648257833e-08
10.44921630877684,1.5144402053633526e-08,4.0294289724943615e-09,1.0102191901809476e-08,5.381999068776997e-10,1.4593018836861494e-08
10.459215558833085,1.5117956920616052e-08,4.014268332937791e-09,1.0083791887163673e-08,5.346995250613275e-10,1.4571709986561885e-08
10.469214808889332,1.507365637228296e-08,4.02097349784688e-09,1.0056104464118125e-08,5.364350628216433e-10,1.4530495230526701e-08
10.479214058945578,1.506084431018331e-08,4.000403910515191e-09,1.0048296937506492e-08,5.348559325602148e-10,1.4485132165505883e-08
10.489213309001823,1.5016097525037936e-08,3.998910852432412e-09,1.002485414255669e-08,5.30589326813383e-10,1.446418164445974e-08
10.49921255905807,1.4979242727111104e-08,3.987027453945433e-09,9.993914952271364e-09,5.344726249790452e-10,1.4431399281827707e-08
10.509211809114316,1.4924637290306858e-08,3.976490077872407e-09,9.971990205131493e-09,5.303680231056035e-10,1.439532221507863e-08
10.51921105917056,1.4941262374183225e-08,3.972629829894795e-09,9.96783400860345e-09,5.307718034939186e-10,1.4384884283805157e-08
10.529210309226807,1.4889088148083696e-08,3.952141510836834e-09,9.94373017575733e-09,5.305633406589813e-10,1.4341845461455027e-08
10.539209559283051,1.4858197550922633e-08,3.951447769440185e-09,9.933306458090197e-09,5.300487449216901e-10,1.4322815699969207e-08
10.549208809339298,1.4806470032101054e-08,3.946191495388214e-09,9.910582039900135e-09,5.276238696440511e-10,1.4295464626709674e-08
10.559208059395544,1.4777509798991258e-08,3.9451720827115465e-09,9.87411999686736e-09,5.239650668331826e-10,1.4259034466780905e-08
10.569207309451789,1.4756405369820018e-08,3.924449744460613e-09,9.870506265044389e-09,5.263962971917576e-10,1.4223155751874487e-08
10.579206559508036,1.470989643260973e-08,3.916200616526026e-09,9.845605532767353e-09,5.215366994593934e-10,1.4211814047140658e-08
10.58920580956428,1.4698383692390251e-08,3.906342629471741e-09,9.82009322999982e-09,5.204646941770153e-10,1.4181363610036272e-08
10.599205059620527,1.4657956893565278e-08,3.896340641382981e-09,9.797278243186341e-09,5.188030495136262e-10,1.415029994605726e-08
10.609204309676773,1.4633546242718174e-08,3.898730312922991e-09,9.785878962957398e-09,5.225497234398254e-10,1.4115441165091148e-08
10.619203559733018,1.4624116564621515e-08,3.884193051209231e-09,9.748836942816979e-09,5.20852800998106e-10,1.4077560756509743e-08
10.629202809789264,1.457575940407276e-08,3.884351746804974e-09,9.744314045302118e-09,5.182507336338273e-10,1.4047874713576108e-08
10.63920205984551,1.4542048386059797e-08,3.878264295498344e-09,9.727872994241554e-09,5.172514942434418e-10,1.4036486770305305e-08
10.649201309901756,1.4492363755274232e-08,3.869752863395325e-09,9.709862903672487e-09,5.166067330627227e-10,1.3995693551714407e-08
10.659200559958002,1.4496507434846114e-08,3.866318526384386e-09,9.689890924574955e-09,5.150143140109963e-10,1.3970874283639838e-08
10.669199810014247,1.4480395609401998e-08,3.854979261903855e-09,9.654371951222656e-09,5.148855733306658e-10,1.3957733659214852e-08
10.679199060070493,1.4431883915422945e-08,3.836496174030685e-09,9.639913243370424e-09,5.1121120746641e-10,1.3923806426923117e-08
10.68919831012674,1.4375613735352869e-08,3.833176702204716e-09,9.63202680128198e-09,5.140784958486282e-10,1.3888454642933534e-08
10.699197560182984,1.4364905372486427e-08,3.8336848102000595e-09,9.59866999123804e-09,5.11387289090852e-10,1.3868193005930234e-08
10.70919681023923,1.4356943899805862e-08,3.825648946682569e-09,9.581322194997667e-09,5.107029341375502e-10,1.3844090531330689e-08
10.719196060295475,1.431349357832936e-08,3.8193723274666254e-09,9.570600740968631e-09,5.092259567858737e-10,1.3815911240124891e-08
10.729195310351722,1.4268786407599121e-08,3.808778200659683e-09,9.554895086188904e-09,5.100646200518827e-10,1.3779197133136113e-08
10.739194560407968,1.4269835570918598e-08,3.796959309603463e-09,9.52783584878958e-09,5.041523962860463e-10,1.3764923372450283e-08
10.749193810464213,1.4281765945654624e-08,3.78872987813833e-09,9.505460933406722e-09,5.036727294897259e-10,1.3721823383107128e-08
10.75919306052046,1.4209188551634878e-08,3.779618878004075e-09,9.497540124484787e-09,5.037733954138044e-10,1.3718109784868646e-08
10.769192310576706,1.4193840672423969e-08,3.769017675263135e-09,9.486420272150144e-09,5.04388946234008e-10,1.367552844015333e-08
10.77919156063295,1.4157367797588584e-08,3.7689340635365975e-09,9.466832485109388e-09,5.049450448413657e-10,1.3648859412578262e-08
10.789190810689197,1.4133500728693659e-08,3.770713374802759e-09,9.430979898882114e-09,5.02677531701719e-10,1.3645350352528924e-08
10.799190060745442,1.4126199463220515e-08,3.759855122196297e-09,9.436436232639524e-09,5.009232621580338e-10,1.3577953099030942e-08
10.809189310801688,1.4074839936475094e-08,3.7454276802947095e-09,9.395076356431107e-09,4.986339858884411e-10,1.3555449945840848e-08
10.819188560857935,1.4050618993924308e-08,3.738926858619822e-09,9.382196883222146e-09,4.99940828385991e-10,1.3544914461574928e-08
10.82918781091418,1.4020731599988857e-08,3.7351537789626946e-09,9.369344379243964e-09,4.987563396492209e-10,1.3500871770896036e-08
10.839187060970426,1.4013800139565498e-08,3.726684951678206e-09,9.352592493067342e-09,5.014860188427625e-10,1.3495022121928695e-08
10.84918631102667,1.3970194880105293e-08,3.710516050399651e-09,9.326032473652162e-09,4.963109267929265e-10,1.3467593787013901e-08
10.859185561082917,1.3924750977766302e-08,3.7120699406501914e-09,9.321018617415612e-09,4.951834303058219e-10,1.3438234921975188e-08
10.869184811139164,1.3913731625231098e-08,3.695659483471618e-09,9.298034660456723e-09,4.958302795910361e-10,1.3410918488248039e-08
10.879184061195408,1.3919067223959062e-08,3.6998740024728957e-09,9.272760806314435e-09,4.92793665341643e-10,1.339555291594272e-08
10.889183311251655,1.3841222892766588e-08,3.68402698093151e-09,9.262876744704889e-09,4.922261771755694e-10,1.3351842934610376e-08
10.8991825613079,1.3832534956862147e-08,3.6842959541829094e-09,9.24289635732579e-09,4.915511888213906e-10,1.332942195746625e-08
10.909181811364146,1.3784476788258743e-08,3.6728483462541023e-09,9.22391200479383e-09,4.905228271635336e-10,1.3320483045732154e-08
10.919181061420392,1.3779204806982681e-08,3.668566432601421e-09,9.20582125017423e-09,4.905726389207988e-10,1.3284421924450124e-08
10.929180311476637,1.3756236300481212e-08,3.6631863788273677e-09,9.186885987607953e-09,4.896792135992477e-10,1.3270231868426845e-08
10.939179561532884,1.3751766666229853e-08,3.6546611415930762e-09,9.16377529782394e-09,4.897992587335368e-10,1.3239548175304832e-08
10.94917881158913,1.3716886181254056e-08,3.643041331723766e-09,9.157824662997662e-09,4.871045430221483e-10,1.3202701359080646e-08
10.959178061645375,1.3722970951141393e-08,3.6461202132967905e-09,9.131078502599135e-09,4.893226931746831e-10,1.3190698199937649e-08
10.969177311701621,1.3675520685015213e-08,3.6329791497352453e-09,9.111784518446862e-09,4.837954250408816e-10,1.3149884315267282e-08
10.979176561757866,1.3646157941254966e-08,3.6243606484102836e-09,9.0972838471371e-09,4.857220559514289e-10,1.312002019794314e-08
10.989175811814112,1.3612822097226955e-08,3.6156649696503263e-09,9.101190782468211e-09,4.851557831637063e-10,1.3115010232106023e-08
10.999175061870359,1.3580726219422723e-08,3.617297287661658e-09,9.066648616408318e-09,4.826642888166084e-10,1.3096199151600932e-08
11.009174311926603,1.3555524728916945e-08,3.6057984853921033e-09,9.043863944833693e-09,4.804819280923865e-10,1.3060544902268448e-08
11.01917356198285,1.352386850076838e-08,3.5889147459296237e-09,9.036878009073304e-09,4.80739189589488e-10,1.3042367171340964e-08
11.029172812039095,1.3512489598785807e-08,3.5912842358740623e-09,9.019791029391615e-09,4.793397452610976e-10,1.3007990305381589e-08
11.039172062095341,1.3447643857290554e-08,3.578744994505001e-09,8.986462546233946e-09,4.794790788660665e-10,1.2976775360781837e-08
11.049171312151588,1.3432692992016099e-08,3.5761100162410937e-09,8.976752720229275e-09,4.777434352295692e-10,1.2969854312393155e-08
11.059170562207832,1.3398909040138688e-08,3.5767252112049973e-09,8.972454219855048e-09,4.761841697025213e-10,1.2935145093604072e-08
11.069169812264079,1.3394286084434156e-08,3.567228646606202e-09,8.951732833996015e-09,4.81678737405007e-10,1.290646774117516e-08
11.079169062320325,1.3371791442681191e-08,3.555705134050722e-09,8.929567375579672e-09,4.74848704539427e-10,1.2893634403597725e-08
11.08916831237657,1.3357084150225717e-08,3.5511035559222622e-09,8.919224161561351e-09,4.721885847547138e-10,1.2880154936436418e-08
11.099167562432816,1.3309599467500958e-08,3.5511771019317877e-09,8.888115189604398e-09,4.708462216686215e-10,1.2823866665396512e-08
11.109166812489061,1.3325471376689809e-08,3.535246634306866e-09,8.883538635254491e-09,4.727124922186143e-10,1.2816079868706217e-08
11.119166062545307,1.327391580532661e-08,3.530675194790267e-09,8.874730285026481e-09,4.703980547992446e-10,1.2796240234054931e-08
11.129165312601554,1.3261042285096645e-08,3.525469297513137e-09,8.847089925503044e-09,4.731843821999804e-10,1.2778812184626049e-08
11.139164562657799,1.3226558155774578e-08,3.519477568704338e-09,8.83785216037212e-09,4.715516948733044e-10,1.2763242384183246e-08
11.149163812714045,1.319329926791099e-08,3.518029050269784e-09,8.82692377998033e-09,4.715467973976063e-10,1.2719524174639828e-08
11.15916306277029,1.3182316534348247e-08,3.497132088334355e-09,8.792756348097328e-09,4.702670627444794e-10,1.2690330325768669e-08
11.169162312826536,1.3146938814561342e-08,3.5013918504600508e-09,8.781173425388504e-09,4.676821066681402e-10,1.2675104402431659e-08
11.179161562882783,1.3148277789941598e-08,3.489838948199868e-09,8.763719701072737e-09,4.663059046785566e-10,1.2662239507548526e-08
11.189160812939027,1.3097019675120557e-08,3.487876615671689e-09,8.752433724412261e-09,4.663164550990872e-10,1.261783922584727e-08
11.199160062995274,1.3077693126511178e-08,3.4782223789806007e-09,8.737799061937207e-09,4.661271062403924e-10,1.26179439508357e-08
11.209159313051519,1.3067353837684712e-08,3.4653832183278806e-09,8.720706761403212e-09,4.660171520096251e-10,1.2607489527562767e-08
11.219158563107765,1.3008560428040182e-08,3.4668309246320055e-09,8.691347042765596e-09,4.6446977687946166e-10,1.2566606001650559e-08
11.229157813164012,1.2997683101896879e-08,3.454163487516736e-09,8.69041652371043e-09,4.619937103207715e-10,1.2541575882629554e-08
11.239157063220256,1.2958687715611461e-08,3.459974791801967e-09,8.666824650724609e-09,4.6158707394768435e-10,1.2509602123146355e-08
11.249156313276503,1.2957845124016376e-08,3.446518811046036e-09,8.661035873608188e-09,4.6018272822099033e-10,1.2475020186652032e-08
11.25915556333275,1.2934966616140043e-08,3.435761317024785e-09,8.639854310366725e-09,4.6129258640635645e-10,1.2476086271646162e-08
11.269154813388994,1.2912873284062852e-08,3.4343080049984813e-09,8.622281710676015e-09,4.599254787657525e-10,1.244068288141724e-08
11.27915406344524,1.2870048725216705e-08,3.4284295429500862e-09,8.60264270163314e-09,4.568046448153114e-10,1.2417943495243446e-08
11.289153313501485,1.2877127780053841e-08,3.423921268596133e-09,8.599653069492429e-09,4.5700565251253104e-10,1.2401103822070121e-08
11.299152563557731,1.2854079071192179e-08,3.4168639754316644e-09,8.572955054205657e-09,4.5669658320241165e-10,1.238433417361738e-08
11.309151813613978,1.2834232790276527e-08,3.413447919951407e-09,8.56825456163502e-09,4.5259237008338104e-10,1.2370291621543679e-08
11.319151063670223,1.2825989536537145e-08,3.3983661881727377e-09,8.547715951805192e-09,4.5612178380849695e-10,1.2338463567143274e-08
11.329150313726469,1.27683513642285e-08,3.405802862886631e-09,8.540569614343717e-09,4.5223096260744083e-10,1.2315233144954242e-08
11.339149563782714,1.274191274675651e-08,3.3919148797539753e-09,8.52291090894103e-09,4.5390082357410204e-10,1.2284463703104981e-08
11.34914881383896,1.2712542502037919e-08,3.3868865848903155e-09,8.503365359891637e-09,4.525193680239142e-10,1.2262925768377003e-08
11.359148063895207,1.2725198124583614e-08,3.384569893786267e-09,8.484672708896428e-09,4.5144087116207667e-10,1.2233449953257225e-08
11.369147313951451,1.2676674802819652e-08,3.3789709694779634e-09,8.478243280674018e-09,4.532735454467925e-10,1.2245499357822129e-08
11.379146564007698,1.2664754124763962e-08,3.3631300029862702e-09,8.451505619775263e-09,4.5179170744249177e-10,1.2213920850332889e-08
11.389145814063944,1.2638795754069767e-08,3.363967838649767e-09,8.446535162350367e-09,4.4891138132669565e-10,1.21838762263587e-08
11.399145064120189,1.261288780152063e-08,3.364578711596459e-09,8.432953348722086e-09,4.51179319555787e-10,1.2153204518500937e-08
11.409144314176435,1.2593549699935838e-08,3.347246180308855e-09,8.409250285324886e-09,4.4915269148207164e-10,1.2132476327042378e-08
11.41914356423268,1.257692633750229e-08,3.3425814733169657e-09,8.39904275762575e-09,4.4778825006697167e-10,1.2117664268498646e-08
11.429142814288927,1.2567337767703068e-08,3.3418645427003785e-09,8.377958193277725e-09,4.4646650511958556e-10,1.209341496626172e-08
11.439142064345173,1.2514721592527813e-08,3.3388287579156645e-09,8.361168320594511e-09,4.4644604259851974e-10,1.2075220176307759e-08
11.449141314401418,1.2511703724471086e-08,3.3333531663578267e-09,8.348233641217834e-09,4.452440068790817e-10,1.2053123457424276e-08
11.459140564457664,1.2478448742741408e-08,3.3213033235438064e-09,8.327898382881344e-09,4.429438483525319e-10,1.202954615165845e-08
11.469139814513909,1.2480805805634386e-08,3.3270161879976957e-09,8.319444921872705e-09,4.409370227184906e-10,1.201821210809867e-08
11.479139064570155,1.2442809175542787e-08,3.3128298016066254e-09,8.308350715513691e-09,4.4134599562840185e-10,1.1982576308737205e-08
11.489138314626402,1.2431901384296075e-08,3.303752988598878e-09,8.292531634208253e-09,4.415329485125122e-10,1.1969185615970455e-08
11.499137564682647,1.2396859757586746e-08,3.3005548596654554e-09,8.28463630944608e-09,4.412623419566068e-10,1.1962450186301951e-08
11.509136814738893,1.2378153421548556e-08,3.2970297276985407e-09,8.268243765299004e-09,4.4042063709793244e-10,1.1916971456047559e-08
11.519136064795138,1.2355123175849956e-08,3.2839856714519633e-09,8.251506204571928e-09,4.408056680207143e-10,1.1920717122005852e-08
11.529135314851384,1.233578524238093e-08,3.281492290761067e-09,8.238520228682363e-09,4.3926019889645406e-10,1.1895367971529456e-08
11.53913456490763,1.2336579538995008e-08,3.270371755191731e-09,8.224764411433898e-09,4.374647433750421e-10,1.1867234573553049e-08
11.549133814963875,1.2286542719183631e-08,3.2634838516002144e-09,8.198830214374884e-09,4.3841570635871893e-10,1.1855758376443183e-08
11.559133065020122,1.2264948874236258e-08,3.2665544324864017e-09,8.192891878745893e-09,4.3771815612194267e-10,1.1827292470976469e-08
11.569132315076368,1.22569711323163e-08,3.258246091374292e-09,8.182987113020996e-09,4.3566398742759704e-10,1.179946038774804e-08
11.579131565132613,1.2201623435917173e-08,3.251610468471225e-09,8.163205743539524e-09,4.33277155784502e-10,1.1790946113148768e-08
11.58913081518886,1.220327014273067e-08,3.253592788498051e-09,8.158134760327992e-09,4.3289994710654e-10,1.1770476859001733e-08
11.599130065245104,1.2179479568613813e-08,3.2421036703784598e-09,8.14343729530185e-09,4.3263758206681503e-10,1.173784667419014e-08
11.60912931530135,1.2169284335218178e-08,3.244961506934521e-09,8.118301937524498e-09,4.323504134205206e-10,1.1717228844471663e-08
11.619128565357597,1.2123653631317804e-08,3.2283685988454644e-09,8.106069872575383e-09,4.2903803819382684e-10,1.170412219108732e-08
11.629127815413842,1.2121087215039448e-08,3.228527958860758e-09,8.097588943373886e-09,4.294260628312143e-10,1.1695675783292356e-08
11.639127065470088,1.210040844353255e-08,3.214125777932132e-09,8.08405123919546e-09,4.2881993086250264e-10,1.1663669613682704e-08
11.649126315526333,1.2084768572533846e-08,3.2119908466248877e-09,8.073367999769912e-09,4.3028532233011806e-10,1.164149685156653e-08
11.65912556558258,1.2066787098094874e-08,3.2061090361745453e-09,8.052474402125976e-09,4.281673063440484e-10,1.1619166546434629e-08
11.669124815638826,1.205303590268577e-08,3.2032406305546535e-09,8.038879319095105e-09,4.304922962571394e-10,1.1606850764734893e-08
11.67912406569507,1.2024717478574091e-08,3.19560917498542e-09,8.0376756232019e-09,4.253947492443651e-10,1.158865787348373e-08
11.689123315751317,1.1988390352954003e-08,3.1906210098508346e-09,8.02547412282991e-09,4.249027942790999e-10,1.1569011693725744e-08
11.699122565807563,1.1971042218899296e-08,3.1866812295808174e-09,8.001496533786297e-09,4.250043943252661e-10,1.1549135686124407e-08
11.709121815863808,1.1951936112520214e-08,3.1756715195911492e-09,7.98549971457448e-09,4.262081175578777e-10,1.1534530274566255e-08
11.719121065920055,1.1947085104082322e-08,3.173586733013376e-09,7.974538371298142e-09,4.2377005725956287e-10,1.1514695464875166e-08
11.7291203159763,1.1916341624544866e-08,3.169461729856344e-09,7.961290160750842e-09,4.2369271650837533e-10,1.149666048619514e-08
11.739119566032546,1.1881592698790602e-08,3.1657566514043908e-09,7.95125056593988e-09,4.247555356905028e-10,1.1476005524223216e-08
11.749118816088792,1.1875648336830862e-08,3.158744954574208e-09,7.936773151977913e-09,4.2189848505694977e-10,1.1444472826810596e-08
11.759118066145037,1.1875112661456355e-08,3.147981692289179e-09,7.921764701877625e-09,4.223821739436887e-10,1.141622274635145e-08
11.769117316201283,1.1837237583991003e-08,3.1500654575924545e-09,7.914993684595835e-09,4.1877557167116756e-10,1.1402258882324732e-08
11.779116566257528,1.1811641095948476e-08,3.149052699858798e-09,7.893291126136729e-09,4.1981648003503176e-10,1.1389456158349279e-08
11.789115816313775,1.1818652082815882e-08,3.1433076872505404e-09,7.887842099761278e-09,4.197867233528027e-10,1.1366994203485504e-08
11.799115066370021,1.1795797263929865e-08,3.1273237465342144e-09,7.865395293597923e-09,4.182646837407831e-10,1.1358234237042326e-08
11.809114316426266,1.1779331629340082e-08,3.1255689018803536e-09,7.851764438886139e-09,4.1802398161333205e-10,1.1347490257645029e-08
11.819113566482512,1.1751229614637448e-08,3.126498891905862e-09,7.84351875219929e-09,4.172408720036415e-10,1.1336614836762969e-08
11.829112816538759,1.1730789232799064e-08,3.1187605593970595e-09,7.83409252500176e-09,4.160827893111488e-10,1.1300691311290075e-08
11.839112066595003,1.1672800687255361e-08,3.112384390449837e-09,7.817197770948957e-09,4.168364897788259e-10,1.128087877822017e-08
11.84911131665125,1.1681877767756176e-08,3.0994518706519212e-09,7.79909725203175e-09,4.1595443027591554e-10,1.125950576878063e-08
11.859110566707495,1.1667920901856043e-08,3.1060506558934107e-09,7.783312721091822e-09,4.1320010939160944e-10,1.1239229397318673e-08
11.869109816763741,1.162222831640612e-08,3.099334853219541e-09,7.772660425106553e-09,4.121929582295852e-10,1.1239012844900882e-08
11.879109066819987,1.16328759716781e-08,3.096671861149915e-09,7.77070548518152e-09,4.127864826915137e-10,1.121289314070081e-08
11.889108316876232,1.1622994177639739e-08,3.0929349073789845e-09,7.752318675306539e-09,4.103837938632782e-10,1.1182671311949892e-08
11.899107566932479,1.1595807928520159e-08,3.088583814658811e-09,7.738040624663784e-09,4.1200540184472427e-10,1.1164307245912152e-08
11.909106816988723,1.1542406886701769e-08,3.0737828341878025e-09,7.72685586795487e-09,4.112561175091047e-10,1.11376524570082e-08
11.91910606704497,1.1547460140279056e-08,3.0699197266868082e-09,7.711618117697038e-09,4.10731351384623e-10,1.1135841074978185e-08
11.929105317101216,1.1544186253376247e-08,3.062049177525436e-09,7.701673790655669e-09,4.0985819098461994e-10,1.1111399609588685e-08
11.939104567157461,1.1485780290727976e-08,3.0615859995634016e-09,7.693360133861898e-09,4.109258553579145e-10,1.1094835755341586e-08
11.949103817213707,1.1485833651189696e-08,3.06144366397968e-09,7.67369237484689e-09,4.093139759877522e-10,1.1073221995095372e-08
11.959103067269952,1.146497127934024e-08,3.0521768327799864e-09,7.671857363148523e-09,4.087798397865324e-10,1.1058910738132056e-08
11.969102317326199,1.1446484844052894e-08,3.0434447220729257e-09,7.646923176458694e-09,4.0705590201446973e-10,1.1043627618715901e-08
11.979101567382445,1.1440679969131833e-08,3.0443903601770527e-09,7.635848253688006e-09,4.0755092805311303e-10,1.1007583018707177e-08
11.98910081743869,1.1425025224009406e-08,3.0348337074252284e-09,7.627882276222997e-09,4.084454756570549e-10,1.1006009756452278e-08
11.999100067494936,1.1422359748723878e-08,3.026820046566031e-09,7.61151685255876e-09,4.061297396750358e-10,1.0997042047189932e-08
12.009099317551183,1.1381971940130358e-08,3.0267069287653816e-09,7.597254041665207e-09,4.0559658704648797e-10,1.0976368309879109e-08
12.019098567607427,1.13447529679484e-08,3.0237285082996563e-09,7.598911574591702e-09,4.0300029091257874e-10,1.0962256427434547e-08
12.029097817663674,1.1338416392004827e-08,3.0168030033065915e-09,7.580821111865847e-09,4.0155356411814656e-10,1.093274485202341e-08
12.039097067719918,1.1314309589394936e-08,3.012805538897281e-09,7.56712346675508e-09,4.0232867425020925e-10,1.0919774134192775e-08
12.049096317776165,1.130008703592804e-08,3.0067473897000154e-09,7.551257488934943e-09,4.025856728257813e-10,1.0905735940066508e-08
12.059095567832411,1.1294102626745454e-08,2.997759667805601e-09,7.543888468160573e-09,3.982288050169066e-10,1.0888350791815763e-08
12.069094817888656,1.1275692609796177e-08,3.0023142455586475e-09,7.524901881315666e-09,3.9960278244427376e-10,1.0861294074081348e-08
12.079094067944903,1.1249660870657529e-08,2.9935473965564337e-09,7.513767817313968e-09,4.005995474934215e-10,1.085173757327339e-08
12.089093318001147,1.1219074994484952e-08,2.9914606107013387e-09,7.501113001297512e-09,3.9993364565523643e-10,1.0833349360365082e-08
12.099092568057394,1.1215459918348773e-08,2.9797190601542506e-09,7.485931922398587e-09,3.9714033319898475e-10,1.0813501496588368e-08
12.10909181811364,1.1218868985119672e-08,2.983073612474401e-09,7.483700545372317e-09,3.997912730079774e-10,1.079139303154716e-08
12.119091068169885,1.1174497184968602e-08,2.971210692457074e-09,7.475292099683313e-09,3.9674254718665493e-10,1.0776818043407185e-08
12.129090318226131,1.1168142628052901e-08,2.968368354467794e-09,7.457617564828137e-09,3.961435094178585e-10,1.0768547599087623e-08
12.139089568282378,1.114179301762689e-08,2.969722503496061e-09,7.444381572761546e-09,3.9482718618316507e-10,1.0752460221800556e-08
12.149088818338623,1.1125683814389098e-08,2.966473609832466e-09,7.432505115403652e-09,3.9482023595397944e-10,1.0728534897186412e-08
12.159088068394869,1.1115669771349818e-08,2.9573352016832064e-09,7.415743774148289e-09,3.969254378986899e-10,1.0715408471620105e-08
12.169087318451114,1.111067772675312e-08,2.953242498534406e-09,7.4010291532297265e-09,3.9410127488934475e-10,1.0692931275348631e-08
12.17908656850736,1.1072354986163666e-08,2.9541439320826375e-09,7.405045317306301e-09,3.9396566702900224e-10,1.066342890306128e-08
12.189085818563607,1.1052181200874853e-08,2.9465157851779915e-09,7.387298548445713e-09,3.9428772699205873e-10,1.0656063695101309e-08
12.199085068619851,1.1031965466186276e-08,2.9403091805052587e-09,7.378006130041595e-09,3.925256589588786e-10,1.0640407655501965e-08
12.209084318676098,1.1037941538853324e-08,2.9330532041813195e-09,7.365691035896785e-09,3.9025694704258924e-10,1.0623679876502764e-08
12.219083568732342,1.1019321710460148e-08,2.928060931806184e-09,7.357101588130395e-09,3.9190735095864533e-10,1.0612378984745831e-08
12.229082818788589,1.1009989086186164e-08,2.931436659432722e-09,7.340811369758936e-09,3.892740780643371e-10,1.0599916021809019e-08
12.239082068844835,1.0993145278231592e-08,2.9189087582175292e-09,7.324490274360662e-09,3.9126851473732925e-10,1.0587598781888543e-08
12.24908131890108,1.0959478334209643e-08,2.9162460165567637e-09,7.3162882777226745e-09,3.890538037838383e-10,1.0561097188734653e-08
12.259080568957327,1.0939402944204088e-08,2.908452442532464e-09,7.309651644725949e-09,3.903298439657657e-10,1.0549377089832318e-08
12.269079819013571,1.0905025969570941e-08,2.901525858483171e-09,7.297080076605517e-09,3.878643332394556e-10,1.0536292036765564e-08
12.279079069069818,1.089530818549801e-08,2.9028046416821457e-09,7.292492075897629e-09,3.869086976926514e-10,1.0507568561428143e-08
12.289078319126064,1.090766203342463e-08,2.9038856727574673e-09,7.2821457241736904e-09,3.864273844889208e-10,1.049942698656631e-08
12.299077569182309,1.0857223557222911e-08,2.892151075914216e-09,7.256425805683428e-09,3.852188129681086e-10,1.0485960349097543e-08
12.309076819238555,1.0872198603921192e-08,2.8875003918132912e-09,7.2566272838701596e-09,3.8632562564345604e-10,1.046318730318314e-08
12.319076069294802,1.0851048567514337e-08,2.876165136696661e-09,7.246292900725561e-09,3.863668468513066e-10,1.0469843750967544e-08
12.329075319351047,1.0817078326041846e-08,2.8787708254711636e-09,7.228033473025004e-09,3.8706952118433365e-10,1.0438776743994928e-08
12.339074569407293,1.0808873641036457e-08,2.8760046112892438e-09,7.209771307367767e-09,3.8544210163413843e-10,1.0418377036765467e-08
12.349073819463538,1.0794429281570856e-08,2.8644971991714195e-09,7.2136802710311026e-09,3.8392354318314424e-10,1.039994298067265e-08
12.359073069519784,1.0755317948375838e-08,2.8653573927536027e-09,7.198985335693445e-09,3.832865011700086e-10,1.0380028522738694e-08
12.36907231957603,1.0748022275966474e-08,2.853893044248063e-09,7.195211302608935e-09,3.853121657786706e-10,1.0371433475974087e-08
12.379071569632275,1.0729869565959278e-08,2.858886216834579e-09,7.1803707673749605e-09,3.8324055622186385e-10,1.0362556867085905e-08
12.389070819688522,1.0743256293265406e-08,2.8482875200926753e-09,7.1559336357374856e-09,3.8293029271593503e-10,1.0344536143424997e-08
12.399070069744766,1.0706422487927783e-08,2.846747375561276e-09,7.1547222399091445e-09,3.8007032228646834e-10,1.03283511712664e-08
12.409069319801013,1.0703218196834292e-08,2.84701075252263e-09,7.143059493031638e-09,3.8068169104384977e-10,1.0312770054638984e-08
12.41906856985726,1.0688895452677949e-08,2.836475816461288e-09,7.1270805954613195e-09,3.789131423105847e-10,1.030263183704483e-08
12.429067819913504,1.065395600878898e-08,2.8389118337666647e-09,7.1179990676966575e-09,3.7825397038374203e-10,1.0275022423125784e-08
12.43906706996975,1.0646679071805709e-08,2.82877669756196e-09,7.105718387989558e-09,3.7719684685739975e-10,1.0263874470257558e-08
12.449066320025997,1.0629352923339381e-08,2.8282293498477004e-09,7.104176890611776e-09,3.7660710465519e-10,1.0243735008474353e-08
12.459065570082242,1.061927188292352e-08,2.8228392564466506e-09,7.093611550132203e-09,3.787113842208154e-10,1.0232995246473587e-08
12.469064820138488,1.0614357251854798e-08,2.8186867107023003e-09,7.077085012379716e-09,3.7591718522014745e-10,1.0220670389834508e-08
12.479064070194733,1.0570400556010611e-08,2.813241494108627e-09,7.062171153366481e-09,3.749352364165488e-10,1.020326703891188e-08
12.48906332025098,1.0561490453784983e-08,2.8032959774261886e-09,7.054547912264169e-09,3.7540154222053694e-10,1.0184312036801465e-08
12.499062570307226,1.0542532971519572e-08,2.8060222210042644e-09,7.0482572984394665e-09,3.7345679709777084e-10,1.0184764963173492e-08
12.50906182036347,1.0544645799099611e-08,2.7998827587652302e-09,7.032742918157948e-09,3.7636597300088243e-10,1.0150359225924031e-08
12.519061070419717,1.052149130414986e-08,2.8039206539708054e-09,7.023311485280264e-09,3.741212828334573e-10,1.0146436447177008e-08
12.529060320475962,1.0512406644196673e-08,2.7917462475502116e-09,7.015647897823302e-09,3.7407126615598054e-10,1.0130047536909086e-08
12.539059570532208,1.0482108228610575e-08,2.7928091039196252e-09,7.003627870013803e-09,3.736947314314629e-10,1.0114101304280853e-08
12.549058820588455,1.0472966864912605e-08,2.7854744172560878e-09,6.991477877866777e-09,3.743439095804419e-10,1.0093817691106193e-08
12.5590580706447,1.0467434188957374e-08,2.780684036294085e-09,6.982249062048748e-09,3.72274271163036e-10,1.0068571710162291e-08
12.569057320700946,1.045563722459209e-08,2.7736937243292427e-09,6.976876238376669e-09,3.7264249972120905e-10,1.0065359886855774e-08
12.579056570757192,1.0417767021371587e-08,2.7742987893156694e-09,6.9599120698899235e-09,3.7205556829667265e-10,1.0063685950430779e-08
12.589055820813437,1.0417048209182246e-08,2.773010484858743e-09,6.94838570409606e-09,3.707172460164246e-10,1.003104807029332e-08
12.599055070869683,1.0412440678416412e-08,2.7624824878185228e-09,6.946365113006592e-09,3.691178522693487e-10,1.0015090211432622e-08
12.609054320925928,1.0380760454816301e-08,2.7601073565968463e-09,6.931038288920549e-09,3.6844256234546996e-10,1.0010442672805293e-08
12.619053570982175,1.0353324339917754e-08,2.7617927549731826e-09,6.923491919397003e-09,3.6886459960117717e-10,9.993764945364914e-09
12.629052821038421,1.0346956755149593e-08,2.7592108772777215e-09,6.918478698343695e-09,3.6899922758276716e-10,9.988214665081082e-09
12.639052071094666,1.0328560137629746e-08,2.751003686755184e-09,6.900335727429519e-09,3.692330312951769e-10,9.961042207592983e-09
12.649051321150912,1.0316389197541013e-08,2.7400025101185853e-09,6.892538810927103e-09,3.669720572541405e-10,9.956784437689256e-09
12.659050571207157,1.0288613209635643e-08,2.7453278960354724e-09,6.883742734138248e-09,3.670101768128684e-10,9.93023291270544e-09
12.669049821263403,1.029648885724822e-08,2.736164361788183e-09,6.879975801548752e-09,3.6616267257226546e-10,9.921884000405441e-09
12.67904907131965,1.0281941054519972e-08,2.7358323929603803e-09,6.859882846579636e-09,3.651263521889571e-10,9.90907647281514e-09
12.689048321375894,1.0271133271992684e-08,2.728390444493057e-09,6.84971616678952e-09,3.647280066481769e-10,9.893858283009621e-09
12.699047571432141,1.025748251017128e-08,2.7295871208153353e-09,6.8476077864630026e-09,3.644654066555599e-10,9.872759208126981e-09
12.709046821488386,1.0220803323890519e-08,2.726451778857741e-09,6.8345380637677915e-09,3.6472774926750504e-10,9.85381327567806e-09
12.719046071544632,1.0211875934110939e-08,2.71822578863467e-09,6.8211545672909095e-09,3.615428182449761e-10,9.848174332098415e-09
12.729045321600879,1.020517699608501e-08,2.71470491932868e-09,6.8116552561624014e-09,3.634569238221685e-10,9.834129115655267e-09
12.739044571657123,1.0191264950950145e-08,2.7107366598930924e-09,6.805698991743819e-09,3.623426773596767e-10,9.824294760741221e-09
12.74904382171337,1.0173473026362817e-08,2.7076429491027436e-09,6.79477797161172e-09,3.607325685217469e-10,9.813963680560185e-09
12.759043071769616,1.0151679989118649e-08,2.7051807981342873e-09,6.781946842206163e-09,3.609042944819693e-10,9.79378507575051e-09
12.76904232182586,1.0151936634612966e-08,2.700045348563786e-09,6.768631679271953e-09,3.5772629437675777e-10,9.769149152309045e-09
12.779041571882107,1.0143508288591265e-08,2.6894671376913843e-09,6.7677767246437145e-09,3.609188875190647e-10,9.76412114272107e-09
12.789040821938352,1.0108311631516654e-08,2.6929791679436862e-09,6.759130670120779e-09,3.599776732568271e-10,9.759300628775833e-09
12.799040071994598,1.0103688400834637e-08,2.692085261971459e-09,6.7418530183278685e-09,3.592221599603925e-10,9.747159117953655e-09
12.809039322050845,1.0095541056059659e-08,2.6795166269791566e-09,6.736311359347173e-09,3.5999061687563366e-10,9.723219354542893e-09
12.81903857210709,1.0072666064987138e-08,2.6777210770034497e-09,6.726349744233439e-09,3.581298281249005e-10,9.705562292335575e-09
12.829037822163336,1.0053908106104584e-08,2.671600698803843e-09,6.717447297502414e-09,3.576692945840292e-10,9.692480060507526e-09
12.83903707221958,1.0043443317186163e-08,2.6756894711411563e-09,6.706249599850755e-09,3.5693753570400514e-10,9.687800144914666e-09
12.849036322275827,1.0034131516750076e-08,2.6684997484415458e-09,6.705643603531194e-09,3.5723039385842956e-10,9.667747084212563e-09
12.859035572332074,1.0024753853873297e-08,2.6611354944859458e-09,6.686180160568444e-09,3.5545144094020673e-10,9.656419750324794e-09
12.869034822388318,9.985538132666637e-09,2.663320257199498e-09,6.677034479488293e-09,3.538478130858788e-10,9.638507209324529e-09
12.879034072444565,9.984616644997697e-09,2.6561492343011608e-09,6.672970132083699e-09,3.5521583453712565e-10,9.627310832236577e-09
12.889033322500811,9.964193256298959e-09,2.6527725356671348e-09,6.66167225131663e-09,3.5171269976273296e-10,9.605269737415223e-09
12.899032572557056,9.961379196168742e-09,2.64420281195016e-09,6.653993657875539e-09,3.5410306416076473e-10,9.598004691017225e-09
12.909031822613303,9.939798686299105e-09,2.6419865135177298e-09,6.649768387117361e-09,3.533049862151641e-10,9.58481558374372e-09
12.919031072669547,9.9308248691054e-09,2.643384017632504e-09,6.630128949005484e-09,3.5404655385038996e-10,9.578193834241423e-09
12.929030322725794,9.924419431681423e-09,2.6364352277483495e-09,6.622183502884877e-09,3.5439751918077775e-10,9.570342706541729e-09
12.93902957278204,9.90104173388574e-09,2.6340924515443742e-09,6.616163188196794e-09,3.527513154053335e-10,9.55113504984072e-09
12.949028822838285,9.883583733541693e-09,2.625285030613395e-09,6.599764306159637e-09,3.5061450589268867e-10,9.529668787618857e-09
12.959028072894531,9.867263193680833e-09,2.631250166671281e-09,6.596384485657254e-09,3.5170589687554537e-10,9.517615215205958e-09
12.969027322950776,9.858368498848761e-09,2.6261720775541345e-09,6.5971430512030676e-09,3.510483286845421e-10,9.515013916167866e-09
12.979026573007022,9.836593828085436e-09,2.6216240929528207e-09,6.572771686182087e-09,3.5023853780140763e-10,9.499779242109482e-09
12.989025823063269,9.820697403712167e-09,2.614713925764974e-09,6.579550543021608e-09,3.490501001001013e-10,9.470830998650797e-09
12.999025073119514,9.819636965250458e-09,2.616770724697872e-09,6.563833646207426e-09,3.486606052472519e-10,9.470695764937324e-09
13.00902432317576,9.810350055563646e-09,2.6166743407184727e-09,6.550980988265418e-09,3.493377569799445e-10,9.449454198787262e-09
13.019023573232005,9.799928179832684e-09,2.6062927390175976e-09,6.539222894752682e-09,3.4814121039254746e-10,9.436501642832544e-09
13.029022823288251,9.786795901015265e-09,2.6008727113625607e-09,6.533261224880971e-09,3.475219621488911e-10,9.4271193918668e-09
13.039022073344498,9.771570611888359e-09,2.6009751757792847e-09,6.5272173572338335e-09,3.486806008874711e-10,9.410887774943768e-09
13.049021323400742,9.754939497393925e-09,2.6001289462355844e-09,6.5148853201655936e-09,3.472235378722739e-10,9.400105847445982e-09
13.059020573456989,9.747250417077284e-09,2.5886906464725365e-09,6.507756704595726e-09,3.4710906446854755e-10,9.390613959458016e-09
13.069019823513235,9.722642075404941e-09,2.5906170136744914e-09,6.494654107186229e-09,3.47803313837076e-10,9.382034611189757e-09
13.07901907356948,9.709174708483519e-09,2.5828744080265206e-09,6.491553392062783e-09,3.441156196720829e-10,9.359418065302825e-09
13.089018323625726,9.700732149575367e-09,2.5844117037565654e-09,6.4785477686070675e-09,3.4521029990704835e-10,9.339249202832427e-09
13.099017573681971,9.677109943728274e-09,2.581947087748776e-09,6.471543220530846e-09,3.429715962116078e-10,9.343122250654588e-09
13.109016823738218,9.669179029106424e-09,2.5742441667765973e-09,6.461461896219248e-09,3.4439150567273355e-10,9.330165165226864e-09
13.119016073794464,9.657407543993235e-09,2.5749968325858345e-09,6.444106140589985e-09,3.424733257421942e-10,9.319398856262988e-09
13.129015323850709,9.655034012090866e-09,2.5647650614035033e-09,6.443653333630179e-09,3.438861583917512e-10,9.304517920850086e-09
13.139014573906955,9.625036494781457e-09,2.5603731354231284e-09,6.442361318342222e-09,3.4397867657552293e-10,9.295612217031903e-09
13.1490138239632,9.614320494401017e-09,2.557588056376716e-09,6.424511634163093e-09,3.4276404780426903e-10,9.289487230647117e-09
13.159013074019446,9.607125305663222e-09,2.5550780242986096e-09,6.417884128326882e-09,3.4314783310354583e-10,9.268310589953495e-09
13.169012324075693,9.59787877875111e-09,2.5486029637087904e-09,6.40614457371369e-09,3.4201491008394027e-10,9.252270843455824e-09
13.179011574131938,9.58852099658055e-09,2.551957975240839e-09,6.3947857840526955e-09,3.411791360029098e-10,9.233404658476217e-09
13.189010824188184,9.575920210774643e-09,2.545755679181723e-09,6.387651976790972e-09,3.4109326789120415e-10,9.23080221743914e-09
13.19901007424443,9.55207554054055e-09,2.5417909560066656e-09,6.379775891477381e-09,3.4009819300318716e-10,9.228296364439266e-09
13.209009324300675,9.549239152256227e-09,2.536644752498297e-09,6.376920344890653e-09,3.3887405349063734e-10,9.197011478442642e-09
13.219008574356922,9.541611908048415e-09,2.5361438717714176e-09,6.366725243417263e-09,3.3781874237926545e-10,9.201035488257735e-09
13.229007824413166,9.512349080078152e-09,2.5331551162991056e-09,6.366122746799941e-09,3.372971866884783e-10,9.174481349689708e-09
13.239007074469413,9.502692640186203e-09,2.5319264602906815e-09,6.347596845146139e-09,3.3795023936854013e-10,9.160630591192316e-09
13.24900632452566,9.502405495236713e-09,2.5211407681417182e-09,6.344733087289408e-09,3.3783940877504307e-10,9.158801768973745e-09
13.259005574581904,9.489578426260725e-09,2.522467431263274e-09,6.3328854267740375e-09,3.3721522658405535e-10,9.145829823593573e-09
13.26900482463815,9.460858252813451e-09,2.5208912848313348e-09,6.322956822273778e-09,3.367133885116981e-10,9.137633041527151e-09
13.279004074694395,9.44816227263497e-09,2.5184926508179986e-09,6.318444238205231e-09,3.3751782229901115e-10,9.116648436958511e-09
13.289003324750642,9.435892224908464e-09,2.5098278374302974e-09,6.308797056704419e-09,3.3592922612221583e-10,9.104730239515953e-09
13.299002574806888,9.425463286838596e-09,2.507045735111909e-09,6.2985817213073e-09,3.3535536816217345e-10,9.095155415856164e-09
13.309001824863133,9.400614088186058e-09,2.507106776077332e-09,6.287525975103403e-09,3.3492134957265356e-10,9.08471733309561e-09
13.31900107491938,9.415125465289636e-09,2.5033847439917082e-09,6.286882037989749e-09,3.345079403350009e-10,9.073489157865807e-09
13.329000324975626,9.392080744124997e-09,2.5046866540705274e-09,6.276453866788694e-09,3.3461264448880444e-10,9.058733932716361e-09
13.33899957503187,9.386388437537122e-09,2.495197411127773e-09,6.271725823454475e-09,3.322631357257052e-10,9.043116857711903e-09
13.348998825088117,9.370334278857334e-09,2.4916497813997683e-09,6.259076814588102e-09,3.3403209630836074e-10,9.038655782466506e-09
13.358998075144362,9.354679491223927e-09,2.486870012343425e-09,6.247878589117159e-09,3.324015769497285e-10,9.022869982531455e-09
13.368997325200608,9.342547319144142e-09,2.482882135378808e-09,6.2453232405029e-09,3.3078439852293556e-10,9.00308329480935e-09
13.378996575256854,9.324820312963563e-09,2.478340502421419e-09,6.237059574226406e-09,3.3156174840914467e-10,9.001911879384935e-09
13.3889958253131,9.321562253230533e-09,2.4814434652405967e-09,6.2258367428909375e-09,3.3103730159182636e-10,8.986527551642692e-09
13.398995075369346,9.310460937636364e-09,2.479506459766674e-09,6.217485955278859e-09,3.319304135115812e-10,8.970318455085164e-09
13.40899432542559,9.291521969676961e-09,2.4772663531936717e-09,6.209497459199326e-09,3.304488654217908e-10,8.962316510661903e-09
13.418993575481837,9.286726694950553e-09,2.4734829601020294e-09,6.207392904758614e-09,3.30268440895197e-10,8.948856569843455e-09
13.428992825538083,9.277311225032738e-09,2.4648331709935344e-09,6.199654765275527e-09,3.3013268682607414e-10,8.945573034691223e-09
13.438992075594328,9.27795014444897e-09,2.463608042975615e-09,6.1894315365979844e-09,3.2916201028698875e-10,8.930395108754666e-09
13.448991325650574,9.241651763326821e-09,2.4618186901908383e-09,6.178833206804315e-09,3.281486886046771e-10,8.917443330563098e-09
13.45899057570682,9.24151415227993e-09,2.4547665906021897e-09,6.172104841749951e-09,3.277595782452967e-10,8.902886906222105e-09
13.468989825763066,9.223295339474593e-09,2.4570738719212893e-09,6.166379974722053e-09,3.271996428288417e-10,8.901156155133313e-09
13.478989075819312,9.218095096345825e-09,2.4494827554733012e-09,6.157964342368474e-09,3.286838388383408e-10,8.894817816657117e-09
13.488988325875557,9.19910218000078e-09,2.4520786521051263e-09,6.149924775451713e-09,3.2696478049087857e-10,8.871407707042907e-09
13.498987575931803,9.188705556329995e-09,2.44214932926155e-09,6.14142727940036e-09,3.2757573807948076e-10,8.856363841349856e-09
13.50898682598805,9.17502311774264e-09,2.4473786157071633e-09,6.119914805320239e-09,3.2623018071757716e-10,8.851340063404357e-09
13.518986076044294,9.162589547532629e-09,2.43641936687841e-09,6.128540797436628e-09,3.2568172019006074e-10,8.846760135222897e-09
13.52898532610054,9.16509869519397e-09,2.4367004747400806e-09,6.115216224860756e-09,3.2473535558728877e-10,8.830760909015373e-09
13.538984576156786,9.149371944170461e-09,2.434950451714007e-09,6.101594170501822e-09,3.253260139588107e-10,8.814787602907194e-09
13.548983826213032,9.136345381752641e-09,2.434026588635995e-09,6.09779720682124e-09,3.2387560093639096e-10,8.805202401107772e-09
13.558983076269278,9.129226974336882e-09,2.4283310627656897e-09,6.0898246507520575e-09,3.246713131167536e-10,8.794901051429854e-09
13.568982326325523,9.122309455997788e-09,2.425892290327597e-09,6.081970065100938e-09,3.2455257937285947e-10,8.784981442630538e-09
13.57898157638177,9.10726268151141e-09,2.4195053300737052e-09,6.074900367920231e-09,3.2409915628373593e-10,8.777962376765513e-09
13.588980826438014,9.092269521629785e-09,2.416216159855323e-09,6.068178870381878e-09,3.2344203008306415e-10,8.763018051345522e-09
13.59898007649426,9.069805899202312e-09,2.4136164241159903e-09,6.0635372486894575e-09,3.2428252247817345e-10,8.760339544032575e-09
13.608979326550507,9.054225560013315e-09,2.4159317519556825e-09,6.061924490110135e-09,3.232190677838645e-10,8.737303640442863e-09
13.618978576606752,9.055163478764115e-09,2.4096640847604175e-09,6.04665556731248e-09,3.2173005194224924e-10,8.732698103132835e-09
13.628977826662998,9.036140008869661e-09,2.4060425139330183e-09,6.038635670903715e-09,3.218417545801631e-10,8.72389324066005e-09
13.638977076719245,9.037527603115114e-09,2.4019604227134304e-09,6.030340377733439e-09,3.2120852801965066e-10,8.71705423035809e-09
13.64897632677549,9.029152541108114e-09,2.400982033196655e-09,6.021377359025058e-09,3.2075591823621515e-10,8.695163190505876e-09
13.658975576831736,9.016027010568468e-09,2.3986152971599567e-09,6.012114253332693e-09,3.197889787549356e-10,8.684193268969842e-09
13.66897482688798,8.988764642312123e-09,2.3886342677259192e-09,6.014407049355949e-09,3.192921808343159e-10,8.677277276891882e-09
13.678974076944227,8.99451525259682e-09,2.398244738286324e-09,6.0000344331502864e-09,3.1969939192120433e-10,8.661736140096576e-09
13.688973327000474,8.970024705177153e-09,2.388652873631505e-09,5.998252208393278e-09,3.20375403562978e-10,8.65283025983098e-09
13.698972577056718,8.973557436445756e-09,2.38592913911522e-09,5.994025779642772e-09,3.1891065146520336e-10,8.646737831853852e-09
13.708971827112965,8.95040909209121e-09,2.384045698837395e-09,5.9767467818483435e-09,3.189473517352813e-10,8.633480150843908e-09
13.71897107716921,8.938380669304649e-09,2.3811714559787965e-09,5.974826024328889e-09,3.181634190453221e-10,8.613761474209447e-09
13.728970327225456,8.93725273028805e-09,2.3801587446387676e-09,5.968837696188135e-09,3.18351608687589e-10,8.61372487031258e-09
13.738969577281702,8.92187627199977e-09,2.370967895391363e-09,5.957923974093985e-09,3.1548531223418755e-10,8.60857994375956e-09
13.748968827337947,8.9131803857125e-09,2.371858035074502e-09,5.94892285648733e-09,3.165922138396584e-10,8.589087946150607e-09
13.758968077394194,8.901648266210618e-09,2.3695895691011237e-09,5.942923593324172e-09,3.1574980962919794e-10,8.591584301602196e-09
13.768967327450438,8.885710524435982e-09,2.366464850685059e-09,5.936546255653459e-09,3.1651709226776804e-10,8.564540004300112e-09
13.778966577506685,8.868015462994266e-09,2.3636818942681446e-09,5.931368972296117e-09,3.1671200422428695e-10,8.55958583025315e-09
13.788965827562931,8.869333632970756e-09,2.356215700630928e-09,5.919556860461897e-09,3.1613423750311447e-10,8.54687885991875e-09
13.798965077619176,8.854833516540638e-09,2.3507933472992637e-09,5.913114967013574e-09,3.14804279095438e-10,8.545644199198483e-09
13.808964327675422,8.847947436871067e-09,2.3551543476195506e-09,5.902342307630875e-09,3.136780615476006e-10,8.526419321823284e-09
13.818963577731669,8.829882729998194e-09,2.3524997543188272e-09,5.894562147778798e-09,3.13362737637421e-10,8.523675548014964e-09
13.828962827787914,8.830480786250691e-09,2.346811710404488e-09,5.897114560949045e-09,3.132416617551742e-10,8.50941921935483e-09
13.83896207784416,8.81732196989505e-09,2.345213754748818e-09,5.885240369879889e-09,3.144216134078837e-10,8.496788034673871e-09
13.848961327900405,8.789834437895097e-09,2.3423321051176576e-09,5.878565343733134e-09,3.131603749495478e-10,8.484283405641254e-09
13.858960577956651,8.79163267505876e-09,2.3354424900360275e-09,5.874844405998098e-09,3.1277227374063923e-10,8.484355680451347e-09
13.868959828012898,8.783672245003674e-09,2.3356173941124206e-09,5.863471487962341e-09,3.115945000332765e-10,8.456721290613442e-09
13.878959078069142,8.776994230856252e-09,2.3315499998945736e-09,5.8605271915518664e-09,3.120549989382229e-10,8.46344741709441e-09
13.888958328125389,8.75292103322808e-09,2.3294482794764785e-09,5.84924591625468e-09,3.1146570522577777e-10,8.43953188684867e-09
13.898957578181633,8.751258470609444e-09,2.330619465765903e-09,5.846126379434947e-09,3.1093134545578177e-10,8.432152942724136e-09
13.90895682823788,8.74400902674679e-09,2.324111876234066e-09,5.84191232596783e-09,3.112016592188488e-10,8.434060994742719e-09
13.918956078294126,8.73458599644912e-09,2.322054105678665e-09,5.83185643837379e-09,3.107062108089433e-10,8.412318152868799e-09
13.928955328350371,8.716751546238845e-09,2.32165923569145e-09,5.824321551630367e-09,3.1002730274933487e-10,8.404990088396338e-09
13.938954578406618,8.69116826735497e-09,2.31656961382967e-09,5.8106246519722635e-09,3.0969213208428594e-10,8.400505612638191e-09
13.948953828462864,8.689082099298561e-09,2.3183354158226576e-09,5.814317545235537e-09,3.100357491957543e-10,8.394444799804956e-09
13.958953078519109,8.690326229211652e-09,2.3083356341575298e-09,5.806285807288204e-09,3.0933558025792897e-10,8.370793882691768e-09
13.968952328575355,8.679668430624748e-09,2.3088913594251754e-09,5.799114183226633e-09,3.09626579818404e-10,8.362368360675823e-09
13.9789515786316,8.661291710792347e-09,2.3065738974853195e-09,5.784200299808294e-09,3.0719863359097667e-10,8.35340165638177e-09
13.988950828687846,8.654481745694239e-09,2.3075412566317626e-09,5.7825858910703586e-09,3.086669671573883e-10,8.348374420706465e-09
13.998950078744093,8.661515701993847e-09,2.294337709478877e-09,5.776410208176619e-09,3.0792820704147354e-10,8.342209432115129e-09
14.008949328800337,8.640350655337937e-09,2.301342985380379e-09,5.7713942940721996e-09,3.074464780266651e-10,8.325002695919574e-09
14.018948578856584,8.631387047074184e-09,2.2928504482250306e-09,5.764390945991358e-09,3.059335302662911e-10,8.32061747198557e-09
14.028947828912829,8.606336560613376e-09,2.295643661810286e-09,5.760314658159763e-09,3.0622131740829434e-10,8.301563957422501e-09
14.038947078969075,8.61540136321839e-09,2.288554206242534e-09,5.7489447160990734e-09,3.0573537648871055e-10,8.290370133817584e-09
14.048946329025322,8.607533632430715e-09,2.289663040526524e-09,5.741612654035838e-09,3.054162408754034e-10,8.291917872719924e-09
14.058945579081566,8.590460642151503e-09,2.2869695757071136e-09,5.735129687284323e-09,3.058404032409761e-10,8.275744665102294e-09
14.068944829137813,8.571207734062526e-09,2.2804327726418266e-09,5.729468687875319e-09,3.0501391301961136e-10,8.276013750799282e-09
14.07894407919406,8.579206129064306e-09,2.279013010031154e-09,5.716228159084138e-09,3.037451974511664e-10,8.265001348566229e-09
14.088943329250304,8.563759931799699e-09,2.273410435706292e-09,5.716715240874998e-09,3.0322146415488417e-10,8.250085458619552e-09
14.09894257930655,8.538900167897272e-09,2.2724979054349583e-09,5.710351178365103e-09,3.026346061325371e-10,8.241541827292844e-09
14.108941829362795,8.533737501571452e-09,2.2735960903954195e-09,5.701538923054269e-09,3.032579164725545e-10,8.22973423644038e-09
14.118941079419042,8.526071518439273e-09,2.266927652104212e-09,5.697518969123763e-09,3.04675347486126e-10,8.22378408527726e-09
14.128940329475288,8.521787433616117e-09,2.269676029204543e-09,5.690124185481989e-09,3.0416660828388777e-10,8.211140405023185e-09
14.138939579531533,8.50164135441737e-09,2.260227003295439e-09,5.677202545458492e-09,3.020334324357035e-10,8.20378235326684e-09
14.14893882958778,8.496264459144044e-09,2.2627359909945152e-09,5.674001279774195e-09,3.017949734018104e-10,8.189790352181122e-09
14.158938079644024,8.494064450522502e-09,2.259713811589472e-09,5.663341932697995e-09,3.009338106789293e-10,8.190042201652806e-09
14.16893732970027,8.485289030839615e-09,2.2556338310142573e-09,5.6636089761452755e-09,3.0078101071604287e-10,8.174230077745427e-09
14.178936579756517,8.469247402858156e-09,2.2552357423236875e-09,5.656790966849093e-09,3.010808139628734e-10,8.159808358284302e-09
14.188935829812761,8.456362449850183e-09,2.2521573369739747e-09,5.6546413854372056e-09,3.0132962576828113e-10,8.154260876139947e-09
14.198935079869008,8.447308020522806e-09,2.251417411069784e-09,5.63961909847123e-09,3.0031963316525124e-10,8.144776336418105e-09
14.208934329925253,8.437195375193036e-09,2.2469409041304395e-09,5.638223706421436e-09,3.003380822493951e-10,8.132638135620569e-09
14.218933579981499,8.427322029842468e-09,2.246798983238589e-09,5.631688818311458e-09,3.000757599643906e-10,8.127826408643608e-09
14.228932830037746,8.425397106358916e-09,2.2397313062644064e-09,5.6257633471226804e-09,2.9904413063527246e-10,8.118418681371284e-09
14.23893208009399,8.414312516649694e-09,2.2398286704658013e-09,5.618989095528297e-09,2.9990664398324406e-10,8.112041676020749e-09
14.248931330150237,8.407695874222222e-09,2.230510111805088e-09,5.615005295212609e-09,2.977751187943444e-10,8.101678480324203e-09
14.258930580206483,8.400893605537671e-09,2.233084192662973e-09,5.606733436226371e-09,2.990310593633623e-10,8.083849926856419e-09
14.268929830262728,8.386665228769972e-09,2.2249742128718155e-09,5.598858893981989e-09,2.985190693654501e-10,8.076198850167169e-09
14.278929080318974,8.363523224705367e-09,2.230754699650837e-09,5.596138573678612e-09,2.974307538589721e-10,8.071588002798232e-09
14.288928330375219,8.363999149875642e-09,2.2276287807253373e-09,5.587859084625419e-09,2.9688958322563395e-10,8.05961111076543e-09
14.298927580431466,8.363687888041085e-09,2.2219288702332113e-09,5.587491094558618e-09,2.974101275263716e-10,8.054502799300224e-09
14.308926830487712,8.348912230970808e-09,2.2227655253184914e-09,5.581969045299815e-09,2.970356985899522e-10,8.047187375000199e-09
14.318926080543957,8.336303955279379e-09,2.218567060266329e-09,5.563044594856363e-09,2.974009940688374e-10,8.036466353592704e-09
14.328925330600203,8.32713367855024e-09,2.2162278128496623e-09,5.565934350503127e-09,2.960178875627392e-10,8.03236858522044e-09
14.338924580656448,8.318332728702877e-09,2.212342755005849e-09,5.550885888846687e-09,2.9592913076228207e-10,8.019761335916857e-09
14.348923830712694,8.311258593766659e-09,2.2124127738942554e-09,5.55053282315388e-09,2.9594589875604814e-10,8.0167002970282e-09
14.35892308076894,8.307023726002493e-09,2.209707463737505e-09,5.541975624024748e-09,2.9613907271224604e-10,7.997876880255757e-09
14.368922330825185,8.291461931415692e-09,2.2087627575932585e-09,5.538615701515505e-09,2.9511311670812e-10,7.994148439518012e-09
14.378921580881432,8.284587650371427e-09,2.2060955677585965e-09,5.53580214896279e-09,2.95243200044107e-10,7.985875154518866e-09
14.388920830937678,8.269931174731093e-09,2.201711985443198e-09,5.524075787125455e-09,2.944998979077512e-10,7.976581681081708e-09
14.398920080993923,8.263633712287402e-09,2.1974565653763083e-09,5.5180146534006246e-09,2.942737208184865e-10,7.975650338623658e-09
14.40891933105017,8.251819131419311e-09,2.196703081180956e-09,5.516492420308244e-09,2.9299123878066353e-10,7.958454574818377e-09
14.418918581106414,8.239601857598899e-09,2.192212434816475e-09,5.510334438815036e-09,2.9256139373350953e-10,7.953305614348773e-09
14.42891783116266,8.236178799062137e-09,2.1933585712962694e-09,5.496516117363436e-09,2.923787340136414e-10,7.941280201166819e-09
14.438917081218907,8.231141836136748e-09,2.1892650948217475e-09,5.494440125291797e-09,2.9186536147544615e-10,7.935936825290646e-09
14.448916331275152,8.230912947917338e-09,2.1926340388308657e-09,5.492373412023843e-09,2.923635692408954e-10,7.927559213211987e-09
14.458915581331398,8.209543696848201e-09,2.1837554254173772e-09,5.487734265204512e-09,2.9214620365427973e-10,7.921264731405977e-09
14.468914831387643,8.194494719006019e-09,2.181197687097378e-09,5.477007424238351e-09,2.9154669872210974e-10,7.908305768029061e-09
14.47891408144389,8.191357831123672e-09,2.1796395612691737e-09,5.472237772596001e-09,2.926134262401754e-10,7.899196932073986e-09
14.488913331500136,8.189396944214745e-09,2.178002118155018e-09,5.4658657113666645e-09,2.9140899068884415e-10,7.888693968784927e-09
14.49891258155638,8.173535089449324e-09,2.1776310497454178e-09,5.457283286895929e-09,2.910247249740223e-10,7.875283814739459e-09
14.508911831612627,8.159730956997729e-09,2.170831871371186e-09,5.4508289186506095e-09,2.9016034504755264e-10,7.878186777632945e-09
14.518911081668872,8.157294339685022e-09,2.172790621516187e-09,5.443561035729562e-09,2.900427794717259e-10,7.86006893102996e-09
14.528910331725118,8.145176383844183e-09,2.1647964098799233e-09,5.44282545273528e-09,2.9002644523520024e-10,7.852735825603953e-09
14.538909581781365,8.13783927446942e-09,2.167862367593771e-09,5.432513147423808e-09,2.903805092300995e-10,7.847271669439714e-09
14.54890883183761,8.12236247409176e-09,2.1654620515547636e-09,5.4344153821877674e-09,2.893017364084458e-10,7.837569854181408e-09
14.558908081893856,8.118682169969646e-09,2.1575671129524365e-09,5.430039543825032e-09,2.8978674535594964e-10,7.817200488846195e-09
14.568907331950102,8.11355118637956e-09,2.1563613913129155e-09,5.421917845338724e-09,2.8951779147205794e-10,7.82139472427102e-09
14.578906582006347,8.102915334346529e-09,2.1516301574638496e-09,5.413552835905422e-09,2.8828770556071995e-10,7.816808649139865e-09
14.588905832062594,8.095943331487223e-09,2.151319546778311e-09,5.407100843093233e-09,2.8702440805568396e-10,7.81020213030203e-09
14.598905082118838,8.08113290551121e-09,2.1498653837481074e-09,5.399795392777016e-09,2.880236262765099e-10,7.80639609061809e-09
14.608904332175085,8.08725799841477e-09,2.150095373865015e-09,5.396607947276432e-09,2.879703854166988e-10,7.79149462665165e-09
14.618903582231331,8.077077305354153e-09,2.149452667472478e-09,5.3890914202219526e-09,2.8753577467876893e-10,7.77527075772134e-09
14.628902832287576,8.061579299482237e-09,2.14635331825105e-09,5.383229384816951e-09,2.8640352764893037e-10,7.77453128374364e-09
14.638902082343822,8.04517213361765e-09,2.1418819569082273e-09,5.379339514255777e-09,2.8624096322293304e-10,7.771133915694905e-09
14.648901332400067,8.046030405815455e-09,2.1397950138052015e-09,5.374375659660741e-09,2.861333826734042e-10,7.752084014863584e-09
14.658900582456313,8.033631727234962e-09,2.139805612339549e-09,5.363484404928188e-09,2.864200985396223e-10,7.746111881954601e-09
14.66889983251256,8.023258239408672e-09,2.1347875407733953e-09,5.362747591761833e-09,2.871432025560213e-10,7.738283551190385e-09
14.678899082568805,8.015448010563464e-09,2.1350190040999294e-09,5.359278679330523e-09,2.853884046230731e-10,7.733518783786369e-09
14.688898332625051,8.012762354098387e-09,2.12911484497881e-09,5.352626588335998e-09,2.8548386131721834e-10,7.720246245885497e-09
14.698897582681298,8.012420693376377e-09,2.127719132519178e-09,5.344610252711933e-09,2.8525758849361453e-10,7.714714003940227e-09
14.708896832737542,7.993348644399452e-09,2.1267685836684207e-09,5.344584810826474e-09,2.851527698766494e-10,7.709950255441635e-09
14.718896082793789,7.996582841432036e-09,2.1250778102464653e-09,5.331709568736115e-09,2.8484886841280226e-10,7.701522955707867e-09
14.728895332850033,7.967717613628952e-09,2.1205366025640183e-09,5.330378229861811e-09,2.849209980033102e-10,7.69389488653077e-09
14.73889458290628,7.966947235768384e-09,2.119871448297072e-09,5.32293636710815e-09,2.838261730591044e-10,7.682035846867657e-09
14.748893832962526,7.949362711419034e-09,2.118518515806679e-09,5.31919854920492e-09,2.832587133208412e-10,7.67251341407025e-09
14.758893083018771,7.956542288006843e-09,2.1173048614714727e-09,5.317384535452813e-09,2.8284838388190266e-10,7.673335388839135e-09
14.768892333075017,7.948078109416404e-09,2.113327628388333e-09,5.300103989836655e-09,2.8297634089774607e-10,7.660341269156028e-09
14.778891583131262,7.9440767684915e-09,2.1111677721728137e-09,5.299116573921322e-09,2.820392081251545e-10,7.652564394837323e-09
14.788890833187509,7.932144175949981e-09,2.1078849054986954e-09,5.294121880025274e-09,2.8182168385697476e-10,7.646678146043484e-09
14.798890083243755,7.931531111297609e-09,2.1099711150656575e-09,5.2916883897342505e-09,2.81084274641576e-10,7.63531871019209e-09
14.8088893333,7.915122594884673e-09,2.1050536237570745e-09,5.281435331015191e-09,2.8076297075085057e-10,7.632942582058895e-09
14.818888583356246,7.902949188393668e-09,2.1008141533745003e-09,5.278961011293074e-09,2.818850327750397e-10,7.61861449236439e-09
14.828887833412491,7.895107689850835e-09,2.1006637071307212e-09,5.276977867680321e-09,2.80894424469309e-10,7.611252126013474e-09
14.838887083468737,7.889108133456215e-09,2.0982678158023887e-09,5.2732718694927925e-09,2.7997655210967497e-10,7.602840125893613e-09
14.848886333524984,7.887503720826793e-09,2.098676267112835e-09,5.260740939367144e-09,2.8067120927002674e-10,7.6016757126113e-09
14.858885583581229,7.874112101686318e-09,2.0937360780620363e-09,5.256778527060028e-09,2.805285495549006e-10,7.587186161756074e-09
14.868884833637475,7.867361089816397e-09,2.097558884176168e-09,5.2521151328824096e-09,2.7921140442349757e-10,7.578104675651095e-09
14.878884083693722,7.85489279989616e-09,2.0888875611515017e-09,5.245365082948701e-09,2.79319424929512e-10,7.576324834938133e-09
14.888883333749966,7.850009766624753e-09,2.0914116411203307e-09,5.245845889627503e-09,2.7946860721503857e-10,7.56431362136497e-09
14.898882583806213,7.842501040451816e-09,2.0872263128406866e-09,5.237959903555024e-09,2.8023327293746286e-10,7.558472135574367e-09
14.908881833862457,7.830592885793181e-09,2.0869491043749817e-09,5.231209649906399e-09,2.793974688737085e-10,7.552808744084123e-09
14.918881083918704,7.82646545738588e-09,2.0821952879626877e-09,5.228575574621787e-09,2.77866736006529e-10,7.543174271530952e-09
14.92888033397495,7.816560833353163e-09,2.0779508494333355e-09,5.222388577625066e-09,2.7785604026879503e-10,7.539428414784386e-09
14.938879584031195,7.80997249682687e-09,2.0789529493187306e-09,5.210455357194721e-09,2.784102566250378e-10,7.531149841815904e-09
14.948878834087441,7.808678462104218e-09,2.0731178157663893e-09,5.208796614840801e-09,2.779490005515923e-10,7.519686695166694e-09
14.958878084143686,7.797206166005315e-09,2.077118012696923e-09,5.205509085864279e-09,2.758877753384013e-10,7.51915569517372e-09
14.968877334199933,7.775808051835149e-09,2.0713747020789947e-09,5.198499050545088e-09,2.770642282097004e-10,7.501827926634124e-09
14.978876584256179,7.773299066911355e-09,2.067808599173078e-09,5.195973873540243e-09,2.7668992215129547e-10,7.502635247215035e-09
14.988875834312424,7.77175169792328e-09,2.06977274424674e-09,5.1975573781533585e-09,2.754839687362132e-10,7.492750532110405e-09
14.99887508436867,7.768154402129825e-09,2.065009221753249e-09,5.187250946245251e-09,2.763135867689902e-10,7.482246307381455e-09
15.008874334424917,7.75701590507818e-09,2.063390805125778e-09,5.184048261346973e-09,2.757444273452141e-10,7.480368964715564e-09
15.018873584481161,7.750635141931321e-09,2.0611506347118534e-09,5.1765991433414155e-09,2.753483424842523e-10,7.465228980407783e-09
15.028872834537408,7.743429640965966e-09,2.0572765992303997e-09,5.161697706509564e-09,2.7551519027322135e-10,7.461566244523223e-09
15.038872084593653,7.732587424635951e-09,2.0579752543820506e-09,5.163901608926044e-09,2.7554160586098534e-10,7.459591638336606e-09
15.048871334649899,7.726877871683178e-09,2.057192506659754e-09,5.1623705738424935e-09,2.7564667962928916e-10,7.449109037788427e-09
15.058870584706145,7.721868381480634e-09,2.053225029858566e-09,5.155076893046207e-09,2.754368501475446e-10,7.432731864062627e-09
15.06886983476239,7.702930810583007e-09,2.0471790977451363e-09,5.1496383232999394e-09,2.74079811589784e-10,7.432979967938819e-09
15.078869084818637,7.697399599877851e-09,2.049054427133347e-09,5.143403375463995e-09,2.747937835467025e-10,7.423039490669814e-09
15.088868334874881,7.689858399337815e-09,2.0484127479997466e-09,5.140679641528356e-09,2.738379514761552e-10,7.425333101994887e-09
15.098867584931128,7.686477267740431e-09,2.046199683651139e-09,5.138097375896937e-09,2.7283096885556947e-10,7.411829333451059e-09
15.108866834987374,7.683663577390527e-09,2.042935157808001e-09,5.133617867087377e-09,2.7199612635274243e-10,7.407074274276035e-09
15.118866085043619,7.670198290748075e-09,2.0420872365861367e-09,5.120901016675182e-09,2.731713122583113e-10,7.399597324811675e-09
15.128865335099865,7.660848624725553e-09,2.0398005377936784e-09,5.120795073260749e-09,2.7274773774690335e-10,7.3933818400132555e-09
15.138864585156112,7.656752480328691e-09,2.037001025554222e-09,5.111368540920814e-09,2.7212573621911605e-10,7.371592724937905e-09
15.148863835212357,7.649938392730356e-09,2.0378352928628555e-09,5.109031404769368e-09,2.7204067933155463e-10,7.376790074473347e-09
15.158863085268603,7.635599082236802e-09,2.0314141423308357e-09,5.109449631978716e-09,2.717211367921928e-10,7.362453422304049e-09
15.168862335324848,7.636273443757324e-09,2.0305176366506725e-09,5.099893870110625e-09,2.7197052094476866e-10,7.355054461791644e-09
15.178861585381094,7.620260956586238e-09,2.032946657589286e-09,5.097346449482e-09,2.717545395722134e-10,7.353954682930861e-09
15.18886083543734,7.615321050700592e-09,2.0261982838642897e-09,5.0907682374440895e-09,2.7122501909342643e-10,7.339786925102766e-09
15.198860085493585,7.613601063387386e-09,2.0266607904554623e-09,5.0830501313996794e-09,2.717232051044416e-10,7.345916444454762e-09
15.208859335549832,7.608325813381763e-09,2.024041952902944e-09,5.0796593111934846e-09,2.703127653085772e-10,7.339234065416941e-09
15.218858585606077,7.601841066705909e-09,2.022525032445321e-09,5.07715289533339e-09,2.7129590143057725e-10,7.326490692470588e-09
15.228857835662323,7.590911198601036e-09,2.0189372237927957e-09,5.0674444328224955e-09,2.7034865647404827e-10,7.323788492496587e-09
15.23885708571857,7.58783733869354e-09,2.019114151150199e-09,5.067627495137839e-09,2.6995759426830566e-10,7.311781465410727e-09
15.248856335774814,7.578831855304995e-09,2.016671985268352e-09,5.065518141745494e-09,2.6971648985049957e-10,7.30094250054047e-09
15.25885558583106,7.562883391292052e-09,2.012245545338124e-09,5.060305720706833e-09,2.692537096429303e-10,7.292607525177954e-09
15.268854835887305,7.563629812465931e-09,2.0124171952593062e-09,5.04978793726186e-09,2.6879472611175066e-10,7.288305258350651e-09
15.278854085943552,7.557607472064279e-09,2.007907477417602e-09,5.045481008539633e-09,2.666233055968715e-10,7.281672605474889e-09
15.288853335999798,7.555807408335307e-09,2.010967478539762e-09,5.037943571639348e-09,2.6857213336778476e-10,7.280918669209912e-09
15.298852586056043,7.5357428357584e-09,2.0063799926037375e-09,5.034262173534419e-09,2.6809331045585134e-10,7.2721342737404206e-09
15.30885183611229,7.53594313961586e-09,2.0055300462626497e-09,5.0296447463847255e-09,2.671595103858771e-10,7.261118079404691e-09
15.318851086168536,7.52720784049232e-09,2.002447608363806e-09,5.025398621557816e-09,2.6720214690124016e-10,7.2620823230354784e-09
15.32885033622478,7.521523858400867e-09,2.002235454550587e-09,5.020223494800826e-09,2.6732900080131626e-10,7.2439107460871155e-09
15.338849586281027,7.510708589918839e-09,1.9979820629441995e-09,5.020722707050029e-09,2.674752819750718e-10,7.243003877708573e-09
15.348848836337272,7.50839670059315e-09,1.9992453779735194e-09,5.015810899368134e-09,2.656973321277795e-10,7.233015177633184e-09
15.358848086393518,7.496903182556451e-09,1.9940400746791874e-09,5.012958148852244e-09,2.673164347120037e-10,7.229107146868476e-09
15.368847336449765,7.494519270537444e-09,1.993065476471947e-09,5.005209695614862e-09,2.672904162578202e-10,7.228367303521126e-09
15.37884658650601,7.483751566172498e-09,1.993073268260344e-09,4.991122663908519e-09,2.6527511356363317e-10,7.216664614753006e-09
15.388845836562256,7.477575285246583e-09,1.989298151312895e-09,4.9971647144388756e-09,2.6514882559468873e-10,7.209594261565035e-09
15.3988450866185,7.469269533066526e-09,1.9867306547875336e-09,4.992438151806335e-09,2.653621834873505e-10,7.207453303341932e-09
15.408844336674747,7.461446964725042e-09,1.9832806946958727e-09,4.985194330036285e-09,2.653825729989193e-10,7.197504662478249e-09
15.418843586730993,7.459088268105809e-09,1.9809725618666582e-09,4.982857666559e-09,2.652613583960227e-10,7.192295964208685e-09
15.428842836787238,7.444797899498267e-09,1.9842026289623153e-09,4.9791004545845435e-09,2.655368960393211e-10,7.177441186287465e-09
15.438842086843485,7.440852853749011e-09,1.9786787613812174e-09,4.974425923478885e-09,2.6437293905225777e-10,7.173737560739948e-09
15.448841336899731,7.443047710264257e-09,1.9805124304396495e-09,4.97121868628046e-09,2.6440827222261266e-10,7.169497923600572e-09
15.458840586955976,7.4240178499653816e-09,1.977681960418459e-09,4.966992546999028e-09,2.635799411273677e-10,7.16535554640298e-09
15.468839837012222,7.421612154979455e-09,1.9755061134276166e-09,4.959823478761861e-09,2.6359538290960656e-10,7.160766369747795e-09
15.478839087068467,7.420431242709473e-09,1.9753355242370873e-09,4.9486946819906035e-09,2.625291733697048e-10,7.151550218529096e-09
15.488838337124713,7.417375430714144e-09,1.9699348277945155e-09,4.949602567582665e-09,2.6372526100134355e-10,7.143699537230403e-09
15.49883758718096,7.414109107966874e-09,1.9673893142877062e-09,4.948366294966738e-09,2.640389927548713e-10,7.129154891011808e-09
15.508836837237205,7.39558148550534e-09,1.9675159209827897e-09,4.94167939613727e-09,2.64294174501702e-10,7.127709011551782e-09
15.518836087293451,7.393189341538027e-09,1.9666368965852053e-09,4.940162394243272e-09,2.62512650598478e-10,7.129396602891403e-09
15.528835337349696,7.3786008423525916e-09,1.9648592116773914e-09,4.933135156618441e-09,2.628984430055824e-10,7.125108958252536e-09
15.538834587405942,7.372261904866919e-09,1.960816770936212e-09,4.925538520739736e-09,2.6241765062784377e-10,7.115604087428137e-09
15.548833837462189,7.362109303145791e-09,1.9616924905719526e-09,4.9226762041551696e-09,2.6139116833011674e-10,7.107396999531609e-09
15.558833087518433,7.357068054467352e-09,1.9598760664115496e-09,4.918146408948664e-09,2.6180674086776225e-10,7.101033196422673e-09
15.56883233757468,7.362336368725244e-09,1.956959841084868e-09,4.9123607119194555e-09,2.617492924068207e-10,7.095075888667587e-09
15.578831587630924,7.350660318978748e-09,1.954324923376194e-09,4.907939156341322e-09,2.6137479770732586e-10,7.0883279188727285e-09
15.588830837687171,7.33998978222753e-09,1.9540936205967225e-09,4.907513112712865e-09,2.6043778411802647e-10,7.085214238405768e-09
15.598830087743417,7.342807307274572e-09,1.953592608941721e-09,4.905695228339382e-09,2.6079522778390065e-10,7.07114289005161e-09
15.608829337799662,7.326726405661863e-09,1.951499106929063e-09,4.898987405078046e-09,2.6066665899271787e-10,7.062900140149275e-09
15.618828587855909,7.325934951311912e-09,1.9501411928666976e-09,4.891811801049093e-09,2.6101097706466945e-10,7.059485741341306e-09
15.628827837912155,7.327088304765336e-09,1.947084570427851e-09,4.885869962828231e-09,2.607306750259163e-10,7.048592496740005e-09
15.6388270879684,7.316896762948988e-09,1.9434103191342515e-09,4.8853011071772464e-09,2.602423322678163e-10,7.050937596141465e-09
15.648826338024646,7.303341900828296e-09,1.9440738633877737e-09,4.875469986530513e-09,2.598463195067664e-10,7.043101535577761e-09
15.65882558808089,7.306338909234451e-09,1.941453031074871e-09,4.877097898740289e-09,2.587702919001122e-10,7.035682065924307e-09
15.668824838137137,7.291027033406303e-09,1.943401497760056e-09,4.8684957591959184e-09,2.5996166128194156e-10,7.032829628430085e-09
15.678824088193384,7.286068875714252e-09,1.9371949578843724e-09,4.86787846283758e-09,2.594110106554163e-10,7.024533606493239e-09
15.688823338249628,7.27080890904803e-09,1.9383418506703136e-09,4.864975357177334e-09,2.59293610456473e-10,7.018046645339034e-09
15.698822588305875,7.274600822530945e-09,1.9347325705288497e-09,4.855840194669687e-09,2.5931357329146476e-10,7.0121597894241e-09
15.70882183836212,7.2661734549310935e-09,1.9347773131195277e-09,4.85374444822426e-09,2.585530664901251e-10,7.009220175837656e-09
15.718821088418366,7.259513640839562e-09,1.929384269833109e-09,4.853108266667264e-09,2.582682711512688e-10,7.007348482551738e-09
15.728820338474613,7.254134386337137e-09,1.930662297097021e-09,4.843429872925565e-09,2.57886243259645e-10,6.997285959515414e-09
15.738819588530857,7.2496621055437324e-09,1.92919796192556e-09,4.83778038236616e-09,2.569309876837823e-10,6.987838163795766e-09
15.748818838587104,7.240519513898799e-09,1.9270614168025353e-09,4.8323075617120034e-09,2.570321736784175e-10,6.984672743800515e-09
15.75881808864335,7.24407655644613e-09,1.9258071007599514e-09,4.834939996406971e-09,2.57453892827915e-10,6.9758699632877034e-09
15.768817338699595,7.226395811618489e-09,1.921360795183002e-09,4.827646472360485e-09,2.573203374421568e-10,6.963944119773409e-09
15.778816588755841,7.2273120696805774e-09,1.918290545007924e-09,4.825972472082663e-09,2.55799688058076e-10,6.964692473940356e-09
15.788815838812086,7.208870731824269e-09,1.9189960004358523e-09,4.8212828688983e-09,2.565935492332486e-10,6.955076695809073e-09
15.798815088868333,7.202174979453019e-09,1.920089977790619e-09,4.82015870457103e-09,2.562165749039104e-10,6.948189141855258e-09
15.808814338924579,7.211675066582806e-09,1.9180554701487343e-09,4.8080923998646075e-09,2.569237121522632e-10,6.945234569558421e-09
15.818813588980824,7.201149875267315e-09,1.915646000025287e-09,4.807595786276179e-09,2.5573657284248407e-10,6.940421398857094e-09
15.82881283903707,7.193492671638454e-09,1.9117018943944734e-09,4.802988519503511e-09,2.551761648612621e-10,6.933317969952077e-09
15.838812089093315,7.1807734207885895e-09,1.909410719819225e-09,4.8017932841386406e-09,2.560354242565496e-10,6.924741850113412e-09
15.848811339149561,7.181969844100654e-09,1.9106950871241216e-09,4.793675175121566e-09,2.554380958764956e-10,6.924318276718328e-09
15.858810589205808,7.173653602880803e-09,1.9072314806093656e-09,4.793067315921673e-09,2.55121125216906e-10,6.9189664623105955e-09
15.868809839262052,7.154250943962348e-09,1.9058039066905654e-09,4.791543198676923e-09,2.5509801652522026e-10,6.912070416928379e-09
15.878809089318299,7.151788369363894e-09,1.903731659704133e-09,4.780886322576017e-09,2.5512251908348957e-10,6.903342990495674e-09
15.888808339374545,7.155218419208718e-09,1.9070957957548864e-09,4.782045211016539e-09,2.545401575137697e-10,6.90173646340037e-09
15.89880758943079,7.147538879389335e-09,1.901542573990373e-09,4.7759609909435585e-09,2.54267527571424e-10,6.894292762583368e-09
15.908806839487037,7.1522787873197295e-09,1.9016653888755688e-09,4.770641294581284e-09,2.5393239234149154e-10,6.8829483342350695e-09
15.918806089543281,7.13655449825338e-09,1.8974961757036256e-09,4.766213805502021e-09,2.529222350405763e-10,6.881304932248836e-09
15.928805339599528,7.133519798319032e-09,1.8966282928530885e-09,4.763673155858738e-09,2.540029246467279e-10,6.873785539149544e-09
15.938804589655774,7.132297039472405e-09,1.8990008337707234e-09,4.757760822653255e-09,2.5389291567419407e-10,6.868242317364921e-09
15.948803839712019,7.112716588971589e-09,1.8956373094758774e-09,4.755065176095819e-09,2.5330145580163744e-10,6.864039128239055e-09
15.958803089768265,7.1152898086593296e-09,1.8932902862592755e-09,4.751553671465257e-09,2.5303595357445586e-10,6.858476694949443e-09
15.96880233982451,7.097869438836667e-09,1.89433842604524e-09,4.7472451115759954e-09,2.533124727031065e-10,6.854109666332101e-09
15.978801589880756,7.094230077170625e-09,1.88898258034744e-09,4.746444221006872e-09,2.5286608520623847e-10,6.8507793936512635e-09
15.988800839937003,7.091850369471012e-09,1.8890520810627595e-09,4.742566864191838e-09,2.5243672277060406e-10,6.846779594176841e-09
15.998800089993248,7.085449184877204e-09,1.8849766153175465e-09,4.734541378543286e-09,2.51904059783831e-10,6.833152769594837e-09
16.008799340049492,7.0802408898747355e-09,1.8839135795637563e-09,4.7316168749352025e-09,2.5171637276521226e-10,6.830892030551238e-09
16.01879859010574,7.075427304771612e-09,1.8839672230687376e-09,4.729173800497499e-09,2.512731184990066e-10,6.830795602428731e-09
16.028797840161985,7.077393639177645e-09,1.882134219061524e-09,4.723449727979686e-09,2.5139690119766005e-10,6.822625160428802e-09
16.03879709021823,7.064860650382166e-09,1.878614323333779e-09,4.726032358268713e-09,2.520819016438957e-10,6.81569906968988e-09
16.048796340274478,7.056407711755898e-09,1.8803014267366403e-09,4.721091094675658e-09,2.523230200185717e-10,6.804101770205395e-09
16.05879559033072,7.054225802640056e-09,1.879264787658643e-09,4.7096719814788075e-09,2.5197122169910463e-10,6.801078349905587e-09
16.068794840386968,7.05558752269342e-09,1.8756572829688364e-09,4.704550358724042e-09,2.507217419652327e-10,6.7961496609026895e-09
16.078794090443214,7.048521747390002e-09,1.8752567656793183e-09,4.702887862710092e-09,2.510588433828408e-10,6.788534320786557e-09
16.08879334049946,7.030980971158421e-09,1.872533496134918e-09,4.701775330413407e-09,2.50437512473952e-10,6.7907716072181445e-09
16.098792590555707,7.033051172086596e-09,1.872847488991417e-09,4.695762394830068e-09,2.500915568194972e-10,6.7816417192828844e-09
16.10879184061195,7.027280572758751e-09,1.8697821329415584e-09,4.690794732350902e-09,2.4984412388904123e-10,6.7704726335080755e-09
16.118791090668196,7.029382633259846e-09,1.8687359380535282e-09,4.691072879232559e-09,2.496278857745596e-10,6.772033558983879e-09
16.128790340724443,7.0074971491277645e-09,1.8676946385730334e-09,4.686606462847047e-09,2.492743166292994e-10,6.762992095575869e-09
16.13878959078069,7.009708479414687e-09,1.8627669098780048e-09,4.685722508557145e-09,2.490809543157099e-10,6.7544719714306875e-09
16.148788840836936,7.005855558289728e-09,1.8616027730436685e-09,4.677213693362866e-09,2.4965976841200307e-10,6.75456365480723e-09
16.158788090893182,7.004585299561977e-09,1.8590186813251479e-09,4.673593926844615e-09,2.487951313349161e-10,6.751148124155786e-09
16.168787340949425,6.991652386731052e-09,1.8598682229524417e-09,4.672681195767215e-09,2.4805573748431273e-10,6.742057000044226e-09
16.17878659100567,6.984300245487056e-09,1.8570114228021696e-09,4.665095926426604e-09,2.486963357703596e-10,6.7384239385448985e-09
16.188785841061918,6.985848682115257e-09,1.8562549031927186e-09,4.661137154861657e-09,2.4802273428213903e-10,6.734382485153144e-09
16.198785091118165,6.98351201309206e-09,1.8563442637897701e-09,4.663173669747609e-09,2.4826098058319144e-10,6.724239034787325e-09
16.20878434117441,6.971853935932814e-09,1.8538016009221062e-09,4.656124251572883e-09,2.484110754414388e-10,6.721534252505734e-09
16.218783591230654,6.965349727448786e-09,1.8523336911718809e-09,4.652339181241715e-09,2.4745906220203383e-10,6.715208297033996e-09
16.2287828412869,6.96225269150704e-09,1.8523560333280778e-09,4.652348357164756e-09,2.474512266800286e-10,6.708672946806014e-09
16.238782091343147,6.957765248051127e-09,1.8518115810229148e-09,4.643449620132299e-09,2.4745798139696427e-10,6.705091589999428e-09
16.248781341399393,6.9571552021123915e-09,1.8499140492086602e-09,4.645206920387087e-09,2.455463829689363e-10,6.6988333417263194e-09
16.25878059145564,6.943855048439412e-09,1.845138526800771e-09,4.637894649350121e-09,2.4641952987821507e-10,6.6907197821095245e-09
16.268779841511883,6.940397011298333e-09,1.8448001495221408e-09,4.625749857705402e-09,2.4711651110536475e-10,6.690300670250642e-09
16.27877909156813,6.935316050252804e-09,1.847858334387764e-09,4.631112321375108e-09,2.467843272595011e-10,6.679677101613502e-09
16.288778341624376,6.93008539525231e-09,1.841819104195323e-09,4.631851767100311e-09,2.465554620445483e-10,6.672018759836337e-09
16.298777591680622,6.922390077281773e-09,1.842117650532968e-09,4.6241062739319305e-09,2.4669904375962145e-10,6.6680756541212726e-09
16.30877684173687,6.910034874159008e-09,1.8417929579830806e-09,4.6207715044078184e-09,2.464764616590807e-10,6.667806420087575e-09
16.31877609179311,6.912195056071843e-09,1.839546830625016e-09,4.615274490190091e-09,2.45951447354457e-10,6.660942107322437e-09
16.328775341849358,6.909228482467418e-09,1.838805526205251e-09,4.607248746490478e-09,2.4680685743811305e-10,6.655551291240954e-09
16.338774591905604,6.902518834077338e-09,1.8354002825326108e-09,4.606938241271111e-09,2.457004957010502e-10,6.6536479203108374e-09
16.34877384196185,6.891698736443857e-09,1.8346299680333202e-09,4.603709198308035e-09,2.455644666476155e-10,6.650195042699608e-09
16.358773092018097,6.89056093549777e-09,1.8323027444243357e-09,4.6046609591572194e-09,2.4403166145529053e-10,6.64111192473288e-09
16.36877234207434,6.8880016611860345e-09,1.8314288459620876e-09,4.597712380172246e-09,2.445889056942786e-10,6.6337962692020165e-09
16.378771592130587,6.873311874262082e-09,1.8290067904387085e-09,4.593363784402262e-09,2.445632339603576e-10,6.632177856779965e-09
16.388770842186833,6.869423804677205e-09,1.8296630558097502e-09,4.592305849044692e-09,2.443772772896286e-10,6.632181411973159e-09
16.39877009224308,6.868180410677683e-09,1.825221400809599e-09,4.588076509348499e-09,2.4418571989835757e-10,6.618574196814793e-09
16.408769342299326,6.858301155923396e-09,1.8284053279676673e-09,4.584977667476135e-09,2.4356332428537454e-10,6.617641611901969e-09
16.418768592355573,6.8608698818911975e-09,1.8224183670989415e-09,4.579961480991488e-09,2.432248183712829e-10,6.611895270555985e-09
16.428767842411816,6.857573565933715e-09,1.824811933699943e-09,4.574538058352194e-09,2.4276635716696337e-10,6.610758455777817e-09
16.438767092468062,6.846124426631969e-09,1.8197922544240426e-09,4.569491871855031e-09,2.4357488482613223e-10,6.5996798170698745e-09
16.44876634252431,6.843532434821943e-09,1.8226304811457167e-09,4.567790494469216e-09,2.433638395510106e-10,6.596520480999328e-09
16.458765592580555,6.840095876833387e-09,1.8171914097884174e-09,4.568569777336718e-09,2.4351620930800016e-10,6.591543511288343e-09
16.4687648426368,6.8331512932507514e-09,1.8171749540189134e-09,4.5669702348343334e-09,2.4310019521783766e-10,6.590210825515113e-09
16.478764092693044,6.8313497615023235e-09,1.8184240915701516e-09,4.562577141918001e-09,2.433566442127531e-10,6.581627249830851e-09
16.48876334274929,6.8157029912669655e-09,1.8163384641941034e-09,4.554396984421839e-09,2.428058186795473e-10,6.575879597939665e-09
16.498762592805537,6.820773499095297e-09,1.8132299321357268e-09,4.556062042138319e-09,2.418062608687209e-10,6.5682366617718205e-09
16.508761842861784,6.809684939190201e-09,1.810122826816106e-09,4.553004939815323e-09,2.420352425805617e-10,6.56357114052323e-09
16.51876109291803,6.810607448479158e-09,1.8100081735000666e-09,4.5423462135521125e-09,2.423523009734205e-10,6.565816614516393e-09
16.528760342974273,6.804736582754091e-09,1.8093107439323821e-09,4.537691992134398e-09,2.4153382891966815e-10,6.5611471696835516e-09
16.53875959303052,6.794020977265352e-09,1.8083267635445638e-09,4.541433962796484e-09,2.4161083381807854e-10,6.5514750166848114e-09
16.548758843086766,6.787846257829502e-09,1.8072549266784643e-09,4.53583932410182e-09,2.4197232318190526e-10,6.551632482339788e-09
16.558758093143013,6.782253639234123e-09,1.8055395359640571e-09,4.534208163872139e-09,2.4175336858474995e-10,6.538205965326604e-09
16.56875734319926,6.7801262498530165e-09,1.8043002850872653e-09,4.529872576377153e-09,2.4209721119401784e-10,6.54197996752421e-09
16.578756593255502,6.772808035695772e-09,1.801467257054323e-09,4.5262473258267415e-09,2.417214911227261e-10,6.531092818612304e-09
16.58875584331175,6.768401556056437e-09,1.802120298357987e-09,4.522439905338215e-09,2.4098095498053773e-10,6.527405591472128e-09
16.598755093367995,6.766980018080187e-09,1.7990500832643883e-09,4.5230721083802545e-09,2.4027701832913847e-10,6.523324576793691e-09
16.60875434342424,6.765387517752097e-09,1.8005097710583826e-09,4.5141581031243884e-09,2.405478086991604e-10,6.521356994730494e-09
16.618753593480488,6.762262550472444e-09,1.7986747200318174e-09,4.509373796040616e-09,2.394251505388757e-10,6.518616722936624e-09
16.62875284353673,6.752148476343383e-09,1.7941863622092066e-09,4.51224871616886e-09,2.4008663829411185e-10,6.5090523529608135e-09
16.638752093592977,6.745871519182209e-09,1.7956558330371138e-09,4.509885500396294e-09,2.4018971409754404e-10,6.506107321521119e-09
16.648751343649224,6.748846675425807e-09,1.7932569384727174e-09,4.501151921172062e-09,2.3998354322350107e-10,6.496502353589275e-09
16.65875059370547,6.735546473730498e-09,1.793542348126413e-09,4.503432317662067e-09,2.396653510559642e-10,6.498206530906514e-09
16.668749843761717,6.729672505814603e-09,1.7914869365305593e-09,4.498415828262012e-09,2.39475585603529e-10,6.485263795296625e-09
16.67874909381796,6.725877487986013e-09,1.7925794968155725e-09,4.493886428719303e-09,2.399669926870634e-10,6.488277618180577e-09
16.688748343874206,6.722312572397692e-09,1.7878918962146334e-09,4.489515596887788e-09,2.3970145961360615e-10,6.482780720897036e-09
16.698747593930452,6.714480139798927e-09,1.7852488014362062e-09,4.488577749640049e-09,2.388690403084408e-10,6.4778515507001455e-09
16.7087468439867,6.707016208422011e-09,1.788753806997785e-09,4.481513373169147e-09,2.3872907204429107e-10,6.472385047854952e-09
16.718746094042945,6.705830722332126e-09,1.784240316711437e-09,4.47670598363966e-09,2.386904793143219e-10,6.469575081045414e-09
16.728745344099192,6.703554932812715e-09,1.784316384855115e-09,4.480793384833347e-09,2.385478757070972e-10,6.456235172197587e-09
16.738744594155435,6.694466772282821e-09,1.7816737383563638e-09,4.474025473077607e-09,2.3833645969711756e-10,6.452434747016959e-09
16.74874384421168,6.696947435916816e-09,1.7818798183294162e-09,4.471496108012996e-09,2.380397810484096e-10,6.456258350604643e-09
16.758743094267928,6.685567209865546e-09,1.7783207801257867e-09,4.47378867281304e-09,2.3782772529370495e-10,6.44865129155713e-09
16.768742344324174,6.685934459141275e-09,1.7780917962357113e-09,4.461822190900067e-09,2.381489271036804e-10,6.443954399845349e-09
16.77874159438042,6.680082287781069e-09,1.7799097659533132e-09,4.460087937235217e-09,2.373624522829675e-10,6.437713648304745e-09
16.788740844436663,6.674340899487962e-09,1.7759610020338064e-09,4.459688685368374e-09,2.376889663250842e-10,6.4262061523064735e-09
16.79874009449291,6.67058365320282e-09,1.7737691704377816e-09,4.456511871579085e-09,2.3698968847059505e-10,6.42903530443328e-09
16.808739344549156,6.669814657629566e-09,1.7731268504613198e-09,4.4490225647606406e-09,2.3768925964115726e-10,6.4265665394171805e-09
16.818738594605403,6.663262630463008e-09,1.7730152649614923e-09,4.452393501173203e-09,2.3747941368231733e-10,6.418982614616674e-09
16.82873784466165,6.653615480922389e-09,1.77205909453624e-09,4.444098564202677e-09,2.3663551439956283e-10,6.421673336300394e-09
16.838737094717892,6.6459008794662855e-09,1.769061259130779e-09,4.446968104252649e-09,2.3629497320835073e-10,6.410665674124129e-09
16.84873634477414,6.645999550640144e-09,1.7686878231406243e-09,4.4439588303072194e-09,2.3639884481140877e-10,6.409111259044406e-09
16.858735594830385,6.64606636955045e-09,1.7661735004722202e-09,4.433804974362332e-09,2.359799585884921e-10,6.403199493898524e-09
16.86873484488663,6.637465506336714e-09,1.767179962304528e-09,4.428935711473691e-09,2.3585293580270657e-10,6.4028954556454e-09
16.878734094942878,6.634066217990968e-09,1.7662829788718103e-09,4.430477019009807e-09,2.3568302991748725e-10,6.3927743175751716e-09
16.88873334499912,6.6266185283475205e-09,1.7646852476445794e-09,4.427699554025593e-09,2.3557874517516353e-10,6.393187646176431e-09
16.898732595055368,6.622975530160006e-09,1.762896892244733e-09,4.421183072544963e-09,2.358987629194877e-10,6.383675782932404e-09
16.908731845111614,6.620603393688648e-09,1.761037513151831e-09,4.4246812517862e-09,2.3548326145756844e-10,6.3734982161838964e-09
16.91873109516786,6.609122238754711e-09,1.7638106711000483e-09,4.418135737657276e-09,2.352540703221973e-10,6.373108864214701e-09
16.928730345224107,6.6107146247679395e-09,1.759977609112203e-09,4.416053934673042e-09,2.3478684825328644e-10,6.369274306277233e-09
16.93872959528035,6.6077146717473455e-09,1.756885150905777e-09,4.4138932314252596e-09,2.3502791772529845e-10,6.367331784427956e-09
16.948728845336596,6.607095280182736e-09,1.757486351249348e-09,4.4097612359598435e-09,2.3454627217354766e-10,6.359136026205693e-09
16.958728095392843,6.601766894801815e-09,1.7563286932753929e-09,4.4066307259925335e-09,2.3428645823081145e-10,6.3637858898383165e-09
16.96872734544909,6.596213845479846e-09,1.753419002250902e-09,4.401551762779736e-09,2.3363450964895637e-10,6.358775457934109e-09
16.978726595505336,6.585704053179483e-09,1.7520921421992498e-09,4.399825350252304e-09,2.3440641516984414e-10,6.356895511961601e-09
16.98872584556158,6.586851192573654e-09,1.7522315286457129e-09,4.396669102002759e-09,2.3447519432320687e-10,6.342636792043574e-09
16.998725095617825,6.57766666294016e-09,1.7499607851724702e-09,4.396257176775413e-09,2.342880720309352e-10,6.340388627245745e-09
17.00872434567407,6.568257098221334e-09,1.7495728927001626e-09,4.391749857676897e-09,2.3521922988703724e-10,6.3429521826191476e-09
17.018723595730318,6.5719958129291386e-09,1.746457092664801e-09,4.391209253346279e-09,2.340057215634624e-10,6.337842864047229e-09
17.028722845786564,6.563936667900568e-09,1.7460940748945462e-09,4.3828446765353225e-09,2.334905614607956e-10,6.331271486175306e-09
17.03872209584281,6.567778463833672e-09,1.7465278993708116e-09,4.380080840677256e-09,2.327660947489146e-10,6.3210663274590715e-09
17.048721345899054,6.560953636817867e-09,1.743817871878517e-09,4.3787204032489695e-09,2.328016436122424e-10,6.3209679175671164e-09
17.0587205959553,6.554692821764895e-09,1.7428888443789709e-09,4.376194833408062e-09,2.3268784648252202e-10,6.315715765744977e-09
17.068719846011547,6.546948107333439e-09,1.740098575019278e-09,4.375580903384114e-09,2.329401602391217e-10,6.315487934476023e-09
17.078719096067793,6.535951613694945e-09,1.7432302645759407e-09,4.3724859235904065e-09,2.3252434105612995e-10,6.303812780809095e-09
17.08871834612404,6.536200635586851e-09,1.7422828936395465e-09,4.3723933197501455e-09,2.328565369773186e-10,6.303263682711271e-09
17.098717596180283,6.527781512532745e-09,1.738684683013157e-09,4.363602136795857e-09,2.3249661363731007e-10,6.2991673115538746e-09
17.10871684623653,6.528724551548465e-09,1.7372616831831514e-09,4.362188076102492e-09,2.327341302245971e-10,6.2971941352848125e-09
17.118716096292776,6.526150346759501e-09,1.7349428325120878e-09,4.355732984272118e-09,2.3246832062090833e-10,6.29457130836903e-09
17.128715346349022,6.5232315264230895e-09,1.7345669119737107e-09,4.355965932951407e-09,2.3152661875468694e-10,6.289761454663041e-09
17.13871459640527,6.5185221687560816e-09,1.7335643237523185e-09,4.353755166446032e-09,2.3173420746962338e-10,6.2854529281528665e-09
17.14871384646151,6.515507014784717e-09,1.7347216316723973e-09,4.350930646160341e-09,2.3149147411517286e-10,6.284636429198524e-09
17.158713096517758,6.509599284524511e-09,1.7334090734243275e-09,4.349580129089431e-09,2.3144960276321735e-10,6.273888097742602e-09
17.168712346574004,6.500939906287575e-09,1.7313657681589019e-09,4.345854179541567e-09,2.3079153136990294e-10,6.2719789834254295e-09
17.17871159663025,6.496238573374951e-09,1.7295826032726228e-09,4.3385136435405545e-09,2.3199547628325585e-10,6.263035099672035e-09
17.188710846686497,6.489082058094277e-09,1.728824900948432e-09,4.340052169406516e-09,2.3075766109395355e-10,6.266010514397955e-09
17.19871009674274,6.4871499432053625e-09,1.7267873028674493e-09,4.333223436285576e-09,2.3088845660140663e-10,6.2603950828834234e-09
17.208709346798987,6.488578808010918e-09,1.726377592602537e-09,4.33351792154503e-09,2.307396421716127e-10,6.252994839316927e-09
17.218708596855233,6.480328160295176e-09,1.723327967459696e-09,4.328278311187701e-09,2.2947611237924044e-10,6.25165567876268e-09
17.22870784691148,6.476024776104492e-09,1.7257688073430994e-09,4.325034384396728e-09,2.2983150104720014e-10,6.246116977552391e-09
17.238707096967726,6.4751708020808555e-09,1.7211806273618106e-09,4.327321408080095e-09,2.3045223963399524e-10,6.238466968249527e-09
17.24870634702397,6.470164036245705e-09,1.7223243324450954e-09,4.319897503506976e-09,2.296770468726345e-10,6.23914932508648e-09
17.258705597080215,6.4677674753858156e-09,1.7233604314985996e-09,4.3232464562256906e-09,2.298761981047227e-10,6.233071088533688e-09
17.268704847136462,6.462439149473528e-09,1.7191475029155567e-09,4.31513909539233e-09,2.3045085276256405e-10,6.227416082669556e-09
17.27870409719271,6.463295171616812e-09,1.7182438438545229e-09,4.314579876925233e-09,2.2970215555607297e-10,6.228645295063406e-09
17.288703347248955,6.46438921234084e-09,1.7176663294495488e-09,4.31317637267429e-09,2.294308919118778e-10,6.222016778084842e-09
17.298702597305198,6.454691582821578e-09,1.7173913984470634e-09,4.3084678150417854e-09,2.2939995894203732e-10,6.2190920843218856e-09
17.308701847361444,6.451119448146669e-09,1.7138285456136316e-09,4.302523827102339e-09,2.2831124351162551e-10,6.215010275621096e-09
17.31870109741769,6.442598556205706e-09,1.7128842011355458e-09,4.3010499542589265e-09,2.2926325914829978e-10,6.212510121831242e-09
17.328700347473937,6.4393584596469954e-09,1.7120269902255295e-09,4.3001040964058975e-09,2.291156987750559e-10,6.205294986816622e-09
17.338699597530184,6.425101589990915e-09,1.7118664759643988e-09,4.297154153897399e-09,2.2907600118472449e-10,6.206062578499397e-09
17.34869884758643,6.432856743959711e-09,1.7131882911110148e-09,4.293945104145026e-09,2.287027456460138e-10,6.1984937376454865e-09
17.358698097642673,6.4258948359490745e-09,1.7082388042642851e-09,4.2944593296997125e-09,2.2883345385973883e-10,6.1935932388742364e-09
17.36869734769892,6.425647840281219e-09,1.7076399277932056e-09,4.288774133808696e-09,2.2885471453248667e-10,6.185087401863919e-09
17.378696597755166,6.421525961388591e-09,1.7084569666361617e-09,4.283976472278148e-09,2.2840773247455538e-10,6.1851176152056525e-09
17.388695847811412,6.4165664100007455e-09,1.7076593007700961e-09,4.284140945572533e-09,2.281394909573249e-10,6.1873368735700716e-09
17.39869509786766,6.413266391173762e-09,1.7070979225467314e-09,4.279437183704998e-09,2.2752313102337404e-10,6.180955271359911e-09
17.408694347923902,6.409558645111766e-09,1.7054591981423668e-09,4.279194096026239e-09,2.2807246851923908e-10,6.178483895233889e-09
17.41869359798015,6.40146296532808e-09,1.702940794645054e-09,4.275685315380339e-09,2.2702573737193166e-10,6.171812931073484e-09
17.428692848036395,6.395548023782428e-09,1.703396530261451e-09,4.2772400222329e-09,2.2723269137318443e-10,6.165285587844936e-09
17.43869209809264,6.393934662915488e-09,1.7017684362620048e-09,4.269889160436671e-09,2.2749191493252606e-10,6.162584671930349e-09
17.448691348148888,6.395901735130951e-09,1.7013398188203464e-09,4.270153106002396e-09,2.2745788290042039e-10,6.1614530467630315e-09
17.45869059820513,6.394352277405166e-09,1.7004194301603365e-09,4.268791847423416e-09,2.2762827031731508e-10,6.158638967296458e-09
17.468689848261377,6.385014551143673e-09,1.6980493074199389e-09,4.264472681376855e-09,2.2730822843670318e-10,6.1565259899774185e-09
17.478689098317624,6.381804498483286e-09,1.6980612473862582e-09,4.2598414062245396e-09,2.274571322633887e-10,6.155631881661934e-09
17.48868834837387,6.373265537712404e-09,1.696535574055008e-09,4.2542142792707646e-09,2.2678315287798121e-10,6.152700460381843e-09
17.498687598430116,6.372824487058046e-09,1.6958628752593973e-09,4.255592371920363e-09,2.258646411999818e-10,6.14800204952955e-09
17.50868684848636,6.36472527222124e-09,1.6946284923508465e-09,4.253760432279761e-09,2.2696695909808672e-10,6.147804915407806e-09
17.518686098542606,6.362570174253221e-09,1.6945102950077436e-09,4.251845600582799e-09,2.263412989716382e-10,6.132587964924588e-09
17.528685348598852,6.358788576478563e-09,1.6939846087315182e-09,4.247533163837681e-09,2.2625264978990025e-10,6.132838604667212e-09
17.5386845986551,6.358065663308886e-09,1.6923199971025193e-09,4.245485364617945e-09,2.2582975691826884e-10,6.126306586839808e-09
17.548683848711345,6.351542991293343e-09,1.689641968311689e-09,4.247023834050726e-09,2.2595846724297406e-10,6.131586077727681e-09
17.558683098767588,6.354572892636216e-09,1.687904648007612e-09,4.2414041112201586e-09,2.257150747644248e-10,6.121485797650585e-09
17.568682348823835,6.349445406915373e-09,1.6907247934772958e-09,4.238605746720846e-09,2.2528200243509667e-10,6.116260369206998e-09
17.57868159888008,6.343863601486656e-09,1.6892495820925758e-09,4.237475682793828e-09,2.2511888774284332e-10,6.115116714648487e-09
17.588680848936328,6.3348298609025164e-09,1.6879677819195652e-09,4.234715828603967e-09,2.2529574701141974e-10,6.107107972196762e-09
17.598680098992574,6.333780925273682e-09,1.6827844649200387e-09,4.230672840186592e-09,2.2510036030812465e-10,6.103359064646346e-09
17.608679349048817,6.33071709891621e-09,1.6817733204632277e-09,4.230823845167056e-09,2.2556220995269537e-10,6.0980141538303365e-09
17.618678599105063,6.3244753300454384e-09,1.6816863294939874e-09,4.2285953354553866e-09,2.2502489521182126e-10,6.098689359948212e-09
17.62867784916131,6.320913909522139e-09,1.6819129672273403e-09,4.220966416555415e-09,2.2512510384425977e-10,6.09725987526368e-09
17.638677099217556,6.3221551889409825e-09,1.6792611593940305e-09,4.219563781240272e-09,2.2494947301475864e-10,6.096392927651268e-09
17.648676349273803,6.315758244197457e-09,1.6798741088498986e-09,4.216030356331745e-09,2.2406867405284116e-10,6.091740178169555e-09
17.65867559933005,6.3147369184495384e-09,1.6799147594071654e-09,4.2149172148230295e-09,2.2474933431793324e-10,6.091175284024184e-09
17.668674849386292,6.308021086271096e-09,1.6762657308239065e-09,4.2118357369534705e-09,2.2407845397462454e-10,6.083562532918163e-09
17.67867409944254,6.307154458554099e-09,1.6786172545388092e-09,4.210387383515753e-09,2.2474081698924525e-10,6.079933020099649e-09
17.688673349498785,6.302636879661452e-09,1.6756843648217422e-09,4.206791661979339e-09,2.2483672436836872e-10,6.077386729882425e-09
17.69867259955503,6.296397758133474e-09,1.6746128257053038e-09,4.203384845869952e-09,2.2405236143756991e-10,6.070418189461946e-09
17.708671849611278,6.297614648644993e-09,1.673635476280018e-09,4.2053837908855625e-09,2.2405865643144714e-10,6.064227082015175e-09
17.71867109966752,6.290539679005142e-09,1.6736303981130458e-09,4.200481843360361e-09,2.2373678721029333e-10,6.062788420895553e-09
17.728670349723767,6.283582793721973e-09,1.6726233977683517e-09,4.1987788550162316e-09,2.2352996472305122e-10,6.060016203693173e-09
17.738669599780014,6.284644693867017e-09,1.6735632609561466e-09,4.19679879998535e-09,2.2354644867681467e-10,6.0575453997940504e-09
17.74866884983626,6.2845341490040035e-09,1.668103817393625e-09,4.195149631684665e-09,2.2321868221700208e-10,6.054592322875325e-09
17.758668099892507,6.2797101750824936e-09,1.6690356358323186e-09,4.19294955498547e-09,2.235407531223185e-10,6.0508553191765936e-09
17.76866734994875,6.275042404469858e-09,1.6681195093540384e-09,4.187473900305663e-09,2.2302253300203068e-10,6.047519101868018e-09
17.778666600004996,6.266039733458356e-09,1.6668829608729687e-09,4.192371068683934e-09,2.225709786938601e-10,6.044239267397035e-09
17.788665850061243,6.264438497043923e-09,1.6657741504913484e-09,4.184961064933022e-09,2.2231995925382192e-10,6.039836221269691e-09
17.79866510011749,6.256787075959742e-09,1.6641526730714577e-09,4.18336491812409e-09,2.2225941987499747e-10,6.036680700575996e-09
17.808664350173736,6.256141271660159e-09,1.6641929443538983e-09,4.178877045092863e-09,2.2280399678213251e-10,6.034758316057582e-09
17.81866360022998,6.2498712152270435e-09,1.6611480513039419e-09,4.176235848694567e-09,2.2276098440043313e-10,6.0347959215012765e-09
17.828662850286225,6.2496830926080225e-09,1.6643746132242299e-09,4.1761604581106965e-09,2.217219851526131e-10,6.028509717675177e-09
17.83866210034247,6.249166359952617e-09,1.6607237134693012e-09,4.169468108031482e-09,2.224992620626531e-10,6.027653069025279e-09
17.848661350398718,6.242886232439541e-09,1.6624720843177495e-09,4.168929128556703e-09,2.2127191441870126e-10,6.017036203255232e-09
17.858660600454964,6.236007202732162e-09,1.6594934916095463e-09,4.171537548596213e-09,2.2250987937149444e-10,6.010017143269141e-09
17.868659850511207,6.234959065721286e-09,1.6609868802756135e-09,4.1700284621922024e-09,2.2260686985512157e-10,6.0118211309570446e-09
17.878659100567454,6.2312931213903865e-09,1.656897040120603e-09,4.164713254172271e-09,2.2210632378415362e-10,6.008545296837664e-09
17.8886583506237,6.230578937348316e-09,1.6582881028912728e-09,4.1627623110183734e-09,2.2188384086001685e-10,6.00217441918873e-09
17.898657600679947,6.2255586053821116e-09,1.6571194226524476e-09,4.159418255533758e-09,2.2160476168689237e-10,6.002496521047281e-09
17.908656850736193,6.226095339352158e-09,1.6554501886006277e-09,4.1583219814529505e-09,2.2054895840906776e-10,6.004293002772312e-09
17.91865610079244,6.22661915550591e-09,1.6578638564627562e-09,4.155706672502746e-09,2.215706194064332e-10,5.999325190077418e-09
17.928655350848683,6.217097962298314e-09,1.6526393860189784e-09,4.15124578691169e-09,2.2133295574891661e-10,5.994842920161569e-09
17.93865460090493,6.2098578280784805e-09,1.6543817352626023e-09,4.151867619749262e-09,2.2103719442440137e-10,5.9963174287366265e-09
17.948653850961175,6.204762464202522e-09,1.6495596625493082e-09,4.151065303847748e-09,2.2116899141816215e-10,5.989105179955886e-09
17.958653101017422,6.208803298895884e-09,1.6518957461171542e-09,4.151157503606581e-09,2.206250180076449e-10,5.9819253236760544e-09
17.96865235107367,6.199946664952216e-09,1.6482287694695877e-09,4.142406677707334e-09,2.204192564064012e-10,5.98083551144698e-09
17.97865160112991,6.200665286677745e-09,1.6497336468018875e-09,4.141220853239411e-09,2.210035532582908e-10,5.974139619830558e-09
17.988650851186158,6.1987828333740056e-09,1.648398738603409e-09,4.13728771903146e-09,2.2031479884879404e-10,5.976477282660322e-09
17.998650101242404,6.195977792309413e-09,1.6458249971757237e-09,4.1369363558334825e-09,2.2058934025408752e-10,5.9697856610473265e-09
18.00864935129865,6.192904919051615e-09,1.64794946745224e-09,4.13545750541782e-09,2.2089015091715671e-10,5.969144730475121e-09
18.018648601354897,6.184708693029563e-09,1.6487736458816443e-09,4.136418963019056e-09,2.1981997046994906e-10,5.962477669366095e-09
18.02864785141114,6.184759208047284e-09,1.6467014838502049e-09,4.128422273670172e-09,2.196250750326823e-10,5.960309698734458e-09
18.038647101467387,6.1792627096372775e-09,1.6477697100506319e-09,4.127793060032472e-09,2.2018127787660888e-10,5.9537882039116166e-09
18.048646351523633,6.177694000390253e-09,1.6430058497090128e-09,4.125130324932923e-09,2.2019033338162008e-10,5.953937206198988e-09
18.05864560157988,6.173044203186296e-09,1.6427461303038175e-09,4.124606976273965e-09,2.1877837980076982e-10,5.9547682198636505e-09
18.068644851636126,6.172108398761989e-09,1.6407585951618611e-09,4.122270493952812e-09,2.194379050821693e-10,5.948004102741031e-09
18.07864410169237,6.172109150176474e-09,1.6435324546463198e-09,4.1200328045539076e-09,2.1906990287264603e-10,5.946479874321144e-09
18.088643351748615,6.169318935389802e-09,1.639861052843826e-09,4.1182295139772484e-09,2.1934323343394082e-10,5.94033018105047e-09
18.098642601804862,6.165327842023711e-09,1.6385093916043043e-09,4.112517835745668e-09,2.189696485117486e-10,5.940715118740535e-09
18.10864185186111,6.156313175018761e-09,1.638239932956821e-09,4.11361324320903e-09,2.1925820370096e-10,5.939823614520248e-09
18.118641101917355,6.153487781781298e-09,1.6353163670271791e-09,4.115997971672978e-09,2.1940082760898304e-10,5.932501075888649e-09
18.128640351973598,6.152736063807294e-09,1.6339113436587658e-09,4.111464832518337e-09,2.183692249793375e-10,5.9272992021430845e-09
18.138639602029844,6.14308456610455e-09,1.6337495688517805e-09,4.106458124769472e-09,2.193235829407212e-10,5.931416058579744e-09
18.14863885208609,6.146040776147636e-09,1.6367706641044776e-09,4.102984384518157e-09,2.184820411888207e-10,5.9246468112512164e-09
18.158638102142337,6.146522727121054e-09,1.6353510543371415e-09,4.10255166340152e-09,2.1835983947233985e-10,5.924267594490628e-09
18.168637352198584,6.1477949323264274e-09,1.633432482961533e-09,4.100846518461838e-09,2.180895347229426e-10,5.9202129490756425e-09
18.178636602254826,6.141267675870446e-09,1.633018464551816e-09,4.09962236762637e-09,2.1795945412341798e-10,5.917536268947747e-09
18.188635852311073,6.132432773359901e-09,1.6297108951153062e-09,4.098172820637725e-09,2.1756347605738673e-10,5.915423792757044e-09
18.19863510236732,6.130740982757831e-09,1.6329825467797018e-09,4.094281463978341e-09,2.1838193971733774e-10,5.910241150059782e-09
18.208634352423566,6.12461932366382e-09,1.6318084549127674e-09,4.09420914002147e-09,2.18706754837286e-10,5.90805690523168e-09
18.218633602479812,6.125381842054419e-09,1.6297365569173536e-09,4.0908665935144306e-09,2.1883321770145092e-10,5.901016866034824e-09
18.22863285253606,6.1175526626622205e-09,1.628227227583243e-09,4.090764857449601e-09,2.1809070779462417e-10,5.89949981653108e-09
18.2386321025923,6.117250553342174e-09,1.6262146691950321e-09,4.084442023175169e-09,2.1795831573105916e-10,5.897279871724778e-09
18.248631352648548,6.1129412004261115e-09,1.6281786584199137e-09,4.086391308107953e-09,2.1768087289885339e-10,5.895492721455815e-09
18.258630602704795,6.112903856549535e-09,1.62442959149829e-09,4.0828540313125795e-09,2.1758920493736146e-10,5.890381070488693e-09
18.26862985276104,6.10784744559629e-09,1.626207294286156e-09,4.0792590688098145e-09,2.1661124929074792e-10,5.895915149053104e-09
18.278629102817288,6.102915831043097e-09,1.6250283575278837e-09,4.076248269463794e-09,2.1704904409539122e-10,5.887872663255759e-09
18.28862835287353,6.104947150801862e-09,1.6197912664385395e-09,4.0761173107754094e-09,2.17401912938378e-10,5.8841271489406264e-09
18.298627602929777,6.098520807452864e-09,1.6232944648205415e-09,4.071396587486144e-09,2.174962844786708e-10,5.879952175183794e-09
18.308626852986023,6.097107500911493e-09,1.6219205293722375e-09,4.074987044330217e-09,2.1674603127559662e-10,5.877106805494676e-09
18.31862610304227,6.092454480225238e-09,1.621549596804152e-09,4.069212854757289e-09,2.1760954628752022e-10,5.880183576452348e-09
18.328625353098516,6.0897687889488705e-09,1.623600326901845e-09,4.070445811099629e-09,2.170190376434435e-10,5.873333534239359e-09
18.33862460315476,6.088169276922075e-09,1.6211936836042879e-09,4.064740989784514e-09,2.1564971675053573e-10,5.869158984098975e-09
18.348623853211006,6.087853348812663e-09,1.6179006869048545e-09,4.0625203892511766e-09,2.160428573043456e-10,5.871475678586543e-09
18.358623103267252,6.085059543629263e-09,1.6188519190374007e-09,4.060862946580543e-09,2.1647064472842472e-10,5.858987597176031e-09
18.3686223533235,6.081867994920495e-09,1.6192968883434906e-09,4.0579428825760805e-09,2.168686419730311e-10,5.859505446433434e-09
18.378621603379745,6.071771812379603e-09,1.6181150287565283e-09,4.0591530611605675e-09,2.1643184450595914e-10,5.855464612009537e-09
18.388620853435988,6.072785932033197e-09,1.6176143436724342e-09,4.056776707876854e-09,2.1647396114725023e-10,5.854020192556293e-09
18.398620103492235,6.075112642426816e-09,1.6161900464135293e-09,4.0599454311316384e-09,2.1650034460413314e-10,5.851143690602909e-09
18.40861935354848,6.0686414555977706e-09,1.6126842167648586e-09,4.050030292271798e-09,2.1592716093519315e-10,5.848410371805151e-09
18.418618603604727,6.064939502486616e-09,1.612817619262106e-09,4.048418361244972e-09,2.160031532351895e-10,5.848324590933256e-09
18.428617853660974,6.061073166659526e-09,1.6128031897028618e-09,4.046120402504222e-09,2.1558686526424793e-10,5.8469653844278484e-09
18.438617103717217,6.058186070755906e-09,1.6098617148957537e-09,4.0480166637016145e-09,2.1497135081354195e-10,5.839025356376774e-09
18.448616353773463,6.055547897367348e-09,1.6105819239100934e-09,4.0436070566159636e-09,2.1478892896136196e-10,5.836045186028113e-09
18.45861560382971,6.049824343139701e-09,1.6124595996918094e-09,4.040507712947977e-09,2.144997643785409e-10,5.839480538293365e-09
18.468614853885956,6.050470571495575e-09,1.609576383943376e-09,4.039444311765217e-09,2.1492928820124291e-10,5.834351786419034e-09
18.478614103942203,6.04615241034179e-09,1.609187552282298e-09,4.0429495193896395e-09,2.152015881409749e-10,5.828912148676112e-09
18.488613353998446,6.046956737973394e-09,1.6089341979975943e-09,4.0381875711231055e-09,2.1524350745742893e-10,5.825832702269866e-09
18.498612604054692,6.040651626624656e-09,1.608508476878232e-09,4.037568106138704e-09,2.1559496495123594e-10,5.823880022323189e-09
18.50861185411094,6.041089300099346e-09,1.6061275921358191e-09,4.035267638413452e-09,2.1454939373728604e-10,5.823987909495288e-09
18.518611104167185,6.0327796184280656e-09,1.6064464907491885e-09,4.033235604479932e-09,2.146852712574293e-10,5.81555037705644e-09
18.52861035422343,6.0334097193439496e-09,1.6077067406881071e-09,4.027455750855248e-09,2.145011790051726e-10,5.812639398165697e-09
18.538609604279678,6.0299342208593756e-09,1.6041481436940865e-09,4.027230611724203e-09,2.1473845575269415e-10,5.816014896213743e-09
18.54860885433592,6.026793742787672e-09,1.6030511452969295e-09,4.028081830717026e-09,2.1413208067359062e-10,5.810095400671724e-09
18.558608104392167,6.018854133840054e-09,1.6033571061060252e-09,4.024881375147744e-09,2.1413946314693463e-10,5.8072557730731195e-09
18.568607354448414,6.016858705710001e-09,1.6027513717243727e-09,4.023380090663424e-09,2.1405447041603634e-10,5.805838883182906e-09
18.57860660450466,6.015801138105811e-09,1.600932478290118e-09,4.022208882581708e-09,2.136502827929885e-10,5.802505090555654e-09
18.588605854560907,6.015289362874694e-09,1.601907151104929e-09,4.018963150824118e-09,2.1385967469292246e-10,5.799242161560765e-09
18.59860510461715,6.011272574121331e-09,1.599724603038373e-09,4.018105035395432e-09,2.1407659728044643e-10,5.8001961764706675e-09
18.608604354673396,6.010052664195841e-09,1.5989491968232866e-09,4.014942319471684e-09,2.139180481774374e-10,5.794353109570304e-09
18.618603604729643,6.005346392159856e-09,1.598949296164902e-09,4.012093172357541e-09,2.1387090492173786e-10,5.790115326594853e-09
18.62860285478589,6.002480463244068e-09,1.6005377896640102e-09,4.013266410799291e-09,2.1345899161939367e-10,5.79132290336914e-09
18.638602104842136,6.0010838804169e-09,1.5973540676512308e-09,4.00767298887144e-09,2.1354714304353572e-10,5.7854316479309405e-09
18.64860135489838,6.000348005449219e-09,1.5952319973355887e-09,4.008505856148969e-09,2.1301407068324437e-10,5.784574053160998e-09
18.658600604954625,5.995998920628757e-09,1.5968855702973249e-09,4.005699883341184e-09,2.1415661364300832e-10,5.777387080977528e-09
18.66859985501087,5.991048522792665e-09,1.5968730984530455e-09,4.004972433644904e-09,2.1344866476963182e-10,5.7800404260477446e-09
18.678599105067118,5.99125624873384e-09,1.5960353167282881e-09,4.002890525244206e-09,2.1333148476159892e-10,5.777139771560892e-09
18.688598355123364,5.9885774639511406e-09,1.5931627833431144e-09,3.9966653917689675e-09,2.136543620178118e-10,5.7697439584507865e-09
18.698597605179607,5.9874284441210795e-09,1.593179553783824e-09,3.998038745448176e-09,2.130001329105893e-10,5.77508714170466e-09
18.708596855235854,5.987144355755714e-09,1.592746904919766e-09,3.998398837480017e-09,2.1303505036774914e-10,5.7704369453322786e-09
18.7185961052921,5.983550391674726e-09,1.5908266705404068e-09,3.995099487989851e-09,2.1328318729190612e-10,5.769464032203489e-09
18.728595355348347,5.980839650964602e-09,1.5913930822366508e-09,3.996156377221367e-09,2.1325029137590458e-10,5.766999094737513e-09
18.738594605404593,5.975956998543253e-09,1.5872179148661743e-09,3.993401937671522e-09,2.1244040403496197e-10,5.7629843637549755e-09
18.748593855460836,5.974216873304042e-09,1.5934654710077518e-09,3.989032249438247e-09,2.1326202119866748e-10,5.756727908560154e-09
18.758593105517082,5.973759329126583e-09,1.5889474213839295e-09,3.9908193043524385e-09,2.124508747861711e-10,5.754514002007104e-09
18.76859235557333,5.964745608633629e-09,1.5876889510271747e-09,3.985967629752049e-09,2.127666931238888e-10,5.753959722697381e-09
18.778591605629575,5.963780543074523e-09,1.5868218200194106e-09,3.984025771431317e-09,2.1230833636159775e-10,5.752695396421922e-09
18.788590855685822,5.966070732755364e-09,1.5876422430432866e-09,3.984957050973119e-09,2.128067614622113e-10,5.755999929125329e-09
18.798590105742065,5.961731582814409e-09,1.5868443079586207e-09,3.9787899829886805e-09,2.1273083397642923e-10,5.752644321542377e-09
18.80858935579831,5.961151836775413e-09,1.5838731082526765e-09,3.979807091514672e-09,2.1227159474724577e-10,5.7455154702068734e-09
18.818588605854558,5.955802074132579e-09,1.5852340846237923e-09,3.9801170571716724e-09,2.118111934925746e-10,5.746738587464843e-09
18.828587855910804,5.9556646245888895e-09,1.5837838393046536e-09,3.977431431668961e-09,2.116433088018636e-10,5.739891010091227e-09
18.83858710596705,5.950977326337352e-09,1.5835631037565154e-09,3.976133204992342e-09,2.1205578290643966e-10,5.738383582718688e-09
18.848586356023297,5.948047731041142e-09,1.58382754207193e-09,3.974992212123539e-09,2.11880320146513e-10,5.733971309205623e-09
18.85858560607954,5.948947154205024e-09,1.5842856139416486e-09,3.97227900213234e-09,2.1138188820008284e-10,5.731092257063471e-09
18.868584856135787,5.9420742810052995e-09,1.5799502994508166e-09,3.971840745115886e-09,2.1183015830996508e-10,5.733649586346905e-09
18.878584106192033,5.942250990215463e-09,1.5793051029134981e-09,3.969179587240668e-09,2.11095941048786e-10,5.7291959283817554e-09
18.88858335624828,5.946639936463438e-09,1.5790581791068334e-09,3.965719366030763e-09,2.1136844103486467e-10,5.731687994622658e-09
18.898582606304526,5.933280354069077e-09,1.5796795136877566e-09,3.963764785419615e-09,2.1059080706418798e-10,5.7244692035214265e-09
18.90858185636077,5.934316605504679e-09,1.578025130505513e-09,3.964087481934565e-09,2.112572537724291e-10,5.7201419426541935e-09
18.918581106417015,5.930605990639974e-09,1.5781222861672719e-09,3.9637207029888784e-09,2.1140099225625204e-10,5.7143880477159214e-09
18.92858035647326,5.930542923799759e-09,1.5758607429851794e-09,3.961684256693063e-09,2.105796051078713e-10,5.718158226711435e-09
18.93857960652951,5.9287867728809824e-09,1.5763881453991776e-09,3.958313087285421e-09,2.1047203947054753e-10,5.717066798193895e-09
18.948578856585755,5.9256608118732395e-09,1.575516039765212e-09,3.959784242845265e-09,2.1101459507743835e-10,5.71669542608829e-09
18.958578106641998,5.927111046046416e-09,1.5767321587554827e-09,3.9566918739883756e-09,2.101672094410923e-10,5.710726807313282e-09
18.968577356698244,5.9205914928143045e-09,1.5748212013975875e-09,3.952313001333323e-09,2.1106149600014582e-10,5.709842240036402e-09
18.97857660675449,5.917970562076091e-09,1.5761929413206182e-09,3.9544723877228905e-09,2.1019560725872422e-10,5.7017797723805135e-09
18.988575856810737,5.912603236443042e-09,1.5748854009451427e-09,3.949424547956011e-09,2.1024654044505294e-10,5.701856173656687e-09
18.998575106866983,5.912302316663671e-09,1.5725366155784763e-09,3.946724416902111e-09,2.1080501480838216e-10,5.698023739364715e-09
19.008574356923226,5.907471894307397e-09,1.5714177295213143e-09,3.95027261497198e-09,2.0971649015402026e-10,5.694895891242767e-09
19.018573606979473,5.907075883776974e-09,1.5728835091710459e-09,3.9468717777697975e-09,2.1008759292868358e-10,5.695173713297221e-09
19.02857285703572,5.903145855660987e-09,1.5697285869025883e-09,3.945086611361859e-09,2.101806504347125e-10,5.691458169346881e-09
19.038572107091966,5.900780151354989e-09,1.5718685338363189e-09,3.942596588651031e-09,2.0956669613360915e-10,5.693589609265316e-09
19.048571357148212,5.901080326772766e-09,1.5706503560699564e-09,3.939735490268617e-09,2.0982903294179258e-10,5.686576634974729e-09
19.058570607204455,5.899213531859433e-09,1.5695673341621068e-09,3.9397796687182545e-09,2.1022715587672506e-10,5.683349503328217e-09
19.0685698572607,5.901211312335314e-09,1.5685348454932765e-09,3.93909239664546e-09,2.0954663614022235e-10,5.6836663034792e-09
19.078569107316948,5.89177108454516e-09,1.567784544279778e-09,3.937756034129752e-09,2.0988115364334783e-10,5.682424672813684e-09
19.088568357373195,5.890704840637042e-09,1.5699882712976018e-09,3.934928527356192e-09,2.0969224161981493e-10,5.682081560815967e-09
19.09856760742944,5.8896101093734584e-09,1.5666254576931745e-09,3.93614458669065e-09,2.0923178228611393e-10,5.679688066881318e-09
19.108566857485684,5.889115881877483e-09,1.5660146347850517e-09,3.933085392441391e-09,2.0915481095161227e-10,5.669694982527513e-09
19.11856610754193,5.885373731854172e-09,1.5649381129147858e-09,3.929707010044065e-09,2.0919720427494292e-10,5.6726747899833055e-09
19.128565357598177,5.882399921613071e-09,1.5659660322502857e-09,3.928890162435756e-09,2.0961979528657937e-10,5.668142819279275e-09
19.138564607654423,5.8794172190341454e-09,1.565879563634204e-09,3.927125891426101e-09,2.093496930594351e-10,5.67266598688009e-09
19.14856385771067,5.880009643721452e-09,1.5617401576890142e-09,3.923977066975407e-09,2.097437431689265e-10,5.667985506752443e-09
19.158563107766916,5.872482551670098e-09,1.5634322312835155e-09,3.9246167476135135e-09,2.0877431175486234e-10,5.666759466273198e-09
19.16856235782316,5.876596173318228e-09,1.5625463836996399e-09,3.9235767033316684e-09,2.0837158871305439e-10,5.661534357754091e-09
19.178561607879406,5.868035175098766e-09,1.561140962611637e-09,3.925069882711472e-09,2.0906114632591596e-10,5.6591883093298976e-09
19.188560857935652,5.872425606231752e-09,1.559621721115598e-09,3.92418480811129e-09,2.0873627330470501e-10,5.6564341823276425e-09
19.1985601079919,5.867738614344368e-09,1.560529454195485e-09,3.920126323970925e-09,2.0891135049609736e-10,5.65583246290521e-09
19.208559358048145,5.865620782136046e-09,1.5587323814869505e-09,3.916235927292576e-09,2.0849803900626948e-10,5.654203265920902e-09
19.218558608104388,5.863572385114228e-09,1.55905943026965e-09,3.913837143437855e-09,2.087650431275214e-10,5.654119283984662e-09
19.228557858160634,5.861366399007201e-09,1.5589158383411363e-09,3.91419059989107e-09,2.077363114193463e-10,5.6511482219437795e-09
19.23855710821688,5.8565869800094465e-09,1.5594635217168058e-09,3.912174413419637e-09,2.0860201772872578e-10,5.648990948970032e-09
19.248556358273127,5.85522205992071e-09,1.5568321896290533e-09,3.9089882839558105e-09,2.0772504116608772e-10,5.644673246298472e-09
19.258555608329374,5.852302399936663e-09,1.5582206821713451e-09,3.914981610828374e-09,2.091036806765979e-10,5.646814789928255e-09
19.268554858385617,5.850434909090625e-09,1.5571061625557218e-09,3.910960562592772e-09,2.0880520967785915e-10,5.6396494257555376e-09
19.278554108441863,5.846747716961032e-09,1.5560032240084352e-09,3.906909650779792e-09,2.0787505727025567e-10,5.6419036539141674e-09
19.28855335849811,5.849122714840068e-09,1.5576270825953962e-09,3.904630317627506e-09,2.0807139267633452e-10,5.638200680585515e-09
19.298552608554356,5.8440711438577435e-09,1.5549516039975306e-09,3.904822146484115e-09,2.0730862673202693e-10,5.637407653621001e-09
19.308551858610603,5.848591665229923e-09,1.5542853253847922e-09,3.90128775483582e-09,2.0824523661040991e-10,5.636942261979574e-09
19.318551108666846,5.848595021737052e-09,1.5554912755124578e-09,3.900625017856413e-09,2.0783891790168063e-10,5.631883229687068e-09
19.328550358723092,5.839106742748528e-09,1.5536719773734478e-09,3.903561103754165e-09,2.074950064137825e-10,5.627384873100684e-09
19.33854960877934,5.835561490713241e-09,1.554673157637808e-09,3.899107589379706e-09,2.07182444185339e-10,5.6251836438946805e-09
19.348548858835585,5.8344675037344786e-09,1.5518379300805477e-09,3.89832544372099e-09,2.0751423120489944e-10,5.627498255842832e-09
19.35854810889183,5.832196405232809e-09,1.552524593998694e-09,3.897338399714314e-09,2.0755740556236693e-10,5.621121174319427e-09
19.368547358948074,5.827932475882728e-09,1.5536173653191647e-09,3.894826932232397e-09,2.079644751712508e-10,5.612924699753882e-09
19.37854660900432,5.8247224294838356e-09,1.5526298507923458e-09,3.8947158237149115e-09,2.0741655303146196e-10,5.620823169800454e-09
19.388545859060567,5.82920275824034e-09,1.5488070231221123e-09,3.888748421653435e-09,2.0691730227618858e-10,5.618795363306526e-09
19.398545109116814,5.827860882458002e-09,1.5495849736918447e-09,3.8909828322640055e-09,2.07245267543668e-10,5.617518654742285e-09
19.40854435917306,5.8269037762556934e-09,1.549548849285414e-09,3.88980006944632e-09,2.0734737458640683e-10,5.6189093476752765e-09
19.418543609229303,5.818815088310745e-09,1.5459040938561709e-09,3.888809390671439e-09,2.067824917907243e-10,5.616047273294981e-09
19.42854285928555,5.819743795608738e-09,1.5470849353489922e-09,3.889116996514328e-09,2.0699864348154741e-10,5.610938634753793e-09
19.438542109341796,5.8157425114621255e-09,1.5485653353297007e-09,3.886191448469695e-09,2.071363748416367e-10,5.611808813160948e-09
19.448541359398043,5.8168985964924606e-09,1.549282753652403e-09,3.887640092067734e-09,2.065765228765612e-10,5.607750275992713e-09
19.45854060945429,5.811350239361693e-09,1.5481678624432833e-09,3.8825243817111265e-09,2.0681667391390926e-10,5.603407394706838e-09
19.468539859510535,5.8085806490697564e-09,1.5470458535994072e-09,3.883048033388605e-09,2.0653296135929102e-10,5.6041904172697325e-09
19.47853910956678,5.811278829363225e-09,1.545736398101516e-09,3.879353966146385e-09,2.0685431354055872e-10,5.600796069371531e-09
19.488538359623025,5.806766301354189e-09,1.5455385760564306e-09,3.8768308112831484e-09,2.0696083764256503e-10,5.599453852486744e-09
19.49853760967927,5.807895511880004e-09,1.5453691686247037e-09,3.875529830621593e-09,2.0581002216628498e-10,5.5954532292664925e-09
19.508536859735518,5.802407357894899e-09,1.5437106517949187e-09,3.876655205130803e-09,2.067040596693005e-10,5.593309519995854e-09
19.518536109791764,5.798257285416102e-09,1.5424902939164992e-09,3.877783963972907e-09,2.0633331915243394e-10,5.592418194145883e-09
19.528535359848007,5.798947758353315e-09,1.5432045081889816e-09,3.874782260350179e-09,2.065403634316844e-10,5.5904016442352896e-09
19.538534609904254,5.799243368365243e-09,1.5415945748907361e-09,3.871793615749717e-09,2.0590353788761293e-10,5.590250073887231e-09
19.5485338599605,5.798384279755196e-09,1.5418299261731198e-09,3.873891453960245e-09,2.056078009521327e-10,5.588598986424108e-09
19.558533110016747,5.794682979251031e-09,1.5429082009335104e-09,3.8696771297177594e-09,2.057625455940707e-10,5.589522916437596e-09
19.568532360072993,5.789127109888973e-09,1.5394799222618664e-09,3.8673969113149365e-09,2.0638306134615094e-10,5.5876589589184014e-09
19.578531610129236,5.791075179063001e-09,1.5411839698947511e-09,3.868012681992515e-09,2.0569624108087755e-10,5.584041122157658e-09
19.588530860185482,5.786034070387348e-09,1.538844184927192e-09,3.863394684968674e-09,2.060166223606596e-10,5.578856410759957e-09
19.59853011024173,5.788446918977706e-09,1.5411417387516234e-09,3.8660389581991355e-09,2.0558086007441434e-10,5.5777631269428576e-09
19.608529360297975,5.7847378621685996e-09,1.5407434607988343e-09,3.8654035824922465e-09,2.062996021217397e-10,5.576794411304485e-09
19.618528610354222,5.777900883781503e-09,1.540487662183855e-09,3.865186150178022e-09,2.060380224959396e-10,5.573298333714173e-09
19.628527860410465,5.7816446673000194e-09,1.5382438374749906e-09,3.864824248073286e-09,2.0613603543010305e-10,5.571177954188128e-09
19.63852711046671,5.782105245981462e-09,1.5382400188336666e-09,3.8590837169815715e-09,2.0566333137364625e-10,5.571557531109453e-09
19.648526360522958,5.776190436761853e-09,1.5371587607762693e-09,3.8589882611059225e-09,2.0522878859695916e-10,5.571853709429197e-09
19.658525610579204,5.77367609068213e-09,1.5392605314334775e-09,3.85577170524584e-09,2.055324919233223e-10,5.567416663261194e-09
19.66852486063545,5.7743062731213344e-09,1.536558048084727e-09,3.857064406009007e-09,2.0510122516530587e-10,5.566828916546564e-09
19.678524110691693,5.777166929520701e-09,1.5358034709397673e-09,3.855335372379772e-09,2.047472422560422e-10,5.566186868114222e-09
19.68852336074794,5.7696012431912795e-09,1.536054262257185e-09,3.854971821802122e-09,2.050017088427724e-10,5.562951206769379e-09
19.698522610804186,5.764592026245235e-09,1.534587504074933e-09,3.8524804692926896e-09,2.050630790325369e-10,5.565352647071529e-09
19.708521860860433,5.768497929365319e-09,1.5347999507967214e-09,3.85134743647974e-09,2.0552446920548975e-10,5.562593021875986e-09
19.71852111091668,5.76233028517224e-09,1.532796687729045e-09,3.849433702330662e-09,2.0510257497118112e-10,5.558969179026172e-09
19.728520360972926,5.761229801582893e-09,1.5332955928019189e-09,3.850509850458608e-09,2.0455742248375754e-10,5.556792400770493e-09
19.73851961102917,5.76033873924691e-09,1.5317586219249708e-09,3.848545688778506e-09,2.0460425245011472e-10,5.557613512891157e-09
19.748518861085415,5.758313818430941e-09,1.5338491054318905e-09,3.845010365219401e-09,2.0499831930575794e-10,5.555346751995454e-09
19.75851811114166,5.757984497946324e-09,1.5322502316526485e-09,3.846605343225524e-09,2.0461700554445944e-10,5.557601354546478e-09
19.768517361197908,5.753990231285423e-09,1.5314580271690708e-09,3.842713136513264e-09,2.0485968641986022e-10,5.550562190707432e-09
19.778516611254155,5.755639929906212e-09,1.5336550235249963e-09,3.844742237865666e-09,2.050900645876552e-10,5.547960757198006e-09
19.788515861310398,5.751095899645249e-09,1.5297050708664966e-09,3.8447885576316166e-09,2.046027983532232e-10,5.54627107248154e-09
19.798515111366644,5.745582514184912e-09,1.5324781442921203e-09,3.841125085980723e-09,2.0505748433496688e-10,5.5445788435275424e-09
19.80851436142289,5.747676702078514e-09,1.5302056728674714e-09,3.84182152157165e-09,2.0391935110778934e-10,5.537808250546009e-09
19.818513611479137,5.74182973594844e-09,1.5288273490711084e-09,3.838332409028005e-09,2.0429287454451471e-10,5.54183074485642e-09
19.828512861535383,5.748163385173549e-09,1.5297441452779047e-09,3.839768357613913e-09,2.0430118829439652e-10,5.535943142228003e-09
19.838512111591626,5.747373415750631e-09,1.528819881200479e-09,3.833348898380744e-09,2.0490130634762832e-10,5.537110579596484e-09
19.848511361647873,5.742559877651283e-09,1.5274407313707049e-09,3.8341707357722325e-09,2.039997810925095e-10,5.535786782565915e-09
19.85851061170412,5.738646721508521e-09,1.5258143987627048e-09,3.8338915421593104e-09,2.0446231967171996e-10,5.534823121644962e-09
19.868509861760366,5.737174987507569e-09,1.5266977057255637e-09,3.8316333086554655e-09,2.040288144732959e-10,5.531658073055766e-09
19.878509111816612,5.737003550440957e-09,1.5300122100629285e-09,3.8335931771185555e-09,2.0454071506274147e-10,5.535383481272607e-09
19.888508361872855,5.733093323928559e-09,1.5251151612216504e-09,3.836159920966283e-09,2.0475451354421087e-10,5.532791870304875e-09
19.8985076119291,5.730925128795336e-09,1.5267491652700714e-09,3.8293584536373076e-09,2.040847604011372e-10,5.5303887389746415e-09
19.908506861985348,5.733052525602063e-09,1.5241505663103561e-09,3.832066827384589e-09,2.0376088622223152e-10,5.529305336050903e-09
19.918506112041594,5.732270912190354e-09,1.5244545013992548e-09,3.826955758461758e-09,2.0343508436497447e-10,5.524670390542756e-09
19.92850536209784,5.729624613693209e-09,1.5244325138602283e-09,3.826775305275248e-09,2.0334486754668797e-10,5.523079822417683e-09
19.938504612154084,5.72909433254896e-09,1.5255935297351743e-09,3.826048002857396e-09,2.032124405402766e-10,5.52243546559122e-09
19.94850386221033,5.7272607612691176e-09,1.523154296524265e-09,3.825562467489527e-09,2.027993458418321e-10,5.51815132458581e-09
19.958503112266577,5.727578988851374e-09,1.524468301485263e-09,3.824112070254181e-09,2.0340549495716798e-10,5.518420364501136e-09
19.968502362322823,5.7242946703500684e-09,1.523570714925889e-09,3.8232490982717274e-09,2.0367896086292705e-10,5.5183664603140625e-09
19.97850161237907,5.720530707920872e-09,1.5227635004085206e-09,3.823316110762509e-09,2.035283061269328e-10,5.513530320525027e-09
19.988500862435313,5.718549906859104e-09,1.5215055886901296e-09,3.819615374363042e-09,2.0332822222468012e-10,5.511753414730619e-09
19.99850011249156,5.719412069671187e-09,1.5216491422477518e-09,3.820397341317989e-09,2.0357096959716323e-10,5.513193335918473e-09
20.008499362547806,5.7197623438097695e-09,1.5218067562204306e-09,3.8191045736841186e-09,2.0347509441545118e-10,5.5128363410527565e-09
20.018498612604052,5.714659009215613e-09,1.519727118126827e-09,3.8166246095743226e-09,2.034203617336074e-10,5.512567989423937e-09
20.0284978626603,5.712453769641591e-09,1.5210002476071515e-09,3.817633563862478e-09,2.0295418761450863e-10,5.5114728744989025e-09
20.038497112716545,5.709396725645151e-09,1.5193409113198394e-09,3.817896270508012e-09,2.036835180590274e-10,5.505248069606501e-09
20.048496362772788,5.7109966295374976e-09,1.5203654428953407e-09,3.814502194034276e-09,2.030364074061658e-10,5.5088962876302815e-09
20.058495612829034,5.705191628228171e-09,1.5197727071779134e-09,3.814844457704174e-09,2.0314063859127545e-10,5.503569179477311e-09
20.06849486288528,5.707329258825848e-09,1.5189144115313418e-09,3.8131717184421854e-09,2.0312579116661295e-10,5.501625304820958e-09
20.078494112941527,5.706188491915938e-09,1.5174536033457018e-09,3.812659635841258e-09,2.0316752383174627e-10,5.508146976829769e-09
20.088493362997774,5.705696344289822e-09,1.5172407267563533e-09,3.807597893961023e-09,2.027912860860603e-10,5.502689670788614e-09
20.098492613054017,5.704004189440923e-09,1.5189213847469065e-09,3.8101708471938425e-09,2.0286360276590003e-10,5.497933901740965e-09
20.108491863110263,5.701900899070863e-09,1.5182404123667956e-09,3.8048153802688595e-09,2.0289542463529228e-10,5.5004026919655705e-09
20.11849111316651,5.705929756075875e-09,1.5160306017289253e-09,3.8091640523355e-09,2.032219020065406e-10,5.49862626689024e-09
20.128490363222756,5.697694100372373e-09,1.5174491970360732e-09,3.802745940750347e-09,2.0316173093009602e-10,5.492222534409596e-09
20.138489613279003,5.6932605070594526e-09,1.5139174303000755e-09,3.809150142368765e-09,2.0266509068798243e-10,5.490844461260301e-09
20.148488863335245,5.695521018536175e-09,1.5148555598354572e-09,3.805210083845672e-09,2.0237412108436047e-10,5.494110062367628e-09
20.158488113391492,5.694370115596974e-09,1.5154525953358412e-09,3.801946222392146e-09,2.0241355642196997e-10,5.493105977260395e-09
20.16848736344774,5.69749442084064e-09,1.5160864070864749e-09,3.802957589026097e-09,2.0200331763883032e-10,5.4927337799683006e-09
20.178486613503985,5.6930825614224435e-09,1.516691542178758e-09,3.799965083512571e-09,2.0248344493859544e-10,5.491800203510015e-09
20.18848586356023,5.6963714209132305e-09,1.5131146341204444e-09,3.79873392903858e-09,2.0192910952356605e-10,5.486580389857212e-09
20.198485113616474,5.692387550138909e-09,1.5137675322332352e-09,3.796827286525705e-09,2.0219832777826633e-10,5.48928640261892e-09
20.20848436367272,5.68610138686752e-09,1.5135485974130493e-09,3.798650732507382e-09,2.0230121217449452e-10,5.484854225812345e-09
20.218483613728967,5.685579464722662e-09,1.5126395040834066e-09,3.79925289782255e-09,2.0191472134228698e-10,5.481465774045396e-09
20.228482863785214,5.684182724168194e-09,1.512671042012159e-09,3.796709320704489e-09,2.0222085200531327e-10,5.48512490369019e-09
20.23848211384146,5.682318390910207e-09,1.5108342968464525e-09,3.7935797241456245e-09,2.021452858329274e-10,5.4776002374107895e-09
20.248481363897703,5.685581820343479e-09,1.5123889607169674e-09,3.7964580435007105e-09,2.0209585488643317e-10,5.478425428812394e-09
20.25848061395395,5.68256878719965e-09,1.5126249108358747e-09,3.796090527726515e-09,2.018112229582722e-10,5.478514796047983e-09
20.268479864010196,5.6829850207995075e-09,1.5090484351316994e-09,3.793034614312253e-09,2.018029962896957e-10,5.471693240021019e-09
20.278479114066442,5.676118270126197e-09,1.511576318794852e-09,3.790941738514463e-09,2.0212885904278685e-10,5.474923385306996e-09
20.28847836412269,5.676994669284127e-09,1.5113385313646467e-09,3.793023956128291e-09,2.0150638276584874e-10,5.472377466036011e-09
20.298477614178932,5.6753089776897465e-09,1.509198914567853e-09,3.790440251434558e-09,2.0229747818350006e-10,5.47031328683395e-09
20.30847686423518,5.671684730581036e-09,1.509644375840769e-09,3.7904284799175615e-09,2.021620022179986e-10,5.469930939717616e-09
20.318476114291425,5.675721941802197e-09,1.5091052843112596e-09,3.789542262237954e-09,2.018982872186135e-10,5.470616361455008e-09
20.32847536434767,5.672211631751643e-09,1.5081398456730688e-09,3.792391001685797e-09,2.0194315815887844e-10,5.469156628719682e-09
20.338474614403918,5.671798516252605e-09,1.50775546423991e-09,3.789896110576088e-09,2.0193014833786363e-10,5.468659451486825e-09
20.348473864460164,5.673448857102787e-09,1.5075697600760437e-09,3.784472947551849e-09,2.0200239224154523e-10,5.4649922637781254e-09
20.358473114516407,5.667962304004698e-09,1.5078237825228522e-09,3.78654527394908e-09,2.0186897907887034e-10,5.467480814262152e-09
20.368472364572654,5.668740637499427e-09,1.507445952560415e-09,3.78477015325515e-09,2.0199304357602715e-10,5.468232318474597e-09
20.3784716146289,5.664438426256246e-09,1.5092992387946478e-09,3.782568105933645e-09,2.0133355631412978e-10,5.4632248483642755e-09
20.388470864685146,5.664879131218128e-09,1.5055805316701684e-09,3.783864641865214e-09,2.0142847807953642e-10,5.4610806810033565e-09
20.398470114741393,5.664593270214542e-09,1.5069317943282918e-09,3.783743714479169e-09,2.0147016134105025e-10,5.456249292533198e-09
20.408469364797636,5.658655858456863e-09,1.5045595777089105e-09,3.782706794563896e-09,2.012298660135418e-10,5.45959818037892e-09
20.418468614853882,5.662428498757383e-09,1.506317810038811e-09,3.779915930686015e-09,2.0171541138216357e-10,5.455858555396766e-09
20.42846786491013,5.660065711205371e-09,1.5059299501767337e-09,3.785261329600856e-09,2.0169853821143058e-10,5.450657582154042e-09
20.438467114966375,5.659148770753711e-09,1.507344558803345e-09,3.778805826132397e-09,2.0155874119126493e-10,5.4549814281888865e-09
20.44846636502262,5.6562285960147145e-09,1.5052824527858748e-09,3.774460094667933e-09,2.0119420540911239e-10,5.454722263020938e-09
20.458465615078865,5.652761946579635e-09,1.505368633640012e-09,3.7771155892228236e-09,2.0120883521739196e-10,5.453376589105796e-09
20.46846486513511,5.653131737449335e-09,1.5032482931171956e-09,3.777412415795542e-09,2.016204907082751e-10,5.451157628180312e-09
20.478464115191358,5.651225736943777e-09,1.5060692207978982e-09,3.7764629162358735e-09,2.0058338022127377e-10,5.450825236162154e-09
20.488463365247604,5.6532694158484125e-09,1.504316292231552e-09,3.775387688268285e-09,2.0123634913823935e-10,5.447688332110818e-09
20.49846261530385,5.644972080267896e-09,1.5050397781750103e-09,3.776073711909836e-09,2.0108744625846027e-10,5.449297037803423e-09
20.508461865360093,5.648912893589841e-09,1.5039337505290794e-09,3.774388907465244e-09,2.006547710979959e-10,5.445640684477876e-09
20.51846111541634,5.646496314754334e-09,1.5026331360244585e-09,3.774242716022507e-09,2.0117499060181896e-10,5.44576873593965e-09
20.528460365472586,5.649194928257089e-09,1.5029202723145396e-09,3.774157440855407e-09,2.005159633760805e-10,5.4439550837150765e-09
20.538459615528833,5.64993036380547e-09,1.5022518427825477e-09,3.7683960153908566e-09,2.012260569003839e-10,5.4451521963089404e-09
20.54845886558508,5.644862010649005e-09,1.5025347320851076e-09,3.76711216397729e-09,2.0034307348200684e-10,5.446152354358561e-09
20.558458115641322,5.645555014118286e-09,1.50090363938429e-09,3.769421397233826e-09,2.0024495847513622e-10,5.440480537904e-09
20.56845736569757,5.642220261929617e-09,1.5006859166451872e-09,3.77205971703862e-09,2.0123605021946674e-10,5.4400486744846065e-09
20.578456615753815,5.6422844351379035e-09,1.5008948427416565e-09,3.7742682362661126e-09,2.0076605140466782e-10,5.440426451119489e-09
20.58845586581006,5.637617755410976e-09,1.5017743944912427e-09,3.768180397404514e-09,2.0081566615761736e-10,5.434630570579097e-09
20.598455115866308,5.638910335776112e-09,1.5016926170502031e-09,3.767767366629617e-09,2.0059133684622732e-10,5.433055650179361e-09
20.60845436592255,5.636807277051673e-09,1.5003083271969185e-09,3.7676480911336766e-09,2.0024970213905413e-10,5.436580538653147e-09
20.618453615978797,5.637069070614265e-09,1.5009756252699845e-09,3.764829854200232e-09,2.0028208394946463e-10,5.4324559687256965e-09
20.628452866035044,5.6403330999673676e-09,1.4988079332007264e-09,3.763639364335926e-09,1.9980684527568807e-10,5.434386404890406e-09
20.63845211609129,5.634593998504742e-09,1.5008778291543033e-09,3.7622531504349685e-09,2.0024929793784712e-10,5.434930893914048e-09
20.648451366147537,5.632268563080156e-09,1.499735798886863e-09,3.764480820053112e-09,2.004306241401007e-10,5.4331390209118e-09
20.658450616203783,5.630560916160094e-09,1.4994405231135949e-09,3.763230405905553e-09,2.0050911991700486e-10,5.429705313047693e-09
20.668449866260026,5.633285654435565e-09,1.4976703863710612e-09,3.762874673471405e-09,2.006978558546077e-10,5.428749690125125e-09
20.678449116316273,5.6303429356028246e-09,1.4961028954114649e-09,3.7614821393412165e-09,2.0046253141891623e-10,5.4336339056833305e-09
20.68844836637252,5.630625597874176e-09,1.4981793684833004e-09,3.762042181343874e-09,2.008496444409458e-10,5.430600920564707e-09
20.698447616428766,5.630230497533402e-09,1.4988583907525129e-09,3.760297895787268e-09,1.996396360989177e-10,5.4294984846001935e-09
20.708446866485012,5.6293580831212716e-09,1.4973734001674057e-09,3.75824384052253e-09,2.005449811039556e-10,5.428918347348011e-09
20.718446116541255,5.631656999650242e-09,1.4948804472410436e-09,3.76046682282478e-09,2.0013446566680926e-10,5.432926321838595e-09
20.7284453665975,5.627372365244294e-09,1.4953515484192825e-09,3.756810337292604e-09,1.9948313809873903e-10,5.425686801365832e-09
20.738444616653748,5.622879448343667e-09,1.4979238851845866e-09,3.760139791064689e-09,2.0003857891472435e-10,5.421631858358159e-09
20.748443866709994,5.622226459836897e-09,1.4958077666731456e-09,3.756765946838814e-09,2.0033286586433892e-10,5.4187543205215865e-09
20.75844311676624,5.623265090700359e-09,1.4971408887135965e-09,3.756022714692457e-09,2.0049338990420034e-10,5.414950714797779e-09
20.768442366822484,5.622221316802482e-09,1.4961815735363024e-09,3.757300123109429e-09,1.995478634948723e-10,5.418920224456701e-09
20.77844161687873,5.618422989007104e-09,1.4968456182105418e-09,3.752354740923624e-09,2.0076006541685583e-10,5.420053528288032e-09
20.788440866934977,5.6203589312788045e-09,1.4953885097221917e-09,3.754556358644912e-09,1.9983527567742543e-10,5.4217190909201686e-09
20.798440116991223,5.6175927055446035e-09,1.493502931170374e-09,3.75423827972588e-09,1.9924673129583966e-10,5.416131463130351e-09
20.80843936704747,5.620525474748049e-09,1.4940780845317164e-09,3.751088644880966e-09,1.994228871069167e-10,5.41679128661309e-09
20.818438617103713,5.614430364001831e-09,1.4935174184117077e-09,3.752980063188327e-09,1.9940621232718193e-10,5.417051673425309e-09
20.82843786715996,5.615457119629316e-09,1.495065690574545e-09,3.753226546341161e-09,1.9954518184405745e-10,5.413676118662363e-09
20.838437117216206,5.614525406665155e-09,1.4952196059594802e-09,3.753739990592581e-09,1.9964787342748742e-10,5.411815559085616e-09
20.848436367272452,5.6114611332969945e-09,1.494351983452183e-09,3.7490736506734504e-09,1.995782905090275e-10,5.409015582014702e-09
20.8584356173287,5.6157356892270815e-09,1.492251537877746e-09,3.746865399640726e-09,1.9960523627435628e-10,5.4105433382148125e-09
20.86843486738494,5.6165794616909744e-09,1.4937013336713136e-09,3.7529076325878565e-09,1.9919467878823544e-10,5.414929467325328e-09
20.878434117441188,5.611571177207759e-09,1.4941426051301365e-09,3.747601328484055e-09,1.9912508223316397e-10,5.41475627724503e-09
20.888433367497434,5.614312212648141e-09,1.492654816787995e-09,3.746627006506119e-09,1.9998652680073945e-10,5.408829463496914e-09
20.89843261755368,5.612891397864089e-09,1.4925684926312262e-09,3.746151954183788e-09,1.9908996194602698e-10,5.4121175125564124e-09
20.908431867609927,5.611029062335112e-09,1.4942653968823652e-09,3.745606645744314e-09,1.993672960066212e-10,5.4041743158866705e-09
20.91843111766617,5.608275736034552e-09,1.494195180041242e-09,3.74426993873271e-09,1.9953588150905968e-10,5.405171210451566e-09
20.928430367722417,5.606716763670039e-09,1.4933559943153045e-09,3.747277545303117e-09,2.0021012124880578e-10,5.4072836456678875e-09
20.938429617778663,5.604123971119116e-09,1.491873062082204e-09,3.74589020867926e-09,1.99349231908178e-10,5.403965713512057e-09
20.94842886783491,5.607805205322621e-09,1.4910289535285937e-09,3.743473280089895e-09,1.9936331937485435e-10,5.4047826185088276e-09
20.958428117891156,5.606151967154398e-09,1.4918500876305984e-09,3.744975047566522e-09,1.9916445616964818e-10,5.401121261932151e-09
20.968427367947402,5.608432091276055e-09,1.489893616011226e-09,3.743808592111889e-09,1.9853590676122146e-10,5.402092816532514e-09
20.978426618003645,5.604673403852952e-09,1.4903293258851378e-09,3.741949981428176e-09,1.993069950964375e-10,5.4074847195709815e-09
20.988425868059892,5.603253934703751e-09,1.4917858252189704e-09,3.742889662702495e-09,1.9897756875017518e-10,5.4048616495773115e-09
20.99842511811614,5.599117198403141e-09,1.4907216341200576e-09,3.743814284175152e-09,2.0008350777345765e-10,5.402981925825678e-09
21.008424368172385,5.599204892869061e-09,1.4909336824810542e-09,3.738954026366448e-09,1.9933773293997565e-10,5.402664376906697e-09
21.01842361822863,5.5952568377217154e-09,1.4891291533774892e-09,3.740752687815408e-09,1.9902280971243656e-10,5.396094258267858e-09
21.028422868284874,5.595438965777877e-09,1.48989392050547e-09,3.740473991243229e-09,1.9919747251165364e-10,5.395877232984446e-09
21.03842211834112,5.597612617587864e-09,1.4909198529582547e-09,3.739280298524166e-09,1.994498917991095e-10,5.39964450899291e-09
21.048421368397367,5.60189361461984e-09,1.489807630864918e-09,3.738039274562174e-09,1.985978840948404e-10,5.3987518014112036e-09
21.058420618453614,5.595446682383447e-09,1.4900721201733505e-09,3.733999246817059e-09,1.9906497990131946e-10,5.395360225347533e-09
21.06841986850986,5.595301041654132e-09,1.4896906203054622e-09,3.7362760755709484e-09,1.9875614227790436e-10,5.395275040920062e-09
21.078419118566103,5.593507821890611e-09,1.4886395495427774e-09,3.737884128218833e-09,1.9846113174757954e-10,5.396036891088429e-09
21.08841836862235,5.594328156574708e-09,1.4891314144773989e-09,3.735948147247955e-09,1.9901278519854766e-10,5.391757830351667e-09
21.098417618678596,5.592845042105213e-09,1.4876184844571822e-09,3.739216462929575e-09,1.9898346370094216e-10,5.392833300672459e-09
21.108416868734842,5.5930390839073965e-09,1.4878444045029426e-09,3.735140169998537e-09,1.989408384629329e-10,5.395968079519343e-09
21.11841611879109,5.592665102817887e-09,1.4891618504182722e-09,3.736068735929896e-09,1.99364134619278e-10,5.391591547051347e-09
21.12841536884733,5.5880464701045256e-09,1.488875964154088e-09,3.736066296697552e-09,1.990962921413659e-10,5.392115359640638e-09
21.138414618903578,5.5935294074434e-09,1.4880231015596564e-09,3.731897151091244e-09,1.9896031271456398e-10,5.391175335503375e-09
21.148413868959825,5.590159749957019e-09,1.4856133264163007e-09,3.733183755582641e-09,1.9900581093267744e-10,5.3951610677391154e-09
21.15841311901607,5.5858166391810846e-09,1.486893249385137e-09,3.732006614911497e-09,1.986319003986742e-10,5.390041380382226e-09
21.168412369072318,5.590551149772041e-09,1.4891204710235936e-09,3.735721470352625e-09,1.988773633120193e-10,5.392147371658357e-09
21.17841161912856,5.587626502991739e-09,1.4867416906604424e-09,3.7354067783991956e-09,1.9858510590780425e-10,5.39034059738326e-09
21.188410869184807,5.586043446093544e-09,1.4860044384933935e-09,3.730646596667772e-09,1.9944588942441465e-10,5.385005872562925e-09
21.198410119241053,5.58713065886059e-09,1.4895635538270397e-09,3.731968203139317e-09,1.9921231629735163e-10,5.385370607803978e-09
21.2084093692973,5.587289017237122e-09,1.4866546936828277e-09,3.732436956849716e-09,1.9852027042908662e-10,5.385522755749437e-09
21.218408619353546,5.5867735380230985e-09,1.4861978796704336e-09,3.7294479829621245e-09,1.9831762664774172e-10,5.383492209010376e-09
21.22840786940979,5.5866201934492874e-09,1.4859632910601404e-09,3.7280359515894146e-09,1.9825175817003861e-10,5.387013127992124e-09
21.238407119466036,5.587203981259807e-09,1.4846837905062176e-09,3.728363829948592e-09,1.9864582255922756e-10,5.383810362609004e-09
21.248406369522282,5.585406696780205e-09,1.4863400212718354e-09,3.729047269077535e-09,1.9876664251594164e-10,5.385900483064231e-09
21.25840561957853,5.5786043582613095e-09,1.4868596886700053e-09,3.730391170027723e-09,1.9905536147640784e-10,5.383912870838605e-09
21.268404869634775,5.580563962349335e-09,1.4862676749316494e-09,3.729375637550968e-09,1.9879003405264707e-10,5.383043655384427e-09
21.27840411969102,5.58203679692708e-09,1.4857654943102577e-09,3.728178852313507e-09,1.98785517514556e-10,5.3797747675015645e-09
21.288403369747265,5.5805857561501755e-09,1.4854688606689734e-09,3.729267492288779e-09,1.990426154423057e-10,5.380956260732245e-09
21.29840261980351,5.581746596584306e-09,1.4843355438914495e-09,3.7251741073395495e-09,1.987360563788258e-10,5.381020604888115e-09
21.308401869859757,5.578542836608337e-09,1.4865478217823606e-09,3.724029992752072e-09,1.9757507828978532e-10,5.375685984219893e-09
21.318401119916004,5.579765594129375e-09,1.4849766674491706e-09,3.725296481473834e-09,1.9824364086741014e-10,5.380442042176242e-09
21.32840036997225,5.579811681616949e-09,1.4824024829442882e-09,3.726893375305866e-09,1.9817179464826366e-10,5.377508299916891e-09
21.338399620028493,5.580288469099791e-09,1.483934649154705e-09,3.725589396053634e-09,1.9848544835115798e-10,5.3800666987699524e-09
21.34839887008474,5.5762521269293586e-09,1.4817650965626258e-09,3.726193710104074e-09,1.9851426490436075e-10,5.375607641334546e-09
21.358398120140986,5.576351910555285e-09,1.4843104647897869e-09,3.724636961428126e-09,1.9814982820089476e-10,5.37540782771561e-09
21.368397370197233,5.574491447508725e-09,1.4845712313554052e-09,3.724693528252961e-09,1.983677961901656e-10,5.379243497422027e-09
21.37839662025348,5.573299496309169e-09,1.483063348826521e-09,3.727111573397513e-09,1.9842801034681014e-10,5.377423366717887e-09
21.388395870309722,5.575938144229264e-09,1.4838251178887296e-09,3.7265251748905885e-09,1.9842342648711552e-10,5.37273761304847e-09
21.39839512036597,5.574280350028567e-09,1.4839534607583457e-09,3.722466215132375e-09,1.9807613741804435e-10,5.370813553971473e-09
21.408394370422215,5.576680999749085e-09,1.484216472270071e-09,3.7218187715395394e-09,1.9852385193537024e-10,5.374632291919771e-09
21.41839362047846,5.571555770891728e-09,1.4821214684859236e-09,3.7242388519783745e-09,1.9927852078965937e-10,5.376614837752792e-09
21.428392870534708,5.5771528933771826e-09,1.4818845571338369e-09,3.7220708930951053e-09,1.982763236621086e-10,5.3753067366778165e-09
21.43839212059095,5.571084418837114e-09,1.4840514361746878e-09,3.7243676771841267e-09,1.9857540048887748e-10,5.374647714606342e-09
21.448391370647197,5.572937315343677e-09,1.4838617215271999e-09,3.7235598381826863e-09,1.9815109785006295e-10,5.372889838005952e-09
21.458390620703444,5.573696478276731e-09,1.4813352739943886e-09,3.724504978446903e-09,1.984793131473638e-10,5.3705476307699304e-09
21.46838987075969,5.568034028222663e-09,1.4849008876107737e-09,3.719555942996746e-09,1.9861626321103138e-10,5.3748342995140035e-09
21.478389120815937,5.571145736542915e-09,1.4819560176930021e-09,3.7214334897247028e-09,1.9799622575195725e-10,5.372730794021954e-09
21.48838837087218,5.57198141677412e-09,1.48302781714981e-09,3.7223774719077707e-09,1.9839381888848715e-10,5.373612589306597e-09
21.498387620928426,5.573841381296588e-09,1.4819963539068341e-09,3.7196695187526453e-09,1.9819532390584111e-10,5.3736940855083755e-09
21.508386870984673,5.568831921501062e-09,1.4830113344983365e-09,3.7187835930667696e-09,1.979573655423502e-10,5.370611242527202e-09
21.51838612104092,5.568853734124397e-09,1.4839883712103703e-09,3.719639430360154e-09,1.9869282714563732e-10,5.3715399359101394e-09
21.528385371097166,5.570362755145249e-09,1.4808445500386287e-09,3.7210642771764624e-09,1.9814796522220978e-10,5.365970057249333e-09
21.538384621153412,5.564974296614911e-09,1.4813234109752316e-09,3.721491534887422e-09,1.9844684516788218e-10,5.369982654029967e-09
21.548383871209655,5.568908652949973e-09,1.4829200518076317e-09,3.7220019465341256e-09,1.9826384305121858e-10,5.37062080394252e-09
21.5583831212659,5.5671012836580175e-09,1.4841593407160836e-09,3.72068636769696e-09,1.9851126561416462e-10,5.365217611278014e-09
21.568382371322148,5.570738212813844e-09,1.4791666825155039e-09,3.721808218915049e-09,1.9819616788515017e-10,5.3681451458507334e-09
21.578381621378394,5.5673910203458315e-09,1.4812389453831198e-09,3.7194215532665532e-09,1.9737816452672028e-10,5.368329161758288e-09
21.58838087143464,5.570608288769381e-09,1.4787321692129673e-09,3.7190199660833332e-09,1.978664374568628e-10,5.369759352222379e-09
21.598380121490884,5.5639932447794974e-09,1.4829889149612614e-09,3.7171820368812278e-09,1.9804078180631056e-10,5.36787452319799e-09
21.60837937154713,5.5663666787612406e-09,1.4811726989537985e-09,3.7157346590782723e-09,1.9766470978544296e-10,5.369655311838593e-09
21.618378621603377,5.562770797455977e-09,1.4790423286855386e-09,3.7181731874754114e-09,1.9749026698010045e-10,5.366403522045463e-09
21.628377871659623,5.568822285405687e-09,1.4809944662615822e-09,3.7167110651878144e-09,1.9816228693558228e-10,5.367055156533523e-09
21.63837712171587,5.563181541777386e-09,1.4804032453027213e-09,3.7161702735874357e-09,1.9798757338995243e-10,5.366043825263991e-09
21.648376371772112,5.563779940014266e-09,1.4819270009271764e-09,3.715523979391515e-09,1.9769087963522768e-10,5.3685273837143695e-09
21.65837562182836,5.567392613251993e-09,1.4789233728071445e-09,3.7189582873625985e-09,1.9775295583487993e-10,5.366171073324286e-09
21.668374871884605,5.567200618957194e-09,1.4802125501340477e-09,3.711563611594446e-09,1.9816177560347506e-10,5.362994318134515e-09
21.678374121940852,5.564501296191742e-09,1.4809227653417506e-09,3.713851475367498e-09,1.9742298609702483e-10,5.3643767522315085e-09
21.6883733719971,5.5655830439157444e-09,1.4819049173909611e-09,3.716712365031286e-09,1.9778838498261487e-10,5.365839932136359e-09
21.69837262205334,5.564432441322762e-09,1.4798004399579243e-09,3.717744221298906e-09,1.9767090165431204e-10,5.361274725002493e-09
21.708371872109588,5.560319858458389e-09,1.4805133846708084e-09,3.7157220870251037e-09,1.9715038768913154e-10,5.360999077263846e-09
21.718371122165834,5.560341779714939e-09,1.4794785615360667e-09,3.7159385450110085e-09,1.974283904484008e-10,5.362969406269421e-09
21.72837037222208,5.559435190183808e-09,1.482975267561435e-09,3.716107976960408e-09,1.9812145173124956e-10,5.360291791679749e-09
21.738369622278327,5.5637933252170035e-09,1.4789924925421188e-09,3.7163295707098025e-09,1.9798901602340534e-10,5.363225886993241e-09
21.74836887233457,5.561292026792884e-09,1.4799897745483204e-09,3.715617484631793e-09,1.9799256630934808e-10,5.366304543545796e-09
21.758368122390817,5.563178423917584e-09,1.4789533764577532e-09,3.711880368502937e-09,1.9766060232247328e-10,5.358553371489193e-09
21.768367372447063,5.562088799234425e-09,1.4782074272230917e-09,3.711571123796903e-09,1.9742798860027304e-10,5.359431448337738e-09
21.77836662250331,5.561492207596221e-09,1.4810014883155145e-09,3.714475068646925e-09,1.976628743291382e-10,5.359151335731801e-09
21.788365872559556,5.564367765580465e-09,1.478550988224646e-09,3.715643372996277e-09,1.9820452556252864e-10,5.360659282746205e-09
21.7983651226158,5.559268368031306e-09,1.4818776246652817e-09,3.7144940037966354e-09,1.981310830485071e-10,5.360874398976883e-09
21.808364372672045,5.558784212980636e-09,1.4774884608348554e-09,3.71436494819697e-09,1.9782655175818422e-10,5.359142309424446e-09
21.81836362272829,5.556955081508308e-09,1.4802126076052708e-09,3.714834248374493e-09,1.9831447839559951e-10,5.36199684851154e-09
21.82836287278454,5.556398012373234e-09,1.4784385764319792e-09,3.7123701385833158e-09,1.97369956880259e-10,5.361415595870277e-09
21.838362122840785,5.560687508037059e-09,1.4799722001140323e-09,3.712802596857149e-09,1.97693437566314e-10,5.357980394772449e-09
21.84836137289703,5.559299948046059e-09,1.478629667343334e-09,3.7127572548371424e-09,1.9813779651338427e-10,5.360461690812726e-09
21.858360622953274,5.557501583469422e-09,1.4790151889952388e-09,3.708516441717026e-09,1.9775754786924048e-10,5.360280269669649e-09
21.86835987300952,5.5553504019440175e-09,1.4781579544260776e-09,3.7110923390699123e-09,1.975203870759538e-10,5.359644011605253e-09
21.878359123065767,5.553970835669219e-09,1.4810509009500494e-09,3.7157768325038376e-09,1.980240541809412e-10,5.358831135669681e-09
21.888358373122013,5.558351893942835e-09,1.4780705748995594e-09,3.7148685254614236e-09,1.974779901962343e-10,5.35051279566938e-09
21.89835762317826,5.557156594671669e-09,1.4790765477515899e-09,3.7146724953670428e-09,1.9670848214168909e-10,5.358320087030692e-09
21.908356873234503,5.55809007916648e-09,1.4783081549940511e-09,3.7150843420814423e-09,1.9726806632975032e-10,5.361425969705213e-09
21.91835612329075,5.558902912508363e-09,1.4781630460605494e-09,3.7096745686129413e-09,1.9740201395679465e-10,5.3617304869210805e-09
21.928355373346996,5.560156089030672e-09,1.4804404388787647e-09,3.709510900817115e-09,1.9746894596953177e-10,5.359790512258498e-09
21.938354623403242,5.557433094105449e-09,1.477197382898135e-09,3.710847691993687e-09,1.9766757465736435e-10,5.357774979826814e-09
21.94835387345949,5.5544110531171896e-09,1.4770174730787669e-09,3.7121511613206894e-09,1.9780494586429428e-10,5.358782746287198e-09
21.95835312351573,5.556826225663741e-09,1.4802467143953488e-09,3.711652962408159e-09,1.9764177326029002e-10,5.355265062432527e-09
21.968352373571978,5.555707948677385e-09,1.4769294196222809e-09,3.7113145224824608e-09,1.977112898901884e-10,5.355915593825693e-09
21.978351623628225,5.554117900897588e-09,1.4777990258163062e-09,3.712775000971424e-09,1.9850438888822676e-10,5.354620133938477e-09
21.98835087368447,5.556869166394621e-09,1.4791263516430066e-09,3.7114742411382163e-09,1.9734076553478218e-10,5.359628070841774e-09
21.998350123740718,5.5575842407037024e-09,1.4776357014441785e-09,3.7119745299649086e-09,1.978562848985396e-10,5.3566019768219345e-09
22.00834937379696,5.556669362233187e-09,1.4797672116507222e-09,3.7079265423999693e-09,1.975089014912631e-10,5.357095383251884e-09
22.018348623853207,5.558640898002925e-09,1.4782967845037001e-09,3.7086818132369576e-09,1.974683113308893e-10,5.356606659841663e-09
22.028347873909453,5.555074172701714e-09,1.4782547535179022e-09,3.7080891718984308e-09,1.9711427838433138e-10,5.356497223235888e-09
22.0383471239657,5.554267093518675e-09,1.4798617808543576e-09,3.7127043040308895e-09,1.9739033119294843e-10,5.358304011900431e-09
22.048346374021946,5.55633052799879e-09,1.4755592250051297e-09,3.7115839663972684e-09,1.9757568057906954e-10,5.359537773603414e-09
22.05834562407819,5.556836274052549e-09,1.4791693388572489e-09,3.7097490257079e-09,1.978602670120588e-10,5.354487755620951e-09
22.068344874134436,5.558215817936475e-09,1.4783381286120135e-09,3.709606917167034e-09,1.970436431972e-10,5.3557103322419696e-09
22.078344124190682,5.5549069434558955e-09,1.4788808140377079e-09,3.7144098014358384e-09,1.9732381648632588e-10,5.355999635415804e-09
22.08834337424693,5.55318416533819e-09,1.4773621512021803e-09,3.711495169955207e-09,1.9768644568992302e-10,5.350921557000567e-09
22.098342624303175,5.555582190185016e-09,1.4794534565743126e-09,3.7088588317450693e-09,1.9684032280974781e-10,5.3556765591210605e-09
22.108341874359418,5.555296703235522e-09,1.4776293466218835e-09,3.7106979761996817e-09,1.9762371252859086e-10,5.357301523239239e-09
22.118341124415664,5.5558934402876326e-09,1.4765896831965824e-09,3.7110433978940584e-09,1.9732370201017492e-10,5.356118405748291e-09
22.12834037447191,5.551166195656501e-09,1.476900683560876e-09,3.7125417360856213e-09,1.9725515032840053e-10,5.356940112174666e-09
22.138339624528157,5.556352836393909e-09,1.4778332451446573e-09,3.710068870617074e-09,1.980609072069539e-10,5.357422235440638e-09
22.148338874584404,5.558890842118457e-09,1.477992710178593e-09,3.713734802902337e-09,1.9800786079525904e-10,5.357893094476457e-09
22.15833812464065,5.554250196952243e-09,1.4778736647749102e-09,3.71140350269802e-09,1.9719156348339636e-10,5.355856755658603e-09


==> figs/data/cyl_fk02/spectra_v.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.1809985495945751e-31,2.689437916293579e-32,1.9962247196688075e-32,1.197179111369254e-32,3.770400639532132e-33
0.00999900009999,0.364295315199728,0.030576466718069593,0.020995625016174236,0.01216866497543749,0.0075161231179206225
0.01999800019998,0.2219708670900311,0.03933116785250941,0.03405260196323201,0.011295487861033758,0.001569812272459609
0.02999700029997,0.2754604799406233,0.023922973811137293,0.02196775768506617,0.014043500935613129,0.0009642167926081508
0.03999600039996,0.17021696672729925,0.023555561537081847,0.013940422436157432,0.006619705109169992,0.0006468853577019807
0.049995000499949996,0.1097479862545171,0.03938777313237425,0.019901738028338882,0.011505677553864505,0.00018243137580414734
0.05999400059994,0.18563094923335427,0.036471919083796406,0.009884687889736232,0.014879972577477672,0.0004873690391095523
0.06999300069993,0.14171456527347143,0.05882138021833551,0.02831690145726882,0.014272597526667407,0.0003117640854296431
0.07999200079992,0.1074987661306099,0.04635324967292703,0.01620549581276457,0.011055441424405937,0.0004762948043047732
0.08999100089991,0.18419053493079038,0.0688282028106528,0.027261721403977434,0.014162956824294567,0.0002789806256759613
0.09999000099989999,0.13269695441688087,0.03331715133648354,0.019711651737639953,0.019223946543254614,0.00035023848628944817
0.10998900109989,0.1604239219953821,0.09043630318256325,0.04366718276835085,0.010616733724541914,0.0002486684281660965
0.11998800119988,0.10676872120206098,0.033623664050360894,0.015924360840611627,0.01640326976531657,0.0004321929829003197
0.12998700129987,0.32482473422182623,0.058756319165652285,0.04044294688351163,0.037008808217335765,0.0002273536200446619
0.13998600139986,0.1562462546623589,0.028727276129677726,0.013634128555709207,0.02052477113193344,0.00013898717788698387
0.14998500149985,0.15914512745932624,0.07501046915540363,0.0514249554786884,0.038131057451218434,0.00010899915608681061
0.15998400159984,0.2257397168789396,0.11712756729262844,0.056815489668968155,0.032854857602505776,7.605788515942886e-05
0.16998300169983,0.40605107916544914,0.2755971689678939,0.20612661776797694,0.13726192603412551,0.00015150521983685496
0.17998200179982,0.4099693769044589,0.33734901191838185,0.25648451449724397,0.19056727189941022,0.00010382755568632629
0.18998100189981,0.684110568816249,0.44700755586882124,0.24863167396496558,0.08058876005139534,0.00035393052735568513
0.19998000199979998,0.9720727772612726,0.6527044835840754,0.5142200583688036,0.35610335323962816,0.000555229830834025
0.20997900209979,1.030177583502378,1.0303295974998603,0.8135047806698722,0.6602019656167989,0.0002674019415295893
0.21997800219978,19.852278822421084,8.854911575974244,6.448039000228715,3.953079020505853,0.000864899555583674
0.22997700229977,0.39726302070870145,0.2528812957630116,0.2509591713510455,0.15655656932757733,9.63288099902037e-05
0.23997600239976,0.30196904094271515,0.18366131521408707,0.2496896654708863,0.15955887193492968,0.00012004562981662189
0.24997500249975,0.14616968319408577,0.10058690884438697,0.11024602687644966,0.17949666312838444,0.00011184769291292412
0.25997400259974,0.2021010198171888,0.0665908022036165,0.049286418267667685,0.014293618871862002,5.5551946248723905e-05
0.26997300269973,0.1341344636937189,0.04833439738321775,0.04493438232950307,0.007166944518925927,4.098484138477064e-05
0.27997200279972,0.1988695497494148,0.04282684544611427,0.05106389883953707,0.05565804449048204,5.87277333158505e-05
0.28997100289971,0.15348319009628836,0.1048935146035486,0.08476223942905878,0.046333119310235295,7.235019826316973e-05
0.2999700029997,0.22628341103867614,0.08143695859932136,0.037575157520240855,0.06492728112643611,2.894573919937503e-05
0.30996900309969,0.07168530654475394,0.037060150445571996,0.03739685072431571,0.03177894948502907,2.4651151555995484e-05
0.31996800319968,0.14665208372040342,0.1632236910162312,0.08958501221564039,0.07047842905637038,4.274958264176652e-05
0.32996700329967,0.08889943873173284,0.032356816207405756,0.032970972567812895,0.012194084915080325,1.888427805197613e-05
0.33996600339966,0.13872076392520388,0.04835060425754152,0.021765702333813718,0.02013639309757228,2.2139458707234305e-05
0.34996500349965,0.08370560634256807,0.033595207364445566,0.02235709494639079,0.01308788959149744,2.603436834055797e-05
0.35996400359964,0.09383474946687566,0.035041535196763174,0.036146788161388166,0.010225179565928241,2.7292168423744544e-05
0.36996300369963,0.1371497302394051,0.08230384340478217,0.03136819994061601,0.028285817258729473,2.1613193158356326e-05
0.37996200379962,0.06317436085008529,0.025847863532299054,0.014388192006366365,0.006558063690667845,1.8435094668481962e-05
0.38996100389960997,0.052304984984640236,0.017115989891603477,0.023103513728587096,0.03688676534160431,1.825363310187179e-05
0.39996000399959997,0.10992673903820031,0.05885207473868374,0.04162060449926343,0.017658513901666707,2.169815486053312e-05
0.40995900409959,0.07009153228840395,0.05176130988131409,0.03318516086811858,0.022413080610227815,6.272672612742746e-05
0.41995800419958,0.056471913493778246,0.015485335778115677,0.028355059095299763,0.01512662971341174,5.676702379871565e-05
0.42995700429957,0.037633547735703,0.027534251045769086,0.02027969340610904,0.018346071556004498,4.542143043424187e-05
0.43995600439956,0.058941801720972395,0.022807895127717706,0.023956594098200192,0.005963228166802786,3.4801593703198726e-05
0.44995500449955,0.06997590414218828,0.03025676324522188,0.039480130706718346,0.0226494912925678,2.295481030041316e-05
0.45995400459954,0.0801559900325666,0.033350467851299824,0.020980639677237834,0.012364842145052592,1.5975360460669074e-05
0.46995300469953,0.06743768058933523,0.020418202219805122,0.009655328009394228,0.015061720127955541,1.826662708130476e-05
0.47995200479952,0.08485124347487827,0.05204257352289411,0.017566334510219692,0.0053335029182760615,1.0505284575034954e-05
0.48995100489951,0.06512753911505362,0.013151327041336897,0.022395698041380075,0.00660645726151534,7.148706592245242e-06
0.4999500049995,0.06993877264861927,0.036709669393082824,0.015812311345815643,0.009557583271826101,8.161493384519589e-06
0.50994900509949,0.037429262155402064,0.02309520081936537,0.01842843446806357,0.026269364848295264,7.219179073707547e-06
0.51994800519948,0.03402857880018567,0.02267381483562586,0.01616421142574382,0.009694267449247238,1.2363671653459004e-05
0.52994700529947,0.06083061754116539,0.05454715877559948,0.032910612363132544,0.02254457654175507,1.168561865873152e-05
0.53994600539946,0.05900722688183848,0.017160579789242316,0.016332046765061146,0.010818008597490924,1.4673604740119092e-05
0.54994500549945,0.06588416274470056,0.018800716592150483,0.005801346472217762,0.005539977762395013,1.2818824571719664e-05
0.55994400559944,0.034794688044392154,0.028020026817959953,0.01721757750213976,0.005532476143092023,1.216101443510199e-05
0.56994300569943,0.041806376359407975,0.019460793836440334,0.006900467976782185,0.014991045524976276,2.2936793025850905e-05
0.57994200579942,0.053139380599185194,0.05331976870950293,0.026022508388664805,0.014200809700015318,9.262710543447937e-06
0.58994100589941,0.038010864058844684,0.05456861617895044,0.018390127010758834,0.006423619988294317,1.4950822295089002e-05
0.5999400059994,0.031103963903296755,0.03807298201078974,0.023704630752402322,0.011624240874412953,1.9522319562804753e-05
0.60993900609939,0.05548441714705388,0.022190796065603164,0.009329727406910538,0.010318937746712343,8.450429972243903e-06
0.61993800619938,0.033833777752074315,0.03409562636522649,0.02679826407421123,0.008564967568125973,2.011778689697891e-05
0.62993700629937,0.07600262071129264,0.0963778773015016,0.061761688379165625,0.020954686449988862,1.9034957122309398e-05
0.63993600639936,0.14640189944462462,0.04418764515951694,0.02829416169087024,0.00804492262125716,1.2988308792694021e-05
0.64993500649935,0.09735904012439545,0.2124767439559557,0.10781071861364803,0.028215172257367315,2.3311772661878653e-05
0.65993400659934,0.07622532940044999,0.059721468908310274,0.03683927527875154,0.026119125303802587,1.0622404923686091e-05
0.66993300669933,0.04976806630649496,0.11153080056344378,0.07932187320985645,0.014220184737358036,3.47457765557012e-05
0.67993200679932,0.05073763464111146,0.028030626306390062,0.02857617573607237,0.008499317394915275,1.209564605329487e-05
0.68993100689931,0.032083207526850344,0.04548615309833952,0.034072774161189895,0.02548282076599982,1.0398668643341803e-05
0.6999300069993,0.017144247693009512,0.029183235794562494,0.01165514908604979,0.010710855201821693,1.8291723839802484e-05
0.70992900709929,0.026512743116942135,0.014249812474813047,0.006546951005325085,0.011654113302609206,2.1374464031774345e-05
0.71992800719928,0.03719327230951887,0.022816681119274825,0.011759145297289768,0.01491043453369334,1.498480978108117e-05
0.72992700729927,0.01722176996964369,0.016904679254953738,0.01082025465289434,0.004948402264389392,2.3282271732667802e-05
0.73992600739926,0.01959032616768066,0.0135785109837847,0.007305464081193122,0.007819633354614169,2.4121418410688436e-05
0.74992500749925,0.02126584052948415,0.02388583448212657,0.01455025592919692,0.005587556214942917,3.769965024103044e-05
0.75992400759924,0.02855702624474804,0.010296524286306397,0.019571883339537865,0.010672874629477315,2.634904090227868e-05
0.7699230076992299,0.0221012142113138,0.01126844002487713,0.012019052396893434,0.005402587797633991,3.58823748440813e-05
0.7799220077992199,0.01489525863893526,0.01486203426178683,0.009592845177791248,0.002623558663190128,7.109156040209128e-05
0.7899210078992099,0.018673783821887086,0.023074980503363172,0.010042166751213475,0.0015270518691798077,3.7148488331396666e-05
0.7999200079991999,0.022838764067296798,0.017293312970928423,0.004074681691719761,0.0031843501918513767,3.828244494680297e-05
0.80991900809919,0.014725151692046714,0.011715891624369035,0.016343642990804562,0.0034927620088809055,0.00010007848585162938
0.81991800819918,0.014567381839473948,0.0140122199144635,0.0031523812020879476,0.0037522408763763643,3.602610493738666e-05
0.82991700829917,0.024871738784873653,0.00894241002402093,0.004474652286547009,0.002733906632266951,4.184882737798639e-05
0.83991600839916,0.011940520013400966,0.010567115087676247,0.006206586800740521,0.0033124238559158123,3.680565807392246e-05
0.84991500849915,0.01341573309673511,0.007680905389929773,0.005497707602863939,0.0016099742973562266,3.7175868432757376e-05
0.85991400859914,0.017945164702592057,0.0050025214509928665,0.005003893685098055,0.004152640326032154,2.445393060223818e-05
0.86991300869913,0.024802705938098083,0.006296222856585487,0.005440502022109016,0.0016994195756534682,3.680766045516754e-05
0.87991200879912,0.026322133814155872,0.01318790622511965,0.005635141846805801,0.0030820674152696125,6.257172985453339e-05
0.88991100889911,0.009606757820008577,0.010865267465865393,0.005990555067204514,0.002275644473984756,4.7903053407633485e-05
0.8999100089991,0.011853878506850093,0.01070423794221981,0.004971699313780992,0.0017531565522386696,4.033279359087895e-05
0.90990900909909,0.020493830745089106,0.0057631819318821696,0.0032640051954081046,0.0036613105177757455,6.8968601837893e-05
0.91990800919908,0.013085756921525225,0.008274906980298322,0.004224074790889255,0.002115196513880104,2.3897174368548126e-05
0.92990700929907,0.01363660395315334,0.007541865824172116,0.0050326369743794,0.0009587557065669526,3.909000847568171e-05
0.93990600939906,0.015461982546842102,0.010343849525432535,0.0037293232343815754,0.0020675152477985606,4.128299057648283e-05
0.94990500949905,0.013172226962297338,0.01195112742355039,0.006143499142139969,0.0011385279499161146,3.229474706224327e-05
0.95990400959904,0.009723424770191289,0.01058660427377849,0.00513102186678909,0.0019739750528263342,4.261330669012954e-05
0.96990300969903,0.009808061880307618,0.005915922759311463,0.008541508700439408,0.004873676872264677,5.045481420308503e-05
0.97990200979902,0.013708236619902506,0.01364437188422844,0.006901005523905761,0.004084229217941165,5.019292152449352e-05
0.98990100989901,0.01723188514889262,0.011367019545046092,0.003620244964355695,0.0014905189983092986,6.059437196341293e-05
0.999900009999,0.012369544603949819,0.010649448207335698,0.006326701396722341,0.001471935945311363,7.368267175131129e-05
1.00989901009899,0.016544636038929694,0.008072073498265536,0.0046256205505076425,0.0017491742440281868,9.177083982065164e-05
1.01989801019898,0.010982940780743087,0.0035984511416608128,0.00260118313287446,0.0012953963847408434,4.090058254771382e-05
1.02989701029897,0.008698018542359685,0.008845779820329438,0.0044592507299743055,0.0010420985012511055,3.473195751278725e-05
1.03989601039896,0.009106453282128144,0.006320773892761008,0.0034540345526610965,0.0019169002415896786,6.104653295373853e-05
1.04989501049895,0.006057238476996701,0.007302188885754972,0.0073445907727994215,0.0020111945200441688,8.348490500247826e-05
1.05989401059894,0.008493168474152327,0.009569096153358464,0.005579399163487922,0.0006946710196245254,0.00013111334426399346
1.06989301069893,0.010874982962884569,0.0041854724765168164,0.004276898803956007,0.0013785744062081453,0.00012152673777269254
1.07989201079892,0.008189979953969313,0.007381522628751083,0.006147673786799963,0.0014727597156399704,0.00011394780014633459
1.08989101089891,0.0074835978793038205,0.007512377356831602,0.005001286773153863,0.0022221724073239143,0.00015580394827686422
1.0998900109989,0.008402552238843338,0.007753704586132342,0.0025515567551136404,0.002079979401778571,9.368120094656528e-05
1.10988901109889,0.005545073423629131,0.00468605852662035,0.005684205199097463,0.0013246572717747311,0.00010233614203125853
1.11988801119888,0.008256902371986563,0.009312602325675521,0.004089952679656609,0.001467919920953828,0.00010033691538072667
1.12988701129887,0.00854594440715087,0.0037355175034964674,0.003327790942862438,0.0007090030370215067,0.00010951704293706273
1.13988601139886,0.007063216601636474,0.0033115501382006917,0.0019414278136169055,0.0009845448216079004,0.00010121324024318497
1.14988501149885,0.005278769798946974,0.005342508573614199,0.00299687591862034,0.0016781233437315195,0.0001322241949180264
1.15988401159884,0.007871453074372547,0.005142466627771429,0.0019752287979921688,0.001011952567916415,0.0001159339369024553
1.16988301169883,0.00532083765180791,0.007432375620298225,0.005162396901895535,0.0011069756350193367,0.00013626784074887338
1.17988201179882,0.007755144883214954,0.0078001677007061565,0.0031297438570364864,0.0008864504005456193,0.00014188597514143108
1.18988101189881,0.006265560801886695,0.0031178749644495173,0.003387786587464434,0.0008649157229648291,0.0002113201240710562
1.1998800119988,0.008376774318687549,0.005922067123250817,0.0021642322956047485,0.0019957879029196862,0.00018634830088543644
1.20987901209879,0.00813551435302701,0.0046880225015571274,0.0017134908557993496,0.0007500267202353179,0.0002089171454574846
1.21987801219878,0.0040102383453100065,0.00563494860161701,0.001878704384325782,0.000767063274931933,0.00019043366305463826
1.22987701229877,0.0049719557904651865,0.005515265558977802,0.0017545654044603075,0.0010013241280914732,0.00017790097547562894
1.23987601239876,0.006733724423028234,0.001962353621921281,0.0014607593320042258,0.0009938291889694246,0.00015917231091262934
1.2498750124987499,0.005113088243176461,0.0023405604464052107,0.0026484073227290403,0.0010025104914902197,0.00019737638417309874
1.25987401259874,0.0037527741458796933,0.0052915594168079505,0.0018921321500335383,0.0012740396326299428,0.00015147702720543573
1.2698730126987299,0.0058314404795104646,0.0037971317213384135,0.001347649746127485,0.000907783830747763,0.00014342011446150948
1.27987201279872,0.006469976389831033,0.002193525241076767,0.0016551597778964229,0.00046894646787705847,0.00017280255896684303
1.28987101289871,0.0038827695941877544,0.0038151141708873603,0.0024124036513431093,0.0010270956064305486,0.00020871216750592065
1.2998700129987,0.004555583591874281,0.003862293397115364,0.0011633318768461335,0.000949243075569204,0.00018422449285368178
1.30986901309869,0.003792227567484302,0.002418441833373106,0.001849667784570294,0.0007863715078693693,0.00018933544760379306
1.31986801319868,0.005246231990257299,0.0030913769920376854,0.0008652256645140189,0.0004900381125072507,0.00016762891903317822
1.32986701329867,0.003117469161590677,0.003051425928514444,0.0012896499048666492,0.0004737941480669488,0.0001800770929757552
1.33986601339866,0.003501780852920059,0.0038894721919851072,0.0014373330804866202,0.0009126809712197163,0.00013615503117443
1.34986501349865,0.003151033860213222,0.00249645630389441,0.0011423090398258724,0.0006240511226032948,0.00014768026716854404
1.35986401359864,0.003921100272233409,0.0033950942719762982,0.0013932456635103272,0.0004893829129453372,0.0001271904145507854
1.36986301369863,0.0022717169382480977,0.0028797584951238218,0.0014742492225533264,0.00046535196385741,0.00011626269993419965
1.37986201379862,0.0023616945137312833,0.0020093654520467194,0.0007870828045942648,0.0002647011661291536,8.511689903009848e-05
1.38986101389861,0.003088024048043497,0.0018581033169570791,0.0005787035901430192,0.00033563478595310167,6.503084828802105e-05
1.3998600139986,0.002130458187701745,0.002157201407598552,0.0011180044743770879,0.000443809315862869,5.707022008940724e-05
1.40985901409859,0.004762937731678489,0.0016266125618236,0.0006472588529574434,0.00034775994858032074,5.397813499567845e-05
1.41985801419858,0.0030817099426036975,0.001327218347611014,0.001060406459859539,0.00024425450515755967,3.220367616430668e-05
1.42985701429857,0.00406367056726024,0.0013874641470885843,0.0009964883483890503,0.0001688277565660915,3.211903218357611e-05
1.43985601439856,0.0028522598951059323,0.0016473129874575582,0.0007559862348164541,0.0005445752688924613,4.485862347215121e-05
1.44985501449855,0.0033463826591740957,0.0016727138444198573,0.0004263451350118203,0.0004899031154953796,4.633534556428106e-05
1.45985401459854,0.0015653081208691366,0.0014580586800698704,0.0006868171586038972,0.0003506709620515839,1.7660985186262902e-05
1.46985301469853,0.0023628333860144443,0.000993293563591631,0.0007358433572742834,0.0002614198917522129,2.5746042289353003e-05
1.47985201479852,0.001972857518948876,0.0019004423155242092,0.0008368565268428699,0.0002217631968586247,5.102123622237566e-05
1.48985101489851,0.0019272484817034422,0.0010653327276676757,0.0010567798928046192,0.00022847520431535547,2.8449991095645865e-05
1.4998500149985,0.00321956292594594,0.0015408002066793045,0.0004876596877846506,0.00021850968413632792,4.4366276147580946e-05
1.50984901509849,0.001980276593082558,0.001055415044709598,0.0005595260504525492,0.00013978668013743377,7.284448465544826e-05
1.51984801519848,0.0015236058071389418,0.0012134009091015342,0.0003722647867827276,0.00019893170655419212,3.366142984704267e-05
1.52984701529847,0.0018288703072701792,0.0006718656147285688,0.0005047502137035374,0.00016826066890266713,1.2212690395777156e-05
1.5398460153984599,0.0016389691274629119,0.0016276709045725507,0.0009023631208340271,0.00015547407700360535,0.0001357422898782733
1.54984501549845,0.001926845267855116,0.0011805978603647372,0.00048722140062357536,0.00016767911995907962,0.0001744351876591474
1.5598440155984399,0.0008109680946630157,0.0009673142117561601,0.0005958024467363974,0.00016761406077821526,5.979323772761854e-05
1.56984301569843,0.0014773770776482986,0.000643264743890436,0.001095091179905972,0.00013123444455132198,0.0002882281204614113
1.5798420157984199,0.0014752039504437903,0.0008436244612985576,0.0003853527763384956,0.0001003152594388786,9.356990225413094e-05
1.58984101589841,0.0011437763161420529,0.001041247296259557,0.00048218952410083776,0.00014606093136251106,0.00019833967545526305
1.5998400159983999,0.0014268279475433705,0.0008231090675709302,0.0002849092062170598,8.936449547200382e-05,0.0014387896836764603
1.60983901609839,0.0012768733470742738,0.0006269396791221093,0.0004487343344690635,9.598859817489726e-05,0.00043045085132962255
1.61983801619838,0.0009283234519843793,0.0009154119030059254,0.0003869041381099103,4.6592870537256055e-05,0.0014218558988990358
1.62983701629837,0.0015207273715506042,0.0005755677167439918,0.0003119319735230245,6.182657837256157e-05,0.0007222293418651701
1.63983601639836,0.0007549996792223504,0.0008054291097598136,0.000228189939133637,7.352256493145344e-05,0.00025028894125663366
1.64983501649835,0.0007061608385763952,0.0007662634321699451,0.0002472574086836238,6.063343008718936e-05,0.0016563743656173454
1.65983401659834,0.0009716426518518898,0.0004869514482962048,0.00035687974485121564,0.00012734781633576823,0.0015728455124001815
1.66983301669833,0.0009171275859390458,0.00047167551681702506,0.0002764443808364257,4.2209016073668094e-05,0.0006502817658691712
1.67983201679832,0.0006198255097157894,0.0006398421096711854,0.00018893561809082174,6.539462951630068e-05,6.314102631471287e-05
1.68983101689831,0.0011973841632009067,0.0006658865377675319,0.00023909553774257558,5.060711763209511e-05,0.0002705239685957374
1.6998300169983,0.0006165075516036618,0.00046320137805203456,0.00016796652847141357,6.090743273487074e-05,8.699166289361836e-05
1.70982901709829,0.0006418794098093791,0.0005536532124555103,0.00023160378832750374,5.7709068902071175e-05,3.1644452570578524e-05
1.71982801719828,0.0006331063276515005,0.000501461178800257,0.00019884304710607344,3.341135068667241e-05,5.715442652395817e-05
1.72982701729827,0.0008124431288072243,0.0005873459382523979,0.00023974053603320063,3.585133491151347e-05,4.9874807828056175e-05
1.73982601739826,0.0008259584535077124,0.0003143474525279729,0.00013587389618914726,2.9758129540788244e-05,3.8025008982012985e-05
1.74982501749825,0.0006052700910317002,0.00037637344811352805,0.00015873872745399825,2.4836032129462133e-05,4.271291562695279e-05
1.75982401759824,0.0006503461133031881,0.0006549783146352084,0.00023799885910956537,3.774649639046874e-05,2.083573301598854e-05
1.76982301769823,0.0006008892648081236,0.0005070561300676024,0.00020261357387610368,4.307027615403651e-05,3.17880298739265e-05
1.77982201779822,0.0008047531593663299,0.00024713050153198,0.00013293233773823882,3.553156660010631e-05,2.1582190546532265e-05
1.78982101789821,0.000504522666477331,0.0003393443186389605,0.0001688486380608385,3.7761616326969414e-05,1.1346889547439958e-05
1.7998200179982,0.0003358759549549462,0.00031136961811626475,0.00014434503679161488,3.0147291669728444e-05,1.3962015001117893e-05
1.80981901809819,0.00040997209393190456,0.0004123620956209376,9.99285765679252e-05,3.120871034534326e-05,1.5255854176170656e-05
1.81981801819818,0.0005921706159660574,0.000335454065833013,9.62118885724179e-05,3.154240254450053e-05,6.546157497944036e-06
1.82981701829817,0.000628238554039529,0.00022420763614060512,0.00012446580325588431,3.034442845947234e-05,3.373664449616491e-06
1.83981601839816,0.0005357143735143306,0.00027421388146492756,0.0001062851398067491,1.9949631190815748e-05,5.894547608301536e-06
1.8498150184981499,0.00047759241239282425,0.00029236194547162004,0.00010999113360433037,2.3070408337818146e-05,2.5946768499476898e-06
1.85981401859814,0.00039309090332540896,0.0001563362993462049,7.43600910833781e-05,2.3928411699987455e-05,3.922217929069847e-06
1.8698130186981299,0.000400364249708009,0.0001720779211205203,5.8866298912167494e-05,2.1661705065859268e-05,4.280802855803508e-06
1.87981201879812,0.0002693678092731067,0.0001181517698994077,6.636472113394512e-05,2.6438353026282977e-05,2.7195685998392516e-06
1.8898110188981099,0.00046567924584404243,0.00024726812327520296,6.714911670332354e-05,2.248927549272954e-05,2.3301791576310042e-06
1.8998100189981,0.00038994181495308254,0.0002112190800592218,6.57087660192808e-05,1.996025048031204e-05,3.735663044545013e-06
1.9098090190980899,0.000509109182140797,0.000160776836730799,5.5778177458423316e-05,1.8801040537876758e-05,1.5002142508836742e-06
1.91980801919808,0.00022235726840336107,0.00011184522527051216,4.8001188883756234e-05,1.8179684550308216e-05,2.005270823129356e-06
1.92980701929807,0.0002721402870383204,0.00015970137795608534,5.368372389912997e-05,1.9173359073368157e-05,1.103630422484706e-06
1.93980601939806,0.0002598234993039337,0.00014769050509295964,4.3230839580197924e-05,1.6786578325693783e-05,1.6346560533702355e-06
1.94980501949805,0.00027685458370525664,0.00016626208502731773,2.8177585896837737e-05,1.6453020351149764e-05,2.7592453963530528e-06
1.95980401959804,0.0002961030895741362,9.926286503213696e-05,3.478033437775853e-05,1.4283513348874594e-05,4.783579121935635e-06
1.96980301969803,0.00021555259055748834,8.416097465619438e-05,4.6669689647187756e-05,1.454423516020953e-05,4.11944520539348e-06
1.97980201979802,0.00019355473543306514,0.00010144797798478928,3.2709901001342126e-05,1.3411976698717774e-05,3.7028386518011946e-06
1.98980101989801,0.0002002699741835392,0.00010992460299802488,2.947296599374704e-05,1.3354614423245048e-05,6.28518361266176e-06
1.999800019998,0.0001886428689989077,8.158234968856072e-05,2.773208636207193e-05,1.2364651760248487e-05,4.5339981635056875e-06
2.00979902009799,0.00025942712771328944,0.00011891784920886775,2.6215683964090983e-05,1.2958853253042672e-05,2.776172467494892e-06
2.01979802019798,0.00015133478927333537,7.60346461186773e-05,3.6497781705811585e-05,1.209536908408904e-05,4.8590338780648334e-06
2.02979702029797,0.00023003421410127393,0.00010079473799846335,3.4109517044442934e-05,1.2141422619929342e-05,4.171387125232371e-06
2.03979602039796,0.00016759589965774797,0.000125456585537668,2.363075467122938e-05,1.1470653750224876e-05,2.0978066493571446e-06
2.04979502049795,0.0001637568750787979,8.606848790274963e-05,1.1086997913911322e-05,1.1989991960698056e-05,1.647174736218239e-06
2.05979402059794,0.00017106430428444856,6.173685289966137e-05,1.682465888613977e-05,1.1497370230724203e-05,1.483237810805287e-06
2.06979302069793,0.00016313328239949326,8.751781955674001e-05,1.4494875457199581e-05,1.1258972769369731e-05,2.227185175619103e-06
2.07979202079792,0.00016197170578402276,7.963487232656179e-05,1.479115009070756e-05,1.0745858340674959e-05,1.2496709739106798e-06
2.08979102089791,0.00022252472712047636,7.139241070107331e-05,1.1809818152903068e-05,1.0397511317260837e-05,2.134109919543771e-06
2.0997900209979,0.0001842354325414295,6.0613825887119866e-05,1.1453499721270232e-05,1.0537817404836606e-05,1.2610641359365359e-06
2.10978902109789,0.0001541291214279212,6.572699261082183e-05,5.717506153671911e-06,9.793347565782039e-06,5.056283164103019e-07
2.11978802119788,9.822535510166394e-05,5.917620720308042e-05,8.537076260175078e-06,9.576065665282466e-06,1.0054781968853034e-06
2.12978702129787,0.00013821431944168586,3.779218220506064e-05,1.2591518449876533e-05,9.30148467901189e-06,2.0524142965714442e-06
2.13978602139786,0.00018835203815944636,4.3959804933023024e-05,7.407199574517418e-06,8.998743241893868e-06,3.992886902064139e-06
2.14978502149785,0.0001864336543942384,2.7326882877915875e-05,4.713034093878269e-06,8.858922878957491e-06,1.1604607088168957e-05
2.15978402159784,0.00010730944329143074,3.791725980383037e-05,6.352348695530485e-06,8.683034434282623e-06,2.4635522236536397e-06
2.16978302169783,0.00016323489319045368,5.040285112158936e-05,3.4141933769297885e-06,8.447049640366837e-06,4.23681915011831e-05
2.17978202179782,9.151026778361795e-05,4.638968037656867e-05,5.0517785994062764e-06,8.17483858996814e-06,5.773519928014831e-06
2.1897810218978098,8.653995410801897e-05,3.911661390801306e-05,3.6204809731051462e-06,8.013822058220714e-06,2.1105170961748422e-05
2.1997800219978,9.816094859696649e-05,3.794272921160619e-05,4.740029392753758e-06,7.938438889939751e-06,1.0714940774567606e-05
2.20977902209779,0.00010620400379051384,2.6646726417409035e-05,3.8055745385255037e-06,7.673669818485768e-06,1.8645828060453948e-05
2.21977802219778,8.909012124115723e-05,3.3979511004134916e-05,4.069374090772949e-06,7.504288816202959e-06,6.809549201938739e-06
2.2297770222977698,0.00010597009068186412,1.822989151096886e-05,2.192414640286631e-06,7.329104620158612e-06,6.170979508943659e-05
2.23977602239776,8.195606829166457e-05,3.7087510620429754e-05,1.309678939316542e-06,7.220937096270859e-06,1.2285745098893422e-05
2.24977502249775,7.064507541829724e-05,2.4146416947599163e-05,2.0458497621470443e-06,7.055180153637818e-06,6.929738345246321e-06
2.25977402259774,0.00010141799557879007,2.7327779660494302e-05,1.3841020852394364e-06,6.891145573803182e-06,2.956309172733021e-06
2.26977302269773,8.367512369939203e-05,3.329485509412341e-05,1.492860604050108e-06,6.792549786459905e-06,1.277038026099178e-05
2.27977202279772,9.63452714123889e-05,2.528464504347761e-05,1.5295463864085111e-06,6.6811650079472805e-06,4.693333021470801e-06
2.28977102289771,0.00011286840188472315,2.766468960669299e-05,1.660354603824924e-06,6.571870887096918e-06,1.4684974194749357e-06
2.2997700229977,4.9652567054623e-05,2.5375371733789194e-05,9.031889468354299e-07,6.462383885350745e-06,1.1245993200382218e-06
2.30976902309769,0.00011022887943342725,1.9092538007954325e-05,7.549135127124205e-07,6.2696305570895355e-06,3.053404496404842e-07
2.31976802319768,8.429813999489533e-05,1.8738921506716432e-05,9.228600897469546e-07,6.164998321591913e-06,1.5908245847952643e-06
2.32976702329767,6.586555754935779e-05,1.7937850534152756e-05,7.374510326268745e-07,6.049578035477008e-06,3.5740571754513494e-07
2.33976602339766,5.220727916241718e-05,1.7595367436498108e-05,9.363984389576766e-07,5.927114869573441e-06,8.88254239334662e-07
2.34976502349765,6.798133942060634e-05,2.2768113896147386e-05,7.389795166414198e-07,5.7863652309336985e-06,4.926483355223204e-07
2.35976402359764,7.311188341532269e-05,1.4323843430575129e-05,6.839051110978492e-07,5.652735693314133e-06,5.823341700997285e-07
2.36976302369763,4.326954534601629e-05,1.2580788078120679e-05,4.291446838491306e-07,5.555485765508947e-06,8.11872754686821e-07
2.37976202379762,3.79835958141963e-05,1.3253643430792763e-05,3.269749998447927e-07,5.426137288922556e-06,7.16817897872396e-07
2.38976102389761,8.483290686866898e-05,8.900631884549103e-06,4.6088280603291464e-07,5.308736799195623e-06,7.368335321030358e-07
2.3997600239976,4.653990996386848e-05,9.631607025914809e-06,4.924411984004026e-07,5.153829426171559e-06,4.4055983314620344e-07
2.40975902409759,4.879166736081061e-05,7.556029833754027e-06,5.477445391479278e-07,5.12383158734608e-06,2.9847434565558416e-07
2.41975802419758,4.004751436919103e-05,8.738890193571987e-06,4.322957811506703e-07,4.9532541764785375e-06,5.239032605175478e-07
2.42975702429757,4.2804918146916174e-05,1.0843821006663002e-05,4.4989531346761705e-07,4.891989325622835e-06,6.008277054722033e-07
2.43975602439756,1.9341505211349938e-05,9.572591452452526e-06,4.034368399377375e-07,4.751458779857847e-06,6.297621143957145e-07
2.44975502449755,4.1325632050014785e-05,6.174637871705028e-06,3.3997782720921667e-07,4.586222187659801e-06,5.866546298663768e-07
2.45975402459754,2.9292181521222404e-05,6.008143297160615e-06,4.550850696738311e-07,4.565528716421202e-06,5.791719729589313e-07
2.46975302469753,4.6224312717810777e-05,5.702979485899301e-06,3.1367173778553547e-07,4.521642761662346e-06,2.386712312617984e-07
2.47975202479752,2.9513878106526094e-05,4.949802581650908e-06,3.710013448007025e-07,4.3415635168159835e-06,5.032648058769773e-07
2.48975102489751,4.997604655761288e-05,3.945863429248186e-06,3.307027910322072e-07,4.215997186923694e-06,2.9748167524779084e-07
2.4997500249974998,3.869393450666478e-05,6.590417107425917e-06,2.837905689980607e-07,4.174746366656923e-06,2.1402420137769215e-07
2.50974902509749,2.8638707354585617e-05,3.6440863151728265e-06,3.4270722028150023e-07,4.174606502124563e-06,1.94981010231566e-07
2.51974802519748,3.249953054251796e-05,6.33191091763757e-06,2.790446293936151e-07,4.074947783867157e-06,3.493189746760048e-07
2.52974702529747,1.7326750160547243e-05,4.712484468489677e-06,2.796551718347195e-07,3.97031604522954e-06,2.6850954943911873e-07
2.5397460253974597,4.1671291161107575e-05,3.4094987762677703e-06,2.5294686958131265e-07,3.851236414657707e-06,6.340310110769745e-07
2.54974502549745,2.6782008995408756e-05,3.6034018866018118e-06,2.2900499729085411e-07,3.8383296380879935e-06,2.5147117080365297e-07
2.55974402559744,2.858114581545178e-05,1.9373695743739975e-06,2.5495737099677455e-07,3.7883844191836866e-06,3.5878117521664923e-07
2.56974302569743,2.556567012065769e-05,3.6194890202269237e-06,2.1288863422418452e-07,3.646968875297099e-06,3.5356075239130336e-07
2.57974202579742,1.8810031171688926e-05,2.6752128719139287e-06,2.5067812976272745e-07,3.548998109422598e-06,4.41843438167713e-07
2.58974102589741,2.064373446975457e-05,3.0617506715085623e-06,2.2514464885687787e-07,3.576063849177961e-06,1.579473504456101e-07
2.5997400259974,1.8061028309364115e-05,3.097790824516268e-06,2.1921040143557154e-07,3.511178681301565e-06,5.895005886032032e-07
2.60973902609739,3.852580194272126e-05,2.6552619228231834e-06,2.147239874642516e-07,3.3685105222594444e-06,3.63370015675124e-07
2.61973802619738,2.2187568821494887e-05,1.7174700614355263e-06,1.8790166044775127e-07,3.349639809335211e-06,1.134945907788193e-06
2.62973702629737,1.8313869736678215e-05,1.1306767659480185e-06,2.0275690095768126e-07,3.2779067742813752e-06,3.5913366150167734e-07
2.63973602639736,2.134102787529865e-05,1.9712435683947092e-06,1.864543480065896e-07,3.2355797806378983e-06,5.490171361968891e-07
2.64973502649735,1.7231391862276648e-05,1.4003507052418524e-06,2.0146082433874092e-07,3.1749988924342106e-06,2.2930373488331376e-07
2.65973402659734,1.3348407200912547e-05,2.038906322634886e-06,1.8792012825403693e-07,3.0798312057581226e-06,1.2774324250891535e-07
2.66973302669733,2.1706873938232036e-05,2.163452513636998e-06,1.751524756917563e-07,3.0681485218855743e-06,6.855433107349017e-08
2.67973202679732,1.9730588277763765e-05,1.708969447869486e-06,1.797835586545574e-07,3.070689759783077e-06,1.6869848933864549e-07
2.68973102689731,1.237500198709274e-05,1.3349525159464595e-06,1.6716690577801197e-07,2.9390715098027296e-06,4.374904334094817e-08
2.6997300269973,1.2447014198916871e-05,8.047670403361789e-07,1.7238325847873127e-07,2.885401065108861e-06,3.713215191743197e-08
2.70972902709729,2.0039863035601076e-05,1.1614138991153745e-06,1.5608808249443578e-07,2.853595783298921e-06,6.933160855919991e-08
2.71972802719728,1.5157369280454903e-05,1.4269979828661657e-06,1.4819315546032298e-07,2.8070381365474355e-06,3.1395365923047204e-08
2.72972702729727,1.0589703656507939e-05,9.797025981427208e-07,1.5043868090818324e-07,2.76756677345405e-06,8.920566163789892e-08
2.73972602739726,1.383994293373103e-05,7.455923321526444e-07,1.5597975941050284e-07,2.676660964329054e-06,9.178424436017288e-08
2.74972502749725,1.4949760081978306e-05,9.964658526416416e-07,1.5473305366343813e-07,2.6416958448735313e-06,2.9627346109563817e-08
2.75972402759724,1.1655726602681442e-05,6.346602563745926e-07,1.406276369485138e-07,2.6173470055341484e-06,6.818435543781786e-08
2.76972302769723,1.4185160314029608e-05,7.261885324111179e-07,1.4131988703845398e-07,2.5352779264369422e-06,1.2878915851458228e-08
2.77972202779722,9.789792590080094e-06,6.616671207631687e-07,1.4394812355122525e-07,2.4968010073892226e-06,4.49642737979268e-08
2.78972102789721,1.0405564523804526e-05,6.809192807286128e-07,1.3734416716045982e-07,2.442381425668328e-06,2.4095927506677585e-08
2.7997200279972,1.2043876591055824e-05,6.049221876001548e-07,1.373152569988597e-07,2.4526616083981172e-06,1.440616589210966e-08
2.8097190280971898,1.1688097610000463e-05,5.199188907794865e-07,1.354264493158591e-07,2.339487525636523e-06,3.4409239509497306e-08
2.81971802819718,7.666617848011348e-06,4.964377796951502e-07,1.2901459268410147e-07,2.336973260875875e-06,4.502110625037272e-08
2.82971702829717,1.1841419767159831e-05,5.689623461112555e-07,1.2408144395731106e-07,2.3049686457545298e-06,3.592255585935125e-08
2.83971602839716,8.256840996774706e-06,4.798560300384797e-07,1.2401682746769104e-07,2.2592250262498127e-06,2.504422020579513e-08
2.8497150284971497,7.861427414540279e-06,4.773142924077739e-07,1.2636118143820172e-07,2.2201644151290384e-06,2.641617176188557e-08
2.85971402859714,1.08670603563998e-05,5.291185560743524e-07,1.234061163069619e-07,2.14599950033448e-06,7.020065016666085e-09
2.86971302869713,7.659086285327611e-06,4.029277642683104e-07,1.1412993106380202e-07,2.1720628246409924e-06,1.5577138646824248e-08
2.87971202879712,6.900727523373977e-06,3.3166512531558674e-07,1.203276318981722e-07,2.078664174742647e-06,9.487647737266203e-09
2.88971102889711,1.1459638185292166e-05,4.4806566252347864e-07,1.1401336291913768e-07,2.0793203360595843e-06,2.2482374944306677e-08
2.8997100289971,8.51104716239996e-06,3.6724407018111157e-07,1.1614633824895628e-07,2.025780566136728e-06,7.120191510398989e-09
2.90970902909709,7.665518738152309e-06,3.785884756211243e-07,1.1308422972184005e-07,2.0150884142980282e-06,2.020599001681654e-08
2.91970802919708,7.690009896200845e-06,4.5277689404580184e-07,1.0825752416105995e-07,1.952667193854895e-06,3.0985273293455365e-08
2.92970702929707,5.0299401152645824e-06,3.908125428540126e-07,1.0984573931743319e-07,1.9250475707539616e-06,2.4396818590260605e-08
2.93970602939706,6.487498612477189e-06,3.491093929400024e-07,1.1183645195755516e-07,1.935529875314294e-06,6.87221226356214e-09
2.94970502949705,7.6185248648781245e-06,3.2175272529299835e-07,1.0250069545380127e-07,1.8613729429508152e-06,8.966384766996525e-09
2.95970402959704,5.629161387833867e-06,3.176499831255709e-07,1.0423229245046901e-07,1.8579575836129901e-06,1.0758355443827252e-08
2.96970302969703,8.013263961758412e-06,3.3358199843746043e-07,1.0026106457477464e-07,1.8057245511269806e-06,5.316785510846068e-09
2.97970202979702,5.403057583055561e-06,3.759401884399321e-07,9.996456611300915e-08,1.8159457008776322e-06,5.824850796163626e-09
2.98970102989701,6.340374974805829e-06,3.552296460824101e-07,9.975150998160819e-08,1.7562072458617297e-06,9.887662490072002e-09
2.999700029997,5.950503779700829e-06,3.4375829967063725e-07,9.837307457193423e-08,1.749236549065999e-06,7.671642099305849e-09
3.00969903009699,7.695893843215334e-06,3.308710545826958e-07,9.520853326567526e-08,1.6837454647834752e-06,6.756632646422927e-09
3.01969803019698,4.403380146006862e-06,3.2556128716632156e-07,9.612976581382938e-08,1.6874212194518969e-06,1.0516320197774906e-08
3.02969703029697,6.896247897652748e-06,3.320773190461937e-07,9.089022389832238e-08,1.6489765755356156e-06,1.109790420874551e-08
3.03969603039696,4.037267012428893e-06,3.035513990382502e-07,9.046515188358157e-08,1.609655816214816e-06,2.8601806164507456e-09
3.04969503049695,6.394276462552702e-06,2.848189136081557e-07,8.949280935944929e-08,1.6313039208907955e-06,4.837800438135866e-09
3.05969403059694,6.021874688918128e-06,2.7133296278179244e-07,8.924331746967839e-08,1.5720896393675076e-06,2.846913494888335e-09
3.06969303069693,4.4753495054060105e-06,2.773633694731761e-07,8.657009431366743e-08,1.5474111976403083e-06,4.6858019168887876e-09
3.0796920307969198,5.465934987549617e-06,2.7672995051914696e-07,8.524583439976652e-08,1.541074628587229e-06,4.202216993762351e-09
3.08969103089691,4.764880667971004e-06,2.7726772916042e-07,8.342736953991434e-08,1.4880319061559423e-06,3.97606283476783e-09
3.0996900309969,5.04971371332082e-06,2.9131174547518454e-07,8.051134447550369e-08,1.4664276200419469e-06,3.042930367295561e-09
3.10968903109689,4.78906511705077e-06,2.5997348435641855e-07,8.047149849316564e-08,1.4550492754356061e-06,5.416075743799035e-09
3.1196880311968798,4.6319865849642135e-06,2.5039327097005804e-07,7.847810520133107e-08,1.412627922825331e-06,2.9258172409563885e-09
3.12968703129687,4.723609870655644e-06,2.4005929194009054e-07,7.685826170722331e-08,1.4090976120549561e-06,1.947351359044425e-09
3.13968603139686,5.066987113590059e-06,2.5026941259413354e-07,7.607692009523169e-08,1.398393831044079e-06,2.7510621303038528e-09
3.14968503149685,3.944304183804579e-06,2.5621231490685366e-07,7.66200187205367e-08,1.3619588402964971e-06,4.141871695071382e-09
3.1596840315968397,4.898870851018631e-06,2.460340586778891e-07,7.26047091687627e-08,1.3578450752597686e-06,3.993041041063889e-09
3.16968303169683,3.6827762119288067e-06,2.4519638897006493e-07,7.36252421543645e-08,1.334963769254515e-06,2.725628770413422e-09
3.17968203179682,4.4577707401604095e-06,2.1605594619402709e-07,7.187145644443228e-08,1.2871221207984634e-06,1.929699119491494e-09
3.18968103189681,4.518658469957695e-06,2.2541727411974582e-07,6.950827377344217e-08,1.2859928206916997e-06,3.0504417362074277e-09
3.1996800319967997,3.702517435621831e-06,2.046671545987385e-07,7.063481239394623e-08,1.26552712557679e-06,2.7051285298907042e-09
3.20967903209679,4.08548777595512e-06,2.231899193048885e-07,6.908470690587752e-08,1.2335574403076558e-06,2.851534606892752e-09
3.21967803219678,3.68340458172117e-06,2.2868551654876443e-07,6.724722874622736e-08,1.2372022084798606e-06,1.9052073802469355e-09
3.22967703229677,3.864928200772661e-06,2.1936409237981494e-07,6.776653998832196e-08,1.217521526974443e-06,1.6556894810859784e-09
3.23967603239676,3.7009095126138916e-06,2.0720736365000388e-07,6.632672149714401e-08,1.1876889544703475e-06,2.0766485930844655e-09
3.24967503249675,3.3552824857877688e-06,1.9254560065540835e-07,6.454328147016746e-08,1.193408378400978e-06,2.2033717147121576e-09
3.25967403259674,3.7205962870242177e-06,2.0362746435007733e-07,6.366737016486983e-08,1.1585768905230609e-06,2.241823892188675e-09
3.26967303269673,3.340140170393715e-06,1.8960982400263892e-07,6.3943970290003e-08,1.1394808575105442e-06,1.8165491487157415e-09
3.27967203279672,3.125003965658643e-06,2.0391775824565873e-07,6.250969559506611e-08,1.1371460037560296e-06,1.4741973934086933e-09
3.28967103289671,3.7314572580625012e-06,2.0110781388090438e-07,6.189878512542539e-08,1.1032870648531246e-06,2.0664394609797287e-09
3.2996700329967,3.3812438613434665e-06,1.9509872254895635e-07,6.285286275031913e-08,1.0887090148064066e-06,2.158738844013794e-09
3.30966903309669,3.516677526530649e-06,1.8241974442964956e-07,5.9309224903997287e-08,1.091664432695226e-06,1.7045385905501096e-09
3.31966803319668,2.9710708018767254e-06,1.7552157610538522e-07,5.87413162582326e-08,1.065792819648323e-06,1.4469578713363787e-09
3.32966703329667,3.1598969665174963e-06,1.8210313808975976e-07,5.856907330643435e-08,1.0655939634575765e-06,1.6438625580077218e-09
3.33966603339666,3.3291898981950897e-06,1.870699144243051e-07,5.6846828318979675e-08,1.0326249431439736e-06,1.5198051596041902e-09
3.34966503349665,3.043701928778744e-06,1.7406560968660142e-07,5.709027443751431e-08,1.012264391312532e-06,1.6189873757965528e-09
3.35966403359664,3.0572438777438927e-06,1.7874400067781027e-07,5.480726022543739e-08,9.943833359297393e-07,1.888779208941372e-09
3.36966303369663,2.7874406433255253e-06,1.7324518631861287e-07,5.476417408760332e-08,9.924990752105275e-07,1.9262725812295123e-09
3.37966203379662,2.9114414636272228e-06,1.682857770027629e-07,5.28949012437109e-08,9.776131658536025e-07,2.0531271838445223e-09
3.3896610338966098,2.7487553632151894e-06,1.720586289749773e-07,5.3107311118875254e-08,9.739411722358355e-07,1.5693501594602556e-09
3.3996600339966,2.7625647631128127e-06,1.7264438897337622e-07,5.3263161122521344e-08,9.499853481821256e-07,1.35685067288398e-09
3.40965903409659,2.6583773110691405e-06,1.607761667310466e-07,5.214388077094585e-08,9.361301321963292e-07,1.5349435093275503e-09
3.41965803419658,2.6958495791233865e-06,1.508689470729663e-07,5.036320725544388e-08,9.081352462555146e-07,1.3783996472621891e-09
3.4296570342965698,2.7020377003672757e-06,1.541080755294567e-07,4.9268595745788915e-08,9.035876728777414e-07,1.2611061773809333e-09
3.43965603439656,2.465580482667006e-06,1.577786406613445e-07,4.9697968754974246e-08,8.891192249493784e-07,1.548339805013616e-09
3.44965503449655,2.7166321414138357e-06,1.4959257013173862e-07,4.90105144132117e-08,8.901579232518362e-07,1.0694932565051028e-09
3.45965403459654,2.4677383309308333e-06,1.5060674045049651e-07,4.853489548552846e-08,8.759603138388043e-07,1.477558362394208e-09
3.4696530346965297,2.539018252103108e-06,1.5054644255223554e-07,4.8223990764039493e-08,8.693560065787308e-07,1.3260663141473722e-09
3.47965203479652,2.2710222697411286e-06,1.4572477875327964e-07,4.7555226937151255e-08,8.424594559406269e-07,1.1993093982746047e-09
3.48965103489651,2.494898235035943e-06,1.435295314693934e-07,4.683848677607401e-08,8.320499139180163e-07,1.1370709230987193e-09
3.4996500349965,2.5888825775410005e-06,1.4004841188556127e-07,4.5312285797004896e-08,8.177380853062107e-07,1.270988885762472e-09
3.5096490350964897,2.286576837504191e-06,1.4308085011772458e-07,4.537930588050773e-08,8.194935091582863e-07,1.2940908463874385e-09
3.51964803519648,2.385459135745084e-06,1.3956964879376605e-07,4.3829654662901555e-08,8.075758779950333e-07,1.5069717070559933e-09
3.52964703529647,2.3228136768806776e-06,1.314914071346851e-07,4.404739749471316e-08,8.025987060379914e-07,1.2015951555215118e-09
3.53964603539646,2.3447523549787615e-06,1.3648582966226193e-07,4.357385395119075e-08,7.853333261750491e-07,1.257061742753766e-09
3.54964503549645,2.1886431783452695e-06,1.3601231912245434e-07,4.225768944321354e-08,7.734732227535555e-07,1.2134030295974677e-09
3.55964403559644,2.2192408881054386e-06,1.341035427240978e-07,4.1728099960722844e-08,7.537177377173651e-07,1.1464439704369051e-09
3.56964303569643,2.2093552083995494e-06,1.2776056450158775e-07,4.192668184768973e-08,7.517128703448129e-07,1.1804488893682853e-09
3.57964203579642,2.1576120531287464e-06,1.2746991309728668e-07,4.07560663375015e-08,7.407910219505945e-07,1.0033533989365552e-09
3.58964103589641,2.156193086779739e-06,1.2853673234638842e-07,4.127148283505351e-08,7.452265214843456e-07,8.750138042683062e-10
3.5996400359964,2.063719726569175e-06,1.243298409821845e-07,3.998191338012678e-08,7.285545827709072e-07,9.713782263983406e-10
3.60963903609639,2.110908655999755e-06,1.2237471800260253e-07,3.944692480609513e-08,7.190956184964893e-07,8.816653065401358e-10
3.61963803619638,2.022447550497254e-06,1.2063940036355596e-07,3.833404725699258e-08,7.09577974275556e-07,1.04165592874774e-09
3.62963703629637,2.105996227595971e-06,1.2108223736693188e-07,3.8596248368599956e-08,7.030420448450044e-07,9.91726890428125e-10
3.63963603639636,1.9978593773500697e-06,1.1794892352637554e-07,3.747904805577119e-08,6.907569110322603e-07,1.0943917780098767e-09
3.64963503649635,2.0213038419242386e-06,1.1774371011781092e-07,3.7124827613324835e-08,6.773263083317974e-07,1.099494421908109e-09
3.65963403659634,1.9431692153521287e-06,1.164085836584171e-07,3.716101842752174e-08,6.677466926276317e-07,1.0714969622504104e-09
3.66963303669633,1.972216434790742e-06,1.1410469504248821e-07,3.6146862934984456e-08,6.547013746360719e-07,9.407376609636951e-10
3.67963203679632,1.8873606905860499e-06,1.13021895836022e-07,3.542582325294198e-08,6.43892397387888e-07,9.287395729664768e-10
3.68963103689631,1.8883464200962494e-06,1.1123175195176608e-07,3.524689588309991e-08,6.36059531260167e-07,8.093254810051415e-10
3.6996300369962998,1.8240128730168829e-06,1.0898300713285438e-07,3.4749033558142345e-08,6.299127733620954e-07,9.631836803933498e-10
3.70962903709629,1.8619384001754672e-06,1.0595290467562995e-07,3.480625595678384e-08,6.244805306152246e-07,9.054960338323952e-10
3.71962803719628,1.793288756807715e-06,1.0522753630118855e-07,3.3871504130461194e-08,6.197803016085218e-07,8.794704772919186e-10
3.72962703729627,1.785712833328938e-06,1.0406707696016823e-07,3.3941563649613354e-08,6.158027096910722e-07,8.16328757205718e-10
3.7396260373962598,1.7609999320416149e-06,1.0269907345573737e-07,3.325964189916854e-08,6.089090791983905e-07,8.178386231313567e-10
3.74962503749625,1.7446274978613913e-06,9.943302515369957e-08,3.2738472017667205e-08,5.990640949035801e-07,8.660150317357632e-10
3.75962403759624,1.709971685842316e-06,9.996901703812881e-08,3.2593557184030734e-08,5.922854743307292e-07,8.546168804925018e-10
3.76962303769623,1.6930600775067924e-06,9.984418987145864e-08,3.233070524280384e-08,5.847957683915889e-07,7.63365868068687e-10
3.7796220377962197,1.6701480101623087e-06,9.585855305893596e-08,3.2029454350841974e-08,5.752758211908644e-07,6.651200288675485e-10
3.78962103789621,1.6615237586938442e-06,9.552679021500868e-08,3.10638180034229e-08,5.676852349545502e-07,7.318093852546479e-10
3.7996200379962,1.5982575105264558e-06,9.299557740836548e-08,3.104062560101969e-08,5.630228404549183e-07,8.988075437185142e-10
3.80961903809619,1.6256117611368633e-06,9.349882874056895e-08,3.046664254443435e-08,5.534649142539806e-07,8.094259347653259e-10
3.8196180381961797,1.5957578818743701e-06,9.13208000482874e-08,3.055055877179515e-08,5.469966177696089e-07,8.875932959328538e-10
3.82961703829617,1.5708752887456965e-06,9.032945665234694e-08,2.9734471452870303e-08,5.372498079756866e-07,7.518813898576867e-10
3.83961603839616,1.5489267335366392e-06,8.884797919718946e-08,2.8995083196916042e-08,5.282589431519156e-07,6.222727260604779e-10
3.84961503849615,1.5533499774948527e-06,8.932285294140964e-08,2.9592595553740843e-08,5.205264587054466e-07,7.391644466119664e-10
3.85961403859614,1.4967347575055527e-06,9.049979514244608e-08,2.890936579391788e-08,5.148035534116415e-07,8.389279279682782e-10
3.86961303869613,1.491757242062659e-06,8.702319301298563e-08,2.790098052317136e-08,5.108550965489046e-07,7.930209177104439e-10
3.87961203879612,1.4869125631968442e-06,8.521781261766852e-08,2.75993692053129e-08,5.072386237662271e-07,6.905846426083034e-10
3.88961103889611,1.4790395700671525e-06,8.525080604797936e-08,2.7855977708281533e-08,5.042289638015764e-07,6.931774286509023e-10
3.8996100389961,1.4408147926662843e-06,8.469252294776702e-08,2.7195976766031858e-08,5.030487061624038e-07,6.532207848310393e-10
3.90960903909609,1.4531295073488095e-06,8.49380444181481e-08,2.7205412254778104e-08,4.977538252986482e-07,7.041115759242276e-10
3.91960803919608,1.410913760723781e-06,8.049865354523536e-08,2.6518753719062913e-08,4.921859301887985e-07,7.132205170452204e-10
3.92960703929607,1.3954090699476937e-06,8.231999360718744e-08,2.7734729300055148e-08,4.850996241575752e-07,7.773180204900201e-10
3.93960603939606,1.3619298063311121e-06,8.05183697515058e-08,2.62240441939653e-08,4.766980307335564e-07,6.705827530436466e-10
3.94960503949605,1.3708075324392373e-06,8.036648744103104e-08,2.5925079654790562e-08,4.693987895682303e-07,6.846104611343674e-10
3.95960403959604,1.3406064067377645e-06,7.926614709569517e-08,2.6060663848664676e-08,4.648053273579965e-07,6.021438844213401e-10
3.96960303969603,1.331654335960013e-06,7.90664363847402e-08,2.5804897825896317e-08,4.583626749832874e-07,6.652073936747479e-10
3.97960203979602,1.328601296622949e-06,7.842402108827346e-08,2.4937740706941858e-08,4.534644148230629e-07,7.491215096007244e-10
3.98960103989601,1.3184068384810181e-06,7.603758515403592e-08,2.4496612566459944e-08,4.485168951539944e-07,6.481755300718088e-10
3.999600039996,1.293015248028064e-06,7.604591348445853e-08,2.4449575357042755e-08,4.4449020436068916e-07,6.365767891466706e-10
4.00959904009599,1.2802549827518254e-06,7.467642132890402e-08,2.4214213426345593e-08,4.383670667964348e-07,6.80019024457643e-10
4.01959804019598,1.2630719900697342e-06,7.324153025075531e-08,2.3932351578375658e-08,4.3352500330365106e-07,6.011905405994667e-10
4.02959704029597,1.2494662105887594e-06,7.247950605082548e-08,2.368795360846119e-08,4.2829110407141177e-07,5.690553283196945e-10
4.03959604039596,1.2354905216979468e-06,7.257785483030625e-08,2.345398814678616e-08,4.242277310970446e-07,6.451963242612555e-10
4.04959504049595,1.2093707787356796e-06,7.245637223133735e-08,2.3764739010465662e-08,4.2174364901399666e-07,6.606341056595127e-10
4.05959404059594,1.1952411445194419e-06,7.015643739188361e-08,2.3020527160203017e-08,4.204069175473255e-07,5.149355111501939e-10
4.0695930406959295,1.2088394066440277e-06,6.866389706135278e-08,2.2472032495800635e-08,4.1745732259021294e-07,6.234925253469642e-10
4.07959204079592,1.1974905561106706e-06,6.778877314014898e-08,2.230323703422195e-08,4.1412291083212646e-07,6.159335306493083e-10
4.08959104089591,1.1849212724618982e-06,6.784978807236568e-08,2.230574296425472e-08,4.098269461601573e-07,4.909978686944667e-10
4.0995900409959,1.172141229897302e-06,6.801324880280642e-08,2.1601265727988258e-08,4.04339021069738e-07,5.234244156028015e-10
4.10958904109589,1.1520293457278425e-06,6.759796405258575e-08,2.192802913227787e-08,3.9888081725209975e-07,5.923562905592182e-10
4.11958804119588,1.132042842505655e-06,6.604483096938229e-08,2.1849925458268475e-08,3.9179285383131854e-07,5.116130641534765e-10
4.12958704129587,1.1287525659118694e-06,6.575226640067786e-08,2.1555196971852e-08,3.867221482590723e-07,5.514487219268742e-10
4.13958604139586,1.1120260101494151e-06,6.44084848231607e-08,2.0976448616307723e-08,3.822735634343843e-07,5.213296569777364e-10
4.1495850414958495,1.1192906879889862e-06,6.523450004375562e-08,2.1239618809034104e-08,3.79355854804024e-07,5.444562087479225e-10
4.15958404159584,1.0873173666406085e-06,6.308634775044843e-08,2.0425657880138003e-08,3.75176298679116e-07,5.335693905083968e-10
4.16958304169583,1.0909553101940221e-06,6.319632723098415e-08,2.0631899428707697e-08,3.723112481152556e-07,4.953779896430114e-10
4.17958204179582,1.0916027996729899e-06,6.351874915963265e-08,2.0758961250448258e-08,3.6772370216391225e-07,5.268204714184343e-10
4.18958104189581,1.0692702338919799e-06,6.253101328944194e-08,2.019401789765721e-08,3.6588191824370113e-07,5.640644341645923e-10
4.1995800419958,1.0505371362938048e-06,6.200563219751921e-08,2.008589584548527e-08,3.6050173547628697e-07,5.052993184880805e-10
4.20957904209579,1.0457545760002897e-06,5.990176985403554e-08,1.991413916323828e-08,3.588695768521858e-07,4.907195518748359e-10
4.21957804219578,1.0306081668014553e-06,6.065117971227201e-08,2.008688082145866e-08,3.5678902690425486e-07,4.6515659503634513e-10
4.22957704229577,1.0334120457419523e-06,6.019344124670515e-08,1.9202951621157518e-08,3.544883462128054e-07,5.021450600096424e-10
4.23957604239576,1.0141316481321346e-06,5.908345612155725e-08,1.9172709234370584e-08,3.5202811219229844e-07,4.806257992042363e-10
4.24957504249575,1.0106677764042057e-06,5.8406582183523936e-08,1.89905874288985e-08,3.4926780385923994e-07,4.748297366458211e-10
4.25957404259574,9.967685606888318e-07,5.776794184641498e-08,1.879731205073373e-08,3.460315980279842e-07,4.699916237201984e-10
4.26957304269573,9.88936650063591e-07,5.7045066920308e-08,1.8788300082300913e-08,3.414746222255655e-07,4.611413649365571e-10
4.27957204279572,9.79048290862391e-07,5.654477193858279e-08,1.8615336575689347e-08,3.370778243299456e-07,4.5969994425836753e-10
4.28957104289571,9.627694703970017e-07,5.6021417390539184e-08,1.822090320008831e-08,3.320445538335204e-07,4.3611361150771897e-10
4.2995700429957,9.531297550085098e-07,5.582093128732102e-08,1.828132519172472e-08,3.277847031152488e-07,4.758927877731931e-10
4.30956904309569,9.451994877816649e-07,5.562947390964166e-08,1.830121885882676e-08,3.241419066645783e-07,4.4087339931239836e-10
4.31956804319568,9.431597493583694e-07,5.383931593419965e-08,1.7730800028866166e-08,3.214135864679887e-07,4.372047769679676e-10
4.32956704329567,9.382661581616235e-07,5.4400220278799956e-08,1.756792992820963e-08,3.1862539476712477e-07,4.5114761776623053e-10
4.33956604339566,9.317451891987486e-07,5.362273109027311e-08,1.7462688887613146e-08,3.171063307817298e-07,4.701170207756282e-10
4.34956504349565,9.281156752286452e-07,5.364203624939578e-08,1.7393271359529467e-08,3.1433759576709623e-07,4.4210831441055195e-10
4.35956404359564,9.171357847420125e-07,5.316976148931623e-08,1.7039075058927234e-08,3.1276354929877193e-07,4.4939993704520747e-10
4.36956304369563,8.994346109828818e-07,5.331617820533341e-08,1.6993428750073204e-08,3.0971205851586084e-07,4.118955665016283e-10
4.3795620437956195,8.900395649107384e-07,5.208041403971954e-08,1.695397753031059e-08,3.0695528251379e-07,4.0552643776871717e-10
4.38956104389561,8.75301758139923e-07,5.1155664036940063e-08,1.6305054425410337e-08,3.0462152225273144e-07,4.1315678334309607e-10
4.3995600439956,8.651392492865802e-07,5.0547063251327725e-08,1.6637422229628744e-08,3.035495954301573e-07,4.4240815831183257e-10
4.40955904409559,8.677792631705952e-07,5.016310529430963e-08,1.6475508204479746e-08,3.013716937880557e-07,4.2051449505627733e-10
4.41955804419558,8.642247118041363e-07,5.05346970836512e-08,1.6126463519101713e-08,2.996731260529137e-07,4.4693098207353945e-10
4.42955704429557,8.605884075042193e-07,4.9174902142088014e-08,1.576129844230844e-08,2.963135576904179e-07,4.1388061053367496e-10
4.43955604439556,8.534929790685545e-07,4.9248068739486855e-08,1.5834593574298137e-08,2.929759893435365e-07,3.8678067401978466e-10
4.44955504449555,8.403968981856868e-07,4.851383691814469e-08,1.5794980937794828e-08,2.885474156129181e-07,3.9479419414625625e-10
4.4595540445955395,8.396210697105253e-07,4.8093698085588395e-08,1.5725094689293344e-08,2.845342024867783e-07,4.169936812757956e-10
4.46955304469553,8.201578856800989e-07,4.786294210016129e-08,1.5598230821079407e-08,2.808146594970054e-07,4.481908549446391e-10
4.47955204479552,8.150142271020941e-07,4.697556391545826e-08,1.517943384330655e-08,2.7734759008174675e-07,3.9625226440577765e-10
4.48955104489551,8.084216535450682e-07,4.725205378965501e-08,1.535807643681001e-08,2.7540648942018464e-07,3.984264101999897e-10
4.4995500449955,8.023085794387347e-07,4.678719968687964e-08,1.5093461260049517e-08,2.739382008005477e-07,3.601136589862176e-10
4.50954904509549,7.942596839338183e-07,4.636202039983214e-08,1.4934917616822115e-08,2.7364402413581e-07,4.010236960195473e-10
4.51954804519548,7.9366732884869e-07,4.5505506030135935e-08,1.4782019347616383e-08,2.725252888611052e-07,3.9629619592962354e-10
4.52954704529547,7.868511216184728e-07,4.491972196306271e-08,1.4957878382602233e-08,2.7022515499240207e-07,3.775395766082562e-10
4.53954604539546,7.749819138309503e-07,4.452495285445344e-08,1.4459415534660743e-08,2.688350562493706e-07,3.9335570735360033e-10
4.54954504549545,7.692915260124355e-07,4.41647002087838e-08,1.4629097618114143e-08,2.6622845199745077e-07,3.9790704579078466e-10
4.55954404559544,7.661079473366195e-07,4.4347058785645484e-08,1.4587291764559214e-08,2.6409757245486487e-07,3.574646736853547e-10
4.56954304569543,7.602938735562335e-07,4.369286088221981e-08,1.4312780072637995e-08,2.6223837461564676e-07,3.427994777691947e-10
4.57954204579542,7.524850893619836e-07,4.319873186901421e-08,1.40761854912727e-08,2.6048511822231523e-07,3.263931498973993e-10
4.58954104589541,7.486067691339409e-07,4.257116601526467e-08,1.3715919331167033e-08,2.583879417762587e-07,3.339219007038227e-10
4.5995400459954,7.419221712632763e-07,4.239680819286147e-08,1.4226563820019973e-08,2.5580554147147917e-07,3.6431538905221095e-10
4.60953904609539,7.329158554289711e-07,4.1876799699283604e-08,1.3874347104487206e-08,2.530313774288174e-07,3.6982583273467765e-10
4.61953804619538,7.253254537863709e-07,4.1178063112554774e-08,1.3762833033146989e-08,2.498531025267907e-07,3.4170484072818785e-10
4.62953704629537,7.243875476934496e-07,4.222741980591693e-08,1.3645869011006227e-08,2.4680928341253947e-07,3.559459796875336e-10
4.63953604639536,7.158575057340688e-07,4.16516805620437e-08,1.371647923525983e-08,2.435746189161448e-07,3.939321652423103e-10
4.64953504649535,7.119736880706626e-07,4.102279933461839e-08,1.3483361566646205e-08,2.410062517718807e-07,3.5492444350757096e-10
4.65953404659534,7.07300630228151e-07,4.051573305759488e-08,1.3424385153347692e-08,2.3966175904062306e-07,3.2163440292325955e-10
4.66953304669533,7.034055874622771e-07,4.070719835862432e-08,1.3142395288319467e-08,2.3968239703847213e-07,3.363534294978577e-10
4.67953204679532,6.962019073506016e-07,3.956903901315509e-08,1.3268671252632945e-08,2.385911854336619e-07,3.1409132892156217e-10
4.6895310468953095,6.90802179267617e-07,3.937713603549858e-08,1.2964179993661458e-08,2.3797204775912458e-07,3.3014775574230017e-10
4.6995300469953,6.860862882353029e-07,3.929645245967253e-08,1.3260710131433873e-08,2.3673372322597988e-07,3.3489277376590104e-10
4.70952904709529,6.816551956846472e-07,3.9623846542098825e-08,1.2632350081501548e-08,2.3580312430350867e-07,3.289714901226876e-10
4.71952804719528,6.721169936439763e-07,3.91146860524298e-08,1.2591655075585598e-08,2.334485027738827e-07,3.1861718735752736e-10
4.72952704729527,6.633485490273739e-07,3.8640967743964325e-08,1.2537794054331532e-08,2.3143435449064063e-07,3.2431593133629357e-10
4.73952604739526,6.565341008042512e-07,3.834341750863141e-08,1.2565461979356191e-08,2.28958516077595e-07,3.2756696343250247e-10
4.74952504749525,6.561542485066107e-07,3.84186408552286e-08,1.2248916889458244e-08,2.2738691535971896e-07,3.437035746688379e-10
4.75952404759524,6.538918200726423e-07,3.7513351538980686e-08,1.2268800207745322e-08,2.2533194766930787e-07,3.138085520906649e-10
4.7695230476952295,6.532143669986178e-07,3.7125715115807625e-08,1.2245524648319314e-08,2.2288846149078498e-07,2.783547046227718e-10
4.77952204779522,6.429463488369074e-07,3.7453344452519545e-08,1.208743082753196e-08,2.2150891727474003e-07,3.1281839136649795e-10
4.78952104789521,6.433359653125696e-07,3.70522823433504e-08,1.212769497385776e-08,2.1831270625313397e-07,2.9262861422862134e-10
4.7995200479952,6.381678708501514e-07,3.7022779703250004e-08,1.2144366037427405e-08,2.161220186425497e-07,3.1051845911575565e-10
4.80951904809519,6.296956484118632e-07,3.674380546648308e-08,1.1789191301747122e-08,2.1357137338188568e-07,3.2178367464411457e-10
4.81951804819518,6.188406891034157e-07,3.594850240156939e-08,1.1740442188347831e-08,2.1209224607863963e-07,3.213194870752871e-10
4.82951704829517,6.160400734022396e-07,3.609845143546842e-08,1.1761635319309612e-08,2.1042705980059917e-07,2.998037638746758e-10
4.83951604839516,6.114977030515911e-07,3.552790390580019e-08,1.1487956941058132e-08,2.1008936921367463e-07,3.1018153130031376e-10
4.84951504849515,6.099738172415006e-07,3.512245498048721e-08,1.1449095045956976e-08,2.1034950323717936e-07,3.161580391449869e-10
4.85951404859514,6.084537027520973e-07,3.56082947923879e-08,1.1332502968086773e-08,2.10014805342545e-07,2.814597626922229e-10
4.86951304869513,6.054740139272881e-07,3.4815696746651875e-08,1.1307943969321467e-08,2.092317569912352e-07,2.7747146180820856e-10
4.87951204879512,5.973289059489091e-07,3.429056275824207e-08,1.1153356241260848e-08,2.074214252870085e-07,2.8723256417462037e-10
4.88951104889511,5.938915556726026e-07,3.422628138700911e-08,1.1148129846309908e-08,2.0594134770522186e-07,2.796846377039876e-10
4.8995100489951,5.914578550151573e-07,3.3675891625103167e-08,1.1073867452379738e-08,2.0360980867360216e-07,2.8696251082311784e-10
4.90950904909509,5.800547255704942e-07,3.414692478598136e-08,1.1037914410776936e-08,2.0164947041858263e-07,2.807924203152938e-10
4.91950804919508,5.77383640871277e-07,3.373264006113718e-08,1.0858233677684477e-08,1.9958937182838403e-07,2.735969613336798e-10
4.92950704929507,5.738194435210793e-07,3.306779940585417e-08,1.0850075587287105e-08,1.9751372536625494e-07,2.8629499858261743e-10
4.93950604939506,5.715660841321674e-07,3.309422587827851e-08,1.071462553828126e-08,1.9673284001415751e-07,2.708435203354935e-10
4.94950504949505,5.71251172913193e-07,3.2721941178192675e-08,1.0782201998001515e-08,1.9469655027511383e-07,2.847042524801847e-10
4.95950404959504,5.657915782667451e-07,3.2188294039851714e-08,1.0709413972262786e-08,1.9301640676829618e-07,2.822802014739961e-10
4.96950304969503,5.616875879346676e-07,3.25192462724237e-08,1.0511857680061315e-08,1.907951794109992e-07,2.7672807132577517e-10
4.97950204979502,5.544642806505326e-07,3.19434193849232e-08,1.0470422709754294e-08,1.8963209035798232e-07,2.6837519856700066e-10
4.98950104989501,5.50853795085677e-07,3.1491266894530465e-08,1.0348877580191464e-08,1.8816142407160024e-07,2.325547375790585e-10
4.9995000499949995,5.456427067392871e-07,3.1347532986116525e-08,1.0492160801932698e-08,1.869283437719835e-07,2.6405238058944444e-10
5.00949905009499,5.459298343018688e-07,3.111133155891227e-08,1.0261088468592508e-08,1.8671715041209916e-07,2.707009251864145e-10
5.01949805019498,5.406415948336276e-07,3.1410666822838816e-08,1.0285660291139057e-08,1.8655191130700628e-07,2.6001809762709863e-10
5.02949705029497,5.355368025013596e-07,3.056589573418076e-08,9.99527986270962e-09,1.8605796056376758e-07,2.693999317336029e-10
5.03949605039496,5.325568378559854e-07,3.070960436900687e-08,1.0012576151821994e-08,1.8518328132949575e-07,2.687826089105301e-10
5.04949505049495,5.332205032809807e-07,3.033419237262846e-08,9.95150189305532e-09,1.8420257051764505e-07,2.478094355748978e-10
5.05949405059494,5.232519441231367e-07,3.009094233210366e-08,9.905618373129387e-09,1.8292473608827687e-07,2.4064854154287786e-10
5.06949305069493,5.209311177366141e-07,3.013619681429145e-08,9.789472083841942e-09,1.8098680539491187e-07,2.5091913438159426e-10
5.0794920507949195,5.173626382689761e-07,2.990722595180163e-08,9.772260847047828e-09,1.7888794576679682e-07,2.416754202232001e-10
5.08949105089491,5.136222383471405e-07,2.9586647338560173e-08,9.721213315196817e-09,1.769409568723334e-07,2.535135964842807e-10
5.0994900509949,5.092817330030941e-07,2.9057640104378992e-08,9.605451100584716e-09,1.7517488639065905e-07,2.5295449466420355e-10
5.10948905109489,5.097283113208203e-07,2.9389893081295155e-08,9.757357237910527e-09,1.7353838098516738e-07,2.4946950954923036e-10
5.11948805119488,5.059902485044036e-07,2.9086701760609072e-08,9.523443133610204e-09,1.7287505205667605e-07,2.4387667910642174e-10
5.12948705129487,5.044918001742783e-07,2.9530442056271256e-08,9.475458622684584e-09,1.7176586362528121e-07,2.3767666293482555e-10
5.13948605139486,5.016297176369924e-07,2.8692498251053038e-08,9.417171748473127e-09,1.7083190113007505e-07,2.471879284242075e-10
5.14948505149485,5.005462856151966e-07,2.8584002700576435e-08,9.414082637603913e-09,1.7023884341485798e-07,2.368728652769075e-10
5.15948405159484,4.885603874185572e-07,2.8623880634566558e-08,9.359918868655319e-09,1.6886818451399328e-07,2.3363471495729025e-10
5.16948305169483,4.867050834533035e-07,2.8648167963098186e-08,9.179394241249724e-09,1.6758830122052607e-07,2.3147278235709722e-10
5.17948205179482,4.855094013138212e-07,2.827363175297444e-08,9.173523080353986e-09,1.6737349749170064e-07,2.279774573139507e-10
5.18948105189481,4.839996975368297e-07,2.8059443647221398e-08,9.112508493747027e-09,1.6648240285184039e-07,2.331254013279739e-10
5.1994800519948,4.819190592672934e-07,2.7549120382261637e-08,9.004549231984143e-09,1.6657761472150656e-07,2.1737488492411374e-10
5.20947905209479,4.78224792871358e-07,2.724575270865904e-08,9.029200874165029e-09,1.6582452133511922e-07,2.2854147128312957e-10
5.21947805219478,4.750095628189143e-07,2.7059490992011257e-08,8.925133243231569e-09,1.6476267180915994e-07,2.3020728806458426e-10
5.22947705229477,4.734767532189534e-07,2.673856203533008e-08,8.783897269371077e-09,1.634695688311196e-07,2.1476507953728489e-10
5.23947605239476,4.6911135661844966e-07,2.706489424621446e-08,8.864940005014327e-09,1.6153138224755504e-07,2.227653376154159e-10
5.24947505249475,4.649465795344066e-07,2.68273860039828e-08,8.818840914952618e-09,1.594127695601772e-07,2.369937385650933e-10
5.25947405259474,4.571090646938583e-07,2.6789292417329407e-08,8.681625720025847e-09,1.5806007487536872e-07,2.0754059501200508e-10
5.26947305269473,4.562444766877353e-07,2.615179131116491e-08,8.620185540551876e-09,1.565186772561467e-07,2.1588118741950297e-10
5.27947205279472,4.540990337995653e-07,2.6294409907034354e-08,8.715181400128194e-09,1.552918820329894e-07,2.229631921213742e-10
5.28947105289471,4.5476962931167463e-07,2.6200362554836375e-08,8.566879812179862e-09,1.5462875217580992e-07,2.2398389350589547e-10
5.2994700529947,4.5108507661227817e-07,2.5592164761903477e-08,8.580119741162226e-09,1.5391851547930599e-07,2.166114336571344e-10
5.3094690530946895,4.5098294534294963e-07,2.5487519985076145e-08,8.422162584175514e-09,1.5341198015659376e-07,2.12844194204134e-10
5.31946805319468,4.466557738128752e-07,2.5253075018145317e-08,8.382814661557948e-09,1.5294846376636737e-07,2.1176852787813896e-10
5.32946705329467,4.4342554647325016e-07,2.5802450273454836e-08,8.379183423091049e-09,1.5206629845262699e-07,2.1562881695757757e-10
5.33946605339466,4.403441542288382e-07,2.5417435977412604e-08,8.215776247098905e-09,1.511377060992114e-07,2.0920503379101735e-10
5.34946505349465,4.3595102879448695e-07,2.5081039196710707e-08,8.20492290830173e-09,1.502427678571124e-07,1.909513786608309e-10
5.35946405359464,4.3319056982262233e-07,2.4806600584888555e-08,8.130509161808013e-09,1.5003438389934522e-07,2.1108184109174729e-10
5.36946305369463,4.312011424312597e-07,2.4720020838787127e-08,8.175503065533791e-09,1.4947489443525936e-07,2.148851843097344e-10
5.37946205379462,4.287326530733494e-07,2.4837251206825464e-08,8.164902223270559e-09,1.4889737596875703e-07,1.91869636940915e-10
5.3894610538946095,4.2679440747026255e-07,2.459051870515906e-08,8.069869367171045e-09,1.4808929318787453e-07,2.0995685792421754e-10
5.3994600539946,4.250139205319161e-07,2.472299348388816e-08,7.956931561587485e-09,1.465949280735504e-07,1.9837470977287394e-10
5.40945905409459,4.201064104811516e-07,2.4244542327944604e-08,7.962099908903874e-09,1.4504340466340229e-07,1.8126821237493754e-10
5.41945805419458,4.1591395224597626e-07,2.4240907464746198e-08,7.894643504682732e-09,1.4339654539449812e-07,2.0297181550956362e-10
5.42945705429457,4.128270252744934e-07,2.4087394231048703e-08,7.841071367012808e-09,1.417526685461942e-07,2.1225234350712996e-10
5.43945605439456,4.133997953532276e-07,2.3899299604018563e-08,7.879345205308226e-09,1.4058219858312695e-07,2.112883398919464e-10
5.44945505449455,4.105608201640129e-07,2.3765219307930836e-08,7.808590732847568e-09,1.398161958504315e-07,2.0219584935249538e-10
5.45945405459454,4.10310309115882e-07,2.3471460836467396e-08,7.618369069102949e-09,1.3909181549871042e-07,2.0483689327822124e-10
5.46945305469453,4.0673986033116375e-07,2.3447879133192146e-08,7.661576811097824e-09,1.392254824745645e-07,1.953493541302769e-10
5.47945205479452,4.05745889003144e-07,2.319961001112143e-08,7.606808831941902e-09,1.3868828822453114e-07,1.8314237068580543e-10
5.48945105489451,4.042695630721445e-07,2.30227760126268e-08,7.512236586864412e-09,1.3848767918979381e-07,1.8758666897968127e-10
5.4994500549945,3.992535244924481e-07,2.3065319004839418e-08,7.4488571903962364e-09,1.3767921226451714e-07,1.7908111484667387e-10
5.50944905509449,3.9463449176430876e-07,2.2572030259795872e-08,7.494424333487799e-09,1.3709492386049535e-07,1.978422654570701e-10
5.51944805519448,3.9253705167771857e-07,2.2707360792924957e-08,7.3369421583559705e-09,1.3651811536896604e-07,1.8614095682443714e-10
5.52944705529447,3.891490468250109e-07,2.2443686511304892e-08,7.38495623906535e-09,1.358833891746139e-07,1.9326525387628486e-10
5.53944605539446,3.9035601879657495e-07,2.2757958202287794e-08,7.3373569041806596e-09,1.3506661390446647e-07,1.943485913340631e-10
5.54944505549445,3.870226456534124e-07,2.1988536021030012e-08,7.244460774819476e-09,1.3425151492465453e-07,1.7261793516381684e-10
5.55944405559444,3.8862386190916697e-07,2.2203352010504903e-08,7.338600619060502e-09,1.33380320416962e-07,1.8798764703076417e-10
5.56944305569443,3.8783464404539134e-07,2.1920667366663958e-08,7.237606991657827e-09,1.323937093017631e-07,1.7818515735437508e-10
5.57944205579442,3.8208646857754693e-07,2.2059718632222503e-08,7.246260733963653e-09,1.307772480165236e-07,1.860736776595056e-10
5.58944105589441,3.774383561451544e-07,2.1656744681426853e-08,7.128844568606025e-09,1.2966478526883016e-07,1.822976139081781e-10
5.5994400559944,3.770434243895743e-07,2.1525593328787227e-08,7.128446296053773e-09,1.2812641430836148e-07,1.8033165195040006e-10
5.60943905609439,3.735905839398406e-07,2.1707074461719652e-08,7.069527961128774e-09,1.274228343364691e-07,1.8571740490444572e-10
5.6194380561943795,3.7359007793751376e-07,2.152119517371203e-08,7.076213584332832e-09,1.2655319452591407e-07,1.837639581585446e-10
5.62943705629437,3.697865015539246e-07,2.140226449680003e-08,6.966225958938382e-09,1.263690643282574e-07,1.7628562648723075e-10
5.63943605639436,3.674225779784929e-07,2.1001234047936204e-08,6.893669920496535e-09,1.2640132776148692e-07,1.7274934188128823e-10
5.64943505649435,3.672294806012272e-07,2.1217757848093403e-08,6.912939649195244e-09,1.26431670062707e-07,1.838187920707101e-10
5.65943405659434,3.6617942761741724e-07,2.0967067972885377e-08,6.861106551583934e-09,1.259042827563155e-07,1.7195919801687646e-10
5.66943305669433,3.629724438132778e-07,2.0727443129922823e-08,6.791215644207535e-09,1.2543199113699887e-07,1.7726704907902232e-10
5.67943205679432,3.6102796833888553e-07,2.078025462181795e-08,6.750099487942679e-09,1.2460970757843414e-07,1.6176734870134798e-10
5.68943105689431,3.5753028291361404e-07,2.064196420293401e-08,6.7789858956124995e-09,1.238118936351885e-07,1.7310969300284202e-10
5.6994300569942995,3.5499112818884313e-07,2.076638456634555e-08,6.745877495107274e-09,1.2305706279017914e-07,1.733869838160807e-10
5.70942905709429,3.547689821865304e-07,2.027564391529492e-08,6.713302727232071e-09,1.2209030210322736e-07,1.687875767846144e-10
5.71942805719428,3.5272555873413186e-07,2.0206133463424155e-08,6.630696246777374e-09,1.2148075376923951e-07,1.7403915694001097e-10
5.72942705729427,3.497594438678274e-07,2.000695592030304e-08,6.584298271459899e-09,1.206629332638773e-07,1.6508664690843664e-10
5.73942605739426,3.478800047242894e-07,2.0160131184618767e-08,6.478052141043842e-09,1.2000757228240296e-07,1.748440589977911e-10
5.74942505749425,3.4558107239190036e-07,1.994359836597874e-08,6.589193918865157e-09,1.1889968180834229e-07,1.7556129486993372e-10
5.75942405759424,3.447127001765404e-07,1.9690449505184846e-08,6.4497426637375175e-09,1.1773256756936888e-07,1.6470881896354492e-10
5.76942305769423,3.416563591390424e-07,1.9982346499943917e-08,6.529912746778878e-09,1.1673639899865843e-07,1.5615199229485593e-10
5.77942205779422,3.383164288853294e-07,1.9587856881436127e-08,6.412291264235104e-09,1.1605511800509829e-07,1.6623985589342575e-10
5.78942105789421,3.382776398748834e-07,1.9573989688080257e-08,6.4545488454814364e-09,1.1542049462163742e-07,1.7024594507073817e-10
5.7994200579942,3.365810690326172e-07,1.9380836813019887e-08,6.239968909551326e-09,1.1544016344495749e-07,1.495039171802636e-10
5.80941905809419,3.3734496839123684e-07,1.940259027944852e-08,6.330010505537421e-09,1.1524113529005736e-07,1.5487863656345504e-10
5.81941805819418,3.3400645907427376e-07,1.9169371024847758e-08,6.221675266116446e-09,1.1546792836964534e-07,1.6484103728989195e-10
5.82941705829417,3.333460793058345e-07,1.9219953391508397e-08,6.19076378097961e-09,1.1509592820901052e-07,1.5903664419200933e-10
5.83941605839416,3.3076490303829757e-07,1.8851810392267927e-08,6.193306507261792e-09,1.1457134373988352e-07,1.4849239653064382e-10
5.8494150584941496,3.281709088573655e-07,1.8812140918260935e-08,6.1297304882492975e-09,1.1407464196911839e-07,1.510655665122823e-10
5.85941405859414,3.269718212759328e-07,1.8871574363395976e-08,6.1466665896458676e-09,1.1306862316691189e-07,1.6165659431305247e-10
5.86941305869413,3.232114405705012e-07,1.8660526119573105e-08,6.097111940710611e-09,1.1219779558081455e-07,1.563953747421109e-10
5.87941205879412,3.2224574041857967e-07,1.875532568756277e-08,6.055590026277103e-09,1.1138557135818662e-07,1.6257886412366522e-10
5.88941105889411,3.213591990490124e-07,1.8402537512017832e-08,6.071162196621165e-09,1.1065082402822117e-07,1.518910528904212e-10
5.8994100589941,3.207755651375038e-07,1.8356734504841445e-08,6.021290345675957e-09,1.0992238257234135e-07,1.576154481517729e-10
5.90940905909409,3.1904513644045165e-07,1.8350597896462684e-08,5.991556398895211e-09,1.0908609841136563e-07,1.6032729157275012e-10
5.91940805919408,3.177156971919183e-07,1.8097640444341916e-08,6.0207759522993374e-09,1.0838002804224436e-07,1.51658384480429e-10
5.9294070592940695,3.1738341433254577e-07,1.815030105178796e-08,5.945144549355e-09,1.0776571853897524e-07,1.666646847656549e-10
5.93940605939406,3.13004283164751e-07,1.8206610376236345e-08,5.977226339381324e-09,1.0704629777692775e-07,1.5786541558350322e-10
5.94940505949405,3.107727536864612e-07,1.792329361508851e-08,5.929120886975806e-09,1.0638053230246459e-07,1.526397257697731e-10
5.95940405959404,3.0838866982876347e-07,1.7950404554088434e-08,5.887691020814255e-09,1.0603551268160924e-07,1.4313204880435769e-10
5.96940305969403,3.0861119727343024e-07,1.7881084460584773e-08,5.826740277430297e-09,1.0584702364501711e-07,1.4179267723342607e-10
5.97940205979402,3.064515375631557e-07,1.7569559756576806e-08,5.7537531593750794e-09,1.0579446010839772e-07,1.4321797605602874e-10
5.98940105989401,3.056348228568796e-07,1.747479725420255e-08,5.803458535113296e-09,1.0580066572616317e-07,1.452461968704739e-10
5.999400059994,3.044715504034754e-07,1.731758120879553e-08,5.705053126090834e-09,1.0574973036917086e-07,1.3848292671087278e-10
6.0093990600939895,3.0441675906797785e-07,1.744546930390381e-08,5.722836494607997e-09,1.0530549080553474e-07,1.4629131045629765e-10
6.01939806019398,3.0145993190110453e-07,1.7241337527498225e-08,5.683181237424865e-09,1.0450455112383982e-07,1.3132528178642187e-10
6.02939706029397,3.0011235973272674e-07,1.7485557477267004e-08,5.692599265897087e-09,1.0374305460995604e-07,1.3897065816175826e-10
6.03939606039396,2.9615114528809564e-07,1.7096725085689796e-08,5.655542042802652e-09,1.0257515150017629e-07,1.3795859147629696e-10
6.04939506049395,2.953280111531514e-07,1.7106519857150135e-08,5.577264874171436e-09,1.0177748147519365e-07,1.4931560924871667e-10
6.05939406059394,2.933685900258516e-07,1.7013380761392834e-08,5.552302369477419e-09,1.0099797382655455e-07,1.4231881616718566e-10
6.06939306069393,2.935713891946752e-07,1.6708103336110753e-08,5.5421066719583524e-09,1.0038717707998429e-07,1.5023014904009537e-10
6.07939206079392,2.920508837097777e-07,1.676357440768102e-08,5.546594565285243e-09,9.972457748498355e-08,1.4218403796427985e-10
6.08939106089391,2.9135641697106356e-07,1.6558330976518107e-08,5.477616406406241e-09,9.935663969484582e-08,1.3793207927120954e-10
6.0993900609939,2.907983035288017e-07,1.6570205233767896e-08,5.489428384742959e-09,9.881659734221456e-08,1.3659642089113256e-10
6.10938906109389,2.88384682285087e-07,1.6511329083934593e-08,5.43838372373025e-09,9.844726356557577e-08,1.450180944891098e-10
6.11938806119388,2.850677619104742e-07,1.6457328398019894e-08,5.361582454850753e-09,9.803397681120845e-08,1.34666607385157e-10
6.12938706129387,2.842089897356856e-07,1.631509595647354e-08,5.346143777705466e-09,9.776473875079593e-08,1.3656447030382905e-10
6.13938606139386,2.838999750688594e-07,1.627112026560424e-08,5.3727927231803135e-09,9.748235665741407e-08,1.4286651197443133e-10
6.14938506149385,2.8158203195103315e-07,1.625219008096411e-08,5.284704663723857e-09,9.744967467197078e-08,1.2761803310810073e-10
6.1593840615938396,2.79633985882477e-07,1.6004772666565633e-08,5.299345045707461e-09,9.731693416265266e-08,1.3009273950414867e-10
6.16938306169383,2.800964102550616e-07,1.608178081827227e-08,5.302029493280595e-09,9.736372749660819e-08,1.3626010947825945e-10
6.17938206179382,2.7868362323480417e-07,1.600239439472839e-08,5.242269233950344e-09,9.681005443343432e-08,1.2802468923329533e-10
6.18938106189381,2.768195598884551e-07,1.6039838884329328e-08,5.1611931057878764e-09,9.611566681444627e-08,1.2623737196798959e-10
6.1993800619938,2.748244031782131e-07,1.5886869235240776e-08,5.180765426164245e-09,9.522256024503559e-08,1.2602777194740016e-10
6.20937906209379,2.7306706426437295e-07,1.5784262301905043e-08,5.121836965476143e-09,9.439155938246466e-08,1.3349816686709414e-10
6.21937806219378,2.7164537792135393e-07,1.581322320790671e-08,5.130133330978286e-09,9.337585628571893e-08,1.259941438723844e-10
6.22937706229377,2.7105071730995777e-07,1.56866964083024e-08,5.08183853432218e-09,9.278405717168826e-08,1.2104657768279147e-10
6.2393760623937595,2.690287833516203e-07,1.5652437416387266e-08,5.083402373491554e-09,9.223389554462354e-08,1.346319339106165e-10
6.24937506249375,2.694851739483962e-07,1.5325819068302063e-08,5.125857712690875e-09,9.181926613908015e-08,1.328753992222069e-10
6.25937406259374,2.702675054567242e-07,1.547234286638983e-08,5.035650623939405e-09,9.16274097707152e-08,1.3028332467557874e-10
6.26937306269373,2.6880634473519247e-07,1.53768428143502e-08,5.0210859307029426e-09,9.137169038058328e-08,1.2574447586391002e-10
6.27937206279372,2.6572190454660073e-07,1.5304417168539773e-08,4.968490133843786e-09,9.105441132808032e-08,1.2543264509746917e-10
6.28937106289371,2.646800433579914e-07,1.5135646716344515e-08,5.007533792405066e-09,9.077576528620585e-08,1.2581071605743557e-10
6.2993700629937,2.638399954609938e-07,1.5073552335584874e-08,4.9405638801033625e-09,9.042365276347643e-08,1.237189668365235e-10
6.30936906309369,2.6134433264080703e-07,1.504111487544341e-08,4.887122689622889e-09,9.028679552085208e-08,1.28830849865881e-10
6.3193680631936795,2.598113890541609e-07,1.4839930524981955e-08,4.896534924544658e-09,8.996134790020086e-08,1.2766445629787308e-10
6.32936706329367,2.5805380118201005e-07,1.4992946734994053e-08,4.915755731357434e-09,8.996990265217931e-08,1.1783614152844968e-10
6.33936606339366,2.5928611447327736e-07,1.4765095457595803e-08,4.8141105854373925e-09,8.974252519608589e-08,1.197181753663447e-10
6.34936506349365,2.593786888456908e-07,1.4681415676127928e-08,4.844114678748511e-09,8.91313742967454e-08,1.129784199383034e-10
6.35936406359364,2.56529691975017e-07,1.4658929563812066e-08,4.808411166547766e-09,8.865898195040409e-08,1.2220054122233446e-10
6.36936306369363,2.5477703066380615e-07,1.4503141834212e-08,4.792316631671172e-09,8.780562771627105e-08,1.2357553940577137e-10
6.37936206379362,2.534003642948526e-07,1.4496802497959025e-08,4.812556193505098e-09,8.691778482743858e-08,1.2694056767141666e-10
6.38936106389361,2.518929347772448e-07,1.4474199684050803e-08,4.782267910794812e-09,8.608317169130729e-08,1.1735509932667137e-10
6.3993600639935995,2.5073312160610164e-07,1.4498793194406411e-08,4.696850188009464e-09,8.542747433030064e-08,1.176502127262674e-10
6.40935906409359,2.4950535592426885e-07,1.4336040515311417e-08,4.690814374490649e-09,8.492763769615895e-08,1.2104052668423619e-10
6.41935806419358,2.4921584761899715e-07,1.4396833523747665e-08,4.673338667503581e-09,8.472416637042252e-08,1.19966218864699e-10
6.42935706429357,2.48468916348228e-07,1.4233078146445742e-08,4.66385059183378e-09,8.4846984217635e-08,1.2020002902139784e-10
6.43935606439356,2.468264341918758e-07,1.418938779414215e-08,4.62049233829399e-09,8.475051211213792e-08,1.2483666819114745e-10
6.44935506449355,2.4586436270795215e-07,1.4124431638194851e-08,4.6074314123171095e-09,8.456345844262907e-08,1.194867454383437e-10
6.45935406459354,2.448500922249555e-07,1.4036281724244566e-08,4.589506262331176e-09,8.436185247576905e-08,1.1789823275993245e-10
6.4693530646935296,2.4230522007286694e-07,1.4011516894226913e-08,4.565315256886912e-09,8.410471112294451e-08,1.176942473624715e-10
6.47935206479352,2.4086988225208834e-07,1.3907459664973794e-08,4.539875740195978e-09,8.361557216969726e-08,1.1484359192045666e-10
6.48935106489351,2.4054074199830615e-07,1.3887296295467514e-08,4.49253735230609e-09,8.339384698401579e-08,1.0824621333033794e-10
6.4993500649935,2.3861798128971167e-07,1.3865361601858931e-08,4.520341532151104e-09,8.3072175541827e-08,1.1222378199163975e-10
6.50934906509349,2.3843353075644965e-07,1.3710838072828064e-08,4.5139617383106725e-09,8.283835632934556e-08,1.1558962357476474e-10
6.51934806519348,2.3882376513129446e-07,1.3690036523484072e-08,4.475315189113494e-09,8.247299152264516e-08,1.1186799391300372e-10
6.52934706529347,2.3753572063868707e-07,1.3544360296031888e-08,4.448979905789671e-09,8.194213265912758e-08,1.1189013882756008e-10
6.53934606539346,2.3693007235517268e-07,1.3596621876399453e-08,4.469142039914226e-09,8.116524076297685e-08,1.0929569541299881e-10
6.5493450654934495,2.3350756654290615e-07,1.348693568713411e-08,4.425122001159304e-09,8.036485734424152e-08,1.0988264109121374e-10
6.55934406559344,2.3391912222986432e-07,1.3674621757891546e-08,4.416561144889723e-09,7.96855833970488e-08,1.1034395355235586e-10
6.56934306569343,2.3239745496818115e-07,1.3526705639743515e-08,4.381132008229659e-09,7.9033384005099e-08,1.1733382389872097e-10
6.57934206579342,2.3075329274767027e-07,1.335075132809868e-08,4.358619315539974e-09,7.878411373489568e-08,1.1262575209846496e-10
6.58934106589341,2.2999457858509338e-07,1.3353396020455708e-08,4.312140598247968e-09,7.875543745856621e-08,1.10152459598476e-10
6.5993400659934,2.3019378275667455e-07,1.3237012175526294e-08,4.3308703266092895e-09,7.880673801064366e-08,1.1445957548319304e-10
6.60933906609339,2.3002867192974635e-07,1.3209750228690187e-08,4.3338375620868934e-09,7.874768005527236e-08,1.0541686844061033e-10
6.61933806619338,2.2802098577027302e-07,1.302020907457843e-08,4.280678974438353e-09,7.87803490242078e-08,1.0651259459847116e-10
6.6293370662933695,2.2726847984014613e-07,1.300666869996504e-08,4.233729093955243e-09,7.856263816277739e-08,1.0560834630381157e-10
6.63933606639336,2.2531663306864646e-07,1.3002725570923694e-08,4.231974788567184e-09,7.827084847642835e-08,1.0488588484677497e-10
6.64933506649335,2.241579788440373e-07,1.2957527959693718e-08,4.2216365518187655e-09,7.7850944917713e-08,1.048327226835128e-10
6.65933406659334,2.2237803387021435e-07,1.281575048509834e-08,4.184627141944799e-09,7.74872399231813e-08,1.0260120235891163e-10
6.66933306669333,2.2214001298583962e-07,1.2740941255880212e-08,4.183195275993146e-09,7.698754697464109e-08,9.899985072310878e-11
6.67933206679332,2.2109219228424667e-07,1.2855153621290376e-08,4.1680300549793305e-09,7.679620124140552e-08,1.1113197796053358e-10
6.68933106689331,2.2215362336530983e-07,1.2623969876782334e-08,4.134957175028387e-09,7.622822222275333e-08,1.0483562632770747e-10
6.6993300669933,2.209520261785903e-07,1.2495665238670089e-08,4.095134418129952e-09,7.586428205767159e-08,1.0588051768900725e-10
6.7093290670932895,2.193387131066263e-07,1.2472577524989558e-08,4.145735765379125e-09,7.531350847913627e-08,1.0738066267724756e-10
6.71932806719328,2.1862364672192335e-07,1.248862493669767e-08,4.110689056682245e-09,7.468396220832602e-08,1.0721025860435678e-10
6.72932706729327,2.1863479642350996e-07,1.2447965338987071e-08,4.081508160240962e-09,7.406871808974948e-08,1.0691946866895768e-10
6.73932606739326,2.163777804793043e-07,1.2373706620385684e-08,4.0772539829585315e-09,7.365931457586073e-08,1.0661944328563141e-10
6.74932506749325,2.1479351701636913e-07,1.2381638828922528e-08,4.063535299398122e-09,7.331028502152753e-08,1.0282349729848265e-10
6.75932406759324,2.1441109532546571e-07,1.230488248371166e-08,4.014103660631892e-09,7.33631277192465e-08,1.014097266147973e-10
6.76932306769323,2.1430551933407166e-07,1.2350054013996088e-08,4.00042513544493e-09,7.334094147252422e-08,1.0537890890363659e-10
6.7793220677932196,2.130066683745673e-07,1.2269408544536523e-08,4.013552981335636e-09,7.352000706294752e-08,9.942859330068508e-11
6.78932106789321,2.1235442346500388e-07,1.215572746565136e-08,3.989085110808912e-09,7.356024571954985e-08,9.693904865498342e-11
6.7993200679932,2.1258569084928056e-07,1.2111565459353805e-08,3.969284437891678e-09,7.344155967794342e-08,9.174489195014915e-11
6.80931906809319,2.1088509289658675e-07,1.2070685753544352e-08,3.959665377713588e-09,7.314652161459434e-08,9.348034973662446e-11
6.81931806819318,2.1024313011106003e-07,1.205781056857957e-08,3.937930758871642e-09,7.262059892697343e-08,9.839273619067067e-11
6.82931706829317,2.0843475382037304e-07,1.2035501222888433e-08,3.912772824425393e-09,7.20616115520349e-08,1.0339271496170322e-10
6.83931606839316,2.070821815883096e-07,1.1947965219407281e-08,3.944516069693501e-09,7.157762457873568e-08,9.8794678829486e-11
6.84931506849315,2.0700091679841943e-07,1.1992271313972976e-08,3.899404984579664e-09,7.122153555130321e-08,9.930876979373391e-11
6.8593140685931395,2.0675669786296976e-07,1.187197381055952e-08,3.885527829265097e-09,7.076850577717034e-08,1.0222278094941829e-10
6.86931306869313,2.0532928331950797e-07,1.18184241830973e-08,3.859717038058101e-09,7.034682534019211e-08,9.985330698132545e-11
6.87931206879312,2.0496514998790008e-07,1.1827551731517268e-08,3.855205292111687e-09,7.013951290673685e-08,9.606034429546614e-11
6.88931106889311,2.0411128263996982e-07,1.1592578027994384e-08,3.816207635634562e-09,6.96173966891456e-08,9.133110291939977e-11
6.8993100689931,2.0320804246445333e-07,1.1565533439605814e-08,3.8302593993487e-09,6.910312128609768e-08,9.756133567252074e-11
6.90930906909309,2.0230210762642737e-07,1.1504330081978159e-08,3.797013279325863e-09,6.885412290092876e-08,9.944113459553746e-11
6.91930806919308,2.0097352288687727e-07,1.1579882281768511e-08,3.778562614943972e-09,6.86075179435448e-08,9.384296023974756e-11
6.92930706929307,1.9864255348464688e-07,1.153260571410881e-08,3.773868367163288e-09,6.86142883697473e-08,9.17987899146332e-11
6.9393060693930595,1.981636708235025e-07,1.1477352780470003e-08,3.796911264099936e-09,6.858295825461012e-08,9.300508074887529e-11
6.94930506949305,1.9901698398022798e-07,1.1364661050670655e-08,3.6971975834907183e-09,6.86741898501122e-08,9.851754127785142e-11
6.95930406959304,1.992585846666704e-07,1.1316646861409188e-08,3.7175252667253916e-09,6.86666809896053e-08,9.156449478629804e-11
6.96930306969303,1.9813757050494456e-07,1.1228690553019511e-08,3.7207169886699635e-09,6.863785393376367e-08,9.203099480158074e-11
6.97930206979302,1.9689919931781e-07,1.1130871529417839e-08,3.7128881626726686e-09,6.819080840089376e-08,9.207889931563781e-11
6.98930106989301,1.9512734929309343e-07,1.1214226029884632e-08,3.6377135817697385e-09,6.785399931588518e-08,9.491027416063359e-11
6.999300069993,1.9425231516192376e-07,1.1140192851143728e-08,3.7028446319852225e-09,6.712467893529666e-08,9.934550609773244e-11
7.00929907009299,1.9398763113017437e-07,1.126371932232427e-08,3.6552142734792627e-09,6.668487144147836e-08,9.173663353681392e-11
7.0192980701929795,1.9268326854201196e-07,1.1106018755221527e-08,3.6212991614619498e-09,6.622257371427316e-08,8.777753554793595e-11
7.02929707029297,1.9257947606146045e-07,1.1055528030659765e-08,3.6503935017129257e-09,6.578588835751833e-08,9.172580017676414e-11
7.03929607039296,1.917465322109106e-07,1.1018913846834887e-08,3.626848588935082e-09,6.560063054403277e-08,9.463221030733049e-11
7.04929507049295,1.923163861400321e-07,1.1038712974537784e-08,3.602972917171633e-09,6.539980860544051e-08,9.110098141399492e-11
7.05929407059294,1.9076838218709048e-07,1.0859175003358257e-08,3.573536876073889e-09,6.5064531798837e-08,9.46697142513173e-11
7.06929307069293,1.8985906999522757e-07,1.0908107727884294e-08,3.565132816412219e-09,6.483221956345816e-08,9.649709416787811e-11
7.07929207079292,1.8765072902522847e-07,1.0817630334356392e-08,3.5460154629379683e-09,6.460976085766693e-08,9.238131847487406e-11
7.0892910708929096,1.865989346278036e-07,1.0877595081338984e-08,3.539029094925853e-09,6.44083292063227e-08,8.7411759591874e-11
7.0992900709929,1.863349369393283e-07,1.0824674596208075e-08,3.513087904816601e-09,6.438158760333734e-08,8.462191185274105e-11
7.10928907109289,1.8669589406393765e-07,1.0753699034834931e-08,3.5087550310631155e-09,6.437546672355014e-08,8.805685548622115e-11
7.11928807119288,1.855818837489878e-07,1.0650801839080635e-08,3.4880295389992707e-09,6.444470016632118e-08,8.93492578596447e-11
7.12928707129287,1.8498539726262253e-07,1.0602276941597514e-08,3.495722231370366e-09,6.442307467834092e-08,8.898759465948166e-11
7.13928607139286,1.8450365430905655e-07,1.0569823218697347e-08,3.4439520656646986e-09,6.429604883298666e-08,8.195810672991608e-11
7.14928507149285,1.8483219195000923e-07,1.052452138342467e-08,3.4389262893368125e-09,6.393515060819259e-08,8.261790632252285e-11
7.15928407159284,1.8342812350168217e-07,1.0545792190326206e-08,3.422778431837668e-09,6.339798663598497e-08,8.448851227855817e-11
7.1692830716928295,1.8196721964268366e-07,1.0458978173565036e-08,3.4175073480709616e-09,6.289847528991806e-08,8.650263727074295e-11
7.17928207179282,1.8131681340979014e-07,1.0400546536157136e-08,3.4262907398674937e-09,6.223340443630225e-08,8.541840168358042e-11
7.18928107189281,1.8056940799358357e-07,1.0465546682492986e-08,3.410525005057023e-09,6.180893191273072e-08,9.177238328475952e-11
7.1992800719928,1.7926497133396726e-07,1.0435796151985775e-08,3.4089213753511906e-09,6.151808918886883e-08,8.608471782138954e-11
7.20927907209279,1.7976694609869306e-07,1.0295393893669834e-08,3.396581699261374e-09,6.130696233961101e-08,8.500509890727183e-11
7.21927807219278,1.792905369230282e-07,1.0282091012055105e-08,3.3600506408839866e-09,6.123977632049901e-08,8.520502424431157e-11
7.22927707229277,1.7912555230199988e-07,1.021676182024e-08,3.351636533556937e-09,6.106812845162503e-08,8.558097348843197e-11
7.23927607239276,1.7794203954156894e-07,1.020850706395662e-08,3.3570157612213737e-09,6.094218030383394e-08,8.453104745681067e-11
7.2492750724927495,1.769154833762423e-07,1.0159541351214753e-08,3.3206911872305416e-09,6.08408105949809e-08,8.821802746996312e-11
7.25927407259274,1.7604138506006695e-07,1.0226326770785872e-08,3.3214629952112607e-09,6.061601901311385e-08,7.985995362221842e-11
7.26927307269273,1.7551877636681114e-07,1.0107069426289293e-08,3.296747212212415e-09,6.051633839400332e-08,8.675560205509636e-11
7.27927207279272,1.7418884424159385e-07,9.995781356274342e-09,3.2953160768474998e-09,6.042407598577407e-08,8.297028824661202e-11
7.28927107289271,1.7409440842915983e-07,1.000117640492437e-08,3.281132542565133e-09,6.043725541947793e-08,8.219296381491219e-11
7.2992700729927,1.736412555097852e-07,9.890216770400279e-09,3.256823547779962e-09,6.035784551998626e-08,8.198021805793301e-11
7.30926907309269,1.7378342528206731e-07,9.93930624290195e-09,3.2690761710727128e-09,6.025971797406772e-08,7.918793584366878e-11
7.31926807319268,1.731098157931692e-07,9.802469858666648e-09,3.2609597112992956e-09,5.989841194437083e-08,7.844420742289639e-11
7.3292670732926695,1.718997210105134e-07,9.885211464668856e-09,3.23741136998233e-09,5.944979530632142e-08,7.906142375457663e-11
7.33926607339266,1.7156763565443104e-07,9.79894765832687e-09,3.2246084117968016e-09,5.889758926382906e-08,7.864252387500387e-11
7.34926507349265,1.694264667117801e-07,9.781136077103826e-09,3.2449796230849218e-09,5.840651957925468e-08,7.970814539221844e-11
7.35926407359264,1.6909056325004438e-07,9.786701858520938e-09,3.1987340889297797e-09,5.791354128615651e-08,7.725172729010239e-11
7.36926307369263,1.6918935689075908e-07,9.807775578300965e-09,3.1905991311393736e-09,5.7621886724986076e-08,8.62069231356348e-11
7.37926207379262,1.6936552680886144e-07,9.74941220059501e-09,3.1863428320118273e-09,5.745833118727947e-08,8.291167327536152e-11
7.38926107389261,1.6890857054993426e-07,9.71472055118191e-09,3.1448808642384347e-09,5.7435268365078106e-08,7.743509343442134e-11
7.3992600739925996,1.675581314977673e-07,9.628173473109021e-09,3.1495641002900725e-09,5.7484824990234566e-08,8.045485203412945e-11
7.40925907409259,1.6790916798082661e-07,9.636217278251274e-09,3.1357515963509007e-09,5.7517192299487345e-08,7.823924646848439e-11
7.41925807419258,1.6699242474121335e-07,9.58226412119298e-09,3.163488155333793e-09,5.739674855224991e-08,7.953762407845303e-11
7.42925707429257,1.651995771821749e-07,9.537552688146578e-09,3.1154821630987768e-09,5.722708264585928e-08,7.738580136847724e-11
7.43925607439256,1.6430936216807313e-07,9.453463331523607e-09,3.1105451042754797e-09,5.711206053132032e-08,7.481600020505818e-11
7.44925507449255,1.6375021220517636e-07,9.544683024871493e-09,3.0837135979321082e-09,5.691036072780713e-08,7.952453297933717e-11
7.45925407459254,1.634248472250679e-07,9.479004220152733e-09,3.077512981847412e-09,5.684391152462774e-08,7.720100287582628e-11
7.46925307469253,1.634149110679543e-07,9.459398786625964e-09,3.0783606913358645e-09,5.666507872295689e-08,7.28857596197524e-11
7.4792520747925195,1.631643436445569e-07,9.354729721388348e-09,3.0372962812270255e-09,5.643782627677364e-08,7.415832493621503e-11
7.48925107489251,1.6252579841561235e-07,9.273997806980053e-09,3.036013656364319e-09,5.6231120250485524e-08,7.510580244087453e-11
7.4992500749925,1.6248638675235506e-07,9.340841503469922e-09,3.0237495882988812e-09,5.5731579562297985e-08,7.43389677129718e-11
7.50924907509249,1.615661567878119e-07,9.2179434259713e-09,3.035169520360842e-09,5.521705684665762e-08,7.584641501196906e-11
7.51924807519248,1.6060204402019641e-07,9.216273333146372e-09,3.034149273327228e-09,5.479587963355718e-08,7.554775922588033e-11
7.52924707529247,1.603056159934886e-07,9.206776853509787e-09,3.0348273410274693e-09,5.441276399032554e-08,7.685339108140686e-11
7.53924607539246,1.5877510425174637e-07,9.172644805249996e-09,2.9979164433556e-09,5.417395366109243e-08,7.365935439404847e-11
7.54924507549245,1.586361157305649e-07,9.131811604012536e-09,3.0048944212308354e-09,5.413909232307716e-08,7.631433634360818e-11
7.5592440755924395,1.587458016185908e-07,9.094687704361374e-09,2.9688346405132775e-09,5.418983358783532e-08,7.760348349065183e-11
7.56924307569243,1.5810265812223723e-07,8.960113082847004e-09,2.988511297821199e-09,5.42624093809075e-08,7.32691093197147e-11
7.57924207579242,1.5842757987581452e-07,8.993015863379561e-09,2.9679914949822495e-09,5.429599446471631e-08,7.459341914628546e-11
7.58924107589241,1.5761850110806067e-07,8.979991835450637e-09,2.939324935069217e-09,5.4312817764326654e-08,7.529810438887942e-11
7.5992400759924,1.5650620511151675e-07,8.895161593140596e-09,2.9339694356050355e-09,5.410293045722785e-08,7.12939265630711e-11
7.60923907609239,1.5580299701957676e-07,8.898299311201229e-09,2.943663235642209e-09,5.3924161728505544e-08,7.169944532962592e-11
7.61923807619238,1.54729729757405e-07,8.930770456480572e-09,2.9153089971451797e-09,5.368221224494538e-08,7.062125998369046e-11
7.62923707629237,1.539037334319537e-07,8.907270238746518e-09,2.888033217020219e-09,5.343680275129831e-08,7.00668103912934e-11
7.6392360763923595,1.5291241906350772e-07,8.857497529349087e-09,2.8956133330691464e-09,5.3301405680859226e-08,7.03994125240227e-11
7.64923507649235,1.5290905280009145e-07,8.790012151600855e-09,2.870452043409753e-09,5.309115016836611e-08,7.336999811226217e-11
7.65923407659234,1.5391220806754505e-07,8.73031358672723e-09,2.892802774151123e-09,5.2763763258910704e-08,7.194232132680546e-11
7.66923307669233,1.5306773576036421e-07,8.673281514348321e-09,2.8481102130248567e-09,5.243161395883308e-08,7.177015598723142e-11
7.67923207679232,1.5187752651224143e-07,8.677457157950504e-09,2.8700210618277814e-09,5.207498794695751e-08,7.45646042474069e-11
7.68923107689231,1.5118077363726006e-07,8.727187862221106e-09,2.855238119553176e-09,5.166579860481333e-08,7.460250048626766e-11
7.6992300769923,1.5101872706673953e-07,8.724823300172492e-09,2.8512424866506856e-09,5.1389255840019464e-08,7.599450819668998e-11
7.7092290770922896,1.4989344884420255e-07,8.65378329483198e-09,2.8490660203712192e-09,5.1210247368303375e-08,7.464912148930455e-11
7.71922807719228,1.4982624146632209e-07,8.624741122337524e-09,2.8225609183357327e-09,5.1127153450649464e-08,7.212589066216257e-11
7.72922707729227,1.4932533393799257e-07,8.603977624797512e-09,2.802620101444637e-09,5.1260097726658566e-08,7.20884927963649e-11
7.73922607739226,1.4942397756197107e-07,8.486119404891914e-09,2.810144821730406e-09,5.133482090272972e-08,7.006551411666262e-11
7.74922507749225,1.4909132672744175e-07,8.458007709455774e-09,2.8040662304495083e-09,5.144592919950697e-08,6.769431323317423e-11
7.75922407759224,1.4818859952476e-07,8.427288855597293e-09,2.7814008874474033e-09,5.1454457003269185e-08,6.727421167552555e-11
7.76922307769223,1.48002340324439e-07,8.400404461358715e-09,2.777168416390762e-09,5.123257068288435e-08,6.77298102157714e-11
7.77922207779222,1.4593099479030703e-07,8.46135860020892e-09,2.7608082478697034e-09,5.0986580955719825e-08,7.191900911645236e-11
7.7892210778922095,1.45314301126585e-07,8.412712611674471e-09,2.763565766649036e-09,5.065506363568537e-08,6.905383368912678e-11
7.7992200779922,1.456150559228094e-07,8.347772989138136e-09,2.7443116154135153e-09,5.042169728039606e-08,6.909453472263545e-11
7.80921907809219,1.4524874811772526e-07,8.302165731516922e-09,2.7371356369968434e-09,5.013069701263979e-08,6.941565474034155e-11
7.81921807819218,1.4484325405452895e-07,8.34765650302724e-09,2.742137950035812e-09,4.9821698592947797e-08,6.678281298871222e-11
7.82921707829217,1.4521789643315612e-07,8.34211563229341e-09,2.717831330884249e-09,4.962614723305218e-08,6.91897477551171e-11
7.83921607839216,1.4524359567643245e-07,8.28236849292472e-09,2.721042516510938e-09,4.9378897267121745e-08,6.97032367940881e-11
7.84921507849215,1.4472838191493688e-07,8.267192488140376e-09,2.71266573389114e-09,4.912720553406319e-08,7.039634872715368e-11
7.85921407859214,1.4305854093553215e-07,8.229898636140346e-09,2.692177894105167e-09,4.880602353717287e-08,6.662548484110121e-11
7.8692130786921295,1.421788999059977e-07,8.269860607596976e-09,2.6859431328541863e-09,4.862820057836299e-08,7.044074357253854e-11
7.87921207879212,1.4215682199396689e-07,8.183134013965589e-09,2.6868676213377686e-09,4.8465009439818765e-08,6.836087035566773e-11
7.88921107889211,1.4143308115178282e-07,8.199842678614453e-09,2.6739943351688534e-09,4.841278912838582e-08,6.938949421323327e-11
7.8992100789921,1.404585635421405e-07,8.144046462873608e-09,2.6650222007361666e-09,4.8542082351606856e-08,6.752146888904096e-11
7.90920907909209,1.4131120595263513e-07,8.11080488050146e-09,2.6406776001918675e-09,4.864427692224473e-08,6.704226122213994e-11
7.91920807919208,1.406295545743592e-07,8.059304543895071e-09,2.632893151385182e-09,4.877758668421224e-08,6.540418635139266e-11
7.92920707929207,1.4102408897281078e-07,7.990880645652037e-09,2.6064399068288e-09,4.867554778083001e-08,6.424509690949614e-11
7.93920607939206,1.4020507599214625e-07,7.98620979715948e-09,2.626443466303392e-09,4.854575267831329e-08,6.912919988856656e-11
7.9492050794920495,1.386066938020392e-07,7.955962137638266e-09,2.5976084277427762e-09,4.8275855411026673e-08,6.763680615511906e-11
7.95920407959204,1.383356343597863e-07,8.022993265354036e-09,2.615238151058923e-09,4.785383679029471e-08,6.461095360647205e-11
7.96920307969203,1.3783694962379357e-07,7.925040081110117e-09,2.5989240916193746e-09,4.75283300204276e-08,6.564610535749559e-11
7.97920207979202,1.3721367561540513e-07,7.927791469446074e-09,2.5933252864443568e-09,4.720340739051673e-08,6.846204656135927e-11
7.98920107989201,1.3703650679057367e-07,7.833210006619867e-09,2.590768640519182e-09,4.702111896596574e-08,6.491362605671716e-11
7.999200079992,1.3719066852117923e-07,7.882550576968273e-09,2.570479419241832e-09,4.6821450117666314e-08,6.54388452041821e-11
8.00919908009199,1.3665388827633642e-07,7.783635029705263e-09,2.57425658066424e-09,4.661126257357612e-08,6.74855081282686e-11
8.01919808019198,1.3715270300521663e-07,7.758561568654976e-09,2.5658149580322366e-09,4.649224401442899e-08,6.464085055302778e-11
8.02919708029197,1.3541469472572303e-07,7.7844539238101e-09,2.5514596954828855e-09,4.6299778360233835e-08,6.395489356280686e-11
8.03919608039196,1.346748478407451e-07,7.762099310670817e-09,2.5580728345669684e-09,4.6204085892430775e-08,6.638382774615339e-11
8.04919508049195,1.341209096398909e-07,7.77193419836297e-09,2.5197558922259216e-09,4.607444268063268e-08,6.332143146390708e-11
8.05919408059194,1.3393419481146312e-07,7.68863024943336e-09,2.528208454008937e-09,4.60259949895426e-08,6.669428223664997e-11
8.06919308069193,1.3309700713412729e-07,7.711549745649372e-09,2.5246103674069433e-09,4.609369856743687e-08,6.126775898757424e-11
8.07919208079192,1.3332446540801027e-07,7.597586037466142e-09,2.519206595527692e-09,4.6139651023412526e-08,5.974118275398189e-11
8.08919108089191,1.333600459420994e-07,7.64298802582768e-09,2.4926017701159427e-09,4.618817562792889e-08,6.098513895409686e-11
8.0991900809919,1.3301255412613493e-07,7.585939917324798e-09,2.4891490374694826e-09,4.617346424481648e-08,6.460208781575018e-11
8.10918908109189,1.3251141992245903e-07,7.586533302302549e-09,2.465679263228804e-09,4.597920187515975e-08,6.233817561180254e-11
8.11918808119188,1.3165006848286667e-07,7.495268780097938e-09,2.471695402615583e-09,4.570849262708849e-08,6.312812272514438e-11
8.12918708129187,1.3081155382250908e-07,7.512482909260717e-09,2.4873964579064868e-09,4.5295611869276816e-08,6.351218917679148e-11
8.139186081391859,1.3069746325646827e-07,7.556769081842757e-09,2.4683954404536083e-09,4.4933207379523494e-08,6.211647267705639e-11
8.14918508149185,1.301359951648063e-07,7.543258489629158e-09,2.4661955514769242e-09,4.455798309599424e-08,6.095505621106116e-11
8.15918408159184,1.295528410706568e-07,7.469836550287219e-09,2.4618099417403813e-09,4.44172177828832e-08,6.16625958619714e-11
8.16918308169183,1.2967091467965334e-07,7.416563552507742e-09,2.450045144149495e-09,4.424871084920233e-08,6.236962604000578e-11
8.17918208179182,1.3024769453039098e-07,7.419630176840894e-09,2.4231162894847736e-09,4.418558090941483e-08,6.216871134591358e-11
8.18918108189181,1.2933343812392133e-07,7.417828166460874e-09,2.426854105481649e-09,4.415060412764354e-08,6.166521148209769e-11
8.1991800819918,1.2880867919412473e-07,7.366832639497028e-09,2.418720403609649e-09,4.400823421784713e-08,5.874334720422883e-11
8.20917908209179,1.2856989592549266e-07,7.380433891958672e-09,2.428192806307447e-09,4.398241138774261e-08,6.13950171315532e-11
8.21917808219178,1.2741596312236037e-07,7.3315186237482324e-09,2.397763070007495e-09,4.3931213337588055e-08,6.12214866421024e-11
8.22917708229177,1.2715136371623866e-07,7.350712509989306e-09,2.3858629148434227e-09,4.383612140142298e-08,6.003491669861146e-11
8.23917608239176,1.2622220683777385e-07,7.286587690541309e-09,2.3917942989216574e-09,4.3808115319272954e-08,5.839732848416975e-11
8.24917508249175,1.2592041301366743e-07,7.236346595752589e-09,2.3607585634483847e-09,4.3826756276224393e-08,5.766152468747461e-11
8.25917408259174,1.2602245526381992e-07,7.172033801767877e-09,2.3825967942914275e-09,4.382184411252458e-08,5.856091038622112e-11
8.26917308269173,1.260986491331075e-07,7.180525478125538e-09,2.354777664417035e-09,4.377990246422241e-08,5.751789128238255e-11
8.27917208279172,1.2582037186607459e-07,7.129337946411705e-09,2.3615788154006278e-09,4.355379841142824e-08,6.183231424111409e-11
8.28917108289171,1.250603576015074e-07,7.150395942813775e-09,2.347225688642e-09,4.329358962959179e-08,5.88727708764233e-11
8.299170082991699,1.247467991099661e-07,7.170691032267167e-09,2.368548641964405e-09,4.293696297323866e-08,5.944213822417411e-11
8.30916908309169,1.2334659580922948e-07,7.1594814289463015e-09,2.3432808079083765e-09,4.2550960554309566e-08,5.978558228051678e-11
8.31916808319168,1.2361741006963706e-07,7.122453296804776e-09,2.3427902811313957e-09,4.2234363241601814e-08,5.8035386639476355e-11
8.32916708329167,1.2296216457091005e-07,7.129728950480691e-09,2.3291249751306956e-09,4.207436444941307e-08,5.786885837497961e-11
8.33916608339166,1.2301611145540716e-07,7.059210452122826e-09,2.3328613254323216e-09,4.2024362067235215e-08,6.013290224479375e-11
8.34916508349165,1.2301228972260665e-07,7.07810531742536e-09,2.315842662970342e-09,4.1978978526964814e-08,5.738239164739572e-11
8.35916408359164,1.231012399144198e-07,7.058776116547466e-09,2.308303355008643e-09,4.19972738511915e-08,5.922350880968594e-11
8.36916308369163,1.2247943597297643e-07,6.985649991835687e-09,2.289120019606777e-09,4.1993604995743966e-08,5.910278400775483e-11
8.37916208379162,1.221872384716209e-07,6.973816578384871e-09,2.2941456328754247e-09,4.197274836065169e-08,5.902691437535891e-11
8.38916108389161,1.2152077231255803e-07,6.9421838799544195e-09,2.2709114077200014e-09,4.186975469217737e-08,5.952315445782232e-11
8.3991600839916,1.208200681690225e-07,7.021894105300234e-09,2.2771274503598446e-09,4.1812848125606956e-08,5.6068943850075845e-11
8.40915908409159,1.202378597446472e-07,6.901449134836947e-09,2.2669817840780257e-09,4.1726240992258595e-08,5.498329918967554e-11
8.41915808419158,1.200654038560793e-07,6.883136615753883e-09,2.2683681653474523e-09,4.1619433279331474e-08,5.698301318789441e-11
8.42915708429157,1.198122748369125e-07,6.872038306338416e-09,2.250243834559682e-09,4.164876946071657e-08,5.5160787491278174e-11
8.43915608439156,1.2017468538630647e-07,6.87992459122974e-09,2.2528033812397403e-09,4.1495071083663054e-08,5.669498413678569e-11
8.449155084491549,1.198409416955914e-07,6.849683733996273e-09,2.2343459671430946e-09,4.1311807685377326e-08,5.583151598080035e-11
8.45915408459154,1.1895384794595064e-07,6.8220274624498535e-09,2.2197582115899134e-09,4.1072308360521486e-08,5.395436577359057e-11
8.46915308469153,1.1884807486312047e-07,6.8285733819062504e-09,2.234079614129154e-09,4.068643057723965e-08,5.694776510037987e-11
8.47915208479152,1.1803993614859136e-07,6.812199929551631e-09,2.2354010058579896e-09,4.0362225213918975e-08,5.7361962147038196e-11
8.48915108489151,1.1787046409331742e-07,6.835159361136053e-09,2.217921596100928e-09,4.0157793711119455e-08,5.606676040267051e-11
8.4991500849915,1.1723027608823886e-07,6.755346239589779e-09,2.2256344780130088e-09,3.9966154097991526e-08,5.6581863877102626e-11
8.50914908509149,1.1665330104401116e-07,6.765188016320941e-09,2.2004396819886205e-09,3.990421937342699e-08,5.672983049648051e-11
8.51914808519148,1.1702880851814676e-07,6.701002136448147e-09,2.202486962159269e-09,3.996430422526195e-08,5.756433783220104e-11
8.52914708529147,1.1725137924816373e-07,6.683675526547573e-09,2.2022187927492097e-09,4.005324776652315e-08,5.6083287852344e-11
8.53914608539146,1.1642386700098405e-07,6.658230818156936e-09,2.187828458914352e-09,4.012374913071534e-08,5.6920727867678505e-11
8.54914508549145,1.163662871963868e-07,6.654183920518084e-09,2.172374725481145e-09,4.0109256225571055e-08,5.672576396581536e-11
8.55914408559144,1.1575021182016027e-07,6.651396316051501e-09,2.1679527749564934e-09,4.0044629305809066e-08,5.6037258235656947e-11
8.56914308569143,1.1533117176027856e-07,6.60229757212433e-09,2.1619086278866234e-09,3.990482223176101e-08,5.472615011898244e-11
8.57914208579142,1.1436719741401972e-07,6.574776421931835e-09,2.1645731702676702e-09,3.977483128064466e-08,5.242818209761512e-11
8.58914108589141,1.1396529602097214e-07,6.566713239501775e-09,2.145119122431315e-09,3.9633990477608685e-08,5.3486298713162563e-11
8.5991400859914,1.1420497807412695e-07,6.551451717903089e-09,2.1518187197962557e-09,3.9484596668663237e-08,5.257511549870262e-11
8.609139086091389,1.1452032039927785e-07,6.515853320111534e-09,2.1332895177315677e-09,3.933904556772919e-08,5.3507569403451634e-11
8.61913808619138,1.1406712537983683e-07,6.485383144571472e-09,2.135617981547246e-09,3.921710475993033e-08,5.396817754016436e-11
8.62913708629137,1.1389567213240753e-07,6.457394955481433e-09,2.132181319458324e-09,3.898923381488585e-08,5.214459417039377e-11
8.63913608639136,1.1369609407827716e-07,6.465317904951224e-09,2.115080702869699e-09,3.872321688169633e-08,5.236029991126496e-11
8.64913508649135,1.1241029184732288e-07,6.473936354945104e-09,2.1259463295525504e-09,3.848253873646071e-08,5.299139800229489e-11
8.65913408659134,1.1223421078262495e-07,6.465292531839347e-09,2.1134186440866433e-09,3.823829377914367e-08,5.5839287268601513e-11
8.66913308669133,1.1122014028484256e-07,6.42136920055692e-09,2.096965057875398e-09,3.8073736077386216e-08,5.403070441619085e-11
8.67913208679132,1.1143039406983746e-07,6.435874247274964e-09,2.107292970880537e-09,3.8040762913706974e-08,5.337262222731406e-11
8.68913108689131,1.115074062821871e-07,6.3789169282733745e-09,2.1096358068922034e-09,3.813281453178209e-08,5.2807552885470976e-11
8.6991300869913,1.1131074075940558e-07,6.364946325827182e-09,2.0865491494748794e-09,3.8236171372376294e-08,5.3497792513048566e-11
8.70912908709129,1.1126249406038029e-07,6.3425562814395114e-09,2.0858361100888815e-09,3.832258330227777e-08,5.5074837397863946e-11
8.71912808719128,1.107187414260501e-07,6.318671604031528e-09,2.0788741089197726e-09,3.8330497960775115e-08,5.161597147179379e-11
8.72912708729127,1.105178288559115e-07,6.316520137555296e-09,2.0636408425618265e-09,3.8292340612704894e-08,5.103795109869651e-11
8.73912608739126,1.0996241656149219e-07,6.339351475373434e-09,2.055816460973409e-09,3.81401312330576e-08,5.168435208774992e-11
8.74912508749125,1.089418235762166e-07,6.292545335042646e-09,2.057909579530272e-09,3.7906628404025535e-08,5.374869505884771e-11
8.759124087591239,1.0871909109617341e-07,6.26923101552703e-09,2.0464850211482845e-09,3.7709886986476515e-08,5.0736632409010936e-11
8.76912308769123,1.0833362415456207e-07,6.245798452733564e-09,2.054058643859208e-09,3.7539654907895745e-08,4.954985530739456e-11
8.77912208779122,1.0859590759868435e-07,6.263770492985243e-09,2.0320928274638007e-09,3.735843911780558e-08,4.9919821310454585e-11
8.78912108789121,1.0854436539617046e-07,6.200542069208688e-09,2.031564831194555e-09,3.7242884661959134e-08,5.167404293856552e-11
8.7991200879912,1.0814452540040456e-07,6.221460098410177e-09,2.0368328785715036e-09,3.710013553569248e-08,5.3441050823675865e-11
8.80911908809119,1.0843842604368397e-07,6.193528965108691e-09,2.028171967795635e-09,3.6889724903243754e-08,5.325800367201992e-11
8.81911808819118,1.0784283234179681e-07,6.206119592808538e-09,2.0185796165392205e-09,3.6669270752404924e-08,5.202278270684406e-11
8.82911708829117,1.0709474341649781e-07,6.154181657771264e-09,2.019984180105161e-09,3.6516300709021704e-08,5.12883854352691e-11
8.83911608839116,1.0671408447683729e-07,6.133772509099918e-09,2.0133890754847575e-09,3.6399663120240175e-08,5.205394979403295e-11
8.84911508849115,1.0610303585282386e-07,6.112516426423116e-09,2.005891365973062e-09,3.637445100803546e-08,4.9738089661863297e-11
8.85911408859114,1.0585727094447345e-07,6.1372604477362855e-09,2.003871876460188e-09,3.642453007982684e-08,4.996720712132251e-11
8.86911308869113,1.0607679096046835e-07,6.0938386277802145e-09,1.9900880959733877e-09,3.6589352921428404e-08,4.9932965624348005e-11
8.87911208879112,1.0585443986480597e-07,6.031225185732273e-09,1.989913360241092e-09,3.6687314994595355e-08,5.037452666260556e-11
8.88911108889111,1.0589183117024151e-07,6.030948878404425e-09,1.9827043530037566e-09,3.668155912888842e-08,5.001270902691847e-11
8.8991100889911,1.051160559619148e-07,6.0288315499293495e-09,1.9760712380971346e-09,3.659720446321599e-08,5.088490253880467e-11
8.90910908909109,1.0482724510377066e-07,6.030025762629154e-09,1.9663135810224596e-09,3.639240629626751e-08,5.1308120752028154e-11
8.919108089191079,1.0454122228808237e-07,5.999228275090597e-09,1.956212269523334e-09,3.617984927144182e-08,5.231589507565835e-11
8.92910708929107,1.035135264603967e-07,5.966784012765921e-09,1.9623853564039943e-09,3.592121538554951e-08,4.9683422091655335e-11
8.93910608939106,1.0380559717056667e-07,5.983509030232733e-09,1.950673238359582e-09,3.5679647720437695e-08,4.84921774738278e-11
8.94910508949105,1.0398860753955061e-07,5.980656366824558e-09,1.9440478403790047e-09,3.556399166980403e-08,4.840019573520736e-11
8.95910408959104,1.041597179431515e-07,5.916869405712475e-09,1.9570568188144924e-09,3.5400288214984226e-08,5.105787286399669e-11
8.96910308969103,1.0346378946705112e-07,5.9330844114802765e-09,1.9415132908071664e-09,3.53109279485077e-08,4.976839590562243e-11
8.97910208979102,1.0298411464747295e-07,5.8576515315309015e-09,1.9417120071489313e-09,3.521824300299454e-08,4.927920840274762e-11
8.98910108989101,1.0323636552639094e-07,5.915335135635938e-09,1.9372268042305075e-09,3.5114595601490795e-08,5.038682234956609e-11
8.999100089991,1.024706856553248e-07,5.8428265977379695e-09,1.92824124943605e-09,3.499834610994042e-08,4.9081632270255395e-11
9.00909909009099,1.0132629729657474e-07,5.891400541682607e-09,1.9226594744736293e-09,3.4926201484707364e-08,4.949020917113408e-11
9.01909809019098,1.0162081973236746e-07,5.831455160148465e-09,1.911222477230162e-09,3.489592993694771e-08,4.8109652280011044e-11
9.02909709029097,1.0141529981021682e-07,5.820408168257796e-09,1.912708859467396e-09,3.4956321617679505e-08,4.79996879936264e-11
9.03909609039096,1.0145033164879553e-07,5.80276558742457e-09,1.903063513804123e-09,3.5056867684402775e-08,4.69955938196355e-11
9.04909509049095,1.0134338255554074e-07,5.766127498282894e-09,1.892151898375342e-09,3.507895184513432e-08,4.801832732436893e-11
9.05909409059094,1.0112747722003823e-07,5.749327295253804e-09,1.8919893782784104e-09,3.50920462829498e-08,4.7154436599932496e-11
9.069093090690929,1.0086092563077628e-07,5.7293514636162555e-09,1.892090839924489e-09,3.498596719709745e-08,4.642320541084624e-11
9.07909209079092,1.0037643901527526e-07,5.758587194796069e-09,1.8798048521835227e-09,3.4820004343432154e-08,4.856007382757604e-11
9.08909109089091,9.99866669664111e-08,5.752043415271405e-09,1.8757098521068587e-09,3.45587960796245e-08,4.9430391480216697e-11
9.0990900909909,9.912146625977414e-08,5.71378017403695e-09,1.8727550666915234e-09,3.430064491244704e-08,4.740410216972278e-11
9.10908909109089,9.870538960973155e-08,5.704130327109582e-09,1.880861136459964e-09,3.4031051867176034e-08,4.605766924168287e-11
9.11908809119088,9.913132472003216e-08,5.6999806873039566e-09,1.880392674208809e-09,3.3866056130939976e-08,4.769098902162249e-11
9.12908709129087,9.912869293381137e-08,5.693250616267057e-09,1.8671943022125698e-09,3.37909245808863e-08,4.731083110272348e-11
9.13908609139086,9.903677853692017e-08,5.678043686187439e-09,1.8596815674055996e-09,3.371787855214106e-08,4.613936124695871e-11
9.14908509149085,9.867737289313902e-08,5.658294107686807e-09,1.853709520682877e-09,3.3664396848750965e-08,4.65468260833883e-11
9.15908409159084,9.871809198178215e-08,5.6632216615679136e-09,1.8472381401863122e-09,3.365117794619516e-08,4.542502081004092e-11
9.16908309169083,9.828326143869474e-08,5.651419723121696e-09,1.8355026605807217e-09,3.3600847826872456e-08,4.934485545245046e-11
9.17908209179082,9.759406566726792e-08,5.626302602851946e-09,1.8360824643806459e-09,3.3538485906150485e-08,4.738748855156957e-11
9.18908109189081,9.724507880488815e-08,5.6162016366344126e-09,1.8330061322648887e-09,3.353083035170676e-08,4.7227446879460754e-11
9.1990800919908,9.682318319847276e-08,5.6184910606356505e-09,1.8171056121491201e-09,3.3539423087537843e-08,4.650369899085238e-11
9.20907909209079,9.67016354672144e-08,5.5515846237836915e-09,1.8188083133896976e-09,3.3528066564352306e-08,4.658740778336539e-11
9.21907809219078,9.673546176623362e-08,5.555061972497851e-09,1.8173279231085685e-09,3.361050333301897e-08,4.5090125435576525e-11
9.229077092290769,9.681847899023612e-08,5.489822608886067e-09,1.8168990340897934e-09,3.356493331955494e-08,4.379739120779591e-11
9.23907609239076,9.686641713555907e-08,5.50277358410865e-09,1.8087549814083331e-09,3.3445997220817284e-08,4.550935435643936e-11
9.24907509249075,9.61027748942983e-08,5.492987548461969e-09,1.805891080307012e-09,3.329297659333262e-08,4.730786921393275e-11
9.25907409259074,9.624369164235918e-08,5.460806230874478e-09,1.7946727972595945e-09,3.3009838548251244e-08,4.5788937588918654e-11
9.26907309269073,9.527379261304299e-08,5.490319467522208e-09,1.7960946183115991e-09,3.274897586050232e-08,4.5733464596655124e-11
9.27907209279072,9.458794939918052e-08,5.475912030296565e-09,1.791230325905991e-09,3.247305207575513e-08,4.626589330258896e-11
9.28907109289071,9.513675909342053e-08,5.454209116533105e-09,1.7956343814962982e-09,3.2365096576225373e-08,4.590327686033911e-11
9.2990700929907,9.517943638597748e-08,5.429282527385565e-09,1.780176881464238e-09,3.2289884218248596e-08,4.531833339967056e-11
9.30906909309069,9.482570905302721e-08,5.4109911661409235e-09,1.7802785724910141e-09,3.227509384299599e-08,4.391258260702418e-11
9.31906809319068,9.426045765403914e-08,5.4039991876288966e-09,1.7775298980635285e-09,3.232280497283914e-08,4.388254939927016e-11
9.32906709329067,9.475115017678112e-08,5.381287003603421e-09,1.7746120480769773e-09,3.2359294809664156e-08,4.33378982842148e-11
9.33906609339066,9.424274965583448e-08,5.371618422418513e-09,1.757057757960353e-09,3.232004610939561e-08,4.4724708398540045e-11
9.34906509349065,9.322076324911824e-08,5.362109410128992e-09,1.7624399559397292e-09,3.229518156450615e-08,4.650173824972183e-11
9.35906409359064,9.267855538638539e-08,5.37532963354657e-09,1.7644858916697326e-09,3.224245563507735e-08,4.389166251608974e-11
9.36906309369063,9.311313107292548e-08,5.343635792706981e-09,1.7456367647309743e-09,3.2195430082681595e-08,4.458837508554207e-11
9.379062093790619,9.287961530825038e-08,5.333407289237211e-09,1.748163410808706e-09,3.217429694255656e-08,4.368263949887539e-11
9.38906109389061,9.225671919082229e-08,5.31894716774688e-09,1.737022437947326e-09,3.213802582169163e-08,4.322898126092353e-11
9.3990600939906,9.261286196656134e-08,5.31873232022055e-09,1.7331184423607106e-09,3.2054365451856864e-08,4.102947461993549e-11
9.40905909409059,9.257783589642428e-08,5.2613733366984666e-09,1.7307427175501961e-09,3.1975893622579695e-08,4.376204452183016e-11
9.41905809419058,9.216614401923098e-08,5.2779878258887055e-09,1.7287764692639675e-09,3.182009249066181e-08,4.241061926841026e-11
9.42905709429057,9.200601443191412e-08,5.269398680580392e-09,1.7292147871730837e-09,3.158217592988117e-08,4.247719940599957e-11
9.43905609439056,9.149763727264906e-08,5.269180442707166e-09,1.7232534952334603e-09,3.134998027036583e-08,4.449451865540177e-11
9.44905509449055,9.108277613799011e-08,5.243179888725503e-09,1.71791871913695e-09,3.1133420523228365e-08,4.403561363268767e-11
9.45905409459054,9.066808821678881e-08,5.252770731039998e-09,1.7088190110741807e-09,3.098716795988171e-08,4.6309661470153464e-11
9.46905309469053,9.059403678800266e-08,5.2373041686494455e-09,1.7108856244510155e-09,3.091600128453689e-08,4.403891029131191e-11
9.47905209479052,9.075836370222865e-08,5.208454466506013e-09,1.7034668379784143e-09,3.0971096781006673e-08,4.19466741867356e-11
9.48905109489051,9.067068458545496e-08,5.180873058938255e-09,1.7039760727843567e-09,3.1034301149139134e-08,4.136181832501536e-11
9.4990500949905,9.075770959804314e-08,5.1987395860066175e-09,1.6992595633012897e-09,3.108732405750255e-08,4.0756830229748454e-11
9.50904909509049,9.084905226496289e-08,5.1313729707796856e-09,1.690420780512643e-09,3.1143419182753156e-08,4.370148450767363e-11
9.51904809519048,9.005794443627542e-08,5.154996863343764e-09,1.6906030127077705e-09,3.111855236447357e-08,4.295655515874897e-11
9.52904709529047,8.974872570152396e-08,5.140315265556971e-09,1.6920461661694952e-09,3.10207701883468e-08,4.106381726725116e-11
9.539046095390459,8.87376856263225e-08,5.119596558084337e-09,1.6790696005918593e-09,3.096639078686194e-08,4.11131723831146e-11
9.54904509549045,8.87122221817734e-08,5.113912622468864e-09,1.6780423311540069e-09,3.083883983044528e-08,4.1847077229506265e-11
9.55904409559044,8.879123632390184e-08,5.0757964307492935e-09,1.6684883538857793e-09,3.079317225080188e-08,4.005029227064588e-11
9.56904309569043,8.863668423735377e-08,5.095762742419688e-09,1.6673956677884092e-09,3.071070530365525e-08,4.2083335160815573e-11
9.57904209579042,8.856664081386923e-08,5.041036089952747e-09,1.6609697037676476e-09,3.0559109766845345e-08,4.196154413931185e-11
9.58904109589041,8.877223961106214e-08,5.054841998618151e-09,1.6594762832393757e-09,3.040728364239763e-08,4.139473496089152e-11
9.5990400959904,8.85217881319909e-08,5.031546246618997e-09,1.6564442073704754e-09,3.023465909457028e-08,4.2468843118296496e-11
9.60903909609039,8.850872595187937e-08,5.033928178498032e-09,1.652131978757838e-09,3.0032725230274996e-08,4.1213286010865576e-11
9.61903809619038,8.750923467521126e-08,5.025880131708961e-09,1.650499196823202e-09,2.988196278789189e-08,4.1378306941975104e-11
9.62903709629037,8.750043824795023e-08,5.034211758893053e-09,1.6655005997823174e-09,2.9726835182923994e-08,4.2803837716489605e-11
9.63903609639036,8.714982525937383e-08,5.0188351742172035e-09,1.6384410140220416e-09,2.9715170226370038e-08,4.195415798466214e-11
9.64903509649035,8.704018392609576e-08,4.985160139156253e-09,1.6384670140671885e-09,2.977019655758721e-08,4.155842469218163e-11
9.65903409659034,8.691883302245429e-08,4.977438137662065e-09,1.6362129510784167e-09,2.9865754260936194e-08,4.207758771782815e-11
9.66903309669033,8.70239059775615e-08,4.953515347945115e-09,1.6205868694632162e-09,2.9971185530840664e-08,3.981953656555813e-11
9.67903209679032,8.690520505852949e-08,4.963542997270189e-09,1.6277241109398095e-09,2.999053565039373e-08,4.0464091490420714e-11
9.689031096890309,8.653603886686595e-08,4.952879688209752e-09,1.6120995959601764e-09,2.996184265903502e-08,3.911503409145635e-11
9.6990300969903,8.597786516213824e-08,4.941353288774335e-09,1.616906083009763e-09,2.988352146392493e-08,3.981173378036943e-11
9.70902909709029,8.57577366329737e-08,4.951516960535979e-09,1.608038783598017e-09,2.973795319778436e-08,3.948022650663727e-11
9.71902809719028,8.525246572165395e-08,4.925507768860563e-09,1.6059254631023062e-09,2.9564409692144225e-08,3.9042203318728504e-11
9.72902709729027,8.513154272051654e-08,4.9193758221113285e-09,1.6038941189102124e-09,2.947939140968605e-08,4.016376294340457e-11
9.73902609739026,8.552209349158332e-08,4.88112946894951e-09,1.6072996910089712e-09,2.9373611151024804e-08,3.974791326176283e-11
9.74902509749025,8.539065601640533e-08,4.8846491287100976e-09,1.6011177742705912e-09,2.9266104548254257e-08,4.030606207599462e-11
9.75902409759024,8.507473519006466e-08,4.87439228900392e-09,1.5932868287929612e-09,2.9129133155526967e-08,4.140209828400877e-11
9.76902309769023,8.498619323249196e-08,4.854052887647785e-09,1.593670945607847e-09,2.8997507829620677e-08,3.964540367113563e-11
9.77902209779022,8.4687546778628e-08,4.8636457372981166e-09,1.5889919445893164e-09,2.886099973589382e-08,3.987908145272983e-11
9.78902109789021,8.417730857026597e-08,4.868698478305969e-09,1.5892226118662984e-09,2.875467785830832e-08,4.0009769254072954e-11
9.7990200979902,8.384694354091592e-08,4.857132360387729e-09,1.5861371963758738e-09,2.8649662007179706e-08,3.944173758999931e-11
9.80901909809019,8.350151884268412e-08,4.8150411897922e-09,1.580526648545179e-09,2.864980625321731e-08,3.902874837723857e-11
9.81901809819018,8.338562445036619e-08,4.791785966235141e-09,1.5705903687263307e-09,2.8678428101390345e-08,4.024925152018281e-11
9.82901709829017,8.324066032939963e-08,4.781527579809997e-09,1.5749494052960082e-09,2.8784017996773612e-08,3.9761705984783653e-11
9.83901609839016,8.340728799945135e-08,4.783690350209227e-09,1.5511207889546496e-09,2.8848239706549603e-08,3.973934815489978e-11
9.849015098490149,8.351571896375552e-08,4.751040399214657e-09,1.5615742914482128e-09,2.8926324069964698e-08,3.805995505589448e-11
9.85901409859014,8.307453041856526e-08,4.744792369627502e-09,1.5577728048775827e-09,2.8862530663601664e-08,3.871686499936477e-11
9.86901309869013,8.278066883490351e-08,4.741410153206369e-09,1.5548974925584147e-09,2.876119924230598e-08,3.9319355165614195e-11
9.87901209879012,8.232906541210986e-08,4.75823010620686e-09,1.5475938067869685e-09,2.8597422429541833e-08,3.8133934905056033e-11
9.88901109889011,8.231191428902017e-08,4.7156509276865385e-09,1.5628765817302004e-09,2.8399005585270345e-08,3.907857006228612e-11
9.8990100989901,8.204562532225438e-08,4.724777892593971e-09,1.548126366899977e-09,2.822599313560834e-08,3.937275993478117e-11
9.90900909909009,8.177685925614795e-08,4.707366762913598e-09,1.5392244274291052e-09,2.809223498084298e-08,3.78260932815985e-11
9.91900809919008,8.163533540890338e-08,4.708171979539683e-09,1.5524957947956954e-09,2.8031000055971128e-08,3.837134916146392e-11
9.92900709929007,8.208651020916243e-08,4.690342868880713e-09,1.5371840966062652e-09,2.7927434518091648e-08,3.8503777252231556e-11
9.93900609939006,8.191327656144729e-08,4.64962415407509e-09,1.5307453085128824e-09,2.788774876432515e-08,3.83490340470463e-11
9.94900509949005,8.149975471714966e-08,4.666511454552866e-09,1.5365828511419838e-09,2.780669428953264e-08,3.7981644017020146e-11
9.95900409959004,8.15551231082029e-08,4.661192113865889e-09,1.530006509914321e-09,2.7732052899376893e-08,3.978936644589987e-11
9.96900309969003,8.091671648264232e-08,4.653728791187831e-09,1.5193454749617995e-09,2.765389768768164e-08,3.836479376881986e-11
9.97900209979002,8.057840454844841e-08,4.649166611185668e-09,1.5280623807194722e-09,2.7659171813806824e-08,3.8339029107450615e-11
9.98900109989001,8.045899779422232e-08,4.64634360306653e-09,1.5200089513577943e-09,2.7702890533087138e-08,3.72996958406519e-11
9.999000099989999,8.011603966867323e-08,4.634528240007883e-09,1.5087412890297598e-09,2.776814484455907e-08,3.670320677411561e-11
10.00899910008999,8.022504603812636e-08,4.597213919115945e-09,1.5001988469214398e-09,2.7800646202153732e-08,3.663080894502068e-11
10.01899810018998,8.023861864465458e-08,4.5711818011443325e-09,1.5061708661861774e-09,2.7846471731310636e-08,3.6946354524389645e-11
10.02899710028997,7.995401987123401e-08,4.567781832796962e-09,1.4967384070126179e-09,2.780735420244581e-08,3.735062715867125e-11
10.03899610038996,7.972898039570258e-08,4.5567442754863035e-09,1.4967252305104938e-09,2.764083422897465e-08,3.6966666115048316e-11
10.04899510048995,7.93386092018718e-08,4.565469503278938e-09,1.496273133579291e-09,2.7499819359974917e-08,3.744691222406601e-11
10.05899410058994,7.927336464854091e-08,4.5454684672054055e-09,1.494497424280749e-09,2.7292359323871666e-08,3.9111071104578996e-11
10.06899310068993,7.867365149783396e-08,4.56272598204296e-09,1.4856431786855674e-09,2.711731337136023e-08,3.6723130855278323e-11
10.07899210078992,7.857797359659674e-08,4.527176365443553e-09,1.492551665610759e-09,2.6959120283290035e-08,3.6213591319366876e-11
10.08899110088991,7.885341983158713e-08,4.540705536846138e-09,1.4850914164871587e-09,2.689808219625595e-08,3.6887325153489594e-11
10.0989901009899,7.889435209210087e-08,4.493464480567599e-09,1.4817005965254054e-09,2.686681686730263e-08,3.857308543503753e-11
10.10898910108989,7.863064555562833e-08,4.4921695646466944e-09,1.4817891136253582e-09,2.6824242371927694e-08,3.7316292221883624e-11
10.11898810118988,7.861216535941607e-08,4.490153747947066e-09,1.4784273239459752e-09,2.6802768279722424e-08,3.647007740900846e-11
10.12898710128987,7.830064993576885e-08,4.4677391919225005e-09,1.4733758665360912e-09,2.6760238600002597e-08,3.697509317055009e-11
10.13898610138986,7.793964297359351e-08,4.4732605079375715e-09,1.462163862419352e-09,2.67571858024632e-08,3.737771832001624e-11
10.14898510148985,7.763133591392614e-08,4.464127899908553e-09,1.4644785900019906e-09,2.671801562435903e-08,3.6897704948538176e-11
10.158984101589839,7.732551959787884e-08,4.461477776874736e-09,1.4583772002048505e-09,2.6750940223656204e-08,3.677397770870184e-11
10.16898310168983,7.715542049830562e-08,4.442833417347527e-09,1.4529405980393927e-09,2.678277386942239e-08,3.620496114642078e-11
10.17898210178982,7.707631379474877e-08,4.420286642960338e-09,1.4485972634463518e-09,2.6808402375579362e-08,3.5334754423389954e-11
10.18898110188981,7.735579520792267e-08,4.410214764150984e-09,1.4503015082830238e-09,2.6811792230159374e-08,3.5234571195905313e-11
10.1989801019898,7.73854384247387e-08,4.401384481225522e-09,1.4503282191840298e-09,2.6756353383270757e-08,3.5256328702176894e-11
10.20897910208979,7.692154735421633e-08,4.397290990927587e-09,1.4351623397641918e-09,2.663281920544887e-08,3.631649158904855e-11
10.21897810218978,7.687601425928046e-08,4.387441598023269e-09,1.4381314341793733e-09,2.6459552862067007e-08,3.681132660132793e-11
10.22897710228977,7.648445541823118e-08,4.382941047820862e-09,1.439966346411847e-09,2.622305023725967e-08,3.626355328221176e-11
10.23897610238976,7.590221982335036e-08,4.393195945236871e-09,1.4397177847030172e-09,2.6053163101003882e-08,3.564541763624817e-11
10.24897510248975,7.57414922908958e-08,4.3646797153130225e-09,1.4345715360872884e-09,2.5906590718523057e-08,3.626362037681082e-11
10.25897410258974,7.574555210705837e-08,4.373474282633401e-09,1.4325720615122779e-09,2.5871548260664473e-08,3.5486563017818464e-11
10.26897310268973,7.574525277873354e-08,4.359034293821836e-09,1.4250449052417974e-09,2.5857131621422605e-08,3.6035351506038245e-11
10.27897210278972,7.58520397749054e-08,4.354026308923987e-09,1.42495117346689e-09,2.5901796492779106e-08,3.602649463092097e-11
10.28897110288971,7.571975862974596e-08,4.329333949920078e-09,1.4239810915313547e-09,2.5936959391939432e-08,3.6467652151339775e-11
10.2989701029897,7.594553874062552e-08,4.317287144312857e-09,1.4152553220809662e-09,2.5937589126439786e-08,3.507991368864848e-11
10.308969103089689,7.527341709945255e-08,4.309486664546689e-09,1.4168646743897155e-09,2.5912061260317577e-08,3.436588475552291e-11
10.31896810318968,7.50268384920672e-08,4.315025243498662e-09,1.4109469902496824e-09,2.5871881173059254e-08,3.5061737965035335e-11
10.32896710328967,7.463507611989334e-08,4.303325485200997e-09,1.4085464213168492e-09,2.5891733177257588e-08,3.430399789284373e-11
10.33896610338966,7.441045231601152e-08,4.290641360131748e-09,1.4059445882118657e-09,2.582124915475685e-08,3.516694504783061e-11
10.34896510348965,7.404571442628448e-08,4.262356971541219e-09,1.3992909827600737e-09,2.582586575720297e-08,3.498454738191637e-11
10.35896410358964,7.455422305837982e-08,4.248664935973857e-09,1.3957249069769526e-09,2.581791798143979e-08,3.421082423341828e-11
10.36896310368963,7.441467885228841e-08,4.2561722671730575e-09,1.3944199452063903e-09,2.574864382455063e-08,3.5717341385570226e-11
10.37896210378962,7.422244452752549e-08,4.227435705307492e-09,1.3910214068071386e-09,2.5618268533151943e-08,3.3546163824495124e-11
10.38896110388961,7.402617171358181e-08,4.246786985517915e-09,1.3881486414969847e-09,2.545683096246018e-08,3.5086110937677734e-11
10.3989601039896,7.394522825586973e-08,4.232475048786593e-09,1.3907829258571718e-09,2.5268190343895078e-08,3.549205166863995e-11
10.40895910408959,7.360754306035208e-08,4.224973571730874e-09,1.3876061657152303e-09,2.510077448324867e-08,3.531793086218513e-11
10.41895810418958,7.329701182576781e-08,4.205633964381177e-09,1.3909919136454828e-09,2.4982962044299533e-08,3.644054347936806e-11
10.42895710428957,7.30583802586485e-08,4.209328049120531e-09,1.379165463298284e-09,2.4930075990083193e-08,3.522509157783405e-11
10.43895610438956,7.320061448475263e-08,4.2112887086570074e-09,1.3802166825134244e-09,2.4952358544190444e-08,3.478608669990289e-11
10.44895510448955,7.330456383383972e-08,4.191636957182619e-09,1.3748777840784427e-09,2.501150632815135e-08,3.478704411230856e-11
10.45895410458954,7.310230976543994e-08,4.174756169072222e-09,1.370302092552292e-09,2.507319381084339e-08,3.342513337171464e-11
10.468953104689529,7.286658096391174e-08,4.155469308331946e-09,1.3683963136499173e-09,2.510636001865737e-08,3.452424825960082e-11
10.47895210478952,7.271515652385012e-08,4.171327584036829e-09,1.3590700855744685e-09,2.51137581942692e-08,3.331024008684861e-11
10.48895110488951,7.235272981299728e-08,4.165563294591927e-09,1.3609642215313491e-09,2.5063150796096187e-08,3.3821370529109363e-11
10.4989501049895,7.177502511099584e-08,4.1387829914097295e-09,1.3545332053063318e-09,2.5005443796020772e-08,3.344495301269819e-11
10.50894910508949,7.1589714974356e-08,4.134655959270826e-09,1.355531155864809e-09,2.495750779190789e-08,3.299087803755794e-11
10.51894810518948,7.179068955321986e-08,4.1131782965004726e-09,1.3560253171879002e-09,2.4896782136417734e-08,3.3056797053821184e-11
10.52894710528947,7.191305458148148e-08,4.109555057035907e-09,1.3469402933581719e-09,2.4853752624361114e-08,3.406374964384447e-11
10.53894610538946,7.212013308045153e-08,4.1073286626151956e-09,1.346579811581427e-09,2.4750623981793057e-08,3.328068189911508e-11
10.54894510548945,7.19813762487445e-08,4.086493691423018e-09,1.3504413903934302e-09,2.4690616300111498e-08,3.376548404372408e-11
10.55894410558944,7.173762964213547e-08,4.098110762501347e-09,1.3421896188460149e-09,2.4531504571611765e-08,3.4166245158676584e-11
10.56894310568943,7.149134817000937e-08,4.104589004647704e-09,1.3376512491252195e-09,2.4365813528903226e-08,3.540276676609677e-11
10.57894210578942,7.097416910363042e-08,4.092917639344436e-09,1.3376012868856945e-09,2.4213280889297737e-08,3.4823338649788153e-11
10.58894110588941,7.070257490839416e-08,4.072453884656491e-09,1.3391222786560123e-09,2.411243360948463e-08,3.3020842248230925e-11
10.5989401059894,7.053127829526392e-08,4.070466876913297e-09,1.3314999625585032e-09,2.411450121665398e-08,3.286929317698975e-11
10.60893910608939,7.047657835699785e-08,4.0492078928423835e-09,1.3423459271481752e-09,2.4130624558136193e-08,3.4321695726288553e-11
10.618938106189379,7.065087075486571e-08,4.043936855618761e-09,1.3184537358065064e-09,2.420230222298014e-08,3.306149139769017e-11
10.62893710628937,7.063782996817151e-08,4.017409670970042e-09,1.327138107728862e-09,2.4280495156342306e-08,3.273640800437018e-11
10.63893610638936,7.063825824291675e-08,4.001269548297997e-09,1.3211883476765404e-09,2.4346968058636474e-08,3.323430046749419e-11
10.64893510648935,7.039171081560636e-08,4.0189750697028216e-09,1.3155267745806917e-09,2.4348170801300932e-08,3.348483128660677e-11
10.65893410658934,7.005912456071577e-08,3.996016452485432e-09,1.3166154198056262e-09,2.4284419404099437e-08,3.247826845001636e-11
10.66893310668933,6.942566388126438e-08,4.0077941336935495e-09,1.308757115499608e-09,2.4211788812576306e-08,3.1464718870953896e-11
10.67893210678932,6.942536506317386e-08,3.997798906865512e-09,1.3109976204651533e-09,2.409554969832236e-08,3.1609164506219726e-11
10.68893110688931,6.924074621708235e-08,4.003728507078311e-09,1.307586363513503e-09,2.398617484389299e-08,3.290799142886535e-11
10.6989301069893,6.905603534087248e-08,3.965363356438813e-09,1.308065078659662e-09,2.393409427173923e-08,3.2506158003288584e-11
10.70892910708929,6.949283680319572e-08,3.972633349230599e-09,1.2964374510961553e-09,2.385239178480725e-08,3.2097697485000647e-11
10.71892810718928,6.944104842385745e-08,3.964476160300756e-09,1.3029457480605115e-09,2.3771540833077337e-08,3.292849478946841e-11
10.72892710728927,6.929134922364169e-08,3.946942253181884e-09,1.2976607448105448e-09,2.3646441240361273e-08,3.242248472386082e-11
10.73892610738926,6.918767714264271e-08,3.947697891535196e-09,1.3034317371201974e-09,2.354823712581833e-08,3.1947516338323544e-11
10.74892510748925,6.875683960877124e-08,3.9479854221482145e-09,1.2971586649302489e-09,2.3434779798119485e-08,3.312963998040536e-11
10.75892410758924,6.849006936061655e-08,3.949478993082528e-09,1.2896116121041922e-09,2.3359561222586793e-08,3.258291852087183e-11
10.76892310768923,6.811601568562379e-08,3.941487204638633e-09,1.2940085124507303e-09,2.333392496428554e-08,3.3171939573569623e-11
10.778922107789219,6.82514589247481e-08,3.931827198360961e-09,1.2857936664962037e-09,2.3386577341174052e-08,3.3021215140909736e-11
10.78892110788921,6.842906561228609e-08,3.916324013973772e-09,1.2761538473593268e-09,2.3478211999315635e-08,3.220762082594449e-11
10.7989201079892,6.800940126162719e-08,3.895024954334912e-09,1.2742773347572857e-09,2.3530098790009228e-08,3.183252192959134e-11
10.80891910808919,6.816157352282692e-08,3.883905204037281e-09,1.2751592261059414e-09,2.359829824081587e-08,3.1934809830244597e-11
10.81891810818918,6.791546837078273e-08,3.875786800428057e-09,1.2736356286335038e-09,2.3586233447778983e-08,3.1677336548971565e-11
10.82891710828917,6.774129333145045e-08,3.89326962962591e-09,1.2675066373302649e-09,2.352043552506967e-08,3.1082146038704255e-11
10.83891610838916,6.736967222344295e-08,3.8766054576085865e-09,1.2678321500659702e-09,2.3401695494423586e-08,3.0860819351476724e-11
10.84891510848915,6.705566343282076e-08,3.86516319156321e-09,1.272844911617965e-09,2.326287316294572e-08,3.1910287369019954e-11
10.85891410858914,6.714107215439103e-08,3.86040728775886e-09,1.2720862860195648e-09,2.3129905149312085e-08,3.2074439081058507e-11
10.86891310868913,6.711503854494317e-08,3.8565314546871625e-09,1.2675651554053756e-09,2.3048527522707984e-08,3.1406604310138875e-11
10.87891210878912,6.716270776429746e-08,3.855215073280503e-09,1.262919444254395e-09,2.2971191719571528e-08,3.198971080882013e-11
10.88891110888911,6.71693978191896e-08,3.8365227171685405e-09,1.2528749752686736e-09,2.2917529117889912e-08,3.193605608338888e-11
10.8989101089891,6.710558178721544e-08,3.828679909167333e-09,1.2568805604146933e-09,2.2860129756844637e-08,3.314902133006416e-11
10.90890910908909,6.69524360377508e-08,3.8211151833670666e-09,1.253033040413888e-09,2.2777041553009877e-08,3.2639524880638575e-11
10.91890810918908,6.647353616651802e-08,3.826578503361625e-09,1.2515978767954295e-09,2.271514380696958e-08,3.268640728896856e-11
10.928907109289069,6.638900448479975e-08,3.806813946864268e-09,1.2488593817858574e-09,2.266870680177605e-08,3.123946781338968e-11
10.93890610938906,6.5709722540495e-08,3.795412947230856e-09,1.2460905263059912e-09,2.2663727245180945e-08,3.2003862319439115e-11
10.94890510948905,6.59066753059146e-08,3.7873563811598404e-09,1.2419579976887107e-09,2.2659622071961025e-08,3.150119905030082e-11
10.95890410958904,6.579335078759766e-08,3.777125773421562e-09,1.24495839296898e-09,2.2734377825764742e-08,3.055109339925044e-11
10.96890310968903,6.58673527021478e-08,3.759522455210567e-09,1.2314928771350979e-09,2.2816988613388356e-08,3.0553483542137826e-11
10.97890210978902,6.589719353367494e-08,3.768095108825851e-09,1.2322141000049402e-09,2.287842308132168e-08,3.118430136840639e-11
10.98890110988901,6.599064205423303e-08,3.749887338340879e-09,1.2260965898728684e-09,2.2850348904630666e-08,3.0637965700786367e-11
10.998900109989,6.58974401734899e-08,3.748581937980338e-09,1.2246304596361643e-09,2.2758467237851217e-08,3.098742916661713e-11
11.00889911008899,6.544493762013032e-08,3.732271582315971e-09,1.2287077270814402e-09,2.264735686512117e-08,3.076893739895627e-11
11.01889811018898,6.50321219315196e-08,3.739759377944314e-09,1.2304373980718386e-09,2.2471122560418335e-08,3.1035909174839965e-11
11.02889711028897,6.475414361893627e-08,3.734958355508415e-09,1.2260717304098706e-09,2.2328196114461405e-08,3.1560168463961055e-11
11.03889611038896,6.469832235056498e-08,3.729869975536068e-09,1.2225170742714935e-09,2.2216676597823098e-08,3.2265792754624494e-11
11.04889511048895,6.480459548142133e-08,3.723276381645184e-09,1.2241200511513617e-09,2.21664561451976e-08,3.0721946551416035e-11
11.05889411058894,6.494349477484298e-08,3.7205342089531104e-09,1.218392947608286e-09,2.212151880842619e-08,3.140116019309368e-11
11.06889311068893,6.483242845386982e-08,3.7084347112661553e-09,1.2140933117791608e-09,2.2117987638444863e-08,3.033421053622187e-11
11.07889211078892,6.483697839386505e-08,3.707912077303905e-09,1.2073253927411392e-09,2.207387487554216e-08,3.1116853879171774e-11
11.088891110888909,6.472233523441806e-08,3.6836488657359505e-09,1.208603692515413e-09,2.2057504810263855e-08,3.0248163178531495e-11
11.0988901109889,6.43980665577803e-08,3.6866094671630247e-09,1.2117202007624757e-09,2.2048916288453296e-08,3.144795299799269e-11
11.10888911108889,6.397711810566123e-08,3.6821946761485915e-09,1.2076356768616027e-09,2.2032010386284143e-08,2.986072938398643e-11
11.11888811118888,6.371233924921753e-08,3.6657458785877487e-09,1.2070245738098745e-09,2.2053732770101366e-08,2.965708408472113e-11
11.12888711128887,6.375077569551158e-08,3.669832007709521e-09,1.2008832199535523e-09,2.2079195450601157e-08,3.034424764674309e-11
11.13888611138886,6.367728520396225e-08,3.6464153526971106e-09,1.199774494854981e-09,2.2110484924007956e-08,2.946359643364612e-11
11.14888511148885,6.368001389748543e-08,3.64798446957229e-09,1.1914622420435563e-09,2.213346428389421e-08,3.1094820937369106e-11
11.15888411158884,6.390366520358544e-08,3.6400307869520126e-09,1.1966662725204566e-09,2.2120974930370082e-08,2.9296807615793796e-11
11.16888311168883,6.368346406153581e-08,3.6279651219939214e-09,1.1890151042526362e-09,2.203442846035932e-08,2.992918310053714e-11
11.17888211178882,6.32741703876291e-08,3.6186092939064673e-09,1.187357212088459e-09,2.1899353019059108e-08,2.924891958364522e-11
11.18888111188881,6.309438824917672e-08,3.6256742299618103e-09,1.1877481268430862e-09,2.1735149330209353e-08,3.049443835667174e-11
11.1988801119888,6.297679514695277e-08,3.6340331716755205e-09,1.1858347060208505e-09,2.1585461618263433e-08,3.006777456791906e-11
11.20887911208879,6.288573240283921e-08,3.6186502668491424e-09,1.1842783274589659e-09,2.1463795598638977e-08,3.033064286573389e-11
11.21887811218878,6.278256940486528e-08,3.6059997136575064e-09,1.1822146052646646e-09,2.1402884152299336e-08,3.0325982800128247e-11
11.22887711228877,6.274588513358529e-08,3.5858290699427835e-09,1.1796920126022977e-09,2.1394217242882988e-08,3.070622779509669e-11
11.238876112388759,6.29024997748581e-08,3.584344401990472e-09,1.1769696517264422e-09,2.1414363724219062e-08,3.0228643458351014e-11
11.24887511248875,6.294490496027321e-08,3.5733758163098244e-09,1.1756664933889042e-09,2.1458597597587913e-08,2.9124060107686285e-11
11.25887411258874,6.258727098909075e-08,3.5721249616958233e-09,1.1776949966315562e-09,2.1466120767102558e-08,2.9188066614735014e-11
11.26887311268873,6.253504548628608e-08,3.5617304794048447e-09,1.1681861873798153e-09,2.147905482924983e-08,2.8419406278553498e-11
11.27887211278872,6.204186150955675e-08,3.558259739955341e-09,1.1723780133990291e-09,2.143732941196972e-08,3.0358930381758266e-11
11.28887111288871,6.183393499266753e-08,3.556448598202265e-09,1.1684823996507298e-09,2.1435749019352496e-08,2.9242204630735046e-11
11.2988701129887,6.185348752851994e-08,3.5509579028817885e-09,1.1648409491021304e-09,2.144241619095162e-08,2.921006801042344e-11
11.30886911308869,6.18313101919884e-08,3.546876289665098e-09,1.1603807157387232e-09,2.1442400272897855e-08,2.905180037688158e-11
11.31886811318868,6.168109442257818e-08,3.5441001183596606e-09,1.157827564137726e-09,2.144291325899165e-08,2.9039188253421745e-11
11.32886711328867,6.19557482494613e-08,3.5262500858980768e-09,1.1572260416012263e-09,2.1402270233792077e-08,2.8116802786831945e-11
11.33886611338866,6.198884623018528e-08,3.5138530400020457e-09,1.1582603167548074e-09,2.1326410894458967e-08,2.968740298646489e-11
11.34886511348865,6.169400469028095e-08,3.527177022132049e-09,1.1544488544343318e-09,2.1197492911321467e-08,2.916929817853707e-11
11.35886411358864,6.128245134941411e-08,3.5250056616369947e-09,1.1506608980658051e-09,2.1035297141367325e-08,2.9317659811932625e-11
11.36886311368863,6.095122670973286e-08,3.5177146837580945e-09,1.1480304646362942e-09,2.0892208337604764e-08,2.9378829035754387e-11
11.37886211378862,6.09183766692737e-08,3.5196792149921446e-09,1.151658667971065e-09,2.0783074658499588e-08,2.91433466697735e-11
11.388861113888609,6.070462180612863e-08,3.507022723224892e-09,1.1567533925835404e-09,2.0730842472787723e-08,2.9061861416014077e-11
11.398860113988599,6.073788227056701e-08,3.5033523755224587e-09,1.143752434453144e-09,2.0756498061917487e-08,2.8558025215847314e-11
11.40885911408859,6.085922557455306e-08,3.484721396080996e-09,1.139652332249539e-09,2.080557936818604e-08,2.849966492336226e-11
11.41885811418858,6.106188932057925e-08,3.4728747964321753e-09,1.144493790549657e-09,2.0862635320422915e-08,2.9163394161379855e-11
11.42885711428857,6.08617865805768e-08,3.4748404691586016e-09,1.1338386946439132e-09,2.0882631557166845e-08,2.8578247154468305e-11
11.43885611438856,6.055475974017658e-08,3.4608460699817083e-09,1.1307324762716225e-09,2.0900492730265855e-08,2.832871609240778e-11
11.44885511448855,6.037714150696876e-08,3.4672706213027396e-09,1.1314283120088023e-09,2.0875090494012596e-08,2.8770188901150395e-11
11.45885411458854,5.998527750142661e-08,3.4525271701877306e-09,1.1333025696254963e-09,2.083922333725624e-08,2.809434189733862e-11
11.46885311468853,5.986546968854919e-08,3.4461056391359038e-09,1.1305799055685735e-09,2.0810852955337014e-08,2.7069506094931272e-11
11.47885211478852,5.988565274765813e-08,3.4374642407907517e-09,1.123761422743907e-09,2.077639774644487e-08,2.7475131973770587e-11
11.48885111488851,5.97965946627083e-08,3.425781789549868e-09,1.1254339125205527e-09,2.0731749801754443e-08,2.786819186847005e-11
11.4988501149885,5.988302040871972e-08,3.4276847877325105e-09,1.1301900949847796e-09,2.0684870719004226e-08,2.758274769166939e-11
11.50884911508849,5.99720937351253e-08,3.4137425635885995e-09,1.1228649019978743e-09,2.0626775682212788e-08,2.836548593994393e-11
11.51884811518848,5.980111070636739e-08,3.4177171927877275e-09,1.1208410260754824e-09,2.0502437761987297e-08,2.7769539846362585e-11
11.52884711528847,5.9572773932158154e-08,3.4152091757198858e-09,1.1210869104962577e-09,2.0395650142144414e-08,2.8726818076614896e-11
11.53884611538846,5.9231757432415424e-08,3.394383847606067e-09,1.119789092664905e-09,2.0255917131797036e-08,2.8446340319780922e-11
11.548845115488449,5.9210092396948665e-08,3.4085220678460023e-09,1.1210061498594848e-09,2.0179677204300147e-08,2.7923003988791937e-11
11.55884411558844,5.913255285645993e-08,3.403391859979412e-09,1.1195154910943834e-09,2.0118712543769785e-08,2.875141900524793e-11
11.56884311568843,5.8913201325052044e-08,3.4073955644681423e-09,1.115006120971166e-09,2.0162732918966033e-08,2.7694413833719192e-11
11.57884211578842,5.8866844201366926e-08,3.3828408045561366e-09,1.1079240173511162e-09,2.0203310951958464e-08,2.7577099858909544e-11
11.58884111588841,5.914900191570566e-08,3.375769272059484e-09,1.1105320896432172e-09,2.030449472716727e-08,2.7485325616021632e-11
11.5988401159884,5.905433928439474e-08,3.376600041927524e-09,1.1028498567667348e-09,2.0354787886338347e-08,2.7682228397442747e-11
11.60883911608839,5.8775811275183586e-08,3.3600896282450697e-09,1.1025279008550984e-09,2.036881784436926e-08,2.763545781108574e-11
11.61883811618838,5.849162638818789e-08,3.359633467084765e-09,1.1015669191837287e-09,2.0351977319851994e-08,2.7156159706205266e-11
11.62883711628837,5.8339442721827236e-08,3.3366756797982e-09,1.0957713218681162e-09,2.029416033159579e-08,2.760648506317351e-11
11.63883611638836,5.818858060719159e-08,3.3540775584979884e-09,1.0939258495105573e-09,2.020737053871234e-08,2.7234379430956266e-11
11.64883511648835,5.8039550885764e-08,3.339009820848465e-09,1.0935224810564267e-09,2.0122117716552155e-08,2.6513998399873385e-11
11.65883411658834,5.812610230574999e-08,3.3382550052671988e-09,1.0917343991390682e-09,2.0069690694527455e-08,2.7420188436936477e-11
11.66883311668833,5.810584104383069e-08,3.32848301870736e-09,1.094675146883876e-09,1.9992042622488912e-08,2.80967943408543e-11
11.67883211678832,5.828328120341153e-08,3.3242992724887243e-09,1.0870452158190575e-09,1.9948341539206696e-08,2.7454005163724616e-11
11.68883111688831,5.826917942742856e-08,3.3208425509954236e-09,1.087817341119875e-09,1.9865821073802636e-08,2.823210578676e-11
11.698830116988299,5.799188892472735e-08,3.307274916113677e-09,1.0901733916288863e-09,1.977010022404324e-08,2.739764909744307e-11
11.708829117088289,5.766769517879768e-08,3.3054841479439687e-09,1.0848003019878816e-09,1.968014613932521e-08,2.7788060288526695e-11
11.71882811718828,5.755210819899776e-08,3.2979935857392793e-09,1.0874237129313314e-09,1.96277903185583e-08,2.7921210749470664e-11
11.72882711728827,5.725644575193958e-08,3.30328450718059e-09,1.0814830503037825e-09,1.9593118811820385e-08,2.7166884785937723e-11
11.73882611738826,5.7223548086719946e-08,3.3017610749892726e-09,1.083014317554166e-09,1.9629145382629988e-08,2.8004420824876403e-11
11.74882511748825,5.7252612066675785e-08,3.2821138297637285e-09,1.0835729873175398e-09,1.9691209937176613e-08,2.6219737974526694e-11
11.75882411758824,5.732585021205559e-08,3.274839167330242e-09,1.0707975006508645e-09,1.976838572826402e-08,2.6410581583349974e-11
11.76882311768823,5.7363550384785534e-08,3.2724471016293693e-09,1.0724348163603616e-09,1.9831685535074575e-08,2.738019807453918e-11
11.77882211778822,5.72268654860231e-08,3.266887210688161e-09,1.0677060913909805e-09,1.984983759144774e-08,2.6620411166246448e-11
11.78882111788821,5.708483492288169e-08,3.2605307029480315e-09,1.0737209825974841e-09,1.9804384048932842e-08,2.6732028697383743e-11
11.7988201179882,5.6786604465647115e-08,3.253953337691941e-09,1.0681955534575001e-09,1.971838120605681e-08,2.6493697565664485e-11
11.80881911808819,5.656196995496775e-08,3.2532466703060183e-09,1.0640838147268352e-09,1.9613599279310075e-08,2.695976787317383e-11
11.81881811818818,5.6456335788358595e-08,3.256823402178977e-09,1.062419685297293e-09,1.9504366910255044e-08,2.7253558294987575e-11
11.82881711828817,5.632942245604636e-08,3.2455382421084705e-09,1.0601018405232935e-09,1.9418346072002578e-08,2.666915487839146e-11
11.83881611838816,5.639846108017708e-08,3.2363098288569615e-09,1.0640728486981138e-09,1.9361435603925723e-08,2.6693289989808598e-11
11.84881511848815,5.641971383301027e-08,3.228585303963997e-09,1.0568482899161348e-09,1.9316241835442552e-08,2.683000346587776e-11
11.858814118588139,5.6539747737480244e-08,3.2254002650054026e-09,1.0553839046348333e-09,1.92813379597053e-08,2.719850911412035e-11
11.86881311868813,5.6350751564264533e-08,3.216065634380963e-09,1.0557826312939071e-09,1.9210906348973235e-08,2.657538558727228e-11
11.87881211878812,5.6081556461019284e-08,3.2146205084290767e-09,1.0585597167459518e-09,1.9163592041120797e-08,2.725109277959935e-11
11.88881111888811,5.602577915545798e-08,3.2160177143045554e-09,1.0521002530086037e-09,1.9116118792717663e-08,2.7128344172515914e-11
11.8988101189881,5.591264470671751e-08,3.2182886045612303e-09,1.0515913007016891e-09,1.9099526462111222e-08,2.6598878135005194e-11
11.90880911908809,5.563023973679861e-08,3.2034291806933445e-09,1.0484739877897914e-09,1.9137665884246577e-08,2.62254124914602e-11
11.91880811918808,5.549875765511629e-08,3.193024184448005e-09,1.0499590888322315e-09,1.9187135662556955e-08,2.660806621911301e-11
11.92880711928807,5.5523854692166295e-08,3.192478616830988e-09,1.0448528833983884e-09,1.9253207782897816e-08,2.5845503266766208e-11
11.93880611938806,5.566250419530675e-08,3.1693891973294756e-09,1.0415986067052354e-09,1.9300812967258023e-08,2.60662620413213e-11
11.94880511948805,5.5640827738835324e-08,3.175042373968448e-09,1.0403808408468678e-09,1.9310880717998613e-08,2.6368997957922662e-11
11.95880411958804,5.552761273401209e-08,3.155617962639147e-09,1.0360504954626415e-09,1.9268910729948526e-08,2.644554533559471e-11
11.96880311968803,5.5204352173563836e-08,3.1669915879329806e-09,1.0346403054491585e-09,1.9148444289569277e-08,2.597324831014183e-11
11.97880211978802,5.510870186652313e-08,3.1684919663187654e-09,1.03906909517946e-09,1.9042724478597824e-08,2.625733115343588e-11
11.98880111988801,5.4903695664310357e-08,3.1603629759179155e-09,1.0370662251870357e-09,1.89160372409777e-08,2.5767314946481566e-11
11.998800119988,5.486480767556506e-08,3.161534978898176e-09,1.0315878354518465e-09,1.8820620397701416e-08,2.601605812056687e-11
12.008799120087989,5.4898886283736335e-08,3.149167975963634e-09,1.0354319124789913e-09,1.8756275096774074e-08,2.6529761664572907e-11
12.018798120187979,5.495903287184967e-08,3.1507290844774285e-09,1.0349952521346241e-09,1.8719691444487162e-08,2.643950728523056e-11
12.02879712028797,5.514516758450151e-08,3.1304433733058154e-09,1.0324703598395427e-09,1.8723345172166295e-08,2.5454065701090028e-11
12.03879612038796,5.4940363526335296e-08,3.1348939982537867e-09,1.0247645873122535e-09,1.8698954279999833e-08,2.699281843360349e-11
12.04879512048795,5.463747999308054e-08,3.125798605263111e-09,1.0211778826292424e-09,1.867716771675198e-08,2.6562349994990277e-11
12.05879412058794,5.441384670224509e-08,3.131560580997747e-09,1.0245967964060942e-09,1.8665312228933678e-08,2.587426749166279e-11
12.06879312068793,5.415916819396104e-08,3.1276407681108474e-09,1.0208628685297052e-09,1.8661334354598007e-08,2.603488061299544e-11
12.07879212078792,5.402368207812135e-08,3.11450897680669e-09,1.0214394919433698e-09,1.8684202070302367e-08,2.5815649314338268e-11
12.08879112088791,5.392147488286713e-08,3.1203237742850585e-09,1.0275418130995539e-09,1.8712816685164615e-08,2.565623449815171e-11
12.0987901209879,5.404893605799356e-08,3.105337096743837e-09,1.0158664826189582e-09,1.877555434177706e-08,2.492763254469031e-11
12.10878912108789,5.425915692905992e-08,3.103597506398427e-09,1.0147357361897317e-09,1.879605294996747e-08,2.5274890487223416e-11
12.11878812118788,5.421506747926721e-08,3.0817698381491275e-09,1.0098689210964702e-09,1.8780613316072164e-08,2.5624131764846302e-11
12.12878712128787,5.409353914736365e-08,3.091401376956589e-09,1.0150576486332748e-09,1.8779872454099917e-08,2.5055909558173886e-11
12.13878612138786,5.3883268100218595e-08,3.0753275938394223e-09,9.991805474959415e-10,1.863461608032959e-08,2.549334830129083e-11
12.14878512148785,5.3707007317201416e-08,3.0797274336703526e-09,1.0089520106344107e-09,1.852998906910305e-08,2.58172363420728e-11
12.15878412158784,5.344154154505431e-08,3.08441532609753e-09,1.0137731152083724e-09,1.8366639404732544e-08,2.594543192563977e-11
12.168783121687829,5.3247783395778105e-08,3.0778857385563168e-09,1.0119953007072011e-09,1.8237401585196368e-08,2.6044262110401085e-11
12.17878212178782,5.338679442441469e-08,3.0811454770177297e-09,9.980994801898818e-10,1.8281523980869458e-08,2.5790625445565934e-11
12.18878112188781,5.3420812356648085e-08,3.0558693138153687e-09,1.0004066992525638e-09,1.8187204614541754e-08,2.5081003058143653e-11
12.1987801219878,5.3453837768139314e-08,3.0614679679078994e-09,9.998977373642344e-10,1.8244857943320496e-08,2.5960748705748152e-11
12.20877912208779,5.3540622984837076e-08,3.0510520308777092e-09,1.0037508945610483e-09,1.823169437092877e-08,2.5229543592648708e-11
12.21877812218778,5.333647374783336e-08,3.042607493593325e-09,1.0049284619092256e-09,1.822137755542146e-08,2.545434186930564e-11
12.22877712228777,5.3186592478261875e-08,3.04493686791051e-09,9.977813984589566e-10,1.827901800717339e-08,2.4243726412963246e-11
12.23877612238776,5.293522619007041e-08,3.0439852446737457e-09,1.0033883246287244e-09,1.8243689740533233e-08,2.468752949982958e-11
12.24877512248775,5.273704662397887e-08,3.050515454486922e-09,9.94041642016234e-10,1.8242560162637445e-08,2.5053697394049042e-11
12.25877412258774,5.26160538579306e-08,3.0251472665401277e-09,9.92406602084452e-10,1.8244653866700583e-08,2.4769858950287484e-11
12.26877312268773,5.2538912612995127e-08,3.025592201125523e-09,9.91538100679511e-10,1.823520125458567e-08,2.398710176335098e-11
12.27877212278772,5.243838559005225e-08,3.008857008018236e-09,9.89086034569134e-10,1.8263444735407874e-08,2.4756811395479437e-11
12.28877112288771,5.2694757091072025e-08,3.012716991483313e-09,9.78589237011896e-10,1.8250778304477422e-08,2.4632036165293055e-11
12.2987701229877,5.270431167512188e-08,3.0092828457000296e-09,9.895150253512957e-10,1.8204056738247722e-08,2.526178754470064e-11
12.30876912308769,5.251924602856136e-08,3.0114187412124455e-09,9.891578313551998e-10,1.8092978643511598e-08,2.5109813124763742e-11
12.318768123187679,5.245102854570466e-08,2.996300044700065e-09,9.800031138492284e-10,1.7970441028489678e-08,2.4836419406483932e-11
12.328767123287669,5.22030469320416e-08,2.9914294929391984e-09,9.850762074458037e-10,1.784238898014627e-08,2.5648703433224308e-11
12.33876612338766,5.205983808194878e-08,3.001353421294367e-09,9.86831411786038e-10,1.776319756849509e-08,2.4947341309949983e-11
12.34876512348765,5.186781690257963e-08,2.9895034146395106e-09,9.773286990710271e-10,1.770731719419454e-08,2.4624917107671848e-11
12.35876412358764,5.20032926061237e-08,2.9843036101677322e-09,9.791258815808587e-10,1.7702135487469634e-08,2.4642068172001923e-11
12.36876312368763,5.216948524418801e-08,2.9848057307019128e-09,9.761351272463115e-10,1.7746476534892222e-08,2.5048358282699187e-11
12.37876212378762,5.208069904047278e-08,2.963426052833916e-09,9.739597661461079e-10,1.7803711511227896e-08,2.447655951433535e-11
12.38876112388761,5.191469136254242e-08,2.9577326411479162e-09,9.725442831359096e-10,1.7841527681415e-08,2.474159266612222e-11
12.3987601239876,5.191017758980131e-08,2.9652367062780094e-09,9.699183064322524e-10,1.7867866679882048e-08,2.4306731990711445e-11
12.40875912408759,5.16514534084043e-08,2.9562057639996947e-09,9.692716413901413e-10,1.7852445630284266e-08,2.427201057953314e-11
12.41875812418758,5.14791276707068e-08,2.9605925821453743e-09,9.65951468710887e-10,1.783507266735297e-08,2.3727535486671216e-11
12.42875712428757,5.1061726739430523e-08,2.9527010173185447e-09,9.668710337337496e-10,1.7806423448813738e-08,2.433368146586046e-11
12.43875612438756,5.1257550990069055e-08,2.9462066578302903e-09,9.634412724790448e-10,1.7776213809684338e-08,2.3604687543696494e-11
12.44875512448755,5.128105801440435e-08,2.935166307135924e-09,9.630242719989606e-10,1.77587793127104e-08,2.3562483768854992e-11
12.45875412458754,5.142121885285002e-08,2.9346476889589116e-09,9.593477535590715e-10,1.773136567416584e-08,2.399238347698534e-11
12.46875312468753,5.1404883600994065e-08,2.926743776585103e-09,9.591626027565527e-10,1.767593697606176e-08,2.3941103934508868e-11
12.478752124787519,5.120617187702278e-08,2.9323352575486294e-09,9.574402589725646e-10,1.758389615090309e-08,2.446662299449325e-11
12.48875112488751,5.116897285250282e-08,2.9245119524040806e-09,9.617579576019507e-10,1.748112169436752e-08,2.3984999498880555e-11
12.4987501249875,5.101869732591263e-08,2.9262923787299048e-09,9.592116129121847e-10,1.7376583717682106e-08,2.403791496655399e-11
12.50874912508749,5.0630767551764846e-08,2.9285070761759726e-09,9.571100702083655e-10,1.7300173777489522e-08,2.45420688821932e-11
12.51874812518748,5.0486668564128027e-08,2.924426224247448e-09,9.568056709548585e-10,1.7258507462865675e-08,2.444854547668276e-11
12.52874712528747,5.055399800390617e-08,2.920016755130671e-09,9.551331221916606e-10,1.7262570430157264e-08,2.37866365629053e-11
12.53874612538746,5.0637187370601474e-08,2.9039596688667278e-09,9.53234667440371e-10,1.7322304589702974e-08,2.3985466461892354e-11
12.54874512548745,5.0731112486096726e-08,2.8951077497365823e-09,9.498459794727715e-10,1.738762517741618e-08,2.386044691642346e-11
12.55874412558744,5.062717896426964e-08,2.8808566787528362e-09,9.447753873617567e-10,1.7445200456155657e-08,2.37722328334616e-11
12.56874312568743,5.067306770153477e-08,2.8865072916889977e-09,9.460604689712567e-10,1.7475947910181467e-08,2.3959087244716793e-11
12.57874212578742,5.0421297461856385e-08,2.8824877473396243e-09,9.466701319468208e-10,1.745454285620661e-08,2.3991139210207167e-11
12.58874112588741,5.015089697581957e-08,2.8843016367577584e-09,9.404141782862297e-10,1.74149927514108e-08,2.3869083747982568e-11
12.5987401259874,4.993727422703825e-08,2.874925066177791e-09,9.417261145633992e-10,1.736165967023959e-08,2.3539234689702107e-11
12.60873912608739,4.985460258963445e-08,2.879201490374059e-09,9.427181651983248e-10,1.7307851941043037e-08,2.327890127519601e-11
12.61873812618738,4.975814388385214e-08,2.8752187878226903e-09,9.399789177652891e-10,1.7258835710905577e-08,2.378970862900874e-11
12.628737126287369,5.0061475813124686e-08,2.867751950746294e-09,9.379351830544171e-10,1.720503036201703e-08,2.3520399397884215e-11
12.638736126387359,5.006058518491548e-08,2.8587171653991447e-09,9.391205955709166e-10,1.7157375619408976e-08,2.4235582942273548e-11
12.64873512648735,5.002095484026417e-08,2.851349982677644e-09,9.394150075661362e-10,1.7116204922320546e-08,2.323537532373303e-11
12.65873412658734,4.998423225489682e-08,2.855043443348058e-09,9.351155310460143e-10,1.7030870540423422e-08,2.3622294863168854e-11
12.66873312668733,4.980066064280344e-08,2.851118694342732e-09,9.338962700806948e-10,1.6948887841809122e-08,2.3651846835095674e-11
12.67873212678732,4.966032670489764e-08,2.845716126438849e-09,9.335056678154937e-10,1.6878279315801355e-08,2.3814390846664116e-11
12.68873112688731,4.929457730108621e-08,2.84417198369598e-09,9.338310461599581e-10,1.6852012628259638e-08,2.393375403787515e-11
12.6987301269873,4.925822187250288e-08,2.8390184030683734e-09,9.322599490618236e-10,1.687423161816971e-08,2.3508550184400083e-11
12.70872912708729,4.9356728521718015e-08,2.838791323978932e-09,9.286625315264737e-10,1.6930441302873596e-08,2.270113119198328e-11
12.71872812718728,4.930014478092441e-08,2.8242189918678816e-09,9.272648583811351e-10,1.7007187008886826e-08,2.268433838060291e-11
12.72872712728727,4.930112061873249e-08,2.814088973114429e-09,9.21745398306918e-10,1.707315692202746e-08,2.3199951625296433e-11
12.73872612738726,4.932268737305607e-08,2.8079860961091396e-09,9.225755649034207e-10,1.7095872837576306e-08,2.2530829550691324e-11
12.74872512748725,4.926271309765964e-08,2.8050898731652404e-09,9.190678114911399e-10,1.707077536441572e-08,2.2630745377844233e-11
12.75872412758724,4.9076249745016986e-08,2.8093004142131656e-09,9.197589411081597e-10,1.7014212317814204e-08,2.290162254036313e-11
12.76872312768723,4.865797145239175e-08,2.802188142411764e-09,9.182289803947962e-10,1.691699898010859e-08,2.304136609183005e-11
12.77872212778722,4.871088772980012e-08,2.8096097445196597e-09,9.205159403995347e-10,1.684931628118305e-08,2.351122379308777e-11
12.788721127887209,4.865577082136166e-08,2.8106063434093605e-09,9.214157612434839e-10,1.677090540484435e-08,2.2578346828235216e-11
12.798720127987199,4.87532851640679e-08,2.794002958492465e-09,9.170088548416814e-10,1.6724638957388032e-08,2.307354423467478e-11
12.80871912808719,4.876569652751382e-08,2.7872523416114508e-09,9.169071728939315e-10,1.6684155768637486e-08,2.29903084565119e-11
12.81871812818718,4.875980940642688e-08,2.7807856935964877e-09,9.121773537983263e-10,1.6663247319297736e-08,2.2986322467161113e-11
12.82871712828717,4.87376780434299e-08,2.7774175371179327e-09,9.147476636377318e-10,1.6601754744944255e-08,2.293685732063941e-11
12.83871612838716,4.865583316097399e-08,2.7817571768849056e-09,9.123215628463372e-10,1.6559855837267793e-08,2.2878915703281196e-11
12.84871512848715,4.8364228411397294e-08,2.78031760279653e-09,9.120395012568548e-10,1.652163337127862e-08,2.3212220070377763e-11
12.85871412858714,4.814340758358618e-08,2.779080965177699e-09,9.116817559011379e-10,1.6506274679348677e-08,2.253725539255418e-11
12.86871312868713,4.8020567321492025e-08,2.768465637541334e-09,9.076656802395972e-10,1.6510582161759636e-08,2.292690635813913e-11
12.87871212878712,4.813489783702579e-08,2.7739394582831363e-09,9.070591766421559e-10,1.6569352683070712e-08,2.332243099813507e-11
12.88871112888711,4.8071291273343446e-08,2.7589974922106496e-09,9.075052774251162e-10,1.6626733621449473e-08,2.2672703376429777e-11
12.8987101289871,4.810837797689689e-08,2.754217971751902e-09,9.017314018508404e-10,1.6677037391564643e-08,2.270833361452946e-11
12.90870912908709,4.813650222525413e-08,2.7405575433755964e-09,8.996261903292084e-10,1.6705880069977824e-08,2.2239905457074754e-11
12.91870812918708,4.8120150010178105e-08,2.7431785532849153e-09,9.009422774845203e-10,1.6674350691645117e-08,2.2219232419099492e-11
12.92870712928707,4.8028871138463935e-08,2.740297373581606e-09,8.969537551170828e-10,1.6604310505399023e-08,2.2389364800542257e-11
12.938706129387059,4.766040433975429e-08,2.7465231545075205e-09,8.99920540334618e-10,1.650272128216223e-08,2.2802703458966007e-11
12.948705129487049,4.7505239556628265e-08,2.7425809014157897e-09,8.980735138261067e-10,1.6409359310352406e-08,2.245524390811376e-11
12.95870412958704,4.752289177839698e-08,2.7413218487719767e-09,8.9640747393173e-10,1.6323956515803996e-08,2.297560931148394e-11
12.96870312968703,4.7574897059960236e-08,2.7284057442974818e-09,8.942869733985595e-10,1.6265334593608003e-08,2.2718448510659724e-11
12.97870212978702,4.749189178094988e-08,2.717597726197641e-09,8.923756059037028e-10,1.6237631082226274e-08,2.2630013399435205e-11
12.98870112988701,4.757483550031112e-08,2.7231427131720545e-09,8.956930106661724e-10,1.6219563390462944e-08,2.3038935394038514e-11
12.998700129987,4.7686335622405354e-08,2.7166093273167588e-09,8.886731181777621e-10,1.6217315301388917e-08,2.2523062346402422e-11
13.00869913008699,4.7571117714537986e-08,2.708018399932753e-09,8.901886546087667e-10,1.620140081293712e-08,2.2555469245136693e-11
13.01869813018698,4.7363294083537373e-08,2.716259595577545e-09,8.905295180782198e-10,1.6187220885290982e-08,2.2428900679483073e-11
13.02869713028697,4.706017674305224e-08,2.7102049698190605e-09,8.878376635709295e-10,1.6165189448090908e-08,2.239734955275718e-11
13.03869613038696,4.6963991499195006e-08,2.7083031194251013e-09,8.862706359659206e-10,1.6190556273369428e-08,2.2707887738843177e-11
13.04869513048695,4.6913188028569923e-08,2.6992721718545136e-09,8.844451386012676e-10,1.621924151753375e-08,2.2214809626834057e-11
13.05869413058694,4.6943003294111395e-08,2.681661172229253e-09,8.805159522753382e-10,1.6269171853272718e-08,2.1797962129902038e-11
13.06869313068693,4.698242912852598e-08,2.6806750982970965e-09,8.796480871982728e-10,1.6305298086622885e-08,2.1559620412092762e-11
13.07869213078692,4.6962239923401174e-08,2.6837750912814743e-09,8.772348369649475e-10,1.6320436365076372e-08,2.093356279994222e-11
13.08869113088691,4.70174806558094e-08,2.679893976663756e-09,8.808291241161565e-10,1.629335031357815e-08,2.1807643308390807e-11
13.098690130986899,4.6876670467810835e-08,2.6791446936174655e-09,8.769993232716956e-10,1.6199853161627934e-08,2.221200494978971e-11
13.108689131086889,4.666077625762866e-08,2.6744374151736e-09,8.76255062369747e-10,1.609313686964034e-08,2.229111352672714e-11
13.11868813118688,4.6513459679687426e-08,2.6750456070741355e-09,8.797642229473063e-10,1.5981537623851596e-08,2.1847373190720613e-11
13.12868713128687,4.6446369931762433e-08,2.6736443003442325e-09,8.777224716820854e-10,1.5889260557304174e-08,2.192754716221988e-11
13.13868613138686,4.6419021662446254e-08,2.6735406707628613e-09,8.764594475815758e-10,1.584165533374324e-08,2.2285991563810196e-11
13.14868513148685,4.641404187975764e-08,2.675659960811839e-09,8.743622439132496e-10,1.582445297099248e-08,2.2296165825058826e-11
13.15868413158684,4.64338594916549e-08,2.6654785689053553e-09,8.755417283212844e-10,1.5834632149404983e-08,2.2228671661045318e-11
13.16868313168683,4.648630127549871e-08,2.6483200851938585e-09,8.720217662438572e-10,1.5859518594597597e-08,2.191901888793328e-11
13.17868213178682,4.6519836575705063e-08,2.6459226739561795e-09,8.713865735597876e-10,1.5876401688371065e-08,2.2371762775417797e-11
13.18868113188681,4.626613140743032e-08,2.6446067043732417e-09,8.674003270640188e-10,1.5880833149878617e-08,2.228200307033297e-11
13.1986801319868,4.607272111464129e-08,2.6459800183536873e-09,8.662144611817491e-10,1.5875349762657405e-08,2.1493511808006022e-11
13.20867913208679,4.586289190434793e-08,2.6356778318701956e-09,8.680127991888596e-10,1.5890762415075443e-08,2.1582167201156194e-11
13.21867813218678,4.5893839195882496e-08,2.637371396276664e-09,8.617162079513094e-10,1.5885795077852206e-08,2.1309969557866916e-11
13.22867713228677,4.585703935978429e-08,2.637795206389935e-09,8.651694690627415e-10,1.591012851002673e-08,2.136706528727973e-11
13.23867613238676,4.579912543412455e-08,2.628754979934114e-09,8.638655358603184e-10,1.592371673803677e-08,2.1452232741086663e-11
13.248675132486749,4.587759533163255e-08,2.620916623058266e-09,8.615433640890776e-10,1.5922639396484063e-08,2.1273877301567508e-11
13.258674132586739,4.600450272820043e-08,2.6131635692626682e-09,8.552952762511452e-10,1.5882208645452162e-08,2.128248403473117e-11
13.26867313268673,4.592029265379616e-08,2.6206238052770582e-09,8.583339587561189e-10,1.5797217325584445e-08,2.192055980207678e-11
13.27867213278672,4.5606899821195806e-08,2.6174586382086543e-09,8.57657858817996e-10,1.5704648592882347e-08,2.1727099311337617e-11
13.28867113288671,4.547389116748765e-08,2.6102493875252114e-09,8.588395390738614e-10,1.5588203074175435e-08,2.112961335425578e-11
13.2986701329867,4.53510832997044e-08,2.617222469747915e-09,8.607387161214262e-10,1.5511595593988482e-08,2.175164325588885e-11
13.30866913308669,4.534639764068301e-08,2.6123103102230563e-09,8.539799777160295e-10,1.54646662870464e-08,2.209058006008842e-11
13.31866813318668,4.5246739214782986e-08,2.6111089242371333e-09,8.551270562357962e-10,1.545918309949396e-08,2.1700491587484766e-11
13.32866713328667,4.543775586105359e-08,2.6025165809644656e-09,8.54656350218776e-10,1.5492343513886906e-08,2.203791444283858e-11
13.33866613338666,4.556394008141642e-08,2.588424133433828e-09,8.513104765419003e-10,1.5526376090357217e-08,2.1468873505116494e-11
13.34866513348665,4.5470473369412626e-08,2.5825313300510127e-09,8.482382223502624e-10,1.556831356383398e-08,2.1413193835126993e-11
13.35866413358664,4.5377815875965344e-08,2.578193299566929e-09,8.498653185543e-10,1.5587485050114438e-08,2.1443066034583085e-11
13.36866313368663,4.5033797685605484e-08,2.5896126126963333e-09,8.49663563893964e-10,1.560114771174742e-08,2.1397398054003254e-11
13.37866213378662,4.4873477020578074e-08,2.5823234737329095e-09,8.45933760647823e-10,1.55822965633796e-08,2.1111416263587502e-11
13.38866113388661,4.475628264872632e-08,2.58310691718812e-09,8.458515168882305e-10,1.556650761934889e-08,2.1007456353014214e-11
13.3986601339866,4.475951852495346e-08,2.571879448165636e-09,8.441651471246812e-10,1.5559644072399904e-08,2.092459618562149e-11
13.408659134086589,4.475454064453212e-08,2.571267243837133e-09,8.419083541986273e-10,1.5540281667718265e-08,2.065776304929458e-11
13.418658134186579,4.4726749752589465e-08,2.558271740042376e-09,8.428179526194953e-10,1.5520955495062434e-08,2.1021530612774037e-11
13.42865713428657,4.501304403263423e-08,2.5562346196128446e-09,8.414149158239644e-10,1.5473723878788812e-08,2.1649517079348596e-11
13.43865613438656,4.4917785213690445e-08,2.5550781666134106e-09,8.382900847209378e-10,1.5413436954946563e-08,2.094887697431612e-11
13.44865513448655,4.4752949354859104e-08,2.5589330937291596e-09,8.402275551696319e-10,1.5327908545001824e-08,2.133991616603067e-11
13.45865413458654,4.456603081061599e-08,2.5577034097537145e-09,8.37574132984745e-10,1.5238059883144175e-08,2.1090276921086905e-11
13.46865313468653,4.4491521446304666e-08,2.5551232578258e-09,8.407538090655077e-10,1.5156812225080038e-08,2.1377400493072482e-11
13.47865213478652,4.437931779432267e-08,2.565281158822168e-09,8.396540598292451e-10,1.5113515748868757e-08,2.1235365119694543e-11
13.48865113488651,4.431738010601652e-08,2.556048644419601e-09,8.349103868017298e-10,1.5118322435837825e-08,2.1417661049896335e-11
13.4986501349865,4.429511070563616e-08,2.5469806136929853e-09,8.342738270402424e-10,1.516162351652135e-08,2.122572819507488e-11
13.50864913508649,4.440024536226958e-08,2.5396124415289517e-09,8.33896688462662e-10,1.5226751649470398e-08,2.0856326858920245e-11
13.51864813518648,4.441061172349543e-08,2.5334771313822656e-09,8.317782201188568e-10,1.527900310628603e-08,2.1118392443674028e-11
13.52864713528647,4.434134679444936e-08,2.5202110660558485e-09,8.299088863651259e-10,1.531355500784602e-08,2.08563237072518e-11
13.53864613538646,4.422427507681535e-08,2.5163085609190876e-09,8.283881075072692e-10,1.5316117671730718e-08,2.0655431771223982e-11
13.54864513548645,4.407507029650972e-08,2.5258014077036515e-09,8.288753573524005e-10,1.529301364353654e-08,2.0395199454231457e-11
13.558644135586439,4.3895900367577246e-08,2.52365659623211e-09,8.269181249303872e-10,1.5244907486941677e-08,2.0573234017499147e-11
13.568643135686429,4.3850354176873264e-08,2.520859392404354e-09,8.261281582397293e-10,1.5191707702322865e-08,2.041059548079598e-11
13.57864213578642,4.375344265297337e-08,2.513719321555049e-09,8.272403530491506e-10,1.5151464541639612e-08,2.0933444458492723e-11
13.58864113588641,4.3904076323799684e-08,2.5139981134062275e-09,8.219621734028055e-10,1.5132279773354156e-08,2.0461882317771805e-11
13.5986401359864,4.399876396411674e-08,2.5114345790485487e-09,8.227774661107856e-10,1.5084739243220358e-08,2.0665446032485405e-11
13.60863913608639,4.395935662057489e-08,2.5078809807823946e-09,8.224918275805439e-10,1.503788729388702e-08,2.0809513978365525e-11
13.61863813618638,4.382628445067387e-08,2.5053344779401257e-09,8.210970166417734e-10,1.497345710160899e-08,2.080951146619372e-11
13.62863713628637,4.363094658664711e-08,2.4993128110755354e-09,8.209592798160924e-10,1.4907212032950783e-08,2.0772446528121087e-11
13.63863613638636,4.351793448652169e-08,2.5057558039706726e-09,8.243507731958424e-10,1.484930284951305e-08,2.102014530971895e-11
13.64863513648635,4.33841644788049e-08,2.506878332909261e-09,8.214941944433478e-10,1.4814690451673e-08,2.0729225181589038e-11
13.65863413658634,4.3297723314933066e-08,2.4970005265418635e-09,8.178803999140785e-10,1.4829236615113727e-08,2.0617938833561517e-11
13.66863313668633,4.331474025037567e-08,2.4931620672585055e-09,8.140345697127496e-10,1.486940252368768e-08,2.0889300427156315e-11
13.67863213678632,4.346426165255186e-08,2.484179527732664e-09,8.16659551167453e-10,1.4937357669615466e-08,2.0891707064691587e-11
13.68863113688631,4.354466359940473e-08,2.4834785831601497e-09,8.135414687687966e-10,1.5004920820123354e-08,2.0218704093933138e-11
13.6986301369863,4.340813376490443e-08,2.480332180910378e-09,8.094187438024135e-10,1.50279098086976e-08,2.031369618231742e-11
13.70862913708629,4.332976778255419e-08,2.4707499022395914e-09,8.095501918151129e-10,1.5033259820107774e-08,1.976692863985348e-11
13.718628137186279,4.3073390075760834e-08,2.4728853029080782e-09,8.085162389203446e-10,1.49868210119356e-08,2.0838688378057756e-11
13.728627137286269,4.2962397305093e-08,2.4685808122014815e-09,8.086003208588285e-10,1.4923751479748657e-08,2.022474392404235e-11
13.73862613738626,4.284129185825732e-08,2.4704309497731242e-09,8.138985846285177e-10,1.4851418044881612e-08,1.9934618730860577e-11
13.74862513748625,4.2680565687068645e-08,2.460810697696869e-09,8.078679896574145e-10,1.4795600575569992e-08,2.042829490119912e-11
13.75862413758624,4.2803954950960054e-08,2.4658097881066525e-09,8.078329667514444e-10,1.4742144270714592e-08,2.007154937596021e-11
13.76862313768623,4.304705805581287e-08,2.452428648840803e-09,8.050366031938993e-10,1.4711207545791933e-08,2.0173757035370638e-11
13.77862213778622,4.306640321969416e-08,2.4574939520152647e-09,8.025883871365531e-10,1.4681714614230134e-08,2.0528192194318202e-11
13.78862113788621,4.299607114121392e-08,2.4560129888859502e-09,8.066004596662539e-10,1.4640274261213267e-08,2.0251284625533036e-11
13.7986201379862,4.290206953741481e-08,2.4455135501420878e-09,8.068113899043104e-10,1.4599289126115811e-08,2.052363064727962e-11
13.80861913808619,4.2777311037651445e-08,2.446255046201202e-09,8.026695782260993e-10,1.4562187048558447e-08,2.068371621425683e-11
13.81861813818618,4.263531409423585e-08,2.4418595912681226e-09,8.011882173321477e-10,1.4545491665042343e-08,2.0667951962623474e-11
13.82861713828617,4.235834116500482e-08,2.446219201416883e-09,8.000879284652184e-10,1.4559014784599078e-08,2.0290882856065796e-11
13.83861613838616,4.230516288355092e-08,2.444235463403036e-09,7.999143386421873e-10,1.4604110221227072e-08,2.0175619957952826e-11
13.84861513848615,4.243605060351637e-08,2.4384538203598447e-09,7.996338637865604e-10,1.4662157797147611e-08,1.9749477064653805e-11
13.85861413858614,4.2448843701050185e-08,2.4252741388158493e-09,7.953719799665212e-10,1.4720671554700843e-08,1.967406840467165e-11
13.868613138686129,4.249767965701544e-08,2.4153938298423023e-09,7.929369419643766e-10,1.4749991305254253e-08,1.9689180005341157e-11
13.878612138786119,4.246146292377528e-08,2.419713707900459e-09,7.941812922993458e-10,1.4736199753082749e-08,1.983066997364283e-11
13.88861113888611,4.230768604310231e-08,2.41580447840365e-09,7.926182336830347e-10,1.4689569060698657e-08,1.9939255779302175e-11
13.8986101389861,4.229352074995681e-08,2.4202075495068294e-09,7.925453436795527e-10,1.4605894728403979e-08,1.9914531422389576e-11
13.90860913908609,4.211503409224366e-08,2.4204322393320716e-09,7.932015120737943e-10,1.4516898343547315e-08,1.9964968226554527e-11
13.91860813918608,4.197073880661393e-08,2.4189506504838614e-09,7.926946406300455e-10,1.4443473319302138e-08,1.9683731699947864e-11
13.92860713928607,4.196940311088363e-08,2.417416166927601e-09,7.916022561674196e-10,1.439393918520559e-08,2.002767107802246e-11
13.93860613938606,4.2100427639264375e-08,2.411418277644117e-09,7.94502465599203e-10,1.4364942064659327e-08,2.0391749870552996e-11
13.94860513948605,4.2124457793742303e-08,2.4091685086326626e-09,7.8937489936556e-10,1.4351015217860711e-08,2.029752154344852e-11
13.95860413958604,4.208570994904994e-08,2.3958345733466047e-09,7.880864842660089e-10,1.4349405139630718e-08,2.0097194221443355e-11
13.96860313968603,4.2027174478117963e-08,2.4012314985627994e-09,7.894789046284917e-10,1.4332545808280747e-08,2.0056537759493287e-11
13.97860213978602,4.187773423484428e-08,2.4003859543357257e-09,7.866752909564462e-10,1.4324110868555361e-08,2.0028594433105323e-11
13.98860113988601,4.1777501335464906e-08,2.396763258915029e-09,7.847037906316162e-10,1.430590545366478e-08,1.9426373564009803e-11
13.998600139986,4.152272301689146e-08,2.3958025500850118e-09,7.85434793818906e-10,1.4326280058372674e-08,2.0164501706333256e-11
14.00859914008599,4.1480494639091544e-08,2.395470595171446e-09,7.83791704657759e-10,1.4344834007307026e-08,1.933028471764219e-11
14.01859814018598,4.1597292839529776e-08,2.3907093048929178e-09,7.827150482974267e-10,1.4393757324243762e-08,1.9027676723151578e-11
14.028597140285969,4.170934573245638e-08,2.369623267484095e-09,7.821045749645568e-10,1.442756348138461e-08,1.9269728611155694e-11
14.038596140385959,4.1672202824560696e-08,2.3805669589796002e-09,7.78438630257509e-10,1.4448951454555516e-08,1.9291562851576982e-11
14.04859514048595,4.164063198035472e-08,2.3722670782661665e-09,7.78818102658127e-10,1.4440820985119452e-08,1.9243017818101694e-11
14.05859414058594,4.154566914399569e-08,2.3768899253167014e-09,7.798203357608762e-10,1.4371968298946376e-08,1.98356778872941e-11
14.06859314068593,4.134074182231738e-08,2.370944842749569e-09,7.776193024784844e-10,1.4289909060565385e-08,1.9267340219607497e-11
14.07859214078592,4.12958014727877e-08,2.3702369199524047e-09,7.768887355750335e-10,1.4195990553969874e-08,1.9312107662033897e-11
14.08859114088591,4.1063254955902334e-08,2.3734910145895914e-09,7.789914622646904e-10,1.4116635027116191e-08,1.941504164648901e-11
14.0985901409859,4.104807026128653e-08,2.3695650838817974e-09,7.791983519872706e-10,1.4060912907667421e-08,1.9822243617298575e-11
14.10858914108589,4.116103517747005e-08,2.365104443915051e-09,7.762158882623509e-10,1.4038525043859525e-08,1.9747543451695806e-11
14.11858814118588,4.1290426360440754e-08,2.3616945429319904e-09,7.733423898545128e-10,1.4048688059230467e-08,1.976003464237651e-11
14.12858714128587,4.13387658255734e-08,2.3505035993814865e-09,7.724020761991211e-10,1.4068365221818382e-08,2.0024799431890676e-11
14.13858614138586,4.124040479318414e-08,2.3555882479023403e-09,7.757047489856894e-10,1.4076275294465138e-08,1.9417586434838465e-11
14.14858514148585,4.1149721942686533e-08,2.3538490242565187e-09,7.701750293299975e-10,1.408615423112989e-08,1.954779365166372e-11
14.15858414158584,4.103505980976634e-08,2.345760907749311e-09,7.715404779660918e-10,1.4082487128141468e-08,1.972044426614109e-11
14.16858314168583,4.0813529290174174e-08,2.351658003970709e-09,7.695381500020464e-10,1.4096712681711798e-08,1.910495302870072e-11
14.178582141785819,4.059337644703183e-08,2.3473047108818536e-09,7.674049192280213e-10,1.4102305301004736e-08,1.9076044050877706e-11
14.188581141885809,4.061640279352896e-08,2.3419356013606978e-09,7.669743780497587e-10,1.4119490591167438e-08,1.8813750864280203e-11
14.1985801419858,4.0814015097154446e-08,2.3420837986428276e-09,7.667904023803051e-10,1.4145514191170545e-08,1.8931130537206234e-11
14.20857914208579,4.0780784084157776e-08,2.3320977816329007e-09,7.640252166587288e-10,1.4154965744365745e-08,1.839496349299061e-11
14.21857814218578,4.080099569837589e-08,2.3276855205910674e-09,7.628991135262538e-10,1.4130890728923435e-08,1.895908211181345e-11
14.22857714228577,4.081983426934087e-08,2.326441931758814e-09,7.644642414300054e-10,1.4066389447729238e-08,1.936592347502751e-11
14.23857614238576,4.0789300996892715e-08,2.3247939227344927e-09,7.625502770966713e-10,1.3982328617859671e-08,1.9208290211909865e-11
14.24857514248575,4.059898660708142e-08,2.328542946827204e-09,7.649225584947252e-10,1.3905115109234073e-08,1.9446844565761995e-11
14.25857414258574,4.037719741282475e-08,2.3238100955069804e-09,7.622005847455696e-10,1.3808996515072103e-08,1.9354133211446436e-11
14.26857314268573,4.03288086247644e-08,2.329584036664609e-09,7.621305391084684e-10,1.3763777496036649e-08,1.9392874443599212e-11
14.27857214278572,4.039237421777625e-08,2.3181973604040276e-09,7.622107167689313e-10,1.3751327316846678e-08,1.969267812055908e-11
14.28857114288571,4.044329834363669e-08,2.315670381052895e-09,7.601573892846743e-10,1.3770684879038307e-08,1.9084813774022274e-11
14.2985701429857,4.0438388556244e-08,2.316299820977153e-09,7.587895834424792e-10,1.3826845386018129e-08,1.9001850933670178e-11
14.30856914308569,4.033431484116212e-08,2.3021714636880712e-09,7.575607218542926e-10,1.386323025048267e-08,1.8697088491030325e-11
14.31856814318568,4.032141697831929e-08,2.305709861472172e-09,7.56475593328677e-10,1.3878724902702486e-08,1.9061098276289366e-11
14.32856714328567,4.022799466339514e-08,2.297733658026858e-09,7.551208005905879e-10,1.3894768690599667e-08,1.8827244314967975e-11
14.338566143385659,4.0080461219274003e-08,2.307616963302008e-09,7.552011586960311e-10,1.3879441761648656e-08,1.8867258129700607e-11
14.348565143485649,3.992819575425508e-08,2.293025598030702e-09,7.526495462175593e-10,1.3868215781147951e-08,1.8834865790666296e-11
14.35856414358564,3.989386127033373e-08,2.2874852318390793e-09,7.522002012446887e-10,1.3857242493585114e-08,1.9020533939276174e-11
14.36856314368563,4.0050901153888903e-08,2.2903070189843853e-09,7.535550597466888e-10,1.3861237023232445e-08,1.89169646233129e-11
14.37856214378562,4.005037437256343e-08,2.28890663269704e-09,7.505163643896216e-10,1.3843273767774309e-08,1.858311785576315e-11
14.38856114388561,4.009040557733811e-08,2.2826295897982226e-09,7.50678314092012e-10,1.3816860396719202e-08,1.8687070340169252e-11
14.3985601439856,4.0029628376182746e-08,2.280952357821853e-09,7.485690922155577e-10,1.3765127831621208e-08,1.9022173529787437e-11
14.40855914408559,3.9916461515019606e-08,2.2757992943997835e-09,7.521171822140669e-10,1.369045260756025e-08,1.9046911374398213e-11
14.41855814418558,3.981755226159204e-08,2.2814095071179786e-09,7.494208713429091e-10,1.3607526811437105e-08,1.900809463108229e-11
14.42855714428557,3.9665210385731875e-08,2.2838962307714658e-09,7.5166059098003e-10,1.3544420614308596e-08,1.8893488970206082e-11
14.43855614438556,3.949602250501e-08,2.2816773083435983e-09,7.508834232899155e-10,1.349046961912256e-08,1.908355144965223e-11
14.44855514448555,3.956140238785499e-08,2.27741085095799e-09,7.470683440098042e-10,1.349831783947039e-08,1.9101438898330476e-11
14.45855414458554,3.965391972949477e-08,2.2665687503936523e-09,7.475415095410452e-10,1.35334487465024e-08,1.9026033632143285e-11
14.46855314468553,3.967922543023309e-08,2.265974733856583e-09,7.457778542865603e-10,1.358020747424834e-08,1.8656204548945388e-11
14.47855214478552,3.973973146183554e-08,2.2623566500446345e-09,7.429059144212806e-10,1.3633494452635169e-08,1.880753334956472e-11
14.488551144885509,3.973001400391976e-08,2.254756657314687e-09,7.429448070856649e-10,1.3670309554764351e-08,1.866802199782048e-11
14.498550144985499,3.955784252918198e-08,2.251575151864249e-09,7.408686754712023e-10,1.3684679401036575e-08,1.860809169037561e-11
14.50854914508549,3.941087431248148e-08,2.2516912365161033e-09,7.40649910799061e-10,1.3663384765852257e-08,1.851461865929408e-11
14.51854814518548,3.916506405231895e-08,2.254020554606555e-09,7.393153559000815e-10,1.3643148604059266e-08,1.836383517474517e-11
14.52854714528547,3.913324697131846e-08,2.2576087974890027e-09,7.386714855926708e-10,1.3596076095598058e-08,1.8552118673811273e-11
14.53854614538546,3.913413224687694e-08,2.2502122481715194e-09,7.38717398692524e-10,1.3577538032138972e-08,1.8508891534451913e-11
14.54854514548545,3.9162142696859355e-08,2.2504526591717404e-09,7.395112078443959e-10,1.3548818020169257e-08,1.8452318568043792e-11
14.55854414558544,3.9295667212682297e-08,2.243687307793507e-09,7.369099066343373e-10,1.3517571845746011e-08,1.852276654367979e-11
14.56854314568543,3.931158153169034e-08,2.240643464170281e-09,7.363600927321605e-10,1.3474415646579792e-08,1.897350472340177e-11
14.57854214578542,3.932772368559564e-08,2.2392347825496863e-09,7.358766775689741e-10,1.3412254347476023e-08,1.8562767338167393e-11
14.58854114588541,3.918538288490128e-08,2.2435595716123363e-09,7.344386587813545e-10,1.3350729006500976e-08,1.8735703630010047e-11
14.5985401459854,3.906797127998685e-08,2.2490721737038765e-09,7.370259435705514e-10,1.3293744915528997e-08,1.876540857805095e-11
14.60853914608539,3.888250938199573e-08,2.2374494716141858e-09,7.349468669825923e-10,1.3261283351245629e-08,1.8646838616635057e-11
14.61853814618538,3.8844615871412204e-08,2.2401529860454483e-09,7.330680968422125e-10,1.3271741915328906e-08,1.866211471945985e-11
14.62853714628537,3.8814165816563547e-08,2.234762145562857e-09,7.339438600263525e-10,1.3310041817804755e-08,1.8362587563593445e-11
14.63853614638536,3.885597779936469e-08,2.2255788753117848e-09,7.299176367028627e-10,1.3371524428526904e-08,1.84925028350172e-11
14.648535146485349,3.891498679078775e-08,2.2255888567995727e-09,7.279743490441324e-10,1.3429652784894822e-08,1.8091055309586562e-11
14.658534146585339,3.8881934554466565e-08,2.2192845609132424e-09,7.271066729899796e-10,1.346617676552915e-08,1.8123744229944017e-11
14.66853314668533,3.884540367390036e-08,2.2228974344567054e-09,7.258764410110146e-10,1.3474977006719273e-08,1.812947364272766e-11
14.67853214678532,3.87605510017295e-08,2.2151816499500924e-09,7.235220082077025e-10,1.3449664565433168e-08,1.778130666471973e-11
14.68853114688531,3.858499335411347e-08,2.2129189123307494e-09,7.267391808452774e-10,1.3394726724884919e-08,1.822751015489924e-11
14.6985301469853,3.8451113197087134e-08,2.2149413380761876e-09,7.259976008622111e-10,1.333801328176389e-08,1.8570588179728153e-11
14.70852914708529,3.84769301155598e-08,2.2088892309497935e-09,7.262400401410326e-10,1.3285617797160694e-08,1.7986361874135727e-11
14.71852814718528,3.8501661157922375e-08,2.2157277984602425e-09,7.231905934663491e-10,1.3245433588042642e-08,1.82835964009457e-11
14.72852714728527,3.858096747716808e-08,2.206538727177951e-09,7.24159177068888e-10,1.321246216929665e-08,1.8294258962504238e-11
14.73852614738526,3.854345847386368e-08,2.204621398953679e-09,7.258776772636292e-10,1.3193436918681983e-08,1.842223525755273e-11
14.74852514748525,3.858781507477847e-08,2.197453509597735e-09,7.221759826550171e-10,1.3161139966017425e-08,1.8364252266490908e-11
14.75852414758524,3.849684644839845e-08,2.2001639763413172e-09,7.227335162544929e-10,1.3120108636570392e-08,1.8424503680517316e-11
14.76852314768523,3.833597861509028e-08,2.1986987542404743e-09,7.231989944900205e-10,1.3087264662152234e-08,1.8521519821047378e-11
14.77852214778522,3.819551079097282e-08,2.197591194939094e-09,7.227764057399247e-10,1.3062856777562848e-08,1.8121001436674433e-11
14.78852114788521,3.81129001661313e-08,2.1968613002165884e-09,7.204698921368867e-10,1.3067862287463278e-08,1.837975549364897e-11
14.798520147985199,3.8169104889663185e-08,2.1948668710123655e-09,7.180159983765506e-10,1.3103607052935575e-08,1.8063508250165137e-11
14.808519148085189,3.82185439420143e-08,2.1876820622700306e-09,7.180382773762564e-10,1.316212161596152e-08,1.778338905047418e-11
14.81851814818518,3.822929233667045e-08,2.1796910788582374e-09,7.148699740089986e-10,1.3217853086155373e-08,1.767460012731349e-11
14.82851714828517,3.82436689773695e-08,2.1776537414855886e-09,7.130059466595972e-10,1.3254335853364873e-08,1.7693049055543978e-11
14.83851614838516,3.824382477687588e-08,2.1743800422011523e-09,7.11463233540118e-10,1.3259389318597652e-08,1.7579110271706047e-11
14.84851514848515,3.817612579189927e-08,2.175559632563186e-09,7.132762948339624e-10,1.3224159744870746e-08,1.7622319222106222e-11
14.85851414858514,3.7926311136470774e-08,2.1712218569079074e-09,7.135284544179111e-10,1.3154700061407986e-08,1.7927088007297386e-11
14.86851314868513,3.7824270957055455e-08,2.174856598347567e-09,7.128508410150601e-10,1.3078825134715685e-08,1.7931136088822305e-11
14.87851214878512,3.775915266292291e-08,2.175858974492082e-09,7.132127573764968e-10,1.3016719689452402e-08,1.779409017234612e-11
14.88851114888511,3.769802904310151e-08,2.1788140386318917e-09,7.140417603954785e-10,1.2963759624621829e-08,1.7787469947196587e-11
14.8985101489851,3.7815280711644824e-08,2.174487074246351e-09,7.130674926748367e-10,1.2938671420353714e-08,1.8344648353407785e-11
14.90850914908509,3.792668178966122e-08,2.1661456633720457e-09,7.123088929113468e-10,1.2924337381212472e-08,1.8193410106400334e-11
14.91850814918508,3.7995945379061125e-08,2.1620767062255638e-09,7.10562580334473e-10,1.2911805886070122e-08,1.810070246506054e-11
14.92850714928507,3.794116231606599e-08,2.1606846082284294e-09,7.076302294990107e-10,1.2907816415064305e-08,1.7870978281449355e-11
14.93850614938506,3.779389732099835e-08,2.1618106769512936e-09,7.100532430942335e-10,1.2892050224582693e-08,1.7757011066812844e-11
14.94850514948505,3.7707842823069444e-08,2.159651361871043e-09,7.091519672777832e-10,1.2885273755646755e-08,1.8199322711602106e-11
14.958504149585039,3.751303871711702e-08,2.15961771600501e-09,7.055560310121943e-10,1.2886634903436481e-08,1.7651288536660175e-11
14.968503149685029,3.737907029186922e-08,2.155402510030162e-09,7.064690789006006e-10,1.29159940068903e-08,1.766805169858388e-11
14.97850214978502,3.7402432241330505e-08,2.151603048240604e-09,7.042353348306611e-10,1.2956509190072781e-08,1.7882721924685365e-11
14.98850114988501,3.73947132920455e-08,2.144850939193791e-09,7.029781276411834e-10,1.3006563744501467e-08,1.7528041120433655e-11
14.998500149985,3.750804578355282e-08,2.1391363431543453e-09,7.034691106647382e-10,1.3035070852242805e-08,1.7418459786978864e-11
15.00849915008499,3.7574984356785e-08,2.1386086399098527e-09,7.020991399559621e-10,1.3028778472685323e-08,1.719861433980465e-11
15.01849815018498,3.752256243048608e-08,2.13437704552664e-09,7.017466162591113e-10,1.298913830206799e-08,1.702035949403615e-11
15.02849715028497,3.742121254011396e-08,2.137200279085425e-09,7.026139009027821e-10,1.2912843832448834e-08,1.7372556719659036e-11
15.03849615038496,3.7233292510421326e-08,2.13982161799698e-09,7.027595856127296e-10,1.283109702118941e-08,1.76502480836107e-11
15.04849515048495,3.7228604542669235e-08,2.1371342056019836e-09,7.028429550885947e-10,1.2759221848620273e-08,1.7584325252531996e-11
15.05849415058494,3.718390615879471e-08,2.1378444991349444e-09,7.001582679237435e-10,1.2698505826573634e-08,1.7816458868826355e-11
15.06849315068493,3.715339543387045e-08,2.134891887700597e-09,7.012919691381369e-10,1.2677790743476587e-08,1.7744397411024505e-11
15.07849215078492,3.716410828727978e-08,2.1314802685464384e-09,7.013705418613981e-10,1.2681909400334517e-08,1.805408663078708e-11
15.08849115088491,3.728741631225858e-08,2.126941581552056e-09,6.971020315837844e-10,1.2700111440113223e-08,1.7752468229550956e-11
15.0984901509849,3.726762984417392e-08,2.1230517834982242e-09,6.968030371200253e-10,1.2717601909779e-08,1.780024951743924e-11
15.108489151084889,3.7085624043543943e-08,2.124792297470779e-09,6.981517162127125e-10,1.2724583877636904e-08,1.7797381671674954e-11
15.118488151184879,3.700575042488582e-08,2.1203511356968556e-09,6.978649246342286e-10,1.27258241625422e-08,1.7785127859013707e-11
15.12848715128487,3.688045285560394e-08,2.1189575168869935e-09,6.939539982929273e-10,1.2739271587818185e-08,1.7212945422010257e-11
15.13848615138486,3.6800274421256206e-08,2.1191481903621315e-09,6.950505947795309e-10,1.2734211133584902e-08,1.7284621457707722e-11
15.14848515148485,3.681059009160783e-08,2.1175093160731477e-09,6.92543763029837e-10,1.2764865920274482e-08,1.747252677298561e-11
15.15848415158484,3.687022871919708e-08,2.1172494743620503e-09,6.929530922802472e-10,1.2785063310490546e-08,1.6946607729069476e-11
15.16848315168483,3.688120796907365e-08,2.104290996756134e-09,6.924802200137253e-10,1.2794741214142588e-08,1.7405707814873213e-11
15.17848215178482,3.691413531689531e-08,2.1039159525867607e-09,6.888784377786274e-10,1.2800289909119675e-08,1.708876528045881e-11
15.18848115188481,3.691249733017802e-08,2.1007929118035702e-09,6.87857226210248e-10,1.27475222673645e-08,1.7380929821551838e-11
15.1984801519848,3.674349041647122e-08,2.0983402505554664e-09,6.90590566796166e-10,1.2676615901161285e-08,1.7518887705764155e-11
15.20847915208479,3.661039147112157e-08,2.1085809135518448e-09,6.926266058686946e-10,1.259241421641998e-08,1.7413880695384247e-11
15.21847815218478,3.651009307114502e-08,2.101584575330803e-09,6.899816959299305e-10,1.2517293813446648e-08,1.72158159929347e-11
15.22847715228477,3.644420339267215e-08,2.1049878415742542e-09,6.904651544683021e-10,1.2463092034014784e-08,1.7408177118011534e-11
15.23847615238476,3.65188350824449e-08,2.0952962673531702e-09,6.905636676820972e-10,1.2449582389315434e-08,1.742827932148968e-11
15.24847515248475,3.655257303208525e-08,2.0968415539283035e-09,6.88227947393557e-10,1.2470763955594432e-08,1.7628633161982185e-11
15.25847415258474,3.669560925262667e-08,2.0943101160165e-09,6.878730912149711e-10,1.2505929857505573e-08,1.73692124562408e-11
15.268473152684729,3.673945462543535e-08,2.0867285216429378e-09,6.872416103701118e-10,1.2539281547021032e-08,1.780636734863e-11
15.278472152784719,3.664410346163055e-08,2.0872543848371374e-09,6.83340456713099e-10,1.2567061923141831e-08,1.712999020288181e-11
15.28847115288471,3.6479701635709325e-08,2.0848429991169985e-09,6.863446328083813e-10,1.2578558650245858e-08,1.6903952135732527e-11
15.2984701529847,3.6362282891453356e-08,2.081411419476943e-09,6.842211298580566e-10,1.2575341408439219e-08,1.6996659696440393e-11
15.30846915308469,3.61584902353824e-08,2.0867256912298975e-09,6.80849728030225e-10,1.2571338010755139e-08,1.659292980712183e-11
15.31846815318468,3.61069458006884e-08,2.0838332250177335e-09,6.830211365523124e-10,1.256987367430859e-08,1.693846109771677e-11
15.32846715328467,3.6141622978085196e-08,2.076638321977431e-09,6.809796597224755e-10,1.2567979840567328e-08,1.6818579575704158e-11
15.33846615338466,3.623861841129847e-08,2.076054610646905e-09,6.807636111632355e-10,1.256354671759539e-08,1.685140812517368e-11
15.34846515348465,3.6299941762675995e-08,2.0727291748684256e-09,6.798849555661132e-10,1.254369214857335e-08,1.6733250117630087e-11
15.35846415358464,3.633599016848674e-08,2.0676607931723728e-09,6.773479704698093e-10,1.2510631896363724e-08,1.7112517697975038e-11
15.36846315368463,3.631357542923449e-08,2.0710053599547167e-09,6.792490731450854e-10,1.2449082594647231e-08,1.724627718939749e-11
15.37846215378462,3.619907204758243e-08,2.0708788102459176e-09,6.808608926259575e-10,1.236384834240335e-08,1.7223905394029212e-11
15.38846115388461,3.607797596376472e-08,2.0691100075905738e-09,6.790307778781476e-10,1.2300021531443823e-08,1.7091881019304046e-11
15.3984601539846,3.6005320369738597e-08,2.071962144731278e-09,6.781386955870053e-10,1.2252142349696624e-08,1.72315414321857e-11
15.40845915408459,3.594655972819712e-08,2.0699792375617042e-09,6.797449114655153e-10,1.22512045533295e-08,1.7217523632876318e-11
15.418458154184579,3.5894075441737216e-08,2.068339468421489e-09,6.764692434764548e-10,1.2274333375954367e-08,1.6854079699833657e-11
15.428457154284569,3.596758043285432e-08,2.0597420219361197e-09,6.747330697412169e-10,1.2329536160243138e-08,1.6864623019620246e-11
15.43845615438456,3.605205559528234e-08,2.0533029671131274e-09,6.745627274862392e-10,1.2371687970024961e-08,1.6936297209297794e-11
15.44845515448455,3.6011934048004604e-08,2.053320634849626e-09,6.74414377194459e-10,1.2415467774283397e-08,1.7070065505704313e-11
15.45845415458454,3.5913298857896616e-08,2.05229369401757e-09,6.707768014517079e-10,1.2429751724579222e-08,1.6782762787408635e-11
15.46845315468453,3.5809609220580845e-08,2.0472229505993056e-09,6.739162875408862e-10,1.2420497055348811e-08,1.6688032293560733e-11
15.47845215478452,3.572975241525671e-08,2.0530337480784684e-09,6.722936701314228e-10,1.239900214189486e-08,1.6323600999895597e-11
15.48845115488451,3.560740962600393e-08,2.0522981634739684e-09,6.720506123006236e-10,1.2369090160389223e-08,1.658199371296935e-11
15.4984501549845,3.564158695390994e-08,2.0501435417239484e-09,6.724948676348095e-10,1.2353529852615847e-08,1.6465733814587316e-11
15.50844915508449,3.5668061819811805e-08,2.046915467177466e-09,6.704516202280614e-10,1.2330558842217693e-08,1.6860119208649903e-11
15.51844815518448,3.574829652653761e-08,2.044092654570621e-09,6.677743110583231e-10,1.2303743385110787e-08,1.6782812489866298e-11
15.52844715528447,3.5780820205461325e-08,2.0441747270429085e-09,6.695158043166253e-10,1.227347959976261e-08,1.6982806782299405e-11
15.53844615538446,3.57278840500943e-08,2.0398721425489892e-09,6.711425485755143e-10,1.2224754670784894e-08,1.693141079831292e-11
15.54844515548445,3.5633363409133476e-08,2.038802506906517e-09,6.691035107403803e-10,1.2167684971244058e-08,1.704496577789487e-11
15.55844415558444,3.552804659696473e-08,2.0414481604498513e-09,6.68722668180895e-10,1.2114738849948574e-08,1.7051607463577922e-11
15.56844315568443,3.540113824228711e-08,2.0456382095897073e-09,6.697377025804446e-10,1.2076674631594207e-08,1.6931774785906087e-11
15.578442155784419,3.534831831516808e-08,2.0431856420535212e-09,6.699989785616672e-10,1.2071214360570227e-08,1.7143812263283122e-11
15.588441155884409,3.529234165322338e-08,2.0380800887197505e-09,6.647689118144404e-10,1.2103935826948396e-08,1.6814863461519575e-11
15.5984401559844,3.5434032409694936e-08,2.0291250689005642e-09,6.647615670016729e-10,1.216359798500262e-08,1.6845370961646506e-11
15.60843915608439,3.554363042005235e-08,2.022919687235436e-09,6.643593685202587e-10,1.2219694524029737e-08,1.6560211439656345e-11
15.61843815618438,3.549408863720179e-08,2.0226409685901934e-09,6.62080897551813e-10,1.2260283758755774e-08,1.646662787886015e-11
15.62843715628437,3.543053406851086e-08,2.0172219971895257e-09,6.620071537748926e-10,1.2276805200313765e-08,1.6536765441222865e-11
15.63843615638436,3.5291867091408934e-08,2.0202537350727254e-09,6.615601796072126e-10,1.2265228618967626e-08,1.6285336948786924e-11
15.64843515648435,3.5197100163047026e-08,2.0175617248253685e-09,6.62969988488551e-10,1.221604871606948e-08,1.6494424457959974e-11
15.65843415658434,3.5003183687467704e-08,2.016534043020878e-09,6.619597153348637e-10,1.2169456523356966e-08,1.631994736033418e-11
15.66843315668433,3.500693846252199e-08,2.0161614981226452e-09,6.602042081167277e-10,1.2131692840618134e-08,1.645895763456278e-11
15.67843215678432,3.505665472710019e-08,2.015229434873741e-09,6.619859198122787e-10,1.2093797660319864e-08,1.6551458239465128e-11
15.68843115688431,3.514287610527673e-08,2.014366968494165e-09,6.59597676407096e-10,1.2065221868761573e-08,1.699816248863876e-11
15.6984301569843,3.527785509087957e-08,2.0137526809081884e-09,6.597067505751804e-10,1.204768826739707e-08,1.666021840458873e-11
15.70842915708429,3.525011711412988e-08,2.0080176193745187e-09,6.608130984768808e-10,1.2016582330249236e-08,1.684371435927627e-11
15.71842815718428,3.518715360949346e-08,2.0037683053991984e-09,6.604253843163946e-10,1.1979990796590706e-08,1.687146558566491e-11
15.728427157284269,3.510378816496554e-08,2.0066833347588752e-09,6.604504785784623e-10,1.194955728494485e-08,1.6904553426038527e-11
15.738426157384259,3.4932787931869425e-08,2.0048658076946957e-09,6.605004503708493e-10,1.1928203875230606e-08,1.6682517214867386e-11
15.74842515748425,3.48554564109796e-08,2.0087195860423437e-09,6.597333237949104e-10,1.1927677584723178e-08,1.6465263932291026e-11
15.75842415758424,3.4830180486503616e-08,2.0088618017451126e-09,6.588360441049826e-10,1.1961057183175438e-08,1.632110086853081e-11
15.76842315768423,3.482079822919937e-08,2.004610038809471e-09,6.576725312341606e-10,1.2010266773351403e-08,1.6340833056171265e-11
15.77842215778422,3.4964633492005216e-08,1.9934032552442212e-09,6.540186251284657e-10,1.2059120147880659e-08,1.6471411428833764e-11
15.78842115788421,3.494734243432305e-08,1.9893050976997196e-09,6.522905615537937e-10,1.2103454199365175e-08,1.657203073835871e-11
15.7984201579842,3.4870615482507734e-08,1.9880646149205326e-09,6.543441651146461e-10,1.2113423839355877e-08,1.612806071376566e-11
15.80841915808419,3.482349664659173e-08,1.9872142775863232e-09,6.521921510128603e-10,1.2084489572331146e-08,1.6152488835658767e-11
15.81841815818418,3.474610590424259e-08,1.990405243974657e-09,6.517476741081415e-10,1.2035054839251873e-08,1.6290886875633076e-11
15.82841715828417,3.461900132173336e-08,1.9898967003997037e-09,6.52772020017379e-10,1.1974741976867102e-08,1.6319880694067813e-11
15.83841615838416,3.4562226007629095e-08,1.987811578716554e-09,6.539725040955765e-10,1.1911295598987698e-08,1.594882078017868e-11
15.84841515848415,3.454504457791116e-08,1.99043362817661e-09,6.512955317998815e-10,1.1874338223670615e-08,1.652622525964694e-11
15.85841415858414,3.4680725423013495e-08,1.9877016301498765e-09,6.501706575585043e-10,1.1841309573359652e-08,1.6500327886787903e-11
15.86841315868413,3.4687105766469124e-08,1.9821623440322414e-09,6.518135574815476e-10,1.1838018431354502e-08,1.6651391226898483e-11
15.87841215878412,3.472807115901821e-08,1.9758567217464646e-09,6.496843525862407e-10,1.1828708308135832e-08,1.661530901200372e-11
15.888411158884109,3.468545885026264e-08,1.9761134012847455e-09,6.500473241694492e-10,1.181358339030435e-08,1.6430212683275214e-11
15.898410158984099,3.455705736159872e-08,1.975740608222176e-09,6.49663363374743e-10,1.179873652695171e-08,1.641290516010393e-11
15.90840915908409,3.445569895289073e-08,1.9781356769014176e-09,6.513516931022266e-10,1.1794088116286319e-08,1.6370436341294298e-11
15.91840815918408,3.4353125683344876e-08,1.980074303299314e-09,6.485830829099936e-10,1.1801000893738103e-08,1.6517207317924802e-11
15.92840715928407,3.424715444524727e-08,1.9733922729660082e-09,6.471135544682516e-10,1.1817286477483525e-08,1.5964268229559374e-11
15.93840615938406,3.4266842558550904e-08,1.9685901597315584e-09,6.475230964789313e-10,1.1856727503641465e-08,1.5914141596750734e-11
15.94840515948405,3.43621809662959e-08,1.966042465426888e-09,6.45449808455036e-10,1.190271719227455e-08,1.602739782251659e-11
15.95840415958404,3.439906350933413e-08,1.9617002305220485e-09,6.443639048068143e-10,1.1939320841890569e-08,1.5917607496550835e-11
15.96840315968403,3.4436820945460096e-08,1.9621287096687013e-09,6.416518161331122e-10,1.1941591118665078e-08,1.5809726307778007e-11
15.97840215978402,3.440051903529781e-08,1.9573930834708776e-09,6.450693916615266e-10,1.1915352605987116e-08,1.5809472918552347e-11
15.98840115988401,3.429312728437446e-08,1.9598433295569413e-09,6.430619759734786e-10,1.1853931889901663e-08,1.5962451495529996e-11
15.998400159984,3.411888068346782e-08,1.962563135568422e-09,6.432872329524677e-10,1.1782592186402364e-08,1.5992190942064705e-11
16.00839916008399,3.404641270688031e-08,1.962917495960163e-09,6.45470770320299e-10,1.1715589013065707e-08,1.6383279205806244e-11
16.01839816018398,3.402323770530696e-08,1.9641857787869535e-09,6.420894383004658e-10,1.1658089528877542e-08,1.6165121328096743e-11
16.02839716028397,3.4054196301022306e-08,1.9581668550213787e-09,6.427235947149482e-10,1.1633944833939461e-08,1.634441965256768e-11
16.03839616038396,3.414155847015179e-08,1.9594294958074065e-09,6.431189247396219e-10,1.1634190964733106e-08,1.6438754700530328e-11
16.04839516048395,3.4202659760568405e-08,1.954413453410449e-09,6.394597937456966e-10,1.1652328688831374e-08,1.6591162967663394e-11
16.05839416058394,3.421027143718695e-08,1.94684657403046e-09,6.402189350671736e-10,1.166489913697226e-08,1.6258933851232035e-11
16.06839316068393,3.4194945590348713e-08,1.9486150104999775e-09,6.40441018226682e-10,1.1670461621693231e-08,1.5974791870654302e-11
16.07839216078392,3.411048044065448e-08,1.94896224455527e-09,6.391114119551079e-10,1.1674701821498928e-08,1.5936920533897333e-11
16.08839116088391,3.3895981276198735e-08,1.950953848209813e-09,6.393921630575816e-10,1.168116243220776e-08,1.5837198616057145e-11
16.0983901609839,3.376759208009826e-08,1.9499489000099215e-09,6.381178947483726e-10,1.169480018470413e-08,1.601664767379115e-11
16.10838916108389,3.374067012112148e-08,1.9483430555633493e-09,6.358999589665822e-10,1.1709888649104605e-08,1.5775533049003067e-11
16.11838816118388,3.381297663844783e-08,1.9430784798949234e-09,6.368381745685477e-10,1.1744504062024447e-08,1.592976562792672e-11
16.128387161283868,3.3862023283331574e-08,1.939142917552035e-09,6.344498468714238e-10,1.1757622623864775e-08,1.5780392931072452e-11
16.13838616138386,3.389159315790868e-08,1.934866764526802e-09,6.347619463233213e-10,1.1763424487550944e-08,1.5761111344714047e-11
16.14838516148385,3.396079243419194e-08,1.9318368963717365e-09,6.35404075319906e-10,1.1727185325742312e-08,1.5856335722716372e-11
16.15838416158384,3.391413050254182e-08,1.9288487853785856e-09,6.341016312785564e-10,1.1673842408549916e-08,1.598286990563489e-11
16.16838316168383,3.378215567430384e-08,1.9347210432506943e-09,6.348380841345328e-10,1.1594809606420852e-08,1.6106255957569267e-11
16.17838216178382,3.368518533378741e-08,1.9360610972722482e-09,6.359732523600917e-10,1.15236726656784e-08,1.5887959609319564e-11
16.18838116188381,3.361556431129577e-08,1.9407133166237526e-09,6.341514171434342e-10,1.1471228453895523e-08,1.6057271408074335e-11
16.1983801619838,3.3627405339971974e-08,1.9337572089898755e-09,6.331027027160179e-10,1.1450681451102554e-08,1.6024182742799017e-11
16.20837916208379,3.364207690700011e-08,1.930462056409579e-09,6.342726170199019e-10,1.145618823522727e-08,1.6191365746066077e-11
16.21837816218378,3.368318469235667e-08,1.9273974804719398e-09,6.314840975512696e-10,1.1487544081096852e-08,1.607178340872182e-11
16.22837716228377,3.3753584632796867e-08,1.9260291830561295e-09,6.328549041298725e-10,1.1536187508975313e-08,1.601762199960153e-11
16.23837616238376,3.369027773954304e-08,1.9201489037045965e-09,6.288700572123924e-10,1.1563273915278496e-08,1.5596424036554103e-11
16.24837516248375,3.363726735161121e-08,1.922084126050094e-09,6.308226085536738e-10,1.1569418858530903e-08,1.5853171283987173e-11
16.25837416258374,3.347550257197696e-08,1.9234081461978076e-09,6.317346385958159e-10,1.157303754127751e-08,1.5745175103803545e-11
16.26837316268373,3.33740979524893e-08,1.9162160678723966e-09,6.283746118614633e-10,1.1569972822866341e-08,1.5724037188001997e-11
16.278372162783718,3.331625140916782e-08,1.9187897929983567e-09,6.277834264503331e-10,1.1570289084854864e-08,1.575229901750581e-11
16.28837116288371,3.336311993477021e-08,1.91424458168908e-09,6.290764021433242e-10,1.1574869177309391e-08,1.551210729668023e-11
16.2983701629837,3.344555200162443e-08,1.912775758789117e-09,6.262581261344745e-10,1.1576072066299977e-08,1.5654035929149925e-11
16.30836916308369,3.345703557362705e-08,1.906661429683122e-09,6.26330731543597e-10,1.1569512855604696e-08,1.5507502581767145e-11
16.31836816318368,3.343705551630675e-08,1.908120782540233e-09,6.268361668007185e-10,1.1538291782196927e-08,1.5634349207258625e-11
16.32836716328367,3.3518884111303365e-08,1.9066190613277652e-09,6.256116953140344e-10,1.1485809703667988e-08,1.5915232025023146e-11
16.33836616338366,3.336377495041432e-08,1.9063878970529546e-09,6.255154717808915e-10,1.1421210763360456e-08,1.589367576745791e-11
16.34836516348365,3.31664306469466e-08,1.912707229165568e-09,6.279087236317001e-10,1.135321592103392e-08,1.582358335862995e-11
16.35836416358364,3.311692808169316e-08,1.9120762550257036e-09,6.274637108152546e-10,1.1304247261941064e-08,1.5896371888565415e-11
16.36836316368363,3.3116558111189634e-08,1.9133986499333785e-09,6.252757370835834e-10,1.1298462453278964e-08,1.5887506796628494e-11
16.37836216378362,3.318206606683245e-08,1.9081703123226723e-09,6.239876011719853e-10,1.1312023075390091e-08,1.5971278565878346e-11
16.38836116388361,3.323522052832545e-08,1.902704801688901e-09,6.246018106790845e-10,1.1355691556789365e-08,1.5846376825105288e-11
16.3983601639836,3.326192275186408e-08,1.8958483864713103e-09,6.237928132186586e-10,1.140840225227558e-08,1.5480762108032265e-11
16.40835916408359,3.32942302903052e-08,1.89339705799054e-09,6.227095804898528e-10,1.1448015547788346e-08,1.5368648564828244e-11
16.41835816418358,3.3251413118948467e-08,1.8927167743225414e-09,6.215900415163734e-10,1.146126148330678e-08,1.5668983464393123e-11
16.428357164283568,3.3074855377097507e-08,1.8954489842383197e-09,6.213793849933543e-10,1.1460290771493372e-08,1.549869883428103e-11
16.43835616438356,3.2943777340200174e-08,1.8944660854727993e-09,6.194419533963032e-10,1.1448105523940407e-08,1.5484856035907212e-11
16.44835516448355,3.2874530204007294e-08,1.8914037167579805e-09,6.203470900529601e-10,1.1422438181465991e-08,1.537521800831225e-11
16.45835416458354,3.285586445894381e-08,1.8869692645056654e-09,6.193137285997259e-10,1.140440633001125e-08,1.5291084003616287e-11
16.46835316468353,3.2875435295182166e-08,1.889870616101822e-09,6.18848536410948e-10,1.1397776100836735e-08,1.527010169209169e-11
16.47835216478352,3.293567265738784e-08,1.8842187615049044e-09,6.196995513837868e-10,1.1377152380749456e-08,1.5398732542703197e-11
16.48835116488351,3.3057326677797016e-08,1.882822443705889e-09,6.179036713365336e-10,1.1349560544509556e-08,1.541872941581949e-11
16.4983501649835,3.307339181179272e-08,1.8812788580366573e-09,6.171003486230751e-10,1.1310194163795362e-08,1.5442998864153104e-11
16.50834916508349,3.299686392715822e-08,1.8831929900458083e-09,6.188175840144268e-10,1.1252469581774254e-08,1.5687079979204554e-11
16.51834816518348,3.2866101723926436e-08,1.887559330854808e-09,6.174076580435202e-10,1.1195696964776753e-08,1.570200401858462e-11
16.52834716528347,3.275711877930411e-08,1.886280361329859e-09,6.191422569468359e-10,1.1166745788787373e-08,1.5617791329341813e-11
16.53834616538346,3.271833568098919e-08,1.8843248548535433e-09,6.192464810916497e-10,1.1157121212125044e-08,1.565254467816547e-11
16.54834516548345,3.2695916230336545e-08,1.8765783115096123e-09,6.177810564868823e-10,1.1181106409853364e-08,1.5464143713318094e-11
16.55834416558344,3.269671337493045e-08,1.874878610958297e-09,6.16483199629771e-10,1.1237542686947655e-08,1.550746351840687e-11
16.56834316568343,3.27733846714697e-08,1.8726243756423598e-09,6.142941087201953e-10,1.1287908073790872e-08,1.5737301046290702e-11
16.57834216578342,3.281215866863102e-08,1.8712476235295353e-09,6.141719094694211e-10,1.1334565393275236e-08,1.5195308308060978e-11
16.58834116588341,3.2800872717068986e-08,1.870569370400132e-09,6.136035094872274e-10,1.1358420040214861e-08,1.524880651692176e-11
16.598340165983398,3.2744193738226904e-08,1.8670457759494023e-09,6.136438394653207e-10,1.1346956057676217e-08,1.5208709136586285e-11
16.60833916608339,3.256197481031134e-08,1.8703239066651164e-09,6.145127434422408e-10,1.1313090432128472e-08,1.5155229958423995e-11
16.61833816618338,3.2417114659263684e-08,1.8663026893747026e-09,6.117956931820978e-10,1.1276147457797404e-08,1.5231444405233474e-11
16.62833716628337,3.249336282309138e-08,1.8703568803385476e-09,6.121713698411903e-10,1.123564375301034e-08,1.520793577423738e-11
16.63833616638336,3.2522829803274796e-08,1.8700059316653264e-09,6.12310164343886e-10,1.1206335602396163e-08,1.5423783603668097e-11
16.64833516648335,3.255293089705573e-08,1.8630121983844973e-09,6.120654351912995e-10,1.1188321381721926e-08,1.5454394392305714e-11
16.65833416658334,3.260485995646837e-08,1.863378239235142e-09,6.112559444256412e-10,1.11551239962421e-08,1.5417554893205187e-11
16.66833316668333,3.266213987153186e-08,1.8584468987405308e-09,6.109078800586377e-10,1.1140568129051544e-08,1.54792398187707e-11
16.67833216678332,3.2647644423240005e-08,1.861191012251014e-09,6.11068561793864e-10,1.1107501741150345e-08,1.5400629851774225e-11
16.68833116688331,3.245708688073495e-08,1.8569992653179066e-09,6.11675668448848e-10,1.107415306799694e-08,1.5580122531711438e-11
16.6983301669833,3.233593328911661e-08,1.8628619029903982e-09,6.11232172525281e-10,1.104856505570587e-08,1.550543413879333e-11
16.70832916708329,3.227850035051032e-08,1.8640266037883275e-09,6.10715710348119e-10,1.1043000882143017e-08,1.5233834791292873e-11
16.71832816718328,3.227250391110341e-08,1.8633821077209457e-09,6.093805924782461e-10,1.1069960783161733e-08,1.541387418984393e-11
16.72832716728327,3.2292542719031925e-08,1.8573480326739632e-09,6.092772173623244e-10,1.1116141530220765e-08,1.5174897775033655e-11
16.73832616738326,3.23175239987126e-08,1.8473262732135071e-09,6.062535128978518e-10,1.1171481116890772e-08,1.507188353771863e-11
16.748325167483248,3.2455760427921e-08,1.8434912628838015e-09,6.046920645088394e-10,1.1216840212589265e-08,1.52834214815331e-11
16.75832416758324,3.245521589067833e-08,1.8441736574805553e-09,6.045508514916964e-10,1.123761142397809e-08,1.5049873714827817e-11
16.76832316768323,3.230244372452159e-08,1.8433728897144896e-09,6.062217814409209e-10,1.122608293323557e-08,1.4991115334959424e-11
16.77832216778322,3.221917836001423e-08,1.8459541883368306e-09,6.052606412015505e-10,1.117901909554931e-08,1.4939878769896342e-11
16.78832116788321,3.2097157724078306e-08,1.8464830966465055e-09,6.057765505431528e-10,1.1127759171858321e-08,1.4894981648536945e-11
16.7983201679832,3.20670310758607e-08,1.8485590975509633e-09,6.056356715307423e-10,1.1069166877947838e-08,1.5010751547132053e-11
16.80831916808319,3.204021609978802e-08,1.8470954205544997e-09,6.064956021136987e-10,1.1026093584551286e-08,1.5295271462883878e-11
16.81831816818318,3.2096752856069875e-08,1.8424528447199362e-09,6.055788653046954e-10,1.099444910046324e-08,1.5231779353622825e-11
16.82831716828317,3.217372158560948e-08,1.8404124432941121e-09,6.046147142846322e-10,1.0993777601145706e-08,1.5410751245289718e-11
16.83831616838316,3.223361819832745e-08,1.8367052087929953e-09,6.022607808487686e-10,1.0982463236258019e-08,1.5409978262802268e-11
16.84831516848315,3.2280638599390544e-08,1.837217066781263e-09,6.044162716262114e-10,1.0970492011389428e-08,1.5262482884623594e-11
16.85831416858314,3.218670924199169e-08,1.835701337032407e-09,6.047876938024551e-10,1.0960322559993627e-08,1.5472127732304437e-11
16.86831316868313,3.202980080900009e-08,1.838624789491045e-09,6.012563824198018e-10,1.0953074525584856e-08,1.523107253176385e-11
16.87831216878312,3.1957772885815285e-08,1.8383597319806667e-09,6.042028872791436e-10,1.0950765591517393e-08,1.5400668459169988e-11
16.88831116888311,3.189097867416601e-08,1.8395318219197805e-09,6.024443677895485e-10,1.0971189400497812e-08,1.528728459702713e-11
16.898310168983098,3.191228203619137e-08,1.8346570165744516e-09,6.020765077035712e-10,1.1012474369319215e-08,1.4894129804938258e-11
16.90830916908309,3.186384404496215e-08,1.8293595391424848e-09,5.99814580538086e-10,1.105492246435326e-08,1.49642535909523e-11
16.91830816918308,3.197859983336336e-08,1.8289805655572254e-09,5.98641621804046e-10,1.1090090557320544e-08,1.5000505109632655e-11
16.92830716928307,3.2046338883579014e-08,1.8251581407481815e-09,5.971906859640939e-10,1.110768242309094e-08,1.4965786636099498e-11
16.93830616938306,3.201434092866607e-08,1.819091709660877e-09,5.978453345663527e-10,1.1091739192593578e-08,1.5020978561427973e-11
16.94830516948305,3.187648711075626e-08,1.8204497738294751e-09,5.984262153998153e-10,1.104094398179136e-08,1.4943087370913096e-11
16.95830416958304,3.178333364889405e-08,1.8258821712741628e-09,5.98461962852107e-10,1.0972240331032653e-08,1.496940375418572e-11
16.96830316968303,3.174613862968135e-08,1.825666755069247e-09,5.978594004322319e-10,1.0906148951500271e-08,1.5041575541983987e-11
16.97830216978302,3.172050844015993e-08,1.8245801172423313e-09,5.975013846795587e-10,1.0855204652247554e-08,1.5126430594722276e-11
16.98830116988301,3.1701591713856e-08,1.8181074826290689e-09,5.991991173320184e-10,1.0836562114937185e-08,1.5165372385052748e-11
16.998300169983,3.179284951588064e-08,1.8195257782037347e-09,5.977664590329451e-10,1.0829889291660915e-08,1.5152983552553813e-11
17.00829917008299,3.18408644326413e-08,1.8145033630664933e-09,5.975458617085225e-10,1.0839965525431165e-08,1.5191169080158962e-11
17.01829817018298,3.182941637855041e-08,1.816581738512407e-09,5.969564703709234e-10,1.0859897627251303e-08,1.5371462145912532e-11
17.02829717028297,3.181684590298451e-08,1.8114236174137668e-09,5.972262660410348e-10,1.0867270519198234e-08,1.5022999881730818e-11
17.03829617038296,3.170265356166054e-08,1.8168212821471163e-09,5.97918871248921e-10,1.0870943913049087e-08,1.5203565722458632e-11
17.048295170482948,3.155292169976792e-08,1.8120164133156034e-09,5.943137963880903e-10,1.0873488572556056e-08,1.4889998506301884e-11
17.05829417058294,3.150432410674139e-08,1.8152406826370859e-09,5.947165080455098e-10,1.0884530459567076e-08,1.4906751232358635e-11
17.06829317068293,3.1481974925210834e-08,1.8123423683284166e-09,5.936853468509166e-10,1.0906483898889011e-08,1.4746861499551793e-11
17.07829217078292,3.151891544378433e-08,1.8092797887604412e-09,5.927038419575341e-10,1.0934352380380246e-08,1.476959243527307e-11
17.08829117088291,3.160560772232602e-08,1.8090188437024865e-09,5.923245215338434e-10,1.0958825338251038e-08,1.48808215198802e-11
17.0982901709829,3.162844899493214e-08,1.804828941176909e-09,5.891351361823068e-10,1.0968383264770613e-08,1.4716194551759398e-11
17.10828917108289,3.1668057492713094e-08,1.801106241865526e-09,5.923161392697263e-10,1.0942203200970981e-08,1.459917912421228e-11
17.11828817118288,3.160107417226078e-08,1.8048601259359974e-09,5.912693256013925e-10,1.0894944606756714e-08,1.47324810636321e-11
17.12828717128287,3.1415453255647185e-08,1.804270570864358e-09,5.922036566089234e-10,1.0831957160716341e-08,1.484997150415214e-11
17.13828617138286,3.141630303662491e-08,1.8042812067331107e-09,5.926055343798361e-10,1.0756451085621983e-08,1.4932814580556974e-11
17.14828517148285,3.13211753184079e-08,1.8060371823164585e-09,5.920225753504202e-10,1.071149055414739e-08,1.50870492156071e-11
17.15828417158284,3.1305083929524544e-08,1.8037003699860881e-09,5.935974792957358e-10,1.0683976934260753e-08,1.5145930676677395e-11
17.16828317168283,3.1364949444886814e-08,1.806983179340085e-09,5.90309582164049e-10,1.0691425932589486e-08,1.5116477462754068e-11
17.17828217178282,3.143524519416417e-08,1.8016859738480585e-09,5.884302102467719e-10,1.0717558336904246e-08,1.4951845989292315e-11
17.18828117188281,3.15278653487695e-08,1.7978739715439012e-09,5.900220254137218e-10,1.0752208816193718e-08,1.5106913910541453e-11
17.1982801719828,3.148806435741069e-08,1.7946654797064734e-09,5.888097072941691e-10,1.0781841899979297e-08,1.49258205083663e-11
17.20827917208279,3.141317119104699e-08,1.7916768749799657e-09,5.899174429719363e-10,1.0796042690134187e-08,1.480085564468772e-11
17.218278172182778,3.1286103962712736e-08,1.7938172624074057e-09,5.891184850624378e-10,1.0798622220739299e-08,1.4588426148356062e-11
17.22827717228277,3.1158237427141946e-08,1.7921407819252887e-09,5.890878097953078e-10,1.0799149870300283e-08,1.483800376631278e-11
17.23827617238276,3.108022843084711e-08,1.7905330958715482e-09,5.866032382996153e-10,1.0809148658869733e-08,1.4690954416477514e-11
17.24827517248275,3.1051572407672406e-08,1.7891787106079923e-09,5.856961077781507e-10,1.0812882622393456e-08,1.471952714816187e-11
17.25827417258274,3.117184376726662e-08,1.7863577562566615e-09,5.852284859744252e-10,1.0819511508842268e-08,1.4891353492224867e-11
17.26827317268273,3.128071684939512e-08,1.783769860823807e-09,5.857655331302268e-10,1.0818078270034381e-08,1.4504815970592806e-11
17.27827217278272,3.13025791811098e-08,1.7820725402513481e-09,5.854411531903783e-10,1.0795129666891606e-08,1.460484850356736e-11
17.28827117288271,3.126296539490395e-08,1.7756654737847922e-09,5.85364402820434e-10,1.0750900641327905e-08,1.4596583472437578e-11
17.2982701729827,3.1221681957830906e-08,1.7814650009776416e-09,5.853447289170986e-10,1.0687676612897535e-08,1.47582889550295e-11
17.30826917308269,3.111520545729889e-08,1.7825234393841655e-09,5.848813892251147e-10,1.0625135911123964e-08,1.511163257204606e-11
17.31826817318268,3.0999925501585494e-08,1.7861460959140132e-09,5.875003192139694e-10,1.0582784446428162e-08,1.4833935445066893e-11
17.32826717328267,3.0957950179638816e-08,1.785877827629963e-09,5.857711855452124e-10,1.0565016596332984e-08,1.4740731177448973e-11
17.33826617338266,3.097767911891913e-08,1.7866132176995977e-09,5.847239409273243e-10,1.0573775303437546e-08,1.4790952192970892e-11
17.34826517348265,3.1102328438586065e-08,1.7806000236594087e-09,5.839819624821075e-10,1.0611785266823318e-08,1.4837756070634608e-11
17.35826417358264,3.1105094946413056e-08,1.779427072562495e-09,5.820399378120809e-10,1.0657687204215277e-08,1.472542588421882e-11
17.368263173682628,3.1085085900389075e-08,1.7701588341531423e-09,5.823623698530258e-10,1.0698144927578184e-08,1.4765421283074367e-11
17.37826217378262,3.109805272951424e-08,1.7734280587334092e-09,5.832380228343185e-10,1.0722688282441278e-08,1.4574399432701175e-11
17.38826117388261,3.099214485908116e-08,1.7709144817822344e-09,5.811732010435443e-10,1.072242780996548e-08,1.464582104826229e-11
17.3982601739826,3.088917688126073e-08,1.7748450543967526e-09,5.802771296735012e-10,1.0714264000599766e-08,1.4428301827666683e-11
17.40825917408259,3.0784801572412286e-08,1.774537487111789e-09,5.810930539366353e-10,1.0699075144410867e-08,1.4432267855845493e-11
17.41825817418258,3.075089609595287e-08,1.7737051126349644e-09,5.789577292951908e-10,1.0685324732300917e-08,1.4363849956437794e-11
17.42825717428257,3.081450507900525e-08,1.7704905526813896e-09,5.780260707287278e-10,1.0681000190421607e-08,1.4522585987922627e-11
17.43825617438256,3.089748395791533e-08,1.771513674550959e-09,5.798867178854781e-10,1.0666267934211529e-08,1.4589616365049205e-11
17.44825517448255,3.0975616630358e-08,1.7652791623414322e-09,5.809724678998751e-10,1.0637622504865949e-08,1.462639654346925e-11
17.45825417458254,3.097006189563148e-08,1.761842777842174e-09,5.798643829383633e-10,1.0607608518035268e-08,1.466790502466515e-11
17.46825317468253,3.085446355695449e-08,1.7610663396285509e-09,5.79623746999248e-10,1.0558025387035235e-08,1.4560868072896315e-11
17.47825217478252,3.085621869298376e-08,1.7660267916934241e-09,5.805880806047211e-10,1.0509396897718744e-08,1.4793548638457896e-11
17.48825117488251,3.073493030244841e-08,1.7694905540015648e-09,5.808013021590307e-10,1.0470405087576443e-08,1.48196772292111e-11
17.4982501749825,3.0649521872253985e-08,1.770684139942651e-09,5.787920204805067e-10,1.0453509331229644e-08,1.452937872441074e-11
17.50824917508249,3.062466065616372e-08,1.7667283422241663e-09,5.796890466546392e-10,1.0471349941588956e-08,1.4697390971744995e-11
17.518248175182478,3.071875641939764e-08,1.7611347740071132e-09,5.792714366955167e-10,1.0518297382163518e-08,1.4767090110748315e-11
17.52824717528247,3.080850379167126e-08,1.7592373412841234e-09,5.770737739119776e-10,1.057199240363089e-08,1.451604211219941e-11
17.53824617538246,3.0781309238663833e-08,1.755285004487704e-09,5.762319319225879e-10,1.0619417354085896e-08,1.435887860492721e-11
17.54824517548245,3.077140488481551e-08,1.7505606204748677e-09,5.752621891432066e-10,1.0646824872295977e-08,1.422522887609148e-11
17.55824417558244,3.0727725265515385e-08,1.7513136566576655e-09,5.750745068628078e-10,1.0645645948996041e-08,1.4227491882436817e-11
17.56824317568243,3.057833369903381e-08,1.7533679335642691e-09,5.749774892403281e-10,1.0620251347646334e-08,1.41046863155413e-11
17.57824217578242,3.0463003822523854e-08,1.7561515614906923e-09,5.764608879167023e-10,1.0592881938193878e-08,1.4253912462182924e-11
17.58824117588241,3.0432644814904654e-08,1.7529287682803308e-09,5.748400378673816e-10,1.0557250160341822e-08,1.4471172540108558e-11
17.5982401759824,3.047732789117107e-08,1.7565608467356682e-09,5.744914227424043e-10,1.0531110796708765e-08,1.4417631715507129e-11
17.60823917608239,3.0539732790350086e-08,1.7531890169439818e-09,5.738343851590779e-10,1.0508722135790564e-08,1.4404173813469577e-11
17.61823817618238,3.062541465948769e-08,1.7477246041361236e-09,5.749573351719617e-10,1.0484920540604038e-08,1.44635061672516e-11
17.62823717628237,3.0660804236562627e-08,1.7496328792669177e-09,5.747095473885116e-10,1.0469054438640571e-08,1.459381220880088e-11
17.63823617638236,3.0648776114174833e-08,1.7436744233986735e-09,5.735116217794987e-10,1.043797388414379e-08,1.481344045915339e-11
17.64823517648235,3.058072146684209e-08,1.7448228364179312e-09,5.74387534942066e-10,1.0407107941628766e-08,1.4634411777526594e-11
17.65823417658234,3.043958099435117e-08,1.7500812597523347e-09,5.7449240735219e-10,1.0377312810022079e-08,1.4683643422628774e-11
17.668233176682328,3.035586733691629e-08,1.7475386373598102e-09,5.721269513256635e-10,1.0374381527606804e-08,1.4373034184358837e-11
17.67823217678232,3.026733043475431e-08,1.7453664506298433e-09,5.736703792038606e-10,1.0391216277080936e-08,1.4491312566531952e-11
17.68823117688231,3.0312281079606764e-08,1.7453357878456287e-09,5.710724013899435e-10,1.043360506199381e-08,1.4353232941719135e-11
17.6982301769823,3.0416902595627205e-08,1.7415660411078115e-09,5.706639727982643e-10,1.0486052212027888e-08,1.449614901560788e-11
17.70822917708229,3.045673064435962e-08,1.7400976340121002e-09,5.714367705624774e-10,1.0536071456097054e-08,1.4209829288842726e-11
17.71822817718228,3.047395252468422e-08,1.7305329988178765e-09,5.696634054738348e-10,1.0565782273797357e-08,1.4206060106404319e-11
17.72822717728227,3.041780755629938e-08,1.73266761153197e-09,5.696669263522568e-10,1.056221713324354e-08,1.4115343553180974e-11
17.73822617738226,3.0366256816341414e-08,1.7339855183248234e-09,5.704261191232887e-10,1.0524264981355991e-08,1.414868296550611e-11
17.74822517748225,3.02347581782572e-08,1.7385823928829632e-09,5.696825912416258e-10,1.0477547661336054e-08,1.4410687282369354e-11
17.75822417758224,3.017136312291578e-08,1.7391448680350073e-09,5.689367414416576e-10,1.042450465441522e-08,1.4283921391515923e-11
17.76822317768223,3.017387914605532e-08,1.734592219406255e-09,5.695822446550326e-10,1.0384805440981778e-08,1.4312222244395448e-11
17.77822217778222,3.0209456014191e-08,1.7339019500561184e-09,5.681129408641212e-10,1.0364979893472977e-08,1.4034600619246314e-11
17.78822117788221,3.0302707690519535e-08,1.7329861300387726e-09,5.673255138453845e-10,1.0348815145057454e-08,1.4437754341548683e-11
17.7982201779822,3.033460630614454e-08,1.7308539909205733e-09,5.68542891432246e-10,1.0346838885508557e-08,1.4600890309079076e-11
17.80821917808219,3.0327223110483615e-08,1.7310280574305214e-09,5.684890945348991e-10,1.033029914103109e-08,1.4409231426534346e-11
17.81821817818218,3.029508250470883e-08,1.731815088436314e-09,5.680496193237244e-10,1.0317619317247883e-08,1.4410782232824174e-11
17.82821717828217,3.022348007189483e-08,1.7335549806289103e-09,5.685329338608983e-10,1.0313416723592463e-08,1.4313290917363277e-11
17.838216178382158,3.0096071263958865e-08,1.7350812372335932e-09,5.703724851168613e-10,1.0307751502113151e-08,1.4292934379389479e-11
17.84821517848215,3.000181332266616e-08,1.7310390789398968e-09,5.662232219945868e-10,1.0331987701377375e-08,1.4230597543605677e-11
17.85821417858214,3.002743389148349e-08,1.727137151295667e-09,5.6500476847643e-10,1.0362525749538849e-08,1.4331583894259344e-11
17.86821317868213,3.011034033165559e-08,1.7246541183251044e-09,5.65540895816009e-10,1.0406856796509105e-08,1.3972297748763819e-11
17.87821217878212,3.014033137254615e-08,1.720339424472096e-09,5.642560926744706e-10,1.0445588715048226e-08,1.4071988504932887e-11
17.88821117888211,3.013337091212395e-08,1.7182635460490592e-09,5.633831998337068e-10,1.0469255498561182e-08,1.391501265490279e-11
17.8982101789821,3.0171300296161817e-08,1.7160568016379783e-09,5.62610149872771e-10,1.0455568428773558e-08,1.4084400726123736e-11
17.90820917908209,3.009385128666957e-08,1.7200922872350796e-09,5.656671330133648e-10,1.0429937089378038e-08,1.4105225508094837e-11
17.91820817918208,2.9970400404170186e-08,1.7199495115817084e-09,5.637575664920769e-10,1.0363156337987467e-08,1.4125710969273444e-11
17.92820717928207,2.987487394196885e-08,1.721462611204245e-09,5.647511531969137e-10,1.0301529780902157e-08,1.4240287873657146e-11
17.93820617938206,2.9894465486898085e-08,1.722439875827581e-09,5.639808002407074e-10,1.0254865446675987e-08,1.4390713496098575e-11
17.94820517948205,2.991970871137096e-08,1.7206265779283e-09,5.629981724906738e-10,1.0224069276103553e-08,1.4253167073669656e-11
17.95820417958204,2.996088911595489e-08,1.717497702448563e-09,5.642887088589245e-10,1.0221296065151967e-08,1.4214790238254904e-11
17.96820317968203,3.0055030750090215e-08,1.71712041641786e-09,5.622650354146007e-10,1.0229734691115865e-08,1.4323420983486847e-11
17.97820217978202,3.00900941081301e-08,1.7132886615042807e-09,5.6381258511961e-10,1.0242773691722243e-08,1.432549403294729e-11
17.988201179882008,3.005167564239606e-08,1.7131670165634072e-09,5.627385192128536e-10,1.0249051253620909e-08,1.4350939498503036e-11
17.998200179982,2.994111189193248e-08,1.7144738970063326e-09,5.63093043068031e-10,1.0254328903535785e-08,1.4380823036148673e-11
18.00819918008199,2.985902358516081e-08,1.714701453111212e-09,5.637769656427468e-10,1.0259911007428253e-08,1.4141819181320708e-11
18.01819818018198,2.971912440285091e-08,1.7130048380148023e-09,5.611918594177935e-10,1.0269484546366621e-08,1.4194942494298195e-11
18.02819718028197,2.965379686090396e-08,1.70823177531668e-09,5.601004612106457e-10,1.0291403905282422e-08,1.397203006974098e-11
18.03819618038196,2.976596468859841e-08,1.7067903673693806e-09,5.612512207004145e-10,1.032150854631503e-08,1.3886387150461085e-11
18.04819518048195,2.980658271001187e-08,1.7035618398212454e-09,5.588583658445943e-10,1.035315921794707e-08,1.379547466841939e-11
18.05819418058194,2.986831284130653e-08,1.7007155658709483e-09,5.579287472482408e-10,1.0357394806329133e-08,1.3866466216336381e-11
18.06819318068193,2.988140797085265e-08,1.7022073021280888e-09,5.588618480008706e-10,1.0354435025946126e-08,1.382884762172572e-11
18.07819218078192,2.991274682335215e-08,1.698707302148977e-09,5.570750173561645e-10,1.031814126896801e-08,1.3870752674586951e-11
18.08819118088191,2.982797780218872e-08,1.7029738607904288e-09,5.605605551637439e-10,1.0252706432284193e-08,1.3883793158418518e-11
18.0981901809819,2.9676510883160872e-08,1.7042865399020852e-09,5.599998727642307e-10,1.0186174670681472e-08,1.4026003087343756e-11
18.10818918108189,2.9601216310828048e-08,1.7069763851879832e-09,5.584515926318074e-10,1.0139364968029555e-08,1.4357851341468577e-11
18.11818818118188,2.9603574633710335e-08,1.7078356767772683e-09,5.60158447075648e-10,1.0108909248493156e-08,1.4225119039994902e-11
18.12818718128187,2.9664090048625272e-08,1.7010300567951319e-09,5.599532429891361e-10,1.0113498597960961e-08,1.4107140337214999e-11
18.138186181381858,2.9712043463877453e-08,1.7023363698923647e-09,5.578128677147433e-10,1.0130393210336924e-08,1.4196071391480444e-11
18.14818518148185,2.9764839798828005e-08,1.6986976035369023e-09,5.574781792324823e-10,1.0161693343902626e-08,1.404195637211147e-11
18.15818418158184,2.9802630840767564e-08,1.6967803242924484e-09,5.567563171544615e-10,1.0187120018708454e-08,1.4238215694503134e-11
18.16818318168183,2.9712261657604943e-08,1.6961004568217454e-09,5.578702750776657e-10,1.0206054422149248e-08,1.410458177070911e-11
18.17818218178182,2.962767581654928e-08,1.6963439000556142e-09,5.569969371131359e-10,1.0211728996371875e-08,1.3790852481064872e-11
18.18818118188181,2.9525153985129116e-08,1.6984929772554756e-09,5.562137692056762e-10,1.0215615955639374e-08,1.395380650725073e-11
18.1981801819818,2.9478744072592692e-08,1.6956077276087273e-09,5.544454105514339e-10,1.0221643901459343e-08,1.3872221581796218e-11
18.20817918208179,2.94726390086946e-08,1.6953479821665008e-09,5.547221049480182e-10,1.0232453392834524e-08,1.3620687501557513e-11
18.21817818218178,2.9543759170663698e-08,1.6896353313136038e-09,5.538552376257471e-10,1.0245219188898413e-08,1.3966783831623087e-11
18.22817718228177,2.9589580360922037e-08,1.6902583768453062e-09,5.549869103731235e-10,1.0247119016054926e-08,1.3788086966875699e-11
18.23817618238176,2.9601012141560592e-08,1.6896231086738878e-09,5.541963399037028e-10,1.0232265055631278e-08,1.3824051212696565e-11
18.24817518248175,2.96353505023486e-08,1.6893223095598455e-09,5.550717958282945e-10,1.019645302332525e-08,1.3872444443228134e-11
18.25817418258174,2.9554035638267406e-08,1.6886113603685841e-09,5.567015344206455e-10,1.0139727364689965e-08,1.388598391631171e-11
18.26817318268173,2.9447758289133647e-08,1.688319882456935e-09,5.551765504863945e-10,1.0084129377623257e-08,1.3895635459956099e-11
18.27817218278172,2.9381084964320564e-08,1.6922943277986317e-09,5.548723314531531e-10,1.0030810030734109e-08,1.4032676191836174e-11
18.288171182881708,2.9379918411966358e-08,1.6937440594633652e-09,5.554518641151662e-10,1.0005721306974124e-08,1.4097727162743124e-11
18.2981701829817,2.940974393128883e-08,1.6947445546939368e-09,5.533534415429143e-10,1.0018801707201954e-08,1.41916049770283e-11
18.30816918308169,2.9444369282658763e-08,1.6883798794031286e-09,5.531191909451537e-10,1.0043125989013829e-08,1.394179540758233e-11
18.31816818318168,2.9508908452830355e-08,1.681323310597663e-09,5.518798230074261e-10,1.0089732442201324e-08,1.4090422311417928e-11
18.32816718328167,2.95521619564066e-08,1.682046753543418e-09,5.519634551616434e-10,1.0137981303562495e-08,1.3989497326181576e-11
18.33816618338166,2.949472323015188e-08,1.6775576180842122e-09,5.529109471558651e-10,1.0163001475212724e-08,1.389574021226595e-11
18.34816518348165,2.939537766839599e-08,1.682904617914119e-09,5.513713772996595e-10,1.0174072210767674e-08,1.3621687473843722e-11
18.35816418358164,2.9273415379555937e-08,1.6780607736596404e-09,5.508998313587724e-10,1.0159479067379677e-08,1.3689674800009793e-11
18.36816318368163,2.9174069966926364e-08,1.6771618581945803e-09,5.509225672225239e-10,1.014923941730353e-08,1.3624945137370959e-11
18.37816218378162,2.9171220469386392e-08,1.6820552605614557e-09,5.516741219937961e-10,1.0141777219930484e-08,1.3570617394784402e-11
18.38816118388161,2.9225165159481618e-08,1.6813599400896445e-09,5.502556960634201e-10,1.013553568355898e-08,1.3597841810881524e-11
18.3981601839816,2.9319767805203534e-08,1.6778660608811183e-09,5.498960014082471e-10,1.0127420816824755e-08,1.3714692244771662e-11
18.40815918408159,2.937775516413718e-08,1.6759005308186899e-09,5.489545725965927e-10,1.0106977021892435e-08,1.3729598136912846e-11
18.41815818418158,2.942621177817854e-08,1.6714243074942234e-09,5.506641367542333e-10,1.007821438356433e-08,1.3914623330488443e-11
18.42815718428157,2.9389811197133776e-08,1.6738542456527447e-09,5.498998636456608e-10,1.003436193573124e-08,1.3783339267235355e-11
18.43815618438156,2.9294032996360532e-08,1.673881924514681e-09,5.512865081285427e-10,9.989629273416989e-09,1.3850951577549644e-11
18.44815518448155,2.9179112135528784e-08,1.6789485592214405e-09,5.500922732224055e-10,9.945072393922865e-09,1.4025599668415608e-11
18.458154184581538,2.9086973831761157e-08,1.6828987865759688e-09,5.505349935579369e-10,9.932553330486934e-09,1.4130196689086078e-11
18.46815318468153,2.9109118407630543e-08,1.6779883507597185e-09,5.506366685166917e-10,9.939782736667618e-09,1.415124847539775e-11
18.47815218478152,2.913261131793567e-08,1.67287974205953e-09,5.497962197013324e-10,9.976418998847275e-09,1.3823916359809185e-11
18.48815118488151,2.9192547600706654e-08,1.6703837127524883e-09,5.486705935453615e-10,1.0028580583192819e-08,1.3754591559914952e-11
18.4981501849815,2.9276683784589506e-08,1.6661487394493598e-09,5.474766457166989e-10,1.0083045181124898e-08,1.3735194828055413e-11
18.50814918508149,2.9269685284286183e-08,1.6646746695033472e-09,5.468256978023121e-10,1.0116734631540346e-08,1.3561946150200656e-11
18.51814818518148,2.921104791609709e-08,1.6643545486124706e-09,5.476781225906114e-10,1.0118133723306235e-08,1.3477814265891527e-11
18.52814718528147,2.9127858792772194e-08,1.6698797748165487e-09,5.469045685855485e-10,1.0109573566845286e-08,1.3407520363488857e-11
18.53814618538146,2.9022390944705013e-08,1.6681225398439869e-09,5.466722442596783e-10,1.0078004225421913e-08,1.3587679314052758e-11
18.54814518548145,2.89800522610495e-08,1.669721622861402e-09,5.471820050327272e-10,1.0043370952167816e-08,1.3633141288627591e-11
18.55814418558144,2.8946732873140126e-08,1.6645128410608816e-09,5.464249457699647e-10,1.0023769167334936e-08,1.3626760168996569e-11
18.56814318568143,2.900977576157196e-08,1.6639747601832394e-09,5.453822487690677e-10,1.0003779599149459e-08,1.3747131941911718e-11
18.57814218578142,2.9101090136000976e-08,1.6613006864756198e-09,5.467480373929173e-10,9.989592805702245e-09,1.3790103181916848e-11
18.58814118588141,2.9144333948019405e-08,1.6619008391134897e-09,5.465288497792755e-10,9.969193346918133e-09,1.366563431089268e-11
18.5981401859814,2.914536730624326e-08,1.6627489760654044e-09,5.459295025120873e-10,9.940493998698298e-09,1.3823923417333943e-11
18.608139186081388,2.9064914482290172e-08,1.6595401841777677e-09,5.469094888714624e-10,9.909881197888796e-09,1.3882948808493957e-11
18.61813818618138,2.89754395425448e-08,1.6644530829845045e-09,5.471413800132633e-10,9.887109563130806e-09,1.3848822312407765e-11
18.62813718628137,2.8943042708450095e-08,1.6630538132018166e-09,5.46851505354436e-10,9.874529643428545e-09,1.3795135765802977e-11
18.63813618638136,2.888205087082646e-08,1.6651186813559215e-09,5.464077688934827e-10,9.883152766384831e-09,1.3879389020742808e-11
18.64813518648135,2.8880191311987354e-08,1.6612257981822172e-09,5.456613390310341e-10,9.922514741690679e-09,1.3729497188791012e-11
18.65813418658134,2.893642408414548e-08,1.6589610958221588e-09,5.430574409344055e-10,9.97114820941435e-09,1.3710510058155194e-11
18.66813318668133,2.9028331659540295e-08,1.6542192017115298e-09,5.42882890204034e-10,1.0025039548751706e-08,1.3541025321646121e-11
18.67813218678132,2.9074757157862893e-08,1.6534437178437222e-09,5.425855927742585e-10,1.0056089207125658e-08,1.3448394572153068e-11
18.68813118688131,2.8964851676337862e-08,1.655317524895408e-09,5.420595900423805e-10,1.0063435714603272e-08,1.3439397179664652e-11
18.6981301869813,2.8863504119762574e-08,1.6509615604262664e-09,5.425544395912058e-10,1.0040693788550128e-08,1.3505363859948365e-11
18.70812918708129,2.880799717973949e-08,1.6546835997797113e-09,5.435092441378201e-10,9.996916957263502e-09,1.3536634641477392e-11
18.71812818718128,2.8749828544348563e-08,1.6577143112546045e-09,5.432250892036866e-10,9.946848423833748e-09,1.349456848647859e-11
18.72812718728127,2.8738719018832877e-08,1.655549245747797e-09,5.427647256108143e-10,9.907101213105155e-09,1.3607464686445604e-11
18.73812618738126,2.878883739605068e-08,1.6550055373130885e-09,5.431854555836978e-10,9.888327440716891e-09,1.3660967006924919e-11
18.74812518748125,2.885635647863521e-08,1.6529881226387533e-09,5.433297162698499e-10,9.875600445410335e-09,1.3903448349739936e-11
18.758124187581238,2.8983933566311794e-08,1.6494111656338916e-09,5.423173763490221e-10,9.866367619986078e-09,1.37209344059805e-11
18.76812318768123,2.9002383898641348e-08,1.6512214030183978e-09,5.411705075759328e-10,9.857979613700854e-09,1.3700605414244455e-11
18.77812218778122,2.890708049916165e-08,1.65038993443279e-09,5.427438764189056e-10,9.847249611402325e-09,1.3734488452534066e-11
18.78812118788121,2.8819194471782552e-08,1.6514541257732282e-09,5.419062042939004e-10,9.835904569102055e-09,1.3556537117081885e-11
18.7981201879812,2.870363645697133e-08,1.6515471725529484e-09,5.412345978377913e-10,9.831577944155895e-09,1.3890791689429559e-11
18.80811918808119,2.864929106098538e-08,1.6482198995129001e-09,5.416511132848272e-10,9.846173121119949e-09,1.3578999827406298e-11
18.81811818818118,2.8585057252096417e-08,1.646701898682521e-09,5.416938878189985e-10,9.87533132289141e-09,1.3415347004347687e-11
18.82811718828117,2.8609543945066035e-08,1.6450150528057133e-09,5.391139249861726e-10,9.922420633510347e-09,1.3395002531173588e-11
18.83811618838116,2.8742329838569827e-08,1.6414364354929786e-09,5.390385918647405e-10,9.960319348040677e-09,1.3486983085115418e-11
18.84811518848115,2.8832785491992865e-08,1.6410812888166152e-09,5.380323352261049e-10,9.99618714623416e-09,1.3406126915491992e-11
18.85811418858114,2.8814982758217206e-08,1.6395520621789853e-09,5.379009618061274e-10,9.988942082743845e-09,1.3322178940469656e-11
18.86811318868113,2.8769453910444636e-08,1.6386464340038804e-09,5.384078114714276e-10,9.961954340643751e-09,1.3236437430739231e-11
18.87811218878112,2.8692952512305225e-08,1.6403194265873031e-09,5.388493716775443e-10,9.917614690034129e-09,1.339348973475724e-11
18.88811118888111,2.8626904272223592e-08,1.6432542801385345e-09,5.394257061229274e-10,9.85422091358132e-09,1.352657896365294e-11
18.8981101889811,2.854716097240288e-08,1.6431104802291565e-09,5.39312639617535e-10,9.807089121866218e-09,1.3614849822517383e-11
18.908109189081088,2.854178286144443e-08,1.6456167744682392e-09,5.394135866671377e-10,9.77843473943193e-09,1.3721949162028445e-11
18.91810818918108,2.8623007359482818e-08,1.6458746106273816e-09,5.392468571581826e-10,9.765244677912102e-09,1.3680122588381985e-11
18.92810718928107,2.8713739029234175e-08,1.6399795233236165e-09,5.384475967006303e-10,9.772615240783388e-09,1.3619323355308426e-11
18.93810618938106,2.871908107350132e-08,1.6364562801070154e-09,5.379136319885214e-10,9.785397966480813e-09,1.355111430167793e-11
18.94810518948105,2.8725359592323985e-08,1.6332146330917486e-09,5.380099779072103e-10,9.796423063718048e-09,1.3746463718587044e-11
18.95810418958104,2.8628578433439516e-08,1.6375034980055402e-09,5.389159882011229e-10,9.799213762487011e-09,1.3564457884323458e-11
18.96810318968103,2.8576008679572853e-08,1.6403144614214533e-09,5.375198307171903e-10,9.80320105929413e-09,1.3484264162715794e-11
18.97810218978102,2.851591669747445e-08,1.642291034599742e-09,5.371294075713454e-10,9.815402821078109e-09,1.32823332383168e-11
18.98810118988101,2.8439734079720074e-08,1.6377541205844716e-09,5.37229431169718e-10,9.836315689325131e-09,1.3414251830173317e-11
18.998100189981,2.846661901122766e-08,1.6356863449376673e-09,5.362544755967827e-10,9.865807719222756e-09,1.3426901148229961e-11
19.00809919008099,2.8509688661359257e-08,1.6319607954441147e-09,5.347982878820495e-10,9.897409015259339e-09,1.3394261435036784e-11
19.01809819018098,2.860531139590801e-08,1.6305125334357349e-09,5.36272390723348e-10,9.911866910724246e-09,1.33193062781261e-11
19.02809719028097,2.8581484254388444e-08,1.6276526271590426e-09,5.340264369327335e-10,9.907221522212223e-09,1.3339794286023084e-11
19.03809619038096,2.8561347892157438e-08,1.6273443447769858e-09,5.344586222009307e-10,9.885075100086402e-09,1.3377269026934495e-11
19.04809519048095,2.8479258756544284e-08,1.6298909751883593e-09,5.365314070542901e-10,9.826064532348809e-09,1.355523657106054e-11
19.05809419058094,2.8411752591366247e-08,1.6339398327552176e-09,5.354335595543945e-10,9.766927265640733e-09,1.3362839284248525e-11
19.06809319068093,2.837302444895995e-08,1.6361169582042652e-09,5.363523261445491e-10,9.714756338042652e-09,1.3580006346338374e-11
19.078092190780918,2.836278711130473e-08,1.6359674365894202e-09,5.343919809093493e-10,9.682690206922344e-09,1.360635718319332e-11
19.08809119088091,2.8432387883362757e-08,1.6331600454979585e-09,5.352280921564174e-10,9.678985537301862e-09,1.3595305567477098e-11
19.0980901909809,2.848080433284453e-08,1.6312532628969277e-09,5.345972953073056e-10,9.69458126464568e-09,1.3619521730632507e-11
19.10808919108089,2.8581189043278563e-08,1.628494437424366e-09,5.332408173065304e-10,9.72846690845662e-09,1.362255514780805e-11
19.11808819118088,2.8562853459168684e-08,1.6234269019611709e-09,5.348262409580301e-10,9.756179761906054e-09,1.3446284560174606e-11
19.12808719128087,2.8479383049170375e-08,1.6239935481289578e-09,5.350632185970261e-10,9.770248591792648e-09,1.3173842757016597e-11
19.13808619138086,2.837694798149209e-08,1.6272085350218835e-09,5.325869560600684e-10,9.779752836669573e-09,1.3327714035301822e-11
19.14808519148085,2.8290486148835527e-08,1.623172293977113e-09,5.337475009692627e-10,9.785739396284365e-09,1.3340211207735785e-11
19.15808419158084,2.8207237103533795e-08,1.6277179616127016e-09,5.334752611141605e-10,9.79546398724373e-09,1.3250037532117422e-11
19.16808319168083,2.8185953534180656e-08,1.6231830877180245e-09,5.320722338504182e-10,9.807027625010855e-09,1.3173587545510658e-11
19.17808219178082,2.826454007173954e-08,1.6224371416001064e-09,5.327693207202322e-10,9.824180107357378e-09,1.3237915289153497e-11
19.18808119188081,2.838958563689001e-08,1.6210040051659312e-09,5.305730079445832e-10,9.831104179578114e-09,1.3259756011688288e-11
19.1980801919808,2.8437752360373096e-08,1.619246777376252e-09,5.318456864776207e-10,9.821649899297872e-09,1.3102349753426634e-11
19.20807919208079,2.847140211249181e-08,1.6179214902805366e-09,5.320501751393231e-10,9.793842132301101e-09,1.3273427091660319e-11
19.21807819218078,2.839495222436037e-08,1.6182367753922331e-09,5.325404633103839e-10,9.743757281995003e-09,1.33552971353123e-11
19.228077192280768,2.8304270048658307e-08,1.622630393181808e-09,5.322093631697165e-10,9.686990241419353e-09,1.3430627443433809e-11
19.23807619238076,2.821290334883025e-08,1.6257807094098817e-09,5.331555616238365e-10,9.636607264927833e-09,1.3614332469327405e-11
19.24807519248075,2.814562976526454e-08,1.624141235468815e-09,5.333833607532833e-10,9.605856202265582e-09,1.3705423450573178e-11
19.25807419258074,2.815928864799716e-08,1.6237970018190814e-09,5.319143175639279e-10,9.607162136902717e-09,1.3549910335171627e-11
19.26807319268073,2.8200648807846976e-08,1.618987557503255e-09,5.308603543029877e-10,9.633727607508113e-09,1.3373372785647169e-11
19.27807219278072,2.8281481886416867e-08,1.618124446774051e-09,5.316763069729858e-10,9.66945483357044e-09,1.3464491818427554e-11
19.28807119288071,2.8351124414474215e-08,1.6152349335057679e-09,5.293517449710898e-10,9.7179919019624e-09,1.3409997874033562e-11
19.2980701929807,2.8330535369288903e-08,1.6142318382811134e-09,5.277522827910911e-10,9.751405977381255e-09,1.32872685574372e-11
19.30806919308069,2.825591764457823e-08,1.613208123288423e-09,5.283535216103841e-10,9.762954856728746e-09,1.3205301424239343e-11
19.31806819318068,2.8182433534773553e-08,1.6135412331647234e-09,5.300359510816922e-10,9.759951345042743e-09,1.3053422891601287e-11
19.32806719328067,2.8106288634891944e-08,1.6172376144825815e-09,5.286933716226986e-10,9.753661291551181e-09,1.3006184145514723e-11
19.33806619338066,2.8069591596434995e-08,1.6144886573171651e-09,5.282649731097803e-10,9.747852186503413e-09,1.3023490338140267e-11
19.34806519348065,2.8062045694088573e-08,1.6126870737856344e-09,5.291144552445404e-10,9.740599710542327e-09,1.3193866507159849e-11
19.35806419358064,2.8165336176979053e-08,1.6091187717135262e-09,5.290698764064365e-10,9.736462497668837e-09,1.3073173179564464e-11
19.36806319368063,2.8195739629128695e-08,1.6090355114242351e-09,5.28644187704556e-10,9.725165997138418e-09,1.3180384073835723e-11
19.378062193780618,2.823723894850695e-08,1.60801538007419e-09,5.285106990177502e-10,9.701671544831231e-09,1.332460662856762e-11
19.38806119388061,2.8188150925815742e-08,1.6096289228312857e-09,5.304211271925988e-10,9.661237717728154e-09,1.353147851247638e-11
19.3980601939806,2.8152501579484717e-08,1.612395044024609e-09,5.295767419596574e-10,9.611488047860906e-09,1.344537481168182e-11
19.40805919408059,2.807015783987972e-08,1.6138198041327485e-09,5.300171203967457e-10,9.56997938980352e-09,1.3482630172273347e-11
19.41805819418058,2.8021295135072335e-08,1.6135819671216e-09,5.280787864987619e-10,9.550911973946086e-09,1.3443626740334836e-11
19.42805719428057,2.8004482283193037e-08,1.6160412954155282e-09,5.282264098913376e-10,9.554267515438381e-09,1.3470559690398263e-11
19.43805619438056,2.8051054266520023e-08,1.6096417645833822e-09,5.278163066828633e-10,9.586308024536312e-09,1.3544120107202138e-11
19.44805519448055,2.815809270696883e-08,1.609332589805867e-09,5.274818179274437e-10,9.635516543080305e-09,1.3205169371058828e-11
19.45805419458054,2.8149465997431153e-08,1.6056209272134238e-09,5.269877640300212e-10,9.687846272469994e-09,1.325127064375184e-11
19.46805319468053,2.8166697391387124e-08,1.600320335334226e-09,5.255162479141797e-10,9.720584357926417e-09,1.3075037966624374e-11
19.47805219478052,2.8093368233805638e-08,1.6006514354238847e-09,5.274128877554727e-10,9.739167205214819e-09,1.2934072468587326e-11
19.48805119488051,2.7991359118327344e-08,1.605172094676689e-09,5.264971714793696e-10,9.726151420948143e-09,1.301539561915458e-11
19.4980501949805,2.7928815259655993e-08,1.608014082563434e-09,5.260964652251329e-10,9.705816681935167e-09,1.3003779947492482e-11
19.50804919508049,2.78455790872771e-08,1.6067003585224373e-09,5.266949317339757e-10,9.680553258524217e-09,1.3239215535574769e-11
19.51804819518048,2.7873127064154244e-08,1.6081533950357284e-09,5.256440527817394e-10,9.660198572507877e-09,1.3194155975816722e-11
19.528047195280468,2.8005934389530565e-08,1.6047861768087162e-09,5.247391890206042e-10,9.64316036077092e-09,1.309827740954984e-11
19.53804619538046,2.8019486548825698e-08,1.6015781648606535e-09,5.249726916564843e-10,9.631353112954493e-09,1.325947210347412e-11
19.54804519548045,2.811630362769184e-08,1.5985528171656855e-09,5.255537068740216e-10,9.610714167879932e-09,1.3313195040924436e-11
19.55804419558044,2.812261478654341e-08,1.6003518213792914e-09,5.262217139540185e-10,9.585495493862403e-09,1.3357806544706931e-11
19.56804319568043,2.8088364989424466e-08,1.605585840420787e-09,5.274327552953692e-10,9.559825611789483e-09,1.3453063880836612e-11
19.57804219578042,2.7966850729974774e-08,1.6035649780024898e-09,5.26762502364566e-10,9.52777320699634e-09,1.3336124282754201e-11
19.58804119588041,2.7840271034254403e-08,1.603349171777599e-09,5.27030810922883e-10,9.51012161781383e-09,1.3252950561110609e-11
19.5980401959804,2.7814211458363493e-08,1.603151133342989e-09,5.263373370830318e-10,9.520862863294857e-09,1.3335352094798845e-11
19.60803919608039,2.780484993669706e-08,1.602422241820515e-09,5.249800482751642e-10,9.556285465064715e-09,1.32747461015128e-11
19.61803819618038,2.787112983888312e-08,1.600440166671582e-09,5.234285742155449e-10,9.60170761309797e-09,1.3177274275048323e-11
19.62803719628037,2.795517140714696e-08,1.596467237032619e-09,5.230800883780257e-10,9.648789099632368e-09,1.3016087003298645e-11
19.63803619638036,2.799242748538504e-08,1.5925099662116182e-09,5.236454384258043e-10,9.692890687272942e-09,1.3020800672459192e-11
19.64803519648035,2.801098787162456e-08,1.5916323349555322e-09,5.233293569268784e-10,9.705053147729751e-09,1.2909511319125158e-11
19.65803419658034,2.794114905570287e-08,1.5949962082181118e-09,5.236838116094562e-10,9.68920562258887e-09,1.3087041955896588e-11
19.66803319668033,2.7854178469617836e-08,1.5950759024922013e-09,5.23133879624711e-10,9.655628143329083e-09,1.3164657460745524e-11
19.67803219678032,2.7760090661212217e-08,1.5992018027999592e-09,5.234257353660632e-10,9.611766843001486e-09,1.3135725205896438e-11
19.68803119688031,2.7734041174894816e-08,1.5987136052692752e-09,5.221862045908523e-10,9.577474379035732e-09,1.3164186500411679e-11
19.698030196980298,2.7788321749628754e-08,1.594622168812831e-09,5.24143897445804e-10,9.548968107640596e-09,1.3134960214758997e-11
19.70802919708029,2.7822104951402556e-08,1.596467210144784e-09,5.223599093482054e-10,9.534935742495985e-09,1.3112336786378208e-11
19.71802819718028,2.787340012803169e-08,1.5930443784862208e-09,5.224317274222113e-10,9.524894470924977e-09,1.3287060999041391e-11
19.72802719728027,2.7940726279824035e-08,1.5928236753804169e-09,5.229248439150462e-10,9.521883305505105e-09,1.3289957680220073e-11
19.73802619738026,2.791004693165159e-08,1.59403301259758e-09,5.244716508685926e-10,9.508530465310074e-09,1.3346195614099582e-11
19.74802519748025,2.7827764752675012e-08,1.5934479261620885e-09,5.236567765178773e-10,9.498699651465928e-09,1.332078569703835e-11
19.75802419758024,2.77508721316242e-08,1.5917336650093737e-09,5.234145154401172e-10,9.490994985389513e-09,1.3229416130363958e-11
19.76802319768023,2.7701878597842964e-08,1.5972520984683079e-09,5.235258370299546e-10,9.501540320002228e-09,1.3124588670394603e-11
19.77802219778022,2.7693793052570157e-08,1.5936801907550658e-09,5.220467079760573e-10,9.528352867731361e-09,1.3116807396394195e-11
19.78802119788021,2.7741591571850915e-08,1.5916169430605612e-09,5.217617415543394e-10,9.57254387836467e-09,1.3101363395978118e-11
19.7980201979802,2.778257216504773e-08,1.5878932013438285e-09,5.208207709601619e-10,9.621513235692951e-09,1.2900886090006123e-11
19.80801919808019,2.7841341258012387e-08,1.5851473851325006e-09,5.203159917382088e-10,9.651421714842057e-09,1.3001084227226039e-11
19.81801819818018,2.7827702967400376e-08,1.5866173352628398e-09,5.199767774663781e-10,9.663090088726672e-09,1.292013928493412e-11
19.82801719828017,2.776942574322631e-08,1.5839145302911641e-09,5.200345510235112e-10,9.640267827442408e-09,1.2778682549961414e-11
19.83801619838016,2.7707797700413474e-08,1.5895576714427016e-09,5.218722917767714e-10,9.597226088769992e-09,1.3102263131990409e-11
19.848015198480148,2.7584452860550345e-08,1.5903090144779513e-09,5.215016747171918e-10,9.544320696983501e-09,1.296158451790733e-11
19.85801419858014,2.757223342152451e-08,1.5882186696433476e-09,5.211936506527047e-10,9.49499542383639e-09,1.2866846261680315e-11
19.86801319868013,2.7636088663080842e-08,1.5925800284807668e-09,5.221462619227326e-10,9.463772858599408e-09,1.3227511324142564e-11
19.87801219878012,2.7697650705004764e-08,1.5893949361334018e-09,5.197300837531927e-10,9.448016306619028e-09,1.3263948176057067e-11
19.88801119888011,2.7764512060407658e-08,1.5875101883912128e-09,5.213179199601155e-10,9.4535551980504e-09,1.3348377173266235e-11
19.8980101989801,2.780450083916019e-08,1.585134486423801e-09,5.216160351447588e-10,9.469431505664932e-09,1.3340086312437724e-11
19.90800919908009,2.7851805915056576e-08,1.5825847329833167e-09,5.208795468746271e-10,9.472841553254974e-09,1.3232275248579703e-11
19.91800819918008,2.7744619626197008e-08,1.5822180836653077e-09,5.205389660881271e-10,9.477514546346417e-09,1.3159840426061583e-11
19.92800719928007,2.76224559513738e-08,1.5854760934700846e-09,5.208902142164838e-10,9.481714127077238e-09,1.2957463428022219e-11
19.93800619938006,2.755178458182517e-08,1.5882560060726787e-09,5.206410757898868e-10,9.493192479382362e-09,1.3119078102136795e-11
19.94800519948005,2.7461375106239942e-08,1.5859158731542298e-09,5.186670770419876e-10,9.516817602787003e-09,1.3017175447652972e-11
19.95800419958004,2.751486313976264e-08,1.5850538088886438e-09,5.184901303587268e-10,9.540831126259232e-09,1.2877537683187529e-11
19.96800319968003,2.7568155003428034e-08,1.58147156044938e-09,5.189503491877031e-10,9.579480535403235e-09,1.2785798830113013e-11
19.97800219978002,2.7650926636425114e-08,1.577962608185411e-09,5.178644352114541e-10,9.599767958185051e-09,1.2814571505082561e-11
19.98800119988001,2.774551355884147e-08,1.5773162944373127e-09,5.168114519266319e-10,9.605918529173731e-09,1.2856251549354908e-11
19.998000199979998,2.771700438486238e-08,1.578496240637822e-09,5.17863581362938e-10,9.584840832263005e-09,1.2926681017411683e-11
20.00799920007999,2.765835384355336e-08,1.5789083533141996e-09,5.185572898862059e-10,9.533033864223922e-09,1.2888087202095392e-11
20.01799820017998,2.7595501053813304e-08,1.5806740429838542e-09,5.196815244451492e-10,9.477442059600479e-09,1.2987531315529667e-11
20.02799720027997,2.7501781882169882e-08,1.5824637169869032e-09,5.197374099755772e-10,9.424896118098793e-09,1.3028020412392316e-11
20.03799620037996,2.7464047399117404e-08,1.5829164616508638e-09,5.199605184728286e-10,9.389794919096999e-09,1.3194311297807937e-11
20.04799520047995,2.7489699424622292e-08,1.585717374652556e-09,5.185203369379835e-10,9.385882309148197e-09,1.3315217083834161e-11
20.05799420057994,2.7533223755360997e-08,1.5813613439381388e-09,5.174219442604618e-10,9.396560142169238e-09,1.317300205550818e-11
20.06799320067993,2.761300841295159e-08,1.5773105070243346e-09,5.18760881483876e-10,9.421356879239496e-09,1.30900263791391e-11
20.07799220077992,2.765714841661115e-08,1.5764695160354025e-09,5.185035097642902e-10,9.449014097408501e-09,1.3070750649346019e-11
20.08799120087991,2.763657681456573e-08,1.5768844630367174e-09,5.173970622196985e-10,9.465243916905248e-09,1.3202734053453016e-11
20.0979902009799,2.756193361758775e-08,1.5772043753322795e-09,5.176248274722693e-10,9.48324766155038e-09,1.3044516169103118e-11
20.10798920107989,2.748245826765162e-08,1.5780723203505349e-09,5.160534369059821e-10,9.486969598324222e-09,1.2891953173433763e-11
20.11798820117988,2.7439398181106417e-08,1.5782618967692582e-09,5.185302356403811e-10,9.49427291308585e-09,1.2791744626745047e-11
20.12798720127987,2.743878087831928e-08,1.574011809646786e-09,5.178996974465908e-10,9.5092519135624e-09,1.2854983783109596e-11
20.13798620137986,2.7426588732834638e-08,1.574849597641839e-09,5.151269372111776e-10,9.529626492625081e-09,1.2833586901593313e-11
20.147985201479848,2.7531748494097308e-08,1.5742486273962297e-09,5.158015869368359e-10,9.542625614657329e-09,1.2623952020472304e-11
20.15798420157984,2.7550943175447607e-08,1.5709043693757481e-09,5.168381826585586e-10,9.538599802074538e-09,1.2760893944864076e-11
20.16798320167983,2.7579243390365007e-08,1.5705772385120095e-09,5.161637917612871e-10,9.517352529879349e-09,1.2940606170334089e-11
20.17798220177982,2.7525817939754305e-08,1.5702694117467257e-09,5.160764404587566e-10,9.473122028557362e-09,1.2819331726475099e-11
20.18798120187981,2.7430731428209155e-08,1.5738109736329946e-09,5.179114529186911e-10,9.415524265559123e-09,1.2971332559965573e-11
20.1979802019798,2.7408761143835135e-08,1.5749228638477155e-09,5.17015337613488e-10,9.370699757137102e-09,1.3043194760369124e-11
20.20797920207979,2.7353278061965803e-08,1.5772178050948175e-09,5.171183768742598e-10,9.33379473824967e-09,1.3219587573924306e-11
20.21797820217978,2.740684300017868e-08,1.5787003849714431e-09,5.165992676097382e-10,9.326261730373274e-09,1.314003733590945e-11
20.22797720227977,2.745309594244562e-08,1.574453076191211e-09,5.159794767038835e-10,9.34652341908481e-09,1.3220575454088376e-11
20.23797620237976,2.7514898202927567e-08,1.5728733159793667e-09,5.172425420058966e-10,9.389168108875285e-09,1.3360536655791706e-11
20.24797520247975,2.7606263948420267e-08,1.5701643305537399e-09,5.158640026047317e-10,9.434806918201495e-09,1.2982853615622078e-11
20.25797420257974,2.7557053856411574e-08,1.56816621693244e-09,5.159967967240077e-10,9.46654144678479e-09,1.2976554952217389e-11
20.26797320267973,2.7478725492074724e-08,1.5678432415861174e-09,5.155952205371386e-10,9.481945145993104e-09,1.2833481884565845e-11
20.27797220277972,2.7332271807220367e-08,1.5688957524007432e-09,5.149585193987084e-10,9.483113210621938e-09,1.2746292560554539e-11
20.28797120287971,2.726372787868638e-08,1.5725297386565348e-09,5.150771734481283e-10,9.482318484960793e-09,1.2692895480213508e-11
20.2979702029797,2.723283929185224e-08,1.572983362677195e-09,5.145946501170753e-10,9.47619317743825e-09,1.2712408809724713e-11
20.30796920307969,2.7244651853565495e-08,1.5695905858141335e-09,5.135183727246948e-10,9.479873438545689e-09,1.2790996738675956e-11
20.317968203179678,2.736000971092123e-08,1.567788333624015e-09,5.139619468235509e-10,9.471599714128477e-09,1.2867126059094114e-11
20.32796720327967,2.7474219240749692e-08,1.565128829044417e-09,5.125230909092286e-10,9.469980006984695e-09,1.2860381099256872e-11
20.33796620337966,2.7517002834623076e-08,1.564263560895553e-09,5.13107607970812e-10,9.446663816742694e-09,1.2952520312060557e-11
20.34796520347965,2.7506848073309647e-08,1.564025821944667e-09,5.134838009707067e-10,9.409790043194217e-09,1.2939142577335654e-11
20.35796420357964,2.7460698035708242e-08,1.5661620963732115e-09,5.155557959997181e-10,9.365878659191683e-09,1.2965419357039073e-11
20.36796320367963,2.7331129762636814e-08,1.5701018637890081e-09,5.160069872336339e-10,9.317837437114911e-09,1.305091948564357e-11
20.37796220377962,2.7250656101955552e-08,1.5721747336371596e-09,5.150217441481497e-10,9.294799257949576e-09,1.3019589935631021e-11
20.38796120387961,2.7237219024803482e-08,1.5699475848709222e-09,5.154760351592438e-10,9.29434065244235e-09,1.3246813517507118e-11
20.3979602039796,2.7258746050618015e-08,1.568459313015461e-09,5.141934112028362e-10,9.324934389534691e-09,1.3070989421262179e-11
20.40795920407959,2.732379133986662e-08,1.562657941572058e-09,5.132281841013178e-10,9.366160761798602e-09,1.2885786582443933e-11
20.41795820417958,2.738532479932599e-08,1.564170140053312e-09,5.130363684872603e-10,9.418348828736148e-09,1.2875616555092044e-11
20.42795720427957,2.745054056706572e-08,1.5593562098427207e-09,5.130794509326565e-10,9.461510452740844e-09,1.2769317361482419e-11
20.43795620437956,2.7410590938660728e-08,1.5603511753729593e-09,5.128207655460199e-10,9.482718352138977e-09,1.2952135175689019e-11
20.44795520447955,2.7341306647532218e-08,1.5600171507007985e-09,5.139232118537796e-10,9.4742245369338e-09,1.2763901551625628e-11
20.45795420457954,2.7273348290157685e-08,1.5645883296960751e-09,5.12313584609949e-10,9.463432941305938e-09,1.2631855933994704e-11
20.467953204679528,2.718640737881801e-08,1.5665824579132592e-09,5.130890451941058e-10,9.439546407805617e-09,1.2829635511931517e-11
20.47795220477952,2.71825575399064e-08,1.5634992336108898e-09,5.125886272174833e-10,9.418495645658452e-09,1.2762815782942513e-11
20.48795120487951,2.7230642196496694e-08,1.5619407733751802e-09,5.129986206649275e-10,9.405714702648065e-09,1.2820401407311776e-11
20.4979502049795,2.731044940050934e-08,1.5608545648492348e-09,5.119547797669476e-10,9.392792296657282e-09,1.2871864284513945e-11
20.50794920507949,2.733456561525681e-08,1.5607845372364355e-09,5.111281030683101e-10,9.377075110394548e-09,1.2941048135360871e-11
20.51794820517948,2.7371282028820105e-08,1.5602058664080655e-09,5.137156963489109e-10,9.35360227004587e-09,1.3105984675937472e-11
20.52794720527947,2.7342623856578755e-08,1.5610017515431272e-09,5.137956004121443e-10,9.32798064879714e-09,1.3044948919359847e-11
20.53794620537946,2.728125983735906e-08,1.5598902125174948e-09,5.129540717401727e-10,9.292825041084757e-09,1.2964109019864549e-11
20.54794520547945,2.719803006798699e-08,1.564851983840485e-09,5.133284648197935e-10,9.27359949183148e-09,1.30190078094826e-11
20.55794420557944,2.7154020009838135e-08,1.5644650822574709e-09,5.123868723211567e-10,9.278549255628355e-09,1.2923395786020702e-11
20.56794320567943,2.7190011248272716e-08,1.5637730485735426e-09,5.124602995092217e-10,9.305247244141637e-09,1.3004716456788368e-11
20.57794220577942,2.7234686307899078e-08,1.5611260947186364e-09,5.114584606819477e-10,9.353254107678821e-09,1.2948193736666988e-11
20.58794120587941,2.7311284374231028e-08,1.558679893214093e-09,5.109187734818947e-10,9.41021404300731e-09,1.2768554145549342e-11
20.5979402059794,2.732639232191075e-08,1.554434069092155e-09,5.096310023278409e-10,9.450560234007433e-09,1.2673669646814581e-11
20.60793920607939,2.731378264788805e-08,1.5539350416361723e-09,5.104281818021221e-10,9.471419274902203e-09,1.2569703626418669e-11
20.617938206179378,2.7224854697193594e-08,1.5533471822443927e-09,5.109352378847273e-10,9.461143181352252e-09,1.2689839240885356e-11
20.62793720627937,2.7151488770995223e-08,1.5558963189962545e-09,5.107332527937193e-10,9.433817805352001e-09,1.2560634790991946e-11
20.63793620637936,2.709320696260833e-08,1.5586334115130719e-09,5.106298956904632e-10,9.393130440450342e-09,1.2777476422021734e-11
20.64793520647935,2.7064080029350088e-08,1.560677717971633e-09,5.106017442602337e-10,9.363502795665655e-09,1.2870693850072633e-11
20.65793420657934,2.712098294540741e-08,1.559108423386341e-09,5.11293643579448e-10,9.332789387122693e-09,1.2819926630423021e-11
20.66793320667933,2.7204191394298007e-08,1.5577348810782696e-09,5.118131706424918e-10,9.32206006235303e-09,1.2816388620216202e-11
20.67793220677932,2.7274874389850713e-08,1.5562372003662521e-09,5.110810103977863e-10,9.314879251966589e-09,1.3001161055097358e-11
20.68793120687931,2.7358383002013694e-08,1.5547818319127825e-09,5.104449634580617e-10,9.302651910361596e-09,1.3106173271939229e-11
20.6979302069793,2.734632161338618e-08,1.5532136274345799e-09,5.117475800136557e-10,9.288336018091674e-09,1.3018832654102017e-11
20.70792920707929,2.721543398356472e-08,1.5589668499000733e-09,5.114208872137303e-10,9.277966603796514e-09,1.3116368612777103e-11
20.71792820717928,2.7128210115643824e-08,1.559162100204526e-09,5.118239818092929e-10,9.272504510646813e-09,1.2951044062649858e-11
20.72792720727927,2.7036218658079777e-08,1.5582793816102217e-09,5.110376912000831e-10,9.278087899870694e-09,1.2993465990936976e-11
20.73792620737926,2.698385644116103e-08,1.5577484222432633e-09,5.120478760064772e-10,9.305122650242099e-09,1.2887194965675912e-11
20.74792520747925,2.705856241582148e-08,1.555925280768791e-09,5.094343458115237e-10,9.3471891751291e-09,1.2807931085530621e-11
20.75792420757924,2.711024474465606e-08,1.554567272324965e-09,5.109240621354022e-10,9.393792306324151e-09,1.2672134197963224e-11
20.767923207679228,2.7219158063256968e-08,1.5492620291457204e-09,5.095327363906793e-10,9.431776728280747e-09,1.2535829584837187e-11
20.77792220777922,2.7233451702433244e-08,1.5513783137405314e-09,5.079877830213498e-10,9.44796407200491e-09,1.2647340864132572e-11
20.787921207879208,2.7209250177892777e-08,1.5494246652175713e-09,5.095111419747389e-10,9.437492323565611e-09,1.265490706432505e-11
20.7979202079792,2.7158698652461212e-08,1.5522287673636102e-09,5.097217490859337e-10,9.398449253951856e-09,1.2667112342459734e-11
20.80791920807919,2.708048276387998e-08,1.5558091743788566e-09,5.098528186008446e-10,9.3488412171847e-09,1.2744897655396002e-11
20.81791820817918,2.7005435899428396e-08,1.5577724986968498e-09,5.095423924939533e-10,9.302136977504033e-09,1.2741975434085644e-11
20.82791720827917,2.7004898942233084e-08,1.555728326450173e-09,5.101818250973857e-10,9.271757711040875e-09,1.2840383448708275e-11
20.83791620837916,2.7057223741850064e-08,1.553134865157805e-09,5.090047535020008e-10,9.25619256583339e-09,1.2797824956230882e-11
20.84791520847915,2.7138238167263448e-08,1.5565216832798118e-09,5.096840543801438e-10,9.257808068722988e-09,1.294525971054784e-11
20.85791420857914,2.7199950382173632e-08,1.5521393766845589e-09,5.099324459741708e-10,9.263213199749449e-09,1.3098669554626495e-11
20.86791320867913,2.719276293501837e-08,1.5507660731466605e-09,5.08578562200626e-10,9.27307785583718e-09,1.2958232395088037e-11
20.87791220877912,2.7150953461473133e-08,1.552601677240742e-09,5.104531692217155e-10,9.278018874332334e-09,1.286696801193556e-11
20.88791120887911,2.7084102103582818e-08,1.5517706357036519e-09,5.085646136504014e-10,9.28159696347467e-09,1.2777336874286264e-11
20.8979102089791,2.70275504074039e-08,1.5547132192796028e-09,5.095440840482241e-10,9.290572037498127e-09,1.27747392897547e-11
20.90790920907909,2.6968357997910094e-08,1.5532333099603808e-09,5.088752145501709e-10,9.305090015555914e-09,1.2706090272779482e-11
20.91790820917908,2.6996755580608463e-08,1.5516416004651145e-09,5.085650888586338e-10,9.337564644543321e-09,1.2725242346142108e-11
20.92790720927907,2.706604185110021e-08,1.5503102578080792e-09,5.082629291639941e-10,9.375330666759324e-09,1.2617642333644704e-11
20.937906209379058,2.7129932245549667e-08,1.5486436210972356e-09,5.072698990842248e-10,9.406859770910736e-09,1.2604121558604148e-11
20.94790520947905,2.7156118993799408e-08,1.5438876565769155e-09,5.077810750677517e-10,9.417339116696867e-09,1.259870275703556e-11
20.95790420957904,2.7112674729008754e-08,1.5458289528541254e-09,5.071581747999445e-10,9.401759036583961e-09,1.2716576288942576e-11
20.96790320967903,2.7095270538615978e-08,1.5453799157724056e-09,5.077984529091235e-10,9.356174170883566e-09,1.2619190857236165e-11
20.97790220977902,2.7021983493305526e-08,1.5503664022476036e-09,5.085963574278083e-10,9.303544134821656e-09,1.2696475547126693e-11
20.98790120987901,2.6924036367824416e-08,1.5517708994139605e-09,5.10197927299116e-10,9.252154320592647e-09,1.27877660213327e-11
20.997900209979,2.6917340517064203e-08,1.5520710972717413e-09,5.105601827284884e-10,9.2177604983697e-09,1.2778879287996025e-11
21.00789921007899,2.699240300900283e-08,1.5516738756455372e-09,5.092826406166781e-10,9.199900595785466e-09,1.296314482979486e-11
21.01789821017898,2.7055304243662713e-08,1.5535075836928801e-09,5.086428843694991e-10,9.211393820399255e-09,1.292737440239378e-11
21.02789721027897,2.7143575515076733e-08,1.5480559667728944e-09,5.106323236977516e-10,9.234120656427215e-09,1.2854046536508845e-11
21.03789621037896,2.718163185161511e-08,1.548135241229368e-09,5.074467995615778e-10,9.262359457081442e-09,1.2971031158056683e-11
21.04789521047895,2.7136514275373856e-08,1.546507309338079e-09,5.093127578297208e-10,9.285521973508286e-09,1.2745491720027606e-11
21.05789421057894,2.7046130331356964e-08,1.5494964273493093e-09,5.064065396156917e-10,9.294042893927304e-09,1.2660623063457296e-11
21.06789321067893,2.6948734642095648e-08,1.546955863087222e-09,5.072233306512796e-10,9.304681239502722e-09,1.2921640411115116e-11
21.07789221077892,2.6856574227104287e-08,1.5490037491682197e-09,5.077951761512994e-10,9.31543498606183e-09,1.2719523493412463e-11
21.087891210878908,2.685219856973064e-08,1.5491213709626178e-09,5.064208247538276e-10,9.333435070505398e-09,1.2630016751945381e-11
21.0978902109789,2.6901924000144224e-08,1.5484654276174833e-09,5.058104338715964e-10,9.355562086552345e-09,1.2621583487225799e-11
21.10788921107889,2.7007236654233946e-08,1.5449691675137773e-09,5.054941029354726e-10,9.368512152693107e-09,1.2600604558202574e-11
21.11788821117888,2.7085240191235692e-08,1.5405970419708822e-09,5.061554731948703e-10,9.372352025910454e-09,1.2484291067954631e-11
21.12788721127887,2.7103865092995233e-08,1.5430898643125308e-09,5.06353616720337e-10,9.355919712524463e-09,1.2722609765807883e-11
21.13788621137886,2.7103434235379267e-08,1.5437700894789371e-09,5.06104566367782e-10,9.316416915639655e-09,1.2749632568704403e-11
21.14788521147885,2.7033513209988768e-08,1.5477676717171342e-09,5.073752906485291e-10,9.265014432571921e-09,1.2744603837485794e-11
21.15788421157884,2.6938335950340146e-08,1.5487755976067042e-09,5.074053558199849e-10,9.213052285402331e-09,1.2800755873694625e-11
21.16788321167883,2.688829955152257e-08,1.5506841589423451e-09,5.085297512309583e-10,9.171919346427529e-09,1.29985726532438e-11
21.17788221177882,2.6834133407477547e-08,1.5510453818474471e-09,5.072447405707346e-10,9.170304799769766e-09,1.2922687416180922e-11
21.18788121187881,2.695986128007504e-08,1.5509798065065027e-09,5.069849766188013e-10,9.183797389457258e-09,1.2995566808285091e-11
21.1978802119788,2.6994127639462383e-08,1.545174984851202e-09,5.073125708580464e-10,9.220993874053144e-09,1.2893757447748293e-11
21.20787921207879,2.7066624573608746e-08,1.5412906103554087e-09,5.072449397349793e-10,9.257436318574218e-09,1.279033658495152e-11
21.21787821217878,2.7072233862202564e-08,1.5411722644703009e-09,5.073135510438156e-10,9.295994151198725e-09,1.2827637178211889e-11
21.22787721227877,2.702095989422873e-08,1.545536527158911e-09,5.062267945365017e-10,9.316066500250692e-09,1.271912503115784e-11
21.237876212378758,2.6983624798165202e-08,1.544341435301056e-09,5.07231022025026e-10,9.320611259158376e-09,1.2574598869374847e-11
21.24787521247875,2.6888741196159553e-08,1.5455538836391793e-09,5.0566700797513e-10,9.319510520697705e-09,1.2661729222112956e-11
21.25787421257874,2.6840775268374934e-08,1.5451342729833948e-09,5.06339469772403e-10,9.321018693512947e-09,1.2582223733605719e-11
21.26787321267873,2.6848275998341184e-08,1.5446084796076847e-09,5.06691566702714e-10,9.323298659534281e-09,1.2603785823246035e-11
21.27787221277872,2.690894647809748e-08,1.5438650758422387e-09,5.048489205853577e-10,9.328558988469394e-09,1.2670325434354459e-11
21.28787121287871,2.6988320894764752e-08,1.5416424609870095e-09,5.060035557674779e-10,9.320379293647809e-09,1.2637753115354487e-11
21.2978702129787,2.7028561398671296e-08,1.540900137371587e-09,5.060672153998404e-10,9.305453904767137e-09,1.260493171664914e-11
21.30786921307869,2.7006263664709362e-08,1.5412883313654928e-09,5.059543053666893e-10,9.275355943390167e-09,1.2643419218847413e-11
21.31786821317868,2.697652408536947e-08,1.540981897696283e-09,5.076784928980541e-10,9.229610194905888e-09,1.2916415063812856e-11
21.32786721327867,2.6900549715115188e-08,1.5449182005000596e-09,5.073846760899598e-10,9.189360638513726e-09,1.2804593204500227e-11
21.33786621337866,2.6846129593198824e-08,1.5483755803135742e-09,5.079407162689749e-10,9.156862087561445e-09,1.3007793527228905e-11
21.34786521347865,2.684082095933678e-08,1.5472140339269498e-09,5.0629736647606e-10,9.151036941983359e-09,1.2828715448972076e-11
21.35786421357864,2.6893992645106106e-08,1.5459324103709347e-09,5.057577709102219e-10,9.173981567837253e-09,1.2850227746264866e-11
21.36786321367863,2.6937399207064658e-08,1.5448679322256566e-09,5.052215202195532e-10,9.216395157649357e-09,1.2779084575823081e-11
21.37786221377862,2.699985693366352e-08,1.53954478382146e-09,5.061959866705623e-10,9.268024059530579e-09,1.2597883237992544e-11
21.387861213878608,2.7005143311495276e-08,1.5397241492327646e-09,5.05431360927959e-10,9.308858295945298e-09,1.2709367639840652e-11
21.3978602139786,2.7005804844202217e-08,1.5376810859677651e-09,5.063321086257057e-10,9.334550765210748e-09,1.2680404697716848e-11
21.407859214078588,2.6926316211537685e-08,1.5412549087552503e-09,5.043790530183232e-10,9.336243209941032e-09,1.2668831664263984e-11
21.41785821417858,2.6820390356675995e-08,1.5402822402822647e-09,5.06259297306249e-10,9.324699660248331e-09,1.2394380712679597e-11
21.42785721427857,2.6732921260336847e-08,1.5423897707331247e-09,5.051314901248025e-10,9.307595178703375e-09,1.2667495706111658e-11
21.43785621437856,2.6755313692076853e-08,1.5406617625320597e-09,5.058041169561838e-10,9.289904513890986e-09,1.2397363248017001e-11
21.44785521447855,2.6844645791353315e-08,1.5422773966931658e-09,5.049062135199895e-10,9.279534710795754e-09,1.2603124911518233e-11
21.45785421457854,2.6936995194511256e-08,1.5390501305577887e-09,5.054085950612898e-10,9.266493931486189e-09,1.2707687892059382e-11
21.46785321467853,2.6973972809740947e-08,1.5392724712970054e-09,5.051750146454631e-10,9.252529587072521e-09,1.2469138595514646e-11
21.47785221477852,2.701489867588866e-08,1.539034830613668e-09,5.063772027530518e-10,9.233721925426125e-09,1.2843319496447823e-11
21.48785121487851,2.7001564081047996e-08,1.5379893087160341e-09,5.070615995421701e-10,9.201697378401712e-09,1.2883089364978992e-11
21.4978502149785,2.69399374466001e-08,1.540939373825853e-09,5.065013827267177e-10,9.16840510743843e-09,1.2947023631612341e-11
21.50784921507849,2.6827791873641753e-08,1.544266389245218e-09,5.064061974132951e-10,9.148800351744603e-09,1.2888149517656387e-11
21.51784821517848,2.6769268969525842e-08,1.545933481716101e-09,5.054748956081892e-10,9.151501405552258e-09,1.2822200615180148e-11
21.52784721527847,2.679158432285276e-08,1.5426926059031837e-09,5.053727622801542e-10,9.171602700619214e-09,1.27418252423848e-11
21.53784621537846,2.6833183964152138e-08,1.5424898245772376e-09,5.050640777235881e-10,9.218647353936358e-09,1.2665306610922206e-11
21.54784521547845,2.6889274540907132e-08,1.5376400381476707e-09,5.045713227079409e-10,9.275032064136745e-09,1.2616652985233662e-11
21.557844215578438,2.695727944787341e-08,1.5375480945688667e-09,5.042018756405905e-10,9.320388820673462e-09,1.2708599711051257e-11
21.56784321567843,2.7000462212840075e-08,1.5343304299989475e-09,5.049284445658637e-10,9.345973581028197e-09,1.2426439086886953e-11
21.57784221577842,2.6947201459348523e-08,1.5357764303366957e-09,5.039984170655168e-10,9.341701887235703e-09,1.2680946709282213e-11
21.58784121587841,2.6855247555936007e-08,1.5367559471732607e-09,5.053199705678203e-10,9.322863825829973e-09,1.25655514433247e-11
21.5978402159784,2.681158959384666e-08,1.53983490727761e-09,5.042454296891199e-10,9.288065631337944e-09,1.2642033797792427e-11
21.60783921607839,2.6760267014745413e-08,1.5425430003231026e-09,5.035378342260513e-10,9.251875193207102e-09,1.2550379017960607e-11
21.61783821617838,2.6763878732959696e-08,1.5437858449490745e-09,5.052562773377234e-10,9.22775917458008e-09,1.2555076380030709e-11
21.62783721627837,2.6830137345365846e-08,1.541004149949832e-09,5.053576165196812e-10,9.214484486567677e-09,1.2685223874072081e-11
21.63783621637836,2.689934551584053e-08,1.5372928287267312e-09,5.052331241069339e-10,9.2094619736298e-09,1.2674194541683626e-11
21.64783521647835,2.6986331806577933e-08,1.5379298631895628e-09,5.05309473396018e-10,9.200023982013124e-09,1.2810738778621639e-11
21.65783421657834,2.695675173107854e-08,1.5376613357010743e-09,5.066916730439283e-10,9.189670078750199e-09,1.2819591313534375e-11
21.66783321667833,2.693113031336506e-08,1.5390224755121113e-09,5.05128385180368e-10,9.170987010870777e-09,1.2821334440963849e-11
21.67783221677832,2.682587566064653e-08,1.5404412642532028e-09,5.056768260223864e-10,9.159864472592769e-09,1.2891939506914994e-11
21.68783121687831,2.6765697279162994e-08,1.5440014892486012e-09,5.05575063827459e-10,9.164952651589726e-09,1.2654512091867516e-11
21.6978302169783,2.675638445440175e-08,1.543858133731392e-09,5.042357399924704e-10,9.188186615558363e-09,1.2734205328276715e-11
21.707829217078288,2.679318165878026e-08,1.5385875154569147e-09,5.050270947569098e-10,9.234513199701404e-09,1.2680731754900899e-11
21.71782821717828,2.6861830614871465e-08,1.535164274664059e-09,5.050372954993288e-10,9.279560393583611e-09,1.2568219512616989e-11
21.72782721727827,2.6906512501130924e-08,1.5367861915738586e-09,5.02735359335057e-10,9.32445127013462e-09,1.2645040679053287e-11
21.73782621737826,2.6942270175515465e-08,1.5340597827599243e-09,5.031687834093669e-10,9.34901018064476e-09,1.239711026315088e-11
21.74782521747825,2.6915911770805847e-08,1.5334899575065075e-09,5.038202024744643e-10,9.34183723435157e-09,1.2500103667519448e-11
21.75782421757824,2.684179301672659e-08,1.5355626802355008e-09,5.038682760308096e-10,9.308984470795742e-09,1.2428081777375473e-11
21.76782321767823,2.6795218682606623e-08,1.5374311891151422e-09,5.027783543690897e-10,9.261871192958856e-09,1.2655811685967284e-11
21.77782221777822,2.6736650745727526e-08,1.5400570940706648e-09,5.059906574435331e-10,9.21918845799968e-09,1.2601935090045727e-11
21.78782121787821,2.6751220471908e-08,1.540934407399634e-09,5.061187181343253e-10,9.18285974847696e-09,1.256776749719404e-11
21.7978202179782,2.6775708922444016e-08,1.5422408524466765e-09,5.057930020634153e-10,9.168661014887167e-09,1.2769865727452564e-11
21.80781921807819,2.689277315672068e-08,1.5394924627906783e-09,5.04096764686462e-10,9.166309351605784e-09,1.2811978491091918e-11
21.81781821817818,2.6937355237807437e-08,1.5367305991911566e-09,5.046783378588076e-10,9.16998873417811e-09,1.2712123702624032e-11
21.82781721827817,2.6968880172089897e-08,1.5359651107579032e-09,5.056431675514073e-10,9.180114358674563e-09,1.273267175895476e-11
21.83781621837816,2.696003247219978e-08,1.5374619014251023e-09,5.048483105088208e-10,9.182780441291248e-09,1.292523324339678e-11
21.84781521847815,2.684170899554092e-08,1.5362716067669303e-09,5.045231862188835e-10,9.185112808827073e-09,1.2801301210849697e-11
21.857814218578138,2.676313368424765e-08,1.5402420497504904e-09,5.047924246768757e-10,9.19696870792063e-09,1.271915554546505e-11
21.86781321867813,2.6725373880768777e-08,1.5382866629523555e-09,5.039335425182387e-10,9.214292524494065e-09,1.2534452048802876e-11
21.87781221877812,2.672039424809648e-08,1.5393392238529385e-09,5.046498985543454e-10,9.246630135075174e-09,1.2633441027227404e-11
21.88781121887811,2.6768913940755252e-08,1.5395345435284567e-09,5.034285845126053e-10,9.285883494391109e-09,1.2487451544308754e-11
21.8978102189781,2.685055499645985e-08,1.5333471892870487e-09,5.020614470804592e-10,9.31615911065334e-09,1.2492035364613532e-11
21.90780921907809,2.694474191195078e-08,1.5328401204100506e-09,5.027414949855681e-10,9.335796433591619e-09,1.2453284420310004e-11
21.91780821917808,2.6956524500271597e-08,1.5314911559859248e-09,5.051797513622344e-10,9.324395117083192e-09,1.2452448091642286e-11
21.92780721927807,2.6897188726440688e-08,1.533284534211753e-09,5.028330700253132e-10,9.289218450396192e-09,1.2537453768304812e-11
21.93780621937806,2.683398866602132e-08,1.538342318372061e-09,5.043196639155913e-10,9.240528601887638e-09,1.2643855940557102e-11
21.94780521947805,2.6756379300229898e-08,1.5429130163678398e-09,5.050218468876813e-10,9.189929905565116e-09,1.28231780382647e-11
21.95780421957804,2.6722728718800662e-08,1.5382497058687983e-09,5.053771911084156e-10,9.149576517335464e-09,1.2863917103448594e-11
21.96780321967803,2.673434659265303e-08,1.5395875325916464e-09,5.032603499669651e-10,9.1328887035255e-09,1.2796175492370102e-11
21.97780221977802,2.6820604051664972e-08,1.5396178541539003e-09,5.047419290730825e-10,9.140155932694578e-09,1.2880617430061103e-11
21.98780121987801,2.6884533138572217e-08,1.5368197812970853e-09,5.045719741780651e-10,9.161835611317414e-09,1.284223164301163e-11
21.997800219978,2.694400225375759e-08,1.5391630552737426e-09,5.042058317571632e-10,9.182044657737903e-09,1.2724298723433129e-11
22.007799220077988,2.6932499500216273e-08,1.5351534500408206e-09,5.03203087919394e-10,9.203547289248342e-09,1.2635587714030512e-11
22.01779822017798,2.6872609818058593e-08,1.5352109247487435e-09,5.040634766796995e-10,9.221274212436166e-09,1.27129523488572e-11
22.027797220277968,2.681637748929207e-08,1.5332898112685805e-09,5.048705378820916e-10,9.232015376609994e-09,1.2694594850177942e-11
22.03779622037796,2.6722622612188598e-08,1.537894058401355e-09,5.03268591185533e-10,9.244297776337846e-09,1.247171839503181e-11
22.04779522047795,2.6701744348678185e-08,1.5342726541111364e-09,5.01861025188406e-10,9.26174513949687e-09,1.2505558627716123e-11
22.05779422057794,2.674051722706429e-08,1.5384377638704454e-09,5.002979066319719e-10,9.281078023451421e-09,1.2435149798095754e-11
22.06779322067793,2.6831749779987637e-08,1.53229001040871e-09,5.018293012487913e-10,9.306007519970036e-09,1.2528817290101046e-11
22.07779222077792,2.6872286830172944e-08,1.532044684465895e-09,5.00723418509245e-10,9.327199633784396e-09,1.2511676612445655e-11
22.08779122087791,2.6854589245520093e-08,1.5330771426584695e-09,5.069986411506425e-10,9.302407443550745e-09,1.2547362013161274e-11
22.0977902209779,2.6849590400937534e-08,1.533349455904564e-09,5.047748558042278e-10,9.283415104248985e-09,1.2523059026284828e-11
22.10778922107789,2.6845097184955326e-08,1.537797966157558e-09,5.051762049315908e-10,9.207025117606244e-09,1.2765950465368426e-11
22.11778822117788,2.6791933157337162e-08,1.5405716613250635e-09,5.062990795554455e-10,9.16071197548356e-09,1.2760857907338056e-11
22.12778722127787,2.6720096913140396e-08,1.5426024439778575e-09,5.080756639102102e-10,9.158695177525498e-09,1.2766126971801686e-11
22.13778622137786,2.6740586624091478e-08,1.5399013181670762e-09,5.037962874145149e-10,9.120024723434233e-09,1.2957202311288773e-11
22.14778522147785,2.6848930778253983e-08,1.539431800065347e-09,5.042249593328482e-10,9.163336063325085e-09,1.2837779976013824e-11
22.15778422157784,2.6867076244954278e-08,1.538595990845461e-09,5.044552241813539e-10,9.155452056658588e-09,1.270112053496624e-11


==> figs/data/cyl_fk02/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,2.3047875449849e-32,1.1661076276435525e-32,8.437712689674835e-33,6.793635452798894e-33,1.289086547300601e-33
0.00999925005624578,0.3642935330590262,0.030562719891535174,0.020984391413796755,0.012171315442978635,0.007515642708352808
0.01999850011249156,0.22205528336019503,0.039367715271853745,0.034067335937576555,0.011302992135638467,0.0015700527674126247
0.02999775016873734,0.2755023566002982,0.02394736434843229,0.02198638040372241,0.014046731205754434,0.0009644458917645942
0.03999700022498312,0.17016537565664386,0.023537508137616663,0.0139244848525328,0.00662046844136443,0.000646888123462815
0.0499962502812289,0.10972505431321436,0.039348550727133794,0.019878062148698954,0.011494565744302047,0.00018221596993481668
0.05999550033747468,0.18561251411224008,0.036471091244843504,0.009877334707961188,0.014872782728260956,0.0004871266605123911
0.06999475039372047,0.1418085848502727,0.058875782918597894,0.028327648849347194,0.014275029443125583,0.00031179424465475555
0.07999400044996624,0.10758670783463417,0.04640153007775105,0.016207741475007736,0.011058884442109167,0.00047638692917851096
0.08999325050621201,0.18410064837799373,0.0687812367204143,0.027250081164126028,0.014153276243889424,0.0002791769276107358
0.0999925005624578,0.13266880126723032,0.033247694829995685,0.01968997530420055,0.019217007091227353,0.0003501586692651013
0.10999175061870359,0.16041230265861306,0.09044003006376888,0.043684632811198,0.010625384318720912,0.00024862776970301326
0.11999100067494936,0.1069173746022235,0.03369498683671197,0.015949512633795487,0.01642834558157143,0.0004321229193711794
0.12999025073119513,0.32479125903160744,0.05874551830813794,0.040441200059346864,0.03698508374772942,0.0002274558528502039
0.13998950078744093,0.1560445267632627,0.02865841590770992,0.013638076888017905,0.020537341555411134,0.00013893002413899094
0.1499887508436867,0.15917360241938838,0.07494601330660486,0.05136818428156319,0.03809475715384768,0.00010902658132500241
0.15998800089993248,0.22581310364233187,0.11721053656265912,0.05686529125671204,0.03289393074015736,7.615422410877645e-05
0.16998725095617825,0.40697350117637165,0.2762525981014416,0.20651433573387976,0.13747138214153612,0.00015175386940703624
0.17998650101242403,0.41037012256490774,0.33782172680985123,0.25680938404058185,0.1906809868749581,0.00010370276899125407
0.18998575106866983,0.6826124070190358,0.4457424933633849,0.24789191519757453,0.08032431584785629,0.000353169583384543
0.1999850011249156,0.970708547724974,0.6516578732670912,0.5134468393009726,0.3554902114824541,0.0005548134516950143
0.20998425118116137,1.031644381725002,1.0304015409533716,0.8135027559550523,0.6602176529723025,0.0002672339098563739
0.21998350123740718,19.85006447981359,8.854713977603499,6.448640594270055,3.953283970337787,0.0008654856513588642
0.22998275129365295,0.39924123676835854,0.2536221614778245,0.2515623775175796,0.15702028400162196,9.65153618669064e-05
0.23998200134989872,0.3012055445704815,0.18310303535912334,0.24895672102848634,0.15910354823753892,0.00012019109894253692
0.2499812514061445,0.1459974200981854,0.10072777942364668,0.11043875159070649,0.17960354605558435,0.00011208172558184256
0.25998050146239027,0.20222180321650116,0.06664359401451729,0.049372888653912275,0.014311333237018619,5.57383213355566e-05
0.26997975151863607,0.13433042598648895,0.048464138046208596,0.045146299545060734,0.00717622309127193,4.08894275938877e-05
0.27997900157488187,0.19930120709906077,0.04279547656422561,0.050802360482130625,0.05556487759850309,5.8607696922857365e-05
0.2899782516311276,0.1531707396304889,0.1047650777102338,0.08471167517067582,0.046329635157243206,7.241672684829509e-05
0.2999775016873734,0.1504103858265687,0.07443769081694522,0.05321447763965982,0.047723899590840224,4.201772306578518e-05
0.30997675174361916,0.14818420121573297,0.09391088105292654,0.054845614871364384,0.05576455302140572,3.211900057781215e-05
0.31997600179986496,0.10246236967394892,0.0775373270821184,0.05327439419010149,0.03814545127424947,2.8752901094116057e-05
0.32997525185611076,0.1246693927433471,0.08130049444761153,0.048086408902988105,0.03426011412899063,2.791038977222072e-05
0.3399745019123565,0.10376710675784012,0.03810143335908729,0.02566622625775291,0.015138439503033507,2.236816719415153e-05
0.3499737519686023,0.10533687996736099,0.03898564952720143,0.026749751636044268,0.014478379357464682,2.5201457009245844e-05
0.35997300202484805,0.10493197925435513,0.050355193058529535,0.029968713183596132,0.01721796964061266,2.5000708617673536e-05
0.36997225208109386,0.09806965957675447,0.047789221055685754,0.02730746189448035,0.015040458604699922,2.243618566439598e-05
0.37997150213733966,0.0842429728794247,0.04183411445710368,0.022964385585165708,0.023922276335842325,1.9406163309512652e-05
0.3899707521935854,0.07510219900510756,0.033916913377368886,0.0263604259237368,0.020366468978207174,1.9480605882681184e-05
0.3999700022498312,0.07740427788545634,0.04254685577728522,0.032648311573377053,0.02564888380664143,3.4278998074673215e-05
0.409969252306077,0.07881267932094471,0.04199154155772904,0.03438581969268394,0.018394131907843385,4.7073014882397237e-05
0.41996850236232275,0.05472126692764062,0.03160986857703708,0.027284276555039143,0.01861809253955508,5.494616262337729e-05
0.42996775241856855,0.051001772585321646,0.021942786983163848,0.02418521242107341,0.013143279286884767,4.5621139329061115e-05
0.43996700247481435,0.05552602150186494,0.026882136266760157,0.02792306852080971,0.015666368260724185,3.4393674713095874e-05
0.4499662525310601,0.06972244117093279,0.028823481235918283,0.028150369214029587,0.01366232718001287,2.4597245918051095e-05
0.4599655025873059,0.07255367264856015,0.028047516486490724,0.023396767113539385,0.01669187102089827,1.9079834365230273e-05
0.46996475264355164,0.07749657694276246,0.03525812756148513,0.016050127284843254,0.01090579899206634,1.491627404979309e-05
0.47996400269979744,0.07244598522153946,0.028520309900541885,0.016518509757644163,0.009002432212464113,1.197495229975873e-05
0.48996325275604324,0.07326101630577225,0.03393745726747228,0.01855735840333845,0.007160373862758201,8.620890994014131e-06
0.499962502812289,0.05743891914600698,0.024324460651434877,0.018871765706387936,0.014150597861074064,7.535731951797798e-06
0.5099617528685347,0.04710242569679927,0.02750077726701318,0.016801054506267767,0.01517090175347265,9.279063085482873e-06
0.5199610029247805,0.0440735274498005,0.033475935357555726,0.02251022805353997,0.01951216048974888,1.043296553488576e-05
0.5299602529810263,0.051256867149598574,0.03148551996366368,0.021791785395305255,0.014348162850831996,1.288528989156298e-05
0.5399595030372721,0.06188744709785614,0.030193813495226225,0.018343303451345327,0.01296945088075798,1.3023609358746778e-05
0.5499587530935179,0.05322398718870204,0.02134061664130852,0.013114855575642292,0.007291481230661665,1.3188695802068414e-05
0.5599580031497637,0.04749255503431883,0.022116013938327163,0.009974186271316392,0.008692891843767479,1.599174756404802e-05
0.5699572532060094,0.043243088149346576,0.033664217209270084,0.016734010875144395,0.01157626085184934,1.4818049620152011e-05
0.5799565032622552,0.04431557183731201,0.04246773490031159,0.017097399570185627,0.011872624243967886,1.571347423144864e-05
0.589955753318501,0.040765088447794195,0.048687169334328276,0.022704549439402918,0.010748482236393008,1.4538569246546881e-05
0.5999550033747468,0.04160835410088473,0.038287186541732146,0.017123412806399257,0.009450531988280865,1.4269234376825746e-05
0.6099542534309926,0.04024029991327263,0.03159524119854774,0.02002059747461211,0.010174880227481389,1.603473252455811e-05
0.6199535034872383,0.055037469275957804,0.05082314148430147,0.03262294272319576,0.013276606730455196,1.5915273570823217e-05
0.6299527535434841,0.0852939396876639,0.058151190544125805,0.03893204564005477,0.01252195340828992,1.739999984253511e-05
0.6399520035997299,0.10643135927171823,0.11749016463924185,0.0659136221515058,0.019089880857983327,1.8426985493222525e-05
0.6499512536559757,0.10668138536268389,0.10537148542403904,0.057616355746140116,0.020785100366682206,1.559255385798945e-05
0.6599505037122215,0.0744888343464032,0.12791888312793886,0.07471081343476293,0.022864030636533514,2.289805592366e-05
0.6699497537684672,0.05900227462707294,0.06639970978086426,0.04821099828179702,0.01626161737528381,1.9217262266944472e-05
0.679949003824713,0.04428066033528989,0.06178179198857496,0.04738761367990621,0.01607869686546723,1.913865072135674e-05
0.6899482538809588,0.0333674060283253,0.03419153925734987,0.024739419523243593,0.01490867485644186,1.3599634029715568e-05
0.6999475039372046,0.025230073423431205,0.029641907746828462,0.017439595260707742,0.0159502505304545,1.6667083797959262e-05
0.7099467539934504,0.026932543433465593,0.022043087447942443,0.00996189219421968,0.012424895855587363,1.8196844007525605e-05
0.7199460040496961,0.026969869309006935,0.017984016822427895,0.009700273054995052,0.01049353945307749,1.9900903293711235e-05
0.7299452541059419,0.02469969609890428,0.017792244030931402,0.009961646585902288,0.009227418630075104,2.0798603202237494e-05
0.7399445041621877,0.019378014243812317,0.01812197863593733,0.010905145629735496,0.0061291661111331115,2.835520530097817e-05
0.7499437542184335,0.023131709952485945,0.015921760711915915,0.013828524695035638,0.008039328111220195,2.9362529597845532e-05
0.7599430042746793,0.023945992419334268,0.015131841718834894,0.01537474245375076,0.007231872878844709,3.3274732304658624e-05
0.7699422543309251,0.02183807898317172,0.01213179612998702,0.01371478824762246,0.006234701126342494,4.444754359825766e-05
0.7799415043871708,0.018562784701409193,0.01638107794105506,0.010526461838819813,0.0031768332586636972,4.80782545394544e-05
0.7899407544434166,0.018800987097622766,0.0184025039885768,0.00789208976360646,0.002439412858685491,4.884893638060859e-05
0.7999400044996624,0.01875382002233835,0.017371814396477364,0.010147980228552851,0.0027333786142216612,5.84896502677584e-05
0.8099392545559082,0.01737492524350885,0.014373134445535967,0.007861439063989704,0.0034836336005254903,5.811513323860161e-05
0.819938504612154,0.01806856565229694,0.011560828124951222,0.007992751681870833,0.003328241223990288,5.9345434021757955e-05
0.8299377546683997,0.017118219415404333,0.011182346006577576,0.004621262358637391,0.0032687650028352007,3.82955746981329e-05
0.8399370047246455,0.01674560890119736,0.009056360557671039,0.005397450822367636,0.0025501162181778966,3.863803897906605e-05
0.8499362547808913,0.014426336907166867,0.007759903517485641,0.005575105354613496,0.003025439679388959,3.2838222509660646e-05
0.8599355048371371,0.01871885209738153,0.006330835410787005,0.005312888444561636,0.0024875229213549184,3.2765858453637144e-05
0.8699347548933829,0.023021608805728976,0.008174117219453035,0.005356516191458053,0.002974364541572793,4.124566080593499e-05
0.8799340049496287,0.020257904080247198,0.010124449768883369,0.005691083669051779,0.002354271294046947,4.9177553339596874e-05
0.8899332550058744,0.015914426416739947,0.011592622449731586,0.005527451690470531,0.0023709415958981135,5.0350346067700854e-05
0.8999325050621202,0.013969313068411707,0.009107935108488886,0.004738735830396652,0.0025672571985671648,5.246684484077787e-05
0.909931755118366,0.015127174467818175,0.008243749416212419,0.004147356724681586,0.002511023954038215,4.437788985311494e-05
0.9199310051746118,0.015735644118946256,0.007203556181250289,0.00417684089206433,0.002244970127961317,4.393680100695807e-05
0.9299302552308576,0.01406406672564487,0.008728966288387237,0.004330016377562782,0.0017117665725578898,3.473932244947231e-05
0.9399295052871033,0.014090329189342294,0.009956262026889531,0.004968369330763719,0.0013873913396360103,3.7526117962717996e-05
0.9499287553433491,0.012794339261190137,0.010953794315489726,0.004997592970856618,0.0017288225179843699,3.871279544485919e-05
0.9599280053995949,0.010897949266152084,0.0094845466393122,0.006612097449709281,0.0026627166946056303,4.174671964095706e-05
0.9699272554558407,0.011066838538639335,0.010042684893138181,0.006859219160985865,0.003646180079314939,4.7732090132358394e-05
0.9799265055120865,0.013595992331707642,0.010302415052714535,0.006359936596346438,0.003481367246761231,5.382988375098236e-05
0.9899257555683322,0.01444150739302925,0.011872173082051444,0.005618135523024266,0.002347426857978576,6.161289039929133e-05
0.999925005624578,0.015386161604532617,0.010031215585858034,0.00485700627945782,0.0015684811107754206,7.555613910992682e-05
1.009924255680824,0.013278264575384727,0.007445580614464648,0.004513442169015531,0.0015053163636918852,6.896263132955485e-05
1.0199235057370695,0.012074978360711785,0.006843896698940291,0.0038851976336597717,0.0013637457867799409,5.586986159586783e-05
1.0299227557933153,0.009599609680249479,0.006261629555747866,0.0035132208944336513,0.0014199558313345829,4.5359645722462856e-05
1.039922005849561,0.007964245653132519,0.00750262282491111,0.0050881090913379515,0.0016579369055734284,5.9456406720295424e-05
1.0499212559058069,0.007890862978818563,0.007752965325008196,0.005458536119379676,0.0015401799687157715,9.162631596180252e-05
1.0599205059620527,0.008467162865030645,0.007019881401917286,0.005725004065157938,0.0013616887813474815,0.00011189377630746897
1.0699197560182985,0.009175709660767674,0.007040936843407638,0.005334312168633535,0.0011816646987774676,0.00012199047431753185
1.0799190060745443,0.008840141782942915,0.006336512532823784,0.005142053522603935,0.001691465796919063,0.000130243538409291
1.08991825613079,0.00803521905801516,0.007537623845664063,0.004567261734655713,0.0019242457827993048,0.00012101591721086509
1.0999175061870359,0.007146403372830023,0.006642506633047253,0.004409376514411636,0.0018754134589807384,0.00011721496926557634
1.1099167562432817,0.007403579911054963,0.007252812582716074,0.00411324369265503,0.0016248359673142342,9.871701234206277e-05
1.1199160062995275,0.007451609308557466,0.005908854949911449,0.004365510338414799,0.0011677402468041873,0.00010397750411637376
1.129915256355773,0.007952728781796052,0.00544804063240256,0.003123314218347652,0.0010555979546612408,0.00010358340110086056
1.1399145064120189,0.006962605734891221,0.004120136537584608,0.0027530356051681734,0.0011238392912591767,0.00011412186131088287
1.1499137564682647,0.006729485211142274,0.004593489408316733,0.002307894852050316,0.0012254648107211203,0.00011621410899665996
1.1599130065245105,0.006156314410635159,0.005968233576598592,0.003375163208251048,0.0012635112873330735,0.00012794360650375829
1.1699122565807563,0.006980583293434828,0.006801843765254077,0.003423115465592626,0.0010011747893115446,0.00013120810680739396
1.179911506637002,0.006444191340497191,0.006125718372380948,0.003889209243615299,0.0009531294098211564,0.00016310841458967671
1.1899107566932479,0.007457163686722978,0.0056118296653725275,0.0028943642078083113,0.0012522229289455877,0.00018013662554399498
1.1999100067494937,0.007924391780494606,0.0046912017240770525,0.0023888473832098943,0.0012592076658959582,0.00018896620580119005
1.2099092568057395,0.007254261449862168,0.004336302385360161,0.0020073539909817558,0.0008963757546420514,0.00018284269056976924
1.2199085068619853,0.0046538575171170245,0.004125265719818108,0.0020645206756307617,0.0010427644868470233,0.00018115245551968183
1.2299077569182308,0.0050019268984964485,0.0038679741270887806,0.0018417353801768114,0.000993955281521191,0.00018236396608808567
1.2399070069744766,0.005330889441408052,0.0026578398286792714,0.0015000985657654634,0.0006965930694128845,0.0001644486047935621
1.2499062570307224,0.005495002555744878,0.0028008204867198553,0.002043185673576355,0.0006901694211116948,0.00016371375955566637
1.2599055070869682,0.004549322323726301,0.0038571173137118397,0.0023399756618924655,0.0008479789976316411,0.00014321811003979704
1.269904757143214,0.004739622465011199,0.003663131093211311,0.001811122937367362,0.0007457813733484627,0.00015023538054495785
1.2799040071994598,0.005765768465663214,0.002600136553920905,0.001546162831234557,0.0005278894004469729,0.000199989859073487
1.2899032572557056,0.004857253230218948,0.0031242051363232852,0.0018817400934732957,0.0006126494347214748,0.00021804918270585888
1.2999025073119514,0.004122021572874448,0.003095349865182815,0.0016762158478384496,0.000695429931988873,0.00018884149926686613
1.3099017573681973,0.0038243792552863382,0.0022584996571278384,0.0018137858967919133,0.0006498382539007544,0.00018185584362717433
1.319901007424443,0.005362659035802429,0.002422987114238711,0.0016814181024606392,0.0004991523371446302,0.00017186467852567736
1.3299002574806889,0.003961032090511202,0.002725437696038134,0.0017171613688967769,0.0006568807314133672,0.00016868212784331232
1.3398995075369344,0.004014487110124133,0.0037377697903336693,0.0012573944983434848,0.0008278934679367895,0.00013843877864730094
1.3498987575931802,0.004707281245769574,0.0028915114022035676,0.0013057345141414497,0.0005547449308848675,0.00014675872887653186
1.359898007649426,0.004684470825287858,0.0025659532361711193,0.0016143761802833272,0.0003820339230083072,0.00014044483882413267
1.3698972577056718,0.0035689300386759887,0.002308668372790387,0.0016231301402461961,0.00039464498651694635,0.00011028465944070329
1.3798965077619176,0.0029924203408643406,0.0019174483087686439,0.0010365263645092805,0.0003709405515832926,8.342167874353794e-05
1.3898957578181634,0.0029388219817751845,0.001887286786949602,0.0008144336244604787,0.00037081883315599187,6.762134840882076e-05
1.3998950078744092,0.0019050405301832786,0.0019816759352788683,0.0010457141503514872,0.0004356284947081968,5.736433419621888e-05
1.409894257930655,0.002617952401468542,0.0014311808086925205,0.0007228564560544878,0.0004809752803132973,5.190390869344187e-05
1.4198935079869008,0.0025067233918639542,0.0015016397936828032,0.0008539510789656662,0.0003748169776358794,4.227490478701435e-05
1.4298927580431466,0.002680371031323468,0.0017316995547023604,0.000792271926537127,0.00023658753178671733,4.061080538544058e-05
1.4398920080993922,0.00225212778417165,0.0017358497896618238,0.0007309898669105145,0.00040173833725696607,3.483861265807858e-05
1.449891258155638,0.002573226680136884,0.0015307719388745365,0.0007603428710642841,0.00043043193856036625,3.1676562651261526e-05
1.4598905082118838,0.002085875127324819,0.0012141326475649896,0.0008619841045433256,0.00036545460128125794,2.5092677213901984e-05
1.4698897582681296,0.0025757172438376926,0.0011267819975221316,0.0007642812715881421,0.00023846396999178414,2.6511123382289768e-05
1.4798890083243754,0.002629149976588632,0.0014502894605034375,0.0006043067750410877,0.0001583879542693922,3.729582219930739e-05
1.4898882583806212,0.002285102461595797,0.0014524827071742547,0.0006945028269156613,0.00023144781033825783,3.14102467343562e-05
1.499887508436867,0.0024999428405952395,0.001409199084558676,0.0008306377024353134,0.00023353834652950787,3.8802434275128674e-05
1.5098867584931128,0.0019415055381847316,0.001178675830859577,0.0006034684859745129,0.0002434886678818845,6.227540119791752e-05
1.5198860085493586,0.0017183801620270938,0.0013311828571098755,0.0003942609530574407,0.0001619474482235317,3.938512234870108e-05
1.5298852586056044,0.001940120764015498,0.0009186651378298711,0.0004905197181293907,0.0001912902499592524,2.6902322065567596e-05
1.5398845086618502,0.0017012258773982931,0.0011422700265905773,0.0006406276367514824,0.00017354545845503196,7.650712554018364e-05
1.5498837587180958,0.0020549149553296775,0.00119986383527414,0.0006662739587940244,0.0001295740793150698,0.00025493068253975686
1.5598830087743416,0.0012568593970277845,0.0008819806368775807,0.0005632514509721472,0.000187077853121186,0.00013045860957018802
1.5698822588305874,0.001211730876751829,0.0008695232662823382,0.0006130728865701015,0.00011822200683029888,0.0002741609846944693
1.5798815088868332,0.0013942982784780544,0.000878600696195385,0.00048798307519815537,0.00011895613402508173,9.17586181527781e-05
1.589880758943079,0.0013607958641021318,0.0010216896841162403,0.0005335146161514663,0.00012462788266565358,0.00022971210942139916
1.5998800089993248,0.0013070937536586568,0.0007581381581082108,0.0003344701401885987,0.00011114452118075855,0.001054992671704994
1.6098792590555706,0.0013270449481587294,0.0006124938227254308,0.00037151954296086285,0.00011656455854525415,0.0013857380849487614
1.6198785091118164,0.0009105300506617854,0.0008244420516890483,0.0005102080834648135,8.066725169474242e-05,0.0029737312548525742
1.6298777591680622,0.0014845848995862659,0.0006750130538402112,0.0003844666623613147,9.001687947765859e-05,0.0023700013347218913
1.639877009224308,0.0009226842144194444,0.0006582638774482565,0.0003484296701959664,8.240619585472255e-05,0.00038378696719788927
1.6498762592805538,0.0009179743189446448,0.0006900790785638827,0.0002054813692358034,4.860090513373392e-05,0.0009102726742648835
1.6598755093367994,0.0007623054716049343,0.0004850489485578102,0.0003192651056395961,8.635030537133373e-05,0.0013285433741266335
1.6698747593930452,0.0009293394090574636,0.0004549020687216369,0.0002706325529978177,4.8136807232692773e-05,0.0005669676569472819
1.679874009449291,0.0008395774846044332,0.0007127576197800444,0.00024482945293521826,7.187273993457355e-05,0.00013649651361618209
1.6898732595055368,0.0010713705571920918,0.0005497996972935874,0.00027847388354909316,7.381994482370684e-05,0.00020165407842879086
1.6998725095617826,0.00079356015537437,0.0004007342473862763,0.00022778829280130643,4.737823390728288e-05,9.398346565447848e-05
1.7098717596180284,0.0005973499728029637,0.0004910782566910032,0.00018768963191092766,4.8158425133377025e-05,5.0789743917476344e-05
1.7198710096742742,0.0007932013490811699,0.0005925390668105932,0.0002217709075365331,4.0753992337086276e-05,6.521970715428364e-05
1.72987025973052,0.000779464846298576,0.0005389324718364398,0.00020851981215476824,4.578936102058111e-05,4.575896864260168e-05
1.7398695097867658,0.0007023949655581849,0.00041920588626637937,0.00018206043701385154,3.9934725399347694e-05,3.189180774690133e-05
1.7498687598430116,0.0006017677744484209,0.0004155745396879852,0.00014019109436905105,3.062842320746869e-05,3.645675806262131e-05
1.7598680098992574,0.0005946680234134758,0.0005861141408074807,0.000184796036427336,3.459338370574091e-05,2.0436600916957564e-05
1.769867259955503,0.0006376270965047067,0.00047740844329818215,0.0001842951509919753,3.483692142180649e-05,2.8733142961926935e-05
1.7798665100117488,0.0007196753149163969,0.00025794012589156845,0.00016460142835861676,3.2821244076434875e-05,2.133297640062802e-05
1.7898657600679946,0.0006385001182485483,0.00028896952477575744,0.00018313264367216396,2.771196846858446e-05,1.3472699481306751e-05
1.7998650101242404,0.00045473373211274296,0.00031729690651659,0.00013180104362114236,2.931998293432603e-05,1.1994933231880764e-05
1.8098642601804862,0.0004404135850150062,0.0003602741551333204,0.00010943087550264736,3.457571124769868e-05,1.2435166184063152e-05
1.819863510236732,0.0005938022234400748,0.00024680563634476953,0.00010571202206486359,3.152986720067089e-05,6.771366077315651e-06
1.8298627602929778,0.0005576730310183407,0.0003205659226632955,9.619350970197726e-05,3.1678663848314695e-05,4.0198864844096945e-06
1.8398620103492236,0.00044684334857923757,0.00024614916433149256,0.00010126076960515935,2.0261045211153487e-05,5.478356360539864e-06
1.8498612604054694,0.00038013686950120963,0.000202400890418551,9.575665867893362e-05,2.1988731684267187e-05,3.424947012212582e-06
1.8598605104617152,0.0004425556831665138,0.00017958157958263118,9.070534187372179e-05,2.3083152753305785e-05,4.533954959042419e-06
1.8698597605179608,0.00040098618548295006,0.00026147262303021944,8.373613263787152e-05,2.4369165109815522e-05,3.846637736952343e-06
1.8798590105742066,0.000286412603226628,0.00018715096334103343,6.504170497624569e-05,2.346687210531528e-05,2.674562379092373e-06
1.8898582606304524,0.0005057498647255762,0.00022521572601153693,6.431023366402731e-05,1.9442441107988438e-05,3.062931642949967e-06
1.8998575106866982,0.0003806873734286868,0.00022216638359854864,5.69944736993738e-05,1.86325774117125e-05,3.4022039165652103e-06
1.909856760742944,0.00040486365382489493,0.00016134397244082707,6.320514586271683e-05,1.745618491715667e-05,1.3993288532947156e-06
1.9198560107991898,0.00025658013215289617,0.00018156785422933307,4.344980984826912e-05,1.5600950533838597e-05,1.8355827016868523e-06
1.9298552608554356,0.00028623496370000804,0.00016046711172722092,5.196664870556546e-05,1.7631324008421592e-05,1.2840036913437e-06
1.9398545109116814,0.0002783861643382461,0.00015073636775922805,3.940037862970099e-05,1.6094140366516064e-05,2.033077787878444e-06
1.9498537609679272,0.0002531285697083351,0.00011762945788570856,3.1617530086925423e-05,1.6576546971305856e-05,2.5329164512218875e-06
1.959853011024173,0.00023732910825281886,0.00012469389334981144,3.364740883534051e-05,1.4194441140561285e-05,4.459758083322218e-06
1.9698522610804188,0.0002783296344922477,0.00012846615006434768,4.013417923107602e-05,1.4991329496969811e-05,4.367908955713247e-06
1.9798515111366644,0.00019697826509831716,0.0001196248003646111,3.613577577635923e-05,1.4896976012453852e-05,3.2874772100221783e-06
1.9898507611929102,0.0002270206604167626,0.00012734035605279476,3.6242055899210834e-05,1.4156853229187598e-05,6.178997102439333e-06
1.999850011249156,0.0002186628055141727,9.803051926622908e-05,2.647448753246649e-05,1.3159518196120761e-05,5.335797312953382e-06
2.0098492613054018,0.00022804809123814726,0.00010681324303786568,2.244044028223841e-05,1.3291125247278528e-05,3.1196004139090432e-06
2.019848511361648,0.0002275452074038989,0.00010535419312195588,2.634414456843018e-05,1.261928884370361e-05,4.4300359313512535e-06
2.0298477614178934,0.00021766555236440744,8.970081892060799e-05,2.363514263510399e-05,1.2334700352446619e-05,3.5664387760653125e-06
2.039847011474139,0.00019079914790510652,9.335449419563587e-05,2.015591242623549e-05,1.172370481952238e-05,2.237504011150958e-06
2.049846261530385,0.0001687772213579516,8.227288748505118e-05,1.2357361592987513e-05,1.1887786051593014e-05,1.88542381441361e-06
2.0598455115866305,0.00020692408584997138,6.16271995244297e-05,1.4575221664627953e-05,1.1319492369101282e-05,1.7612617417572335e-06
2.0698447616428766,0.0001495588301682085,7.610145076235785e-05,1.3855357569464345e-05,1.0864755890151225e-05,2.2319328743347036e-06
2.079844011699122,0.00014515505959805178,6.256774961640274e-05,1.0811993555651579e-05,1.0478756986728286e-05,1.3042389917123844e-06
2.089843261755368,0.0001931494728461746,9.814041856422484e-05,1.073312819833745e-05,1.0331308686500467e-05,1.7304755599896768e-06
2.0998425118116137,0.00016048656117283966,6.139016699975141e-05,1.0659204168918962e-05,1.0349586715999493e-05,1.426831043469856e-06
2.1098417618678598,0.0001525185756689244,6.822000068345593e-05,6.978548958984629e-06,1.0066206011565105e-05,1.295813017340082e-06
2.1198410119241053,0.00010183129690384933,4.833913320011923e-05,9.38640111306527e-06,9.647419558477915e-06,1.7113014961393182e-06
2.1298402619803514,0.00014284100738350106,4.325016603674711e-05,9.436568746672843e-06,9.368825265824525e-06,2.857491976512433e-06
2.139839512036597,0.00015708301730582062,4.736898080927234e-05,5.8591450072616636e-06,9.158634612698037e-06,4.189923201026413e-06
2.1498387620928425,0.00016526951505565612,3.269349822077135e-05,5.171143921295621e-06,8.885303940792494e-06,1.557161483227795e-05
2.1598380121490885,0.00013623789249159331,4.3846135606925794e-05,6.282582418314416e-06,8.774814843718622e-06,5.693763543526168e-06
2.169837262205334,0.00012950181116797986,4.0896075508183144e-05,4.235469479778559e-06,8.47332932683193e-06,3.5309583095021076e-05
2.17983651226158,8.594603037116204e-05,4.0441680052518274e-05,5.515059324639218e-06,8.223048059501295e-06,1.0179532024793417e-05
2.1898357623178257,0.00010562626412005595,4.151603883917362e-05,4.28670037388291e-06,8.04719599221922e-06,1.8244568207271243e-05
2.1998350123740718,0.0001061779579139969,2.878517460356449e-05,3.8385207232725825e-06,7.954276753960352e-06,1.9031565454404594e-05
2.2098342624303173,9.511558259013602e-05,3.1228004365347324e-05,3.499273888123321e-06,7.695535012468727e-06,1.547876155688135e-05
2.2198335124865634,7.754048319597452e-05,3.0214392701934866e-05,3.323705258639582e-06,7.479435725798408e-06,1.493375464595896e-05
2.229832762542809,0.00011165672231889047,2.3221958317769727e-05,2.4000053118617592e-06,7.316084119535199e-06,5.5361786385459084e-05
2.239832012599055,8.99223927741957e-05,3.617458568624883e-05,1.8475043121746206e-06,7.190206501253949e-06,7.91922828232082e-06
2.2498312626553005,7.568307208514883e-05,2.1555954108516382e-05,2.095733490425589e-06,7.053816576605123e-06,4.669738149057761e-06
2.259830512711546,8.471277186122646e-05,2.653844679512122e-05,1.5143691830811733e-06,6.869202829744345e-06,3.2861077072968138e-06
2.269829762767792,7.825670099918676e-05,2.9665495398424107e-05,1.3970218217641031e-06,6.7382390818043475e-06,9.916041860421533e-06
2.2798290128240377,8.50245506611704e-05,2.7186853178070666e-05,1.4789683216363982e-06,6.600398689773669e-06,3.426084704195283e-06
2.2898282628802837,0.00010058617842792755,2.2379247478744532e-05,1.2959459760149184e-06,6.48067707962018e-06,1.7352357652355734e-06
2.2998275129365293,6.235996776324116e-05,2.342808464186128e-05,8.2900369085644e-07,6.391275651094632e-06,1.2848924040926118e-06
2.3098267629927753,9.566290297383881e-05,2.07091458818493e-05,9.373739345990408e-07,6.2029616953454685e-06,6.936510923958985e-07
2.319826013049021,8.596626545554945e-05,2.1125785548562778e-05,7.668780363420604e-07,6.113804922341464e-06,1.6588807923078858e-06
2.329825263105267,7.15653779493148e-05,1.614510490429013e-05,8.319071270593572e-07,5.9695235902684455e-06,6.538406995688159e-07
2.3398245131615125,5.538996685229196e-05,1.7771052102543108e-05,8.00989290941468e-07,5.873458178996482e-06,9.534902732479346e-07
2.349823763217758,6.250777727064451e-05,1.9935623925174124e-05,8.405848969824215e-07,5.762113675082795e-06,4.466203473143498e-07
2.359823013274004,6.786499192629047e-05,1.2441501158042798e-05,6.337052299821734e-07,5.637023132021579e-06,6.107494101031799e-07
2.3698222633302497,5.489485363099753e-05,1.2261725829280671e-05,4.771503599048413e-07,5.533936767650285e-06,6.2449974326426e-07
2.3798215133864957,3.682207289670976e-05,1.2642800164971112e-05,3.7224243081972204e-07,5.431127329186057e-06,5.204643574742767e-07
2.3898207634427413,7.457785137608298e-05,7.486974805876148e-06,4.6607708190858196e-07,5.331896420018538e-06,7.240175520747214e-07
2.3998200134989873,4.947409467479542e-05,1.0802134818506669e-05,4.1998670409386946e-07,5.217171948939135e-06,3.8624072277480266e-07
2.409819263555233,4.70841485755219e-05,8.080767874965887e-06,5.215038069527949e-07,5.1244954380930444e-06,2.770741060412334e-07
2.419818513611479,5.18163546655094e-05,9.458271719632847e-06,4.430048010572663e-07,4.9652948174223135e-06,3.728016646659505e-07
2.4298177636677245,3.08806587167122e-05,1.1144713013975177e-05,4.296180497584495e-07,4.8780734679321355e-06,5.965441638998407e-07
2.4398170137239705,3.164099112371005e-05,9.592981435548535e-06,4.07299373372728e-07,4.74580688748206e-06,6.863499484491722e-07
2.449816263780216,4.058756623103711e-05,6.981730537406253e-06,3.1151109476022976e-07,4.6536329854370134e-06,6.239002291487827e-07
2.4598155138364617,3.178108346526798e-05,5.8896209143841826e-06,4.2603136111776656e-07,4.563355978044366e-06,4.802507629435026e-07
2.4698147638927077,4.996040431606609e-05,5.555095051610907e-06,3.388199596362375e-07,4.453869452862291e-06,1.9105008623266322e-07
2.4798140139489533,3.386721308801641e-05,5.940039300351563e-06,3.3418782211883183e-07,4.365810621681507e-06,5.115267842770353e-07
2.4898132640051993,3.970161595286717e-05,4.893196474015341e-06,3.338525246535204e-07,4.27974233769291e-06,2.465149942011076e-07
2.499812514061445,3.6048903395175925e-05,6.945068543245084e-06,2.7688045611063774e-07,4.18019243258807e-06,2.3581753583591676e-07
2.509811764117691,2.8633494406439734e-05,3.546127366375047e-06,3.1009072382214343e-07,4.135427847838941e-06,1.4492575853908973e-07
2.5198110141739365,3.22567570961355e-05,5.7013750248799455e-06,2.639482377181282e-07,4.063049719416033e-06,2.5629741656765214e-07
2.5298102642301825,2.006889552277369e-05,4.777284696358868e-06,2.7218783040990086e-07,3.961632361070786e-06,1.4925219812739227e-07
2.539809514286428,3.4786089330924374e-05,3.6444017376697024e-06,2.600929439407809e-07,3.8804971548596605e-06,4.0564590330343494e-07
2.549808764342674,2.306172273863107e-05,3.730538503634818e-06,2.3756114116464026e-07,3.822679307261903e-06,1.7529397499326137e-07
2.5598080143989197,2.69501121664701e-05,2.9193018849866047e-06,2.607380290264159e-07,3.741107030871359e-06,3.190304807580559e-07
2.5698072644551653,2.7870836258961116e-05,2.8814902683237196e-06,2.2573819203916496e-07,3.6786612887488214e-06,4.91068682838658e-07
2.5798065145114113,2.3182988690596342e-05,2.9399334591960758e-06,2.343004024155559e-07,3.5930485714663766e-06,4.038761140247604e-07
2.589805764567657,2.4410346725091162e-05,3.00702995848352e-06,2.1583338320857137e-07,3.5296944264754254e-06,5.773557395985025e-07
2.599805014623903,1.978916969261296e-05,3.0111073723633567e-06,2.166732020467268e-07,3.4944262460214237e-06,6.38561221096346e-07
2.6098042646801485,3.229078470887702e-05,2.4707305357334452e-06,2.1401727521447461e-07,3.402280836684013e-06,7.195776783468104e-07
2.6198035147363945,2.0963153750723588e-05,1.7541407298895564e-06,1.9472106230364646e-07,3.344891921823415e-06,7.619271437552279e-07
2.62980276479264,1.929718986181585e-05,1.1911589660256453e-06,2.0456043148186175e-07,3.2893475739395777e-06,5.204611882619017e-07
2.639802014848886,1.9679832284369176e-05,1.8177093847477824e-06,1.963118252727123e-07,3.2330772598419645e-06,5.011155957010403e-07
2.6498012649051317,1.6630293807279035e-05,1.8393047424989744e-06,1.9363640641704413e-07,3.1643599538813645e-06,1.8440139024722123e-07
2.6598005149613777,1.4328852158574786e-05,2.1277419525013975e-06,1.827306000467017e-07,3.119598922033667e-06,2.1751453542912654e-07
2.6697997650176233,1.892822455561621e-05,1.9038219121197088e-06,1.784571265638749e-07,3.066244109112776e-06,8.132465202053937e-08
2.679799015073869,2.1377370905978852e-05,1.584756822883783e-06,1.7858031370390839e-07,3.0118365676393234e-06,1.371841227240369e-07
2.689798265130115,1.453744985249888e-05,1.3997985438443695e-06,1.759124600110653e-07,2.954437455582741e-06,6.851313225482595e-08
2.6997975151863605,1.4724175540646086e-05,8.992612314227562e-07,1.732906059264152e-07,2.914053064761334e-06,5.4489419160837267e-08
2.7097967652426065,1.8687596796199765e-05,1.1373255130847698e-06,1.586429247558406e-07,2.8453581749506107e-06,7.58962892817483e-08
2.719796015298852,1.3129651690507662e-05,1.3667059784138953e-06,1.492487285389818e-07,2.800473861387705e-06,2.8600285430300327e-08
2.729795265355098,1.229584620766982e-05,8.878251610980442e-07,1.595574789935956e-07,2.745249842539461e-06,7.09135633520795e-08
2.7397945154113437,1.3270026198996196e-05,7.964115719147145e-07,1.526383105123152e-07,2.6928142504387246e-06,6.52410712015109e-08
2.7497937654675897,1.5437878581531852e-05,8.700524003243423e-07,1.529641826704219e-07,2.644796676534477e-06,3.706556542889318e-08
2.7597930155238353,1.1485178401408927e-05,6.975330774321172e-07,1.4873870723006806e-07,2.5976156051599966e-06,6.962689319678653e-08
2.7697922655800813,1.2429025406504504e-05,7.326917809244934e-07,1.4143591386628566e-07,2.5515793168199776e-06,2.4656246933297004e-08
2.779791515636327,1.0527612262194234e-05,7.749045856219337e-07,1.4203827406500902e-07,2.5010569071416694e-06,3.31396320873216e-08
2.7897907656925724,1.0154115172220439e-05,7.494467332050822e-07,1.4010177969456166e-07,2.4642927368883908e-06,2.2546672547896848e-08
2.7997900157488185,1.1457043427748653e-05,6.089912621790379e-07,1.3817900715397353e-07,2.415929286214799e-06,1.7941145435886204e-08
2.809789265805064,1.1504709178692884e-05,5.396417307282598e-07,1.3432086237467854e-07,2.363163712942603e-06,3.258743435458654e-08
2.81978851586131,8.316275187552948e-06,5.52447426058892e-07,1.312486296735476e-07,2.3346949062695236e-06,5.005663622898673e-08
2.8297877659175557,1.188892019198831e-05,5.51884489529674e-07,1.2786775284430004e-07,2.291577454495678e-06,3.226332751726355e-08
2.8397870159738017,8.3659023361085e-06,5.143713172233871e-07,1.2442937376539304e-07,2.253242570806292e-06,2.580397890698041e-08
2.8497862660300473,8.300783206084058e-06,5.359359551722252e-07,1.24653140571788e-07,2.2127424982182467e-06,2.182682435739117e-08
2.8597855160862933,1.013135522578009e-05,5.930244218622168e-07,1.2258388404766565e-07,2.164670020812705e-06,1.707187451122597e-08
2.869784766142539,7.585978249114097e-06,4.4455650805445357e-07,1.1762666861804233e-07,2.1368718456571863e-06,1.8161794876660854e-08
2.8797840161987844,6.86573225636928e-06,3.974544915069871e-07,1.1902617358528983e-07,2.100393593703478e-06,9.357656124442513e-09
2.8897832662550305,1.0868381410043934e-05,4.5370037358786974e-07,1.1726142350020985e-07,2.0699520522113697e-06,2.8169096061850547e-08
2.899782516311276,7.908456189099282e-06,3.8204088484699163e-07,1.171017078701781e-07,2.033071623343029e-06,1.496200497644894e-08
2.909781766367522,8.280435230518184e-06,3.906656842950875e-07,1.1256755434487209e-07,2.003227670334194e-06,1.5031276316860152e-08
2.9197810164237676,7.696494749923546e-06,4.6113242960237793e-07,1.0947832856732469e-07,1.9703529315318874e-06,2.0954275704226073e-08
2.9297802664800137,6.144145712604469e-06,3.9178629222996255e-07,1.0799953544825407e-07,1.9336264524216405e-06,2.5158215941548412e-08
2.9397795165362592,6.513223279670352e-06,3.471030401315733e-07,1.0862887133413095e-07,1.9087515394553377e-06,1.665736259223393e-08
2.9497787665925053,7.64178206375918e-06,3.4182171455682913e-07,1.0341760771723855e-07,1.8761254326883037e-06,1.4372586479810968e-08
2.959778016648751,5.8206043515318605e-06,3.203209961812416e-07,1.0491207523744198e-07,1.8505166800844063e-06,8.117874381299422e-09
2.969777266704997,7.164925745898021e-06,3.460579336323711e-07,1.0086478760253619e-07,1.820988483432954e-06,8.538245423661848e-09
2.9797765167612424,5.952400836523758e-06,3.6767826925477797e-07,1.015634561464667e-07,1.7926925807522914e-06,8.42521792338779e-09
2.989775766817488,6.55192823022092e-06,3.61060012295459e-07,1.0000258456470354e-07,1.7686629752238176e-06,8.573590187978157e-09
2.999775016873734,5.9840898796170485e-06,3.3330228562779867e-07,9.781766990553407e-08,1.7459913148969354e-06,5.724256754901244e-09
3.0097742669299796,7.365262031588796e-06,3.290325384513303e-07,9.572891833202584e-08,1.7083048432303223e-06,5.837350153124167e-09
3.0197735169862256,4.708158936246058e-06,3.1506174098910015e-07,9.442545504977066e-08,1.6846809775164085e-06,1.0282874438055701e-08
3.0297727670424712,6.778305828970914e-06,3.199909033671392e-07,9.340292181390868e-08,1.6572246367672683e-06,9.911779771556494e-09
3.0397720170987172,4.398931019644596e-06,3.1150179945021545e-07,9.192847828217064e-08,1.6242915999351002e-06,4.594626256588239e-09
3.049771267154963,6.27997407644815e-06,2.882928592570561e-07,8.885298276365359e-08,1.6054371181777455e-06,5.704607195833441e-09
3.059770517211209,6.069245761894043e-06,2.8375827231499824e-07,8.882762218089729e-08,1.568712305370574e-06,3.240917183036109e-09
3.0697697672674544,4.684295846975378e-06,2.684839740350481e-07,8.688838781993399e-08,1.54678416445367e-06,4.9353140710187545e-09
3.0797690173237005,5.409328163162414e-06,2.8283982309958413e-07,8.437450382230593e-08,1.5236155576858431e-06,3.7848678259348945e-09
3.089768267379946,4.732545747684463e-06,2.7963676557972385e-07,8.47455573480697e-08,1.4970021248044065e-06,4.408233027231032e-09
3.0997675174361916,5.087990811214518e-06,2.784830170077552e-07,8.135996511172635e-08,1.4765341530701151e-06,2.9268521054742812e-09
3.1097667674924376,4.814045932564943e-06,2.6669166985961057e-07,7.99360180690601e-08,1.452816224420152e-06,4.117202972563979e-09
3.119766017548683,4.551633993434729e-06,2.44325640689719e-07,7.946776430821218e-08,1.4324655127458749e-06,3.4051563592497494e-09
3.1297652676049292,4.718973099123211e-06,2.428223546403141e-07,7.784138019157257e-08,1.4086688614926358e-06,2.435759535118419e-09
3.139764517661175,4.978906342579967e-06,2.4509768943011753e-07,7.713592441662e-08,1.3844305774567973e-06,2.877810523605255e-09
3.149763767717421,3.95770728294782e-06,2.542281151482135e-07,7.620713892278171e-08,1.36307204210582e-06,4.216209308177437e-09
3.1597630177736664,4.768343445389355e-06,2.460801602285709e-07,7.375353716035755e-08,1.3422679945110948e-06,3.2692594340794005e-09
3.1697622678299124,3.7532824900217056e-06,2.4443882493927945e-07,7.294920068350573e-08,1.322101086373464e-06,2.91121194532416e-09
3.179761517886158,4.494224963348036e-06,2.2115285697486274e-07,7.208074006634926e-08,1.3004707293377435e-06,1.7281387845899377e-09
3.189760767942404,4.3974829290743255e-06,2.2102970691368857e-07,7.10593857149755e-08,1.2862227392412558e-06,2.7411946132128855e-09
3.1997600179986496,3.609525564757001e-06,2.1693852995371992e-07,6.99097081712131e-08,1.2663532252410223e-06,3.374494693586765e-09
3.209759268054895,4.25676562387201e-06,2.1983490266252834e-07,6.971065593672368e-08,1.2487942135758137e-06,3.3659058291612557e-09
3.219758518111141,3.855808171927098e-06,2.258962442916377e-07,6.837999724348588e-08,1.2285929744284639e-06,2.246847365982382e-09
3.229757768167387,3.7206443530306387e-06,2.2094898980679683e-07,6.766505254222636e-08,1.2139522160319923e-06,1.7826314859416595e-09
3.239757018223633,3.6705658546078512e-06,2.093222992845449e-07,6.643343547637914e-08,1.1913482318717998e-06,1.9081904827395377e-09
3.2497562682798784,3.449297223922153e-06,1.979390732092336e-07,6.553906443769708e-08,1.1767660353972873e-06,2.3761930157340886e-09
3.2597555183361244,3.7389671492638705e-06,2.0171255048787532e-07,6.391821561522675e-08,1.160584938993823e-06,2.1121919430704794e-09
3.26975476839237,3.519387378953529e-06,1.9477672387535966e-07,6.371400987444524e-08,1.1443665188742565e-06,1.670956254362764e-09
3.279754018448616,3.1820328533746747e-06,2.0053195152784223e-07,6.291502414272416e-08,1.1301878243078066e-06,1.6530334508781392e-09
3.2897532685048616,3.5951785596201905e-06,1.9951349134443454e-07,6.168284448212916e-08,1.114178667354231e-06,2.0811360475022075e-09
3.2997525185611076,3.2356806346928196e-06,1.9406366941361233e-07,6.108370435848358e-08,1.0994035253710493e-06,2.1779478362947956e-09
3.309751768617353,3.4794317945045255e-06,1.8770964099931359e-07,5.992988491538864e-08,1.0795946492314236e-06,1.7516071238847027e-09
3.319751018673599,3.098274304860846e-06,1.790737062557236e-07,5.8972852152001506e-08,1.0648233634876971e-06,1.5760107718442432e-09
3.329750268729845,3.1387186183171627e-06,1.8269755602387383e-07,5.835184514943486e-08,1.052890862851619e-06,1.6243931057205104e-09
3.3397495187860904,3.3202638914484326e-06,1.852211849209536e-07,5.7211017680202824e-08,1.037237144964167e-06,1.5511350224240284e-09
3.3497487688423364,3.001991655792414e-06,1.745170563574521e-07,5.581566850546473e-08,1.0168589222530511e-06,1.4939743349601795e-09
3.359748018898582,3.0495043658406055e-06,1.7493504555382267e-07,5.503934483586945e-08,1.0069908714620468e-06,1.9084619814468625e-09
3.369747268954828,2.8137533990815435e-06,1.731197141927933e-07,5.49583844142131e-08,9.893163100597303e-07,1.7495226155015504e-09
3.3797465190110736,2.9506011086446814e-06,1.7000043564914027e-07,5.421199018595548e-08,9.768493543249665e-07,1.8168558792769094e-09
3.3897457690673196,2.746147542510969e-06,1.6826921909170252e-07,5.3713150867245986e-08,9.628614508643555e-07,1.5677074866959626e-09
3.399745019123565,2.7195613707495607e-06,1.671243851408557e-07,5.250441341424605e-08,9.488008348741433e-07,1.4060205290155181e-09
3.409744269179811,2.7588504909236705e-06,1.6187363527907868e-07,5.192611655516295e-08,9.342052843619095e-07,1.3582515767359134e-09
3.419743519236057,2.7631477297644156e-06,1.5322503086211286e-07,5.043014200613315e-08,9.205145215573547e-07,1.2918011805521062e-09
3.4297427692923024,2.685570665117623e-06,1.5757263106640216e-07,4.967032172652542e-08,9.077530480816713e-07,1.3494322691810903e-09
3.4397420193485484,2.5215718268881926e-06,1.5578330307982311e-07,4.9568728934270834e-08,8.951830459969439e-07,1.4556437478668411e-09
3.449741269404794,2.714997205295662e-06,1.5221440221007327e-07,4.904577254131179e-08,8.836053052305958e-07,1.4118859241430422e-09
3.45974051946104,2.4791183244672654e-06,1.5017169842994238e-07,4.799238868714857e-08,8.734780748042455e-07,1.415382702159984e-09
3.4697397695172856,2.520553972453583e-06,1.490040757456961e-07,4.78234416787121e-08,8.613463783371511e-07,1.3553466134225879e-09
3.4797390195735316,2.364468023485607e-06,1.455988661319079e-07,4.7456917595328454e-08,8.485135232740787e-07,1.1754038598545344e-09
3.489738269629777,2.49021779059193e-06,1.4539972748114156e-07,4.6347139475894105e-08,8.353111985503811e-07,1.119866411552499e-09
3.499737519686023,2.542466007277593e-06,1.4172544744995554e-07,4.5443530734695906e-08,8.266198538580736e-07,1.1891429471145787e-09
3.509736769742269,2.3189859755224218e-06,1.410962371925848e-07,4.5397071104166205e-08,8.144809942813726e-07,1.2182571372471032e-09
3.519736019798515,2.4017758443769395e-06,1.3742884226114355e-07,4.471766671079399e-08,8.050431617944717e-07,1.2817264543836796e-09
3.5297352698547604,2.298360859738981e-06,1.334364963588137e-07,4.423772223298897e-08,7.928914372380595e-07,1.2242280860751438e-09
3.539734519911006,2.3670498312561576e-06,1.3616899926185865e-07,4.3300879119397436e-08,7.844233241436944e-07,1.2262491160776504e-09
3.549733769967252,2.197866180949892e-06,1.3400702738858106e-07,4.2565912581485416e-08,7.729291959551512e-07,1.1832079773036054e-09
3.5597330200234976,2.214716083936944e-06,1.302599076353745e-07,4.216865112441902e-08,7.640956633817781e-07,1.1623054887353069e-09
3.5697322700797436,2.1885680972233146e-06,1.297627307794885e-07,4.187384410063512e-08,7.520892541422081e-07,1.11617462946504e-09
3.579731520135989,2.1773327585892824e-06,1.2791219818818946e-07,4.0775445409338855e-08,7.448464723407438e-07,1.1220352341999006e-09
3.589730770192235,2.165173278556426e-06,1.2647628355899293e-07,4.0506503191026567e-08,7.351159183185481e-07,1.041175045411356e-09
3.5997300202484808,2.0908892911214437e-06,1.2365702469700768e-07,3.9955334912088416e-08,7.266458974285209e-07,1.0272025464837259e-09
3.609729270304727,2.114074440921987e-06,1.235906001482928e-07,3.9514332198882746e-08,7.154532115474274e-07,1.0009592926131913e-09
3.6197285203609724,2.0476200627533984e-06,1.2035525582240183e-07,3.9155754455138064e-08,7.04959762944203e-07,1.1027739701116417e-09
3.629727770417218,2.0775444018186684e-06,1.1965299681389139e-07,3.8065158129418344e-08,6.978805354321132e-07,1.048952301126e-09
3.639727020473464,1.9859462234099525e-06,1.1791904130147176e-07,3.757371245503063e-08,6.873146497960914e-07,1.1005053572884132e-09
3.6497262705297095,2.006056509907779e-06,1.1550547339940557e-07,3.728928008911196e-08,6.772429893877054e-07,9.966569038743872e-10
3.6597255205859556,1.93638242997172e-06,1.1487736347756943e-07,3.7078174471421724e-08,6.694260437413585e-07,1.042392955694082e-09
3.669724770642201,1.9692805151935547e-06,1.1327838543686301e-07,3.614539126643289e-08,6.595128430807792e-07,9.479786017631578e-10
3.679724020698447,1.8896892746157376e-06,1.1082851571166155e-07,3.563470372725837e-08,6.527731964305857e-07,9.809904642688233e-10
3.6897232707546928,1.8933937397096804e-06,1.0959843539865223e-07,3.527153983198783e-08,6.446229604624448e-07,8.767056679947592e-10
3.6997225208109388,1.835527461831775e-06,1.0796270958774106e-07,3.51371419304215e-08,6.355319577767833e-07,9.863328901372186e-10
3.7097217708671844,1.854313312379021e-06,1.0546569625085353e-07,3.473304377028734e-08,6.269487538056423e-07,9.175765629547351e-10
3.7197210209234304,1.7778838911552098e-06,1.050478740013075e-07,3.413988104694748e-08,6.181708316672962e-07,9.124750672598123e-10
3.729720270979676,1.7927711086636768e-06,1.0444811462164475e-07,3.363972543057095e-08,6.11034486751442e-07,8.498348384143435e-10
3.7397195210359215,1.7494085687236392e-06,1.0310189417186266e-07,3.3504108524568737e-08,6.029876423141861e-07,8.764879152469807e-10
3.7497187710921676,1.7531077326479053e-06,1.0055591251333872e-07,3.2798212981563506e-08,5.948644977149718e-07,8.684059602603256e-10
3.759718021148413,1.698271600554942e-06,9.948948033198084e-08,3.2649816372889406e-08,5.884347217112936e-07,7.978916804255291e-10
3.769717271204659,1.710019177481651e-06,9.986297930266774e-08,3.2011457551061396e-08,5.815530446118933e-07,8.46031735725645e-10
3.7797165212609047,1.6773898762114994e-06,9.687360363038163e-08,3.1753982338624326e-08,5.737772774720046e-07,7.675415379469725e-10
3.7897157713171508,1.6626920764262177e-06,9.63633434945959e-08,3.128020926527704e-08,5.662137330433104e-07,8.136632839080832e-10
3.7997150213733963,1.606746363150275e-06,9.433781244948247e-08,3.1249439185921954e-08,5.614447837584967e-07,8.222382610333514e-10
3.8097142714296424,1.6250475530435702e-06,9.493527743709597e-08,3.046872830847081e-08,5.525715348117787e-07,7.991737370179293e-10
3.819713521485888,1.5975493738208586e-06,9.227668305252757e-08,3.0135965861326395e-08,5.468596124500553e-07,8.427065586253738e-10
3.829712771542134,1.5694695284804764e-06,9.109222941118693e-08,2.983538497639588e-08,5.397272573202208e-07,7.556672020718394e-10
3.8397120215983795,1.543681603944988e-06,8.964223619298695e-08,2.951980401062289e-08,5.327207892809345e-07,7.422798279314505e-10
3.849711271654625,1.5502912311781554e-06,8.968322192241002e-08,2.9142225956097855e-08,5.27767820794063e-07,7.670700423676694e-10
3.859710521710871,1.5157659988115504e-06,8.920066748158187e-08,2.8952275489310835e-08,5.2186950684844e-07,7.54152437404805e-10
3.8697097717671167,1.4988057873370504e-06,8.748976339707569e-08,2.8206669627546653e-08,5.153820807257164e-07,7.674523890181699e-10
3.8797090218233627,1.484497715913951e-06,8.585784212699706e-08,2.7975846932018677e-08,5.094665779694389e-07,7.49894009065819e-10
3.8897082718796083,1.4691610733650136e-06,8.550827374989185e-08,2.784902239621682e-08,5.029220037041463e-07,7.256529413718201e-10
3.8997075219358543,1.4349179492148442e-06,8.474490606124094e-08,2.740342242290651e-08,4.973668018403139e-07,6.718685938506076e-10
3.9097067719921,1.4427377078936717e-06,8.40225812918452e-08,2.7150935919027504e-08,4.916590966853876e-07,6.991583388971382e-10
3.919706022048346,1.416466101317033e-06,8.136141806230252e-08,2.671212331116808e-08,4.867252408045136e-07,7.302409480298275e-10
3.9297052721045915,1.394872277304079e-06,8.196677507436522e-08,2.7122627345975585e-08,4.805575280870231e-07,7.308953106993508e-10
3.9397045221608376,1.3788801374078236e-06,8.069329544677768e-08,2.617276188469551e-08,4.7573338683323175e-07,6.71434822544715e-10
3.949703772217083,1.3769130631069137e-06,7.983678949091314e-08,2.5711039232337644e-08,4.7046233529683395e-07,6.898276284811405e-10
3.9597030222733287,1.3465433126400316e-06,7.86896321989829e-08,2.5766935394463254e-08,4.6557156168727825e-07,6.385689402836767e-10
3.9697022723295747,1.337322724588911e-06,7.806197067465219e-08,2.5799704790595113e-08,4.5980557736229276e-07,6.500062573040008e-10
3.9797015223858203,1.3272198390920668e-06,7.754038725670708e-08,2.478979689775688e-08,4.5487522204567687e-07,6.840238698419983e-10
3.9897007724420663,1.306699475976539e-06,7.591507546594296e-08,2.4700703540480158e-08,4.4933358679674783e-07,6.253890509999126e-10
3.999700022498312,1.2896822022770566e-06,7.592928116502843e-08,2.4561095095030795e-08,4.45272499236794e-07,6.377876852421716e-10
4.009699272554558,1.2814194187243344e-06,7.46968895304485e-08,2.4301691615053512e-08,4.409956620133582e-07,6.61102975431855e-10
4.0196985226108035,1.2678660276948794e-06,7.357346170916772e-08,2.3924616991173822e-08,4.366998979277065e-07,5.910921643990867e-10
4.029697772667049,1.2543906609271104e-06,7.262365242802263e-08,2.3616962985837232e-08,4.3222021930406793e-07,6.243100234095342e-10
4.039697022723296,1.2429761246958835e-06,7.21178868128934e-08,2.3568181087777777e-08,4.27465458612871e-07,6.242477643096053e-10
4.049696272779541,1.2280044594835816e-06,7.228467077014023e-08,2.3433598365802743e-08,4.2250405578001673e-07,6.154256451996918e-10
4.059695522835787,1.214999305159645e-06,7.014006292378629e-08,2.3053607817106836e-08,4.1899659203806085e-07,5.627599683987541e-10
4.069694772892032,1.2052387935538366e-06,7.007690361202336e-08,2.2661298322489593e-08,4.1378952129373023e-07,6.14119104613909e-10
4.079694022948278,1.1900596357148099e-06,6.846225315095034e-08,2.2497238415778165e-08,4.090254369441754e-07,5.989312319154685e-10
4.089693273004524,1.1774248808139665e-06,6.849583885524526e-08,2.2154697949449847e-08,4.04258138474484e-07,5.584941525201531e-10
4.09969252306077,1.1647254106124892e-06,6.779690751073007e-08,2.1903632643628583e-08,4.0015404619136487e-07,5.479131412408369e-10
4.1096917731170155,1.1543958799311165e-06,6.717113594687774e-08,2.1925533451281903e-08,3.967383318227452e-07,5.889463090371553e-10
4.119691023173261,1.1401270202796702e-06,6.558622204765043e-08,2.1665756587828155e-08,3.921215342426577e-07,5.355844767307423e-10
4.1296902732295075,1.136516750050286e-06,6.587748339043369e-08,2.1416634972168832e-08,3.889703769997642e-07,5.543189809680389e-10
4.139689523285753,1.114309808935344e-06,6.465767274128607e-08,2.1161774966303754e-08,3.847272362219546e-07,5.446480982746185e-10
4.149688773341999,1.112081101753397e-06,6.470048697601656e-08,2.121941202156067e-08,3.8169408985810254e-07,5.282914449381955e-10
4.159688023398244,1.0939778911013214e-06,6.341914148480851e-08,2.0671030021223628e-08,3.774499822092768e-07,5.339939757377712e-10
4.16968727345449,1.0859337539209825e-06,6.280824123756589e-08,2.064011380302215e-08,3.738433000969655e-07,4.964289304596594e-10
4.179686523510736,1.0800130461198038e-06,6.280194085867787e-08,2.0496260604806188e-08,3.696485683214521e-07,5.245948354167043e-10
4.189685773566982,1.066179189837335e-06,6.22172488087354e-08,2.0048335541234435e-08,3.6714818211925146e-07,5.192892923089314e-10
4.1996850236232275,1.0535819592345602e-06,6.114646570353953e-08,2.0085838102870034e-08,3.625037538417175e-07,5.064165886022586e-10
4.209684273679473,1.0481676283928571e-06,6.057554784331117e-08,1.9844602480192234e-08,3.597564284304133e-07,4.968201269680473e-10
4.2196835237357195,1.0357467180563833e-06,6.057416559578896e-08,1.9842764425676188e-08,3.563809120241468e-07,4.954115655400709e-10
4.229682773791965,1.0268766064526118e-06,5.989832934826306e-08,1.9496349939321442e-08,3.524632192528228e-07,4.999921206951511e-10
4.239682023848211,1.0156611639791103e-06,5.8884110767902377e-08,1.9226286434894566e-08,3.4876651243686266e-07,4.885085744557115e-10
4.249681273904456,1.0032382242646236e-06,5.798410795977604e-08,1.9083545988358808e-08,3.4542662971851184e-07,4.645847940968901e-10
4.259680523960703,9.965786609412857e-07,5.808738755519681e-08,1.899631493679121e-08,3.4188959840015565e-07,4.71699400487013e-10
4.269679774016948,9.856729964962262e-07,5.747929505158913e-08,1.8810848915902665e-08,3.3879899786051025e-07,4.846113474887889e-10
4.279679024073194,9.751872757751037e-07,5.6900025447320294e-08,1.8513390380634342e-08,3.3589735336921744e-07,4.537657567398256e-10
4.2896782741294395,9.67544688094695e-07,5.602538220674704e-08,1.8062789209514575e-08,3.3328091990680894e-07,4.5782948167423374e-10
4.299677524185685,9.58264593315751e-07,5.557490776149024e-08,1.8156255911372242e-08,3.3001981938288273e-07,4.73088144150707e-10
4.3096767742419315,9.496420234037326e-07,5.499430018500868e-08,1.8144906297057612e-08,3.2724495424794606e-07,4.660642445591828e-10
4.319676024298177,9.452336486790601e-07,5.4140433946718484e-08,1.7751164828167096e-08,3.241409168250541e-07,4.437296239492558e-10
4.329675274354423,9.327815325605223e-07,5.436108380794621e-08,1.7604787910327497e-08,3.207618003157792e-07,4.420089801554373e-10
4.339674524410668,9.23477322433896e-07,5.362668446284403e-08,1.74812500191571e-08,3.181152328687391e-07,4.491672722002552e-10
4.349673774466915,9.168737942074615e-07,5.3533548337183735e-08,1.7409901456664585e-08,3.1472428655465574e-07,4.397098377369132e-10
4.35967302452316,9.107115205141054e-07,5.282689061016586e-08,1.716866057476267e-08,3.123513336566455e-07,4.4597253431621387e-10
4.369672274579406,8.989346036397367e-07,5.2735972150194844e-08,1.700111403801101e-08,3.095017546161597e-07,4.081199345454882e-10
4.3796715246356515,8.92488043098525e-07,5.172764421094488e-08,1.6918728568039273e-08,3.0691186103441046e-07,4.195130270109963e-10
4.389670774691897,8.857818536883054e-07,5.144472883236931e-08,1.647649098649075e-08,3.0397478949112304e-07,4.328862431408212e-10
4.3996700247481435,8.790184442363774e-07,5.067127832662107e-08,1.6545117328456287e-08,3.0164485900461876e-07,4.2136712332332504e-10
4.409669274804389,8.700010327798716e-07,5.055974447054611e-08,1.6304450365921402e-08,2.9885262652921994e-07,4.221417137033627e-10
4.419668524860635,8.615276665243781e-07,5.011095517279071e-08,1.6168175321955823e-08,2.96388108858089e-07,4.240667905088683e-10
4.42966777491688,8.555055905402197e-07,4.938409511250576e-08,1.5912066998474052e-08,2.9329113575469253e-07,4.144725717884747e-10
4.439667024973127,8.503791537421523e-07,4.903751241197807e-08,1.5961795838780807e-08,2.90967122981033e-07,3.9103840392147193e-10
4.449666275029372,8.347612616357779e-07,4.857409369524351e-08,1.5697545322265523e-08,2.885206244158282e-07,3.9355709287480433e-10
4.459665525085618,8.34491430896905e-07,4.81812287726353e-08,1.555435759044124e-08,2.861101587698221e-07,4.0354980144289587e-10
4.4696647751418634,8.25862285571431e-07,4.776967914622986e-08,1.5633731482735267e-08,2.836784404955008e-07,4.1671732113319167e-10
4.47966402519811,8.2011884667457e-07,4.6979917602163654e-08,1.5185061999954674e-08,2.813190893976247e-07,4.044554846824977e-10
4.4896632752543555,8.102715276679232e-07,4.678684341555871e-08,1.5273736456057448e-08,2.785730709427377e-07,3.886118134288132e-10
4.499662525310601,8.014925865514067e-07,4.6664017278805986e-08,1.4986938408523395e-08,2.761795914299286e-07,3.912874762768474e-10
4.509661775366847,7.96764863256153e-07,4.610959339974313e-08,1.5021724827634515e-08,2.741551309581295e-07,4.0480155327307414e-10
4.519661025423092,7.899339297628661e-07,4.5778759531328536e-08,1.4818834070562942e-08,2.71598937806931e-07,3.8413581511441753e-10
4.529660275479339,7.839488012880472e-07,4.514186305464808e-08,1.494633154086703e-08,2.692739036075726e-07,3.6428163091948066e-10
4.539659525535584,7.751708057749476e-07,4.478528631787911e-08,1.4620691432736487e-08,2.6735447517718887e-07,3.85833595302532e-10
4.54965877559183,7.702627611524134e-07,4.429860854768503e-08,1.4513670960680249e-08,2.6487893790751426e-07,3.7985606514768236e-10
4.559658025648075,7.666431507760736e-07,4.4359854493896595e-08,1.45230787944296e-08,2.6279244007706443e-07,3.8475908396490245e-10
4.569657275704322,7.615319406336618e-07,4.3719499364647663e-08,1.4292166782231998e-08,2.6100077956246205e-07,3.5500846900146366e-10
4.5796565257605675,7.504873860896216e-07,4.352511050477125e-08,1.4094298608156437e-08,2.5866061986298494e-07,3.397084253758499e-10
4.589655775816813,7.474302828412566e-07,4.3146922701119363e-08,1.3974098281208544e-08,2.5651650762649416e-07,3.470213929305308e-10
4.599655025873059,7.39588457819884e-07,4.280861561033735e-08,1.409045234592469e-08,2.544069596164294e-07,3.5695313183160357e-10
4.609654275929304,7.337583698910532e-07,4.202393490641986e-08,1.38799617713209e-08,2.520730793923827e-07,3.545570370781423e-10
4.619653525985551,7.262169607862431e-07,4.174038699206809e-08,1.3695080325175022e-08,2.5030048004106586e-07,3.3113015705389933e-10
4.629652776041796,7.227114257363e-07,4.183013023389916e-08,1.3640459711137194e-08,2.4831041135336297e-07,3.365184132857034e-10
4.639652026098042,7.176127228839175e-07,4.14641365247429e-08,1.3552705668947292e-08,2.4644692262542667e-07,3.523436768088238e-10
4.649651276154287,7.11251882026891e-07,4.092986353621303e-08,1.3413687156778962e-08,2.4441087000402477e-07,3.325435539086665e-10
4.659650526210534,7.063835032887528e-07,4.047522719152192e-08,1.3382214979361883e-08,2.4266422741779843e-07,3.4359018139397394e-10
4.6696497762667795,7.012344530270353e-07,4.0651158990251715e-08,1.3175922016072291e-08,2.4072783369993947e-07,3.4339953042060154e-10
4.679649026323025,6.955980283651129e-07,3.988813682106548e-08,1.3132970229227854e-08,2.3889759316397976e-07,3.2758196054609907e-10
4.689648276379271,6.859562573532715e-07,3.9734838143900495e-08,1.291949373174309e-08,2.3693752437151592e-07,3.375299146160652e-10
4.699647526435516,6.809652318680156e-07,3.91480452127106e-08,1.3080476581244437e-08,2.3500352786291985e-07,3.2677927506539944e-10
4.709646776491763,6.792738182935118e-07,3.961663090698359e-08,1.2805233800822968e-08,2.3347442064922543e-07,3.25930348493206e-10
4.719646026548008,6.72044933557162e-07,3.8836807165743324e-08,1.2640344701234226e-08,2.3160224218274028e-07,3.227990679261862e-10
4.729645276604254,6.684388438173072e-07,3.865018906161855e-08,1.2582992184948653e-08,2.2992438933051196e-07,3.232849224417407e-10
4.739644526660499,6.634704284310298e-07,3.838324150568779e-08,1.2509034461122361e-08,2.2807002593197732e-07,3.209808581449281e-10
4.749643776716746,6.577654195576216e-07,3.830631702405555e-08,1.2369420836107342e-08,2.2650348496105267e-07,3.36957048805926e-10
4.7596430267729914,6.541727837858817e-07,3.789321162151126e-08,1.2352895066766086e-08,2.2455872806014584e-07,3.11604976811485e-10
4.769642276829237,6.489687381653419e-07,3.72254921369219e-08,1.2282760350758828e-08,2.226320420493617e-07,2.9386058409781176e-10
4.779641526885483,6.421509049273306e-07,3.7241484505541163e-08,1.2031567148510832e-08,2.2102762159022147e-07,3.047431157165379e-10
4.789640776941729,6.391661548965115e-07,3.6971236021733313e-08,1.2004695067048868e-08,2.1912347354783846e-07,2.9520175512005486e-10
4.799640026997975,6.322967043689486e-07,3.6739951337211265e-08,1.2006726732746267e-08,2.1763471179767323e-07,2.9794726518666055e-10
4.80963927705422,6.290183039643564e-07,3.642033974480801e-08,1.1869446462319508e-08,2.1598948841766465e-07,3.0831128219116045e-10
4.819638527110466,6.251226894659696e-07,3.617334872437053e-08,1.1763604623742264e-08,2.1442293680532229e-07,3.094932986050505e-10
4.829637777166711,6.190196707797968e-07,3.597411828766568e-08,1.1700528306772505e-08,2.1289732008237732e-07,2.9227638273803483e-10
4.839637027222958,6.131498149005898e-07,3.572695908864055e-08,1.1646903587280732e-08,2.114708645104007e-07,2.926539985528327e-10
4.849636277279203,6.09692838283438e-07,3.515292845161066e-08,1.144658483333078e-08,2.100504119116937e-07,3.0191137568244274e-10
4.859635527335449,6.069618581735793e-07,3.514887197243807e-08,1.142509077254444e-08,2.0832538162414294e-07,2.9218491797871145e-10
4.869634777391695,6.023088170052022e-07,3.4874350438324394e-08,1.1327914543588145e-08,2.0685796949314711e-07,2.8615494643627484e-10
4.879634027447941,5.966365818763057e-07,3.4561858526338164e-08,1.122907926218674e-08,2.049537536222754e-07,2.839808460546285e-10
4.889633277504187,5.935452785693472e-07,3.415445440787618e-08,1.1169651876905031e-08,2.039865817822947e-07,2.81553774773132e-10
4.899632527560432,5.898763414725774e-07,3.389853183808357e-08,1.106087177846273e-08,2.0251008164169285e-07,2.8267573459826043e-10
4.909631777616678,5.821224658246655e-07,3.3808207567027086e-08,1.103674868289297e-08,2.0105647639456296e-07,2.8354719451816154e-10
4.919631027672923,5.808801798147994e-07,3.3433657960547214e-08,1.0903194725064958e-08,1.9981879412362114e-07,2.73021879129612e-10
4.92963027772917,5.749730385119409e-07,3.3175801564697594e-08,1.0860478975761368e-08,1.9804339642790043e-07,2.755578225943685e-10
4.939629527785415,5.717019258656936e-07,3.3024808815955445e-08,1.0773988261878135e-08,1.970632241514722e-07,2.696958491537621e-10
4.949628777841661,5.685107089151174e-07,3.272427835607429e-08,1.0673487096609516e-08,1.950787809889828e-07,2.6285849704292175e-10
4.959628027897907,5.635705318110308e-07,3.237530335709842e-08,1.0681023874020438e-08,1.9394307766079668e-07,2.7210486308000945e-10
4.969627277954153,5.613711423680278e-07,3.243118658229466e-08,1.0560065808826864e-08,1.9217568093260383e-07,2.683614887203719e-10
4.979626528010399,5.565842645257846e-07,3.212833654934602e-08,1.0413593779000397e-08,1.9123640269737767e-07,2.663510112694656e-10
4.989625778066644,5.522307474408692e-07,3.167288283178193e-08,1.0389894320019058e-08,1.8982084198714228e-07,2.5231071054993453e-10
4.99962502812289,5.494054831506743e-07,3.15635420845531e-08,1.0444187185744173e-08,1.8846639461622363e-07,2.6195063309037487e-10
5.009624278179136,5.447093216535191e-07,3.129612431621838e-08,1.0265784377556697e-08,1.8718767864146593e-07,2.6054065413932093e-10
5.019623528235382,5.41605841771868e-07,3.1213590342888366e-08,1.0201165796467502e-08,1.8612005579765695e-07,2.596448769628794e-10
5.029622778291627,5.373298793962936e-07,3.0759563621850544e-08,1.0095293539651215e-08,1.8486565295487146e-07,2.592695490101229e-10
5.039622028347873,5.31947902606936e-07,3.0866166330134486e-08,1.004983752078876e-08,1.832905878417381e-07,2.5979837387892224e-10
5.049621278404119,5.298235672954304e-07,3.05461303807405e-08,9.927377969430864e-09,1.821917543654495e-07,2.520175513019709e-10
5.059620528460365,5.252833752200154e-07,3.03452290647101e-08,9.94437502163357e-09,1.8090044828737488e-07,2.479918681634272e-10
5.069619778516611,5.216678255731145e-07,3.011869736934425e-08,9.827682728798293e-09,1.7985951744821814e-07,2.5274981524034036e-10
5.079619028572856,5.191702476058807e-07,2.9840750182974795e-08,9.744675168162617e-09,1.7882911520766676e-07,2.46183590771517e-10
5.089618278629102,5.172654894455807e-07,2.9871672969741637e-08,9.698654683822801e-09,1.774871899023894e-07,2.5072369845101505e-10
5.099617528685348,5.108013747751377e-07,2.923004692396081e-08,9.626754540754883e-09,1.7637246930883234e-07,2.448472973232227e-10
5.109616778741594,5.087520303832829e-07,2.9472116808443825e-08,9.63392896631555e-09,1.7486502661367943e-07,2.4326838536626464e-10
5.119616028797839,5.045917867758808e-07,2.90018202756271e-08,9.466064509518535e-09,1.738052553798149e-07,2.430959738271147e-10
5.129615278854085,5.018882979649224e-07,2.9321271844334014e-08,9.43689200904248e-09,1.726390170289371e-07,2.3223903578979221e-10
5.1396145289103305,4.99154510024972e-07,2.8491132069103184e-08,9.42379872883747e-09,1.7152838690140576e-07,2.4272902128611725e-10
5.149613778966577,4.963627119106276e-07,2.860067276291631e-08,9.360438607785793e-09,1.7067586837616488e-07,2.3699459450014233e-10
5.159613029022823,4.921096778226079e-07,2.8455895313342067e-08,9.33265347645462e-09,1.6946583176217963e-07,2.3959835539445647e-10
5.169612279079068,4.906106430824891e-07,2.831967019598703e-08,9.209483615856831e-09,1.683304642420436e-07,2.3067768194149188e-10
5.179611529135314,4.863684469275844e-07,2.797414124394133e-08,9.203953125076702e-09,1.674486160968382e-07,2.318799821614726e-10
5.18961077919156,4.831230337038201e-07,2.787728003720768e-08,9.135030718363044e-09,1.6600935784441624e-07,2.3039284801637115e-10
5.199610029247806,4.812918519436662e-07,2.7660702738135754e-08,9.037082943814055e-09,1.650825454627842e-07,2.2749898383919867e-10
5.209609279304051,4.762327717852499e-07,2.7492447474293153e-08,9.01219684860308e-09,1.638512060649294e-07,2.256014774224122e-10
5.219608529360297,4.733119414915764e-07,2.7361219527989203e-08,8.926034958373086e-09,1.6267096460005324e-07,2.2511514673706748e-10
5.2296077794165425,4.704099081483448e-07,2.6802450394662867e-08,8.830214043590904e-09,1.619515496565775e-07,2.1718604915046618e-10
5.239607029472789,4.68057345344788e-07,2.706203143038306e-08,8.833264148984994e-09,1.6073021016649667e-07,2.247944263492504e-10
5.249606279529035,4.6593548881790533e-07,2.671618082239275e-08,8.766816751895682e-09,1.5974720831961917e-07,2.2747539984891332e-10
5.25960552958528,4.6128922219391057e-07,2.6658984526962916e-08,8.687706208305623e-09,1.5897208079665577e-07,2.2098027974819733e-10
5.269604779641526,4.5866891615462444e-07,2.6265681308533726e-08,8.60629288733623e-09,1.5806926124450922e-07,2.190810144465898e-10
5.279604029697772,4.552308281688643e-07,2.6358393301625084e-08,8.66672860913127e-09,1.568524732163074e-07,2.1695672436884437e-10
5.289603279754018,4.538649284802794e-07,2.6225683769075503e-08,8.520942649143156e-09,1.5593315026326436e-07,2.1512444773043382e-10
5.299602529810263,4.505988889519097e-07,2.5794101721229127e-08,8.505779685185802e-09,1.5465494769107983e-07,2.1203273971024206e-10
5.309601779866509,4.4839781094970405e-07,2.5734306500881243e-08,8.4095733038617e-09,1.5392590673360565e-07,2.1041784492811258e-10
5.319601029922755,4.4371011318542137e-07,2.5435617407181447e-08,8.404806659884507e-09,1.530177207903914e-07,2.0451168286240773e-10
5.329600279979001,4.4199251409774063e-07,2.561421345874845e-08,8.386908861075344e-09,1.5201187364403773e-07,2.0941134963562257e-10
5.339599530035247,4.4052074609830843e-07,2.5306527143423564e-08,8.26926978045602e-09,1.5123159744258097e-07,2.114355349857404e-10
5.349598780091492,4.3776855028353217e-07,2.5140896986971644e-08,8.246501403280093e-09,1.5014038513228943e-07,2.0096570673917058e-10
5.359598030147738,4.346271908101668e-07,2.487981702214438e-08,8.175424801069325e-09,1.4915099139067566e-07,2.093174360638665e-10
5.369597280203984,4.306713713612016e-07,2.4793605876449654e-08,8.136930621521153e-09,1.4835954866258624e-07,2.156534341056555e-10
5.37959653026023,4.280253929096458e-07,2.4807765892866106e-08,8.118646280854176e-09,1.472997084599069e-07,2.0583651692331988e-10
5.389595780316475,4.2584604165082904e-07,2.4544237838604868e-08,8.03693934373889e-09,1.464244879188339e-07,2.0728329542331348e-10
5.399595030372721,4.2290698602855654e-07,2.452904433917321e-08,7.964031273557957e-09,1.4543128135765168e-07,1.9812564031941024e-10
5.409594280428967,4.206067279364322e-07,2.4187162264880665e-08,7.981193888067204e-09,1.4477472171543668e-07,1.9509618233544362e-10
5.419593530485213,4.1777111959494705e-07,2.410497422603871e-08,7.895417034975019e-09,1.4390100554390445e-07,1.9875104353878246e-10
5.4295927805414586,4.15775493694175e-07,2.406184602303701e-08,7.838937954037208e-09,1.4301731092665794e-07,2.0324981942336813e-10
5.439592030597704,4.1363285669691326e-07,2.385585070810777e-08,7.792496799006125e-09,1.4231831878850793e-07,1.987595426460035e-10
5.44959128065395,4.102396907055058e-07,2.369999004838447e-08,7.803375957321227e-09,1.4152379353201142e-07,2.003955720747886e-10
5.459590530710196,4.0852098405191685e-07,2.3351545810661895e-08,7.702312994959473e-09,1.4040582534163183e-07,1.9932383066159797e-10
5.469589780766442,4.0615977666043436e-07,2.3334541187370583e-08,7.673654596943469e-09,1.396857147383812e-07,1.9638659862096924e-10
5.479589030822687,4.040641947677044e-07,2.325113708004447e-08,7.599475774529208e-09,1.3872626104524957e-07,1.882900696085029e-10
5.489588280878933,4.0160226799906616e-07,2.294934116426133e-08,7.520357818424636e-09,1.3789876038512755e-07,1.8506735304584863e-10
5.499587530935179,3.992142615661254e-07,2.3034723609522072e-08,7.493706202741662e-09,1.3723602277258497e-07,1.80236248076771e-10
5.509586780991425,3.959601314794794e-07,2.2686158770995094e-08,7.482021778376739e-09,1.3653913531618122e-07,1.9032786386023459e-10
5.5195860310476705,3.954159905446292e-07,2.266032696953124e-08,7.3950046202118e-09,1.3580603258557153e-07,1.8993437844035856e-10
5.529585281103916,3.9210661298391863e-07,2.2626810906047136e-08,7.415208666648496e-09,1.3516417145656462e-07,1.8892121767982038e-10
5.539584531160163,3.8973278542709527e-07,2.2725314147338136e-08,7.32412470878848e-09,1.3406113200492335e-07,1.9042540874768444e-10
5.549583781216408,3.874504564472504e-07,2.2131750602078817e-08,7.303488315319489e-09,1.3337160970634326e-07,1.8196164877548553e-10
5.559583031272654,3.8600024279412147e-07,2.2325070984728455e-08,7.275049445009559e-09,1.3246246985148378e-07,1.8705990020771756e-10
5.569582281328899,3.8371737865166264e-07,2.2031209947291616e-08,7.2186287573031395e-09,1.3168121680727819e-07,1.8219453610982219e-10
5.579581531385145,3.810704054491707e-07,2.208898424711634e-08,7.204834265467107e-09,1.309005599980366e-07,1.8288365432093188e-10
5.589580781441391,3.7823938733859457e-07,2.1729963735479656e-08,7.111227919994798e-09,1.3023518644660552e-07,1.7691074910961467e-10
5.599580031497637,3.7712608658775503e-07,2.1587287015167427e-08,7.125704304844228e-09,1.2955986770534778e-07,1.785178797012287e-10
5.6095792815538825,3.745561950936129e-07,2.167382746011358e-08,7.0706472681419636e-09,1.2889672875890768e-07,1.7482360555255133e-10
5.619578531610128,3.7250309320747715e-07,2.1498749455512398e-08,7.048182825829052e-09,1.281786096419597e-07,1.771650225170915e-10
5.629577781666375,3.698970638585323e-07,2.137887333112655e-08,6.9799310706999655e-09,1.27466022177794e-07,1.7912084052178705e-10
5.63957703172262,3.679752943490436e-07,2.0989599078345064e-08,6.92506357696677e-09,1.266681239771553e-07,1.7222625994007565e-10
5.649576281778866,3.6524463498963807e-07,2.1212920833478634e-08,6.919187365759715e-09,1.2594853080396188e-07,1.755886115291616e-10
5.659575531835111,3.640955525451004e-07,2.1097216508134707e-08,6.86112337130291e-09,1.250838568974542e-07,1.670493676110954e-10
5.669574781891357,3.6219683223922693e-07,2.077361027757472e-08,6.826155075645009e-09,1.2442155250902013e-07,1.7197854690941946e-10
5.679574031947603,3.6069187233331154e-07,2.0749259377490453e-08,6.771892303440052e-09,1.2373060031579147e-07,1.6695572840035503e-10
5.689573282003849,3.591815381784972e-07,2.0569566441856837e-08,6.749001148555268e-09,1.2309014575798048e-07,1.7197563449102484e-10
5.6995725320600945,3.564785032222224e-07,2.061957979974535e-08,6.726238596169403e-09,1.2244075573833497e-07,1.702599267798507e-10
5.70957178211634,3.5424864345936565e-07,2.0319652905804918e-08,6.675979218592204e-09,1.2181040663321896e-07,1.6625698779755943e-10
5.7195710321725866,3.5168304477867195e-07,2.021865974609758e-08,6.628114884839145e-09,1.2108740192668086e-07,1.7734721460505333e-10
5.729570282228832,3.4997248520944305e-07,2.0144854328735137e-08,6.602242677585793e-09,1.2037888283636104e-07,1.6225843320866937e-10
5.739569532285078,3.475974031002254e-07,2.0119828660459576e-08,6.509971109090903e-09,1.1983188726418597e-07,1.6629156920838556e-10
5.749568782341323,3.457635066331164e-07,1.990576694578292e-08,6.555331796434915e-09,1.191660872234935e-07,1.656708280420995e-10
5.759568032397569,3.445641045112155e-07,1.967727519038399e-08,6.448630653316904e-09,1.1858648289512531e-07,1.6247145229573345e-10
5.769567282453815,3.4300717062029557e-07,1.9847818049809093e-08,6.485677199413958e-09,1.179188504494685e-07,1.594390156449859e-10
5.779566532510061,3.406067171977849e-07,1.9602067168711186e-08,6.376711454483266e-09,1.1741527527118338e-07,1.6585990950901722e-10
5.7895657825663065,3.3888521125645646e-07,1.9526056304622628e-08,6.42688204075353e-09,1.167028828357348e-07,1.6455776147009056e-10
5.799565032622552,3.3772061784346064e-07,1.933555025386621e-08,6.305065055615854e-09,1.1611217707102298e-07,1.559676133818102e-10
5.8095642826787985,3.359090233812932e-07,1.939254374225113e-08,6.331175050310741e-09,1.1534334929450107e-07,1.595833741450269e-10
5.819563532735044,3.335700676532701e-07,1.91640438151845e-08,6.262761579466558e-09,1.1472362060309806e-07,1.576010688390374e-10
5.82956278279129,3.3159058704029874e-07,1.920586986683826e-08,6.220010502476048e-09,1.1402015798551514e-07,1.5774916735518837e-10
5.839562032847535,3.3041346481834444e-07,1.8943699659385147e-08,6.220770479501271e-09,1.1343432758481447e-07,1.5646296267536005e-10
5.849561282903782,3.283288112946275e-07,1.889423077522232e-08,6.161006935177891e-09,1.1296664488257049e-07,1.5842408641147407e-10
5.859560532960027,3.2738070979978226e-07,1.8843109198119068e-08,6.143308979379802e-09,1.1243641309793607e-07,1.567187288917432e-10
5.869559783016273,3.2517843439720524e-07,1.8659970471483705e-08,6.106536892772992e-09,1.1189269636524473e-07,1.5138525902630074e-10
5.8795590330725185,3.2338711363449226e-07,1.871978682450288e-08,6.067845290156268e-09,1.1138803874144028e-07,1.5778783251127167e-10
5.889558283128764,3.219470472669577e-07,1.8459093866298546e-08,6.0539856314766835e-09,1.1073663778068469e-07,1.5574146698881116e-10
5.8995575331850105,3.2026874235213344e-07,1.8445847828925642e-08,6.028160458609204e-09,1.1004890348667885e-07,1.5275845285970808e-10
5.909556783241256,3.178216175350804e-07,1.8315593162286685e-08,5.9855308153450846e-09,1.093447126083199e-07,1.5594488142212443e-10
5.919556033297502,3.163150898410273e-07,1.8162046390021015e-08,5.982140688957531e-09,1.0880111899435657e-07,1.5412830093045358e-10
5.929555283353747,3.1558815290895476e-07,1.816376445473376e-08,5.9350780428316635e-09,1.0833878343149429e-07,1.5441741484039378e-10
5.939554533409994,3.135043853809775e-07,1.807255938402051e-08,5.909334837895481e-09,1.0795603915515321e-07,1.5158696752789137e-10
5.949553783466239,3.12001761966891e-07,1.787594560800377e-08,5.884610378933076e-09,1.0732161816401359e-07,1.486394239108142e-10
5.959553033522485,3.104529413339747e-07,1.782211147548514e-08,5.899473788712005e-09,1.068409818472336e-07,1.4342463086589213e-10
5.9695522835787305,3.097120003832447e-07,1.7849299940970975e-08,5.834208764360422e-09,1.0634544669605474e-07,1.4437644536339461e-10
5.979551533634976,3.0771982810162375e-07,1.7581766462824424e-08,5.763073621719308e-09,1.0563064141275579e-07,1.4499273611250164e-10
5.9895507836912225,3.0627264756731977e-07,1.7553865601918046e-08,5.7889209117271656e-09,1.0511638664141719e-07,1.4945968087741045e-10
5.999550033747468,3.0366399287144193e-07,1.7409720739075602e-08,5.72005315413705e-09,1.0454456288053743e-07,1.4177743854942474e-10
6.009549283803714,3.0256466614282136e-07,1.7454845657486545e-08,5.707547229069352e-09,1.0395388655701653e-07,1.4696366499346273e-10
6.019548533859959,3.013903496057106e-07,1.724017256491592e-08,5.642423205246242e-09,1.0337741168246144e-07,1.3978897550699096e-10
6.029547783916206,3.0023587889322877e-07,1.73147320723911e-08,5.68595900723663e-09,1.0302756934745547e-07,1.4233736861802446e-10
6.039547033972451,2.9782611249600115e-07,1.713136722767356e-08,5.629384166499976e-09,1.0250880227744207e-07,1.363229957410548e-10
6.049546284028697,2.966758352357727e-07,1.700917444206382e-08,5.573711526530763e-09,1.0209619768122965e-07,1.3969445974377416e-10
6.0595455340849425,2.948545728168745e-07,1.699707153860329e-08,5.5538645065034365e-09,1.0152530079352861e-07,1.4275159408894402e-10
6.069544784141189,2.939349422435922e-07,1.684398766176678e-08,5.536419541849228e-09,1.010031504314839e-07,1.4471392944374548e-10
6.0795440341974345,2.9188920255682963e-07,1.678135310763853e-08,5.5229336848252985e-09,1.0035885938991457e-07,1.409944450523152e-10
6.08954328425368,2.896758987042383e-07,1.6604150932756836e-08,5.470066664598758e-09,9.989842512025511e-08,1.3297896145402005e-10
6.099542534309926,2.8952892946335276e-07,1.6608109534757477e-08,5.467884564205962e-09,9.937224230195438e-08,1.3392473922556072e-10
6.109541784366171,2.87548670726984e-07,1.65342769115264e-08,5.437547658438186e-09,9.899627243136148e-08,1.342587201026758e-10
6.119541034422418,2.8613288734156765e-07,1.6432971527614444e-08,5.354806391943372e-09,9.857923284155671e-08,1.3373350940608394e-10
6.129540284478663,2.8514250000170305e-07,1.6358859906237625e-08,5.354693291019654e-09,9.813031261869514e-08,1.3535036786823342e-10
6.139539534534909,2.8414452920981363e-07,1.621957422905848e-08,5.366047230119001e-09,9.76371058756257e-08,1.3828395375694363e-10
6.149538784591154,2.8184729159884204e-07,1.6226239708849755e-08,5.303077076173404e-09,9.711810277779275e-08,1.3338422271937647e-10
6.159538034647401,2.8071382043515123e-07,1.604176158267174e-08,5.29055736216527e-09,9.667190197374475e-08,1.3424187862331648e-10
6.1695372847036465,2.7942672117672276e-07,1.6058044826076047e-08,5.2828805436794575e-09,9.61173873700051e-08,1.3523965787344787e-10
6.179536534759892,2.774784767011749e-07,1.6045166449237363e-08,5.226366859919193e-09,9.56278620350135e-08,1.2913375739519992e-10
6.189535784816138,2.765759009050438e-07,1.6025944351735907e-08,5.178393915505398e-09,9.518269882981981e-08,1.3055862631125031e-10
6.199535034872383,2.756009485454868e-07,1.5846954622029992e-08,5.196712236500995e-09,9.471225978668955e-08,1.2963160977636565e-10
6.20953428492863,2.7402056465632263e-07,1.568723852772986e-08,5.140126077500129e-09,9.436747136608665e-08,1.3043630384258024e-10
6.219533534984875,2.7296242761202333e-07,1.57034011813855e-08,5.133026741436917e-09,9.386428459892446e-08,1.292913850651652e-10
6.229532785041121,2.720937733288223e-07,1.5621195853468658e-08,5.107106999554791e-09,9.356782154159837e-08,1.2597073920235154e-10
6.239532035097366,2.702849756036805e-07,1.5561142422926378e-08,5.070363271884981e-09,9.315162701565583e-08,1.2625302218118614e-10
6.249531285153613,2.697485415331831e-07,1.5330833953798952e-08,5.09053642785201e-09,9.254899648730592e-08,1.2681968255025912e-10
6.2595305352098585,2.677111261342227e-07,1.542439398346925e-08,5.046626798017403e-09,9.21654688003297e-08,1.2686901502110578e-10
6.269529785266104,2.6640835511827246e-07,1.5303002477175325e-08,5.022083094095711e-09,9.165536993071371e-08,1.2555963548268052e-10
6.27952903532235,2.6567489834616193e-07,1.5306665424197344e-08,4.9881467542248425e-09,9.120269128018089e-08,1.2356297120115125e-10
6.289528285378596,2.648028339923286e-07,1.5165050253088865e-08,4.997358823818709e-09,9.083479713415187e-08,1.2579998496849743e-10
6.299527535434842,2.636602119016305e-07,1.506643609300158e-08,4.92965645496201e-09,9.044382810422875e-08,1.2307143166325665e-10
6.309526785491087,2.624873537478129e-07,1.508691812883929e-08,4.9164983704863695e-09,9.013553184533531e-08,1.2364046909573404e-10
6.319526035547333,2.6044802108507e-07,1.4931592281961658e-08,4.900071300371741e-09,8.958124225800808e-08,1.2837179453423437e-10
6.329525285603578,2.598545170744188e-07,1.4922624254412745e-08,4.891713424640218e-09,8.92216328808332e-08,1.2366958340269558e-10
6.339524535659825,2.5844838591491153e-07,1.4788195507015376e-08,4.844060151309584e-09,8.872700879364151e-08,1.193593260025503e-10
6.3495237857160705,2.5696165134772825e-07,1.4752431854832278e-08,4.858842781303872e-09,8.827448043597447e-08,1.1891930787043586e-10
6.359523035772316,2.549917142226081e-07,1.4773579988946719e-08,4.8167988839032165e-09,8.796380211001185e-08,1.191196473792874e-10
6.369522285828562,2.5527582392126436e-07,1.4564318054397256e-08,4.788140021284851e-09,8.754231898297568e-08,1.19946238978526e-10
6.379521535884808,2.5394214281164e-07,1.4548278682844893e-08,4.757643251114565e-09,8.716817636684292e-08,1.2002711246451794e-10
6.389520785941054,2.528949208267938e-07,1.4435979501528295e-08,4.7716123236996065e-09,8.676214505156333e-08,1.1951797569164096e-10
6.399520035997299,2.5125945285876347e-07,1.4455733081940346e-08,4.690054421004089e-09,8.638866486652384e-08,1.1799144434285618e-10
6.409519286053545,2.497368313979018e-07,1.432534803951438e-08,4.683852189724385e-09,8.594051167781713e-08,1.2302100580821989e-10
6.41951853610979,2.4881354222486967e-07,1.4333992322812864e-08,4.6931058340186514e-09,8.554500182091239e-08,1.205576611800955e-10
6.429517786166037,2.477505955769929e-07,1.4210919853754512e-08,4.643454062898948e-09,8.519403024668852e-08,1.148430550295914e-10
6.439517036222282,2.460891394786394e-07,1.4178782046758684e-08,4.626860565243556e-09,8.479901023255495e-08,1.176326295318551e-10
6.449516286278528,2.450383972008134e-07,1.407544813904142e-08,4.621868446942982e-09,8.437634729203764e-08,1.1433747636131914e-10
6.459515536334774,2.4457211760929783e-07,1.4029080251374658e-08,4.607199560641126e-09,8.404880722502426e-08,1.1791906211917034e-10
6.46951478639102,2.4300087138319297e-07,1.3994040809079005e-08,4.564294063681574e-09,8.373449644571124e-08,1.1758213804899812e-10
6.479514036447266,2.423001830347149e-07,1.3851783455231575e-08,4.555448568559393e-09,8.337815706948913e-08,1.1450583240993293e-10
6.489513286503511,2.410896128061076e-07,1.3870983132564961e-08,4.505135865237513e-09,8.298480667083809e-08,1.1385493801905648e-10
6.499512536559757,2.397151329531106e-07,1.3835169538730579e-08,4.5348817760514985e-09,8.254114386687448e-08,1.149005473494561e-10
6.509511786616002,2.3880331994878973e-07,1.3728775467065198e-08,4.492834628024009e-09,8.216544883591071e-08,1.13503363426558e-10
6.519511036672249,2.3784705917347245e-07,1.3691553874811195e-08,4.4820667518616144e-09,8.179687657874335e-08,1.0943004846178157e-10
6.529510286728494,2.364517312535895e-07,1.35720947426308e-08,4.456502274661312e-09,8.143086270464226e-08,1.1453951785432174e-10
6.53950953678474,2.3558383928219982e-07,1.3623294844722586e-08,4.443198181628913e-09,8.112635770694278e-08,1.0929806205977402e-10
6.549508786840986,2.3469847804959244e-07,1.3490644672942031e-08,4.414482944979857e-09,8.076968880367612e-08,1.0983764436715942e-10
6.559508036897232,2.340848418675056e-07,1.3546129678734963e-08,4.393370710923376e-09,8.03688758944654e-08,1.1154582822484688e-10
6.569507286953478,2.328145693373012e-07,1.340585704262032e-08,4.38684534977428e-09,8.01296547466811e-08,1.1223676312757893e-10
6.579506537009723,2.316120240720341e-07,1.3299817176433435e-08,4.3594259457610555e-09,7.980475950742274e-08,1.1040667979743433e-10
6.589505787065969,2.3099557433226845e-07,1.3270705970655803e-08,4.316915204571871e-09,7.944594184335875e-08,1.1073581518942986e-10
6.599505037122215,2.2978513995144748e-07,1.3247596270565217e-08,4.345827828598436e-09,7.904729886111446e-08,1.120345786451395e-10
6.609504287178461,2.286824056376043e-07,1.321626673150336e-08,4.328607367025834e-09,7.863195377303835e-08,1.0690748056336318e-10
6.619503537234706,2.2696360859873977e-07,1.302530337634996e-08,4.294773080207443e-09,7.828780765422703e-08,1.0702805012198499e-10
6.629502787290952,2.269344479131838e-07,1.303450243045854e-08,4.243573345764693e-09,7.79598248579188e-08,1.0639508844764393e-10
6.639502037347198,2.2610229383330553e-07,1.3033475049982058e-08,4.257303377571568e-09,7.771713981058407e-08,1.0353655811540007e-10
6.649501287403444,2.254686766786874e-07,1.2962139205564477e-08,4.225577806077278e-09,7.73964962418179e-08,1.0911115559302703e-10
6.65950053745969,2.2393802568125474e-07,1.2808795735122678e-08,4.204784282849614e-09,7.709441113672305e-08,1.0542353543476519e-10
6.669499787515935,2.2321217453863307e-07,1.2771281590733363e-08,4.197081072533223e-09,7.674389320198349e-08,1.0404730922251424e-10
6.679499037572181,2.2166580268785737e-07,1.2828543513860146e-08,4.172258084339291e-09,7.641103095865369e-08,1.0826736210420146e-10
6.689498287628427,2.2110413291212086e-07,1.2699296555263255e-08,4.176966783591424e-09,7.596741356715383e-08,1.0637688461816728e-10
6.699497537684673,2.1993615605249413e-07,1.2592292970919683e-08,4.1166736543815095e-09,7.572326364486717e-08,1.0336521096637333e-10
6.709496787740918,2.1924988944311912e-07,1.256253681440706e-08,4.136155101236751e-09,7.539359374113681e-08,1.0502128867052299e-10
6.719496037797164,2.1809339855041043e-07,1.2519465604000433e-08,4.0956592278772204e-09,7.506887955405458e-08,1.0479491493190249e-10
6.72949528785341,2.1769119097452307e-07,1.248330845877625e-08,4.072929281174089e-09,7.475666945615762e-08,1.0251372766995873e-10
6.739494537909656,2.168591245873813e-07,1.2344697856194335e-08,4.080234835074899e-09,7.450419611743462e-08,1.0422458575050979e-10
6.749493787965902,2.157637980146106e-07,1.2344438103391054e-08,4.0647860026140255e-09,7.417487965781412e-08,1.0133152096154514e-10
6.759493038022147,2.14590630911608e-07,1.2303843812316417e-08,4.011899447973688e-09,7.38821409917808e-08,1.0385992890999613e-10
6.769492288078393,2.14337883563698e-07,1.2312047617709017e-08,4.0038999772944756e-09,7.352597832416296e-08,1.0229206386024947e-10
6.779491538134639,2.123996955717362e-07,1.2230780657090161e-08,4.015577987973743e-09,7.322488463425808e-08,1.0183975812145809e-10
6.789490788190885,2.1211907185660986e-07,1.2188374917350884e-08,3.987055491210993e-09,7.289473918872528e-08,1.0006841741240711e-10
6.79949003824713,2.1161548694577896e-07,1.215388233774587e-08,3.979542573691406e-09,7.260274184233384e-08,9.650760613449847e-11
6.809489288303376,2.1054940297490294e-07,1.2097244182269578e-08,3.9648470720869634e-09,7.238046056943062e-08,9.807552658354315e-11
6.819488538359622,2.0942802208238964e-07,1.2020246363745538e-08,3.9343097438685115e-09,7.211471222556482e-08,9.770610264676392e-11
6.829487788415868,2.0860638782974128e-07,1.1987331801936913e-08,3.915575620128679e-09,7.174359105733171e-08,1.0120519082275252e-10
6.839487038472114,2.081131505116938e-07,1.1924712731279628e-08,3.925376483013155e-09,7.145841103715322e-08,9.821349345320498e-11
6.849486288528359,2.070866382238299e-07,1.1896704538149547e-08,3.8854054645189635e-09,7.122217491861461e-08,9.957236545010835e-11
6.859485538584605,2.0588103685813777e-07,1.1817904978129353e-08,3.871370309432558e-09,7.085888519593221e-08,9.864484629976185e-11
6.869484788640851,2.0495474764822262e-07,1.181394844563106e-08,3.8700105455661e-09,7.05040435192965e-08,9.608769209087035e-11
6.879484038697097,2.0484990943318395e-07,1.177672666971577e-08,3.8517619172245834e-09,7.030776812697651e-08,9.717467525780837e-11
6.889483288753342,2.0326091869478304e-07,1.1654278280837832e-08,3.823029768640289e-09,6.99958233202774e-08,9.340991703977096e-11
6.899482538809588,2.0243564876969677e-07,1.1613016399416263e-08,3.815660435286346e-09,6.97548050272015e-08,9.546551143651575e-11
6.909481788865834,2.0205581811847394e-07,1.1552491506603114e-08,3.80119948854122e-09,6.946884651085854e-08,9.696866156878827e-11
6.91948103892208,2.014956677156687e-07,1.1561600030371994e-08,3.767645187559508e-09,6.92217297391152e-08,9.533375702863199e-11
6.929480288978326,2.0001738101822324e-07,1.152591779977053e-08,3.766499382447866e-09,6.8992401153329e-08,9.307550328989814e-11
6.939479539034571,1.9947663390817115e-07,1.1469099974453255e-08,3.765535930689164e-09,6.865106442598117e-08,9.559204054285777e-11
6.949478789090817,1.9858624458588452e-07,1.140394972617084e-08,3.7188112722011466e-09,6.831513910652269e-08,9.752304874134606e-11
6.959478039147063,1.9788912286001762e-07,1.1390914857454389e-08,3.7254052529169304e-09,6.801959990905339e-08,9.316515361532676e-11
6.969477289203309,1.9689704018600503e-07,1.132556151050862e-08,3.7227702668270176e-09,6.77856122604588e-08,9.284862044205282e-11
6.979476539259554,1.965551364463122e-07,1.1221747101669882e-08,3.7043123938171475e-09,6.745835205110708e-08,9.230398122820564e-11
6.9894757893158,1.9557499940950784e-07,1.1203370147601645e-08,3.659850985734209e-09,6.729654993710813e-08,9.539214634603532e-11
6.999475039372046,1.952739008287653e-07,1.1186458795891815e-08,3.686329816965993e-09,6.702925280813126e-08,9.484370477284305e-11
7.009474289428292,1.943448172939888e-07,1.1217811260004553e-08,3.664617386161933e-09,6.678395968753141e-08,9.332710112594996e-11
7.019473539484538,1.935174944881076e-07,1.1077414679979657e-08,3.6297753026705394e-09,6.650961193844704e-08,9.037937241107609e-11
7.029472789540783,1.9251136424448065e-07,1.1047788481493638e-08,3.634837518870433e-09,6.623846637839628e-08,9.208802931519865e-11
7.03947203959703,1.9172232419034417e-07,1.1044864642664661e-08,3.611246042433871e-09,6.594747590272727e-08,9.242121925475096e-11
7.049471289653275,1.909766209054842e-07,1.1013084599203274e-08,3.5956975635080513e-09,6.569917587762383e-08,9.177788674787709e-11
7.059470539709521,1.8985406157609324e-07,1.0890488368075284e-08,3.5785630466844453e-09,6.54571322373353e-08,9.122164781551732e-11
7.069469789765766,1.8929185862685815e-07,1.0912009533209982e-08,3.5613621616433654e-09,6.521467697254344e-08,8.990788511834701e-11
7.079469039822012,1.8869560966111308e-07,1.0799621414031279e-08,3.548229303617216e-09,6.499604539658706e-08,8.778097219484829e-11
7.089468289878258,1.8818237538695945e-07,1.0838555299953469e-08,3.5272596940561613e-09,6.4717120676426e-08,8.831728786950105e-11
7.099467539934504,1.8703249002574478e-07,1.0741162574353977e-08,3.5271498852011695e-09,6.451559155506782e-08,8.682981225331886e-11
7.1094667899907495,1.8652262706557298e-07,1.0725435296092761e-08,3.5051754035278503e-09,6.42340027012945e-08,8.703916254998857e-11
7.119466040046995,1.85922532726054e-07,1.0671644505958275e-08,3.501925737995495e-09,6.398927944264421e-08,8.987775889435312e-11
7.129465290103242,1.8534225425044574e-07,1.0646503176755361e-08,3.4849685893045607e-09,6.37187716284005e-08,8.879925830097553e-11
7.139464540159487,1.8427697638633792e-07,1.057209542333232e-08,3.465527034589605e-09,6.347469273185532e-08,8.466671610114561e-11
7.149463790215733,1.8376028318649635e-07,1.0524762824970772e-08,3.44930628159517e-09,6.321737981784417e-08,8.536077016106009e-11
7.159463040271978,1.832395563458829e-07,1.052323427125938e-08,3.4322380733265648e-09,6.295718571557064e-08,8.792944967366397e-11
7.169462290328224,1.822878585232066e-07,1.0470922711155578e-08,3.4240191222837346e-09,6.285880819912782e-08,8.792845364437634e-11
7.17946154038447,1.8197584861246016e-07,1.0388175078504768e-08,3.4099750857887243e-09,6.25372229446666e-08,8.671505147933641e-11
7.189460790440716,1.81034102820989e-07,1.0435850830786308e-08,3.4078812906643805e-09,6.230301493307204e-08,8.692920886547123e-11
7.1994600404969615,1.8032107329785997e-07,1.0387009988873647e-08,3.39417241916297e-09,6.20753071910492e-08,8.642786187342807e-11
7.209459290553207,1.7947531482763463e-07,1.0319671246799034e-08,3.3835843322410987e-09,6.181718019453944e-08,8.627509021408947e-11
7.219458540609454,1.7888946986881e-07,1.029167293139102e-08,3.3518219281370112e-09,6.160368994541368e-08,8.370533550393868e-11
7.229457790665699,1.782402590235845e-07,1.0254779498210346e-08,3.361225622374857e-09,6.134414824625232e-08,8.394293422025503e-11
7.239457040721945,1.775783785219756e-07,1.0223231435155296e-08,3.351525937920113e-09,6.114476573141444e-08,8.423155215403987e-11
7.24945629077819,1.7713485359353947e-07,1.0119414677245495e-08,3.3206634113827652e-09,6.094483788580175e-08,8.218520985224356e-11
7.259455540834436,1.7656366848810361e-07,1.0166300538377986e-08,3.3140534883380707e-09,6.072051364449871e-08,8.176737549134011e-11
7.269454790890682,1.7619024036036992e-07,1.0099618281544018e-08,3.3058216215590124e-09,6.043557971831193e-08,8.412624424267137e-11
7.279454040946928,1.7515925798685627e-07,1.0023222684107345e-08,3.30441919387674e-09,6.020952784881284e-08,8.308811181650838e-11
7.2894532910031735,1.7424647668018206e-07,1.0020207614342999e-08,3.2867238476297102e-09,5.997977065493829e-08,8.399895470680042e-11
7.299452541059419,1.7380389447439147e-07,9.958505895472718e-09,3.2648516434516913e-09,5.974452147873367e-08,8.296868120745008e-11
7.309451791115666,1.7304960712274842e-07,9.965967250096497e-09,3.2620716944508235e-09,5.9555852905234924e-08,8.094172072892809e-11
7.319451041171911,1.7226427349023863e-07,9.839552616323356e-09,3.257499136148252e-09,5.9341097079405537e-08,7.975311876089501e-11
7.329450291228157,1.716481424010069e-07,9.915334860691291e-09,3.2325567570556563e-09,5.915791841600247e-08,7.912106678726012e-11
7.339449541284402,1.7164157890003516e-07,9.806007609617293e-09,3.2273580925209825e-09,5.895373724152844e-08,8.13010827900444e-11
7.349448791340649,1.7091801153672289e-07,9.756339478995266e-09,3.2174899881631966e-09,5.87862512534968e-08,7.955010000129545e-11
7.359448041396894,1.6952292460256163e-07,9.743380180566552e-09,3.202975096211542e-09,5.855191051586932e-08,7.83784173942456e-11
7.36944729145314,1.694397723604809e-07,9.750512298931533e-09,3.186302472775419e-09,5.826501006954378e-08,8.275371748490516e-11
7.3794465415093855,1.68833613818822e-07,9.722845477304264e-09,3.1835021443244622e-09,5.803749978108852e-08,8.010968707565456e-11
7.389445791565631,1.6818381787042177e-07,9.670609208472363e-09,3.159188114010238e-09,5.780514155292603e-08,7.888634109384239e-11
7.3994450416218776,1.6723919853017254e-07,9.63073128687317e-09,3.1573765509244577e-09,5.7602701368038665e-08,7.764448299752267e-11
7.409444291678123,1.6674222232973e-07,9.630694706249451e-09,3.1255489960170173e-09,5.7449507933886845e-08,7.881599528486958e-11
7.419443541734369,1.664473301555264e-07,9.577123972019714e-09,3.1492559786196016e-09,5.721564508878681e-08,7.808526209051071e-11
7.429442791790614,1.65827482826494e-07,9.541884593926342e-09,3.1176985547063434e-09,5.7037704324447165e-08,7.827584307290428e-11
7.439442041846861,1.654388859407267e-07,9.47153062560455e-09,3.10775600538995e-09,5.688438492019252e-08,7.982476707858788e-11
7.449441291903106,1.6462569238430039e-07,9.481465574126087e-09,3.0921376823793933e-09,5.6664203126326526e-08,7.944823732413101e-11
7.459440541959352,1.638007102493382e-07,9.442789141525985e-09,3.0883427754318468e-09,5.647103411763741e-08,7.577514172924318e-11
7.4694397920155975,1.634202214689073e-07,9.408140246133112e-09,3.085333146415232e-09,5.623682869047205e-08,7.705346720769872e-11
7.479439042071843,1.6293992851607526e-07,9.377300893299286e-09,3.056738348800692e-09,5.5998614216974365e-08,7.66645233671053e-11
7.4894382921280895,1.6217815199304936e-07,9.335543463602199e-09,3.049097456086693e-09,5.581278043003979e-08,7.769649164123268e-11
7.499437542184335,1.6172512058474675e-07,9.323770391340823e-09,3.029416024164385e-09,5.5628196497668117e-08,7.575096369041656e-11
7.509436792240581,1.6123318222992728e-07,9.228913305056997e-09,3.0289275564335646e-09,5.543201683182813e-08,7.423536186370573e-11
7.519436042296826,1.6085356724965156e-07,9.212191851705738e-09,3.026459196687073e-09,5.5243025285265184e-08,7.491207881204e-11
7.529435292353073,1.600898737799045e-07,9.171307560878017e-09,3.015658512217711e-09,5.508642924242521e-08,7.605246320045067e-11
7.539434542409318,1.5954921874134567e-07,9.169355773471668e-09,2.9970645297204796e-09,5.485777441905486e-08,7.437093316010253e-11
7.549433792465564,1.587978151520911e-07,9.094989955376883e-09,2.9948180160046036e-09,5.4666846214459365e-08,7.633387701533427e-11
7.5594330425218095,1.586364524254765e-07,9.084540727954136e-09,2.972990784528538e-09,5.447978512867756e-08,7.53957143922971e-11
7.569432292578056,1.578967439437768e-07,9.037655922968672e-09,2.982083079386989e-09,5.425960029303547e-08,7.485668218046717e-11
7.5794315426343015,1.575235108472768e-07,9.033664825522e-09,2.9594077380331424e-09,5.408857146580722e-08,7.252446680867814e-11
7.589430792690547,1.5670331509023013e-07,8.984685755805287e-09,2.952689589916551e-09,5.39164890728442e-08,7.359562323971451e-11
7.599430042746793,1.5642691008983678e-07,8.92487572120121e-09,2.929835335430819e-09,5.376920524615557e-08,7.254055017757259e-11
7.609429292803038,1.560337900936651e-07,8.887947480414904e-09,2.9301196187221815e-09,5.356624795121674e-08,7.38801552391652e-11
7.619428542859285,1.552818549137339e-07,8.914577774724785e-09,2.9170889547442613e-09,5.340919206333561e-08,7.394668664314681e-11
7.62942779291553,1.5466646210814707e-07,8.884275280902164e-09,2.9026259124631066e-09,5.322201685822577e-08,7.395980236549647e-11
7.639427042971776,1.5383308204284285e-07,8.85176698758483e-09,2.899206159286561e-09,5.303064864227421e-08,7.240961056489539e-11
7.6494262930280215,1.5328147236698616e-07,8.812779381913461e-09,2.881031446040129e-09,5.280844517737568e-08,7.241259374596672e-11
7.659425543084268,1.530222927941221e-07,8.796288387304626e-09,2.892199651072187e-09,5.262828384728447e-08,7.304556310255306e-11
7.6694247931405135,1.5241772632678594e-07,8.730410921731484e-09,2.868167290285218e-09,5.2452318574908076e-08,7.217071799911119e-11
7.679424043196759,1.5165936124722605e-07,8.691809578470954e-09,2.847195286138497e-09,5.2271385350381914e-08,7.190315048105432e-11
7.689423293253005,1.5160004767151673e-07,8.695272931011475e-09,2.8414810241703175e-09,5.212721184638285e-08,7.138354803464435e-11
7.69942254330925,1.5133728339168473e-07,8.66828108783556e-09,2.8422523363215554e-09,5.1967544285075866e-08,7.226684726778022e-11
7.709421793365497,1.5075118932411305e-07,8.618307096828603e-09,2.8368548243944567e-09,5.1827632035346415e-08,7.42125924801146e-11
7.719421043421742,1.4980739211422348e-07,8.603509727619754e-09,2.810917726895092e-09,5.158296816931832e-08,7.135788740044266e-11
7.729420293477988,1.492722873355079e-07,8.604678222737575e-09,2.8135140819018898e-09,5.142876706286699e-08,7.084809642190994e-11
7.7394195435342334,1.490229732813823e-07,8.512867183969222e-09,2.805006533536374e-09,5.122787978099029e-08,7.21391254453336e-11
7.74941879359048,1.4846988834213458e-07,8.521631036151202e-09,2.807202831110159e-09,5.105869343188671e-08,6.895469618313241e-11
7.7594180436467255,1.477950725630573e-07,8.470422057604394e-09,2.7841084294264417e-09,5.088717655650933e-08,6.858263232710147e-11
7.769417293702971,1.4738012621134305e-07,8.44456825057041e-09,2.7782102330396684e-09,5.0731336690371564e-08,7.000581401643118e-11
7.779416543759217,1.4696118137120444e-07,8.444166423619503e-09,2.761132317498722e-09,5.054402716696541e-08,7.007276602733485e-11
7.789415793815462,1.4639591162055656e-07,8.409702695966178e-09,2.756886795327939e-09,5.042558722685218e-08,6.920660330853004e-11
7.799415043871709,1.4603846552198924e-07,8.369694681935072e-09,2.745458150746509e-09,5.02782754004866e-08,6.949975830568575e-11
7.809414293927954,1.455909124471207e-07,8.316990613908544e-09,2.7403950093511716e-09,5.0084891761392685e-08,6.897787331312251e-11
7.8194135439842,1.4501119162417313e-07,8.333938223733351e-09,2.7412963853572613e-09,4.9863525903027754e-08,6.921570723511097e-11
7.829412794040445,1.4440630958495032e-07,8.328359520602249e-09,2.7124781498839664e-09,4.969803192707795e-08,6.856349859418158e-11
7.839412044096692,1.4411062797478337e-07,8.254993681911007e-09,2.7105113712659905e-09,4.952466273300054e-08,6.876833184384743e-11
7.8494112941529375,1.4380221756591663e-07,8.238286443135705e-09,2.7016973003703787e-09,4.9371836248716416e-08,6.855391570514586e-11
7.859410544209183,1.4301677728695785e-07,8.234375063412326e-09,2.6961771747845385e-09,4.9231050477285723e-08,6.738742611101373e-11
7.869409794265429,1.427017578331091e-07,8.219627296566577e-09,2.677418890347235e-09,4.9082698620534186e-08,7.013855522444913e-11
7.879409044321675,1.4233691446481755e-07,8.14605885891191e-09,2.6763496387205698e-09,4.893354358428922e-08,6.807161477841323e-11
7.889408294377921,1.4202466961247117e-07,8.160032431229108e-09,2.6757756191426413e-09,4.874979236136547e-08,6.776402694096345e-11
7.899407544434166,1.412964320777821e-07,8.099779761265033e-09,2.658739365940368e-09,4.858670894965202e-08,6.655097653267526e-11
7.909406794490412,1.408134880351353e-07,8.092997519315517e-09,2.651954956255832e-09,4.843102008752865e-08,6.527242587425142e-11
7.919406044546657,1.4024797174059135e-07,8.066754074568353e-09,2.6433770403167147e-09,4.8281847657828785e-08,6.646886924708205e-11
7.929405294602904,1.3998688246993871e-07,8.014214217153868e-09,2.6224004241400404e-09,4.810955468688368e-08,6.615086501237524e-11
7.9394045446591495,1.3957241350542738e-07,8.006307850836867e-09,2.6250917035940847e-09,4.798693563379306e-08,6.624738999033823e-11
7.949403794715395,1.388933326091409e-07,7.961893344478707e-09,2.610235757387747e-09,4.78532608099431e-08,6.666077422981069e-11
7.959403044771641,1.385093803756202e-07,8.000301592698049e-09,2.612370549087462e-09,4.768571728021262e-08,6.592428391312778e-11
7.969402294827887,1.3844777582069433e-07,7.928173516591824e-09,2.6001118058323307e-09,4.7539093063385976e-08,6.605990070403242e-11
7.979401544884133,1.376327962362431e-07,7.899837753226921e-09,2.5892151473245976e-09,4.7379158205466973e-08,6.596502520888465e-11
7.989400794940378,1.3715869993776668e-07,7.843408167712685e-09,2.5847721241818723e-09,4.723289965049756e-08,6.571970087321451e-11
7.999400044996624,1.368500001939164e-07,7.87895936786683e-09,2.5711184346991832e-09,4.7033733710645476e-08,6.467321756017166e-11
8.00939929505287,1.3636064069961486e-07,7.803097358792345e-09,2.566403812439691e-09,4.6871616324153707e-08,6.472363066087799e-11
8.019398545109116,1.3571668471456492e-07,7.799507955091642e-09,2.5596732266036645e-09,4.67552323717114e-08,6.512495109160608e-11
8.02939779516536,1.3548467717183876e-07,7.793782422797728e-09,2.546596069331516e-09,4.660529559958537e-08,6.445210562167934e-11
8.039397045221607,1.3510194786446367e-07,7.750091036933364e-09,2.5434601008206867e-09,4.650976419474194e-08,6.370522969081253e-11
8.049396295277853,1.3478494377854864e-07,7.746272465990144e-09,2.5252743156307804e-09,4.6347135049546773e-08,6.362757184514645e-11
8.059395545334098,1.3409052464934949e-07,7.682057712657408e-09,2.5260331215570518e-09,4.6206714169800373e-08,6.382881431264294e-11
8.069394795390345,1.3369761527942502e-07,7.69820947242148e-09,2.517116111003348e-09,4.607552554927268e-08,6.289316279174448e-11
8.079394045446591,1.3352335762867796e-07,7.625524700659404e-09,2.514482417756308e-09,4.588809676893389e-08,6.178538228430135e-11
8.089393295502836,1.3270219129615601e-07,7.637552158799244e-09,2.5009690790849703e-09,4.57277613846315e-08,6.288893407883903e-11
8.099392545559082,1.3256867053862083e-07,7.60413836760614e-09,2.4889717778388786e-09,4.560215937975516e-08,6.340134392279341e-11
8.109391795615327,1.3200724438473315e-07,7.581016787503614e-09,2.4804568686428814e-09,4.544898317023e-08,6.262522342735032e-11
8.119391045671573,1.3196931406852344e-07,7.53836377349761e-09,2.4820929842070275e-09,4.534496280242116e-08,6.336812446053863e-11
8.12939029572782,1.3119382603515855e-07,7.521357210274648e-09,2.4705061278565073e-09,4.520032833510239e-08,6.382913073429024e-11
8.139389545784065,1.3121707062170198e-07,7.521519941321402e-09,2.4601965839777882e-09,4.5055770353287056e-08,6.196705842392267e-11
8.149388795840311,1.3074469078773676e-07,7.493001896742628e-09,2.4626143281232956e-09,4.492141316879176e-08,6.281269132867323e-11
8.159388045896556,1.3020952140786286e-07,7.45793023782018e-09,2.4539946217245397e-09,4.4786356752320975e-08,6.179036063507115e-11
8.169387295952802,1.2940714570752404e-07,7.435646510060661e-09,2.443616583959419e-09,4.45980047663857e-08,6.105709362295763e-11
8.179386546009049,1.2945835312604375e-07,7.414120541767428e-09,2.4316438633182734e-09,4.4472617932658467e-08,6.150241625830682e-11
8.189385796065293,1.2884049215459637e-07,7.425757404743641e-09,2.4247342060177475e-09,4.433587864600752e-08,6.068336107934722e-11
8.19938504612154,1.284803733777066e-07,7.343721916210593e-09,2.412656008831915e-09,4.4168352031689026e-08,6.012429727272377e-11
8.209384296177786,1.2820185402358238e-07,7.348842964410602e-09,2.407208325993662e-09,4.406026312278224e-08,6.067748310007635e-11
8.219383546234031,1.2773382106169043e-07,7.328035048646941e-09,2.4010238994124226e-09,4.399513390973712e-08,6.018069696856926e-11
8.229382796290277,1.2762436356254677e-07,7.327728851656212e-09,2.392765808745289e-09,4.3835328648297856e-08,5.912207816026808e-11
8.239382046346522,1.2720008273534136e-07,7.304497195398432e-09,2.394210856883999e-09,4.370945591617259e-08,5.772775936381986e-11
8.249381296402769,1.2661243795842238e-07,7.241813248536571e-09,2.3673408190356585e-09,4.3539932100745235e-08,5.894184169546734e-11
8.259380546459015,1.2609871354186195e-07,7.242393290587701e-09,2.3829262008206684e-09,4.3388848546928906e-08,5.985971512846593e-11
8.26937979651526,1.2543611737632426e-07,7.203986435607874e-09,2.363801837861286e-09,4.3273049211365464e-08,5.95329702058169e-11
8.279379046571506,1.2538193335716015e-07,7.182133087962296e-09,2.358809293094644e-09,4.3113949983225415e-08,6.011460428498352e-11
8.289378296627751,1.2509227289219688e-07,7.162396560584545e-09,2.350486752324892e-09,4.3000858131853625e-08,5.837930245909383e-11
8.299377546683997,1.246717663962975e-07,7.1608154585848885e-09,2.357192548629487e-09,4.291945001019393e-08,5.904329648915839e-11
8.309376796740244,1.2406897998400556e-07,7.151984599079009e-09,2.3395721182953747e-09,4.28018791340947e-08,5.988282241491451e-11
8.319376046796489,1.2408094295402045e-07,7.12491338547695e-09,2.334371941004171e-09,4.2673199103504576e-08,5.935662043069659e-11
8.329375296852735,1.2370548692967345e-07,7.109105747123755e-09,2.3216096606490025e-09,4.254012607696388e-08,5.80009074226904e-11
8.33937454690898,1.2292408029803664e-07,7.043535525949242e-09,2.3244215325423827e-09,4.241292331536033e-08,5.872627819701511e-11
8.349373796965226,1.2275171076062986e-07,7.058067043198976e-09,2.3174254634826367e-09,4.2258902575249744e-08,5.708293877510697e-11
8.359373047021473,1.2247712248915122e-07,7.036916745082644e-09,2.306436032419269e-09,4.2123552865827295e-08,5.806954154671121e-11
8.369372297077717,1.221049281923265e-07,7.006887142637332e-09,2.2902804561365968e-09,4.1994296480968e-08,5.92648997033378e-11
8.379371547133964,1.218202259155372e-07,6.98218687824835e-09,2.300802180581643e-09,4.1885949957048983e-08,5.846946454448266e-11
8.38937079719021,1.2161625646473325e-07,6.943142925001364e-09,2.270357780758211e-09,4.177218455770963e-08,5.82985730736036e-11
8.399370047246455,1.2103213148235304e-07,6.981653220731786e-09,2.275100742411431e-09,4.1671101833977336e-08,5.730486121995453e-11
8.409369297302701,1.207316710259822e-07,6.9111322940914876e-09,2.2731680559899934e-09,4.15433925326803e-08,5.5689346999275695e-11
8.419368547358946,1.2066038162282775e-07,6.883220018321767e-09,2.268988289513362e-09,4.136373451847339e-08,5.7454966173974426e-11
8.429367797415193,1.2005864595738288e-07,6.876819752285224e-09,2.2549125208643794e-09,4.129002683417396e-08,5.607494111136018e-11
8.439367047471439,1.195760558910925e-07,6.889717115933823e-09,2.2553260973208905e-09,4.1142751692530495e-08,5.732615175209666e-11
8.449366297527684,1.1924379232243502e-07,6.848488061672002e-09,2.243053600287268e-09,4.101493063978713e-08,5.701064104933418e-11
8.45936554758393,1.1885001677682587e-07,6.820310204002863e-09,2.234646786218294e-09,4.090585946565124e-08,5.606859820064296e-11
8.469364797640175,1.1875708127513368e-07,6.799300254975161e-09,2.2313565742071596e-09,4.077620774697638e-08,5.544477222478816e-11
8.479364047696421,1.1839156524969859e-07,6.7958972952939135e-09,2.2273029662866946e-09,4.068402321998698e-08,5.672444156298052e-11
8.489363297752668,1.1807752735289435e-07,6.785826078682756e-09,2.214450961292997e-09,4.057725532213362e-08,5.669821321799199e-11
8.499362547808913,1.1769414864706107e-07,6.736279566990602e-09,2.2123258386961967e-09,4.04585248946657e-08,5.536011416240337e-11
8.509361797865159,1.1716442587221138e-07,6.7438639620922295e-09,2.211135082932589e-09,4.033863687909286e-08,5.532050574959327e-11
8.519361047921405,1.1689038643602595e-07,6.698081008293726e-09,2.196827423765807e-09,4.021785500157257e-08,5.571206624561497e-11
8.52936029797765,1.1662806910217607e-07,6.7052328923063014e-09,2.195299359066427e-09,4.008413322732228e-08,5.4455438758484925e-11
8.539359548033897,1.1602430869650141e-07,6.6665260409049636e-09,2.187813323179469e-09,3.998316688465647e-08,5.449850731347716e-11
8.549358798090141,1.159084249763232e-07,6.650965474543398e-09,2.182620173122846e-09,3.9876147274553034e-08,5.459971996235495e-11
8.559358048146388,1.1574004573849374e-07,6.635883413571696e-09,2.1747144298118238e-09,3.976461308681032e-08,5.548884347990173e-11
8.569357298202634,1.1555284586992033e-07,6.61149486967195e-09,2.175108556468017e-09,3.965526985061632e-08,5.549290999524391e-11
8.579356548258879,1.1499381013833974e-07,6.58491758221088e-09,2.158700579821887e-09,3.9544835074913485e-08,5.488131053639392e-11
8.589355798315125,1.1454373824855299e-07,6.578648520647883e-09,2.1496317338535063e-09,3.942555110194665e-08,5.401206468470986e-11
8.59935504837137,1.1428711598271764e-07,6.569071836868802e-09,2.1502421819622734e-09,3.928545608043189e-08,5.407051774519588e-11
8.609354298427617,1.1399786079213633e-07,6.5334967458671675e-09,2.1428589045330948e-09,3.9152046819974037e-08,5.4450959403679036e-11
8.619353548483863,1.1362670621549864e-07,6.509327131489304e-09,2.140767703082628e-09,3.9068523778916444e-08,5.383494479242342e-11
8.629352798540108,1.131923348090353e-07,6.481356237553103e-09,2.1302527658141624e-09,3.894479440008631e-08,5.2970250130881875e-11
8.639352048596354,1.1310383534406514e-07,6.4705300609420514e-09,2.1206676767536394e-09,3.8860076446716874e-08,5.281740247731968e-11
8.649351298652599,1.126017539561166e-07,6.44569163171933e-09,2.123871405273548e-09,3.877043581553333e-08,5.284138532282817e-11
8.659350548708845,1.1229780061135887e-07,6.433738567538209e-09,2.111011054018833e-09,3.8668202937067643e-08,5.362148799623839e-11
8.669349798765092,1.1212054166972164e-07,6.411151973515499e-09,2.1000191634959146e-09,3.855370328667102e-08,5.238600981551746e-11
8.679349048821337,1.1184504832976125e-07,6.418475342027923e-09,2.0989695442947266e-09,3.84417605116829e-08,5.28323487279923e-11
8.689348298877583,1.1138902619269638e-07,6.375355906440964e-09,2.10155164177438e-09,3.833460954418927e-08,5.2307799539546844e-11
8.69934754893383,1.1100146371123322e-07,6.3687594402192494e-09,2.0852803572503784e-09,3.819325367425197e-08,5.3278822252738846e-11
8.709346798990074,1.1075514594046747e-07,6.3464505415751124e-09,2.0826626939506366e-09,3.809177659244199e-08,5.434001959981686e-11
8.71934604904632,1.1051047113775513e-07,6.329317240152034e-09,2.08050069776584e-09,3.7982963025364985e-08,5.2262698512295916e-11
8.729345299102565,1.1013381357524094e-07,6.317219582925207e-09,2.0693954858676934e-09,3.790816854112204e-08,5.1608678176333855e-11
8.739344549158812,1.1008441129903018e-07,6.3243979828838534e-09,2.060731237160236e-09,3.780008211597834e-08,5.161075582655299e-11
8.749343799215058,1.096735034597476e-07,6.281472346641818e-09,2.058273140617958e-09,3.771875559085067e-08,5.23418822001692e-11
8.759343049271303,1.0926716266340497e-07,6.266589459984556e-09,2.0476699586739857e-09,3.758615659055474e-08,5.1888083908965814e-11
8.76934229932755,1.089053259479012e-07,6.24614942924298e-09,2.0539806538961727e-09,3.750428602031232e-08,5.085264958008046e-11
8.779341549383794,1.0869004988444803e-07,6.268112145477096e-09,2.0392017031879267e-09,3.734045170150314e-08,5.084636375218145e-11
8.78934079944004,1.0820339977888577e-07,6.200758496479411e-09,2.0413202406723816e-09,3.725659313681385e-08,5.135284487308749e-11
8.799340049496287,1.0809360742589325e-07,6.193777315867143e-09,2.033122872813734e-09,3.715919407368905e-08,5.1890102236662844e-11
8.809339299552532,1.0764972027633762e-07,6.174009115683827e-09,2.0321364197947154e-09,3.7067536186553795e-08,5.159030389597813e-11
8.819338549608778,1.0743475685332861e-07,6.18215891154509e-09,2.017111700782216e-09,3.697001285955329e-08,5.1978268088432515e-11
8.829337799665025,1.0713193229278968e-07,6.141402547800792e-09,2.014001414524575e-09,3.6892728508208205e-08,5.064939783437788e-11
8.83933704972127,1.0706663042059778e-07,6.118500962738492e-09,2.013129752765478e-09,3.680078222737189e-08,5.112917571157416e-11
8.849336299777516,1.0680749162398786e-07,6.102498697026854e-09,2.003615970478301e-09,3.667647552159685e-08,5.0245676226393394e-11
8.85933554983376,1.0624827688378716e-07,6.100859592900365e-09,1.9989537592419516e-09,3.656196017457354e-08,4.9929899572241314e-11
8.869334799890007,1.0575541377537589e-07,6.080632560468915e-09,1.9956096188571733e-09,3.646704099278917e-08,4.975877058046855e-11
8.879334049946253,1.0565827400640092e-07,6.046239865213277e-09,1.989592895218536e-09,3.6361673862486736e-08,5.011463921633379e-11
8.889333300002498,1.0548057044844668e-07,6.045145371269551e-09,1.9885312376469405e-09,3.625892375057799e-08,5.0213669881932e-11
8.899332550058745,1.0509312387993239e-07,6.033130464236772e-09,1.97254061271942e-09,3.617191792316144e-08,5.02554393189744e-11
8.90933180011499,1.0498767950359122e-07,6.027465923727831e-09,1.9693840568041033e-09,3.6077458424870264e-08,4.9662874312568125e-11
8.919331050171236,1.0477022929410703e-07,5.99324592874229e-09,1.961523545019228e-09,3.6001711418050435e-08,5.062006060666058e-11
8.929330300227482,1.0436348485478944e-07,5.963146809542652e-09,1.9636339756539866e-09,3.591066526416958e-08,4.9673964159877245e-11
8.939329550283727,1.0421519149046243e-07,5.976589112470854e-09,1.9533570775540594e-09,3.5792259768821095e-08,4.940509438511998e-11
8.949328800339973,1.0388920701488342e-07,5.9597726342574555e-09,1.942766702272431e-09,3.5705393997776586e-08,4.893780248993013e-11
8.95932805039622,1.0329147998358957e-07,5.932852223077926e-09,1.9506295870255838e-09,3.558682198887046e-08,4.984192841739728e-11
8.969327300452465,1.0316684790771213e-07,5.9272033239651646e-09,1.940046165213277e-09,3.548619617646636e-08,4.8555830790990196e-11
8.979326550508711,1.0287690924475698e-07,5.883212808284706e-09,1.9360930078890033e-09,3.5410513302734584e-08,4.921252499953994e-11
8.989325800564956,1.0281218012035936e-07,5.910515363474568e-09,1.9318944817719186e-09,3.5317596855041494e-08,4.9135607987276413e-11
8.999325050621202,1.0243892253667374e-07,5.8501121969926216e-09,1.9253891616437788e-09,3.5240586516065336e-08,4.9103316791273315e-11
9.009324300677449,1.0220972418207523e-07,5.875271451497229e-09,1.9231686179358934e-09,3.5162657574571137e-08,4.873822311153088e-11
9.019323550733693,1.0202288710951165e-07,5.834350960470561e-09,1.9135595357576208e-09,3.5061772670426326e-08,4.831174350884679e-11
9.02932280078994,1.0166652082834627e-07,5.825675362775692e-09,1.90324395250973e-09,3.496797051024758e-08,4.797679803392353e-11
9.039322050846184,1.0135645342587889e-07,5.809216005443443e-09,1.915571069534684e-09,3.486583043607039e-08,4.7726471239898234e-11
9.049321300902431,1.0107840927389999e-07,5.8040422067584565e-09,1.898376382027425e-09,3.4738829747974726e-08,4.809685398693595e-11
9.059320550958677,1.0076888039427403e-07,5.7791226164191755e-09,1.899912615852643e-09,3.4650719413351116e-08,4.704537276374139e-11
9.069319801014922,1.0040994000108962e-07,5.747000049791014e-09,1.8906696952458638e-09,3.4564008321467314e-08,4.723976548113591e-11
9.079319051071169,1.0018087965937096e-07,5.767180815862789e-09,1.885217912293845e-09,3.4507538211730786e-08,4.838555979324081e-11
9.089318301127413,1.0011231535704339e-07,5.743964421704832e-09,1.8795881114045016e-09,3.4443678884243333e-08,4.797203820066258e-11
9.09931755118366,9.981759391017419e-08,5.713494368533237e-09,1.871132704041114e-09,3.434730780294035e-08,4.718733522072211e-11
9.109316801239906,9.933325212598431e-08,5.706943999001125e-09,1.872690155695966e-09,3.426110606267888e-08,4.656423412588029e-11
9.11931605129615,9.937517078136887e-08,5.689842449609059e-09,1.870034108681127e-09,3.4138234509551654e-08,4.7865950193050416e-11
9.129315301352397,9.902110149461813e-08,5.686627283968499e-09,1.8612482405671861e-09,3.4048694611350766e-08,4.762332566624562e-11
9.139314551408644,9.871459869692592e-08,5.65380890843449e-09,1.8573702614905163e-09,3.395882536048367e-08,4.6829057388844694e-11
9.149313801464888,9.833674903325226e-08,5.649913204584991e-09,1.8549837509587624e-09,3.383718858638793e-08,4.61882906633017e-11
9.159313051521135,9.830553451469005e-08,5.649106929177756e-09,1.8523349013928912e-09,3.3788383829971134e-08,4.533972052275097e-11
9.16931230157738,9.806801228198115e-08,5.622493057912383e-09,1.8384332831949206e-09,3.370342019446486e-08,4.7776571033354346e-11
9.179311551633626,9.770193810360737e-08,5.60431981630517e-09,1.8336509925261718e-09,3.3624607851321166e-08,4.706840584434023e-11
9.189310801689873,9.75814193457756e-08,5.584239053537365e-09,1.8296127306864063e-09,3.355558147932335e-08,4.691116087104001e-11
9.199310051746117,9.737953528543998e-08,5.60297013497175e-09,1.821352133627298e-09,3.347748015524932e-08,4.680105945297905e-11
9.209309301802364,9.695982686024156e-08,5.543205968563703e-09,1.8226049460078136e-09,3.3352272502320535e-08,4.6592397813253035e-11
9.219308551858608,9.678978023376414e-08,5.565760632011453e-09,1.8199794776876182e-09,3.327519320678198e-08,4.55366473364464e-11
9.229307801914855,9.633502481151518e-08,5.524788733156202e-09,1.8191514063315828e-09,3.3185414329101624e-08,4.5526113564770587e-11
9.239307051971101,9.636347331038662e-08,5.5303174653425675e-09,1.8100609941807097e-09,3.3077635222464964e-08,4.569505135164734e-11
9.249306302027346,9.599483127137676e-08,5.5114461661228375e-09,1.8065125666422988e-09,3.3043852875759925e-08,4.548036660915838e-11
9.259305552083593,9.585551238917842e-08,5.470236546962126e-09,1.7945638773959556e-09,3.295588355220912e-08,4.5101761429594707e-11
9.269304802139839,9.562929502407027e-08,5.4766758113419515e-09,1.793887783796857e-09,3.288499706989713e-08,4.460362800505784e-11
9.279304052196084,9.529798831774204e-08,5.460492347073464e-09,1.7884096540505772e-09,3.28139098046886e-08,4.5552517123824504e-11
9.28930330225233,9.515108750300956e-08,5.45451982397374e-09,1.7893032974780866e-09,3.2713041048069344e-08,4.5136283192081037e-11
9.299302552308575,9.484901142003577e-08,5.424863364933991e-09,1.7813408015140514e-09,3.262315180567346e-08,4.4486174412108e-11
9.309301802364821,9.460368067618142e-08,5.43474189418933e-09,1.7780589604008355e-09,3.2522465108795556e-08,4.385647633554592e-11
9.319301052421068,9.408937871127514e-08,5.4135243428309856e-09,1.771470752989186e-09,3.244585178252988e-08,4.3524081755189164e-11
9.329300302477312,9.40309187234451e-08,5.393205217147903e-09,1.77118181020093e-09,3.236514026857392e-08,4.4551456229591176e-11
9.339299552533559,9.393100733930549e-08,5.37852489684736e-09,1.7627610685197767e-09,3.229315653168721e-08,4.4822602372178384e-11
9.349298802589804,9.372761415978083e-08,5.372269153961297e-09,1.7590766558942354e-09,3.2221859585343025e-08,4.468024651125185e-11
9.35929805264605,9.336940430928204e-08,5.357075040037098e-09,1.7636097755058365e-09,3.215571906714988e-08,4.380170564648695e-11
9.369297302702297,9.339803519782347e-08,5.334885306504758e-09,1.752456073396736e-09,3.206209040011636e-08,4.4893741065229415e-11
9.379296552758541,9.309303835558354e-08,5.338316334857432e-09,1.749094758256436e-09,3.199038061351683e-08,4.4177014233489155e-11
9.389295802814788,9.273387613975002e-08,5.313754055402645e-09,1.7449452518443698e-09,3.188942121994744e-08,4.447120040134092e-11
9.399295052871032,9.239406330268372e-08,5.3043095274011354e-09,1.7402094386148486e-09,3.178648701378457e-08,4.376928204004264e-11
9.409294302927279,9.213325933076185e-08,5.281988174888446e-09,1.7406682378291608e-09,3.1712598357705446e-08,4.343383218020018e-11
9.419293552983525,9.195590677133256e-08,5.2893400830707275e-09,1.7279972878226745e-09,3.1650964280369016e-08,4.2584675435657275e-11
9.42929280303977,9.177188417055915e-08,5.267952647619754e-09,1.7266795218474672e-09,3.159330667220305e-08,4.401247723453975e-11
9.439292053096016,9.16538902256e-08,5.246982153088046e-09,1.7196029901564294e-09,3.1518869241468944e-08,4.2489395199991735e-11
9.449291303152263,9.138692599334107e-08,5.232934141982106e-09,1.715610626865455e-09,3.1454399691962996e-08,4.33529547991377e-11
9.459290553208508,9.112881957224418e-08,5.222524345732418e-09,1.7078291048385868e-09,3.138261405598538e-08,4.3438888849216405e-11
9.469289803264754,9.096779087081512e-08,5.2261802455078455e-09,1.7095326696213189e-09,3.127933905674994e-08,4.294313509574325e-11
9.479289053320999,9.072647343250775e-08,5.2110893269248255e-09,1.7067408674915655e-09,3.1193225256475385e-08,4.297086884725657e-11
9.489288303377245,9.046803942824712e-08,5.175724661749856e-09,1.702236410117975e-09,3.112957927464992e-08,4.2510233706978166e-11
9.499287553433492,9.019781058456705e-08,5.189644366582828e-09,1.6966619958153959e-09,3.1013837930234386e-08,4.193922119347175e-11
9.509286803489736,9.01605493986336e-08,5.15324864409379e-09,1.6929428350411399e-09,3.096982214344345e-08,4.284924610764761e-11
9.519286053545983,8.999474509131797e-08,5.154016258725783e-09,1.6898129441217308e-09,3.091410200747653e-08,4.272859648493956e-11
9.529285303602228,8.97563632705807e-08,5.133727140719163e-09,1.6870140919798648e-09,3.083541365337523e-08,4.2021154691656997e-11
9.539284553658474,8.937600057181182e-08,5.124516352559976e-09,1.6810389556719387e-09,3.0783825102735746e-08,4.230594641965392e-11
9.54928380371472,8.918385050703789e-08,5.120834523117535e-09,1.6761063308374851e-09,3.068620758500437e-08,4.269556855150788e-11
9.559283053770965,8.893938169542658e-08,5.096835959034283e-09,1.672853560401634e-09,3.061263228565304e-08,4.2208753781348124e-11
9.569282303827212,8.869149124388613e-08,5.1090737256471865e-09,1.670136433488492e-09,3.0541414387846555e-08,4.2130407399229284e-11
9.579281553883458,8.84010368576955e-08,5.060887379739985e-09,1.6650889833251423e-09,3.042850885320308e-08,4.201877909180598e-11
9.589280803939703,8.826478804048569e-08,5.070965463424204e-09,1.658778862146787e-09,3.035902029107518e-08,4.137423603169457e-11
9.59928005399595,8.81599512443205e-08,5.041099722061262e-09,1.6576371785888941e-09,3.029715832597952e-08,4.198802065274919e-11
9.609279304052194,8.817986983223702e-08,5.041083736681788e-09,1.6490046452142173e-09,3.0262136123282324e-08,4.106999191845278e-11
9.61927855410844,8.782128953784907e-08,5.023704868483242e-09,1.6480480122046906e-09,3.0190848335358357e-08,4.119519019477543e-11
9.629277804164687,8.759135581599718e-08,5.024623167681515e-09,1.6500680406882414e-09,3.010409714092348e-08,4.1746316873484804e-11
9.639277054220932,8.736511380915099e-08,5.016131275915216e-09,1.6406414881779158e-09,3.00429542068946e-08,4.115750666405559e-11
9.649276304277178,8.716234560058426e-08,4.984041094777112e-09,1.6389704659595767e-09,2.995435059792868e-08,4.1185916783162335e-11
9.659275554333423,8.679760194176796e-08,4.979601011910838e-09,1.6337661061722954e-09,2.9870130679777925e-08,4.141171210086012e-11
9.66927480438967,8.666959962746247e-08,4.969665322329769e-09,1.6231103330467542e-09,2.980644871233751e-08,3.97362126049444e-11
9.679274054445916,8.639632694193905e-08,4.961922779940228e-09,1.6300907151372744e-09,2.9736419428657977e-08,4.0662275031931013e-11
9.68927330450216,8.63474908394772e-08,4.943765093303567e-09,1.6245289443601486e-09,2.967669218041861e-08,4.0627362627021014e-11
9.699272554558407,8.618411001354604e-08,4.940112203420331e-09,1.618304497660123e-09,2.961810153595629e-08,4.0342937433703535e-11
9.709271804614652,8.589876783839718e-08,4.928406994431723e-09,1.6093859803795481e-09,2.9562414642877218e-08,4.047619188126301e-11
9.719271054670898,8.557218076648297e-08,4.920102187854959e-09,1.609657811522413e-09,2.946590492048666e-08,3.9959510577013263e-11
9.729270304727144,8.55747045311399e-08,4.915815030079314e-09,1.6096451243400743e-09,2.941562055476306e-08,4.0251677394790005e-11
9.73926955478339,8.533116504362884e-08,4.878851068330822e-09,1.6048467851524367e-09,2.9335019190190356e-08,4.0717280820979675e-11
9.749268804839636,8.507881252621387e-08,4.883829166567332e-09,1.6005067017124195e-09,2.9259970407293803e-08,4.1138114104774564e-11
9.759268054895882,8.478836659725718e-08,4.8712305499965756e-09,1.596087502104893e-09,2.919061580235657e-08,3.980954667683087e-11
9.769267304952127,8.463483851154014e-08,4.855240788649049e-09,1.596737175404028e-09,2.9125167994624476e-08,3.995012226005912e-11
9.779266555008373,8.452928528977328e-08,4.839333672113637e-09,1.5879216208441686e-09,2.9062508327511333e-08,3.889142063614831e-11
9.789265805064618,8.439925498224186e-08,4.836558278510136e-09,1.5848340327932038e-09,2.9022925623099975e-08,4.0353070510906874e-11
9.799265055120864,8.415859474483944e-08,4.827709006814233e-09,1.5816367331176376e-09,2.894306439835224e-08,4.0253586117944354e-11
9.809264305177111,8.387864385621958e-08,4.8073967760285254e-09,1.5778327838386124e-09,2.8887458896156325e-08,3.9522528891017755e-11
9.819263555233356,8.37613008771559e-08,4.794685385699908e-09,1.5709133563435403e-09,2.880760723921927e-08,3.9185055347087484e-11
9.829262805289602,8.351004323488735e-08,4.799624874678525e-09,1.5715383062065487e-09,2.8728611206490523e-08,3.923172697290545e-11
9.839262055345847,8.327519537981855e-08,4.792644588567657e-09,1.5605147347304598e-09,2.863619333050224e-08,3.989261766257836e-11
9.849261305402093,8.30176829255987e-08,4.760233372113346e-09,1.5642976550167538e-09,2.8601982946114627e-08,3.8804561786262366e-11
9.85926055545834,8.28810727688797e-08,4.756451852068116e-09,1.559825628250899e-09,2.8523477071643158e-08,3.9030910558511046e-11
9.869259805514584,8.290135206864363e-08,4.7513278843158765e-09,1.558590527187691e-09,2.8476360935584834e-08,3.9180239206696256e-11
9.87925905557083,8.262805465825421e-08,4.749281915892691e-09,1.5496118071699022e-09,2.8424637416383597e-08,3.920773947091973e-11
9.889258305627077,8.246338742692418e-08,4.7142287394051425e-09,1.5540722985267108e-09,2.8359631242469635e-08,3.862184188340058e-11
9.899257555683322,8.232887506378864e-08,4.715932337213327e-09,1.5448117603920257e-09,2.8288448232537777e-08,3.950435432580945e-11
9.909256805739568,8.205066109007532e-08,4.700972119852452e-09,1.5406030923362113e-09,2.820467252918483e-08,3.9070601427604276e-11
9.919256055795813,8.17575815577018e-08,4.703746111871833e-09,1.5439865181421416e-09,2.8143798355422696e-08,3.8032470651294285e-11
9.92925530585206,8.164523058033339e-08,4.676211841002021e-09,1.5349994607194327e-09,2.8063853880800053e-08,3.853719348438647e-11
9.939254555908306,8.14478765679723e-08,4.6585204042160385e-09,1.532058943336009e-09,2.8004931641474528e-08,3.8515953297424295e-11
9.94925380596455,8.132036399992545e-08,4.6567740051351305e-09,1.53482746283673e-09,2.7972683996509715e-08,3.797974645756175e-11
9.959253056020797,8.126864892146216e-08,4.647864118517159e-09,1.5257238339520281e-09,2.7913888189548535e-08,3.856259451263265e-11
9.969252306077042,8.102667203885841e-08,4.635425165697515e-09,1.5173004449902034e-09,2.7859240556174732e-08,3.837539535287461e-11
9.979251556133288,8.074891689302369e-08,4.626769812907052e-09,1.5215843364981784e-09,2.7811484559493163e-08,3.8132427825058294e-11
9.989250806189535,8.062557849894142e-08,4.6197185636284266e-09,1.5170920980734052e-09,2.7736331565303794e-08,3.752654528105179e-11
9.99925005624578,8.039437455966474e-08,4.612728352305081e-09,1.511497224825988e-09,2.7665113460197146e-08,3.755696090414782e-11
10.009249306302026,8.012914616259178e-08,4.59321019577693e-09,1.5055215338077981e-09,2.7556620174230996e-08,3.774710572687836e-11
10.019248556358272,7.9971474555298e-08,4.5883485979787475e-09,1.505358356222808e-09,2.7521198092000254e-08,3.7452460815746374e-11
10.029247806414517,7.989440769714927e-08,4.5797774102195415e-09,1.5026461275851346e-09,2.7458171633375366e-08,3.783835699383114e-11
10.039247056470764,7.968374532271044e-08,4.562531455900267e-09,1.4992537657859249e-09,2.7395664258990264e-08,3.755014916544045e-11
10.049246306527008,7.949923355230738e-08,4.553192768694465e-09,1.4960999701362318e-09,2.7357342234097627e-08,3.708655730324067e-11
10.059245556583255,7.944477497139347e-08,4.5440170649883966e-09,1.4901460387850963e-09,2.730437758727497e-08,3.8246303670496696e-11
10.069244806639501,7.920650216410906e-08,4.5482033013295405e-09,1.484111116922347e-09,2.725737051508454e-08,3.738844087174854e-11
10.079244056695746,7.89338997097417e-08,4.521583840311586e-09,1.4873214865761793e-09,2.717316332687686e-08,3.719355735033673e-11
10.089243306751992,7.880424264183887e-08,4.52280399826862e-09,1.4823594884595391e-09,2.7097605020305377e-08,3.703352560041539e-11
10.099242556808237,7.850410906683114e-08,4.50518518536125e-09,1.4795021983104774e-09,2.7033455574233e-08,3.7659652600442763e-11
10.109241806864484,7.83476067310183e-08,4.505008309442879e-09,1.479687498925204e-09,2.6975010350596656e-08,3.723617489195132e-11
10.11924105692073,7.832529297086904e-08,4.500737471535086e-09,1.473133871279719e-09,2.6919086411721452e-08,3.6501091926776835e-11
10.129240306976975,7.807907897286492e-08,4.476765614571951e-09,1.468787717483408e-09,2.6860368436998725e-08,3.709402197180439e-11
10.139239557033221,7.801349050508106e-08,4.4623389495305016e-09,1.4597208610549523e-09,2.6835664687597532e-08,3.6585366786423123e-11
10.149238807089466,7.78539127170924e-08,4.457498322527743e-09,1.4630360750638297e-09,2.6773797158519004e-08,3.6419900946048854e-11
10.159238057145712,7.779101576391888e-08,4.456195564089601e-09,1.4600596040961549e-09,2.6730702402645993e-08,3.68490581669267e-11
10.169237307201959,7.748871195536138e-08,4.443771473472678e-09,1.4552077030675539e-09,2.664406284967093e-08,3.66082035100502e-11
10.179236557258204,7.724726862963633e-08,4.431569192367033e-09,1.4534816075262632e-09,2.6579456879643764e-08,3.639659575708494e-11
10.18923580731445,7.703210462475057e-08,4.428409819140092e-09,1.453209396539432e-09,2.6510587969762882e-08,3.625136446091079e-11
10.199235057370696,7.690750588888873e-08,4.415610651553423e-09,1.4501577892923885e-09,2.6467552641678887e-08,3.628396092965816e-11
10.209234307426941,7.670540645892969e-08,4.4050574177060265e-09,1.4405862846818955e-09,2.6408347848022668e-08,3.6011057719205706e-11
10.219233557483188,7.674830102165985e-08,4.391685773783845e-09,1.4396614663464128e-09,2.6365789747365983e-08,3.6355522567119685e-11
10.229232807539432,7.651767236227663e-08,4.380286935370746e-09,1.4376603416151903e-09,2.631624683973711e-08,3.640227212811702e-11
10.239232057595679,7.632691181740523e-08,4.379331485298834e-09,1.4343905689118562e-09,2.6269734967519616e-08,3.629531704389576e-11
10.249231307651925,7.616217830681748e-08,4.356801318995099e-09,1.4327912587665651e-09,2.6193559405881282e-08,3.60834150746208e-11
10.25923055770817,7.598574657841234e-08,4.359124174360421e-09,1.4283219486827152e-09,2.6129097195284733e-08,3.542845063063577e-11
10.269229807764416,7.579080656501264e-08,4.346743799997562e-09,1.4231728382266935e-09,2.6071039156214056e-08,3.543430557864441e-11
10.279229057820661,7.553239732703983e-08,4.344112589458169e-09,1.4241056561323757e-09,2.602279522103287e-08,3.546270828098322e-11
10.289228307876908,7.550161448754719e-08,4.328893155254431e-09,1.4186884448561121e-09,2.596812894037505e-08,3.5638562923560896e-11
10.299227557933154,7.54213755164621e-08,4.320977342834006e-09,1.4139182369801239e-09,2.591454381993532e-08,3.5220963949671704e-11
10.309226807989399,7.519280718036893e-08,4.308345513022414e-09,1.4172153616630764e-09,2.587795880020583e-08,3.5228631684216967e-11
10.319226058045645,7.510952639881005e-08,4.30635956645771e-09,1.4091270290239505e-09,2.5810934374250798e-08,3.5418261493769915e-11
10.329225308101892,7.489057286644667e-08,4.294026897224715e-09,1.4080889125028886e-09,2.578516580000649e-08,3.4750376611088234e-11
10.339224558158136,7.472438988921848e-08,4.283238683744622e-09,1.4042680435840815e-09,2.570012150161002e-08,3.5332514810985456e-11
10.349223808214383,7.444740789238161e-08,4.2742421963238e-09,1.4029073558805466e-09,2.5627936630443895e-08,3.576892373652371e-11
10.359223058270628,7.429434496173862e-08,4.2620284339925666e-09,1.4007578351948097e-09,2.5573547899142115e-08,3.5339531426765495e-11
10.369222308326874,7.41685983961778e-08,4.263368598205136e-09,1.39661358228657e-09,2.5526617405555022e-08,3.553042483281761e-11
10.37922155838312,7.401471704619675e-08,4.234537907771628e-09,1.3955697103791075e-09,2.5462678710951907e-08,3.475803487024782e-11
10.389220808439365,7.392280236504317e-08,4.238606248028187e-09,1.3910525123309996e-09,2.5432673647778874e-08,3.512859117242346e-11
10.399220058495612,7.387024726779509e-08,4.231525536441111e-09,1.386020290330333e-09,2.5386304861986603e-08,3.494482723739067e-11
10.409219308551856,7.365863934989463e-08,4.229129626697041e-09,1.3863148056657722e-09,2.5339377948882502e-08,3.4574294440764644e-11
10.419218558608103,7.34773390284381e-08,4.2061399872792275e-09,1.3814359323338258e-09,2.5288923505065425e-08,3.4970918217030986e-11
10.42921780866435,7.34249875929647e-08,4.202111657052033e-09,1.3768428520293214e-09,2.522322446603417e-08,3.445426601544787e-11
10.439217058720594,7.308206933913594e-08,4.195429633050117e-09,1.3761776403477632e-09,2.51730771067201e-08,3.469772203929133e-11
10.44921630877684,7.301488324575821e-08,4.186350787320699e-09,1.373998601986585e-09,2.5105106362753996e-08,3.4586306576546115e-11
10.459215558833085,7.287561966498849e-08,4.17915140256605e-09,1.3704611538940253e-09,2.5053915529382777e-08,3.371351201986586e-11
10.469214808889332,7.269772076467193e-08,4.168268623396347e-09,1.3660102556345879e-09,2.4995226325922978e-08,3.437541452168815e-11
10.479214058945578,7.259919220090073e-08,4.1657288954507534e-09,1.3638072225845654e-09,2.497280888747752e-08,3.4057691848758835e-11
10.489213309001823,7.250491760823256e-08,4.158097111946055e-09,1.3613277741263633e-09,2.4928923996886128e-08,3.430777048396846e-11
10.49921255905807,7.22913272476883e-08,4.140738886639787e-09,1.3555127077526875e-09,2.4881266095561815e-08,3.4058644998375007e-11
10.509211809114316,7.218792639050104e-08,4.135053567688843e-09,1.3597166455675189e-09,2.482691479711584e-08,3.3965976250940506e-11
10.51921105917056,7.199682947868122e-08,4.1244279761283155e-09,1.3547289138324447e-09,2.4756393786210916e-08,3.4495366194106885e-11
10.529210309226807,7.185034378854667e-08,4.121389327614442e-09,1.3505062535764793e-09,2.4699712454266347e-08,3.448407842274249e-11
10.539209559283051,7.168067235578248e-08,4.1101179680387665e-09,1.3465951537283445e-09,2.4641574167425273e-08,3.4092720951468695e-11
10.549208809339298,7.155642217354056e-08,4.095881118364616e-09,1.3477786554618625e-09,2.459625442662448e-08,3.331161601087124e-11
10.559208059395544,7.13642746851892e-08,4.092809510501855e-09,1.3442960405651343e-09,2.4557142399827574e-08,3.349705765827999e-11
10.569207309451789,7.130165588273351e-08,4.094268677372794e-09,1.3386118725714707e-09,2.45114778582915e-08,3.413108900247985e-11
10.579206559508036,7.112812640588107e-08,4.0822976299425455e-09,1.3350607637867425e-09,2.4469860074179633e-08,3.374850317712856e-11
10.58920580956428,7.096643776102488e-08,4.069436368478812e-09,1.3347959555843804e-09,2.441511569452563e-08,3.308720864906881e-11
10.599205059620527,7.089885696176652e-08,4.0644049162942215e-09,1.3318434102357786e-09,2.437295238057183e-08,3.324256526610883e-11
10.609204309676773,7.067869117630623e-08,4.050397734471736e-09,1.333603660468761e-09,2.4314724093704126e-08,3.360151082579609e-11
10.619203559733018,7.054399667418986e-08,4.050040332760436e-09,1.3233406765570634e-09,2.4251105273443345e-08,3.305415817161303e-11
10.629202809789264,7.033725567787577e-08,4.033278021201358e-09,1.3229950013626838e-09,2.419833425952328e-08,3.2837816816703846e-11
10.63920205984551,7.021971923127777e-08,4.017462504203089e-09,1.325694624640736e-09,2.4157216814909737e-08,3.333912972853825e-11
10.649201309901756,7.007500109396616e-08,4.021979362858941e-09,1.3186861295465194e-09,2.411590489439458e-08,3.303419049906455e-11
10.659200559958002,6.997749918162161e-08,4.009459246782318e-09,1.31536437398219e-09,2.408116735645029e-08,3.306353749837087e-11
10.669199810014247,6.98049377920165e-08,4.00959266730659e-09,1.3138623890177844e-09,2.40496054845936e-08,3.262470641967892e-11
10.679199060070493,6.974544920719196e-08,3.988820038682542e-09,1.311617333249727e-09,2.398863344931653e-08,3.2521152828474123e-11
10.68919831012674,6.950433033725782e-08,3.994756833531184e-09,1.3085945202060341e-09,2.3925662435331326e-08,3.283050540015889e-11
10.699197560182984,6.940293452809798e-08,3.974557442512166e-09,1.3065567583362392e-09,2.3882170685536292e-08,3.300617373373591e-11
10.70919681023923,6.933223213066045e-08,3.979083945914741e-09,1.3006173970063916e-09,2.3815148174867417e-08,3.251294037921445e-11
10.719196060295475,6.917235306806409e-08,3.9670736420752064e-09,1.2998531909749752e-09,2.377459468022795e-08,3.240316122837562e-11
10.729195310351722,6.893070385930807e-08,3.95869423007395e-09,1.3002102203301523e-09,2.3725873146357555e-08,3.217563329919741e-11
10.739194560407968,6.889538073112281e-08,3.945131694676581e-09,1.2968373559400072e-09,2.3690608099127648e-08,3.235429714410601e-11
10.749193810464213,6.88174105516193e-08,3.940907865216879e-09,1.2923618393253833e-09,2.3660650475590415e-08,3.226307201990135e-11
10.75919306052046,6.867538918531145e-08,3.932008694771328e-09,1.2882165597988343e-09,2.361575967591773e-08,3.2113093227867774e-11
10.769192310576706,6.846065395755648e-08,3.923727893395021e-09,1.290016215103536e-09,2.3560663801449853e-08,3.262923848640808e-11
10.77919156063295,6.832551387970063e-08,3.9196137094960605e-09,1.2887428615208183e-09,2.3512366587837904e-08,3.2342054851730284e-11
10.789190810689197,6.827888509600155e-08,3.909682335801032e-09,1.2801182217171296e-09,2.34612857793521e-08,3.2274783489188433e-11
10.799190060745442,6.793979530413496e-08,3.904056039512387e-09,1.2780954355039139e-09,2.339833737950762e-08,3.190342819378033e-11
10.809189310801688,6.790488721665877e-08,3.892852590578546e-09,1.275459129130474e-09,2.3354802591142563e-08,3.228105572921105e-11
10.819188560857935,6.780224811686991e-08,3.884207649350745e-09,1.2770312747768478e-09,2.3318224742858432e-08,3.1978805804425156e-11
10.82918781091418,6.76687122242669e-08,3.885665929881139e-09,1.2720439382446204e-09,2.328643972872152e-08,3.191344161781138e-11
10.839187060970426,6.758951012718084e-08,3.875579793462915e-09,1.2692027579386577e-09,2.324194662455183e-08,3.14457821170101e-11
10.84918631102667,6.746762850457927e-08,3.862467543227093e-09,1.2691450991145974e-09,2.3202457328884194e-08,3.1577599666740014e-11
10.859185561082917,6.733127977915567e-08,3.855433122242888e-09,1.2671463777946694e-09,2.3155626233320697e-08,3.219479248055543e-11
10.869184811139164,6.713979020129574e-08,3.85236414998669e-09,1.2633807030669579e-09,2.3103686332157487e-08,3.187422155562156e-11
10.879184061195408,6.700153408082786e-08,3.851693428804698e-09,1.2626551781823425e-09,2.3045080049676455e-08,3.206670677116223e-11
10.889183311251655,6.690308090883918e-08,3.836555995290475e-09,1.2559513373548035e-09,2.3004608798635517e-08,3.1568626146138945e-11
10.8991825613079,6.67686623675381e-08,3.826682373695089e-09,1.2530810252039715e-09,2.296305599529737e-08,3.216910442235533e-11
10.909181811364146,6.659336778726949e-08,3.817583912398375e-09,1.2525218023820426e-09,2.291666101116846e-08,3.207813679192591e-11
10.919181061420392,6.648942198890993e-08,3.814402710220683e-09,1.2521827084335627e-09,2.288452402225615e-08,3.178868221819646e-11
10.929180311476637,6.646467577234753e-08,3.804465061127363e-09,1.2478696942801667e-09,2.2851546059129874e-08,3.116099972284351e-11
10.939179561532884,6.626978556992559e-08,3.793596972642402e-09,1.2468906998721971e-09,2.28103582845404e-08,3.1359909727388213e-11
10.94917881158913,6.618754851099961e-08,3.793438150479793e-09,1.2399674862997932e-09,2.274321743228402e-08,3.1092379184412275e-11
10.959178061645375,6.600430844694987e-08,3.781938533158539e-09,1.2443904761986139e-09,2.2708607375220335e-08,3.0805539713884435e-11
10.969177311701621,6.586615114771775e-08,3.768984132385566e-09,1.2399467847419049e-09,2.264702455229002e-08,3.114602884951339e-11
10.979176561757866,6.569812676502596e-08,3.773005617024417e-09,1.2332185816877682e-09,2.2604804355960368e-08,3.153729268164851e-11
10.989175811814112,6.563629486083974e-08,3.760962078223311e-09,1.2329540119838714e-09,2.2560875099726247e-08,3.089177626126609e-11
10.999175061870359,6.551917948098323e-08,3.756040854932269e-09,1.229379980929067e-09,2.2531084042778898e-08,3.097027838960638e-11
11.009174311926603,6.53931070451836e-08,3.746061585303493e-09,1.2293651734094142e-09,2.2498355906971663e-08,3.092655243126433e-11
11.01917356198285,6.534167329057339e-08,3.745145549444491e-09,1.2299448633676454e-09,2.2458393901873696e-08,3.092642729005548e-11
11.029172812039095,6.518983845992694e-08,3.732883073495176e-09,1.2251301017927824e-09,2.2410796529449725e-08,3.108744046709429e-11
11.039172062095341,6.499866763784707e-08,3.725949658280457e-09,1.2199213712672107e-09,2.2368312419771455e-08,3.160568754772111e-11
11.049171312151588,6.482759694074402e-08,3.714660547597485e-09,1.2197740654613125e-09,2.232776465628124e-08,3.0680393961980426e-11
11.059170562207832,6.477786079142502e-08,3.7130677159893536e-09,1.2174164886554994e-09,2.2268089318819585e-08,3.091297016820338e-11
11.069169812264079,6.46503919410156e-08,3.705452486884709e-09,1.2149250768650013e-09,2.223665338912415e-08,3.073978399308913e-11
11.079169062320325,6.44416464490803e-08,3.708137097656714e-09,1.2096970216759817e-09,2.21956883073326e-08,3.074140044559415e-11
11.08916831237657,6.440941385085956e-08,3.6910205440811833e-09,1.206467232975947e-09,2.216657036282604e-08,3.011763377017449e-11
11.099167562432816,6.439504342951222e-08,3.685737882183911e-09,1.2102019139392999e-09,2.2127703748937568e-08,3.0696745869435664e-11
11.109166812489061,6.425067356529342e-08,3.680458763873803e-09,1.20801493364059e-09,2.2092126890709418e-08,3.013788471617207e-11
11.119166062545307,6.406643431596773e-08,3.6687317202313192e-09,1.2020030011575664e-09,2.204784059967271e-08,2.999558850732237e-11
11.129165312601554,6.389391490640537e-08,3.6684281547471545e-09,1.2037314830095824e-09,2.1992693493088298e-08,3.0207508335907075e-11
11.139164562657799,6.381102185517043e-08,3.6531303108888847e-09,1.2019313226652449e-09,2.193859830979712e-08,3.0089172246827525e-11
11.149163812714045,6.361638627786183e-08,3.654285321217813e-09,1.196121652152013e-09,2.1888703073596406e-08,3.0221101432681236e-11
11.15916306277029,6.361470807811032e-08,3.648866400812071e-09,1.198442433953078e-09,2.1853367159292445e-08,2.9994729757659566e-11
11.169162312826536,6.346142089981902e-08,3.6408243928094426e-09,1.1934318881229488e-09,2.182723263495984e-08,3.022435027513089e-11
11.179161562882783,6.337946593514898e-08,3.6269942237372275e-09,1.1917196638083493e-09,2.1797759594939293e-08,2.984182919579175e-11
11.189160812939027,6.33354129383315e-08,3.625175347000418e-09,1.1872909390091387e-09,2.1759880615217992e-08,3.009706654504991e-11
11.199160062995274,6.321304627325093e-08,3.6215914709819976e-09,1.1853043831112427e-09,2.1733275343055648e-08,3.005557160449092e-11
11.209159313051519,6.303324145834303e-08,3.6093113691166025e-09,1.1855639257463318e-09,2.1685162273388285e-08,2.9691482140674056e-11
11.219158563107765,6.283406221268651e-08,3.6010387184711914e-09,1.1813757574444214e-09,2.163157653821348e-08,2.97460458750501e-11
11.229157813164012,6.279036478919025e-08,3.592562803225235e-09,1.179258341162783e-09,2.1574465454163596e-08,2.9947918881681415e-11
11.239157063220256,6.265387383642807e-08,3.5948195143000284e-09,1.1784543509494513e-09,2.1538111566751118e-08,3.015877195967652e-11
11.249156313276503,6.2540392781814e-08,3.575833077166578e-09,1.1765826964097294e-09,2.1503865221800817e-08,3.000391798265023e-11
11.25915556333275,6.234148479299869e-08,3.5763987743965943e-09,1.17634299289296e-09,2.1474927138822865e-08,2.9128735951356915e-11
11.269154813388994,6.239992303255502e-08,3.564668034508488e-09,1.1711131202290992e-09,2.145086748073012e-08,2.8800689294851008e-11
11.27915406344524,6.231295639456422e-08,3.560750846086287e-09,1.170501468590819e-09,2.1409661927277426e-08,2.9322826747939274e-11
11.289153313501485,6.214848537580796e-08,3.558530880728909e-09,1.1672388296724474e-09,2.1377464337858463e-08,2.94471613437884e-11
11.299152563557731,6.20127778853661e-08,3.545335098249685e-09,1.165135396974392e-09,2.1326883778436287e-08,2.936978807606699e-11
11.309151813613978,6.198775618914735e-08,3.545163952359721e-09,1.1635071892019865e-09,2.127846475207178e-08,2.9352084564259887e-11
11.319151063670223,6.173235301045453e-08,3.538675209345964e-09,1.1607869828781403e-09,2.124089251228372e-08,2.9121091481275706e-11
11.329150313726469,6.163081872139913e-08,3.533872687637189e-09,1.1598129897394073e-09,2.1193812404808696e-08,2.913460026203107e-11
11.339149563782714,6.151103810817563e-08,3.5266156927455456e-09,1.1580972406247394e-09,2.1169613518501623e-08,2.897246679963602e-11
11.34914881383896,6.146070890189068e-08,3.5241234520861304e-09,1.1562832538283952e-09,2.1131364553587392e-08,2.9041511811450213e-11
11.359148063895207,6.125645436616817e-08,3.5197643011192837e-09,1.151276197531963e-09,2.1115017435049892e-08,2.904629143804949e-11
11.369147313951451,6.119698080756246e-08,3.508111038479033e-09,1.1485462218678642e-09,2.1077411987643936e-08,2.91042359769581e-11
11.379146564007698,6.115499525914278e-08,3.5017190512658613e-09,1.1482574620026814e-09,2.1028422007865624e-08,2.8625998522227884e-11
11.389145814063944,6.104128888201388e-08,3.499878226132663e-09,1.148594330822304e-09,2.098786497374907e-08,2.876783417421173e-11
11.399145064120189,6.083146018725071e-08,3.492221516419715e-09,1.1456865641019473e-09,2.0941149791478872e-08,2.85286648654054e-11
11.409144314176435,6.076719769841664e-08,3.481968879828105e-09,1.1400442096825794e-09,2.0899643760239444e-08,2.8571380640741844e-11
11.41914356423268,6.063660189729928e-08,3.4752605988045483e-09,1.1427963677548277e-09,2.085599615225843e-08,2.8899233049278912e-11
11.429142814288927,6.054045783283783e-08,3.4769621481232957e-09,1.1361063490368464e-09,2.0823284096470824e-08,2.8222549004863704e-11
11.439142064345173,6.045524879481898e-08,3.4663824781216143e-09,1.13408505682699e-09,2.0802287387881955e-08,2.8107858161465673e-11
11.449141314401418,6.043979503549989e-08,3.4648895499949255e-09,1.13336930069303e-09,2.0763393724874956e-08,2.874392370194055e-11
11.459140564457664,6.02236978499778e-08,3.4600532929545814e-09,1.1352056237408091e-09,2.0729906468152745e-08,2.832861947975985e-11
11.469139814513909,6.014963368566429e-08,3.447798887282691e-09,1.1301010017846647e-09,2.0696366579365864e-08,2.8039272427998294e-11
11.479139064570155,6.002338862890988e-08,3.4370221065999066e-09,1.1277075409472862e-09,2.064943715120883e-08,2.79566517521416e-11
11.489138314626402,5.992313152591814e-08,3.4375159599865452e-09,1.1274733810790859e-09,2.0604075681321146e-08,2.8411777862950507e-11
11.499137564682647,5.971563012702793e-08,3.428771380449341e-09,1.1259196190079074e-09,2.0561227634292004e-08,2.835667859822022e-11
11.509136814738893,5.967012023935257e-08,3.4213652152520784e-09,1.1235275453359562e-09,2.0538550404005432e-08,2.8474356824168667e-11
11.519136064795138,5.965495405481443e-08,3.417386047260874e-09,1.1181229027901426e-09,2.0507535278669497e-08,2.7964376988203732e-11
11.529135314851384,5.956712115411388e-08,3.4149602367676207e-09,1.1194505811094409e-09,2.0481445289969146e-08,2.8103390912229692e-11
11.53913456490763,5.938302449964498e-08,3.402004755743515e-09,1.11656013171494e-09,2.044174228660649e-08,2.8200031238950706e-11
11.549133814963875,5.934051971336526e-08,3.403668026337363e-09,1.1171939736977453e-09,2.0424203032848328e-08,2.779271288077282e-11
11.559133065020122,5.926532907472359e-08,3.3909128716858334e-09,1.1159234039665344e-09,2.03688636598433e-08,2.798213450744662e-11
11.569132315076368,5.9137677857570477e-08,3.3933791072841424e-09,1.1108807151355329e-09,2.0337081089534494e-08,2.7485156442497647e-11
11.579131565132613,5.897864537285376e-08,3.3814888388277803e-09,1.1098938746377896e-09,2.0279960476386855e-08,2.7673406180238172e-11
11.58913081518886,5.88394882165175e-08,3.376540933272902e-09,1.110066987616582e-09,2.0249893232099556e-08,2.777112579870936e-11
11.599130065245104,5.876807254440129e-08,3.3792996752993236e-09,1.1055459314027646e-09,2.021718145865638e-08,2.7546081241936846e-11
11.60912931530135,5.869478033761666e-08,3.368415323263119e-09,1.1031351602965084e-09,2.018467485953749e-08,2.7915371645938337e-11
11.619128565357597,5.863443940748554e-08,3.3664043097805157e-09,1.1014462454441533e-09,2.016596550929867e-08,2.7435724698958116e-11
11.629127815413842,5.857072814900515e-08,3.3501173334121406e-09,1.098319237161484e-09,2.014821434827362e-08,2.785216345723341e-11
11.639127065470088,5.845751332510914e-08,3.351433256803571e-09,1.0968811480944234e-09,2.010863407639341e-08,2.7359193965171473e-11
11.649126315526333,5.831871534869495e-08,3.3396321034470773e-09,1.0966059353144326e-09,2.005828127860208e-08,2.7339495239512303e-11
11.65912556558258,5.8268978157186336e-08,3.33583013256979e-09,1.093029155329058e-09,2.0019106851842443e-08,2.7435824528879384e-11
11.669124815638826,5.804499389883762e-08,3.3255963835432035e-09,1.0943506533834812e-09,1.996762115218946e-08,2.7706109245561725e-11
11.67912406569507,5.793649096793099e-08,3.3198745365332017e-09,1.0896189548249785e-09,1.9939727213703707e-08,2.7432094400800888e-11
11.689123315751317,5.7878274712042245e-08,3.325610101277516e-09,1.0915386260450136e-09,1.9912998881480097e-08,2.802257839326766e-11
11.699122565807563,5.779796242305229e-08,3.3133581618664213e-09,1.087242748144868e-09,1.987564490082863e-08,2.709962988329228e-11
11.709121815863808,5.773790381818858e-08,3.3101269607195422e-09,1.0832081841929274e-09,1.9859994044713012e-08,2.7568807057976092e-11
11.719121065920055,5.7660117387664814e-08,3.294577330019453e-09,1.0825466854271732e-09,1.9835050074976195e-08,2.7723281312600578e-11
11.7291203159763,5.752470100400074e-08,3.2974871183727024e-09,1.079036188070036e-09,1.9799728661101107e-08,2.7079287419525825e-11
11.739119566032546,5.743049516765412e-08,3.293628414106111e-09,1.0810131339974951e-09,1.9763057133187042e-08,2.692291563704881e-11
11.749118816088792,5.734667406355565e-08,3.284691527472685e-09,1.0799367430406285e-09,1.9720304132747465e-08,2.6465427068009485e-11
11.759118066145037,5.714235689771039e-08,3.279864613647543e-09,1.0740097738304566e-09,1.9671818875479246e-08,2.7092687733797615e-11
11.769117316201283,5.708604310326012e-08,3.2768332756723055e-09,1.0757516895602708e-09,1.9643920934252328e-08,2.7258985132532603e-11
11.779116566257528,5.699505061041035e-08,3.275267710968752e-09,1.0715620732803418e-09,1.9619393528449458e-08,2.6876556766220217e-11
11.789115816313775,5.701152485629575e-08,3.2627831923978776e-09,1.0730245403338543e-09,1.9591152631043253e-08,2.6877740452184007e-11
11.799115066370021,5.6888919645499574e-08,3.2578170729066285e-09,1.0681598125662844e-09,1.9566804972819143e-08,2.6774125846978145e-11
11.809114316426266,5.6761452705881246e-08,3.250643972248306e-09,1.066670916580764e-09,1.953589700709229e-08,2.6871460858631486e-11
11.819113566482512,5.6663672383996376e-08,3.251028203548608e-09,1.0643338077912024e-09,1.9498268234735878e-08,2.6735436394005518e-11
11.829112816538759,5.658888577590644e-08,3.244467494920198e-09,1.0624111688271033e-09,1.945681307525773e-08,2.6672743787377402e-11
11.839112066595003,5.645702638586839e-08,3.2334440322435003e-09,1.0638614852476177e-09,1.9422479076805626e-08,2.659081205156479e-11
11.84911131665125,5.623976536173496e-08,3.2302655497040394e-09,1.0601870579729205e-09,1.9379508699077663e-08,2.669720723826594e-11
11.859110566707495,5.6258060490430573e-08,3.228936247032903e-09,1.0552358428292915e-09,1.935459588766421e-08,2.6918608644113484e-11
11.869109816763741,5.6218131966101606e-08,3.2228919341012698e-09,1.0558231537175841e-09,1.932946291481204e-08,2.6368272667437198e-11
11.879109066819987,5.610363836196859e-08,3.21091074805872e-09,1.0538722519408038e-09,1.9306647556699714e-08,2.6255664054477094e-11
11.889108316876232,5.597321009892821e-08,3.205211753505872e-09,1.0513037782419825e-09,1.9276010318324587e-08,2.6228645830184185e-11
11.899107566932479,5.595050457318535e-08,3.205759052151768e-09,1.050114858176264e-09,1.9243448327032565e-08,2.641019130587777e-11
11.909106816988723,5.585128991898742e-08,3.197150650326584e-09,1.0484371065351343e-09,1.9221293588895423e-08,2.6230103666603508e-11
11.91910606704497,5.574135215179214e-08,3.1912364740866726e-09,1.0477539670169354e-09,1.9173936201416947e-08,2.6645893473611556e-11
11.929105317101216,5.552525138164413e-08,3.187246328030173e-09,1.0439789275478778e-09,1.913078914590594e-08,2.6141975089551028e-11
11.939104567157461,5.5550959631247746e-08,3.1779575462859476e-09,1.0469061835391934e-09,1.9098910052895853e-08,2.625623499452003e-11
11.949103817213707,5.540300248035367e-08,3.1849986005327933e-09,1.0444109296476483e-09,1.9064922408478433e-08,2.6448887132798684e-11
11.959103067269952,5.54136881670808e-08,3.1666989673766058e-09,1.0404685669030203e-09,1.904979908754816e-08,2.6551160864491608e-11
11.969102317326199,5.5269502846922943e-08,3.174174850549505e-09,1.0374708235570237e-09,1.9020915519585413e-08,2.6510982687375514e-11
11.979101567382445,5.525079999782029e-08,3.161005692836775e-09,1.0381723448152638e-09,1.9004269541343907e-08,2.6121503780505794e-11
11.98910081743869,5.5144632096635193e-08,3.15696399436601e-09,1.0364442869910632e-09,1.8967995928378325e-08,2.6186125253197712e-11
11.999100067494936,5.506356501502459e-08,3.153403375624892e-09,1.0327803816931343e-09,1.8935898101667802e-08,2.5880179354460766e-11
12.009099317551183,5.4961130428151656e-08,3.1484178874397714e-09,1.0346338157830848e-09,1.888887156759069e-08,2.5832666480444566e-11
12.019098567607427,5.4811861188248136e-08,3.1466471885948552e-09,1.0326117610755612e-09,1.885278790046922e-08,2.6398876326468934e-11
12.029097817663674,5.467856491567277e-08,3.1383776597014093e-09,1.0297024951908996e-09,1.8823268820776685e-08,2.5539818381360016e-11
12.039097067719918,5.46777787026793e-08,3.1327441903474997e-09,1.0276958149242676e-09,1.8791534106548113e-08,2.6077611314671385e-11
12.049096317776165,5.456722919637048e-08,3.1235587620990736e-09,1.02374730244368e-09,1.8777039803091984e-08,2.603378312577602e-11
12.059095567832411,5.448232976180648e-08,3.124995907799263e-09,1.0252197204142495e-09,1.874507368643408e-08,2.5494380753137135e-11
12.069094817888656,5.44121503207738e-08,3.116882469806837e-09,1.022349207883543e-09,1.872443782972205e-08,2.5648048017394943e-11
12.079094067944903,5.435099783357351e-08,3.111493582802532e-09,1.0220045049857436e-09,1.8703641710714007e-08,2.5824245669155113e-11
12.089093318001147,5.425325375768618e-08,3.110482237635791e-09,1.0203528170943811e-09,1.8658898038532428e-08,2.576030497642351e-11
12.099092568057394,5.412622455760516e-08,3.106079466220856e-09,1.0185720745120898e-09,1.8627696141088536e-08,2.5572823886606453e-11
12.10909181811364,5.4038706888762387e-08,3.1027942535642802e-09,1.017118434576197e-09,1.8580530157565805e-08,2.562131030437927e-11
12.119091068169885,5.3954721043745536e-08,3.0910252361259585e-09,1.0121856794963268e-09,1.8561275815244606e-08,2.5421747699684604e-11
12.129090318226131,5.3935317198396575e-08,3.0904729103392747e-09,1.0133049562455945e-09,1.8538943443772294e-08,2.5376707954038065e-11
12.139089568282378,5.3739524731865336e-08,3.0820850430498107e-09,1.0126509392940893e-09,1.85119901880377e-08,2.5611372267508698e-11
12.149088818338623,5.373974476820637e-08,3.0715278063753624e-09,1.0091203859383447e-09,1.8495572376408377e-08,2.5700210578051756e-11
12.159088068394869,5.365555428245266e-08,3.0741783750696587e-09,1.008624242538552e-09,1.84645161341506e-08,2.5474244540694173e-11
12.169087318451114,5.360321121209973e-08,3.0692124243561784e-09,1.0077772621035755e-09,1.8423058602037714e-08,2.5090323098454057e-11
12.17908656850736,5.340421719505792e-08,3.069820760568595e-09,1.0045035068480722e-09,1.8391400584530738e-08,2.5216187398821608e-11
12.189085818563607,5.3407208673973935e-08,3.056909798090194e-09,1.0063326555364842e-09,1.8349641151946236e-08,2.5098673309883515e-11
12.199085068619851,5.323655967677127e-08,3.0588940375302395e-09,1.0033556413068347e-09,1.8323641390288305e-08,2.5078199535846996e-11
12.209084318676098,5.3239248271861886e-08,3.049307298413154e-09,9.996334971627538e-10,1.8300958575186666e-08,2.5120758189960384e-11
12.219083568732342,5.3138506821400054e-08,3.047721340468704e-09,9.97457169453384e-10,1.8278514917500495e-08,2.5312583090637316e-11
12.229082818788589,5.310236625538419e-08,3.037386434447431e-09,9.9660487406597e-10,1.825040792452231e-08,2.4872137446631344e-11
12.239082068844835,5.3017099906265914e-08,3.0337427310958074e-09,9.953721512651085e-10,1.823229325504173e-08,2.489681116031376e-11
12.24908131890108,5.2958117446867065e-08,3.036307120098607e-09,9.947487936209175e-10,1.8197854173321654e-08,2.535188170236062e-11
12.259080568957327,5.278803452068132e-08,3.0227817558628377e-09,9.929373254466327e-10,1.8171569512099888e-08,2.513331777726254e-11
12.269079819013571,5.274900834136028e-08,3.0272180578634535e-09,9.95117701044077e-10,1.8128275947193e-08,2.4799998591328162e-11
12.279079069069818,5.260871355994399e-08,3.018371096967058e-09,9.91585581705266e-10,1.8100537647443665e-08,2.49572673932197e-11
12.289078319126064,5.249733084116808e-08,3.0207131960511487e-09,9.87409569457895e-10,1.806551753415761e-08,2.4922544892822762e-11
12.299077569182309,5.2531374201681816e-08,3.0094986539337666e-09,9.888518394182522e-10,1.8051780992963457e-08,2.500004588289766e-11
12.309076819238555,5.2413592595569536e-08,3.000829882302109e-09,9.875210288367518e-10,1.8024446277270706e-08,2.4808988811345623e-11
12.319076069294802,5.234082384745576e-08,2.9946952820586404e-09,9.815393719173674e-10,1.8001996276493405e-08,2.4983831764141632e-11
12.329075319351047,5.2313805604148124e-08,2.992561069905882e-09,9.824353664459168e-10,1.798186628671609e-08,2.4933118292870694e-11
12.339074569407293,5.2238232173946106e-08,2.9924284635892317e-09,9.811742277083704e-10,1.795695490648026e-08,2.4544561374392566e-11
12.349073819463538,5.2102611188252985e-08,2.9789980989061156e-09,9.785409360043858e-10,1.7923066825608462e-08,2.4549387452787126e-11
12.359073069519784,5.200037124379224e-08,2.9847560819752885e-09,9.760346660787496e-10,1.7877710100108187e-08,2.4488314283772232e-11
12.36907231957603,5.191539911145595e-08,2.9789815225821098e-09,9.751687892885273e-10,1.7851425340650233e-08,2.4551239124827823e-11
12.379071569632275,5.184495383630751e-08,2.9699036124582534e-09,9.751952376620828e-10,1.782388021120024e-08,2.4476542002027807e-11
12.389070819688522,5.1741481709160214e-08,2.964904962229876e-09,9.747830329793338e-10,1.7799102165407362e-08,2.4483987862976443e-11
12.399070069744766,5.1719569926362745e-08,2.964539932132564e-09,9.720560175235163e-10,1.778877445444095e-08,2.4263195275510428e-11
12.409069319801013,5.16646847321183e-08,2.959372270618905e-09,9.687606376397613e-10,1.7764175020937515e-08,2.4613084314511494e-11
12.41906856985726,5.163755048881584e-08,2.955072847140611e-09,9.679560601173147e-10,1.7741781614738765e-08,2.419921731366785e-11
12.429067819913504,5.1440207117618875e-08,2.9520558715133905e-09,9.67708001732797e-10,1.7711096341760936e-08,2.45095485844276e-11
12.43906706996975,5.13940150722539e-08,2.943670803575108e-09,9.659986723799848e-10,1.767845584616358e-08,2.3748452418434644e-11
12.449066320025997,5.127943800585696e-08,2.9405507507668762e-09,9.636305287169225e-10,1.7635906464806636e-08,2.4068782236687724e-11
12.459065570082242,5.117846727270183e-08,2.9391399097512975e-09,9.644827484327405e-10,1.761068520337436e-08,2.4368268987930612e-11
12.469064820138488,5.111315423058577e-08,2.9342101387638143e-09,9.606404396354803e-10,1.7587420016240545e-08,2.4053515715891164e-11
12.479064070194733,5.111328016610946e-08,2.931404529502973e-09,9.592217360175741e-10,1.7557684920351103e-08,2.43174675690815e-11
12.48906332025098,5.1018989311856635e-08,2.9233022901833145e-09,9.593553296319559e-10,1.755138051104028e-08,2.416458248073982e-11
12.499062570307226,5.09436643871965e-08,2.919303504861331e-09,9.56583966236743e-10,1.7528470066397957e-08,2.3971368505496587e-11
12.50906182036347,5.089171583663631e-08,2.9150254663372884e-09,9.56164534903495e-10,1.750743268978039e-08,2.401826307053173e-11
12.519061070419717,5.081087235201694e-08,2.910802003474254e-09,9.560506277756465e-10,1.7471610806801513e-08,2.3741001147272293e-11
12.529060320475962,5.0679747459801886e-08,2.9055375456892015e-09,9.532798476531914e-10,1.7435038920778662e-08,2.360481052514206e-11
12.539059570532208,5.055784872282723e-08,2.9010063720901926e-09,9.51117970912969e-10,1.7401764414724206e-08,2.3972977911875592e-11
12.549058820588455,5.0525772290566293e-08,2.8990385009166235e-09,9.48559849503308e-10,1.737316702971434e-08,2.3899929861263498e-11
12.5590580706447,5.047615517642488e-08,2.886895164652191e-09,9.471830145418825e-10,1.7355470393049585e-08,2.3760044494018347e-11
12.569057320700946,5.042444614469462e-08,2.891627290098826e-09,9.463205666750416e-10,1.7329284472757884e-08,2.3737461047816825e-11
12.579056570757192,5.027793357755824e-08,2.8839064108733664e-09,9.452988961998995e-10,1.7317816758652405e-08,2.378549220417041e-11
12.589055820813437,5.032890340372171e-08,2.878312241201739e-09,9.440835613128951e-10,1.729275657463353e-08,2.3952723170692713e-11
12.599055070869683,5.0227719756228975e-08,2.8721781939411607e-09,9.428117889920787e-10,1.7264413923147544e-08,2.3711016880459186e-11
12.609054320925928,5.0100688814340823e-08,2.8675357658847783e-09,9.423109793139267e-10,1.7239706239104024e-08,2.3717467226495527e-11
12.619053570982175,5.0007559394150035e-08,2.8728860720226056e-09,9.410796858897955e-10,1.7202421996154834e-08,2.375114419622625e-11
12.629052821038421,4.994299557399518e-08,2.863481817761689e-09,9.379339687226435e-10,1.7171221729661805e-08,2.3597493504371626e-11
12.639052071094666,4.985363848697387e-08,2.8567772230438437e-09,9.396161655604365e-10,1.7146103734013923e-08,2.3862192963241717e-11
12.649051321150912,4.9803386210076066e-08,2.8519985037611985e-09,9.370512809644333e-10,1.7137844505883666e-08,2.3568233293673122e-11
12.659050571207157,4.97499136107128e-08,2.8514087911211635e-09,9.340819770203381e-10,1.71147737072478e-08,2.338826900218031e-11
12.669049821263403,4.969676419282991e-08,2.852171643157259e-09,9.318521888264231e-10,1.7089074335856722e-08,2.3688641565087713e-11
12.67904907131965,4.965474667318082e-08,2.8399670285703447e-09,9.30494498279553e-10,1.7065322535398003e-08,2.3379530387087835e-11
12.689048321375894,4.955460247986912e-08,2.8349215209458394e-09,9.31357084209682e-10,1.7036949681394866e-08,2.3136956222514613e-11
12.699047571432141,4.947460871366985e-08,2.832587814556501e-09,9.314232255591045e-10,1.7008587067228215e-08,2.3187058798058518e-11
12.709046821488386,4.938755705672968e-08,2.830825696246196e-09,9.281990128546165e-10,1.6982655517179752e-08,2.3046707276012014e-11
12.719046071544632,4.922965602672042e-08,2.825095943809949e-09,9.271072018418979e-10,1.6946582017610806e-08,2.3086648337449195e-11
12.729045321600879,4.916207409019839e-08,2.818754081415411e-09,9.266288124943495e-10,1.692747181448757e-08,2.3229544584190267e-11
12.739044571657123,4.9181826568316704e-08,2.820002536544495e-09,9.246533026071464e-10,1.6912088293899625e-08,2.27278902665874e-11
12.74904382171337,4.9141528591074294e-08,2.8135277089676863e-09,9.219229397958569e-10,1.689051396987868e-08,2.2877276092626703e-11
12.759043071769616,4.905960669729648e-08,2.8125042461910203e-09,9.21938440228868e-10,1.6867350412422635e-08,2.323977488150393e-11
12.76904232182586,4.8976513581954327e-08,2.8029406086994697e-09,9.19645223725518e-10,1.6844636317855476e-08,2.293355714960756e-11
12.779041571882107,4.889058522871352e-08,2.8021886052357983e-09,9.18618614769951e-10,1.682677131510357e-08,2.3285101661124525e-11
12.789040821938352,4.878774642216473e-08,2.796892158536702e-09,9.184881636115902e-10,1.6793221743419623e-08,2.2769392624526417e-11
12.799040071994598,4.87511360085348e-08,2.793666737294571e-09,9.172202568533208e-10,1.6759111717176206e-08,2.303955757222197e-11
12.809039322050845,4.861248046701858e-08,2.7901892666274462e-09,9.151518887264401e-10,1.6728735529078254e-08,2.2878130648889353e-11
12.81903857210709,4.859877452500874e-08,2.7853379021323533e-09,9.136113753568006e-10,1.671738048254618e-08,2.2817206118572713e-11
12.829037822163336,4.8542606785773645e-08,2.7769759286977505e-09,9.137983348170421e-10,1.669260974005039e-08,2.2782772714269705e-11
12.83903707221958,4.8505687761199274e-08,2.7765546617727134e-09,9.115265691204631e-10,1.6675977363153318e-08,2.2929596537725596e-11
12.849036322275827,4.8411473860126936e-08,2.7742492774260283e-09,9.094062823490883e-10,1.6661979620155236e-08,2.2889184937092132e-11
12.859035572332074,4.838956496299844e-08,2.769452569122666e-09,9.092853402220579e-10,1.6639612700412422e-08,2.2700501922019398e-11
12.869034822388318,4.8281478176624343e-08,2.7620726896794786e-09,9.060684581025675e-10,1.6606895163218578e-08,2.2570921950133108e-11
12.879034072444565,4.819665038602753e-08,2.7620828540075827e-09,9.057002819778855e-10,1.6580998111109005e-08,2.264958979450846e-11
12.889033322500811,4.8115656237719865e-08,2.7554194804474056e-09,9.055749861884126e-10,1.6547541516479203e-08,2.2832492812269878e-11
12.899032572557056,4.805064170661968e-08,2.758909482556765e-09,9.050903191559699e-10,1.652428496758047e-08,2.29635427055065e-11
12.909031822613303,4.79192563235154e-08,2.7511722642136802e-09,9.013048620164974e-10,1.6503714430553162e-08,2.2645177631513464e-11
12.919031072669547,4.793453570716583e-08,2.7488306106690935e-09,9.011464840250835e-10,1.6482476592810723e-08,2.278972478801831e-11
12.929030322725794,4.7956549718152526e-08,2.7386022401634514e-09,8.98932778034383e-10,1.6466371754068602e-08,2.2710705030206915e-11
12.93902957278204,4.784539721440621e-08,2.7384990803681223e-09,8.989390627243803e-10,1.644983898477585e-08,2.2851848495027308e-11
12.949028822838285,4.7747066072137824e-08,2.738102540778115e-09,8.966310259663427e-10,1.6427975466359412e-08,2.2572750741867e-11
12.959028072894531,4.77237272126378e-08,2.73017999799377e-09,8.96096366935876e-10,1.6397731114144763e-08,2.2540399597875996e-11
12.969027322950776,4.7627450479394626e-08,2.728289641727877e-09,8.946471922909892e-10,1.6366957584404244e-08,2.2340840104183338e-11
12.979026573007022,4.7518304603937595e-08,2.725562568086585e-09,8.911628171008602e-10,1.6343033595560555e-08,2.2382855481666467e-11
12.989025823063269,4.74376566166161e-08,2.719467970583193e-09,8.937892898223611e-10,1.6321040828246756e-08,2.2418128195608482e-11
12.999025073119514,4.741191031100364e-08,2.7145306162383494e-09,8.91373805820526e-10,1.6300728575113544e-08,2.224434059606473e-11
13.00902432317576,4.7384326005841127e-08,2.710705575506864e-09,8.893686584378033e-10,1.628509835031134e-08,2.2237753191632423e-11
13.019023573232005,4.7313934329044184e-08,2.711263864765475e-09,8.899171626531184e-10,1.6274307094571387e-08,2.2395151882356584e-11
13.029022823288251,4.7260704770031644e-08,2.7059889005188024e-09,8.873472487857723e-10,1.6245492969078267e-08,2.245589540174616e-11
13.039022073344498,4.71712817667313e-08,2.702215135621341e-09,8.859110145203267e-10,1.6219822945871275e-08,2.2171148348822914e-11
13.049021323400742,4.704418763029933e-08,2.698856338350793e-09,8.852235376143944e-10,1.6194774591298836e-08,2.239574158691282e-11
13.059020573456989,4.6997376986983325e-08,2.691412230998358e-09,8.85591149956981e-10,1.6168656597053626e-08,2.217617075825859e-11
13.069019823513235,4.691730303756243e-08,2.689322225019322e-09,8.806407572678266e-10,1.6135739173005443e-08,2.20069314665844e-11
13.07901907356948,4.682600848563647e-08,2.687576552510965e-09,8.811006118376808e-10,1.612071994633583e-08,2.1895707895616864e-11
13.089018323625726,4.683364470811246e-08,2.683535724214631e-09,8.83213767252194e-10,1.6105292653007307e-08,2.2093852355503123e-11
13.099017573681971,4.679967023869577e-08,2.6784671825306284e-09,8.795264672830378e-10,1.608520646445142e-08,2.203095656827298e-11
13.109016823738218,4.6743628781721e-08,2.679124019583344e-09,8.747500998394394e-10,1.6068718676976855e-08,2.205973705839398e-11
13.119016073794464,4.663718902180032e-08,2.6756272841373106e-09,8.775208047773921e-10,1.6052030996388295e-08,2.177500050529383e-11
13.129015323850709,4.657544428933629e-08,2.6646504764038e-09,8.759508123951956e-10,1.602256110034937e-08,2.1738721355501783e-11
13.139014573906955,4.6497870906485464e-08,2.662177958975487e-09,8.759162113570219e-10,1.5995901251552164e-08,2.198398438324309e-11
13.1490138239632,4.640033168064393e-08,2.663768483122307e-09,8.73305537776566e-10,1.5968160507260185e-08,2.181817554906236e-11
13.159013074019446,4.634549171848113e-08,2.6606845360955966e-09,8.727752280139615e-10,1.5946160679465155e-08,2.1874743914843604e-11
13.169012324075693,4.627915522422646e-08,2.6518569894193523e-09,8.704847858645183e-10,1.5927686029050776e-08,2.187804499779354e-11
13.179011574131938,4.6289305750872645e-08,2.650982106546147e-09,8.699026289221822e-10,1.5911224454295753e-08,2.1993388833803205e-11
13.189010824188184,4.6201709096533945e-08,2.645915771555553e-09,8.6834180061878e-10,1.589422079597031e-08,2.206483846137101e-11
13.19901007424443,4.620544768307371e-08,2.6410614767454396e-09,8.662808365522165e-10,1.58787939387546e-08,2.187495428051283e-11
13.209009324300675,4.6133183739526224e-08,2.6345976632088266e-09,8.654135874364553e-10,1.5863226718743713e-08,2.179207559806498e-11
13.219008574356922,4.60966696421865e-08,2.6348371005257724e-09,8.635540645116884e-10,1.583447760023727e-08,2.167049156543213e-11
13.229007824413166,4.5934567145452774e-08,2.634091930169399e-09,8.642447067219595e-10,1.580540613974198e-08,2.160285562730484e-11
13.239007074469413,4.5877183990532686e-08,2.6328039016715395e-09,8.62461954969999e-10,1.577413880431859e-08,2.178402933169557e-11
13.24900632452566,4.5784644561271045e-08,2.6267406284694235e-09,8.631234849282559e-10,1.575781124736171e-08,2.1875444373146357e-11
13.259005574581904,4.573237243230628e-08,2.620141981673537e-09,8.594200698670758e-10,1.573690739306547e-08,2.1744194843713544e-11
13.26900482463815,4.5698809273859145e-08,2.6203536910651597e-09,8.589602110917938e-10,1.5720298029501572e-08,2.168928636298998e-11
13.279004074694395,4.5629005308631035e-08,2.612981354772041e-09,8.579400349690522e-10,1.5709227885738672e-08,2.15534500168161e-11
13.289003324750642,4.564470056358415e-08,2.6086497619748907e-09,8.562438277271038e-10,1.5689401010878674e-08,2.123244521649381e-11
13.299002574806888,4.55491330879656e-08,2.6087617660036674e-09,8.5746652333591e-10,1.567230473613392e-08,2.1370125821353323e-11
13.309001824863133,4.549567448173912e-08,2.604904921692823e-09,8.548288565456755e-10,1.5644735374187277e-08,2.1495884193771856e-11
13.31900107491938,4.540277654055208e-08,2.6034593109796764e-09,8.529731022225369e-10,1.5618550778668952e-08,2.1314556214523468e-11
13.329000324975626,4.531661072475829e-08,2.599695097408469e-09,8.529032030799473e-10,1.5592043492344063e-08,2.140338742585925e-11
13.33899957503187,4.526902245029944e-08,2.5945881305288926e-09,8.516626070747684e-10,1.5567308855720493e-08,2.1396103491131872e-11
13.348998825088117,4.519674381407447e-08,2.5920573439212203e-09,8.499945405711632e-10,1.55526938255578e-08,2.1547444226770845e-11
13.358998075144362,4.520615105608955e-08,2.587783313453393e-09,8.500334578476908e-10,1.5533861819631816e-08,2.1295876323665587e-11
13.368997325200608,4.5091132194551225e-08,2.5881768712593452e-09,8.486593022023787e-10,1.552788762521317e-08,2.1457394487002777e-11
13.378996575256854,4.507394215755301e-08,2.57682714115763e-09,8.466502845103079e-10,1.5507780526280336e-08,2.1173034635559493e-11
13.3889958253131,4.502244445938797e-08,2.580652241539151e-09,8.468365547917786e-10,1.548604021464358e-08,2.1128328874197213e-11
13.398995075369346,4.4938149544540633e-08,2.5748889400513127e-09,8.458775231272296e-10,1.5461558897835563e-08,2.129468098565668e-11
13.40899432542559,4.4887554277174705e-08,2.5740246045016757e-09,8.432093986508389e-10,1.543480094615343e-08,2.096121157845355e-11
13.418993575481837,4.477369411180094e-08,2.5690493086359063e-09,8.436566487277837e-10,1.540958581627727e-08,2.1182509518893583e-11
13.428992825538083,4.474245254513614e-08,2.562769717672189e-09,8.415966052822102e-10,1.5387465520999464e-08,2.1322005386362462e-11
13.438992075594328,4.468867758788318e-08,2.5633266512520345e-09,8.390591504220784e-10,1.5374750806540597e-08,2.1282959777975314e-11
13.448991325650574,4.469762036069917e-08,2.554830175676975e-09,8.415251475617629e-10,1.5359941706849313e-08,2.122163216683503e-11
13.45899057570682,4.4599206497804745e-08,2.555190897471337e-09,8.386146186764361e-10,1.5350194417283884e-08,2.097717166880688e-11
13.468989825763066,4.458229462010358e-08,2.5481308890058865e-09,8.365974289538189e-10,1.5328244734209414e-08,2.1120986213410214e-11
13.478989075819312,4.448285226655961e-08,2.551122318122548e-09,8.36846665662534e-10,1.5305775619679976e-08,2.1011209973480115e-11
13.488988325875557,4.442317263415596e-08,2.546836573713073e-09,8.343292073433148e-10,1.527545458971602e-08,2.1034766868392847e-11
13.498987575931803,4.4343779678502874e-08,2.5416920941126913e-09,8.342808201380857e-10,1.5251942279407438e-08,2.0923236220335742e-11
13.50898682598805,4.423707763871016e-08,2.5389683026277128e-09,8.336406837931134e-10,1.5231392896150156e-08,2.0852857170745852e-11
13.518986076044294,4.4216467853295165e-08,2.5371295007376074e-09,8.322199903043628e-10,1.5220720652504864e-08,2.119979739546229e-11
13.52898532610054,4.420437736831125e-08,2.5291172484336243e-09,8.298784352612766e-10,1.5204311472330997e-08,2.0693704694615343e-11
13.538984576156786,4.415994359752135e-08,2.5235854000317924e-09,8.306206300355197e-10,1.51929448837157e-08,2.0709281002233382e-11
13.548983826213032,4.4095647672052553e-08,2.525687031029741e-09,8.291335263645446e-10,1.517623776301886e-08,2.0902570491542835e-11
13.558983076269278,4.408696052822122e-08,2.5216633077376695e-09,8.279356928237183e-10,1.5156433697592717e-08,2.0625616919885613e-11
13.568982326325523,4.3990634725216403e-08,2.5205819349632955e-09,8.262695602094394e-10,1.512704602450324e-08,2.0491213339536174e-11
13.57898157638177,4.386971824235817e-08,2.51486629807987e-09,8.272631382986719e-10,1.510524619093387e-08,2.095405813920095e-11
13.588980826438014,4.381978729479629e-08,2.516291429653019e-09,8.245562636558945e-10,1.508166476736907e-08,2.0764152019754198e-11
13.59898007649426,4.3794097844842834e-08,2.510927239831891e-09,8.230112555838722e-10,1.5058164446527762e-08,2.0548136025878972e-11
13.608979326550507,4.3741845169530894e-08,2.5108457947841247e-09,8.22086384222002e-10,1.5047958088958755e-08,2.068556175029512e-11
13.618978576606752,4.36804255518062e-08,2.5054585086309312e-09,8.208830684660792e-10,1.5034499985657656e-08,2.0578577637412056e-11
13.628977826662998,4.3685325520286055e-08,2.497920786594149e-09,8.214151425333187e-10,1.502421738107038e-08,2.0528797441270674e-11
13.638977076719245,4.363094262205728e-08,2.4964880886166396e-09,8.186935968690026e-10,1.500865831781543e-08,2.0661746795948873e-11
13.64897632677549,4.355452846553417e-08,2.497706236763311e-09,8.183521219037285e-10,1.498533041183251e-08,2.0684883584354662e-11
13.658975576831736,4.348031273794913e-08,2.4879722920121893e-09,8.17824673456935e-10,1.496266208866813e-08,2.0431299144314784e-11
13.66897482688798,4.3429918383551884e-08,2.48840809037497e-09,8.159034716814479e-10,1.493597230008162e-08,2.0487537951674692e-11
13.678974076944227,4.334447394586931e-08,2.484056392812893e-09,8.149383876607551e-10,1.4911407932229183e-08,2.047370011149714e-11
13.688973327000474,4.327857710299821e-08,2.4868100240660713e-09,8.137827787194097e-10,1.4893004984483681e-08,2.0527970955003124e-11
13.698972577056718,4.324779959283425e-08,2.481680390996849e-09,8.12436872045701e-10,1.4880149492966471e-08,2.0519965553836688e-11
13.708971827112965,4.3246907954116424e-08,2.4732616066463527e-09,8.115764493776199e-10,1.4869296232609916e-08,2.037173531855796e-11
13.71897107716921,4.3167911650339246e-08,2.4738178004415426e-09,8.11065850183064e-10,1.4857283181696752e-08,2.0781506720275957e-11
13.728970327225456,4.308777500619101e-08,2.469119319255569e-09,8.100299698101641e-10,1.4838061859349494e-08,2.03431137878702e-11
13.738969577281702,4.308378514328247e-08,2.47131148329043e-09,8.10327814412098e-10,1.4822346879125953e-08,2.013106585450649e-11
13.748968827337947,4.299043955590461e-08,2.4582944636454667e-09,8.077814803872879e-10,1.479151837823309e-08,2.0225776637135426e-11
13.758968077394194,4.289423536933644e-08,2.465315930196443e-09,8.087019541391312e-10,1.4767205446679667e-08,2.0132924025691255e-11
13.768967327450438,4.289075031007571e-08,2.4564203251524396e-09,8.067736325967411e-10,1.474422340471644e-08,2.0201282314041674e-11
13.778966577506685,4.284273896018463e-08,2.4590968712384335e-09,8.042687418501647e-10,1.4731025897747152e-08,2.0220993877454495e-11
13.788965827562931,4.278909500141106e-08,2.4542520727907562e-09,8.041413349699181e-10,1.471813406465911e-08,1.999035528069869e-11
13.798965077619176,4.273596066038024e-08,2.449709825245525e-09,8.049694792544132e-10,1.4704435889153313e-08,2.008014149776097e-11
13.808964327675422,4.2734904043595966e-08,2.445538156485369e-09,8.015082778026083e-10,1.4694424155036932e-08,2.0208511894203862e-11
13.818963577731669,4.2680872554323437e-08,2.4414932223433426e-09,8.011553286920849e-10,1.4676170940019387e-08,2.0433740301871126e-11
13.828962827787914,4.259549349577199e-08,2.4408827177777963e-09,8.010546412578806e-10,1.4655470826620648e-08,1.9996377245633963e-11
13.83896207784416,4.252732211024332e-08,2.4379116371720847e-09,7.992253956581928e-10,1.4632185834735022e-08,2.0241865031610358e-11
13.848961327900405,4.246617922467056e-08,2.436511663488073e-09,7.989628822069962e-10,1.4612032175402677e-08,2.0077338589492336e-11
13.858960577956651,4.242185002987693e-08,2.4317274484117262e-09,7.980131626773262e-10,1.4590746376735175e-08,2.0106161275879054e-11
13.868959828012898,4.234734392871911e-08,2.4299236076629856e-09,7.969034142941916e-10,1.4574063751737365e-08,1.991266115295834e-11
13.878959078069142,4.235980877454544e-08,2.4297557636736793e-09,7.943125300024082e-10,1.456239983650165e-08,1.9951146100370146e-11
13.888958328125389,4.2321994618927694e-08,2.4193992668925897e-09,7.957564135110685e-10,1.4548271976195793e-08,2.0009856932037938e-11
13.898957578181633,4.227548143088227e-08,2.4194331359019306e-09,7.938355926514218e-10,1.4538712530997652e-08,1.982815182760974e-11
13.90895682823788,4.2261546469432785e-08,2.413960237780269e-09,7.926035474711726e-10,1.4519694375549761e-08,2.009994809235226e-11
13.918956078294126,4.215348678534784e-08,2.4111437550185622e-09,7.935781626885272e-10,1.4497451500672677e-08,1.9825647603020785e-11
13.928955328350371,4.207893692309637e-08,2.4114449185887444e-09,7.907903829170381e-10,1.4476850969962005e-08,1.9775228205040713e-11
13.938954578406618,4.201834026734864e-08,2.4099794433728297e-09,7.91573818884072e-10,1.4453169892833575e-08,1.9904549037571887e-11
13.948953828462864,4.195751052805497e-08,2.4079116664197266e-09,7.897450987421476e-10,1.4432170529201229e-08,1.990785306512671e-11
13.958953078519109,4.1880947168610295e-08,2.4003880136083263e-09,7.872210078846246e-10,1.4422265685570842e-08,1.9746832626099077e-11
13.968952328575355,4.189604992186865e-08,2.402510557759207e-09,7.885490579749079e-10,1.4409559836693083e-08,1.9751778171434806e-11
13.9789515786316,4.186641839505731e-08,2.3962599625851818e-09,7.854703727343923e-10,1.4401921544960759e-08,1.981889856964868e-11
13.988950828687846,4.18294252094014e-08,2.3932591448342118e-09,7.859159723431266e-10,1.4379404732196392e-08,1.9424688368051856e-11
13.998950078744093,4.1747153565301275e-08,2.391411943493701e-09,7.85176307408773e-10,1.4366887113190286e-08,1.985133223684066e-11
14.008949328800337,4.1686775019200304e-08,2.3917886960480715e-09,7.852789755994118e-10,1.4342466310271148e-08,1.9651765468861464e-11
14.018948578856584,4.1651819863276035e-08,2.389192479636457e-09,7.837562959266922e-10,1.4318921248864047e-08,1.9585613390523626e-11
14.028947828912829,4.15740690775515e-08,2.379131322487495e-09,7.828266741218113e-10,1.4295360273569267e-08,1.9575924400226452e-11
14.038947078969075,4.149278710284775e-08,2.382193000992521e-09,7.806481295975211e-10,1.4279726718521755e-08,1.961037184469085e-11
14.048946329025322,4.148698295320655e-08,2.37848783943133e-09,7.800755993976156e-10,1.426966564230296e-08,1.9596479571128675e-11
14.058945579081566,4.147921223086206e-08,2.375530173670194e-09,7.808858309374949e-10,1.4258437777919663e-08,1.983545048690919e-11
14.068944829137813,4.141039218947913e-08,2.370590223726069e-09,7.783009861526326e-10,1.4243753352854165e-08,1.958239652346329e-11
14.07894407919406,4.139008694293137e-08,2.3691496221826176e-09,7.765629965226013e-10,1.4234613531472272e-08,1.958154921796532e-11
14.088943329250304,4.1309188791527305e-08,2.367425918921742e-09,7.763993131984805e-10,1.4215393988686259e-08,1.9374182956171452e-11
14.09894257930655,4.1252729179390635e-08,2.3650236846110795e-09,7.767301887161241e-10,1.4194931441646198e-08,1.9375600345595312e-11
14.108941829362795,4.1178570691219956e-08,2.3622473848124612e-09,7.747192402941826e-10,1.4170424074832453e-08,1.9526227143745462e-11
14.118941079419042,4.1174289936455385e-08,2.3600965872104956e-09,7.742070029413614e-10,1.4149357665160812e-08,1.94396110095921e-11
14.128940329475288,4.111573890179742e-08,2.3554896670204223e-09,7.72667362773145e-10,1.4137136293704833e-08,1.9504369911417034e-11
14.138939579531533,4.106377225436087e-08,2.354092390473003e-09,7.727161572118847e-10,1.4124489690753739e-08,1.9303861018022534e-11
14.14893882958778,4.0998834607214715e-08,2.3521898343197388e-09,7.70828971315787e-10,1.4110827901651168e-08,1.958764458004093e-11
14.158938079644024,4.1018485807078525e-08,2.3455139946273946e-09,7.711997308309553e-10,1.4101277036432618e-08,1.966973727343372e-11
14.16893732970027,4.094217262235339e-08,2.3464740476024936e-09,7.694830123931327e-10,1.4086194578272497e-08,1.9066418960979473e-11
14.178936579756517,4.087286997624052e-08,2.3430386153597553e-09,7.685093131193354e-10,1.4065746119744793e-08,1.921009044171384e-11
14.188935829812761,4.080919837134745e-08,2.340949611464524e-09,7.672994027202927e-10,1.404387126632249e-08,1.9177640854358352e-11
14.198935079869008,4.07850854677133e-08,2.339245778205031e-09,7.6699954216038e-10,1.4020482847690073e-08,1.9356847297036313e-11
14.208934329925253,4.074615662769058e-08,2.335289015712406e-09,7.643336537919584e-10,1.4004272613166504e-08,1.9021853697614938e-11
14.218933579981499,4.0713906006707905e-08,2.3346477920342103e-09,7.638560786201649e-10,1.399208418799521e-08,1.9133947461724993e-11
14.228932830037746,4.0652882920308916e-08,2.3294852922571376e-09,7.642911911442948e-10,1.3980847517249608e-08,1.916698466112998e-11
14.23893208009399,4.064576850738819e-08,2.326737666472279e-09,7.632726628908625e-10,1.3972640440896766e-08,1.920200659874774e-11
14.248931330150237,4.060966549857035e-08,2.3233733804411033e-09,7.614425688173932e-10,1.3964602813083849e-08,1.91799815591924e-11
14.258930580206483,4.057901819345167e-08,2.320762183258496e-09,7.606794731641074e-10,1.3943688583339701e-08,1.919721911223846e-11
14.268929830262728,4.0440641188265744e-08,2.318832903727743e-09,7.600297109749763e-10,1.3924910735636566e-08,1.89938939532932e-11
14.278929080318974,4.0413193148525015e-08,2.31353401697038e-09,7.610246455018166e-10,1.3902832064389486e-08,1.928016784610336e-11
14.288928330375219,4.036301681673087e-08,2.315626058904882e-09,7.587758860683953e-10,1.3880603066047324e-08,1.9028584251973297e-11
14.298927580431466,4.032611001423548e-08,2.3154337517450617e-09,7.582171032633781e-10,1.3869799934551387e-08,1.9130499630359752e-11
14.308926830487712,4.026576812413858e-08,2.306863886100711e-09,7.573582272664873e-10,1.3856549041438038e-08,1.8958514242876933e-11
14.318926080543957,4.024156398727364e-08,2.307413405148131e-09,7.570799318221556e-10,1.384519786256709e-08,1.901500554309669e-11
14.328925330600203,4.022566821762986e-08,2.302730166656583e-09,7.556112268133711e-10,1.3837061475090195e-08,1.8775384904944805e-11
14.338924580656448,4.01953906365176e-08,2.3053052506098057e-09,7.550523090271125e-10,1.3817990045126913e-08,1.8923749154175626e-11
14.348923830712694,4.013749384147814e-08,2.296434533912859e-09,7.537904673090108e-10,1.380298648899254e-08,1.9072035839464442e-11
14.35892308076894,4.007554476424954e-08,2.294430760761982e-09,7.53005245012073e-10,1.3779322124648658e-08,1.9165436859733128e-11
14.368922330825185,4.0014527720937934e-08,2.294764719189966e-09,7.518239998205986e-10,1.3762446601179031e-08,1.8994652317418877e-11
14.378921580881432,3.9928377874294706e-08,2.2918002985349134e-09,7.516603292261418e-10,1.3741288120082707e-08,1.8927786732414127e-11
14.388920830937678,3.992680260952432e-08,2.289830430674926e-09,7.521790403898449e-10,1.3725280485314216e-08,1.8778179305384753e-11
14.398920080993923,3.9888636865825376e-08,2.2872287985854788e-09,7.488009542927791e-10,1.3717092808020617e-08,1.8970944365090163e-11
14.40891933105017,3.98278927688029e-08,2.281974853982905e-09,7.497685592310295e-10,1.3708592407991266e-08,1.8854692738698242e-11
14.418918581106414,3.982655876376576e-08,2.2804570965040184e-09,7.476342348581284e-10,1.3698956655425121e-08,1.8762929839657407e-11
14.42891783116266,3.9797090519614126e-08,2.275497488034106e-09,7.479698556401598e-10,1.3685499689155585e-08,1.8788507133375524e-11
14.438917081218907,3.97465931763286e-08,2.2755312932632487e-09,7.475564949380343e-10,1.3668976781317968e-08,1.8724688809445834e-11
14.448916331275152,3.9658547031505214e-08,2.2718034942077338e-09,7.461619353532074e-10,1.3644168339679148e-08,1.878404952271236e-11
14.458915581331398,3.9616658489236007e-08,2.26937382945197e-09,7.45258888706791e-10,1.3627390967999692e-08,1.8753184809058703e-11
14.468914831387643,3.957956020373177e-08,2.2685918953606997e-09,7.442496050817449e-10,1.3609423748511821e-08,1.8806904379330014e-11
14.47891408144389,3.954027968618573e-08,2.26473974774034e-09,7.432887530444e-10,1.359464946526257e-08,1.874719544443699e-11
14.488913331500136,3.9499201243265205e-08,2.2648010406166317e-09,7.43117269255931e-10,1.3584589590139316e-08,1.8656568470404547e-11
14.49891258155638,3.9455312581161056e-08,2.2607412947961346e-09,7.424150746669005e-10,1.357617732906764e-08,1.8582794937443497e-11
14.508911831612627,3.946432709954083e-08,2.2556923465312516e-09,7.419916494682446e-10,1.3568751277793892e-08,1.8736111750877003e-11
14.518911081668872,3.940970727036389e-08,2.255363624862606e-09,7.384618550344862e-10,1.3555532836350325e-08,1.8600730765053064e-11
14.528910331725118,3.936439685922443e-08,2.254458001995198e-09,7.385161130087527e-10,1.353132045691275e-08,1.8681700414346284e-11
14.538909581781365,3.928206991111258e-08,2.250906814828211e-09,7.391966800322069e-10,1.3515274794715795e-08,1.8643282876950068e-11
14.54890883183761,3.922783892040254e-08,2.2476029369034596e-09,7.382568973147533e-10,1.3494381364506812e-08,1.8508285036290392e-11
14.558908081893856,3.9203826239352594e-08,2.2463126061594675e-09,7.37763455912152e-10,1.348215143328763e-08,1.8441571808122738e-11
14.568907331950102,3.9149885107541007e-08,2.2458746537508472e-09,7.36313495680175e-10,1.3467989883142807e-08,1.8670767527278684e-11
14.578906582006347,3.9148751902004246e-08,2.2418058690764315e-09,7.362418575414841e-10,1.3452883861858814e-08,1.851717937730247e-11
14.588905832062594,3.9073391574880425e-08,2.2389184404576187e-09,7.33878746891004e-10,1.3447757987150121e-08,1.8467759983971102e-11
14.598905082118838,3.9091961815444714e-08,2.239705453093396e-09,7.349380388832529e-10,1.3433498165864488e-08,1.839635192064993e-11
14.608904332175085,3.9025506469458895e-08,2.2343941221934786e-09,7.328971532814643e-10,1.3420952186852867e-08,1.8469733035884927e-11
14.618903582231331,3.8988111727812925e-08,2.2330553635676756e-09,7.329528552833288e-10,1.340410123019698e-08,1.8329628102147185e-11
14.628902832287576,3.888625556615583e-08,2.231350670457609e-09,7.31504309394609e-10,1.3383287950158134e-08,1.8294596897585217e-11
14.638902082343822,3.881217824269776e-08,2.2267497810030945e-09,7.305390566944089e-10,1.3365133018920637e-08,1.8504498102568777e-11
14.648901332400067,3.883943250155106e-08,2.2273800341360215e-09,7.304602928340046e-10,1.3350607365291987e-08,1.8460882224173544e-11
14.658900582456313,3.8765668522029864e-08,2.224156565729215e-09,7.297531214239734e-10,1.3337876076723934e-08,1.8183078596221945e-11
14.66889983251256,3.8754461344199947e-08,2.2230226751220324e-09,7.279694878971048e-10,1.3331643604701803e-08,1.816389294825585e-11
14.678899082568805,3.875559786264769e-08,2.2170234724421637e-09,7.273403706448788e-10,1.3324456237131675e-08,1.8275136558711203e-11
14.688898332625051,3.8723276475408654e-08,2.2152270387448974e-09,7.272721654573613e-10,1.3309617848547768e-08,1.833846957567771e-11
14.698897582681298,3.8626914031880035e-08,2.2154245940333498e-09,7.259448015241687e-10,1.3294128520984106e-08,1.849131822781262e-11
14.708896832737542,3.860519875239514e-08,2.2110734283514163e-09,7.263168952454042e-10,1.3279756928932863e-08,1.8198518454220924e-11
14.718896082793789,3.851279192969328e-08,2.2112550107248253e-09,7.238385766015356e-10,1.3253612800088412e-08,1.831397590863443e-11
14.728895332850033,3.8492689476626706e-08,2.2044598778818493e-09,7.241114348262654e-10,1.3233984470568958e-08,1.8150435867978985e-11
14.73889458290628,3.8435172919578806e-08,2.205070318232615e-09,7.23844160736523e-10,1.322783640205148e-08,1.8044666510137517e-11
14.748893832962526,3.841404786613289e-08,2.2027920733056527e-09,7.223803109028754e-10,1.3216192649942183e-08,1.8099285557969288e-11
14.758893083018771,3.840303428654346e-08,2.200638205420158e-09,7.220293698688643e-10,1.3205750431581388e-08,1.816410362298466e-11
14.768892333075017,3.838894934888211e-08,2.197663322387642e-09,7.212087089794393e-10,1.3201690422234557e-08,1.8042132112571374e-11
14.778891583131262,3.836502761344254e-08,2.1946690348473866e-09,7.211794835250336e-10,1.3188122782997737e-08,1.8142529411482984e-11
14.788890833187509,3.829787777526007e-08,2.1958009603891913e-09,7.193071903907605e-10,1.3168316194893633e-08,1.815304902817704e-11
14.798890083243755,3.823134038712088e-08,2.1893086401025633e-09,7.184208817007965e-10,1.3148390814924163e-08,1.807545573673773e-11
14.8088893333,3.819405283981672e-08,2.1901818182044186e-09,7.188487622996311e-10,1.3132963442099375e-08,1.8087621878954715e-11
14.818888583356246,3.8158079814968103e-08,2.1839784283254655e-09,7.172554751338571e-10,1.3115140408566716e-08,1.7853235452563165e-11
14.828887833412491,3.8101271198845645e-08,2.182679662562977e-09,7.16982538737852e-10,1.3102603636509914e-08,1.8022006479333268e-11
14.838887083468737,3.8065996715904826e-08,2.1793177565181766e-09,7.137716174362821e-10,1.309833556383516e-08,1.791097004533949e-11
14.848886333524984,3.8064426087845297e-08,2.1810256983827045e-09,7.147336405400207e-10,1.3092062277512183e-08,1.7953843218141986e-11
14.858885583581229,3.804243738727603e-08,2.177220648264836e-09,7.138466894222885e-10,1.3078289958563614e-08,1.8174583267994902e-11
14.868884833637475,3.7989557738484384e-08,2.1735997192193574e-09,7.13129154992594e-10,1.3065747028405152e-08,1.7810435788019575e-11
14.878884083693722,3.792052942744483e-08,2.17089896780958e-09,7.133667072592003e-10,1.3049352610511722e-08,1.7897217294307566e-11
14.888883333749966,3.786460387919654e-08,2.172848914234327e-09,7.12786343877258e-10,1.303195325489267e-08,1.7805079769248075e-11
14.898882583806213,3.783345345231536e-08,2.1684121927027514e-09,7.119338631542606e-10,1.3011446545929366e-08,1.8001015332600113e-11
14.908881833862457,3.7786385864172055e-08,2.168035047446213e-09,7.112319034800841e-10,1.2995432870941336e-08,1.789718182587197e-11
14.918881083918704,3.776864733490914e-08,2.164111973579672e-09,7.101030339657823e-10,1.2985256877918982e-08,1.7863870113481995e-11
14.92888033397495,3.773037888774059e-08,2.163566175535696e-09,7.081997756253749e-10,1.2981145428587867e-08,1.7841887298104532e-11
14.938879584031195,3.772467864069428e-08,2.1596731006366127e-09,7.093336625903482e-10,1.2971460668326289e-08,1.786933812788443e-11
14.948878834087441,3.7693084826137934e-08,2.1565426839178707e-09,7.077878259341478e-10,1.2961423282337104e-08,1.8033205951850324e-11
14.958878084143686,3.7618266673500234e-08,2.155055536166327e-09,7.052452002076984e-10,1.2945029260665567e-08,1.7776554923075674e-11
14.968877334199933,3.756598563370215e-08,2.1523285992653455e-09,7.065534868164165e-10,1.2926732362988094e-08,1.770161327802084e-11
14.978876584256179,3.751503803954787e-08,2.1522778294332394e-09,7.059892526783861e-10,1.290901546521282e-08,1.7758341402058453e-11
14.988875834312424,3.746857816833178e-08,2.148761377705761e-09,7.042862001700606e-10,1.2896154407219941e-08,1.7635091126073318e-11
14.99887508436867,3.7424924659338236e-08,2.1453160883280314e-09,7.044110137528003e-10,1.288537175129534e-08,1.768804673020487e-11
15.008874334424917,3.7422963876828954e-08,2.1442987305664298e-09,7.038252246107119e-10,1.287364224539801e-08,1.7581265082327095e-11
15.018873584481161,3.742144070438426e-08,2.1400940311828246e-09,7.019724069708253e-10,1.2864595685668575e-08,1.7368984179320422e-11
15.028872834537408,3.739597711042356e-08,2.138014145030792e-09,7.022985894689414e-10,1.2857849694182345e-08,1.756993196462112e-11
15.038872084593653,3.734610297034547e-08,2.138436371263711e-09,7.017301754505747e-10,1.284780657576947e-08,1.7731829411062128e-11
15.048871334649899,3.7307292632901475e-08,2.1357144675475643e-09,7.01847174095492e-10,1.2833818420356818e-08,1.762093804723082e-11
15.058870584706145,3.724865267310675e-08,2.1332947638079246e-09,6.998096146183072e-10,1.2810921370215323e-08,1.7627543231121173e-11
15.06886983476239,3.718389720983544e-08,2.1308682199015556e-09,6.996328668733284e-10,1.2797870945431587e-08,1.7470918238463652e-11
15.078869084818637,3.7141019624308755e-08,2.129684971738611e-09,6.990699306479554e-10,1.2782305622260226e-08,1.7651789490300946e-11
15.088868334874881,3.712814745776791e-08,2.1288994017378624e-09,6.968630495565882e-10,1.2766679853453434e-08,1.737416016005469e-11
15.098867584931128,3.710857380851266e-08,2.1257898000167904e-09,6.969072542191288e-10,1.276365832173601e-08,1.7503227197627914e-11
15.108866834987374,3.707196399147328e-08,2.1263230181994747e-09,6.974492959652267e-10,1.275562513848258e-08,1.7507092691706643e-11
15.118866085043619,3.7068225918597226e-08,2.1199889740679766e-09,6.971865392000122e-10,1.2749231745831426e-08,1.7670548526969573e-11
15.128865335099865,3.7015340292744467e-08,2.1212244213691296e-09,6.952550200704797e-10,1.2737573345934341e-08,1.742702852697161e-11
15.138864585156112,3.697895781920738e-08,2.116589697395084e-09,6.939711437786754e-10,1.2716333613748205e-08,1.7424158966431004e-11
15.148863835212357,3.691925341955879e-08,2.117562521716639e-09,6.943750831777401e-10,1.2698954992983535e-08,1.750611049527928e-11
15.158863085268603,3.686622677882163e-08,2.1173567267065237e-09,6.931267688255709e-10,1.2678093231767255e-08,1.7236635388211713e-11
15.168862335324848,3.6817512133732e-08,2.109909996286431e-09,6.926343770179861e-10,1.2663259032989775e-08,1.740691444509012e-11
15.178861585381094,3.676544804689837e-08,2.1119420198339087e-09,6.918638808999836e-10,1.266119225795129e-08,1.7363060895114702e-11
15.18886083543734,3.6766616784646745e-08,2.1079452322674766e-09,6.90719117041251e-10,1.265271962382891e-08,1.7453270479106458e-11
15.198860085493585,3.675059342243356e-08,2.1031027863918648e-09,6.902051219004918e-10,1.26456099874861e-08,1.7376407207780502e-11
15.208859335549832,3.672997273983401e-08,2.1029297977175178e-09,6.902626106883143e-10,1.2637110332725647e-08,1.7267392906720005e-11
15.218858585606077,3.667577180203704e-08,2.0997876255312984e-09,6.897504212148539e-10,1.2626403284052831e-08,1.7289442135410387e-11
15.228857835662323,3.66785512492878e-08,2.098886495762714e-09,6.886863008009357e-10,1.2604874357316116e-08,1.723636390894378e-11
15.23885708571857,3.660905533962748e-08,2.097882775520774e-09,6.894804439484989e-10,1.2589677545988592e-08,1.7197907381367938e-11
15.248856335774814,3.6558662450035945e-08,2.0948520818723955e-09,6.865241022147615e-10,1.2574123419826266e-08,1.7293065701157418e-11
15.25885558583106,3.65244605166021e-08,2.0926650399506866e-09,6.876991774764112e-10,1.256230040653831e-08,1.7277340684386585e-11
15.268854835887305,3.6497246439350264e-08,2.090874535810798e-09,6.87528545788736e-10,1.2554543378479605e-08,1.7423216709642837e-11
15.278854085943552,3.6458035032414286e-08,2.0899373002958042e-09,6.839906302883616e-10,1.2548821437424733e-08,1.716035432915172e-11
15.288853335999798,3.645144570616554e-08,2.085740840320101e-09,6.855007792327465e-10,1.2536860649104763e-08,1.7155765450274978e-11
15.298852586056043,3.6443195872453376e-08,2.0841478324444777e-09,6.85621553330243e-10,1.2524300570532172e-08,1.7168708614744034e-11
15.30885183611229,3.6362092650913236e-08,2.0829736209372476e-09,6.829222460796156e-10,1.2511938078707484e-08,1.712224127604099e-11
15.318851086168536,3.632264344665224e-08,2.083102563726845e-09,6.830868637347804e-10,1.2499667609537015e-08,1.7221101773146418e-11
15.32885033622478,3.6292720801571236e-08,2.0793697282800023e-09,6.818783979689654e-10,1.2480965885828128e-08,1.7079901374443585e-11
15.338849586281027,3.6264212524904214e-08,2.078953331775588e-09,6.812162833092688e-10,1.2465299720636496e-08,1.70942791073479e-11
15.348848836337272,3.61970272480221e-08,2.0746166514687222e-09,6.810699397689109e-10,1.24553366574358e-08,1.7050116912110074e-11
15.358848086393518,3.619292207594754e-08,2.072613086809792e-09,6.790265551264968e-10,1.2450757506272912e-08,1.70970720091115e-11
15.368847336449765,3.6171627063502296e-08,2.073492079995605e-09,6.802508667575821e-10,1.2444361711545598e-08,1.708091138674665e-11
15.37884658650601,3.61396787785168e-08,2.06975647073023e-09,6.780122454207818e-10,1.2434061257383359e-08,1.705739946268389e-11
15.388845836562256,3.611385137407825e-08,2.065293772075524e-09,6.790245995742455e-10,1.2421682218632215e-08,1.7077423033514918e-11
15.3988450866185,3.60773294725285e-08,2.066639996520004e-09,6.772517227418824e-10,1.2408729105237572e-08,1.6953476093542912e-11
15.408844336674747,3.6029964117756374e-08,2.0647329738243417e-09,6.782657084529518e-10,1.239460346609472e-08,1.7000503691493074e-11
15.418843586730993,3.59504916207371e-08,2.061933415460316e-09,6.763124513140149e-10,1.2377243101931197e-08,1.6958606045811348e-11
15.428842836787238,3.59257975975144e-08,2.0596576874122e-09,6.752378002615398e-10,1.2364945613124719e-08,1.6955731392315214e-11
15.438842086843485,3.592184840775346e-08,2.058078627617905e-09,6.750964172714509e-10,1.2353796217245323e-08,1.6940053797434203e-11
15.448841336899731,3.588761161573119e-08,2.059769689572556e-09,6.740156407442997e-10,1.2346367169338595e-08,1.7056350712107854e-11
15.458840586955976,3.586851952587757e-08,2.0549803227139937e-09,6.73332628879091e-10,1.2338759934111828e-08,1.696855321382466e-11
15.468839837012222,3.587345124129343e-08,2.0499274238503684e-09,6.731055969025354e-10,1.2331901762488086e-08,1.6949456931530613e-11
15.478839087068467,3.584562549601616e-08,2.0492892881250566e-09,6.72636566383358e-10,1.232328575372058e-08,1.6883550742708516e-11
15.488838337124713,3.576497240358124e-08,2.048349765748316e-09,6.719237520379728e-10,1.2307119698403871e-08,1.685625490229939e-11
15.49883758718096,3.572838114027957e-08,2.046052409738573e-09,6.721526124039093e-10,1.2290018665972965e-08,1.6821648226358745e-11
15.508836837237205,3.56623320716161e-08,2.0483954285197303e-09,6.713212441621388e-10,1.2275285716564668e-08,1.6908587057693112e-11
15.518836087293451,3.564101863268353e-08,2.044550241184487e-09,6.701421174678509e-10,1.226369723554556e-08,1.6714936468315715e-11
15.528835337349696,3.561403873154485e-08,2.0451954820468366e-09,6.704683890067698e-10,1.2256207961330482e-08,1.689429102943002e-11
15.538834587405942,3.562112597240934e-08,2.0409835424999195e-09,6.703664214595886e-10,1.2247554327616355e-08,1.6751148764076933e-11
15.548833837462189,3.559649685356649e-08,2.039140447366247e-09,6.677076486886752e-10,1.2243557170489092e-08,1.676857604776838e-11
15.558833087518433,3.5555582734372804e-08,2.034225674112308e-09,6.675148163925287e-10,1.2232846900455707e-08,1.6756628591369402e-11
15.56883233757468,3.5551636157862956e-08,2.034492584766352e-09,6.676913881306975e-10,1.2221172207476286e-08,1.6751691403461138e-11
15.578831587630924,3.5489950495123355e-08,2.03307759168067e-09,6.685381003544609e-10,1.220294739085397e-08,1.6764199895920365e-11
15.588830837687171,3.543702048744252e-08,2.0289240543385215e-09,6.658674183151914e-10,1.2189792248810272e-08,1.6668055265716877e-11
15.598830087743417,3.539677666270749e-08,2.0294385392630976e-09,6.64964787166344e-10,1.2176247622574863e-08,1.6818295128603202e-11
15.608829337799662,3.53972616577685e-08,2.027454913696446e-09,6.661178526323012e-10,1.2164109105781525e-08,1.6717337422412355e-11
15.618828587855909,3.53306759099109e-08,2.025970408305224e-09,6.632860116611897e-10,1.2155978495427277e-08,1.6724101793843486e-11
15.628827837912155,3.532390058278143e-08,2.0244840099292495e-09,6.638772242350415e-10,1.215329017612772e-08,1.6650836409152518e-11
15.6388270879684,3.5325625553228457e-08,2.0231109119545506e-09,6.6195546913593e-10,1.2147143313538085e-08,1.656048981092131e-11
15.648826338024646,3.5282467528019095e-08,2.0198188956868344e-09,6.627735141827456e-10,1.2135496805823906e-08,1.67669861918643e-11
15.65882558808089,3.522454884037755e-08,2.0175520079964023e-09,6.629446976809581e-10,1.2123416461691149e-08,1.6594605423422198e-11
15.668824838137137,3.520925082363589e-08,2.015949287606085e-09,6.609548543341197e-10,1.210876602869676e-08,1.665980019152219e-11
15.678824088193384,3.515979871729091e-08,2.0144446657700836e-09,6.610835897191516e-10,1.2092504028634821e-08,1.6546426748712113e-11
15.688823338249628,3.512049911196438e-08,2.0137862209560753e-09,6.595473621444648e-10,1.2079757450030966e-08,1.6602847748149497e-11
15.698822588305875,3.5096665630016054e-08,2.0134312867187556e-09,6.597903656708988e-10,1.2069197683087767e-08,1.656699362125322e-11
15.70882183836212,3.508381705314179e-08,2.0107483066033553e-09,6.592917869601904e-10,1.2064301982141162e-08,1.6641678858602845e-11
15.718821088418366,3.505112556886075e-08,2.0068087517970706e-09,6.587827987883994e-10,1.2056657026175608e-08,1.6632747444336268e-11
15.728820338474613,3.504335666837621e-08,2.0064332594381257e-09,6.575254724783266e-10,1.2050962159933073e-08,1.6561414514908772e-11
15.738819588530857,3.500779948517085e-08,2.00082568176202e-09,6.589027297742562e-10,1.2042635958150518e-08,1.6584154443344513e-11
15.748818838587104,3.498175762870079e-08,2.0028950854321528e-09,6.578993407701232e-10,1.2027686585143866e-08,1.6555337057092383e-11
15.75881808864335,3.4925545464747564e-08,1.998844894426448e-09,6.567330068363532e-10,1.2013205798070455e-08,1.6474340405381337e-11
15.768817338699595,3.485027973572283e-08,2.00155861386237e-09,6.564708143923609e-10,1.200089503459517e-08,1.6499529000534295e-11
15.778816588755841,3.484273502284392e-08,1.9965798237211073e-09,6.556078535370701e-10,1.1983285419644888e-08,1.6560194928155385e-11
15.788815838812086,3.482549558563504e-08,1.9965704017414273e-09,6.53980031266708e-10,1.1975161224432356e-08,1.6560770278797455e-11
15.798815088868333,3.4794346898985764e-08,1.994584507467102e-09,6.546238972216067e-10,1.1970287674153496e-08,1.646661896506946e-11
15.808814338924579,3.4791844968933986e-08,1.9925722018754527e-09,6.533831115717454e-10,1.1962849072529844e-08,1.6475253375014267e-11
15.818813588980824,3.4760020857945e-08,1.98930693029667e-09,6.534014534055364e-10,1.1953097495354902e-08,1.6349055698481967e-11
15.82881283903707,3.473173490243116e-08,1.987735563688667e-09,6.531228858633514e-10,1.1946453321202062e-08,1.651815319991588e-11
15.838812089093315,3.4682503984269143e-08,1.986226959491835e-09,6.530248902631626e-10,1.1930744688665314e-08,1.6182622809961217e-11
15.848811339149561,3.4656872442294065e-08,1.985393884130638e-09,6.51565056094183e-10,1.192146967542277e-08,1.636126424248173e-11
15.858810589205808,3.460973745839395e-08,1.9855976923068546e-09,6.505542631758279e-10,1.1904808240365168e-08,1.64655006378654e-11
15.868809839262052,3.455111722957938e-08,1.9819610039051424e-09,6.506513339440241e-10,1.1893800321563786e-08,1.637187325493523e-11
15.878809089318299,3.454834933322351e-08,1.98140586173406e-09,6.494009646519235e-10,1.1889312122553814e-08,1.6239252241038658e-11
15.888808339374545,3.4547333784979143e-08,1.978893858927035e-09,6.495641459676679e-10,1.188234303444982e-08,1.6257974749742795e-11
15.89880758943079,3.452553516981842e-08,1.9759898788238375e-09,6.486592296438582e-10,1.1875038163509057e-08,1.6236067032935503e-11
15.908806839487037,3.4518879917808364e-08,1.9745586821943863e-09,6.491511525504296e-10,1.1869262034698641e-08,1.6266804948916308e-11
15.918806089543281,3.44777633107031e-08,1.9741668442616213e-09,6.488971301902657e-10,1.1858775474155344e-08,1.6398841371449043e-11
15.928805339599528,3.444243011020916e-08,1.9738804849992123e-09,6.467772072196653e-10,1.183977577733364e-08,1.614706603656888e-11
15.938804589655774,3.4384533768456884e-08,1.9703818621297775e-09,6.468381556390951e-10,1.1827234471436814e-08,1.61861795289813e-11
15.948803839712019,3.4339383694303974e-08,1.9690515847344943e-09,6.461391310782281e-10,1.1812839700173393e-08,1.6206160968825335e-11
15.958803089768265,3.43004495084798e-08,1.9658457995927253e-09,6.452013761868379e-10,1.180463037793278e-08,1.6287207961341443e-11
15.96880233982451,3.42764245161343e-08,1.9670178073163635e-09,6.443723381897218e-10,1.1797579550001888e-08,1.6114653024019225e-11
15.978801589880756,3.4263156721549004e-08,1.9634825871944723e-09,6.441891469761745e-10,1.1796692884024237e-08,1.6085023514985953e-11
15.988800839937003,3.427693298464919e-08,1.9609014100273263e-09,6.445519453519911e-10,1.1785907369935695e-08,1.609103279994825e-11
15.998800089993248,3.4231688700396276e-08,1.9601669611708295e-09,6.432314911210826e-10,1.1781282672534696e-08,1.6160889413459197e-11
16.008799340049492,3.4217157782945986e-08,1.9577490624474712e-09,6.431122089276249e-10,1.1767122577744466e-08,1.6280712980951322e-11
16.01879859010574,3.417472957529051e-08,1.958548551191242e-09,6.426384095757987e-10,1.1751731175130737e-08,1.615619487368901e-11
16.028797840161985,3.411827752526844e-08,1.9537385683059126e-09,6.417953459078395e-10,1.1739261986727779e-08,1.6176604236893752e-11
16.03879709021823,3.4099697528520124e-08,1.953326558462687e-09,6.42157928284351e-10,1.1724572182883936e-08,1.6039805556695355e-11
16.048796340274478,3.406918291009673e-08,1.954207866428261e-09,6.40310573981652e-10,1.1717549485578672e-08,1.6263039689708607e-11
16.05879559033072,3.4050095728083413e-08,1.948782918308843e-09,6.392634157731723e-10,1.1710763765152789e-08,1.621357530075283e-11
16.068794840386968,3.404876338820642e-08,1.9494202864660246e-09,6.402709160340549e-10,1.171054278398197e-08,1.5973076758928715e-11
16.078794090443214,3.403491617704912e-08,1.9472169356276977e-09,6.389382265649779e-10,1.1701273383807752e-08,1.586625994321157e-11
16.08879334049946,3.399407161774894e-08,1.9458879439012316e-09,6.378671452589128e-10,1.1692708050103177e-08,1.5879623486965902e-11
16.098792590555707,3.396176363087963e-08,1.94469794991886e-09,6.389216322508878e-10,1.1679508649949758e-08,1.6090841499423675e-11
16.10879184061195,3.390489814676002e-08,1.9440210359205902e-09,6.379202533089063e-10,1.1661077730992352e-08,1.6101224734339383e-11
16.118791090668196,3.387634591298483e-08,1.9427721200294917e-09,6.364142975036617e-10,1.1649364308298424e-08,1.5953799054313053e-11
16.128790340724443,3.3839891193108324e-08,1.938993477361494e-09,6.365976388042456e-10,1.1637692931042468e-08,1.606500710374608e-11
16.13878959078069,3.384433718196953e-08,1.9395238647739837e-09,6.36202138685858e-10,1.1633881890148652e-08,1.60007345790317e-11
16.148788840836936,3.382075676569192e-08,1.938651335888853e-09,6.347550705606913e-10,1.1625687462400471e-08,1.597670623777841e-11
16.158788090893182,3.383200812798877e-08,1.934060590763098e-09,6.355111127607337e-10,1.1624604772931699e-08,1.5989089877907113e-11
16.168787340949425,3.380182419175953e-08,1.933899653137321e-09,6.346246771255393e-10,1.161833785049977e-08,1.5958259819411166e-11
16.17878659100567,3.375609843671869e-08,1.9328389032230594e-09,6.343433329185104e-10,1.1608172568389381e-08,1.586350877069704e-11
16.188785841061918,3.371841167960742e-08,1.932561760115243e-09,6.326888133402444e-10,1.1598317962177181e-08,1.5879445408346705e-11
16.198785091118165,3.3680379931387376e-08,1.928627352015161e-09,6.332264268970151e-10,1.1578930849541073e-08,1.5914789046363808e-11
16.20878434117441,3.3617729877966835e-08,1.927806849410757e-09,6.325150201079829e-10,1.156414999118454e-08,1.5999602012535708e-11
16.218783591230654,3.3595409919070775e-08,1.926540200643234e-09,6.312011925384524e-10,1.1554696228476204e-08,1.5917272305914158e-11
16.2287828412869,3.3574912809819315e-08,1.926242463689636e-09,6.317933816731512e-10,1.155324492323928e-08,1.595643389529909e-11
16.238782091343147,3.3591702380927735e-08,1.923690566438342e-09,6.306984721164345e-10,1.1548391862735516e-08,1.5713380731442175e-11
16.248781341399393,3.357675494703304e-08,1.9233491983827508e-09,6.300154961135822e-10,1.1542431866937275e-08,1.587370729402593e-11
16.25878059145564,3.3545675842222714e-08,1.920528890438141e-09,6.295911457974412e-10,1.1534285088312567e-08,1.5870643732112647e-11
16.268779841511883,3.3511064096410404e-08,1.9163807097170757e-09,6.290007567105664e-10,1.152404993126023e-08,1.5839334741018055e-11
16.27877909156813,3.347428629506528e-08,1.9170052486250144e-09,6.295273585076173e-10,1.1512837967754543e-08,1.5772951479798746e-11
16.288778341624376,3.3436481447410314e-08,1.915621991929641e-09,6.284249826821038e-10,1.1495289484205816e-08,1.5813064354610267e-11
16.298777591680622,3.3387023812489584e-08,1.9165237212458837e-09,6.282421458183761e-10,1.148377474921337e-08,1.5950625692137218e-11
16.30877684173687,3.3347741755769874e-08,1.9121037715311912e-09,6.275575224202676e-10,1.1476336827956512e-08,1.577889871768346e-11
16.31877609179311,3.332355953438466e-08,1.911017519896477e-09,6.273933184380094e-10,1.1471048112611028e-08,1.5672943812281253e-11
16.328775341849358,3.33504177263284e-08,1.911071332309828e-09,6.268133150938989e-10,1.1468688325787835e-08,1.573592931448054e-11
16.338774591905604,3.334169693233147e-08,1.906841860817647e-09,6.250172071093446e-10,1.1464382066995901e-08,1.584114687347245e-11
16.34877384196185,3.3303454500200824e-08,1.9078901726298452e-09,6.258220961124909e-10,1.1453923521946228e-08,1.5724285374539362e-11
16.358773092018097,3.327599460790468e-08,1.9052790731192134e-09,6.258410311091089e-10,1.1438193224385991e-08,1.5899080874502556e-11
16.36877234207434,3.3233034546611015e-08,1.9037837527880583e-09,6.248019163985301e-10,1.142924067805086e-08,1.576290750748012e-11
16.378771592130587,3.3200770795899e-08,1.9024155877016743e-09,6.242052202161672e-10,1.1418767079296956e-08,1.572872409045213e-11
16.388770842186833,3.315811796131888e-08,1.902208549027349e-09,6.231487611910818e-10,1.1406158367564168e-08,1.567249697911074e-11
16.39877009224308,3.3131407788470527e-08,1.899012541977218e-09,6.236761524551399e-10,1.1400661066726802e-08,1.561043292294366e-11
16.408769342299326,3.3114993345505126e-08,1.899121143874007e-09,6.225032975617235e-10,1.139724471078759e-08,1.5513998953935324e-11
16.418768592355573,3.313298194552622e-08,1.897964564519614e-09,6.215998873610047e-10,1.1389330827291729e-08,1.5670803861824563e-11
16.428767842411816,3.309999157334941e-08,1.8952617975823244e-09,6.220032759293599e-10,1.1383079534097047e-08,1.5664131726357107e-11
16.438767092468062,3.3074341217680845e-08,1.893680895804435e-09,6.208645260663169e-10,1.1377209195078835e-08,1.5612094055886715e-11
16.44876634252431,3.303112626976457e-08,1.89093906075287e-09,6.215770065721698e-10,1.1362079976050584e-08,1.557517166816693e-11
16.458765592580555,3.2997943254266467e-08,1.890236394115836e-09,6.202944794077027e-10,1.1346667387073975e-08,1.5529927849038356e-11
16.4687648426368,3.295871735819807e-08,1.889891074378812e-09,6.197627558592433e-10,1.1339139987964696e-08,1.552965618865455e-11
16.478764092693044,3.293368037762204e-08,1.8867808737636543e-09,6.202470579475392e-10,1.132885803164601e-08,1.5519961448267758e-11
16.48876334274929,3.291029740777054e-08,1.8871076201510356e-09,6.188441614614013e-10,1.1322972414386063e-08,1.555119002674398e-11
16.498762592805537,3.289988272219574e-08,1.884736473283747e-09,6.178803457306546e-10,1.1321788419055507e-08,1.5389963705296583e-11
16.508761842861784,3.290028768800775e-08,1.884086846772519e-09,6.172712185663634e-10,1.1316048048621503e-08,1.5570764324768915e-11
16.51876109291803,3.288431029829135e-08,1.8817755607806775e-09,6.180377484655868e-10,1.1308097405534056e-08,1.551323083540253e-11
16.528760342974273,3.283869605856977e-08,1.8804620062103e-09,6.172102191066918e-10,1.1298454953772359e-08,1.5476075574656612e-11
16.53875959303052,3.281177811577695e-08,1.8790961958845443e-09,6.179321616340181e-10,1.1284989696503382e-08,1.5516798092339437e-11
16.548758843086766,3.2765030795797525e-08,1.875056903484889e-09,6.165014019736931e-10,1.1271598210778239e-08,1.5378927846431684e-11
16.558758093143013,3.274087472742775e-08,1.8769472632478655e-09,6.160439346459e-10,1.1260946074464887e-08,1.5485503921585477e-11
16.56875734319926,3.270434899847554e-08,1.8762243447098943e-09,6.154037318090513e-10,1.1251947628873858e-08,1.5462967485837658e-11
16.578756593255502,3.2698959482614535e-08,1.8738725433233888e-09,6.147918178233496e-10,1.1249017343397274e-08,1.53845021755419e-11
16.58875584331175,3.26934235461028e-08,1.871802011659162e-09,6.144249311416875e-10,1.1244402730859112e-08,1.546374640086535e-11
16.598755093367995,3.267629293487633e-08,1.86987386132866e-09,6.134330655730708e-10,1.1241629892791622e-08,1.5400738230875844e-11
16.60875434342424,3.268753355132771e-08,1.8711795739035858e-09,6.140501192392421e-10,1.1233509320306864e-08,1.538341406941696e-11
16.618753593480488,3.260910551573179e-08,1.868294929382193e-09,6.12806757809751e-10,1.1222347334095297e-08,1.529894255003891e-11
16.62875284353673,3.258126667865417e-08,1.868288541355547e-09,6.128674798768515e-10,1.120907989197223e-08,1.5268099906076156e-11
16.638752093592977,3.255662661842748e-08,1.8640243895333277e-09,6.11932986702063e-10,1.1196658866192943e-08,1.5496092558051323e-11
16.648751343649224,3.2525852284512565e-08,1.8636357658200123e-09,6.113444942544096e-10,1.1187310703431437e-08,1.535490304459822e-11
16.65875059370547,3.2491267331600513e-08,1.8647334651330376e-09,6.108229705601563e-10,1.1176673653152963e-08,1.5320459035424134e-11
16.668749843761717,3.246932881944679e-08,1.8605643793644088e-09,6.10942302366448e-10,1.1176362508203867e-08,1.530001804198744e-11
16.67874909381796,3.249121229399599e-08,1.8613305729004018e-09,6.10263597312306e-10,1.117193039774883e-08,1.520190000164238e-11
16.688748343874206,3.248674906552435e-08,1.8556045689900852e-09,6.09728627978177e-10,1.1169568466785729e-08,1.531174553010294e-11
16.698747593930452,3.243512476585457e-08,1.8563122383747719e-09,6.102978311954956e-10,1.1159050169277014e-08,1.52880686318555e-11
16.7087468439867,3.240974877572033e-08,1.856250959056597e-09,6.085898908094924e-10,1.1147548335694145e-08,1.521453365660563e-11
16.718746094042945,3.239055233896856e-08,1.8573792108739135e-09,6.082229687040048e-10,1.1135426312325655e-08,1.5334758960289105e-11
16.728745344099192,3.2346689504544196e-08,1.8541905907086966e-09,6.087431954569719e-10,1.112511317597963e-08,1.5259466181263674e-11
16.738744594155435,3.229815165456124e-08,1.8526911536782216e-09,6.077649967027098e-10,1.1112483011580478e-08,1.524509500789597e-11
16.74874384421168,3.228755034619989e-08,1.850552288000568e-09,6.068838339976551e-10,1.1105755511931085e-08,1.5364777085088587e-11
16.758743094267928,3.228251162328493e-08,1.8487955401650714e-09,6.05998772874116e-10,1.1103322030576206e-08,1.5266573966141464e-11
16.768742344324174,3.226950133232988e-08,1.8475828808584883e-09,6.068542289939334e-10,1.110406496997772e-08,1.5240961980580533e-11
16.77874159438042,3.225656015320183e-08,1.8477123050895798e-09,6.064922989370395e-10,1.1096235331761202e-08,1.5277289338148775e-11
16.788740844436663,3.223559606373384e-08,1.8456290215501015e-09,6.054696395516996e-10,1.108923793988629e-08,1.5003454393187024e-11
16.79874009449291,3.220245888485861e-08,1.8445568724102546e-09,6.057733857292411e-10,1.1076143565812007e-08,1.5106471466204078e-11
16.808739344549156,3.219255525191415e-08,1.8448891056440237e-09,6.051833081730806e-10,1.1062400183382716e-08,1.508125601613397e-11
16.818738594605403,3.2146894167280354e-08,1.8426605795386524e-09,6.046843381850734e-10,1.1049477582802268e-08,1.519632861021485e-11
16.82873784466165,3.211054144868256e-08,1.8407338459397446e-09,6.046090807366131e-10,1.104199486253558e-08,1.5193877195396575e-11
16.838737094717892,3.209540547004063e-08,1.8385106186428296e-09,6.024691803669709e-10,1.1036192478460699e-08,1.5199129441795173e-11
16.84873634477414,3.20887882016524e-08,1.8369415488083786e-09,6.034474446495441e-10,1.1035668610254383e-08,1.5126947306717355e-11
16.858735594830385,3.2085519044392066e-08,1.8354285209401571e-09,6.03243359989071e-10,1.1032286303562827e-08,1.526935914970671e-11
16.86873484488663,3.2061923225796363e-08,1.8324850009344579e-09,6.012655506628863e-10,1.1028479281537375e-08,1.503643724329217e-11
16.878734094942878,3.204685904383868e-08,1.8327547722890592e-09,6.021866912027728e-10,1.1017554878835822e-08,1.5211177991186794e-11
16.88873334499912,3.200060227784331e-08,1.833547582499089e-09,6.00897287031342e-10,1.1005839658634567e-08,1.519564742833167e-11
16.898732595055368,3.197347176651316e-08,1.8311619665073163e-09,6.008548129211068e-10,1.0994524786959553e-08,1.520044424347841e-11
16.908731845111614,3.1924603892977806e-08,1.8299654870131248e-09,5.997727557944545e-10,1.098386933186412e-08,1.5167202882534167e-11
16.91873109516786,3.191506461309608e-08,1.8314037909691226e-09,6.003519001813457e-10,1.097366441728466e-08,1.5148661290136253e-11
16.928730345224107,3.189451863518543e-08,1.8282596164264677e-09,5.986102895666964e-10,1.0973968339223533e-08,1.5219833609693718e-11
16.93872959528035,3.1907831795417876e-08,1.827042386463561e-09,5.987132749743559e-10,1.0969783218680129e-08,1.5109977815703384e-11
16.948728845336596,3.187897119160508e-08,1.8263982656139416e-09,5.992761203878793e-10,1.0964847131559098e-08,1.5033191659417898e-11
16.958728095392843,3.187279314669829e-08,1.8236894852610764e-09,5.981282928519169e-10,1.0957385264516038e-08,1.513283512600785e-11
16.96872734544909,3.1816487238208275e-08,1.823168706338953e-09,5.98392834834855e-10,1.0948049247896175e-08,1.4968753357289866e-11
16.978726595505336,3.181941298718208e-08,1.8213987792328163e-09,5.975926688470903e-10,1.0935774627551021e-08,1.496178560167642e-11
16.98872584556158,3.1760433592553396e-08,1.818483899193568e-09,5.973893074504025e-10,1.0924514628123864e-08,1.498288500336045e-11
16.998725095617825,3.1724646344651e-08,1.8203381938084847e-09,5.965461747645632e-10,1.0914947462608525e-08,1.5008754859242847e-11
17.00872434567407,3.170878843600964e-08,1.8154697490868514e-09,5.968941142230333e-10,1.0909136277284312e-08,1.5036206702936334e-11
17.018723595730318,3.170358024318716e-08,1.8180728345210744e-09,5.954542397538472e-10,1.0908036848474902e-08,1.5101045361417276e-11
17.028722845786564,3.172062221154623e-08,1.8121567550375875e-09,5.960680212867229e-10,1.0904616141283645e-08,1.4953826635491108e-11
17.03872209584281,3.169946741721713e-08,1.8148625889387023e-09,5.963503613174843e-10,1.0899969916324408e-08,1.4925874891930098e-11
17.048721345899054,3.1678341326681596e-08,1.8102137326385618e-09,5.940317496731022e-10,1.0893743105318706e-08,1.496996641835205e-11
17.0587205959553,3.16405906076321e-08,1.811798926973122e-09,5.951991696070266e-10,1.088082690783375e-08,1.4959016812089494e-11
17.068719846011547,3.161310447395174e-08,1.8111665209246749e-09,5.95074035470241e-10,1.087127325849882e-08,1.4704608901977704e-11
17.078719096067793,3.158285893765989e-08,1.8095060738547083e-09,5.941111796682519e-10,1.085989223140838e-08,1.4807686088946977e-11
17.08871834612404,3.1530168610654526e-08,1.809511860036368e-09,5.936047565918976e-10,1.0849611336064914e-08,1.494593272450494e-11
17.098717596180283,3.152584075360277e-08,1.806552810594852e-09,5.929421776593433e-10,1.0846706764991007e-08,1.4914229787739693e-11
17.10871684623653,3.1523614539654095e-08,1.8058651634536416e-09,5.928424727334512e-10,1.0840955503719385e-08,1.491602820719315e-11
17.118716096292776,3.1531088873411606e-08,1.8064382971413082e-09,5.922546499158725e-10,1.084111931663366e-08,1.4824903134393556e-11
17.128715346349022,3.149714623903219e-08,1.8038308433676276e-09,5.913257726770684e-10,1.0838201122866551e-08,1.4897974322515774e-11
17.13871459640527,3.148462816481044e-08,1.8020881264810054e-09,5.915990867789008e-10,1.0825281941791945e-08,1.491117164507295e-11
17.14871384646151,3.145067137788994e-08,1.8008715791432469e-09,5.907182390115546e-10,1.0816035535787983e-08,1.4862514079553286e-11
17.158713096517758,3.141643804132591e-08,1.7997165566444025e-09,5.912690774700174e-10,1.0805169528948053e-08,1.4900894277094168e-11
17.168712346574004,3.1391406699483093e-08,1.7988115045399473e-09,5.904117680547417e-10,1.0795391298477634e-08,1.48034008833693e-11
17.17871159663025,3.134927997569723e-08,1.798920104783326e-09,5.885795919541461e-10,1.0786288022228322e-08,1.4833763782183412e-11
17.188710846686497,3.133140928654592e-08,1.7953559944914609e-09,5.903394708073395e-10,1.0781176396039177e-08,1.4900773525541042e-11
17.19871009674274,3.1333268256619536e-08,1.796343005093263e-09,5.880323643997446e-10,1.0782397073181176e-08,1.4761351332842816e-11
17.208709346798987,3.1334955921492395e-08,1.794870980037945e-09,5.892708243665958e-10,1.0777407700963428e-08,1.4747833060861397e-11
17.218708596855233,3.132977826380569e-08,1.7927369730784706e-09,5.881563730067072e-10,1.0770529754576942e-08,1.478628769308001e-11
17.22870784691148,3.129247457402042e-08,1.7922621748460737e-09,5.875382817496657e-10,1.0760935334394968e-08,1.490551547358433e-11
17.238707096967726,3.125161034812118e-08,1.7893447645893135e-09,5.878450108053231e-10,1.0755229857097121e-08,1.4788782311432844e-11
17.24870634702397,3.121836216958974e-08,1.7905732259584467e-09,5.859711388577642e-10,1.0739891463345621e-08,1.466615257103189e-11
17.258705597080215,3.119346576301835e-08,1.7891435183278402e-09,5.866140212966471e-10,1.0730358913768948e-08,1.4994044493771527e-11
17.268704847136462,3.118941567258036e-08,1.7878877736736674e-09,5.868270764959332e-10,1.072615749533606e-08,1.4660274241543496e-11
17.27870409719271,3.117660885555977e-08,1.7880831555699797e-09,5.859062908514014e-10,1.0723647932397499e-08,1.47183330101039e-11
17.288703347248955,3.117403666134727e-08,1.7852254771271217e-09,5.860078176208054e-10,1.0720146366690689e-08,1.472570604791282e-11
17.298702597305198,3.1163932588123316e-08,1.7834061186023727e-09,5.850807848023236e-10,1.0715677517964076e-08,1.4704406205498756e-11
17.308701847361444,3.1136321048927146e-08,1.7805914498826276e-09,5.848752836302718e-10,1.0709764653398165e-08,1.4786393985393862e-11
17.31870109741769,3.10983370784465e-08,1.7810819752486898e-09,5.855013983902672e-10,1.0702145786241424e-08,1.4637362718013176e-11
17.328700347473937,3.108245613316701e-08,1.7801706603743324e-09,5.836926155009534e-10,1.0691132050517733e-08,1.4694052136171865e-11
17.338699597530184,3.1034561428263136e-08,1.7800871282388634e-09,5.83469855615446e-10,1.0678782059384822e-08,1.4549160738602233e-11
17.34869884758643,3.10248159136128e-08,1.77901362744268e-09,5.829705319224326e-10,1.0670895311608846e-08,1.4544065399579595e-11
17.358698097642673,3.1008196590671966e-08,1.7788061963008105e-09,5.836786501261351e-10,1.0666136829717193e-08,1.4664480723534603e-11
17.36869734769892,3.099955450364111e-08,1.7745349707121195e-09,5.836327830920445e-10,1.0664051116693486e-08,1.4694877404098445e-11
17.378696597755166,3.09934142217353e-08,1.7746072688493487e-09,5.821009357318913e-10,1.0664064392541054e-08,1.4482332202558056e-11
17.388695847811412,3.099999713592498e-08,1.772781028334715e-09,5.82510919129483e-10,1.0657703004643805e-08,1.4698137026558022e-11
17.39869509786766,3.097732500104435e-08,1.7722413871576803e-09,5.812170930604472e-10,1.0648714218399038e-08,1.4560083357579686e-11
17.408694347923902,3.093015892738203e-08,1.7715334470665014e-09,5.814631578276041e-10,1.0641338519775072e-08,1.4488495586235791e-11
17.41869359798015,3.087586087608929e-08,1.7701091914422578e-09,5.805458677412152e-10,1.0627694614202558e-08,1.4608996210669635e-11
17.428692848036395,3.0867860108942536e-08,1.7695412524640613e-09,5.804922894255838e-10,1.0620144978076451e-08,1.4539925307581603e-11
17.43869209809264,3.0857567037663335e-08,1.7724475891271427e-09,5.804042240593226e-10,1.0611867893849226e-08,1.457753242823626e-11
17.448691348148888,3.083611437908658e-08,1.7688754311622534e-09,5.803328674206041e-10,1.0607161534004e-08,1.4691643654540485e-11
17.45869059820513,3.083134891135166e-08,1.7663672353244345e-09,5.789424169237361e-10,1.0605823655467963e-08,1.4644293149379003e-11
17.468689848261377,3.0818864647067106e-08,1.7642393746706133e-09,5.800821506234127e-10,1.0603522776198502e-08,1.4491670865626068e-11
17.478689098317624,3.083867471755936e-08,1.762759159051179e-09,5.780276710462416e-10,1.059964271593789e-08,1.4559247111270602e-11
17.48868834837387,3.079860471513464e-08,1.7621810880647683e-09,5.780115093644565e-10,1.058964888150954e-08,1.4564926271771227e-11
17.498687598430116,3.076701740034105e-08,1.7616020147932336e-09,5.774450478430322e-10,1.0579581057526375e-08,1.4505606931559477e-11
17.50868684848636,3.0747895841617834e-08,1.7615902885520813e-09,5.781010521487046e-10,1.0568502629957597e-08,1.4484402579586295e-11
17.518686098542606,3.070636638513892e-08,1.7584019709987932e-09,5.780148451051534e-10,1.0561258481495132e-08,1.4550391347194907e-11
17.528685348598852,3.0678134336340506e-08,1.7605219230065434e-09,5.774569006394862e-10,1.0553212201932923e-08,1.4569271080716705e-11
17.5386845986551,3.066887163000396e-08,1.7581536913309819e-09,5.767639944236222e-10,1.0551083020354661e-08,1.4382195206666323e-11
17.548683848711345,3.066905742066508e-08,1.7567440806609143e-09,5.76379517135447e-10,1.0548750639296231e-08,1.442442921025234e-11
17.558683098767588,3.0659466626275726e-08,1.7546408221871747e-09,5.762102474555712e-10,1.0546434876171438e-08,1.448640097316715e-11
17.568682348823835,3.065075730841918e-08,1.7557932276899721e-09,5.755765222247366e-10,1.0541106377830133e-08,1.4322539254610184e-11
17.57868159888008,3.063016451554735e-08,1.7524344641204074e-09,5.757464861836076e-10,1.0532392190212171e-08,1.4374755284537403e-11
17.588680848936328,3.060414112702391e-08,1.751876226589174e-09,5.751143689107028e-10,1.0522117505279407e-08,1.4475082371173372e-11
17.598680098992574,3.055787288060952e-08,1.7519529265219878e-09,5.750361361741253e-10,1.0512297638541082e-08,1.4467689467559873e-11
17.608679349048817,3.054291001778722e-08,1.7507128519358766e-09,5.747217964113837e-10,1.0504383840196434e-08,1.4497013400651169e-11
17.618678599105063,3.05138625072129e-08,1.7492062738743834e-09,5.741065941891944e-10,1.0497414857028718e-08,1.4443975860444997e-11
17.62867784916131,3.0536692030236276e-08,1.7501402140550286e-09,5.74560131560697e-10,1.0496098528574809e-08,1.4470332674965509e-11
17.638677099217556,3.050176699730999e-08,1.7451606660895815e-09,5.733848629684637e-10,1.0495101255575676e-08,1.4432314143282652e-11
17.648676349273803,3.0505067825196463e-08,1.7449426385514832e-09,5.732527990517806e-10,1.0492614125395803e-08,1.446588634483655e-11
17.65867559933005,3.051286135233306e-08,1.7454778527803408e-09,5.734638049995599e-10,1.0483193452274771e-08,1.4505861966549773e-11
17.668674849386292,3.0470463634967654e-08,1.7437173566375427e-09,5.723976136987385e-10,1.04772051660807e-08,1.4307755475076321e-11
17.67867409944254,3.043004323019231e-08,1.7407925486468365e-09,5.724354678081808e-10,1.0464663201768085e-08,1.4302543959848957e-11
17.688673349498785,3.040211343807898e-08,1.7430846324515841e-09,5.717577923130387e-10,1.0456741783329302e-08,1.4338909560377824e-11
17.69867259955503,3.0381257952720535e-08,1.7416945802047236e-09,5.710810212279635e-10,1.0447198372504501e-08,1.4286707434208053e-11
17.708671849611278,3.037069164100779e-08,1.7433458503993025e-09,5.718580980592914e-10,1.0445577472132645e-08,1.4307778024265499e-11
17.71867109966752,3.036587544786297e-08,1.737626087008187e-09,5.713055031660675e-10,1.0442470887070116e-08,1.4425057263630299e-11
17.728670349723767,3.036851883295926e-08,1.7385131963655758e-09,5.709589411091853e-10,1.0442028894774253e-08,1.4370635852613514e-11
17.738669599780014,3.0352215012337384e-08,1.7370873095570279e-09,5.707825766206031e-10,1.0437415888014015e-08,1.4330647196004856e-11
17.74866884983626,3.033694981423725e-08,1.7374744076070209e-09,5.699260926332152e-10,1.043082299484005e-08,1.4384895890345268e-11
17.758668099892507,3.031078370402947e-08,1.7356202607020217e-09,5.69223648361488e-10,1.0420845685626609e-08,1.4360937575057387e-11
17.76866734994875,3.026803984694872e-08,1.7324436381411655e-09,5.694956931521496e-10,1.0411739498347537e-08,1.4350042758953702e-11
17.778666600004996,3.024278371892662e-08,1.733567219835852e-09,5.681814874245452e-10,1.040271331587288e-08,1.4149692099649548e-11
17.788665850061243,3.0229201132260694e-08,1.7343905409033728e-09,5.691037762597881e-10,1.0395018210773768e-08,1.4223198380872587e-11
17.79866510011749,3.021158796158451e-08,1.7322299832688096e-09,5.682452048011888e-10,1.0395410245352071e-08,1.4285635926872618e-11
17.808664350173736,3.021655092339822e-08,1.729674144663209e-09,5.68097614784915e-10,1.0392191501330379e-08,1.4299145880833365e-11
17.81866360022998,3.0197810890129324e-08,1.7297405390753748e-09,5.675189120181321e-10,1.0389288572834058e-08,1.4254364484479486e-11
17.828662850286225,3.0207855962361656e-08,1.729869140057765e-09,5.670617349253763e-10,1.0385052367907386e-08,1.416835981741986e-11
17.83866210034247,3.0188501095201364e-08,1.729302599056315e-09,5.679160014093303e-10,1.037706428074349e-08,1.4198840735734183e-11
17.848661350398718,3.0139564437213834e-08,1.7277864348524639e-09,5.657586602406282e-10,1.0369542370815252e-08,1.4180680315866848e-11
17.858660600454964,3.010792334641992e-08,1.7257387656889183e-09,5.654039003401049e-10,1.035902784253498e-08,1.4339417023624348e-11
17.868659850511207,3.009476485026096e-08,1.7254122700175678e-09,5.660620356628324e-10,1.0351457135266556e-08,1.41498819081919e-11
17.878659100567454,3.0078054693248495e-08,1.7245605012510017e-09,5.658805245139241e-10,1.034467233554198e-08,1.4242308380202326e-11
17.8886583506237,3.005318208970405e-08,1.7233807989496785e-09,5.656108737044677e-10,1.0343020492720334e-08,1.4214745152318241e-11
17.898657600679947,3.005502331778743e-08,1.7219035232905315e-09,5.642949109346308e-10,1.0339731592976951e-08,1.4255950563245707e-11
17.908656850736193,3.0063622794063685e-08,1.7211265751910353e-09,5.654233730561951e-10,1.0342336645575996e-08,1.4206891141087516e-11
17.91865610079244,3.0058475219290834e-08,1.718593914865451e-09,5.6319937027549e-10,1.0333446227661906e-08,1.4205636211544139e-11
17.928655350848683,3.003434176677006e-08,1.719077912252004e-09,5.643763627735184e-10,1.0326867359679267e-08,1.4229536885475348e-11
17.93865460090493,2.999540989796869e-08,1.7196104328697247e-09,5.643120557480184e-10,1.0316358363995908e-08,1.4167125341493098e-11
17.948653850961175,2.996170490855073e-08,1.7162456149200995e-09,5.63137973895369e-10,1.030720378492855e-08,1.4054213170235222e-11
17.958653101017422,2.994034809011838e-08,1.715381950736343e-09,5.62681661820514e-10,1.0300255816280228e-08,1.4172920042356452e-11
17.96865235107367,2.991946048991e-08,1.7162361754318878e-09,5.628739882249555e-10,1.0296596332251168e-08,1.4101745585886697e-11
17.97865160112991,2.9931830833013736e-08,1.7160000816984597e-09,5.629745599361207e-10,1.029552796013607e-08,1.4140820030377643e-11
17.988650851186158,2.9904942639468434e-08,1.7133779264143522e-09,5.624024866830017e-10,1.0293172824480937e-08,1.4112787283339696e-11
17.998650101242404,2.992028374913109e-08,1.7132997470443354e-09,5.617416784220061e-10,1.0289150052299598e-08,1.4174737974176397e-11
18.00864935129865,2.991108507010337e-08,1.7113783320957466e-09,5.627752605312747e-10,1.0284964480216931e-08,1.4047310778135236e-11
18.018648601354897,2.9881988780143317e-08,1.7112035199062019e-09,5.61810510930271e-10,1.0275493030327053e-08,1.412672776934185e-11
18.02864785141114,2.983884454028559e-08,1.7099223896534547e-09,5.606166307234753e-10,1.0267586555687798e-08,1.4078512359646684e-11
18.038647101467387,2.9822505794579154e-08,1.710251523005454e-09,5.603864022500702e-10,1.025673619430418e-08,1.416912668488483e-11
18.048646351523633,2.980450872033671e-08,1.707694485605518e-09,5.607396596303497e-10,1.0253316542194598e-08,1.4080244049382712e-11
18.05864560157988,2.9791218749686503e-08,1.708647950108807e-09,5.594683159749169e-10,1.024542918951932e-08,1.399213745265849e-11
18.068644851636126,2.9798272189505994e-08,1.7066631423506462e-09,5.605557927759207e-10,1.0244166307449705e-08,1.4021202765118634e-11
18.07864410169237,2.979045357947507e-08,1.7045044440189273e-09,5.590944894730355e-10,1.0247883933460393e-08,1.412819435084922e-11
18.088643351748615,2.9787358515361562e-08,1.7035679001333553e-09,5.592166576429747e-10,1.024143185176304e-08,1.4025831424353502e-11
18.098642601804862,2.9763077016828832e-08,1.7027224345284097e-09,5.599081754127748e-10,1.0236210669190688e-08,1.398667613918485e-11
18.10864185186111,2.973836086955455e-08,1.7027043510182668e-09,5.578183609611272e-10,1.0228647711281667e-08,1.4007192371521703e-11
18.118641101917355,2.969437202013163e-08,1.702928598753225e-09,5.587312097167512e-10,1.0216130068383582e-08,1.4083354197912218e-11
18.128640351973598,2.9683641405319332e-08,1.7008114713324494e-09,5.592360374931422e-10,1.0211661600366024e-08,1.399457124791212e-11
18.138639602029844,2.9666185257433792e-08,1.702595803142505e-09,5.580295887025493e-10,1.0203914726176509e-08,1.397516390106293e-11
18.14863885208609,2.9667802693890947e-08,1.699015978446303e-09,5.574312449009298e-10,1.0199750936386898e-08,1.3909548752501207e-11
18.158638102142337,2.9657865456901642e-08,1.697997710737774e-09,5.568923167941131e-10,1.019823443029263e-08,1.4053815936497815e-11
18.168637352198584,2.965698171280424e-08,1.6957101198769046e-09,5.572805926875664e-10,1.019791862062354e-08,1.4011856337939622e-11
18.178636602254826,2.9646539324083834e-08,1.6949812281793847e-09,5.570038582208489e-10,1.0193307078888113e-08,1.3884332963099236e-11
18.188635852311073,2.961762879113483e-08,1.6964448821278888e-09,5.567046663775252e-10,1.0187051524088157e-08,1.3947998190321624e-11
18.19863510236732,2.959432511422461e-08,1.6934449920296202e-09,5.563006508900184e-10,1.0175730632058241e-08,1.3969251271437275e-11
18.208634352423566,2.9556613082368154e-08,1.6952209585728111e-09,5.565633159534835e-10,1.0169359568877773e-08,1.3861296044124124e-11
18.218633602479812,2.9539501252106987e-08,1.6921310069547277e-09,5.553576511729805e-10,1.0162655413558962e-08,1.3978276948067138e-11
18.22863285253606,2.95306114033955e-08,1.694235578270886e-09,5.553386998461914e-10,1.0155437197378292e-08,1.4071417726107927e-11
18.2386321025923,2.951369172853335e-08,1.6922440449642878e-09,5.551636251258325e-10,1.015584536657454e-08,1.3932865649860551e-11
18.248631352648548,2.9529380638256115e-08,1.6909531562828735e-09,5.548162734892779e-10,1.0153927720960602e-08,1.3885338882450505e-11
18.258630602704795,2.9514532865285786e-08,1.6908324435885175e-09,5.550708806946019e-10,1.0154190861245489e-08,1.383442744131882e-11
18.26862985276104,2.9512315530030176e-08,1.6882356741015063e-09,5.545979499192918e-10,1.0148868167458872e-08,1.3842366409891772e-11
18.278629102817288,2.948448355006501e-08,1.6873282432310566e-09,5.536887163610689e-10,1.014043092352292e-08,1.3905790120235659e-11
18.28862835287353,2.946479563481929e-08,1.6871340220168986e-09,5.54090778923188e-10,1.0130371877049778e-08,1.3966193199717034e-11
18.298627602929777,2.9438629455508326e-08,1.689834411445526e-09,5.525939497556075e-10,1.0123279666555012e-08,1.3866243620169238e-11
18.308626852986023,2.940502233051248e-08,1.6872862466991915e-09,5.531216196136342e-10,1.0114181003837045e-08,1.3777943647151688e-11
18.31862610304227,2.9397298378379985e-08,1.6855065592121058e-09,5.528073234335396e-10,1.011224102592694e-08,1.3854420558382503e-11
18.328625353098516,2.9397427327299932e-08,1.684457406707221e-09,5.526171323464642e-10,1.0111833723617075e-08,1.3841490908122731e-11
18.33862460315476,2.939740522536947e-08,1.6822487734124283e-09,5.529914050130508e-10,1.0112012805025163e-08,1.3870429738966222e-11
18.348623853211006,2.939919712216611e-08,1.6825380817383788e-09,5.518806897239094e-10,1.0109759950000666e-08,1.3855543368943104e-11
18.358623103267252,2.9392051391550693e-08,1.6810190426279275e-09,5.523821407306507e-10,1.0102159407701516e-08,1.3852160516367228e-11
18.3686223533235,2.9349150725672904e-08,1.679823761668654e-09,5.517344386082769e-10,1.0095687682849923e-08,1.3869919408695655e-11
18.378621603379745,2.9333909718198128e-08,1.6801929166345044e-09,5.508022269135559e-10,1.0086308101738486e-08,1.3777077271563843e-11
18.388620853435988,2.929841967874209e-08,1.6799931696459873e-09,5.510456894510797e-10,1.0080476447790345e-08,1.3824826564218656e-11
18.398620103492235,2.9292739904652134e-08,1.6790116789622577e-09,5.50015834501709e-10,1.0074344057354155e-08,1.376110995392658e-11
18.40861935354848,2.9262373334715727e-08,1.6785689190016944e-09,5.501468375027705e-10,1.0069179787538322e-08,1.3736184011984377e-11
18.418618603604727,2.9272413318630192e-08,1.676563730978264e-09,5.505329722821715e-10,1.0067066543376688e-08,1.3771340951528318e-11
18.428617853660974,2.9269831221831443e-08,1.6755618526923272e-09,5.501035935348775e-10,1.0065554681379403e-08,1.3713127187824602e-11
18.438617103717217,2.926546236007247e-08,1.6743010562534584e-09,5.500385889425021e-10,1.006684334830905e-08,1.3786680808471477e-11
18.448616353773463,2.9253990935666073e-08,1.6740184786792012e-09,5.49920731654938e-10,1.0057840727800457e-08,1.3785398878693874e-11
18.45861560382971,2.9217669790213945e-08,1.6752967891149947e-09,5.490079363466195e-10,1.0051294270801717e-08,1.3749267163826382e-11
18.468614853885956,2.9193708504127014e-08,1.671958298610401e-09,5.491844442846693e-10,1.0041812249858203e-08,1.383248818942796e-11
18.478614103942203,2.9175322956965067e-08,1.6727340719409293e-09,5.48639549724215e-10,1.0033981138039068e-08,1.3746986347880735e-11
18.488613353998446,2.9163111410865256e-08,1.6737414451635938e-09,5.490472126001908e-10,1.0026841731970423e-08,1.376796762469255e-11
18.498612604054692,2.9161742934578706e-08,1.6708584501882015e-09,5.486075995392843e-10,1.0027638587099856e-08,1.374380149201811e-11
18.50861185411094,2.9145593521716684e-08,1.668427677023179e-09,5.481565827169339e-10,1.0028451220375428e-08,1.3789874470954057e-11
18.518611104167185,2.914593562201149e-08,1.6656114677986587e-09,5.474109570990719e-10,1.0026858923470847e-08,1.379410729630051e-11
18.52861035422343,2.914116907972484e-08,1.6678882099630257e-09,5.472720359004873e-10,1.0024484152284473e-08,1.3727082700341855e-11
18.538609604279678,2.9123047446703538e-08,1.6678224221410414e-09,5.467987960335518e-10,1.001515559563941e-08,1.3763280109423687e-11
18.54860885433592,2.9091906962613107e-08,1.6669318870330174e-09,5.471380410001655e-10,1.0006572825682887e-08,1.3762964224688761e-11
18.558608104392167,2.905141940787017e-08,1.6628603323175713e-09,5.463002724332387e-10,1.0001335547059489e-08,1.3762705230644147e-11
18.568607354448414,2.9036247415775815e-08,1.6656716820961337e-09,5.463298527558311e-10,9.992979940799348e-09,1.3658806937748026e-11
18.57860660450466,2.9036832623933644e-08,1.6647351672384434e-09,5.456139198282322e-10,9.990227970819437e-09,1.3675046596697971e-11
18.588605854560907,2.9040727341541956e-08,1.6630935888829846e-09,5.463059101303757e-10,9.987754544813293e-09,1.3611592041310033e-11
18.59860510461715,2.9039813828528722e-08,1.661900365397933e-09,5.454871961962031e-10,9.98743461794651e-09,1.3736433182632708e-11
18.608604354673396,2.9027361758735313e-08,1.660553156445466e-09,5.457345192309827e-10,9.985453140135143e-09,1.3757598584807235e-11
18.618603604729643,2.9022880632165368e-08,1.6615604393541325e-09,5.453745340364128e-10,9.983443033297287e-09,1.3603939461034633e-11
18.62860285478589,2.9006061552260543e-08,1.6598029132544068e-09,5.450416974235084e-10,9.975351826547375e-09,1.3575414283990154e-11
18.638602104842136,2.897347685849565e-08,1.6615162685701633e-09,5.446645467377363e-10,9.965617204137478e-09,1.3746384508916822e-11
18.64860135489838,2.8931480820872213e-08,1.6591609867775897e-09,5.451841160314327e-10,9.95878907654687e-09,1.3670645797276444e-11
18.658600604954625,2.89161054678969e-08,1.6594737464784318e-09,5.441394438053151e-10,9.951359699623317e-09,1.3690348276232782e-11
18.66859985501087,2.892157956372403e-08,1.6583264701862862e-09,5.438501214646049e-10,9.950474086661677e-09,1.3629528692587402e-11
18.678599105067118,2.8932163815752156e-08,1.6566174601691393e-09,5.440073381974635e-10,9.94917589908059e-09,1.3611766777686448e-11
18.688598355123364,2.891316223898905e-08,1.6559697578754823e-09,5.435879711952845e-10,9.95046536819202e-09,1.36651900880203e-11
18.698597605179607,2.8924294389857246e-08,1.6537895717293012e-09,5.424323373349582e-10,9.94648683247609e-09,1.3790888101207584e-11
18.708596855235854,2.8897687701226785e-08,1.6551760027879105e-09,5.42824908947934e-10,9.941476216482203e-09,1.3698376923546974e-11
18.7185961052921,2.8889907759061693e-08,1.656114909484933e-09,5.439589714792928e-10,9.93217575066636e-09,1.3618475734964722e-11
18.728595355348347,2.885990529081635e-08,1.6545736668021847e-09,5.424596796783078e-10,9.921603113746533e-09,1.364196732644642e-11
18.738594605404593,2.883360128953169e-08,1.6540533108931885e-09,5.425053349898756e-10,9.918822563523781e-09,1.3613508496669126e-11
18.748593855460836,2.8810428119665515e-08,1.6533374389972037e-09,5.417566788730556e-10,9.914495771417046e-09,1.3622325536708904e-11
18.758593105517082,2.881192852050731e-08,1.6512253504905376e-09,5.415843582585436e-10,9.910734341576068e-09,1.364136615310677e-11
18.76859235557333,2.8819112179987567e-08,1.651791188063523e-09,5.412340316100158e-10,9.91172311962599e-09,1.3509497205485895e-11
18.778591605629575,2.8813916413231206e-08,1.6490450928598703e-09,5.414021406869825e-10,9.911730727306542e-09,1.3652635588105804e-11
18.788590855685822,2.879531392940606e-08,1.650229180979121e-09,5.413629215454228e-10,9.910686180232361e-09,1.351814112528221e-11
18.798590105742065,2.8790937658547423e-08,1.6486662005855083e-09,5.407169026181446e-10,9.901922391283674e-09,1.354027735256194e-11
18.80858935579831,2.8772179488641993e-08,1.6474758031474136e-09,5.413244820869106e-10,9.895149378119122e-09,1.3581875845161302e-11
18.818588605854558,2.87408664696016e-08,1.6451534765202332e-09,5.405942908844173e-10,9.886214349272134e-09,1.3493339497754459e-11
18.828587855910804,2.8719347727261286e-08,1.6475161831248113e-09,5.400990541716954e-10,9.881315255234617e-09,1.3499489440266698e-11
18.83858710596705,2.8706028368023816e-08,1.6468565916952634e-09,5.396906665264447e-10,9.876077009082473e-09,1.362003187345061e-11
18.848586356023297,2.8711167940237013e-08,1.64436761256657e-09,5.39891598437756e-10,9.87648911311055e-09,1.3530328033167522e-11
18.85858560607954,2.871322765234612e-08,1.644398774330003e-09,5.394449370231609e-10,9.87453300727526e-09,1.3501284356693072e-11
18.868584856135787,2.871113733117745e-08,1.6428543789441193e-09,5.390189936085824e-10,9.874084604359543e-09,1.3513639281772559e-11
18.878584106192033,2.8695241597773743e-08,1.6420301662338968e-09,5.386755962197944e-10,9.872345282968116e-09,1.3500874450227644e-11
18.88858335624828,2.8686122673986957e-08,1.6424742572971067e-09,5.386521847344552e-10,9.86375094187441e-09,1.3534680650568347e-11
18.898582606304526,2.864863767090024e-08,1.6406892719361187e-09,5.388645687030796e-10,9.854400231654222e-09,1.3527929757602852e-11
18.90858185636077,2.8639125111845863e-08,1.639401996727989e-09,5.384713335835893e-10,9.849069552883038e-09,1.3561002989480854e-11
18.918581106417015,2.8615764069042166e-08,1.6411812406898575e-09,5.38083845308715e-10,9.84083900356204e-09,1.3458269852567642e-11
18.92858035647326,2.8610848383331327e-08,1.6404763427934217e-09,5.382216579905132e-10,9.840062434153984e-09,1.3535432096350486e-11
18.93857960652951,2.8608720941637844e-08,1.639660599050902e-09,5.374892019392255e-10,9.840731081183415e-09,1.345376461543734e-11
18.948578856585755,2.8611281559918018e-08,1.6356496520092802e-09,5.37209698702026e-10,9.839786560817841e-09,1.3523150470853453e-11
18.958578106641998,2.861257097793311e-08,1.636172431317554e-09,5.374246495502776e-10,9.837479764439025e-09,1.3444398332712302e-11
18.968577356698244,2.8599751776351834e-08,1.6361113540530817e-09,5.369177740381215e-10,9.832878050206803e-09,1.3433959795162689e-11
18.97857660675449,2.8574672890526416e-08,1.6362319437158932e-09,5.370028665621428e-10,9.828274141214084e-09,1.3522966570936142e-11
18.988575856810737,2.854552696848305e-08,1.6351942154431302e-09,5.363834849022317e-10,9.821215465034486e-09,1.3460602935054234e-11
18.998575106866983,2.851308420431754e-08,1.6341380067894055e-09,5.365356665545876e-10,9.814311030779828e-09,1.347436987888362e-11
19.008574356923226,2.8507903167939388e-08,1.6359226209688262e-09,5.361370248781269e-10,9.804755652827065e-09,1.3493279586203677e-11
19.018573606979473,2.8504601503770478e-08,1.6347947383619503e-09,5.364080387437327e-10,9.80418016725276e-09,1.3493640571182544e-11
19.02857285703572,2.8496745955745955e-08,1.6330959546729398e-09,5.360061143266791e-10,9.802034350040715e-09,1.3451653426030609e-11
19.038572107091966,2.8519704390487957e-08,1.6307473000605343e-09,5.355567095801456e-10,9.80667296794401e-09,1.3423170606039377e-11
19.048571357148212,2.8492080985646117e-08,1.6314631195704988e-09,5.348434604291446e-10,9.80466400140399e-09,1.3367017134346302e-11
19.058570607204455,2.8496542592257136e-08,1.6322215402068483e-09,5.350998351500481e-10,9.796390146443888e-09,1.3372090564462469e-11
19.0685698572607,2.8481275750410437e-08,1.6312490117770857e-09,5.355168538458904e-10,9.791784680107987e-09,1.3458581297763142e-11
19.078569107316948,2.8456569855185798e-08,1.6305420150322208e-09,5.342354292864205e-10,9.783635773706294e-09,1.3447638797768554e-11
19.088568357373195,2.8435142622546712e-08,1.6289994235240727e-09,5.342932736213996e-10,9.776621889504189e-09,1.3398764209124294e-11
19.09856760742944,2.8401356071968543e-08,1.6293672981636538e-09,5.345310316174347e-10,9.771724408622916e-09,1.3369391251136165e-11
19.108566857485684,2.8414730459778063e-08,1.6287282794174231e-09,5.331779310914153e-10,9.773159658806121e-09,1.3441811701723534e-11
19.11856610754193,2.8411429741602998e-08,1.6274754498516361e-09,5.337616017148727e-10,9.774597254671838e-09,1.3301455989905226e-11
19.128565357598177,2.8412215520477535e-08,1.6259620262001707e-09,5.342062542986195e-10,9.771049072171271e-09,1.3297080165143722e-11
19.138564607654423,2.8392722092953977e-08,1.6262927513558096e-09,5.329052793134734e-10,9.77022694923949e-09,1.3396933772605372e-11
19.14856385771067,2.838937427768079e-08,1.6237158271159323e-09,5.329308581812824e-10,9.763012379251154e-09,1.3446124660660873e-11
19.158563107766916,2.836513275392541e-08,1.6239720096556757e-09,5.342643599415982e-10,9.75781577731344e-09,1.3324625291495239e-11
19.16856235782316,2.8350221427349437e-08,1.6242649368938818e-09,5.323730399234544e-10,9.747530242652842e-09,1.3337919407248768e-11
19.178561607879406,2.8323978854589373e-08,1.6243635465884324e-09,5.332054326852737e-10,9.74493192867802e-09,1.3364016671394561e-11
19.188560857935652,2.831982442957394e-08,1.623040344969345e-09,5.313072592394878e-10,9.739482795696166e-09,1.3391983954718056e-11
19.1985601079919,2.831200440459736e-08,1.6226506137809065e-09,5.328091991214027e-10,9.739840775136462e-09,1.3341504280688438e-11
19.208559358048145,2.8314725871362772e-08,1.6212696666177955e-09,5.324164637961355e-10,9.739048238730473e-09,1.3338200945602953e-11
19.218558608104388,2.8307926532447353e-08,1.620498292706434e-09,5.318314727419017e-10,9.73995362606615e-09,1.3321822989121474e-11
19.228557858160634,2.830110294016106e-08,1.6193176272844011e-09,5.319762427129337e-10,9.738771379294655e-09,1.3268062959463665e-11
19.23855710821688,2.8279240077229107e-08,1.619198496949713e-09,5.321855087643426e-10,9.731000417051365e-09,1.3356826727414975e-11
19.248556358273127,2.826756996404626e-08,1.6173477135862994e-09,5.318939643662052e-10,9.7213873945561e-09,1.3429672528967313e-11
19.258555608329374,2.825369944582743e-08,1.6189285264309355e-09,5.309091949310297e-10,9.715701089639005e-09,1.3360341309249268e-11
19.268554858385617,2.8216836938686638e-08,1.618124621090234e-09,5.304777351636333e-10,9.710407925085264e-09,1.3271768875351362e-11
19.278554108441863,2.8218743224030213e-08,1.618035518570193e-09,5.305175578140733e-10,9.70737684929086e-09,1.3292315791317223e-11
19.28855335849811,2.822980380534764e-08,1.6174448632670606e-09,5.299973215815657e-10,9.708034957166136e-09,1.3292220528990576e-11
19.298552608554356,2.824548797882156e-08,1.6168150460548335e-09,5.298742379521948e-10,9.711738551906446e-09,1.3309585221890527e-11
19.308551858610603,2.823238799508142e-08,1.615442150004055e-09,5.29461529155037e-10,9.710687946423627e-09,1.3318074375829878e-11
19.318551108666846,2.8209458502544497e-08,1.6143788221777483e-09,5.297369152658557e-10,9.703493474862667e-09,1.3402369986685686e-11
19.328550358723092,2.82013187498045e-08,1.6158957327525014e-09,5.294219406278274e-10,9.69741242829322e-09,1.3347792113898334e-11
19.33854960877934,2.817411724865566e-08,1.6146099214443969e-09,5.29981513081687e-10,9.691986349428325e-09,1.3339352553063317e-11
19.348548858835585,2.8121670424631648e-08,1.6130478583038175e-09,5.295021736856294e-10,9.682285268819903e-09,1.328464539431341e-11
19.35854810889183,2.8139888758687e-08,1.6126208615021435e-09,5.295040856186124e-10,9.677308130321144e-09,1.3220521769216759e-11
19.368547358948074,2.8135917282212788e-08,1.6139560124287353e-09,5.289302575661847e-10,9.679955018244691e-09,1.3265644939214817e-11
19.37854660900432,2.813975750329664e-08,1.6123936011291478e-09,5.287564927236509e-10,9.6798192758705e-09,1.3255654368594956e-11
19.388545859060567,2.8134401131208988e-08,1.6107837962826926e-09,5.286198368740132e-10,9.680184187735291e-09,1.3321300556934008e-11
19.398545109116814,2.814977908656032e-08,1.6112354793502186e-09,5.283472590505574e-10,9.675784195754347e-09,1.329360857784257e-11
19.40854435917306,2.8129620871011668e-08,1.609382184977759e-09,5.291318115249593e-10,9.671685314094628e-09,1.3388908790483245e-11
19.418543609229303,2.8111277003765338e-08,1.6087052526333159e-09,5.275856397986993e-10,9.667328860476116e-09,1.3295590037175761e-11
19.42854285928555,2.8079378911124024e-08,1.6102384109840759e-09,5.272911392446237e-10,9.659290975677776e-09,1.324395726138364e-11
19.438542109341796,2.8061393063262166e-08,1.607284686104504e-09,5.279033157335095e-10,9.650900340628046e-09,1.322729870409551e-11
19.448541359398043,2.805045408205681e-08,1.609668490117896e-09,5.281080084035037e-10,9.649235837235626e-09,1.3200474020825302e-11
19.45854060945429,2.8041437354827673e-08,1.6080805018840609e-09,5.27584703921011e-10,9.649021149250503e-09,1.3238510998149158e-11
19.468539859510535,2.805868298823128e-08,1.6067523190316342e-09,5.266158161201174e-10,9.647297230670748e-09,1.3213035477976091e-11
19.47853910956678,2.806056146992176e-08,1.6055782556110746e-09,5.269735014594388e-10,9.651896631346174e-09,1.3184654049766283e-11
19.488538359623025,2.8049569712336155e-08,1.6057093990119903e-09,5.266659500542925e-10,9.647636082301316e-09,1.3228171375423884e-11
19.49853760967927,2.8039501009409624e-08,1.6068415576376428e-09,5.268252964743281e-10,9.644501069379184e-09,1.3218369860129418e-11
19.508536859735518,2.8026706675799747e-08,1.6042072476711612e-09,5.269173343433401e-10,9.636447832164174e-09,1.322377998448139e-11
19.518536109791764,2.7994461071118538e-08,1.605309171303379e-09,5.266037090351084e-10,9.62964844280635e-09,1.3253850745390947e-11
19.528535359848007,2.7992789911854284e-08,1.6043750030043293e-09,5.264361253230276e-10,9.625446847908142e-09,1.3252152553563681e-11
19.538534609904254,2.7963057162940044e-08,1.6035169946163634e-09,5.259198510584764e-10,9.620870600172426e-09,1.3261426511265008e-11
19.5485338599605,2.7966569300365533e-08,1.603015957041703e-09,5.254743142988295e-10,9.620099424834119e-09,1.3227916212704956e-11
19.558533110016747,2.7980103494505378e-08,1.6017328671778853e-09,5.255102688290627e-10,9.623250270105244e-09,1.317679294418118e-11
19.568532360072993,2.7977656631770512e-08,1.6011557896829271e-09,5.255679198604286e-10,9.624922646012157e-09,1.3241014847855425e-11
19.578531610129236,2.7961118314430468e-08,1.5996165470290704e-09,5.253837943932851e-10,9.620734904181627e-09,1.3206760817590855e-11
19.588530860185482,2.7945633055618674e-08,1.6004664180056118e-09,5.247814321359908e-10,9.613332167764761e-09,1.3158689071025284e-11
19.59853011024173,2.793204898015131e-08,1.600359975095534e-09,5.25845836150271e-10,9.607805416253032e-09,1.32513405692211e-11
19.608529360297975,2.7906553117327152e-08,1.6001104591831363e-09,5.255905471065412e-10,9.60164614293532e-09,1.3159056316135771e-11
19.618528610354222,2.7895925411426448e-08,1.5981512865029112e-09,5.247230935171114e-10,9.596468291945204e-09,1.3101290875672732e-11
19.628527860410465,2.7895390997053902e-08,1.598510070143223e-09,5.243547697566068e-10,9.594606937793268e-09,1.3157001766344561e-11
19.63852711046671,2.7902949685602326e-08,1.5977438377348497e-09,5.240873453718948e-10,9.596432581744363e-09,1.3190773293120296e-11
19.648526360522958,2.7893454858583826e-08,1.5978560762448771e-09,5.242173183791931e-10,9.594544950488538e-09,1.3167395825874084e-11
19.658525610579204,2.7899035110499966e-08,1.596266172390806e-09,5.247756766432429e-10,9.594499328666166e-09,1.3161295428544608e-11
19.66852486063545,2.7888977062382972e-08,1.5955993632486453e-09,5.239495596551256e-10,9.59111428607028e-09,1.3177181874521682e-11
19.678524110691693,2.7859730111828588e-08,1.5956142893125061e-09,5.238894500682192e-10,9.584573971325373e-09,1.3204876862843016e-11
19.68852336074794,2.783513671849806e-08,1.5962051166432858e-09,5.232998900920681e-10,9.580433753545394e-09,1.3102921423287236e-11
19.698522610804186,2.782789271919505e-08,1.5942980802218621e-09,5.230143391921573e-10,9.571387127293663e-09,1.3136544580910395e-11
19.708521860860433,2.7817846079358863e-08,1.5965198651088019e-09,5.226502767763937e-10,9.569016669458091e-09,1.3144675638479733e-11
19.71852111091668,2.7807800163367505e-08,1.5943239805429124e-09,5.225556588992664e-10,9.56802493715998e-09,1.3231508938740743e-11
19.728520360972926,2.7817061191748738e-08,1.593658009072497e-09,5.229265129189756e-10,9.570376601157063e-09,1.31313823793141e-11
19.73851961102917,2.783912475680762e-08,1.5935001491755594e-09,5.229132737812169e-10,9.569679303459889e-09,1.3141618707824902e-11
19.748518861085415,2.783547236504049e-08,1.5921934824527783e-09,5.227299083643915e-10,9.57093840476282e-09,1.3083949367677821e-11
19.75851811114166,2.7805535321510392e-08,1.5901965315918142e-09,5.221644895242966e-10,9.563467669053942e-09,1.309504285791866e-11
19.768517361197908,2.7796435854163128e-08,1.5925681586277108e-09,5.224222122003962e-10,9.556814780606772e-09,1.3035217479212276e-11
19.778516611254155,2.777920680379464e-08,1.5910788801668661e-09,5.217019676478152e-10,9.550557525345989e-09,1.3071618531465253e-11
19.788515861310398,2.774455450243232e-08,1.58986477981741e-09,5.219256887071157e-10,9.544068590305504e-09,1.3103961970094912e-11
19.798515111366644,2.7735264030110057e-08,1.5904226010211642e-09,5.221198603654503e-10,9.54498672819335e-09,1.3006928876784945e-11
19.80851436142289,2.7739363921252172e-08,1.5900349136675202e-09,5.214424427114466e-10,9.544479714774021e-09,1.30761745034746e-11
19.818513611479137,2.7741466212847984e-08,1.5888419133930098e-09,5.21373408610162e-10,9.545430475310808e-09,1.315358759071958e-11
19.828512861535383,2.775574365778475e-08,1.5882332139590453e-09,5.21417828730765e-10,9.546804471518967e-09,1.3093076019240572e-11
19.838512111591626,2.775434231136918e-08,1.588182464838896e-09,5.211747616494085e-10,9.544238356731682e-09,1.31312973881355e-11
19.848511361647873,2.7742818157547106e-08,1.5871406688093271e-09,5.210455215922365e-10,9.541477405013895e-09,1.3063289025845407e-11
19.85851061170412,2.771520066483099e-08,1.5871584390909573e-09,5.215301725151497e-10,9.532271479013388e-09,1.3049022033572392e-11
19.868509861760366,2.7695478298375678e-08,1.5885761643110612e-09,5.21479781535965e-10,9.52649185112937e-09,1.3047645293162942e-11
19.878509111816612,2.7677688419217654e-08,1.5862835507090252e-09,5.205683861395779e-10,9.520125687497508e-09,1.3080129584513688e-11
19.888508361872855,2.767344104121598e-08,1.5876969806497615e-09,5.200549149409986e-10,9.517403741721946e-09,1.3043466954983731e-11
19.8985076119291,2.7661232669787425e-08,1.5869446251691813e-09,5.204754164009379e-10,9.521497222259684e-09,1.3136401626781061e-11
19.908506861985348,2.7681701113876112e-08,1.5854606046378328e-09,5.202385293608692e-10,9.521781552286631e-09,1.3102891753470164e-11
19.918506112041594,2.7673999180972655e-08,1.5846860096728e-09,5.199655260070521e-10,9.52196010831924e-09,1.3060674111042447e-11
19.92850536209784,2.7668441225481913e-08,1.5835698393290106e-09,5.202327446573071e-10,9.51896804571251e-09,1.3004048394535719e-11
19.938504612154084,2.7656463639405186e-08,1.5852563827575472e-09,5.194352407297193e-10,9.513410834931873e-09,1.3062652617699097e-11
19.94850386221033,2.763393887529125e-08,1.5833497923463212e-09,5.194747421701391e-10,9.50804980945773e-09,1.303778201542603e-11
19.958503112266577,2.7627448675230655e-08,1.5833710012085551e-09,5.19194184253706e-10,9.50126109183796e-09,1.304805285922807e-11
19.968502362322823,2.7618083919608086e-08,1.583863243590324e-09,5.193728231828888e-10,9.49800928713333e-09,1.3041350740998178e-11
19.97850161237907,2.7609709276759317e-08,1.5820960692939118e-09,5.194002030983983e-10,9.495702587517673e-09,1.3019617865298597e-11
19.988500862435313,2.762021375138409e-08,1.5813499781935273e-09,5.189389021953623e-10,9.497538894743994e-09,1.3023318745730765e-11
19.99850011249156,2.761031417518587e-08,1.58039582995365e-09,5.18910777186303e-10,9.500060027757498e-09,1.306437662325432e-11
20.008499362547806,2.761994892834571e-08,1.5801695994038553e-09,5.179074571362926e-10,9.496515228108272e-09,1.2991213468266962e-11
20.018498612604052,2.760536603267808e-08,1.5805470306312878e-09,5.186821209212681e-10,9.492829929146971e-09,1.297977420752263e-11
20.0284978626603,2.7595733387501826e-08,1.579758806520953e-09,5.190504001457577e-10,9.488442741004967e-09,1.2993482071410317e-11
20.038497112716545,2.7562193046834282e-08,1.5785884725882105e-09,5.182142268371044e-10,9.481279025797692e-09,1.3019805457874381e-11
20.048496362772788,2.754454566223302e-08,1.5791967366496952e-09,5.184100257462798e-10,9.478901953963121e-09,1.3081961508289532e-11
20.058495612829034,2.7543950310317656e-08,1.5789868631355756e-09,5.174826193657334e-10,9.474381933478948e-09,1.295564655212086e-11
20.06849486288528,2.754404637093924e-08,1.5788000284856295e-09,5.178654344629073e-10,9.474150724291386e-09,1.2991639054251372e-11
20.078494112941527,2.7546441393000165e-08,1.5789532141558677e-09,5.178452846791231e-10,9.476115156862788e-09,1.3001662775132137e-11
20.088493362997774,2.7575118206864413e-08,1.5773433738225387e-09,5.171733065608687e-10,9.474058154546294e-09,1.306657393762242e-11
20.098492613054017,2.7548578753418623e-08,1.5757477663338568e-09,5.17739774239273e-10,9.474808045778745e-09,1.2999239921172009e-11
20.108491863110263,2.7544802759353956e-08,1.5766104062008884e-09,5.173196791842336e-10,9.471492586162609e-09,1.3007033318163266e-11
20.11849111316651,2.752107006845657e-08,1.5770072102458988e-09,5.177215610183239e-10,9.464153184624198e-09,1.2982817746785434e-11
20.128490363222756,2.7506151982843927e-08,1.5746566069682114e-09,5.175789467017131e-10,9.45813446224078e-09,1.2962216064855095e-11
20.138489613279003,2.7478262697179422e-08,1.57516384441056e-09,5.16841854256867e-10,9.45652583596211e-09,1.2914232617144314e-11
20.148488863335245,2.7480980791438767e-08,1.5753023658915438e-09,5.174110382754174e-10,9.453281877345651e-09,1.2917053234814996e-11
20.158488113391492,2.7489524559664308e-08,1.5748712009201728e-09,5.169908598181044e-10,9.453006574531217e-09,1.298002257347425e-11
20.16848736344774,2.7487314763701258e-08,1.5754395123098857e-09,5.168383210305011e-10,9.454702835038898e-09,1.2968228712217739e-11
20.178486613503985,2.749639580157652e-08,1.5731707989000629e-09,5.162631662640999e-10,9.455560010736292e-09,1.2957859134774102e-11
20.18848586356023,2.7507734386305405e-08,1.5734538227428056e-09,5.169654262627063e-10,9.45482244970797e-09,1.290687464203441e-11
20.198485113616474,2.7482630716006708e-08,1.5719503475001785e-09,5.161338735752782e-10,9.452190612542034e-09,1.2889467440025103e-11
20.20848436367272,2.7463183105543834e-08,1.5726810556780658e-09,5.156050152581289e-10,9.443477184869077e-09,1.2998040620646254e-11
20.218483613728967,2.7446101732602775e-08,1.5722928061340974e-09,5.161652413376757e-10,9.436052544831192e-09,1.2942277293024096e-11
20.228482863785214,2.7423818043089945e-08,1.5726767974624913e-09,5.160931915468783e-10,9.431328580042758e-09,1.2974166615981478e-11
20.23848211384146,2.7418737737391425e-08,1.5728926789285557e-09,5.159025550241791e-10,9.432876148200264e-09,1.2976546227340759e-11
20.248481363897703,2.7422028804487847e-08,1.5712040083450353e-09,5.159610771015766e-10,9.434309454149835e-09,1.2949266353763584e-11
20.25848061395395,2.7436634019609754e-08,1.5710067051969195e-09,5.150469753264024e-10,9.436658664953482e-09,1.2946647510167987e-11
20.268479864010196,2.7433745838194768e-08,1.569394936612596e-09,5.157273997503039e-10,9.436168764070477e-09,1.2936918566421079e-11
20.278479114066442,2.7410543395603366e-08,1.5700062916674136e-09,5.152918939758569e-10,9.433765041512982e-09,1.295196897605914e-11
20.28847836412269,2.7409472536241963e-08,1.5717517481519005e-09,5.15073763864285e-10,9.429304509520393e-09,1.3005420553376338e-11
20.298477614178932,2.740279636980485e-08,1.5702350623589405e-09,5.153727983809076e-10,9.423546980025226e-09,1.289752284494077e-11
20.30847686423518,2.7372413099294282e-08,1.5682449325498345e-09,5.14660260685469e-10,9.416986232364454e-09,1.2878264409911137e-11
20.318476114291425,2.736796307004628e-08,1.5692773480928207e-09,5.148334783161859e-10,9.41187760066577e-09,1.2892636508417681e-11
20.32847536434767,2.737023729873205e-08,1.5683065714086507e-09,5.140869355252838e-10,9.413705481677441e-09,1.2849784956473851e-11
20.338474614403918,2.736046959927294e-08,1.5682931593334872e-09,5.14253435414503e-10,9.41500293250598e-09,1.2901080795490464e-11
20.348473864460164,2.7377807879282638e-08,1.566609767063071e-09,5.138561802428281e-10,9.416620439327472e-09,1.2913793509508344e-11
20.358473114516407,2.7372857558744642e-08,1.565662715650829e-09,5.142374062467245e-10,9.417489135181761e-09,1.2894482772271549e-11
20.368472364572654,2.7366909686855454e-08,1.5660843088478875e-09,5.141165273625496e-10,9.413359536878114e-09,1.2927819928003743e-11
20.3784716146289,2.734830666582274e-08,1.5655879104123997e-09,5.140437555465089e-10,9.409029930816885e-09,1.2887371606160932e-11
20.388470864685146,2.7339461036653586e-08,1.5670491028811617e-09,5.147423404277917e-10,9.401935821556479e-09,1.2979317886185642e-11
20.398470114741393,2.733010576443026e-08,1.566455113976109e-09,5.139617088560579e-10,9.399278132581648e-09,1.290630457214075e-11
20.408469364797636,2.7331039577476058e-08,1.5650358954608072e-09,5.139540709401569e-10,9.39413086860819e-09,1.2844342970907794e-11
20.418468614853882,2.7321326623961158e-08,1.5676329740637742e-09,5.132686891839515e-10,9.395399694576394e-09,1.2937038332242462e-11
20.42846786491013,2.7327946457293422e-08,1.5655763345907662e-09,5.13158644828914e-10,9.396454699195032e-09,1.287073490056693e-11
20.438467114966375,2.7335260831801247e-08,1.5640303296263816e-09,5.136213408202819e-10,9.400002624038157e-09,1.2918714574600592e-11
20.44846636502262,2.732738891246667e-08,1.5627461984472296e-09,5.136209338740952e-10,9.394400447946308e-09,1.2879410080151002e-11
20.458465615078865,2.7310232780306086e-08,1.563828576467492e-09,5.138933595933252e-10,9.39498931944577e-09,1.2860119409944951e-11
20.46846486513511,2.7286642448533678e-08,1.5639007811430198e-09,5.129074013213065e-10,9.39089240970181e-09,1.2829933172433737e-11
20.478464115191358,2.7277039495360825e-08,1.5629295403488391e-09,5.127371766511003e-10,9.384273078629851e-09,1.2928347912504645e-11
20.488463365247604,2.7256458360648633e-08,1.5628386369834474e-09,5.133287495374335e-10,9.38086326285979e-09,1.286279602591457e-11
20.49846261530385,2.7273628702716417e-08,1.5630286631212721e-09,5.131285797387815e-10,9.37885186334576e-09,1.2846919637376032e-11
20.508461865360093,2.725601163889085e-08,1.5625295922083278e-09,5.118401413447564e-10,9.378939499520968e-09,1.2829434363864524e-11
20.51846111541634,2.727250976820302e-08,1.5618086838676967e-09,5.12818184242436e-10,9.381901291253755e-09,1.2899965480267614e-11
20.528460365472586,2.728513693389198e-08,1.5624588048333975e-09,5.125700023614026e-10,9.383972938298005e-09,1.2854554340165886e-11
20.538459615528833,2.7282712023338042e-08,1.5606346742617285e-09,5.120608900543589e-10,9.380120883703317e-09,1.2869068595663588e-11
20.54845886558508,2.7264715633314006e-08,1.5621656875512648e-09,5.123791840046835e-10,9.376214019609338e-09,1.2821792201499941e-11
20.558458115641322,2.724574880355005e-08,1.5610638823378046e-09,5.114548715646132e-10,9.370577103036412e-09,1.2866236789691344e-11
20.56845736569757,2.722696942279509e-08,1.5585678136659632e-09,5.117956870635418e-10,9.365024653372513e-09,1.278820057103579e-11
20.578456615753815,2.722584000678673e-08,1.5619641025180527e-09,5.121322072007156e-10,9.360175801692185e-09,1.2829977124517275e-11
20.58845586581006,2.7210947318644614e-08,1.559099078396973e-09,5.114225624404892e-10,9.363230546130364e-09,1.283564544107757e-11
20.598455115866308,2.721445342832366e-08,1.5587338987211156e-09,5.116590413644388e-10,9.363940953891492e-09,1.2786027363154629e-11
20.60845436592255,2.7234340257432616e-08,1.5591481788679184e-09,5.116088751068349e-10,9.36657257699387e-09,1.2775180112644813e-11
20.618453615978797,2.723874266298084e-08,1.5572245262574265e-09,5.114667720075106e-10,9.366325227368914e-09,1.2840626318911674e-11
20.628452866035044,2.7228186247750603e-08,1.5572425753842786e-09,5.110679278714309e-10,9.364079579574347e-09,1.2809975853021542e-11
20.63845211609129,2.7210525149169955e-08,1.5575425009405225e-09,5.110003417868533e-10,9.357840333515016e-09,1.2847071723447713e-11
20.648451366147537,2.7202784476765398e-08,1.5578857535910456e-09,5.10852529594146e-10,9.356065026477924e-09,1.2829992175696385e-11
20.658450616203783,2.7193971952189612e-08,1.5578969409069206e-09,5.112683236542092e-10,9.350160489652145e-09,1.2870032668082741e-11
20.668449866260026,2.7167688237570066e-08,1.5581323928300301e-09,5.111387486094612e-10,9.347241940129561e-09,1.2806253990214603e-11
20.678449116316273,2.7178644423488605e-08,1.5572277993117954e-09,5.108331307131297e-10,9.349437808700428e-09,1.2797788369673533e-11
20.68844836637252,2.7185287157541895e-08,1.5558935046367745e-09,5.103104216364671e-10,9.347529325192817e-09,1.2859789541447939e-11
20.698447616428766,2.719201515999579e-08,1.5546916102273606e-09,5.103947935303434e-10,9.3493991147155e-09,1.2854184145936313e-11
20.708446866485012,2.7191265636196266e-08,1.5564113795272331e-09,5.105334891984662e-10,9.349437641034513e-09,1.2841563258795347e-11
20.718446116541255,2.7185904691507804e-08,1.5573605023452132e-09,5.106219958952383e-10,9.349115013605424e-09,1.285434837537301e-11
20.7284453665975,2.71694827535961e-08,1.5552533782423543e-09,5.105117526711019e-10,9.342498056034322e-09,1.2833788188358553e-11
20.738444616653748,2.7139455592699448e-08,1.5560305187919568e-09,5.108882229865958e-10,9.336190189722174e-09,1.278029733975202e-11
20.748443866709994,2.7134430407239003e-08,1.555731159846891e-09,5.101037838884612e-10,9.333391859484603e-09,1.2833855569907158e-11
20.75844311676624,2.7114800818954987e-08,1.556214844293487e-09,5.1024529207045e-10,9.330948759675395e-09,1.2795623419218043e-11
20.768442366822484,2.71383830564187e-08,1.5540797311332005e-09,5.105693738184865e-10,9.330322682822906e-09,1.280598378230261e-11
20.77844161687873,2.7140604373278553e-08,1.5562448599380352e-09,5.096206884369171e-10,9.33460723782365e-09,1.2891278613431398e-11
20.788440866934977,2.7147568288034408e-08,1.5544858920549865e-09,5.100472348838299e-10,9.33682193569573e-09,1.276362707868961e-11
20.798440116991223,2.7138261272208287e-08,1.5529821442893258e-09,5.094273016694266e-10,9.33741656009062e-09,1.2828024529424019e-11
20.80843936704747,2.7134667957752774e-08,1.5537218472366212e-09,5.103640566320754e-10,9.33308487476775e-09,1.2782796745307243e-11
20.818438617103713,2.712330733816551e-08,1.5537137374485373e-09,5.096394140970316e-10,9.32615716225429e-09,1.2825808499774509e-11
20.82843786715996,2.709710796331987e-08,1.552695361014295e-09,5.091382930776948e-10,9.322271441181926e-09,1.2813757706681093e-11
20.838437117216206,2.7088050085813232e-08,1.5528752390064122e-09,5.092538827137001e-10,9.319360697722545e-09,1.2736065418791598e-11
20.848436367272452,2.7093998807940908e-08,1.5531823289255962e-09,5.097822273669256e-10,9.319743961603233e-09,1.2726812651071013e-11
20.8584356173287,2.710046024010135e-08,1.5540151935477184e-09,5.096908699305323e-10,9.318867327636187e-09,1.2867505125777068e-11
20.86843486738494,2.7093105494357995e-08,1.5526041286477018e-09,5.082060434913819e-10,9.321691376895476e-09,1.281571967667185e-11
20.878434117441188,2.711563854306718e-08,1.5518108709194282e-09,5.09113769527302e-10,9.322773573679506e-09,1.2718989726411341e-11
20.888433367497434,2.7111360926897956e-08,1.5516168540180818e-09,5.09015166857048e-10,9.320693445669472e-09,1.2716870267356401e-11
20.89843261755368,2.7091314437363816e-08,1.5519433948282792e-09,5.088384050007388e-10,9.319520089301978e-09,1.2757890400595961e-11
20.908431867609927,2.706489557938078e-08,1.5519712168815605e-09,5.088198148059099e-10,9.310464115059977e-09,1.2775436057117483e-11
20.91843111766617,2.705349982527806e-08,1.5505409303341265e-09,5.094289981287251e-10,9.308931848388043e-09,1.2802387359355597e-11
20.928430367722417,2.7051973979972854e-08,1.5496985088859191e-09,5.087779328242731e-10,9.305596199653535e-09,1.2816155993009543e-11
20.938429617778663,2.7048871090118768e-08,1.5505008310217367e-09,5.089580818746912e-10,9.304720994994988e-09,1.2735135806578299e-11
20.94842886783491,2.7061603964848567e-08,1.5500927013855718e-09,5.08812476246735e-10,9.308165807540482e-09,1.2758330451637728e-11
20.958428117891156,2.706577677145903e-08,1.5499003058283145e-09,5.085883555134079e-10,9.308743833769844e-09,1.2809618184133748e-11
20.968427367947402,2.7075769184932743e-08,1.5493121563367843e-09,5.084532229857204e-10,9.31089956613968e-09,1.2724574340373286e-11
20.978426618003645,2.708549256313683e-08,1.5490220735681325e-09,5.08156803603619e-10,9.30756811492389e-09,1.2770815264803698e-11
20.988425868059892,2.7048125903920304e-08,1.5488652326863382e-09,5.089563406370019e-10,9.303448772899353e-09,1.2749947163242383e-11
20.99842511811614,2.703604954103212e-08,1.548558927538594e-09,5.085728907705841e-10,9.299946750255158e-09,1.2630714366397482e-11
21.008424368172385,2.7018473653577596e-08,1.5480739821181791e-09,5.081231741726277e-10,9.29471124503994e-09,1.2757489266189982e-11
21.01842361822863,2.701298272399417e-08,1.549930047069324e-09,5.078928414744391e-10,9.292514788906224e-09,1.2769762083005839e-11
21.028422868284874,2.7014909909377545e-08,1.548724990190592e-09,5.083347252848268e-10,9.295819989828431e-09,1.2757683138997272e-11
21.03842211834112,2.7025164990793568e-08,1.5485268312679467e-09,5.077630151387639e-10,9.29714936542632e-09,1.274740647909229e-11
21.048421368397367,2.7020646812902563e-08,1.5470528147868407e-09,5.082993353440114e-10,9.298922109714387e-09,1.2670853746342676e-11
21.058420618453614,2.7040979469069926e-08,1.5477123787374822e-09,5.073910641074042e-10,9.298856647793558e-09,1.27398510134698e-11
21.06841986850986,2.7021281188809277e-08,1.546590374566347e-09,5.073357886690955e-10,9.295707280512287e-09,1.2883850303332583e-11
21.078419118566103,2.7012000883635528e-08,1.5481230246889101e-09,5.080486244006374e-10,9.293452552405026e-09,1.2783753900392945e-11
21.08841836862235,2.699055087738241e-08,1.5472033698032767e-09,5.07157831061346e-10,9.2875318180805e-09,1.273150032037159e-11
21.098417618678596,2.6987680315726105e-08,1.5469323518193528e-09,5.084379076719671e-10,9.283950073209922e-09,1.2793759035002035e-11
21.108416868734842,2.6992249840210776e-08,1.5479573467684499e-09,5.070301795832012e-10,9.282903416135285e-09,1.2721594388685449e-11
21.11841611879109,2.6996709666202302e-08,1.5474210112507022e-09,5.07372102056308e-10,9.283883242448952e-09,1.2710041289786363e-11
21.12841536884733,2.7000842527854046e-08,1.547066464609969e-09,5.077235253411676e-10,9.287047191416632e-09,1.273162537016911e-11
21.138414618903578,2.699751771519316e-08,1.5454016441715152e-09,5.074384592167925e-10,9.289948654100318e-09,1.2707946097257002e-11
21.148413868959825,2.7011577333673424e-08,1.5457185468521525e-09,5.074006993360504e-10,9.28790724556634e-09,1.2730898287124927e-11
21.15841311901607,2.6996980092046032e-08,1.545643123706207e-09,5.070218705863579e-10,9.284952098769537e-09,1.2767656199446764e-11
21.168412369072318,2.6980904200113815e-08,1.545916804413814e-09,5.072430499061737e-10,9.277692243468351e-09,1.2719794562590175e-11
21.17841161912856,2.696524708318099e-08,1.54479927905129e-09,5.06669766016411e-10,9.27390984036334e-09,1.27056247348986e-11
21.188410869184807,2.6959068946128866e-08,1.5446006731006864e-09,5.0653305322209e-10,9.271054967840452e-09,1.2723866859041007e-11
21.198410119241053,2.695603309329109e-08,1.544010966071665e-09,5.066088592683708e-10,9.27083945808775e-09,1.2705529675279602e-11
21.2084093692973,2.6978286302640012e-08,1.5451490255427342e-09,5.069841783645881e-10,9.272466195976964e-09,1.2713257308714251e-11
21.218408619353546,2.6974081419371025e-08,1.5445256515033572e-09,5.074839205703279e-10,9.276244757644348e-09,1.2754111905926368e-11
21.22840786940979,2.6983166564566555e-08,1.5450209360620768e-09,5.062592695624745e-10,9.278276296623873e-09,1.2760286424399663e-11
21.238407119466036,2.698339383234494e-08,1.5434047597604135e-09,5.075177348607164e-10,9.2761074993278e-09,1.2732851541214722e-11
21.248406369522282,2.6965982931289636e-08,1.543800008112346e-09,5.065798593141407e-10,9.273934980741364e-09,1.2707452265975435e-11
21.25840561957853,2.6948110021041605e-08,1.545099462711882e-09,5.06930737424511e-10,9.268596518748926e-09,1.2661319663566404e-11
21.268404869634775,2.6921324204488706e-08,1.5443577358782584e-09,5.068124813336026e-10,9.264540331128522e-09,1.2729446526029123e-11
21.27840411969102,2.6923389454501336e-08,1.5444290731490766e-09,5.068178208364856e-10,9.263531557122632e-09,1.2750846201581384e-11
21.288403369747265,2.6924482696897745e-08,1.5440982755100242e-09,5.066636224656329e-10,9.261943911174971e-09,1.270590267268997e-11
21.29840261980351,2.694140981911832e-08,1.542232102818336e-09,5.06497193528952e-10,9.26503730807597e-09,1.2710509572784363e-11
21.308401869859757,2.694726589393543e-08,1.543732282761134e-09,5.058203049717355e-10,9.271197829889767e-09,1.2667419679741142e-11
21.318401119916004,2.695098505380342e-08,1.542842985367396e-09,5.070506035805903e-10,9.271531820823817e-09,1.2677964146086674e-11
21.32840036997225,2.6955297400140585e-08,1.5416045990039527e-09,5.061500308244701e-10,9.268581173023103e-09,1.262199753286922e-11
21.338399620028493,2.6939314568369783e-08,1.5428581659448545e-09,5.066751742884854e-10,9.266500263063322e-09,1.2774702309341953e-11
21.34839887008474,2.6915219689513407e-08,1.5425484223200323e-09,5.056990464450903e-10,9.260334718033297e-09,1.2713844000990762e-11
21.358398120140986,2.6906900141725465e-08,1.5444881883633821e-09,5.060972018899747e-10,9.256737666581447e-09,1.2726007601259034e-11
21.368397370197233,2.690440543120074e-08,1.543443317541125e-09,5.057855713738853e-10,9.253620176107824e-09,1.270499852651888e-11
21.37839662025348,2.690548436208816e-08,1.5421837258659225e-09,5.063543967705911e-10,9.257187162921679e-09,1.2666944950769458e-11
21.388395870309722,2.6902817161388467e-08,1.542771601019996e-09,5.059448508401146e-10,9.259349437839309e-09,1.2718960966197691e-11
21.39839512036597,2.6928844279429405e-08,1.5398553298648029e-09,5.059160911130792e-10,9.262888843905663e-09,1.277674372350061e-11
21.408394370422215,2.693714310079055e-08,1.541566975848543e-09,5.054390862282105e-10,9.261204355120317e-09,1.2739641076203494e-11
21.41839362047846,2.692100662363012e-08,1.5404585390282973e-09,5.061261247311578e-10,9.258638083234893e-09,1.2654476481696101e-11
21.428392870534708,2.6900024887794234e-08,1.5416282622361292e-09,5.052051237573672e-10,9.256246110186753e-09,1.2757159214196235e-11
21.43839212059095,2.6896049050618296e-08,1.5402818707362414e-09,5.051661158053911e-10,9.250359822803542e-09,1.2632190330784396e-11
21.448391370647197,2.688816672496553e-08,1.5419996825134864e-09,5.062928953743791e-10,9.247503937954248e-09,1.2664946659346658e-11
21.458390620703444,2.6882350352756335e-08,1.541621359072912e-09,5.055719759944878e-10,9.245712055188213e-09,1.2667388292506921e-11
21.46838987075969,2.689081341033268e-08,1.5404482432351034e-09,5.05490300476136e-10,9.249788343438131e-09,1.2650402437327568e-11
21.478389120815937,2.6888490932433628e-08,1.539989196517287e-09,5.060642511726736e-10,9.253399035284668e-09,1.2712939667645297e-11
21.48838837087218,2.6908374179036036e-08,1.5391972504159004e-09,5.05954254307381e-10,9.254686807336378e-09,1.2674467484503033e-11
21.498387620928426,2.6906902091150485e-08,1.5387950891629567e-09,5.059281368010812e-10,9.252502223347011e-09,1.2697502811696718e-11
21.508386870984673,2.689274582558215e-08,1.5406132711471459e-09,5.058380900624535e-10,9.251392364533858e-09,1.2659286685749428e-11
21.51838612104092,2.687883475672627e-08,1.5400604494902788e-09,5.052059661620288e-10,9.248442912830132e-09,1.2689230864765178e-11
21.528385371097166,2.686655260430299e-08,1.5393548173764185e-09,5.050725753068846e-10,9.241486087599662e-09,1.2664466284143272e-11
21.538384621153412,2.6859044333041725e-08,1.5401751530106848e-09,5.050267011098962e-10,9.239666415378489e-09,1.2675233733532765e-11
21.548383871209655,2.686522837663874e-08,1.5408165875858696e-09,5.045869415584362e-10,9.24107260577685e-09,1.264597468549161e-11
21.5583831212659,2.6875016218231073e-08,1.5400967023490915e-09,5.048389443595714e-10,9.243097949826105e-09,1.2768554576407369e-11
21.568382371322148,2.689014371925376e-08,1.5389167608150642e-09,5.051250597153368e-10,9.24847226414832e-09,1.2613827687671004e-11
21.578381621378394,2.6897245002443513e-08,1.5385586004280172e-09,5.053949616053324e-10,9.247457988600783e-09,1.2752373327921728e-11
21.58838087143464,2.688320657710775e-08,1.537826276896151e-09,5.051568466986617e-10,9.246685050831659e-09,1.2719685977667673e-11
21.598380121490884,2.6876172077091854e-08,1.5390581604160077e-09,5.051953930325378e-10,9.244440431217819e-09,1.2737730004433603e-11
21.60837937154713,2.6866021593293687e-08,1.5400410700965398e-09,5.044955773888431e-10,9.23885336244794e-09,1.269220672100868e-11
21.618378621603377,2.6850090192412555e-08,1.5384295337835864e-09,5.050721596969215e-10,9.234602964476603e-09,1.2680485109913256e-11
21.628377871659623,2.6848318529269866e-08,1.5391990219527828e-09,5.055195165522131e-10,9.236239908871859e-09,1.2713343587530755e-11
21.63837712171587,2.6852490056822618e-08,1.5382047964061929e-09,5.04675905125347e-10,9.237450439906741e-09,1.2646147126113128e-11
21.648376371772112,2.686187325428996e-08,1.5393126627652015e-09,5.046674191913545e-10,9.240592511479633e-09,1.2682390839365967e-11
21.65837562182836,2.6863831826393663e-08,1.5396696388215488e-09,5.04720317104168e-10,9.242955459527419e-09,1.2645616608598768e-11
21.668374871884605,2.687660240890065e-08,1.5387489407078754e-09,5.044159636732489e-10,9.243316769089323e-09,1.2591307499127876e-11
21.678374121940852,2.687173633280649e-08,1.5379377440611256e-09,5.041516352419259e-10,9.24045963837268e-09,1.2697590362977787e-11
21.6883733719971,2.685359537347923e-08,1.5387392121028284e-09,5.046955203920234e-10,9.235967277135965e-09,1.2630947185067493e-11
21.69837262205334,2.684296039355182e-08,1.5388056165518032e-09,5.039730662432183e-10,9.231867551383107e-09,1.2649354060750934e-11
21.708371872109588,2.6844523065453568e-08,1.5381610097405916e-09,5.048028916061382e-10,9.232447956837476e-09,1.2699889787726378e-11
21.718371122165834,2.6825068477779206e-08,1.5370048441779263e-09,5.043126206834928e-10,9.23016845650897e-09,1.2614790539942093e-11
21.72837037222208,2.6840560285373388e-08,1.5388851861871165e-09,5.051163818109532e-10,9.232606459269763e-09,1.272565384993466e-11
21.738369622278327,2.6848874504918898e-08,1.5381053277080292e-09,5.045984055061232e-10,9.236457052173497e-09,1.2715326959887176e-11
21.74836887233457,2.686552123901548e-08,1.5373237754110519e-09,5.046183885707351e-10,9.238563153759031e-09,1.2649374072210761e-11
21.758368122390817,2.6869331046076717e-08,1.5379459304407162e-09,5.04606502540945e-10,9.239510507626148e-09,1.2554078047842233e-11
21.768367372447063,2.6863945517558512e-08,1.5370465323913777e-09,5.043265838585243e-10,9.235260584356749e-09,1.2694273608693977e-11
21.77836662250331,2.685881188995673e-08,1.537351648920341e-09,5.050913322154612e-10,9.230711935150507e-09,1.2666368199044914e-11
21.788365872559556,2.6835102475372874e-08,1.5383878401969951e-09,5.040906926232619e-10,9.227037583525374e-09,1.2643950431792406e-11
21.7983651226158,2.6812014924733063e-08,1.5386055466581446e-09,5.047818148789207e-10,9.226724981353697e-09,1.2688833891445685e-11
21.808364372672045,2.6824063219865407e-08,1.5380382299698079e-09,5.050030509184582e-10,9.227780017973602e-09,1.2669617311358743e-11
21.81836362272829,2.6828921900929018e-08,1.5368308374326551e-09,5.041148392227629e-10,9.229716700931921e-09,1.257104331887429e-11
21.82836287278454,2.6847653994260193e-08,1.5361667376949967e-09,5.043965519372528e-10,9.233015465497684e-09,1.2642857066986211e-11
21.838362122840785,2.6849421863134802e-08,1.5365459565433353e-09,5.04272759751654e-10,9.234340185080297e-09,1.2694276973910214e-11
21.84836137289703,2.68574524455198e-08,1.537139508502315e-09,5.039643304779657e-10,9.233389391915511e-09,1.268001500414781e-11
21.858360622953274,2.685069262579816e-08,1.5374420828291004e-09,5.036884032943091e-10,9.232819454209236e-09,1.2697049225655887e-11
21.86835987300952,2.682983868950962e-08,1.535964123108842e-09,5.050211609655616e-10,9.227652025890915e-09,1.2679654619110524e-11
21.878359123065767,2.682497214368231e-08,1.5370727018576847e-09,5.043610178056464e-10,9.224533362953778e-09,1.270364982415895e-11
21.888358373122013,2.6816828439529968e-08,1.5372572763244602e-09,5.038013925577804e-10,9.224480974493408e-09,1.2612723272045732e-11
21.89835762317826,2.68207556157583e-08,1.5359173492102789e-09,5.041199522087232e-10,9.22322974280213e-09,1.2628032846249608e-11
21.908356873234503,2.6831112809664878e-08,1.5375804759779543e-09,5.041440205570149e-10,9.227095100234798e-09,1.263064377019315e-11
21.91835612329075,2.6844564577211555e-08,1.5347007209264644e-09,5.053144488747286e-10,9.22892987050774e-09,1.2676658805135601e-11
21.928355373346996,2.6850561597369085e-08,1.5358390175450792e-09,5.045697015497468e-10,9.23021324283815e-09,1.2714020065495005e-11
21.938354623403242,2.6841684948884515e-08,1.5364206999932049e-09,5.042607167581614e-10,9.2329500096091e-09,1.2667913759758551e-11
21.94835387345949,2.6828350038610057e-08,1.53767451779319e-09,5.044556503530684e-10,9.228743027871494e-09,1.2687009571114067e-11
21.95835312351573,2.6821666770576123e-08,1.5349188841278098e-09,5.042660107412548e-10,9.224818631794346e-09,1.2649300240460683e-11
21.968352373571978,2.680833476696189e-08,1.5385811158187822e-09,5.041487730365421e-10,9.22165547843492e-09,1.2651385843440677e-11
21.978351623628225,2.680675296895451e-08,1.5367091884744069e-09,5.044844687077293e-10,9.22045170348639e-09,1.2663620218511227e-11
21.98835087368447,2.6822905848267654e-08,1.537343242452506e-09,5.038101570418942e-10,9.22399025764452e-09,1.267915975485669e-11
21.998350123740718,2.6827586831884998e-08,1.5372612166695704e-09,5.043489889854788e-10,9.22505095911924e-09,1.2633166899160956e-11
22.00834937379696,2.6832818190512124e-08,1.5350562427255958e-09,5.041163567255702e-10,9.229852624561209e-09,1.2622381635585202e-11
22.018348623853207,2.6846706045853885e-08,1.5354461352030207e-09,5.040517839446448e-10,9.231031559251751e-09,1.2679567970575397e-11
22.028347873909453,2.6836864822854008e-08,1.5354563503290449e-09,5.035799798472206e-10,9.230309972929335e-09,1.2691153074403284e-11
22.0383471239657,2.682343125566285e-08,1.5378302298831058e-09,5.041739242636752e-10,9.225646115596901e-09,1.2625668740291657e-11
22.048346374021946,2.6808734379786962e-08,1.5362553169689832e-09,5.043138759283062e-10,9.222917025520892e-09,1.268286185101087e-11
22.05834562407819,2.679409109045924e-08,1.5371225640908633e-09,5.0354431213124e-10,9.219828503420752e-09,1.2633882439732462e-11
22.068344874134436,2.679751673557867e-08,1.5371811155674554e-09,5.032875844176183e-10,9.218207932403598e-09,1.2633221434966635e-11
22.078344124190682,2.6811855496321178e-08,1.5364778063283595e-09,5.035137074509326e-10,9.22397593289299e-09,1.2665607236438134e-11
22.08834337424693,2.6834597206816857e-08,1.535963816482193e-09,5.03825552395301e-10,9.225995685966821e-09,1.259343309489487e-11
22.098342624303175,2.6824343811710405e-08,1.5352904628042113e-09,5.042313953755437e-10,9.231517238942455e-09,1.2660398426187267e-11
22.108341874359418,2.683797715395052e-08,1.5352433917874994e-09,5.035125661007702e-10,9.229570134541684e-09,1.2634816618116555e-11
22.118341124415664,2.6843232659545863e-08,1.5360516046090441e-09,5.043520181130361e-10,9.227199561845455e-09,1.2658470638875308e-11
22.12834037447191,2.6823256473893385e-08,1.537801462865582e-09,5.048624491836383e-10,9.22217030395086e-09,1.267826336765192e-11
22.138339624528157,2.6798101166136948e-08,1.5369307423534078e-09,5.047490997649426e-10,9.218883423479713e-09,1.2774607751293882e-11
22.148338874584404,2.6798707260537577e-08,1.5356542394427839e-09,5.031241531900416e-10,9.219845126935803e-09,1.2626346764527555e-11
22.15833812464065,2.680526183039777e-08,1.5363852979428548e-09,5.035790215557236e-10,9.219650304728127e-09,1.2641717323650899e-11


==> figs/data/cyl_fk02_LO/cylinderPANS_finep1_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9703156249999999,2.067219833333334e-05,0.0003826933250000001,17.476250000000004,1.7322424174400663e-08,-0.00011410555834766622,-9.619914649317996e-05,6.140959721018092e-06,-1.414826208074742e-06,6.353304876395552e-06,0.002144270833241535
0.5055055055055055,0.9703279166666663,6.744447916666664e-05,0.003658271250000001,17.476270833333338,7.342572075563269e-06,0.00064500371812809,0.0004704799284482496,-3.686125103243998e-05,9.286228208476368e-06,-3.160763369803621e-05,0.0003744266492162751
0.5105105105105106,0.9703400000000002,0.00011421374999999994,0.006933854166666664,17.47629166666667,1.4663409385977607e-05,0.001382655416395399,0.0010175183721607133,-8.016971231966144e-05,1.969411545062474e-05,-9.01019073787977e-05,-0.000770418402737505
0.5155155155155156,0.9703520833333336,0.0001977458333333334,0.009950467499999999,17.476250000000004,2.454859658539931e-05,0.002081527779864777,0.0015296524128307026,-0.00011888297598784374,2.9422982860828993e-05,-0.00016205861648944006,0.00110260416664687
0.5205205205205206,0.9703658333333331,0.0006013992291666667,0.010712132291666664,17.476479166666667,5.6621408550491085e-05,0.0026193064717658313,0.0018993172618073366,-0.00011538476393627301,3.527590448446343e-05,-0.0001823841326606059,-0.0016990629340511987
0.5255255255255256,0.9703787499999997,0.0010050364583333328,0.01147368145833333,17.476541666666666,8.836919338408748e-05,0.0031559171337926972,0.0022675064914874274,-0.00011250026401026153,4.043262573823025e-05,-0.00020401968661477908,0.000699706597288241
0.5305305305305306,0.9703914583333332,0.0013979904166666667,0.012162711875000001,17.476708333333338,0.00012339326862824144,0.003657185106512401,0.0026112157450639303,-0.00011119834735026123,4.52125243138775e-05,-0.0002259067214141328,8.249826379369551e-05
0.5355355355355356,0.9703964583333332,0.0016994672500000002,0.012230816041666663,17.47666666666667,0.00018900272773284414,0.0038654029722882434,0.0027573381856119687,-0.00011846995463692046,5.225681983568228e-05,-0.00023928381025662717,-0.00012777777783412603
0.5405405405405406,0.9704006249999999,0.00200094188125,0.012298883124999998,17.476645833333333,0.0002544299399211931,0.004073591640544258,0.002902973947968317,-0.00012578318575407797,5.9003574687553266e-05,-0.000252733838708112,-0.001066250433893856
0.5455455455455456,0.9704056249999997,0.002295051916666667,0.012355004791666666,17.476562499999996,0.00032274913253313794,0.004273020523264561,0.0030436153809069405,-0.0001326416086775404,6.543396180971927e-05,-0.00026561617739783724,-2.8483072696872114e-05
0.5505505505505506,0.9704066666666668,0.0025251875416666676,0.012307766458333333,17.476541666666666,0.0004175363862127446,0.004396408468140458,0.0031448550331291624,-0.00013521656019299287,7.145315705409542e-05,-0.0002730365644420829,-0.0007586267360011334
0.5555555555555556,0.9704095833333333,0.0027553276458333336,0.012260594791666668,17.4764375,0.0005122144195641066,0.004519813232021223,0.003245734672260309,-0.00013776977036717263,7.727892521000667e-05,-0.00028040930004120013,0.0012156419271036611
0.5605605605605606,0.9704110416666668,0.002974857708333334,0.012197320708333334,17.476354166666663,0.0006092800341151699,0.004637004534204729,0.0033426797309046474,-0.0001401536712385326,8.294987905233463e-05,-0.00028723928603458,0.0014200412327340928
0.5655655655655656,0.970411875,0.0030974002083333347,0.011986567499999998,17.476291666666665,0.0007291371536160834,0.004697461782901279,0.003406529580177497,-0.00014110837375503493,8.881296185294788e-05,-0.0002892410125765416,0.0006879149306087129
0.5705705705705706,0.9704127083333334,0.003219880000000001,0.01177589541666667,17.476187499999998,0.0008489615394522668,0.00475783453713573,0.0034700785645468716,-0.00014201607055088335,9.458537065808328e-05,-0.00029108459223268324,0.0016204648438247204
0.5755755755755756,0.9704116666666667,0.0033360766666666684,0.011557288333333332,17.47608333333333,0.0009706851758074556,0.004814872836380197,0.003531517363869056,-0.0001425650686887722,0.00010034482141075692,-0.00029238924034097563,0.0017196597222550736
0.5805805805805806,0.9704079166666667,0.0033863834583333346,0.01125690020833333,17.475958333333327,0.001112360948739793,0.004837938447699624,0.0035737466435849605,-0.0001398866369076091,0.00010685969982644655,-0.0002895246586401237,0.00025533159737278766
0.5855855855855856,0.9704031249999999,0.0034366566666666665,0.010956482583333335,17.47583333333333,0.0012540412659554554,0.0048608367394011144,0.003615724091662224,-0.00013717946474656303,0.0001133406503604443,-0.0002864460320990777,-0.001000694444257988
0.5905905905905906,0.9703995833333335,0.0034856237500000002,0.010655609583333335,17.475687499999996,0.0014005204270734358,0.004882470484407575,0.003657886629332222,-0.0001332507864593943,0.00011958780928954162,-0.0002830263215539861,-0.0009035976560767267
0.5955955955955956,0.9703987500000002,0.003517612083333335,0.01034886104166667,17.475562499999995,0.0016107991135645208,0.0048896844084736065,0.003705753143062223,-0.0001135415305239043,0.00012318349607747217,-0.00027770199920593055,-0.0004930247393986065
0.6006006006006006,0.9703981250000001,0.003549613125,0.010042077083333332,17.475395833333327,0.001821086496662828,0.004896696271185725,0.003753362406318734,-9.380788028392837e-05,0.00012675622501874743,-0.00027217402064875855,0.0009571349828547682
0.6056056056056056,0.9703985416666668,0.0035886302083333343,0.009746490416666668,17.47529166666666,0.002034488399894504,0.004903818424557824,0.003805806373891597,-7.253995889281472e-05,0.00013031254699318585,-0.0002660173565022118,0.0010561649307874177
0.6106106106106106,0.970399375,0.003779596250000001,0.009689394791666667,17.475124999999995,0.0023148929855203184,0.00491705729523789,0.003966231891662223,-1.8845941052686216e-05,0.00013386611370399992,-0.00025095181145444445,0.002506234375175609
0.6156156156156156,0.9704016666666665,0.003970591041666668,0.009632334375,17.475041666666666,0.002595223781779836,0.004930301467821527,0.00412594941790415,3.4870397753620415e-05,0.00013718973760985846,-0.00023581841555121082,0.0018770815972857235
0.6206206206206206,0.9704027083333332,0.004162625416666668,0.009572852124999998,17.4749375,0.00287546254964052,0.004943198002192883,0.004283223697332708,8.824367743448348e-05,0.00014038464752969787,-0.00022057126067343645,0.002809371093746904
0.6256256256256256,0.9703968749999997,0.004474280624999999,0.009249183541666666,17.474833333333333,0.0031538428962220835,0.004921004687145897,0.004255555157518227,0.00010254002603245197,0.0001540425763996731,-0.0002000987028832547,-0.0004250277778510281
0.6306306306306306,0.9703914583333332,0.004785900416666668,0.008925576437499999,17.474645833333334,0.003432039948868417,0.004898611168591679,0.004227378332462566,0.00011704206542544517,0.0001673882374246744,-0.00017929751476091464,0.0009196662325621219
0.6356356356356356,0.9703864583333331,0.005097541666666667,0.008601969162499999,17.4745625,0.0037100319439565973,0.004876008209860731,0.004198693069374148,0.0001317441641954412,0.00018041393426440966,-0.00015817111650244677,-0.0026262330728172856
0.6406406406406406,0.9703770833333333,0.005341231250000001,0.008219076458333335,17.4744375,0.003970516873734022,0.004901411365505405,0.004165659708744752,0.00020036136614127727,0.0001898081325838672,-0.0001416487043794051,-0.004507608072799485
0.6456456456456456,0.9703689583333334,0.005582262499999998,0.007833873333333333,17.474145833333335,0.004230226678714426,0.004928374178597289,0.0041323713495970485,0.0002712258709949167,0.00019897265552742705,-0.00012512940316037225,-0.001189271267321601
0.6506506506506506,0.9703600000000002,0.005823435416666668,0.007448767812500001,17.473875,0.004489816766614577,0.004955034608075464,0.004098963441199444,0.0003422711877518274,0.00020801499871110933,-0.0001084410747344774,0.000984151041734549
0.6556556556556556,0.9703579166666664,0.0060512022916666686,0.007557166666666666,17.473791666666667,0.004649062117491995,0.0050264767319722235,0.0041909474262199365,0.0003944974932481598,0.0002128723705563065,-8.59006906311916e-05,-0.00047854340266439976
0.6606606606606606,0.9703572916666666,0.006277527291666665,0.007717631041666669,17.473645833333332,0.004797636401102381,0.005102623587771371,0.00429566737212079,0.0004446580625922569,0.00021707745606240484,-6.290317055443261e-05,3.462456606939668e-05
0.6656656656656657,0.9703560416666667,0.006503912500000003,0.00787805041666667,17.473500000000005,0.0049460887055256765,0.005178717571632459,0.0043998707909022996,0.0004947448910860781,0.00022104799266269018,-4.007481510381598e-05,0.0013810833331717731
0.6706706706706707,0.9703520833333332,0.0065822720833333325,0.008058003125000003,17.473375000000004,0.00514227994422097,0.005185876918970824,0.00443187278515046,0.00047551837889956637,0.00022344189359893777,-1.9598232614090517e-05,0.0015827760415163539
0.6756756756756757,0.9703460416666667,0.006630709166666668,0.008241941041666664,17.47322916666667,0.005348152445947083,0.005179084991199024,0.004449159124906376,0.0004423246901505613,0.00022551678981098808,2.977228982665981e-07,0.00022082248256083403
0.6806806806806807,0.9703416666666667,0.0066790999999999994,0.008425834583333331,17.473020833333337,0.005553991706523333,0.005172230311574304,0.004466170002409373,0.0004091045499011249,0.00022756269314072938,2.006451839795274e-05,0.0031262912325473735
0.6856856856856857,0.9703377083333334,0.00672650479166667,0.008411401875,17.472958333333334,0.005757870799954353,0.0051837920684972465,0.004470473481228626,0.000394675269149845,0.00022882816242432308,3.593963911869617e-05,-0.0013562517361265236
0.6906906906906907,0.9703339583333334,0.006773654166666666,0.008329048749999998,17.472687500000003,0.005961059275897064,0.005201676946920123,0.0044703299801875,0.0003866760500635262,0.00022982308029314934,5.054524924946784e-05,0.003524860677032393
0.6956956956956957,0.9703295833333333,0.0068207412500000016,0.008246839145833336,17.472625,0.006164246238800549,0.005219535477436084,0.004470025304342303,0.0003786871107225666,0.00023078930200115178,6.519570851862963e-05,0.001333942708356517
0.7007007007007007,0.9703254166666664,0.006825688083333333,0.008172551775,17.472437499999998,0.006359380815522376,0.005241690647484944,0.0044588445714332636,0.0003711167107389578,0.00022944589605530048,7.665291422970805e-05,0.0010111419271652267
0.7057057057057057,0.9703204166666666,0.006806989375,0.008102873958333335,17.472333333333328,0.006549960728981971,0.005266253850282032,0.004441586634180724,0.0003637697188919942,0.00022682942646923556,8.63392320434656e-05,6.788888902065082e-05
0.7107107107107107,0.9703154166666668,0.006788338958333335,0.008033216874999997,17.47210416666666,0.006740520537520106,0.0052908007599725485,0.004424219362883266,0.00035641853009336363,0.00022421399087180037,9.604743866706771e-05,0.0016176558162328547
0.7157157157157157,0.9703118750000002,0.0067466458333333345,0.007934158541666667,17.47191666666666,0.006933072353332902,0.005320719961569031,0.004399805121796082,0.0003505405423338585,0.00022138262128044273,0.00010371016771266425,0.002544659722389042
0.7207207207207207,0.970306875,0.006683592916666668,0.007807853749999999,17.471833333333326,0.007127529585724284,0.005355589503151943,0.0043688687409582485,0.00034601667148213074,0.0002183561578383899,0.00010949156969657014,-0.0007933611108228433
0.7257257257257257,0.9703020833333332,0.006620481250000002,0.007681558125000001,17.471645833333323,0.0073219879780184,0.00539043949810558,0.004337889342618732,0.0003414698259626525,0.0002153556610081508,0.00011530793951410688,0.0020085412330672625
0.7307307307307307,0.9702987499999997,0.006545710416666665,0.007530922291666666,17.471458333333327,0.00751440992514114,0.005430597709436878,0.004306842105520725,0.00033569559684166366,0.00021207987371851125,0.00011937146472092662,0.0027270399307894877
0.7357357357357357,0.9702956249999998,0.0064515937499999955,0.007340335000000001,17.47135416666666,0.007703462354751625,0.0054795423987544405,0.0042757432885008745,0.0003278907239244271,0.00020835561923621772,0.00012052673247584493,0.00032524956628776636
0.7407407407407407,0.9702929166666666,0.006357416666666668,0.007149791666666666,17.471187499999992,0.007892602003326386,0.005528403395789931,0.0042446253591387475,0.00032004235779513893,0.00020465040331682293,0.0001217354763141928,0.0015656731774811306
0.7457457457457457,0.9702897916666665,0.006252035416666669,0.006955449583333335,17.47104166666666,0.00808173080314875,0.005579496721093708,0.0042151085764281235,0.0003144591411994939,0.00020058511705114368,0.00012172728889722602,0.0008280815974899269
0.7507507507507507,0.97028625,0.006106275000000001,0.006747767083333334,17.47091666666666,0.008271038405624374,0.0056388238893890835,0.004191593431665095,0.00031719094313655216,0.00019511414830509886,0.00011717134855841058,-0.00022084027744995183
0.7557557557557557,0.9702827083333331,0.0059604312499999985,0.006539997291666665,17.470708333333327,0.008460329509314022,0.005698065935424991,0.004168051420260727,0.00031987278326783467,0.00018966449134698307,0.0001126548352741454,0.0006003315975249279
0.7607607607607607,0.9702789583333331,0.005813218750000001,0.006331460000000001,17.470583333333327,0.008649287737764645,0.005757435530935067,0.004144940962799023,0.0003222931234297916,0.0001842551109965233,0.00010801805715485846,-0.001282006944109071
0.7657657657657657,0.970276875,0.005622545833333332,0.006097304791666667,17.470395833333328,0.008829024478352062,0.005823235374277521,0.0041354096472720064,0.00031862896601571783,0.00017951876267134986,9.90067682164295e-05,0.000686093316176084
0.7707707707707707,0.97027375,0.005431912500000003,0.005863219583333332,17.470291666666665,0.00900859849325901,0.005888939322784284,0.004125885645128573,0.00031486875008838024,0.0001748035689700112,9.001127876963409e-05,-0.0006742517360294187
0.7757757757757757,0.9702708333333331,0.005241262500000002,0.005629086666666668,17.470104166666665,0.009188166667406095,0.005954534216632486,0.004116349934175667,0.00031102687081141684,0.00017009048494885936,8.103418961611942e-05,0.0008770724826945298
0.7807807807807807,0.9702689583333334,0.005001454166666667,0.005402194999999999,17.46995833333333,0.009366081289552066,0.006026953789181977,0.004127917324330832,0.00031006910680810436,0.0001675889495210416,6.959939036108319e-05,0.00013916493065835311
0.7857857857857857,0.9702658333333333,0.004751018749999998,0.005176943333333335,17.469833333333334,0.009543467404170482,0.006100768007723456,0.0041440143685555165,0.00030963572432231247,0.0001655502317661328,5.762850322499295e-05,0.00013163888877443242
0.7907907907907907,0.9702641666666665,0.004500629166666668,0.004951606375,17.469729166666664,0.00972077767043748,0.00617446909430706,0.004160103585435724,0.0003090920517601557,0.00016350215865405384,4.5652964338241425e-05,-0.0016454900173812348
0.7957957957957957,0.9702616666666667,0.00421828958333333,0.00472054625,17.469541666666665,0.009899347699657807,0.006251381026434942,0.0041875564708263886,0.0003067880980926484,0.00016324545248628492,3.212706321489592e-05,-0.0007193767360718084
0.8008008008008007,0.9702585416666666,0.003913783333333334,0.0044854987500000006,17.469375,0.010078828133353056,0.006330478217630415,0.004222892915533315,0.00030320847975056253,0.00016419384088590277,1.7503767217755186e-05,0.0003121093748745807
0.8058058058058059,0.9702564583333335,0.0036091291666666687,0.0042503868750000005,17.469291666666663,0.010258030436658322,0.006409459211412827,0.004258212639999893,0.0002994923672598203,0.0001650887582062066,2.8472006415299425e-06,-0.0026096684027265837
0.8108108108108109,0.9702529166666668,0.003290906250000001,0.004015836874999999,17.469062499999996,0.01043683868605371,0.006489473054193388,0.004301094496295274,0.0002948157573290821,0.0001673068461664714,-1.2865162546214694e-05,0.0008137044272302774
0.8158158158158159,0.9702497916666667,0.002945179166666667,0.003782593749999999,17.468916666666665,0.010615084253009568,0.006571681567855795,0.004359287975476454,0.00028832137535820304,0.0001722046969739149,-3.0700258646158786e-05,-0.0001328402777858173
0.8208208208208209,0.9702468750000001,0.002599461874999999,0.003549315416666667,17.468770833333334,0.010792932381293753,0.006653781526739678,0.004417435215874788,0.0002816722315586919,0.00017698896538590234,-4.860098295165016e-05,-0.0006627608507301375
0.8258258258258259,0.9702443750000004,0.002250834166666668,0.003315885833333332,17.468645833333337,0.01097051291222083,0.006736309067806964,0.004476707905416233,0.0002750551575402341,0.00018179962254928807,-6.663955258928813e-05,-0.0010872504341818967
0.8308308308308309,0.9702410416666668,0.0018363614583333347,0.0030800705833333338,17.468437500000004,0.011145546526594347,0.006830498581868349,0.004562372599207708,0.00027268276250848707,0.00018955920388039055,-8.613773106469375e-05,0.00014964192689603806
0.8358358358358359,0.9702379166666665,0.001421854375000004,0.002844202708333335,17.468333333333337,0.01132020124680296,0.00692457509428724,0.004647920263708177,0.00027010870376910275,0.00019712664699922118,-0.0001057463634464245,-0.001836111111288119
0.8408408408408409,0.9702362500000001,0.0010072159374999977,0.0026083606250000006,17.468124999999997,0.011494379266055246,0.00701854020484995,0.00473337995895493,0.000267349025941086,0.00020450601374514854,-0.00012545851542115102,0.0004423177084618146
0.8458458458458459,0.9702335416666666,0.0005630268749999994,0.002368804166666667,17.467958333333332,0.0116723059174047,0.007117697100153315,0.004830063132459856,0.0002642700995925547,0.00021244147004029825,-0.00014514327496736976,0.000639998263977759
0.8508508508508509,0.9702314583333336,0.0001076039583333377,0.002127795833333334,17.467770833333336,0.011851215504721483,0.0072187474848916505,0.0049308058217150995,0.0002609335907458081,0.0002203727583820655,-0.00016492455096969624,0.0019821141492002425
0.8558558558558559,0.9702289583333333,-0.00034789041666666564,0.0018868746874999998,17.467624999999998,0.012029695638924661,0.007319677203913675,0.005031334287499566,0.0002573746902045655,0.00022800157714160586,-0.00018487511107780598,0.0018685260417896643
0.8608608608608609,0.9702262500000002,-0.0008194914583333361,0.001656990833333334,17.467479166666667,0.01221107218374972,0.007422914798044914,0.005138327120232809,0.00025182266066778666,0.00023649718518809862,-0.00020298956892640457,0.0013382287326066944
0.8658658658658659,0.9702227083333336,-0.0013178704166666663,0.0014454235416666665,17.467354166666667,0.012397492384231544,0.007530069084118529,0.005256056017741143,0.00024312377675844935,0.0002465632753198082,-0.0002179892808074839,8.008289933059132e-05
0.8708708708708709,0.9702208333333333,-0.0018162097916666696,0.0012338631250000001,17.467187499999998,0.012583390965325991,0.00763713799845543,0.005373436561669426,0.00023421362095586804,0.000256212189924612,-0.0002331556235716119,-0.0005558268229037822
0.8758758758758759,0.9702183333333335,-0.002314566874999999,0.0010222864583333332,17.467020833333333,0.012768821946847817,0.007744113263730441,0.005490488240815411,0.00022509491203988606,0.0002654499857600767,-0.0002485084054490342,5.820789920107927e-05
0.8808808808808809,0.9702135416666667,-0.002875503541666666,0.0007801754166666666,17.466854166666664,0.01295248147938186,0.00784573715965256,0.005612968864894375,0.00021597416800707956,0.0002703989031428176,-0.00025785102059867703,-0.0012028129340251326
0.8858858858858859,0.9702079166666665,-0.0034366205208333357,0.0005378629166666664,17.46664583333333,0.013135475056062454,0.007947221120149539,0.005734984491302707,0.000206575805736812,0.00027476330101757564,-0.00026739927287132285,0.0006583328994906879
0.8908908908908909,0.9702035416666669,-0.003997848541666663,0.00029561270833333394,17.466416666666667,0.013317840123704554,0.008048591779793337,0.00585651098234151,0.00019690733566824192,0.000278578952441815,-0.00027719835726736715,0.0017888263889176415
0.8958958958958959,0.9701983333333329,-0.004573701666666669,7.046791666666633e-05,17.46622916666667,0.013508020836397665,0.008160551284272724,0.005983529661328295,0.00019100638256123822,0.0002802138448449688,-0.0002823408569499246,0.0018803641492581846
0.9009009009009009,0.9701933333333327,-0.0051601968750000045,-0.00014227812499999963,17.466020833333335,0.013703570284877906,0.008280165173601814,0.006114309755024788,0.00018778215228066082,0.00028002283933412114,-0.0002841943227230274,0.0012412495659646083
0.9059059059059059,0.9701874999999999,-0.00574665270833333,-0.00035508416666666704,17.465854166666674,0.013898413482649804,0.008399707248567917,0.006244435777891597,0.0001843130587786054,0.0002791724122725295,-0.00028628678508215967,0.0006048953991921735
0.9109109109109109,0.9701822916666663,-0.006338812979166666,-0.0005702572916666667,17.465708333333335,0.014093915283348486,0.008522056056621301,0.0063745952282867665,0.00017977239151145233,0.00027711593111759457,-0.0002882627527822678,-0.0003425850694611654
0.9159159159159159,0.97017375,-0.0069683962500000024,-0.0008015381041666668,17.4654375,0.014297291453702994,0.008664149203334234,0.006508695090780778,0.00016947641904735964,0.00027074484508633507,-0.00028808083280802135,0.0009929335937499673
0.9209209209209209,0.9701656249999999,-0.007598018541666665,-0.0010328468749999998,17.465166666666665,0.014499874280907158,0.00880613531066614,0.006642168378667556,0.00015889209779304747,0.00026368338566271716,-0.00028815720823047067,0.0014949722222468154
0.9259259259259259,0.9701579166666666,-0.008227711874999996,-0.0012641254166666667,17.464937499999998,0.01470170892396865,0.008948033236930938,0.0067750281437130985,0.0001480208965478024,0.0002559131074848578,-0.00028849409383993423,0.0017914544271206978
0.9309309309309309,0.9701489583333333,-0.008883139166666665,-0.0014765045208333333,17.464812499999997,0.014911689838545638,0.009102865767733292,0.00691047131762888,0.00014552858819455835,0.0002464066668237457,-0.00028877573811143223,-0.0017589934895454462
0.9359359359359359,0.9701393750000001,-0.009552971458333342,-0.0016785070833333334,17.464458333333337,0.01512593240298294,0.009264963863971198,0.007047005538668992,0.00014763145724030634,0.00023551909220686915,-0.00028912907613162325,0.0020701232637065914
0.9409409409409409,0.9701299999999997,-0.010222887708333336,-0.0018804099375,17.464250000000003,0.015339346733569473,0.009426924475133618,0.007182781692494623,0.00014945568036330332,0.00022382046744145065,-0.000289737030609179,0.0008052708332115799
0.9459459459459459,0.9701206250000002,-0.010898177083333328,-0.0020761719375000003,17.464,0.01555481098626031,0.009590979093419272,0.007316158026822986,0.00015042511473634435,0.00021128343061246744,-0.00028987214970184954,0.0007873333333918708
0.950950950950951,0.9701110416666668,-0.011615154166666664,-0.0022238438916666664,17.463875,0.015792794443684567,0.009771371185012161,0.00743603327565126,0.00014653721035569168,0.0001977500365141085,-0.00028464012631775743,-0.0035966822916293495
0.955955955955956,0.9700997916666668,-0.012332301458333321,-0.0023715385416666667,17.463416666666664,0.016029691424074125,0.009951748721612055,0.007555113106236518,0.0001424241176174439,0.00018329880909321282,-0.000279596106561813,0.0034533263889784394
0.960960960960961,0.9700902083333336,-0.013049442708333336,-0.0025192635416666667,17.463166666666666,0.01626565787833525,0.010132022061207627,0.007673333702311195,0.00013811380641249446,0.00016793691627055987,-0.0002747429572693256,0.003851638888818343
0.965965965965966,0.9700808333333333,-0.013787950208333332,-0.0026733264583333333,17.46295833333333,0.016512154929052524,0.010324951242313841,0.007792892376030815,0.00012987207040187994,0.00015337721819932713,-0.00026756263022189675,0.0015445815973293975
0.970970970970971,0.9700702083333336,-0.014544153422916676,-0.002832563375,17.462708333333328,0.016767311351210665,0.010528214084726607,0.007913353358326648,0.00011831059911053212,0.0001392462000848956,-0.00025852417345979817,0.000275998263987276
0.975975975975976,0.9700589583333334,-0.015300431666666668,-0.0029918486135416655,17.462395833333332,0.017021303040813666,0.01073152384187365,0.008032925519359174,0.0001065105080648278,0.0001241043465303511,-0.00024969008548421276,0.0022317599826351397
0.980980980980981,0.9700491666666666,-0.016056638125000012,-0.0031510531250000004,17.462124999999997,0.0172739843721228,0.010934775030870092,0.00815153158713497,9.446040942589126e-05,0.000107922158861157,-0.00024108205258076498,0.0018988177084224844
0.985985985985986,0.9700375000000001,-0.016864268958333335,-0.0032975094166666666,17.461895833333333,0.017551442265834327,0.011161366014980328,0.00828717665991043,8.057645597136316e-05,9.581458491329812e-05,-0.00022623022287478135,0.0003189058160728564
0.990990990990991,0.9700262499999998,-0.017675368541666677,-0.0034430889583333332,17.461541666666665,0.017829198013582927,0.011389745138425,0.00842307784678288,6.635846707304852e-05,8.290166426299191e-05,-0.00021115443281100916,0.002062623264009744
0.995995995995996,0.9700145833333332,-0.018486415625000006,-0.0035886260416666664,17.46120833333333,0.01810571702067309,0.011617821763133074,0.008557957156585763,5.1899938304384805e-05,6.885482693569787e-05,-0.00019628605091361458,0.003078539930641
1.001001001001001,0.9700020833333335,-0.01931368375,-0.003726525208333333,17.46095833333333,0.018389206620004987,0.011855769259871658,0.008697134059944166,3.731963313984719e-05,5.527784863847917e-05,-0.00018027124532492712,0.0018090815972868768
1.006006006006006,0.9699912500000004,-0.0201819,-0.0038448212499999994,17.460604166666663,0.018691995079056667,0.012118423599555549,0.008848744703766027,2.2808618681291693e-05,4.459909852991655e-05,-0.00016103664090471136,0.0031354683160884633
1.011011011011011,0.969979375,-0.021050019791666666,-0.003963125416666666,17.460312499999997,0.018993277916770444,0.012381066553598438,0.00899927274696403,8.087402375642794e-06,3.265726923647111e-05,-0.00014197396036032443,0.0018624023438178483
1.016016016016016,0.9699670833333335,-0.021918242291666667,-0.004081452708333332,17.459999999999997,0.019292998988177126,0.01264375424378964,0.009148764341416664,-6.832227696562429e-06,1.9466521882828558e-05,-0.0001230792377488597,0.001733333333390874
1.021021021021021,0.9699552083333329,-0.022808727666666664,-0.0041921994916666655,17.459687499999998,0.0196087348588945,0.012909394213422071,0.009294561416096983,-2.5126653196430026e-05,6.666191974074746e-06,-0.000105765313291306,0.0009790690105546673
1.026026026026026,0.9699429166666668,-0.023715152291666666,-0.004297586875000001,17.45933333333333,0.019935368635116395,0.013177218247051824,0.009437557867876534,-4.586655222729285e-05,-6.226772917499254e-06,-8.959489808709189e-05,0.0008462222223784011
1.031031031031031,0.9699293750000001,-0.024621480000000015,-0.004403084166666667,17.458979166666666,0.020260338972609596,0.013444967016487916,0.009579489021594846,-6.68018445812335e-05,-2.0403658439575067e-05,-7.358080316704449e-05,0.0011297912327563608
1.0360360360360361,0.9699172916666668,-0.025527830624999998,-0.004508487437499999,17.458645833333332,0.02058358611358131,0.013712777707692568,0.00972039006824215,-8.791354951277365e-05,-3.586626600049897e-05,-5.771940631608328e-05,0.0004773328992655479
1.0410410410410411,0.9699033333333335,-0.026469866041666654,-0.004595124375,17.45820833333333,0.020927512858402882,0.014004405665311616,0.009871453951619624,-9.796600581771394e-05,-5.416743066967875e-05,-4.829771779279855e-05,0.0020034565971513985
1.0460460460460461,0.9698906250000001,-0.027418977083333327,-0.004678118124999999,17.45783333333333,0.021273978862370316,0.014300740210808552,0.010023778923964697,-0.00010599169282916799,-7.408525719521886e-05,-4.022656345171772e-05,0.0028053055556256368
1.0510510510510511,0.9698777083333333,-0.028368079791666664,-0.004760977500000001,17.457479166666666,0.0216186624656003,0.014596895593244496,0.010174988690189426,-0.00011416810418966309,-9.53415965921539e-05,-3.2264329803093724e-05,0.0018378120660713648
1.0560560560560561,0.9698645833333336,-0.029317839022916663,-0.004843046020833333,17.457104166666664,0.021963153898359677,0.014894274071906756,0.010326255056132608,-0.00012187199778603538,-0.00011815768972152715,-2.4856936307466757e-05,0.002014114149460511
1.0610610610610611,0.96985125,-0.030284546249999992,-0.0049026917895833326,17.45664583333333,0.022344575425098278,0.015215630279883019,0.010498976234395824,-0.00011543892125113171,-0.00014714049442172337,-2.716051453486815e-05,0.004266249566114766
1.0660660660660661,0.9698364583333333,-0.03125117083333333,-0.004962468958333333,17.45635416666666,0.02272399557154582,0.015537061401837582,0.010670782712338015,-0.00010912734017198863,-0.0001774185671012066,-2.954239879352809e-05,-0.0007591254338308318
1.0710710710710711,0.9698233333333334,-0.03221787916666666,-0.005022150416666667,17.45583333333333,0.023101602012002065,0.015858423838525707,0.010841859904884333,-0.0001029245769476579,-0.00020897876942906586,-3.200169138404202e-05,0.0036743055555916726
1.0760760760760761,0.9698083333333334,-0.033190526249999984,-0.0050823954166666655,17.4555,0.023486388967248056,0.016180815090161973,0.011011215493600346,-9.594064932308789e-05,-0.0002423126505878297,-3.659652287270702e-05,0.0007280833333993542
1.0810810810810811,0.9697922916666665,-0.034187906250000004,-0.005144440979166665,17.454895833333328,0.023905520399574543,0.016507201393678537,0.01117685557913875,-8.541917632107481e-05,-0.0002788183422119011,-4.9559896772376475e-05,0.005986447482825952
1.0860860860860861,0.9697758333333334,-0.03518537291666666,-0.005206564583333334,17.454645833333327,0.024322656199381766,0.016833537518572916,0.011341855777863135,-7.502412481262584e-05,-0.0003165964196975024,-6.260807422127272e-05,-0.0004945004338310355
1.0910910910910911,0.9697593750000001,-0.036182772916666675,-0.005268662708333334,17.454,0.024737911110727602,0.017159887026599152,0.011505990925644373,-6.475295135013507e-05,-0.0003556510890857815,-7.57335035359219e-05,0.007258999999862681
1.0960960960960962,0.9697420833333332,-0.03719525416666667,-0.005326698333333334,17.453791666666667,0.025160200567477073,0.017492897118199,0.011680437095645748,-5.8821481710826364e-05,-0.0003965516358045869,-8.967671255549864e-05,-0.0015102100693411558
1.1011011011011012,0.9697247916666667,-0.03824295833333334,-0.00537533625,17.453208333333333,0.02560143447124826,0.017841334926866105,0.011879829283272188,-6.28233852364063e-05,-0.0004401051145498091,-0.0001054130823301203,0.0021855399306218715
1.1061061061061062,0.9697079166666667,-0.039290879166666653,-0.005423903958333333,17.45266666666667,0.026040455980977067,0.018189935432517446,0.01207845700117166,-6.691397587181322e-05,-0.00048500637112566857,-0.00012120066733861672,0.005467888888745165
1.1111111111111112,0.9696908333333335,-0.0403387875,-0.005472506458333334,17.452333333333332,0.02647721972302985,0.01853844750639683,0.01227629694163159,-7.112287928175259e-05,-0.0005312710056780572,-0.0001370628028764148,0.0021028888888849906
1.1161161161161162,0.9696739583333334,-0.041409891666666664,-0.005512857083333334,17.451729166666663,0.0269273250388216,0.01889819174011208,0.012488014087826349,-7.236154376131596e-05,-0.0005787766213204545,-0.00015270567511984913,0.006732426649364243
1.1211211211211212,0.9696568750000004,-0.04252406666666666,-0.005537593125,17.45139583333333,0.027404141254128888,0.01927864756238195,0.012726566602641308,-6.795320838704153e-05,-0.0006275367751210693,-0.00016787287237503295,0.0017001349827410195
1.1261261261261262,0.9696389583333332,-0.043638329166666656,-0.005562377708333334,17.45089583333333,0.02787848789420833,0.019659226620896503,0.012964089987743744,-6.360863605224559e-05,-0.0006777260924108418,-0.00018307303117470611,0.0016512808161337489
1.1311311311311312,0.9696220833333333,-0.04475269270833335,-0.005587268291666665,17.450312500000003,0.028350238162020168,0.020039824099703604,0.013200920145781234,-5.9330873852639544e-05,-0.0007293593557241105,-0.00019829788094343563,0.004510319010421426
1.1361361361361362,0.9696047916666668,-0.04588851124999999,-0.005598000625000001,17.44991666666667,0.028833369535258637,0.020433099889002503,0.013447522536689854,-5.610608132448634e-05,-0.0007827838383881841,-0.00021687780630636898,0.0016583263887355315
1.1411411411411412,0.9695868750000001,-0.04706680624999999,-0.005581928125000002,17.449375,0.02934036158275829,0.020851112911740664,0.013713844140646136,-5.48162378941342e-05,-0.0008384385720105686,-0.00024184040244941462,0.0030621093749232386
1.1461461461461462,0.9695697916666667,-0.048244664583333326,-0.0055657904166666675,17.448833333333333,0.029844681505908327,0.02126906364370441,0.013979386163650569,-5.3496983459881095e-05,-0.0008955621468335207,-0.0002667873326041958,0.0036319722221946904
1.1511511511511512,0.9695527083333332,-0.049422981250000005,-0.005549687916666666,17.448374999999995,0.03034609809102882,0.021687075964027604,0.01424409797159765,-5.215062184876819e-05,-0.000954191124504301,-0.0002917084637174035,0.0019181927084446215
1.1561561561561562,0.9695343750000003,-0.05063723958333333,-0.005527045208333334,17.447749999999996,0.03084826580071344,0.022122889271265038,0.01452063339261617,-5.877264573562278e-05,-0.0010113552780940214,-0.00032178108132927176,0.004769937500270771
1.1611611611611612,0.9695152083333336,-0.05194707083333333,-0.005487149375,17.447229166666666,0.03135658516516998,0.022605412025069768,0.014829477852837995,-8.632654558953903e-05,-0.0010624004453355929,-0.0003653326942721171,0.0033610724826758087
1.1661661661661662,0.9694968749999998,-0.053256511250000006,-0.005447246458333333,17.44666666666667,0.03186147317614528,0.023088077506022167,0.01513762223008639,-0.00011378113395641844,-0.001115038170545896,-0.00040883435121826753,0.003613888888821748
1.1711711711711712,0.9694777083333334,-0.05456637791666664,-0.005407429166666665,17.446125000000002,0.032363072901055515,0.02357063470980748,0.015444944483846873,-0.00014113211513260568,-0.001169280344833692,-0.0004522846598168141,0.0039724843747990235
1.1761761761761762,0.9694593749999999,-0.05589116666666666,-0.005366386916666667,17.445562500000005,0.03287176082197221,0.024058410224793964,0.015749262980761968,-0.0001707638130572361,-0.0012225101179459718,-0.000498132402959421,0.0046407252602875815
1.1811811811811812,0.9694416666666669,-0.05730194166666668,-0.0053189435833333335,17.445104166666663,0.0334354666478966,0.024574938005823988,0.016039678595964873,-0.00021359302410712432,-0.001262693088125507,-0.0005575699734843348,0.0010489474827295453
1.1861861861861862,0.9694256249999998,-0.05871315625,-0.005271547958333333,17.44445833333334,0.03399522361649642,0.02509148161545632,0.016329589004305863,-0.0002562944481236602,-0.0013043362799709049,-0.000616956630298352,0.004206789930378818
1.1911911911911912,0.9694075000000001,-0.060123864583333346,-0.005224130666666667,17.443979166666672,0.03455103757423166,0.025608041792110927,0.016618860207988626,-0.00029885190393497216,-0.001347428718037778,-0.0006762885951593959,0.001757499565769649
1.1961961961961962,0.9693897916666666,-0.06153509166666665,-0.005176715666666667,17.443375,0.03510282832690828,0.02612465994823982,0.01690770321551073,-0.00034127621474726945,-0.001391976754273225,-0.000735574249948216,0.004085276041621455
1.2012012012012012,0.9693689583333334,-0.06307247708333331,-0.005182317083333332,17.442770833333334,0.03567107096790573,0.026731997756314456,0.01722743519834249,-0.0003722731796437749,-0.001430197370524145,-0.0008029475321559783,0.0024539891493873256
1.2062062062062062,0.9693489583333332,-0.06461435624999999,-0.005189866124999999,17.4420625,0.03623535996639809,0.02734244028960458,0.017547963608797495,-0.00040289779619055683,-0.0014694146147988545,-0.00087061007706236,0.00487241276050554
1.2112112112112112,0.9693272916666666,-0.06615642708333333,-0.005197374375,17.441395833333328,0.03679484798890093,0.027952945632939423,0.017868102711984597,-0.0004335533230311393,-0.0015098780433928341,-0.0009382849447599798,0.005003051649566714
1.2162162162162162,0.9693075000000001,-0.06769849354166668,-0.005204968125,17.440854166666664,0.037349538972188914,0.0285635749734844,0.018187938583273045,-0.00046421671599489357,-0.0015515841323513835,-0.0010059631379468932,0.002022603732598327
1.2212212212212212,0.9692862499999998,-0.06933631125000002,-0.005227284166666666,17.440125000000005,0.03793678844224312,0.029167863000240917,0.01848814853994436,-0.0005055339561388634,-0.0015868336763745206,-0.0010627183148889938,0.004748317708219929
1.2262262262262262,0.9692672916666667,-0.07101221666666666,-0.005255506125,17.439583333333342,0.03853328591741973,0.029769754655370084,0.018780605210481523,-0.0005511423688081602,-0.0016199681352299477,-0.0011151767589723943,0.0019748263885617234
1.2312312312312312,0.9692477083333332,-0.07268797500000002,-0.005283695114583334,17.438833333333346,0.039124270790399374,0.03037170756593614,0.019072976525033453,-0.0005968344317297888,-0.0016539424730144013,-0.001167642423040495,0.006466972221744527
1.2362362362362362,0.969228333333333,-0.07436423333333332,-0.005311908895833332,17.4381875,0.039709460800745555,0.03097345029054903,0.01936524028589262,-0.000642633678408492,-0.0016887697673759854,-0.001220119737641165,0.006908381510356776
1.2412412412412412,0.96920625,-0.07608666458333334,-0.0053640475,17.437604166666663,0.04032169447258332,0.031602872827751066,0.01969128241635373,-0.0006846176079415679,-0.0017266288740468315,-0.0012653314746489063,0.003502593316113689
1.2462462462462462,0.9691816666666665,-0.07787799166666666,-0.005451763333333332,17.43677083333333,0.04097628924729994,0.03227334077655732,0.020067838155327773,-0.0007210259627753054,-0.0017682988612097396,-0.0012997347743799374,0.006106239149403336
1.2512512512512513,0.9691579166666662,-0.07966952499999998,-0.005539392083333334,17.436041666666664,0.041624308452941045,0.0329436901353471,0.020444366428982536,-0.0007577711319012603,-0.0018103786027492128,-0.0013341516598268134,0.004659331597395067
1.2562562562562563,0.9691324999999997,-0.08146101875,-0.005627104583333334,17.435333333333332,0.04226597742421214,0.03361402319400822,0.020820830277053698,-0.0007948256094711274,-0.0018528604718088763,-0.00136858845804014,0.003943222222176246
1.2612612612612613,0.9691093750000003,-0.0832567291666667,-0.005715560416666665,17.434500000000003,0.04290225454846831,0.03428399903579009,0.02119633152983123,-0.0008328591760628041,-0.0018956304397610255,-0.0014023216633562584,0.00612641666663194
1.2662662662662663,0.9690850000000003,-0.08523745833333334,-0.005841607500000001,17.433770833333327,0.043584409030206606,0.03493850062181594,0.021528578544769052,-0.0009025994633809374,-0.0019323663297181426,-0.001401528311253755,0.004676197482808675
1.2712712712712713,0.9690618749999999,-0.08721733333333333,-0.00596765125,17.432999999999996,0.04425874093288888,0.035592824638558375,0.021860743282228895,-0.0009728487324550002,-0.0019691317568658333,-0.0014007347679307522,0.005094333333374834
1.2762762762762763,0.9690381250000001,-0.08919795833333333,-0.006093694791666667,17.432229166666662,0.044925245062498266,0.036247200217119364,0.022193056847858123,-0.0010435861132898003,-0.0020059479316464407,-0.0013999438680332007,0.005719614149484187
1.2812812812812813,0.969014375,-0.09117835416666668,-0.006219834999999999,17.431416666666664,0.04558384106479123,0.03690156365257278,0.02252534329999993,-0.0011148084851548955,-0.0020428045373803824,-0.0013991664627173747,0.0067546597222758464
1.2862862862862863,0.9689879166666668,-0.09323377083333334,-0.006417367458333333,17.43070833333333,0.04625044314286414,0.037595400728238054,0.022895905522688734,-0.0011655518461302075,-0.0020765104405223098,-0.0013883884699243511,0.0029069982639953196
1.2912912912912913,0.9689597916666667,-0.09534477083333336,-0.006668818958333335,17.429854166666665,0.046920583008072475,0.03831927685370097,0.023295385533540342,-0.0012013827340612807,-0.002107486634398308,-0.0013700505972770816,0.003517062066066501
1.2962962962962963,0.9689320833333337,-0.09745552083333336,-0.006920189375,17.428875,0.04758167145910373,0.03904288181234747,0.023694854392750684,-0.0012382633264725919,-0.0021381065789966504,-0.0013516612833678417,0.007441234374937267
1.3013013013013013,0.9689049999999999,-0.09956724999999998,-0.0071716535416666664,17.42804166666666,0.0482338627274375,0.03976644238547831,0.024094176564865382,-0.0012762112169298436,-0.0021683787557242704,-0.0013332299796243632,0.006488664930770938
1.3063063063063063,0.9688768749999999,-0.10168616666666673,-0.0074236975000000005,17.427125,0.048882090175305544,0.04049132621542849,0.02449241422551597,-0.0013134779871012503,-0.0021971328192862865,-0.001313843146116779,0.008647567708408133
1.3113113113113113,0.9688460416666665,-0.10397233333333333,-0.007687535833333334,17.426291666666668,0.04961725390122222,0.04124796429281121,0.02486741534240933,-0.0013177745798419451,-0.0022037822968077776,-0.0012763778227212028,0.006233748263923644
1.3163163163163163,0.9688141666666664,-0.106258375,-0.007951226249999999,17.425375,0.050341970242359396,0.04200444466778797,0.025242448113911305,-0.00132326417224901,-0.0022098834644667057,-0.0012388498214088214,0.006306109374975222
1.3213213213213213,0.9687825000000001,-0.10854458333333333,-0.00821509375,17.4245,0.05105609426232641,0.04276072056801203,0.02561726469869762,-0.0013299741364713542,-0.002215361729488108,-0.0012012592837539519,0.005341416666794885
1.3263263263263263,0.9687522916666665,-0.11083116666666665,-0.008478912708333335,17.42358333333334,0.05175972332863888,0.04351700387261779,0.02599227939137559,-0.0013378981416960764,-0.0022203120638476393,-0.0011635923344806751,0.0056188263886838286
1.3313313313313313,0.9687191666666665,-0.1131970833333333,-0.008803795416666668,17.422729166666667,0.0524569828248264,0.044340305686261475,0.026403067250299683,-0.0013486602967633678,-0.0022211734492381067,-0.00111821152685688,0.0024667183158726402
1.3363363363363363,0.9686833333333335,-0.11565954166666666,-0.00920265916666667,17.42164583333333,0.05314741208812327,0.04524468606426217,0.026857478431345748,-0.0013631814871645491,-0.0022170169956816314,-0.001063447821680659,0.004798124566207207
1.3413413413413413,0.9686468750000001,-0.11812125000000001,-0.00960155229166667,17.420604166666667,0.053825786965104185,0.046148664360257045,0.027311718792780965,-0.0013796675461320317,-0.002211867157272657,-0.0010085265658441036,0.00755046831591244
1.3463463463463463,0.9686097916666667,-0.12058360416666662,-0.01000037791666667,17.41958333333334,0.05449180273950999,0.047052429941523845,0.02776601042747816,-0.0013981043205537412,-0.002205871476029797,-0.0009534665650042322,0.00811649305529727
1.3513513513513513,0.9685733333333332,-0.12304558333333333,-0.010399314166666668,17.418625000000002,0.0551459719221597,0.04795593759819628,0.028220212631402165,-0.0014185130862374308,-0.0021989197343114065,-0.0008982526140482755,0.006919776041570458
1.3563563563563563,0.9685360416666665,-0.12563775000000002,-0.010830445208333336,17.417541666666672,0.05588240577493747,0.048867805623255954,0.028671618977742574,-0.0014275379758066148,-0.002173518544249896,-0.0008057344109603573,0.008200623263689977
1.3613613613613613,0.9684983333333336,-0.1282657916666667,-0.011270759374999996,17.41654166666667,0.05663151168812325,0.04978174081644418,0.029122373784199285,-0.0014351184989188804,-0.0021421700241999585,-0.0007026869645678351,0.007409706597002241
1.3663663663663663,0.9684612500000002,-0.13089329166666672,-0.011710932916666672,17.41558333333333,0.05736723786333157,0.050695270716888015,0.029572920813087156,-0.0014450113079500187,-0.0021096712628526663,-0.0005994540457089435,0.004748826389118221
1.3713713713713713,0.9684229166666668,-0.13352166666666668,-0.01215113645833333,17.414458333333336,0.05808873536388888,0.05160847488277097,0.03002342244084605,-0.0014571903668107635,-0.0020761025496930556,-0.0004960379192294731,0.008307623263817732
1.3763763763763763,0.9683852083333333,-0.13615589583333335,-0.01258736458333333,17.4134375,0.05879690536315581,0.05252387075284625,0.030476385145514612,-0.001470573276024522,-0.00204138468572736,-0.0003909796805342361,0.007194433593667782
1.3813813813813813,0.9683441666666667,-0.13894885416666666,-0.012909114583333334,17.412187500000005,0.05950446592577038,0.05351189642734104,0.031001474353985026,-0.001453153137993707,-0.0020044188756406906,-0.00024451813422509766,0.00968479817692014
1.3863863863863863,0.9683020833333332,-0.1417430625,-0.01323087416666667,17.411,0.060195925066454416,0.0544997981354525,0.031526648333793705,-0.0014375765614354696,-0.001966634297506016,-9.797278575967772e-05,0.009162333333165407
1.3913913913913913,0.96826125,-0.144537375,-0.013552525416666667,17.409833333333335,0.06087175972810936,0.05548747488816395,0.03205170762212976,-0.0014237635316791141,-0.0019281320743781347,4.867262255550897e-05,0.007286638888842845
1.3963963963963963,0.9682195833333332,-0.14733056249999996,-0.01387420166666667,17.408666666666672,0.06153262202010026,0.056474944028112664,0.032576683496438066,-0.0014117433107884375,-0.0018888781752617054,0.00019539171070951007,0.00686655555540483
1.4014014014014013,0.9681779166666663,-0.15014466666666668,-0.014183512499999997,17.407375,0.06219409990488887,0.057456577973162344,0.03310760255442516,-0.0014083935481416661,-0.0018467183411858337,0.00034957747223689055,0.010170609374938522
1.4064064064064064,0.9681372916666663,-0.15304258333333334,-0.014444732499999996,17.406145833333333,0.06290361351999303,0.05841647470300344,0.033661459829665286,-0.0014330164690256248,-0.0017959046261671525,0.0005322190523672065,0.010670562066025013
1.4114114114114114,0.9680977083333332,-0.15593925000000003,-0.014705977791666667,17.404979166666667,0.06359624197610414,0.05937623421719098,0.03421539362326052,-0.0014591522931824896,-0.0017447541127656786,0.0007148752757771778,0.007950207899341422
1.4164164164164164,0.9680577083333334,-0.15883624999999998,-0.014967291666666667,17.40372916666667,0.06427248318593747,0.06033587601349825,0.034769175140266104,-0.0014868322101562505,-0.0016933154971515612,0.0008975663538752607,0.009586093315931521
1.4214214214214214,0.9680170833333334,-0.1617320833333333,-0.015228396875000001,17.4025625,0.06493239988732641,0.06129532509528416,0.03532303619473257,-0.0015159491232539062,-0.001641575831479956,0.0010802853952011022,0.007693433593829013
1.4264264264264264,0.967975,-0.16464916666666665,-0.01547013729166667,17.401187500000002,0.06557706858263887,0.06230404985217698,0.035876277586846514,-0.0015045968799585075,-0.0015798430327812504,0.0012533271286104502,0.012215256510387462
1.4314314314314314,0.9679316666666669,-0.16761395833333334,-0.015665479,17.399874999999998,0.0662110401384983,0.06342994693436721,0.03642836271892438,-0.0013949671110443746,-0.0014945327311614582,0.0014034552911867248,0.011224984375019176
1.4364364364364364,0.9678870833333334,-0.17057812500000002,-0.01586086229166667,17.398625,0.06682764493815105,0.06455587054736478,0.0369803895856211,-0.0012864982339290372,-0.0014083167503255222,0.0015536358728157678,0.00951477604178308
1.4414414414414414,0.9678418749999999,-0.173543125,-0.016056189833333335,17.3973125,0.06742538793190105,0.06568167793470263,0.03753243647846749,-0.0011792049217698955,-0.0013213147905898428,0.001703875427333972,0.00914277734358393
1.4464464464464464,0.9677981250000002,-0.17650791666666663,-0.016251614583333338,17.395958333333336,0.06800672618732642,0.06680730169010146,0.03808433805406208,-0.0010730640492404519,-0.0012334346262934009,0.0018541715314659292,0.010008664930523992
1.4514514514514514,0.9677531250000001,-0.17946541666666663,-0.016404529166666657,17.394604166666667,0.06856858088732637,0.06792939142281999,0.03857819430437207,-0.0009736267246163175,-0.0011368827097823781,0.0019843817994440772,0.01128755164921813
1.4564564564564564,0.9677077083333335,-0.1824060416666667,-0.016459690000000006,17.393270833333336,0.06910972346349825,0.06904322443843726,0.03893862568187415,-0.0008874233582937523,-0.0010212953898376738,0.002068394695540291,0.010588051649278896
1.4614614614614614,0.9676610416666666,-0.18534687500000002,-0.01651494895833333,17.39195833333334,0.06963357759440106,0.0701570481275703,0.03929903935647325,-0.0008015691802115881,-0.0009046280049557296,0.0021524221268126543,0.010618664930348132
1.4664664664664664,0.9676156250000002,-0.1882877083333333,-0.016570211875,17.39060416666667,0.07014075972391498,0.0712708655784176,0.039659347201346694,-0.0007160781788748695,-0.0007869597896029961,0.0022364708233368353,0.012095051649168909
1.4714714714714714,0.9675685416666667,-0.19122812500000005,-0.016625463333333333,17.389270833333327,0.07063009587565103,0.07238465646895201,0.04001963247541115,-0.0006308751388229175,-0.0006682380364791663,0.0023205291388517105,0.011384884982874155
1.4764764764764764,0.9675224999999998,-0.19415250000000003,-0.01666294416666667,17.38789583333333,0.07112091091041664,0.07349872129169858,0.04037348140017291,-0.0005253690173187514,-0.0005432500645777606,0.002392264256423649,0.013370155816062379
1.4814814814814814,0.9674749999999999,-0.19702187499999999,-0.016638519791666667,17.3865,0.07165910993815101,0.07461415965914232,0.040705180884386336,-0.0003479856999121095,-0.0003991057809010416,0.0024210358014359707,0.013159416666667312
1.4864864864864864,0.9674281249999998,-0.199890625,-0.016614186875000006,17.385083333333334,0.0721818838704427,0.07572957296114924,0.04103702875313811,-0.00017051853164388184,-0.0002536477960100921,0.002449800342253308,0.01262749305556099
1.4914914914914914,0.9673816666666668,-0.20275958333333335,-0.01658985833333333,17.383666666666667,0.07268800969982639,0.0768449432671466,0.04136865382242143,7.096820107640057e-06,-0.00010685401524782989,0.0024785397895186545,0.013549888888974237
1.4964964964964964,0.9673339583333328,-0.20562895833333336,-0.016565514583333333,17.382270833333333,0.07317754399474824,0.07796031289325603,0.041700065066588264,0.00018480882530685786,4.11749409124384e-05,0.002507282168110752,0.013119009982517582
1.5015015015015014,0.9672864583333336,-0.20849520833333324,-0.016526270833333332,17.380875,0.07364837310204,0.07907594487234332,0.042032297626584954,0.0003612821362977449,0.0001905219650085257,0.00253538623576504,0.0128925677083771
1.5065065065065064,0.9672395833333333,-0.21131333333333333,-0.016229304166666673,17.379458333333336,0.07406571682222227,0.08019692218626584,0.04237801045588372,0.0005146930971944418,0.00034209689785374975,0.0025527274515446774,0.013594706597075401
1.5115115115115114,0.9671931250000001,-0.2141339583333333,-0.015932483712499997,17.378104166666663,0.07446646038849827,0.08131759346275091,0.04272364846022711,0.0006696337798943472,0.0004955447737510438,0.002569862422579062,0.012537239149480683
1.5165165165165164,0.9671460416666666,-0.21695291666666672,-0.015635436666666665,17.376770833333335,0.07485301528315974,0.08243815812024265,0.0430689817139178,0.0008263811430597209,0.0006510626472158668,0.0025867876551173116,0.011377072482616768
1.5215215215215214,0.9670995833333337,-0.21977208333333323,-0.01533854395833333,17.375270833333342,0.07522248138732643,0.08355849990257161,0.043414050920748626,0.0009846979056438395,0.0008084726586055583,0.0026035016854140647,0.0157968016490031
1.5265265265265264,0.9670531250000001,-0.2225902083333333,-0.015041605833333334,17.37397916666666,0.07557730748745656,0.08467870842728796,0.043758897807702465,0.0011447601988904517,0.0009678581313307738,0.0026200256661052528,0.012347916232840817
1.5315315315315314,0.9670052083333333,-0.22536041666666662,-0.014735355208333334,17.372562499999997,0.0759217242664931,0.08583016097355092,0.044106328364875325,0.0012914031688519975,0.0011173211584826399,0.002641816815293283,0.013447183593825685
1.5365365365365364,0.9669577083333333,-0.22811645833333336,-0.014426751041666665,17.371125000000003,0.0762526939374566,0.08698976468771513,0.044454250417136444,0.0014358771054516074,0.0012660388743331859,0.0026647651522196396,0.015682901041543573
1.5415415415415414,0.9669104166666664,-0.23087250000000004,-0.014118117083333331,17.369833333333336,0.07656853457708335,0.08814909543668799,0.044801713064799714,0.0015820531386781253,0.0014171202618429172,0.002687438872858958,0.011806638888742782
1.5465465465465464,0.9668639583333332,-0.23362812499999996,-0.013809369141666668,17.368437499999995,0.07687039920898442,0.0893083013239092,0.04514882096972992,0.0017299598549995565,0.001570476093646485,0.002709872266120819,0.012378808594064594
1.5515515515515514,0.9668152083333332,-0.23638562499999993,-0.013500750625000002,17.36702083333334,0.07715575296002608,0.09046695889922823,0.04549553211506419,0.0018795445422069013,0.0017261248646282964,0.002732038897082478,0.014920707899023
1.5565565565565564,0.9667675000000004,-0.2390858333333333,-0.013150550000000006,17.365687500000003,0.07737540179930556,0.09163489636803085,0.04585308772873018,0.0019817981277916647,0.0018697268973215287,0.0027522610810371243,0.012064319010335112
1.5615615615615615,0.9667179166666665,-0.24171687499999997,-0.012748031250000002,17.36414583333333,0.07751603567356774,0.09281300853258236,0.046224226083356454,0.002024458036347656,0.0019974269905895813,0.0027700010699367706,0.017481145399415254
1.5665665665665665,0.9666697916666666,-0.24434874999999998,-0.012345456250000003,17.362833333333327,0.0776423967067709,0.09399133970997937,0.046595008998974397,0.0020691640304661457,0.0021271798475226557,0.0027874034207502198,0.01514363888901471
1.5715715715715715,0.966620625,-0.24697937500000008,-0.011942947916666667,17.361458333333335,0.077755542491276,0.09516863682839309,0.04696556524420126,0.00211601922955078,0.002259147734778335,0.002804519756245083,0.014556206597148957
1.5765765765765765,0.9665714583333332,-0.24961166666666665,-0.01154042916666666,17.36002083333334,0.0778542033638889,0.09634661016131583,0.04733564214997863,0.0021649703874930576,0.0023931899087631958,0.0028212611664759917,0.01655166623237392
1.5815815815815815,0.9665225,-0.2522435416666667,-0.01113783541666667,17.3586875,0.07793944568745662,0.09752369862223126,0.047705491599627205,0.002216001281332899,0.002529375115634811,0.0028376722747087656,0.014926610677207464
1.5865865865865865,0.9664743749999999,-0.2547031250000001,-0.010548591666666662,17.357416666666666,0.07800027644856769,0.09868774804718329,0.048118484460148055,0.0021454844881510404,0.0026082300881152343,0.002812069018168818,0.012169993055522355
1.5915915915915915,0.9664258333333335,-0.2571604166666667,-0.009958109583333333,17.355979166666668,0.07805081176649302,0.09985150272019302,0.04853150083186829,0.002077079640337674,0.0026886911630876727,0.002785656962790109,0.015612166232642721
1.5965965965965965,0.9663775000000001,-0.2596191666666667,-0.009367678541666665,17.354583333333334,0.07808726329930556,0.10101303826540668,0.048944205065460974,0.0020114911034112837,0.002771278081647745,0.0027587373776682507,0.018020659722196797
1.6016016016016015,0.9663304166666663,-0.2620777083333333,-0.008777217083333332,17.353291666666664,0.07811194146141495,0.1021747312936054,0.049356431028084895,0.00194888789458915,0.0028559171387900597,0.0027313380406975753,0.015976664930690276
1.6066066066066067,0.9662820833333332,-0.2645358333333333,-0.008186648749999999,17.351895833333334,0.07812558454930556,0.10333606211557742,0.04976847007027536,0.0018892115923781257,0.0029426331189626722,0.0027034575293437306,0.017127655815954768
1.6116116116116117,0.9662364583333334,-0.266851875,-0.007557176708333332,17.350645833333328,0.07812507680898434,0.10455405574686572,0.050220983210408694,0.0018468932256749228,0.0029984740156709625,0.00267404461434914,0.01675583289943461
1.6166166166166167,0.9661952083333332,-0.2689891666666667,-0.006879423104166665,17.349416666666674,0.07811482821597221,0.1058433402044205,0.05072379536611189,0.0018254176287294623,0.0030155673538348965,0.0026427534719172235,0.018366326388616017
1.6216216216216217,0.9661522916666666,-0.2711281249999999,-0.006201692437499997,17.348229166666666,0.07809578983398441,0.10713203901091067,0.0512261886949782,0.0018068707575939478,0.0030346877262044263,0.002610808051215631,0.0174864474826677
1.6266266266266267,0.9661106250000003,-0.27326708333333344,-0.005523978645833331,17.3469375,0.0780659344998264,0.1084187148265871,0.05172816213334189,0.0017911701337241747,0.00305577090511671,0.0025782396232964756,0.019801037760544205
1.6316316316316317,0.9660685416666666,-0.2754043749999999,-0.004846263375000004,17.34579166666666,0.07802888856419268,0.10970478456463345,0.05222957036189437,0.0017784068224560663,0.003078909407743229,0.0025450219624762425,0.017469789930714796
1.6366366366366367,0.966026666666667,-0.2775427083333333,-0.004168481666666665,17.344645833333335,0.07798087838433164,0.11099031126059465,0.05273060123605391,0.0017685606002621529,0.003104063018775173,0.002511181414858251,0.015344249565941936
1.6416416416416417,0.9659931249999999,-0.27944583333333345,-0.003475762229166667,17.343416666666666,0.07801127623263876,0.11241429407692631,0.05335108993044,0.0018038723107353296,0.0030996375214097233,0.002481424130419707,0.020481659722236145
1.6466466466466467,0.9659608333333335,-0.2812872916666666,-0.0027793000104166642,17.342458333333337,0.07805725121349831,0.11387210882478546,0.054001316666033285,0.00185238072734076,0.0030889689287213976,0.00245229564803904,0.015180623263802318
1.6516516516516517,0.9659281249999997,-0.2831291666666666,-0.002082811333333333,17.341229166666665,0.07809620831597226,0.11532891189694974,0.054651253417293294,0.0019035149462027778,0.0030798123704427085,0.0024225991170965626,0.020520989149360958
1.6566566566566567,0.9658964583333335,-0.28497208333333335,-0.0013863070833333325,17.340125,0.0781277867206597,0.11678578648600405,0.05530079618769914,0.0019571654531560776,0.003072193074868576,0.002392324194506029,0.02152331770832916
1.6616616616616617,0.9658641666666665,-0.2868152083333333,-0.0006897962500000006,17.339083333333328,0.07815182793537326,0.11824139918113348,0.055949882388289914,0.002013383861515365,0.003066129997485157,0.0023614580806854803,0.020355826389106824
1.6666666666666667,0.965832291666667,-0.288634375,3.972499999998092e-06,17.338020833333335,0.07815811423502594,0.11969749998421926,0.05659748730350586,0.0020647270167213536,0.0030598594918196617,0.0023309574560047893,0.019908582899233807
1.6716716716716717,0.9658037500000002,-0.2900002083333333,0.0006442699999999988,17.337062500000005,0.07790092083328999,0.12119145991616706,0.05721972915056984,0.0019691771842229168,0.0030200429533308155,0.0023195773140315965,0.021263871093594844
1.6766766766766767,0.9657752083333334,-0.2913670833333333,0.001284526041666667,17.336083333333338,0.07764084774982635,0.12268522499284833,0.05784172080112097,0.001875407981226128,0.0029809346588913206,0.002307812010007973,0.021672993055403822
1.6816816816816818,0.9657462499999997,-0.29273249999999995,0.001924743958333334,17.33527083333333,0.07737685011041666,0.12417775369402817,0.05846364985549436,0.0017833334441161462,0.0029425555913958333,0.0022956939616965467,0.01755180164951753
1.6866866866866868,0.965717291666667,-0.29409812500000004,0.0025650045375000003,17.334249999999997,0.07711045953815099,0.12566946241838925,0.0590853704448489,0.0016930427334285753,0.002904972626208334,0.002283270826007324,0.020443604166757723
1.6916916916916918,0.9656881249999998,-0.29546479166666656,0.0032052891041666662,17.333375,0.07683868188537332,0.1271597261217587,0.059707049200010104,0.0016045073690607074,0.0028680989186955124,0.00227046766702225,0.0180694427083381
1.6966966966966968,0.965662083333333,-0.2967841666666667,0.003826729166666666,17.33245833333334,0.07660457508263888,0.12868410614388498,0.06033598446163885,0.001518873668454861,0.002832088945185938,0.002252325663629023,0.01838812326371908
1.7017017017017018,0.9656452083333332,-0.2979079166666666,0.0043684947916666685,17.331604166666658,0.07653649818732638,0.1303477912532552,0.060996385252172394,0.0014398209948546011,0.002796906379764757,0.002212641034636057,0.021122009982889267
1.7067067067067068,0.9656281250000002,-0.2990310416666666,0.004910223958333334,17.330833333333327,0.07646626945308167,0.1320100563673457,0.06165670353402674,0.001361921468410373,0.0027622409132721354,0.00217274611448597,0.019924305555775845
1.7117117117117118,0.9656106250000001,-0.300153125,0.005451977499999999,17.330000000000002,0.0763945598860677,0.13367256760800617,0.06231691940716614,0.0012852835840546871,0.0027278703923242194,0.002132678293307817,0.022349999999789816
1.7167167167167168,0.9655922916666669,-0.30127583333333335,0.005993719791666667,17.329229166666668,0.07632016391597221,0.13533449198972566,0.06297730305452498,0.001209860362500868,0.0026939405671493055,0.0020924147625447096,0.021149822482584568
1.7217217217217218,0.9655750000000002,-0.30239875000000005,0.006535497083333334,17.328499999999995,0.07624249599843755,0.13699603727787382,0.06363741729387772,0.0011356461902953122,0.002660412230322916,0.002051964122263135,0.019546083333466413
1.7267267267267268,0.9655593750000001,-0.30340020833333337,0.007043712291666667,17.327749999999998,0.07615810524995655,0.13869851111715223,0.06427914849261375,0.0010973073183983947,0.0026104642288168403,0.001999903751867724,0.020121604166718043
1.7317317317317318,0.9655474999999999,-0.30398395833333336,0.007436268208333333,17.327208333333335,0.07605521140933154,0.14054699358180042,0.0648581059196399,0.0011795237910308249,0.0025028763124995664,0.0019084334623274064,0.019101373263879395
1.7367367367367368,0.96553625,-0.30456791666666666,0.007828781666666666,17.326645833333334,0.07595213413732631,0.142394543510949,0.06543678226625271,0.0012621780139215274,0.0023952218885312498,0.0018170138623484582,0.019219166232574025
1.7417417417417418,0.9655247916666668,-0.305153125,0.008221298541666667,17.326104166666664,0.0758465703027344,0.14424220191695544,0.06601557280702532,0.00134533433738086,0.0022874445116341157,0.0017256588388770053,0.019239405816051658
1.7467467467467468,0.9655139583333333,-0.30573604166666674,0.008613845833333335,17.325541666666666,0.07574213949266491,0.14608871832662623,0.0665943526653479,0.001428907959860244,0.0021795424922074653,0.001634351179695955,0.020189289930556242
1.7517517517517518,0.9655027083333335,-0.3063195833333333,0.009006429166666666,17.324937499999997,0.07563727119982638,0.14793596756699914,0.06717314293355758,0.0015129965671545136,0.0020715778948039933,0.0015431109838886133,0.020498954427182525
1.7567567567567568,0.9654929166666667,-0.30681395833333336,0.009364548958333333,17.32439583333333,0.07552644497183157,0.14979418022280694,0.06773235657587892,0.0016174504172458764,0.0019549049056220916,0.0014411406219115722,0.021975676649446996
1.7617617617617618,0.965491458333333,-0.30677979166666675,0.009523714791666667,17.324229166666665,0.07539615942495652,0.151719923856567,0.06817842030340956,0.0018377649480135864,0.0017876961095449233,0.0012768138680282312,0.020875447482694653
1.7667667667667668,0.9654908333333333,-0.3067462499999999,0.009682923354166666,17.324083333333334,0.07526611311093763,0.15364665766198396,0.06862424938653798,0.002058047365428046,0.0016206423522114577,0.001112572014097378,0.01821999305548161
1.7717717717717718,0.9654902083333332,-0.30671208333333333,0.009842143333333333,17.323854166666674,0.0751370729373263,0.1555714655479395,0.0690700937218374,0.0022783530362319435,0.0014536138826720488,0.0009484319397979761,0.02011847873239958
1.7767767767767768,0.9654885416666669,-0.30667833333333333,0.010001305208333333,17.323687500000002,0.07500694153055554,0.1574983072274631,0.06951559961282174,0.002498610070782986,0.0012865808875114578,0.0007843855307409058,0.018809735677052686
1.7817817817817818,0.9654885416666668,-0.3066447916666666,0.010160512708333335,17.323354166666665,0.07487584674370666,0.1594244723148371,0.06996099602063138,0.002718875802673394,0.0011195700345288627,0.0006204273079362613,0.02369208289934477
1.7867867867867868,0.9654874999999999,-0.30661125,0.010319781041666668,17.32327083333333,0.07474579137343755,0.16135037711925204,0.07040632454812197,0.0029391537357450525,0.00095249052721474,0.0004565625241795126,0.019287634982674717
1.7917917917917918,0.9654979166666665,-0.3063395833333333,0.010270925,17.323166666666662,0.07487439301649305,0.16350159143297768,0.07090126627639658,0.002971445509947916,0.0007781797799431418,0.00030107906740494284,0.022063305555604984
1.7967967967967968,0.9655091666666665,-0.30605583333333336,0.010212521874999998,17.32314583333333,0.07501607688263882,0.16566299606361926,0.07139835143657969,0.002995092734554687,0.0006036064958062506,0.00014595719457973703,0.021326770399355155
1.8018018018018018,0.9655185416666668,-0.30577229166666675,0.010154036041666668,17.323124999999997,0.07515643064891486,0.16782439555206455,0.07189516312318202,0.0030187589117930133,0.00042933122100759577,-9.222688230667691e-06,0.020590234375049477
1.8068068068068068,0.9655300000000001,-0.3054889583333333,0.010095509583333334,17.323104166666663,0.07529691300308165,0.16998558068625286,0.07239165954078353,0.0030424351647900176,0.00025523156375234377,-0.00016444835821978203,0.021103697482772077
1.8118118118118118,0.9655404166666665,-0.3052052083333333,0.010037097708333331,17.322999999999993,0.07543644747287327,0.17214800666959335,0.07288800701687563,0.003066191497133897,8.134191401454023e-05,-0.0003197016055401077,0.023462666666944187
1.8168168168168168,0.965550625,-0.30492187499999995,0.009978573958333334,17.322999999999997,0.07557744181315108,0.17430917806175808,0.0733840393253599,0.003089939002034505,-9.23670850927732e-05,-0.000474999716273361,0.022212666666803216
1.8218218218218218,0.9655689583333333,-0.30424125,0.009825408541666665,17.323166666666665,0.07571163679843747,0.17652262801365604,0.07373230708090642,0.0032283531508523434,-0.00020169532421406206,-0.0005568519553296263,0.021646638888967118
1.8268268268268268,0.9655916666666663,-0.3033450000000001,0.009620578125000001,17.323375,0.07583951930833333,0.17876411114320745,0.07399999086831002,0.003429439833828126,-0.00027565118183333324,-0.0005987832690296873,0.022553609374995176
1.8318318318318318,0.965613125,-0.30244875,0.009415670833333334,17.323708333333332,0.07596600362343751,0.18100467847609164,0.07426766660039888,0.003630870165619792,-0.00034927160462499976,-0.0006408057287959726,0.0207962482639914
1.8368368368368369,0.9656360416666665,-0.30155291666666667,0.009210886583333333,17.323895833333328,0.07609104678315973,0.18324640956834895,0.07453527207806662,0.003832689089290034,-0.00042241143990190985,-0.0006829216764493194,0.02221648914957086
1.8418418418418419,0.9656575,-0.3006572916666666,0.009006049374999997,17.32420833333333,0.07621394296766497,0.18548847440798838,0.0748025995018997,0.0040348958720371085,-0.0004951175831423608,-0.0007251413437885313,0.020763956597306787
1.8468468468468469,0.9656797916666671,-0.29976041666666664,0.008801210500000002,17.324416666666668,0.0763368175998264,0.18773003869373467,0.07506981557603046,0.004237440568317708,-0.0005674149020594623,-0.0007674557562199649,0.021670493055580664
1.8518518518518519,0.9657035416666667,-0.29876979166666656,0.008587818958333333,17.324666666666666,0.07644036158745664,0.18995708269887226,0.07530632899282613,0.004392129631052299,-0.0006251822298637148,-0.0007931789119991065,0.023424888888882833
1.8568568568568569,0.9657339583333333,-0.2974439583333333,0.008343744583333333,17.325229166666663,0.07648250831766489,0.19213809025966144,0.07543388814739986,0.0043757148328556405,-0.0006325207471743928,-0.000759596726168425,0.022475989149370434
1.8618618618618619,0.9657650000000002,-0.29611750000000003,0.008099664791666667,17.325750000000003,0.07652046786041668,0.1943200204302626,0.07556129472597985,0.004359943738946355,-0.0006396293884687497,-0.0007260256178803567,0.021303604166519108
1.8668668668668669,0.9657958333333334,-0.29479083333333334,0.00785557291666667,17.326229166666668,0.0765556562493055,0.19650120664081763,0.07568879806911882,0.004344834011414932,-0.0006466150021614581,-0.000692510533676758,0.022199530815953494
1.8718718718718719,0.9658258333333332,-0.2934652083333333,0.007611491666666667,17.326770833333335,0.07658692149787327,0.19868144019460823,0.07581602206835665,0.004330282362685765,-0.000653412091330296,-0.0006589842607938365,0.022179155815990725
1.8768768768768769,0.9658570833333332,-0.2921393749999999,0.007367466666666667,17.327270833333337,0.07661479390794272,0.20086280376824894,0.0759434674501289,0.004316469940666667,-0.0006600856584583328,-0.0006255118806355558,0.02131046831590311
1.8818818818818819,0.9658879166666671,-0.29081416666666665,0.007123373541666666,17.327708333333337,0.0766389954659722,0.2030438408827192,0.07607094701396602,0.004303299190375174,-0.0006665837563124999,-0.0005920685370972554,0.02448224826372325
1.8868868868868869,0.9659297916666668,-0.2892183333333333,0.006910774999999998,17.32852083333334,0.07674108899722223,0.20540119952223274,0.07622105558193364,0.004387116785875,-0.0006680144846423612,-0.0005685713433397394,0.02278239539907645
1.8918918918918919,0.9659774999999998,-0.2874887499999999,0.006713867916666667,17.329374999999995,0.07687813529010425,0.2078463823109309,0.07638232060715758,0.004519499620027604,-0.0006668254869869786,-0.000550027142601355,0.02317877604178875
1.896896896896897,0.9660245833333335,-0.285760625,0.00651691625,17.330229166666665,0.0770079485329427,0.21029127980259046,0.07654353986410926,0.004652484727339323,-0.000665440623183594,-0.0005314749924345185,0.0241986974827455
1.901901901901902,0.9660733333333332,-0.2840304166666667,0.006319912166666667,17.331124999999997,0.0771342224081597,0.21273630871020563,0.07670496190399473,0.004786141452661736,-0.0006639400771320309,-0.0005129796144943345,0.023981234375185068
1.906906906906907,0.9661212500000002,-0.2823010416666668,0.006122880208333334,17.331999999999997,0.07725320520724817,0.21518105200462115,0.0768662752214004,0.004920488648312717,-0.0006622722892208996,-0.0004944564662403513,0.024067666666667265
1.911911911911912,0.9661683333333334,-0.2805725,0.005926001041666667,17.332895833333332,0.07736615557708337,0.2176259241783209,0.07702760563052848,0.005055580010596354,-0.0006604238996526039,-0.00047599974710258304,0.023638697482681437
1.916916916916917,0.9662168750000001,-0.27884250000000005,0.005729057708333333,17.333854166666665,0.07747415186041666,0.22007071956444124,0.07718886759528125,0.00519126498236927,-0.0006584192151859381,-0.00045752928526278223,0.019791395399408884
1.921921921921922,0.9662756249999997,-0.2765152083333333,0.005663981249999998,17.334937500000002,0.07779454789370661,0.22231146098306626,0.07729932282689062,0.005335079226173177,-0.0006897363899100265,-0.0004974165919023919,0.022025204426995515
1.926926926926927,0.9663349999999998,-0.27418333333333333,0.005599939791666665,17.33610416666667,0.07810599972222221,0.22455009900766293,0.07740929131908972,0.005479110366878473,-0.0007206327521631947,-0.0005378456727720223,0.02240898914931222
1.931931931931932,0.9663945833333337,-0.27185020833333334,0.005535981666666666,17.33727083333333,0.07840663089578995,0.226787894573653,0.07751902997599201,0.005623512269412847,-0.0007508972266431428,-0.0005782600380574297,0.022998384982656717
1.936936936936937,0.96645375,-0.26951729166666666,0.005471865,17.338374999999996,0.07869709615933164,0.22902630869342178,0.07762889263950513,0.005768108276832288,-0.0007804722914744795,-0.0006187036902088206,0.02533569270855196
1.941941941941942,0.9665133333333333,-0.2671845833333332,0.005407855208333333,17.339541666666666,0.07897614842899316,0.2312649217687124,0.07773871355283331,0.0059130726238988685,-0.0008093841985816838,-0.0006591658861071382,0.02466978993061275
1.946946946946947,0.9665725,-0.2648525,0.005343810000000002,17.340708333333332,0.07924440324375001,0.2335026936946839,0.07784857595119114,0.006058304438025001,-0.0008375841964635416,-0.0006996441889716454,0.02400116493049609
1.951951951951952,0.9666341666666666,-0.26245812500000004,0.005272394583333333,17.342000000000002,0.07949989928815103,0.2357769935220243,0.07795518895424992,0.006175138629935155,-0.0008598704888906249,-0.0007460341696373157,0.022119333333193936
1.956956956956957,0.9667085416666666,-0.2597960416666667,0.005168479354166666,17.343479166666665,0.07973330840099822,0.2382032868211655,0.07804975353180788,0.006166720665148391,-0.0008584533612820752,-0.0008183446456485466,0.023522062065978844
1.961961961961962,0.9667835416666665,-0.25713375000000005,0.005064534770833333,17.344937500000007,0.07995306794427082,0.2406297671542217,0.07814403729708587,0.006158753234296432,-0.0008564339880086715,-0.0008906303116160289,0.025018121093467016
1.966966966966967,0.9668583333333336,-0.25447145833333334,0.0049606083333333315,17.346437499999997,0.08015948522703989,0.24305685069829663,0.07823852007455888,0.0061514355284704855,-0.0008536944222345919,-0.0009629271036207728,0.024231058593784383
1.971971971971972,0.9669320833333331,-0.2518102083333334,0.004856574999999998,17.347875,0.08034911897912321,0.24548245534593613,0.0783327637312518,0.006144614537536459,-0.0008503256317998272,-0.0010353015014481451,0.02664965104179373
1.976976976976977,0.967006875,-0.24914708333333332,0.004752645208333333,17.349395833333332,0.08052656419982643,0.24791012069685706,0.07842678947907092,0.006138389150107726,-0.0008462761114339407,-0.001107672525631023,0.02679755164939479
1.981981981981982,0.9670820833333335,-0.24648520833333332,0.004648797500000002,17.350895833333333,0.08068920873953994,0.25033755534847063,0.07852120257414752,0.006132708341120312,-0.000841608816550173,-0.0011800674719964189,0.026205447482539057
1.986986986986987,0.9671591666666665,-0.24373124999999995,0.004549955208333332,17.35245833333333,0.08086111944010412,0.2527288812409354,0.07858933007114857,0.006137094062037757,-0.0008330308087555201,-0.0012582554265024464,0.02614812326402216
1.991991991991992,0.9672414583333332,-0.24069770833333337,0.004466630416666668,17.35416666666666,0.0810871132030816,0.25501796587938763,0.07857840459213825,0.006170809642763628,-0.0008143716568020208,-0.0013538838265972233,0.02560763888919837
1.996996996996997,0.9673241666666668,-0.237665,0.004383283333333334,17.355875,0.08129555610833336,0.25730620349388633,0.07856770655360178,0.00620508980425,-0.0007958807499145831,-0.0014495700063525624,0.02651965104161036
2.002002002002002,0.967406875,-0.23463062499999998,0.004300022916666666,17.357645833333333,0.08148617814544273,0.2595950514695829,0.07855713316158798,0.006239816022785156,-0.0007774858281721345,-0.0015451866964022577,0.024214457899290664
2.007007007007007,0.9674897916666665,-0.2315974999999999,0.004216697916666667,17.35925,0.08165736882708338,0.26188326112534627,0.07854657893311,0.006275119820755208,-0.0007592768398041134,-0.0016408249973355025,0.028106104166738533
2.012012012012012,0.9675731249999999,-0.22856500000000002,0.004133388125,17.361020833333335,0.08181070744166667,0.26417166510260814,0.07853556529706147,0.00631082764845729,-0.0007411886046221882,-0.001736469834801085,0.02558062456580501
2.017017017017017,0.9676552083333334,-0.22553104166666668,0.004050025624999999,17.362645833333335,0.08194568674474825,0.26645922229243685,0.07852484238109969,0.006347070456316276,-0.0007232290879627132,-0.00183210135563007,0.027904666232586806
2.022022022022022,0.9677410416666667,-0.22245249999999997,0.0039762922916666684,17.364375,0.08211032274375,0.26871252243294463,0.07853001446452836,0.00636973178601198,-0.0007030026030882289,-0.001924943554212998,0.029730859375035834
2.027027027027027,0.9678387499999999,-0.21916666666666665,0.003947049375,17.366458333333338,0.08247963888888887,0.27080504580123127,0.07860931077467896,0.006326610404687502,-0.0006718390463541667,-0.0020049528476156083,0.0263332899304487
2.032032032032032,0.9679375000000001,-0.21587958333333337,0.003917822916666667,17.3684375,0.08282915133315966,0.27289652566359374,0.07868862808106096,0.006283709228823784,-0.0006413226769495662,-0.0020849431227420597,0.02717047526039096
2.037037037037037,0.9680345833333335,-0.21259208333333335,0.0038885287499999996,17.370395833333337,0.0831545852706597,0.27498821267749385,0.07876779951778785,0.0062409552197307296,-0.000611485374495573,-0.0021649443640427064,0.028306926649122488
2.042042042042042,0.9681333333333333,-0.20930562500000005,0.0038592895833333336,17.37239583333333,0.08346055117669268,0.2770792725505787,0.07884709734811166,0.006198377330795575,-0.0005823065261460938,-0.0022448969180984975,0.02757134331608313
2.047047047047047,0.9682308333333335,-0.2060185416666667,0.0038300337499999997,17.37441666666667,0.0837437146562066,0.2791707475081404,0.07892631326441034,0.006156071509375782,-0.0005537620054584634,-0.002324915926357185,0.02735382638883266
2.052052052052052,0.9683289583333333,-0.20273062499999997,0.0038007541666666665,17.37639583333333,0.08400679368710937,0.28126222093443126,0.07900544463554236,0.006113908642679687,-0.0005259137666679688,-0.002404815184703568,0.02711784331609124
2.057057057057057,0.9684270833333334,-0.19944354166666664,0.0037715664583333336,17.378374999999995,0.08424669035412329,0.28335348361978374,0.07908484791241406,0.006071933322081206,-0.0004987142670047741,-0.002484798846626359,0.028332359375156102
2.062062062062062,0.96853125,-0.19584749999999998,0.0037303516666666674,17.380562500000003,0.08437931924375,0.285450459476443,0.07906272811990132,0.005838352964704165,-0.0004574992704250001,-0.0024889420457138945,0.028963850260367963
2.067067067067067,0.9686362500000002,-0.19224125,0.00368845,17.3828125,0.08448240596510416,0.2875459786699308,0.07903731608687584,0.005598269613562499,-0.0004162193043096352,-0.002490442484667532,0.025121256510431067
2.0720720720720722,0.9687385416666666,-0.18863291666666662,0.003646822916666666,17.384916666666673,0.08455956024982642,0.2896429506826145,0.07901185295403157,0.005358474801671008,-0.00037544001658845424,-0.00249189842280383,0.028214159722040222
2.0770770770770772,0.9688439583333333,-0.18502562500000005,0.003605025,17.387104166666663,0.08461058059335938,0.2917395037947493,0.07898617331821699,0.005118989087098957,-0.000335104983217318,-0.0024934176343388067,0.029650364149517827
2.0820820820820822,0.9689472916666667,-0.18141833333333335,0.0035633833333333317,17.38929166666666,0.08463586749722221,0.29383459396588635,0.07896071506016196,0.004879834732027779,-0.0002952576787111111,-0.0024948314879442214,0.028576998264099984
2.0870870870870872,0.9690510416666664,-0.17781083333333328,0.0035216624999999994,17.391541666666665,0.08463582838263888,0.2959330145599029,0.07893528810123139,0.004640962243843748,-0.000255884891461458,-0.0024962850666912025,0.026986789930560917
2.0920920920920922,0.9691564583333334,-0.1742035416666667,0.0034799175208333334,17.393624999999997,0.08460881357078993,0.2980287235073815,0.07890966618622691,0.004402382290170388,-0.00021699224060060807,-0.002497771196968661,0.03014269270835257
2.0970970970970972,0.9692654166666669,-0.17050145833333338,0.0034542066666666676,17.395916666666665,0.08458362770620656,0.3000386934563039,0.07876975865098637,0.004287699774051389,-0.00015125287864236107,-0.002479229999164778,0.030416659722334316
2.1021021021021022,0.969377291666667,-0.16673895833333333,0.0034384750000000003,17.398354166666667,0.08454932810724826,0.3019931768896744,0.07855780832077895,0.004251001546005209,-6.848476984852472e-05,-0.0024480841648360937,0.027688957899329125
2.1071071071071072,0.9694891666666666,-0.16297562499999999,0.0034228143749999982,17.4006875,0.08448640398919272,0.3039484926750877,0.078345857362218,0.00421437806202461,1.4181115936979355e-05,-0.0024169686936045716,0.028366194010459367
2.1121121121121122,0.9696016666666667,-0.1592127083333334,0.003407137708333334,17.403020833333343,0.08439525100516493,0.3059040164126364,0.0781341560200494,0.004177892538875044,9.672047065273392e-05,-0.002385813262578481,0.03007420789901971
2.1171171171171173,0.9697145833333334,-0.15545020833333337,0.003391469791666665,17.4054375,0.0842756702291233,0.30785891459931874,0.07792226586250973,0.004141491352337458,0.00017910296563693586,-0.0023546799232599877,0.028245433593838243
2.1221221221221223,0.9698258333333332,-0.1516872916666667,0.0033758637499999994,17.407791666666675,0.08412817388016494,0.30981339521060813,0.0777102093022654,0.004105305004273178,0.00026140318563064237,-0.002323579394614159,0.028372623263692276
2.1271271271271273,0.969938958333333,-0.14792499999999997,0.0033601931249999995,17.41014583333333,0.08395113187500003,0.31176829243549603,0.07749827684880749,0.004069142713848959,0.0003435715189531257,-0.0022924827100134254,0.02765539539944939
2.1321321321321323,0.9700516666666666,-0.14411937500000002,0.0033312522916666685,17.412520833333332,0.08381727241627604,0.31369536109150253,0.07729510458874449,0.004029218206575652,0.0004243404463386721,-0.002261338813026785,0.02745156206600541
2.1371371371371373,0.9701720833333333,-0.1400008333333333,0.0032022037500000003,17.41497916666667,0.08418549583263892,0.3154064125578101,0.07715583421626522,0.003959870985169792,0.0004954943647906251,-0.002230304713038808,0.028500624565822363
2.1421421421421423,0.970292291666667,-0.13588166666666668,0.0030730493750000015,17.41731250000001,0.08451986016388888,0.31711784803420534,0.07701656199955557,0.003891686904157293,0.0005668973238888886,-0.0021992735600537498,0.032225277343400194
2.1471471471471473,0.9704122916666668,-0.1317622083333333,0.0029438118749999993,17.419854166666664,0.08482030378845662,0.31882883397164463,0.07687743377023927,0.0038246029452345576,0.0006385777480396994,-0.002168276294168568,0.029514145399389236
2.1521521521521523,0.9705331250000001,-0.12764222916666665,0.002814785208333333,17.422270833333336,0.08508706550003078,0.3205395769842311,0.07673817859046433,0.003758571291950361,0.0007104879156992579,-0.0021372358292313723,0.031145676649146026
2.1571571571571573,0.9706531250000004,-0.12352310416666666,0.002685679166666667,17.424791666666668,0.08531835523703085,0.32225028712741377,0.07659892229603794,0.0036935144482957466,0.0007826279878596573,-0.0021061910990521314,0.02934370659721708
2.1621621621621623,0.9707727083333335,-0.11940410416666664,0.002556431666666667,17.427208333333336,0.08551643074148917,0.3239620063238003,0.076459745758646,0.0036295774955216326,0.0008550242251793013,-0.0020751884174889644,0.02970137326377653
2.1671671671671673,0.9708929166666666,-0.11528358333333333,0.0024274227708333328,17.429708333333334,0.08568119541382639,0.32567244095202486,0.0763204648339008,0.00356675059945326,0.0009276973848697226,-0.0020442213163592406,0.02839241493057898
2.1721721721721723,0.9710154166666666,-0.11118758333333333,0.0023280208333333343,17.43216666666667,0.08576769631249306,0.3272362469856663,0.07613394705917485,0.0034746784687413198,0.0009797832691052085,-0.0020137609430455733,0.02998197222206045
2.1771771771771773,0.9711370833333333,-0.10711687500000001,0.0022620791666666655,17.43466666666667,0.08577289175690102,0.32863529966451044,0.07589446112764998,0.0033492649763359355,0.0010091578467369793,-0.0019839094021947743,0.0323982222222412
2.1821821821821823,0.9712595833333332,-0.1030448958333333,0.0021961497916666677,17.437312499999997,0.08574406194269747,0.33003267692609267,0.07565498115816527,0.0032244775473500215,0.001039259091266927,-0.001954015555443117,0.029924444010418938
2.1871871871871873,0.9713825000000001,-0.09897408333333331,0.0021301404166666656,17.439854166666663,0.08568263082832638,0.3314310875018052,0.07541538104484792,0.0031001578617775344,0.0010700702463399309,-0.0019241402255394905,0.031278312066035596
2.1921921921921923,0.9715054166666669,-0.094902625,0.0020641893750000012,17.442416666666666,0.0855873251014427,0.33282969745555746,0.0751759110982365,0.002976370531851276,0.0011015923054053126,-0.0018942975456778717,0.031059159722303775
2.1971971971971973,0.9716274999999998,-0.09083131249999998,0.0019982383333333334,17.445041666666665,0.08545950600286067,0.33422809037689655,0.0749362580003825,0.0028532001105044794,0.0011338737489598049,-0.001864474586581896,0.028229581597258857
2.2022022022022023,0.9717497916666664,-0.08675985416666666,0.0019323104166666662,17.44764583333333,0.08529835270497874,0.335625849509787,0.07469669450836793,0.00273052884495473,0.0011668483150712567,-0.001834648497988134,0.027363207899441022
2.2072072072072073,0.9718720833333335,-0.08268889583333333,0.0018663374999999991,17.450145833333337,0.08510408817253083,0.33702339178433616,0.07445705254988404,0.0026084049704606757,0.001200553207241289,-0.001804825539321231,0.02949372873234779
2.2122122122122123,0.9719937500000001,-0.07856635416666666,0.0016807708333333351,17.45266666666666,0.08513455715962459,0.33823884167607254,0.07426125470481602,0.0025313259948980035,0.001228664341981011,-0.0017843790903935984,0.029634555555730913
2.2172172172172173,0.9721154166666667,-0.07441949999999999,0.0014377166666666675,17.455125000000006,0.08525507135308336,0.33936751630411977,0.07408671685813407,0.0024776347804749996,0.0012542945946669797,-0.0017684322474362884,0.03319456770805118
2.2222222222222223,0.9722362499999999,-0.07027241666666667,0.0011946229166666647,17.45779166666666,0.08534103745582637,0.3404950312094203,0.07391221071564345,0.002425929247692881,0.0012804944486870134,-0.001752555576711186,0.027385123264082267
2.2272272272272273,0.9723583333333333,-0.06612529166666667,0.0009514458333333326,17.460291666666674,0.08539254996866497,0.3416222197508262,0.07373769690981005,0.002376242758234203,0.0013072246124885504,-0.0017366781073714418,0.029048248263620735
2.2322322322322323,0.97247875,-0.06197833333333332,0.0007083791666666663,17.462812499999995,0.0854098528638889,0.34275053986562287,0.07356309013406219,0.002328515618451388,0.0013345105908538193,-0.0017207849589727662,0.029762923177258926
2.2372372372372373,0.9726004166666665,-0.05783131249999999,0.0004651735416666655,17.465395833333336,0.0853925601278607,0.34387707528024275,0.07338843434991928,0.002282915138121524,0.001362354446168333,-0.001705012885789072,0.0274483849826197
2.2422422422422423,0.9727220833333333,-0.05368429166666666,0.00022200270833333397,17.46789583333333,0.0853412676615816,0.3450041173814641,0.07321381084646986,0.002239252433144957,0.0013907426210023523,-0.0016892357833185807,0.02865682248284429
2.2472472472472473,0.9728420833333334,-0.04953720833333335,-2.1032916666668103e-05,17.47045833333333,0.08525498165720656,0.34613145789094973,0.07303919908722159,0.002197592463025225,0.0014196893374663017,-0.001673498638355282,0.028085623263962134
2.2522522522522523,0.9729641666666665,-0.04537845833333332,-0.00010156200000000042,17.472895833333336,0.08526556635262328,0.3472287396851601,0.07285317711753642,0.002025833168848083,0.0014267649180531449,-0.00165523894485901,0.031036197482478656
2.2572572572572573,0.9730860416666663,-0.04121522916666666,-0.00011952433333333307,17.47554166666666,0.08529099238473917,0.3483149857139338,0.07266262488998713,0.0018036699647106735,0.0014256998393807458,-0.0016360166210295922,0.02773512326399441
2.2622622622622623,0.9732074999999997,-0.03705197708333333,-0.00013742437500000078,17.47804166666667,0.08528202599421612,0.34940185611454116,0.07247200378982187,0.0015816423218734754,0.001425098179378057,-0.0016167660631398282,0.02951783159704746
2.2672672672672673,0.9733285416666665,-0.03288873333333333,-0.00015540770833333335,17.4805625,0.08523870621972889,0.3504868508484441,0.07228158479642169,0.0013596851914893467,0.0014249469257847495,-0.0015975251330928647,0.030143016926956534
2.2722722722722724,0.9734500000000001,-0.028725590604166667,-0.00017334708333333233,17.483104166666667,0.08516036127777515,0.3515737199507887,0.07209103450488877,0.0011379298776517392,0.0014252763001877497,-0.0015783279585093225,0.029610364149277757
2.2772772772772774,0.9735716666666665,-0.02456230979166667,-0.0001912618749999998,17.485708333333335,0.08504740127103154,0.3526593384188952,0.0719005200933893,0.000916322791574915,0.0014260536708466179,-0.0015590585684331427,0.02833741493054731
2.2822822822822824,0.9736925000000004,-0.02039907395833333,-0.0002092012500000005,17.48825,0.08490006528164243,0.35374662290150366,0.0717099581558797,0.0006949658215624084,0.0014272924181306578,-0.0015398933660432754,0.02861193749998847
2.2872872872872874,0.973814791666667,-0.016235798124999992,-0.000227167916666666,17.490750000000002,0.0847176071925776,0.35483265672807096,0.0715194309527968,0.0004736013308978578,0.001429010952561426,-0.0015206280364975472,0.029497770833302184
2.2922922922922924,0.9739324999999998,-0.012078159604166661,-0.00032620250000000125,17.493187500000005,0.08469124306057631,0.3556378102585956,0.07127913589340824,0.00028430799080838854,0.001429307807427356,-0.0014983387681528054,0.0308910898436352
2.2972972972972974,0.9740477083333334,-0.007924085416666669,-0.0004770268750000006,17.495666666666665,0.08475097970364272,0.35626602244536054,0.07100742600012756,0.00011632833162978619,0.001428692159884148,-0.0014740246235792774,0.028314555555596144
2.3023023023023024,0.9741643750000003,-0.003769945833333332,-0.0006277010416666668,17.498020833333335,0.08477668334174707,0.356893147658069,0.07073575546553344,-5.0412232259944165e-05,0.0014282826790949017,-0.0014497470365083215,0.031141916232570566
2.3073073073073074,0.9742799999999998,0.0003841202083333329,-0.000778406875000001,17.500541666666663,0.08476772745166554,0.35752106074940365,0.07046398106613394,-0.00021597808152234088,0.0014281181032087262,-0.0014254533759466442,0.026874706597311615
2.3123123123123124,0.9743958333333333,0.004538280416666669,-0.0009292166666666654,17.502833333333335,0.0847241540108597,0.3581480948897197,0.0701921842329496,-0.000380135870865493,0.0014281653756406637,-0.0014011651679173818,0.031033638888743553
2.3173173173173174,0.9745125,0.008692400625,-0.0010798410208333322,17.505312499999995,0.08464623383804115,0.3587750839433697,0.06992053143199146,-0.0005432202559022738,0.0014284278756772338,-0.001376881219337321,0.02903427734389652
2.3223223223223224,0.9746272916666664,0.012846542291666666,-0.001230632083333334,17.507625,0.08453344551781508,0.35940223554467543,0.06964877285432308,-0.0007049073412293102,0.0014289084080851102,-0.001352636005266707,0.03223352604157981
2.3273273273273274,0.9747439583333334,0.01700067291666667,-0.0013812810416666676,17.510229166666665,0.0843867271203805,0.3600295503960172,0.06937697083149251,-0.000865359584471299,0.0014296248493005479,-0.0013283707732450942,0.025624530816003244
2.3323323323323324,0.9748577083333334,0.021151985208333324,-0.0015656949999999987,17.512625,0.08425544768841313,0.3606094235991669,0.0690794002105389,-0.0009531370258525733,0.0014294638464973216,-0.0013034446197469978,0.026090609374932683
2.3373373373373374,0.9749679166666666,0.025297909583333344,-0.001816325,17.514875,0.08418851577071348,0.3610967009634944,0.06873125718552481,-0.0008983554639593858,0.001427056888566459,-0.0012771365049714066,0.027695401041626155
2.3423423423423424,0.9750800000000003,0.029443760416666673,-0.002066873333333334,17.517125000000004,0.08408696080585924,0.3615851030346238,0.06838292560503893,-0.0008416132684284023,0.001424295499741645,-0.0012507584797770144,0.029915067708088827
2.3473473473473474,0.9751910416666663,0.033589562499999996,-0.0023174062499999996,17.519458333333333,0.0839511787910586,0.36207087962827256,0.06803477753391907,-0.0007828366295944019,0.0014211944256795571,-0.0012244564099707681,0.028788039930418563
2.3523523523523524,0.9753022916666665,0.03773546354166667,-0.002568060416666667,17.521812500000003,0.08378132645796223,0.36255923839902965,0.0676865000910129,-0.000721938466440744,0.0014177530534160699,-0.0011980733208911678,0.027336714843499976
2.3573573573573574,0.9754131250000003,0.04188130833333333,-0.0028186333333333337,17.524104166666664,0.0835767268456216,0.36304559697279887,0.06733821908871597,-0.0006588769482880567,0.0014139685751837984,-0.001171671211314695,0.02785648914931471
2.3623623623623624,0.9755243749999999,0.04602715625,-0.0030692583333333345,17.526416666666666,0.0833380633875381,0.3635324546532832,0.06698997725983843,-0.0005938411837867203,0.0014098449438582229,-0.001145241987413953,0.0286771597222355
2.3673673673673674,0.9756358333333334,0.0501730625,-0.003319762083333334,17.528770833333336,0.08306474713270441,0.3640189791797101,0.06664181496117956,-0.0005267832028411207,0.00140537825494987,-0.0011187643644228423,0.027401405815794533
2.3723723723723724,0.9757468749999996,0.05431889583333332,-0.003570320833333333,17.531020833333336,0.08275693672211415,0.364506002809147,0.0662935250694698,-0.000457445364562587,0.001400548222607309,-0.0010923577695954548,0.029141874565880244
2.3773773773773774,0.9758599999999998,0.058470833333333354,-0.003779630625,17.533395833333337,0.08272547414930555,0.36459279772567205,0.06601917038479944,-0.0005268164309973957,0.0013658872162838538,-0.0010580721264965632,0.02836388498258202
2.3823823823823824,0.9759735416666668,0.06262358333333333,-0.003984106458333333,17.535750000000004,0.08269555764382638,0.3646343352290619,0.06575314496061195,-0.0006105905605310254,0.0013266411460797812,-0.001022899672613426,0.029555270833213854
2.3873873873873874,0.9760866666666664,0.06677602083333332,-0.004188658333333334,17.538187500000003,0.08263060887499957,0.3646753718080332,0.06548707582155545,-0.0006926230638696177,0.001286174222985916,-0.0009876749137691062,0.02593754817695526
2.3923923923923924,0.9762006249999998,0.07092887499999999,-0.004393133333333333,17.54045833333333,0.08253159469123438,0.3647169503795155,0.06522108799489855,-0.0007729145782750008,0.001244477512488906,-0.0009523744793130277,0.029613123264027763
2.3973973973973974,0.9763137499999998,0.07508164583333334,-0.004597677083333335,17.542895833333336,0.08239795479229123,0.3647567780321041,0.06495501573737594,-0.0008516092542398006,0.0012015532032589324,-0.0009170605826636598,0.02659744748251569
2.4024024024024024,0.9764268749999997,0.07923416666666665,-0.004802224999999999,17.54516666666667,0.0822298843326389,0.36479839696838273,0.06468883682655358,-0.0009285288706458337,0.0011574008820001735,-0.0008816490345502555,0.029626638888828438
2.4074074074074074,0.9765408333333334,0.08338695833333336,-0.005006727083333333,17.54760416666667,0.08202715684658157,0.36483868268391306,0.06442271888772705,-0.001003745923982378,0.0011120287279476652,-0.0008461854213334446,0.02658800998250399
2.4124124124124124,0.97665375,0.08753939583333335,-0.005211258333333333,17.549916666666668,0.08179018751046829,0.36487971778658324,0.06415643212757308,-0.0010772512606352432,0.0010654197809595663,-0.0008106666839550769,0.02896665972212986
2.4174174174174174,0.9767656250000001,0.09169408333333333,-0.0053987908333333326,17.552208333333333,0.08153884091499305,0.36487710305753807,0.06388163334196323,-0.0011144815734290977,0.001023372403606545,-0.0007816793156679504,0.029357623263990718
2.4224224224224224,0.9768737500000002,0.09585364583333332,-0.005543815416666666,17.55454166666667,0.08130393274712457,0.36477009944395933,0.06358516329475737,-0.0010640092471521263,0.0009944499945499135,-0.0007691885973280588,0.026608539930521147
2.4274274274274275,0.9769816666666667,0.10001312500000002,-0.0056890170833333335,17.556708333333336,0.08103424982773438,0.36466263508462554,0.06328860979514377,-0.0010122527899841128,0.0009643159602971121,-0.0007566569853933564,0.02990916493052964
2.4324324324324325,0.9770895833333334,0.10417212500000005,-0.005834147916666667,17.559020833333335,0.08072989753965103,0.3645553377180865,0.06299222319609227,-0.0009594006639565099,0.0009329911763042451,-0.0007440475968683972,0.026829041232645068
2.4374374374374375,0.9771974999999996,0.10833283333333336,-0.005979202083333333,17.56125,0.08039045555530554,0.3644465408091135,0.06269566960300453,-0.0009053727639065989,0.0009004891756397568,-0.0007314795253337352,0.026873437500057662
2.4424424424424425,0.9773068750000004,0.11249143750000001,-0.0061242854166666675,17.563520833333328,0.08001742648918359,0.3643399931281352,0.06239913745454437,-0.00085005157981888,0.0008667681123131119,-0.0007187919527366465,0.024610937066142924
2.4474474474474475,0.9774139583333331,0.11665077083333336,-0.006269511458333332,17.56570833333333,0.0796088893306558,0.36423131822607374,0.062102501039883455,-0.0007935656139703346,0.0008318321612415973,-0.0007060780768540869,0.026307414930670348
2.4524524524524525,0.977521875,0.12081072916666669,-0.006414576041666666,17.567895833333335,0.07916643438488499,0.36412343654753904,0.06180582296108185,-0.0007357637244445512,0.0007957023201628909,-0.0006933882175758086,0.02799432248264111
2.4574574574574575,0.9776297916666664,0.12497027083333336,-0.006559688187500002,17.57014583333333,0.0786891189078433,0.3640148871575495,0.06150916567865291,-0.0006768498239592398,0.0007583774959864543,-0.0006805693091487237,0.028725395399362696
2.4624624624624625,0.9777347916666667,0.129021625,-0.006626897499999999,17.572375,0.0783243577823594,0.3637852508961912,0.061224481531118397,-0.0006657367075082291,0.0007290616600118102,-0.0006595339599434584,0.02580352604155678
2.4674674674674675,0.9778350000000001,0.1329679166666666,-0.00661686875,17.574500000000004,0.07807207480399309,0.36343350871461194,0.06095171463462285,-0.0007028395807890631,0.0007081494288201384,-0.0006303513195574276,0.025074749999873802
2.4724724724724725,0.9779352083333336,0.13691250000000002,-0.006606893958333333,17.57658333333333,0.07779073817708335,0.36308176561889,0.06067879292480889,-0.0007401044642630211,0.0006866822782187498,-0.0006012466005512535,0.02475999305568166
2.4774774774774775,0.9780366666666666,0.1408575,-0.006596848541666666,17.578687500000004,0.07747716469375003,0.3627296065893183,0.06040602773810213,-0.0007773291982088541,0.0006646972723249998,-0.0005720080242932419,0.024954110676901564
2.4824824824824825,0.978138125,0.14480354166666667,-0.006586903125000001,17.580833333333334,0.07713222598745664,0.36237702937388855,0.06013312749709744,-0.0008146310155514331,0.0006421312274890628,-0.0005429197200030438,0.022840972222184064
2.4874874874874875,0.9782366666666666,0.14874937499999996,-0.006576974583333333,17.582895833333332,0.07675616510377604,0.36202466007199696,0.059860280568065416,-0.0008521143288382808,0.0006190266735414063,-0.0005137126828606146,0.024274114149307024
2.4924924924924925,0.978338125,0.15269375,-0.00656688125,17.584979166666667,0.07635022287760417,0.36167416773731503,0.05958748670637534,-0.0008896581511328135,0.0005953772471888019,-0.00048461646963256677,0.024132707899241268
2.4974974974974975,0.9784379166666666,0.15663958333333336,-0.006556956666666668,17.587062500000002,0.0759118534331597,0.36132158965260486,0.05931455779164999,-0.0009272515397986123,0.0005711852287845486,-0.00045537472552058315,0.024815954427026554
2.5025025025025025,0.9785393750000001,0.1605852083333333,-0.006546944791666666,17.589166666666667,0.07544303669787328,0.3609683875138948,0.059041765281771505,-0.000964903340016711,0.0005464395991067702,-0.0004262284648553517,0.024132638888886504
2.5075075075075075,0.9786372916666669,0.16450416666666665,-0.006485720541666667,17.591125,0.07511331664930555,0.36053064376238864,0.05881264807150659,-0.000984956947060244,0.000536542288147483,-0.0004053390557970125,0.027529567708256764
2.5125125125125125,0.9787335416666667,0.16839895833333332,-0.006380713125000002,17.593124999999993,0.07489924916558163,0.3600194948333496,0.05862107981907288,-0.0009906041396595035,0.0005390295747751736,-0.00039144182067264884,0.025077734375258842
2.5175175175175175,0.978829791666667,0.17229250000000007,-0.006275743333333333,17.59508333333333,0.07465539861041665,0.3595079067122807,0.05842932619505074,-0.000996941700075001,0.000540772524335938,-0.00037758798388908015,0.026375826389028134
2.5225225225225225,0.9789252083333334,0.17618812500000003,-0.006170777500000001,17.597083333333327,0.07438099460898434,0.3589956715050455,0.05823771931468356,-0.0010042497824828101,0.0005417609933858078,-0.0003637199675851208,0.0253664930558557
2.5275275275275275,0.9790222916666664,0.1800825,-0.0060658493750000006,17.59904166666667,0.07407652236041663,0.3584844554713599,0.05804596899261222,-0.0010121533465932298,0.0005419647463333333,-0.00034989698611173007,0.025399081597129225
2.5325325325325325,0.9791197916666666,0.1839770833333333,-0.005960979791666667,17.60097916666666,0.07374107864149308,0.3579725917199232,0.05785422018679543,-0.0010211084074535598,0.0005414228329479169,-0.0003361184772224176,0.026782374566153067
2.5375375375375375,0.9792143749999999,0.18787229166666666,-0.005855970833333332,17.603041666666666,0.07337541869058158,0.3574607076055991,0.05766243193317009,-0.0010307582562751728,0.0005401367071466576,-0.0003223128812733345,0.023757414930514642
2.5425425425425425,0.9793110416666665,0.19176666666666664,-0.005750986875000002,17.604958333333336,0.07298058722222221,0.356949009483297,0.05747066583906564,-0.0010412530419374986,0.0005380769015347223,-0.00030857637216975267,0.025442081597248034
2.5475475475475475,0.9794072916666666,0.19566229166666668,-0.005646070833333333,17.606958333333335,0.07255308011974826,0.3564372885508116,0.05727892247700977,-0.00105256913350434,0.0005352611642145833,-0.00029478119419620803,0.02355991493050169
2.5525525525525525,0.979499375,0.19951895833333336,-0.00558823125,17.608812500000003,0.07220543526558158,0.355872938338163,0.057074817956457004,-0.001038032338740885,0.0005364312060022002,-0.0002914601602666546,0.023680673176841083
2.5575575575575575,0.9795852083333331,0.20331791666666668,-0.005602489791666666,17.610583333333327,0.07199301226232635,0.35522569544146754,0.056851732725872385,-0.0009827426869953994,0.0005439817181488718,-0.0003039725879963876,0.022771326389090518
2.5625625625625625,0.9796718749999997,0.2071179166666668,-0.005616718958333335,17.6123125,0.07175052276232632,0.35457970246814313,0.05662869446426584,-0.0009273677041811614,0.000550474789436285,-0.0003164954747070352,0.02332340234363528
2.5675675675675675,0.9797566666666667,0.21091833333333335,-0.005631056458333333,17.61402083333333,0.07148064416388886,0.35393349953649633,0.056405535212248906,-0.0008718852902357627,0.0005559538485555557,-0.00032901907093405605,0.02356174956611312
2.5725725725725725,0.979842916666667,0.21471687499999995,-0.0056453749999999985,17.61572916666666,0.07118120525690108,0.3532864630744426,0.05618242278808494,-0.0008163160551302086,0.000560418497458724,-0.00034153843225799416,0.024627593316211005
2.5775775775775776,0.97992875,0.21851645833333325,-0.00565960625,17.617437499999998,0.07085326577079,0.3526415105237615,0.05595914816317647,-0.000760669970022136,0.0005638156291710933,-0.00035406381158399234,0.02485426692709325
2.5825825825825826,0.9800141666666667,0.22231625000000008,-0.005673881249999999,17.619270833333335,0.0704967349859375,0.3519946820715608,0.05573589882228943,-0.0007048444142213534,0.0005661874500989588,-0.00036655952397091085,0.021711968315855756
2.5875875875875876,0.9800997916666669,0.22611541666666665,-0.005688177020833334,17.62095833333333,0.07011140167899306,0.3513478529755129,0.055512654494541645,-0.0006489446495271784,0.000567506286157986,-0.00037904484291142814,0.022869081597434615
2.5925925925925926,0.9801862500000001,0.22991604166666665,-0.005702501979166667,17.622687500000005,0.06969590545099828,0.3507012314711776,0.05528933111001972,-0.0005929824840203339,0.0005678100233298607,-0.0003915701021245011,0.022968610676855405
2.5975975975975976,0.9802710416666667,0.23368875,-0.00571897125,17.624437499999996,0.06926602645677082,0.350055001701175,0.05506621831359001,-0.0005448115906348952,0.0005664105401249995,-0.00040497638171879143,0.0223278085938432
2.6026026026026026,0.9803512500000001,0.2370683333333333,-0.005767662083333333,17.626,0.06901714699722222,0.34940735907409237,0.0548476406463729,-0.0006133803793409729,0.0005540801123923608,-0.0004318822091105037,0.021207333333336464
2.6076076076076076,0.9804320833333332,0.24044791666666673,-0.0058163902083333335,17.627500000000005,0.06874479937065966,0.348758461271611,0.05462899242032685,-0.0006818027585525168,0.000540937401453993,-0.000458793582525178,0.024160416666575202
2.6126126126126126,0.9805122916666668,0.24382749999999997,-0.005865072708333333,17.62908333333333,0.06844940024375001,0.34811164258879257,0.0544102112480583,-0.0007496756508755201,0.0005269929364479169,-0.0004856496977331779,0.022504159722302575
2.6176176176176176,0.9805922916666665,0.24720666666666666,-0.0059137758333333325,17.630625000000006,0.06813073895555552,0.3474633605887265,0.05419160968293363,-0.000817373105494446,0.0005122336364861111,-0.0005125618688558626,0.022728776041446963
2.6226226226226226,0.980673333333333,0.2505864583333333,-0.005962497916666667,17.63216666666667,0.06778934356662329,0.3468156986185936,0.053972812718812456,-0.0008846995975759547,0.0004966575886263018,-0.000539392912292305,0.02399030555545778
2.6276276276276276,0.9807529166666665,0.25396729166666665,-0.0060112595833333345,17.633749999999996,0.06742478143016495,0.346167823091555,0.053754111824606855,-0.0009517450174488717,0.00048028844492656276,-0.0005662717170624997,0.022944270833477276
2.6326326326326326,0.9808341666666665,0.2573464583333334,-0.006059983541666665,17.635333333333335,0.06703842538328986,0.34551869326614143,0.05353525723736723,-0.0010183388646604603,0.00046307833929344654,-0.0005931090605436466,0.02210155555547999
2.6376376376376376,0.9809137500000001,0.26072604166666663,-0.006108661874999998,17.636875,0.06662984786349828,0.3448716425834303,0.053316498845340746,-0.001084681519451172,0.0004450606460716145,-0.0006199253744219019,0.022306901041645233
2.6426426426426426,0.9809933333333335,0.26410604166666674,-0.0061573256250000005,17.63847916666666,0.06619633208849823,0.34422333734114774,0.053097690804180156,-0.0011507756019285156,0.0004262918263403213,-0.0006468139658022118,0.021136020399580957
2.6476476476476476,0.9810668750000001,0.26743062500000003,-0.006189379999999999,17.6398125,0.06587294414544266,0.34349731657521554,0.05287505693076735,-0.0011724931549041671,0.000415709498252474,-0.0006679623133331616,0.023889964843760936
2.6526526526526526,0.9811350000000004,0.27070854166666675,-0.006207274583333333,17.64122916666667,0.06563730213537323,0.34270521974224705,0.052649182662768516,-0.0011571210831546016,0.00041255887713719593,-0.000684489842240453,0.019950155815763537
2.6576576576576576,0.9812031249999994,0.2739860416666667,-0.006225199166666667,17.642520833333332,0.06538102397183158,0.34191353856200196,0.05242347502330656,-0.0011415010717383683,0.0004093691070585806,-0.0007010163344560839,0.020000312066144943
2.6626626626626626,0.9812706249999997,0.27726312500000005,-0.006243148541666668,17.643812499999992,0.06510390951523436,0.34112143976295334,0.0521978089908717,-0.001125784292164973,0.00040612608828384126,-0.0007175014976496497,0.020880464844026392
2.6676676676676676,0.9813385416666671,0.28054083333333335,-0.006261050083333334,17.645125000000004,0.06480475749930553,0.34032934091852063,0.05197195541040146,-0.0011099947920799305,0.00040287799219220453,-0.0007340124566581086,0.019772067708288432
2.6726726726726726,0.9814072916666663,0.2838183333333334,-0.006278924583333334,17.646374999999995,0.0644842369972222,0.3395378667727435,0.051746226778004896,-0.0010940094229659725,0.0003996053194846871,-0.0007505501049343198,0.021699359375077165
2.6776776776776776,0.9814741666666665,0.28709645833333325,-0.006296859583333332,17.647708333333334,0.06414104027912335,0.33874618289272107,0.05152045641852518,-0.0010779522483360267,0.00039629089551982224,-0.0007670819995945951,0.020890581597257096
2.6826826826826826,0.9815427083333336,0.2903741666666669,-0.006314836041666668,17.649000000000004,0.0637774266659721,0.3379534561791002,0.05129468600635624,-0.0010617430800977418,0.0003929504150514063,-0.0007835530121432856,0.020923999999865828
2.6876876876876876,0.9816104166666667,0.29365187499999995,-0.0063326825000000015,17.65035416666667,0.06339170130898446,0.33716239713235424,0.05106889470972896,-0.0010454792434286466,0.0003895755636941405,-0.0008000864395033765,0.019789457899150875
2.6926926926926926,0.9816772916666667,0.29693041666666675,-0.006350637916666666,17.651604166666665,0.06298524432482629,0.3363694610647182,0.05084318669774158,-0.0010290018123050339,0.00038614697327673614,-0.0008166023765267906,0.020662009982686413
2.6976976976976976,0.9817452083333335,0.30004041666666664,-0.006362782916666667,17.65297916666667,0.06273866503315971,0.3355138899935554,0.05056583304325637,-0.0010444454625237849,0.00038199455711235243,-0.0008338100353318184,0.01961820789910007
2.7027027027027026,0.9818120833333333,0.303116875,-0.00637379625,17.654208333333333,0.06251016009023437,0.33464374972136346,0.05027764581511448,-0.0010665981321466137,0.0003775731851763931,-0.0008511207472864482,0.022886456597234428
2.7077077077077076,0.9818785416666667,0.3061920833333333,-0.006384788749999999,17.65552083333333,0.062264324770659685,0.3337748594726178,0.04998954159611016,-0.0010885580226609386,0.00037310905029001753,-0.0008685259524379977,0.021750770399421526
2.7127127127127126,0.9819462499999999,0.3092672916666666,-0.006395825416666665,17.656937500000005,0.06199978397183167,0.3329047184172396,0.049701145390958525,-0.0011105062287480043,0.0003685991670906686,-0.0008858888118027927,0.017349787760224444
2.7177177177177176,0.98201375,0.3123437499999999,-0.006406774375000001,17.65816666666667,0.061714506835937544,0.3320352032421078,0.04941293635744731,-0.0011324128163085934,0.00036392471901041653,-0.0009032423986815015,0.021233305555369952
2.7227227227227226,0.9820806249999999,0.31541937499999995,-0.0064177941666666675,17.659562499999996,0.0614110345412761,0.331165478584701,0.049124685343771415,-0.0011543327500713532,0.0003592518314428388,-0.0009205903217241638,0.017560641927218512
2.7277277277277276,0.9821472916666668,0.318494375,-0.006428822291666666,17.66089583333333,0.061089458093359375,0.3302949202439422,0.0488364756758264,-0.0011760050122295567,0.0003544831240104167,-0.0009379022470829334,0.017550030816039452
2.7327327327327327,0.9822158333333334,0.32157062499999994,-0.006439755000000001,17.66208333333334,0.06074837480377608,0.32942623788887343,0.048548203180731636,-0.0011976772931364577,0.0003496302629852344,-0.0009552679522548311,0.02206232638889105
2.7377377377377377,0.9822822916666666,0.32464562500000005,-0.006450852916666666,17.663500000000003,0.06038813483502599,0.32855651149664744,0.048259992859651414,-0.0012193652814190105,0.0003446568386442192,-0.0009726382324988771,0.01868441666653098
2.7427427427427427,0.9823497916666666,0.327721875,-0.006461783958333334,17.66475,0.060009205979817695,0.32768720368140913,0.047971698898691725,-0.0012409462119967437,0.0003396528998606769,-0.0009899575617954115,0.020565770833343322
2.7477477477477477,0.9824089583333334,0.33060458333333326,-0.0063997012500000006,17.66583333333333,0.05987706781232641,0.326826127157244,0.0477854196421879,-0.0012712311014526035,0.0003239794430565102,-0.00099764937125623,0.021040972222237997
2.7527527527527527,0.9824666666666667,0.3334679166666667,-0.006330275,17.666875,0.05975644022065968,0.3259655526184243,0.04760924109548048,-0.0013027886754895836,0.00030703956933055536,-0.0010044373235104996,0.021944401041707806
2.7577577577577577,0.9825258333333333,0.3363318750000001,-0.006260864208333332,17.668020833333333,0.0596173281923177,0.32510538491269814,0.047433038684146604,-0.0013346909683575252,0.00028984980030377606,-0.0010111491405522183,0.018748166232626318
2.7627627627627627,0.9825847916666666,0.3391962500000001,-0.006191481249999999,17.66904166666667,0.05946277898593745,0.32424624889326426,0.04725693742925081,-0.0013670371530546867,0.0002724642053638021,-0.0010179110455175483,0.0216332482638677
2.7677677677677677,0.982642291666667,0.3420583333333333,-0.006121988541666666,17.67014583333334,0.059292971597222244,0.32338502125629565,0.0470806665006736,-0.0013998946777517363,0.0002548190105208333,-0.0010246665998860291,0.020112895399051922
2.7727727727727727,0.982700625,0.3449216666666666,-0.006052614791666667,17.671249999999997,0.05910550219722219,0.3225256575208504,0.04690449669702626,-0.0014329980600336798,0.00023699333904895846,-0.001031435797773038,0.017965104166762558
2.7777777777777777,0.9827602083333332,0.347785,-0.005983174416666667,17.67227083333333,0.05890267710833336,0.3216654516238998,0.046728157252623255,-0.001466562706332916,0.00021894741858645853,-0.0010381895424329953,0.020010259982825573
2.7827827827827827,0.9828189583333334,0.35064895833333337,-0.005913738124999999,17.67327083333333,0.05868197468641491,0.32080544436805564,0.0465519814490368,-0.0015005175803626302,0.00020065442583680541,-0.001044982105968806,0.022164718316048493
2.7877877877877877,0.9828766666666667,0.3535122916666668,-0.005844282083333333,17.674458333333337,0.05844635130724814,0.31994438603359704,0.04637582338363362,-0.0015347873642410589,0.00018212425013867172,-0.001051771199992889,0.018314289930401628
2.7927927927927927,0.982935416666667,0.35637583333333334,-0.0057748418750000014,17.6755625,0.05819376541597221,0.31908456786798534,0.046199558270388075,-0.001569603831095313,0.0001634075666001735,-0.0010584646934596416,0.01699030859361983
2.7977977977977977,0.9829881249999999,0.35912395833333327,-0.005696695208333334,17.6765,0.058005190884331675,0.3183665059970367,0.04600041743139839,-0.0015348310381981334,0.00014315480409505177,-0.0010582487843132644,0.018222750000006727
2.8028028028028027,0.9830387500000003,0.3618404166666666,-0.005616124583333334,17.677437499999996,0.057825471199826395,0.3176863758113312,0.045795274567657356,-0.0014817918490480906,0.0001222941414221352,-0.0010561727639365015,0.01841176692727231
2.8078078078078077,0.9830910416666668,0.3645566666666667,-0.005535595416666666,17.678354166666665,0.057629895122222274,0.31700623218338303,0.04559012924315146,-0.0014293224118847219,0.0001013122675444446,-0.0010540612471019067,0.01933562456611071
2.8128128128128127,0.9831431249999998,0.3672735416666666,-0.005455091458333333,17.679291666666668,0.05741993725828995,0.3163254503105145,0.045384835374857525,-0.0013771846566490017,8.009565485381896e-05,-0.001051925963048971,0.019729498263870937
2.8178178178178177,0.9831941666666669,0.3699906250000002,-0.005374520000000001,17.68027083333333,0.057194229078775916,0.315645697868103,0.04517974737224504,-0.001325513402791665,5.870494040755193e-05,-0.0010498157208901166,0.018439926649364224
2.8228228228228227,0.9832449999999998,0.37270749999999997,-0.005293956875000001,17.681208333333334,0.05695578611041674,0.31496509902060565,0.0449744899048884,-0.0012742881930109373,3.70478115395837e-05,-0.001047706241499751,0.018621873263896305
2.8278278278278277,0.9832952083333336,0.3754241666666666,-0.0052134875,17.68222916666667,0.05670044508263894,0.3142853195480873,0.04476933429254858,-0.00122337725821875,1.5299426445312308e-05,-0.0010456201885119137,0.015230030815871487
2.8328328328328327,0.983346875,0.37814125000000004,-0.005132868125,17.683083333333332,0.05643252838177079,0.3136049036648114,0.04456409260241612,-0.0011731435394606768,-6.7197451492178564e-06,-0.0010435587474661246,0.01877215972228896
2.8378378378378377,0.9833981249999996,0.3808579166666666,-0.005052336249999998,17.684083333333337,0.05614808064565985,0.3129246822317503,0.044358910737445044,-0.0011231437831921878,-2.893594917473914e-05,-0.001041459490705114,0.016946659722066215
2.8428428428428427,0.9834495833333334,0.383575625,-0.004971779375,17.68502083333333,0.05584869823919278,0.3122446564098463,0.04415364311957443,-0.001073667243872266,-5.1304453520468476e-05,-0.0010393853245659608,0.015663124566117403
2.8478478478478477,0.9834985416666666,0.3861991666666667,-0.004900545833333333,17.685895833333337,0.05565353699930545,0.31152931798386885,0.04396504177485755,-0.0010527018246215278,-7.09420814933855e-05,-0.0010390769339348126,0.017630239149241334
2.8528528528528527,0.9835456250000001,0.38871416666666664,-0.004840158541666666,17.686708333333332,0.05558379663263888,0.31077448953195824,0.04379609137771772,-0.0010647790976081603,-8.728165263060763e-05,-0.0010407360458507128,0.0178483315972926
2.8578578578578577,0.9835933333333329,0.3912291666666667,-0.0047796965625000005,17.687520833333327,0.05550098914930546,0.3100198628341038,0.04362697431363958,-0.0010772864219335924,-0.00010362353384201335,-0.0010424437083916863,0.018273437066170573
2.8628628628628627,0.9836389583333337,0.3937447916666666,-0.004719309375,17.688333333333336,0.055404830702040025,0.3092648114523564,0.04345781551291345,-0.0010900700549967446,-0.00011997970678752191,-0.0010440777116413448,0.019322222222115215
2.8678678678678677,0.9836862499999999,0.39625979166666664,-0.0046588285416666675,17.68920833333333,0.055296302508289985,0.308509336983286,0.043288906429687295,-0.0011030915935017812,-0.00013643613644568158,-0.00104579562473216,0.017116873264058086
2.8728728728728727,0.9837320833333334,0.3987743749999999,-0.00459851875,17.690041666666666,0.05517524784335942,0.3077542702919726,0.04311974729705911,-0.0011164364762096357,-0.0001529142171405859,-0.0010474850414455667,0.01784249826391715
2.8778778778778777,0.9837791666666669,0.40129,-0.004538065,17.690895833333336,0.05504196090000002,0.30699857263272246,0.04295071309673668,-0.0011300940628166658,-0.0001694210413683331,-0.0010491631059395528,0.01678794748255541
2.8828828828828827,0.9838256250000003,0.4038052083333333,-0.004477623333333333,17.691749999999995,0.05489489538954001,0.30624432588928463,0.04278163704843776,-0.0011440490437118053,-0.00018597432136458362,-0.0010508731027290329,0.015523604166844507
2.8878878878878878,0.983872291666667,0.4063208333333333,-0.00441729875,17.69258333333333,0.054736713732638914,0.30548882080508644,0.042612540121997826,-0.001158287990817709,-0.00020255116997222223,-0.0010525573966823085,0.015203326388871119
2.8928928928928928,0.9839185416666666,0.40883520833333337,-0.004356848958333334,17.693333333333335,0.05456502242703981,0.3047341428671543,0.042443463927830966,-0.0011729021651095916,-0.00021917057592482644,-0.0010542486321916448,0.017622222222144046
2.8978978978978978,0.9839656249999998,0.41135104166666653,-0.004296379041666667,17.69422916666667,0.054380320519748365,0.3039796661271304,0.042274429243849866,-0.0011878014641489166,-0.00023580950703862822,-0.0010559617729135,0.01592086414922278
2.9029029029029028,0.9840037499999998,0.41366979166666656,-0.004202842916666667,17.694791666666667,0.05426980346245672,0.30321275277808457,0.042096393560256955,-0.0011704470962547735,-0.00024135355908001243,-0.0010627344761519118,0.01997287326383912
2.9079079079079078,0.9840422916666666,0.4159729166666665,-0.00410645125,17.695583333333335,0.05415424093315985,0.302446678724798,0.04191745645858465,-0.0011507158297213544,-0.0002460814126746657,-0.001069965409603721,0.015080493055450006
2.9129129129129128,0.9840795833333332,0.41827624999999996,-0.00400991375,17.696229166666672,0.05402831201927083,0.30168017059171753,0.04173864242218766,-0.001131461438826563,-0.00025092537717101484,-0.001077217508333106,0.01597328081578553
2.9179179179179178,0.9841183333333331,0.42057791666666655,-0.0039134762500000015,17.69689583333334,0.05389338267899316,0.3009138513703073,0.04155984707634133,-0.0011125869785171872,-0.00025594619845888925,-0.0010844747592059368,0.015919530815779126
2.9229229229229228,0.9841547916666668,0.4228820833333333,-0.0038170812500000002,17.69754166666667,0.053746368595659705,0.3001460548907309,0.04138092494365333,-0.0010941080620807291,-0.00026107546739756937,-0.0010917390821554949,0.016393956597198667
2.9279279279279278,0.9841924999999998,0.42518458333333337,-0.0037204999999999994,17.698125,0.053588486762326276,0.2993801162130834,0.04120212574096056,-0.0010761553410416661,-0.000266356116167187,-0.0010989924736247915,0.019079817708245628
2.932932932932933,0.9842306250000002,0.4274872916666667,-0.003624085416666667,17.698854166666667,0.05342065713016492,0.29861269933822604,0.04102319961585654,-0.0010586753737938353,-0.00027177665903767333,-0.001106272650454092,0.016394520399273915
2.937937937937938,0.98426875,0.429789375,-0.0035276674374999997,17.699562500000003,0.053241509803776066,0.29784713889578374,0.040844333900148765,-0.0010415606001623575,-0.00027736962105483134,-0.0011135068676365208,0.01423730859363559
2.942942942942943,0.9843064583333333,0.4320922916666666,-0.0034312347916666663,17.700208333333325,0.05305354314891503,0.2970796849611378,0.04066548700628789,-0.001024915312289019,-0.00028309765247788195,-0.0011207842338807152,0.015124956597560413
2.947947947947948,0.9843439583333332,0.4343954166666666,-0.0033347147708333337,17.700833333333335,0.05285333031232642,0.2963132546773971,0.04048657564483595,-0.0010087516459927,-0.0002889926123217184,-0.0011280996968765333,0.016332638888741258
2.952952952952953,0.9843818750000001,0.43668854166666654,-0.0032554468750000012,17.701375000000002,0.05265374257704,0.29559002706564397,0.040312434748487565,-0.0009945353808496103,-0.0002960470292549914,-0.0011365138464155076,0.02007310937483453
2.957957957957958,0.984419375,0.43893270833333337,-0.003266237291666667,17.702166666666667,0.05249786922183167,0.2950914150272879,0.040163071131091736,-0.000988328077842751,-0.0003087473838592454,-0.001150926744749365,0.013711972222210989
2.962962962962963,0.9844556249999997,0.4411766666666666,-0.003277075416666667,17.7026875,0.052332107122222304,0.29459426077671347,0.04001356023052197,-0.000982056624593055,-0.00032155566489049217,-0.0011653826289577097,0.016105277343797297
2.967967967967968,0.9844920833333336,0.4434208333333333,-0.0032878087499999993,17.703354166666664,0.052155464565972226,0.29409627364695673,0.039864193378661254,-0.0009758221042343767,-0.00033453958258593735,-0.0011798190038873244,0.014376249566055321
2.972972972972973,0.9845287499999998,0.4456645833333332,-0.003298645,17.703958333333336,0.051970162495659805,0.2935989106078306,0.03971465851829844,-0.000969421167177083,-0.00034763817903124935,-0.0011941798772087413,0.014859331597108394
2.977977977977978,0.984565208333333,0.4479083333333334,-0.0033093208333333335,17.704416666666667,0.0517737499305555,0.29310134006228866,0.039565226258734314,-0.0009631122044097213,-0.00036082431159461837,-0.0012085549260842266,0.019255493055538864
2.982982982982983,0.9846022916666666,0.4501529166666667,-0.003320098541666667,17.705208333333328,0.05156776828315973,0.29260251861234027,0.03941587586806376,-0.0009567252495146698,-0.0003741285973145748,-0.001223000567911616,0.014347873264114241
2.987987987987988,0.9846397916666668,0.4523962499999999,-0.0033308972916666663,17.705770833333336,0.05135179965260431,0.29210598845656577,0.03926631550128156,-0.0009502243477815099,-0.00038759141005632755,-0.001237403375551157,0.0144291974825137
2.992992992992993,0.9846760416666668,0.45464041666666666,-0.0033416645833333337,17.70629166666667,0.05112542486649313,0.2916079999444791,0.03911689948649592,-0.0009437342214730898,-0.00040118448218159756,-0.0012518223610605188,0.017860414930396473
2.997997997997998,0.9847120833333335,0.45688479166666673,-0.0033524604166666667,17.707020833333335,0.05088774547703995,0.29111001100915473,0.03896750280957691,-0.0009371635084605035,-0.00041487332652322026,-0.0012662413751325155,0.013079874565903538
3.003003003003003,0.98474875,0.45912895833333334,-0.0033632583333333336,17.707541666666668,0.05064164128641491,0.29061306349338323,0.038818125350746864,-0.0009304765152274312,-0.00042871223948045195,-0.001280625534081398,0.016093123263942744
3.008008008008008,0.9847845833333331,0.46133458333333327,-0.0033671687499999994,17.708166666666667,0.050417693887326503,0.29008012050794235,0.038666497711733895,-0.000926950982705729,-0.00044200918792544993,-0.0012948304340382908,0.014791638888880243
3.013013013013013,0.9848181250000003,0.46336666666666654,-0.0033396889583333336,17.70872916666666,0.05033508222222241,0.28938676314432815,0.03850558415949915,-0.000937606959673612,-0.00045225403852708297,-0.0013080639550729543,0.01570296831619089
3.018018018018018,0.9848525,0.4653989583333333,-0.0033120879166666675,17.70929166666666,0.05024297624891488,0.2886942384069657,0.03834446095671275,-0.000948592483674912,-0.00046261817220488336,-0.0013213152391669935,0.015571998264078957
3.023023023023023,0.9848852083333334,0.46743145833333344,-0.0032845452083333344,17.709854166666663,0.05014262342703982,0.2880023367627744,0.03818350337096105,-0.0009594892016403208,-0.0004730206241133686,-0.001334535411031561,0.014815395399409681
3.028028028028028,0.9849185416666665,0.46946375,-0.0032570277083333325,17.710458333333328,0.05003337076927078,0.28730980843717385,0.038022481717817455,-0.0009704910581919263,-0.000483589059676823,-0.001347747592031985,0.013623956597371034
3.033033033033033,0.9849533333333333,0.47149541666666656,-0.003229424583333333,17.710979166666664,0.049917072062326484,0.28661644581686047,0.03786137559321304,-0.0009816894438210069,-0.0004942603512306597,-0.0013610162081973938,0.014758624566070466
3.038038038038038,0.9849850000000001,0.47352791666666666,-0.003201831875,17.711583333333337,0.049792353803993133,0.28592391493931085,0.03770037231914144,-0.0009929690560476563,-0.0005050557596603731,-0.0013742607042723325,0.014399159722074728
3.043043043043043,0.9850185416666662,0.4755595833333331,-0.003174334999999999,17.712125000000004,0.04965974936649334,0.2852307569306411,0.037539326320610064,-0.0010044031117062522,-0.0005159055694101816,-0.0013874941462350147,0.01500298437491665
3.048048048048048,0.985052291666667,0.4775924999999999,-0.003146802708333333,17.71272916666666,0.049517695610416634,0.28453884763271486,0.03737834138643173,-0.0010158727108536465,-0.0005268775528380206,-0.0014007539150417234,0.012975468316255956
3.053053053053053,0.9850850000000002,0.47962437500000005,-0.003119174583333333,17.71320833333333,0.049368167239192656,0.28384568741658545,0.037217334342777214,-0.0010275288816195313,-0.0005379400432446615,-0.001413991764669762,0.01641720659722523
3.058058058058058,0.9851187499999998,0.48165625000000006,-0.003091625624999999,17.71383333333333,0.04921038183593748,0.2831529418509949,0.03705630515371789,-0.0010392002750585951,-0.0005491409102539068,-0.0014272015180064115,0.013441972222381082
3.063063063063063,0.9851527083333337,0.48368875000000017,-0.0030640726250000003,17.714354166666663,0.04904498479010405,0.28246019479228207,0.03689523311188881,-0.0010511125421045306,-0.0005604086977692706,-0.0014404418682428684,0.0156147912329061
3.068068068068068,0.9851825,0.4855847916666667,-0.0030149572291666656,17.714895833333333,0.048949076768706634,0.28191320169957296,0.036787776156649035,-0.001002997830324528,-0.0005637463996312937,-0.0014394335754932177,0.01204894748263996
3.073073073073073,0.9852122916666666,0.4874766666666668,-0.002965210416666666,17.71525,0.04884879112222207,0.2813716241938515,0.0366821058228604,-0.0009529522351180563,-0.0005669928847020843,-0.0014379411061549495,0.015750770833278693
3.078078078078078,0.9852433333333331,0.48936750000000023,-0.0029154114583333332,17.715833333333336,0.04874174161041639,0.2808292087093619,0.036576432855813766,-0.0009031821748307276,-0.0005703549961916662,-0.0014364733147678647,0.012374305555454157
3.083083083083083,0.9852733333333331,0.49125979166666656,-0.0028656458333333325,17.716124999999995,0.04862631709162338,0.2802874130739579,0.03647071494392114,-0.0008535046749262158,-0.0005738929447313371,-0.0014349782126817272,0.01787331770867695
3.088088088088088,0.9853029166666664,0.4931508333333334,-0.002815923958333332,17.716729166666664,0.048506422249305514,0.2797456122389275,0.03636507741296798,-0.0008040914200112843,-0.0005775716467251745,-0.0014335012471486325,0.01250763498279639
3.093093093093093,0.9853339583333333,0.49504250000000005,-0.0027660522916666667,17.717083333333328,0.04837625652708327,0.27920297395471977,0.03625941595596996,-0.0007549240584026038,-0.000581413478317708,-0.0014320506380093266,0.016833159722352775
3.098098098098098,0.9853637499999998,0.4969341666666665,-0.0027162720833333338,17.717666666666663,0.048241433999305805,0.278661163532636,0.03615375127661125,-0.0007058895124954858,-0.0005854031266961802,-0.0014305692062193916,0.01199622222236485
3.103103103103103,0.9853939583333334,0.4988249999999999,-0.0026664981249999997,17.71810416666666,0.04809924437500013,0.2781191397877493,0.03604810486043226,-0.0006570465727968745,-0.000589494018880209,-0.0014291064776058432,0.013368072482990101
3.108108108108108,0.9854243749999997,0.5007170833333334,-0.0026167137499999997,17.71847916666667,0.04794761079149301,0.27757690280915054,0.035942330194954734,-0.0006083729731817707,-0.0005937757067272576,-0.0014276684733361457,0.01570435373264445
3.113113113113113,0.9854545833333334,0.5026085416666666,-0.0025669418749999996,17.719062499999996,0.047791112177040074,0.27703528580941045,0.0358366568688056,-0.0005598768376631512,-0.0005981494789221348,-0.0014261823361406615,0.011907454427273478
3.118118118118118,0.9854847916666668,0.5045002083333333,-0.0025170931249999993,17.71941666666667,0.04762558145828999,0.27649241424220017,0.0357310635440764,-0.0005115197440430999,-0.0006027077473041666,-0.0014247415219583702,0.015606326388706293
3.123123123123123,0.9855122916666668,0.5062883333333333,-0.002499179374999999,17.719916666666673,0.04750233186388886,0.2758981291024516,0.03561466617683582,-0.0004550696395302094,-0.0006031418901065968,-0.0014149147475104639,0.012469993055333362
3.128128128128128,0.9855391666666665,0.5079824999999999,-0.002509884375,17.72029166666667,0.04741732136041671,0.2752564088137575,0.0354888814655289,-0.00039120182714322987,-0.000599829397548697,-0.001397463126444396,0.013346581597033946
3.133133133133133,0.9855647916666667,0.5096770833333334,-0.0025207137500000017,17.720604166666664,0.047326145724826296,0.27461531266885725,0.03536292645203987,-0.00032716246798176964,-0.0005966305929047317,-0.0013800415312191306,0.015812968316083698
3.138138138138138,0.9855908333333332,0.5113712499999999,-0.0025315868750000006,17.721145833333335,0.04723006967343757,0.27397317440122754,0.03523705137760827,-0.0002630734219143229,-0.0005936003980520835,-0.001362585080320672,0.009740353732524909
3.143143143143143,0.9856162500000004,0.5130660416666667,-0.002542298541666667,17.721375,0.047127403555164926,0.27333207838479184,0.03511121389589184,-0.0001990517004921428,-0.0005907432147034292,-0.0013451270771425135,0.015576442708322702
3.148148148148148,0.9856431249999998,0.51476,-0.002553087291666667,17.721875,0.04702026739999998,0.2726907734119478,0.03498533136841596,-0.00013492695240833346,-0.0005879708980666667,-0.0013277384965606268,0.01160481770835986
3.153153153153153,0.9856685416666667,0.5164547916666666,-0.0025639572499999994,17.72225,0.046905281497873264,0.27204863445655353,0.034859424093090695,-7.080490927567672e-05,-0.0005854005547110417,-0.0013102782453924538,0.012063270833323259
3.158158158158158,0.9856958333333331,0.518149375,-0.0025747302083333336,17.722520833333334,0.046784975187109445,0.2714064957643542,0.03473349266932615,-6.5801517584636055e-06,-0.0005829309848339842,-0.001292825403014979,0.01600531206594269
3.163163163163163,0.9857204166666667,0.5198439583333334,-0.0025855804166666665,17.723041666666667,0.04666038398433148,0.27076539810724226,0.034607619929152365,5.7712941722482675e-05,-0.000580603992088273,-0.001275375854267867,0.0110857482639517
3.168168168168168,0.9857468749999998,0.5215379166666666,-0.002596392916666667,17.723375,0.04652965981232643,0.270123675410489,0.034481722693280745,0.00012192568593975633,-0.000578443225350191,-0.001257918686261764,0.012603609374934877
3.173173173173173,0.98577375,0.5232329166666666,-0.0026071762499999995,17.72372916666667,0.046391481583159866,0.2694821609653348,0.03435588429657693,0.00018623335021822774,-0.0005764479608230289,-0.0012404966518866226,0.014007759982519019
3.178178178178178,0.985799375,0.5249277083333332,-0.002617946666666667,17.724145833333335,0.046248401023914976,0.2688406463552505,0.03422991720424858,0.00025052024427222284,-0.0005745631210104597,-0.0012230472347993274,0.012571145399249417
3.183183183183183,0.9858231249999999,0.5265185416666668,-0.002543831770833334,17.724520833333333,0.04616822528120651,0.26818082058658843,0.034122379724904554,0.00019215792755783532,-0.0005649910960545233,-0.0012143067313983538,0.012194562065928949
3.188188188188188,0.985845625,0.5280914583333334,-0.0024539479999999996,17.724854166666663,0.046093994968706586,0.2675210614725468,0.03401836792387693,0.0001107360613274988,-0.0005540230103631213,-0.00120718459054521,0.01412810373284401
3.193193193193193,0.9858699999999998,0.5296643749999999,-0.002364001875,17.725249999999996,0.04601523318919293,0.2668598281618017,0.033914311872509886,2.8979658954036243e-05,-0.0005431703303009757,-0.001200025509417111,0.012387437500137821
3.198198198198198,0.9858939583333334,0.5312356249999999,-0.0022741041666666673,17.725645833333335,0.045931210730859484,0.26619857845023914,0.033810128345057575,-5.3066935039063155e-05,-0.0005324587029853769,-0.001192922552382614,0.011271457899226789
3.203203203203203,0.9859175000000001,0.5328087499999999,-0.0021841805625,17.725895833333333,0.04584191925677089,0.2655373126886037,0.03370621284242006,-0.0001353474013867427,-0.0005218716265815372,-0.0011857961493525369,0.015741905816014423
3.2082082082082084,0.9859406250000003,0.5343814583333332,-0.0020942776875000004,17.726354166666667,0.04574854032287351,0.26487665566763424,0.033602107839503736,-0.00021795475186545598,-0.0005113473642026042,-0.0011786913188271686,0.011784624565905233
3.2132132132132134,0.9859639583333332,0.5359527083333334,-0.0020044060000000007,17.726645833333333,0.04565136109683149,0.26421431568992054,0.03349797969251149,-0.00030086442570041575,-0.0005009400506749005,-0.001171603920365518,0.01415249956602338
3.2182182182182184,0.9859874999999994,0.537525,-0.001914485479166668,17.727,0.045547082708333186,0.26355383474535005,0.03339386968656893,-0.00038398702614427026,-0.0004906534496374995,-0.0011644855094873124,0.014721000000008644
3.2232232232232234,0.9860114583333334,0.5390983333333331,-0.0018245488750000002,17.727458333333335,0.04543798699722246,0.26289167102140276,0.033289757233312664,-0.00046743874240229256,-0.0004804953494808319,-0.0011573812830375934,0.010762706597233773
3.2282282282282284,0.9860352083333338,0.5406708333333333,-0.0017346356250000014,17.72775,0.04532463331597225,0.2622313660392485,0.03318568389092687,-0.0005511206111015611,-0.00047043548434348974,-0.0011503167763779818,0.013129937499911648
3.2332332332332334,0.9860585416666666,0.5422429166666665,-0.0016447383333333331,17.728145833333336,0.045206369324826634,0.2615697948358148,0.033081629067848006,-0.0006352231223131946,-0.0004604732936924461,-0.0011432383122554589,0.012220312065778671
3.2382382382382384,0.9860818749999997,0.5438166666666666,-0.0015548120833333327,17.728479166666666,0.045081558055555526,0.2609090408927189,0.03297753043227915,-0.0007194485255486107,-0.00045062341501041756,-0.0011361800553441352,0.013109770399296394
3.2432432432432434,0.9861004166666668,0.5452802083333333,-0.0015477962500000005,17.728749999999998,0.044990744399956484,0.26042343766010173,0.03290474119211601,-0.0006648756716757802,-0.00044360829079188326,-0.001122716983129495,0.013090104166849414
3.2482482482482484,0.9861202083333334,0.5467356250000001,-0.0015482093750000016,17.728979166666665,0.044897031355859374,0.25995551971439784,0.03283477333467459,-0.0005978679463951817,-0.0004369993334430984,-0.001108647976809119,0.013714374566006882
3.2532532532532534,0.9861400000000001,0.5481897916666666,-0.0015485808333333326,17.729291666666672,0.0448002439791233,0.2594878102307359,0.03276471728106567,-0.0005309337955960076,-0.00043049214223823767,-0.0010946366754543985,0.011383664930292525
3.2582582582582584,0.9861589583333332,0.5496447916666668,-0.0015489656250000001,17.72947916666667,0.04469810299370636,0.25901926737215925,0.03269469837348585,-0.00046400452841471266,-0.0004241398606254349,-0.0010806132673001675,0.013068478732520816
3.2632632632632634,0.9861777083333334,0.5510995833333333,-0.0015493312500000002,17.72972916666667,0.04459279091649315,0.25855155790601114,0.03262469513689663,-0.0003971141936796875,-0.0004179563705809027,-0.0010665583421830681,0.012745343315941682
3.2682682682682684,0.9861974999999998,0.5525541666666668,-0.0015496964583333335,17.729979166666666,0.04448347623263882,0.2580834317742204,0.03255464577382565,-0.00033018376487933983,-0.0004119057412621549,-0.0010525482454683294,0.01221374956605814
3.2732732732732734,0.9862160416666663,0.55401,-0.001550045208333332,17.730249999999998,0.04436729489999991,0.2576150973598521,0.03248459152039683,-0.0002632552874645836,-0.00040596447018125025,-0.0010384968962127833,0.011984937500074011
3.2782782782782784,0.9862352083333331,0.5554641666666668,-0.0015504222916666668,17.73047916666667,0.044250184549305405,0.25714801285738403,0.03241463649028293,-0.00019636055711128443,-0.0004002128329546875,-0.0010244604788277208,0.011983520399326153
3.2832832832832834,0.986254583333333,0.5569189583333335,-0.001550768166666666,17.730687500000002,0.04412752384891472,0.25667947011809333,0.03234455232150845,-0.00012941864133683993,-0.0003945476759378084,-0.0010104231081561287,0.013970777343615737
3.2882882882882885,0.9862735416666668,0.5583737500000001,-0.0015511682916666653,17.730979166666664,0.0440002136442707,0.2562107188769311,0.032274483617946256,-6.251001076765749e-05,-0.0003890741690270329,-0.0009964070281723687,0.011544457899390181
3.2932932932932935,0.986292291666667,0.5598285416666667,-0.001551541320833333,17.731208333333328,0.04386887893537317,0.25574280105286307,0.03220445177171843,4.449198311031995e-06,-0.00038371032269175873,-0.0009824010131183184,0.012376039930813931
3.2982982982982985,0.9863122916666667,0.56128375,-0.0015519147708333335,17.731395833333327,0.043733051985937466,0.2552748832272107,0.03213439483399035,7.138954225372341e-05,-0.0003784853694799729,-0.0009683394059738474,0.01426846831623152
3.3033033033033035,0.9863308333333333,0.5626847916666666,-0.0015102770833333333,17.731729166666664,0.04364082522703999,0.25475646906313154,0.03203614952920799,0.00011016411266102336,-0.00036980428469930563,-0.00095174861468991,0.01203075998279246
3.3083083083083085,0.9863495833333332,0.5640666666666664,-0.0014542768750000002,17.732020833333333,0.043561295555555934,0.25422226007877086,0.03192810607576369,0.00013911327595833242,-0.0003599338632916645,-0.000934256051653061,0.01272883289919946
3.3133133133133135,0.9863689583333334,0.5654495833333334,-0.0013983177083333334,17.7323125,0.043476143708159665,0.2536884613742533,0.03182022775875522,0.00016803024887803797,-0.0003501364782033847,-0.0009167730820818262,0.012801735677157922
3.3183183183183185,0.9863883333333333,0.5668329166666667,-0.0013423418750000014,17.732625,0.043386486249826384,0.2531538231182906,0.03171228472606043,0.00019668981017005181,-0.00034045206412864596,-0.0008993016389211997,0.011718942708455415
3.3233233233233235,0.9864070833333335,0.5682141666666667,-0.001286428541666667,17.732812499999998,0.04329661913263888,0.2526195951016072,0.03160427754743158,0.00022527317177933957,-0.0003308379270057294,-0.0008818502214975453,0.015485839843790927
3.3283283283283285,0.9864264583333334,0.5695972916666666,-0.001230348333333333,17.733249999999998,0.04320038365933154,0.25208473624297867,0.031496289336657525,0.00025362391180659786,-0.00032131293380590264,-0.0008643944733057023,0.01059443750000355
3.3333333333333335,0.9864454166666666,0.57097875,-0.001174439166666667,17.73352083333333,0.04310201704843747,0.25155028735931045,0.031388299468258656,0.0002819016823343751,-0.0003118713110921872,-0.0008469224363853499,0.010780520399407578
3.3383383383383385,0.9864649999999998,0.5723622916666667,-0.001118496666666667,17.733770833333327,0.04299807374474812,0.25101541563187335,0.031280390956100544,0.0003099623986881937,-0.00030251230028637086,-0.0008294602095667926,0.013788697482766565
3.3433433433433435,0.9864831249999998,0.5737437499999999,-0.0010624645833333319,17.734104166666665,0.042892067669270895,0.25048095450234253,0.031172334950879725,0.0003378757476171862,-0.0002932271141054682,-0.0008120061753231068,0.011757739149288682
3.3483483483483485,0.9865025,0.5751258333333332,-0.0010064458333333348,17.734375000000004,0.042780900832639024,0.24994669540011794,0.03106440191707187,0.00036555570693402916,-0.00028403594744617943,-0.0007945528910519712,0.012568359374938609
3.3533533533533535,0.9865218750000001,0.57650875,-0.0009505520833333341,17.734708333333334,0.04266578617343736,0.24941138811740354,0.030956321666845664,0.00039328013503906237,-0.0002749188712026034,-0.0007771110974943096,0.011786998263914938
3.3583583583583585,0.9865408333333335,0.5778906250000001,-0.0008945529166666657,17.735020833333337,0.042548050537109305,0.24887732477507932,0.030848364661771713,0.0004206797857747384,-0.00026585088063150976,-0.0007596651747402321,0.010911041232475327
3.3633633633633635,0.98655875,0.5792333333333333,-0.0008563002083333326,17.735187500000002,0.042456245555555716,0.2483146834166198,0.030759407834877364,0.0004331159573402776,-0.0002552770005208329,-0.0007404859804704657,0.013541006510308762
3.3683683683683685,0.9865752083333335,0.5804891666666666,-0.0008562039583333325,17.7354375,0.04242878571597225,0.24769176691478173,0.030711125143530273,0.00041354983060294984,-0.00024119903346354193,-0.0007175412721168943,0.012798350260482039
3.3733733733733735,0.9865900000000001,0.5817445833333333,-0.0008561702083333348,17.73575,0.042399281428993074,0.24707010030590773,0.030662925257515888,0.00039395488110928944,-0.0002271254570664059,-0.0006946188401978797,0.00963027083344059
3.3783783783783785,0.9866054166666669,0.5829995833333333,-0.0008560349999999995,17.735958333333333,0.04236606916649316,0.24644801720407877,0.030614641107206592,0.0003743234649854168,-0.00021311545300347267,-0.0006716824636356242,0.008698664930648192
3.3833833833833835,0.9866212500000002,0.5842562500000001,-0.0008560168749999998,17.73604166666666,0.042326926002604015,0.24582510056844312,0.030566438841091274,0.0003547509176575512,-0.00019921863007161655,-0.0006487580359321661,0.013242664930771753
3.3883883883883885,0.9866370833333334,0.5855108333333333,-0.0008560275000000015,17.736187499999993,0.04228810571597219,0.24520385055025257,0.03051819449137993,0.0003352393332145835,-0.0001852959854097224,-0.0006258044292072291,0.016194631510586532
3.3933933933933935,0.9866527083333336,0.5867675,-0.000855846875,17.736499999999996,0.042243484277083354,0.24458114252612662,0.0304699490288532,0.0003155673812265616,-0.00017148552195572807,-0.0006028718572199121,0.012401083333429597
3.3983983983983985,0.9866685416666666,0.5880210416666668,-0.0008558452916666658,17.736854166666664,0.0422012545572481,0.24395968419550337,0.030421661526374377,0.00029599128991134537,-0.00015767770000520934,-0.000579943357865014,0.007337603732707976
3.4034034034034035,0.9866845833333331,0.5892770833333335,-0.0008557125000000005,17.7369375,0.04215022739149282,0.24333655942278395,0.03037343493868481,0.00027642114117187606,-0.00014394998333984487,-0.0005570028640379297,0.011881454427111748
3.4084084084084085,0.9867002083333333,0.5905333333333332,-0.0008556900416666679,17.73708333333333,0.04209621555555576,0.2427142677945526,0.030325124574740816,0.0002568120342722219,-0.00013028161555555477,-0.0005340761027207126,0.013999826389067493
3.4134134134134135,0.9867158333333332,0.5917889583333332,-0.0008555573124999998,17.737354166666666,0.04203999546141518,0.2420915596883517,0.03027697950417148,0.00023722728742550604,-0.00011666963232975563,-0.0005111506157924964,0.011892166232598811
3.4184184184184185,0.9867312500000001,0.5930443749999998,-0.0008555219791666667,17.737583333333337,0.04198191094752601,0.2414703097488099,0.030228667771112945,0.00021760499743365844,-0.0001030689099955468,-0.00048820916510417716,0.011679159722064014
3.4234234234234235,0.9867477083333335,0.5943008333333334,-0.0008554866666666662,17.73785416666667,0.041918811165972236,0.24084760147589646,0.030180416607185834,0.0001980337305722216,-8.958276281645795e-05,-0.0004652653243418051,0.009362895399306126
3.4284284284284285,0.9867629166666666,0.5954856249999999,-0.0008749411666666666,17.738000000000003,0.041844162085026115,0.24034173447795493,0.030141665835145662,0.00017545342913739674,-8.093734080424431e-05,-0.00044110055957802366,0.011272666666684472
3.4334334334334335,0.9867779166666667,0.5966302083333332,-0.0009059689583333339,17.73816666666667,0.041760311170790154,0.23990397088691318,0.030108543270802646,0.00015117074002061743,-7.523432916188046e-05,-0.00041618029999780203,0.013068305555407278
3.4384384384384385,0.9867931250000002,0.5977743749999997,-0.0009370529166666665,17.7384375,0.04167392159335964,0.23946474693183134,0.030075420294129573,0.00012696330493567758,-6.95338799455332e-05,-0.00039128143442905127,0.009918391927101311
3.4434434434434436,0.9868079166666665,0.5989187499999998,-0.0009680639583333336,17.738604166666665,0.041584664231770985,0.23902760451883914,0.03004227624081819,0.00010281186417838371,-6.386527461263013e-05,-0.0003663466439740236,0.01025555164932257
3.4484484484484486,0.9868224999999998,0.6000618750000001,-0.000999131041666666,17.738749999999996,0.04149387117148429,0.23858983507049492,0.03000911041438246,7.876440456653646e-05,-5.8279720039754006e-05,-0.00034141589746412187,0.012581770833435257
3.4534534534534536,0.9868370833333332,0.6012066666666667,-0.0010301329166666658,17.739,0.041399918955555504,0.23815206382617396,0.02997604924664845,5.467986038611031e-05,-5.2675062808333045e-05,-0.00031651740014064435,0.011212333333332936
3.4584584584584586,0.9868522916666667,0.6023497916666667,-0.0010611466666666663,17.739270833333336,0.041303061812456576,0.23771429063441846,0.02994288304691525,3.082751526110991e-05,-4.7106675640486585e-05,-0.0002915910702476355,0.008478634982452604
3.4634634634634636,0.9868675000000002,0.603494375,-0.0010921891666666671,17.739416666666667,0.04120474767669269,0.23727609878949088,0.029909800337834202,6.957101852604077e-06,-4.154064663702958e-05,-0.00026668236472658923,0.010596326388849775
3.4684684684684686,0.9868829166666669,0.6046379166666668,-0.0011232169583333333,17.7395625,0.04110236472899298,0.23683936338366451,0.02987665416433094,-1.681523001533002e-05,-3.60443407989592e-05,-0.00024177301535180208,0.01292230859371557
3.4734734734734736,0.9868972916666666,0.6057822916666669,-0.0011543243750000015,17.739791666666665,0.040997398436414756,0.23640137586857068,0.029843424416912605,-4.052427645247268e-05,-3.059200702061702e-05,-0.00021684142504477605,0.00999995659731212
3.4784784784784786,0.986912708333333,0.6069258333333335,-0.0011853085416666687,17.739979166666668,0.04089103283263862,0.23596338671032777,0.029810340550223927,-6.417837559183717e-05,-2.51389355343753e-05,-0.00019191193839681678,0.011264166232649586
3.4834834834834836,0.9869277083333335,0.6080706250000001,-0.0012163689583333344,17.740124999999995,0.040781156678775854,0.2355251871132239,0.029777151605438115,-8.773218394231644e-05,-1.9733734697267077e-05,-0.00016700784958633604,0.012339984375216773
3.4884884884884886,0.9869425000000001,0.6092137499999999,-0.0012473816666666666,17.74033333333333,0.0406698568109376,0.23508677737231098,0.029744128872578324,-0.00011128772883541667,-1.4361306068489624e-05,-0.0001420866407659386,0.01140655555570902
3.4934934934934936,0.986958125,0.6103018750000001,-0.0012578672916666674,17.740604166666667,0.04059828803815091,0.23465362610320983,0.02971083220424357,-0.00015744144172799449,-1.325057196080795e-05,-0.0001200430095967838,0.009713801649184006
3.4984984984984986,0.9869727083333334,0.6113618749999999,-0.0012585250000000001,17.74083333333333,0.04054665779648464,0.23422070778149104,0.029677461794863243,-0.00021457392126562457,-1.4137837994530542e-05,-9.945187328936456e-05,0.008874305555593764
3.5035035035035036,0.9869891666666667,0.6124216666666668,-0.0012591095833333326,17.740979166666666,0.04049303553055533,0.23378883130972386,0.029644131531507707,-0.0002717185937923613,-1.509270345833192e-05,-7.881932951361467e-05,0.010158207899280569
3.5085085085085086,0.9870041666666666,0.6134818750000001,-0.0012597039583333346,17.741208333333336,0.0404362390464843,0.23335549647927065,0.029610842634488363,-0.00032885382869674354,-1.6093576816277044e-05,-5.8192719300785656e-05,0.00973520659715632
3.5135135135135136,0.9870195833333337,0.6145425000000001,-0.0012603491666666664,17.741375,0.040378557360416734,0.2329232031866447,0.029577470032145756,-0.00038598020557708396,-1.7122144433541573e-05,-3.757025511034257e-05,0.011113109375060048
3.5185185185185186,0.9870339583333331,0.6156027083333333,-0.0012610122916666658,17.7415,0.04031747215933157,0.23249070151466691,0.029544179720446182,-0.0004430732513417109,-1.8197283813371854e-05,-1.6945750666926793e-05,0.01271941666669818
3.5235235235235236,0.9870495833333335,0.6166625,-0.0012615775000000004,17.741791666666668,0.04025527776041682,0.23205840842221145,0.02951088875809987,-0.0005001989232395837,-1.930176127239733e-05,3.6744207751874933e-06,0.009870123263851838
3.5285285285285286,0.9870650000000003,0.617723125,-0.0012622302083333337,17.742041666666665,0.04018855750690087,0.2316261151082345,0.029477493435376423,-0.0005573378779055989,-2.04596222400915e-05,2.430601602795595e-05,0.008499164930526604
3.5335335335335336,0.9870806249999995,0.6187829166666668,-0.0012627622916666663,17.74214583333333,0.04012249370815946,0.2311931970980615,0.029444284864568147,-0.000614539266105816,-2.1659682907947467e-05,4.491436634943953e-05,0.010844562066097296
3.5385385385385386,0.9870958333333332,0.6198433333333334,-0.0012634441666666666,17.742270833333333,0.04005236712222204,0.2307615287088377,0.02941084611723369,-0.0006715935979194443,-2.2875671562082745e-05,6.553475800267621e-05,0.014325676649264096
3.5435435435435436,0.9871112499999999,0.6209041666666667,-0.0012640322916666667,17.742541666666668,0.0399790574826388,0.23032736055569886,0.029377554058710616,-0.0007287164583029512,-2.4056758056509222e-05,8.615607058843959e-05,0.011798539930509833
3.5485485485485486,0.9871262500000002,0.6219633333333334,-0.0012646724999999996,17.74285416666667,0.039906403655555645,0.22989590060346776,0.02934413508714946,-0.0007858455346583335,-2.5367878739721277e-05,0.00010678793119692177,0.0073760203991923845
3.5535535535535536,0.9871412500000001,0.6230241666666668,-0.0012652420833333328,17.743020833333336,0.039829429415972006,0.22946319082913724,0.029310944792527088,-0.0008430192303996529,-2.670155866955166e-05,0.00012740549683848962,0.00937837456598345
3.5585585585585586,0.9871568750000002,0.6240450000000001,-0.0012796295833333324,17.743104166666672,0.03976387964166639,0.22899752921479613,0.029284590718371206,-0.0008873350150020831,-2.8209084423957368e-05,0.000148096683976763,0.01246286414914266
3.5635635635635636,0.9871691666666664,0.6250158333333333,-0.0013107449999999992,17.743270833333337,0.039714166415972085,0.228489531947545,0.02926694884880715,-0.0009160786215375006,-2.9938497080730497e-05,0.00016890338334180717,0.01071513498254717
3.5685685685685686,0.9871827083333335,0.6259891666666666,-0.0013419527083333343,17.743416666666665,0.03965922988263887,0.22798111582959538,0.029249264451075317,-0.0009447111007376735,-3.167041438177252e-05,0.00018970453078070673,0.011164993055672312
3.5735735735735736,0.9871962499999999,0.626960625,-0.0013730314583333316,17.74354166666667,0.03960599969960943,0.22747290645128115,0.029231704147656093,-0.0009733958387386732,-3.3516317905338266e-05,0.00021051300780192752,0.011520789930500541
3.5785785785785786,0.9872085416666665,0.6279318750000001,-0.0014041789583333325,17.743750000000002,0.03955051869231757,0.22696531994811958,0.029213977360056674,-0.0010019114821915366,-3.531741388424457e-05,0.00023131463360985758,0.009335937499940883
3.5835835835835836,0.9872208333333335,0.6289039583333335,-0.0014353829166666658,17.74383333333333,0.03949251952599819,0.22645710634254912,0.02919647839968707,-0.0010303776269842883,-3.7182054600999256e-05,0.00025212373161513445,0.01179530555555175
3.5885885885885886,0.9872352083333334,0.629875625,-0.0014664822916666666,17.74404166666667,0.039432322030859446,0.22594889109635483,0.02917879268643858,-0.0010587920916516921,-3.901092164778708e-05,0.0002729205977955435,0.00856866493029429
3.5935935935935936,0.9872472916666667,0.6308474999999999,-0.001497654770833334,17.744229166666674,0.03936976507708334,0.22544109036352075,0.029161104966130977,-0.0010871628152900514,-4.095694655364317e-05,0.00029373437943791715,0.007539614148981855
3.5985985985985987,0.9872604166666669,0.6318193750000001,-0.0015287897916666678,17.744250000000005,0.03930636070794252,0.22493370446843952,0.029143500164977545,-0.001115492239322786,-4.295337508580582e-05,0.00031454295712877507,0.011800270833077775
3.6036036036036037,0.9872731249999998,0.6327902083333334,-0.0015599539583333348,17.744333333333337,0.039241968904123126,0.22442464987698113,0.029125812204266327,-0.0011437251597158412,-4.4905932068708704e-05,0.0003353473672883764,0.013634555555370298
3.6086086086086087,0.9872864583333333,0.6337627083333333,-0.0015911204166666661,17.744500000000006,0.03917253785933161,0.22391705166915304,0.02910810302387176,-0.001171933257115538,-4.691345371584136e-05,0.00035616030028048066,0.011886416666470723
3.6136136136136137,0.9872995833333332,0.6347349999999998,-0.0016222845833333331,17.74466666666667,0.03910335477500021,0.22340882652606403,0.02909051797384373,-0.0011999928533312507,-4.892440091145778e-05,0.00037696451753592626,0.011388222222080913
3.6186186186186187,0.9873116666666667,0.6357077083333335,-0.0016534091666666672,17.744916666666672,0.03903029289891474,0.2229005995714609,0.029072911260032808,-0.001228132964387674,-5.103292042356756e-05,0.00039777761730815553,0.007724159722101831
3.6236236236236237,0.987325625,0.6366791666666666,-0.0016845795833333322,17.745062500000003,0.03895776373263915,0.2223923705249608,0.029055241510194462,-0.0012560732746996542,-5.314121942447949e-05,0.0004185922361014121,0.008590204427036952
3.6286286286286287,0.9873372916666665,0.63756875,-0.0017094741666666665,17.745208333333334,0.038919422356770705,0.22192978603140684,0.02902479967384386,-0.0012623216507343755,-5.917352528906142e-05,0.00043162959541863497,0.006747873263861948
3.6336336336336337,0.9873491666666667,0.638455,-0.001734000833333334,17.745333333333335,0.03888000464166669,0.2214692849077767,0.028993602226957984,-0.001267315997954166,-6.547316452500031e-05,0.00044423399725662937,0.007311555555531868
3.6386386386386387,0.9873591666666668,0.6393406249999999,-0.0017585810416666664,17.745395833333337,0.03883877355794291,0.2210087823927199,0.028962402269177328,-0.0012722351977076825,-7.185268301041848e-05,0.000456827481365395,0.010093384982553744
3.6436436436436437,0.9873714583333335,0.64022625,-0.0017831799999999994,17.74547916666667,0.03879618214427066,0.22054807026908757,0.02893124383001223,-0.0012771717721916677,-7.822554354114863e-05,0.00046942378370217494,0.011719145399183617
3.6486486486486487,0.9873827083333335,0.6411118749999999,-0.0018076833333333334,17.74566666666667,0.038753063733984294,0.220088398947633,0.028900021443699343,-0.0012820102487604177,-8.46658012298193e-05,0.00048201940335331606,0.00860622222216989
3.6536536536536537,0.9873935416666666,0.6419977083333333,-0.001832245,17.745770833333335,0.03870706749474839,0.2196274762115933,0.028868818906728117,-0.0012867564505614584,-9.109172674678749e-05,0.000494622352137798,0.008867530815962255
3.6586586586586587,0.9874052083333336,0.6428835416666666,-0.0018568025000000002,17.745916666666666,0.03865950185412348,0.21916676061780935,0.028837531026805148,-0.001291550149291146,-9.765705986388828e-05,0.0005072264427077,0.008899993055536015
3.6636636636636637,0.9874170833333333,0.643770625,-0.0018813279166666667,17.746041666666667,0.03861000738710946,0.21870687727193666,0.028806325653946654,-0.0012962578095908862,-0.00010418729586875132,0.0005198259032635592,0.00904683159723163
3.6686686686686687,0.9874277083333335,0.6446556249999997,-0.0019059589583333338,17.746145833333333,0.038560791822526364,0.21824574232044913,0.028775160553862148,-0.0013009451281579428,-0.00011079383470533619,0.0005324311471328879,0.009724728732635413
3.6736736736736737,0.9874391666666664,0.6455410416666666,-0.0019304693750000004,17.746270833333334,0.03851072185724852,0.21778460662132546,0.02874397226254931,-0.0013055550804235679,-0.00011754301090412256,0.0005450351054468453,0.010079843316020742
3.6786786786786787,0.9874510416666666,0.6464264583333331,-0.0019550316666666666,17.746354166666666,0.038456583966623714,0.21732555285118235,0.028712638142002127,-0.0013101485121204863,-0.0001242113203881929,0.0005576422289069055,0.012538791232657331
3.6836836836836837,0.9874620833333335,0.6473127083333333,-0.0019795275,17.746499999999997,0.038401674296831556,0.2168648314708767,0.02868153174427267,-0.0013146965052546872,-0.0001309323245682315,0.0005702588093807147,0.010279416666662655
3.6886886886886887,0.9874735416666667,0.6481977083333332,-0.0020041170833333343,17.746708333333327,0.03834535591141497,0.21640452518138298,0.028650278229801922,-0.0013191776285183155,-0.00013773698017790614,0.0005828599108224335,0.008301664930741026
3.6936936936936937,0.9874845833333336,0.6490697916666665,-0.0020274675,17.746812499999997,0.03829236387912349,0.2159371393755364,0.02861306977958579,-0.0013282748004973962,-0.00014357340768515617,0.0005939229465263026,0.009396089843789923
3.6986986986986987,0.9874972916666667,0.6498683333333334,-0.002044061041666667,17.746937499999998,0.03826531599722227,0.21543853014779132,0.02854414267374392,-0.001361936332620485,-0.00014388462233618123,0.0005967403024157139,0.009542704427190074
3.7037037037037037,0.9875075000000001,0.650668125,-0.002060725416666666,17.747104166666663,0.03823619944231765,0.21493783674409042,0.028475111318738734,-0.001395516698664323,-0.00014422809223176968,0.0005995477641422102,0.0073770308160874265
3.7087087087087087,0.987519583333333,0.6514677083333333,-0.002077431249999999,17.74714583333333,0.03820503333224817,0.21443818427940153,0.028406122299576297,-0.0014290545826757823,-0.00014456472725564396,0.0006023622800102528,0.01193977039940819
3.7137137137137137,0.9875316666666666,0.6522672916666669,-0.0020940245833333333,17.74727083333333,0.03817258855516459,0.21393749006104443,0.028337339910359353,-0.0014626388396790791,-0.00014498593346033099,0.0006051851643031249,0.01187796831607102
3.7187187187187187,0.9875429166666669,0.6530656249999999,-0.0021107452083333326,17.747604166666665,0.03814195611002613,0.2134386697546655,0.02826830839810247,-0.0014961164029707044,-0.0001453226697512998,0.0006079980335080187,0.005046343316053026
3.7237237237237237,0.9875539583333331,0.6538658333333333,-0.002127407083333334,17.74766666666667,0.03810572199930562,0.21293839080576843,0.028199296901535234,-0.0015296500279503463,-0.0001457925005668389,0.0006108239818134454,0.007411222222117431
3.7287287287287287,0.9875664583333331,0.6546660416666666,-0.0021440899999999995,17.747791666666668,0.03806904055516486,0.21243852787807194,0.02813041085337913,-0.001563112086722917,-0.00014617720896514808,0.0006136352455956857,0.007974289930530176
3.7337337337337337,0.9875781249999999,0.6554650000000001,-0.002160750208333334,17.747895833333335,0.038032300441666556,0.21193949782520383,0.02806141961382701,-0.0015965271980281242,-0.00014666743568854087,0.00061645378576723,0.00927682248260453
3.7387387387387387,0.9875902083333333,0.6562637499999998,-0.002177407104166666,17.747958333333333,0.037996015435937724,0.21143963389830278,0.027992469584130174,-0.0016299978985429438,-0.0001471914305012983,0.0006192684960533067,0.012474998263996895
3.7437437437437437,0.9876010416666668,0.6570641666666668,-0.0021940504374999997,17.748104166666668,0.03795543088263881,0.21093914447601103,0.027923540170156635,-0.0016633493276594267,-0.00014767020124427117,0.0006220909188082756,0.01167348914930244
3.7487487487487487,0.9876137500000001,0.6578631250000001,-0.002210772708333334,17.748270833333333,0.037914858765234205,0.210440112484032,0.027854528843592005,-0.0016967050532644525,-0.00014812743860651185,0.0006249073465665071,0.010340759982682357
3.7537537537537538,0.9876252083333333,0.6586627083333334,-0.002227374166666666,17.748416666666667,0.03787197831766498,0.2099406638043217,0.02778555778595814,-0.001730049303078299,-0.00014863086347977408,0.0006277320183001122,0.010372493055569976
3.7587587587587588,0.9876364583333334,0.6594620833333333,-0.0022440733333333345,17.748625,0.03782976064565974,0.20944058913487468,0.027716628846739574,-0.0017633115786138882,-0.00014915176640182192,0.0006305409906410704,0.007768942708310078
3.7637637637637638,0.9876481249999998,0.6602581250000003,-0.0022595852083333334,17.74875,0.037783375038150824,0.20895322760801963,0.027650455386988786,-0.0017919975070680987,-0.0001496669865233102,0.0006334250203578652,0.007706770833408427
3.7687687687687688,0.987659583333333,0.6610116666666668,-0.002261508125000001,17.748895833333336,0.03772899319722206,0.20860780224766723,0.027615750496954253,-0.0017689408284468748,-0.00014955631290069528,0.0006369170418928758,0.0075300308158148255
3.7737737737737738,0.9876708333333336,0.6617652083333333,-0.002263391041666666,17.748937500000004,0.03767222570620676,0.20826383539432583,0.027581003989230732,-0.001745989201604992,-0.00014937370176519148,0.0006404107129841071,0.00875928776025603
3.7787787787787788,0.9876816666666665,0.6625206250000001,-0.002265310000000001,17.7490625,0.037613088116276006,0.2079188267039372,0.027546298179483116,-0.0017229374863145825,-0.00014931055137747421,0.0006439072899769857,0.008280371093690064
3.7837837837837838,0.9876924999999998,0.6632735416666667,-0.002267196666666668,17.749125000000003,0.03755570892495663,0.20757340148594133,0.02751151078021705,-0.0016999703122451374,-0.0001491215613640168,0.0006473991751278203,0.009186734374907246
3.7887887887887888,0.9877039583333334,0.6640275000000001,-0.0022691333333333336,17.74922916666667,0.03749602091041637,0.20722922603391555,0.02747682642451804,-0.0016768732113333325,-0.00014901067985729306,0.0006508974093255834,0.010072322482471918
3.793793793793794,0.987715416666667,0.6647816666666667,-0.002271124166666667,17.749312500000006,0.037433668997222225,0.20688442532835286,0.027442079828202664,-0.0016538200621097217,-0.00014888918069722208,0.0006543836119374598,0.010447444010196705
3.798798798798799,0.9877268749999999,0.6655368749999998,-0.0022730333333333343,17.74941666666667,0.037370043015234666,0.20653983331946554,0.0274072919374435,-0.0016307950385625,-0.00014874086709778297,0.0006578919977717985,0.010916326388894504
3.803803803803804,0.9877381249999999,0.6662899999999997,-0.0022749181250000003,17.74954166666667,0.037307844233333665,0.20619565808085796,0.02737256603454074,-0.0016077610316604172,-0.0001486128708645812,0.000661380775234559,0.010228956597188699
3.808808808808809,0.9877485416666668,0.6670454166666668,-0.0022769136874999985,17.749645833333332,0.03724166210399271,0.20585064899739294,0.027337756765568672,-0.0015846617647741926,-0.00014852450646745015,0.0006648724820108787,0.009239457899411718
3.813813813813814,0.9877597916666668,0.6677989583333335,-0.0022788000208333343,17.74979166666667,0.03717642624891482,0.2055058487371317,0.027303114517325967,-0.0015616530531708539,-0.00014840606692230907,0.0006683733030937168,0.009270789930383216
3.818818818818819,0.9877714583333334,0.6685525000000001,-0.0022807515375000004,17.749958333333336,0.037110679743749986,0.2051602148390909,0.027268284136268254,-0.0015385736910588639,-0.00014829144242864672,0.0006718667107896717,0.005645831597121287
3.823823823823824,0.9877818750000004,0.6693068749999999,-0.0022826401458333335,17.750000000000004,0.03704101541106791,0.204815622887298,0.027233558036703107,-0.001515570965576081,-0.00014826055219049547,0.0006753647494723337,0.008749999999906777
3.828828828828829,0.9877937499999998,0.6700616666666668,-0.0022845666666666663,17.750083333333336,0.03697132119722213,0.20447103075514556,0.027198853007677784,-0.0014924934100555552,-0.00014821126934166755,0.0006788477536368332,0.009749993055493178
3.833833833833834,0.9878043750000001,0.6708147916666666,-0.0022864364583333337,17.7501875,0.03690230694787355,0.20412623054165524,0.027164085195799874,-0.0014694858535440538,-0.00014808150098552216,0.0006823429202628538,0.009593714843731505
3.838838838838839,0.9878149999999994,0.6715056249999997,-0.002297037291666667,17.750375000000002,0.03686373726002656,0.20378264028634732,0.027124463770461536,-0.001471155079477734,-0.0001484813782370426,0.0006775910989264155,0.006687359374836888
3.843843843843844,0.9878254166666665,0.6721708333333334,-0.0023112935416666667,17.7504375,0.036835954149305516,0.20344069958883085,0.027082787461768176,-0.0014830221440199653,-0.00014910462969270743,0.000669422752248966,0.007176891927031193
3.848848848848849,0.987835,0.6728350000000001,-0.002325487083333333,17.7505625,0.03680910444166646,0.20309813377649194,0.027041173438813626,-0.0014949667316187507,-0.00014978584606875015,0.0006612666615627757,0.006905933593714053
3.853853853853854,0.9878458333333334,0.6735008333333331,-0.0023397279791666664,17.750604166666665,0.03677996083263907,0.20275515067298344,0.026999351525481316,-0.001506800006257935,-0.0001504533208821152,0.0006530988749853229,0.007926718316014103
3.858858858858859,0.9878562500000002,0.6741641666666666,-0.002353860895833334,17.750666666666664,0.036752676382639016,0.20241383433888302,0.02695771744240194,-0.0015187309140446007,-0.00015104840263385245,0.0006449435584715476,0.009457888888846355
3.863863863863864,0.9878677083333335,0.6748297916666668,-0.0023680646458333334,17.75075,0.036721002279123116,0.2020712672698332,0.026915978676180525,-0.0015305492200657594,-0.0001516882396003479,0.0006367791893199237,0.010041104166646164
3.868868868868869,0.987877291666667,0.6754943749999999,-0.0023822681999999995,17.750895833333335,0.03669130767669315,0.20172911646488992,0.026874343531683997,-0.0015423737311586253,-0.0001523580221062474,0.000628610603694774,0.007572114149184017
3.873873873873874,0.9878885416666665,0.6761589583333333,-0.0023964949791666665,17.75097916666667,0.03665906306558153,0.2013861318118148,0.026832605466080656,-0.0015541655345689377,-0.00015294788109522636,0.0006204525351420116,0.008155291232469608
3.878878878878879,0.9878983333333333,0.6768237500000002,-0.0024106527916666672,17.7510625,0.036626069769270575,0.20104356375311802,0.02679094880034619,-0.0015659510625961968,-0.00015368697915078182,0.0006122799492850687,0.008321787760394272
3.883883883883884,0.9879083333333329,0.677488125,-0.002424875104166668,17.7511875,0.03659234048398424,0.20070182831406244,0.026749294842093478,-0.0015777044539856107,-0.00015426066728034017,0.0006041277776724951,0.008259006510400013
3.888888888888889,0.9879185416666666,0.6781533333333333,-0.002439076958333333,17.751291666666663,0.0365574314888889,0.20035925923692463,0.026707576410011532,-0.0015894569971163894,-0.00015499383020694483,0.0005959566450838813,0.007269164930619354
3.893893893893894,0.9879297916666664,0.6788179166666667,-0.0024532565,17.75133333333333,0.0365220693456596,0.2000168981992119,0.026665837830532092,-0.0016011589711210424,-0.0001555768972346357,0.0005877983875535927,0.008914888888966743
3.898898898898899,0.9879400000000004,0.6794829166666667,-0.002467484291666666,17.751416666666664,0.03648692429149303,0.19967411985460368,0.026624202309518792,-0.0016128707850024833,-0.00015628829228394236,0.0005796375429494254,0.010122993055631468
3.903903903903904,0.987950833333333,0.6801472916666665,-0.002481578499999999,17.7515625,0.03644945330516536,0.19933134176814826,0.026582464150109716,-0.0016246165000001055,-0.00015696201241370339,0.0005714700088737024,0.007445475260510648
3.908908908908909,0.987960416666667,0.6808104166666668,-0.002495143354166666,17.751625,0.036410926558159695,0.19898794092630884,0.026540791603939608,-0.0016352777259067287,-0.00015760072951406367,0.0005633606922358822,0.008559859374997814
3.913913913913914,0.9879704166666667,0.6814172916666669,-0.0024859986458333344,17.751708333333333,0.03635672461766454,0.19860152814406629,0.02650061950625287,-0.0016138509940025819,-0.00015831537476834355,0.0005568503889050755,0.008309581597245597
3.918918918918919,0.9879787499999999,0.682024375,-0.002476916833333334,17.751833333333334,0.03630212690585938,0.19821657321633415,0.02646044772396617,-0.0015923981781521875,-0.0001589521376668102,0.0005503448897687411,0.006996638888892903
3.923923923923924,0.9879879166666665,0.68263125,-0.0024677705416666666,17.751854166666664,0.03624728485677092,0.19783036844188698,0.026420171735323777,-0.0015710093770955735,-0.00015961370702604217,0.0005438433470541499,0.008131978732762946
3.928928928928929,0.9879968749999996,0.6832372916666666,-0.002458623666666666,17.751916666666666,0.03619263660933175,0.19744478850299904,0.026379977453071028,-0.001549634124759097,-0.0001603200060973941,0.0005373402193096857,0.00820465972230977
3.933933933933934,0.9880056250000001,0.6838437499999999,-0.0024494814166666676,17.75195833333333,0.03613585058593777,0.19705795837412274,0.02633980499364436,-0.0015282322341380202,-0.00016096673249348884,0.0005308307951579531,0.009016998264030462
3.938938938938939,0.9880145833333335,0.6844518750000002,-0.002440357270833333,17.752062499999997,0.03607667247565072,0.19667196132305728,0.0262996318190064,-0.001506904348641575,-0.00016164836409166472,0.0005243282317200927,0.008026996093974503
3.943943943943944,0.9880241666666666,0.6850575000000001,-0.002431233729166668,17.75214583333333,0.03602038836041632,0.19628554743588747,0.026259458375931848,-0.0014854950995814046,-0.0001622494222885424,0.0005178275411811636,0.007568312066155158
3.948948948948949,0.9880327083333337,0.6856650000000002,-0.002422209791666664,17.75220833333333,0.035959549441666294,0.19589996623305847,0.026219244408649,-0.001464122210696876,-0.00016277856698645966,0.0005113181345379841,0.0074326232641510614
3.953953953953954,0.9880408333333336,0.68627125,-0.0024130235416666645,17.7523125,0.03590052142343747,0.19551459398405402,0.026179048660206768,-0.001442795317780991,-0.0001634663709036469,0.0005048127035538209,0.005817569010446277
3.958958958958959,0.9880499999999999,0.6868785416666666,-0.0024038568750000006,17.75233333333333,0.03584016066453988,0.19512838813879127,0.026138854820267347,-0.001421520003657942,-0.00016401545583073166,0.0004983152377564349,0.007994555555796978
3.963963963963964,0.9880595833333334,0.687485,-0.002394795625,17.75233333333333,0.03577958310833318,0.1947415566205811,0.026098637886283697,-0.0014001826797468754,-0.00016461061006979192,0.0004918106576988548,0.010494555555794705
3.968968968968969,0.9880695833333327,0.6880918749999999,-0.0023856703333333335,17.75245833333333,0.03571790489231774,0.1943561835770607,0.026058443199832547,-0.0013788919188714578,-0.00016516863202135522,0.00048530597784815374,0.008764789930751249
3.973973973973974,0.9880783333333332,0.6886987499999999,-0.0023765660624999988,17.752479166666664,0.03565507341510438,0.19396956026708395,0.026018289105230796,-0.0013574829651304954,-0.00016574771317135481,0.0004788074159967877,0.009483437066080569
3.978978978978979,0.9880862499999998,0.6893045833333334,-0.002367442645833333,17.752625,0.03559231639565957,0.1935850202153187,0.02597801022055657,-0.0013362301001149568,-0.00016624796091953102,0.0004723030147176361,0.0065972760417594145
3.983983983983984,0.9880958333333331,0.689908125,-0.0023596956458333336,17.75270833333333,0.03553073739231766,0.19319818183645904,0.02593664637170744,-0.001317307009745795,-0.00016689809345494687,0.0004655789419805074,0.007180164930616684
3.988988988988989,0.9881037500000004,0.6904389583333334,-0.0023847313750000004,17.752749999999995,0.035498836482248,0.1928061880562691,0.02586877676271622,-0.001347260011873516,-0.0001700107424978752,0.0004539310591493164,0.00820077083352544
3.993993993993994,0.9881112500000002,0.6909685416666669,-0.002409827708333334,17.752791666666663,0.03546872442703941,0.1924152343970828,0.02580086427910832,-0.0013772517377049905,-0.00017312605649392413,0.00044230021569274054,0.0094297065973592
3.998998998998999,0.9881191666666669,0.6914985416666668,-0.0024347740625,17.752979166666663,0.03543705853953971,0.1920236552085979,0.025732910382048172,-0.0014072112448267574,-0.0001763152830598991,0.000430657441475345,0.005689041232812997
4.004004004004004,0.9881264583333337,0.6920285416666666,-0.0024598264375000002,17.753041666666665,0.03540587251870664,0.191631865920564,0.02566499715371896,-0.0014371855227037625,-0.00017945939839730633,0.00041902774631649524,0.006594914930587947
4.009009009009009,0.9881350000000001,0.6925579166666666,-0.002484814374999999,17.753041666666665,0.03537353206232674,0.1912415340308551,0.025597230955384777,-0.0014670856748132822,-0.0001825534896664929,0.00040737680072601125,0.009303248264018293
4.014014014014014,0.9881435416666667,0.6930885416666669,-0.0025098108125000008,17.753249999999998,0.03533973174370614,0.19084953418301875,0.02552929707777636,-0.0014969982591051425,-0.00018565219255968143,0.000395740489604656,0.00482277083341387
4.019019019019019,0.9881504166666665,0.6936185416666665,-0.0025348238604166675,17.75333333333333,0.035306235322873414,0.19045815800132995,0.02546151026350479,-0.0015268785455559222,-0.00018869413950646638,0.00038409074118205173,0.004155555555598767
4.024024024024024,0.9881583333333332,0.6941483333333333,-0.002559895020833334,17.753374999999995,0.03527246633055581,0.1900665719374823,0.02539357519943864,-0.001556623762780242,-0.00019183055237118095,0.00037246871247325356,0.00538444270847549
4.029029029029029,0.9881660416666663,0.6946779166666666,-0.002584849791666666,17.753416666666663,0.03523842542899325,0.18967456855155446,0.02532562093971299,-0.0015865094318287334,-0.00019492604687734337,0.0003608182577505588,0.007863326389042413
4.034034034034034,0.9881739583333333,0.69520875,-0.0026098729166666667,17.753458333333327,0.0352029189234373,0.18928298023002546,0.025257791076511358,-0.0016162528869453126,-0.0001979520687023441,0.0003491722811405334,0.008258873264026079
4.039039039039039,0.9881812500000002,0.6957385416666666,-0.002634910833333335,17.753604166666666,0.035166214972873366,0.18889159891156707,0.02518989881248438,-0.0016460541668949637,-0.00020100785690104275,0.0003375261364955211,0.006205759982606196
4.044044044044044,0.98818875,0.6962691666666668,-0.0026599220833333336,17.753624999999996,0.03512924754930524,0.18850021648117726,0.02512200632723124,-0.0016757496426392355,-0.00020408203914409895,0.0003258961142728794,0.007757692708366903
4.049049049049049,0.9881968750000002,0.6967979166666666,-0.0026849337500000014,17.753729166666663,0.035094538328993063,0.1881086244640915,0.02505407191182494,-0.0017054105274453113,-0.00020711089397569332,0.0003142472056980936,0.007600676649360594
4.054054054054054,0.9882047916666666,0.6973281249999997,-0.002709923958333334,17.75379166666666,0.03505598608398475,0.18771786464547335,0.024986199957786344,-0.0017351413489095056,-0.0002100978989257791,0.0003026076125090385,0.00829812326406909
4.059059059059059,0.9882127083333333,0.6978597916666668,-0.002734961666666666,17.75389583333333,0.03501587784162308,0.1873258533180152,0.024918327317586267,-0.0017648233169170148,-0.0002131956476320758,0.0002909686448498932,0.007516072482701475
4.064064064064064,0.9882206249999999,0.6983527083333333,-0.002754754166666666,17.75395833333333,0.03497828643016487,0.18701095299614792,0.02487713434226333,-0.0017545757794157995,-0.00021288144059852581,0.00028508926009759546,0.007380164930623323
4.069069069069069,0.9882266666666667,0.6988320833333335,-0.002772605416666667,17.753979166666664,0.03494101097065955,0.18672418765920348,0.02484524382469141,-0.001730426922076214,-0.00021137882457838422,0.00028123721334882,0.007473749566031529
4.074074074074074,0.988234166666667,0.6993127083333333,-0.002790485,17.753979166666664,0.0349013192968316,0.1864370048601314,0.024813436692805446,-0.0017062684812531263,-0.00020986446353070355,0.0002773937010848312,0.009348749566015613
4.079079079079079,0.9882408333333331,0.6997931250000001,-0.0028084160416666656,17.754083333333334,0.03486124886940062,0.18614898779933692,0.024781587610003025,-0.0016819785119019538,-0.00020838395325701404,0.00027354366369096775,0.006691659722150689
4.084084084084084,0.9882483333333334,0.7002739583333336,-0.0028263554166666673,17.754125,0.03482159161349785,0.18586201171505867,0.024749779999674495,-0.0016577162797139751,-0.0002069094043475497,0.00026970430566156155,0.007503817708311544
4.089089089089089,0.9882552083333337,0.7007545833333334,-0.002844226666666666,17.754166666666666,0.03477947227065964,0.1855750353746686,0.024717867293829437,-0.0016334392939611115,-0.00020545253073898017,0.00026584778934419747,0.007690972222235359
4.094094094094094,0.9882627083333332,0.7012347916666668,-0.002862164791666667,17.75425,0.034739558622873035,0.18528722467937198,0.024686059874752968,-0.0016091785935999554,-0.00020392989561128505,0.0002620016056184362,0.00535693749998245
4.099099099099099,0.9882702083333333,0.7017154166666665,-0.0028800547916666666,17.75425,0.03469714067899332,0.18500024695106368,0.024654189341332216,-0.0015848728185094635,-0.00020249085648611082,0.00025815139266467375,0.007023604166704445
4.104104104104104,0.9882770833333333,0.7021954166666666,-0.00289798875,17.75425,0.03465534681232657,0.1847124349945381,0.024622444972971586,-0.0015605457905317707,-0.0002008999801738731,0.00025430239135281705,0.008898604166745372
4.109109109109109,0.9882839583333333,0.70267625,-0.0029158845833333323,17.754291666666663,0.034611921019270575,0.18442399761709669,0.024590595046283782,-0.0015362363222171885,-0.0001994313592299491,0.000250454022844395,0.008044081597404329
4.114114114114114,0.9882910416666669,0.7031575000000001,-0.002933775208333334,17.754354166666662,0.03456911352708314,0.18413805962969365,0.024558724690753053,-0.0015119018756130204,-0.0001979441654583313,0.0002466082675540173,0.007908124566199604
4.119119119119119,0.9882983333333333,0.7036387499999998,-0.0029516962500000005,17.754375,0.03452438449843792,0.18385066248924778,0.024526937899035543,-0.0014874619319369797,-0.0001963829673270836,0.0002427568212630812,0.008835026041765559
4.124124124124124,0.9883045833333334,0.7041177083333331,-0.0029695624999999995,17.754416666666664,0.03448179447808203,0.18356284836522527,0.024495109599583086,-0.00146312741608073,-0.00019484023887999082,0.00023891090941977874,0.008605493055767965
4.129129129129129,0.9883120833333328,0.7045997916666668,-0.0029874952083333334,17.754437499999998,0.034435591916623265,0.18327586653904684,0.02446317599042468,-0.0014386242069365008,-0.0001933873210759971,0.00023505946473043553,0.009949058593917925
4.134134134134134,0.9883200000000003,0.7050793749999998,-0.0030054218749999985,17.754479166666663,0.03439182494960935,0.1829880507726866,0.024431368381774538,-0.0014142450644303406,-0.00019179602527629944,0.0002312133739226626,0.009927853732790481
4.1391391391391394,0.9883268749999999,0.705555625,-0.0030234312708333337,17.754624999999994,0.0343477183641927,0.18269335886335053,0.024396245606976976,-0.0013915364767293102,-0.00019000914248268243,0.00022739447862978518,0.006207776041890156
4.1441441441441444,0.9883337500000001,0.70599625,-0.003042478854166666,17.754791666666666,0.03432533665260418,0.1823399099890886,0.02433471034913568,-0.0013822490465873697,-0.00018581164077578066,0.00022385093806861074,0.003622873263964266
4.1491491491491495,0.9883414583333335,0.7064389583333331,-0.0030615726666666666,17.754854166666664,0.0342985814822484,0.18198646010614006,0.024273235917296358,-0.001372849544498195,-0.00018161223902313445,0.00022030692772133918,0.003486853732738382
4.1541541541541545,0.988349583333333,0.7068795833333333,-0.003080578979166669,17.754937500000004,0.03427479633315955,0.18163405169981978,0.02421169934560642,-0.0013635576564479065,-0.0001773254808135425,0.00021675548692116968,0.004069371093578411
4.1591591591591595,0.9883575000000001,0.7073202083333334,-0.0030996453083333327,17.754937500000004,0.0342508312166232,0.1812801838656292,0.02415013961582271,-0.0013541607347502273,-0.00017314109350599063,0.00021320592770225817,0.007402704426965556
4.1641641641641645,0.988364791666667,0.7077612499999999,-0.003118701625,17.754958333333338,0.03422442966510453,0.18092652370017426,0.02408864289347049,-0.0013447694645129693,-0.00016880739592031084,0.00020965327560826122,0.0095795815971087
4.1691691691691695,0.9883725000000001,0.7082029166666667,-0.003137690645833333,17.755020833333337,0.034198837158159745,0.18057327989741104,0.024027040271539485,-0.001335425833023116,-0.0001646127769388537,0.00020609788024138914,0.010901874565888647
4.1741741741741745,0.9883795833333333,0.708643125,-0.0031567800833333347,17.755125000000007,0.03417429639023428,0.18022024307283874,0.02396564583274996,-0.0013259426218089044,-0.00016028861464515657,0.00020255142687368994,0.009494567708088653
4.1791791791791795,0.9883872916666666,0.7090854166666668,-0.0031758984791666663,17.755270833333338,0.034145996870659334,0.17986637200218333,0.02390406249295897,-0.0013165037869424042,-0.00015596593868472336,0.00019899304744381627,0.008274301649123572
4.1841841841841845,0.9883954166666667,0.7095264583333333,-0.003194908958333333,17.755395833333335,0.03411845492495669,0.17951354255674798,0.023842624637556327,-0.0013070479787629786,-0.0001516531179688368,0.00019544321653613465,0.007377134982561984
4.1891891891891895,0.9884018749999998,0.7099677083333334,-0.003213917297916667,17.75554166666667,0.034091478123914776,0.17915925406893546,0.02378095636946251,-0.0012975721470585779,-0.00014731612544314349,0.00019189086258703734,0.004906789930430477
4.1941941941941945,0.9884108333333333,0.7104085416666664,-0.0032329879312500004,17.755625,0.034063662260373606,0.17880683945570308,0.023719496439340463,-0.0012881219877014208,-0.00014294054860594391,0.00018833023141089816,0.005489192708466817
4.1991991991991995,0.9884170833333332,0.7108495833333333,-0.003252043979166667,17.75570833333333,0.03403516154149322,0.17845338254329096,0.023657868176409986,-0.0012786022049276992,-0.00013852804004314172,0.0001847789387253219,0.005238248263992773
4.2042042042042045,0.9884258333333337,0.7112906250000001,-0.003271096104166666,17.75583333333333,0.03400689678710922,0.17809950826361065,0.023596406032557082,-0.0012690913347155604,-0.00013415773876822908,0.00018121822573692156,0.003507638888947895
4.2092092092092095,0.9884329166666667,0.7117322916666665,-0.0032901482291666662,17.755854166666666,0.033978394998915085,0.17774667492463012,0.023534796525970045,-0.0012595386775988509,-0.00012975213945399383,0.00017766947328984117,0.006309478732646312
4.2142142142142145,0.9884410416666665,0.7121737499999999,-0.0033092001250000004,17.75589583333333,0.033947508144271055,0.17739321586119935,0.02347341668315104,-0.0012499742041449484,-0.0001252508626588527,0.00017410951623057265,0.008371489149453737
4.2192192192192195,0.9884485416666667,0.7126039583333336,-0.003330280750000001,17.755979166666666,0.03391393190099801,0.1770534925634595,0.023415881384886962,-0.0012363846510220293,-0.0001206548489490894,0.00017071640901920328,0.00832883289928077
4.2242242242242245,0.9884541666666666,0.7129764583333333,-0.003362961354166666,17.75602083333333,0.03385477819578986,0.1767920238242637,0.023380280218601533,-0.0012004832033610476,-0.00011538071899618073,0.00016825897291595536,0.007474166232725565
4.2292292292292295,0.9884599999999996,0.7133489583333336,-0.0033956137916666667,17.756062499999995,0.033793263644747995,0.1765311781403111,0.02334453405118686,-0.0011645777096456157,-0.0001100300217165796,0.00016580893798368336,0.00703616276058483
4.2342342342342345,0.9884666666666666,0.7137222916666662,-0.0034282424999999995,17.75608333333333,0.03373153204474888,0.1762713721533612,0.023308911646663263,-0.001128722114844272,-0.00010473723102257014,0.0001633561963141459,0.00796299305568482
4.2392392392392395,0.9884720833333337,0.7140947916666666,-0.003460898333333334,17.756145833333328,0.033671128514540016,0.17600885551605971,0.023273184607852604,-0.0010927863590121517,-9.943656659939376e-05,0.0001609001136300035,0.007618478732865697
4.2442442442442445,0.9884775000000005,0.714467708333333,-0.003493531041666666,17.75616666666666,0.033608393748915555,0.17574862857419424,0.023237624989975687,-0.00105683509100239,-9.397851961588264e-05,0.00015844500724301172,0.007295305555715004
4.2492492492492495,0.9884847916666665,0.7148391666666668,-0.003526178750000001,17.75620833333333,0.03354788246597229,0.17548714939675628,0.02320195995257082,-0.001020828904165624,-8.858721502430673e-05,0.00015598677245220308,0.00623228993072189
4.2542542542542545,0.988490625,0.7152124999999999,-0.0035587595833333333,17.756312499999996,0.03348524651041673,0.17522608523022803,0.023166314645114476,-0.0009848375365052093,-8.320820638020804e-05,0.0001535232989799265,0.004616402343799564
4.2592592592592595,0.9884962500000002,0.7155845833333334,-0.0035913972916666666,17.756354166666664,0.03342432909565973,0.1749652268654934,0.023130586222695208,-0.0009488531321249129,-7.782710823350672e-05,0.00015106929455718966,0.00501170789942762
4.2642642642642645,0.9885022916666667,0.7159581249999998,-0.003624020979166668,17.756395833333332,0.03335958824648455,0.17470394980527593,0.023094961049056666,-0.0009127669014618364,-7.246804518749915e-05,0.00014860795433753555,0.0047820099826481055
4.2692692692692695,0.9885087499999999,0.7163293749999999,-0.0036566743125000007,17.756437499999997,0.033299101512109464,0.1744424620663056,0.023059272964776723,-0.0008766496918149861,-6.70420492617156e-05,0.00014614409568553785,0.003093975260469506
4.2742742742742745,0.9885147916666664,0.7167020833333333,-0.0036893178750000005,17.75647916666666,0.03323562374565969,0.17418159726695057,0.023023730884387483,-0.00084056610957526,-6.155313395399264e-05,0.0001436858459129628,0.00286427039947057
4.2792792792792795,0.988520625,0.7170754166666664,-0.0037219407916666662,17.75647916666666,0.03317118014566012,0.17392073049007667,0.02298806268926639,-0.0008044790060069622,-5.6151106243055963e-05,0.0001412217682194033,0.004947603732716743
4.2842842842842845,0.9885258333333335,0.7174472916666664,-0.0037546024999999994,17.75645833333333,0.03310875868016516,0.17365965296006702,0.02295243630780371,-0.0007683178967567731,-5.06568853580725e-05,0.0001387564534301819,0.0067291232639377085
4.2892892892892895,0.9885327083333332,0.7178200000000001,-0.0037872058333333334,17.75645833333333,0.03304465593333317,0.17339878207197598,0.022916747051167898,-0.0007321591587166661,-4.5217983916667065e-05,0.00013629234387228822,0.00797912326390815
4.2942942942942945,0.9885377083333332,0.7181933333333331,-0.003819824583333333,17.75647916666666,0.032979794288889086,0.17313749227348585,0.022881139821186048,-0.0006959770330805565,-3.975410450000102e-05,0.0001338209994419478,0.007447603732771313
4.2992992992992995,0.9885450000000003,0.7185654166666668,-0.003852468333333334,17.756520833333333,0.03291582530399284,0.17287620015440736,0.02284544955827083,-0.0006596990701965271,-3.428080281250032e-05,0.00013135140684625003,0.008051228732654181
4.3043043043043046,0.9885514583333334,0.7188979166666667,-0.0038668337499999997,17.75658333333333,0.03289745207899297,0.17256025593008326,0.0228111998503484,-0.0007148783563619802,-3.081759295572948e-05,0.00012151767207840849,0.00812332638895441
4.3093093093093096,0.9885585416666666,0.7192220833333334,-0.0038781833333333335,17.7566875,0.03288855317899286,0.17223558469403305,0.022777129084672994,-0.0007850734451180551,-2.7500500435071167e-05,0.00011047784006848628,0.006299027343743546
4.314314314314315,0.988565416666667,0.7195470833333334,-0.0038894725000000008,17.756770833333338,0.032878453199826185,0.17190987200367186,0.02274305555891041,-0.0008552066152531235,-2.4355836651909855e-05,9.942600838551566e-05,0.006881239149095109
4.31931931931932,0.9885725,0.7198722916666668,-0.0039009056250000006,17.75679166666667,0.03286846702391488,0.17158457460197155,0.02270902346544666,-0.0009253238364891922,-2.1056213845141013e-05,8.838396175062286e-05,0.008433039930537234
4.324324324324325,0.9885789583333331,0.7201964583333336,-0.0039122154166666675,17.756916666666665,0.03285851973745613,0.17125990290386692,0.022675010301826486,-0.0009954436043462661,-1.782238980494984e-05,7.7331152428109e-05,0.006702159722351553
4.32932932932933,0.9885860416666667,0.7205214583333333,-0.003923589958333332,17.757,0.03284799474787359,0.1709352304418389,0.022641059318240633,-0.0010655475746529789,-1.4538056458505977e-05,6.628341172132487e-05,0.007076000000040494
4.334334334334335,0.9885922916666668,0.7208470833333331,-0.003934977375,17.7570625,0.03283594078315988,0.1706097242863915,0.022606814353636377,-0.001135600536248595,-1.135417942031312e-05,5.523801414279285e-05,0.006731371093849248
4.33933933933934,0.9885995833333331,0.7211716666666667,-0.003946310000000002,17.757104166666668,0.032825385530555695,0.17028525997071722,0.02257279942756073,-0.0012056863734499989,-7.92691281597006e-06,4.4196198981395924e-05,0.008584947482688676
4.344344344344345,0.9886064583333333,0.72149625,-0.003957615625000002,17.757187500000004,0.03281586956927085,0.16996017061189808,0.02253871942782364,-0.0012757701676210926,-4.6640689953109105e-06,3.314437266899844e-05,0.007500423177020821
4.34934934934935,0.9886141666666668,0.7218216666666669,-0.003968991666666666,17.75722916666667,0.03280223153055517,0.1696348721051499,0.02250461805252466,-0.0013458650701805553,-1.281842297221232e-06,2.209459677334725e-05,0.0087289891492901
4.354354354354355,0.9886206249999999,0.7221470833333333,-0.003980325000000001,17.757333333333335,0.032789840033159656,0.1693106153462277,0.02247059910316744,-0.0014159440563645828,2.064030054948953e-06,1.1044223990140578e-05,0.007321222222230972
4.35935935935936,0.9886275000000002,0.7224714583333333,-0.003991647291666668,17.757458333333336,0.03277999189370673,0.16898552508523226,0.02243653748768536,-0.001486023447537282,5.4497378539500665e-06,-3.1227961373804015e-10,0.005381873263900161
4.364364364364365,0.988634791666667,0.7227966666666665,-0.00400303125,17.7575625,0.03276685365555576,0.1686602257408115,0.022402536905554996,-0.0015560102726041671,8.827288827778414e-06,-1.1059312320156127e-05,0.005432391927115532
4.36936936936937,0.9886412499999998,0.7231208333333335,-0.004014343958333334,17.757624999999997,0.032755218732638425,0.1683347183759175,0.022368431122462958,-0.0016261327932300326,1.2220757064235373e-05,-2.2101913635271747e-05,0.005296026041719415
4.374374374374375,0.9886479166666667,0.7234462500000003,-0.004025694583333334,17.757687499999996,0.03274302336093704,0.1680108771164551,0.022334365162611242,-0.0016961934333755194,1.5562151480465105e-05,-3.3161907504621055e-05,0.005992985677210072
4.37937937937938,0.9886547916666667,0.7237710416666666,-0.004037046874999999,17.75777083333333,0.03272943757808178,0.16768516058586236,0.022300299066489282,-0.001766198628024089,1.90185264700082e-05,-4.421088159993155e-05,0.0053250308159817905
4.384384384384385,0.9886616666666668,0.7240893749999998,-0.004045732916666667,17.757875,0.03271353534544286,0.16737550704516704,0.02226925150117799,-0.0018212788226205727,2.3062990988931883e-05,-5.415753758123566e-05,0.00391715104154855
4.38938938938939,0.988667916666667,0.7243845833333333,-0.004044534999999999,17.757895833333333,0.03268655876232662,0.16712114173663384,0.02224921893366253,-0.0018231403659145842,2.910883111432571e-05,-6.014039478305534e-05,0.004843905815903327
4.394394394394395,0.988674375,0.7246804166666666,-0.0040434477083333325,17.757937499999997,0.03265871036649315,0.1668653171972967,0.02222914436719962,-0.0018249865882884555,3.522426788880135e-05,-6.612594249139707e-05,0.005864079427055913
4.3993993993994,0.9886808333333333,0.724975625,-0.004042235000000001,17.757979166666665,0.032630968155859086,0.16661116033620477,0.022209026722261986,-0.0018268604461447917,4.1411636213152785e-05,-7.211305814235324e-05,0.005634249565957816
4.404404404404405,0.9886872916666665,0.725270208333333,-0.0040411475,17.75802083333333,0.03260520823745716,0.1663559607935499,0.022188991533362235,-0.0018286484024359379,4.751385900875985e-05,-7.808755664380428e-05,0.006237749566025741
4.40940940940941,0.9886927083333333,0.7255660416666666,-0.004040045416666668,17.758062499999998,0.032576627513498435,0.16610117803303126,0.022168954835698976,-0.0018305073222089408,5.361485132744648e-05,-8.40799287414999e-05,0.0070495794271323575
4.414414414414415,0.9886995833333335,0.7258602083333332,-0.0040388745833333335,17.758062499999998,0.032549457958289785,0.16584702082543343,0.02214891724775934,-0.0018324006118427957,5.982129738294406e-05,-9.005659684026843e-05,0.008091246093783866
4.41941941941942,0.9887058333333331,0.7261564583333332,-0.004037703958333333,17.758125,0.03252075635412355,0.16559182194674488,0.022128837728375535,-0.0018342245688181867,6.599690461072012e-05,-9.603954783353715e-05,0.007954817708309747
4.424424424424425,0.9887122916666669,0.7264514583333334,-0.004036535208333333,17.7581875,0.03249161201870665,0.16533703971684524,0.022108818696779522,-0.00183610102795907,7.217386638402922e-05,-0.00010202490152868041,0.008026714843765603
4.42942942942943,0.9887181250000001,0.7267470833333335,-0.004035403333333333,17.758208333333332,0.03246284353315965,0.16508184051993732,0.022088674342973836,-0.0018379368557597214,7.839543308802051e-05,-0.00010800539464588737,0.008953456597168952
4.434434434434435,0.9887250000000001,0.7270420833333332,-0.00403427,17.758249999999997,0.03243501739565979,0.1648268496655671,0.02206867450918375,-0.0018398096844708333,8.463533315979143e-05,-0.00011398797780604501,0.008723604166675614
4.43943943943944,0.9887300000000004,0.7273374999999999,-0.004033106875,17.75827083333333,0.03240557776041686,0.16457165071560148,0.022048590053434895,-0.0018416517116380204,9.079851997786416e-05,-0.00011997365187431764,0.010067009982606123
4.444444444444445,0.9887366666666667,0.7276327083333333,-0.004031987916666666,17.758333333333333,0.03237730843016495,0.16431707640677315,0.02202850532904571,-0.0018435272538952262,9.711043862731597e-05,-0.00012595990888902538,0.009930555555513365
4.44944944944945,0.9887437499999998,0.7279277083333332,-0.0040308606249999995,17.758458333333337,0.032348126440581826,0.1640620854959552,0.022008397972681622,-0.0018453211126326832,0.00010333114493559078,-0.00013194531244435463,0.006949289930389568
4.454454454454455,0.9887497916666662,0.7282229166666667,-0.004029678958333334,17.75847916666667,0.032318050308159485,0.16380751168749277,0.02198835215211529,-0.0018471979357322036,0.00010960405313454984,-0.00013792239649537043,0.00808435373244265
4.45945945945946,0.9887564583333334,0.728518125,-0.004028556041666667,17.75854166666667,0.03228884154648404,0.16355252073621912,0.021968222114223036,-0.0018490555727342433,0.00011595617496106946,-0.0001439102248290392,0.008364539930425963
4.464464464464465,0.9887624999999999,0.7288141666666669,-0.004027410208333333,17.758583333333338,0.03225845213263867,0.16329732163368052,0.021948195192377184,-0.0018509309685220488,0.00012218751327326303,-0.0001498955640386821,0.007926326388712823
4.46946946946947,0.9887683333333332,0.7290991666666665,-0.0040218375,17.75866666666667,0.032229613499305754,0.16304778315645688,0.021926580906155575,-0.0018500674636145846,0.00012881194599635454,-0.00015575235673960148,0.007258222222162658
4.474474474474475,0.9887743749999999,0.7293508333333333,-0.004000985416666668,17.758729166666672,0.032198611915972286,0.16281315878236227,0.02189930077819502,-0.001839497118866319,0.0001367957881604166,-0.00016118955769958858,0.007121718315829639
4.47947947947948,0.9887816666666668,0.7296029166666665,-0.003980036875,17.75883333333334,0.03216604232482656,0.16257978430647363,0.021872020238515703,-0.0018291057792257813,0.00014462727180390884,-0.00016662181421016374,0.005921972222097338
4.484484484484485,0.9887875,0.7298545833333332,-0.003959074583333334,17.758979166666673,0.03213562052065988,0.16234536739511032,0.021844927506091103,-0.00181868439459566,0.00015248501048750014,-0.00017205546789288758,0.004075624565871294
4.48948948948949,0.9887929166666662,0.7301068749999998,-0.003938134375,17.759041666666672,0.032103326077734584,0.16211094943097776,0.021817771058092437,-0.0018082926848053391,0.00016035245459414347,-0.00017747871933022067,0.004147414930400828
4.494494494494495,0.9887989583333332,0.7303579166666664,-0.003917218958333332,17.759083333333336,0.03207252189566012,0.1618771553956324,0.021790490341491078,-0.0017978777057978319,0.0001682760489892382,-0.00018292298800852793,0.004542493055510022
4.4994994994995,0.9888058333333336,0.7306095833333331,-0.0038962800000000007,17.75910416666667,0.03204130340816014,0.16164315233549495,0.021763271415701675,-0.0017874875759833326,0.00017610407096536364,-0.00018835439421474156,0.005469197482568688
4.504504504504505,0.9888106250000002,0.7308612499999999,-0.0038753902500000006,17.7591875,0.03201016658177114,0.1614089396837435,0.021736052263069048,-0.001777122020980521,0.00018402154544609403,-0.0001937875048662362,0.00521767317712829
4.50950950950951,0.9888175000000001,0.7311131249999998,-0.0038544324791666665,17.759208333333333,0.0319773484527347,0.1611747266835969,0.021708874851635397,-0.0017667205750549614,0.00019190140541926973,-0.00019921411391917191,0.006977706597240285
4.514514514514515,0.9888241666666667,0.7313650000000002,-0.0038335117916666675,17.759270833333332,0.03194523677499983,0.16094113752067646,0.02168171854807221,-0.0017563486276543751,0.00019986811726353934,-0.00020465336841563874,0.007466134982735184
4.51951951951952,0.9888291666666666,0.7316166666666667,-0.003812528625000001,17.759375000000002,0.03191330305555573,0.16070713129215022,0.021654520080956235,-0.0017460314262229154,0.00020778920052430495,-0.0002100710425283362,0.006682942708266637
4.524524524524525,0.98883625,0.7318695833333334,-0.0037916251187499997,17.759416666666667,0.031879412991492884,0.1604733319122922,0.021627279144156224,-0.0017356823208509037,0.0002156172203852439,-0.00021550979156926696,0.007286326388964426
4.52952952952953,0.9888418749999994,0.7321197916666665,-0.003770702677083333,17.7594375,0.03184977731662342,0.1602399484679877,0.021600101147751804,-0.0017253314832834745,0.0002235915275054256,-0.00022094552602225826,0.008421350260391591
4.534534534534535,0.9888477083333331,0.7323720833333334,-0.0037497641666666658,17.75952083333333,0.03181571488732615,0.16000510593536107,0.021572818968167633,-0.001715033030249653,0.00023155658247109344,-0.0002263705291152298,0.007961437066171584
4.53953953953954,0.9888541666666669,0.7326243749999999,-0.0037288441041666664,17.759645833333334,0.03178235848919253,0.1597710957216468,0.02154570284747915,-0.0017047358437124616,0.00023943312721093736,-0.00023179442121896407,0.0060215412327124795
4.544544544544545,0.9888589583333339,0.7328758333333335,-0.0037079010833333333,17.759729166666663,0.031749887915971886,0.15953791813622287,0.02151846169811791,-0.0016944235078011796,0.0002473124887520835,-0.0002372347691373465,0.005769926649520585
4.54954954954955,0.9888660416666669,0.733126875,-0.0036869787291666668,17.759749999999997,0.03171790181940104,0.15930244785451733,0.021491262025392328,-0.0016841472644279036,0.00025532181142994817,-0.00024265593145443378,0.007529937500180495
4.554554554554555,0.9888724999999998,0.7333789583333332,-0.0036660819999999998,17.759854166666663,0.031684678473915096,0.15906843484276922,0.021464041976946582,-0.0016737822475087504,0.00026331986409396926,-0.0002480896190865731,0.006329978732765085
4.55955955955956,0.9888762499999998,0.7336158333333332,-0.0036458899999999993,17.759916666666662,0.03167155908263897,0.15875358248610794,0.02141737186507636,-0.0016427596610750009,0.0002721991562605916,-0.0002535746884162729,0.0057766597223576355
4.564564564564565,0.9888814583333335,0.7338502083333335,-0.0036257309791666668,17.759999999999994,0.03166137172912287,0.1584245624082001,0.021367940911313627,-0.0016085884405779203,0.0002812192423618915,-0.0002590713552713988,0.004691666666815308
4.56956956956957,0.9888856250000001,0.7340845833333335,-0.0036056691875,17.759999999999994,0.0316514911789928,0.15809699914971026,0.021318301636014173,-0.001574457795189557,0.00029025198200752656,-0.00026457377866054966,0.007191666666813035
4.574574574574575,0.9888889583333333,0.7343189583333335,-0.0035854738541666663,17.76010416666666,0.031640667432247915,0.15776839437724105,0.02126878729293629,-0.0015402994076102643,0.0002993492326048824,-0.0002700784236368121,0.004949989149508838
4.57957957957958,0.9888931249999998,0.7345531249999998,-0.003565394791666667,17.76014583333333,0.031631289886068004,0.15743916295997953,0.021219127377537488,-0.0015061760305891928,0.0003083389219770195,-0.00027557318172877074,0.005553312066126637
4.584584584584585,0.9888985416666664,0.7347872916666667,-0.0035452573749999994,17.76016666666666,0.0316205526718315,0.15711159781681167,0.021169571700214652,-0.001472043060162474,0.0003174081252997397,-0.00028107635614171947,0.007104972222521155
4.58958958958959,0.9889022916666664,0.7350222916666667,-0.003525227729166667,17.760249999999996,0.03160889741974848,0.15678278110279076,0.02111993188575246,-0.001437883410861037,0.00032642206035941824,-0.0002865789086208102,0.005811604166865436
4.594594594594595,0.9889072916666666,0.7352562500000001,-0.0035051031249999994,17.76029166666666,0.03159970516927091,0.1564552142520831,0.021070397344497303,-0.0014037485204492187,0.0003355047751317703,-0.00029207574019874717,0.006623248264133963
4.5995995995996,0.9889102083333334,0.7354908333333331,-0.0034850102083333334,17.760333333333328,0.03158823408263933,0.15612702137051446,0.021020799676999834,-0.0013696679793644105,0.000344564458495053,-0.00029757514850225006,0.007226555555746472
4.604604604604605,0.9889150000000003,0.7357247916666664,-0.003464892708333335,17.760354166666662,0.031578197593706836,0.1557975778518531,0.020971222961413453,-0.0013356094090141058,0.00035357483795361074,-0.00030307436026127645,0.00836154123282995
4.60960960960961,0.9889197916666667,0.7359593749999999,-0.003444779375,17.76039583333333,0.031566298349609445,0.15546959182839096,0.020921625231959864,-0.0013014687199954431,0.0003626091897141917,-0.00030857849025539346,0.008964843316107363
4.614614614614615,0.9889233333333336,0.7361931250000001,-0.0034247037499999995,17.7604375,0.03155634936940088,0.15514139640422478,0.02087204853377213,-0.0012673979565882803,0.0003716883036585911,-0.0003140787897503869,0.009151475260466668
4.61961961961962,0.9889285416666668,0.7364281250000001,-0.0034045845833333335,17.76052083333333,0.03154445004231754,0.15481299213714828,0.02082249263334061,-0.00123338086722526,0.00038071109233789053,-0.000319579921705638,0.008066395399396242
4.624624624624625,0.988931875,0.736661666666667,-0.003384483749999999,17.760604166666663,0.0315339638638884,0.1544843786030793,0.020772895105517216,-0.0011992670182520843,0.000389764262771181,-0.00032507591226428405,0.007189634982694315
4.62962962962963,0.9889364583333334,0.7368958333333335,-0.003364385208333333,17.760729166666664,0.031523280815972,0.15415659757883665,0.020723318242318323,-0.0011652210582508674,0.00039877500918619746,-0.00033058533503613354,0.004832801649399698
4.634634634634635,0.9889408333333329,0.7371304166666669,-0.0033442868749999997,17.760791666666666,0.031510623824825945,0.15382819074529774,0.02067369980509385,-0.0011311771307117185,0.0004078651085253895,-0.0003360838322716975,0.004904373263912021
4.63963963963964,0.9889449999999999,0.7373660416666669,-0.0033241716104166663,17.7608125,0.03149861226349804,0.1534989498831045,0.020624081358523862,-0.001097149362806354,0.00041689586318724003,-0.00034158226408956277,0.005831006510391035
4.644644644644645,0.9889495833333335,0.7375914583333332,-0.0032997393541666677,17.760875,0.031482173927040114,0.1531955700535279,0.020584724285760893,-0.0010688698126403175,0.000425039194756424,-0.000346489199822204,0.005069234375014275
4.64964964964965,0.98895375,0.7377758333333334,-0.0032505939583333337,17.760895833333333,0.03143369474930546,0.1530408919722514,0.02060379181894386,-0.0010735549168956588,0.00042773013134739506,-0.00034797406637568064,0.004954197482675227
4.654654654654655,0.9889579166666662,0.7379585416666666,-0.0032013787499999996,17.760895833333333,0.031386357447873214,0.152885376174099,0.020622796549307175,-0.0010782939563273438,0.00043048132497877515,-0.00034945247768542533,0.005579197482688869
4.65965965965966,0.9889627083333333,0.7381433333333335,-0.003152134166666667,17.760916666666663,0.031336502788888665,0.15273006405019532,0.020641946532531104,-0.0010830623457694431,0.00043316854762499944,-0.00035092839768188533,0.005880826389102367
4.664664664664665,0.9889670833333332,0.7383270833333334,-0.003102896041666667,17.760916666666663,0.031288326349826256,0.1525743303694879,0.020660992238605617,-0.0010879182323363704,0.0004358695085881067,-0.00035241036413158724,0.005672493055726591
4.66966966966967,0.9889704166666666,0.7385108333333336,-0.0030537114583333333,17.7609375,0.031239040715971944,0.15241796651299594,0.020680120757242185,-0.0010926624019800346,0.0004385371630850703,-0.00035389578045374786,0.005557454427105313
4.674674674674675,0.9889743750000001,0.7386950000000002,-0.0030045037500000013,17.7609375,0.03118928030833301,0.15226368129054962,0.020699166186856244,-0.0010974425398937488,0.00044122349188541275,-0.00035537105805290883,0.005974121093686335
4.67967967967968,0.9889789583333334,0.7388777083333334,-0.0029552979166666666,17.760958333333335,0.031141815461414812,0.15210751621422375,0.020718232290968006,-0.0011023255812243919,0.0004439915192609809,-0.00035685485412469744,0.005234081597166096
4.684684684684685,0.9889835416666669,0.7390620833333333,-0.002906109375,17.76097916666667,0.031092236978992993,0.15195176286163392,0.02073729818444102,-0.0011071277509179687,0.00044662642387144043,-0.0003583435254288444,0.005119041232546806
4.68968968968969,0.9889874999999999,0.739245833333333,-0.0028568679166666665,17.761,0.031043931232639377,0.1517960049723734,0.02075642615301283,-0.0011120143795538195,0.0004493290577526057,-0.00035982762324346076,0.005004000000042197
4.694694694694695,0.9889914583333331,0.7394297916666667,-0.002807685375,17.761,0.030993999862456656,0.15164107523616835,0.020775428963915165,-0.0011168959964315355,0.0004520240134191409,-0.0003613119132367333,0.005420666666680063
4.6996996996997,0.9889956249999997,0.7396139583333333,-0.0027584601250000007,17.761,0.03094494263849823,0.1514846825644054,0.020794577893132805,-0.001121807742210754,0.00045474603526345385,-0.00036279042734942206,0.005628999999998996
4.704704704704705,0.9890002083333335,0.739798125,-0.0027092760624999996,17.761,0.030895192579817654,0.15132953482321718,0.020813705364534623,-0.0011267246696884518,0.000457422379402122,-0.00036428243175320893,0.005837333333317929
4.70970970970971,0.9890035416666668,0.7399814583333333,-0.002660080416666667,17.761041666666667,0.030845566322873497,0.15117417397217683,0.020832728907644173,-0.0011316055014910591,0.00046014677271375,-0.0003657785097914324,0.004982248263843303
4.714714714714715,0.9890089583333332,0.7401652083333335,-0.0026108680833333334,17.761083333333332,0.030796714372872902,0.1510181833678514,0.020851876164866952,-0.0011365810520020648,0.0004627946585129246,-0.0003672676993048947,0.003293826388926391
4.71971971971972,0.9890127083333332,0.7403491666666667,-0.0025616182708333335,17.761104166666666,0.030746653082638797,0.15086281311183455,0.020870898888097112,-0.0011415764645370994,0.00046549142513524445,-0.0003687589380089563,0.0031787808159720043
4.724724724724725,0.9890166666666663,0.7405329166666665,-0.002512409791666666,17.761124999999996,0.030698290999826794,0.15070702113037207,0.020890046587960908,-0.0011465970157818587,0.0004680874788247388,-0.0003702535981964519,0.0032720677083943883
4.72972972972973,0.9890204166666666,0.7407168749999998,-0.002463187916666668,17.761187500000002,0.030648302756901225,0.15055080770528723,0.020909068243088868,-0.0011515709563289056,0.00047071642688437587,-0.0003717472467696508,0.0010519231769308135
4.734734734734735,0.9890252083333335,0.7409,-0.0024149820833333333,17.761208333333336,0.03060093999999991,0.15039291786153725,0.02092652738988463,-0.0011562624744583334,0.00047365459447916815,-0.00037345951473312107,0.0011452065971297998
4.73973973973974,0.9890306250000002,0.7410791666666666,-0.0023862679166666667,17.761208333333336,0.03058250206597224,0.15017305572542985,0.020911256870829766,-0.0011532508712899308,0.00048011912862630166,-0.00037959657617694595,0.0030202065971138836
4.744744744744745,0.989035,0.7412562499999997,-0.0023576058333333325,17.761208333333336,0.030568546835937904,0.1499531916947346,0.020896111442570395,-0.0011502973785052094,0.0004866823577364598,-0.0003857415229609485,0.005103539930473744
4.74974974974975,0.9890393749999999,0.7414339583333333,-0.0023289289583333325,17.761270833333338,0.030552560430164966,0.1497337427565737,0.020880799456677663,-0.001147311733745791,0.0004931872026852466,-0.00039188461763570533,0.004341718315799881
4.754754754754755,0.9890447916666667,0.7416125,-0.0023002381250000004,17.761312500000003,0.030535691510416685,0.1495147089045683,0.02086565279106118,-0.0011443611743567705,0.0004996306350303348,-0.0003980248088873283,0.005361610677027784
4.75975975975976,0.9890495833333331,0.7417897916666667,-0.0022715483333333323,17.761333333333337,0.030520821645789953,0.14929442340150265,0.020850340300012492,-0.001141393739222572,0.0005062523895669122,-0.0004041772561416247,0.007121555555499981
4.764764764764765,0.9890547916666667,0.741968125,-0.0022428522916666657,17.761416666666666,0.030503718150651005,0.14907434461359778,0.020835130691874707,-0.0011384969030001318,0.000512747167259609,-0.00041031647927820554,0.006452993055688694
4.76976976976977,0.9890595833333333,0.7421462499999999,-0.0022142272916666652,17.7614375,0.030486443610937664,0.14885509719750084,0.02081989950008561,-0.001135572935508596,0.0005191294243034133,-0.0004164636215065243,0.007171266927116449
4.774774774774775,0.9890641666666666,0.742324375,-0.0021854979166666677,17.761458333333334,0.030471188947525873,0.14863584859885626,0.02080464788017606,-0.0011326633332799465,0.0005256887698943087,-0.00042261375639909393,0.007681206597283108
4.77977977977978,0.9890683333333333,0.7425027083333336,-0.0021568712499999993,17.761520833333336,0.030453686450997774,0.1484153479064109,0.02078952137844319,-0.0011297250886820314,0.0005321556940669284,-0.00042875365597147525,0.007752687065931241
4.784784784784785,0.9890737500000002,0.7426806249999999,-0.002128153124999999,17.761625,0.030437780916276136,0.14819505429760987,0.020774247973244345,-0.0011268349861959656,0.0005386826897841156,-0.0004349082397198581,0.006135692708426177
4.78978978978979,0.9890787500000001,0.7428587499999999,-0.0020995029166666662,17.761645833333333,0.03042025254843761,0.14797580042083627,0.020758953656495212,-0.0011239444106203123,0.0005451212684549475,-0.0004410519546260579,0.0076872912327417
4.794794794794795,0.9890835416666661,0.74303625,-0.002070817291666666,17.761749999999996,0.030405047852604228,0.14775612838241123,0.02074370053823674,-0.001121042518498178,0.0005516333516210952,-0.0004472019106069695,0.006070270833561153
4.7997997997998,0.9890877083333333,0.7432150000000001,-0.002042185625,17.761791666666664,0.03038708877499985,0.14753770447787307,0.020728488890942656,-0.001118166635715625,0.0005580998344177075,-0.00045335296344806495,0.005215123264065369
4.804804804804805,0.9890931250000001,0.7433918750000003,-0.0020134543750000007,17.761833333333332,0.030372686850650643,0.14731740433481316,0.020713339255375964,-0.001115372731108462,0.0005644950048819025,-0.00045950661222934794,0.00644330555559236
4.80980980980981,0.9890975000000002,0.7435702083333332,-0.0019848031249999993,17.761874999999996,0.03035438694579007,0.14709751888988834,0.020697980954644223,-0.0011125012560097673,0.0005709276036001318,-0.0004656546226776999,0.0068381510418475955
4.814814814814815,0.9891031249999999,0.7437485416666666,-0.0019561210416666657,17.761937499999995,0.03033727343537329,0.1468776319238037,0.020682768685078613,-0.0011096961612702704,0.0005774443307192704,-0.00047180506161259204,0.0069095794272016064
4.81981981981982,0.9891081249999999,0.7439262499999999,-0.0019274931249999986,17.762041666666665,0.030321026227604242,0.1466573264369197,0.020667534529909333,-0.0011068313926179704,0.0005838876731893215,-0.00047795755009045094,0.00529249826394107
4.824824824824825,0.9891120833333336,0.7441047916666667,-0.0018987320833333333,17.762104166666663,0.03030305901870678,0.14643806148314242,0.020652279649236528,-0.0011040186295337674,0.0005903073224495219,-0.00048411368318480044,0.004322239149416873
4.82982982982983,0.9891179166666665,0.7442856249999997,-0.0018721960625000004,17.76214583333333,0.030286408418359723,0.14620836988190355,0.02062854846956213,-0.001113892737666316,0.0005946727114380227,-0.0004901770628715834,0.004717062066049493
4.834834834834835,0.9891197916666665,0.7444683333333332,-0.0018473295000000004,17.762229166666664,0.030271900663889184,0.14597054570705176,0.020598278490483506,-0.001133515519350833,0.0005976701320104172,-0.0004961840648944177,0.004673364149368808
4.83983983983984,0.9891243749999997,0.7446514583333336,-0.0018224627083333325,17.762249999999998,0.03025524726870621,0.14573334529634338,0.02056802856955773,-0.001153158923981467,0.0006004348737016483,-0.0005021834423846085,0.005183270833356346
4.844844844844845,0.9891277083333333,0.7448350000000001,-0.0017975771875000006,17.762249999999998,0.030239156108332832,0.1454951020495883,0.02053761179167017,-0.0011727963372151038,0.0006032379271232284,-0.0005081831522298248,0.007683270833297229
4.84984984984985,0.9891314583333335,0.7450189583333334,-0.0017727001874999996,17.762333333333327,0.03022112672391486,0.14525810753404528,0.020507299282510525,-0.0011924981903714451,0.0006061711414662757,-0.0005141893450221125,0.006806222222394354
4.854854854854855,0.9891358333333335,0.7452025,-0.0017478336249999995,17.762354166666665,0.03020490066041659,0.14501944507761938,0.020476923780515154,-0.0012121608880659382,0.0006089992628219277,-0.0005201895960976811,0.007732791232683667
4.85985985985986,0.9891387500000003,0.745385625,-0.001722942687500001,17.762437499999994,0.030188186710025988,0.14478182313516227,0.020446651627224983,-0.001231853558871965,0.0006117669814128517,-0.0005261918892333804,0.00643905859391225
4.864864864864865,0.9891422916666667,0.7455691666666665,-0.001698103187499999,17.76247916666666,0.030171201049305707,0.14454440811223127,0.020416401097047728,-0.0012515389549149485,0.0006146739291889949,-0.0005321918819073328,0.006417187066176666
4.86986986986987,0.98914625,0.7457510416666667,-0.0016732391666666655,17.76258333333333,0.030156008853081673,0.14430595027069112,0.020386065981926892,-0.0012712068360008686,0.0006174700672348754,-0.000538200521227177,0.005008326389031481
4.874874874874875,0.9891499999999996,0.7459349999999999,-0.0016483725000000003,17.762687500000002,0.030139309108333512,0.14406874120143456,0.020355647052533805,-0.0012909295925458333,0.0006202871228885437,-0.0005441982842072766,0.00359944401031953
4.87987987987988,0.989154375,0.7461197916666665,-0.0016235043750000005,17.76275,0.030120464816623338,0.143830905900211,0.020325374318968078,-0.0013106435247884115,0.0006230144930935329,-0.0005502082404813567,0.0040874374998907115
4.884884884884885,0.989157916666667,0.746301875,-0.0015986376249999999,17.76277083333333,0.03010455303815096,0.14359244435774393,0.020294997381458114,-0.0013303631805169536,0.0006259108467558607,-0.0005562159233309634,0.004597322482652544
4.88988988988989,0.9891610416666669,0.7464845833333335,-0.0015737275833333335,17.7628125,0.0300891001789928,0.14335481504816014,0.020264743939772963,-0.0013501810581752424,0.0006286674024061608,-0.0005622254317531476,0.004575423177129778
4.894894894894895,0.9891650000000002,0.7466683333333334,-0.001548877729166666,17.76289583333333,0.030070774997222327,0.14311718431111342,0.0202343455977066,-0.001369902276592675,0.0006315206207638878,-0.0005682296657986188,0.003489947482705702
4.8998998998999,0.98916875,0.7468520833333333,-0.0015240133208333344,17.76295833333333,0.03005321562065988,0.1428791357167313,0.020204071079072964,-0.001389649036724539,0.0006342679928871514,-0.0005742360587601369,0.003352914930701445
4.904904904904905,0.9891722916666668,0.7470345833333333,-0.0014991697291666655,17.762979166666664,0.030037039637326512,0.14264171082345653,0.020173797022554545,-0.0014093604264427012,0.0006370715003956627,-0.0005802445724289506,0.005112791232761538
4.90990990990991,0.9891758333333334,0.7472185416666667,-0.0014742240624999996,17.763041666666666,0.03001924265620637,0.14240428499674693,0.020143417854893188,-0.0014292150459288412,0.0006398075781535169,-0.0005862515385022775,0.004767414930597624
4.914914914914915,0.9891797916666669,0.7474018749999999,-0.0014493452708333335,17.7630625,0.030001062246484467,0.14216623273161927,0.020113122543270832,-0.001448957918723451,0.0006426354813020819,-0.0005922689376662344,0.005693954427101744
4.91991991991992,0.9891839583333333,0.7475849999999999,-0.0014245245833333336,17.76308333333333,0.02998458444166685,0.14192776239637808,0.02008274284292646,-0.0014687654247854166,0.0006453922080895827,-0.0005982771834001633,0.00787049305574783
4.924924924924925,0.9891860416666667,0.7477618750000001,-0.0014105485416666674,17.763125,0.02996134496315095,0.1417498853528116,0.020069642734324107,-0.0014573836818714838,0.0006520235356677097,-0.0005999342052368012,0.007015234375160162
4.92992992992993,0.9891895833333332,0.7479370833333333,-0.001401596666666667,17.76314583333333,0.029934494374826204,0.14160074386011734,0.020064647952783937,-0.0014316574187902777,0.0006603317132401905,-0.0005995789493843174,0.007525103732859861
4.934934934934935,0.9891931249999999,0.7481110416666664,-0.001392676041666665,17.763166666666663,0.0299086193364152,0.14145097712010962,0.020059529265641772,-0.0014059584257645414,0.0006687027076687502,-0.0005992421525180521,0.007826638889071091
4.93993993993994,0.9891956249999998,0.7482866666666669,-0.0013837510416666668,17.763249999999996,0.029880606155555656,0.14129996023305466,0.020054555777332648,-0.0013802050038680554,0.0006770061153624951,-0.0005988926443737687,0.005907770833516679
4.944944944944945,0.9891987499999998,0.7484608333333332,-0.001374776041666667,17.763354166666666,0.029855130965972254,0.1411501933241686,0.02004939524663024,-0.0013545358948741319,0.0006854285060046866,-0.0005985441117047558,0.003457082899387842
4.94994994994995,0.9892022916666664,0.7486362499999998,-0.0013658764583333342,17.763375,0.029826473519271368,0.1410000093815006,0.020044296413046513,-0.0013287756827700516,0.0006937254117135435,-0.0005982057555880444,0.0041752760417352874
4.954954954954955,0.9892043749999998,0.7488112500000002,-0.0013569202708333342,17.76339583333333,0.02980025354010396,0.14084982543404526,0.020039260902026915,-0.0013030787525136187,0.0007020793878864577,-0.00059786037602568,0.004476801649502704
4.95995995995996,0.9892079166666664,0.748985208333333,-0.001347909833333334,17.7634375,0.02977386603120713,0.14070005813908115,0.0200343086688673,-0.0012774046393329514,0.0007104323678589859,-0.0005975105624244839,0.0038298502606153306
4.964964964964965,0.9892110416666665,0.7491597916666667,-0.0013390162916666673,17.7634375,0.02974773154995647,0.1405494570353707,0.020029084652593055,-0.001251663458896727,0.000718732488203038,-0.0005971658555483824,0.005913183593975191
4.96996996996997,0.9892133333333334,0.7493349999999999,-0.0013300644166666664,17.76345833333333,0.029719974441667074,0.14039968926198085,0.020024090145277215,-0.0012259868053370834,0.000727096519995835,-0.0005968255728612,0.006214706597518216
4.974974974974975,0.9892162500000001,0.7495095833333334,-0.0013211583749999998,17.763499999999997,0.029692676158159514,0.14024950454054821,0.020018971020853506,-0.0012002443451697394,0.0007354540395005204,-0.0005964794274073733,0.005776083333557835
4.97997997997998,0.9892191666666665,0.7496845833333334,-0.0013121562708333352,17.763562499999995,0.029664692178992813,0.14009848657925422,0.020013955973290084,-0.0011746452144987573,0.0007437436360898425,-0.0005961354541202355,0.005013975260681036
4.984984984984985,0.9892220833333331,0.7498589583333332,-0.0013032377291666668,17.763562499999995,0.029638834273915116,0.13994871823808797,0.020008898908381565,-0.001148890243113052,0.0007520875702898009,-0.0005957933982216847,0.005222308594056813
4.98998998998999,0.9892256250000001,0.7500337499999999,-0.0012942939166666666,17.763604166666664,0.02961145719427094,0.13979853313659057,0.020003842167014188,-0.001123250525913646,0.0007603950750591187,-0.000595436891497912,0.004575343316219005
4.994994994994995,0.9892287500000002,0.7502085416666667,-0.0012853815916666672,17.763604166666664,0.029583394010373243,0.13964813946083046,0.019998680570923195,-0.001097549292297237,0.0007687532123809033,-0.0005950997821280373,0.006450343316203089
5.0,0.9892320833333335,0.7503839583333335,-0.0012764026041666662,17.763666666666662,0.02955495674266484,0.1394979541297255,0.01999362361667726,-0.0010718912114584414,0.0007770427666621942,-0.0005947529397599878,0.004854888889155973


==> figs/data/cyl_fk02_LO/cylinderPANS_finep1_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9933666666666667,1.1357166666666667,-0.005849310416666666,17.74822916666668,5.598638888892893e-05,9.445077598280817e-05,7.209039266589491e-07,-5.288442128472109e-05,5.4032688437494024e-08,-1.1390445444722637e-07,0.0055697808156196515
-1.995995995995996,0.9933472916666671,1.1360354166666669,-0.005806110416666665,17.748000000000015,6.51987456592451e-05,9.465408182947484e-05,7.332279358259883e-07,-5.248835025607485e-05,5.4829552174477284e-08,-1.1469352791045591e-07,0.001620999999374817
-1.991991991991992,0.9933289583333328,1.1363645833333336,-0.005762912500000001,17.74785416666668,4.428374565912385e-05,9.485217285067707e-05,7.455517051172649e-07,-5.206783815104015e-05,5.53093204405402e-08,-1.1549638495525269e-07,-0.00861918793481209
-1.987987987987988,0.9933102083333333,1.1366833333333333,-0.005719710416666667,17.74699999999999,6.141638888923495e-05,9.504845441614152e-05,7.578750271009995e-07,-5.1740081215276464e-05,5.568885588195026e-08,-1.1630535318964147e-07,0.01003266666680247
-1.983983983983984,0.9932916666666673,1.137008333333333,-0.005676508333333333,17.74699999999999,6.20499305565847e-05,9.52401698082639e-05,7.701995722786109e-07,-5.14023040972247e-05,5.6114821855896785e-08,-1.1712845801883516e-07,-0.0018423333331156755
-1.97997997997998,0.993275625,1.1373291666666667,-0.0056333145833333325,17.74664583333332,6.153331597213985e-05,9.542868347187065e-05,7.825224201223453e-07,-5.110035269965431e-05,5.638317319443456e-08,-1.1795976878493055e-07,-0.003438333766780488
-1.975975975975976,0.9932564583333335,1.1376437499999998,-0.005590110416666665,17.745999999999988,8.544808593802244e-05,9.561274886280815e-05,7.948466974565098e-07,-5.0883322669273943e-05,5.6627516015620016e-08,-1.188002115257379e-07,0.006150666667281257
-1.971971971971972,0.9932374999999993,1.1379791666666663,-0.0055469104166666686,17.745999999999988,5.549956597317163e-05,9.579261816280814e-05,8.071709431399527e-07,-5.0571089800345234e-05,5.684085690104909e-08,-1.196562297630078e-07,-0.0057243333329211055
-1.967967967967968,0.99321875,1.1383020833333337,-0.0055037125,17.74545833333333,4.9617078992092445e-05,9.597019038401044e-05,8.194934945254985e-07,-5.035842851562437e-05,5.67711303385431e-08,-1.205143232407814e-07,0.0005835399305738065
-1.9639639639639639,0.9931997916666672,1.138614583333333,-0.005460516666666666,17.745,8.183062066069446e-05,9.614296606638886e-05,8.318176829219442e-07,-5.020942413194642e-05,5.688788072916187e-08,-1.2138994218583326e-07,0.0024749999998334715
-1.95995995995996,0.9931814583333337,1.1389458333333335,-0.005417529166666667,17.745,6.488873263865713e-05,9.632600272831593e-05,8.441339254065936e-07,-5.001939532985923e-05,5.7014515557287407e-08,-1.2228955206795304e-07,-0.008983333333617338
-1.955955955955956,0.9931643750000001,1.1392791666666664,-0.005395916666666667,17.744270833333346,5.131373263966843e-05,9.77759583263889e-05,8.557004591314983e-07,-5.146122326389092e-05,5.6945024577266604e-08,-1.2410851197689227e-07,0.0050192599824754325
-1.951951951951952,0.9931460416666661,1.1396041666666668,-0.005374308333333334,17.744000000000018,6.692664930518788e-05,9.922597660493054e-05,8.672680049892499e-07,-5.294916371527403e-05,5.7315907204851175e-08,-1.2592594381482642e-07,4.733333298645448e-05
-1.947947947947948,0.9931277083333332,1.1399333333333332,-0.005352693749999999,17.743833333333352,7.074555555575124e-05,0.00010067491961871093,8.788346867644196e-07,-5.444847125000117e-05,5.768543555556308e-08,-1.2775056788781272e-07,-0.00716302777840383
-1.9439439439439439,0.9931085416666671,1.1402645833333336,-0.005331093749999999,17.74300000000002,6.959666232564388e-05,0.0001021229810953776,8.904017513624058e-07,-5.59259397786456e-05,5.783480034852751e-08,-1.2958205738577456e-07,0.01053433333254361
-1.93993993993994,0.9930891666666667,1.1405958333333335,-0.0053094895833333345,17.74300000000002,6.406164930528035e-05,0.00010357057036447475,9.019687860242352e-07,-5.74266374565955e-05,5.829668654948381e-08,-1.3142799638929027e-07,-0.0030073333341533726
-1.935935935935936,0.9930706250000002,1.1409270833333334,-0.00528788125,17.742666666666683,6.247384982627224e-05,0.00010501622855256507,9.135355791569328e-07,-5.894431842448037e-05,5.7840988059886637e-08,-1.332720090029713e-07,-0.005137111111935155
-1.931931931931932,0.9930539583333328,1.1412562500000003,-0.005266266666666665,17.741999999999987,6.333850260364926e-05,0.00010646206039555558,9.251002591826158e-07,-6.0496502500000104e-05,5.8137877877607863e-08,-1.3512574895472226e-07,0.006852666667498397
-1.927927927927928,0.9930362499999997,1.1415874999999993,-0.00524465625,17.741999999999987,5.9229843751174016e-05,0.00010790608081933593,9.366688647073898e-07,-6.204306653646418e-05,5.772571807292425e-08,-1.3697414508450503e-07,-0.005647333332547078
-1.9239239239239239,0.9930175000000002,1.14191875,-0.005223054166666667,17.74143749999999,5.490173177058466e-05,0.00010934949683873263,9.482347306006335e-07,-6.358818148437338e-05,5.733485656249985e-08,-1.3883552880118064e-07,0.00014543359429808334
-1.91991991991992,0.99299875,1.1422479166666666,-0.0052014374999999995,17.74099999999999,5.511353732656765e-05,0.00011079192293359373,9.598001471852437e-07,-6.518135195312559e-05,5.695626300782055e-08,-1.4069904656106757e-07,0.0029606666669792503
-1.915915915915916,0.9929793750000001,1.1425854166666671,-0.005175045833333333,17.74099999999999,6.314895399239795e-05,0.00011217181728956603,9.725230734388505e-07,-6.625351691839833e-05,5.634385403646206e-08,-1.4243642865338534e-07,-0.008914333333166269
-1.911911911911912,0.9929587499999993,1.142972916666667,-0.0051285958333333334,17.740062500000004,6.499509982615947e-05,0.00011329042144498263,9.900663233288552e-07,-6.504761197048681e-05,5.778588424912736e-08,-1.436056262173521e-07,0.00830749609343684
-1.907907907907908,0.9929381250000001,1.143352083333333,-0.005082139583333335,17.740000000000006,6.476353732720597e-05,0.00011440498225551649,1.0076266003762504e-06,-6.392303627170137e-05,5.8226232339414575e-08,-1.4478191874476137e-07,-0.0026000000004273716
-1.9039039039039038,0.9929175000000005,1.1437375,-0.005035689583333333,17.739541666666675,6.66144270831115e-05,0.00011551495542030817,1.0251764128015303e-06,-6.279923518229171e-05,5.965639968750907e-08,-1.459820239280035e-07,-0.001546876736199465
-1.8998998998999,0.9928966666666666,1.1441250000000003,-0.004989241666666666,17.739000000000008,6.131770833261996e-05,0.00011662059259159723,1.0427201291568195e-06,-6.170262812499848e-05,6.001666979165358e-08,-1.4719315559437492e-07,0.00371233333322607
-1.8958958958958958,0.9928758333333337,1.1445062500000003,-0.00494279375,17.738875000000007,7.419371093675409e-05,0.0001177219149449609,1.0602742051133438e-06,-6.066041066406149e-05,6.032409064844355e-08,-1.484158712933932e-07,-0.006436265625325177
-1.8918918918918919,0.9928549999999996,1.1448937500000003,-0.004896339583333333,17.738000000000024,6.83012109368164e-05,0.00011881835868468319,1.0778228119924153e-06,-5.962599649739567e-05,5.996677103515368e-08,-1.4965854155913826e-07,0.00981433333225823
-1.887887887887888,0.9928329166666664,1.1452770833333332,-0.00484988125,17.738000000000024,6.331905815981642e-05,0.00011991219352756505,1.0953751250875421e-06,-5.867339748697863e-05,6.054632153862263e-08,-1.5092209003258476e-07,-0.0033106666677440444
-1.8838838838838838,0.9928122916666666,1.1456604166666664,-0.004803435416666667,17.737520833333345,6.637634982720186e-05,0.00012100054986457904,1.1129277967348138e-06,-5.772751244357676e-05,6.080484768316237e-08,-1.521843997817769e-07,-0.0021453129341466592
-1.87987987987988,0.9927914583333329,1.1460479166666664,-0.0047569895833333336,17.73699999999999,6.375603732733381e-05,0.00012208417510405813,1.1304647938740182e-06,-5.6805748415801605e-05,6.10713081627606e-08,-1.5347956890972042e-07,0.003622666667183694
-1.8758758758758758,0.9927708333333332,1.1464291666666668,-0.004710533333333333,17.736791666666658,7.099914930508433e-05,0.00012316441738222225,1.1480290253323554e-06,-5.595511277777746e-05,6.047651601561721e-08,-1.5477401595416671e-07,-0.004195293402347033
-1.8718718718718719,0.9927506250000003,1.1468104166666666,-0.004664079166666666,17.735999999999994,7.586822482652522e-05,0.00012423990719373263,1.1655704914411332e-06,-5.5139594175347e-05,5.977491288193694e-08,-1.560935453459027e-07,0.00972066666685123
-1.867867867867868,0.992730208333334,1.1471979166666666,-0.004617629166666667,17.735999999999994,6.818999566027273e-05,0.00012531083421248263,1.1831202532516974e-06,-5.432585672743035e-05,5.9427371310758696e-08,-1.5742256706831605e-07,-0.004862666666554105
-1.8638638638638638,0.9927091666666668,1.1475812499999998,-0.004571179166666666,17.7355,6.769131510453441e-05,0.00012637786269289935,1.20066787490953e-06,-5.35671646093765e-05,5.908785057290997e-08,-1.5876958453545157e-07,-0.0015019166668253092
-1.85985985985986,0.992688333333334,1.1479666666666668,-0.004524727083333335,17.73500000000001,6.836555555511659e-05,0.0001274397614880165,1.2182258627453564e-06,-5.28370492361074e-05,5.846299465277416e-08,-1.6012986322757348e-07,0.002274999999940519
-1.8558558558558558,0.9926674999999996,1.148347916666667,-0.00447828125,17.73475000000001,6.997895399196707e-05,0.0001284983303792318,1.2357733827193598e-06,-5.2162556315103054e-05,5.783242833332864e-08,-1.6150473887500006e-07,-0.004482562500015774
-1.8518518518518519,0.9926456250000002,1.1487354166666668,-0.004431822916666666,17.734000000000012,5.694249565912912e-05,0.0001295529039686415,1.2533145872932233e-06,-5.1480971896699854e-05,5.7341541940094857e-08,-1.6289821254134107e-07,0.009410666666326506
-1.8478478478478477,0.9926245833333337,1.1491124999999995,-0.004385372916666667,17.734000000000012,7.379567708443169e-05,0.00013060267104843314,1.270872398255343e-06,-5.090483096354369e-05,5.4910323697929275e-08,-1.643052671351126e-07,-0.005381000000568292
-1.8438438438438438,0.9926033333333337,1.1495062500000002,-0.004338916666666668,17.733479166666665,5.204787760382246e-05,0.00013164755215972217,1.2884114254196208e-06,-5.02881734374969e-05,5.4178573151047506e-08,-1.6572526682048622e-07,-0.0008666879342058564
-1.83983983983984,0.9925829166666658,1.149885416666667,-0.004292464583333333,17.73299999999998,5.9361870659024873e-05,0.0001326889144674957,1.3059691589561655e-06,-4.975757406683757e-05,5.299410056423527e-08,-1.6716670895589392e-07,0.00133600000037859
-1.8358358358358358,0.992561666666666,1.1502708333333331,-0.004251966666666667,17.732708333333314,4.992664930614232e-05,0.00013382327946555555,1.3234598293964597e-06,-4.992842569444527e-05,5.1945264210082975e-08,-1.690932566304303e-07,-0.002903168401815037
-1.8318318318318318,0.9925399999999999,1.1506604166666665,-0.0042315458333333335,17.73199999999998,4.9355516493987395e-05,0.00013529047819373267,1.3407826504984244e-06,-5.2419374939236506e-05,5.258526838280517e-08,-1.726025965724842e-07,0.007426000000862132
-1.8278278278278277,0.9925177083333329,1.15105,-0.004211116666666666,17.731916666666645,4.8480833333641726e-05,0.00013675691308638895,1.3580970519257263e-06,-5.493582750000156e-05,5.156583547916263e-08,-1.7612231513945143e-07,-0.005035340277004252
-1.8238238238238238,0.9924939583333323,1.1514375000000001,-0.004190689583333332,17.73131249999999,4.7933593749327486e-05,0.00013822062081614154,1.3753884477398597e-06,-5.747036289062597e-05,5.227336171875123e-08,-1.796552328756337e-07,0.00118202734387296
-1.8198198198198199,0.9924714583333327,1.1518166666666667,-0.004170264583333333,17.730999999999998,7.044972222192136e-05,0.00013968618497166237,1.3927068368838993e-06,-6.005099850694452e-05,5.2044200590276e-08,-1.8319183950577697e-07,-0.0027360000000840046
-1.8158158158158157,0.9924479166666668,1.1522166666666664,-0.00414233125,17.730520833333333,6.550305555652614e-05,0.0001402610918152734,1.4132595578438596e-06,-6.162647822916846e-05,5.333977006944488e-08,-1.8610682491690124e-07,-0.001577354600669878
-1.8118118118118118,0.992421666666667,1.152629166666667,-0.004106802083333336,17.73000000000001,5.017081597169515e-05,0.0001399337599816623,1.4370715234173629e-06,-6.221763702256473e-05,5.501731313366595e-08,-1.8837436244138456e-07,0.00022499999982983354
-1.8078078078078077,0.9923972916666672,1.1530374999999997,-0.004071270833333332,17.72962500000001,6.702359375054812e-05,0.00013960537880164928,1.4608854211570092e-06,-6.285955651041952e-05,5.6554668046862e-08,-1.9066532312894978e-07,-0.003144307291961468
-1.8038038038038038,0.9923714583333338,1.15345,-0.004035739583333334,17.72900000000001,5.309749999971025e-05,0.00013927280601551653,1.4847033412761161e-06,-6.352826093749923e-05,5.7914583437506886e-08,-1.9296761641707889e-07,0.0036006666661592135
-1.7997997997997999,0.9923466666666668,1.1538562499999998,-0.004000202083333332,17.728708333333348,6.992100260427847e-05,0.00013893859162582902,1.5085231935170403e-06,-6.423765821614736e-05,5.972626912762916e-08,-1.9530606333259133e-07,-0.0029325017367796136
-1.7957957957957957,0.9923210416666661,1.1542645833333334,-0.003964681250000001,17.727999999999984,6.702166232663842e-05,0.00013860192758589844,1.532349160453318e-06,-6.495884891927033e-05,6.080118283420015e-08,-1.9766184256738295e-07,0.004682666667633839
-1.7917917917917918,0.9922960416666663,1.1546729166666665,-0.00392915,17.727749999999983,7.837218316031347e-05,0.00013826323861083334,1.5561645635022506e-06,-6.572732614583323e-05,6.186673506508212e-08,-2.0003110168531254e-07,-0.0014533958324705054
-1.7877877877877877,0.9922710416666662,1.15508125,-0.0038936124999999996,17.726999999999986,8.105589843721006e-05,0.0001379212400331771,1.5799797777500266e-06,-6.650703981770853e-05,6.1652059999994e-08,-2.0241300731833348e-07,0.008471000000611184
-1.7837837837837838,0.9922452083333333,1.1554895833333336,-0.003854425,17.72689583333332,7.090614149207752e-05,0.00013820944958604166,1.604324297855027e-06,-6.707914609375022e-05,6.299512539063981e-08,-2.0485998817072918e-07,-0.0038775525169967295
-1.7797797797797799,0.9922208333333341,1.1558791666666668,-0.003805041666666667,17.726270833333327,8.085206597208128e-05,0.00014025290791493055,1.6301838623977758e-06,-6.712119253472065e-05,6.107801860241727e-08,-2.0742332487612824e-07,0.001822343316007391
-1.7757757757757757,0.9921962499999997,1.1562750000000002,-0.003755691666666666,17.726,7.604104166647474e-05,0.00014229186343826388,1.6560391723782005e-06,-6.71355347916661e-05,6.131532973958234e-08,-2.1002766856463539e-07,-0.0046176666670021405
-1.7717717717717718,0.992171250000001,1.1566729166666667,-0.0037063104166666677,17.72545833333334,7.026384982622425e-05,0.0001443255547619748,1.6818943436781135e-06,-6.720278694878276e-05,6.039664477734203e-08,-2.126490098581083e-07,-0.00041479340279693133
-1.7677677677677677,0.9921470833333332,1.1570666666666662,-0.0036569500000000013,17.725000000000012,7.381222222280215e-05,0.0001463544250308333,1.7077431859720652e-06,-6.732546999999988e-05,6.100471302445678e-08,-2.1530601972065002e-07,-0.0004166666669220831
-1.7637637637637638,0.9921214583333332,1.1574583333333337,-0.0036075708333333325,17.72460416666668,7.35399305547002e-05,0.00014837918268248264,1.7335960289721569e-06,-6.749124253472173e-05,6.01362766145719e-08,-2.1797721152006766e-07,-0.0018011983511883045
-1.7597597597597598,0.9920975,1.1578416666666669,-0.00355820625,17.724000000000014,9.43415972216588e-05,0.0001503989599491276,1.7594508198459183e-06,-6.772929515624915e-05,5.8694101489539785e-08,-2.2067768451171087e-07,0.002740666665943081
-1.7557557557557557,0.9920722916666666,1.1582395833333334,-0.0035088333333333326,17.723729166666683,7.690093315915192e-05,0.00015241267197222221,1.785299254819931e-06,-6.794700868055503e-05,5.68180304253304e-08,-2.233947459326393e-07,-0.0026589066848714538
-1.7517517517517518,0.9920474999999996,1.1586312500000002,-0.0034594729166666665,17.72299999999999,8.82098567702716e-05,0.00015442204713884982,1.8111558663976239e-06,-6.820907022135267e-05,5.393086015623031e-08,-2.2613727386814264e-07,0.007354333334035346
-1.7477477477477477,0.9920229166666658,1.1590312500000002,-0.0034100979166666666,17.722791666666655,6.947819010361123e-05,0.00015642748219874564,1.8370061538255456e-06,-6.851703235676975e-05,5.205809062500794e-08,-2.2890892791951411e-07,-0.001719460068841272
-1.7437437437437437,0.991998333333333,1.1594208333333336,-0.003360725,17.722229166666654,7.874789930495396e-05,0.00015842656914104167,1.8628521478487704e-06,-6.889083656249967e-05,5.061081611978173e-08,-2.3170521187046878e-07,0.003218364149745412
-1.7397397397397398,0.9919735416666673,1.159814583333333,-0.0033113520833333338,17.72199999999999,7.388228732674307e-05,0.00016042265571353733,1.8887084078638657e-06,-6.928722986545123e-05,4.8566363216152544e-08,-2.3452574938157583e-07,-0.006158999999797743
-1.7357357357357357,0.9919491666666671,1.16020625,-0.0032619854166666667,17.721437499999993,7.770746093749281e-05,0.00016241195114145398,1.914556229061555e-06,-6.972204884114416e-05,4.721097576822908e-08,-2.373747399691798e-07,-0.0005970664061578645
-1.7317317317317318,0.9919245833333331,1.1605958333333333,-0.003212618750000002,17.721,8.814498263909343e-05,0.00016439720576714848,1.940410170331421e-06,-7.019806466145593e-05,4.4094707664953575e-08,-2.402409162598828e-07,-0.001757666666321711
-1.7277277277277276,0.9918995833333338,1.1609958333333337,-0.0031632500000000007,17.720562500000003,7.409164930471945e-05,0.00016637801610416662,1.9662556690666667e-06,-7.067576354166443e-05,4.183691666666389e-08,-2.431317633333334e-07,-0.002293649739385728
-1.7237237237237237,0.9918752083333331,1.1613874999999994,-0.0031138770833333343,17.720000000000017,7.490817708499797e-05,0.00016835272784322477,1.9921093395213395e-06,-7.12404122135417e-05,3.747389200523362e-08,-2.460493691089541e-07,0.002849999999511965
-1.7197197197197198,0.9918489583333329,1.1617979166666663,-0.003059133333333332,17.719645833333352,6.1017495661230825e-05,0.00016981336991555554,2.0221778391457812e-06,-7.119484986111346e-05,3.6510414800344776e-08,-2.487194562402775e-07,-0.0027234587682301026
-1.7157157157157157,0.9918212499999992,1.1622312499999998,-0.00299713125,17.71900000000002,6.643819010454521e-05,0.00017058157927027348,2.057904256383285e-06,-7.034665089843822e-05,3.7424101210939924e-08,-2.5105852798891915e-07,0.004122333332418293
-1.7117117117117118,0.9917937500000004,1.1626687500000001,-0.002935145833333333,17.718687500000016,5.762777343720771e-05,0.00017134012727039927,2.0936512833017847e-06,-6.954141289062512e-05,3.859873393228459e-08,-2.53420349854427e-07,-0.0018867226568772821
-1.7077077077077076,0.9917658333333333,1.163102083333333,-0.0028731541666666654,17.717999999999986,6.22937456606909e-05,0.00017209248513456597,2.129387646688763e-06,-6.880756967882163e-05,3.859232332898774e-08,-2.5582645933884516e-07,0.004351000000667682
-1.7037037037037037,0.9917383333333333,1.1635312500000003,-0.002811158333333333,17.71770833333332,7.003027343688295e-05,0.0001728371804915972,2.165119601826464e-06,-6.81294304687493e-05,3.7433597200482174e-08,-2.582899749201213e-07,-0.003855251735615184
-1.6996996996996998,0.9917102083333328,1.1639624999999996,-0.0027491708333333346,17.716999999999988,8.296526041728924e-05,0.00017357455972914933,2.20085968823465e-06,-6.75099105729173e-05,3.79673378125264e-08,-2.6078712239163207e-07,0.0056193333335272655
-1.6956956956956957,0.9916827083333333,1.1643999999999997,-0.00268718125,17.716708333333326,6.639000000063788e-05,0.0001743028069296484,2.2365953312985994e-06,-6.69190691666671e-05,3.6922126666678905e-08,-2.633262430855209e-07,-0.0013375017360885977
-1.6916916916916918,0.991655416666667,1.16483125,-0.00262520625,17.716000000000005,7.649235677043009e-05,0.00017502495881162756,2.2723307728421846e-06,-6.637772230468726e-05,3.57738248307128e-08,-2.6591002008446644e-07,0.005427333333443585
-1.6876876876876876,0.9916279166666669,1.1652562499999997,-0.0025632104166666662,17.715729166666673,9.870516927135142e-05,0.00017573682735989147,2.3080638835542326e-06,-6.59342919140651e-05,3.45744417187409e-08,-2.685222093309197e-07,-0.003726573350718354
-1.6836836836836837,0.9915999999999997,1.1656958333333332,-0.002501220833333333,17.715000000000007,8.030748263965215e-05,0.000176444311009566,2.3438009627144365e-06,-6.549562967013943e-05,3.288836354165339e-08,-2.7119383957395824e-07,0.006691666666426954
-1.6796796796796798,0.9915712500000002,1.1661291666666662,-0.0024392312500000008,17.71472916666667,8.234998263989546e-05,0.00017714244257569002,2.3795378224944276e-06,-6.513087846354154e-05,3.116412401912738e-08,-2.7390404403735663e-07,-0.0007961150176356568
-1.6756756756756757,0.991544583333333,1.1665583333333334,-0.002392977083333334,17.713999999999974,7.707159722225576e-05,0.00017894824401197483,2.4138301116525996e-06,-6.66963919618048e-05,2.9902194149339996e-08,-2.7852402397205323e-07,0.00670400000075233
-1.6716716716716717,0.991517083333334,1.166983333333333,-0.0023517812499999993,17.713749999999976,7.489972222241015e-05,0.00018110870828548175,2.447655340676386e-06,-6.890422760416886e-05,2.8583664722246424e-08,-2.837938856661459e-07,-0.0029807291655856716
-1.6676676676676676,0.9914893749999992,1.1674124999999995,-0.002310591666666667,17.71299999999999,7.305484375108584e-05,0.00018326554114993056,2.4814824236035243e-06,-7.113848927083489e-05,2.7751662473981175e-08,-2.8910144270543387e-07,0.008381000000554195
-1.6636636636636637,0.9914612500000007,1.1678291666666663,-0.0022693979166666677,17.712791666666657,9.795414930646729e-05,0.00018541879142916227,2.515305095418767e-06,-7.343092214409609e-05,2.6009162239593682e-08,-2.9441370003216155e-07,-0.0019469600691763844
-1.6596596596596598,0.9914333333333333,1.1682666666666663,-0.002228202083333333,17.71206249999999,6.757888888953012e-05,0.00018756949047582893,2.5491253994796762e-06,-7.572202944444544e-05,2.339589777780696e-08,-2.99764236021623e-07,0.0053419960938185795
-1.6556556556556556,0.9914064583333334,1.168689583333333,-0.0021870104166666665,17.71181249999999,7.090780816065845e-05,0.00018971594377072484,2.5829496182462076e-06,-7.806787406684128e-05,2.0916031914082706e-08,-3.0515014374954416e-07,-0.0035103684895148035
-1.6516516516516517,0.991378333333333,1.1691104166666662,-0.0021458270833333336,17.711125000000006,8.5000308161165e-05,0.00019185980112843324,2.616777790942983e-06,-8.044120450954916e-05,1.8525980329880075e-08,-3.105621852076909e-07,0.005426234374908745
-1.6476476476476476,0.9913506249999995,1.1695541666666667,-0.002102004166666667,17.71081250000001,7.221789930533795e-05,0.0001935859534833159,2.6520734691999987e-06,-8.267560185763832e-05,1.6145254479188334e-08,-3.160087670032293e-07,-0.0018377434898297906
-1.6436436436436437,0.9913206250000006,1.1700333333333333,-0.0020480125,17.71000000000001,8.658222222224232e-05,0.00019371210313317707,2.693102495691966e-06,-8.426544125000055e-05,1.8408655902762906e-08,-3.2152125656106805e-07,0.007774999999412557
-1.6396396396396398,0.9912906249999996,1.17051875,-0.0019940187500000002,17.709729166666673,9.002256510481921e-05,0.0001938320142246484,2.7341312158191555e-06,-8.589074860677025e-05,2.1164519973977398e-08,-3.270835957762243e-07,-0.0024238233511937324
-1.6356356356356356,0.9912602083333328,1.1709999999999996,-0.001940035416666667,17.70899999999998,9.441666666853976e-05,0.00019394584591541226,2.7751553381053062e-06,-8.757061041666679e-05,2.26396666666684e-08,-3.3268039229201427e-07,0.0038190000009876712
-1.6316316316316315,0.9912302083333339,1.1714916666666664,-0.0018860458333333334,17.708666666666648,6.977493055559947e-05,0.00019405387278123264,2.816185343711415e-06,-8.92880232986116e-05,2.277116840283832e-08,-3.3833585435503507e-07,-0.003958444443583176
-1.6276276276276276,0.9911997916666663,1.1719708333333336,-0.00183205625,17.70799999999998,9.061581597169521e-05,0.00019415627823016925,2.8572066489242505e-06,-9.109184330729093e-05,2.4209242274276024e-08,-3.4403847991966183e-07,6.933333395409136e-05
-1.6236236236236237,0.9911691666666661,1.1724479166666668,-0.0017780645833333332,17.70754166666665,9.713270399336338e-05,0.00019425265300416228,2.8982171671166396e-06,-9.29452169053822e-05,2.419782118052321e-08,-3.4978045230173606e-07,-0.0016152100689623694
-1.6196196196196198,0.9911391666666671,1.1729312500000002,-0.0017240791666666667,17.706999999999997,9.269944010448228e-05,0.0001943429676937326,2.9392522969660586e-06,-9.482158460937407e-05,2.4690796744783385e-08,-3.55583689490365e-07,-0.0013906666664524892
-1.6156156156156156,0.9911089583333329,1.1734083333333332,-0.0016598500000000003,17.706458333333334,9.82999305554344e-05,0.00019635052297749999,2.9842795612438737e-06,-9.503901124999908e-05,2.394317951389058e-08,-3.604852255854167e-07,-0.001166710069128385
-1.6116116116116115,0.991079166666666,1.1738833333333332,-0.0015875416666666666,17.70600000000001,7.916972222243857e-05,0.00019986512812326387,3.0324655440747915e-06,-9.395296319444414e-05,2.3862327430588485e-08,-3.647055910512161e-07,-0.002227666667010908
-1.6076076076076076,0.9910497916666667,1.1743520833333334,-0.0015152250000000003,17.705416666666675,9.093437065943455e-05,0.00020336825986604166,3.080653097315132e-06,-9.295694786458234e-05,1.981454836372362e-08,-3.689859804157813e-07,-0.0007376736115816129
-1.6036036036036037,0.9910199999999998,1.1748250000000005,-0.001442917916666667,17.704875000000012,8.413604166590538e-05,0.00020686236288576239,3.1288300463156082e-06,-9.20010418854159e-05,1.7551004739546356e-08,-3.733329820357295e-07,-0.0007237656257643721
-1.5995995995995997,0.9909897916666663,1.1752916666666662,-0.0013706147916666665,17.704312499999997,8.74149305565286e-05,0.0002103451650928645,3.177019167253689e-06,-9.112994047743087e-05,1.6345813281277847e-08,-3.77729808484556e-07,-0.0003894309892302772
-1.5955955955955956,0.9909595833333332,1.1757604166666669,-0.0012982997916666666,17.703833333333318,8.744259982629288e-05,0.000213817959317625,3.225203729991607e-06,-9.033341265841997e-05,1.2820731792524719e-08,-3.8218949101297847e-07,-0.0027980277770893736
-1.5915915915915915,0.9909293749999996,1.1762374999999998,-0.0012259910416666667,17.70318749999998,6.534359375076626e-05,0.00021727986263241967,3.273387939519947e-06,-8.958127879427047e-05,8.713541744818421e-09,-3.8671047250634906e-07,0.0019440065109961324
-1.5875875875875876,0.9908985416666668,1.1767020833333335,-0.0011536818749999997,17.702770833333314,7.012374565906754e-05,0.00022073089313129652,3.3215656180750832e-06,-8.892909251692724e-05,6.341406506072441e-09,-3.9129212446491747e-07,-0.0020535108502031107
-1.5835835835835836,0.9908687499999997,1.1771645833333342,-0.0010813693749999996,17.7020625,8.562707899084643e-05,0.0002241725152748121,3.369759604845682e-06,-8.833839524869757e-05,2.7764184634752583e-09,-3.9593336712912325e-07,0.00427491276047931
-1.5795795795795795,0.9908385416666673,1.1776541666666667,-0.001008796875,17.701708333333332,5.98303993053495e-05,0.00022744441219832358,3.4193252443820196e-06,-8.771157350260443e-05,-1.953944513899072e-09,-4.0064611229192663e-07,-0.0015195850692180102
-1.5755755755755756,0.990805416666667,1.1781770833333332,-0.0009339735416666665,17.70100000000001,8.626030816016872e-05,0.00022935206842346657,3.4806453450146607e-06,-8.647023510199685e-05,3.780681423626992e-09,-4.055612946494624e-07,0.0031406666662974203
-1.5715715715715715,0.9907729166666669,1.1787062499999996,-0.0008591435416666662,17.700562500000014,9.532621093844007e-05,0.0002312483307081459,3.5419837326854114e-06,-8.530526279036557e-05,8.847398684910855e-09,-4.105434108740399e-07,-0.00199614974025053
-1.5675675675675675,0.9907385416666664,1.179245833333333,-0.0007843125000000003,17.700000000000014,7.926456597262543e-05,0.0002331344372356771,3.603298623947503e-06,-8.42369190104165e-05,1.3316213489584822e-08,-4.1561318054348974e-07,-0.0027083333337714066
-1.5635635635635636,0.9907050000000001,1.1797749999999996,-0.0007094820833333334,17.69941666666667,8.928270833341578e-05,0.00023500913517342893,3.6646233718276137e-06,-8.323306680208355e-05,1.7610972390583028e-08,-4.20749936184572e-07,-0.0022670069442938257
-1.5595595595595595,0.9906718749999999,1.180304166666667,-0.0006346543749999998,17.69881249999999,0.00010082414930479011,0.00023687179715762668,3.7259474942005235e-06,-8.231667179427063e-05,2.0382669583300314e-08,-4.2597367550456264e-07,-0.0017139101558427683
-1.5555555555555556,0.9906374999999997,1.1808437500000004,-0.0005598249791666667,17.69814583333332,7.47047526037381e-05,0.00023872305432603446,3.7872648194384968e-06,-8.147479725716122e-05,2.259975227864372e-08,-4.31277007951607e-07,0.0016757287328346138
-1.5515515515515514,0.9906047916666659,1.1813729166666667,-0.0004849953750000001,17.69770833333332,9.136509982665686e-05,0.0002405645711528953,3.848590041668908e-06,-8.071593259973938e-05,2.5610743802056263e-08,-4.366644894679697e-07,-0.003255251735879483
-1.5475475475475475,0.9905712500000003,1.1819000000000004,-0.00041016607541666646,17.697,0.00010613999999886659,0.00024239343045724391,3.909904157827138e-06,-8.003607796504183e-05,2.7768410208317952e-08,-4.421368923537605e-07,0.0011910000001762455
-1.5435435435435436,0.9905375,1.1824354166666666,-0.00033533720833333323,17.696541666666672,8.398541232601531e-05,0.00024421254895670713,3.971219791176429e-06,-7.94405750072049e-05,2.7197044162255305e-08,-4.4767353863481494e-07,-0.002586960069606903
-1.5395395395395395,0.9905041666666664,1.1829666666666667,-0.00026050745833333335,17.69587500000002,9.611555555544271e-05,0.0002460194275308194,4.032553715631295e-06,-7.891824162361113e-05,2.8943973055532333e-08,-4.532901438176854e-07,0.0005913177075171916
-1.5355355355355356,0.9904710416666669,1.1834958333333334,-0.00018567914583333337,17.69539583333335,0.00010011248263919192,0.0002478146899214692,4.093870291861017e-06,-7.847732956935767e-05,2.8260006067647636e-08,-4.5899646751335323e-07,-0.0028670316847296817
-1.5315315315315314,0.9904377083333333,1.184029166666667,-0.0001108485770833334,17.69477083333335,8.951581597194114e-05,0.00024960000425962536,4.155184258168666e-06,-7.81170333165016e-05,2.7794428194484358e-08,-4.6477590878605736e-07,-0.0015815108510537357
-1.5275275275275275,0.9904041666666661,1.1845541666666664,-3.9990695833333364e-05,17.693999999999985,0.00010017623264024778,0.0002519034007442468,4.21610210836751e-06,-7.8166869081059e-05,2.6255197795142934e-08,-4.711161383962613e-07,0.004864000000566193
-1.5235235235235236,0.9903720833333338,1.1850791666666665,2.0459583333333336e-05,17.693666666666658,7.278539930588579e-05,0.0002555843730721165,4.27595149072966e-06,-7.915344888368053e-05,2.4834379513904677e-08,-4.787694894902432e-07,-0.0033401111109583326
-1.5195195195195195,0.9903381250000002,1.1855958333333334,8.091079166666665e-05,17.69299999999999,8.335331597209006e-05,0.0002592582451104586,4.33579403360811e-06,-8.020318497170133e-05,2.3081439062534693e-08,-4.864812902733387e-07,0.0004593333335378702
-1.5155155155155156,0.9903056250000001,1.186114583333333,0.00014136139583333335,17.69254166666666,8.21952039935514e-05,0.0002629248086224347,4.395650621417583e-06,-8.131422978493927e-05,1.9489032335061253e-08,-4.942661897264322e-07,-0.0029056267355827003
-1.5115115115115114,0.9902737500000001,1.1866375000000005,0.00020181295,17.691854166666673,6.436026041578558e-05,0.00026658427153321225,4.45548801573225e-06,-8.24907811222918e-05,1.7471580729181942e-08,-5.0211148322351e-07,0.0016294787325250581
-1.5075075075075075,0.9902406250000002,1.1871499999999997,0.00026226318749999995,17.691437500000003,8.112750000099922e-05,0.0002702374680204824,4.515335235752895e-06,-8.372663887395819e-05,1.3163292708342708e-08,-5.100145950434931e-07,-0.0032108164064652556
-1.5035035035035036,0.9902062499999996,1.1876770833333332,0.00031896252083333333,17.69077083333334,7.314572482619575e-05,0.0002733395129103037,4.576931468536232e-06,-8.574701810264753e-05,1.1374092447947494e-08,-5.190745450110447e-07,-0.001081010851123665
-1.4994994994994995,0.9901704166666666,1.1882354166666664,0.0003616936875,17.69008333333335,6.117791232651548e-05,0.00027441459434308934,4.6449987733857796e-06,-9.051300572226556e-05,1.8500195616404384e-08,-5.322580759866138e-07,0.0015766597217634626
-1.4954954954954955,0.9901349999999992,1.18878125,0.00040442678541666665,17.689645833333348,8.038964843759544e-05,0.0002754866473085709,4.713069415182248e-06,-9.532812533444003e-05,2.4576230468788805e-08,-5.454972903985706e-07,-0.003986375434408274
-1.4914914914914914,0.9900970833333332,1.189335416666667,0.0004670462916666666,17.68885416666666,8.126666232577406e-05,0.00027717936776144045,4.79207382547655e-06,-9.632846881866332e-05,3.19661612413301e-08,-5.550341255208292e-07,0.002771603732753647
-1.4874874874874875,0.9900587499999999,1.1898937500000002,0.0005423257541666667,17.688416666666658,7.369704427073742e-05,0.00027926025777636756,4.878045364728325e-06,-9.495665034695336e-05,3.810557968749823e-08,-5.622540945592046e-07,-0.004042506944188062
-1.4834834834834836,0.990020625,1.1904458333333332,0.0006176052562500001,17.68770833333333,8.246789930677068e-05,0.00028132856374745227,4.964014112414948e-06,-9.365976019757812e-05,4.550449939235259e-08,-5.695836982846107e-07,-0.0016927517357316901
-1.4794794794794794,0.9899829166666668,1.1910041666666669,0.0006928801666666666,17.68700000000001,9.032498263850108e-05,0.00028338616707463993,5.049988143932333e-06,-9.245026133402766e-05,5.171441250002054e-08,-5.770136496635e-07,0.00023933333307013527
-1.4754754754754755,0.989944583333333,1.1915562500000003,0.000768165125,17.68650000000001,9.370308593670273e-05,0.0002854328390074005,5.1359530949056425e-06,-9.132806822578137e-05,5.796149752605712e-08,-5.845308447832588e-07,-0.003532250000489512
-1.4714714714714714,0.9899060416666671,1.1921083333333329,0.0008434464583333334,17.68575000000001,9.647159722292464e-05,0.00028746776473859153,5.221925380045695e-06,-9.028751003298577e-05,6.274887447919311e-08,-5.921588351730582e-07,0.0011219374997040177
-1.4674674674674675,0.9898679166666668,1.1926604166666672,0.0009187266666666666,17.685041666666645,9.86305164916157e-05,0.0002894911496452889,5.3078885131839575e-06,-8.932455406944484e-05,6.650309314237715e-08,-5.99890110816389e-07,0.0034679149316048097
-1.4634634634634636,0.9898295833333334,1.1932166666666666,0.0009940064583333333,17.684583333333315,0.00010065305555517767,0.00029150340949412495,5.393852721426638e-06,-8.844861452430501e-05,6.829861944438484e-08,-6.077117091249655e-07,-0.004071006943888733
-1.4594594594594594,0.9897910416666672,1.19376875,0.0010692841666666666,17.68379166666666,0.00010575485677088992,0.00029350496470424925,5.4798078416760005e-06,-8.765531470312517e-05,7.187257916668407e-08,-6.156359329483328e-07,0.0026789565971512275
-1.4554554554554555,0.9897531249999996,1.1943333333333335,0.0011445581249999997,17.683312499999996,8.455555555597627e-05,0.0002954943616984965,5.565782920152068e-06,-8.694912895833317e-05,7.36347083333741e-08,-6.236555011112235e-07,-0.002040972656232043
-1.4514514514514514,0.9897149999999999,1.194877083333333,0.001219838541666667,17.682666666666663,9.583905816090699e-05,0.0002974722022655979,5.6517383193428326e-06,-8.631753547092024e-05,7.529507873263615e-08,-6.317837072606334e-07,-0.002117111110806036
-1.4474474474474475,0.9896766666666666,1.1954354166666665,0.0012951249999999998,17.68183333333334,9.249791232668336e-05,0.00029943952623437495,5.737703210966192e-06,-8.578787734374901e-05,7.491673815100762e-08,-6.400154180651035e-07,0.004436638888478228
-1.4434434434434436,0.9896387500000001,1.1959812499999998,0.0013704033333333334,17.681458333333346,0.00011426631510480512,0.00030139532803732217,5.8236568273831215e-06,-8.53143999374991e-05,7.476285859377206e-08,-6.483335141415271e-07,-0.004802126736706214
-1.4394394394394394,0.9896004166666664,1.1965416666666664,0.0014456720833333333,17.680708333333346,9.637326388967082e-05,0.00030333919889413734,5.9096221588569435e-06,-8.493896737847215e-05,7.364733854164115e-08,-6.567539372749471e-07,0.00026116493040717614
-1.4354354354354353,0.9895620833333331,1.1970937500000003,0.001520957708333333,17.67997916666665,0.00010197037760328875,0.000305272104316128,5.99557810945828e-06,-8.464917499348976e-05,7.092641731770092e-08,-6.652921574888582e-07,0.00396166623335148
-1.4314314314314314,0.9895235416666669,1.1976562499999999,0.0015962441666666665,17.67954166666665,7.575683593796789e-05,0.00030719408789371596,6.081543783691143e-06,-8.446430273437448e-05,6.881111653647188e-08,-6.739003375155023e-07,-0.0039018767356537865
-1.4274274274274275,0.9894856249999999,1.198204166666667,0.0016715191666666674,17.678749999999983,8.385831597146343e-05,0.00030910414867546597,6.167491810712228e-06,-8.432206349652939e-05,6.496278689224896e-08,-6.826295206782122e-07,0.0011734375004834874
-1.4234234234234235,0.9894477083333332,1.1987625,0.0017467972916666667,17.67814583333333,6.846859375042591e-05,0.0003110032825551593,6.253453640798038e-06,-8.428800501822983e-05,6.223170361975149e-08,-6.914589751775116e-07,0.0012848953997490753
-1.4194194194194194,0.989405,1.19935,0.001830095625,17.677604166666665,8.666083333408459e-05,0.00031454929167002257,6.364956690145977e-06,-8.443977117708395e-05,7.172487156256095e-08,-7.037120671289428e-07,-0.003730740017260814
-1.4154154154154153,0.9893633333333333,1.1999437499999999,0.0019137270833333338,17.676770833333347,7.45801692720871e-05,0.00031815973198384977,6.476966754055113e-06,-8.469610285156276e-05,8.078425082026287e-08,-7.161465811307414e-07,0.0013562391485493208
-1.4114114114114114,0.9893220833333336,1.2005229166666664,0.001997354166666667,17.676104166666683,9.889322482625751e-05,0.00032175599299956594,6.5889609295072905e-06,-8.49986164496528e-05,8.947198925782294e-08,-7.287211871243485e-07,0.003049822481955289
-1.4074074074074074,0.9892793749999997,1.2011104166666664,0.002080972916666667,17.67556250000001,0.00010668364149357679,0.0003253397600534331,6.7009662725670576e-06,-8.540949700954837e-05,9.64588002518122e-08,-7.41406748833238e-07,-0.0028013580730430476
-1.4034034034034035,0.9892375000000003,1.2017062500000004,0.002164608333333333,17.674749999999985,0.00010833871093640646,0.0003289075957632639,6.8129745060535065e-06,-8.595669630208315e-05,1.0261366125000938e-07,-7.54239825884999e-07,0.0021707708336862197
-1.3993993993993994,0.9891960416666663,1.2022958333333333,0.0022482333333333332,17.674104166666655,0.00010764581597122458,0.0003324627385455555,6.924966985993694e-06,-8.658323569444432e-05,1.0861289879368098e-07,-7.671975250263949e-07,0.001458572482931686
-1.3953953953953953,0.9891541666666667,1.202891666666667,0.0023318458333333337,17.67356249999999,9.747159722173215e-05,0.000336003120009566,7.036956076657987e-06,-8.731000420139027e-05,1.1343028380205497e-07,-7.80308788544767e-07,-0.0031447747389279357
-1.3913913913913913,0.989112708333333,1.2034874999999998,0.0024154812499999996,17.67275,7.825401041694491e-05,0.00033952982533089844,7.14895839201304e-06,-8.81514908593747e-05,1.1606333065105007e-07,-7.935256211170438e-07,0.0024491041666578894
-1.3873873873873874,0.989070416666667,1.204077083333333,0.0024990999999999993,17.672083333333347,8.379405815994723e-05,0.00034304324919,7.260955371676025e-06,-8.90632056249987e-05,1.1921417789933695e-07,-8.068764571158329e-07,0.0018456597215390502
-1.3833833833833835,0.9890281249999999,1.2046729166666668,0.0025827375,17.671541666666684,7.358051649308806e-05,0.00034654175867276053,7.372953099947187e-06,-9.011641710937471e-05,1.2035485628482444e-07,-8.204007334139586e-07,-0.003801543403085361
-1.3793793793793794,0.9889864583333335,1.2052625000000001,0.00266635625,17.67075000000002,6.522276041631692e-05,0.00035002616934808593,7.484943303254915e-06,-9.123003309895921e-05,1.2138759682298538e-07,-8.340407209129428e-07,0.0018861041661466516
-1.3753753753753752,0.9889437499999999,1.20584375,0.0027499854166666664,17.670041666666663,9.085058593760742e-05,0.00035349799687478734,7.596930002346888e-06,-9.244022727864561e-05,1.2139490970047536e-07,-8.478265055919835e-07,0.002960831597192737
-1.3713713713713713,0.9889016666666665,1.2064187500000003,0.0028336104166666654,17.669520833333323,0.00012046631510354011,0.00035695356867322485,7.708932286514096e-06,-9.370198686197914e-05,1.2101469674467e-07,-8.617230399388462e-07,-0.003008146267234224
-1.3673673673673674,0.9888608333333333,1.2070104166666666,0.0029172416666666677,17.668729166666655,0.0001175207248269583,0.0003603976177249305,7.820916600942756e-06,-9.512857960069544e-05,1.195256165363828e-07,-8.757187642755223e-07,0.001842968316623228
-1.3633633633633635,0.988818125,1.2076083333333336,0.003009314583333334,17.667937500000004,0.00011336326388855511,0.0003637490257385372,7.945226184920207e-06,-9.45192017881959e-05,1.194161498264078e-07,-8.875967922378051e-07,0.00565116276027311
-1.3593593593593594,0.9887743750000001,1.208233333333333,0.0031163374999999996,17.667479166666677,9.929555555721059e-05,0.00036694364891942704,8.091317554461223e-06,-9.034201208333236e-05,1.2134995555564436e-07,-8.95613604370833e-07,-0.003153437934656722
-1.3553553553553552,0.9887297916666665,1.2088645833333336,0.0032081562499999996,17.66668750000002,7.350249565929445e-05,0.000370334608475586,8.237475394737664e-06,-8.81764684244812e-05,1.2587315624992932e-07,-9.071083118854163e-07,-0.00018055599019817237
-1.3513513513513513,0.9886858333333336,1.2094770833333335,0.003288066666666667,17.66577083333335,7.976822482658186e-05,0.0003738800759288889,8.38369641464197e-06,-8.7576698472223e-05,1.359013253471466e-07,-9.213947678555553e-07,0.007207530815549035
-1.3473473473473474,0.9886406249999998,1.2100812499999998,0.0033679770833333327,17.66539583333334,9.503506510455395e-05,0.00037741464703280815,8.529900734784886e-06,-8.703008563801934e-05,1.4118333658867872e-07,-9.358234665874581e-07,-0.006418281684375415
-1.3433433433433435,0.9885960416666671,1.2106874999999995,0.0034478833333333324,17.664583333333322,0.0001128606770850471,0.0003809360588530555,8.676105511447693e-06,-8.657800312499714e-05,1.481487838541056e-07,-9.504064993895841e-07,-0.0027126736106879434
-1.3393393393393394,0.9885512500000001,1.2112979166666669,0.0035277812499999992,17.66372916666666,0.00011569041232517563,0.0003844428844521483,8.822343832848826e-06,-8.623991191406173e-05,1.5230741336796287e-07,-9.651508123880186e-07,0.0014219266498116667
-1.3353353353353352,0.988507291666667,1.2119166666666665,0.0036076958333333335,17.662833333333342,0.00010799305555586614,0.00038793911410748265,8.968545083221265e-06,-8.6041292013889e-05,1.563110364583112e-07,-9.800239825127617e-07,0.008276972221779033
-1.3313313313313313,0.9884625000000002,1.2125375,0.0036875999999999996,17.662479166666675,9.656109374978072e-05,0.0003914207729066667,9.114713176541495e-06,-8.594286833333263e-05,1.5738298437504043e-07,-9.950985359999998e-07,-0.005461979601193434
-1.3273273273273274,0.9884175000000002,1.2131625000000001,0.0037675083333333324,17.661666666666676,7.00819270831321e-05,0.00039489088095826387,9.260935609240831e-06,-8.595399510416633e-05,1.5701720911440154e-07,-1.0102588875675361e-06,-0.0011361111111796163
-1.3233233233233235,0.9883727083333333,1.2137687500000003,0.0038474125000000025,17.660770833333356,8.625485677016265e-05,0.00039834762538817697,9.407162649238014e-06,-8.600656085937936e-05,1.5805067174482965e-07,-1.025642192336199e-06,0.004048572481792689
-1.3193193193193193,0.9883291666666666,1.2143770833333332,0.0039273208333333335,17.6601875,0.00010079947482721785,0.0004017913594053993,9.553352323928944e-06,-8.615675223090126e-05,1.5672394765620687e-07,-1.0411230768421872e-06,-0.00034753515643615174
-1.3153153153153152,0.9882839583333332,1.2149854166666663,0.00400721875,17.65954166666666,0.00011252062066025026,0.000405223239556315,9.699536053417438e-06,-8.639359264322674e-05,1.5511700282121036e-07,-1.056733382542317e-06,-0.0027452100688378778
-1.3113113113113113,0.9882393749999999,1.2155958333333337,0.00408713125,17.65870833333333,0.0001163533159715957,0.00040864119147860696,9.845742970853219e-06,-8.67559677864586e-05,1.5136593472220002e-07,-1.0725574219770836e-06,0.0008533315973977551
-1.3073073073073074,0.9881952083333329,1.2162125,0.004171210416666666,17.65779166666668,9.798817708284169e-05,0.00041250329532655807,9.995118160103262e-06,-8.679491554687384e-05,1.459921091145536e-07,-1.0880676452028217e-06,0.008018456596630585
-1.3033033033033035,0.9881497916666664,1.2168124999999999,0.004282591666666668,17.657416666666677,9.442317708319159e-05,0.0004193264919499304,1.0164795249671485e-05,-8.404440572916741e-05,1.4144860677089608e-07,-1.101037449640625e-06,-0.005821673611194456
-1.2992992992992993,0.9881037499999995,1.2174125,0.004393981250000001,17.656625000000005,9.638817708279568e-05,0.00042612376210798174,1.0334527052236787e-05,-8.145019851562608e-05,1.3529779739596647e-07,-1.1141512652502605e-06,-0.0032813906250908076
-1.2952952952952952,0.9880585416666664,1.2180166666666665,0.004505070833333334,17.655708333333315,8.539972222254555e-05,0.0004326145451199827,1.0507643418541351e-05,-7.881594284722161e-05,1.2874633229161827e-07,-1.1272245365356762e-06,0.002629914930992072
-1.2912912912912913,0.9880118749999998,1.2186437500000002,0.004613558333333333,17.65479166666665,7.824391926991581e-05,0.00043658007950493074,1.0710504599666526e-05,-7.46777781770857e-05,1.3058122473958908e-07,-1.1381577871156239e-06,0.006664539930909541
-1.2872872872872874,0.9879643750000007,1.2192562499999997,0.004722039583333333,17.654312499999985,9.12801692709575e-05,0.00044052213384009986,1.0913338114158325e-05,-7.059710805989387e-05,1.3111331718747743e-07,-1.149380854206422e-06,-0.0020415143222862753
-1.2832832832832834,0.9879185416666664,1.219879166666666,0.004830518749999999,17.653583333333334,8.440206597337685e-05,0.0004444400469392318,1.1116194408207865e-05,-6.66950206510376e-05,1.2912789157997428e-07,-1.1607849327730463e-06,-0.003796173611249287
-1.2792792792792793,0.9878712500000008,1.220504166666667,0.004922235416666666,17.65266666666668,8.832914930434477e-05,0.00044751284850291236,1.131506934642667e-05,-6.60130020225698e-05,1.339624827256065e-07,-1.177999889231207e-06,-0.0001821111117124019
-1.2752752752752752,0.9878235416666664,1.2211270833333332,0.00500581875,17.651750000000014,9.239634982627365e-05,0.0004501703203088152,1.1511897009924444e-05,-6.690751654947914e-05,1.389608623697633e-07,-1.1980954737787765e-06,0.0036386041663831747
-1.2712712712712713,0.9877772916666673,1.2217541666666667,0.005089404166666666,17.651041666666654,8.967289930539302e-05,0.00045281463189498247,1.1708818020117176e-05,-6.79486631423587e-05,1.409522443576478e-07,-1.2183139795108511e-06,0.0017697482642233808
-1.2672672672672673,0.9877297916666664,1.2223770833333338,0.005172991666666667,17.650437499999985,0.00010884947482492358,0.00045544369888326385,1.1905704996336702e-05,-6.906729894097432e-05,1.425894211371149e-07,-1.2388008016949655e-06,-0.004402274738993128
-1.2632632632632632,0.9876822916666672,1.2230020833333335,0.0052565833333333345,17.649604166666652,0.00010340416232623717,0.0004580602066597223,1.2102556274291494e-05,-7.031445121527882e-05,1.4338660503481198e-07,-1.2594240239236098e-06,-0.0026939066833051584
-1.2592592592592593,0.9876347916666665,1.22363125,0.005340166666666667,17.648708333333335,9.531402343720963e-05,0.00046066241163888886,1.2299556962452892e-05,-7.166773020833225e-05,1.4329407916655143e-07,-1.2802406617777777e-06,-3.083506970824601e-05
-1.2552552552552552,0.9875885416666669,1.22425625,0.005423752083333334,17.64777083333335,0.00010080100260334568,0.00046325083000520385,1.2496357371431105e-05,-7.311030313802112e-05,1.4443207864570714e-07,-1.3012745138348961e-06,0.005559614148523906
-1.2512512512512513,0.9875418749999998,1.2248708333333334,0.005507333333333334,17.64712500000002,0.00013519164930508865,0.00046582448788888895,1.269334256913236e-05,-7.45907194444435e-05,1.3799216822907388e-07,-1.3224469794166679e-06,0.0008542343744011305
-1.2472472472472473,0.9874943750000001,1.22550625,0.005590920833333335,17.646458333333342,9.693121093690138e-05,0.00046838472923539925,1.2890096247295724e-05,-7.630634117187715e-05,1.3432258450516484e-07,-1.3438160296954003e-06,-0.00311671006988945
-1.2432432432432432,0.9874460416666664,1.2261375000000003,0.00567450625,17.645645833333322,8.683109374918452e-05,0.0004709312288187111,1.3086951242995546e-05,-7.810615710937639e-05,1.2616436614572638e-07,-1.3653860689132798e-06,-0.0025668754337857536
-1.2392392392392393,0.9874002083333336,1.2267729166666663,0.005774733333333333,17.644708333333323,0.0001219609331601923,0.0004752124549288888,1.332906129230442e-05,-7.62177043055496e-05,1.2860957604175272e-07,-1.3833118524000005e-06,0.0017678315977605052
-1.2352352352352352,0.9873527083333332,1.2274437500000002,0.005878981250000001,17.64377083333334,8.809058593683972e-05,0.0004798934127954819,1.3582019272667295e-05,-7.378337501302238e-05,1.2832706744811276e-07,-1.400573702428906e-06,0.007142447482294756
-1.2312312312312312,0.9873052083333337,1.2280833333333332,0.005983225000000001,17.643104166666678,0.00012590972222303876,0.0004845541435993751,1.3834953609009212e-05,-7.12801520833346e-05,1.31090765624972e-07,-1.4179925837619804e-06,0.001708697482399657
-1.2272272272272273,0.9872570833333332,1.2287520833333334,0.006087462500000001,17.642437500000018,9.956770399321968e-05,0.0004891917586444269,1.4087885059320125e-05,-6.909264575521035e-05,1.307148949220016e-07,-1.435728728629427e-06,-0.003725941406742095
-1.2232232232232232,0.9872104166666672,1.2293979166666664,0.006185764583333333,17.641625000000012,0.00011617916232653513,0.0004943567331862457,1.434005835151604e-05,-6.801609174045091e-05,1.315482799045531e-07,-1.45647588353329e-06,-0.003182640625652766
-1.2192192192192193,0.9871643749999999,1.2300562500000003,0.0062739458333333315,17.640708333333325,9.703850260311953e-05,0.000500438645347066,1.4590948713491553e-05,-6.90625344531258e-05,1.302810749998775e-07,-1.4821340382944437e-06,0.0010344982639480804
-1.2152152152152151,0.9871166666666671,1.2306916666666665,0.006362102083333332,17.639749999999992,0.00012093826389025786,0.0005065055320812456,1.4841815526699978e-05,-7.005684977430451e-05,1.3042761527799914e-07,-1.5080207540246539e-06,0.006303270833711849
-1.2112112112112112,0.9870708333333331,1.2313583333333336,0.006450272916666667,17.63910416666667,8.373826388829997e-05,0.0005125562709671831,1.5092761501045186e-05,-7.136189154514222e-05,1.2303569079860893e-07,-1.534148046001605e-06,0.0017958641490167793
-1.2072072072072073,0.9870233333333337,1.23199375,0.0065384333333333355,17.638458333333343,0.00011639996093770755,0.0005185926395455557,1.5343746477711562e-05,-7.257775145833555e-05,1.1933292356762384e-07,-1.5604801959645854e-06,-0.00396237673635369
-1.2032032032032032,0.9869756249999996,1.2326625000000002,0.006626599999999999,17.637625,7.232776041576905e-05,0.0005246119224400002,1.559454022827145e-05,-7.413632250000135e-05,1.0829357968749004e-07,-1.5871535783916674e-06,-0.003315640624862226
-1.1991991991991993,0.986929791666667,1.2333437499999995,0.0067151124999999985,17.63668749999998,8.61110026053602e-05,0.0005288828891123438,1.587104407108245e-05,-7.476078242187045e-05,1.1889292643238046e-07,-1.6123537485820314e-06,0.0007956940109465904
-1.1951951951951951,0.9868810416666659,1.2340604166666667,0.006803885416666666,17.635749999999994,8.238801649262939e-05,0.0005317781849035375,1.616757166347883e-05,-7.486192224392257e-05,1.2904499878464465e-07,-1.6367825356241322e-06,0.0038636041671793464
-1.1911911911911912,0.9868322916666671,1.2347708333333336,0.006892658333333333,17.634874999999997,8.68224826382491e-05,0.0005346587610999307,1.646419940430833e-05,-7.502222413194662e-05,1.3826343749981916e-07,-1.661423277541667e-06,0.004725401041810073
-1.1871871871871873,0.9867841666666662,1.2354750000000003,0.006981435416666665,17.63414583333334,0.00012652437499882652,0.0005375222678562456,1.676067734640716e-05,-7.531600473958261e-05,1.4622811874995885e-07,-1.6863978500508687e-06,0.0004423953988634821
-1.1831831831831832,0.9867356250000004,1.2361916666666664,0.0070702062500000015,17.633354166666678,0.00011557993055633098,0.000540370308582461,1.7057276124612134e-05,-7.576963119791495e-05,1.4843573572926303e-07,-1.7115503980557544e-06,-0.0016375004342421562
-1.179179179179179,0.986688125,1.2369020833333333,0.007158977083333333,17.632562500000002,0.00011490291232618688,0.0005432025887869748,1.7353809400133954e-05,-7.636616891058823e-05,1.569855959635024e-07,-1.7368976941326805e-06,-0.003718649739710145
-1.1751751751751751,0.9866395833333338,1.2376166666666668,0.007271166666666668,17.63166666666665,0.0001299863888892805,0.0005493638853055555,1.7681450982318735e-05,-7.338371944444998e-05,1.5589758836818892e-07,-1.7566343562517343e-06,-0.001919444444013152
-1.1711711711711712,0.9865927083333333,1.2383395833333335,0.007387339583333334,17.630708333333313,0.00010257634982702157,0.0005560697138805165,1.801469534521873e-05,-7.004752156684543e-05,1.5932024480892542e-07,-1.7756474086468562e-06,0.0018736649314519127
-1.1671671671671673,0.9865447916666671,1.2390541666666668,0.0075035125,17.62977083333333,9.477206597185983e-05,0.0005627481334956769,1.834770529944767e-05,-6.676051109375317e-05,1.535073055486944e-07,-1.794916390308272e-06,0.005138697482721
-1.1631631631631631,0.9864981249999997,1.239777083333334,0.007619691666666668,17.62902083333334,7.778364149091388e-05,0.000569398632238264,1.8680837571524484e-05,-6.381286039931593e-05,1.5064990047306795e-07,-1.8146093256427237e-06,0.0017911245656705432
-1.159159159159159,0.9864502083333339,1.2404854166666663,0.007735879166666668,17.62831250000001,9.384770399312181e-05,0.0005760224235187324,1.9013778673255773e-05,-6.084945801215248e-05,1.4339988814259354e-07,-1.8345762998708666e-06,-0.003026597656401009
-1.155155155155155,0.9864027083333329,1.2411999999999996,0.00784646666666667,17.627416666666672,0.00012464333333439548,0.0005818083775155554,1.935915817463707e-05,-5.8449010000001175e-05,1.5050074250004e-07,-1.8561041171237495e-06,-0.001443340278171945
-1.1511511511511512,0.9863550000000004,1.2419812499999998,0.007941129166666668,17.62658333333332,8.674131510555405e-05,0.0005852640925583159,1.9739089151558093e-05,-5.764186216145571e-05,1.6645983154969356e-07,-1.8816519866296098e-06,-0.004148340277311036
-1.1471471471471473,0.9863074999999998,1.2427270833333337,0.008035791666666665,17.625624999999985,0.00012522968315864524,0.0005887010522899305,2.0119034937349785e-05,-5.679177352430932e-05,1.7677583341983998e-07,-1.907467399737848e-06,-0.0014066406244523932
-1.1431431431431431,0.9862589583333334,1.243495833333333,0.008130460416666666,17.6246875,0.00011394581597312659,0.0005921206134130166,2.0499080364123682e-05,-5.62374012065929e-05,1.9202610043392168e-07,-1.9336520209677527e-06,0.0008071940101785913
-1.139139139139139,0.9862110416666664,1.244272916666666,0.008225139583333334,17.62370833333335,8.074218316167503e-05,0.0005955218705013498,2.0879141078672e-05,-5.583091934461583e-05,2.0119602196197505e-07,-1.960137077314149e-06,0.003862914930152783
-1.135135135135135,0.9861627083333336,1.2450166666666664,0.008319785416666664,17.62277083333335,0.000129333055556069,0.0005989061706206207,2.1259051805513497e-05,-5.527984017360786e-05,2.1240507986115147e-07,-1.986797718398001e-06,0.005031489148620949
-1.1311311311311312,0.9861147916666667,1.245785416666667,0.0084144625,17.621916666666653,0.00011452895399211016,0.0006022705708360938,2.16390189217845e-05,-5.513758825521041e-05,2.1212509366324238e-07,-2.0139661307609383e-06,0.003261326389235819
-1.1271271271271273,0.9860666666666665,1.2465583333333334,0.008509108333333333,17.621104166666658,9.02382638880983e-05,0.0006056188253715972,2.2019064830382755e-05,-5.522281881944341e-05,2.141165873264985e-07,-2.041351192538713e-06,0.00022961414981637063
-1.1231231231231231,0.9860189583333332,1.2473062499999994,0.008610741666666664,17.620270833333326,0.00012920204427269155,0.0006099565862832636,2.2416881733816874e-05,-5.362564796874622e-05,2.2562495338563737e-07,-2.065919826631597e-06,-0.0016525733506682627
-1.119119119119119,0.9859706250000002,1.2480875,0.008723866666666667,17.61935416666667,9.634234375011097e-05,0.0006162008170488892,2.286267549051875e-05,-4.919060499999732e-05,2.3141630052088912e-07,-2.0851080328944453e-06,-0.0008079171008716912
-1.115115115115115,0.9859224999999999,1.2488645833333332,0.008822222916666666,17.61843750000002,8.308582899374528e-05,0.0006211052578086415,2.3334899063549954e-05,-4.6709663563362924e-05,2.499980967883412e-07,-2.1093325972868933e-06,-0.002256608073651023
-1.1111111111111112,0.985873541666667,1.24961875,0.008920633333333336,17.61747916666668,0.00012797964843702658,0.0006259881342655552,2.380695151802653e-05,-4.4326091875001444e-05,2.7226182955735726e-07,-2.1338971194645813e-06,-0.002238854601330331
-1.1071071071071072,0.9858254166666667,1.2503937500000002,0.00901900833333333,17.616604166666658,0.00012171996093734982,0.0006308531136832641,2.427912269089798e-05,-4.207623453125059e-05,2.8102958255228866e-07,-2.158840936757292e-06,-0.003700698350201037
-1.103103103103103,0.9857768749999999,1.2511729166666663,0.00911745,17.61560416666666,9.758259982750594e-05,0.0006356973138308336,2.4751287185164434e-05,-4.025025906249577e-05,2.91320791145764e-07,-2.184156270787499e-06,-0.0003434900173147071
-1.099099099099099,0.9857291666666668,1.2519333333333338,0.009214683333333334,17.614666666666675,0.00011917888888768324,0.0006410691943997223,2.5221554477149993e-05,-3.856922111112118e-05,3.0710650555546915e-07,-2.2108828789319495e-06,-0.0006484444444367909
-1.095095095095095,0.9856804166666663,1.2526916666666665,0.009310912500000003,17.61366666666667,0.00013858826388823964,0.0006469110750840104,2.5690254980043884e-05,-3.745041447917111e-05,3.1715673767362517e-07,-2.239104429567971e-06,0.0010382222221778648
-1.0910910910910911,0.985632291666667,1.2534729166666672,0.009407152083333334,17.612687500000018,0.0001014805164927246,0.0006527350730143708,2.6158866558506893e-05,-3.662285942274829e-05,3.280988138019904e-07,-2.2675779716002613e-06,0.0036556940095238133
-1.0870870870870872,0.9855839583333331,1.2542395833333333,0.009500810416666667,17.61172916666666,0.00011015093316002478,0.000658107518093225,2.6637020747867087e-05,-3.612999832899172e-05,3.2398713216148355e-07,-2.297444505554035e-06,0.004079093316363469
-1.083083083083083,0.9855350000000004,1.2550249999999994,0.00959075,17.610749999999996,0.00011016604166780297,0.0006628825144374998,2.7178461592039774e-05,-3.6066435416662324e-05,3.521139406249601e-07,-2.327620997614583e-06,0.0037761041666612982
-1.079079079079079,0.9854866666666666,1.2558041666666666,0.009689120833333334,17.609812500000007,0.00015381164930583502,0.000669153437477066,2.775128213946483e-05,-3.424456383680809e-05,3.8889909852407676e-07,-2.3533453533511304e-06,0.00450371484362222
-1.075075075075075,0.9854377083333334,1.2565916666666668,0.009787458333333336,17.608875000000015,0.00016488326388919283,0.0006754054510399304,2.8324196757980922e-05,-3.2736496180560404e-05,4.0009858211795604e-07,-2.379427178266494e-06,0.002729567707831393
-1.0710710710710711,0.985389375,1.2573895833333333,0.009885847916666664,17.607937499999977,0.00016101905816001683,0.0006816391776352038,2.8897192899253823e-05,-3.13038595008662e-05,4.2642003880203846e-07,-2.405808828601821e-06,0.001995329427757042
-1.0670670670670672,0.9853404166666667,1.2581854166666673,0.0099841375,17.60697916666665,0.0001527906206579832,0.0006878528317144272,2.9469970786203078e-05,-3.011286716146644e-05,4.4591895008663936e-07,-2.4326272273984367e-06,0.002201291233404845
-1.063063063063063,0.9852924999999998,1.2589854166666667,0.010082489583333337,17.606041666666655,0.0001307206206602185,0.0006940477788019747,3.004292920716802e-05,-2.905943244358236e-05,4.505405541235818e-07,-2.4598277168140206e-06,0.0002134982640313865
-1.059059059059059,0.9852427083333334,1.2597833333333333,0.0101804625,17.605083333333337,0.0001376197222222597,0.0006996690166194268,3.063107712855455e-05,-2.8154066458332613e-05,4.756999388888831e-07,-2.4862717367125014e-06,0.0010408263888166402
-1.055055055055055,0.9851935416666665,1.2606312499999999,0.010277039583333333,17.60408333333335,0.00012760152343727071,0.0007031872490692664,3.127708690999916e-05,-2.7732256236978614e-05,5.072656453124018e-07,-2.509215573180381e-06,0.0008333263883173458
-1.0510510510510511,0.9851443749999996,1.2614666666666665,0.010373795833333333,17.60312499999999,0.00013726555555648723,0.0007066833183416494,3.192302903638297e-05,-2.75330672222171e-05,5.565292527778603e-07,-2.532379911390539e-06,0.0008235677084371673
-1.0470470470470472,0.9850958333333334,1.262316666666666,0.01047041666666667,17.602166666666655,0.0001170497222233724,0.0007101624581597223,3.256904186221428e-05,-2.7546048611108015e-05,5.801797173611079e-07,-2.5561076263368035e-06,-2.1361110555062623e-05
-1.043043043043043,0.9850468749999997,1.2631458333333334,0.0105669875,17.60118749999999,0.00015010373263901755,0.0007136254418415107,3.321498571898122e-05,-2.734831484374825e-05,6.058607847224298e-07,-2.5801334607624943e-06,-0.00034307682273038154
-1.039039039039039,0.9849977083333332,1.2639937499999994,0.010663681249999996,17.600208333333338,0.00012813329427308062,0.0007170659021983987,3.386083564721344e-05,-2.7695201992179383e-05,6.186192863285439e-07,-2.6046639747305987e-06,-4.1710069353939616e-05
-1.035035035035035,0.9849485416666665,1.2648270833333337,0.010767760416666668,17.59920833333335,0.00013744926649161826,0.0007232626272759331,3.452462077260443e-05,-2.677375184462205e-05,6.518786244789226e-07,-2.627045541575522e-06,-0.00025896007019809986
-1.031031031031031,0.9848977083333335,1.2657604166666674,0.010874520833333332,17.598208333333332,0.00012765093315780796,0.0007307935466453995,3.529329213511395e-05,-2.31046877170165e-05,6.829789414058616e-07,-2.641712409158856e-06,0.0007717899303543163
-1.0270270270270272,0.9848472916666666,1.266716666666667,0.010970087499999998,17.597208333333324,0.00015596972222198247,0.0007382057219090105,3.609385977908588e-05,-2.0892671041666463e-05,7.27536880902889e-07,-2.6612412990695317e-06,-0.00028279340233439143
-1.023023023023023,0.984795625,1.2676937499999998,0.0110656125,17.596208333333326,0.00011922287760435246,0.0007456003449998437,3.689422922597884e-05,-1.9078639505204498e-05,7.519299352865515e-07,-2.681179257516407e-06,-0.0005060434027654992
-1.019019019019019,0.9847452083333336,1.268639583333333,0.011161243749999999,17.595166666666675,0.00016402426649420043,0.0007529753879530858,3.769482427599592e-05,-1.7185203815097902e-05,7.96951209158217e-07,-2.7014924949865867e-06,0.0007349722221192678
-1.015015015015015,0.9846935416666666,1.269610416666666,0.011256787500000002,17.594166666666688,0.0001456398914947421,0.0007603336935131768,3.849536818790994e-05,-1.567008486978716e-05,8.316181698352185e-07,-2.7220454776138e-06,0.0005076388879956539
-1.011011011011011,0.9846418749999999,1.27056875,0.011352508333333332,17.59314583333333,0.00015713485677060213,0.0007677822212082639,3.929577624446598e-05,-1.4308989114579507e-05,8.459631093749899e-07,-2.74340732786805e-06,0.00017802039968728423
-1.007007007007007,0.9845914583333332,1.2715312499999996,0.011448545833333332,17.59214583333333,0.00014786360677199184,0.0007757439233020663,4.009557839779966e-05,-1.3183794140619529e-05,8.775022734375075e-07,-2.765658125518402e-06,-5.335460065225561e-05
-1.003003003003003,0.9845406249999997,1.2724937500000004,0.011544541666666665,17.591083333333334,0.0001429895442695006,0.0007836864743732639,4.089541601676187e-05,-1.2211284114587578e-05,9.013095800781902e-07,-2.788230831315106e-06,0.0008704930554017665
-0.9989989989989989,0.9844889583333337,1.2734583333333338,0.011634087500000001,17.59006250000001,0.00012470659722119137,0.0007906580080423438,4.1748550101564345e-05,-1.1588177604176034e-05,9.112911484375854e-07,-2.813860774196093e-06,0.0011595794268828286
-0.994994994994995,0.9844335416666667,1.2744145833333331,0.011731289583333334,17.58899999999998,0.0001320531206592257,0.0007999891363786414,4.2736104438700207e-05,-7.4431929730865015e-06,9.565182654945755e-07,-2.8320742146381557e-06,0.002079000000378528
-0.9909909909909911,0.9843795833333334,1.2753729166666667,0.011828514583333337,17.587958333333322,0.00014267343315976788,0.0008093066594185373,4.3723643274316126e-05,-3.6421439800361083e-06,9.86483126084786e-07,-2.8509331072081177e-06,0.00017999826445702638
-0.986986986986987,0.9843254166666666,1.27633125,0.011925756249999997,17.586895833333333,0.00014312360677104508,0.0008185992545322526,4.4711089492789785e-05,1.378490886196071e-08,1.0196705804690269e-06,-2.870104744793489e-06,0.0008866141491239432
-0.982982982982983,0.9842712499999999,1.277289583333333,0.01202298125,17.58583333333334,0.00014798697482731882,0.0008278777135288151,4.569850471177076e-05,3.567122096355055e-06,1.0463668755208923e-06,-2.88977840808906e-06,0.0024243055555075443
-0.9789789789789789,0.9842164583333335,1.2782458333333337,0.012120268750000003,17.584708333333342,0.0001542562326384278,0.0008371334604277733,4.6686012354366485e-05,6.858638098954095e-06,1.0655394913195826e-06,-2.9099216804713583e-06,0.0038661649301729994
-0.974974974974975,0.984161875,1.2791874999999993,0.012218204166666668,17.583666666666648,0.00016475651041791828,0.0008458554869416493,4.771233456634994e-05,1.0688457552091718e-05,1.0850897630207e-06,-2.926063625523783e-06,0.002374888889619342
-0.9709709709709711,0.9841047916666666,1.2800541666666667,0.012321145833333333,17.582666666666643,0.00017799706597210196,0.000851401448687066,4.897546390849716e-05,1.757843793403352e-05,1.1582031559027092e-06,-2.9141551753559047e-06,-0.0001671111103291878
-0.9669669669669669,0.9840475,1.2809375,0.01242416875,17.581562499999993,0.0001470377604162465,0.0008569262808715235,5.0238773345197216e-05,2.383300846353978e-05,1.2121734374999859e-06,-2.9027365113645843e-06,0.000743391927301218
-0.962962962962963,0.9839897916666667,1.2818041666666666,0.01252698125,17.580479166666677,0.00016349498263901197,0.0008624378657621481,5.1502009200987095e-05,3.046740466145989e-05,1.2669851487844734e-06,-2.8917694799237025e-06,0.0007106037323296732
-0.9589589589589589,0.9839325000000002,1.2826666666666666,0.012629918750000002,17.579395833333336,0.00019330555555541196,0.0008679199440350652,5.276528110781194e-05,3.6815883333329164e-05,1.330329222222037e-06,-2.881174585605216e-06,-0.0003661983507754485
-0.954954954954955,0.9838747916666669,1.2835395833333334,0.01273288125,17.578249999999986,0.00017822134982603544,0.0008733762350733982,5.4028478743502e-05,4.28845724088564e-05,1.3745818136283124e-06,-2.8709986294200544e-06,0.0011686041673328873
-0.9509509509509511,0.983816875,1.284410416666667,0.012835816666666671,17.57720833333332,0.00017738155815827383,0.0008788105604997221,5.5291730920124816e-05,4.871003357637821e-05,1.4282129748265635e-06,-2.8613248704236086e-06,-0.0011694600693203938
-0.9469469469469469,0.9837599999999997,1.2852791666666659,0.012938768750000001,17.57610416666667,0.0001907970659742464,0.0008842374299006902,5.655486758286388e-05,5.452841664063679e-05,1.462386659722341e-06,-2.8520981134270838e-06,-0.0006876775174191607
-0.942942942942943,0.9837020833333332,1.2861458333333333,0.013041712499999998,17.57500000000002,0.00018306206597218377,0.0008896383184006772,5.78180623879889e-05,6.0080808593751533e-05,1.5063461805554898e-06,-2.843220001374998e-06,-0.00104166666767469
-0.9389389389389389,0.9836456249999999,1.28701875,0.013138866666666665,17.57391666666666,0.00019523714843749929,0.0008971239327155551,5.9051362021457246e-05,6.367807958333055e-05,1.523275813802101e-06,-2.843578544097221e-06,-4.700694393022786e-05
-0.934934934934935,0.9835875000000001,1.2878479166666665,0.01323068541666667,17.572729166666655,0.00019774353732682215,0.0009040931300718701,6.036148318164566e-05,6.474351674044809e-05,1.5820568029510412e-06,-2.858054780191842e-06,0.0025229683162137917
-0.930930930930931,0.9835260416666669,1.2886520833333335,0.013314006249999996,17.571604166666667,0.00020289145399243758,0.0009124541125749613,6.203400424063263e-05,6.866977509114788e-05,1.7216409704863696e-06,-2.8470190827968704e-06,0.0014353433162455076
-0.9269269269269269,0.9834645833333336,1.2894708333333331,0.013396247916666664,17.570458333333352,0.00019621998263974483,0.000921618250088537,6.375740789868815e-05,7.317903535590878e-05,1.8675028255211979e-06,-2.827590115423176e-06,-0.00038104340370637146
-0.922922922922923,0.9834020833333335,1.2902833333333337,0.013478491666666667,17.56929166666667,0.00020850305555453197,0.0009307894290582642,6.548049104749892e-05,7.77601773611046e-05,2.0070212673607528e-06,-2.808871402126734e-06,-0.0006346684027107585
-0.9189189189189189,0.9833414583333332,1.2910833333333334,0.013566397916666669,17.568187499999997,0.00021424305555517442,0.0009424674308999952,6.722236233146349e-05,8.29622564236139e-05,2.119710295138866e-06,-2.7831829108459245e-06,-0.002045368489575594
-0.914914914914915,0.9832802083333333,1.29188125,0.013654210416666665,17.567041666666665,0.0002282525651036149,0.0009540521212307249,6.896339989916598e-05,8.792324582030872e-05,2.252288026042366e-06,-2.7582276065607613e-06,-0.001994585069155619
-0.910910910910911,0.983219375,1.2926833333333327,0.01374194583333333,17.565791666666673,0.0002281330555571337,0.0009656318413803997,7.07041783121979e-05,9.280732034723516e-05,2.364782607639155e-06,-2.733906344551216e-06,0.0015047899302089718
-0.9069069069069069,0.9831581250000001,1.2934875000000001,0.013829768749999999,17.564604166666687,0.00022550401041687707,0.0009771833296548568,7.244507888308327e-05,9.736699398437548e-05,2.4704536432291774e-06,-2.710237374214838e-06,0.0025971349821816148
-0.902902902902903,0.98309625,1.2942895833333334,0.013917525000000005,17.563479166666664,0.00022072447482579527,0.0009887379145410414,7.418636598493818e-05,0.00010204653338541023,2.562618665364496e-06,-2.687208620859374e-06,0.0014912287326751539
-0.8988988988988988,0.9830358333333332,1.2950895833333338,0.014005429166666665,17.56233333333333,0.00023463780815835555,0.0010002521205241493,7.59270247109666e-05,0.00010623540947048496,2.6616853563371057e-06,-2.6648135174644088e-06,0.001114555555602692
-0.8948948948948949,0.9829752083333334,1.2958895833333328,0.01409314375,17.561229166666678,0.00022227114149409033,0.0010117666325751692,7.766784475232288e-05,0.000110550151289069,2.748296047309234e-06,-2.6431504690403643e-06,0.00010515581556092002
-0.8908908908908908,0.9829127083333332,1.2966062500000006,0.014176527083333335,17.560104166666655,0.00027264912760172066,0.0010250510798555162,7.99618233407889e-05,0.00011666804712238965,2.972268520833293e-06,-2.5494458420763843e-06,-0.001008344183560439
-0.8868868868868869,0.9828510416666668,1.2973145833333326,0.014257670833333335,17.559020833333317,0.0002602885373284014,0.0010392396557416495,8.253701938415815e-05,0.00012312820355035725,3.2211182491316526e-06,-2.41935657237327e-06,-0.003379292100191833
-0.882882882882883,0.9827897916666665,1.2980458333333336,0.014357739583333333,17.557812499999994,0.0002686812326380128,0.0010529178140571832,8.513610410210723e-05,0.00012614179110242638,3.509576547743368e-06,-2.2908293504795986e-06,-0.000738118489266526
-0.8788788788788788,0.9827289583333333,1.2987979166666659,0.014466147916666667,17.556604166666677,0.000257304995661789,0.0010663680644531202,8.774601947145556e-05,0.00012756389030816814,3.8130663263887974e-06,-2.163071110506945e-06,0.001275134982279269
-0.8748748748748749,0.9826674999999999,1.2995354166666668,0.014574787500000004,17.555395833333332,0.00027436749565956653,0.0010797755693298437,9.035547812993057e-05,0.00012863078669270514,4.127285954860847e-06,-2.0354261657291755e-06,0.003702134982631833
-0.8708708708708708,0.9826060416666668,1.3002812499999996,0.014683181250000002,17.554291666666654,0.00028533756510551456,0.0010931729383796486,9.296602974380691e-05,0.00012979723027344015,4.4160579622396965e-06,-1.908166582808594e-06,0.0024690815977237435
-0.8668668668668669,0.9825439583333334,1.30103125,0.014791737500000004,17.55322916666665,0.00027601985677128127,0.001106550335064427,9.557561118989425e-05,0.00013046643736978544,4.722802721354258e-06,-1.7809540673593752e-06,-0.000645844183452482
-0.862862862862863,0.9824827083333335,1.3017666666666667,0.014900227083333334,17.552145833333338,0.000307712222221701,0.0011198915661984334,9.8185061080416e-05,0.00013125605715277877,5.0315723055557155e-06,-1.653994679237852e-06,-0.002406687934069396
-0.8588588588588588,0.98242375,1.3025958333333334,0.014926429166666663,17.55100000000002,0.00030867831597136686,0.0011334954623324828,0.00010087686803816599,0.0001329163942881996,5.322864642361548e-06,-1.473733107996521e-06,-0.0026010000006522205
-0.8548548548548549,0.9823724999999999,1.3038124999999998,0.014566872916666668,17.549979166666663,0.000339631510417604,0.0011482020467630163,0.00010395274640762909,0.0001396956720052106,5.534238085937919e-06,-1.0403474166167396e-06,-0.0038520837670148467
-0.8508508508508508,0.9823206250000002,1.3050354166666664,0.014207158333333338,17.548937499999987,0.00034714457899309714,0.0011626545687582635,0.00010702882717065554,0.0001472593714756873,5.740449951388712e-06,-6.026228941388929e-07,-0.0022907122393576174
-0.8468468468468469,0.9822689583333334,1.306252083333333,0.013847537500000002,17.547895833333325,0.0003638281206597149,0.001176849871852761,0.00011010413110844166,0.00015585445825521196,5.939276802082935e-06,-1.6064657589583715e-07,-0.0034398441837879545
-0.8428428428428429,0.9822185416666667,1.307472916666667,0.013487947916666666,17.546812500000012,0.0003708221831590919,0.0011907815109972874,0.0001131799707873437,0.00016512339754773744,6.1232524144960655e-06,2.8575023330512506e-07,-0.00042057682344420755
-0.8388388388388388,0.9821668749999999,1.30869375,0.013128325000000001,17.545750000000016,0.00036650204427135513,0.0012044491660277083,0.00011625525810061093,0.00017542854119791465,6.277488460937287e-06,7.361298681979109e-07,-0.0006347291671886524
-0.8348348348348349,0.982115625,1.309908333333333,0.0127686875,17.544708333333336,0.0003880749305562592,0.0012178752028606772,0.00011933095583930403,0.00018660858802083818,6.431222336805915e-06,1.1908988203906265e-06,-0.0003321684027923766
-0.8308308308308308,0.9820639583333332,1.3111291666666665,0.01240901875,17.543687499999987,0.00037780831597311604,0.0012310266703288149,0.00012240670948122066,0.00019862567049479252,6.567803866319613e-06,1.649651364559898e-06,-0.0009710976556789319
-0.8268268268268268,0.9820043749999999,1.3121520833333333,0.012174360416666667,17.54241666666667,0.00039441020399300086,0.0012459391151117669,0.00012559914458007255,0.00020902719935330175,6.644704626302279e-06,1.964776746631505e-06,0.004242493055585328
-0.8228228228228229,0.98194875,1.31309375,0.012077033333333332,17.54137500000002,0.0004098037109372399,0.0012641931825322222,0.00012919655131096597,0.00021684592812500764,7.042594869791736e-06,2.24647471852778e-06,0.0026631093742253142
-0.8188188188188188,0.9819300000000002,1.3143395833333333,0.01205090208333333,17.54077083333335,0.00040729301649355953,0.001287334092311246,0.00013394474240945316,0.00022446404366753894,8.8085446254345e-06,2.9416213013311645e-06,-0.0009330941846315
-0.8148148148148149,0.9818570833333333,1.3143958333333332,0.012610358333333337,17.539458333333343,0.0004115099826389468,0.0013176496960382636,0.00013985463808207082,0.00023154129982638771,1.0675884318576512e-05,3.2156555950190993e-06,0.001776373263453479
-0.8108108108108107,0.9817837500000001,1.314464583333333,0.013169927083333333,17.538249999999994,0.0003911924956609969,0.0013473280206196827,0.00014576440854710952,0.0002383493672092063,1.254746967352437e-05,3.4899833197261306e-06,0.0020786041668543476
-0.8068068068068068,0.9817110416666668,1.3145229166666665,0.013729281249999996,17.537083333333342,0.0003899182248265909,0.0013763922530250646,0.0001516745010923666,0.00024557433417969274,1.4434904989930669e-05,3.764662516338542e-06,0.0009164930552287842
-0.8028028028028029,0.9816379166666667,1.3145770833333332,0.014288689583333333,17.535833333333343,0.00040792530816036177,0.0014048250166578081,0.0001575849384108891,0.0002525202895529502,1.6305983148567644e-05,4.0399304884222626e-06,0.00038263888853862227
-0.7987987987987988,0.9815645833333334,1.3146437500000003,0.014848110416666666,17.53460416666668,0.0003888939192699947,0.0014326294503878086,0.00016349396056958109,0.0002593786080859299,1.817415393949145e-05,4.315228574486986e-06,0.0009900516487277855
-0.7947947947947949,0.9814914583333333,1.3146958333333332,0.015407616666666667,17.533333333333328,0.00041236581597270394,0.001459809515319722,0.00016940385992014924,0.0002661705667361125,2.005675130269059e-05,4.590996957339232e-06,0.004097222222355867
-0.7907907907907907,0.9814183333333334,1.31475625,0.015966993750000002,17.53220833333334,0.00040766975260364546,0.001486371777254127,0.00017531379842529308,0.0002729201734765589,2.1931739738594155e-05,4.866901696650989e-06,-0.0008290434030300275
-0.7867867867867868,0.981345625,1.3148208333333333,0.01652645625,17.530979166666658,0.00038992623263855997,0.0015123033271501694,0.00018122311567804968,0.00027954602132812187,2.3810831406597354e-05,5.143579657041148e-06,-0.00023054210043937928
-0.7827827827827827,0.9812156249999998,1.314525,0.017072079166666667,17.52918749999998,0.00041985770833363745,0.0015415961962603995,0.00018913690415811243,0.0002757626334375027,2.5611912210938062e-05,4.796237669891929e-06,0.0009189231778350404
-0.7787787787787788,0.9810693749999998,1.3141458333333331,0.01761407708333333,17.527270833333347,0.00045197873263957966,0.0015713109551690582,0.00019755841670908615,0.0002699089929253523,2.7398503497830218e-05,4.296695329170876e-06,0.000610468315471735
-0.7747747747747749,0.9809239583333335,1.3137666666666665,0.0181561875,17.525333333333336,0.0004775622222228382,0.0016004320221315108,0.00020597875472100138,0.0002642769020833359,2.9173089942360322e-05,3.802349798035148e-06,0.0014415555554592174
-0.7707707707707707,0.9807785416666667,1.31339375,0.01869829166666667,17.523458333333334,0.0004968574609378607,0.0016289613887482636,0.0002144003855627358,0.0002588847559895774,3.0953605858854364e-05,3.3133101351979145e-06,0.001533039930563973
-0.7667667667667668,0.9806335416666666,1.3130125000000001,0.019240187500000002,17.5215,0.0005294248437497373,0.0016569297682981772,0.00022282050660807898,0.0002544349768229155,3.272063070011445e-05,2.8295198323308796e-06,0.0016210833332479524
-0.7627627627627627,0.9805931250000003,1.3169291666666665,0.01846196041666666,17.520083333333336,0.0007850699826397189,0.0017313601842401003,0.000233396050870021,0.00023321835344620317,3.545311342196151e-05,2.480518680965583e-06,-0.00019500694457974532
-0.7587587587587588,0.9805558333333336,1.3210083333333336,0.017637604166666664,17.518458333333335,0.0009848999305559492,0.0018060982525933162,0.00024404603125226766,0.00021782791579861432,3.807721522586824e-05,2.162833755427519e-06,0.003825956597097502
-0.7547547547547548,0.9805189583333332,1.3250833333333334,0.016813225000000008,17.51710416666668,0.0011708263888883241,0.0018794758817660415,0.0002546954848016212,0.0002092632729166627,4.056316839409698e-05,1.8721525645078072e-06,-0.0014383858512019287
-0.7507507507507507,0.9804825,1.3291583333333337,0.015988887500000003,17.515437500000008,0.0013193749305548952,0.0019514867265123432,0.00026534523560373254,0.00020729110531249317,4.2917465798610575e-05,1.608050991406252e-06,0.004865850260330262
-0.7467467467467468,0.9804450000000001,1.3332208333333329,0.015164527083333332,17.51408333333333,0.0014555428993066055,0.00202214961833885,0.0002759928035567177,0.00021231364818577111,4.5161439110243985e-05,1.3714590376974934e-06,0.0002183263890174203
-0.7427427427427427,0.980408333333333,1.3372958333333331,0.014340110416666664,17.51243749999999,0.001544020815972269,0.0020914445665711416,0.00028664024609201233,0.0002239821735850779,4.7246872217014246e-05,1.1609406371449656e-06,0.005366141927481749
-0.7387387387387387,0.9803714583333335,1.3413729166666668,0.01351578125,17.51104166666667,0.001577031766491821,0.002159381990535482,0.00029728778645320483,0.00024217625032551746,4.921570528255222e-05,9.772746181315103e-07,0.001961414930292449
-0.7347347347347348,0.9803354166666666,1.3454499999999996,0.012691383333333335,17.509520833333326,0.0015851308333343361,0.0022259704557530554,0.0003079352145902778,0.00026728662750000187,5.103863896874922e-05,8.210294175937461e-07,0.002721853732850832
-0.7307307307307307,0.9803177083333335,1.3507604166666667,0.01211289375,17.50797916666667,0.0011567134331600393,0.0022878403050012107,0.000314938483733327,0.0003248617578776071,5.022118690104112e-05,2.2206328156771458e-07,-0.0010011671006395773
-0.7267267267267268,0.9803018750000002,1.3562062499999998,0.011559343750000001,17.5061875,0.0005983574609378373,0.0023487378220693354,0.00032157136740752496,0.0003911249270182292,4.887822366536458e-05,-3.993203234049409e-07,0.004857548177028548
-0.7227227227227226,0.9802874999999999,1.3616312500000003,0.01100576875,17.504708333333323,4.783902343685753e-05,0.002409018887554856,0.00032820351834048436,0.0004635721730598952,4.732396937630139e-05,-9.964491203346405e-07,-0.0006471684024518254
-0.7187187187187187,0.9801833333333335,1.3636833333333334,0.010833754166666668,17.501958333333327,1.5683055555770764e-05,0.002461288103989567,0.0003435910672209219,0.0005830525054861136,4.717657014236107e-05,-7.89795148540796e-07,0.004371164930716986
-0.7147147147147148,0.9798641666666668,1.3575270833333335,0.011583233333333331,17.497041666666668,0.0014723013498261217,0.0024947516222122218,0.0003801318127746754,0.0008102991207638889,5.078586261957486e-05,1.3329169827048656e-06,0.0031162482637228095
-0.7107107107107107,0.979544375,1.3513874999999997,0.012332797916666667,17.492104166666675,0.002808074843750674,0.002527087512213329,0.0004166683744127231,0.0010464527220572922,5.409453796901057e-05,3.4939705428260723e-06,0.003375155815604103
-0.7067067067067068,0.9792264583333333,1.34524375,0.013082277083333331,17.48704166666668,0.004083836419271014,0.002558306109648225,0.00045320594591655123,0.0012920506012109381,5.7071347369010844e-05,5.693021990567627e-06,0.006290414929992494
-0.7027027027027026,0.9789068750000002,1.3390979166666668,0.013831847916666667,17.48214583333333,0.005277186245659982,0.002588386233210204,0.0004897410044077411,0.0015466700211414913,5.9764367216536603e-05,7.92996292293008e-06,0.004785395399323988
-0.6986986986986987,0.978589166666667,1.3329541666666664,0.014581295833333332,17.477208333333333,0.006399856232639278,0.0026173503951541495,0.0005262745694002176,0.001810571796892365,6.213155317916642e-05,1.0204359917404156e-05,0.004063873263987716
-0.6946946946946948,0.9782691666666666,1.3268083333333334,0.015330885416666664,17.472229166666676,0.007456729930555683,0.00264519103567437,0.0005628066522654896,0.002083645138454864,6.417831268784672e-05,1.2516489164646277e-05,0.005166280815728896
-0.6906906906906907,0.9779499999999999,1.3206645833333333,0.01608033958333333,17.46731250000001,0.00842422499566009,0.0026719164288846837,0.0005993428881643418,0.0023660358576519103,6.59372446212676e-05,1.4866983802538978e-05,0.002785694010071893
-0.6866866866866868,0.977631875,1.3145145833333334,0.01682989375,17.46235416666667,0.009343076870660383,0.0026975088430303776,0.0006358657568429319,0.002657630063007812,6.737782046970523e-05,1.72549509965987e-05,0.0026452912325112266
-0.6826826826826826,0.9773131249999998,1.308370833333333,0.0175794625,17.457375,0.010157429149305841,0.0027219791648777606,0.0006724015214240331,0.002958293999322934,6.85021387317711e-05,1.9681119519497405e-05,0.004224776041723999
-0.6786786786786787,0.9769937500000001,1.3022249999999997,0.0183289375,17.452395833333338,0.01091213270833391,0.00274532296678776,0.0007089318454496659,0.0032684118640625114,6.932766147916728e-05,2.214473198005209e-05,0.00471300998259494
-0.6746746746746748,0.9766393750000003,1.2869354166666667,0.019058500000000003,17.45008333333333,0.015478483328993153,0.002767446494416667,0.000775722730819336,0.0036021705281249934,4.464649029947915e-05,2.4602692859375002e-05,0.003133326389161084
-0.6706706706706707,0.9762127083333333,1.25781875,0.019516666666666665,17.45033333333333,0.027944075481771025,0.0028184684722222225,0.0009011277494180501,0.003843758229166664,-4.821167887109187e-05,2.4289218982638918e-05,0.0025332222223255485
-0.6666666666666667,0.9758245833333333,1.2308208333333333,0.01993935416666667,17.451354166666665,0.03584882623263885,0.002885217988749567,0.0010041589331227089,0.004167352488454859,-9.826391488454943e-05,2.369929246250432e-05,0.008154416232741823
-0.6626626626626626,0.9754368749999998,1.2038395833333333,0.020362,17.452645833333328,0.042241090933160086,0.002951603539333332,0.0011071326122641207,0.004513501737500002,-0.00013937914083168444,2.2968901714416667e-05,0.004320082899482713
-0.6586586586586587,0.9750493750000001,1.1768479166666663,0.020784645833333334,17.45379166666666,0.047212314370660646,0.0030176359975828994,0.0012100525112584625,0.004882653685720488,-0.00017158049834418336,2.20988074215929e-05,0.0057814565973899334
-0.6546546546546548,0.9746614583333334,1.1498687500000004,0.021207187500000002,17.454979166666668,0.050695607773436624,0.003083326031673178,0.0013129135960841375,0.005274455318359374,-0.00019486851072786468,2.108845578886721e-05,0.004743957899222551
-0.6506506506506506,0.9742733333333331,1.1228749999999998,0.0216298125,17.456125,0.052749651041666734,0.003148647044548177,0.0014157291520726218,0.005689215955729174,-0.00020916674955729058,1.9938317866184913e-05,0.005783317708392133
-0.6466466466466467,0.9738860416666665,1.0958979166666662,0.022052395833333335,17.457333333333327,0.05330775624566075,0.0032136043380099817,0.0015184822448447782,0.006126554515407993,-0.00021453313619587558,1.8649522310570754e-05,0.004429555555702791
-0.6426426426426426,0.9734979166666667,1.0689022916666668,0.02247508333333334,17.45843749999999,0.05246039086974785,0.0032782164624930547,0.0016211833873950997,0.006586936086267349,-0.00021104127680625254,1.7220261952499942e-05,0.008168391927370067
-0.6386386386386387,0.9731100000000003,1.0419210416666669,0.022897624999999994,17.45966666666666,0.05012137626558144,0.0033424737693593764,0.0017238210093578452,0.007070003541640623,-0.0001985384921097677,1.565049627476564e-05,0.006081555555851992
-0.6346346346346345,0.9727245833333334,1.0149279166666667,0.023320291666666663,17.460854166666657,0.046344657303993175,0.0034063702465815977,0.0018264164000344183,0.007576064129357643,-0.0001771256549195333,1.3939730461692696e-05,0.0056551037329768405
-0.6306306306306306,0.9723408333333331,0.979704375,0.023195833333333332,17.461333333333332,0.05211308760585909,0.0034738303993055554,0.002025281331755575,0.007929836434895837,-0.0003474181160830719,1.6337248628472454e-06,0.00767155555570298
-0.6266266266266267,0.9719654166666665,0.9334972916666672,0.022343,17.461124999999992,0.06912322311766383,0.0035454341009999984,0.0023518313224464857,0.00800157834562499,-0.000741760650227213,-2.388569502418754e-05,0.0026554010419772567
-0.6226226226226226,0.9715908333333334,0.8872885416666666,0.021490083333333337,17.46074999999999,0.08185987716037368,0.0036155721516597217,0.0026776199312942804,0.007994657798871527,-0.0010790282371715963,-4.835385163366504e-05,0.0053344375003234745
-0.6186186186186187,0.9712152083333333,0.8410808333333332,0.020637291666666658,17.460333333333327,0.09032532346597244,0.0036842480259982636,0.003002647887256917,0.007908723693923623,-0.0013595253936618057,-7.177284883871524e-05,0.00884322222236733
-0.6146146146146145,0.9708968750000002,0.7925847916666671,0.0193093875,17.46095833333333,0.09733080635203939,0.003802135054374843,0.00331667537425567,0.00815408979776822,-0.00158055719328598,-9.783093766676295e-05,0.003267414930689938
-0.6106106106106106,0.9706006249999998,0.7432185416666671,0.017800754166666665,17.461666666666666,0.10061369932287256,0.003935147734431233,0.0036260227816568937,0.008416128614349816,-0.0017396486582861568,-0.0001235226036722196,0.006863888888801739
-0.6066066066066067,0.9703035416666669,0.693853125,0.01629228541666667,17.462479166666665,0.0990222159277343,0.004063607269235203,0.003934594690757103,0.008529088516920571,-0.0018370429159544261,-0.00014732794332037935,0.006404687066094539
-0.6026026026026026,0.9700074999999999,0.6444877083333335,0.014783672916666669,17.463249999999995,0.09255517714058142,0.004187522181759682,0.004242377597243332,0.008493146187854588,-0.0018727732598541676,-0.0001692533489664584,0.006774437500212116
-0.5985985985985987,0.9697112500000001,0.5951218750000001,0.013275081250000003,17.464145833333326,0.08121641222981762,0.004306872217805898,0.004549392037162287,0.008308304589055985,-0.0018468090780143246,-0.0001892891140763151,0.003610312066143706
-0.5945945945945945,0.9694135416666669,0.5457556250000001,0.011766570208333334,17.46491666666667,0.06500433944752598,0.00442168324219903,0.00485560951631281,0.007974457288511323,-0.0017592496878997398,-0.00020744064014490058,0.004810826388791156
-0.5905905905905906,0.9692216666666669,0.49938583333333325,0.009983279375,17.465354166666668,0.055418372799305615,0.004538925799587366,0.005196426075978124,0.0078056833765828134,-0.001560353381752777,-0.00021359720840508127,0.005778832899352437
-0.5865865865865867,0.9692583333333332,0.45950833333333346,0.007604392708333332,17.465083333333336,0.0670070915972221,0.004662321128204113,0.005613365712869989,0.008141889013914931,-0.0012557909903836814,-0.00019855679630361486,0.006905826388788228
-0.5825825825825826,0.9692950000000001,0.4196316666666666,0.005225528124999999,17.46483333333334,0.07541509766388885,0.004774402189148166,0.006029920669108122,0.008288371673692708,-0.0009862996364826382,-0.00018560843602979823,0.006888305555378338
-0.5785785785785786,0.9693312500000001,0.3797543750000001,0.0028466926666666664,17.46466666666667,0.08064265633502604,0.004875150507528212,0.00644608390160553,0.008245053922219582,-0.000751812839136459,-0.00017474405071874114,0.0037515555554819002
-0.5745745745745745,0.9693675,0.33987708333333333,0.00046787208333333327,17.46441666666667,0.08269002655815975,0.004964593595713637,0.006861880320280478,0.008012101834276912,-0.0005523574333476547,-0.00016597359013666746,0.0049838263888091205
-0.5705705705705706,0.9694035416666669,0.3000002083333333,-0.0019110102083333333,17.46414583333333,0.08155695833328995,0.005042716789983646,0.00727727765066023,0.0075894326272937926,-0.0003879461722865454,-0.00015929180512004257,0.0048603120661141475
-0.5665665665665667,0.9694400000000001,0.2601241666666667,-0.004289871666666669,17.463854166666657,0.07724291791597225,0.005109515751083531,0.007692275704648451,0.006976995125731944,-0.0002585488957581603,-0.0001547007195715245,0.006505978732889162
-0.5625625625625625,0.9694760416666669,0.22024562500000003,-0.006668692916666669,17.463624999999986,0.06974903133502605,0.005164997284783201,0.008106916733218922,0.006174821064364325,-0.00016417466292122345,-0.00015219751593950642,0.006176859375500499
-0.5585585585585586,0.9695129166666668,0.18036833333333332,-0.009047531729166666,17.46345833333332,0.0590751601638889,0.005209169252943056,0.008521177729567314,0.0051829336354369095,-0.00010485602951215266,-0.0001517896527663338,0.0034563732642141076
-0.5545545545545545,0.9695375,0.13974277083333334,-0.011591221145833332,17.463479166666655,0.0417164579998225,0.005239206092348388,0.00893599942186182,0.003767851914427342,-7.951869039656727e-05,-0.00015303869142787975,0.006895395399681092
-0.5505505505505506,0.9695722916666668,0.11263395833333328,-0.01412857833333333,17.46358333333332,0.031191820596831614,0.005298645774278864,0.009209905041983999,0.002936320007472568,-6.25605101100695e-05,-0.0001508081366502972,0.008048826389142505
-0.5465465465465467,0.969625208333333,0.10153212499999999,-0.016609858333333335,17.463833333333323,0.032476623426317706,0.005395998022813265,0.00931915258394349,0.0030020335708656255,-3.029484975390368e-05,-0.00014379015653531575,0.0030669722225411533
-0.5425425425425425,0.9696679166666667,0.09045949999999998,-0.018918539583333335,17.46395833333333,0.03271445385975,0.005482345110033847,0.009414628088241303,0.002967862964771875,-6.141865786249965e-06,-0.0001399916966798142,0.004534331597255914
-0.5385385385385386,0.969701875,0.07941829166666664,-0.021049089583333333,17.464124999999992,0.03188194328208161,0.005560150411046141,0.009496054955037218,0.002838411923346961,1.0358331866024216e-05,-0.00013922117467058252,0.007254651041989746
-0.5345345345345345,0.969735416666667,0.06837679166666666,-0.02317962916666667,17.464395833333334,0.03080555186137326,0.005628900625029148,0.009577231919319154,0.0026619116536064236,2.125800053796875e-05,-0.00013952962251944262,0.0059198433160077
-0.5305305305305306,0.9697700000000001,0.05733544375000001,-0.025310020833333332,17.464562499999996,0.029485396889990582,0.005688588262082899,0.009658347168731356,0.002438353317467578,2.6548535214975167e-05,-0.0001409211488090756,0.009473350260577718
-0.5265265265265264,0.9698033333333331,0.04629393729166666,-0.027440562500000012,17.464854166666665,0.02792137137003523,0.00573914469635026,0.009739316745860413,0.0021677488254563935,2.6245325641423688e-05,-0.0001433965407005729,0.006785603732680556
-0.5225225225225225,0.9698372916666664,0.03525263125,-0.029570979166666674,17.46514583333333,0.02611352282328486,0.005780650941124564,0.009820167935807955,0.001850104868013932,2.0333928655458288e-05,-0.00014694738141347218,0.004722687066077924
-0.5185185185185186,0.9698712500000003,0.02421113125,-0.031701645833333326,17.465270833333328,0.024061904456928608,0.0058130723181245665,0.009900832353118484,0.0014854048122785156,8.826475115341133e-06,-0.00015158125145632812,0.008689718316134076
-0.5145145145145145,0.9699054166666666,0.013169841875000005,-0.03383202083333333,17.465499999999995,0.021766492764987492,0.005836433949666231,0.00998148681497453,0.0010736719271867059,-8.288556990342121e-06,-0.00015729755746694005,0.009018083333501181
-0.5105105105105106,0.9699381249999998,0.0028608358333333333,-0.03586797916666666,17.46572916666666,0.019571398951668057,0.005861950570499568,0.010061182196189162,0.0006658488167359199,-3.0839028374707946e-05,-0.00016319384148460713,0.007888009982877975
-0.5065065065065064,0.9699693749999998,-0.001092120208333334,-0.03708322916666667,17.46572916666666,0.020237161440117214,0.005979179947905814,0.010134517661818089,0.0006740066977034939,-5.52498425717556e-05,-0.00016194229927369582,0.004971343316128696
-0.5025025025025025,0.9700010416666666,-0.005045181041666667,-0.03829841666666667,17.465645833333326,0.020871712814923473,0.006093485447493057,0.010207903083150206,0.0006725488459741496,-8.111166246836539e-05,-0.00016114600804036913,0.004965624566068527
-0.4984984984984986,0.9700314583333333,-0.008998256250000001,-0.039513625,17.465541666666656,0.02147501055112601,0.006204804689359371,0.010281187860063015,0.0006614878602169272,-0.0001084160180477381,-0.00016078745593180218,0.006312623264136619
-0.49449449449449445,0.9700381250000004,-0.012009411458333332,-0.04016420833333333,17.465312499999996,0.021821378203091116,0.006344078035623266,0.010305902603193754,0.000659742762893446,-0.00011797764654301495,-0.00016041895839780814,0.005567610677132961
-0.49049049049049054,0.9700375000000001,-0.014767960833333335,-0.040663354166666665,17.46502083333333,0.022090261499491802,0.006490974961249569,0.010317579377649998,0.0006596035991480383,-0.00012357347632836315,-0.00016016486688754338,0.0061722912328150414
-0.4864864864864864,0.970037291666667,-0.017526563541666665,-0.04116239583333334,17.464812499999997,0.022343944570419928,0.006637330085926648,0.010329166015443534,0.0006567086538998483,-0.0001303058058433326,-0.0001601151257539714,0.0034493398438257827
-0.4824824824824825,0.9700360416666666,-0.020285232083333337,-0.04166145833333331,17.46452083333333,0.0225822593593253,0.006783210389539933,0.010340587497247162,0.0006510571279448789,-0.0001381810732475649,-0.00016027276913628479,0.0030120620660341046
-0.4784784784784786,0.9700345833333334,-0.02304381916666667,-0.04216066666666668,17.464229166666666,0.022805544898213972,0.006928555269555556,0.010352068795480854,0.0006426522005538888,-0.00014721560044602663,-0.0001606419720555055,0.004032947482642157
-0.47447447447447444,0.9700337499999998,-0.025802523333333337,-0.04265972916666667,17.463875,0.02301360478963279,0.007073372507426656,0.010363330788810491,0.0006314964448667368,-0.0001573785350156889,-0.00016120965492861112,0.006819984375056265
-0.4704704704704705,0.9700339583333332,-0.028561035208333325,-0.04315877083333334,17.463583333333336,0.023206267267828342,0.00721775383348915,0.010374552537627492,0.000617586785014111,-0.00016868647493178173,-0.0001619913019932726,0.006590493055625757
-0.4664664664664664,0.9700329166666665,-0.03131965708333332,-0.04365795833333334,17.463312499999997,0.02338389158018241,0.007361551424164928,0.010385721648119376,0.0006009190910415455,-0.00018114403264290633,-0.00016297759101770837,0.006258194010513307
-0.4624624624624625,0.9700325,-0.033950093958333344,-0.04413189583333332,17.46310416666666,0.02354382862022034,0.007505438270155817,0.010396075289645723,0.0005816473440656215,-0.000194800250956326,-0.00016481876815863716,0.0035345308161822686
-0.45845845845845856,0.9700408333333334,-0.03466552145833334,-0.04423035416666667,17.463062499999996,0.0236589682886885,0.007656115353624565,0.010395664511460897,0.000563287458525733,-0.00020998528623775652,-0.00017651932081289067,0.004156454427231893
-0.4544544544544544,0.9700487500000002,-0.0353810675,-0.04432879166666668,17.462999999999994,0.023773159229227108,0.007806841562706597,0.010395136369683594,0.0005447844881815618,-0.00022540548698380216,-0.00018824615411197913,0.004672666666863279
-0.4504504504504505,0.9700562500000002,-0.03609659904166667,-0.044427333333333326,17.46291666666666,0.023886348037625144,0.007957482886222222,0.01039465961926371,0.000526129570509528,-0.00024105267175741083,-0.00020001322208180555,0.004666493055708543
-0.4464464464464464,0.9700629166666666,-0.036492095416666676,-0.044594270833333345,17.46285416666666,0.02387845197210089,0.008140086425509984,0.010418319616643131,0.0005326069366299907,-0.0002472300323933483,-0.00021654330195616328,0.004974353732905001
-0.44244244244244246,0.9700704166666666,-0.03683667437499999,-0.044772020833333336,17.462812499999995,0.02385108025432355,0.008327799483832898,0.010445784352604166,0.0005429776474517841,-0.00025195769947473966,-0.00023387041674479163,0.003096256510616513
-0.43843843843843855,0.9700772916666667,-0.03718118437499999,-0.044949958333333324,17.462729166666662,0.02382358036180559,0.008515353329164931,0.01047324610620156,0.0005532273948930997,-0.00025679546320474603,-0.000251242185387934,0.0028817183161322646
-0.4344344344344344,0.9700845833333335,-0.03752578124999999,-0.045127687500000006,17.462624999999992,0.02379577407491048,0.008702925154235678,0.010500581481083723,0.0005633516038899735,-0.0002617360784155274,-0.0002686825523858724,0.004644776041914156
-0.4304304304304305,0.9700906250000002,-0.03787031250000001,-0.04530558333333334,17.46260416666666,0.023767776931152354,0.008890408285493055,0.010527916330631512,0.0005733581303385413,-0.00026678453401692703,-0.00028616507179687493,0.0024557183161277862
-0.42642642642642636,0.9700966666666667,-0.038214829166666665,-0.04548347916666665,17.462437499999997,0.023739564331762483,0.009077807289562066,0.010555181729151255,0.0005832400720735245,-0.00027193027926357795,-0.0003037023535028906,0.005151558593865957
-0.42242242242242245,0.9700985416666669,-0.03843586520833333,-0.04568291666666665,17.46235416666666,0.023692975932353495,0.009251306541493058,0.010578334102677604,0.0005940974060098085,-0.000279199163241819,-0.00031840887334557295,0.0038952912328227285
-0.41841841841841854,0.9700929166666667,-0.03847216041666666,-0.045914791666666656,17.46216666666666,0.02361914287287427,0.009403842322873265,0.01059529500105668,0.0006065337924188367,-0.0002895185923593981,-0.0003288368830416231,0.003985305555772811
-0.4144144144144144,0.9700877083333336,-0.03850835041666668,-0.0461466875,17.461999999999993,0.023545273614853875,0.009556231149444011,0.010612232623772519,0.0006189563538482549,-0.00029984459159471404,-0.00033932564080341144,0.0029310000003306413
-0.4104104104104105,0.9700825000000002,-0.038544667750000004,-0.046378458333333324,17.46177083333333,0.023471475254708773,0.009708603185956599,0.010629116281853793,0.0006313549869511141,-0.00031017788225600113,-0.00034986214310966154,0.005309364149468365
-0.40640640640640635,0.9700750000000005,-0.03846319920833334,-0.046586145833333335,17.461479166666663,0.023467269806660064,0.009848597683062066,0.010633597644993121,0.0006602602299640317,-0.0003247979556379457,-0.00036855446796540796,0.009036978732751777
-0.40240240240240244,0.9700681250000005,-0.03836453550000001,-0.046790395833333324,17.461333333333332,0.023473183249202573,0.009986692191093313,0.010636249161493706,0.0006916117396596976,-0.00034003122866605633,-0.00038847271421853734,0.0057965555556052095
-0.3983983983983985,0.9700608333333335,-0.03826601041666666,-0.04699447916666668,17.461145833333333,0.023478983280124894,0.010124668927853733,0.01063887900507281,0.0007230064790158417,-0.00035525800288726124,-0.0004084187495431859,0.005469520399344674
-0.3943943943943944,0.9700531249999998,-0.03816749145833334,-0.04719870833333334,17.46104166666667,0.023484784262444717,0.010262573598331595,0.010641501558208241,0.0007544322445097995,-0.0003704629968498431,-0.00042838947283095483,0.0024405815970567346
-0.3903903903903905,0.9700458333333329,-0.03806305020833335,-0.04740287499999999,17.460770833333342,0.023489287542171236,0.010400025775067713,0.010643842095569029,0.0007832380305223185,-0.00038520975033047767,-0.00044761903437917964,0.0035652391489975344
-0.38638638638638634,0.9700358333333335,-0.03785539574999999,-0.047607041666666655,17.460500000000007,0.02347126067927756,0.010529948750414929,0.010642269929118299,0.0007649688888882603,-0.0003919845632793816,-0.00045321159343170137,0.004689749999783999
-0.3823823823823824,0.9700266666666667,-0.037647652083333316,-0.04781147916666665,17.460270833333336,0.02345311262594561,0.0106598937098954,0.010640517124082252,0.0007467800667437952,-0.00039875471555028295,-0.00045882174227050346,0.003942426649189201
-0.3783783783783783,0.9700177083333332,-0.037473116249999994,-0.04799204166666666,17.46002083333333,0.023428265558513992,0.0107894181033316,0.010637618668875519,0.0007294415602168236,-0.00040386668371435684,-0.00046487177512751746,0.005589166232766729
-0.3743743743743744,0.9700129166666668,-0.03756100520833331,-0.047985729166666664,17.459875,0.0233520042210729,0.010915842713009986,0.010625402825869512,0.0007182485060118287,-0.0003960507759945387,-0.0004742823860593966,0.005473317708322156
-0.37037037037037046,0.9700085416666667,-0.037648915000000005,-0.047979375,17.459791666666664,0.02327570503265611,0.011042339991276042,0.010613142678383664,0.0007070628076218744,-0.0003882318530271813,-0.0004837075249747395,0.005883289930636693
-0.3663663663663663,0.9700047916666666,-0.037736655916666646,-0.04797302083333333,17.459687499999998,0.02319936146689377,0.0111688288554579,0.01060073687020939,0.0006958784111960857,-0.00038042187243073826,-0.0004931234234977213,0.0051457356772175444
-0.3623623623623624,0.9700004166666667,-0.037824526083333344,-0.04796675,17.45960416666666,0.023123096893237903,0.011295222144437499,0.010588518883776063,0.000684690413492271,-0.0003726139655315114,-0.0005025470264483855,0.0036806766495374177
-0.3583583583583583,0.9699958333333334,-0.03791239002083333,-0.047960375000000006,17.45947916666666,0.02304660901624155,0.011421781596526041,0.010576148133846832,0.0006735031824545753,-0.00036479888170357435,-0.0005119612780797173,0.003670562066133698
-0.35435435435435436,0.9699916666666666,-0.03800021852083334,-0.04795410416666667,17.459374999999998,0.022970212559035582,0.011548276810239146,0.010563819368153123,0.0006623293960291963,-0.000356992372324916,-0.0005213800903538673,0.004182942708325754
-0.35035035035035045,0.9699870833333334,-0.03808812416666666,-0.04794775000000001,17.4593125,0.022893815630797912,0.011674698686604163,0.010551579597476475,0.0006511397278210413,-0.0003491823903445744,-0.0005308046694161979,0.0017820273436655043
-0.3463463463463463,0.9699820833333331,-0.03805302604166665,-0.047901625,17.459187499999995,0.022837321375738916,0.011789142655692714,0.010524012182335634,0.0006588990497701822,-0.0003349885480096658,-0.0005329880841844791,0.002813506510563002
-0.3423423423423424,0.9699766666666664,-0.03795900041666667,-0.04782741666666667,17.459020833333327,0.0227773642873675,0.011898113214993056,0.010493099083966995,0.000672462195821909,-0.0003171654493143925,-0.000532718421523073,0.0030082078995405936
-0.33833833833833826,0.9699708333333333,-0.03785056937500001,-0.047711437500000016,17.458833333333324,0.022667209397988313,0.012006470815016925,0.01047672126358134,0.0006746609665919385,-0.00029622726965533884,-0.0005357468908503385,0.0066386388892851755
-0.33433433433433435,0.9699645833333334,-0.03774212979166666,-0.04759560416666666,17.45874999999999,0.022557156638788985,0.012114823047343319,0.010460384748846146,0.0006768295925288765,-0.0002752913316855499,-0.0005387772154295443,0.004131770833623705
-0.33033033033033044,0.9699602083333333,-0.037644875,-0.04747956249999998,17.458687499999993,0.02245203005290105,0.012227045311475258,0.010448285422455525,0.0006789892837994803,-0.00025318501483895836,-0.0005431564753405208,0.0029807773439642915
-0.3263263263263263,0.9699541666666662,-0.03756733958333334,-0.04736322916666668,17.458604166666657,0.022356278329963845,0.012346345356239146,0.010443784465479075,0.0006811639561325957,-0.0002290289286951575,-0.0005499336937325274,0.0013072183164126727
-0.3223223223223224,0.9699485416666663,-0.03748988749999998,-0.04724689583333334,17.458416666666654,0.02226044583523735,0.012465403750780812,0.010439347836367064,0.0006833194821507828,-0.0002048659366752655,-0.000556699509461033,0.0026458263893687217
-0.31831831831831825,0.9699424999999997,-0.037412358333333326,-0.0471305,17.45824999999999,0.022164544610604926,0.012584572219749998,0.010434901386281224,0.0006854636372374996,-0.00018070047734769954,-0.0005634566078046875,0.0040902708337853255
-0.31431431431431434,0.9699374999999999,-0.03732948666666667,-0.04698608333333332,17.458104166666654,0.022084842758536477,0.012688249639659732,0.010431864315828397,0.0006983416286894444,-0.0001533444624337029,-0.000569171659938993,0.0064739058164491325
-0.3103103103103104,0.9699337499999997,-0.03724001770833334,-0.046807062499999996,17.458083333333324,0.022024701914416356,0.012773105150121096,0.010430461743765568,0.0007243126011249358,-0.00012210193143493374,-0.00057360266125494,0.0034513263893245494
-0.3063063063063063,0.9699295833333333,-0.03715052999999999,-0.0466281875,17.457979166666657,0.021964463120719105,0.012857899630464837,0.01042906309574121,0.0007502386006022924,-9.084603458338843e-05,-0.0005780218134183007,0.003546749566339713
-0.3023023023023024,0.969925,-0.03706118583333334,-0.04644922916666666,17.457874999999994,0.02190440600462713,0.01294261702648915,0.010427633936519519,0.0007761407777057479,-5.9595011463895264e-05,-0.0005824316817988004,0.005100484375361702
-0.29829829829829824,0.9699210416666671,-0.036971631458333334,-0.046270354166666666,17.457812499999996,0.02184424430064251,0.0130273459919579,0.010426287259670873,0.0008020253808034416,-2.8334760106132187e-05,-0.0005868435489960356,0.003949381510665262
-0.2942942942942943,0.9699170833333334,-0.036882102500000014,-0.04609139583333335,17.45772916666666,0.021784064681846155,0.013111937396801648,0.010424952356543763,0.0008278697686735933,2.9266218672805084e-06,-0.0005912476239973922,0.004359009982977113
-0.2902902902902904,0.9699120833333336,-0.03678517562499999,-0.045914020833333326,17.457708333333326,0.02173505918757124,0.013197086024249564,0.01042608263370969,0.0008540104716625917,3.4677316325913644e-05,-0.0005954287965609448,0.0011280815975283076
-0.2862862862862863,0.9699091666666669,-0.03664606625,-0.04566775,17.457645833333327,0.021743274161733942,0.013251879526604164,0.010445670196135343,0.0008815623371782291,5.890360397037053e-05,-0.0005990448304035573,0.0016436245662134752
-0.28228228228228236,0.9699075000000001,-0.03651332087500001,-0.04541739583333332,17.45754166666666,0.021755339898679286,0.013306189322384986,0.010466634767218553,0.0009084873463806123,8.27892955429983e-05,-0.0006031686340183679,0.0036139565973485333
-0.2782782782782782,0.9699056250000004,-0.03638057583333334,-0.04516699999999999,17.457458333333328,0.021767516202035077,0.013360517111,0.010487655225145946,0.0009353469688358335,0.00010667156778325053,-0.0006072980390027917,0.003815206597323595
-0.2742742742742743,0.9699020833333335,-0.036247789166666676,-0.044916708333333326,17.457437499999994,0.021779576947195553,0.013414562229164931,0.010508608266030247,0.0009621344596060072,0.00013054836482946712,-0.0006114416761965201,0.0028759335938843833
-0.2702702702702702,0.9699008333333334,-0.036114961666666674,-0.04466629166666666,17.45739583333333,0.021791542877148525,0.0134686244720816,0.01052962528878056,0.0009888781511661817,0.00015442527525619989,-0.0006155887739480651,0.002664051649389876
-0.26626626626626626,0.9698987499999999,-0.03598215291666667,-0.04441597916666667,17.45727083333333,0.021803451338148285,0.013522506211332903,0.010550551931537248,0.0010155457727648528,0.00017828350480657062,-0.0006197518895323193,0.005361718316066799
-0.26226226226226235,0.9698968749999999,-0.03584946312500001,-0.04416564583333333,17.457291666666663,0.021815482660315934,0.01357618322812456,0.010571549800070048,0.0010421320583061057,0.00020215806714562128,-0.0006239075572617534,0.002550998263927795
-0.2582582582582582,0.9698943750000003,-0.03569223770833334,-0.04390616666666667,17.457229166666668,0.021810230834038494,0.013616256861972221,0.010587491156967384,0.0010601565999716308,0.00022320297279585178,-0.0006261589146376493,0.003066489149205154
-0.2542542542542543,0.9698935416666669,-0.03551742916666667,-0.04364008333333333,17.4571875,0.02179278305872415,0.013646332709993058,0.010599852616780937,0.001072026139714236,0.0002422342493433507,-0.0006270635965308663,0.0030629231770262777
-0.25025025025025016,0.9698908333333334,-0.035364327904166666,-0.043353375,17.45716666666667,0.021778405978553236,0.013677959876109376,0.010618591987370123,0.0010816525099143657,0.0002540243901019224,-0.0006248591070663306,0.0023319722220662698
-0.24624624624624625,0.969890416666667,-0.03525888583333333,-0.04302054166666667,17.45716666666667,0.021770915136458638,0.013712826744706603,0.010651604360880381,0.0010864956120535064,0.0002498081014882346,-0.0006157858057557205,0.0023319722220662698
-0.24224224224224233,0.9698891666666666,-0.03515352416666667,-0.042687750000000003,17.4571875,0.02176362557199692,0.013747449749937503,0.010684689288580013,0.0010912677737543745,0.00024558803199297845,-0.0006067076567697396,0.0024379231770694787
-0.2382382382382382,0.9698887500000004,-0.0350481701875,-0.04235508333333334,17.457208333333334,0.021756146599841375,0.01378190108249306,0.010717695603363513,0.0010959644976942548,0.00024137172278065812,-0.0005976253212613802,0.0008772065971243137
-0.23423423423423428,0.9698875000000001,-0.034942787083333336,-0.042022291666666656,17.45716666666667,0.021748772464182164,0.013816141586414928,0.010750655455553058,0.0011005935720379344,0.00023715352024779857,-0.0005885596502465278,0.0027486388887041358
-0.23023023023023015,0.9698872916666668,-0.034837410000000006,-0.04168954166666666,17.457124999999998,0.02174137569782523,0.013850036282289927,0.010783749092508704,0.001105156448412917,0.00023292994302422316,-0.0005794822481596961,0.0033700677083174924
-0.22622622622622623,0.9698866666666669,-0.034692925,-0.04136716666666666,17.4570625,0.02174250512161104,0.013883751271972231,0.010821078373674868,0.0011097986977041665,0.0002306054667107187,-0.0005740150779992361,0.004510537760381794
-0.22222222222222232,0.969884791666667,-0.034541435416666676,-0.04099141666666667,17.457041666666665,0.02172338923935625,0.013915093342993057,0.01085172468303962,0.0011071770952373256,0.0002298180939285386,-0.0005671519465855191,0.005446248263922371
-0.21821821821821819,0.9698845833333336,-0.03439222250000001,-0.04060191666666667,17.4570625,0.021698383364843823,0.01394555519632639,0.010880277086725036,0.0011026949730735412,0.00022922393038583673,-0.0005595615504748437,0.004510537760438638
-0.21421421421421427,0.969885,-0.034243925,-0.04021235416666667,17.45710416666666,0.021673686933927707,0.013976376989041233,0.010909110909988733,0.0010979510744265615,0.0002285553541042705,-0.0005519351097266496,0.0026391141495309967
-0.21021021021021014,0.9698835416666668,-0.03410935479166668,-0.03982352083333334,17.457124999999994,0.021655447749029545,0.014014708021770402,0.010940413276575276,0.0010908752113425034,0.0002265642917627834,-0.000544253545585612,0.0014950677085039388
-0.20620620620620622,0.9698833333333333,-0.03397482604166666,-0.039434624999999994,17.457124999999994,0.021637252862105164,0.01405266035110938,0.010971722770832588,0.0010837060172733078,0.00022458860288822067,-0.0005365473202324612,0.0008700677085471398
-0.2022022022022023,0.9698816666666669,-0.033840209854166664,-0.0390456875,17.457062499999996,0.021618819363692632,0.01409039262098568,0.011002963113174065,0.0010764397202664552,0.00022261234291266781,-0.0005288101834041497,0.002843871093944017
-0.19819819819819817,0.9698808333333336,-0.03374014166666667,-0.03859535416666667,17.457083333333326,0.021598998673646605,0.0141196194700829,0.011015408548012421,0.0010618725744081599,0.00022394096558136625,-0.0005201500676101259,0.0008664930558097694
-0.19419419419419426,0.969878541666667,-0.03363846395833333,-0.038106354166666676,17.45704166666666,0.02158424540919058,0.014136051605457896,0.011015493544973392,0.0010367207996144316,0.0002265423671859496,-0.0005131697930507781,0.001487914930748957
-0.19019019019019012,0.9698772916666668,-0.033511558125,-0.03762533333333334,17.456999999999997,0.02157503797203474,0.014146517624888888,0.011017395046016745,0.0010069089154441664,0.00022799817095867835,-0.0005083457550647222,0.002526000000102613
-0.1861861861861862,0.9698754166666665,-0.03338474604166667,-0.03714435416666668,17.456979166666663,0.02156579206506675,0.014156330286874564,0.011019257226855357,0.0009769541067641096,0.00022947270636529076,-0.00050348001130023,0.0024200412327672893
-0.1821821821821823,0.9698735416666667,-0.033257881604166664,-0.036663247916666676,17.456979166666663,0.021556559144536573,0.014165889585534365,0.01102117081098506,0.0009468892707299558,0.00023095356599272932,-0.0004985574201902418,0.001378374566115781
-0.17817817817817816,0.9698725,-0.03313245625,-0.03617507291666667,17.4569375,0.021548802842841833,0.014177530766140518,0.011022534972622329,0.0009169947292479818,0.00023166385422413528,-0.0004934168576305036,0.0015831210937449214
-0.17417417417417425,0.9698735416666665,-0.03301775187500001,-0.03563288124999999,17.456999999999997,0.021553828061120932,0.01420944360715673,0.011020343685375059,0.0008891301182961605,0.00022630850164573202,-0.0004869109995494168,0.00023433333348066299
-0.1701701701701701,0.9698731249999999,-0.03290316770833334,-0.035090729166666675,17.456979166666663,0.021558798221423953,0.014240744893218315,0.011018147099354697,0.0008611428948881287,0.00022096155928617007,-0.0004803186728154732,0.0020033745661294233
-0.1661661661661662,0.9698749999999999,-0.032761255,-0.034554304166666654,17.45695833333333,0.021568950170824976,0.014276583396890814,0.011022976238988747,0.0008255333798482711,0.00021601197429264046,-0.0004727462639456553,0.0035640815974034012
-0.16216216216216228,0.9698747916666667,-0.03261251125,-0.03401927708333333,17.45695833333333,0.021580382443301953,0.014313272120060724,0.011029549288508779,0.0007878719642362586,0.00021118311497779778,-0.0004649176202793702,0.0033557482640844682
-0.15815815815815815,0.969875,-0.03246756458333332,-0.03346916041666667,17.456979166666663,0.02160144058336042,0.014335002801003437,0.011022791225917322,0.0007516040184552639,0.00020503594455938208,-0.00045713167011363206,0.0022117078994483563
-0.15415415415415423,0.9698741666666665,-0.03232630500000001,-0.03290357083333333,17.456979166666663,0.02163198917171364,0.014341959193082484,0.011002567863059332,0.0007167363628192295,0.0001975759984360913,-0.00044941926213578465,0.001795041232753647
-0.1501501501501501,0.9698731249999999,-0.032222283750000004,-0.03230625833333333,17.457020833333328,0.021663953596601154,0.0143547223391666,0.01097964997024151,0.0006727947645825314,0.00018887698437254928,-0.00044345961599189676,-7.637543382088552e-05
-0.14614614614614618,0.9698716666666667,-0.03215264604166667,-0.031679797916666676,17.456999999999997,0.02169724901918596,0.014372723737292495,0.010954084263026803,0.0006205068792472209,0.00017904325618435163,-0.0004390881769825659,-0.00039066666653297943
-0.14214214214214227,0.9698699999999999,-0.03208302270833334,-0.03105328333333333,17.45695833333333,0.021730408820563235,0.014389985260886388,0.010928660729053451,0.0005681442431483582,0.00016921062119956739,-0.00043466925815870486,0.0014807482641003844
-0.13813813813813813,0.9698702083333332,-0.03199615604166667,-0.03041289374999999,17.45691666666666,0.021757245998557318,0.01441068089375121,0.010914133949130553,0.0005170889933963711,0.00016591421332396735,-0.00042620591933838263,0.002518826389177775
-0.13413413413413422,0.9698697916666666,-0.031907756041666666,-0.02977125833333334,17.45695833333333,0.021783207604385485,0.014430963843916594,0.010900554405578624,0.00046605513954656413,0.000163173646409043,-0.00041739166930505564,0.0014807482641572278
-0.13013013013013008,0.9698695833333334,-0.0318194,-0.02912967708333333,17.456979166666667,0.021809213283640005,0.014450378579687392,0.01088695774872657,0.0004149033821812504,0.00016042667302820858,-0.0004085693901056663,-0.0002882921007199002
-0.12612612612612617,0.9698689583333334,-0.03173290854166667,-0.02848674583333333,17.456979166666667,0.02183616834881956,0.014470151145160398,0.010873253319542342,0.00036396892898779565,0.00015778643850964598,-0.0003998369992084318,0.0007533745659884516
-0.12212212212212203,0.9698677083333335,-0.03164095604166666,-0.027810845833333334,17.4569375,0.02185872490076932,0.014507327687367899,0.010867721951934433,0.0003256323328392648,0.00015846032304292663,-0.00039089756292063726,0.0017914544271206978
-0.11811811811811812,0.9698677083333336,-0.031544450208333345,-0.027139025,17.456916666666668,0.02188280182772065,0.014545264988716044,0.010865679976992546,0.0002882295855181192,0.00016018875749016905,-0.0003819013423286613,0.002935493055531424
-0.1141141141141142,0.9698670833333337,-0.031447879374999994,-0.026467118750000004,17.456854166666663,0.021907051716148783,0.014582408291740057,0.01086353380090879,0.00025069795047953246,0.00016192172485110203,-0.0003729434431513958,0.004492603732842326
-0.11011011011011007,0.9698664583333332,-0.031351265208333326,-0.025795420833333332,17.456833333333332,0.021931244003170088,0.014618637930697898,0.01086145978012719,0.0002130265452935996,0.00016364472951919907,-0.0003640222492888873,0.004803305555526549
-0.10610610610610616,0.969867083333333,-0.03126280354166667,-0.025104004166666666,17.456812499999995,0.021937887114715154,0.014652705641466647,0.01085697675991982,0.0001785980329616516,0.00016488240435304317,-0.00035275298685945913,0.005322339843928603
-0.10210210210210202,0.9698658333333333,-0.03117836895833334,-0.024402335416666667,17.456812499999995,0.021935138475764705,0.014685067692879163,0.010851367326582777,0.00014582623293416192,0.00016585855914692582,-0.0003402929340834766,0.005322339843928603
-0.09809809809809811,0.9698660416666667,-0.03109398270833333,-0.023700570833333327,17.45685416666666,0.0219325600726672,0.014716512108840814,0.01084573956922552,0.00011293898533070411,0.0001668336463185409,-0.00032791489197749014,0.002825937066234019
-0.0940940940940942,0.9698658333333334,-0.031008174791666662,-0.02300053604166666,17.456916666666658,0.021931388929422778,0.014746204508462656,0.0108400801395232,8.077977478463804e-05,0.0001679008427078915,-0.00031591315540423996,0.0010604930558315573
-0.09009009009009006,0.9698647916666668,-0.030922994166666665,-0.022290591458333328,17.456833333333325,0.021929310098434966,0.014775650365771009,0.010830742579454364,6.106810786240884e-05,0.00016591751047263486,-0.00030458690234581295,0.00417830555574028
-0.08608608608608614,0.969865,-0.030861283541666656,-0.021549460812500004,17.456833333333332,0.02192699784482752,0.01481232907202386,0.0108194981308828,4.3550271362069806e-05,0.00016203638287660721,-0.00029505407494366835,0.0035533055554992643
-0.08208208208208201,0.9698641666666669,-0.030799431666666672,-0.0208082366875,17.456812499999998,0.02192468667567699,0.014847850619290314,0.010808191861112778,2.594992770618427e-05,0.00015813672522063747,-0.00028565535520065687,0.004489006510368654
-0.0780780780780781,0.9698629166666667,-0.030737619945833326,-0.02006699541666666,17.45679166666666,0.021922282053398842,0.014882274028280813,0.010796858327443272,8.259071427720553e-06,0.00015423382122843645,-0.00027640635276982484,0.004591373264076992
-0.07407407407407418,0.9698627083333333,-0.030687279166666668,-0.01930913375000001,17.456812499999995,0.02192427006401374,0.014911532353824607,0.010770670172595899,-5.55663410275564e-06,0.00014945398701002687,-0.0002630063922194191,0.0032390065105687427
-0.07007007007007005,0.9698620833333335,-0.030639372562500003,-0.018547929166666668,17.456812499999995,0.021927083015642983,0.014938890990294985,0.010741473037661394,-1.863562033369351e-05,0.00014448443524107667,-0.0002489310345068896,0.003239006510625586
-0.06606606606606613,0.9698616666666666,-0.030592400833333335,-0.017792548958333324,17.456833333333325,0.021936646677919332,0.014965466868231976,0.0107142910526775,-3.206076041337386e-05,0.00013951831807970834,-0.00023683309546713538,0.0014699722224804646
-0.062062062062061996,0.9698608333333333,-0.030546724166666667,-0.0170446175,17.45679166666666,0.02195577264268559,0.014991376847612023,0.010689521302068648,-4.587125013217301e-05,0.00013451238086935124,-0.00022719574834444324,0.0020913732641361094
-0.05805805805805808,0.9698606250000003,-0.03051460291666667,-0.016280933166666664,17.456812499999995,0.021988588175504822,0.015002535381889202,0.010656022968646723,-5.9113064860288216e-05,0.00012469240965413592,-0.00021127030807653466,0.0019890065105983012
-0.05405405405405417,0.9698597916666668,-0.030484793541666666,-0.015512960416666667,17.456770833333326,0.022023010696055285,0.015013577225777595,0.010623267760158503,-7.178148927213066e-05,0.00011455126839071996,-0.00019577773368181016,0.0036520724829074425
-0.05005005005005003,0.9698591666666668,-0.030468423541666664,-0.014719683333333332,17.456812499999998,0.02206590433355228,0.015028872589233055,0.010594849605962561,-8.086976494921157e-05,0.00010265318762712894,-0.0001814255361776043,0.0017806731771656814
-0.04604604604604612,0.9698579166666669,-0.030450708749999996,-0.013926520875,17.45679166666666,0.022107191836622665,0.01504338534965152,0.01056738594992958,-8.94818685654202e-05,9.025641703881509e-05,-0.00016700162941747263,0.003133039930844461
-0.04204204204204198,0.9698589583333334,-0.030419599333333335,-0.013133437499999998,17.456770833333326,0.022130231309732802,0.015060554486100261,0.010549717911870623,-9.311372745270807e-05,7.293978438097644e-05,-0.00014967335780013017,0.0040687391495453085
-0.03803803803803807,0.9698589583333334,-0.03038861312499999,-0.012340262083333336,17.456812499999995,0.022153261359005746,0.015076405431714643,0.01053194535521267,-9.680195031152309e-05,5.560142896480335e-05,-0.00013264279597732543,0.0021973398439740777
-0.034034034034034155,0.969859375,-0.030360409583333314,-0.011549134375,17.4568125,0.02218172469659891,0.015097075828521527,0.010515365702430895,-9.946964787462079e-05,3.845201186047138e-05,-0.00011931847843487634,0.002822339843703503
-0.03003003003003002,0.9698583333333334,-0.03033273750000001,-0.010758837729166667,17.456833333333332,0.02221117503575609,0.015117580744050788,0.010498981706078638,-0.00010185780897724211,2.1277522657502482e-05,-0.00010705501398830021,0.0012616388889341579
-0.026026026026026106,0.9698583333333334,-0.030305923333333346,-0.009985616041666668,17.456854166666663,0.022231967677580795,0.01512782913893508,0.010487272615267164,-0.00010080347669485362,1.5410466705741209e-06,-9.467345352095477e-05,0.0003259370661794492
-0.02202202202202197,0.9698570833333336,-0.030271915208333337,-0.009191598749999998,17.45689583333333,0.02225073198295281,0.01513516034575233,0.010487217219549063,-9.947073548902252e-05,-1.9968628623106087e-05,-8.178844767702838e-05,-0.000920469183881778
-0.018018018018018056,0.9698562500000002,-0.030237688124999995,-0.00839660604166667,17.456874999999997,0.022269486383521903,0.015141247006981043,0.01048761744092776,-9.817629854640738e-05,-4.1567164338882716e-05,-6.917638477966918e-05,-0.000609765624915326
-0.01401401401401392,0.9698556250000001,-0.03020360916666667,-0.007605482708333333,17.456833333333332,0.02228394824330725,0.015145427466106575,0.01048594876226666,-9.800292307967482e-05,-6.327839755974124e-05,-5.741756659586688e-05,-0.0004050277777878364
-0.010010010010010006,0.9698547916666668,-0.030170793541666668,-0.006834973958333333,17.456791666666664,0.02227633363373279,0.01514534563098891,0.010474174930429332,-0.00010354387982620983,-8.552260616093363e-05,-4.8732165634678763e-05,0.0020913732639087357
-0.006006006006006093,0.9698554166666667,-0.03013789833333334,-0.006064310625,17.45677083333333,0.02226868000071633,0.015144161636643517,0.010462249626589301,-0.00010912245207800322,-0.00010778031368755186,-4.034828017504269e-05,0.00302707248272327
-0.002002002002001957,0.9698539583333335,-0.03010010604166666,-0.0052837181250000005,17.456791666666664,0.022264714866280427,0.01514579065610888,0.010460276570105329,-0.00011431505919010939,-0.00012987519677277128,-3.135531190264683e-05,0.0008413732639951377
0.002002002002002179,0.9698529166666668,-0.03004860020833333,-0.0045084637499999995,17.456749999999996,0.022255627458853084,0.015147944587948268,0.010457631398027318,-0.00011505614977751326,-0.0001512571950060666,-2.1972446881386654e-05,0.003546104166787245
0.006006006006006093,0.9698516666666669,-0.02998665104166665,-0.0037452456249999996,17.456791666666664,0.022239227842638647,0.015148035635208413,0.010448016386439064,-0.00011163835278887033,-0.00017202039846156254,-1.2802000421570751e-05,0.001883039930646646
0.010010010010010006,0.9698508333333334,-0.029935166666666676,-0.0029828416666666663,17.45683333333333,0.022227779546638897,0.015154435988924932,0.010442166954037775,-0.00010199098743194447,-0.00019452559473916666,-7.88986476237495e-06,-0.0001966944442415297
0.01401401401401392,0.9698504166666665,-0.02988372500000001,-0.0022239966041666666,17.456812499999995,0.022214869230124383,0.015162345505771321,0.010435915097541808,-9.18542195865172e-05,-0.0002175891789787813,-4.994649363330009e-06,0.0009473398439467928
0.018018018018017834,0.9698499999999998,-0.029817568749999992,-0.0014721622916666667,17.45683333333333,0.02219263967717236,0.015167770238186998,0.010423938356400467,-9.001586284292844e-05,-0.0002395037026380403,-2.612838218243643e-06,-0.0008216944442551721
0.022022022022022192,0.9698481249999996,-0.02975286874999999,-0.0007062985416666664,17.456812499999995,0.02218215430114527,0.015174459475703369,0.01041508287379373,-9.055899114185801e-05,-0.00025990064622037493,-7.306875686707639e-07,-0.000302660156080492
0.026026026026026106,0.9698464583333329,-0.029688189583333333,5.9527499999999663e-05,17.456749999999996,0.022171723899264063,0.015179892289810077,0.01040611906947063,-9.121690296124481e-05,-0.0002803241910325213,8.711990240879768e-07,0.0018794375000652508
0.03003003003003002,0.9698456249999997,-0.029619795833333327,0.0008003552083333323,17.456791666666664,0.022155359361458325,0.015186630264873822,0.010391276210444165,-8.704051713502177e-05,-0.0003060265943610416,-1.945094119635307e-06,0.00021637326392465184
0.03403403403403393,0.9698445833333333,-0.02955089166666665,0.001538619437500001,17.456791666666664,0.02213836980170493,0.015192299316893216,0.010375862839113502,-8.247950701954326e-05,-0.000332276536642344,-5.457273920126684e-06,0.00021637326398149526
0.03803803803803785,0.9698443750000002,-0.029467720416666676,0.0023030593750000008,17.456749999999996,0.02213252845344517,0.015202925084181893,0.010372748472314884,-9.335117356785026e-05,-0.00035368488849575423,-8.929535123898486e-06,0.002087770833441027
0.042042042042042205,0.9698439583333333,-0.02938331729166667,0.003069487291666667,17.456791666666664,0.02212759983160392,0.01521291158109963,0.010370524620973886,-0.00010554353098621976,-0.00037475317154238535,-1.2636640978035317e-05,0.0018830399305898027
0.04604604604604612,0.9698439583333333,-0.029301618541666657,0.0038125771249999997,17.456812499999998,0.02211214431750533,0.015221630922332589,0.010364777935073665,-0.00012475450692256583,-0.00039620483644431284,-1.9439964979655656e-05,0.0011556731770951956
0.05005005005005003,0.9698435416666668,-0.029220706875000002,0.0045487556249999995,17.456833333333332,0.022093566956391992,0.015229204655597364,0.010357806574114248,-0.00014611335356920109,-0.00041778446766781076,-2.734273930377691e-05,0.000636638888863672
0.054054054054053946,0.9698427083333333,-0.02913985583333334,0.005284976041666668,17.456812499999998,0.022074931302012553,0.015235694028239013,0.010350817417778256,-0.00016759208089654588,-0.00043939671214258925,-3.550978227537642e-05,0.0013640065104141286
0.05805805805805786,0.969843125,-0.02905543020833333,0.0060339738125,17.456749999999996,0.022066594475408673,0.0152442994933634,0.010348530883523974,-0.00019111424917866193,-0.0004589063804967344,-4.443664236015596e-05,0.0035461041667304016
0.06206206206206222,0.96984375,-0.02896432291666667,0.006762079791666663,17.45679166666666,0.02206540133131239,0.015245982610224466,0.0103427378390302,-0.00021684204149256727,-0.00047489207873542745,-5.5956056957229986e-05,0.0025080399307739754
0.06606606606606613,0.9698452083333337,-0.02887362708333334,0.0074764825,17.45683333333333,0.0220631886590526,0.015243435542760527,0.010333462145590395,-0.00024250504073326543,-0.0004904794389014717,-6.842762778447347e-05,0.0008449722224099787
0.07007007007007005,0.9698443750000001,-0.028791231249999997,0.008189015208333329,17.456812499999995,0.022067252503109022,0.015242898363251016,0.0103231719678588,-0.0002674936694271082,-0.0005060777632678074,-8.14697572343627e-05,0.0019890065106551447
0.07407407407407396,0.9698439583333336,-0.02870517916666666,0.008899580416666665,17.45679166666666,0.0220685335223429,0.015244089135073953,0.010316272253753181,-0.0002929063037980919,-0.0005203209115410684,-9.535364783280715e-05,0.003341373264163394
0.07807807807807787,0.9698450000000003,-0.028606564583333327,0.009603901875,17.45683333333333,0.022061351962739586,0.015252890068775372,0.010321200509256561,-0.0003195074024274834,-0.0005299600077486508,-0.00011141082325846462,0.00230330555581304
0.08208208208208223,0.9698458333333334,-0.028509820833333338,0.01031255077083333,17.456833333333332,0.022056377616051236,0.015262463796598989,0.010326554611524565,-0.0003461745668555548,-0.0005392055877820338,-0.00012814203638151378,0.0018866388889478003
0.08608608608608614,0.9698468750000001,-0.028416670833333338,0.011031195416666667,17.456854166666663,0.022056784485416647,0.015274604394345984,0.01033295021215925,-0.0003728516926130746,-0.0005475035873595172,-0.00014606353739752471,0.002409270399482466
0.09009009009009006,0.9698477083333336,-0.02830380708333333,0.011762514791666666,17.456895833333327,0.022047811171256114,0.015281580745775826,0.01033645454697175,-0.00041638300885514523,-0.0005521079444836531,-0.00016489281344372842,0.0009545308162159927
0.09409409409409397,0.9698489583333334,-0.028243488541666657,0.0124286975,17.4569375,0.022043555354996747,0.015272902478453495,0.010331269739378228,-0.0004551549099875757,-0.0005526227038673558,-0.00018047108742576801,0.0003331210938313234
0.09809809809809789,0.9698504166666667,-0.028185681874999997,0.013091970625000005,17.456916666666665,0.022039713170574626,0.015262683638487474,0.010325797943822745,-0.0004935328975135721,-0.000553053391318736,-0.00019618888164045885,0.0018938263890504459
0.10210210210210224,0.9698510416666665,-0.02812785437500001,0.013755187708333326,17.4569375,0.02203584464159212,0.015251607311108521,0.010320123109561555,-0.0005320097915725434,-0.0005535146488558163,-0.00021219027034405288,0.0030414544270911392
0.10610610610610616,0.9698516666666667,-0.028070084375000002,0.014418417708333334,17.45695833333333,0.022031945363180382,0.015239796730788013,0.01031440316733908,-0.0005705515900397559,-0.0005539858512268221,-0.00022848314476880336,0.00231408159743296
0.11011011011011007,0.9698539583333333,-0.02796966375,0.015065772500000003,17.457020833333328,0.0220148645763786,0.015234001665644908,0.010321087971430111,-0.0005940810757076697,-0.0005565125965247677,-0.0002473817699631391,0.0011736245662632427
0.11411411411411398,0.969856041666667,-0.02786910839583333,0.015713087083333337,17.456999999999997,0.021997666963887955,0.015227515560978254,0.010327623095966536,-0.0006176670436747476,-0.0005590813409354664,-0.00026660958507245615,0.0027343333335352327
0.1181181181181179,0.9698575000000002,-0.027808310208333322,0.016311073125000006,17.45704166666666,0.021983697883357103,0.01521586556017757,0.01033868022095858,-0.0006495472437091911,-0.0005582871481034785,-0.0002810147570653567,0.0019045815975005098
0.12212212212212226,0.9698579166666668,-0.02776119604166666,0.016892177708333327,17.457104166666664,0.021970878494336158,0.015201945998936752,0.01035120836712239,-0.0006843152347349537,-0.0005563315726975417,-0.0002939263647926167,-0.00027755251716143903
0.12612612612612617,0.9698585416666666,-0.027714127083333328,0.017473302708333333,17.4570625,0.02195794799334219,0.015187517025796286,0.010363619907132747,-0.0007191357931756981,-0.0005543893619381928,-0.00030712436531910205,0.002635537760511397
0.13013013013013008,0.9698589583333335,-0.02765777708333333,0.01808197850416667,17.457062499999996,0.02194992236680864,0.015174312886708192,0.010372422353324222,-0.0007522953776394667,-0.0005546012581734657,-0.00032150001027026474,0.00305220442726295
0.134134134134134,0.9698595833333333,-0.02760070416666668,0.018697980833333332,17.457145833333332,0.02194034696283749,0.015161031346089631,0.010378708166627573,-0.0007828152708384967,-0.0005566281066456679,-0.00033611367352748316,0.00035102039936418805
0.1381381381381379,0.96986125,-0.027575179166666672,0.019240938125,17.45722916666666,0.021903255327259563,0.015142577966736593,0.010387686848786127,-0.0008073914338683782,-0.0005588432428014027,-0.0003471602492785272,-0.0011001775171166628
0.14214214214214227,0.9698625000000001,-0.02754974791666667,0.019783898291666668,17.457249999999995,0.02186621972306146,0.015123534868384988,0.010396462690742311,-0.0008319842142556113,-0.0005610702476297115,-0.0003585126459137979,-0.0003692291663810465
0.14614614614614618,0.9698637500000001,-0.027549549999999992,0.020325730208333333,17.45727083333333,0.0218360847947975,0.015106156358164712,0.010407627672712607,-0.0008602554876723447,-0.0005598039885596104,-0.00036620214510320564,0.0007783849828228995
0.1501501501501501,0.9698652083333332,-0.02755323541666668,0.020867508958333336,17.457249999999995,0.021806923384740405,0.015088380403207211,0.0104191415481591,-0.0008890718422783074,-0.000558011128034129,-0.0003735758356872602,0.0029641041668924117
0.154154154154154,0.969867083333333,-0.027563436250000004,0.02141040895833333,17.45729166666666,0.021774611148758855,0.015076781888236919,0.010432663035996237,-0.0009276833492572175,-0.0005601412188881803,-0.0003822776914769562,0.0019259982641983697
0.15815815815815792,0.9698679166666664,-0.027576481041666656,0.021953998958333335,17.457354166666658,0.02174055852669194,0.015067251096404164,0.010447013423754694,-0.0009704604014367514,-0.0005639445521466897,-0.00039169427365407276,0.0012021662329857463
0.16216216216216228,0.9698674999999999,-0.027589523749999997,0.022497539583333333,17.457416666666663,0.021706651512581523,0.015057152379363021,0.0104612006654391,-0.0010132319577657268,-0.0005677547856759544,-0.0004014057996011876,0.00047832638909994785
0.1661661661661662,0.9698689583333331,-0.02760259729166666,0.023041024999999996,17.45739583333333,0.02167270078942074,0.01504654866694938,0.010475234535664164,-0.0010559845740711104,-0.0005715472333946154,-0.0004114153307387499,0.0020390516494899202
0.1701701701701701,0.9698702083333334,-0.027626200416666653,0.023571941666666665,17.457437499999994,0.021638647217204827,0.015032592732729931,0.01048815807314658,-0.0010971317111400244,-0.0005751166096758114,-0.0004206539125469374,0.0010009335939571429
0.17417417417417402,0.9698714583333331,-0.027737627708333337,0.024004799999999996,17.457479166666662,0.02160379067578056,0.01499737374362667,0.010493248429246444,-0.001124349481887,-0.0005772787374080123,-0.0004221626135457666,0.0016294787328092752
0.17817817817817794,0.9698710416666668,-0.027862741666666673,0.02447008125,17.457479166666662,0.021569042626816595,0.014968694290285064,0.010500822545378348,-0.0011455695725689058,-0.0005817488621370488,-0.0004283607569542183,0.0026711453994607837
0.1821821821821823,0.9698729166666666,-0.027987752083333317,0.024935379166666664,17.457499999999992,0.021534331566655192,0.014939747699147899,0.010508197944717837,-0.001166673706446086,-0.0005861547836595941,-0.0004347667712929211,0.0034020833336398937
0.1861861861861862,0.9698733333333333,-0.028112750000000006,0.025400677083333326,17.45756249999999,0.0214995482874375,0.01491013893704156,0.010515546881839305,-0.0011876607611588548,-0.0005905069203173952,-0.0004413944316379992,0.00309489192733281
0.19019019019019012,0.9698741666666669,-0.028237866666666684,0.025865891666666658,17.457624999999993,0.021464727052782222,0.014880184814954935,0.010522766998749985,-0.0012085360040688887,-0.0005948057023422219,-0.00044823144985788174,0.0017460260419284168
0.19419419419419404,0.9698752083333332,-0.028362881250000003,0.026331116666666668,17.457624999999993,0.021429838633865068,0.014849984795086386,0.01052981497998079,-0.0012293479356367703,-0.0005990148475869294,-0.00045526341347286827,0.004037692708550367
0.1981981981981984,0.9698764583333336,-0.028433158333333337,0.02676860833333332,17.457708333333326,0.02138847217385827,0.014828712441229925,0.010533918631076394,-0.0012538149625620138,-0.0006001039201721406,-0.0004593835932313695,0.002794748264136615
0.2022022022022023,0.9698768750000002,-0.028491581250000005,0.02720926458333332,17.457708333333326,0.021347667297874642,0.014806926754167496,0.01053723977126387,-0.0012764364732045443,-0.0006014368417600924,-0.00046425542213196643,0.004669748264120699
0.20620620620620622,0.9698785416666666,-0.028550037499999986,0.027649897916666666,17.457812499999992,0.02130687452541526,0.014784708145197912,0.010540575145058177,-0.0012990112526079954,-0.0006027369944777109,-0.00046929741948619917,0.0024910481773758875
0.21021021021021014,0.96987875,-0.028608487499999988,0.02809059583333334,17.457854166666657,0.021266116942962345,0.014762305925728315,0.0105438752741479,-0.0013215311235678646,-0.0006040119235688494,-0.0004745054374046476,0.0020778953997364624
0.21421421421421405,0.9698793749999998,-0.02866856041666667,0.028522739583333342,17.457999999999995,0.021224092810302596,0.014737415826661356,0.01054579094355877,-0.001344134762839691,-0.0006050040098376501,-0.0004793339594342125,-0.0005139999997822997
0.2182182182182184,0.9698793749999998,-0.028746585416666668,0.028865658333333332,17.458062499999993,0.02116936299354895,0.01469102168564993,0.010534795651703916,-0.001368090887112518,-0.0006030541284135296,-0.000478407279910285,-0.0018629205726483633
0.22222222222222232,0.9698797916666666,-0.02882474166666665,0.029208577083333326,17.45802083333333,0.021114488434516597,0.014644454858100309,0.010523784966106117,-0.0013919684361219978,-0.0006010735886573877,-0.0004775809828476929,0.0010502495662194633
0.22622622622622623,0.9698791666666665,-0.02890277083333333,0.029551579166666675,17.458020833333325,0.021059775671489145,0.014597710418756227,0.010512754880075413,-0.0014158160212493923,-0.0005990821045453556,-0.0004768508818604603,0.0027169162329414576
0.23023023023023015,0.9698789583333335,-0.028947870833333333,0.02995472083333334,17.458083333333327,0.021020708274216638,0.014568189699797066,0.010500254086884302,-0.0014434589854681059,-0.0005995189948915355,-0.00047547522729995446,0.00011799305576687402
0.23423423423423406,0.9698768749999999,-0.028989500000000012,0.030364158333333332,17.45808333333333,0.020983442223083335,0.0145401012220416,0.01048757165833655,-0.0014714613569958325,-0.000600195687324271,-0.0004741604186264704,0.0005346597222342098
0.23823823823823842,0.96987625,-0.029031139583333327,0.03077351666666667,17.45802083333333,0.020946088767826356,0.014511934421966391,0.010474824804193504,-0.0014994257838466323,-0.0006008584087872595,-0.0004729885503861843,0.002508582899395151
0.24224224224224233,0.9698787499999998,-0.02916358958333333,0.031068935416666665,17.45810416666667,0.020914397542614892,0.014468381668741663,0.010467555876132113,-0.0015324429020505772,-0.0006060998492915096,-0.00046871891642012416,0.003973905815826129
0.24624624624624625,0.9698814583333335,-0.029296077083333344,0.03136445625,17.458145833333333,0.02088281278419406,0.014424645884141832,0.0104603174791967,-0.0015653713470231633,-0.0006113044362877852,-0.000464527280031285,0.004394062065955495
0.25025025025025016,0.9698845833333332,-0.02942849374999999,0.03165987500000001,17.45820833333333,0.020851155422272876,0.014380868981651033,0.010453001465193594,-0.0015982248581033844,-0.0006164873671266162,-0.00046041632936143234,0.00575345659734694
0.2542542542542541,0.9698864583333332,-0.0295609375,0.03195531458333333,17.458354166666666,0.020819378057454426,0.014336768286546871,0.01044559502370415,-0.0016309992761425775,-0.0006216238616601562,-0.000456368776527092,0.0037864578994231124
0.25825825825825843,0.9698897916666668,-0.029693441666666664,0.03225073333333333,17.4585,0.02078768702198826,0.014292544366128885,0.010438274946965791,-0.0016636978560594447,-0.0006267268809823439,-0.00045241584574291647,0.0018194166666489764
0.26226226226226235,0.9698920833333334,-0.029804800000000006,0.03253894791666668,17.458604166666664,0.02076335931362666,0.014245977285143116,0.010432824103508811,-0.0016862452484666668,-0.0006381105795466664,-0.0004451772337031901,0.0004738849827390368
0.26626626626626626,0.9698925000000003,-0.029924700208333346,0.03282788125,17.458625,0.020762331067441377,0.014221415629302563,0.010435565811553313,-0.0016873136201189828,-0.0006599373949280842,-0.00043411877729549467,0.0016214427081990834
0.2702702702702702,0.9698922916666669,-0.030049968333333333,0.03312538958333334,17.458645833333335,0.020762895236498997,0.014200314814952387,0.010439099807586649,-0.001687989925324837,-0.0006817352762877986,-0.0004237696985324566,0.001518999565860213
0.2742742742742741,0.9698933333333332,-0.030175130416666668,0.033422881250000015,17.458645833333335,0.020763419837670494,0.014179044342281729,0.010442506585039995,-0.001688592907713819,-0.0007035255789763333,-0.00041348138910166684,0.0029773328992064307
0.27827827827827845,0.9698943749999999,-0.030300373729166653,0.03372047500000001,17.458645833333335,0.020763845685206166,0.014157719149107711,0.010445841106292358,-0.001689120546841646,-0.0007252880864909209,-0.0004032546369115106,0.00339399956590114
0.28228228228228236,0.9698945833333332,-0.030425621250000003,0.034018029166666665,17.458624999999998,0.020764198238218207,0.01413608827494915,0.010449287971567184,-0.0016895699122368797,-0.0007470177136522995,-0.0003930966095412065,0.005996442708351424
0.2862862862862863,0.9698947916666669,-0.03055086645833333,0.034315514583333324,17.45866666666667,0.020764582058645085,0.014114395458881032,0.010452628137297899,-0.0016899550631822601,-0.000768716977769324,-0.0003829965810728036,0.005166555555376817
0.2902902902902902,0.9698937499999999,-0.030730757499999994,0.034488783333333335,17.458729166666668,0.020740828876809527,0.014046930074186392,0.01045544086524236,-0.0016827002295799586,-0.0007961592138968387,-0.00036737980658552085,0.003817551649262896
0.2942942942942941,0.9698924999999998,-0.030922614166666664,0.03463471249999999,17.458791666666666,0.02071160443309947,0.01396948669004235,0.010457981171429844,-0.0016737549819224064,-0.0008248250115349898,-0.0003505624352855728,0.0022602065972137098
0.29829829829829846,0.9698914583333336,-0.031114572916666677,0.03478068541666667,17.458812499999993,0.020682508352213434,0.013892039338613537,0.010460635282358643,-0.001664746744178145,-0.0008534685870695096,-0.0003337777015530686,0.0017410898439038647
0.3023023023023024,0.96989,-0.03130192291666667,0.03492547708333334,17.458812499999993,0.020652710455052393,0.013813690217168221,0.0104628320617704,-0.0016549202001763584,-0.0008819917495619354,-0.0003170851385911024,0.0017410898439038647
0.3063063063063063,0.9698908333333334,-0.031385654166666666,0.03504284583333334,17.458812499999993,0.020611753212530396,0.013719876039234564,0.010457983660060203,-0.0016276104846591828,-0.000908425206041762,-0.00030228599467613715,0.004657756510539457
0.3103103103103102,0.9698916666666668,-0.031469300416666665,0.03516013333333333,17.458895833333326,0.020570891464618914,0.013626015023982222,0.010453073342665554,-0.0016002877222766113,-0.0009348434096094302,-0.00028751012278222226,0.004456280816157232
0.3143143143143141,0.9698927083333336,-0.03155305020833333,0.03527748333333333,17.458958333333324,0.020529842522550402,0.013532061669666386,0.010448167569744982,-0.0015729443388263571,-0.0009612388493969162,-0.0002727544834595138,0.004773914930808587
0.31831831831831847,0.9698968750000002,-0.031743869583333334,0.03536179583333333,17.45906249999999,0.02050995174387632,0.013436672562108318,0.010457157962719723,-0.00154718122316754,-0.0009899359266441737,-0.0002568990429032639,0.005928287760696094
0.3223223223223224,0.9699022916666666,-0.031935442291666685,0.035445847916666655,17.459270833333324,0.020490148358968965,0.013341446032135206,0.010466121475305557,-0.0015214134610447652,-0.0010186314573423266,-0.00024104222123923593,0.002820301649535395
0.3263263263263263,0.9699070833333333,-0.032126954583333346,0.0355299,17.45941666666666,0.020470233789200442,0.013246011622656671,0.010475288049483398,-0.0014956202246829576,-0.0010473143044180606,-0.0002252030554489582,0.0031446597224658035
0.3303303303303302,0.969910208333333,-0.03227068541666666,0.035577843749999984,17.459520833333325,0.020438873696071867,0.013149225367433919,0.0104822956101454,-0.0014614425548737638,-0.0010743653875167109,-0.00021005191997721311,0.0036739370661393878
0.3343343343343341,0.9699112499999997,-0.03233161416666667,0.0355631875,17.45956249999999,0.0203879792253778,0.013049934694839841,0.010485655451724262,-0.0014127753682131774,-0.0010986107497651062,-0.0001961091062886718,0.004927308594005808
0.3383383383383385,0.9699129166666663,-0.03239256375,0.03554849375,17.459708333333335,0.02033693014703552,0.012950562925439545,0.010488993047481665,-0.0013641187749866492,-0.0011228473292096747,-0.00018217643889147122,0.0033765815970809854
0.3423423423423424,0.9699139583333332,-0.03245332395833333,0.03553371666666665,17.459812499999998,0.020285948430722137,0.012851257063186383,0.01049233647222687,-0.001315469239906372,-0.001147086883863296,-0.0001682321165183679,0.0018224648437694668
0.3463463463463463,0.9699150000000003,-0.03251420833333333,0.035518956250000004,17.459770833333334,0.020234992923123266,0.012751949580243914,0.010495774748731094,-0.0012668121733716133,-0.0011713228399213543,-0.00015429165562731782,0.005985780815990438
0.3503503503503502,0.9699158333333339,-0.032575012500000014,0.03550426458333334,17.45985416666667,0.02018382689395818,0.012652618029729992,0.01049907520317151,-0.0012181670957279419,-0.001195559934121823,-0.00014034459035127599,0.007034145399302361
0.35435435435435414,0.9699166666666672,-0.032635939583333336,0.035489506250000004,17.45991666666667,0.020132916280846347,0.01255323244613121,0.010502394839262982,-0.0011695121390160026,-0.0012197758527422004,-0.0001264069627667579,0.007351659722246495
0.3583583583583585,0.9699175000000007,-0.03266086666666666,0.03547017895833333,17.46014583333334,0.020098205288582218,0.012437847654663806,0.010495902808998432,-0.0011147546310657367,-0.001238319433992639,-0.00011522314092208278,0.0024741453991055096
0.3623623623623624,0.9699206250000002,-0.032659145833333326,0.035315559999999996,17.460312500000004,0.020121776026770403,0.012273452888553065,0.010476962851279933,-0.0010550773507741681,-0.0012389054672904518,-0.00011299937571899988,0.001862402343647318
0.3663663663663663,0.9699225000000004,-0.03267913749999999,0.035177108958333335,17.460375000000003,0.0201540114722561,0.012118687672000212,0.010462141511664932,-0.0009970066007481434,-0.0012427768159526042,-0.00010974441220870684,0.002804859374919033
0.37037037037037024,0.9699245833333335,-0.03269917083333334,0.035038762291666664,17.460458333333335,0.020186243393479145,0.011963887220401408,0.010447255033172913,-0.0009389355260362338,-0.0012466486208348004,-0.0001064878337716272,0.004686456597255528
0.37437437437437415,0.9699266666666669,-0.0327192625,0.03490035104166667,17.460583333333336,0.020218512361456092,0.011809107163835103,0.010432365414059785,-0.000880863565425559,-0.0012505265071425784,-0.00010322715325265835,0.004904659722058113
0.3783783783783785,0.9699283333333334,-0.032739418749999985,0.03476193979166666,17.46075,0.02025069295991215,0.011654151291920538,0.010417538160341836,-0.0008228012132650044,-0.0012543919014681374,-9.996539772913661e-05,0.0032511041665657103
0.3823823823823824,0.9699291666666667,-0.03275949375,0.034623510833333336,17.4608125,0.02028294056924371,0.01149928124757405,0.01040256666027656,-0.0007647439382523584,-0.0012582615749997257,-9.670957639820667e-05,0.00544350651040304
0.38638638638638634,0.9699320833333337,-0.03277953125,0.03448515895833334,17.460916666666662,0.020315168997696937,0.011344346728285147,0.010387739136745308,-0.0007066928625974278,-0.0012621318194169923,-9.34492752836011e-05,0.007014159722359636
0.39039039039039025,0.9699347916666671,-0.03274867291666667,0.034303358979166663,17.46110416666666,0.02035387858886386,0.011187054562746424,0.010370208454255727,-0.0006520246835149373,-0.0012629371763765926,-9.102270873618146e-05,0.004632947482832606
0.39439439439439417,0.9699385416666669,-0.03259152708333334,0.03401382791666667,17.461312499999995,0.020408729862376344,0.011023844927122047,0.0103460398613229,-0.0006057184479127855,-0.001256104388770686,-9.066643170358173e-05,0.0033991106773214597
0.3983983983983985,0.9699420833333335,-0.03243433958333331,0.03372408645833332,17.46141666666666,0.020463555282459682,0.010860513075884195,0.010321922683208848,-0.0005593148610060572,-0.0012492754370857337,-9.031538733334838e-05,0.006636326389070746
0.40240240240240244,0.9699452083333334,-0.03227720833333333,0.033434599166666655,17.461645833333325,0.020518327655539934,0.010696919245231,0.010297583089817186,-0.0005128165604893404,-0.0012424400930063373,-8.997102983080021e-05,0.004674791232957887
0.40640640640640635,0.9699475,-0.031868400000000005,0.03311011139583334,17.46177083333333,0.020567092581440002,0.010510964273355508,0.010252405908582224,-0.0004697320593263579,-0.0012331756817199999,-9.32051312563347e-05,0.005101030815978902
0.41041041041041026,0.9699466666666665,-0.03131372083333334,0.03276549270833333,17.461791666666663,0.020611992554238723,0.010311964154246822,0.01019499923191873,-0.00042836171669796436,-0.0012225096327523781,-9.851423508351994e-05,0.006873456597190852
0.4144144144144142,0.9699474999999999,-0.03075912541666667,0.032420769375,17.46185416666666,0.020656397036935108,0.01011262496313306,0.01013762976548639,-0.00038660778035621624,-0.001211812638531993,-0.00010383935461544768,0.007815728732680327
0.41841841841841854,0.96994625,-0.030204406041666663,0.03207611083333333,17.462000000000003,0.020700131355670132,0.009913087697141047,0.010080270728507774,-0.0003444636658191643,-0.0012011100931328767,-0.0001091656576321196,0.006680999999787218
0.42242242242242245,0.9699462499999999,-0.029608652520833334,0.03169397937499999,17.46222916666667,0.020748202695900553,0.009711783338043742,0.010025769027708815,-0.0002998375193498335,-0.0011885186113636892,-0.00011438916018917823,0.0022191974824750105
0.42642642642642636,0.9699450000000002,-0.028666195208333325,0.030995698124999995,17.462291666666673,0.020837270085611058,0.009497504197743874,0.00999608855835864,-0.0002366230377635123,-0.0011602959627983204,-0.00011857732249704304,0.0044114149303595696
0.4304304304304303,0.9699447916666668,-0.02772368541666667,0.030297728125000003,17.462458333333338,0.020924563933584373,0.009282266420463585,0.009966429221081213,-0.0001720913582894725,-0.0011320585318494918,-0.00012279039506451182,0.0027572899304573184
0.43443443443443464,0.9699450000000001,-0.026781290625000006,0.02959957104166667,17.462562500000004,0.02100988747245929,0.00906597372748266,0.009936732571429931,-0.00010623911889112421,-0.0011037972022392964,-0.00012701280433511638,0.0047442669269912585
0.43843843843843855,0.969945,-0.02583876833333334,0.02890145416666667,17.462625000000006,0.021093649717683,0.008848743447052068,0.009907027646372704,-3.9078937957715085e-05,-0.0010755159113039823,-0.00013125327978365443,0.005894776041316163
0.44244244244244246,0.9699439583333332,-0.024896302083333335,0.028203295833333336,17.462770833333337,0.021175549142575415,0.008630544937470815,0.009877360555176214,2.9402147812283017e-05,-0.0010472243090341794,-0.00013550671400398433,0.00559315581580222
0.4464464464464464,0.9699435416666667,-0.023953824999999995,0.02750524520833335,17.46291666666667,0.021255714267869378,0.008411426069362788,0.009847690957774147,9.919418446917218e-05,-0.0010189081458915623,-0.0001397672766749734,0.005291493055381125
0.4504504504504503,0.9699447916666667,-0.022944946458333337,0.02679729854166667,17.463125,0.021294425265357554,0.008186894374202123,0.009823385829939545,0.0001793549740165154,-0.0009915495399931474,-0.00013985362138301194,0.005931901041606125
0.45445445445445465,0.9699499999999998,-0.02176154437500001,0.0260635325,17.463583333333336,0.021227247686414905,0.00794973602362144,0.009813116917297901,0.00028487911490133853,-0.0009668515729413825,-0.00012884373543257276,0.002840493055487059
0.45845845845845856,0.9699556249999998,-0.02057822625,0.025329805383333345,17.4638125,0.02115707827107048,0.00771151554257579,0.009802978706884546,0.0003921254035467017,-0.000942262163944711,-0.00011776153419490535,0.009419631510468207
0.4624624624624625,0.9699535416666665,-0.018310851895833338,0.024502596249999998,17.464395833333327,0.020932733536182187,0.007500851943676149,0.009760433191003315,0.00045419399849715126,-0.0008995012449586916,-0.00011819671570634891,0.0034198433162373476
0.4664664664664664,0.9699477083333333,-0.015535966875000001,0.023631695000000008,17.464791666666667,0.020624237899925565,0.007302130491426973,0.009702813495132773,0.0004986089182201031,-0.0008489773578931521,-0.00012379943361336474,0.006468706597331675
0.4704704704704703,0.9699425000000003,-0.012761070833333337,0.022760724583333333,17.465333333333334,0.020300321737853316,0.007101909833108313,0.009645107679722566,0.0005478642602925745,-0.0007993669047528383,-0.00012910964790171104,0.00275655555560661
0.47447447447447466,0.969937708333333,-0.009986248541666668,0.02188965041666667,17.465687499999998,0.019961108173397392,0.006900180704636128,0.0095873510574775,0.000601955385384364,-0.000750689368015844,-0.0001341270027079791,0.007051819010371219
0.4784784784784786,0.9699322916666668,-0.007211416666666668,0.021018781250000004,17.466187499999997,0.01960641213632639,0.006696894168097982,0.009529562107574266,0.0006608821477526041,-0.000702929760664757,-0.00013885850090384117,0.005419214843698228
0.4824824824824825,0.9699272916666666,-0.004436589375000001,0.020147831249999998,17.466770833333328,0.019236195841384304,0.006492135729254855,0.009471725920169982,0.0007246416582197096,-0.0006561003052252055,-0.00014330453681486987,0.0012916558161464309
0.4864864864864864,0.9699231249999999,-0.0016616937500000004,0.019276847916666666,17.4670625,0.018850770023881212,0.006285809384397703,0.009413725487620815,0.0007932276552028252,-0.0006101970825301822,-0.00014745876122375858,0.006519287760340831
0.4904904904904903,0.9699177083333336,0.0011131720833333332,0.018405945833333336,17.467541666666666,0.018449923347912886,0.0060779565746470685,0.009355700091864167,0.0008666548482643214,-0.0005652228521730624,-0.00015132051671937498,0.00540478993053739
0.4944944944944947,0.9699099999999999,0.004935194374999999,0.017402937500000003,17.46797916666667,0.018304245939814303,0.0058636585997044275,0.009301164060547387,0.0008774588915748568,-0.0005096064072931002,-0.00015416572555690096,0.005745499565875889
0.4984984984984986,0.9698956249999999,0.011676552916666668,0.01603205916666667,17.468354166666668,0.018850364361984288,0.005632408495543167,0.009255998219856664,0.0007136712502772857,-0.00042360698501181857,-0.00015458053927412327,0.008477707899373854
0.5025025025025025,0.9698777083333335,0.019542144791666667,0.014639117916666671,17.468916666666665,0.019712146243608206,0.005423796226621931,0.009184129952750307,0.0005165734880502177,-0.000346490974894221,-0.00015493023581181353,0.005908826388861144
0.5065065065065064,0.9698535416666666,0.029264718750000005,0.013210050000000001,17.4695625,0.021087097069816724,0.0052547112456641665,0.009068097328798888,0.000258828393743229,-0.0002790030312385417,-0.00015610810968166663,0.005219391927141714
0.5105105105105103,0.9698295833333335,0.03898731249999999,0.011780937083333333,17.470104166666665,0.022272989464027344,0.005081561604771876,0.008952091345966598,2.8871820222578146e-05,-0.0002087155983973955,-0.00015769720828469095,0.006918739149398334
0.5145145145145147,0.969805,0.04870989583333334,0.010351823125000001,17.470833333333324,0.023269950214572486,0.00490428767465538,0.008835959215508296,-0.00017329289277050788,-0.00013564002993815126,-0.00015970048912485548,0.003524305555799856
0.5185185185185186,0.9697808333333334,0.058432624999999995,0.008922757083333335,17.471374999999995,0.024077774168942707,0.004722930239365157,0.008719800482062062,-0.0003476755769498438,-5.9742225658853906e-05,-0.00016210848129375865,0.006263942708471859
0.5225225225225225,0.9697575,0.06815531249999998,0.007493668541666665,17.471979166666664,0.024696457544694017,0.004537507431787634,0.008603682183288263,-0.0004942601753953774,1.893520578385424e-05,-0.00016493673687215799,0.005360666232775202
0.5265265265265264,0.969733125,0.07787785416666666,0.0060645270833333325,17.472583333333333,0.025126227330395396,0.004347990261255518,0.008487437380948438,-0.0006130542391189667,0.00010043287519950089,-0.0001681653163810829,0.00674832638907219
0.5305305305305303,0.9697095833333331,0.08760031249999999,0.004635492499999999,17.473229166666673,0.02536693524990235,0.004154401792615778,0.008371204874613535,-0.0007040693276330727,0.0001847284557024739,-0.0001718224885324844,0.006054155815661488
0.5345345345345347,0.9696845833333336,0.09732287499999998,0.003206385041666667,17.473875000000003,0.025418528835067712,0.003956721178297909,0.00825489364813087,-0.0007672941522786612,0.0002718260434426852,-0.0001758741046712767,0.00452581770815641
0.5385385385385386,0.9696468749999997,0.10750862500000001,0.0019337981041666677,17.474104166666667,0.02536749971727604,0.003756001883225655,0.008131867541184393,-0.0008144747668732318,0.00035958093037243965,-0.00018167745241767043,0.006725239149261597
0.5425425425425425,0.969538125,0.12014543750000002,0.0014895416041666666,17.472666666666672,0.025509698847933596,0.0035588429324761232,0.00797325676996439,-0.0009056865152070558,0.0004426396654588409,-0.00019487706985335748,0.00446122222217582
0.5465465465465464,0.9694287500000002,0.13290300000000002,0.001021210208333334,17.471187499999992,0.02537406342433333,0.003362778171377062,0.007813869897604929,-0.0009926794003181248,0.0005337866291583329,-0.00020804659855243573,0.005315673177278768
0.5505505505505504,0.9693481250000001,0.15391375,-0.0010891007499999998,17.470979166666663,0.027482432560937502,0.0032635467762230164,0.007615058261780707,-0.0015102872527730207,0.0005566276145236981,-0.00019833304278962097,0.0048869578994299445
0.5545545545545547,0.9692683333333335,0.17492562500000006,-0.0031994330000000002,17.47072916666666,0.028707567385026018,0.0031553975868118434,0.0074153496390793015,-0.0019391925161627078,0.0006068663000938783,-0.0001913705979686569,0.00633071831612142
0.5585585585585586,0.9691877083333332,0.19593791666666663,-0.005309753541666666,17.470499999999998,0.029049478645659745,0.003038341308993425,0.007214832723366764,-0.002279418578032378,0.0006845436450339847,-0.00018716485777139897,0.00704641666675343
0.5625625625625625,0.9691068750000001,0.21695,-0.007420053541666668,17.470312499999995,0.028508551666666646,0.002912381138772134,0.007013453095354126,-0.0025309777174687496,0.0007896424204374996,-0.00018571027739368943,0.00651448567720081
0.5665665665665665,0.9690260416666665,0.23796166666666665,-0.009530328750000002,17.470125,0.0270846618638889,0.002777526583916924,0.00681121757259378,-0.0026938491701020847,0.0009221372692937487,-0.00018701127807102964,0.006399151041648565
0.5705705705705704,0.9689445833333333,0.25897395833333337,-0.011640660416666665,17.46983333333333,0.024777968071831566,0.0026337537750638507,0.0066081470152223685,-0.0027680137609483527,0.0010820865731099166,-0.00019106654136616738,0.007839972222313918
0.5745745745745747,0.9688645833333336,0.279985625,-0.013750972916666666,17.469708333333333,0.021587424793359386,0.002481070535511766,0.006404212580105398,-0.0027535190035690104,0.0012694568802630217,-0.00019788088578811638,0.0053324149305353785
0.5785785785785786,0.9688741666666668,0.3084408333333334,-0.015984131249999995,17.470416666666665,0.02521277316597216,0.0023784840065161077,0.00610256076014114,-0.003068576653807294,0.0013066823812690966,-0.0001997672872421745,0.005583159722334585
0.5825825825825826,0.9690247916666666,0.3479110416666667,-0.016097550000000006,17.471416666666666,0.040269365419748265,0.0023921251339974994,0.005741003457820408,-0.0037317596112187434,0.001072708867144495,-0.00019519795322417083,0.007099659722086926
0.5865865865865865,0.9692022916666665,0.3894185416666666,-0.015433095833333334,17.472333333333335,0.05485028273953993,0.0024335945529991494,0.005381451703491212,-0.004491741327181421,0.0008364893328450538,-0.00018842132594726563,0.0056928888888592155
0.5905905905905904,0.9693797916666669,0.43092479166666675,-0.014768706249999998,17.473145833333334,0.06598653226037327,0.002474168649034545,0.005020469688335006,-0.0053068129193658805,0.0006703995056127599,-0.0001805253258805547,0.007508020399313864
0.5945945945945947,0.9695572916666665,0.47243270833333334,-0.014104293749999998,17.47408333333333,0.07367608609683166,0.0025138709811470443,0.004658070600482384,-0.006177086971225263,0.0005743225842362834,-0.00017150723981422398,0.0055783263889566115
0.5985985985985987,0.9697356249999999,0.51394,-0.013439843749999994,17.474937500000003,0.0779202597333335,0.0025526914333089197,0.004294248072279704,-0.007102518369791669,0.0005483530861458341,-0.00016136910397542318,0.006351037760339295
0.6026026026026026,0.9699133333333333,0.555445625,-0.01277531666666667,17.475875,0.07872099100169272,0.002590620450733056,0.00392900665677244,-0.008083172916177087,0.0005924493003628918,-0.0001501070510763229,0.005251317708371062
0.6066066066066065,0.9700910416666666,0.5969527083333334,-0.0121109125,17.47677083333333,0.07607413068016494,0.002627682048417344,0.003562323636454634,-0.009118878816070307,0.0007065611123739156,-0.00013772114148852862,0.004772905816082584
0.6106106106106104,0.9703602083333333,0.640210625,-0.011914716666666667,17.47764583333333,0.07823077230377584,0.0026345770267530563,0.003239227208145333,-0.009928071796135411,0.0007621039571911446,-0.0001248788193001805,0.003146124566058006
0.6146146146146148,0.9708339583333335,0.6873591666666665,-0.012758933333333333,17.478395833333334,0.09461633433263922,0.002575226286862222,0.0030155560908657632,-0.01007813438311112,0.0005676999494717021,-0.00011333672162011113,0.00526242664932397
0.6186186186186187,0.9713081249999997,0.7345066666666669,-0.013603210416666666,17.479250000000004,0.10655620662222187,0.002514431833026559,0.002791839008266133,-0.010148476260888885,0.00039114014334222166,-0.00010211271066871414,0.003736104166421228
0.6226226226226226,0.9717820833333333,0.7816552083333334,-0.014447356249999996,17.480020833333334,0.11404971861870672,0.002452215564052252,0.00256804202128227,-0.010139398740540357,0.00023230066342404395,-9.120640177759632e-05,0.003454999566031347
0.6266266266266265,0.9722556250000003,0.8288027083333332,-0.015291466666666668,17.480812499999995,0.11709836232599857,0.002388568963848889,0.0023441552973381247,-0.01005080767894444,9.129323496987873e-05,-8.061938793811113e-05,0.004527673177278757
0.6306306306306304,0.9727297916666665,0.8759506250000002,-0.016135812500000003,17.481645833333328,0.1157017525621089,0.002323502221631511,0.0021202188615301997,-0.009882262455742193,-3.194906519609405e-05,-7.035024099507814e-05,0.002475624566102397
0.6346346346346348,0.973203125,0.9230989583333336,-0.0169800625,17.482333333333333,0.10985581312391468,0.0022570170608294266,0.0018962019799855865,-0.009634242827148438,-0.0001373524217122391,-6.039962316523437e-05,0.006354555555674324
0.6386386386386387,0.9736820833333334,0.9702399999999997,-0.017853083333333325,17.483145833333335,0.10025475906666736,0.0021896361654930563,0.0016793148716343308,-0.009286245260000013,-0.00022979248173333382,-5.1210824003194426e-05,0.0048201037325839025
0.6426426426426426,0.9741947916666667,1.0173054166666666,-0.018947124999999995,17.483604166666666,0.09150843922065954,0.0021243960375677082,0.0015175192552901737,-0.008689653773906254,-0.00034446017472942683,-4.570275925190104e-05,0.005043676649393092
0.6466466466466465,0.9747085416666667,1.0643614583333332,-0.020041145833333333,17.484145833333333,0.07834926934787378,0.0020567545570203995,0.001355704267802458,-0.007990372627495666,-0.00044793966680685724,-4.045548871723091e-05,0.0011028120659943852
0.6506506506506504,0.975221458333333,1.1114166666666672,-0.021135166666666667,17.4844375,0.06078215972222112,0.0019867359799722226,0.0011938489371023807,-0.007188106847222205,-0.0005401570763298618,-3.546893767257638e-05,0.006945308593856225
0.6546546546546548,0.9757352083333334,1.158489583333333,-0.022229145833333335,17.48504166666666,0.038726885308160375,0.0019143150755203992,0.0010319732187667001,-0.006282599439019106,-0.0006211381263747831,-3.074454950024696e-05,0.0020679149307625266
0.6586586586586587,0.9760904166666667,1.1794854166666668,-0.02151685416666667,17.486041666666672,0.034626651870659275,0.0019109166534370663,0.0009636694330514065,-0.005623705131206597,-0.000596819472116884,-3.146891338712282e-05,0.0004301649303215527
0.6626626626626626,0.9764116666666669,1.1949125,-0.020418270833333328,17.4870625,0.03446328401041643,0.0019203921328433166,0.0009153741562999231,-0.005061723786197927,-0.0005504011695156247,-3.3254180326536476e-05,0.0011867877604458954
0.6666666666666665,0.9767335416666665,1.2103333333333337,-0.019319812499999995,17.4880625,0.0338473888888875,0.0019274448449648446,0.0008670701372678735,-0.004533545270833335,-0.0005029201504166666,-3.496255683122397e-05,0.003503329427076096
0.6706706706706704,0.9770543749999999,1.2257624999999999,-0.01822139583333333,17.489083333333337,0.03272921026041686,0.0019320765672183164,0.0008187657307386112,-0.0040390212898437534,-0.0004543316276328129,-3.6593719300013005e-05,0.004464159721976557
0.6746746746746748,0.9773862500000002,1.242370833333333,-0.01766485416666667,17.49008333333334,0.030627212482639,0.0019340487606037313,0.0007641571251730484,-0.003630637908246522,-0.0004079471634531252,-3.665890638565104e-05,0.0017766597219974756
0.6786786786786787,0.9777233333333332,1.2594166666666669,-0.017314645833333333,17.491000000000003,0.027765493055554424,0.0019354092896662338,0.0007071494022954103,-0.0032572297934027744,-0.00036234421104166663,-3.6140131499843745e-05,0.0017939999997906853
0.6826826826826826,0.978059166666667,1.2764645833333332,-0.01696458333333333,17.491875,0.024323584162326828,0.0019365070789930554,0.0006501379182028786,-0.002895476870659733,-0.00031637839669756995,-3.561417388576389e-05,0.003475651041640049
0.6866866866866865,0.9783960416666669,1.2935125,-0.0166143125,17.492729166666667,0.020306662343750226,0.0019373625368190102,0.0005931266247870973,-0.0025461374356770816,-0.0002700687594580731,-3.508040092139192e-05,0.005676301649259585
0.6906906906906904,0.9787331250000001,1.310560416666667,-0.016264166666666666,17.49366666666667,0.015710560933159368,0.001937964382638889,0.0005361155310267933,-0.0022084311232638924,-0.00022339853243016474,-3.45402839121007e-05,0.003501555555374125
0.6946946946946948,0.9790689583333334,1.3276000000000001,-0.015913916666666663,17.494625000000006,0.010551156666666506,0.0019383368396597223,0.0004791054644422699,-0.0018829342333333346,-0.0001763604504333335,-3.399220493014583e-05,0.002262776041447978
0.6986986986986987,0.9794047916666666,1.3446624999999999,-0.01556375,17.495583333333332,0.0047556777604176315,0.001938459269270834,0.00042209538434748173,-0.0015689673489583354,-0.00012898906115729094,-3.343636426489583e-05,-1.95069443407192e-05
0.7027027027027026,0.9795214583333335,1.3482145833333332,-0.015206750000000007,17.49660416666666,0.003623687287326094,0.0018858276711041658,0.0004020361488493281,-0.0013771420515624883,-0.00010766997767491259,-3.324684639546875e-05,0.0007176349828910134
0.7067067067067065,0.9796068749999999,1.3499187499999998,-0.014848791666666665,17.497624999999996,0.0031235350651050986,0.0018256800527065968,0.0003870814078773784,-0.0012023585476562508,-8.993105168346333e-05,-3.30906329963047e-05,0.0018693593751208937
0.7107107107107109,0.9796931249999999,1.3516166666666667,-0.014490895833333331,17.498708333333344,0.0026532197222213227,0.0017652868546141494,0.0003721248254715157,-0.0010286970100694473,-7.209294342743057e-05,-3.29175460671402e-05,0.00124833159679838
0.7147147147147148,0.9797791666666665,1.3533145833333338,-0.014132958333333332,17.499770833333336,0.0021708885373250553,0.0017046365720815983,0.0003571682661853309,-0.0008562447151909645,-5.418947778550356e-05,-3.272577384984549e-05,0.001145780815818398
0.7187187187187187,0.9798654166666664,1.3550166666666665,-0.013775097916666671,17.500687499999994,0.0016631663888893033,0.0016437300107195782,0.00034220924003414545,-0.0006849919046180535,-3.6176749846527915e-05,-3.251757839316728e-05,0.006145360677351164
0.7227227227227226,0.9799506249999997,1.3563208333333332,-0.013483774999999998,17.501999999999992,0.0012208803993059014,0.0015908565617493747,0.00032812675119014284,-0.0005254875555208392,-1.9621776554774336e-05,-3.207618525513907e-05,0.0008293333335700481
0.7267267267267266,0.9800379166666668,1.3556249999999999,-0.013533131249999998,17.50370833333334,0.0010016927083340565,0.0015802772752369402,0.0003185328662729137,-0.00042060728255209623,-1.0860618736978808e-05,-3.052969695931628e-05,0.004986248263719517
0.7307307307307309,0.9801237500000001,1.3549250000000004,-0.013582550000000004,17.505583333333327,0.0007844943749981681,0.0015696914188308324,0.00030893783039834786,-0.0003155176079166523,-2.1297910141665683e-06,-2.898425443948167e-05,0.0016354930558577507
0.7347347347347348,0.9802112499999999,1.354220833333333,-0.01363200416666667,17.50741666666666,0.0005880178993065144,0.001559095545733316,0.00029934373034767544,-0.00021071429074652828,6.606303279080076e-06,-2.7439654851968312e-05,0.0005699930558193955
0.7387387387387387,0.9802952083333333,1.3532625000000003,-0.013677152083333338,17.509208333333337,0.0003972727604164561,0.001547933427556037,0.0002899364965749597,-0.00011795214549478392,1.4265806651822717e-05,-2.5868782526188318e-05,-0.0007097934029047792
0.7427427427427427,0.9803629166666665,1.3499437499999998,-0.013684677083333333,17.510729166666668,0.0004831218359380163,0.0015317087797915585,0.0002822029601284206,-0.0001320182005859448,1.2360708236067602e-05,-2.4062668248156904e-05,0.0031140516492769166
0.7467467467467466,0.9804304166666666,1.3466083333333334,-0.013692135416666668,17.512333333333327,0.000602246597221745,0.0015154754277316622,0.0002744682692119811,-0.00014638968012152184,1.0488044544965466e-05,-2.225641370884007e-05,0.0035978888892032046
0.7507507507507509,0.9804979166666667,1.34329375,-0.013699685416666668,17.514020833333337,0.0006348178776038882,0.0014992394528177036,0.000266734509064905,-0.00016046486949218217,8.692109347786106e-06,-2.044958291881149e-05,0.00011591623245976734
0.7547547547547548,0.980565625,1.339966666666667,-0.01370712291666667,17.515479166666665,0.000678915555554882,0.0014830147813473915,0.0002590000100602751,-0.00017495386243054564,6.911983782638593e-06,-1.8642861141202558e-05,0.0050728953993939285
0.7587587587587588,0.9806331250000001,1.336647916666667,-0.01371458541666667,17.517229166666677,0.0006827635373258811,0.0014667809801822871,0.00025126560878207697,-0.00018930297486544068,5.2074092480030866e-06,-1.6836551430417268e-05,1.565581561635554e-05
0.7627627627627627,0.9807010416666668,1.3333125,-0.013722104166666665,17.51879166666667,0.0007027773437504603,0.0014505476072391493,0.00024353171984965076,-0.00020389698828125052,3.5353734921873044e-06,-1.5029367942844617e-05,0.0013135399303791928
0.7667667667667666,0.9807685416666666,1.329985416666667,-0.013729589583333328,17.520333333333333,0.0006804581206591997,0.001434325453206558,0.00023579709488025195,-0.00021840857734809274,1.9325765061633046e-06,-1.3222438306078223e-05,0.0035448888888822694
0.7707707707707709,0.980836875,1.3266687499999998,-0.013737110416666665,17.52202083333334,0.000606277773437025,0.0014180897140669752,0.00022806319158293528,-0.00023282156157551637,3.778570406251275e-07,-1.141548805326423e-05,-0.0005890837674087379
0.7747747747747749,0.9809166666666668,1.3233208333333335,-0.013777695833333332,17.52395833333333,0.0005303053993055418,0.0014098271808574829,0.00022014415526736946,-0.00023220890175346814,-8.078918721356816e-07,-9.570408004000267e-06,-0.0005740017360267302
0.7787787787787788,0.9809935416666664,1.3220333333333334,-0.013876933333333334,17.525416666666665,0.0004924488888879974,0.0013834557212622225,0.00021383322990181834,-0.00023310656888889114,-1.1378815027776861e-06,-8.595986179588878e-06,0.0012289930556335094
0.7827827827827827,0.9810612499999999,1.3214562499999993,-0.013959537499999999,17.526583333333328,0.0004846293359397347,0.001354616729452761,0.00020846140089790969,-0.00023624859018230027,-1.1268069699214974e-06,-8.187140740672117e-06,0.0026266597224093857
0.7867867867867866,0.9811287500000002,1.3208770833333332,-0.01404211041666667,17.52783333333334,0.0004899807248268662,0.0013257566350461415,0.0002030906111569602,-0.00023957731565538154,-1.122741825603028e-06,-7.77796059050475e-06,0.0013086388887018074
0.790790790790791,0.9811966666666664,1.3202979166666666,-0.01412472916666667,17.52904166666666,0.0004904945789929727,0.001296879525968316,0.00019771961426572475,-0.00024283700776908668,-1.1059180262496882e-06,-7.369120830554178e-06,0.001656581597501372
0.7947947947947949,0.9812645833333331,1.3197166666666666,-0.014207354166666663,17.53029166666666,0.0004916697222216992,0.001267999004249566,0.00019234798988885604,-0.0002463595836805568,-1.0876244534722328e-06,-6.9594428492335004e-06,0.0009574149308946289
0.7987987987987988,0.9813329166666666,1.3191458333333332,-0.014289937500000004,17.531458333333326,0.0004605203993055529,0.0012391039362460933,0.00018697678189603904,-0.0002497384882812481,-1.0770596041667527e-06,-6.5498662536875e-06,0.002552039930776573
0.8028028028028027,0.9814002083333339,1.3185666666666669,-0.014372562499999996,17.53270833333334,0.0004569455555549773,0.0012101856971835942,0.0001816057795766233,-0.00025338067291666433,-1.0662543301386885e-06,-6.140310771817447e-06,0.0014301649303547492
0.8068068068068066,0.9814683333333333,1.3179916666666667,-0.014455104166666668,17.5339375,0.0004500499305553074,0.001181266630197483,0.0001762343603692825,-0.0002571890008680536,-1.0523508094793148e-06,-5.730233695493489e-06,0.001035746093691614
0.810810810810811,0.9815360416666664,1.317420833333333,-0.014537666666666671,17.535125000000004,0.0004294312326396099,0.0011523187478888887,0.00017086314799985802,-0.0002608792319444414,-1.028550430599135e-06,-5.320498268635404e-06,0.0008495677080873065
0.8148148148148149,0.9815927083333335,1.3166625,-0.014359875,17.536270833333347,0.0004248610937498398,0.0011332606566510411,0.00016654443465487917,-0.0002500994161458367,-8.884905573308362e-07,-5.241591114259245e-06,3.859331553712764e-05
0.8188188188188188,0.9816522916666667,1.3158937499999999,-0.014165958333333334,17.53733333333334,0.00040905537760416166,0.0011147297911649305,0.00016229240016632854,-0.00023810396640624662,-7.181349204270194e-07,-5.183492953941592e-06,0.0021478888887713765
0.8228228228228227,0.9817102083333329,1.3151312500000005,-0.013972125000000002,17.538458333333327,0.0003839619401027061,0.001096135972984375,0.00015804078542692784,-0.0002256759502604136,-5.457660020569393e-07,-5.125433963790107e-06,0.0016459565974287216
0.8268268268268266,0.9817670833333335,1.3143645833333333,-0.013778187499999997,17.539541666666675,0.00037282541232674937,0.0010774594658815107,0.00015378687557478043,-0.00021308416080729684,-3.840555300998886e-07,-5.0670042197443904e-06,0.0032281232635114065
0.830830830830831,0.9818264583333333,1.3135520833333334,-0.013597958333333333,17.540708333333342,0.0003496743706599137,0.0010629642791649303,0.00014976208107620462,-0.00020181100217013873,-1.9278873248694344e-07,-4.974784340447654e-06,0.0033428315967967137
0.8348348348348349,0.9818916666666664,1.3125666666666664,-0.013461729166666665,17.54208333333334,0.0003520788888893289,0.001062161014509983,0.00014647315202438824,-0.00019566635347222777,6.125748041680085e-08,-4.7750745607049485e-06,0.0007289930552474289
0.8388388388388388,0.9819550000000005,1.3115854166666667,-0.013325541666666663,17.54341666666666,0.0003416114539926962,0.0010613111892899308,0.00014318276234537522,-0.00018901804748264195,3.0824573242187593e-07,-4.575760380013015e-06,-1.000694413733072e-05
0.8428428428428427,0.9820199999999996,1.3106083333333334,-0.013189374999999996,17.5446875,0.00031621326388853177,0.0010604216371093748,0.00013989320915862443,-0.00018218688020833068,5.741018791665731e-07,-4.376182185729162e-06,0.0008155273438319455
0.8468468468468466,0.9820839583333334,1.3096145833333332,-0.013053106250000003,17.546000000000014,0.0003408931206596577,0.0010595018338928775,0.00013660319439273382,-0.00017527419720051937,8.383066393229772e-07,-4.176773231792458e-06,0.0014256666663072792
0.850850850850851,0.9821452083333333,1.3085937499999998,-0.01298885625,17.54729166666667,0.000315730794271607,0.0010514225299835028,0.00013351533841166874,-0.0001697597249348988,1.0063913574220114e-06,-3.975703217854025e-06,-0.0018198350695683985
0.8548548548548549,0.9822039583333332,1.30753125,-0.012984879166666666,17.54839583333332,0.0003120302734367364,0.0010373808296937328,0.00013059889818291774,-0.00016565637877604192,1.0991982864584171e-06,-3.7720554128479193e-06,-0.0007796566835622798
0.8588588588588588,0.9822627083333333,1.3064708333333332,-0.012981008333333337,17.549479166666664,0.0002902116493062046,0.001023337589316597,0.0001276823120668578,-0.00016154539190971554,1.1979031192709455e-06,-3.5688256093468757e-06,0.0011976453994861913
0.8628628628628627,0.9823208333333336,1.305402083333333,-0.012977062499999999,17.550625000000014,0.00030248416232603326,0.001009293348871094,0.0001247659349723038,-0.00015748641028645594,1.309152632682491e-06,-3.365621973459632e-06,0.0009787760411654745
0.8668668668668666,0.9823804166666664,1.3043395833333336,-0.012973083333333336,17.55168750000001,0.0002961680164930147,0.000995253067159722,0.0001218488691519376,-0.00015338139045139101,1.4097223622828504e-06,-3.162146142730909e-06,0.0032659023435144263
0.870870870870871,0.9824397916666667,1.3032729166666666,-0.012969229166666665,17.55281249999999,0.00029637134982696267,0.000981203469822483,0.00011893165948546194,-0.000149138210373264,1.5187570753473132e-06,-2.959265741670131e-06,0.003773339844030943
0.8748748748748749,0.9824991666666666,1.3022020833333334,-0.012965187500000001,17.554062499999983,0.00029890082899264314,0.0009671653714231772,0.00011601482391298766,-0.00014528916002603393,1.6176264860023523e-06,-2.7560243392089807e-06,9.80794276870256e-05
0.8788788788788788,0.9825577083333333,1.3011437500000003,-0.012961333333333332,17.5551875,0.0002707751692700988,0.0009531159215555556,0.0001130969877566604,-0.00014104630833332993,1.711609699023498e-06,-2.5524781416527726e-06,0.0006001731770766128
0.8828828828828827,0.9826164583333336,1.3000708333333335,-0.012956729166666668,17.55631250000001,0.00026791164930473066,0.0009392137943016496,0.00011017715002952712,-0.00013689681501735315,1.8225286562500531e-06,-2.3485331806770814e-06,0.0008914023433135299
0.8868868868868867,0.9826768749999997,1.2990895833333327,-0.012890458333333332,17.557499999999997,0.00026625447482797604,0.0009316719172899304,0.00010764250644505096,-0.00013205652144098606,1.865446385329616e-06,-2.2229830876788155e-06,0.00023541666678283946
0.890890890890891,0.982736875,1.2981750000000005,-0.012808958333333337,17.55864583333332,0.00024583604166550366,0.0009258430864149305,0.00010538362104923177,-0.00013029301562499096,1.840175102604233e-06,-2.1625934952821078e-06,0.0008314995664022717
0.8948948948948949,0.9827968750000003,1.2972520833333332,-0.01272745833333333,17.55972916666666,0.00025369895399363074,0.0009200022210399306,0.00010312467195119932,-0.00012850732821181182,1.8164771287759393e-06,-2.102310040914067e-06,0.0036199266494918447
0.8988988988988988,0.9828577083333331,1.2963291666666668,-0.012646020833333332,17.56100000000001,0.000257774982638459,0.0009141412820828996,0.000100865368088094,-0.0001264485181423601,1.7889790015626422e-06,-2.041717381283848e-06,0.000653999999599364
0.9029029029029028,0.9829183333333332,1.2954187499999998,-0.012564525,17.562166666666666,0.00022151214843835199,0.0009082779198577081,9.86069183031723e-05,-0.00012422039682292302,1.7688383979167388e-06,-1.980482781941665e-06,0.0007186388888840156
0.9069069069069067,0.9829793750000002,1.2944979166666666,-0.012483087500000005,17.56333333333333,0.00022306041232611484,0.0009023948181340101,9.6347526763665e-05,-0.00012181507101561434,1.7406753227866448e-06,-1.919641274692971e-06,0.0009888888890259295
0.910910910910911,0.9830391666666666,1.2935687500000004,-0.012401652083333332,17.56452083333335,0.0002340556901037072,0.0008964936089372875,9.408863667165993e-05,-0.00011940208329427188,1.7231355272135534e-06,-1.8587800234490873e-06,0.0005245620654363847
0.914914914914915,0.9830987499999998,1.2926520833333328,-0.01231821875,17.56564583333334,0.00021934145399371552,0.0008894481534938154,9.190776833349916e-05,-0.00011626636985677744,1.707073861328094e-06,-1.800350786663411e-06,0.0016281245657410182
0.9189189189189189,0.9831556249999998,1.2917479166666666,-0.012225289583333335,17.566749999999995,0.00021440312066034473,0.0008772093779369748,9.008067417291052e-05,-0.00011121598341579803,1.7150262080294597e-06,-1.7538497753703502e-06,0.0026277708334987437
0.9229229229229228,0.983212916666667,1.2908437500000005,-0.012132508333333332,17.567895833333324,0.00021199641926927804,0.0008649666165415974,8.825347366973799e-05,-0.00010584827942707736,1.7107271119792507e-06,-1.7071912640090334e-06,0.0017443224828639359
0.9269269269269267,0.983269375,1.289935416666667,-0.012039566666666666,17.569062500000005,0.0002062041623254185,0.0008527048761455555,8.642633937612267e-05,-0.00010065322201388387,1.7276824416666324e-06,-1.6605342268666598e-06,0.00033453776029546134
0.930930930930931,0.9833266666666668,1.2890208333333335,-0.011948137500000003,17.57022916666668,0.0002252912326385914,0.0008411120102810939,8.460818428549176e-05,-9.537267630208013e-05,1.7494315789930018e-06,-1.613488963163024e-06,-0.0006613025179831311
0.934934934934935,0.9833845833333332,1.2881083333333325,-0.01187276875,17.5714375,0.0002040049305580549,0.0008375761122090238,8.289454930748402e-05,-9.273346671875675e-05,1.7625378500000122e-06,-1.561803472845831e-06,-0.0024991497394353246
0.9389389389389389,0.9834418750000004,1.2871875000000002,-0.011797418750000002,17.572479166666657,0.00020458984374949196,0.0008340348691704818,8.118147817528655e-05,-9.01558860677016e-05,1.7842250065103942e-06,-1.510106943652734e-06,0.0008926037327796621
0.9429429429429428,0.9834985416666667,1.2862708333333333,-0.011721714583333332,17.57358333333332,0.00020734331597171973,0.0008299076572268704,7.949145423618374e-05,-8.780458146701205e-05,1.7892923793402544e-06,-1.4597966989290768e-06,0.0016688263893342992
0.9469469469469471,0.9835508333333332,1.285414583333333,-0.011643222916666663,17.57470833333335,0.00020726562066042398,0.000820286610112808,7.802449697595903e-05,-8.740229924914314e-05,1.7826836706164343e-06,-1.4236500776937093e-06,0.0012936649297330405
0.9509509509509511,0.9836031250000001,1.2845645833333337,-0.011564706249999999,17.57581250000001,0.00018758124565887435,0.000810649444351211,7.655756058366212e-05,-8.688793459635073e-05,1.7751892616752634e-06,-1.3875725116649666e-06,0.0014399648434846313
0.954954954954955,0.9836550000000001,1.2837020833333332,-0.011481868749999999,17.57687499999999,0.00019437791232657098,0.0008026239816744398,7.508393268078749e-05,-8.484699839844158e-05,1.7749677667536028e-06,-1.3474106640237023e-06,0.0024235677084334384
0.9589589589589589,0.9837079166666666,1.2828312500000003,-0.011391412499999998,17.578041666666653,0.00018981735677026101,0.0007974442629215104,7.35987146843527e-05,-7.999006335937357e-05,1.7645431414061916e-06,-1.30023681766822e-06,0.0007844982645224263
0.9629629629629628,0.9837602083333331,1.2819562499999997,-0.011300989583333329,17.579124999999998,0.00019442308593786706,0.0007922588844373917,7.211339252833246e-05,-7.49591057942825e-05,1.7627518339843797e-06,-1.2530291363444059e-06,0.0008225677084396921
0.9669669669669672,0.9838133333333331,1.281091666666667,-0.01121056041666667,17.580270833333348,0.00017705826388803025,0.0007870489601442665,7.062817281385413e-05,-6.964030487846204e-05,1.7530106440972386e-06,-1.2056496808459146e-06,-8.924001781451807e-05
0.9709709709709711,0.9838652083333334,1.2802166666666668,-0.011121931250000003,17.581437499999993,0.00019736972222172966,0.0007814799369369402,6.919374429238883e-05,-6.543491489582887e-05,1.737949739930581e-06,-1.164712723651436e-06,-0.002569566405952628
0.974974974974975,0.9839147916666667,1.2793749999999997,-0.011039208333333333,17.582479166666648,0.00017460937500035634,0.0007747912960399304,6.792404768392741e-05,-6.446283854167137e-05,1.7217353255208703e-06,-1.1450562696345496e-06,-0.0010736462667182423
0.9789789789789789,0.9839643750000002,1.278522916666667,-0.010956422916666667,17.583541666666644,0.00018540155815838233,0.0007680886718711417,6.665428780147389e-05,-6.36497163498239e-05,1.709139947482822e-06,-1.1252219147599852e-06,-0.001562543401860239
0.9829829829829828,0.9840135416666665,1.2776749999999997,-0.01087374583333333,17.584583333333345,0.00017576104166683315,0.0007613704015520663,6.538465092912525e-05,-6.244929239584453e-05,1.6835222484374928e-06,-1.1053722525580642e-06,0.00034565972168820736
0.9869869869869872,0.9840641666666666,1.2768250000000003,-0.010790958333333331,17.585604166666673,0.00017000270833245068,0.0007546408432482637,6.411488928463924e-05,-6.110545937499864e-05,1.6698148171874233e-06,-1.0853621373949628e-06,0.001526093315817434
0.9909909909909911,0.9841131249999998,1.2759687499999992,-0.010708320833333333,17.586645833333332,0.0001829156901060891,0.0007478941565970661,6.284510460984075e-05,-5.962141835938288e-05,1.6476428216144804e-06,-1.0651944429980932e-06,0.0017633328992019415
0.994994994994995,0.9841616666666669,1.2751354166666666,-0.010610189583333334,17.587666666666653,0.00015883582899323123,0.0007410099186723915,6.160195084722463e-05,-5.409231807725935e-05,1.6220710887587732e-06,-1.0383380937950917e-06,0.002939555556167761
0.9989989989989989,0.9842110416666666,1.2742874999999996,-0.01051138125,17.58872916666665,0.0001851173437512621,0.000734251905883815,6.041325608641954e-05,-4.901993205729677e-05,1.6206003166667937e-06,-1.013403401191672e-06,0.003689634983174983
1.0030030030030028,0.9842600000000002,1.2734770833333333,-0.01042195208333333,17.58977083333334,0.00016445155815936197,0.000727997081439371,5.936581785575827e-05,-4.732035827691508e-05,1.5995930394966025e-06,-9.984782047738681e-07,0.0020453641491258168
1.0070070070070072,0.9843083333333333,1.2726625000000003,-0.010332556249999998,17.590791666666664,0.00015099442708277344,0.000721724531340586,5.831833858692928e-05,-4.5497298151038826e-05,1.594805799739541e-06,-9.835519967972671e-07,0.0025902065972900346
1.011011011011011,0.9843574999999999,1.2718250000000004,-0.010243049999999998,17.59185416666666,0.00019241937499914208,0.0007154395100308333,5.727096083918289e-05,-4.394543374999435e-05,1.5799020197914673e-06,-9.684367037979107e-07,0.0016669787327714403
1.015015015015015,0.9844058333333333,1.2710166666666665,-0.010153556250000003,17.59287499999999,0.00016038305555565735,0.0007091369621447526,5.622345776212826e-05,-4.18066136458322e-05,1.5634729124999438e-06,-9.531705106317718e-07,0.0017909010422272331
1.019019019019019,0.9844541666666665,1.2702020833333332,-0.010064135416666665,17.593916666666686,0.00015125082899314357,0.0007028179699816624,5.5176036824973336e-05,-3.947256013455032e-05,1.5564541168402519e-06,-9.378407491779505e-07,0.0022213263880530576
1.0230230230230228,0.9845025000000001,1.269372916666667,-0.009974714583333334,17.59495833333334,0.000169481766492785,0.0006964821523143708,5.412865591816927e-05,-3.728412310329346e-05,1.534251011501707e-06,-9.223305244481321e-07,0.0007745815970565673
1.0270270270270272,0.9845508333333332,1.2685499999999996,-0.009885283333333333,17.595999999999993,0.00017048083333448538,0.0006901309650863888,5.3081128622783074e-05,-3.4919660833332075e-05,1.5156492750000852e-06,-9.06623973475e-07,-0.0004659999999603315
1.031031031031031,0.9845997916666663,1.2677333333333338,-0.009795870833333333,17.59702083333332,0.0001605288888881784,0.0006837642479499829,5.203364215222569e-05,-3.221884888888332e-05,1.4981366677777264e-06,-8.90919608583478e-07,0.0006911245665151
1.035035035035035,0.9846487500000003,1.2669291666666664,-0.0096937125,17.598020833333333,0.00013840331597325672,0.0006770625629673437,5.102846309386491e-05,-2.7857067135419675e-05,1.4900515892881131e-06,-8.724275982092161e-07,0.0011210828992602728
1.039039039039039,0.9846993749999999,1.2661562500000005,-0.00959730833333333,17.599020833333352,0.00014418391926929175,0.0006724983394215974,5.0156646543011104e-05,-2.5620570572912338e-05,1.471338379687375e-06,-8.621377521401395e-07,0.0013407078985778753
1.0430430430430429,0.9847489583333333,1.2653749999999995,-0.009504556249999999,17.60002083333334,0.0001511093750017345,0.0006695269521572527,4.9295540173195705e-05,-2.4255468489591675e-05,1.4604269606250883e-06,-8.533011693307618e-07,0.0015583328992647694
1.0470470470470472,0.9847993750000005,1.264595833333334,-0.009411881250000002,17.601020833333326,0.0001369616493036574,0.0006665373246692319,4.8434411088508914e-05,-2.2545020755198458e-05,1.4453167344183533e-06,-8.441680207673794e-07,0.0011489578994314797
1.0510510510510511,0.9848499999999999,1.2638145833333332,-0.009319164583333333,17.601999999999986,0.00014561562066028877,0.0006635321298020789,4.7573281134512636e-05,-2.0872645099829362e-05,1.425891823975814e-06,-8.349767246643918e-07,0.00272100000069031
1.055055055055055,0.9849004166666671,1.2630333333333335,-0.009226472916666667,17.60302083333333,0.0001488822222219799,0.0006605078225180167,4.671221203654793e-05,-1.899674048610675e-05,1.4082582704166879e-06,-8.254902414394046e-07,0.0017825412326146761
1.059059059059059,0.9849514583333332,1.2622520833333328,-0.00913508125,17.604020833333347,0.00013842812066156007,0.000656860082222565,4.587089112774529e-05,-1.7280910768233126e-05,1.394598323220498e-06,-8.174399346212269e-07,0.0022004995655606763
1.0630630630630629,0.9850010416666669,1.2614750000000001,-0.009047337500000002,17.604958333333336,0.00012040770833277037,0.0006515467258277603,4.508362930600804e-05,-1.5997427187497415e-05,1.3781562677083538e-06,-8.131134900421844e-07,0.003775414930601073
1.0670670670670672,0.9850510416666663,1.2606854166666663,-0.008959533333333334,17.60593749999999,0.00013894687066118294,0.0006462186374488891,4.429619964882285e-05,-1.459490319444777e-05,1.3707696242664253e-06,-8.087431076565219e-07,0.0038814127606769944
1.0710710710710711,0.9851002083333334,1.2598979166666673,-0.008871772916666668,17.606937499999983,0.00014473957899152623,0.0006408751869817665,4.350895608253995e-05,-1.3059285151904854e-05,1.356889902430478e-06,-8.041592285482664e-07,0.0024185377611729564
1.075075075075075,0.9851493750000001,1.2591124999999999,-0.008783972916666667,17.60791666666665,0.00014612901041699544,0.0006355170281325999,4.272154486072997e-05,-1.1437817630211358e-05,1.3412973937239721e-06,-7.995560245098864e-07,0.0025206597226201666
1.079079079079079,0.9852012500000001,1.2583166666666667,-0.008680202083333335,17.608895833333346,0.00014541638888809771,0.0006312334667924954,4.1930711014114766e-05,-6.809131840276525e-06,1.3309663769791604e-06,-7.885670967663705e-07,0.002829197482355994
1.0830830830830829,0.9852514583333333,1.2575166666666666,-0.00857109583333333,17.609895833333336,0.0001393330555561345,0.0006272952745491494,4.113870770927394e-05,-9.228879861138822e-07,1.3134446825346024e-06,-7.756190751956704e-07,0.001568739149377052
1.0870870870870872,0.9853010416666668,1.2567104166666667,-0.008471979166666666,17.610874999999997,0.00012267864149317909,0.000622343693999566,4.044320504822868e-05,9.598851996531904e-07,1.3051674974782373e-06,-7.705571969854659e-07,0.0006234010417642821
1.0910910910910911,0.985351875,1.255895833333333,-0.008376764583333337,17.61183333333333,0.0001298224826404848,0.0006169921067820787,3.978493103054764e-05,1.4604036892330863e-06,1.2961568610243146e-06,-7.686478084830773e-07,0.0008266388890660892
1.095095095095095,0.9854031249999999,1.2550791666666665,-0.00828154375,17.612833333333352,0.00013253539930557778,0.0006116206164501691,3.912675994995705e-05,2.149278463543791e-06,1.284912952343874e-06,-7.662985300186221e-07,-0.001689694445360601
1.099099099099099,0.9854537500000001,1.2542708333333337,-0.008186339583333332,17.613791666666675,0.00011509331597125971,0.0006062323858930167,3.846860866965137e-05,2.972387803817228e-06,1.273017601996371e-06,-7.640158138807751e-07,-0.0023235434028947566
1.1031031031031029,0.985504791666667,1.2534520833333334,-0.008091108333333333,17.614770833333335,0.00012245812066025152,0.0006008250076049305,3.781041439762561e-05,3.881180225694461e-06,1.258581080338422e-06,-7.616431534859399e-07,-0.0030681775173206915
1.1071071071071072,0.9855556249999999,1.2526375000000003,-0.00799589375,17.615624999999994,0.00011804359374933959,0.000595400683138711,3.715226072997103e-05,4.964690598963095e-06,1.2458519859374808e-06,-7.589894748356716e-07,-0.00024414062488631316
1.1111111111111112,0.9856058333333335,1.2518270833333334,-0.00790068125,17.616604166666658,0.00010603676649267868,0.0005899571524525652,3.649402256282665e-05,6.259682200519812e-06,1.2301224711806173e-06,-7.562360931135407e-07,-0.0014090316836359307
1.115115115115115,0.9856562499999996,1.2509958333333338,-0.007796552083333335,17.61752083333335,0.0001219249826376334,0.0005835660672785374,3.584217553504343e-05,9.489587282991013e-06,1.217262024392403e-06,-7.504134773200923e-07,-0.00016531293488242227
1.119119119119119,0.9857081249999998,1.2501520833333333,-0.007697193750000001,17.61839583333335,0.00012393520399323066,0.0005782107083749609,3.526465946526432e-05,1.1823219049479292e-05,1.2114169416232345e-06,-7.464705761907511e-07,0.0006699266488112698
1.123123123123123,0.9857583333333331,1.2493041666666669,-0.007601777083333333,17.61935416666667,0.00013284914930511427,0.0005733675685086416,3.4700997328121655e-05,1.3560950946180442e-05,1.2034124790798585e-06,-7.436964046536024e-07,-0.0012245837674527138
1.1271271271271273,0.9858089583333336,1.24845625,-0.007506366666666667,17.620270833333326,0.00013407516927133045,0.0005685075844655555,3.4137188365176405e-05,1.5522463124998873e-05,1.1966276683594466e-06,-7.409068499798524e-07,-0.0014442400172356429
1.1311311311311312,0.9858595833333333,1.2476125,-0.0074109583333333345,17.62106249999999,0.00011513317708300441,0.0005636289465815971,3.357341982766112e-05,1.7604253645836163e-05,1.185046245572892e-06,-7.379893867022572e-07,0.0035730377610434516
1.135135135135135,0.9859112500000003,1.2467583333333334,-0.007315547916666668,17.62195833333333,0.0001249082638885568,0.000558732133678954,3.30097128298495e-05,1.9766161336812887e-05,1.1757392315971745e-06,-7.347733836519978e-07,0.0038761649306024992
1.139139139139139,0.9859622916666665,1.245920833333333,-0.007220129166666666,17.622895833333352,9.794373264004896e-05,0.0005538174431499827,3.2445983737821426e-05,2.2198931440967073e-05,1.161128814322908e-06,-7.31595923520053e-07,0.0020841141486585
1.143143143143143,0.9860125000000002,1.2450604166666672,-0.007124952083333334,17.62383333333334,0.00013080884982463736,0.0005491456828102041,3.188254582191834e-05,2.46708096050402e-05,1.1494645798176486e-06,-7.281039353188772e-07,0.0011236388887141402
1.1471471471471473,0.9860631249999998,1.244220833333333,-0.007030070833333335,17.624791666666663,9.785123263927886e-05,0.000544773729078316,3.1319440481469865e-05,2.750017397569471e-05,1.1319660059722623e-06,-7.246157699843074e-07,-0.0001562934028811469
1.1511511511511512,0.9861139583333332,1.2433604166666674,-0.006935172916666665,17.625749999999986,0.00011112426649084739,0.0005403860849492667,3.07563340687084e-05,3.0286153988718506e-05,1.1166893602238058e-06,-7.209644097694434e-07,-0.0012297291660274823
1.155155155155155,0.9861649999999997,1.2425208333333333,-0.00684840625,17.626708333333315,8.78120659721926e-05,0.0005364522485016275,3.0226206697611733e-05,3.08645240885419e-05,1.0982960648437247e-06,-7.204910501384129e-07,-0.0037633350690953193
1.159159159159159,0.9862183333333329,1.2416687500000003,-0.006748,17.627437500000013,0.00011913194010393369,0.0005327661626666667,2.9767177139513112e-05,3.1418224999999605e-05,1.0881101250910806e-06,-7.172598252250001e-07,0.0009471835932117756
1.163163163163163,0.9862691666666663,1.2408395833333328,-0.0066476166666666675,17.628333333333345,0.00010046176649458616,0.0005290604426530554,2.9308250791686746e-05,3.233214482638476e-05,1.0758940571658517e-06,-7.138287722725345e-07,-0.00021944444461041712
1.1671671671671673,0.9863212500000001,1.2399999999999998,-0.0065472187500000036,17.62910416666667,0.00011041666666700145,0.0005253353849729816,2.8849281718798857e-05,3.332625000000006e-05,1.0614695000000032e-06,-7.101681721910169e-07,0.003019614149025074
1.1711711711711712,0.9863743750000005,1.2391562499999997,-0.006446818749999999,17.629979166666658,0.0001292880859378176,0.0005215891530046485,2.8390353381970747e-05,3.445324667968562e-05,1.0479328502604898e-06,-7.064898329070299e-07,0.0036262495663663685
1.1751751751751751,0.9864252083333335,1.2383291666666665,-0.006346427083333332,17.630874999999985,0.00011379164930591656,0.0005178226549425998,2.7931403122619694e-05,3.587409474825956e-05,1.030299785503559e-06,-7.026080838643703e-07,0.002871734375617052
1.179179179179179,0.9864777083333335,1.237485416666667,-0.006246029166666668,17.63179166666665,0.00011526020399243997,0.0005140369113158159,2.747238945762932e-05,3.7359589157989585e-05,1.0145962428384958e-06,-6.985829782434888e-07,0.0007559565975725491
1.183183183183183,0.9865306250000002,1.2366437499999998,-0.006145641666666667,17.632645833333346,0.00011431891927116133,0.000510230046838264,2.701343712797761e-05,3.901727348958224e-05,9.966676015623992e-07,-6.944694175729112e-07,0.0010509162323160126
1.1871871871871873,0.986582291666667,1.2358145833333338,-0.0060452416666666635,17.633604166666675,9.773228732545824e-05,0.0005064042198582641,2.6554442279036362e-05,4.0920728107637395e-05,9.775031308593637e-07,-6.901383660703188e-07,-0.0023292400176728734
1.1911911911911912,0.9866337499999994,1.2349708333333334,-0.0059448458333333344,17.6344375,0.00010120748263897639,0.0005025581830178993,2.609546709455455e-05,4.2898712829864995e-05,9.56018998611138e-07,-6.857191247069429e-07,-0.0015109414064227167
1.1951951951951951,0.9866858333333327,1.2341479166666671,-0.0058530583333333336,17.63522916666666,0.00010391978732537943,0.000499168999813264,2.5668449465437158e-05,4.2723081545141886e-05,9.367509106770284e-07,-6.843293132177081e-07,0.000775572483007636
1.199199199199199,0.986740208333333,1.2333541666666663,-0.0057748645833333315,17.635999999999992,9.583289930614747e-05,0.0004965223973774957,2.5291826803935665e-05,3.896371245659235e-05,9.205019162326678e-07,-6.879976029958785e-07,0.0027540000003796195
1.203203203203203,0.986791666666667,1.2325625000000002,-0.005696691666666667,17.63685416666665,9.801692708255594e-05,0.0004938622873882639,2.4915182246285206e-05,3.537018906250161e-05,9.020313658854063e-07,-6.915459396227384e-07,0.002416770399690904
1.2072072072072073,0.9868452083333331,1.23176875,-0.005618502083333332,17.637729166666677,8.741319010407977e-05,0.000491189934339579,2.453851593510896e-05,3.187028805989173e-05,8.846385268229011e-07,-6.950157280296e-07,0.0009265099824347089
1.2112112112112112,0.9868977083333336,1.2309791666666665,-0.005528845833333334,17.63860416666667,0.00011320789930557851,0.0004885601970845659,2.4160824078531555e-05,3.1162786545138425e-05,8.685302222222267e-07,-6.937409800111111e-07,-0.0007736150176356205
1.2152152152152151,0.9869512500000001,1.2302062499999997,-0.005431529166666667,17.639541666666663,0.00011133246093830707,0.0004859505742449827,2.3782462424847566e-05,3.247404455729037e-05,8.590922611978675e-07,-6.892299593953139e-07,-0.004680210069352597
1.219219219219219,0.9870041666666666,1.2294416666666668,-0.005334229166666667,17.64016666666666,8.56882638888834e-05,0.000483321207530816,2.340414153631917e-05,3.398609704861281e-05,8.463411691493128e-07,-6.84381523895533e-07,0.0020199722226834638
1.2232232232232234,0.9870568749999998,1.2286666666666664,-0.005236920833333335,17.640958333333327,8.238888889011697e-05,0.0004806719518520658,2.302575725460103e-05,3.558631388889035e-05,8.337526875000793e-07,-6.795562632529948e-07,0.002839081597130644
1.2272272272272273,0.987110833333333,1.2278854166666668,-0.0051396083333333335,17.641812500000018,0.00010157020399237382,0.000478004634513264,2.2647434570706763e-05,3.730220321180623e-05,8.191782942708066e-07,-6.745968622604189e-07,0.0012433815097665502
1.2312312312312312,0.9871641666666674,1.227102083333333,-0.005042302083333334,17.64264583333335,0.00012881041232626345,0.0004753178980337458,2.2269027860245303e-05,3.917564125433936e-05,8.06299263421463e-07,-6.694378865372557e-07,0.0007979995655773564
1.2352352352352352,0.9872160416666663,1.2263374999999999,-0.004944997916666667,17.64358333333334,0.00010050276041750905,0.000472613037270829,2.1890724149247855e-05,4.127388263020816e-05,7.88762157109295e-07,-6.642592200433182e-07,-0.002907840278112417
1.239239239239239,0.9872689583333335,1.2255687499999997,-0.004847683333333334,17.644395833333324,7.707235677201218e-05,0.0004698885079663889,2.151227390799223e-05,4.350045322916527e-05,7.717699053906444e-07,-6.588814570039599e-07,-0.0017876566836321217
1.2432432432432434,0.9873233333333334,1.2248270833333337,-0.004756983333333335,17.645083333333325,9.653259982478346e-05,0.0004662356928997223,2.11579681367024e-05,4.433827163194751e-05,7.575713367969169e-07,-6.559219369439586e-07,0.002492493056024614
1.2472472472472473,0.9873745833333332,1.2241854166666661,-0.004679395833333334,17.645895833333327,9.089895399450043e-05,0.00046076700463498283,2.085151492492989e-05,4.246897131076222e-05,7.493197064150172e-07,-6.58001654743142e-07,0.002360239149311383
1.2512512512512513,0.9874262500000003,1.2235354166666672,-0.004601795833333333,17.646729166666685,9.858416232488842e-05,0.0004552861834416494,2.054489420166404e-05,4.06497656857685e-05,7.408870950954567e-07,-6.599414697250887e-07,0.00044971831539442064
1.2552552552552552,0.9874781249999997,1.222889583333333,-0.0045242,17.647604166666678,0.00010565030815978815,0.00044979348936000004,2.023831427125978e-05,3.8947052916665954e-05,7.308396684895793e-07,-6.617080918583341e-07,-0.0025161566844076333
1.259259259259259,0.9875302083333333,1.222241666666667,-0.0044466062499999995,17.64839583333334,0.00010447493055498747,0.00044428831785746093,1.9931670978120663e-05,3.735035067708309e-05,7.202525868055837e-07,-6.635083111588542e-07,-0.001917156684442034
1.2632632632632634,0.9875833333333331,1.2216041666666668,-0.004369016666666666,17.649062499999992,8.325998263813972e-05,0.0004387706516997224,1.9625110297467204e-05,3.589229756944482e-05,7.10437394965277e-07,-6.651463951715276e-07,0.002676204427416451
1.2672672672672673,0.9876347916666672,1.2209479166666668,-0.004291420833333333,17.649874999999984,0.00011326812065859393,0.0004332412072312326,1.9318444439794632e-05,3.444715933159561e-05,6.978072389322916e-07,-6.666536471585958e-07,0.002329151042374633
1.2712712712712713,0.9876874999999995,1.220310416666667,-0.004213825,17.650645833333318,7.790364149196094e-05,0.0004277007622027083,1.9011902759582253e-05,3.31891248437511e-05,6.83704073350701e-07,-6.680423044010429e-07,0.0028266662329770043
1.2752752752752752,0.9877393750000002,1.2196499999999997,-0.0041362375,17.651583333333345,0.00011637750000037528,0.0004221477893435939,1.8705422820848644e-05,3.194956687499733e-05,6.705087583333257e-07,-6.693668524854163e-07,-0.0017275069447464375
1.279279279279279,0.9877902083333335,1.2190270833333339,-0.004035904166666667,17.652416666666678,7.505343315794555e-05,0.0004177429358908159,1.8393355972733334e-05,3.4301484904516316e-05,6.5961501080725e-07,-6.64633657022655e-07,-0.002605840278135929
1.2832832832832834,0.9878416666666667,1.2183958333333336,-0.003919441666666666,17.653041666666674,8.659331597127284e-05,0.00041413860202159716,1.8077557404128337e-05,3.913764565972259e-05,6.522149279514195e-07,-6.556804457454891e-07,0.002828248263426758
1.2872872872872874,0.9878939583333333,1.2177583333333333,-0.0038029791666666663,17.653854166666658,0.00011047493055582613,0.00041050734945789936,1.7761674644846642e-05,4.410123836805311e-05,6.423084847222079e-07,-6.464565388090278e-07,0.0022663953996584496
1.2912912912912913,0.9879452083333334,1.217135416666667,-0.003686514583333333,17.654645833333316,9.179416232552029e-05,0.00040684690189353727,1.7445874724690308e-05,4.9270796766496226e-05,6.34136461588524e-07,-6.371877089248693e-07,0.002230499566621802
1.2952952952952952,0.9879939583333334,1.2165312499999996,-0.0035907875000000017,17.655541666666647,9.755110677178713e-05,0.0004033552034631771,1.7168553028499753e-05,5.0526039192709364e-05,6.245626927083454e-07,-6.335920469562504e-07,-0.0025265434023253874
1.299299299299299,0.9880406249999999,1.2159479166666667,-0.0035087499999999997,17.65616666666666,9.358062065945028e-05,0.0003999730484375,1.691662676314583e-05,4.918850260416611e-05,6.187695477430678e-07,-6.336684836458329e-07,0.000611972222429813
1.3033033033033035,0.9880879166666666,1.2153583333333329,-0.003426710416666666,17.65685416666668,0.00010828826388986634,0.000396579530720308,1.666476209677757e-05,4.7949810815970176e-05,6.103287775694691e-07,-6.336807615010235e-07,0.002167603732459611
1.3073073073073074,0.9881341666666664,1.21476875,-0.003344683333333333,17.657645833333344,0.0001264673567709096,0.000393171010066389,1.6412938418958644e-05,4.680429197916579e-05,6.013757858463253e-07,-6.336624841948275e-07,0.0002519578987971727
1.3113113113113113,0.9881810416666665,1.2141999999999997,-0.003262637499999999,17.65847916666667,7.252666666701657e-05,0.00038974977987692714,1.6160968287043425e-05,4.580278583333087e-05,5.930515750833282e-07,-6.334604976304211e-07,-0.003553146267449847
1.3153153153153152,0.9882287499999999,1.2136145833333332,-0.003180597916666666,17.65902083333333,8.339312066052429e-05,0.00038631525522582905,1.5909122269452778e-05,4.485334871961663e-05,5.811253698025182e-07,-6.332012764735692e-07,0.0029415412329854007
1.3193193193193191,0.9882747916666665,1.213029166666667,-0.0030985749999999997,17.659687499999993,8.315748263787448e-05,0.000382865707969375,1.5657213134923545e-05,4.401810010416741e-05,5.719588518749729e-07,-6.327590612512518e-07,0.00418740234380266
1.3233233233233235,0.9883212499999999,1.2124437499999998,-0.003016531250000001,17.660583333333353,8.64030859388798e-05,0.0003794034558844402,1.5405303155437052e-05,4.325154407552141e-05,5.592477363671998e-07,-6.323330751957702e-07,-0.0014120069452587813
1.3273273273273274,0.9883687500000001,1.2118520833333333,-0.0029345,17.661395833333348,9.577812066030589e-05,0.00037592829308333325,1.5153434248922052e-05,4.258618854166693e-05,5.478430049131496e-07,-6.317608897624999e-07,-0.004902781684393176
1.3313313313313313,0.9884150000000002,1.2112625,-0.0028524666666666677,17.661916666666674,0.00010357276041705887,0.0003724411422488891,1.490152286919579e-05,4.201507250000021e-05,5.344430286458585e-07,-6.31103604180556e-07,0.00274132638850233
1.3353353353353352,0.9884610416666667,1.2106875000000001,-0.0027704229166666673,17.662666666666674,7.119401041655316e-05,0.0003689378818628081,1.4649694163007708e-05,4.156431158854317e-05,5.214311223958302e-07,-6.30353026956856e-07,0.0008312222217341514
1.3393393393393391,0.9885081249999997,1.2101208333333333,-0.0026758999999999997,17.66352083333333,6.590206597212322e-05,0.00036461726752333337,1.44090883980425e-05,4.33060879166656e-05,5.123347189236031e-07,-6.255421472958344e-07,-0.0028848962670622313
1.3433433433433435,0.9885514583333336,1.20955,-0.0025903645833333334,17.66418749999999,9.296416666693119e-05,0.000362445427992079,1.4196646932621977e-05,4.428798177083266e-05,5.055139416666388e-07,-6.214996979600688e-07,-0.0008117018222719707
1.3473473473473474,0.9885970833333334,1.2089854166666665,-0.002508804166666666,17.664791666666662,7.717895399284025e-05,0.00036091881831998274,1.3989871925177156e-05,4.48805674392351e-05,4.976167050347352e-07,-6.180504384795118e-07,0.0030520399305373758
1.3513513513513513,0.9886408333333333,1.2084208333333335,-0.0024272604166666665,17.665625000000016,7.117289930502757e-05,0.0003593790318696831,1.3783138110787079e-05,4.559372209201424e-05,4.905455366319448e-07,-6.145211092912329e-07,-0.0009733072922131214
1.3553553553553552,0.9886852083333335,1.2078479166666662,-0.00234570625,17.66643750000002,0.0001054935373276944,0.00035782620385537756,1.3576507916465626e-05,4.635224050781152e-05,4.829501677951518e-07,-6.110310330695313e-07,-0.003638941406620688
1.3593593593593591,0.98873,1.2072854166666667,-0.0022641604166666668,17.66702083333335,8.067270399303439e-05,0.00035625982760759985,1.3369606379846822e-05,4.725243536892387e-05,4.738321838975576e-07,-6.073266414417117e-07,0.0011665412318393464
1.3633633633633635,0.9887739583333336,1.2067229166666664,-0.002182604166666667,17.667687500000003,6.980239149356748e-05,0.0003546799890516493,1.3162870962802178e-05,4.8219299262153206e-05,4.63324825937502e-07,-6.035636173489563e-07,0.0032350690102589397
1.3673673673673674,0.9888191666666667,1.2061479166666664,-0.0021010520833333337,17.668583333333327,9.886978732698282e-05,0.00035308745514312065,1.2956114208357223e-05,4.926292645399295e-05,4.5392850320742965e-07,-5.99724088040127e-07,-0.0032120069440111365
1.3713713713713713,0.9888631250000004,1.2055833333333335,-0.0020194937500000003,17.66931249999999,8.132638888924681e-05,0.0003514820616603776,1.2749356950166413e-05,5.0409673437501034e-05,4.4410279166663544e-07,-5.9579588578854e-07,-0.002729222656114416
1.3753753753753752,0.9889079166666667,1.2050187499999998,-0.0019379395833333335,17.669854166666664,6.31454817712207e-05,0.00034986251517134974,1.2542599169577043e-05,5.165770095052081e-05,4.3262900691663986e-07,-5.917614073769741e-07,0.0029203953992578136
1.3793793793793792,0.9889522916666668,1.2044437499999998,-0.00185639375,17.670666666666687,0.00010066975260447641,0.0003482296355782942,1.2335861620313149e-05,5.298226639322955e-05,4.199441862109705e-07,-5.877474222850649e-07,3.9555555019887834e-05
1.3833833833833835,0.9889956249999999,1.2038833333333336,-0.0017724020833333328,17.671479166666682,7.325305555494488e-05,0.0003459925491883288,1.2135622382459697e-05,5.426324475694489e-05,4.108745738541308e-07,-5.837712594253789e-07,-0.003050937934403919
1.3873873873873874,0.9890360416666663,1.2033187499999995,-0.0016796437500000005,17.67200000000001,7.398589843821135e-05,0.00034160171353975264,1.1958961150223367e-05,5.5078067695312535e-05,4.0647316134117195e-07,-5.804398632359787e-07,0.002082666666069599
1.3913913913913913,0.9890764583333332,1.2027520833333332,-0.0015868541666666668,17.672666666666668,9.367603732690633e-05,0.0003371950188537326,1.1782382977354213e-05,5.5967154904513344e-05,4.029922382074513e-07,-5.772180439056861e-07,0.0010195555555583269
1.3953953953953953,0.9891168750000005,1.202191666666667,-0.0014940845833333338,17.673479166666656,7.061326388813072e-05,0.00033277125292451227,1.1605741904827843e-05,5.6998952045139934e-05,3.9733216901040633e-07,-5.737236053300634e-07,-0.0024908546000688148
1.3993993993993992,0.9891577083333337,1.2016187499999997,-0.0014013172916666665,17.673999999999985,0.00010404631510518847,0.0003283296431814093,1.1429100537685192e-05,5.811163236588493e-05,3.9410340963543834e-07,-5.701970298126819e-07,0.0018073333336587893
1.4034034034034035,0.9891979166666663,1.20105625,-0.0013085320833333338,17.674666666666653,8.88843359378999e-05,0.0003238714937868873,1.1252552543205538e-05,5.9322512013021064e-05,3.8758780130206593e-07,-5.666623587479345e-07,0.001366555555875948
1.4074074074074074,0.9892383333333332,1.2004916666666667,-0.0012157633333333333,17.675479166666676,8.434159722203738e-05,0.00031939608618398893,1.1075943836679156e-05,6.0647500305555276e-05,3.821833618055474e-07,-5.629326656586104e-07,-0.0025637712675461444
1.4114114114114114,0.9892791666666662,1.1999229166666665,-0.0011229883333333335,17.675979166666682,0.0001016607248263135,0.00031490243886986383,1.0899232653703115e-05,6.207485298263858e-05,3.7461356488716394e-07,-5.592396880862836e-07,0.0024688328986712804
1.4154154154154153,0.9893208333333332,1.1993562500000003,-0.0010407564583333332,17.67668750000001,9.041891926986345e-05,0.00031176932599443743,1.0729823776390182e-05,6.228130469661491e-05,3.65885634257805e-07,-5.571288726781058e-07,0.0013856940097980441
1.4194194194194192,0.98936125,1.1987791666666665,-0.0009745735416666667,17.677479166666668,9.309289930636844e-05,0.00031072478974521656,1.057136120398748e-05,6.0514708134548406e-05,3.559600391493057e-07,-5.575016898816353e-07,-0.002436354600718005
1.4234234234234235,0.9894020833333337,1.1982104166666663,-0.0009083929166666666,17.677999999999994,8.138072482677394e-05,0.0003096714889756165,1.0412746067062018e-05,5.884189684288144e-05,3.43010361093751e-07,-5.577982014599894e-07,0.0022743333337871263
1.4274274274274275,0.9894425000000001,1.1976333333333338,-0.0008422227083333332,17.678687499999985,7.439888888782775e-05,0.00030860920257623427,1.0254172309332639e-05,5.724482292361122e-05,3.31833361111097e-07,-5.580837385522565e-07,0.0031749440109365423
1.4314314314314314,0.9894833333333338,1.1970541666666668,-0.0007760425000000001,17.679520833333314,8.007206597149263e-05,0.0003075377580381937,1.0095596037424244e-05,5.571240813541682e-05,3.189796498514672e-07,-5.583381908437265e-07,-0.003373562933404628
1.4354354354354353,0.9895241666666664,1.1964749999999997,-0.0007098652083333332,17.68010416666666,8.715770833411796e-05,0.00030645754971933125,9.937071491038344e-06,5.4262850140624364e-05,3.0617815540623974e-07,-5.584287832611441e-07,0.00016665581642882898
1.4394394394394392,0.9895649999999995,1.195904166666667,-0.0006436920833333334,17.680708333333346,7.572414930501203e-05,0.00030536920216852064,9.77848610695289e-06,5.289862784201406e-05,2.913957096701173e-07,-5.585794211670849e-07,0.003177831596872238
1.4434434434434436,0.9896052083333333,1.1953375000000002,-0.0005750827083333333,17.681520833333344,5.992776041630066e-05,0.00030386407154524265,9.62479086021023e-06,5.2020010205729335e-05,2.799458453645772e-07,-5.579450902404868e-07,-0.0030539796013044906
1.4474474474474475,0.9896425000000001,1.1947895833333333,-0.0004973229375000002,17.681937500000007,6.951822482692549e-05,0.00030081662822916967,9.489328363850337e-06,5.281905694440119e-05,2.775732001258808e-07,-5.548241943059748e-07,0.004502912760074196
1.4514514514514514,0.9896787500000007,1.1942458333333332,-0.00041956256687500007,17.68266666666666,7.480623263944608e-05,0.0002977566755858107,9.353936484647542e-06,5.370439939644009e-05,2.7429370731768077e-07,-5.516815680223925e-07,0.00038288888930537723
1.4554554554554553,0.9897160416666666,1.19370625,-0.000341801831875,17.683395833333325,6.747204427148823e-05,0.000294683171507727,9.218515177792552e-06,5.467415380397005e-05,2.705691267057229e-07,-5.484712780495397e-07,-0.003113198350604307
1.4594594594594597,0.9897535416666662,1.1931562500000004,-0.0002640411583333334,17.683749999999993,9.066308593697059e-05,0.000291599657266706,9.08311034831526e-06,5.5725112489323045e-05,2.6553252018230315e-07,-5.451997476320081e-07,0.0058192708333990595
1.4634634634634636,0.989790625,1.1926208333333328,-0.00018628139583333337,17.68456249999998,7.638123264031016e-05,0.0002885040492415664,8.947688663330554e-06,5.686657353324648e-05,2.6206686805559256e-07,-5.418088903023263e-07,-0.0014591497388778407
1.4674674674674675,0.9898270833333337,1.1920729166666668,-0.00010852097916666666,17.68520833333332,8.716134982611479e-05,0.00028539572319708065,8.812277193621875e-06,5.808841390473086e-05,2.582611714409463e-07,-5.385379516773504e-07,-0.0022187934021076217
1.4714714714714714,0.989864166666667,1.19153125,-3.0760437500000004e-05,17.68570833333334,8.453027343757746e-05,0.00028227384546215145,8.676857149751299e-06,5.939541004492188e-05,2.5367207877604686e-07,-5.350889549479146e-07,0.0023874149302400838
1.4754754754754753,0.9899016666666665,1.190985416666667,4.699964583333334e-05,17.68645833333334,8.498728732564409e-05,0.00027914133269995824,8.541449407394418e-06,6.078860514066828e-05,2.4839249062502105e-07,-5.3160368401499e-07,-0.0031000434032080193
1.4794794794794797,0.9899389583333331,1.1904375,0.0001247598125,17.686770833333345,9.397526041654558e-05,0.00027599755998918495,8.40603308718456e-06,6.226476154036457e-05,2.4308423046877177e-07,-5.281300736181507e-07,0.008345822482283438
1.4834834834834836,0.9899760416666664,1.189904166666667,0.0002025201041666667,17.687645833333328,6.765748263815041e-05,0.0002728402356074083,8.270608232546062e-06,6.382476546831593e-05,2.3608578111111562e-07,-5.245514644214705e-07,-0.0015651254335580234
1.4874874874874875,0.9900129166666667,1.1893520833333333,0.0002802805895833332,17.688291666666657,8.120520399268472e-05,0.0002696708177911028,8.135199819801697e-06,6.54711989445009e-05,2.294169534114478e-07,-5.209034199790463e-07,-0.0021204184025691575
1.4914914914914914,0.9900504166666667,1.1888125,0.00035804070208333316,17.688749999999988,6.858984374935595e-05,0.00026649139018898507,7.99977664738282e-06,6.720076910455745e-05,2.24298167447919e-07,-5.172207366158436e-07,0.00395677083361079
1.4954954954954953,0.9900874999999995,1.1882666666666666,0.00043580101458333317,17.68954166666668,7.024555555523726e-05,0.0002632965358090214,7.864363636994712e-06,6.90145560711113e-05,2.1651222666665013e-07,-5.13477112663973e-07,-0.00321771006980498
1.4994994994994997,0.9901245833333329,1.1877208333333331,0.0005028097708333334,17.690000000000023,7.963873263916454e-05,0.0002609773906676878,7.737350884991106e-06,6.932465164435735e-05,2.097045141432256e-07,-5.112883922194979e-07,0.001816666666115907
1.5035035035035036,0.9901618750000001,1.1871833333333333,0.0005545066666666667,17.690708333333337,5.823305555585634e-05,0.00025991231402328887,7.622313460813296e-06,6.742496877777779e-05,2.0121701892363478e-07,-5.113415648761119e-07,-0.0005363350697962233
1.5075075075075075,0.9901987499999998,1.1866333333333332,0.0006062039583333334,17.691437500000003,6.591555555557349e-05,0.0002588435584275677,7.5072758105251065e-06,6.558317624305566e-05,1.942488802083583e-07,-5.113122909868168e-07,-0.0038358164064220546
1.5115115115115114,0.9902358333333341,1.186110416666667,0.0006617968749999997,17.69177083333334,3.166280815891653e-05,0.00025741619156290687,7.398249391268577e-06,6.390979117838584e-05,1.884187952864702e-07,-5.112499634182944e-07,0.006453114149223893
1.5155155155155153,0.9902679166666662,1.18559375,0.0007258408333333331,17.692583333333328,4.870996093742086e-05,0.0002552198217513326,7.302285113337468e-06,6.257243617187498e-05,1.8769304967445973e-07,-5.110556666211225e-07,-0.0022966736105445307
1.5195195195195197,0.9903014583333332,1.1850749999999997,0.0007898770833333332,17.69299999999999,6.391104166758588e-05,0.0002530150525265582,7.206326890465566e-06,6.129849880208405e-05,1.84792775937508e-07,-5.10859141058134e-07,0.003376000000116619
1.5235235235235236,0.9903358333333335,1.1845562499999998,0.0008539225000000001,17.693687499999992,8.690725260485088e-05,0.00025080248303066056,7.1103644195465145e-06,6.0094723942707984e-05,1.829862580820416e-07,-5.106207742221205e-07,-0.0005356809894010439
1.5275275275275275,0.9903681250000003,1.1840374999999999,0.000917966666666667,17.69429166666667,9.26985937506064e-05,0.0002485815038655556,7.01438717988682e-06,5.8948251250000045e-05,1.8053310278646185e-07,-5.103175051825691e-07,-0.0019159184026875664
1.5315315315315314,0.9904014583333333,1.1835270833333331,0.000982010625,17.694729166666683,9.4893016493236e-05,0.00024635169679905385,6.918424417075594e-06,5.7863829191406304e-05,1.7802752631511736e-07,-5.100014821781954e-07,0.0026013849823698365
1.5355355355355353,0.9904358333333337,1.1830166666666666,0.0010460452083333332,17.69545833333335,9.448305555537218e-05,0.000244114539422123,6.822457294646332e-06,5.686045945486103e-05,1.750826638194685e-07,-5.096522509988172e-07,-0.003203960070152334
1.5395395395395397,0.9904683333333328,1.1825104166666667,0.001110094166666667,17.695791666666683,7.32811414934087e-05,0.00024186914927446597,6.7264942171227e-06,5.588479276909708e-05,1.7111304611543623e-07,-5.09268588186033e-07,0.0052072899298991615
1.5435435435435436,0.9905014583333328,1.1820020833333333,0.0011741306250000001,17.696562500000002,5.857499565964375e-05,0.00023961495894210368,6.630520574784595e-06,5.501223847786431e-05,1.6840154414497608e-07,-5.088782161641937e-07,-0.002074316406208254
1.5475475475475475,0.9905347916666666,1.1814895833333332,0.001238175833333333,17.697,6.569780816034765e-05,0.00023735358727241596,6.53455304044711e-06,5.418106724826418e-05,1.6400571731771605e-07,-5.08363407073823e-07,0.0028576666668982398
1.5515515515515514,0.9905685416666667,1.1809708333333335,0.0013022195833333333,17.697645833333322,7.455748263840434e-05,0.0002350831824901165,6.43859163114965e-06,5.3437486821180085e-05,1.6035767805556132e-07,-5.079178982533607e-07,0.00020695789942237752
1.5555555555555554,0.9906010416666661,1.1804499999999996,0.0013662629166666664,17.698312499999986,9.821416666766503e-05,0.00023280415897587476,6.34262795826482e-06,5.2759523354167824e-05,1.5558240583333924e-07,-5.073889827837989e-07,-0.003182014322590021
1.5595595595595597,0.9906352083333333,1.1799333333333335,0.001430297916666667,17.698749999999986,0.00011149555555545199,0.00023051778953624556,6.246653718178676e-06,5.215631152777735e-05,1.5065794172220898e-07,-5.068488593046751e-07,0.0015401041672475912
1.5635635635635636,0.9906689583333335,1.1794250000000002,0.0014943437499999998,17.699437500000005,0.00010250270833278563,0.0002282227700901693,6.150683540212285e-06,5.15898726562501e-05,1.4604071640624786e-07,-5.062576920582684e-07,-0.0027961497394812795
1.5675675675675675,0.99070125,1.1789124999999998,0.0015594187500000002,17.69983333333335,8.406734375032698e-05,0.00022619383816214843,6.0544986507381835e-06,5.124215955729203e-05,1.4040640494792844e-07,-5.053928210019533e-07,0.0031916388882677893
1.5715715715715715,0.9907368749999997,1.1784020833333329,0.001627002083333333,17.70054166666668,5.602999566067801e-05,0.00022482973922082904,5.9577575183186455e-06,5.1337355412327e-05,1.3503493302950296e-07,-5.038856232044706e-07,-0.0018836267367419168
1.5755755755755754,0.9907695833333334,1.177885416666667,0.0016945916666666662,17.70104166666668,5.261187065896955e-05,0.00022345523408326388,5.861012064065147e-06,5.150685529513787e-05,1.2880388183593463e-07,-5.0237879906901e-07,0.0008322482634071093
1.5795795795795797,0.9908027083333338,1.1773645833333333,0.0017621833333333339,17.701666666666664,6.055457899289962e-05,0.0002220730432330555,5.764268546582399e-06,5.174692065972172e-05,1.2337247118055877e-07,-5.00836613166111e-07,-0.00025277777746168795
1.5835835835835836,0.9908383333333332,1.1768437500000004,0.0018297770833333334,17.702374999999993,6.58714192698362e-05,0.00022068024915864154,5.66753112375797e-06,5.205702558593603e-05,1.1744501575520214e-07,-4.992574629603556e-07,-0.0049139739581960384
1.5875875875875876,0.9908704166666665,1.1763229166666664,0.0018973729166666667,17.702770833333314,6.439572482674905e-05,0.00021927935101509987,5.570789368844812e-06,5.243717332899418e-05,1.1007739594185264e-07,-4.976297361649953e-07,0.001696489149765057
1.5915915915915915,0.9909035416666668,1.1758104166666665,0.001964960416666667,17.703458333333316,4.694739149346816e-05,0.00021786851389426652,5.4740453832661195e-06,5.2881157078993324e-05,1.0247971332552733e-07,-4.959684582284037e-07,-0.0018119600688351056
1.5955955955955954,0.9909383333333331,1.17530625,0.0020455749999999996,17.703999999999983,3.855204427072323e-05,0.00021551562291937494,5.378590007714331e-06,5.4881250989584265e-05,9.860236203775998e-08,-4.925948036369015e-07,-0.000990999999203268
1.5995995995995997,0.9909687499999996,1.1748229166666666,0.0021345312499999993,17.704520833333337,5.3614474826435554e-05,0.00021221023467610678,5.292349974195628e-06,5.769335449218836e-05,9.977944598522654e-08,-4.873377360817058e-07,-0.00026627126766243236
1.6036036036036037,0.9909977083333336,1.17436875,0.0022013312500000002,17.70500000000001,3.9289023437527604e-05,0.00020972455739444015,5.222838896128967e-06,5.753162160156231e-05,1.0155255098437938e-07,-4.831819845487345e-07,0.0006833333327449509
1.6076076076076076,0.9910247916666668,1.1739062500000002,0.0022681541666666667,17.70556250000001,5.453287760404102e-05,0.00020722797667623266,5.1533256396204e-06,5.742464778645852e-05,1.0189183206378989e-07,-4.789994042264678e-07,-6.844140665407394e-05
1.6116116116116115,0.9910537499999998,1.1734458333333333,0.0023344416666666663,17.70600000000001,6.029289930542525e-05,0.00020497767377159718,5.084041558088827e-06,5.7344569756945154e-05,1.0246636124131177e-07,-4.7481638981970427e-07,0.003397333333111874
1.6156156156156154,0.9910837499999999,1.1729749999999999,0.002397716666666666,17.70660416666666,6.923270833381068e-05,0.00020416553811972228,5.0160828786968515e-06,5.704662625000091e-05,1.0238292927083908e-07,-4.7069277776270786e-07,0.0009605516498254474
1.6196196196196198,0.9911135416666664,1.1725041666666665,0.002460989583333333,17.70716666666666,6.939581597276145e-05,0.0002033464469373916,4.948132416468043e-06,5.6827376085070384e-05,1.0202876937499472e-07,-4.665517131692708e-07,0.0006236388890670241
1.6236236236236237,0.9911429166666667,1.17203125,0.002524260416666666,17.70768749999998,7.816569010432595e-05,0.00020251894268218316,4.880181853925315e-06,5.6662908528646704e-05,1.0089689583332586e-07,-4.623789660013896e-07,0.0007200690109812058
1.6276276276276276,0.9911727083333332,1.1715645833333335,0.002587535416666666,17.70833333333331,6.351041232632859e-05,0.00020168445213416232,4.812222869466079e-06,5.65476477126744e-05,1.0025249493055501e-07,-4.5817826572159774e-07,-0.004236111110287766
1.6316316316316315,0.9912022916666664,1.1710874999999998,0.002650814583333334,17.708749999999977,7.490067708348924e-05,0.00020084068204478738,4.74427628879338e-06,5.6514176640625e-05,9.969034922109731e-08,-4.539515785750723e-07,-0.0012848958322706494
1.6356356356356354,0.9912320833333336,1.1706208333333332,0.0027140791666666665,17.70935416666666,6.561456597253823e-05,0.000199990024277066,4.676319194578196e-06,5.651738418402906e-05,9.831246447048432e-08,-4.4969304043926145e-07,-0.0033083337672223934
1.6396396396396398,0.9912618749999998,1.1701500000000002,0.0027773541666666676,17.70977083333334,6.564416666643424e-05,0.00019913151216623264,4.60835368041985e-06,5.6585271874998264e-05,9.66653782291485e-08,-4.4541193217443583e-07,0.0015170308154779377
1.6436436436436437,0.9912916666666666,1.1696791666666664,0.002840627083333333,17.710395833333344,7.564706597285031e-05,0.00019826375444009984,4.540415120659886e-06,5.672143035590372e-05,9.398317431423527e-08,-4.411051038435453e-07,-0.0012455733511842482
1.6476476476476476,0.9913214583333337,1.16920625,0.0029039062500000007,17.710770833333346,8.174496093737993e-05,0.00019738837015787758,4.472449427887056e-06,5.691382975260345e-05,9.339534904949022e-08,-4.367648248649092e-07,0.004638155815712253
1.6516516516516515,0.9913512499999997,1.1687416666666668,0.0029671770833333325,17.7114375,6.791659722216181e-05,0.00019650523515614158,4.404500276010364e-06,5.715317699652627e-05,9.084634012153822e-08,-4.3239957531703546e-07,0.0001900169269788421
1.6556556556556554,0.9913804166666664,1.1682708333333331,0.003030447916666667,17.711999999999993,6.200998263961033e-05,0.00019561451042437075,4.336538540492359e-06,5.745775368923506e-05,8.912960342882276e-08,-4.2800060870362424e-07,-0.00036066666666556557
1.6596596596596598,0.9914095833333337,1.1678,0.0030937250000000007,17.71247916666666,6.399333333284574e-05,0.00019471511562437502,4.268587111865415e-06,5.782502833333314e-05,8.586434166666705e-08,-4.2358257478020835e-07,0.001831770399405741
1.6636636636636637,0.9914389583333332,1.1673250000000002,0.0031569916666666664,17.71299999999999,6.276104166613727e-05,0.00019380819528326388,4.200629350931938e-06,5.827303604166549e-05,8.32567562500102e-08,-4.191301852854166e-07,0.0027560000004882568
1.6676676676676676,0.9914685416666668,1.16685,0.003220264583333333,17.713583333333315,7.149416666707431e-05,0.00019289197934666235,4.132673568903757e-06,5.877593760416711e-05,8.004556322914812e-08,-4.1465806904211423e-07,-0.001659506943553879
1.6716716716716715,0.9914981250000002,1.1663875000000001,0.0032835395833333346,17.713999999999974,5.2699843749559605e-05,0.00019196940947134984,4.064719785953807e-06,5.929130757812307e-05,7.767746577291757e-08,-4.1015200387276376e-07,0.002745666667522073
1.6756756756756754,0.9915281249999999,1.1659125,0.0033468250000000008,17.71466666666667,6.054234375030276e-05,0.00019103834575270824,3.996759641127149e-06,5.990323052083293e-05,7.401009059895438e-08,-4.0561882076671925e-07,-0.0017067777779971038
1.6796796796796798,0.9915579166666664,1.1654374999999997,0.0034100854166666666,17.715125000000008,6.585026041783237e-05,0.000190098609117704,3.928803575374011e-06,6.0600243880209494e-05,7.061298567707896e-08,-4.010646472995227e-07,0.0012212343747250998
1.6836836836836837,0.9915864583333333,1.1649874999999998,0.003462862499999999,17.715729166666673,3.329151041753242e-05,0.0001889585833060937,3.866382702268579e-06,6.035222328125162e-05,6.799356880209995e-08,-3.9778747827651044e-07,-0.0008099066840259184
1.6876876876876876,0.9916131250000003,1.1645479166666668,0.0034910708333333322,17.716187500000004,5.314978732573472e-05,0.00018736429943664928,3.816900992334222e-06,5.79724007725704e-05,6.535823870658108e-08,-3.9760559994060753e-07,0.0008671315102901644
1.6916916916916915,0.9916391666666665,1.1641208333333333,0.003519279166666667,17.716729166666656,4.768539930566362e-05,0.00018576738248039928,3.767415013657418e-06,5.5579637100694294e-05,6.151724621354574e-08,-3.974052106456303e-07,-0.00124236501727637
1.6956956956956954,0.9916660416666666,1.1636958333333332,0.0035474854166666647,17.717124999999985,3.492414930605925e-05,0.000184168888885204,3.717926896771685e-06,5.3201835147571874e-05,5.8085150503464574e-08,-3.9719329180302985e-07,0.0013984010420244886
1.6996996996996998,0.9916927083333335,1.1632604166666667,0.0035756875000000003,17.717729166666654,4.395301649284811e-05,0.00018257008390234374,3.6684532911070114e-06,5.0900518880207454e-05,5.5023701736117163e-08,-3.969696277354171e-07,-0.0016768233501807117
1.7037037037037037,0.9917187499999999,1.162822916666667,0.0036038958333333335,17.717999999999986,6.161447482577742e-05,0.00018096901815581597,3.6189712755410877e-06,4.8626085720485795e-05,5.180866929253985e-08,-3.967416317952688e-07,0.006642666667346475
1.7077077077077076,0.9917456250000004,1.1624041666666667,0.0036318229166666664,17.718729166666684,3.3219982638943435e-05,0.00017936007063530806,3.5694850029305295e-06,4.6274742404514395e-05,4.8368831675340583e-08,-3.96389629142036e-07,-0.001696615018090597
1.7117117117117115,0.9917708333333333,1.1619770833333332,0.0036946229166666665,17.71900000000002,5.717447482700422e-05,0.0001782572615036414,3.51975425997201e-06,4.7247422608508345e-05,4.7766360560321335e-08,-3.9351200411568527e-07,0.004538999999056159
1.7157157157157155,0.9917962500000002,1.1615645833333332,0.003758066666666666,17.719645833333352,6.14687456601537e-05,0.0001771554765955556,3.470019278883383e-06,4.828577486111138e-05,4.700564586935626e-08,-3.9044371712301394e-07,-0.0010567921015081083
1.7197197197197198,0.9918218749999995,1.1611541666666667,0.0038215083333333344,17.720000000000017,4.80845659720508e-05,0.0001760444073915973,3.420288408884944e-06,4.93625924652772e-05,4.6322763741319395e-08,-3.8735798222918396e-07,0.003266666666149831
1.7237237237237237,0.9918464583333334,1.1607312499999998,0.0038849520833333325,17.720583333333337,6.96319401045642e-05,0.00017492652231020404,3.3705574979847997e-06,5.055012878906265e-05,4.561455270832907e-08,-3.842449553199301e-07,-0.0005320069442973363
1.7277277277277276,0.9918727083333326,1.1603208333333332,0.003948389583333334,17.721,5.9730399306179294e-05,0.0001738000113648915,3.3208286237282173e-06,5.1757558342013614e-05,4.5391717760401746e-08,-3.8111048459033814e-07,0.001159000000029664
1.7317317317317316,0.9918975000000002,1.1599104166666667,0.0040118395833333344,17.721458333333327,5.1575308159579336e-05,0.00017266660149093318,3.2710809433174924e-06,5.299006062933764e-05,4.3687516586375636e-08,-3.7795889694549216e-07,0.0015812065972227174
1.735735735735736,0.9919235416666669,1.1594916666666666,0.004075281249999999,17.72199999999999,5.6158263889383164e-05,0.0001715231244000651,3.2213478168355076e-06,5.431826796874987e-05,4.324670306075722e-08,-3.7478936158494147e-07,0.00029933333354392744
1.7397397397397398,0.9919483333333335,1.15906875,0.004138720833333333,17.722437499999987,8.254944010377407e-05,0.00017037223986373262,3.171608389688372e-06,5.571301710937532e-05,4.279328936196719e-08,-3.716014562804783e-07,7.252609748320538e-07
1.7437437437437437,0.9919739583333339,1.1586562500000004,0.00420216875,17.72299999999999,6.569433593650587e-05,0.0001692140694631901,3.1218668223312486e-06,5.712049759114442e-05,4.134298665365088e-08,-3.6838242607128887e-07,-0.0030623333327071123
1.7477477477477477,0.991998958333333,1.1582416666666668,0.004265610416666666,17.723375000000004,7.415826388834645e-05,0.00016804810943989146,3.072129376022409e-06,5.859228164930598e-05,3.9596392586785514e-08,-3.651558797084154e-07,0.0017702760414977092
1.7517517517517516,0.992024166666666,1.1578375000000003,0.00432905625,17.724000000000014,4.357359374895786e-05,0.0001668728136510026,3.022398134525236e-06,6.0068834140624555e-05,3.7973524973944304e-08,-3.619181747144139e-07,-0.004342666667355388
1.755755755755756,0.9920497916666662,1.15741875,0.0043924979166666675,17.724312500000014,4.850381510457247e-05,0.000165690337052079,2.972662688019978e-06,6.165721858072785e-05,3.659597052086278e-08,-3.5864524929135405e-07,0.0004130690097099432
1.7597597597597598,0.992075625,1.15700625,0.004455941666666667,17.725000000000012,4.487079427106799e-05,0.0001644993755299305,2.9229250974849936e-06,6.327472536458295e-05,3.495695364584113e-08,-3.55359541734028e-07,-0.005625000000293312
1.7637637637637638,0.9921004166666666,1.1565833333333335,0.0045193875,17.72525000000001,6.082638888882386e-05,0.00016330013662484377,2.87319371742872e-06,6.49892406249979e-05,3.285873194444644e-08,-3.5205634385354167e-07,0.0023874374998058556
1.7677677677677677,0.9921250000000001,1.1561604166666668,0.0045659020833333334,17.7258125,8.267426649255505e-05,0.00016261712149874568,2.8307519242464427e-06,6.470557820746538e-05,3.031745437499117e-08,-3.497660088147918e-07,-0.0027621184897270723
1.7717717717717716,0.9921487499999998,1.1557479166666669,0.00460111875,17.726,8.633645399225287e-05,0.00016227970624839837,2.793164283514593e-06,6.305409035156206e-05,2.6574507452272233e-08,-3.4814414476592477e-07,0.007882333333100178
1.775775775775776,0.9921720833333337,1.1553416666666665,0.004636343749999999,17.726687499999983,6.688326388903931e-05,0.00016193952496516923,2.7555890981093528e-06,6.137221796875206e-05,2.3603676895851976e-08,-3.465114617776298e-07,-0.002741389322466148
1.7797797797797799,0.9921970833333336,1.15493125,0.004671556249999998,17.726999999999986,6.29744401043908e-05,0.00016159739553641932,2.718011771731352e-06,5.977370074219078e-05,1.984518394401346e-08,-3.4485968610009246e-07,0.003471000000558888
1.7837837837837838,0.992220416666667,1.1545229166666668,0.0047067666666666666,17.72749999999998,5.1834891492408275e-05,0.0001612528058788888,2.680436471946181e-06,5.819460326388689e-05,1.5632729489155533e-08,-3.4321553158334e-07,0.000535416667617028
1.7877877877877877,0.992244375,1.1541187499999996,0.004741991666666666,17.727999999999984,4.324423177148873e-05,0.00016090497336659725,2.6428611338886694e-06,5.6595171822920905e-05,1.287463183592951e-08,-3.415436158641497e-07,-0.0007339999991131663
1.7917917917917916,0.9922681250000003,1.15370625,0.00477720625,17.728375,3.0638710938113434e-05,0.00016055559211162766,2.6052815646095113e-06,5.507812516927172e-05,8.664210104158793e-09,-3.398690277232289e-07,0.0022198593749749307
1.795795795795796,0.9922916666666665,1.1532874999999996,0.004812422916666667,17.72900000000001,6.127567708391624e-05,0.00016020287733780814,2.5676998759715494e-06,5.362405549479317e-05,5.261151093751276e-09,-3.3816674930554726e-07,-0.005566000000499116
1.7997997997997999,0.9923162500000003,1.152877083333333,0.004847639583333334,17.729250000000008,4.5264058160743303e-05,0.0001598485154700998,2.5301243687781527e-06,5.215699944878527e-05,1.2736746526849406e-10,-3.3648269496940976e-07,0.0028611041664134973
1.8038038038038038,0.9923402083333329,1.1524604166666668,0.004882860416666667,17.72991666666668,4.957134982630507e-05,0.00015949204915134983,2.4925404881661457e-06,5.074873301649189e-05,-3.3221263237830445e-09,-3.3476255431799037e-07,-0.00682000694467888
1.8078078078078077,0.9923643749999999,1.1520479166666666,0.004918075,17.73000000000001,4.601437065976377e-05,0.00015913149662770838,2.4549669663762787e-06,4.935027557291874e-05,-7.71972978299624e-09,-3.3304266054697913e-07,0.007099999999866213
1.8118118118118116,0.9923877083333332,1.1516270833333333,0.004953297916666666,17.730729166666663,6.131093315997482e-05,0.0001587698397487457,2.417380898329119e-06,4.8008384014758786e-05,-1.215145061631338e-08,-3.3130715723761273e-07,-0.0039651150173085625
1.815815815815816,0.9924099999999999,1.1512708333333335,0.005000785416666667,17.730999999999998,3.796831597169259e-05,0.00015686047854978735,2.3833212645409976e-06,4.846243936631762e-05,-1.3477349913203006e-08,-3.289069241193315e-07,0.002263999999911448
1.8198198198198199,0.9924320833333328,1.1509020833333332,0.005049541666666667,17.731416666666654,5.1477912326847175e-05,0.00015478775395659722,2.3496240597436463e-06,4.9217809288194456e-05,-1.3900508667541294e-08,-3.2641026524314243e-07,0.0016546597225328696
1.8238238238238238,0.9924550000000001,1.1505395833333334,0.005098283333333333,17.73199999999998,4.8250516492709394e-05,0.0001527097987197222,2.3159309999833545e-06,4.9991967951390145e-05,-1.4942738129335452e-08,-3.239273112428819e-07,-0.0036156666658939685
1.8278278278278277,0.9924766666666666,1.1501791666666665,0.005147035416666668,17.73220833333331,4.2051232639561675e-05,0.00015062844308624565,2.282244181676796e-06,5.078709365451475e-05,-1.516191027775521e-08,-3.2143461156986104e-07,0.0029542899314947135
1.8318318318318316,0.9924997916666665,1.1498083333333333,0.005195791666666666,17.732833333333314,5.746326388855749e-05,0.00014854020728993054,2.248540684492838e-06,5.165836006944431e-05,-1.6288918871518117e-08,-3.189202826344617e-07,-0.00337802777721663
1.835835835835836,0.9925208333333327,1.1494499999999996,0.005244535416666665,17.73299999999998,4.178083333417071e-05,0.00014644901492999563,2.2148496704616295e-06,5.252918197916779e-05,-1.6767200520829566e-08,-3.1640167075358083e-07,0.004044333333752093
1.83983983983984,0.9925429166666664,1.14908125,0.005293293750000003,17.73358333333334,4.978089843699074e-05,0.00014435208294287757,2.1811461418399417e-06,5.345873446614257e-05,-1.732189992187652e-08,-3.138881236683073e-07,-0.0003945069448150207
1.8438438438438438,0.9925666666666667,1.1487125000000002,0.005342033333333333,17.734000000000012,6.375901041622001e-05,0.00014225122153222226,2.147448853117247e-06,5.444578458333252e-05,-1.8337820234364564e-08,-3.1134851843479166e-07,-0.0016310000005432812
1.8478478478478477,0.9925891666666665,1.1483583333333334,0.005390785416666668,17.734312500000012,4.188826388906719e-05,0.0001401452659247873,2.113755710903182e-06,5.537997689235817e-05,-1.944671137674915e-08,-3.088192088006191e-07,0.0029101523435315357
1.8518518518518516,0.9926099999999994,1.1479895833333336,0.005439541666666666,17.73500000000001,5.5333224825870886e-05,0.0001380334697899305,2.0800604735872317e-06,5.642116189236157e-05,-2.072948371938506e-08,-3.0626793023398704e-07,-0.007725000000050386
1.855855855855856,0.9926314583333329,1.14763125,0.005488295833333333,17.73500000000001,3.6264023437260207e-05,0.0001359181921791493,2.046373556939795e-06,5.7449775755210285e-05,-2.1853488773427902e-08,-3.03711005536144e-07,0.007483333333141218
1.85985985985986,0.9926558333333335,1.147260416666667,0.005537037499999999,17.735729166666662,4.97863498254425e-05,0.00013379746572359376,2.0126720447553108e-06,5.859271731770924e-05,-2.23530624782892e-08,-3.011538122422134e-07,-0.004214073350681247
1.8638638638638638,0.9926772916666669,1.14689375,0.005573647916666666,17.735999999999994,5.555954427083343e-05,0.000132327990567704,1.9827205593071357e-06,5.836178967447755e-05,-2.421548585937281e-08,-2.9910536424799494e-07,0.0005540000000792134
1.8678678678678677,0.9926993749999995,1.1465395833333336,0.005591285416666665,17.73647916666666,3.8650516492655385e-05,0.00013187919405603733,1.9586045434393978e-06,5.594494807725694e-05,-2.591185417533291e-08,-2.9791048673613687e-07,-0.0014432296003974443
1.8718718718718717,0.9927204166666662,1.1461604166666668,0.00560891875,17.73699999999999,6.629926649304174e-05,0.00013143065545589847,1.9344864227801203e-06,5.3689765117186615e-05,-2.7856245859390917e-08,-2.9671045721492215e-07,-0.005335666666098859
1.875875875875876,0.9927435416666669,1.14580625,0.005626562499999999,17.73699999999999,4.2620794271419626e-05,0.00013097908610026042,1.9103766163083304e-06,5.129535481770975e-05,-2.9196500832019797e-08,-2.9549760904654936e-07,0.008831000000554923
1.87987987987988,0.992766041666667,1.1454416666666665,0.0056442041666666665,17.73775000000002,4.672159722263203e-05,0.00013052816765831595,1.8862647050964381e-06,4.896628899305616e-05,-3.1661109906260356e-08,-2.942988147416822e-07,-0.0023583958342783262
1.8838838838838838,0.9927877083333332,1.1450625,0.005661845833333332,17.738000000000024,6.937109375004802e-05,0.00013007662675956598,1.8621465233632207e-06,4.675973880208326e-05,-3.3399694947914065e-08,-2.930778279044063e-07,0.0025226666656976704
1.8878878878878878,0.9928091666666664,1.1447208333333332,0.005679489583333335,17.738541666666677,2.0463732638864585e-05,0.00012962423140614149,1.8380408216209164e-06,4.433245125867909e-05,-3.5735414660596616e-08,-2.9186735447726354e-07,-0.001277126736624723
1.8918918918918917,0.9928316666666669,1.1443479166666666,0.005697125,17.739000000000008,4.492895399321739e-05,0.00012917172506770835,1.813916349534355e-06,4.210479192708321e-05,-3.783052741318836e-08,-2.9064281490520834e-07,-0.004204333333575505
1.895895895895896,0.9928541666666671,1.1439729166666666,0.005714768749999998,17.739000000000008,5.929926649272943e-05,0.00012871891813402348,1.7898064404844133e-06,3.98905749869824e-05,-4.00840981076515e-08,-2.894206473780729e-07,0.01058733333326245
1.8998998998999,0.99287625,1.1436208333333333,0.005732406250000002,17.739812500000006,3.347289930544228e-05,0.00012826493525162758,1.765698593752341e-06,3.757370403645495e-05,-4.2714750460069296e-08,-2.8819042004355483e-07,-0.004489201822877931
1.9039039039039038,0.9928977083333327,1.1432479166666665,0.005753179166666667,17.740000000000006,4.670103732662412e-05,0.00012784134614289932,1.7414844674150324e-06,3.561698683159607e-05,-4.4795474813364947e-08,-2.868233933691753e-07,0.003649999999481679
1.9079079079079078,0.9929187500000002,1.1428729166666667,0.0058004541666666675,17.740562499999992,4.9829683159696714e-05,0.0001276793147937326,1.7163827455560305e-06,3.5670111883679204e-05,-4.57820133463572e-08,-2.8423645904622383e-07,-0.0021411497394865364
1.9119119119119117,0.9929399999999998,1.1425020833333333,0.005847733333333335,17.74099999999999,3.690624565977352e-05,0.00012751234819555549,1.6912830938928907e-06,3.57524838888873e-05,-4.6103513693568584e-08,-2.8164317283055577e-07,-0.004747666666389705
1.915915915915916,0.9929616666666665,1.1421270833333332,0.005895004166666666,17.74099999999999,4.155884982659508e-05,0.00012734017587498258,1.6661875957215175e-06,3.5883168220486594e-05,-4.660139407986958e-08,-2.790495626152433e-07,0.00962733333375354
1.91991991991992,0.992983541666666,1.1417520833333332,0.005942289583333334,17.74174999999999,3.9680203993253116e-05,0.00012716336117447478,1.6410816673847727e-06,3.6047238459199424e-05,-4.7375444908850293e-08,-2.7645698829285143e-07,-0.0038597291659243638
1.9239239239239239,0.9930047916666659,1.1413770833333332,0.005989558333333333,17.741999999999987,5.0020308159925975e-05,0.00012698352430493053,1.615981976059029e-06,3.6259545711806764e-05,-4.8157334661455486e-08,-2.7383920688302084e-07,0.0006026666674188164
1.9279279279279278,0.9930266666666663,1.1410020833333332,0.006036841666666665,17.74237500000001,4.7579162326449875e-05,0.00012679841769159728,1.5908739379645769e-06,3.650108157986307e-05,-4.9286505247397745e-08,-2.712146185532813e-07,0.0025043593745408543
1.9319319319319317,0.9930474999999994,1.1406291666666668,0.0060841125,17.74300000000002,4.635414930520554e-05,0.00012660878342067713,1.565776303374716e-06,3.676091255208364e-05,-5.0182542063369446e-08,-2.685904002367264e-07,-0.007799000000829892
1.935935935935936,0.9930683333333336,1.1402604166666668,0.006131381250000001,17.74300000000002,3.326551649274201e-05,0.00012641533063381511,1.540678655267653e-06,3.7049494466143314e-05,-5.129015450303456e-08,-2.659544099393008e-07,0.005950999999186024
1.93993993993994,0.9930887499999996,1.1398791666666666,0.0061786625,17.743666666666684,4.63187326391612e-05,0.00012621662971109375,1.5155789109171593e-06,3.743800505208537e-05,-5.2447042603299944e-08,-2.6331555875691937e-07,-0.002706777778371361
1.9439439439439439,0.9931102083333335,1.1395083333333333,0.0062259354166666675,17.744000000000018,3.325826388911324e-05,0.000126013561520829,1.490479153012424e-06,3.779054324652784e-05,-5.36527685243083e-08,-2.606638099395095e-07,-0.002869333333705981
1.9479479479479478,0.993132291666666,1.1391395833333335,0.00627321875,17.744000000000018,2.5593016492742038e-05,0.00012580672651464842,1.4653731320627746e-06,3.8161540299478866e-05,-5.49530470312491e-08,-2.580035357294271e-07,0.011088999999572025
1.9519519519519517,0.9931525000000009,1.1388,0.006321920833333332,17.74485416666667,3.247666666661431e-05,0.00012484040031039928,1.4436211734415694e-06,3.9217388333334484e-05,-5.442395833333578e-08,-2.553501944335939e-07,-0.004849396267729844
1.955955955955956,0.9931722916666671,1.1384729166666665,0.0063712562499999995,17.745,5.4418016493418264e-05,0.00012354230213016928,1.42331292131818e-06,4.056814756510634e-05,-5.3303546892351466e-08,-2.526779017136976e-07,0.0014333333331251197
1.95995995995996,0.9931918750000004,1.138158333333333,0.006420591666666667,17.745312499999997,5.6024930556786146e-05,0.00012223891931659723,1.403013000633047e-06,4.186883965277919e-05,-5.228150024306005e-08,-2.5000074376538176e-07,0.0011759440102423468
1.9639639639639639,0.993211041666667,1.1378437500000003,0.006469922916666668,17.745999999999988,4.285058593689328e-05,0.00012093093078572472,1.3827047448697484e-06,4.320531295572312e-05,-5.117021497397056e-08,-2.4732481488960955e-07,-0.008015999999599899
1.9679679679679678,0.9932304166666666,1.1375291666666667,0.00651925,17.745999999999988,2.3228315972234626e-05,0.00011961792110416663,1.3623944036547713e-06,4.457548020833299e-05,-5.0044561840268666e-08,-2.446558045645833e-07,0.004692333333935039
1.9719719719719722,0.9932500000000002,1.1372125,0.006568585416666667,17.74645833333332,2.8979843749610268e-05,0.00011830035229062064,1.3420861438863768e-06,4.596839018229139e-05,-4.908293403644149e-08,-2.4197174741445754e-07,-0.0001167100688235223
1.975975975975976,0.9932693749999998,1.1368895833333335,0.006617910416666668,17.74699999999999,4.2491974826086576e-05,0.00011697722005030812,1.3217945487897203e-06,4.7468667191839266e-05,-4.799335003039686e-08,-2.392936921724696e-07,-0.006633999999621665
1.97997997997998,0.9932889583333339,1.1365666666666667,0.006667256250000001,17.74699999999999,5.1628888888766156e-05,0.0001156487357635026,1.301482118381486e-06,4.896462145833301e-05,-4.704978417362238e-08,-2.366047859784804e-07,0.007741000000123677
1.983983983983984,0.9933085416666668,1.1362541666666666,0.006716583333333335,17.747604166666683,3.480206597239466e-05,0.00011431729999305553,1.2811801030049634e-06,5.044586840277816e-05,-4.5980080379351135e-08,-2.3391475412331592e-07,-0.0018286566848360053
1.9879879879879878,0.9933283333333338,1.1359333333333332,0.006765914583333334,17.748000000000015,4.296222222266444e-05,0.00011297948318437066,1.2608760019153256e-06,5.20179276388864e-05,-4.516643916665852e-08,-2.3122554248247408e-07,-0.00462900000064792
1.9919919919919922,0.9933479166666667,1.1356166666666667,0.006815252083333334,17.748000000000015,4.1453055555251694e-05,0.00011163713070728732,1.2405802325184262e-06,5.3581979965279525e-05,-4.4211927215283905e-08,-2.285249604876102e-07,0.008704333332843817
1.995995995995996,0.9933679166666661,1.1352979166666666,0.006858437499999999,17.74872916666668,3.82237456599821e-05,0.00011035079339192705,1.2211178011860115e-06,5.473436132812613e-05,-4.3406421102442895e-08,-2.26065187264323e-07,-0.0030120316843067485
2.0,0.9933872916666667,1.134964583333333,0.006867793750000001,17.749000000000013,4.914457899340974e-05,0.00010939736734079424,1.2062762363237235e-06,5.331399477864589e-05,-4.389962368487942e-08,-2.2487981187334639e-07,-0.0011676666668449798


==> figs/data/cyl_fk02_LO/cylinderPANS_finep1_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9939066666666664,1.123733333333333,0.028479583333333332,17.76168749999998,0.00019422888888964707,0.00010265604149305564,2.1050161933339905e-06,-7.204044444442809e-05,2.979861911110934e-07,-1.102979623732646e-07,-0.003167847655731748
-1.995995995995996,0.9938916666666663,1.1239791666666668,0.028622291666666664,17.76139583333332,0.00017708289930551402,0.00010417296141493088,2.1343526535250354e-06,-7.375536892361562e-05,2.998370036458429e-07,-1.1156209823437472e-07,-0.0011402816838312901
-1.991991991991992,0.9938789583333328,1.1242125000000003,0.028765124999999992,17.760999999999992,0.00017958817708252361,0.00010564237540104215,2.163695349513679e-06,-7.525892239583498e-05,3.0344499046870004e-07,-1.1279861658281231e-07,0.0050039999999853535
-1.987987987987988,0.9938656250000003,1.1244479166666672,0.028907812499999987,17.760999999999992,0.00018146603732560607,0.00010708025146484446,2.193048463522552e-06,-7.691287434896665e-05,3.06692848893238e-07,-1.1401838186523422e-07,-0.004162666666559289
-1.983983983983984,0.9938504166666665,1.1246979166666666,0.029060916666666662,17.76060416666666,0.00017542957899308043,0.00010856124749305575,2.2260682903815885e-06,-7.768993142360375e-05,3.099417559461995e-07,-1.1512297604965221e-07,-0.00010203168352518333
-1.97997997997998,0.9938347916666662,1.1249749999999994,0.029238249999999993,17.760270833333326,0.0001708327083349559,0.0001101864036041672,2.2676528706489313e-06,-7.663362708330845e-05,3.128606904687484e-07,-1.1598740360468758e-07,-0.00013674001689878423
-1.975975975975976,0.9938172916666668,1.125245833333333,0.029415583333333325,17.759999999999994,0.000182231232639829,0.00011174949882638912,2.309252042632782e-06,-7.534591423608711e-05,3.1430868877604213e-07,-1.1685834278281347e-07,-0.002808333333121027
-1.971971971971972,0.9938004166666669,1.1255229166666667,0.02959279166666667,17.75970833333333,0.0001814973914928686,0.00011325688970659708,2.350832451633668e-06,-7.430268897568731e-05,3.169852910330019e-07,-1.1769631165295034e-07,-0.0036984184027915035
-1.967967967967968,0.9937852083333327,1.1257854166666668,0.02977010416666667,17.759375000000002,0.00020719562065996122,0.00011469318957248262,2.3924316153514515e-06,-7.310329014757755e-05,3.182783098133879e-07,-1.1853575815342876e-07,-0.0031087239585758653
-1.9639639639639639,0.9937670833333333,1.1260604166666666,0.029947437499999993,17.75900000000001,0.0001962713498264712,0.00011606973718359466,2.4340245088791366e-06,-7.22489493489506e-05,3.214691040234492e-07,-1.1932883704205827e-07,-0.0004143333339925448
-1.95995995995996,0.9937508333333332,1.1263395833333332,0.030124708333333337,17.75875000000001,0.00019872634982665005,0.00011737903116493004,2.4756048951367765e-06,-7.160976553818865e-05,3.25101814144949e-07,-1.2010619986727424e-07,-0.0017432291671752864
-1.955955955955956,0.993735416666667,1.1266125000000005,0.030301958333333334,17.75843750000001,0.00021302484374885466,0.00011864132116493075,2.5172144627024257e-06,-7.08150328125115e-05,3.272614275260661e-07,-1.208993590945312e-07,-0.0012691080729609894
-1.951951951951952,0.993717708333334,1.1268895833333334,0.030479312499999994,17.758000000000013,0.0001927836414927775,0.00011981984286067726,2.5587990170982216e-06,-7.042393007811176e-05,3.2929619036890436e-07,-1.216535820069012e-07,0.004060999999865089
-1.947947947947948,0.9937014583333329,1.1271624999999998,0.030656625000000003,17.75779166666668,0.00019636526041666436,0.00012094009360937496,2.6003898110157266e-06,-7.001890989582343e-05,3.3260792731765055e-07,-1.2237956404974081e-07,0.0006267899302088153
-1.9439439439439439,0.993685625,1.1274375000000003,0.030833895833333343,17.757500000000004,0.0001971835937490951,0.00012200836773914843,2.641984785360708e-06,-6.958210026044437e-05,3.3463709348960445e-07,-1.231373860046003e-07,-0.0008895833334463532
-1.93993993993994,0.9936681250000002,1.1277062500000001,0.031011166666666673,17.757083333333323,0.0002140303776039243,0.0001230117086388888,2.6835755634109355e-06,-6.906980312502281e-05,3.383665312369878e-07,-1.238295208677083e-07,0.0022414930558056767
-1.935935935935936,0.9936529166666667,1.127983333333333,0.03118845833333334,17.756874999999983,0.00020984972222359843,0.00012394465012326324,2.725172624516821e-06,-6.893619236110482e-05,3.394238939930875e-07,-1.2455488240980885e-07,-0.0011930989578559092
-1.931931931931932,0.9936358333333332,1.12825625,0.0313658125,17.756562499999983,0.00020033433593757977,0.00012482122288151056,2.7667592400993822e-06,-6.884065611979101e-05,3.430024486067741e-07,-1.2522989125924448e-07,-0.0015534830725414395
-1.927927927927928,0.9936183333333332,1.1285291666666668,0.03154308333333334,17.756270833333314,0.00021358664930559712,0.00012562972715972126,2.8083521119795234e-06,-6.89562149305753e-05,3.4489043901044436e-07,-1.2591060925104106e-07,-0.0026539066830082447
-1.9239239239239239,0.9936031249999998,1.1288000000000002,0.03172041666666668,17.755999999999982,0.000225143333332678,0.00012636724982638793,2.8499366456588958e-06,-6.896466666668488e-05,3.4731082166666344e-07,-1.265757957664925e-07,-0.0038693333323749357
-1.91991991991992,0.9935856249999998,1.1290812499999998,0.031897625,17.755645833333315,0.00019844756510423167,0.00012706860269270839,2.891531568787197e-06,-6.934364036456642e-05,3.509263018098752e-07,-1.271849169054696e-07,-0.001500625433152436
-1.915915915915916,0.9935689583333334,1.1293499999999999,0.03207489583333334,17.75537499999999,0.00021024416666670653,0.00012768855728081583,2.9331306828648325e-06,-6.936694270833627e-05,3.5348567749999054e-07,-1.2781439169965257e-07,-0.002299723957946753
-1.911911911911912,0.9935535416666667,1.1296187499999997,0.03225222916666667,17.755,0.0002281463151045937,0.00012824371378081624,2.974717267756049e-06,-6.961862929686508e-05,3.560272444921827e-07,-1.2838705050342825e-07,0.0003916666666441415
-1.907907907907908,0.9935362500000005,1.1299000000000001,0.032429562499999995,17.7546875,0.00021348999999992735,0.00012873389272526027,3.016301787346329e-06,-7.04543354166573e-05,3.588774233333075e-07,-1.28993830408335e-07,-0.0003865559897349158
-1.9039039039039038,0.9935187499999995,1.1301729166666667,0.03260689583333334,17.754416666666668,0.00021542843315991433,0.00012916742744748227,3.057902955723915e-06,-7.105556740451963e-05,3.619831676475979e-07,-1.29556462531163e-07,-0.0020195069446913294
-1.8998998998999,0.9935037499999998,1.1304458333333336,0.03278410416666666,17.754000000000012,0.0002193012326388022,0.000129548347322483,3.0994978827489168e-06,-7.154978810765267e-05,3.647849873177239e-07,-1.3010979258033836e-07,0.001942333332635826
-1.8958958958958958,0.9934864583333338,1.1307145833333336,0.03295852083333334,17.75375000000001,0.00022411437065894546,0.00012997548781206575,3.1407803018851643e-06,-7.243015134551084e-05,3.685696763541977e-07,-1.307373672302091e-07,-0.00022239583387317907
-1.8918918918918919,0.9934702083333335,1.1309916666666664,0.03312324999999999,17.753479166666676,0.00020784993055578127,0.00013073572610416756,3.1810461052605045e-06,-7.4453056249979e-05,3.734368375815832e-07,-1.3170241796307384e-07,-0.0012308546007488985
-1.887887887887888,0.9934547916666666,1.1312583333333333,0.03328795833333333,17.75300000000001,0.0002108332638890431,0.00013144724666493048,3.2212973441882383e-06,-7.623859756944462e-05,3.757429429357899e-07,-1.3269598007733442e-07,0.004740999999853557
-1.8838838838838838,0.9934372916666666,1.1315187500000001,0.03345275,17.752791666666678,0.00022990173177039885,0.0001320906007708329,3.261559000751119e-06,-7.805969739585472e-05,3.794371113932382e-07,-1.336678857109371e-07,0.0013047065968976312
-1.87987987987988,0.9934210416666671,1.1317916666666668,0.03361739583333332,17.752562500000007,0.00021220659722254176,0.00013269153071831684,3.3018039621592605e-06,-8.022179253472372e-05,3.8381696383684933e-07,-1.3458737910620608e-07,-0.0018086497400418011
-1.8758758758758758,0.9934054166666663,1.1320604166666668,0.033782125,17.75227083333333,0.00021837968315963074,0.0001332346971510414,3.342071857632916e-06,-8.234400338542891e-05,3.870232300365059e-07,-1.3553848997829937e-07,-0.0018697400174119139
-1.8718718718718719,0.9933879166666668,1.132325,0.03394679166666667,17.75183333333332,0.00023592770833325005,0.00013374450220659737,3.3823314037381633e-06,-8.444670729165771e-05,3.913283375781175e-07,-1.3645166400638084e-07,0.0024133055557626903
-1.867867867867868,0.9933704166666667,1.1326270833333332,0.034109958333333336,17.751604166666652,0.00022464009982714472,0.00013342324249826358,3.4218002215573323e-06,-8.709178637152093e-05,3.947651656995778e-07,-1.3755083578274455e-07,-0.0015338233503143783
-1.8638638638638638,0.9933514583333335,1.1329437500000001,0.03427185416666667,17.751312499999983,0.00024262600260316347,0.0001324962619787325,3.460667625748086e-06,-8.958297903646772e-05,3.9960674095050887e-07,-1.387298245705286e-07,-0.00326213932197561
-1.85985985985986,0.9933322916666673,1.1332708333333337,0.03445458333333333,17.750812499999984,0.000224301649305092,0.00013287543732638904,3.5118075214164535e-06,-9.02701996527977e-05,4.0426093511284506e-07,-1.396463287022562e-07,0.002822256511251453
-1.8558558558558558,0.9933124999999997,1.1335937500000002,0.03465164583333333,17.750562499999987,0.00023812662760391845,0.00013408219104123317,3.5711908902675824e-06,-8.965997721353813e-05,4.069490869140373e-07,-1.4039947324431454e-07,-0.0010107330724054009
-1.8518518518518519,0.9932927083333336,1.1339208333333335,0.03484854166666667,17.750249999999994,0.00022771039930535864,0.00013521456037326345,3.6305721901829453e-06,-8.921657378473807e-05,4.091060573090284e-07,-1.411723927491336e-07,-0.0028333958331927533
-1.8478478478478477,0.9932737500000001,1.1342270833333334,0.035047999999999996,17.749791666666667,0.00025184009982637257,0.00013760019600000083,3.693847111148639e-06,-8.864081666665885e-05,4.123412708420069e-07,-1.4266556703333345e-07,0.0021874565971415905
-1.8438438438438438,0.9932547916666666,1.1345312500000004,0.035250395833333344,17.74954166666667,0.0002492594401031223,0.0001414262602599818,3.7615698042231448e-06,-8.877981445314792e-05,4.143744765624908e-07,-1.4496578134687482e-07,-0.0006043767364189989
-1.83983983983984,0.993235625,1.1348333333333334,0.03545272916666666,17.749250000000007,0.00025330555555536094,0.00014516857796831664,3.829290421194083e-06,-8.900131597222583e-05,4.165901788194257e-07,-1.4727911704926238e-07,-0.0010838958335739335
-1.8358358358358358,0.9932166666666666,1.1351375000000004,0.0356551875,17.74879166666668,0.0002545227604160427,0.0001488242710065103,3.8970089502082005e-06,-8.95195674479321e-05,4.1951030960939445e-07,-1.4958362309674366e-07,0.00393603993046554
-1.8318318318318318,0.9931975000000004,1.1354395833333333,0.035857625000000004,17.748562500000016,0.0002540359331597575,0.0001523869793593742,3.9647316679545664e-06,-9.01042893229273e-05,4.207669348220624e-07,-1.5192425785598999e-07,-0.0014708164065382334
-1.8278278278278277,0.9931785416666665,1.1357416666666664,0.03605995833333334,17.748270833333347,0.0002616999305558032,0.00015588773833159655,4.032458530447899e-06,-9.069301076389258e-05,4.236427579166858e-07,-1.5422626610624862e-07,-0.002575906684455731
-1.8238238238238238,0.9931602083333333,1.1360437499999996,0.03626239583333333,17.747791666666682,0.00026293141927191677,0.0001593032317599827,4.100177063896532e-06,-9.156397981768122e-05,4.2565616255208847e-07,-1.5652236936024363e-07,0.002974289929909446
-1.8198198198198199,0.9931416666666664,1.1363500000000002,0.03646475,17.74758333333335,0.00025867749999930467,0.00016263450743750005,4.167897658593791e-06,-9.246866250000457e-05,4.2990095552082116e-07,-1.5878143414531222e-07,-0.0006725069451363197
-1.8158158158158157,0.993121875,1.1366520833333336,0.036667125,17.74727083333334,0.0002553747873259571,0.0001658802775677086,4.23561412541791e-06,-9.340985442709421e-05,4.305429418749996e-07,-1.6109721555416817e-07,-0.0006220316844860463
-1.8118118118118118,0.9931027083333336,1.1369541666666665,0.03686956249999999,17.746791666666656,0.00026022289930582865,0.00016904161105859498,4.303334727943072e-06,-9.47110408854035e-05,4.334969241840548e-07,-1.6336527574453113e-07,0.004927206597415079
-1.8078078078078077,0.993084375,1.1372541666666667,0.037071937500000006,17.746583333333323,0.00026754373263915276,0.00017212769999609364,4.371049115881034e-06,-9.579872161458863e-05,4.3477655643228976e-07,-1.6568573813658877e-07,-0.0005950069440814332
-1.8038038038038038,0.9930650000000004,1.1375604166666664,0.037274354166666676,17.746291666666654,0.0002583817664933985,0.00017512877145789852,4.438778042099622e-06,-9.724652348089974e-05,4.3877005821181875e-07,-1.6792113605329677e-07,-0.0027429184021343644
-1.7997997997997999,0.9930462499999994,1.137864583333333,0.03747675,17.745791666666655,0.000255856662327858,0.00017804737610416623,4.5065007585397205e-06,-9.882069010415384e-05,4.401762230902457e-07,-1.7022993737916704e-07,0.004169789931040668
-1.7957957957957957,0.9930274999999998,1.1381645833333336,0.03767908333333333,17.745604166666656,0.00026471457899268636,0.00018090126249305596,4.5742255180572855e-06,-0.00010033151579861427,4.432203000304108e-07,-1.7245739730607703e-07,-0.0004255733504123782
-1.7917917917917918,0.9930087500000003,1.1384687499999997,0.037881541666666664,17.745291666666663,0.00025973860677197536,0.00018365130095659727,4.641937804195803e-06,-0.0001022222226562397,4.4597340566404633e-07,-1.7472978636137247e-07,-0.000584668402780153
-1.7877877877877877,0.9929906249999999,1.1387708333333333,0.03808383333333333,17.744791666666668,0.00025932248263926816,0.00018632163863888888,4.709664677616185e-06,-0.0001039877881944401,4.4738408919271644e-07,-1.7700145673437402e-07,0.005493706596951142
-1.7837837837837838,0.9929712500000002,1.1390729166666662,0.03828633333333334,17.744604166666672,0.00026705718316089033,0.00018890667988888821,4.777381107686222e-06,-0.00010602954513887902,4.5068062039931694e-07,-1.7923621438055495e-07,-0.00014369835099614647
-1.7797797797797799,0.9929518749999996,1.1393812499999996,0.03848864583333333,17.744333333333344,0.0002603671484389114,0.00019142205858289929,4.8451058991267076e-06,-0.00010830390039058557,4.5230460549482434e-07,-1.8150532365407833e-07,-0.0024071111113244115
-1.7757757757757757,0.9929331249999999,1.1396812500000004,0.03869102083333334,17.743791666666684,0.00025581506510308216,0.00019386115687456632,4.912820254656126e-06,-0.00011034765377606476,4.5571971164067345e-07,-1.837349201573772e-07,0.0051489565968267925
-1.7717717717717718,0.99291375,1.1399833333333331,0.03889347916666667,17.743604166666685,0.0002567497222225601,0.00019619727831206605,4.980551286849936e-06,-0.00011281385868054661,4.5776367363196697e-07,-1.8598630274358346e-07,0.0005528433154609047
-1.7677677677677677,0.992894583333333,1.1402833333333335,0.039095874999999995,17.74335416666668,0.00026225305555471756,0.000198462557984375,5.048261488596798e-06,-0.00011518716458333578,4.608967831951877e-07,-1.8823386586796194e-07,-0.0018254171012586085
-1.7637637637637638,0.9928762500000001,1.1405854166666662,0.039298291666666665,17.742791666666687,0.00026907395399433653,0.0002006442720815973,5.115986275695938e-06,-0.00011782920824650323,4.626663893780475e-07,-1.9047682146047697e-07,0.006260539929769493
-1.7597597597597598,0.9928572916666671,1.1408854166666667,0.039500625,17.742625000000018,0.0002721327039933996,0.00020274645794270845,5.183698532810121e-06,-0.00012031201171875533,4.660552191840399e-07,-1.92667765286458e-07,0.000508109374209198
-1.7557557557557557,0.9928352083333335,1.141204166666667,0.03970708333333334,17.742312500000008,0.0002717999826380435,0.00020409336649305576,5.2575988932245895e-06,-0.00012168061284725112,4.6859133019964455e-07,-1.944938872855913e-07,-0.0023611809899648506
-1.7517517517517518,0.9928131250000005,1.1415312499999999,0.0399145,17.741729166666655,0.0002834886067712983,0.0002051868564166661,5.333188977582507e-06,-0.0001226699114583174,4.725454005859203e-07,-1.9616330265312645e-07,0.005421176650088455
-1.7477477477477477,0.9927906250000001,1.14185,0.04012185416666666,17.741499999999984,0.00029732749999955566,0.00020619098489540045,5.408781152522986e-06,-0.0001233266802083341,4.755085456249764e-07,-1.978689399077259e-07,-0.0001972499991325094
-1.7437437437437437,0.9927677083333339,1.1421937500000001,0.04032935416666667,17.741145833333317,0.00027468746093739504,0.00020709944249956572,5.484364985971343e-06,-0.00012543627070313312,4.786828066406176e-07,-1.9957042845269056e-07,-0.002005479600086346
-1.7397397397397398,0.9927449999999999,1.1425104166666673,0.04053677083333334,17.74068749999999,0.00029494780815797483,0.000207928543739149,5.559957145433455e-06,-0.00012645376844620804,4.829341021484225e-07,-2.0126651353060003e-07,0.0011320273440560413
-1.7357357357357357,0.9927227083333338,1.1428333333333334,0.04074429166666666,17.740374999999997,0.0003028055555556186,0.00020866311324826406,5.635545172760286e-06,-0.00012797632638887613,4.857889447917083e-07,-2.0304213121536432e-07,-0.0009051406250932814
-1.7317317317317318,0.992700625,1.143158333333333,0.04095166666666667,17.739770833333342,0.00031402493055598946,0.00020932349722222214,5.711137325590781e-06,-0.00012950984722221587,4.891316737847702e-07,-2.0475807607638808e-07,0.006364114148823319
-1.7277277277277276,0.9926764583333335,1.1434979166666666,0.041159208333333336,17.739562500000005,0.00027918124565995406,0.00020989248603993024,5.786725346143563e-06,-0.00013192731414928688,4.917220511458408e-07,-2.065226612312501e-07,5.641926748012338e-06
-1.7237237237237237,0.9926552083333332,1.1438187499999992,0.04136654166666665,17.73929166666667,0.00030575048177272635,0.00021037381387326547,5.8623112385195294e-06,-0.00013363848098953135,4.96919804973947e-07,-2.082672820664946e-07,-0.003510501736002425
-1.7197197197197198,0.9926327083333336,1.1441354166666668,0.04157399999999999,17.73870833333334,0.00032498166232608483,0.00021076502400000047,5.93790965593536e-06,-0.00013522331249998798,5.009650180772925e-07,-2.1004057673750017e-07,0.002184998263714988
-1.7157157157157157,0.9926106249999999,1.14445,0.041802666666666675,17.738437500000014,0.00033211416666678595,0.00021430164288888825,6.040263271771604e-06,-0.0001360202000000102,5.020570156249988e-07,-2.120504727777778e-07,-0.0004982747401527376
-1.7117117117117118,0.9925877083333337,1.1447666666666667,0.04203841666666668,17.73802083333335,0.00031761222222259633,0.00021882152415972052,6.151597787823082e-06,-0.00013661561944446066,5.029607812499264e-07,-2.1417358476562498e-07,0.0022002495651918252
-1.7077077077077076,0.9925662499999995,1.1450791666666664,0.042274187499999984,17.737666666666687,0.0003103687326393434,0.00022321598788151154,6.262938544912323e-06,-0.00013731222734373466,5.046131764756748e-07,-2.1628858972786648e-07,0.0014312222213561654
-1.7037037037037037,0.992544375,1.14539375,0.04250991666666668,17.73739583333335,0.0003148241276045294,0.00022750906832638782,6.3742709658248734e-06,-0.00013813452968751416,5.057877436198032e-07,-2.1838753607118088e-07,-0.002085948351350453
-1.6996996996996998,0.9925224999999998,1.1457062500000004,0.04274568749999999,17.73689583333333,0.0003113553776030731,0.0002316853668190115,6.485607534162288e-06,-0.0001390638292968968,5.089068471353799e-07,-2.2033245523177058e-07,0.00377619748297775
-1.6956956956956957,0.9925010416666668,1.1460166666666665,0.04298141666666667,17.736583333333325,0.00031246638888915435,0.00023575198799305605,6.5969482724452624e-06,-0.00014008652361109653,5.105449204861096e-07,-2.2237563446701262e-07,0.002569993056056319
-1.6916916916916918,0.9924781249999993,1.1463312500000002,0.043217104166666666,17.736354166666654,0.00030383194010363823,0.00023971732411414912,6.708278588932028e-06,-0.00014136704075522893,5.128263722656532e-07,-2.2438208317578246e-07,-0.00409245876693376
-1.6876876876876876,0.9924562499999999,1.146637499999999,0.043452874999999995,17.735749999999992,0.0003245269270855111,0.00024356015423437558,6.819619336243914e-06,-0.0001424251244791369,5.140274231770923e-07,-2.263626756119789e-07,0.005255270833515624
-1.6836836836836837,0.9924343749999999,1.146947916666667,0.043688645833333324,17.735541666666666,0.000322976453992041,0.0002472938919162329,6.9309621605297905e-06,-0.00014393465386283721,5.152764303385322e-07,-2.283861902278636e-07,0.0007701232638055444
-1.6796796796796798,0.9924127083333332,1.1472645833333337,0.043924374999999995,17.73516666666667,0.0003131424956588358,0.00025091803085937553,7.0423008027073755e-06,-0.00014567144921876635,5.169705312066178e-07,-2.3034760595051966e-07,0.00032163888863578904
-1.6756756756756757,0.9923912500000002,1.1475729166666666,0.04416010416666666,17.73468750000001,0.00032223426649347076,0.00025443519998915014,7.153635273085306e-06,-0.0001472103721787965,5.195896545139364e-07,-2.3221058418402695e-07,0.004192610677080211
-1.6716716716716717,0.9923660416666663,1.1479124999999997,0.044397208333333334,17.734458333333343,0.00033647567708361414,0.00025722747553993,7.264377186777082e-06,-0.00014796457760415938,5.23720239583316e-07,-2.3351986656249884e-07,-0.0005957100695468398
-1.6676676676676676,0.992341875,1.1482770833333333,0.044634875,17.733937500000007,0.00033682322482642135,0.00025964251706770856,7.374846716122223e-06,-0.00014876657994790377,5.284823680555727e-07,-2.343546654166676e-07,0.002877412760255993
-1.6636636636636637,0.9923164583333336,1.1486437500000002,0.044872541666666654,17.73354166666667,0.0003383689192706374,0.00026194042103993165,7.485318336151525e-06,-0.00014987703203125924,5.324852830729571e-07,-2.3530498029687473e-07,0.0027499565969719697
-1.6596596596596598,0.9922925000000004,1.149004166666667,0.04511014583333333,17.73314583333333,0.0003394249826380591,0.00026413515956206666,7.59578992523672e-06,-0.00015076635477431072,5.387355849826759e-07,-2.3617588775477269e-07,0.0015805203991590133
-1.6556556556556556,0.9922666666666667,1.149366666666667,0.045347833333333344,17.73266666666665,0.0003312655555545163,0.00026619901197222134,7.706253229600331e-06,-0.00015197553888893905,5.416283236111668e-07,-2.3719074367360953e-07,0.003991222222623492
-1.6516516516516517,0.9922425000000005,1.1497291666666662,0.045585499999999994,17.732416666666644,0.0003561766493065388,0.0002681517730833351,7.816720651422271e-06,-0.00015343726041665284,5.480267269965269e-07,-2.3808345721874892e-07,-0.0019341736103228868
-1.6476476476476476,0.9922168750000003,1.150095833333334,0.04582325000000002,17.731854166666643,0.00034415748263771917,0.00026999642610416475,7.927190186576812e-06,-0.00015525389479172091,5.505283389756356e-07,-2.3916794627604206e-07,0.0032228120669515192
-1.6436436436436437,0.9921929166666666,1.1504458333333336,0.04606100000000001,17.731499999999986,0.0003723012326377617,0.0002717301123333323,8.037655524882802e-06,-0.0001564980291666948,5.561033667534309e-07,-2.400871655208345e-07,0.000991083333815368
-1.6396396396396398,0.992167291666667,1.1508229166666666,0.04629854166666666,17.731104166666658,0.0003420311414934485,0.00027335128953993176,8.148122962130123e-06,-0.00015894359157985621,5.609370021701488e-07,-2.410944606684021e-07,0.0016950308161653993
-1.6356356356356356,0.9921429166666664,1.1511749999999996,0.046536333333333346,17.73064583333333,0.0003773693750006579,0.0002748509298888878,8.258594563412961e-06,-0.00016075519166666025,5.648749119791739e-07,-2.4217884543749867e-07,0.0019066662326281403
-1.6316316316316315,0.9921172916666664,1.1515395833333337,0.04677408333333333,17.730375000000002,0.00036492134982557545,0.00027624554499305594,8.369062000663888e-06,-0.00016316676579861827,5.682143784722312e-07,-2.431611540277779e-07,-0.002239307291915793
-1.6276276276276276,0.992093333333333,1.1519,0.047011708333333325,17.72981250000001,0.0003763900000000042,0.00027752844624826445,8.479527319551527e-06,-0.00016543266250000632,5.746968312500151e-07,-2.442044554505205e-07,0.0018737148437253381
-1.6236236236236237,0.9920674999999998,1.1522645833333336,0.0472563125,17.729479166666675,0.00037174666232586695,0.0002798221789023425,8.600675684931167e-06,-0.0001676710660156247,5.787450875868725e-07,-2.457653018046877e-07,0.00036014539921325195
-1.6196196196196198,0.9920437499999997,1.1526208333333334,0.04752552083333334,17.72900000000001,0.000371464565971813,0.0002858727861870655,8.758964654604372e-06,-0.0001687387608507243,5.793994029514662e-07,-2.4885368617621566e-07,0.0013089999996509505
-1.6156156156156156,0.992017291666667,1.1529749999999999,0.04779450000000001,17.728562500000013,0.000379899375000603,0.0002918066030833332,8.917289031771562e-06,-0.00016967613750001193,5.797109588541589e-07,-2.519347253020825e-07,0.003488350259829076
-1.6116116116116115,0.991993333333333,1.1533291666666672,0.04806364583333334,17.728250000000006,0.00037974998263767823,0.00029757136587456627,9.075594657626096e-06,-0.00017103792925352718,5.816861233507195e-07,-2.549930376540778e-07,-0.0012647291670191407
-1.6076076076076076,0.9919672916666668,1.15368125,0.048332770833333316,17.727749999999986,0.0003904067317708204,0.00030319118023915126,9.233894022460937e-06,-0.00017234063763018476,5.824982421875408e-07,-2.579686673177059e-07,0.0027132708339081546
-1.6036036036036037,0.9919433333333334,1.1540416666666664,0.04860183333333334,17.727458333333313,0.0003878315972223323,0.000308676379972222,9.392232960415973e-06,-0.00017422824305553253,5.8591850694445e-07,-2.609720223611113e-07,-0.0019456267351642964
-1.5995995995995997,0.9919170833333331,1.1543937499999994,0.04887089583333334,17.726979166666645,0.0003854866276051805,0.0003140188737808152,9.550551093817185e-06,-0.00017596504023435766,5.853208011718754e-07,-2.6409163634852736e-07,0.0006679579001911407
-1.5955955955955956,0.9918931249999999,1.1547520833333336,0.049140104166666664,17.72654166666665,0.0003913760373261965,0.0003192001624891497,9.708840027713826e-06,-0.00017824182834202257,5.87327611631938e-07,-2.670099354600686e-07,0.0013872065977125203
-1.5915915915915915,0.9918670833333328,1.15510625,0.049409145833333334,17.72618749999999,0.000398301210937424,0.0003242613080203993,9.867168557375833e-06,-0.00018037565924479415,5.87916523046911e-07,-2.69957113281682e-07,-0.0010566184894855724
-1.5875875875875876,0.9918427083333333,1.1554625,0.049678208333333335,17.725666666666665,0.0003897444270835049,0.00032914853345659793,1.0025405428446223e-05,-0.00018282762968752087,5.90144316666664e-07,-2.729023172777798e-07,0.0030328888886970162
-1.5835835835835836,0.9918147916666671,1.1558791666666666,0.04994158333333334,17.725375000000003,0.0004016853993056291,0.0003320153374930554,1.0180122920369964e-05,-0.00018295655868055816,5.981223273437485e-07,-2.744730112864586e-07,-0.001835557291940404
-1.5795795795795795,0.9917875,1.1563000000000003,0.05020512500000002,17.724854166666677,0.0003953099999995935,0.0003347412570677065,1.0334832075999081e-05,-0.00018364437083335378,6.044460458333387e-07,-2.761413632447936e-07,-0.00024689626758345184
-1.5755755755755756,0.9917610416666669,1.1567125,0.050468520833333336,17.72447916666668,0.0004078590104166224,0.00033733673822873263,1.0489503697668694e-05,-0.00018388140442709977,6.131461065104139e-07,-2.7765378014192477e-07,-0.0017450629344466506
-1.5715715715715715,0.991733125,1.157127083333333,0.05073193749999999,17.724000000000014,0.00041732968316043895,0.00033978510082942814,1.0644171196264313e-05,-0.00018454887122391905,6.189127254774543e-07,-2.7943812142577925e-07,-0.001426000000606109
-1.5675675675675675,0.9917058333333331,1.157552083333333,0.050995520833333335,17.723520833333346,0.0004085910373272661,0.0003420860216037324,1.0798871985111972e-05,-0.00018613804796007577,6.25907508680535e-07,-2.809886399131967e-07,0.0001426037320584328
-1.5635635635635636,0.99167875,1.1579645833333336,0.05125887499999999,17.723125000000007,0.0004201070789928707,0.0003442652337343763,1.0953516529499289e-05,-0.00018700349817708795,6.34553696267385e-07,-2.826663195989556e-07,-0.001451432291958099
-1.5595595595595595,0.9916514583333335,1.158379166666667,0.05152239583333334,17.722583333333322,0.0004327062326381359,0.0003462989775933154,1.1108159022760098e-05,-0.00018832411675348548,6.400235625607794e-07,-2.844399737944876e-07,0.0019149930561752626
-1.5555555555555556,0.9916237499999999,1.1587999999999996,0.05178581250000002,17.722187499999986,0.0004242266666678596,0.0003481942070481755,1.126289314949414e-05,-0.00019033702499998695,6.471738933333528e-07,-2.861676877216134e-07,-9.645182234407912e-05
-1.5515515515515514,0.9915962499999998,1.1592104166666672,0.05204927083333332,17.721645833333323,0.00044370989149133955,0.0003499504890516515,1.1417533528115604e-05,-0.00019180692990452414,6.554199809244625e-07,-2.8790625914387985e-07,0.0036856245662875153
-1.5475475475475475,0.9915691666666665,1.1596250000000001,0.05231275,17.721270833333325,0.000451109374999481,0.0003515657707708342,1.1572228078217317e-05,-0.00019388105208335144,6.613477565103602e-07,-2.896634014296891e-07,0.0009350516495487682
-1.5435435435435436,0.9915420833333335,1.1600479166666668,0.05257614583333332,17.720875,0.00044091437065940653,0.000353053055978735,1.1726883020982901e-05,-0.00019651510698782265,6.685343058246677e-07,-2.9138606844314376e-07,-0.0006607656250139371
-1.5395395395395395,0.991515,1.1604645833333331,0.05283966666666668,17.720375000000008,0.0004511174956598474,0.0003543821265555528,1.1881573399026e-05,-0.00019916592847220305,6.752055994313426e-07,-2.9325079952986087e-07,0.0008098593750105465
-1.5355355355355356,0.9914879166666669,1.1608812500000003,0.05310306250000001,17.72000000000001,0.0004463900651037189,0.00035558975312109404,1.2036278353543094e-05,-0.00020182874049481242,6.816502562890633e-07,-2.951876940251301e-07,-0.0029833333335318457
-1.5315315315315314,0.9914593750000001,1.16129375,0.05336654166666668,17.719520833333352,0.0004655762109375683,0.0003566518138732634,1.2191014533039815e-05,-0.00020462712994794713,6.897323012239798e-07,-2.969237509449696e-07,0.00024810373196260116
-1.5275275275275275,0.9914318750000003,1.1616958333333334,0.05367425000000001,17.719125000000016,0.0004711241493053908,0.00036427905360416615,1.2422636953078864e-05,-0.00020481924895834197,6.995079652101419e-07,-2.981257425592672e-07,-0.0025990989590809477
-1.5235235235235236,0.9914035416666668,1.1621062499999997,0.05398608333333332,17.718583333333346,0.0004486470442719437,0.0003723819729930574,1.2661800646112414e-05,-0.00020541902135412515,7.090924603398464e-07,-2.991800106758848e-07,0.0018046597216425653
-1.5195195195195195,0.991375208333333,1.1625041666666671,0.054298145833333346,17.718187500000006,0.0004653124826377031,0.0003802696923953979,1.2900824746838334e-05,-0.00020582077352435113,7.188344001216035e-07,-3.0016997143949005e-07,-0.00020995182325123096
-1.5155155155155156,0.9913460416666671,1.1629145833333336,0.054609999999999985,17.71774999999999,0.0004650885373260749,0.0003879812333333348,1.3139988380159905e-05,-0.00020686956250000332,7.285672179399051e-07,-3.0099454141124726e-07,-0.0011650624995809267
-1.5115115115115114,0.9913179166666666,1.1633166666666668,0.05492197916666666,17.71724999999999,0.00045683305555543896,0.00039548870441623264,1.3379172802005967e-05,-0.00020790373090279202,7.389640318263523e-07,-3.018032122714009e-07,0.001969104167073965
-1.5075075075075075,0.9912891666666668,1.1637208333333333,0.05523385416666667,17.71691666666666,0.0004621553993053862,0.00040280677056206545,1.3618294679335746e-05,-0.00020926596571181622,7.491118134895102e-07,-3.024973595898496e-07,-0.0030945069443077955
-1.5035035035035036,0.9912602083333336,1.1641208333333335,0.05554589583333335,17.716312499999997,0.00046435206597195133,0.0004099159560724806,1.3857333186555107e-05,-0.0002106553790798965,7.593432756684031e-07,-3.0311016884813816e-07,0.002896402343765203
-1.4994994994994995,0.9912322916666665,1.1645208333333332,0.05585781249999999,17.715979166666667,0.0004745620659722949,0.00041684853271484494,1.4096580001866812e-05,-0.00021233636067703732,7.693054895399271e-07,-3.036520161360689e-07,-0.0007095004340840205
-1.4954954954954955,0.9912010416666668,1.1649499999999995,0.05615327083333336,17.715333333333337,0.0004769141666680632,0.00042174559138497903,1.4319288248901391e-05,-0.00021427369062500257,7.816245901041883e-07,-3.0541111096809665e-07,0.004881555555584782
-1.4914914914914914,0.9911697916666667,1.1653854166666668,0.05644389583333334,17.715020833333337,0.0004789139539929099,0.0004258928731558135,1.4537018247648689e-05,-0.00021676806401910165,7.966625123263651e-07,-3.07517893069096e-07,-0.0017547921008258527
-1.4874874874874875,0.9911379166666666,1.1658187500000003,0.05673435416666666,17.714312500000002,0.0004958088151028051,0.000429890140624568,1.4754748290598025e-05,-0.0002190780233072981,8.091536669660979e-07,-3.0970153910082683e-07,0.0056326523436496245
-1.4834834834834836,0.9911064583333333,1.1662562499999998,0.05702495833333335,17.714020833333322,0.0004963593359379459,0.0004337020437482613,1.4972561631654955e-05,-0.0002221515622395781,8.222694501432279e-07,-3.119928085565124e-07,-0.0015340837670692054
-1.4794794794794794,0.9910749999999999,1.1666937499999996,0.05731549999999999,17.713333333333313,0.0004965270442718328,0.0004373355430833353,1.5190291636065415e-05,-0.00022540646145829957,8.360042268228629e-07,-3.141366710208325e-07,0.005738888889652571
-1.4754754754754755,0.991042083333333,1.1671250000000002,0.0576060833333333,17.71304166666665,0.0005150677083320954,0.000440816246326393,1.5408084137632238e-05,-0.0002285208437499825,8.500348932290874e-07,-3.1644897209895985e-07,-0.0018450850687372622
-1.4714714714714714,0.991010833333334,1.1675625000000003,0.057896624999999986,17.712333333333323,0.0005123919270830779,0.0004441224802760428,1.562583499287382e-05,-0.00023224072656249928,8.624906796875175e-07,-3.187010698281259e-07,0.004706222222580436
-1.4674674674674675,0.9909799999999999,1.1679937499999997,0.05818718749999999,17.71204166666666,0.0005343499609378188,0.0004472678775065118,1.5843606701549928e-05,-0.00023591716341141156,8.740436683593377e-07,-3.210733840299518e-07,-0.001211668402675059
-1.4634634634634636,0.9909479166666663,1.1684270833333332,0.05847770833333332,17.711354166666666,0.0005385675998266226,0.00045024096141493093,1.606125334829149e-05,-0.00023983402126731557,8.884930512152043e-07,-3.234423261284743e-07,0.005016916232477797
-1.4594594594594594,0.990917291666667,1.1688625000000001,0.05876831249999998,17.711083333333335,0.0005375394270834555,0.0004530458625690119,1.6279108343060663e-05,-0.0002443266695312529,9.022372486978188e-07,-3.257241000065126e-07,-0.0020561736112085782
-1.4554554554554555,0.9908847916666671,1.1693020833333334,0.059058833333333345,17.71037500000001,0.0005368045789926335,0.00045566253863888774,1.6496796679745563e-05,-0.0002490960225694505,9.15968664279548e-07,-3.281219024131916e-07,0.0036590260413618125
-1.4514514514514514,0.9908527083333336,1.1697374999999999,0.05935910416666668,17.71008333333334,0.000539181093750285,0.0004595384191974799,1.6734317785857216e-05,-0.0002529659434895998,9.278526752604393e-07,-3.3024312833376697e-07,-0.002676673611347269
-1.4474474474474475,0.9908193750000001,1.170166666666667,0.05970179166666665,17.709375,0.0005537222222216087,0.0004693044051232659,1.705804476712601e-05,-0.00025221321527776897,9.38215760416615e-07,-3.3137287896093484e-07,0.005120442708175688
-1.4434434434434436,0.9907877083333335,1.170604166666667,0.06004439583333334,17.70908333333333,0.0005400516493052621,0.0004788413623433153,1.738166753875088e-05,-0.00025226161414931836,9.503513927951574e-07,-3.323312073302956e-07,-0.0016325069443041684
-1.4394394394394394,0.9907554166666667,1.1710333333333331,0.06038702083333335,17.708416666666647,0.0005517655555558054,0.0004881514648745629,1.7705373661463327e-05,-0.0002520892965277993,9.586717930555292e-07,-3.332182030408017e-07,0.004062493056380845
-1.4354354354354353,0.9907220833333338,1.1714624999999999,0.06072981250000001,17.708104166666647,0.0005610277604168878,0.0004971940403815092,1.8029017221667834e-05,-0.00025244797578125033,9.717770359374804e-07,-3.340829926328123e-07,-0.0017448441831788841
-1.4314314314314314,0.9906883333333333,1.1718916666666668,0.061072541666666647,17.707479166666648,0.0005720049305555364,0.0005060113210399331,1.8352660799739918e-05,-0.00025292347465277754,9.817655315972583e-07,-3.348833528246533e-07,0.0024732287333222303
-1.4274274274274275,0.990656458333333,1.1723354166666666,0.06141525,17.707104166666653,0.0005421708289929938,0.0005145899841041664,1.8676325162694996e-05,-0.00025460603177079877,9.94306027690972e-07,-3.3559765730208306e-07,-0.0013296358502543626
-1.4234234234234235,0.9906245833333335,1.1727645833333329,0.0617578541666667,17.70654166666666,0.0005648987456610133,0.0005229570320620623,1.900007287331672e-05,-0.000255549109331607,1.0052393616753064e-06,-3.362753947730034e-07,0.0023405399307989683
-1.4194194194194194,0.9905918749999999,1.17319375,0.06210045833333335,17.706104166666666,0.0005643416276042146,0.0005310914081232613,1.9323653863034783e-05,-0.00025682792213545247,1.0163261563802207e-06,-3.36856096717889e-07,-0.0004997608504595519
-1.4154154154154153,0.9905556250000002,1.17365,0.062429125,17.705541666666672,0.0005748441666659776,0.0005373772684010418,1.963088254063329e-05,-0.00025908838958334235,1.0300253229166934e-06,-3.385402460677059e-07,0.0006692899303857303
-1.4114114114114114,0.9905210416666663,1.1741187499999997,0.06275312499999998,17.705104166666676,0.0005722442317719345,0.0005429473860677101,1.993271594647583e-05,-0.00026176651692703945,1.0439175257813026e-06,-3.405048123697928e-07,-0.0025885525177500313
-1.4074074074074074,0.9904852083333333,1.174577083333333,0.06307716666666667,17.70437500000001,0.0005832586414935559,0.0005483252119722216,2.0234653537575304e-05,-0.0002642027815971948,1.0590670309026616e-06,-3.424979063611124e-07,0.004272526041177116
-1.4034034034034035,0.9904495833333334,1.1750333333333336,0.06340127083333333,17.70404166666667,0.0006049988888874314,0.0005534663567183171,2.0536528624728397e-05,-0.00026677327152781205,1.0716343458333487e-06,-3.445717938203129e-07,-0.0030913350695982444
-1.3993993993993994,0.99041375,1.1754979166666668,0.0637253125,17.703291666666647,0.0005983979123260763,0.0005584137134440103,2.0838466205981222e-05,-0.0002701179160156386,1.0864858631944184e-06,-3.4657663781249746e-07,0.0047141649313289236
-1.3953953953953953,0.9903781249999999,1.175964583333333,0.0640493125,17.70293749999998,0.0005968820789941098,0.0005631584849440097,2.1140362121032715e-05,-0.00027397308684892763,1.1011257975261233e-06,-3.4859804671224093e-07,-0.0019127955721955914
-1.3913913913913913,0.9903427083333334,1.1764229166666669,0.06437343750000002,17.70224999999999,0.0006187044748260373,0.000567679294433591,2.144225803606e-05,-0.00027761626627607894,1.115456328732707e-06,-3.5066190944009945e-07,0.0030532708336750147
-1.3873873873873874,0.9903072916666672,1.1768854166666667,0.0647,17.701833333333326,0.0006219660373265601,0.000572326666666666,2.1751007989101167e-05,-0.0002813614583333235,1.128155918836844e-06,-3.525365874999994e-07,-0.0009450277776181792
-1.3833833833833835,0.9902693749999999,1.1773583333333335,0.06506254166666665,17.701208333333337,0.0006169382638887555,0.0005816135885399311,2.2158380859786417e-05,-0.0002813006190972023,1.1394588315971338e-06,-3.521736086024245e-07,0.0007652065972933997
-1.3793793793793794,0.9902314583333333,1.1778312500000003,0.06542520833333333,17.700645833333343,0.0006218798567703132,0.0005906108645399302,2.2565607870883466e-05,-0.00028158407942710517,1.1504837809896363e-06,-3.5175825483507045e-07,0.00047041623236054875
-1.3753753753753752,0.9901933333333334,1.1783020833333333,0.0657876875,17.70010416666668,0.0006312837456592391,0.0005993718400690079,2.297298071886291e-05,-0.00028191507226565937,1.16058762022563e-06,-3.5114561082553046e-07,-0.0009791775178200623
-1.3713713713713713,0.9901560416666664,1.1787666666666665,0.0661503125,17.699479166666677,0.0006570622222223932,0.0006078465728190105,2.3380145187083404e-05,-0.0002823041979166524,1.1719656208334095e-06,-3.505916616015552e-07,0.0005205620655601706
-1.3673673673673674,0.9901183333333332,1.1792437499999997,0.06651293749999998,17.69895833333334,0.0006445947526048101,0.0006160708117877618,2.3787476305347832e-05,-0.0002838408410155979,1.1833932559895625e-06,-3.4976326041927215e-07,-0.0012510850694980036
-1.3633633633633635,0.9900795833333333,1.1797062500000002,0.06687552083333333,17.698249999999984,0.0006723303776035028,0.0006240334632703999,2.4194807442819274e-05,-0.00028471989908855633,1.1939874817707057e-06,-3.490563626302106e-07,0.004030270833936811
-1.3593593593593594,0.9900420833333333,1.1801770833333334,0.06723802083333334,17.697791666666653,0.0006758019748263067,0.0006317277210828977,2.4602096882061654e-05,-0.0002864796495225669,1.2051095772569797e-06,-3.483121687065973e-07,4.5123264271751395e-05
-1.3553553553553552,0.9900047916666663,1.1806583333333334,0.06760066666666666,17.69718749999999,0.0006521499305556233,0.0006391623662222222,2.5009427977363303e-05,-0.00028956127222219685,1.2157385067708963e-06,-3.4749521970832916e-07,0.0014295898439513621
-1.3513513513513513,0.9899660416666669,1.181129166666667,0.06796325,17.696624999999997,0.0006588916493051045,0.000646336232770833,2.5416696550673313e-05,-0.0002918768364583574,1.2272398964410625e-06,-3.464960453072861e-07,0.001130276041635625
-1.3473473473473474,0.9899283333333334,1.18159375,0.06832585416666667,17.696062500000007,0.000679959960937282,0.0006532380690620647,2.582396509712555e-05,-0.000294235580078156,1.2390188170574173e-06,-3.455048191436532e-07,0.00020532942693307632
-1.3433433433433435,0.9898904166666664,1.1820541666666664,0.06868843749999999,17.69550000000001,0.0007062803993060918,0.0006598860538085949,2.6231358637719843e-05,-0.00029680791536458584,1.2497135535589888e-06,-3.444974991731783e-07,-9.525000041321618e-05
-1.3393393393393394,0.9898524999999999,1.1825354166666666,0.06905104166666667,17.69491666666668,0.000689154995659802,0.0006662703114149295,2.6638564667338005e-05,-0.0003009689952256783,1.2615560674913527e-06,-3.4343879090711444e-07,0.00013249305504814402
-1.3353353353353352,0.9898156250000002,1.1830083333333332,0.06941358333333333,17.694354166666677,0.0006808665972219963,0.0006723877821597224,2.7045978987135366e-05,-0.00030497252986112777,1.2733579116319567e-06,-3.421598913316031e-07,0.00024729123219913163
-1.3313313313313313,0.9897779166666667,1.1834708333333335,0.06977620833333334,17.693791666666677,0.0007113699826384323,0.0006782286672899302,2.7453205828248044e-05,-0.00030858658975696507,1.2852595886285354e-06,-3.4091556129078747e-07,0.0001531232636580171
-1.3273273273273274,0.9897393750000002,1.1839458333333337,0.07012047916666667,17.693166666666656,0.0007139303993051183,0.0006834663181037341,2.7845038402555284e-05,-0.0003143283073784725,1.2999966885416446e-06,-3.4203738036979567e-07,0.0014366388892881332
-1.3233233233233235,0.9896999999999999,1.1844333333333332,0.07045897916666669,17.69260416666666,0.0007155955555557814,0.0006883239214578981,2.823772580151319e-05,-0.0003200677243055672,1.3157915041666705e-06,-3.4378091711718575e-07,0.0007161349828948005
-1.3193193193193193,0.989659791666667,1.1849562500000002,0.07082020833333334,17.691916666666664,0.0007182689192699598,0.0006942918416232629,2.8689557125187464e-05,-0.00032201515755207744,1.330191779947853e-06,-3.432188549045095e-07,0.002334659722350807
-1.3153153153153152,0.9896193749999997,1.185439583333333,0.07121035416666667,17.691437500000003,0.0007392442664935217,0.0007081458761245656,2.9263902167902454e-05,-0.00032251007235244156,1.340201378428885e-06,-3.458749519561592e-07,-0.001335816406253798
-1.3113113113113113,0.9895802083333329,1.1859333333333335,0.071600375,17.69077083333334,0.0007350455555552582,0.0007217217165260423,2.9838330354806388e-05,-0.00032385472500003065,1.3474311986110029e-06,-3.483440494765667e-07,0.0005856558157688596
-1.3073073073073074,0.9895408333333333,1.186420833333333,0.07199052083333334,17.690062500000007,0.0007514395659731221,0.0007349669934787325,3.041271660626927e-05,-0.0003253245525173254,1.3563909223090723e-06,-3.5047574256726893e-07,0.004397079426723849
-1.3033033033033035,0.9895010416666666,1.1869083333333335,0.072380625,17.689562500000008,0.0007756915972216838,0.0007479159579427061,3.0987081782632295e-05,-0.00032718781770835204,1.3666027822915732e-06,-3.522384928906334e-07,-0.0002047747399842592
-1.2992992992992993,0.9894610416666669,1.1874020833333336,0.07277068749999999,17.688875000000014,0.0007721258289925537,0.0007605728741106772,3.156142594027104e-05,-0.0003297534430989485,1.3745922849826327e-06,-3.5390071895573244e-07,0.0026595677079512825
-1.2952952952952952,0.9894210416666663,1.1878874999999998,0.07316081250000002,17.688333333333333,0.0007816206770838718,0.0007729059310065079,3.2135894826852044e-05,-0.00033221049192708185,1.3844857109375673e-06,-3.552875315234346e-07,0.00015555555557966727
-1.2912912912912913,0.9893812499999998,1.1883770833333331,0.073551,17.687749999999994,0.0008015744748268716,0.0007849233156666663,3.271021765146443e-05,-0.00033540618958333157,1.3945387758853702e-06,-3.563144689916641e-07,-0.0004583958331636495
-1.2872872872872874,0.9893408333333337,1.1888708333333333,0.07394102083333333,17.686979166666664,0.0007798916493055863,0.000796669188124567,3.3284602715148036e-05,-0.00033909388897569726,1.407043989956553e-06,-3.5691324995994436e-07,0.00576795789930884
-1.2832832832832834,0.9893008333333331,1.1893520833333335,0.07433112499999998,17.686541666666667,0.0008145385373257152,0.0008080921895677112,3.385900841695781e-05,-0.00034231587526044327,1.4169281807724975e-06,-3.575420581119833e-07,-0.0008394600693009124
-1.2792792792792793,0.9892612500000001,1.1898458333333333,0.0747211875,17.685875000000003,0.000810642899305769,0.0008192212219231805,3.443341385720445e-05,-0.0003469227752603693,1.4279232307204855e-06,-3.5772158586106895e-07,0.0014921510415888406
-1.2752752752752752,0.9892220833333333,1.1903395833333335,0.07511133333333332,17.685291666666668,0.0008187596831596977,0.0008300313548888893,3.500775657638668e-05,-0.00035186822361110703,1.4400317344096826e-06,-3.5782601267777915e-07,0.00045866493042012735
-1.2712712712712713,0.9891827083333337,1.1908291666666668,0.07550147916666665,17.684708333333333,0.0008092291493053683,0.0008405433103120677,3.558220322049361e-05,-0.000356905184809006,1.4526338984462384e-06,-3.575224877591532e-07,-0.0007838350692850327
-1.2672672672672673,0.9891427083333331,1.1913166666666666,0.07589154166666669,17.68395833333332,0.0008250163888885442,0.0008507593201232608,3.615648295576355e-05,-0.00036210844652778684,1.4649498499304886e-06,-3.5687681477829674e-07,0.004284331597887103
-1.2632632632632632,0.9891027083333329,1.1918062500000002,0.07628158333333336,17.683479166666654,0.0008311957942701564,0.0008606679608263853,3.673153342598331e-05,-0.0003677427765625546,1.476983542466269e-06,-3.5600314636191054e-07,-0.00022710460035568758
-1.2592592592592593,0.9890604166666664,1.192325,0.07667079166666667,17.682791666666663,0.0008506777083330253,0.0008698376218732656,3.735319585549666e-05,-0.0003693975072916883,1.4883366877084037e-06,-3.499510269295141e-07,0.0005455399305560604
-1.2552552552552552,0.9890183333333336,1.1928374999999998,0.07707133333333334,17.682020833333336,0.0008407819270841443,0.0008838970782222228,3.8069814754687014e-05,-0.00037265990833332263,1.500312587083204e-06,-3.4183091624443674e-07,0.004055916232459822
-1.2512512512512513,0.9889770833333337,1.1933291666666663,0.0774809375,17.68145833333334,0.0008384166493062839,0.0009017855741210931,3.8862307067988876e-05,-0.000376033412760407,1.5109352823090528e-06,-3.3180388760286444e-07,0.0001978732638008296
-1.2472472472472473,0.988935833333333,1.1938125,0.07789049999999999,17.68079166666667,0.0008742148437503872,0.0009193533430833355,3.965488261090039e-05,-0.00037911086458330967,1.5233567817706877e-06,-3.2165646957917105e-07,0.001689373263673133
-1.2432432432432432,0.9888947916666667,1.1943062500000001,0.07830006249999999,17.68010416666667,0.0008784145442704006,0.0009365752124960965,4.044743724752781e-05,-0.00038337901914058115,1.5350576653516144e-06,-3.112858123318985e-07,0.002458322482368658
-1.2392392392392393,0.9888533333333336,1.1947958333333337,0.07870972916666664,17.67952083333333,0.0008816666493050018,0.0009534472845099864,4.124003349441499e-05,-0.00038795228446183994,1.546930135824663e-06,-3.008923160547298e-07,-0.0002485629337343198
-1.2352352352352352,0.9888120833333334,1.19528125,0.07911925000000002,17.67885416666665,0.000906900065103633,0.0009700192794374965,4.203250460567779e-05,-0.00039240187239585056,1.5589838442058155e-06,-2.9022925639009554e-07,0.0001986870666428331
-1.2312312312312312,0.9887714583333335,1.1957770833333334,0.07952881249999998,17.67816666666665,0.0009046669748262737,0.0009862325656731794,4.28250798273914e-05,-0.0003980231188802086,1.5719088551648324e-06,-2.793341441263136e-07,0.002214972222702727
-1.2272272272272273,0.9887308333333332,1.1962666666666666,0.07993845833333334,17.67754166666666,0.0009168955555558522,0.0010021012126232628,4.36175924446091e-05,-0.00040375475555554097,1.583737233333424e-06,-2.6831523226041205e-07,0.00014562326424538696
-1.2232232232232232,0.988689166666667,1.1967583333333334,0.08034799999999997,17.676895833333337,0.0009132415972217256,0.0010176676460000042,4.4410209165947756e-05,-0.00040990939999997755,1.5964980906249582e-06,-2.5715946383333205e-07,0.0006870308159250271
-1.2192192192192193,0.9886472916666663,1.1972479166666667,0.08075758333333331,17.676229166666676,0.0009286760373259373,0.0010328669008263921,4.520265907352665e-05,-0.00041632756753468003,1.610777254210124e-06,-2.457514924079921e-07,0.0015474474822667617
-1.2152152152152151,0.9886056250000003,1.1977541666666667,0.08117539583333334,17.67558333333334,0.0009495395659717687,0.0010477009446349808,4.602454372313774e-05,-0.00042085609019096304,1.621999555121412e-06,-2.324186978624257e-07,-0.0002045069447831338
-1.2112112112112112,0.9885633333333331,1.1983208333333335,0.08161652083333336,17.674833333333343,0.0009688470659716675,0.00106199144372873,4.6927982982570815e-05,-0.0004213814254340337,1.6343812142362085e-06,-2.1351456893577665e-07,0.0019333055553829581
-1.2072072072072073,0.9885212499999999,1.1988979166666671,0.082057625,17.674187499999995,0.0009562854123250641,0.0010758940960260404,4.783133851521924e-05,-0.00042313232578128357,1.646531228428804e-06,-1.94270691216147e-07,-0.001278785155989226
-1.2032032032032032,0.9884787500000001,1.199464583333333,0.08249874999999998,17.673437499999988,0.0009867966623273716,0.0010894083317708357,4.873483939943673e-05,-0.0004246829609374503,1.6585917190104835e-06,-1.7453625109374567e-07,0.0012736002607312003
-1.1991991991991993,0.988436875,1.2000375000000003,0.08293977083333333,17.67272916666666,0.0009787485937493567,0.0011025589974474849,4.963821481692641e-05,-0.0004270019080729742,1.6733580710937538e-06,-1.542844005733546e-07,0.0013104683162055153
-1.1951951951951951,0.9883933333333336,1.2005916666666667,0.08338093750000002,17.672000000000004,0.0010275665972219183,0.001115283844954425,5.0541673202646484e-05,-0.00042862538802088124,1.686917890624931e-06,-1.3376209342447926e-07,0.0024993333333327428
-1.1911911911911912,0.9883510416666664,1.2011729166666671,0.08382200000000001,17.671354166666674,0.0010107075998255777,0.0011276452326666646,5.144506863089478e-05,-0.0004323828874999991,1.7021390554253995e-06,-1.129251296249966e-07,-0.0005080837676132433
-1.1871871871871873,0.9883085416666667,1.2017312500000001,0.08426314583333334,17.670562500000013,0.00104616944010405,0.0011395951709370642,5.2348526149110765e-05,-0.00043536390455728435,1.719357390104295e-06,-9.149992505728943e-08,0.003512600259853116
-1.1831831831831832,0.9882666666666665,1.2023020833333329,0.08470425,17.66985416666668,0.00104886707899432,0.0011511733652708328,5.3252024885005756e-05,-0.0004394712421874891,1.7351863318142862e-06,-6.977975359895127e-08,0.002295395398959954
-1.179179179179179,0.98822375,1.20288125,0.08514537500000001,17.669208333333334,0.0010266983984370537,0.0011623463661093753,5.4155460721861966e-05,-0.0004451917783853815,1.7483512572917814e-06,-4.7599198312488274e-08,0.0013685399305245483
-1.1751751751751751,0.9881816666666668,1.2034395833333333,0.08558633333333333,17.668458333333323,0.0010644192664925889,0.001173152463222222,5.505885446454781e-05,-0.00044860632569443393,1.7660482558159519e-06,-2.5057868569451392e-08,0.0018301232641420029
-1.1711711711711712,0.9881406249999999,1.203989583333333,0.08605729166666666,17.667791666666666,0.0010465832248276463,0.0011963571343315965,5.625558749744424e-05,-0.00045458273654508385,1.7857008841146153e-06,3.6498040364720608e-09,0.0026792899305405626
-1.1671671671671673,0.9880995833333336,1.2045187499999999,0.08652841666666666,17.667145833333336,0.001074164231771535,0.001219178942493058,5.745429853484308e-05,-0.0004601002828124867,1.8014049410156577e-06,3.3004672828131776e-08,0.0007081037326202022
-1.1631631631631631,0.9880574999999997,1.2050979166666667,0.08700054166666667,17.666437500000008,0.001074427912326037,0.0012423432497066008,5.870163129824044e-05,-0.0004631298447048682,1.8205580877169965e-06,6.312854256857242e-08,0.0007360585934179653
-1.159159159159159,0.9880139583333335,1.2057083333333334,0.08747387499999999,17.66560416666668,0.0010924149305560071,0.001265825359151044,5.9998648227164e-05,-0.00046402170312501156,1.8346074166666776e-06,9.380146091666547e-08,0.0030960933154347003
-1.155155155155155,0.9879714583333331,1.20631875,0.08794727083333331,17.664854166666682,0.001111740065104172,0.0012888421363016558,6.129570537136015e-05,-0.0004672334842447945,1.8545888165364557e-06,1.2546447064626451e-07,0.0037606037322461816
-1.1511511511511512,0.9879285416666669,1.206920833333333,0.08842072916666666,17.664166666666677,0.0011421020659734271,0.0013113996536349825,6.25926778031393e-05,-0.0004689034631075867,1.8718522573786252e-06,1.5797952364367892e-07,-7.569444477439902e-05
-1.1471471471471473,0.987884791666667,1.2075333333333333,0.08889397916666664,17.663374999999995,0.0011528322222216225,0.0013335521345829039,6.388985732390405e-05,-0.00047202630972217885,1.8911965569443922e-06,1.9103661314540135e-07,0.00018360937508532515
-1.1431431431431431,0.9878416666666667,1.2081479166666669,0.08936747916666667,17.662520833333332,0.0011515281206591066,0.0013552140840620685,6.518682684350997e-05,-0.0004766337729600889,1.9155781184027772e-06,2.2530481968403416e-07,0.004524478732832904
-1.139139139139139,0.9877979166666669,1.2087520833333336,0.08984079166666666,17.661791666666673,0.001189234370658987,0.0013764509027065965,6.648387861210283e-05,-0.00048066076206602915,1.937517513237896e-06,2.600131982595422e-07,0.0031984565969764844
-1.135135135135135,0.9877560416666663,1.2093541666666667,0.09031414583333332,17.661145833333336,0.0012062495659719286,0.0013972321457287346,6.77808456711653e-05,-0.00048491357248262035,1.9605298368055143e-06,2.954456850798648e-07,-0.00169714626770201
-1.1311311311311312,0.9877122916666671,1.2099645833333332,0.09078754166666665,17.660312500000007,0.0012232070789930383,0.0014175618614565982,6.90777904938549e-05,-0.0004907516912325827,1.981241985112829e-06,3.31886842655366e-07,0.001279069010308831
-1.1271271271271273,0.9876685416666664,1.21058125,0.09126081250000002,17.659458333333344,0.0012138704817707957,0.001437468268506506,7.037483832838264e-05,-0.0004977951389323471,2.0064297447916737e-06,3.684386182812635e-07,0.0047813732634836015
-1.1231231231231231,0.9876258333333335,1.211185416666667,0.09173364583333332,17.658687499999996,0.0012361364539921205,0.0014569361387912344,7.167148903708878e-05,-0.0005035373843316066,2.03245042192284e-06,4.062153946651438e-07,0.004714110677127792
-1.119119119119119,0.9875835416666664,1.2117875,0.09219868749999997,17.658145833333332,0.0012502215104166492,0.0014762561899440158,7.296411967583782e-05,-0.0005116753622395193,2.0671005323177804e-06,4.438889817412871e-07,-0.003030937933772293
-1.115115115115115,0.9875400000000002,1.2123854166666668,0.09266385416666668,17.657249999999998,0.0012799347873262423,0.0014951955476453973,7.425683277959178e-05,-0.0005209721104601078,2.1001455933159646e-06,4.818636609331655e-07,0.0017307708334897143
-1.1111111111111112,0.9874962500000001,1.2130499999999997,0.09314025,17.656437500000003,0.0012784475000007234,0.0015161021632708327,7.573717859074169e-05,-0.0005254469291666036,2.04713555729176e-06,5.206472845572881e-07,0.002506475260190655
-1.1071071071071072,0.9874516666666667,1.2137187500000002,0.09363999999999999,17.65558333333334,0.0013055458984370105,0.0015440504000000035,7.75084171559682e-05,-0.0005267904166666865,1.9035534786850014e-06,5.561290982833248e-07,0.003293826388812704
-1.103103103103103,0.9874083333333333,1.2143791666666666,0.09413981250000003,17.65477083333332,0.0013353228993058242,0.0015732373691315082,7.931804953118813e-05,-0.0005299687205729542,1.8180933620659846e-06,6.048750536419213e-07,0.003025155816487768
-1.099099099099099,0.9873645833333331,1.2150416666666668,0.0946396875,17.654104166666652,0.0013612482638878376,0.0016020587165690072,8.112782776410445e-05,-0.000534080299479156,1.7307729071182226e-06,6.534612369987067e-07,-0.002602260850324001
-1.095095095095095,0.9873214583333335,1.2157083333333334,0.09513952083333331,17.653249999999996,0.0013678315972220911,0.001630221575603736,8.293743897820093e-05,-0.0005379499730902432,1.6361686523436666e-06,7.021427965657569e-07,-0.0014022291663877695
-1.0910910910910911,0.9872779166666666,1.2163729166666666,0.09563935416666669,17.652395833333333,0.0013744275998262,0.0016578431012495617,8.474719516650128e-05,-0.0005441618424913558,1.5632466510373275e-06,7.522872714856405e-07,0.000629676649339217
-1.0870870870870872,0.9872341666666672,1.2170374999999998,0.09613922916666667,17.651458333333338,0.001382223593750842,0.0016850402819058117,8.655693085924455e-05,-0.0005504637835936632,1.4672364388020338e-06,8.02110023838973e-07,0.005810373263557267
-1.083083083083083,0.9871906249999999,1.2176999999999998,0.0966390833333333,17.65077083333334,0.0014108766666669492,0.0017118250724930586,8.836635320385622e-05,-0.0005574117749999469,1.3840259479166455e-06,8.52816570373267e-07,0.0011223224826153455
-1.079079079079079,0.9871475000000004,1.2183624999999998,0.09713897916666668,17.650000000000002,0.0014282352604169102,0.0017379978931245654,9.017610842808281e-05,-0.0005638228382812693,1.2981661106772628e-06,9.038799800499167e-07,-0.0006250000000704858
-1.075075075075075,0.9871031249999994,1.2190250000000002,0.09765260416666667,17.649104166666657,0.0014322160416659901,0.0017668438994683181,9.214995804164699e-05,-0.0005695074609375628,1.2865575080207067e-06,9.835877868945347e-07,0.0009971141495270786
-1.0710710710710711,0.9870558333333337,1.2196729166666669,0.0981914166666667,17.64825,0.0014625596831594478,0.001800862359659719,9.441960494894183e-05,-0.0005730782241319538,1.401825853400791e-06,1.1158481047928004e-06,0.00031360416670622726
-1.0670670670670672,0.9870116666666662,1.2203354166666667,0.09873004166666667,17.64725,0.0014606374956600554,0.0018342955391649277,9.668857464786662e-05,-0.0005783498681424248,1.5379468440973717e-06,1.2517924629930513e-06,0.0029007708333210758
-1.063063063063063,0.9869647916666672,1.2209770833333333,0.09926885416666666,17.64637500000001,0.001498295308160369,0.0018672779257704018,9.895784752465333e-05,-0.0005806210262586237,1.6761389037325667e-06,1.390023736019975e-06,0.002532692707802653
-1.059059059059059,0.9869185416666664,1.2216354166666668,0.09980702083333336,17.64543750000001,0.0015110754123266457,0.001899600259041229,0.00010122700785945152,-0.0005857081486545512,1.8006294789278481e-06,1.529570541736501e-06,0.0045771002601213695
-1.055055055055055,0.9868714583333339,1.2222833333333334,0.100327875,17.644624999999994,0.0015380363888883863,0.0019301299979843749,0.00010343048223160818,-0.0005953394812499846,2.046991454513825e-06,1.692539137320313e-06,0.0013752760418128673
-1.0510510510510511,0.9868260416666662,1.2229416666666666,0.10084233333333333,17.643812499999992,0.0015407632638888558,0.001960094641222222,0.00010561697774128882,-0.00060262453055554,2.3376565272570127e-06,1.8631566189097326e-06,-0.0005778684890742625
-1.0470470470470472,0.9867806250000003,1.2236541666666665,0.10136666666666666,17.642916666666665,0.0015871470659729603,0.0019905280555555585,0.00010794640577958417,-0.0006098273611111066,2.6161190253471854e-06,2.023604080555563e-06,-0.001675173610976799
-1.043043043043043,0.9867345833333329,1.224420833333333,0.10189562499999999,17.64197916666667,0.0016061228993065058,0.0020217816058593786,0.00011038845181017719,-0.000612709408854134,2.9111851985243897e-06,2.17822200014324e-06,0.0003627495657383406
-1.039039039039039,0.9866900000000006,1.2251604166666665,0.10244354166666664,17.64106250000001,0.0016298700998265137,0.002063549937456605,0.00011319618415311687,-0.0006220638598089107,3.0820370434894733e-06,2.342874917161472e-06,0.0020805377601504915
-1.035035035035035,0.9866447916666661,1.2258937499999993,0.10299020833333329,17.64018750000001,0.0016553470442726148,0.0021051628207899385,0.0001160114948304957,-0.0006294277070311438,3.251258147265581e-06,2.507220043146702e-06,0.0025349648433916627
-1.031031031031031,0.986601041666667,1.2266312500000003,0.10353645833333336,17.639270833333324,0.0016861931901035465,0.0021463476291232585,0.00011882592379014934,-0.0006360553059897023,3.42655368220038e-06,2.6754397029839178e-06,0.004457801649436988
-1.0270270270270272,0.9865562499999996,1.2273583333333329,0.10408374999999997,17.63839583333333,0.0017206882638898247,0.002186635485937503,0.00012164080397810624,-0.0006465995937499358,3.6024931779516127e-06,2.8451551704427197e-06,0.004284093316130111
-1.023023023023023,0.9865118750000005,1.2280979166666666,0.1046310416666667,17.637645833333327,0.0017421737456597697,0.002226449286414923,0.00012445484395768035,-0.0006563309561632424,3.7830194821614904e-06,3.0172728664192825e-06,0.00032445789952362247
-1.019019019019019,0.9864662499999999,1.2288499999999998,0.10517645833333335,17.636770833333333,0.001769344166667075,0.002265808445789927,0.00012729410565145277,-0.0006660908229166318,3.927926580937362e-06,3.19401483569748e-06,-6.0427517439620715e-05
-1.015015015015015,0.9864175000000005,1.229685416666667,0.10571916666666668,17.635791666666673,0.0018029427039913948,0.0023046452993055553,0.00013023846675614173,-0.0006725675121528885,3.9201508554948065e-06,3.3864550295520807e-06,0.0007272899304098246
-1.011011011011011,0.9863689583333333,1.2305166666666663,0.10626229166666666,17.634854166666656,0.001847483055557042,0.002342846203081596,0.00013318172052333312,-0.0006789792673610462,3.9273205336805625e-06,3.5796378684592004e-06,-0.0005814796004415257
-1.007007007007007,0.9863202083333333,1.2313645833333335,0.106805,17.63389583333333,0.0018495962456592796,0.0023805878083333343,0.00013612593065539703,-0.0006888109895833439,3.919744098524361e-06,3.7745646568749977e-06,0.0009260724829118772
-1.003003003003003,0.986271875,1.2321958333333332,0.10734791666666667,17.632895833333333,0.0018788449826394604,0.0024175289539930585,0.0001390701799139357,-0.0006986556336805727,3.923306015190967e-06,3.970697408637149e-06,0.0020261974826780715
-0.9989989989989989,0.9862220833333332,1.23303125,0.107890625,17.631937500000003,0.0019131031901040707,0.00245407137044271,0.00014201282186398814,-0.0007087622070312827,3.935814822265577e-06,4.16806954915366e-06,0.0016549960935208219
-0.994994994994995,0.9861731250000002,1.2338541666666667,0.10849208333333332,17.630958333333336,0.0019205620659723532,0.0025092595206597287,0.0001460923897593207,-0.0007146590711805401,4.194609179687699e-06,4.533671832968746e-06,0.002016581597217737
-0.9909909909909911,0.9861229166666662,1.2346666666666664,0.10909645833333335,17.62997916666665,0.001960722222222655,0.002564316945789921,0.00015021207391140585,-0.0007194272222222076,4.4631521111107906e-06,4.9092905476909505e-06,0.001959582899758061
-0.986986986986987,0.9860731250000003,1.2354770833333337,0.10969979166666667,17.628999999999994,0.0020026265581585267,0.002618789041623262,0.0001543317592529332,-0.0007255369839410386,4.7408366465276504e-06,5.288525502847194e-06,0.0008590000002755005
-0.982982982982983,0.9860229166666666,1.2362874999999998,0.110304375,17.627999999999997,0.002036967343750584,0.002672299022526043,0.0001584516345670011,-0.0007341700078125069,5.026643058072953e-06,5.670784938111953e-06,0.002574333333427603
-0.9789789789789789,0.9859712500000005,1.2371145833333335,0.11091708333333332,17.626958333333338,0.002066257703992491,0.002728608958159724,0.0001629018988226386,-0.0007358913324652938,5.259276977430695e-06,6.163273774513891e-06,0.0032565815971565826
-0.974974974974975,0.9859154166666664,1.2379541666666667,0.111536875,17.625895833333338,0.00210489789930568,0.00278700468190104,0.00016762568017270984,-0.0007344141432291951,5.4345658933158114e-06,6.74511338204427e-06,0.0036294058158432563
-0.9709709709709711,0.985862291666667,1.2387958333333338,0.11215520833333333,17.62487499999999,0.0021265499826372825,0.0028448759103732665,0.00017235048163173866,-0.0007305297699652935,5.626239383159918e-06,7.332054210633682e-06,0.0027395677085451098
-0.9669669669669669,0.9858083333333335,1.2396208333333336,0.11277624999999998,17.6238125,0.0021881062326378764,0.0029014966026041714,0.00017707380602664525,-0.0007310390052083227,5.811215675607747e-06,7.922575336640608e-06,0.003316298177196586
-0.962962962962963,0.9857537499999999,1.2404625000000002,0.11339541666666665,17.622791666666664,0.0022152860937494356,0.0029577294789930597,0.0001817966926850994,-0.0007300537135416507,6.018310232812498e-06,8.517840845815959e-06,0.0015888732638131842
-0.9589589589589589,0.9857006250000001,1.2412874999999997,0.11401479166666668,17.62172916666667,0.0022740923437503113,0.0030130439478732642,0.00018652185156558106,-0.0007307607109374725,6.220711325781214e-06,9.116094244735223e-06,0.002577843315862083
-0.954954954954955,0.9856454166666663,1.2421395833333333,0.11463458333333332,17.620708333333344,0.0022663388498260773,0.0030677664706597312,0.00019124449076516028,-0.0007344452439236038,6.430999829092868e-06,9.717768411915798e-06,0.0016794982634564803
-0.9509509509509511,0.9855922916666668,1.2429687499999995,0.11525416666666667,17.619708333333325,0.002324519856772511,0.003121622899305553,0.0001959683599552486,-0.0007377441406249408,6.6386145996095134e-06,1.0323477757899325e-05,0.00025324826435735304
-0.9469469469469469,0.9855374999999998,1.2438062500000002,0.11587354166666664,17.618624999999998,0.002339762460937811,0.0031747181749566013,0.00020069220785897052,-0.0007415270013020336,6.866852165885286e-06,1.0934090615529507e-05,0.0011364427084004092
-0.942942942942943,0.9854833333333336,1.2446374999999998,0.1164933333333333,17.617562500000002,0.0023858269270840005,0.0032269074555555614,0.00020541645284671676,-0.0007459294999999089,7.09143125286464e-06,1.154808594916662e-05,0.0006582252601674554
-0.9389389389389389,0.9854291666666667,1.2454770833333335,0.11711125000000004,17.616479166666675,0.0024035015581598262,0.0032782884567708268,0.0002101383895751038,-0.0007531280755208869,7.31906485313785e-06,1.2165959467664086e-05,0.0034117703991114467
-0.934934934934935,0.9853693750000004,1.2463083333333334,0.11772166666666667,17.61529166666668,0.0024509549305555822,0.003367234197222216,0.0002174909995351183,-0.0007506191805555229,7.988889209305776e-06,1.3290928274527813e-05,0.003999498263397072
-0.930930930930931,0.9853079166666664,1.2471333333333334,0.11833270833333333,17.61416666666666,0.0025042822222227645,0.0034558909718316027,0.00022487376023467927,-0.0007493733194444407,8.655387793055525e-06,1.442545070694879e-05,0.00238263888934398
-0.9269269269269269,0.9852479166666663,1.2479583333333335,0.11894458333333331,17.613083333333332,0.0025583315972217413,0.0035437485956597275,0.0002322566722012095,-0.0007499673090277659,9.331542138021009e-06,1.556666204106771e-05,-0.0004961736111681603
-0.922922922922923,0.9851870833333337,1.2487770833333338,0.11955458333333334,17.611854166666674,0.0026349628081578924,0.0036311807706597317,0.0002396401497381845,-0.0007476488741320064,1.003430790789942e-05,1.671560059050348e-05,0.00196781206579999
-0.9189189189189189,0.9851266666666665,1.2496,0.12016604166666667,17.61058333333334,0.00269567333333387,0.0037175807634982645,0.00024702273856561053,-0.0007484440000000148,1.073617966666646e-05,1.787110879635417e-05,0.004854659721843291
-0.914914914914915,0.9850656249999998,1.2504312499999997,0.12077645833333338,17.60941666666666,0.002732105690105069,0.003803505445789921,0.00025440485379466904,-0.0007514077643229478,1.1446810732942638e-05,1.903183909551653e-05,0.004694659722531469
-0.910910910910911,0.9850058333333336,1.2512562500000002,0.12138749999999994,17.608249999999998,0.0027786301692700466,0.003888554010416684,0.00026178774820234327,-0.0007547847135416508,1.2153545186849052e-05,2.0198922886718742e-05,0.0045319375000758555
-0.9069069069069069,0.984945208333333,1.2520833333333334,0.12199833333333333,17.607166666666668,0.0028206597222222296,0.0039728233305555555,0.0002691709986117849,-0.0007587465277777428,1.2891593706597322e-05,2.137374064586807e-05,0.0012236388889732552
-0.902902902902903,0.9848847916666665,1.2529020833333335,0.12260937499999996,17.6059375,0.0028926195789924503,0.004056420328776053,0.0002765529445952534,-0.0007637913736979196,1.3616734745529433e-05,2.2554553458007825e-05,0.003464746093698068
-0.8988988988988988,0.9848235416666667,1.2537333333333327,0.12322104166666666,17.60483333333332,0.0029110622222237037,0.004139012390581601,0.00028393608118196657,-0.000771118972222179,1.4368861138888938e-05,2.374225770993924e-05,0.0017183055560394678
-0.8948948948948949,0.9847633333333334,1.2545520833333337,0.12383125000000005,17.603729166666657,0.0029782368706592344,0.004221175690104141,0.0002913179140871484,-0.0007775443359375744,1.5117062565104259e-05,2.4935266497395814e-05,-0.0006555733504569616
-0.8908908908908908,0.9846989583333331,1.2552229166666662,0.12454666666666664,17.602437500000004,0.0030550128081614503,0.004330106988888895,0.0003018175681466887,-0.0007715385277777542,1.602491382547732e-05,2.632466840472224e-05,0.0027357252602655535
-0.8868868868868869,0.9846331249999998,1.2558979166666673,0.12526145833333335,17.601125000000007,0.003110006245658603,0.004441817056206585,0.0003129758540846884,-0.0007631045594619079,1.7153859592491266e-05,2.7662616380881052e-05,0.004982067708056093
-0.882882882882883,0.9845647916666666,1.2565833333333332,0.125956875,17.599895833333324,0.003167076388889356,0.0045512823069010395,0.00032431792598022443,-0.0007532265104165936,1.8488178206597282e-05,2.88977042068099e-05,0.0026249891497514
-0.8788788788788788,0.9844970833333333,1.2572645833333331,0.12665145833333333,17.598604166666657,0.003242017495659999,0.004659970602039935,0.00033565998450788313,-0.0007418929900173399,1.9839599507565157e-05,3.0136646903516924e-05,0.0024647183162755937
-0.8748748748748749,0.9844293749999999,1.257945833333333,0.12734666666666664,17.597375000000003,0.0033222803993058214,0.004767618155555566,0.0003470024525252179,-0.0007331253888888389,2.118540786588547e-05,3.137838547083331e-05,0.0017681093750070431
-0.8708708708708708,0.9843612499999997,1.2586229166666667,0.12804187499999997,17.596041666666675,0.003391270308159555,0.004874257413151055,0.0003583440776076148,-0.0007228965013020283,2.252863347738696e-05,3.262326415894528e-05,0.00202599826354799
-0.8668668668668669,0.9842937500000003,1.2593020833333337,0.12873625000000002,17.59466666666666,0.0034645129123256346,0.004980123769270827,0.00036968652719037397,-0.0007151194921875825,2.3875590811198112e-05,3.387085130817709e-05,0.005829888889138601
-0.862862862862863,0.984225416666667,1.2599874999999996,0.1294327083333333,17.593458333333327,0.0035294165104176045,0.005084549013498266,0.0003810291745463241,-0.0007102612578124834,2.523103804557303e-05,3.5121617711306406e-05,0.003140539930768682
-0.8588588588588588,0.9841574999999999,1.2606708333333334,0.13012770833333331,17.592229166666677,0.003588216649305531,0.005188342023914931,0.00039237160403142284,-0.0007050815043402603,2.6592593477083292e-05,3.63746732892708e-05,0.0009729474824098361
-0.8548548548548549,0.9840887499999998,1.2613458333333332,0.13082291666666665,17.590854166666677,0.003677522065973049,0.005291114474826386,0.00040371361077130657,-0.0007000241753472025,2.7943565052864714e-05,3.7631386327473964e-05,0.0049746870656122155
-0.8508508508508508,0.9840220833333331,1.2620708333333333,0.131513125,17.589583333333326,0.003714711649306146,0.0054093396194010365,0.0004163290002676639,-0.0006980459296875019,2.9639177173610966e-05,3.866600500937498e-05,0.0032248263891574425
-0.8468468468468469,0.9839556249999998,1.2628520833333334,0.13219208333333332,17.588333333333328,0.003806698953992438,0.005568753103993063,0.00043224717952572656,-0.000694256171006935,3.2161887786979164e-05,3.911442950197917e-05,0.0034472222223485005
-0.8428428428428429,0.9838895833333331,1.2636354166666666,0.13287229166666661,17.58695833333333,0.003894283745660365,0.005726829107248279,0.00044816660889124933,-0.0006931753103298077,3.469534584201356e-05,3.956455275399302e-05,0.004938248263954392
-0.8388388388388388,0.9838229166666667,1.26441875,0.13355187500000001,17.585687499999995,0.003991057981771462,0.005884334183984367,0.00046408562399963325,-0.0006925781809895837,3.720848384972648e-05,4.001260297261847e-05,0.0056784856772083
-0.8348348348348349,0.9837491666666667,1.265320833333334,0.1341770833333333,17.584249999999994,0.004142355399304076,0.006081906141493058,0.0004840714021408804,-0.0006999755642361494,3.977518407752601e-05,3.977928857949214e-05,0.003943604166863679
-0.8308308308308308,0.9836750000000002,1.2662395833333333,0.134795,17.582666666666665,0.004299817599826339,0.006284224641666662,0.0005046300176553302,-0.0007075563020833286,4.235168033398434e-05,3.945239212281247e-05,0.007124555555662937
-0.8268268268268268,0.9836014583333331,1.26716875,0.1354127083333333,17.581270833333328,0.004431275690103931,0.006485898421831608,0.0005251884224253534,-0.0007188773528644943,4.491863770027753e-05,3.9126092240230005e-05,0.002040884982818625
-0.8228228228228229,0.9835264583333335,1.2680833333333335,0.13603083333333335,17.579645833333323,0.0046000763888884855,0.006686591549305551,0.000545746620607638,-0.0007284325694444094,4.7481668397569404e-05,3.880032575376735e-05,0.005635707899614317
-0.8188188188188188,0.9834518750000002,1.2690104166666665,0.13664770833333337,17.578208333333333,0.004727145724826576,0.006887070473914927,0.0005663052249607772,-0.0007409069552951897,5.006708583984396e-05,3.8478153473984396e-05,0.0034667899305986793
-0.8148148148148149,0.9833770833333335,1.2699333333333331,0.13726625,17.576645833333334,0.004865162222223107,0.007086226610937482,0.0005868634135874114,-0.0007558614166665867,5.264074326111101e-05,3.815626068947914e-05,0.00443791623257539
-0.8108108108108107,0.9833024999999999,1.2708583333333332,0.13788312500000002,17.575187499999995,0.0050045132638893985,0.00728505634023437,0.0006074213882933861,-0.0007692934322917344,5.522288287343745e-05,3.7836242958606773e-05,0.0036176731773025494
-0.8068068068068068,0.9832289583333335,1.271779166666667,0.13850145833333338,17.573625,0.0051423345659713515,0.007482700206206585,0.0006279799858777237,-0.0007861859279514605,5.7805447925000035e-05,3.7518458454583354e-05,0.005204359375056811
-0.8028028028028029,0.9831545833333332,1.2727020833333331,0.13911791666666667,17.57210416666667,0.00528357374566002,0.007680163595659727,0.0006485383712055233,-0.0008008707039930396,6.038815115338555e-05,3.72012715641146e-05,0.004905155815890794
-0.7987987987987988,0.9830800000000001,1.2736166666666666,0.1397360416666667,17.570583333333335,0.005440169722222388,0.007876463659331586,0.0006690971698809845,-0.0008184849340278078,6.297234248645842e-05,3.6886811977382825e-05,0.005851326388835787
-0.7947947947947949,0.9830054166666667,1.2745458333333335,0.1403533333333333,17.569062499999998,0.005557918732638001,0.008072150155555569,0.0006896555514362291,-0.0008380061944444073,6.556313871223965e-05,3.657201286041665e-05,0.0051262044271993545
-0.7907907907907907,0.98293,1.2754770833333329,0.1409720833333333,17.567583333333335,0.0056561265581609455,0.008266621720659735,0.0007102139225309898,-0.0008606200147568965,6.816550780052062e-05,3.6261567742604134e-05,0.005224159722217792
-0.7867867867867868,0.9828449999999999,1.2765,0.14185729166666664,17.565875000000002,0.005906083333333312,0.008516092134331611,0.0007456360670742613,-0.0008437494791666555,6.685461316666681e-05,3.526734832256945e-05,0.00753548437489826
-0.7827827827827827,0.9827524999999998,1.2777291666666668,0.14282937499999998,17.564208333333337,0.00622900998263809,0.008772040470442711,0.0007872013067754677,-0.000799549960937479,6.418719427473955e-05,3.4539621946002596e-05,0.00650228993043811
-0.7787787787787788,0.9826606249999998,1.2789624999999998,0.14380166666666666,17.562500000000004,0.006536173593750583,0.009026038997222218,0.0008287644594196441,-0.0007588141041666718,6.146890823437496e-05,3.378382035624998e-05,0.006302083333196151
-0.7747747747747749,0.9825677083333332,1.2801854166666664,0.14477187500000008,17.560750000000002,0.006837798953993612,0.009278020875651008,0.0008701932210076905,-0.000722134785156342,5.8710717845920414e-05,3.298076024153651e-05,0.007767770833254417
-0.7707707707707707,0.98247625,1.2813979166666665,0.14573770833333335,17.559125,0.007146462495660311,0.009528437036414934,0.0009114598862026227,-0.0006900791714409549,5.5924524180555436e-05,3.212789459861112e-05,0.005879234374958742
-0.7667667667667668,0.98238375,1.2826145833333336,0.14670479166666667,17.557458333333333,0.007410247287325422,0.00977653743537326,0.0009527392591397151,-0.0006619552365451642,5.3105852454427346e-05,3.1246340643359385e-05,0.005240206597193264
-0.7627627627627627,0.9822922916666667,1.2838166666666668,0.14767104166666667,17.5556875,0.007733516388888306,0.010023055119748252,0.0009940059240566303,-0.0006331694756944728,5.023210498993076e-05,3.033663525077694e-05,0.00846140234369841
-0.7587587587587588,0.9822008333333332,1.285041666666667,0.1486375,17.55399999999999,0.00798874826388829,0.010267664427083337,0.0010352771677166668,-0.0006085057291667362,4.735041808680583e-05,2.9400485269791713e-05,0.008334000000331798
-0.7547547547547548,0.9821102083333332,1.2862458333333333,0.14960437499999998,17.55233333333333,0.008286239565972187,0.010510405980859373,0.0010765459098434056,-0.0005865456588541873,4.44250099189239e-05,2.8436971340859387e-05,0.00746955555570139
-0.7507507507507507,0.9820168749999999,1.2874687500000002,0.1505716666666667,17.550604166666666,0.008553384440104228,0.010750902363888887,0.001117813403460806,-0.000567982135416728,4.1457026665364706e-05,2.7443782034930572e-05,0.00837671831601483
-0.7467467467467468,0.9819256250000001,1.2886812500000002,0.15153729166666666,17.54889583333333,0.008836052565103891,0.010990282567664936,0.0011590861036713121,-0.0005490997799478814,3.845355812239593e-05,2.642307376814239e-05,0.009380030816146245
-0.7427427427427427,0.9818306250000001,1.2899187500000002,0.15244937499999991,17.547124999999998,0.00914503506510389,0.01124183389544272,0.0012028760734994028,-0.0005083489049478029,3.2615568679687656e-05,2.4962600052343774e-05,0.007987567708482857
-0.7387387387387387,0.9817168749999999,1.2913749999999997,0.15302999999999994,17.544687500000006,0.009748526041667205,0.011601048266666681,0.0012645936054230483,-0.00031036624999988827,7.501023385416977e-06,2.0778730987500013e-05,0.007898860677016728
-0.7347347347347348,0.9816166666666671,1.2930624999999998,0.15366270833333331,17.54245833333334,0.010426871093750512,0.012040209567664925,0.0013346322638898137,-0.00010006912760407438,-2.3800195106770796e-05,1.6244412820234342e-05,0.00986395659703021
-0.7307307307307307,0.9815160416666665,1.29474375,0.154296875,17.540312500000002,0.011113621835937115,0.012477995198567703,0.0014046635333908532,0.00010550211588533642,-5.523527156458325e-05,1.1666495442708369e-05,0.008479069010320472
-0.7267267267267268,0.9814149999999998,1.2964312499999997,0.15493124999999996,17.538125,0.011784764023438532,0.012914870273437514,0.0014746886645570574,0.00030832756510421055,-8.676169175911476e-05,7.047872511718749e-06,0.008546484374960528
-0.7227227227227226,0.9813141666666664,1.2981166666666661,0.1555652083333333,17.535895833333335,0.01245145305555706,0.01335109095620661,0.001544712031352638,0.0005098769756946009,-0.00011841177756597198,2.3857938254774437e-06,0.010273989149311546
-0.7187187187187187,0.9812141666666668,1.2998041666666664,0.15619937499999995,17.53375,0.013113294982639134,0.01378648441627606,0.0016147415532694403,0.0007093182109376428,-0.00015016439095034734,-2.3155808099479074e-06,0.00927760416664114
-0.7147147147147148,0.9811143750000002,1.3014854166666667,0.15683333333333332,17.531500000000005,0.013779460203993121,0.014221201388888896,0.0016847605574248287,0.000907453819444376,-0.00018204285781371504,-7.0612944305554935e-06,0.011091083333155893
-0.7107107107107107,0.9810133333333336,1.3031791666666668,0.15746687500000003,17.5293125,0.014413642899305135,0.014655162444401036,0.001754783636431539,0.0011016157265624493,-0.00021401229045928845,-1.1846397973684899e-05,0.011744944010445124
-0.7067067067067068,0.9809129166666666,1.3048604166666669,0.15810020833333333,17.527083333333337,0.015076793016492562,0.015088428291623268,0.0018248045268233236,0.0012956712790798408,-0.00024611912536666995,-1.6676476328318345e-05,0.012599826388736801
-0.7027027027027026,0.9808124999999995,1.306547916666667,0.15873437499999998,17.524937500000004,0.01570129145399246,0.015520564860026054,0.0018948149132037432,0.0014861413736978746,-0.00027831296078329436,-2.1545323444759123e-05,0.011773954426985256
-0.6986986986986987,0.9806570833333331,1.304504166666667,0.15939666666666666,17.522625,0.0170272124826385,0.016026140155555563,0.0020000915300361862,0.0020109675138888505,-0.0003296264688919273,-3.32757979072917e-05,0.013029776041719288
-0.6946946946946948,0.9804050000000002,1.295791666666667,0.1601145833333333,17.520187499999995,0.019457289930555177,0.016661861870659732,0.002168469180578512,0.0031388155381944227,-0.0004128896151381079,-5.7400702622374154e-05,0.011154964844081405
-0.6906906906906907,0.9801522916666666,1.2870666666666664,0.16083145833333337,17.517625,0.02176147888888913,0.017296887843706598,0.002336776409020955,0.004280232694444469,-0.0004930786555666664,-8.177884833588541e-05,0.014897692708473187
-0.6866866866866868,0.9798997916666669,1.2783520833333328,0.16154645833333334,17.515312499999997,0.023886784370660274,0.017931470966623266,0.0025050299013654373,0.005436331767795122,-0.0005701891797039927,-0.00010640788816779513,0.009869694010546937
-0.6826826826826826,0.9796464583333336,1.26963125,0.16226291666666667,17.51275,0.025882322356771015,0.01856457920815972,0.00267322132380276,0.006604263617187439,-0.0006442401294531245,-0.00013128819159895826,0.013379104166688194
-0.6786786786786787,0.9793937499999998,1.2609249999999996,0.16297958333333332,17.510270833333333,0.027678561041667438,0.01919665541649305,0.0028413423275475786,0.007781010552083356,-0.0007152207165281241,-0.0001564224295319617,0.01333200998266193
-0.6746746746746748,0.9791418749999999,1.2521916666666668,0.16369625000000002,17.507729166666667,0.029401446597222325,0.019827516902604165,0.003009409585751917,0.008976336552083325,-0.0007831025168298616,-0.00018181001163177085,0.016711093315905146
-0.6706706706706707,0.978888958333333,1.243485416666667,0.1644125,17.505395833333342,0.03088568520399293,0.020457613177083323,0.003177412650582408,0.010179412265624993,-0.0008479647729852438,-0.00020745019228645835,0.012366718315718117
-0.6666666666666667,0.9786362500000001,1.2347604166666668,0.165129375,17.502791666666667,0.03229588009982609,0.02108653951210937,0.0033453453317312098,0.01139603412109369,-0.0009097031167328551,-0.0002333444401621744,0.017283873263920668
-0.6626626626626626,0.9783841666666665,1.2260604166666664,0.165845625,17.500333333333327,0.033471688016493806,0.0217144370016927,0.0035132347015785193,0.012623868910156238,-0.0009684181482265619,-0.00025948780572109377,0.017083222222595396
-0.6586586586586587,0.9781375000000002,1.2167708333333336,0.16677083333333328,17.498437500000005,0.03478957248263859,0.02228494748263891,0.003677667511333799,0.01390894748263899,-0.0010260045789691852,-0.00028808590292751736,0.013643391926905224
-0.6546546546546548,0.9778666666666668,1.2046249999999996,0.167610625,17.496791666666663,0.03735360937500043,0.022834574220442713,0.003862912124825965,0.01527184252604169,-0.0010849620988802077,-0.00031210011322096347,0.016448039930651248
-0.6506506506506506,0.9774631249999998,1.1839562499999996,0.16720687499999998,17.494437499999993,0.04383509808593855,0.023559173452734377,0.004143651420701222,0.016649791967447952,-0.0011515299783606766,-0.0003074232733290364,0.015281558593983391
-0.6466466466466467,0.9770597916666666,1.1632729166666667,0.1668022916666667,17.4920625,0.04950653801649274,0.024283703828081583,0.004424385229022154,0.018016328332899206,-0.0012170553692753465,-0.0003027311771650347,0.01691616276042396
-0.6426426426426426,0.9766568750000002,1.14261875,0.1663979166666667,17.489708333333336,0.05424322548177063,0.02500798332899304,0.004705118030383596,0.019359578789062526,-0.001281562079339584,-0.00029801386961597235,0.017394081597160493
-0.6386386386386387,0.9762525000000001,1.121939583333333,0.16599437499999994,17.487333333333332,0.05819532134982719,0.025731513301692707,0.004985847355583977,0.02069142341015634,-0.0013450171431534663,-0.0002932762422511704,0.017756222222260476
-0.6346346346346345,0.9758495833333333,1.1012749999999998,0.16558937499999998,17.484979166666673,0.06126004104166727,0.026455242220442703,0.0052665797714680825,0.022003477713541747,-0.0014074561858124994,-0.0002885132131598959,0.017586874565665767
-0.6306306306306306,0.9754466666666667,1.0805979166666664,0.165185625,17.482520833333325,0.06348730916232692,0.027178313460026048,0.00554730850932782,0.023300966095052222,-0.00146888959432348,-0.00028374978860160163,0.021048645399559973
-0.6266266266266267,0.975043125,1.059935208333333,0.16478083333333335,17.48020833333334,0.0648394374687069,0.02790133946597221,0.005828030085688734,0.024579243091493064,-0.0015292725783012143,-0.000278947780204861,0.019816623263636757
-0.6226226226226226,0.9746389583333336,1.039260208333333,0.16437625,17.4778125,0.06535280270829036,0.028623927602604154,0.006108761008742289,0.025843429179947974,-0.0015886167933332894,-0.0002741137479299479,0.0223202148438304
-0.6186186186186187,0.974236666666667,1.0185885416666667,0.1639722916666667,17.47541666666667,0.06501488278537337,0.029345983398914935,0.006389488202451769,0.027089285890841974,-0.0016470042739637576,-0.00026929294538433144,0.02377065972211767
-0.6146146146146145,0.9738329166666664,0.9979220833333332,0.1635683333333333,17.47302083333334,0.06381255726232649,0.030067837830555586,0.006670212068429511,0.028317798032638952,-0.0017043536403219535,-0.00026444012907197924,0.02437629123244278
-0.6106106106106106,0.9734289583333333,0.97725125,0.1631635416666667,17.4706875,0.061763536040104094,0.03078945033745658,0.0069509391192566,0.029531766618489552,-0.001760613185716318,-0.000259557608154171,0.024453277343695845
-0.6066066066066067,0.9730241666666671,0.9556268749999998,0.16247645833333335,17.468291666666666,0.05967810911106797,0.03153373382078993,0.007264404085273881,0.030815629861848992,-0.0018075784991227993,-0.00025094506837629793,0.024411248263845664
-0.6026026026026026,0.9726400000000001,0.9281806249999996,0.1598183333333333,17.46566666666666,0.06385656070794299,0.03249089199722223,0.007816206249599634,0.03270242781354174,-0.001754814211954687,-0.00021276528959305558,0.024029555555728166
-0.5985985985985987,0.9724120833333333,0.9000012499999999,0.15593479166666668,17.46372916666667,0.078027124998438,0.03377652824787325,0.008558477895198415,0.035134742581510336,-0.0014880122884468735,-0.00014283894213246517,0.023788593315771323
-0.5945945945945945,0.9721839583333333,0.8722724999999999,0.15220166666666662,17.46164583333333,0.09030693574375015,0.03503221516388891,0.009352428827839779,0.03719325504583332,-0.0012330849600705202,-7.125028684118044e-05,0.027591457899518446
-0.5905905905905906,0.9719547916666667,0.8448725000000002,0.14857833333333337,17.459625,0.10084858374374983,0.03626106219722222,0.010184117286369984,0.03893983540416662,-0.000991703739397448,9.742993057985374e-07,0.027953192708423558
-0.5865865865865867,0.9717260416666665,0.8174718749999998,0.14495500000000003,17.457604166666666,0.10988931691731785,0.037463797975000004,0.011015501786878401,0.040486906026041644,-0.0007696321219583342,7.06511723666663e-05,0.026848426649280555
-0.5825825825825826,0.9714985416666667,0.7900718750000001,0.14133083333333335,17.455562499999996,0.1174274740006509,0.03864036638263886,0.01184669254767186,0.04183577517968742,-0.0005670091377700511,0.00013775431090673625,0.027296141927195094
-0.5785785785785786,0.9712697916666665,0.7626714583333333,0.13770812499999993,17.453520833333336,0.12346391331037365,0.03979034730898441,0.01267763759905031,0.04298540181523444,-0.0003837200825205283,0.00020229570347877628,0.028568853732508614
-0.5745745745745745,0.9710414583333332,0.7352714583333332,0.13408437500000006,17.45152083333333,0.1280002575603737,0.04091444288085937,0.01350823898470536,0.04393741938736975,-0.00021982893430455748,0.00026427675064257807,0.027128937066095205
-0.5705705705705706,0.9708129166666667,0.7078706250000001,0.13046166666666667,17.449500000000004,0.1310345949287759,0.042011878530555574,0.01433869258463694,0.04468981014479165,-7.52453615221366e-05,0.00032369116576041627,0.026616416666456644
-0.5665665665665667,0.9705847916666666,0.6804697916666668,0.12683785416666665,17.447374999999997,0.1325677376291231,0.04308336708372873,0.015168810878230793,0.045243796799761246,4.9877775227865284e-05,0.00038054579510742205,0.03139727604173004
-0.5625625625625625,0.9703554166666666,0.6530706249999999,0.12321360416666666,17.445333333333334,0.13259709209544263,0.04412867858159332,0.01599877915067581,0.04560068951837244,0.0001557042211179692,0.0004348475618995918,0.031178222222195018
-0.5585585585585586,0.9701275000000001,0.6256712499999999,0.11959010416666667,17.443312499999998,0.1311246535901044,0.04514762365207249,0.01682830615826718,0.045757722538411455,0.00024210832888150904,0.0004865752505257162,0.030849027343833768
-0.5545545545545545,0.9698985416666668,0.5982702083333334,0.11596625,17.44125,0.1281531744874564,0.04614026636093751,0.017657851701903097,0.045717305786197926,0.00030918685487291663,0.0005357474235541668,0.03196510416677256
-0.5505505505505506,0.9696704166666668,0.5708702083333334,0.11234291666666664,17.439270833333335,0.12367949690412333,0.04710663157482639,0.01848700131019069,0.04547665075772568,0.0003569421620951827,0.0005823655959658854,0.030999468315997092
-0.5465465465465467,0.9694687499999999,0.5454791666666668,0.10862254166666667,17.43729166666666,0.11963935373263868,0.04807664344187326,0.01929242742335875,0.04507243732378471,0.00042937451129774367,0.0006348627180198003,0.031067664930731098
-0.5425425425425425,0.9693702083333334,0.5278216666666666,0.10452960416666668,17.435562500000007,0.12207574653055547,0.04913099935275998,0.020007274940022038,0.044636489279409754,0.00065481341728125,0.0007166615088962242,0.03157697526017955
-0.5385385385385386,0.9692722916666665,0.5101631249999999,0.1004363958333333,17.433895833333334,0.12389046089023431,0.05015190539200998,0.02072165623411448,0.044055512771263024,0.0008643656561783849,0.000794780616840929,0.03031773914921132
-0.5345345345345345,0.9691727083333332,0.4925066666666666,0.09634352083333335,17.43204166666666,0.12507884995555565,0.05113923849343706,0.021435571278998363,0.04333004869944446,0.001058081838362777,0.000869225031233851,0.03496499826417221
-0.5305305305305306,0.9690747916666665,0.47484791666666665,0.09225070833333332,17.430354166666667,0.12564653937065978,0.05209305681199826,0.022149186528605657,0.04245998500355902,0.0012359065998715272,0.0009399862490953469,0.03421195789928788
-0.5265265265265264,0.968975,0.45719145833333336,0.08815789583333333,17.428729166666667,0.12558784542703996,0.05301341456890583,0.022862252627859958,0.041445192207026915,0.0013978347240276917,0.001007073693273082,0.03044130164926173
-0.5225225225225225,0.9688768750000004,0.43953291666666666,0.08406474999999998,17.4269375,0.12490873183315981,0.05390022197410418,0.02357506071268042,0.04028623357697917,0.001543900508624393,0.0010704844590110935,0.03393270442711582
-0.5185185185185186,0.9687779166666667,0.4218756249999999,0.07997195833333336,17.425187499999996,0.12360366536419284,0.05475350671366494,0.024287444343302055,0.03898250926231773,0.0016741398646266926,0.001130206328740374,0.03596558984395415
-0.5145145145145145,0.968679166666667,0.4042179166666666,0.07587883333333333,17.4235,0.12167579251232646,0.05557334015197222,0.02499942467296267,0.03753443690423612,0.0017884479287733506,0.0011862648315944097,0.03477274999994506
-0.5105105105105106,0.9685812500000003,0.3865595833333333,0.07178597916666667,17.42172916666667,0.11912377186649312,0.056359689861749614,0.025710979908728733,0.03594158763749133,0.001886970775772569,0.001238634230746962,0.036477843315879
-0.5065065065065064,0.9684908333333335,0.3688575,0.06766125,17.420145833333336,0.11620581136041672,0.05708005941510417,0.02642417646631998,0.03428553631145834,0.0019821875837604183,0.0012888841907447918,0.0349774787325714
-0.5025025025025025,0.9684154166666669,0.35225187500000005,0.06348481250000002,17.418583333333334,0.11397257489231769,0.05774376191517318,0.027122696715247547,0.03276689742951823,0.002092333897754298,0.0013521275277683206,0.035662993055609604
-0.4984984984984986,0.9683245833333335,0.34094,0.05934583333333334,17.416291666666663,0.11504262473333332,0.058546051232638896,0.0277386017507829,0.03172219408333332,0.0022182445069249997,0.001472287354755209,0.036534581597379656
-0.49449449449449445,0.9682416666666667,0.32946250000000005,0.05512125000000002,17.414125000000002,0.11562050276041662,0.05932258529843748,0.028354218368681617,0.030544344338541654,0.002318552869335937,0.0015811703185742185,0.03970881770823098
-0.49049049049049054,0.9681616666666666,0.317868125,0.05083731249999998,17.41220833333333,0.11577027177565105,0.06006877599111068,0.028969734543409658,0.029240813795585942,0.002396108026227631,0.0016804004536533665,0.038125956597241384
-0.4864864864864864,0.968082083333333,0.30627291666666673,0.04655319791666665,17.410249999999998,0.11565231718315969,0.060778278930398326,0.029584278169441067,0.02783816212723526,0.0024582216196618934,0.0017739125494045933,0.03777827083331431
-0.4824824824824825,0.9680016666666665,0.29467875000000004,0.04226910208333332,17.40827083333333,0.11526485096510415,0.06145109384240209,0.030198039233070698,0.02633608966779427,0.002504918276623228,0.001861710711169425,0.038148259982733634
-0.4784784784784786,0.9679220833333333,0.2830835416666667,0.03798505958333332,17.40635416666667,0.11460808343745663,0.06208711441511727,0.03081089034833202,0.02473465896939732,0.0025361676407357208,0.0019438077645347568,0.03570962456581128
-0.47447447447447444,0.9678414583333339,0.2714891666666667,0.03370104583333334,17.404395833333332,0.11368175738263887,0.06268642700973957,0.03142270873402552,0.02303377490091319,0.0025519395816961804,0.0020201849926993146,0.03575567664944401
-0.4704704704704705,0.9677618750000002,0.2598939583333334,0.029416997708333337,17.402291666666674,0.11248721375516496,0.06324916107916126,0.03203376424382801,0.02123373752329866,0.002552171480509985,0.002090870865943362,0.04107808159699289
-0.4664664664664664,0.9676814583333336,0.24829916666666663,0.025133014583333346,17.400354166666663,0.11102460716597232,0.06377497741128729,0.032643911183940756,0.019334147589803823,0.0025371025821685753,0.002155834217355644,0.04079987456594836
-0.4624624624624625,0.9676016666666665,0.23673854166666666,0.020858966458333333,17.398354166666667,0.10931757122287329,0.06426809101829012,0.033254868322146615,0.01734076619998025,0.0025067287569698333,0.0022147573016524187,0.041855624565926064
-0.45845845845845856,0.9675431250000001,0.22816958333333337,0.017468289583333328,17.396833333333337,0.10968009957482641,0.06506433802569948,0.03401532234877501,0.01575413431089149,0.0024880882666032124,0.0022397803955882785,0.03977330555557046
-0.4544544544544544,0.967485,0.21960083333333327,0.014077658091666667,17.395249999999994,0.1098956823326389,0.06583756954265413,0.03477575739704909,0.014109408718354923,0.0024677481302392357,0.002264161630895292,0.040277437500151336
-0.4504504504504505,0.9674258333333331,0.21103124999999998,0.010687008333333331,17.39360416666667,0.10996414485677083,0.0665878711862166,0.035536382753994164,0.012406632293489577,0.0024457432067578116,0.0022878912485529966,0.04253409331590774
-0.4464464464464464,0.9673672916666666,0.20246270833333344,0.007296390833333333,17.392020833333326,0.10988510173433158,0.06731515851414059,0.03629678067844521,0.010645681909158163,0.0024221572637868945,0.002310975009265772,0.042194666232944655
-0.44244244244244246,0.9673143750000001,0.19462458333333332,0.003907484375,17.390625,0.11006293822899309,0.06809581489919246,0.03686496733887388,0.00938508227330078,0.0023538836268078987,0.0023441352037446845,0.04157877604160376
-0.43843843843843855,0.9672645833333333,0.18723624999999997,0.0005196070833333336,17.38929166666667,0.11037237835260424,0.0689005841751456,0.03731444581173239,0.008417465301576563,0.0022575918478106773,0.002383274988317301,0.042743664930412706
-0.4344344344344344,0.9672164583333331,0.17984875000000008,-0.0028683552083333314,17.387958333333334,0.11057109379010416,0.06968239753839883,0.037763783103743016,0.007399832807108073,0.0021599509562171895,0.0024217578763860393,0.04286333159723199
-0.4304304304304305,0.9671666666666665,0.1724602083333333,-0.006256234583333332,17.38666666666666,0.11066289320828991,0.07044127619550496,0.03821328574845131,0.00633210089462387,0.0020608864404220045,0.0024595909257573473,0.042988888889112786
-0.42642642642642636,0.9671185416666667,0.16507229166666665,-0.009644072708333331,17.385291666666664,0.11064363852391494,0.07117715852826309,0.038662710681283394,0.005214327724631206,0.001960283996646137,0.002496759238256553,0.04475866493061176
-0.42242242242242245,0.9670697916666668,0.15777500000000003,-0.012993723270833335,17.384041666666672,0.11059642437500004,0.07189841315556103,0.039114396016321565,0.004073234897389063,0.0018499106451406251,0.0025261941239044456,0.042386998263623354
-0.41841841841841854,0.9670197916666665,0.15145125,-0.015934063125,17.382604166666663,0.11131168554010416,0.0726893556323285,0.039589633074555375,0.003175457027860157,0.0016487625530341148,0.002479450969622709,0.042572384982747735
-0.4144144144144144,0.9669704166666667,0.14512729166666663,-0.018874316041666662,17.381166666666665,0.11194536088016496,0.07346280186062597,0.04006504973944531,0.002240506765021135,0.0014482274400583763,0.0024329824678033687,0.0431703055556909
-0.4104104104104105,0.9669206250000001,0.138803125,-0.02181471208333333,17.37964583333334,0.11250140082356777,0.07421916000338794,0.04054035905119889,0.0012684247914752599,0.0012482120976041672,0.0023867757576979303,0.0468690412324122
-0.40640640640640635,0.9668708333333335,0.1324795833333333,-0.024754952083333337,17.378312500000003,0.112975826666493,0.07495808818068518,0.041015687930049755,0.00025906469576996403,0.0010488345280621515,0.0023408401576676847,0.04279631901033554
-0.40240240240240244,0.9668214583333333,0.126155125,-0.02769530416666667,17.376812500000003,0.11337009276956772,0.0756797617937825,0.041491032872061205,-0.0007875056701078138,0.0008499339314964585,0.0022951712238194508,0.04597067317700976
-0.3983983983983985,0.9667724999999998,0.1198313333333333,-0.03063560000000001,17.375458333333338,0.11368482655155553,0.07638421001263998,0.0419664336956282,-0.001871242912866668,0.0006516636368011106,0.0022497489711986655,0.04323937326375926
-0.3943943943943944,0.9667225,0.11350672916666667,-0.03357587708333332,17.374020833333336,0.11391955576721834,0.0770712854780849,0.042441705599399894,-0.0029921678467021286,0.00045397128074432976,0.0022046065523226737,0.04381674956584902
-0.3903903903903905,0.9666727083333332,0.10718320833333334,-0.03651610416666667,17.37260416666666,0.1140750931847066,0.07774109496982251,0.04291697725096226,-0.004150204924582464,0.00025681951785901233,0.002159736381471598,0.042832801649467456
-0.38638638638638634,0.9666402083333333,0.10154370833333336,-0.03894325,17.371541666666673,0.11475179196458161,0.07841658994610418,0.04341513606313165,-0.005005181938781247,1.9629707965677793e-05,0.002115878390586355,0.04537345659701941
-0.3823823823823824,0.9666116666666666,0.09600027083333336,-0.041297541666666666,17.370604166666663,0.11545228133326,0.07908384638562327,0.04391655300031451,-0.005838752731915798,-0.00022361069284995163,0.0020720212383251134,0.043777551649327506
-0.3783783783783783,0.9665756250000003,0.09060527083333335,-0.0434765625,17.369541666666667,0.11592526823055169,0.0796659760131836,0.04412591130628907,-0.006573041363118486,-0.00040491264803224256,0.0019820555401123038,0.045272289930551324
-0.3743743743743744,0.9665387499999999,0.08522291666666666,-0.045641125,17.368541666666662,0.11632601280815974,0.08023226270873436,0.04431104833276116,-0.007320244999218748,-0.0005823503043003472,0.0018876966891165632,0.04542703993081432
-0.37037037037037046,0.9665018749999997,0.07983997916666664,-0.04780570833333334,17.36764583333333,0.11666953605999957,0.08078930175074828,0.04449606397576699,-0.008090830950952258,-0.0007612182124573266,0.0017927897894259041,0.04071154123272436
-0.3663663663663663,0.9664660416666666,0.07445735416666666,-0.049970104166666696,17.36652083333333,0.11695568574383292,0.0813368220229058,0.04468117350107277,-0.008884666381317274,-0.000941547059080038,0.0016972538070307466,0.04416247873274415
-0.3623623623623624,0.9664266666666665,0.06900456250000002,-0.05211920833333331,17.3654375,0.11723232868751696,0.08185317145603992,0.04490063450089064,-0.009673043914445312,-0.0011243353116116793,0.001601124844683933,0.04553876692716585
-0.3583583583583583,0.9663864583333335,0.06353304166666666,-0.05426395833333333,17.36429166666667,0.11746084428324825,0.0823546311593316,0.04512943911085171,-0.01047709942421007,-0.0013087831200492477,0.0015043543569596702,0.046583248263743826
-0.35435435435435436,0.9663475,0.05806143750000001,-0.05640889583333333,17.36320833333333,0.11763053614210026,0.08284678647086414,0.045358196559330634,-0.011304680920128906,-0.0014946994500244916,0.001406994168508632,0.045871373264049
-0.35035035035035045,0.9663079166666663,0.05258988125000002,-0.05855364583333333,17.362062499999997,0.1177399293901109,0.08332957472629124,0.04558693665956372,-0.012155731135537109,-0.0016819769436257162,0.0013091596311342229,0.04711907942726157
-0.3463463463463463,0.9662718750000002,0.047113141666666664,-0.06043422916666668,17.361083333333337,0.11782264354896328,0.08392462061169749,0.045618266045889456,-0.012774472349755036,-0.0018031004166565723,0.0012074879682872131,0.045910493055373536
-0.3423423423423424,0.9662358333333332,0.04163552604166667,-0.06227968750000001,17.360124999999993,0.11784919130456699,0.08452880302490234,0.04562341019677408,-0.013379687865893553,-0.001917779129898159,0.0011045247688466803,0.04480998437526296
-0.33833833833833826,0.9662002083333329,0.036157984374999994,-0.06412510416666667,17.359145833333333,0.11781489183260398,0.08512609601561415,0.04562839726398316,-0.01400509048549642,-0.002035099267702278,0.0010006934969778638,0.044014270399145516
-0.33433433433433435,0.9661668749999998,0.030782512083333335,-0.065928875,17.358125000000005,0.11777285361650609,0.08574321677456768,0.04564540894324827,-0.014586320692005258,-0.0021485911388560252,0.0009053107972552075,0.046954817708297014
-0.33033033033033044,0.9661347916666666,0.025501977083333332,-0.06769358333333335,17.35727083333333,0.11772091999817451,0.08637897460882635,0.04567365371683873,-0.015126652705811285,-0.00225888409151389,0.0008176813155265101,0.04514921831605534
-0.3263263263263263,0.9661052083333331,0.020221317585416666,-0.06945837499999997,17.356395833333337,0.11761188998177641,0.08700792997569273,0.045701834260058034,-0.01568553514015803,-0.002371787294085043,0.0007291469974744541,0.043857009982446016
-0.3223223223223224,0.9660735416666669,0.014940700000000003,-0.07122308333333333,17.355437499999997,0.11744810881684335,0.08763150156715976,0.04572983354684699,-0.016263037695508333,-0.0024873345456176044,0.0006397153458002603,0.04587251692720429
-0.31831831831831825,0.9660500000000004,0.009848125499999997,-0.07281908333333335,17.354750000000006,0.11738316025746957,0.08811829776915973,0.0457452518636058,-0.016669489361871712,-0.002517233431354183,0.0005775673554140627,0.04536077083304235
-0.31431431431431434,0.9660402083333328,0.005038555625,-0.07416122916666666,17.354374999999994,0.11750242545721377,0.0884058829218225,0.045741709841182164,-0.01680476785495871,-0.0024166849268377794,0.0005569325812149928,0.044418359375242744
-0.3103103103103104,0.9660300000000003,0.00022891645833333267,-0.07550304166666665,17.354020833333333,0.11757505176392177,0.08868949903241494,0.045738116702528225,-0.016952980694441608,-0.002318650066353787,0.0005356200395738209,0.042127582899354366
-0.3063063063063063,0.9660204166666664,-0.004613637499999999,-0.07683675,17.353500000000004,0.11759173518235194,0.08896471801610419,0.045737471210303506,-0.017126084411178126,-0.0022267020878489197,0.0005129809757424488,0.047079416666520046
-0.3023023023023024,0.9660085416666665,-0.009677165625000001,-0.07811412499999999,17.353125000000002,0.1174964774654663,0.08919832930881773,0.04575881187646144,-0.017392817075276953,-0.002161138830084837,0.0004851543292263025,0.04467773437494316
-0.29829829829829824,0.9659964583333335,-0.014740790624999998,-0.07939168749999999,17.352812500000002,0.11735060492508329,0.08943006412256903,0.04578004022440789,-0.017672539992802928,-0.002097472209418435,0.00045682474301661437,0.040731673176992444
-0.2942942942942943,0.9659845833333329,-0.01980435125,-0.08066866666666668,17.35229166666667,0.11715391267156666,0.08965756621822224,0.04580117786719515,-0.017965205192869163,-0.002035723329074845,0.0004280691893693053,0.04422391493045552
-0.2902902902902904,0.965972291666667,-0.024867969291666663,-0.081946375,17.35191666666667,0.11690568826997542,0.08988218745769269,0.04582215870082021,-0.018270773270396733,-0.0019759080578220373,0.00039878984031119745,0.04327965972208858
-0.2862862862862863,0.9659608333333333,-0.029931498749999997,-0.08322372916666669,17.351458333333333,0.11660558454924545,0.09010283173692668,0.04584327394022131,-0.01858927344552242,-0.0019180082567287681,0.0003690161897800773,0.04418537326398564
-0.28228228228228236,0.9659570833333336,-0.034791569375000005,-0.08422791666666667,17.351333333333336,0.11631956753375787,0.09028767888732642,0.045825661176120094,-0.018720673489353388,-0.0018293866249448286,0.00035781311541345485,0.04018988888884678
-0.2782782782782782,0.9659558333333335,-0.03956987624999999,-0.08512214583333333,17.351208333333336,0.11601487072689307,0.09045632445539536,0.045792076988755884,-0.01878081652675945,-0.0017311452588817727,0.00035361238005044825,0.039527706597198176
-0.2742742742742743,0.9659541666666668,-0.04434816875,-0.08601681249999998,17.351041666666667,0.11566294826185484,0.0906242746340065,0.045758263067683914,-0.018849573532753773,-0.0016366441738187721,0.00034866196394129105,0.04072808159713759
-0.2702702702702702,0.9659531250000003,-0.04912678541666668,-0.08691127083333335,17.350916666666667,0.11526605895462477,0.09078995183546834,0.04572421315752769,-0.0189269859358523,-0.0015458765866289454,0.00034301790071025436,0.040065826388854475
-0.26626626626626626,0.9659512500000003,-0.05390535416666667,-0.08780575,17.35077083333333,0.11482421279216623,0.09095415026693748,0.04568979390161698,-0.019012827134953128,-0.0014588236305232692,0.00033671573858963543,0.04054315581618084
-0.26226226226226235,0.9659552083333334,-0.058289375,-0.08843977083333333,17.350770833333332,0.11434391126210938,0.0911585944349475,0.04565066721834724,-0.019038744800351563,-0.001374479441602994,0.0003407729768638329,0.03908482248272094
-0.2582582582582582,0.9659587500000001,-0.0626574375,-0.08906379166666666,17.350812499999996,0.11382571219260029,0.0913645785139566,0.04561118478727081,-0.01906740270986719,-0.0012934539923877605,0.0003447986287532993,0.038888923177239576
-0.2542542542542543,0.9659631250000004,-0.06702614583333334,-0.08968766666666667,17.350791666666662,0.11326957910806205,0.09156910161455557,0.0455712366932966,-0.019101606125451392,-0.0012158415144331595,0.00034832385124722266,0.039195206597355536
-0.25025025025025016,0.9659679166666665,-0.07107510416666667,-0.09004783333333331,17.350916666666667,0.11259960040103084,0.09173005437863888,0.04545486508675491,-0.01910629455081597,-0.0011471024294885859,0.0003661964814584027,0.035274159722177956
-0.24624624624624625,0.9659735416666669,-0.07500920833333333,-0.09031308333333334,17.350854166666668,0.11187136866520665,0.09187685947882636,0.0453106654675665,-0.019100862882975696,-0.0010825438247182304,0.00038919739708020767,0.03848468706598851
-0.24224224224224233,0.9659791666666665,-0.0789435625,-0.0905779375,17.350958333333338,0.11111089310647523,0.09202238723824613,0.04516640200228636,-0.01909754715348568,-0.0010199528484902344,0.0004120706144329434,0.03653658159709039
-0.2382382382382382,0.9659860416666671,-0.08295964583333336,-0.09080529166666672,17.351020833333337,0.11030278049654123,0.09218775317199829,0.04501287605773329,-0.019090410669792543,-0.0009594429805261848,0.00043202657319221273,0.0354093745658588
-0.23423423423423428,0.9659935416666667,-0.08713750000000002,-0.09095756249999999,17.351125000000003,0.10942659776041669,0.0923923051573919,0.044841340976719254,-0.019073450644010424,-0.000900831319179688,0.0004465063954503263,0.03512790104150554
-0.23023023023023015,0.9660020833333335,-0.0913146875,-0.09111081249999999,17.351229166666666,0.10851429451344402,0.09259665317892316,0.0446696377454175,-0.01905774347547526,-0.0008438898667180994,0.000460886016564974,0.03505473914918866
-0.22622622622622623,0.9660097916666666,-0.09549272916666669,-0.09126327083333335,17.351333333333336,0.10756740950963499,0.09280097373013502,0.04449783448087291,-0.01904338151288499,-0.0007886344976327699,0.00047522615095776845,0.034356555555405066
-0.22222222222222232,0.9660185416666666,-0.09966168750000004,-0.09140935416666669,17.351395833333335,0.10659179804465238,0.09299945497083287,0.04432705879324707,-0.01902716215620183,-0.0007364727372997394,0.0004906408792849822,0.03635430164922582
-0.21821821821821819,0.9660391666666671,-0.1034035,-0.09121510416666667,17.351895833333334,0.1058780078544167,0.09288911727186415,0.044211936672985425,-0.018856028732031252,-0.0007573271593545718,0.0005665896587528103,0.031710989149246416
-0.21421421421421427,0.9660600000000005,-0.10714524999999998,-0.09102125,17.352208333333326,0.10513662456910418,0.09277961121510418,0.04409664612178375,-0.018683522065729166,-0.0007780296626276036,0.0006424900664973965,0.03440762326414415
-0.21021021021021014,0.9660804166666667,-0.11088625000000002,-0.090827125,17.352645833333327,0.10436742706093749,0.09267049586423438,0.043981372581733055,-0.01850949072703125,-0.0007987227412291657,0.0007184181001520834,0.03234924956626628
-0.20620620620620622,0.9660999999999998,-0.11462697916666668,-0.09063272916666666,17.352979166666664,0.10356986398045788,0.09256085423713496,0.04386616813234551,-0.01833397960383898,-0.0008192816646349606,0.000794338681128424,0.034322374566045255
-0.2022022022022023,0.9661200000000001,-0.11833210416666669,-0.0904119375,17.353458333333332,0.10274720062348913,0.09246303572416277,0.04375790478456514,-0.018151197722826824,-0.000838531734930135,0.0008655799338560806,0.03081720659719167
-0.19819819819819817,0.9661412500000002,-0.12184993749999995,-0.09005254166666664,17.353791666666666,0.10191382189791276,0.09242543557270662,0.04368464693862328,-0.017935938657132805,-0.0008512419434989968,0.0009133175911502011,0.03258145659731326
-0.19419419419419426,0.9661627083333332,-0.12536697916666667,-0.089694375,17.354208333333336,0.10105572470129123,0.0923881274266927,0.04361136511798336,-0.017718348300325523,-0.0008639245168557586,0.000961057433291172,0.030828123263859197
-0.19019019019019012,0.9661824999999999,-0.12861541666666668,-0.08914097916666668,17.35464583333334,0.10010144959565971,0.09243261499987458,0.043568428603415296,-0.017512578135928825,-0.0008850382902277783,0.0010305662616080552,0.02980966623238146
-0.1861861861861862,0.9662027083333332,-0.13181366666666663,-0.0885105,17.355083333333337,0.0990967197798889,0.0924955580564167,0.04353524677296625,-0.0173166379185,-0.0009061618122209007,0.00110413549554573,0.02774915972213421
-0.1821821821821823,0.9662181249999998,-0.13527020833333334,-0.08777745833333334,17.355354166666668,0.09802007490412326,0.09250313864187325,0.043501714239945546,-0.017177034492387153,-0.0009122827633402772,0.0011587896883513893,0.028348416232461204
-0.17817817817817816,0.9662343749999996,-0.13872593749999998,-0.08704406250000002,17.3556875,0.09691996843141275,0.09251158118349612,0.04346795286040104,-0.017032271257454427,-0.0009173851187369796,0.0012132071058203117,0.026569735677185236
-0.17417417417417425,0.966248958333333,-0.14218250000000002,-0.08631102083333331,17.355979166666668,0.09579597002708334,0.09251744934937459,0.04343435626726638,-0.016882564219635417,-0.0009215062319583326,0.0012674165773642367,0.02727883289935562
-0.1701701701701701,0.9662649999999998,-0.14563775,-0.08557797916666667,17.35622916666667,0.0946475832749375,0.09252268031508291,0.04340054730419499,-0.01672763933538021,-0.0009245567436072907,0.0013214095437709197,0.027975780816007045
-0.1661661661661662,0.9662814583333333,-0.14909454166666666,-0.0848446875,17.356583333333333,0.09347529681187323,0.09252764983636069,0.04336669869780976,-0.01656770917066406,-0.0009266449211522412,0.001375197040338151,0.026514993055627656
-0.16216216216216228,0.9663002083333332,-0.1521624166666667,-0.08390514583333335,17.356937500000004,0.09257918228749307,0.09249648900268709,0.0433607713121248,-0.016302291844102434,-0.000895675681257467,0.0014425095008971788,0.026928954426864493
-0.15815815815815815,0.9663220833333334,-0.1551107083333333,-0.08290229166666667,17.357375,0.09175620982699825,0.09245416836974826,0.04336320710733885,-0.016000216516206596,-0.0008538645107802932,0.001513716816194878,0.026533109374952346
-0.15415415415415423,0.9663433333333336,-0.15806027083333338,-0.08189970833333332,17.357791666666675,0.09091538828409326,0.09240900027491493,0.0433655953943401,-0.01569246528867101,-0.0008110859629273889,0.00158453295371988,0.026026789930369887
-0.1501501501501501,0.9663637500000001,-0.16100827083333336,-0.0808969375,17.35829166666667,0.09005719088992664,0.09236289383645438,0.04336787629479083,-0.015378523522587242,-0.0007671283164037306,0.0016549979060434896,0.0228354149303982
-0.14614614614614618,0.966385625,-0.16396168749999993,-0.07989320833333333,17.35864583333333,0.08918214836548566,0.09231215859553996,0.04336965848280165,-0.015058567341455723,-0.0007221248945637991,0.0017250064837022571,0.024706499565922968
-0.14214214214214227,0.9664110416666666,-0.16710822916666668,-0.07882937500000001,17.359125,0.08829563141144749,0.09215955463710938,0.04334019930170204,-0.01470497267923177,-0.0006692276212506509,0.0017880036740377594,0.024945901041746765
-0.13813813813813813,0.9664314583333331,-0.16993604166666668,-0.07761225000000001,17.35954166666666,0.08743751257599824,0.09203110948327084,0.04329945470303874,-0.014364714383177084,-0.0006070246211727429,0.0018528225010802089,0.024646456597395172
-0.13413413413413422,0.9664483333333337,-0.17250458333333338,-0.07626954166666665,17.359958333333328,0.08660310622899306,0.09191947784728989,0.0432497200029854,-0.014034328839565973,-0.0005371945867517353,0.0019190053104251746,0.02267999826403866
-0.13013013013013008,0.9664652083333337,-0.17507145833333337,-0.07492652083333333,17.360333333333333,0.08575588031037325,0.09180562064247874,0.04319977143866556,-0.013696818186801218,-0.00046642579067361113,0.001984706716161806,0.02132655555567453
-0.12612612612612617,0.9664812500000002,-0.17760520833333335,-0.07353800000000003,17.36064583333334,0.08490818163953989,0.09167426672266667,0.0431455652323716,-0.013343701810416674,-0.00039460660410590076,0.0020452175780500004,0.024017916232423886
-0.12212212212212203,0.9664972916666668,-0.18009916666666667,-0.07209760416666666,17.36104166666667,0.08406168599930555,0.09152531047342663,0.043086700591961055,-0.012973229262413195,-0.0003216373131864577,0.0020999611822191413,0.021732248263731435
-0.11811811811811812,0.9665127083333332,-0.18242416666666664,-0.07058314583333333,17.36139583333333,0.0833115275826389,0.09146854035760371,0.04306854273144226,-0.012582713830190969,-0.00025894765471058895,0.002161529009921151,0.020893051649466088
-0.1141141141141142,0.9665302083333334,-0.1846827083333333,-0.06902375000000004,17.361833333333333,0.08260017224266494,0.09144259693593747,0.0430633527460852,-0.01217066683932292,-0.00020144306236245628,0.0022274581918080728,0.018826638888981506
-0.11011011011011007,0.9665472916666668,-0.186983125,-0.06742908333333332,17.362104166666665,0.08188216513190104,0.09137938122082637,0.043037984579391654,-0.011721700300885415,-0.00014586906111197818,0.002298282220426736,0.02275557248270843
-0.10610610610610616,0.966562291666667,-0.18928375,-0.06583429166666664,17.3625,0.08115203698593748,0.09131211687408158,0.043012518584297076,-0.011265427230260411,-8.932775119427057e-05,0.002368405914092761,0.020677083333282553
-0.10210210210210202,0.9665791666666667,-0.19158458333333328,-0.06423954166666669,17.362958333333335,0.08041270159565975,0.09123959378645659,0.04298697503693986,-0.01080176707373264,-3.169663090494754e-05,0.0024378285214967446,0.01642791493054574
-0.09809809809809811,0.9665985416666664,-0.19382166666666664,-0.06260604166666665,17.363270833333335,0.07977626569722224,0.09118408771349827,0.0429953127599032,-0.010325566922569442,2.3460701146876123e-05,0.0025173607117464844,0.021200968315952196
-0.0940940940940942,0.9666168750000003,-0.19604479166666666,-0.0609636875,17.363770833333334,0.07915585632703989,0.09112888713973569,0.04301120114716512,-0.009840883956835937,7.910007481054656e-05,0.0025984243113863414,0.01842078081602949
-0.09009009009009006,0.966635,-0.19818479166666672,-0.05924152083333334,17.364166666666666,0.07858078835203991,0.09101821304268708,0.04302062754429929,-0.00936404075603733,0.00012390385282634586,0.0026626696970548647,0.01925763888897336
-0.08608608608608614,0.9666514583333333,-0.20021333333333344,-0.05740983333333333,17.364562499999998,0.07807047532222214,0.09083436103663887,0.043021449433829226,-0.008900592639444451,0.000153384489913718,0.0027040025363852874,0.018010850260509415
-0.08208208208208201,0.966666875,-0.2022404166666666,-0.055578229166666666,17.364895833333332,0.07755375136649309,0.09064339377603084,0.04302210077268803,-0.00842953984926215,0.0001842531930968329,0.002744242982598882,0.020601030815953436
-0.0780780780780781,0.9666835416666667,-0.2042683333333333,-0.05374666666666667,17.36535416666667,0.07702757299722227,0.09044573332222221,0.0430224334021078,-0.007951202751388888,0.00021640595707812706,0.002783259362041667,0.017807999565832233
-0.07407407407407418,0.9666970833333335,-0.20608854166666676,-0.051875041666666656,17.3656875,0.07668484632703994,0.09028052171874827,0.043064339250159754,-0.0074786048109809055,0.00025768494379231665,0.0028053204818426305,0.016855985677068475
-0.07007007007007005,0.96671,-0.20784791666666666,-0.049991500000000015,17.36591666666667,0.07639341020399307,0.09012032909441667,0.04311860732634231,-0.0070032778760416685,0.0003025936051150183,0.002821362007298436,0.01972999305542089
-0.06606606606606613,0.9667227083333335,-0.20960708333333333,-0.048107145833333344,17.36629166666667,0.0760955581164931,0.08995280668643707,0.04317204233750964,-0.006523946858949655,0.0003494254952207884,0.002837161883073596,0.015455414930499956
-0.062062062062061996,0.9667385416666665,-0.21138500000000005,-0.04621008333333334,17.366625000000003,0.07579604844166668,0.08977816986499304,0.043217105295856574,-0.00607940770916667,0.00040719616770520765,0.0028708226539770998,0.017002776041579182
-0.05805805805805808,0.9667535416666665,-0.21316374999999999,-0.04431310416666667,17.366937500000002,0.07549019485260418,0.08959564046578085,0.043262188129782816,-0.005628207666640626,0.00046622235341849116,0.002903143145735213,0.01823187109363289
-0.05405405405405417,0.96676875,-0.21478000000000005,-0.04234181250000001,17.367312499999997,0.07533380159999996,0.08944819174754819,0.04335022766174404,-0.005167235842916672,0.0005202920362874985,0.0029096140001736845,0.01624819401052946
-0.05005005005005003,0.9667816666666668,-0.2162972916666667,-0.04032410416666667,17.367479166666666,0.07526798161766488,0.08931946662315583,0.04346519928686743,-0.004698219728467886,0.0005713853043906557,0.0028993947078642082,0.01962572873270574
-0.04604604604604612,0.9667962500000001,-0.21781291666666672,-0.03830658333333333,17.367937499999993,0.07519863749982639,0.08918214733999306,0.043579987407325854,-0.004223170518368057,0.000623651197531769,0.002887824570569688,0.01287199609396339
-0.04204204204204198,0.9668102083333338,-0.21930437500000002,-0.03629475625,17.368166666666664,0.07517115360585935,0.08904473233541976,0.043698746786145305,-0.0037435357101835943,0.0006807488704783848,0.002879916120227633,0.014703305555713087
-0.03803803803803807,0.9668252083333336,-0.22075583333333335,-0.034291883333333335,17.368354166666666,0.07521007038263888,0.08891194173745304,0.04382399658587408,-0.0032604895318194445,0.0007447718515118033,0.002878376527950597,0.01756520789933802
-0.034034034034034155,0.96684125,-0.22220729166666667,-0.03228890833333334,17.368770833333333,0.07524416953016486,0.08877071806530823,0.04394893618616822,-0.002771611288289932,0.0008099126669474828,0.002875359110615268,0.013924739149331344
-0.03003003003003002,0.9668527083333335,-0.22340562500000002,-0.030194191666666672,17.36895833333333,0.07526409338502607,0.08864426912292994,0.04403497380000418,-0.0022720803856614603,0.0008725694181367198,0.0028617130966017883,0.015328081597260734
-0.026026026026026106,0.9668635416666663,-0.22449083333333328,-0.02805802354166666,17.369208333333336,0.07527671991597218,0.08851812231493529,0.044103241829122904,-0.0017654656282216985,0.0009345657408836817,0.002842389447886126,0.013726873263692596
-0.02202202202202197,0.9668741666666666,-0.22557604166666664,-0.02592196291666667,17.36941666666667,0.0752858452593316,0.08838298933854696,0.04417116170259442,-0.001254259411971789,0.0009973703558723945,0.0028213885927979004,0.013364659722014949
-0.018018018018018056,0.9668843750000001,-0.2265727083333334,-0.02380803229166668,17.369562499999997,0.07537739117183159,0.08825842759839897,0.0442452429918527,-0.0007338574397437111,0.0010643743395156247,0.0028022601014633594,0.015590225260496027
-0.01401401401401392,0.9668954166666667,-0.22743979166666672,-0.021726806250000005,17.369833333333336,0.07558714116662325,0.08815407089017498,0.04432858046599915,-0.00020274257874869882,0.0011369980586605904,0.0027867556971985148,0.0126399722221322
-0.010010010010010006,0.9669039583333331,-0.22820229166666672,-0.019592513749999995,17.369916666666672,0.07583358907808158,0.08805805007162272,0.044429415087286345,0.00029830742107265617,0.0012042744770551206,0.0027607180326133718,0.014536659721954948
-0.006006006006006093,0.9669129166666665,-0.22893062499999994,-0.017440829312499996,17.370104166666675,0.07608931060377606,0.08795887997289224,0.04453576966829947,0.0007913906699710573,0.0012702617483895868,0.0027299813020407017,0.01114790581567604
-0.002002002002001957,0.9669208333333335,-0.229659375,-0.015288993541666669,17.370208333333338,0.07634611314127604,0.08784997584314957,0.04464182019143826,0.0012875909655084626,0.0013368099558072914,0.002697454746742842,0.012112456597037635
0.002002002002002179,0.9669250000000001,-0.23009104166666672,-0.013140095833333336,17.37020833333334,0.07644240421141495,0.08778431704815749,0.04473300580562875,0.0017399189141918394,0.0013916050319885405,0.0026628306133898126,0.015237456596935317
0.006006006006006093,0.966925625,-0.23022562500000002,-0.01099386666666667,17.37016666666667,0.07638239076002598,0.08776178072904889,0.04480919247770233,0.002146583262999999,0.0014342869985158849,0.002626244090645222,0.016893305555470306
0.010010010010010006,0.9669260416666666,-0.23036020833333334,-0.008847767312500003,17.370250000000006,0.07632171608328991,0.08773025868025054,0.04488511401558236,0.002553764499440976,0.0014769572826980036,0.0025878375722059653,0.014623270833226343
0.01401401401401392,0.9669256249999996,-0.23049604166666662,-0.006701574999999999,17.370312500000004,0.0762607831093316,0.08768931805918603,0.044960647563696096,0.002961540364567708,0.0015198507341408515,0.002547671915947289,0.012868652343627218
0.018018018018017834,0.9669256249999997,-0.23063062499999998,-0.00455546666666667,17.37035416666667,0.07619959814544268,0.08763920605678224,0.045035836423538526,0.003369917167166666,0.0015628042900132817,0.0025056958282041117,0.012879457899146018
0.022022022022022192,0.9669243750000001,-0.2306552083333333,-0.002370483333333335,17.37029166666667,0.07615892486870661,0.08756871414209971,0.04511044306637339,0.0037727804020659715,0.001599357930930989,0.0024415017805615624,0.012967414930415089
0.026026026026026106,0.9669177083333332,-0.23023583333333333,-0.00020832062499999857,17.370250000000002,0.07614375271597217,0.08753566493585054,0.045209088533979064,0.004187795877302605,0.0016341916963454857,0.002373803559753965,0.012331604166661236
0.03003003003003002,0.966912083333333,-0.2297816666666667,0.0019441370833333334,17.370145833333332,0.07612055233055552,0.0874993036643345,0.04530927830643284,0.004608731225903472,0.0016685062835287163,0.002307719043975828,0.01324206206601275
0.03403403403403393,0.9669054166666665,-0.22932875,0.004096539166666667,17.370125,0.0760957410901042,0.08745357253352264,0.04540901963325944,0.005027763998084376,0.001702433798398438,0.0022397931855419003,0.010424151041547702
0.03803803803803785,0.9668989583333335,-0.22887479166666672,0.006249016041666666,17.369937500000002,0.0760713505728732,0.08739869979851098,0.045508394756566976,0.005444780786324783,0.0017359364078832454,0.0021700075367864368,0.014021246093591344
0.042042042042042205,0.9668927083333331,-0.22842229166666672,0.008401468541666667,17.369812500000002,0.07604644416974823,0.08733441532634338,0.04560753023863884,0.005859881655986242,0.0017691392415282114,0.002098389625064433,0.014613714843676462
0.04604604604604612,0.9668831249999998,-0.2278483333333333,0.010555143125,17.36966666666667,0.07605113699722224,0.0873104847869441,0.045687326106789855,0.006237165727459375,0.0018083263031187502,0.002020038388635164,0.01572155555544441
0.05005005005005003,0.9668718749999998,-0.22708395833333328,0.012693828541666665,17.369541666666667,0.0761118550343316,0.08733778338362143,0.045756585593368836,0.006577275664979643,0.001851486804315495,0.0019375930238714014,0.014647289930564966
0.054054054054053946,0.9668585416666665,-0.2260997916666667,0.014757697291666661,17.36935416666667,0.07626698837495657,0.08736479370398084,0.04588117849022689,0.006950921658125563,0.0018786571434654072,0.001869163831211449,0.012202499565773905
0.05805805805805786,0.9668447916666669,-0.22511562500000007,0.016821524791666667,17.368979166666666,0.07642066371419265,0.08738334880368336,0.046005393536050466,0.007320485566929037,0.0019051593194596356,0.0017991407127665355,0.017521041232669177
0.06206206206206222,0.9668316666666666,-0.22413166666666665,0.018885338541666664,17.36872916666667,0.07657122516388892,0.08739313565483332,0.046129377330977155,0.0076859985695746525,0.0019308456742958332,0.0017275546432205077,0.01662213498246956
0.06606606606606613,0.9668168749999997,-0.22314791666666667,0.02094916208333333,17.3685,0.07672077812065971,0.08739459094133957,0.04625317063710045,0.008047435874808159,0.0019557687211145835,0.0016543850020265146,0.016874416666667003
0.07007007007007005,0.9668002083333332,-0.22201812499999998,0.022999038749999996,17.36825,0.07699088967148437,0.08744446088324269,0.046335148901363414,0.008437742626744009,0.0020010498784627613,0.0015785475878898525,0.01555860416658561
0.07407407407407396,0.9667816666666665,-0.22081104166666668,0.025041467916666667,17.3679375,0.07732606721141493,0.08751590405124524,0.046395026790905,0.008840830115541579,0.0020568425301355038,0.0015008895838936336,0.014955329427039032
0.07807807807807787,0.9667633333333335,-0.2196047916666667,0.02708381041666666,17.36760416666667,0.07765652714370658,0.08757919637998071,0.04645461914774667,0.009238974814924913,0.0021119880933139325,0.0014220755144132903,0.014867176649147495
0.08208208208208223,0.966744166666667,-0.2182775,0.029058212500000003,17.367291666666667,0.07801595382708332,0.08763689111963818,0.04653000612535123,0.009607803562302085,0.0021603776886145835,0.001345464337838073,0.014888498263928795
0.08608608608608614,0.9667231249999998,-0.21681625000000007,0.030957472916666662,17.366833333333332,0.07840552623593744,0.08769003070394721,0.04662275868429003,0.009944365478934897,0.002201457277232291,0.001271578704954693,0.018099972222273664
0.09009009009009006,0.9667047916666666,-0.2153554166666667,0.03285682083333333,17.36641666666666,0.07879039867899301,0.08773626265805956,0.04671530860326458,0.010275421215904515,0.0022418393083654528,0.001196886618107873,0.02028049305579316
0.09409409409409397,0.9666839583333332,-0.2138658333333333,0.03474818958333334,17.36618749999999,0.07918213449930557,0.08778268832068072,0.04680273599673261,0.010604028022064237,0.0022824196026336807,0.0011224340776901341,0.015948381510781928
0.09809809809809789,0.9666635416666667,-0.2120075000000001,0.03654047916666667,17.365708333333334,0.07970540327708331,0.08791562671560378,0.04682555618663889,0.01096544772026042,0.002332446176249999,0.0010609223574201388,0.019257414930621053
0.10210210210210224,0.9666414583333333,-0.21014791666666666,0.038332854166666666,17.36533333333333,0.08022237395399301,0.08804211312477041,0.046848334786080886,0.011320195276345485,0.0023820535557682303,0.0009990258030180988,0.018114888889044778
0.10610610610610616,0.9666208333333336,-0.20828833333333338,0.04012508333333333,17.364895833333332,0.08073201186388887,0.08816208185415975,0.046871113905299924,0.011668241107361112,0.0024312944707361103,0.0009367712621243054,0.02039269748257766
0.11011011011011007,0.9665993749999999,-0.2064295833333333,0.041917395833333336,17.36454166666667,0.08123438962482635,0.08827553609321828,0.04689395598529999,0.012009664722960068,0.0024801508068394104,0.0008741674778943139,0.018942706596988046
0.11411411411411398,0.966578125,-0.204570625,0.04370972916666666,17.364145833333332,0.08172952605377604,0.08838285540950995,0.046916569311325894,0.012344407239205728,0.0025286635895251297,0.0008111931317698483,0.02039781206593716
0.1181181181181179,0.966556666666667,-0.20278624999999995,0.04555420833333332,17.36370833333333,0.08223315347760422,0.08847916826978994,0.046937048095116986,0.012664316871302077,0.0025828874788984386,0.0007475022747922745,0.02079958159731632
0.12212212212212226,0.9665320833333332,-0.20066374999999992,0.04727704166666665,17.363166666666665,0.08293453860260422,0.08855740216458159,0.046953422854308806,0.013027827844739577,0.002581133412804687,0.0006944973899528644,0.021693305555572806
0.12612612612612617,0.9665045833333332,-0.19813604166666665,0.0488315625,17.362624999999994,0.0837484006593316,0.08867595767047524,0.04695473302319703,0.01341999771048177,0.0025300363042955734,0.0006665336456451823,0.020086442708532104
0.13013013013013008,0.9664733333333334,-0.19544604166666668,0.050307229166666655,17.361854166666664,0.08453332396349823,0.08884195352690584,0.046944437624079925,0.013805210891176214,0.0024689173802725692,0.0006551105111842015,0.024144895399388133
0.134134134134134,0.9664429166666669,-0.19275666666666666,0.051782958333333344,17.36129166666667,0.08530340912222222,0.08900312939291494,0.046934098587712574,0.014182512521805558,0.002407912806145834,0.0006438463912929686,0.022426664930435436
0.1381381381381379,0.9664118750000003,-0.19006666666666663,0.05325860416666669,17.360562499999997,0.08605782888888891,0.08915985441555162,0.04692377902775553,0.014551869323611112,0.0023470947375416663,0.0006326251222010028,0.02482801692724479
0.14214214214214227,0.9663818750000001,-0.18737583333333332,0.054734250000000005,17.359958333333335,0.08679906791597222,0.08931289104360417,0.046913582830637915,0.014913214663958334,0.0022864155267274303,0.0006214725594453128,0.022888331597130218
0.14614614614614618,0.9663531249999999,-0.18456250000000005,0.05615975,17.359270833333337,0.08754635026041664,0.08942662414660417,0.04688175898511188,0.015266463359375003,0.0022005301855468748,0.0006079705118046876,0.02634113498260149
0.1501501501501501,0.966329166666667,-0.1812841666666667,0.05739583333333335,17.358895833333335,0.08835450924930549,0.08940759331597223,0.04676888024118488,0.015610715003472227,0.002019428927012152,0.0005853739867621528,0.024152114149273984
0.154154154154154,0.9663056250000001,-0.17800562500000003,0.058631833333333355,17.358520833333333,0.08914085163502608,0.08938572478663888,0.04665592168914081,0.015946879595729175,0.0018395204555065113,0.0005632115018156247,0.023629478732686948
0.15815815815815792,0.9662818749999996,-0.17472729166666667,0.05986802083333334,17.35804166666667,0.08990526938016494,0.08936111174816626,0.04654286168108023,0.016274977137651914,0.0016607517382460067,0.0005414896452160593,0.02588949826389353
0.16216216216216228,0.966258125,-0.17144875,0.061104104166666666,17.357583333333334,0.09064857612343755,0.08933241345398915,0.046429721432516585,0.016594936862578125,0.0014831277991770844,0.0005201622515550346,0.026175826388907808
0.1661661661661662,0.9662352083333334,-0.16816958333333334,0.06233991666666667,17.3571875,0.09137007457482639,0.08930142228999306,0.046316584068173516,0.01690675051920139,0.0013066218832792536,0.0004993079157678993,0.024917089843825124
0.1701701701701701,0.9662120833333332,-0.164665625,0.0634804375,17.356729166666664,0.09215879444335931,0.08932875488814193,0.04621517188525979,0.017171772999544272,0.0011253466049826822,0.0004974494129193931,0.026869301649355748
0.17417417417417402,0.966185625,-0.160649375,0.06442083333333332,17.35625,0.09302784081210938,0.08944514373263891,0.04605743470047621,0.017326453945312497,0.0009203707611144525,0.0004978936569956598,0.02891927083334167
0.17817817817817794,0.9661577083333333,-0.15650770833333336,0.065334625,17.355812499999995,0.09386246223224831,0.08959609510944272,0.04587968632014971,0.01742927439190104,0.0007064013086078559,0.0005030452248873695,0.02723079817718599
0.1821821821821823,0.9661304166666668,-0.15239658333333334,0.06629606249999999,17.355187499999996,0.09463869805499303,0.08977910293032945,0.04571779908373157,0.01750191508011979,0.0004912494442065108,0.0005259315562345704,0.03205017317719694
0.1861861861861862,0.9661014583333335,-0.14828564583333334,0.06725758333333336,17.35483333333333,0.09538107557312454,0.08995975081749306,0.045555634051649946,0.017566638348439242,0.00027896364661212714,0.000549467204007743,0.02892663888911784
0.19019019019019012,0.966073958333333,-0.1441753125,0.06821868750000001,17.35425,0.09608943759886068,0.090138314842444,0.04539331697590469,0.017623365380319014,6.948537499681018e-05,0.0005736393318188931,0.03229860416666952
0.19419419419419404,0.966045625,-0.1400649375,0.069180125,17.353812499999997,0.09676364661645444,0.09031558947165103,0.045230617701799564,0.017672297592700517,-0.00013720970082954447,0.0005985253824263282,0.02977504817715726
0.1981981981981984,0.9660181250000002,-0.1359545,0.07014156249999999,17.353291666666664,0.09740468642974999,0.09049114037672523,0.045067703078775063,0.017713346058906253,-0.0003410273855364587,0.0006240397017936198,0.03139333159720081
0.2022022022022023,0.9659922916666667,-0.13186629166666666,0.07102222916666664,17.352833333333333,0.09809213528874826,0.09054275963086417,0.04489802762857005,0.017788108194441835,-0.000543350162350738,0.0006488261818263238,0.03167530555560916
0.20620620620620622,0.9659683333333335,-0.12781710416666667,0.07176141666666665,17.352416666666667,0.09888585038244747,0.09038198657799308,0.04471642049571104,0.0179289600942309,-0.0007449882361529903,0.0006717592725738366,0.03363582638883145
0.21021021021021014,0.9659441666666667,-0.12376906249999998,0.07250102083333333,17.351958333333332,0.09964615666787108,0.09021958114479124,0.04453454868987224,0.01806404241841797,-0.0009436902556882813,0.0006952427589077604,0.036833664930611576
0.21421421421421405,0.9659218749999999,-0.11938708333333332,0.07302870833333334,17.351708333333335,0.10053168266649307,0.09008937025916491,0.044357751399164314,0.01805930427918403,-0.0011398788056668403,0.0007020711074875174,0.033009581597127635
0.2182182182182184,0.9658991666666664,-0.11466566666666665,0.07334158333333336,17.35135416666667,0.10153711822122224,0.08999276215415973,0.044186201856504084,0.017914785901472226,-0.001333169027149514,0.0006917163744192884,0.03571691623250217
0.22222222222222232,0.9658772916666667,-0.10994366666666662,0.07365408333333333,17.350937500000004,0.10249693182655553,0.08989526350832641,0.04401445425919436,0.017767222278305548,-0.0015230773068384022,0.0006815822711278992,0.03830120442688667
0.22622622622622623,0.9658550000000002,-0.1052211875,0.07396660416666666,17.35066666666667,0.10341366836775658,0.08979837896805169,0.043842386122079906,0.017616667467425778,-0.001709580832472448,0.0006716766823061285,0.03665788888872612
0.23023023023023015,0.9658339583333327,-0.10049933333333332,0.07427908333333333,17.350395833333337,0.10428367566622218,0.08970099277915973,0.04367012091421099,0.01746323585561111,-0.0018926830904973605,0.0006619911894614756,0.03522275998238911
0.23423423423423406,0.9658162500000002,-0.09588812499999999,0.0745834375,17.350104166666664,0.10512611331731768,0.08955806085068356,0.043507938638043746,0.017334570144596353,-0.0020707897668516924,0.0006752510879340491,0.03721873914929574
0.23823823823823842,0.9658033333333336,-0.09143327083333332,0.07487614583333331,17.349916666666665,0.10594643615138497,0.08935172945181206,0.04336025680767704,0.017242498004268657,-0.002243277549604848,0.0007209696054012799,0.03893332638898528
0.24224224224224233,0.9657914583333332,-0.08697941666666668,0.07516877083333333,17.349729166666666,0.10672851857632637,0.08914473922473914,0.04321245650176922,0.01714788583863368,-0.002412483315605729,0.0007669261297748696,0.04189784331606461
0.24624624624624625,0.9657818750000001,-0.08211962499999999,0.07519495833333331,17.34970833333333,0.10761115885652604,0.08896146824124826,0.043091653815664786,0.01701242136355729,-0.0025783139935022384,0.000778310889387517,0.04137074826400067
0.25025025025025016,0.9657747916666667,-0.07714591666666666,0.07514575000000003,17.349791666666665,0.1084865492083264,0.08878528292360416,0.04297805457503398,0.016866477350687505,-0.0027399272926521,0.0007798401318704686,0.03910412326393953
0.2542542542542541,0.965766875,-0.072171875,0.07509660416666665,17.349729166666663,0.10931124129231767,0.08860860420930167,0.04286410963883305,0.01672085856217448,-0.002897163124739582,0.0007813424074086806,0.03960617664944266
0.25825825825825843,0.9657591666666666,-0.06719795833333335,0.07504741666666666,17.349729166666666,0.11008751772916495,0.08843165608499307,0.04274994592746717,0.01657582692819097,-0.003050038220926328,0.0007827919225077603,0.03939784331601004
0.26226226226226235,0.9657512500000003,-0.06222389583333333,0.07499810416666665,17.349625,0.11081387428732246,0.08825484687140579,0.042635189362093186,0.016431207554697482,-0.003198521512650941,0.0007841892473494745,0.04322069270835982
0.26626626626626626,0.9657435416666665,-0.0573558125,0.07491106249999997,17.349708333333336,0.11150018577246484,0.08805733271512105,0.04250909552713124,0.016283205688259115,-0.0033435775522380603,0.0007968552515427989,0.04053741493049756
0.2702702702702702,0.9657372916666667,-0.05273145833333332,0.07473747916666666,17.349791666666672,0.11216364330203996,0.0878144758744787,0.04235697099566125,0.016127195435282116,-0.003487119902721614,0.0008354772714442442,0.04118745659712886
0.2742742742742741,0.9657345833333332,-0.04803739583333333,0.07451233333333333,17.349833333333336,0.11280851276821831,0.08756203718122221,0.04221448166722454,0.01593673470079861,-0.003627600907642101,0.0008705259593586112,0.04286663888882458
0.27827827827827845,0.9657383333333334,-0.04293418750000002,0.07398724999999999,17.350083333333334,0.11355521804371485,0.0872578868374375,0.042129887278472666,0.01553807413077604,-0.0037662344922347528,0.0008851061060751561,0.04481665972218707
0.28228228228228236,0.9657429166666667,-0.037830956250000006,0.07346179166666666,17.350458333333336,0.11424981874921056,0.08695305266512328,0.04204505238059398,0.015144842326588278,-0.003901500713172592,0.0008993558604887431,0.04222062326374498
0.2862862862862863,0.9657477083333332,-0.0327276525,0.072936625,17.35066666666667,0.11489194242850591,0.08664785290027607,0.04196006557105654,0.014756909100856148,-0.004033426627454487,0.0009132600126877084,0.04478288888873294
0.2902902902902902,0.9657516666666667,-0.027624438958333344,0.07241149999999999,17.350958333333338,0.11548280703890403,0.08634178300108333,0.04187473636706947,0.014374281228298025,-0.0041619923980538865,0.0009268137848963538,0.04466158159709721
0.2942942942942941,0.9657556250000002,-0.022521104375000007,0.07188635416666665,17.351270833333334,0.11602075819106367,0.08603531041795794,0.04178925361266692,0.013997162168659054,-0.004287197251494483,0.0009400217306980963,0.043817134982646166
0.29829829829829846,0.9657604166666666,-0.017417896041666665,0.07136106250000002,17.351562500000004,0.11650765856414837,0.0857282445922044,0.04170357692828087,0.013625297068047876,-0.004409040764261224,0.0009528787531183991,0.04348714192701664
0.3023023023023024,0.9657652083333333,-0.012390367291666664,0.07083277083333331,17.351791666666667,0.11690024963171093,0.08541651024273915,0.041609327497126425,0.013274750296911457,-0.00452313985722859,0.0009672159048819049,0.047409289930612886
0.3063063063063063,0.9657754166666663,-0.007311010416666669,0.07007829166666667,17.352291666666662,0.1172286741266874,0.08498161637041494,0.04145628350461081,0.01279767228702387,-0.004604754474391146,0.0009737584392854168,0.04401558159736396
0.3103103103103102,0.965787708333333,-0.0019981350000000003,0.06908985416666667,17.352729166666663,0.11758536162318844,0.08442480038456208,0.041260586591178365,0.012151877939088642,-0.0046626779719707535,0.0009677388948853081,0.044665468316168244
0.3143143143143141,0.9658002083333335,0.0033148110416666644,0.06810162499999999,17.353166666666667,0.11788582452775809,0.08386602283902604,0.04106473784675414,0.011516576814827892,-0.004718926524846234,0.0009614043573408593,0.047398305555589104
0.31831831831831847,0.965812916666667,0.008627552083333333,0.06711327083333332,17.353708333333326,0.11812975284504938,0.08330516304471834,0.04086884067852999,0.010891749677069226,-0.0047736003086824,0.0009547669693306856,0.04505708159740607
0.3223223223223224,0.9658260416666665,0.013968027083333336,0.066112875,17.354229166666663,0.11832131088606594,0.08274956692590105,0.04067376090033843,0.010275156488109635,-0.004828619865582184,0.0009458592554986977,0.04448003081608931
0.3263263263263263,0.9658389583333329,0.019335619791666665,0.06510045833333332,17.354625,0.11845796714060543,0.08219855532478992,0.040479177585884894,0.009667281872736766,-0.004884047559127289,0.0009347003760868925,0.047616109375042015
0.3303303303303302,0.9658512499999999,0.024703324999999998,0.06408814583333335,17.355166666666666,0.11853866240061103,0.08164502206364539,0.04028461283622271,0.009070168038165103,-0.004937862160155677,0.0009232296943653218,0.04631497222237613
0.3343343343343341,0.9658652083333336,0.030070988874999992,0.06307575,17.355708333333336,0.11856131896141298,0.08108988726193754,0.04009012040524021,0.008483899823467715,-0.0049899912705023775,0.0009114570803755731,0.04542991493053705
0.3383383383383385,0.9658793750000004,0.03550511875,0.06199783333333334,17.35622916666666,0.11854363654254844,0.08051612282863888,0.03988374869240833,0.007881213731923959,-0.005023138491429496,0.0008979070641522574,0.046517447482756324
0.3423423423423424,0.9659127083333333,0.041328270833333326,0.060535374999999995,17.357208333333336,0.11857322402992664,0.0798438642069427,0.03960832819539661,0.007133204918669272,-0.004953831298067534,0.0008756302501968746,0.04606887326377773
0.3463463463463463,0.9659441666666663,0.04690654791666665,0.05903208333333334,17.358020833333327,0.11855185909587479,0.0791801089706597,0.039415903269295796,0.0065880191711710084,-0.004858185807892076,0.0008519127128246525,0.050571082899466546
0.3503503503503502,0.9659745833333337,0.052427,0.05751908333333334,17.359020833333332,0.11847307633766666,0.07851486755249307,0.039242919599972226,0.0061037111847499995,-0.004757190096166664,0.0008280620968194441,0.048145707899379886
0.35435435435435414,0.9660066666666669,0.057947375,0.05600599999999998,17.3599375,0.11833376839727598,0.077845202964,0.03907002738544788,0.005635966190750002,-0.004656992579438018,0.0008044376691916662,0.04819499609379818
0.3583583583583585,0.9660377083333335,0.06346777083333333,0.05449291666666666,17.360895833333334,0.1181330920654475,0.07717127203315974,0.03889712215835867,0.0051850172612934045,-0.004557610404639825,0.0007810429874326389,0.0463791974826222
0.3623623623623624,0.9660689583333335,0.06898806250000003,0.05297987500000001,17.361708333333333,0.11787231389916274,0.07649232034498438,0.03872408733279131,0.004750745884757813,-0.004459154650668397,0.0007578648165318777,0.0504587482637362
0.3663663663663663,0.9660997916666664,0.07450868749999999,0.05146685416666666,17.36272916666666,0.11754970548702735,0.07580880875552043,0.038551157955048446,0.004333161933787763,-0.004361404077647667,0.0007349258994727818,0.04688588498288482
0.37037037037037024,0.9661314583333332,0.08002902083333333,0.049953791666666664,17.36360416666666,0.11716556415779117,0.07512068119812328,0.038378244045666796,0.003932307382671008,-0.004264523570708454,0.0007122031642539261,0.047958676649500376
0.37437437437437415,0.9661670833333336,0.08551985416666669,0.048280895833333344,17.36464583333333,0.11675843787664537,0.0744082467641975,0.038178277282890506,0.0033212831626306385,-0.004078739764251916,0.0006747875758200909,0.046991749566075214
0.3783783783783785,0.9662041666666665,0.09099500000000005,0.04651906250000001,17.365666666666673,0.11631032664166666,0.07367870599078778,0.03796320279983844,0.002602900407812498,-0.003846218999114583,0.0006300564373795574,0.04924622222205244
0.3823823823823824,0.9662416666666672,0.09646970833333333,0.04475720833333333,17.36685416666667,0.11580130370741486,0.07294304230220658,0.03774790041022984,0.0019038003746024304,-0.0036171386732925933,0.0005864640669532648,0.044459687065852904
0.38638638638638634,0.9662795833333332,0.10194454166666662,0.04299533333333333,17.367874999999998,0.11523314375770663,0.07220108881155556,0.03753248811333331,0.0012239704495277792,-0.0033916912323721797,0.0005440298431006942,0.04650131770841881
0.39039039039039025,0.9663170833333335,0.10741906249999998,0.041233541666666665,17.368916666666667,0.1146055200116211,0.07145300337495658,0.037316827087180586,0.0005634091731119813,-0.003169754008644443,0.0005027290575496681,0.04719215972215807
0.39439439439439417,0.9663558333333332,0.11318102083333324,0.039323187499999995,17.37002083333333,0.11405922318979125,0.07069208275817318,0.037076693372528315,-0.00015680183700390263,-0.0029116393773443603,0.0004587742983924478,0.048626249566041224
0.3983983983983985,0.9663954166666668,0.11941652083333332,0.0371675625,17.371270833333334,0.1136713612187287,0.0699120097978086,0.03679633803055556,-0.0009831408641054686,-0.002592337777048612,0.0004100301621874999,0.04686630164928829
0.40240240240240244,0.9664358333333333,0.12565074999999995,0.03501185416666667,17.37247916666667,0.11320626402443754,0.0691225659011454,0.03651564642130012,-0.0017825743474322903,-0.002277790398437396,0.00036293800913127585,0.047592603732539374
0.40640640640640635,0.9664754166666666,0.13188639583333334,0.032856047916666666,17.373708333333333,0.11266347859409331,0.06832391761529769,0.03623463114916561,-0.0025551469910564673,-0.0019681453636826267,0.00031752626768903055,0.04780041493057752
0.41041041041041026,0.9665158333333332,0.1381215625,0.030700370833333337,17.374979166666666,0.11204368397255857,0.0675159038973625,0.035953318674612336,-0.0033008333971627606,-0.0016632372442674814,0.000273770630929168,0.04634895789939719
0.4144144144144142,0.9665560416666666,0.14416754166666665,0.028411077083333333,17.3763125,0.11142592826312324,0.06673441486563156,0.03566668466378572,-0.0040368639933730036,-0.00135387058461526,0.000223806368027862,0.04251390234367136
0.41841841841841854,0.9665958333333333,0.14986208333333334,0.025873659583333337,17.37747916666667,0.11088823097899306,0.06600805373976577,0.03536976020184843,-0.004776699507782466,-0.0010334954606258681,0.00016187107947535846,0.04530114539909391
0.42242242242242245,0.9666360416666665,0.155556875,0.023336287499999997,17.37875,0.11028518364023437,0.06526866768571735,0.035072125056747644,-0.005487617665934895,-0.0007202244467558595,0.00010308679581170569,0.044881770833342216
0.42642642642642636,0.9666758333333335,0.1612525,0.020798814583333335,17.380041666666664,0.10961596457708336,0.0645164093119281,0.03477369400646211,-0.006169688952765625,-0.000414086578694791,4.745958459613132e-05,0.043318331597220094
0.4304304304304303,0.9667158333333336,0.16694583333333332,0.018261426874999997,17.381375000000002,0.10888408873263894,0.06375141612182235,0.03447440214029735,-0.006822779960835938,-0.00011502911845572873,-4.9882087739050245e-06,0.04134477604162612
0.43443443443443464,0.9667625000000001,0.1731516666666666,0.015505964583333337,17.382625,0.10828454199722226,0.06301823172900707,0.034090864454179456,-0.007731111110878473,0.00020684382326111007,-6.231043225075702e-05,0.04497310937495058
0.43843843843843855,0.9668189583333334,0.18001666666666669,0.01247007960416667,17.38422916666666,0.10785295805555553,0.06232589294799908,0.03359902634197631,-0.00896692466341007,0.0005587296175729159,-0.00012623014819755163,0.04170128081625535
0.44244244244244246,0.9668762500000002,0.18688104166666666,0.009434200541666667,17.38564583333333,0.1073275595989149,0.0616149958601396,0.033106377662385375,-0.010160977391185565,0.0009017677983214847,-0.00018623546623628713,0.044735624565987564
0.4464464464464464,0.9669327083333332,0.1937452083333334,0.006398310416666667,17.387250000000005,0.10670779424787327,0.060885665790478646,0.03261291666728823,-0.011313439901325089,0.0012359533310732215,-0.0002423214829299744,0.04187077083315671
0.4504504504504503,0.9669893750000002,0.20060999999999996,0.003362449166666666,17.38872916666667,0.10599437790000002,0.06013798560226825,0.032118561955036096,-0.012424203427324998,0.001561266351208333,-0.00029449225190773955,0.04230630164909144
0.45445445445445465,0.9670452083333331,0.20747375000000004,0.0003265864583333336,17.390270833333332,0.1051867263942708,0.05937183084128523,0.03162349881290026,-0.013493206033876295,0.0018777592950776048,-0.0003427457233925292,0.040980343316050494
0.45845845845845856,0.9671008333333337,0.21439375000000002,-0.002726959791666666,17.391770833333336,0.1043042782942708,0.05860700119029462,0.031136406997792215,-0.01448695061416536,0.0021683438117669268,-0.0003926440770288477,0.0425572808158563
0.4624624624624625,0.9671500000000002,0.22161937500000004,-0.005875991875,17.393395833333333,0.1034286026246094,0.05793036855281829,0.030696492725333268,-0.015254576769824087,0.0023564717698385416,-0.0004679356870167344,0.04123971831603512
0.4664664664664664,0.9672004166666667,0.22884458333333335,-0.009025025833333334,17.395041666666668,0.10244953167899304,0.057233757242041,0.030255322348229922,-0.01597675297359826,0.0025327155982326393,-0.0005380329333084932,0.040025414930596526
0.4704704704704703,0.9672489583333334,0.2360695833333333,-0.012174064791666663,17.396583333333336,0.10136594349149311,0.05651741714644832,0.02981279176897778,-0.016653344430491584,0.002697019153606572,-0.0006029366954144685,0.04159665972207449
0.47447447447447466,0.967323125,0.24515104166666676,-0.016012943749999998,17.3985625,0.10129888343641488,0.055867856465792655,0.029340522531387338,-0.0178624309928711,0.002864706802108398,-0.0006613242732240402,0.0404396002603562
0.4784784784784786,0.9674129166666666,0.2555189583333334,-0.020330082291666666,17.400875000000003,0.10181922859891492,0.05524479192068072,0.028847548960609197,-0.019391403550002385,0.003029714424835356,-0.000713256878994717,0.036215901041487086
0.4824824824824825,0.9675029166666662,0.2658858333333333,-0.0246471625,17.40308333333333,0.10212514029930557,0.05458451738069859,0.028353742692999038,-0.02083098115938542,0.003181238960542187,-0.0007595434018427945,0.036857159722330834
0.4864864864864864,0.9675931249999999,0.2762545833333333,-0.028964193541666666,17.405229166666672,0.10221507185399305,0.05388692965914752,0.027859020343852788,-0.022181071281560858,0.0033191916348930556,-0.0008001879060784008,0.03966432248239471
0.4904904904904903,0.9676831250000001,0.2866229166666666,-0.03328129791666668,17.40749999999999,0.10208917864149308,0.053151938542315404,0.02736354863582894,-0.02344156732067275,0.003443577311983942,-0.0008351963066551244,0.03727708333360624
0.4944944944944947,0.9677731249999999,0.2974254166666666,-0.037636566666666676,17.409687500000008,0.10200457985399307,0.05240465551621223,0.026844312447165154,-0.02466736597726389,0.00354058212762857,-0.0008616185289355098,0.036739485676775985
0.4984984984984986,0.9678554166666667,0.31272875,-0.04238683333333334,17.411520833333334,0.10419406225677086,0.05187256469330554,0.026087041557765873,-0.02634025192854167,0.0034796728388294274,-0.0008526739531296876,0.03415060373271217
0.5025025025025025,0.9679391666666665,0.32803187500000003,-0.04713712500000001,17.41337500000001,0.10591529731731765,0.05129534144673438,0.025329499443896373,-0.027867687170807284,0.0034044689742295173,-0.0008392787575770027,0.03312110937469015
0.5065065065065064,0.9680212500000002,0.3433360416666667,-0.051887374999999986,17.415125000000007,0.10716848749266486,0.050672971148942696,0.024571582717432042,-0.02924983988835938,0.0033149880999345585,-0.0008214396325739741,0.035087901041436
0.5105105105105103,0.9681047916666666,0.3586385416666666,-0.05663766666666664,17.416916666666662,0.10795297976453994,0.05000544554788889,0.023813165762498832,-0.030486591489930565,0.0032111829863168406,-0.0007991664068936115,0.036430493055718216
0.5145145145145147,0.96818875,0.37394229166666665,-0.06138793749999998,17.418854166666673,0.1082682041697483,0.04929285446282944,0.023054331901415655,-0.03157784980389323,0.0030930389255425786,-0.0007724426834350129,0.03206118706566485
0.5185185185185186,0.968271875,0.389245625,-0.06613816666666665,17.420625,0.10811659341835941,0.04853495124330555,0.022294976759414695,-0.032523778812812515,0.00296056399982539,-0.0007412686542821876,0.03369960937493488
0.5225225225225225,0.9683554166666671,0.40454937500000016,-0.07088845833333332,17.422479166666665,0.10749563652044256,0.047732076475123265,0.021535308554932124,-0.0333242851532031,0.0028137895925872923,-0.0007056515502153197,0.032011353732741554
0.5265265265265264,0.9684470833333334,0.4202602083333335,-0.07522568750000001,17.424270833333335,0.10762760729162316,0.04687465844015236,0.02068715621360475,-0.034343657732565105,0.002595542247343874,-0.0006520182065911862,0.03436925998261131
0.5305305305305303,0.9685477083333335,0.4363441666666666,-0.07918583333333333,17.426208333333335,0.10836710154930562,0.045974228799305544,0.019758493203053087,-0.03556361937569445,0.00231274980194271,-0.0005827084301197919,0.03247145659719308
0.5345345345345347,0.9686487500000003,0.4524281249999998,-0.08314599999999998,17.428124999999998,0.1085898333756512,0.04504226351733333,0.018829607562132606,-0.036656244452083354,0.0020182672707617197,-0.0005105243415041668,0.0323339843750432
0.5385385385385386,0.9687729166666664,0.4738556250000001,-0.08731866666666666,17.429333333333336,0.11335188832252582,0.04425517961822222,0.0181260630185076,-0.038031641965833335,0.0017334222493268206,-0.0004528920256194448,0.03229788888870644
0.5425425425425425,0.9689095833333332,0.4978437500000001,-0.09159266666666666,17.43020833333333,0.1194945172526041,0.04351709591288891,0.017530860724627364,-0.039411850854166666,0.0014621172464778626,-0.00040411524394736093,0.03179578993069754
0.5465465465465464,0.9690464583333331,0.5218333333333333,-0.09586685416666664,17.43108333333333,0.12448476388888902,0.042742379605520395,0.016935603330104472,-0.040586854934027805,0.0011968674607638896,-0.0003564043436151479,0.03129215972228394
0.5505505505505504,0.9691822916666667,0.5458222916666666,-0.10014129166666669,17.431916666666666,0.1283249009197484,0.04193107586999826,0.016340273001698227,-0.04155685902537327,0.0009377981212322036,-0.0003097983782384547,0.032239659722392844
0.5545545545545547,0.9693191666666668,0.5698118750000001,-0.10441477083333334,17.43279166666667,0.13101276044231752,0.04108355563182248,0.015744909594059754,-0.042321681987096314,0.0006848025721852887,-0.00026427068881490067,0.03131637326373493
0.5585585585585586,0.9694552083333337,0.5938008333333332,-0.10868889583333334,17.43377083333333,0.13255015366597245,0.04019922392253081,0.015149556222556902,-0.04288110974675344,0.0004379539051137123,-0.00021985088533370202,0.02696786414935559
0.5625625625625625,0.969591041666667,0.6177900000000001,-0.11296331249999998,17.434562499999995,0.1329363492333333,0.03927841502902733,0.014554189599536811,-0.04323652017062497,0.000197175862660417,-0.00017648941016951852,0.028530433593914495
0.5665665665665665,0.9697283333333333,0.64173875,-0.11725350000000005,17.435416666666665,0.13207783508177073,0.038319179237749995,0.013956430212914891,-0.04337411464354163,-3.586755905468728e-05,-0.00013438041049062491,0.029370659722246728
0.5705705705705704,0.9698564583333337,0.66529625,-0.1217028333333333,17.43641666666667,0.12917944140260412,0.037302399525305535,0.013335932116874047,-0.04318922803562501,-0.0002469808082924477,-9.478038093531263e-05,0.029290493055441402
0.5745745745745747,0.9699862499999999,0.6888539583333334,-0.126151875,17.437458333333336,0.12517084908849807,0.03624595443398437,0.012715394332638264,-0.04279415655507807,-0.0004513799553871531,-5.645551317187518e-05,0.027755206597078086
0.5785785785785786,0.9701143750000001,0.7124116666666666,-0.13060104166666667,17.438437499999996,0.1200527421972224,0.035150138748914955,0.012094932762764524,-0.04218829423784726,-0.000649129471495832,-1.9394535497396044e-05,0.028189225260518924
0.5825825825825826,0.9702918749999997,0.7376575000000001,-0.13445770833333337,17.43977083333333,0.11575849602708332,0.03411914550308161,0.01147430338684742,-0.04138251301510411,-0.0008241417684380216,5.6581428393664935e-06,0.027518280816082097
0.5865865865865865,0.9705918749999999,0.7672699999999999,-0.136781875,17.441916666666675,0.11494883043333337,0.03333734367148437,0.010853203587519455,-0.04043407910208338,-0.0009418122603666672,1.4108942562504048e-06,0.02620965972198519
0.5905905905905904,0.97093,0.79555875,-0.13914916666666668,17.44441666666666,0.11501710863177073,0.032578467749305534,0.010262754769867245,-0.0396151212364583,-0.0010237865671619791,-4.856609129513779e-06,0.025868826389114474
0.5945945945945947,0.9712875,0.8231314583333336,-0.14153895833333338,17.447125000000003,0.11494689396870617,0.03182666077391492,0.009688830214173997,-0.03880795581610241,-0.0010812547041928846,-1.2707851800867619e-05,0.024912567708213373
0.5985985985985987,0.9716454166666665,0.8507054166666667,-0.1439291666666667,17.44977083333333,0.1133534190539931,0.031063311649305536,0.009114713149775893,-0.037869303300347185,-0.001122673180560156,-2.1963619007812462e-05,0.026956197482832067
0.6026026026026026,0.9720043749999997,0.878277083333333,-0.14632000000000003,17.452500000000004,0.11024415655816056,0.03028843676666667,0.00854047614108902,-0.036797997166666735,-0.0011480967545047312,-3.25933998383331e-05,0.02545208333310711
0.6066066066066065,0.9723620833333336,0.9058506250000001,-0.1487091666666667,17.455229166666665,0.10561214518710882,0.02950247958263889,0.007966041631054148,-0.035595875098437396,-0.0011575350401015624,-4.4610796149305494e-05,0.024766405816023962
0.6106106106106104,0.9727202083333332,0.9334225000000004,-0.15109999999999998,17.458020833333332,0.0994580614937488,0.02870468583333333,0.007391451585857204,-0.034261735249999925,-0.0011509822524359385,-5.801424243750004e-05,0.021050249565917056
0.6146146146146148,0.9730777083333333,0.9609922916666669,-0.1534908333333333,17.460687500000002,0.0917931903572482,0.027895459915972254,0.006816670555602897,-0.03279482565850697,-0.0011284384417329435,-7.280915144427098e-05,0.02189202734354012
0.6186186186186187,0.9734360416666666,0.9885641666666665,-0.15588041666666663,17.463354166666665,0.08259568004930606,0.027075233199826413,0.006241752489861289,-0.031196997464930654,-0.0010899044280388882,-8.898622293611119e-05,0.023552916232688403
0.6226226226226226,0.9737937499999996,1.0161414583333332,-0.1582702083333333,17.466104166666668,0.07188153665620689,0.026243457820789934,0.005666649783157838,-0.029467371360112876,-0.0010354074052421434,-0.00010655097137165817,0.022080239149318004
0.6266266266266265,0.9741520833333333,1.0437125000000003,-0.16066124999999998,17.468875,0.059643384010416245,0.0253999002484375,0.005091381050870173,-0.02760522010937494,-0.0009649324671744794,-0.0001255007699179688,0.018406234375049735
0.6306306306306304,0.9746156249999999,1.0659458333333334,-0.16167145833333332,17.472187499999997,0.059805313732638865,0.024675693727039944,0.004875505071086713,-0.02599156595399299,-0.0009174777825026039,-0.00014576846861080736,0.02183063151051101
0.6346346346346348,0.9750847916666666,1.0879083333333337,-0.1626129166666667,17.475583333333336,0.05967212493055496,0.023955955999826375,0.004677550442246809,-0.024352261184027696,-0.0008658623494496529,-0.0001663208764186632,0.022112159722041724
0.6386386386386387,0.975553333333333,1.109866666666667,-0.16355500000000006,17.479062499999998,0.05859389888888811,0.023234261974999997,0.004479549751311828,-0.022673465666666587,-0.0008084101474888892,-0.000187119388485,0.020499121093791928
0.6426426426426426,0.9760229166666666,1.1318312500000003,-0.1644945833333333,17.482520833333332,0.05653093819010335,0.02251157372065974,0.00428151764272571,-0.020954681794270763,-0.0007450881157868492,-0.00020817108419585943,0.01938197873266745
0.6466466466466465,0.9764904166666666,1.1537916666666665,-0.165435625,17.485916666666665,0.05352312326388908,0.02178665814752604,0.00408345829006229,-0.019191754505208297,-0.0006759188698246529,-0.0002294740330189324,0.019801659722361364
0.6506506506506504,0.9769610416666668,1.1757499999999999,-0.16637770833333332,17.48935416666667,0.04954735416666711,0.021059624836414936,0.003885357085745762,-0.017387867760416703,-0.0006008377224079682,-0.0002510282564171771,0.020199166232600874
0.6546546546546548,0.977385,1.1934729166666662,-0.16680166666666665,17.49289583333334,0.04658281384982743,0.020336245663888884,0.0037101322464150525,-0.015874020045138992,-0.0005425839654386288,-0.0002653931548000694,0.016512030815704293
0.6586586586586587,0.977781666666667,1.2086104166666667,-0.16691020833333334,17.496333333333332,0.044287944058159834,0.01961587818745659,0.0035488059493807653,-0.014551416893663127,-0.0004948024251197485,-0.0002752880560981467,0.016653222222259956
0.6626626626626626,0.9781795833333334,1.2237625000000005,-0.1670208333333333,17.499770833333333,0.04148034359374897,0.018894812065972225,0.0033874749640117495,-0.013220750781249846,-0.0004443811232674477,-0.0002852087739587674,0.018020780816016213
0.6666666666666665,0.9785666666666669,1.238575,-0.16711812499999998,17.50325,0.038292386041666404,0.01818334479648439,0.0032270399013441973,-0.011904168328124992,-0.0003928947362083339,-0.00029413834095104165,0.0139477708333402
0.6706706706706704,0.9787139583333334,1.245645833333333,-0.16696729166666668,17.5036875,0.035978957899306385,0.017672840180164927,0.0030877432232411825,-0.010884138832465334,-0.0003762101878138028,-0.0002794613826654556,0.017590569010394574
0.6746746746746748,0.9788631249999998,1.2527166666666665,-0.16681333333333337,17.504354166666666,0.033555119722222804,0.017163395155555535,0.00294844233064752,-0.009871407111111119,-0.0003594037710072916,-0.00026479484875083345,0.01425187456607091
0.6786786786786787,0.9790118749999999,1.2598041666666664,-0.16666208333333332,17.504916666666663,0.0309872116493064,0.01665297914565972,0.0028091455647766194,-0.008852162991319495,-0.0003425912110818578,-0.0002501179040015712,0.013517493055758223
0.6826826826826826,0.9791604166666664,1.2668770833333334,-0.16650979166666668,17.505479166666667,0.028353705724826428,0.01614276011245659,0.0026698425014741356,-0.00783964412022567,-0.0003256221974494356,-0.0002354454896894748,0.015490812065991122
0.6866866866866865,0.9793095833333334,1.2739479166666665,-0.16635812499999994,17.506083333333336,0.025629622287326903,0.015632349246484382,0.0025305519006273355,-0.006829663235677241,-0.00030866785853754324,-0.00022076627710798175,0.012879659722045744
0.6906906906906904,0.9794575,1.2810354166666669,-0.16620687499999998,17.506666666666664,0.022762844578992247,0.015121837202734384,0.002391248752828331,-0.005818523298177114,-0.00029162041995486155,-0.00020608940199895838,0.012455555555618503
0.6946946946946948,0.9796066666666666,1.2881104166666668,-0.16605375,17.50724999999999,0.019831971141492932,0.01461173544427084,0.0022519580714881523,-0.004812351565104039,-0.00027454185707925316,-0.00019140372452588537,0.011405770833789575
0.6986986986986987,0.9797366666666666,1.2927604166666669,-0.16548520833333338,17.50839583333334,0.017735088433159296,0.014134666656206565,0.002139243248114083,-0.004041856456163034,-0.0002579536097884116,-0.00017809179367027337,0.01045034331576744
0.7027027027027026,0.9798512500000002,1.2952895833333335,-0.1645489583333333,17.509895833333335,0.016401978641492843,0.013686119478081606,0.0020498492564801074,-0.003484364989149308,-0.000241931787853342,-0.0001660006815609158,0.011464572482509539
0.7067067067067065,0.9799660416666668,1.2978166666666664,-0.16361437500000006,17.511437499999996,0.015067733055556642,0.013235273793359346,0.001960446233537451,-0.0029281205520833298,-0.00022608284414236062,-0.0001539399167069011,0.011223350260536336
0.7107107107107109,0.9800925000000001,1.2998354166666666,-0.16263416666666666,17.513333333333346,0.01391955624565977,0.012826336165972209,0.0018772145306098032,-0.00243672520659724,-0.00020844680747881958,-0.00014437833587513892,0.011072222221741868
0.7147147147147148,0.9802602083333333,1.30001875,-0.1614847916666666,17.51641666666666,0.013405416315103613,0.012576432893706614,0.00181691231905602,-0.0021607013268230835,-0.0001842821713781251,-0.00014394677264559032,0.009522159722394008
0.7187187187187187,0.9804283333333333,1.3002083333333332,-0.16033604166666668,17.519416666666668,0.012874956597222598,0.012323645409331587,0.0017566013126563685,-0.0018830758246527468,-0.00016008236980468717,-0.0001434761200612891,0.011497993055513689
0.7227227227227226,0.9805964583333334,1.3004020833333334,-0.15918854166666666,17.522437500000002,0.01233983832899277,0.012067883202039928,0.0016962919225433743,-0.0016050554405381834,-0.00013589222487256917,-0.00014297246623246526,0.012725725260395393
0.7267267267267266,0.980764375,1.3005812500000002,-0.15804104166666666,17.525541666666665,0.011827995481769493,0.011809424982248271,0.0016359820690931808,-0.001327909477864514,-0.00011170749684648424,-0.00014243773774327693,0.011014289930585619
0.7307307307307309,0.9809327083333335,1.3007729166666666,-0.15689145833333334,17.528625,0.011289819266492973,0.011549028635373264,0.0015756642517181867,-0.001053173476996544,-8.74999507423606e-05,-0.00014186551239715278,0.010430609374964206
0.7347347347347348,0.9811004166666665,1.3009479166666669,-0.1557427083333333,17.53170833333333,0.010792851453992558,0.011285750467664939,0.0015153618062474891,-0.0007805980577257066,-6.331367923849784e-05,-0.00014125811132306856,0.0077445815973078425
0.7387387387387387,0.9812691666666665,1.3011354166666669,-0.15459479166666665,17.534729166666665,0.010269544162326172,0.011019450389539935,0.0014550466002544418,-0.0005047829969618833,-3.906492953125029e-05,-0.0001406205014947916,0.010148051649366607
0.7427427427427427,0.9814358333333337,1.3013229166666667,-0.1534466666666667,17.53775000000001,0.009737833224826353,0.010750745488888883,0.0013947407270238994,-0.00022946118055550135,-1.4866886770833131e-05,-0.0001399408718,0.010449937499686257
0.7467467467467466,0.9816045833333334,1.3015062499999999,-0.15229791666666662,17.540812500000005,0.009225231210937324,0.01047959457899306,0.0013344229272791864,4.377373697903031e-05,9.373523956250152e-06,-0.00013922825647013894,0.009896839843577254
0.7507507507507509,0.9817597916666667,1.3013229166666664,-0.15117187499999998,17.54372916666667,0.008719083224827617,0.010199439208984376,0.0012736119052955558,0.0002767586263019983,3.2635356241102415e-05,-0.00013908232391764323,0.005483593315886992
0.7547547547547548,0.9818949999999999,1.3006166666666668,-0.15007750000000003,17.546041666666664,0.008225453055555443,0.00990807732708333,0.0012120816290695697,0.0004532977916666958,5.444226060798634e-05,-0.0001397729333235938,0.008713498263944075
0.7587587587587588,0.9820129166666662,1.2995166666666664,-0.14909187499999998,17.54829166666667,0.007808516388889464,0.009635050308984382,0.001159902989417871,0.000561334760416643,6.89183464045138e-05,-0.00013982485795266928,0.007876248263698926
0.7627627627627627,0.9820933333333332,1.2976020833333335,-0.148329375,17.550124999999998,0.007591333328992755,0.009405229845442706,0.0011272808223328644,0.0005222976861979922,6.806495901354144e-05,-0.0001386057519642708,0.008320817708522554
0.7667667667667666,0.9821743749999999,1.295685416666667,-0.14756875000000003,17.552083333333325,0.007361801037325533,0.009173568190104155,0.0010946519571604155,0.0004885106640625803,6.715556629991349e-05,-0.00013736573586588542,0.0045789930558726155
0.7707707707707709,0.9822545833333335,1.2937541666666668,-0.146825,17.553916666666662,0.007135572899304998,0.008942752708333338,0.0010621465824775997,0.0004564971875000434,6.603593473090264e-05,-0.00013606941734374997,0.0060513263890698
0.7747747747747749,0.9823312500000002,1.2917041666666664,-0.14627791666666667,17.5556875,0.0068690958159727256,0.008730396095659728,0.001030975037716734,0.00042341944965271217,6.332245526302025e-05,-0.00013435774797473953,0.007211402343671125
0.7787787787787788,0.9824102083333331,1.289629166666667,-0.14573145833333337,17.557416666666658,0.006644112482637965,0.008517279552039927,0.0009998059456986937,0.0003909975008681288,6.0553645656250443e-05,-0.00013264039999114587,0.010244993055835039
0.7827827827827827,0.9824864583333331,1.2875645833333331,-0.14518625000000004,17.559333333333328,0.0063836937456607235,0.00830320281093749,0.000968642020515885,0.0003633401536458636,5.774508369921856e-05,-0.00013090855174401045,0.006062888889118767
0.7867867867867866,0.9825649999999998,1.2855062500000003,-0.14464062499999997,17.56114583333333,0.006117431210936886,0.008088714599609383,0.0009374743060436662,0.000338927441406206,5.4869386671875053e-05,-0.00012915962990885414,0.006990353732760468
0.790790790790791,0.9826424999999999,1.2834395833333332,-0.1440939583333333,17.562958333333334,0.0058411692664941395,0.007873847838498274,0.0009063050899507707,0.000314223177517281,5.1967016813367687e-05,-0.0001274022888688367,0.006661248263753805
0.7947947947947949,0.9827210416666669,1.2813833333333333,-0.14354687499999996,17.564854166666667,0.00554216972222199,0.0076585238444010564,0.0008751356200239063,0.0002914898437499369,4.9014218982639315e-05,-0.00012563207930664063,0.0031897703993308824
0.7987987987987988,0.9827979166666667,1.27931875,-0.14300083333333333,17.56658333333333,0.005253952565104303,0.007442324165972215,0.000843967149970982,0.00027260568229164894,4.6007736639713565e-05,-0.00012385158596046875,0.00598332638901411
0.8028028028028027,0.9828745833333333,1.2773312499999998,-0.14244062499999996,17.56835416666667,0.004960294440104818,0.007229668349609378,0.0008133308598839939,0.00025698658203113234,4.297943368658855e-05,-0.00012186363232819016,0.007098541232664957
0.8068068068068066,0.9829520833333333,1.2766062500000004,-0.14163875000000004,17.56985416666667,0.004861899127603486,0.007087672831770822,0.000791722168140658,0.00026920515885434093,4.028966041276071e-05,-0.00011662739711744795,0.005224562065848204
0.810810810810811,0.9830306250000005,1.2758729166666667,-0.14083895833333335,17.571291666666664,0.00477330051649294,0.006943783648914938,0.0007701117305085068,0.00028407088237844547,3.762323812625849e-05,-0.00011141617090432726,0.005542498263992002
0.8148148148148149,0.9831077083333334,1.2751416666666668,-0.14003833333333335,17.5728125,0.004680396597222192,0.006798869363888883,0.0007484978749980009,0.00029892209722226504,3.4976095325625145e-05,-0.00010622877812487501,0.0037608398436645984
0.8188188188188188,0.9831849999999998,1.2744083333333336,-0.13923729166666668,17.574187500000004,0.004587566597221704,0.006652830775998261,0.0007268856083554323,0.0003147481440972377,3.23514182131944e-05,-0.00010106878170237847,0.006892048176950993
0.8228228228228227,0.9832618750000001,1.2736770833333335,-0.13843604166666673,17.575749999999996,0.004502937391492434,0.006505483200998245,0.0007052734694832633,0.000330522111545245,2.9763679013454817e-05,-9.593260495683163e-05,0.003428604166799687
0.8268268268268266,0.9833395833333333,1.272939583333333,-0.13763562500000004,17.57712499999999,0.004433150516494511,0.0063559555641926994,0.0006835911206719235,0.00034912680598955803,2.7170885247265492e-05,-9.082055600858078e-05,0.005718401041917787
0.830830830830831,0.9834122916666667,1.2722270833333333,-0.13683916666666668,17.578541666666666,0.004321581766493665,0.006189125799305556,0.0006604402354502703,0.000373202227430508,2.4586875458811074e-05,-8.569360013043406e-05,0.003414539930645333
0.8348348348348349,0.9834839583333337,1.2715104166666669,-0.13604333333333332,17.579916666666666,0.004225843641492144,0.006020940622222224,0.000637288656340148,0.00040155711805556216,2.203322602105037e-05,-8.059585918756946e-05,0.002363326388888254
0.8388388388388388,0.9835558333333334,1.2708020833333336,-0.13524666666666665,17.581145833333327,0.004105814995659429,0.0058515266555555535,0.0006141338808424573,0.0004294540972221983,1.9503697416232708e-05,-7.55278268436111e-05,0.007061187066199182
0.8428428428428427,0.9836270833333333,1.27008125,-0.13444979166666668,17.58256249999999,0.004016535065103799,0.0056809826874566,0.000590981329390295,0.0004567427955729231,1.6990866255338604e-05,-7.04898110354297e-05,0.005162600260689487
0.8468468468468466,0.9837004166666666,1.269366666666667,-0.13365437500000002,17.58397916666667,0.003912432222221485,0.005508778876692707,0.0005678274552491547,0.000487658479166736,1.4511892320138932e-05,-6.548227198785149e-05,0.0034683328991604867
0.850850850850851,0.9837683333333334,1.2683083333333336,-0.1329577083333334,17.585395833333333,0.0038252215972212067,0.005372893628081587,0.0005510887765272172,0.0004913694600695295,1.371883281666686e-05,-6.295012113291666e-05,0.005103384982703574
0.8548548548548549,0.9838358333333331,1.26711875,-0.13229437499999994,17.586979166666655,0.003762156731770494,0.005249448343359393,0.0005365667010446155,0.0004826830820311989,1.3496249170312226e-05,-6.126759796473957e-05,0.0031637912330779727
0.8588588588588588,0.9839029166666666,1.265945833333334,-0.1316325,17.58841666666667,0.0036603137326374213,0.005124718277083322,0.000522045041985745,0.00048003157291670595,1.3283858872135848e-05,-5.9584264243385423e-05,0.005307493055397572
0.8628628628628627,0.9839685416666665,1.2647541666666666,-0.13097062500000003,17.59002083333333,0.0036052312326393388,0.004999132887109358,0.0005075233795610931,0.0004766853463542553,1.3074270160850766e-05,-5.790355108657555e-05,0.0024170828993987925
0.8668668668668666,0.9840352083333332,1.2635770833333335,-0.13031458333333332,17.591479166666662,0.003506287808159092,0.004876692703993057,0.0004931474522073994,0.00047502112413200237,1.286082485103281e-05,-5.621776628400172e-05,0.004652395399432407
0.870870870870871,0.9840997916666668,1.2624166666666665,-0.12970395833333334,17.59287500000001,0.0034291597222220194,0.004781279025998262,0.0004798072791289115,0.0004754387326388887,1.2678753656250054e-05,-5.451142922710939e-05,0.0034575677080397327
0.8748748748748749,0.9841647916666666,1.2612562500000002,-0.12909458333333332,17.594250000000006,0.0033451718359365223,0.004684880220659722,0.0004664635536603302,0.00047885007031248095,1.249032260726421e-05,-5.280665362317995e-05,0.004241937499841697
0.8788788788788788,0.9842256249999998,1.2602479166666667,-0.12846479166666666,17.595458333333326,0.003277271870659515,0.004591568135373265,0.0004534171361109611,0.00047644439626737256,1.211111907656223e-05,-5.132776195432291e-05,0.004429373264201786
0.8828828828828827,0.9842862500000001,1.2592437499999998,-0.12783375,17.596624999999992,0.0031905947526049694,0.004497553194270837,0.000440370693062125,0.00047468405989578577,1.1746921872395972e-05,-4.985288074322918e-05,0.005663609375346823
0.8868868868868867,0.9843464583333335,1.25823125,-0.1272027083333333,17.59777083333334,0.0031291215234376946,0.004402825159331596,0.00042732277151305066,0.000472922709635365,1.1384999991666646e-05,-4.838366689749997e-05,0.00596169748240527
0.890890890890891,0.9844068750000002,1.2572375000000007,-0.12657249999999995,17.599020833333338,0.003012201927081737,0.004307110577083349,0.0004142777466394711,0.00047690180208337374,1.1032329530208417e-05,-4.6916589145624995e-05,0.003840707899200879
0.8948948948948949,0.9844668749999999,1.2562291666666663,-0.12594249999999999,17.600249999999992,0.0029382808159728047,0.004210528360416677,0.0004012299890743823,0.00047951682291660913,1.0684100795182159e-05,-4.545549427022394e-05,0.0018249375002596935
0.8988988988988988,0.9845291666666668,1.2554208333333332,-0.12528083333333334,17.601416666666655,0.002889364565972885,0.004136275299305554,0.0003919468414665873,0.00047412651736106204,9.82284805164913e-06,-4.442194018289932e-05,0.0028396597227242637
0.9029029029029028,0.9845904166666667,1.2546166666666667,-0.12461770833333334,17.602562500000005,0.0028516030555549854,0.004061593436414929,0.0003826786846004224,0.0004699538368055922,8.97081617673605e-06,-4.339232823960502e-05,0.005210100260228501
0.9069069069069067,0.9846516666666664,1.253816666666667,-0.12395520833333334,17.603791666666673,0.0027791830555550234,0.003985752160373264,0.0003734117709346501,0.00046773112847231513,8.126493871874884e-06,-4.236556064980469e-05,0.003393956596994485
0.910910910910911,0.9847133333333331,1.25300625,-0.12329249999999999,17.604958333333325,0.002744087460937683,0.003909209443750002,0.00036414360352027123,0.00046481474479165286,7.276311250130368e-06,-4.1340123060260415e-05,0.002942081597439028
0.914914914914915,0.9847722916666669,1.2521854166666666,-0.12261895833333332,17.606187499999987,0.0027004322873265263,0.0038279868905816018,0.00035487118412850247,0.0004635464318576421,6.502693328298473e-06,-4.032032278487845e-05,0.002578381511000316
0.9189189189189189,0.984829583333333,1.2513624999999997,-0.12193770833333333,17.607437500000003,0.0026335602604175,0.0037437786197482645,0.00034559487216663976,0.0004622338776041346,5.799046057812366e-06,-3.9305383739227396e-05,0.0008530169269533872
0.9229229229229228,0.9848868750000003,1.2505354166666667,-0.1212570833333333,17.60858333333334,0.0025882549956595113,0.0036584697414930607,0.0003363202193219882,0.0004623188967012859,5.089013776605865e-06,-3.829281703344615e-05,0.0017513263888417896
0.9269269269269267,0.9849443749999999,1.2497125,-0.12057562500000002,17.609729166666664,0.0025290840104164047,0.0035724561558593704,0.0003270434705989895,0.00046382409114589795,4.3844941367187295e-06,-3.7284624341210924e-05,0.0030636766493898904
0.930930930930931,0.9850022916666666,1.2488812499999997,-0.11989458333333332,17.610895833333327,0.0024872900651051744,0.003485434720659727,0.000317766712071657,0.00046555543489579243,3.6850105769529855e-06,-3.627811829528647e-05,0.003014614149606132
0.934934934934935,0.9850591666666667,1.2480500000000003,-0.11922020833333336,17.612041666666673,0.0024170308333324453,0.00340043775828993,0.000308703657023631,0.0004690310104167317,3.038893192708374e-06,-3.5292415415386294e-05,0.005363331596925036
0.9389389389389389,0.9851158333333333,1.2471333333333334,-0.11860812500000005,17.61339583333334,0.0023667822222217527,0.003339279350651028,0.0003014738149451048,0.0004691046250000497,2.7743605750002074e-06,-3.4453865655546875e-05,0.0005788849825876241
0.9429429429429428,0.9851735416666666,1.246204166666667,-0.11799583333333331,17.61458333333333,0.002339758315971441,0.0032775249826388925,0.00029424438763008475,0.00046773248263889955,2.5227709520790327e-06,-3.361720255854599e-05,0.0014539930556907166
0.9469469469469471,0.9852285416666667,1.2452854166666667,-0.11738375000000002,17.615770833333325,0.0022954810373265744,0.0032149094026041568,0.000287014751090075,0.0004693970286458182,2.261895078341968e-06,-3.278033361080728e-05,0.0029512808163758564
0.9509509509509511,0.985281875,1.2444750000000002,-0.11679541666666667,17.616875000000014,0.0022382243749998754,0.0031595181456597204,0.0002806157938337257,0.0004625178229166471,2.077594011979186e-06,-3.2054891542647584e-05,0.0032152343744087375
0.954954954954955,0.985334166666667,1.2436583333333333,-0.11620666666666668,17.61793750000001,0.002193116597221545,0.0031038647888888844,0.0002742274554394141,0.00045638938888886704,1.8994058781251935e-06,-3.133415678916667e-05,0.0039032460935573
0.9589589589589589,0.9853864583333333,1.2428375000000005,-0.11561791666666667,17.619062500000002,0.002167448593749066,0.003047539012326383,0.0002678386949360073,0.0004492825052083149,1.7049311835937706e-06,-3.061449887243926e-05,0.0025949544269110447
0.9629629629629628,0.9854377083333338,1.2420229166666668,-0.11502916666666664,17.620208333333323,0.0021207411414931876,0.0029903949826388995,0.0002614509677708169,0.00044365275173610663,1.526778447786414e-06,-2.98972631361979e-05,0.0011749565976515441
0.9669669669669672,0.9854904166666659,1.2412124999999998,-0.11444041666666666,17.621375,0.002066529843750331,0.002932599366493061,0.00025506322796543194,0.0004409173385416243,1.367786659166602e-06,-2.9184006613083335e-05,-0.0005652239584037488
0.9709709709709711,0.9855420833333333,1.2403937500000002,-0.11385145833333336,17.62247916666668,0.0020275116276040617,0.0028741371020399257,0.0002486742331134118,0.00043667901171881573,1.1939127091145315e-06,-2.847226355162329e-05,-0.0009386462677412055
0.974974974974975,0.9855952083333333,1.2395583333333329,-0.11324895833333332,17.623541666666668,0.0020013882638902913,0.002814048436414935,0.00024222750090802905,0.0004363983767360635,1.0441453189236006e-06,-2.775086562172306e-05,0.0009874565971017546
0.9789789789789789,0.9856462500000003,1.2387937500000006,-0.11264729166666669,17.624541666666662,0.0019462949609361235,0.0027624835134982557,0.00023661382088118463,0.000432594204427178,8.25815081380326e-07,-2.7101947384223084e-05,0.002822706597328306
0.9829829829829828,0.9856960416666669,1.238047916666667,-0.1120516666666667,17.625541666666653,0.0019206893706593675,0.0027145281638888824,0.0002314136513533723,0.00042949914236117825,5.651390447479433e-07,-2.649331542940971e-05,0.0034059565977031525
0.9869869869869872,0.9857458333333331,1.2372937500000003,-0.11145645833333333,17.626625000000008,0.0019062595442700392,0.002666645395789929,0.00022626533333419026,0.0004285459596354291,3.06225009765723e-07,-2.5887683500325502e-05,0.0016744427080084279
0.9909909909909911,0.9857947916666672,1.2365354166666667,-0.11085750000000001,17.627645833333343,0.0018989133289932791,0.0026196771937499995,0.00022118573932909005,0.00042568328645836706,4.82156926217192e-08,-2.5284669289687515e-05,0.00276904123239774
0.994994994994995,0.9858454166666665,1.2358,-0.11025937500000003,17.628729166666663,0.0018275266666667456,0.0025720368912760336,0.00021610593226535155,0.00042895229166672877,-2.0051713416657552e-07,-2.468349513415368e-05,0.00019963498272090874
0.9989989989989989,0.9858960416666666,1.2350416666666664,-0.10966083333333336,17.62974999999999,0.0018158315972227612,0.002523647465972216,0.00021102528758368174,0.00042924003472219474,-4.4667103385386485e-07,-2.4084733967656277e-05,0.000873270833665174
1.0030030030030028,0.9859466666666665,1.2342791666666668,-0.1090627083333333,17.630749999999985,0.0018070220659716085,0.002474408984331603,0.00020594567892613552,0.0004311204227430143,-6.901377764758786e-07,-2.3487681255837645e-05,0.00227943750041959
1.0070070070070072,0.9859970833333338,1.2335291666666668,-0.10846812499999998,17.63179166666667,0.0017703783159721542,0.002425915858984381,0.00020096481141493222,0.000432554174479155,-9.326309247393574e-07,-2.2902896945950522e-05,0.0011726232638693546
1.011011011011011,0.9860458333333333,1.232808333333333,-0.10792562500000001,17.632770833333343,0.0017273632638896697,0.0023917886350260376,0.00019724490633248103,0.0004264015468750104,-1.0431720970487124e-06,-2.24677055582422e-05,0.0016427391489060028
1.015015015015015,0.9860943750000003,1.2320833333333334,-0.10736041666666668,17.633791666666664,0.0017060763888885333,0.0023546159331597205,0.0001933473359737659,0.0004211467013888748,-1.1589843776042689e-06,-2.202292146394531e-05,-0.0008168767360530182
1.019019019019019,0.9861420833333329,1.2313729166666663,-0.10679375,17.63479166666666,0.0016457400998266536,0.0023169074609374982,0.00018944330573261367,0.0004173064192707632,-1.27335661792547e-06,-2.1579549718619804e-05,-0.0023354600691618543
1.0230230230230228,0.9861893750000004,1.2306520833333334,-0.10622729166666668,17.635791666666652,0.0016225331206594085,0.002278491671831591,0.00018553864385833054,0.00041321279644104814,-1.3717452673611002e-06,-2.1138844180902804e-05,-0.004481043402336127
1.0270270270270272,0.9862368749999993,1.2299291666666665,-0.10566062500000001,17.636750000000006,0.001603411649306219,0.0022394781579427037,0.0001816339813006604,0.00041029278906243305,-1.4849021736980264e-06,-2.0697898262513012e-05,-0.004325562500071101
1.031031031031031,0.9862845833333337,1.229197916666667,-0.10509416666666666,17.637687500000006,0.00159539832899247,0.0021998202993055507,0.0001777297306420575,0.0004079890538195019,-1.5884136289063937e-06,-2.0259369014895816e-05,-0.0038536809897209423
1.035035035035035,0.986332708333333,1.228470833333333,-0.10452770833333336,17.638541666666665,0.0015802449826398668,0.0021593540239149243,0.00017382547626704293,0.00040528262934028114,-1.6949674639756592e-06,-1.982257245796443e-05,-2.7126736142690788e-05
1.039039039039039,0.9863806250000003,1.2277625,-0.10396104166666666,17.639499999999995,0.0015179935937501554,0.0021185184822482706,0.00016992142462558,0.00040696841927087557,-1.7861680567709322e-06,-1.938747894828993e-05,-0.0013352499997267842
1.0430430430430429,0.9864277083333333,1.2270291666666666,-0.10339354166666666,17.640395833333333,0.0015119241493055657,0.0020771088749565996,0.0001660171636315271,0.0004037662699652167,-1.8911507395832905e-06,-1.8953120657812524e-05,0.001226509982529933
1.0470470470470472,0.9864766666666668,1.2262812499999998,-0.10285370833333331,17.641375000000018,0.0014905458984377784,0.002044906348748269,0.00016237829381614892,0.000406532355468725,-1.981996373697951e-06,-1.8536307887612862e-05,0.0006381093744494137
1.0510510510510511,0.986525,1.2255583333333335,-0.10232389583333333,17.642270833333345,0.0014588549305551979,0.0020159661748224873,0.00015908419973026668,0.000403903237673614,-2.0644488333332377e-06,-1.8153762661250007e-05,0.001113176648971148
1.055055055055055,0.9865731249999999,1.2248583333333336,-0.10180408333333331,17.6431875,0.001436646597221758,0.0019876161166597264,0.00015615009251975266,0.0004012048381944744,-2.1505532812497253e-06,-1.781060512031252e-05,0.0012681731769248472
1.059059059059059,0.9866214583333334,1.2241625,-0.10128343749999998,17.644041666666656,0.0014074235937500124,0.0019588111215169315,0.0001532168133187738,0.0003967610585937503,-2.215143427734118e-06,-1.7470248354573578e-05,0.003210331597813365
1.0630630630630629,0.9866695833333333,1.2234562500000001,-0.10074089583333334,17.64493749999999,0.001411054335936912,0.0019277927400308138,0.0001501862622216506,0.0003966619712240105,-2.2771306074022724e-06,-1.7108889281901328e-05,0.0038889544272819876
1.0670670670670672,0.9867189583333332,1.2227583333333334,-0.10019318750000002,17.645895833333345,0.0013808082638888663,0.0018963460119231692,0.00014714238012317868,0.00039809662552087177,-2.356285896874604e-06,-1.674434707066928e-05,0.0031935724822460543
1.0710710710710711,0.9867675000000001,1.2220541666666667,-0.099645875,17.646875000000012,0.0013711137326390954,0.001864199595484374,0.00014409757419502376,0.0003980734015624904,-2.416900814496576e-06,-1.6383086935216142e-05,0.0005110677080324422
1.075075075075075,0.9868170833333334,1.2213479166666665,-0.0990987083333333,17.647833333333335,0.0013655164539931874,0.001831383506664938,0.00014105237122944493,0.0004002509672742516,-2.4817066101560535e-06,-1.6022706850828137e-05,-0.002063027777978732
1.079079079079079,0.9868660416666666,1.2206395833333332,-0.09855149999999997,17.64870833333332,0.0013640075998266887,0.0017980601810833382,0.00013800945464591876,0.00040315356354157783,-2.5244170874566454e-06,-1.5664447769218748e-05,-0.0010725017355639466
1.0830830830830829,0.986912291666667,1.21993125,-0.09801758333333332,17.64939583333332,0.0013448286067707649,0.001766803357493055,0.0001352370689215553,0.0003984629578124843,-2.5726378748309195e-06,-1.5362733837254695e-05,0.004451718316545339
1.0870870870870872,0.9869574999999998,1.2192208333333332,-0.09748543750000001,17.650270833333327,0.0013297262326394943,0.0017350894754335922,0.00013249484478044808,0.0003952346799479117,-2.615686337439384e-06,-1.50697841997517e-05,0.0029395099827524973
1.0910910910910911,0.9870039583333333,1.2185145833333333,-0.09695322916666664,17.651104166666673,0.0013055435373265922,0.001702925520822485,0.00012975213838065444,0.0003926736408420006,-2.653068967708365e-06,-1.4777627538697914e-05,0.002688364149150857
1.095095095095095,0.9870506250000001,1.2177854166666664,-0.09643600000000001,17.652000000000008,0.0012715956206603707,0.0016784937373333277,0.00012731726158036197,0.0003912711083333409,-2.678705017105016e-06,-1.4497908232191674e-05,0.0010626666663711148
1.099099099099099,0.9870979166666666,1.2170395833333332,-0.09592545833333337,17.652937499999997,0.0012396525998268348,0.001657202276873257,0.00012501746930006745,0.0003896631743924017,-2.7198287602169462e-06,-1.4223229040209554e-05,-0.0020357122396035265
1.1031031031031029,0.9871456249999998,1.2162916666666665,-0.09541483333333338,17.65383333333332,0.0012283315972227982,0.0016355095799722146,0.00012271931965468307,0.00039080832638892227,-2.736200434027769e-06,-1.3949962885069453e-05,-0.003248027777203788
1.1071071071071072,0.987193125,1.21554375,-0.09490429166666664,17.654562499999987,0.0012158918359372883,0.0016129879232482675,0.00012041931544480432,0.0003915685835937377,-2.7692290668360832e-06,-1.3676677435861367e-05,0.00163126692740434
1.1111111111111112,0.98724125,1.2148,-0.0943937291666667,17.65535416666666,0.0011942933333328742,0.001590198894009973,0.00011811991333067296,0.0003928355250000376,-2.793040034999701e-06,-1.340462263239871e-05,0.004302582899526897
1.115115115115115,0.9872885416666669,1.2140645833333334,-0.0938931666666667,17.656229166666673,0.0011951041623259329,0.0015672190866388852,0.0001159899558979744,0.0003863266003472643,-2.8191738912759865e-06,-1.3167781558697929e-05,0.001946614149233028
1.119119119119119,0.9873354166666668,1.2133500000000006,-0.09339487499999999,17.657020833333338,0.0011630274999987478,0.0015438889904010444,0.00011389408254745753,0.00038025491458339167,-2.837265378125101e-06,-1.293872585377342e-05,0.0021152912324282624
1.123123123123123,0.9873820833333338,1.21263125,-0.09289631249999997,17.65789583333333,0.0011379515234379856,0.0015201355405690155,0.00011179935126545828,0.0003758465472655792,-2.8507091446614783e-06,-1.2710899607095038e-05,-0.001076927517317472
1.1271271271271273,0.9874283333333334,1.2119062499999995,-0.0923978958333333,17.658666666666665,0.001133241210938829,0.0014958455122391547,0.00010970420311121737,0.0003715457805988781,-2.8651524358722818e-06,-1.2483659279393023e-05,0.00024155555570359866
1.1311311311311312,0.9874762500000003,1.2111833333333337,-0.09189943749999997,17.659375,0.0011203497222207481,0.0014709996371835982,0.00010760855320617663,0.0003679003760416327,-2.887405344791723e-06,-1.2257190596154927e-05,0.002932942708241626
1.135135135135135,0.9875222916666667,1.2104520833333332,-0.09140108333333331,17.660208333333347,0.0011224206206599252,0.0014456607154930603,0.0001055133378390551,0.0003632984064235595,-2.8974879250433824e-06,-1.2032263353685757e-05,0.0024582899299616656
1.139139139139139,0.9875691666666665,1.209733333333333,-0.09090262500000001,17.661020833333342,0.001093178888889712,0.0014198711014427046,0.00010341841287766113,0.00036231054999999457,-2.9111317569444116e-06,-1.180761327004558e-05,0.0012597912323144556
1.143143143143143,0.9876158333333335,1.2090104166666669,-0.09040420833333335,17.661833333333337,0.0010750623914927981,0.0013935728656232615,0.00010132288055498151,0.00035921291883685147,-2.9179399347872424e-06,-1.1585048709070917e-05,-0.0003566944446333764
1.1471471471471473,0.9876629166666667,1.2082895833333334,-0.08990577083333333,17.662604166666664,0.0010529494748265922,0.0013667773708641532,9.922774278837793e-05,0.000358248046137169,-2.9226451634721355e-06,-1.1363291479790273e-05,0.0017890516493253017
1.1511511511511512,0.9877104166666671,1.2075541666666667,-0.08941739583333332,17.663416666666663,0.0010421012326389256,0.001343335572384986,9.726789662799441e-05,0.0003573905776909775,-2.9366572805075957e-06,-1.1149489101797848e-05,0.0007949930558197593
1.155155155155155,0.9877577083333337,1.2068208333333332,-0.08895058333333335,17.664124999999995,0.001010559565972402,0.0013272916413263856,9.563817953821872e-05,0.0003540837704861244,-2.9494673550434745e-06,-1.0960464386369611e-05,0.0034796510418573234
1.159159159159159,0.9878045833333334,1.2061229166666665,-0.08848687499999998,17.66495833333335,0.0010008432248265198,0.0013111042027343783,9.411344739786397e-05,0.00034771442838539557,-2.939739548515655e-06,-1.0786870243153645e-05,0.00028874826335822945
1.163163163163163,0.9878520833333339,1.2054270833333331,-0.08800029166666667,17.665645833333347,0.0009997134331598545,0.0012936840832482623,9.251326833843712e-05,0.0003446015828992982,-2.9172629269401477e-06,-1.0600338836710273e-05,0.001415624565595408
1.1671671671671673,0.9878997916666666,1.2047312500000003,-0.08751268750000002,17.666416666666677,0.00098719860676999,0.0012757357765273425,9.090985977415239e-05,0.0003421860694010903,-2.898770984114413e-06,-1.04137585506745e-05,0.0004304930551484176
1.1711711711711712,0.9879450000000004,1.2040395833333335,-0.08702514583333333,17.6671875,0.0009782650998260145,0.0012573114926870644,8.930672228310072e-05,0.0003410953286892421,-2.884005753949693e-06,-1.0227394616569885e-05,-0.001389160156293201
1.1751751751751751,0.9879929166666667,1.2033458333333333,-0.08653749999999999,17.66785416666666,0.0009608887326391091,0.0012384173437500036,8.770304042934596e-05,0.00033974838541664387,-2.8597815452255577e-06,-1.0042381083072931e-05,0.0019291453995720076
1.179179179179179,0.9880410416666661,1.2026458333333332,-0.08604995833333336,17.66854166666666,0.0009575828993058089,0.0012190296708315907,8.609923305932802e-05,0.0003401238480902763,-2.837935418403015e-06,-9.858349809940955e-06,0.0028437065974458164
1.183183183183183,0.9880877083333331,1.2019458333333335,-0.08556235416666663,17.66933333333333,0.0009574637326386082,0.0011991752161245664,8.449561134570074e-05,0.00033923174748261287,-2.8205345966146063e-06,-9.674860811811201e-06,0.0019512222223170284
1.1871871871871873,0.9881343749999997,1.2012500000000004,-0.08507468750000001,17.670125000000017,0.0009484374999990663,0.001178866296777343,8.289234253407595e-05,0.0003406975260417111,-2.793629557291632e-06,-9.491958655305976e-06,-0.0010258489588181874
1.1911911911911912,0.9881822916666668,1.2005562499999998,-0.08458699999999998,17.670812500000014,0.000929273919271445,0.0011580873476666701,8.128898909889331e-05,0.00034265985208331573,-2.7613865427083872e-06,-9.310248079499997e-06,0.0009272565100104657
1.1951951951951951,0.9882291666666666,1.19988125,-0.08411864583333334,17.671479166666675,0.00091831923177077,0.0011402763398328988,7.979566745683118e-05,0.00034194841080728566,-2.741588469661624e-06,-9.140659221369359e-06,0.0034073953989377515
1.199199199199199,0.9882756250000003,1.1992666666666667,-0.08369424999999998,17.672270833333332,0.0009177955555557116,0.0011300558502708334,7.855526115119493e-05,0.0003354325499999866,-2.729188733333209e-06,-8.999462267270832e-06,0.00042692664936794245
1.203203203203203,0.9883243750000003,1.19865625,-0.08326993750000002,17.673041666666656,0.0009065276692707958,0.001119465425412758,7.731445987971535e-05,0.00032884352148439266,-2.725235935546733e-06,-8.858107066095051e-06,-0.0014017517356705866
1.2072072072072073,0.9883725,1.1980499999999998,-0.08284549999999997,17.67368749999999,0.000872030833333648,0.0011085272964166722,7.607392804465087e-05,0.0003241554416666126,-2.710786398958274e-06,-8.717068229864588e-06,0.0013951523440596247
1.2112112112112112,0.988419166666667,1.1974395833333333,-0.08242122916666667,17.674374999999994,0.0008571942664932219,0.0010972034826558135,7.483345769933344e-05,0.0003194006444878633,-2.6945137818577684e-06,-8.577267871646694e-06,0.002510026041875335
1.2152152152152151,0.9884672916666667,1.1968229166666668,-0.08199679166666664,17.675145833333342,0.0008524061414925121,0.0010855532397065987,7.359296631404947e-05,0.00031457685980899874,-2.68362287217879e-06,-8.4374220237717e-06,5.310373239808541e-05
1.219219219219219,0.9885156249999999,1.1962083333333335,-0.08157245833333335,17.67591666666668,0.0008481232638881675,0.0010735090414565954,7.235238983352055e-05,0.0003105294288194699,-2.6680050815972614e-06,-8.298403003720485e-06,-0.0007383402783602833
1.2232232232232234,0.9885625000000001,1.1956020833333334,-0.08114810416666669,17.676500000000008,0.0008127416623264772,0.0010611268568224792,7.111191746976298e-05,0.0003076132335503995,-2.6501993694878344e-06,-8.160177498692283e-06,0.002806083332984599
1.2272272272272273,0.9886093749999999,1.1949979166666667,-0.08071781249999999,17.67720833333333,0.0008133124956595239,0.0010473118285481793,6.985774159723863e-05,0.0003039511087239294,-2.6380053309027496e-06,-8.022251116718755e-06,0.0042222065974897305
1.2312312312312312,0.9886556250000003,1.1944541666666668,-0.08026754166666666,17.677979166666653,0.0008000770659717382,0.0010294425881232656,6.855708198194836e-05,0.0003010870918402908,-2.6075006940102705e-06,-7.885782572955722e-06,-0.0011557504333836732
1.2352352352352352,0.9887016666666667,1.1939,-0.07981729166666665,17.67854166666665,0.0008027900000000532,0.001011166617664934,6.725637996467532e-05,0.0002977811874999847,-2.573087700000071e-06,-7.749838346909729e-06,0.003956206597820255
1.239239239239239,0.9887475000000002,1.1933604166666665,-0.07936695833333333,17.67922916666665,0.000780499266493262,0.000992496341581597,6.595573901189137e-05,0.0002961989662326331,-2.5447654714408937e-06,-7.614877144602424e-06,0.0033977391498751786
1.2432432432432434,0.9887939583333333,1.192808333333333,-0.07891672916666666,17.67997916666667,0.0007791132638892417,0.0009733998576349837,6.46550558253799e-05,0.00029413635607636324,-2.5151801975694434e-06,-7.480415518046007e-06,-0.001038333767326094
1.2472472472472473,0.9888402083333335,1.1922666666666666,-0.07847695833333336,17.68058333333334,0.000766862222222775,0.0009566503440815938,6.343979748549186e-05,0.00029252402222226803,-2.4882651277777988e-06,-7.351635083540789e-06,0.0019729930551761754
1.2512512512512513,0.9888860416666668,1.1917291666666665,-0.07807208333333333,17.681229166666675,0.0007482599826393876,0.0009485352206597235,6.250621002732617e-05,0.0002890496440972473,-2.478465641493014e-06,-7.239663235607639e-06,0.0037184891489800975
1.2552552552552552,0.9889327083333335,1.1911854166666667,-0.07766706249999998,17.682020833333336,0.0007648031206592965,0.0009401003192877648,6.157241368895031e-05,0.000285518038671842,-2.462943136762215e-06,-7.128150930720051e-06,-0.0005274171007840778
1.259259259259259,0.9889787499999994,1.1906541666666668,-0.07726218750000001,17.682666666666663,0.000738488732638265,0.000931321049381509,6.063876336385736e-05,0.00028344130598960404,-2.4505896583334238e-06,-7.016839004375002e-06,0.0010078888889211157
1.2632632632632634,0.989024791666667,1.190116666666667,-0.07685725,17.683270833333324,0.000730653055554864,0.0009222193724374985,5.9705091369622126e-05,0.00028132334583336194,-2.4356745225693907e-06,-6.906111412109373e-06,0.002557634982849777
1.2672672672672673,0.9890710416666662,1.189575,-0.07645233333333336,17.68404166666665,0.0007342360416671134,0.0009128011445555502,5.877135644567451e-05,0.0002792844250000398,-2.423189250521003e-06,-6.79562137764584e-06,0.00029533159784023155
1.2712712712712713,0.9891179166666668,1.1890458333333336,-0.07604735416666665,17.68470833333333,0.0007179228993050568,0.0009030415909162337,5.783762155387669e-05,0.0002785604412326448,-2.4078354505208496e-06,-6.6853803317838395e-06,0.000466164930855939
1.2752752752752752,0.9891631249999996,1.1885041666666665,-0.07564235416666666,17.685333333333336,0.000705762482639205,0.0008929738394578982,5.690399040230197e-05,0.00027733643689235865,-2.39131937013907e-06,-6.575540799621524e-06,0.0027348888888241163
1.279279279279279,0.989210416666667,1.187964583333333,-0.07523741666666668,17.686062500000006,0.0006984820789934787,0.0008825602999930531,5.597021312716639e-05,0.00027678217482640655,-2.377621702734359e-06,-6.465925782026046e-06,0.0013182460935468043
1.2832832832832834,0.9892558333333329,1.1874312500000002,-0.0748325,17.686729166666666,0.0006882765234370591,0.0008718198604166696,5.503653922820204e-05,0.00027709484895836745,-2.358472766927203e-06,-6.3568377890625056e-06,0.0012780516494785843
1.2872872872872874,0.9892987500000002,1.18696875,-0.0744335625,17.687333333333328,0.0006760198567712372,0.0008593135235585936,5.411000722525351e-05,0.0002735001386718616,-2.340913904948065e-06,-6.2614208716640585e-06,0.001989555555667266
1.2912912912912913,0.9893385416666663,1.18653125,-0.07403662500000001,17.687937499999993,0.0006623427734371301,0.0008459823252760391,5.3185792856496555e-05,0.00026849837369791185,-2.326447853515562e-06,-6.17117024663802e-06,0.0010336627605624926
1.2952952952952952,0.9893783333333334,1.1860937500000002,-0.07363979166666663,17.688583333333337,0.0006545328776037529,0.0008323289999566004,5.226174434041231e-05,0.00026415498046873653,-2.3075550130206802e-06,-6.081314159288201e-06,-0.001605340277990308
1.299299299299299,0.9894187500000001,1.1856479166666667,-0.07324281249999999,17.689083333333347,0.0006619343706597558,0.0008183716670898452,5.1337466081532344e-05,0.000259229718098955,-2.291551539583355e-06,-5.992043987604166e-06,0.0011224930551634316
1.3033033033033035,0.9894587500000002,1.1852104166666664,-0.07284583333333335,17.689645833333348,0.0006491848914937925,0.0008041158159722214,5.041341633025824e-05,0.00025541131076385615,-2.2757548833766343e-06,-5.903130409809031e-06,0.0018469578988060675
1.3073073073073074,0.9894989583333335,1.1847666666666665,-0.07244908333333334,17.69027083333334,0.0006529455555557284,0.0007894949074930538,4.948921982671169e-05,0.00025167563055555897,-2.2538967048610467e-06,-5.8148090306163305e-06,-5.715668442007882e-05
1.3113113113113113,0.989538958333333,1.1843312500000003,-0.07205214583333337,17.690812500000003,0.0006324069401033583,0.0007745986974787263,4.8564960356257704e-05,0.0002486912733073443,-2.2390373872396157e-06,-5.7267993899678785e-06,0.0016114231768824538
1.3153153153153152,0.9895791666666666,1.1838874999999998,-0.0716551875,17.691458333333333,0.0006416373437505563,0.000759379937673178,4.764099181740685e-05,0.00024547245807288176,-2.2195305419271362e-06,-5.639381444410162e-06,-0.0004062934025910181
1.3193193193193191,0.9896193749999999,1.1834541666666667,-0.07125839583333336,17.69195833333333,0.0006174853993052842,0.0007438243565933127,4.671675170647487e-05,0.00024339962560766815,-2.197067845312667e-06,-5.552365944684893e-06,0.002735331597534696
1.3233233233233235,0.989660625,1.1829812499999999,-0.07088416666666665,17.692604166666655,0.0006282788151044105,0.0007358432493055596,4.597527792596623e-05,0.00024066092187499666,-2.1889410499999966e-06,-5.470593243888894e-06,0.0013411349830789732
1.3273273273273274,0.9897014583333333,1.1825145833333333,-0.07051677083333334,17.69329166666666,0.0006071768706599201,0.0007299350312391468,4.528840040775844e-05,0.0002393807133246606,-2.17773139361973e-06,-5.390666566608075e-06,-0.0013200017359054073
1.3313313313313313,0.9897425000000002,1.1820437499999998,-0.07014939583333334,17.69381250000001,0.0005975730859379969,0.0007237518475516477,4.460158533159721e-05,0.0002381965777343703,-2.1689023437499827e-06,-5.310849780381946e-06,0.0017075481768529244
1.3353353353353352,0.9897833333333336,1.1815645833333335,-0.06978202083333333,17.694458333333348,0.000611385412326193,0.0007173091517495662,4.391474919575779e-05,0.00023671437009552265,-2.1575980536025444e-06,-5.231405555779071e-06,0.0009359565967201888
1.3393393393393391,0.9898239583333334,1.1811000000000003,-0.06941464583333333,17.69502083333335,0.0005882066666658137,0.000710584027166233,4.32278085571048e-05,0.00023661736041667714,-2.145936954166665e-06,-5.1520637975373256e-06,0.002696041232013613
1.3433433433433435,0.9898635416666667,1.1806395833333334,-0.06905070833333332,17.69562500000001,0.0005901742664926601,0.0007034455119982637,4.256593821802623e-05,0.00023439534887151336,-2.133532781944391e-06,-5.077689598805558e-06,0.0021475260412557873
1.3473473473473474,0.9899008333333331,1.1801916666666665,-0.06868891666666667,17.69629166666667,0.0005767965972223177,0.0006959556438263887,4.1920781301663894e-05,0.000231357875694449,-2.1195011527776946e-06,-5.006458414305559e-06,-0.0014470850694578985
1.3513513513513513,0.9899383333333329,1.1797458333333333,-0.06832716666666665,17.696749999999994,0.0005831020659721187,0.0006881962119722248,4.127551980069853e-05,0.00022869017847219897,-2.1047258286457953e-06,-4.935613965687497e-06,0.0023311041667852805
1.3553553553553552,0.9899766666666663,1.17930625,-0.06796539583333334,17.697416666666655,0.0005555187109373971,0.0006801778858849805,4.063023702024292e-05,0.00022682858997394306,-2.0886714976561696e-06,-4.865125384287331e-06,-0.0008483402775141258
1.3593593593593591,0.9900137499999996,1.178858333333333,-0.06760358333333334,17.697958333333318,0.0005659465972234212,0.0006719117704930546,3.9984953959449834e-05,0.00022467257569444565,-2.0736543715277946e-06,-4.79486795628472e-06,0.00018749826432440386
1.3633633633633635,0.9900514583333332,1.1784125,-0.06724177083333333,17.698479166666655,0.0005668965104168588,0.0006633713385308156,3.9339774720619705e-05,0.00022306410546875377,-2.0594663598957848e-06,-4.724866830959201e-06,0.0021685203998913494
1.3673673673673674,0.990088333333333,1.1779750000000002,-0.06687997916666667,17.699166666666677,0.0005332327083329425,0.0006545642199995661,3.8694428367487335e-05,0.00022225595885416727,-2.041989845312598e-06,-4.655308361483066e-06,-0.0019590277780707765
1.3713713713713713,0.9901266666666668,1.1775229166666665,-0.06651827083333331,17.69964583333335,0.0005460307248263963,0.0006454967286766526,3.8049164977032816e-05,0.00022091328328989468,-2.0266497287282545e-06,-4.586040779075825e-06,0.0012873745654360391
1.3753753753753752,0.9901639583333335,1.1770791666666665,-0.06615635416666667,17.700250000000015,0.0005283853993061083,0.0006361888867078992,3.740392203819671e-05,0.0002201412322048596,-2.008670426996591e-06,-4.5170811374110295e-06,0.0011499374994059508
1.3793793793793792,0.990201458333333,1.1766312500000005,-0.06579458333333334,17.70081250000001,0.0005389015234364969,0.0006265957206597226,3.675867876829749e-05,0.00021973366406255468,-1.9926688618489e-06,-4.448357135998268e-06,0.0016535065102516455
1.3833833833833835,0.9902387500000002,1.1761875,-0.06543285416666667,17.701395833333333,0.0005079648437500417,0.0006167353456037333,3.61133934837855e-05,0.00021990932682289244,-1.9748587135416987e-06,-4.379993483925346e-06,0.0007938849827837657
1.3873873873873874,0.9902775000000003,1.1757416666666662,-0.06507108333333335,17.70206249999999,0.0005106999305568571,0.0006066311971597198,3.546823273400862e-05,0.00022017980347220634,-1.957257908507046e-06,-4.311948644824653e-06,-0.002391753906010763
1.3913913913913913,0.9903145833333333,1.175291666666667,-0.06470929166666668,17.70247916666665,0.0005124149305546499,0.0005962617386649268,3.482288413239192e-05,0.0002204787517361695,-1.9380531814235737e-06,-4.244248533693578e-06,0.002856353733193373
1.3953953953953953,0.9903520833333336,1.174839583333333,-0.06436860416666669,17.703145833333313,0.000493620099827563,0.0005897286309683126,3.426089920421788e-05,0.00022026326558162446,-1.9260736049175387e-06,-4.181366687159593e-06,-0.0005390629332282515
1.3993993993993992,0.9903883333333333,1.1743645833333334,-0.0640515625,17.703666666666663,0.0004907420789930228,0.0005875410913085931,3.379171461397035e-05,0.0002179906738281473,-1.924236798111844e-06,-4.123636835094404e-06,0.001436555555699215
1.4034034034034035,0.9904237500000002,1.17393125,-0.06372954166666668,17.704229166666675,0.0004625036067704702,0.0005833684356232613,3.3316601038644626e-05,0.00021507967734374356,-1.9130682712239946e-06,-4.070651692289064e-06,0.000686280815500595
1.4074074074074074,0.9904564583333335,1.1734958333333332,-0.06340391666666667,17.704708333333343,0.0004950291493055481,0.0005776141846597239,3.2837056487046896e-05,0.00020971119201387833,-1.902478631319511e-06,-4.0214108749402815e-06,0.0018444982633241125
1.4114114114114114,0.9904893749999996,1.173075,-0.06307829166666667,17.70522916666668,0.000490877708333004,0.0005716395370815959,3.235751171869621e-05,0.00020540033020834125,-1.8896916777083492e-06,-3.972151775219099e-06,0.000901822482148873
1.4154154154154153,0.9905216666666665,1.1726604166666668,-0.06275270833333334,17.705708333333337,0.000482130516492818,0.0005654705134982641,3.1877904077041054e-05,0.00020195043446180616,-1.8745874528364463e-06,-3.9233028142094175e-06,0.0008090815972536802
1.4194194194194192,0.9905545833333332,1.1722437500000003,-0.06242708333333335,17.706229166666663,0.00046959058593665226,0.0005590863498263852,3.139837965886604e-05,0.00019850826822920276,-1.8631064272995554e-06,-3.87457968515191e-06,0.0004903641495843658
1.4234234234234235,0.9905877083333331,1.1718187500000001,-0.062101375000000014,17.70672916666666,0.000476233815104532,0.0005524983897760415,3.091891725825428e-05,0.0001947431257812854,-1.8478116232591513e-06,-3.8262384038171085e-06,0.0007005516495723896
1.4274274274274275,0.9906204166666669,1.1713999999999996,-0.06177575,17.70722916666665,0.0004699566666670485,0.0005456858786041666,3.043937128660875e-05,0.00019169688333332824,-1.8327996070832968e-06,-3.778100007863022e-06,7.690581645647399e-05
1.4314314314314314,0.9906524999999996,1.1709791666666667,-0.06145016666666667,17.707729166666645,0.00045987456597207377,0.000538662433305556,2.9959762655669753e-05,0.000188948288194421,-1.8179316541232533e-06,-3.7300750688288207e-06,7.775998335546319e-05
1.4354354354354353,0.9906858333333332,1.170560416666667,-0.061124541666666664,17.708229166666644,0.0004549775998257122,0.0005314258227065963,2.948025795374154e-05,0.00018653146189237524,-1.8041933015841967e-06,-3.682414713065537e-06,0.0002864474836314912
1.4394394394394392,0.9907189583333333,1.17013125,-0.06079360416666668,17.708770833333325,0.0004616077734374002,0.0005242293590933134,2.8998794723106885e-05,0.00018443353554689623,-1.7883969557421184e-06,-3.6332192800159296e-06,-0.0013977608504092132
1.4434434434434436,0.9907525000000001,1.169708333333333,-0.060460291666666666,17.709250000000004,0.00044699826389038577,0.000516898964914931,2.851658121642706e-05,0.0001836569982638786,-1.7695623605034296e-06,-3.5835112835480032e-06,-0.00024389583359152311
1.4474474474474475,0.9907852083333339,1.169289583333333,-0.06012679166666668,17.709875000000007,0.00043062030815987917,0.0005093772572065964,2.8034284110140907e-05,0.00018317284175344006,-1.7506057394488635e-06,-3.5339291859797677e-06,-0.004672515625372853
1.4514514514514514,0.9908177083333332,1.1688604166666667,-0.059793375,17.710250000000006,0.00043615968315990905,0.0005016168894427082,2.7551965949480116e-05,0.00018246338307291443,-1.7327862647699833e-06,-3.48475286614662e-06,0.00037827083315278287
1.4554554554554553,0.9908527083333332,1.16843125,-0.05945991666666666,17.710875000000005,0.00043716402343774163,0.0004936328933263907,2.706962669067596e-05,0.00018192892239583813,-1.714966964049363e-06,-3.4357879848769097e-06,-0.003843265624993819
1.4594594594594597,0.9908845833333334,1.1680083333333329,-0.05912660416666665,17.71125,0.0004273665972231999,0.0004854280130516496,2.658743303904545e-05,0.0001824288883680164,-1.6957674024652126e-06,-3.38694704133794e-06,0.0009984374999021384
1.4634634634634636,0.9909177083333338,1.1675916666666666,-0.0587930625,17.711874999999992,0.00040053326388900246,0.0004770133018710929,2.610513487482153e-05,0.00018308149947915409,-1.6762559588890077e-06,-3.3384047101083275e-06,-0.0036410156249075953
1.4674674674674675,0.9909481249999995,1.1671875,-0.05845314583333331,17.71224999999999,0.0004004231770833311,0.00046729015885373483,2.5635491475489295e-05,0.0001813019856770487,-1.656513912760443e-06,-3.2950167947030305e-06,-0.0006750624997948762
1.4714714714714714,0.9909791666666664,1.1667604166666667,-0.058127145833333345,17.712770833333323,0.00041388009982612495,0.0004605390839370646,2.5222944629262913e-05,0.00017880705881077874,-1.6399382228514834e-06,-3.2529284564582056e-06,-0.002250594183578869
1.4754754754754753,0.991009583333334,1.1663166666666667,-0.057818895833333335,17.713208333333313,0.00043459972222215093,0.00045761695128081637,2.4880117224356353e-05,0.00017603769201389452,-1.6298361705555805e-06,-3.2117822853951395e-06,0.00016720659823477035
1.4794794794794797,0.9910404166666661,1.1658916666666668,-0.05751043750000001,17.71374999999998,0.00040495493055514586,0.00045453499522525934,2.4537206231911782e-05,0.00017448149427086446,-1.61788519835067e-06,-3.1709377527441406e-06,-0.0019390624992752237
1.4834834834834836,0.9910714583333333,1.1654458333333333,-0.057202229166666674,17.714208333333332,0.0004089262326389953,0.00045122372836414824,2.419433691912019e-05,0.00017226630633679352,-1.6077366005555957e-06,-3.130150079497222e-06,-0.0002602100695412446
1.4874874874874875,0.9911031249999999,1.1650104166666666,-0.056893874999999976,17.71472916666667,0.00040906239149296475,0.0004477494874843774,2.3851508918991654e-05,0.00017074868619788852,-1.5946375336371209e-06,-3.0895930381119815e-06,-0.0012127816842735228
1.4914914914914914,0.991134375,1.1645687499999997,-0.05658549999999999,17.715208333333337,0.00041504319010465807,0.00044408743975000086,2.350859746305396e-05,0.00016914250312498325,-1.5829209398438273e-06,-3.0491385006458305e-06,-0.0002729600694237888
1.4954954954954953,0.9911650000000004,1.1641291666666664,-0.056277229166666685,17.715729166666673,0.0004136999826394039,0.00044022139398914835,2.316570679301649e-05,0.00016800555876736456,-1.5709570920138647e-06,-3.008862565928821e-06,-0.0012265733507206278
1.4994994994994997,0.9911964583333331,1.163695833333333,-0.05596889583333332,17.71620833333333,0.00040367414930675416,0.0004361701991974854,2.2822857462185957e-05,0.00016747921085065454,-1.5567850310764368e-06,-2.968898874202253e-06,-0.00028771006941497035
1.5035035035035036,0.9912275000000003,1.1632541666666663,-0.055660499999999995,17.716708333333326,0.00040641039930644496,0.00043194207308333435,2.2479966403395665e-05,0.00016662104374996767,-1.5446297065972001e-06,-2.9289605227083326e-06,-0.0007125017360181118
1.5075075075075075,0.9912583333333339,1.1628229166666666,-0.05535222916666666,17.71720833333332,0.00038661447482635225,0.00042750364294748353,2.2137137674670826e-05,0.00016659056358506175,-1.5312153439236311e-06,-2.889295846994095e-06,-0.0007211267356979079
1.5115115115115114,0.9912885416666665,1.1623791666666665,-0.05504389583333332,17.717666666666656,0.0003934228993061062,0.00042288203148915186,2.1794204588377078e-05,0.00016631526883678638,-1.5181267894965735e-06,-2.8496968643858503e-06,0.0007462222227445636
1.5155155155155153,0.9913195833333336,1.161945833333333,-0.05473568750000001,17.718208333333344,0.00038813039930607474,0.00041805868056901023,2.145143800885422e-05,0.000166966525260423,-1.5034928584808973e-06,-2.8104882056821587e-06,-0.0007398767365316417
1.5195195195195197,0.9913516666666674,1.1615062499999997,-0.05442722916666667,17.718666666666685,0.0003865645442715504,0.00041307255857248384,2.1108463007914207e-05,0.00016725434726561073,-1.4902495266015239e-06,-2.771246327310724e-06,0.001143222221344331
1.5235235235235236,0.9913829166666664,1.1610645833333333,-0.054118916666666655,17.71920833333335,0.0003811166623268747,0.0004078741088263888,2.076565454212996e-05,0.00016782826336803058,-1.4776538114799514e-06,-2.732109280224827e-06,-0.0011772934034866012
1.5275275275275275,0.99141375,1.1606291666666664,-0.05381064583333334,17.71962500000002,0.00036910414930635405,0.00040248731166623143,2.042280417634175e-05,0.0001691425313367842,-1.4633586298350601e-06,-2.6933188405956148e-06,0.0017648593743615493
1.5315315315315314,0.9914452083333334,1.160189583333333,-0.05350227083333334,17.72020833333334,0.00037471405816003056,0.00039692576567664905,2.0079891204381304e-05,0.00017038147217882105,-1.4491176845009442e-06,-2.654681557270352e-06,-0.0012000434026617768
1.5355355355355353,0.9914766666666668,1.1597458333333335,-0.053193812499999965,17.720625000000002,0.00037501873263856567,0.00039118289504818087,1.9737040398359938e-05,0.0001714899059895511,-1.4328577802083634e-06,-2.616254425453118e-06,0.00215794270832248
1.5395395395395397,0.9915045833333335,1.1593499999999997,-0.052892958333333344,17.721145833333328,0.0003575775000006498,0.0003850307920815954,1.9399547983957705e-05,0.00017201374374999773,-1.415603235416716e-06,-2.5814807305746517e-06,-0.0002596462672954658
1.5435435435435436,0.9915327083333328,1.1589708333333333,-0.05259824999999999,17.721604166666655,0.00037827414930502457,0.0003785511802708338,1.9066600395033776e-05,0.00017069180104164333,-1.3947204871789178e-06,-2.5499678906442676e-06,-0.001087573350389448
1.5475475475475475,0.9915595833333333,1.1586041666666669,-0.052303541666666654,17.72204166666665,0.00034680164930511737,0.00037188952912326585,1.873363170838935e-05,0.0001702263064236112,-1.3717929548176094e-06,-2.5187680390924487e-06,-0.0009691684022641311
1.5515515515515514,0.9915870833333336,1.1582354166666666,-0.052008770833333336,17.722458333333318,0.00034280291232646753,0.00036507108973914907,1.8400600229048667e-05,0.00016987952313365917,-1.349711578481004e-06,-2.4876925418717865e-06,-0.0007377100686767335
1.5555555555555554,0.9916135416666667,1.1578541666666666,-0.051713895833333336,17.722895833333336,0.0003633120659727318,0.0003580938110724816,1.8067610170530064e-05,0.00016879559852431975,-1.3281616489583704e-06,-2.456826556569792e-06,-0.0004117191839441148
1.5595595595595597,0.9916418750000001,1.1574791666666662,-0.05141925,17.723250000000014,0.0003607287326397035,0.0003509086461041663,1.773455729890858e-05,0.00016866897395834135,-1.3053590765191376e-06,-2.4262765050161463e-06,0.002242770832651786
1.5635635635635636,0.9916685416666663,1.1570937499999998,-0.05114366666666665,17.723666666666684,0.0003673870442715277,0.00034740035988889114,1.746191240340691e-05,0.00016699621874996518,-1.2911094291667355e-06,-2.396873113822221e-06,0.002889888888034875
1.5675675675675675,0.9916954166666668,1.1567104166666666,-0.050880541666666675,17.72414583333335,0.0003522619748266287,0.0003462329797065955,1.7228407660163274e-05,0.00016490671814237828,-1.2805836509679163e-06,-2.3683000093438384e-06,0.001321145398662793
1.5715715715715715,0.9917229166666667,1.1563229166666664,-0.05061754166666666,17.724625000000014,0.00034231239149340453,0.0003449082256232641,1.6994944521891733e-05,0.0001629734144965242,-1.268250455143294e-06,-2.3398380540695315e-06,0.00016860937461160574
1.5755755755755754,0.9917500000000002,1.1559291666666667,-0.050354395833333336,17.725062500000007,0.000352761649305533,0.00034346815359331513,1.6761377087386823e-05,0.00016084398029513752,-1.257376129236025e-06,-2.3115087589663185e-06,0.0007010377604501628
1.5795795795795797,0.99177625,1.1555375,-0.050091354166666664,17.725583333333336,0.00035600276041591883,0.0003418791544162322,1.6527934591322148e-05,0.00015887566536456482,-1.2450851595312474e-06,-2.283210700062068e-06,-0.0023461736113858933
1.5835835835835836,0.9918035416666665,1.1551625000000003,-0.049828395833333324,17.725937499999993,0.00031626526041650393,0.00034013930200998315,1.6294408729944313e-05,0.00015833180182292517,-1.2352257809113799e-06,-2.2551407391216618e-06,0.000306412760380681
1.5875875875875876,0.9918312500000002,1.154766666666667,-0.04956529166666667,17.72652083333332,0.00032852888888812437,0.0003382797786649315,1.6060841103590936e-05,0.00015667997361114988,-1.2232630288194603e-06,-2.227075381819875e-06,-0.004332521267087941
1.5915915915915915,0.9918583333333334,1.1543854166666667,-0.04930227083333333,17.726708333333317,0.0003068097873262232,0.0003362610906766498,1.582729421611135e-05,0.00015607245855035756,-1.2109638186198212e-06,-2.1991528696398437e-06,0.00381166493116325
1.5955955955955954,0.9918852083333332,1.1540020833333335,-0.04903910416666668,17.72729166666665,0.0002875249956590942,0.0003341350125308142,1.5593788933204093e-05,0.0001553742064670377,-1.199484543528693e-06,-2.1713829584256526e-06,-0.00020316840186751506
1.5995995995995997,0.9919118749999996,1.153604166666667,-0.048776083333333324,17.72766666666665,0.00030575998263771,0.00033184994465972366,1.536028352027753e-05,0.00015437630034723787,-1.1872481095919949e-06,-2.143703695391488e-06,0.0010845555564173992
1.6036036036036037,0.9919395833333332,1.1532145833333334,-0.04851306250000001,17.728125000000006,0.00030654145399333643,0.00032943068353775886,1.5126840496011388e-05,0.00015395032382814478,-1.1730134905642536e-06,-2.116116108823177e-06,0.001083984374645297
1.6076076076076076,0.9919666666666668,1.1528208333333334,-0.048249999999999994,17.72862500000001,0.0003082928993052292,0.0003268604166666673,1.4893376686310585e-05,0.00015343854166666865,-1.1619960510538224e-06,-2.0884635663541667e-06,-0.00143605729221008
1.6116116116116115,0.9919933333333332,1.1524333333333332,-0.04798695833333333,17.728979166666676,0.0002974122222225706,0.0003241622465815974,1.4659808613659575e-05,0.00015356201527776114,-1.1501129291944119e-06,-2.061112968709409e-06,0.0016310412323150558
1.6156156156156154,0.99202,1.1520458333333334,-0.047723854166666684,17.729562500000007,0.0002903978993054057,0.000321335826812064,1.4426240460636134e-05,0.00015377567664932174,-1.1384722062761848e-06,-2.0337696384313923e-06,-0.003636441406342783
1.6196196196196198,0.9920431249999998,1.1517020833333333,-0.04746735416666668,17.729729166666676,0.0002927279123261517,0.0003171294550828978,1.4212884341414333e-05,0.00015072985073785738,-1.1255800919917152e-06,-2.0121763846601545e-06,0.004203676649240151
1.6236236236236237,0.9920662499999997,1.1513666666666666,-0.04721141666666665,17.730270833333336,0.00029021555555597267,0.00031269880299305717,1.4001049279664652e-05,0.00014792226944441988,-1.1129887983402027e-06,-1.991028140130607e-06,-0.0020871566841833555
1.6276276276276276,0.9920883333333332,1.1510270833333336,-0.046955416666666666,17.730624999999996,0.00028457009982574277,0.00030813467899305563,1.3788984906821836e-05,0.0001450396258680653,-1.1011647061535707e-06,-1.9700152888734364e-06,-0.000896223958363862
1.6316316316316315,0.9921099999999999,1.1506874999999999,-0.04669943750000003,17.730833333333326,0.00029119401041710624,0.0003034417038502578,1.3577107888277655e-05,0.0001424173216146088,-1.0881355777343018e-06,-1.9492936646488306e-06,0.004840972222382334
1.6356356356356354,0.9921329166666665,1.1503520833333336,-0.04644343750000001,17.731479166666652,0.00027966770399223684,0.0002986154465169262,1.3365209991403621e-05,0.00014007591861981555,-1.0767276160394696e-06,-1.9284349833916032e-06,-0.004936771266898177
1.6396396396396398,0.9921564583333331,1.1500041666666665,-0.04618750000000001,17.731666666666648,0.0002987499826392348,0.0002936606770833328,1.3153270202882068e-05,0.00013746328125001372,-1.0633025223254886e-06,-1.907882157018233e-06,0.0017472222229457657
1.6436436436436437,0.9921783333333333,1.1496687499999998,-0.04593152083333334,17.73206249999998,0.00030551527343813945,0.00028857247727039764,1.2941330302332662e-05,0.00013542997539062185,-1.0509753818593515e-06,-1.88740102562599e-06,0.0006261627613639575
1.6476476476476476,0.9921995833333334,1.1493250000000004,-0.045675583333333346,17.73256249999998,0.0003166277083328506,0.00028335150382638756,1.2729369499178206e-05,0.0001332981479166967,-1.0387145529375233e-06,-1.8670149221653487e-06,-0.0033561497389200667
1.6516516516516515,0.9922227083333333,1.1489958333333334,-0.04541956249999999,17.732729166666648,0.00028149164930546533,0.00027799875897526177,1.2517470985053117e-05,0.0001319713976562359,-1.0240719427326506e-06,-1.8468499201172385e-06,0.0034413016496728233
1.6556556556556554,0.9922462499999999,1.1486520833333336,-0.045163541666666675,17.733375,0.00028589145399271487,0.00027253575412326337,1.230555152520465e-05,0.00013007122612848643,-1.0111041157555485e-06,-1.8267415862914519e-06,-0.0067555572917967766
1.6596596596596598,0.9922679166666669,1.1483125,-0.04490752083333333,17.733625000000007,0.0002971523437496071,0.00026692082260373244,1.2093673690596523e-05,0.00012855501692708715,-9.990450689193015e-07,-1.8067464697308993e-06,-0.0014556406253518617
1.6636636636636637,0.992290625,1.1479562499999996,-0.04466266666666666,17.73381250000001,0.00029436475260546935,0.00026392953955555604,1.1905479933011454e-05,0.00012768317499997628,-9.862378403254445e-07,-1.785860551130558e-06,0.005644214843414375
1.6676676676676676,0.9923156249999999,1.1475958333333336,-0.04442247916666666,17.73450000000001,0.0002863033159712369,0.0002620433446870671,1.17279785057866e-05,0.00012701033133681594,-9.758011010416534e-07,-1.7645031731197927e-06,-0.0037402500001348926
1.6716716716716715,0.9923393749999999,1.14723125,-0.044182312499999994,17.734708333333344,0.00028545902343779517,0.0002600399288190103,1.1550224983173555e-05,0.0001262254305989599,-9.653096845052144e-07,-1.743286625863279e-06,0.003453664930532341
1.6756756756756754,0.9923631250000003,1.1468666666666663,-0.04394229166666668,17.73535416666667,0.0002843488888895074,0.00025790000308159567,1.137261924768066e-05,0.0001260329027777743,-9.5439255874999e-07,-1.7221219336184897e-06,-0.004870750434292859
1.6796796796796798,0.9923875000000001,1.14650625,-0.043702083333333315,17.735624999999995,0.0002734187109374453,0.0002556654123263911,1.119504681591723e-05,0.00012589917968747893,-9.437036048437277e-07,-1.7010209433854198e-06,0.00010585937502582965
1.6836836836836837,0.9924114583333336,1.1461375000000003,-0.043461854166666675,17.735979166666656,0.00028133109374950394,0.0002533193157287321,1.1017388853939575e-05,0.0001254483799479275,-9.330683227083504e-07,-1.6800787747947942e-06,0.0012929995663171212
1.6876876876876876,0.9924350000000003,1.14576875,-0.043221791666666655,17.736520833333326,0.0002973048567709302,0.0002508329751232652,1.0839687151218361e-05,0.00012544904401039225,-9.230340320182155e-07,-1.6591540350990444e-06,-0.002296271267027805
1.6916916916916915,0.9924595833333334,1.1454145833333331,-0.04298164583333333,17.73672916666666,0.0002629322873273221,0.0002482427047912326,1.066211033495118e-05,0.00012609561983505796,-9.125312410460272e-07,-1.6382963964801653e-06,0.003021801649765621
1.6956956956956954,0.9924827083333329,1.1450437500000001,-0.04274154166666667,17.737395833333345,0.0002789772526041734,0.0002455356159565972,1.0484377153338796e-05,0.00012631015078125307,-9.00481027187539e-07,-1.617634226089581e-06,-0.003960948351107163
1.6996996996996998,0.9925081250000004,1.1446749999999999,-0.042501437499999996,17.737645833333353,0.0002858110416668058,0.00024272364376692825,1.0306777232984777e-05,0.00012677047031248861,-8.88179522656217e-07,-1.597010903748049e-06,0.00029529123173688276
1.7037037037037037,0.9925310416666666,1.14433125,-0.04227110416666668,17.738020833333348,0.00023932360677014763,0.0002409120858641485,1.014844866580618e-05,0.00012683296992189314,-8.806768068879707e-07,-1.5774362785534348e-06,0.0028252495653191545
1.7077077077077076,0.9925522916666666,1.1439666666666664,-0.0420594375,17.738520833333343,0.0002673488888897957,0.00024109330051692705,1.0026661010031455e-05,0.00012330285208331931,-8.807278615971981e-07,-1.559851723554297e-06,-0.0022046879344088666
1.7117117117117115,0.9925741666666661,1.1436250000000001,-0.041847833333333334,17.738729166666673,0.0002447760416666167,0.000241183845305555,9.904856617109e-06,0.00012104089583334782,-8.785828559896357e-07,-1.5423472483954866e-06,0.004154218315875369
1.7157157157157155,0.9925979166666671,1.1432624999999998,-0.04163614583333333,17.739395833333337,0.00026752276041741574,0.00024118344347873297,9.782962596549876e-06,0.00011785667578125686,-8.766044711718503e-07,-1.524855600891712e-06,-0.004081198350604609
1.7197197197197198,0.9926195833333336,1.142916666666667,-0.04142450000000001,17.739645833333338,0.00024565972222134747,0.0002410941330833324,9.661191518653309e-06,0.00011575145833336159,-8.756009626735873e-07,-1.5073667666802112e-06,0.00017404123229880497
1.7237237237237237,0.9926416666666668,1.1425604166666667,-0.04121279166666667,17.740000000000002,0.00024319426649288545,0.00024091830303992986,9.539341226871504e-06,0.00011316691866319895,-8.746031670877062e-07,-1.490036936775086e-06,0.0030249999996954102
1.7277277277277276,0.9926633333333329,1.1422083333333328,-0.04100114583333333,17.740520833333328,0.00023928993055655212,0.00024065187368706663,9.417503416167132e-06,0.00011095461371525561,-8.733470198784868e-07,-1.4726645117094168e-06,-0.0025377712673844144
1.7317317317317316,0.9926860416666674,1.1418562500000002,-0.04078939583333333,17.74074999999999,0.0002330543359367887,0.00024030227088498238,9.295615522265757e-06,0.00010883489934896545,-8.713646454948419e-07,-1.4553476698818588e-06,0.003706104166951718
1.735735735735736,0.9927081250000005,1.1415208333333333,-0.04057564583333333,17.741374999999987,0.0002239370659724571,0.00023950029854123288,9.171672649470482e-06,0.0001071325447048535,-8.693501985676896e-07,-1.4381723124121097e-06,-0.004511890624371517
1.7397397397397398,0.9927279166666674,1.1412083333333334,-0.040355624999999985,17.74162499999999,0.0002310399305551769,0.00023745478085937652,9.04118955391054e-06,0.00010540471354164582,-8.615753427950845e-07,-1.4215706610299492e-06,-0.0008826406242974372
1.7437437437437437,0.9927483333333337,1.1409062499999998,-0.040135583333333336,17.741770833333323,0.00021834537760412331,0.00023533286715972162,8.910729437429056e-06,0.00010425037239583657,-8.573132860026109e-07,-1.404963340291841e-06,0.0070676974833645545
1.7477477477477477,0.992768541666667,1.1405979166666669,-0.03991547916666666,17.742416666666674,0.0002197258289928783,0.00023311285622873283,8.78023161106117e-06,0.00010286654691839953,-8.491286174088628e-07,-1.3885332579019503e-06,-0.004182506944857778
1.7517517517517516,0.9927885416666663,1.1402916666666665,-0.03969545833333333,17.742666666666686,0.00021616493055609531,0.00023078100437326369,8.649748374082981e-06,0.00010173367534720146,-8.431804316841456e-07,-1.372090824745744e-06,-0.00013711111193970282
1.755755755755756,0.9928089583333332,1.139985416666667,-0.039475416666666686,17.742812500000017,0.00021033312065932286,0.0002283643956597207,8.519254564134023e-06,0.00010069098350697081,-8.365642621743489e-07,-1.3558219156380248e-06,0.007604589843083431
1.7597597597597598,0.9928291666666665,1.1396770833333334,-0.03925533333333333,17.74345833333335,0.00021114572482572314,0.0002258500548888891,8.38877318745366e-06,9.97162986111147e-05,-8.284833582682254e-07,-1.3396497190791676e-06,-0.0026052934034055397
1.7637637637637638,0.9928491666666662,1.1393666666666664,-0.03903529166666666,17.743708333333352,0.0002185988888894208,0.00022323558783159678,8.258296005575641e-06,9.886431527774547e-05,-8.23445677569423e-07,-1.3234622061146705e-06,-1.8751736547528708e-05
1.7677677677677677,0.9928693750000006,1.1390625,-0.03881520833333333,17.74414583333335,0.00020953776041676697,0.0002205254353732642,8.127804060923354e-06,9.844824218750714e-05,-8.154115462239233e-07,-1.3074104490368924e-06,-0.0022113546009450147
1.7717717717717716,0.9928893750000002,1.1387458333333333,-0.038595104166666665,17.744500000000006,0.00023501039930562406,0.0002177283510308159,7.997320378504669e-06,9.747239019095716e-05,-8.082160589495838e-07,-1.2914298609555154e-06,-0.0016552500003399473
1.775775775775776,0.992909791666667,1.1384333333333336,-0.038375125,17.74472916666667,0.0002466288888878232,0.00021481644790104118,7.86683453523457e-06,9.702147083335416e-05,-8.010897364582693e-07,-1.2756349553424467e-06,0.0022951349823756573
1.7797797797797799,0.9929300000000002,1.1381270833333332,-0.03815493749999999,17.745229166666665,0.00023757551649317143,0.00021181949437109422,7.736354858195988e-06,9.666773164061088e-05,-7.935839042578143e-07,-1.2598118759845047e-06,-0.004199844184142876
1.7837837837837838,0.9929506250000001,1.1378208333333333,-0.03793497916666668,17.74556249999999,0.00023458456597258426,0.0002087123556245654,7.605868874423529e-06,9.668877456599917e-05,-7.862203660503542e-07,-1.244103921737719e-06,-0.0020717747393632635
1.7877877877877877,0.9929714583333333,1.1375166666666665,-0.03771493750000001,17.74577083333332,0.0002204163888892552,0.0002055189060377596,7.475393224498342e-06,9.68699885416785e-05,-7.786693365625057e-07,-1.228551301461328e-06,0.0038675308165352362
1.7917917917917916,0.9929916666666662,1.1372125,-0.037494791666666666,17.746333333333318,0.00021022984374985398,0.00020224059787326372,7.344898698228686e-06,9.717076822916143e-05,-7.698896735155891e-07,-1.2130374014648457e-06,-0.00463844444368533
1.795795795795796,0.993011875,1.1369083333333332,-0.03727477083333333,17.746604166666653,0.00019985826388912997,0.0001988456259891492,7.214424980792599e-06,9.762258350693581e-05,-7.633716698785347e-07,-1.197622944028429e-06,-0.003001115016672884
1.7997997997997999,0.9930320833333329,1.1366020833333332,-0.03705474999999999,17.746791666666656,0.0001982041623269648,0.0001953642524375012,7.083936518344209e-06,9.815188072916092e-05,-7.543496450911256e-07,-1.1823387594380213e-06,0.004927206597358236
1.8038038038038038,0.9930522916666661,1.1362979166666667,-0.03683464583333333,17.74737500000001,0.0001916279123261866,0.00019178178299956625,6.95345220353213e-06,9.881882157120742e-05,-7.465639003949144e-07,-1.1671108628328575e-06,-0.0032777239588881457
1.8078078078078077,0.9930725000000002,1.1359833333333331,-0.03661460416666667,17.74764583333335,0.0002043663888897651,0.0001880999283849819,6.8229740372253365e-06,9.918425659721786e-05,-7.381720596180574e-07,-1.1518971864903214e-06,-0.0008076254348452494
1.8118118118118116,0.9930929166666664,1.1356666666666666,-0.0363945,17.74785416666668,0.00021955555555575046,0.00018432995308333318,6.6924791884300956e-06,9.972883333332627e-05,-7.310159326389128e-07,-1.136838188894791e-06,0.0032558120654471168
1.815815815815816,0.993112916666667,1.13535625,-0.036213083333333326,17.74841666666668,0.0002203522526038615,0.0001842042621597224,6.6018781362930486e-06,9.852132760416327e-05,-7.277981730858613e-07,-1.123363551772052e-06,-0.0017108402781786936
1.8198198198198199,0.9931337500000001,1.1350500000000001,-0.036039875000000006,17.748708333333347,0.00021149749999982426,0.00018481699331770757,6.519809466386262e-06,9.697678541667476e-05,-7.249747107290893e-07,-1.11034208379245e-06,1.91649303928898e-05
1.8238238238238238,0.9931539583333335,1.1347458333333333,-0.03586668749999999,17.749000000000013,0.00019564373263913915,0.00018538072777734465,6.437742915171994e-06,9.567836276040687e-05,-7.218001153819645e-07,-1.0972709008234373e-06,0.0017489999999042993
1.8278278278278277,0.9931739583333329,1.134435416666667,-0.035693354166666684,17.7495,0.0001937854123252869,0.00018588655166623127,6.35568671718533e-06,9.407593962677124e-05,-7.18235331119821e-07,-1.084319899834636e-06,-0.002250250000258802
1.8318318318318316,0.9931943750000004,1.1341291666666669,-0.0355201875,17.74975,0.00018436664930510105,0.0001863246132981773,6.273620133413697e-06,9.293898255209598e-05,-7.168703592881721e-07,-1.0713307677513016e-06,0.001999937499931548
1.835835835835836,0.9932139583333334,1.1338375,-0.03532858333333332,17.750041666666664,0.0001833569270832669,0.00018553911632638968,6.18670593003779e-06,9.193510520832254e-05,-7.09978075781217e-07,-1.0582980839600697e-06,0.002687498263924226
1.83983983983984,0.9932327083333331,1.1335583333333332,-0.03512920833333334,17.750520833333322,0.00019550493055597862,0.00018418872187326283,6.097784382907705e-06,9.131934965279226e-05,-7.037165670138517e-07,-1.045333318543404e-06,-0.0028648546003182673
1.8438438438438438,0.9932514583333337,1.1332854166666662,-0.03493002083333333,17.750729166666652,0.00019333103732765977,0.00018274364458289918,6.008858615526327e-06,9.112071427948981e-05,-6.961705001736091e-07,-1.0324154950121537e-06,0.001405718316675575
1.8478478478478477,0.9932697916666666,1.1330166666666666,-0.03473072916666666,17.750999999999987,0.00017531638888912404,0.00018124520155164952,5.919930757823363e-06,9.111999131944382e-05,-6.906401725694537e-07,-1.0195708108615436e-06,0.0036656666674161897
1.8518518518518516,0.9932868750000007,1.1327354166666666,-0.034531395833333325,17.751499999999982,0.00017714249566003204,0.00017965770180164951,5.831002782421788e-06,9.081004735241732e-05,-6.836292092881776e-07,-1.006776796832465e-06,-0.0020022499993501697
1.855855855855856,0.9933058333333334,1.1324583333333333,-0.034332166666666664,17.751729166666653,0.0001818732638885212,0.0001779814986388893,5.742072670821526e-06,9.085240972223074e-05,-6.759770651041504e-07,-9.940498236354163e-07,0.0013199266495576012
1.85985985985986,0.9933254166666665,1.1321708333333333,-0.03413299999999999,17.751999999999985,0.00021420414930561904,0.00017622581100000122,5.6531508263634556e-06,9.063705416664791e-05,-6.686807383680844e-07,-9.814096929583325e-07,0.0029543333337187505
1.8638638638638638,0.9933445833333333,1.1319083333333333,-0.03393364583333333,17.75245833333334,0.0001793582638891511,0.00017439726379123274,5.564224754514292e-06,9.123483246526592e-05,-6.619100079861606e-07,-9.68854638537327e-07,-0.0018602100698217328
1.8678678678678677,0.9933637499999995,1.1316291666666667,-0.033734395833333326,17.75270833333335,0.00017167914930560357,0.0001724863710933168,5.475286084180165e-06,9.151374487846586e-05,-6.54742537326335e-07,-9.563604766362855e-07,0.0009301649299686687
1.8718718718718717,0.9933822916666671,1.1313541666666664,-0.03353514583333333,17.75300000000001,0.00017524956597236852,0.00017050441060373258,5.3863660981608256e-06,9.20436349826359e-05,-6.455922829861123e-07,-9.439639529913194e-07,0.002240999999798987
1.875875875875876,0.9934004166666671,1.1310729166666669,-0.0333358125,17.753437500000008,0.00018655718315918612,0.00016844235496484353,5.297437789637991e-06,9.229717382812364e-05,-6.386528133680495e-07,-9.315793730677073e-07,-0.0026680664062723736
1.87987987987988,0.9934187500000004,1.1307958333333334,-0.033136645833333346,17.75368750000001,0.00017994998263848316,0.00016628353624956508,5.208509354333624e-06,9.313520564237926e-05,-6.309293874131718e-07,-9.193055356740463e-07,0.0011634856766704615
1.8838838838838838,0.9934370833333332,1.1305208333333334,-0.032937249999999994,17.754000000000012,0.00017681206597219834,0.00016406672910416684,5.119576699154555e-06,9.376815104165936e-05,-6.231027430555496e-07,-9.071022377500003e-07,0.0015256666659411167
1.8878878878878878,0.9934560416666659,1.130252083333333,-0.03273795833333334,17.754395833333337,0.0001593947873270718,0.0001617656674982636,5.030658574917207e-06,9.481227699652262e-05,-6.148850657117916e-07,-8.94956529189238e-07,-0.0012797400177646523
1.8918918918918917,0.9934752083333335,1.12996875,-0.032538708333333326,17.75466666666666,0.00017479069010462034,0.00015938037666493143,4.941727893913224e-06,9.551524869791383e-05,-6.078681595052661e-07,-8.828892376015611e-07,0.0013948888889672162
1.895895895895896,0.9934945833333332,1.1296895833333331,-0.03233945833333334,17.755,0.0001701953081603147,0.00015691776803992996,4.852807549081937e-06,9.661170980903439e-05,-5.986665973958428e-07,-8.708951073020834e-07,0.001016666666657784
1.8998998998999,0.9935131249999998,1.1294124999999997,-0.03214014583333333,17.755354166666656,0.00017323817708381206,0.00015437560914539948,4.763864274593333e-06,9.779495598956356e-05,-5.918658705728953e-07,-8.589332202530381e-07,-0.0007265837668910535
1.9039039039039038,0.9935312500000002,1.1291375,-0.03194089583333332,17.755645833333315,0.0001735060937499977,0.0001517437566974835,4.674943780465032e-06,9.914243567707426e-05,-5.824532023437177e-07,-8.471004884197049e-07,-0.0004589587664440842
1.9079079079079078,0.9935491666666664,1.1288520833333333,-0.031776479166666656,17.75593749999998,0.00015964062065965123,0.00015194703843706683,4.61931824368986e-06,9.742387495657173e-05,-5.793444028645839e-07,-8.377656988203114e-07,0.0014751627614941754
1.9119119119119117,0.9935668749999998,1.1285625,-0.031612270833333324,17.756291666666645,0.0001675169270838328,0.0001521268327599832,4.5639822953327074e-06,9.552756901039933e-05,-5.766898880208655e-07,-8.284510680477443e-07,-0.0002687517353479052
1.915915915915916,0.9935854166666663,1.1282729166666667,-0.03144808333333334,17.756583333333314,0.0001627255164924346,0.0001522451379930552,4.5086463147524986e-06,9.374987274306246e-05,-5.749141927951768e-07,-8.191929573368054e-07,0.0006233263893591356
1.91991991991992,0.9936037499999996,1.1279812500000002,-0.03128397916666666,17.756854166666646,0.0001707996484372476,0.00015230223083289966,4.453308224616104e-06,9.217942539062329e-05,-5.72741227604188e-07,-8.099601429322901e-07,0.0024634370666376526
1.9239239239239239,0.9936214583333337,1.1276958333333331,-0.031119749999999998,17.757166666666663,0.0001625241493063978,0.00015231949327083362,4.397961754204772e-06,9.067490937498396e-05,-5.696923098090534e-07,-8.007777629531238e-07,0.003031972222231616
1.9279279279279278,0.9936389583333333,1.1274062499999997,-0.030955625,17.757541666666675,0.00016556412760482253,0.00015227219752604192,4.342619439089405e-06,8.929426432291443e-05,-5.679252076822839e-07,-7.916317999609367e-07,0.0003389565969200703
1.9319319319319317,0.9936566666666667,1.1271166666666665,-0.030791499999999996,17.75779166666668,0.00016843638888919266,0.0001521606110833335,4.287283298955207e-06,8.800867499998699e-05,-5.634851295139105e-07,-7.825414477395824e-07,0.0018767899302361002
1.935935935935936,0.9936754166666667,1.1268312499999997,-0.030627312500000003,17.758000000000013,0.00014925069010462977,0.0001520239790273435,4.2319450759e-06,8.677116184895722e-05,-5.602272708332816e-07,-7.734818664583354e-07,0.004894333333140821
1.93993993993994,0.9936939583333327,1.12654375,-0.0304631875,17.758479166666675,0.00015751266927099827,0.00015181295733984398,4.176606836415135e-06,8.578014986978383e-05,-5.588150951823017e-07,-7.644489509075516e-07,-0.0014989796006830147
1.9439439439439439,0.9937108333333341,1.1262520833333336,-0.030299020833333332,17.75870833333334,0.00015207812065898274,0.00015155891987456605,4.1212623181239986e-06,8.454366983506878e-05,-5.54349767591177e-07,-7.554606860022123e-07,0.0009866649299965502
1.9479479479479478,0.9937277083333336,1.1259687499999997,-0.03013485416666667,17.75900000000001,0.0001527073567715309,0.00015123639768706558,4.065921956719767e-06,8.38415774739587e-05,-5.527724484374798e-07,-7.464928457350706e-07,0.00083566666603474
1.9519519519519517,0.9937466666666669,1.1256770833333336,-0.02997070833333333,17.75935416666667,0.00014068739149242226,0.0001508608086649313,4.01059400340022e-06,8.283954210069888e-05,-5.484926629774495e-07,-7.376169456980899e-07,0.0003395828990164773
1.955955955955956,0.9937654166666671,1.1253874999999998,-0.029806458333333338,17.759687499999995,0.0001571415104173468,0.00015044795828993065,3.955243169026918e-06,8.202396093750369e-05,-5.453732083072816e-07,-7.287251192018222e-07,0.00037490234382175913
1.95995995995996,0.9937835416666662,1.1250979166666666,-0.02964227083333333,17.759999999999994,0.00014634457899287412,0.00014997952984331599,3.8999089269049566e-06,8.133215985242637e-05,-5.418271347135287e-07,-7.19902176741927e-07,0.0013583333335986936
1.9639639639639639,0.9937997916666675,1.124829166666667,-0.029474729166666682,17.76024999999999,0.00013851248263829774,0.00014880492388498218,3.843192517195331e-06,8.088921293405299e-05,-5.374648876736027e-07,-7.117190353914937e-07,0.002894937500627748
1.9679679679679678,0.9938168750000003,1.1245687500000003,-0.029303083333333337,17.760604166666656,0.0001472098567705249,0.0001468322238263887,3.784873180997597e-06,7.997762864585256e-05,-5.318361572656316e-07,-7.043426738357623e-07,0.0003146349832263695
1.9719719719719722,0.9938335416666662,1.1243208333333334,-0.029131458333333332,17.760854166666658,0.00012558039930521403,0.00014479334370659676,3.726553810390884e-06,7.958467621527188e-05,-5.264945621092947e-07,-6.96999342246095e-07,0.0014342703994998374
1.975975975975976,0.9938499999999997,1.124058333333333,-0.028959833333333327,17.760999999999992,0.00014702993055659697,0.00014269826163888918,3.6682302434889362e-06,7.883365694442979e-05,-5.215320001736037e-07,-6.897011670243044e-07,0.0062539999998989515
1.97997997997998,0.9938666666666666,1.1238,-0.028788166666666667,17.76139583333332,0.00015272666666721335,0.00014054583497222196,3.6099149206796832e-06,7.824586666665967e-05,-5.157192195834434e-07,-6.8248494313993e-07,0.002193051649555855
1.983983983983984,0.9938824999999999,1.1235479166666666,-0.028616479166666656,17.76168749999998,0.0001359122873263452,0.00013833566177039972,3.551586999513835e-06,7.790221671005737e-05,-5.088817480251253e-07,-6.753554093634991e-07,0.0014154856776826819
1.9879879879879878,0.9939,1.1232875000000004,-0.028444812500000003,17.761999999999976,0.00015019234374902268,0.00013606555850651024,3.4932736482015966e-06,7.753565442709248e-05,-5.039628524478222e-07,-6.682465265486993e-07,0.00031433333407449027
1.9919919919919922,0.993916875,1.1230375,-0.02827316666666667,17.76214583333332,0.00014302359375029106,0.00013373554663888884,3.4349498283996825e-06,7.732641041667543e-05,-4.977351767526278e-07,-6.61193655665659e-07,0.005133728733085263
1.995995995995996,0.9939322916666664,1.1227708333333328,-0.02810158333333333,17.762583333333342,0.0001648224826398259,0.00013134372249305553,3.376634252950501e-06,7.709647048608631e-05,-4.92228037283004e-07,-6.542253724727429e-07,-0.00040834027794289796
2.0,0.9939493750000002,1.1225250000000002,-0.027929895833333333,17.762875000000008,0.0001355410416661318,0.00012889758540581572,3.318314453187108e-06,7.725632031249652e-05,-4.852870268750354e-07,-6.473106138168399e-07,-0.000978265624951291


==> figs/data/cyl_fk02_LO/cylinderPANS_finep1_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9949204166666664,1.0993854166666663,0.05136279166666668,17.787312500000006,0.00033295562066015805,0.00017824696553992922,6.646132041450956e-06,-1.9774950954863646e-05,5.813501141492677e-07,1.8118250902951278e-07,-0.002860972656606009
-1.995995995995996,0.9949110416666662,1.0995125000000001,0.05158762499999999,17.78702083333334,0.0003389290104167664,0.00018064611352604232,6.764940909998874e-06,-1.9613532812483292e-05,5.8488860572916e-07,1.8439376011979026e-07,0.0006398745654792037
-1.991991991991992,0.9949012499999998,1.0996458333333337,0.05181239583333333,17.78683333333334,0.00033945789930478476,0.00018296313800998318,6.8837538035708116e-06,-1.9764359809042176e-05,5.881752738716241e-07,1.8769692999783414e-07,0.0031433055549996425
-1.987987987987988,0.994891458333333,1.0997770833333336,0.05203725000000001,17.786666666666676,0.0003403669748256455,0.00018514752910416725,7.002553942028956e-06,-2.004169635418801e-05,5.928324839843665e-07,1.912467957447897e-07,0.0024055555549580276
-1.983983983983984,0.9948814583333333,1.099897916666667,0.05226197916666666,17.786562500000013,0.00037248957899249646,0.00018726053358289994,7.121351891655934e-06,-1.9654506293403928e-05,5.949587967448472e-07,1.9477400673828595e-07,0.001527766926642471
-1.97997997997998,0.9948716666666663,1.1000416666666668,0.05248679166666667,17.786458333333346,0.0003458315972217907,0.00018925336720659663,7.2401663530519595e-06,-2.059528298613278e-05,5.982878185763758e-07,1.984936865112844e-07,-0.0020583767362154504
-1.975975975975976,0.9948622916666668,1.100172916666667,0.052711625000000005,17.78631250000002,0.0003424700998257979,0.0001911512565260405,7.358972173588637e-06,-2.0943885156284037e-05,6.033528996529213e-07,2.0238849002083736e-07,-0.0029123476566041973
-1.971971971971972,0.9948524999999999,1.10029375,0.05293635416666665,17.786062500000025,0.000368247044270964,0.00019295490754123526,7.477775821134147e-06,-2.087297070311328e-05,6.058811678386655e-07,2.0639330252387664e-07,0.0007724127598294217
-1.967967967967968,0.9948427083333332,1.1004374999999997,0.05316114583333333,17.78581250000002,0.0003435585937505703,0.00019464882368706513,7.596585409100864e-06,-2.191425130206731e-05,6.119026419269875e-07,2.1061111547091593e-07,0.0025820481765777004
-1.9639639639639639,0.9948331249999999,1.100564583333333,0.05338597916666666,17.78566666666669,0.0003555145789930769,0.0001962455617495664,7.715401109277794e-06,-2.2280417404499375e-05,6.156826791233825e-07,2.1486113315929152e-07,0.004019555554862109
-1.95995995995996,0.9948231249999991,1.100689583333333,0.05361079166666668,17.78554166666669,0.00037619114149367583,0.0001977413502065959,7.8341999901795e-06,-2.256910842014792e-05,6.188665662327115e-07,2.1932973719965365e-07,0.0005492899297792064
-1.955955955955956,0.9948135416666669,1.1008250000000002,0.053835625000000005,17.785458333333352,0.0003697360416661244,0.00019911923085937392,7.953002844829198e-06,-2.351855729168517e-05,6.230576776041519e-07,2.2382711391927075e-07,-0.001278126736735885
-1.951951951951952,0.9948035416666662,1.1009666666666664,0.05406043749999998,17.785354166666682,0.00034531555555572524,0.00020041493064193016,8.07181170786774e-06,-2.4760506249950354e-05,6.288715506943412e-07,2.2858858575390656e-07,-0.0034061671012750594
-1.947947947947948,0.9947941666666665,1.1010895833333334,0.054285250000000014,17.785124999999997,0.0003642294748267272,0.00020160538243749887,8.190607971438053e-06,-2.50691369791875e-05,6.319764375433369e-07,2.3343589482812478e-07,-0.0019212656249578686
-1.9439439439439439,0.9947835416666665,1.101235416666667,0.05451204166666666,17.78479166666666,0.00037014041232552586,0.00020242064666493127,8.304051256189873e-06,-2.534091814234557e-05,6.362585346787646e-07,2.385730708741292e-07,0.004727039930628507
-1.93993993993994,0.9947716666666668,1.1013979166666668,0.05474200000000001,17.784645833333325,0.00039762916232599643,0.00020273010266666633,8.40927360006328e-06,-2.4474754166683987e-05,6.416225703559074e-07,2.4394490504166307e-07,0.0024142495660157692
-1.935935935935936,0.9947599999999999,1.1015875000000002,0.054972041666666666,17.784520833333325,0.0003695631770830321,0.00020290171833159745,8.514475047213321e-06,-2.5326449479182167e-05,6.47079367708202e-07,2.493691017743009e-07,-0.00084793793382687
-1.931931931931932,0.9947487500000004,1.1017520833333334,0.05520202083333333,17.784395833333324,0.0003944302039928793,0.0002029910625828994,8.619667902030268e-06,-2.4774790668383173e-05,6.523428838541899e-07,2.551130079635429e-07,-0.0022351566836960046
-1.927927927927928,0.9947370833333332,1.1019104166666667,0.055443270833333336,17.784270833333323,0.0003996836414930094,0.00020480621930164854,8.754141065937334e-06,-2.43509986545265e-05,6.56308620833291e-07,2.5984302454166427e-07,-0.0042474066832483
-1.9239239239239239,0.9947266666666672,1.1020687499999997,0.055698645833333345,17.783937499999993,0.0003923869401052382,0.00020889418566623135,8.925760033569063e-06,-2.4153656901060305e-05,6.604632058593811e-07,2.636045191775147e-07,0.001983662761006144
-1.91991991991992,0.9947160416666665,1.1022124999999998,0.05595408333333333,17.783687499999996,0.00041093817708359737,0.00021282805832639013,9.097470373991494e-06,-2.3373409374964627e-05,6.645006197917818e-07,2.6751273274305754e-07,0.006083902344187209
-1.915915915915916,0.9947058333333333,1.1023708333333333,0.05620960416666668,17.783624999999997,0.0003952124826396286,0.0002166345660933127,9.269124300004282e-06,-2.3453186545147053e-05,6.69085959053721e-07,2.715977261687087e-07,0.002265192708705399
-1.911911911911912,0.9946954166666666,1.1025124999999998,0.05646516666666668,17.783520833333334,0.0004120206770834578,0.00022031411997222063,9.440827972794746e-06,-2.2739564583325322e-05,6.729729088541909e-07,2.7579117454861216e-07,0.0007617703994355907
-1.907907907907908,0.9946847916666667,1.102660416666667,0.056720604166666654,17.7834375,0.00043167218315898204,0.00022386264630165197,9.612583492231549e-06,-2.2315024001726136e-05,6.775194578298327e-07,2.802131217616291e-07,-0.0016909830728764064
-1.9039039039039038,0.9946743749999999,1.102810416666667,0.056976166666666654,17.78333333333334,0.00043626822482534244,0.0002272580986388906,9.78425962750217e-06,-2.2368435069433645e-05,6.816007368272222e-07,2.848718826892382e-07,-0.003819444444616238
-1.8998998998999,0.9946637500000004,1.1029625000000003,0.05723162499999999,17.783187500000007,0.0004320569270828134,0.00023056401652604306,9.955958462562759e-06,-2.2398689062480548e-05,6.844456715104542e-07,2.896039641234353e-07,-0.0038409934898595566
-1.8958958958958958,0.9946531250000002,1.103116666666667,0.057487125,17.782708333333343,0.00042945305555486257,0.00023371379256770892,1.012764654554071e-05,-2.269320625000737e-05,6.907016628471705e-07,2.946359144765591e-07,0.007367664930143292
-1.8918918918918919,0.9946429166666665,1.1032645833333332,0.057742666666666685,17.782666666666678,0.0004426758289928223,0.00023672611288888708,1.0299315720599013e-05,-2.2689080555540753e-05,6.954322101605575e-07,2.99756380113891e-07,0.004057888888326033
-1.887887887887888,0.9946329166666668,1.10341875,0.05799810416666667,17.782562500000008,0.0004316454817709925,0.00023963449640581518,1.0471005472449346e-05,-2.30289352864399e-05,7.010028513671922e-07,3.0501392974370516e-07,0.0017209335932193426
-1.8838838838838838,0.9946220833333329,1.1035666666666666,0.05825356249999999,17.782479166666675,0.000438528888888845,0.00024239328939192973,1.0642644928445305e-05,-2.3085622916640958e-05,7.060009407971801e-07,3.1053108411790776e-07,-0.0007319796012552615
-1.87987987987988,0.9946114583333334,1.1037187499999999,0.05850910416666666,17.782395833333343,0.00044867089843814156,0.0002450201462808185,1.0814290576614996e-05,-2.3657814453098558e-05,7.099072890624994e-07,3.1616095777257004e-07,-0.0036015733512613224
-1.8758758758758758,0.9946008333333332,1.1038687499999997,0.05876447916666667,17.782291666666676,0.0004487827734378502,0.0002475297382703995,1.0985996159191277e-05,-2.4022162109352263e-05,7.165945314712796e-07,3.2207151809396483e-07,-0.005521918403417203
-1.8718718718718719,0.9945900000000001,1.1040187499999996,0.059020020833333325,17.78187500000001,0.000446766315105096,0.00024990172416623335,1.1157724569208003e-05,-2.443879205726862e-05,7.212916559244095e-07,3.280593892241794e-07,0.0047131510410736155
-1.867867867867868,0.9945789583333332,1.1041625000000002,0.05927300000000001,17.78168750000001,0.00047100692708323955,0.0002521989709999978,1.1329806585905997e-05,-2.4898862500025154e-05,7.279236687760289e-07,3.3411923846041664e-07,0.005339652343138823
-1.8638638638638638,0.9945687500000003,1.1043125000000003,0.059520541666666656,17.781625000000012,0.0004668190104160086,0.0002545072030399318,1.1502571305767364e-05,-2.6299002604160404e-05,7.34450212109289e-07,3.400664340809843e-07,0.0029790260411459712
-1.85985985985986,0.9945583333333333,1.1044500000000002,0.059768145833333335,17.781520833333342,0.00048186416666617937,0.00025669582697873325,1.167534409160078e-05,-2.7136998958315894e-05,7.404021600000541e-07,3.461031174611143e-07,0.0004335203992695824
-1.8558558558558558,0.994548125,1.1046041666666668,0.06001570833333334,17.781458333333337,0.0004704683159715284,0.0002587668365815971,1.1848201985397952e-05,-2.8809823784739508e-05,7.478079973090594e-07,3.5244818753003446e-07,-0.0017187934026878793
-1.8518518518518519,0.9945377083333331,1.1047416666666667,0.060263333333333356,17.781375,0.0005000165972219861,0.00026069523888888526,1.2021030527398782e-05,-2.9873638888885945e-05,7.540215501562449e-07,3.588985111041667e-07,-0.005421890624859316
-1.8478478478478477,0.9945277083333329,1.1048979166666668,0.0605109375,17.781104166666662,0.0004797604123263355,0.00026252019287109326,1.2193946283818824e-05,-3.188794596352407e-05,7.62138789253477e-07,3.655450103776045e-07,0.0002512808163146474
-1.8438438438438438,0.9945172916666668,1.1050354166666667,0.060758437499999984,17.780749999999987,0.0004967279123264667,0.00026422268922526165,1.2366713914830501e-05,-3.293363216144707e-05,7.697944700955244e-07,3.7223382044921787e-07,0.006179437500520635
-1.83983983983984,0.9945066666666668,1.105195833333333,0.061006062500000006,17.780666666666647,0.0004713366493063198,0.0002657915882460929,1.2539539587804855e-05,-3.550024973955623e-05,7.770954682290621e-07,3.7917689647655995e-07,0.004559555556284067
-1.8358358358358358,0.9944962500000001,1.1053270833333328,0.06125370833333333,17.780583333333315,0.0005062055164939405,0.0002672352987482642,1.2712348375452333e-05,-3.623694210065642e-05,7.839797645833299e-07,3.864138457916683e-07,0.0018979930562181835
-1.8318318318318318,0.9944862499999996,1.1054833333333332,0.061501229166666664,17.780520833333313,0.0004878497222224887,0.0002685738109891489,1.2885144389549777e-05,-3.860465659719092e-05,7.921262270832514e-07,3.937775065598971e-07,-0.001504437933419922
-1.8278278278278277,0.9944760416666667,1.1056166666666662,0.06174885416666667,17.780458333333314,0.0005180363888903639,0.0002697748424370654,1.3057981800702623e-05,-3.9708147569400554e-05,8.004263743054225e-07,4.0125035009982534e-07,-0.004490210068922806
-1.8238238238238238,0.9944654166666665,1.1057729166666665,0.06199633333333333,17.78027083333331,0.0005016734331602102,0.00027086506988889016,1.3230798223106268e-05,-4.215799930554209e-05,8.080287652342976e-07,4.087926583958317e-07,-0.0032392400167395863
-1.8198198198198199,0.9944549999999998,1.1059104166666671,0.06224389583333333,17.779916666666647,0.0005246503081584031,0.000271824514822481,1.3403676849365232e-05,-4.367277599827413e-05,8.150838216145983e-07,4.1673361490885654e-07,0.004563326389416034
-1.8158158158158157,0.9944445833333329,1.1060541666666668,0.062498687500000004,17.779687499999984,0.0005150137326388471,0.00027374114411067617,1.3604781885478797e-05,-4.5892053906274044e-05,8.214077355034663e-07,4.245853793737005e-07,0.006670735677460016
-1.8118118118118118,0.9944329166666663,1.106179166666667,0.06277556249999999,17.779645833333316,0.0004989012326381825,0.00027896625280859465,1.389558689813562e-05,-4.7623579947947414e-05,8.213414421007803e-07,4.324551299466206e-07,0.0037773745664821945
-1.8078078078078077,0.9944218749999999,1.1062874999999999,0.06305235416666666,17.779562499999987,0.0005217173437506162,0.0002840527173745659,1.4186495627952568e-05,-4.821876015626003e-05,8.20924131770825e-07,4.405999205234344e-07,0.0013239752607887567
-1.8038038038038038,0.9944087500000002,1.1064125000000002,0.06334177083333331,17.779499999999988,0.0005451298437488816,0.000289895067697484,1.4486967718650669e-05,-4.7814522135425364e-05,8.191923166665999e-07,4.498471170833269e-07,-0.0014535833329318848
-1.7997997997997999,0.9943968750000001,1.1065770833333335,0.06364695833333334,17.779416666666656,0.0005288253081590089,0.0002966938615815958,1.4799711728256319e-05,-4.7244682204863886e-05,8.168370861980605e-07,4.605169839635537e-07,-0.005157006943818487
-1.7957957957957957,0.9943835416666666,1.1067291666666663,0.06395208333333334,17.77906249999999,0.0005422183159728977,0.00030331228732638753,1.511266357067188e-05,-4.586506076385832e-05,8.128182564235608e-07,4.7158392748264117e-07,0.0013949544276670167
-1.7917917917917918,0.9943693750000003,1.1068791666666662,0.06425729166666667,17.778812499999994,0.000560177065973777,0.00030972338433159566,1.5425323548928964e-05,-4.449495225690436e-05,8.076418494357233e-07,4.827168533745695e-07,0.004242756510848267
-1.7877877877877877,0.9943568749999999,1.1070416666666667,0.0645624375,17.778624999999998,0.0005379149305553277,0.000315974997391927,1.5738149781941825e-05,-4.405841406251998e-05,8.049045300346824e-07,4.942656387507797e-07,0.004451442708557352
-1.7837837837837838,0.994341875,1.1071833333333339,0.06486760416666666,17.7785625,0.0005825663888874288,0.0003220314296766523,1.6050933995515617e-05,-4.237187326393277e-05,8.003834782639469e-07,5.059622340421017e-07,0.0006321002605318427
-1.7797797797797799,0.9943291666666666,1.1073479166666669,0.06517281249999997,17.778479166666667,0.000559758120658671,0.0003278836775065146,1.6363780225222292e-05,-4.2248978515596614e-05,7.997256645877224e-07,5.179879614055947e-07,-0.0024464796006782308
-1.7757757757757757,0.9943168750000001,1.1074958333333338,0.06547802083333333,17.778333333333336,0.0005842291493047824,0.00033356837108290075,1.667660545668241e-05,-4.115608116322944e-05,7.94733214479074e-07,5.301676152317732e-07,-0.00351111111120872
-1.7717717717717718,0.9943012500000002,1.1076479166666666,0.06578314583333333,17.77797916666667,0.0005973427039935864,0.00033906939093706484,1.6989346946398348e-05,-4.0272767404495036e-05,7.920775664149493e-07,5.42640863469702e-07,0.002623416232324871
-1.7677677677677677,0.9942891666666666,1.107808333333333,0.06608545833333336,17.777750000000008,0.0005856965972228512,0.0003442642802065944,1.729967159651294e-05,-4.0250620486126376e-05,7.892024046526582e-07,5.552578135142347e-07,0.0047299374995759536
-1.7637637637637638,0.9942758333333338,1.1079562500000002,0.06637558333333334,17.777604166666674,0.0006162814192702815,0.00034880693715972147,1.7598893066698125e-05,-3.9263234895850485e-05,7.880447828593259e-07,5.673473871132535e-07,0.0030400933155760868
-1.7597597597597598,0.9942606249999999,1.1081208333333337,0.06666570833333332,17.777541666666675,0.0006140520659716486,0.0003531770824149313,1.7898259930998153e-05,-3.947277309029884e-05,7.881102314027071e-07,5.797290227156935e-07,-0.0014043767364455562
-1.7557557557557557,0.9942485416666668,1.1082854166666662,0.06695604166666667,17.777458333333342,0.0006034352039943069,0.00035734890099826163,1.8197459865328504e-05,-4.023787022566783e-05,7.865570481075811e-07,5.922977438315981e-07,-0.00406646006979372
-1.7517517517517518,0.9942335416666666,1.1084333333333325,0.067246125,17.77712500000001,0.0006297122222238549,0.0003613961724843757,1.8496805271604475e-05,-3.953398749996506e-05,7.856337988193355e-07,6.050795897966119e-07,0.0004934010414103795
-1.7477477477477477,0.99422,1.1085999999999996,0.06753633333333332,17.77691666666668,0.0006289566666677349,0.0003652457632222243,1.8796108592489978e-05,-4.023746666664829e-05,7.854168166665228e-07,6.180890733888895e-07,0.0014421597219893556
-1.7437437437437437,0.9942070833333339,1.108760416666667,0.06782645833333335,17.77664583333335,0.0006149217664923601,0.0003689361332899271,1.9095432404251032e-05,-4.0646369357688616e-05,7.857856110893117e-07,6.314882093025082e-07,0.005029582898998797
-1.7397397397397398,0.9941920833333334,1.1089083333333332,0.06811670833333335,17.776562500000015,0.0006493915972234365,0.00037244946249826317,1.939475601197e-05,-4.045634340278659e-05,7.841119844097667e-07,6.449939301352491e-07,0.0009090169268120007
-1.7357357357357357,0.9941795833333337,1.109070833333334,0.06840677083333334,17.776500000000013,0.0006473033159710706,0.0003758220374891494,1.969410005968584e-05,-4.1016833767421046e-05,7.841760232552957e-07,6.587772596647164e-07,-0.0031189166668923463
-1.7317317317317318,0.9941656249999999,1.1092250000000001,0.068697,17.776312500000007,0.0006553160416657988,0.00037899510766666814,1.9993402128106384e-05,-4.136732499999962e-05,7.84236515260364e-07,6.72708288560416e-07,-0.0020777643230189824
-1.7277277277277276,0.9941512499999998,1.1093854166666663,0.06898714583333335,17.776000000000003,0.0006577472873265933,0.0003820132931037319,2.0292578698458773e-05,-4.218769162324387e-05,7.849787080296025e-07,6.870255444738796e-07,0.0017406666665920056
-1.7237237237237237,0.9941389583333334,1.1095479166666664,0.06927729166666664,17.77579166666666,0.0006596706206605241,0.0003848756093316006,2.059192178395367e-05,-4.314130772566094e-05,7.860035377170238e-07,7.01445086427949e-07,0.00310562326416175
-1.7197197197197198,0.99412375,1.1096916666666667,0.06956739583333332,17.775583333333316,0.0006989882638890332,0.000387556603634983,2.089120200271663e-05,-4.2942761284719966e-05,7.841094809028299e-07,7.161992276258662e-07,0.004053826389394999
-1.7157157157157157,0.9941108333333335,1.1098604166666668,0.06985758333333335,17.77554166666665,0.0006786055164929028,0.00039006805082638426,2.11905859681888e-05,-4.452071232639854e-05,7.863233095051604e-07,7.311619893697917e-07,-0.0017565434023936177
-1.7117117117117118,0.9940983333333334,1.1100145833333328,0.07014775000000002,17.775395833333317,0.0006947081206605255,0.00039240566993749715,2.148988634551734e-05,-4.5254654687479356e-05,7.860653798179084e-07,7.464338742864725e-07,-0.0026136983503874944
-1.7077077077077076,0.9940822916666664,1.110172916666666,0.07043789583333333,17.775083333333317,0.0007035950998284246,0.00039458824723914883,2.178916549055854e-05,-4.643176115445846e-05,7.866764306857315e-07,7.617316529769973e-07,0.0022458263892417563
-1.7037037037037037,0.9940702083333331,1.11033125,0.07073454166666666,17.774916666666652,0.0007061819401044112,0.0003972683652066003,2.2103985254684802e-05,-4.729290026041222e-05,7.861938287759621e-07,7.778696022265629e-07,0.0008791597226149861
-1.6996996996996998,0.9940520833333332,1.1105000000000003,0.07106516666666667,17.774666666666654,0.0006959999999995858,0.0004032962533055554,2.2501217056533117e-05,-4.670091666669762e-05,7.808902708333882e-07,7.961751746041658e-07,0.002683222222515269
-1.6956956956956957,0.9940377083333334,1.1106520833333335,0.07139575000000002,17.774541666666654,0.0007352831206590693,0.00040912188193749626,2.2898448564221598e-05,-4.510931197919399e-05,7.720890661458418e-07,8.149273752291693e-07,0.0002518732642329269
-1.6916916916916918,0.9940210416666669,1.110816666666667,0.07172633333333332,17.774395833333323,0.0007363330555547609,0.000414720606555557,2.329555456536877e-05,-4.4598172222215515e-05,7.659608065972983e-07,8.339248571736117e-07,-0.0024805733501693794
-1.6876876876876876,0.9940043749999999,1.1109770833333334,0.072056875,17.774062499999992,0.0007445036414934769,0.00042011926523437444,2.369276441213635e-05,-4.3640988281301585e-05,7.594208087241267e-07,8.532335480078222e-07,0.0020772460941884674
-1.6836836836836837,0.993988958333333,1.1111354166666663,0.07238743750000001,17.77389583333333,0.0007614191623273037,0.00042528389218359115,2.4089911333639317e-05,-4.28288613281147e-05,7.528793739148681e-07,8.727897571679678e-07,0.0005019058162361034
-1.6796796796796798,0.9939724999999996,1.1113020833333331,0.07271799999999999,17.773645833333337,0.0007597629123263783,0.0004302403926666684,2.4487016214590903e-05,-4.253989583329065e-05,7.470118825955729e-07,8.927085107083411e-07,0.0023054578992969255
-1.6756756756756757,0.9939554166666663,1.1114687499999998,0.0730485625,17.77354166666667,0.0007622177734376567,0.0004349700166835944,2.4884245603398128e-05,-4.259028450517843e-05,7.399908815102873e-07,9.128086643411443e-07,-0.0017000434029341704
-1.6716716716716717,0.9939420833333332,1.11159375,0.07336935416666669,17.773375000000005,0.000782251627604813,0.0004433482858328952,2.5406629181223405e-05,-4.3311366536458173e-05,7.337374596354804e-07,9.336575853567752e-07,-0.0022338906252343804
-1.6676676676676676,0.9939258333333337,1.1117249999999999,0.07369002083333331,17.77308333333334,0.0007904410416672558,0.00045157249624956566,2.5930782639604773e-05,-4.480924427077704e-05,7.264845348957329e-07,9.550891811905375e-07,0.0020921597218830357
-1.6636636636636637,0.9939129166666668,1.1118520833333334,0.07401056250000003,17.772979166666673,0.0008078614539925866,0.00045960538843359093,2.6454894383146274e-05,-4.573560429690926e-05,7.181175373697861e-07,9.76435309350253e-07,-0.0002467921010520513
-1.6596596596596598,0.9938964583333328,1.1119770833333331,0.07433116666666664,17.772791666666674,0.00081946614149353,0.0004674193286388932,2.6978983859046938e-05,-4.6762244097164896e-05,7.112028348959745e-07,9.986779587083272e-07,-4.029340311717533e-05
-1.6556556556556556,0.9938831249999995,1.1121187500000003,0.07465181250000001,17.772583333333344,0.0008023025651033855,0.0004750381404648417,2.7503052610035896e-05,-4.909706940109393e-05,7.036316759114034e-07,1.0208791560950558e-06,0.0006983263884308144
-1.6516516516516517,0.9938668749999996,1.1122479166666668,0.07497235416666669,17.772437500000013,0.0008212385373262965,0.0004824544440412311,2.802720366292099e-05,-5.055306280385419e-05,6.981557011720066e-07,1.0435895485612045e-06,4.864192646891752e-05
-1.6476476476476476,0.9938537499999999,1.1123645833333338,0.07529300000000001,17.772187500000015,0.000859617078992736,0.0004896474843333323,2.8551292099798357e-05,-5.126657291670833e-05,6.917549615884951e-07,1.0664582511874951e-06,0.0026847981765172335
-1.6436436436436437,0.9938372916666669,1.1125062500000003,0.0756135625,17.77202083333335,0.0008402603776034301,0.0004966516660585962,2.907546301340493e-05,-5.381086601566332e-05,6.837909824218883e-07,1.089765366751303e-06,0.0027754995654163395
-1.6396396396396398,0.9938239583333336,1.1126333333333334,0.07593422916666667,17.771937500000018,0.0008533155555554561,0.0005034386741974836,2.9599549833177075e-05,-5.54545118055666e-05,6.773454166667664e-07,1.1135824721354132e-06,-0.0005125039066911086
-1.6356356356356356,0.9938083333333334,1.1127624999999999,0.0762548125,17.771750000000022,0.00086586859374993,0.0005100285705898428,3.0123678423017487e-05,-5.728746119791628e-05,6.693867072915581e-07,1.1373848309531218e-06,-0.0009313958338452721
-1.6316316316316315,0.9937939583333336,1.1128895833333334,0.07657537499999999,17.771583333333353,0.0008830253081593131,0.000516418193609377,3.0647722357597064e-05,-5.899967734375455e-05,6.690958661891222e-07,1.16191558576302e-06,-0.0008408402782720259
-1.6276276276276276,0.993779166666667,1.1130208333333331,0.076896,17.771312500000015,0.0008908745659732542,0.0005225822673333332,3.117180778932433e-05,-6.1058333333322e-05,6.56640104166749e-07,1.1865865620000076e-06,0.0025353606766884695
-1.6236236236236237,0.9937637499999998,1.1131583333333332,0.07721658333333335,17.771104166666678,0.0008868582638890121,0.0005285617583263855,3.1695975503879125e-05,-6.374154236113427e-05,6.55342230902647e-07,1.211714854600684e-06,0.004315030815575938
-1.6196196196196198,0.9937491666666665,1.1132791666666666,0.07753718750000003,17.771020833333342,0.0009157470659724165,0.0005343241379231704,3.222014372183958e-05,-6.534798567711664e-05,6.423396026041065e-07,1.2367798529557208e-06,0.0006102078989442816
-1.6156156156156156,0.9937341666666669,1.1134125,0.07785777083333331,17.770895833333334,0.0009126048437502199,0.0005398904375308201,3.2744206239376776e-05,-6.77736013020569e-05,6.382462898438961e-07,1.2627114886514818e-06,-0.0014053858508304984
-1.6116116116116115,0.9937195833333338,1.1135479166666666,0.07818022916666667,17.770708333333324,0.0009193706206596097,0.0005453788507808147,3.327287196558966e-05,-7.045214639757325e-05,6.364421612846898e-07,1.2892155498836763e-06,-0.0009913350691590495
-1.6076076076076076,0.9937022916666668,1.1137375,0.07855127083333337,17.770395833333318,0.000932531093750022,0.0005545124338016431,3.392580350599521e-05,-6.816266640628788e-05,6.246880325522366e-07,1.3246723340950642e-06,0.0026152599831448242
-1.6036036036036037,0.9936852083333333,1.1139291666666666,0.07892249999999999,17.770124999999986,0.0009388949826387716,0.0005633494104166671,3.457877633063254e-05,-6.642882291667263e-05,6.091636698611456e-07,1.360365600750004e-06,0.004324151042055746
-1.5995995995995997,0.9936681249999998,1.1141187499999998,0.07929379166666665,17.769999999999985,0.0009623275651045038,0.0005718966864565996,3.523181060976716e-05,-6.465838776037458e-05,6.083793160419196e-07,1.3966465525180536e-06,0.0008500000004687536
-1.5955955955955956,0.9936502083333337,1.1143104166666664,0.07966483333333334,17.76987499999999,0.0009602119748270965,0.0005802018299722218,3.5884740276026084e-05,-6.302029201388226e-05,5.932088724302695e-07,1.4332914777944405e-06,-0.0024158489578667286
-1.5915915915915915,0.9936325000000004,1.1145041666666664,0.08003606250000002,17.76960416666666,0.0009637958159729454,0.0005882120328294235,3.653773101799947e-05,-6.190013984372356e-05,5.898329190885221e-07,1.4706870676227852e-06,-0.0004989066835037193
-1.5875875875875876,0.9936166666666666,1.1146979166666668,0.08040731250000002,17.76922916666666,0.000977721245658758,0.0005959370131940079,3.7190638650572213e-05,-6.094706184900378e-05,5.818966493270525e-07,1.5081255273759039e-06,0.0053281558164712806
-1.5835835835835836,0.9935987500000002,1.1148833333333332,0.08077839583333334,17.769062499999993,0.0010018197222223524,0.0006034195165933159,3.784352415610782e-05,-5.915387465277311e-05,5.716907511978635e-07,1.5462720843485065e-06,0.0033345377608497984
-1.5795795795795795,0.9935800000000001,1.1150666666666667,0.08114954166666667,17.76895833333333,0.0010304955555553441,0.000610610220623262,3.8496576638549246e-05,-5.7523927777761164e-05,5.598122350001844e-07,1.5843708923296926e-06,-0.0002552517358935802
-1.5755755755755756,0.99356375,1.1152562500000003,0.08152072916666667,17.76879166666667,0.0010326635026036701,0.0006175248828016499,3.9149460404363736e-05,-5.65652076823242e-05,5.56636352955762e-07,1.6236438099333888e-06,-0.002665626736188642
-1.5715715715715715,0.9935479166666669,1.1154479166666667,0.08189189583333333,17.76845833333334,0.0010446952039930846,0.0006241590634891514,3.980251160927709e-05,-5.595709917532998e-05,5.472394147137011e-07,1.6626085005169348e-06,0.0018884565968733114
-1.5675675675675675,0.9935295833333332,1.1156416666666664,0.08226308333333333,17.76814583333334,0.0010582549305557798,0.0006305247038263899,4.045541546139928e-05,-5.5560895138875854e-05,5.434182105902341e-07,1.7024167507170117e-06,0.005285312065666403
-1.5635635635635636,0.993510625,1.1158291666666666,0.0826341875,17.768020833333342,0.0010731874826390708,0.000636616056214844,4.110842222868263e-05,-5.469907630206716e-05,5.369450689234111e-07,1.7429124402109342e-06,0.0020189995655641724
-1.5595595595595595,0.9934941666666665,1.1160208333333332,0.08300545833333335,17.767895833333345,0.0010745828993059536,0.0006424230535399273,4.1761346138806666e-05,-5.454994704866267e-05,5.344813350691385e-07,1.783257890454849e-06,-0.0018723441845054367
-1.5555555555555556,0.9934777083333332,1.1162062500000003,0.08338260416666667,17.76768750000001,0.0010752741276034428,0.000649978822384982,4.2492035530844745e-05,-5.5183912109374456e-05,5.108085272135848e-07,1.8277441041861924e-06,-0.0017607643234214265
-1.5515515515515514,0.9934608333333333,1.1163666666666663,0.0837763125,17.76729166666668,0.0010817155555562508,0.0006628523805690097,4.3437355038508275e-05,-5.7436897916637863e-05,4.988945083332977e-07,1.883792939130219e-06,0.006471831596627453
-1.5475475475475475,0.993444791666667,1.1165124999999996,0.08417006250000002,17.76714583333335,0.001106087343751394,0.0006754005787460906,4.438263172663882e-05,-5.848940703122307e-05,4.809252218749806e-07,1.9405792209010475e-06,0.004778937065339051
-1.5435435435435436,0.9934291666666667,1.11665625,0.08456383333333332,17.76704166666668,0.0011371526692711686,0.000687633091972225,4.5328011570368094e-05,-5.9566348958359217e-05,4.582308522135402e-07,1.997879753607624e-06,0.001813748263373327
-1.5395395395395395,0.9934120833333333,1.1168166666666666,0.08495758333333335,17.76693750000002,0.0011267830555556912,0.0006995736174930517,4.62732459122911e-05,-6.212835972221886e-05,4.3569472500006707e-07,2.055074318041676e-06,-0.0007347955734644529
-1.5355355355355356,0.9933960416666666,1.116960416666667,0.0853512291666667,17.766791666666684,0.0011640109331587656,0.0007112051797391449,4.72185410511302e-05,-6.32986596788565e-05,4.1952219105897265e-07,2.113265726874134e-06,-0.0020111267365905405
-1.5315315315315314,0.9933785416666666,1.1171395833333335,0.08574143750000002,17.766375000000014,0.001140818016492684,0.0007221808954335895,4.81303160796224e-05,-6.582042981777281e-05,4.039202444009615e-07,2.1688668415872386e-06,0.005294359374545365
-1.5275275275275275,0.9933610416666672,1.1173166666666665,0.08612691666666666,17.76616666666668,0.0011742997222228269,0.000732450058826389,4.8998717496664845e-05,-6.551860694445355e-05,3.8903682673603645e-07,2.22109226246006e-06,0.006030305554986626
-1.5235235235235236,0.993342291666667,1.1174958333333331,0.08651249999999999,17.766041666666673,0.0012093124826395574,0.0007423915104166684,4.986728494373859e-05,-6.554578124998156e-05,3.801991593749114e-07,2.273867230208344e-06,0.0019301649302860824
-1.5195195195195195,0.9933235416666667,1.1176833333333331,0.08689793749999997,17.765937500000003,0.0012089663888894542,0.0007520609582461011,5.0735788290977613e-05,-6.633477812492683e-05,3.695006458331629e-07,2.3273184341406154e-06,-0.002076920573131247
-1.5155155155155156,0.9933047916666666,1.1178729166666665,0.08728343750000002,17.7656875,0.0012247255164934412,0.000761426538183587,5.160435420980917e-05,-6.752002148438518e-05,3.5668389709215024e-07,2.380803169511724e-06,-0.0002773476562651922
-1.5115115115115114,0.9932870833333333,1.118064583333333,0.08766902083333332,17.76529166666666,0.0012170041623271732,0.000770488619457904,5.247281562113745e-05,-6.921058259540258e-05,3.466064734373742e-07,2.4347384645156173e-06,0.005036998264131398
-1.5075075075075075,0.993269166666667,1.1182333333333334,0.08805445833333332,17.765166666666655,0.0012687955555548136,0.000779262367623268,5.334131720378495e-05,-6.886795694442671e-05,3.3591885833344473e-07,2.489339133364577e-06,0.0023949722225324876
-1.5035035035035036,0.9932506250000004,1.1184229166666666,0.08843997916666664,17.765020833333324,0.001267679474826533,0.000787730501666235,5.4209797092438246e-05,-7.042444952255755e-05,3.209265104602146e-07,2.544476380005656e-06,-0.0001318754337376049
-1.4994994994994995,0.993233125,1.1186166666666664,0.08882554166666667,17.76485416666666,0.0012592530555561865,0.0007959002309565998,5.5078421468395764e-05,-7.233550069442318e-05,3.127553746524965e-07,2.600473505582446e-06,-0.0017102296003486117
-1.4954954954954955,0.9932141666666664,1.1188,0.08921106250000001,17.76447916666666,0.0012803100000000622,0.0008037779942877583,5.594685827446696e-05,-7.404505833331909e-05,2.939683249998876e-07,2.6564144792434815e-06,0.002654937066324692
-1.4914914914914914,0.9931956249999998,1.1189625,0.08959650000000002,17.764229166666663,0.0013416735937497037,0.0008113567710833283,5.681537614175078e-05,-7.401946458335251e-05,2.933972783855822e-07,2.7135676179270906e-06,0.0040371141494688345
-1.4874874874874875,0.9931766666666669,1.1191520833333335,0.08999160416666667,17.764104166666666,0.0013527810373259452,0.0008208799295099847,5.778611549565904e-05,-7.539545230035583e-05,2.78608142057247e-07,2.7776623078111953e-06,0.0011864891493473806
-1.4834834834834836,0.9931558333333338,1.1193249999999997,0.09042454166666662,17.763979166666665,0.001359461041667398,0.0008387793477066061,5.9158819522687984e-05,-7.353343437493942e-05,2.6204631041664773e-07,2.8715137402673725e-06,-0.001872500433876212
-1.4794794794794794,0.9931356250000002,1.1195062499999995,0.09085743750000001,17.763624999999998,0.001364089544271918,0.0008563073009335911,6.0531670345270714e-05,-7.303164023432507e-05,2.4261716432295844e-07,2.964852017002615e-06,0.0017518593751333356
-1.4754754754754755,0.9931147916666666,1.1196874999999997,0.09129024999999998,17.7633125,0.0013769856770839972,0.0008734798382708398,6.190447597725665e-05,-7.371846354159439e-05,2.2784665364572064e-07,3.059987800427081e-06,0.003687360677020024
-1.4714714714714714,0.9930941666666664,1.1198625,0.09172310416666662,17.763145833333336,0.001387147760416596,0.0008902638286974931,6.327725837697328e-05,-7.184807317703323e-05,2.2013904374981567e-07,3.1561575347951427e-06,0.00127510373243922
-1.4674674674674675,0.9930737499999998,1.1200270833333337,0.09215589583333333,17.763041666666673,0.0014309992664927051,0.0009067033631558127,6.464997895322687e-05,-7.10575555121773e-05,1.9185534227431566e-07,3.2518465278758726e-06,-0.0025242517363608385
-1.4634634634634636,0.9930533333333332,1.1201979166666667,0.09258885416666666,17.762750000000008,0.0014628774956597645,0.0009227186674370669,6.602276007009478e-05,-6.950821072047864e-05,1.7245849370674368e-07,3.3489982232053018e-06,-0.0011208958335942043
-1.4594594594594594,0.9930331249999997,1.12038125,0.09302170833333334,17.76235416666667,0.0014646046484374509,0.0009383888620815954,6.739558005367717e-05,-6.977785963546701e-05,1.6311572148464592e-07,3.447416283681432e-06,0.004191124565920745
-1.4554554554554555,0.9930124999999999,1.1205541666666667,0.09345468749999998,17.762166666666673,0.001487526232639036,0.0009536588842773454,6.876850398724994e-05,-7.041447265627998e-05,1.4831367300365396e-07,3.5456019749674558e-06,0.003560305555481591
-1.4514514514514514,0.992991875,1.1207270833333336,0.09388743749999999,17.762083333333337,0.0015062213498260313,0.0009685990796835971,7.014117633226939e-05,-6.906899101562225e-05,1.2738233893223676e-07,3.645195492628909e-06,-0.0020210069444601686
-1.4474474474474475,0.992970416666667,1.1209062500000002,0.09432037500000001,17.761791666666667,0.0015170953776033613,0.0009831397765260371,7.151401317799158e-05,-7.096450651045139e-05,1.1427145768232064e-07,3.745331898419294e-06,-0.00040987673611425635
-1.4434434434434436,0.9929502083333333,1.12108125,0.09475325,17.761458333333326,0.0015309975651034424,0.0009972945311041669,7.288699528081561e-05,-7.067528489582142e-05,9.945472955704196e-08,3.846104364390605e-06,0.003514539930790761
-1.4394394394394394,0.9929299999999998,1.1212583333333328,0.095186125,17.761270833333324,0.0015443332638904739,0.001011074524151041,7.425930800482486e-05,-7.115254062495247e-05,8.853533177062849e-08,3.947908986794274e-06,0.0014250516496190357
-1.4354354354354353,0.9929095833333331,1.1214229166666667,0.09561887499999999,17.761083333333314,0.0015835586414931768,0.0010244890770677098,7.563228710212892e-05,-7.169769088541389e-05,7.194382738750821e-08,4.0501589647161575e-06,-0.0008728402771112087
-1.4314314314314314,0.9928893749999999,1.1215999999999997,0.09605187500000002,17.76089583333332,0.0015842733333344405,0.0010374331423177036,7.70051592142583e-05,-7.157466666671275e-05,5.48026666667581e-08,4.15338535664063e-06,-0.0023374691836011152
-1.4274274274274275,0.9928681250000002,1.12178125,0.09648472916666663,17.76049999999999,0.001592243815104144,0.001050217870968321,7.837807308170306e-05,-7.455175716142293e-05,3.567029296843707e-08,4.257100851245636e-06,0.004014750000237655
-1.4234234234234235,0.9928470833333334,1.121954166666667,0.0969175625,17.760312499999994,0.0016188478993051092,0.0010624860790585944,7.975115128671836e-05,-7.456307005210272e-05,2.806765885419375e-08,4.361811623789058e-06,0.002966569010538933
-1.4194194194194194,0.9928270833333336,1.1221291666666668,0.09735029166666666,17.760166666666663,0.0016469666493053037,0.001074295712414932,8.110706354516854e-05,-7.501832934027342e-05,1.2683801562816868e-08,4.465952887307298e-06,-0.00039502777775624054
-1.4154154154154153,0.992805,1.1223374999999998,0.09778247916666667,17.759874999999994,0.0016543694270838571,0.0010846909346870631,8.236349118557287e-05,-7.598487838539336e-05,-5.454060677184203e-09,4.565453191362413e-06,0.00017331770857254014
-1.4114114114114114,0.992781875,1.1225270833333332,0.09823614583333333,17.759541666666664,0.0016891971831598518,0.0011000763184787314,8.392307697163972e-05,-7.315092686634161e-05,-1.0999421223942697e-08,4.6868683187174534e-06,0.0024297899307157422
-1.4074074074074074,0.9927589583333334,1.1227166666666666,0.09870768749999999,17.759291666666666,0.001723953055555505,0.0011193757617356768,8.573490906427965e-05,-7.097421770831114e-05,-2.1045415277826367e-08,4.825945417817698e-06,0.0017261649305737592
-1.4034034034034035,0.9927360416666668,1.1229083333333332,0.0991722708333333,17.759125,0.001716458263888887,0.0011401315310933247,8.766237396634498e-05,-7.053602100688672e-05,-4.099169446150066e-08,4.966468878295107e-06,-0.0004790989583511873
-1.3993993993993994,0.9927127083333334,1.1230729166666662,0.09963443750000006,17.758875,0.0017697238498268764,0.00116110386405858,8.964367469309402e-05,-6.86133235677372e-05,-7.394124273017093e-08,5.107620538676947e-06,-0.0003495989583939263
-1.3953953953953953,0.9926902083333334,1.12324375,0.100096125,17.758604166666668,0.0017984780859370275,0.0011817865933177133,9.162505529614594e-05,-6.797180546873338e-05,-9.621815738296703e-08,5.250839671578889e-06,0.0009363849825376747
-1.3913913913913913,0.9926683333333334,1.123420833333334,0.10055741666666666,17.75833333333334,0.0018193812326376957,0.0012020601199930567,9.360681022509887e-05,-6.78801628472836e-05,-1.307595220487027e-07,5.39411717943401e-06,0.0024305555552359692
-1.3873873873873874,0.9926458333333334,1.1236000000000004,0.10101947916666665,17.75820833333334,0.0018397066666662187,0.0012218564955620691,9.558810519525262e-05,-6.840345833332429e-05,-1.4926870833316007e-07,5.537951686664511e-06,-0.0014632100696303496
-1.3833833833833835,0.9926222916666667,1.1237708333333332,0.10148120833333336,17.757937500000008,0.0018703641493058587,0.0012412310218732556,9.756937603992674e-05,-6.87053897569373e-05,-1.7729857552082912e-07,5.683576205640629e-06,0.00044741276008153363
-1.3793793793793794,0.9925993750000001,1.1239458333333332,0.1019432916666667,17.75758333333334,0.0018978470659725133,0.001260190284164922,9.955039582729146e-05,-6.873790503472699e-05,-2.0612288862851755e-07,5.829747199610241e-06,0.0044841597219829055
-1.3753753753753752,0.9925770833333333,1.1241166666666664,0.10240458333333334,17.757437500000005,0.0019283863888894803,0.001278738812326383,0.0001015317699164161,-6.761553472220405e-05,-2.3819128750016951e-07,5.976031673229154e-06,0.001121766926928558
-1.3713713713713713,0.9925545833333332,1.124291666666667,0.10286568750000002,17.757250000000003,0.0019661649305551254,0.001297004501819004,0.00010351322222330566,-6.791024218753827e-05,-2.519509583335578e-07,6.12462025014582e-06,-0.0009692291666283381
-1.3673673673673674,0.9925320833333334,1.1244708333333333,0.1033272916666667,17.75697916666667,0.0019736783159720606,0.0013146791301649231,0.00010549402842584108,-6.852576649309106e-05,-2.8394791458307366e-07,6.273377586145846e-06,0.0003158745659561646
-1.3633633633633635,0.9925091666666664,1.1246416666666663,0.10378895833333335,17.756604166666666,0.002008204930556312,0.0013319354614149282,0.00010747529057854572,-6.997041493050915e-05,-3.0365321614588773e-07,6.422470671549478e-06,0.004883468316052131
-1.3593593593593594,0.9924862499999997,1.1248083333333334,0.10425062500000003,17.756479166666665,0.0020478799305554407,0.0013488488537760322,0.00010945607333230211,-6.947175520835569e-05,-3.291190843750409e-07,6.573100614088538e-06,0.0009892703993727991
-1.3553553553553552,0.9924637500000001,1.1249958333333339,0.1047120833333333,17.756333333333323,0.0020406249826379064,0.0013653587706597275,0.00011143747823693567,-7.169911631949022e-05,-3.5545912751755904e-07,6.724327986467002e-06,-0.001956777777422758
-1.3513513513513513,0.9924414583333334,1.125170833333334,0.10517395833333337,17.756020833333316,0.002076012482637779,0.0013812509884982543,0.00011341869373605469,-7.325367621535683e-05,-3.74496792100601e-07,6.8767938299696125e-06,0.002057499566546994
-1.3473473473473474,0.9924183333333333,1.1253291666666667,0.10564333333333335,17.75566666666665,0.0021300999826388,0.0013988611222222232,0.00011553096036097094,-7.289926388889811e-05,-4.071573869793017e-07,7.046961641250009e-06,0.005676222222859906
-1.3433433433433435,0.9923960416666667,1.1255041666666665,0.10616395833333332,17.755499999999984,0.002125787482639252,0.0014300681176649364,0.00011853622896195762,-7.276912065971863e-05,-4.144543780468658e-07,7.338283265886718e-06,0.0032614166672146894
-1.3393393393393394,0.9923716666666665,1.1256562500000002,0.10668395833333331,17.75541666666665,0.0021834235026032545,0.0014608455343316038,0.0001215418038133526,-7.008947265625676e-05,-4.1461460471704076e-07,7.630753035775009e-06,-0.0023210069438732717
-1.3353353353353352,0.9923477083333337,1.1258187499999999,0.10720375000000003,17.75510416666666,0.0022258921484377137,0.0014911893192708272,0.00012454702288052706,-6.845015364588536e-05,-4.340228352866973e-07,7.925713870442695e-06,0.0006510308163001355
-1.3313313313313313,0.9923258333333336,1.1259749999999997,0.10772437499999998,17.754708333333323,0.002269882708333837,0.001520688197526045,0.000127551925348636,-6.641147395830549e-05,-4.332940499999669e-07,8.22136792374999e-06,0.006373664931061285
-1.3273273273273274,0.9923018749999999,1.1261499999999998,0.10824479166666666,17.754583333333326,0.0022715941666671124,0.001549898410373264,0.00013055632560256774,-6.674713541662824e-05,-4.494446916666504e-07,8.518550414062508e-06,0.0033123263892775867
-1.3233233233233235,0.9922785416666665,1.1263083333333332,0.10876604166666665,17.75445833333333,0.0023045382638891,0.0015782606801649328,0.00013356195246533512,-6.7849112847157e-05,-4.5639604288229686e-07,8.81602532062934e-06,0.00025095659748330945
-1.3193193193193193,0.9922562500000002,1.1264604166666665,0.10928541666666665,17.754291666666663,0.0023515130164939446,0.0016065102039930657,0.00013656692843501476,-6.465432725688558e-05,-4.694318079425774e-07,9.115705632161453e-06,-0.002372585069338129
-1.3153153153153152,0.9922318749999999,1.126629166666667,0.10980583333333331,17.753833333333336,0.0023692208159717953,0.0016339706326388946,0.00013957171440859045,-6.482950347225236e-05,-4.6993313532973295e-07,9.416390532934045e-06,0.0055686388886897475
-1.3113113113113113,0.99220875,1.1267916666666673,0.11032708333333335,17.753625000000003,0.0023988732638871024,0.001660788849826388,0.000142577016571215,-6.563810763900169e-05,-4.715470911458399e-07,9.719119021223964e-06,0.0042160260415471384
-1.3073073073073074,0.9921854166666666,1.1269520833333337,0.11084666666666666,17.753541666666674,0.0024331685373251144,0.0016874123222222238,0.00014558227783870344,-6.471526388893145e-05,-4.973864517794776e-07,1.0021452641805552e-05,-0.0009500434031224358
-1.3033033033033035,0.992161875,1.1271062499999998,0.11136687499999999,17.75335416666667,0.0024835845442712223,0.0017133149860677158,0.00014858773995325534,-6.417585546869553e-05,-4.97898477473728e-07,1.0326460069570313e-05,-0.0020008337675676557
-1.2992992992992993,0.9921389583333332,1.1272791666666662,0.11188812500000002,17.752979166666673,0.002487513732640556,0.0017383599839843715,0.00015159290633096843,-6.769397656239406e-05,-4.934273880211428e-07,1.063340487070309e-05,0.0036057078989983893
-1.2952952952952952,0.992115625,1.1274354166666667,0.11240833333333333,17.752666666666673,0.0025310479123261675,0.0017632832638888873,0.00015459734149861763,-6.66777951389419e-05,-5.011321540796454e-07,1.0941036939236123e-05,0.006784555555213956
-1.2912912912912913,0.9920904166666666,1.1276270833333335,0.1129208333333333,17.75258333333334,0.0025634109331593713,0.0017849478993055591,0.00015729241657283315,-6.592327256943475e-05,-5.374400164931566e-07,1.1191896772569406e-05,-0.0002566736113749357
-1.2872872872872874,0.9920652083333333,1.127822916666667,0.11343291666666666,17.752416666666672,0.0025800519748262474,0.0018057650831597282,0.00015996444856759986,-6.515958767364105e-05,-5.663672960069712e-07,1.1440496141493082e-05,-0.003505840277853167
-1.2832832832832834,0.9920389583333332,1.1279708333333334,0.11398104166666667,17.751833333333337,0.0026505491493056255,0.00183961380724826,0.00016382264345827063,-6.020721961805253e-05,-5.171118975691544e-07,1.1830537766579867e-05,0.005954972222127708
-1.2792792792792793,0.9920129166666666,1.1281312500000005,0.11453500000000001,17.751625,0.0026719661067695633,0.0018758379416666648,0.00016791408238815795,-5.592938541673642e-05,-4.458678763024401e-07,1.2249345517708328e-05,0.002309859374975076
-1.2752752752752752,0.9919858333333335,1.1282791666666665,0.11508604166666671,17.751458333333332,0.0027298720659725273,0.001911953013498259,0.00017207672072745556,-5.1474853298622e-05,-3.661958472226518e-07,1.2623140625694433e-05,-0.002606293402720894
-1.2712712712712713,0.9919595833333333,1.1284187499999998,0.11562520833333334,17.75102083333333,0.0027794579817712606,0.0019496028645399274,0.00017643691671083336,-4.8444722656248995e-05,-2.8045697916698155e-07,1.2863167635416658e-05,0.002717707899364541
-1.2672672672672673,0.9919337499999998,1.1285583333333336,0.11616354166666666,17.750687499999987,0.002833171597222073,0.001986885754123261,0.00018079731968042705,-4.462464409726863e-05,-2.0974867534731437e-07,1.3103081591362847e-05,0.004343277344105445
-1.2632632632632632,0.9919083333333333,1.1287,0.11670229166666664,17.750520833333322,0.002888393333333239,0.002023575119748275,0.00018515750555945097,-4.083493749995615e-05,-1.1693977083337428e-07,1.3346876020095464e-05,5.1812066317324934e-05
-1.2592592592592593,0.9918816666666667,1.1288499999999997,0.11724229166666665,17.750229166666653,0.0029039275000004583,0.002059286711414936,0.00018951810901153055,-4.104428124995785e-05,-3.91615833332385e-08,1.3589782832986145e-05,0.00019786414986810996
-1.2552552552552552,0.9918556249999999,1.1289833333333334,0.11778187500000002,17.74974999999999,0.0029778830555553526,0.0020944715881510406,0.0001938776634857548,-3.731551041671888e-05,4.234282291660412e-08,1.383627033815108e-05,0.006791604167119658
-1.2512512512512513,0.9918297916666666,1.1291249999999997,0.11832104166666668,17.749624999999995,0.0030184010416669516,0.002129256098914928,0.00019823804954793728,-3.4037838541639553e-05,1.25955572916357e-07,1.4082950374913198e-05,0.0006040260418558319
-1.2472472472472473,0.9918039583333332,1.1292583333333337,0.11885958333333337,17.749354166666663,0.003088116597221413,0.002163628616493052,0.0002025975964441526,-3.1299975694537574e-05,2.1605138541687624e-07,1.4331557806770872e-05,-0.0006150004339247062
-1.2432432432432432,0.9917777083333336,1.1294083333333333,0.11939916666666668,17.748958333333338,0.0031180665972219135,0.002197068165972215,0.00020695818241181426,-3.1038826388912755e-05,2.9791383854174507e-07,1.458178396197918e-05,0.0034364149304906277
-1.2392392392392393,0.9917520833333334,1.1295479166666669,0.11993791666666669,17.748666666666676,0.0031673372873257666,0.002230271145659723,0.00021131730686228738,-2.8540566840346004e-05,3.854886762153691e-07,1.4833144988715304e-05,0.0031648888885342785
-1.2352352352352352,0.9917254166666662,1.1296875000000004,0.12047729166666667,17.748479166666673,0.00322698567708235,0.002262576359331598,0.0002156783004296484,-2.6690429687586947e-05,4.673600260414305e-07,1.508679421744793e-05,-0.00017939626764018612
-1.2312312312312312,0.9916997916666669,1.1298333333333332,0.12104354166666668,17.74810416666667,0.0032578888888894486,0.00230100268745659,0.00022054124441659722,-2.590315972222923e-05,3.1115138888874756e-07,1.5189379876736099e-05,0.0031318224824303798
-1.2272272272272273,0.9916747916666665,1.1299625,0.121654375,17.74785416666667,0.0033222485937500768,0.002349733876692711,0.0002262501435631934,-2.3215044270802343e-05,-2.394987890620237e-07,1.50397491816406e-05,0.002005812065817736
-1.2232232232232232,0.9916485416666664,1.1301041666666667,0.12226645833333334,17.747562500000008,0.003358322482638787,0.0023974548332899286,0.00023195987407831603,-2.508400607642569e-05,-7.85674045138986e-07,1.48911582092014e-05,0.0023586419269463477
-1.2192192192192193,0.9916231249999999,1.1302374999999998,0.12287625000000002,17.747291666666673,0.0034236102604172647,0.0024450521859374994,0.0002376691907179374,-2.122060937498338e-05,-1.353343380208164e-06,1.4742398129687494e-05,0.001763498263699148
-1.2152152152152151,0.9915981250000002,1.1303708333333333,0.1234891666666667,17.747000000000007,0.0034805291493056334,0.0024909257159722083,0.00024338037462876358,-2.2302232638937713e-05,-1.8785406571179234e-06,1.4597303286284727e-05,0.0019076666664545883
-1.2112112112112112,0.9915733333333331,1.130502083333333,0.12410041666666667,17.746812500000004,0.003546289578993722,0.002536607416493055,0.0002490901040177072,-2.16129175346913e-05,-2.4370634353297063e-06,1.4450693562934029e-05,-0.001228910156441998
-1.2072072072072073,0.9915472916666664,1.1306395833333331,0.12471166666666667,17.74643750000001,0.0035937159331600466,0.0025815210305555492,0.0002547989965336435,-2.1446836805494307e-05,-2.9849087611550967e-06,1.4305593611909677e-05,0.001872725260000152
-1.2032032032032032,0.9915222916666667,1.1307708333333335,0.1253225,17.74618750000001,0.0036635724826379334,0.0026258959937499986,0.0002605091411440736,-2.0611093750011467e-05,-3.5420298415799866e-06,1.4160899367968735e-05,0.0009542148434320552
-1.1991991991991993,0.9914964583333333,1.1309062499999996,0.12593395833333335,17.745895833333336,0.003717720377605316,0.002669283971831589,0.00026621803183215077,-2.0750566406158022e-05,-4.093874935546529e-06,1.4018015834431477e-05,0.001931072482534546
-1.1951951951951951,0.9914710416666669,1.131039583333333,0.12654520833333335,17.745562499999995,0.003770294266493668,0.0027118310812065984,0.0002719285880865559,-2.034803949652053e-05,-4.636990962499939e-06,1.3876298261250009e-05,0.00438655859386472
-1.1911911911911912,0.9914456249999999,1.1311833333333332,0.1271564583333333,17.745333333333324,0.0038075997222224434,0.002753818437456604,0.00027763747560663455,-2.3099725694392115e-05,-5.188152461111056e-06,1.3735198417847221e-05,0.002936555555834275
-1.1871871871871873,0.9914206250000003,1.1313083333333334,0.1277677083333333,17.745083333333323,0.003883121597221706,0.002795037707248274,0.0002833474072957517,-2.1131501736021407e-05,-5.747967273263992e-06,1.3595000883376745e-05,0.002225826389235408
-1.1831831831831832,0.9913949999999999,1.1314416666666665,0.1283797916666667,17.74479166666666,0.003948088263890037,0.002835212424956598,0.0002890573339797352,-2.2578782986087953e-05,-6.290312076041979e-06,1.345656450408852e-05,0.0023687065975082078
-1.179179179179179,0.9913702083333334,1.1315875,0.12900541666666668,17.74445833333333,0.003999313177083241,0.0028960399706597223,0.0002963544493334756,-1.6958598958338733e-05,-7.2331337317715775e-06,1.3538788705989524e-05,0.003781789930769719
-1.1751751751751751,0.9913439583333331,1.1317187500000003,0.12963416666666666,17.744208333333333,0.004110587565103074,0.002960857832638889,0.0003039770937074325,-6.708723958331886e-06,-8.193306341145899e-06,1.3700892081319482e-05,0.0018206232639386144
-1.1711711711711712,0.9913195833333335,1.1318604166666666,0.13026395833333332,17.743875,0.0042024138498266694,0.0030246344926649314,0.00031159847827195,2.0901775173720605e-06,-9.169766807986363e-06,1.3866690922465241e-05,0.003024984375031181
-1.1671671671671673,0.9912935416666667,1.1320124999999999,0.130891875,17.743604166666668,0.004266449843750575,0.0030881295589843746,0.0003192219379870568,9.803018229226357e-06,-1.0130140978905727e-05,1.4033913359205784e-05,0.0015945099825671605
-1.1631631631631631,0.9912681249999999,1.1321500000000002,0.131521875,17.743270833333337,0.004361377499999541,0.0031502672298177083,0.00032684268558915753,1.6467552083232473e-05,-1.1098467203125086e-05,1.4203929027669294e-05,0.0030068016491782146
-1.159159159159159,0.9912429166666668,1.1322895833333335,0.13215000000000002,17.742958333333338,0.004453632808159025,0.003212148333333331,0.00033446508769608676,2.6056562499987557e-05,-1.2059627045485713e-05,1.4376699275000012e-05,0.0036795815970549484
-1.155155155155155,0.9912170833333332,1.1324416666666666,0.1327802083333333,17.742750000000004,0.004530038263888869,0.003272707941623279,0.0003420872772682398,3.145124131953558e-05,-1.3025008476910151e-05,1.455213315340709e-05,0.0012807708331479262
-1.1511511511511512,0.99119125,1.1325749999999997,0.13340833333333332,17.74237500000001,0.004634286041667046,0.0033329665972222262,0.00034970925095340906,4.068187500008702e-05,-1.398455293281258e-05,1.4728634272048586e-05,0.004171026041433379
-1.1471471471471473,0.9911668749999999,1.1327229166666668,0.1340372916666666,17.74206250000001,0.004707544058159652,0.003392191942664949,0.00035733142427250874,4.788804123265211e-05,-1.4936917582895171e-05,1.4909218440450053e-05,0.003384912760111547
-1.1431431431431431,0.9911410416666665,1.1328666666666671,0.13466666666666666,17.741812500000005,0.0047860322222210705,0.0034504722222222194,0.00036495359425554104,5.478888888885147e-05,-1.5908723693625016e-05,1.5089713434166642e-05,0.0014225481769472026
-1.139139139139139,0.9911156249999998,1.1330083333333334,0.13529604166666667,17.741458333333338,0.004883783263888608,0.003508064442664924,0.00037257471239664377,6.074899131944256e-05,-1.6870433543836756e-05,1.527403247629125e-05,0.00336453993043051
-1.135135135135135,0.9910900000000002,1.1331458333333333,0.13592500000000005,17.741145833333338,0.0049763537326392715,0.00356495687499999,0.0003801976973752665,6.861093749996328e-05,-1.783258459678793e-05,1.5461570272395847e-05,0.004036187065764807
-1.1311311311311312,0.9910654166666665,1.133285416666667,0.13655437500000003,17.740895833333337,0.0050704143706590266,0.0036210485016926995,0.0003878238006449401,7.61682304686595e-05,-1.8793319378689342e-05,1.565039884069009e-05,0.00249003081586352
-1.1271271271271273,0.9910377083333332,1.1334645833333334,0.13724187500000004,17.74054166666667,0.005162204995659003,0.003685230246484362,0.00039624409308974,8.244533723950065e-05,-1.9766487839496637e-05,1.5774487392213555e-05,0.0025563732638147485
-1.1231231231231231,0.9910100000000002,1.1336416666666669,0.13792958333333333,17.74010416666667,0.005264904930555536,0.0037484092081597233,0.00040466563426361094,9.061060069448512e-05,-2.075187988281291e-05,1.58995921061197e-05,0.0032874891492156166
-1.119119119119119,0.9909833333333334,1.1338229166666662,0.1386177083333334,17.73970833333333,0.005343510308160493,0.0038105892697482442,0.0004130869620548517,9.623230251740167e-05,-2.175353474717862e-05,1.6025371183051218e-05,0.004831581597443346
-1.115115115115115,0.9909560416666666,1.1339854166666667,0.13930770833333336,17.73939583333333,0.005447908120659761,0.003878799898914924,0.00042215983489920074,0.00010104865407981056,-2.2286160078602876e-05,1.6367493683511268e-05,0.0025854683160559944
-1.1111111111111112,0.990930625,1.134097916666667,0.140003125,17.7390625,0.0055698320789923095,0.003968458323567705,0.00043331959378406146,0.00010545594401031866,-2.1484711807725554e-05,1.7381111097005214e-05,0.0023282877604628993
-1.1071071071071072,0.9909049999999998,1.134220833333333,0.14069791666666664,17.738625000000003,0.005668101232639833,0.004057325412326389,0.00044448034407339876,0.00010895004340286119,-2.0681212749653277e-05,1.840279447829857e-05,0.006183109374944706
-1.103103103103103,0.990879375,1.134354166666667,0.14139333333333334,17.738375,0.005746874565971005,0.004145050288888879,0.00045564041632289927,0.00011009152777771702,-1.9863260432291356e-05,1.943223442e-05,0.0033856927083206756
-1.099099099099099,0.9908543749999997,1.13446875,0.1420891666666667,17.73810416666667,0.005868155273437425,0.004231522882638887,0.00046680044585162685,0.00011240570312498477,-1.906091572786479e-05,2.046721579684029e-05,0.0009105724824394201
-1.095095095095095,0.9908289583333332,1.134579166666667,0.14278499999999997,17.737604166666674,0.005990531232638485,0.004317235441666675,0.00047796083772274646,0.0001139053541667212,-1.826031650260378e-05,2.1509903778125072e-05,0.006981759982352287
-1.0910910910910911,0.9908039583333336,1.1347104166666664,0.1434797916666667,17.737354166666673,0.006071853641493652,0.004402195216623262,0.0004891213905322223,0.0001163608146701467,-1.743954368055539e-05,2.2559040090277837e-05,0.003767166232364616
-1.0870870870870872,0.9907779166666669,1.1348291666666666,0.144175,17.73710416666668,0.0061815124826392065,0.004486131875000004,0.0005002806431510986,0.00011912989583331979,-1.663052109114523e-05,2.3614599994791712e-05,0.0011774474821777403
-1.083083083083083,0.9907537500000002,1.134947916666667,0.14487125000000003,17.736604166666677,0.0062869764539925654,0.004568779256770829,0.0005114406784458249,0.00011950996093748611,-1.580913904079839e-05,2.467882472447919e-05,0.006830968315625796
-1.079079079079079,0.9907264583333336,1.135116666666667,0.1455983333333333,17.736312500000007,0.006391403055554967,0.004655750330555555,0.0005231934943501082,0.00012640519444442888,-1.5500319666666453e-05,2.5727203066666658e-05,0.00301056901020047
-1.075075075075075,0.9906979166666665,1.1353020833333334,0.14633833333333335,17.735895833333334,0.006510012912326557,0.004743217197222226,0.0005351663929828637,0.0001336602951388377,-1.5365934149306018e-05,2.6776164752777775e-05,0.003415655815899754
-1.0710710710710711,0.9906695833333332,1.1355000000000002,0.14707749999999997,17.735458333333334,0.006581416666666229,0.0048298756604166805,0.0005471400937378677,0.00013933208333333225,-1.5242986145833613e-05,2.7829690840104145e-05,0.003934373263859925
-1.0670670670670672,0.99064,1.13569375,0.14781770833333333,17.735062499999998,0.006685122877604366,0.004915195936414936,0.000559113971833664,0.00014497750651043528,-1.5111382802083812e-05,2.888952875868051e-05,0.004016454427073768
-1.063063063063063,0.9906129166666665,1.1358625000000002,0.14857270833333333,17.73460416666666,0.006791381093749438,0.005014317005164928,0.0005734222126431205,0.00015204041406247093,-1.3311498828125028e-05,3.176180198133688e-05,0.005898384982856442
-1.059059059059059,0.9905883333333332,1.13599375,0.1493497916666667,17.734291666666664,0.006916116627604163,0.005135681395789921,0.0005913233927950154,0.00016311176953123785,-8.895827528776056e-06,3.743313106466581e-05,0.004482414930635059
-1.055055055055055,0.9905637500000002,1.1361145833333333,0.15012791666666672,17.733979166666668,0.0070686535373267745,0.005255441970659705,0.0006092234223238242,0.00017373450954857872,-4.481234832248509e-06,4.312298206469619e-05,0.0028579162326991536
-1.0510510510510511,0.9905395833333333,1.1362458333333334,0.15090541666666663,17.73354166666667,0.007207906232639116,0.005374242720659735,0.0006271241695576087,0.00018309908506952688,-7.092357009552772e-08,4.8831862400238726e-05,0.005249956597140226
-1.0470470470470472,0.9905147916666667,1.1363625,0.15168416666666673,17.733291666666666,0.007363601927083296,0.005491413582638861,0.0006450243801648958,0.00019430115624996525,4.344101917708035e-06,5.4562336578402814e-05,0.003074998263912221
-1.043043043043043,0.9904895833333333,1.1365,0.15246145833333333,17.732895833333334,0.007484416666666549,0.00560779538953993,0.000662923021132126,0.00020317760416665998,8.760565958333113e-06,6.031154244557288e-05,0.004822030815887501
-1.039039039039039,0.9904639583333332,1.1366395833333331,0.15322958333333336,17.7325,0.0076296242664937175,0.005719028124826383,0.0006796190214268392,0.0002152735789929805,1.2259224576822774e-05,6.49447958789063e-05,0.0053187499998443855
-1.035035035035035,0.9904374999999997,1.1368187499999998,0.15398416666666667,17.7321875,0.007753546315104609,0.005823063915972211,0.0006945318656683946,0.00022666213020836046,1.4369290668229202e-05,6.790988754534717e-05,0.001609798177128141
-1.031031031031031,0.9904112499999997,1.13699375,0.15473854166666667,17.731666666666655,0.00789104579427069,0.0059258795562066,0.000709445608810464,0.00023907857421870404,1.648167689205721e-05,7.088711980036887e-05,0.006122222222586515
-1.0270270270270272,0.9903841666666668,1.1371624999999999,0.15549333333333334,17.731354166666655,0.008026031927083288,0.006027573288888886,0.0007243631672378888,0.0002502706666667187,1.860722405156248e-05,7.387913829222224e-05,0.0028294162330553263
-1.023023023023023,0.9903562499999999,1.1373395833333333,0.15626770833333334,17.730791666666658,0.008173255516493283,0.006147299165581602,0.0007432895406144345,0.0002636747157117869,2.3227827228472476e-05,8.03717721565973e-05,0.00777687326421983
-1.019019019019019,0.990329791666667,1.1375041666666668,0.15706583333333338,17.730437499999994,0.00835093748263871,0.006286198999305541,0.0007666245646881583,0.00028029347569438756,3.06110126684024e-05,9.072656349409717e-05,0.005961058593925372
-1.015015015015015,0.9903027083333331,1.1376854166666668,0.15786416666666672,17.730041666666658,0.008488559370659843,0.006423696549305542,0.0007899568449021234,0.0002950314357638151,3.7994606169270285e-05,0.00010111545612187501,0.003955831597409087
-1.011011011011011,0.9902747916666669,1.1378583333333334,0.15866145833333337,17.729666666666663,0.008655496597222312,0.006560249972873251,0.0008132872132886092,0.0003109457899305723,4.5394162067708896e-05,0.0001115368570214844,0.0032948888889450245
-1.007007007007007,0.9902477083333334,1.1380312500000003,0.15945895833333332,17.7291875,0.008811957356769762,0.006695548940581594,0.0008366204629166491,0.0003273889908853578,5.278851888020834e-05,0.00012199039196788191,0.005702256510403458
-1.003003003003003,0.99022,1.1382041666666667,0.16025729166666672,17.72879166666667,0.008970441649305938,0.006829308800998239,0.0008599549277387741,0.0003411495529513642,6.019256399045279e-05,0.00013247796639995682,0.004529373263835623
-0.9989989989989989,0.9901933333333335,1.1383854166666667,0.1610545833333333,17.7283125,0.009105726453993102,0.0069621295206597385,0.0008832826874971444,0.00035468604600691345,6.76159097005222e-05,0.00014299911324947928,0.006519235677103552
-0.994994994994995,0.9901652083333333,1.1385541666666668,0.16184104166666666,17.727937500000003,0.009250659565972263,0.007097727232248267,0.0009086411508589708,0.00036749933940974366,7.507677787517365e-05,0.00015403627134348086,0.0054403294269604885
-0.9909909909909911,0.9901379166666667,1.1387125,0.16263312500000002,17.72752083333334,0.009415092343749931,0.0072425499860677076,0.0009363924831500075,0.00038200264843743503,8.27142020695306e-05,0.0001652825083445703,0.0037551037323737546
-0.986986986986987,0.990107291666667,1.1388333333333331,0.16348916666666669,17.72704166666667,0.009662805555555876,0.007420667382638878,0.0009703614277481097,0.0004032956944445276,9.119482483472153e-05,0.00017621223162679844,0.004910414930463958
-0.982982982982983,0.9900785416666666,1.1389833333333332,0.16434395833333332,17.726624999999995,0.009831549722222332,0.007597813359331601,0.001004328404487855,0.0004210121909723197,9.967746599489594e-05,0.00018717787334135284,0.0023911093751962653
-0.9789789789789789,0.9900489583333331,1.1391312499999997,0.16519020833333334,17.72604166666666,0.010042495273437924,0.007770736737456593,0.0010379194779766515,0.00044167149348964263,0.00010779767736367131,0.00019810870146245226,0.005571831597421806
-0.974974974974975,0.9900181250000001,1.13929375,0.16603520833333335,17.72560416666666,0.010234751210937532,0.007941038760373255,0.00107138769523525,0.00045879153255212746,0.00011582788371888018,0.00020905537274134984,0.0044152599828635175
-0.9709709709709711,0.9899879166666669,1.1394479166666667,0.1668797916666667,17.72502083333333,0.010441778537326307,0.00811007263328991,0.0011048683607698395,0.0004770857183158672,0.00012385484841905415,0.00022003757895805117,0.007803124566180486
-0.9669669669669669,0.9899574999999996,1.1396145833333335,0.1677235416666667,17.7245625,0.010618184787326124,0.008277855237456583,0.0011383379439947265,0.000493972615017324,0.00013188986131814284,0.00023105446473964413,0.006550850260396146
-0.962962962962963,0.9899270833333332,1.1397666666666668,0.16856812499999999,17.724062500000002,0.010827778888888417,0.008444016400651039,0.0011717993348082116,0.0005122950625000289,0.00013993767664444547,0.00024210662710916675,0.006358496093639587
-0.9589589589589589,0.9898975,1.139925,0.16941312499999997,17.723562500000003,0.011020994374999926,0.008608568077734385,0.0012052733845449991,0.0005294518177083873,0.0001479827654354694,0.00025319286212316795,0.0067906419268979334
-0.954954954954955,0.9898674999999998,1.1400833333333333,0.17025833333333337,17.723125,0.01122457638888874,0.008771683263888882,0.0012387361329686299,0.0005450618055554968,0.00015604576067361053,0.0002643166286715277,0.00646523437507085
-0.9509509509509511,0.9898329166666667,1.14025625,0.17119937499999993,17.722520833333338,0.011463601002604129,0.008978169832942733,0.0012756875342727733,0.0005757176601563219,0.00016777130990950414,0.0002765516045012369,0.007880312065879025
-0.9469469469469469,0.9897997916666665,1.140441666666667,0.17214187499999997,17.722020833333335,0.011678221597221317,0.009183029038151047,0.0013126562740700563,0.0006016081718750177,0.00017956430126076417,0.00028884092499815105,0.005185916232619547
-0.942942942942943,0.9897652083333334,1.1406208333333334,0.17308416666666668,17.721375,0.011904947899305407,0.00938674624930554,0.0013498816399304667,0.0006301352465278298,0.00019146987358524352,0.000301201553010382,0.008076442708329523
-0.9389389389389389,0.9897331249999995,1.1407333333333336,0.17401583333333334,17.7208125,0.012192045555555309,0.009621010582638888,0.0013968485620037595,0.0006624633888888398,0.00020805537492639024,0.0003148552767128994,0.010304339843742127
-0.934934934934935,0.9897006250000002,1.1408479166666667,0.1749472916666667,17.720354166666663,0.012470197703992492,0.009853611805164919,0.0014438191874916108,0.0006959134422742652,0.0002246517687749998,0.0003285556956774999,0.007589874566122035
-0.930930930930931,0.9896674999999999,1.1409854166666664,0.17587916666666667,17.7198125,0.012691862287326883,0.010084352065972232,0.0014907818384297421,0.0007229774045138804,0.0002412698763193141,0.00034230963535407985,0.008661631510449297
-0.9269269269269269,0.9896354166666668,1.1411062499999998,0.17681083333333325,17.719354166666662,0.01296402621093784,0.01031338754930558,0.0015377413205908263,0.0007540113489585554,0.00025788277060260296,0.0003561121408467361,0.005737916232817497
-0.922922922922923,0.9896027083333333,1.14121875,0.17774312500000003,17.718750000000004,0.013248931315104073,0.010540569015234362,0.001584705312186468,0.0007864213997395564,0.00027450424816529936,0.0003699711260529805,0.010065104166471883
-0.9189189189189189,0.9895702083333336,1.1413479166666667,0.17867520833333336,17.718270833333335,0.01349159978732617,0.010765940760373259,0.0016316711463203264,0.0008144232087672065,0.00029114461108697986,0.0003838752378104688,0.008087009982659765
-0.914914914914915,0.9895379166666665,1.141464583333333,0.1796064583333333,17.71772916666667,0.013756521662327215,0.010989978458289952,0.0016786256640038068,0.0008464222078993777,0.00030776233046775185,0.0003978329129663585,0.009364843315893268
-0.910910910910911,0.9895016666666662,1.1415875,0.18057437499999998,17.71722916666667,0.014044646510416703,0.011251832593359379,0.001734106353111137,0.0008920923463540953,0.0003263658140926816,0.0004106428187054987,0.007082322482517611
-0.9069069069069069,0.9894639583333333,1.1417166666666667,0.18157145833333332,17.716645833333335,0.014339303055555641,0.011547618018706594,0.00179710594351531,0.0009537148298611464,0.00034668680750659774,0.00042242584999799905,0.005668749565984399
-0.902902902902903,0.9894254166666664,1.1418458333333332,0.1825689583333334,17.716,0.01463809289930551,0.011841325453081579,0.001860121351791307,0.0010146039644096938,0.00036702290393836854,0.00043424828668094627,0.007302333333370825
-0.8988988988988988,0.9893874999999999,1.141966666666667,0.18356562499999998,17.71539583333334,0.014941298888887955,0.012133348818359375,0.0019231123778261185,0.0010793834374999423,0.0003873430307986119,0.0004461020947688802,0.007458801649079305
-0.8948948948948949,0.9893497916666667,1.1420916666666665,0.1845639583333334,17.714708333333334,0.015249541597222471,0.0124227286176649,0.0019861227099369745,0.001140832887152693,0.0004077046682118066,0.00045800012060460076,0.011191998263882397
-0.8908908908908908,0.9893104166666665,1.142225,0.18556104166666668,17.71420833333333,0.015534549374999873,0.012710745648914924,0.002049117689512642,0.0012008725156250344,0.000428035190708334,0.00046992304925312514,0.00598978993076571
-0.8868868868868869,0.9892739583333331,1.1423541666666668,0.18655895833333333,17.713541666666668,0.01583320789930509,0.012996296732248266,0.0021121223879799244,0.0012610966189235961,0.00044839778020399365,0.0004818883970099393,0.008358289930583851
-0.882882882882883,0.9892356249999997,1.1424770833333333,0.18755750000000002,17.71289583333333,0.016131530724826648,0.013279663360416666,0.002175121486801166,0.0013208961093749416,0.00046873163203211773,0.0004938887993822918,0.0097795308160471
-0.8788788788788788,0.9891975000000003,1.1426020833333335,0.18855354166666663,17.712270833333328,0.01643964582899282,0.013561978591623274,0.0022381192853809045,0.0013839554717882396,0.0004891067988120667,0.0005059262790867622,0.010670259982759944
-0.8748748748748749,0.9891585416666668,1.1427625,0.18952729166666674,17.711666666666662,0.016716785260416644,0.013827634880164918,0.0022974166699890296,0.0014405266901040548,0.0005079130433796863,0.0005177322258947829,0.010822222222486744
-0.8708708708708708,0.9891202083333335,1.142933333333333,0.19048854166666665,17.711041666666667,0.0170117288888898,0.014085052993706597,0.0023549530581208644,0.0014965877777778636,0.0005260203686222224,0.0005294545953338326,0.010253081597170421
-0.8668668668668669,0.9890768749999997,1.1429041666666666,0.19156916666666676,17.71033333333333,0.01742631581597265,0.014433254382638858,0.0024405011148593216,0.0015716762118054839,0.0005459052468706587,0.0005416799933862848,0.009926555555637151
-0.862862862862863,0.9890312500000005,1.1428333333333331,0.19268312500000007,17.709624999999996,0.01784863888888899,0.014805880006901001,0.0025341275917389557,0.0016515519791666933,0.0005663667777430558,0.0005540618790170575,0.00834902604196941
-0.8588588588588588,0.9889860416666666,1.1427124999999998,0.1937779166666667,17.708833333333327,0.018328975677083692,0.015177431512326388,0.0026314395909017097,0.0017363024010416117,0.0005857485347398444,0.0005677787075681511,0.01118030555585392
-0.8548548548548549,0.9889404166666668,1.1425520833333331,0.194851875,17.708145833333322,0.018820570203993192,0.015547705142317708,0.0027329326085180463,0.0018217926106771642,0.0006039652718641495,0.0005830090409954427,0.00990447873289213
-0.8508508508508508,0.9888962499999998,1.1423895833333335,0.19592625000000005,17.707437499999994,0.019312706558159087,0.015915571227604126,0.0028344089081495283,0.001907767898437357,0.0006221842646848957,0.0005982561965890625,0.008740516927389308
-0.8468468468468469,0.9888502083333334,1.1422458333333336,0.1970002083333333,17.706708333333328,0.019778622899304876,0.016281167916623283,0.0029359101116292964,0.001989832865451374,0.000640443892289063,0.0006135095206329427,0.010188331597419165
-0.8428428428428429,0.9888060416666665,1.1420895833333333,0.19807354166666669,17.705958333333335,0.02025638364149307,0.016644830424956604,0.003037409213177133,0.00207581299522569,0.0006586549429357651,0.0006287830865418405,0.010081164930340947
-0.8388388388388388,0.9887610416666667,1.1419166666666667,0.19914750000000006,17.705187499999997,0.020778409722222335,0.017005835743749954,0.0031388978250998186,0.002163900624999965,0.0006768389615625009,0.0006440623872802085,0.01216892317717111
-0.8348348348348349,0.9887158333333336,1.1417708333333332,0.2002214583333333,17.704458333333328,0.02124686414930621,0.017364575956206607,0.0032403843214718173,0.0022492286675348527,0.0006950579393880204,0.0006593537543576821,0.012988456597440745
-0.8308308308308308,0.9886708333333334,1.1416104166666663,0.20129458333333336,17.70375,0.02173607322482729,0.017721386553993065,0.0033418811715258128,0.002337506848090448,0.0007132606838133674,0.0006746583021053821,0.012444270833327664
-0.8268268268268268,0.9886250000000003,1.1414458333333335,0.20236958333333332,17.702999999999992,0.02223682623263845,0.018075155908159724,0.003443375779654707,0.0024246239774305955,0.0007315136497417534,0.0006899745679299046,0.01212433333358831
-0.8228228228228229,0.988580625,1.1412895833333336,0.20344270833333333,17.702354166666662,0.022731003641492498,0.018427314425998258,0.003544870457115001,0.0025127478407115933,0.0007497179841726131,0.000705300337554579,0.010198624566214676
-0.8188188188188188,0.9885277083333334,1.1410708333333333,0.20463958333333335,17.701416666666667,0.023324019982638777,0.01889555759982639,0.0036764755115080063,0.0026621567795139245,0.0007709433100468741,0.0007226176703619791,0.014431326388887555
-0.8148148148148149,0.9884716666666664,1.14080625,0.2058877083333334,17.700583333333338,0.024002766627604588,0.01941027239058158,0.0038206200858295555,0.002843265535156264,0.0007932847170507812,0.0007407561232098524,0.01226632638861247
-0.8108108108108107,0.9884160416666665,1.1405541666666668,0.20713520833333335,17.699666666666662,0.024663276232638642,0.019922192968706585,0.00396476456642725,0.003022533405381944,0.0008157159247465278,0.0007588855571060763,0.012841555555723971
-0.8068068068068068,0.9883593749999999,1.1403041666666665,0.208383125,17.6988125,0.02531057414930582,0.02043084821523438,0.004108917393263109,0.0032011042994792016,0.0008381156489687501,0.0007770149093973961,0.01224442317715102
-0.8028028028028029,0.9883043749999997,1.1400479166666666,0.20963145833333333,17.697916666666664,0.02595949770399364,0.0209360683437066,0.004253066047716389,0.003381550992621607,0.0008605358367456597,0.0007951248201134548,0.013328993055608862
-0.7987987987987988,0.9882483333333338,1.1397916666666668,0.2108789583333334,17.697041666666667,0.02662078993055572,0.02143866909891491,0.004397210536032804,0.0035637956163193374,0.0008829602905381941,0.0008132344342693577,0.013466248263966918
-0.7947947947947949,0.9881916666666665,1.1395416666666667,0.21212666666666657,17.696041666666666,0.02727812326388923,0.021937985622222274,0.004541371644236873,0.003744283055555575,0.0009053701615104167,0.0008313386427583333,0.01865099826397909
-0.7907907907907907,0.9881356250000001,1.1392854166666668,0.2133754166666667,17.695250000000005,0.027928739370659317,0.02243372322899305,0.004685507695924592,0.003926374516492942,0.0009278156016150166,0.0008494388403171006,0.014169104166455782
-0.7867867867867868,0.9880779166666668,1.1391041666666668,0.21460083333333344,17.694270833333338,0.028587530815971984,0.022919648999305528,0.0048239119843817195,0.004103129913194281,0.000948484300269097,0.0008669662932788196,0.015488009982448148
-0.7827827827827827,0.988016875,1.1389770833333333,0.21580812500000002,17.693270833333333,0.02925620364149295,0.02339616568398436,0.0049574407204078744,0.004275949561198006,0.0009677409401588539,0.0008840263455080729,0.014417218316054914
-0.7787787787787788,0.9879560416666667,1.1388499999999995,0.21701499999999993,17.692249999999998,0.029914427500001395,0.023869906441666713,0.005090948654974984,0.004449758916666907,0.0009869286318750002,0.0009010746622291667,0.014706604166633497
-0.7747747747747749,0.9878952083333332,1.1387374999999997,0.21822270833333327,17.691104166666666,0.03054148942708368,0.02434034956766496,0.005224475265221049,0.004618910335937559,0.0010062075815937496,0.0009181294775387151,0.019000030816016533
-0.7707707707707707,0.9878352083333334,1.13860625,0.21943020833333335,17.690125000000002,0.031227890794270907,0.0248079461707899,0.005357999760626071,0.004793726686197847,0.001025476047278256,0.0009351770667650392,0.01676915104155796
-0.7667667667667668,0.9877618749999999,1.1378812500000002,0.22087187500000002,17.68908333333334,0.03227626089843727,0.025458531500651034,0.0055750988407122885,0.005111326451822995,0.0010291906586848971,0.0009551053441731773,0.01341415972200366
-0.7627627627627627,0.9876833333333331,1.1369208333333334,0.22240729166666662,17.687770833333328,0.03347976873263869,0.02617962161349828,0.005825843564617085,0.005489266618923572,0.001026583653084202,0.0009762792358513455,0.01505461414939191
-0.7587587587587588,0.9876060416666667,1.1359645833333332,0.22394354166666675,17.686520833333336,0.03466779874566006,0.026895685979123216,0.00607657368525443,0.005868276333767353,0.0010239713547126727,0.0009975541873703995,0.015730812066010458
-0.7547547547547548,0.9875270833333333,1.1349937499999998,0.22547916666666665,17.685291666666668,0.03588710412760476,0.027607228732638885,0.006327309864079041,0.006252971744791613,0.0010212667487513013,0.0010189416426085068,0.015875331597158038
-0.7507507507507507,0.987448333333333,1.1340312499999998,0.22701583333333333,17.683979166666663,0.037098124023437595,0.028313540582638894,0.006578044004868786,0.0066394507552084425,0.0010184871540299476,0.0010404268808835069,0.01854749956606838
-0.7467467467467468,0.9873697916666663,1.1330708333333335,0.2285520833333333,17.682770833333333,0.038285903315971925,0.02901548687065974,0.006828792436839619,0.00702680047743065,0.0010157741028046872,0.001062021098704427,0.017740655815998707
-0.7427427427427427,0.9872922916666665,1.132010416666667,0.2300308333333333,17.681583333333332,0.03957116655815929,0.029741607382638896,0.007082759166933097,0.007446033845486144,0.0010242043291239153,0.0010841802855417883,0.016194159722260792
-0.7387387387387387,0.9872137500000001,1.1309375000000002,0.231495625,17.680229166666663,0.04085120442708323,0.030470525605859347,0.00733762968489772,0.00787020826822904,0.0010357338528125017,0.0011066173479768752,0.02032994748276451
-0.7347347347347348,0.9871358333333337,1.1298479166666664,0.2329597916666666,17.67902083333333,0.04215201853732675,0.03119540213328994,0.007592473324915065,0.008301906384982793,0.0010471492673567702,0.0011291820029335937,0.018472374566158578
-0.7307307307307307,0.9870577083333331,1.1287666666666665,0.23442458333333338,17.677729166666662,0.043448312222222896,0.03191588556232638,0.007847373690773412,0.008736427819444392,0.0010584791928819437,0.0011518665459266492,0.018933176649397865
-0.7267267267267268,0.9869789583333333,1.1276958333333333,0.235888125,17.676458333333336,0.04471877414930514,0.03263239665065102,0.008102197207317197,0.009170777638020877,0.001069696057006944,0.0011746852460281254,0.02115412326384103
-0.7227227227227226,0.9869004166666667,1.1266104166666666,0.23735250000000008,17.6753125,0.04600730239149309,0.033344499077083284,0.008357029339548525,0.009611409411458216,0.0010808132966280367,0.0011976303786078125,0.017703027343713984
-0.7187187187187187,0.9868239583333335,1.12554375,0.23881645833333334,17.673937500000005,0.04725960016927089,0.034052345062456614,0.008611847213851255,0.010050586259114591,0.0010918879886705726,0.0012207035739914497,0.02214157942694328
-0.7147147147147148,0.9867445833333334,1.1244541666666663,0.24028104166666675,17.672708333333333,0.04855699373264,0.03475554184891487,0.008866679928646627,0.010498314860243052,0.0011027571380286456,0.0012439183921566408,0.022255164930584215
-0.7107107107107107,0.9866360416666667,1.1221145833333335,0.2418870833333334,17.671229166666667,0.05035052853732647,0.03573849308315971,0.0091678420036273,0.011346434605034539,0.0011602982269401031,0.0012867883068578125,0.021409739149362395
-0.7067067067067068,0.9865172916666668,1.1193375000000005,0.24354187500000002,17.669625000000007,0.052316894427081984,0.03681218845481769,0.00948472687543473,0.012340071492187354,0.001233072587544271,0.001336563129028255,0.021019026041415145
-0.7027027027027026,0.9863979166666669,1.1165687499999997,0.24519645833333334,17.667979166666665,0.0542513098567714,0.03788044682078993,0.009801562552435578,0.01334067201432304,0.0013053645039505202,0.0013866899727327257,0.023137166232686468
-0.6986986986986987,0.9862789583333331,1.1137979166666663,0.24685062499999996,17.666375,0.056172950828994095,0.038943102270442724,0.010118370354017326,0.014351621480468923,0.0013770205136449645,0.001437135330685677,0.022944359375117074
-0.6946946946946948,0.9861593749999996,1.111025,0.24850562499999998,17.664770833333332,0.05808803270833396,0.03999953767669271,0.01043520441653451,0.015371954651041797,0.0014481631278072907,0.0014879128914597655,0.023996405815978505
-0.6906906906906907,0.9860410416666668,1.10825,0.25016124999999995,17.663124999999997,0.059988187500000345,0.041050994831770854,0.010752039243432081,0.01640108635416665,0.0015188331411458342,0.0015390304507890626,0.02568190104182122
-0.6866866866866868,0.9859224999999997,1.1054791666666666,0.25181479166666665,17.6615625,0.06185956206597232,0.04209706069787328,0.011068792369448353,0.01744024395399313,0.0015888334330121524,0.001590459111375955,0.02358505859365323
-0.6826826826826826,0.9858016666666666,1.1027187500000004,0.25347729166666666,17.659916666666664,0.06364885839843648,0.04312499177599827,0.01137853309265473,0.01847979611328121,0.001654599020735678,0.0016413927236634115,0.024634993055769883
-0.6786786786786787,0.9856706250000001,1.1000104166666667,0.25517770833333336,17.65810416666667,0.0650229165581595,0.04408225383641497,0.01165443285231146,0.019494571065538147,0.0017015071757986125,0.0016885325137076393,0.02510723914912205
-0.6746746746746748,0.98554,1.0973,0.2568772916666667,17.656270833333334,0.06640354333333343,0.04503551535933162,0.011930295688079604,0.020517922854166704,0.0017479970126666668,0.0017358977371291669,0.026100259982513307
-0.6706706706706707,0.9854093749999998,1.0945854166666666,0.2585768750000001,17.65441666666667,0.06776818228732617,0.04598174971523436,0.012206058608462635,0.021554065204426986,0.001794059979741926,0.0017835151439823179,0.02719715972210679
-0.6666666666666667,0.9852795833333333,1.0918770833333333,0.26027625000000004,17.652625000000004,0.06908776822482654,0.04692252368593751,0.012481794587600953,0.02259595228906247,0.001839763237046009,0.0018313805666234381,0.026913942708063132
-0.6626626626626626,0.9851493749999999,1.0891708333333332,0.2619766666666667,17.650791666666667,0.07041731248263905,0.047857601122222204,0.012757660009010331,0.02364640565277787,0.0018851142395338528,0.0018794889552770833,0.028095206597186007
-0.6586586586586587,0.9850185416666667,1.0864687499999999,0.26367770833333337,17.648999999999997,0.07169815527343792,0.04878594112808157,0.013033603483310906,0.02470386815755199,0.0019299949261588547,0.0019278094405391496,0.028007333333448514
-0.6546546546546548,0.9848672916666669,1.0816937500000001,0.26509479166666666,17.647166666666664,0.07371571454427084,0.04998829309787328,0.013400141222122517,0.02599903736328113,0.00198601757547526,0.001980314886559245,0.028966972222406184
-0.6506506506506506,0.9846858333333331,1.0740145833333334,0.26611354166666673,17.645395833333335,0.07667184145399286,0.05157858294162322,0.013894784761051174,0.027623092094183954,0.002056371184607205,0.0020386688553049046,0.029797551649210163
-0.6466466466466467,0.9845039583333328,1.0663375000000002,0.267133125,17.643645833333338,0.07950350276041651,0.053167601861067684,0.014389555331200829,0.029262181320312386,0.0021240741251901058,0.0020973890723967447,0.029470041232457334
-0.6426426426426426,0.9843227083333334,1.0586687500000003,0.2681527083333334,17.641854166666672,0.08217881110677028,0.05475391668016495,0.014884120320773553,0.030913440792968705,0.0021890723100052092,0.002156434474242882,0.03039822873245157
-0.6386386386386387,0.9841414583333331,1.0510020833333336,0.269173125,17.6400625,0.08475920416232596,0.05633749544440103,0.015378645781304844,0.032579526514322776,0.0022513644892595474,0.0022158420700934896,0.031736662760465606
-0.6346346346346345,0.9839608333333332,1.043316666666667,0.27019270833333336,17.638229166666665,0.08725283305555509,0.057920067030164946,0.015873172734815023,0.03426636085069423,0.002311015816895836,0.002275613692402344,0.03495519748270226
-0.6306306306306306,0.9837783333333334,1.0356468750000003,0.27121208333333335,17.63652083333334,0.08959388363606724,0.059500047520659724,0.016367514258473725,0.03596630343359364,0.0023681104254625,0.002335754317587222,0.03334122873229717
-0.6266266266266267,0.9835889583333333,1.0281322916666666,0.2723847916666666,17.63447916666667,0.09141482416558167,0.06110819193537324,0.016761228335819795,0.03755531659526917,0.0024367433002864774,0.0024011139250496426,0.03451952039910111
-0.6226226226226226,0.9833972916666666,1.0206474999999997,0.27357812499999995,17.632416666666668,0.09303701407708398,0.06271813452148443,0.017141233549466322,0.03914129566406266,0.0025044895765086476,0.002467639717461295,0.03496582638882728
-0.6186186186186187,0.9832058333333333,1.0131535416666668,0.27477145833333333,17.6303125,0.09458656767495621,0.06432502068537324,0.01752113886899752,0.04074724050733508,0.00256913007988737,0.0025346233539928383,0.03666448567713587
-0.6146146146146145,0.9830125000000001,1.0056710416666663,0.2759647916666666,17.62827083333334,0.09599450595308245,0.0659298920937066,0.017900902238957125,0.04236895050125877,0.002630842797757853,0.002602079801777387,0.03760909331572293
-0.6106106106106106,0.9828212500000001,0.9981818750000002,0.2771589583333333,17.626291666666663,0.09729544442148375,0.06753020348224821,0.018280669597818582,0.04400849296445314,0.002689666876400523,0.002670025484579341,0.03509208159738364
-0.6066066066066067,0.9826297916666666,0.9906954166666669,0.2783508333333333,17.62422916666667,0.09848717472899227,0.0691299802493056,0.018660274713408743,0.045668271857986054,0.0027453892202039926,0.0027384246112413194,0.03571294748257969
-0.6026026026026026,0.9824375000000001,0.9832058333333334,0.2795454166666666,17.622083333333332,0.09957274763263857,0.07072540168732644,0.0190398417569762,0.0473436906517361,0.002798187604823732,0.0028073224478898347,0.03947065972221253
-0.5985985985985987,0.9822452083333332,0.9757160416666667,0.2807387499999999,17.6200625,0.10054716436766487,0.07231887924843752,0.01941935057012867,0.04903932310755216,0.002847976655163067,0.0028766790541539062,0.039022496093821246
-0.5945945945945945,0.9820462499999998,0.9668320833333331,0.28151,17.617874999999994,0.10264593097066022,0.07412482823333337,0.019974405704470108,0.05071668355416664,0.002923430902365625,0.002941833581491667,0.03881381770855796
-0.5905905905905906,0.981834375,0.9553875000000001,0.2815108333333334,17.615291666666668,0.10680847484375033,0.07632727571597223,0.020850285655922174,0.05233952705208328,0.0030455327017057322,0.0029985511894036468,0.04170783159719349
-0.5865865865865867,0.9816224999999997,0.9439427083333336,0.2815118750000001,17.612895833333337,0.11072091338433088,0.07852918923398435,0.021725853252509017,0.053961834951171905,0.0031610555523763034,0.003055291306912761,0.03902536414921087
-0.5825825825825826,0.9814104166666664,0.9324977083333333,0.2815133333333333,17.61033333333333,0.11435844061974798,0.0807308681555556,0.02260135882101541,0.055584461801388874,0.0032700073554394224,0.003112055690048471,0.04178488888891252
-0.5785785785785786,0.9811983333333334,0.9210520833333334,0.28151333333333334,17.607770833333337,0.11774701812065924,0.08293315982222223,0.02347663577816453,0.057208849513888826,0.0033724132174131937,0.0031687835225111104,0.044531280815760965
-0.5745745745745745,0.9809854166666669,0.9096085416666663,0.28151458333333335,17.605312499999997,0.12086375926037396,0.08513578937065967,0.024351830166403497,0.058830055396267456,0.003468228859489568,0.003225535564037586,0.04359677734385059
-0.5705705705705706,0.9807737499999999,0.89816375,0.2815160416666667,17.602708333333332,0.12372354485260417,0.08733767661766485,0.02522685808892999,0.06045353799817704,0.0035574168940229194,0.0032822977921795147,0.04778433159714268
-0.5665665665665667,0.9805618749999999,0.8867185416666666,0.2815166666666667,17.600312499999998,0.12632043619787348,0.08954065805555556,0.026101596213845293,0.062076243545138826,0.0036399458196740894,0.0033390332846145836,0.044416569010479634
-0.5625625625625625,0.98035,0.8752739583333334,0.28151791666666676,17.597833333333327,0.12865487286349797,0.09174182926232634,0.026976272325107287,0.06369844873741315,0.00371591523017713,0.0033957504382871716,0.043970305555831146
-0.5585585585585586,0.9801368749999998,0.8638287499999998,0.281518125,17.595270833333327,0.1307286406734376,0.09394483696315109,0.027850821999919527,0.06532217497890624,0.003785430378710418,0.003452523572107293,0.046860968316195795
-0.5545545545545545,0.9799256250000002,0.8523850000000001,0.2815191666666666,17.592812499999997,0.13253731177499983,0.09614716713263896,0.02872510434659166,0.06694520178749994,0.0038481365374130223,0.0035092505129224825,0.046281673177190896
-0.5505505505505506,0.9797022916666664,0.8406677083333335,0.2815941666666667,17.590187500000003,0.1336488458322478,0.09833785029930549,0.029486749092940776,0.06859933556163197,0.003902520991811284,0.0035777110394123613,0.04822038151030483
-0.5465465465465467,0.9794714583333334,0.8287239583333331,0.2817304166666668,17.587583333333335,0.1341149342176654,0.10052047232482635,0.03015455876851465,0.07028200391710054,0.003947811943836805,0.0036559725958652794,0.04691249305551537
-0.5425425425425425,0.9792404166666668,0.8167795833333332,0.281865,17.584875,0.13429632058315988,0.10270378844166664,0.03082214793686172,0.07196988107708338,0.003985179032368315,0.0037343491568010406,0.0488379010415656
-0.5385385385385386,0.9790104166666665,0.8048364583333331,0.2820004166666667,17.582187499999993,0.1341905670041238,0.10488638999982634,0.03148962371896033,0.07365953340147571,0.00401455359459548,0.003812800936186805,0.05043271484396428
-0.5345345345345345,0.9788145833333332,0.7929518749999999,0.2810814583333333,17.57952083333333,0.13709544893398462,0.10745696378120656,0.03239778326034948,0.07467530558684904,0.00402729294174766,0.0037792105484884555,0.05107227039945883
-0.5305305305305306,0.9786227083333331,0.7810725000000001,0.2800958333333334,17.57685416666667,0.1399299164104164,0.11005007414930552,0.03332173788067566,0.07562172221875002,0.004038590409381245,0.0037382969134062485,0.05190593706578284
-0.5265265265265264,0.9784279166666666,0.7697464583333332,0.27915125,17.57410416666666,0.1425028898832904,0.11271770462343743,0.034018182371232525,0.07657806397317712,0.004078618252322563,0.003707476499047916,0.05169607248291186
-0.5225225225225225,0.9782322916666665,0.7586066666666667,0.27822062499999994,17.571250000000003,0.144828008622222,0.11541015882460944,0.03463847471985234,0.07752414573750008,0.004126983797070837,0.0036799348292256514,0.05284010416659157
-0.5185185185185186,0.9780360416666668,0.7474654166666665,0.2772889583333334,17.568416666666664,0.14690795088732644,0.1181014585864149,0.0352588367971416,0.07845005155564241,0.004173644727857645,0.003652263010335072,0.05344415972228944
-0.5145145145145145,0.9778399999999999,0.7363250000000002,0.2763587500000001,17.565687499999996,0.14873757770833285,0.12078959129843744,0.035879043698076915,0.07935514340624983,0.004218496955780731,0.0036244279122323183,0.04995598567711568
-0.5105105105105106,0.9776447916666666,0.7251835416666667,0.2754289583333334,17.562770833333335,0.15032133089579003,0.12347576391141482,0.03649938242855268,0.08023949418493914,0.004261750481365668,0.003596488393074437,0.05366398914918591
-0.5065065065065064,0.9774489583333335,0.7140433333333333,0.2744977083333333,17.5599375,0.1516537847888889,0.12616163311974837,0.0371197531709736,0.08110194968263895,0.0043031922310208335,0.003568339060699219,0.054428329427082645
-0.5025025025025025,0.9772545833333331,0.7029033333333333,0.2735666666666666,17.557145833333333,0.15273877898888882,0.1288452372222223,0.037739965453080886,0.08194491144444455,0.004342925692963892,0.0035400849163611118,0.05392185373261782
-0.4984984984984986,0.9770583333333334,0.6917620833333332,0.2726360416666667,17.554354166666666,0.15357647006232666,0.13152688045099825,0.03836022910362834,0.0827667654915798,0.004380970857031853,0.0035116823765711375,0.05277479123270723
-0.49449449449449445,0.9768629166666668,0.6806212500000001,0.2717052083333333,17.55154166666666,0.15416679738177058,0.13420565476454005,0.03898043637578739,0.08356853647265636,0.004417416988744528,0.0034831695202167954,0.05317678993077379
-0.49049049049049054,0.9766672916666669,0.6694806249999999,0.2707747916666666,17.548750000000002,0.15450756774960933,0.1368843455312066,0.03960063553660165,0.08434923157408858,0.004451950483830468,0.0034544716744322043,0.05199843749983302
-0.4864864864864864,0.9764712499999999,0.658340625,0.26984374999999994,17.545916666666663,0.15459949647460952,0.13956122558593748,0.04022084227409484,0.08510839697265626,0.00448498562822071,0.003425621770865887,0.05351665972227693
-0.4824824824824825,0.976275625,0.6471999999999999,0.2689139583333333,17.543,0.15444382666666678,0.14223590801349828,0.040841076268977886,0.0858472195000001,0.004516276524666667,0.0033967061352154523,0.05585933333344428
-0.4784784784784786,0.9760887499999998,0.6357481250000001,0.2670239583333333,17.53983333333333,0.15676807155898442,0.14493674734266504,0.041427148688403456,0.0862979358261719,0.0046161178691346335,0.0033687068295412312,0.05591330555563445
-0.47447447447447444,0.9759022916666664,0.6242810416666666,0.26508666666666664,17.536625000000004,0.15896568101558156,0.1476323924888889,0.042011461644941385,0.08668996126805556,0.004719430028246831,0.0033407696114013887,0.05657527604148527
-0.4704704704704705,0.9757152083333334,0.6128139583333335,0.26314916666666677,17.533374999999996,0.16089905247183128,0.1503204327493055,0.04259600323280572,0.08703955920954853,0.004822665547229602,0.003312826140362848,0.05888610937518024
-0.4664664664664664,0.9755281250000002,0.6013477083333331,0.26121229166666665,17.530166666666666,0.16256885034891522,0.15300043034891486,0.04318025504532448,0.08734350368441846,0.004925675580344349,0.003284851543428986,0.059089972222238885
-0.4624624624624625,0.9753418750000002,0.5898795833333335,0.25927375,17.52689583333333,0.1639789521664929,0.15567462256093745,0.04376462910959689,0.08760450004739576,0.00502873375330061,0.0032568537916841146,0.06146411414937347
-0.45845845845845856,0.9751547916666666,0.5784125000000001,0.25733729166666675,17.523708333333328,0.16512356317708338,0.15833939331766492,0.04434908723316791,0.08781893545052072,0.005131617332239581,0.00322885074959809,0.06047958159751943
-0.4544544544544544,0.9749939583333332,0.5680604166666666,0.25541062499999995,17.520749999999996,0.16712132134982643,0.1610872876371094,0.04487198758884368,0.087785500608073,0.005182892877359809,0.0031659876140313794,0.061027770833504746
-0.4504504504504505,0.9748408333333329,0.558074375,0.2534860416666667,17.51785416666667,0.16927986696835928,0.16385753501349828,0.04537473410591416,0.08764447739231773,0.005219282545888282,0.0030919971239736993,0.06207706206583907
-0.4464464464464464,0.974688333333333,0.5480889583333334,0.251563125,17.514958333333336,0.1712389104197481,0.16661995247356762,0.04587747815754858,0.08746457053033849,0.005257808257711548,0.0030184198721695324,0.06394291493046467
-0.44244244244244246,0.9745350000000003,0.5381033333333334,0.24963916666666672,17.512229166666668,0.17299896932222214,0.1693763281326389,0.04638005065443197,0.0872464572861111,0.005298544013788891,0.002945291232602779,0.05870461414923511
-0.43843843843843855,0.9743822916666667,0.5281170833333334,0.2477149999999999,17.509354166666665,0.17455922129149287,0.1721243621083334,0.04688282834494193,0.08699060170208331,0.005341546013678039,0.0028725708945968736,0.059183332899351626
-0.4344344344344344,0.97422875,0.5181316666666665,0.2457916666666667,17.506458333333335,0.1759206176638889,0.17486478993055557,0.047385476124764826,0.08669567909722226,0.005386701229373261,0.002800290455685764,0.06037495659722936
-0.4304304304304305,0.9740758333333331,0.5081462499999999,0.24386833333333335,17.5035,0.17708072194427094,0.1775986526638889,0.04788809853065018,0.0863621375895833,0.005434203422334112,0.002728462446291319,0.06394608333334872
-0.42642642642642636,0.9739227083333334,0.4981606249999999,0.24194437500000007,17.500625,0.17804307503294275,0.1803247944058594,0.04839061408944969,0.08599117226809899,0.005483875573188931,0.002657017513085027,0.06270794270835722
-0.42242242242242245,0.9737745833333332,0.4882639583333333,0.23995124999999998,17.497812500000006,0.17885309865933163,0.18302152262343752,0.048796156945229915,0.0856700362013021,0.005539823323852431,0.0025946311660104172,0.06322438151022425
-0.41841841841841854,0.9736229166666671,0.4783958333333334,0.2379339583333333,17.49502083333333,0.17948305164930542,0.18570451480516492,0.04917079671218665,0.085336927391493,0.005601010745450956,0.0025356772883076348,0.06257937456604168
-0.4144144144144144,0.9734743749999998,0.4685277083333333,0.23591770833333328,17.49222916666666,0.17991636985724824,0.18838012656141503,0.04954522462648022,0.08496497509266494,0.005666245640685504,0.0024776344554813365,0.06191878081614277
-0.4104104104104105,0.9733266666666668,0.45865937500000004,0.23390062499999995,17.489479166666673,0.18015595272460933,0.19104737262460947,0.04991975489305989,0.08455386885872397,0.005735595271404947,0.002420398575695051,0.05999347873239458
-0.40640640640640635,0.9731770833333334,0.4488466666666666,0.23186083333333338,17.48652083333333,0.18048562815555574,0.19364763729930545,0.05025497345264214,0.08412982949444436,0.005785374795945834,0.0023442581096526057,0.06429747873272618
-0.40240240240240244,0.9730314583333333,0.43927187500000003,0.22972104166666663,17.483625,0.1818566781673179,0.19599178468224823,0.05042103311164256,0.0837900073001302,0.005738346202141277,0.0021841699400949217,0.0645235260416257
-0.3983983983983985,0.9728881249999999,0.42969666666666656,0.22758312500000002,17.480687500000002,0.18304369132222229,0.19832571288190112,0.050586899519093384,0.08340766479791664,0.00569722430136729,0.00202543750720043,0.064731194010335
-0.3943943943943944,0.9727433333333333,0.42012312499999993,0.22544500000000003,17.477854166666667,0.1840463515069011,0.20065038530833326,0.05075249136487888,0.08298492541770836,0.0056620935841875004,0.0018679571320000007,0.0625303953992784
-0.3903903903903905,0.972597916666667,0.4105479166666666,0.22330562500000004,17.47489583333333,0.18486686645399306,0.20296626451002608,0.050918077094133,0.08251984087630208,0.00563288912321354,0.0017118759055276037,0.06301561414937851
-0.38638638638638634,0.9724537499999998,0.40097354166666666,0.22116687499999999,17.471979166666667,0.18550396888329,0.20527354673606774,0.05108332426123193,0.08201564316523438,0.0056096293469241314,0.0015571271916963536,0.06306899956592815
-0.3823823823823824,0.9723083333333332,0.39139874999999996,0.21902770833333332,17.469104166666668,0.18595785183177088,0.20757061298224821,0.05124838260441823,0.08146970374296876,0.005592223481903645,0.001403622614955295,0.06144128081592726
-0.3783783783783783,0.9721633333333338,0.3818233333333334,0.2168891666666667,17.466104166666664,0.18622885878888876,0.20985929771597214,0.05141332973990368,0.08088373875277778,0.005580811579956736,0.0012514879164565451,0.0643719058160741
-0.3743743743743744,0.9720191666666663,0.3722504166666667,0.214751875,17.463145833333332,0.18631816895815967,0.21213788218398438,0.051578374282993805,0.08025602505130204,0.0055745472275098955,0.001100424621138281,0.06624593706601445
-0.37037037037037046,0.9718866666666667,0.3630489583333334,0.21279020833333337,17.460375000000003,0.1866646205197483,0.21431928557079,0.05179927952656233,0.07977090318771698,0.005446068693962891,0.0009019959687490886,0.06509652604165694
-0.3663663663663663,0.9717572916666666,0.35384895833333324,0.21083020833333335,17.457604166666666,0.1868413313530817,0.21649291492078993,0.05201958084411308,0.07924878372938371,0.00532749223,0.0007056530871666671,0.06518175998257902
-0.3623623623623624,0.9716258333333334,0.3446477083333334,0.20886916666666663,17.45479166666667,0.18684941547391487,0.21865783788263893,0.0522393810241142,0.07869142870017362,0.005218852675259211,0.0005114669340606594,0.06566453993048071
-0.3583583583583583,0.9714964583333333,0.33544666666666667,0.20690791666666672,17.451979166666664,0.1866890754888889,0.22081578068732638,0.052458473167379484,0.07809717904722221,0.005120156146940279,0.0003193860804894976,0.06571483289940261
-0.35435435435435436,0.9713647916666668,0.32625062499999996,0.20494395833333334,17.449166666666663,0.18639490468710934,0.22295526560933163,0.05267912975730759,0.07747273883710938,0.005029638213133855,0.0001291362074005213,0.06616597222233622
-0.35035035035035045,0.9712520833333332,0.3172397916666667,0.2028535416666667,17.44666666666667,0.18708662291662312,0.22478002396662325,0.0529646848255807,0.07696845136948775,0.004893056734901242,-6.794212595068519e-05,0.0644472222221566
-0.3463463463463463,0.9711389583333331,0.30823,0.20076145833333348,17.444041666666664,0.18761530876666668,0.22659462851453988,0.05324960034791856,0.07642742069791665,0.004764788013947916,-0.00026310835809136316,0.06728533159730432
-0.3423423423423424,0.9710254166666666,0.299219375,0.1986714583333333,17.441479166666667,0.18798318229127597,0.2284006933103732,0.05353416710625103,0.07584740040716148,0.004644937340404948,-0.00045631886750737794,0.06605447873255343
-0.33833833833833826,0.9709129166666668,0.2902091666666667,0.1965804166666667,17.438916666666668,0.18818738958263892,0.230198848116493,0.053818343154806915,0.07522993609618057,0.004533439482677083,-0.0006476117526510416,0.06710215972213973
-0.33433433433433435,0.9708000000000004,0.28119916666666667,0.1944897916666667,17.43645833333333,0.18822994533263887,0.23198747093745656,0.05410198269437109,0.07457567432482635,0.004430337170885416,-0.0008369452587369791,0.06262912326394598
-0.33033033033033044,0.9706858333333334,0.2721885416666667,0.19239937499999996,17.433833333333332,0.18810964778537323,0.2337666471662761,0.0543853148908458,0.07388213636783858,0.004335568433931662,-0.0010243476117009246,0.06416363888894239
-0.3263263263263263,0.9705731249999996,0.26317729166666665,0.19030833333333333,17.431270833333333,0.18782771315099833,0.23553940493055553,0.054668131542209356,0.0731512099184028,0.004249240818878819,-0.001209743912819445,0.0643388016493418
-0.3223223223223224,0.970460833333333,0.2542758333333333,0.18827479166666658,17.42885416666667,0.18694275891597223,0.2373101028228733,0.05487724013499661,0.07258064545329865,0.004068522453702883,-0.0013935088537551472,0.06629243706589705
-0.31831831831831825,0.9703485416666665,0.2453852083333334,0.18624729166666668,17.42654166666666,0.1858560995312066,0.2390729880134983,0.05507857522282991,0.07199116953285588,0.0038857209337795134,-0.001575456870675347,0.06397887326414775
-0.31431431431431434,0.97023625,0.23649479166666657,0.18421916666666668,17.424208333333333,0.18461000518120657,0.24082788196597218,0.055279450339098674,0.07136577239149307,0.00371106780048394,-0.0017555529096642366,0.0630056232640186
-0.3103103103103104,0.9701233333333334,0.22760395833333333,0.18219166666666675,17.421812499999998,0.18320685481766497,0.2425739049305555,0.05548013652426891,0.07070533049131941,0.003544577230785156,-0.0019337635108854169,0.06399088151044907
-0.3063063063063063,0.9700112500000001,0.2187129166666667,0.18016354166666668,17.41933333333333,0.1816463267498263,0.24431380658745666,0.05568017539102854,0.07000819799175345,0.003386206714188368,-0.0021101005375108507,0.06724288888904084
-0.3023023023023024,0.9699052083333329,0.20981958333333336,0.1781002083333333,17.41710416666667,0.18031178411649307,0.24589614912495666,0.05595028152978468,0.06940613016258682,0.0032270331096779523,-0.0022656222996931415,0.06677411414915468
-0.29829829829829824,0.9698091666666667,0.20091729166666664,0.17597291666666667,17.414979166666665,0.17954536690933157,0.2471910325998264,0.056352649772869384,0.069012852343316,0.003056516627526174,-0.002384059881654948,0.06725062456598607
-0.2942942942942943,0.9697145833333334,0.19201625,0.1738447916666667,17.412875000000003,0.17861934306927077,0.2484781967437066,0.05675481502994263,0.06858195418880206,0.0028904349686338024,-0.002501478692049349,0.06636756770814145
-0.2902902902902904,0.9696185416666666,0.18311354166666663,0.171716875,17.410854166666663,0.17753672252495667,0.249755606506901,0.057156817837954635,0.06811396068815104,0.0027286938557343748,-0.0026178658187822916,0.0640321870660614
-0.2862862862862863,0.9695239583333337,0.17421145833333332,0.1695879166666667,17.408750000000005,0.17629432611870668,0.25102514685399296,0.057558846679351364,0.06760709172178819,0.0025713051433587245,-0.0027331784603585934,0.06313177083325172
-0.28228228228228236,0.9694287500000001,0.16530937499999998,0.16746104166666673,17.406645833333336,0.1748936438704427,0.252284924523915,0.05796056748486241,0.06706268236523434,0.0024182896455416667,-0.0028474616746083335,0.06326416623261366
-0.2782782782782782,0.9693329166666668,0.1564075,0.16533270833333333,17.404437500000004,0.1733352356104167,0.2535353038884982,0.05836233476357259,0.0664803285880208,0.0022696391707645834,-0.0029606926594664927,0.06638864192683513
-0.2742742742742743,0.9692466666666665,0.14764354166666668,0.16321062500000003,17.402541666666664,0.17174992627078997,0.2546570835537761,0.05879068812696662,0.06589258862070312,0.002091292363279513,-0.003036580043661458,0.06487687326404057
-0.2702702702702702,0.9691631250000002,0.13892520833333336,0.16109187500000002,17.400708333333338,0.17005916148953992,0.25573003280898443,0.059228128622113733,0.06527913187148437,0.0019035350893141928,-0.0030995774180816414,0.06555783159711837
-0.26626626626626626,0.96908,0.130207125,0.15897229166666665,17.398958333333336,0.1682156879325677,0.2567930188155816,0.05966548399430307,0.06462840411408852,0.001717670084241654,-0.003162128182282356,0.06104058159706938
-0.26226226226226235,0.9689956249999999,0.12148970833333338,0.15685270833333334,17.397104166666665,0.16621983410241492,0.25784764455516496,0.06010289974001778,0.06394080187995661,0.0015336203604441579,-0.003224170255398133,0.061599947482648076
-0.2582582582582582,0.9689154166666666,0.11279897916666669,0.15473375,17.39529166666666,0.16417326529895787,0.2588662166109376,0.06054164909518219,0.06323681595736982,0.0013535115284949732,-0.0032813224449078134,0.06111949826407681
-0.2542542542542543,0.9688510416666669,0.10439060416666666,0.152614375,17.393854166666667,0.16300114342838504,0.2596046858766926,0.06099463384543069,0.0627060765225651,0.001194822774338329,-0.003292643596104557,0.060712228732654694
-0.25025025025025016,0.9687874999999999,0.09598308333333329,0.15049649999999998,17.392416666666666,0.16168766438049315,0.2603341368210834,0.06144758581686652,0.062139506899125015,0.0010348191066603602,-0.003304284074934135,0.060300826388868245
-0.24624624624624625,0.9687252083333332,0.0875753333333333,0.1483789583333333,17.390895833333335,0.16023222765822226,0.26105410139058155,0.06190048498140412,0.06153726743097223,0.0008735294464368053,-0.0033162732246534285,0.06132544748243163
-0.24224224224224233,0.9686600000000003,0.07916779166666667,0.14625906249999998,17.3894375,0.15863621076262327,0.2617672449699544,0.062353454955300654,0.06089955551063802,0.0007109463627492967,-0.003328556451463997,0.06121343359382081
-0.2382382382382382,0.9685968750000001,0.07075968749999999,0.14414025000000005,17.388,0.15689889995823564,0.2624698383299375,0.06280633080277968,0.06022624345382815,0.0005470771891855468,-0.003341143944240104,0.0603726666665807
-0.23423423423423428,0.9685343749999998,0.06235183333333332,0.142022,17.386562499999997,0.1550189155466389,0.26316370984933335,0.0632592563249151,0.05951733459299999,0.00038190748116006976,-0.0033541111681624994,0.059736100260579406
-0.23023023023023015,0.968470625,0.053943979166666656,0.13990291666666668,17.3850625,0.15299817211166628,0.2638484239081597,0.06371225416867064,0.05877266331131078,0.00021544729496787363,-0.0033673315377772558,0.060226871093618684
-0.22622622622622623,0.9684068750000003,0.04553610083333334,0.1377845,17.383625,0.15083688018756314,0.26452355655975,0.06416505133736483,0.05799241444806292,4.768865916521473e-05,-0.003381004308763438,0.058956859375030035
-0.22222222222222232,0.9683514583333336,0.037352337500000006,0.13557243750000003,17.38235416666667,0.14872313621661942,0.2651469891903086,0.0646647211250383,0.057108302558802344,-0.00011946827072353208,-0.003379291011544948,0.057930291232537456
-0.21821821821821819,0.9683087499999999,0.02975178354166667,0.13339162499999999,17.381312499999996,0.14723316470942313,0.26551917437985945,0.06512188260710493,0.056330132080062156,-0.0002469031532614805,-0.0033244780715510416,0.05768411067714396
-0.21421421421421427,0.9682672916666671,0.022165000208333327,0.1312020416666667,17.380375,0.14558537943243127,0.26590123259583154,0.0654758988491231,0.055544448385791236,-0.00037048745411260464,-0.0032784916055705817,0.056106526041617144
-0.21021021021021014,0.9682260416666666,0.014578180624999998,0.12901212499999995,17.379395833333337,0.14382330998299817,0.26627212160298436,0.06582968513964974,0.05472550877226825,-0.0004975389001734662,-0.0032335590884615007,0.05618380164929704
-0.20620620620620622,0.968184375,0.0069913804166666675,0.12682199999999996,17.378541666666667,0.14194507893320277,0.26663451364933327,0.06618353353034943,0.053873464152797486,-0.0006280725877225914,-0.0031895928467170842,0.05233120659733004
-0.2022022022022023,0.9681427083333335,-0.0005954131250000015,0.12463231249999997,17.37752083333333,0.13995152048321055,0.2669874116809024,0.06653715176534888,0.0529881452146616,-0.0007620736687762716,-0.0031466258674099734,0.05301968706595517
-0.19819819819819817,0.9681010416666668,-0.008182183124999999,0.12244247916666669,17.376541666666665,0.137843676879309,0.2673290892955204,0.06689074862433944,0.05206947178682068,-0.0008995432522456326,-0.0031046834201159373,0.05309137326389646
-0.19419419419419426,0.9680593750000005,-0.01576898583333333,0.12025270833333335,17.375520833333333,0.13562154741912147,0.2676628278051649,0.06724432406069611,0.051117784087461635,-0.0010405011853946288,-0.0030637504437281238,0.05419243706597854
-0.19019019019019012,0.9680185416666666,-0.023355837395833332,0.11806287499999996,17.37452083333334,0.13328283819287276,0.2679863658800677,0.06759752403259406,0.050132707310984584,-0.0011849232420074664,-0.0030237822779867196,0.0562341453990598
-0.1861861861861862,0.9679864583333334,-0.030565529166666664,0.1158765833333333,17.37377083333334,0.131520331760095,0.26817303410165977,0.06800964080262449,0.049334808254275345,-0.0013135824900408289,-0.002981385863760504,0.05396203081585327
-0.1821821821821823,0.967964791666667,-0.037447970416666664,0.11369233333333334,17.373166666666666,0.13025723284500576,0.2682386366745555,0.06847257881523804,0.04869717213526848,-0.0014283264644663388,-0.0029369131602404166,0.05287163888891655
-0.17817817817817816,0.9679429166666664,-0.0443304125,0.11150902083333332,17.37260416666666,0.12890002286091318,0.26829448827279123,0.06893546467768184,0.04802957422434609,-0.001545770676710033,-0.0028931978380570635,0.051374468316168986
-0.17417417417417425,0.9679212500000002,-0.051212954166666665,0.10932531249999998,17.371979166666662,0.12744723332552288,0.2683406843801106,0.06939829811846457,0.04733191388498567,-0.0016658145985336882,-0.0028504659566965496,0.05121483289946127
-0.1701701701701701,0.9678987499999998,-0.05809558706250001,0.10714181250000003,17.371354166666663,0.1259011527638635,0.26837771534754823,0.06986110007901455,0.04660413316279446,-0.0017884758424901357,-0.002808453289958073,0.05126274956614907
-0.1661661661661662,0.967876875,-0.06497782708333333,0.10495845833333332,17.37077083333333,0.12425871532086179,0.2684060136909566,0.07032374553525463,0.04584632672318325,-0.0019137889294832417,-0.0027673448388210948,0.04965398914936259
-0.16216216216216228,0.9678545833333332,-0.07184843750000001,0.10274797916666667,17.3701875,0.12246905202880856,0.2684524361104995,0.07076408784713648,0.04502488592607421,-0.0020385367798730473,-0.002729532076386414,0.04846121484371224
-0.15815815815815815,0.9678318749999999,-0.07868285416666665,0.10045597916666665,17.369541666666667,0.1204269251268537,0.2685771379163329,0.07113791061652656,0.04407203815894054,-0.0021564198968524136,-0.0027000807448564427,0.04902228993051949
-0.15415415415415423,0.9678145833333335,-0.08519395833333332,0.0981279375,17.36910416666667,0.11862490613016491,0.26870924121532946,0.07150182542065282,0.04313857408537759,-0.002253672194649956,-0.002681270208057355,0.047137114149052195
-0.1501501501501501,0.9678045833333334,-0.09114910416666666,0.09573702083333337,17.368770833333333,0.11731684080961413,0.26886588117529125,0.07184886752630833,0.042263302017877175,-0.002312601338692145,-0.002679802058754905,0.04496640581595557
-0.14614614614614618,0.9677941666666666,-0.09710952083333335,0.09334833333333331,17.36839583333333,0.11594432429685371,0.2690023386638889,0.07219677494197577,0.041369386920590265,-0.002371044794273606,-0.0026745749339781243,0.045076176649388344
-0.14214214214214227,0.9677881250000002,-0.10310339583333333,0.09098039583333334,17.368083333333335,0.11454854393430161,0.2690734009073434,0.0725499980401563,0.04051213776467752,-0.0024178933302289357,-0.0026407620236177376,0.04509799305554907
-0.13813813813813813,0.967779791666667,-0.10909614583333334,0.0886125,17.367812500000003,0.1130811351309787,0.26913407484375007,0.07290308909417917,0.039626428055989586,-0.0024661410322426654,-0.0026075545684739574,0.043047298176986715
-0.13413413413413422,0.9677733333333336,-0.11509025,0.08624354166666669,17.367458333333335,0.1115405468549375,0.2691816348541233,0.07325621490390828,0.03871241577130209,-0.0025157905536895833,-0.002574859795383681,0.04389103993042909
-0.13013013013013008,0.9677660416666664,-0.12108354166666664,0.08387499999999999,17.367187500000004,0.1099299426041233,0.2692195677083334,0.0736093545979729,0.03776981955729167,-0.0025668661398706607,-0.0025427688640625,0.04267333984364541
-0.12612612612612617,0.9677593749999996,-0.1270773333333333,0.0815068125,17.366791666666668,0.10824697635288892,0.26924601451608987,0.0739624456098166,0.036799043380999985,-0.0026193624113111103,-0.0025111578254223958,0.04496387326378226
-0.12212212212212203,0.9677535416666667,-0.1328408541666667,0.07915679166666667,17.366666666666664,0.10669716163093707,0.2692531606663733,0.07429954625067114,0.03585131831809288,-0.002661991215936128,-0.0024793906341235065,0.03847222222231039
-0.11811811811811812,0.9677556249999998,-0.13782037500000002,0.07686497916666667,17.366458333333334,0.10578902340152604,0.26922427497770796,0.07458230632070988,0.035053664419783866,-0.002667275676901849,-0.0024452121147187367,0.04008328993052146
-0.1141141141141142,0.9677570833333334,-0.14280004166666665,0.0745735,17.3663125,0.10483250226666493,0.26918608476441674,0.07486536128018999,0.03423326557389583,-0.0026735259395776916,-0.0024115643234947923,0.03848181901042835
-0.11011011011011007,0.9677589583333334,-0.1477794166666666,0.07228203541666667,17.366124999999997,0.10382582734299307,0.2691375990226904,0.07514819070005858,0.03339010952935433,-0.0026806841009926192,-0.002378280274316591,0.03874415104172613
-0.10610610610610616,0.9677595833333332,-0.15275031250000007,0.06998767083333332,17.365916666666664,0.10276505036448563,0.2690752675979917,0.07543000239094741,0.032518838590938806,-0.002688454721239518,-0.0023456497608510436,0.039104993055673276
-0.10210210210210202,0.9677527083333334,-0.15730606250000004,0.06754410625,17.365687499999996,0.10148771936741274,0.26897112704422194,0.07565899876056785,0.03136653073260247,-0.0026807468420873963,-0.0023229633286670926,0.03831431901051019
-0.09809809809809811,0.9677454166666667,-0.161861375,0.065100400625,17.365520833333335,0.10016756194977602,0.2688546461717978,0.07588805791181659,0.03019200910821336,-0.0026739752683968736,-0.002300656582990047,0.035144520399285284
-0.0940940940940942,0.967739583333333,-0.16641687499999996,0.062656275,17.36520833333333,0.09880646538190103,0.26872689953645773,0.07611693018793948,0.028995103151307287,-0.0026681182048878898,-0.0022789783118892346,0.03683120659724182
-0.09009009009009006,0.9677314583333332,-0.1709733333333334,0.060212762499999996,17.36502083333333,0.09740311928888892,0.2685867148987853,0.07634597028991195,0.027776099630499998,-0.0026631942939466676,-0.002257767789794683,0.03521812456608586
-0.08608608608608614,0.9677260416666668,-0.1752525,0.05775309791666667,17.36479166666666,0.09612656124374998,0.26846728801436126,0.07657461984131098,0.026619264375973964,-0.0026501410395082287,-0.0022404168089496038,0.0338020399305492
-0.08208208208208201,0.9677222916666667,-0.17878020833333338,0.055249985,17.364624999999997,0.0952780537749566,0.26842139749083305,0.07680228761331212,0.025675922578713546,-0.0026133177792526043,-0.002233117401510387,0.033756942708350834
-0.0780780780780781,0.9677199999999998,-0.18230791666666668,0.052747027083333335,17.364416666666664,0.09440528185399304,0.26836275113387015,0.07703017128583232,0.024714815201256082,-0.0025773747133453124,-0.0022265151011771848,0.03432549305568955
-0.07407407407407418,0.9677166666666669,-0.1858354166666667,0.05024383541666668,17.364312499999997,0.09350853124565969,0.26829139033595634,0.07725793834351037,0.023736104922921015,-0.0025423298313936625,-0.0022205403720023573,0.03148473567733845
-0.07007007007007005,0.9677137500000002,-0.18936208333333338,0.047741200000000004,17.364145833333332,0.0925857513956597,0.26820786115589335,0.0774857345895501,0.022739800176166662,-0.002508244541135739,-0.002215226582258592,0.030814478732679618
-0.06606606606606613,0.9677120833333333,-0.19280937500000006,0.045320979958333334,17.3639375,0.09171037824544269,0.2680722587756164,0.07767303756517795,0.021852807736820447,-0.0024631912195611327,-0.0021954668898031327,0.032632829427143406
-0.062062062062061996,0.9677104166666667,-0.19615020833333338,0.04301218958333334,17.363833333333336,0.09091092910412325,0.2678705765472474,0.07780673024995216,0.021119624947643665,-0.0024030843146017663,-0.0021560396594122156,0.03312530555541571
-0.05805805805805808,0.96771,-0.19949124999999998,0.04070367708333333,17.3638125,0.09008865784010414,0.26765862733856227,0.07794042106445662,0.020371104920950518,-0.002343673319371197,-0.0021172344704347363,0.029682131510412546
-0.05405405405405417,0.9677091666666667,-0.2023639583333334,0.03829946458333333,17.36372916666667,0.08929216170099823,0.26754731767929674,0.07803268057821233,0.019551838755130647,-0.0022552670792113285,-0.002085405253813975,0.03153442664921613
-0.05005005005005003,0.9677095833333337,-0.2045833333333333,0.035761427708333335,17.3636875,0.08854732638888893,0.2675765369549283,0.0780669263801887,0.018642740835329866,-0.0021258709453125003,-0.002063521052732306,0.03193973567709918
-0.04604604604604612,0.9677091666666665,-0.2068018749999999,0.033223354791666666,17.363750000000003,0.08779381782981777,0.26759516702972036,0.07810139861876607,0.017722347356373565,-0.001997162395334245,-0.002042400852673526,0.02810260416657684
-0.04204204204204198,0.9677085416666668,-0.20902145833333338,0.030685218333333337,17.363729166666666,0.08703002995620655,0.2676000840425024,0.07813543126303253,0.016790714501976736,-0.0018690927883638021,-0.0020220222567112313,0.029242759982651023
-0.03803803803803807,0.9677083333333337,-0.2112404166666667,0.028147229166666666,17.363729166666666,0.08625581969982635,0.2675906501569058,0.07816983623692196,0.01584780012551215,-0.0017417082947603297,-0.0020024269473078605,0.02882609331589947
-0.034034034034034155,0.9677083333333335,-0.21346020833333326,0.025609231875,17.36375,0.08547265612495661,0.2675706255761058,0.0782039062562511,0.014893647596294139,-0.0016149520011520826,-0.0019835867168151644,0.027685937499995816
-0.03003003003003002,0.9677068750000002,-0.21567958333333337,0.023071217916666668,17.36370833333333,0.08467898399982636,0.267536677237175,0.07823809913636719,0.013928297750592535,-0.001488845147729601,-0.00196547421367054,0.027882914930671632
-0.026026026026026106,0.9677079166666666,-0.21748749999999986,0.020700062291666665,17.36372916666667,0.08394793734375006,0.26748754908778777,0.07820142298155071,0.013068105193492184,-0.0013775549629531244,-0.0019502064016728654,0.027784426649247962
-0.02202202202202197,0.9677064583333336,-0.21849208333333334,0.0181342125,17.36372916666667,0.08363266785399305,0.2675663586703382,0.07824528839963649,0.012055220618734376,-0.0012735191883007807,-0.0019372117676944663,0.02820109331594267
-0.018018018018018056,0.9677060416666667,-0.21944875000000005,0.01555586875,17.36375,0.08334120445677087,0.26764051494743285,0.07829395907261846,0.011028070327351563,-0.0011703273432789067,-0.0019256203849091008,0.027060937500039017
-0.01401401401401392,0.9677052083333333,-0.22040687500000003,0.012977544166666667,17.363791666666668,0.08304705945273433,0.2677017916807356,0.07834274109126586,0.009996105600782812,-0.0010676445849553391,-0.0019153844659317576,0.025613956597169363
-0.010010010010010006,0.9677041666666666,-0.22136395833333333,0.010399195625000001,17.3636875,0.08275341461766494,0.2677493567303529,0.07839146722105361,0.008959114815366017,-0.0009654788175221359,-0.0019064580187140507,0.028189735677187855
-0.006006006006006093,0.9677043749999998,-0.22232229166666664,0.00782085875,17.363770833333337,0.08245496529474824,0.2677832091684127,0.07843999267816625,0.007917222490101301,-0.0008638167235860245,-0.001898935446658473,0.025295780815838498
-0.002002002002001957,0.9677027083333333,-0.22328041666666662,0.005242572916666666,17.363625,0.08215623053315976,0.26780418209588014,0.0784881091188158,0.006870396156905381,-0.0007626597160388882,-0.0018927850800481945,0.02931852604172036
0.002002002002002179,0.967701875,-0.22355124999999998,0.002749804166666665,17.363666666666663,0.08208285945677085,0.26782139691037826,0.0785046194994375,0.005859615700380208,-0.0006917548228304683,-0.0018794654317770164,0.02766322222225881
0.006006006006006093,0.9676977083333332,-0.22314750000000005,0.00019559687499999968,17.363625,0.08226042241041664,0.2678201700751958,0.07848867146721698,0.004730938620330731,-0.0006454044302885421,-0.0018582556657584994,0.028068526041806763
0.010010010010010006,0.967695,-0.22272812499999997,-0.002372117291666665,17.363604166666665,0.08244789066731772,0.2678091647262212,0.078475448747847,0.0035757524091803395,-0.0005976848037688802,-0.0018375357331575244,0.028375343316042745
0.01401401401401392,0.9676929166666667,-0.22230833333333344,-0.004939848750000002,17.363645833333337,0.08263477576388883,0.2677849728943272,0.07846205921884375,0.002422747124135414,-0.0005497080460763891,-0.0018182484808845264,0.02672004123246552
0.018018018018017834,0.9676918749999999,-0.22189000000000006,-0.0075075,17.363666666666667,0.0828229737333333,0.26774863744375,0.07844820870371022,0.0012719421999999984,-0.0005015226675625011,-0.0018003988982343753,0.025163222222090553
0.022022022022022192,0.9676887500000001,-0.22147041666666664,-0.010075212500000005,17.363583333333334,0.0830090628748264,0.2676978650930798,0.07843464745108746,0.00012316946878645606,-0.0004531230265598953,-0.0017838634858640887,0.02805715972215239
0.026026026026026106,0.9676860416666666,-0.22105187499999998,-0.01264293333333333,17.3635625,0.08319496439231772,0.2676336979033956,0.07842083526652548,-0.001023309202166666,-0.00040446600059765607,-0.0017687930590016667,0.029613975260360803
0.03003003003003002,0.9676829166666668,-0.21971729166666665,-0.015226640000000001,17.363583333333338,0.08352206174266497,0.2677837744343104,0.07826670983511709,-0.002195316935316667,-0.0003852832235959197,-0.0017565748543524997,0.0284738263888471
0.03403403403403393,0.967678125,-0.21809854166666673,-0.017815353541666662,17.363562500000004,0.08388827612287322,0.26799052984485217,0.07806938354250768,-0.0033682094808802523,-0.00037484751008433174,-0.0017457892574479392,0.028780641927028228
0.03803803803803785,0.9676745833333334,-0.21648041666666665,-0.02040413041666667,17.3635625,0.0842494791998264,0.26818429646193964,0.07787168803732233,-0.0045327784043210076,-0.0003638422446415792,-0.0017359496973662146,0.028363975260447205
0.042042042042042205,0.9676706250000002,-0.2148179166666667,-0.02293328333333333,17.36347916666667,0.08466015851232633,0.26839364784888636,0.07766222275946733,-0.005614912606326388,-0.00037765723476316875,-0.0017420241204643484,0.030216228732513173
0.04604604604604612,0.9676685416666664,-0.21314041666666664,-0.025441892916666667,17.363437499999996,0.08508487111649307,0.2686031267514835,0.07744841604855547,-0.006662988157047048,-0.0003998250791575524,-0.0017541231632269881,0.032913183593962
0.05005005005005003,0.9676650000000001,-0.21146333333333334,-0.027950390958333335,17.36352083333333,0.0855035919888889,0.26879773397860973,0.07723469056961182,-0.007702632215019029,-0.0004214705315527783,-0.0017669694073804388,0.030019270399407105
0.054054054054053946,0.9676593750000001,-0.2093564583333334,-0.030487045833333323,17.363562499999997,0.08598124835412321,0.26901366503635626,0.07697468829513011,-0.008761769315712674,-0.00044274730088967066,-0.0017954243120192168,0.02773897526054725
0.05805805805805786,0.9676499999999996,-0.20644937500000007,-0.03307618541666666,17.363437499999993,0.08656184306210934,0.2692803409582823,0.07662928970969102,-0.009859779473321617,-0.00046382727612786514,-0.0018520295773190808,0.031038183593921076
0.06206206206206222,0.9676410416666665,-0.20354374999999988,-0.035665222916666656,17.363333333333333,0.08712683766927093,0.26953340854097113,0.0762838946567,-0.010942814050377598,-0.0004843303939270822,-0.001909047134665128,0.0325722222221998
0.06606606606606613,0.9676327083333333,-0.20063895833333334,-0.03825424375,17.363291666666665,0.08767440423224829,0.2697722378351155,0.07593846215936931,-0.012010692451162763,-0.0005042676759039058,-0.001966596310151253,0.03256083159726586
0.07007007007007005,0.9676231249999999,-0.19773270833333334,-0.04084331875,17.363312500000003,0.08820542188849824,0.2699984899801526,0.07559302909104947,-0.01306358461709245,-0.0005236678930605901,-0.002024666685888266,0.030170694010450916
0.07407407407407396,0.967615625,-0.19481104166666666,-0.04345293333333334,17.363208333333333,0.08875428304474825,0.2702033009180622,0.07526446402129004,-0.014118085997805556,-0.0005392273056159941,-0.0020848056027745147,0.03232970659729517
0.07807807807807787,0.9676112499999999,-0.1918208333333333,-0.04615711875,17.363166666666668,0.08944753873263886,0.27035972872203173,0.07501352226217722,-0.015232829691223956,-0.0005390726348012144,-0.0021524346561964543,0.03377663888886673
0.08208208208208223,0.9676064583333334,-0.18823208333333327,-0.0488642493125,17.363208333333336,0.09034141197065973,0.27052374347245917,0.07474772534379158,-0.016324099656944608,-0.0005423762607823779,-0.002219453721362353,0.03420470659722241
0.08608608608608614,0.9676024999999999,-0.18393,-0.051575689583333306,17.363312500000003,0.09146481759999994,0.2707034899106702,0.07446434443284446,-0.017385252626729162,-0.0005500662636645829,-0.002285213911845248,0.03412902734368117
0.09009009009009006,0.9675991666666662,-0.17958666666666664,-0.054174756250000004,17.36341666666667,0.09264748332222225,0.2708638457852531,0.07417234177495402,-0.018398083475749998,-0.0005446578025305553,-0.002342084459865571,0.033428326388730056
0.09409409409409397,0.9675975,-0.1752335416666667,-0.05674788541666667,17.363500000000005,0.09381668504162324,0.2710096775007369,0.07387828077303234,-0.01938256502699002,-0.0005360634167090707,-0.0023971593529296636,0.035951083333031875
0.09809809809809789,0.9675960416666669,-0.1708791666666667,-0.05932104999999999,17.363645833333333,0.09494797706597222,0.27114163802689756,0.07358426021825937,-0.020344704298125002,-0.0005271071487065969,-0.002452326644389687,0.034220041232572385
0.10210210210210224,0.9675943750000001,-0.16652625000000001,-0.061894308333333335,17.363729166666666,0.0960398205609375,0.27126138626260493,0.07329013348529685,-0.02128442060476042,-0.0005178387456861986,-0.0025076693745138805,0.03549275998267376
0.10610610610610616,0.9675931249999997,-0.16217270833333336,-0.06446744166666667,17.363729166666666,0.09709526267183158,0.2713668656316217,0.07299612951296752,-0.022201761489404517,-0.0005082207879557727,-0.002563268568749509,0.040076093315974504
0.11011011011011007,0.9675912500000002,-0.15781937499999996,-0.06704045833333332,17.364,0.09811214904127608,0.27145911861312316,0.07270203798154898,-0.02309663031721354,-0.0004983549998611968,-0.0026189981171890094,0.035254000000009
0.11411411411411398,0.9675912499999998,-0.15242666666666663,-0.06956318749999997,17.3640625,0.09959565295555554,0.27167492127817316,0.07237604251320932,-0.024027145418333326,-0.00048711438562222173,-0.002658677812960312,0.039125162760399235
0.1181181181181179,0.9675912500000002,-0.1470002083333333,-0.0720846875,17.364145833333335,0.10103768874995664,0.27188192282802737,0.07204900488822179,-0.02493236012180989,-0.00047550308397247844,-0.002698028528010345,0.04268947873254092
0.12212212212212226,0.9675912499999999,-0.1415735416666667,-0.07460604166666666,17.364333333333338,0.10242068229995657,0.2720751885468316,0.07172194581361035,-0.025810207798480898,-0.00046352098674496995,-0.002737496283571063,0.04180288888875339
0.12612612612612617,0.9675912499999999,-0.1361462291666666,-0.07712693749999999,17.364458333333335,0.10374432928369748,0.2722572688452043,0.07139484088663887,-0.026660495041131514,-0.00045120722770486095,-0.0027771025153229168,0.044753456597277363
0.13013013013013008,0.9675968750000004,-0.13052716666666667,-0.07977452083333333,17.36479166666667,0.1051268254286389,0.27238852582581197,0.07097477231938193,-0.02773648175989931,-0.0004516817584414235,-0.0028139173928395274,0.04296870659720753
0.134134134134134,0.9676018749999998,-0.12488166666666663,-0.08243927083333334,17.365062499999997,0.10646373599722223,0.2725023082911349,0.07054154011326266,-0.02881829437378472,-0.0004537938482958335,-0.0028504109983184898,0.043979371093882946
0.1381381381381379,0.9676083333333336,-0.11923552083333332,-0.08510466666666666,17.365374999999997,0.1077364322382704,0.2726003207115556,0.07010826240758859,-0.029870079463680553,-0.0004556079644762581,-0.0028870634145336106,0.04270944270842847
0.14214214214214227,0.9676133333333334,-0.11355295833333334,-0.087763625,17.36558333333333,0.10896301732041493,0.2726827544601928,0.06967858587522455,-0.030888266752807293,-0.0004588454855369966,-0.0029233116518358852,0.04609882638897034
0.14614614614614618,0.9676252083333337,-0.10686860416666667,-0.09027958333333336,17.366020833333327,0.11063180977680165,0.27268397183315973,0.06934570148112473,-0.031784652013914935,-0.0005068397510232009,-0.0029482863891157817,0.0481954162328293
0.1501501501501501,0.9676370833333333,-0.10018372916666668,-0.0927949375,17.366437499999996,0.11221197041025996,0.2726738912410377,0.06901289207873522,-0.03264728455320443,-0.000553271605829106,-0.002973817910958672,0.04872355859390609
0.154154154154154,0.9676489583333335,-0.09349956250000001,-0.09531083333333333,17.36695833333333,0.1137011651456419,0.2726512617159722,0.06868005561660884,-0.03347641288484374,-0.0005981138476873697,-0.0029999252030885413,0.04709158159732851
0.15815815815815792,0.9676604166666666,-0.08681516666666668,-0.0978263333333333,17.36741666666667,0.11510208516997222,0.2726150085065555,0.06834710714992603,-0.034271853182722224,-0.0006413276981732639,-0.0030266983256881947,0.04658832638875765
0.16216216216216228,0.9676720833333333,-0.08013091666666668,-0.10034212500000002,17.367708333333336,0.11641466119415972,0.272567499617151,0.06801423592791658,-0.03503374395653126,-0.0006829564005701386,-0.003054008306757292,0.053123914930495175
0.1661661661661662,0.9676837500000001,-0.07344654166666667,-0.10285754166666666,17.36825,0.11763602218387328,0.2725061594556233,0.0676812940385025,-0.03576183696975174,-0.0007230559717113712,-0.0030819269759717887,0.04972527083333489
0.1701701701701701,0.9676947916666667,-0.06676220833333335,-0.10537343750000004,17.368729166666668,0.11876884920512328,0.2724320636694336,0.06734817800879465,-0.036456434220507816,-0.0007614940930716933,-0.0031104430823102225,0.0489138016492916
0.17417417417417402,0.967713541666667,-0.05992064583333334,-0.10798575000000003,17.3691875,0.12013805786958288,0.27225157779693737,0.06702629293429958,-0.037276977964130216,-0.0008259390904719578,-0.0031088444841639072,0.053825589843768284
0.17817817817817794,0.967736666666667,-0.05280925000000001,-0.11061535416666667,17.369916666666665,0.1217093081144375,0.2720279934225829,0.06667958501538762,-0.03817930555869271,-0.0008918063987372916,-0.003104391263090954,0.05349499305560812
0.1821821821821823,0.9677699999999997,-0.045115606249999995,-0.11322629166666665,17.3708125,0.12371395707269493,0.27177689020874835,0.06626374871971397,-0.03923977279198097,-0.0009462874029218698,-0.003111133363436701,0.056331423177084616
0.1861861861861862,0.9678037500000002,-0.037411515833333325,-0.11582881249999999,17.37179166666667,0.12558933681638557,0.2715088945281731,0.06585019686932757,-0.04024522728613328,-0.0010003070048626775,-0.0031177330732980986,0.05502095659716133
0.19019019019019012,0.9678377083333335,-0.029555106249999987,-0.11830431250000005,17.372812500000002,0.12716420402788456,0.27119242297723567,0.06546876613236131,-0.040997850692437374,-0.0010533939360015867,-0.0031204382045258204,0.053927506510319745
0.19419419419419404,0.9678704166666665,-0.02169864479166667,-0.1207790208333333,17.373749999999998,0.12861604381420513,0.2708634697932079,0.06508724927224752,-0.0417115535713478,-0.0011058449252964514,-0.003123381422421291,0.055727604166747824
0.1981981981981984,0.9679043750000002,-0.01384222250000001,-0.12325477083333335,17.374666666666663,0.12994505954292715,0.2705220114668224,0.06470593553955184,-0.04238641162872818,-0.0011574142154410802,-0.0031265267127194574,0.05783322222231391
0.2022022022022023,0.9679381249999994,-0.005985724791666663,-0.12573060416666668,17.3756875,0.13114958776538513,0.27016848184255166,0.06432436843879047,-0.0430223179610983,-0.0012083319233944412,-0.003129918157906237,0.056525569010432264
0.20620620620620622,0.9679712500000001,0.0018706708333333343,-0.12820629166666667,17.376624999999997,0.13223087559063335,0.26980252177708164,0.0639428374661835,-0.043619459896196,-0.0012585778676610867,-0.0031335748651264016,0.05790360937504602
0.21021021021021014,0.9680049999999998,0.009727120208333334,-0.13068185416666667,17.3775625,0.13318934146578595,0.2694249613248954,0.06356138498454744,-0.044177487728806274,-0.0013079954726295368,-0.0031374094073363928,0.058863225260495255
0.21421421421421405,0.9680450000000002,0.017791885416666663,-0.13316939583333334,17.378624999999996,0.13435907381332018,0.26893695368005155,0.06324120580791408,-0.044739394534993274,-0.0013261831580647105,-0.00313757262155734,0.06089310937511527
0.2182182182182184,0.9681029166666665,0.026375003749999997,-0.13568793750000005,17.380000000000003,0.1362272758438542,0.26819482528366273,0.06307324600687515,-0.045365834306274416,-0.0012690767004002585,-0.003127828210198117,0.06143333333324108
0.22222222222222232,0.9681608333333336,0.03495815604166666,-0.13820562499999994,17.381354166666668,0.13794521899283316,0.2674400385516927,0.0629052951715032,-0.045948961195413925,-0.0012133484880158252,-0.003117667741026223,0.06248566623270335
0.22622622622622623,0.968218125,0.04354141958333333,-0.14072345833333333,17.382854166666664,0.13951747811400145,0.26667169994137335,0.062737392297803,-0.046488971688823946,-0.0011589702646726315,-0.003107147465654609,0.05867268706612094
0.23023023023023015,0.9682758333333333,0.05212455833333333,-0.14324164583333332,17.38414583333333,0.1409419887518883,0.2658926642322913,0.06256931238289244,-0.04698569664266441,-0.0011058696745468786,-0.003096189776162764,0.06126531206609798
0.23423423423423406,0.9683333333333334,0.060707812500000014,-0.14575927083333332,17.385562500000002,0.14222039483479815,0.2650994432994683,0.06240148993782998,-0.04743933601611329,-0.001054102805912727,-0.003084895215008882,0.05992489192692574
0.23823823823823842,0.9683912499999999,0.06929070833333335,-0.1482774583333333,17.386875,0.1433498394053316,0.26429421201687325,0.062233490739263604,-0.047849583215550356,-0.0010037083769363353,-0.0030731619564321007,0.06324440104168616
0.24224224224224233,0.96844875,0.07787427083333334,-0.15079572916666664,17.38825,0.14433226460884335,0.26347606473176005,0.06206543648233302,-0.04821662171303169,-0.0009545709796176171,-0.0030610717280005343,0.06376193749991899
0.24624624624624625,0.9685087500000001,0.08648293749999998,-0.1533345625,17.389708333333342,0.1452909098547044,0.26260913694293364,0.06186755946882739,-0.04863844744805596,-0.0009143804375939094,-0.0030436247777020876,0.06221074826362383
0.25025025025025016,0.9685695833333335,0.09511341666666671,-0.15587229166666663,17.391187499999997,0.14615739630332636,0.2617186203572483,0.06166754273567061,-0.04903972460925347,-0.0008730029228298257,-0.003024281576785329,0.06159733984395643
0.2542542542542541,0.9686549999999999,0.10420597916666668,-0.1584016666666667,17.393083333333337,0.14803736390591624,0.2605503703305556,0.06144418650097252,-0.049827265890034715,-0.0007750082016854641,-0.0029747893128704867,0.06419382638881643
0.25825825825825843,0.9687406249999994,0.11332804166666666,-0.160895,17.395062499999998,0.149716546638665,0.2593769656416666,0.0612455246765128,-0.050551480569375,-0.0006719515460476039,-0.0029130785431958337,0.06450895442714
0.26226226226226235,0.9688262500000002,0.1224941458333333,-0.16333354166666667,17.3970625,0.1511749759032288,0.2582065291666233,0.061084132013546115,-0.051204159827608536,-0.0005590897417543672,-0.00283367898892908,0.06450803776050407
0.26626626626626626,0.9689129166666667,0.1316596875,-0.1657729166666667,17.399104166666664,0.15246343502073573,0.2570237150998264,0.06092226316174864,-0.05181226459570312,-0.00045174708186015576,-0.0027528096011753475,0.06138253081599032
0.2702702702702702,0.9689981250000002,0.14082599999999998,-0.16821354166666672,17.401020833333337,0.153586162724,0.25582816273328995,0.06076050140730574,-0.052375368114583334,-0.00035003978458458167,-0.00267047010958442,0.06489062456580541
0.2742742742742741,0.9690841666666666,0.14999270833333334,-0.17065166666666665,17.403041666666667,0.15454072911349825,0.25462217533055553,0.06059851316556597,-0.05289401516840279,-0.00025380233532812596,-0.002586632005658333,0.06372408159722909
0.27827827827827845,0.9691695833333335,0.15915895833333338,-0.1730920833333334,17.405020833333325,0.1553267593155816,0.25340267235399305,0.06043631942520022,-0.053367635987586814,-0.0001632245788976117,-0.00250132131944731,0.06441645789959694
0.28228228228228236,0.9692560416666666,0.1683247916666667,-0.17553187500000003,17.407062500000006,0.15594509784370658,0.25217293585898426,0.06027383706297332,-0.05379665454309894,-7.818448854110603e-05,-0.0024145265653513154,0.06271678776028011
0.2862862862862863,0.969343125,0.17751104166666673,-0.17797187500000008,17.40902083333333,0.1564535800864149,0.25091122004231775,0.06012046058367793,-0.05420144374804686,5.823137129080513e-06,-0.0023274845264440115,0.06516029123275757
0.2902902902902902,0.9694470833333332,0.186940625,-0.180420625,17.411375000000003,0.15751195272460938,0.24940443974127596,0.0600805896324397,-0.05481228476627604,0.0001393375925358071,-0.0022539308766608077,0.06568727604150126
0.2942942942942941,0.9695525000000003,0.19637145833333336,-0.1828697916666667,17.413770833333334,0.15838991701870656,0.24788488929578992,0.0600405141387974,-0.055376467325303796,0.0002672177505957903,-0.0021789120292523877,0.06621036414941273
0.29829829829829846,0.969658958333333,0.20580083333333332,-0.18531895833333337,17.416229166666664,0.15909080866597225,0.24635250868224826,0.060000298020236126,-0.05589503727586803,0.00038936298412378385,-0.002102398692889019,0.06246161414952667
0.3023023023023024,0.9697637500000001,0.21523208333333332,-0.18776708333333336,17.418562500000004,0.15961473363732648,0.2448101890831598,0.059959836033040496,-0.05636704113940971,0.0005057823967535591,-0.002024419521702518,0.06472210026026914
0.3063063063063063,0.969869375,0.22466187500000004,-0.19021645833333334,17.420937499999997,0.15996016692148438,0.24325561564578993,0.05991921278262359,-0.05679288464830726,0.000616486550861979,-0.0019449206820755204,0.06551995442703173
0.3103103103103102,0.9699752083333336,0.23409208333333334,-0.19266520833333334,17.423416666666665,0.16012839652065963,0.24168782583120663,0.059878405550998125,-0.05717262082873263,0.0007215482741986099,-0.001863971716013194,0.062468326388909645
0.3143143143143141,0.9700804166666667,0.2435225,-0.19511375,17.425729166666667,0.16011700032708343,0.2401087495609375,0.05983747848443329,-0.05750674514895836,0.0008208467083822924,-0.0017815276096109385,0.0643796766493665
0.31831831831831847,0.97018875,0.2528658333333334,-0.19744187500000002,17.428187500000003,0.16015366199930545,0.23847108099648434,0.059753984977972095,-0.057892716576562496,0.0009219397960659731,-0.0016985412762265625,0.06307213151035285
0.3223223223223224,0.9702993750000002,0.26210937500000003,-0.19962500000000002,17.43054166666667,0.16027950887044268,0.23676881770833322,0.05962048631485349,-0.05835418684895834,0.0010267382320149746,-0.0016153405319010426,0.06559220659698894
0.3263263263263263,0.9704208333333337,0.2714520833333333,-0.20177104166666668,17.433229166666663,0.16076897478732644,0.2349382384114149,0.05929762857744185,-0.058982684549913185,0.001106777916463542,-0.0015414202571942706,0.06647915581606867
0.3303303303303302,0.9705458333333333,0.2808366666666666,-0.20390104166666667,17.43595833333334,0.1613063916555555,0.233049781873915,0.05889553543387313,-0.05965744446180556,0.0011736763637951373,-0.0014708046058322477,0.06631533159702485
0.3343343343343341,0.9706718749999999,0.2902310416666667,-0.20598895833333328,17.4388125,0.16158302578641487,0.23116375737808162,0.05849013589590723,-0.06026746421775176,0.001229654893084071,-0.0013984836590117617,0.0630269231770626
0.3383383383383385,0.9707966666666668,0.29963645833333336,-0.20802520833333335,17.44154166666667,0.16158049283745657,0.22928634603120657,0.05808095794640335,-0.060809938330946126,0.0012726660568296443,-0.0013242349115512593,0.06429095659711948
0.3423423423423424,0.9709204166666666,0.30904125000000005,-0.21006083333333334,17.44427083333333,0.1614007974651041,0.22739923796597217,0.05767135759782233,-0.06131378749062495,0.001309826260960937,-0.001248734426265625,0.06429009331606039
0.3463463463463463,0.9710447916666665,0.3184466666666666,-0.21209729166666672,17.447041666666667,0.16104359548888886,0.22550411386766495,0.05726164627422437,-0.06178061612638887,0.0013411242553333336,-0.001171944643005209,0.06490374826393008
0.3503503503503502,0.9711697916666665,0.3278514583333334,-0.21413374999999998,17.449812499999997,0.16051071293537314,0.22360194544427087,0.0568516992534956,-0.062207187784114576,0.0013665566230421004,-0.0010939305823671876,0.06404371484393323
0.35435435435435414,0.9712939583333333,0.33725645833333345,-0.21617062499999992,17.452583333333333,0.15980099797912323,0.22168942755377602,0.056441684035118005,-0.06259651895013023,0.0013862101799943585,-0.001014602802058594,0.06358499305559917
0.3583583583583585,0.9714183333333333,0.3466614583333334,-0.21820770833333328,17.455416666666668,0.1589131249728733,0.21976914602391492,0.056031329259256545,-0.06294746427625869,0.0013998443874457468,-0.0009340238658858504,0.06134565972212158
0.3623623623623624,0.9715420833333335,0.35606729166666656,-0.2202439583333334,17.458104166666665,0.15784775047183172,0.21784114048433162,0.055620800879644175,-0.06325958025030383,0.0014077329257091145,-0.0008521796375966148,0.06355723914930422
0.3663663663663663,0.97167875,0.3654468750000001,-0.22233125,17.460958333333334,0.157337748219401,0.2156286069401041,0.05518225289691767,-0.06389244780598956,0.0014194051031861978,-0.0008114877044713541,0.06326741493052168
0.37037037037037024,0.9718216666666663,0.37481041666666653,-0.22445270833333333,17.464000000000002,0.15715652655815993,0.21321806505516497,0.05472434166154233,-0.06473632853428823,0.0014355960868797748,-0.0007997845478466582,0.060578999999961525
0.37437437437437415,0.9719660416666668,0.384173125,-0.22657500000000005,17.466916666666663,0.1568012183610676,0.21079585270833323,0.05426642241329881,-0.06553951586979163,0.0014506547181794274,-0.0007877852684479169,0.06119715972238282
0.3783783783783785,0.9721089583333337,0.3935360416666665,-0.22869666666666658,17.469937499999997,0.15626938390933176,0.20836616798888888,0.05380849536145822,-0.06630378572430562,0.001464586455307552,-0.0007755758086375002,0.05857541276049005
0.3823823823823824,0.9722529166666664,0.4028989583333333,-0.23081916666666666,17.472812500000003,0.15556305437391502,0.2059275122993057,0.053350539630364936,-0.06702694818663198,0.0014773496651716584,-0.0007630746689081599,0.06144833984359366
0.38638638638638634,0.9723962500000001,0.41226145833333344,-0.23294020833333332,17.475791666666662,0.15468153163953985,0.20348052600828986,0.05289255561499513,-0.06771168834136285,0.001488863303547526,-0.0007502571130139322,0.06024728993071449
0.39039039039039025,0.9725404166666668,0.42162499999999997,-0.23506270833333334,17.478708333333337,0.153623609375,0.201024064817665,0.052434667587777366,-0.06835606059895837,0.0014993039298958335,-0.0007372200427776045,0.06100499826379746
0.39439439439439417,0.9726866666666666,0.431005625,-0.23715374999999997,17.481666666666666,0.15270644288502608,0.1985647655276042,0.052005343040507114,-0.0689281080934896,0.0015035916355596343,-0.0007215246509911452,0.061122222222252276
0.3983983983983985,0.9728364583333332,0.4403995833333332,-0.23922270833333334,17.484770833333332,0.15183966533315982,0.19610228748433167,0.05159680167955722,-0.06943725225946185,0.0015034470212396697,-0.0007039057318129772,0.05653890581595533
0.40240240240240244,0.9729845833333335,0.4497929166666666,-0.24129145833333335,17.487770833333332,0.1507967487831597,0.1936317654687067,0.05118831914513829,-0.06990756118949655,0.0015023432279985252,-0.000686054195248221,0.05620461414929423
0.40640640640640635,0.9731452083333333,0.45944208333333325,-0.2433395833333334,17.49072916666667,0.15069213872899317,0.19123959718315967,0.05064631603209177,-0.07054851320920133,0.0015093344626505199,-0.0006748455600182289,0.06022655164912294
0.41041041041041026,0.9733116666666665,0.46922979166666673,-0.24537375000000003,17.49404166666667,0.15100986094578983,0.18888755614427086,0.05003109574713637,-0.07126874307369788,0.0015222022004676688,-0.0006675993398667448,0.05308949826365961
0.4144144144144142,0.9734789583333333,0.47901687500000006,-0.24740958333333332,17.497041666666657,0.15113554179856772,0.18652599807482637,0.049415947851262715,-0.07194705121328127,0.0015364977551790898,-0.0006606739049450177,0.05707458159758971
0.41841841841841854,0.9736452083333332,0.4888047916666667,-0.24944416666666658,17.50020833333333,0.15106925064370652,0.18415635771597225,0.048800872467735214,-0.07258570441336809,0.0015523283889671015,-0.0006540174429829857,0.05583328993066061
0.42242242242242245,0.9738125000000001,0.49859187499999996,-0.251479375,17.50322916666667,0.15081239218398437,0.18177854061627602,0.048185744914437265,-0.07318463522825525,0.0015695306883257815,-0.0006477002226122396,0.05821873914919706
0.42642642642642636,0.9739785416666665,0.5083783333333333,-0.25351520833333335,17.50639583333334,0.15036459519722223,0.1793935808103733,0.04757060624863348,-0.07374377757951386,0.0015882183816011463,-0.0006416887983766796,0.055688259982389354
0.4304304304304303,0.9741462500000001,0.5181660416666665,-0.25555083333333334,17.509437499999994,0.1497233282634985,0.1769985632493056,0.04695537410899356,-0.07426348624704879,0.0016082394478126733,-0.0006359294684118056,0.058348433594005655
0.43443443443443464,0.9743122916666663,0.52795375,-0.2575866666666667,17.512645833333334,0.14889150452760413,0.17459577582222222,0.046340256245746204,-0.07474282005000002,0.0016296909192042438,-0.0006304576406552776,0.05431924956599232
0.43843843843843855,0.9744795833333332,0.537740625,-0.25962166666666664,17.51575,0.14786835355794276,0.1721857568638889,0.04572500232834668,-0.07518275770312499,0.0016526340897070322,-0.0006253242248993061,0.054751937499986525
0.44244244244244246,0.9746464583333333,0.547528125,-0.2616564583333333,17.51889583333334,0.14665274400065104,0.16976631447912338,0.04510973796021661,-0.0755821883079427,0.0016769646271093753,-0.0006204740853454861,0.05328878081576249
0.4464464464464464,0.9748133333333335,0.5573166666666668,-0.26369145833333335,17.521979166666664,0.1452450080555554,0.16733993980203998,0.04449462952765493,-0.07594243874652779,0.0017027614434722217,-0.0006158800264809024,0.0535794162327079
0.4504504504504503,0.9749797916666666,0.567103125,-0.2657279166666667,17.525125000000006,0.1436471706152342,0.16490346597065975,0.04387940582235475,-0.07626278472526035,0.001730015664106121,-0.0006116473399577258,0.0529104010414585
0.45445445445445465,0.9751468750000002,0.5768900000000001,-0.2677629166666667,17.528229166666666,0.14185771956666665,0.16245885379149305,0.04326406759645814,-0.0765431676708333,0.0017586380144212514,-0.0006076981821018924,0.05326561414932485
0.45845845845845856,0.9753127083333334,0.5866770833333333,-0.2697983333333333,17.531312500000002,0.13987708322482623,0.16000781766388888,0.04264886465809438,-0.07678258404513894,0.0017887092716145842,-0.0006040212540416666,0.05349869401032947
0.4624624624624625,0.9754772916666669,0.5961831249999999,-0.27134041666666675,17.534249999999997,0.13849276479856765,0.15741208661649303,0.04209464309717914,-0.07697038078619792,0.0018072138051744783,-0.0005850352175399301,0.052160270833496725
0.4664664664664664,0.9756712500000001,0.6065806250000001,-0.27262875,17.537270833333334,0.13962536204127612,0.15475314800677092,0.041483764614631914,-0.07704305743203116,0.001856047956410938,-0.0006209916318364583,0.0501733849825996
0.4704704704704703,0.97587375,0.6171668750000001,-0.2739404166666667,17.54027083333333,0.14101109006940088,0.15208706478315975,0.040863289296452346,-0.07713242410963533,0.0018959679251843735,-0.0006661009283798607,0.04931575998273274
0.47447447447447466,0.9760758333333334,0.627755,-0.2752527083333334,17.543208333333343,0.14217011830833348,0.1494186548884982,0.04024294921067818,-0.0771949860802083,0.001937455688699167,-0.0007113796984082296,0.051466373263622245
0.4784784784784786,0.9762793750000002,0.6383414583333332,-0.27656375000000005,17.546187499999995,0.1431072659062067,0.14674645051927077,0.03962243015013778,-0.07722851750286466,0.0019806064830501283,-0.0007568956244205727,0.05130421484386716
0.4824824824824825,0.9764804166666669,0.6489287500000002,-0.2778756249999999,17.549166666666665,0.1438189774234373,0.14407013703085947,0.0390019619661815,-0.07723539301328122,0.002025404032331773,-0.0008026160801924481,0.050915972222355776
0.4864864864864864,0.9766822916666668,0.6595160416666667,-0.2791866666666667,17.552208333333333,0.14430692411766488,0.14139168015555562,0.03838156553043124,-0.07721483138055563,0.0020716996603185748,-0.0008485203060555552,0.048732623263958885
0.4904904904904903,0.9768841666666663,0.6701027083333334,-0.2804979166666666,17.555208333333333,0.14456986028433144,0.13870925207899307,0.037761095406381104,-0.07716591969314238,0.0021196996707890654,-0.0008946437684635422,0.047160373263920974
0.4944944944944947,0.9770872916666665,0.6806902083333332,-0.2818104166666666,17.55810416666666,0.1446093819457902,0.1360235140581597,0.03714048782562011,-0.07708940876866324,0.002169334586262585,-0.0009409804441710064,0.05026973914954169
0.4984984984984986,0.9772883333333335,0.6912718749999999,-0.2831235416666667,17.56110416666667,0.14440423650065132,0.13333147682078983,0.03652023908334272,-0.07698382516210933,0.0022208307080273434,-0.0009879695829197047,0.048870447482556756
0.5025025025025025,0.9774870833333332,0.701833125,-0.28444604166666665,17.564020833333338,0.14387963965273443,0.130621699380165,0.03590051707113177,-0.07684842901653655,0.002275423132105467,-0.0010372959243441836,0.04913049956587656
0.5065065065065064,0.9776860416666668,0.7123952083333335,-0.28576833333333335,17.567041666666665,0.14313035881037306,0.12790791799722215,0.03528084556808539,-0.07668459197326383,0.002331617529967883,-0.0010868086305486115,0.04675541493071478
0.5105105105105103,0.9778847916666665,0.7229562499999999,-0.2870895833333333,17.569958333333336,0.1421605105859377,0.12519186280815978,0.0346610559263264,-0.07649345808593752,0.0023895793359374994,-0.001136581786631944,0.045939164930530296
0.5145145145145147,0.978084166666667,0.7335164583333333,-0.28841229166666665,17.572875,0.14096881368745662,0.12247168334891505,0.034041399427746595,-0.07627421227686637,0.002449255565196179,-0.0011865545660642352,0.04698090104164976
0.5185185185185186,0.9782829166666666,0.7440785416666668,-0.28973375,17.575770833333333,0.13955087383120668,0.11974893744427084,0.03342162598934195,-0.07602762549505201,0.002510658772436502,-0.0012367433775903648,0.048112947482707114
0.5225225225225225,0.978483125,0.7546389583333334,-0.29105624999999996,17.57872916666667,0.13791129256558166,0.11702084266927082,0.0328018604484613,-0.07575219801692717,0.0025737047929616334,-0.0012871308235052085,0.04661421831588086
0.5265265265265264,0.9786812500000001,0.7652010416666669,-0.2923772916666667,17.581666666666667,0.13604694916558113,0.11429093598433156,0.032182019512270545,-0.07545050852365451,0.002638465474664716,-0.001337741621392579,0.04541388888878828
0.5305305305305303,0.9788916666666666,0.7764316666666665,-0.2935425,17.584687499999998,0.13439470033055578,0.11174759236041668,0.031401242878443564,-0.07504618248750011,0.0026357038991788196,-0.001357472274221354,0.04480719401050237
0.5345345345345347,0.9791125000000004,0.7879329166666666,-0.29386708333333333,17.58727083333333,0.13445109383315967,0.1092623456664931,0.030570385141413046,-0.07363641025017362,0.0025575369164350693,-0.001358795745731597,0.04519630164941191
0.5385385385385386,0.9793347916666665,0.7994052083333334,-0.2941508333333334,17.589854166666665,0.13433297955620638,0.10676862058263882,0.02974705563927632,-0.07216804179774292,0.002477405461926218,-0.001360997877896529,0.042863728732811524
0.5425425425425425,0.9795552083333333,0.8108770833333335,-0.29443583333333334,17.592458333333333,0.13395210572482597,0.10427420671597219,0.028923875653426107,-0.07069310523784711,0.0023953640257161424,-0.0013631874334635403,0.04020145659734453
0.5465465465465464,0.9797760416666669,0.8223500000000001,-0.29472083333333327,17.594937499999997,0.13330714416666634,0.10178046373263894,0.028100637685585853,-0.06921048937499999,0.002311150412177082,-0.0013653218787248256,0.04192437109389857
0.5505505505505504,0.9799975,0.8338216666666668,-0.29500583333333336,17.597541666666668,0.1324003865305552,0.0992848916326389,0.02727732109416616,-0.06772253604027775,0.0022248570625899296,-0.0013673943160835069,0.039652289930529605
0.5545545545545547,0.9802179166666667,0.8452943749999998,-0.29529020833333325,17.600020833333332,0.13122804459335957,0.09679035952912331,0.026454029573235137,-0.06622659790325525,0.002136547658477733,-0.0013694265881834633,0.04134999956602314
0.5585585585585586,0.9804397916666668,0.8567660416666664,-0.2955735416666666,17.60254166666667,0.12979528318016553,0.09429628146662335,0.025630701001839982,-0.06472721001818593,0.0020461029700534696,-0.0013713988960784712,0.04136020659706219
0.5625625625625625,0.9806606250000002,0.8682385416666665,-0.2958585416666667,17.605166666666666,0.1280976680978736,0.09180147332287329,0.024807397819857906,-0.06321837791037327,0.0019536697123932302,-0.00137333319144323,0.03831497222233793
0.5665665665665665,0.9808816666666668,0.8797112500000003,-0.2961427083333333,17.607645833333333,0.12613582495677034,0.08930616296766505,0.023984036504002566,-0.06170451120703119,0.0018591110217022148,-0.0013752094495278861,0.039974874565928076
0.5705705705705704,0.9811027083333329,0.8911837499999996,-0.2964279166666665,17.610249999999997,0.12391173206927153,0.08681153188732649,0.023160721055092953,-0.060183257620312736,0.001762529340475417,-0.0013770486575806942,0.03680327083344537
0.5745745745745747,0.9813235416666667,0.9026558333333337,-0.2967125,17.6128125,0.12142557154930478,0.08431585901041667,0.022337306579973654,-0.05865489771874993,0.0016637767243375709,-0.0013788101219906253,0.03550250651045417
0.5785785785785786,0.9815447916666667,0.9141281249999998,-0.296996875,17.61527083333333,0.11867331275065118,0.08182014790690104,0.021513979732438574,-0.057121178525390615,0.0015630771218421897,-0.0013805271800953131,0.038066801649449644
0.5825825825825826,0.9817658333333332,0.9256000000000002,-0.29728104166666675,17.617812500000007,0.11565943166666615,0.07932481559891488,0.020690469686913543,-0.055582084499999906,0.0014601713308833332,-0.001382203968025699,0.03768271484346997
0.5865865865865865,0.9819864583333334,0.9370722916666666,-0.2975660416666666,17.62039583333333,0.11238593685724818,0.07682778418016498,0.019867047519873747,-0.0540332740799046,0.0013553018914497887,-0.001383836198073095,0.035192343316111874
0.5905905905905904,0.9822085416666667,0.9485447916666664,-0.297850625,17.622937500000003,0.10884381986870695,0.07433208852044271,0.01904367163283499,-0.052480757628255326,0.001248320220213976,-0.0013853995776757638,0.03415720442700376
0.5945945945945947,0.982421875,0.9588649999999997,-0.29731854166666666,17.62514583333333,0.10676041177500073,0.07242689311453994,0.018493335765918856,-0.05060603154479171,0.0011840263076374972,-0.0013617458023453119,0.03423435373275652
0.5985985985985987,0.9825966666666667,0.9665974999999999,-0.295981875,17.626875000000002,0.10554510632708325,0.0708986880048177,0.018015753413243244,-0.048728201246354186,0.001137210348815102,-0.0013389530791699214,0.035986067708222436
0.6026026026026026,0.98277125,0.9743258333333334,-0.2946454166666666,17.628687499999998,0.10421417049930515,0.06936803677065977,0.017538249080639827,-0.04687206720173609,0.0010895517675426172,-0.0013163015191080285,0.033543694010518266
0.6066066066066065,0.9829458333333334,0.9821291666666664,-0.29331270833333345,17.6305,0.10269729998263966,0.06781494679683153,0.01704945238652147,-0.04503465919184024,0.0010402916769418412,-0.0012937324227676656,0.03276141666657395
0.6106106106106104,0.9831195833333334,0.9900183333333334,-0.2919835416666667,17.632250000000003,0.10098453299722221,0.06623831972912324,0.016548092135986944,-0.043213857385069276,0.0009893314025767365,-0.0012712426247843316,0.03188493749985355
0.6146146146146148,0.9832943749999999,0.9979085416666668,-0.29065499999999994,17.633999999999993,0.09914312580203943,0.06465821264166671,0.01604681031231549,-0.04141205948854171,0.0009374977538478752,-0.0012488795562552082,0.031835666666950146
0.6186186186186187,0.9834683333333333,1.0057931249999998,-0.2893264583333333,17.635729166666668,0.09718643970273466,0.06307520050828991,0.015545460230133257,-0.0396330623277345,0.0008848427158338016,-0.0012266695776838015,0.03230675998264587
0.6226226226226226,0.983641875,1.0136877083333333,-0.2879968750000001,17.637520833333337,0.09508514664058154,0.0614880083235676,0.015044167162335913,-0.03787360777408838,0.000831404184779733,-0.0012045950111816413,0.03077552039917464
0.6266266266266265,0.9838162499999997,1.0215818750000005,-0.28666895833333333,17.63929166666667,0.09286422267148264,0.05989694999474819,0.014542723154132417,-0.036133563041536254,0.0007771520331036452,-0.001182654239458159,0.029347831597078766
0.6306306306306304,0.9839902083333335,1.02946125,-0.28533937500000006,17.641020833333332,0.09054495141510421,0.0583028994079427,0.014041315381054622,-0.03442229533828117,0.0007220846888903653,-0.001160846102048568,0.030217291232702337
0.6346346346346348,0.9841637500000001,1.0373458333333332,-0.284010625,17.642812500000005,0.08809070539930541,0.05670567322044273,0.013540056455048596,-0.0327265115338542,0.0006660381078645815,-0.0011391806025182294,0.028458756510246985
0.6386386386386387,0.9843377083333334,1.0452395833333334,-0.2826808333333333,17.64454166666667,0.08549713009982662,0.05510425479930557,0.01303866282873165,-0.031051220217013842,0.0006093539326258684,-0.0011176501252649304,0.0291077065971308
0.6426426426426426,0.984513125,1.0531291666666667,-0.281351875,17.64631249999999,0.08277104164930549,0.053499247433984404,0.012537349347746597,-0.029397217674479115,0.0005517249924385413,-0.001096256617192656,0.027238485677457902
0.6466466466466465,0.9846856250000001,1.0610208333333329,-0.2800233333333333,17.648125000000004,0.07992854123264004,0.05189151612222222,0.012035863672710123,-0.027763784513889,0.0004933876279861113,-0.0010750069127111114,0.026183984374711144
0.6506506506506504,0.9848606250000002,1.0689041666666665,-0.27869479166666666,17.64989583333333,0.07698346581597204,0.050279213097873296,0.011534464384716796,-0.026153225959201387,0.00043420131930902665,-0.0010538845473012154,0.023885405816258753
0.6546546546546548,0.9850343749999998,1.0767979166666668,-0.27736520833333334,17.651666666666667,0.0738895799956596,0.04866416620620656,0.011033070109879637,-0.024562263177517307,0.00037414140523350835,-0.001032914997699566,0.02241388888887741
0.6586586586586587,0.9851747916666668,1.0811875000000002,-0.275820625,17.653375000000008,0.07212942317708282,0.04749235782460941,0.010719662631745744,-0.023357021341145867,0.0003360468264453154,-0.0010116589104527346,0.025851109374741554
0.6626626626626626,0.9853085416666669,1.0849708333333337,-0.27423770833333344,17.655187499999993,0.07057995748263823,0.04639305432808154,0.010438513634163772,-0.02223196005815936,0.0003016342418405407,-0.000990427851171489,0.024562673177285888
0.6666666666666665,0.9854383333333332,1.08834375,-0.2725639583333334,17.657,0.06907246516927112,0.04538513861766487,0.010175970340397038,-0.021198802805989403,0.0002700461995755214,-0.0009671301565714759,0.02451766666661115
0.6706706706706704,0.9855658333333334,1.091297916666667,-0.27079687500000005,17.65877083333334,0.06762302374565876,0.044468427490234386,0.009932366289574267,-0.02026035113932262,0.0002414942937886287,-0.0009417142178808598,0.026354322482518455
0.6746746746746748,0.9856927083333334,1.0942583333333333,-0.2690302083333333,17.66054166666667,0.06613828326388904,0.043545247004123266,0.009688734122573938,-0.019328952612847283,0.00021297141087552388,-0.0009163844059439457,0.026726373263841197
0.6786786786786787,0.9858195833333333,1.0972125,-0.26726291666666663,17.66247916666666,0.06465389651041709,0.04261678337482637,0.009445155522546262,-0.01841120371354177,0.00018425342380728928,-0.0008911211594467006,0.023704687066071983
0.6826826826826826,0.9859472916666664,1.1001666666666663,-0.26549541666666665,17.6643125,0.06314163888888968,0.04168280872899309,0.00920156155517135,-0.017504542430555603,0.000155458844690973,-0.0008659296411095401,0.022272235677007757
0.6866866866866865,0.9860733333333335,1.1031208333333333,-0.26372833333333334,17.666187500000007,0.06160776039930593,0.040740491197222256,0.008957956701957938,-0.016606822826388923,0.00012648245741770704,-0.000840783852947083,0.019985881510251602
0.6906906906906904,0.9862006250000004,1.1060770833333335,-0.26196104166666667,17.66799999999999,0.060076819058159314,0.03979382931558158,0.008714294693085736,-0.01571985341970472,9.74858335377601e-05,-0.000815720697366276,0.020109333333607537
0.6946946946946948,0.9863272916666667,1.1090375,-0.26019416666666667,17.66972916666667,0.05850665692708379,0.03883916229930559,0.008470678061662113,-0.014842203552083322,6.82917221536464e-05,-0.0007906950883501736,0.02337950998253291
0.6986986986986987,0.9864539583333335,1.1119791666666665,-0.2584266666666667,17.671583333333334,0.05696483289930554,0.03787926212222219,0.008227068875937837,-0.013980763888888803,3.9019818088106535e-05,-0.0007657568226838887,0.021600826388805672
0.7027027027027026,0.986581875,1.114941666666667,-0.2566602083333333,17.673416666666665,0.055357163263888065,0.036912745791623264,0.007983467377674015,-0.013121964553819365,9.656488560764575e-06,-0.000740886772402908,0.021384993055676205
0.7067067067067065,0.9867083333333331,1.1178979166666667,-0.2548931250000002,17.675250000000002,0.053722997912326154,0.03594057816106762,0.007739827746661251,-0.012276964923176814,-1.984518317534891e-05,-0.0007160741645463543,0.02074577083328677
0.7107107107107109,0.9868341666666668,1.1208541666666667,-0.2531258333333333,17.677145833333338,0.05209843706597184,0.03496137499930553,0.007496226922862614,-0.01144223001736111,-4.939107407161427e-05,-0.0006913334224720312,0.01601518706581828
0.7147147147147148,0.9869375000000001,1.1229354166666667,-0.2514129166666666,17.678520833333327,0.0506097999956594,0.03412502449982642,0.007282239653927464,-0.010781406667534799,-8.231543837404617e-05,-0.0006644250245081422,0.020109478732933894
0.7187187187187187,0.9870087499999999,1.1240125000000003,-0.24976083333333335,17.679625000000005,0.04935214984374925,0.03345083863263891,0.0071018991144576864,-0.010313409656249828,-0.00011892951588749964,-0.0006351260545030555,0.0206515260414335
0.7227227227227226,0.9870787500000001,1.1251041666666666,-0.24810937499999997,17.68077083333333,0.04805103081597273,0.0327715088704427,0.006921557426808134,-0.009844858398437684,-0.00015556735873263942,-0.0006059580757890623,0.01930107248273316
0.7267267267267266,0.9871514583333337,1.1261833333333338,-0.24645770833333333,17.681895833333332,0.04677568305555435,0.03208641050308159,0.00674120850928233,-0.009383228170138813,-0.0001923378965274301,-0.0005769158872396137,0.019309739149377947
0.7307307307307309,0.9872227083333337,1.1272645833333335,-0.24480604166666667,17.682979166666666,0.045487059162326204,0.03139587696349825,0.006560852293792774,-0.008925486109808978,-0.00022922513016132833,-0.0005480029956107681,0.01933112456595154
0.7347347347347348,0.9872939583333334,1.1283500000000002,-0.24315395833333328,17.684104166666668,0.044192944166666415,0.030700173380164973,0.0063804846189382146,-0.008470564447916773,-0.0002661799441802089,-0.0005192191723979123,0.018918155816038507
0.7387387387387387,0.9873649999999997,1.1294375,-0.24150250000000004,17.6851875,0.04289801692708339,0.02999875082708329,0.006200124192494127,-0.00801739515624994,-0.00030320697502604177,-0.0004905673072177082,0.019768089843637426
0.7427427427427427,0.9874304166666663,1.1298541666666668,-0.2398535416666667,17.686333333333334,0.041875395399305626,0.02941225771662325,0.006059660983961669,-0.007685268224826236,-0.00031686963250564097,-0.0004698993046050478,0.0181965555555621
0.7467467467467466,0.987496875,1.1302833333333335,-0.2382039583333333,17.687416666666667,0.040836669722221774,0.02881966590099829,0.0059188868396784465,-0.0073524526284721725,-0.00033082822485208424,-0.0004492356147936717,0.019041659722176973
0.7507507507507509,0.9875625000000001,1.13071875,-0.23655520833333335,17.688458333333337,0.03978135839843766,0.028221195910373267,0.005778107474705702,-0.007017590527343742,-0.0003446985563007809,-0.00042864897416367183,0.02115012326373744
0.7547547547547548,0.9876277083333331,1.13114375,-0.23490520833333337,17.689729166666666,0.03875756683593723,0.02761804309787326,0.005637325281815302,-0.0066886500846354835,-0.00035869591428763043,-0.00040810963102285173,0.01619034331599778
0.7587587587587588,0.987694166666667,1.1315854166666666,-0.23325583333333333,17.690833333333337,0.0377019447873268,0.027009070382638903,0.005496512939344822,-0.006356100647569474,-0.0003726092922891921,-0.00038764920318505196,0.0169159722220229
0.7627627627627627,0.9877602083333336,1.132016666666667,-0.23160645833333326,17.692020833333334,0.03664243305555459,0.026394615124956618,0.005355743402626431,-0.006028254059027682,-0.0003866117775868055,-0.0003672699324871963,0.013857166232639884
0.7667667667667666,0.9878256249999996,1.1324395833333332,-0.2299583333333334,17.693166666666674,0.03562017343315982,0.02577410243055553,0.005214947930569983,-0.005701497482638984,-0.0004006129568315975,-0.0003469624751736111,0.013103305555205225
0.7707707707707709,0.9878810416666667,1.1328041666666666,-0.22845812500000004,17.694104166666666,0.034688053315972134,0.025225676788151012,0.005085811915598727,-0.005450017424479148,-0.00040525774352604283,-0.00032976577002838544,0.013469405815953905
0.7747747747747749,0.9879325,1.1331395833333333,-0.227088125,17.69489583333333,0.03377385134982647,0.024740025150651046,0.004966826824115932,-0.005260581657552055,-0.00040160676292404543,-0.00031531274568346327,0.013786447482743824
0.7787787787787788,0.987980833333333,1.1334458333333333,-0.2257191666666667,17.695624999999996,0.03292137623263902,0.024250232799305542,0.0048478450279247996,-0.0050760093715278565,-0.0003980146899618059,-0.0003009158944993056,0.015480859375088585
0.7827827827827827,0.9880302083333334,1.1337541666666668,-0.22434895833333338,17.69641666666666,0.032074406232638575,0.0237571490614149,0.00472884564701024,-0.004893433702256866,-0.0003944468935911452,-0.00028657985232747414,0.01642049305570481
0.7867867867867866,0.9880795833333331,1.1340687499999997,-0.22297916666666673,17.697354166666674,0.03120473694010495,0.02326022873263888,0.004609870380138897,-0.004710253515625096,-0.0003909066712734369,-0.00027229626426215274,0.011780499565759328
0.790790790790791,0.9881285416666666,1.1343833333333333,-0.2216089583333333,17.698041666666665,0.03034736972222274,0.022759594586414966,0.004490869141491076,-0.004527991149305577,-0.0003873258388510416,-0.0002580742155620184,0.015571164930577197
0.7947947947947949,0.9881762500000001,1.1347020833333332,-0.22024020833333335,17.698833333333337,0.029465765412326483,0.022254750633289896,0.004371881675976495,-0.0043433934370659955,-0.0003838295410203119,-0.00024390383715046883,0.01546530555543768
0.7987987987987988,0.988226875,1.1350125,-0.21886979166666662,17.69972916666666,0.028613291510416694,0.02174672262912332,0.004252899427350933,-0.004164633919270938,-0.0003802891892815102,-0.00022980677962858076,0.011462426649529789
0.8028028028028027,0.9882760416666669,1.1353291666666663,-0.21750062499999998,17.70054166666666,0.02774643331597315,0.021234478124609407,0.004133901764343624,-0.00398394666927096,-0.0003767886245270831,-0.00021576314562906268,0.010824706597475142
0.8068068068068066,0.9883256249999999,1.1356395833333326,-0.21613104166666663,17.701333333333327,0.02687898676649425,0.020718581161414937,0.004014913549388498,-0.0038061588962675086,-0.0003733076613273885,-0.00020177223863367615,0.011548222222359072
0.810810810810811,0.9883772916666668,1.1357791666666668,-0.214755625,17.702208333333335,0.026153601232638435,0.020266500697526037,0.003916262186075724,-0.0036581602005208713,-0.0003653584138591144,-0.00019642022546746094,0.010361789930414034
0.8148148148148149,0.9884279166666667,1.1358791666666666,-0.21337958333333337,17.703062499999998,0.02544935206597243,0.019829653416493058,0.003823526626478224,-0.0035176183663194194,-0.00035610003999053826,-0.00019358469565806428,0.011786454427237913
0.8188188188188188,0.9884804166666669,1.135977083333333,-0.21200395833333338,17.703958333333336,0.02474773280816045,0.019388925817664902,0.003730782546251971,-0.0033771117573784815,-0.00034680845487586906,-0.00019078399231189255,0.010275998263750807
0.8228228228228227,0.98853125,1.1360708333333334,-0.2106391666666667,17.704749999999994,0.02405972831597225,0.018950183132638847,0.0036385445316678994,-0.0032414863923610204,-0.0003376836039756946,-0.0001879460136840276,0.013077437500214728
0.8268268268268266,0.9885727083333334,1.1361479166666673,-0.2094845833333334,17.705541666666658,0.02354707812065837,0.01860433434565968,0.0035550747323339587,-0.0031384854053817524,-0.00032986993327907815,-0.00018434265316189243,0.010460956597569293
0.830830830830831,0.9886137499999998,1.1362312500000005,-0.2083306249999999,17.706249999999994,0.023016046523436584,0.018255496520442747,0.0034716027790008337,-0.0030315668763021553,-0.0003220888132851557,-0.00018075269465221347,0.010585937500195541
0.8348348348348349,0.9886558333333331,1.1363145833333335,-0.20717583333333336,17.7069375,0.02249541770399266,0.01790436158263889,0.0033881286600041046,-0.0029274542690971295,-0.0003143430834197043,-0.00017717877249670165,0.011447704427098415
0.8388388388388388,0.9886964583333336,1.1364000000000003,-0.20602125000000004,17.707708333333333,0.021963789999999372,0.017550473715104167,0.0033046585850038702,-0.002822868166666548,-0.00030655328441666686,-0.00017362016435390628,0.009565581597257733
0.8428428428428427,0.9887374999999996,1.13646875,-0.2048666666666666,17.70841666666666,0.021457530273437442,0.017193857222222247,0.0032211905007021734,-0.0027221020833334275,-0.00029879291597656313,-0.0001700786953333333,0.009270826389069953
0.8468468468468466,0.9887793750000003,1.13655,-0.2037125,17.70910416666666,0.020937430833333437,0.016834446510416663,0.0031377285805982507,-0.002617641458333375,-0.00029103607456249956,-0.00016655468920312504,0.009921280816229228
0.850850850850851,0.988819583333333,1.1366333333333334,-0.20255729166666678,17.709812499999995,0.020402165555555518,0.016472876925998227,0.0030542498894990987,-0.002514338715277592,-0.0002832732031666671,-0.0001630417331770834,0.01045788151054694
0.8548548548548549,0.9888608333333333,1.1367145833333334,-0.20140333333333335,17.710562499999995,0.019884122703992535,0.016108072322222215,0.002970787747891271,-0.002409602201388833,-0.0002755023015949225,-0.0001595492707243749,0.009100933593913396
0.8588588588588588,0.9889029166666669,1.1367916666666669,-0.20024791666666666,17.711208333333328,0.019373456597221894,0.01574112603732638,0.0028873088339008116,-0.002308378732638894,-0.00026772963779513796,-0.00015607425994704867,0.011641039930793795
0.8628628628628627,0.9889441666666666,1.1368708333333335,-0.199095,17.712000000000003,0.018851791649305172,0.015370555974999998,0.0028038402509758978,-0.0022053264374999604,-0.00025997820508422045,-0.00015261490902331238,0.008597666666560144
0.8668668668668666,0.9889854166666668,1.1369749999999998,-0.19791895833333328,17.71272916666667,0.0183336827083338,0.014993002598914937,0.0027193099167844466,-0.0021013006822916402,-0.0002519970040468746,-0.00014949326010881074,0.00755880164916789
0.870870870870871,0.9890250000000003,1.1370916666666666,-0.19673,17.713375,0.01780170826388905,0.01460907793333334,0.002634095383476445,-0.001997873083333407,-0.0002438985258730905,-0.0001465866311735416,0.009262776041737197
0.8748748748748749,0.9890656250000002,1.1372166666666668,-0.1955452083333333,17.71408333333333,0.0172757530555554,0.014225779831206604,0.002549539484923995,-0.0018946049965278822,-0.0002358403109947925,-0.00014357130441152344,0.008959993055668747
0.8788788788788788,0.9891014583333333,1.1373354166666665,-0.19450874999999992,17.714729166666668,0.016891066662327203,0.013932221173437537,0.00248522516369533,-0.0018316431067709193,-0.00022918621792013933,-0.00013690342106874984,0.007120551649222762
0.8828828828828827,0.9891379166666665,1.1373208333333333,-0.19345166666666666,17.71525,0.0166013220659722,0.013664619330555544,0.0024355987648026476,-0.0017729725902777549,-0.00021992746922135445,-0.00012893833318437507,0.009917437499950665
0.8868868868868867,0.989173541666667,1.1372999999999995,-0.19239395833333336,17.71595833333333,0.016309126666667728,0.013394898130164923,0.002385986627901438,-0.001715559520833354,-0.00021065983660416635,-0.00012101340729084207,0.007736998264022077
0.890890890890891,0.9892097916666666,1.1372875,-0.19133624999999996,17.716625000000004,0.016010475677083802,0.013122918602604186,0.002336367954694767,-0.0016571329114583866,-0.00020139691809062474,-0.00011309365791864583,0.004948609374878288
0.8948948948948949,0.9892452083333331,1.13725625,-0.1902783333333333,17.717145833333337,0.01574822183593727,0.012848760030555587,0.002286746890546076,-0.0016022761770833893,-0.00019214497013645858,-0.0001052105774147221,0.009826853732420204
0.8988988988988988,0.9892808333333334,1.137245833333333,-0.18922104166666667,17.717750000000002,0.0154448312326394,0.012572126557248278,0.0022371338516531374,-0.0015424921189236829,-0.0001828743719929697,-9.735624656319004e-05,0.010293270833244605
0.9029029029029028,0.9893175,1.1372166666666665,-0.18816479166666666,17.71847916666667,0.015179919722222657,0.012292886177039941,0.0021874996803656083,-0.0014848211701387337,-0.00017362428794374973,-8.952128941013018e-05,0.005704353732710388
0.9069069069069067,0.9893539583333332,1.1372166666666665,-0.1871058333333333,17.719125000000002,0.014840336388889375,0.012012448799305582,0.002137881872858417,-0.0014249195694445438,-0.00016435741553402793,-8.171595929475699e-05,0.005317567708345905
0.910910910910911,0.9893891666666668,1.1371854166666664,-0.18604874999999998,17.719625000000004,0.014586411453993753,0.011729050123437501,0.0020882539587721185,-0.001369116377604257,-0.0001550916334713111,-7.394203863361976e-05,0.01051485937483676
0.914914914914915,0.9894252083333331,1.1371770833333337,-0.18499229166666664,17.720312500000002,0.014269947808159156,0.01144322702391494,0.0020386317832618525,-0.0013078803233506353,-0.00014582092499092886,-6.618294613371785e-05,0.007816569010344665
0.9189189189189189,0.989461875,1.1371520833333333,-0.18393374999999998,17.72102083333333,0.013997639370659787,0.011155896444270848,0.0019890147323005313,-0.0012512279921876313,-0.00013655449364835027,-5.845444969213547e-05,0.004587291232724056
0.9229229229229228,0.9894954166666668,1.1371166666666668,-0.18293354166666664,17.721375,0.013728186388888952,0.010896840166623276,0.0019396326083332524,-0.001195304211805609,-0.00012549501569270808,-5.341021408600263e-05,0.012451442708481864
0.9269269269269267,0.9895266666666664,1.1370562500000003,-0.1819845833333333,17.722104166666664,0.01348850100260357,0.010664173928993069,0.0018904690740523908,-0.0011460004505209065,-0.00011279034808593701,-5.07744995217013e-05,0.005357239149361703
0.930930930930931,0.989558125,1.13700625,-0.18103500000000003,17.722583333333333,0.013225120794270628,0.010429891274999978,0.001841301383870308,-0.0010929068645833262,-0.00010010666485676988,-4.8138389718750075e-05,0.007539993055615923
0.934934934934935,0.9895889583333332,1.1369520833333335,-0.18008437499999996,17.72314583333333,0.012967043537325917,0.010194263714192714,0.001792143891149302,-0.0010433196679687784,-8.739684173355005e-05,-4.550434900319008e-05,0.005518437066143633
0.9389389389389389,0.9896210416666668,1.1368979166666666,-0.17913520833333338,17.723645833333332,0.012715210412326261,0.00995634796870657,0.0017429718206614935,-0.00099009651085058,-7.47043029130218e-05,-4.2862511630885266e-05,0.005920041232684525
0.9429429429429428,0.9896518750000002,1.1368437500000002,-0.1781866666666666,17.724104166666663,0.012459204752603759,0.00971632432222224,0.0016937982869784502,-0.0009373099999999968,-6.201988277343786e-05,-4.0225187377777806e-05,0.008214822482784712
0.9469469469469471,0.9896847916666665,1.136745833333333,-0.17720770833333332,17.724729166666666,0.012221410399306576,0.009519178107248269,0.0016502842166204019,-0.0008886259175348299,-5.032890812256118e-05,-3.988591666957602e-05,0.005434301649302142
0.9509509509509511,0.9897174999999999,1.1366374999999997,-0.1762160416666667,17.72525,0.011982276927083868,0.009339219159331572,0.0016091798033241488,-0.000838530606770832,-3.908235543307215e-05,-4.0523770562495774e-05,0.006762437500071883
0.954954954954955,0.9897495833333337,1.1365250000000002,-0.17522458333333335,17.725833333333338,0.011746341041666053,0.009157262062326386,0.001568085531089922,-0.0007882970937499456,-2.782809572958293e-05,-4.1149505720493066e-05,0.005874305555437331
0.9589589589589589,0.9897822916666663,1.1364124999999998,-0.17423229166666662,17.726375,0.011510379843750362,0.00897354604058161,0.0015269741100952126,-0.0007394125130209261,-1.6582737207813253e-05,-4.1762518164539905e-05,0.006462692708339546
0.9629629629629628,0.9898154166666666,1.1363104166666667,-0.17324104166666657,17.72697916666667,0.011254886974826128,0.008787687315581633,0.0014858786742871352,-0.0006871080933160967,-5.3257935392803275e-06,-4.2367842770030354e-05,0.005042957899206613
0.9669669669669672,0.9898483333333336,1.136195833333333,-0.172249375,17.727520833333333,0.011025694982639278,0.0085997361454427,0.0014447698376917127,-0.0006368111640625007,5.914235204283226e-06,-4.2958614948722496e-05,0.0062551037325988545
0.9709709709709711,0.9898760416666668,1.1361354166666666,-0.17134541666666667,17.72802083333333,0.010825481662326553,0.008447019020659724,0.0014091468744571506,-0.0006044453081597012,1.4120139376735366e-05,-4.47391484250694e-05,0.0031106662328284074
0.974974974974975,0.9899035416666666,1.1360916666666667,-0.170446875,17.72837499999999,0.010591558263888912,0.00829452946940103,0.0013738429166839157,-0.00056901736979173,2.2150647758854337e-05,-4.6580901095247394e-05,0.005136526042008427
0.9789789789789789,0.9899324999999998,1.13605625,-0.16954875,17.728833333333323,0.010330363502604412,0.008140388040104165,0.0013385360140364024,-0.0005314162161458302,3.017520171367193e-05,-4.8411777583099006e-05,0.0045103055559252425
0.9829829829829828,0.9899602083333332,1.1359979166666665,-0.1686497916666667,17.729208333333325,0.010123316662326687,0.007984851937456586,0.0013032232347322055,-0.0004989796870659979,3.820608443598039e-05,-5.023673416755644e-05,0.006005206597421875
0.9869869869869872,0.9899875000000001,1.135954166666667,-0.16775229166666664,17.72966666666666,0.0098852145659718,0.00782718947391493,0.0012679129106551693,-0.0004629603133681215,4.6237351508767593e-05,-5.2054726486019895e-05,0.005378222222418572
0.9909909909909911,0.9900160416666662,1.1359000000000004,-0.1668535416666667,17.73008333333333,0.009664523333332342,0.0076683539666232495,0.0012326081795001455,-0.00042877035416657994,5.4264856141666724e-05,-5.386436558977426e-05,0.0045616597222988275
0.994994994994995,0.9900443749999998,1.1358500000000002,-0.16595416666666662,17.73045833333333,0.009444777499999502,0.007508110399305573,0.0011972979991481882,-0.00039554312500006406,6.228219750520922e-05,-5.56650390525174e-05,0.0068889565972654054
0.9989989989989989,0.9900720833333336,1.1357958333333336,-0.165055625,17.730958333333337,0.009230324982638205,0.007345994822526049,0.0011619988174401998,-0.00036113385677080667,7.030751689045083e-05,-5.7458955052890536e-05,0.0045749149304583625
1.0030030030030028,0.9901002083333333,1.13575,-0.16415729166666668,17.7313125,0.009003187499999399,0.007182216925998259,0.0011266852217033413,-0.0003264809895833498,7.833731064062557e-05,-5.924549058791232e-05,0.006390360677073659
1.0070070070070072,0.9901279166666663,1.1357041666666672,-0.16325874999999998,17.73185416666667,0.008763545815971163,0.007016872215104171,0.0010913770101842303,-0.0002907323802082973,8.63641276845485e-05,-6.102277420255197e-05,0.003639478732623047
1.011011011011011,0.9901579166666671,1.135591666666667,-0.16236020833333337,17.73222916666667,0.008560733263888176,0.0068776627499565895,0.0010639371942491164,-0.0002644754184026321,8.799688018211796e-05,-6.27340483964888e-05,0.006382114149118934
1.015015015015015,0.9901879166666666,1.1354687500000005,-0.16146249999999998,17.73283333333333,0.008364884440103637,0.0067415069270833385,0.001037865115092985,-0.0002389602864582563,8.847970168294312e-05,-6.443216789244786e-05,0.0014136388890051421
1.019019019019019,0.9902166666666665,1.1353312500000001,-0.16060562500000006,17.7331875,0.008175036106770506,0.0066242082183593405,0.0010149105533155687,-0.0002192066783852642,8.631433166614473e-05,-6.52272760014062e-05,0.0046860898438012555
1.0230230230230228,0.9902452083333335,1.1351770833333332,-0.15978104166666665,17.733666666666664,0.008006322808159938,0.00652314372391493,0.0009945232288852848,-0.00020397314887157791,8.196663490407945e-05,-6.528352746443573e-05,0.002066555555757077
1.0270270270270272,0.9902743750000003,1.1350124999999998,-0.1589572916666667,17.733937499999996,0.007861208177084134,0.0064203294259982495,0.0009741345590366558,-0.0001910703255208479,7.761518388619789e-05,-6.535288784889325e-05,0.006210746093927355
1.031031031031031,0.9903024999999999,1.1348833333333332,-0.1581235416666667,17.73441666666666,0.007685653055555575,0.006313383070789921,0.0009534564322258593,-0.00017676962152773923,7.316779697013828e-05,-6.559429414702256e-05,0.004007159722391407
1.035035035035035,0.9903308333333335,1.1347708333333335,-0.15728375000000003,17.734791666666666,0.007495155815971932,0.006202238652604167,0.0009325465887982035,-0.00016044627604161477,6.866224926649345e-05,-6.598034955026055e-05,0.0032062065972695564
1.039039039039039,0.9903587499999998,1.1346479166666672,-0.156445,17.7351875,0.007334521870658639,0.0060894828083333345,0.0009116343706946411,-0.0001445900104165565,6.414817469192768e-05,-6.637630955604179e-05,0.0027076731770421247
1.0430430430430429,0.9903862499999998,1.1345333333333334,-0.155604375,17.73552083333334,0.007148698888888694,0.005975840980859376,0.0008907276787171343,-0.00012998308333331265,5.9635260205555176e-05,-6.678426596174482e-05,0.003800770399038811
1.0470470470470472,0.9904145833333335,1.1344062500000003,-0.15476416666666667,17.73589583333334,0.006995376627603633,0.005860573549305546,0.0008698127800715525,-0.00011622872395827821,5.512024625585986e-05,-6.720172832696193e-05,0.003415655815729224
1.0510510510510511,0.9904420833333334,1.1342937500000005,-0.15392437499999995,17.73622916666668,0.006804772044269436,0.005743786780859385,0.0008489013218910976,-9.933513151041962e-05,5.0620305217969415e-05,-6.763305561533854e-05,0.004924947482209063
1.055055055055055,0.9904699999999997,1.1341666666666668,-0.15308458333333333,17.736625,0.006651388888888832,0.005625610345659723,0.0008279916424947319,-8.365173611105114e-05,4.612176069444438e-05,-6.807568227576391e-05,0.0044252760418430626
1.059059059059059,0.9904975000000004,1.1340500000000002,-0.15224562499999997,17.737041666666677,0.006476430833332714,0.00550574883502605,0.0008070725042540156,-6.709896875004007e-05,4.162039136458313e-05,-6.852823538580722e-05,0.0025612482634755906
1.0630630630630629,0.9905247916666667,1.1339333333333332,-0.15140541666666668,17.73733333333334,0.006297278888888869,0.0053849414706596994,0.0007861601518361002,-5.030952777773656e-05,3.7113079548611156e-05,-6.899334651193573e-05,0.005339555555281095
1.0670670670670672,0.9905543749999999,1.1337562499999998,-0.15060458333333332,17.737812500000004,0.006157182252604754,0.005282634478993058,0.0007676540468412032,-4.0487367187591605e-05,3.323440920104158e-05,-6.883854753354167e-05,0.002716048176921504
1.0710710710710711,0.9905845833333334,1.1335333333333333,-0.14982979166666663,17.738125,0.00605634888888873,0.005192116862456606,0.0007507044543490026,-3.5436819444512047e-05,2.9753780175833318e-05,-6.828397895278905e-05,0.0043381510416224955
1.075075075075075,0.9906135416666668,1.1333166666666667,-0.14905395833333332,17.7385,0.005943333055555389,0.0051004800051649285,0.0007337566563390856,-3.0289788194470812e-05,2.6275493492847364e-05,-6.773668166204599e-05,0.00395108333339067
1.079079079079079,0.9906437499999997,1.1330958333333332,-0.1482795833333333,17.738979166666663,0.005827165815972313,0.005007310999826386,0.0007168045909335476,-2.3771956597223864e-05,2.2800448259287774e-05,-6.720250353697045e-05,0.0007014578994244403
1.0830830830830829,0.9906745833333334,1.1328854166666669,-0.14750458333333336,17.73924999999999,0.005701882703992522,0.004913127062326383,0.0006998559835070395,-1.5250316840298428e-05,1.9343822687933735e-05,-6.667903529998257e-05,0.0038011041670529266
1.0870870870870872,0.9907043750000003,1.1326729166666667,-0.1467291666666667,17.73962499999999,0.005583313849826688,0.00481780164930554,0.000682908121387022,-9.26349826382844e-06,1.5868110885763724e-05,-6.616526969097219e-05,0.004871526042109053
1.0910910910910911,0.9907333333333334,1.1324479166666668,-0.1459535416666667,17.740125,0.005480466037326659,0.004721438674956582,0.0006659553921935603,-2.9241427950410515e-06,1.2393520035807468e-05,-6.565943994589844e-05,-0.00016001562494238897
1.095095095095095,0.9907629166666667,1.1322187499999996,-0.14517645833333329,17.74041666666667,0.005357785481771682,0.004625525112456608,0.000649559708750313,6.508183593600947e-06,9.355903285156696e-06,-6.490444808724834e-05,0.003033159722235723
1.099099099099099,0.99079375,1.1319354166666669,-0.14439583333333336,17.74083333333334,0.005290962495659413,0.004532843315972212,0.0006347016252767698,2.0091102430591645e-05,7.434963504775053e-06,-6.342702354600701e-05,0.0028326388885488996
1.1031031031031029,0.9908245833333336,1.13166875,-0.1436208333333333,17.74118750000001,0.0051800069401044535,0.004441139565972231,0.0006200641962660949,3.266726562489719e-05,5.6492412868486145e-06,-6.195667223793397e-05,0.003182756510057061
1.1071071071071072,0.9908533333333335,1.131445833333333,-0.14291458333333334,17.741520833333343,0.005080326232639321,0.004367901037326389,0.0006077438541775659,3.8859835069460225e-05,5.146946221614443e-06,-6.0447086047786415e-05,0.0030218537323776218
1.1111111111111112,0.9908822916666669,1.131208333333333,-0.14220791666666668,17.74179166666668,0.005017706597223226,0.004293783437326382,0.0005954230221531085,4.115539930552026e-05,4.63622980816016e-06,-5.8945330550251754e-05,0.004245123263558526
1.115115115115115,0.9909108333333334,1.13099375,-0.14149770833333333,17.74220833333334,0.004917720794270775,0.004217461036414932,0.0005827731286674107,4.573209765623698e-05,4.065131854036298e-06,-5.739039757148007e-05,0.0005017899303538798
1.119119119119119,0.9909379166666668,1.1308041666666666,-0.14078291666666667,17.74243750000001,0.004825686649305716,0.0041374203748263845,0.00056957200182466,5.290876215280349e-05,3.404922398958141e-06,-5.574027491760418e-05,0.003828225260178897
1.123123123123123,0.9909654166666665,1.1306041666666664,-0.14006645833333334,17.74272916666667,0.00475296831597305,0.004056866416623266,0.0005563687034423302,5.5763068576381025e-05,2.7459549952258723e-06,-5.409998437655822e-05,0.0036867183158051375
1.1271271271271273,0.9909939583333331,1.1304083333333332,-0.13935083333333328,17.743000000000006,0.004674916597222412,0.003975011915972233,0.0005431665738256365,6.209325694433998e-05,2.0851051038196138e-06,-5.2468513252465275e-05,0.0034509999998135754
1.1311311311311312,0.9910227083333335,1.1302083333333335,-0.13863541666666665,17.743291666666668,0.004608289930555065,0.003892137912326392,0.0005299641438012368,6.690321180555237e-05,1.43093500434106e-06,-5.084717025282124e-05,0.0033091649304992643
1.135135135135135,0.9910497916666666,1.1300166666666664,-0.13791979166666665,17.743604166666664,0.004506083055555887,0.0038082768999566016,0.0005167605930116333,7.395491319439618e-05,7.729280798611298e-07,-4.923412301671006e-05,0.0020111766493755567
1.139139139139139,0.9910774999999995,1.1298249999999996,-0.13720395833333332,17.743895833333333,0.004405886041667584,0.003723511317664928,0.0005035590389848817,8.083722395829662e-05,1.2528138541661148e-07,-4.7631453649218775e-05,0.0020773224826484693
1.143143143143143,0.9911050000000001,1.1296229166666665,-0.1364889583333333,17.74416666666666,0.004349982808160124,0.00363747258641494,0.0004903559426571582,8.688853862842683e-05,-5.241996501744416e-07,-4.603731884887143e-05,0.0022576388891479837
1.1471471471471473,0.9911325,1.129441666666667,-0.13581104166666666,17.74452083333333,0.004257354930554902,0.003566631794748268,0.00047891366491288086,9.023258506940524e-05,-1.003617526041333e-06,-4.469221505664067e-05,-0.00031127126715091435
1.1511511511511512,0.9911625000000001,1.1292625,-0.13517333333333334,17.744749999999993,0.00420162276041669,0.003511211622222222,0.0004692915963675171,8.680133333335838e-05,-1.3518534088540228e-06,-4.360150621666668e-05,0.0019724375003988825
1.155155155155155,0.9911916666666669,1.1290854166666666,-0.1345366666666667,17.744937499999992,0.004132788537326126,0.0034548853222222085,0.0004596696705384058,8.651334027778845e-05,-1.6688468763016414e-06,-4.251968999791669e-05,0.005526454427297267
1.159159159159159,0.9912206250000004,1.1289062500000002,-0.1338997916666667,17.745249999999988,0.004068595377603623,0.0033976374582899184,0.00045004895238147765,8.593668619802375e-05,-2.0048349609369824e-06,-4.1441553461197986e-05,0.00443577083370883
1.163163163163163,0.9912493749999998,1.1287270833333334,-0.13326145833333336,17.745645833333327,0.003996004683159526,0.0033401128895399305,0.00044042795541222234,8.394218532989384e-05,-2.319684236111539e-06,-4.0372446284722176e-05,0.0008039578993930263
1.1671671671671673,0.9912789583333333,1.1285583333333336,-0.13262416666666668,17.745812500000003,0.003914421597221995,0.0032814345826388883,0.0004308060797980761,8.431682638895821e-05,-2.6306082100686196e-06,-3.9308992079340333e-05,0.005097048176878616
1.1711711711711712,0.9913070833333336,1.1283791666666667,-0.13198687499999995,17.746125000000006,0.003862539565971934,0.003221881494401054,0.00042118435608877713,8.332335677083136e-05,-2.947502572917145e-06,-3.825225054739576e-05,0.003797484374672422
1.1751751751751751,0.9913364583333334,1.1282041666666667,-0.13134999999999997,17.746458333333344,0.0037824416493050794,0.00316149000000001,0.0004115636181893667,8.399229166664024e-05,-3.2677527482639435e-06,-3.7202346062499987e-05,0.00175828993013738
1.179179179179179,0.9913645833333332,1.1280291666666666,-0.1307120833333334,17.74668750000001,0.0037085324826389154,0.00310051793732637,0.0004019413673118223,8.370910243063467e-05,-3.5717776111114175e-06,-3.615967681111112e-05,0.0034161106767101046
1.183183183183183,0.9913933333333333,1.1278458333333334,-0.1300745833333333,17.74697916666668,0.003649192899305209,0.003038602770659732,0.0003923198972603624,8.178516840273709e-05,-3.896982796007043e-06,-3.5122863589149254e-05,0.002855457898874647
1.1871871871871873,0.99142375,1.12765,-0.12941979166666667,17.74735416666668,0.0035908941666666916,0.0029804966916232613,0.0003833373054478776,8.522807291669321e-05,-4.213113645833285e-06,-3.425395268880207e-05,0.0010034162322654083
1.1911911911911912,0.9914545833333333,1.1274541666666666,-0.12875791666666667,17.747604166666676,0.0035158520659726022,0.0029233363956597154,0.0003745722776375305,8.80246371528226e-05,-4.50889904861113e-06,-3.3448784532638895e-05,0.0035880099824794343
1.1951951951951951,0.9914856249999996,1.1272458333333333,-0.12809583333333333,17.747937500000006,0.0034751645659718555,0.00286529081597222,0.00036580617464561095,9.007772569441519e-05,-4.822174130208708e-06,-3.2648180098958306e-05,0.00238116276028677
1.199199199199199,0.9915160416666668,1.127045833333333,-0.12743812499999999,17.74829166666667,0.003407272899306424,0.002807024296484377,0.00035716186183993535,9.423278906245391e-05,-5.112661677951838e-06,-3.1862415588151e-05,0.0012679149303380655
1.203203203203203,0.9915472916666667,1.12685625,-0.12683416666666664,17.748604166666667,0.00336999183593778,0.0027692399993055616,0.00035088705414763714,9.449842187500557e-05,-5.233470069010459e-06,-3.12285862796875e-05,0.002466801649234185
1.2072072072072073,0.9915787499999995,1.126670833333333,-0.12623104166666668,17.748916666666663,0.0033149166493064985,0.0027305574530815876,0.0003446109668879063,9.749957378471508e-05,-5.3397130894103665e-06,-3.0599900303341965e-05,0.003457159722358938
1.2112112112112112,0.9916102083333335,1.1264874999999999,-0.1256277083333333,17.749354166666663,0.0032675790104172986,0.002691324732248271,0.00033834671958667486,9.887642447911626e-05,-5.44497693489573e-06,-2.9976339953949664e-05,9.999566145779681e-06
1.2152152152152151,0.9916389583333337,1.1263625000000002,-0.1250083333333333,17.74958333333333,0.0031929352604163075,0.002647479097222235,0.00033143622883843323,9.78238541666232e-05,-5.616603515625179e-06,-2.9318291059027767e-05,0.0018748263890984163
1.219219219219219,0.9916687499999993,1.1262166666666666,-0.12438999999999999,17.749770833333326,0.003173519722222018,0.0026027112333333324,0.00032452487003862494,9.55078333333137e-05,-5.781629017361043e-06,-2.8664725102083356e-05,0.005843697483044252
1.2232232232232234,0.991698125,1.126085416666667,-0.12377104166666665,17.750249999999987,0.0031170510373259575,0.0025573125780816025,0.00031761409417664177,9.614002647570508e-05,-5.942690843749603e-06,-2.8019443853124997e-05,-0.0007500624994918326
1.2272272272272273,0.9917270833333336,1.125945833333333,-0.12315208333333331,17.750458333333317,0.003083480399306282,0.0025111060373263945,0.0003107018301437291,9.403342881939003e-05,-6.10841450173654e-06,-2.7376954594618027e-05,0.0026872899310887988
1.2312312312312312,0.9917560416666666,1.1258187500000003,-0.12253312499999998,17.750708333333318,0.0030300588151037644,0.0024641124444010447,0.0003037918166011177,9.425628776041362e-05,-6.269760134114497e-06,-2.674172670195313e-05,0.004436998264338854
1.2352352352352352,0.9917850000000002,1.1256874999999995,-0.12191395833333331,17.75112499999999,0.002977652343751025,0.002416340930164941,0.00029688010275181245,9.389397135400879e-05,-6.426368893229083e-06,-2.6109770736675366e-05,6.123437526639464e-05
1.239239239239239,0.9918147916666666,1.1255583333333334,-0.12129541666666667,17.751395833333333,0.002910104930555102,0.0023679218956597203,0.00028996960575088733,9.485869097225486e-05,-6.587015836804859e-06,-2.548329235295143e-05,0.0008626349826386104
1.2432432432432434,0.9918447916666667,1.1254208333333329,-0.12067645833333335,17.75162500000001,0.0028800312326400235,0.0023186090707899305,0.00028305823997596595,9.346696788187225e-05,-6.7414527881948455e-06,-2.4862658603993066e-05,0.0029348593745908147
1.2472472472472473,0.9918741666666663,1.1252916666666666,-0.12005791666666664,17.751937500000015,0.002812414930555507,0.0022684716456597247,0.0002761470428814938,9.538147569443378e-05,-6.884982604167978e-06,-2.4247988603124914e-05,0.003089996093251557
1.2512512512512513,0.9919031250000004,1.125147916666667,-0.11943916666666671,17.752333333333347,0.0027859156206597735,0.0022176604659722102,0.0002692362291206771,9.360454340287538e-05,-7.056675807291498e-06,-2.3637375135416685e-05,-0.0009637777781108525
1.2552552552552552,0.9919312499999998,1.1250249999999997,-0.11883499999999998,17.75250000000001,0.0027312493750004663,0.002170784441666667,0.0002627596530100831,9.547087499992002e-05,-7.192116260417358e-06,-2.3058636277083242e-05,0.003743749999841839
1.259259259259259,0.9919560416666666,1.1249125,-0.1182920833333334,17.752791666666678,0.002690617343749979,0.0021426705206597074,0.0002580915691536068,9.386819270840174e-05,-7.25040809895853e-06,-2.2596439455729197e-05,0.00026303993007559257
1.2632632632632634,0.9919816666666663,1.1248020833333332,-0.11774916666666664,17.752958333333343,0.00264943999566003,0.0021139045826388935,0.00025342429340600677,9.263297743053456e-05,-7.295713190104349e-06,-2.213796743020834e-05,0.0030954149300441713
1.2672672672672673,0.9920070833333335,1.1246895833333335,-0.11720666666666667,17.75322916666667,0.002600424474826113,0.002084680622222222,0.00024875637661025474,9.236709722221237e-05,-7.363720584635503e-06,-2.1682049462499994e-05,0.001187489148946952
1.2712712712712713,0.9920316666666666,1.1245687499999997,-0.11666500000000002,17.7534375,0.0025805431901049225,0.002054486108333328,0.00024408905563285478,9.23965520833736e-05,-7.406116608072756e-06,-2.123138566145835e-05,0.0017069335935957497
1.2752752752752752,0.9920564583333332,1.124447916666667,-0.11612166666666669,17.753729166666666,0.002564799370658788,0.0020241335305555483,0.0002394210887045956,8.901616319451078e-05,-7.467016844618407e-06,-2.078429633402776e-05,-0.0003159900174409813
1.279279279279279,0.9920818750000002,1.1243374999999998,-0.11557895833333333,17.7539375,0.00252143609375044,0.0019930877239149325,0.00023475372366529997,8.829873177076952e-05,-7.517216929687771e-06,-2.0339705727560723e-05,0.0010365794270796869
1.2832832832832834,0.9921058333333338,1.1242250000000005,-0.11503625000000002,17.754041666666666,0.002470232708332132,0.0019615361859374927,0.00023008675415771607,8.850315625005822e-05,-7.5722016041670235e-06,-1.9899143273958317e-05,0.0050461649305475476
1.2872872872872874,0.9921310416666668,1.124114583333333,-0.11449333333333332,17.754333333333328,0.002428903537327276,0.001929234955555562,0.00022542017981664526,8.758402777769847e-05,-7.624067092013877e-06,-1.946148738944444e-05,0.0023978888891633687
1.2912912912912913,0.9921560416666662,1.1239958333333335,-0.11395104166666666,17.754687499999992,0.0024062833159719244,0.0018962851030815964,0.00022075066115508806,8.778770399303637e-05,-7.675504938280976e-06,-1.9030074954361998e-05,-0.002469889322526342
1.2952952952952952,0.9921808333333342,1.1238812499999997,-0.11340833333333333,17.754833333333323,0.0023638525651044073,0.00186284159722222,0.0002160834194289696,8.708276041663465e-05,-7.721918760286738e-06,-1.859972835225694e-05,0.0008933055560760295
1.299299299299299,0.992206666666667,1.1237729166666666,-0.1128654166666667,17.754999999999985,0.002311515099826522,0.0018290018873263845,0.00021141635943574446,8.739014496525477e-05,-7.773037142187527e-06,-1.817311518843748e-05,0.0028916666674376756
1.3033033033033035,0.9922308333333331,1.1236541666666666,-0.11232312500000001,17.755249999999982,0.0022888137326386726,0.001794244756901044,0.00020674864914729184,8.776408593746954e-05,-7.812615959288565e-06,-1.7751512547252592e-05,0.002347437500588967
1.3073073073073074,0.992255833333333,1.1235458333333332,-0.11178083333333337,17.755562499999982,0.0022322603993061296,0.0017589619659722066,0.00020208029323344866,8.838953819451101e-05,-7.862527495746817e-06,-1.7333343093107627e-05,-0.0016663580722706683
1.3113113113113113,0.9922816666666673,1.123425,-0.11123770833333335,17.75581249999998,0.0022204360416668845,0.0017232764114149205,0.00019741170623890325,8.805581770832127e-05,-7.91464465416667e-06,-1.6918307031909733e-05,-0.0020025351556682836
1.3153153153153152,0.9923062500000001,1.1233125,-0.11069500000000003,17.755937499999977,0.002166944010416838,0.0016868253083333305,0.00019277434923813537,9.02855208333303e-05,-7.970182122396367e-06,-1.6506811103124973e-05,0.0029334960944424893
1.3193193193193191,0.9923324999999995,1.1231687499999998,-0.11016270833333335,17.756104166666645,0.002125292356771391,0.001662094359331595,0.0001891896470743448,9.172808203125604e-05,-7.953961755989677e-06,-1.61616902537413e-05,0.006806489149994377
1.3233233233233235,0.9923560416666666,1.1230250000000002,-0.10965416666666668,17.756624999999996,0.002108599374999409,0.0016439845659722199,0.00018598364417264364,9.041218749999969e-05,-7.939142971354366e-06,-1.5846811641927055e-05,-0.0023147239581362555
1.3273273273273274,0.992381041666667,1.122885416666667,-0.10914729166666665,17.75683333333334,0.00208250770399232,0.0016248895551649323,0.0001827776272741475,9.240208116320647e-05,-7.930442499348863e-06,-1.553505388738281e-05,-0.00033836111123264345
1.3313313313313313,0.9924056250000003,1.122752083333333,-0.10864041666666667,17.75693750000001,0.0020527593706602953,0.0016053015331597212,0.0001795703365205115,9.458748003469963e-05,-7.894803388324117e-06,-1.5228092688376765e-05,0.00492062109356084
1.3353353353353352,0.9924302083333334,1.1226104166666666,-0.10813270833333334,17.757229166666676,0.0020333523914932705,0.0015853173884982624,0.00017636387350007112,9.527975737846917e-05,-7.887462875390619e-06,-1.4921813581940108e-05,0.003312322482486252
1.3393393393393391,0.9924543749999994,1.122470833333333,-0.10762479166666665,17.757604166666678,0.002005061649305917,0.001564945885373271,0.0001731567608915432,9.610625607636702e-05,-7.87323413689253e-06,-1.4619097984587663e-05,-0.00042240668420845395
1.3433433433433435,0.9924793750000006,1.1223333333333332,-0.10711874999999997,17.75785416666667,0.001976222222222601,0.0015436150651041754,0.0001699506789171076,9.981874999993867e-05,-7.849804548611041e-06,-1.4319118745442706e-05,0.0004903953990833543
1.3473473473473474,0.9925033333333335,1.1222020833333335,-0.10660999999999998,17.758000000000006,0.0019395674956592668,0.001522412066666673,0.00016674333167359146,0.00010025577083332127,-7.839529799218755e-06,-1.4020911812083336e-05,0.004894333332970291
1.3513513513513513,0.9925285416666662,1.1220520833333334,-0.1061025,17.758375000000004,0.0019366222873262728,0.0015003844937500014,0.00016353617030120772,0.00010044783854169792,-7.810849890625183e-06,-1.3727538624583314e-05,0.0011590260413640863
1.3553553553553552,0.9925527083333328,1.12191875,-0.10559562500000001,17.75866666666667,0.0019004017317707511,0.0014776889808593742,0.00016032962063435672,0.0001034616054687576,-7.787454868229276e-06,-1.3436704671197909e-05,0.0003832222220694348
1.3593593593593591,0.9925766666666666,1.1217812500000004,-0.10508729166666665,17.758895833333334,0.001871410481770086,0.0014547444634982684,0.00015712284953083337,0.00010453673828128562,-7.77363489583337e-06,-1.3147115718749995e-05,0.002035447482626296
1.3633633633633635,0.9926014583333331,1.1216437500000003,-0.10457958333333335,17.75914583333333,0.0018382147526039283,0.0014312357498263845,0.00015391647664079593,0.00010603602343756124,-7.753242662500057e-06,-1.286140571583334e-05,0.0025309370661830144
1.3673673673673674,0.9926260416666666,1.1214979166666668,-0.10407229166666666,17.75947916666666,0.0018215895789928105,0.001407124773914933,0.00015070925414961732,0.00010852495355900826,-7.733794012500174e-06,-1.2578793700416672e-05,-0.0003502712670524488
1.3713713713713713,0.9926502083333334,1.1213749999999998,-0.10356479166666666,17.75972916666666,0.0017764427083337697,0.001382521427039934,0.00014750284635941602,0.00011309325520830749,-7.703721088541434e-06,-1.2299192386206623e-05,-6.340668358006951e-05
1.3753753753753752,0.9926752083333336,1.12123125,-0.1030579166666667,17.75993749999999,0.0017613173567712082,0.0013572533123263845,0.00014429517377105157,0.00011529839322918511,-7.672187043619814e-06,-1.2022983957769098e-05,0.0017033294275847766
1.3793793793793792,0.9926989583333335,1.1210916666666668,-0.10255064583333333,17.760291666666657,0.0017409749305554723,0.0013314067058329028,0.00014108936112787628,0.00011804945503471331,-7.649611994965427e-06,-1.1749259784292098e-05,-0.0010850850692349923
1.3833833833833835,0.9927210416666669,1.1209437499999997,-0.10206704166666668,17.760479166666656,0.0016934426692716276,0.0013115481720815964,0.00013842520992425123,0.00011682910390621581,-7.612731892447954e-06,-1.1517742427338549e-05,0.0005881037328094862
1.3873873873873874,0.9927435416666669,1.120775,-0.10159829166666667,17.760729166666653,0.0016925660416666766,0.0012940996304149303,0.00013605865007283106,0.00011465867604168456,-7.5922554916667815e-06,-1.1310844357625014e-05,0.0004578016495315751
1.3913913913913913,0.9927652083333337,1.1206166666666666,-0.10112897916666667,17.760895833333322,0.001668286388889273,0.0012763462393745647,0.00013369103700451332,0.00011369453715279199,-7.541708148611e-06,-1.1106025542914944e-05,0.0030791974829185165
1.3953953953953953,0.9927870833333338,1.1204583333333338,-0.10065960416666665,17.761249999999986,0.0016356232638876644,0.0012581232556766516,0.00013132300295601974,0.00011260065190972501,-7.520634395833103e-06,-1.0902077370614564e-05,-0.002418229166266883
1.3993993993993992,0.9928079166666667,1.1202916666666667,-0.10018952083333332,17.761374999999987,0.0016257482638886156,0.0012396640818537336,0.00012895578866481918,0.00011002694357635512,-7.476528565972452e-06,-1.0701832915560747e-05,0.0018914427088247976
1.4034034034034035,0.992829166666667,1.1201291666666668,-0.09972037500000001,17.761666666666667,0.0016043999826387267,0.0012203884765260402,0.0001265877336634836,0.00010845054843751367,-7.440533840624995e-06,-1.0503031346322926e-05,0.0006972222222429991
1.4074074074074074,0.9928504166666668,1.1199770833333336,-0.099250375,17.761812500000005,0.0015659161414922629,0.0012010505623593765,0.00012422008669129916,0.00010814551223958802,-7.4079545710070834e-06,-1.030505812517707e-05,0.0030167148436817115
1.4114114114114114,0.9928724999999999,1.1198104166666665,-0.098781,17.76218750000001,0.001560047391492958,0.0011809807056666621,0.00012185186677687552,0.00010599276874997954,-7.371927912587013e-06,-1.0110298484291667e-05,-0.002388118489761837
1.4154154154154153,0.992894375,1.119645833333333,-0.09831241666666667,17.762312500000007,0.0015452912326394674,0.0011604812291597238,0.000119485302785896,0.00010529601909715913,-7.330650573784866e-06,-9.918462179086808e-06,0.0008796523436558346
1.4194194194194192,0.9929152083333331,1.11949375,-0.09784274999999999,17.76258333333334,0.0014983270442714414,0.001139608772437498,0.00011711748158832251,0.0001058054411458148,-7.2918345776040825e-06,-9.726854795812495e-06,0.00042499305561705114
1.4234234234234235,0.9929366666666666,1.1193229166666667,-0.09737341666666667,17.76275,0.0014891248914925548,0.0011183343933263892,0.00011474966926380282,0.0001035467491319747,-7.243203270399385e-06,-9.538264020496527e-06,0.0038791041666854653
1.4274274274274275,0.9929585416666665,1.1191645833333328,-0.09690402083333331,17.763166666666667,0.0014706354123270593,0.0010965482463329047,0.00011238143571709165,0.00010279809926209971,-7.2149199737847494e-06,-9.350761190376725e-06,-0.003006694444650293
1.4314314314314314,0.9929810416666666,1.1190041666666664,-0.09643460416666666,17.763270833333333,0.0014380083159730717,0.0010744504525516518,0.00011001466713591478,0.00010384887335068704,-7.1634072026041e-06,-9.167096618414065e-06,0.0005843016491553499
1.4354354354354353,0.9930014583333332,1.118870833333334,-0.09595462500000003,17.763437500000002,0.001419724982637316,0.0010503141077760347,0.00010748693756316596,0.00010187290260427195,-7.130297075607381e-06,-8.974322127908855e-06,0.0013298502602765438
1.4394394394394392,0.9930193749999995,1.1187187500000004,-0.09551749999999998,17.763645833333335,0.0014016917317698496,0.0010358342770833383,0.00010555883839533241,9.99265364583779e-05,-7.077826893229101e-06,-8.812768810208323e-06,0.0020533745658894986
1.4434434434434436,0.9930366666666672,1.1185687500000003,-0.09509458333333333,17.763854166666665,0.0013810348567702135,0.0010244993873263879,0.00010382851900191597,9.878754427083969e-05,-7.021812286458324e-06,-8.66292320034721e-06,0.0015268120661744433
1.4474474474474475,0.9930562500000003,1.1184062499999998,-0.09467166666666667,17.764166666666664,0.001371626627604705,0.001012829697222219,0.00010209771531174794,9.700869791666455e-05,-6.9752660494792884e-06,-8.514080152638875e-06,-0.004367361110951151
1.4514514514514514,0.9930756250000002,1.1182604166666663,-0.09424870833333333,17.764208333333332,0.001347807183160521,0.001000726810831595,0.00010036800358437861,9.730818446179734e-05,-6.910634654513974e-06,-8.368876066993052e-06,0.002277289930702864
1.4554554554554553,0.9930939583333331,1.1181020833333335,-0.09382593750000001,17.76433333333333,0.0013289812456596106,0.0009882434522460893,9.863776834082335e-05,9.510118945314783e-05,-6.852062494618023e-06,-8.22297756242187e-06,0.0036695555558594606
1.4594594594594597,0.9931122916666663,1.1179437500000005,-0.09340293750000002,17.76454166666666,0.0013226051692698526,0.000975451683037757,9.690752602438064e-05,9.423020976570551e-05,-6.806581745051832e-06,-8.079451575111994e-06,0.0035593732643519616
1.4634634634634636,0.9931310416666674,1.1177958333333329,-0.09298002083333334,17.764833333333325,0.0012928916493062381,0.0009622907258329,9.517729584392876e-05,9.413820407984386e-05,-6.740408169271202e-06,-7.937843243138009e-06,0.000488305556132218
1.4674674674674675,0.9931497916666668,1.1176249999999996,-0.09255714583333335,17.76506249999999,0.0013185260416672673,0.0009487560051870628,9.344639371886662e-05,9.251344531248373e-05,-6.690770593750111e-06,-7.797376697619795e-06,-0.0022372955723426458
1.4714714714714714,0.9931689583333334,1.1174812500000004,-0.09213308333333335,17.765187499999985,0.0012669058984364767,0.0009349199554930538,9.172027619147832e-05,9.345146302087992e-05,-6.631055980728921e-06,-7.658121578590303e-06,0.001238089844150636
1.4754754754754753,0.9931872916666663,1.1173166666666672,-0.09170691666666665,17.76531249999999,0.001272216388887415,0.0009208351854930602,8.99989673197244e-05,9.212477361114635e-05,-6.572584512500078e-06,-7.519962826020821e-06,0.0030467773439113444
1.4794794794794797,0.9932058333333328,1.1171729166666668,-0.09128070833333334,17.765479166666662,0.001214257599826185,0.0009063968694982601,8.827848437049032e-05,9.262683081598388e-05,-6.516917078515778e-06,-7.383491992143222e-06,0.002958312065914015
1.4834834834834836,0.9932245833333343,1.1170104166666668,-0.09085454166666669,17.76583333333334,0.0012127290581598338,0.0008915876752065913,8.655720157083113e-05,9.263610980908554e-05,-6.456198088758511e-06,-7.2488715083428965e-06,-0.001500694444871442
1.4874874874874875,0.9932433333333336,1.1168541666666665,-0.09042843750000001,17.766000000000012,0.001211770399305978,0.0008764018579752574,8.48365755048568e-05,9.283554036461361e-05,-6.3869566406252664e-06,-7.116775951171866e-06,-0.00013100000052190808
1.4914914914914914,0.9932616666666667,1.116702083333333,-0.09000220833333329,17.766166666666688,0.0011743737456608727,0.0008608754117899343,8.311540416227478e-05,9.3257717100656e-05,-6.328305142057182e-06,-6.9851627418776e-06,-0.0010530277785960607
1.4954954954954953,0.9932799999999996,1.1165416666666668,-0.08957604166666665,17.766291666666685,0.0011763732638887525,0.0008449785926649359,8.139457885435368e-05,9.346618923608552e-05,-6.267483480034883e-06,-6.855480558572041e-06,0.0022137482632160754
1.4994994994994997,0.9932985416666663,1.1163854166666665,-0.08914993750000004,17.766416666666682,0.0011523514539932833,0.0008286969770794211,7.967366440745956e-05,9.479428841147053e-05,-6.207330537760455e-06,-6.727027068445317e-06,0.004855493055060833
1.5035035035035036,0.993318125000001,1.116214583333333,-0.08873097916666665,17.766791666666684,0.0011337539539937325,0.0008155716694579034,7.817199057964299e-05,9.537543927951031e-05,-6.143706814843889e-06,-6.608825988955725e-06,-0.0007611267366200991
1.5075075075075075,0.9933377083333338,1.1160437499999996,-0.08832997916666667,17.76704166666668,0.0011109314192720987,0.0008078564470828959,7.698529689946875e-05,9.528785325513267e-05,-6.0858388170574194e-06,-6.504400700974387e-06,-0.0019362517364811538
1.5115115115115114,0.9933550000000002,1.1158729166666665,-0.0879331875,17.767187500000013,0.0011172171831601574,0.0008000691194231802,7.578461108053283e-05,9.303324075518593e-05,-6.025937999609569e-06,-6.401083757240866e-06,0.0001733398435703748
1.5155155155155153,0.9933720833333329,1.1157062500000006,-0.08753643750000001,17.76735416666668,0.0011120637109363063,0.0007919450264752591,7.458379718009563e-05,9.138792148444264e-05,-5.973287367056927e-06,-6.298653574493503e-06,0.0013342495654455888
1.5195195195195197,0.9933902083333329,1.115545833333334,-0.08713966666666667,17.767500000000016,0.0010929103993040368,0.0007835159932222209,7.338310210132082e-05,9.031290138890313e-05,-5.914720600433746e-06,-6.1978535921319506e-06,0.003443749999235024
1.5235235235235236,0.9934081250000011,1.1153854166666664,-0.08674283333333331,17.76779166666668,0.001069538953993865,0.0007747850319722261,7.218242552151505e-05,8.91913003471384e-05,-5.861428983723968e-06,-6.097727773135421e-06,0.0001626232630655977
1.5275275275275275,0.9934252083333336,1.1152166666666665,-0.08634614583333333,17.76806250000001,0.0010688697222220878,0.000765713933062068,7.098166002618243e-05,8.780676909722618e-05,-5.799061484375035e-06,-5.999109874511706e-06,-0.0015450039068696242
1.5315315315315314,0.9934424999999999,1.1150604166666664,-0.08594931250000003,17.768166666666676,0.0010444338498267758,0.0007563385974440062,6.978091149149183e-05,8.738454179688104e-05,-5.74036203954004e-06,-5.901613293970044e-06,0.0005866388883077889
1.5355355355355353,0.9934610416666662,1.1148999999999998,-0.0855525625,17.768375000000006,0.001027156666666862,0.0007466486330169287,6.858017910713206e-05,8.684359791659435e-05,-5.677902556249702e-06,-5.805235020126319e-06,0.0013081927079952038
1.5395395395395397,0.9934789583333332,1.11473125,-0.08515579166666666,17.768583333333336,0.0010200736067711436,0.0007366453122899319,6.737950510343959e-05,8.567625598955575e-05,-5.6198442950522215e-06,-5.709940323939223e-06,0.0018213263887219
1.5435435435435436,0.9934960416666666,1.1145625000000001,-0.08475897916666664,17.76879166666667,0.0010233502604166667,0.0007263362839579034,6.617874184978434e-05,8.470055078119154e-05,-5.551944919270665e-06,-5.6164678552577906e-06,-0.00016562673619091584
1.5475475475475475,0.9935133333333335,1.1144041666666666,-0.0843623541666667,17.769062499999997,0.000995019982638956,0.0007156806994578959,6.497797834021524e-05,8.490482647570408e-05,-5.499029429687538e-06,-5.522805289726554e-06,-0.0020821289060677373
1.5515515515515514,0.9935312499999999,1.1142416666666668,-0.08396550000000001,17.76914583333333,0.0009842582638885933,0.0007047385597499971,6.377722823991159e-05,8.454616250001823e-05,-5.432476768402493e-06,-5.431364308604178e-06,0.0028730203995905867
1.5555555555555554,0.99354875,1.1140729166666667,-0.08356879166666668,17.76937499999999,0.0009894530164928916,0.000693471642706593,6.257649683161957e-05,8.399830772569394e-05,-5.375555444444652e-06,-5.340296394888895e-06,0.0020204427089538513
1.5595595595595597,0.9935662499999999,1.1139208333333337,-0.0831720625,17.769666666666655,0.0009470437326382086,0.0006818871861627596,6.137569638873153e-05,8.500983671878848e-05,-5.311157336979061e-06,-5.251215741893224e-06,-0.0018867777770310568
1.5635635635635636,0.9935843750000002,1.1137520833333332,-0.08277533333333334,17.769791666666652,0.0009500468706595822,0.0006699858582222239,6.0174892619262695e-05,8.478328194443108e-05,-5.2515195471354375e-06,-5.162884071416671e-06,0.0007541232646985918
1.5675675675675675,0.9936012499999997,1.1135833333333334,-0.08237850000000002,17.770062499999984,0.0009467430555549772,0.0006577869044166644,5.897414635503087e-05,8.438712500000167e-05,-5.1854560937501955e-06,-5.075972524062505e-06,-0.0009545872390503973
1.5715715715715715,0.9936191666666669,1.1134249999999997,-0.08198177083333336,17.77016666666665,0.0009201860416672147,0.0006452538343641456,5.7773334907325285e-05,8.530319010416343e-05,-5.12195779583328e-06,-4.989699990017366e-06,0.0028433055559844433
1.5755755755755754,0.993636875,1.1132562499999998,-0.08158502083333335,17.770354166666653,0.0009188551692711489,0.0006324197922912287,5.6572642580693645e-05,8.543018242189448e-05,-5.060381999869544e-06,-4.905069590017805e-06,0.002429457899609133
1.5795795795795797,0.9936547916666666,1.1131,-0.08118825,17.770666666666656,0.0008917233333329833,0.0006192618119374993,5.537177927787836e-05,8.645357500002004e-05,-4.9950037145831815e-06,-4.8216438654739445e-06,-0.0009687777775297945
1.5835835835835836,0.993671875,1.1129062499999998,-0.08082339583333334,17.77079166666666,0.0008709287109378572,0.0006138016026349816,5.45443614759678e-05,8.788320247393733e-05,-4.934692673828022e-06,-4.746985942171454e-06,0.0018802065973773097
1.5875875875875876,0.9936891666666662,1.1127062499999998,-0.080465125,17.771083333333348,0.0008556345442716218,0.0006097428254010408,5.37947140627353e-05,8.958916119787552e-05,-4.881847584895671e-06,-4.674624021552095e-06,0.00047215972165304265
1.5915915915915915,0.9937066666666671,1.11250625,-0.08010697916666666,17.771229166666682,0.0008381770442704717,0.0006054177221245707,5.3045002364165956e-05,9.14733248698063e-05,-4.832898703125018e-06,-4.602967371788191e-06,0.0036222391487967798
1.5955955955955954,0.9937225000000001,1.1123333333333336,-0.07975779166666666,17.771604166666688,0.0008624722222214665,0.000600634251789931,5.225468056082866e-05,8.883359722225426e-05,-4.773198902777783e-06,-4.533780139980897e-06,-0.0032479900179964716
1.5995995995995997,0.9937370833333333,1.1122020833333333,-0.0794100625,17.771666666666686,0.0008252758289930551,0.0005955753070794254,5.1458026729182935e-05,8.837028346350695e-05,-4.728518959505102e-06,-4.4655444044648385e-06,0.001405555555038518
1.6036036036036037,0.9937529166666671,1.1120395833333332,-0.07906233333333332,17.77185416666668,0.0008387984331603704,0.0005902578645555559,5.0661225207382285e-05,8.567338402777624e-05,-4.6856529520398354e-06,-4.397815282673617e-06,0.002032812065692724
1.6076076076076076,0.9937683333333336,1.1118999999999999,-0.07871456249999999,17.772083333333345,0.0008158900000005964,0.0005847259837669294,4.986458730507483e-05,8.486787708331112e-05,-4.63373737500007e-06,-4.330922664609363e-06,0.0015956597221702395
1.6116116116116115,0.9937833333333331,1.1117416666666664,-0.07836683333333329,17.77225000000001,0.0008346332638893283,0.0005789352666388942,4.9067801086376945e-05,8.261140138877965e-05,-4.590487985416759e-06,-4.264802569291652e-06,0.0015049374997033738
1.6156156156156154,0.9937983333333339,1.1116041666666667,-0.07801906250000001,17.772604166666678,0.0007924266493055665,0.0005729029699544242,4.827113567723949e-05,8.208578776040809e-05,-4.52984372526039e-06,-4.199998507558592e-06,-0.00420886501797213
1.6196196196196198,0.9938141666666667,1.1114437499999998,-0.07767141666666667,17.772645833333346,0.0008157072526040476,0.000566619782993054,4.747434481953416e-05,8.011894114583196e-05,-4.490115505729363e-06,-4.1353818247430465e-06,0.0024350828986143824
1.6236236236236237,0.9938291666666661,1.1113000000000002,-0.07732368749999999,17.772833333333345,0.0007914766666665685,0.0005601056847356787,4.667761337458562e-05,7.93347520833404e-05,-4.4419327791666175e-06,-4.071777606351549e-06,0.0013953055549222881
1.6276276276276276,0.9938439583333335,1.11115,-0.07697595833333332,17.77308333333334,0.0007831775000000096,0.0005533497553315992,4.588087818077077e-05,7.82527687499951e-05,-4.385044717708492e-06,-4.0093585915546765e-06,-0.0004078402781146906
1.6316316316316315,0.9938595833333338,1.1110000000000002,-0.07662820833333332,17.77320833333334,0.000783166666666002,0.0005463510209565998,4.50841842400284e-05,7.716862499999866e-05,-4.341940374999947e-06,-3.946901718432287e-06,0.002857206596956985
1.6356356356356354,0.993874583333333,1.1108541666666671,-0.07628039583333333,17.77360416666667,0.0007655203993042203,0.0005391262115099806,4.428746605077997e-05,7.643721310768292e-05,-4.2867649965276785e-06,-3.8855700760382e-06,-0.004338406684155416
1.6396396396396398,0.9938897916666664,1.11070625,-0.0759326875,17.773645833333337,0.0007566262109370836,0.0005316478023606784,4.349064040999609e-05,7.582725221355613e-05,-4.234279230599187e-06,-3.825204622446602e-06,0.0006387912325180878
1.6436436436436437,0.9939047916666667,1.1105624999999997,-0.07558491666666668,17.773770833333334,0.0007342669270846702,0.0005239266224930537,4.2693917457519345e-05,7.566984895836237e-05,-4.183723501302106e-06,-3.7653922310781327e-06,0.003070364149323268
1.6476476476476476,0.9939206249999998,1.110408333333333,-0.07523720833333332,17.774062499999992,0.000747499930556339,0.0005159541488732652,4.189721248336406e-05,7.473144340272575e-05,-4.12954132534749e-06,-3.7064735234913128e-06,-0.0004227539058661023
1.6516516516516515,0.9939358333333335,1.1102666666666667,-0.07488956249999999,17.77424999999999,0.0007079288888884872,0.0005077388452252611,4.1100442205528125e-05,7.494742500001317e-05,-4.075778547222138e-06,-3.6483537893450444e-06,0.001036937500600743
1.6556556556556554,0.9939508333333338,1.1101125,-0.07454174999999999,17.774562499999988,0.0007189873437494221,0.0004992941736041692,4.03036905107435e-05,7.410344687500126e-05,-4.0258944414061975e-06,-3.5909254829947916e-06,-0.004238733072270406
1.6596596596596598,0.9939662499999996,1.1099708333333334,-0.07419402083333333,17.77464583333332,0.0006959991493058482,0.0004906014392495684,3.9506977716384285e-05,7.444913272569575e-05,-3.970765893923577e-06,-3.5344136813289922e-06,0.0005071662329214632
1.6636636636636637,0.9939818749999997,1.1098125,-0.07384637499999998,17.774749999999987,0.0007057981770837163,0.00048165664935937835,3.87100749996763e-05,7.369255468749059e-05,-3.919913988281151e-06,-3.4785953168515607e-06,0.0036791041668493563
1.6676676676676676,0.9939970833333337,1.1096729166666666,-0.07349860416666668,17.775020833333315,0.0006864346831594315,0.0004724864355516462,3.791333655527183e-05,7.43062898871244e-05,-3.866150015755223e-06,-3.423585588865883e-06,0.0011343745663339178
1.6716716716716715,0.9940118749999995,1.1095083333333335,-0.07315885416666666,17.775249999999982,0.0006829249305553287,0.00046501955702039997,3.719976331936405e-05,7.379585503472508e-05,-3.8151959001735955e-06,-3.371178423122837e-06,-0.00013756249961716094
1.6756756756756754,0.9940264583333334,1.1093375000000003,-0.07283743749999999,17.77556249999998,0.0006723944270830007,0.0004618118651002626,3.667814312364166e-05,7.380082265626142e-05,-3.7768896041664947e-06,-3.3237290607291675e-06,-0.00437219140576417
1.6796796796796798,0.9940412500000005,1.1091729166666666,-0.07251583333333336,17.775645833333318,0.0006583575998266866,0.00045841641597221903,3.615637515345847e-05,7.418169618057802e-05,-3.7381679931421807e-06,-3.2770203224652895e-06,0.0003735412329888277
1.6836836836836837,0.9940564583333331,1.1089979166666668,-0.07219435416666664,17.775729166666654,0.0006569541623258068,0.00045481272645790313,3.56347105912611e-05,7.407586592882154e-05,-3.695349951432481e-06,-3.2305648151601527e-06,0.004910926649699832
1.6876876876876876,0.9940708333333331,1.1088229166666663,-0.07187289583333334,17.776,0.000665906141493755,0.0004510035111974812,3.511285762495749e-05,7.423065386281957e-05,-3.6574773585068852e-06,-3.18459021547049e-06,0.001948999999967782
1.6916916916916915,0.9940860416666667,1.1086583333333333,-0.07155141666666666,17.776416666666677,0.0006433665972225278,0.0004469801896597233,3.459116919803194e-05,7.490768263888892e-05,-3.6170657947915335e-06,-3.139315823031253e-06,-0.005364506944715686
1.6956956956956954,0.9940993750000001,1.1085020833333334,-0.07123360416666666,17.776583333333345,0.0006293812456599213,0.0004427215540933173,3.4060943460331936e-05,7.48277887586829e-05,-3.5770087115885894e-06,-3.0950449211393257e-06,-0.0035816736113929437
1.6996996996996998,0.9941120833333333,1.1083666666666663,-0.07092083333333334,17.77664583333335,0.0006212488888901468,0.0004382728993055562,3.3518954102369776e-05,7.385013888884517e-05,-3.5382723993056324e-06,-3.051456098524305e-06,-0.001012083767761851
1.7037037037037037,0.9941252083333333,1.1082208333333334,-0.07060814583333333,17.776687500000016,0.0006320012326386237,0.0004336084919787332,3.2976734220551176e-05,7.208488220486475e-05,-3.5083782342014267e-06,-3.008400078868931e-06,0.0035481940101931286
1.7077077077077076,0.9941377083333336,1.1080833333333338,-0.07029545833333334,17.77679166666668,0.0006242430555545297,0.000428758954373264,3.24345750229398e-05,7.126745486116248e-05,-3.4720660052082807e-06,-2.9660464926588533e-06,0.006094706597139066
1.7117117117117115,0.9941489583333333,1.1079520833333334,-0.0699826458333333,17.777041666666676,0.000604681037326138,0.00042371886549957306,3.189247655661208e-05,7.073074822044889e-05,-3.4327080375867893e-06,-2.9242823934522547e-06,0.0022062482638602887
1.7157157157157155,0.9941618750000001,1.1078125,-0.06966995833333334,17.777416666666674,0.0006035481770836348,0.0004184698224982634,3.1350356046728934e-05,6.97715494791945e-05,-3.398450423177079e-06,-2.8829408349105956e-06,-0.0038350069448256363
1.7197197197197198,0.9941754166666669,1.1076770833333338,-0.06935729166666667,17.77756250000001,0.000599395724825369,0.00041302859266493207,3.0808150249085424e-05,6.917004123267734e-05,-3.355914249782838e-06,-2.8421870525824695e-06,-0.005061774740113378
1.7237237237237237,0.994187291666667,1.1075354166666667,-0.06904460416666668,17.77764583333334,0.0006048841623260692,0.0004073884688016475,3.0265984866662327e-05,6.834444431423614e-05,-3.32053069878486e-06,-2.802016373741318e-06,-0.0011497087677980744
1.7277277277277276,0.9941991666666666,1.1073937499999997,-0.06873183333333334,17.77768750000001,0.0006019991276047243,0.000401572586638887,2.972390124957343e-05,6.74526593749808e-05,-3.2836462738280347e-06,-2.762333507670147e-06,0.003410485676567987
1.7317317317317316,0.9942122916666666,1.1072687499999996,-0.06841918749999999,17.777770833333346,0.0005600819401050394,0.00039552936517318026,2.918177419712565e-05,6.792821914057556e-05,-3.243144733072948e-06,-2.723243760481772e-06,0.005447530815445134
1.735735735735736,0.9942250000000001,1.107127083333333,-0.06810639583333335,17.778041666666677,0.0005654546831606044,0.00038932301325998123,2.8639604108801016e-05,6.718537530381319e-05,-3.2047087391494052e-06,-2.6847483335720435e-06,0.002692831596789347
1.7397397397397398,0.9942375,1.1069875,-0.06779370833333336,17.778375000000004,0.0005724248437497526,0.00038289644374826185,2.8097432384407892e-05,6.672520364586765e-05,-3.1683341375001063e-06,-2.6467379455138855e-06,-0.004992640625175682
1.7437437437437437,0.9942489583333335,1.1068541666666667,-0.06748102083333335,17.778520833333335,0.000563437065971728,0.0003762847439578972,2.755532162340813e-05,6.681574696183745e-05,-3.1280221085068803e-06,-2.609290210217884e-06,-0.002678021267342956
1.7477477477477477,0.9942618749999999,1.106708333333333,-0.06716835416666668,17.778645833333332,0.0005716649305562704,0.00036946428187456526,2.7013167483786677e-05,6.615229253469079e-05,-3.0895425807292442e-06,-2.572514992355466e-06,-0.0021226671005933895
1.7517517517517516,0.9942745833333336,1.1065791666666673,-0.06685564583333335,17.778687499999997,0.0005471312326377209,0.0003624684535412301,2.647097011318655e-05,6.675235321186579e-05,-3.0489183763888003e-06,-2.536305808201396e-06,0.002229110677319568
1.755755755755756,0.9942877083333334,1.1064395833333334,-0.0665429375,17.77875,0.0005414484331600633,0.0003552645522044264,2.5928875523216934e-05,6.661504127607187e-05,-3.0090631026041538e-06,-2.500405144026037e-06,0.00646510416692081
1.7597597597597598,0.9942999999999996,1.1063,-0.06623020833333333,17.779020833333323,0.0005378099999997499,0.00034787408745659727,2.5386633359121965e-05,6.666697916665743e-05,-2.968687683333336e-06,-2.4653070387152827e-06,0.0018348745666116884
1.7637637637637638,0.9943122916666661,1.1061645833333336,-0.06591739583333335,17.779354166666657,0.0005311645789922714,0.0003402948432183143,2.4844598202798167e-05,6.696786306428781e-05,-2.9294841799045558e-06,-2.4306246270290737e-06,-0.0035595837667301566
1.7677677677677677,0.994324166666667,1.1060291666666666,-0.06560483333333333,17.779499999999988,0.0005244824826389216,0.0003324891766388876,2.4302415439211666e-05,6.760914097223014e-05,-2.8897230670139163e-06,-2.39655538151389e-06,-0.003745249999326461
1.7717717717717716,0.9943379166666668,1.1058916666666663,-0.065292,17.779645833333316,0.0005161215972233624,0.0003245193193333303,2.376021030865978e-05,6.779536666662311e-05,-2.8482292677083716e-06,-2.3630227335000017e-06,-0.0026809587668026325
1.775775775775776,0.9943508333333332,1.1057291666666664,-0.06500493749999998,17.779708333333314,0.000510926649306187,0.000322124767287762,2.3409530311009758e-05,6.825120442705002e-05,-2.8196955729166217e-06,-2.3295122281562524e-06,0.0021799149309913446
1.7797797797797799,0.994363541666667,1.1055499999999998,-0.06472260416666667,17.779770833333313,0.0005216975000001955,0.0003206928432183155,2.3095071919006037e-05,6.782503645831606e-05,-2.795725356249948e-06,-2.296369755394967e-06,0.006624114149815341
1.7837837837837838,0.9943781250000002,1.1053812499999995,-0.06444039583333334,17.780229166666647,0.0005072921484383652,0.00031908746817664764,2.2780633286712545e-05,6.818446341144702e-05,-2.768578338151076e-06,-2.2634539529674555e-06,-0.002799219183486912
1.7877877877877877,0.9943906249999998,1.1052124999999997,-0.06415802083333332,17.780395833333312,0.0004928298437507639,0.0003173358627495699,2.2466131638966635e-05,6.866326692703262e-05,-2.7432492354167803e-06,-2.230982185190968e-06,-0.001642656683372934
1.7917917917917916,0.9944033333333334,1.1050375000000001,-0.06387579166666668,17.780604166666645,0.000496290260416421,0.0003154061556232624,2.2151691472470752e-05,6.89784671875221e-05,-2.715812889843644e-06,-2.1989466478463644e-06,-0.001967865016695214
1.795795795795796,0.9944183333333334,1.1048645833333337,-0.06359339583333333,17.780708333333315,0.0004909191623250209,0.00031334458971831597,2.183735491572239e-05,6.921579014761148e-05,-2.690828651258725e-06,-2.167179161273872e-06,0.0012028315977659076
1.7997997997997999,0.9944310416666665,1.1046937500000003,-0.06331118750000002,17.78074999999998,0.00048296871093667093,0.0003110893706731741,2.1522725802687657e-05,6.995230299480792e-05,-2.663312938932117e-06,-2.135692227917978e-06,0.0065961041673858745
1.8038038038038038,0.9944433333333332,1.1045291666666666,-0.06302885416666666,17.781187499999994,0.0004674033159726143,0.00030870520910373286,2.1208283269590924e-05,7.10619353298525e-05,-2.634961913975734e-06,-2.1047459983094607e-06,-0.002503910155894573
1.8078078078078077,0.9944556249999996,1.1043874999999999,-0.06275895833333332,17.78135416666667,0.00046991651041672355,0.00030639231558159813,2.0900052141226405e-05,6.933409635415111e-05,-2.6134577263021297e-06,-2.0769248844748255e-06,-0.0023893337672689086
1.8118118118118116,0.9944683333333333,1.1042562499999997,-0.06249016666666669,17.78150000000001,0.0004702176692714666,0.00030397490330555344,2.0592362129498604e-05,6.782377187503075e-05,-2.5894159276041784e-06,-2.0496942355416737e-06,-0.0027839166667149584
1.815815815815816,0.9944808333333333,1.1041270833333334,-0.06222129166666666,17.781645833333346,0.00045755051649276623,0.00030142544666493217,2.0284587807858504e-05,6.644245581598207e-05,-2.565418611588549e-06,-2.0230350333671895e-06,-0.0015118754342324792
1.8198198198198199,0.9944912499999995,1.103989583333333,-0.06195266666666666,17.781708333333345,0.0004736665581603905,0.0002986983428888879,1.9976916885518396e-05,6.495282638889488e-05,-2.5423202246093113e-06,-1.9965861927083406e-06,0.0006404149303307349
1.8238238238238238,0.9945025,1.10385625,-0.06168381249999999,17.781750000000013,0.0004722126692711104,0.0002958489421315126,1.9669182740760127e-05,6.343695195311361e-05,-2.5186520569010464e-06,-1.9704193319257813e-06,0.0060336041659638795
1.8278278278278277,0.9945143750000005,1.1037312499999998,-0.06141497916666667,17.782062500000013,0.00045024444010466347,0.0002928732506245644,1.936150998683361e-05,6.252755768226814e-05,-2.4943864546875396e-06,-1.9447700138697884e-06,-0.0009134205736813783
1.8318318318318316,0.9945262499999995,1.1035895833333336,-0.061146187500000004,17.782291666666676,0.0004608648914925517,0.00028972292088150827,1.9053794806588504e-05,6.081641888025513e-05,-2.469527875130075e-06,-1.9194157308606773e-06,-0.0026052517367247674
1.835835835835836,0.9945383333333333,1.1034604166666664,-0.060877458333333336,17.782416666666673,0.0004459421831601862,0.00028642673353993084,1.874599553396972e-05,5.992803810762892e-05,-2.445444880946177e-06,-1.8943800845633754e-06,-0.0020508402782297708
1.83983983983984,0.9945506249999996,1.1033333333333335,-0.06060864583333333,17.782604166666676,0.00042847222222164305,0.0002829983002495648,1.843829944794442e-05,5.910173611110847e-05,-2.420307083333365e-06,-1.869693764635414e-06,-0.0033026150179011893
1.8438438438438438,0.9945622916666669,1.1031916666666668,-0.06033977083333331,17.782687500000012,0.0004452299305552909,0.00027943497244748393,1.8130623374918333e-05,5.749901857637907e-05,-2.3958524503472017e-06,-1.8454236312404523e-06,0.00019194400977085024
1.8478478478478477,0.9945735416666664,1.1030645833333332,-0.06007102083333334,17.78275000000001,0.0004297749956601038,0.00027571203937456525,1.7822863290378e-05,5.706973259547721e-05,-2.3717525083768407e-06,-1.8214233319240448e-06,0.002135770832808248
1.8518518518518516,0.9945849999999999,1.1029291666666665,-0.05980231250000001,17.782958333333344,0.0004285033159723284,0.00027183966965234254,1.751512303724424e-05,5.604802369793549e-05,-2.3467633486979396e-06,-1.7977514282773414e-06,0.0020179149300929566
1.855855855855856,0.9945972916666665,1.1027979166666668,-0.0595334375,17.783166666666677,0.0004242549956596786,0.00026783856943359344,1.7207485947002493e-05,5.520501367185793e-05,-2.3203620230902215e-06,-1.7746532005989588e-06,-0.0022666944448701543
1.85985985985986,0.9946083333333339,1.1026666666666667,-0.05926472916666667,17.783375000000003,0.0004158055555558704,0.00026367521013498244,1.6899723210775e-05,5.469969444445166e-05,-2.2945891666667766e-06,-1.7515902594791591e-06,-0.001968057291776404
1.8638638638638638,0.9946202083333328,1.1025354166666663,-0.05899591666666667,17.783541666666668,0.0004073216623270426,0.0002593880666597226,1.659198033450728e-05,5.4129230381921856e-05,-2.269159114366351e-06,-1.7290720477690954e-06,-0.004354210069436704
1.8678678678678677,0.9946320833333334,1.1023979166666669,-0.0587270625,17.783666666666665,0.00041883332899295134,0.00025494879678775997,1.6284215947822438e-05,5.309135195313841e-05,-2.244616469270787e-06,-1.706817995161456e-06,-0.001716777777517109
1.8718718718718717,0.9946437500000002,1.1022729166666665,-0.058458312500000005,17.783749999999994,0.0003965005164932034,0.00025035903298567704,1.5976533812330674e-05,5.316045611980513e-05,-2.217815841970569e-06,-1.6849495229986942e-06,-9.739583282453168e-05
1.875875875875876,0.9946558333333341,1.1021395833333334,-0.05818958333333335,17.78389583333333,0.0003904221831596555,0.0002456244748263864,1.5668871878114566e-05,5.2772296006975417e-05,-2.192163452040106e-06,-1.663414667751738e-06,0.000548989149820045
1.87987987987988,0.9946677083333327,1.1019999999999999,-0.05792077083333332,17.783999999999995,0.0004022500000000484,0.00024073847273915067,1.536108392970499e-05,5.189779166665798e-05,-2.1664818333332346e-06,-1.6422969186163227e-06,0.002885666667168607
1.8838838838838838,0.9946785416666669,1.1018750000000002,-0.05765195833333334,17.784270833333323,0.0003839843749995353,0.0002357287836649278,1.5053399258770786e-05,5.206408854170619e-05,-2.1387787760417272e-06,-1.621523104019095e-06,-0.0019557400166263506
1.8878878878878878,0.9946904166666668,1.1017395833333334,-0.057383145833333336,17.784458333333323,0.0003865571831596082,0.00023057665760373202,1.4745526370305541e-05,5.169984743925993e-05,-2.1125079214410813e-06,-1.6010593568376734e-06,-0.0023748767357005818
1.8918918918918917,0.9947020833333341,1.1016020833333333,-0.05711441666666667,17.784645833333325,0.0003957666623262135,0.00022524549215972292,1.4437965048451334e-05,5.1297888368023736e-05,-2.086551316709943e-06,-1.580989212449653e-06,-0.005085750433920566
1.895895895895896,0.9947160416666668,1.1014541666666664,-0.05686108333333332,17.78472916666666,0.000373718732639583,0.00022390261882638922,1.4221346067165101e-05,5.22521586805158e-05,-2.062714015624981e-06,-1.558751318020831e-06,-0.00013319835073843933
1.8998998998999,0.9947279166666663,1.1012854166666668,-0.0566111875,17.784999999999993,0.00038709770399303345,0.00022330886650651126,1.4024264887502708e-05,5.2679380598982806e-05,-2.041965628732495e-06,-1.5363019853098988e-06,-0.003933333333293376
1.9039039039039038,0.9947414583333335,1.101125,-0.056361249999999995,17.784999999999993,0.00037790104166690597,0.00022256574843750087,1.3827037406903948e-05,5.348973958332198e-05,-2.0197563434896107e-06,-1.514125607710934e-06,0.0031500000001756234
1.9079079079079078,0.9947562499999999,1.1009645833333335,-0.0561113125,17.785354166666682,0.0003686529123261284,0.0002217164428606781,1.3629976050721647e-05,5.442195351562651e-05,-1.9975622851128676e-06,-1.4920998909335975e-06,-0.001947833767985685
1.9119119119119117,0.9947683333333334,1.1007999999999998,-0.055861375000000026,17.785583333333356,0.0003622766666671051,0.00022074636644270774,1.34328724838915e-05,5.520160000000579e-05,-1.9756265133334346e-06,-1.470477821997918e-06,-0.0042661736119953275
1.915915915915916,0.9947808333333327,1.10064375,-0.05561150000000001,17.785729166666687,0.00035208558593780026,0.00021963190108333303,1.3235705948251783e-05,5.6679069791655545e-05,-1.9528674483201218e-06,-1.4489648663843813e-06,-0.0017453233514288513
1.91991991991992,0.9947960416666667,1.1004791666666667,-0.055361583333333325,17.785958333333355,0.0003497703993056156,0.0002183992574930566,1.3038559707326318e-05,5.764409201389209e-05,-1.9304387724825977e-06,-1.4278690719836831e-06,-0.003230501736709357
1.9239239239239239,0.9948087500000001,1.1003041666666666,-0.05511162499999999,17.786000000000026,0.00037865748263876675,0.00021705462319270832,1.2841475521158561e-05,5.802978593747593e-05,-1.909613993793496e-06,-1.4069356039101578e-06,0.0011206666659404618
1.9279279279279278,0.9948202083333327,1.1001520833333334,-0.054867208333333306,17.786291666666685,0.00035706020399284277,0.00021576653303993255,1.2651035202984185e-05,5.891938793398804e-05,-1.8873631693663422e-06,-1.3869644815467e-06,-0.0013379184031236946
1.9319319319319317,0.9948304166666663,1.1000104166666669,-0.05464174999999999,17.786458333333346,0.00035208322482582766,0.00021502499027083568,1.2484214940326838e-05,5.72441848958119e-05,-1.8719226988497492e-06,-1.3695870617598946e-06,-0.002683376736285936
1.935935935935936,0.9948408333333326,1.0998812500000001,-0.054416374999999996,17.78662500000001,0.0003341525651039401,0.00021418938185937576,1.2317269041435493e-05,5.6238055468726955e-05,-1.8539981276302137e-06,-1.3525832554942726e-06,-0.0031955572918036523
1.93993993993994,0.9948510416666667,1.0997437499999998,-0.0541909375,17.786729166666674,0.00033243433593810323,0.00021325479287109426,1.2150426957625822e-05,5.493648893230285e-05,-1.8362914421744174e-06,-1.3358048368417974e-06,-0.00252611501764477
1.9439439439439439,0.9948614583333332,1.0996041666666667,-0.05396554166666667,17.786791666666677,0.00033109331597214187,0.0002122119792899303,1.1983542791228538e-05,5.3567806423619746e-05,-1.8194584105903614e-06,-1.3190560910815935e-06,0.000875539930063951
1.9479479479479478,0.9948727083333336,1.0994666666666666,-0.05374008333333335,17.78700000000001,0.00032721555555559334,0.00021107219332638667,1.1816668685302356e-05,5.215945555556156e-05,-1.801912759444367e-06,-1.3026594737241372e-06,-0.00216066666723691
1.9519519519519517,0.99488375,1.0993208333333333,-0.0535146875,17.78700000000001,0.0003374553993056306,0.00020982405511067725,1.1649750388358726e-05,5.0644191406254424e-05,-1.7844892104176136e-06,-1.286424382139908e-06,0.0034643333327153414
1.955955955955956,0.9948960416666671,1.0991875,-0.05328931249999999,17.78714583333334,0.00032642317708364565,0.00020847625661067843,1.148282537290281e-05,4.9758683593727204e-05,-1.7673310363803266e-06,-1.2704006058932531e-06,0.0028597703988566536
1.95995995995996,0.9949062499999993,1.09905,-0.05306393750000001,17.787416666666672,0.00031826416666658197,0.00020702062032942501,1.13160311375781e-05,4.873300937503072e-05,-1.7489489401041998e-06,-1.2545380585318994e-06,-0.0013583402781023324
1.9639639639639639,0.9949168749999998,1.0989145833333338,-0.05283847916666667,17.78760416666667,0.00030965520399206525,0.00020548261935373312,1.114909899619798e-05,4.7871150737878454e-05,-1.7306708942192332e-06,-1.2389499827541932e-06,-0.003445323350945273
1.9679679679679678,0.9949272916666659,1.098766666666667,-0.05261302083333333,17.787729166666676,0.00032431222222117917,0.00020382628879123295,1.0982131178848063e-05,4.630852430558691e-05,-1.714998449236237e-06,-1.223519345626082e-06,-0.0024755733511483413
1.9719719719719722,0.9949377083333334,1.0986270833333331,-0.05238764583333333,17.787770833333344,0.0003247817664935315,0.00020207206404123344,1.0815281529064608e-05,4.542404457461707e-05,-1.6961318097309346e-06,-1.2083120214073773e-06,0.00020878081551245486
1.975975975975976,0.9949481250000002,1.0985020833333332,-0.05216229166666667,17.788000000000007,0.0002869229123265704,0.00020021407808159695,1.0648473238499305e-05,4.532356727428993e-05,-1.6775924288193984e-06,-1.1932977949652818e-06,-0.002110666666965244
1.97997997997998,0.9949581249999996,1.0983520833333333,-0.05193672916666667,17.788000000000007,0.0003018677039932083,0.00019827616346831554,1.0481572767505778e-05,4.377301506076209e-05,-1.6594300094661303e-06,-1.178559097579556e-06,0.0020559999997544764
1.983983983983984,0.9949685416666664,1.0982187499999998,-0.0517115,17.788000000000007,0.00028641048177080464,0.00019619785108333267,1.0314596898172333e-05,4.35180572916638e-05,-1.6410681167970337e-06,-1.1639803090479108e-06,0.008097666666515124
1.9879879879879878,0.9949789583333336,1.098075,-0.05148608333333332,17.788354166666668,0.00029379437500032246,0.00019404155632639017,1.0147670651949573e-05,4.258095624998931e-05,-1.6235711885937727e-06,-1.1495932716335042e-06,-0.0005439587672526613
1.9919919919919922,0.9949891666666669,1.0979375,-0.0512605625,17.788562499999994,0.0002915794270832439,0.00019179223218359406,9.980804295893049e-06,4.193550651040989e-05,-1.6033084833333379e-06,-1.1354298860333339e-06,-0.0019141497391501616
1.995995995995996,0.994999583333333,1.0978062499999999,-0.05103525000000001,17.78872916666666,0.0002776874609380364,0.00018941992410416615,9.813960605441966e-06,4.185808697917959e-05,-1.5860249125651288e-06,-1.121457508299481e-06,-0.004302031683494079
2.0,0.9950097916666664,1.0976541666666666,-0.050809812499999996,17.788770833333327,0.00029699706597230424,0.00018694837038151077,9.647047572467935e-06,4.0623231510411584e-05,-1.5666342957552747e-06,-1.1076925446574215e-06,0.0006739058164271228


==> figs/data/cyl_fk02_LO/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,7.602939559594505e-32,1.0428318991510318e-31,1.445596454738859e-31,9.616314641339495e-32,4.159503740807137e-31
0.00996412913511359,0.09100608042966865,0.06523307069867841,0.04675440579487837,0.03778511728959828,0.022330198533876317
0.01992825827022718,0.9159116611463614,0.07577663304641681,0.12234585727358468,0.1225216617459057,0.14342910804070624
0.029892387405340774,0.22366687307421834,0.05684094311118282,0.07954968756181356,0.02572587390515006,0.028264141645820064
0.03985651654045436,0.08548847959380415,0.0721737726787799,0.08887462208920364,0.05216221937343093,0.01701881142997241
0.04982064567556795,0.0980461904316879,0.03095886929812979,0.02134640161500555,0.020670347927111206,0.014851845528594523
0.05978477481068155,0.16638859842693168,0.10334126064203857,0.08714272631164115,0.12128929616981905,0.011792953565374496
0.06974890394579514,0.11072714144865448,0.1423308988262791,0.14752456717558302,0.13796547850762408,0.021663550233283112
0.07971303308090873,0.13256586421455968,0.09597967175147583,0.1266870291950481,0.12241500564152837,0.009791614510509323
0.08967716221602232,0.0911369693171639,0.06307112693111631,0.08895462266521574,0.056667651659169246,0.01325229638661036
0.0996412913511359,0.08412474404330676,0.07981754137042549,0.0379201202423642,0.024849362789362627,0.00896144612244809
0.1096054204862495,0.07344347555693206,0.08914369024216424,0.0675135561769313,0.13162163386617798,0.010569331633832071
0.1195695496213631,0.11752929245168635,0.12188820016516815,0.08947687290064438,0.05597822593602869,0.010537526748995017
0.12953367875647667,0.06633203367025445,0.0539928684983228,0.026642183449529865,0.0257907130235606,0.0068206993667755105
0.13949780789159028,0.058621471396523094,0.024497961863826915,0.025171269380127682,0.028758039890019294,0.0016005976291899628
0.14946193702670385,0.04261771015058104,0.032151804502680424,0.03186947797110736,0.014789497899733323,0.004136241406741617
0.15942606616181745,0.061638896521180084,0.05164779004288659,0.02295021082592984,0.01971845255999887,0.0019682641245737658
0.16939019529693106,0.04347214706868267,0.023100538263940297,0.022407489984751065,0.05218400656447395,0.0024062321032520305
0.17935432443204463,0.05611485533014386,0.06979757546088641,0.061140178129887854,0.049107640418935006,0.0021070527091267876
0.18931845356715823,0.07876262527125148,0.028964478580816567,0.01653738967054814,0.02006105543776262,0.005078720548872333
0.1992825827022718,0.056959463111432504,0.04802299611708198,0.06717888169876482,0.04918582327843841,0.00440393278578812
0.2092467118373854,0.05164883759607834,0.05414637210747368,0.04727221464575144,0.02684485731895216,0.004111860734572948
0.219210840972499,0.05248094949809055,0.02889946739291937,0.016770234835047356,0.012632066570935765,0.0041598329532555765
0.2291749701076126,0.05488554425833227,0.030142802098026583,0.020855813646280093,0.01915115130199563,0.013779628349986178
0.2391390992427262,0.07137398867516137,0.05546803786937675,0.032092515753453996,0.026384792308030324,0.0008654925223961846
0.24910322837783977,0.05331922640116275,0.03448784720596295,0.039179673050245174,0.02168225872020765,0.0017721281605791411
0.25906735751295334,0.041846636937579576,0.07402977130408495,0.06744919176239003,0.031378264549728765,0.001787827331063968
0.269031486648067,0.03424579792579274,0.023855467777377622,0.022699388191096993,0.009499047974357787,0.0005284835958606186
0.27899561578318055,0.03369467506019647,0.02631662299218751,0.01900507150263378,0.014127232463752443,0.0006066189019432037
0.2889597449182941,0.03635145768948087,0.025940205620595812,0.028258773237159546,0.017224754114168087,0.0006198724997389385
0.2989238740534077,0.03642522416077233,0.022174385776331386,0.023921425173496325,0.018977987946740688,0.0006061765040482503
0.30888800318852133,0.03384003223599299,0.019255036509038877,0.021835437221763492,0.02154386023067674,0.0006259288085728182
0.3188521323236349,0.042752037840410706,0.02300748991778827,0.0257423933809086,0.023461414856181688,0.0005805021169497356
0.3288162614587485,0.040486448995036714,0.026334698528377894,0.02259263995016817,0.02534504047380511,0.0005075162306331023
0.3387803905938621,0.0386545518901841,0.02805984863647966,0.025101949777295178,0.022881118963042235,0.0003851599171710631
0.3487445197289757,0.03859630452246562,0.03799057702636249,0.030458578000594087,0.0182363744906685,0.0003104851704390047
0.35870864886408926,0.034691100009865056,0.04356343583629428,0.03589486205236775,0.012973043853784644,0.0002611475301253146
0.36867277799920284,0.047134306891937476,0.06498034860885314,0.051498953938973545,0.015759440046120555,0.00023041279197387254
0.37863690713431647,0.042982673053124865,0.05849291560878054,0.05102026303250977,0.01638462387353365,0.00020532334720001894
0.38860103626943004,0.044731395892275566,0.05014071794560844,0.045541176542534284,0.016945916670448927,0.0001448910401028518
0.3985651654045436,0.040708137773935046,0.025112738907564623,0.026869001729280754,0.012814162830688727,0.0001212335978701757
0.40852929453965725,0.04689869931991113,0.022374008416618376,0.018561403777217992,0.011194112230256983,0.00011625172672882948
0.4184934236747708,0.04730635472480382,0.024476475058492993,0.022039753275274826,0.009058223087211123,0.00012360242992076782
0.4284575528098844,0.04254262577471314,0.026388134308826375,0.020776415665627462,0.007190955193143478,0.00015336485217143174
0.438421681944998,0.04203159070433249,0.026698059718536678,0.022735054650762677,0.00788495851880863,0.00013795834837512918
0.4483858110801116,0.100847541272935,0.04392681423748966,0.02450069440315307,0.01650639002363853,0.00017211719627192263
0.4583499402152252,0.09729539579577896,0.04403021041529723,0.025864516657269264,0.0160834928821878,0.0001104768056029246
0.46831406935033876,0.09599189061668105,0.044294945781633725,0.02870014298450733,0.016243166488494262,0.00016333096766110776
0.4782781984854524,0.04242085588575087,0.028770735052255136,0.02578507753500236,0.007506685176684259,0.00014567655941566106
0.48824232762056596,0.04895149404692754,0.02628601503515568,0.023301965910940775,0.008588096678199028,0.00015079675585143943
0.49820645675567954,0.04176857853158129,0.018813127908989938,0.015882111713460562,0.00654961511566738,9.112661620799943e-05
0.5081705858907931,0.03947133611676863,0.017072618721003817,0.01250678454687693,0.0065894460192244455,6.47375320982205e-05
0.5181347150259067,0.03142321317117374,0.018332578404021763,0.012102460523059508,0.004045587521714538,6.95752260955666e-05
0.5280988441610203,0.02864200945134732,0.017554313508905506,0.010552309550906122,0.003640553064407326,6.741994511065555e-05
0.538062973296134,0.02127314674077624,0.013103151044192114,0.006692721066703509,0.0038309980958062236,6.286175556239603e-05
0.5480271024312475,0.024354281141386463,0.013751646076675849,0.0046762545393139645,0.004428550075318312,5.2575935763169836e-05
0.5579912315663611,0.02434063504405744,0.015520287582994039,0.007205406433302265,0.004314492021989292,4.953727330876495e-05
0.5679553607014747,0.022573272016606565,0.01676959294735533,0.008155978079789294,0.003483499411899905,5.494539961970813e-05
0.5779194898365883,0.01900226890624447,0.01366732550366857,0.008121301230914462,0.003487036403904638,5.410083188341594e-05
0.5878836189717018,0.020299651225777097,0.013920083072276658,0.008569818911248517,0.00313977550922757,5.132947877161619e-05
0.5978477481068154,0.021532937633895896,0.010921216539014615,0.010677540983911833,0.0034375185804061655,4.4529615772470754e-05
0.6078118772419291,0.0208987563250676,0.01220579384816693,0.010402574528257975,0.0027537868267162252,4.2931042607257836e-05
0.6177760063770427,0.019937994052774646,0.009094780835345206,0.007307802629491602,0.0026352293412974185,4.322527753333468e-05
0.6277401355121562,0.017684667601174302,0.009008683744643739,0.005199673420822452,0.00222486581702566,4.026461599739222e-05
0.6377042646472698,0.015888280185409505,0.00920799568008837,0.006820506153508755,0.0025098339571194015,3.881333265180559e-05
0.6476683937823834,0.012705664993614125,0.010613899715003334,0.008110888048834213,0.002803137940127096,4.8315523908665285e-05
0.657632522917497,0.012917000647457395,0.012606546190098615,0.008509099561718523,0.0026164041142141487,4.2739498031469396e-05
0.6675966520526105,0.014713078182303708,0.011296551409260495,0.007588951625243532,0.0026389672294218494,4.9946877630244505e-05
0.6775607811877242,0.017034433326009644,0.011202971508792797,0.006347843614255526,0.0018549069775226695,4.0508933219819197e-05
0.6875249103228378,0.016297965577553152,0.010230269617433261,0.005678380164095996,0.0020112535998199083,4.183258325433603e-05
0.6974890394579514,0.016962772117752656,0.010313628204288525,0.005786269585972951,0.0016742373898258173,3.3646311847713955e-05
0.707453168593065,0.015434572704741415,0.007637951329631619,0.006534544181790066,0.002161163901974257,2.626498651748482e-05
0.7174172977281785,0.015905118279431606,0.007248532629033482,0.006174926016722015,0.002114561712112769,2.382312359496404e-05
0.7273814268632921,0.012176846011456278,0.007587849791631367,0.006433090688970975,0.0021204378611513067,1.9573732567052247e-05
0.7373455559984057,0.011579376895194136,0.009020036505521667,0.0058107375801757614,0.0022776185048695974,2.3390321385185952e-05
0.7473096851335194,0.007854001975178864,0.0073081372939609816,0.005760328886217183,0.0020303545352525123,3.198127054159017e-05
0.7572738142686329,0.010170816870570427,0.006621488194471197,0.003925789904841538,0.0018473231226011988,3.341052856397834e-05
0.7672379434037465,0.00878725268068304,0.007369599137065105,0.0041539879572528495,0.0013086024549969807,3.810446506044161e-05
0.7772020725388601,0.010366755738819065,0.007457886201413353,0.004278839352739334,0.0012401220104689028,3.303284301877786e-05
0.7871662016739737,0.008859738041013298,0.0068196526405782075,0.004651051456185126,0.001109680323158882,2.9067662087977276e-05
0.7971303308090872,0.008555123010879566,0.006608555262792854,0.0034754210792574303,0.0011043098469995705,2.9601457524899717e-05
0.8070944599442008,0.008742245592197473,0.007900318296953599,0.002576892057474908,0.0011126365465648446,2.5603854664549458e-05
0.8170585890793145,0.008562498810444531,0.00800977949415749,0.0021739131372803385,0.0011332859744102495,3.515026570904254e-05
0.8270227182144281,0.011540265022017122,0.0064471896286757025,0.0028446060572471124,0.0011727821532662229,2.9768085538154973e-05
0.8369868473495417,0.011571193689497203,0.006415094141954467,0.0035972946792914512,0.0012208190555480908,4.252141516854244e-05
0.8469509764846552,0.01157709311454999,0.006285844930262318,0.003837340357431957,0.001134779742460141,4.282523828181153e-05
0.8569151056197688,0.010051685498066256,0.006523381830786285,0.0034566768342065637,0.0007407697474422473,4.949158236353721e-05
0.8668792347548824,0.01182395341818709,0.004782660993192824,0.00297853222646758,0.0005715678956914927,5.8793774483755304e-05
0.876843363889996,0.011970771261529005,0.005854770230023003,0.002483360796634893,0.00047365485623767115,5.365953288944545e-05
0.8868074930251096,0.010392362728487724,0.005313168987001729,0.002256270980617036,0.00073121464536745,6.847260860019115e-05
0.8967716221602232,0.007618148907722859,0.005107384088505398,0.002248159687029855,0.0006748732472793967,5.650833340744183e-05
0.9067357512953368,0.007856549423306164,0.006138018167783252,0.0025350221930426475,0.0009552167327993484,7.165453590588652e-05
0.9166998804304504,0.007406573973446011,0.0068849698639350445,0.0029826706642536844,0.0008944524898456129,6.0405730251737784e-05
0.9266640095655639,0.006743879385202181,0.007389059116273876,0.002927611533370066,0.0009381978414497339,6.562439522355951e-05
0.9366281387006775,0.006694304949810676,0.004992646509060594,0.002612560672761239,0.0007655211021817707,6.620655895896697e-05
0.9465922678357911,0.008636927189783657,0.004241690870617431,0.0020224818557117515,0.0005184949149915803,6.784405013793895e-05
0.9565563969709048,0.010505903778672509,0.004127881371246664,0.0018252996386255204,0.0005276831623891341,7.846398306579733e-05
0.9665205261060184,0.010272117815963936,0.004548606899907088,0.002113616094716278,0.00045421033045611714,7.654388576667992e-05
0.9764846552411319,0.008081236338737925,0.004331763610747356,0.001909277680917584,0.0005213794386917111,8.41413127711108e-05
0.9864487843762455,0.007092634217046991,0.0038487742048627606,0.0022547772339623186,0.00047340223781870705,9.082895380211915e-05
0.9964129135113591,0.00829471126980004,0.0037558443416940753,0.0016959016910340428,0.0003847153977126834,9.252576659683244e-05
1.0063770426464727,0.008760331614081383,0.003800124110047144,0.0017138331208394605,0.0003547336460013326,0.00011242081234379007
1.0163411717815862,0.007763899802720426,0.0037025960333663573,0.0013353926608006758,0.00034148502562787806,0.00010536986030707357
1.0263053009166998,0.0050401251286974254,0.0033994872567753315,0.0015892100805622311,0.0003573403149924573,0.0001278517538511016
1.0362694300518134,0.004837444605870092,0.003306275131284674,0.0016397193816566269,0.00036098563190183595,0.0001156110854207131
1.046233559186927,0.004914684888390185,0.003165923901562221,0.0016704841319955975,0.00030229241381427843,0.00012044497762448184
1.0561976883220405,0.005046892577283267,0.0027634321070821467,0.0018282498253848409,0.00026205282728022683,0.00011695175209215197
1.0661618174571543,0.004985470904781615,0.0030537294400359376,0.0016558167360635084,0.0002328561589077662,0.00011396579071294873
1.076125946592268,0.005084694370694481,0.0031283839311173588,0.0013695734044567138,0.0002179952040243424,0.0001287363852438386
1.0860900757273815,0.004761465872168273,0.003310226946475021,0.0010248594568772092,0.0002378186789199214,0.00011561266010119467
1.096054204862495,0.005098455094937784,0.002797479702453259,0.000980336872310197,0.00021995192917729248,0.00012647112698330987
1.1060183339976086,0.004123884130310634,0.0021008322966954577,0.000992756098854062,0.00023735093612272268,0.00011115227569145783
1.1159824631327222,0.004255016069615084,0.0023974953557006195,0.0009437734091268543,0.0002271123761779381,0.0001221845011290452
1.1259465922678358,0.003469148009380715,0.002062149387777536,0.0010841832198764995,0.00026759052014902157,0.00012461089514859402
1.1359107214029494,0.0034752355068783185,0.002417907002743272,0.0010976048602934925,0.00020803723198236835,0.0001239602158127643
1.145874850538063,0.003342172674776515,0.0019932322407672566,0.0009270148545220782,0.00015105237127430892,0.0001201159503596664
1.1558389796731765,0.0033520144327339177,0.0019653575158820767,0.0008408439046059761,0.0001333329655732758,0.00010638456162352784
1.16580310880829,0.003469346886528259,0.0021095013549798152,0.0007177756323308475,0.0001753591911270558,0.00011045588893840501
1.1757672379434037,0.0038401339670343596,0.0021326379423269827,0.0008202010997558874,0.0001890301358174524,0.00010206647982105287
1.1857313670785172,0.003679926817721401,0.002363716524597216,0.0007284599158603221,0.0001486829340969845,9.943933830517347e-05
1.1956954962136308,0.0034713346398614845,0.0022921277714052484,0.0006944584724403874,0.00013927497501317707,9.002583145814027e-05
1.2056596253487446,0.0031096705575335525,0.0017360189603255756,0.0007992402937663182,0.00013075238213659232,8.416578146774387e-05
1.2156237544838582,0.0035913705648605923,0.0015068965296120402,0.0006894064534503323,0.00010800179396679765,7.572355403140952e-05
1.2255878836189718,0.0028795809979741665,0.0014631800845829636,0.000626365884061949,0.00010534376261335198,7.042022049709212e-05
1.2355520127540853,0.0023161150375462024,0.0015547556260250115,0.0004904405547725408,9.749533859385406e-05,6.103008057930891e-05
1.245516141889199,0.0025311910873492367,0.0013148329014837248,0.0004650667625350815,5.922179888988134e-05,5.500051995188318e-05
1.2554802710243125,0.0029079599975265257,0.00146763871009178,0.0005670902643214555,6.25531150557176e-05,4.734871501546145e-05
1.265444400159426,0.0023704150833525634,0.0009615994869486709,0.0005341627817563444,4.88041166166048e-05,4.151084712858996e-05
1.2754085292945396,0.0019076006193689552,0.001232559641514368,0.0004776846301930391,4.5714203037212344e-05,3.4848592469487346e-05
1.2853726584296532,0.002048071686724902,0.001728463574342755,0.00044862226752313405,6.121811880716363e-05,3.165917752100291e-05
1.2953367875647668,0.0018331737325339987,0.0011665207441697756,0.0004923952682977953,4.4329963014383205e-05,2.7476544785681728e-05
1.3053009166998804,0.001776293630659021,0.0012266831765596453,0.000425797480680659,2.3066456722820746e-05,2.4852705993445998e-05
1.315265045834994,0.0018391144619033719,0.0010309623248883285,0.0003520937560356844,3.9421724874114815e-05,2.1755839202054576e-05
1.3252291749701075,0.0015931079637988355,0.0007732914436196359,0.0003657031689921083,3.433283098491732e-05,1.9706492522757835e-05
1.335193304105221,0.0014493137417511976,0.0007102166430915508,0.0002873466086444965,2.9120202294775873e-05,1.7821389518050475e-05
1.3451574332403347,0.00140280576525873,0.0007239866864234973,0.00028659435399897406,2.1960510028315358e-05,1.6581214496859682e-05
1.3551215623754485,0.0014275314501968374,0.0006622680286478153,0.00030749335519270646,2.7326171760432095e-05,1.5160468375968578e-05
1.365085691510562,0.0014734017644975842,0.0008426988137530652,0.00032976358987500486,1.7761611450247725e-05,1.3601325655621666e-05
1.3750498206456756,0.0013734093745076982,0.000737115693409068,0.00026602701046071444,1.5633276538093193e-05,1.2860700999460155e-05
1.3850139497807892,0.001137095959067764,0.0008511622668910591,0.00022954401283660944,1.4754758542874835e-05,1.2123904369817455e-05
1.3949780789159028,0.0011176749876129332,0.0007120966943391027,0.0001948977318364722,1.6307708273037176e-05,1.130337577876152e-05
1.4049422080510163,0.0012612609295923243,0.0004538217991231858,0.00017183311819175286,1.785177036098644e-05,1.1244332641242541e-05
1.41490633718613,0.0011397234662726204,0.0005903003421941879,0.00015371775140025527,1.3256755381657615e-05,1.0569513208171728e-05
1.4248704663212435,0.000955238249352067,0.0004405190247159631,0.00011298770189573632,5.597106470630053e-06,1.0215018819473989e-05
1.434834595456357,0.0009507865239758986,0.000496301273174295,0.0001325972908217195,5.158071284540235e-06,9.545524493195277e-06
1.4447987245914706,0.000764709397879304,0.0004785761026414166,0.00011038617823037195,6.628462606132037e-06,9.021976725762282e-06
1.4547628537265842,0.0006518540099101416,0.00037429913726925155,0.00011388649669446266,7.205889355540956e-06,8.846283576953064e-06
1.4647269828616978,0.0006712345557933119,0.00034478868826365707,0.00010161150248904335,6.01899850163061e-06,8.493679674116908e-06
1.4746911119968114,0.0006830658101952789,0.00044181854337547517,8.020455617162229e-05,5.437082544631598e-06,7.914704852959386e-06
1.484655241131925,0.0008167968936318084,0.000288123311947885,9.960021245175921e-05,5.957283446812589e-06,7.672600803666334e-06
1.4946193702670387,0.0006387353832018368,0.00030147029100505434,0.00010838279764842365,6.110301365846013e-06,7.331403818841738e-06
1.5045834994021523,0.0007820063452746844,0.0002950338244740235,8.029655412655004e-05,4.425383752299516e-06,7.2227428569076686e-06
1.5145476285372659,0.0004930091693608099,0.0003310456482000114,6.126650654394517e-05,3.3260749746038865e-06,6.4618617021552765e-06
1.5245117576723795,0.0005981830029383506,0.00037044461201007266,6.128974470942969e-05,2.721233180190114e-06,5.891809878326715e-06
1.534475886807493,0.000598484939012431,0.00024529217466169167,6.98400330114234e-05,4.218644084193973e-06,5.661389020753488e-06
1.5444400159426066,0.0005160668040634664,0.0002497082778267851,5.26507114366282e-05,2.7577695389446056e-06,5.191005832755621e-06
1.5544041450777202,0.00038143436480252623,0.00023045009487197978,3.757737605138536e-05,2.5209769399830986e-06,4.8734569479529364e-06
1.5643682742128338,0.0004652685361571466,0.0002129292316820411,3.933537638241747e-05,2.5565568637494693e-06,4.6110025438089995e-06
1.5743324033479473,0.00039850020265621417,0.00016827072599717897,3.987665270557831e-05,2.4859482650552556e-06,4.298981888943725e-06
1.584296532483061,0.0004451691882592239,0.0001992113643367181,2.3983311301531967e-05,2.120499694384279e-06,4.32067385249191e-06
1.5942606616181745,0.00044798504344693965,0.00018711727449502382,2.3838724067463503e-05,1.91020061513499e-06,4.251902485455235e-06
1.604224790753288,0.00036901299659015485,0.00016145701573178805,2.13895520916155e-05,1.9858713437343084e-06,4.36096122649454e-06
1.6141889198884016,0.0002713686588545963,0.0001397575203845461,1.7156201137840876e-05,2.0235735383549567e-06,4.4853399427483505e-06
1.6241530490235152,0.0002604945829159735,0.00016868331904563937,2.0539173889457166e-05,1.9501195251316024e-06,4.6644258033115864e-06
1.634117178158629,0.00033800504158491764,0.00014449929176256108,1.670628653419434e-05,1.8418323566355402e-06,4.8216015104445994e-06
1.6440813072937426,0.00027562940915392504,0.000131620491771017,1.5385637997236936e-05,1.7434688244041845e-06,5.0425770769948504e-06
1.6540454364288562,0.00022794048084172775,0.00012030775453178097,1.1647004953797743e-05,1.6183993439018808e-06,5.205721342629246e-06
1.6640095655639697,0.00024395054636384522,0.00010380609245844627,8.805370725378694e-06,1.5254459165463684e-06,5.371516721855922e-06
1.6739736946990833,0.0002507693204806126,0.00010741428108325526,1.5853364192965047e-05,1.5357272713085139e-06,5.401140563186569e-06
1.6839378238341969,0.00023596690488022283,7.68661189037011e-05,1.0550008754334255e-05,1.4968476759839034e-06,5.496355091518033e-06
1.6939019529693105,0.00019066526989240098,7.313337678368595e-05,6.955371475679712e-06,1.4292763930856696e-06,5.374522165441561e-06
1.703866082104424,0.00017157257283444908,0.00010710339295987638,5.662722000101691e-06,1.4581467473456707e-06,5.37622058468567e-06
1.7138302112395376,0.0001985028039387112,0.00011912327756748102,9.637200237535994e-06,1.350468839427125e-06,5.227692405315768e-06
1.7237943403746512,0.00026170628420824684,6.797145842764576e-05,7.838843027380212e-06,1.3595753041965469e-06,5.0600332704895745e-06
1.7337584695097648,0.0001349233589177835,5.987135049029268e-05,5.26786525593398e-06,1.3259109067116979e-06,4.896558489727409e-06
1.7437225986448783,0.00013411249049513754,6.466031012242846e-05,4.1646705076139125e-06,1.2700467546690579e-06,4.73958179786281e-06
1.753686727779992,0.0001309183365002906,5.436213838226762e-05,4.628559511504967e-06,1.2568250779226563e-06,4.535565859837484e-06
1.7636508569151055,0.0001478254959735768,6.024717877337934e-05,3.878768199953994e-06,1.1969186100822942e-06,4.40275092174199e-06
1.7736149860502193,0.0001438444418091552,5.955005055121405e-05,3.057812965143943e-06,1.2108089451879906e-06,4.274818268264287e-06
1.7835791151853329,0.0001367985046810814,4.543016314150763e-05,3.2813874632553876e-06,1.142691400142226e-06,4.101793781785526e-06
1.7935432443204464,0.00014058028293905523,4.229706186902033e-05,2.3710261994262233e-06,1.121364192989667e-06,3.966750893876923e-06
1.80350737345556,0.00010709814040135357,4.486627574874322e-05,2.807509034742632e-06,1.0858053219740908e-06,3.800984733829474e-06
1.8134715025906736,0.00011464153535780126,3.5720191048789585e-05,1.8883819104537261e-06,1.069862887367156e-06,3.6573379111602905e-06
1.8234356317257872,6.710039311819622e-05,3.154116055443205e-05,2.4010126252049133e-06,1.0244624624980466e-06,3.5442826638484445e-06
1.8333997608609007,0.00010855834107128797,4.053465946228706e-05,1.5592844607858818e-06,9.887906546793176e-07,3.400360564584762e-06
1.8433638899960143,9.484094751938593e-05,3.0999621677538305e-05,1.5602330128620218e-06,9.658283054542343e-07,3.3022919650618386e-06
1.8533280191311279,8.178310447597349e-05,3.5906791989904334e-05,1.3017226795967203e-06,9.400051358561165e-07,3.1951256492106184e-06
1.8632921482662415,8.847800848126349e-05,2.3990149384363595e-05,1.0916821786878685e-06,9.242394237203907e-07,3.117957806870956e-06
1.873256277401355,7.165269690645146e-05,2.50441833473584e-05,1.1010618132795217e-06,8.92930772263955e-07,3.017853301587284e-06
1.8832204065364686,7.589316425837662e-05,2.3626595468897648e-05,8.702230676434587e-07,8.587034551536197e-07,2.9343945348758093e-06
1.8931845356715822,6.260962924639956e-05,1.722927405663104e-05,7.327261245647856e-07,8.487813251839132e-07,2.8179498186775936e-06
1.9031486648066958,6.581343652869714e-05,2.12087700657224e-05,7.727585265569908e-07,8.22525512467314e-07,2.727033599979713e-06
1.9131127939418096,5.965769337311626e-05,1.2544046779555734e-05,6.272680485031902e-07,8.048029671772399e-07,2.6398735132586075e-06
1.9230769230769231,4.767723781661732e-05,1.711227600206205e-05,7.560903534899422e-07,7.868707460534649e-07,2.5458092914050793e-06
1.9330410522120367,4.412537972151859e-05,1.2354475860463646e-05,6.675136414666644e-07,7.604609744278667e-07,2.4648825243154355e-06
1.9430051813471503,4.894158432739027e-05,1.4300207185100678e-05,4.4567417732284217e-07,7.400088682189007e-07,2.3877772398239313e-06
1.9529693104822639,2.9442897581890134e-05,9.034720718440166e-06,5.423641593113416e-07,7.25827131003152e-07,2.306094272795505e-06
1.9629334396173774,3.39908148438449e-05,1.1972346812735035e-05,3.8386085454482083e-07,7.082107106508598e-07,2.2410475412140907e-06
1.972897568752491,2.6302771244584777e-05,9.334150366652864e-06,4.058155589330029e-07,6.948060513115118e-07,2.179472952453831e-06
1.9828616978876046,3.4693171492807884e-05,9.391884850246868e-06,4.1573634558832676e-07,6.724775427712671e-07,2.117062309394632e-06
1.9928258270227182,2.895470281058584e-05,8.860677130798867e-06,4.3903879439457734e-07,6.582483316251504e-07,2.0639383357448855e-06
2.002789956157832,3.1363063227715447e-05,6.500602826137536e-06,3.3310789575030685e-07,6.454252368060976e-07,2.0192120024509203e-06
2.0127540852929453,2.5112510264856267e-05,7.434424516134665e-06,3.636893433664384e-07,6.264823709843922e-07,1.968706572833627e-06
2.022718214428059,2.17501494700406e-05,7.0575412834749235e-06,3.1489808439913816e-07,6.187399087192555e-07,1.9197253353054093e-06
2.0326823435631725,2.2585466031801313e-05,7.198839652187122e-06,3.1263970503011156e-07,6.037165480294058e-07,1.8786969926316016e-06
2.0426464726982863,1.9253310437355547e-05,5.304898472074726e-06,2.9754758214762665e-07,5.854596642910483e-07,1.8390721611704222e-06
2.0526106018333996,2.218705114711457e-05,5.642909142088555e-06,2.533846044500505e-07,5.748457591790075e-07,1.8008202387100124e-06
2.0625747309685134,1.7923152614304143e-05,5.458579520040763e-06,2.6151716843202606e-07,5.60791382581866e-07,1.7580902783904854e-06
2.0725388601036268,1.5460946260140236e-05,3.989671122489513e-06,2.53892174054743e-07,5.504956515969975e-07,1.7262287860160505e-06
2.0825029892387406,1.319785978187756e-05,4.554133733852162e-06,2.5966384751463463e-07,5.404237731084816e-07,1.6886718934284551e-06
2.092467118373854,1.2775052106989227e-05,4.4643894831070184e-06,2.499148368206025e-07,5.306766384236065e-07,1.657809218053535e-06
2.1024312475089677,1.3482273740806688e-05,3.403193171779669e-06,2.477401545126605e-07,5.125761556713709e-07,1.6158617013632208e-06
2.112395376644081,9.660474679248957e-06,3.826393825532753e-06,2.5659666219919565e-07,5.024984581058798e-07,1.5744563027378087e-06
2.122359505779195,9.577048429456792e-06,3.330094145401802e-06,2.195876648443601e-07,4.895784923487712e-07,1.5353197331670267e-06
2.1323236349143087,9.566108758324737e-06,2.7952467747624258e-06,2.0453692882183518e-07,4.775949938304291e-07,1.4932061344523994e-06
2.142287764049422,9.703050590625895e-06,3.099283742217744e-06,2.1657994170389412e-07,4.6570306008737095e-07,1.4483813931061778e-06
2.152251893184536,8.571361427459235e-06,2.5404077504673053e-06,2.102454424902471e-07,4.5560231012085555e-07,1.4166863801304275e-06
2.162216022319649,6.258316042195097e-06,2.4818463995648367e-06,1.9531633137848255e-07,4.456513715822869e-07,1.3747743251156688e-06
2.172180151454763,7.947020640127134e-06,2.5878276252672467e-06,1.934715623626795e-07,4.3405957133006046e-07,1.3347416044804691e-06
2.1821442805898763,6.884546244303441e-06,2.4224130343532195e-06,1.823805421700158e-07,4.238635439279986e-07,1.297697206219502e-06
2.19210840972499,7.483873944072526e-06,2.465358313082043e-06,1.7883530097546236e-07,4.140797615043694e-07,1.2646805995525416e-06
2.2020725388601035,6.0208492886048206e-06,2.158496324203147e-06,1.7850467614011162e-07,4.039582927895125e-07,1.2292259766181801e-06
2.2120366679952173,4.960091013124426e-06,2.191243851559061e-06,1.7952269835963344e-07,3.9510335481583527e-07,1.2020766487709549e-06
2.2220007971303306,4.632218953595705e-06,2.200994280167119e-06,1.7233751841025052e-07,3.8733629319420213e-07,1.173858622237498e-06
2.2319649262654444,4.313702199404736e-06,1.8728242257389848e-06,1.6104763258511936e-07,3.7803919229607893e-07,1.147420521605906e-06
2.2419290554005578,3.0690192635000627e-06,2.0432337269353657e-06,1.653063635112429e-07,3.7061519471708174e-07,1.1267822616017348e-06
2.2518931845356716,3.5281327228387685e-06,1.792500471648903e-06,1.5637875259740471e-07,3.6268056298060585e-07,1.1007209600689416e-06
2.261857313670785,3.103924121819511e-06,1.6493116005868305e-06,1.5469283992614426e-07,3.5266202287199566e-07,1.077941425247484e-06
2.2718214428058987,2.8683836181084185e-06,1.735509877280724e-06,1.500631843578274e-07,3.4658547423925624e-07,1.0590439981137877e-06
2.2817855719410125,2.787317198788212e-06,1.6525797759553486e-06,1.4577898290637135e-07,3.406902108038693e-07,1.0366160512121013e-06
2.291749701076126,2.1895835997115467e-06,1.6217503283427312e-06,1.428113601190857e-07,3.3383792083076145e-07,1.0132109209308393e-06
2.3017138302112397,2.463443460297984e-06,1.532736915192475e-06,1.4338862828533937e-07,3.262026240141388e-07,9.925807029025034e-07
2.311677959346353,2.3291346069769943e-06,1.4858284043940532e-06,1.4058864941971222e-07,3.19714042586187e-07,9.716524032919314e-07
2.321642088481467,1.5808599458855342e-06,1.5116480410091435e-06,1.3471445822803285e-07,3.1402536090223013e-07,9.526723517085475e-07
2.33160621761658,1.677020786961557e-06,1.4182832555907927e-06,1.341789518385609e-07,3.0633132540959666e-07,9.303794742234908e-07
2.341570346751694,1.5691282663050036e-06,1.453707316411221e-06,1.2963005288450776e-07,3.0283589467798583e-07,9.111170229961211e-07
2.3515344758868073,1.7115307089715604e-06,1.4371295122972343e-06,1.2977888359594029e-07,2.955889961635625e-07,8.932132736880244e-07
2.361498605021921,1.4781845505477393e-06,1.3538730797311124e-06,1.258455071522543e-07,2.9020776368203213e-07,8.759461159380687e-07
2.3714627341570345,1.4521306601645136e-06,1.348728287827926e-06,1.2398229995333884e-07,2.851341911258307e-07,8.569504329611479e-07
2.3814268632921483,1.0428842083693691e-06,1.2709945166336634e-06,1.2050612141208565e-07,2.786681130740256e-07,8.396742942004117e-07
2.3913909924272616,9.799135904760368e-07,1.2988115862260344e-06,1.1894706139516254e-07,2.746471692618063e-07,8.239341534397085e-07
2.4013551215623754,9.968548852431453e-07,1.2118284646828965e-06,1.1481563757827593e-07,2.673717438667151e-07,8.029234879081281e-07
2.411319250697489,9.294696453955246e-07,1.1945624675394663e-06,1.134042065226529e-07,2.621714912715472e-07,7.862332190783968e-07
2.4212833798326026,7.954372542303749e-07,1.2067263859779524e-06,1.1153828613265368e-07,2.5710558984000256e-07,7.700765233122546e-07
2.4312475089677164,6.986708232426674e-07,1.1733253430528777e-06,1.0872119062092114e-07,2.502137691068739e-07,7.53071560190744e-07
2.4412116381028297,6.809402967754906e-07,1.1445407706672655e-06,1.0627406683763355e-07,2.4558543262955154e-07,7.388868374048636e-07
2.4511757672379435,6.368170138077469e-07,1.1133549649377075e-06,1.0396160779152433e-07,2.4083432069091966e-07,7.21554203531265e-07
2.461139896373057,5.067190688623878e-07,1.0580928240942924e-06,1.0163617373834052e-07,2.3568533579748912e-07,7.081383141351322e-07
2.4711040255081707,5.298396963379563e-07,1.0649200897035291e-06,9.979913986911764e-08,2.3025275946014863e-07,6.926987422180572e-07
2.481068154643284,5.010860493635621e-07,1.0417313085548373e-06,9.739750107613733e-08,2.2611023442945e-07,6.788171537411611e-07
2.491032283778398,5.065960982895967e-07,1.0184797301178808e-06,9.595333472960171e-08,2.217139059923892e-07,6.650679691772115e-07
2.500996412913511,4.6339691481781757e-07,1.0170719539966338e-06,9.410160948791e-08,2.1794733220987758e-07,6.500867971500136e-07
2.510960542048625,3.9018036378289276e-07,9.694103773102619e-07,9.251994893976223e-08,2.1282028702291225e-07,6.373431663341972e-07
2.5209246711837383,3.785042952573665e-07,9.665500454389606e-07,8.998138023019311e-08,2.0849343432387448e-07,6.253249898972942e-07
2.530888800318852,3.7231282979506564e-07,9.412151861970027e-07,8.856569976790498e-08,2.044790321765028e-07,6.11804886162953e-07
2.5408529294539655,3.2998873203022606e-07,9.061888661696058e-07,8.709472473686589e-08,2.0077851197999176e-07,5.994107788818092e-07
2.5508170585890793,3.4061501416165286e-07,9.106534651829118e-07,8.473596694709857e-08,1.9719826713198876e-07,5.880793148220571e-07
2.560781187724193,3.3193462474790005e-07,8.969156437046413e-07,8.33289911222826e-08,1.9362005626522142e-07,5.762505176954396e-07
2.5707453168593064,3.3212671500502644e-07,8.802693497288136e-07,8.197148873478476e-08,1.899485155563531e-07,5.663273289649434e-07
2.58070944599442,3.176365856621955e-07,8.578651365570118e-07,8.031041175819819e-08,1.856027148838291e-07,5.558960970931592e-07
2.5906735751295336,2.970654892434838e-07,8.242481584451576e-07,7.947025533225374e-08,1.8299174859656328e-07,5.454048061849188e-07
2.6006377042646474,2.5708634843970637e-07,8.168668248591128e-07,7.748454713982953e-08,1.8029269612231706e-07,5.350916288752033e-07
2.6106018333997607,2.651177797495799e-07,8.052238926298398e-07,7.623821311190601e-08,1.767920132067496e-07,5.255585549227176e-07
2.6205659625348745,2.5692630628206844e-07,7.9368712563594e-07,7.455318840513631e-08,1.7322604412869296e-07,5.167031088501285e-07
2.630530091669988,2.5243282678871587e-07,7.937295916817273e-07,7.402584572714812e-08,1.6973064674466937e-07,5.08082095130419e-07
2.6404942208051017,2.4009623942635896e-07,7.776270907224344e-07,7.224188536060855e-08,1.6710735467224032e-07,4.989006852586361e-07
2.650458349940215,2.3905075240367953e-07,7.575409189718017e-07,7.042664057718256e-08,1.6444192669350882e-07,4.904727971507316e-07
2.660422479075329,2.5624751608794216e-07,7.413665643581207e-07,6.918710141650077e-08,1.6093446363356097e-07,4.817050273826173e-07
2.670386608210442,2.3215045520322542e-07,7.163971226601245e-07,6.851119972322864e-08,1.581836524044119e-07,4.7355764890315354e-07
2.680350737345556,2.257987555783901e-07,7.157133922789021e-07,6.710059977937875e-08,1.56082074179534e-07,4.657117370934834e-07
2.6903148664806693,2.2794723425823324e-07,7.050601961819137e-07,6.611651391486209e-08,1.5385844202133884e-07,4.566609340687055e-07
2.700278995615783,2.0196180019699218e-07,6.877233773429253e-07,6.486241646128456e-08,1.5042023317305967e-07,4.489446658467048e-07
2.710243124750897,2.0235884230477783e-07,6.72984369130029e-07,6.432159638027687e-08,1.4761167380101771e-07,4.395883554541492e-07
2.7202072538860103,1.9943259194486166e-07,6.653112706986368e-07,6.261681379383307e-08,1.4504234110473234e-07,4.307031593349727e-07
2.730171383021124,1.906564794469356e-07,6.505197768968699e-07,6.145298055795865e-08,1.4192940810388075e-07,4.231155535924751e-07
2.7401355121562374,1.9517662320419207e-07,6.40539096754738e-07,6.008959444412759e-08,1.3943247082983057e-07,4.151755162928973e-07
2.750099641291351,1.9243140171835338e-07,6.304594705926373e-07,5.893413810778357e-08,1.3720028955247256e-07,4.0702810813590345e-07
2.7600637704264646,1.8575840451994426e-07,6.173091632120572e-07,5.739896953420276e-08,1.3430201169361158e-07,3.9956856583625425e-07
2.7700278995615784,1.8085353260916826e-07,6.010974653219404e-07,5.667012531868649e-08,1.3227190181886947e-07,3.929182478648051e-07
2.7799920286966917,1.8062452244722583e-07,5.992203042011141e-07,5.6087489127268293e-08,1.2991103354598065e-07,3.8602547221126194e-07
2.7899561578318055,1.7375416699628706e-07,5.842610357164231e-07,5.4519872721167584e-08,1.2730440144874655e-07,3.7893572877096536e-07
2.799920286966919,1.7028699846668917e-07,5.74464373756742e-07,5.3892790465022674e-08,1.2510113731382115e-07,3.720663584037832e-07
2.8098844161020327,1.645991926913183e-07,5.647881488618143e-07,5.3086673517046734e-08,1.22898105895666e-07,3.6559428730028236e-07
2.819848545237146,1.6179038801943236e-07,5.529038107793688e-07,5.2143061388508247e-08,1.207381719943368e-07,3.596512395917193e-07
2.82981267437226,1.60679795377447e-07,5.384179623045507e-07,5.0979529967549995e-08,1.1902966298034544e-07,3.533132177003499e-07
2.8397768035073736,1.57092800031732e-07,5.32299907765084e-07,5.0030083449578554e-08,1.1658653927444753e-07,3.47431632989756e-07
2.849740932642487,1.532509626149583e-07,5.260041845479273e-07,4.912779951949387e-08,1.1457453454081069e-07,3.412270297447635e-07
2.8597050617776008,1.5042319895452852e-07,5.144596463903936e-07,4.8529710114022737e-08,1.1299723436743759e-07,3.352378601770201e-07
2.869669190912714,1.4577507995429084e-07,5.064421793017483e-07,4.7490144274224247e-08,1.1092340673556115e-07,3.296230941733653e-07
2.879633320047828,1.457591264136801e-07,4.994654294877659e-07,4.728292617173329e-08,1.0943862862101915e-07,3.2443693296399073e-07
2.8895974491829413,1.4639480774659702e-07,4.9136034417234e-07,4.6193387308161634e-08,1.0753034905512872e-07,3.191434601222972e-07
2.899561578318055,1.416396626563801e-07,4.859133213847008e-07,4.532442376541733e-08,1.057137393717756e-07,3.1377159515776454e-07
2.9095257074531684,1.3726940886009534e-07,4.755026026546281e-07,4.4920222426543735e-08,1.0380357653401698e-07,3.0876556354782833e-07
2.919489836588282,1.3794847778434718e-07,4.6790247344113113e-07,4.422403140932052e-08,1.0230022939231484e-07,3.039446476389652e-07
2.9294539657233956,1.3687610692090198e-07,4.621916743925356e-07,4.316407764139223e-08,1.0057729518147633e-07,2.991392761039708e-07
2.9394180948585094,1.340658234458622e-07,4.538069859132683e-07,4.2561838717737857e-08,9.946452151949619e-08,2.9435837757947137e-07
2.9493822239936227,1.3236872114653848e-07,4.4503675232239063e-07,4.195991404837345e-08,9.746016985540353e-08,2.8992878964226067e-07
2.9593463531287365,1.299252796722058e-07,4.407247938222509e-07,4.141762098562546e-08,9.600098132411173e-08,2.8550115642454214e-07
2.96931048226385,1.2687456983159358e-07,4.363121438789847e-07,4.101199363395102e-08,9.477926667135436e-08,2.8089212735579805e-07
2.9792746113989637,1.248332347134381e-07,4.258068019818566e-07,4.048653122650233e-08,9.315133494990656e-08,2.765484104404102e-07
2.9892387405340775,1.2359073007498522e-07,4.206941572858869e-07,3.950595415320931e-08,9.209036375103451e-08,2.7257243001579757e-07
2.999202869669191,1.2216002321451e-07,4.129071999306535e-07,3.873391764968548e-08,9.00665863380337e-08,2.679785459613105e-07
3.0091669988043046,1.1979676219181057e-07,4.0228058279806377e-07,3.803700185530093e-08,8.861933273838532e-08,2.6318202219498675e-07
3.019131127939418,1.1567716902527614e-07,3.981771954024585e-07,3.766331973892666e-08,8.71142270289074e-08,2.5869221793114236e-07
3.0290952570745318,1.1504858472727563e-07,3.916913475484094e-07,3.6938969067330104e-08,8.60371597571936e-08,2.544070051407609e-07
3.039059386209645,1.1129454488130941e-07,3.881135444738803e-07,3.61762409820599e-08,8.467201955379996e-08,2.501998695410656e-07
3.049023515344759,1.0931503896225855e-07,3.793660393673876e-07,3.5747760655534256e-08,8.315143072266134e-08,2.462069812208438e-07
3.0589876444798723,1.0889355494958515e-07,3.740518323558644e-07,3.5333946767569286e-08,8.179859866721659e-08,2.4204572763392564e-07
3.068951773614986,1.0706263232521803e-07,3.675095353192617e-07,3.4760124711130324e-08,8.068425157054152e-08,2.3808848584041396e-07
3.0789159027500994,1.0476440355832135e-07,3.604674905321041e-07,3.407077852191978e-08,7.929463288746635e-08,2.3450808848653737e-07
3.088880031885213,1.0211618126440799e-07,3.560446828912048e-07,3.337914233442856e-08,7.812582878956563e-08,2.3064817386984443e-07
3.0988441610203266,1.027461750960328e-07,3.487698873498579e-07,3.3099555711747504e-08,7.686742994799937e-08,2.2703937666452724e-07
3.1088082901554404,1.002063219844482e-07,3.450397219672004e-07,3.226573704089868e-08,7.566770285975132e-08,2.237614982100402e-07
3.118772419290554,9.804755275295093e-08,3.4043706244996585e-07,3.196444325834821e-08,7.422586355258238e-08,2.2005219343553002e-07
3.1287365484256675,9.736936499103898e-08,3.3327502014302423e-07,3.1412495742059624e-08,7.327127738754543e-08,2.1664292094376884e-07
3.1387006775607813,9.56127146915149e-08,3.3023555977017144e-07,3.088303602926659e-08,7.204841975101413e-08,2.1328741051266542e-07
3.1486648066958947,9.438157837826811e-08,3.2527404522850763e-07,3.0506167136483245e-08,7.084483538428373e-08,2.1025681199465676e-07
3.1586289358310085,9.260634946717747e-08,3.1888823941571274e-07,3.0043982670714385e-08,6.989694178442179e-08,2.068120248931896e-07
3.168593064966122,8.990804592569632e-08,3.1577377854074167e-07,2.9581258920382356e-08,6.906172466186169e-08,2.037413163198577e-07
3.1785571941012356,8.930752623893746e-08,3.10003730755198e-07,2.9214297600297323e-08,6.791593109016527e-08,2.00643453760047e-07
3.188521323236349,8.826847303148369e-08,3.057878137247762e-07,2.882800147587971e-08,6.70217812692432e-08,1.978127642627264e-07
3.1984854523714628,8.805258308999262e-08,3.018854214160883e-07,2.8380575007098515e-08,6.597383403565831e-08,1.947136625875088e-07
3.208449581506576,8.641408411989192e-08,2.969680565253101e-07,2.7936535977297378e-08,6.509539623435056e-08,1.920881949763987e-07
3.21841371064169,8.660493762053391e-08,2.9192553207531434e-07,2.759355681713439e-08,6.401242766938856e-08,1.8937044133914148e-07
3.2283778397768033,8.455339793221255e-08,2.889412253665407e-07,2.715872977426601e-08,6.322412567597512e-08,1.8664596736630464e-07
3.238341968911917,8.31727442622638e-08,2.835942031216317e-07,2.6729444887005527e-08,6.200598280538012e-08,1.839885777811184e-07
3.2483060980470304,7.999527699947235e-08,2.787035481755561e-07,2.6401950058185364e-08,6.134810873945428e-08,1.8149414873762144e-07
3.258270227182144,8.100809078758594e-08,2.7661379993287106e-07,2.604424211539975e-08,6.053939264782994e-08,1.7894177010764603e-07
3.268234356317258,7.810414425724657e-08,2.719935593672272e-07,2.5562588559311568e-08,5.96250259786852e-08,1.7630246300048027e-07
3.2781984854523714,7.806838934383486e-08,2.6842713731590165e-07,2.518945599352523e-08,5.8830334730587555e-08,1.7391644948420794e-07
3.288162614587485,7.730084048337248e-08,2.6738397034303135e-07,2.485515755222669e-08,5.818104895758206e-08,1.7151895459821893e-07
3.2981267437225985,7.584095030426885e-08,2.6069745068926116e-07,2.4537101479071762e-08,5.708542373934361e-08,1.6895111559318248e-07
3.3080908728577123,7.518470020339248e-08,2.563507803401875e-07,2.4334471636304993e-08,5.617138949673592e-08,1.663744480179148e-07
3.3180550019928257,7.296193498512305e-08,2.5401324381155126e-07,2.3939988654649773e-08,5.557488596287755e-08,1.6382337400341132e-07
3.3280191311279395,7.219110365251099e-08,2.4996580288185095e-07,2.345599080242163e-08,5.4580657660295115e-08,1.614450053544249e-07
3.337983260263053,7.098397335130006e-08,2.451852916752839e-07,2.3099651260038704e-08,5.3870527959161605e-08,1.5905072520496527e-07
3.3479473893981666,7.131447676068944e-08,2.4221781678510846e-07,2.2705991388882936e-08,5.3076845856065706e-08,1.5674002359055676e-07
3.35791151853328,6.942726605460963e-08,2.39921265813012e-07,2.2390482714673963e-08,5.229844961369051e-08,1.5445710118416914e-07
3.3678756476683938,6.77910570814166e-08,2.3466623097919074e-07,2.2129277941713127e-08,5.1526511403608495e-08,1.5215480503397964e-07
3.377839776803507,6.73611138455544e-08,2.3116908844093226e-07,2.1853474945280844e-08,5.076474230563397e-08,1.5011662027486165e-07
3.387803905938621,6.628374115354164e-08,2.2933580005180202e-07,2.153393050124714e-08,5.009891398944276e-08,1.477925604740293e-07
3.3977680350737343,6.570651171420704e-08,2.2545631639145473e-07,2.1159713781585176e-08,4.933657229929252e-08,1.4571476467249368e-07
3.407732164208848,6.386319628063888e-08,2.2169103149149114e-07,2.0863522272045645e-08,4.870952058764378e-08,1.435767634567405e-07
3.417696293343962,6.261288033082514e-08,2.189647819242665e-07,2.066233393649437e-08,4.8104755812983246e-08,1.4166410761956162e-07
3.427660422479075,6.299039983884086e-08,2.163019505284802e-07,2.031200124891388e-08,4.737866429109223e-08,1.396960806540629e-07
3.437624551614189,6.244757718712602e-08,2.1281601987933554e-07,2.0127371671677627e-08,4.659753740344897e-08,1.3778945528985544e-07
3.4475886807493024,6.126044012120152e-08,2.1064465360791155e-07,1.973498688760942e-08,4.597474274812748e-08,1.3590080918902503e-07
3.457552809884416,5.970911887865237e-08,2.0700835466801778e-07,1.9547265188685934e-08,4.546610279685717e-08,1.3408301666291673e-07
3.4675169390195295,5.92425985225532e-08,2.0473464915892348e-07,1.9136099935563e-08,4.4877942650323046e-08,1.3229482229702152e-07
3.4774810681546433,5.9093282191634325e-08,2.0216385348372988e-07,1.8963202851957488e-08,4.425500800827596e-08,1.3037984682794742e-07
3.4874451972897567,5.8620639091710395e-08,1.9928367757008459e-07,1.87415837440491e-08,4.367683045399663e-08,1.2880868382849652e-07
3.4974093264248705,5.6427259576856786e-08,1.9645929950220784e-07,1.8519633641659772e-08,4.304574560944732e-08,1.2695665901979974e-07
3.507373455559984,5.630896131688848e-08,1.9344179458240462e-07,1.8251941277487522e-08,4.258670184044777e-08,1.2536192374595795e-07
3.5173375846950976,5.5960210969039944e-08,1.9096850928359792e-07,1.7985872427922896e-08,4.1897817129914565e-08,1.2375870433877718e-07
3.527301713830211,5.4962130086267534e-08,1.8901291570054734e-07,1.779238376971722e-08,4.142442177574807e-08,1.2209495403641056e-07
3.5372658429653248,5.335071983111843e-08,1.873309649915043e-07,1.7648863987344247e-08,4.0916729506303493e-08,1.205543840697572e-07
3.5472299721004386,5.3497160389477784e-08,1.8375275576592825e-07,1.732144549058672e-08,4.034744009736215e-08,1.1904136305555025e-07
3.557194101235552,5.325227911111091e-08,1.812331488411683e-07,1.7056290275098653e-08,3.987639380826914e-08,1.1760946988037252e-07
3.5671582303706657,5.1790416113085836e-08,1.7964338615840325e-07,1.6900566784207383e-08,3.941974801219201e-08,1.161912426564213e-07
3.577122359505779,5.1217995215162585e-08,1.7667846145774094e-07,1.6584605361292655e-08,3.880378206685952e-08,1.1466425629056031e-07
3.587086488640893,5.064040327897472e-08,1.742172439355897e-07,1.6399434535570697e-08,3.843803112439757e-08,1.132352414459638e-07
3.597050617776006,5.0078490306790805e-08,1.729635518370754e-07,1.6158993650448585e-08,3.7796507959028487e-08,1.1161979945793852e-07
3.60701474691112,4.8463986743956686e-08,1.7028152265771206e-07,1.5994045365341852e-08,3.730934950923387e-08,1.1017597795954266e-07
3.6169788760462334,4.8943877102083605e-08,1.6764737438867597e-07,1.5832638371092672e-08,3.6757348293753165e-08,1.0862456966624513e-07
3.626943005181347,4.811109544094435e-08,1.654379159575754e-07,1.5561017509381982e-08,3.632797325930658e-08,1.0712369600908928e-07
3.6369071343164605,4.688663258120529e-08,1.6344252976471998e-07,1.534637490894838e-08,3.5824304169509664e-08,1.0562322153569296e-07
3.6468712634515743,4.686577532361568e-08,1.6176170480891763e-07,1.5171571088785594e-08,3.538602798832107e-08,1.0433614888046611e-07
3.6568353925866877,4.6000546175160124e-08,1.583202438687792e-07,1.497425859324797e-08,3.4877787114473986e-08,1.029167182647925e-07
3.6667995217218015,4.4826424876956117e-08,1.5682337523892124e-07,1.4744685855713001e-08,3.443906519922572e-08,1.0160930083922891e-07
3.676763650856915,4.548972529922683e-08,1.5498192071749517e-07,1.454621431508998e-08,3.4027934686209446e-08,1.0034908197760208e-07
3.6867277799920286,4.4551230253571456e-08,1.5375589424982348e-07,1.4312808208998176e-08,3.3544645714586915e-08,9.898230010009064e-08
3.6966919091271424,4.3416614334587113e-08,1.5104932774056738e-07,1.4181966487742727e-08,3.310166847850095e-08,9.765965735816154e-08
3.7066560382622558,4.3183420753842526e-08,1.4943430515655306e-07,1.404228136283166e-08,3.2734892296161404e-08,9.639953644895985e-08
3.7166201673973696,4.2281582390222295e-08,1.472596282911897e-07,1.3795633735449456e-08,3.225096253678636e-08,9.518980107368349e-08
3.726584296532483,4.224499836588644e-08,1.457047929039988e-07,1.3701476558109404e-08,3.190641683145862e-08,9.40075269828852e-08
3.7365484256675967,4.1954839856258624e-08,1.440209427585563e-07,1.3519325806121434e-08,3.152412190842508e-08,9.280163298546465e-08
3.74651255480271,4.096535152612515e-08,1.4135846554163263e-07,1.3359038653261726e-08,3.109918423034957e-08,9.161238084065433e-08
3.756476683937824,4.065925256204685e-08,1.4041152478033145e-07,1.3178147708094736e-08,3.064915038771071e-08,9.050205282513533e-08
3.766440813072937,4.0260545279336765e-08,1.3867754360223106e-07,1.2993658067776655e-08,3.0370594619722455e-08,8.934768964374406e-08
3.776404942208051,3.9360730484989953e-08,1.3657706299992896e-07,1.2845091924550586e-08,2.991002173935872e-08,8.83326749637128e-08
3.7863690713431644,3.8953031378956054e-08,1.3531367678619952e-07,1.270500340678097e-08,2.963985655250872e-08,8.720404987435501e-08
3.796333200478278,3.866683861088542e-08,1.3357752541824264e-07,1.2539857368989681e-08,2.921999236058817e-08,8.617563028297274e-08
3.8062973296133915,3.798077341771843e-08,1.3223626306909033e-07,1.2367741533986013e-08,2.8940877104376043e-08,8.512337699039864e-08
3.8162614587485053,3.759319937000562e-08,1.3024729989854752e-07,1.2270330129803709e-08,2.8512601039722855e-08,8.410650385497229e-08
3.826225587883619,3.6979866243416644e-08,1.2866812042917686e-07,1.2016631658439228e-08,2.8202305225080114e-08,8.30561164488061e-08
3.8361897170187325,3.719124520020014e-08,1.2738430946518828e-07,1.197898634953256e-08,2.7869251912762267e-08,8.214750108265086e-08
3.8461538461538463,3.61645752545183e-08,1.2543969161124762e-07,1.18261799780694e-08,2.7593547639371385e-08,8.122884231408534e-08
3.8561179752889596,3.5784203483089856e-08,1.241612411445594e-07,1.1706982501825554e-08,2.726192671692954e-08,8.022895298667827e-08
3.8660821044240734,3.562230744323742e-08,1.2311028551413108e-07,1.1525409056063612e-08,2.6957285808864673e-08,7.925919656887797e-08
3.8760462335591868,3.489678713642952e-08,1.213874860428689e-07,1.1400203301893267e-08,2.6601803826042414e-08,7.844585963070534e-08
3.8860103626943006,3.462905560054052e-08,1.2017923992587692e-07,1.126008978857902e-08,2.6349268308422698e-08,7.749713944693372e-08
3.895974491829414,3.4112593528673234e-08,1.1845462804276427e-07,1.1148374486041895e-08,2.604527155256386e-08,7.659710411320687e-08
3.9059386209645277,3.383858225834525e-08,1.171803554928468e-07,1.1057643022415196e-08,2.5730618138764985e-08,7.578313859903666e-08
3.915902750099641,3.358809054108896e-08,1.1594914775943558e-07,1.0891998946846243e-08,2.5427017429065137e-08,7.488593293541971e-08
3.925866879234755,3.307417262832585e-08,1.1475683478574119e-07,1.0786100942601008e-08,2.516979468828607e-08,7.410305968325913e-08
3.935831008369868,3.2799027386333825e-08,1.1345879901669782e-07,1.0671237191751813e-08,2.488695110517253e-08,7.326904223936202e-08
3.945795137504982,3.2403360415283225e-08,1.120991874278469e-07,1.0582740774861326e-08,2.456527229306059e-08,7.249293377902929e-08
3.9557592666400954,3.2332223138667303e-08,1.1102444210520691e-07,1.0430240737870685e-08,2.434076874637018e-08,7.167716558979204e-08
3.965723395775209,3.178561641025352e-08,1.1018702856336778e-07,1.0290866921602166e-08,2.4062834149350314e-08,7.089017023935007e-08
3.975687524910323,3.1171753088284596e-08,1.0881003573133531e-07,1.0182070034764397e-08,2.380634803112846e-08,7.013305500340727e-08
3.9856516540454363,3.0984799033632483e-08,1.0697861966393029e-07,1.009264858995867e-08,2.357874116708676e-08,6.939203611310721e-08
3.99561578318055,3.059567554501969e-08,1.0618549530596605e-07,1.0028824681373973e-08,2.3286562490389607e-08,6.866432518181182e-08
4.005579912315664,3.052437908620106e-08,1.0489619272121077e-07,9.896719276822552e-09,2.3069468627574963e-08,6.789170837354298e-08
4.015544041450777,3.010254257193634e-08,1.0385772646853711e-07,9.787009682978478e-09,2.279690594674999e-08,6.718691261889717e-08
4.025508170585891,2.994941794134082e-08,1.0302840864957465e-07,9.677529053361687e-09,2.2578695997977777e-08,6.647385426507996e-08
4.035472299721004,2.9415189260858487e-08,1.0199080452850849e-07,9.571496217125206e-09,2.238437557382869e-08,6.579190031669189e-08
4.045436428856118,2.8973821842120127e-08,1.0078306372425737e-07,9.466878339663888e-09,2.2092057106003518e-08,6.511638282150619e-08
4.055400557991232,2.8756236115776558e-08,9.977770029060994e-08,9.372677503184115e-09,2.187232352325617e-08,6.439559740788055e-08
4.065364687126345,2.832282590566768e-08,9.892047017683078e-08,9.27732867883589e-09,2.167530394615796e-08,6.374737224556999e-08
4.075328816261458,2.8258015762049333e-08,9.784363386041388e-08,9.17457779094463e-09,2.1394137621291765e-08,6.30840857484129e-08
4.0852929453965725,2.808576454478793e-08,9.659281996660833e-08,9.10717819949702e-09,2.1224834093643952e-08,6.242261291334632e-08
4.095257074531686,2.753448259735017e-08,9.561663065108568e-08,9.027860198320545e-09,2.0972864550683014e-08,6.179634218634625e-08
4.105221203666799,2.7578551938936953e-08,9.459259703702272e-08,8.904071444558255e-09,2.0788996691417865e-08,6.117994743919139e-08
4.1151853328019135,2.709378667645056e-08,9.397489294372369e-08,8.809712701052124e-09,2.0556650703689582e-08,6.054995526508235e-08
4.125149461937027,2.6791036192090168e-08,9.271862210564645e-08,8.726890801128856e-09,2.030726112945064e-08,5.99293599432596e-08
4.13511359107214,2.6398401283515412e-08,9.197550032505246e-08,8.650980249554226e-09,2.0144585654534522e-08,5.934398152675593e-08
4.1450777202072535,2.609590324930412e-08,9.108633990869738e-08,8.538855984841834e-09,1.9954551263702878e-08,5.877640618122225e-08
4.155041849342368,2.580251659526153e-08,9.023895864347841e-08,8.475816874651228e-09,1.9772936277314567e-08,5.815917609628973e-08
4.165005978477481,2.577856247129802e-08,8.934898088994263e-08,8.359539762234995e-09,1.956524409448949e-08,5.762716702328254e-08
4.1749701076125945,2.5449354861513074e-08,8.831576290381533e-08,8.304787556684661e-09,1.9350506421013895e-08,5.7024546312300456e-08
4.184934236747708,2.5302706559535265e-08,8.749592955378867e-08,8.215427240574799e-09,1.9182069397110283e-08,5.646612718945055e-08
4.194898365882822,2.5104671025547238e-08,8.643609488418004e-08,8.123765388322336e-09,1.9011427628478758e-08,5.5910281389963006e-08
4.204862495017935,2.4743311994354074e-08,8.589658052250819e-08,8.065121590804106e-09,1.881888962780405e-08,5.539148062967514e-08
4.214826624153049,2.4592946911855283e-08,8.4909889639115e-08,8.016956941112988e-09,1.8620863881876985e-08,5.4860353452750095e-08
4.224790753288162,2.4194220772142985e-08,8.417736543029811e-08,7.95593865131663e-09,1.8471588978317184e-08,5.439901552720846e-08
4.234754882423276,2.4181225237069208e-08,8.363288910213869e-08,7.840277551700577e-09,1.8277546402359795e-08,5.38482516410387e-08
4.24471901155839,2.3853786896023766e-08,8.272652144434184e-08,7.779239552451633e-09,1.810849182264727e-08,5.333632202410244e-08
4.254683140693503,2.33952252993479e-08,8.18234247126814e-08,7.703423949116222e-09,1.794046578779194e-08,5.2821344830413444e-08
4.264647269828617,2.333412872726698e-08,8.100593451712274e-08,7.637657960498081e-09,1.7777908610847447e-08,5.233643843900382e-08
4.274611398963731,2.31243076790408e-08,8.026843804592442e-08,7.541656396828366e-09,1.761504511359626e-08,5.18442669707254e-08
4.284575528098844,2.3074749763938508e-08,7.974676267003238e-08,7.499698614716919e-09,1.744501616954121e-08,5.137273632532372e-08
4.294539657233957,2.2838807703333032e-08,7.878220528028304e-08,7.426015495931869e-09,1.7299444762263383e-08,5.090103683345739e-08
4.304503786369072,2.247443506806943e-08,7.814423614821602e-08,7.348179296324946e-09,1.7115965004632828e-08,5.0411898722120643e-08
4.314467915504185,2.2331978644801036e-08,7.71845198328494e-08,7.290788054438484e-09,1.697904628749704e-08,4.9962035923793484e-08
4.324432044639298,2.214682640453732e-08,7.68431104081577e-08,7.19600658365115e-09,1.6824540520359467e-08,4.951091739019441e-08
4.334396173774412,2.187922158162266e-08,7.597243981691197e-08,7.143212320164564e-09,1.6654890308025094e-08,4.907023187605631e-08
4.344360302909526,2.1697501603732778e-08,7.541202692244744e-08,7.104952355900126e-09,1.6529191123793392e-08,4.860822993911705e-08
4.354324432044639,2.1539048535390912e-08,7.462612670381115e-08,7.032792314450538e-09,1.6384906304549476e-08,4.819321597397989e-08
4.364288561179753,2.1403486321041044e-08,7.389776351087071e-08,6.938879014365683e-09,1.6248709271159114e-08,4.7781135741867636e-08
4.374252690314866,2.1255324189117706e-08,7.339785144592385e-08,6.878049182599415e-09,1.6076876253773274e-08,4.7308073125906725e-08
4.38421681944998,2.09625511013462e-08,7.264265654332127e-08,6.819100161645855e-09,1.5958258789514373e-08,4.689707314090102e-08
4.394180948585094,2.0886691944042947e-08,7.207550956757114e-08,6.768061593230511e-09,1.5778876221218528e-08,4.6483528048825596e-08
4.404145077720207,2.0715550876575968e-08,7.151271980158218e-08,6.706527367602052e-09,1.566131674747418e-08,4.610364932885498e-08
4.414109206855321,2.0447550010578622e-08,7.078167474644685e-08,6.664058175003346e-09,1.5505897072105655e-08,4.5687415368947555e-08
4.4240733359904345,2.0176452687793182e-08,7.03080901913213e-08,6.587646153644713e-09,1.540171000771879e-08,4.530428442817321e-08
4.434037465125548,2.0001502135857265e-08,6.956075523466715e-08,6.541611044639674e-09,1.52566348176601e-08,4.490345209831543e-08
4.444001594260661,1.9859798069083368e-08,6.894909067710509e-08,6.503368799192775e-09,1.512011876073914e-08,4.452742849364304e-08
4.4539657233957755,1.968504034163348e-08,6.829279784007492e-08,6.436168067611756e-09,1.501887043239749e-08,4.4146599693985515e-08
4.463929852530889,1.9544785870041494e-08,6.752541435690367e-08,6.375925329974684e-09,1.4877172412609636e-08,4.375555240636751e-08
4.473893981666002,1.9294842605248952e-08,6.71167991813132e-08,6.337594914741664e-09,1.4745301223038483e-08,4.3387417947120703e-08
4.4838581108011155,1.92345268329541e-08,6.664492048937196e-08,6.27594954610553e-09,1.4624032564944881e-08,4.3028683843937766e-08
4.49382223993623,1.912356747764404e-08,6.603338154458787e-08,6.209701728231303e-09,1.4481788483247578e-08,4.267924166913691e-08
4.503786369071343,1.8861197462111225e-08,6.542963476471214e-08,6.179840328665696e-09,1.4364427321886743e-08,4.229599701167103e-08
4.5137504982064565,1.8793381279903838e-08,6.50036535169011e-08,6.113706822383503e-09,1.424136500540981e-08,4.1950844682475144e-08
4.52371462734157,1.8691836085735127e-08,6.454775792555134e-08,6.064880293156167e-09,1.4144365232347445e-08,4.1593928081292695e-08
4.533678756476684,1.8411389467085476e-08,6.39058033311773e-08,6.020638667026137e-09,1.4020686789646011e-08,4.1250616828752514e-08
4.543642885611797,1.8461565488833924e-08,6.33650754271878e-08,5.954238522581632e-09,1.3903395358741415e-08,4.0921644440433045e-08
4.553607014746911,1.8203225805433958e-08,6.290595577564838e-08,5.906706319032186e-09,1.3807243250039436e-08,4.0602657267183046e-08
4.563571143882025,1.7997921651612293e-08,6.22487014881852e-08,5.877983039933773e-09,1.367462197989744e-08,4.027792660996593e-08
4.573535273017138,1.7819066029789044e-08,6.190646831272425e-08,5.803201946766429e-09,1.3564989639863011e-08,3.994190044710646e-08
4.583499402152252,1.7690161164351738e-08,6.13908808438271e-08,5.787006481532583e-09,1.3468069324016457e-08,3.9597398007529966e-08
4.593463531287365,1.7515284997273424e-08,6.088763332953918e-08,5.716662536928121e-09,1.3340485867680469e-08,3.927016754109242e-08
4.603427660422479,1.7322180877259506e-08,6.044638803816716e-08,5.694191292437333e-09,1.3236322881524953e-08,3.8983153733392186e-08
4.613391789557593,1.731162652827405e-08,5.994727088040987e-08,5.6288955015108355e-09,1.3116598180466135e-08,3.868508718152069e-08
4.623355918692706,1.7142278845213214e-08,5.944128784960591e-08,5.5854087566124666e-09,1.3037909712082733e-08,3.837308603422032e-08
4.633320047827819,1.69850207694987e-08,5.905371979187424e-08,5.534446587421684e-09,1.292734454663852e-08,3.807168963435609e-08
4.643284176962934,1.6918447104800395e-08,5.853755978247377e-08,5.498186860873553e-09,1.282053049018619e-08,3.7757463021802744e-08
4.653248306098047,1.6641218661917017e-08,5.8156241908634314e-08,5.44771517711566e-09,1.2730581042762297e-08,3.745692720760639e-08
4.66321243523316,1.654294291953028e-08,5.7582332354074204e-08,5.4089697514818925e-09,1.2615493799752623e-08,3.715870569067153e-08
4.673176564368274,1.657082773804099e-08,5.710784178744523e-08,5.382892204936756e-09,1.2516460263737359e-08,3.686009534064507e-08
4.683140693503388,1.6239555249339983e-08,5.67083262246266e-08,5.342865477706577e-09,1.2417656276358689e-08,3.657372738416446e-08
4.693104822638501,1.6151671661882992e-08,5.6209542208934975e-08,5.29791517024361e-09,1.2352887418879665e-08,3.6293159337904055e-08
4.703068951773615,1.6179656473508616e-08,5.586752146253694e-08,5.244886842583589e-09,1.2250581315234581e-08,3.6006435421791836e-08
4.713033080908729,1.600814786173081e-08,5.5390053020077925e-08,5.198806165207197e-09,1.2144175179780414e-08,3.572449041517993e-08
4.722997210043842,1.586538319464388e-08,5.498428604792757e-08,5.177247607334927e-09,1.2059542317524779e-08,3.547947240892396e-08
4.732961339178956,1.5723560974251973e-08,5.456438457117187e-08,5.135212663354269e-09,1.1966400709783965e-08,3.518367140524007e-08
4.742925468314069,1.55480481271919e-08,5.413938217848014e-08,5.09455241835847e-09,1.1865384906821887e-08,3.49310519295082e-08
4.752889597449183,1.551066788584488e-08,5.373923299070663e-08,5.0539954894587514e-09,1.1786042010383195e-08,3.4694931129782264e-08
4.7628537265842965,1.53270649968117e-08,5.3199640981102015e-08,5.014032480640306e-09,1.169280565337648e-08,3.440705606706364e-08
4.77281785571941,1.526621277050085e-08,5.290379251482294e-08,4.978531470986341e-09,1.1617470454268377e-08,3.414478322959865e-08
4.782781984854523,1.5136312702544774e-08,5.2562801030030096e-08,4.933956421972184e-09,1.1513697245953227e-08,3.3875267249828384e-08
4.7927461139896375,1.503081533589012e-08,5.20715941006164e-08,4.904601318755351e-09,1.1443583141499033e-08,3.363959983157508e-08
4.802710243124751,1.4876888999280051e-08,5.180506421178451e-08,4.858777459027056e-09,1.1346966862078851e-08,3.3400869205018724e-08
4.812674372259864,1.4853081128547401e-08,5.1360431139682615e-08,4.811715272015079e-09,1.1274113070164092e-08,3.316953393364734e-08
4.822638501394978,1.4753094765782738e-08,5.097045347538922e-08,4.804028962153579e-09,1.1177064110575906e-08,3.29068730785664e-08
4.832602630530092,1.4677338437688703e-08,5.060999250128603e-08,4.7520505228729465e-09,1.1100882450741163e-08,3.2640538147892746e-08
4.842566759665205,1.449673580388226e-08,5.023046664714726e-08,4.731802171228731e-09,1.1009649692591416e-08,3.2419514372290024e-08
4.8525308888003185,1.4324329178127361e-08,4.9914255395945966e-08,4.6984087950423655e-09,1.094023577448354e-08,3.219430480589249e-08
4.862495017935433,1.4328282696214339e-08,4.9486758062508604e-08,4.668114977320681e-09,1.0857945454201178e-08,3.195742100631222e-08
4.872459147070546,1.406850889551544e-08,4.918360806338581e-08,4.630859825842758e-09,1.0778373522505143e-08,3.173749240749322e-08
4.882423276205659,1.4082056067089757e-08,4.878197353927995e-08,4.584365766696482e-09,1.0703938451730749e-08,3.1489828035111664e-08
4.892387405340773,1.3989427582124322e-08,4.8419333104799795e-08,4.565502048951309e-09,1.0627102241514088e-08,3.126541792404031e-08
4.902351534475887,1.3840741900701525e-08,4.810167976089241e-08,4.525419425846539e-09,1.0546649689205489e-08,3.104602464555751e-08
4.912315663611,1.3833021498316159e-08,4.7863295651968745e-08,4.500823225172143e-09,1.0472506153236898e-08,3.084253271117224e-08
4.922279792746114,1.3703526617420651e-08,4.7437357320818164e-08,4.47768317435196e-09,1.039865524171591e-08,3.061945039197631e-08
4.932243921881227,1.360081172711609e-08,4.7122872631843185e-08,4.430939513906442e-09,1.0328802697216866e-08,3.040147649197532e-08
4.942208051016341,1.3553259202712212e-08,4.681968021270786e-08,4.402115443427932e-09,1.026107042068126e-08,3.018416838799788e-08
4.952172180151455,1.3321391153332928e-08,4.647199336156374e-08,4.364251357440263e-09,1.018571253159186e-08,2.9980239955424115e-08
4.962136309286568,1.3286509077040311e-08,4.612241555040249e-08,4.335022596039529e-09,1.0123893679972124e-08,2.9758188205555257e-08
4.972100438421682,1.3175678827056802e-08,4.580213204925108e-08,4.312301036947029e-09,1.0051379425116006e-08,2.9560563376739948e-08
4.982064567556796,1.3089000945571229e-08,4.5487678083601636e-08,4.286262462106511e-09,9.972914276881197e-09,2.9350598492628764e-08
4.992028696691909,1.297240830132227e-08,4.519046113214687e-08,4.2479871195234694e-09,9.90649079922569e-09,2.9151005382295853e-08
5.001992825827022,1.2986806937215199e-08,4.484517619249261e-08,4.221305933523624e-09,9.841755795656433e-09,2.8953160981681096e-08
5.011956954962137,1.2873785761814697e-08,4.4560713171180345e-08,4.1932133393825356e-09,9.768272369208345e-09,2.8741000143851638e-08
5.02192108409725,1.2767574034086765e-08,4.427068861034167e-08,4.162561468620032e-09,9.694670142124481e-09,2.8546604991592282e-08
5.031885213232363,1.2606256593905194e-08,4.395741719639365e-08,4.1270175049596725e-09,9.659973863314763e-09,2.837371493513973e-08
5.041849342367477,1.2534102257613561e-08,4.365542502630352e-08,4.10011791222379e-09,9.570239343511968e-09,2.8166153311746534e-08
5.051813471502591,1.2465505999764381e-08,4.337197821087624e-08,4.07663533874877e-09,9.507728031032472e-09,2.79810823486175e-08
5.061777600637704,1.2376909660191584e-08,4.306915961135366e-08,4.048871412651987e-09,9.446907035968326e-09,2.7799214348519487e-08
5.071741729772818,1.2326038424577304e-08,4.277299968659869e-08,4.028837811432186e-09,9.37637151113428e-09,2.7605036550255495e-08
5.081705858907931,1.2260251190787973e-08,4.250393728139393e-08,3.995775665735789e-09,9.31818954114033e-09,2.741979390962936e-08
5.091669988043045,1.2145323075797442e-08,4.227417389506385e-08,3.9728378906926645e-09,9.257227219446326e-09,2.7235743325190273e-08
5.1016341171781585,1.2140795386766212e-08,4.1969698172199615e-08,3.9467834385685725e-09,9.200622048576002e-09,2.706217055726041e-08
5.111598246313272,1.2064021458078832e-08,4.169373973093034e-08,3.908950834058062e-09,9.125520945452241e-09,2.687939476878248e-08
5.121562375448386,1.1895633870785096e-08,4.1410696788923226e-08,3.884271322635625e-09,9.082903239759288e-09,2.669812816378838e-08
5.1315265045834995,1.1848396938410976e-08,4.110545518323378e-08,3.8706384405495385e-09,9.025365939704384e-09,2.651958988404853e-08
5.141490633718613,1.1810929646127945e-08,4.083958062159052e-08,3.8408919965280895e-09,8.95440491447086e-09,2.6363202526399505e-08
5.151454762853726,1.1635720004514068e-08,4.056500207634254e-08,3.821262902585062e-09,8.904500833405701e-09,2.6169609087236095e-08
5.16141889198884,1.1671551437826549e-08,4.03616576778147e-08,3.7853773925773725e-09,8.84298574687036e-09,2.6002954451324522e-08
5.171383021123954,1.1514131977626424e-08,4.004438268182263e-08,3.764195720942888e-09,8.780623618716927e-09,2.5847865622466316e-08
5.181347150259067,1.1481365227642585e-08,3.979309932135977e-08,3.742861077533213e-09,8.724896290919819e-09,2.566092623337112e-08
5.1913112793941805,1.1394315255049142e-08,3.955469414615181e-08,3.712776854067687e-09,8.665452488723072e-09,2.5509131621194474e-08
5.201275408529295,1.1274441398171041e-08,3.927107231179992e-08,3.6922750633570876e-09,8.606389897083422e-09,2.5344987782947545e-08
5.211239537664408,1.1290797579727838e-08,3.905381086803992e-08,3.6755875404075266e-09,8.561028964767116e-09,2.5179852864935224e-08
5.221203666799521,1.11906929793673e-08,3.883765776832613e-08,3.6461861755619685e-09,8.510266047510895e-09,2.501709540022232e-08
5.231167795934635,1.110895093102096e-08,3.856631854653503e-08,3.62961712241976e-09,8.453699110310271e-09,2.4851346154027747e-08
5.241131925069749,1.103319810960399e-08,3.827652593800805e-08,3.5989546927313474e-09,8.384624804017279e-09,2.470624830198585e-08
5.251096054204862,1.0957361336120795e-08,3.8066454673748255e-08,3.577911326841855e-09,8.348928493548034e-09,2.456815405170642e-08
5.261060183339976,1.0916034837045447e-08,3.7822773802725525e-08,3.546602849250765e-09,8.29701335432485e-09,2.439173580746047e-08
5.27102431247509,1.0841829232110442e-08,3.760980227580814e-08,3.5460558732694538e-09,8.252520757146858e-09,2.4248109929651695e-08
5.280988441610203,1.0832965492569856e-08,3.73798610565372e-08,3.5127311446003007e-09,8.197908487165488e-09,2.409939439419479e-08
5.290952570745317,1.0691524528592093e-08,3.71175366876171e-08,3.491867411097819e-09,8.131170706725063e-09,2.3943343121858006e-08
5.30091669988043,1.0595128480548556e-08,3.688522943731462e-08,3.4684328880271503e-09,8.091421092374744e-09,2.379664471070543e-08
5.310880829015544,1.0571966446780852e-08,3.6710251324700935e-08,3.437508690399394e-09,8.036499291359141e-09,2.3662958563690932e-08
5.320844958150658,1.0521785844621817e-08,3.6445619827453875e-08,3.43224706664224e-09,7.989420950117813e-09,2.35051109889617e-08
5.330809087285771,1.0437988616603388e-08,3.623066763945298e-08,3.402873593224811e-09,7.94025892096554e-09,2.335890618225247e-08
5.340773216420884,1.0319836308337193e-08,3.601259537843768e-08,3.378378278071626e-09,7.903362769518958e-09,2.3216401310231293e-08
5.350737345555999,1.0308400159462934e-08,3.5756191679870715e-08,3.358246495144461e-09,7.839056638163488e-09,2.3079827979811013e-08
5.360701474691112,1.0221386906469828e-08,3.5554437540296065e-08,3.342859922124669e-09,7.807413255995885e-09,2.2940076158355288e-08
5.370665603826225,1.0141893137196712e-08,3.531772537003958e-08,3.3245457982773434e-09,7.751065089657649e-09,2.2792211819424882e-08
5.380629732961339,1.015076745668282e-08,3.5107002520137104e-08,3.3002385605357396e-09,7.698886326779168e-09,2.2649866094937555e-08
5.390593862096453,1.0054130809271954e-08,3.492146812104557e-08,3.2785338820166165e-09,7.648703389433829e-09,2.2521259207044717e-08
5.400557991231566,1.0005587278499144e-08,3.470524436928637e-08,3.259795820959928e-09,7.609622303259625e-09,2.238217665350313e-08
5.41052212036668,9.910506008824224e-09,3.452227656430967e-08,3.245153855536669e-09,7.558699791820289e-09,2.2252913388281282e-08
5.420486249501794,9.887769884550478e-09,3.433344794368386e-08,3.2304782920663106e-09,7.522329837089277e-09,2.2107968830389774e-08
5.430450378636907,9.791787867288631e-09,3.411087660710421e-08,3.2105899873853366e-09,7.471772420837238e-09,2.1976863917098733e-08
5.4404145077720205,9.734508897259585e-09,3.386869320755333e-08,3.1784054652680875e-09,7.427792572530236e-09,2.186235785539284e-08
5.450378636907134,9.751797362761267e-09,3.364002645878957e-08,3.172376574198251e-09,7.383457092904794e-09,2.172908229339763e-08
5.460342766042248,9.647717043782356e-09,3.347806182025679e-08,3.1503074335640383e-09,7.3435468780895446e-09,2.1610812436180854e-08
5.4703068951773615,9.541282908944021e-09,3.3288172861132607e-08,3.1316996405830175e-09,7.298033582362975e-09,2.1472384429628172e-08
5.480271024312475,9.554162440263188e-09,3.3053209506605034e-08,3.1071980003650095e-09,7.2637093126623465e-09,2.1350465035961725e-08
5.490235153447588,9.45733726000586e-09,3.285673334417161e-08,3.095652341714807e-09,7.220939474040738e-09,2.121410439540646e-08
5.500199282582702,9.401735884955475e-09,3.275405842327397e-08,3.0786350839129932e-09,7.168251810122089e-09,2.111158035192989e-08
5.510163411717816,9.355453623239552e-09,3.250080290028132e-08,3.0622536582336906e-09,7.1284568094631516e-09,2.0976381419886105e-08
5.520127540852929,9.304866135030925e-09,3.235378860981485e-08,3.042981523031057e-09,7.09172249775429e-09,2.086529131321823e-08
5.530091669988043,9.280066391882508e-09,3.215458741479074e-08,3.0236379097705373e-09,7.053102387054949e-09,2.073913955050983e-08
5.540055799123157,9.192238079889701e-09,3.193897486374877e-08,3.002235803918728e-09,7.006167633127627e-09,2.0609636173505118e-08
5.55001992825827,9.1614801298939e-09,3.178703021043697e-08,2.9928064179696727e-09,6.972353282265012e-09,2.0495993458547647e-08
5.559984057393383,9.131042269455043e-09,3.162359572008815e-08,2.966783486784764e-09,6.9295981098950976e-09,2.039366436276139e-08
5.569948186528498,9.044060520246547e-09,3.138983118630957e-08,2.9503329200848587e-09,6.892448184104125e-09,2.0265007085801905e-08
5.579912315663611,9.017859919362814e-09,3.1210314969714586e-08,2.93582028643795e-09,6.851990923316869e-09,2.0158061025433187e-08
5.589876444798724,8.931304506885807e-09,3.1047308816482877e-08,2.92141289022226e-09,6.813963096581698e-09,2.003117124990692e-08
5.599840573933838,8.918977822321636e-09,3.088556349321985e-08,2.9110159233683144e-09,6.7724129219386565e-09,1.993113757042444e-08
5.609804703068952,8.855237634346812e-09,3.071300448610866e-08,2.884430979515407e-09,6.7364436541554045e-09,1.9808170262485348e-08
5.619768832204065,8.78199064470804e-09,3.052852053421991e-08,2.875776806747056e-09,6.7033832457216815e-09,1.969948055326783e-08
5.629732961339179,8.727214974653547e-09,3.03918335137013e-08,2.858334066481914e-09,6.662907873261986e-09,1.9598242850006346e-08
5.639697090474292,8.685258157590148e-09,3.018789145946856e-08,2.842507456065002e-09,6.621598324835751e-09,1.949502069222759e-08
5.649661219609406,8.639840691183597e-09,3.003294697211508e-08,2.8274487659559304e-09,6.593895343538631e-09,1.9382099413083307e-08
5.65962534874452,8.595201235453229e-09,2.991166017614867e-08,2.8059934915303054e-09,6.551518171778219e-09,1.926630074390587e-08
5.669589477879633,8.594148041831149e-09,2.972191338059942e-08,2.797149118048549e-09,6.5169051838827804e-09,1.9161362153015292e-08
5.679553607014747,8.481132781186517e-09,2.9515174185974857e-08,2.771763861040169e-09,6.477945171130286e-09,1.9050513709119248e-08
5.689517736149861,8.41069587337637e-09,2.941169959242615e-08,2.760659381408897e-09,6.450992097805422e-09,1.894919011391203e-08
5.699481865284974,8.473370898581706e-09,2.922002300142178e-08,2.7404363929478363e-09,6.396703185885945e-09,1.8843026306107662e-08
5.709445994420087,8.34542685079908e-09,2.9053994022670865e-08,2.7372601710336534e-09,6.372043708340259e-09,1.8751181074641326e-08
5.7194101235552015,8.331533224507254e-09,2.8920262780329203e-08,2.7194018177713142e-09,6.335361301562365e-09,1.8645461157484658e-08
5.729374252690315,8.297036280701017e-09,2.8711112055748884e-08,2.704461151084405e-09,6.306744551791611e-09,1.8534948825145914e-08
5.739338381825428,8.215357224264785e-09,2.8573493591044637e-08,2.694614137507206e-09,6.266370766618933e-09,1.843876105679532e-08
5.749302510960542,8.191092316312625e-09,2.8470890025992756e-08,2.6722030060279915e-09,6.234171369914253e-09,1.8350838966989205e-08
5.759266640095656,8.139270953223639e-09,2.830810451748695e-08,2.6598786696773443e-09,6.201973869901728e-09,1.8246354372651166e-08
5.769230769230769,8.098768138201205e-09,2.8135390416564846e-08,2.643162972079224e-09,6.170602935618753e-09,1.8153613325866284e-08
5.7791948983658825,8.034502181368457e-09,2.8004036224580038e-08,2.6300632393530024e-09,6.138741040249257e-09,1.8044416511901986e-08
5.789159027500996,8.01379060819337e-09,2.786344554684467e-08,2.6203707629607476e-09,6.102412906274019e-09,1.79531109907259e-08
5.79912315663611,7.966487970661864e-09,2.771210601698985e-08,2.599914479905735e-09,6.0743713539840124e-09,1.7860693356713796e-08
5.8090872857712235,7.932619749442246e-09,2.7536569674631843e-08,2.588803771408188e-09,6.037121573030442e-09,1.7769977733135414e-08
5.819051414906337,7.906364277709192e-09,2.7407215950687447e-08,2.576942786702072e-09,6.004678430286404e-09,1.767481087821696e-08
5.829015544041451,7.862802413783177e-09,2.7232634667801205e-08,2.56505601929186e-09,5.980691274223838e-09,1.757472949172628e-08
5.838979673176564,7.793183340218934e-09,2.7119282238471145e-08,2.5465295846440365e-09,5.947487481457132e-09,1.748003198055757e-08
5.848943802311678,7.778987655762033e-09,2.6988018743842122e-08,2.530043282501593e-09,5.90936350565182e-09,1.7390681981804288e-08
5.858907931446791,7.721702073882355e-09,2.681543872696575e-08,2.5185706116245074e-09,5.884242006763321e-09,1.7302392745631825e-08
5.868872060581905,7.6657492149786e-09,2.671632627041966e-08,2.5096439613488386e-09,5.850637418325661e-09,1.7215096640693336e-08
5.878836189717019,7.651347352538259e-09,2.6570086638492953e-08,2.48941437324643e-09,5.819801237660443e-09,1.7126014491428927e-08
5.888800318852132,7.600498600669075e-09,2.6386468236449796e-08,2.479664199161922e-09,5.793746896099717e-09,1.7036535016800134e-08
5.898764447987245,7.547099790596455e-09,2.6250812045810123e-08,2.4666117916375152e-09,5.767116017839452e-09,1.6946804635440044e-08
5.90872857712236,7.544783636410406e-09,2.6141232319168212e-08,2.457548635513064e-09,5.73363846827908e-09,1.685597600495344e-08
5.918692706257473,7.50715607460154e-09,2.600389305775581e-08,2.4473180198809568e-09,5.706095224082447e-09,1.6771203067909047e-08
5.928656835392586,7.447373823396672e-09,2.5868767964132122e-08,2.4328341863430424e-09,5.672156992542244e-09,1.668737004616083e-08
5.9386209645277,7.400388451895622e-09,2.5733573650411835e-08,2.4192989573180787e-09,5.64731962574628e-09,1.659923189660013e-08
5.948585093662814,7.348050457184212e-09,2.559197829645588e-08,2.4052220936121684e-09,5.620323295940567e-09,1.6524790233286965e-08
5.958549222797927,7.330635515578426e-09,2.545859830467971e-08,2.398834901919437e-09,5.591151492478666e-09,1.64409547932824e-08
5.968513351933041,7.320803545894455e-09,2.5339090124868593e-08,2.3828744200907954e-09,5.56528112673699e-09,1.6352429341177626e-08
5.978477481068155,7.263770892168579e-09,2.5209326662148064e-08,2.3709716165723305e-09,5.533741775187391e-09,1.6271402574144524e-08
5.988441610203268,7.232978384714353e-09,2.5088065275749892e-08,2.3596622625457673e-09,5.502691504058993e-09,1.6184573296058822e-08
5.998405739338382,7.196550817041501e-09,2.49731954646119e-08,2.346581941269318e-09,5.476951773337113e-09,1.6103612122272182e-08
6.008369868473495,7.153092532471538e-09,2.4831005242616452e-08,2.33441631062973e-09,5.4479986416295e-09,1.6029600626092387e-08
6.018333997608609,7.115183989055923e-09,2.470695134874538e-08,2.326343136201719e-09,5.420718372697723e-09,1.5943007374304767e-08
6.028298126743723,7.081854096337362e-09,2.46127970138836e-08,2.309607537246739e-09,5.392758542296907e-09,1.5854202871939834e-08
6.038262255878836,7.04727275469878e-09,2.4475839167387622e-08,2.3032467690525727e-09,5.370171417814629e-09,1.5786837282621872e-08
6.048226385013949,7.002981778153594e-09,2.432745209559604e-08,2.285668135591503e-09,5.341340823687271e-09,1.5704951880195427e-08
6.0581905141490635,6.963977021682349e-09,2.424016665620676e-08,2.2758194441257698e-09,5.315632442663068e-09,1.562577479446377e-08
6.068154643284177,6.957851333504513e-09,2.4111405326214308e-08,2.2664168482044435e-09,5.287780169435036e-09,1.5562623001373918e-08
6.07811877241929,6.9062287131037395e-09,2.3992749528934705e-08,2.250693444683413e-09,5.2625684965589356e-09,1.5483463730000793e-08
6.088082901554404,6.899886195290666e-09,2.387759635042201e-08,2.2451610113013477e-09,5.240780323775291e-09,1.5404197084811626e-08
6.098047030689518,6.836767058257527e-09,2.3755670068402363e-08,2.2383649016818427e-09,5.212028004375957e-09,1.5330506431049874e-08
6.108011159824631,6.79861223215552e-09,2.3668026659287286e-08,2.222115162420389e-09,5.187337137447947e-09,1.525687699795351e-08
6.1179752889597445,6.781340374074767e-09,2.3554817995328994e-08,2.2116096990843205e-09,5.158376625939479e-09,1.5175908612521513e-08
6.127939418094859,6.737835204469296e-09,2.342301978652909e-08,2.2016175381794974e-09,5.135297568926802e-09,1.5111300014247076e-08
6.137903547229972,6.6916348416904e-09,2.3318095026074025e-08,2.1904631823616883e-09,5.1165617575546146e-09,1.5031660851803936e-08
6.1478676763650855,6.672514940695907e-09,2.3236020422698793e-08,2.1757441598226232e-09,5.087770014315925e-09,1.4958688684600078e-08
6.157831805500199,6.649526729799909e-09,2.3085168511991737e-08,2.1692758395949212e-09,5.0638655620869145e-09,1.4891719040855336e-08
6.167795934635313,6.600987375405841e-09,2.2987822596419188e-08,2.1587030368706317e-09,5.040504530349251e-09,1.4820904104782737e-08
6.177760063770426,6.5915709647194665e-09,2.2858430300938e-08,2.14755978727955e-09,5.009987862818712e-09,1.475114245724904e-08
6.18772419290554,6.5680407925636656e-09,2.2753233144112746e-08,2.142399920382288e-09,4.989303817305102e-09,1.4675847558309294e-08
6.197688322040653,6.5051903335257655e-09,2.2629546468355455e-08,2.124828282489946e-09,4.968074287471981e-09,1.4602799761822277e-08
6.207652451175767,6.503408044298954e-09,2.2541548266399898e-08,2.1167580005498495e-09,4.9417654480533936e-09,1.4529586818170029e-08
6.217616580310881,6.439083002720866e-09,2.240976517786632e-08,2.1089826228563014e-09,4.9200684477254e-09,1.446956007088397e-08
6.227580709445994,6.429238565682446e-09,2.2352025485911467e-08,2.1024207297344118e-09,4.892597314258589e-09,1.4397671758159251e-08
6.237544838581108,6.396573680685985e-09,2.221904147960735e-08,2.0855301979948997e-09,4.871870843873693e-09,1.4324011486118154e-08
6.247508967716222,6.370847976191835e-09,2.2105444814593492e-08,2.0778788048213263e-09,4.85316567747253e-09,1.4253007640061662e-08
6.257473096851335,6.355618646691727e-09,2.1989476366975415e-08,2.0664631403084278e-09,4.82885926638486e-09,1.4192864301647097e-08
6.267437225986448,6.3131777507176565e-09,2.191188543997979e-08,2.058404637888386e-09,4.801493534531648e-09,1.4132152516698084e-08
6.277401355121563,6.286331520980219e-09,2.1816498225083886e-08,2.049604304213504e-09,4.780554147386146e-09,1.4064389356553739e-08
6.287365484256676,6.255137995816226e-09,2.16996000170352e-08,2.0419488748667652e-09,4.759432297969299e-09,1.3999551357470074e-08
6.297329613391789,6.220017857624832e-09,2.157917121968255e-08,2.0296259656864096e-09,4.74007411894989e-09,1.3934947306374624e-08
6.307293742526903,6.1780521078256125e-09,2.1478004201351713e-08,2.0208438459993482e-09,4.713435350235768e-09,1.3866476725262858e-08
6.317257871662017,6.167806400817862e-09,2.1396072475061428e-08,2.0096826649313537e-09,4.688663327331109e-09,1.3803266845008165e-08
6.32722200079713,6.122994738288915e-09,2.1309627965783036e-08,2.000227028399774e-09,4.671173697185031e-09,1.374505751589436e-08
6.337186129932244,6.102522332427153e-09,2.121162137134519e-08,1.990799182671784e-09,4.654131273587022e-09,1.368608596698434e-08
6.347150259067357,6.080657843453768e-09,2.1108937928860218e-08,1.9870506503465894e-09,4.630339724105911e-09,1.361579445088978e-08
6.357114388202471,6.048067953065612e-09,2.1016391840017976e-08,1.9748857172987366e-09,4.608563330317931e-09,1.3548143494401782e-08
6.367078517337585,6.017024773798895e-09,2.0913684588294428e-08,1.9656153381156755e-09,4.591563817354511e-09,1.3488818422367266e-08
6.377042646472698,5.985365591095213e-09,2.0819924132688015e-08,1.9599164652245604e-09,4.567277077726052e-09,1.3432136256864503e-08
6.387006775607812,5.978307689730006e-09,2.072118178676675e-08,1.9463715896662037e-09,4.545515744931054e-09,1.3371407606822346e-08
6.3969709047429255,5.9382392245979924e-09,2.0648707207802892e-08,1.9392906416399867e-09,4.5251776116329085e-09,1.33092043468996e-08
6.406935033878039,5.912151369408262e-09,2.054841775583967e-08,1.9274929652417057e-09,4.504411590183989e-09,1.3246001360275312e-08
6.416899163013152,5.8923188810032445e-09,2.046427816494827e-08,1.923539185292939e-09,4.485180117501581e-09,1.3189834470376197e-08
6.4268632921482665,5.855783238604748e-09,2.035069417994016e-08,1.913311675261009e-09,4.464006167689989e-09,1.3131946454089609e-08
6.43682742128338,5.839078109274141e-09,2.0284867277481492e-08,1.9050431402679314e-09,4.441151339930759e-09,1.3073943194550481e-08
6.446791550418493,5.810713125749326e-09,2.01835311249639e-08,1.894835171452855e-09,4.424426161905733e-09,1.301279855666792e-08
6.4567556795536065,5.779385831521683e-09,2.0093471028866196e-08,1.884258660224192e-09,4.405726851061338e-09,1.2953307377757165e-08
6.466719808688721,5.760267723400558e-09,2.0024360038093246e-08,1.877017207479632e-09,4.384582722863101e-09,1.2895950875005882e-08
6.476683937823834,5.725316132657027e-09,1.9927224456526773e-08,1.869836023444188e-09,4.369852900879124e-09,1.2840742434690899e-08
6.4866480669589475,5.707439056775178e-09,1.9835355618601128e-08,1.8638105552763884e-09,4.3440559417763585e-09,1.27905110984556e-08
6.496612196094061,5.664147014709593e-09,1.973508364244974e-08,1.8543481491663965e-09,4.330263923492182e-09,1.2729005937207336e-08
6.506576325229175,5.664301584098876e-09,1.9655264276992192e-08,1.844568270647978e-09,4.305489890608342e-09,1.2672302937423244e-08
6.516540454364288,5.639487649788925e-09,1.9577011683108425e-08,1.840312143801659e-09,4.290995502719075e-09,1.2616417033647996e-08
6.526504583499402,5.592322721312235e-09,1.9481675036337278e-08,1.829794251043178e-09,4.267693191964504e-09,1.2553807597797945e-08
6.536468712634516,5.592059194270585e-09,1.938411936920784e-08,1.8204128964087263e-09,4.2549841220550304e-09,1.2500653119167063e-08
6.546432841769629,5.55717285784537e-09,1.93236051782688e-08,1.816495511570673e-09,4.231497224090744e-09,1.2444353151050326e-08
6.556396970904743,5.5329073579738855e-09,1.9233440107320748e-08,1.8115830431437878e-09,4.212768416383874e-09,1.23897051413793e-08
6.566361100039856,5.504769415525026e-09,1.9130669841751788e-08,1.7985176508672412e-09,4.199057170191381e-09,1.2346818996729695e-08
6.57632522917497,5.499500558206492e-09,1.904120036151191e-08,1.7906458136004885e-09,4.181875295834283e-09,1.2294456118209206e-08
6.586289358310084,5.452935886409643e-09,1.8982416143603972e-08,1.7858372352114153e-09,4.162065034673509e-09,1.2241025569622325e-08
6.596253487445197,5.429616740573275e-09,1.890634305519645e-08,1.7741231671694218e-09,4.146129347127762e-09,1.218764578844232e-08
6.60621761658031,5.421554510314172e-09,1.8819848398842447e-08,1.7697532760340161e-09,4.126997395770906e-09,1.2137364971325829e-08
6.616181745715425,5.389629303183749e-09,1.8747364558559902e-08,1.7614677693616638e-09,4.108469789231257e-09,1.2079656061489645e-08
6.626145874850538,5.376708587887332e-09,1.8657376879395036e-08,1.751367152094549e-09,4.0937780159180616e-09,1.2027887994773765e-08
6.636110003985651,5.341945038763124e-09,1.85606814101059e-08,1.7460359313102936e-09,4.074053899451299e-09,1.1983389761157353e-08
6.646074133120765,5.312987835725161e-09,1.8487205726135813e-08,1.7348071825973595e-09,4.055216103459906e-09,1.1927997718956452e-08
6.656038262255879,5.307268708207011e-09,1.8414402860486174e-08,1.7310457502572354e-09,4.0403589479722134e-09,1.1876412716107262e-08
6.666002391390992,5.279642809632866e-09,1.8350961854625642e-08,1.7246283744571164e-09,4.021599457560214e-09,1.1825352875068621e-08
6.675966520526106,5.2517100480646206e-09,1.827067775983113e-08,1.715179024350626e-09,4.0056113343427695e-09,1.1775589723599521e-08
6.68593064966122,5.23148661705058e-09,1.8185680992437616e-08,1.7086197275546912e-09,3.9891674393459e-09,1.1725410339996108e-08
6.695894778796333,5.227316138732911e-09,1.8114644334277294e-08,1.70153495172974e-09,3.973707754964624e-09,1.1679422599950555e-08
6.705858907931447,5.1864271407951165e-09,1.8042265461003934e-08,1.6963561209714134e-09,3.954810459425546e-09,1.1628390184876728e-08
6.71582303706656,5.170283125098218e-09,1.7959586691406377e-08,1.687362027927276e-09,3.94069993385877e-09,1.1580993918522684e-08
6.725787166201674,5.161087274382804e-09,1.7884419768071604e-08,1.6786434947841715e-09,3.925223328292798e-09,1.1533713452505704e-08
6.7357512953367875,5.125899514965499e-09,1.7798580344166875e-08,1.673359831413361e-09,3.904594859314617e-09,1.1490442544981532e-08
6.745715424471901,5.11766581081301e-09,1.7737273008405074e-08,1.665399055715951e-09,3.891774565846691e-09,1.1439156253479467e-08
6.755679553607014,5.081180602267235e-09,1.767662902132288e-08,1.6596397461109167e-09,3.874499097348201e-09,1.1391863976087916e-08
6.7656436827421285,5.061991463627817e-09,1.7591506712499665e-08,1.6502077167746718e-09,3.858435882446437e-09,1.1344124696623883e-08
6.775607811877242,5.051100439091296e-09,1.750950098148595e-08,1.646356245637548e-09,3.842650761334409e-09,1.1297263381935808e-08
6.785571941012355,5.027694324945525e-09,1.7460988553761927e-08,1.6410307401581715e-09,3.824836934226305e-09,1.1251086917237341e-08
6.7955360701474685,5.00364978727706e-09,1.7372236330559846e-08,1.6338533295448747e-09,3.806146663376458e-09,1.1201682523494533e-08
6.805500199282583,4.971583031711793e-09,1.7295640605098383e-08,1.626258992547593e-09,3.797776044155425e-09,1.1159769568789177e-08
6.815464328417696,4.951163939214913e-09,1.7226847095644764e-08,1.619539762434141e-09,3.776926683308421e-09,1.111003698739877e-08
6.8254284575528095,4.941254736230038e-09,1.715132930513842e-08,1.6130159742996529e-09,3.7650461780172815e-09,1.1060197779019574e-08
6.835392586687924,4.912605846301067e-09,1.7101909552482025e-08,1.604507799952332e-09,3.749641206215391e-09,1.1024756132530601e-08
6.845356715823037,4.909119950035792e-09,1.7026956473194556e-08,1.6043437758523896e-09,3.736580702246325e-09,1.0976469324421383e-08
6.85532084495815,4.872413398807677e-09,1.6959477794704185e-08,1.5938497636710433e-09,3.721538329958487e-09,1.0933458936230264e-08
6.865284974093264,4.858848401490343e-09,1.688464294333855e-08,1.58656254832182e-09,3.7029064513933126e-09,1.0894473165321067e-08
6.875249103228378,4.843816228257949e-09,1.6825089083064295e-08,1.5801836013569601e-09,3.687357252104851e-09,1.0846575713416926e-08
6.885213232363491,4.8124035339116985e-09,1.6741450556523128e-08,1.5748912896369054e-09,3.677129795087044e-09,1.0799041320721084e-08
6.895177361498605,4.7966423485403166e-09,1.6675695362271636e-08,1.5685190763775506e-09,3.657432335715047e-09,1.0761871787885286e-08
6.905141490633718,4.790353309796366e-09,1.6619533244779392e-08,1.5639558691541843e-09,3.647763994487482e-09,1.071453648826689e-08
6.915105619768832,4.759503329896481e-09,1.6534097727525954e-08,1.554468714132465e-09,3.6309077325898763e-09,1.0667966385055385e-08
6.925069748903946,4.748959051503607e-09,1.6477524181745382e-08,1.5489243748493578e-09,3.617781748328491e-09,1.0628763289404357e-08
6.935033878039059,4.740077450585368e-09,1.6404673909120745e-08,1.5431672456729807e-09,3.601352137180597e-09,1.0586055882098836e-08
6.944998007174173,4.709395815410847e-09,1.6350978341771165e-08,1.5374335844221753e-09,3.5871874503034995e-09,1.0543676520394925e-08
6.954962136309287,4.688454749046452e-09,1.6302347158073415e-08,1.5290564299832543e-09,3.574263414686652e-09,1.0509365358584164e-08
6.9649262654444,4.677692889577935e-09,1.6222373255235076e-08,1.5245122737732006e-09,3.5599150722528785e-09,1.0457661234325606e-08
6.974890394579513,4.647481886821824e-09,1.616487811311941e-08,1.5208989092555948e-09,3.544056462691093e-09,1.0416562479788844e-08
6.984854523714628,4.626750826870255e-09,1.609690223192853e-08,1.515364986052243e-09,3.5299189454799235e-09,1.0379983352276596e-08
6.994818652849741,4.615379667069476e-09,1.603591681761835e-08,1.5089377885650276e-09,3.5173154567541595e-09,1.0338508093787491e-08
7.004782781984854,4.597792490661314e-09,1.597918156967157e-08,1.5022765067705356e-09,3.5007452359569747e-09,1.030302776392305e-08
7.014746911119968,4.579874231448186e-09,1.5917493553687807e-08,1.4924382461706576e-09,3.4892112905068387e-09,1.0260529961070411e-08
7.024711040255082,4.562174941133654e-09,1.5870567918999975e-08,1.4932399763249784e-09,3.473773898906536e-09,1.021957413607689e-08
7.034675169390195,4.538825342597972e-09,1.5785162229492437e-08,1.484433399167421e-09,3.460256499885697e-09,1.0178283135016434e-08
7.044639298525309,4.524939041821162e-09,1.5719928880577405e-08,1.4767193728220788e-09,3.447848627612553e-09,1.014456105131612e-08
7.054603427660422,4.505757930147018e-09,1.5663817314552195e-08,1.471928019975143e-09,3.4367206177157974e-09,1.0102630949963922e-08
7.064567556795536,4.4928578880636864e-09,1.5601108749637228e-08,1.4670785420394342e-09,3.4186788097047386e-09,1.006081505503229e-08
7.0745316859306495,4.464933106883161e-09,1.55518947207608e-08,1.4620582557847057e-09,3.411727616178188e-09,1.0025076266016663e-08
7.084495815065763,4.4666478157497875e-09,1.549638863520919e-08,1.4556392706676646e-09,3.3958621768176737e-09,9.985329729969489e-09
7.094459944200877,4.451387396751558e-09,1.543024257652408e-08,1.4540930716952681e-09,3.387449146129617e-09,9.946012525986204e-09
7.1044240733359905,4.431008967203457e-09,1.5356294436860094e-08,1.4476425836059666e-09,3.368436440373044e-09,9.909935612243641e-09
7.114388202471104,4.410923786872927e-09,1.5308501579574355e-08,1.4380432839371591e-09,3.361263700949202e-09,9.870623445444282e-09
7.124352331606217,4.3977342061389395e-09,1.5253771665955132e-08,1.4336545468418043e-09,3.3448224639563633e-09,9.835808917744005e-09
7.134316460741331,4.370682706741541e-09,1.5185493647951384e-08,1.4281879416634314e-09,3.333889433576621e-09,9.799577146490799e-09
7.144280589876445,4.354984205600056e-09,1.5147739444670665e-08,1.420845151799726e-09,3.3180862793128996e-09,9.756123350253195e-09
7.154244719011558,4.333512349761975e-09,1.5087124437040153e-08,1.4164021708752937e-09,3.3066977125340783e-09,9.722940353869368e-09
7.1642088481466715,4.3250417574021315e-09,1.5011573558286488e-08,1.4135858480263605e-09,3.295384722457149e-09,9.692723769278025e-09
7.174172977281786,4.310844601710516e-09,1.496087260876308e-08,1.4085788492488445e-09,3.2799821764100327e-09,9.650103645422188e-09
7.184137106416899,4.283984763723094e-09,1.490950938837314e-08,1.4016985129005154e-09,3.2691169617755764e-09,9.611252407112703e-09
7.194101235552012,4.263222122937723e-09,1.4856418144475616e-08,1.3977001264720774e-09,3.2564153771376134e-09,9.575024045065543e-09
7.204065364687126,4.254903326447034e-09,1.4787020966140386e-08,1.3915206231887054e-09,3.2461396944464173e-09,9.54164080554873e-09
7.21402949382224,4.23785083842788e-09,1.4733598653191485e-08,1.3833835328352962e-09,3.232641541858327e-09,9.505264736735307e-09
7.223993622957353,4.224153526301799e-09,1.4683040370811856e-08,1.3805956876228765e-09,3.2228620584259454e-09,9.477019822258933e-09
7.233957752092467,4.2185036869093715e-09,1.4632027306624405e-08,1.3773960240625525e-09,3.2071877437981684e-09,9.436635275054024e-09
7.243921881227581,4.198534475744246e-09,1.4581522798224352e-08,1.3676031266771921e-09,3.1970950649866707e-09,9.399327363352816e-09
7.253886010362694,4.1829506586128876e-09,1.452763056679133e-08,1.3627897580379276e-09,3.187163896547113e-09,9.365358217686445e-09
7.263850139497808,4.163055955044316e-09,1.4474718016892959e-08,1.3592663578081758e-09,3.1740081976762633e-09,9.331716518318945e-09
7.273814268632921,4.155288577721196e-09,1.442243715917907e-08,1.3548202798096166e-09,3.1616351824162544e-09,9.295929430500101e-09
7.283778397768035,4.138526637139397e-09,1.4359652333545318e-08,1.351588010833106e-09,3.1504971623341883e-09,9.267539023763876e-09
7.293742526903149,4.1240321777708956e-09,1.4303398292946107e-08,1.3474430480086758e-09,3.1391338156821145e-09,9.231395824070144e-09
7.303706656038262,4.099702303544291e-09,1.4267641041633496e-08,1.3409474075727703e-09,3.127297627609862e-09,9.193887755404705e-09
7.313670785173375,4.086458287507473e-09,1.4213557444290617e-08,1.3351844903096818e-09,3.1152678316976614e-09,9.157478098956555e-09
7.32363491430849,4.0715307919590055e-09,1.4155516153279544e-08,1.3309090016426843e-09,3.106262587067265e-09,9.12740351840613e-09
7.333599043443603,4.064227973554501e-09,1.4112120942179933e-08,1.3258551014187884e-09,3.092188629627686e-09,9.092098592909331e-09
7.343563172578716,4.046358951238666e-09,1.4061074224501784e-08,1.3204957762707575e-09,3.081123765021973e-09,9.059125019411886e-09
7.35352730171383,4.032823928807479e-09,1.4012798721553756e-08,1.3186821875576813e-09,3.0706957829753083e-09,9.024671082362518e-09
7.363491430848944,4.024651429526502e-09,1.3959261984851966e-08,1.3124976346455608e-09,3.0611629616176995e-09,8.996976920816131e-09
7.373455559984057,3.998500068232837e-09,1.3909153576908451e-08,1.306797833683804e-09,3.0527976187199295e-09,8.960975660033662e-09
7.383419689119171,3.9949985417779925e-09,1.3857539049998359e-08,1.3027174492411572e-09,3.034467541042468e-09,8.929849300040366e-09
7.393383818254285,3.9682017715963e-09,1.3795347001973757e-08,1.2991663486544123e-09,3.02840024450506e-09,8.898551653337412e-09
7.403347947389398,3.956589706788739e-09,1.3749035905824347e-08,1.2933234092846901e-09,3.0148737081722255e-09,8.867983788754852e-09
7.4133120765245115,3.9421919193805735e-09,1.369529459518992e-08,1.2883976222637321e-09,3.0082877788655555e-09,8.837084772152242e-09
7.423276205659625,3.9165130459053045e-09,1.3666815169018326e-08,1.283732582016385e-09,2.9961756079766885e-09,8.802898602702262e-09
7.433240334794739,3.9189863307579e-09,1.3616265434028721e-08,1.2798118013922332e-09,2.9823323888368766e-09,8.776063431911191e-09
7.4432044639298525,3.910506443306127e-09,1.3547452392432483e-08,1.2741005114874477e-09,2.9724924897719447e-09,8.744293836095865e-09
7.453168593064966,3.884998914765911e-09,1.351344429146477e-08,1.2699722437058857e-09,2.9612911346602476e-09,8.71373770435374e-09
7.463132722200079,3.882456512535404e-09,1.3460252832039829e-08,1.2643999151394904e-09,2.9505936080314102e-09,8.683158696457281e-09
7.473096851335193,3.853463407810095e-09,1.3416312365992689e-08,1.2617273352830051e-09,2.9414185142652217e-09,8.65039499472308e-09
7.483060980470307,3.851791032842908e-09,1.3372159221784387e-08,1.2584646109252481e-09,2.93212761351556e-09,8.62010392050705e-09
7.49302510960542,3.846945103131761e-09,1.3316578087301367e-08,1.2520205165632559e-09,2.9205917232807583e-09,8.590105433115648e-09
7.5029892387405335,3.81988340002128e-09,1.3285780854870096e-08,1.2485018502385762e-09,2.9096182591953417e-09,8.561756771942806e-09
7.512953367875648,3.819380996024057e-09,1.3224643639043907e-08,1.243726880724392e-09,2.901339377126684e-09,8.529689015847025e-09
7.522917497010761,3.79897318884592e-09,1.3177899718709833e-08,1.2396790548970373e-09,2.890248979122995e-09,8.499917677704004e-09
7.532881626145874,3.7856426266872555e-09,1.3136366995021468e-08,1.2356852821620834e-09,2.88022389621889e-09,8.472738684932004e-09
7.542845755280989,3.7674659018326885e-09,1.3103525679412509e-08,1.2324768063840767e-09,2.8697860277759435e-09,8.44310364378625e-09
7.552809884416102,3.750620296286317e-09,1.3054530101458466e-08,1.2270928351161768e-09,2.8600973346476383e-09,8.411282652480382e-09
7.562774013551215,3.748839594117178e-09,1.299678900727258e-08,1.2206800022238014e-09,2.849349061927861e-09,8.384119039894042e-09
7.572738142686329,3.72541625303183e-09,1.2947659531437635e-08,1.2165077663291947e-09,2.8415764482140647e-09,8.358209838600465e-09
7.582702271821443,3.709868596655913e-09,1.2902088352487216e-08,1.2133541735892818e-09,2.8298135757064247e-09,8.327214132002243e-09
7.592666400956556,3.699697434050514e-09,1.2866552352332859e-08,1.2092310318510733e-09,2.8197250611277272e-09,8.297506041678703e-09
7.60263053009167,3.700710578809133e-09,1.2816747831295598e-08,1.2076072156398153e-09,2.8118473856484246e-09,8.267617926025872e-09
7.612594659226783,3.6740749474779357e-09,1.2778582198841599e-08,1.2020218239662853e-09,2.8004897746680314e-09,8.239751384877694e-09
7.622558788361897,3.6688280441444954e-09,1.272726052781461e-08,1.1993000246871564e-09,2.7938890031288196e-09,8.21153668932638e-09
7.632522917497011,3.656572347153752e-09,1.269444844250563e-08,1.1939466782920551e-09,2.783497532697287e-09,8.182625603851409e-09
7.642487046632124,3.6347497877878624e-09,1.2647411749362418e-08,1.1894201186125682e-09,2.7759638994739144e-09,8.155563449367117e-09
7.652451175767238,3.627051491114722e-09,1.2606735167908595e-08,1.1866814358726836e-09,2.7645677538901773e-09,8.126471697770807e-09
7.662415304902352,3.618139130707431e-09,1.2559738099262177e-08,1.1818783137167985e-09,2.7562789603026483e-09,8.100171806124826e-09
7.672379434037465,3.612207975419911e-09,1.2517753844590957e-08,1.1771179290792105e-09,2.745458827953422e-09,8.072986606957464e-09
7.682343563172578,3.591393338650905e-09,1.2476193428718236e-08,1.1740071374345736e-09,2.7362449773785744e-09,8.044833349780006e-09
7.6923076923076925,3.5806208528373902e-09,1.2444461832353364e-08,1.166317185515406e-09,2.725905634032076e-09,8.018517513163822e-09
7.702271821442806,3.563643837787615e-09,1.2392146373434495e-08,1.1667928236152278e-09,2.719739825039751e-09,7.991707639439739e-09
7.712235950577919,3.563237191259101e-09,1.2354253552062277e-08,1.1618848324061455e-09,2.708617300047916e-09,7.964394906526144e-09
7.722200079713033,3.5382953668414012e-09,1.2300658433943809e-08,1.1573903248567346e-09,2.698842663661716e-09,7.940014347382604e-09
7.732164208848147,3.5265299948704063e-09,1.2264302339004886e-08,1.1537741016104693e-09,2.691239326497942e-09,7.912910649997456e-09
7.74212833798326,3.5248301742306916e-09,1.2232089567879239e-08,1.1480464265423904e-09,2.680485042240958e-09,7.885306735141446e-09
7.7520924671183735,3.5045567438716884e-09,1.2190843836219569e-08,1.144731494124713e-09,2.6732945645971874e-09,7.85958349305715e-09
7.762056596253487,3.4996606617504456e-09,1.2154776294317986e-08,1.1432243658424301e-09,2.6627017694667127e-09,7.835483949595426e-09
7.772020725388601,3.4855038332842577e-09,1.2095828299832428e-08,1.139312925927856e-09,2.6536115625350106e-09,7.808197020415505e-09
7.7819848545237145,3.4782684514526087e-09,1.2066639667497019e-08,1.133959304612744e-09,2.648621608268259e-09,7.781962775767585e-09
7.791948983658828,3.4633580735256586e-09,1.2024694401589883e-08,1.130128190999398e-09,2.6387309341620187e-09,7.757531393252025e-09
7.801913112793942,3.454889586151055e-09,1.1975721226841595e-08,1.1272455604215592e-09,2.6296149537087213e-09,7.732606000394275e-09
7.811877241929055,3.440111090840851e-09,1.1941937268743412e-08,1.1245406780866252e-09,2.62103645867941e-09,7.705721041917042e-09
7.821841371064169,3.432128621149992e-09,1.191767286420329e-08,1.1201994338547903e-09,2.6119196692394548e-09,7.680548546291867e-09
7.831805500199282,3.4177392420541303e-09,1.1877237815679087e-08,1.1160704978714134e-09,2.603268307589929e-09,7.654700272493396e-09
7.841769629334396,3.4060359664204954e-09,1.1830101755861335e-08,1.113652209289959e-09,2.595872488532825e-09,7.62909304364515e-09
7.85173375846951,3.3861507222689567e-09,1.179597357479934e-08,1.1102158501279603e-09,2.586879516829078e-09,7.602500363864296e-09
7.861697887604623,3.3838887042682362e-09,1.176200601869211e-08,1.1062694594112112e-09,2.5781659118364954e-09,7.57848320089709e-09
7.871662016739736,3.3843632455014484e-09,1.1715238742030386e-08,1.103591711690375e-09,2.5691849045064787e-09,7.555619882980757e-09
7.881626145874851,3.369186734528582e-09,1.1668760330996315e-08,1.0970764190944003e-09,2.563208625926201e-09,7.53005174198046e-09
7.891590275009964,3.3482196361352925e-09,1.1648616566547454e-08,1.0943898668765247e-09,2.552645443320395e-09,7.5061319798368e-09
7.901554404145077,3.3386158727265823e-09,1.1610208781611166e-08,1.091198064941371e-09,2.5459875166482054e-09,7.483414539464337e-09
7.911518533280191,3.3267340717618334e-09,1.1565991482468646e-08,1.0866537032960994e-09,2.538980545439668e-09,7.457481640782467e-09
7.921482662415305,3.3195274711272566e-09,1.1537398160655304e-08,1.0831093398023898e-09,2.528267379052769e-09,7.435160759780417e-09
7.931446791550418,3.313164656429048e-09,1.1496082012077855e-08,1.0800242015295614e-09,2.5176649188767038e-09,7.409176355026225e-09
7.941410920685532,3.288592851497521e-09,1.146094377493587e-08,1.0778771668496558e-09,2.5138897170678907e-09,7.384069738749477e-09
7.951375049820646,3.2792387218710946e-09,1.1416792404877132e-08,1.0733883116397628e-09,2.5046524997391647e-09,7.3647983634900795e-09
7.961339178955759,3.2807970241269067e-09,1.1376951991420328e-08,1.0705322569212319e-09,2.496418721047963e-09,7.340654974706761e-09
7.971303308090873,3.2632033734475184e-09,1.1338973883371717e-08,1.0665855417194094e-09,2.4862456587413337e-09,7.316139409978399e-09
7.981267437225986,3.264189983853668e-09,1.1304240388771166e-08,1.0639885995339695e-09,2.4824407774069936e-09,7.291907295988926e-09
7.9912315663611,3.2468392538975684e-09,1.127483728776388e-08,1.0587152275826762e-09,2.473534733168419e-09,7.270543617727729e-09
8.001195695496213,3.235500243297101e-09,1.1235652632732485e-08,1.0569634541605267e-09,2.465110297127087e-09,7.246410216393965e-09
8.011159824631328,3.2170104307769785e-09,1.1204911653682938e-08,1.0528341816143985e-09,2.457257389150763e-09,7.223798391000344e-09
8.021123953766441,3.2119029212740577e-09,1.117374504700164e-08,1.0511631416140205e-09,2.451036216250633e-09,7.20212574698672e-09
8.031088082901555,3.2030421285548604e-09,1.1132255714036193e-08,1.0474124387171964e-09,2.444197508311357e-09,7.180457662437521e-09
8.041052212036668,3.1959388953273288e-09,1.1088260368233462e-08,1.0438453890839448e-09,2.4333487486766464e-09,7.1561829548118e-09
8.051016341171781,3.184477218284355e-09,1.1060764320012459e-08,1.0420250882985062e-09,2.4291603292988535e-09,7.135032732814525e-09
8.060980470306895,3.1657209990165563e-09,1.1032781200380609e-08,1.0368288270264331e-09,2.4167912402126173e-09,7.11178622959717e-09
8.070944599442008,3.162350814114165e-09,1.0982096403891428e-08,1.0334063096867884e-09,2.4125238978401304e-09,7.090353986155883e-09
8.080908728577123,3.1554831815099335e-09,1.095758488001118e-08,1.0311192117517459e-09,2.4019651681666244e-09,7.069315838565794e-09
8.090872857712236,3.143601186399307e-09,1.0927051240546136e-08,1.0264217782983486e-09,2.3984255495158654e-09,7.0438830918120245e-09
8.10083698684735,3.1373046061107783e-09,1.0884737914298009e-08,1.0236977932156096e-09,2.3888581135154825e-09,7.021541599219748e-09
8.110801115982463,3.1240899263038564e-09,1.0857569289230714e-08,1.0208213268641032e-09,2.3840432892927886e-09,7.003072453813482e-09
8.120765245117576,3.113021684589865e-09,1.0829469895649738e-08,1.0165180048656845e-09,2.3732527669867092e-09,6.980100346449128e-09
8.13072937425269,3.1045640474539624e-09,1.0804178454984364e-08,1.0149884562094475e-09,2.3675857951485493e-09,6.958942607139452e-09
8.140693503387803,3.095470469861862e-09,1.076514061591782e-08,1.0109497243112227e-09,2.3578878707664745e-09,6.939936774668561e-09
8.150657632522917,3.0935608107119104e-09,1.07267667569776e-08,1.007432882272627e-09,2.3517912082018334e-09,6.9172754101354284e-09
8.160621761658032,3.071079370589756e-09,1.0688990640547673e-08,1.0063659307451412e-09,2.3457194964229483e-09,6.895380662195631e-09
8.170585890793145,3.075955093637419e-09,1.0664242216947956e-08,1.0019516082577243e-09,2.3355786446418246e-09,6.873240286215186e-09
8.180550019928258,3.0602059985456247e-09,1.0628298145860347e-08,9.995837052332226e-10,2.3283020949396363e-09,6.8532579595541335e-09
8.190514149063372,3.0428420574403403e-09,1.059838970028145e-08,9.963646596656796e-10,2.3229135018853846e-09,6.831214653098223e-09
8.200478278198485,3.045702237723361e-09,1.0562264012202374e-08,9.936586344226855e-10,2.317411303470257e-09,6.811033516783471e-09
8.210442407333598,3.0294240750554452e-09,1.0532493010710382e-08,9.8944186358767e-10,2.3090833358734284e-09,6.789093191780525e-09
8.220406536468712,3.020600719558279e-09,1.0499323932616852e-08,9.870941491562107e-10,2.3030927294960478e-09,6.768709465816928e-09
8.230370665603827,3.019757652527588e-09,1.0464517471276995e-08,9.848568967753097e-10,2.296431605196118e-09,6.7495679642882295e-09
8.24033479473894,3.007667959951352e-09,1.0431420276189887e-08,9.81188165874553e-10,2.287176529789757e-09,6.7281321851307286e-09
8.250298923874054,2.9921309911470416e-09,1.039935829459735e-08,9.779131748831425e-10,2.281890451735246e-09,6.707388850276453e-09
8.260263053009167,2.983625911184094e-09,1.0376132794273371e-08,9.742748730588049e-10,2.274529127536079e-09,6.689847447708102e-09
8.27022718214428,2.976167891430611e-09,1.0346732053584517e-08,9.716892497191326e-10,2.2655334113989024e-09,6.669239396942226e-09
8.280191311279394,2.9690375646836838e-09,1.0312660988966783e-08,9.699078893394197e-10,2.2596202800426946e-09,6.647884086618582e-09
8.290155440414507,2.9613493114689805e-09,1.0281182949437584e-08,9.672945229832248e-10,2.2551946114457293e-09,6.628255866247048e-09
8.30011956954962,2.946914021760693e-09,1.0255371903597727e-08,9.646563672968935e-10,2.248391420801967e-09,6.60812690309629e-09
8.310083698684736,2.9445850542803488e-09,1.021887926684723e-08,9.61889440796187e-10,2.2421444876550933e-09,6.587389279672463e-09
8.320047827819849,2.934869336447903e-09,1.0189498841404284e-08,9.568350353802914e-10,2.235536346308674e-09,6.570891705339869e-09
8.330011956954962,2.9179026110093732e-09,1.0156283841113328e-08,9.54891516580102e-10,2.2289707404608877e-09,6.553338369646761e-09
8.339976086090076,2.9145456712695307e-09,1.0128905474456524e-08,9.522099384368757e-10,2.2209230508747985e-09,6.531491920660017e-09
8.349940215225189,2.9092795257575626e-09,1.0095888637273345e-08,9.48473975760932e-10,2.2158590629655854e-09,6.512197951259394e-09
8.359904344360302,2.9009287613947647e-09,1.0065465030272223e-08,9.472111553235413e-10,2.2070357232937255e-09,6.493364022603308e-09
8.369868473495416,2.8931881244038226e-09,1.0041150315508786e-08,9.44972802619955e-10,2.2012245178060005e-09,6.473343367481131e-09
8.37983260263053,2.8822832021517332e-09,1.0012417894493215e-08,9.402740585326746e-10,2.1941342902246218e-09,6.453594089817401e-09
8.389796731765644,2.8741791234651538e-09,9.986210421296412e-09,9.373588947259525e-10,2.1882072886306504e-09,6.4356967172256506e-09
8.399760860900757,2.866113756441762e-09,9.951441232490176e-09,9.356307744894987e-10,2.1821684144186874e-09,6.416275909717395e-09
8.40972499003587,2.8501298530272675e-09,9.924728877937772e-09,9.317863124661456e-10,2.1764429240902263e-09,6.396735270598682e-09
8.419689119170984,2.843724870120197e-09,9.890332474124139e-09,9.30419725844708e-10,2.168416164497212e-09,6.380331950141141e-09
8.429653248306098,2.843382898541932e-09,9.86070085278461e-09,9.280838290219523e-10,2.1633177228704297e-09,6.361478820438563e-09
8.43961737744121,2.832742851076653e-09,9.834606181126824e-09,9.237580685801204e-10,2.1590929955516886e-09,6.341216968095123e-09
8.449581506576324,2.82147608126586e-09,9.800789158989398e-09,9.202382381177602e-10,2.1509325895030347e-09,6.323291356872393e-09
8.45954563571144,2.8140601077105522e-09,9.78393803758544e-09,9.199843712644382e-10,2.1452582644427856e-09,6.306467825027237e-09
8.469509764846553,2.807520660378556e-09,9.750581086110332e-09,9.152098462654223e-10,2.1379086068058213e-09,6.286924170230747e-09
8.479473893981666,2.7952797573016323e-09,9.720959466527382e-09,9.137795889135452e-10,2.1368868207939387e-09,6.2684948979186804e-09
8.48943802311678,2.792460445817096e-09,9.695190828354577e-09,9.112178131974932e-10,2.125149483568208e-09,6.250182660576944e-09
8.499402152251893,2.782284464922901e-09,9.670309790028941e-09,9.089128921377831e-10,2.118870498745171e-09,6.231234516010817e-09
8.509366281387006,2.776393231594807e-09,9.63943434256174e-09,9.066087768371554e-10,2.1124950106607893e-09,6.215277587247974e-09
8.51933041052212,2.768090149722133e-09,9.607725657525555e-09,9.023307308402342e-10,2.1089474057886673e-09,6.198350206792037e-09
8.529294539657235,2.7562686257564674e-09,9.58326029489197e-09,9.009517630337784e-10,2.1005675549650287e-09,6.180723121949534e-09
8.539258668792348,2.7583388037143646e-09,9.554591618219049e-09,8.972845851013161e-10,2.0947748851154115e-09,6.161088917859949e-09
8.549222797927461,2.743508775065215e-09,9.527305794275344e-09,8.950979322794794e-10,2.0892963594438275e-09,6.143244748567719e-09
8.559186927062575,2.732747606826613e-09,9.501003370153765e-09,8.931635773420005e-10,2.082413027100481e-09,6.1267121059764545e-09
8.569151056197688,2.730201805406282e-09,9.471169918574409e-09,8.912736339782431e-10,2.07842167964629e-09,6.108451490054739e-09
8.579115185332801,2.713838340671385e-09,9.446703285515472e-09,8.882017908687311e-10,2.0731787710231717e-09,6.09061020332894e-09
8.589079314467915,2.7101848957951036e-09,9.424889477097671e-09,8.865646787314987e-10,2.0654746332406447e-09,6.073638890695561e-09
8.599043443603028,2.69649807754556e-09,9.391020012660295e-09,8.840352242439643e-10,2.060492700619509e-09,6.0571127218977774e-09
8.609007572738143,2.6911630374224688e-09,9.368407534480887e-09,8.813912076959078e-10,2.0544354758779745e-09,6.041534697363781e-09
8.618971701873257,2.6890551110970795e-09,9.335338880444876e-09,8.769623408097822e-10,2.0507508819049845e-09,6.023665482360333e-09
8.62893583100837,2.6752680178093497e-09,9.317449211694632e-09,8.757334170400913e-10,2.043558117658811e-09,6.006261264433396e-09
8.638899960143483,2.672981896163903e-09,9.294953913465657e-09,8.730551580870222e-10,2.0383337125368543e-09,5.988230430664349e-09
8.648864089278597,2.668735261988421e-09,9.269023556729205e-09,8.703592506564849e-10,2.032417692826408e-09,5.972230948920674e-09
8.65882821841371,2.660744105222828e-09,9.244641118089466e-09,8.688341807468045e-10,2.026494867668655e-09,5.955768997313006e-09
8.668792347548823,2.6490745899634463e-09,9.212372310908747e-09,8.649308068718919e-10,2.0206785347859193e-09,5.939585592565128e-09
8.678756476683938,2.6436628673346583e-09,9.187375653605584e-09,8.62944255085506e-10,2.015997558212496e-09,5.923283263800691e-09
8.688720605819052,2.6407253336038066e-09,9.164197109207405e-09,8.612149954972881e-10,2.008289153616702e-09,5.906099238236017e-09
8.698684734954165,2.6300881367243337e-09,9.136947856298784e-09,8.589336734444109e-10,2.0030697630375796e-09,5.890575277048137e-09
8.708648864089279,2.6251894654907544e-09,9.10984228579139e-09,8.549681532426862e-10,1.999180977174437e-09,5.874713026236449e-09
8.718612993224392,2.6181350992495668e-09,9.080121905373299e-09,8.541367293407331e-10,1.9931059568187566e-09,5.858357501092403e-09
8.728577122359505,2.6062984689189957e-09,9.062226894736119e-09,8.525732285055262e-10,1.986553352079089e-09,5.8418348512279345e-09
8.738541251494619,2.600062477088261e-09,9.040945839898429e-09,8.484105808997871e-10,1.9807520007467084e-09,5.825151347953612e-09
8.748505380629732,2.5909975965879378e-09,9.005888933156235e-09,8.481579564435119e-10,1.975236624537257e-09,5.809112421221941e-09
8.758469509764847,2.5844278474379128e-09,8.988029234701337e-09,8.450183385137358e-10,1.9712604435128706e-09,5.793923522962877e-09
8.76843363889996,2.580350060691899e-09,8.961044317052028e-09,8.420763720326165e-10,1.9633920018507265e-09,5.779053436487917e-09
8.778397768035074,2.573108314623189e-09,8.939235456978145e-09,8.410075678479096e-10,1.96079653737698e-09,5.763025170132677e-09
8.788361897170187,2.566149014136461e-09,8.913575073211254e-09,8.366636375418814e-10,1.9534209914077966e-09,5.745832654272172e-09
8.7983260263053,2.5530924396745318e-09,8.891756114862597e-09,8.351691207492519e-10,1.949577612834628e-09,5.730673737509078e-09
8.808290155440414,2.5534568349520823e-09,8.865557680742482e-09,8.337334916334973e-10,1.9426194689587856e-09,5.715431298765637e-09
8.818254284575527,2.5418434252741403e-09,8.837129807340166e-09,8.302213315348253e-10,1.9390199753168116e-09,5.701541279994494e-09
8.828218413710642,2.5369298517127443e-09,8.819325830354786e-09,8.283225690473036e-10,1.932400757538151e-09,5.6852608463899e-09
8.838182542845756,2.5292430608136358e-09,8.790497940966498e-09,8.256087518000218e-10,1.9277885038846556e-09,5.6704957336901445e-09
8.848146671980869,2.520993530835482e-09,8.772539920654778e-09,8.240158736527471e-10,1.9218245337637243e-09,5.6550215189331834e-09
8.858110801115982,2.5144878443292573e-09,8.74454381277125e-09,8.231920766442208e-10,1.9181517022092213e-09,5.639407839734136e-09
8.868074930251096,2.5095579546021607e-09,8.717747513883217e-09,8.202700681648092e-10,1.9126540592087917e-09,5.622921304580008e-09
8.878039059386209,2.503495242360931e-09,8.694319229709554e-09,8.174048235989872e-10,1.9066353987839743e-09,5.60880055769622e-09
8.888003188521322,2.496892503527167e-09,8.676393092657146e-09,8.149471540209164e-10,1.9009265706801106e-09,5.593459093174974e-09
8.897967317656436,2.4879692056861675e-09,8.653738612453964e-09,8.130369675540818e-10,1.900078331515719e-09,5.579611844534894e-09
8.907931446791551,2.481260021941295e-09,8.630261507000563e-09,8.104605220655183e-10,1.8921595098050884e-09,5.563819559949417e-09
8.917895575926664,2.4768949399097217e-09,8.60418762628517e-09,8.083041644472211e-10,1.8862193171654485e-09,5.546897691760618e-09
8.927859705061778,2.4731685917951844e-09,8.591457435663028e-09,8.057255549856966e-10,1.881845405903915e-09,5.531833606544789e-09
8.937823834196891,2.4656997062172903e-09,8.564848924092473e-09,8.04540976533912e-10,1.876095345109564e-09,5.517595815469333e-09
8.947787963332004,2.4509380420324628e-09,8.537517345343452e-09,8.017891960842976e-10,1.8759101623984874e-09,5.505149544846579e-09
8.957752092467118,2.4501480485842023e-09,8.52138951439623e-09,8.002571170148688e-10,1.8670027568231617e-09,5.489698805434692e-09
8.967716221602231,2.4407289438669936e-09,8.492285908922623e-09,7.973466140377752e-10,1.860543326498239e-09,5.477222437033109e-09
8.977680350737346,2.437659712795534e-09,8.46976116939399e-09,7.953705925219814e-10,1.858952586713452e-09,5.4634287190777545e-09
8.98764447987246,2.433111229183102e-09,8.447232298942273e-09,7.941817876556239e-10,1.8538660081216425e-09,5.4483736048824735e-09
8.997608609007573,2.4243150929580835e-09,8.424817922187046e-09,7.917625566500633e-10,1.8474207136945551e-09,5.433845791773347e-09
9.007572738142686,2.421355373722181e-09,8.402347086251905e-09,7.893546691651046e-10,1.8418586458132597e-09,5.418223676840567e-09
9.0175368672778,2.4112671609910263e-09,8.386338339626372e-09,7.874705733821678e-10,1.8381466700878585e-09,5.4037544283140055e-09
9.027500996412913,2.404383776716479e-09,8.361186034338857e-09,7.851616809046168e-10,1.835074452840159e-09,5.391212709660386e-09
9.037465125548026,2.4000260466600565e-09,8.336930963555656e-09,7.83814172209541e-10,1.82806286410207e-09,5.376427264725646e-09
9.04742925468314,2.393814578367448e-09,8.315988452350621e-09,7.815447861889905e-10,1.8251218294477673e-09,5.361852214167238e-09
9.057393383818255,2.3890454553565647e-09,8.294307645953002e-09,7.794494956276305e-10,1.8198894833443059e-09,5.347186773602469e-09
9.067357512953368,2.3782979293735877e-09,8.279323083219632e-09,7.772425968074045e-10,1.81564860846969e-09,5.334894733934602e-09
9.077321642088481,2.371526283614233e-09,8.249346020683518e-09,7.752970557613426e-10,1.8108995918078149e-09,5.320059276233342e-09
9.087285771223595,2.3684370513229782e-09,8.232461355320481e-09,7.734666310841806e-10,1.8063166006687079e-09,5.307707753578517e-09
9.097249900358708,2.3587257544778505e-09,8.203612772884299e-09,7.715090799238212e-10,1.8002404810171487e-09,5.292113382806189e-09
9.107214029493822,2.3542996396750418e-09,8.187601229299213e-09,7.693745392851054e-10,1.7967817026031093e-09,5.279719241620395e-09
9.117178158628935,2.347033725779931e-09,8.16720657765346e-09,7.674353304299605e-10,1.7906501903820425e-09,5.266926981385693e-09
9.12714228776405,2.3436228158712363e-09,8.149437872341267e-09,7.653382416001937e-10,1.785939364074572e-09,5.252993744644275e-09
9.137106416899163,2.3413257289755335e-09,8.12819773578426e-09,7.639789201055706e-10,1.7822029504814725e-09,5.2382623905360426e-09
9.147070546034277,2.329676631480035e-09,8.105657295025832e-09,7.627634766938456e-10,1.7778676306837562e-09,5.225807690850165e-09
9.15703467516939,2.3277588599500756e-09,8.082663262875288e-09,7.595467529330985e-10,1.7734986779614308e-09,5.212157622098001e-09
9.166998804304503,2.3209872241571764e-09,8.06944916797622e-09,7.592807454664278e-10,1.7672003932587419e-09,5.1989944469258046e-09
9.176962933439617,2.3127886337130063e-09,8.046023873697914e-09,7.555505304783495e-10,1.7643384700647154e-09,5.186505895793827e-09
9.18692706257473,2.3117363203992216e-09,8.02270289924652e-09,7.543133665597908e-10,1.7601136581754135e-09,5.1719942494326415e-09
9.196891191709843,2.3034092928909164e-09,8.003664424702499e-09,7.522017582232433e-10,1.7558654889820215e-09,5.159167912314139e-09
9.206855320844959,2.2985199357827886e-09,7.978977211044205e-09,7.49396013945947e-10,1.7512304134125559e-09,5.147205136110866e-09
9.216819449980072,2.2926145277504308e-09,7.971312344492385e-09,7.485250007068343e-10,1.746797070871906e-09,5.134693205572457e-09
9.226783579115185,2.2876020843821138e-09,7.937750586791115e-09,7.46271297482581e-10,1.741562479234514e-09,5.120912218149274e-09
9.236747708250299,2.278217500826403e-09,7.919567465699098e-09,7.44990707833713e-10,1.7369667873288192e-09,5.10767726287646e-09
9.246711837385412,2.2708653876201765e-09,7.899253208659578e-09,7.419295982496844e-10,1.7329468161327786e-09,5.09659710145819e-09
9.256675966520525,2.2667101081409366e-09,7.884046761919774e-09,7.394419675492677e-10,1.729552653517314e-09,5.0833528319030095e-09
9.266640095655639,2.263093815124121e-09,7.862750507778344e-09,7.379567492619243e-10,1.722623831055534e-09,5.070552497075626e-09
9.276604224790754,2.257568074579087e-09,7.84867044933688e-09,7.367380226693637e-10,1.719976724364929e-09,5.05830258890344e-09
9.286568353925867,2.251712227716948e-09,7.82285379008529e-09,7.361622860331143e-10,1.7153333306852487e-09,5.044067012696774e-09
9.29653248306098,2.2445664725658e-09,7.803849004483802e-09,7.330733133270229e-10,1.709400285345016e-09,5.031974553988006e-09
9.306496612196094,2.241730996002537e-09,7.783985682678599e-09,7.31449878879227e-10,1.7062875369258289e-09,5.0176766459508344e-09
9.316460741331207,2.2288622426248746e-09,7.767768771109701e-09,7.296830230708376e-10,1.7031659332388769e-09,5.00729863321676e-09
9.32642487046632,2.229936415635518e-09,7.747102779326536e-09,7.27957616061212e-10,1.6992079072222003e-09,4.994607981332742e-09
9.336388999601434,2.224065508314066e-09,7.727379378529624e-09,7.254514935019043e-10,1.6954386450265994e-09,4.9820310529246025e-09
9.346353128736547,2.2182620085063833e-09,7.709785870773827e-09,7.240279094933149e-10,1.689272062221416e-09,4.96810320469416e-09
9.356317257871662,2.2150782702047017e-09,7.683804163726572e-09,7.218189531219074e-10,1.6855612339162296e-09,4.956649358054106e-09
9.366281387006776,2.209693213181648e-09,7.673751574083761e-09,7.214377305662245e-10,1.6830100715141517e-09,4.946597124862778e-09
9.37624551614189,2.202389975751068e-09,7.649448981678388e-09,7.192229894501319e-10,1.6770811746504311e-09,4.932973867096842e-09
9.386209645277003,2.197403458263488e-09,7.635687007843475e-09,7.17520875995136e-10,1.674208473606863e-09,4.919999945092678e-09
9.396173774412116,2.1878727661625982e-09,7.613935608348452e-09,7.162690150943549e-10,1.6697391777013608e-09,4.909231784424329e-09
9.40613790354723,2.1838954008953217e-09,7.597399802308805e-09,7.125826240845293e-10,1.664841792725696e-09,4.8961501807513446e-09
9.416102032682343,2.1797316715188207e-09,7.57855191296354e-09,7.121949230810588e-10,1.663261811072103e-09,4.884114611490393e-09
9.426066161817458,2.1738451553746734e-09,7.560084169348511e-09,7.102077723764214e-10,1.6569488715665166e-09,4.8722404273120276e-09
9.436030290952571,2.1722227874147425e-09,7.539821165123343e-09,7.087876263725806e-10,1.6551114280024122e-09,4.860757595133647e-09
9.445994420087684,2.1647831796377546e-09,7.525394359243798e-09,7.059870108499389e-10,1.6494237030541123e-09,4.849510303934061e-09
9.455958549222798,2.157130703753227e-09,7.506486339900432e-09,7.054902062287627e-10,1.6446727253179053e-09,4.838299839629967e-09
9.465922678357911,2.149540640011767e-09,7.482396207119215e-09,7.026882937803002e-10,1.6399247003751774e-09,4.82574675582258e-09
9.475886807493024,2.1495445298337252e-09,7.467332262016814e-09,7.014648525321974e-10,1.6381251739974847e-09,4.8130498525168906e-09
9.485850936628138,2.1431135903275558e-09,7.442942368878207e-09,7.001009631629841e-10,1.6339864158505653e-09,4.8024085713859384e-09
9.495815065763253,2.137213604822568e-09,7.433673687610789e-09,6.989706411233792e-10,1.6282327742236731e-09,4.7915624894499585e-09
9.505779194898366,2.1331677462557356e-09,7.411827527329204e-09,6.96937690554034e-10,1.6255131933513508e-09,4.780635898442979e-09
9.51574332403348,2.1279283884059855e-09,7.39237521058029e-09,6.949104173097721e-10,1.6212595636270587e-09,4.768084360011363e-09
9.525707453168593,2.1254610165080312e-09,7.37737096527946e-09,6.92544052072724e-10,1.618323874567889e-09,4.756842132545056e-09
9.535671582303706,2.1201145985836028e-09,7.3626850904526715e-09,6.917373798862358e-10,1.6139515705657485e-09,4.7454325312109566e-09
9.54563571143882,2.1154137606801985e-09,7.3424862491733546e-09,6.889407196411196e-10,1.6082951667851747e-09,4.733201835655278e-09
9.555599840573933,2.1061897560181857e-09,7.321870309246517e-09,6.893430832406648e-10,1.6068374429776157e-09,4.722196024040713e-09
9.565563969709046,2.1025835451581387e-09,7.306847409018388e-09,6.8732249190296e-10,1.603247623357555e-09,4.710260132461054e-09
9.575528098844162,2.0969276206707097e-09,7.29003700396257e-09,6.846711688515468e-10,1.5994935641317688e-09,4.698975059189601e-09
9.585492227979275,2.091171837998622e-09,7.27241828564296e-09,6.844669341116997e-10,1.5944202054383664e-09,4.689144721790086e-09
9.595456357114388,2.0859691788573237e-09,7.256058798071097e-09,6.824185743098046e-10,1.5918524191182905e-09,4.677986264289278e-09
9.605420486249502,2.0792549833934486e-09,7.245282151963556e-09,6.79545234525074e-10,1.5867324044682976e-09,4.6667797643153165e-09
9.615384615384615,2.0781479619033607e-09,7.216597284792728e-09,6.789137294809375e-10,1.5840002847786459e-09,4.655528492251675e-09
9.625348744519728,2.075015983525125e-09,7.207811306040248e-09,6.773827945913257e-10,1.579755184748202e-09,4.64451266115044e-09
9.635312873654842,2.066389527771207e-09,7.186367851124757e-09,6.752603531976801e-10,1.5763538695352741e-09,4.634858320133108e-09
9.645277002789957,2.064348593587476e-09,7.171935461459404e-09,6.741827194553288e-10,1.571985508938528e-09,4.623422658353981e-09
9.65524113192507,2.058259598389681e-09,7.152666433467535e-09,6.722431475101189e-10,1.5683001759518869e-09,4.612530610777944e-09
9.665205261060184,2.0515455804749003e-09,7.131594315779309e-09,6.714061535305557e-10,1.5668556207240027e-09,4.600811377228112e-09
9.675169390195297,2.0502778569439436e-09,7.1222202144988415e-09,6.694317328204047e-10,1.5606591624655254e-09,4.59117436192609e-09
9.68513351933041,2.0444247435319895e-09,7.106097816760131e-09,6.677642649126029e-10,1.5563037730002942e-09,4.580760202336858e-09
9.695097648465524,2.0382040391010305e-09,7.092526970748254e-09,6.672572794268828e-10,1.5536864905799894e-09,4.569268027883138e-09
9.705061777600637,2.0365768164780857e-09,7.070736565347566e-09,6.64303422948418e-10,1.5511060324191748e-09,4.5579254851798215e-09
9.71502590673575,2.031322800393804e-09,7.05589931308943e-09,6.635196592738833e-10,1.5460525726109424e-09,4.547466568993117e-09
9.724990035870865,2.024103638042074e-09,7.038814198671639e-09,6.621392645487398e-10,1.5443709458416448e-09,4.538634578904105e-09
9.734954165005979,2.0213793868541555e-09,7.028780358644608e-09,6.601252157847346e-10,1.5394854051317504e-09,4.526994423113707e-09
9.744918294141092,2.0165021457179507e-09,7.007029180523067e-09,6.591930646326145e-10,1.5357025402046459e-09,4.515452653547461e-09
9.754882423276205,2.011801913527371e-09,6.989829935853103e-09,6.57296952798939e-10,1.5327770167442207e-09,4.506597542335695e-09
9.764846552411319,2.008153098760219e-09,6.972431144629292e-09,6.54396521972639e-10,1.5289260470124465e-09,4.495806440133125e-09
9.774810681546432,1.9999157450287324e-09,6.961208413818081e-09,6.545141859593954e-10,1.5261226137814313e-09,4.4857440589251745e-09
9.784774810681546,1.9959203382662536e-09,6.939638167823377e-09,6.524573286589663e-10,1.5219475320813527e-09,4.4755402490402295e-09
9.79473893981666,1.9928224594275934e-09,6.926676809989616e-09,6.507002763055453e-10,1.5198985429986701e-09,4.464922458478859e-09
9.804703068951774,1.9875830539190267e-09,6.90587517248633e-09,6.506984434622657e-10,1.5169210549492525e-09,4.455821718160391e-09
9.814667198086887,1.9841879744801105e-09,6.891248923179609e-09,6.483183525732704e-10,1.512171343228533e-09,4.446393462118626e-09
9.824631327222,1.9795168935336178e-09,6.8776040262937505e-09,6.46693256568156e-10,1.508895435726394e-09,4.435056992808593e-09
9.834595456357114,1.9724677682823546e-09,6.86052673413369e-09,6.45421626745825e-10,1.5054446258146198e-09,4.42371897161019e-09
9.844559585492227,1.9675033363143806e-09,6.845933538091853e-09,6.437859528333488e-10,1.5019014834148712e-09,4.415367462597134e-09
9.85452371462734,1.966814623531678e-09,6.831469691594489e-09,6.42509881050484e-10,1.4983631665596382e-09,4.4053576374211995e-09
9.864487843762454,1.962844250958672e-09,6.817554539788903e-09,6.419825757939591e-10,1.4962446342724412e-09,4.393604709337351e-09
9.87445197289757,1.9575777743288938e-09,6.79670367978531e-09,6.39923868436636e-10,1.4900864823830898e-09,4.384856112668768e-09
9.884416102032683,1.955924098714934e-09,6.786480618954491e-09,6.383341478711891e-10,1.487186246525782e-09,4.375384894528156e-09
9.894380231167796,1.949133956565245e-09,6.76769716813171e-09,6.365677201495836e-10,1.4862519119665726e-09,4.366185217992175e-09
9.90434436030291,1.941462962040828e-09,6.7547563025043935e-09,6.347776857713144e-10,1.4825488838123782e-09,4.356583682339873e-09
9.914308489438023,1.9420714109971327e-09,6.738270000433185e-09,6.333275281245668e-10,1.478981703859096e-09,4.347550925392136e-09
9.924272618573136,1.939078444026532e-09,6.7235024426404704e-09,6.329122747482882e-10,1.4751383220683042e-09,4.3370189927216614e-09
9.93423674770825,1.9307803639892433e-09,6.710420897732442e-09,6.308992801631661e-10,1.472018103931282e-09,4.32620357904342e-09
9.944200876843365,1.9264252303090036e-09,6.697880651346187e-09,6.298221002678088e-10,1.4684828194356618e-09,4.317381788992297e-09
9.954165005978478,1.923239236443403e-09,6.6793925255217735e-09,6.281572980151513e-10,1.4648619538177794e-09,4.306706402740927e-09
9.964129135113591,1.9163243842473056e-09,6.669687536128403e-09,6.250070082719657e-10,1.4620536853634993e-09,4.297019965515479e-09
9.974093264248705,1.914275340773357e-09,6.651187906607674e-09,6.243533962224829e-10,1.4585044734723732e-09,4.288263505717794e-09
9.984057393383818,1.9094346606221645e-09,6.635335829629665e-09,6.234525205038951e-10,1.454324349331002e-09,4.2775098523441045e-09
9.994021522518931,1.9046371152830784e-09,6.6169769748318345e-09,6.229246738819724e-10,1.451768325541724e-09,4.269879255811846e-09
10.003985651654045,1.9045159565466907e-09,6.600549199144634e-09,6.222236297804578e-10,1.4478881927356561e-09,4.260059586040613e-09
10.013949780789158,1.89901281838513e-09,6.594087681997636e-09,6.197264714020245e-10,1.4457973669897683e-09,4.25031987459025e-09
10.023913909924273,1.8918866918196597e-09,6.576620625389602e-09,6.171009347713772e-10,1.4433437877693042e-09,4.24041814459337e-09
10.033878039059386,1.888977300945432e-09,6.5624488356706306e-09,6.172279995023813e-10,1.4395641374893834e-09,4.231397878595609e-09
10.0438421681945,1.8834644492545674e-09,6.546533980630546e-09,6.160612863915147e-10,1.4366458196310166e-09,4.222497873944536e-09
10.053806297329613,1.878975743050646e-09,6.536004182046656e-09,6.147167925878686e-10,1.4321058627569786e-09,4.212515231194592e-09
10.063770426464727,1.879225637437397e-09,6.527181886416749e-09,6.13710996736281e-10,1.430061816073472e-09,4.203808263795799e-09
10.07373455559984,1.872212692747279e-09,6.504264765219124e-09,6.112190954235843e-10,1.4269336287889062e-09,4.194543021330736e-09
10.083698684734953,1.869232633534623e-09,6.488992422213653e-09,6.106809009622068e-10,1.4249890921811333e-09,4.185015228501038e-09
10.093662813870068,1.8642497815268425e-09,6.475739525330108e-09,6.081198790461845e-10,1.4205619690976839e-09,4.176727167173038e-09
10.103626943005182,1.8598253526652234e-09,6.462434401990562e-09,6.076024693167103e-10,1.4175366358431688e-09,4.166238257077545e-09
10.113591072140295,1.854971454124023e-09,6.448188673789482e-09,6.060643809027282e-10,1.4138332637380477e-09,4.157670038067721e-09
10.123555201275408,1.8503506810458117e-09,6.436418204529383e-09,6.050492424190167e-10,1.4122525611101518e-09,4.148377438916388e-09
10.133519330410522,1.8488719726351997e-09,6.4148535135137716e-09,6.036291909731434e-10,1.4079239611938877e-09,4.1394330646931346e-09
10.143483459545635,1.845188820637652e-09,6.405632047235877e-09,6.021671034123896e-10,1.4058319207715157e-09,4.129822749599661e-09
10.153447588680748,1.8376971970770464e-09,6.391441921438253e-09,6.008964539670432e-10,1.4016242603781244e-09,4.12121527271196e-09
10.163411717815862,1.836281035252549e-09,6.381872804205083e-09,5.99714420039599e-10,1.3991528030249816e-09,4.1129597508363075e-09
10.173375846950977,1.832742082318281e-09,6.363314858054705e-09,5.980126778280583e-10,1.3960997783762356e-09,4.1045310932460716e-09
10.18333997608609,1.8271303712138911e-09,6.3485034144084804e-09,5.979338848954582e-10,1.3947909713499659e-09,4.0960924805128925e-09
10.193304105221204,1.8265368097598904e-09,6.3348696572503745e-09,5.967172442554027e-10,1.3899254237884138e-09,4.0881428006342845e-09
10.203268234356317,1.8202560265179935e-09,6.322876754575365e-09,5.94718355776514e-10,1.3879991570490205e-09,4.078207828087539e-09
10.21323236349143,1.8152532477350483e-09,6.315998432393567e-09,5.931276880127295e-10,1.3851502402140129e-09,4.0689431060988986e-09
10.223196492626544,1.814839390377426e-09,6.2992317912929845e-09,5.918138603709481e-10,1.3809752659613392e-09,4.060808247288028e-09
10.233160621761657,1.8086872342606425e-09,6.2870768198011165e-09,5.914134125381575e-10,1.3775126339558305e-09,4.052745689728152e-09
10.243124750896772,1.8034246546632437e-09,6.271988405900899e-09,5.892059021809284e-10,1.3764183193712055e-09,4.044530234945846e-09
10.253088880031886,1.8028287930956422e-09,6.25481246015954e-09,5.882571440761816e-10,1.373391874004669e-09,4.035641299361811e-09
10.263053009166999,1.7986269206982318e-09,6.247845206595375e-09,5.864337386157305e-10,1.3679487535611608e-09,4.026933557067482e-09
10.273017138302112,1.793146880092878e-09,6.234117754102536e-09,5.855977106085759e-10,1.3671114037729071e-09,4.0184766393222395e-09
10.282981267437226,1.7885473679307019e-09,6.219295224330715e-09,5.843255270304156e-10,1.363342753680054e-09,4.010469819742479e-09
10.292945396572339,1.7852778499234167e-09,6.206931061800636e-09,5.836657215675805e-10,1.3592081795059617e-09,4.000769628680303e-09
10.302909525707452,1.7830681606108702e-09,6.193104620882798e-09,5.819449712658713e-10,1.359123130598024e-09,3.993145017497153e-09
10.312873654842566,1.778294779542499e-09,6.17846699889318e-09,5.807468744632041e-10,1.3544335385013492e-09,3.983405435394338e-09
10.32283778397768,1.7730124390898974e-09,6.1662779010733335e-09,5.803318043099265e-10,1.3531847888384036e-09,3.97663510081266e-09
10.332801913112794,1.7715338494842045e-09,6.1495338118940324e-09,5.779985059356687e-10,1.3509999354068879e-09,3.968286573912523e-09
10.342766042247908,1.7654516648600863e-09,6.137972983299192e-09,5.768045058011533e-10,1.3470632815438967e-09,3.959249956129687e-09
10.35273017138302,1.7631238879930565e-09,6.125400753560878e-09,5.764131757106539e-10,1.343735606071734e-09,3.950550696646011e-09
10.362694300518134,1.76349540297682e-09,6.116785348320669e-09,5.762688670337703e-10,1.3414674076076462e-09,3.943455975123558e-09
10.372658429653248,1.7559947554947235e-09,6.098808469143937e-09,5.741631385645195e-10,1.3376008815529272e-09,3.9367076861765665e-09
10.382622558788361,1.7531674381380928e-09,6.087790483611066e-09,5.736254973073082e-10,1.3358188630328057e-09,3.926947271138535e-09
10.392586687923476,1.7514556101364465e-09,6.073838636709659e-09,5.711718013650115e-10,1.3323472536063526e-09,3.918537887935649e-09
10.40255081705859,1.741353123504627e-09,6.0641512890960894e-09,5.691657859399093e-10,1.3292978121071995e-09,3.909855724898702e-09
10.412514946193703,1.741460128741277e-09,6.056794968939593e-09,5.694369166118522e-10,1.3260572802124549e-09,3.902968687731868e-09
10.422479075328816,1.7377547786113853e-09,6.035861869141371e-09,5.688866553171302e-10,1.3245160095561412e-09,3.895500008393952e-09
10.43244320446393,1.7358354913904034e-09,6.027922850987633e-09,5.665686777933226e-10,1.3220880730878315e-09,3.886430755979966e-09
10.442407333599043,1.732670078894753e-09,6.015011060106869e-09,5.661525216837077e-10,1.3186977622080444e-09,3.877830200594691e-09
10.452371462734156,1.724644029345494e-09,6.004465849976954e-09,5.647701925902826e-10,1.3182107142024665e-09,3.870041265111087e-09
10.46233559186927,1.7241544638641669e-09,5.985854813085944e-09,5.634251068732458e-10,1.3128627859015051e-09,3.862670942436105e-09
10.472299721004385,1.7212782003726055e-09,5.982386169486338e-09,5.631809825360596e-10,1.311460571137232e-09,3.8543462033114055e-09
10.482263850139498,1.7143332462990116e-09,5.965584642388291e-09,5.610172368220701e-10,1.3085903152757224e-09,3.846816369358156e-09
10.492227979274611,1.7149916499517371e-09,5.9564448140931245e-09,5.600812791332813e-10,1.3049374799127635e-09,3.839103917523718e-09
10.502192108409725,1.7119058017499718e-09,5.941306510138458e-09,5.584232968284403e-10,1.3028062135419322e-09,3.83156827030603e-09
10.512156237544838,1.705722244186468e-09,5.9282880016251975e-09,5.580099470773336e-10,1.301241426777452e-09,3.823673375171747e-09
10.522120366679951,1.7026079574690868e-09,5.913586549355114e-09,5.561411888116213e-10,1.2971667232684003e-09,3.815829204212267e-09
10.532084495815065,1.698804300507573e-09,5.908501759174154e-09,5.560285438567182e-10,1.2955999580904657e-09,3.807477724221546e-09
10.54204862495018,1.6958300357677636e-09,5.897262455300485e-09,5.534546414244592e-10,1.2916772944798474e-09,3.799573898412811e-09
10.552012754085293,1.6932676183669602e-09,5.879682120486765e-09,5.525867564166865e-10,1.2917014776983891e-09,3.7933193041963895e-09
10.561976883220407,1.6894551668164478e-09,5.868202420481007e-09,5.529615761530887e-10,1.2874805407072122e-09,3.785244149273136e-09
10.57194101235552,1.68796095407834e-09,5.858194450719694e-09,5.512248843785227e-10,1.2848944590322937e-09,3.777343256500146e-09
10.581905141490633,1.6798128297627636e-09,5.850506616252048e-09,5.49146136940355e-10,1.2826390333372824e-09,3.769543153410648e-09
10.591869270625747,1.6784978931257586e-09,5.836812644521195e-09,5.479665091130462e-10,1.2799916915520701e-09,3.7625204005932974e-09
10.60183339976086,1.6728936003502478e-09,5.828247958965134e-09,5.476011060968402e-10,1.2774510851353565e-09,3.755229484720137e-09
10.611797528895973,1.672627984010998e-09,5.805977854396304e-09,5.463106726265208e-10,1.2747704806190258e-09,3.746764377629274e-09
10.621761658031089,1.669820663178635e-09,5.7986187578294585e-09,5.464679170406721e-10,1.2712924342285582e-09,3.7393501609195455e-09
10.631725787166202,1.6677501337709085e-09,5.7860369227703085e-09,5.433880354508365e-10,1.270381772072424e-09,3.7325786768041615e-09
10.641689916301315,1.6633504936268207e-09,5.7806456988909e-09,5.434223070826765e-10,1.2663350884171604e-09,3.7246429035580733e-09
10.651654045436429,1.656393049612526e-09,5.766350570946362e-09,5.414514476997242e-10,1.2629456543497192e-09,3.717169390822795e-09
10.661618174571542,1.650134998593168e-09,5.749824131692122e-09,5.409207330032033e-10,1.2635615612518775e-09,3.7097030330582445e-09
10.671582303706655,1.6512856585175824e-09,5.7443806928569734e-09,5.404029060971514e-10,1.2596982456710203e-09,3.704048973259596e-09
10.681546432841769,1.651447748256981e-09,5.72827916117818e-09,5.389266192316154e-10,1.2555297089020441e-09,3.6958054828251427e-09
10.691510561976884,1.6467046127168857e-09,5.718909846127818e-09,5.380857538007462e-10,1.2555187966119109e-09,3.6879959832188877e-09
10.701474691111997,1.6441892856046156e-09,5.708781610892327e-09,5.374423034301773e-10,1.2511062510390874e-09,3.6805006216530515e-09
10.71143882024711,1.64043903737549e-09,5.697108729721919e-09,5.358548993897366e-10,1.2485588073589889e-09,3.6729072903281413e-09
10.721402949382224,1.6357522219807218e-09,5.686616105712158e-09,5.354653624122726e-10,1.2453391580133386e-09,3.6665131875003515e-09
10.731367078517337,1.6332696633758583e-09,5.6812331773669765e-09,5.339696622160344e-10,1.243489664698034e-09,3.659624253962144e-09
10.74133120765245,1.6341269790576645e-09,5.664497815797894e-09,5.32579040542521e-10,1.2406478462268247e-09,3.652251158771612e-09
10.751295336787564,1.626868783125931e-09,5.656563546694897e-09,5.316422823684533e-10,1.2406558871791336e-09,3.644848925102227e-09
10.761259465922677,1.6199559757234026e-09,5.639729133696664e-09,5.295337083028682e-10,1.2371831569836165e-09,3.6376089385515336e-09
10.771223595057792,1.6228840922166504e-09,5.637246874379466e-09,5.296511714783358e-10,1.2355462284405514e-09,3.631845011380112e-09
10.781187724192906,1.616349236602459e-09,5.618533510198314e-09,5.274472731561425e-10,1.2322671747626522e-09,3.624550631710211e-09
10.791151853328019,1.6157311731140701e-09,5.610582783227969e-09,5.26539585551362e-10,1.2302762446988162e-09,3.616944709052504e-09
10.801115982463132,1.612606626867401e-09,5.60298288765825e-09,5.269642767815845e-10,1.2270059957829744e-09,3.6091825007053742e-09
10.811080111598246,1.6080102947090118e-09,5.577436187170468e-09,5.25749393202553e-10,1.2253406929766866e-09,3.6023855841007873e-09
10.82104424073336,1.604350956454076e-09,5.579858427851492e-09,5.243122787473083e-10,1.223188163704495e-09,3.59593676491528e-09
10.831008369868472,1.6006926973496341e-09,5.562280953114881e-09,5.227573911870624e-10,1.2205972990445273e-09,3.5881066046635575e-09
10.840972499003588,1.599246733734849e-09,5.552944908369482e-09,5.224483458447252e-10,1.2193463045784982e-09,3.5812329250358882e-09
10.850936628138701,1.5970772110667127e-09,5.5446466110014e-09,5.211521576703905e-10,1.214308523480552e-09,3.5746054599359613e-09
10.860900757273814,1.5937817983997333e-09,5.539146186816972e-09,5.199623867951714e-10,1.2153907638253347e-09,3.567884627748392e-09
10.870864886408928,1.5918491110020383e-09,5.522439352280238e-09,5.189956963925209e-10,1.2117989540568233e-09,3.5612659124056685e-09
10.880829015544041,1.5904073438116109e-09,5.511831398201924e-09,5.189028282442992e-10,1.208140879852394e-09,3.554779462308979e-09
10.890793144679154,1.5839761619851646e-09,5.49895610056178e-09,5.177917176587827e-10,1.2086901174514797e-09,3.5486251438393975e-09
10.900757273814268,1.5798971278090282e-09,5.489333745081875e-09,5.161320680845306e-10,1.2054232631491845e-09,3.5409104832144363e-09
10.910721402949381,1.578037017975409e-09,5.480514342217683e-09,5.16546857631064e-10,1.2021976201830046e-09,3.5349443725973947e-09
10.920685532084496,1.573587350776513e-09,5.470939354434068e-09,5.144704601845616e-10,1.198332497771647e-09,3.527988416620191e-09
10.93064966121961,1.5736344149899816e-09,5.462624109593576e-09,5.133125516724224e-10,1.1955742266198282e-09,3.5201244380570884e-09
10.940613790354723,1.569157503936443e-09,5.446152249150492e-09,5.131968347609699e-10,1.1962305138886382e-09,3.5136480892556588e-09
10.950577919489836,1.5650748025407358e-09,5.444283335302361e-09,5.1227644143835e-10,1.1921368821847095e-09,3.507564751859274e-09
10.96054204862495,1.5604298602060097e-09,5.428417259937049e-09,5.102873291777492e-10,1.1912648247649467e-09,3.5014036970678783e-09
10.970506177760063,1.5567672754852458e-09,5.42295798799998e-09,5.083545096510562e-10,1.1880370970664055e-09,3.4947751398706964e-09
10.980470306895176,1.5576609236331676e-09,5.404230565965519e-09,5.087024206863636e-10,1.1867362866445514e-09,3.4877234020468074e-09
10.990434436030291,1.5561850868216032e-09,5.394713580484202e-09,5.077594723944057e-10,1.1824991663878057e-09,3.4805896348056295e-09
11.000398565165405,1.555244556968561e-09,5.383421356922724e-09,5.06954416496559e-10,1.1810290589862467e-09,3.474103794097667e-09
11.010362694300518,1.552209373092546e-09,5.376644906944593e-09,5.065861800416735e-10,1.1782203661850669e-09,3.467134023778528e-09
11.020326823435632,1.5412425087990183e-09,5.369635980983684e-09,5.037440031241931e-10,1.177298897758073e-09,3.460997373895607e-09
11.030290952570745,1.540992777990945e-09,5.362638231612423e-09,5.039278736626943e-10,1.1742507538841266e-09,3.455652720341299e-09
11.040255081705858,1.534509070935412e-09,5.345362573104797e-09,5.029459922110517e-10,1.1740263140096077e-09,3.4489776886974913e-09
11.050219210840972,1.5373425718607288e-09,5.340800095796722e-09,5.026375745439431e-10,1.170630003561717e-09,3.442750689244894e-09
11.060183339976087,1.5396022234021853e-09,5.337870713294059e-09,5.015339390414943e-10,1.1683344559091562e-09,3.4362790684177237e-09
11.0701474691112,1.5302017076816645e-09,5.311365483731719e-09,5.013106465391277e-10,1.1675574876138013e-09,3.4287997034964018e-09
11.080111598246313,1.527616379844224e-09,5.31017917992436e-09,4.995440675233655e-10,1.1656358138444276e-09,3.4223391209957404e-09
11.090075727381427,1.5238154917788517e-09,5.298244747955101e-09,4.976837087878447e-10,1.1627006191816727e-09,3.4162340687433402e-09
11.10003985651654,1.522380640981824e-09,5.291706812352728e-09,4.971937651947583e-10,1.160043251967543e-09,3.410387491136885e-09
11.110003985651653,1.5187275295417868e-09,5.280139596340868e-09,4.964504258806634e-10,1.157471150648366e-09,3.40372040327518e-09
11.119968114786767,1.5184007408409321e-09,5.2710187589071e-09,4.96122691297151e-10,1.1568350879116394e-09,3.397300378899823e-09
11.12993224392188,1.5137057256726831e-09,5.253615962691332e-09,4.937401693866002e-10,1.154438289452747e-09,3.3906932035913326e-09
11.139896373056995,1.5084743899270631e-09,5.24618099950589e-09,4.941507686438498e-10,1.1542653223736467e-09,3.386636249159476e-09
11.149860502192109,1.5103447427128319e-09,5.241126474325061e-09,4.93479976153677e-10,1.1483502156884414e-09,3.3790687415738225e-09
11.159824631327222,1.5040234784713695e-09,5.2372029780432535e-09,4.911359582305245e-10,1.1462309654290569e-09,3.3727401061054e-09
11.169788760462335,1.5014047976670114e-09,5.21488189713958e-09,4.90079013844484e-10,1.1447710384028272e-09,3.36619145060196e-09
11.179752889597449,1.5001094662669385e-09,5.212300189118818e-09,4.894628055170029e-10,1.1429697119974763e-09,3.3607052498828065e-09
11.189717018732562,1.4985169596523447e-09,5.197573274290009e-09,4.899828501077478e-10,1.1411893702103549e-09,3.3548568013636295e-09
11.199681147867675,1.4956329353071413e-09,5.1859000619791854e-09,4.877765493326547e-10,1.1392602672757386e-09,3.3484923229579436e-09
11.20964527700279,1.4944874218254354e-09,5.1961022512050146e-09,4.871211767461542e-10,1.1374569002445131e-09,3.3417946164617835e-09
11.219609406137904,1.493126081199922e-09,5.17144028980087e-09,4.851856790992926e-10,1.134714906940647e-09,3.335398061641869e-09
11.229573535273017,1.4863879434724972e-09,5.169474543283085e-09,4.863864179647486e-10,1.1319048454889417e-09,3.3298305621119843e-09
11.23953766440813,1.4832505642587855e-09,5.155043141081951e-09,4.842386098036191e-10,1.1308863265790715e-09,3.3240897690439354e-09
11.249501793543244,1.4817454377882007e-09,5.145129520455973e-09,4.842186816929138e-10,1.1300180319313643e-09,3.318559542220188e-09
11.259465922678357,1.4813154884661627e-09,5.1368900205819895e-09,4.846650859660925e-10,1.1244178450969689e-09,3.311848998473218e-09
11.26943005181347,1.4745169541390586e-09,5.125837563928495e-09,4.827370657753247e-10,1.1267179927057598e-09,3.3062832352254066e-09
11.279394180948584,1.4690892200032258e-09,5.119932482686533e-09,4.805446499299903e-10,1.1237025151493403e-09,3.300581434729722e-09
11.2893583100837,1.4701296974193746e-09,5.112463173654503e-09,4.793521528266922e-10,1.119300704263626e-09,3.2939513605001866e-09
11.299322439218813,1.4666873431515068e-09,5.097847473845179e-09,4.787243682971551e-10,1.1182503917746327e-09,3.2884500953283103e-09
11.309286568353926,1.4652713757289009e-09,5.089234807367506e-09,4.783097347230582e-10,1.1169377730491472e-09,3.282608073241418e-09
11.31925069748904,1.4603293561505555e-09,5.081394385518626e-09,4.778642404021183e-10,1.1158676112605392e-09,3.276257656611056e-09
11.329214826624153,1.460335448728758e-09,5.06734399133348e-09,4.769882522832422e-10,1.1154975977368338e-09,3.2709722869639572e-09
11.339178955759266,1.4537746665819834e-09,5.064526318118062e-09,4.752349067649737e-10,1.1108684038674e-09,3.2646054013478616e-09
11.34914308489438,1.4561752229732358e-09,5.051141627843293e-09,4.738064032307676e-10,1.1088045851249545e-09,3.2592048156339315e-09
11.359107214029494,1.4548290818304805e-09,5.049292938914998e-09,4.744776566888165e-10,1.1068190707437837e-09,3.253029452173656e-09
11.369071343164608,1.4521111360571857e-09,5.028627330431004e-09,4.739236249424129e-10,1.105125621914101e-09,3.2481942733184608e-09
11.379035472299721,1.4470692815579936e-09,5.033557793950205e-09,4.733637400226689e-10,1.1034655983993674e-09,3.242055726142804e-09
11.388999601434834,1.4423578993846022e-09,5.019565576275451e-09,4.724020429877349e-10,1.1009836182810009e-09,3.235954934585025e-09
11.398963730569948,1.4365820727094428e-09,5.012356001313432e-09,4.70213538810474e-10,1.0996462552942883e-09,3.2299122192896905e-09
11.408927859705061,1.4383907688623115e-09,5.0125559928626595e-09,4.698925763683341e-10,1.097146569653631e-09,3.22503808013292e-09
11.418891988840175,1.4407917616262556e-09,4.988503698147103e-09,4.711775058828667e-10,1.093910887027275e-09,3.219208496490931e-09
11.428856117975288,1.4343788765972248e-09,4.982862631313141e-09,4.681694104071665e-10,1.0935113559080932e-09,3.213519149892562e-09
11.438820247110403,1.4371103470066438e-09,4.981738674400396e-09,4.676637525234675e-10,1.0902388260585389e-09,3.207428829388789e-09
11.448784376245516,1.4321692931536554e-09,4.958945308893729e-09,4.674096784950841e-10,1.0912173479088486e-09,3.2030888408599007e-09
11.45874850538063,1.4214852498202598e-09,4.949748892691484e-09,4.658052182624924e-10,1.0871257328857438e-09,3.1967574197770183e-09
11.468712634515743,1.4229129694648177e-09,4.958995093580158e-09,4.635923039469697e-10,1.084228959360608e-09,3.1904710826006772e-09
11.478676763650856,1.4149815567419212e-09,4.94034865991101e-09,4.6246113273298623e-10,1.0829777899084067e-09,3.1854742525568722e-09
11.48864089278597,1.41889079751487e-09,4.9347063698086206e-09,4.6328793896549177e-10,1.0802033831955404e-09,3.1797303047852417e-09
11.498605021921083,1.4175149037727264e-09,4.917920303753738e-09,4.6347806164029644e-10,1.080119441811605e-09,3.1739975471232884e-09
11.508569151056198,1.4139521505404686e-09,4.912033794281576e-09,4.6240840900218e-10,1.0778339760906172e-09,3.168736631060343e-09
11.518533280191312,1.4107290800940291e-09,4.899104817287031e-09,4.601242280114209e-10,1.0750367037827677e-09,3.1637883896243185e-09
11.528497409326425,1.4095493777891527e-09,4.900216214982794e-09,4.592108308740993e-10,1.0753547588865093e-09,3.1589660556995675e-09
11.538461538461538,1.4068226949269926e-09,4.892069480420226e-09,4.5839277796929205e-10,1.0683116949417115e-09,3.151735684786609e-09
11.548425667596652,1.401824336483902e-09,4.8746024280590885e-09,4.576957897835451e-10,1.07253945762357e-09,3.1464525983087176e-09
11.558389796731765,1.4045089421486934e-09,4.8655295233124255e-09,4.5954028844303236e-10,1.0694973825255365e-09,3.141583510518905e-09
11.568353925866878,1.4089732519708456e-09,4.8721989893007375e-09,4.5859020021937867e-10,1.0678041989972394e-09,3.1367816681129254e-09
11.578318055001992,1.3978918525748277e-09,4.8563658791010715e-09,4.574007116222343e-10,1.0657490891283093e-09,3.1310202597337485e-09
11.588282184137107,1.3915906008322135e-09,4.862163404143824e-09,4.5471827063773465e-10,1.0638958478176272e-09,3.1261720477935962e-09
11.59824631327222,1.3840597540254755e-09,4.855806690704752e-09,4.5292201385311703e-10,1.0616440098877315e-09,3.1205546631239936e-09
11.608210442407334,1.3884479089739187e-09,4.8268087670307e-09,4.543368300972515e-10,1.0597833418111e-09,3.115050175669295e-09
11.618174571542447,1.3838296357399262e-09,4.829918425073867e-09,4.565131458028765e-10,1.057144453413728e-09,3.1098916691246288e-09
11.62813870067756,1.3834726399717772e-09,4.804325444053427e-09,4.509864048498683e-10,1.0579467582422977e-09,3.1043552810539467e-09
11.638102829812674,1.3935953017383953e-09,4.807210643884622e-09,4.5373329385441186e-10,1.0537517769574426e-09,3.09963076122557e-09
11.648066958947787,1.3818868498001613e-09,4.798208097481018e-09,4.498120834325985e-10,1.0511695697407467e-09,3.094115279767482e-09
11.658031088082902,1.3678175318924723e-09,4.780394801692023e-09,4.4722110417594426e-10,1.0542662000849198e-09,3.088777781673142e-09
11.667995217218015,1.3705999221379168e-09,4.795152216432085e-09,4.4978648441196145e-10,1.0447542492844011e-09,3.0830804045841855e-09
11.677959346353129,1.3745528206677164e-09,4.765724948860746e-09,4.47824404254328e-10,1.0431405346926397e-09,3.078810690839227e-09
11.687923475488242,1.3743343564811544e-09,4.76143989898098e-09,4.489325636126447e-10,1.0458716000377932e-09,3.0728265194138965e-09
11.697887604623356,1.3697664792582034e-09,4.747383336297221e-09,4.479013885911631e-10,1.0418684767558507e-09,3.0686399582610423e-09
11.707851733758469,1.3661690576836474e-09,4.748708145185651e-09,4.467327551587576e-10,1.0417168582696536e-09,3.0621069408230033e-09
11.717815862893582,1.3711174231766043e-09,4.7378722476725005e-09,4.455930321024528e-10,1.0366163373275754e-09,3.0577267809992078e-09
11.727779992028696,1.3635768319609562e-09,4.747893985257453e-09,4.446957572336772e-10,1.0356706562558516e-09,3.0531627687681915e-09
11.73774412116381,1.3640576987994849e-09,4.7339161151891504e-09,4.452586790295387e-10,1.0329272645424657e-09,3.0474044680417883e-09
11.747708250298924,1.344023674685006e-09,4.7286868905387975e-09,4.419426226664776e-10,1.0356114886449528e-09,3.0418024416786854e-09
11.757672379434037,1.3572084154645142e-09,4.710095146749197e-09,4.4211207107175176e-10,1.0348334184150956e-09,3.037057205495364e-09
11.76763650856915,1.3544483838771848e-09,4.728215484214043e-09,4.4289942258542393e-10,1.0320944912819581e-09,3.0321692237210365e-09
11.777600637704264,1.3453877106302008e-09,4.689458096726612e-09,4.386344631876422e-10,1.028790274360122e-09,3.0280046496003813e-09
11.787564766839377,1.345012820035535e-09,4.702606123066037e-09,4.385770959763458e-10,1.0277279653850704e-09,3.022132050854147e-09
11.79752889597449,1.3519598494151898e-09,4.681029693353766e-09,4.4073330693967104e-10,1.0236592926931236e-09,3.0178489903705464e-09
11.807493025109606,1.3376508518510173e-09,4.637711440402789e-09,4.369700949774522e-10,1.023067656160673e-09,3.0124197779472765e-09
11.81745715424472,1.341396451601849e-09,4.667091385400071e-09,4.3624261187186276e-10,1.0248415255418517e-09,3.0074926513327856e-09
11.827421283379833,1.345432396631783e-09,4.655629762673032e-09,4.411805746287515e-10,1.0228039710041523e-09,3.0028256198009357e-09
11.837385412514946,1.3551407380345716e-09,4.633824634543943e-09,4.380096660080396e-10,1.0186403439941534e-09,2.998111862536426e-09
11.84734954165006,1.3375940966998664e-09,4.6626752509116655e-09,4.335016895542698e-10,1.01145569543907e-09,2.9920373493871286e-09
11.857313670785173,1.3258921063920896e-09,4.628107417367178e-09,4.3155889067860907e-10,1.0182832613910485e-09,2.98715154955036e-09
11.867277799920286,1.34057862053315e-09,4.607562376998587e-09,4.3667082541924156e-10,1.0143451299388566e-09,2.982166221863515e-09
11.8772419290554,1.3535697646165956e-09,4.636978068435613e-09,4.3745101569553104e-10,1.0110926674438326e-09,2.977548487850909e-09
11.887206058190515,1.3339155938113652e-09,4.618248991744185e-09,4.3698663415288135e-10,1.0160152975501592e-09,2.973192026240367e-09
11.897170187325628,1.3219822010781246e-09,4.611493743497119e-09,4.3147614243447817e-10,1.0069973646651042e-09,2.9697917078689833e-09
11.907134316460741,1.3278737236832313e-09,4.605345350952396e-09,4.3134956874330866e-10,1.0074416250472762e-09,2.9633462645398972e-09
11.917098445595855,1.3273164230479584e-09,4.63804960178149e-09,4.3114654301093815e-10,1.0044701967719568e-09,2.9602823666466024e-09
11.927062574730968,1.325606306601582e-09,4.600099088736004e-09,4.295216057638059e-10,1.0008555774685105e-09,2.953528678701291e-09
11.937026703866081,1.3208367157322965e-09,4.6016742169088844e-09,4.3252701753253907e-10,1.0062983065733814e-09,2.9488176357129226e-09
11.946990833001195,1.3150900279763103e-09,4.621721550953368e-09,4.326167977159311e-10,9.998924442464688e-10,2.944664738774523e-09
11.95695496213631,1.3304930137968748e-09,4.569684833291185e-09,4.227967085995439e-10,1.0004515665198605e-09,2.9393149342860154e-09
11.966919091271423,1.3056447974519538e-09,4.568571856417668e-09,4.238513708914624e-10,9.989000656535882e-10,2.9345221556881565e-09
11.976883220406537,1.3304384563303476e-09,4.507749507929601e-09,4.2809043188596256e-10,9.951200718462732e-10,2.9310552819180396e-09
11.98684734954165,1.3113945738027555e-09,4.4918927482240245e-09,4.358222229558554e-10,9.894665285762612e-10,2.9261751084604616e-09
11.996811478676763,1.372892429731515e-09,4.523526001736525e-09,4.3860165409038706e-10,9.906926754771497e-10,2.921512681297149e-09
12.006775607811877,1.3315931862144407e-09,4.524477830393443e-09,4.327986476025177e-10,9.948694946393735e-10,2.9162288182539616e-09
12.01673973694699,1.3009813449567801e-09,4.4991679513560626e-09,4.0466051000073053e-10,9.942994123182093e-10,2.911620181312335e-09
12.026703866082103,1.2996642373379656e-09,4.54834453097541e-09,4.3100352041952644e-10,9.7737782719015e-10,2.9085879170446272e-09
12.036667995217218,1.2585538911643582e-09,4.480013943042062e-09,4.082236770837603e-10,1.0001537178102585e-09,2.9031065329484133e-09
12.046632124352332,1.31460280623816e-09,4.530093193756661e-09,4.375335775951632e-10,9.77336568059536e-10,2.8984054995001926e-09
12.056596253487445,1.368645614103834e-09,4.620507442670995e-09,4.4438109749661766e-10,9.73400512723137e-10,2.897530847023024e-09
12.066560382622558,1.318496186813411e-09,4.393432387938877e-09,4.154745270272192e-10,1.0273924299065474e-09,2.8873167120666466e-09
12.076524511757672,1.323058065460746e-09,4.488073508982389e-09,4.3132119976062643e-10,1.0076988054022998e-09,2.8788707907145658e-09
12.086488640892785,1.290674769030966e-09,4.486818309983857e-09,4.1121695670381746e-10,1.005441859302188e-09,2.8814701726681266e-09
12.096452770027899,1.2970932456482548e-09,4.468396238219921e-09,4.163120516632884e-10,9.890539302018194e-10,2.877166055188256e-09
12.106416899163014,1.2843840034008328e-09,4.486113159467556e-09,4.1740186406810573e-10,9.848416793403995e-10,2.8763814788775423e-09
12.116381028298127,1.2848232567579623e-09,4.4856195971201375e-09,4.1377081795313267e-10,1.0046869953191661e-09,2.8684456006347364e-09
12.12634515743324,1.3161521896016632e-09,4.403564155896777e-09,4.164161374948105e-10,9.957590879016628e-10,2.8467980599860212e-09
12.136309286568354,1.3083100224967587e-09,4.370101543284651e-09,4.236700409312541e-10,1.0294728874390943e-09,2.856099279745402e-09
12.146273415703467,1.2611054490594392e-09,4.452837099072563e-09,4.543887639765286e-10,9.594846648567487e-10,2.855627208021301e-09
12.15623754483858,1.3164274066251654e-09,4.456375515883687e-09,4.2491444688575185e-10,9.6091711636016e-10,2.847863968092958e-09
12.166201673973694,1.2286550124168978e-09,4.446614264626248e-09,4.0904385206648355e-10,9.58953602083748e-10,2.8434081069640712e-09
12.176165803108807,1.2965334885467881e-09,4.4005559729149534e-09,4.042520482508037e-10,9.538709413940853e-10,2.838869240227949e-09
12.186129932243922,1.3043216448663606e-09,4.364352997347989e-09,4.076100002961225e-10,9.566385281172703e-10,2.8347629272774436e-09
12.196094061379036,1.2749036683866448e-09,4.362555051915692e-09,4.158801918226799e-10,9.633904898375153e-10,2.8279968195600657e-09
12.206058190514149,1.27020033195727e-09,4.429290479957046e-09,4.1466619095231304e-10,9.618386906911727e-10,2.8249076570529886e-09
12.216022319649262,1.2444779965364484e-09,4.3621290740842555e-09,4.2291893304575286e-10,9.64765742414462e-10,2.8205270376373786e-09
12.225986448784376,1.2688423406910966e-09,4.337543540211548e-09,4.218672376662408e-10,9.582885722596608e-10,2.81663136944689e-09
12.235950577919489,1.2706426307239344e-09,4.357384697638607e-09,4.073331129680882e-10,9.530606747079087e-10,2.811748395031378e-09
12.245914707054602,1.2622833414937557e-09,4.352372673760639e-09,4.0910664781759533e-10,9.424268118986466e-10,2.808072919171676e-09
12.255878836189718,1.2636864818609658e-09,4.374100394469736e-09,3.9927668819249655e-10,9.602977043013849e-10,2.8037934976548637e-09
12.26584296532483,1.2235811649500477e-09,4.383941716599779e-09,4.0770956689372885e-10,9.409962308090194e-10,2.798941781348355e-09
12.275807094459944,1.228816004950034e-09,4.353819049139717e-09,4.088383805871288e-10,9.474553938687836e-10,2.7956937414602062e-09
12.285771223595058,1.2655792764169621e-09,4.351676723363825e-09,4.072202245867559e-10,9.554670561803113e-10,2.7884845486443846e-09
12.295735352730171,1.2450932589208477e-09,4.311125060213871e-09,4.0490119724457193e-10,9.459554567454491e-10,2.7873283075731487e-09
12.305699481865284,1.2269143299163742e-09,4.353646064908332e-09,4.0917682626890297e-10,9.469124281850467e-10,2.7805611204535843e-09
12.315663611000398,1.2567702618694525e-09,4.317006203416923e-09,4.0647368919876095e-10,9.393365030774737e-10,2.7798133154544924e-09
12.325627740135511,1.2627422429564243e-09,4.333080039997034e-09,3.986406444083039e-10,9.387377924296124e-10,2.7774641140256146e-09
12.335591869270626,1.267955209868253e-09,4.311441778736292e-09,4.036490172865732e-10,9.357027640588132e-10,2.769604511117983e-09
12.34555599840574,1.221812443604103e-09,4.294400119437542e-09,4.098940923503832e-10,9.448357245564915e-10,2.764366402656856e-09
12.355520127540853,1.2502013966667855e-09,4.248969284225946e-09,4.0254643601905127e-10,9.49139478441502e-10,2.760334625031876e-09
12.365484256675966,1.2564147476255397e-09,4.294009214526917e-09,4.064774313827723e-10,9.39052178110408e-10,2.756245448229615e-09
12.37544838581108,1.2230451911443354e-09,4.269989143744796e-09,3.9752109071512347e-10,9.335563738475082e-10,2.752521380860986e-09
12.385412514946193,1.2370642408234297e-09,4.233995982119597e-09,4.0312043747925326e-10,9.301898774082018e-10,2.748892599227679e-09
12.395376644081306,1.2376757676388011e-09,4.266404232524838e-09,4.0524287605758844e-10,9.330392069421107e-10,2.744859691153664e-09
12.405340773216421,1.2179249676377925e-09,4.227412315291127e-09,4.036065697142965e-10,9.322466257917096e-10,2.740643056455794e-09
12.415304902351535,1.2074875944766187e-09,4.24933299058965e-09,3.9941785285994935e-10,9.327393814096102e-10,2.736307504609378e-09
12.425269031486648,1.2183142403043849e-09,4.252558831752712e-09,4.012711657813015e-10,9.291345806994552e-10,2.7327244677174053e-09
12.435233160621761,1.1982669923936318e-09,4.2102311948308e-09,3.9502598804863627e-10,9.296408579492792e-10,2.7286477536800337e-09
12.445197289756875,1.2153884868214726e-09,4.237398292300295e-09,3.9778109515354614e-10,9.233331745592539e-10,2.7241520184698667e-09
12.455161418891988,1.2328945646195598e-09,4.2323795610622566e-09,3.968221560982128e-10,9.244571721206931e-10,2.720375983492431e-09
12.465125548027101,1.211933520676392e-09,4.1925521456804656e-09,3.9656838150872515e-10,9.277048126037645e-10,2.715847909896595e-09
12.475089677162217,1.2167026343255128e-09,4.198017396657804e-09,3.992908972922884e-10,9.252371610861057e-10,2.7111983139734845e-09
12.48505380629733,1.2060328602550867e-09,4.201852623945354e-09,3.9479348754485916e-10,9.252473676495288e-10,2.707164225564052e-09
12.495017935432443,1.2124048816179145e-09,4.200311412695539e-09,3.9334996269415933e-10,9.206774067757732e-10,2.7037192452042525e-09
12.504982064567557,1.20421976946504e-09,4.197721504640241e-09,3.9416927400019845e-10,9.198775408077647e-10,2.7006075922755297e-09
12.51494619370267,1.2075376472332519e-09,4.189104117081062e-09,3.926427350305878e-10,9.179617712364722e-10,2.6966070462973594e-09
12.524910322837783,1.2076107017361077e-09,4.177191869247982e-09,3.91487391170427e-10,9.159893380163638e-10,2.6893272271838708e-09
12.534874451972897,1.2015335975872548e-09,4.160719987617952e-09,3.943153356840363e-10,9.199994380542723e-10,2.6877536301988424e-09
12.54483858110801,1.200126585813241e-09,4.161456513624468e-09,3.981543227431302e-10,9.11040752844798e-10,2.684047853247296e-09
12.554802710243125,1.201417062045811e-09,4.160355131573504e-09,3.9066711731236213e-10,9.116825793483732e-10,2.6798537488622474e-09
12.564766839378239,1.1860513954225925e-09,4.153932069745458e-09,3.885535563606386e-10,9.081916281156354e-10,2.6758836119770595e-09
12.574730968513352,1.1982247730379734e-09,4.147710966439678e-09,3.889482644526035e-10,9.074662196609708e-10,2.6721547357066048e-09
12.584695097648465,1.2021768414122265e-09,4.127384357556499e-09,3.8787693380288514e-10,9.060936878540831e-10,2.667872305514671e-09
12.594659226783579,1.1961291901143662e-09,4.131833383473129e-09,3.883768489155902e-10,9.066578354093159e-10,2.6638294891453374e-09
12.604623355918692,1.1919371285724897e-09,4.121878061740886e-09,3.8866089510300884e-10,9.040976940086772e-10,2.6600487327461226e-09
12.614587485053805,1.1882362686997686e-09,4.112953867085393e-09,3.87151030654947e-10,9.035375931902193e-10,2.6557517820726538e-09
12.62455161418892,1.1856344880940006e-09,4.120590644374939e-09,3.859608521695371e-10,9.012585509515941e-10,2.6520873399359897e-09
12.634515743324034,1.1755605836115286e-09,4.109441564154147e-09,3.839824030164062e-10,9.003033541108175e-10,2.6483540723179363e-09
12.644479872459147,1.1827773848771241e-09,4.1049121446834764e-09,3.8567510004800196e-10,9.005118845416834e-10,2.6447378585487287e-09
12.65444400159426,1.191201913422791e-09,4.099843391976291e-09,3.8779673218502774e-10,8.952538083809623e-10,2.6407176416973835e-09
12.664408130729374,1.1749647061201397e-09,4.0801128489587644e-09,3.863610731210491e-10,9.017092612849403e-10,2.6368904151369586e-09
12.674372259864487,1.1738449592595111e-09,4.085195364986746e-09,3.843385788069236e-10,8.970412757018586e-10,2.632601096374759e-09
12.6843363889996,1.1771863218461115e-09,4.086548866120882e-09,3.8289209049958826e-10,8.948590210935575e-10,2.630277706790727e-09
12.694300518134714,1.1710424283448612e-09,4.076082087286726e-09,3.821486459147465e-10,8.935339352924774e-10,2.6263719951054037e-09
12.704264647269829,1.1692863829183327e-09,4.074838959639352e-09,3.819268361368886e-10,8.914326220073497e-10,2.6229248472697967e-09
12.714228776404942,1.1704817113703924e-09,4.06232442031245e-09,3.8180867228235377e-10,8.9243894044421e-10,2.618948905155466e-09
12.724192905540056,1.1696139478275024e-09,4.049089039614171e-09,3.8269841538622097e-10,8.899790180512614e-10,2.6142008744158147e-09
12.73415703467517,1.1629156634869169e-09,4.039872081356131e-09,3.8187095418839247e-10,8.922732201853833e-10,2.611197439008841e-09
12.744121163810282,1.1685322199509658e-09,4.045678608372638e-09,3.807234969741637e-10,8.842691922877851e-10,2.6074460690969105e-09
12.754085292945396,1.1593499725286415e-09,4.045867581544446e-09,3.791131447436101e-10,8.837916777709759e-10,2.603537738088007e-09
12.76404942208051,1.155343586284794e-09,4.02836468431971e-09,3.775277576322011e-10,8.844567822783592e-10,2.599851114671702e-09
12.774013551215624,1.1603874030740209e-09,4.0309257810545904e-09,3.7873632909360895e-10,8.828123070629279e-10,2.5958998253814465e-09
12.783977680350738,1.1567988636921997e-09,4.022383876322493e-09,3.768126588862192e-10,8.832197213051671e-10,2.5916127387115166e-09
12.793941809485851,1.1530702663678621e-09,4.001678283854358e-09,3.774367469587812e-10,8.804691889822513e-10,2.5882858728167836e-09
12.803905938620964,1.1581046962511869e-09,4.0178310371676724e-09,3.764270398036895e-10,8.800311354373609e-10,2.5851203077216028e-09
12.813870067756078,1.1576626439434093e-09,3.9975881573608535e-09,3.759910219898725e-10,8.775367102445186e-10,2.582067422835136e-09
12.823834196891191,1.151179864638965e-09,3.999155074213e-09,3.7542194090493155e-10,8.765698131191978e-10,2.577976312646998e-09
12.833798326026304,1.1483228654128492e-09,4.000021155369332e-09,3.755770542656866e-10,8.748456655139407e-10,2.5737527867847683e-09
12.843762455161418,1.1490064535920827e-09,3.983766189845629e-09,3.747962691536585e-10,8.754389638832e-10,2.570028806925802e-09
12.853726584296533,1.143885003073655e-09,3.980635996819013e-09,3.7637112025823787e-10,8.736481951815073e-10,2.566911839531552e-09
12.863690713431646,1.1449922243755577e-09,3.97932164048142e-09,3.745525970244469e-10,8.716206727538981e-10,2.562986243591294e-09
12.87365484256676,1.1406401826131325e-09,3.97298660798702e-09,3.7210790310767033e-10,8.705335217159043e-10,2.558942501832502e-09
12.883618971701873,1.1414671951518193e-09,3.968084645705326e-09,3.7248174234992834e-10,8.677625372043982e-10,2.5565563521520963e-09
12.893583100836986,1.1393187124823942e-09,3.957452807906854e-09,3.718971887903705e-10,8.684689919437887e-10,2.5525870059950122e-09
12.9035472299721,1.1378405616099068e-09,3.952384434877627e-09,3.71875883348095e-10,8.66722846985018e-10,2.549172126881301e-09
12.913511359107213,1.1356244647190824e-09,3.945804143655733e-09,3.715748963879896e-10,8.667777219111604e-10,2.5451606532969047e-09
12.923475488242328,1.1362308004376509e-09,3.938907677077407e-09,3.713108714005983e-10,8.642479622695427e-10,2.542015930268461e-09
12.933439617377442,1.1325514343303872e-09,3.935991726308693e-09,3.6898405079297685e-10,8.621515043647625e-10,2.5378698848641267e-09
12.943403746512555,1.130063157858827e-09,3.935850134581761e-09,3.672489303198747e-10,8.630077257052364e-10,2.5347077714535458e-09
12.953367875647668,1.1287155852281346e-09,3.926469403251698e-09,3.688957495493338e-10,8.600279693169839e-10,2.531825469526952e-09
12.963332004782782,1.1312801332101244e-09,3.918316088019772e-09,3.6832130531151224e-10,8.60494361104831e-10,2.5278862735157506e-09
12.973296133917895,1.1259400171797331e-09,3.914781649315025e-09,3.6883153937991997e-10,8.594286443924762e-10,2.5251049145705373e-09
12.983260263053008,1.1212938116492079e-09,3.913874827041508e-09,3.684436733509969e-10,8.582862925930538e-10,2.520945570496228e-09
12.993224392188122,1.119519250836338e-09,3.900026789619778e-09,3.6758315021200387e-10,8.564081275581966e-10,2.5181364141424313e-09
13.003188521323237,1.1229758324011072e-09,3.9055361602533534e-09,3.6675802151683656e-10,8.549809626423921e-10,2.514583055128159e-09
13.01315265045835,1.1201460124864308e-09,3.895296422049941e-09,3.666588822891377e-10,8.533708055151421e-10,2.5109181975925546e-09
13.023116779593463,1.11752284596174e-09,3.883961183443359e-09,3.653751637270166e-10,8.532590526955311e-10,2.506635747907849e-09
13.033080908728577,1.122195779829957e-09,3.8867661994020694e-09,3.666046925360711e-10,8.524397840567903e-10,2.503655501787437e-09
13.04304503786369,1.115872029763024e-09,3.875417654075725e-09,3.6505415635141656e-10,8.515877707414296e-10,2.5004312578939316e-09
13.053009166998804,1.1103837039635891e-09,3.873201591373596e-09,3.6332172632125443e-10,8.511711447584096e-10,2.4970263622910164e-09
13.062973296133917,1.1152355123818327e-09,3.874939943242013e-09,3.627619454699127e-10,8.458185943575451e-10,2.4937489349077167e-09
13.072937425269032,1.1105183409448366e-09,3.863973168439932e-09,3.622137193946717e-10,8.461324648392523e-10,2.491391580050046e-09
13.082901554404145,1.1090197061958093e-09,3.855298862014767e-09,3.6290380878830683e-10,8.450527784117957e-10,2.486902498169696e-09
13.092865683539259,1.1093230523981023e-09,3.8487534334829405e-09,3.6249775019112297e-10,8.446200644974004e-10,2.482712666925561e-09
13.102829812674372,1.1075453121848236e-09,3.840852868138911e-09,3.6197427443865255e-10,8.428789205983122e-10,2.4804522370223062e-09
13.112793941809485,1.1045260223188054e-09,3.837078827126612e-09,3.6159196982423826e-10,8.413320220910994e-10,2.4770265702686396e-09
13.122758070944599,1.1031157660794894e-09,3.838430540145146e-09,3.6041539515711773e-10,8.403912456185755e-10,2.4742295241304834e-09
13.132722200079712,1.102319252673268e-09,3.837373684325474e-09,3.595721209576035e-10,8.370413543910478e-10,2.4702846947251426e-09
13.142686329214825,1.0969333129378727e-09,3.821002899195231e-09,3.581788284285242e-10,8.399029168577323e-10,2.4668599072723985e-09
13.15265045834994,1.0998528364069629e-09,3.818373036048193e-09,3.5901951617146236e-10,8.381060911213865e-10,2.463727176880381e-09
13.162614587485054,1.102850090839462e-09,3.816605987834096e-09,3.598550627414688e-10,8.364114040638298e-10,2.460924023674601e-09
13.172578716620167,1.0956870998036975e-09,3.80751506177375e-09,3.586212594931792e-10,8.363348433109217e-10,2.456733077348076e-09
13.18254284575528,1.095259977294012e-09,3.806699308681444e-09,3.5885307195434157e-10,8.337377980810423e-10,2.453073931444936e-09
13.192506974890394,1.0930260552242412e-09,3.8033794054346605e-09,3.56758849617963e-10,8.33865503897696e-10,2.4503031453763642e-09
13.202471104025507,1.089136439353757e-09,3.793328757156557e-09,3.5681747383552857e-10,8.320740435135438e-10,2.4471334195036796e-09
13.21243523316062,1.0888406740148589e-09,3.795010045787391e-09,3.56332479942433e-10,8.321834729903569e-10,2.44409701381564e-09
13.222399362295736,1.0881818945145007e-09,3.7858061572205284e-09,3.5603169119423244e-10,8.305887916584836e-10,2.4411477184794764e-09
13.23236349143085,1.0910449496047226e-09,3.780395117521821e-09,3.5562805480541663e-10,8.295173111759214e-10,2.437967300066754e-09
13.242327620565963,1.0849232030061811e-09,3.775787225567142e-09,3.550921465540843e-10,8.272135103941468e-10,2.4346930356505978e-09
13.252291749701076,1.084142971535339e-09,3.770342231068435e-09,3.5273685366097214e-10,8.272140758870498e-10,2.431376288329738e-09
13.26225587883619,1.0820505966794546e-09,3.7668025126746865e-09,3.5363611008113626e-10,8.250201786290513e-10,2.4279969696536903e-09
13.272220007971303,1.0820572224316268e-09,3.758921090620039e-09,3.53954348309642e-10,8.251040145834264e-10,2.4250417370288128e-09
13.282184137106416,1.0798673803240323e-09,3.752285240765116e-09,3.5345952105496927e-10,8.235346240026433e-10,2.4213576037180326e-09
13.29214826624153,1.0788287712193922e-09,3.7498228060431485e-09,3.5274665181587766e-10,8.222593416863408e-10,2.418590790830529e-09
13.302112395376644,1.0784516093974648e-09,3.7435284367726315e-09,3.5233984211541273e-10,8.215599330029317e-10,2.4150445702540605e-09
13.312076524511758,1.0769986394029696e-09,3.742060104289106e-09,3.5171433886454656e-10,8.189210243841511e-10,2.4115734594820736e-09
13.322040653646871,1.0732976694252422e-09,3.737716632026339e-09,3.5054269735659504e-10,8.186217240804656e-10,2.4087013214090305e-09
13.332004782781985,1.0739613171486174e-09,3.73438639370774e-09,3.513777406006901e-10,8.173633325207615e-10,2.4058231387619863e-09
13.341968911917098,1.0707748209986646e-09,3.721635542841333e-09,3.5156495222756906e-10,8.171290924991507e-10,2.4027314890985752e-09
13.351933041052211,1.0730185849301767e-09,3.719476506155691e-09,3.4981699950694913e-10,8.177653088581706e-10,2.3996338998063445e-09
13.361897170187325,1.0702709673634018e-09,3.7201108923537146e-09,3.500486864244244e-10,8.146652727649524e-10,2.396398872965415e-09
13.37186129932244,1.0676846484733577e-09,3.7100523118284345e-09,3.482905621768479e-10,8.14310316700495e-10,2.392989262770311e-09
13.381825428457553,1.0685846626315125e-09,3.7055269650738074e-09,3.4881330288896916e-10,8.126381209700092e-10,2.3901094473693774e-09
13.391789557592666,1.0672546546575743e-09,3.7071642170839315e-09,3.4802610084737916e-10,8.116924425967975e-10,2.387216245240403e-09
13.40175368672778,1.0627587340583353e-09,3.6954960984025053e-09,3.464328939513941e-10,8.117002750925668e-10,2.3844371432796948e-09
13.411717815862893,1.0631920805054763e-09,3.6943276588413254e-09,3.470650950109324e-10,8.10366414311581e-10,2.38157239714319e-09
13.421681944998006,1.063042315021608e-09,3.6893639869751092e-09,3.473127469424111e-10,8.090278070574977e-10,2.378480660647459e-09
13.43164607413312,1.0588474330378355e-09,3.6790400701531747e-09,3.462113251352583e-10,8.071347378196833e-10,2.3752858219029174e-09
13.441610203268233,1.0585502529657059e-09,3.6805035921398525e-09,3.460801330693034e-10,8.053285424580427e-10,2.3719330398588586e-09
13.451574332403348,1.0571870480433566e-09,3.67202010869025e-09,3.45664172710609e-10,8.049762949741136e-10,2.3687156149824767e-09
13.461538461538462,1.0542997547783373e-09,3.6650199870273503e-09,3.45388068848648e-10,8.05563895004623e-10,2.3655879975024982e-09
13.471502590673575,1.0561752093663634e-09,3.66191982553167e-09,3.451403112193295e-10,8.044089223348195e-10,2.362209177650707e-09
13.481466719808688,1.0532051082302149e-09,3.661116511400595e-09,3.444481230382784e-10,8.036951049249518e-10,2.359459059652623e-09
13.491430848943802,1.052158737418632e-09,3.6562872058926377e-09,3.435491750120338e-10,8.021196513094637e-10,2.3566922793423714e-09
13.501394978078915,1.051047014051916e-09,3.65397700781743e-09,3.431940106901406e-10,8.003052740532874e-10,2.3536782315843266e-09
13.511359107214028,1.049793760993377e-09,3.6488684210341967e-09,3.425322673645725e-10,7.992246816433577e-10,2.3513516466907687e-09
13.521323236349144,1.047145068077904e-09,3.640548396535675e-09,3.420525686751548e-10,7.990328282670333e-10,2.3476310925963154e-09
13.531287365484257,1.0467454681144135e-09,3.6343203099975274e-09,3.4230183094139614e-10,7.989199505588013e-10,2.344823664442082e-09
13.54125149461937,1.0484158625057221e-09,3.6345784575477224e-09,3.4291283018545865e-10,7.959729413183145e-10,2.3421241393270265e-09
13.551215623754484,1.045261755983562e-09,3.6273597447254097e-09,3.415262260236141e-10,7.961726941679293e-10,2.3393963580109168e-09
13.561179752889597,1.0400329868802778e-09,3.625861120574672e-09,3.398739489854214e-10,7.953043310264356e-10,2.3361812240471277e-09
13.57114388202471,1.0428361365719343e-09,3.6207538518209727e-09,3.4001470349615113e-10,7.934517849061728e-10,2.33310037521702e-09
13.581108011159824,1.0409702164370404e-09,3.613115383386765e-09,3.4003052040860686e-10,7.926583030068395e-10,2.3302218386991888e-09
13.591072140294937,1.0398106024466999e-09,3.612000150006414e-09,3.401144730636742e-10,7.921203519890142e-10,2.327623064258649e-09
13.601036269430052,1.0402700346023977e-09,3.6048701587963555e-09,3.390501368569303e-10,7.908808775916869e-10,2.3246248436596396e-09
13.611000398565166,1.0373080348127245e-09,3.5969034549351834e-09,3.3868809125888247e-10,7.891751842590705e-10,2.3212264122616133e-09
13.620964527700279,1.0355603652221525e-09,3.5961899728828752e-09,3.383992423506552e-10,7.882587721780899e-10,2.3182673935415087e-09
13.630928656835392,1.0306266432747594e-09,3.5895364457545936e-09,3.373966641149359e-10,7.874576380574359e-10,2.3158355217066072e-09
13.640892785970506,1.0323461085330854e-09,3.5894913959484936e-09,3.3746105027099297e-10,7.860053088662843e-10,2.3129659039546397e-09
13.650856915105619,1.0317602733334946e-09,3.5862942431980923e-09,3.38225848433324e-10,7.853424249155758e-10,2.3100746629412534e-09
13.660821044240732,1.030602735107223e-09,3.576916439708137e-09,3.36587604798478e-10,7.860844308611224e-10,2.3074323556165986e-09
13.670785173375847,1.0298411097670519e-09,3.5732445582244692e-09,3.358826078544511e-10,7.841001625044948e-10,2.304330889354428e-09
13.68074930251096,1.027735152052767e-09,3.5736286726253057e-09,3.357627971144481e-10,7.83297953899215e-10,2.301823315126219e-09
13.690713431646074,1.0264895496519006e-09,3.5663817383641607e-09,3.3507665051773763e-10,7.82713654214325e-10,2.298510226341955e-09
13.700677560781187,1.024824464636599e-09,3.5629166442160464e-09,3.349998890555598e-10,7.809401507565155e-10,2.2961423653335134e-09
13.7106416899163,1.02425091737168e-09,3.556446874581796e-09,3.3427415197163385e-10,7.81071416312381e-10,2.293163336916996e-09
13.720605819051414,1.0251975957622642e-09,3.553375630664379e-09,3.348533200794145e-10,7.799069128170694e-10,2.290738489542226e-09
13.730569948186528,1.0215743921421837e-09,3.544949026325884e-09,3.3399242470454995e-10,7.796269568680631e-10,2.287974490267633e-09
13.740534077321641,1.0223153005377445e-09,3.546539514585345e-09,3.335331194000331e-10,7.765343237510037e-10,2.2849588372440416e-09
13.750498206456756,1.0182705903907005e-09,3.5408595476090245e-09,3.327503775174503e-10,7.756699768594057e-10,2.282123452651487e-09
13.76046233559187,1.0154572965305366e-09,3.5337410857219145e-09,3.3188534567047044e-10,7.757085342995985e-10,2.2793642727463026e-09
13.770426464726983,1.0165591289988345e-09,3.534678012642993e-09,3.325118176574591e-10,7.742354913865894e-10,2.2766760556414396e-09
13.780390593862096,1.0143358349412739e-09,3.527184233033925e-09,3.3139621236600134e-10,7.734785951615483e-10,2.273457811715286e-09
13.79035472299721,1.0138604507063504e-09,3.5211228323570957e-09,3.311031387568391e-10,7.7289509491352e-10,2.271257051369185e-09
13.800318852132323,1.0148793922401115e-09,3.516671341671004e-09,3.316215930917312e-10,7.713503146203275e-10,2.268572676777507e-09
13.810282981267436,1.0112868575099121e-09,3.5120239421386802e-09,3.304725545418618e-10,7.7063331441149e-10,2.2657766424253146e-09
13.820247110402551,1.0101406522179839e-09,3.50728945484661e-09,3.2921778400846665e-10,7.696684856161104e-10,2.2629382719822742e-09
13.830211239537665,1.008707952555413e-09,3.507261260074504e-09,3.29181469408786e-10,7.684556781917278e-10,2.2600934357891587e-09
13.840175368672778,1.0090401820994444e-09,3.500697921173562e-09,3.2905625347993306e-10,7.681708166699431e-10,2.2573283152855363e-09
13.850139497807891,1.0066157868523667e-09,3.4992553441825255e-09,3.292985164658943e-10,7.665023081040492e-10,2.254774180363071e-09
13.860103626943005,1.007051823010811e-09,3.495793085519989e-09,3.2882800765730386e-10,7.657248177750251e-10,2.252228392623915e-09
13.870067756078118,1.0041223014475203e-09,3.4899928735728685e-09,3.2785302432988733e-10,7.640121833713044e-10,2.24933864118988e-09
13.880031885213231,1.0034787391206244e-09,3.4872284649001873e-09,3.2776405512793903e-10,7.64595973443104e-10,2.2466933363533373e-09
13.889996014348347,1.0010960292831207e-09,3.4808722471166437e-09,3.2727289935993963e-10,7.635619861353758e-10,2.2433893589709833e-09
13.89996014348346,9.999234821061644e-10,3.475113439243599e-09,3.2659527088318794e-10,7.621681579723228e-10,2.2417706301552485e-09
13.909924272618573,9.993734848567168e-10,3.4708788510853234e-09,3.266595504086346e-10,7.621125080859729e-10,2.2387887708237015e-09
13.919888401753687,9.992320290699378e-10,3.466992041117462e-09,3.269668373306513e-10,7.60284040645285e-10,2.235983969112556e-09
13.9298525308888,9.97261776923517e-10,3.4642034380710654e-09,3.2617884458255506e-10,7.595352365613224e-10,2.2333703935456853e-09
13.939816660023913,9.946062520288892e-10,3.4596947691342637e-09,3.2459581769315446e-10,7.591404950396959e-10,2.2308640611275193e-09
13.949780789159027,9.93640917664401e-10,3.457327632352115e-09,3.2455966749248954e-10,7.572419956159771e-10,2.228068538364485e-09
13.95974491829414,9.943115731585067e-10,3.449961452184563e-09,3.247204340060497e-10,7.573484491758239e-10,2.2254100857002617e-09
13.969709047429255,9.914486728858892e-10,3.4472583903879452e-09,3.245179570182995e-10,7.559964751702408e-10,2.2229793601598474e-09
13.979673176564368,9.90262290217195e-10,3.445936316733985e-09,3.238230698271948e-10,7.562233686119541e-10,2.2209904733438657e-09
13.989637305699482,9.889594876240545e-10,3.434563317288009e-09,3.234126324009323e-10,7.542656652808443e-10,2.2179214950624446e-09
13.999601434834595,9.887944522303023e-10,3.437081785271099e-09,3.2326469065129036e-10,7.533238854349912e-10,2.2150765614865773e-09
14.009565563969709,9.873551489987776e-10,3.4342888791824926e-09,3.221721720897688e-10,7.527980401684368e-10,2.2126380998608394e-09
14.019529693104822,9.85562060215131e-10,3.427020046078735e-09,3.223165727444363e-10,7.519628755909823e-10,2.2099738382200592e-09
14.029493822239935,9.866255395897454e-10,3.4271080236028547e-09,3.219704586426506e-10,7.513032746314185e-10,2.207362621768955e-09
14.03945795137505,9.841001396843271e-10,3.4171567564292613e-09,3.216388085845813e-10,7.505001164300282e-10,2.204442834511998e-09
14.049422080510164,9.820989455029067e-10,3.4152016047134567e-09,3.2090169246658014e-10,7.49423310924726e-10,2.2021719165008994e-09
14.059386209645277,9.821280425768537e-10,3.412586383302306e-09,3.207290645443496e-10,7.469510433413021e-10,2.200092823545152e-09
14.06935033878039,9.794410990174662e-10,3.4115700845790733e-09,3.2057679215403587e-10,7.468638991090814e-10,2.1974808546637258e-09
14.079314467915504,9.794278107904763e-10,3.4029649823573116e-09,3.1972393569100126e-10,7.458320166023941e-10,2.1947059272730813e-09
14.089278597050617,9.786230651126186e-10,3.3998463069426994e-09,3.19516281433694e-10,7.458972764824221e-10,2.192236310476036e-09
14.09924272618573,9.76930851032271e-10,3.3951488215208244e-09,3.1935384061564037e-10,7.450933906740599e-10,2.1895245770938893e-09
14.109206855320844,9.762711877884093e-10,3.3913363141818417e-09,3.191967170571874e-10,7.438563986597648e-10,2.1873257969751805e-09
14.119170984455959,9.755927418363175e-10,3.387404689841265e-09,3.18477977741571e-10,7.424816003326848e-10,2.185106955409051e-09
14.129135113591072,9.734296172081128e-10,3.387480777085379e-09,3.175081735969198e-10,7.423340658576908e-10,2.182351837581841e-09
14.139099242726186,9.709751600449004e-10,3.378533710964654e-09,3.1723607215786245e-10,7.418401952233333e-10,2.1795741988099438e-09
14.149063371861299,9.715118401264383e-10,3.375709656315608e-09,3.1726564402589584e-10,7.410897857791509e-10,2.17723289338246e-09
14.159027500996412,9.724793109228411e-10,3.3736328891749758e-09,3.174706825039992e-10,7.395407469573792e-10,2.174973700852645e-09
14.168991630131526,9.695818777244108e-10,3.3674843003445995e-09,3.163878832054742e-10,7.387590333635071e-10,2.1722085532859496e-09
14.178955759266639,9.679996972795135e-10,3.3657371169793585e-09,3.1700721557769113e-10,7.375964107371273e-10,2.1696450763139184e-09
14.188919888401754,9.663506660694883e-10,3.3606488461889e-09,3.15899048068379e-10,7.371047859450393e-10,2.1674082981530243e-09
14.198884017536868,9.642962485605704e-10,3.3612718936230083e-09,3.151637714305704e-10,7.368626885352309e-10,2.1652038070122924e-09
14.208848146671981,9.636119895632186e-10,3.3564451841039387e-09,3.1551023974739674e-10,7.356799973258447e-10,2.162578517531861e-09
14.218812275807094,9.633849471160974e-10,3.351381527332303e-09,3.1546821435202926e-10,7.354362495876554e-10,2.1600287779874613e-09
14.228776404942208,9.654560759182616e-10,3.347658920662674e-09,3.1494396950572867e-10,7.342783040013329e-10,2.1571914694287038e-09
14.238740534077321,9.61978091343051e-10,3.3428699188269207e-09,3.1465421536919367e-10,7.327873272412015e-10,2.1552070262312202e-09
14.248704663212434,9.59731607924352e-10,3.3372021386021074e-09,3.1360229756865545e-10,7.333634384411931e-10,2.153036953723676e-09
14.258668792347548,9.597433034679202e-10,3.3352823261726493e-09,3.124742516714127e-10,7.302557613620255e-10,2.1507947658560804e-09
14.268632921482663,9.580275179726109e-10,3.3316410631180834e-09,3.1337251281476404e-10,7.315961956387205e-10,2.1486310140445443e-09
14.278597050617776,9.576799129772565e-10,3.326523464669187e-09,3.128034323360796e-10,7.291445486146468e-10,2.1454421291679454e-09
14.28856117975289,9.562783036359175e-10,3.324383503058364e-09,3.1241631536937147e-10,7.291630187268249e-10,2.1432772767834564e-09
14.298525308888003,9.559141695294616e-10,3.3199730485689347e-09,3.12061137652651e-10,7.282342863507754e-10,2.1410158718819043e-09
14.308489438023116,9.553843187994043e-10,3.3174718010332924e-09,3.11758733372037e-10,7.271083365629308e-10,2.1386498967505693e-09
14.31845356715823,9.514919232523e-10,3.313628118687282e-09,3.1061326418228796e-10,7.269402827132832e-10,2.136461562777983e-09
14.328417696293343,9.524754811618495e-10,3.3122120010189805e-09,3.1091815700161754e-10,7.257334661479885e-10,2.13396336411962e-09
14.338381825428458,9.506301411315976e-10,3.3041363755149466e-09,3.1072410595215134e-10,7.247087224013803e-10,2.1313958831101285e-09
14.348345954563571,9.500194487463276e-10,3.3009294642450377e-09,3.10207829399582e-10,7.248918956623171e-10,2.1291478729052974e-09
14.358310083698685,9.507340413305054e-10,3.2998806179407383e-09,3.098132775512709e-10,7.232153074372147e-10,2.126444389887261e-09
14.368274212833798,9.483970959955755e-10,3.295103753824691e-09,3.094737452698755e-10,7.220512707489391e-10,2.124675759584134e-09
14.378238341968911,9.473131477066063e-10,3.2897588294246045e-09,3.0925491060986e-10,7.215919679906526e-10,2.12193647260917e-09
14.388202471104025,9.463239436848273e-10,3.2914750541150783e-09,3.092479771455163e-10,7.20925864955221e-10,2.1197046198752305e-09
14.398166600239138,9.44007678091505e-10,3.283300613755491e-09,3.082824498641681e-10,7.20314464591621e-10,2.117745491227787e-09
14.408130729374252,9.423744087878623e-10,3.279980143473873e-09,3.0830112510383046e-10,7.19285154746796e-10,2.1153730970201597e-09
14.418094858509367,9.43308335745716e-10,3.278807786278488e-09,3.083441963542861e-10,7.185541723505914e-10,2.1128656719307797e-09
14.42805898764448,9.422990539706308e-10,3.271273011183047e-09,3.073993899918734e-10,7.178958995441688e-10,2.110511680335682e-09
14.438023116779593,9.412446314929722e-10,3.271970100289299e-09,3.0737667720833933e-10,7.172085837763545e-10,2.1082831620628885e-09
14.447987245914707,9.40341027993773e-10,3.2659972599562937e-09,3.0690004989277657e-10,7.159346221796556e-10,2.106180905330015e-09
14.45795137504982,9.374652044645564e-10,3.2641241583965766e-09,3.0639354370168237e-10,7.159129433687955e-10,2.103992113974335e-09
14.467915504184933,9.381287784092695e-10,3.257675288775917e-09,3.0623598379630696e-10,7.1575510896888e-10,2.1017461562096284e-09
14.477879633320047,9.369128752594286e-10,3.25604266908722e-09,3.0592905564703544e-10,7.141284144377872e-10,2.0990941268560396e-09
14.487843762455162,9.352714749051208e-10,3.2540713550061315e-09,3.0527815518360706e-10,7.1324523456723e-10,2.0969321001911176e-09
14.497807891590275,9.344287043987755e-10,3.25063635333185e-09,3.050657091230133e-10,7.12520719748648e-10,2.09418802302442e-09
14.507772020725389,9.33604697307101e-10,3.2477188663106956e-09,3.0480849227358356e-10,7.114717275585101e-10,2.0921065449667332e-09
14.517736149860502,9.323034742799023e-10,3.2433080747772566e-09,3.049297858669119e-10,7.115871084569722e-10,2.089761607704821e-09
14.527700278995615,9.31610168711535e-10,3.237586788027643e-09,3.0493244681229517e-10,7.104386741720876e-10,2.0882737542625922e-09
14.537664408130729,9.32126297636986e-10,3.235680749407832e-09,3.04349226944846e-10,7.087517223935964e-10,2.086025171464413e-09
14.547628537265842,9.297080226843528e-10,3.2327352885774157e-09,3.0376302473960957e-10,7.089475853294772e-10,2.0837836311020766e-09
14.557592666400955,9.276385296509703e-10,3.229554262312864e-09,3.0321861313385313e-10,7.081710780545735e-10,2.0815548060148856e-09
14.56755679553607,9.270093300250024e-10,3.2269481539004897e-09,3.03305022322216e-10,7.070984711078996e-10,2.0789405809994467e-09
14.577520924671184,9.27363406313626e-10,3.2215214738539544e-09,3.022110852893242e-10,7.067001590833558e-10,2.0770658510239963e-09
14.587485053806297,9.259297107558111e-10,3.221358212755825e-09,3.0219906113471215e-10,7.060425334280832e-10,2.074843229372901e-09
14.59744918294141,9.263792389393305e-10,3.2114522864238643e-09,3.018895947785038e-10,7.046355307499115e-10,2.0729225500180953e-09
14.607413312076524,9.255058501731411e-10,3.2097749084818046e-09,3.017870935372884e-10,7.03844934397861e-10,2.0701233647928168e-09
14.617377441211637,9.231938267756523e-10,3.207299356475723e-09,3.012539789827505e-10,7.032353081321275e-10,2.0678168654608844e-09
14.62734157034675,9.207351508077842e-10,3.2034031930412266e-09,3.011744184195036e-10,7.01983211049124e-10,2.0660469034816836e-09
14.637305699481866,9.208555555000469e-10,3.2020175988650132e-09,3.0074237657441993e-10,7.016046069709715e-10,2.0636904068990292e-09
14.64726982861698,9.203910336291343e-10,3.1994259664351407e-09,3.007798038919862e-10,7.008501858265778e-10,2.0610463027337745e-09
14.657233957752092,9.187531428519317e-10,3.194213579046872e-09,3.0044680404210527e-10,7.019686028017579e-10,2.0591640407295733e-09
14.667198086887206,9.186627566253736e-10,3.1896796509790712e-09,2.9970800809374415e-10,6.996337082162854e-10,2.057211411714905e-09
14.67716221602232,9.176290613707682e-10,3.1890023339962012e-09,2.997176818828106e-10,6.992535563277941e-10,2.055062150250345e-09
14.687126345157433,9.164859081335601e-10,3.184861154891183e-09,2.991208278079329e-10,6.988245193781531e-10,2.052844982132742e-09
14.697090474292546,9.14907699780959e-10,3.1831738541899596e-09,2.988825935786739e-10,6.973953541853965e-10,2.0505796138036654e-09
14.70705460342766,9.142743515946598e-10,3.178380548390841e-09,2.9878171405929936e-10,6.977661839460338e-10,2.0487206813815422e-09
14.717018732562774,9.138844507154211e-10,3.1749881572968057e-09,2.984874277676948e-10,6.965586951881382e-10,2.046901184633016e-09
14.726982861697888,9.127671928656033e-10,3.170294645364867e-09,2.9812346361468374e-10,6.959967453905967e-10,2.0444824294002604e-09
14.736946990833001,9.134971603841668e-10,3.171505125685541e-09,2.980318134030525e-10,6.946562292041339e-10,2.0426763637559684e-09
14.746911119968114,9.11160404377443e-10,3.1665948849114624e-09,2.9750660677150413e-10,6.935099654649209e-10,2.040170287341118e-09
14.756875249103228,9.081817181055335e-10,3.1610088344226386e-09,2.969256302677208e-10,6.935822708903921e-10,2.0384553994789385e-09
14.766839378238341,9.090718287500446e-10,3.1595064905824632e-09,2.9650303506934693e-10,6.921676223085621e-10,2.0364797556164206e-09
14.776803507373454,9.076013783752108e-10,3.1561280862795946e-09,2.959940033549075e-10,6.922759615061227e-10,2.0339653390315246e-09
14.78676763650857,9.071107263773881e-10,3.1505898725124267e-09,2.9652528819861287e-10,6.913120829672874e-10,2.032133266443278e-09
14.796731765643683,9.075143888498633e-10,3.148218797858735e-09,2.9593636232680145e-10,6.908970578015731e-10,2.030066174705703e-09
14.806695894778796,9.053671687442878e-10,3.1440293765715246e-09,2.957392278590811e-10,6.896261208118735e-10,2.0278803079784485e-09
14.81666002391391,9.045473947624735e-10,3.1405539681539897e-09,2.950871392315362e-10,6.892954313565925e-10,2.0254398677357627e-09
14.826624153049023,9.022783667248221e-10,3.1411159925409067e-09,2.949668652639998e-10,6.883135910474084e-10,2.0238217835692312e-09
14.836588282184136,9.012198716890329e-10,3.135498370169214e-09,2.946051039449561e-10,6.879308114452142e-10,2.02185917513786e-09
14.84655241131925,9.007370380067449e-10,3.134050244310663e-09,2.9478942285420363e-10,6.870966257630702e-10,2.0196352490578868e-09
14.856516540454363,9.008855473125474e-10,3.1293023263298478e-09,2.9420244306957527e-10,6.86339056801423e-10,2.017527204813561e-09
14.866480669589478,8.998595175773577e-10,3.1287611920455866e-09,2.9384563483520486e-10,6.849546991444093e-10,2.015856368711573e-09
14.876444798724592,8.994546246399873e-10,3.124540817292338e-09,2.9313870522328945e-10,6.847406818394965e-10,2.0133858724721035e-09
14.886408927859705,8.977460692638159e-10,3.120170491827724e-09,2.932561608165341e-10,6.841499839391187e-10,2.0115045674458133e-09
14.896373056994818,8.960618452422934e-10,3.1172137552651355e-09,2.931770097494053e-10,6.833426019785692e-10,2.0094564235953637e-09
14.906337186129932,8.96085524713526e-10,3.1121899244888576e-09,2.924494087813875e-10,6.835032797516879e-10,2.007753547999888e-09
14.916301315265045,8.966395267247607e-10,3.109562474323951e-09,2.9215523664863695e-10,6.820143733356e-10,2.0053836809869938e-09
14.926265444400158,8.944713316586632e-10,3.1069837669697756e-09,2.91941189373942e-10,6.814054400918443e-10,2.0033205830169392e-09
14.936229573535273,8.935111478753271e-10,3.105132513325774e-09,2.917113176417172e-10,6.815918370945833e-10,2.0009388414356622e-09
14.946193702670387,8.930940210828588e-10,3.101946760563295e-09,2.916581183708622e-10,6.797059036471214e-10,1.999362175125165e-09
14.9561578318055,8.916122260987131e-10,3.098153414533541e-09,2.9144270311290617e-10,6.798022153489358e-10,1.997822266041897e-09
14.966121960940614,8.902982516126136e-10,3.0950055436717696e-09,2.90734042702265e-10,6.788245744516752e-10,1.9959789781456703e-09
14.976086090075727,8.892600547568067e-10,3.0928176984278413e-09,2.906771051985186e-10,6.783787067352875e-10,1.9936736235462773e-09
14.98605021921084,8.886640994221878e-10,3.085591515220321e-09,2.9056322489024375e-10,6.77205211292694e-10,1.9919082336138208e-09
14.996014348345954,8.878254143127345e-10,3.0883919129125273e-09,2.902042820754094e-10,6.767415414732787e-10,1.9898646277215853e-09
15.005978477481067,8.86420609405992e-10,3.0840956929218945e-09,2.89526375366758e-10,6.763139523605463e-10,1.9876036348497106e-09
15.015942606616182,8.851416902930639e-10,3.0811704297258704e-09,2.890411053956139e-10,6.754412296303399e-10,1.9853393098886405e-09
15.025906735751295,8.865688711749179e-10,3.0785646536395368e-09,2.8915790998705975e-10,6.746659615513583e-10,1.9840305088250526e-09
15.035870864886409,8.839566258454281e-10,3.0731981860226684e-09,2.885139574023215e-10,6.740228778322538e-10,1.982087737554159e-09
15.045834994021522,8.841729388041007e-10,3.0711873204696364e-09,2.8835757498412297e-10,6.73804772113577e-10,1.9803508837373524e-09
15.055799123156635,8.828451969740546e-10,3.0686089630212914e-09,2.882190908625409e-10,6.723970949682545e-10,1.9781734182043108e-09
15.065763252291749,8.818411819083547e-10,3.0675798432051586e-09,2.8843990942313463e-10,6.719000542036442e-10,1.976149847168334e-09
15.075727381426862,8.812585729457388e-10,3.062300204386763e-09,2.880906691867991e-10,6.710040240929006e-10,1.974037977665565e-09
15.085691510561977,8.800972710088761e-10,3.059167721610741e-09,2.8750063874318053e-10,6.71026658983839e-10,1.9718436706940853e-09
15.09565563969709,8.795811648136663e-10,3.055837692020747e-09,2.8714794844051665e-10,6.702336500846239e-10,1.969908812302742e-09
15.105619768832204,8.789424432453807e-10,3.0532964495367634e-09,2.86730064841644e-10,6.69413379226446e-10,1.968317963644028e-09
15.115583897967317,8.774785654310754e-10,3.049099084158314e-09,2.866060438458576e-10,6.68225945852598e-10,1.966253153708007e-09
15.12554802710243,8.765398399392871e-10,3.047384069679344e-09,2.8681304390386025e-10,6.680596123866218e-10,1.9639557245725323e-09
15.135512156237544,8.742218554139539e-10,3.0413209690191143e-09,2.8597856240224445e-10,6.679165645234555e-10,1.9622477736230582e-09
15.145476285372657,8.741722634827495e-10,3.042195031012296e-09,2.854244971015876e-10,6.671696775214508e-10,1.960614765918414e-09
15.15544041450777,8.74908472553245e-10,3.0390062897616715e-09,2.857345646130621e-10,6.663762697891028e-10,1.9588198588106907e-09
15.165404543642886,8.734192024424301e-10,3.0343727591245042e-09,2.850443585038897e-10,6.658218775015318e-10,1.9572512366509068e-09
15.175368672778,8.724081338271473e-10,3.0311723576393466e-09,2.855645605682384e-10,6.648193600354499e-10,1.9555831761880458e-09
15.185332801913113,8.709681390020224e-10,3.028624201780184e-09,2.842249111387824e-10,6.648889202082671e-10,1.953374003634822e-09
15.195296931048226,8.695237137490762e-10,3.0279988928995953e-09,2.841968640596453e-10,6.634749019492899e-10,1.951105679053851e-09
15.20526106018334,8.694640279161782e-10,3.0253071421811167e-09,2.8389319708001235e-10,6.634757380043076e-10,1.949284779660587e-09
15.215225189318453,8.688260785373463e-10,3.0230750302840127e-09,2.8385321136889544e-10,6.625640066241903e-10,1.9478388623877773e-09
15.225189318453566,8.697435628762233e-10,3.0185540747015393e-09,2.841685317912018e-10,6.618729400772173e-10,1.945959105847274e-09
15.235153447588681,8.685352381817777e-10,3.014908201349573e-09,2.8375873652994924e-10,6.617757558043868e-10,1.9443890366025145e-09
15.245117576723795,8.668727014206663e-10,3.0108818553664807e-09,2.828332768875075e-10,6.614886601525823e-10,1.9423731594414068e-09
15.255081705858908,8.662570805653379e-10,3.010013572487748e-09,2.828185586813934e-10,6.597337832022281e-10,1.940438332435897e-09
15.265045834994021,8.644227976378142e-10,3.0071801838512966e-09,2.825475739169208e-10,6.599578235799579e-10,1.9383858418331084e-09
15.275009964129135,8.642055438165982e-10,3.0029399062346095e-09,2.82387429375616e-10,6.587394106210135e-10,1.936319577375951e-09
15.284974093264248,8.633672423480676e-10,3.000551286387125e-09,2.820650149825526e-10,6.585593017679954e-10,1.9347972601847857e-09
15.294938222399361,8.631211529576109e-10,2.998524666295022e-09,2.818863339316451e-10,6.577254244225358e-10,1.9331324845766714e-09
15.304902351534476,8.62456957833698e-10,2.9968081539747e-09,2.815296150752839e-10,6.571166926001256e-10,1.930765813915605e-09
15.31486648066959,8.601650039207173e-10,2.9928172038920986e-09,2.81319680420696e-10,6.563654537774291e-10,1.9294319241286416e-09
15.324830609804703,8.601027807260091e-10,2.9916373831021268e-09,2.8111028641071616e-10,6.558175494646363e-10,1.927352075363045e-09
15.334794738939816,8.588398697900073e-10,2.984608533906691e-09,2.806014286697547e-10,6.544100210701714e-10,1.9255713262322737e-09
15.34475886807493,8.584760712745184e-10,2.9832301918441872e-09,2.8065256806858696e-10,6.549683832088845e-10,1.9241250498581577e-09
15.354722997210043,8.580192176328541e-10,2.981823526411411e-09,2.8021490623094106e-10,6.535663729837553e-10,1.92290951552425e-09
15.364687126345157,8.574595511425813e-10,2.9783704862946463e-09,2.8017268439401425e-10,6.536556929499395e-10,1.9205937553475786e-09
15.37465125548027,8.564310954644064e-10,2.974756122765464e-09,2.800077558151123e-10,6.526956872910968e-10,1.9185004869550996e-09
15.384615384615385,8.555547231456878e-10,2.9749808047174957e-09,2.7948219069681983e-10,6.524224058570899e-10,1.9164061434558342e-09
15.394579513750498,8.543206018508379e-10,2.969751175702435e-09,2.7859028312962696e-10,6.520760319007982e-10,1.9149374398010823e-09
15.404543642885612,8.535467818369058e-10,2.967132804347935e-09,2.791620426015954e-10,6.510561705747284e-10,1.9134267295804405e-09
15.414507772020725,8.538674364762408e-10,2.9655746707523634e-09,2.79370381066783e-10,6.504841202985334e-10,1.9119764876420556e-09
15.424471901155838,8.523733860169717e-10,2.9611468822122954e-09,2.7894974154679795e-10,6.492066627914013e-10,1.9100156688478143e-09
15.434436030290952,8.518870237526149e-10,2.9592186680453244e-09,2.7886972087241207e-10,6.491912546586607e-10,1.90809437685314e-09
15.444400159426065,8.504573635228324e-10,2.955151299640529e-09,2.7767185909845326e-10,6.483628211005739e-10,1.906136642828701e-09
15.45436428856118,8.493807103812127e-10,2.953578721174478e-09,2.7748044233679914e-10,6.476422678640003e-10,1.904588889467664e-09
15.464328417696294,8.494638603782599e-10,2.9488936364671156e-09,2.772454742437745e-10,6.482392449436289e-10,1.9031870241081477e-09
15.474292546831407,8.482371401873633e-10,2.948894093936731e-09,2.769482345453947e-10,6.469154287802301e-10,1.9011701490063563e-09
15.48425667596652,8.479610137330514e-10,2.9458492849210834e-09,2.769525834560813e-10,6.457724644935327e-10,1.899972515723162e-09
15.494220805101634,8.474921041190122e-10,2.943295927453093e-09,2.7650016799333243e-10,6.452267006399059e-10,1.8977399363190097e-09
15.504184934236747,8.461116676401522e-10,2.941774961598558e-09,2.7645154152796084e-10,6.448484280606333e-10,1.8964305522937388e-09
15.51414906337186,8.450127090195915e-10,2.938226583129423e-09,2.76307951552225e-10,6.450607588856514e-10,1.894886169264276e-09
15.524113192506974,8.450906560205884e-10,2.934908123567202e-09,2.7580992870768125e-10,6.436133257673093e-10,1.8925500651552707e-09
15.534077321642089,8.44744810791396e-10,2.9333217657547306e-09,2.754213447506401e-10,6.423553172585732e-10,1.8910436241813952e-09
15.544041450777202,8.435222783591702e-10,2.9284318628230847e-09,2.755611179886969e-10,6.431899103002152e-10,1.8896624289800583e-09
15.554005579912316,8.422762551830659e-10,2.927034682434383e-09,2.7526091852945087e-10,6.424148584317711e-10,1.8879183456985567e-09
15.563969709047429,8.416745887721508e-10,2.92543529508409e-09,2.7513957614901215e-10,6.411416500759923e-10,1.8862236198316945e-09
15.573933838182542,8.417908385786227e-10,2.9220325071372854e-09,2.7464547217234644e-10,6.41203161560023e-10,1.8842902067031817e-09
15.583897967317656,8.411980336718614e-10,2.9227701739076665e-09,2.7476138123746094e-10,6.404559842800697e-10,1.8824233102186526e-09
15.593862096452769,8.402438300485641e-10,2.9153560267367614e-09,2.7458762006836625e-10,6.400364416179163e-10,1.88144418256265e-09
15.603826225587884,8.389075655879812e-10,2.9127773915381884e-09,2.742862739977152e-10,6.393459691687376e-10,1.879343053929067e-09
15.613790354722997,8.377924417660786e-10,2.9110123660372613e-09,2.737670146277434e-10,6.391978647303372e-10,1.8777723774788574e-09
15.62375448385811,8.371672249976693e-10,2.9080089262462016e-09,2.734096759485204e-10,6.383339964711792e-10,1.8759066069424807e-09
15.633718612993224,8.365945152136238e-10,2.9082680387429625e-09,2.730884154821333e-10,6.372159205006859e-10,1.874718462210935e-09
15.643682742128338,8.354868204568259e-10,2.903995831635091e-09,2.7286887235454536e-10,6.364453660013008e-10,1.872480127595379e-09
15.653646871263451,8.343697886813825e-10,2.9004824908094397e-09,2.7260680614835364e-10,6.370977665433239e-10,1.870677755955668e-09
15.663611000398564,8.352182788444553e-10,2.897480950537663e-09,2.725717506875631e-10,6.358106596823883e-10,1.8693137073212523e-09
15.673575129533678,8.339262728404329e-10,2.8978686844951695e-09,2.723731582520611e-10,6.356600595504994e-10,1.8679074758326855e-09
15.683539258668793,8.333130679357382e-10,2.8931590136303848e-09,2.722704751112209e-10,6.348498822764659e-10,1.866191233082529e-09
15.693503387803906,8.321039448282157e-10,2.891604608941988e-09,2.720448926734901e-10,6.341812063530614e-10,1.8642905520623004e-09
15.70346751693902,8.312686324890955e-10,2.8882221498952356e-09,2.717068622136368e-10,6.342702927704794e-10,1.8625516038079698e-09
15.713431646074133,8.311650900212267e-10,2.887054869435984e-09,2.713338503814458e-10,6.334904676925838e-10,1.8612314802499053e-09
15.723395775209246,8.299374389390969e-10,2.8833543018532912e-09,2.7134625518829253e-10,6.324236982293788e-10,1.8597945360059251e-09
15.73335990434436,8.302357240605171e-10,2.883582940720298e-09,2.7132174246086196e-10,6.32139092186133e-10,1.8580637664010105e-09
15.743324033479473,8.288006653711851e-10,2.8801923038062146e-09,2.7074700754998237e-10,6.312892913908241e-10,1.8563029285237276e-09
15.753288162614588,8.273599791185488e-10,2.875691247567933e-09,2.707189740138876e-10,6.314382252934399e-10,1.8549223968363344e-09
15.763252291749701,8.271085681982258e-10,2.8742609952420045e-09,2.705840680305215e-10,6.301353816854321e-10,1.8533169763102626e-09
15.773216420884815,8.259643556228579e-10,2.8720981806897547e-09,2.6974539748120475e-10,6.299618075907347e-10,1.8515103023286102e-09
15.783180550019928,8.264923937866885e-10,2.8698714755811202e-09,2.6983377487363467e-10,6.295071713980155e-10,1.8500409864901163e-09
15.793144679155041,8.264793760794006e-10,2.866037459081152e-09,2.69766448694265e-10,6.285104476738508e-10,1.8486991888943932e-09
15.803108808290155,8.242431041999448e-10,2.8637678247835906e-09,2.694561316140209e-10,6.280179372501119e-10,1.8468774459208599e-09
15.813072937425268,8.239870894048882e-10,2.861224076904004e-09,2.6906766916679203e-10,6.272908271475071e-10,1.8455379911103359e-09
15.823037066560381,8.226595969601969e-10,2.8594206173762173e-09,2.686644537705061e-10,6.276080787880686e-10,1.8440175238215353e-09
15.833001195695497,8.217924516157053e-10,2.858416177922552e-09,2.681564530721675e-10,6.262904337362693e-10,1.8425710581646696e-09
15.84296532483061,8.220546135608621e-10,2.8562664300794086e-09,2.686047451358028e-10,6.260392895498629e-10,1.840745459078613e-09
15.852929453965723,8.2079289619306e-10,2.8523349997976482e-09,2.684593548283439e-10,6.25937800048207e-10,1.8387553303713622e-09
15.862893583100837,8.203288874923871e-10,2.851728723219783e-09,2.683584614065507e-10,6.244486034028697e-10,1.8375449274686645e-09
15.87285771223595,8.194563017301775e-10,2.848586239323781e-09,2.677577778526484e-10,6.239062569718725e-10,1.8364013885015025e-09
15.882821841371063,8.192952744367571e-10,2.846031199776501e-09,2.672162304449942e-10,6.240618384570577e-10,1.834893128717643e-09
15.892785970506177,8.174879276894609e-10,2.843096193212851e-09,2.6740358295857607e-10,6.238806089141583e-10,1.8330723909951411e-09
15.902750099641292,8.170360945697401e-10,2.839859626393459e-09,2.6661632332682587e-10,6.232245449020734e-10,1.8315793488085135e-09
15.912714228776405,8.169632831652676e-10,2.839109195249639e-09,2.6701490876546183e-10,6.22315684805412e-10,1.8297243207200555e-09
15.922678357911519,8.167894796584985e-10,2.8356837695778826e-09,2.6667098567022605e-10,6.218938652702595e-10,1.8281727105926412e-09
15.932642487046632,8.158291441517977e-10,2.8334693983237974e-09,2.6679344593974434e-10,6.216334817308311e-10,1.8266283603015901e-09
15.942606616181745,8.15009470744027e-10,2.8317757242971936e-09,2.66350750377284e-10,6.202477438769482e-10,1.8252612763638061e-09
15.952570745316859,8.140043799636917e-10,2.8295873534272503e-09,2.661367856444213e-10,6.19887449948111e-10,1.823444530180885e-09
15.962534874451972,8.137197564735699e-10,2.8259574229565446e-09,2.657117648779546e-10,6.202666422274837e-10,1.8222260518507982e-09
15.972499003587085,8.119331340341098e-10,2.8244250925006036e-09,2.658258600696699e-10,6.195865897627927e-10,1.8211599632132114e-09
15.9824631327222,8.120465408470757e-10,2.8196894076958535e-09,2.653445336962966e-10,6.188293438692022e-10,1.8193263534317997e-09
15.992427261857314,8.111353079700474e-10,2.820528583660365e-09,2.6512938957901337e-10,6.179300300204671e-10,1.8174522903105309e-09
16.002391390992425,8.111590718041365e-10,2.817769055060197e-09,2.64807199645587e-10,6.17860069506019e-10,1.8161923162888526e-09
16.01235552012754,8.099313836660106e-10,2.8155472106405145e-09,2.64471101546858e-10,6.172059379698346e-10,1.8150418076722523e-09
16.022319649262656,8.089663070970906e-10,2.814735438338549e-09,2.64271388756602e-10,6.166022896539731e-10,1.8135629516534966e-09
16.03228377839777,8.078459311790985e-10,2.808412459252595e-09,2.64282902547108e-10,6.160183099614455e-10,1.8120026113693903e-09
16.042247907532882,8.08146289449388e-10,2.8087607050104393e-09,2.6429382198945667e-10,6.158143126507466e-10,1.8108012492331475e-09
16.052212036667996,8.080442820129468e-10,2.805709153935087e-09,2.6376079559253243e-10,6.147606167135158e-10,1.8090771239204876e-09
16.06217616580311,8.067730871054361e-10,2.8051109660703805e-09,2.6362161709311005e-10,6.142716183505551e-10,1.8070766636018632e-09
16.072140294938222,8.06312638024645e-10,2.801431778072958e-09,2.632881385728738e-10,6.140218552898114e-10,1.8058278630612095e-09
16.082104424073336,8.05908272239422e-10,2.79881645345991e-09,2.630175206032109e-10,6.137279184344541e-10,1.8048028470159715e-09
16.09206855320845,8.047818855799949e-10,2.796216835718167e-09,2.631299560218057e-10,6.130501477273462e-10,1.8029972496332054e-09
16.102032682343562,8.041255357770105e-10,2.7949742778103437e-09,2.629749095160995e-10,6.125086750474579e-10,1.801324648328332e-09
16.111996811478676,8.039012578146748e-10,2.792706779350595e-09,2.6232314921495716e-10,6.114955296361442e-10,1.800158979312213e-09
16.12196094061379,8.031645763203632e-10,2.789858816221313e-09,2.625594184435352e-10,6.119497372470028e-10,1.798481468953886e-09
16.131925069748903,8.020553808554916e-10,2.786141834442968e-09,2.6179659709776715e-10,6.113862546257955e-10,1.7971410977623075e-09
16.141889198884016,8.018942339483786e-10,2.785613973498993e-09,2.6165602346406057e-10,6.109084671947868e-10,1.7957576213456563e-09
16.15185332801913,8.00822967678355e-10,2.7845549529999556e-09,2.6148058539211e-10,6.099277914138935e-10,1.7944770769131212e-09
16.161817457154246,8.001375929785405e-10,2.7817154236795707e-09,2.6150564878574107e-10,6.100223434988217e-10,1.793067748783068e-09
16.17178158628936,7.998102475710698e-10,2.7789103117967114e-09,2.6180082034409607e-10,6.094204172283586e-10,1.7913621610977005e-09
16.181745715424473,7.988613349692034e-10,2.7735301535510306e-09,2.6101779089897386e-10,6.089767765706263e-10,1.7897354831311e-09
16.191709844559586,7.977512688830046e-10,2.7765247067932213e-09,2.607335416480666e-10,6.084506172290037e-10,1.7883439549458135e-09
16.2016739736947,7.977710917447925e-10,2.772640477568372e-09,2.6070608797857916e-10,6.081665211705019e-10,1.7873788424770824e-09
16.211638102829813,7.970472292719267e-10,2.771491182877811e-09,2.6072579077879815e-10,6.071466211524971e-10,1.7859322831776036e-09
16.221602231964926,7.970675630263217e-10,2.767855842380857e-09,2.603742677733383e-10,6.06924142636069e-10,1.784629838807758e-09
16.23156636110004,7.961494359677193e-10,2.7643314726039834e-09,2.601862779646164e-10,6.070231181973762e-10,1.7830925614186393e-09
16.241530490235153,7.953837321375363e-10,2.761904361320675e-09,2.6003047178736665e-10,6.064572289289482e-10,1.7816159973616982e-09
16.251494619370266,7.948331065670942e-10,2.7616811870698273e-09,2.5945044420003997e-10,6.054077062686865e-10,1.7800846805918247e-09
16.26145874850538,7.936676930522664e-10,2.759372805032891e-09,2.594600969470467e-10,6.053218763633616e-10,1.7789904755020891e-09
16.271422877640493,7.930150388028608e-10,2.756599656229124e-09,2.591668030777723e-10,6.047587182158402e-10,1.7775190295108659e-09
16.281387006775606,7.927837875095821e-10,2.7544527550766152e-09,2.589569441404323e-10,6.039293640557814e-10,1.7759199177789128e-09
16.29135113591072,7.92312331683528e-10,2.752316631495277e-09,2.5896700028713353e-10,6.034859869127875e-10,1.7747228798319414e-09
16.301315265045833,7.917792491352012e-10,2.7524103775472966e-09,2.5865189175063034e-10,6.02740673178477e-10,1.7733353008736584e-09
16.31127939418095,7.906092957253831e-10,2.7472623689159197e-09,2.585932017252451e-10,6.028035028076862e-10,1.7721538620581037e-09
16.321243523316063,7.898887485064841e-10,2.7475562086764583e-09,2.583250330788825e-10,6.022562656000039e-10,1.7708437167972358e-09
16.331207652451177,7.889030885205506e-10,2.7427051003110696e-09,2.5776275445258455e-10,6.01446979841162e-10,1.769141922880555e-09
16.34117178158629,7.887180326553546e-10,2.7427744762264894e-09,2.5761325927637226e-10,6.016390563384502e-10,1.7678491082064692e-09
16.351135910721403,7.886321944091422e-10,2.7400272789403535e-09,2.5749770462817384e-10,6.005242082530105e-10,1.7664131019790673e-09
16.361100039856517,7.882178173861438e-10,2.738415546282668e-09,2.577330838208418e-10,6.003955196431625e-10,1.7655513424035475e-09
16.37106416899163,7.879550855757975e-10,2.7356554784447236e-09,2.5740639069344623e-10,5.99673387154768e-10,1.7639053306778382e-09
16.381028298126743,7.865777892719137e-10,2.733814761863603e-09,2.5730630934982835e-10,5.993218881589389e-10,1.7622366552584393e-09
16.390992427261857,7.857782777526914e-10,2.731544431875934e-09,2.56297699200753e-10,5.9874879506792e-10,1.7609359526573101e-09
16.40095655639697,7.853554518284066e-10,2.7288438759730285e-09,2.5673027824432017e-10,5.986317542417399e-10,1.7598993633616638e-09
16.410920685532083,7.845113746224022e-10,2.727260535110559e-09,2.5650931957008673e-10,5.983110640338881e-10,1.7582857994761637e-09
16.420884814667197,7.849560893889165e-10,2.724395282789674e-09,2.5658965696064057e-10,5.974756592981246e-10,1.757023168072848e-09
16.43084894380231,7.848650630395878e-10,2.723547728535141e-09,2.566101633515814e-10,5.97751745030087e-10,1.7555235427034523e-09
16.440813072937424,7.836216512795857e-10,2.7196103467972307e-09,2.554305031838608e-10,5.966799695972115e-10,1.754661985297402e-09
16.450777202072537,7.822049695677233e-10,2.7189570763285226e-09,2.55666458729013e-10,5.9642966828418e-10,1.753210987218314e-09
16.460741331207654,7.818403799033782e-10,2.714804507504148e-09,2.553571710169098e-10,5.962746838425807e-10,1.7519524344580306e-09
16.470705460342767,7.812013065725643e-10,2.7144426976444833e-09,2.553070802987998e-10,5.958005883061005e-10,1.750488733519083e-09
16.48066958947788,7.807977508019189e-10,2.7130057969217514e-09,2.549427463511236e-10,5.948743710301676e-10,1.7491472034712424e-09
16.490633718612994,7.801362956690064e-10,2.711006867379632e-09,2.549398541461078e-10,5.945592064123558e-10,1.7477890144269434e-09
16.500597847748107,7.797041571107818e-10,2.7085767843756695e-09,2.5454965886041736e-10,5.941503887767e-10,1.7463182325562034e-09
16.51056197688322,7.786182481637871e-10,2.707247795298952e-09,2.544541608226789e-10,5.942558675184509e-10,1.7451334107575908e-09
16.520526106018334,7.779853258201385e-10,2.706365285127143e-09,2.5419059319514396e-10,5.925984540755252e-10,1.7441477828632473e-09
16.530490235153447,7.781667729494017e-10,2.7051063984441792e-09,2.541074638858471e-10,5.925685152856433e-10,1.7427864083122888e-09
16.54045436428856,7.766201746690692e-10,2.7011974278292945e-09,2.5383854333759884e-10,5.926904002374193e-10,1.7416306467768656e-09
16.550418493423674,7.770771970942155e-10,2.6974370369149536e-09,2.538978624722705e-10,5.914345393969543e-10,1.7404548995165858e-09
16.560382622558787,7.76080418608102e-10,2.696719616158191e-09,2.53849575662502e-10,5.914762484219145e-10,1.7389943677308637e-09
16.5703467516939,7.755697551926585e-10,2.6931058435401627e-09,2.534185494208771e-10,5.910416339326955e-10,1.7374820234935456e-09
16.580310880829014,7.758672138203927e-10,2.695871144918627e-09,2.533952943202034e-10,5.907885430702466e-10,1.7361553100475525e-09
16.590275009964127,7.746096766663377e-10,2.6901064761129753e-09,2.526116048522819e-10,5.903511744721721e-10,1.7352004120310464e-09
16.60023913909924,7.740032540949206e-10,2.6875310390997684e-09,2.530966646058437e-10,5.894606094493042e-10,1.7337396252173096e-09
16.610203268234358,7.730732002106801e-10,2.686124754893191e-09,2.5299328655551963e-10,5.893063129491949e-10,1.7327354501723565e-09
16.62016739736947,7.720453051095238e-10,2.6856061665184538e-09,2.5261124114221355e-10,5.887866424268888e-10,1.7311942685120176e-09
16.630131526504584,7.725149275970652e-10,2.6856842999230874e-09,2.5249993499693543e-10,5.88310354348363e-10,1.7297049212532592e-09
16.640095655639698,7.712352248383576e-10,2.6822171919750256e-09,2.520750252947967e-10,5.87723821663259e-10,1.7289391950063216e-09
16.65005978477481,7.706055183731508e-10,2.6793881698732128e-09,2.516740231969191e-10,5.885686506501943e-10,1.7275170293287798e-09
16.660023913909924,7.705314616731923e-10,2.6759881476262078e-09,2.517432676782871e-10,5.873008267540324e-10,1.7259476684203046e-09
16.669988043045038,7.694270187943384e-10,2.6745866165534107e-09,2.5146055393349315e-10,5.871005693840377e-10,1.7246572865150151e-09
16.67995217218015,7.692015224070478e-10,2.6734176538955237e-09,2.5163027252129536e-10,5.860875183953503e-10,1.7236129553223213e-09
16.689916301315264,7.68803918500662e-10,2.671226817513446e-09,2.512692235305931e-10,5.863419378333727e-10,1.722507267542435e-09
16.699880430450378,7.678947057384368e-10,2.6683072569466647e-09,2.506788062131052e-10,5.854079454609257e-10,1.7214031053286305e-09
16.70984455958549,7.671955992458538e-10,2.668579679292706e-09,2.509807128799687e-10,5.85516870434721e-10,1.720008165301366e-09
16.719808688720605,7.674781912607307e-10,2.6644769964851828e-09,2.5046355929373403e-10,5.8469993143911e-10,1.7188887979105873e-09
16.729772817855718,7.672606279025957e-10,2.6648560161513746e-09,2.5054798785676973e-10,5.843900664800405e-10,1.7176956969742464e-09
16.73973694699083,7.663029471566976e-10,2.660980375614265e-09,2.5011697311078207e-10,5.833239829932812e-10,1.7163604957532725e-09
16.749701076125945,7.660153204362104e-10,2.65885946699978e-09,2.502780184746339e-10,5.832808999159097e-10,1.7148610013840133e-09
16.75966520526106,7.650520950117032e-10,2.656916862594505e-09,2.5015678102692505e-10,5.82932556078839e-10,1.7135926767781836e-09
16.769629334396175,7.640453344870174e-10,2.6552237541960575e-09,2.496090350476407e-10,5.826791452745776e-10,1.713166679733376e-09
16.779593463531288,7.642249874768774e-10,2.655398044251699e-09,2.4977275384996327e-10,5.823953332945652e-10,1.7116229386406347e-09
16.7895575926664,7.643660131459179e-10,2.6521225612013437e-09,2.493420740873854e-10,5.821103451830653e-10,1.7104214721590962e-09
16.799521721801515,7.630721925857335e-10,2.6507905597124726e-09,2.493868283077127e-10,5.81317672700124e-10,1.7091770051478365e-09
16.80948585093663,7.620128804444364e-10,2.6489581586332644e-09,2.4885958209721004e-10,5.813140530021904e-10,1.7080627551204648e-09
16.81944998007174,7.613811931986566e-10,2.647750689260412e-09,2.4855725174887935e-10,5.806989321175945e-10,1.7068469168217199e-09
16.829414109206855,7.607973045391514e-10,2.6454467366614293e-09,2.482563133253676e-10,5.79684679021926e-10,1.705812940855219e-09
16.83937823834197,7.601536050993151e-10,2.643489953417613e-09,2.4838355757727e-10,5.799608763190735e-10,1.7044508774955333e-09
16.84934236747708,7.599984253805996e-10,2.6411671822555178e-09,2.482293684437718e-10,5.794860280144443e-10,1.7032965362336457e-09
16.859306496612195,7.598338241758546e-10,2.6408035729963015e-09,2.484480982489112e-10,5.786344583594274e-10,1.7021218475356963e-09
16.86927062574731,7.589831621484677e-10,2.6386023474597555e-09,2.4803977160405175e-10,5.785285910976693e-10,1.701106506291594e-09
16.87923475488242,7.586411955642663e-10,2.636617425740572e-09,2.4779227673716907e-10,5.785332173749495e-10,1.6996212364247644e-09
16.889198884017535,7.57671610870301e-10,2.6352143462089036e-09,2.4768157391981157e-10,5.779714782100158e-10,1.6984708340578358e-09
16.89916301315265,7.574729759690235e-10,2.6318535527682634e-09,2.471991789333081e-10,5.778786909298255e-10,1.6975142652314792e-09
16.909127142287765,7.574872867395882e-10,2.6310239670681278e-09,2.4726912429103606e-10,5.768456981978564e-10,1.6961255110012948e-09
16.91909127142288,7.566204426586798e-10,2.6279852386022426e-09,2.470493574506907e-10,5.768668624325461e-10,1.695158037152734e-09
16.929055400557992,7.565179766486242e-10,2.626313375776246e-09,2.4735720240708793e-10,5.763352473214886e-10,1.693928334216384e-09
16.939019529693105,7.556423120120472e-10,2.6253389044952043e-09,2.469612729379915e-10,5.757795231051101e-10,1.6925570902632641e-09
16.94898365882822,7.550111041657403e-10,2.625095264282351e-09,2.466255725272426e-10,5.756204354970965e-10,1.6914470872728422e-09
16.958947787963332,7.544654030108489e-10,2.621934293405569e-09,2.463847424599526e-10,5.756650191537838e-10,1.6904773950191308e-09
16.968911917098445,7.526077094671791e-10,2.6220283616992482e-09,2.4586716713093837e-10,5.748003357936353e-10,1.689165947931906e-09
16.97887604623356,7.52474226735018e-10,2.617063773926447e-09,2.464342644540929e-10,5.745522818582169e-10,1.6882000487679823e-09
16.988840175368672,7.534233579787186e-10,2.6174238985120624e-09,2.463165932042183e-10,5.736389696343206e-10,1.6869419718501551e-09
16.998804304503786,7.520572985457745e-10,2.6151492322061384e-09,2.4561395290594434e-10,5.736963909799991e-10,1.685833256694072e-09
17.0087684336389,7.521258552879064e-10,2.613750575566205e-09,2.4562998949922094e-10,5.728828112776145e-10,1.6848780773422244e-09
17.018732562774012,7.517218030276608e-10,2.61099483792758e-09,2.455408395728843e-10,5.729855753695974e-10,1.6839632766282036e-09
17.028696691909126,7.503771050420732e-10,2.6082990133618706e-09,2.451808892323707e-10,5.72236977871065e-10,1.6825579365398596e-09
17.03866082104424,7.501131681493066e-10,2.6088886084000444e-09,2.452382864653346e-10,5.72399904408178e-10,1.6814602083063183e-09
17.048624950179352,7.499178566663785e-10,2.6067526486256935e-09,2.448416640768709e-10,5.713573486244566e-10,1.6806285282941278e-09
17.05858907931447,7.497638690629462e-10,2.6055998159488546e-09,2.447824262659569e-10,5.710794885377337e-10,1.6793599834699499e-09
17.068553208449583,7.494207890073531e-10,2.6038072194152598e-09,2.4456284232274773e-10,5.702034759572053e-10,1.678051055065718e-09
17.078517337584696,7.480329205655756e-10,2.601419657307859e-09,2.4446277141889996e-10,5.709237377577425e-10,1.6770845700725053e-09
17.08848146671981,7.47773722111347e-10,2.5989185602828934e-09,2.4417466343778126e-10,5.695876480122826e-10,1.6762506405838086e-09
17.098445595854923,7.476480870550796e-10,2.5990576736873363e-09,2.4416281481276337e-10,5.703591737401881e-10,1.674866023259689e-09
17.108409724990036,7.471578323413785e-10,2.5963121804202118e-09,2.44173017744777e-10,5.686944458986567e-10,1.6738088552311569e-09
17.11837385412515,7.461715060159727e-10,2.595046020340185e-09,2.4393198891072734e-10,5.693990934052066e-10,1.6724996650227421e-09
17.128337983260263,7.454267872530429e-10,2.591835093276498e-09,2.438583697461306e-10,5.686243035936585e-10,1.6715747546491576e-09
17.138302112395376,7.454298905053267e-10,2.592432375842684e-09,2.435181246596232e-10,5.684994782174556e-10,1.6702849272361484e-09
17.14826624153049,7.450602701091492e-10,2.590247590873801e-09,2.4311845147104886e-10,5.676035927069796e-10,1.6691987455952773e-09
17.158230370665603,7.439721269103188e-10,2.589216864046683e-09,2.4287251404446463e-10,5.676345121914044e-10,1.6683903336221977e-09
17.168194499800716,7.434998178708749e-10,2.586708898821695e-09,2.4321598574451163e-10,5.675175433049391e-10,1.6674439707860169e-09
17.17815862893583,7.437838080723756e-10,2.5823339443062178e-09,2.423982923552495e-10,5.66492856227274e-10,1.6658421460066392e-09
17.188122758070943,7.424541905765028e-10,2.5832345392029502e-09,2.424653317368865e-10,5.663733909825153e-10,1.6648353105350024e-09
17.198086887206056,7.426634298360511e-10,2.581401350553241e-09,2.423698806387671e-10,5.659057335997071e-10,1.6638763450913836e-09
17.208051016341173,7.421751367669043e-10,2.5799499378076113e-09,2.4246751041142616e-10,5.655049225811901e-10,1.6632330005255918e-09
17.218015145476286,7.419353285983244e-10,2.5785515844778425e-09,2.42212064214384e-10,5.65234997760792e-10,1.661862537032219e-09
17.2279792746114,7.411274999082021e-10,2.575916734341972e-09,2.424096338279259e-10,5.654032403590854e-10,1.6608396124912645e-09
17.237943403746513,7.406180535162706e-10,2.5745244722990685e-09,2.4210275277664335e-10,5.642137565534227e-10,1.6596862607153189e-09
17.247907532881626,7.407812322627318e-10,2.5729043690484394e-09,2.418289991275803e-10,5.638010253164155e-10,1.6584989584011533e-09
17.25787166201674,7.3953601701767e-10,2.570440070947715e-09,2.415097067870521e-10,5.64278310186702e-10,1.6577008802310729e-09
17.267835791151853,7.389738050442482e-10,2.5698700989386416e-09,2.4148722477793086e-10,5.638268989329658e-10,1.6569232994033181e-09
17.277799920286967,7.38903468220253e-10,2.5688510999695062e-09,2.412988274808038e-10,5.632269891237441e-10,1.6554790288010772e-09
17.28776404942208,7.386369829254827e-10,2.567938306045613e-09,2.411171549513641e-10,5.624341460988859e-10,1.6546273850555844e-09
17.297728178557193,7.385010690445405e-10,2.5666607473476604e-09,2.413150499686018e-10,5.621521503663613e-10,1.6536462827522734e-09
17.307692307692307,7.376605789419057e-10,2.5632819039794163e-09,2.4098401400647577e-10,5.626553168258983e-10,1.65243187586775e-09
17.31765643682742,7.368932087386725e-10,2.5630057947550414e-09,2.406335216572385e-10,5.61868032643694e-10,1.6514567080353706e-09
17.327620565962533,7.360721811167572e-10,2.55986400665984e-09,2.4033471178580315e-10,5.609790972969046e-10,1.6503165490306364e-09
17.337584695097647,7.366294384363842e-10,2.559467522589668e-09,2.4007295568458285e-10,5.609354585313944e-10,1.6493301166403144e-09
17.34754882423276,7.355070404147861e-10,2.5569402734305246e-09,2.401380104511626e-10,5.607930516096039e-10,1.6484731583873889e-09
17.357512953367877,7.349835102778392e-10,2.5550057168821687e-09,2.400468704742504e-10,5.601250370117759e-10,1.6472718735596556e-09
17.36747708250299,7.356956553755971e-10,2.5529388418497114e-09,2.402234852410011e-10,5.600812219111726e-10,1.6461554516621076e-09
17.377441211638104,7.351517600025883e-10,2.551827992175028e-09,2.4001805426273835e-10,5.597574433420178e-10,1.645377202150887e-09
17.387405340773217,7.333707141585186e-10,2.552138298536043e-09,2.395726081555478e-10,5.59734724773318e-10,1.6443907506636435e-09
17.39736946990833,7.332799236065886e-10,2.5496985350146235e-09,2.3962007243239376e-10,5.590045246224851e-10,1.6432236161895818e-09
17.407333599043444,7.324568039438083e-10,2.5474413879745062e-09,2.394703190068934e-10,5.587178258858436e-10,1.6422148773126433e-09
17.417297728178557,7.320251244512342e-10,2.546035894798321e-09,2.3930123891047025e-10,5.577361239223867e-10,1.6410004397103783e-09
17.42726185731367,7.32408208841502e-10,2.5460828764026076e-09,2.391974554378953e-10,5.581044551921353e-10,1.6402052629066995e-09
17.437225986448784,7.317565169303712e-10,2.5420004683167643e-09,2.386927539736446e-10,5.572424964530483e-10,1.6390202245942816e-09
17.447190115583897,7.316376889370316e-10,2.541378123266989e-09,2.386396564365414e-10,5.571189466338296e-10,1.6381597952603022e-09
17.45715424471901,7.303720669451634e-10,2.5393887622775696e-09,2.3835561538349034e-10,5.571392135466388e-10,1.6370480408034403e-09
17.467118373854124,7.299131918276215e-10,2.5385024890263613e-09,2.3816629949409745e-10,5.568461172428481e-10,1.636253876540119e-09
17.477082502989237,7.297140974547599e-10,2.5367538555801843e-09,2.383842575614573e-10,5.565940561351771e-10,1.6350945956170398e-09
17.48704663212435,7.296633401599281e-10,2.5360584093077546e-09,2.3824053515314525e-10,5.564095796284637e-10,1.6341330737518926e-09
17.497010761259464,7.295595225542482e-10,2.532593280166857e-09,2.381864168532353e-10,5.552220417332765e-10,1.6331911628095765e-09
17.50697489039458,7.282456564585544e-10,2.5325405800139394e-09,2.379551472161762e-10,5.555692461060865e-10,1.6323881945969959e-09
17.516939019529694,7.2794147553929e-10,2.5315976651410257e-09,2.378080807760443e-10,5.545082276156207e-10,1.6317124988804974e-09
17.526903148664807,7.276780602925005e-10,2.5299649529249964e-09,2.3722994333552177e-10,5.54727915028516e-10,1.6304702251334277e-09
17.53686727779992,7.266981366015249e-10,2.527162009674488e-09,2.3730281822004804e-10,5.541393230051945e-10,1.6294979430183917e-09
17.546831406935034,7.269437148381366e-10,2.525169601244596e-09,2.3717637860846513e-10,5.538607882175298e-10,1.6283780361813104e-09
17.556795536070148,7.267130058818022e-10,2.5235337195121594e-09,2.3744072407446987e-10,5.533760662158822e-10,1.627272748272028e-09
17.56675966520526,7.266706561976388e-10,2.522275356811315e-09,2.372724649275064e-10,5.533317822402817e-10,1.6263905840473984e-09
17.576723794340374,7.259351295864708e-10,2.5234266492708465e-09,2.371821424420272e-10,5.527264489869168e-10,1.6257170949509714e-09
17.586687923475488,7.249785956944526e-10,2.5199642206807587e-09,2.3645814014052575e-10,5.528946552354217e-10,1.624682437856949e-09
17.5966520526106,7.24410265288022e-10,2.5184397151214515e-09,2.366557613162548e-10,5.520405409163513e-10,1.6236656315792576e-09
17.606616181745714,7.238352133854842e-10,2.516578933938127e-09,2.3622939529542814e-10,5.52487121887045e-10,1.622677607785819e-09
17.616580310880828,7.240500745176301e-10,2.5150536888299704e-09,2.3658038583070805e-10,5.517080867996123e-10,1.6216284102951863e-09
17.62654444001594,7.240106807368922e-10,2.51600219432696e-09,2.3634090015655837e-10,5.509759198081397e-10,1.621096141310487e-09
17.636508569151054,7.229956919665476e-10,2.5114505612187076e-09,2.3618501481881303e-10,5.511634968821821e-10,1.6201356791970962e-09
17.646472698286168,7.224054698667508e-10,2.5118677145223315e-09,2.3568790302501914e-10,5.515041608319984e-10,1.6191378754283592e-09
17.656436827421285,7.21616614683216e-10,2.5101391299369e-09,2.3562063370220903e-10,5.505146284955023e-10,1.617753209615699e-09
17.666400956556398,7.217164688833356e-10,2.508989116575316e-09,2.3564517443482385e-10,5.500102650980516e-10,1.6167981529231153e-09
17.67636508569151,7.209639669765857e-10,2.5067630355562733e-09,2.35459612856274e-10,5.49750485420116e-10,1.6161217145431774e-09
17.686329214826625,7.20796215125582e-10,2.5050624433134177e-09,2.354283853101255e-10,5.498044203548905e-10,1.6152567701513353e-09
17.696293343961738,7.20598135579829e-10,2.5016407439873675e-09,2.3510223271337286e-10,5.493446334339379e-10,1.6146506444717582e-09
17.70625747309685,7.192435805201464e-10,2.5023973079328415e-09,2.3511316525078225e-10,5.49016438329478e-10,1.6133082026792673e-09
17.716221602231965,7.197192563862978e-10,2.500514088803792e-09,2.3490517601363894e-10,5.484089057558475e-10,1.6124431054983213e-09
17.726185731367078,7.1947695350538e-10,2.4999541983007745e-09,2.3519697082318897e-10,5.479697214932291e-10,1.611439291061151e-09
17.73614986050219,7.178520050938652e-10,2.4970230505716557e-09,2.346967934035557e-10,5.475086284642514e-10,1.610999700286826e-09
17.746113989637305,7.192245929514128e-10,2.4966787268151764e-09,2.3484238272860046e-10,5.474139051280219e-10,1.6096855845540464e-09
17.756078118772418,7.18374743323769e-10,2.4953480547119697e-09,2.346670287584551e-10,5.469842044562697e-10,1.6086409065700485e-09
17.76604224790753,7.174292545213436e-10,2.4930926598795894e-09,2.342259704663044e-10,5.470378129382675e-10,1.6077687805258452e-09
17.776006377042645,7.169283687958549e-10,2.4953879420587755e-09,2.342149512162376e-10,5.467350396426121e-10,1.6066781207840282e-09
17.785970506177758,7.175322376210037e-10,2.4907411256928733e-09,2.3417489424416477e-10,5.46399532406002e-10,1.606086562792226e-09
17.79593463531287,7.164577796661663e-10,2.490824884518151e-09,2.3393441089083323e-10,5.462069484799835e-10,1.6053548794608894e-09
17.80589876444799,7.159671133321223e-10,2.4891485921296447e-09,2.3368269707920587e-10,5.456501222495593e-10,1.6045862621117694e-09
17.815862893583102,7.150024414773627e-10,2.4873671761044468e-09,2.336915017068577e-10,5.458589005493189e-10,1.603239013315686e-09
17.825827022718215,7.152026273083027e-10,2.4847951524161566e-09,2.3343958750596567e-10,5.446529034337463e-10,1.6023017231796851e-09
17.83579115185333,7.145579127374658e-10,2.4849464101127788e-09,2.3368316235004016e-10,5.450059002095717e-10,1.6016694337677374e-09
17.845755280988442,7.13536109430068e-10,2.48267460770403e-09,2.33131018811863e-10,5.449961820382091e-10,1.6008476867414896e-09
17.855719410123555,7.146663996015647e-10,2.4824699551022258e-09,2.3295769583262063e-10,5.441729519286179e-10,1.5997328069189087e-09
17.86568353925867,7.13755253766053e-10,2.4800253663897314e-09,2.3302780936295924e-10,5.438140075718583e-10,1.59906971286228e-09
17.875647668393782,7.128980984019302e-10,2.478249283043839e-09,2.330534414616997e-10,5.439101463626057e-10,1.59825893839451e-09
17.885611797528895,7.130416563331117e-10,2.4770844062864656e-09,2.3281553980029995e-10,5.435543283358999e-10,1.5972391958602724e-09
17.89557592666401,7.117266376366603e-10,2.475011641649938e-09,2.3232653131595472e-10,5.434762497444051e-10,1.5963938282554447e-09
17.905540055799122,7.116145352178225e-10,2.475099839963802e-09,2.324393289547616e-10,5.423454074567769e-10,1.5956971953059578e-09
17.915504184934235,7.117099949444417e-10,2.4722308351428404e-09,2.3226114981107349e-10,5.425794067466058e-10,1.5948745579507969e-09
17.92546831406935,7.116443918694978e-10,2.4721273240421366e-09,2.3250424393114406e-10,5.420799247282548e-10,1.593889658779147e-09
17.935432443204462,7.116542639259205e-10,2.470146054754987e-09,2.324565425581705e-10,5.421105948531362e-10,1.592876608364463e-09
17.945396572339575,7.103151639616118e-10,2.4709689953717035e-09,2.3211510713356007e-10,5.416731414927067e-10,1.5923250428573125e-09
17.955360701474692,7.09850927759329e-10,2.4690784238620384e-09,2.3178766632851888e-10,5.418282132911153e-10,1.591587097008159e-09
17.965324830609806,7.08764947474183e-10,2.467143066246005e-09,2.3187770833052372e-10,5.408068129911955e-10,1.5904239205720091e-09
17.97528895974492,7.087564896400813e-10,2.4657255378893745e-09,2.315501107859832e-10,5.407030164675438e-10,1.5896922997187082e-09
17.985253088880032,7.094363248249798e-10,2.4628956602508586e-09,2.3191521662459383e-10,5.404587085936544e-10,1.5887708073700158e-09
17.995217218015146,7.088031811022066e-10,2.4632352594556654e-09,2.313243872113974e-10,5.400907116555145e-10,1.5879235091844919e-09
18.00518134715026,7.091240910293059e-10,2.4619630238624705e-09,2.3136168952915478e-10,5.398927201687776e-10,1.5871790295688804e-09
18.015145476285372,7.077669876937115e-10,2.4591622084517587e-09,2.312639639826722e-10,5.398527616290187e-10,1.5859625283984357e-09
18.025109605420486,7.060496904719226e-10,2.4563489885523234e-09,2.309810053478784e-10,5.395462872034568e-10,1.5853181916063323e-09
18.0350737345556,7.067447031486464e-10,2.458804592249029e-09,2.3100819541712277e-10,5.386268328416083e-10,1.5845175153740883e-09
18.045037863690712,7.062953711943562e-10,2.45631142545754e-09,2.3060673936460997e-10,5.385324016122505e-10,1.583801313359224e-09
18.055001992825826,7.064688035403484e-10,2.45482316757447e-09,2.308036579399944e-10,5.379590080573434e-10,1.5829113204550328e-09
18.06496612196094,7.059615418728673e-10,2.4534873376469265e-09,2.3078810416891594e-10,5.381018991619743e-10,1.5818141399563718e-09
18.074930251096053,7.05388462246229e-10,2.4519823462711248e-09,2.3049404420850874e-10,5.376867258213952e-10,1.5807895923154761e-09
18.084894380231166,7.053461371102947e-10,2.4506318673085442e-09,2.3056350848531613e-10,5.375066512136178e-10,1.5802384267430547e-09
18.09485850936628,7.047857502960776e-10,2.451978516513601e-09,2.3034588479920295e-10,5.376268722934433e-10,1.5797755359693392e-09
18.104822638501396,7.050800158307288e-10,2.4492103123531407e-09,2.3012483307472803e-10,5.363705265023328e-10,1.5786769830436817e-09
18.11478676763651,7.045595449308351e-10,2.447345241602453e-09,2.2990908928417833e-10,5.370066328929125e-10,1.5778949946834279e-09
18.124750896771623,7.03970097363183e-10,2.44497132691171e-09,2.3007646138894977e-10,5.36954772893032e-10,1.5769724435557478e-09
18.134715025906736,7.045946245602501e-10,2.446005347965472e-09,2.2998477388545337e-10,5.363154361150279e-10,1.5761490638500106e-09
18.14467915504185,7.027525449459043e-10,2.4434500353163975e-09,2.2968730814466358e-10,5.355396285808844e-10,1.5757447686969586e-09
18.154643284176963,7.02159855806221e-10,2.44342768252249e-09,2.2954675738837842e-10,5.358201514777884e-10,1.5746659708110857e-09
18.164607413312076,7.020172627906607e-10,2.443601178370552e-09,2.2974885704074466e-10,5.354592205933813e-10,1.573914582033471e-09
18.17457154244719,7.016909129911145e-10,2.4380279976305716e-09,2.293380176776427e-10,5.349391518501375e-10,1.5730605400293015e-09
18.184535671582303,7.015136151091414e-10,2.43842956614883e-09,2.2947353102895038e-10,5.349832001008935e-10,1.5725158894713174e-09
18.194499800717416,7.012499583078336e-10,2.4365375988339392e-09,2.291823408888624e-10,5.348436080408622e-10,1.5718282539615932e-09
18.20446392985253,7.015517384848851e-10,2.436106067027333e-09,2.2912852921697716e-10,5.343362444382408e-10,1.5708448259119123e-09
18.214428058987643,7.005009728179016e-10,2.4345423986970335e-09,2.2876246196948043e-10,5.33883489291092e-10,1.569897248544128e-09
18.224392188122756,6.999617445531526e-10,2.4338201820660533e-09,2.2861642191553705e-10,5.344587890711225e-10,1.56922110773374e-09
18.23435631725787,7.005684321957022e-10,2.43268290745277e-09,2.285845010987362e-10,5.331164384903209e-10,1.5684549655402263e-09
18.244320446392983,7.003069020808984e-10,2.4305344298663694e-09,2.286073738082813e-10,5.329642870592206e-10,1.5675053029672307e-09
18.2542845755281,6.993288857956369e-10,2.429122699857104e-09,2.2843718472944722e-10,5.333677776320008e-10,1.5670421959036902e-09
18.264248704663213,6.984708316431257e-10,2.428244187627069e-09,2.283787073914015e-10,5.327902805437031e-10,1.566399156676341e-09
18.274212833798327,6.990063689688504e-10,2.4286272709920073e-09,2.2833112039284302e-10,5.324153253324647e-10,1.5650412430688801e-09
18.28417696293344,6.983085410369875e-10,2.426461871250551e-09,2.2800741452463355e-10,5.320972072444607e-10,1.56452510456286e-09
18.294141092068553,6.982315116720197e-10,2.4266479127273246e-09,2.2793183019131436e-10,5.314503503513247e-10,1.5636161588285744e-09
18.304105221203667,6.981149224079577e-10,2.423778297066619e-09,2.2810699746158223e-10,5.313193348291309e-10,1.5631117030360863e-09
18.31406935033878,6.972157794906073e-10,2.42278287576957e-09,2.2812382023492016e-10,5.313452049682162e-10,1.5622950784091936e-09
18.324033479473893,6.962967287129673e-10,2.420747530487727e-09,2.2771787123768002e-10,5.315204216703137e-10,1.5614440697127174e-09
18.333997608609007,6.963272140662403e-10,2.422971614114093e-09,2.2766301446016638e-10,5.30813886269002e-10,1.560444128953608e-09
18.34396173774412,6.959137938816284e-10,2.4182946156310047e-09,2.2721978431733866e-10,5.306039934375559e-10,1.5601105127192499e-09
18.353925866879234,6.964666777990681e-10,2.418165159967017e-09,2.273635658460022e-10,5.302955278237119e-10,1.5589024029915607e-09
18.363889996014347,6.962573147111965e-10,2.4174808993612525e-09,2.273691723436473e-10,5.304394445049653e-10,1.5582885063127491e-09
18.37385412514946,6.95541516769308e-10,2.4144050790840957e-09,2.2706639411414296e-10,5.295579394128608e-10,1.5576793171129838e-09
18.383818254284574,6.945327624509842e-10,2.41593795107367e-09,2.268401374023973e-10,5.299307782242661e-10,1.557067267453456e-09
18.393782383419687,6.943657373351241e-10,2.413965896652156e-09,2.2684878137249193e-10,5.294665287285011e-10,1.5561135513774344e-09
18.403746512554804,6.932821813626313e-10,2.4111982724978415e-09,2.2685625361921521e-10,5.293430781981914e-10,1.5551840653473232e-09
18.413710641689917,6.931592243142648e-10,2.412601377728408e-09,2.2673684481788217e-10,5.285717957553973e-10,1.5545114573545682e-09
18.42367477082503,6.941919287472629e-10,2.4115295316660754e-09,2.2689524549670642e-10,5.286163820894637e-10,1.5538917190869197e-09
18.433638899960144,6.938618873225326e-10,2.407633132593301e-09,2.2682783278294084e-10,5.28500327715394e-10,1.5533137149078686e-09
18.443603029095257,6.93495741315771e-10,2.408014387742903e-09,2.2673735467342518e-10,5.281289207103621e-10,1.5523424906283042e-09
18.45356715823037,6.928294368991042e-10,2.406664752280453e-09,2.264133553061655e-10,5.283200378353162e-10,1.55173784347839e-09
18.463531287365484,6.923638535775185e-10,2.4067834304615573e-09,2.2622449042107202e-10,5.279724030424723e-10,1.5512111140352487e-09
18.473495416500597,6.92303724890051e-10,2.4051128869928168e-09,2.25977119960863e-10,5.276442601976296e-10,1.5502988370947536e-09
18.48345954563571,6.918146832839939e-10,2.4046566841505842e-09,2.2613481510542016e-10,5.271993906837433e-10,1.5497273166551544e-09
18.493423674770824,6.917701802411788e-10,2.402299577631918e-09,2.2581574731334593e-10,5.267531109807805e-10,1.5485615412615672e-09
18.503387803905937,6.907250397184897e-10,2.400442746206303e-09,2.2596309373426818e-10,5.271752483365222e-10,1.5483046172328162e-09
18.51335193304105,6.908566884004806e-10,2.400883005068034e-09,2.2586836983500574e-10,5.261810099243813e-10,1.547671453521986e-09
18.523316062176164,6.900127531402539e-10,2.3997773433310608e-09,2.2535591640310257e-10,5.2612903611433e-10,1.5469946122689683e-09
18.533280191311277,6.887966066489305e-10,2.397020386867076e-09,2.252106402402023e-10,5.256148499344883e-10,1.546375366172072e-09
18.54324432044639,6.900410921825017e-10,2.396260027379829e-09,2.251269503354556e-10,5.252299475430611e-10,1.5452194927985205e-09
18.553208449581508,6.901581052269705e-10,2.3940560327007586e-09,2.2537899280574168e-10,5.254358587965382e-10,1.5449155935676545e-09
18.56317257871662,6.904186160538217e-10,2.392534177003596e-09,2.2523622775197567e-10,5.248138629887754e-10,1.544027938838865e-09
18.573136707851734,6.893975859446904e-10,2.3945580559391753e-09,2.249339626716565e-10,5.247542615416466e-10,1.543313118468212e-09
18.583100836986848,6.889087340069268e-10,2.3925616739272625e-09,2.2459992911130853e-10,5.245210923240378e-10,1.5424854039594095e-09
18.59306496612196,6.881971701798021e-10,2.3926075102175253e-09,2.2503737121299686e-10,5.243559186391891e-10,1.5418404601386236e-09
18.603029095257074,6.87180162494469e-10,2.390305543168437e-09,2.2437563453638998e-10,5.243314638596147e-10,1.541127059590518e-09
18.612993224392188,6.878100495202795e-10,2.3899985242260916e-09,2.2473832750151983e-10,5.241262847713894e-10,1.5407465529473411e-09
18.6229573535273,6.886399806245268e-10,2.389409621471329e-09,2.2497866907576825e-10,5.235457414187562e-10,1.5396602020987395e-09
18.632921482662415,6.867995207278088e-10,2.3862585188322398e-09,2.2457062417985205e-10,5.237927272752275e-10,1.5387006428833705e-09
18.642885611797528,6.868658440655878e-10,2.3864813109119886e-09,2.2433940517143314e-10,5.237086550041428e-10,1.5382327467833792e-09
18.65284974093264,6.867084381392328e-10,2.385898059520665e-09,2.2415500142836839e-10,5.235483163980322e-10,1.537751679537453e-09
18.662813870067755,6.862470175821481e-10,2.3844122269759173e-09,2.239571310993178e-10,5.222483516019937e-10,1.536813581483766e-09
18.672777999202868,6.856787891493656e-10,2.3832697621451254e-09,2.239797981903939e-10,5.225182046383047e-10,1.5361843113870108e-09
18.68274212833798,6.855296048894525e-10,2.3822751194998257e-09,2.2403802631977016e-10,5.227186990234073e-10,1.5356214035078852e-09
18.692706257473095,6.851409964411214e-10,2.3796242729305312e-09,2.2382181149151778e-10,5.22337080546935e-10,1.535172179758869e-09
18.70267038660821,6.846220143381648e-10,2.3796773503369547e-09,2.2347510862885706e-10,5.227238440597948e-10,1.53439531190587e-09
18.712634515743325,6.851332237407116e-10,2.3788869697403213e-09,2.2391565523584994e-10,5.212039908471383e-10,1.53379403351952e-09
18.72259864487844,6.841828491263657e-10,2.378961052482786e-09,2.2358820911123263e-10,5.210298526376273e-10,1.5331548226134864e-09
18.73256277401355,6.835889023638636e-10,2.375123120494304e-09,2.2348181121480625e-10,5.213717045921606e-10,1.532162259791651e-09
18.742526903148665,6.845078971635078e-10,2.376134069551731e-09,2.2361363432877274e-10,5.210960746232546e-10,1.5315035509253897e-09
18.75249103228378,6.83087745683625e-10,2.3732319212880538e-09,2.2334979165963464e-10,5.210334274612683e-10,1.5310091128704551e-09
18.76245516141889,6.831619865379367e-10,2.3730536529733165e-09,2.2308400860893775e-10,5.206552512869198e-10,1.5308086187330117e-09
18.772419290554005,6.832870474031657e-10,2.374686393310639e-09,2.2315111149703197e-10,5.205988236909426e-10,1.5298897085530706e-09
18.78238341968912,6.828245552005651e-10,2.3707116729444898e-09,2.230792720009553e-10,5.202206600081053e-10,1.529116677798538e-09
18.79234754882423,6.821713238755017e-10,2.3709147263425306e-09,2.2267817396160594e-10,5.19549968620447e-10,1.5285650838153547e-09
18.802311677959345,6.820745660610679e-10,2.3707979091001885e-09,2.2266811080792212e-10,5.196375489959833e-10,1.5278148722227922e-09
18.81227580709446,6.819205131459012e-10,2.3670449251957536e-09,2.230545626755273e-10,5.195484907745407e-10,1.527030347437039e-09
18.822239936229572,6.814212391119627e-10,2.366996013297889e-09,2.2269744978623498e-10,5.186853221515391e-10,1.5263582569875432e-09
18.832204065364685,6.813372346160251e-10,2.3671600165288573e-09,2.2254419739042904e-10,5.190077177786898e-10,1.5262295210736465e-09
18.8421681944998,6.796391164451166e-10,2.3659052676055813e-09,2.2217398855870965e-10,5.18754420183491e-10,1.525503879042699e-09
18.852132323634915,6.808875167806966e-10,2.3652210422299668e-09,2.220922962057672e-10,5.182560079923906e-10,1.5245575553772456e-09
18.86209645277003,6.804727483941743e-10,2.364174096757482e-09,2.2224396169963878e-10,5.188232337533525e-10,1.5240000873236512e-09
18.872060581905142,6.798219830550551e-10,2.3624122828799188e-09,2.2223207087215412e-10,5.18141525132641e-10,1.5233986404064336e-09
18.882024711040255,6.797829929338631e-10,2.360281779993121e-09,2.2187099656202793e-10,5.181356823944272e-10,1.5225029653656262e-09
18.89198884017537,6.792108435443357e-10,2.3596343386642923e-09,2.2216870121610146e-10,5.179568303114845e-10,1.5220503057452895e-09
18.901952969310482,6.791734344711687e-10,2.359367028543152e-09,2.2171973053719272e-10,5.169510008013656e-10,1.521532044758577e-09
18.911917098445596,6.787579292011507e-10,2.357633949530039e-09,2.2160888659639698e-10,5.173994742373087e-10,1.5208973902307823e-09
18.92188122758071,6.788913007925738e-10,2.357517243944024e-09,2.219924894379027e-10,5.166655888321248e-10,1.520377461312221e-09
18.931845356715822,6.791964006698016e-10,2.3563572271239945e-09,2.2170158014105841e-10,5.169131513826213e-10,1.5195755630990412e-09
18.941809485850936,6.783506554403754e-10,2.3573029308415803e-09,2.2196396884177494e-10,5.169472446344017e-10,1.5189262309802713e-09
18.95177361498605,6.772840482301712e-10,2.356727022928309e-09,2.2132421756333715e-10,5.165663300521841e-10,1.5184788984758171e-09
18.961737744121162,6.759956871236457e-10,2.3549860857654694e-09,2.208709977040156e-10,5.164221818377975e-10,1.5177227684423856e-09
18.971701873256276,6.766274120276571e-10,2.3547064111844324e-09,2.2120223936450347e-10,5.16217156113428e-10,1.517088233201162e-09
18.98166600239139,6.769124959315751e-10,2.3524206498075525e-09,2.215638425675396e-10,5.160061827844993e-10,1.5164985317590477e-09
18.991630131526506,6.765392735597545e-10,2.350250566115038e-09,2.2093541498696246e-10,5.160367905104717e-10,1.5159655707112934e-09
19.00159426066162,6.769427430944912e-10,2.350765654427492e-09,2.2117151543949388e-10,5.151959403540737e-10,1.5152964790039984e-09
19.011558389796733,6.76298112326896e-10,2.34859206933307e-09,2.208438402748993e-10,5.153678849104487e-10,1.5147733141251855e-09
19.021522518931846,6.749362391266702e-10,2.3466680952213755e-09,2.2051728663743197e-10,5.148536184995687e-10,1.514261920817379e-09
19.03148664806696,6.751855797546328e-10,2.3498162033578306e-09,2.209218447791176e-10,5.142186095203015e-10,1.5139702772272268e-09
19.041450777202073,6.748966406398394e-10,2.3458808390216776e-09,2.2063599574425865e-10,5.144762982197297e-10,1.513303082363419e-09
19.051414906337186,6.753259644642021e-10,2.3455528235720986e-09,2.2068264356788856e-10,5.142577011297971e-10,1.5125235391648564e-09
19.0613790354723,6.75012095121103e-10,2.3445780834586228e-09,2.205466022598406e-10,5.140627993168433e-10,1.51183534015914e-09
19.071343164607413,6.748222650731792e-10,2.3429293282877845e-09,2.2046369085624244e-10,5.138139065090978e-10,1.5113907133426054e-09
19.081307293742526,6.743723676014937e-10,2.341569776539225e-09,2.2025223042575958e-10,5.133777079547838e-10,1.5105396477616655e-09
19.09127142287764,6.736714920719974e-10,2.342676304303384e-09,2.2024332121675493e-10,5.134902299248918e-10,1.5101849500033436e-09
19.101235552012753,6.738114982642699e-10,2.3422178930202317e-09,2.1993636211997006e-10,5.127022416580625e-10,1.5095540738656761e-09
19.111199681147866,6.728505685590629e-10,2.339335910276504e-09,2.1946867661566808e-10,5.13534660568134e-10,1.5090299708806121e-09
19.12116381028298,6.731130338334436e-10,2.3380397107582654e-09,2.2013770002868292e-10,5.130754516885749e-10,1.5084736927336197e-09
19.131127939418093,6.738077345523086e-10,2.3398007782777528e-09,2.2042002527957876e-10,5.128484515948118e-10,1.5078646705266549e-09
19.14109206855321,6.72023088433844e-10,2.3380494415559857e-09,2.1998287392430322e-10,5.128504646227575e-10,1.5071179239927656e-09
19.151056197688323,6.720300070014166e-10,2.338042939117572e-09,2.1989664075569081e-10,5.125482327013151e-10,1.5066784645273313e-09
19.161020326823436,6.714391758684289e-10,2.3365691492028556e-09,2.1940170260739805e-10,5.121752989933042e-10,1.5060593798758598e-09
19.17098445595855,6.716430466288457e-10,2.333757356808643e-09,2.1951049946681272e-10,5.12232666278632e-10,1.5057158998763524e-09
19.180948585093663,6.71628814554392e-10,2.334170731576246e-09,2.1952055999371247e-10,5.121361751315472e-10,1.505224976241398e-09
19.190912714228777,6.713407059232086e-10,2.3327692860880246e-09,2.1937734558933437e-10,5.118461905961882e-10,1.504680632570775e-09
19.20087684336389,6.723613720627435e-10,2.3312734083707446e-09,2.1944563785585502e-10,5.113774804917727e-10,1.503774174246935e-09
19.210840972499003,6.70640294248798e-10,2.3325977089098023e-09,2.1906573989103193e-10,5.111986826756181e-10,1.5031374937848253e-09
19.220805101634117,6.696949937922084e-10,2.330129544556534e-09,2.1865972855859137e-10,5.113796205873843e-10,1.5024009225856912e-09
19.23076923076923,6.704875229640389e-10,2.3310129792586963e-09,2.1903878205383003e-10,5.104088467668843e-10,1.5020676725040136e-09
19.240733359904343,6.706057177849329e-10,2.328445732904924e-09,2.191179007638617e-10,5.10846286058876e-10,1.501565300606857e-09
19.250697489039457,6.699368808592204e-10,2.3272773023700327e-09,2.188487480371281e-10,5.107112771254916e-10,1.500967304368979e-09
19.26066161817457,6.698818001351399e-10,2.3263457087868574e-09,2.18735745986502e-10,5.104990422047181e-10,1.5007156193695404e-09
19.270625747309683,6.691810413791743e-10,2.3264145770027555e-09,2.1878281572060394e-10,5.100501580013722e-10,1.4998471796560833e-09
19.280589876444797,6.688753473342576e-10,2.3256545645904903e-09,2.18571343723318e-10,5.095255716401077e-10,1.499520794080462e-09
19.290554005579914,6.687636644304626e-10,2.3259497565434124e-09,2.1842905268377628e-10,5.094646977970619e-10,1.498914641111266e-09
19.300518134715027,6.695079544322283e-10,2.325602284558546e-09,2.184972158623779e-10,5.093968730627917e-10,1.498412287225351e-09
19.31048226385014,6.683560600071195e-10,2.32408032483636e-09,2.1838118729361486e-10,5.095459484979126e-10,1.497975030002177e-09
19.320446392985254,6.683866472061206e-10,2.322080951334245e-09,2.183678462198022e-10,5.093518711989e-10,1.4974795613704885e-09
19.330410522120367,6.685243153905273e-10,2.323278858488442e-09,2.18414723870211e-10,5.090002837026697e-10,1.4966639150484792e-09
19.34037465125548,6.674144955975372e-10,2.319548376295294e-09,2.1787841450653853e-10,5.086973899793032e-10,1.4963151949767732e-09
19.350338780390594,6.673878911830933e-10,2.319355425204981e-09,2.1837247662336863e-10,5.084502392445318e-10,1.4953736126494297e-09
19.360302909525707,6.685891505799303e-10,2.3197241344121627e-09,2.1836441355480626e-10,5.084443516865889e-10,1.4953032182883483e-09
19.37026703866082,6.670505840491904e-10,2.3167438735096054e-09,2.1819163870519688e-10,5.086737736501382e-10,1.4949381562260938e-09
19.380231167795934,6.663057388956039e-10,2.318684142825521e-09,2.1780176670308254e-10,5.085280033863017e-10,1.4940560076086456e-09
19.390195296931047,6.667841176869445e-10,2.3173279020550004e-09,2.179021195835652e-10,5.0828060848439e-10,1.4936298847421593e-09
19.40015942606616,6.659151745089008e-10,2.31405957889485e-09,2.1757228361508727e-10,5.083582336524985e-10,1.4931487476525201e-09
19.410123555201274,6.657727450067624e-10,2.3159168442884066e-09,2.1762966198028472e-10,5.072103257893788e-10,1.4930718857921864e-09
19.420087684336387,6.667995791547405e-10,2.315906685822568e-09,2.1748069279508437e-10,5.075538842723032e-10,1.492742963771895e-09
19.4300518134715,6.65827546488671e-10,2.312207593206104e-09,2.172997143899608e-10,5.078222132160886e-10,1.491587277824544e-09
19.440015942606617,6.665492424306535e-10,2.3125433000012877e-09,2.1773697307972327e-10,5.073662334582449e-10,1.4912872587870159e-09
19.44998007174173,6.651710205504842e-10,2.3121933021665278e-09,2.1728191145177854e-10,5.076082522166849e-10,1.490607204522093e-09
19.459944200876844,6.65031681783506e-10,2.312571191219384e-09,2.1716876959853873e-10,5.068576408584956e-10,1.490183794712546e-09
19.469908330011958,6.648958891524754e-10,2.3112092760447292e-09,2.1704847379059134e-10,5.068055900232675e-10,1.489523716022811e-09
19.47987245914707,6.646614819583011e-10,2.3110327702153194e-09,2.1704755296901355e-10,5.066451336538814e-10,1.4893325920429968e-09
19.489836588282184,6.646903811757827e-10,2.309474685015951e-09,2.1687399681735045e-10,5.065105286424188e-10,1.4885980968456177e-09
19.499800717417298,6.645894742379904e-10,2.3074618352728218e-09,2.1695316012974124e-10,5.066942982885515e-10,1.4881028972761004e-09
19.50976484655241,6.646372160349688e-10,2.307889603388471e-09,2.1760810465753582e-10,5.059337786581751e-10,1.4875256685100836e-09
19.519728975687524,6.641201677850773e-10,2.306506250624565e-09,2.168439280221094e-10,5.059497126256511e-10,1.4872441775508377e-09
19.529693104822638,6.624567492248951e-10,2.3063737633340056e-09,2.1652776686279347e-10,5.058587547954416e-10,1.4866876901677177e-09
19.53965723395775,6.638087590316485e-10,2.3052372479882493e-09,2.1684685272839177e-10,5.053659716940388e-10,1.4861360668121742e-09
19.549621363092864,6.640061949674379e-10,2.3028166973552396e-09,2.165054028422767e-10,5.054876417508769e-10,1.485564723869339e-09
19.559585492227978,6.639958519297831e-10,2.304145280136841e-09,2.165338824656041e-10,5.055459767353177e-10,1.485291662324892e-09
19.56954962136309,6.631579810386123e-10,2.3020989733951176e-09,2.1698502459948903e-10,5.051697845876536e-10,1.4846338114939803e-09
19.579513750498204,6.622486407075858e-10,2.302036590596694e-09,2.1623422395263537e-10,5.048231242640262e-10,1.484367705180284e-09
19.58947787963332,6.622367736855713e-10,2.3027220730126005e-09,2.1603693511903336e-10,5.047522595836394e-10,1.4838104276873028e-09
19.599442008768435,6.606003681193382e-10,2.300635833195492e-09,2.1587121147509466e-10,5.046545411128288e-10,1.483304903005521e-09
19.609406137903548,6.618494814194409e-10,2.3007860417668107e-09,2.162471712151612e-10,5.046357661402853e-10,1.4829917725168644e-09
19.61937026703866,6.630358510499211e-10,2.3006977622963916e-09,2.1659708527601877e-10,5.03425244070751e-10,1.4823428227590825e-09
19.629334396173775,6.612481979606507e-10,2.297302386052685e-09,2.1622587064563064e-10,5.047557642638505e-10,1.4819225344213731e-09
19.639298525308888,6.615654161659849e-10,2.297423525102161e-09,2.1606947990552886e-10,5.043198124314527e-10,1.4813455434256676e-09
19.649262654444,6.613776127501293e-10,2.298269851532526e-09,2.1582200617621498e-10,5.038573123861582e-10,1.4812088026887222e-09
19.659226783579115,6.605887633120849e-10,2.298178726096627e-09,2.1584200031766925e-10,5.036330636890163e-10,1.4804099503164802e-09
19.669190912714228,6.607086950415563e-10,2.2967046170435097e-09,2.1563070321113556e-10,5.035290850527208e-10,1.4800408688557827e-09
19.67915504184934,6.607348188569286e-10,2.2949074937421246e-09,2.1577050210774406e-10,5.034230943885104e-10,1.4793934373157811e-09
19.689119170984455,6.602982476316373e-10,2.293610874750437e-09,2.157423605445718e-10,5.033134614704635e-10,1.478787675702937e-09
19.699083300119568,6.593087479226709e-10,2.2911989392689e-09,2.157322071863559e-10,5.038728884013186e-10,1.4789333045238506e-09
19.70904742925468,6.607574826870753e-10,2.2926097302185964e-09,2.157669602385432e-10,5.026207287205981e-10,1.478281616052203e-09
19.719011558389795,6.594048166297659e-10,2.2932487769974238e-09,2.1554474016747363e-10,5.023073425333129e-10,1.4777065329961035e-09
19.72897568752491,6.583462174602472e-10,2.2904200036359163e-09,2.150292633310241e-10,5.026822675506585e-10,1.477619288699853e-09
19.738939816660025,6.593721431937746e-10,2.2914364449429443e-09,2.1546329070539698e-10,5.024385019392296e-10,1.477016250816974e-09
19.74890394579514,6.592079716044062e-10,2.2898399076361828e-09,2.1486301687499967e-10,5.025917828534397e-10,1.476353305122016e-09
19.758868074930252,6.585060608956013e-10,2.2873677932933088e-09,2.1499614277833672e-10,5.022381495669236e-10,1.475769599244132e-09
19.768832204065365,6.594023374965033e-10,2.290070701185547e-09,2.1501219312001034e-10,5.017452051697103e-10,1.4756092739943471e-09
19.77879633320048,6.59258916551953e-10,2.287466726325854e-09,2.1486303289239534e-10,5.016314576873972e-10,1.4756184101128544e-09
19.788760462335592,6.581835033449478e-10,2.2868263169894594e-09,2.1464149119101938e-10,5.016861498599919e-10,1.4751843475030805e-09
19.798724591470705,6.576588250498726e-10,2.2885503604016664e-09,2.1493154845048638e-10,5.012289086046091e-10,1.4740484622418063e-09
19.80868872060582,6.585413506211381e-10,2.28550282363261e-09,2.1484781374570923e-10,5.013529056466683e-10,1.4738423837416967e-09
19.818652849740932,6.576018616866432e-10,2.284452675977042e-09,2.152983778167129e-10,5.010753543472064e-10,1.4732759615904523e-09
19.828616978876045,6.57463672060134e-10,2.285669519043234e-09,2.149201332609392e-10,5.012950495115098e-10,1.4727798140347312e-09
19.83858110801116,6.565393718424163e-10,2.285312346968636e-09,2.1452826716574554e-10,5.00851543244044e-10,1.4725231140984694e-09
19.848545237146272,6.574342792689251e-10,2.283864528724122e-09,2.1466825509798459e-10,5.000936654522227e-10,1.4720332261414068e-09
19.858509366281385,6.569153219173942e-10,2.2831476525217527e-09,2.1461653290362525e-10,5.007094000101976e-10,1.4718680938487113e-09
19.8684734954165,6.566611962053985e-10,2.282142597834081e-09,2.144513720329403e-10,5.005353775574086e-10,1.471555843975351e-09
19.878437624551612,6.562251459756999e-10,2.2807123897986044e-09,2.1456174524102078e-10,5.008284901612969e-10,1.471062090200186e-09
19.88840175368673,6.568118720098162e-10,2.2795060043326373e-09,2.1445501570681567e-10,5.002695456890313e-10,1.470789648076386e-09
19.898365882821842,6.556195127627882e-10,2.2802918996850874e-09,2.1419831119148606e-10,4.998561017163733e-10,1.4697849718531214e-09
19.908330011956956,6.561974715999381e-10,2.279973717971896e-09,2.1362167837446676e-10,4.994190879133839e-10,1.469724056385394e-09
19.91829414109207,6.551941168691294e-10,2.2799758040965877e-09,2.1413552195570322e-10,4.994857062886511e-10,1.469372747887991e-09
19.928258270227182,6.558929459552876e-10,2.277053768558058e-09,2.1400444680628293e-10,4.998408135811704e-10,1.4687935732790102e-09
19.938222399362296,6.550117019904173e-10,2.2776883601141228e-09,2.1422825208671716e-10,4.995339221695742e-10,1.4685716236766948e-09
19.94818652849741,6.539657685414987e-10,2.2788658123642854e-09,2.1413920983618085e-10,5.000095953386386e-10,1.4680066402749988e-09
19.958150657632522,6.535504470165363e-10,2.27454111371427e-09,2.1398056190239168e-10,4.994322147274284e-10,1.4677074897629361e-09
19.968114786767636,6.549483074188446e-10,2.2781423479013812e-09,2.1394419752902667e-10,4.991169023300165e-10,1.4670272445242455e-09
19.97807891590275,6.546636188938578e-10,2.2759151588875224e-09,2.1391799454235512e-10,4.990755322927771e-10,1.4668098931284942e-09
19.988043045037863,6.544184680226069e-10,2.2729956459680046e-09,2.1359145073791509e-10,4.990252479609853e-10,1.466315797601062e-09
19.998007174172976,6.558914146306268e-10,2.2749577640093785e-09,2.1387540822244652e-10,4.987396475454362e-10,1.4658741465862154e-09
20.00797130330809,6.540206730604608e-10,2.272813499519333e-09,2.1367882299185442e-10,4.98812543459651e-10,1.4658677348969192e-09
20.017935432443203,6.526364785861613e-10,2.2719480342131604e-09,2.1326821796742534e-10,4.990290089185778e-10,1.4653608378007331e-09
20.027899561578316,6.544715406943948e-10,2.2745736887204286e-09,2.1334871706491488e-10,4.972108654606741e-10,1.4648631027012815e-09
20.037863690713433,6.531150849269963e-10,2.2729952526095634e-09,2.1320237075637019e-10,4.979371169446373e-10,1.4643356642243725e-09
20.047827819848546,6.526979449529804e-10,2.2708278627211344e-09,2.1338658722747687e-10,4.975192574207671e-10,1.464381666327712e-09
20.05779194898366,6.533635081721168e-10,2.2694525975846515e-09,2.133750785255837e-10,4.977609467053207e-10,1.4636407599865449e-09
20.067756078118773,6.529794817401726e-10,2.2687947401737948e-09,2.135353936391734e-10,4.975125639055145e-10,1.463293720877189e-09
20.077720207253886,6.524482743630707e-10,2.268798187305013e-09,2.1320955728869834e-10,4.976244841062697e-10,1.4629092718662244e-09
20.087684336389,6.523970755353393e-10,2.2687675727605804e-09,2.1277089073915703e-10,4.973233463241692e-10,1.4631318947029197e-09
20.097648465524113,6.531258353101659e-10,2.270345390258077e-09,2.128043318734281e-10,4.964562339970818e-10,1.4623895661370261e-09
20.107612594659226,6.504134803060756e-10,2.2672299403396846e-09,2.1251007652887766e-10,4.977596264007181e-10,1.461520632509605e-09
20.11757672379434,6.520908597717535e-10,2.2665877185208223e-09,2.1309052296259992e-10,4.971098107307733e-10,1.4613065831820324e-09
20.127540852929453,6.540973789491865e-10,2.2670961339140384e-09,2.133331463552787e-10,4.97060875277929e-10,1.4609659735571023e-09
20.137504982064566,6.518767851284695e-10,2.265056206701964e-09,2.1309926324650775e-10,4.971733101619593e-10,1.4604342318317033e-09
20.14746911119968,6.515662344497445e-10,2.2665748360581113e-09,2.1303837106508375e-10,4.969697099187916e-10,1.4605084505749553e-09
20.157433240334793,6.510148932371259e-10,2.2662207923865146e-09,2.1278822354814112e-10,4.965482291581557e-10,1.4600237647077087e-09
20.167397369469906,6.502390780854062e-10,2.263998991847856e-09,2.1289250616518441e-10,4.960950360440753e-10,1.4596520025156186e-09
20.17736149860502,6.500994241502106e-10,2.2652804797482347e-09,2.1291437895031485e-10,4.965588285777204e-10,1.4594132289163737e-09
20.187325627740137,6.504603562345375e-10,2.2624861901822356e-09,2.12802339310908e-10,4.965150507939425e-10,1.4590039956196416e-09
20.19728975687525,6.523015614238839e-10,2.26163948666708e-09,2.1283152119474853e-10,4.96704518318204e-10,1.4585379800210277e-09
20.207253886010363,6.502743103802684e-10,2.2628226891274014e-09,2.1233262193247327e-10,4.961307249974484e-10,1.4582481752705743e-09
20.217218015145477,6.496329360787977e-10,2.2617536899012297e-09,2.1161006520190449e-10,4.960638999685407e-10,1.457613455263228e-09
20.22718214428059,6.499214572973352e-10,2.2619196321580276e-09,2.1212314409041657e-10,4.94892149071115e-10,1.4574096147291582e-09
20.237146273415703,6.50306770311453e-10,2.2598322010619422e-09,2.126260493003266e-10,4.955344500828283e-10,1.457518661172806e-09
20.247110402550817,6.498048468746026e-10,2.2583910997592843e-09,2.1239797630907276e-10,4.954308420916359e-10,1.4567622606600905e-09
20.25707453168593,6.498881516528276e-10,2.2585840734194964e-09,2.124994547374096e-10,4.954233749876468e-10,1.456722924321451e-09
20.267038660821044,6.498687700515983e-10,2.258074139921991e-09,2.1221038770422397e-10,4.95191903998076e-10,1.4562166300669692e-09
20.277002789956157,6.498351466002071e-10,2.258572931696199e-09,2.1217517005332278e-10,4.9451797318339e-10,1.4560720087714531e-09
20.28696691909127,6.487599703696552e-10,2.259238437593158e-09,2.1168266090155056e-10,4.946223287737944e-10,1.4557008520124271e-09
20.296931048226384,6.496399499925237e-10,2.2591094394429605e-09,2.1220754048079577e-10,4.945111777839689e-10,1.4551787966826798e-09
20.306895177361497,6.4805017173337e-10,2.2550809917367258e-09,2.124810357602957e-10,4.94974916584385e-10,1.455095461375216e-09
20.31685930649661,6.499499507887978e-10,2.255373295317475e-09,2.1194775759399426e-10,4.953397874672119e-10,1.4546947401159967e-09
20.326823435631724,6.49794603037944e-10,2.2575926237879855e-09,2.1226248502627266e-10,4.941745048577273e-10,1.454375861489437e-09
20.33678756476684,6.489451171416263e-10,2.254667210907534e-09,2.1161612247983836e-10,4.94537543691161e-10,1.4534817425001134e-09
20.346751693901954,6.498645080364935e-10,2.2537781511183232e-09,2.118502394141158e-10,4.941173519616315e-10,1.4537459145463162e-09
20.356715823037067,6.49286499102514e-10,2.257314163718851e-09,2.1150386394717289e-10,4.944600509100428e-10,1.4532156061143165e-09
20.36667995217218,6.472804770751482e-10,2.2514187786064038e-09,2.114757391907316e-10,4.944453666818242e-10,1.4526165497875606e-09
20.376644081307294,6.479794953129516e-10,2.2545395777296007e-09,2.1145395154697312e-10,4.94431143540876e-10,1.4523803606243095e-09
20.386608210442407,6.48302648424567e-10,2.2543553735797394e-09,2.1212606121817394e-10,4.940882970144241e-10,1.4520987492943608e-09
20.39657233957752,6.47555086199544e-10,2.250414795799632e-09,2.1118478907519672e-10,4.940122067771734e-10,1.4519870247107026e-09
20.406536468712634,6.47405229326955e-10,2.2529782724750577e-09,2.1150464566744093e-10,4.935203573739491e-10,1.4514404371553652e-09
20.416500597847747,6.480448137469953e-10,2.2504125811432982e-09,2.1134187260146284e-10,4.935360741413151e-10,1.4513361904142412e-09
20.42646472698286,6.466820637839464e-10,2.2485877600339636e-09,2.115365431977551e-10,4.943504971693682e-10,1.4510027707753937e-09
20.436428856117974,6.480657763489353e-10,2.2487085200306965e-09,2.1178553673780836e-10,4.938413493478534e-10,1.4503645575717013e-09
20.446392985253087,6.478080205914481e-10,2.248904804310741e-09,2.112495831821247e-10,4.939938108409333e-10,1.450431888851563e-09
20.4563571143882,6.468990559677589e-10,2.2502241101182016e-09,2.112528947539919e-10,4.933351612835591e-10,1.4500659105310503e-09
20.466321243523314,6.469046408528879e-10,2.249889439306879e-09,2.111907579385802e-10,4.931017876629073e-10,1.4496620171730046e-09
20.476285372658428,6.474894829331707e-10,2.250767293967308e-09,2.1101104088427775e-10,4.928418149444389e-10,1.449217214235503e-09
20.486249501793544,6.462173171894583e-10,2.2481291776810854e-09,2.1107385728079884e-10,4.932345655871709e-10,1.4488230296323426e-09
20.496213630928658,6.463774547487366e-10,2.245884311207421e-09,2.1161924623561075e-10,4.937017966904593e-10,1.4488772288053878e-09
20.50617776006377,6.484166952347013e-10,2.2476409977584516e-09,2.1178510261643345e-10,4.920748753986843e-10,1.4485556128699287e-09
20.516141889198884,6.467125258160911e-10,2.246060014974745e-09,2.1114350251328814e-10,4.930218945059784e-10,1.4483716877356594e-09
20.526106018333998,6.443772696685579e-10,2.2476302665773733e-09,2.1078845466955385e-10,4.927756185282065e-10,1.4482718985319306e-09
20.53607014746911,6.461337322972322e-10,2.246617894577964e-09,2.1062738768415736e-10,4.922197594319719e-10,1.4476973128087258e-09
20.546034276604225,6.462824828056126e-10,2.2442972053034153e-09,2.1075167555599874e-10,4.922086235774226e-10,1.4471630698361796e-09
20.555998405739338,6.463994015089584e-10,2.2458312392059273e-09,2.1127632735334734e-10,4.921676123398724e-10,1.4470657852649602e-09
20.56596253487445,6.464929958869418e-10,2.2437329563378613e-09,2.1078816015619835e-10,4.925224031477117e-10,1.4468839564550858e-09
20.575926664009565,6.46916447546989e-10,2.2415394940016083e-09,2.10837198939536e-10,4.918916566243328e-10,1.4468513899838226e-09
20.585890793144678,6.46574447396093e-10,2.2443438321219023e-09,2.1079483056793674e-10,4.917518754908892e-10,1.4463543113949463e-09
20.59585492227979,6.435480439893527e-10,2.2429648238970574e-09,2.1052046449196114e-10,4.917551285292281e-10,1.4460644043497191e-09
20.605819051414905,6.456480401658821e-10,2.2437160669911527e-09,2.1078987593351824e-10,4.916342837235894e-10,1.4458160913183837e-09
20.615783180550018,6.460465276996912e-10,2.2429806320009434e-09,2.117428632977543e-10,4.914801904761184e-10,1.445338602453038e-09
20.62574730968513,6.454821667649652e-10,2.239372060886991e-09,2.1090814824671423e-10,4.927976271234995e-10,1.4452502124845698e-09
20.63571143882025,6.457685734073861e-10,2.2414685244023927e-09,2.1076641742353698e-10,4.922079473673076e-10,1.444566304991368e-09
20.64567556795536,6.450355294388115e-10,2.242652637169924e-09,2.1033237850056654e-10,4.922704318959427e-10,1.4447514103990876e-09
20.655639697090475,6.445366812811719e-10,2.2425984791763237e-09,2.1061218200556381e-10,4.914283632664963e-10,1.4446488542517096e-09
20.66560382622559,6.447305204597184e-10,2.2413417150245597e-09,2.1047410132329636e-10,4.911675725890368e-10,1.444256025609104e-09
20.6755679553607,6.44195215912118e-10,2.240745228231478e-09,2.1041150640631663e-10,4.920042789532071e-10,1.4435737000810864e-09
20.685532084495815,6.454359600195101e-10,2.239428275761133e-09,2.1080703088829217e-10,4.917790357353071e-10,1.4430869719156206e-09
20.69549621363093,6.448635291093183e-10,2.235749876128411e-09,2.1024724549326672e-10,4.916673373948715e-10,1.4429766833109174e-09
20.70546034276604,6.464853948271472e-10,2.241691246276736e-09,2.10559263632166e-10,4.904174791035089e-10,1.4431553173930886e-09
20.715424471901155,6.435584908200998e-10,2.2388775031520748e-09,2.104241123310233e-10,4.903843317819997e-10,1.442556281457086e-09
20.72538860103627,6.423104511432186e-10,2.2360087755218348e-09,2.0999756602867882e-10,4.911907041826466e-10,1.4425737043742687e-09
20.735352730171382,6.438080141506776e-10,2.23891705241035e-09,2.1064038252806438e-10,4.906026838069581e-10,1.4421406186566661e-09
20.745316859306495,6.430507457169592e-10,2.2372150033325836e-09,2.0983809281368907e-10,4.908859414428137e-10,1.4418852950616482e-09
20.75528098844161,6.438627250566675e-10,2.234495278827298e-09,2.105649386169676e-10,4.904899996725165e-10,1.4417134807351189e-09
20.765245117576722,6.459517244522984e-10,2.2369650174013142e-09,2.1067825438876758e-10,4.902179514680811e-10,1.4415446143913667e-09
20.775209246711835,6.436933542471325e-10,2.232550444228565e-09,2.1047006813843086e-10,4.896518074869594e-10,1.4412548863700869e-09
20.785173375846952,6.434659467379853e-10,2.233682949446567e-09,2.0953909460969734e-10,4.898081012869038e-10,1.4411062815683768e-09
20.795137504982065,6.423147113533872e-10,2.23691588876552e-09,2.1013748387005037e-10,4.902832477404734e-10,1.4409807757160679e-09
20.80510163411718,6.431857256534919e-10,2.2346292524340016e-09,2.0988747691484007e-10,4.907143787283996e-10,1.4407093928936875e-09
20.815065763252292,6.436413332386621e-10,2.2370164469007767e-09,2.1052730394671493e-10,4.901514402468353e-10,1.4402617204959468e-09
20.825029892387406,6.438634004566776e-10,2.2350382783857152e-09,2.1029109228668606e-10,4.901345201584029e-10,1.4400930380181667e-09
20.83499402152252,6.424562448479047e-10,2.2345269467648015e-09,2.0988140407992088e-10,4.892216317702831e-10,1.4398808217372449e-09
20.844958150657632,6.428315182401723e-10,2.234719993411447e-09,2.0994577938700623e-10,4.895361993836319e-10,1.4396460714531088e-09
20.854922279792746,6.428124901631263e-10,2.2320796185020197e-09,2.0986479189231273e-10,4.897431319907058e-10,1.439208087404644e-09
20.86488640892786,6.422712034018591e-10,2.2316704146663438e-09,2.0979862863903657e-10,4.893665915120436e-10,1.4393978462306378e-09
20.874850538062972,6.418802523097204e-10,2.2295988033737424e-09,2.100043647068473e-10,4.901430447306231e-10,1.4389901126507624e-09
20.884814667198086,6.43489734715443e-10,2.230245276594758e-09,2.103320626677172e-10,4.89145731668165e-10,1.438698111393277e-09
20.8947787963332,6.422683538710167e-10,2.230279377516234e-09,2.099226236800348e-10,4.891302427340051e-10,1.4383941756387176e-09
20.904742925468312,6.414448733409721e-10,2.231550242464256e-09,2.0927504133802255e-10,4.895557561039387e-10,1.438244400877012e-09
20.914707054603426,6.407813091420427e-10,2.2325192823146095e-09,2.0936013768601525e-10,4.8835848064053e-10,1.4381053925029584e-09
20.92467118373854,6.421217781877996e-10,2.22676787675338e-09,2.097776769770262e-10,4.889204705435879e-10,1.437781025315851e-09
20.934635312873656,6.418153692557093e-10,2.2290474676537745e-09,2.1014012891649744e-10,4.895695337645907e-10,1.4376132830070713e-09
20.94459944200877,6.411550802490064e-10,2.2315483203126443e-09,2.0957236239380837e-10,4.892898797968793e-10,1.4373660182183816e-09
20.954563571143883,6.407123320331109e-10,2.22416669998382e-09,2.093768669547511e-10,4.888969110265474e-10,1.4369877207053826e-09
20.964527700278996,6.420088924978058e-10,2.2297945058918257e-09,2.095942630938764e-10,4.883703011975118e-10,1.4369159934764966e-09
20.97449182941411,6.411742863930197e-10,2.2307241361364716e-09,2.090138643504838e-10,4.889791910673153e-10,1.4364929127728854e-09
20.984455958549223,6.396294095540413e-10,2.226896596250942e-09,2.0916576858167553e-10,4.888552103835627e-10,1.4366724814645266e-09
20.994420087684336,6.426073213298299e-10,2.230656827651676e-09,2.0976682951583302e-10,4.888581555609963e-10,1.4361063059280347e-09
21.00438421681945,6.409413641902481e-10,2.225330234361395e-09,2.0940098907027777e-10,4.891377728496903e-10,1.4359486347111878e-09
21.014348345954563,6.401256848190389e-10,2.2256461987882773e-09,2.0873063156012682e-10,4.889811649356439e-10,1.4357221264900746e-09
21.024312475089676,6.414137358246239e-10,2.228581319644424e-09,2.0962319551085306e-10,4.871697523165276e-10,1.4358259504157736e-09
21.03427660422479,6.39756628859288e-10,2.2292165950370164e-09,2.0929465471588488e-10,4.874733013586687e-10,1.4357969613396943e-09
21.044240733359903,6.405569790926613e-10,2.2245723339231143e-09,2.0927846291925872e-10,4.874963832241976e-10,1.4352718008288185e-09
21.054204862495016,6.405679226057728e-10,2.2238749206268876e-09,2.0893566486833573e-10,4.880194878476339e-10,1.4348794092788221e-09
21.06416899163013,6.401436301341077e-10,2.2239240166129895e-09,2.0952965265115842e-10,4.879592439734877e-10,1.4351237929100938e-09
21.074133120765243,6.404242874696031e-10,2.2234465425636545e-09,2.0950626173691273e-10,4.880381964154181e-10,1.4349273390129831e-09
21.08409724990036,6.398148131252169e-10,2.2227484679184682e-09,2.09222220127323e-10,4.873965936206571e-10,1.4345875081477383e-09
21.094061379035473,6.397758920189607e-10,2.2283171369644354e-09,2.0916966215482333e-10,4.86740268066261e-10,1.4342568186416853e-09
21.104025508170587,6.371418774169786e-10,2.221522044668494e-09,2.081907449587759e-10,4.88817616315502e-10,1.4339682030906086e-09
21.1139896373057,6.397407124035181e-10,2.2242769413393875e-09,2.089891410478949e-10,4.879656671433474e-10,1.4343150542798335e-09
21.123953766440813,6.424179787138718e-10,2.2244805133405885e-09,2.0964173298650377e-10,4.876598769449316e-10,1.4339302711668268e-09
21.133917895575927,6.398023597212346e-10,2.2201539171310764e-09,2.0860723599685645e-10,4.882028310932885e-10,1.4335971339882436e-09
21.14388202471104,6.395343485733981e-10,2.224615669870259e-09,2.0979394898218623e-10,4.875423089153972e-10,1.4336802524571657e-09
21.153846153846153,6.386163864989949e-10,2.2224261821582686e-09,2.0881165717932448e-10,4.871801229560983e-10,1.4332271700703815e-09
21.163810282981267,6.357692752015913e-10,2.2276867549475136e-09,2.083473536955794e-10,4.882836684256078e-10,1.4331828552080978e-09
21.17377441211638,6.384786931484715e-10,2.226561415689497e-09,2.08552818316831e-10,4.880193058682448e-10,1.4326481689511366e-09
21.183738541251493,6.385165217438197e-10,2.2234627868347056e-09,2.0973291707794048e-10,4.878462565883639e-10,1.4327689418130815e-09
21.193702670386607,6.418390656569983e-10,2.2215697148709456e-09,2.0937552010225514e-10,4.872854527430578e-10,1.4325895286632258e-09
21.20366679952172,6.392698323201405e-10,2.218681658355886e-09,2.0935607882762637e-10,4.873935527256987e-10,1.432278615106914e-09
21.213630928656833,6.378524899495005e-10,2.2171096862326213e-09,2.0822523746801194e-10,4.885091475257336e-10,1.4321265004973372e-09
21.223595057791947,6.385871701872068e-10,2.2205389193210576e-09,2.079814510508932e-10,4.85389343729768e-10,1.4318206604666487e-09
21.233559186927064,6.381378178175531e-10,2.2222552420138444e-09,2.08931686426444e-10,4.876988272077947e-10,1.431924424107959e-09
21.243523316062177,6.38661278938776e-10,2.21743784148872e-09,2.0858380112036898e-10,4.86741516690121e-10,1.4313428828889032e-09
21.25348744519729,6.387648005203974e-10,2.217831795887046e-09,2.0877223108601546e-10,4.869534529911693e-10,1.43157704124272e-09
21.263451574332404,6.392027330231316e-10,2.21873035337494e-09,2.0900191197674094e-10,4.870280002995229e-10,1.4309597004202595e-09
21.273415703467517,6.386909687529783e-10,2.221414541581749e-09,2.086501384772172e-10,4.858159558217755e-10,1.431030321595065e-09
21.28337983260263,6.365304589107523e-10,2.220312886478731e-09,2.0779567096727248e-10,4.866770245005172e-10,1.4312925147339904e-09
21.293343961737744,6.385459639726848e-10,2.2238053800132234e-09,2.0760105570974008e-10,4.864714709346058e-10,1.4309289094746045e-09
21.303308090872857,6.366994938692872e-10,2.215157678148006e-09,2.0819274919295429e-10,4.868023565869173e-10,1.4305688300662604e-09
21.31327222000797,6.406347193290445e-10,2.2145999330421065e-09,2.0905255329416268e-10,4.881321564804912e-10,1.4308890308992974e-09
21.323236349143084,6.408600875806123e-10,2.2218963818410273e-09,2.0861102951274988e-10,4.86354781273371e-10,1.430579799984298e-09
21.333200478278197,6.388448699658564e-10,2.2173795184447987e-09,2.081129167091678e-10,4.865006832222618e-10,1.4304294189792197e-09
21.34316460741331,6.397372926452306e-10,2.215518662582445e-09,2.0935226272510157e-10,4.856696477279999e-10,1.4301471765586345e-09
21.353128736548424,6.382041768507853e-10,2.225163767220809e-09,2.0850930053549535e-10,4.868267205000096e-10,1.4300307127175383e-09
21.363092865683537,6.351654553001675e-10,2.2179625347921637e-09,2.078140437056373e-10,4.862898774690716e-10,1.4299765204370676e-09
21.37305699481865,6.365471754867703e-10,2.216791227952707e-09,2.0894614987439288e-10,4.869537753354232e-10,1.429787673912386e-09
21.383021123953768,6.389607003824766e-10,2.21926312225837e-09,2.0894840472317461e-10,4.864071353132575e-10,1.4296577567379654e-09
21.39298525308888,6.38088407382971e-10,2.2110448318095156e-09,2.0841713560414376e-10,4.866225828384632e-10,1.4295412507610519e-09
21.402949382223994,6.38501838757122e-10,2.220163910178248e-09,2.0866273738169684e-10,4.855029257912424e-10,1.4294761281165087e-09
21.412913511359108,6.385074567460583e-10,2.2168183479788306e-09,2.078268512552447e-10,4.856271750356855e-10,1.4293084647931726e-09
21.42287764049422,6.363604456593305e-10,2.217164547728146e-09,2.0755807367949462e-10,4.869695059669952e-10,1.4291797669242305e-09
21.432841769629334,6.382229302657198e-10,2.2115956118566484e-09,2.0821712150052835e-10,4.875708769658039e-10,1.4289517316927355e-09
21.442805898764448,6.381338654963254e-10,2.216225440645791e-09,2.0804675784312077e-10,4.873890313031472e-10,1.4287789824723908e-09
21.45277002789956,6.375521333362955e-10,2.2168107191225237e-09,2.0843775097937808e-10,4.856044509377048e-10,1.4288659951445381e-09
21.462734157034674,6.375981892745297e-10,2.216027642012489e-09,2.0805469972970216e-10,4.863161118137667e-10,1.4285008482806729e-09
21.472698286169788,6.383501048179493e-10,2.2191729227785056e-09,2.078850964180261e-10,4.84683003647694e-10,1.4285075652775723e-09
21.4826624153049,6.356797882845896e-10,2.2186013500164586e-09,2.0789427044027687e-10,4.873290466922706e-10,1.4281809374866212e-09
21.492626544440014,6.363927905714703e-10,2.2132835326731452e-09,2.0877729604053564e-10,4.870160409852454e-10,1.4280876041445132e-09
21.502590673575128,6.397759720666728e-10,2.216152547194735e-09,2.0957291554329328e-10,4.840099479331048e-10,1.4282579534115422e-09
21.51255480271024,6.376078533478567e-10,2.2134529496091217e-09,2.0857438616576464e-10,4.864600691009059e-10,1.4282766701497518e-09
21.522518931845354,6.346736970730877e-10,2.216492829694959e-09,2.0782920271919664e-10,4.859522642658629e-10,1.4277039258933083e-09
21.53248306098047,6.371865624849068e-10,2.22000818636334e-09,2.0888786426960742e-10,4.844805378703051e-10,1.4277834338496539e-09
21.542447190115585,6.386706258746662e-10,2.2114698545639405e-09,2.0700784933281404e-10,4.854405603879459e-10,1.4274914285276363e-09
21.552411319250698,6.384514278709202e-10,2.2220700807262053e-09,2.080667454024957e-10,4.863694342567591e-10,1.4274799774093735e-09
21.56237544838581,6.410918577511985e-10,2.201971931053252e-09,2.0831785154570598e-10,4.846092154466045e-10,1.4273053164451565e-09
21.572339577520925,6.398618612657651e-10,2.208362617368033e-09,2.0845492735916652e-10,4.851188310326278e-10,1.4274271456559442e-09
21.582303706656038,6.39832513531469e-10,2.2125783392171963e-09,2.07682110989578e-10,4.849601949106419e-10,1.4274095721959843e-09
21.59226783579115,6.327154657179275e-10,2.209583490066751e-09,2.0735353472771532e-10,4.854800969759522e-10,1.4275939034254174e-09
21.602231964926265,6.375310819264296e-10,2.221086905052929e-09,2.073719240619662e-10,4.844476833243013e-10,1.427161312121546e-09
21.612196094061378,6.385644813882711e-10,2.2153987626537955e-09,2.0874720245554501e-10,4.838747682998253e-10,1.4269188343189435e-09
21.62216022319649,6.359453521639328e-10,2.2113473455197733e-09,2.0945167231985205e-10,4.896341265489905e-10,1.4268073923569173e-09
21.632124352331605,6.389668197768829e-10,2.2059214574658673e-09,2.0800952747265734e-10,4.855716589742956e-10,1.425833804668866e-09
21.64208848146672,6.383552003947587e-10,2.2172439438613745e-09,2.0837992804361932e-10,4.875222812824225e-10,1.4267332478788178e-09
21.65205261060183,6.356610767564232e-10,2.2187689394260864e-09,2.0810062133186016e-10,4.852316111260945e-10,1.4271335121421558e-09
21.662016739736945,6.360819262586055e-10,2.217322356628348e-09,2.0741307561657423e-10,4.855048858639509e-10,1.426977687944681e-09
21.67198086887206,6.383675888477651e-10,2.214397347067728e-09,2.0780885623365313e-10,4.866411480963024e-10,1.426807946931309e-09
21.681944998007175,6.393063085072812e-10,2.213860601052941e-09,2.097437383762145e-10,4.86177301191529e-10,1.4262295461829492e-09
21.69190912714229,6.367090691041086e-10,2.202055137027177e-09,2.0976007470433084e-10,4.868753129944995e-10,1.4261628949907994e-09
21.701873256277402,6.46273244914924e-10,2.222926508227279e-09,2.0979646022728518e-10,4.834910570147737e-10,1.4266765131270472e-09
21.711837385412515,6.341531987700326e-10,2.216684813901856e-09,2.0807808722475175e-10,4.844737654839122e-10,1.426078898967618e-09
21.72180151454763,6.307352470961067e-10,2.2094705377177406e-09,2.072701049248441e-10,4.860133000166938e-10,1.4261137506387374e-09
21.731765643682742,6.35733425396236e-10,2.2171432364640453e-09,2.0868561402019706e-10,4.844712638258828e-10,1.4261581123824274e-09
21.741729772817855,6.338781531175175e-10,2.216118558270948e-09,2.064107429592842e-10,4.857595010210371e-10,1.4260782045219937e-09
21.75169390195297,6.402179360367395e-10,2.2074446785479404e-09,2.091232765725025e-10,4.839437567646999e-10,1.4261167599976066e-09
21.761658031088082,6.451349780625148e-10,2.208135526078707e-09,2.0963543719772386e-10,4.851622694047743e-10,1.4260265263128676e-09
21.771622160223195,6.433999499875189e-10,2.2073987701944252e-09,2.080601812966765e-10,4.833322723211682e-10,1.4261404739734734e-09
21.78158628935831,6.425941023529449e-10,2.200331592534714e-09,2.0741212276748615e-10,4.841761831961771e-10,1.4258037779580783e-09
21.791550418493422,6.278873622277495e-10,2.2196265269431956e-09,2.071798206606756e-10,4.843489484528483e-10,1.4254819537883939e-09
21.801514547628535,6.343585975439812e-10,2.2170552281646486e-09,2.0757396249771244e-10,4.857650847346263e-10,1.4252317690644904e-09
21.81147867676365,6.373850726737345e-10,2.2164135553337186e-09,2.1128179872701544e-10,4.841515392935472e-10,1.4254784348620218e-09
21.821442805898762,6.383801760030245e-10,2.204385984374918e-09,2.1037902223673063e-10,4.869972755711331e-10,1.4255603102202866e-09
21.83140693503388,6.364253492498061e-10,2.2165425978591307e-09,2.0869238131000664e-10,4.80288354955286e-10,1.4245121326423055e-09
21.841371064168992,6.30985777069397e-10,2.2122060266712172e-09,2.0824924676296733e-10,4.836573547841143e-10,1.4257986724527475e-09
21.851335193304106,6.4119972677036e-10,2.2085139364961395e-09,2.0839042694973747e-10,4.850452046664709e-10,1.425147414134137e-09
21.86129932243922,6.362181677805909e-10,2.2171089472040043e-09,2.0815467557138255e-10,4.849709701110822e-10,1.425650164640407e-09
21.871263451574332,6.315802333326684e-10,2.2005286372813735e-09,2.077540995592425e-10,4.88126203984225e-10,1.4256438529024513e-09
21.881227580709446,6.422359358657829e-10,2.2069839148633654e-09,2.102219284876683e-10,4.824821288283257e-10,1.4250279301002986e-09
21.89119170984456,6.457749267624178e-10,2.2036552679715377e-09,2.061064408574475e-10,4.831591915132284e-10,1.4252442096567662e-09
21.901155838979673,6.414974952858409e-10,2.2215668782710027e-09,2.0795371195091682e-10,4.898630897854211e-10,1.4252868304814678e-09
21.911119968114786,6.411065546998581e-10,2.214030609445368e-09,2.0907879693449175e-10,4.816656953748173e-10,1.4251332792320612e-09
21.9210840972499,6.296394036392492e-10,2.195413318160553e-09,2.0877255070037448e-10,4.85806829622408e-10,1.4256205368882427e-09
21.931048226385013,6.335334728051935e-10,2.2088607886332372e-09,2.0837379879525486e-10,4.875393550955175e-10,1.4255123615365597e-09
21.941012355520126,6.330657376386412e-10,2.2187339422569226e-09,2.1141843261902113e-10,4.861193672461708e-10,1.4253219890503447e-09
21.95097648465524,6.400430179590848e-10,2.1675852442288784e-09,2.1056047066774793e-10,4.820147070178723e-10,1.4254992528828264e-09
21.960940613790353,6.369002935766159e-10,2.249714071500014e-09,2.139639438370547e-10,4.867750585853116e-10,1.4257806905100321e-09
21.97090474292547,6.443086632722581e-10,2.218249768285757e-09,2.078163036347524e-10,4.851906088410375e-10,1.4248924650027485e-09
21.980868872060583,6.25157501339448e-10,2.2020951699540942e-09,2.0705222389824615e-10,4.839178567051852e-10,1.4258415742006335e-09
21.990833001195696,6.619603511505743e-10,2.239125483527706e-09,2.091698794528151e-10,4.887803012274303e-10,1.42458135951174e-09
22.00079713033081,6.409520198826977e-10,2.198647784692098e-09,2.0597495613708674e-10,4.898375327409167e-10,1.425072225146721e-09
22.010761259465923,6.46819685568051e-10,2.225970377975715e-09,2.105779134722268e-10,4.904981060867273e-10,1.4246054329593026e-09
22.020725388601036,6.535095513933147e-10,2.229921495338142e-09,2.0588953336416493e-10,4.698167918694504e-10,1.4244553413066246e-09
22.03068951773615,6.470121776173808e-10,2.2546179667970604e-09,2.1224697264152194e-10,4.78100849680269e-10,1.429581182563827e-09
22.040653646871263,6.436427159761852e-10,2.2062535508882193e-09,2.076297253237903e-10,4.722934755310813e-10,1.4270249749142237e-09
22.050617776006376,6.2904438929807e-10,2.2291619455334327e-09,2.0999974948066698e-10,4.848230550955808e-10,1.4229706173471825e-09
22.06058190514149,6.377175920228568e-10,2.2134628124351174e-09,2.0739313454406978e-10,4.828435560601666e-10,1.4259452165069377e-09
22.070546034276603,6.474996158745693e-10,2.2059986360578274e-09,2.1184786902229115e-10,4.871862507582199e-10,1.423163855018598e-09
22.080510163411716,6.31575529212424e-10,2.2022428735788745e-09,2.0884315602826994e-10,4.746223034458194e-10,1.4234176738299647e-09
22.09047429254683,6.259180805697817e-10,2.231296809799579e-09,2.1185073936505408e-10,4.772800252687394e-10,1.4239643720220293e-09
22.100438421681943,6.295481939831894e-10,2.162694361430608e-09,2.0881430450844272e-10,4.95281040308904e-10,1.422857830859417e-09
22.110402550817057,6.328312007407924e-10,2.193245621009734e-09,2.0489894975028054e-10,4.782915031179441e-10,1.4244590193898625e-09
22.120366679952173,6.36430698783156e-10,2.2477569832667123e-09,2.085953905641201e-10,4.784222258576589e-10,1.4244411722983608e-09
22.130330809087287,6.40406474377084e-10,2.210088859838151e-09,2.0610801211424314e-10,4.860816746545936e-10,1.424203610838279e-09
22.1402949382224,6.233039104821687e-10,2.2174113748617112e-09,2.1234961470655224e-10,4.859557800373743e-10,1.4242726023248e-09
22.150259067357513,6.448393368661445e-10,2.214272288484232e-09,2.1076691429668526e-10,4.82155373325254e-10,1.423728010254658e-09


==> figs/data/cyl_fk02_LO/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.1268100195838013e-31,1.598138595509592e-32,2.167511070208977e-32,1.3137635063215855e-32,5.439138306183839e-33
0.00996412913511359,0.11999148515265759,0.021340255635441306,0.024528702500865803,0.0227864201703304,0.0009640185699512019
0.01992825827022718,0.20431370561920836,0.01980834083617188,0.016162859217332244,0.004684822231721694,0.021733328503972024
0.029892387405340774,0.1831193786427186,0.03002336233003654,0.03686339910578191,0.023889797274290112,0.004137055760409009
0.03985651654045436,0.1342343924041737,0.02570547806234741,0.009928146777904108,0.013369969206441295,0.0025597742279891457
0.04982064567556795,0.1306412368648726,0.019272213765012824,0.009228206023910994,0.004447300445655488,0.0009901902197833705
0.05978477481068155,0.11420020953548433,0.03334151723782144,0.013666292663724402,0.009484308357062404,0.0024449962338361905
0.06974890394579514,0.08854823082180147,0.037259672740697615,0.015873327042073036,0.0127310188552078,0.0022839375085915983
0.07971303308090873,0.1945185737629182,0.02992365537561744,0.01638095883171632,0.013584226475444588,0.0019404490022282724
0.08967716221602232,0.22791580252629046,0.05894606614260698,0.044830946347231004,0.035440429267645034,0.0004271698293228098
0.0996412913511359,0.15891199965594338,0.06064334283058811,0.03205313961174859,0.022483794156238836,0.0008802765610618046
0.1096054204862495,0.2158497289385338,0.03178857849070059,0.027539366493277827,0.018226430627402597,0.0007521503390012615
0.1195695496213631,0.19633083604334683,0.06112346106802611,0.045112724911760424,0.045934702005405684,0.0012338859292266257
0.12953367875647667,0.1877551323670506,0.02643106591179282,0.03518985770365111,0.018570033357124364,0.00044873161616380033
0.13949780789159028,0.15585687569176898,0.07578608764557018,0.037115104741055394,0.009075746971501052,0.0002953548426673427
0.14946193702670385,0.1970953635964383,0.08628388858307004,0.08907482267217479,0.05387598398532312,0.0005094022266910822
0.15942606616181745,0.21145835961258883,0.04416624403149146,0.0218669112122446,0.014462906498638637,0.00021451905649782187
0.16939019529693106,0.16856901220866355,0.062386641993128045,0.06038101453165022,0.030457154514286128,0.00022376692699000187
0.17935432443204463,0.19602041687835628,0.03800849630012167,0.016729432266448345,0.029271846172100484,0.00023601914004818335
0.18931845356715823,0.3931861635962018,0.10551958826591516,0.04604465471800775,0.049427356212573284,0.0003617311200167151
0.1992825827022718,0.31236417112737624,0.12649869388093787,0.05200386756540835,0.02542182387059714,0.0002243310980513237
0.2092467118373854,0.12256389668009823,0.15179174671515763,0.13641475471455677,0.08992943468716422,0.000678006628415924
0.219210840972499,0.5690839197588842,0.3130564823884377,0.23728590423005302,0.12129874301409418,0.0004010691931105458
0.2291749701076126,19.133346843824462,8.185065578920407,5.38162160523822,3.018208729934673,0.0008113608177361063
0.2391390992427262,0.4207765266043558,0.11200633613332636,0.05268273715986693,0.01616743821047707,0.00033660448093711403
0.24910322837783977,0.5490137817460818,0.47871003203119455,0.2599880420486063,0.0985944921579307,0.00013041789415078675
0.25906735751295334,0.4752742234202102,0.4550368560661039,0.3061386293745815,0.17686655621202246,0.00029871100397522657
0.269031486648067,0.17542122415677047,0.053011134464052076,0.07444447746564133,0.06574678386741427,0.0001303981071303599
0.27899561578318055,0.12123830721009772,0.06457530649136974,0.027238995153610206,0.009708149711311245,0.00020983093951442512
0.2889597449182941,0.2402603070518372,0.39942448431483796,0.3309179285749445,0.1629331933351421,8.139434711089901e-05
0.2989238740534077,0.12605010956404888,0.18416843775121455,0.14710808722368254,0.08921475678405101,6.923627773300955e-05
0.30888800318852133,0.08765797749971448,0.07178912532206087,0.053297080150142964,0.039345459877739956,7.391225678021369e-05
0.3188521323236349,0.07426535476330495,0.05681703355549743,0.04937100415829562,0.031305897087976015,8.15435819403378e-05
0.3288162614587485,0.09680388503990787,0.04809728390892929,0.036475637964616385,0.018778580351441084,8.888560983516762e-05
0.3387803905938621,0.09857861115738872,0.043947393860930196,0.032395598990398095,0.02881475988914945,8.543248319747802e-05
0.3487445197289757,0.09317855942378084,0.04935145484285565,0.034586860341473624,0.02610810962990681,6.753985558481817e-05
0.35870864886408926,0.08193075991885504,0.044836887818792304,0.0301817096342892,0.024731038865043055,6.302756492261032e-05
0.36867277799920284,0.06392888716785716,0.03796507551054484,0.029066052123837335,0.017191592599662818,5.8592722488413156e-05
0.37863690713431647,0.07581165365116953,0.03145417802295597,0.025710494405656915,0.020505489536791783,5.3379906782801304e-05
0.38860103626943004,0.08434931009002931,0.03876531790955535,0.04369702998247039,0.024587068268490508,5.076411549223466e-05
0.3985651654045436,0.07117253677423707,0.04774946501740435,0.04984645637442485,0.025494545767066307,4.3054640189754986e-05
0.40852929453965725,0.06615191675968081,0.04390900731273354,0.04486594056171843,0.02093495765741451,4.261345763256361e-05
0.4184934236747708,0.05831497534912404,0.03974833322944934,0.030902147645238746,0.015977181295366703,5.3459051774239915e-05
0.4284575528098844,0.07429668184861066,0.04089754413500524,0.019837836322076433,0.01616215698769955,6.614123948479174e-05
0.438421681944998,0.06339955006939454,0.0437262340699668,0.020750363670319558,0.016419738817687747,7.854599858124639e-05
0.4483858110801116,0.05822094309636737,0.038932489602161176,0.01613174780349578,0.013658204654941681,9.296261185553487e-05
0.4583499402152252,0.0412511671346767,0.023871003272012414,0.016314215460613894,0.007842405794813195,7.691201721094594e-05
0.46831406935033876,0.04954364170974306,0.02778117142751465,0.024629105956773808,0.00878260726115641,9.208520194207832e-05
0.4782781984854524,0.05704498105551452,0.023628698502786205,0.02281435089983381,0.007795755375451324,5.9533515089869e-05
0.48824232762056596,0.0558860401806434,0.025320263615781543,0.02547230778461446,0.008926979698553019,6.178647279264781e-05
0.49820645675567954,0.05129858666400571,0.029827238087067796,0.02504928598540736,0.011967717905441487,5.443353488905067e-05
0.5081705858907931,0.035851722873424974,0.029902130929856077,0.030872800877873315,0.015026412202373496,5.3178502600029464e-05
0.5181347150259067,0.04067929403624278,0.03646221944256141,0.034319009435466084,0.01740817643209109,5.6748619968449516e-05
0.5280988441610203,0.0538961634413619,0.029841449205767694,0.025950334616157374,0.014702517593989394,2.8342108026798967e-05
0.538062973296134,0.060459013154234846,0.029573913153251422,0.019475460770244996,0.013826198398843956,3.0161995109817174e-05
0.5480271024312475,0.05853945964073419,0.02517903131954673,0.012771699436223562,0.0140442803562975,1.6180087927913452e-05
0.5579912315663611,0.03941123246930207,0.023160775427156402,0.016217206127076503,0.01593229993156235,1.784593169881119e-05
0.5679553607014747,0.046645816553533295,0.027092660725912494,0.01768285936583864,0.014703424604284022,1.8330025121022364e-05
0.5779194898365883,0.04680047318923199,0.03002120995796822,0.015453937075726856,0.010766399959062171,2.09040849900442e-05
0.5878836189717018,0.04224787718255015,0.0298254226374194,0.014925852615706668,0.011272438381561617,2.4445555788173267e-05
0.5978477481068154,0.03707266152277648,0.02782772413258029,0.013615604052409646,0.01080034304468449,2.3016462731736115e-05
0.6078118772419291,0.03579074800652492,0.025907575528637927,0.017905546105467293,0.011672933777791888,2.2305346300631025e-05
0.6177760063770427,0.037992809131520366,0.023682439495887424,0.015322060946353818,0.007908873138202181,1.7929077172048588e-05
0.6277401355121562,0.04009976748530965,0.023182544506094787,0.012790040477876163,0.007831069808969424,2.0504050378654545e-05
0.6377042646472698,0.04760234483524562,0.02688368836071041,0.012395144265151646,0.0064451083830799945,2.063107558337187e-05
0.6476683937823834,0.05409748902539466,0.03678988870277591,0.017573113518839983,0.007022853585965555,2.9649777545503793e-05
0.657632522917497,0.047583364805879,0.03684200143465644,0.022331620057482196,0.006324135190097429,2.5716728570286278e-05
0.6675966520526105,0.06918957787500506,0.04197542677574663,0.029166549081389423,0.010450718041339117,3.0529976353643386e-05
0.6775607811877242,0.14663248243511504,0.0667498675131797,0.0314914830022172,0.01225426529038633,2.291377390034861e-05
0.6875249103228378,0.15135222755218802,0.06713191031563594,0.028734328065645125,0.011970152447247862,2.452445580891505e-05
0.6974890394579514,0.1273237277172834,0.06184473725107549,0.0178906950400298,0.007508328732469446,2.4659100269845238e-05
0.707453168593065,0.07709806177458278,0.07983812488507466,0.024958310046717412,0.009310495062961872,2.264036599973704e-05
0.7174172977281785,0.07209628049059685,0.08736704088699729,0.03058323009900272,0.011419571007458648,2.255774722622943e-05
0.7273814268632921,0.06725282950178799,0.08671968521202682,0.03125239782973292,0.011653424862769624,1.5878977279443263e-05
0.7373455559984057,0.039646740910625554,0.04010139304564478,0.018514642428067232,0.006627731897270114,1.914562199242981e-05
0.7473096851335194,0.03605966764834846,0.029459225615526427,0.016638825280772554,0.004347064406580546,2.552771727288846e-05
0.7572738142686329,0.03048931002877181,0.024786400147174446,0.02168396071286402,0.004206564290443952,2.9842568928724867e-05
0.7672379434037465,0.028340188282643244,0.020484140741135595,0.017908470368461653,0.004721983842789672,3.1083014236047244e-05
0.7772020725388601,0.02358046534170001,0.019171045287779097,0.012068370616883898,0.00409530912987318,2.6558183323907336e-05
0.7871662016739737,0.02503966979995952,0.01856951655097331,0.0075772859208122,0.004836657498526051,2.2847377348816954e-05
0.7971303308090872,0.01622042467084503,0.01775282544240768,0.008549407511734806,0.0058318373820250985,2.497068468357403e-05
0.8070944599442008,0.01828107360675301,0.017396640488881752,0.009183360836893712,0.006735265455214255,2.364667612505786e-05
0.8170585890793145,0.0154395046926233,0.015338146371796207,0.005642796920752735,0.00694993589800794,3.208888624706531e-05
0.8270227182144281,0.015472772529571428,0.014046381449944769,0.005318614043495804,0.004799313453920543,2.9734442664949618e-05
0.8369868473495417,0.014049232380442728,0.01593883737673986,0.008173071468147906,0.004079676853690798,4.09681430555792e-05
0.8469509764846552,0.011006044250697733,0.013597685318331044,0.011622007818099363,0.0024398743199892416,3.970486094650949e-05
0.8569151056197688,0.010208254718900656,0.011723696397682538,0.012368550533633001,0.0027008862264757245,4.5703421760304374e-05
0.8668792347548824,0.00951548616587009,0.010008654114961211,0.010619452473398145,0.0024200132548556743,5.443257474580016e-05
0.876843363889996,0.01119464580680287,0.010706139151323646,0.008142193130307495,0.002281025820105761,5.008707429327818e-05
0.8868074930251096,0.011575078650108065,0.010581796853067513,0.007615074754523251,0.0030313121541761623,6.430869396413584e-05
0.8967716221602232,0.012425076087034252,0.007810156709800864,0.006123964602142595,0.0029707620322386424,4.936887585438924e-05
0.9067357512953368,0.013217457151810016,0.0085465857180977,0.0051676336813257515,0.003023469950991715,6.452316088202104e-05
0.9166998804304504,0.012504856711691822,0.008213505055336759,0.005308384554679963,0.0018395620771478646,4.69897547134095e-05
0.9266640095655639,0.012571947615179858,0.009800505917244346,0.006456157151684008,0.0018814994934392344,5.289174340160997e-05
0.9366281387006775,0.012526506460844047,0.009195220034891196,0.00642650532180309,0.0021495928910656714,4.878321480853444e-05
0.9465922678357911,0.013293615286639145,0.013724613505533622,0.0050289241494850395,0.0020666432150430185,5.11074328473212e-05
0.9565563969709048,0.011967904199065406,0.013532344441429266,0.003431225471648843,0.0015601776646988839,6.069283429513142e-05
0.9665205261060184,0.009105907952690983,0.013701722120729572,0.005214146874857327,0.0017521831200587954,5.509020358642238e-05
0.9764846552411319,0.007770226002097037,0.008558167741298982,0.005027379654900988,0.002298808758088208,6.260917359745334e-05
0.9864487843762455,0.00917588916088281,0.007234116701093977,0.005325691078726263,0.0023275253353633053,6.106079566922284e-05
0.9964129135113591,0.009224797820528862,0.007982969048540277,0.004044351313773547,0.0017433944907569005,6.247151903353569e-05
1.0063770426464727,0.012015875987101396,0.00824317875541879,0.004524380950825715,0.0010444072332734446,7.647878565576985e-05
1.0163411717815862,0.01194065768716425,0.008894945161310381,0.0040407818407089255,0.0011664588258561521,6.477495217679225e-05
1.0263053009166998,0.012485776000060345,0.0060325245594082064,0.003033445309406037,0.00106145138176517,8.088993998179693e-05
1.0362694300518134,0.009282422955192087,0.006122471149688909,0.002967809232652583,0.001080430031670815,6.297305469301189e-05
1.046233559186927,0.006658298267755937,0.006594564602488077,0.0036435890625697246,0.0014120854808975642,7.114965006152187e-05
1.0561976883220405,0.006361232953078062,0.0074061400384018514,0.0039369526956097405,0.0015747438072453539,6.650975294910832e-05
1.0661618174571543,0.008008369302337911,0.008257556903983844,0.003626944951745513,0.0013852016865884642,6.446015942401001e-05
1.076125946592268,0.008357549227102691,0.009504638211812078,0.0026640391593207354,0.000684085686008695,7.449406066881292e-05
1.0860900757273815,0.008080961810382044,0.009282859939581466,0.002269173659448995,0.0005842068619154203,6.010679613565955e-05
1.096054204862495,0.005799601410993203,0.008449826071357,0.0021124469744463084,0.0007879441353262581,7.091754606880888e-05
1.1060183339976086,0.006114296221888009,0.006954301875679329,0.003403494607360733,0.0009359840097289586,5.3025305488260917e-05
1.1159824631327222,0.0058439738779732485,0.00860848386748996,0.0032215619236478144,0.0009726495869955395,6.473928461754395e-05
1.1259465922678358,0.006247100978191033,0.00797094595449908,0.0034661872766928122,0.0007890352330322029,6.138605975796054e-05
1.1359107214029494,0.005331262012936235,0.010773500800190048,0.00290443327442764,0.0007407253205563679,6.168781240737814e-05
1.145874850538063,0.005271546629568265,0.010204984223369332,0.0028540051105865084,0.0006312580955255616,5.676569687437151e-05
1.1558389796731765,0.004944457024241521,0.010714185510862194,0.002504273786679213,0.0009190011043555915,4.479596590799105e-05
1.16580310880829,0.005278484939097232,0.0071870806215958895,0.001946526153742327,0.0008184435135764837,5.0131285527706044e-05
1.1757672379434037,0.006845839496726451,0.00617589939775867,0.0019123099207243384,0.0008993517777642886,4.0208819128404854e-05
1.1857313670785172,0.007092132678348356,0.006245423449969971,0.0018248682535149752,0.0006940185138365482,4.1626131410171574e-05
1.1956954962136308,0.007535751977809944,0.006582712136812788,0.0018805011555879658,0.0006308955794587433,3.1869665621878175e-05
1.2056596253487446,0.005230587762942329,0.007109584460180819,0.0022706555954054696,0.0003756662995514342,3.0066275477871867e-05
1.2156237544838582,0.004835896642526467,0.006534778720715042,0.0017330104395726163,0.0005112943372761965,2.595642888821565e-05
1.2255878836189718,0.005106226555193492,0.00398776629738299,0.002244156492945674,0.0002862354218681246,2.545877270790103e-05
1.2355520127540853,0.005091162953349075,0.0037109996645541543,0.0011073481317551213,0.0003590143359405531,1.9749225543699575e-05
1.245516141889199,0.00426228277151688,0.004357872978096157,0.0018310410284723036,0.0002957457979023245,1.6763547536047787e-05
1.2554802710243125,0.0035752973242083094,0.006802983154893855,0.0021200068452930892,0.0002277682594996249,1.3468138939244547e-05
1.265444400159426,0.002628657136405306,0.0045754443290223585,0.0014056903203617764,0.00026817156636063275,1.0753271047610104e-05
1.2754085292945396,0.0028679299608916744,0.004431420082137727,0.0012515806243890146,0.00028493729315257445,8.717046005076118e-06
1.2853726584296532,0.0033788330752558588,0.004333217820485548,0.0011765602969038898,0.00014728918379813526,7.803962100892139e-06
1.2953367875647668,0.0033238165597300647,0.005295188964308956,0.0010736254425632846,0.0001763351278205763,6.7211002868023734e-06
1.3053009166998804,0.0035507033496336854,0.004485514298020497,0.0013195175408433854,0.00017730838725754048,6.081880236414828e-06
1.315265045834994,0.003199172100949766,0.0029845871433647193,0.0011848403632023952,0.00021978625178370996,4.570035714021872e-06
1.3252291749701075,0.0036966760937177283,0.0032387871639761546,0.0017905659023634553,0.00012997626341157306,3.933107549789444e-06
1.335193304105221,0.002611641603457989,0.0031274962035182357,0.0013797724309623175,8.851010445402925e-05,4.022508199151567e-06
1.3451574332403347,0.0024399882452613543,0.0024501986800194017,0.0010643326742176887,9.693360098086292e-05,3.7401763753015994e-06
1.3551215623754485,0.002819366597420105,0.0027041225363976687,0.0006358718349163422,0.00010342985693373642,3.0378733834697144e-06
1.365085691510562,0.001971357479960365,0.0033650444562339085,0.0006122705272710244,0.00010101075248090315,2.646282952520159e-06
1.3750498206456756,0.002582292234175898,0.002629861752675295,0.0008375904025140982,9.09293487532908e-05,2.305364379065644e-06
1.3850139497807892,0.002345248050166847,0.0024852180073232488,0.0007898654866279637,0.00013935986485525125,2.1372615672563823e-06
1.3949780789159028,0.0024462680467912646,0.0029275403584200586,0.0005952688933583308,9.391323121504618e-05,1.6794391867434654e-06
1.4049422080510163,0.0023072148611594048,0.0028762881999075595,0.00037518407060161595,6.106862346502543e-05,1.7660136955278582e-06
1.41490633718613,0.002223924472135348,0.002496222805593124,0.00046983313938484894,6.254425855296824e-05,1.5797132602446715e-06
1.4248704663212435,0.002404026450325697,0.0020047836264803025,0.0006326320763508414,5.345751070797671e-05,1.6669881089803953e-06
1.434834595456357,0.0016502581346203738,0.001972041780701779,0.0004335904749899769,3.74297220184971e-05,1.4093708096723446e-06
1.4447987245914706,0.001684722304838229,0.0024596067146350226,0.0004435269625390291,4.2816280003504274e-05,1.2709605564547828e-06
1.4547628537265842,0.0013164449635052777,0.001928212206086969,0.0005464905961906867,4.7916940587714344e-05,1.2440575307862215e-06
1.4647269828616978,0.0012620492406975685,0.0014490138966529985,0.00048093175271412224,4.0643697435572284e-05,1.0688562298215305e-06
1.4746911119968114,0.0013739685675934472,0.0017550092314995132,0.0004053270927253813,3.599517274040799e-05,1.013568371224271e-06
1.484655241131925,0.0013408948185400357,0.001729381116458261,0.00028318006880582276,2.9705798880481916e-05,1.0624870636400892e-06
1.4946193702670387,0.0011562506225480322,0.0013073503472659847,0.00033201245082578883,3.1349821813102285e-05,1.083759065699222e-06
1.5045834994021523,0.0011663652352165853,0.0013534288197457217,0.0002589623582727933,3.244827568740356e-05,9.929572583339464e-07
1.5145476285372659,0.0012257313441779352,0.0016622723014086747,0.0002630782506756319,2.8479128484467626e-05,9.738777790056424e-07
1.5245117576723795,0.0009820849125117062,0.001266480237654806,0.0002679102705167238,2.996156457313578e-05,8.671671089945093e-07
1.534475886807493,0.0012792521202260867,0.0012392122767009245,0.00026610809009540367,3.0284395568489318e-05,7.51560952069063e-07
1.5444400159426066,0.0007423740990170475,0.0008220990349848585,0.0001727122026759473,1.8116442611762312e-05,7.780253034948875e-07
1.5544041450777202,0.0009113623041750625,0.0007371614287635048,0.00020600958181100093,2.4991212777420234e-05,6.936614254341204e-07
1.5643682742128338,0.0008611623145606782,0.000734238002600868,0.0001311025553680436,1.8842011186283853e-05,6.022689819478964e-07
1.5743324033479473,0.0008194130606610076,0.0009536547339062205,0.00020534135551668816,1.7854647321774764e-05,5.213094951338169e-07
1.584296532483061,0.0006889833504837969,0.0009086153935378854,0.00012872923979521375,1.922418288063335e-05,4.5238453743041114e-07
1.5942606616181745,0.0008406126878350465,0.0006337214922274121,0.00010247900952514998,1.5609212486784115e-05,3.691390078737915e-07
1.604224790753288,0.000588913855803396,0.00062924571619325,9.32667866485566e-05,1.4526574307560943e-05,2.854743450073137e-07
1.6141889198884016,0.0005397593029848992,0.0006178722549521647,9.177151446115072e-05,1.7761289175603386e-05,2.0541225372036987e-07
1.6241530490235152,0.0005356694384386203,0.0006723123673915373,8.354241084678623e-05,1.4592692343341281e-05,1.7218187253737582e-07
1.634117178158629,0.0006597452525464964,0.0005942337350484439,8.672286033381676e-05,1.458488576977794e-05,1.1371558781512376e-07
1.6440813072937426,0.0005319121844311451,0.0007287180330305034,5.499797902625972e-05,1.4048297224614907e-05,9.315617194978763e-08
1.6540454364288562,0.0006083936746092982,0.00046792102726670825,8.022673995440178e-05,1.3761554672036364e-05,7.230189339084676e-08
1.6640095655639697,0.0005165619981898027,0.00043416113049320085,6.213538298593688e-05,1.2259736352322445e-05,6.644641370238762e-08
1.6739736946990833,0.0005814794967426982,0.00038102885958742766,4.667678164481983e-05,1.275080391995208e-05,6.937120231883139e-08
1.6839378238341969,0.00043840581415218014,0.0003599438506553903,6.126116147828491e-05,1.1579354794082814e-05,8.48118288776705e-08
1.6939019529693105,0.00045091777248041894,0.0003611031941430716,3.452710930028697e-05,1.1164916907829292e-05,8.42370959154623e-08
1.703866082104424,0.0003813220409257947,0.00031005698001696094,3.6323076022117716e-05,1.217592902554588e-05,1.081139737963369e-07
1.7138302112395376,0.00038061112993398533,0.00030388513260809664,3.826909025509305e-05,1.0888673185541579e-05,1.137273618159731e-07
1.7237943403746512,0.00039616962049906276,0.00040689834240916726,2.4898462984444614e-05,1.0908463696493994e-05,1.3228889257787926e-07
1.7337584695097648,0.00032548313041359724,0.00028089897630342853,2.3961435320543166e-05,1.062346675070575e-05,1.3605410288968556e-07
1.7437225986448783,0.0002589375369206345,0.00022160289833910324,2.5069754937202043e-05,1.0233275142548642e-05,1.4214441405888758e-07
1.753686727779992,0.00023828126249430772,0.00028890622081142477,1.14673597613741e-05,9.70616785662815e-06,1.3923441564145928e-07
1.7636508569151055,0.0003332691105117296,0.0002497873133294036,1.411059391445503e-05,9.756176187998833e-06,1.4194326441302589e-07
1.7736149860502193,0.000269569647855268,0.00026464502052219206,1.2912955137185131e-05,9.823818915768829e-06,1.4282112262501529e-07
1.7835791151853329,0.000282961647739335,0.0002529758692014605,1.7650971273923907e-05,9.402312308002765e-06,1.4238919348768968e-07
1.7935432443204464,0.00023305075009053314,0.00016561389666939347,1.439681268830061e-05,8.968503766822151e-06,1.3961976497810809e-07
1.80350737345556,0.0002218814264804484,0.0001774526986243779,1.5213261371146763e-05,8.916162550301545e-06,1.3581543749996702e-07
1.8134715025906736,0.00023281515016278858,0.00015377524279434286,1.2993212051821e-05,8.499815114790707e-06,1.2648371965148178e-07
1.8234356317257872,0.00022871314592560213,0.00017186492237987287,6.964536047086923e-06,8.365141735503487e-06,1.2352324372210694e-07
1.8333997608609007,0.00017030505627672437,0.0001421175741083086,8.65282790972978e-06,8.0543162299094e-06,1.2153950029335139e-07
1.8433638899960143,0.00019895144116401005,0.00011229717214178234,5.446812641102243e-06,7.935441724125166e-06,1.172991494324851e-07
1.8533280191311279,0.00017507803341537822,0.00010886176667721734,5.438098433791972e-06,7.642888257943338e-06,1.1697095980563444e-07
1.8632921482662415,0.00014485491949709764,0.00011069769620700906,4.8216173409581225e-06,7.445134273920722e-06,1.1427053034412132e-07
1.873256277401355,0.00016967403152993857,0.0001084415084366355,4.416930857421573e-06,7.137752954050207e-06,1.1150479186688343e-07
1.8832204065364686,0.00017327605435356303,8.500976395799593e-05,3.0330484699254487e-06,7.081204705380556e-06,1.0600571104724545e-07
1.8931845356715822,0.00012059926772936194,7.455925359474595e-05,3.6072581622260577e-06,6.83444401622369e-06,1.0127893490653173e-07
1.9031486648066958,0.00010584276785540804,8.255251948151226e-05,2.2204750019984e-06,6.714746201770288e-06,9.630918307122276e-08
1.9131127939418096,0.00011255162660343778,5.8043179665784244e-05,2.425956845997618e-06,6.51711824309369e-06,8.811905516631785e-08
1.9230769230769231,0.00011806220450531906,4.7099225594999716e-05,1.4972240876737214e-06,6.317745629929226e-06,8.185349870551852e-08
1.9330410522120367,0.00010749965552813074,3.634015132685382e-05,1.969600502139727e-06,6.183250913734216e-06,7.542312166052459e-08
1.9430051813471503,9.204564492823125e-05,6.389383994580686e-05,1.4450708423608414e-06,6.029051427717348e-06,7.056656515314975e-08
1.9529693104822639,0.00010765702114365967,4.250749049435049e-05,1.2631657086408253e-06,5.901115361462638e-06,6.441767886055036e-08
1.9629334396173774,0.00010581268096340664,3.71046550679387e-05,1.8333605595569185e-06,5.744384159133376e-06,6.038065777144815e-08
1.972897568752491,8.277440317562742e-05,4.4742328372226355e-05,1.9434389723628213e-06,5.610323949517833e-06,5.7505851718872966e-08
1.9828616978876046,9.65911009178428e-05,3.523404005791334e-05,1.3470458418564345e-06,5.47249345999235e-06,5.433472664443728e-08
1.9928258270227182,7.508362916641616e-05,2.7623866012875082e-05,1.5772658409592744e-06,5.352673718536224e-06,5.418994541582964e-08
2.002789956157832,5.1197689226265976e-05,2.5027527217300723e-05,1.2479316735459652e-06,5.2283919493412655e-06,5.560037420492768e-08
2.0127540852929453,6.911728826893559e-05,2.3932648944318462e-05,9.657828278624487e-07,5.11530396646239e-06,5.4646088083386225e-08
2.022718214428059,4.918770541069239e-05,1.7679598337288103e-05,1.0350003795932581e-06,4.997982888754295e-06,5.6501807109357975e-08
2.0326823435631725,6.0737207995648155e-05,1.3365029787175325e-05,7.380970126998423e-07,4.8834036234722275e-06,5.699443845080364e-08
2.0426464726982863,5.328348317187069e-05,1.526370602197861e-05,8.127692606724858e-07,4.780756068529724e-06,5.775720924165626e-08
2.0526106018333996,5.5149728308880405e-05,1.4693615421610889e-05,6.836265349450318e-07,4.672394361215624e-06,5.7589498074515964e-08
2.0625747309685134,4.4159977436013524e-05,1.1260052184241543e-05,7.222865084358019e-07,4.5811883946297736e-06,5.976819145491171e-08
2.0725388601036268,4.631002597457078e-05,1.2936395579401099e-05,8.135106600590653e-07,4.484522423423359e-06,5.902597229813168e-08
2.0825029892387406,4.9812186605225795e-05,1.3993918334796777e-05,6.959659493218378e-07,4.389626380639288e-06,5.943115691479956e-08
2.092467118373854,4.527825703808471e-05,9.534960618869112e-06,7.046543239134353e-07,4.296722558654424e-06,5.843724676957123e-08
2.1024312475089677,3.4186650936600636e-05,9.72026223124792e-06,5.816282264356311e-07,4.1819847205367576e-06,5.918179340942675e-08
2.112395376644081,3.865136500890889e-05,1.055779258327603e-05,5.429916485286432e-07,4.091141008641432e-06,5.888673332222143e-08
2.122359505779195,3.7050117327051794e-05,6.844000696906629e-06,5.974894732216657e-07,3.98286067612081e-06,5.776679060417691e-08
2.1323236349143087,2.878245954545679e-05,9.294122829268169e-06,5.506588634936457e-07,3.876143757097392e-06,5.6045771619165825e-08
2.142287764049422,2.3572786021660727e-05,6.4639791684905304e-06,5.826755470584434e-07,3.7892280618212765e-06,5.57087570121574e-08
2.152251893184536,2.686579558600723e-05,8.012524488612318e-06,5.358487225195313e-07,3.696228286079614e-06,5.530825311813894e-08
2.162216022319649,2.868325470400671e-05,4.988151258189797e-06,5.344574247779844e-07,3.6141673281917675e-06,5.427152908334572e-08
2.172180151454763,1.8765760212607828e-05,4.479579841601506e-06,4.85150021104295e-07,3.5208738107781634e-06,5.2127997137314474e-08
2.1821442805898763,2.359048822887299e-05,5.081077573139951e-06,4.560909765078571e-07,3.445038784086811e-06,4.9615064364322124e-08
2.19210840972499,2.3440227019095257e-05,3.7124593510313716e-06,4.5979111975938177e-07,3.372066835636673e-06,4.7135705434237775e-08
2.2020725388601035,2.0548060163117374e-05,3.0962477473878324e-06,4.5965833148669206e-07,3.288729100459104e-06,4.588329269920439e-08
2.2120366679952173,1.8063658913187145e-05,3.756323607295034e-06,4.70562146707492e-07,3.216852745097997e-06,4.3281519607182385e-08
2.2220007971303306,2.220055379361158e-05,2.9450918375157066e-06,4.5003006874108527e-07,3.1414710097413636e-06,4.122022612430311e-08
2.2319649262654444,1.6217676166347804e-05,2.550608234399373e-06,4.219058882329526e-07,3.082687036542706e-06,4.035718858834514e-08
2.2419290554005578,1.4742596951131605e-05,2.867042004702843e-06,4.101403602507244e-07,3.010005501018022e-06,3.954816211954873e-08
2.2518931845356716,1.6118986196053126e-05,2.6308891581872438e-06,4.0373992245570174e-07,2.941194639772463e-06,3.9247403593039107e-08
2.261857313670785,1.536601927323351e-05,2.2571021405925793e-06,3.8024535094260563e-07,2.8824087594563647e-06,3.7736768065085933e-08
2.2718214428058987,1.0814713844944412e-05,2.0142094191326675e-06,3.903960224741403e-07,2.8279946257105613e-06,3.732190562416256e-08
2.2817855719410125,9.83411236322215e-06,2.1220142417842408e-06,3.8118571507138043e-07,2.763090118541038e-06,3.6505534516735394e-08
2.291749701076126,1.1691728211848253e-05,1.8492963706386853e-06,3.7288183482730144e-07,2.705272278211879e-06,3.622155091975473e-08
2.3017138302112397,8.441182846496562e-06,1.690342184291099e-06,3.654276024406815e-07,2.6532478322424854e-06,3.5824315415515554e-08
2.311677959346353,8.19023298499365e-06,1.982375118979347e-06,3.530689533007815e-07,2.598995105917997e-06,3.5679086776176655e-08
2.321642088481467,9.44140484531528e-06,1.848569619377836e-06,3.448208798432102e-07,2.5508147304136113e-06,3.478096957189243e-08
2.33160621761658,9.075880416173736e-06,1.4574708701210677e-06,3.3811192736207017e-07,2.499358892668314e-06,3.443698200077206e-08
2.341570346751694,7.410122694309869e-06,1.7368738314360292e-06,3.371641878021942e-07,2.4476119128451674e-06,3.39175161203807e-08
2.3515344758868073,8.901923099366777e-06,1.5921298487274432e-06,3.30596305123487e-07,2.407400613693298e-06,3.3524561167117575e-08
2.361498605021921,7.819163305101347e-06,1.2383627727601953e-06,3.240295405290119e-07,2.357241467223038e-06,3.253866519448921e-08
2.3714627341570345,6.45793541879133e-06,1.4308209440989166e-06,3.167688714918709e-07,2.3131018151509653e-06,3.15584371847854e-08
2.3814268632921483,6.22450366048099e-06,1.3309685828263041e-06,3.095309974987615e-07,2.2720316683151442e-06,3.0987534101624574e-08
2.3913909924272616,6.711611521070626e-06,1.3465658235763792e-06,3.0591112500580696e-07,2.228299718133481e-06,2.987100173736582e-08
2.4013551215623754,5.890867052722372e-06,1.2220527697810472e-06,3.0122676957216883e-07,2.17843785359271e-06,2.8885087465631728e-08
2.411319250697489,5.443347763154037e-06,1.2011992241123227e-06,2.9265081604978337e-07,2.130008245378489e-06,2.8246162773287667e-08
2.4212833798326026,5.3655761584724115e-06,1.2073247662918928e-06,2.878415733256191e-07,2.0844813835873102e-06,2.7189158413309823e-08
2.4312475089677164,4.989438139348256e-06,1.1898425266345978e-06,2.815541638028272e-07,2.040589106412332e-06,2.66122780062491e-08
2.4412116381028297,4.013436833034244e-06,1.1869239020529875e-06,2.748973644186453e-07,2.0002315960006223e-06,2.6012466959306663e-08
2.4511757672379435,4.1686319606888175e-06,1.1039821521131583e-06,2.679825388669037e-07,1.958161465097003e-06,2.5319199244649255e-08
2.461139896373057,4.354175871036968e-06,1.0462927097111578e-06,2.6404062376614094e-07,1.9142453019225025e-06,2.5271191220109677e-08
2.4711040255081707,3.6394365391592836e-06,9.700286091198195e-07,2.5731774367372217e-07,1.87579370793753e-06,2.4953043539403662e-08
2.481068154643284,3.587125030435289e-06,1.0167211639388826e-06,2.5526038165748897e-07,1.841752850019268e-06,2.4335101352831807e-08
2.491032283778398,3.97768916597883e-06,9.677418893547144e-07,2.4840067400480864e-07,1.8031271545862785e-06,2.381404906744604e-08
2.500996412913511,3.5525737447959705e-06,9.61783359823527e-07,2.443701056855028e-07,1.7658470254463507e-06,2.35147309299695e-08
2.510960542048625,3.1390773774356372e-06,9.533024078541228e-07,2.41159161433251e-07,1.7326506712595112e-06,2.293873091183401e-08
2.5209246711837383,2.8086554343730196e-06,8.822067089312752e-07,2.3431543596812754e-07,1.7018529401609919e-06,2.2760771740903588e-08
2.530888800318852,3.3708059243691017e-06,8.801335589810215e-07,2.2866204854384846e-07,1.6657775815332785e-06,2.2105237025795327e-08
2.5408529294539655,2.7244952177289e-06,8.591657413276761e-07,2.2565258533515052e-07,1.6321319297405949e-06,2.1829367228747293e-08
2.5508170585890793,2.9279810415357427e-06,8.492721232112105e-07,2.219768419714899e-07,1.6054756323394978e-06,2.1248421822179993e-08
2.560781187724193,2.735748330948216e-06,8.412926187576623e-07,2.175158777884316e-07,1.5746001561876274e-06,2.081293356700255e-08
2.5707453168593064,2.931596639505097e-06,8.406704305322418e-07,2.1444356088185786e-07,1.5454181422916479e-06,2.007380594239216e-08
2.58070944599442,2.815433141830888e-06,7.956568798273533e-07,2.0926183368789021e-07,1.5165226141697266e-06,1.962028756620183e-08
2.5906735751295336,2.6950892265935417e-06,7.934126028204986e-07,2.059666960839379e-07,1.489499367282013e-06,1.9291678027619132e-08
2.6006377042646474,2.7380934180306403e-06,7.56995709381488e-07,2.0208646846818383e-07,1.4620566016621714e-06,1.8807038692918475e-08
2.6106018333997607,2.6673190745843344e-06,7.699249169682021e-07,1.984337546882821e-07,1.4374974179643301e-06,1.837846561794198e-08
2.6205659625348745,2.6454390563516e-06,7.592830806601363e-07,1.9561402869314735e-07,1.4100955358580781e-06,1.8166818359910045e-08
2.630530091669988,2.604032296869878e-06,7.420238934540478e-07,1.9257602769463217e-07,1.3871668944288346e-06,1.7925356331764182e-08
2.6404942208051017,2.468472070423752e-06,7.22147024229277e-07,1.884323958531649e-07,1.3623461246049985e-06,1.7662042214069948e-08
2.650458349940215,2.4458049928792806e-06,7.16303853769706e-07,1.8455202211236813e-07,1.3366968948768034e-06,1.7510936158776253e-08
2.660422479075329,2.34827041155531e-06,6.949496015336682e-07,1.8263790043228962e-07,1.3152564308065414e-06,1.7200257337808476e-08
2.670386608210442,2.334636964837384e-06,6.913560425021754e-07,1.7910311309875022e-07,1.2926902218891262e-06,1.6727825894569174e-08
2.680350737345556,2.2958606058165407e-06,6.747534844083391e-07,1.7575659303842465e-07,1.2711498713675786e-06,1.6624849002625696e-08
2.6903148664806693,2.3272808173001033e-06,6.716997445488238e-07,1.7285330786879555e-07,1.250824660300501e-06,1.6374468622972813e-08
2.700278995615783,2.3569200069033943e-06,6.565824015063165e-07,1.7044125328550667e-07,1.2276767079055238e-06,1.6009585677853435e-08
2.710243124750897,2.1978453966212384e-06,6.530056980936202e-07,1.6768797843786475e-07,1.2035887175875684e-06,1.567998208169364e-08
2.7202072538860103,2.0823160285189085e-06,6.281532974106079e-07,1.642526493924649e-07,1.1797809160092167e-06,1.52835728916652e-08
2.730171383021124,2.0884734222516047e-06,6.129924976972415e-07,1.6018493577759872e-07,1.1575285898690878e-06,1.4900710680571643e-08
2.7401355121562374,2.0815246210827417e-06,6.063069847030086e-07,1.5761061907563e-07,1.1373536749184029e-06,1.4600548869636056e-08
2.750099641291351,1.992260476208501e-06,5.926649761803943e-07,1.5490839943333898e-07,1.1160584639989248e-06,1.43189840511039e-08
2.7600637704264646,1.953712941800743e-06,5.895990738015211e-07,1.523505972916216e-07,1.096760619900531e-06,1.4082067358340168e-08
2.7700278995615784,1.909348010606021e-06,5.692847496628839e-07,1.5002482364299048e-07,1.077083639695869e-06,1.3805381752981885e-08
2.7799920286966917,1.8882183783056946e-06,5.677370063671971e-07,1.4676655782554826e-07,1.0575285175000616e-06,1.35528622477763e-08
2.7899561578318055,1.8676881874120904e-06,5.513809233604375e-07,1.4391004558310632e-07,1.038817441712008e-06,1.3349837753522497e-08
2.799920286966919,1.8294761125890665e-06,5.413597564644351e-07,1.4151463223241676e-07,1.021396432510408e-06,1.314724463191564e-08
2.8098844161020327,1.7631051768504527e-06,5.324727094024031e-07,1.397870856588825e-07,1.001862622658102e-06,1.2884714967378896e-08
2.819848545237146,1.7450699693828481e-06,5.223733001020669e-07,1.3715037038960792e-07,9.853746108491466e-07,1.2744946804170521e-08
2.82981267437226,1.7007731114709197e-06,5.124307183856453e-07,1.3425324789195272e-07,9.684176863501394e-07,1.2513225389267034e-08
2.8397768035073736,1.6991136415604785e-06,5.01819838786813e-07,1.3214723583870723e-07,9.518387640696493e-07,1.2341216122860131e-08
2.849740932642487,1.6950791201243476e-06,4.963324038621521e-07,1.302071410523182e-07,9.362978973229406e-07,1.2132102277362469e-08
2.8597050617776008,1.639639648305799e-06,4.895822195414978e-07,1.2804528455212988e-07,9.219753886830013e-07,1.1907249584447865e-08
2.869669190912714,1.601990049311963e-06,4.824003686263147e-07,1.2595735421720506e-07,9.054915409674771e-07,1.1719046079287249e-08
2.879633320047828,1.5729608032865866e-06,4.7386415937600627e-07,1.2408466654792547e-07,8.903584818491728e-07,1.154110006869592e-08
2.8895974491829413,1.5614082476702982e-06,4.6524129595491105e-07,1.2142177724353518e-07,8.767483689351838e-07,1.1273867014062632e-08
2.899561578318055,1.540676417344741e-06,4.5848070294934533e-07,1.1982102217927727e-07,8.625620924855954e-07,1.1012525973539808e-08
2.9095257074531684,1.502950334709193e-06,4.474462643972174e-07,1.1832318561881178e-07,8.491704845739376e-07,1.086986186865199e-08
2.919489836588282,1.4841954226465176e-06,4.445178328288907e-07,1.1546468422961402e-07,8.349973542950423e-07,1.0687800191127477e-08
2.9294539657233956,1.4637594976265778e-06,4.362099200914848e-07,1.1396522309471945e-07,8.207987565949183e-07,1.0558034892774275e-08
2.9394180948585094,1.4385403232006034e-06,4.3174620251340316e-07,1.1245168975887264e-07,8.087528422629224e-07,1.0386451977170849e-08
2.9493822239936227,1.4200923812955941e-06,4.2206645211014574e-07,1.1073870436200775e-07,7.9652969255776e-07,1.0256495626282402e-08
2.9593463531287365,1.3932616882309103e-06,4.1553178770563677e-07,1.0893585664434116e-07,7.840976340356722e-07,1.0087647332482237e-08
2.96931048226385,1.3717834831686125e-06,4.121786480954552e-07,1.0760423025959543e-07,7.720121236256569e-07,9.980357876939982e-09
2.9792746113989637,1.3462487970780264e-06,4.031307011419377e-07,1.0604860100790489e-07,7.598080525138334e-07,9.803197589578999e-09
2.9892387405340775,1.334618200698249e-06,3.9868549949936426e-07,1.0369367457143557e-07,7.488688660466273e-07,9.656155757913025e-09
2.999202869669191,1.3083032001842885e-06,3.9052841177774327e-07,1.0281098439109634e-07,7.359959217077076e-07,9.536630706380283e-09
3.0091669988043046,1.285377721508312e-06,3.846348340575119e-07,1.0085963141551908e-07,7.236525305619133e-07,9.3515947345877e-09
3.019131127939418,1.2675948613302792e-06,3.7773022726237757e-07,9.915661116484887e-08,7.12446698037659e-07,9.19027953897662e-09
3.0290952570745318,1.2460475478495514e-06,3.713985751604457e-07,9.76955167164112e-08,7.004004430116785e-07,9.03808707077884e-09
3.039059386209645,1.2191778454083115e-06,3.662302124347433e-07,9.599727703757624e-08,6.88268899364214e-07,8.855572830907694e-09
3.049023515344759,1.2014846960148009e-06,3.58914456483467e-07,9.419902861294358e-08,6.775988242413875e-07,8.67257576342593e-09
3.0589876444798723,1.1912210380529787e-06,3.534049782671986e-07,9.298244171266463e-08,6.664812204260177e-07,8.526922652009915e-09
3.068951773614986,1.1606157910963781e-06,3.485907709966479e-07,9.139523585285557e-08,6.557445834521481e-07,8.401287036904032e-09
3.0789159027500994,1.1430942853186102e-06,3.422163986486236e-07,9.028068979489762e-08,6.454059801516992e-07,8.259783327145619e-09
3.088880031885213,1.1221752789133733e-06,3.3886681904132157e-07,8.858393962587464e-08,6.345278099454365e-07,8.109912818496486e-09
3.0988441610203266,1.1050454511912692e-06,3.3186679141609204e-07,8.72384595973051e-08,6.246313324751112e-07,8.006307592864721e-09
3.1088082901554404,1.0942317389757142e-06,3.269781991281235e-07,8.568402436586553e-08,6.156127509767364e-07,7.909467464028188e-09
3.118772419290554,1.0729548631438027e-06,3.2223741564332687e-07,8.438847640425414e-08,6.061243003898017e-07,7.820711493905064e-09
3.1287365484256675,1.0656524241267399e-06,3.163592765166173e-07,8.323258862665933e-08,5.966095407941247e-07,7.691482852854557e-09
3.1387006775607813,1.0404051805988902e-06,3.119715770593255e-07,8.166599955906063e-08,5.879799144295081e-07,7.578019531441472e-09
3.1486648066958947,1.026578249987127e-06,3.081589523445164e-07,8.045614298601314e-08,5.782699416584933e-07,7.452447195504348e-09
3.1586289358310085,1.0157405884373103e-06,3.0347077648730897e-07,7.94865442812914e-08,5.70914589749934e-07,7.3098130082645804e-09
3.168593064966122,9.94036187983211e-07,2.9839475171897177e-07,7.830569772796285e-08,5.616115758190805e-07,7.196839526548215e-09
3.1785571941012356,9.8124202806237e-07,2.9462471133061635e-07,7.72644429099782e-08,5.53267178370378e-07,7.094381091315932e-09
3.188521323236349,9.68015938183235e-07,2.8950190210480636e-07,7.613465417476407e-08,5.451686729444636e-07,6.9764414332384025e-09
3.1984854523714628,9.538772305151496e-07,2.850903543317126e-07,7.489863461666682e-08,5.374762205251161e-07,6.894982252570449e-09
3.208449581506576,9.373974417531362e-07,2.8228737216569126e-07,7.3755365170705e-08,5.297099169225313e-07,6.776682244454009e-09
3.21841371064169,9.274354994863298e-07,2.7759720916269437e-07,7.288902119623293e-08,5.221320840363938e-07,6.700157245879479e-09
3.2283778397768033,9.155388643426478e-07,2.727776252735233e-07,7.197412213710847e-08,5.142136992769283e-07,6.6414314861309124e-09
3.238341968911917,9.028944627344401e-07,2.698351178625278e-07,7.06903268374094e-08,5.074635492920517e-07,6.543485821493635e-09
3.2483060980470304,8.870876766921596e-07,2.6546793780220753e-07,6.976778088737139e-08,5.001179721391053e-07,6.466244397493296e-09
3.258270227182144,8.727251383489128e-07,2.6198312647716514e-07,6.896288981920085e-08,4.93355043032158e-07,6.380496100371713e-09
3.268234356317258,8.662200709582033e-07,2.58756206832826e-07,6.795923242993513e-08,4.862892162369117e-07,6.2990187141999085e-09
3.2781984854523714,8.491833239702341e-07,2.5488738044650823e-07,6.705496757560213e-08,4.798515901639263e-07,6.166859382718334e-09
3.288162614587485,8.401537347201759e-07,2.512590957004107e-07,6.61624373590273e-08,4.733612781218617e-07,6.0907265273018954e-09
3.2981267437225985,8.227185579603353e-07,2.471546502179371e-07,6.49028446142712e-08,4.66173716888027e-07,5.972460530031442e-09
3.3080908728577123,8.161459947257412e-07,2.4327995319482243e-07,6.428759074288357e-08,4.593228704498798e-07,5.882797727438872e-09
3.3180550019928257,8.013636343618748e-07,2.395085553733255e-07,6.31248350618987e-08,4.5226020151578074e-07,5.7866182853051644e-09
3.3280191311279395,7.880381781897104e-07,2.373523099408609e-07,6.205184336452411e-08,4.4564107008354945e-07,5.712440406444925e-09
3.337983260263053,7.786147114900194e-07,2.339597909332465e-07,6.121424741254628e-08,4.391160164001239e-07,5.6344359565665354e-09
3.3479473893981666,7.674907827799503e-07,2.294926513704959e-07,6.049492815670854e-08,4.3264022389252857e-07,5.569301025280317e-09
3.35791151853328,7.54085966203264e-07,2.2548034890611802e-07,5.94604212040751e-08,4.2620054599776914e-07,5.516327608030331e-09
3.3678756476683938,7.455729844050939e-07,2.2341485117810655e-07,5.852229891553411e-08,4.2019255223459837e-07,5.399764864023213e-09
3.377839776803507,7.350169039610257e-07,2.1884118977663272e-07,5.785920995740124e-08,4.1396618930051865e-07,5.322492139599739e-09
3.387803905938621,7.223239523937588e-07,2.1626200559590147e-07,5.728757987220966e-08,4.084328864099445e-07,5.250877314312475e-09
3.3977680350737343,7.132769264726874e-07,2.1415583105447327e-07,5.629905241385541e-08,4.0232615545027616e-07,5.166993249867409e-09
3.407732164208848,7.028325119308415e-07,2.099091670319163e-07,5.5523661131004375e-08,3.9684151741426846e-07,5.076796863950635e-09
3.417696293343962,6.917824954533764e-07,2.0641435550365696e-07,5.485031796032285e-08,3.91012433063455e-07,4.9991370748947645e-09
3.427660422479075,6.86760608426586e-07,2.0475657658183165e-07,5.413421952558539e-08,3.8577074389673476e-07,4.929333784064354e-09
3.437624551614189,6.717141183231703e-07,2.020277024779449e-07,5.321649659980268e-08,3.8082341478633207e-07,4.850389714365555e-09
3.4475886807493024,6.648515943547644e-07,1.990632987237041e-07,5.2412089496528264e-08,3.754682674430616e-07,4.786268463248225e-09
3.457552809884416,6.589380046486552e-07,1.9636785873786757e-07,5.1752118678008016e-08,3.707143462084463e-07,4.722153522129019e-09
3.4675169390195295,6.468134465055082e-07,1.9349771475990184e-07,5.098315982254079e-08,3.654047844992839e-07,4.67036498181678e-09
3.4774810681546433,6.379622922321684e-07,1.908159889418294e-07,5.038468410619198e-08,3.60584363699205e-07,4.612766814809751e-09
3.4874451972897567,6.299641167674859e-07,1.8845703974277218e-07,4.9823124444583475e-08,3.5576091764966934e-07,4.5589615029226746e-09
3.4974093264248705,6.235547549903975e-07,1.8690704721263466e-07,4.900286620169159e-08,3.5125614245750226e-07,4.4972312455657e-09
3.507373455559984,6.123391383914907e-07,1.8384259046440673e-07,4.846709187493824e-08,3.4639189954344726e-07,4.440453159184711e-09
3.5173375846950976,6.062428354987012e-07,1.8108309945397943e-07,4.790692804872599e-08,3.4194636105999243e-07,4.372044621494877e-09
3.527301713830211,5.979982979219378e-07,1.785863766695148e-07,4.73254921137373e-08,3.37471429597753e-07,4.314807930078531e-09
3.5372658429653248,5.900766024544149e-07,1.7740696076845996e-07,4.6655509458041097e-08,3.3301910150224376e-07,4.249394917225079e-09
3.5472299721004386,5.8106294678882e-07,1.7476857189718775e-07,4.6048492619656456e-08,3.290388287743524e-07,4.1984471670977174e-09
3.557194101235552,5.764183591875316e-07,1.7219139206787098e-07,4.5298895470509534e-08,3.248393854060752e-07,4.141615204179192e-09
3.5671582303706657,5.662873694654128e-07,1.699850051403949e-07,4.4789564411424416e-08,3.210381555759017e-07,4.093366761673312e-09
3.577122359505779,5.623367395936755e-07,1.6741897520048842e-07,4.427665903950899e-08,3.16695768300216e-07,4.05719070782715e-09
3.587086488640893,5.525153186812457e-07,1.6533811366550998e-07,4.3600514928641294e-08,3.1287420139131346e-07,4.0101993685681615e-09
3.597050617776006,5.471195009727613e-07,1.633000161037585e-07,4.31652457973123e-08,3.083368665542008e-07,3.970194770675495e-09
3.60701474691112,5.384399726109945e-07,1.6169225932220054e-07,4.2618507384978676e-08,3.044994688977647e-07,3.9187392553357705e-09
3.6169788760462334,5.307286360963098e-07,1.5980521966240003e-07,4.192424130603845e-08,3.0010558910891006e-07,3.848526228127083e-09
3.626943005181347,5.239300586987997e-07,1.5686818765067588e-07,4.146541758707632e-08,2.9596861085959694e-07,3.793013211082837e-09
3.6369071343164605,5.174616666293882e-07,1.5485119789082057e-07,4.0911098948208114e-08,2.9209821328312495e-07,3.728935921403904e-09
3.6468712634515743,5.101422852648339e-07,1.5304463837431266e-07,4.0325711191927035e-08,2.8854850406767184e-07,3.6820776198129438e-09
3.6568353925866877,5.0367238438418e-07,1.513214245374653e-07,3.9897827410357716e-08,2.846472075479837e-07,3.6308687612820945e-09
3.6667995217218015,4.960744734842742e-07,1.4893434977592122e-07,3.9431942948020384e-08,2.809055978379967e-07,3.5875175214126526e-09
3.676763650856915,4.914034002175867e-07,1.4685753150479582e-07,3.881136041803838e-08,2.77380739785641e-07,3.561154607060113e-09
3.6867277799920286,4.841135937386016e-07,1.4530058088741974e-07,3.8313245049618187e-08,2.735905470172599e-07,3.5183717173009232e-09
3.6966919091271424,4.789684759750817e-07,1.431416822790826e-07,3.77535797206811e-08,2.702640962268102e-07,3.470985258336623e-09
3.7066560382622558,4.724489974620875e-07,1.413352511918838e-07,3.737669795332053e-08,2.665209682161548e-07,3.4330340068304333e-09
3.7166201673973696,4.663329479771754e-07,1.3972532607909835e-07,3.684033200128108e-08,2.631720744060272e-07,3.3701760604200256e-09
3.726584296532483,4.590088907460332e-07,1.3765064204741512e-07,3.628284923575499e-08,2.6001644702015107e-07,3.3193406402648734e-09
3.7365484256675967,4.5535099049723227e-07,1.3604237011009577e-07,3.58741727476892e-08,2.56850477448028e-07,3.267576553072441e-09
3.74651255480271,4.4994194246517294e-07,1.3457734045987075e-07,3.552875686384708e-08,2.5357428493651604e-07,3.228369595416317e-09
3.756476683937824,4.429881509462865e-07,1.3289740935718043e-07,3.51177721118612e-08,2.5053889200852954e-07,3.1840327278921632e-09
3.766440813072937,4.375498233227752e-07,1.3107859758666177e-07,3.4596657465351876e-08,2.47480709694754e-07,3.1559129646409825e-09
3.776404942208051,4.329303454463494e-07,1.296093402998513e-07,3.428125203929805e-08,2.443679493370827e-07,3.124491471261202e-09
3.7863690713431644,4.262491237249679e-07,1.280106976547318e-07,3.375145587011206e-08,2.414121762916333e-07,3.0903765648555744e-09
3.796333200478278,4.219379406936968e-07,1.263462859925152e-07,3.3484956918818815e-08,2.3852950455511904e-07,3.0568839129715336e-09
3.8062973296133915,4.178693330013767e-07,1.249675757867826e-07,3.2992878587271524e-08,2.3567132800500143e-07,3.013431663845088e-09
3.8162614587485053,4.1219782358129287e-07,1.2320522649313413e-07,3.2603293917482744e-08,2.3273498334129686e-07,2.9786956311815124e-09
3.826225587883619,4.0670923774953125e-07,1.2243200999582784e-07,3.225370825495756e-08,2.300150884145202e-07,2.9376737911780954e-09
3.8361897170187325,4.031159005178986e-07,1.2064464553435679e-07,3.183042639052787e-08,2.2725481151747854e-07,2.8986670465753575e-09
3.8461538461538463,3.9778245362515257e-07,1.1902260348718681e-07,3.1504096562917225e-08,2.2496505757340938e-07,2.859196323246838e-09
3.8561179752889596,3.9364626151985474e-07,1.1764481496719069e-07,3.111550068197267e-08,2.2217239792195047e-07,2.8231239041046047e-09
3.8660821044240734,3.890863989805406e-07,1.1627287713546918e-07,3.0774611745576434e-08,2.1966314709027662e-07,2.8035590463220745e-09
3.8760462335591868,3.8409746523719175e-07,1.1535344125887594e-07,3.045490926439508e-08,2.1703321528031904e-07,2.7735123770251555e-09
3.8860103626943006,3.798280466072426e-07,1.1377906138710675e-07,3.0105982727154207e-08,2.1464588178491062e-07,2.7466302967514915e-09
3.895974491829414,3.760900327855211e-07,1.123694126055888e-07,2.9739104967390737e-08,2.1211025851164368e-07,2.7173019517020936e-09
3.9059386209645277,3.716947637864823e-07,1.1101827942343709e-07,2.9391940151287493e-08,2.0974108409254913e-07,2.684092559146309e-09
3.915902750099641,3.6677820806197027e-07,1.1007872775116079e-07,2.9021651349462545e-08,2.0728441987040907e-07,2.65199841817901e-09
3.925866879234755,3.622437732068985e-07,1.0887930296832893e-07,2.8736214487059167e-08,2.051658576264412e-07,2.618933947842811e-09
3.935831008369868,3.5860628391870546e-07,1.0789403856022879e-07,2.837346440774449e-08,2.028594348965179e-07,2.5924110727224426e-09
3.945795137504982,3.5481423347121633e-07,1.0661124560857204e-07,2.807063967623239e-08,2.0067932456372356e-07,2.5628022979589184e-09
3.9557592666400954,3.5104632068892694e-07,1.050796525197482e-07,2.779907231983821e-08,1.9845938480313714e-07,2.5327353216588e-09
3.965723395775209,3.4731967963560533e-07,1.0375316528805913e-07,2.753451997913802e-08,1.9633424573010175e-07,2.500731495966585e-09
3.975687524910323,3.436004245149952e-07,1.0280387999188194e-07,2.715286549247486e-08,1.9418545698754417e-07,2.4749727205325024e-09
3.9856516540454363,3.398734196632837e-07,1.0202200504868472e-07,2.6942380028340365e-08,1.9218015508548643e-07,2.450528855921045e-09
3.99561578318055,3.366792422288938e-07,1.0074520911400355e-07,2.658359735593957e-08,1.9014650948615973e-07,2.426297614479448e-09
4.005579912315664,3.3301274762415756e-07,9.952584075850681e-08,2.6311061660213325e-08,1.8793648486875482e-07,2.3980579090208898e-09
4.015544041450777,3.289757337127166e-07,9.859708581037297e-08,2.6117516303542694e-08,1.8600348160733295e-07,2.3754549034133434e-09
4.025508170585891,3.2562040443021254e-07,9.754348491623702e-08,2.5805710553844943e-08,1.840059888669042e-07,2.3518023055371867e-09
4.035472299721004,3.2249137168013725e-07,9.639862300592666e-08,2.552268843076709e-08,1.8206589875725215e-07,2.3233718733687152e-09
4.045436428856118,3.1832929375358705e-07,9.54249222178947e-08,2.5301402340080868e-08,1.802152244544384e-07,2.2985531365231068e-09
4.055400557991232,3.1575875313836304e-07,9.44036660750277e-08,2.4896447827246847e-08,1.783685412951901e-07,2.271846144367387e-09
4.065364687126345,3.1169850598658554e-07,9.350317012401126e-08,2.4780393715858094e-08,1.7652005400267663e-07,2.2493585537661985e-09
4.075328816261458,3.0878165825399566e-07,9.261557621104203e-08,2.44703614678894e-08,1.7454334044723093e-07,2.224446229534911e-09
4.0852929453965725,3.058721715669089e-07,9.13488321933433e-08,2.4233949817381785e-08,1.7294182756242638e-07,2.2059369148107195e-09
4.095257074531686,3.0267338514062017e-07,9.06368646114192e-08,2.3985503987430793e-08,1.7108686089026434e-07,2.1862422013112086e-09
4.105221203666799,3.000912156662032e-07,8.986167365121637e-08,2.375172680021948e-08,1.6942031804717458e-07,2.1649530969214147e-09
4.1151853328019135,2.972109287770568e-07,8.889608722979483e-08,2.346648007737668e-08,1.6766594995968395e-07,2.142128853426566e-09
4.125149461937027,2.9412886446784796e-07,8.790227803186828e-08,2.3185599614084687e-08,1.6595327365381678e-07,2.1143097126780143e-09
4.13511359107214,2.9099549648751407e-07,8.699545985119089e-08,2.3042909040718406e-08,1.6435565452967795e-07,2.0888831460125317e-09
4.1450777202072535,2.875828890755962e-07,8.629096842327837e-08,2.2802240014448607e-08,1.6275382146162037e-07,2.073821625085782e-09
4.155041849342368,2.8483114839160967e-07,8.543833227902716e-08,2.258183423249825e-08,1.6114452528137627e-07,2.0531249209266102e-09
4.165005978477481,2.824558340779049e-07,8.461543387473122e-08,2.2352539688643957e-08,1.595653646449385e-07,2.0340991728812546e-09
4.1749701076125945,2.7914527334519797e-07,8.374120241934731e-08,2.21527068715654e-08,1.5789102061000553e-07,2.014198039642824e-09
4.184934236747708,2.767498433703069e-07,8.305669901794992e-08,2.1949299019565815e-08,1.56414371793128e-07,1.9947533158277435e-09
4.194898365882822,2.748805497247588e-07,8.215457260984043e-08,2.1719756444936627e-08,1.549378555386779e-07,1.977275981901453e-09
4.204862495017935,2.7089444349149794e-07,8.126776965771965e-08,2.154927087276589e-08,1.5340478976496048e-07,1.9644038633749476e-09
4.214826624153049,2.68853291771393e-07,8.0535065265184e-08,2.13179894750685e-08,1.520067427550394e-07,1.943050074875285e-09
4.224790753288162,2.66239264409433e-07,7.983532854101445e-08,2.1032773704596788e-08,1.5058930306529977e-07,1.923916701077444e-09
4.234754882423276,2.6414172751011527e-07,7.919434272795454e-08,2.0866352769375557e-08,1.492053222200473e-07,1.9015442569519982e-09
4.24471901155839,2.6143094080136136e-07,7.827425345334112e-08,2.069597040682543e-08,1.4772318956410452e-07,1.8832761408951665e-09
4.254683140693503,2.590089875048906e-07,7.764276536149815e-08,2.0513564193845165e-08,1.4633139434559086e-07,1.868026189048906e-09
4.264647269828617,2.565959023303759e-07,7.68765172879472e-08,2.0303952099845202e-08,1.4498093520692625e-07,1.8509336482006806e-09
4.274611398963731,2.5419267157327405e-07,7.601979120992692e-08,2.012270064060295e-08,1.436362471844109e-07,1.8328002860346731e-09
4.284575528098844,2.520014465433557e-07,7.54502263764491e-08,1.996869676197346e-08,1.422794843120434e-07,1.8169174229487815e-09
4.294539657233957,2.49605887529411e-07,7.465896425418221e-08,1.9720202685340008e-08,1.4098612908787126e-07,1.8039512895806768e-09
4.304503786369072,2.4684795522991943e-07,7.404696124953439e-08,1.9578677706722296e-08,1.396485789202996e-07,1.78733632159636e-09
4.314467915504185,2.445518122868789e-07,7.32879018312391e-08,1.9438124858948287e-08,1.3841006366220686e-07,1.7705835115431365e-09
4.324432044639298,2.429213596612258e-07,7.263096928352165e-08,1.9244571165020928e-08,1.371266218393415e-07,1.7517744447323304e-09
4.334396173774412,2.407775255800557e-07,7.22878806495282e-08,1.9049976375050652e-08,1.3604638361818398e-07,1.7370547823294516e-09
4.344360302909526,2.3836451799351575e-07,7.13028955830122e-08,1.8846852298218346e-08,1.3477385928396764e-07,1.720652387167969e-09
4.354324432044639,2.3644705997349693e-07,7.085110944444707e-08,1.8732592495159713e-08,1.3353614336998952e-07,1.7065659804587173e-09
4.364288561179753,2.340959744209488e-07,6.997476225733893e-08,1.8536538084140584e-08,1.3232433991546424e-07,1.6860195319997527e-09
4.374252690314866,2.317192521318998e-07,6.941699461303669e-08,1.8361274557139034e-08,1.3119139838386073e-07,1.6733364749440785e-09
4.38421681944998,2.3037902057824676e-07,6.879600023439963e-08,1.8264162962237193e-08,1.2995531231738965e-07,1.6556813801744712e-09
4.394180948585094,2.2784504216007518e-07,6.834695452526632e-08,1.8012071897123914e-08,1.2880902485302195e-07,1.6463620866284384e-09
4.404145077720207,2.2591688527736886e-07,6.781663705344363e-08,1.7941423955265167e-08,1.2767944935507703e-07,1.6327961465129207e-09
4.414109206855321,2.2409621731599077e-07,6.68862428857484e-08,1.773677914829204e-08,1.2658278698050864e-07,1.6160599036062979e-09
4.4240733359904345,2.2216565947315802e-07,6.649679576756543e-08,1.761649538933564e-08,1.2557006650887601e-07,1.6000562909408073e-09
4.434037465125548,2.1998626341424702e-07,6.608836786571801e-08,1.7432695190519498e-08,1.2447213537849894e-07,1.5885485079801722e-09
4.444001594260661,2.1822674924831134e-07,6.547241801072066e-08,1.73113271663057e-08,1.2336867893892583e-07,1.5776650687566786e-09
4.4539657233957755,2.16057007147244e-07,6.482195417661541e-08,1.7134330811078234e-08,1.2230140334698446e-07,1.562564270424533e-09
4.463929852530889,2.146672822323163e-07,6.424023476161154e-08,1.7000040193246943e-08,1.2130329187974378e-07,1.5450084855726228e-09
4.473893981666002,2.125091327857946e-07,6.365501167813262e-08,1.685544775706713e-08,1.2021952127887476e-07,1.5355995078003994e-09
4.4838581108011155,2.1120362119821004e-07,6.328946683258038e-08,1.666420760980106e-08,1.19255224364967e-07,1.5193173421286073e-09
4.49382223993623,2.0942068932063775e-07,6.255302172386537e-08,1.6580649765887388e-08,1.1824464133751904e-07,1.5079852404105576e-09
4.503786369071343,2.0744115995019503e-07,6.211143917495092e-08,1.6448058950301578e-08,1.1724151883029152e-07,1.4955783319019196e-09
4.5137504982064565,2.05611731655132e-07,6.163693552410268e-08,1.631770839367175e-08,1.1630084922126291e-07,1.485610979821225e-09
4.52371462734157,2.039014020341446e-07,6.118479591144183e-08,1.6137599207905507e-08,1.1523961324044152e-07,1.4709050756910944e-09
4.533678756476684,2.0193072042897356e-07,6.049852816019268e-08,1.6019556704764904e-08,1.1429438321066591e-07,1.4587789586996602e-09
4.543642885611797,2.009145100911557e-07,6.008495237412567e-08,1.587404940414003e-08,1.1333615772498677e-07,1.44436551994023e-09
4.553607014746911,1.9906590191178724e-07,5.954251442644303e-08,1.57417698337713e-08,1.124763318814801e-07,1.4336214099324683e-09
4.563571143882025,1.9752343718886602e-07,5.9058484300369e-08,1.562494531694928e-08,1.1151189078778312e-07,1.4238973979039248e-09
4.573535273017138,1.9611439112747292e-07,5.8647974899206314e-08,1.5522320496165276e-08,1.1062619749543612e-07,1.4103581491492786e-09
4.583499402152252,1.9425677731247612e-07,5.8208454684623757e-08,1.5377833333864386e-08,1.0976043318622765e-07,1.3977918847957166e-09
4.593463531287365,1.9286729048694214e-07,5.773248805635756e-08,1.5261195971720822e-08,1.0891276402705474e-07,1.3854625139869341e-09
4.603427660422479,1.9094808434579298e-07,5.729477254282036e-08,1.5127254517245287e-08,1.0802075150726387e-07,1.3754194448534514e-09
4.613391789557593,1.8962097152526821e-07,5.686029221789288e-08,1.4997976944844535e-08,1.0717369253947597e-07,1.366824920564068e-09
4.623355918692706,1.8793751303379387e-07,5.634096666968925e-08,1.4901872618064568e-08,1.0630082653237725e-07,1.3542574818959643e-09
4.633320047827819,1.8614120587598266e-07,5.5896456080330076e-08,1.4787066112830246e-08,1.0537446473383564e-07,1.3439560188847304e-09
4.643284176962934,1.852679066239694e-07,5.536777639976581e-08,1.4659922325756424e-08,1.0459426434846464e-07,1.3347598150297112e-09
4.653248306098047,1.8371090832911228e-07,5.504891652053934e-08,1.4533322685087992e-08,1.0378346287155033e-07,1.3216518377280639e-09
4.66321243523316,1.8238063102315887e-07,5.4568174912143594e-08,1.444643876362474e-08,1.0302431592868069e-07,1.3121639678433607e-09
4.673176564368274,1.8088570026086126e-07,5.4088990631486586e-08,1.434667149879351e-08,1.0212969260324728e-07,1.30061084071788e-09
4.683140693503388,1.7950722551835025e-07,5.372747759321825e-08,1.4218969452495807e-08,1.0138885551831947e-07,1.290919617890724e-09
4.693104822638501,1.7762926108579634e-07,5.3217777280218966e-08,1.4104439102417595e-08,1.0058676698132524e-07,1.2804587311014434e-09
4.703068951773615,1.76795896075511e-07,5.289988000437375e-08,1.4009629620915942e-08,9.983938749903841e-08,1.272606470839109e-09
4.713033080908729,1.755342428955079e-07,5.245624898928221e-08,1.3870610907633819e-08,9.903638121773513e-08,1.2633005519159411e-09
4.722997210043842,1.7378046008990144e-07,5.212983237431225e-08,1.3768440184813628e-08,9.833883538176664e-08,1.2539891511073366e-09
4.732961339178956,1.7266215885892649e-07,5.162320156575887e-08,1.3694823020999175e-08,9.752574732807908e-08,1.2446181332196408e-09
4.742925468314069,1.714960141773238e-07,5.1302987368297706e-08,1.3599542842998947e-08,9.677190682802576e-08,1.236648207847387e-09
4.752889597449183,1.6998338071112315e-07,5.0924123067720174e-08,1.3466623430741578e-08,9.609241386552614e-08,1.2274309885475418e-09
4.7628537265842965,1.687448289246368e-07,5.0502559610042804e-08,1.3348918510541568e-08,9.537100047708908e-08,1.2173706070752642e-09
4.77281785571941,1.6766336118003876e-07,5.019284195665657e-08,1.3280360039417377e-08,9.469544530897537e-08,1.2085025835823594e-09
4.782781984854523,1.661371926208219e-07,4.977156922096857e-08,1.3202381593623806e-08,9.396749971397762e-08,1.1987132589819263e-09
4.7927461139896375,1.6488933947614478e-07,4.941264671990372e-08,1.3059621039245393e-08,9.327263729073072e-08,1.1887814524990728e-09
4.802710243124751,1.6365147616665603e-07,4.907674424755109e-08,1.2961630202537226e-08,9.259335142695395e-08,1.1800540743685993e-09
4.812674372259864,1.624257497824005e-07,4.8743599472844236e-08,1.2872246027397764e-08,9.189875973312427e-08,1.171452635210546e-09
4.822638501394978,1.6140331729268084e-07,4.834790480332786e-08,1.280168938422209e-08,9.119269277651969e-08,1.1632792000861452e-09
4.832602630530092,1.601683827729247e-07,4.801851038879095e-08,1.2693639470653346e-08,9.052851507481785e-08,1.1574685843387187e-09
4.842566759665205,1.5907449131281074e-07,4.763028428245642e-08,1.2617312158275624e-08,8.987447496280552e-08,1.1465956282976213e-09
4.8525308888003185,1.580372395678005e-07,4.725667558895581e-08,1.2535652961192298e-08,8.92150260850319e-08,1.1395728933845241e-09
4.862495017935433,1.5655069464302068e-07,4.694002569209721e-08,1.2421384988108335e-08,8.860801130597976e-08,1.1307508349653039e-09
4.872459147070546,1.5542435771441033e-07,4.6597503746790345e-08,1.2325686891279864e-08,8.792189609061272e-08,1.1213524992747312e-09
4.882423276205659,1.5456146546014678e-07,4.617710880827429e-08,1.2238123982060494e-08,8.732201984646124e-08,1.1135317916544852e-09
4.892387405340773,1.5314096781520806e-07,4.600942566086165e-08,1.2160487048285827e-08,8.669087903743751e-08,1.105796722304279e-09
4.902351534475887,1.522099556687405e-07,4.55991565127751e-08,1.207510678153016e-08,8.603687210152704e-08,1.0983782307681175e-09
4.912315663611,1.5123608019819384e-07,4.527368404381444e-08,1.1967910323571423e-08,8.540895215852164e-08,1.0906124386900035e-09
4.922279792746114,1.5013266837494858e-07,4.4900219328649166e-08,1.1901155295114264e-08,8.48445480744725e-08,1.0836317856080815e-09
4.932243921881227,1.4912395464537393e-07,4.4694870111574015e-08,1.181738832991404e-08,8.426305145453134e-08,1.0745522388338898e-09
4.942208051016341,1.4806934608582163e-07,4.4391631166501163e-08,1.1743154322121555e-08,8.367684935567646e-08,1.0680080019395953e-09
4.952172180151455,1.4713336544515634e-07,4.395596085204546e-08,1.1649689611830892e-08,8.30933347544817e-08,1.0591875051729038e-09
4.962136309286568,1.4608108893061757e-07,4.370378303331722e-08,1.1585461297409349e-08,8.25747462457599e-08,1.0517483940746715e-09
4.972100438421682,1.4488632356525465e-07,4.339540558693986e-08,1.1479365237265774e-08,8.190970710158471e-08,1.0427236867125896e-09
4.982064567556796,1.4405372653600672e-07,4.314489847196516e-08,1.1412678341873493e-08,8.137723457520589e-08,1.0348740082742736e-09
4.992028696691909,1.4280860611506177e-07,4.2831398407667656e-08,1.133348288073436e-08,8.080076063114835e-08,1.0280158303241884e-09
5.001992825827022,1.4188119560197958e-07,4.2527180273845406e-08,1.1252714869177604e-08,8.024447638298108e-08,1.0226346058846142e-09
5.011956954962137,1.410077441702154e-07,4.2270122192105266e-08,1.119037450689169e-08,7.967636258441466e-08,1.015417814432976e-09
5.02192108409725,1.3995428901820838e-07,4.196249851992744e-08,1.1108794254792471e-08,7.913102122405217e-08,1.0088028699159825e-09
5.031885213232363,1.3901774406257155e-07,4.171146677665321e-08,1.102257425846628e-08,7.864058825705389e-08,1.0034736741668153e-09
5.041849342367477,1.380599489288862e-07,4.139493481940607e-08,1.0944639706574447e-08,7.807572709355726e-08,9.978564284429892e-10
5.051813471502591,1.3713068748353597e-07,4.1062769153202516e-08,1.0891929669652846e-08,7.755652131008323e-08,9.905528440670468e-10
5.061777600637704,1.3609445599445888e-07,4.084067886674324e-08,1.0806721578268863e-08,7.704796997320235e-08,9.843232476144648e-10
5.071741729772818,1.3541102175251232e-07,4.0512613100838934e-08,1.0741792041397472e-08,7.649593063991258e-08,9.7710090847005e-10
5.081705858907931,1.3452594415221344e-07,4.025736970965069e-08,1.0669955725088576e-08,7.604136424238083e-08,9.695093021012413e-10
5.091669988043045,1.3374664611134994e-07,4.008225563441246e-08,1.0594463918578823e-08,7.549998600255323e-08,9.630170780126614e-10
5.1016341171781585,1.3270332118607566e-07,3.9759586859362035e-08,1.0515393285626539e-08,7.497992639025816e-08,9.564477320928972e-10
5.111598246313272,1.319937504326999e-07,3.950103924708833e-08,1.0460144566377069e-08,7.452418067766814e-08,9.494020945190718e-10
5.121562375448386,1.3106214246408556e-07,3.924724967992293e-08,1.037753262494814e-08,7.40468809517703e-08,9.4349138002284e-10
5.1315265045834995,1.3021930028133912e-07,3.8963263429724766e-08,1.0320879315103519e-08,7.352353880936118e-08,9.385724677996045e-10
5.141490633718613,1.2909683769815002e-07,3.8719693463687114e-08,1.0248672861472266e-08,7.307676551748147e-08,9.33283460852417e-10
5.151454762853726,1.2840859928998763e-07,3.849515103313707e-08,1.0177323959829191e-08,7.256141832357469e-08,9.263562927416491e-10
5.16141889198884,1.2762503365256148e-07,3.8254785826331894e-08,1.012922824882338e-08,7.209921477370821e-08,9.198015147751188e-10
5.171383021123954,1.267522186661288e-07,3.793589823996341e-08,1.0057251864521967e-08,7.162894880105361e-08,9.129005268521943e-10
5.181347150259067,1.2590623545708e-07,3.770097748961824e-08,9.978822741038526e-09,7.117640636719681e-08,9.055140281908436e-10
5.1913112793941805,1.2505003878977869e-07,3.7466978496386176e-08,9.914791658948619e-09,7.07241361092265e-08,9.002508501065584e-10
5.201275408529295,1.243930316472036e-07,3.7186724433605846e-08,9.86870767193376e-09,7.027424717067335e-08,8.93841526134419e-10
5.211239537664408,1.235907235853459e-07,3.69730705138218e-08,9.799014856763422e-09,6.982243326069724e-08,8.896162097902377e-10
5.221203666799521,1.2275953735647833e-07,3.678785935376815e-08,9.736599936103398e-09,6.937127041372127e-08,8.849526067154622e-10
5.231167795934635,1.2218360669386348e-07,3.651758367066229e-08,9.676898973316421e-09,6.895067302570957e-08,8.792018241009181e-10
5.241131925069749,1.211912739881702e-07,3.630355714910275e-08,9.620391403579315e-09,6.850769590343852e-08,8.727117121320036e-10
5.251096054204862,1.2047657045935902e-07,3.606944147910611e-08,9.566134432792135e-09,6.806339613728906e-08,8.667431347536177e-10
5.261060183339976,1.1961172753050453e-07,3.5816293472673e-08,9.476531111899192e-09,6.762817405575091e-08,8.612037583637504e-10
5.27102431247509,1.1877855015413657e-07,3.563215315435112e-08,9.4243188740037e-09,6.721569995141604e-08,8.564507360550454e-10
5.280988441610203,1.1821039210446528e-07,3.5400539642546676e-08,9.37194512774963e-09,6.680701758550751e-08,8.49852454215116e-10
5.290952570745317,1.1752099013526195e-07,3.516477003486919e-08,9.309154539665208e-09,6.637727817313923e-08,8.450158617047942e-10
5.30091669988043,1.1644788461812649e-07,3.496087846251407e-08,9.253216285824303e-09,6.595986092341738e-08,8.396731588349921e-10
5.310880829015544,1.1601987319724538e-07,3.471303550692039e-08,9.199342791193222e-09,6.559535297846875e-08,8.345360439268903e-10
5.320844958150658,1.1527904808648108e-07,3.4572942275243643e-08,9.12715575279766e-09,6.514163856387899e-08,8.312533688397292e-10
5.330809087285771,1.1457858931378259e-07,3.4331477376454226e-08,9.09133229020025e-09,6.477254454546407e-08,8.269246319421562e-10
5.340773216420884,1.1392954715421041e-07,3.4107495568532456e-08,9.018659455911732e-09,6.436665612083135e-08,8.228936922811604e-10
5.350737345555999,1.1324147740239445e-07,3.3929665450487666e-08,8.97331500722121e-09,6.396332074675952e-08,8.170394717419979e-10
5.360701474691112,1.1254728374422231e-07,3.368956918561274e-08,8.908235305609572e-09,6.353502295267087e-08,8.113948583458939e-10
5.370665603826225,1.1174040527517894e-07,3.349732295401508e-08,8.86068543930795e-09,6.32056282634433e-08,8.063679499746965e-10
5.380629732961339,1.1106510046777015e-07,3.3290545217922176e-08,8.80408387043923e-09,6.282205043630285e-08,8.005678895814024e-10
5.390593862096453,1.1046226483420903e-07,3.30789521708458e-08,8.753560407555698e-09,6.245136559530616e-08,7.95626007735546e-10
5.400557991231566,1.098411015652293e-07,3.284555380799515e-08,8.709979567224672e-09,6.206571989868277e-08,7.91235291743415e-10
5.41052212036668,1.0908459837110692e-07,3.2668827781136855e-08,8.648567579870614e-09,6.170242049892891e-08,7.861303169276716e-10
5.420486249501794,1.0863705937525809e-07,3.253538470290806e-08,8.588955111093831e-09,6.135336017378882e-08,7.814498414017214e-10
5.430450378636907,1.0795663716286146e-07,3.2326686120933615e-08,8.537299545589558e-09,6.097461444831701e-08,7.76970805118296e-10
5.4404145077720205,1.0723894100981094e-07,3.211692891062357e-08,8.490944775669844e-09,6.059574616477012e-08,7.720725282160898e-10
5.450378636907134,1.0656509160745533e-07,3.187591532365088e-08,8.451542427558933e-09,6.025291861353819e-08,7.676769344536864e-10
5.460342766042248,1.0586777592727096e-07,3.171661066341943e-08,8.383594055157946e-09,5.990251051260075e-08,7.632725449792102e-10
5.4703068951773615,1.0523210190226666e-07,3.155637297967446e-08,8.35453702650386e-09,5.9550376592318084e-08,7.588072398854302e-10
5.480271024312475,1.0469636273316656e-07,3.1442127971178075e-08,8.29811779061275e-09,5.919736685412484e-08,7.544470040439891e-10
5.490235153447588,1.0412022944074077e-07,3.124542973620631e-08,8.261140691858143e-09,5.883666949291021e-08,7.499262235236883e-10
5.500199282582702,1.0341451413325458e-07,3.099916656557113e-08,8.19955473566118e-09,5.8516314700056505e-08,7.449286605894715e-10
5.510163411717816,1.0289731009080607e-07,3.083243801524654e-08,8.157628736182311e-09,5.81977945487928e-08,7.408858001290831e-10
5.520127540852929,1.023034729008919e-07,3.064624009737066e-08,8.112163048803725e-09,5.7835823864340725e-08,7.368320951987684e-10
5.530091669988043,1.0174922311171513e-07,3.0484940134248765e-08,8.06301298641059e-09,5.750177307371765e-08,7.33087850327336e-10
5.540055799123157,1.0113935788538014e-07,3.028016629152851e-08,8.015056899388925e-09,5.7179609960998e-08,7.292895080705749e-10
5.55001992825827,1.0054073605779753e-07,3.008443395384009e-08,7.981703582962711e-09,5.685788449489306e-08,7.257584195963431e-10
5.559984057393383,9.995875895761304e-08,2.990277395261817e-08,7.901046634031905e-09,5.65010696658842e-08,7.213832123678178e-10
5.569948186528498,9.938946978279105e-08,2.9777335918695793e-08,7.872705822027167e-09,5.6193953453640335e-08,7.162722462208413e-10
5.579912315663611,9.896301277714503e-08,2.9623992678696106e-08,7.833124394345992e-09,5.58791592614812e-08,7.126937297580967e-10
5.589876444798724,9.822007166236426e-08,2.944364421898894e-08,7.796655862544577e-09,5.5572482346255466e-08,7.086835669161642e-10
5.599840573933838,9.769091508380786e-08,2.9275554058349228e-08,7.742635997008058e-09,5.5253738873753954e-08,7.044610109546471e-10
5.609804703068952,9.718348394883904e-08,2.9090955243349602e-08,7.710102689390513e-09,5.494732140814472e-08,6.998311930814254e-10
5.619768832204065,9.665229465301233e-08,2.8980463631843318e-08,7.663273241501372e-09,5.464419099037011e-08,6.959414477201389e-10
5.629732961339179,9.610386494453328e-08,2.8802524671691857e-08,7.62361098572203e-09,5.43384865139616e-08,6.931275019165948e-10
5.639697090474292,9.555865828239503e-08,2.8635312696957726e-08,7.578890168519601e-09,5.40315845253962e-08,6.893085497758817e-10
5.649661219609406,9.498639041553901e-08,2.845352339675306e-08,7.525438708573994e-09,5.3724758266638714e-08,6.858788987817672e-10
5.65962534874452,9.452589008518087e-08,2.829196938561208e-08,7.49506639867112e-09,5.3433366428956057e-08,6.817119265949698e-10
5.669589477879633,9.403392144165072e-08,2.815544202179086e-08,7.443674299889051e-09,5.312928892396528e-08,6.772684740682307e-10
5.679553607014747,9.371884997529093e-08,2.8011198908593855e-08,7.410673311812795e-09,5.283273006619219e-08,6.733674650006859e-10
5.689517736149861,9.288640287025638e-08,2.78399413920418e-08,7.372483895799774e-09,5.256913335517969e-08,6.693386423744243e-10
5.699481865284974,9.246770900646038e-08,2.76950542525303e-08,7.32303160734153e-09,5.227816083501074e-08,6.650175249739288e-10
5.709445994420087,9.195491392527614e-08,2.7527934873343106e-08,7.2698328790690114e-09,5.1972106647617964e-08,6.60706982567298e-10
5.7194101235552015,9.142742913673003e-08,2.741088667435152e-08,7.257320327189064e-09,5.168006347654725e-08,6.584227481365711e-10
5.729374252690315,9.090607922897768e-08,2.723656988443061e-08,7.215535879711411e-09,5.1415564422429554e-08,6.550780162546603e-10
5.739338381825428,9.046203445284708e-08,2.7077034132255915e-08,7.1737999625508645e-09,5.1147207898841464e-08,6.5113555390162e-10
5.749302510960542,8.995095011228654e-08,2.694882325685939e-08,7.1270370429652004e-09,5.086663620578795e-08,6.475899039752074e-10
5.759266640095656,8.951941236935452e-08,2.6767122709484587e-08,7.088864179858264e-09,5.061744371723697e-08,6.439302074092914e-10
5.769230769230769,8.898916437887204e-08,2.6688162094264933e-08,7.051137614528394e-09,5.03480587383683e-08,6.40906607698293e-10
5.7791948983658825,8.849607095959724e-08,2.6519594748364857e-08,7.018658266920624e-09,5.007073824559986e-08,6.389420343198008e-10
5.789159027500996,8.815586367493003e-08,2.6374306377180026e-08,6.983476461841725e-09,4.978705423351542e-08,6.353723874758289e-10
5.79912315663611,8.758819897827538e-08,2.6221238365939254e-08,6.938907110663088e-09,4.9532346628446825e-08,6.311433305123684e-10
5.8090872857712235,8.724518221355822e-08,2.6097111550715005e-08,6.9091870442290455e-09,4.926412679566891e-08,6.280501432185242e-10
5.819051414906337,8.674015173392271e-08,2.596576821562634e-08,6.859208812639769e-09,4.899325494715489e-08,6.244757576123364e-10
5.829015544041451,8.624410115365078e-08,2.5815551259819313e-08,6.835139737350867e-09,4.873097268457836e-08,6.212318994140292e-10
5.838979673176564,8.57369566248792e-08,2.5675700946800896e-08,6.797309141664764e-09,4.8503245612868925e-08,6.167445034266159e-10
5.848943802311678,8.538428090354094e-08,2.559198379597299e-08,6.7563675019041374e-09,4.8237307270628786e-08,6.141124317677002e-10
5.858907931446791,8.483553567666445e-08,2.5425369995543885e-08,6.722921450162374e-09,4.798858705258789e-08,6.11237584472291e-10
5.868872060581905,8.445104760689358e-08,2.527177109640519e-08,6.6915007154959046e-09,4.773272839959608e-08,6.086807070161771e-10
5.878836189717019,8.398888684584949e-08,2.5161081413582278e-08,6.657295737435873e-09,4.748190990658642e-08,6.051629895816214e-10
5.888800318852132,8.346266162616254e-08,2.498381734710033e-08,6.621884517671201e-09,4.723552248174389e-08,6.021680567288628e-10
5.898764447987245,8.301928912749684e-08,2.4896219819528623e-08,6.589578558323289e-09,4.701381881633204e-08,5.988066176040753e-10
5.90872857712236,8.268933567894826e-08,2.482793070348335e-08,6.5586196400334345e-09,4.672798600210907e-08,5.958473222395319e-10
5.918692706257473,8.227140330503631e-08,2.4635558504747378e-08,6.530170447495304e-09,4.6511747413407885e-08,5.925852396731323e-10
5.928656835392586,8.187111646229428e-08,2.4501363941766146e-08,6.494618529781298e-09,4.628264292018034e-08,5.897468864064126e-10
5.9386209645277,8.147757894068671e-08,2.438292496870282e-08,6.450357255637286e-09,4.6038603299808644e-08,5.86108623668893e-10
5.948585093662814,8.109879029457591e-08,2.4284643618534253e-08,6.4271623564013265e-09,4.5809353710066575e-08,5.83707025632596e-10
5.958549222797927,8.069046744135229e-08,2.4171980373536864e-08,6.3943296066504875e-09,4.559549965112434e-08,5.809292544320777e-10
5.968513351933041,8.019147776042779e-08,2.4035510783784296e-08,6.359282780474382e-09,4.534612693570091e-08,5.777993539246811e-10
5.978477481068155,7.975828653886227e-08,2.3916801193123943e-08,6.329956236720995e-09,4.510754037079915e-08,5.755391944233266e-10
5.988441610203268,7.933714975986446e-08,2.37752679149155e-08,6.295902919976893e-09,4.4894118164868064e-08,5.724850745656221e-10
5.998405739338382,7.896728523305479e-08,2.365359591308095e-08,6.265046179394967e-09,4.465672649108188e-08,5.694402973697635e-10
6.008369868473495,7.866691378322541e-08,2.3536370584391475e-08,6.235729063060026e-09,4.443667387716697e-08,5.66115231385367e-10
6.018333997608609,7.826666072871623e-08,2.3430675870363284e-08,6.2038652780055675e-09,4.4208182277092336e-08,5.6250693195502e-10
6.028298126743723,7.778253562166203e-08,2.329874300668025e-08,6.173217305287605e-09,4.3994912431828146e-08,5.600257981185952e-10
6.038262255878836,7.74177855722001e-08,2.317949195936582e-08,6.140772959666146e-09,4.377025691030734e-08,5.571309143779903e-10
6.048226385013949,7.708691858069395e-08,2.3067104883613426e-08,6.111592805871417e-09,4.35605657853167e-08,5.551244501604484e-10
6.0581905141490635,7.673426610861591e-08,2.2949171522855744e-08,6.075279122079293e-09,4.334114807528493e-08,5.523173236613551e-10
6.068154643284177,7.629817076117932e-08,2.2863149128396036e-08,6.0501166288780915e-09,4.313582987850189e-08,5.499817932891706e-10
6.07811877241929,7.587897789180749e-08,2.271018143692356e-08,6.021445473438102e-09,4.293049269897627e-08,5.472674918056572e-10
6.088082901554404,7.555463412231004e-08,2.263086904391527e-08,5.99275077750411e-09,4.270364574227409e-08,5.441016575709847e-10
6.098047030689518,7.511972078152095e-08,2.2541892124864246e-08,5.956843922758647e-09,4.2505755147315184e-08,5.411581532280952e-10
6.108011159824631,7.485522645136071e-08,2.2393622224873993e-08,5.943405283557723e-09,4.229932071343621e-08,5.38246341296861e-10
6.1179752889597445,7.450918683653748e-08,2.228402319407939e-08,5.905675322901064e-09,4.209319652069271e-08,5.358584234796096e-10
6.127939418094859,7.410002930999104e-08,2.2195200681801696e-08,5.881889473305102e-09,4.188289098492517e-08,5.330596251336277e-10
6.137903547229972,7.375953831455973e-08,2.2083196876598576e-08,5.851212724679987e-09,4.168325958766159e-08,5.301978684513228e-10
6.1478676763650855,7.338417474888445e-08,2.1976756306714502e-08,5.8156115419317655e-09,4.14821537040396e-08,5.278380146807748e-10
6.157831805500199,7.30323391899389e-08,2.1870365199161653e-08,5.7936283843773205e-09,4.1281161129671565e-08,5.258235376918781e-10
6.167795934635313,7.273248290362934e-08,2.175893297493358e-08,5.761567817908715e-09,4.108325063791175e-08,5.228548135172184e-10
6.177760063770426,7.233330423835319e-08,2.166986703677122e-08,5.732304152787879e-09,4.08965803681862e-08,5.205716618943246e-10
6.18772419290554,7.196779178938023e-08,2.156276020635813e-08,5.710125847145412e-09,4.069574192334648e-08,5.186562525169966e-10
6.197688322040653,7.162753661310955e-08,2.1442098152374314e-08,5.677338139156739e-09,4.050886363287323e-08,5.15414985293361e-10
6.207652451175767,7.123929331800182e-08,2.134776354957649e-08,5.659144184945876e-09,4.030780304713403e-08,5.130986590246109e-10
6.217616580310881,7.10497205929423e-08,2.1227033857058663e-08,5.6292499334422915e-09,4.012229143399486e-08,5.107778760666131e-10
6.227580709445994,7.070322731101954e-08,2.1150284151907397e-08,5.596498588245868e-09,3.9930699820745606e-08,5.089815605852898e-10
6.237544838581108,7.028839960311456e-08,2.1049902142427096e-08,5.573310951467169e-09,3.974379412798105e-08,5.059726138729754e-10
6.247508967716222,6.997567821828203e-08,2.0972625204195584e-08,5.550532604298505e-09,3.954626834111155e-08,5.035894981685729e-10
6.257473096851335,6.955156465155654e-08,2.085761113822933e-08,5.531094789273685e-09,3.935987403110859e-08,5.008091427498583e-10
6.267437225986448,6.925837728600769e-08,2.0742041801391336e-08,5.49308390427481e-09,3.9179887447269644e-08,4.991468123327558e-10
6.277401355121563,6.901698705814106e-08,2.067051473970902e-08,5.469801097928601e-09,3.90063792350127e-08,4.966519333138196e-10
6.287365484256676,6.866806552268209e-08,2.0568555471206484e-08,5.452283209952673e-09,3.8826571363060556e-08,4.950902955499609e-10
6.297329613391789,6.831603527126886e-08,2.0487838361078984e-08,5.418576347477179e-09,3.8639871059759103e-08,4.929999199252437e-10
6.307293742526903,6.806110223385791e-08,2.0386008690942785e-08,5.402378902085373e-09,3.849731832789363e-08,4.908696506278777e-10
6.317257871662017,6.773832003743268e-08,2.028087085037285e-08,5.3670450770627635e-09,3.8293744246938476e-08,4.880426470850069e-10
6.32722200079713,6.751950384898658e-08,2.0172622633836022e-08,5.344132914325808e-09,3.8118248449964803e-08,4.853039390532977e-10
6.337186129932244,6.711144281884855e-08,2.0081776303887994e-08,5.316154751513883e-09,3.7933081412427306e-08,4.834475524592769e-10
6.347150259067357,6.680513859542074e-08,2.001433022739875e-08,5.296762580672725e-09,3.7767206246208386e-08,4.805682766349838e-10
6.357114388202471,6.65028941467632e-08,1.9921776817167415e-08,5.2728428125789e-09,3.7574322210374694e-08,4.794573472213076e-10
6.367078517337585,6.621876402890922e-08,1.982292026947499e-08,5.250798915157446e-09,3.7416579509354334e-08,4.770467428793154e-10
6.377042646472698,6.592303298758152e-08,1.973530511828394e-08,5.223213776107527e-09,3.724776524389528e-08,4.746623712591724e-10
6.387006775607812,6.56129252846826e-08,1.961773277154991e-08,5.2005247327765756e-09,3.70835776987295e-08,4.72619677530673e-10
6.3969709047429255,6.527498288326929e-08,1.9569696593236047e-08,5.174225254394988e-09,3.6904786652598265e-08,4.701234183008916e-10
6.406935033878039,6.499097663136118e-08,1.9462351902280925e-08,5.1620258764478545e-09,3.67522272553863e-08,4.678000343401902e-10
6.416899163013152,6.470655893988957e-08,1.9363642615764645e-08,5.128513807170308e-09,3.658879119473807e-08,4.6565933976833016e-10
6.4268632921482665,6.44190643729338e-08,1.9277529066571364e-08,5.114300079063769e-09,3.640937269936971e-08,4.631118080218029e-10
6.43682742128338,6.411703505507298e-08,1.9196653043666896e-08,5.082140806318342e-09,3.625735947798458e-08,4.609207453368056e-10
6.446791550418493,6.385130201869029e-08,1.913063156473883e-08,5.065030127648774e-09,3.608159311731826e-08,4.590889681795013e-10
6.4567556795536065,6.353943822995678e-08,1.9042109312250154e-08,5.0401009636623196e-09,3.59291143799354e-08,4.5739511470271263e-10
6.466719808688721,6.329379001677794e-08,1.8938290172571995e-08,5.012640317682811e-09,3.5775645603652295e-08,4.5534205877430825e-10
6.476683937823834,6.296233313136574e-08,1.885713534235882e-08,4.991192190347257e-09,3.560732734862726e-08,4.538759828071082e-10
6.4866480669589475,6.278336541014769e-08,1.8794420962479386e-08,4.969240529066551e-09,3.5454716312017614e-08,4.519551821668544e-10
6.496612196094061,6.244966434332659e-08,1.871571705874393e-08,4.948056195341903e-09,3.530932175122313e-08,4.4969136512125755e-10
6.506576325229175,6.212335896356554e-08,1.8607272461072068e-08,4.918325306663181e-09,3.515401204882052e-08,4.4765606573153406e-10
6.516540454364288,6.19030497623432e-08,1.8519168241544206e-08,4.906209108547297e-09,3.498973911218572e-08,4.453497360333836e-10
6.526504583499402,6.166460875254961e-08,1.8431325116146603e-08,4.884027560860087e-09,3.4835054513979015e-08,4.4355229940613994e-10
6.536468712634516,6.132604186930157e-08,1.839386532010078e-08,4.86352758322771e-09,3.469320243619543e-08,4.4147650163926444e-10
6.546432841769629,6.112349539445948e-08,1.8315734431108898e-08,4.846250715309422e-09,3.4532317214460477e-08,4.391446172567126e-10
6.556396970904743,6.080010353798462e-08,1.8213409013366607e-08,4.821684847582979e-09,3.436594090509065e-08,4.372689298684021e-10
6.566361100039856,6.05472352110297e-08,1.814600495217691e-08,4.801879711817031e-09,3.423010372185048e-08,4.356189841053353e-10
6.57632522917497,6.025387776099826e-08,1.8057874153788544e-08,4.779369453198246e-09,3.4091992754254275e-08,4.33858658679594e-10
6.586289358310084,6.005660401631199e-08,1.8007982113014242e-08,4.758107587500145e-09,3.393862962191697e-08,4.320279728753285e-10
6.596253487445197,5.978285514919002e-08,1.7910891295980628e-08,4.74104233745222e-09,3.3799452878463655e-08,4.3017425524197484e-10
6.60621761658031,5.951973930156341e-08,1.7820474993471503e-08,4.717268590757724e-09,3.364997583254781e-08,4.2829418743669284e-10
6.616181745715425,5.93193180486837e-08,1.7757646810164424e-08,4.694473231454085e-09,3.350358954029225e-08,4.2652526565412313e-10
6.626145874850538,5.903158667633339e-08,1.7673363213300888e-08,4.68408933430132e-09,3.336038353907571e-08,4.250743041226174e-10
6.636110003985651,5.8786819703187484e-08,1.759135747347649e-08,4.654166092082883e-09,3.3219488346615614e-08,4.2312681596771534e-10
6.646074133120765,5.853268816183002e-08,1.754261079450561e-08,4.63989490022769e-09,3.3081828589742695e-08,4.2149256627763796e-10
6.656038262255879,5.828038675825192e-08,1.7462633188387007e-08,4.614606015213293e-09,3.294784403833414e-08,4.1924158340737666e-10
6.666002391390992,5.803197024538367e-08,1.7378452864682206e-08,4.6021176499359025e-09,3.280110617400285e-08,4.1754194027043005e-10
6.675966520526106,5.784551423180883e-08,1.732932158355404e-08,4.580670771011668e-09,3.267023560898826e-08,4.1608450768419135e-10
6.68593064966122,5.7545256826891105e-08,1.725242704492494e-08,4.557638867540626e-09,3.252701136649764e-08,4.1425259645756097e-10
6.695894778796333,5.72701807147638e-08,1.7149526324537255e-08,4.5475541490315565e-09,3.2396438497062487e-08,4.129303894972894e-10
6.705858907931447,5.701596457791831e-08,1.7082073632961752e-08,4.517452745100171e-09,3.223661139307372e-08,4.1120589103558056e-10
6.71582303706656,5.686847475816116e-08,1.700290641462296e-08,4.506519675156308e-09,3.212145284848198e-08,4.0894108296529825e-10
6.725787166201674,5.658756525274316e-08,1.6935812390922606e-08,4.483964763973263e-09,3.198641426331072e-08,4.0684762512557404e-10
6.7357512953367875,5.630233550644512e-08,1.68827843866671e-08,4.467528892325956e-09,3.1853148184232976e-08,4.057438690200395e-10
6.745715424471901,5.611629720343443e-08,1.6811457598317744e-08,4.448045700516651e-09,3.17275533834505e-08,4.0396514212619256e-10
6.755679553607014,5.586972835080857e-08,1.6730356450925404e-08,4.4249064723277205e-09,3.160102619432354e-08,4.0207385503425277e-10
6.7656436827421285,5.5647053630053813e-08,1.665109858990673e-08,4.412222768218442e-09,3.147295603983504e-08,4.007296920090517e-10
6.775607811877242,5.5417562640566456e-08,1.6606856442395093e-08,4.393496063923652e-09,3.133491751620044e-08,3.9913545212427346e-10
6.785571941012355,5.523354891810468e-08,1.653775080633196e-08,4.377335811626598e-09,3.119779691035425e-08,3.973999459830244e-10
6.7955360701474685,5.494928591369693e-08,1.6455296076627003e-08,4.359837769106235e-09,3.1077863626326285e-08,3.9590063488352933e-10
6.805500199282583,5.4790233861612384e-08,1.6379347704594413e-08,4.339302141611334e-09,3.095050759189441e-08,3.9403836329482416e-10
6.815464328417696,5.450024594164983e-08,1.6337367787930357e-08,4.320150817620473e-09,3.0814021670153546e-08,3.9250517609924304e-10
6.8254284575528095,5.431483174932297e-08,1.6276396347316037e-08,4.307709406581099e-09,3.069926880799358e-08,3.9116799470037e-10
6.835392586687924,5.40511100760168e-08,1.6192194011612924e-08,4.292106811489292e-09,3.0574183946227733e-08,3.8981219369171866e-10
6.845356715823037,5.3859713256666546e-08,1.6118180073586497e-08,4.2738972315800975e-09,3.045170202545668e-08,3.8825261367898527e-10
6.85532084495815,5.3629115119594074e-08,1.6062155829797698e-08,4.252565258975286e-09,3.0332938294536435e-08,3.8680587159720893e-10
6.865284974093264,5.3452436601467363e-08,1.599441126747541e-08,4.238710124448103e-09,3.0202892214029054e-08,3.844318955044681e-10
6.875249103228378,5.324384352682667e-08,1.593474383788088e-08,4.218323335630185e-09,3.008176174428026e-08,3.833139550624221e-10
6.885213232363491,5.302782218713918e-08,1.5868501751527932e-08,4.1979169002206394e-09,2.9962734811860794e-08,3.812364046071222e-10
6.895177361498605,5.275715646483451e-08,1.580522275140728e-08,4.182831891961144e-09,2.984190483551869e-08,3.7979627535033355e-10
6.905141490633718,5.2604044746106404e-08,1.5742737207689583e-08,4.165022293814105e-09,2.971125166253115e-08,3.7879332411581063e-10
6.915105619768832,5.235564038197851e-08,1.5681241645301874e-08,4.149505916113432e-09,2.960277015296589e-08,3.772719958293654e-10
6.925069748903946,5.212723870261035e-08,1.5622567965850343e-08,4.134981759030977e-09,2.9485394655263115e-08,3.7586118437986734e-10
6.935033878039059,5.1987071014435354e-08,1.5562560919795113e-08,4.117399379209518e-09,2.936309682864087e-08,3.742929535788675e-10
6.944998007174173,5.173827078822744e-08,1.5505934085003415e-08,4.1028431339154515e-09,2.925380426220604e-08,3.7256079967787524e-10
6.954962136309287,5.154612448416801e-08,1.542932942753077e-08,4.086893841493378e-09,2.9153931837081526e-08,3.7098133490478153e-10
6.9649262654444,5.132106032509677e-08,1.5369544027020353e-08,4.068106592569386e-09,2.902747108357393e-08,3.6928469971386875e-10
6.974890394579513,5.116556243494044e-08,1.5319064124678347e-08,4.058378511802505e-09,2.8904331253394997e-08,3.682050532363405e-10
6.984854523714628,5.09582725833983e-08,1.5250344373512153e-08,4.040270049771325e-09,2.8798602416868364e-08,3.6664992606429333e-10
6.994818652849741,5.074695691729353e-08,1.519160622282637e-08,4.024545777019962e-09,2.8688387665250624e-08,3.6524690814505646e-10
7.004782781984854,5.0517525775006996e-08,1.5120672634777752e-08,4.0085925654795715e-09,2.857080136983149e-08,3.642252526496383e-10
7.014746911119968,5.033338027951508e-08,1.5069391407559362e-08,3.9912045642316985e-09,2.84587630400794e-08,3.62818161084113e-10
7.024711040255082,5.012915710601889e-08,1.5025852172503995e-08,3.974880667828358e-09,2.8348017914726512e-08,3.6137784895590263e-10
7.034675169390195,4.9965011826471115e-08,1.4963522192908482e-08,3.959580862752563e-09,2.824042756942776e-08,3.5994142614898384e-10
7.044639298525309,4.977310630396549e-08,1.4891913382159108e-08,3.9487176479627506e-09,2.8135474148463507e-08,3.585290595272707e-10
7.054603427660422,4.956851113801833e-08,1.4840276883542831e-08,3.931460150390611e-09,2.802222922030488e-08,3.56476804790601e-10
7.064567556795536,4.942621461473193e-08,1.4786251568722863e-08,3.913965429470529e-09,2.7907339771863202e-08,3.5462658474451227e-10
7.0745316859306495,4.918049511264755e-08,1.4731626799693714e-08,3.903072218067007e-09,2.781021478542919e-08,3.536060373168727e-10
7.084495815065763,4.902020255228122e-08,1.4661628416835021e-08,3.884327916994889e-09,2.7694010250110863e-08,3.5230218312948803e-10
7.094459944200877,4.88110587178656e-08,1.4596619853173297e-08,3.870959207237532e-09,2.7592229730245368e-08,3.509438224199687e-10
7.1044240733359905,4.8624044949564975e-08,1.4571669866551948e-08,3.86091281836891e-09,2.7483324862632786e-08,3.5030815700130523e-10
7.114388202471104,4.845649816770276e-08,1.4515995136037274e-08,3.844078980267199e-09,2.7383542844481448e-08,3.489599358466713e-10
7.124352331606217,4.824129444350864e-08,1.4461894392084983e-08,3.8261527114845025e-09,2.7281064537984333e-08,3.481202002756529e-10
7.134316460741331,4.808805267124115e-08,1.4397274603704596e-08,3.8096586351933416e-09,2.7168071658212196e-08,3.4637977769154617e-10
7.144280589876445,4.791570337320097e-08,1.4343000992473006e-08,3.7956700356849434e-09,2.7070122838491324e-08,3.443795624515761e-10
7.154244719011558,4.7679088584590444e-08,1.4295077100314398e-08,3.787636318067412e-09,2.6973124892886162e-08,3.4285431595456663e-10
7.1642088481466715,4.751136655228141e-08,1.4239081636444084e-08,3.7739254425116164e-09,2.6867809582551358e-08,3.4167763043383844e-10
7.174172977281786,4.737373496523696e-08,1.4190554285260263e-08,3.753104513675702e-09,2.676284818919812e-08,3.4123355487300677e-10
7.184137106416899,4.717506988099073e-08,1.4128543719667967e-08,3.741164343764577e-09,2.6672266196901353e-08,3.395548060400952e-10
7.194101235552012,4.7010881034960526e-08,1.4091212453891133e-08,3.7227796884469542e-09,2.657113011770055e-08,3.382804684333289e-10
7.204065364687126,4.682255942584393e-08,1.4022084836166782e-08,3.715712873120874e-09,2.6468283993719344e-08,3.3718215510403725e-10
7.21402949382224,4.6663282080708346e-08,1.396531125421524e-08,3.697925054124527e-09,2.6372263400105185e-08,3.359112780308405e-10
7.223993622957353,4.651234081948316e-08,1.3915335454570505e-08,3.68477040724505e-09,2.6266943751710273e-08,3.3442675641078634e-10
7.233957752092467,4.629823603793324e-08,1.3852545451654103e-08,3.674660540134167e-09,2.617346236827485e-08,3.3313389837832427e-10
7.243921881227581,4.6129700930927644e-08,1.3818581814165165e-08,3.6584105888933274e-09,2.607618613851e-08,3.3169559420046105e-10
7.253886010362694,4.5937546369858814e-08,1.3765508024074782e-08,3.6505734024765812e-09,2.5973659353142705e-08,3.308579121741328e-10
7.263850139497808,4.5785649862939314e-08,1.3725181379758944e-08,3.631933916502096e-09,2.5882112106284697e-08,3.294828492527552e-10
7.273814268632921,4.562054032630022e-08,1.3666321868585397e-08,3.6193227344229354e-09,2.5793908822589895e-08,3.282818812758313e-10
7.283778397768035,4.54442277773262e-08,1.3609904437500346e-08,3.60771265440411e-09,2.5693213372588812e-08,3.272172192268477e-10
7.293742526903149,4.529200393782382e-08,1.3568397364686926e-08,3.591069983682223e-09,2.5597139982076438e-08,3.2612301472378986e-10
7.303706656038262,4.514312975165664e-08,1.351564892043667e-08,3.583369601222663e-09,2.5525846826850055e-08,3.249144465192376e-10
7.313670785173375,4.4950458852484996e-08,1.3464514368074656e-08,3.5665584979849943e-09,2.5415557741489388e-08,3.2406355772217895e-10
7.32363491430849,4.4785970709063415e-08,1.3419648236805369e-08,3.552507415175204e-09,2.5324797523347633e-08,3.228096624012278e-10
7.333599043443603,4.464440185001295e-08,1.3360339643346184e-08,3.5388578236285884e-09,2.5232312414199473e-08,3.2135009465616975e-10
7.343563172578716,4.446450044965115e-08,1.331729794285285e-08,3.5292468206655813e-09,2.513950129713908e-08,3.198377065723766e-10
7.35352730171383,4.431338964789578e-08,1.3275933514489163e-08,3.5138385535498273e-09,2.5044104051546398e-08,3.188684422368326e-10
7.363491430848944,4.414100321706625e-08,1.3225448282244267e-08,3.5034215158859494e-09,2.4951638077514686e-08,3.1764240169985687e-10
7.373455559984057,4.401008496979842e-08,1.3167455750337996e-08,3.489219398121221e-09,2.4869613130193344e-08,3.1651016571105287e-10
7.383419689119171,4.38264562224788e-08,1.3113354838798381e-08,3.477409233355587e-09,2.4783669323994284e-08,3.156353865291304e-10
7.393383818254285,4.3694351545356595e-08,1.3078483511061916e-08,3.464221192459427e-09,2.4683954203510998e-08,3.141957000321221e-10
7.403347947389398,4.3517383310166225e-08,1.3038480608334164e-08,3.449790915758008e-09,2.4600763584128277e-08,3.1303047068621754e-10
7.4133120765245115,4.334303935282018e-08,1.2995446509448659e-08,3.441001776539481e-09,2.451677937161712e-08,3.120564585361698e-10
7.423276205659625,4.318648082783774e-08,1.2941474197110538e-08,3.425430842253419e-09,2.4426316533893077e-08,3.109749683767111e-10
7.433240334794739,4.304680556219351e-08,1.290675388240115e-08,3.4157213200555385e-09,2.4334375707102504e-08,3.0995355154498266e-10
7.4432044639298525,4.2891728152619075e-08,1.2852210367811984e-08,3.404327794582842e-09,2.4248389451844116e-08,3.08687443168832e-10
7.453168593064966,4.275367920841413e-08,1.2804331136857532e-08,3.390714213811162e-09,2.4161425824777435e-08,3.076694911054849e-10
7.463132722200079,4.25818416677984e-08,1.2770135303351984e-08,3.3779443242903177e-09,2.4087152554448998e-08,3.066721597377449e-10
7.473096851335193,4.247332053930928e-08,1.2723031968914612e-08,3.362759168184766e-09,2.3997300011455117e-08,3.057127877275295e-10
7.483060980470307,4.230005363865657e-08,1.2676120674667447e-08,3.3528283620239435e-09,2.391571557698008e-08,3.046918699916414e-10
7.49302510960542,4.216677171932248e-08,1.2627430961335568e-08,3.3436576590850108e-09,2.3828108961291307e-08,3.0388075231985617e-10
7.5029892387405335,4.20145001106169e-08,1.2588200239945e-08,3.3290954953674803e-09,2.376082374497546e-08,3.024937517549064e-10
7.512953367875648,4.186283598086624e-08,1.253943596417239e-08,3.3190057080342696e-09,2.3665111626243082e-08,3.016133661953845e-10
7.522917497010761,4.170677498011915e-08,1.2507462048469527e-08,3.3103697555553813e-09,2.3578442001006788e-08,3.004300537724849e-10
7.532881626145874,4.155928157126018e-08,1.2459905644331317e-08,3.2963244939594377e-09,2.349962414007602e-08,2.992793498596114e-10
7.542845755280989,4.142155605284868e-08,1.240278523500797e-08,3.285813675511455e-09,2.341924595610114e-08,2.9785858721053606e-10
7.552809884416102,4.124208988024455e-08,1.2360577669520651e-08,3.271500213312853e-09,2.3330544824261657e-08,2.965552713351181e-10
7.562774013551215,4.111356586121948e-08,1.2316924312913331e-08,3.263897559118659e-09,2.3255594159600763e-08,2.958040569005207e-10
7.572738142686329,4.099225312599311e-08,1.2275722066353088e-08,3.2529999804918235e-09,2.3174878399563068e-08,2.948929277330409e-10
7.582702271821443,4.08596239063613e-08,1.2230030335205851e-08,3.2392172597898574e-09,2.309402526863031e-08,2.941538378029467e-10
7.592666400956556,4.069988630688476e-08,1.2193625962874934e-08,3.2296610559733828e-09,2.3013913685898877e-08,2.931075222574509e-10
7.60263053009167,4.0594474112174385e-08,1.21525325548318e-08,3.2153000307100735e-09,2.2936723289623107e-08,2.92170163827072e-10
7.612594659226783,4.0451276409008855e-08,1.2108365968663329e-08,3.2075365477225857e-09,2.2860618922075824e-08,2.9138458642839863e-10
7.622558788361897,4.0312597654632384e-08,1.206454483218926e-08,3.19566565637367e-09,2.277673287421131e-08,2.9033130070612627e-10
7.632522917497011,4.019147571365593e-08,1.2029134051765526e-08,3.183130656004464e-09,2.270143034653944e-08,2.89566010060366e-10
7.642487046632124,4.001754417033258e-08,1.2005859544526987e-08,3.1717372979658032e-09,2.2622378244475695e-08,2.884462838830046e-10
7.652451175767238,3.9910664816921844e-08,1.1951645610589877e-08,3.161073403112393e-09,2.25534256362429e-08,2.8723624671148395e-10
7.662415304902352,3.9726136302670255e-08,1.1903928613792233e-08,3.1541271714044875e-09,2.2472463346619706e-08,2.864645035754375e-10
7.672379434037465,3.96165832093887e-08,1.1863947388532483e-08,3.1433886621091245e-09,2.2398465452500405e-08,2.8514029731755006e-10
7.682343563172578,3.949256449955906e-08,1.1834805964419618e-08,3.13077313086235e-09,2.2324466987597517e-08,2.841136620701091e-10
7.6923076923076925,3.933971993918638e-08,1.1787052638609563e-08,3.1227942123796428e-09,2.224563009146839e-08,2.832655673518742e-10
7.702271821442806,3.915753811391345e-08,1.1737411409061813e-08,3.1063087678120356e-09,2.2165016482526465e-08,2.821971022308332e-10
7.712235950577919,3.9085091279369076e-08,1.1709910182799489e-08,3.10034476148228e-09,2.209632898598003e-08,2.8123590839872307e-10
7.722200079713033,3.89367018722263e-08,1.1665303531384587e-08,3.0922854449823717e-09,2.2025947479287867e-08,2.8059303141754326e-10
7.732164208848147,3.881181271770339e-08,1.161780221842854e-08,3.0832679618677774e-09,2.1947615116305914e-08,2.7952792702391014e-10
7.74212833798326,3.872079728419234e-08,1.1595471695798236e-08,3.0716146685055347e-09,2.187632112701814e-08,2.785299531666809e-10
7.7520924671183735,3.8543638529401986e-08,1.1550082356860904e-08,3.058695794481256e-09,2.1797697642624022e-08,2.7765093259497257e-10
7.762056596253487,3.8440459698102045e-08,1.152200700359566e-08,3.0487911604062656e-09,2.173824205333921e-08,2.7684564506395576e-10
7.772020725388601,3.832024362433384e-08,1.1484252817968484e-08,3.0430783886167384e-09,2.1656038927429765e-08,2.760431502879105e-10
7.7819848545237145,3.820258613725176e-08,1.1447644720680533e-08,3.028988421319512e-09,2.1581295766322398e-08,2.7498416726987884e-10
7.791948983658828,3.8047981938033166e-08,1.1395514904783262e-08,3.0208635128025214e-09,2.1519194026073565e-08,2.7412935230727516e-10
7.801913112793942,3.795204012922681e-08,1.1367888842177642e-08,3.0062259938514166e-09,2.144580684391236e-08,2.731289024021443e-10
7.811877241929055,3.78066239279679e-08,1.13388928477937e-08,3.0017408373990567e-09,2.137637840359104e-08,2.723284121402581e-10
7.821841371064169,3.7696527619044965e-08,1.1281288731166178e-08,2.990254642536664e-09,2.130519095575531e-08,2.7147757410824577e-10
7.831805500199282,3.7561920298344575e-08,1.125009275197283e-08,2.9766305791612446e-09,2.1240718183432867e-08,2.7062498218861107e-10
7.841769629334396,3.744079805596768e-08,1.121542454781214e-08,2.9694752624948155e-09,2.1166160853182708e-08,2.6947517555334836e-10
7.85173375846951,3.730484643688556e-08,1.1174167033692368e-08,2.957270673845767e-09,2.1101232102398527e-08,2.685947335637994e-10
7.861697887604623,3.720268599126012e-08,1.1137121399839719e-08,2.951409573373929e-09,2.1028149057662058e-08,2.6741332448280226e-10
7.871662016739736,3.707322045376434e-08,1.1099149924726676e-08,2.939990393586531e-09,2.096129592960613e-08,2.6655747186432495e-10
7.881626145874851,3.693437171956462e-08,1.1068364893709254e-08,2.9309804217025254e-09,2.0889206241965968e-08,2.6564752374247453e-10
7.891590275009964,3.6832409938285914e-08,1.103371720045113e-08,2.923920077691491e-09,2.082497505378671e-08,2.6503170653004757e-10
7.901554404145077,3.669786874686092e-08,1.099553586082742e-08,2.9142979178945094e-09,2.0740882543023957e-08,2.643843088527082e-10
7.911518533280191,3.660683919996262e-08,1.097209815337955e-08,2.9036241840856795e-09,2.0687682313501926e-08,2.633859458740894e-10
7.921482662415305,3.6469882416159996e-08,1.0922243083750834e-08,2.893930305939779e-09,2.0623480338513924e-08,2.6264437788969796e-10
7.931446791550418,3.637357751983104e-08,1.0888965190349144e-08,2.886924202563688e-09,2.0557493505883478e-08,2.6172691178686576e-10
7.941410920685532,3.623720861292355e-08,1.0864174560290128e-08,2.8790992173110405e-09,2.0489687428192376e-08,2.609907631380338e-10
7.951375049820646,3.6128711201192754e-08,1.0824711412137119e-08,2.868351533950834e-09,2.0431328614379564e-08,2.6019092375293185e-10
7.961339178955759,3.6027680046806565e-08,1.0791217630950437e-08,2.8559690678855342e-09,2.0365405102071114e-08,2.594070712343224e-10
7.971303308090873,3.591000348258987e-08,1.07532429450831e-08,2.8471154050159978e-09,2.029602980862092e-08,2.584910607222318e-10
7.981267437225986,3.5783875074968684e-08,1.072024562061056e-08,2.8368186169786407e-09,2.0229209795980927e-08,2.575693798030923e-10
7.9912315663611,3.5679344397017764e-08,1.0686340233427348e-08,2.8320414705268353e-09,2.0167605539991473e-08,2.567997826025075e-10
8.001195695496213,3.5574212933723725e-08,1.0655716875492541e-08,2.8215960919473354e-09,2.010600610901779e-08,2.561135136939945e-10
8.011159824631328,3.5457664197859966e-08,1.0621557680157446e-08,2.813328334425424e-09,2.003720801763793e-08,2.552249011984414e-10
8.021123953766441,3.5357769368657307e-08,1.0585431618417327e-08,2.801627519609823e-09,1.9980162126392463e-08,2.5415468412058146e-10
8.031088082901555,3.5213833067598004e-08,1.0540540850830646e-08,2.795823872283483e-09,1.9918219716349813e-08,2.533726993169136e-10
8.041052212036668,3.510452094137401e-08,1.0521725419752342e-08,2.7867719785753373e-09,1.9859591971308413e-08,2.524023947207338e-10
8.051016341171781,3.49920098155828e-08,1.0484375147329255e-08,2.776107237268011e-09,1.9793253855981925e-08,2.517683270379337e-10
8.060980470306895,3.4908056433405857e-08,1.0454923890454432e-08,2.769354341949271e-09,1.9728391069057182e-08,2.5129015936468316e-10
8.070944599442008,3.4761891854771935e-08,1.0420807555602448e-08,2.761229794927162e-09,1.9668562502200985e-08,2.505477466906696e-10
8.080908728577123,3.465941907272436e-08,1.03769589255722e-08,2.7536504201276457e-09,1.960077159656138e-08,2.4952667314230666e-10
8.090872857712236,3.456744943985802e-08,1.0357570785630392e-08,2.7428030392212136e-09,1.954588680609908e-08,2.4887955809720467e-10
8.10083698684735,3.4472673884940304e-08,1.0333053866578012e-08,2.7396726543406356e-09,1.9487978059001538e-08,2.48046711241777e-10
8.110801115982463,3.437468615439521e-08,1.0292049782433976e-08,2.7260173597220192e-09,1.9422641299238863e-08,2.4723204263908596e-10
8.120765245117576,3.4246461369244524e-08,1.0255913878077613e-08,2.7186822893047514e-09,1.9364219017766557e-08,2.46542803431541e-10
8.13072937425269,3.416001706501427e-08,1.0224188441935213e-08,2.707951241363697e-09,1.930553928909493e-08,2.459131117189697e-10
8.140693503387803,3.403281801479147e-08,1.0196359956262082e-08,2.6988017380392524e-09,1.924143561209649e-08,2.4507979580950445e-10
8.150657632522917,3.393935244516233e-08,1.0168650336989122e-08,2.6946318638768353e-09,1.919075662947856e-08,2.4432880081017756e-10
8.160621761658032,3.383200043604193e-08,1.0139296244224848e-08,2.683885176087129e-09,1.912514002855013e-08,2.435578097829177e-10
8.170585890793145,3.373560536275097e-08,1.0100454227424267e-08,2.6761767181061175e-09,1.9069847931403873e-08,2.427155378945235e-10
8.180550019928258,3.359701178236195e-08,1.0071245859077018e-08,2.6690612190532586e-09,1.9017071519589025e-08,2.419024545267063e-10
8.190514149063372,3.352822461325305e-08,1.0044743962796632e-08,2.6583058252259336e-09,1.8953509635865673e-08,2.412393451576515e-10
8.200478278198485,3.340314487803308e-08,1.0007969447719386e-08,2.6523833065568553e-09,1.8896789935465198e-08,2.405993419010228e-10
8.210442407333598,3.331496027447358e-08,9.979897311795759e-09,2.6447447442328165e-09,1.8844253786181354e-08,2.399458225317307e-10
8.220406536468712,3.322260827665515e-08,9.945672412552353e-09,2.6336963930275844e-09,1.8783856988599997e-08,2.3923775400788445e-10
8.230370665603827,3.3132451115445816e-08,9.91982785080898e-09,2.628550887129428e-09,1.8727114324719175e-08,2.3839263016724214e-10
8.24033479473894,3.302717158046458e-08,9.890484187051326e-09,2.6195339189926545e-09,1.866823689739846e-08,2.377170688295598e-10
8.250298923874054,3.2931925476114956e-08,9.851990369186461e-09,2.614465149240019e-09,1.8604217948742128e-08,2.3716525153205167e-10
8.260263053009167,3.2819902660284954e-08,9.824576825688363e-09,2.602827706594066e-09,1.855612887026589e-08,2.3628791715117385e-10
8.27022718214428,3.2747558823165056e-08,9.800713587771778e-09,2.5944331512732955e-09,1.8499763769444624e-08,2.355478694291645e-10
8.280191311279394,3.262390706797746e-08,9.786938466562579e-09,2.5877084773118266e-09,1.8444716752362483e-08,2.3486986581630743e-10
8.290155440414507,3.2537217380553595e-08,9.745615162710812e-09,2.5792715221373285e-09,1.839388839130752e-08,2.338955955883762e-10
8.30011956954962,3.245882739323743e-08,9.722473209824756e-09,2.5704722783086414e-09,1.834635552874443e-08,2.3338155926783943e-10
8.310083698684736,3.2323149026855526e-08,9.681570876480685e-09,2.5645936071392268e-09,1.8281036695062774e-08,2.3267657042152135e-10
8.320047827819849,3.224987301620384e-08,9.658771553068296e-09,2.5566057843743666e-09,1.8225401404987573e-08,2.3220538711118897e-10
8.330011956954962,3.213850812545318e-08,9.631568415414677e-09,2.5491189475826474e-09,1.8169013039155557e-08,2.3147978605502176e-10
8.339976086090076,3.203941585247343e-08,9.595657103120225e-09,2.540391750055927e-09,1.812001525827449e-08,2.307696396572018e-10
8.349940215225189,3.193949995764685e-08,9.57701902502836e-09,2.535918383566727e-09,1.80663378089058e-08,2.2999715373020523e-10
8.359904344360302,3.1867055816717053e-08,9.534806796282432e-09,2.5284708695027933e-09,1.800931317552121e-08,2.2907125251629738e-10
8.369868473495416,3.176623225362219e-08,9.512899599563904e-09,2.5179806287877947e-09,1.795933507755947e-08,2.2839250103354772e-10
8.37983260263053,3.167259702443072e-08,9.48072128676697e-09,2.5133025410378624e-09,1.7911651599133618e-08,2.276634388463542e-10
8.389796731765644,3.1601164136191965e-08,9.458249645310576e-09,2.5014755851300696e-09,1.7856581052089093e-08,2.273006502494711e-10
8.399760860900757,3.148172906506629e-08,9.42251255256978e-09,2.49614177959318e-09,1.7798529698161535e-08,2.265672843143152e-10
8.40972499003587,3.142041660246585e-08,9.397953467805217e-09,2.4890330161939892e-09,1.7753838616178865e-08,2.2609060158543452e-10
8.419689119170984,3.131708650641086e-08,9.376972827890154e-09,2.481895812354851e-09,1.76980273982194e-08,2.2539766564643297e-10
8.429653248306098,3.120107095727067e-08,9.349746053567119e-09,2.4752983499532004e-09,1.764282575153443e-08,2.247855706112834e-10
8.43961737744121,3.113198365842287e-08,9.327823800262593e-09,2.46673011967996e-09,1.7591002199985606e-08,2.2384992257079872e-10
8.449581506576324,3.10426287866974e-08,9.299690514881007e-09,2.4644228646557815e-09,1.753893287493447e-08,2.2327956016005933e-10
8.45954563571144,3.091351839185669e-08,9.266852556110679e-09,2.4505010659940766e-09,1.7490064816409348e-08,2.2266659839618573e-10
8.469509764846553,3.085131428095447e-08,9.233212821941392e-09,2.447909877580718e-09,1.7443022250723562e-08,2.2202175809897626e-10
8.479473893981666,3.075650139996046e-08,9.215020180618923e-09,2.4380346118549585e-09,1.7393475893313734e-08,2.2153740318154415e-10
8.48943802311678,3.066826792068059e-08,9.187420895592648e-09,2.432474241696765e-09,1.733940164101838e-08,2.2074055316533128e-10
8.499402152251893,3.05868093980194e-08,9.160262986739928e-09,2.4225390437687317e-09,1.7289858414084413e-08,2.2016517741107863e-10
8.509366281387006,3.048784135224219e-08,9.137641474092626e-09,2.416619464906432e-09,1.7246429136468064e-08,2.1943761850617439e-10
8.51933041052212,3.042591730078897e-08,9.110617796262127e-09,2.411745380822561e-09,1.719522082254192e-08,2.1899354128570243e-10
8.529294539657235,3.0336780759216295e-08,9.084228787128061e-09,2.4037046703934636e-09,1.7146175536507737e-08,2.184330867404888e-10
8.539258668792348,3.0247798233949444e-08,9.056397890931389e-09,2.3973410438148912e-09,1.709777382836144e-08,2.1757117798057578e-10
8.549222797927461,3.0146868645698876e-08,9.028384066803116e-09,2.3900555095149313e-09,1.704332122060032e-08,2.1696015495281148e-10
8.559186927062575,3.005958297513489e-08,8.999275780650864e-09,2.384613874528448e-09,1.7000355197132417e-08,2.1614524130527096e-10
8.569151056197688,2.998102066574946e-08,8.976834730366059e-09,2.377048094733324e-09,1.694925244978422e-08,2.155814566774768e-10
8.579115185332801,2.990973450605647e-08,8.952847116647222e-09,2.3690911486577238e-09,1.6898077961767704e-08,2.1503540484619804e-10
8.589079314467915,2.9815234533002226e-08,8.928257099428405e-09,2.3624134337541345e-09,1.6851657619005065e-08,2.1444817026927178e-10
8.599043443603028,2.9735721878625684e-08,8.90196192200561e-09,2.3558208133360504e-09,1.6801771904325055e-08,2.1382242255428689e-10
8.609007572738143,2.965682148263566e-08,8.877006382395945e-09,2.3487991527986106e-09,1.675591354570951e-08,2.133223363818518e-10
8.618971701873257,2.9570040025499985e-08,8.848605684464486e-09,2.345888639460607e-09,1.6710035176325346e-08,2.1270906008700858e-10
8.62893583100837,2.947131484658148e-08,8.826890681304636e-09,2.337068207969432e-09,1.6662699651087646e-08,2.1218252372746355e-10
8.638899960143483,2.940997401714164e-08,8.805829811638855e-09,2.3301642918313717e-09,1.661817817461622e-08,2.1170454132244447e-10
8.648864089278597,2.934145877355135e-08,8.773538812443604e-09,2.321498731722115e-09,1.6575523199816272e-08,2.1109272165687923e-10
8.65882821841371,2.923208654948722e-08,8.756519356515818e-09,2.3153914269555867e-09,1.6524839351494475e-08,2.1049604230652302e-10
8.668792347548823,2.9152643533625137e-08,8.73193039186686e-09,2.3112360593327835e-09,1.647892042556168e-08,2.097804918244706e-10
8.678756476683938,2.908907826203194e-08,8.704955705129368e-09,2.3047863718676522e-09,1.6434334398088506e-08,2.0918665491930948e-10
8.688720605819052,2.8974942167148593e-08,8.679166133214004e-09,2.296927513980263e-09,1.6383988915242074e-08,2.0875775220739905e-10
8.698684734954165,2.8890167557526072e-08,8.65573722182848e-09,2.2946434713731262e-09,1.634502894507369e-08,2.079977027910607e-10
8.708648864089279,2.882899329085496e-08,8.632165462259202e-09,2.2841751309806167e-09,1.62975034369686e-08,2.0740364641671247e-10
8.718612993224392,2.8750079298953312e-08,8.615420435578522e-09,2.282272916617502e-09,1.625311067972017e-08,2.0689266515884595e-10
8.728577122359505,2.867553657351465e-08,8.57690361710416e-09,2.2733011612512176e-09,1.6207051484234694e-08,2.0638834560374705e-10
8.738541251494619,2.8603395325978348e-08,8.557693147727477e-09,2.2682835456901184e-09,1.616610771438066e-08,2.0572151756595708e-10
8.748505380629732,2.8502424350429328e-08,8.537997547677181e-09,2.2594673858987517e-09,1.6111721562366673e-08,2.0522960118348256e-10
8.758469509764847,2.8410300360033092e-08,8.517941192791908e-09,2.2543243011916197e-09,1.6077686065210703e-08,2.048887827403028e-10
8.76843363889996,2.83456898503425e-08,8.487326116931315e-09,2.2497834039924235e-09,1.603130834431233e-08,2.0417712542804381e-10
8.778397768035074,2.827715554439556e-08,8.470512172480882e-09,2.2418877584589765e-09,1.598290659082111e-08,2.0355177750783453e-10
8.788361897170187,2.8189002124372666e-08,8.445084979564588e-09,2.2391472482812147e-09,1.5942108913595165e-08,2.0308246394221199e-10
8.7983260263053,2.8121792137603115e-08,8.426043143101966e-09,2.230461808170944e-09,1.5898203893418354e-08,2.0246074254056436e-10
8.808290155440414,2.804434318967576e-08,8.405218323946128e-09,2.2240138543963376e-09,1.585406900324804e-08,2.020291702121631e-10
8.818254284575527,2.79666529241492e-08,8.376176225388057e-09,2.2162034880666046e-09,1.5812824843662326e-08,2.014256794523564e-10
8.828218413710642,2.789845765399535e-08,8.350469851119574e-09,2.2122949219256835e-09,1.5773677373684654e-08,2.0095343128434498e-10
8.838182542845756,2.781793138669103e-08,8.335238906783463e-09,2.2077234264081527e-09,1.57304227972773e-08,2.0034151853473025e-10
8.848146671980869,2.7748257035621243e-08,8.300888429574693e-09,2.19660596386518e-09,1.5689307488479944e-08,1.9972144821913795e-10
8.858110801115982,2.7670606205992844e-08,8.284584269493426e-09,2.1960770870061515e-09,1.5646650268779997e-08,1.9909269670473e-10
8.868074930251096,2.759516147785805e-08,8.267265510718658e-09,2.1902554458108055e-09,1.5599929859617605e-08,1.9871934806492553e-10
8.878039059386209,2.75321644954028e-08,8.239105151165372e-09,2.1853230374930877e-09,1.555722915560207e-08,1.9805237728141545e-10
8.888003188521322,2.745421086373779e-08,8.220954836410358e-09,2.1787287851437345e-09,1.5521453411533614e-08,1.9752964802710556e-10
8.897967317656436,2.7374074421127233e-08,8.195016779344887e-09,2.1691569567473667e-09,1.5474975310149958e-08,1.9700789491180161e-10
8.907931446791551,2.729568781430694e-08,8.182134621735458e-09,2.164843116898964e-09,1.543320228078301e-08,1.964900680887774e-10
8.917895575926664,2.7231995373577605e-08,8.158290745403073e-09,2.1591460939027383e-09,1.5392668581707994e-08,1.960575644861173e-10
8.927859705061778,2.716543437747826e-08,8.13269750743429e-09,2.1548304163000893e-09,1.5351986412854688e-08,1.9548363139421754e-10
8.937823834196891,2.70794539409539e-08,8.11125615937324e-09,2.1500627552332747e-09,1.5311270786399924e-08,1.950841308414121e-10
8.947787963332004,2.7003749128195377e-08,8.086642681738466e-09,2.1420988960602743e-09,1.526972783231083e-08,1.945195715101804e-10
8.957752092467118,2.6919258740333974e-08,8.078523212710152e-09,2.1353883465842763e-09,1.5231607785881338e-08,1.940951778468203e-10
8.967716221602231,2.6869184678696703e-08,8.042286985398246e-09,2.1320256799475943e-09,1.5190295508140912e-08,1.935075346658354e-10
8.977680350737346,2.6800728838011307e-08,8.029295178359281e-09,2.1257596555367485e-09,1.515022431249528e-08,1.9299757132067738e-10
8.98764447987246,2.6729882173170735e-08,8.009753598092779e-09,2.1215333827386866e-09,1.5111078425564464e-08,1.9236804544698106e-10
8.997608609007573,2.665338511795621e-08,7.982655255712484e-09,2.1134484029952192e-09,1.5073693913964992e-08,1.9185379417813412e-10
9.007572738142686,2.6583753294537462e-08,7.967516064387883e-09,2.1100839438821824e-09,1.5031291162643783e-08,1.9134403936334342e-10
9.0175368672778,2.6510615845034497e-08,7.94171136759994e-09,2.1028791664967043e-09,1.499439966545079e-08,1.90901140217867e-10
9.027500996412913,2.644787496949484e-08,7.909826054845109e-09,2.098264397799357e-09,1.4954296147707575e-08,1.9045855241246247e-10
9.037465125548026,2.6384868948493557e-08,7.89464816823862e-09,2.094687152922709e-09,1.491574778212271e-08,1.8993727223140853e-10
9.04742925468314,2.629093046501082e-08,7.877348065916971e-09,2.089376372250505e-09,1.4872458587219834e-08,1.8935908281103087e-10
9.057393383818255,2.6248940726507908e-08,7.863971755129516e-09,2.0832315332085174e-09,1.4837291358136857e-08,1.8893379973724847e-10
9.067357512953368,2.6175010190149425e-08,7.843439370185778e-09,2.0768671331288966e-09,1.4797365971474697e-08,1.8849008117338137e-10
9.077321642088481,2.6093903100017062e-08,7.815707523966484e-09,2.0723680521417465e-09,1.4755578732610953e-08,1.8806965040360204e-10
9.087285771223595,2.6038787461789304e-08,7.798439125171037e-09,2.0658761315931513e-09,1.4729040283766566e-08,1.875431027528938e-10
9.097249900358708,2.5972457281992127e-08,7.781718028412373e-09,2.059634126489973e-09,1.4677114847738754e-08,1.8695071027937164e-10
9.107214029493822,2.589766343927713e-08,7.759922627807602e-09,2.0569137590312882e-09,1.4644783385024152e-08,1.8653242951489434e-10
9.117178158628935,2.5835477053040994e-08,7.737656689984003e-09,2.050812698440084e-09,1.4609084849725955e-08,1.8595009235019657e-10
9.12714228776405,2.578187378635811e-08,7.72502864736579e-09,2.045100599899826e-09,1.4570230586952683e-08,1.854570000706289e-10
9.137106416899163,2.5700964437025565e-08,7.702380727467309e-09,2.0406789006274005e-09,1.4527907198366622e-08,1.8499995771126487e-10
9.147070546034277,2.5627104443809016e-08,7.678353233437848e-09,2.0349365518068757e-09,1.450084932341141e-08,1.845090137865424e-10
9.15703467516939,2.556800410697771e-08,7.655847680001577e-09,2.0313012811026807e-09,1.4454892687035658e-08,1.8399777342612645e-10
9.166998804304503,2.551231341266249e-08,7.644389514609405e-09,2.0227714498243243e-09,1.4423061868812236e-08,1.8351896982445895e-10
9.176962933439617,2.5441908736190223e-08,7.617949247642096e-09,2.0198407029620247e-09,1.438900125391035e-08,1.8314757931251438e-10
9.18692706257473,2.5380096130860566e-08,7.60532019651632e-09,2.01198407670121e-09,1.434791245332914e-08,1.825715295147998e-10
9.196891191709843,2.531347697974117e-08,7.576950345048426e-09,2.008878449652064e-09,1.431540778446939e-08,1.8243881192609062e-10
9.206855320844959,2.52529529544724e-08,7.555300779850225e-09,2.004039903735049e-09,1.427782513581609e-08,1.819793231929962e-10
9.216819449980072,2.518429427766764e-08,7.541809070263212e-09,1.9993601800045027e-09,1.424029532709661e-08,1.814243234150608e-10
9.226783579115185,2.511751187624873e-08,7.522350538115695e-09,1.993967381561768e-09,1.4205433571121497e-08,1.8089452181281776e-10
9.236747708250299,2.5047155495476703e-08,7.50276673511348e-09,1.9878774045330965e-09,1.417053102966558e-08,1.8040351896853859e-10
9.246711837385412,2.500090706170342e-08,7.491663173963179e-09,1.9851396186304404e-09,1.4132341462943528e-08,1.799606277888981e-10
9.256675966520525,2.49432299514318e-08,7.466350334878348e-09,1.9775224456982385e-09,1.4095360514088294e-08,1.7942916258560147e-10
9.266640095655639,2.487349804854046e-08,7.452346044364501e-09,1.9724588934104692e-09,1.4063371808423178e-08,1.7915513656803714e-10
9.276604224790754,2.4799399109364845e-08,7.434628795688312e-09,1.9687261424543692e-09,1.4028411533146072e-08,1.7864805842845032e-10
9.286568353925867,2.4750064279687514e-08,7.41373604022486e-09,1.962620092753129e-09,1.399320632758649e-08,1.7813043194844925e-10
9.29653248306098,2.4692548594144835e-08,7.397438474542157e-09,1.9619566671526813e-09,1.3957742841684658e-08,1.7771647385436648e-10
9.306496612196094,2.4620287031327163e-08,7.375313533843098e-09,1.9528646574396013e-09,1.392440588977287e-08,1.7714567046150583e-10
9.316460741331207,2.457161065954635e-08,7.3570143280432315e-09,1.947514876400993e-09,1.388999669086152e-08,1.7670455927675382e-10
9.32642487046632,2.4502128741876432e-08,7.3403450598000205e-09,1.9438626875372494e-09,1.385053253352582e-08,1.7646338677255594e-10
9.336388999601434,2.4437613193721526e-08,7.319810091290223e-09,1.935471171451351e-09,1.3815508296440031e-08,1.7598835292985705e-10
9.346353128736547,2.4383979899091154e-08,7.305459799387677e-09,1.9362203724138817e-09,1.3792107703840098e-08,1.7546365554052616e-10
9.356317257871662,2.4332010796765968e-08,7.275502486007638e-09,1.9309244465238173e-09,1.3748875474954001e-08,1.7510531271499074e-10
9.366281387006776,2.426056532627599e-08,7.266827935927582e-09,1.923804149268104e-09,1.372056853580684e-08,1.745599225540724e-10
9.37624551614189,2.420347740597744e-08,7.246294975642305e-09,1.922284294402146e-09,1.3687157375059376e-08,1.7420074241091094e-10
9.386209645277003,2.413580545727777e-08,7.231725109779035e-09,1.9147666768621794e-09,1.3651955600725088e-08,1.737678327094889e-10
9.396173774412116,2.407388116987372e-08,7.214085977622334e-09,1.9118998669909006e-09,1.3618660951241222e-08,1.7343237421105346e-10
9.40613790354723,2.4033519326567237e-08,7.1915477236660895e-09,1.9058387817548687e-09,1.3588174527450495e-08,1.7289412207420764e-10
9.416102032682343,2.398215304065999e-08,7.178936027779591e-09,1.9001498898526618e-09,1.3552711182092626e-08,1.7262699284822597e-10
9.426066161817458,2.3893303740054223e-08,7.17002026748701e-09,1.8975560369176677e-09,1.3515963228683295e-08,1.7215677428710655e-10
9.436030290952571,2.3863461081740027e-08,7.148014261960043e-09,1.8908770679522395e-09,1.3485505006025862e-08,1.7181045272251453e-10
9.445994420087684,2.3803397675545703e-08,7.125682368210273e-09,1.8889761851564634e-09,1.3456632891501202e-08,1.7145484378320464e-10
9.455958549222798,2.3735466024510947e-08,7.115357405068658e-09,1.8825799784290614e-09,1.3417828808225633e-08,1.7100331382783494e-10
9.465922678357911,2.3670472718755887e-08,7.0890264967518685e-09,1.879809035570755e-09,1.3389037319140379e-08,1.705932608637448e-10
9.475886807493024,2.362016547022073e-08,7.080219156104584e-09,1.8719080156583063e-09,1.3361156591244383e-08,1.7014493641547744e-10
9.485850936628138,2.356922679047256e-08,7.060243125545769e-09,1.867474200303203e-09,1.3318240920454499e-08,1.697134148223996e-10
9.495815065763253,2.3522902648149188e-08,7.04344932912891e-09,1.8656423240018135e-09,1.329801197176792e-08,1.6927606054216988e-10
9.505779194898366,2.3443686294914764e-08,7.020213284643016e-09,1.8584087133918707e-09,1.3261677478821951e-08,1.6894073045013833e-10
9.51574332403348,2.3394045668606233e-08,7.0040748289856545e-09,1.8557347055262378e-09,1.32284739920612e-08,1.6845159692009901e-10
9.525707453168593,2.3353603613946442e-08,6.991321387388888e-09,1.8494225679593654e-09,1.319789102081571e-08,1.6805316136344162e-10
9.535671582303706,2.327863353326382e-08,6.9744274578980395e-09,1.8449963458502104e-09,1.3172312854785678e-08,1.6765128051884925e-10
9.54563571143882,2.3231658203086263e-08,6.958190810893353e-09,1.842791456159292e-09,1.3131540196749078e-08,1.671788203418948e-10
9.555599840573933,2.3184036100494744e-08,6.93790956837754e-09,1.8374498164839961e-09,1.3104923208520674e-08,1.6664122976312174e-10
9.565563969709046,2.3114377029433305e-08,6.9210659996802475e-09,1.8344928905887882e-09,1.3073650618333702e-08,1.6634688073721175e-10
9.575528098844162,2.3060130296287646e-08,6.905900338573416e-09,1.829592261243153e-09,1.304251533887052e-08,1.6602482008768787e-10
9.585492227979275,2.3034324269520302e-08,6.8891685393879275e-09,1.8208547862492029e-09,1.3015715001921836e-08,1.655897175156984e-10
9.595456357114388,2.2948254255656543e-08,6.8802589609490656e-09,1.820726726916209e-09,1.297731740682636e-08,1.6516057274814306e-10
9.605420486249502,2.290093648528221e-08,6.8568200122974265e-09,1.8147460787909714e-09,1.2949346032780721e-08,1.6494977735260567e-10
9.615384615384615,2.2859894894117054e-08,6.844651692309476e-09,1.8116471030674173e-09,1.2918033928412532e-08,1.6442405017050479e-10
9.625348744519728,2.2775808338690415e-08,6.829417411408727e-09,1.8069790147933349e-09,1.288521283585216e-08,1.6407155793520158e-10
9.635312873654842,2.2753643493068673e-08,6.8142390452338944e-09,1.804451980127975e-09,1.285449198018813e-08,1.6365164258487964e-10
9.645277002789957,2.2698697968243656e-08,6.7905251717157594e-09,1.8002807609165697e-09,1.2826036868207871e-08,1.6327336368750507e-10
9.65524113192507,2.262891529943845e-08,6.777552077157527e-09,1.7933434544300983e-09,1.2796368995051673e-08,1.62892587384814e-10
9.665205261060184,2.258029116953554e-08,6.762710085170315e-09,1.792365627912645e-09,1.2767269401450697e-08,1.6268125317981937e-10
9.675169390195297,2.253943300310985e-08,6.749474285735754e-09,1.784467328682729e-09,1.2739590372846409e-08,1.621847423223702e-10
9.68513351933041,2.2483513426683134e-08,6.734766238483538e-09,1.7814872097653793e-09,1.2703392335810095e-08,1.618261122395739e-10
9.695097648465524,2.242212196861567e-08,6.71612279558242e-09,1.7780514019845168e-09,1.268301129784943e-08,1.614973708389476e-10
9.705061777600637,2.2374364172864128e-08,6.6965684066002165e-09,1.7738099933118445e-09,1.2652237481236712e-08,1.6103751532103737e-10
9.71502590673575,2.2322812121153237e-08,6.681332477463256e-09,1.7707173564545063e-09,1.262114316025015e-08,1.606447811386079e-10
9.724990035870865,2.226653549980953e-08,6.668361700553301e-09,1.7649349840172757e-09,1.2594778344930034e-08,1.6034091253325304e-10
9.734954165005979,2.2228580459847634e-08,6.654206505375333e-09,1.7639857561837091e-09,1.2564624617285401e-08,1.5998567992309864e-10
9.744918294141092,2.2180429995814134e-08,6.641450526653378e-09,1.7576170493231422e-09,1.2526913382999758e-08,1.5950393256101482e-10
9.754882423276205,2.2116914512857523e-08,6.624586595782089e-09,1.7520443864409359e-09,1.2507159142313448e-08,1.5911660499306338e-10
9.764846552411319,2.2068510723084035e-08,6.606002559402737e-09,1.7493745463420546e-09,1.247568556666324e-08,1.5893546739955917e-10
9.774810681546432,2.201479050534254e-08,6.593077415193327e-09,1.7435833899185327e-09,1.2445273633765017e-08,1.585400709422888e-10
9.784774810681546,2.1972692999112484e-08,6.581951688875612e-09,1.7423443750536037e-09,1.2418072884110315e-08,1.581681563002868e-10
9.79473893981666,2.1922389855348846e-08,6.564136144776966e-09,1.7362852388830666e-09,1.238592393820467e-08,1.5771877169949422e-10
9.804703068951774,2.1868226985435567e-08,6.552787606662137e-09,1.7328628597336876e-09,1.235747836565772e-08,1.5741419798175427e-10
9.814667198086887,2.1821777376094967e-08,6.533640547536737e-09,1.7320246263441307e-09,1.2331720572897643e-08,1.5708160817492682e-10
9.824631327222,2.1765624940574896e-08,6.516011168864722e-09,1.7261054651026756e-09,1.2307438586677995e-08,1.5677002423001445e-10
9.834595456357114,2.172244056945775e-08,6.50365897049281e-09,1.7230627727483264e-09,1.2274754018780472e-08,1.563359699862722e-10
9.844559585492227,2.167255198443565e-08,6.486273438595801e-09,1.7145526616468412e-09,1.2247492356571987e-08,1.5608960178247734e-10
9.85452371462734,2.161268807845717e-08,6.4691964362755935e-09,1.7143975234881002e-09,1.2221282735545089e-08,1.5565781567237236e-10
9.864487843762454,2.156832346924692e-08,6.46428456086009e-09,1.7098607582785402e-09,1.2192406817489075e-08,1.5531857749684013e-10
9.87445197289757,2.152982685435519e-08,6.441587652918967e-09,1.707680500223815e-09,1.216490115893605e-08,1.5496909822619344e-10
9.884416102032683,2.1483720461085593e-08,6.430690997729207e-09,1.7057506581207094e-09,1.2141488334699599e-08,1.5451035080657756e-10
9.894380231167796,2.1415431180329948e-08,6.4139562160096685e-09,1.6982225594059588e-09,1.2112105870018781e-08,1.5422282211057603e-10
9.90434436030291,2.1380692247963974e-08,6.4012224182487345e-09,1.6956394276225087e-09,1.2083807331153872e-08,1.5392007116464572e-10
9.914308489438023,2.132967681595868e-08,6.386435110213116e-09,1.6920866286161626e-09,1.2056970891720328e-08,1.5341779650730746e-10
9.924272618573136,2.1274950401965246e-08,6.369641980737566e-09,1.6876476503721086e-09,1.2031992611464458e-08,1.5315473784165976e-10
9.93423674770825,2.1241859183838784e-08,6.360768108839729e-09,1.6838799660586009e-09,1.2000874425830074e-08,1.5281763304586413e-10
9.944200876843365,2.1183539865030116e-08,6.347410439473061e-09,1.6798112957639111e-09,1.1974361396970892e-08,1.525247533307509e-10
9.954165005978478,2.1116903936035647e-08,6.333093720542014e-09,1.6755606817451208e-09,1.1950288654753054e-08,1.5212246585803885e-10
9.964129135113591,2.1089791544856122e-08,6.3164849179025e-09,1.6725699734559186e-09,1.1922537350399496e-08,1.519752128847639e-10
9.974093264248705,2.1038052880966536e-08,6.301599636197391e-09,1.6681402846334621e-09,1.1894609772946459e-08,1.5155091394385396e-10
9.984057393383818,2.0972536009895336e-08,6.296077821664885e-09,1.6720992877545152e-09,1.1863792295938594e-08,1.5123986096333915e-10
9.994021522518931,2.0952104083002566e-08,6.269512933896751e-09,1.6613902851583188e-09,1.184273179565291e-08,1.5083242944875263e-10
10.003985651654045,2.0899027916220093e-08,6.263804593942798e-09,1.659777036097612e-09,1.1815258719679515e-08,1.5038961764878235e-10
10.013949780789158,2.0848567168286902e-08,6.249025776658914e-09,1.6549443005383041e-09,1.1791437903855749e-08,1.5006566102834844e-10
10.023913909924273,2.0819888664312642e-08,6.223454114397694e-09,1.650781935714333e-09,1.1771632545858782e-08,1.497337888924796e-10
10.033878039059386,2.0756676881924687e-08,6.2151414275541325e-09,1.6478450189201504e-09,1.174292690474367e-08,1.4936675332431767e-10
10.0438421681945,2.071127458771407e-08,6.206230303656274e-09,1.6411883771875431e-09,1.171728669485341e-08,1.491577489892755e-10
10.053806297329613,2.0668303064002628e-08,6.19017268993715e-09,1.6443951858129798e-09,1.1695401317840799e-08,1.4874537634795037e-10
10.063770426464727,2.06306161298434e-08,6.1830340222154085e-09,1.6358367077038199e-09,1.1665067366165663e-08,1.4837892034401432e-10
10.07373455559984,2.058681438861236e-08,6.163151721464425e-09,1.6357067847270664e-09,1.1633553180554033e-08,1.4809401514036684e-10
10.083698684734953,2.0536253099197316e-08,6.153964415521143e-09,1.6304279911249971e-09,1.1617564521262757e-08,1.478863578557501e-10
10.093662813870068,2.048814421494871e-08,6.140091221424276e-09,1.6250422536067286e-09,1.158110573426034e-08,1.4756664788161398e-10
10.103626943005182,2.0446964326974106e-08,6.1299776309798616e-09,1.6225888491794008e-09,1.155890679424753e-08,1.4728434234106432e-10
10.113591072140295,2.0395228418243328e-08,6.112308761237059e-09,1.6192359179584228e-09,1.1535655974009149e-08,1.4690789654747258e-10
10.123555201275408,2.036139066198814e-08,6.103344397295615e-09,1.616600360900358e-09,1.1509753841769335e-08,1.4658262851889357e-10
10.133519330410522,2.0335631321461764e-08,6.090194952593903e-09,1.613247380398433e-09,1.1492846525143433e-08,1.461788222140862e-10
10.143483459545635,2.026168456740563e-08,6.070270280758628e-09,1.608999541792745e-09,1.1465831927340671e-08,1.4587489594544616e-10
10.153447588680748,2.0218666489725525e-08,6.0584489448101865e-09,1.6069426294026012e-09,1.1434874733520522e-08,1.4569660127625164e-10
10.163411717815862,2.0181966441578066e-08,6.0495384101312086e-09,1.6017045041772378e-09,1.1412312586345182e-08,1.4534129019802667e-10
10.173375846950977,2.014065375914657e-08,6.035090280292228e-09,1.600370114925047e-09,1.1388327165578241e-08,1.4504332506640474e-10
10.18333997608609,2.0079493396942068e-08,6.013464056046261e-09,1.5959332040185155e-09,1.1362156787164226e-08,1.4462390991938113e-10
10.193304105221204,2.0055542364782492e-08,6.003937704178594e-09,1.5922873816601285e-09,1.13439059887487e-08,1.4435694103436353e-10
10.203268234356317,2.0007589695673315e-08,5.9905507316405985e-09,1.5896534826409782e-09,1.1317966633446927e-08,1.4399545308603376e-10
10.21323236349143,1.9971978935752417e-08,5.983223901425239e-09,1.5825798156127926e-09,1.1294297092206879e-08,1.436866242602036e-10
10.223196492626544,1.9932383531167905e-08,5.969171791569592e-09,1.5825934188238285e-09,1.1264907945649508e-08,1.4338801838657804e-10
10.233160621761657,1.9865471688509872e-08,5.9557122280491765e-09,1.5785405126017694e-09,1.1245850727291214e-08,1.4313770973361304e-10
10.243124750896772,1.9827985526657898e-08,5.947921831305224e-09,1.5782285389566863e-09,1.1219843002698222e-08,1.4288743870410926e-10
10.253088880031886,1.9810264356193535e-08,5.9337119730827384e-09,1.5724034205750142e-09,1.1196019856926285e-08,1.4269831628981627e-10
10.263053009166999,1.9758683548307905e-08,5.919342931064837e-09,1.5682962058568454e-09,1.117145872607517e-08,1.42378983970816e-10
10.273017138302112,1.9697976438641896e-08,5.9128772850226695e-09,1.5644199495503759e-09,1.1147473181471016e-08,1.420242969039075e-10
10.282981267437226,1.9671925290086843e-08,5.889371175861065e-09,1.5614266474479599e-09,1.1127264952413047e-08,1.417252691777368e-10
10.292945396572339,1.9628096861821507e-08,5.876520934632413e-09,1.5591263847405214e-09,1.1096325021272943e-08,1.4139896489822893e-10
10.302909525707452,1.9585878861658587e-08,5.869811657363498e-09,1.5554587789961058e-09,1.1075424706285214e-08,1.4108214961768473e-10
10.312873654842566,1.9543924077065263e-08,5.859899419082074e-09,1.5516740256742299e-09,1.1052854853443593e-08,1.4078812812462114e-10
10.32283778397768,1.950681844567072e-08,5.84523127113699e-09,1.5501769264388045e-09,1.1029477592591554e-08,1.404457004878155e-10
10.332801913112794,1.9464965628303786e-08,5.8333476296365e-09,1.5488841350099667e-09,1.0999806134042281e-08,1.4005932885716995e-10
10.342766042247908,1.9421255229025875e-08,5.8147525424847705e-09,1.5418044490421273e-09,1.0985480545544129e-08,1.3981584559957325e-10
10.35273017138302,1.9392990101142395e-08,5.80543769308573e-09,1.5395092518651636e-09,1.0957910816086561e-08,1.3953640573637513e-10
10.362694300518134,1.9347017931833935e-08,5.7987161425202086e-09,1.5362457180244527e-09,1.0940428607342846e-08,1.3923246892619312e-10
10.372658429653248,1.9318971000204707e-08,5.781368306060208e-09,1.5349324514768976e-09,1.0918084036674496e-08,1.3896910841409707e-10
10.382622558788361,1.9279659768239287e-08,5.768239676376513e-09,1.5242597655746121e-09,1.0900352187778706e-08,1.38704521381669e-10
10.392586687923476,1.921440683020999e-08,5.755494002031863e-09,1.5274371746706495e-09,1.0874143191012006e-08,1.384301369753984e-10
10.40255081705859,1.918850230577635e-08,5.7459198791462555e-09,1.5234464850120972e-09,1.085221383382481e-08,1.3815146153491945e-10
10.412514946193703,1.915432001746207e-08,5.734904320332979e-09,1.5189203332486021e-09,1.0827472500474062e-08,1.3787717807983757e-10
10.422479075328816,1.9103389766765145e-08,5.7350765924129424e-09,1.5166301623826845e-09,1.0797986452235156e-08,1.3754538839921795e-10
10.43244320446393,1.9076506834062528e-08,5.714922594115748e-09,1.5110417048050168e-09,1.078231455878368e-08,1.3729164021373594e-10
10.442407333599043,1.9035306095328687e-08,5.7043370992222146e-09,1.511742963044176e-09,1.0758565873439561e-08,1.3709485662538758e-10
10.452371462734156,1.899933509740316e-08,5.697058709082566e-09,1.503370039383236e-09,1.0728482190752256e-08,1.36829349432832e-10
10.46233559186927,1.895900743959946e-08,5.678636396492227e-09,1.504786804972856e-09,1.0714412848786997e-08,1.3655325737497813e-10
10.472299721004385,1.8898032947551424e-08,5.6735302894137624e-09,1.498665194188701e-09,1.0701419497337932e-08,1.3617886930312571e-10
10.482263850139498,1.886980448081769e-08,5.6522891912086395e-09,1.4958207220757442e-09,1.0670559856516452e-08,1.358353242481944e-10
10.492227979274611,1.8851203412566577e-08,5.638960129603324e-09,1.4957766659639143e-09,1.0653771550272212e-08,1.3566474223193515e-10
10.502192108409725,1.8794495258663618e-08,5.627147534928886e-09,1.4933915787611882e-09,1.063022023276465e-08,1.3534013911653939e-10
10.512156237544838,1.8761559389101887e-08,5.620014824263085e-09,1.4882708936975076e-09,1.0606604255672379e-08,1.350981496838438e-10
10.522120366679951,1.871906849432016e-08,5.607656376705543e-09,1.4843398139328115e-09,1.058482109510368e-08,1.3480460359876856e-10
10.532084495815065,1.864049916617387e-08,5.5887349823715995e-09,1.4776228893628513e-09,1.0546100280069824e-08,1.3456295018866928e-10
10.54204862495018,1.8653061064126622e-08,5.58165877437323e-09,1.4809599334351232e-09,1.0545234961149343e-08,1.34280762692494e-10
10.552012754085293,1.8617844944399125e-08,5.574516876316696e-09,1.4752978941885564e-09,1.05252577785681e-08,1.3404365300214541e-10
10.561976883220407,1.8576331436490997e-08,5.560803943252001e-09,1.474109497429843e-09,1.050206040161214e-08,1.337788108826544e-10
10.57194101235552,1.853973174303643e-08,5.551681925710415e-09,1.469885922434435e-09,1.048027358876045e-08,1.334061745979967e-10
10.581905141490633,1.8514844152861562e-08,5.5448593384976284e-09,1.4641682209627004e-09,1.0464583226879112e-08,1.3319719791910097e-10
10.591869270625747,1.8451255917562105e-08,5.538182748483997e-09,1.4645769194818882e-09,1.0433357751289178e-08,1.3285446984746574e-10
10.60183339976086,1.8428537782071556e-08,5.525115663400254e-09,1.4585071528442908e-09,1.0415923260534382e-08,1.325812434284672e-10
10.611797528895973,1.8394715417629564e-08,5.509759515819044e-09,1.4597497778458363e-09,1.0395054702818734e-08,1.3226850901338012e-10
10.621761658031089,1.8354118168457024e-08,5.502814836484409e-09,1.456454387601868e-09,1.037453217147437e-08,1.3206429808716338e-10
10.631725787166202,1.8330699767980025e-08,5.488088814491772e-09,1.45207959075417e-09,1.0352550987918596e-08,1.31712218354381e-10
10.641689916301315,1.82877372292521e-08,5.468872289738879e-09,1.4500499829302752e-09,1.033495243792907e-08,1.3151007478148206e-10
10.651654045436429,1.8243118683888933e-08,5.464602537479038e-09,1.4462362758640547e-09,1.0310055361641807e-08,1.313095569283047e-10
10.661618174571542,1.8187091481022604e-08,5.4527016992955235e-09,1.4449192765590342e-09,1.0293082800055217e-08,1.3102345594804472e-10
10.671582303706655,1.8175426023767942e-08,5.440069461545407e-09,1.4409609214726858e-09,1.0274419297010802e-08,1.308098332710864e-10
10.681546432841769,1.8131090332675655e-08,5.431250686512506e-09,1.4351334196959252e-09,1.0242083227534004e-08,1.3046567336661052e-10
10.691510561976884,1.8102474313152965e-08,5.4221919003883535e-09,1.4356789903928008e-09,1.023541033559445e-08,1.3024346799439933e-10
10.701474691111997,1.806943740467027e-08,5.410170511813828e-09,1.432553127105875e-09,1.0213865312122545e-08,1.3006688746103288e-10
10.71143882024711,1.8024706405124927e-08,5.398702994050289e-09,1.430223164908244e-09,1.0194036992205451e-08,1.2978434339527782e-10
10.721402949382224,1.799261660817196e-08,5.385316376919872e-09,1.4249694379218757e-09,1.0174507945737682e-08,1.2937472931220676e-10
10.731367078517337,1.794791054020452e-08,5.373248903897117e-09,1.4160448028468036e-09,1.0164187873943178e-08,1.2927414781221765e-10
10.74133120765245,1.7940157266324057e-08,5.3760855611889376e-09,1.4215904833574375e-09,1.0131071596095204e-08,1.290092342189485e-10
10.751295336787564,1.7884579913545127e-08,5.367350173114551e-09,1.416951557315639e-09,1.0118080713996947e-08,1.2882421877819538e-10
10.761259465922677,1.785698835060408e-08,5.3425561896933935e-09,1.4155076843506878e-09,1.0091922499838816e-08,1.2853098551966892e-10
10.771223595057792,1.7793501287221547e-08,5.34009232319672e-09,1.4114348745006239e-09,1.0075330705044325e-08,1.282281176600817e-10
10.781187724192906,1.7786423336417472e-08,5.328548939973653e-09,1.4131223879154894e-09,1.0052129560889193e-08,1.2791443284352547e-10
10.791151853328019,1.7752292033915788e-08,5.3242714797816155e-09,1.4068922734654462e-09,1.0028123019560376e-08,1.2770051844099525e-10
10.801115982463132,1.772270789785666e-08,5.311952538789629e-09,1.4039889635213577e-09,1.0013082535065912e-08,1.275051010680875e-10
10.811080111598246,1.7678256352374527e-08,5.300339905017092e-09,1.4044654224185492e-09,9.99418580751963e-09,1.2725443641135855e-10
10.82104424073336,1.7648584091033477e-08,5.275117167030922e-09,1.3992825109156939e-09,9.982248241367641e-09,1.2702213188930272e-10
10.831008369868472,1.7610420529648337e-08,5.268760906375448e-09,1.399487374624844e-09,9.95409177650543e-09,1.266721399026633e-10
10.840972499003588,1.7582582855091147e-08,5.265971789473706e-09,1.3944338517644136e-09,9.93606136074132e-09,1.2646283394157e-10
10.850936628138701,1.753103635249571e-08,5.247261938677066e-09,1.3935792218058187e-09,9.925575147050047e-09,1.2621689322450027e-10
10.860900757273814,1.7498290933546032e-08,5.24180843716278e-09,1.388943963363561e-09,9.902287181617797e-09,1.259731743689327e-10
10.870864886408928,1.7491730064459735e-08,5.2227746282440365e-09,1.3885259643527858e-09,9.87287360146624e-09,1.2578276067325708e-10
10.880829015544041,1.7457849353322216e-08,5.222015708255012e-09,1.3849208724909665e-09,9.858020675647286e-09,1.2555846037776182e-10
10.890793144679154,1.741577400098379e-08,5.218217982426992e-09,1.3815000502615494e-09,9.846456976609522e-09,1.2526821087923376e-10
10.900757273814268,1.7383159968905823e-08,5.2091755411892355e-09,1.3767575519496438e-09,9.826117070924065e-09,1.2508102964289913e-10
10.910721402949381,1.7358976928508275e-08,5.1948474732694655e-09,1.376441207491133e-09,9.80847528624861e-09,1.2487907413365427e-10
10.920685532084496,1.7302978892871272e-08,5.182726816036561e-09,1.3726977358939287e-09,9.789839586679486e-09,1.2457773627453337e-10
10.93064966121961,1.7343040795923507e-08,5.185473818260037e-09,1.377894691895384e-09,9.798018462520025e-09,1.2428465780845283e-10
10.940613790354723,1.725562827116316e-08,5.172169721725226e-09,1.3671627110085693e-09,9.74611496087064e-09,1.2415589832618227e-10
10.950577919489836,1.7211515236745024e-08,5.1602162689441986e-09,1.3654647889615603e-09,9.729791678367197e-09,1.2393337867588665e-10
10.96054204862495,1.7169856180961953e-08,5.1511641825313735e-09,1.362761909048328e-09,9.713381213477662e-09,1.237131241939456e-10
10.970506177760063,1.714791299567043e-08,5.1391492764424745e-09,1.3601381855642802e-09,9.695728388364992e-09,1.2343374045200103e-10
10.980470306895176,1.71087279288498e-08,5.126841886724308e-09,1.3647267294215177e-09,9.665030383167223e-09,1.2325645876902108e-10
10.990434436030291,1.709944179065466e-08,5.1101876107270165e-09,1.3555300358289074e-09,9.656844816529769e-09,1.2294796195616323e-10
11.000398565165405,1.7051659659020088e-08,5.1043497037875545e-09,1.356237792342461e-09,9.63567944037855e-09,1.227168667808896e-10
11.010362694300518,1.701546379411317e-08,5.094816526853082e-09,1.3521617277826647e-09,9.621759840517511e-09,1.225457209875917e-10
11.020326823435632,1.6997869839236683e-08,5.0723364306153586e-09,1.3467483422303757e-09,9.60732345801755e-09,1.222470866154094e-10
11.030290952570745,1.693892524747525e-08,5.072701878792581e-09,1.3490171053166617e-09,9.584278782657958e-09,1.2207927181775944e-10
11.040255081705858,1.693634862014687e-08,5.075674018347462e-09,1.3396844379675732e-09,9.564349092450615e-09,1.218501213517317e-10
11.050219210840972,1.6870778361072806e-08,5.0545802329379885e-09,1.3421529466178401e-09,9.555842739380396e-09,1.215696356168885e-10
11.060183339976087,1.6880504636324735e-08,5.052481981688003e-09,1.3365353333865272e-09,9.53500809046416e-09,1.213745928738063e-10
11.0701474691112,1.6836146265801496e-08,5.0407826738853585e-09,1.3376849078961315e-09,9.51242655900642e-09,1.2119790426718268e-10
11.080111598246313,1.6802509470041628e-08,5.033912759185314e-09,1.3390176207977869e-09,9.504182478353902e-09,1.2099064268334818e-10
11.090075727381427,1.676043812113981e-08,5.021858461205907e-09,1.3291517948955944e-09,9.477610995753834e-09,1.2068184117450397e-10
11.10003985651654,1.673589201810778e-08,5.017253076791662e-09,1.3261893087723663e-09,9.461276665265478e-09,1.204924067595894e-10
11.110003985651653,1.67085918049407e-08,5.0053962465692284e-09,1.324844606124482e-09,9.444588591628466e-09,1.2026726102573967e-10
11.119968114786767,1.668265511666865e-08,4.997096256988703e-09,1.3256202100267392e-09,9.428591553746668e-09,1.1992577245931414e-10
11.12993224392188,1.6686238252499312e-08,4.994177234497692e-09,1.334246397436359e-09,9.40706921218334e-09,1.1972723912445917e-10
11.139896373056995,1.6594037617446465e-08,4.97126205162187e-09,1.317371486698561e-09,9.392416090214732e-09,1.194789135356697e-10
11.149860502192109,1.6573780053402125e-08,4.957440684287103e-09,1.3181873591733037e-09,9.369032014899005e-09,1.1940807594180656e-10
11.159824631327222,1.6545112255550554e-08,4.961780938530583e-09,1.3152572018628014e-09,9.358283332021233e-09,1.1917149211637984e-10
11.169788760462335,1.6544625801223278e-08,4.943572923096127e-09,1.3117434411910386e-09,9.332551900839957e-09,1.1892999231789744e-10
11.179752889597449,1.646739397299705e-08,4.940810673668504e-09,1.3113745808186573e-09,9.317319150194148e-09,1.1868492600794167e-10
11.189717018732562,1.6471301047198842e-08,4.917144847232985e-09,1.3092698366053545e-09,9.31379968766e-09,1.1840852221865948e-10
11.199681147867675,1.6422525683712837e-08,4.911203989941103e-09,1.305631775997011e-09,9.291242741544393e-09,1.1833683907394118e-10
11.20964527700279,1.6403621087426497e-08,4.906002547982461e-09,1.3001267637276648e-09,9.275364961242859e-09,1.1800552811909379e-10
11.219609406137904,1.637808384804754e-08,4.903807541167168e-09,1.3015808369481413e-09,9.254516179007602e-09,1.178664834766189e-10
11.229573535273017,1.6320111416922387e-08,4.901917549875904e-09,1.2980315149211572e-09,9.240978200798581e-09,1.1767790599787218e-10
11.23953766440813,1.6309932401274993e-08,4.8843616223505355e-09,1.2921968698669603e-09,9.232001164979625e-09,1.1739259659188712e-10
11.249501793543244,1.6290394041458433e-08,4.88296497983408e-09,1.2931001931299497e-09,9.207172244334816e-09,1.172030587765398e-10
11.259465922678357,1.6266121696434096e-08,4.873429793674536e-09,1.2904200888674005e-09,9.186061072436676e-09,1.1700141446855034e-10
11.26943005181347,1.6219288168911482e-08,4.874379351316832e-09,1.2869574951919832e-09,9.175521980832682e-09,1.1682274938450529e-10
11.279394180948584,1.6197672884408956e-08,4.857910040455469e-09,1.2894265271035727e-09,9.17091975581641e-09,1.1651849340211243e-10
11.2893583100837,1.615424154862978e-08,4.838223100099722e-09,1.2810869621935178e-09,9.13117489044605e-09,1.1633945176372605e-10
11.299322439218813,1.6135497205911752e-08,4.830359320041042e-09,1.2827771703778096e-09,9.121110560090613e-09,1.1614793339033146e-10
11.309286568353926,1.608933337692123e-08,4.8246418279256325e-09,1.277721634545172e-09,9.106538892021043e-09,1.1597116724424079e-10
11.31925069748904,1.607871006314634e-08,4.817369222613157e-09,1.2795175097815598e-09,9.088371620059258e-09,1.1571614140021815e-10
11.329214826624153,1.601110160357201e-08,4.802285600285101e-09,1.271261438430915e-09,9.040757073146357e-09,1.1558419847838495e-10
11.339178955759266,1.5992425508089337e-08,4.7855375651831306e-09,1.2707389242494144e-09,9.058424517414983e-09,1.1528692444630768e-10
11.34914308489438,1.597607829291256e-08,4.777166450089089e-09,1.2687688300115403e-09,9.040427944691109e-09,1.1515908701499171e-10
11.359107214029494,1.596936180284639e-08,4.770090077118726e-09,1.2684481535713822e-09,9.027271117291669e-09,1.1494180582174208e-10
11.369071343164608,1.5959394753632468e-08,4.7721613503904e-09,1.2662881726056004e-09,9.006419242861777e-09,1.1466527895694901e-10
11.379035472299721,1.5897843859574568e-08,4.7600444222268495e-09,1.2553235265043746e-09,9.009775420482705e-09,1.1448621158417522e-10
11.388999601434834,1.5859930699565645e-08,4.754596251577601e-09,1.261182974916397e-09,8.987413698746349e-09,1.1430702131269903e-10
11.398963730569948,1.5846688750674756e-08,4.749458943433134e-09,1.2580123464493152e-09,8.972833052114061e-09,1.1412476174841993e-10
11.408927859705061,1.5832203931921273e-08,4.746022541053755e-09,1.2500925723411857e-09,8.952932230290119e-09,1.1389586478622011e-10
11.418891988840175,1.577992859144585e-08,4.755875527289938e-09,1.2547471994070697e-09,8.922125751756487e-09,1.1367093033794257e-10
11.428856117975288,1.5783252960853447e-08,4.731306446420654e-09,1.246111502116261e-09,8.92280891795727e-09,1.1339095964457111e-10
11.438820247110403,1.5703553655666313e-08,4.709642050384928e-09,1.2540794401947531e-09,8.906775745430754e-09,1.1325932162697493e-10
11.448784376245516,1.5744918207749832e-08,4.715352538815419e-09,1.246268832023882e-09,8.878084876967661e-09,1.1312435703045663e-10
11.45874850538063,1.5691727399011206e-08,4.6955816706364094e-09,1.2465545916090408e-09,8.863327579284673e-09,1.1286300235366952e-10
11.468712634515743,1.5657765119694095e-08,4.702638703104387e-09,1.2375173237649694e-09,8.862747353806547e-09,1.126313722379829e-10
11.478676763650856,1.5631959762641888e-08,4.676097195834638e-09,1.233522330264193e-09,8.85544160212815e-09,1.1241627606612002e-10
11.48864089278597,1.5604910860409693e-08,4.668101317656109e-09,1.2390500472115005e-09,8.823142615196894e-09,1.1233529957643326e-10
11.498605021921083,1.556958316033142e-08,4.659397470845274e-09,1.237711901029212e-09,8.804944548910295e-09,1.120522761882884e-10
11.508569151056198,1.5548700225943153e-08,4.656336720513992e-09,1.2337343198639015e-09,8.787679343975242e-09,1.1191659424875014e-10
11.518533280191312,1.5498869071438918e-08,4.652693484169083e-09,1.2289925896451719e-09,8.76899664625049e-09,1.1168542779943003e-10
11.528497409326425,1.541703977812774e-08,4.6316445366339025e-09,1.2166496509307956e-09,8.733679007606638e-09,1.1165024135636505e-10
11.538461538461538,1.5476290595129722e-08,4.624454032724278e-09,1.2291636153304934e-09,8.75107651670832e-09,1.1137002190716545e-10
11.548425667596652,1.5438299638741522e-08,4.627513480933537e-09,1.2229303498541376e-09,8.737285673230843e-09,1.1119223046176633e-10
11.558389796731765,1.542018513739201e-08,4.607811866121508e-09,1.2184662595791554e-09,8.717388841696566e-09,1.1100527331569218e-10
11.568353925866878,1.5379445289736283e-08,4.619299429703745e-09,1.2236086401484794e-09,8.713184298214187e-09,1.107616941407167e-10
11.578318055001992,1.5407427119142626e-08,4.601625641534354e-09,1.2081701344580359e-09,8.698790590347573e-09,1.1068813570952234e-10
11.588282184137107,1.530413159793885e-08,4.6091518478003875e-09,1.210225884350827e-09,8.666473769861888e-09,1.1048441430689677e-10
11.59824631327222,1.531099463647199e-08,4.593432739562095e-09,1.2104950228678754e-09,8.656741526480531e-09,1.10181822356786e-10
11.608210442407334,1.5295574355768638e-08,4.584934520820219e-09,1.2104867953354887e-09,8.639881166743711e-09,1.0994488650275469e-10
11.618174571542447,1.5233515214303065e-08,4.600741281513681e-09,1.2049997629576478e-09,8.617538882699168e-09,1.0984731714728076e-10
11.62813870067756,1.5273231222186517e-08,4.557443701958273e-09,1.1988603500835484e-09,8.613454937072946e-09,1.0960957783405144e-10
11.638102829812674,1.522679024656843e-08,4.563597922488406e-09,1.2113337590253986e-09,8.583922960989872e-09,1.0944762729297119e-10
11.648066958947787,1.5165289680149368e-08,4.5452775445792665e-09,1.1990380216444951e-09,8.566092204330143e-09,1.0931013409493572e-10
11.658031088082902,1.51189913706656e-08,4.529065670095506e-09,1.2006792414208851e-09,8.576231483424928e-09,1.090625145900374e-10
11.667995217218015,1.5132875838017017e-08,4.518962200179582e-09,1.1976240505374952e-09,8.561823181593212e-09,1.0885484451409207e-10
11.677959346353129,1.505385216010075e-08,4.495229027324757e-09,1.1788202884857368e-09,8.510060686310484e-09,1.08814831388527e-10
11.687923475488242,1.5111123848949305e-08,4.527941379004881e-09,1.2001021277337032e-09,8.529599290876447e-09,1.0852381182604413e-10
11.697887604623356,1.5051070275167993e-08,4.516930885630585e-09,1.1909498538009605e-09,8.510649590044875e-09,1.0826876694864842e-10
11.707851733758469,1.506579394578477e-08,4.4991381745649395e-09,1.193591880805972e-09,8.494856926304693e-09,1.0804134718797013e-10
11.717815862893582,1.5023463217127983e-08,4.487976439753138e-09,1.183868890490705e-09,8.48261354531546e-09,1.0798549567329927e-10
11.727779992028696,1.492642769704624e-08,4.478905834728781e-09,1.1734383996289346e-09,8.479678421833975e-09,1.0776347174296542e-10
11.73774412116381,1.5013262311867808e-08,4.498940305834682e-09,1.1883595674832089e-09,8.467510539833921e-09,1.076804089293738e-10
11.747708250298924,1.5016786565136243e-08,4.498213153268378e-09,1.183338937637227e-09,8.449548597315888e-09,1.0750255528734719e-10
11.757672379434037,1.4950469287255483e-08,4.482889605452886e-09,1.1772375187200748e-09,8.419904570481628e-09,1.0722055162203026e-10
11.76763650856915,1.4839158981660422e-08,4.4605616489601705e-09,1.1771327951534676e-09,8.424959937187456e-09,1.0706883336741206e-10
11.777600637704264,1.487052131450754e-08,4.469275378568522e-09,1.179208748476987e-09,8.390499314458328e-09,1.069195739776134e-10
11.787564766839377,1.4815314850712493e-08,4.4700674789595615e-09,1.1742668191414302e-09,8.366248789649028e-09,1.0674002053306145e-10
11.79752889597449,1.4835424572753743e-08,4.433527525972068e-09,1.163053789329357e-09,8.356071288100079e-09,1.0647611182732626e-10
11.807493025109606,1.4787512583527108e-08,4.426071915913167e-09,1.1859744620175694e-09,8.338255238464306e-09,1.0626720289919331e-10
11.81745715424472,1.4752160135318455e-08,4.3704030008053735e-09,1.1679955953490448e-09,8.365583917814651e-09,1.0617115885576665e-10
11.827421283379833,1.4779977999166057e-08,4.394238312454466e-09,1.173706434748259e-09,8.315047229551536e-09,1.0597384642819597e-10
11.837385412514946,1.4798610352632608e-08,4.414302135370758e-09,1.163462737774935e-09,8.302637275780264e-09,1.0593369062285569e-10
11.84734954165006,1.4654733470891824e-08,4.387715049415467e-09,1.1579590333416989e-09,8.304641303738476e-09,1.0567073642039332e-10
11.857313670785173,1.4528665003007979e-08,4.420292627821435e-09,1.1533113350608522e-09,8.299756994104434e-09,1.054997335737958e-10
11.867277799920286,1.4651832658866395e-08,4.320673065410215e-09,1.1586045009385368e-09,8.253814855363846e-09,1.0536022769849633e-10
11.8772419290554,1.4612539438381305e-08,4.3797258446805814e-09,1.1636764975517577e-09,8.15733604150889e-09,1.0553953812207414e-10
11.887206058190515,1.4657206528093753e-08,4.432904469611449e-09,1.1721266914006386e-09,8.250990037694661e-09,1.049755485551587e-10
11.897170187325628,1.4516961249742557e-08,4.414377246686888e-09,1.1546175542343894e-09,8.249520124709705e-09,1.0497862295358022e-10
11.907134316460741,1.457264184157416e-08,4.378833712770593e-09,1.1672352217426812e-09,8.236159182353097e-09,1.0463873914164681e-10
11.917098445595855,1.4566672387618463e-08,4.2812712842288785e-09,1.1507553715798237e-09,8.224500124635831e-09,1.0456529292371699e-10
11.927062574730968,1.4665590209877022e-08,4.367537366694955e-09,1.1520692429901997e-09,8.3384450503064e-09,1.0413425807492211e-10
11.937026703866081,1.448695092435879e-08,4.464837700774314e-09,1.1349645702970266e-09,8.168387822803638e-09,1.0420518259523504e-10
11.946990833001195,1.4562928026474994e-08,4.452590613298873e-09,1.1454016005251888e-09,8.179178334437768e-09,1.0406664060159921e-10
11.95695496213631,1.4538502217972622e-08,4.3772562386317325e-09,1.2104415811079683e-09,8.156919114644926e-09,1.0393798629570853e-10
11.966919091271423,1.4366196471235879e-08,4.326129550358722e-09,1.129654723908317e-09,8.136617930471222e-09,1.037741458984886e-10
11.976883220406537,1.4497473015001707e-08,4.258783882855131e-09,1.164504860200853e-09,8.1473904753296e-09,1.0348476860395931e-10
11.98684734954165,1.4531057203427414e-08,4.367503272728363e-09,1.1921338777343678e-09,8.074825788608104e-09,1.0329426374279534e-10
11.996811478676763,1.4486174773204213e-08,4.290880111121609e-09,1.1680202202742034e-09,8.063835491282073e-09,1.0351496908123741e-10
12.006775607811877,1.4275362795110516e-08,4.233821103920471e-09,1.1650632752921469e-09,8.083996075413832e-09,1.0327221923851879e-10
12.01673973694699,1.4646192999764693e-08,4.114504357648723e-09,1.1675604697659996e-09,8.242876832084844e-09,1.0284065919231391e-10
12.026703866082103,1.3779143093764115e-08,4.3034554790199734e-09,1.2482260338843329e-09,8.047657652051065e-09,1.0334063156309289e-10
12.036667995217218,1.4249523784640522e-08,4.200817481243459e-09,1.1136562622637757e-09,8.073530743731791e-09,1.0301886558188525e-10
12.046632124352332,1.3980485799486661e-08,4.13170191998644e-09,1.2175136600338927e-09,8.241299410716643e-09,1.0243981316887453e-10
12.056596253487445,1.4155254215601386e-08,4.249425743915933e-09,1.1354038983169156e-09,7.997027895178752e-09,1.0229752070749612e-10
12.066560382622558,1.4343091745380908e-08,4.275485145884852e-09,1.1570638525161599e-09,7.918088746723883e-09,1.0203417946393535e-10
12.076524511757672,1.4530679152731725e-08,4.371705831237579e-09,1.3319033610130419e-09,8.0675866926222e-09,1.0245825457095453e-10
12.086488640892785,1.4074190254906499e-08,4.157342198926572e-09,1.1249376964190683e-09,8.067836772847202e-09,1.0147798064982093e-10
12.096452770027899,1.4107120571628285e-08,4.243963003486329e-09,1.0996546705885292e-09,8.022745512285093e-09,1.0224515202060864e-10
12.106416899163014,1.4076617897001768e-08,4.238487750495882e-09,1.1031249895432285e-09,7.993655836583025e-09,1.0231735552426736e-10
12.116381028298127,1.4083426726292951e-08,4.179646823734032e-09,1.104744219041652e-09,8.006008343316355e-09,1.0160166367618913e-10
12.12634515743324,1.595981031073553e-08,4.7003281150333255e-09,1.654602358648749e-09,8.52799380144906e-09,1.0005989595723682e-10
12.136309286568354,1.401695855471767e-08,4.221619065489965e-09,1.1120613377808371e-09,7.829979454682271e-09,1.0046592806868382e-10
12.146273415703467,1.3881140563848203e-08,4.193131919799826e-09,1.1413046147925364e-09,7.828625265511057e-09,1.0053882352602033e-10
12.15623754483858,1.3531919444016672e-08,4.0904033258767044e-09,1.1988860336270516e-09,8.084622689027106e-09,1.0092616859518583e-10
12.166201673973694,1.4134618258478289e-08,4.0644305108042915e-09,1.1213559411369652e-09,7.792196629019964e-09,1.0086632209838555e-10
12.176165803108807,1.3838893230174548e-08,4.1719739930542e-09,1.1474681482027119e-09,7.887658756352772e-09,1.0036755992335666e-10
12.186129932243922,1.410647826565916e-08,4.069809649937158e-09,1.1597528945727122e-09,8.011559813673494e-09,9.99625421893155e-11
12.196094061379036,1.3704928085666076e-08,4.19851954376673e-09,1.0865677124218192e-09,7.893349731262532e-09,9.981839611429162e-11
12.206058190514149,1.4151214564593094e-08,4.2055296320916625e-09,1.146108449711402e-09,7.847028936867326e-09,9.990586092362869e-11
12.216022319649262,1.3972304858496174e-08,4.101446025203413e-09,1.1513992849181891e-09,7.846858391175044e-09,9.963902936273975e-11
12.225986448784376,1.4007157829405452e-08,4.15082565529796e-09,1.0969247619417824e-09,7.819567168653611e-09,9.939866028048888e-11
12.235950577919489,1.3734262339397754e-08,4.166473273766075e-09,1.1110581203565318e-09,7.767938108906372e-09,9.91745296367352e-11
12.245914707054602,1.3882597696948463e-08,4.179542422918513e-09,1.1190647440570414e-09,7.748677071185977e-09,9.915182994918632e-11
12.255878836189718,1.3754348834256002e-08,4.148539702489653e-09,1.080699981991069e-09,7.784722669103255e-09,9.873998302463798e-11
12.26584296532483,1.3551957070498308e-08,4.196454641599183e-09,1.0938199441095948e-09,7.745845208967876e-09,9.875085797364441e-11
12.275807094459944,1.355162887287115e-08,4.078047649122838e-09,1.0079581187039e-09,7.59108481979489e-09,9.898640190068958e-11
12.285771223595058,1.3867417097860034e-08,4.0230095424395795e-09,1.110810267963347e-09,7.745263615995998e-09,9.829299020971291e-11
12.295735352730171,1.3581224201099495e-08,4.125164109122893e-09,1.1097699140752997e-09,7.748516730735522e-09,9.83656447645024e-11
12.305699481865284,1.3555135045480807e-08,4.169101368272264e-09,1.0833805697024585e-09,7.716347553346186e-09,9.809717135066831e-11
12.315663611000398,1.3710410259160824e-08,4.141354493358879e-09,1.0684917687938494e-09,7.705869080965711e-09,9.823842127412404e-11
12.325627740135511,1.3903603961817384e-08,4.125004682953921e-09,1.0548666923452372e-09,7.957316887679287e-09,9.762957380748987e-11
12.335591869270626,1.3682426283329184e-08,4.08645932209137e-09,1.0677186926742758e-09,7.696903160775067e-09,9.797959948765941e-11
12.34555599840574,1.354637498581223e-08,4.128713512468103e-09,1.075973518488011e-09,7.700148837857926e-09,9.778317860697056e-11
12.355520127540853,1.3658515817954803e-08,4.101336567465731e-09,1.068639618363137e-09,7.664141421223835e-09,9.749799948090312e-11
12.365484256675966,1.3442792062378884e-08,4.076022392662965e-09,1.0691077132994688e-09,7.675749343866119e-09,9.731034334195677e-11
12.37544838581108,1.3502395743544711e-08,4.025229709747533e-09,1.0989374513653536e-09,7.591961659316199e-09,9.723960694812961e-11
12.385412514946193,1.34953453771561e-08,4.0443586920513385e-09,1.0715564118216402e-09,7.58301260744523e-09,9.713312168087572e-11
12.395376644081306,1.358490503134745e-08,4.057564316859454e-09,1.0581758539518703e-09,7.624240979660166e-09,9.685528785904585e-11
12.405340773216421,1.3366568277814857e-08,4.021333475877629e-09,1.0716912378543886e-09,7.623884258878976e-09,9.67884661646498e-11
12.415304902351535,1.3422599323943289e-08,3.944872189565273e-09,1.0576607451290567e-09,7.611378699503815e-09,9.657696614365029e-11
12.425269031486648,1.3304732701090328e-08,4.0185348824906396e-09,1.0742431915656469e-09,7.583119618026566e-09,9.65721219797012e-11
12.435233160621761,1.3472600803250918e-08,4.043865341881041e-09,1.068231917747534e-09,7.563720665277426e-09,9.636889260181663e-11
12.445197289756875,1.3338049462988443e-08,3.95969705881713e-09,1.0664305925102276e-09,7.576822997395281e-09,9.620840096796412e-11
12.455161418891988,1.3389673029178139e-08,3.948417011269487e-09,1.057735993945567e-09,7.54915247613603e-09,9.604430716898677e-11
12.465125548027101,1.3319908595402042e-08,3.954484389999362e-09,1.061576652767995e-09,7.522060026831268e-09,9.590254147766359e-11
12.475089677162217,1.3304497985279971e-08,3.983812020201932e-09,1.0614718341754091e-09,7.466884534415408e-09,9.60048009269081e-11
12.48505380629733,1.3305340780599516e-08,3.983923988854923e-09,1.0564163704015368e-09,7.525847402743737e-09,9.56201676843464e-11
12.495017935432443,1.329268064310032e-08,3.989443002159271e-09,1.042021619670857e-09,7.50618978818342e-09,9.562016977222007e-11
12.504982064567557,1.326828663797594e-08,3.96771385291546e-09,1.0530324957419685e-09,7.495187639084334e-09,9.55024259835621e-11
12.51494619370267,1.3254742636087034e-08,3.958964607431914e-09,1.0453064461960196e-09,7.493404246779072e-09,9.52430842344788e-11
12.524910322837783,1.3466891067314265e-08,4.012087003044111e-09,1.102254072946046e-09,7.59106865380101e-09,9.484800003924806e-11
12.534874451972897,1.3235649097682682e-08,3.969720682047582e-09,1.0496271799965129e-09,7.452714802922703e-09,9.494902988884964e-11
12.54483858110801,1.3196790559306263e-08,3.9533328146296595e-09,1.0528090029112765e-09,7.438147116174267e-09,9.478747630126929e-11
12.554802710243125,1.3061429350272176e-08,3.940923576072904e-09,1.046861232861387e-09,7.45268042259594e-09,9.46919070771961e-11
12.564766839378239,1.3163307852742391e-08,3.917791567337742e-09,1.0350457386282249e-09,7.416371736780764e-09,9.450380499265023e-11
12.574730968513352,1.3072320444550954e-08,3.925977828868788e-09,1.0488639721016254e-09,7.398209982419898e-09,9.433541588236512e-11
12.584695097648465,1.3190549028106116e-08,3.88019909760754e-09,1.0473681839786985e-09,7.409724122243148e-09,9.416440313650413e-11
12.594659226783579,1.3066094320947414e-08,3.8994091532664366e-09,1.04381985242427e-09,7.393810073299745e-09,9.409622172663818e-11
12.604623355918692,1.304728467754381e-08,3.903239734077511e-09,1.0408022358405616e-09,7.387903126091641e-09,9.400144351723852e-11
12.614587485053805,1.3096820802093959e-08,3.878911245935267e-09,1.0433645333604427e-09,7.3786445600643e-09,9.385440695298968e-11
12.62455161418892,1.299702900451936e-08,3.907678218313614e-09,1.0424734504603226e-09,7.359738366161686e-09,9.378025315087988e-11
12.634515743324034,1.3016672298449688e-08,3.881529020122546e-09,1.0288328670897102e-09,7.344132930058538e-09,9.362227468015031e-11
12.644479872459147,1.297024780603361e-08,3.89497344985688e-09,1.0348087091504525e-09,7.346334581440171e-09,9.339022718896318e-11
12.65444400159426,1.2997973152577927e-08,3.881097945212556e-09,1.031386848755193e-09,7.317058355782755e-09,9.332939967106268e-11
12.664408130729374,1.294147620644848e-08,3.891850396764432e-09,1.028181465670906e-09,7.307972968085243e-09,9.312827388550718e-11
12.674372259864487,1.2981408441888964e-08,3.88412536014297e-09,1.0484325645672398e-09,7.3210740645907475e-09,9.301817832070029e-11
12.6843363889996,1.2916822355131893e-08,3.858625053604874e-09,1.022647910340487e-09,7.2979965576526324e-09,9.298969803732384e-11
12.694300518134714,1.29028254527849e-08,3.860918192174472e-09,1.0231069895638058e-09,7.289636534156386e-09,9.2873663831952e-11
12.704264647269829,1.2869438846035419e-08,3.8610837399792735e-09,1.0197840317204459e-09,7.281362735220687e-09,9.269801530909935e-11
12.714228776404942,1.2868664231717155e-08,3.853046041227343e-09,1.0222427138742953e-09,7.267936283768741e-09,9.248581162299193e-11
12.724192905540056,1.2833944753600627e-08,3.861462385611108e-09,1.038655629715736e-09,7.2081462874833174e-09,9.24072514638296e-11
12.73415703467517,1.2802641443967297e-08,3.829202601759913e-09,1.0188685467611637e-09,7.232586377246545e-09,9.215370793427738e-11
12.744121163810282,1.2780092237208509e-08,3.824676806043451e-09,1.0152445733967318e-09,7.222407098675093e-09,9.208038404526782e-11
12.754085292945396,1.2747431798261526e-08,3.821809493937106e-09,1.0153401627692344e-09,7.227322005244883e-09,9.194026025079899e-11
12.76404942208051,1.2799552324368397e-08,3.811600633521619e-09,1.0124013431975778e-09,7.204522436270977e-09,9.188028365985088e-11
12.774013551215624,1.274307395589023e-08,3.809909398744233e-09,1.0145285027658706e-09,7.2089458754811585e-09,9.16961824808669e-11
12.783977680350738,1.2748383527100006e-08,3.7890761089127416e-09,1.0120342206239147e-09,7.206776306883112e-09,9.151640200334723e-11
12.793941809485851,1.268036175737022e-08,3.800754462726613e-09,1.011639905639095e-09,7.18434211956619e-09,9.143310215469682e-11
12.803905938620964,1.2706956740703821e-08,3.795260428713718e-09,1.0082725873776822e-09,7.1672261772437335e-09,9.129416078841437e-11
12.813870067756078,1.2686217612003683e-08,3.795025181378215e-09,1.0082295997339655e-09,7.155393964141226e-09,9.11927984478736e-11
12.823834196891191,1.265786751023136e-08,3.786976693627678e-09,1.0041307851368422e-09,7.146245858422672e-09,9.101603596051632e-11
12.833798326026304,1.2608888716681707e-08,3.777738979797072e-09,9.984833120946102e-10,7.143395230522371e-09,9.090467124957911e-11
12.843762455161418,1.262947376641196e-08,3.789272654084878e-09,1.0001331891127614e-09,7.1319524035431855e-09,9.081695721774134e-11
12.853726584296533,1.2616688345397472e-08,3.785459475795386e-09,1.0015802346099677e-09,7.1204495310386766e-09,9.067596549427284e-11
12.863690713431646,1.2587840830113476e-08,3.787719010089987e-09,9.978707911349398e-10,7.1172096587277745e-09,9.055961882677405e-11
12.87365484256676,1.2634394875827673e-08,3.771757061538375e-09,1.0068544727293254e-09,7.1613683395838005e-09,9.030002031217145e-11
12.883618971701873,1.2547452914373273e-08,3.757036211638408e-09,9.935100223112753e-10,7.0936545803737185e-09,9.029569467393067e-11
12.893583100836986,1.2531875815351989e-08,3.747668647998809e-09,9.965274140162612e-10,7.081594127681727e-09,9.013958910739106e-11
12.9035472299721,1.2507939235710468e-08,3.750153281047407e-09,9.908592608038436e-10,7.071494017846031e-09,8.998769843612831e-11
12.913511359107213,1.2492815213502879e-08,3.7420636802399805e-09,9.92892143534848e-10,7.061202140098534e-09,8.985074564015253e-11
12.923475488242328,1.2398019158202912e-08,3.7226499707327987e-09,9.748924791834073e-10,7.00060136874407e-09,8.989524764168029e-11
12.933439617377442,1.2438045884690824e-08,3.714143176017758e-09,9.882292650397416e-10,7.041204366116588e-09,8.963194065542236e-11
12.943403746512555,1.2421293772114658e-08,3.71815168105824e-09,9.846142715771062e-10,7.036828342391165e-09,8.952855510851002e-11
12.953367875647668,1.2418740086161144e-08,3.712490459052804e-09,9.86558056286674e-10,7.022194962729724e-09,8.93924699172525e-11
12.963332004782782,1.2410708142971873e-08,3.7238493159340785e-09,9.886770308321101e-10,7.012792872224623e-09,8.929768891072485e-11
12.973296133917895,1.2390270255274662e-08,3.7090729508673373e-09,9.820843578940172e-10,7.009578751246214e-09,8.915568081647004e-11
12.983260263053008,1.235471673344853e-08,3.70870831310837e-09,9.775379702959422e-10,6.998496141294612e-09,8.903811483406831e-11
12.993224392188122,1.235004877946808e-08,3.7067466203098545e-09,9.78732156162842e-10,6.984708213656162e-09,8.887876270089999e-11
13.003188521323237,1.2354518533696752e-08,3.6998446140292745e-09,9.748836254115728e-10,6.973875799142022e-09,8.877804062390833e-11
13.01315265045835,1.2301476873179752e-08,3.710928220345467e-09,9.753197062172438e-10,6.956924596497802e-09,8.868466956801546e-11
13.023116779593463,1.2317550596608744e-08,3.686918808721747e-09,9.739239777031372e-10,6.955917690230376e-09,8.853657795377083e-11
13.033080908728577,1.225952222505241e-08,3.6877114888240715e-09,9.76055021428137e-10,6.9521883482708265e-09,8.84286524188788e-11
13.04304503786369,1.2287358889894453e-08,3.6759365698232756e-09,9.731764158647582e-10,6.934298401687888e-09,8.830002848467072e-11
13.053009166998804,1.2256331575946333e-08,3.6751422238883206e-09,9.709722204232708e-10,6.9345603924204715e-09,8.817097859851203e-11
13.062973296133917,1.2245184457656974e-08,3.666197445302632e-09,9.692265491495e-10,6.9248453921050155e-09,8.802825297824401e-11
13.072937425269032,1.2189786588797632e-08,3.6493027566663245e-09,9.535952424694706e-10,6.919186365653242e-09,8.792373335217037e-11
13.082901554404145,1.218910926546205e-08,3.654462195076694e-09,9.669256963400682e-10,6.896576848278724e-09,8.781721524476878e-11
13.092865683539259,1.218254159130928e-08,3.649686957847915e-09,9.676646548305166e-10,6.8869146808496505e-09,8.764870217638842e-11
13.102829812674372,1.2167850233048564e-08,3.6442773556718767e-09,9.6641290945664e-10,6.8786655074957726e-09,8.75478868690442e-11
13.112793941809485,1.2147882870733915e-08,3.6423609197607647e-09,9.656490428352421e-10,6.870483445612102e-09,8.743465121435156e-11
13.122758070944599,1.2116997300688905e-08,3.6299333279663937e-09,9.521618934491348e-10,6.864122792549446e-09,8.734944133878962e-11
13.132722200079712,1.2122534887303268e-08,3.62835910994326e-09,9.608023649151612e-10,6.8588596630905066e-09,8.722424312654909e-11
13.142686329214825,1.2094481947163577e-08,3.628815482621485e-09,9.5956978587279e-10,6.848727513425269e-09,8.709551198532007e-11
13.15265045834994,1.2101807791107259e-08,3.6232378457939207e-09,9.56037519783175e-10,6.829368001226811e-09,8.700187093310056e-11
13.162614587485054,1.2058074212125474e-08,3.62175652551949e-09,9.587185498957551e-10,6.82888030456172e-09,8.69020038991952e-11
13.172578716620167,1.2066275561849805e-08,3.610790267467348e-09,9.524190970989817e-10,6.815212044717847e-09,8.674073104469162e-11
13.18254284575528,1.20184686066938e-08,3.6186204335941495e-09,9.53164328456435e-10,6.802205182663588e-09,8.670279295229869e-11
13.192506974890394,1.2031079283834294e-08,3.6046542435727964e-09,9.53439812570484e-10,6.79505751573028e-09,8.655283521999676e-11
13.202471104025507,1.200070417300428e-08,3.6016030429387956e-09,9.506156900447805e-10,6.790221846669646e-09,8.64420974928308e-11
13.21243523316062,1.1968716476125056e-08,3.6039748060819888e-09,9.495457370938926e-10,6.781334863412682e-09,8.6364681936536e-11
13.222399362295736,1.1984272431871035e-08,3.5906754992953865e-09,9.477285462345754e-10,6.7774315699920235e-09,8.622305474788544e-11
13.23236349143085,1.1961429721905513e-08,3.586279427496908e-09,9.511667219411592e-10,6.7647170568618185e-09,8.610904437700857e-11
13.242327620565963,1.194351208207509e-08,3.576021602863659e-09,9.46550933555782e-10,6.749034348766168e-09,8.602239726947874e-11
13.252291749701076,1.1919563124210417e-08,3.570925993075881e-09,9.44909421243767e-10,6.745709283656898e-09,8.586130659918766e-11
13.26225587883619,1.1908960649450864e-08,3.560837205583077e-09,9.456403852256053e-10,6.7367684854246095e-09,8.573133527914766e-11
13.272220007971303,1.1819477005955199e-08,3.556115126494136e-09,9.331760782122152e-10,6.684288528467416e-09,8.573866683212109e-11
13.282184137106416,1.1880006697764281e-08,3.560427936892128e-09,9.444446886674552e-10,6.714540390783504e-09,8.552129316043089e-11
13.29214826624153,1.1858901872064302e-08,3.556365984747836e-09,9.413324358319796e-10,6.708721083442016e-09,8.544539317361877e-11
13.302112395376644,1.1848365628528588e-08,3.5485504721367956e-09,9.420302439581884e-10,6.6992339605604696e-09,8.533200548149141e-11
13.312076524511758,1.1834612842910678e-08,3.5479617348683217e-09,9.386172148159512e-10,6.688630330150389e-09,8.522037782731256e-11
13.322040653646871,1.1829931504294391e-08,3.5429753546537048e-09,9.390054055603023e-10,6.7022735062992e-09,8.499692976653762e-11
13.332004782781985,1.1808504757204356e-08,3.545961948122919e-09,9.356996144782461e-10,6.677833347364779e-09,8.49759577982914e-11
13.341968911917098,1.1797186117290782e-08,3.5363653725515367e-09,9.366254100295663e-10,6.665047708757188e-09,8.486104801360378e-11
13.351933041052211,1.1785681362984505e-08,3.5372911156017214e-09,9.330928483402621e-10,6.653636448910219e-09,8.476402821856521e-11
13.361897170187325,1.1746466309666455e-08,3.521794448489766e-09,9.319093228109552e-10,6.65073620953226e-09,8.46552582314094e-11
13.37186129932244,1.1751257927324487e-08,3.519737544725543e-09,9.304697405715697e-10,6.639874497971042e-09,8.454066928248911e-11
13.381825428457553,1.1724721805628509e-08,3.5222758734585124e-09,9.331151341420058e-10,6.626040101536233e-09,8.443699022408322e-11
13.391789557592666,1.1721820320024651e-08,3.508400549816348e-09,9.287055993529965e-10,6.62315539792903e-09,8.432944434206605e-11
13.40175368672778,1.1681743277824748e-08,3.5004960352066507e-09,9.307668781631789e-10,6.614580993711579e-09,8.42205429648906e-11
13.411717815862893,1.1688154814710519e-08,3.4904706518643394e-09,9.268378835910358e-10,6.61196887135969e-09,8.408037605388696e-11
13.421681944998006,1.1669172238829594e-08,3.4938399043763843e-09,9.249251917948075e-10,6.5997665861245e-09,8.400345282600183e-11
13.43164607413312,1.1669062633692496e-08,3.4883334019829446e-09,9.256299229259522e-10,6.585407086133528e-09,8.388880860679553e-11
13.441610203268233,1.1624895152400467e-08,3.4846313439431393e-09,9.232221062553436e-10,6.582145534351757e-09,8.378679825371723e-11
13.451574332403348,1.1609749267170436e-08,3.4763059446234244e-09,9.232918920615909e-10,6.569455386518571e-09,8.370107518952144e-11
13.461538461538462,1.1596365262124021e-08,3.472330701628124e-09,9.228544169989842e-10,6.562432713377408e-09,8.35783306641387e-11
13.471502590673575,1.159705699201048e-08,3.4801515992413165e-09,9.294391262610455e-10,6.539770507398665e-09,8.352294506641754e-11
13.481466719808688,1.158440403640858e-08,3.47200961997638e-09,9.206066788858605e-10,6.548643512938744e-09,8.330514900939901e-11
13.491430848943802,1.1562923659195464e-08,3.4645912114755456e-09,9.168905795811135e-10,6.539967700215128e-09,8.324740142231547e-11
13.501394978078915,1.1551234191650535e-08,3.4601591282117247e-09,9.168989598724065e-10,6.530603481108685e-09,8.31298530508686e-11
13.511359107214028,1.1530677461895734e-08,3.453296735931829e-09,9.140075565648909e-10,6.523488019154773e-09,8.30638518810076e-11
13.521323236349144,1.1541421765646537e-08,3.454124418666912e-09,9.204046762483186e-10,6.529702385571993e-09,8.295320770862965e-11
13.531287365484257,1.1509187098903424e-08,3.4520694988606355e-09,9.136516546523007e-10,6.50665272602187e-09,8.285252257891836e-11
13.54125149461937,1.1508756285832202e-08,3.4431509348573996e-09,9.13322105825274e-10,6.495923581609495e-09,8.280021416501022e-11
13.551215623754484,1.1477452951751775e-08,3.439470402970372e-09,9.138577009537402e-10,6.494709837340142e-09,8.266491122408179e-11
13.561179752889597,1.146337685795577e-08,3.432848140917951e-09,9.095512865190137e-10,6.482929188450656e-09,8.248046615372294e-11
13.57114388202471,1.1441033263301314e-08,3.432136868636933e-09,9.115624641710157e-10,6.47514140951406e-09,8.243082499990937e-11
13.581108011159824,1.14472822442375e-08,3.4212903979788508e-09,9.091177852725413e-10,6.4667682487813e-09,8.228778201214986e-11
13.591072140294937,1.1425387715994064e-08,3.4214563890409227e-09,9.055901670256361e-10,6.461208273352313e-09,8.221492105700909e-11
13.601036269430052,1.1406280362505514e-08,3.4145373948682096e-09,9.075936439198235e-10,6.451559933386491e-09,8.212409519434525e-11
13.611000398565166,1.1402346341541452e-08,3.401863892481035e-09,9.05996549008259e-10,6.444220424836803e-09,8.198886084523231e-11
13.620964527700279,1.1372005355036638e-08,3.405194620955373e-09,9.056317017419742e-10,6.431355716973182e-09,8.193779209089397e-11
13.630928656835392,1.1374464756011457e-08,3.4029552722460876e-09,9.017399746766967e-10,6.4227972049844635e-09,8.181479522962107e-11
13.640892785970506,1.1344760576386336e-08,3.397969266418971e-09,9.029145094364153e-10,6.422332791265968e-09,8.170639288585016e-11
13.650856915105619,1.1341187776393517e-08,3.3952715823673314e-09,9.005678699628389e-10,6.408294991305534e-09,8.156458428473434e-11
13.660821044240732,1.131624058567673e-08,3.392842104746255e-09,8.978441514332655e-10,6.398768761929339e-09,8.14872465276074e-11
13.670785173375847,1.1359101641524449e-08,3.395058701161543e-09,9.053646980207466e-10,6.414115787554877e-09,8.136392759509324e-11
13.68074930251096,1.1300408480174752e-08,3.3827049315559968e-09,8.960056260247003e-10,6.388795552792439e-09,8.127571880627374e-11
13.690713431646074,1.1280188337645153e-08,3.379805751745632e-09,8.950603281431955e-10,6.379791400581252e-09,8.117386325574375e-11
13.700677560781187,1.1272192186271323e-08,3.37633397245916e-09,8.930835779468157e-10,6.372520060434098e-09,8.110352669815463e-11
13.7106416899163,1.1255509173992503e-08,3.369557898656606e-09,8.930238957828243e-10,6.365514103741958e-09,8.098245900061769e-11
13.720605819051414,1.1251769224757451e-08,3.3709673168642857e-09,8.962428116795296e-10,6.351484782939404e-09,8.093675312205161e-11
13.730569948186528,1.1231996388282785e-08,3.3599231840404007e-09,8.921519443832433e-10,6.3440131088012055e-09,8.084995852355509e-11
13.740534077321641,1.121021875072805e-08,3.358132103356944e-09,8.892312002979964e-10,6.3389327389289524e-09,8.069078868344728e-11
13.750498206456756,1.1189299803743531e-08,3.3494859648771135e-09,8.899860676457433e-10,6.3375202312889664e-09,8.057873776946228e-11
13.76046233559187,1.1197393931827654e-08,3.350511820882155e-09,8.866367479656487e-10,6.32534292331333e-09,8.051691457469513e-11
13.770426464726983,1.1160308438009516e-08,3.3456451523740365e-09,8.891555554099491e-10,6.315296950483939e-09,8.043010751824772e-11
13.780390593862096,1.1169751209519706e-08,3.330797055707599e-09,8.852025509296124e-10,6.314132411138965e-09,8.028925383275442e-11
13.79035472299721,1.1134829979627202e-08,3.3376103835151487e-09,8.861655587281998e-10,6.301397729736295e-09,8.024091271452118e-11
13.800318852132323,1.1140307873868917e-08,3.3357480950910876e-09,8.831260950969207e-10,6.29320391479697e-09,8.012795975446808e-11
13.810282981267436,1.1124768104377032e-08,3.3332749488341443e-09,8.836120557557779e-10,6.284362523010537e-09,8.002046739152441e-11
13.820247110402551,1.1098995429643557e-08,3.327253457871877e-09,8.838051748616505e-10,6.275298190166782e-09,7.992740917516234e-11
13.830211239537665,1.1084541515908381e-08,3.322328036082795e-09,8.787672025432652e-10,6.271994249589866e-09,7.988133478501654e-11
13.840175368672778,1.1091545471067568e-08,3.3224285928739036e-09,8.797494293750495e-10,6.262730210023379e-09,7.976336580484766e-11
13.850139497807891,1.1073828795247497e-08,3.3168009465597962e-09,8.778648232416334e-10,6.256781581139689e-09,7.967315908479252e-11
13.860103626943005,1.106246842647554e-08,3.3175140238069703e-09,8.759915437328157e-10,6.2489122800702275e-09,7.955394348515855e-11
13.870067756078118,1.1057143046717798e-08,3.3057448598195236e-09,8.74401497790685e-10,6.256256626860813e-09,7.939603180934507e-11
13.880031885213231,1.1028883960962202e-08,3.301387854666095e-09,8.740139677460568e-10,6.236267497126217e-09,7.930225186000912e-11
13.889996014348347,1.1017185553655524e-08,3.298468663026642e-09,8.73974157815545e-10,6.227638398862594e-09,7.92665712763076e-11
13.89996014348346,1.1002901893781537e-08,3.2955819848754394e-09,8.717123001900358e-10,6.220894636069096e-09,7.917751902944764e-11
13.909924272618573,1.0991811996833923e-08,3.2941572167955054e-09,8.721784824459259e-10,6.211863640633268e-09,7.90923039791e-11
13.919888401753687,1.0962901516115047e-08,3.2866153950535598e-09,8.686775869593785e-10,6.190725566540977e-09,7.908488084788982e-11
13.9298525308888,1.0964151508411383e-08,3.276875522643408e-09,8.699269895896183e-10,6.194688063368243e-09,7.892091314163701e-11
13.939816660023913,1.0940579245816419e-08,3.2781941164838504e-09,8.67420329661104e-10,6.192193717062017e-09,7.878403006570907e-11
13.949780789159027,1.0928677616856963e-08,3.2725232599738915e-09,8.65906078210305e-10,6.1814640883751535e-09,7.87101400994492e-11
13.95974491829414,1.0937117314365391e-08,3.273086226590136e-09,8.659938123360915e-10,6.173131865319988e-09,7.867687092275768e-11
13.969709047429255,1.0918369099011472e-08,3.26428834866236e-09,8.64620645886068e-10,6.166191463797435e-09,7.849974971651741e-11
13.979673176564368,1.0894065111144585e-08,3.262446066762426e-09,8.630620439803808e-10,6.16291254745744e-09,7.841087932486584e-11
13.989637305699482,1.0879261106337302e-08,3.2582864546997818e-09,8.646651642541359e-10,6.1511792620064174e-09,7.831575558778584e-11
13.999601434834595,1.0876471517645341e-08,3.2561494595860683e-09,8.607686911857718e-10,6.1433635542217165e-09,7.826131015305849e-11
14.009565563969709,1.0855255831479128e-08,3.258558438815133e-09,8.600177481617633e-10,6.1350000805657175e-09,7.814538165661157e-11
14.019529693104822,1.0851174961747733e-08,3.2518817356619026e-09,8.596297435797101e-10,6.1301095646454796e-09,7.807378116726939e-11
14.029493822239935,1.0820834484668297e-08,3.2464826536340234e-09,8.58534940999076e-10,6.128512849106942e-09,7.799153336311494e-11
14.03945795137505,1.0826106950778224e-08,3.2441135259631883e-09,8.569956406961574e-10,6.116360779550078e-09,7.787400786201193e-11
14.049422080510164,1.081357088742006e-08,3.2405340900012817e-09,8.569207041237216e-10,6.113052844481679e-09,7.781238732859922e-11
14.059386209645277,1.0805700271545878e-08,3.235743323352728e-09,8.568400200034541e-10,6.106584477319531e-09,7.771689054802067e-11
14.06935033878039,1.0770925042361895e-08,3.2277987279446463e-09,8.515071831511305e-10,6.096180226941402e-09,7.76292117371392e-11
14.079314467915504,1.076799142504984e-08,3.2256459952446978e-09,8.530941059065763e-10,6.0895175154189795e-09,7.752789438657503e-11
14.089278597050617,1.0759682528986913e-08,3.2222553162538452e-09,8.532746770641967e-10,6.081614316620049e-09,7.747962557511272e-11
14.09924272618573,1.0750506780701985e-08,3.2187176499108877e-09,8.520442122767237e-10,6.074854225580868e-09,7.737804350401095e-11
14.109206855320844,1.073766229058415e-08,3.216521339049182e-09,8.520966148633292e-10,6.069935893650972e-09,7.735810894373036e-11
14.119170984455959,1.0709754300339108e-08,3.2077633615147623e-09,8.467562368149666e-10,6.05873754814216e-09,7.722204694315268e-11
14.129135113591072,1.0708829261403753e-08,3.2055084219952093e-09,8.487625105163373e-10,6.057233358181399e-09,7.71101935246762e-11
14.139099242726186,1.0691873478806452e-08,3.202513619092284e-09,8.487547038699155e-10,6.0486863437754595e-09,7.697658550334797e-11
14.149063371861299,1.0688090825919081e-08,3.2005587141093504e-09,8.466070588263691e-10,6.037423208187845e-09,7.687905203011861e-11
14.159027500996412,1.0668070386617833e-08,3.1973338967720544e-09,8.480309678729853e-10,6.032040453053451e-09,7.68122999603602e-11
14.168991630131526,1.067093483791141e-08,3.1934448582629135e-09,8.434171583958295e-10,6.028200813184532e-09,7.676638764171766e-11
14.178955759266639,1.0637034627210378e-08,3.197592986578049e-09,8.436835779040947e-10,6.018033146602802e-09,7.670935783601826e-11
14.188919888401754,1.0643842261110385e-08,3.188820695961546e-09,8.424205796124954e-10,6.013360424452441e-09,7.655630564590103e-11
14.198884017536868,1.0624495766134325e-08,3.1838815782494554e-09,8.420255775453242e-10,6.007307429081419e-09,7.647321414151024e-11
14.208848146671981,1.0603372590800635e-08,3.181007019533619e-09,8.40681360882804e-10,5.999133719660337e-09,7.639542245603e-11
14.218812275807094,1.06108038400813e-08,3.1738590291406512e-09,8.376204526492186e-10,5.998141962395315e-09,7.632152875816324e-11
14.228776404942208,1.0586440706803742e-08,3.1733372499220974e-09,8.406348288448036e-10,5.9892876435296276e-09,7.620011968618339e-11
14.238740534077321,1.0578740819434802e-08,3.164757852105669e-09,8.381051252711829e-10,5.980427252536105e-09,7.611693719610546e-11
14.248704663212434,1.0560286278895278e-08,3.1625060620796076e-09,8.371957550256016e-10,5.9745317788875386e-09,7.601823343169239e-11
14.258668792347548,1.0548973676604841e-08,3.157682961273413e-09,8.374386613019362e-10,5.9667534405483975e-09,7.595372238183396e-11
14.268632921482663,1.0520049136193713e-08,3.154453976131392e-09,8.325812775921756e-10,5.950658337125808e-09,7.588013819975868e-11
14.278597050617776,1.052475462763193e-08,3.1536711229112294e-09,8.347990292029528e-10,5.950833685364169e-09,7.579565910017133e-11
14.28856117975289,1.0513707719633564e-08,3.150074146245964e-09,8.343726174778903e-10,5.945912361896154e-09,7.573735974749984e-11
14.298525308888003,1.0504400436864342e-08,3.145264320159736e-09,8.340441288648124e-10,5.9397008247667945e-09,7.560176180432544e-11
14.308489438023116,1.0493249283047989e-08,3.141911878301477e-09,8.325844932950779e-10,5.932756260971719e-09,7.553303098430785e-11
14.31845356715823,1.048226270871021e-08,3.138935043840489e-09,8.307220992067558e-10,5.9316593703050105e-09,7.540845543216105e-11
14.328417696293343,1.047076514605345e-08,3.1397816487857255e-09,8.297706516182736e-10,5.922511315610768e-09,7.537926831882422e-11
14.338381825428458,1.0459197688509763e-08,3.133010251817789e-09,8.302427474522412e-10,5.911454389183586e-09,7.527270878563512e-11
14.348345954563571,1.0458276770012905e-08,3.131694799834319e-09,8.290139399436152e-10,5.906023269342107e-09,7.516972048217192e-11
14.358310083698685,1.0426362457451963e-08,3.1238004858490073e-09,8.289795341763728e-10,5.903706091351627e-09,7.506781595164613e-11
14.368274212833798,1.0424117496340871e-08,3.1247642778093572e-09,8.26189242224381e-10,5.8959994524327325e-09,7.502032448283704e-11
14.378238341968911,1.040923955796481e-08,3.1242454641763595e-09,8.271700313721868e-10,5.885665922468105e-09,7.49672469355685e-11
14.388202471104025,1.0408204353417809e-08,3.116833199345661e-09,8.240195299773944e-10,5.882567953840963e-09,7.487571622326303e-11
14.398166600239138,1.0385796965991076e-08,3.1119887859243123e-09,8.244219765841527e-10,5.877087201353372e-09,7.479173415031843e-11
14.408130729374252,1.0375400115423526e-08,3.106849880652469e-09,8.242943597559379e-10,5.871550849642108e-09,7.466889363932201e-11
14.418094858509367,1.0361883680695318e-08,3.1035647622853272e-09,8.210440197395751e-10,5.865625271895511e-09,7.46337355658007e-11
14.42805898764448,1.0365734930134797e-08,3.1006227501285617e-09,8.223298531695633e-10,5.853701018460555e-09,7.455359497436658e-11
14.438023116779593,1.0341026117470087e-08,3.0954691790306162e-09,8.214529801439395e-10,5.848927831311064e-09,7.447495533648955e-11
14.447987245914707,1.0329023870789303e-08,3.09189615107302e-09,8.203818341832921e-10,5.841724820814634e-09,7.436995922631409e-11
14.45795137504982,1.0314302736133963e-08,3.0893561909049728e-09,8.187505054568739e-10,5.836701503208616e-09,7.429868205036325e-11
14.467915504184933,1.0302451514247931e-08,3.08852733804762e-09,8.187249403999607e-10,5.820319667263872e-09,7.42125066327997e-11
14.477879633320047,1.0304286329930203e-08,3.0859667123143263e-09,8.184117736486444e-10,5.823750246365109e-09,7.414153957636661e-11
14.487843762455162,1.0284948873569898e-08,3.0819497213661898e-09,8.160264778810285e-10,5.8174747459866835e-09,7.406101898076433e-11
14.497807891590275,1.0278212998562287e-08,3.0778023986291125e-09,8.16097917785229e-10,5.810342567116568e-09,7.396622872289407e-11
14.507772020725389,1.0264537133520112e-08,3.074121267078482e-09,8.139899961037361e-10,5.802573292639511e-09,7.389968672963337e-11
14.517736149860502,1.0258250414188358e-08,3.0740363189149115e-09,8.155373225614586e-10,5.8033129553161215e-09,7.383731014206505e-11
14.527700278995615,1.0242148945516139e-08,3.0724544426239513e-09,8.131605979791193e-10,5.793540696027177e-09,7.374137065872188e-11
14.537664408130729,1.0239869130844133e-08,3.0671663163993097e-09,8.121827142439772e-10,5.786141120091562e-09,7.367272038286739e-11
14.547628537265842,1.0225182770956664e-08,3.0636665626308773e-09,8.114907596236745e-10,5.780908921075233e-09,7.358400732938793e-11
14.557592666400955,1.0216216544353092e-08,3.0589229891854756e-09,8.094525798110781e-10,5.775933993014728e-09,7.351625164470777e-11
14.56755679553607,1.019331242504324e-08,3.056165645172197e-09,8.098914408761714e-10,5.768438254458691e-09,7.343142654255713e-11
14.577520924671184,1.0195045606551394e-08,3.0497491561870834e-09,8.091401669573792e-10,5.76209212403524e-09,7.335826675477216e-11
14.587485053806297,1.0180050756613499e-08,3.0468871774045635e-09,8.078912659570589e-10,5.756728796661502e-09,7.327007209464958e-11
14.59744918294141,1.0166239939663455e-08,3.042366498570182e-09,8.07849360203969e-10,5.749876506250698e-09,7.320186835652948e-11
14.607413312076524,1.0163005203258506e-08,3.0381692886795476e-09,8.066578340745426e-10,5.746095282232317e-09,7.312730994098239e-11
14.617377441211637,1.0144732578709364e-08,3.0388925017217595e-09,8.070443953930752e-10,5.734724221551223e-09,7.306892237849184e-11
14.62734157034675,1.0144464538946071e-08,3.034636265405827e-09,8.046126090936476e-10,5.729431674825248e-09,7.29536869313117e-11
14.637305699481866,1.0122043924004353e-08,3.0360261168713725e-09,8.041606738349e-10,5.726154762736545e-09,7.292289429495833e-11
14.64726982861698,1.0114080059444929e-08,3.0272005723046397e-09,8.03793497345899e-10,5.717444608191777e-09,7.28074642639999e-11
14.657233957752092,1.010006271002911e-08,3.0264349997977037e-09,8.016873675736899e-10,5.713291528806973e-09,7.274081360288243e-11
14.667198086887206,1.0115220191661956e-08,3.0283641793170827e-09,8.062288443192349e-10,5.710715777909445e-09,7.262108029549964e-11
14.67716221602232,1.0088048969700893e-08,3.0215574901682277e-09,8.007877219272105e-10,5.702284168482677e-09,7.259382822138987e-11
14.687126345157433,1.0076582236507577e-08,3.018393021498466e-09,7.991828526639071e-10,5.696080070335663e-09,7.252425587759672e-11
14.697090474292546,1.0066224000164578e-08,3.0165604925348533e-09,7.981079930988477e-10,5.690081135961522e-09,7.244160806505988e-11
14.70705460342766,1.0050554284841477e-08,3.0109158677944716e-09,7.973530189516881e-10,5.6844898734940995e-09,7.234804931966844e-11
14.717018732562774,1.0048559307356985e-08,3.0084796881303423e-09,7.988896143878838e-10,5.680999377215252e-09,7.233842066912578e-11
14.726982861697888,1.0033149693763413e-08,3.003066921608691e-09,7.968947431223698e-10,5.671009998569708e-09,7.223082892201439e-11
14.736946990833001,1.0025335750849583e-08,3.001535401342648e-09,7.948758344124894e-10,5.667809976508329e-09,7.21391086152264e-11
14.746911119968114,1.000368898569967e-08,2.9966306214354947e-09,7.948797811842686e-10,5.663329245432366e-09,7.208127061684204e-11
14.756875249103228,1.0005324614872736e-08,2.9977341123643006e-09,7.927412389650776e-10,5.653339442229928e-09,7.200298936784644e-11
14.766839378238341,9.983988958233429e-09,2.990593009465257e-09,7.938400824715699e-10,5.649064079409883e-09,7.195218111273217e-11
14.776803507373454,9.991722191268161e-09,2.9833380760316456e-09,7.914462100274829e-10,5.64558208067423e-09,7.1864707050672e-11
14.78676763650857,9.96838486276315e-09,2.986087851882328e-09,7.918857648691051e-10,5.637483378016003e-09,7.180946596787923e-11
14.796731765643683,9.962260277863223e-09,2.9844167909676105e-09,7.913921360452558e-10,5.630582138175786e-09,7.171295998313277e-11
14.806695894778796,9.95696935107094e-09,2.9783578525780426e-09,7.893236471495503e-10,5.6252401137450215e-09,7.162092814022087e-11
14.81666002391391,9.942251552920765e-09,2.9777435723127673e-09,7.911335232642089e-10,5.616802546415748e-09,7.154658992260164e-11
14.826624153049023,9.92501762571147e-09,2.9748428509434637e-09,7.874444837221362e-10,5.615944476499042e-09,7.149619353622401e-11
14.836588282184136,9.922128700322489e-09,2.9716945511640506e-09,7.866640505614833e-10,5.609630231784574e-09,7.140144778413854e-11
14.84655241131925,9.911689818626835e-09,2.9711684493188855e-09,7.860647381517318e-10,5.6041129585918974e-09,7.133734101698131e-11
14.856516540454363,9.903230091251119e-09,2.9681033562564082e-09,7.84895614348215e-10,5.596255129783863e-09,7.127487836837877e-11
14.866480669589478,9.912297074853437e-09,2.9644311393322746e-09,7.855216209923899e-10,5.6042962459323875e-09,7.114900591026496e-11
14.876444798724592,9.88188925707129e-09,2.9587922148518146e-09,7.834438880886565e-10,5.587977908177415e-09,7.110958558336484e-11
14.886408927859705,9.875276741113698e-09,2.9558849016557003e-09,7.832972023461156e-10,5.581658055501903e-09,7.105479809644314e-11
14.896373056994818,9.863761192780829e-09,2.9549910556222063e-09,7.814736977798641e-10,5.57623608166249e-09,7.098749067295523e-11
14.906337186129932,9.851977448470488e-09,2.9514167917350147e-09,7.811368917728187e-10,5.571792583906076e-09,7.092196044017934e-11
14.916301315265045,9.84618334724219e-09,2.9478594894269514e-09,7.801926593334608e-10,5.561398039898523e-09,7.083798158788268e-11
14.926265444400158,9.839183196099873e-09,2.9404831415116086e-09,7.80332444179894e-10,5.556111251751103e-09,7.074505220835893e-11
14.936229573535273,9.818628172356551e-09,2.9402226685023545e-09,7.787165370753753e-10,5.554157730217894e-09,7.065555803619183e-11
14.946193702670387,9.809020068785395e-09,2.9355414653321533e-09,7.788210365064867e-10,5.550037026427376e-09,7.060403790593983e-11
14.9561578318055,9.801729387445e-09,2.9340158132647453e-09,7.77616970851599e-10,5.541857538556885e-09,7.053963778996342e-11
14.966121960940614,9.796595283319188e-09,2.932033741949962e-09,7.771102159407166e-10,5.5358785978115945e-09,7.04488918112411e-11
14.976086090075727,9.786495194283656e-09,2.92800746486752e-09,7.756344657988336e-10,5.5331218920351596e-09,7.039696172334888e-11
14.98605021921084,9.772089069496084e-09,2.928904019609214e-09,7.756226259687313e-10,5.525052823258312e-09,7.032237211899507e-11
14.996014348345954,9.76530450684373e-09,2.9272312880295985e-09,7.737408477430624e-10,5.519242742748161e-09,7.027752755885533e-11
15.005978477481067,9.759332546076572e-09,2.9251927788467864e-09,7.728386435308433e-10,5.512297772507792e-09,7.02189911439056e-11
15.015942606616182,9.74609810538751e-09,2.9200018027325142e-09,7.730126048017086e-10,5.509447381612356e-09,7.013476173064297e-11
15.025906735751295,9.726463267450932e-09,2.9162396598333194e-09,7.710688980448614e-10,5.5047947104623006e-09,7.005315570217611e-11
15.035870864886409,9.73107238696561e-09,2.911112951055734e-09,7.70856150906266e-10,5.498166689626143e-09,6.998365519905415e-11
15.045834994021522,9.719824535840818e-09,2.9117991227128455e-09,7.696423993507006e-10,5.496260797990739e-09,6.99124336494586e-11
15.055799123156635,9.711234136516772e-09,2.9093467264102593e-09,7.696642489788636e-10,5.488146235137223e-09,6.987010784410409e-11
15.065763252291749,9.686818497830677e-09,2.900390027725581e-09,7.652248736545713e-10,5.4836371421630285e-09,6.984424097202915e-11
15.075727381426862,9.687338401898657e-09,2.9002057832896287e-09,7.675139711170223e-10,5.478573897854395e-09,6.974174139644979e-11
15.085691510561977,9.679923949279767e-09,2.898155049386756e-09,7.675095529722317e-10,5.472156551996644e-09,6.966758453931158e-11
15.09565563969709,9.671168452617677e-09,2.894467746924283e-09,7.668529057183202e-10,5.46711805394928e-09,6.961531520055983e-11
15.105619768832204,9.663333887704793e-09,2.892687811097922e-09,7.663577020049219e-10,5.462998173628797e-09,6.955357629213445e-11
15.115583897967317,9.646289324627219e-09,2.8890965006748814e-09,7.640506875661772e-10,5.451885235180939e-09,6.947826764500205e-11
15.12554802710243,9.643537228373465e-09,2.8873226605236713e-09,7.638788432538372e-10,5.452436927471762e-09,6.939363082401703e-11
15.135512156237544,9.628502058644614e-09,2.8843242256207043e-09,7.640609115371777e-10,5.445189273129865e-09,6.931620447180683e-11
15.145476285372657,9.624028066626653e-09,2.883059773041101e-09,7.62122896835483e-10,5.438101441066673e-09,6.927379741593889e-11
15.15544041450777,9.616324451636434e-09,2.8778869323278095e-09,7.623468686616758e-10,5.435636716502593e-09,6.915568137464405e-11
15.165404543642886,9.612789337099312e-09,2.877298175538488e-09,7.607399448408664e-10,5.4288847327000045e-09,6.908737991135748e-11
15.175368672778,9.592468271136015e-09,2.8774613244009923e-09,7.607235378163512e-10,5.423617710700335e-09,6.905103910516217e-11
15.185332801913113,9.585110531200816e-09,2.869824847741897e-09,7.603308366396222e-10,5.41928481980197e-09,6.898059835021721e-11
15.195296931048226,9.578529596410096e-09,2.868431435383051e-09,7.583124886630879e-10,5.4144026256323476e-09,6.892154552170984e-11
15.20526106018334,9.566305080165235e-09,2.8686557087067304e-09,7.588816088031541e-10,5.4080293102884565e-09,6.888783187657953e-11
15.215225189318453,9.566330961976488e-09,2.8637892856841174e-09,7.560631629279569e-10,5.406795589126944e-09,6.880823930275102e-11
15.225189318453566,9.549165449438345e-09,2.8597279570691304e-09,7.571215471246086e-10,5.399500539747836e-09,6.875488708608162e-11
15.235153447588681,9.543408236008604e-09,2.8565884977592722e-09,7.567459899957547e-10,5.394157424317231e-09,6.869893204556065e-11
15.245117576723795,9.533431909090813e-09,2.8539082225882726e-09,7.558672537830954e-10,5.389466977297938e-09,6.861599170962827e-11
15.255081705858908,9.524765140131234e-09,2.8499528171191063e-09,7.558637492570269e-10,5.383970483126372e-09,6.854586373262769e-11
15.265045834994021,9.498880901593552e-09,2.8476794463446943e-09,7.536335554102932e-10,5.370366349054882e-09,6.851687775293773e-11
15.275009964129135,9.50122910661645e-09,2.847069868146358e-09,7.538153157288827e-10,5.37246520058497e-09,6.842297454587862e-11
15.284974093264248,9.495622062835663e-09,2.8432841035983223e-09,7.530957375771734e-10,5.3678711594621264e-09,6.836053806329663e-11
15.294938222399361,9.487398329787615e-09,2.8402514950101405e-09,7.533246541414232e-10,5.363464881426639e-09,6.825299853717645e-11
15.304902351534476,9.481886284608558e-09,2.8371893206362968e-09,7.5244046823103e-10,5.359143706008218e-09,6.822308559851428e-11
15.31486648066959,9.466074369379737e-09,2.835065096714496e-09,7.507944841213947e-10,5.353581815702312e-09,6.814917000779706e-11
15.324830609804703,9.455854224928132e-09,2.836711943934097e-09,7.492282332909464e-10,5.351322927955284e-09,6.807542188793303e-11
15.334794738939816,9.45141270428155e-09,2.829751747560966e-09,7.498534758089805e-10,5.342661877729541e-09,6.80117376644557e-11
15.34475886807493,9.446817958051418e-09,2.830566424587941e-09,7.476400367235046e-10,5.334721242716775e-09,6.79484133323928e-11
15.354722997210043,9.432400527289845e-09,2.826403477466153e-09,7.492419078292098e-10,5.332920033093956e-09,6.788949225082109e-11
15.364687126345157,9.430240198932242e-09,2.8240930207050095e-09,7.468015484053523e-10,5.329143905238221e-09,6.783099134688667e-11
15.37465125548027,9.411833029761601e-09,2.82473072432727e-09,7.469306799634518e-10,5.321520864196112e-09,6.775579320862789e-11
15.384615384615385,9.409873751206388e-09,2.8171616638576277e-09,7.459292747007264e-10,5.319938536729523e-09,6.775104182195641e-11
15.394579513750498,9.400359636608506e-09,2.813328735015552e-09,7.458736193954542e-10,5.315595750975764e-09,6.767147202724904e-11
15.404543642885612,9.386546104923309e-09,2.8113865404944113e-09,7.452629980636997e-10,5.311170937383685e-09,6.76323300603825e-11
15.414507772020725,9.384142437878962e-09,2.806654716249654e-09,7.422808310773296e-10,5.306746984181618e-09,6.754215242186615e-11
15.424471901155838,9.37917694610869e-09,2.806611560045691e-09,7.447989652958686e-10,5.300094157497394e-09,6.748804198094671e-11
15.434436030290952,9.36085998508615e-09,2.8053118407639307e-09,7.428377519870417e-10,5.29486342627885e-09,6.738480308795284e-11
15.444400159426065,9.356777890617544e-09,2.800738650618248e-09,7.432298110575636e-10,5.288306741787309e-09,6.731267186414953e-11
15.45436428856118,9.344374430829876e-09,2.797711070726934e-09,7.415421169653848e-10,5.2856312385714634e-09,6.725252503712568e-11
15.464328417696294,9.342052966558658e-09,2.7986210087088428e-09,7.425676785170987e-10,5.279108210520376e-09,6.72053617980247e-11
15.474292546831407,9.331731527856507e-09,2.7961753203040517e-09,7.408332794182537e-10,5.274006343055547e-09,6.713300405128771e-11
15.48425667596652,9.321580886256665e-09,2.7929532115756157e-09,7.398364525275568e-10,5.2702338207891675e-09,6.712398841265748e-11
15.494220805101634,9.313191351236141e-09,2.790475209165414e-09,7.391778007902607e-10,5.264969676087285e-09,6.70150105874773e-11
15.504184934236747,9.30227198894025e-09,2.7863507472062064e-09,7.38708170266707e-10,5.258515660869665e-09,6.697893626108159e-11
15.51414906337186,9.299782921693062e-09,2.783965360562099e-09,7.37764499502069e-10,5.25781865836676e-09,6.689168446056899e-11
15.524113192506974,9.281064722679055e-09,2.7840637349269324e-09,7.37404958794762e-10,5.251218865191469e-09,6.683385685899105e-11
15.534077321642089,9.281653721029234e-09,2.779150959368064e-09,7.362296474368205e-10,5.247050404519371e-09,6.677537775193477e-11
15.544041450777202,9.274376261242428e-09,2.7776775665199105e-09,7.367251157043185e-10,5.243747944656823e-09,6.672406296538287e-11
15.554005579912316,9.257215993602943e-09,2.7757403239925406e-09,7.363170895479693e-10,5.23850371597861e-09,6.667141418190351e-11
15.563969709047429,9.249476581586654e-09,2.7720066234596573e-09,7.34786749657307e-10,5.234506147135507e-09,6.662608517171949e-11
15.573933838182542,9.248138519695897e-09,2.769980549495112e-09,7.341318887455429e-10,5.22839190396613e-09,6.655502839343955e-11
15.583897967317656,9.238716705571146e-09,2.7684149092040634e-09,7.322033432385144e-10,5.224286300072612e-09,6.650955900031337e-11
15.593862096452769,9.229103235193436e-09,2.7635140606270285e-09,7.330745641784615e-10,5.220053247319798e-09,6.643073060648603e-11
15.603826225587884,9.218681511306842e-09,2.7601543050882828e-09,7.321063387070541e-10,5.2164119235956595e-09,6.639250721089848e-11
15.613790354722997,9.202067692118797e-09,2.7589424100581564e-09,7.324960418285583e-10,5.208301974201197e-09,6.629478726513353e-11
15.62375448385811,9.205947000559994e-09,2.7581662854667864e-09,7.313353087149187e-10,5.205164931991424e-09,6.624467141621337e-11
15.633718612993224,9.195157081016337e-09,2.755940584911728e-09,7.299532351185037e-10,5.200487450732916e-09,6.619605472557305e-11
15.643682742128338,9.188507632222343e-09,2.75170766847734e-09,7.29794692747718e-10,5.195329297832117e-09,6.613193882184092e-11
15.653646871263451,9.177992484480795e-09,2.7507716667158074e-09,7.283871140331415e-10,5.193512871981098e-09,6.607838243209399e-11
15.663611000398564,9.18029563165814e-09,2.749377367743129e-09,7.282890668223991e-10,5.188606191780714e-09,6.602145797343832e-11
15.673575129533678,9.168102970385342e-09,2.7464240729264126e-09,7.279442104923336e-10,5.182156183254761e-09,6.598502895052636e-11
15.683539258668793,9.158091015382844e-09,2.7437784945161587e-09,7.267903960602856e-10,5.177817242142214e-09,6.592570389629604e-11
15.693503387803906,9.147134946742419e-09,2.742325132661999e-09,7.259761008225569e-10,5.172531844639567e-09,6.587220516084535e-11
15.70346751693902,9.137672595790382e-09,2.7393224401528507e-09,7.249790321199473e-10,5.1667545907392916e-09,6.580406533973334e-11
15.713431646074133,9.135104854450991e-09,2.736413056585302e-09,7.25709305271582e-10,5.167217799996864e-09,6.575521560834605e-11
15.723395775209246,9.128687070745561e-09,2.7323234688448657e-09,7.251790623864546e-10,5.1579968205029565e-09,6.569499502241002e-11
15.73335990434436,9.119269676344286e-09,2.7342840114028326e-09,7.232574978899997e-10,5.155982252351672e-09,6.561713587318533e-11
15.743324033479473,9.11046912493805e-09,2.727571770754705e-09,7.241636953457794e-10,5.15342445368139e-09,6.554737712606516e-11
15.753288162614588,9.102394104842664e-09,2.725567754216394e-09,7.207512014305067e-10,5.147542935330092e-09,6.553792912224484e-11
15.763252291749701,9.086998210714978e-09,2.722317196450982e-09,7.221925443050978e-10,5.142561178310043e-09,6.546445308881397e-11
15.773216420884815,9.091200826527607e-09,2.7179714907272407e-09,7.211379688712497e-10,5.140016814933336e-09,6.539878324525937e-11
15.783180550019928,9.075705982071494e-09,2.719450427586742e-09,7.208156987025052e-10,5.133495992588048e-09,6.534260548915993e-11
15.793144679155041,9.069030351839644e-09,2.718177892733462e-09,7.200337474684884e-10,5.1269427381495625e-09,6.52801550726533e-11
15.803108808290155,9.068229946306162e-09,2.71365152125249e-09,7.188122004994639e-10,5.1236408180064395e-09,6.522455952496534e-11
15.813072937425268,9.054025700603692e-09,2.716315083174713e-09,7.213809030605403e-10,5.116424693271326e-09,6.51673007441923e-11
15.823037066560381,9.047630574423833e-09,2.7109724785606657e-09,7.174277023645956e-10,5.114494081197831e-09,6.512195327055554e-11
15.833001195695497,9.040258822208888e-09,2.7081131809689447e-09,7.17267303225395e-10,5.111376807173203e-09,6.507218438939491e-11
15.84296532483061,9.027530422552623e-09,2.7068167969092928e-09,7.160622551882829e-10,5.107439491648083e-09,6.500599939633659e-11
15.852929453965723,9.026372112868279e-09,2.7042941801862686e-09,7.160964341034898e-10,5.101500064711644e-09,6.496897918400035e-11
15.862893583100837,9.017595228584012e-09,2.701450947332519e-09,7.160261695956883e-10,5.097686600430324e-09,6.488715710160014e-11
15.87285771223595,9.00875849927046e-09,2.6980738908355766e-09,7.148162929527449e-10,5.094948635883303e-09,6.483687608401729e-11
15.882821841371063,9.005146857863152e-09,2.696731609517878e-09,7.143417863374214e-10,5.090276539784557e-09,6.480700376887617e-11
15.892785970506177,8.995414070926095e-09,2.695219567526303e-09,7.134853064824194e-10,5.085965143021502e-09,6.474028802306146e-11
15.902750099641292,8.987240393668912e-09,2.6923553017922003e-09,7.127693503466768e-10,5.081804652343318e-09,6.467977635942316e-11
15.912714228776405,8.981688377854895e-09,2.690499267603454e-09,7.133731923674181e-10,5.078146597322395e-09,6.463616884931502e-11
15.922678357911519,8.978617194182274e-09,2.6860650777189837e-09,7.122007409722548e-10,5.071995951611453e-09,6.45567551526994e-11
15.932642487046632,8.967642834235694e-09,2.6867989315585355e-09,7.113952974264784e-10,5.068856862476577e-09,6.453390770224091e-11
15.942606616181745,8.957131783709488e-09,2.681708721783587e-09,7.104302298571308e-10,5.064580571423255e-09,6.446704683099784e-11
15.952570745316859,8.953127068794975e-09,2.6804848350733825e-09,7.08998729485165e-10,5.0595938721076475e-09,6.444195556754552e-11
15.962534874451972,8.945709516142436e-09,2.678409836908278e-09,7.102242828057061e-10,5.0545524105829645e-09,6.436536843329429e-11
15.972499003587085,8.937215864667798e-09,2.674907838691494e-09,7.088065727975598e-10,5.052595107762498e-09,6.431266918953812e-11
15.9824631327222,8.92715774815686e-09,2.6729598793793996e-09,7.092441805465705e-10,5.047176940256219e-09,6.426537207333506e-11
15.992427261857314,8.919588473835957e-09,2.6746955093157292e-09,7.07752467789671e-10,5.042429743763977e-09,6.420796930856008e-11
16.002391390992425,8.916953659976398e-09,2.671579748092505e-09,7.066480333917757e-10,5.038198982880458e-09,6.415890781829054e-11
16.01235552012754,8.914546080365277e-09,2.6684366077498482e-09,7.062362136748083e-10,5.03641143993884e-09,6.408194521875539e-11
16.022319649262656,8.896730690296518e-09,2.6667429050210454e-09,7.050079601899238e-10,5.030278821206741e-09,6.40330128826802e-11
16.03228377839777,8.889739560706271e-09,2.6627705876305513e-09,7.052175568843817e-10,5.027482063564189e-09,6.401545819950008e-11
16.042247907532882,8.885256010476286e-09,2.663663452276215e-09,7.041870526732644e-10,5.024680455307158e-09,6.393401644404583e-11
16.052212036667996,8.88185572576424e-09,2.6596337775802656e-09,7.041615059140192e-10,5.016032772196711e-09,6.39014512837459e-11
16.06217616580311,8.870231095127385e-09,2.6571808869314364e-09,7.044793730657031e-10,5.017660729379581e-09,6.38285455681196e-11
16.072140294938222,8.86155282243974e-09,2.653764057275009e-09,7.03045182500755e-10,5.012263655023258e-09,6.378259292532599e-11
16.082104424073336,8.854822731479414e-09,2.6519391186528318e-09,7.027431671919969e-10,5.007671469943415e-09,6.374756151663234e-11
16.09206855320845,8.847902682413159e-09,2.649535084281373e-09,7.016646282020514e-10,5.00378594330863e-09,6.369212811165009e-11
16.102032682343562,8.844205357353313e-09,2.647222030239132e-09,7.010429511370408e-10,5.000785573340699e-09,6.363350009973591e-11
16.111996811478676,8.834247040769947e-09,2.646565585056496e-09,7.005530275023495e-10,4.991962254526174e-09,6.357699572682765e-11
16.12196094061379,8.828885032129294e-09,2.644008606665091e-09,6.999674496164579e-10,4.992077282434528e-09,6.354780297520443e-11
16.131925069748903,8.820145991012533e-09,2.6398013466432915e-09,7.001600591512127e-10,4.98656803221344e-09,6.34858186624175e-11
16.141889198884016,8.812112909895541e-09,2.64068311740233e-09,6.985504718659093e-10,4.982027530285652e-09,6.344793829031038e-11
16.15185332801913,8.804848856241429e-09,2.6371352089782713e-09,6.994642067293923e-10,4.978785676100674e-09,6.338881726732412e-11
16.161817457154246,8.805144797460617e-09,2.6382316311086763e-09,6.981251684463578e-10,4.9735739610974e-09,6.333412007367402e-11
16.17178158628936,8.791356197982508e-09,2.6362573961457872e-09,6.974468129185465e-10,4.969710265005893e-09,6.327170588295793e-11
16.181745715424473,8.784089009014918e-09,2.631769778982872e-09,6.969085457691063e-10,4.96691850985305e-09,6.320183968229548e-11
16.191709844559586,8.780288404701652e-09,2.6296905771755673e-09,6.960466120302116e-10,4.963680408095342e-09,6.314853441584825e-11
16.2016739736947,8.772428303278304e-09,2.629849819521884e-09,6.960467367568281e-10,4.9583981981499676e-09,6.3115613674781e-11
16.211638102829813,8.76590757863405e-09,2.6230293331337765e-09,6.937671198217676e-10,4.957579942769988e-09,6.306114547424243e-11
16.221602231964926,8.754901570887803e-09,2.623482094402426e-09,6.951650143941574e-10,4.951752297277946e-09,6.30249824208125e-11
16.23156636110004,8.750595524968938e-09,2.6202967225596e-09,6.947444360738025e-10,4.947322016364948e-09,6.299005642895683e-11
16.241530490235153,8.747738345752543e-09,2.6184635147737596e-09,6.941478869695732e-10,4.944381931892867e-09,6.29429844170668e-11
16.251494619370266,8.737564471029229e-09,2.6169454401662568e-09,6.933141183605858e-10,4.939269031162182e-09,6.291599169346925e-11
16.26145874850538,8.728834363829354e-09,2.614336112709643e-09,6.914147239551088e-10,4.937616512107963e-09,6.285389970213283e-11
16.271422877640493,8.721425505183426e-09,2.6131254326855984e-09,6.91659949096987e-10,4.931616387692434e-09,6.280798748074128e-11
16.281387006775606,8.715242774444634e-09,2.61067483443352e-09,6.914344458677344e-10,4.927618306271361e-09,6.27297854013585e-11
16.29135113591072,8.707046219088627e-09,2.607852264566286e-09,6.910534936787102e-10,4.924851015135543e-09,6.269731575104931e-11
16.301315265045833,8.707455063664514e-09,2.607201876370055e-09,6.915053436958357e-10,4.922617957641716e-09,6.262131818700546e-11
16.31127939418095,8.695321499457258e-09,2.605228013422103e-09,6.892723986356936e-10,4.913711801449444e-09,6.258118763849735e-11
16.321243523316063,8.687221735063445e-09,2.6054601664567395e-09,6.890044691660504e-10,4.914669437375756e-09,6.254489733086363e-11
16.331207652451177,8.681989999818763e-09,2.5998754049613293e-09,6.887650964092669e-10,4.908530857110202e-09,6.249848728277255e-11
16.34117178158629,8.675483857441306e-09,2.599811296179923e-09,6.878029624338578e-10,4.903811153414572e-09,6.245369227962082e-11
16.351135910721403,8.671198174443314e-09,2.596859285435397e-09,6.885687865444927e-10,4.9020982395290884e-09,6.239512742086662e-11
16.361100039856517,8.663882034355502e-09,2.5957402084945733e-09,6.865537116193679e-10,4.89813315888283e-09,6.235913078186166e-11
16.37106416899163,8.652226892268204e-09,2.5962836505941167e-09,6.869463883567011e-10,4.893322906053144e-09,6.229499489429023e-11
16.381028298126743,8.648468041555437e-09,2.590697751411347e-09,6.862810481747114e-10,4.890361697187292e-09,6.225999708714101e-11
16.390992427261857,8.645035362427235e-09,2.5857784501488814e-09,6.857161832412802e-10,4.887330848238082e-09,6.219909649614921e-11
16.40095655639697,8.63346925707052e-09,2.5857148412782337e-09,6.861988125243009e-10,4.882650052188402e-09,6.217259745184734e-11
16.410920685532083,8.627231062775153e-09,2.5847391674514194e-09,6.844345224310734e-10,4.878722212108514e-09,6.210816246094958e-11
16.420884814667197,8.624922238363683e-09,2.581980432062498e-09,6.848460781055876e-10,4.876667082676348e-09,6.205061618005309e-11
16.43084894380231,8.617416698579718e-09,2.5824329978844325e-09,6.836725957370813e-10,4.871775808865932e-09,6.201679671671123e-11
16.440813072937424,8.612545777998878e-09,2.576656237560815e-09,6.836212020090199e-10,4.866148985300256e-09,6.195744030363387e-11
16.450777202072537,8.602564521904874e-09,2.577024541390297e-09,6.833351248321722e-10,4.867265739404213e-09,6.191453858191123e-11
16.460741331207654,8.59037708642089e-09,2.5749486491877972e-09,6.813599081862225e-10,4.857987946708322e-09,6.186912613418356e-11
16.470705460342767,8.591557549289433e-09,2.574000779344845e-09,6.817816646798587e-10,4.856107107917222e-09,6.181782587084998e-11
16.48066958947788,8.586318432892287e-09,2.571421465450588e-09,6.812452268194418e-10,4.853305012506267e-09,6.179832462533705e-11
16.490633718612994,8.577112260309201e-09,2.5694592289822577e-09,6.81134861335279e-10,4.849611601065608e-09,6.174984577991997e-11
16.500597847748107,8.571076207238863e-09,2.569303736808589e-09,6.811873124364292e-10,4.844485632300427e-09,6.16674367986887e-11
16.51056197688322,8.561242971321934e-09,2.5655395993291165e-09,6.798635289609038e-10,4.843080761521272e-09,6.163607087871699e-11
16.520526106018334,8.55375704442761e-09,2.5636349526628053e-09,6.788643333018351e-10,4.837817101755487e-09,6.160458397562557e-11
16.530490235153447,8.553934954553449e-09,2.5629629396674985e-09,6.780549509424365e-10,4.8349709752763985e-09,6.15384422393332e-11
16.54045436428856,8.54574136102441e-09,2.559712227613769e-09,6.781461860666639e-10,4.831350378445291e-09,6.150717775874038e-11
16.550418493423674,8.539651217882083e-09,2.5607055053602037e-09,6.784874163627619e-10,4.826514486747749e-09,6.148840838101408e-11
16.560382622558787,8.530184819017938e-09,2.5538686149710827e-09,6.770087908243282e-10,4.825525597902091e-09,6.143367441324659e-11
16.5703467516939,8.524194906888447e-09,2.5530207728122576e-09,6.770961730330076e-10,4.820987613431155e-09,6.139374141084549e-11
16.580310880829014,8.520543549196351e-09,2.5510000645895693e-09,6.765278171450686e-10,4.817729288566818e-09,6.133882502192236e-11
16.590275009964127,8.51549108276455e-09,2.54835096460983e-09,6.760424628463735e-10,4.814754641867502e-09,6.127930445762271e-11
16.60023913909924,8.503505968596552e-09,2.5467680122147884e-09,6.74956944463513e-10,4.811751241978085e-09,6.124215181077937e-11
16.610203268234358,8.502445987191244e-09,2.548041088497529e-09,6.74383616946867e-10,4.8066659772759985e-09,6.117196161079569e-11
16.62016739736947,8.497233439845402e-09,2.5443873917799127e-09,6.745266100943062e-10,4.803948630169338e-09,6.113175254502326e-11
16.630131526504584,8.490607253489585e-09,2.545164534824721e-09,6.7309918230178e-10,4.799981661515418e-09,6.11126576605712e-11
16.640095655639698,8.482422275351684e-09,2.5412784449665415e-09,6.735028576117707e-10,4.79535711765403e-09,6.105468039684609e-11
16.65005978477481,8.478181410319882e-09,2.538732843213061e-09,6.730852416163271e-10,4.795476458061288e-09,6.101239189207631e-11
16.660023913909924,8.470448260604238e-09,2.5383375900171085e-09,6.729408774600021e-10,4.788035416156732e-09,6.099521692285413e-11
16.669988043045038,8.465495757441993e-09,2.535952973727678e-09,6.721208682564694e-10,4.7858087348045756e-09,6.092319238527475e-11
16.67995217218015,8.460807458797775e-09,2.5347180531926346e-09,6.71287767366683e-10,4.782376053057645e-09,6.08874499909304e-11
16.689916301315264,8.452041332126224e-09,2.5332613286662427e-09,6.708936576802149e-10,4.778201832817318e-09,6.083179084294608e-11
16.699880430450378,8.443965059322735e-09,2.5299375602309397e-09,6.693395596341075e-10,4.772967022535236e-09,6.079559258479223e-11
16.70984455958549,8.43897611231483e-09,2.528397181979298e-09,6.699554973867421e-10,4.77603507172242e-09,6.073102249643342e-11
16.719808688720605,8.433768528682546e-09,2.5240763514490748e-09,6.698537415649035e-10,4.76779714087176e-09,6.068494737685794e-11
16.729772817855718,8.431775314627093e-09,2.5254622246502643e-09,6.68869377229547e-10,4.766065288988523e-09,6.066706795300557e-11
16.73973694699083,8.424083221046754e-09,2.5222870088043523e-09,6.693044379861137e-10,4.763507662602044e-09,6.059161518579531e-11
16.749701076125945,8.41101756667234e-09,2.520968516051553e-09,6.679350315568274e-10,4.758310451155624e-09,6.054706320607079e-11
16.75966520526106,8.406892097987277e-09,2.5185270779913844e-09,6.679252196532184e-10,4.756633966176279e-09,6.052236353243756e-11
16.769629334396175,8.407070931664824e-09,2.5146900419813824e-09,6.66978767840054e-10,4.753627357813853e-09,6.051409846032515e-11
16.779593463531288,8.399581065433712e-09,2.516131763577331e-09,6.655901113010675e-10,4.74967533805735e-09,6.048043262942153e-11
16.7895575926664,8.39277575630559e-09,2.516971393742965e-09,6.660314665678798e-10,4.745297454174589e-09,6.041653792726933e-11
16.799521721801515,8.386560687721356e-09,2.5125092802440863e-09,6.64779284337361e-10,4.743267746704202e-09,6.036018263735665e-11
16.80948585093663,8.381057483098532e-09,2.5107348024610124e-09,6.660369003563788e-10,4.7400754708648135e-09,6.033134410181169e-11
16.81944998007174,8.377420438410545e-09,2.509992104913123e-09,6.645845515481033e-10,4.7351970994074945e-09,6.031331030248491e-11
16.829414109206855,8.370807544395671e-09,2.5055626959680767e-09,6.639960409435526e-10,4.732801763482254e-09,6.024489852426671e-11
16.83937823834197,8.360349215972383e-09,2.507541901114992e-09,6.634819998896258e-10,4.730431906439455e-09,6.020362753649769e-11
16.84934236747708,8.359417359437608e-09,2.5033669938017285e-09,6.622138995422695e-10,4.724553920066744e-09,6.015871063028378e-11
16.859306496612195,8.355699849073386e-09,2.501661434737024e-09,6.632544056544653e-10,4.723192484195369e-09,6.008903020238934e-11
16.86927062574731,8.346077492732216e-09,2.4998064401506322e-09,6.623005293868222e-10,4.719311984788603e-09,6.005792015991996e-11
16.87923475488242,8.337897205625998e-09,2.498150248472616e-09,6.617507489883047e-10,4.716087402173998e-09,6.006652071091507e-11
16.889198884017535,8.33625360892812e-09,2.4968567353331388e-09,6.610432471807316e-10,4.71249008840025e-09,6.001724690642978e-11
16.89916301315265,8.330442833414273e-09,2.4947764822121973e-09,6.599777027238489e-10,4.7108728856224685e-09,5.999927947987209e-11
16.909127142287765,8.325863653619837e-09,2.4931467217954204e-09,6.606096185176466e-10,4.707662144926876e-09,5.989647878462097e-11
16.91909127142288,8.323264519891223e-09,2.4902903275054256e-09,6.603265164401393e-10,4.703528306171928e-09,5.987594631239831e-11
16.929055400557992,8.315809542258489e-09,2.489052171061661e-09,6.594571541661012e-10,4.700317987854627e-09,5.984112611595485e-11
16.939019529693105,8.307489952737625e-09,2.488025317485122e-09,6.593604694909623e-10,4.698018911493669e-09,5.979620856348294e-11
16.94898365882822,8.303813268162516e-09,2.483654675669059e-09,6.563269405442174e-10,4.696755905177301e-09,5.975248987836081e-11
16.958947787963332,8.295656918127973e-09,2.4854751141305768e-09,6.582345233888382e-10,4.690839787949176e-09,5.970257095179539e-11
16.968911917098445,8.292696235846617e-09,2.4824778070775736e-09,6.574494805733952e-10,4.688832186709927e-09,5.967320055026099e-11
16.97887604623356,8.286814773132776e-09,2.4818959307877962e-09,6.569327801014445e-10,4.684269054202628e-09,5.964654262286264e-11
16.988840175368672,8.275342383625559e-09,2.48267737983985e-09,6.566165450250883e-10,4.679397987682689e-09,5.958468876630236e-11
16.998804304503786,8.281755007550452e-09,2.4792649422459116e-09,6.561435878323426e-10,4.6773926421803884e-09,5.954676085585835e-11
17.0087684336389,8.268946937643655e-09,2.4764318057261827e-09,6.57006321731144e-10,4.674038659384593e-09,5.949327408064314e-11
17.018732562774012,8.26464360820029e-09,2.4757361368497585e-09,6.543381361228527e-10,4.669706032029324e-09,5.94657588752068e-11
17.028696691909126,8.255860923462305e-09,2.4708874037369517e-09,6.55266952918568e-10,4.6683320506110664e-09,5.943551129613353e-11
17.03866082104424,8.249788248838141e-09,2.4722345412995564e-09,6.534555179266582e-10,4.667128243741419e-09,5.937382265425878e-11
17.048624950179352,8.245707960420458e-09,2.4697909491667337e-09,6.533594607093489e-10,4.6595988859786546e-09,5.934446424241299e-11
17.05858907931447,8.244275651971718e-09,2.4667721877453904e-09,6.53851238566926e-10,4.661128287667502e-09,5.933829832507514e-11
17.068553208449583,8.237558395031557e-09,2.4654796846538437e-09,6.530029606048679e-10,4.657199686022608e-09,5.92765996578287e-11
17.078517337584696,8.230648324828868e-09,2.4641244177727e-09,6.527183469931852e-10,4.65353175153434e-09,5.922480967494322e-11
17.08848146671981,8.226224676069474e-09,2.462560375352739e-09,6.519776287741948e-10,4.6505277059036945e-09,5.91846535437178e-11
17.098445595854923,8.218070746897297e-09,2.460984551064644e-09,6.520769684955173e-10,4.6466749774644634e-09,5.914687150999701e-11
17.108409724990036,8.216927735376205e-09,2.4601601359360316e-09,6.516042768780638e-10,4.6413323699587085e-09,5.909116323001744e-11
17.11837385412515,8.212209809599398e-09,2.4597785976623784e-09,6.505246657893873e-10,4.642043862276104e-09,5.905755585050468e-11
17.128337983260263,8.204660887253156e-09,2.456112917613518e-09,6.50553380803646e-10,4.637947567347717e-09,5.902575139094803e-11
17.138302112395376,8.195403149699818e-09,2.454966247215795e-09,6.493505240694342e-10,4.635123533573075e-09,5.898595014066351e-11
17.14826624153049,8.2009853919662e-09,2.4542759603487126e-09,6.48882159390902e-10,4.632927833144806e-09,5.894814835608182e-11
17.158230370665603,8.190357895673466e-09,2.453948685272643e-09,6.488376678729073e-10,4.627094231095555e-09,5.892028839760315e-11
17.168194499800716,8.18309211411985e-09,2.4523912872488314e-09,6.484032637295113e-10,4.624736394802669e-09,5.888801596550141e-11
17.17815862893583,8.176192800571076e-09,2.4480126829894076e-09,6.493186148615352e-10,4.6221893858418715e-09,5.88516335457296e-11
17.188122758070943,8.172462196604166e-09,2.4470621609443633e-09,6.476936910085581e-10,4.62023616987861e-09,5.880647989900687e-11
17.198086887206056,8.171517878658038e-09,2.4453223169361784e-09,6.476467221059145e-10,4.615706901480215e-09,5.87863616288367e-11
17.208051016341173,8.165708585108525e-09,2.443102106654286e-09,6.461746703286854e-10,4.613004226075492e-09,5.875768605256951e-11
17.218015145476286,8.154641774335965e-09,2.4415329811599645e-09,6.459832212528017e-10,4.610356579076559e-09,5.871097208036738e-11
17.2279792746114,8.150882889661254e-09,2.441333061896078e-09,6.465817246840118e-10,4.6082811905585134e-09,5.866089480300103e-11
17.237943403746513,8.150391823050127e-09,2.4379655578510308e-09,6.459188581150065e-10,4.605510494371106e-09,5.860386093933934e-11
17.247907532881626,8.140487487067397e-09,2.4385092000934506e-09,6.459211698964567e-10,4.60192682052242e-09,5.859504069466379e-11
17.25787166201674,8.136519205984112e-09,2.43667592389573e-09,6.450463055765976e-10,4.601026243420157e-09,5.855462360181588e-11
17.267835791151853,8.132580256314912e-09,2.434399129286194e-09,6.446546974509082e-10,4.596948215927421e-09,5.852196842414103e-11
17.277799920286967,8.125648707390273e-09,2.43289686672703e-09,6.44241859507699e-10,4.593583690127689e-09,5.846335808697299e-11
17.28776404942208,8.120306808276236e-09,2.4305796822881163e-09,6.435405532446752e-10,4.591395617705305e-09,5.843343463066962e-11
17.297728178557193,8.111236212809962e-09,2.4294284620212954e-09,6.427961881309867e-10,4.5884268243063944e-09,5.840993995716627e-11
17.307692307692307,8.110612902254919e-09,2.4300734149149725e-09,6.431069006716632e-10,4.583879983026238e-09,5.836934867280564e-11
17.31765643682742,8.102994861580845e-09,2.4281707308684582e-09,6.422404921462305e-10,4.583005273364209e-09,5.831251432689475e-11
17.327620565962533,8.09923291686686e-09,2.4243061250894557e-09,6.424678699898403e-10,4.579071971461987e-09,5.830106046762843e-11
17.337584695097647,8.090939476200793e-09,2.4251883656601307e-09,6.411150197063653e-10,4.575260944068047e-09,5.825598899894516e-11
17.34754882423276,8.087331069726744e-09,2.4249263673424866e-09,6.435477042256812e-10,4.5705632705721446e-09,5.82103665141096e-11
17.357512953367877,8.088271252649659e-09,2.421352237459567e-09,6.409835271251688e-10,4.569289556189477e-09,5.8181155965712325e-11
17.36747708250299,8.077577769188348e-09,2.420742335088292e-09,6.407468309012638e-10,4.5662860142459555e-09,5.8152479881847936e-11
17.377441211638104,8.072655384752492e-09,2.4182329445466968e-09,6.406489846548578e-10,4.564308637661695e-09,5.811016347241384e-11
17.387405340773217,8.073031598529477e-09,2.413453158320487e-09,6.402007374091714e-10,4.563948463746918e-09,5.80799552981886e-11
17.39736946990833,8.06116716808343e-09,2.4140333059064426e-09,6.403127450195004e-10,4.559021671820086e-09,5.803811373338063e-11
17.407333599043444,8.06023259602381e-09,2.4128995078904648e-09,6.383298122889571e-10,4.557142922308714e-09,5.8009943760986545e-11
17.417297728178557,8.051656953050884e-09,2.410680075271453e-09,6.399644198864701e-10,4.55661490315219e-09,5.795951835050903e-11
17.42726185731367,8.049451116459615e-09,2.411690720939729e-09,6.383088298019713e-10,4.5515870931298315e-09,5.791651105592286e-11
17.437225986448784,8.04926903899342e-09,2.406933710035881e-09,6.389975972362618e-10,4.5460364361058545e-09,5.787615204887633e-11
17.447190115583897,8.04373909449185e-09,2.4078469738915048e-09,6.382534296135494e-10,4.546038318153131e-09,5.784160955656311e-11
17.45715424471901,8.032028524007587e-09,2.4071874027460397e-09,6.368378295844929e-10,4.541682761129202e-09,5.781836910156923e-11
17.467118373854124,8.029434091920255e-09,2.4057229325653152e-09,6.36504250628542e-10,4.539765581572115e-09,5.7780779094695595e-11
17.477082502989237,8.024660900110194e-09,2.4033852272818712e-09,6.366828034939369e-10,4.53752800367712e-09,5.775933530098957e-11
17.48704663212435,8.02074684524307e-09,2.401501192152656e-09,6.367164262918797e-10,4.534853827486115e-09,5.7711348395693675e-11
17.497010761259464,8.025637204443643e-09,2.401672190234239e-09,6.365080730050909e-10,4.5369545597025274e-09,5.768172231024098e-11
17.50697489039458,8.008356517654321e-09,2.4000689260153584e-09,6.352363277577238e-10,4.5290643475670734e-09,5.764749518841339e-11
17.516939019529694,8.00394201708714e-09,2.3974997194288418e-09,6.353172899462268e-10,4.5256849730613934e-09,5.7620758949067287e-11
17.526903148664807,7.998516421103272e-09,2.396497576663124e-09,6.345476515308018e-10,4.523280760708359e-09,5.758075853411079e-11
17.53686727779992,7.99572879993377e-09,2.3946556980470435e-09,6.345867603527665e-10,4.520555627058512e-09,5.755867316823115e-11
17.546831406935034,7.983962344337488e-09,2.3926480237676347e-09,6.354854463174485e-10,4.516175884137329e-09,5.750539222515155e-11
17.556795536070148,7.986775878020678e-09,2.3894347202937467e-09,6.337512094652028e-10,4.5164966873570845e-09,5.745633514994343e-11
17.56675966520526,7.979945130767777e-09,2.38991373956199e-09,6.33951468925132e-10,4.512962835765927e-09,5.745273853748366e-11
17.576723794340374,7.977289110117916e-09,2.3894206769016303e-09,6.326261669809752e-10,4.510747462709131e-09,5.7388302010846e-11
17.586687923475488,7.973981255702438e-09,2.3854738069073407e-09,6.326444720099706e-10,4.507908297212638e-09,5.737314731645497e-11
17.5966520526106,7.962225735516331e-09,2.3860484889385285e-09,6.328261744497454e-10,4.5058443985259004e-09,5.736266845699456e-11
17.606616181745714,7.959650320560755e-09,2.386117307266925e-09,6.322591657911329e-10,4.5021513239154655e-09,5.7335087065876974e-11
17.616580310880828,7.957653631800813e-09,2.383371256952386e-09,6.323459913570161e-10,4.50149566734344e-09,5.7277553864850945e-11
17.62654444001594,7.95592233498028e-09,2.3820481703507812e-09,6.307534141291415e-10,4.497289753116839e-09,5.7245307830811775e-11
17.636508569151054,7.946758868841672e-09,2.3806602065036687e-09,6.311210280988858e-10,4.493181973015315e-09,5.722308398405769e-11
17.646472698286168,7.946168268676246e-09,2.378613133555276e-09,6.309915191562552e-10,4.49452190360163e-09,5.716426185704482e-11
17.656436827421285,7.93580671694474e-09,2.3774971663287703e-09,6.300279175743105e-10,4.487348951341995e-09,5.715100262253868e-11
17.666400956556398,7.9329029247957e-09,2.3775167546987722e-09,6.297035999497586e-10,4.486129656166294e-09,5.710629514944673e-11
17.67636508569151,7.929840682069063e-09,2.376144472888143e-09,6.293023198123715e-10,4.483962582105263e-09,5.708728170287834e-11
17.686329214826625,7.926062760726311e-09,2.375165523826147e-09,6.295437922662098e-10,4.480269969768047e-09,5.7038969596919066e-11
17.696293343961738,7.930173396587613e-09,2.3745605634805553e-09,6.310855624326351e-10,4.478087930276106e-09,5.6999925410109827e-11
17.70625747309685,7.914525504448967e-09,2.3703586801696895e-09,6.280918204098666e-10,4.476632686702858e-09,5.6973885484889286e-11
17.716221602231965,7.911869815952835e-09,2.367983323645289e-09,6.284456674929066e-10,4.4720221630722205e-09,5.696503270376238e-11
17.726185731367078,7.904536660659022e-09,2.3691553779977678e-09,6.27564844150513e-10,4.471519522036916e-09,5.6930898387331554e-11
17.73614986050219,7.909476314828605e-09,2.3666445941491317e-09,6.279559338324683e-10,4.4683704173608e-09,5.6899686803619205e-11
17.746113989637305,7.901390725045834e-09,2.3644332354500027e-09,6.260426890469449e-10,4.466907836470936e-09,5.685732235548632e-11
17.756078118772418,7.890171681591886e-09,2.3621105493181e-09,6.266526881630359e-10,4.465784054813935e-09,5.6829039386880186e-11
17.76604224790753,7.888223501616972e-09,2.3610744094395715e-09,6.264263670600781e-10,4.461815814645074e-09,5.6814575393028826e-11
17.776006377042645,7.888593604422746e-09,2.360611602105788e-09,6.254462822311058e-10,4.45945961208511e-09,5.6780183762118417e-11
17.785970506177758,7.878811568992784e-09,2.362425226655671e-09,6.25303362714751e-10,4.454541403605368e-09,5.6726423134909e-11
17.79593463531287,7.87714220602626e-09,2.359617929922955e-09,6.243887741501486e-10,4.454239609416662e-09,5.66903392993933e-11
17.80589876444799,7.874885001449405e-09,2.3593082828720827e-09,6.24721962308229e-10,4.451293139735552e-09,5.667462294152531e-11
17.815862893583102,7.871937349957475e-09,2.3586689742134395e-09,6.235611207341097e-10,4.446609276983257e-09,5.6635498749004106e-11
17.825827022718215,7.866929002464956e-09,2.3556656250539804e-09,6.238941032678463e-10,4.446000902912031e-09,5.660831234302562e-11
17.83579115185333,7.854475348154794e-09,2.3564038015869e-09,6.229074012582617e-10,4.445946028977016e-09,5.656559362046298e-11
17.845755280988442,7.852199915328099e-09,2.3526349821281e-09,6.231156093928253e-10,4.443149819906001e-09,5.6525386671741947e-11
17.855719410123555,7.853454587854253e-09,2.3507130215693033e-09,6.230935608613386e-10,4.438540691981104e-09,5.650828480269233e-11
17.86568353925867,7.843840249650207e-09,2.349233530345244e-09,6.2306810395724e-10,4.436006151734422e-09,5.647623188132284e-11
17.875647668393782,7.841439505571994e-09,2.349017054724861e-09,6.219643044571176e-10,4.433530746999232e-09,5.6442668717331954e-11
17.885611797528895,7.837937458838567e-09,2.3479289426826377e-09,6.219627964035908e-10,4.430817707977444e-09,5.643243477981999e-11
17.89557592666401,7.82013171504764e-09,2.3446916963829847e-09,6.206223690158359e-10,4.420896222594957e-09,5.6394735038604324e-11
17.905540055799122,7.828302009327271e-09,2.3433850676426815e-09,6.213128829123468e-10,4.427815476843467e-09,5.6369455958806397e-11
17.915504184934235,7.827420910320798e-09,2.342535514945118e-09,6.209165143370609e-10,4.424520348000744e-09,5.63183783527978e-11
17.92546831406935,7.823191422963056e-09,2.341903866268934e-09,6.206075442677701e-10,4.421938243481162e-09,5.6311875115458736e-11
17.935432443204462,7.819868723007433e-09,2.3406103066245313e-09,6.202864864412305e-10,4.4195549734584985e-09,5.626436690838783e-11
17.945396572339575,7.81417918940288e-09,2.34061514558379e-09,6.180048965268276e-10,4.419956936317958e-09,5.6220087926835125e-11
17.955360701474692,7.805833973063334e-09,2.340407237569006e-09,6.194148961288287e-10,4.415108805862781e-09,5.618237658192599e-11
17.965324830609806,7.805747206010686e-09,2.3373323333204693e-09,6.181765006459153e-10,4.4132937058743295e-09,5.6160805993248154e-11
17.97528895974492,7.801980606028763e-09,2.3360405872379944e-09,6.183918786914919e-10,4.410048618198103e-09,5.613670291124222e-11
17.985253088880032,7.7934726598449e-09,2.3387931897902964e-09,6.185453575394185e-10,4.406766191217358e-09,5.6117155641098387e-11
17.995217218015146,7.797801007735536e-09,2.3353560208751932e-09,6.171384386247249e-10,4.405804958602461e-09,5.6088667760745656e-11
18.00518134715026,7.788241373019434e-09,2.331770229300323e-09,6.18012147565547e-10,4.4043015296219245e-09,5.603593548892976e-11
18.015145476285372,7.787964054598399e-09,2.332430252896434e-09,6.167483458257549e-10,4.3990242886325975e-09,5.6033515758573883e-11
18.025109605420486,7.776788510045309e-09,2.3300157518795984e-09,6.172778040146757e-10,4.397994035986043e-09,5.6028368029879535e-11
18.0350737345556,7.775337946906743e-09,2.329920893272619e-09,6.161406922279544e-10,4.3977456745156836e-09,5.5995062262980575e-11
18.045037863690712,7.768098542137984e-09,2.3278124293956146e-09,6.150963451362791e-10,4.392012356351388e-09,5.594341686851105e-11
18.055001992825826,7.772046015008542e-09,2.326989872091651e-09,6.162453749576864e-10,4.392399116942359e-09,5.591302457229346e-11
18.06496612196094,7.765569124630909e-09,2.323959780207109e-09,6.159957908541821e-10,4.389471305727336e-09,5.58749748638669e-11
18.074930251096053,7.758675088168315e-09,2.3239618475010204e-09,6.155767909877174e-10,4.3872109612756034e-09,5.583504468081171e-11
18.084894380231166,7.755310240135543e-09,2.3220433930044474e-09,6.14631524097238e-10,4.385078324427367e-09,5.580492591071454e-11
18.09485850936628,7.74070824823934e-09,2.31905065522199e-09,6.114227241385809e-10,4.382065013123457e-09,5.581484567260006e-11
18.104822638501396,7.751370404702004e-09,2.3212181152570174e-09,6.144936749208778e-10,4.3808340816548435e-09,5.5761020848698324e-11
18.11478676763651,7.745474926074336e-09,2.3209362663825574e-09,6.135239374185749e-10,4.380008046438966e-09,5.5739369933744013e-11
18.124750896771623,7.744010638100086e-09,2.3169467225123554e-09,6.134398500764275e-10,4.375924665799284e-09,5.569306269548222e-11
18.134715025906736,7.729093731263215e-09,2.3183578978769574e-09,6.130749824459965e-10,4.375149635235381e-09,5.566198119852779e-11
18.14467915504185,7.734378299414604e-09,2.3157056149154746e-09,6.122949345435325e-10,4.373431286668846e-09,5.564486377907456e-11
18.154643284176963,7.726585529209321e-09,2.3179370206561527e-09,6.124245662168489e-10,4.367721274398454e-09,5.560852739735703e-11
18.164607413312076,7.72730412916472e-09,2.3151453621805257e-09,6.120925840561148e-10,4.367050623545943e-09,5.558409201653702e-11
18.17457154244719,7.719562137475378e-09,2.313855175636406e-09,6.12490688763671e-10,4.364966690538972e-09,5.557769689816339e-11
18.184535671582303,7.714925263563456e-09,2.311982170766467e-09,6.117386299294791e-10,4.363292056969098e-09,5.555962569314597e-11
18.194499800717416,7.718434263519214e-09,2.3095891221702158e-09,6.115659362598543e-10,4.360477468315594e-09,5.5518462437565616e-11
18.20446392985253,7.707213500193929e-09,2.3087284051163198e-09,6.119787230698352e-10,4.357279487304886e-09,5.548401903049357e-11
18.214428058987643,7.702524448620962e-09,2.305792918292654e-09,6.111720093114159e-10,4.356620907186919e-09,5.545450426231783e-11
18.224392188122756,7.698957467057844e-09,2.305425411005648e-09,6.106874737234429e-10,4.354528760768234e-09,5.5424501935274916e-11
18.23435631725787,7.701208686402252e-09,2.302462831118743e-09,6.105688306940036e-10,4.351059708422153e-09,5.540607190428659e-11
18.244320446392983,7.693726901289002e-09,2.3039474926787957e-09,6.094198414437931e-10,4.346974904404107e-09,5.5379106882821874e-11
18.2542845755281,7.691778861496979e-09,2.3038787221771594e-09,6.102724302981889e-10,4.3491979253560454e-09,5.5338535283385784e-11
18.264248704663213,7.68673857784529e-09,2.3020242863345445e-09,6.091959887928332e-10,4.346265768367178e-09,5.53031132669415e-11
18.274212833798327,7.68312503933467e-09,2.3006046363283116e-09,6.094621290298955e-10,4.3434568951232265e-09,5.5278577025470986e-11
18.28417696293344,7.676096815275928e-09,2.2990897766307023e-09,6.084551089149369e-10,4.341505302808865e-09,5.525167351593708e-11
18.294141092068553,7.683191428717993e-09,2.2992209482368907e-09,6.086921225450659e-10,4.3462947524959564e-09,5.522048205031388e-11
18.304105221203667,7.67460231807712e-09,2.2989583664517927e-09,6.085326342009489e-10,4.336191572053417e-09,5.5223155671799306e-11
18.31406935033878,7.669448790827975e-09,2.2982008654426936e-09,6.081150171096437e-10,4.335644613811665e-09,5.51895188136982e-11
18.324033479473893,7.664799651465616e-09,2.296290785347833e-09,6.074264295364087e-10,4.3327493885025255e-09,5.5159899466046966e-11
18.333997608609007,7.654029902617621e-09,2.2948209404014297e-09,6.071747928587024e-10,4.331655152047431e-09,5.512638364944852e-11
18.34396173774412,7.657456412067948e-09,2.2939079454226763e-09,6.085244959012433e-10,4.326086160044193e-09,5.51053010122724e-11
18.353925866879234,7.654405953639919e-09,2.2923331527553893e-09,6.068365240001234e-10,4.324467148138427e-09,5.5074938260260584e-11
18.363889996014347,7.650077952823649e-09,2.291124718515711e-09,6.070653920751317e-10,4.322979242707873e-09,5.5052656676277014e-11
18.37385412514946,7.641111649893488e-09,2.28991442575654e-09,6.071809214606443e-10,4.321465973435971e-09,5.502433661013641e-11
18.383818254284574,7.644148434204282e-09,2.2847791194290926e-09,6.057515713461038e-10,4.321616621275622e-09,5.5008157226093446e-11
18.393782383419687,7.635260706745781e-09,2.285800362400623e-09,6.067438478390371e-10,4.317000937482959e-09,5.498837189957297e-11
18.403746512554804,7.639792320340763e-09,2.287383841035747e-09,6.050387400085061e-10,4.314272591109945e-09,5.494106764150852e-11
18.413710641689917,7.62472451790858e-09,2.2837526728248067e-09,6.055840392842286e-10,4.315089821268929e-09,5.4898649755238254e-11
18.42367477082503,7.626451479549223e-09,2.2844397110995767e-09,6.048331516129186e-10,4.312934818769199e-09,5.4892289448388684e-11
18.433638899960144,7.623104061647839e-09,2.2809524909825836e-09,6.053549038612191e-10,4.308674405215152e-09,5.485005123903844e-11
18.443603029095257,7.62108034365277e-09,2.2828877285875976e-09,6.054203945597509e-10,4.306049654952641e-09,5.485533405989946e-11
18.45356715823037,7.616096461686054e-09,2.281645544347926e-09,6.040480979451388e-10,4.3061396503919096e-09,5.4796191336537126e-11
18.463531287365484,7.613378208635509e-09,2.281117705940928e-09,6.035675879231509e-10,4.3039832958751825e-09,5.4786244661569854e-11
18.473495416500597,7.609725740481247e-09,2.2796332397945096e-09,6.037144791620291e-10,4.302262286493736e-09,5.4759977616587543e-11
18.48345954563571,7.60743118437964e-09,2.2784088850474414e-09,6.035775192959627e-10,4.3004914367363325e-09,5.474081524214184e-11
18.493423674770824,7.615040317862574e-09,2.2792867367920863e-09,6.059810253309307e-10,4.302083557018051e-09,5.468794033844193e-11
18.503387803905937,7.598640880250057e-09,2.2770588964639365e-09,6.028463633347439e-10,4.29543773544348e-09,5.468733137176389e-11
18.51335193304105,7.594508689397143e-09,2.2742526283819342e-09,6.030405426887972e-10,4.293014033682202e-09,5.465527057205683e-11
18.523316062176164,7.588705230976976e-09,2.2755806591807096e-09,6.027693810893255e-10,4.2917474951147766e-09,5.4646327165647253e-11
18.533280191311277,7.59050881757932e-09,2.2717829600034747e-09,6.017267917294497e-10,4.288137852716132e-09,5.462562749573052e-11
18.54324432044639,7.578815708132787e-09,2.2715161660136935e-09,6.035692445064204e-10,4.285239636726809e-09,5.456718626820427e-11
18.553208449581508,7.584157380296231e-09,2.2685164002592202e-09,6.021355493104103e-10,4.286356266989411e-09,5.454212009307105e-11
18.56317257871662,7.576662638086663e-09,2.2685179941600736e-09,6.017583658648777e-10,4.2836623489393936e-09,5.452314495707256e-11
18.573136707851734,7.571026133084796e-09,2.267739296544795e-09,6.015247703195241e-10,4.282018256457144e-09,5.4521183381832194e-11
18.583100836986848,7.575596758917943e-09,2.2642231521773735e-09,6.010479235206787e-10,4.280637497616614e-09,5.4472909970154374e-11
18.59306496612196,7.56032870170843e-09,2.2662277192150673e-09,6.017179133103101e-10,4.277677492860721e-09,5.447282275994367e-11
18.603029095257074,7.565831926477705e-09,2.2650871103701396e-09,5.995778216296751e-10,4.27744197159894e-09,5.443707326789722e-11
18.612993224392188,7.558080839518886e-09,2.2644008700181753e-09,6.006180193905071e-10,4.275888117886524e-09,5.4401439782490213e-11
18.6229573535273,7.557255879887828e-09,2.264842202063893e-09,5.996898903830338e-10,4.271800341249883e-09,5.437714558885231e-11
18.632921482662415,7.553239700778086e-09,2.264062345338734e-09,6.000047971085404e-10,4.269664375185418e-09,5.436263241179797e-11
18.642885611797528,7.55453076011198e-09,2.2633311671869836e-09,6.010480349941222e-10,4.270133775926443e-09,5.434053836040439e-11
18.65284974093264,7.54316712064345e-09,2.260149442753611e-09,5.984204523240457e-10,4.265570148381179e-09,5.429695375776526e-11
18.662813870067755,7.541565881090738e-09,2.2597102776560057e-09,5.989109125986119e-10,4.264768029174372e-09,5.42867128470162e-11
18.672777999202868,7.538877268297689e-09,2.2587817004967373e-09,5.985145507228801e-10,4.263153812795519e-09,5.425308871284951e-11
18.68274212833798,7.536903040290942e-09,2.2576982636032565e-09,5.988598483569591e-10,4.261125792162346e-09,5.423964486083018e-11
18.692706257473095,7.534871141049112e-09,2.2577316237137204e-09,5.996631248341755e-10,4.257060720242233e-09,5.421361906759113e-11
18.70267038660821,7.524168193284914e-09,2.2541211403629993e-09,5.973925603147155e-10,4.25611170404438e-09,5.418332897672804e-11
18.712634515743325,7.523147634003586e-09,2.2526674798387773e-09,5.973958524240356e-10,4.25439387968921e-09,5.418475776105666e-11
18.72259864487844,7.51979858426896e-09,2.2522770617554135e-09,5.979048790949518e-10,4.253952060860009e-09,5.416992300015637e-11
18.73256277401355,7.525726427194902e-09,2.2518793477645044e-09,5.972168750275966e-10,4.250038008200894e-09,5.411940505072132e-11
18.742526903148665,7.512595969488041e-09,2.249820414608844e-09,5.966541557421728e-10,4.251185551486612e-09,5.410978276434336e-11
18.75249103228378,7.512050650024526e-09,2.24768696680942e-09,5.970387673656109e-10,4.250364221328893e-09,5.408204332619076e-11
18.76245516141889,7.506632699495777e-09,2.249746981505314e-09,5.965998476597795e-10,4.247830383904e-09,5.4055253270007144e-11
18.772419290554005,7.509437332565396e-09,2.249783214970764e-09,5.950454288780485e-10,4.245794749560168e-09,5.403307677478141e-11
18.78238341968912,7.503368291477971e-09,2.249581533204729e-09,5.961874355371238e-10,4.241648107657444e-09,5.4004095013567565e-11
18.79234754882423,7.496582296193489e-09,2.248504243486478e-09,5.95408572986388e-10,4.2419052806126835e-09,5.3988586396453706e-11
18.802311677959345,7.490955777860329e-09,2.24528609627457e-09,5.954357946838166e-10,4.240510954044475e-09,5.395584443553173e-11
18.81227580709446,7.498593209314056e-09,2.2465839057140813e-09,5.952948509626228e-10,4.2376013074568115e-09,5.3933718872147174e-11
18.822239936229572,7.49434734919813e-09,2.244457497216597e-09,5.951189892575381e-10,4.234415289405769e-09,5.3915843167295376e-11
18.832204065364685,7.486259889482056e-09,2.246046397738525e-09,5.93943465845412e-10,4.234876953745601e-09,5.3910020491585046e-11
18.8421681944998,7.488339861828247e-09,2.242519460682341e-09,5.94634670460985e-10,4.238282610539171e-09,5.385236267504952e-11
18.852132323634915,7.479104318483322e-09,2.2396859548422186e-09,5.935058057032557e-10,4.230123787117797e-09,5.386787349493709e-11
18.86209645277003,7.477868367979577e-09,2.2399405059078643e-09,5.940237191055187e-10,4.227886935682666e-09,5.3824229114188406e-11
18.872060581905142,7.472405923229876e-09,2.2393974718955258e-09,5.932776537160514e-10,4.22572936046671e-09,5.381204913264514e-11
18.882024711040255,7.470894039081548e-09,2.2389635166121774e-09,5.932514528033538e-10,4.223756784111448e-09,5.379414964263473e-11
18.89198884017537,7.45875809754162e-09,2.237683905170981e-09,5.926164935875568e-10,4.216235161800334e-09,5.378602383089375e-11
18.901952969310482,7.462119083299764e-09,2.2334095217209596e-09,5.928629462517953e-10,4.221648431596905e-09,5.373195501329048e-11
18.911917098445596,7.459199300729098e-09,2.2348540489902255e-09,5.922763253038009e-10,4.219839997731741e-09,5.370950736937918e-11
18.92188122758071,7.456769561128493e-09,2.2333549766507802e-09,5.918002548866785e-10,4.218660322503553e-09,5.369044995687295e-11
18.931845356715822,7.458021771535992e-09,2.233903879390134e-09,5.926949718454757e-10,4.216865924793194e-09,5.3652675541399265e-11
18.941809485850936,7.457205650720354e-09,2.232342766143994e-09,5.898570815018422e-10,4.216849446526806e-09,5.364692391086795e-11
18.95177361498605,7.446751117819623e-09,2.2321552149859935e-09,5.906110100450615e-10,4.2136683315076245e-09,5.361370630676534e-11
18.961737744121162,7.4447877767168e-09,2.2318251344140584e-09,5.911004713494645e-10,4.211520356788494e-09,5.361341161222604e-11
18.971701873256276,7.449963266504431e-09,2.231272261040122e-09,5.899749843012176e-10,4.2098849689058315e-09,5.357360621366059e-11
18.98166600239139,7.435319602147842e-09,2.234547426761487e-09,5.90478377506559e-10,4.205532472922029e-09,5.357111592308306e-11
18.991630131526506,7.446496810738105e-09,2.228950069297142e-09,5.890718405825081e-10,4.2069151376826134e-09,5.355173356986115e-11
19.00159426066162,7.4322449343567055e-09,2.228102892339912e-09,5.906885609055634e-10,4.2042742699119344e-09,5.3496699602591263e-11
19.011558389796733,7.437663457092936e-09,2.229249278592395e-09,5.893449722536628e-10,4.200462192456922e-09,5.351888149280374e-11
19.021522518931846,7.431433632100912e-09,2.2262550445263343e-09,5.89929444962569e-10,4.2015322512423615e-09,5.348185417368321e-11
19.03148664806696,7.425954065467303e-09,2.2259242934180774e-09,5.88840763514694e-10,4.201083244180806e-09,5.345608926786415e-11
19.041450777202073,7.41636310125549e-09,2.2223122809139955e-09,5.869379112005445e-10,4.198436625615785e-09,5.343152946376107e-11
19.051414906337186,7.420923626255296e-09,2.2243173069291907e-09,5.889448231440984e-10,4.195785126918123e-09,5.340470065002753e-11
19.0613790354723,7.417981244420915e-09,2.2225619299841954e-09,5.890028352293805e-10,4.193921814582289e-09,5.339997140895533e-11
19.071343164607413,7.415187955023102e-09,2.221392465291592e-09,5.885693255813629e-10,4.192443901591575e-09,5.3372777370727655e-11
19.081307293742526,7.4127258492857405e-09,2.220649162797199e-09,5.881375512627121e-10,4.190563614183078e-09,5.333782009638239e-11
19.09127142287764,7.392618614605329e-09,2.2172429413450664e-09,5.84779567416194e-10,4.183041636696155e-09,5.335340398444345e-11
19.101235552012753,7.409864399454772e-09,2.21889449352767e-09,5.881320871997948e-10,4.190078033589854e-09,5.333282952384667e-11
19.111199681147866,7.403495020068593e-09,2.2193120078149233e-09,5.871853997737087e-10,4.187859448076955e-09,5.3319519346279767e-11
19.12116381028298,7.405166485807377e-09,2.2190374007128115e-09,5.862484955605783e-10,4.183517840061014e-09,5.326532205827909e-11
19.131127939418093,7.393337812094124e-09,2.2176410407500124e-09,5.870232927565164e-10,4.185010199055148e-09,5.3242430809814384e-11
19.14109206855321,7.400274826034651e-09,2.217463164719779e-09,5.858718133642426e-10,4.182754037128747e-09,5.321291221904408e-11
19.151056197688323,7.389684876320858e-09,2.219506066948899e-09,5.85857967941598e-10,4.178801236596175e-09,5.321571522570365e-11
19.161020326823436,7.392329449579975e-09,2.214874995733256e-09,5.855983658871297e-10,4.178068770252199e-09,5.319153005721645e-11
19.17098445595855,7.3860777597293644e-09,2.212869918521119e-09,5.86802278839342e-10,4.17572259520134e-09,5.3162581750943225e-11
19.180948585093663,7.381616441714423e-09,2.213470946239177e-09,5.853378419611246e-10,4.175994129192909e-09,5.316601143452073e-11
19.190912714228777,7.388017920415771e-09,2.210309980147035e-09,5.849209554855075e-10,4.1734988080965395e-09,5.313782333638716e-11
19.20087684336389,7.382082552298801e-09,2.2112164806260762e-09,5.855897094613982e-10,4.172294491699011e-09,5.3113755730991257e-11
19.210840972499003,7.375250610723598e-09,2.208791205437143e-09,5.842214771696608e-10,4.169634109179773e-09,5.3104428763263436e-11
19.220805101634117,7.369610829642819e-09,2.208785791207968e-09,5.844575509390023e-10,4.17050271322671e-09,5.308052665248113e-11
19.23076923076923,7.371128625726889e-09,2.2056788743914116e-09,5.848572650319744e-10,4.167973462338957e-09,5.3049159777117224e-11
19.240733359904343,7.361010206615214e-09,2.2066564236829932e-09,5.826492556635098e-10,4.159357978050722e-09,5.305348025118476e-11
19.250697489039457,7.369814658055274e-09,2.208379613982567e-09,5.851401473863051e-10,4.164635574613528e-09,5.30257244283873e-11
19.26066161817457,7.36523684600303e-09,2.2057057653565888e-09,5.840489108304844e-10,4.164038414695088e-09,5.301103955502156e-11
19.270625747309683,7.363239623469388e-09,2.204608039865509e-09,5.841205978464776e-10,4.161881163825838e-09,5.299430932535711e-11
19.280589876444797,7.3576906608449055e-09,2.2031458090918425e-09,5.832334375574948e-10,4.1607786404150204e-09,5.2965819093793127e-11
19.290554005579914,7.357862323140275e-09,2.2015527313511016e-09,5.80720646785103e-10,4.166421200029402e-09,5.294259114883745e-11
19.300518134715027,7.358120287646798e-09,2.205517641485208e-09,5.82935594949845e-10,4.157835831798971e-09,5.294256181115156e-11
19.31048226385014,7.356858828413602e-09,2.2037170777704237e-09,5.828541848874355e-10,4.157251338979778e-09,5.292658172325389e-11
19.320446392985254,7.353617777853311e-09,2.202242204719312e-09,5.832754930896363e-10,4.154263809191234e-09,5.289931267068321e-11
19.330410522120367,7.339957276302749e-09,2.201232397941243e-09,5.822442877809839e-10,4.154428871243e-09,5.287276988384111e-11
19.34037465125548,7.342574649726073e-09,2.2002822973878204e-09,5.835559899011073e-10,4.150619631868067e-09,5.285983830606033e-11
19.350338780390594,7.341338399822288e-09,2.2022571698761303e-09,5.828600466596179e-10,4.1482135089107605e-09,5.281493255957604e-11
19.360302909525707,7.3447262585531734e-09,2.199683093867189e-09,5.815815103159026e-10,4.149000738952417e-09,5.281487298514572e-11
19.37026703866082,7.331304898625121e-09,2.1971029305922628e-09,5.825639981249579e-10,4.14762961411703e-09,5.27983286238959e-11
19.380231167795934,7.336154973858864e-09,2.1921981518818365e-09,5.811058991478501e-10,4.148448060948355e-09,5.277967099809005e-11
19.390195296931047,7.3273053616919305e-09,2.194928849183897e-09,5.824675664174317e-10,4.1445046580378366e-09,5.276170458715408e-11
19.40015942606616,7.333566206856294e-09,2.1954029704964753e-09,5.816169400099788e-10,4.142870640007264e-09,5.274447136322507e-11
19.410123555201274,7.321587343561209e-09,2.1908669005020827e-09,5.815980673867836e-10,4.143588849900491e-09,5.273881774482982e-11
19.420087684336387,7.319491742333079e-09,2.191954041279394e-09,5.804934090571545e-10,4.1407132316512605e-09,5.270123442611044e-11
19.4300518134715,7.32115021888292e-09,2.189269392247122e-09,5.811717399665841e-10,4.137529801648031e-09,5.269008662140222e-11
19.440015942606617,7.3185180812233735e-09,2.1925473902927913e-09,5.812327050960818e-10,4.132038650656744e-09,5.268721373228186e-11
19.44998007174173,7.317905195813498e-09,2.190808874559315e-09,5.807391255894155e-10,4.137670917139228e-09,5.2636474575888615e-11
19.459944200876844,7.313522920443915e-09,2.191158473114935e-09,5.796325101503268e-10,4.135678896352132e-09,5.262478327608279e-11
19.469908330011958,7.313559485807414e-09,2.1895682663685103e-09,5.79986932693892e-10,4.133960956161362e-09,5.262917290497876e-11
19.47987245914707,7.308228366226262e-09,2.188706997793372e-09,5.791916805100594e-10,4.13342443320879e-09,5.2600844708441324e-11
19.489836588282184,7.334079137014493e-09,2.191513188319152e-09,5.839256778071823e-10,4.145278997976606e-09,5.254958243046206e-11
19.499800717417298,7.304706454704209e-09,2.189861898818513e-09,5.793428653668932e-10,4.1286590284787504e-09,5.255509432271783e-11
19.50976484655241,7.305042572429025e-09,2.1874793491730044e-09,5.79708222131255e-10,4.127487430617373e-09,5.254593106181314e-11
19.519728975687524,7.297259721742686e-09,2.185687496943547e-09,5.798346645778013e-10,4.128499209949428e-09,5.254588151949603e-11
19.529693104822638,7.299146919036808e-09,2.1839522506673904e-09,5.782630960148306e-10,4.124183974651571e-09,5.251226436258273e-11
19.53965723395775,7.291905444561638e-09,2.1838684114703652e-09,5.797761985735031e-10,4.121806500896952e-09,5.249999180367563e-11
19.549621363092864,7.300119052581521e-09,2.1797920297969054e-09,5.791291828351906e-10,4.122465835191544e-09,5.2496526928964655e-11
19.559585492227978,7.289811753293034e-09,2.181623819030054e-09,5.792182365515836e-10,4.121241828339371e-09,5.2466316719756754e-11
19.56954962136309,7.286102967393431e-09,2.1819109829004784e-09,5.782105001949859e-10,4.121145202843201e-09,5.24544891166473e-11
19.579513750498204,7.292534234241338e-09,2.1778582096801825e-09,5.786134338595102e-10,4.119473415367264e-09,5.242922570114392e-11
19.58947787963332,7.277891316755351e-09,2.181255906348436e-09,5.791813111683677e-10,4.117696988508284e-09,5.2419186658769774e-11
19.599442008768435,7.283372394585722e-09,2.1791142078659107e-09,5.77299946994691e-10,4.115092065044829e-09,5.2395948665763575e-11
19.609406137903548,7.275737348380723e-09,2.17944965753407e-09,5.784495851949824e-10,4.116903016883648e-09,5.2373087795806286e-11
19.61937026703866,7.279952860516161e-09,2.1780566521968643e-09,5.773776261958224e-10,4.112092137345808e-09,5.236534094045039e-11
19.629334396173775,7.27374173482569e-09,2.179361583836179e-09,5.772276631990278e-10,4.110398183331452e-09,5.234399576697433e-11
19.639298525308888,7.277536952335281e-09,2.1790755026699034e-09,5.801631364271223e-10,4.112385119890201e-09,5.2327513502670454e-11
19.649262654444,7.2698046674889735e-09,2.175817492340358e-09,5.760788373098964e-10,4.110042284140449e-09,5.230908427649768e-11
19.659226783579115,7.2659521088995005e-09,2.176711989930642e-09,5.761416539915347e-10,4.1088751344496965e-09,5.2303926937908555e-11
19.669190912714228,7.265087852184813e-09,2.1757606708177522e-09,5.759523960440721e-10,4.107909451570241e-09,5.229243471330752e-11
19.67915504184934,7.265963969495919e-09,2.175415217103198e-09,5.766592790016594e-10,4.106467035012965e-09,5.2268853666416e-11
19.689119170984455,7.265843451161616e-09,2.177726108949759e-09,5.811445984951625e-10,4.099470194166114e-09,5.225369546115934e-11
19.699083300119568,7.255195176080149e-09,2.1723955323939527e-09,5.762495975241622e-10,4.101303973910934e-09,5.2234915862214164e-11
19.70904742925468,7.251436228132441e-09,2.1710024122592377e-09,5.759158709518164e-10,4.099728307856286e-09,5.220589698839472e-11
19.719011558389795,7.245877297488428e-09,2.1711792314702755e-09,5.754209262023638e-10,4.101466514963863e-09,5.219328228783055e-11
19.72897568752491,7.2591281137418135e-09,2.169376941925112e-09,5.749582814978127e-10,4.097311993672414e-09,5.2176964953933284e-11
19.738939816660025,7.245118455379335e-09,2.170081065470679e-09,5.755096258512611e-10,4.09824652938414e-09,5.216314911100364e-11
19.74890394579514,7.250952353437739e-09,2.164410858592441e-09,5.752508782034417e-10,4.099700163194771e-09,5.2145228107102616e-11
19.758868074930252,7.2365535979377135e-09,2.1676413367183904e-09,5.757736721746191e-10,4.09595248220998e-09,5.2135157621156996e-11
19.768832204065365,7.24459844332873e-09,2.1672006572545947e-09,5.747294282479208e-10,4.094040268840608e-09,5.212343097577415e-11
19.77879633320048,7.242550911884282e-09,2.1685991702797487e-09,5.754286169091006e-10,4.091632729818311e-09,5.2109691589057846e-11
19.788760462335592,7.2379465103216345e-09,2.168037398682662e-09,5.740143404605092e-10,4.0906449167298885e-09,5.2076390379982035e-11
19.798724591470705,7.231879249698491e-09,2.165194793129174e-09,5.727952032617083e-10,4.091183226705283e-09,5.206932838893209e-11
19.80868872060582,7.2347234043327765e-09,2.169478154045817e-09,5.734372931277871e-10,4.089148409021462e-09,5.2063575615370685e-11
19.818652849740932,7.235807793218872e-09,2.167751217904646e-09,5.741353948845723e-10,4.087144153853753e-09,5.204951393511685e-11
19.828616978876045,7.231926607843222e-09,2.169756936652321e-09,5.733640117170175e-10,4.087535555790241e-09,5.2034645059239896e-11
19.83858110801116,7.242209527983085e-09,2.167273619831446e-09,5.762272578241738e-10,4.098564429430368e-09,5.1983839819172985e-11
19.848545237146272,7.2238917371684105e-09,2.1635718586866963e-09,5.72542765247045e-10,4.084655750292592e-09,5.1979489110866404e-11
19.858509366281385,7.223457683524809e-09,2.1622652033397375e-09,5.735887024403802e-10,4.0834066241930094e-09,5.1965539881453334e-11
19.8684734954165,7.219979421738213e-09,2.1630290314217164e-09,5.724731219615234e-10,4.082537787502842e-09,5.193791267325768e-11
19.878437624551612,7.219468026893743e-09,2.1621527070389485e-09,5.7320217918025e-10,4.080275071800082e-09,5.1942725029242625e-11
19.88840175368673,7.192091586491395e-09,2.1585724558422744e-09,5.689660990496584e-10,4.062846738592334e-09,5.197479200480198e-11
19.898365882821842,7.210209402454804e-09,2.1562055779888515e-09,5.721856072060192e-10,4.078080147482198e-09,5.1909393487260366e-11
19.908330011956956,7.207540635884847e-09,2.1568663913604417e-09,5.714133160936982e-10,4.077925658072594e-09,5.189545980722399e-11
19.91829414109207,7.208616925827747e-09,2.1571384049242225e-09,5.718846202601934e-10,4.075904129122284e-09,5.188977982979955e-11
19.928258270227182,7.213851946673082e-09,2.160464257553308e-09,5.7281213221782e-10,4.074800430159005e-09,5.188846761340067e-11
19.938222399362296,7.206101768165571e-09,2.1585623537502416e-09,5.713012433283525e-10,4.076484226798785e-09,5.18845642315977e-11
19.94818652849741,7.199101741702497e-09,2.158928565617181e-09,5.706454766198797e-10,4.074955413721654e-09,5.1843934878349884e-11
19.958150657632522,7.197079473538212e-09,2.1584371195733773e-09,5.706731015030551e-10,4.072650128626595e-09,5.1838843098884114e-11
19.968114786767636,7.205468538044444e-09,2.1572078696465607e-09,5.703441499441896e-10,4.070162544777495e-09,5.1807305438904684e-11
19.97807891590275,7.190768241035358e-09,2.160932000319645e-09,5.702300961388835e-10,4.066677723743886e-09,5.1822251021184285e-11
19.988043045037863,7.19814905001446e-09,2.155854065970736e-09,5.696459327919034e-10,4.06773731214331e-09,5.178757205081894e-11
19.998007174172976,7.1852743543039614e-09,2.1568104045941916e-09,5.707505076342179e-10,4.069343188871709e-09,5.1753895070813234e-11
20.00797130330809,7.198486605198483e-09,2.1550405560797756e-09,5.699733183315238e-10,4.0652152797528134e-09,5.176164645353189e-11
20.017935432443203,7.1916790275891115e-09,2.1555129152135015e-09,5.70326160742523e-10,4.067695902559474e-09,5.175805212604604e-11
20.027899561578316,7.191634980356893e-09,2.153936354218841e-09,5.697500126830152e-10,4.0670828847436786e-09,5.174776766031304e-11
20.037863690713433,7.185885829937745e-09,2.1500393148789828e-09,5.659367973539326e-10,4.070984111805411e-09,5.1720084730757073e-11
20.047827819848546,7.180083008956755e-09,2.15158596133061e-09,5.697127930129157e-10,4.061534835646891e-09,5.1732008349728365e-11
20.05779194898366,7.181628671110226e-09,2.15018337409487e-09,5.701461450889795e-10,4.059977036969932e-09,5.16710668470317e-11
20.067756078118773,7.1799488141666135e-09,2.150336006438365e-09,5.697338282691261e-10,4.0588012882771456e-09,5.167715609916882e-11
20.077720207253886,7.1766431725509865e-09,2.1504050562512304e-09,5.698334855595781e-10,4.058382000383793e-09,5.166997699789093e-11
20.087684336389,7.165115273947709e-09,2.14588554355238e-09,5.639135896792455e-10,4.057228005339822e-09,5.1647717384773406e-11
20.097648465524113,7.176297958636011e-09,2.147039642936945e-09,5.687902260898184e-10,4.059371456106121e-09,5.163390567139238e-11
20.107612594659226,7.170512727618254e-09,2.1490455635181503e-09,5.68541218480816e-10,4.058411612332768e-09,5.163368914709724e-11
20.11757672379434,7.175751364385117e-09,2.1472688863138623e-09,5.681423955409264e-10,4.053288703330369e-09,5.161114056525863e-11
20.127540852929453,7.16342216338262e-09,2.1500281168047665e-09,5.693162086861151e-10,4.055346530889223e-09,5.159254174285796e-11
20.137504982064566,7.1714705828888455e-09,2.1469426890036736e-09,5.670135518980469e-10,4.052863350041225e-09,5.156931824211352e-11
20.14746911119968,7.157040140804951e-09,2.1515780555930627e-09,5.671125777739494e-10,4.049982375953692e-09,5.1583930650735593e-11
20.157433240334793,7.166721353314968e-09,2.1472970742660556e-09,5.674266432787746e-10,4.049821218323749e-09,5.155384736930781e-11
20.167397369469906,7.162018624511697e-09,2.1477661296690275e-09,5.669663977966653e-10,4.049928064506221e-09,5.1553021379184787e-11
20.17736149860502,7.153436527754057e-09,2.1498056690967415e-09,5.669165983520997e-10,4.048709481385039e-09,5.1544618145893374e-11
20.187325627740137,7.1625973254627054e-09,2.144637503232405e-09,5.669758057839242e-10,4.0502370088584246e-09,5.1524375746448514e-11
20.19728975687525,7.156019039740457e-09,2.145967232719924e-09,5.690494582042102e-10,4.047727560312691e-09,5.152738595447581e-11
20.207253886010363,7.159258059083914e-09,2.142078307169022e-09,5.673241949254313e-10,4.043895398770408e-09,5.150094019688547e-11
20.217218015145477,7.149658032419034e-09,2.1407967883515166e-09,5.666556820338309e-10,4.046285531943352e-09,5.1488899836517975e-11
20.22718214428059,7.149185251587792e-09,2.138069446753356e-09,5.671027399448491e-10,4.044427187387764e-09,5.147809110101615e-11
20.237146273415703,7.119019944010749e-09,2.135613346345777e-09,5.602971182245545e-10,4.025164769153628e-09,5.1514669620526105e-11
20.247110402550817,7.148443156917874e-09,2.14118910235606e-09,5.676728475923344e-10,4.04050700417879e-09,5.144881798904351e-11
20.25707453168593,7.14489060618157e-09,2.141077797785222e-09,5.668067034984189e-10,4.0401993482132965e-09,5.1430006086532554e-11
20.267038660821044,7.145955498526914e-09,2.1391229746336844e-09,5.677532771168727e-10,4.03954114861077e-09,5.140886420590235e-11
20.277002789956157,7.1432123255107825e-09,2.140720152738063e-09,5.663346991043087e-10,4.038222442958272e-09,5.1421665534814814e-11
20.28696691909127,7.151906175010012e-09,2.140148599106384e-09,5.670102863128813e-10,4.050289070575513e-09,5.133969992639496e-11
20.296931048226384,7.142132365823302e-09,2.143386783092884e-09,5.660771208377285e-10,4.039107397241729e-09,5.138724230457069e-11
20.306895177361497,7.143135728138744e-09,2.141668865969882e-09,5.668776669956688e-10,4.036114062325575e-09,5.136144107306725e-11
20.31685930649661,7.1439094054168404e-09,2.1420935967956854e-09,5.653817200851205e-10,4.033760011057106e-09,5.136237043483793e-11
20.326823435631724,7.1272673308700636e-09,2.135797240318303e-09,5.652469185395825e-10,4.03588523633473e-09,5.136562626269289e-11
20.33678756476684,7.138975038835718e-09,2.1372833908184347e-09,5.649167760385048e-10,4.032702547063473e-09,5.133166440602322e-11
20.346751693901954,7.13302804850635e-09,2.140147885999393e-09,5.668113109394691e-10,4.0299759722498335e-09,5.134856639749669e-11
20.356715823037067,7.138163625653915e-09,2.134876610006364e-09,5.656130731180641e-10,4.0309078046097595e-09,5.1337467172193353e-11
20.36667995217218,7.121251316192226e-09,2.133790812744049e-09,5.664189512669566e-10,4.031121547470697e-09,5.135086022333449e-11
20.376644081307294,7.1297613039911415e-09,2.1306065068030593e-09,5.653413643140325e-10,4.03402914033233e-09,5.129788882110549e-11
20.386608210442407,7.127463315169798e-09,2.133136458241504e-09,5.64663720592235e-10,4.031326639672555e-09,5.130519033376644e-11
20.39657233957752,7.13409766784283e-09,2.1319503436166885e-09,5.657122610314878e-10,4.026292735730608e-09,5.127922124221443e-11
20.406536468712634,7.114868376852146e-09,2.132026347997648e-09,5.648225931068461e-10,4.02759522948137e-09,5.126916890314811e-11
20.416500597847747,7.114243363616075e-09,2.1308537511389763e-09,5.651724177981464e-10,4.024675696931688e-09,5.123412730795119e-11
20.42646472698286,7.114225480072561e-09,2.128943987908364e-09,5.656051789343918e-10,4.024495039938282e-09,5.1239905945378194e-11
20.436428856117974,7.110950064861212e-09,2.1350835307124182e-09,5.688913169268299e-10,4.008760568568049e-09,5.1270265412766924e-11
20.446392985253087,7.122080747762118e-09,2.1328192461936133e-09,5.658957006361939e-10,4.024548142355795e-09,5.124152367960344e-11
20.4563571143882,7.116062911610693e-09,2.1321388493220143e-09,5.642575721309943e-10,4.0241208944996e-09,5.1230058829866295e-11
20.466321243523314,7.11504593633678e-09,2.1311828234237107e-09,5.64737015753613e-10,4.022697863305987e-09,5.1215681727457256e-11
20.476285372658428,7.111830124905965e-09,2.128396454466953e-09,5.633230192193161e-10,4.0216780285280725e-09,5.118796860131914e-11
20.486249501793544,7.124611703543329e-09,2.131665338021987e-09,5.682250727627783e-10,4.029662014326308e-09,5.1159959924717114e-11
20.496213630928658,7.110924396222839e-09,2.1340977712027823e-09,5.640564383775844e-10,4.019517258907081e-09,5.11804294625792e-11
20.50617776006377,7.117930057922004e-09,2.129194425646122e-09,5.647905533707001e-10,4.017381144797977e-09,5.117888521114795e-11
20.516141889198884,7.109903821577572e-09,2.1310252302240943e-09,5.654235842953478e-10,4.020380776636952e-09,5.1170238753063806e-11
20.526106018333998,7.104895730219361e-09,2.1263975071142993e-09,5.633200261780813e-10,4.017505240902239e-09,5.116146007103889e-11
20.53607014746911,7.099718809196078e-09,2.1290081380505047e-09,5.652735224323163e-10,4.017179591794619e-09,5.1140120749689126e-11
20.546034276604225,7.113265934427349e-09,2.1247593353485624e-09,5.652005092640903e-10,4.015831421122522e-09,5.111688285998296e-11
20.555998405739338,7.106154224710001e-09,2.1268704678316423e-09,5.631632567811052e-10,4.017482402022871e-09,5.112444827626947e-11
20.56596253487445,7.0962299989220406e-09,2.123921830439112e-09,5.65029609080669e-10,4.015204192147075e-09,5.109773472087931e-11
20.575926664009565,7.109510093546805e-09,2.1170020689698983e-09,5.641704029249787e-10,4.016386373267876e-09,5.108400234423054e-11
20.585890793144678,7.094734501256631e-09,2.123646637983259e-09,5.646767054383758e-10,4.010967833583928e-09,5.10962085961678e-11
20.59585492227979,7.1070310035794474e-09,2.1226955364340754e-09,5.627308513869933e-10,4.0095048352831096e-09,5.1094555094128514e-11
20.605819051414905,7.0875924906238626e-09,2.1226308945513485e-09,5.642585156666103e-10,4.0150939406003075e-09,5.106461405246033e-11
20.615783180550018,7.094223659000488e-09,2.123926673797176e-09,5.639487106893254e-10,4.009037098983731e-09,5.104691628107071e-11
20.62574730968513,7.0920159766933905e-09,2.1249752179172478e-09,5.627513979098558e-10,4.0076601619764696e-09,5.104624628212416e-11
20.63571143882025,7.132387701152526e-09,2.1310482734883505e-09,5.717179102734164e-10,4.024879627197819e-09,5.100364770018882e-11
20.64567556795536,7.0912234809483485e-09,2.12313246891348e-09,5.622082073269618e-10,4.0105923753084456e-09,5.103365112332929e-11
20.655639697090475,7.091276840836508e-09,2.123361268929266e-09,5.621255826032071e-10,4.0085460449308384e-09,5.102541825169062e-11
20.66560382622559,7.088643146703976e-09,2.124013237701828e-09,5.613196861088118e-10,4.0084149827987256e-09,5.101840827570308e-11
20.6755679553607,7.085875169549589e-09,2.120157392138674e-09,5.620940984365638e-10,4.008796428981749e-09,5.099578428296144e-11
20.685532084495815,7.0963597539342174e-09,2.123880296247204e-09,5.654188115767003e-10,4.004062061410058e-09,5.102682175304903e-11
20.69549621363093,7.0852083739373625e-09,2.1189451825264747e-09,5.629427560709051e-10,4.002500840962654e-09,5.097577927441049e-11
20.70546034276604,7.0818444391355974e-09,2.1184859768484895e-09,5.616706562923014e-10,4.003870183785472e-09,5.096989335484416e-11
20.715424471901155,7.073569944543062e-09,2.1152145760215896e-09,5.634853065945482e-10,4.007648380130699e-09,5.095520895969554e-11
20.72538860103627,7.0881137372519e-09,2.120138111013458e-09,5.616751165187059e-10,4.002654937042982e-09,5.095730180210787e-11
20.735352730171382,7.066485624880998e-09,2.119506812661941e-09,5.640296611550344e-10,4.002000604176695e-09,5.0962661988898315e-11
20.745316859306495,7.088125332630749e-09,2.1103823455799503e-09,5.61118843953923e-10,4.005209235908185e-09,5.092896612221976e-11
20.75528098844161,7.069257813055448e-09,2.1193383958096678e-09,5.623893445376046e-10,4.001889851188438e-09,5.092684470414803e-11
20.765245117576722,7.083094558197556e-09,2.1200796440617794e-09,5.612057616160493e-10,4.000645306801002e-09,5.09307088600003e-11
20.775209246711835,7.08054384613208e-09,2.119189638809955e-09,5.625692667239538e-10,3.9970709926393826e-09,5.091047715095271e-11
20.785173375846952,7.06572527591886e-09,2.1189291324118675e-09,5.642079724634097e-10,3.994727797966384e-09,5.089249106677528e-11
20.795137504982065,7.065913115123936e-09,2.1183173294710268e-09,5.597817778917564e-10,3.998434571138677e-09,5.087636231456534e-11
20.80510163411718,7.0751218472486124e-09,2.1188241580128006e-09,5.618830453603609e-10,3.997667238909465e-09,5.0903624507794854e-11
20.815065763252292,7.079607550115371e-09,2.1190710259242467e-09,5.606761385598809e-10,3.997163652249432e-09,5.0881941963945116e-11
20.825029892387406,7.0761197715015915e-09,2.122750856572391e-09,5.59582604837306e-10,3.994904184723182e-09,5.0844793076195416e-11
20.83499402152252,7.091574091616952e-09,2.1158896165851083e-09,5.596006274568407e-10,4.015808737680404e-09,5.08262694385673e-11
20.844958150657632,7.063797515305205e-09,2.114902836726691e-09,5.592891897664241e-10,3.9964787289399835e-09,5.085817102933249e-11
20.854922279792746,7.068655667955951e-09,2.1152176729383993e-09,5.605227632379652e-10,3.995012793699848e-09,5.0830561675386845e-11
20.86488640892786,7.06599574837974e-09,2.115950557090857e-09,5.594423468885345e-10,3.995015803108952e-09,5.084733284344166e-11
20.874850538062972,7.065983972649669e-09,2.1172448855023457e-09,5.612759400196637e-10,3.993072828891706e-09,5.0814310044004015e-11
20.884814667198086,7.052223755372816e-09,2.1158852622277386e-09,5.587536723075556e-10,3.977255006594206e-09,5.086147846377199e-11
20.8947787963332,7.061809967551678e-09,2.1078996764064734e-09,5.605063069660012e-10,3.988701365669345e-09,5.079502192895456e-11
20.904742925468312,7.047107813012396e-09,2.1133964670570365e-09,5.587545100010827e-10,3.992320686428638e-09,5.079354479549557e-11
20.914707054603426,7.0464939012964014e-09,2.1090991529946066e-09,5.582387922233554e-10,3.9896997543227755e-09,5.075880647321926e-11
20.92467118373854,7.069848498888267e-09,2.114125981657095e-09,5.590601743895872e-10,3.988316312941556e-09,5.0791664205195325e-11
20.934635312873656,7.057909056020454e-09,2.1101517573227437e-09,5.594161544506477e-10,3.986933242187424e-09,5.078777330903158e-11
20.94459944200877,7.052391529033783e-09,2.1098327239405247e-09,5.580709765225934e-10,3.99083479023862e-09,5.076176169376932e-11
20.954563571143883,7.041935018940233e-09,2.1104205827748795e-09,5.61361029957758e-10,3.9849483516729495e-09,5.07312091970806e-11
20.964527700278996,7.060029436467926e-09,2.1134831752251046e-09,5.578471684420279e-10,3.984452055961419e-09,5.0746325590918996e-11
20.97449182941411,7.0468622638263795e-09,2.1216422740542352e-09,5.581921196220958e-10,3.981027949063162e-09,5.075311958021243e-11
20.984455958549223,7.0520743254225935e-09,2.1167091702511474e-09,5.589492173157966e-10,3.983874971153398e-09,5.07271537869183e-11
20.994420087684336,7.034418368572059e-09,2.1138612320472744e-09,5.578026583482796e-10,3.989163340116281e-09,5.071935951796157e-11
21.00438421681945,7.058986305387131e-09,2.1165951019510506e-09,5.57025556158243e-10,3.981071267671486e-09,5.0730030758637125e-11
21.014348345954563,7.052080040708822e-09,2.1139891308618557e-09,5.581863210747755e-10,3.986717582770168e-09,5.071940888961922e-11
21.024312475089676,7.056127323858001e-09,2.1137717940233157e-09,5.593700345066783e-10,3.987687081745375e-09,5.073659487316486e-11
21.03427660422479,7.022064414206298e-09,2.1051949864346414e-09,5.519198854059112e-10,3.9809385432070196e-09,5.0709605279564115e-11
21.044240733359903,7.041616388841966e-09,2.1094164533695993e-09,5.578270407918315e-10,3.981876901668026e-09,5.068861364700059e-11
21.054204862495016,7.043992079427394e-09,2.108764586199673e-09,5.585830744120864e-10,3.981022860224927e-09,5.065286793158035e-11
21.06416899163013,7.0423022294096215e-09,2.108136297695531e-09,5.58716753747332e-10,3.980346017316813e-09,5.0677241187985354e-11
21.074133120765243,7.044514206813659e-09,2.1126703224738603e-09,5.591212612285878e-10,3.980534341888603e-09,5.067989223166421e-11
21.08409724990036,7.0181175172071416e-09,2.1047001536657605e-09,5.526045977728358e-10,3.973102158295935e-09,5.0689457841423614e-11
21.094061379035473,7.0365470655460845e-09,2.105520247595822e-09,5.569767793667679e-10,3.982425668710533e-09,5.064527742972587e-11
21.104025508170587,7.034765922820793e-09,2.107952827699295e-09,5.586262327466031e-10,3.981515881768855e-09,5.0631341879697776e-11
21.1139896373057,7.042219799632674e-09,2.11049727586776e-09,5.561645586840044e-10,3.973274340369053e-09,5.065364980385707e-11
21.123953766440813,7.0307386282474946e-09,2.109604858854395e-09,5.592188766661312e-10,3.975231312995278e-09,5.064303555752754e-11
21.133917895575927,7.0553450742401136e-09,2.107605335636152e-09,5.549923473933348e-10,3.977928409824612e-09,5.06044343871011e-11
21.14388202471104,7.017612342770827e-09,2.1185898924291895e-09,5.569910695493399e-10,3.974243292010934e-09,5.063241651775633e-11
21.153846153846153,7.0375970188345175e-09,2.1085391276804246e-09,5.563932302590063e-10,3.975590278498541e-09,5.060115790717942e-11
21.163810282981267,7.0311732522316895e-09,2.106784124003528e-09,5.567614962167278e-10,3.97457100883613e-09,5.061432949492881e-11
21.17377441211638,7.019711609561806e-09,2.1124997137643e-09,5.552707134936059e-10,3.9737124355572436e-09,5.0631722059928766e-11
21.183738541251493,7.0486235668466514e-09,2.1060524943119837e-09,5.524636585442712e-10,3.982013543616119e-09,5.061465184884588e-11
21.193702670386607,7.02156703321763e-09,2.108828903290433e-09,5.592187983767066e-10,3.978928962147925e-09,5.059673987436744e-11
21.20366679952172,7.034324633743253e-09,2.1035019810774166e-09,5.562389504209785e-10,3.974651879272335e-09,5.059800903841677e-11
21.213630928656833,7.022981501585911e-09,2.1060724225312942e-09,5.569428699256025e-10,3.976385080039134e-09,5.057565024020465e-11
21.223595057791947,7.0217835956924475e-09,2.0990932000734353e-09,5.584838091094356e-10,3.97581636309037e-09,5.0584158786976046e-11
21.233559186927064,6.986332326899615e-09,2.1024992100077057e-09,5.527145190178546e-10,3.955151180030007e-09,5.062068144682835e-11
21.243523316062177,7.019999915665579e-09,2.1044587746645055e-09,5.57161275865844e-10,3.968429754254581e-09,5.055275812303054e-11
21.25348744519729,7.0160794987035006e-09,2.1036599773163726e-09,5.57714208887694e-10,3.9694149695062926e-09,5.0546834489239544e-11
21.263451574332404,7.020848099618802e-09,2.102172578425712e-09,5.589827635950247e-10,3.969880407447893e-09,5.05231389258364e-11
21.273415703467517,7.022115583553954e-09,2.1014147798625212e-09,5.576771231331852e-10,3.9718212478621286e-09,5.05749577989753e-11
21.28337983260263,7.022997043887851e-09,2.1006047061101696e-09,5.550760628710418e-10,3.983564277092788e-09,5.050076291940494e-11
21.293343961737744,7.0154675306552775e-09,2.110886456756895e-09,5.554722328522703e-10,3.975109249804841e-09,5.05457729016134e-11
21.303308090872857,7.023404022146422e-09,2.103130737519782e-09,5.583366494451455e-10,3.967214452947603e-09,5.0519638774246516e-11
21.31327222000797,7.0399959444401916e-09,2.1098862120054898e-09,5.577462787656477e-10,3.966739969643273e-09,5.053929447980542e-11
21.323236349143084,6.992261753938818e-09,2.1018675832477686e-09,5.596014812463566e-10,3.972305307095305e-09,5.050496309450157e-11
21.333200478278197,7.024060296089254e-09,2.107883614166328e-09,5.549020159016454e-10,3.972543274375805e-09,5.050757398160456e-11
21.34316460741331,7.0088501480922985e-09,2.1149975561466297e-09,5.590292768115698e-10,3.963743034174189e-09,5.051201944964685e-11
21.353128736548424,7.035933228039257e-09,2.107083900233392e-09,5.540603214375136e-10,3.970906857168367e-09,5.0519939196850213e-11
21.363092865683537,7.00628084888343e-09,2.1035894921221556e-09,5.571432441782976e-10,3.972634429326826e-09,5.049492142480578e-11
21.37305699481865,7.008054958150605e-09,2.0966588976794984e-09,5.580450300245904e-10,3.9751213427343e-09,5.049230618662872e-11
21.383021123953768,7.013612768376086e-09,2.0940960348563562e-09,5.527824153850432e-10,3.977891255810677e-09,5.050164018381001e-11
21.39298525308888,7.029761627220862e-09,2.098761287236894e-09,5.594415676452691e-10,3.962748629159454e-09,5.048376669827375e-11
21.402949382223994,7.0071307962618945e-09,2.0929563944225998e-09,5.586194739244522e-10,3.9674666329205186e-09,5.048311256676319e-11
21.412913511359108,7.004739611015576e-09,2.0961492888090762e-09,5.569512372883002e-10,3.962527094580938e-09,5.044452667830571e-11
21.42287764049422,6.992811901129321e-09,2.0930654510804223e-09,5.562066966625101e-10,3.9630268102860305e-09,5.0435212279272135e-11
21.432841769629334,6.989490599093039e-09,2.100423440215547e-09,5.584142507135663e-10,3.943370031153236e-09,5.0509278425085867e-11
21.442805898764448,7.0211821344175946e-09,2.102460014913225e-09,5.590389783988672e-10,3.962257993287287e-09,5.0478604783532655e-11
21.45277002789956,7.004141003204962e-09,2.1020018648024977e-09,5.570245421017588e-10,3.963979710394801e-09,5.04888100495997e-11
21.462734157034674,7.003443192355422e-09,2.0993657817479143e-09,5.582833249527657e-10,3.962529722483369e-09,5.048324477670278e-11
21.472698286169788,7.002751046970109e-09,2.0954165672761637e-09,5.553113785614639e-10,3.957381579127755e-09,5.04640158346128e-11
21.4826624153049,7.028379567882622e-09,2.1032413893712795e-09,5.614721810799422e-10,3.975700325335378e-09,5.039327222964574e-11
21.492626544440014,7.006196628344755e-09,2.1136288052435727e-09,5.573029094462379e-10,3.963699055083841e-09,5.0472404845668965e-11
21.502590673575128,7.019467261605457e-09,2.104830427555166e-09,5.564514039646681e-10,3.958817428376598e-09,5.0485009256130763e-11
21.51255480271024,7.015563511177632e-09,2.1039163382016698e-09,5.586397220547681e-10,3.9643898159664e-09,5.0440791381458896e-11
21.522518931845354,7.007858044513097e-09,2.096491539476569e-09,5.552711957967415e-10,3.968677044822994e-09,5.045050527294333e-11
21.53248306098047,6.9799180715345395e-09,2.0994527061715336e-09,5.5881628942216e-10,3.963015890648995e-09,5.044662705434789e-11
21.542447190115585,7.021635248555144e-09,2.0909715773599404e-09,5.589559383254642e-10,3.960865568173156e-09,5.040444038174855e-11
21.552411319250698,7.0093240855035465e-09,2.096628378322115e-09,5.574145539895587e-10,3.9625008058471745e-09,5.043769673231984e-11
21.56237544838581,6.991530253640548e-09,2.096284249426979e-09,5.579526558644129e-10,3.964583212960124e-09,5.0431982840882634e-11
21.572339577520925,7.014548488235189e-09,2.0824222907227354e-09,5.60042911025256e-10,3.9699969578419816e-09,5.0394632840282176e-11
21.582303706656038,6.979145643628696e-09,2.0987958654247187e-09,5.627237590656842e-10,3.952383810880847e-09,5.0390485884990374e-11
21.59226783579115,7.042104158582443e-09,2.0910835224196325e-09,5.569529877356002e-10,3.948935253583166e-09,5.045114760227001e-11
21.602231964926265,6.989412482032548e-09,2.1036672552047432e-09,5.592541560843701e-10,3.959513686368572e-09,5.041326349181128e-11
21.612196094061378,6.994171933659681e-09,2.0905682749842493e-09,5.590523008622105e-10,3.9514282489461985e-09,5.0396454990287805e-11
21.62216022319649,6.993427401737671e-09,2.0995957444218847e-09,5.557160165206333e-10,3.9584850357426295e-09,5.035551584941185e-11
21.632124352331605,7.071873816544893e-09,2.1090290757102808e-09,5.747774808082224e-10,3.9634665231291035e-09,5.032310056770785e-11
21.64208848146672,7.019411050042374e-09,2.1035364913344452e-09,5.587721009738057e-10,3.962032851315103e-09,5.03727601950325e-11
21.65205261060183,7.015135755772893e-09,2.103387106946654e-09,5.549054135001236e-10,3.960360943971252e-09,5.04447426676855e-11
21.662016739736945,6.9991567246528e-09,2.1042605150079797e-09,5.542873417618511e-10,3.958279033836285e-09,5.0428210972630347e-11
21.67198086887206,6.989891289522588e-09,2.0978624029691813e-09,5.544445866186425e-10,3.955757538669638e-09,5.035441555218608e-11
21.681944998007175,7.024710942027259e-09,2.101573799288898e-09,5.639050658173883e-10,3.962080731420769e-09,5.048337568961675e-11
21.69190912714229,7.003735578230538e-09,2.090445632544033e-09,5.598393189214718e-10,3.952747719902495e-09,5.037358810750164e-11
21.701873256277402,7.022412745299756e-09,2.105271434271476e-09,5.553307833291496e-10,3.962353033496984e-09,5.037330487220572e-11
21.711837385412515,6.971075103102863e-09,2.0906561707879156e-09,5.571872179659229e-10,3.964192523596674e-09,5.034856710702949e-11
21.72180151454763,7.046764459288696e-09,2.1000733272185716e-09,5.512111005433514e-10,3.951082794672687e-09,5.0385278954313834e-11
21.731765643682742,6.972179562255559e-09,2.0891279251196963e-09,5.614335024998463e-10,3.953549536478818e-09,5.04001134289515e-11
21.741729772817855,7.039483620480401e-09,2.067330056708674e-09,5.531852086208488e-10,3.962946222182836e-09,5.0365321908083474e-11
21.75169390195297,6.966058503706336e-09,2.0933892574337755e-09,5.596383299402648e-10,3.957301286023266e-09,5.034691723602031e-11
21.761658031088082,6.9973827086534814e-09,2.089552109841774e-09,5.607777008694015e-10,3.9505698932594825e-09,5.034189656791328e-11
21.771622160223195,7.0309913006128655e-09,2.0811895759608015e-09,5.566088042150736e-10,3.950086444622192e-09,5.038141936857706e-11
21.78158628935831,6.99125071560709e-09,2.116811753161957e-09,5.729406542786734e-10,3.925658384205172e-09,5.035099295574837e-11
21.791550418493422,7.004651552755532e-09,2.099138952028101e-09,5.534355343138143e-10,3.9590011913646435e-09,5.038528045985636e-11
21.801514547628535,6.973221370854361e-09,2.1072941394919902e-09,5.54566451300985e-10,3.958662028768203e-09,5.03209374726067e-11
21.81147867676365,7.028865789285475e-09,2.1024314815896407e-09,5.55915597884641e-10,3.953733879588627e-09,5.0345476455589276e-11
21.821442805898762,7.027064870380194e-09,2.107747858907498e-09,5.528759949858335e-10,3.946990771567408e-09,5.037727255983086e-11
21.83140693503388,7.142755762976937e-09,2.1263796586237472e-09,5.732775224834422e-10,4.0359853670243035e-09,5.017104324482633e-11
21.841371064168992,6.978651829369512e-09,2.0918859675614256e-09,5.542730602541029e-10,3.963209891153562e-09,5.0302957130602646e-11
21.851335193304106,7.042997445153176e-09,2.0861331324158312e-09,5.569523673020872e-10,3.960133830477362e-09,5.034217349201954e-11
21.86129932243922,7.08087441568016e-09,2.108356002556348e-09,5.461300916266527e-10,3.9590255856559445e-09,5.035267234409804e-11
21.871263451574332,6.99512352307502e-09,2.1168543029823156e-09,5.546561215490534e-10,3.9691758961914186e-09,5.027921511226786e-11
21.881227580709446,7.059193608717237e-09,2.0973031867879614e-09,5.581696324792513e-10,3.943172109663425e-09,5.045196988027002e-11
21.89119170984456,7.061163514313755e-09,2.0348750370215105e-09,5.5670424938511e-10,3.936020688778922e-09,5.028268103861795e-11
21.901155838979673,6.997142493037342e-09,2.0746558544299234e-09,5.552380204908891e-10,3.9662265082038615e-09,5.025438254622708e-11
21.911119968114786,6.971221594456413e-09,2.071314037667247e-09,5.535263222400051e-10,3.980064759230532e-09,5.030920910608175e-11
21.9210840972499,7.04996881968182e-09,2.1117568315647655e-09,5.554965899325553e-10,3.954529326453431e-09,5.035906316045637e-11
21.931048226385013,6.976293295728122e-09,2.0950612742710467e-09,5.59784133559826e-10,3.956112026632846e-09,5.0293614532562124e-11
21.941012355520126,6.9977206653460254e-09,2.083733659844242e-09,5.511536082473449e-10,3.966238064860687e-09,5.0394072314713096e-11
21.95097648465524,6.921791444161195e-09,2.123155366164122e-09,5.483808266028374e-10,3.956356677776662e-09,5.03015619708994e-11
21.960940613790353,7.065314457581417e-09,2.1147077919804936e-09,5.542187093964212e-10,3.9375402133899424e-09,5.030943103762716e-11
21.97090474292547,7.018446848506055e-09,2.1039425144219176e-09,5.474993315001855e-10,3.908488509875713e-09,5.040044138510928e-11
21.980868872060583,7.076638518358444e-09,2.125691390276648e-09,5.737863232024735e-10,3.940194590251419e-09,5.045529875991254e-11
21.990833001195696,6.78381964401184e-09,2.1362137583931374e-09,5.333945167267991e-10,3.9832588644916565e-09,5.027288250830619e-11
22.00079713033081,7.095015373504632e-09,2.0896880099921427e-09,5.397504877591223e-10,3.946537432423844e-09,5.022293475328756e-11
22.010761259465923,6.9968504149683676e-09,2.165194577163495e-09,5.360813635221677e-10,4.006258775983859e-09,5.047014135796041e-11
22.020725388601036,7.144041729050677e-09,2.1059782930755186e-09,5.569803021883201e-10,3.943867767242809e-09,5.052203252859757e-11
22.03068951773615,6.9441881992997896e-09,2.0979601870907254e-09,4.903519222321083e-10,4.066372652240464e-09,5.0672754660140604e-11
22.040653646871263,7.015002126232434e-09,2.1168384180969853e-09,5.434080928650962e-10,3.974856312159722e-09,5.041539605043983e-11
22.050617776006376,7.017377303780901e-09,2.1272680408573766e-09,5.519219179848338e-10,3.965212339906235e-09,5.01130258095755e-11
22.06058190514149,6.967913670309416e-09,2.128924757483418e-09,5.557429237641505e-10,3.964458581885469e-09,5.0388038874137405e-11
22.070546034276603,7.007628253109875e-09,2.077800761175013e-09,5.594464830855549e-10,3.974976342353506e-09,5.049703661209304e-11
22.080510163411716,7.040824653655926e-09,2.062216814936439e-09,5.114774912101993e-10,3.8554207607135496e-09,5.0183705924196046e-11
22.09047429254683,6.960717737964928e-09,2.0722262973689846e-09,5.410343234707066e-10,3.968293544676972e-09,5.027960392757048e-11
22.100438421681943,6.942340317148236e-09,2.0827437078520886e-09,5.619950369177109e-10,3.942408486123885e-09,5.033703977797699e-11
22.110402550817057,7.014302654060561e-09,2.105115658453009e-09,5.417934673351937e-10,3.908902195955181e-09,5.042414949366117e-11
22.120366679952173,7.086805875214441e-09,2.1022547807013975e-09,5.618340808882132e-10,3.9535258478385394e-09,5.025982937623632e-11
22.130330809087287,7.169316802255842e-09,2.0589862534448493e-09,5.300895920245446e-10,3.9552853148436565e-09,5.014224798121335e-11
22.1402949382224,6.952727512187414e-09,2.0600679704372218e-09,5.621563370711613e-10,3.926530722264554e-09,5.0336489994927516e-11
22.150259067357513,6.9831239089696605e-09,2.144755721229499e-09,5.582895732275627e-10,3.974917706599339e-09,5.0166084274277014e-11


==> figs/data/cyl_fk03/cylinderPANS_medp3_centerline.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
nan,nan,nan,nan,nan,nan,0.0,0.0,0.0,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.004999999655410647,0.005,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.009999999310821295,0.01,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01500000013038516,0.015,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.01999999862164259,0.02,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.024999999441206455,0.025,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03000000026077032,0.03,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03500000108033419,0.035,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.03999999724328518,0.04,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04500000271946192,0.045,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.04999999888241291,0.05,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.054999999701976776,0.055,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06000000052154064,0.06,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.06499999668449163,0.065,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07000000216066837,0.07,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07500000298023224,0.075,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.07999999448657036,0.08,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.08500000461935997,0.085,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09000000543892384,0.09,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09499999694526196,0.095,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.09999999776482582,0.1,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10499999858438969,0.105,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.10999999940395355,0.11,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.11500000022351742,0.115,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12000000104308128,0.12,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12500000186264515,0.125,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.12999999336898327,0.13,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.13500000350177288,0.135,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14000000432133675,0.14,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.14499999582767487,0.145,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15000000596046448,0.15,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1549999974668026,0.155,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.15999998897314072,0.16,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.16499999910593033,0.165,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17000000923871994,0.17,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.17500000074505806,0.175,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.18000001087784767,0.18,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1850000023841858,0.185,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.1899999938905239,0.19,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19499998539686203,0.195,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.19999999552965164,0.2,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20500000566244125,0.205,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.20999999716877937,0.21,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.21500000730156898,0.215,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2199999988079071,0.22,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.22499999031424522,0.225,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23000000044703484,0.23,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.23499999195337296,0.235,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24000000208616257,0.24,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.24500001221895218,0.245,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2500000037252903,0.25,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2549999952316284,0.255,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.25999998673796654,0.26,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.26499997824430466,0.265,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.27000000700354576,0.27,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2749999985098839,0.275,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2800000086426735,0.28,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.2850000001490116,0.285,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.28999999165534973,0.29,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.29499998316168785,0.295,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.30000001192092896,0.3,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3050000034272671,0.305,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3099999949336052,0.31,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3150000050663948,0.315,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.31999997794628143,0.32,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32499998807907104,0.325,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.32999999821186066,0.33,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.33500000834465027,0.335,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3400000184774399,0.34,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3449999913573265,0.345,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3500000014901161,0.35,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.35499997437000275,0.355,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36000002175569534,0.36,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.36499999463558197,0.365,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3700000047683716,0.37,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3750000149011612,0.375,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3799999877810478,0.38,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38499999791383743,0.385,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.38999997079372406,0.39,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.39500001817941666,0.395,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.3999999910593033,0.4,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4050000011920929,0.405,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4100000113248825,0.41,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41499998420476913,0.415,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.41999999433755875,0.42,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.42500000447034836,0.425,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.43000001460313797,0.43,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4349999874830246,0.435,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4399999976158142,0.44,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4450000077486038,0.445,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.44999998062849045,0.45,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.45500002801418304,0.455,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.46000000089406967,0.46,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4650000110268593,0.465,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4699999839067459,0.47,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.4749999940395355,0.475,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48000000417232513,0.48,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.48500001430511475,0.485,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.49000002443790436,0.49,0.0,0.5
nan,nan,nan,nan,nan,nan,0.0,0.494999997317791,0.495,0.0,0.5
2.4840203536768968e-05,6.034587785601616,17.406339585781097,-5.068120433548984e-06,4.426877745711266e-06,-5.324725270483555e-06,1.0000000000000004,0.5000000074505806,0.5,0.0,0.5
0.00020181774925731588,4.086924687027931,17.40635922551155,-1.6720589940177888e-05,-0.00029507747922252747,7.981892031239113e-05,1.0000000000000004,0.5049999803304672,0.505,0.0,0.5
0.00034014486845990177,2.794435366988182,17.406381756067276,-4.8439147519729886e-05,-0.0005561687958106631,0.00015634642977602198,1.0000000000000004,0.5099999904632568,0.51,0.0,0.5
0.0004391208294691751,2.2019859589636326,17.40636670589447,-0.00010100356178099901,-0.0007806957964930916,0.00022512819577968912,1.0000000000000004,0.5150000005960464,0.515,0.0,0.5
0.0005007976778870216,2.18733262270689,17.406343817710876,-0.00018157785757466627,-0.0009655492572164803,0.00028486441533459583,1.0000000000000004,0.5199999734759331,0.52,0.0,0.5
0.0005636581608996494,2.10611355304718,17.406305998563766,-0.0002703739911567027,-0.0011493592855913448,0.0003436450042499928,1.0000000000000004,0.5249999836087227,0.525,0.0,0.5
0.0006277022839640267,1.9583287090063095,17.40625289082527,-0.0003673919060247499,-0.0013321259924623519,0.0004014699334220495,1.0000000000000004,0.5299999564886093,0.53,0.0,0.5
0.0006722437483404065,1.9195164181292057,17.406239569187164,-0.0005122404012922743,-0.0014904924205438874,0.0004639691198917717,1.0000000000000004,0.5350000411272049,0.535,0.0,0.5
0.0007169150849222206,1.8661611564457417,17.406211644411087,-0.0006698013792174606,-0.0016434166911150072,0.0005303115576680284,1.0000000000000004,0.5400000140070915,0.54,0.0,0.5
0.0007616895181854488,1.7979843318462372,17.40617486834526,-0.0008402382011354348,-0.001790856114894268,0.0006003997486914159,1.0000000000000004,0.5450000241398811,0.545,0.0,0.5
0.0008026024352147942,1.7423623725771904,17.406118243932724,-0.0010332997778732533,-0.001925946985011251,0.0006813846364366327,1.0000000000000004,0.5499999970197678,0.55,0.0,0.5
0.0008418805100518512,1.6912913881242275,17.40605029463768,-0.0012353356602261556,-0.002055376245152729,0.0007686638673476409,1.0000000000000004,0.5550000071525574,0.555,0.0,0.5
0.0008794924033281859,1.644872758537531,17.405970573425293,-0.0014464579930404398,-0.0021790127129861503,0.0008623817093393882,1.0000000000000004,0.560000017285347,0.56,0.0,0.5
0.0009156512023764662,1.6030197590589523,17.40591436624527,-0.001671616344943061,-0.0022910690759090357,0.0009689328382478379,1.0000000000000004,0.5649999901652336,0.565,0.0,0.5
0.0009503736546321306,1.5648996904492378,17.405834138393402,-0.00190129717441323,-0.0023987988770386437,0.0010818084591832644,1.0000000000000004,0.5700000002980232,0.57,0.0,0.5
0.0009834888223849703,1.5309522189199924,17.405726373195648,-0.002135739184382146,-0.002502058139612018,0.001201305801032504,1.0000000000000004,0.5749999731779099,0.575,0.0,0.5
0.0010147094399144407,1.501860849559307,17.405589550733566,-0.002376449069743103,-0.0025973193163508768,0.0013328251643542899,1.0000000000000004,0.5799999833106995,0.58,0.0,0.5
0.0010454432904225541,1.4737355187535286,17.405447363853455,-0.002619061277300716,-0.0026889131679581624,0.0014698064742333372,1.0000000000000004,0.5849999934434891,0.585,0.0,0.5
0.0010756792544270866,1.4465619586408138,17.405299991369247,-0.002863664362394047,-0.0027765318633328206,0.0016127029148265137,1.0000000000000004,0.5899999663233757,0.59,0.0,0.5
0.0011043961603718344,1.4234590977430344,17.40519207715988,-0.00311042600469591,-0.0028563668577135104,0.001764820378184595,1.0000000000000004,0.5950000137090683,0.595,0.0,0.5
0.0011322218742861878,1.4020156115293503,17.40509206056595,-0.003357034417945215,-0.0029333974721339473,0.0019214240628571133,1.0000000000000004,0.6000000238418579,0.6,0.0,0.5
0.001158722399850376,1.3830845542252064,17.40498760342598,-0.003603330360419932,-0.0030073200632614316,0.002082809143800546,1.0000000000000004,0.6050000339746475,0.605,0.0,0.5
0.001184641301733791,1.3657141886651516,17.404868215322495,-0.0038478908645629417,-0.003075935263041174,0.0022508361289510503,1.0000000000000004,0.6100000068545341,0.61,0.0,0.5
0.0012098038405383704,1.3496617898344994,17.404736578464508,-0.004090892851309036,-0.0031420437053384376,0.0024220088998845313,1.0000000000000004,0.6150000169873238,0.615,0.0,0.5
0.0012342647605692036,1.3346514962613583,17.404588252305984,-0.00433203534612403,-0.0032049692317741574,0.002596481785076321,1.0000000000000004,0.6199999898672104,0.62,0.0,0.5
0.0012595903990586521,1.3191941194236279,17.404483258724213,-0.004569452011310204,-0.003263527094532037,0.002775596545689041,1.0000000000000004,0.625,0.625,0.0,0.5
0.001284109315747628,1.305068103596568,17.404379218816757,-0.004804782461633295,-0.0033202054805769876,0.002956584782623395,1.0000000000000004,0.6300000101327896,0.63,0.0,0.5
0.0013070239565422526,1.2933726329356432,17.40426668524742,-0.005037249032739055,-0.0033745228687394047,0.0031398649407492485,1.0000000000000004,0.6350000202655792,0.635,0.0,0.5
0.0013296267752593849,1.282613281160593,17.40415459871292,-0.005265915245217911,-0.0034262489025422838,0.0033251487893721787,1.0000000000000004,0.6399999558925629,0.64,0.0,0.5
0.001352646984742023,1.271673096343875,17.40404775738716,-0.005492335974395246,-0.0034767325578286545,0.0035113299200020265,1.0000000000000004,0.6449999660253525,0.645,0.0,0.5
0.00137689917391981,1.259694542735815,17.40394300222397,-0.005715351511753397,-0.003525529919897963,0.0036985498500143876,1.0000000000000004,0.6499999761581421,0.65,0.0,0.5
0.001397338248352753,1.2522722445428371,17.403853714466095,-0.005934871847784962,-0.003571939763787668,0.0038871611996000865,1.0000000000000004,0.6549999862909317,0.655,0.0,0.5
0.00141705218993593,1.2458906024694443,17.40376505255699,-0.006152477367322717,-0.00361751420678047,0.004076022745721275,1.0000000000000004,0.6599999964237213,0.66,0.0,0.5
0.0014376245271705557,1.2388355433940887,17.403679132461548,-0.00636641893606793,-0.003662709528725827,0.004265145653334912,1.0000000000000004,0.6650000065565109,0.665,0.0,0.5
0.001457740774640115,1.232527619227767,17.403594970703125,-0.006577120475640186,-0.0037070301314088283,0.004454401045222767,1.0000000000000004,0.6700000166893005,0.67,0.0,0.5
0.001477578185586026,1.2266919668763876,17.40350914001465,-0.006785812385942336,-0.0037506673143070657,0.004643710992240813,1.0000000000000004,0.6750000268220901,0.675,0.0,0.5
0.001496707587648416,1.2218462750315666,17.4034221470356,-0.006990827640208863,-0.0037930230664642295,0.00483274832367897,1.0000000000000004,0.6800000369548798,0.68,0.0,0.5
0.0015161613046075217,1.2171118073165417,17.403338372707367,-0.007193799907781795,-0.003835451834675041,0.005021282897359924,1.0000000000000004,0.6849999725818634,0.685,0.0,0.5
0.001535692314064363,1.212550325319171,17.403257429599762,-0.0073953040709966444,-0.003877918017678894,0.005209618009757833,1.0000000000000004,0.689999982714653,0.69,0.0,0.5
0.00155389923020266,1.2092265188694,17.403165131807327,-0.007594032221277303,-0.0039204655986395665,0.005396641681727488,1.0000000000000004,0.6949999928474426,0.695,0.0,0.5
0.0015717877322458662,1.20632204413414,17.40307229757309,-0.007791750045726076,-0.003963094728533179,0.0055833624574006535,1.0000000000000004,0.7000000029802322,0.7,0.0,0.5
0.0015894866119197104,1.2037629261612892,17.4029800593853,-0.007988759174622828,-0.004005760852123785,0.005769380903075216,1.0000000000000004,0.7050000131130219,0.705,0.0,0.5
0.0016069714438344818,1.2016637679189444,17.40288943052292,-0.008183525512322376,-0.00404892319420469,0.005954569234745577,1.0000000000000004,0.7099999487400055,0.71,0.0,0.5
0.0016241522425843868,1.199878353625536,17.40279993414879,-0.00837801083616796,-0.004092919952199736,0.006138697764072276,1.0000000000000004,0.7149999588727951,0.715,0.0,0.5
0.0016406646427640226,1.1986779384315014,17.40270757675171,-0.00857173320309812,-0.004138376658374909,0.0063214359247467655,1.0000000000000004,0.7200000435113907,0.72,0.0,0.5
0.0016569428953516763,1.1977987308055162,17.402611762285233,-0.00876523364604509,-0.004184038701168902,0.006502955414362077,1.0000000000000004,0.7250000536441803,0.725,0.0,0.5
0.0016730585593904834,1.1971077416092157,17.402514100074768,-0.008958997105537492,-0.004229918781902597,0.006683506559511443,1.0000000000000004,0.7299999892711639,0.73,0.0,0.5
0.001688814074441325,1.1967970561236143,17.402410835027695,-0.009153428825300125,-0.0042764513898418954,0.006862194421955792,1.0000000000000004,0.7349999994039536,0.735,0.0,0.5
0.0017043249936250504,1.1967407520860434,17.40231454372406,-0.009349291477974475,-0.004324023477352057,0.007039354381049634,1.0000000000000004,0.7400000095367432,0.74,0.0,0.5
0.001719694773782976,1.196851596236229,17.40222305059433,-0.009545950665597047,-0.004372300692011777,0.007215435809484916,1.0000000000000004,0.7450000196695328,0.745,0.0,0.5
0.0017349888403259683,1.1973347198218107,17.402149885892868,-0.009742692272084241,-0.004422469048677158,0.007388200341665652,1.0000000000000004,0.7500000298023224,0.75,0.0,0.5
0.0017501507427368779,1.1979702282696962,17.40207213163376,-0.00994114166678628,-0.0044736137497238815,0.007559574078186415,1.0000000000000004,0.754999965429306,0.755,0.0,0.5
0.001765143322700169,1.1987805217504501,17.401979327201843,-0.01014158456291625,-0.00452588671578269,0.007729281700449064,1.0000000000000004,0.7599999755620956,0.76,0.0,0.5
0.0017799947563617025,1.1998740639537573,17.40188831090927,-0.010345331122152857,-0.004579681788527523,0.007895862100667728,1.0000000000000004,0.7649999856948853,0.765,0.0,0.5
0.0017947445521713234,1.201087810099125,17.40181252360344,-0.010550777435128111,-0.004634109885955695,0.00806085519525368,1.0000000000000004,0.7699999958276749,0.77,0.0,0.5
0.0018093763828801457,1.2025272268801928,17.401718944311142,-0.010760357238268625,-0.0046897118645574665,0.008223001740248037,1.0000000000000004,0.7750000059604645,0.775,0.0,0.5
0.0018239206110592932,1.2041634116321802,17.40163654088974,-0.010974176767376775,-0.004746275224533747,0.008382114514006389,1.0000000000000004,0.7799999415874481,0.78,0.0,0.5
0.0018384247086942196,1.2059124894440174,17.40155467391014,-0.011190416362296673,-0.0048034165884018876,0.00853952668636282,1.0000000000000004,0.7850000262260437,0.785,0.0,0.5
0.001852747143857414,1.2079141326248646,17.40143445134163,-0.011412827143885806,-0.0048629737975716125,0.008692105761383573,1.0000000000000004,0.7900000363588333,0.79,0.0,0.5
0.0018670109748200048,1.2100256718695164,17.401314556598663,-0.011638502088317182,-0.004923313130348106,0.008842499318916452,1.0000000000000004,0.7950000464916229,0.795,0.0,0.5
0.0018811875670508016,1.2122937720268965,17.40119156241417,-0.011868827091781498,-0.004984736113328836,0.008989717140138964,1.0000000000000004,0.7999999821186066,0.8,0.0,0.5
0.0018952433056256268,1.214754981920123,17.401095420122147,-0.012106481484806864,-0.005047207075222104,0.009132409312769596,1.0000000000000004,0.8049999922513962,0.805,0.0,0.5
0.0019092609727522358,1.2173119820654392,17.400996208190918,-0.012347998033874319,-0.005110660458740313,0.009272948229863687,1.0000000000000004,0.8100000023841858,0.81,0.0,0.5
0.0019232469458074775,1.2200734838843346,17.400923877954483,-0.01259824711996771,-0.005176726926947595,0.009408358646396664,1.0000000000000004,0.8150000125169754,0.815,0.0,0.5
0.001937155695486581,1.222945585846901,17.400846511125565,-0.01285428330355387,-0.005243891123654976,0.009540439300963044,1.0000000000000004,0.820000022649765,0.82,0.0,0.5
0.001950988320459146,1.2259267643094063,17.40076383948326,-0.013116024618284428,-0.005312137790497218,0.009669237464095204,1.0000000000000004,0.8249999582767487,0.825,0.0,0.5
0.00196476599376183,1.229102049022913,17.40066906809807,-0.013388490095167072,-0.005382312220717722,0.009792098777779756,1.0000000000000004,0.8299999684095383,0.83,0.0,0.5
0.0019785147269431036,1.2323589976876974,17.40056872367859,-0.013665460153788445,-0.005453235517052235,0.009912524308084869,1.0000000000000004,0.8349999785423279,0.835,0.0,0.5
0.001992177923966665,1.2358145006000996,17.40046301484108,-0.013953037278042757,-0.005526161839952692,0.010027106780626127,1.0000000000000004,0.8399999886751175,0.84,0.0,0.5
0.002005815022130264,1.239352036267519,17.400365352630615,-0.0142490377456852,-0.005599291809630813,0.01013774392185951,1.0000000000000004,0.8449999988079071,0.845,0.0,0.5
0.0020194239550619386,1.2429611012339592,17.400278955698013,-0.01455206686296151,-0.0056726478433120064,0.010245043928080122,1.0000000000000004,0.8500000089406967,0.85,0.0,0.5
0.002032927495747572,1.246741071343422,17.40018191933632,-0.014869117349462613,-0.0057471477703074925,0.0103454409064625,1.0000000000000004,0.8550000190734863,0.855,0.0,0.5
0.0020463990476855543,1.2505867797881365,17.400081038475037,-0.01519154567665737,-0.005821976719744271,0.010443298208883789,1.0000000000000004,0.8600000292062759,0.86,0.0,0.5
0.002059801438008435,1.2546139173209667,17.399971842765808,-0.01552876743608067,-0.005897466275200713,0.010534409870160744,1.0000000000000004,0.8650000393390656,0.865,0.0,0.5
0.0020731552322104108,1.258727516978979,17.399860054254532,-0.01587494475006679,-0.005973153660306707,0.010621641282341443,1.0000000000000004,0.8699999749660492,0.87,0.0,0.5
0.0020864565558440518,1.2629345078021288,17.399746388196945,-0.01623079086675716,-0.006049054369213991,0.010704684053052915,1.0000000000000004,0.8749999850988388,0.875,0.0,0.5
0.002099761550198309,1.2672866061329842,17.39962762594223,-0.016603127217422298,-0.006124283912868123,0.010780651492495963,1.0000000000000004,0.8799999952316284,0.88,0.0,0.5
0.0021130545901542064,1.2716872747987509,17.399507373571396,-0.01698136467200584,-0.006199255489264033,0.010854174883661472,1.0000000000000004,0.885000005364418,0.885,0.0,0.5
0.0021262087720970158,1.2762477435171604,17.399381786584854,-0.017379764500219608,-0.006273441036682925,0.01091930985057843,1.0000000000000004,0.8900000154972076,0.89,0.0,0.5
0.002139338721462991,1.2808684650808573,17.399257719516754,-0.01778636339622608,-0.006346944802317012,0.010981194204759959,1.0000000000000004,0.8949999511241913,0.895,0.0,0.5
0.0021524372459680308,1.2856070380657911,17.39913934469223,-0.018208069976594743,-0.006419225380568605,0.011037166675919252,1.0000000000000004,0.8999999612569809,0.9,0.0,0.5
0.002165481164411176,1.2904065418988466,17.399005115032196,-0.01864456327393782,-0.006489885455266631,0.01108699722340134,1.0000000000000004,0.9049999713897705,0.905,0.0,0.5
0.0021785188910143916,1.2952639274299145,17.39886897802353,-0.019090051037892408,-0.00655964064753789,0.011133471737025502,1.0000000000000004,0.9100000560283661,0.91,0.0,0.5
0.002191474904975621,1.3003188036382198,17.398750752210617,-0.019559251052214677,-0.006627249227676657,0.011169650492774963,1.0000000000000004,0.9149999916553497,0.915,0.0,0.5
0.0022044157703930978,1.3054069951176643,17.398626178503036,-0.020034860253872466,-0.0066940365577465855,0.011203168762222049,1.0000000000000004,0.9200000017881393,0.92,0.0,0.5
0.002217271117842756,1.310593694448471,17.398460388183594,-0.020533179049380124,-0.006757356922662439,0.011227128424707189,1.0000000000000004,0.925000011920929,0.925,0.0,0.5
0.0022300904674921185,1.315838523209095,17.39828661084175,-0.021042465303253266,-0.006818781086963099,0.011246329009509282,1.0000000000000004,0.9300000220537186,0.93,0.0,0.5
0.002242851467599394,1.3211731240153313,17.39809685945511,-0.02156883089992334,-0.006877289132717124,0.01125812567624962,1.0000000000000004,0.9350000321865082,0.935,0.0,0.5
0.0022555885334440973,1.32660211622715,17.397898703813553,-0.022113570263172733,-0.006932154969035764,0.011261896237556357,1.0000000000000004,0.9399999678134918,0.94,0.0,0.5
0.0022682931266899686,1.3320867531001568,17.397702634334564,-0.022668964575132122,-0.006984948360695853,0.011260923690997515,1.0000000000000004,0.9449999779462814,0.945,0.0,0.5
0.002280929940752685,1.3376968950033188,17.39750573039055,-0.023251604594406672,-0.0070332881550712045,0.011246699559478657,1.0000000000000004,0.949999988079071,0.95,0.0,0.5
0.0022935689812584314,1.3433516882359982,17.397313982248306,-0.023840849971747957,-0.007080712599417893,0.01122927516234995,1.0000000000000004,0.9549999982118607,0.955,0.0,0.5
0.002306080084963469,1.349100362509489,17.397133231163025,-0.024459168897010386,-0.00712363979073416,0.011197451376574463,1.0000000000000004,0.9600000083446503,0.96,0.0,0.5
0.002318586783076171,1.3549016155302525,17.39695519208908,-0.025086914389248705,-0.0071653302966296906,0.011160656052197737,1.0000000000000004,0.9649999439716339,0.965,0.0,0.5
0.0023310355754802004,1.3607997298240662,17.3967724442482,-0.02573850536646205,-0.007203569293778855,0.011111142937807017,1.0000000000000004,0.9700000286102295,0.97,0.0,0.5
0.00234343953707139,1.3667429685592651,17.396586298942566,-0.02640648116630473,-0.00723962670781475,0.011052672252844786,1.0000000000000004,0.9750000387430191,0.975,0.0,0.5
0.0023558006032544654,1.372748889029026,17.396386921405792,-0.027092407344674996,-0.007273275852639927,0.01098430869569711,1.0000000000000004,0.9800000488758087,0.98,0.0,0.5
0.0023681004531681538,1.378847025334835,17.396124243736267,-0.027802413553217775,-0.0073045188200921984,0.010902006843025447,1.0000000000000004,0.9849999845027924,0.985,0.0,0.5
0.002380376037763199,1.3849954642355442,17.395846635103226,-0.028524084016680717,-0.007334623793212813,0.010813055065227672,1.0000000000000004,0.989999994635582,0.99,0.0,0.5
0.002392559195868671,1.3912328071892262,17.39555910229683,-0.029276418670633575,-0.007362496651694528,0.010705895414503175,1.0000000000000004,0.9950000047683716,0.995,0.0,0.5
0.0024046979669947177,1.3974856324493885,17.395259350538254,-0.030034654209885048,-0.007389886659439071,0.010595066527457675,1.0000000000000004,1.0000000149011612,1.0,0.0,0.5
0.002416765932139242,1.403860792517662,17.394943594932556,-0.030830701762170065,-0.007415757602757367,0.010460927120220731,1.0000000000000004,1.0050000250339508,1.005,0.0,0.5
0.002428830546705285,1.4102546125650406,17.394624531269073,-0.03163273671088973,-0.007441578378347913,0.010322886143512733,1.0000000000000004,1.0099999606609344,1.01,0.0,0.5
0.0024408329190919176,1.4167620651423931,17.394260317087173,-0.03246804467380571,-0.0074670577791948745,0.010163245943772381,1.0000000000000004,1.014999970793724,1.015,0.0,0.5
0.002452772754622856,1.4232957102358341,17.39389654994011,-0.03331518560207769,-0.007492341913803102,0.009996399301599013,1.0000000000000004,1.0199999809265137,1.02,0.0,0.5
0.0024645656158099882,1.4298987202346325,17.39352485537529,-0.034190122322797833,-0.007517208964600286,0.009812777851038845,1.0000000000000004,1.0249999910593033,1.025,0.0,0.5
0.0024763360670476686,1.4365375898778439,17.39316275715828,-0.035082212827546755,-0.00754224122283631,0.009618600169233105,1.0000000000000004,1.030000001192093,1.03,0.0,0.5
0.0024880739219952375,1.4432285651564598,17.392814189195633,-0.03599921402565087,-0.007567513274352677,0.009409092101122951,1.0000000000000004,1.0349999368190765,1.035,0.0,0.5
0.0024997485998028424,1.4499737992882729,17.392465084791183,-0.03693804366412223,-0.007593037255901436,0.009186805489889593,1.0000000000000004,1.0399999469518661,1.04,0.0,0.5
0.0025113639239862096,1.4567699618637562,17.39211505651474,-0.03789736912585795,-0.007618797367740626,0.008952520408570308,1.0000000000000004,1.0449999570846558,1.045,0.0,0.5
0.002522923910873942,1.4636385925114155,17.391708970069885,-0.03888306367298355,-0.007644928954050556,0.00870332002205032,1.0000000000000004,1.0499999672174454,1.05,0.0,0.5
0.0025344505047542043,1.4705509431660175,17.39126843214035,-0.0398846682801377,-0.0076712847185262945,0.008445120629403391,1.0000000000000004,1.054999977350235,1.055,0.0,0.5
0.0025457930387347005,1.4775215052068233,17.390926986932755,-0.04091924033127725,-0.007697114997426979,0.008170830542439944,1.0000000000000004,1.0599999129772186,1.06,0.0,0.5
0.0025570702346158214,1.48451416939497,17.39062461256981,-0.041966003394918516,-0.007722710869529692,0.007890714237873908,1.0000000000000004,1.0650000721216202,1.065,0.0,0.5
0.002568301591963973,1.4915740676224232,17.39029562473297,-0.04304790472087916,-0.007746950270302477,0.007595155038870871,1.0000000000000004,1.0700000822544098,1.07,0.0,0.5
0.0025795131077757105,1.4986675269901752,17.389955639839172,-0.044139427453046665,-0.007770772296453288,0.007295280880498467,1.0000000000000004,1.0750000178813934,1.075,0.0,0.5
0.002590608964965213,1.5058366134762764,17.38957491517067,-0.0452696762222331,-0.007791781860532865,0.006981717073358595,1.0000000000000004,1.080000028014183,1.08,0.0,0.5
0.002601692918688059,1.5130256116390228,17.389175564050674,-0.0464071816240903,-0.007812289136381878,0.006665532229817472,1.0000000000000004,1.0850000381469727,1.085,0.0,0.5
0.0026125604563276283,1.5202742032706738,17.3887836933136,-0.04758700341335498,-0.00782823700865265,0.006337273465760518,1.0000000000000004,1.0900000482797623,1.09,0.0,0.5
0.0026234130491502583,1.527537763118744,17.38840228319168,-0.048771616391604766,-0.007843736093491316,0.0060076616500737146,1.0000000000000004,1.0950000584125519,1.095,0.0,0.5
0.0026341608390794136,1.5348817482590675,17.38796752691269,-0.05000191112048924,-0.007852344962884672,0.005669694781317958,1.0000000000000004,1.0999999940395355,1.1,0.0,0.5
0.002644899483129848,1.542225006967783,17.38751244544983,-0.05123424524208531,-0.007860649433496292,0.005331469221346197,1.0000000000000004,1.1050000041723251,1.105,0.0,0.5
0.0026554772121016867,1.5496510714292526,17.387105584144592,-0.05251339764799923,-0.007859451614422142,0.004988453056284925,1.0000000000000004,1.1100000143051147,1.11,0.0,0.5
0.0026660469302441925,1.5570769682526588,17.386693477630615,-0.05379443598212674,-0.007857848977437243,0.004645264274586225,1.0000000000000004,1.1150000244379044,1.115,0.0,0.5
0.0026764373542391695,1.5645783729851246,17.386261761188507,-0.05512369959615171,-0.007845167958294041,0.004301234230297268,1.0000000000000004,1.120000034570694,1.12,0.0,0.5
0.002686817191715818,1.5720889195799828,17.38581418991089,-0.05645486037246883,-0.007831932514818618,0.003957000330046867,1.0000000000000004,1.1249999701976776,1.125,0.0,0.5
0.0026970161707140505,1.5796656124293804,17.385354042053223,-0.05783551937201992,-0.0078062626816972625,0.0036159322216917644,1.0000000000000004,1.1299999803304672,1.13,0.0,0.5
0.002707206855120603,1.587249394506216,17.384879022836685,-0.05921805452089757,-0.007780051406371058,0.0032748781859481824,1.0000000000000004,1.1349999904632568,1.135,0.0,0.5
0.0027172030895599164,1.5948890373110771,17.384409993886948,-0.06065147777553648,-0.007739645029687381,0.002940525972917385,1.0000000000000004,1.1400000005960464,1.14,0.0,0.5
0.002727198319917079,1.6025352142751217,17.383940249681473,-0.06208668457111344,-0.007698714905700399,0.002606440499675955,1.0000000000000004,1.145000010728836,1.145,0.0,0.5
0.0027370162424631417,1.6102312467992306,17.383447647094727,-0.06357115838909522,-0.007644213307685277,0.0022811406975051796,1.0000000000000004,1.1499999463558197,1.15,0.0,0.5
0.002746816200669855,1.617932178080082,17.382952630519867,-0.06506058422382921,-0.00758834896373628,0.0019567226902381663,1.0000000000000004,1.1549999564886093,1.155,0.0,0.5
0.0027564429328776896,1.6256926767528057,17.382451981306076,-0.06659646338084713,-0.007520430077420315,0.0016419787043560063,1.0000000000000004,1.159999966621399,1.16,0.0,0.5
0.0027660359846777283,1.6334663145244122,17.381956726312637,-0.06814036826835945,-0.007450395274645416,0.0013288376685522962,1.0000000000000004,1.1649999767541885,1.165,0.0,0.5
0.002775442029815167,1.6412834115326405,17.381418108940125,-0.06972890789620578,-0.007370015710421285,0.0010261061033816077,1.0000000000000004,1.1699999868869781,1.17,0.0,0.5
0.0027847999444929883,1.6491116322577,17.38086897134781,-0.07132894411915913,-0.0072869723589974456,0.0007260574632255157,1.0000000000000004,1.1749999225139618,1.175,0.0,0.5
0.0027940397849306464,1.6569882221519947,17.38035273551941,-0.07297038187971339,-0.007196726886832039,0.00043561345592024736,1.0000000000000004,1.1799999326467514,1.18,0.0,0.5
0.0028032319896738045,1.6648812182247639,17.379842549562454,-0.07462658500298858,-0.007103870073478902,0.00014856547204544768,1.0000000000000004,1.184999942779541,1.185,0.0,0.5
0.002812227190588601,1.6727882958948612,17.379296004772186,-0.07631894521182403,-0.007006000887486152,-0.00013043796934653074,1.0000000000000004,1.1900000274181366,1.19,0.0,0.5
0.002821101021254435,1.680703766644001,17.37872725725174,-0.07803346641594544,-0.006905055630340939,-0.00040448454456054606,1.0000000000000004,1.1950000375509262,1.195,0.0,0.5
0.0028298305624048226,1.6886298581957817,17.378132224082947,-0.07977690978441387,-0.006801643387007061,-0.0006727557774866,1.0000000000000004,1.2000000476837158,1.2,0.0,0.5
0.0028384231773088686,1.6965674459934235,17.377513498067856,-0.08154906972777098,-0.00669580099201994,-0.0009352158988349402,1.0000000000000004,1.2050000578165054,1.205,0.0,0.5
0.00284693901630817,1.704505905508995,17.376892566680908,-0.08334332564845681,-0.006589535139937652,-0.0011937869157918612,1.0000000000000004,1.210000067949295,1.21,0.0,0.5
0.002855330196325667,1.7124457955360413,17.37626799941063,-0.08517347218003124,-0.006482580689407769,-0.0014460389211308211,1.0000000000000004,1.2150000035762787,1.215,0.0,0.5
0.0028636424540309235,1.7203921377658844,17.375617802143097,-0.0870183837832883,-0.006375723211363038,-0.001695964710052067,1.0000000000000004,1.2200000137090683,1.22,0.0,0.5
0.0028717253371723928,1.7283486314117908,17.374901980161667,-0.08890532574150711,-0.006269176300975232,-0.0019393972534089698,1.0000000000000004,1.225000023841858,1.225,0.0,0.5
0.0028797835475415923,1.7363065630197525,17.374194383621216,-0.09079664922319353,-0.0061628561470570276,-0.0021823140439209965,1.0000000000000004,1.2300000339746475,1.23,0.0,0.5
0.0028875404823338613,1.7442690804600716,17.37359482049942,-0.09274099115282297,-0.006059192346583586,-0.0024190159169847902,1.0000000000000004,1.2350000441074371,1.235,0.0,0.5
0.0028952974753337912,1.752232026308775,17.372995048761368,-0.09468532865867019,-0.005955531523795798,-0.00265571745512716,1.0000000000000004,1.2399999797344208,1.24,0.0,0.5
0.0029027889177086763,1.7601729519665241,17.37236726284027,-0.09667856863234192,-0.005854279206687352,-0.0028879003878898857,1.0000000000000004,1.2449999898672104,1.245,0.0,0.5
0.00291024953185115,1.7681095264852047,17.371737271547318,-0.09867770678829402,-0.0057533272865839535,-0.003119514914146748,1.0000000000000004,1.25,1.25,0.0,0.5
0.002917532096034847,1.7760250866413116,17.37094810605049,-0.10071374650578946,-0.00565422360523371,-0.003348779988982642,1.0000000000000004,1.2549999356269836,1.255,0.0,0.5
0.0029247142010717653,1.7839278802275658,17.370140999555588,-0.10276525490917265,-0.005555943207582459,-0.0035769673304457683,1.0000000000000004,1.2600000202655792,1.26,0.0,0.5
0.0029317137305042706,1.7918176986277103,17.369346380233765,-0.10484312428161502,-0.0054578581657551695,-0.003804381199188356,1.0000000000000004,1.2649999558925629,1.265,0.0,0.5
0.0029385338857537135,1.7996956519782543,17.368580609560013,-0.10694537602830678,-0.005359971924917772,-0.00403105595978559,1.0000000000000004,1.2700000405311584,1.27,0.0,0.5
0.0029452689923346043,1.8075707964599133,17.367791086435318,-0.10906070948112756,-0.005262071565084625,-0.004257654309185455,1.0000000000000004,1.274999976158142,1.275,0.0,0.5
0.0029517679577111267,1.8154382817447186,17.366934895515442,-0.11121238651685417,-0.0051641327736433595,-0.004484039885937818,1.0000000000000004,1.2799999117851257,1.28,0.0,0.5
0.002958263830805663,1.8233055025339127,17.36607936024666,-0.11336448765359819,-0.005066193685706821,-0.004710432910542295,1.0000000000000004,1.2849999964237213,1.285,0.0,0.5
0.002964424595120363,1.831150397658348,17.365238845348358,-0.11556357552763075,-0.004968121364981926,-0.004937699161644105,1.0000000000000004,1.289999932050705,1.29,0.0,0.5
0.0029705854249186814,1.8389952667057514,17.364398568868637,-0.1177626628195867,-0.004870049171586288,-0.00516496524141985,1.0000000000000004,1.2950000166893005,1.295,0.0,0.5
0.0029764960854663514,1.846809808164835,17.363627016544342,-0.11999590648338199,-0.004771969171542878,-0.005393680301637005,1.0000000000000004,1.2999999523162842,1.3,0.0,0.5
0.002982324884214904,1.854614444077015,17.362878143787384,-0.12224033812526613,-0.004673885513511777,-0.0056228697681035555,1.0000000000000004,1.3049998879432678,1.305,0.0,0.5
0.002987984516948927,1.862392581999302,17.362029761075974,-0.12450850079767406,-0.004576492728119774,-0.005852457817184131,1.0000000000000004,1.3099999725818634,1.31,0.0,0.5
0.002993473412061576,1.8701441325247288,17.361081302165985,-0.126800675294362,-0.004479794246435631,-0.006082453578756031,1.0000000000000004,1.315000057220459,1.315,0.0,0.5
0.00299890038149897,1.8778973147273064,17.360136598348618,-0.1291006887331605,-0.004383837827845127,-0.0063126133873083745,1.0000000000000004,1.3199999928474426,1.32,0.0,0.5
0.0030040197816560976,1.885659646242857,17.359209269285202,-0.13143992028199136,-0.004291562323487597,-0.006543615664213576,1.0000000000000004,1.3250000774860382,1.325,0.0,0.5
0.00300913916726131,1.893421981483698,17.358282327651978,-0.13377915183082223,-0.004199286540824687,-0.0067746178733614215,1.0000000000000004,1.3300000131130219,1.33,0.0,0.5
0.003013943787664175,1.9011644758284092,17.35734310746193,-0.13615857739932835,-0.0041133810809697025,-0.007005498928265297,1.0000000000000004,1.3350000977516174,1.335,0.0,0.5
0.003018687137227971,1.908903107047081,17.356402188539505,-0.13854580838233232,-0.004028713512525428,-0.0072363567023785436,1.0000000000000004,1.340000033378601,1.34,0.0,0.5
0.0030232570352382027,1.9166139885783195,17.35550245642662,-0.1409576099831611,-0.003949610997551645,-0.007466728997314931,1.0000000000000004,1.3449999690055847,1.345,0.0,0.5
0.003027658225619234,1.9242978543043137,17.35464322566986,-0.1433932795189321,-0.0038759160688641714,-0.007696629589190707,1.0000000000000004,1.3500000536441803,1.35,0.0,0.5
0.0030319956422317773,1.9319780841469765,17.353746682405472,-0.14583823014982045,-0.0038048590736252663,-0.007926022350147832,1.0000000000000004,1.354999989271164,1.355,0.0,0.5
0.0030360365781234577,1.9396412782371044,17.352678149938583,-0.14832633780315518,-0.003746064117876813,-0.008153055929142283,1.0000000000000004,1.3600000739097595,1.36,0.0,0.5
0.003040073956071865,1.9472982920706272,17.351628959178925,-0.150814657099545,-0.003687270357659145,-0.008380153844541383,1.0000000000000004,1.3650000095367432,1.365,0.0,0.5
0.0030438304238487035,1.9549296349287033,17.3505816757679,-0.15334264561533928,-0.0036432101310310827,-0.008604462645962485,1.0000000000000004,1.3699999451637268,1.37,0.0,0.5
0.0030475030944216996,1.962551288306713,17.349569737911224,-0.15588288474828005,-0.0036036239480381482,-0.008828012534650043,1.0000000000000004,1.3750000298023224,1.375,0.0,0.5
0.0030510368160321377,1.9701528958976269,17.348543614149094,-0.1584420984145254,-0.0035713791144758034,-0.009049286443769233,1.0000000000000004,1.379999965429306,1.38,0.0,0.5
0.003054323977266904,1.9777118973433971,17.347481667995453,-0.1610357065219432,-0.0035521789773156343,-0.009266403315905336,1.0000000000000004,1.3850000500679016,1.385,0.0,0.5
0.003057610672840383,1.985276572406292,17.346430867910385,-0.16362909669987857,-0.00353300016013236,-0.00948358828873097,1.0000000000000004,1.3899999856948853,1.39,0.0,0.5
0.003060531977098435,1.9928196370601654,17.34530481696129,-0.1662718947045505,-0.0035347478351468453,-0.009692317376902793,1.0000000000000004,1.394999921321869,1.395,0.0,0.5
0.0030634408904006705,2.0003539361059666,17.34418511390686,-0.16891854209825397,-0.003537522079568589,-0.009900561886752257,1.0000000000000004,1.4000000059604645,1.4,0.0,0.5
0.0030661425116704777,2.007874120026827,17.3430318236351,-0.17159435781650245,-0.003550717643520329,-0.01010096026766405,1.0000000000000004,1.4049999415874481,1.405,0.0,0.5
0.003068675061513204,2.015388123691082,17.341860473155975,-0.17429495975375175,-0.003572757628717227,-0.01029473996914021,1.0000000000000004,1.4100000262260437,1.41,0.0,0.5
0.0030711876461282372,2.0228993371129036,17.340688467025757,-0.17699850886128843,-0.0035957546569989063,-0.01048755877872054,1.0000000000000004,1.4149999618530273,1.415,0.0,0.5
0.003073315900110174,2.030356355011463,17.33950212597847,-0.17975870915688574,-0.0036371359528857283,-0.010661903464665556,1.0000000000000004,1.419999897480011,1.42,0.0,0.5
0.0030754441759199835,2.0378133058547974,17.33831599354744,-0.18251890712417662,-0.003678517648950219,-0.010836248331543175,1.0000000000000004,1.4249999821186066,1.425,0.0,0.5
0.00307733934459975,2.0452356189489365,17.337103754281998,-0.18531304667703807,-0.0037287233499228023,-0.010997000343195396,1.0000000000000004,1.4299999177455902,1.43,0.0,0.5
0.0030790494347456843,2.0526304692029953,17.335870146751404,-0.1881341403350234,-0.0037859363728784956,-0.011146957164328342,1.0000000000000004,1.4350000023841858,1.435,0.0,0.5
0.003080732189118862,2.0600205548107624,17.33463019132614,-0.1909594179596752,-0.0038439722993643954,-0.011294990734313615,1.0000000000000004,1.4400000870227814,1.44,0.0,0.5
0.0030820238243904896,2.0673403181135654,17.333301723003387,-0.19384352350607514,-0.003913757882401114,-0.011415448658226524,1.0000000000000004,1.445000022649765,1.445,0.0,0.5
0.0030833154160063714,2.074660051614046,17.331973165273666,-0.19672762718982995,-0.003983543676440604,-0.011535906483914005,1.0000000000000004,1.4500001072883606,1.45,0.0,0.5
0.0030843823915347457,2.081945229321718,17.330630749464035,-0.19965064944699407,-0.004059556878928561,-0.01163706533043296,1.0000000000000004,1.4550000429153442,1.455,0.0,0.5
0.00308528209279757,2.0892046615481377,17.329277455806732,-0.2026026458479464,-0.004140205659496132,-0.01172385655263497,1.0000000000000004,1.4599999785423279,1.46,0.0,0.5
0.003086181815888267,2.0964640751481056,17.327924698591232,-0.20555464271456003,-0.0042208545783068985,-0.011810647800302831,1.0000000000000004,1.4650000631809235,1.465,0.0,0.5
0.003086647921008989,2.103606663644314,17.326636373996735,-0.208575495518744,-0.004310123578761704,-0.01186064049761626,1.0000000000000004,1.469999998807907,1.47,0.0,0.5
0.0030871111157466657,2.1107483990490437,17.325348794460297,-0.2115968093276024,-0.004399448851472698,-0.011910386798263062,1.0000000000000004,1.4750000834465027,1.475,0.0,0.5
0.003087388933636248,2.1178356520831585,17.324067413806915,-0.21464519971050322,-0.004491742365644313,-0.011944501199650404,1.0000000000000004,1.4800000190734863,1.48,0.0,0.5
0.003087403776589781,2.1248454861342907,17.32279533147812,-0.21773199504241347,-0.004588244020851562,-0.011956442378959764,1.0000000000000004,1.48499995470047,1.485,0.0,0.5
0.0030874185904394835,2.131855335086584,17.321523010730743,-0.2208187929354608,-0.004684745379563537,-0.01196838392979771,1.0000000000000004,1.4900000393390656,1.49,0.0,0.5
0.0030870646005496383,2.1387536451220512,17.320290863513947,-0.22395735839381814,-0.004786482142208115,-0.01194787323129276,1.0000000000000004,1.4949999749660492,1.495,0.0,0.5
0.0030866369997966103,2.145629685372114,17.319067060947418,-0.22710625920444727,-0.004889263567747548,-0.011920885805011494,1.0000000000000004,1.5000000596046448,1.5,0.0,0.5
0.003086079472268466,2.1524549536406994,17.31777712702751,-0.23026732075959444,-0.004992104735720204,-0.011884439260029467,1.0000000000000004,1.5049999952316284,1.505,0.0,0.5
0.0030851400806568563,2.1591309756040573,17.31629317998886,-0.233464150223881,-0.005095121374324663,-0.011820178111520363,1.0000000000000004,1.509999930858612,1.51,0.0,0.5
0.0030842006381135434,2.1658069640398026,17.314809054136276,-0.23666097642853856,-0.005198138649575412,-0.011755917170376051,1.0000000000000004,1.5150000154972076,1.515,0.0,0.5
0.0030829881070530973,2.1723781786859035,17.31342524290085,-0.23988159047439694,-0.005300076516505214,-0.011670225812849822,1.0000000000000004,1.5199999511241913,1.52,0.0,0.5
0.003081578870478552,2.1788739562034607,17.31211331486702,-0.24311932967975736,-0.005401236001489451,-0.011569102040084545,1.0000000000000004,1.5250000357627869,1.525,0.0,0.5
0.0030801696339040063,2.185369662940502,17.310801416635513,-0.24635706981644034,-0.005502395933945081,-0.011467978130895062,1.0000000000000004,1.5299999713897705,1.53,0.0,0.5
0.0030783271286054514,2.1916748210787773,17.309512853622437,-0.2496138014830649,-0.005595140180957969,-0.011335816024143242,1.0000000000000004,1.5349999070167542,1.535,0.0,0.5
0.003076441222219728,2.197960890829563,17.30822664499283,-0.2528724353760481,-0.005687040670636634,-0.011200544372059085,1.0000000000000004,1.5399999916553497,1.54,0.0,0.5
0.00307444096688414,2.2041904255747795,17.306911885738373,-0.25613129138946533,-0.005775003786993693,-0.01105783770162816,1.0000000000000004,1.5449999272823334,1.545,0.0,0.5
0.0030720717186341062,2.210237506777048,17.305504888296127,-0.25939087430015206,-0.005850260733467394,-0.010891133009863552,1.0000000000000004,1.550000011920929,1.55,0.0,0.5
0.0030697023903485388,2.2162845842540264,17.304098159074783,-0.26265046186745167,-0.005925517299488092,-0.010724428237153916,1.0000000000000004,1.5549999475479126,1.555,0.0,0.5
0.0030670543055748567,2.222188126295805,17.302727729082108,-0.2658931496553123,-0.005987076463611629,-0.010541810057475232,1.0000000000000004,1.5599998831748962,1.56,0.0,0.5
0.003064190663280897,2.2279809042811394,17.30138498544693,-0.2691228627227247,-0.0060380549996510435,-0.010346892009692965,1.0000000000000004,1.5650001168251038,1.565,0.0,0.5
0.0030613271956099197,2.2337735258042812,17.30004259943962,-0.27235249942168593,-0.006089032634235991,-0.010151978908993442,1.0000000000000004,1.5700000524520874,1.57,0.0,0.5
0.0030580636666854843,2.2393415607511997,17.298753559589386,-0.2755419476889074,-0.0061198240118756075,-0.009937923983670771,1.0000000000000004,1.574999988079071,1.575,0.0,0.5
0.003054696586332284,2.24485145509243,17.297478318214417,-0.2787209916859865,-0.00614538680986243,-0.009718911769596161,1.0000000000000004,1.5800000727176666,1.58,0.0,0.5
0.003051318046345841,2.250354152172804,17.29620349407196,-0.28189810924232006,-0.006170296032451006,-0.00949949185087462,1.0000000000000004,1.5850000083446503,1.585,0.0,0.5
0.0030474802260869183,2.2555693089962006,17.294943898916245,-0.2849983898922801,-0.006169056741782697,-0.00926378295844188,1.0000000000000004,1.5900000929832458,1.59,0.0,0.5
0.003043642471311614,2.2607844807207584,17.29368421435356,-0.2880986714735627,-0.006167817752611882,-0.009028074293382815,1.0000000000000004,1.5950000286102295,1.595,0.0,0.5
0.003039686183910817,2.26592705398798,17.292433500289917,-0.29117177380248904,-0.006159507007396314,-0.008790134515948012,1.0000000000000004,1.5999999642372131,1.6,0.0,0.5
0.0030353829206433147,2.270856935530901,17.291209310293198,-0.2941652894951403,-0.006130487185146194,-0.008545662398773857,1.0000000000000004,1.6050000488758087,1.605,0.0,0.5
0.003031079701031558,2.2757867872714996,17.289985239505768,-0.29715880332514644,-0.006101466255131527,-0.008301190363397382,1.0000000000000004,1.6099999845027924,1.61,0.0,0.5
0.003026545891771093,2.280538782477379,17.288723438978195,-0.3000886542722583,-0.006060577883545193,-0.008057184700646758,1.0000000000000004,1.615000069141388,1.615,0.0,0.5
0.0030217678868211806,2.285104487091303,17.287420988082886,-0.30295070400461555,-0.0060070738290960435,-0.007813677810645459,1.0000000000000004,1.6200000047683716,1.62,0.0,0.5
0.0030169895544531755,2.289669305086136,17.286118745803833,-0.3058127807453275,-0.005953568284894573,-0.00757017008800176,1.0000000000000004,1.6249999403953552,1.625,0.0,0.5
0.0030119347720756195,2.294031221419573,17.28491586446762,-0.3085752259939909,-0.005887439303478459,-0.007333500778820223,1.0000000000000004,1.6300000250339508,1.63,0.0,0.5
0.003006702616403345,2.298261657357216,17.283813625574112,-0.3112743068486452,-0.005813267851408455,-0.0071012372163750115,1.0000000000000004,1.6349999606609344,1.635,0.0,0.5
0.0030014724397915415,2.3024967461824417,17.282696276903152,-0.3139733741991222,-0.005739119231293444,-0.006868949044473993,1.0000000000000004,1.64000004529953,1.64,0.0,0.5
0.0029959173189126886,2.306471820920706,17.281591206789017,-0.3165329466573894,-0.0056525828840676695,-0.006648088563451893,1.0000000000000004,1.6449999809265137,1.645,0.0,0.5
0.0029902448804932646,2.310360684990883,17.280486673116684,-0.3190435185097158,-0.005561740651955915,-0.006431233961848193,1.0000000000000004,1.6499999165534973,1.65,0.0,0.5
0.0029845697717973962,2.314246144145727,17.279390960931778,-0.32155397813767195,-0.0054708789011783665,-0.006214361992533668,1.0000000000000004,1.655000001192093,1.655,0.0,0.5
0.002978533404530026,2.3178048878908157,17.278163701295853,-0.3238786985166371,-0.0053688231273554265,-0.0060146143364363525,1.0000000000000004,1.6599999368190765,1.66,0.0,0.5
0.0029724414125666954,2.3213054686784744,17.276905328035355,-0.32617533672600985,-0.005265027368295705,-0.005817472347189323,1.0000000000000004,1.6650000214576721,1.665,0.0,0.5
0.0029663445384358056,2.3248138204216957,17.27565312385559,-0.32847183290869,-0.005161291679542046,-0.005620309863310524,1.0000000000000004,1.6699999570846558,1.67,0.0,0.5
0.002959872414066922,2.327944103628397,17.27453550696373,-0.33053150959312916,-0.005049982624768745,-0.005439338065116317,1.0000000000000004,1.6749998927116394,1.675,0.0,0.5
0.0029533983470173553,2.3310723826289177,17.273418873548508,-0.3325899485498667,-0.004938635168628025,-0.005258450428755168,1.0000000000000004,1.679999977350235,1.68,0.0,0.5
0.0029469190558302216,2.3341954201459885,17.27230241894722,-0.3346446193754673,-0.004827191123695229,-0.005077780923784303,1.0000000000000004,1.6849999129772186,1.685,0.0,0.5
0.002940082224085927,2.336958896368742,17.27120915055275,-0.33644217578694224,-0.004709242170065409,-0.004911968990199966,1.0000000000000004,1.6899999976158142,1.69,0.0,0.5
0.0029332455524127,2.3397222720086575,17.27011588215828,-0.33823969727382064,-0.004591295291902497,-0.004746160816466727,1.0000000000000004,1.6950000822544098,1.695,0.0,0.5
0.002926397712144535,2.3424732834100723,17.269025325775146,-0.3400278137996793,-0.004473373803193681,-0.004580837795145953,1.0000000000000004,1.7000000178813934,1.7,0.0,0.5
0.002919234277214855,2.3448744229972363,17.268009573221207,-0.3415502067655325,-0.0043561570510064485,-0.004429230875757639,1.0000000000000004,1.705000102519989,1.705,0.0,0.5
0.00291207085683709,2.3472755663096905,17.26699385046959,-0.34307259880006313,-0.00423894046980422,-0.004277623511370621,1.0000000000000004,1.7100000381469727,1.71,0.0,0.5
0.0029048895885352977,2.3496571816504,17.265981644392014,-0.3445794335566461,-0.004122153062780853,-0.00412674517792766,1.0000000000000004,1.7149999737739563,1.715,0.0,0.5
0.0028973949592909776,2.3516959100961685,17.265033066272736,-0.3458128646016121,-0.004012898050859803,-0.003988675956861698,1.0000000000000004,1.7200000584125519,1.72,0.0,0.5
0.0028899003227707,2.3537346310913563,17.264084845781326,-0.3470462942495942,-0.003903642092609516,-0.0038506064952343877,1.0000000000000004,1.7249999940395355,1.725,0.0,0.5
0.002882389584556222,2.35574721544981,17.263164043426514,-0.3482578773982823,-0.0037958382545184577,-0.003713831856202887,1.0000000000000004,1.730000078678131,1.73,0.0,0.5
0.0028746758471243083,2.357430148869753,17.26259109377861,-0.34919415786862373,-0.003706335432070773,-0.003593372729483235,1.0000000000000004,1.7350000143051147,1.735,0.0,0.5
0.002866962102416437,2.359113108366728,17.262018114328384,-0.3501304229721427,-0.0036168329297652235,-0.003472913708719716,1.0000000000000004,1.7399999499320984,1.74,0.0,0.5
0.0028592483649845235,2.360796045511961,17.261445224285126,-0.35106669971719384,-0.003527329570715665,-0.003352454939886229,1.0000000000000004,1.745000034570694,1.745,0.0,0.5
0.0028512994467746466,2.362149279564619,17.260822117328644,-0.35169684374704957,-0.0034692314211497433,-0.0032534931306145154,1.0000000000000004,1.7499999701976776,1.75,0.0,0.5
0.002843345711880829,2.363495733588934,17.260198533535004,-0.35232068272307515,-0.0034117799614250544,-0.0031549739142064936,1.0000000000000004,1.7550000548362732,1.755,0.0,0.5
0.002835391969711054,2.364842165261507,17.259574621915817,-0.3529445235617459,-0.0033543282804657792,-0.0030564548211109432,1.0000000000000004,1.7599999904632568,1.76,0.0,0.5
0.002827269352565054,2.3659058324992657,17.25901710987091,-0.35328942351043224,-0.003330669877868786,-0.00297988168313168,1.0000000000000004,1.7649999260902405,1.765,0.0,0.5
0.0028191250094096176,2.366933200508356,17.25846830010414,-0.35359846893697977,-0.003311354824290902,-0.002906129261418755,1.0000000000000004,1.770000010728836,1.77,0.0,0.5
0.0028109806808060966,2.367960575968027,17.25791934132576,-0.3539075213484466,-0.0032920395174187433,-0.0028323768451627984,1.0000000000000004,1.7749999463558197,1.775,0.0,0.5
0.002802728609822225,2.3687614873051643,17.25748184323311,-0.3539614877663553,-0.0033068211860154406,-0.002780182479227733,1.0000000000000004,1.7800000309944153,1.78,0.0,0.5
0.002794448344502598,2.3695030994713306,17.257073312997818,-0.353948631323874,-0.003330535851773675,-0.0027336360317349317,1.0000000000000004,1.784999966621399,1.785,0.0,0.5
0.0027861680355272256,2.370244689285755,17.256664752960205,-0.3539357762783766,-0.003354250168285944,-0.002687089662458675,1.0000000000000004,1.7899999022483826,1.79,0.0,0.5
0.0027777933719335124,2.3707696199417114,17.25641632080078,-0.3537083938717842,-0.0034082019947163644,-0.002662102029603375,1.0000000000000004,1.7949999868869781,1.795,0.0,0.5
0.002769380771496799,2.3712024241685867,17.25621721148491,-0.35338872438296676,-0.0034752822375594405,-0.0026464930197107606,1.0000000000000004,1.7999999225139618,1.8,0.0,0.5
0.002760966985078994,2.3716346994042397,17.256026417016983,-0.35306896176189184,-0.0035423254394117976,-0.0026308509063710517,1.0000000000000004,1.8050000071525574,1.805,0.0,0.5
0.002752528256678488,2.3719592913985252,17.255959004163742,-0.3525887127034366,-0.0036249051481718197,-0.002628485468449071,1.0000000000000004,1.809999942779541,1.81,0.0,0.5
0.0027440496924100444,2.3721356131136417,17.25588670372963,-0.3519370942376554,-0.003723574476680369,-0.002639455495227594,1.0000000000000004,1.8150000274181366,1.815,0.0,0.5
0.002735568705247715,2.372307561337948,17.255806922912598,-0.35128521686419845,-0.0038221648610488046,-0.002650312515470432,1.0000000000000004,1.8200001120567322,1.82,0.0,0.5
0.0027270850259810686,2.372421521693468,17.255785524845123,-0.3505460163578391,-0.003928045289171678,-0.002667309199750889,1.0000000000000004,1.8250000476837158,1.825,0.0,0.5
0.002718577568884939,2.372353669255972,17.255875796079636,-0.3495727367699146,-0.004052841760312731,-0.0026999299007002264,1.0000000000000004,1.8299999833106995,1.83,0.0,0.5
0.0027100683364551514,2.3722805976867676,17.25598230957985,-0.34859962947666645,-0.004177706387054059,-0.0027325718074280303,1.0000000000000004,1.835000067949295,1.835,0.0,0.5
0.0027015601663151756,2.3721956461668015,17.256093949079514,-0.3476074202917516,-0.004303704212361481,-0.0027661397762130946,1.0000000000000004,1.8400000035762787,1.84,0.0,0.5
0.002693053880648222,2.3718802966177464,17.25643354654312,-0.34631937462836504,-0.004447937755685416,-0.0028143060917500407,1.0000000000000004,1.8450000882148743,1.845,0.0,0.5
0.0026845484680961818,2.3715675547719,17.25676539540291,-0.3450312428176403,-0.004592136896462762,-0.0028624615843000356,1.0000000000000004,1.850000023841858,1.85,0.0,0.5
0.0026760414548334666,2.3712499402463436,17.257112234830856,-0.3437432739883661,-0.00473640004202025,-0.0029106370820954908,1.0000000000000004,1.8549999594688416,1.855,0.0,0.5
0.0026675674598664045,2.3707761839032173,17.257581412792206,-0.34219536976888776,-0.0048935582749436435,-0.002967621343486826,1.0000000000000004,1.8600000441074371,1.86,0.0,0.5
0.002659097546711564,2.3702732250094414,17.258077055215836,-0.34060066286474466,-0.005053071570728207,-0.0030262157015386038,1.0000000000000004,1.8649999797344208,1.865,0.0,0.5
0.0026506285430514254,2.3697707653045654,17.25857076048851,-0.33900598296895623,-0.005212567937633139,-0.003084798038344161,1.0000000000000004,1.8700000643730164,1.87,0.0,0.5
0.002642197665409185,2.3691661842167377,17.259156852960587,-0.3372540380805731,-0.0053792438968116585,-0.003146679262044927,1.0000000000000004,1.875,1.875,0.0,0.5
0.002633797274029348,2.3684547431766987,17.259828329086304,-0.3353509409353137,-0.005552988807721704,-0.003211635971638316,1.0000000000000004,1.8799999356269836,1.88,0.0,0.5
0.0026253969481331296,2.3677427284419537,17.260497510433197,-0.33344788337126374,-0.00572673821625358,-0.0032765688420113293,1.0000000000000004,1.8850000202655792,1.885,0.0,0.5
0.0026170146593358368,2.367002446204424,17.261206030845642,-0.3314937576651573,-0.005902641986722301,-0.003342797874211101,1.0000000000000004,1.8899999558925629,1.89,0.0,0.5
0.002608719776617363,2.366119798272848,17.262078046798706,-0.32929422659799457,-0.006088963308286566,-0.0034150122530718363,1.0000000000000004,1.8950000405311584,1.895,0.0,0.5
0.0026004287065006793,2.3652356788516045,17.262963116168976,-0.32709458051249385,-0.006275166229897877,-0.0034872976598308014,1.0000000000000004,1.899999976158142,1.9,0.0,0.5
0.0025921374253812246,2.3643488585948944,17.263848155736923,-0.32489507691934705,-0.006461455504449987,-0.0035595711169662536,1.0000000000000004,1.9049999117851257,1.905,0.0,0.5
0.002583969348052051,2.3633513301610947,17.264916956424713,-0.32245869655162096,-0.006657161083694518,-0.0036383704082254553,1.0000000000000004,1.9099999964237213,1.91,0.0,0.5
0.002575797407189384,2.3623305037617683,17.265940874814987,-0.3199746794998646,-0.006855309246020624,-0.003718536983797094,1.0000000000000004,1.914999932050705,1.915,0.0,0.5
0.002567642819485627,2.361306756734848,17.26701694726944,-0.3174908794462681,-0.007053113031361136,-0.0037987473860994214,1.0000000000000004,1.9200000166893005,1.92,0.0,0.5
0.002559567103162408,2.360214874148369,17.26821142435074,-0.31487331446260214,-0.0072568597042845795,-0.003884075780661078,1.0000000000000004,1.9249999523162842,1.925,0.0,0.5
0.002551571487856563,2.3590538762509823,17.269526928663254,-0.31212006928399205,-0.007466635006494471,-0.003974594515057106,1.0000000000000004,1.9299998879432678,1.93,0.0,0.5
0.0025435765346628614,2.3578931502997875,17.27082708477974,-0.3093669987283647,-0.007676276767597301,-0.004065164533130883,1.0000000000000004,1.9349999725818634,1.935,0.0,0.5
0.0025355928082717583,2.3567317947745323,17.272158235311508,-0.30660651344805956,-0.007886223975219764,-0.004155937825373712,1.0000000000000004,1.940000057220459,1.94,0.0,0.5
0.0025277921740780585,2.3554709888994694,17.273610413074493,-0.30358935985714197,-0.008106435601803241,-0.004255618001252515,1.0000000000000004,1.9449999928474426,1.945,0.0,0.5
0.002519988462154288,2.354209069162607,17.275063514709473,-0.3005720949731767,-0.008326752078573918,-0.004355277226807175,1.0000000000000004,1.9500000774860382,1.95,0.0,0.5
0.0025121899670921266,2.352949034422636,17.276514410972595,-0.2975550126284361,-0.00854689050174784,-0.004454971904806371,1.0000000000000004,1.9550000131130219,1.955,0.0,0.5
0.0025045115980901755,2.3516420759260654,17.278033077716827,-0.2944009006023407,-0.00877157348622859,-0.004558044124451044,1.0000000000000004,1.9600000977516174,1.96,0.0,0.5
0.0024969281294033863,2.350298013538122,17.279604494571686,-0.2911385106854141,-0.008999847163977392,-0.004663784515742009,1.0000000000000004,1.965000033378601,1.965,0.0,0.5
0.0024893435183912516,2.3489550203084946,17.281168669462204,-0.2878762255422771,-0.009228083157267974,-0.004769619378748757,1.0000000000000004,1.9699999690055847,1.97,0.0,0.5
0.00248178283800371,2.347610581666231,17.282740265130997,-0.28459341917186975,-0.009456886976295209,-0.004875630126662145,1.0000000000000004,1.9750000536441803,1.975,0.0,0.5
0.0024744268594076857,2.3462007865309715,17.284478694200516,-0.2811036752536893,-0.009691544240922667,-0.0049843914039229276,1.0000000000000004,1.979999989271164,1.98,0.0,0.5
0.0024670709608471952,2.344782844185829,17.28620222210884,-0.27761365147307515,-0.009926320074328032,-0.005093189980470925,1.0000000000000004,1.9850000739097595,1.985,0.0,0.5
0.0024597155606898014,2.3433723114430904,17.28792303800583,-0.27412381395697594,-0.01016099513253721,-0.00520201393555908,1.0000000000000004,1.9900000095367432,1.99,0.0,0.5
0.0024525140797777567,2.341932311654091,17.28975400328636,-0.270504429936409,-0.010397776663921832,-0.005309527929057367,1.0000000000000004,1.9949999451637268,1.995,0.0,0.5
0.002445406644255854,2.3404743298888206,17.291652649641037,-0.2668058960698545,-0.010635844921125681,-0.005416241403196409,1.0000000000000004,2.0000000298023224,2.0,0.0,0.5
0.0024382992451137397,2.339017655700445,17.293577075004578,-0.2631072886288166,-0.010873874876779155,-0.005522991992620518,1.0000000000000004,2.005000114440918,2.005,0.0,0.5
0.0024311957495228853,2.3375596962869167,17.295487880706787,-0.2594060115516186,-0.01111192919415771,-0.005629640514598577,1.0000000000000004,2.0100000500679016,2.01,0.0,0.5
0.0024243468906206544,2.336066033691168,17.29754039645195,-0.25550851318985224,-0.011350567307090387,-0.005731071662012255,1.0000000000000004,2.015000134706497,2.015,0.0,0.5
0.0024174982572731096,2.3345715925097466,17.299577236175537,-0.2516111908480525,-0.01158922122203876,-0.005832477132571512,1.0000000000000004,2.019999921321869,2.02,0.0,0.5
0.002410649452940561,2.3330784514546394,17.301639914512634,-0.24771369295194745,-0.011827843643914093,-0.005933921211180859,1.0000000000000004,2.0250001549720764,2.025,0.0,0.5
0.002403907561529195,2.3315763026475906,17.303769409656525,-0.24374361522495747,-0.012065743787388783,-0.006032094898984042,1.0000000000000004,2.029999941587448,2.03,0.0,0.5
0.00239732010231819,2.330060940235853,17.305996924638748,-0.23966765776276588,-0.012302621194976382,-0.006125529832388565,1.0000000000000004,2.0350000262260437,2.035,0.0,0.5
0.0023907376307761297,2.328536570072174,17.308244943618774,-0.23559188237413764,-0.012539360948721878,-0.006218965033440327,1.0000000000000004,2.0399999618530273,2.04,0.0,0.5
0.0023841520633141045,2.327017452567816,17.310481041669846,-0.23151592072099447,-0.012776185554685071,-0.006312401738000517,1.0000000000000004,2.045000046491623,2.045,0.0,0.5
0.0023777755377523135,2.325486857444048,17.312883913517,-0.22731233853846788,-0.013009924463403877,-0.006397299714080873,1.0000000000000004,2.0499999821186066,2.05,0.0,0.5
0.0023714544186077546,2.323934029787779,17.315317064523697,-0.22307699313387275,-0.013242723573057447,-0.006480029029034995,1.0000000000000004,2.055000066757202,2.055,0.0,0.5
0.002365132691920735,2.3223810866475105,17.317730754613876,-0.2188419778831303,-0.013475529514835216,-0.006562683265656233,1.0000000000000004,2.060000002384186,2.06,0.0,0.5
0.0023588611838931683,2.320827428251505,17.320177525281906,-0.2145792650990188,-0.013706509140320122,-0.0066431678592380194,1.0000000000000004,2.0650000870227814,2.065,0.0,0.5
0.0023527908269898035,2.3192677795886993,17.322648525238037,-0.2102036396972835,-0.013929989396274323,-0.006714397696100605,1.0000000000000004,2.069999873638153,2.07,0.0,0.5
0.0023467208338843193,2.317703206092119,17.325115352869034,-0.20582785364240408,-0.01415331257157959,-0.006785625715110655,1.0000000000000004,2.0750001072883606,2.075,0.0,0.5
0.00234065076438128,2.3161413855850697,17.327584266662598,-0.20145224779844284,-0.014376716210790619,-0.006856853112367389,1.0000000000000004,2.0799998939037323,2.08,0.0,0.5
0.0023346928719547577,2.3145697191357613,17.33011767268181,-0.1970209302380681,-0.014595836073567625,-0.006921792782122793,1.0000000000000004,2.084999978542328,2.085,0.0,0.5
0.002328878104890464,2.312983475625515,17.33268541097641,-0.19252049643546343,-0.014809231609433482,-0.006978902797527553,1.0000000000000004,2.0899999141693115,2.09,0.0,0.5
0.002323062926734565,2.3113996870815754,17.33524876832962,-0.18801984330639243,-0.01502268571971399,-0.007036026363493875,1.0000000000000004,2.094999998807907,2.095,0.0,0.5
0.0023172481887741014,2.3098115250468254,17.33782008290291,-0.1835194113664329,-0.015236044845323704,-0.0070931281024968484,1.0000000000000004,2.0999999344348907,2.1,0.0,0.5
0.002311602085683262,2.308208391070366,17.340460270643234,-0.17894667969085276,-0.015441104436831665,-0.007140108378735022,1.0000000000000004,2.1050000190734863,2.105,0.0,0.5
0.002306030895852018,2.3065987415611744,17.34313029050827,-0.17434229562059045,-0.015642479185771663,-0.007182609873780166,1.0000000000000004,2.10999995470047,2.11,0.0,0.5
0.0023004626273177564,2.3049898333847523,17.345816135406494,-0.1697377290111035,-0.015843746961763827,-0.007225179311717511,1.0000000000000004,2.1150000393390656,2.115,0.0,0.5
0.0022948903606447857,2.303378500044346,17.348499834537506,-0.16513326345011592,-0.016045065953221638,-0.007267731340107275,1.0000000000000004,2.1199998259544373,2.12,0.0,0.5
0.0022895371621416416,2.301760919392109,17.35132986307144,-0.1604482417460531,-0.016234065864409786,-0.007295835526747396,1.0000000000000004,2.1250000596046448,2.125,0.0,0.5
0.0022841972931928467,2.3001427240669727,17.354114204645157,-0.1557584328111261,-0.01642252669262234,-0.007322997212440896,1.0000000000000004,2.1300001442432404,2.13,0.0,0.5
0.002278858723002486,2.298524245619774,17.3569398522377,-0.15106877777725458,-0.01661078550387174,-0.007350249886712845,1.0000000000000004,2.134999930858612,2.135,0.0,0.5
0.0022735586571798194,2.2968922443687916,17.359753221273422,-0.14636681857518852,-0.01679531156332814,-0.007374524898295931,1.0000000000000004,2.1400001645088196,2.14,0.0,0.5
0.002268421867483994,2.2952037900686264,17.36251339316368,-0.14161427435465157,-0.016964092418675136,-0.007386268864138401,1.0000000000000004,2.1449999511241913,2.145,0.0,0.5
0.002263284393848153,2.293510366231203,17.365270644426346,-0.13686172501184046,-0.017132677231074922,-0.007398059984552674,1.0000000000000004,2.150000035762787,2.15,0.0,0.5
0.0022581473931495566,2.2918196953833103,17.368029564619064,-0.132109280442819,-0.01730136438709451,-0.007409825237118639,1.0000000000000004,2.1549999713897705,2.155,0.0,0.5
0.0022530679998453707,2.2901250272989273,17.370778262615204,-0.1273428553249687,-0.017464950757130282,-0.007416998884309578,1.0000000000000004,2.160000056028366,2.16,0.0,0.5
0.0022481280284409877,2.288409061729908,17.37358471751213,-0.12254331586882472,-0.01761595526477322,-0.0074128723917965544,1.0000000000000004,2.1649999916553497,2.165,0.0,0.5
0.0022431878751376644,2.2866952158510685,17.37640330195427,-0.11774341971613467,-0.017767106866813265,-0.00740870280674244,1.0000000000000004,2.1700000762939453,2.17,0.0,0.5
0.0022382478819054086,2.2849778868258,17.37920191884041,-0.11294396175071597,-0.017918025034305174,-0.007404603163649881,1.0000000000000004,2.175000011920929,2.175,0.0,0.5
0.0022333781271299813,2.2832443937659264,17.382028996944427,-0.1081332340836525,-0.018061411326925736,-0.007394859866735715,1.0000000000000004,2.1800000965595245,2.18,0.0,0.5
0.0022286197017820086,2.2814855314791203,17.384900212287903,-0.10330535238608718,-0.01819292273830797,-0.007376231653893228,1.0000000000000004,2.1849998831748962,2.185,0.0,0.5
0.0022238631281652488,2.279735431075096,17.38781002163887,-0.0984777765115723,-0.018323962252907222,-0.007357817131413924,1.0000000000000004,2.1900001168251038,2.19,0.0,0.5
0.002219105404947186,2.2779793478548527,17.39068564772606,-0.09365009458269924,-0.018455295788044168,-0.00733926648644001,1.0000000000000004,2.1949999034404755,2.195,0.0,0.5
0.0022144268987176474,2.276190258562565,17.393579244613647,-0.08881605160422623,-0.018577367228544972,-0.007313929061979252,1.0000000000000004,2.199999988079071,2.2,0.0,0.5
0.002209836591646308,2.2743940390646458,17.39653867483139,-0.08397729496937245,-0.018688799726078287,-0.00728187744675779,1.0000000000000004,2.2049999237060547,2.205,0.0,0.5
0.0022052456115488894,2.27259773761034,17.399489253759384,-0.07913821726106107,-0.018800306435878156,-0.007249795688949234,1.0000000000000004,2.2100000083446503,2.21,0.0,0.5
0.002200655570050003,2.2708013355731964,17.402454257011414,-0.07429946190677583,-0.018911632734671002,-0.007217779085749498,1.0000000000000004,2.214999943971634,2.215,0.0,0.5
0.0021961440761515405,2.268959905952215,17.405272990465164,-0.06946394697297364,-0.01900902017223416,-0.007178306128480472,1.0000000000000004,2.2200000286102295,2.22,0.0,0.5
0.002191688708990114,2.267086625099182,17.407987356185913,-0.064631127868779,-0.019096502765023615,-0.007133542908150048,1.0000000000000004,2.224999964237213,2.225,0.0,0.5
0.00218723168654833,2.2652162052690983,17.410689532756805,-0.05979813454905525,-0.01918398121779319,-0.007088792374361219,1.0000000000000004,2.2300000488758087,2.23,0.0,0.5
0.002182776283007115,2.2633416019380093,17.413405418395996,-0.05496533238328993,-0.019271451434178744,-0.007044034809041477,1.0000000000000004,2.2349998354911804,2.235,0.0,0.5
0.002178393475332996,2.261433746665716,17.41617652773857,-0.050142720458097756,-0.019347210283740424,-0.006993726343353046,1.0000000000000004,2.240000069141388,2.24,0.0,0.5
0.002174071105400799,2.259498953819275,17.41894179582596,-0.0453302466776222,-0.019412268527958076,-0.006938402474133909,1.0000000000000004,2.2449998557567596,2.245,0.0,0.5
0.002169749244785635,2.2575633004307747,17.421719551086426,-0.04051748081110418,-0.019477370311506093,-0.006883088974063867,1.0000000000000004,2.2499999403953552,2.25,0.0,0.5
0.002165427606087178,2.2556278854608536,17.424497306346893,-0.035704687412362546,-0.019542453504982404,-0.0068277749192020565,1.0000000000000004,2.2550001740455627,2.255,0.0,0.5
0.002161160664400086,2.2536605894565582,17.427284002304077,-0.030907504275091924,-0.01959733062540181,-0.006768494550669857,1.0000000000000004,2.2599999606609344,2.26,0.0,0.5
0.002156956325052306,2.2516563795506954,17.43008092045784,-0.026127820445253747,-0.019640452606836334,-0.0067046370229491,1.0000000000000004,2.26500004529953,2.265,0.0,0.5
0.002152751403627917,2.2496537752449512,17.432868391275406,-0.021348438855056884,-0.019683589154738,-0.006640801329467649,1.0000000000000004,2.2699999809265137,2.27,0.0,0.5
0.0021485467659658752,2.247650172561407,17.435661613941193,-0.016568784768878686,-0.01972671688417904,-0.006576951472425208,1.0000000000000004,2.2750000655651093,2.275,0.0,0.5
0.0021443858713610098,2.2456201873719692,17.438429951667786,-0.011807365578988538,-0.019761662246310152,-0.0065103963463570835,1.0000000000000004,2.280000001192093,2.28,0.0,0.5
0.002140288892405806,2.2435510344803333,17.441161781549454,-0.007072233558119478,-0.01978456013603136,-0.006439850278127324,1.0000000000000004,2.2850000858306885,2.285,0.0,0.5
0.002136192655598279,2.2414809986948967,17.443899989128113,-0.0023372767424234553,-0.01980744423053693,-0.0063692949339611005,1.0000000000000004,2.290000021457672,2.29,0.0,0.5
0.0021320953528629616,2.2394125163555145,17.44662830233574,0.00239782558492152,-0.019830350516713224,-0.006298756398791738,1.0000000000000004,2.2950001060962677,2.295,0.0,0.5
0.0021280252221913543,2.237303540110588,17.44934305548668,0.007112978113582358,-0.019846127441269346,-0.006226265490624883,1.0000000000000004,2.2999998927116394,2.3,0.0,0.5
0.0021240061068965588,2.235117394477129,17.45203325152397,0.011790797994763125,-0.019848333322443068,-0.006150047030246242,1.0000000000000004,2.305000126361847,2.305,0.0,0.5
0.0021199872680881526,2.2329299338161945,17.45472738146782,0.016468350908724005,-0.019850465687341057,-0.006073855017916685,1.0000000000000004,2.3099999129772186,2.31,0.0,0.5
0.0021159681855351664,2.23074322193861,17.457419365644455,0.021146152437722776,-0.019852640543831512,-0.0059976464086162196,1.0000000000000004,2.314999997615814,2.315,0.0,0.5
0.0021119572811585385,2.2285441495478153,17.46002349257469,0.025814826905843802,-0.01985257022897713,-0.005920983791014578,1.0000000000000004,2.319999933242798,2.32,0.0,0.5
0.0021080233018437866,2.226279992610216,17.46256595849991,0.030425579529946845,-0.019836768726236187,-0.005841917151428788,1.0000000000000004,2.3250000178813934,2.325,0.0,0.5
0.0021040901920059696,2.2240171916782856,17.465148210525513,0.03503657935652882,-0.019821069377940148,-0.0057629535898513495,1.0000000000000004,2.329999953508377,2.33,0.0,0.5
0.00210015556513099,2.2217509672045708,17.467680275440216,0.0396470608538948,-0.019805197036475874,-0.0056838971642036995,1.0000000000000004,2.3350000381469727,2.335,0.0,0.5
0.002096221138344845,2.2194848135113716,17.47021248936653,0.044257322762859985,-0.019789325626334175,-0.005604844465636916,1.0000000000000004,2.3399999737739563,2.34,0.0,0.5
0.0020923542797390837,2.2171439714729786,17.47272226214409,0.04880173780838959,-0.01975933983339928,-0.00552531161429215,1.0000000000000004,2.345000058412552,2.345,0.0,0.5
0.0020884957448288333,2.2147942632436752,17.47522932291031,0.05333797715138644,-0.019727656021132134,-0.005445724970968513,1.0000000000000004,2.3499998450279236,2.35,0.0,0.5
0.0020846366496698465,2.2124508395791054,17.477741062641144,0.05787432409124449,-0.019695965849678032,-0.005366097181422447,1.0000000000000004,2.355000078678131,2.355,0.0,0.5
0.0020807789405807853,2.2101034447550774,17.480243653059006,0.06241057044826448,-0.01966428021842148,-0.0052864920436945795,1.0000000000000004,2.359999865293503,2.36,0.0,0.5
0.0020769640905200504,2.2076907493174076,17.48284676671028,0.066893482406158,-0.019623819665866904,-0.005208209149117238,1.0000000000000004,2.3649999499320984,2.365,0.0,0.5
0.002073171071970137,2.205252919346094,17.48543879389763,0.0713491000351496,-0.019579151034122333,-0.005130464289777592,1.0000000000000004,2.369999885559082,2.37,0.0,0.5
0.002069377722364152,2.202816229313612,17.488051801919937,0.07580489164683968,-0.019534485225449316,-0.005052711542020916,1.0000000000000004,2.3749999701976776,2.375,0.0,0.5
0.0020655847401940264,2.2003804966807365,17.4906664788723,0.08026074257213622,-0.019489769591018558,-0.004974970341436347,1.0000000000000004,2.380000054836273,2.38,0.0,0.5
0.002061812938336516,2.197894509881735,17.493235141038895,0.08467729936819524,-0.019440001036855392,-0.00489810859676254,1.0000000000000004,2.384999990463257,2.385,0.0,0.5
0.0020580676864483394,2.19534445554018,17.49574515223503,0.08904445916414261,-0.01938381773652509,-0.004822355038982096,1.0000000000000004,2.3900000751018524,2.39,0.0,0.5
0.0020543226164591033,2.192794542759657,17.49825495481491,0.09341140778269619,-0.019327635964145884,-0.0047466050523325976,1.0000000000000004,2.395000010728836,2.395,0.0,0.5
0.002050577400950715,2.1902445144951344,17.50076487660408,0.09777856629807502,-0.019271453114924952,-0.004670851430546463,1.0000000000000004,2.4000000953674316,2.4,0.0,0.5
0.0020468347502173856,2.1876906156539917,17.50326406955719,0.10214161465410143,-0.01921497398870997,-0.004595338577928487,1.0000000000000004,2.4050000309944153,2.405,0.0,0.5
0.002043148870143341,2.1850437372922897,17.505516558885574,0.10641396814025939,-0.0191515650076326,-0.004525343283148686,1.0000000000000004,2.410000115633011,2.41,0.0,0.5
0.0020394631319504697,2.182396996766329,17.507769227027893,0.11068611789960414,-0.019088161279796623,-0.00445535132803343,1.0000000000000004,2.4149999022483826,2.415,0.0,0.5
0.002035777211858658,2.179750107228756,17.510021805763245,0.11495847161859274,-0.019024754590645898,-0.004385356062812207,1.0000000000000004,2.42000013589859,2.42,0.0,0.5
0.0020320915209595114,2.1771033480763435,17.512274354696274,0.1192306203301996,-0.018961350280733313,-0.004315364134527044,1.0000000000000004,2.424999922513962,2.425,0.0,0.5
0.0020284419842937496,2.1744016222655773,17.514439791440964,0.12344042048789561,-0.018894701534009073,-0.004249806399457157,1.0000000000000004,2.4300000071525574,2.43,0.0,0.5
0.00202481299493229,2.171669442206621,17.51655685901642,0.12761508580297232,-0.018826247440301813,-0.004186730002857075,1.0000000000000004,2.434999942779541,2.435,0.0,0.5
0.0020211838382238057,2.168937124311924,17.518673717975616,0.1317899478599429,-0.018757791491225362,-0.004123650772271503,1.0000000000000004,2.4400000274181366,2.44,0.0,0.5
0.0020175548270344734,2.1662049554288387,17.520790576934814,0.13596461457200348,-0.018689336015086155,-0.0040605744684398815,1.0000000000000004,2.4449999630451202,2.445,0.0,0.5
0.0020139384469075594,2.1634539030492306,17.522905200719833,0.14011516352184117,-0.018620260001625866,-0.003999478648211152,1.0000000000000004,2.450000047683716,2.45,0.0,0.5
0.0020103623828617856,2.1606443785130978,17.525011241436005,0.14418939128518105,-0.018549250307842158,-0.003944595157847175,1.0000000000000004,2.4549999833106995,2.455,0.0,0.5
0.0020067860787094105,2.157834682613611,17.527117490768433,0.1482638129964471,-0.018478238336683717,-0.00388970905368069,1.0000000000000004,2.460000067949295,2.46,0.0,0.5
0.002003209971007891,2.155025154352188,17.529223769903183,0.15233803912997246,-0.018407227609714027,-0.0038348257533016294,1.0000000000000004,2.4649998545646667,2.465,0.0,0.5
0.001999633699597325,2.1522154696285725,17.531329959630966,0.15641246153973043,-0.01833621526020579,-0.0037799396429818444,1.0000000000000004,2.4700000882148743,2.47,0.0,0.5
0.0019961001598858275,2.149322908371687,17.53335553407669,0.16040034126490355,-0.0182673206400068,-0.0037307922909803892,1.0000000000000004,2.474999874830246,2.475,0.0,0.5
0.0019925744309148286,2.146414715796709,17.535366266965866,0.16437228280119598,-0.018198816578660626,-0.0036827141351523096,1.0000000000000004,2.4799999594688416,2.48,0.0,0.5
0.0019890488692908548,2.1435066647827625,17.537377029657364,0.16834403364919126,-0.018130317072063917,-0.003634638428366088,1.0000000000000004,2.484999895095825,2.485,0.0,0.5
0.001985523103940068,2.140598490834236,17.539387732744217,0.17231597402133048,-0.018061814047541702,-0.003586560359963187,1.0000000000000004,2.4899999797344208,2.49,0.0,0.5
0.001982012890948681,2.1376709416508675,17.541374146938324,0.1762597404886037,-0.0179939923400525,-0.003540617661201395,1.0000000000000004,2.4949999153614044,2.495,0.0,0.5
0.00197854587531765,2.1346881836652756,17.54329225420952,0.1801245966926217,-0.017928079760167748,-0.0035007012297683104,1.0000000000000004,2.5,2.5,0.0,0.5
0.0019750788487726822,2.1317054517567158,17.545210242271423,0.18398945033550262,-0.017862167936982587,-0.0034607847283041338,1.0000000000000004,2.5050002336502075,2.505,0.0,0.5
0.0019716120077646337,2.128722842782736,17.547128289937973,0.18785412167198956,-0.01779625987910549,-0.003420870171794377,1.0000000000000004,2.5099998712539673,2.51,0.0,0.5
0.0019681449884956237,2.12574015930295,17.549046456813812,0.19171897554770112,-0.017730347095493926,-0.0033809537435445236,1.0000000000000004,2.515000104904175,2.515,0.0,0.5
0.001964720242540352,2.1227175407111645,17.550905466079712,0.1955121890641749,-0.01766796891206468,-0.003346234774653567,1.0000000000000004,2.5200000405311584,2.52,0.0,0.5
0.001961315156222554,2.119675975292921,17.552736431360245,0.19927197881042957,-0.01760724841733463,-0.0033139571455649275,1.0000000000000004,2.524999976158142,2.525,0.0,0.5
0.001957910251803696,2.1166345588862896,17.5545674264431,0.20303159020841122,-0.017546530845720554,-0.003281681033968198,1.0000000000000004,2.5299999117851257,2.53,0.0,0.5
0.001954505187313771,2.1135929822921753,17.5563984811306,0.20679138088598847,-0.017485809563368093,-0.003249403443533083,1.0000000000000004,2.5350001454353333,2.535,0.0,0.5
0.0019511069076543208,2.1105460338294506,17.558223009109497,0.21054082410410047,-0.017425832487788284,-0.0032178512442442297,1.0000000000000004,2.540000081062317,2.54,0.0,0.5
0.0019477691530482844,2.107448499649763,17.559986531734467,0.2141978438012302,-0.017372597505527665,-0.0031928887347021373,1.0000000000000004,2.5450000166893005,2.545,0.0,0.5
0.0019444315512373578,2.104351095855236,17.561750292778015,0.21785469306632876,-0.01731936606392992,-0.0031679274247835565,1.0000000000000004,2.549999952316284,2.55,0.0,0.5
0.001941093782079406,2.1012535504996777,17.56351399421692,0.22151171509176493,-0.017266132215809193,-0.003142964918083635,1.0000000000000004,2.5550001859664917,2.555,0.0,0.5
0.0019377561657165643,2.0981561578810215,17.565277636051178,0.22516856249421835,-0.01721290056775615,-0.0031180036108935383,1.0000000000000004,2.5599998235702515,2.56,0.0,0.5
0.0019344460124557372,2.0950076654553413,17.567013800144196,0.22876996966078877,-0.01716234181094478,-0.0030961369418207596,1.0000000000000004,2.565000057220459,2.565,0.0,0.5
0.0019311617252242286,2.0918119736015797,17.56872382760048,0.23231940902769566,-0.017114278352437395,-0.0030771550685813054,1.0000000000000004,2.5699999928474426,2.57,0.0,0.5
0.0019278772924735676,2.088616043329239,17.57043394446373,0.2358690109103918,-0.017066212129748237,-0.00305817233606831,1.0000000000000004,2.5749999284744263,2.575,0.0,0.5
0.0019245929761382286,2.0854203067719936,17.572143971920013,0.23941844748333097,-0.0170181482510543,-0.003039190374693135,1.0000000000000004,2.57999986410141,2.58,0.0,0.5
0.001921308572491398,2.0822244063019753,17.573854118585587,0.24296804796904325,-0.01697008299049685,-0.0030202075804481865,1.0000000000000004,2.5850000977516174,2.585,0.0,0.5
0.0019180759190930985,2.078989326953888,17.5754334628582,0.24643921153619885,-0.01692721524841545,-0.003005476288990394,1.0000000000000004,2.590000033378601,2.59,0.0,0.5
0.0019148606806993484,2.0757406540215015,17.576968610286713,0.24988393764942884,-0.01688610944688662,-0.0029921885862762565,1.0000000000000004,2.5949999690055847,2.595,0.0,0.5
0.0019116455841867719,2.072492178529501,17.578503847122192,0.25332849752157927,-0.016845006818584807,-0.0029789016107315547,1.0000000000000004,2.5999999046325684,2.6,0.0,0.5
0.0019084303385170642,2.0692434906959534,17.58003905415535,0.25677322456613183,-0.016803901859475445,-0.0029656140029601374,1.0000000000000004,2.605000138282776,2.605,0.0,0.5
0.001905215216538636,2.0659950338304043,17.581574112176895,0.26021778816357255,-0.016762799214120605,-0.002952327129378318,1.0000000000000004,2.6099997758865356,2.61,0.0,0.5
0.0019020685394934844,2.0627044290304184,17.58299818634987,0.26356247859075665,-0.016726283835851063,-0.0029442860975450458,1.0000000000000004,2.615000009536743,2.615,0.0,0.5
0.001898923743283376,2.059412896633148,17.584419578313828,0.2669044421054423,-0.016689889543158642,-0.002936380130904581,1.0000000000000004,2.619999945163727,2.62,0.0,0.5
0.001895778808830073,2.056121204048395,17.585840851068497,0.2702465667389333,-0.016653491150464106,-0.0029284738545811706,1.0000000000000004,2.6249998807907104,2.625,0.0,0.5
0.0018926338671008125,2.0528295151889324,17.587262362241745,0.2735886890441179,-0.016617093936474703,-0.002920567627370474,1.0000000000000004,2.630000114440918,2.63,0.0,0.5
0.001889503502752632,2.049530938267708,17.58867409825325,0.27691039023920894,-0.016581254787524813,-0.0029137398523744196,1.0000000000000004,2.6350000500679016,2.635,0.0,0.5
0.0018864293451770209,2.0462047532200813,17.59004896879196,0.2801530030556023,-0.01654759220946289,-0.0029111284725331643,1.0000000000000004,2.6399999856948853,2.64,0.0,0.5
0.0018833552931027953,2.042878672480583,17.59142380952835,0.2833954580128193,-0.016513929980646935,-0.0029085172477607557,1.0000000000000004,2.644999921321869,2.645,0.0,0.5
0.0018802811355271842,2.039552431553602,17.592798590660095,0.2866380740888417,-0.016480266427606693,-0.002905905934767361,1.0000000000000004,2.6500001549720764,2.65,0.0,0.5
0.0018772071271087043,2.036226339638233,17.594173282384872,0.28988052904605865,-0.01644660382044094,-0.0029032947645646345,1.0000000000000004,2.65500009059906,2.655,0.0,0.5
0.001874166202469496,2.0328695103526115,17.595511853694916,0.2930794679559767,-0.016414639892900595,-0.0029024323816884134,1.0000000000000004,2.6600000262260437,2.66,0.0,0.5
0.0018711690863710828,2.0294725634157658,17.596802562475204,0.296220903750509,-0.01638490924051439,-0.002903866617998574,1.0000000000000004,2.6649999618530273,2.665,0.0,0.5
0.0018681718393054325,2.0260754078626633,17.598093062639236,0.29936248948797584,-0.0163551774694497,-0.0029053011185169453,1.0000000000000004,2.670000195503235,2.67,0.0,0.5
0.001865172729594633,2.0226781517267227,17.59935837984085,0.3025040947832167,-0.016325408569173305,-0.002906910737237922,1.0000000000000004,2.6749998331069946,2.675,0.0,0.5
0.0018621749150042888,2.019280955195427,17.600641548633575,0.3056457289494574,-0.016295665820507566,-0.002908396393422663,1.0000000000000004,2.680000066757202,2.68,0.0,0.5
0.0018592117594380397,2.015865933150053,17.601857751607895,0.30874028988182545,-0.016266677106614225,-0.0029118149814166827,1.0000000000000004,2.685000002384186,2.685,0.0,0.5
0.0018563015837571584,2.0124550200998783,17.603138118982315,0.3117802496999502,-0.016236880903306883,-0.002917119814810576,1.0000000000000004,2.6899999380111694,2.69,0.0,0.5
0.0018533915645093657,2.0090442411601543,17.60441827774048,0.3148200660943985,-0.016207086799113313,-0.0029224244813121913,1.0000000000000004,2.694999873638153,2.695,0.0,0.5
0.0018504840627429076,2.005637001246214,17.605729669332504,0.31785993883386254,-0.016177071735000936,-0.002927600946122766,1.0000000000000004,2.7000001072883606,2.7,0.0,0.5
0.0018475722645234782,2.002223812043667,17.606989085674286,0.32089981669560075,-0.016147422851645388,-0.0029329907200690286,1.0000000000000004,2.7050000429153442,2.705,0.0,0.5
0.0018447036600264255,1.9988065585494041,17.6082144677639,0.32389111816883087,-0.016117135011882056,-0.0029401636910648676,1.0000000000000004,2.709999978542328,2.71,0.0,0.5
0.0018418800318613648,1.9953854940831661,17.609404683113098,0.326831906568259,-0.016086190724308835,-0.0029491798823073623,1.0000000000000004,2.7149999141693115,2.715,0.0,0.5
0.0018390567529422697,1.9919645823538303,17.61056387424469,0.32977311313152313,-0.016055117961514043,-0.0029582822159568423,1.0000000000000004,2.720000147819519,2.72,0.0,0.5
0.001836233219364658,1.9885446950793266,17.611746460199356,0.3327140058390796,-0.01602420499693835,-0.0029673511702412725,1.0000000000000004,2.724999785423279,2.725,0.0,0.5
0.0018334097730985377,1.9851235076785088,17.61293813586235,0.3356549642048776,-0.01599320304376306,-0.002976360984717985,1.0000000000000004,2.7300000190734863,2.73,0.0,0.5
0.0018306306592421606,1.981703769415617,17.61407470703125,0.33854503370821476,-0.01596111351682339,-0.002987049455498436,1.0000000000000004,2.73499995470047,2.735,0.0,0.5
0.0018278956376889255,1.9782857485115528,17.61518082022667,0.34138900274410844,-0.015927118736726698,-0.002999391809936469,1.0000000000000004,2.7399998903274536,2.74,0.0,0.5
0.0018251612018502783,1.9748662039637566,17.616283059120178,0.3442327012307942,-0.01589306332243723,-0.003011764569293973,1.0000000000000004,2.7449998259544373,2.745,0.0,0.5
0.0018224259874841664,1.9714480303227901,17.617369264364243,0.347076706122607,-0.01585915959367412,-0.0030241469897021034,1.0000000000000004,2.7500000596046448,2.75,0.0,0.5
0.0018196908131358214,1.9680298380553722,17.618455559015274,0.34992071194574237,-0.015825256814423483,-0.003036529329165205,1.0000000000000004,2.7549999952316284,2.755,0.0,0.5
0.001817005449993303,1.9646006189286709,17.619525462388992,0.3527102982625365,-0.015789891476742923,-0.003050000573921352,1.0000000000000004,2.759999930858612,2.76,0.0,0.5
0.0018143604429496918,1.9611622020602226,17.620582163333893,0.35545577062293887,-0.015753332394524477,-0.003064360399719135,1.0000000000000004,2.7650001645088196,2.765,0.0,0.5
0.0018117155814252328,1.9577239081263542,17.621638923883438,0.35820111725479364,-0.01571677429456031,-0.003078719527479734,1.0000000000000004,2.7700001001358032,2.77,0.0,0.5
0.0018090705998474732,1.9542854651808739,17.622695475816727,0.3609465900808573,-0.01568021617276827,-0.0030930793573133997,1.0000000000000004,2.775000035762787,2.775,0.0,0.5
0.0018064257128571626,1.9508471749722958,17.623752146959305,0.36369193252176046,-0.01564365889498731,-0.0031074385178726516,1.0000000000000004,2.7799999713897705,2.78,0.0,0.5
0.0018038196431007236,1.9474163688719273,17.624767124652863,0.36640072241425514,-0.015605088228767272,-0.003122759071516157,1.0000000000000004,2.785000205039978,2.785,0.0,0.5
0.0018012792024819646,1.9439985789358616,17.62571159005165,0.3690476082265377,-0.015563134242256638,-0.003139697125419616,1.0000000000000004,2.789999842643738,2.79,0.0,0.5
0.0017987386527238414,1.9405806362628937,17.626656651496887,0.37169461883604527,-0.015521175948379096,-0.0031566358807140205,1.0000000000000004,2.7950000762939453,2.795,0.0,0.5
0.001796198201191146,1.9371628537774086,17.627600878477097,0.3743414981290698,-0.015479219997359905,-0.003173573938511254,1.0000000000000004,2.800000011920929,2.8,0.0,0.5
0.0017936576477950439,1.9337449111044407,17.628545820713043,0.37698850594460964,-0.01543726344971219,-0.0031905127764275676,1.0000000000000004,2.8049999475479126,2.805,0.0,0.5
0.0017911358263518196,1.9303317964076996,17.629476755857468,0.37961689569056034,-0.015394218178698793,-0.0032078034151936663,1.0000000000000004,2.8099998831748962,2.81,0.0,0.5
0.0017886911155073904,1.9269378334283829,17.630350440740585,0.3821685928851366,-0.015346645996032748,-0.00322655944410144,1.0000000000000004,2.8150001168251038,2.815,0.0,0.5
0.001786246539268177,1.9235440231859684,17.63122397661209,0.38472017273306847,-0.015299074671929702,-0.003245314620926365,1.0000000000000004,2.8200000524520874,2.82,0.0,0.5
0.0017838018029578961,1.920150052756071,17.632097870111465,0.38727186899632215,-0.015251501739840023,-0.003264070645400352,1.0000000000000004,2.824999988079071,2.825,0.0,0.5
0.001781357223080704,1.916756261140108,17.63297149538994,0.38982344698160887,-0.015203931790892966,-0.0032828256389620947,1.0000000000000004,2.8299999237060547,2.83,0.0,0.5
0.0017789139492379036,1.9133628830313683,17.633844137191772,0.3923737071454525,-0.015156271467276383,-0.0033015971146141965,1.0000000000000004,2.835000157356262,2.835,0.0,0.5
0.0017765609518392012,1.9100059792399406,17.634661197662354,0.3948330283164978,-0.015103097786777653,-0.0033213385006831686,1.0000000000000004,2.839999794960022,2.84,0.0,0.5
0.0017742078525770921,1.906648874282837,17.635478407144547,0.3972924603149295,-0.015049920591991395,-0.003341080740938196,1.0000000000000004,2.8450000286102295,2.845,0.0,0.5
0.0017718548588163685,1.9032919742166996,17.636295527219772,0.39975178241729736,-0.01499674646765925,-0.0033608219973757514,1.0000000000000004,2.849999964237213,2.85,0.0,0.5
0.001769501748640323,1.899934895336628,17.63711279630661,0.40221122093498707,-0.014943569345632568,-0.0033805642797233304,1.0000000000000004,2.8549998998641968,2.855,0.0,0.5
0.001767148743965663,1.8965779654681683,17.637929648160934,0.4046705476939678,-0.014890395585098304,-0.0034003055851030695,1.0000000000000004,2.8599998354911804,2.86,0.0,0.5
0.001764868778991513,1.8932135738432407,17.638677895069122,0.4070536931976676,-0.014834493958915118,-0.003418769570771474,1.0000000000000004,2.865000069141388,2.865,0.0,0.5
0.0017626031149120536,1.8898478783667088,17.639412432909012,0.4094219012185931,-0.014778066237340681,-0.0034369841064290085,1.0000000000000004,2.8700000047683716,2.87,0.0,0.5
0.001760334227583371,1.8864845149219036,17.640163391828537,0.41179028432816267,-0.014721228821144905,-0.0034552441577488935,1.0000000000000004,2.8749999403953552,2.875,0.0,0.5
0.0017580673484189902,1.883119571954012,17.640903890132904,0.41415862645953894,-0.014664653281215578,-0.003473475254949676,1.0000000000000004,2.8800001740455627,2.88,0.0,0.5
0.0017557997271069326,1.8797554410994053,17.641649842262268,0.4165267487987876,-0.014608091740228701,-0.003491710283469729,1.0000000000000004,2.8850001096725464,2.885,0.0,0.5
0.0017535790284455288,1.8764089569449425,17.642348676919937,0.4188548671081662,-0.014550068386597559,-0.0035086625985059072,1.0000000000000004,2.89000004529953,2.89,0.0,0.5
0.0017514099890831858,1.8731008172035217,17.64304232597351,0.4211320700123906,-0.014488828528556041,-0.0035241407892954157,1.0000000000000004,2.8949999809265137,2.895,0.0,0.5
0.001749239832861349,1.869794074445963,17.64374589920044,0.4234094861894846,-0.014427570218686014,-0.003539653343068494,1.0000000000000004,2.900000214576721,2.9,0.0,0.5
0.0017470722741563804,1.8664863929152489,17.644426941871643,0.42568697314709425,-0.01436638869199669,-0.0035551474024941854,1.0000000000000004,2.904999852180481,2.905,0.0,0.5
0.0017449021725042257,1.863178364932537,17.64512449502945,0.4279643753543496,-0.014305113756563514,-0.00357064787112904,1.0000000000000004,2.9100000858306885,2.91,0.0,0.5
0.0017427360362489708,1.8598727509379387,17.645820796489716,0.43023774679750204,-0.014243700155930128,-0.0035859881591022713,1.0000000000000004,2.915000021457672,2.915,0.0,0.5
0.0017406518891220912,1.8566147536039352,17.64648687839508,0.4324279809370637,-0.014179264297126792,-0.003597944816647214,1.0000000000000004,2.9199999570846558,2.92,0.0,0.5
0.0017385678656864911,1.8533569239079952,17.64715278148651,0.4346181023865938,-0.014114831064944156,-0.0036099008702876745,1.0000000000000004,2.9249998927116394,2.925,0.0,0.5
0.001736481448460836,1.8500960022211075,17.647783011198044,0.4368088049814105,-0.01405028971930733,-0.0036217991801095195,1.0000000000000004,2.930000126361847,2.93,0.0,0.5
0.0017343966610496864,1.8468372114002705,17.648437350988388,0.43899908754974604,-0.013985821671667509,-0.003633736030678847,1.0000000000000004,2.9350000619888306,2.935,0.0,0.5
0.001732311775413109,1.8435782417654991,17.649091601371765,0.4411894679069519,-0.013921350713644642,-0.003645673466962762,1.0000000000000004,2.939999997615814,2.94,0.0,0.5
0.0017302803353231866,1.8403533175587654,17.649752855300903,0.4433256257325411,-0.01385616230982123,-0.003654876403743401,1.0000000000000004,2.944999933242798,2.945,0.0,0.5
0.0017282738335779868,1.83714172616601,17.650379210710526,0.44543277006596327,-0.013790467215585522,-0.0036624891681640293,1.0000000000000004,2.9500001668930054,2.95,0.0,0.5
0.0017262677538383286,1.8339305594563484,17.65100571513176,0.44753972347825766,-0.013724759061005898,-0.0036701049020848586,1.0000000000000004,2.954999804496765,2.955,0.0,0.5
0.0017242614267161116,1.8307193890213966,17.65164464712143,0.4496467122808099,-0.01365911871107528,-0.0036777243913093116,1.0000000000000004,2.9600000381469727,2.96,0.0,0.5
0.0017222546885022894,1.827507570385933,17.652263790369034,0.4517538892105222,-0.013593405667052139,-0.00368533097935142,1.0000000000000004,2.9649999737739563,2.965,0.0,0.5
0.0017202674280270003,1.8242986984550953,17.652869760990143,0.4538404494524002,-0.013527601455280092,-0.0036917166398779955,1.0000000000000004,2.96999990940094,2.97,0.0,0.5
0.001718337876809528,1.821099154651165,17.653436571359634,0.45586568489670753,-0.013461539230775088,-0.0036944925018360664,1.0000000000000004,2.9749998450279236,2.975,0.0,0.5
0.0017164082455565222,1.8178994804620743,17.654003024101257,0.45789100881665945,-0.01339547162206145,-0.0036972686166336644,1.0000000000000004,2.980000078678131,2.98,0.0,0.5
0.001714478486974258,1.814699463546276,17.65459418296814,0.45991603191941977,-0.013329322609934025,-0.0037000401207478717,1.0000000000000004,2.9850000143051147,2.985,0.0,0.5
0.001712549063086044,1.8115002922713757,17.65518009662628,0.46194144524633884,-0.013263206754345447,-0.003702808814068703,1.0000000000000004,2.9899999499320984,2.99,0.0,0.5
0.001710619526420487,1.8083007596433163,17.655754774808884,0.46396658942103386,-0.013197084237617673,-0.003705589900278028,1.0000000000000004,2.994999885559082,2.995,0.0,0.5
0.0017087430533138104,1.8051429949700832,17.65628057718277,0.46594057511538267,-0.01313131529968814,-0.0037047200856221707,1.0000000000000004,3.0000001192092896,3.0,0.0,0.5
0.0017068999259208795,1.8020104318857193,17.656792759895325,0.46788488887250423,-0.013065803206700366,-0.0037017825159182394,1.0000000000000004,3.005000054836273,3.005,0.0,0.5
0.001705057486105943,1.7988768853247166,17.65730109810829,0.4698287583887577,-0.013000235325307585,-0.003698857317885995,1.0000000000000004,3.009999990463257,3.01,0.0,0.5
0.001703215570159955,1.795742616057396,17.65776589512825,0.471773037686944,-0.01293478724983288,-0.0036959488340926328,1.0000000000000004,3.0150002241134644,3.015,0.0,0.5
0.0017013726646837313,1.7926093563437462,17.658276230096817,0.473716982640326,-0.012869211692304816,-0.0036930068849869713,1.0000000000000004,3.019999861717224,3.02,0.0,0.5
0.001699529810139211,1.7894760482013226,17.65878662467003,0.47566097043454647,-0.012803962294128723,-0.0036900759041600395,1.0000000000000004,3.0250000953674316,3.025,0.0,0.5
0.0016977635605144314,1.7864027135074139,17.65926694869995,0.47752614971250296,-0.01273874485923443,-0.003682596995076892,1.0000000000000004,3.0300000309944153,3.03,0.0,0.5
0.001695996932539856,1.7833290174603462,17.65974736213684,0.47939178440719843,-0.012673850938881515,-0.0036751531397385406,1.0000000000000004,3.034999966621399,3.035,0.0,0.5
0.0016942310285230633,1.780256263911724,17.66022887825966,0.48125765658915043,-0.01260890489538724,-0.0036676780746347504,1.0000000000000004,3.0399999022483826,3.04,0.0,0.5
0.0016924646115512587,1.7771828137338161,17.66070967912674,0.4831234021112323,-0.012543992505015922,-0.003660223695987952,1.0000000000000004,3.04500013589859,3.045,0.0,0.5
0.0016906982891669031,1.7741095498204231,17.66119059920311,0.48498905915766954,-0.012479083536163671,-0.003652769828477176,1.0000000000000004,3.0500000715255737,3.05,0.0,0.5
0.0016889609178178944,1.771056693047285,17.661664843559265,0.4868259532377124,-0.012414547028129164,-0.0036441101983655244,1.0000000000000004,3.0550000071525574,3.055,0.0,0.5
0.0016872627420525532,1.76803744956851,17.662158370018005,0.4886169880628586,-0.012350330885055882,-0.0036335979757495807,1.0000000000000004,3.059999942779541,3.06,0.0,0.5
0.0016855645735631697,1.7650184445083141,17.662658780813217,0.4904080778360367,-0.012286071409562282,-0.0036230794357834384,1.0000000000000004,3.0650001764297485,3.065,0.0,0.5
0.0016838646770338528,1.761998176574707,17.663149774074554,0.4921990605071187,-0.012221891807939755,-0.0036126116719970014,1.0000000000000004,3.0699998140335083,3.07,0.0,0.5
0.0016821671815705486,1.7589790411293507,17.663641661405563,0.49399023689329624,-0.01215767424423575,-0.0036020815077790758,1.0000000000000004,3.075000047683716,3.075,0.0,0.5
0.0016804697734187357,1.7559600546956062,17.664133667945862,0.49578131921589375,-0.012093460346022766,-0.003591551856516162,1.0000000000000004,3.0799999833106995,3.08,0.0,0.5
0.0016788067841844168,1.752945676445961,17.664580911397934,0.4975177403539419,-0.012029542396703619,-0.003578543041840021,1.0000000000000004,3.084999918937683,3.085,0.0,0.5
0.0016771548835095018,1.7499329969286919,17.665013641119003,0.4992365976795554,-0.01196572392473172,-0.0035647432337100327,1.0000000000000004,3.0899998545646667,3.09,0.0,0.5
0.0016755029137129895,1.7469201497733593,17.665446400642395,0.5009555369615555,-0.011901902567842626,-0.003550942547917657,1.0000000000000004,3.0950000882148743,3.095,0.0,0.5
0.0016738510312279686,1.743907455354929,17.66587942838669,0.5026743961498141,-0.011838083166367142,-0.0035371427520090037,1.0000000000000004,3.100000023841858,3.1,0.0,0.5
0.0016721990541554987,1.7408946119248867,17.666312277317047,0.5043933326378465,-0.011774261942264275,-0.003523342135565599,1.0000000000000004,3.1049999594688416,3.105,0.0,0.5
0.0016705471825844143,1.7378819026052952,17.666744858026505,0.5061121936887503,-0.011710442777257413,-0.0035095422016979683,1.0000000000000004,3.109999895095825,3.11,0.0,0.5
0.0016689659096300602,1.7349351979792118,17.667170464992523,0.5077643496915698,-0.011646601822576486,-0.0034938425953896513,1.0000000000000004,3.1150001287460327,3.115,0.0,0.5
0.0016673929494572803,1.7319962605834007,17.66759502887726,0.5094086909666657,-0.011582762163016014,-0.0034779238203554996,1.0000000000000004,3.1199997663497925,3.12,0.0,0.5
0.0016658198801451363,1.7290572039783,17.66801941394806,0.5110531123355031,-0.011518919149239082,-0.003462004160610377,1.0000000000000004,3.125,3.125,0.0,0.5
0.0016642468472127803,1.7261181622743607,17.668444007635117,0.5126975318416953,-0.011455076120910235,-0.0034460845063222223,1.0000000000000004,3.1300002336502075,3.13,0.0,0.5
0.001662673876126064,1.7231792397797108,17.668868511915207,0.514341882430017,-0.01139123595203273,-0.0034301656642128364,1.0000000000000004,3.1349998712539673,3.135,0.0,0.5
0.0016611033788649365,1.7202425003051758,17.66929194331169,0.5159839130938053,-0.011327375112159643,-0.00341421675420861,1.0000000000000004,3.140000104904175,3.14,0.0,0.5
0.0016596038258285262,1.717370867729187,17.66968110203743,0.517558884806931,-0.011263020271144342,-0.0033974489178945078,1.0000000000000004,3.1450000405311584,3.145,0.0,0.5
0.0016581042254983913,1.7144990786910057,17.670070350170135,0.5191339328885078,-0.011198662985407282,-0.0033806804349296726,1.0000000000000004,3.149999976158142,3.15,0.0,0.5
0.0016566047015658114,1.7116274610161781,17.670459628105164,0.5207089111208916,-0.01113430753321154,-0.0033639126895650406,1.0000000000000004,3.1549999117851257,3.155,0.0,0.5
0.001655105093959719,1.7087556682527065,17.670848727226257,0.5222839545458555,-0.011069949723605532,-0.003347143989685719,1.0000000000000004,3.1600001454353333,3.16,0.0,0.5
0.0016536055736651178,1.705884050577879,17.67123791575432,0.5238589299842715,-0.011005594802554697,-0.0033303762638752232,1.0000000000000004,3.165000081062317,3.165,0.0,0.5
0.0016521169418410864,1.7030231542885303,17.671618700027466,0.5254227900877595,-0.010941095701127779,-0.003313709756184835,1.0000000000000004,3.1700000166893005,3.17,0.0,0.5
0.0016506809370184783,1.7002145424485207,17.67195937037468,0.5269330181181431,-0.01087592030671658,-0.003297532157148453,1.0000000000000004,3.174999952316284,3.175,0.0,0.5
0.0016492448448843788,1.6974057853221893,17.672300219535828,0.5284433178603649,-0.01081074265675852,-0.0032813538431355482,1.0000000000000004,3.1800001859664917,3.18,0.0,0.5
0.001647808836423792,1.6945971623063087,17.67264124751091,0.5299535486847162,-0.01074556742241839,-0.0032651763417561597,1.0000000000000004,3.1849998235702515,3.185,0.0,0.5
0.0016463727661175653,1.6917884051799774,17.67298185825348,0.5314638493582606,-0.01068038897938095,-0.0032489980591776657,1.0000000000000004,3.190000057220459,3.19,0.0,0.5
0.0016449367321911268,1.6889797896146774,17.673322468996048,0.5329740848392248,-0.010615213934215717,-0.003232820436537054,1.0000000000000004,3.1949999928474426,3.195,0.0,0.5
0.00164351530111162,1.6861767508089542,17.673672437667847,0.5344636999070644,-0.010549789567448897,-0.003216773491431013,1.0000000000000004,3.1999999284744263,3.2,0.0,0.5
0.0016421264190285,1.6833865456283092,17.674042344093323,0.5359074445441365,-0.010483823622053023,-0.0032010185052513407,1.0000000000000004,3.20499986410141,3.205,0.0,0.5
0.0016407374932896346,1.6805962175130844,17.67441263794899,0.5373512590304017,-0.010417853307444602,-0.003185262630267971,1.0000000000000004,3.2100000977516174,3.21,0.0,0.5
0.001639348607568536,1.6778060160577297,17.67478257417679,0.5387950092554092,-0.010351886394346366,-0.0031695075376774184,1.0000000000000004,3.215000033378601,3.215,0.0,0.5
0.0016379596600017976,1.6750156842172146,17.67515257000923,0.5402388218790293,-0.010285917218425311,-0.0031537517124888836,1.0000000000000004,3.2199999690055847,3.22,0.0,0.5
0.001636570774280699,1.6722254753112793,17.67552250623703,0.5416825776919723,-0.010219950356258778,-0.0031379967240354745,1.0000000000000004,3.2249999046325684,3.225,0.0,0.5
0.0016351963167835493,1.6694505624473095,17.675883412361145,0.5431135557591915,-0.010154278526897542,-0.0031226382378122253,1.0000000000000004,3.230000138282776,3.23,0.0,0.5
0.0016338796231138986,1.6667372174561024,17.676207721233368,0.5444933176040649,-0.010089795920066535,-0.00310886421698342,1.0000000000000004,3.2349997758865356,3.235,0.0,0.5
0.0016325629039783962,1.664023756980896,17.67653179168701,0.545873137190938,-0.010025310402852483,-0.003095089556154562,1.0000000000000004,3.240000009536743,3.24,0.0,0.5
0.0016312462612404488,1.6613104306161404,17.676855832338333,0.5472528971731663,-0.009960828465409577,-0.003081315499912307,1.0000000000000004,3.244999945163727,3.245,0.0,0.5
0.0016299295239150524,1.658596970140934,17.677179992198944,0.548632719554007,-0.009896342817228287,-0.003067540867050411,1.0000000000000004,3.2499998807907104,3.25,0.0,0.5
0.0016286128084175289,1.6558835059404373,17.677504122257233,0.5500125465914607,-0.009831857534663868,-0.0030537661532434868,1.0000000000000004,3.255000114440918,3.255,0.0,0.5
0.0016273019646178,1.6531764827668667,17.67782661318779,0.5513868937268853,-0.009767485356860561,-0.003040194704226451,1.0000000000000004,3.2600000500679016,3.26,0.0,0.5
0.001626049903279636,1.6505331583321095,17.678131610155106,0.5527066672220826,-0.009704223253720556,-0.003028668446404481,1.0000000000000004,3.2649999856948853,3.265,0.0,0.5
0.0016247978892351966,1.6478899270296097,17.678436636924744,0.5540263811126351,-0.00964096339794196,-0.003017142792714367,1.0000000000000004,3.269999921321869,3.27,0.0,0.5
0.0016235458206210751,1.6452465765178204,17.678741574287415,0.5553461601957679,-0.009577700437603198,-0.0030056164909240124,1.0000000000000004,3.2750001549720764,3.275,0.0,0.5
0.001622293821128551,1.6426033526659012,17.67904645204544,0.556665875017643,-0.00951444135625934,-0.00299409071556056,1.0000000000000004,3.28000009059906,3.28,0.0,0.5
0.0016210417197726201,1.6399600133299828,17.67935138940811,0.5579856438562274,-0.009451178601693755,-0.0029825645021901437,1.0000000000000004,3.2850000262260437,3.285,0.0,0.5
0.0016197897239180747,1.6373168118298054,17.67965629696846,0.5593053540214896,-0.009387919042183057,-0.0029710388021157996,1.0000000000000004,3.2899999618530273,3.29,0.0,0.5
0.0016185998465516604,1.634737353771925,17.67996394634247,0.5605694158002734,-0.00932539980749425,-0.002961689606308937,1.0000000000000004,3.295000195503235,3.295,0.0,0.5
0.0016174112970475107,1.6321593821048737,17.680271238088608,0.5618322566151619,-0.00926289972721861,-0.0029523863249778515,1.0000000000000004,3.2999998331069946,3.3,0.0,0.5
0.0016162227220775094,1.6295812763273716,17.68057867884636,0.5630951598286629,-0.009200395947118523,-0.0029430824570226832,1.0000000000000004,3.305000066757202,3.305,0.0,0.5
0.0016150341907632537,1.6270032972097397,17.680886209011078,0.5643579978495836,-0.00913789561673184,-0.002933779207523912,1.0000000000000004,3.310000002384186,3.31,0.0,0.5
0.0016138456157932524,1.624425183981657,17.681193470954895,0.565620893612504,-0.009075392476006527,-0.002924475333202281,1.0000000000000004,3.3149999380111694,3.315,0.0,0.5
0.001612657077203039,1.621847189962864,17.681501269340515,0.5668837325647473,-0.009012892332975753,-0.0029151720464142272,1.0000000000000004,3.319999873638153,3.32,0.0,0.5
0.0016114782629301772,1.6192644126713276,17.68179452419281,0.5680974200367928,-0.008952468237112043,-0.0029091910510032903,1.0000000000000004,3.3250001072883606,3.325,0.0,0.5
0.0016103009911603294,1.6166810616850853,17.68208608031273,0.5693036438897252,-0.00889235936847399,-0.0029037109488854185,1.0000000000000004,3.3300000429153442,3.33,0.0,0.5
0.0016091236502688844,1.6140975803136826,17.68237754702568,0.5705099096521735,-0.008832248822727706,-0.0028982305548197473,1.0000000000000004,3.334999978542328,3.335,0.0,0.5
0.0016079421984613873,1.611510083079338,17.68269318342209,0.5717165190726519,-0.008771910976065556,-0.0028928174078828306,1.0000000000000004,3.3399999141693115,3.34,0.0,0.5
0.0016067638025560882,1.6089255325496197,17.682990849018097,0.5729228910058737,-0.008711740530998213,-0.0028873542478322634,1.0000000000000004,3.345000147819519,3.345,0.0,0.5
0.0016055854212027043,1.606341127306223,17.683288484811783,0.5741292061284184,-0.008651573063616524,-0.0028818914174735255,1.0000000000000004,3.349999785423279,3.35,0.0,0.5
0.001604452536412282,1.6038057282567024,17.683546632528305,0.5753092570230365,-0.008593445676524425,-0.0028772260416189965,1.0000000000000004,3.3550000190734863,3.355,0.0,0.5
0.0016033553256420419,1.6013119667768478,17.683772146701813,0.5764614483341575,-0.008537048404832603,-0.002873519609693176,1.0000000000000004,3.35999995470047,3.36,0.0,0.5
0.0016022580712160561,1.5988181084394455,17.683997988700867,0.5776136917993426,-0.008480648011754965,-0.0028698129553959006,1.0000000000000004,3.3649998903274536,3.365,0.0,0.5
0.0016011616680771112,1.5963256247341633,17.68420758843422,0.5787652982398868,-0.008424348208791343,-0.0028660918644618505,1.0000000000000004,3.3699998259544373,3.37,0.0,0.5
0.0016000641153368633,1.5938313081860542,17.684439092874527,0.5799177447333932,-0.008367914335394744,-0.002862390348354893,1.0000000000000004,3.3750000596046448,3.375,0.0,0.5
0.0015989665917004459,1.5913369990885258,17.684670627117157,0.5810701930895448,-0.008311480338306865,-0.0028586887468691202,1.0000000000000004,3.3799999952316284,3.38,0.0,0.5
0.0015978766969055869,1.588851761072874,17.684898525476456,0.5822159638628364,-0.008255558535893215,-0.0028552613304100305,1.0000000000000004,3.384999930858612,3.385,0.0,0.5
0.0015968385450833011,1.5864275433123112,17.685102611780167,0.5833166930824518,-0.00820310401104507,-0.002853700084983757,1.0000000000000004,3.3900001645088196,3.39,0.0,0.5
0.00159580044055474,1.5840034447610378,17.685306817293167,0.5844173617660999,-0.008150652593030827,-0.0028521390417211023,1.0000000000000004,3.3950001001358032,3.395,0.0,0.5
0.0015947622996463906,1.5815791971981525,17.685510516166687,0.5855180872604251,-0.0080981985629478,-0.0028505779564085287,1.0000000000000004,3.400000035762787,3.4,0.0,0.5
0.0015937245843815617,1.579154148697853,17.68571311235428,0.5866183852776885,-0.008045585818763357,-0.0028490467415167586,1.0000000000000004,3.4049999713897705,3.405,0.0,0.5
0.001592686468939064,1.576730526983738,17.685917675495148,0.5877189477905631,-0.007993141207407461,-0.0028475008464283746,1.0000000000000004,3.410000205039978,3.41,0.0,0.5
0.0015916484517219942,1.5743063353002071,17.686121344566345,0.5888195149600506,-0.007940660252643283,-0.0028459486485417074,1.0000000000000004,3.414999842643738,3.415,0.0,0.5
0.001590639240021119,1.5719202868640423,17.68632447719574,0.5898831794038415,-0.007891474226198625,-0.0028462731881973014,1.0000000000000004,3.4200000762939453,3.42,0.0,0.5
0.0015896401746431366,1.5695473439991474,17.686534762382507,0.5909342812374234,-0.007843336075893603,-0.0028472059100295155,1.0000000000000004,3.425000011920929,3.425,0.0,0.5
0.001588641094713239,1.5671742893755436,17.686745166778564,0.5919854296371341,-0.007795195586368209,-0.0028481387566898775,1.0000000000000004,3.4299999475479126,3.43,0.0,0.5
0.0015876420875429176,1.564801748842001,17.686958134174347,0.5930365948006511,-0.007747131145151798,-0.0028490507770584372,1.0000000000000004,3.4349998831748962,3.435,0.0,0.5
0.0015866429966990836,1.5624285489320755,17.687167406082153,0.5940877236425877,-0.007698962457652669,-0.0028499915117663477,1.0000000000000004,3.4400001168251038,3.44,0.0,0.5
0.001585643916769186,1.560055449604988,17.687376886606216,0.5951387993991375,-0.007650796032976359,-0.0028509322646073088,1.0000000000000004,3.4450000524520874,3.445,0.0,0.5
0.0015846454443817493,1.557683289051056,17.68757876753807,0.5961717320606112,-0.007603958099934971,-0.0028530446140848653,1.0000000000000004,3.449999988079071,3.45,0.0,0.5
0.0015836480670259334,1.555312905460596,17.687769383192062,0.5971757862716913,-0.007559230874903733,-0.0028570136980761163,1.0000000000000004,3.4549999237060547,3.455,0.0,0.5
0.0015826506205485202,1.5529424212872982,17.687959909439087,0.5981798870489001,-0.0075145016198803205,-0.00286098289916481,1.0000000000000004,3.460000157356262,3.46,0.0,0.5
0.001581653024913976,1.5505741015076637,17.688106417655945,0.5991828693076968,-0.007469687920092838,-0.0028650127906075795,1.0000000000000004,3.464999794960022,3.465,0.0,0.5
0.001580655651196139,1.548204842954874,17.688276261091232,0.6001864895224571,-0.007424843603075715,-0.0028690216367976973,1.0000000000000004,3.4700000286102295,3.47,0.0,0.5
0.0015796583793417085,1.5458356030285358,17.68845561146736,0.6011898862197995,-0.007379965605650796,-0.002873001771604322,1.0000000000000004,3.474999964237213,3.475,0.0,0.5
0.0015786609328642953,1.5434659235179424,17.68863210082054,0.6021935762837529,-0.0073351714527234435,-0.002876991728953726,1.0000000000000004,3.4799998998641968,3.48,0.0,0.5
0.0015777112348587252,1.5411629155278206,17.68894127011299,0.6031617727130651,-0.007292262955161277,-0.0028826801217292086,1.0000000000000004,3.4849998354911804,3.485,0.0,0.5
0.0015767822987982072,1.5388908833265305,17.689124405384064,0.6041164956986904,-0.007249833282912732,-0.00288901629846805,1.0000000000000004,3.490000069141388,3.49,0.0,0.5
0.0015758527697471436,1.5366187803447247,17.689324975013733,0.6050712168216705,-0.0072073828378051985,-0.0028953411015208985,1.0000000000000004,3.4950000047683716,3.495,0.0,0.5
0.0015749243029858917,1.5343471579253674,17.68951913714409,0.606027003377676,-0.007165125842220732,-0.0029016011726525903,1.0000000000000004,3.4999999403953552,3.5,0.0,0.5
0.0015739944283268414,1.5320749841630459,17.689719200134277,0.6069815792143345,-0.007122652788893902,-0.0029079378919050214,1.0000000000000004,3.5050001740455627,3.505,0.0,0.5
0.0015730646191514097,1.5298029370605946,17.689919233322144,0.6079360907897353,-0.007080182378558675,-0.0029142744633645634,1.0000000000000004,3.5100001096725464,3.51,0.0,0.5
0.0015721409909019712,1.5275403708219528,17.690118044614792,0.6088858637958765,-0.00703771533244435,-0.0029208070618551574,1.0000000000000004,3.51500004529953,3.515,0.0,0.5
0.0015712724562035874,1.5253624394536018,17.690310180187225,0.6097934003919363,-0.006995302752329735,-0.002929061447503045,1.0000000000000004,3.5199999809265137,3.52,0.0,0.5
0.001570403856021585,1.5231843814253807,17.690502256155014,0.6107009826228023,-0.006952888381420053,-0.002937316287898284,1.0000000000000004,3.525000214576721,3.525,0.0,0.5
0.0015695353249611799,1.5210064128041267,17.690694510936737,0.6116085248067975,-0.006910475802214933,-0.002945570606243564,1.0000000000000004,3.529999852180481,3.53,0.0,0.5
0.001568666488310555,1.5188283510506153,17.69086629152298,0.6125161461532116,-0.006867826184020487,-0.002953869287921407,1.0000000000000004,3.5350000858306885,3.535,0.0,0.5
0.001567797371535562,1.516650252044201,17.691050440073013,0.6134234173223376,-0.006825303315963538,-0.0029621476169268135,1.0000000000000004,3.540000021457672,3.54,0.0,0.5
0.001566928687680047,1.5144726522266865,17.691239207983017,0.6143314940854907,-0.0067827810262315325,-0.0029704674702770717,1.0000000000000004,3.5449999570846558,3.545,0.0,0.5
0.001566074319271138,1.512335229665041,17.69129478931427,0.6152182491496205,-0.006738797189427714,-0.0029795872014801716,1.0000000000000004,3.5499998927116394,3.55,0.0,0.5
0.0015652609363314696,1.5102454349398613,17.691507756710052,0.6160791385918856,-0.006693597665616835,-0.002989175819493539,1.0000000000000004,3.555000126361847,3.555,0.0,0.5
0.001564447520649992,1.5081561580300331,17.69172129034996,0.6169400876387954,-0.006648331740052527,-0.0029988052638145746,1.0000000000000004,3.5600000619888306,3.56,0.0,0.5
0.0015636400275980122,1.5060658566653728,17.69201871752739,0.6178004248067737,-0.006603557145069772,-0.0030081680447437975,1.0000000000000004,3.564999997615814,3.565,0.0,0.5
0.0015628248729626648,1.5039762035012245,17.69220468401909,0.6186614101752639,-0.006558247236057468,-0.003017814237409766,1.0000000000000004,3.569999933242798,3.57,0.0,0.5
0.001562009671033593,1.5018864646553993,17.692390739917755,0.6195224346593022,-0.0065129360605169495,-0.003027460929388326,1.0000000000000004,3.5750001668930054,3.575,0.0,0.5
0.001561194505484309,1.499796811491251,17.692576825618744,0.6203834302723408,-0.006467626537414617,-0.0030371070715773385,1.0000000000000004,3.579999804496765,3.58,0.0,0.5
0.001560365028126398,1.497698999941349,17.6927447617054,0.6212066039443016,-0.006420760483706545,-0.0030484910876111826,1.0000000000000004,3.5850000381469727,3.585,0.0,0.5
0.0015595324293826707,1.4955994598567486,17.692908197641373,0.6220212709158659,-0.006373548667397699,-0.0030602627643929736,1.0000000000000004,3.5899999737739563,3.59,0.0,0.5
0.0015586997833452187,1.4934998266398907,17.69307205080986,0.622835973277688,-0.0063263351094065,-0.003072035060085909,1.0000000000000004,3.59499990940094,3.595,0.0,0.5
0.0015578607381030452,1.4913946837186813,17.693155705928802,0.6236497638747096,-0.006279115519646439,-0.003083866735778429,1.0000000000000004,3.5999998450279236,3.6,0.0,0.5
0.0015570263858535327,1.4892938397824764,17.69330433011055,0.6244644885882735,-0.006231913338524464,-0.003095638041429538,1.0000000000000004,3.605000078678131,3.605,0.0,0.5
0.0015561920918116812,1.4871928952634335,17.693448185920715,0.6252789832651615,-0.006184702097925765,-0.0031074220064510882,1.0000000000000004,3.6100000143051147,3.61,0.0,0.5
0.0015553583616565447,1.4850917011499405,17.693605482578278,0.6260935813188553,-0.006137516760645667,-0.003119175554729736,1.0000000000000004,3.6149999499320984,3.615,0.0,0.5
0.0015545903443126008,1.4830990470945835,17.693895906209946,0.6268682898953557,-0.006088444690249162,-0.0031307789117818174,1.0000000000000004,3.619999885559082,3.62,0.0,0.5
0.0015538198822468985,1.4811112582683563,17.694068372249603,0.6276376070454717,-0.006039202857209602,-0.0031424000899278326,1.0000000000000004,3.6250001192092896,3.625,0.0,0.5
0.0015530489654338453,1.4791239574551582,17.69424933195114,0.6284068878740072,-0.005989978097204585,-0.003154003120471316,1.0000000000000004,3.630000054836273,3.63,0.0,0.5
0.0015522790417890064,1.4771365970373154,17.69442293047905,0.6291761016473174,-0.005940745579209761,-0.003165621055813972,1.0000000000000004,3.634999990463257,3.635,0.0,0.5
0.0015515081431658473,1.4751483649015427,17.694597363471985,0.6299452111124992,-0.005891504351893673,-0.0031772416523381253,1.0000000000000004,3.6400002241134644,3.64,0.0,0.5
0.0015507373100263067,1.4731602296233177,17.694771856069565,0.6307142805308104,-0.005842264896273264,-0.0031888617809272546,1.0000000000000004,3.644999861717224,3.645,0.0,0.5
0.0015499664150411263,1.4711719937622547,17.694946378469467,0.6314833974465728,-0.005793023674414144,-0.0032004823965507967,1.0000000000000004,3.6500000953674316,3.65,0.0,0.5
0.001549262298794929,1.4692744240164757,17.695116698741913,0.6322095142677426,-0.005742743254813831,-0.0032117128057507216,1.0000000000000004,3.6550000309944153,3.655,0.0,0.5
0.0015485605908907019,1.4673800729215145,17.695286512374878,0.6329340860247612,-0.005692421516869217,-0.0032229293942691584,1.0000000000000004,3.659999966621399,3.66,0.0,0.5
0.0015478589011763688,1.4654858745634556,17.69545677304268,0.6336586093530059,-0.005642102783895098,-0.0032341454339075426,1.0000000000000004,3.6649999022483826,3.665,0.0,0.5
0.0015471590413653757,1.463592030107975,17.69561430811882,0.6343833291903138,-0.005591686229308834,-0.00324533267530569,1.0000000000000004,3.67000013589859,3.67,0.0,0.5
0.0015464575408259407,1.461697768419981,17.695780515670776,0.635108195245266,-0.005541345122765051,-0.0032565470191912027,1.0000000000000004,3.6750000715255737,3.675,0.0,0.5
0.0015457558693015017,1.45980354398489,17.69594195485115,0.6358328396454453,-0.0054910010294406675,-0.003267772512117517,1.0000000000000004,3.6800000071525574,3.68,0.0,0.5
0.001545057002658723,1.4579122923314571,17.696114242076874,0.6365558682009578,-0.00544067048758734,-0.0032789793890515284,1.0000000000000004,3.684999942779541,3.685,0.0,0.5
0.0015444401033164468,1.4561058655381203,17.69629329442978,0.6372375674545765,-0.005390480710047996,-0.0032895856443246885,1.0000000000000004,3.6900001764297485,3.69,0.0,0.5
0.001543823120300658,1.4542994052171707,17.696460336446762,0.6379196057096124,-0.005340212941518985,-0.00330019544753668,1.0000000000000004,3.6949998140335083,3.695,0.0,0.5
0.001543205878988374,1.452492754906416,17.696626901626587,0.6386019345372915,-0.005289944503601873,-0.003310810337552539,1.0000000000000004,3.700000047683716,3.7,0.0,0.5
0.0015425884048454463,1.450686264783144,17.696799278259277,0.6392835844308138,-0.005239704856649041,-0.0033214204372598033,1.0000000000000004,3.7049999833106995,3.705,0.0,0.5
0.0015419716473843437,1.4488797821104527,17.69696471095085,0.6399657027795911,-0.005189423725823872,-0.0033320289580842655,1.0000000000000004,3.709999918937683,3.71,0.0,0.5
0.0015413549117511138,1.4470733739435673,17.697130143642426,0.640647784806788,-0.005139145265275147,-0.0033426368904656556,1.0000000000000004,3.7149998545646667,3.715,0.0,0.5
0.001540731667773798,1.4452672451734543,17.697291433811188,0.6413250612094998,-0.0050887192046502605,-0.003353131723997649,1.0000000000000004,3.7200000882148743,3.72,0.0,0.5
0.0015400567608594429,1.443464171141386,17.69741854071617,0.6419637836515903,-0.00503714062506333,-0.003362722346537339,1.0000000000000004,3.725000023841858,3.725,0.0,0.5
0.0015393818503071088,1.4416609816253185,17.69754558801651,0.6426025312393904,-0.004985559709894005,-0.0033723133296916785,1.0000000000000004,3.7299999594688416,3.73,0.0,0.5
0.0015387069506687112,1.4398579001426697,17.697672575712204,0.6432412480935454,-0.004933981050271541,-0.0033819039454101585,1.0000000000000004,3.734999895095825,3.735,0.0,0.5
0.0015380304284917656,1.4380554519593716,17.697908759117126,0.6438791239634156,-0.004882282541075256,-0.0033915487983904313,1.0000000000000004,3.7400001287460327,3.74,0.0,0.5
0.0015373549140349496,1.4362527318298817,17.698045939207077,0.6445177495479584,-0.004830684607441071,-0.003401145965199248,1.0000000000000004,3.7449997663497925,3.745,0.0,0.5
0.00153667956328718,1.4344497621059418,17.6981962621212,0.6451563099399209,-0.004779076673003146,-0.003410748809983488,1.0000000000000004,3.75,3.75,0.0,0.5
0.0015360040779341944,1.4326468221843243,17.69834566116333,0.6457951394841075,-0.004727411993371788,-0.0034203451286884956,1.0000000000000004,3.7550002336502075,3.755,0.0,0.5
0.0015354182687588036,1.4309237785637379,17.698334574699402,0.6463984856382012,-0.004677024702687049,-0.0034288980782548606,1.0000000000000004,3.7599998712539673,3.76,0.0,0.5
0.001534841001557652,1.4292125664651394,17.69845163822174,0.6469964673742652,-0.004626830712368246,-0.0034373977568975533,1.0000000000000004,3.765000104904175,3.765,0.0,0.5
0.0015342633923864923,1.4275019392371178,17.698555886745453,0.647594653069973,-0.00457668720264337,-0.0034458948885003338,1.0000000000000004,3.7700000405311584,3.77,0.0,0.5
0.0015336854630731978,1.4257913678884506,17.69868355989456,0.6481926469132304,-0.004526598666416248,-0.0034544027485026163,1.0000000000000004,3.774999976158142,3.775,0.0,0.5
0.0015331077120208647,1.42408050224185,17.698809266090393,0.6487906081601977,-0.0044763718942704145,-0.003462906054664927,1.0000000000000004,3.7799999117851257,3.78,0.0,0.5
0.001532529975520447,1.4223695434629917,17.69893491268158,0.6493885898962617,-0.004426143368618796,-0.0034714096700554364,1.0000000000000004,3.7850001454353333,3.785,0.0,0.5
0.0015319522244681139,1.4206586889922619,17.69906049966812,0.649986544623971,-0.004375917000288609,-0.003479912869806867,1.0000000000000004,3.790000081062317,3.79,0.0,0.5
0.001531427915324457,1.4189987927675247,17.69917544722557,0.650558227673173,-0.00432643247404485,-0.0034877451994361763,1.0000000000000004,3.7950000166893005,3.795,0.0,0.5
0.001530930578155676,1.417364712804556,17.699284970760345,0.6511166514828801,-0.0042773252935148776,-0.0034952389614772983,1.0000000000000004,3.799999952316284,3.8,0.0,0.5
0.0015304332082450856,1.4157305248081684,17.699394643306732,0.6516750967130065,-0.004228216439514654,-0.0035027331359742675,1.0000000000000004,3.8050001859664917,3.805,0.0,0.5
0.001529935692815343,1.414097186177969,17.699572920799255,0.6522327633574605,-0.004179091367404908,-0.003510210116928647,1.0000000000000004,3.8099998235702515,3.81,0.0,0.5
0.0015294386466848664,1.4124637618660927,17.699704736471176,0.6527909142896533,-0.004129940676648403,-0.0035176826381757564,1.0000000000000004,3.815000057220459,3.815,0.0,0.5
0.001528941484139068,1.410829946398735,17.69985321164131,0.653348964639008,-0.004080812050233362,-0.0035251810581939935,1.0000000000000004,3.8199999928474426,3.82,0.0,0.5
0.0015284434775821865,1.409196000546217,17.69999399781227,0.653907161206007,-0.004031711687275674,-0.0035326752895343816,1.0000000000000004,3.8249999284744263,3.825,0.0,0.5
0.0015279750332410913,1.4075880236923695,17.7000333070755,0.6544498912990093,-0.0039831553694966715,-0.0035397498031670693,1.0000000000000004,3.82999986410141,3.83,0.0,0.5
0.0015275411933544092,1.4060149937868118,17.70009794831276,0.6549700954928994,-0.003934922115149675,-0.003546318796907144,1.0000000000000004,3.8350000977516174,3.835,0.0,0.5
0.0015271072516043205,1.4044423662126064,17.700171321630478,0.6554903499782085,-0.0038866892537043896,-0.0035528887515283714,1.0000000000000004,3.840000033378601,3.84,0.0,0.5
0.0015266734480974264,1.4028690420091152,17.7002512216568,0.6560104666277766,-0.00383841987058986,-0.0035594613858620505,1.0000000000000004,3.8449999690055847,3.845,0.0,0.5
0.0015262395427271258,1.4012956209480762,17.70024871826172,0.6565308021381497,-0.0037901925934420433,-0.003566042393202906,1.0000000000000004,3.8499999046325684,3.85,0.0,0.5
0.001525805811979808,1.3997227735817432,17.700328707695007,0.6570509355515242,-0.003741971970157465,-0.0035726051996789465,1.0000000000000004,3.855000138282776,3.855,0.0,0.5
0.0015253720739565324,1.3981499671936035,17.700408786535263,0.6575710466131568,-0.003693753980769543,-0.0035791679506473884,1.0000000000000004,3.8599997758865356,3.86,0.0,0.5
0.0015249266580212861,1.3965846374630928,17.700481832027435,0.6580832982435822,-0.0036459629554883577,-0.003585722351090226,1.0000000000000004,3.865000009536743,3.865,0.0,0.5
0.0015244396454363596,1.3950462862849236,17.700530260801315,0.6585673484951258,-0.003599709780246485,-0.0035922467354794207,1.0000000000000004,3.869999945163727,3.87,0.0,0.5
0.0015239526219374966,1.3935078345239162,17.700578957796097,0.6590514425188303,-0.003553454200300621,-0.0035987714513794344,1.0000000000000004,3.8749998807907104,3.875,0.0,0.5
0.0015234655656968243,1.3919693939387798,17.700627595186234,0.6595355104655027,-0.0035071986822003964,-0.003605296097248356,1.0000000000000004,3.880000114440918,3.88,0.0,0.5
0.0015229768396238796,1.3904313519597054,17.70075237751007,0.6600199621170759,-0.0034609794329298893,-0.003611861337958544,1.0000000000000004,3.8850000500679016,3.885,0.0,0.5
0.0015224899070744868,1.3888929598033428,17.700830101966858,0.6605041678994894,-0.003414724767935695,-0.0036184001453420933,1.0000000000000004,3.8899999856948853,3.89,0.0,0.5
0.0015220027053146623,1.3873547837138176,17.70090463757515,0.6609882526099682,-0.0033684839072520845,-0.003624970530381688,1.0000000000000004,3.894999921321869,3.895,0.0,0.5
0.0015215163512038998,1.3858164139091969,17.700920701026917,0.6614719647914171,-0.0033222103520529345,-0.003631498761478724,1.0000000000000004,3.9000001549720764,3.9,0.0,0.5
0.0015210861492960248,1.3843361996114254,17.700967729091644,0.6619297554716468,-0.0032777039559732657,-0.0036375609297465417,1.0000000000000004,3.90500009059906,3.905,0.0,0.5
0.001520680685644038,1.3828846216201782,17.700989186763763,0.6623790096491575,-0.0032342769554816186,-0.003643387677584542,1.0000000000000004,3.9100000262260437,3.91,0.0,0.5
0.0015202757858787663,1.3814327903091908,17.70103558897972,0.6628280580043793,-0.003190887120581465,-0.0036492177191576047,1.0000000000000004,3.9149999618530273,3.915,0.0,0.5
0.0015198700457403902,1.3799812383949757,17.701100260019302,0.6632772805169225,-0.003147455121506937,-0.0036550872823681857,1.0000000000000004,3.920000195503235,3.92,0.0,0.5
0.0015194648804026656,1.378530278801918,17.70113256573677,0.663727636449039,-0.003104080098637496,-0.0036608618875106913,1.0000000000000004,3.9249998331069946,3.925,0.0,0.5
0.0015190595004241914,1.3770786225795746,17.70119559764862,0.6641766019165516,-0.0030606353666371433,-0.003666713243319464,1.0000000000000004,3.930000066757202,3.93,0.0,0.5
0.001518654124083696,1.375627040863037,17.70125848054886,0.6646255478262901,-0.0030171927519404562,-0.0036725643370800753,1.0000000000000004,3.935000002384186,3.935,0.0,0.5
0.0015182597817329224,1.3741868175566196,17.701321840286255,0.6650693602859974,-0.002974250823172042,-0.003678370529428321,1.0000000000000004,3.9399999380111694,3.94,0.0,0.5
0.001517927143140696,1.372810810804367,17.701385617256165,0.6654843650758266,-0.0029341183362703305,-0.0036839237372987554,1.0000000000000004,3.944999873638153,3.945,0.0,0.5
0.001517594475444639,1.3714346960186958,17.701449513435364,0.6658993829041719,-0.002893984037655173,-0.0036894773196536335,1.0000000000000004,3.9500001072883606,3.95,0.0,0.5
0.0015172618077485822,1.3700586631894112,17.701513022184372,0.6663143895566463,-0.0028538519836729392,-0.003695030702033364,1.0000000000000004,3.9550000429153442,3.955,0.0,0.5
0.0015169295911618974,1.368682686239481,17.701618492603302,0.6667293291538954,-0.002813719114783453,-0.003700725305236574,1.0000000000000004,3.959999978542328,3.96,0.0,0.5
0.0015165969743975438,1.3673066422343254,17.701689392328262,0.6671442613005638,-0.0027735567855415866,-0.0037063018315279805,1.0000000000000004,3.9649999141693115,3.965,0.0,0.5
0.0015162633972067852,1.365931760519743,17.701770424842834,0.6675593480467796,-0.0027333730831742287,-0.0037118774255020526,1.0000000000000004,3.970000147819519,3.97,0.0,0.5
0.0015159304057306144,1.3645550608634949,17.701883137226105,0.6679739337414503,-0.002693319671379868,-0.003717503803954969,1.0000000000000004,3.974999785423279,3.975,0.0,0.5
0.0015156293884501792,1.3632120080292225,17.701888978481293,0.668368274345994,-0.002655754547959077,-0.0037230069032005986,1.0000000000000004,3.9800000190734863,3.98,0.0,0.5
0.0015153508938965388,1.3618903160095215,17.70195597410202,0.6687513086944818,-0.002619566188514,-0.0037287005605364243,1.0000000000000004,3.98499995470047,3.985,0.0,0.5
0.0015150728504522704,1.3605683520436287,17.701985746622086,0.6691343281418085,-0.002583358214906184,-0.0037343565766576603,1.0000000000000004,3.9899998903274536,3.99,0.0,0.5
0.0015147947815421503,1.35924631357193,17.702014803886414,0.6695176418870687,-0.0025470894306636183,-0.0037400037379029527,1.0000000000000004,3.9949998259544373,3.995,0.0,0.5
0.0015145181278057862,1.35792426019907,17.702000230550766,0.6699008643627167,-0.002510882062779274,-0.003745597202623685,1.0000000000000004,4.000000059604645,4.0,0.0,0.5
0.001514239647804061,1.3566023409366608,17.702045261859894,0.6702837031334639,-0.002474695611454081,-0.003751277489527638,1.0000000000000004,4.004999995231628,4.005,0.0,0.5
0.0015139611496124417,1.355280414223671,17.702090203762054,0.6706665400415659,-0.002438508809063933,-0.003756957745508771,1.0000000000000004,4.010000228881836,4.01,0.0,0.5
0.0015136787478695624,1.3539580069482327,17.702139049768448,0.6710465829819441,-0.0024026974588196026,-0.0037625696267014064,1.0000000000000004,4.014999866485596,4.015,0.0,0.5
0.0015133536544453818,1.3526288270950317,17.70223033428192,0.67139682918787,-0.002370893289480591,-0.0037674491416623823,1.0000000000000004,4.020000100135803,4.02,0.0,0.5
0.0015130285974009894,1.35129963606596,17.702320963144302,0.6717470865696669,-0.0023390890746668447,-0.0037723288166944258,1.0000000000000004,4.025000035762787,4.025,0.0,0.5
0.001512703518528724,1.349970430135727,17.70241206884384,0.6720973271876574,-0.0023072844869602704,-0.003777208400606469,1.0000000000000004,4.030000269412994,4.03,0.0,0.5
0.0015123765988391824,1.348643384873867,17.702534556388855,0.672447582706809,-0.002275529408507282,-0.003782285474926539,1.0000000000000004,4.034999907016754,4.035,0.0,0.5
0.0015120516472961754,1.3473139479756355,17.702627509832382,0.6727978382259607,-0.002243736771561089,-0.0037871791770385244,1.0000000000000004,4.039999842643738,4.04,0.0,0.5
0.001511726230091881,1.34598508477211,17.702725112438202,0.6731480974704027,-0.002211943863585475,-0.0037921005140333364,1.0000000000000004,4.045000076293945,4.045,0.0,0.5
0.001511400918388972,1.344655778259039,17.702796190977097,0.6734986864030361,-0.002180136267270427,-0.0037969306351897103,1.0000000000000004,4.050000309944153,4.05,0.0,0.5
0.0015110847707546782,1.3433446250855923,17.702939331531525,0.6738435365259647,-0.00214962993413792,-0.0038021638911232003,1.0000000000000004,4.054999947547913,4.055,0.0,0.5
0.0015108100305951666,1.342084676027298,17.702984780073166,0.6741640232503414,-0.0021227054166956805,-0.0038079693124473124,1.0000000000000004,4.059999883174896,4.06,0.0,0.5
0.0015105364145711064,1.3408238887786865,17.703028589487076,0.6744855586439371,-0.0020957723245373927,-0.0038137217364919707,1.0000000000000004,4.065000116825104,4.065,0.0,0.5
0.0015102619436220266,1.3395640961825848,17.703087151050568,0.6748067140579224,-0.002068891100861947,-0.003819529169618363,1.0000000000000004,4.070000052452087,4.07,0.0,0.5
0.001509989560872782,1.3383030407130718,17.703122317790985,0.6751271970570087,-0.0020419442844286095,-0.0038252018080129346,1.0000000000000004,4.074999690055847,4.075,0.0,0.5
0.0015097145223990083,1.337043609470129,17.703187823295593,0.6754485201090574,-0.0020150812524661887,-0.003831046100231106,1.0000000000000004,4.079999923706055,4.08,0.0,0.5
0.0015094395203050226,1.335784189403057,17.703252851963043,0.6757698394358158,-0.0019882185079040937,-0.0038368905056813674,1.0000000000000004,4.085000157356262,4.085,0.0,0.5
0.0015091645072971005,1.3345247656106949,17.703318238258362,0.6760911699384451,-0.001961355872481363,-0.0038427348360272617,1.0000000000000004,4.090000092983246,4.09,0.0,0.5
0.001508911434939364,1.3332872278988361,17.70338264107704,0.676401985809207,-0.0019362696002644952,-0.003848610939712671,1.0000000000000004,4.094999730587006,4.095,0.0,0.5
0.0015086957064340822,1.3320866487920284,17.70344579219818,0.6766950227320194,-0.0019142026867484674,-0.003854542103908898,1.0000000000000004,4.099999964237213,4.1,0.0,0.5
0.0015084799815667793,1.3308860808610916,17.703508526086807,0.6769880466163158,-0.0018921355112979654,-0.0038604733047122863,1.0000000000000004,4.104999899864197,4.105,0.0,0.5
0.0015082642676134128,1.3296855054795742,17.703571408987045,0.6772810835391283,-0.0018700683212955482,-0.003866404565769699,1.0000000000000004,4.110000133514404,4.11,0.0,0.5
0.0015080477605806664,1.32848409563303,17.703616946935654,0.677573598921299,-0.0018480772851034999,-0.0038722724275430664,1.0000000000000004,4.114999771118164,4.115,0.0,0.5
0.0015078318683663383,1.327283289283514,17.703675627708435,0.677866518497467,-0.0018260271499457303,-0.0038781893383657007,1.0000000000000004,4.120000004768372,4.12,0.0,0.5
0.0015076153940754011,1.326082345098257,17.703739821910858,0.6781595554202795,-0.001803986495360732,-0.0038841070816033607,1.0000000000000004,4.124999940395355,4.125,0.0,0.5
0.0015074002694746014,1.3248822465538979,17.703795194625854,0.6784526314586401,-0.001781919210770866,-0.003890033341349408,1.0000000000000004,4.130000174045563,4.13,0.0,0.5
0.0015072244532348122,1.3237089551985264,17.703866004943848,0.6787327416241169,-0.0017623119019845035,-0.003895376552009111,1.0000000000000004,4.135000109672546,4.135,0.0,0.5
0.0015070870504132472,1.3225604854524136,17.703907042741776,0.6789993699640036,-0.0017451349740440492,-0.0039000870924610354,1.0000000000000004,4.139999747276306,4.14,0.0,0.5
0.0015069497967488132,1.3214114978909492,17.703942984342575,0.6792660523205996,-0.0017279979729210027,-0.003904785354507112,1.0000000000000004,4.144999980926514,4.145,0.0,0.5
0.0015068125212565064,1.3202624842524529,17.70397913455963,0.67953285202384,-0.0017108725769503508,-0.00390948295967064,1.0000000000000004,4.150000214576721,4.15,0.0,0.5
0.0015066759588080458,1.3191133700311184,17.704015970230103,0.6797994244843721,-0.001693720758339623,-0.003914198687425596,1.0000000000000004,4.155000150203705,4.155,0.0,0.5
0.001506538512330735,1.3179645016789436,17.704051673412323,0.6800660975277424,-0.0016765866675996222,-0.003918891612784137,1.0000000000000004,4.159999787807465,4.16,0.0,0.5
0.0015064010440255515,1.31681552156806,17.7040875852108,0.680332787334919,-0.0016594508360867621,-0.003923585016082143,1.0000000000000004,4.165000021457672,4.165,0.0,0.5
0.001506263593910262,1.3156665563583374,17.7041235268116,0.6805994715541601,-0.0016423147826571949,-0.003928278359353499,1.0000000000000004,4.169999957084656,4.17,0.0,0.5
0.0015060596851981245,1.3145095892250538,17.704170018434525,0.6808470003306866,-0.0016277773447654909,-0.003934559655135672,1.0000000000000004,4.175000190734863,4.175,0.0,0.5
0.0015058208591653965,1.3133485428988934,17.704222172498703,0.6810844037681818,-0.001614608736417722,-0.003941676066460786,1.0000000000000004,4.179999828338623,4.18,0.0,0.5
0.001505581989476923,1.312187373638153,17.704274207353592,0.6813218276947737,-0.0016014391840144526,-0.003948793279050733,1.0000000000000004,4.185000061988831,4.185,0.0,0.5
0.0015053431088745128,1.3110261857509613,17.704326450824738,0.6815592590719461,-0.0015882695261097979,-0.003955910324521028,1.0000000000000004,4.189999997615814,4.19,0.0,0.5
0.0015051042355480604,1.3098650351166725,17.70437866449356,0.6817966923117638,-0.0015750997481518425,-0.003963027391591822,1.0000000000000004,4.195000231266022,4.195,0.0,0.5
0.0015048653913254384,1.3087039813399315,17.70443058013916,0.6820341013371944,-0.0015619313708157279,-0.003970143875676513,1.0000000000000004,4.1999998688697815,4.2,0.0,0.5
0.0015046265216369648,1.30754279717803,17.70448312163353,0.6822715345770121,-0.0015487616692553274,-0.003977260955480233,1.0000000000000004,4.204999804496765,4.205,0.0,0.5
0.0015043876373965759,1.3063816241919994,17.704535245895386,0.6825089603662491,-0.0015355920731963124,-0.003984378013569767,1.0000000000000004,4.210000038146973,4.21,0.0,0.5
0.0015041894912428688,1.305252630263567,17.704583257436752,0.6827356331050396,-0.0015238703126669861,-0.003991146608996132,1.0000000000000004,4.21500027179718,4.215,0.0,0.5
0.001504039315477712,1.3041616529226303,17.704626441001892,0.6829495821148157,-0.0015138553862925619,-0.003997503585196682,1.0000000000000004,4.21999990940094,4.22,0.0,0.5
0.00150388912516064,1.3030705899000168,17.704669922590256,0.6831635739654303,-0.0015038393139548134,-0.004003861315823087,1.0000000000000004,4.224999845027924,4.225,0.0,0.5
0.0015037389093777165,1.3019794821739197,17.704713314771652,0.6833775509148836,-0.0014938236126909032,-0.004010219119095382,1.0000000000000004,4.230000078678131,4.23,0.0,0.5
0.001503588711784687,1.3008884117007256,17.704756498336792,0.6835915260016918,-0.0014838077058811905,-0.0040165766188238194,1.0000000000000004,4.235000014305115,4.235,0.0,0.5
0.0015034385360195301,1.299797412008047,17.704800128936768,0.683805488049984,-0.0014737926958332537,-0.004022933840360565,1.0000000000000004,4.2399996519088745,4.24,0.0,0.5
0.0015032883384265006,1.2987063229084015,17.70484349131584,0.6840194649994373,-0.0014637768126704032,-0.004029291587357875,1.0000000000000004,4.244999885559082,4.245,0.0,0.5
0.0015031381335575134,1.2976152449846268,17.704886853694916,0.6842334568500519,-0.0014537608567479765,-0.004035649157799526,1.0000000000000004,4.2500001192092896,4.25,0.0,0.5
0.0015030101130832918,1.2965412586927414,17.70492672920227,0.6844415348023176,-0.0014442767951550195,-0.004041928746460144,1.0000000000000004,4.255000054836273,4.255,0.0,0.5
0.0015029442147351801,1.2955151498317719,17.704957753419876,0.6846330873668194,-0.0014362819129019044,-0.004047989750461056,1.0000000000000004,4.260000288486481,4.26,0.0,0.5
0.0015028783127490897,1.294489149004221,17.704988420009613,0.6848246194422245,-0.0014282878109952435,-0.004054049997307629,1.0000000000000004,4.2649999260902405,4.265,0.0,0.5
0.0015028123998490628,1.293463058769703,17.70501920580864,0.6850161701440811,-0.0014202930433384608,-0.004060110821001217,1.0000000000000004,4.269999861717224,4.27,0.0,0.5
0.0015027464905870147,1.2924369536340237,17.70504981279373,0.6852077301591635,-0.0014122980192041723,-0.00406617178327906,1.0000000000000004,4.275000095367432,4.275,0.0,0.5
0.0015026805995148607,1.2914108522236347,17.70508086681366,0.6853992938995361,-0.0014043032788322307,-0.004072232643352436,1.0000000000000004,4.280000329017639,4.28,0.0,0.5
0.001502614682976855,1.2903848607093096,17.705111384391785,0.6855908166617155,-0.0013963090714241844,-0.0040782928520002315,1.0000000000000004,4.284999966621399,4.285,0.0,0.5
0.001502548791904701,1.28935875184834,17.705142229795456,0.6857823766767979,-0.0013883142019039951,-0.004084353708663002,1.0000000000000004,4.289999902248383,4.29,0.0,0.5
0.0015024891727080103,1.2883372232317924,17.705172330141068,0.6859725508838892,-0.0013803824222122785,-0.004090449802447438,1.0000000000000004,4.29500013589859,4.295,0.0,0.5
0.0015025173779577017,1.287379102781415,17.705192625522614,0.6861435510218143,-0.0013733253254031297,-0.004097035314089226,1.0000000000000004,4.300000071525574,4.3,0.0,0.5
0.0015025456123112235,1.2864210773259401,17.70521280169487,0.6863145343959332,-0.001366268850688357,-0.004103620231262539,1.0000000000000004,4.3049997091293335,4.305,0.0,0.5
0.0015025738102849573,1.2854629810899496,17.70523291826248,0.686485543847084,-0.001359211985800357,-0.0041102057720081575,1.0000000000000004,4.309999942779541,4.31,0.0,0.5
0.001502602026448585,1.2845048662275076,17.705253273248672,0.686656542122364,-0.00135215488353424,-0.004116791265573738,1.0000000000000004,4.3150001764297485,4.315,0.0,0.5
0.0015026302535261493,1.2835467476397753,17.705273509025574,0.6868275441229343,-0.001345097830380837,-0.004123376784491484,1.0000000000000004,4.320000112056732,4.32,0.0,0.5
0.0015026584660517983,1.2825887203216553,17.705293774604797,0.6869985293596983,-0.0013380415812207502,-0.004129961725311659,1.0000000000000004,4.324999749660492,4.325,0.0,0.5
0.0015026866931293625,1.2816306315362453,17.705313861370087,0.6871695406734943,-0.001330984189735318,-0.004136547182326922,1.0000000000000004,4.3299999833106995,4.33,0.0,0.5
0.0015027149129309691,1.2806725054979324,17.705334335565567,0.6873405426740646,-0.0013239273494036752,-0.004143132706644792,1.0000000000000004,4.334999918937683,4.335,0.0,0.5
0.001502663581050001,1.279706796631217,17.70534574985504,0.68749163672328,-0.00131655196992142,-0.004147566198184904,1.0000000000000004,4.340000152587891,4.34,0.0,0.5
0.001502600502135465,1.278740031644702,17.705356001853943,0.687639782205224,-0.0013091301984786696,-0.004151681168877985,1.0000000000000004,4.34499979019165,4.345,0.0,0.5
0.0015025374232209288,1.2777731772512197,17.705366402864456,0.687787925824523,-0.0013017075643801945,-0.004155796494956121,1.0000000000000004,4.350000023841858,4.35,0.0,0.5
0.0015024743261164986,1.2768063247203827,17.705376476049423,0.6879360787570477,-0.0012942850902391,-0.004159911848375941,1.0000000000000004,4.3549999594688416,4.355,0.0,0.5
0.00150241125447792,1.275839488953352,17.70538681745529,0.6880842428654432,-0.0012868624105948356,-0.004164027252670621,1.0000000000000004,4.360000193119049,4.36,0.0,0.5
0.0015023481755633838,1.2748727276921272,17.705396831035614,0.6882323697209358,-0.0012794407209639758,-0.004168142255991825,1.0000000000000004,4.364999830722809,4.365,0.0,0.5
0.0015022850784589536,1.2739058565348387,17.705407202243805,0.6883805263787508,-0.0012720182487555576,-0.0041722576257825494,1.0000000000000004,4.3699997663497925,4.37,0.0,0.5
0.001502222010458354,1.2729390133172274,17.70541739463806,0.6885286886245012,-0.00126459588545913,-0.004176372922756855,1.0000000000000004,4.375,4.375,0.0,0.5
0.001502187573350966,1.271993063390255,17.70542499423027,0.6886705402284861,-0.0012567856333589589,-0.004180739949049439,1.0000000000000004,4.3800002336502075,4.38,0.0,0.5
0.0015022135812614579,1.271091217175126,17.705427438020706,0.6887991484254599,-0.0012481569774536183,-0.004185637893272087,1.0000000000000004,4.385000169277191,4.385,0.0,0.5
0.0015022395891719498,1.2701894529163837,17.705429911613464,0.6889277379959822,-0.0012395289754749683,-0.004190535486941371,1.0000000000000004,4.389999806880951,4.39,0.0,0.5
0.0015022656152723357,1.2692876122891903,17.705432385206223,0.6890563275665045,-0.0012309004778217059,-0.004195433551103633,1.0000000000000004,4.3950000405311584,4.395,0.0,0.5
0.0015022916086309124,1.268385762348771,17.70543485879898,0.6891849376261234,-0.0012222716741234763,-0.0042003316789305245,1.0000000000000004,4.399999976158142,4.4,0.0,0.5
0.0015023176238173619,1.267483927309513,17.705437302589417,0.6893135383725166,-0.0012136430232203566,-0.00420522970125603,1.0000000000000004,4.40500020980835,4.405,0.0,0.5
0.0015023436353658326,1.2665821760892868,17.705439686775208,0.6894421242177486,-0.0012050152818119386,-0.004210127371322869,1.0000000000000004,4.409999847412109,4.41,0.0,0.5
0.001502369632362388,1.265680318698287,17.705442190170288,0.6895707175135612,-0.0011963866654696176,-0.004215025353744295,1.0000000000000004,4.415000081062317,4.415,0.0,0.5
0.0015023956730146892,1.264778483659029,17.705444782972336,0.6896993182599545,-0.0011877580072905403,-0.004219923467019271,1.0000000000000004,4.4200000166893005,4.42,0.0,0.5
0.0015024897875264287,1.2639322355389595,17.705442249774933,0.6898135244846344,-0.0011782612300521578,-0.004224836440414492,1.0000000000000004,4.425000250339508,4.425,0.0,0.5
0.001502604009147035,1.2631025165319443,17.705438435077667,0.6899234727025032,-0.0011685087738442235,-0.004229753278309545,1.0000000000000004,4.429999887943268,4.43,0.0,0.5
0.001502718270785408,1.2622727267444134,17.705434650182724,0.690033420920372,-0.0011587554381549126,-0.00423467078678641,1.0000000000000004,4.4349998235702515,4.435,0.0,0.5
0.001502832517871866,1.2614429350942373,17.705430418252945,0.6901433803141117,-0.001149002153397305,-0.004239588215227741,1.0000000000000004,4.440000057220459,4.44,0.0,0.5
0.0015029467540443875,1.2606131434440613,17.70542687177658,0.6902533303946257,-0.0011392487249395344,-0.004244505536348697,1.0000000000000004,4.4450002908706665,4.445,0.0,0.5
0.001503061008406803,1.259783422574401,17.70542284846306,0.6903632786124945,-0.0011294962605461478,-0.004249422530733682,1.0000000000000004,4.449999928474426,4.45,0.0,0.5
0.0015031752445793245,1.2589536271989346,17.705418974161148,0.690473236143589,-0.0011197429485036992,-0.0042543398845964475,1.0000000000000004,4.45499986410141,4.455,0.0,0.5
0.0015032894880278036,1.258123829960823,17.705415040254593,0.6905831880867481,-0.0011099897237727419,-0.004259257427634111,1.0000000000000004,4.460000097751617,4.46,0.0,0.5
0.001503425053670071,1.2573127672076225,17.705408096313477,0.6906896401196718,-0.0010998857815138763,-0.004263916904847065,1.0000000000000004,4.465000033378601,4.465,0.0,0.5
0.0015036351323942654,1.256567306816578,17.705390095710754,0.690783828496933,-0.0010885563624469796,-0.004267673897345503,1.0000000000000004,4.469999670982361,4.47,0.0,0.5
0.0015038452329463325,1.2558217570185661,17.7053724527359,0.6908780243247747,-0.0010772259465738898,-0.0042714312861562576,1.0000000000000004,4.474999904632568,4.475,0.0,0.5
0.001504055348050315,1.25507621653378,17.7053544819355,0.6909722127020359,-0.0010658955925464397,-0.00427518862954912,1.0000000000000004,4.480000138282776,4.48,0.0,0.5
0.0015042654595163185,1.2543306965380907,17.705336689949036,0.6910664141178131,-0.0010545653285589651,-0.004278945878297691,1.0000000000000004,4.4850000739097595,4.485,0.0,0.5
0.0015044755491544493,1.2535852324217558,17.70531877875328,0.6911606043577194,-0.001043235914039542,-0.004282702987154607,1.0000000000000004,4.489999711513519,4.49,0.0,0.5
0.001504685656982474,1.252839682623744,17.70530104637146,0.6912548039108515,-0.0010319054454157595,-0.004286460421440097,1.0000000000000004,4.494999945163727,4.495,0.0,0.5
0.0015048957720864564,1.2520941440016031,17.705283105373383,0.6913489941507578,-0.0010205750768363941,-0.004290217866696366,1.0000000000000004,4.4999998807907104,4.5,0.0,0.5
0.0015051058981043752,1.2513486072421074,17.705265432596207,0.6914431918412447,-0.0010092446445923997,-0.004293975202756428,1.0000000000000004,4.505000114440918,4.505,0.0,0.5
0.001505258089309791,1.2505913693457842,17.705264151096344,0.6915223244577646,-0.0009984696553146932,-0.004299439739497757,1.0000000000000004,4.5100003480911255,4.51,0.0,0.5
0.0015053820970933884,1.2498284801840782,17.705270916223526,0.6915941145271063,-0.0009879658491627197,-0.004305734486763413,1.0000000000000004,4.514999985694885,4.515,0.0,0.5
0.0015055061157909222,1.2490655202418566,17.705277860164642,0.6916659101843834,-0.000977460951617104,-0.004312029764491854,1.0000000000000004,4.519999921321869,4.52,0.0,0.5
0.0015056301563163288,1.2483025882393122,17.705284595489502,0.6917377170175314,-0.0009669561131886439,-0.004318325078656926,1.0000000000000004,4.525000154972076,4.525,0.0,0.5
0.0015057541750138626,1.2475396245718002,17.70529133081436,0.6918095164000988,-0.000956451268393721,-0.004324620298234549,1.0000000000000004,4.53000009059906,4.53,0.0,0.5
0.0015058781900734175,1.2467767503112555,17.70529791712761,0.6918813064694405,-0.0009459474767936626,-0.004330914987235701,1.0000000000000004,4.53499972820282,4.535,0.0,0.5
0.0015060022269608453,1.2460137885063887,17.705304861068726,0.6919531021267176,-0.0009354425856145099,-0.004337210417816095,1.0000000000000004,4.539999961853027,4.54,0.0,0.5
0.001506126263848273,1.2452508434653282,17.705311626195908,0.692024901509285,-0.0009249377544620074,-0.004343505728343189,1.0000000000000004,4.545000195503235,4.545,0.0,0.5
0.0015062502643559128,1.2444879058748484,17.70531851053238,0.6920967064797878,-0.0009144329105765792,-0.0043498009988525155,1.0000000000000004,4.5500001311302185,4.55,0.0,0.5
0.0015064449726196472,1.2437558118253946,17.705323815345764,0.6921574547886848,-0.0009029584807649371,-0.004355194818629116,1.0000000000000004,4.554999768733978,4.555,0.0,0.5
0.0015066628075146582,1.2430337443947792,17.705328792333603,0.692214623093605,-0.0008911658842407633,-0.004360294502546935,1.0000000000000004,4.560000002384186,4.56,0.0,0.5
0.0015068806314957328,1.2423116452991962,17.70533385872841,0.6922717709094286,-0.0008793731631158153,-0.004365394208278417,1.0000000000000004,4.564999938011169,4.565,0.0,0.5
0.0015070984663907439,1.2415895573794842,17.705338686704636,0.6923289392143488,-0.0008675803301230189,-0.004370494037715389,1.0000000000000004,4.570000171661377,4.57,0.0,0.5
0.0015073162758199032,1.2408675570040941,17.705343455076218,0.6923860814422369,-0.000855788758599374,-0.004375593307472059,1.0000000000000004,4.574999809265137,4.575,0.0,0.5
0.0015075340998009779,1.2401454616338015,17.70534858107567,0.6924432404339314,-0.0008439960693067405,-0.004380693107790989,1.0000000000000004,4.580000042915344,4.58,0.0,0.5
0.0015077519201440737,1.239423369988799,17.70535346865654,0.6925003975629807,-0.0008322033218064462,-0.004385792915385878,1.0000000000000004,4.584999978542328,4.585,0.0,0.5
0.0015079697659530211,1.2387013118714094,17.705358535051346,0.6925575528293848,-0.0008204105779441306,-0.004390892562916804,1.0000000000000004,4.590000212192535,4.59,0.0,0.5
0.0015081875753821805,1.2379792835563421,17.705363541841507,0.6926147043704987,-0.0008086189245659625,-0.004395991810846045,1.0000000000000004,4.594999849796295,4.595,0.0,0.5
0.001508480458142003,1.2373044900596142,17.705378890037537,0.6926598604768515,-0.0007961620340211084,-0.004399910996291112,1.0000000000000004,4.599999785423279,4.6,0.0,0.5
0.0015087882602529135,1.236639067530632,17.7053964138031,0.6927026323974133,-0.0007835734277250594,-0.004403596088337736,1.0000000000000004,4.605000019073486,4.605,0.0,0.5
0.0015090960187080782,1.2359736505895853,17.70541402697563,0.6927454005926847,-0.0007709848914601025,-0.004407281253151041,1.0000000000000004,4.610000252723694,4.61,0.0,0.5
0.0015094037516973913,1.2353082932531834,17.705431312322617,0.6927881706506014,-0.0007583973183500348,-0.004410965999184668,1.0000000000000004,4.614999890327454,4.615,0.0,0.5
0.0015097115319804288,1.2346428837627172,17.70544883608818,0.6928309444338083,-0.0007458088512066752,-0.004414651087586208,1.0000000000000004,4.619999825954437,4.62,0.0,0.5
0.0015100192977115512,1.233977461233735,17.705466359853745,0.6928737200796604,-0.0007332202076213434,-0.004418336248761534,1.0000000000000004,4.625000059604645,4.625,0.0,0.5
0.0015103270889085252,1.233312040567398,17.70548376441002,0.6929164994508028,-0.000720631633157609,-0.00442202128988356,1.0000000000000004,4.629999995231628,4.63,0.0,0.5
0.0015106348510016687,1.232646619901061,17.70550149679184,0.692959263920784,-0.0007080431132635567,-0.004425706454696865,1.0000000000000004,4.635000228881836,4.635,0.0,0.5
0.001510942598542897,1.2319812793284655,17.70551872253418,0.6930020339787006,-0.0006954556592972949,-0.0044293912553143855,1.0000000000000004,4.639999866485596,4.64,0.0,0.5
0.0015113201516214758,1.2313756011426449,17.705547660589218,0.6930323801934719,-0.0006819417230872205,-0.004431423699259085,1.0000000000000004,4.645000100135803,4.645,0.0,0.5
0.001511704165750416,1.2307754624634981,17.705577462911606,0.6930615678429604,-0.0006683423653157661,-0.004433303633391006,1.0000000000000004,4.650000035762787,4.65,0.0,0.5
0.0015120881762413774,1.2301753275096416,17.70560735464096,0.6930907741189003,-0.0006547429929923965,-0.004435183560246969,1.0000000000000004,4.655000269412994,4.655,0.0,0.5
0.0015124721358006354,1.229575240984559,17.705637365579605,0.6931199692189693,-0.0006411449576262385,-0.004437063345392289,1.0000000000000004,4.659999907016754,4.66,0.0,0.5
0.0015128561281017028,1.228975087404251,17.70566701889038,0.6931491680443287,-0.0006275456835282966,-0.004438943246782401,1.0000000000000004,4.664999842643738,4.665,0.0,0.5
0.0015132401495066006,1.2283749599009752,17.705697178840637,0.6931783631443977,-0.0006139462821010966,-0.004440823180914322,1.0000000000000004,4.670000076293945,4.67,0.0,0.5
0.0015136241672735196,1.2277748212218285,17.70572692155838,0.6932075601071119,-0.0006003469352435786,-0.004442703140568938,1.0000000000000004,4.675000309944153,4.675,0.0,0.5
0.00151400811955682,1.2271747197955847,17.70575675368309,0.6932367626577616,-0.0005867489344382193,-0.004444582849259859,1.0000000000000004,4.679999947547913,4.68,0.0,0.5
0.0015143921227718238,1.226574582979083,17.70578670501709,0.6932659540325403,-0.0005731496212320053,-0.004446462852456534,1.0000000000000004,4.684999883174896,4.685,0.0,0.5
0.0015146938276302535,1.2259689588099718,17.705809623003006,0.6932829115539789,-0.0005595325665126438,-0.004445788586735944,1.0000000000000004,4.690000116825104,4.69,0.0,0.5
0.001514995256002294,1.2253633178770542,17.705832719802856,0.6932998225092888,-0.0005459153990159393,-0.0044451054639012,1.0000000000000004,4.695000052452087,4.695,0.0,0.5
0.001515296651632525,1.2247577421367168,17.70585596561432,0.6933167316019535,-0.000532299652149959,-0.004444422425194716,1.0000000000000004,4.699999690055847,4.7,0.0,0.5
0.0015155980618146714,1.2241520956158638,17.7058787047863,0.6933336481451988,-0.0005186825355849578,-0.004443739182420359,1.0000000000000004,4.704999923706055,4.705,0.0,0.5
0.001515899937658105,1.223546577617526,17.705893367528915,0.6933497656136751,-0.0005051061079939245,-0.00444306762483393,1.0000000000000004,4.710000157356262,4.71,0.0,0.5
0.0015162014387897216,1.2229409534484148,17.70591440796852,0.6933665201067924,-0.0004914971468679141,-0.004442386801201792,1.0000000000000004,4.715000092983246,4.715,0.0,0.5
0.001516502943559317,1.2223354019224644,17.70593586564064,0.6933832745999098,-0.0004778894258379296,-0.004441705970862131,1.0000000000000004,4.719999730587006,4.72,0.0,0.5
0.0015168044483289123,1.221729775890708,17.705957055091858,0.6934000197798014,-0.0004642805548655815,-0.004441024965331053,1.0000000000000004,4.724999964237213,4.725,0.0,0.5
0.001517105964012444,1.2211241405457258,17.705978631973267,0.6934167854487896,-0.00045067157998346374,-0.004440344200020263,1.0000000000000004,4.729999899864197,4.73,0.0,0.5
0.0015174622712947894,1.2205481510609388,17.705998808145523,0.6934252828359604,-0.00043657397714014223,-0.004438159304299916,1.0000000000000004,4.735000133514404,4.735,0.0,0.5
0.0015178430076048244,1.2199854366481304,17.706018298864365,0.6934301238507032,-0.0004222597838179354,-0.004435303754007691,1.0000000000000004,4.739999771118164,4.74,0.0,0.5
0.001518223787570605,1.2194226421415806,17.70603784918785,0.6934349648654461,-0.0004079443517639447,-0.004432447981116638,1.0000000000000004,4.745000004768372,4.745,0.0,0.5
0.0015186045529844705,1.2188598550856113,17.70605754852295,0.6934397928416729,-0.0003936288508157304,-0.00442959219367367,1.0000000000000004,4.749999940395355,4.75,0.0,0.5
0.0015189848927548155,1.2182969562709332,17.70608538389206,0.693445360288024,-0.0003792757923690715,-0.004426725757866734,1.0000000000000004,4.755000174045563,4.755,0.0,0.5
0.0015193657636700664,1.2177341878414154,17.706103324890137,0.6934500429779291,-0.0003649683933417691,-0.004423872364327508,1.0000000000000004,4.760000109672546,4.76,0.0,0.5
0.0015197465945675503,1.2171714827418327,17.706121295690536,0.693454721942544,-0.0003506623747853155,-0.004421019178721508,1.0000000000000004,4.764999747276306,4.765,0.0,0.5
0.001520127432740992,1.2166087236255407,17.706139117479324,0.6934593934565783,-0.0003363550549693173,-0.004418165694232812,1.0000000000000004,4.769999980926514,4.77,0.0,0.5
0.0015205083036562428,1.216045955196023,17.70615729689598,0.6934640724211931,-0.0003220476792193949,-0.0044153122167926995,1.0000000000000004,4.775000214576721,4.775,0.0,0.5
0.0015209211633191444,1.2155044227838516,17.706169813871384,0.6934654135257006,-0.00030804527887084987,-0.004411683064404315,1.0000000000000004,4.780000150203705,4.78,0.0,0.5
0.0015213847364066169,1.214996611699462,17.706173986196518,0.6934614703059196,-0.00029452804119500797,-0.004406824269608478,1.0000000000000004,4.784999787807465,4.785,0.0,0.5
0.0015218483458738774,1.2144887559115887,17.706178158521652,0.6934575270861387,-0.00028100944655307103,-0.00440196495969758,1.0000000000000004,4.790000021457672,4.79,0.0,0.5
0.0015223119444272015,1.213980896398425,17.706182539463043,0.6934535875916481,-0.00026749077096610563,-0.004397105584189376,1.0000000000000004,4.794999957084656,4.795,0.0,0.5
0.0015227755611704197,1.213473031297326,17.70618650317192,0.6934496518224478,-0.00025397227182111237,-0.0043922463140688706,1.0000000000000004,4.800000190734863,4.8,0.0,0.5
0.001523239061498316,1.2129637282341719,17.706172436475754,0.6934454683214426,-0.00024060034411377273,-0.004387309160847508,1.0000000000000004,4.804999828338623,4.805,0.0,0.5
0.0015237026491377037,1.2124555855989456,17.70617324113846,0.693441478535533,-0.0002271087646477099,-0.004382435299021381,1.0000000000000004,4.810000061988831,4.81,0.0,0.5
0.0015241662331391126,1.2119474411010742,17.706174075603485,0.693437498062849,-0.0002136171506208484,-0.004377561451633483,1.0000000000000004,4.814999997615814,4.815,0.0,0.5
0.0015246280454448424,1.2114401645958424,17.70615655183792,0.693433616310358,-0.00020012676213809755,-0.004372679847961081,1.0000000000000004,4.820000231266022,4.82,0.0,0.5
0.0015250971373461653,1.2109374832361937,17.70617926120758,0.6934297699481249,-0.00018656677025319368,-0.00436778713469721,1.0000000000000004,4.8249998688697815,4.825,0.0,0.5
0.001525632953416789,1.2104895524680614,17.706168621778488,0.6934200171381235,-0.0001755433012249341,-0.00436098923762529,1.0000000000000004,4.829999804496765,4.83,0.0,0.5
0.0015261684857250657,1.210043141618371,17.706165999174118,0.6934105660766363,-0.00016441038349057635,-0.004354123874122706,1.0000000000000004,4.835000038146973,4.835,0.0,0.5
0.0015267051858245395,1.2095964681357145,17.706156343221664,0.6934010293334723,-0.00015329971444089097,-0.004347249059378555,1.0000000000000004,4.84000027179718,4.84,0.0,0.5
0.0015272413584170863,1.209150269627571,17.706134766340256,0.6933914069086313,-0.00014219418932270855,-0.004340377804851414,1.0000000000000004,4.84499990940094,4.845,0.0,0.5
0.0015277805359801278,1.208704287186265,17.70614594221115,0.6933819018304348,-0.00013105560719850473,-0.004333460494649444,1.0000000000000004,4.849999845027924,4.85,0.0,0.5
0.0015283167631423566,1.2082573734223843,17.70613420009613,0.6933723837137222,-0.00011995069007753045,-0.004326595164116043,1.0000000000000004,4.855000078678131,4.855,0.0,0.5
0.0015288529866666067,1.2078104615211487,17.706121891736984,0.6933628600090742,-0.00010884584321502189,-0.004319729836993247,1.0000000000000004,4.860000014305115,4.86,0.0,0.5
0.0015293891665351111,1.2073635794222355,17.70610997080803,0.6933533493429422,-9.77419094851939e-05,-0.004312865138103916,1.0000000000000004,4.8649996519088745,4.865,0.0,0.5
0.00152992539369734,1.2069166712462902,17.70609810948372,0.69334383495152,-8.663698599775671e-05,-0.004305999774828706,1.0000000000000004,4.869999885559082,4.87,0.0,0.5
0.0015304032494896092,1.206430695950985,17.706117808818817,0.6933321300894022,-7.609543354192283e-05,-0.0042984035623021555,1.0000000000000004,4.8750001192092896,4.875,0.0,0.5
0.0015308643778553233,1.2059334982186556,17.706146836280823,0.6933197919279337,-6.571546100531123e-05,-0.0042905976894189735,1.0000000000000004,4.880000054836273,4.88,0.0,0.5
0.0015313254880311433,1.2054362948983908,17.706175535917282,0.6933074537664652,-5.533551620828803e-05,-0.004282791703758448,1.0000000000000004,4.885000288486481,4.885,0.0,0.5
0.0015317865581891965,1.2049391437321901,17.706204801797867,0.6932951267808676,-4.4956698786791094e-05,-0.004274986441259898,1.0000000000000004,4.8899999260902405,4.89,0.0,0.5
0.0015322476756409742,1.2044419292360544,17.70623391866684,0.6932828053832054,-3.457675626350465e-05,-0.0042671804337715,1.0000000000000004,4.894999861717224,4.895,0.0,0.5
0.0015327071414503735,1.2039433438330889,17.70627173781395,0.6932697035372257,-2.4386714585489244e-05,-0.004259409045289431,1.0000000000000004,4.900000095367432,4.9,0.0,0.5
0.0015331679751398042,1.2034458946436644,17.706302255392075,0.6932572461664677,-1.403958049195353e-05,-0.004251608989534361,1.0000000000000004,4.905000329017639,4.905,0.0,0.5
0.001533628750621574,1.2029485069215298,17.706332862377167,0.6932447850704193,-3.6935944081051275e-06,-0.004243809758690986,1.0000000000000004,4.909999966621399,4.91,0.0,0.5
0.0015340895733970683,1.2024510726332664,17.706363260746002,0.6932323202490807,6.65345271499973e-06,-0.004236009768419535,1.0000000000000004,4.914999902248383,4.915,0.0,0.5
0.0015345544525189325,1.2019567266106606,17.706392347812653,0.6932197082787752,1.6925355453167867e-05,-0.0042279421692228425,1.0000000000000004,4.92000013589859,4.92,0.0,0.5
0.0015350738176493905,1.2015042044222355,17.706402957439423,0.6932050846517086,2.6182428996435192e-05,-0.004216266341472874,1.0000000000000004,4.925000071525574,4.925,0.0,0.5
0.0015355931391241029,1.2010517325252295,17.70641377568245,0.6931904684752226,3.543863476807019e-05,-0.004204591586130846,1.0000000000000004,4.9299997091293335,4.93,0.0,0.5
0.0015361125297204126,1.2005992084741592,17.706424176692963,0.6931758429855108,4.469582177080156e-05,-0.004192915696535238,1.0000000000000004,4.934999942779541,4.935,0.0,0.5
0.0015366318948508706,1.2001466732472181,17.7064348757267,0.6931612268090248,5.3952934649714734e-05,-0.004181239923411795,1.0000000000000004,4.9400001764297485,4.94,0.0,0.5
0.0015371525951195508,1.199695285409689,17.706438183784485,0.6931472104042768,6.336247633953462e-05,-0.004169536232325299,1.0000000000000004,4.945000112056732,4.945,0.0,0.5
0.0015376716328319162,1.1992425583302975,17.706450194120407,0.693132447078824,7.258588993863668e-05,-0.004157867534217985,1.0000000000000004,4.949999749660492,4.95,0.0,0.5
0.0015381907069240697,1.1987897884100676,17.70646244287491,0.6931177005171776,8.181013936336967e-05,-0.0041461976472874085,1.0000000000000004,4.9549999833106995,4.955,0.0,0.5
0.0015387098101200536,1.1983370278030634,17.70647445321083,0.6931029371917248,9.103445381697384e-05,-0.0041345277566904315,1.0000000000000004,4.959999918937683,4.96,0.0,0.5
0.0015392288914881647,1.1978842690587044,17.706486761569977,0.693088173866272,0.00010025874280472635,-0.004122857975289662,1.0000000000000004,4.965000152587891,4.965,0.0,0.5
0.0015397823372040875,1.1974572818726301,17.706497728824615,0.6930736750364304,0.00010855411437660223,-0.004110093647369695,1.0000000000000004,4.96999979019165,4.97,0.0,0.5
0.001540396759082796,1.197075815871358,17.70650690793991,0.693059554323554,0.00011520837597345235,-0.0040953894144166725,1.0000000000000004,4.975000023841858,4.975,0.0,0.5
0.0015410111809615046,1.1966943480074406,17.70651626586914,0.6930454522371292,0.00012186247602130607,-0.004080685246947269,1.0000000000000004,4.9799999594688416,4.98,0.0,0.5
0.0015416255955642555,1.1963128708302975,17.706525444984436,0.6930313445627689,0.00012851669532665255,-0.004065981174107947,1.0000000000000004,4.985000193119049,4.985,0.0,0.5
0.001542239959235303,1.195931451395154,17.706534922122955,0.6930172424763441,0.00013517031047172168,-0.0040512783758686055,1.0000000000000004,4.989999830722809,4.99,0.0,0.5
0.001542853395221755,1.1955494675785303,17.70651203393936,0.6930020712316036,0.00014198283724908833,-0.004036489083432571,1.0000000000000004,4.9949997663497925,4.995,0.0,0.5
0.0015434676242875867,1.1951678954064846,17.70651537179947,0.6929877661168575,0.00014866665333101992,-0.004021769072551251,1.0000000000000004,5.0,5.0,0.0,0.5


==> figs/data/cyl_fk03/cylinderPANS_medp3_fluc_x1p06.csv <==
y,uu,uv,vv
-2.0,0.0002096698783408969,5.087712576810672e-06,0.0002167608055139402
-1.996,0.00021058612132897185,5.0861919622700815e-06,0.00021773373502537413
-1.992,0.00021160918853657294,5.083390690720524e-06,0.00021871450230498727
-1.988,0.0002127180035239784,5.079615293635002e-06,0.00021970440914380234
-1.984,0.00021305367574294047,5.108256730486556e-06,0.00022069140367268094
-1.98,0.00021352470759731517,5.132121983477598e-06,0.00022168519707022697
-1.976,0.0002141232881036844,5.152004492845014e-06,0.000222687496623248
-1.972,0.00021484934504655554,5.1679213357514894e-06,0.00022369824191992331
-1.968,0.0002157029280561205,5.179865266381931e-06,0.00022471746334412537
-1.964,0.00021668404391171837,5.18783422102291e-06,0.0002257451912206189
-1.96,0.00021779263867715575,5.191845709627462e-06,0.0002267813649483569
-1.956,0.0002190287732576332,5.191875124310373e-06,0.00022782604557299897
-1.952,0.00022039239067790696,5.187930033066686e-06,0.00022887917150853397
-1.948,0.00022188356593846808,5.180015664451036e-06,0.00022994080489771647
-1.944,0.00022350221425814501,5.16813277838829e-06,0.0002310108823359991
-1.94,0.00022524835639213723,5.152275898039694e-06,0.00023208943634398123
-1.936,0.00022705824414089888,5.135924576205791e-06,0.00023317006853789242
-1.932,0.0002283575779404973,5.1495574294456954e-06,0.00023421706718727234
-1.928,0.00022925192377164667,5.1816521971297595e-06,0.00023532532289346648
-1.924,0.0002303352255427472,5.2109838346874835e-06,0.0002364430852091917
-1.92,0.00023160757579850585,5.237554263741208e-06,0.00023757042051395446
-1.916,0.0002330688543908317,5.261353806108273e-06,0.00023870726152488798
-1.912,0.00023471918065444313,5.28238617585949e-06,0.0002398536764842794
-1.908,0.00023655844027209395,5.3006582632919645e-06,0.0002410095965771988
-1.904,0.00023858671260122013,5.316165417647807e-06,0.00024217505626661216
-1.9,0.00024080402417014585,5.328903249915015e-06,0.00024335009001850663
-1.896,0.0002432102542910899,5.3388792157965484e-06,0.00024453462831054734
-1.892,0.0002458055675067436,5.346087239081434e-06,0.0002457287418576458
-1.888,0.00024858978129440256,5.3505341101413e-06,0.00024693235907257414
-1.884,0.0002501273505674195,5.443076156034762e-06,0.0002481127362752081
-1.88,0.0002516118610714464,5.547359030739597e-06,0.00024928295762533914
-1.876,0.00025266875285531113,5.675143699603023e-06,0.00025051258193936875
-1.8719999999999999,0.00025350264380991663,5.817801180088341e-06,0.00025178286241131227
-1.8679999999999999,0.00025445781808085353,5.959347957544221e-06,0.0002530633269298414
-1.8639999999999999,0.00025553432980376906,6.099780169868899e-06,0.00025435405214428464
-1.8599999999999999,0.00025673212424701504,6.239098964604484e-06,0.0002556549602943514
-1.8559999999999999,0.0002580512751894886,6.37731120795886e-06,0.0002569661298113768
-1.852,0.0002594916937178811,6.514405682637107e-06,0.00025828748187495606
-1.848,0.0002610534345989559,6.650380791999263e-06,0.00025961905620803117
-1.844,0.00026273652594841623,6.785255473244768e-06,0.00026096089217655884
-1.84,0.00026454087302837855,6.919010414151066e-06,0.00026231290929659484
-1.836,0.0002664665959360147,7.051654469078367e-06,0.0002636751897147459
-1.832,0.000268513576159648,7.183187499237439e-06,0.00026504765179489814
-1.828,0.00026959824946478945,7.353676956579444e-06,0.00026638064989996916
-1.824,0.000270457945784697,7.536149499235442e-06,0.00026770779606838954
-1.82,0.00027144205608665165,7.717730065649203e-06,0.0002690451415407468
-1.816,0.00027255061577189987,7.898408960086678e-06,0.0002703927258974799
-1.812,0.00027313363489422915,8.010406361847098e-06,0.00027184391907969426
-1.808,0.000273790972787365,8.115590749388803e-06,0.0002733136378910798
-1.804,0.0002745707493833982,8.218965576562118e-06,0.0002747949059532559
-1.8,0.00027547299769661176,8.320532053292772e-06,0.00027628781103092596
-1.796,0.0002764976578802759,8.420282772459027e-06,0.0002777922643466531
-1.792,0.00027764479326336446,8.518236338303668e-06,0.00027930831085269637
-1.788,0.0002789143918780832,8.614374658612708e-06,0.000280835995428593
-1.784,0.0002803064215250329,8.708702523867747e-06,0.0002823752274528313
-1.78,0.00028182094638700637,8.801220861039206e-06,0.0002839260986824941
-1.776,0.00028345787199612416,8.891928077706783e-06,0.0002854885163314484
-1.772,0.0002841834869684421,8.919748236126558e-06,0.0002870427489662286
-1.768,0.0002844973670317248,8.914450245226254e-06,0.0002885986144395094
-1.764,0.00028495035958076026,8.908660694538218e-06,0.00029016678813780904
-1.76,0.0002855424618368977,8.90233977962675e-06,0.00029174731848105107
-1.756,0.000286273665003133,8.89552033842405e-06,0.00029334011048525675
-1.752,0.0002870034965694922,8.873151688121971e-06,0.0002949679280695653
-1.748,0.0002874346312966402,8.80264220639745e-06,0.00029667990446153485
-1.744,0.0002880111239216863,8.730996995384726e-06,0.0002984052663081062
-1.74,0.0002887329558617057,8.658211171256585e-06,0.0003001439100383169
-1.736,0.0002896001706263133,8.584280301350305e-06,0.00030189594032489753
-1.732,0.000290612737762945,8.50921604984295e-06,0.00030366125197318255
-1.728,0.000291770648394266,8.432997563424855e-06,0.00030543989730298274
-1.724,0.0002920171011095501,8.273183823490255e-06,0.0003072024336799204
-1.72,0.00029154950968060344,8.045196716294103e-06,0.0003089554598277639
-1.716,0.0002912020246450834,7.814119159775661e-06,0.00031072270099542245
-1.712,0.0002909746131186706,7.57997193482706e-06,0.00031250405120971915
-1.708,0.00029086730462860174,7.342746305133373e-06,0.00031429961587956103
-1.704,0.0002908800968851459,7.102440095456132e-06,0.0003161092895948028
-1.7,0.00029101296635681304,6.85906624792151e-06,0.0003179331248263211
-1.696,0.0002912659377191629,6.612590807498177e-06,0.00031977117635682427
-1.692,0.0002916389881017036,6.363055850192751e-06,0.00032162333472919797
-1.688,0.0002921321486370828,6.110434474541785e-06,0.0003234897102165695
-1.684,0.0002927453796862348,5.854735132568687e-06,0.0003253701921833311
-1.68,0.0002927573071078169,5.428030833217939e-06,0.00032723667105816694
-1.676,0.00029270648446020356,4.957789401259329e-06,0.0003291114338473951
-1.672,0.00029275971535729187,4.483179169877992e-06,0.000331000593447454
-1.668,0.00029291698697815534,4.004176912292792e-06,0.0003329042068245986
-1.664,0.0002931783126168072,3.520827985052524e-06,0.00033482216046791074
-1.66,0.0002935436762653812,3.0330887786911005e-06,0.00033675456839040016
-1.656,0.00029401309169198856,2.541002751673953e-06,0.00033870131540615536
-1.652,0.00029458656657967413,2.044522858042675e-06,0.00034066251748929104
-1.6480000000000001,0.0002952640523919188,1.5437025425265248e-06,0.00034263805920993696
-1.6440000000000001,0.0002960456205293678,1.0384971976674113e-06,0.00034462799632292647
-1.6400000000000001,0.0002969312098813601,5.289227352696035e-07,0.0003466323908625727
-1.6360000000000001,0.0002974226675952648,1.2492933903639704e-07,0.00034869358624349636
-1.6320000000000001,0.0002976704901548307,-2.0366461726086278e-07,0.00035080127346901396
-1.6280000000000001,0.0002980291964636042,-5.342837775190505e-07,0.000352925739391641
-1.624,0.0002984987660194867,-8.66947628780743e-07,0.00035506711041874466
-1.62,0.000299079176949271,-1.2016366753101422e-06,0.0003572252589116618
-1.616,0.000299770449720275,-1.538369622569046e-06,0.00035940024851211416
-1.612,0.00030056793688622345,-1.8836746117656242e-06,0.00036155230035269927
-1.608,0.00030146747515909244,-2.241354865862576e-06,0.0003636573205372946
-1.604,0.00030247586566766745,-2.6011825789237935e-06,0.000365777604467939
-1.6,0.00030359305332777265,-2.9631657013662065e-06,0.0003679130258628905
-1.596,0.0003048190947272026,-3.327292272616283e-06,0.0003700637120248859
-1.592,0.0003057232620533053,-3.5466377126866833e-06,0.0003722437983047463
-1.588,0.00030597758558850914,-3.4701085522091046e-06,0.0003744779318567144
-1.584,0.00030633137852260846,-3.394216362181858e-06,0.0003767291142252423
-1.58,0.0003067846420347955,-3.3189670400099605e-06,0.0003789972119565042
-1.576,0.00030733761923809963,-3.2456224619413212e-06,0.00038131768996656326
-1.572,0.0003079912158004366,-3.1762766942450372e-06,0.0003837380284327476
-1.568,0.0003087452322766297,-3.108276361356616e-06,0.00038617697803863365
-1.564,0.00030959964839145986,-3.041617462483541e-06,0.00038863439328573217
-1.56,0.0003105544798056638,-2.9762968755748067e-06,0.0003911104221063773
-1.556,0.0003116096629085768,-2.9123386559700338e-06,0.000393604914616518
-1.552,0.00031270161698580655,-2.8228268862132403e-06,0.0003961139086763036
-1.548,0.0003132745312818481,-2.470144223704378e-06,0.0003986044979544039
-1.544,0.0003139583631975046,-2.118018341666663e-06,0.00040111839652787277
-1.54,0.00031475312047149614,-1.7664199030849494e-06,0.0004036557539977129
-1.536,0.00031565878685080957,-1.4153654355785067e-06,0.000406216418793957
-1.532,0.0003166753992216419,-1.0648287682391395e-06,0.0004088005443960225
-1.528,0.00031780290307970846,-7.148493097817377e-07,0.0004114079763625984
-1.524,0.00031904133282721267,-3.6539659556717555e-07,0.00041403879114927325
-1.52,0.0003203955979557749,-4.060339132181487e-08,0.0004167427667367976
-1.516,0.00032188201081485667,2.630683203120705e-07,0.00041955557358538953
-1.512,0.00032347937432444936,5.658313976544625e-07,0.0004223937210111197
-1.508,0.00032456513466472405,9.36336939255683e-07,0.00042504984178081464
-1.504,0.0003256165953143089,1.3274451055291176e-06,0.0004276753271968687
-1.5,0.0003268018054795704,1.7212406933493814e-06,0.00043032508309462836
-1.496,0.00032812075717421964,2.117716224720608e-06,0.00043299918709438967
-1.492,0.00032956719486212276,2.513541456580173e-06,0.00043567651738524865
-1.488,0.0003311335895445032,2.904801307811628e-06,0.0004383327049535761
-1.484,0.00033283317228066786,3.298507674157976e-06,0.00044101233384730615
-1.48,0.0003346658083732526,3.6946471255160784e-06,0.00044371524484230774
-1.476,0.0003366315926713155,4.093234784040826e-06,0.00044644159915725425
-1.472,0.00033873044310240945,4.494269310842685e-06,0.0004491912329929473
-1.468,0.000340640159185226,5.003040178158473e-06,0.0004519062271211444
-1.464,0.00034216278141386154,5.613747493736407e-06,0.000454481824399192
-1.46,0.0003438039180051669,6.224778105519056e-06,0.0004570831184830824
-1.456,0.0003455636747652449,6.83618949978604e-06,0.00045971026441235014
-1.452,0.00034744620324331325,7.436170215048396e-06,0.0004624051501110588
-1.448,0.00034945613806745715,8.006266263610933e-06,0.0004652360935879355
-1.444,0.0003515809149681874,8.577291329559319e-06,0.0004680937476444221
-1.44,0.00035382059783476853,9.149241138510879e-06,0.00047097819542422166
-1.436,0.0003561752368836519,9.722147399588213e-06,0.0004738895249539329
-1.432,0.00035864470334817064,1.029597971767742e-05,0.00047682756174204674
-1.428,0.00036046585786154225,1.0930678037273077e-05,0.0004798788965053661
-1.424,0.00036183922213761237,1.1612370382995341e-05,0.0004830214653607388
-1.42,0.0003633024271499718,1.2299393631709949e-05,0.0004861948178814163
-1.416,0.0003648553482944506,1.2991711299999884e-05,0.0004893987656558817
-1.412,0.0003664981238447913,1.368935922875916e-05,0.0004926334983293055
-1.408,0.00036822894807681526,1.4389648136762258e-05,0.0004958568403032913
-1.404,0.00037004422622046666,1.50873508663203e-05,0.0004989870539574164
-1.4,0.00037194871594577075,1.5790111695855608e-05,0.0005021454906235107
-1.396,0.00037394233798759553,1.649790555646668e-05,0.0005053319630330494
-1.392,0.00037602521574085974,1.72107553274554e-05,0.0005085466606658677
-1.388,0.0003772905251428319,1.7987894233362145e-05,0.0005118892255864281
-1.384,0.00037818543073075967,1.880275773892147e-05,0.000515311586834941
-1.38,0.00037917833708503115,1.9625185902333467e-05,0.0005187621524105451
-1.376,0.0003802693169474565,2.0455199047893148e-05,0.000522241023773902
-1.3719999999999999,0.0003814583542632689,2.129284092765169e-05,0.0005257483065423588
-1.3679999999999999,0.0003827454265529485,2.213804750384866e-05,0.0005292837895671493
-1.3639999999999999,0.00038413057585347064,2.299086418045696e-05,0.0005328476855894583
-1.3599999999999999,0.00038561373479826047,2.3851254707375856e-05,0.0005364397817110074
-1.3559999999999999,0.00038722568936855025,2.469053857311528e-05,0.0005401617636055677
-1.3519999999999999,0.00038894099154614326,2.553197337254875e-05,0.0005439299104584377
-1.3479999999999999,0.0003898514621161109,2.6331500778781028e-05,0.0005477622873922298
-1.3439999999999999,0.0003901971719086969,2.711785764765979e-05,0.0005515107068361645
-1.3399999999999999,0.00039063781122924225,2.7918539500522523e-05,0.0005551502745367917
-1.3359999999999999,0.00039118236973360957,2.872636762405287e-05,0.0005588190506942645
-1.3319999999999999,0.00039183082404978275,2.9541268463631754e-05,0.0005625168171245916
-1.3279999999999998,0.0003925831767367362,3.0363303511835335e-05,0.0005662437953547251
-1.3239999999999998,0.0003934394037608885,3.119243824272645e-05,0.0005699997622418668
-1.3199999999999998,0.0003943995242924639,3.202866651258536e-05,0.0005737848292896259
-1.3159999999999998,0.00039546355495893523,3.287203639493212e-05,0.0005775991087914559
-1.3119999999999998,0.0003966314567393513,3.372249937566844e-05,0.0005814423747045168
-1.3079999999999998,0.00039677677599767925,3.4424105780265435e-05,0.0005853103823082541
-1.3039999999999998,0.00039686459722138224,3.5111936497348626e-05,0.0005892101421793305
-1.2999999999999998,0.0003970355829170785,3.5805630883283725e-05,0.0005931426502154848
-1.296,0.00039728972339816857,3.6505117826452334e-05,0.0005971076718470363
-1.292,0.0003976269930094585,3.721044058188197e-05,0.000601105322903797
-1.288,0.00039804746291621735,3.79216008670063e-05,0.0006051357247700479
-1.284,0.00039855104463061667,3.863857573195463e-05,0.0006091986364459401
-1.28,0.00039913781835425153,3.936140791517501e-05,0.0006132943005955259
-1.276,0.0003998077205009615,4.009001651383734e-05,0.0006174224726491268
-1.272,0.00040049286731884013,4.073001218247906e-05,0.0006217278502349225
-1.268,0.0004007026087993801,4.12645999524205e-05,0.0006259869848631309
-1.264,0.00040096357588090893,4.179090882447257e-05,0.0006302128517795776
-1.26,0.00040130359227232135,4.231974091841478e-05,0.0006344742750667222
-1.256,0.0004017226380843336,4.285104731676374e-05,0.0006387710010855031
-1.252,0.00040222074139254155,4.3384871431936184e-05,0.0006431032858427604
-1.248,0.00040279785327917945,4.392118052473154e-05,0.0006474708715618113
-1.244,0.00040345402233922555,4.445999922292398e-05,0.0006518740173960401
-1.24,0.0004041892104235849,4.500129687075855e-05,0.0006563124621475377
-1.236,0.0004050034714895918,4.554511155389109e-05,0.0006607864695415046
-1.232,0.0004052691420600242,4.623870252103881e-05,0.0006652333748193498
-1.228,0.0004054719028768357,4.696749552396017e-05,0.0006697433812843899
-1.224,0.00040576991554561816,4.7697482045715553e-05,0.0006742942402540588
-1.22,0.0004061632443022246,4.842866513529336e-05,0.0006788856797475275
-1.216,0.0004066518871013168,4.9161055558921666e-05,0.0006835179728602605
-1.212,0.0004072357869775226,4.9894613966146106e-05,0.0006881908448427536
-1.208,0.0004077308315526572,5.05783855935253e-05,0.0006926623572579898
-1.204,0.0004080833687922522,5.121182313823397e-05,0.0006972401730127246
-1.2,0.0004083302931913373,5.1795242243032485e-05,0.0007019621716014305
-1.196,0.00040865443424744323,5.238014873776369e-05,0.00070672797429423
-1.192,0.0004090557597485245,5.296650567245271e-05,0.0007115372981407159
-1.188,0.00040953429438255937,5.355437285560417e-05,0.0007163904310441131
-1.184,0.0004100899834811004,5.4143667477418165e-05,0.000721287082782639
-1.18,0.0004107229216912105,5.473445944761888e-05,0.0007262275438350638
-1.176,0.0004114330433292307,5.532671271218475e-05,0.0007312115226541918
-1.172,0.000412195151777425,5.5920858201517866e-05,0.0007362073743756508
-1.168,0.0004127638943621697,5.6544265104375e-05,0.0007409794041426944
-1.1640000000000001,0.00041318357848660526,5.7304859935122756e-05,0.0007459298855366385
-1.1600000000000001,0.00041369211610479533,5.80680253931536e-05,0.0007509296064654692
-1.1560000000000001,0.00041428939914499606,5.8833710709765315e-05,0.0007559782679976155
-1.1520000000000001,0.0004149755072931076,5.9601941554963236e-05,0.0007610761738831656
-1.1480000000000001,0.00041575037253508416,6.037269311890831e-05,0.0007662230173426499
-1.1440000000000001,0.00041661402930514327,6.114599789237046e-05,0.0007714189521391467
-1.1400000000000001,0.00041756647987146604,6.192184201202048e-05,0.0007766641331040349
-1.1360000000000001,0.0004186077142897536,6.27001993630756e-05,0.0007819582481979331
-1.1320000000000001,0.0004196479381873986,6.350257216395944e-05,0.0007871885156898081
-1.1280000000000001,0.0004202147151973291,6.449302496255003e-05,0.0007923805604866045
-1.124,0.0004207104548874279,6.554116028578813e-05,0.0007977121452110133
-1.12,0.00042131007191060105,6.65952126158676e-05,0.0008031002229580894
-1.116,0.000422013578572249,6.76552756653201e-05,0.0008085449502565915
-1.112,0.00042282099932761433,6.872133868447918e-05,0.0008140464928458556
-1.108,0.00042373228605016876,6.979335311721467e-05,0.0008196045227582834
-1.104,0.00042474749332693616,7.087138769894662e-05,0.0008252193689875256
-1.1,0.000425866566755368,7.195537976520504e-05,0.0008308906998309597
-1.096,0.0004267863619848753,7.299317141668935e-05,0.0008362413123077642
-1.092,0.00042766093978647684,7.406682029268558e-05,0.0008415442271979524
-1.088,0.0004284316243776105,7.534954453075757e-05,0.0008470506465830504
-1.084,0.0004293162346187335,7.66395208250323e-05,0.0008526208289335234
-1.08,0.0004303147757253563,7.793666030972497e-05,0.0008582544426526192
-1.076,0.0004314272772092918,7.924103847558758e-05,0.0008639518204937038
-1.072,0.0004326536732157841,8.055260696593896e-05,0.00086971262569376
-1.068,0.00043399407355929667,8.187140836889498e-05,0.0008755371996917521
-1.064,0.0004353396940674363,8.316189164432863e-05,0.0008812240750873393
-1.06,0.0004364379866221305,8.475189720583628e-05,0.0008867830383435662
-1.056,0.00043763130182126455,8.64311878032165e-05,0.0008924454755531851
-1.052,0.0004389626455689385,8.811875423108069e-05,0.0008981777989064118
-1.048,0.0004404320085758221,8.981463497752719e-05,0.0009039801830135109
-1.044,0.000442098111894073,9.150379326915077e-05,0.0009099388457094143
-1.04,0.00044391904305044133,9.319683213457168e-05,0.0009159923533981195
-1.036,0.00044587812619903503,9.489782811125376e-05,0.0009221159737269961
-1.032,0.0004475688890736966,9.65736270547725e-05,0.0009283947666669556
-1.028,0.0004486858827163627,9.821784217874113e-05,0.0009344577715981655
-1.024,0.00044995200391839885,9.987335113676868e-05,0.000940598115398625
-1.02,0.0004513673356414653,0.00010154020450059423,0.0009468159852891547
-1.016,0.0004529317270425307,0.00010321831446352025,0.0009531110121305207
-1.012,0.0004544111849598842,0.00010513799022843948,0.0009595220790042027
-1.008,0.0004555315356112341,0.0001074202639891379,0.0009659714188074326
-1.004,0.00045607128409646733,0.0001094544897348035,0.0009717783529882237
-1.0,0.0004567522537815762,0.00011150624044775777,0.000977669847590291
-0.996,0.00045757441172083265,0.00011357562053255932,0.0009836461661350997
-0.992,0.0004585377715683237,0.0001156625796564724,0.0009897072206878476
-0.988,0.0004596423795190182,0.00011776714953970382,0.0009958530097671189
-0.984,0.00046088814835451336,0.00011988926468261977,0.001002083442492625
-0.98,0.00046219269196682086,0.00012191307500250228,0.0010088821516368177
-0.976,0.00046322535485268695,0.00012384598861147342,0.0010160465499487127
-0.972,0.00046374518926340903,0.00012588115462410591,0.0010225742261800138
-0.968,0.00046443248307860346,0.0001279322159754164,0.0010292075832749289
-0.964,0.00046528724471830323,0.00012999917886344313,0.001035946620667684
-0.96,0.00046630945333816766,0.00013208204067673927,0.0010427913409194482
-0.956,0.0004674991322755572,0.0001341808060572587,0.001049741742112578
-0.952,0.000468856251085973,0.00013629543052003738,0.0010567977179199738
-0.948,0.0004703808543623483,0.0001384259974697628,0.0010639594792750937
-0.944,0.0004713114400068859,0.00014024120043683885,0.0010710828950677418
-0.94,0.00047183583042732536,0.0001422043615144279,0.0010774342703055396
-0.9359999999999999,0.0004725962907756616,0.0001441833546972096,0.001083900590062821
-0.9319999999999999,0.00047359281012339686,0.00014617817691313747,0.0010904818499402529
-0.9279999999999999,0.000474825424962651,0.0001481888345554416,0.001097178052932964
-0.9239999999999999,0.000476273885071245,0.00015019819947948712,0.001104032489769578
-0.9199999999999999,0.00047738059795133316,0.00015175618669925885,0.0011116839379238972
-0.9159999999999999,0.00047869288819069863,0.00015332910484287186,0.0011194789546615732
-0.9119999999999999,0.00048021080168197423,0.00015491694726193648,0.0011274175436123575
-0.9079999999999999,0.00048193429206167687,0.0001565197285283935,0.0011354997034776068
-0.9039999999999999,0.00048386336325684736,0.0001581374184828855,0.001143725432652015
-0.8999999999999999,0.00048599802850023317,0.0001597700541895282,0.0011520947314866722
-0.8959999999999999,0.000487989700125817,0.00016198519555912587,0.001159190333887052
-0.8919999999999999,0.0004898996152410221,0.0001646911099583086,0.0011652536963145806
-0.8879999999999999,0.0004920174075872843,0.00016741855516373274,0.0011714598008133687
-0.8839999999999999,0.0004945185534833808,0.0001700341463988067,0.001178503163802842
-0.8799999999999999,0.0004974346552583395,0.0001725269314180756,0.0011864477522273912
-0.8759999999999999,0.0005005860852699838,0.00017503784013778864,0.0011945617919275108
-0.8719999999999999,0.0005038802042042401,0.0001774137932528956,0.0012029325127189867
-0.8679999999999999,0.0005057256611258555,0.0001769314769363609,0.0012131270356512873
-0.8639999999999999,0.0005078925170448291,0.00017643125157200092,0.001223540887557622
-0.8599999999999999,0.0005103809043959262,0.00017591307585019977,0.0012341743699891717
-0.8559999999999999,0.0005131907396200249,0.00017537694444261362,0.001245027336777778
-0.8519999999999999,0.0005163220329100503,0.00017482287832850413,0.0012560997839636467
-0.8479999999999999,0.0005197748035829789,0.00017425088803818518,0.0012673917135671898
-0.8440000000000001,0.0005239239964073239,0.00017665818200982765,0.0012759176914724005
-0.8400000000000001,0.0005276683959231733,0.00018004995572324213,0.0012840701231715324
-0.8360000000000001,0.0005317484728559141,0.00018348147750842477,0.00129245000924768
-0.8320000000000001,0.0005361643487679144,0.0001869528743728784,0.0013010576055051527
-0.8280000000000001,0.0005409159181777128,0.00019046407861469285,0.001309892787981504
-0.8240000000000001,0.0005460032237504202,0.00019401510183555138,0.0013189555540479734
-0.8200000000000001,0.0005514262497843308,0.00019760593388480302,0.001328245902868183
-0.8160000000000001,0.0005568195940538957,0.00020232344756241044,0.0013350933821062285
-0.812,0.0005623446543974169,0.00020778196151875422,0.0013404800092546283
-0.808,0.00056824428545913,0.00021328161602898475,0.001346133367604364
-0.804,0.0005745187202256375,0.0002188226233512822,0.0013520536337802138
-0.8,0.0005814211503444818,0.00022296958974365482,0.0013638077436716272
-0.796,0.0005888960420321117,0.00022605255080065042,0.0013801796176246726
-0.792,0.0005967502640128398,0.0002291698467848926,0.0013969268375603296
-0.788,0.0006047769102855371,0.00023299713349651032,0.0014109903485183346
-0.784,0.0006134572230069077,0.00023731154143448558,0.0014235820760603644
-0.78,0.0006230126062122534,0.00024170687499573654,0.001436588666873982
-0.776,0.0006334429811350874,0.0002461831105422294,0.0014500099180223096
-0.772,0.0006447486182178594,0.00025074033270153993,0.001463846228198967
-0.768,0.000655927968146609,0.00025480879574621076,0.001479602780395936
-0.764,0.0006677153444206737,0.0002588888667094423,0.0014958939196119023
-0.76,0.0006738352884568075,0.0002735771050381316,0.0015042254313576368
-0.756,0.0006851016064422871,0.00029713803401899266,0.0015091130415382902
-0.752,0.0007134977403395105,0.00033019693350558777,0.0015178342302350585
-0.748,0.0007576664772727797,0.00036320538271689183,0.0015270126544225107
-0.744,0.0008176091554252408,0.00039616437968330006,0.0015366485932514706
-0.74,0.0008933251942598737,0.00042907338458010987,0.001546741912518976
-0.736,0.0009848146406460621,0.00046193244300335174,0.0015572926101327853
-0.732,0.0012209187025258956,0.0005903474659854184,0.0015624157504342715
-0.728,0.0016368518851742565,0.0007680908922261376,0.0015650175393119676
-0.724,0.0021817973212042915,0.0009418383055468516,0.0015683934209095192
-0.72,0.0028557440342581943,0.001111587202939195,0.0015725433270983502
-0.716,0.0036587120462187547,0.0012773426340018457,0.0015774673829274438
-0.712,0.004595045303385462,0.0014273291762854458,0.0015961589883604114
-0.708,0.0058879052053449465,0.001629955179737442,0.0015873414325390603
-0.704,0.007588943079294297,0.0019293101968381222,0.0015704439442993162
-0.7,0.009907323458278005,0.0023436953508721623,0.0015438818527226004
-0.696,0.012654680955764924,0.0027480186254408723,0.0015186015607625168
-0.692,0.01583985471313181,0.0031044128672029973,0.0014889755867269767
-0.688,0.019441196843127524,0.0034419949941213363,0.00146000991674038
-0.6839999999999999,0.023456904709724318,0.0037652470802919777,0.001432407936585011
-0.6799999999999999,0.02788692747275152,0.004074163942664841,0.0014061700880377479
-0.6759999999999999,0.032731265109197556,0.004368745599167107,0.0013812963682380624
-0.6719999999999999,0.03720098205473564,0.00467412737758166,0.0013580709791188098
-0.6679999999999999,0.0412353669908195,0.004995666507547043,0.0013364273362131828
-0.6639999999999999,0.045236970930089895,0.0052922659873396154,0.0013187404106392289
-0.6599999999999999,0.04831448618697809,0.005533181839601566,0.0013107380475049968
-0.6559999999999999,0.051636340305627915,0.005772870363812104,0.0013042287320144319
-0.6519999999999999,0.05520248870096478,0.006011327904704955,0.0012992125960854131
-0.6479999999999999,0.059012931819206284,0.006248554515598397,0.0012956896375235297
-0.6439999999999999,0.060983265777065684,0.006381645742160161,0.0012879097989969982
-0.6399999999999999,0.061840107062290595,0.006451715269217773,0.0012784008727256457
-0.6359999999999999,0.06280403224284697,0.006520227713785546,0.0012706503928022726
-0.6319999999999999,0.0638750245595114,0.006587182078509536,0.001264658434294259
-0.6279999999999999,0.06421443056639581,0.006601742683920245,0.0012626420133406454
-0.6239999999999999,0.06414887613527326,0.006585350876945185,0.0012642637507335427
-0.6199999999999999,0.06417083440983945,0.006568233374230289,0.0012683417859787553
-0.6159999999999999,0.062198742778949045,0.006380794855690721,0.0012616084177747879
-0.6119999999999999,0.05967248319167928,0.006144940900508935,0.0012540498058083746
-0.6079999999999999,0.057258441291432274,0.0059155963324423345,0.0012500245653516236
-0.6039999999999999,0.05495661692698891,0.005692761156407033,0.0012495327012267126
-0.5999999999999999,0.05276704202032824,0.005476438548627661,0.0012525741368976913
-0.5959999999999999,0.05068321432767806,0.005265951035461607,0.0012591549734315968
-0.5920000000000001,0.04815626246849614,0.005003805417824255,0.0012706106826444574
-0.5880000000000001,0.04557975186025925,0.004730249546211695,0.0012836292738873441
-0.5840000000000001,0.043013416085783886,0.004451835436185675,0.0012993262543315347
-0.5800000000000001,0.040587008254963246,0.004182495289801815,0.0013202432267610963
-0.5760000000000001,0.03830052837482927,0.00392222910361419,0.0013463801856072415
-0.5720000000000001,0.036154007450775114,0.003671040573787749,0.0013777366297047068
-0.5680000000000001,0.03417040960179067,0.0034274713201789503,0.0014148427916135186
-0.5640000000000001,0.032417239082393565,0.0031847830717628214,0.0014576882579571155
-0.56,0.030825884644461964,0.0029445811620152865,0.001502439364000328
-0.556,0.029345246628491597,0.0027144296599937333,0.0015549154939655438
-0.552,0.027975325059921178,0.0024943285729146043,0.0016151166452133153
-0.548,0.026716120026210488,0.0022842778910792125,0.0016830428172421564
-0.544,0.025567647706640835,0.002084280527175874,0.0017586928253926866
-0.54,0.024602633916145412,0.0018997528923354674,0.0018409416705152026
-0.536,0.02387187067908469,0.0017419547760516654,0.0019253090612721927
-0.532,0.023204122569014166,0.0015902896863026455,0.002019107006974508
-0.528,0.02259938953732546,0.001444757614156119,0.002122335505751105
-0.524,0.02205767165886819,0.0013053585597992694,0.00223499455362705
-0.52,0.021578968818461,0.0011720925255400362,0.0023570841611465516
-0.516,0.02116328111222567,0.0010449595067941876,0.002488604314961381
-0.512,0.020789216623387986,0.0009381697978505482,0.0026136321958923946
-0.508,0.02045463308723163,0.0008373859000448738,0.0027454339389655657
-0.504,0.020164460652474812,0.0007396608511253192,0.0028873026058795956
-0.5,0.01991869932852901,0.0006449946680314522,0.0030392382023969643
-0.496,0.019717349059755723,0.0005533873429254862,0.0032012407307158166
-0.492,0.0195586463054125,0.0004651605074058774,0.0033727036936548184
-0.488,0.01936494240102753,0.0003899105507898003,0.0035273947852683327
-0.484,0.019202592120392672,0.00031660914446943384,0.003689645986265738
-0.48,0.019078021437245213,0.0002446605269401355,0.0038617659776520154
-0.476,0.018991230800331976,0.0001740652138470373,0.004043753358738246
-0.472,0.018942218996205715,0.00010482214728130238,0.004235610853527493
-0.46799999999999997,0.018923476231818472,3.8157376705159424e-05,0.004434467312697588
-0.46399999999999997,0.01884169563634589,-2.005548881850785e-05,0.004608335233728745
-0.45999999999999996,0.018790761638724177,-7.75893606290886e-05,0.0047904674780288965
-0.45599999999999996,0.018773752047856022,-0.00013446243340542303,0.004981861525157467
-0.45199999999999996,0.018790667370181348,-0.00019067428495322364,0.005182516027809245
-0.44799999999999995,0.0188415071070109,-0.0002462244901317591,0.005392429407877056
-0.44399999999999995,0.018908548651023902,-0.0002991430936621504,0.005605550739390917
-0.43999999999999995,0.018910985935637243,-0.0003472320619344898,0.005792463733890525
-0.43599999999999994,0.018946867772242547,-0.00039575473053494943,0.005986645009961389
-0.43199999999999994,0.01901282049369182,-0.00044418252430580455,0.006189293761820211
-0.42799999999999994,0.01910884503684817,-0.0004925161807701347,0.006400412991657006
-0.42399999999999993,0.019183772908380928,-0.0005395934894989982,0.006603099406342709
-0.41999999999999993,0.01922904393830567,-0.0005853813795140682,0.0067951350569226505
-0.4159999999999999,0.019297082086853747,-0.0006300243624025157,0.0069935851159986726
-0.4119999999999999,0.01938392115464813,-0.000670939044673885,0.007196028975277953
-0.4079999999999999,0.019497161719004,-0.0007118007412430194,0.007406418570296886
-0.4039999999999999,0.019540699047619625,-0.0007522334806603303,0.007593278706026338
-0.3999999999999999,0.019586492845245055,-0.0007926061598965634,0.00778092375350446
-0.3959999999999999,0.01965363488129461,-0.0008330011587275841,0.007975673583965143
-0.3919999999999999,0.019742125086165956,-0.0008734184888176511,0.008177528253531947
-0.3879999999999999,0.019834319517433176,-0.0009160763450335617,0.008377242104381849
-0.3839999999999999,0.019853426123873887,-0.0009582555068803429,0.008546038215621199
-0.3799999999999999,0.01989025682498052,-0.0010008732962927492,0.008721281143092764
-0.3759999999999999,0.019944811710097047,-0.001043929706456269,0.00890297088137378
-0.3719999999999999,0.019978331740474333,-0.0010878695850768335,0.009077544386453269
-0.3679999999999999,0.019981602122697888,-0.0011325714872999506,0.009242136561130748
-0.3639999999999999,0.019998837684093634,-0.0011769764927480478,0.00941227716304525
-0.3599999999999999,0.020020694871909522,-0.001216077190019401,0.009583839093375783
-0.35599999999999987,0.019999738990624197,-0.0012577423400228626,0.00973855871233062
-0.35199999999999987,0.019974325624783237,-0.0013000861769935888,0.009891929785921552
-0.34799999999999986,0.0199623648336876,-0.0013423253915860606,0.010051051938964934
-0.34399999999999986,0.019957530140442697,-0.001387421745884301,0.010210636714972257
-0.33999999999999986,0.01990394815477338,-0.0014317175791608207,0.010347396539335293
-0.33599999999999985,0.019861922393250943,-0.0014756835493718139,0.010489367799638402
-0.3320000000000001,0.01981718268519587,-0.001518764759757269,0.010631142024907612
-0.32800000000000007,0.019752162893181976,-0.0015598954770888781,0.010765952838886782
-0.32400000000000007,0.019698459868607614,-0.0016004932608622978,0.010906043426165185
-0.32000000000000006,0.019624776618530165,-0.001636951599006966,0.011036815459508572
-0.31600000000000006,0.01954105824491846,-0.0016772977831663175,0.011158709030861544
-0.31200000000000006,0.019467801295387735,-0.0017171468925381167,0.01128556452769441
-0.30800000000000005,0.019396763738564225,-0.001755227373551655,0.011413739419425611
-0.30400000000000005,0.019297248199801675,-0.001787058479948002,0.011529246488508291
-0.30000000000000004,0.01920818575846231,-0.001818020218703175,0.011649764978869047
-0.29600000000000004,0.01912558491669212,-0.001853401902788526,0.011769502106634862
-0.29200000000000004,0.019027684074850452,-0.0018830379463564489,0.011882217910313377
-0.28800000000000003,0.01892366092505587,-0.0019084360604679949,0.011992222065915563
-0.28400000000000003,0.018828784568397972,-0.0019349030281720194,0.012104808704871784
-0.28,0.018740675591498616,-0.0019625340427959935,0.012218551928847266
-0.276,0.01862643905375205,-0.001981561058998068,0.012319045664832863
-0.272,0.018521624866869653,-0.0019993432587158398,0.012424150216345561
-0.268,0.01842435272223224,-0.0020198201690115824,0.012528910946562728
-0.264,0.018326401603359608,-0.002037246436492172,0.012632580314583143
-0.26,0.01821976971599259,-0.002048998404559427,0.01273115775423707
-0.256,0.018121398381861945,-0.0020603450011560144,0.0128329591141689
-0.252,0.018010194327597106,-0.002069579796552348,0.012923359125790942
-0.248,0.01790384947660409,-0.0020772045565038075,0.01301608507889276
-0.244,0.01780598586940213,-0.0020835397953460726,0.013112922295359946
-0.24,0.017693818303555067,-0.0020852419740855018,0.013197313044748965
-0.236,0.017590136737649736,-0.0020858141514019488,0.013285652146139457
-0.23199999999999998,0.017497314725469906,-0.002087979083417899,0.013378522835270495
-0.22799999999999998,0.01739447402520669,-0.0020868229613545592,0.013461030545061831
-0.22399999999999998,0.017292098441262147,-0.002082482492289172,0.013543840748303731
-0.21999999999999997,0.017193894839090004,-0.0020770064416125987,0.013626358729987501
-0.21599999999999997,0.01709688482110234,-0.002070557054411265,0.013705608928919942
-0.21199999999999997,0.016999591584670213,-0.002060537971980968,0.013785105433339617
-0.20799999999999996,0.016901901635990445,-0.0020497053943681664,0.013859549155188005
-0.20399999999999996,0.016809888443367553,-0.0020377730312974955,0.013935247353806478
-0.19999999999999996,0.016718198541943192,-0.002023353161592714,0.014009915774258344
-0.19599999999999995,0.016622593421067592,-0.0020077376989533486,0.014077232054959246
-0.19199999999999995,0.016534283666111392,-0.0019915872129935377,0.014147916322751522
-0.18799999999999994,0.016452416536003833,-0.0019749011496740135,0.014220693923303806
-0.18399999999999994,0.016362435958749446,-0.0019566151256199893,0.01428363783304284
-0.17999999999999994,0.0162770758648927,-0.0019364352168653237,0.014348278700496524
-0.17599999999999993,0.016198380772562918,-0.0019153900781880807,0.014414897722041206
-0.17199999999999993,0.016121258643539582,-0.001895138754915034,0.014476903549708367
-0.16799999999999993,0.01603997328324961,-0.0018711553417359455,0.014535802940155731
-0.16399999999999992,0.0159656435558413,-0.001846396226964215,0.01459680184862745
-0.15999999999999992,0.015894794415502435,-0.001822592948986387,0.014654695944178656
-0.15599999999999992,0.015824955280395413,-0.0017962627740481646,0.014711515500275496
-0.1519999999999999,0.015756906873479394,-0.001769371939271218,0.014766918931953787
-0.1479999999999999,0.015691344236840484,-0.0017435102969665776,0.014820666829542393
-0.1439999999999999,0.015626390028067066,-0.0017149934263850225,0.014871828642647012
-0.1399999999999999,0.015568866790152097,-0.0016854664054196862,0.014926018788066802
-0.1359999999999999,0.015507686209287419,-0.0016573002416753544,0.014973285149007863
-0.1319999999999999,0.015450014140718057,-0.0016277773357992371,0.0150213597045268
-0.1279999999999999,0.01539947737611546,-0.001597332390763765,0.01507240828312034
-0.12399999999999989,0.015343299387949608,-0.0015660038575824773,0.015115312547735366
-0.11999999999999988,0.015291730245148481,-0.0015357169541573676,0.0151602465117395
-0.11599999999999988,0.015246586775291749,-0.0015050406745636363,0.015205998227537435
-0.11199999999999988,0.01520223439784264,-0.0014739117066915881,0.015248386046935316
-0.10799999999999987,0.015156969264929442,-0.001441088948071883,0.015290229438255169
-0.10399999999999987,0.015116982584037372,-0.0014088058114674758,0.01532979972606897
-0.09999999999999987,0.015083717705672656,-0.0013759692076856555,0.015371554897175552
-0.09599999999999986,0.015048795650365897,-0.0013430159691254079,0.015410666984531196
-0.09199999999999986,0.015010741518530279,-0.001310489820098613,0.015446356521354595
-0.08799999999999986,0.014979681410898154,-0.0012773472928637136,0.015484926549189336
-0.08399999999999985,0.014952205770178681,-0.0012456107410608842,0.015520497589348191
-0.08000000000000007,0.014923134864944095,-0.0012118464188556049,0.0155536917484006
-0.07600000000000007,0.014900921544525141,-0.0011775583926939212,0.015589711864203475
-0.07200000000000006,0.014874519820256626,-0.001144367590685568,0.015621442446628237
-0.06800000000000006,0.014849167543911619,-0.001111904393971913,0.01565193294071803
-0.06400000000000006,0.014828374770475279,-0.0010784160349984737,0.015683421280143724
-0.06000000000000005,0.014811080656288384,-0.0010435645271008145,0.015714882952370286
-0.05600000000000005,0.014792010754272998,-0.0010111852732802044,0.015743349310128975
-0.052000000000000046,0.014772310295719486,-0.0009774555552030683,0.015770050605131307
-0.04800000000000004,0.014756983420930438,-0.0009445369818152469,0.01579762086430292
-0.04400000000000004,0.01473975519752184,-0.0009117840531846395,0.015822341871643032
-0.040000000000000036,0.014725681106652368,-0.0008780901760175625,0.015848084037950443
-0.03600000000000003,0.014711614142128775,-0.0008466806639977383,0.01587138428518416
-0.03200000000000003,0.014696169276698631,-0.0008131928851135585,0.0158933894746666
-0.028000000000000025,0.01468376459792877,-0.0007812750401009494,0.015915417910617603
-0.02400000000000002,0.014669909925242607,-0.0007489733440446431,0.015935076348471914
-0.020000000000000018,0.014659811934197502,-0.0007160168402065103,0.015956068847009022
-0.016000000000000014,0.014645275774010235,-0.0006847875524695854,0.015972920203761603
-0.01200000000000001,0.014632469806370178,-0.0006527064429046346,0.015989975405506562
-0.008000000000000007,0.014620708870316143,-0.0006197620051096376,0.016007353559902456
-0.0040000000000000036,0.01460421622333559,-0.0005882352406573516,0.01602044787041897
0.0,0.0145937260980539,-0.0005566421578470217,0.01603642176132284
0.0040000000000000036,0.014580201417206947,-0.0005233655104722109,0.016048061679125855
0.008000000000000007,0.01456936876879028,-0.0004918371300239182,0.01606120497643454
0.01200000000000001,0.014555415466110814,-0.00045957476869509513,0.016070511389100293
0.016000000000000014,0.01454611132390769,-0.00042709267646138827,0.0160816523897089
0.020000000000000018,0.014530172237879179,-0.0003942799720066241,0.016088058016146524
0.02400000000000002,0.014517680263209994,-0.00036107303936608364,0.016095959816259536
0.028000000000000025,0.014503215108186826,-0.0003275298787415008,0.01610002598773429
0.03200000000000003,0.014493365276735155,-0.0002939398876098506,0.01610575721749865
0.03600000000000003,0.014479084770679907,-0.00025942262290999755,0.016107642639187826
0.040000000000000036,0.014465943932523881,-0.0002245257568600491,0.016109208193568727
0.04400000000000004,0.014454263748973854,-0.0001900584013244559,0.016109278126280158
0.04800000000000004,0.014440950214593028,-0.00015374031022968333,0.016106871562176647
0.052000000000000046,0.01443013790596719,-0.0001166022120522935,0.016104680376336906
0.05600000000000005,0.014417989016845805,-8.062200161085618e-05,0.01609799789201542
0.06000000000000005,0.01441082549094109,-4.334448484799299e-05,0.01609352330782193
0.06400000000000006,0.01440075428194701,-4.099489846528585e-06,0.016084370414809035
0.06800000000000006,0.014392545532040496,3.3996847797425244e-05,0.016073797254335484
0.07200000000000006,0.0143900689132302,7.2884698035487e-05,0.016065666043570025
0.07600000000000007,0.014380650128719506,0.00011359162819209897,0.016048536920071122
0.08000000000000007,0.014376657940777639,0.000153773127137508,0.016033547696296564
0.08400000000000007,0.014375200607568748,0.00019329673285279486,0.016018217068440813
0.08800000000000008,0.01436861223296808,0.00023574908446954084,0.01599481177915151
0.09200000000000008,0.014369012474699315,0.0002777983900249343,0.015974484976873447
0.09600000000000009,0.01437012634511986,0.00031805758323558494,0.015951463797934082
0.10000000000000009,0.014368625941573116,0.00036220538968551074,0.01592213123145752
0.10400000000000009,0.014374353158101002,0.00040583244374632193,0.015895949271333733
0.1080000000000001,0.014377754600044923,0.000446620523772991,0.015864305412093178
0.1120000000000001,0.014382064234704854,0.0004917418268323639,0.015828918787445283
0.1160000000000001,0.01439303715808222,0.0005365321080958132,0.015795926527926083
0.1200000000000001,0.014399141013162914,0.0005782294022325393,0.015754817643679073
0.12400000000000011,0.014409759579936161,0.0006226522203863749,0.01571412650476968
0.1280000000000001,0.01442224246302539,0.0006692426296144814,0.015669900100594724
0.13200000000000012,0.014435071737524289,0.0007138400297986905,0.015622048957856124
0.13600000000000012,0.01445131685541617,0.0007568099050372916,0.015576090290452817
0.14000000000000012,0.014466779921406051,0.0007976766386459545,0.015523021140088862
0.14400000000000013,0.014487213491860293,0.0008411268861711926,0.015470371609189938
0.14800000000000013,0.014505556733355187,0.0008864484460954736,0.015410946436686796
0.15200000000000014,0.014526669894184179,0.0009292322963507596,0.01535006825708666
0.15600000000000014,0.0145525460600768,0.0009710020262045353,0.015291299430920509
0.16000000000000014,0.014574123948275787,0.0010107975223149943,0.01522543470831837
0.16400000000000015,0.01459569779404495,0.0010551676737008619,0.015153066882323712
0.16800000000000015,0.014625675304990465,0.0010983563928748054,0.015084425845569122
0.17200000000000015,0.014651477924052494,0.0011362580898693307,0.015010307898932833
0.17600000000000016,0.014679626256458708,0.0011735971126470626,0.014934325024004769
0.18000000000000016,0.014714304924890013,0.0012172438200179776,0.014855922210777217
0.18400000000000016,0.014745467251690415,0.0012563029141034823,0.014773265928346066
0.18800000000000017,0.014776665197503137,0.0012918768108179637,0.014688928592094763
0.19200000000000017,0.014815508146460632,0.0013282299696781566,0.014606507241808089
0.19600000000000017,0.014847030284303174,0.0013674813109803177,0.014512205824092404
0.20000000000000018,0.01487929143237501,0.0014035786260788502,0.014417006347809033
0.20400000000000018,0.014918861614493826,0.0014385622179821248,0.014325016455737671
0.20800000000000018,0.014952608539240625,0.0014686539419395993,0.014228391228862826
0.2120000000000002,0.014983601983068525,0.0015058519684046005,0.01412062309178111
0.2160000000000002,0.015023984386055995,0.001541591862558429,0.014017312518518878
0.2200000000000002,0.015058445251662604,0.0015716548161378871,0.013910581360273244
0.2240000000000002,0.015093536944531838,0.001598113202407133,0.013803957787945811
0.2280000000000002,0.015132677804132723,0.0016354823750787896,0.01368767560798709
0.2320000000000002,0.015165028169162143,0.0016665235201427046,0.01356868431834608
0.2360000000000002,0.015198255428635584,0.0016936941748978136,0.013450568272614613
0.2400000000000002,0.015241034989233656,0.001719603661522372,0.013337164031735375
0.24400000000000022,0.01527387307196454,0.0017490134787055541,0.013210615745158498
0.24800000000000022,0.015301446809301891,0.0017794314930716483,0.013076023997665984
0.2520000000000002,0.015339198882724187,0.001808493317012882,0.012946300971135144
0.2560000000000002,0.015375198845592002,0.0018324833759152768,0.012817061519565697
0.26000000000000023,0.01540262366602944,0.0018570952014488982,0.012678611423377392
0.26400000000000023,0.015436367183871917,0.001888170766490363,0.012534845648154902
0.26800000000000024,0.01546964484305999,0.0019138376518469068,0.012392855609108628
0.27200000000000024,0.015497608969545159,0.0019327476330051885,0.01225123301368747
0.27600000000000025,0.01552736241723618,0.001960998756675244,0.01209840963517911
0.28000000000000025,0.015562793157536546,0.0019900141113636536,0.011945003305131197
0.28400000000000025,0.015583557530574936,0.0020096918815592935,0.01178831973279628
0.28800000000000026,0.015615420152795689,0.0020283478943397587,0.01163673752130183
0.29200000000000026,0.01564521349073548,0.002056736716709855,0.011470516153974774
0.29600000000000026,0.015673406821725556,0.0020805068568661043,0.011304428188947807
0.30000000000000027,0.015699846997842628,0.002098098107143206,0.011140326953196621
0.30400000000000027,0.015728955305789882,0.0021208883033018862,0.010969170161164134
0.30799999999999983,0.01575219566973748,0.002141965153023812,0.010792505292100988
0.31199999999999983,0.01577740132427281,0.0021571980789095416,0.010619829516840623
0.31599999999999984,0.01579849257045551,0.002175547145718023,0.010438460963033323
0.31999999999999984,0.015819893823605023,0.00219602084079313,0.010251476711381411
0.32399999999999984,0.015838780573031976,0.002209604484531384,0.010065786641765077
0.32799999999999985,0.01586674631591289,0.002220569755827042,0.009884540607746684
0.33199999999999985,0.015891648948131387,0.002231547022168211,0.0096986566690043
0.33599999999999985,0.01590212336133025,0.0022433335741316156,0.009500659242879909
0.33999999999999986,0.015927532809693896,0.002253858384063735,0.009308742623484653
0.34399999999999986,0.015961943919644787,0.002262027754901623,0.009118252543456077
0.34799999999999986,0.01598092703170046,0.002260929415259951,0.008928577247869341
0.35199999999999987,0.0159932157700827,0.002267505820254923,0.008718013204794603
0.35599999999999987,0.016021348007871306,0.0022734048528123495,0.008511849307260202
0.3599999999999999,0.016029655013727672,0.0022708895377354017,0.00830818616746177
0.3639999999999999,0.016038920278146535,0.002264524107756195,0.00810924511943879
0.3679999999999999,0.016064770313908863,0.0022573531137874336,0.007916721261409649
0.3719999999999999,0.01610725249130989,0.002248913530887521,0.007728063194853311
0.3759999999999999,0.016106621503640183,0.0022350302619090798,0.007519367977870428
0.3799999999999999,0.01611155723915517,0.0022229433421933047,0.0073063956951101875
0.3839999999999999,0.016135056555701754,0.002209649441657642,0.007100426562043999
0.3879999999999999,0.01617711944996973,0.002195148555454511,0.006901460547718633
0.3919999999999999,0.016213136623286883,0.0021760724067816334,0.006701765166451069
0.3959999999999999,0.01623009603619017,0.0021508861267833658,0.00649708406065137
0.3999999999999999,0.0162649669988239,0.0021250858308958973,0.006298505423496436
0.4039999999999999,0.016301525202526385,0.002101148110789843,0.006093879008227824
0.4079999999999999,0.016359182272882928,0.002076070232774426,0.005896836382418464
0.4119999999999999,0.016396369739251935,0.002042659686547966,0.005694256443783513
0.4159999999999999,0.016443094775967587,0.0020063697001454586,0.005495524525065471
0.41999999999999993,0.016505277417871795,0.001969451529664396,0.0053020723556061215
0.42399999999999993,0.01656867202666157,0.0019328481168001625,0.005107935231015547
0.42799999999999994,0.016634459181770398,0.00189070535855061,0.004915492146731728
0.43199999999999994,0.016698174767175503,0.0018423274627616573,0.004723494625166103
0.43599999999999994,0.01677709621323317,0.0017928277036045068,0.004536892060131503
0.43999999999999995,0.016851918198836264,0.0017416913587754669,0.0043484886830093186
0.44399999999999995,0.016950429470809235,0.001689464280713649,0.004168504350748068
0.44799999999999995,0.017023965862075514,0.0016277959243242485,0.003986688615751576
0.45199999999999996,0.017114798050657642,0.0015643840612427828,0.0038118567735709523
0.45599999999999996,0.01722733733896521,0.0015000040391995866,0.003644931140976595
0.45999999999999996,0.017333038479894366,0.001432301612526546,0.003477926525992324
0.46399999999999997,0.017443542491812715,0.0013614813265669812,0.003315057921406412
0.46799999999999997,0.017524700137720433,0.001281368081714035,0.0031518199402017512
0.472,0.017627894142226173,0.001200079796859257,0.0029967021926754637
0.476,0.017753124530738223,0.001117616477073897,0.002849704683618651
0.48,0.01787772902199758,0.0010321744269375182,0.002707045131828793
0.484,0.018002303227701598,0.0009437038718071471,0.002568985641709307
0.488,0.018109140973919073,0.0008480660859820845,0.002433755275655196
0.492,0.018220061628592805,0.000748113301294233,0.0023038380330821216
0.496,0.018354475105543392,0.0006465768511164669,0.0021818500552591136
0.5,0.018495151052291124,0.0005422263403137567,0.002065854092744643
0.504,0.01863259411706597,0.0004344184162899196,0.0019548538736549837
0.508,0.018782348461358497,0.0003227161718111596,0.001850423359988325
0.512,0.018922953793334783,0.00020321008588792676,0.0017492239534591069
0.516,0.01909178935860798,8.139440003619647e-05,0.0016552758679196375
0.52,0.01927954346801207,-4.472350969108024e-05,0.0015670750799534328
0.524,0.019490071790563387,-0.0001756563326098652,0.001484742353544412
0.528,0.019734788383259358,-0.0003094310037265304,0.0014099427783795828
0.532,0.02001563369977214,-0.0004533486085182771,0.0013383279585186768
0.536,0.020340158407834763,-0.0006019108672607825,0.0012727023193347476
0.54,0.020708526408496148,-0.0007546986992545079,0.0012133010844475197
0.544,0.021143838163816858,-0.000913604923411588,0.0011585640951126087
0.548,0.021638227550216688,-0.0010778795465716797,0.0011094807335368189
0.552,0.022186555416973164,-0.0012470928605930985,0.0010664519823700084
0.556,0.022788814904732148,-0.0014212424588684793,0.001029478622389336
0.56,0.023598949776403286,-0.0016009271868100442,0.0009965279598472697
0.5640000000000001,0.024497310989600497,-0.001787266670550681,0.0009679802745436749
0.5680000000000001,0.02547607305851978,-0.0019814558671486355,0.0009438532382004237
0.5720000000000001,0.026558097261655686,-0.0021871931304146817,0.0009239657065778843
0.5760000000000001,0.027720918531361452,-0.0024003726671554463,0.0009088497525981274
0.5800000000000001,0.0290151216887267,-0.002614712608492064,0.0008983234464324094
0.5840000000000001,0.03053804114027164,-0.0028199935702084705,0.0008911690250149222
0.5880000000000001,0.03215971990905747,-0.0030334697549061302,0.0008873540667507002
0.5920000000000001,0.03388015801071395,-0.0032551411826507925,0.0008868785767147362
0.5960000000000001,0.035699355377285,-0.003485007838345148,0.000889742554149896
0.6000000000000001,0.03716642060614705,-0.0036673774410047443,0.0008943672804734257
0.6040000000000001,0.038414018799496116,-0.003791471916283508,0.0008947194146665667
0.6080000000000001,0.03973849362492316,-0.003919434327193671,0.00089732780853178
0.6120000000000001,0.041139826816119794,-0.004051262835139699,0.0009021924720576803
0.6160000000000001,0.04261801863057925,-0.004186957455256511,0.0009093134040816674
0.6200000000000001,0.04417306884420567,-0.004326518174447255,0.0009186906075550589
0.6240000000000001,0.0458049777271383,-0.004469945022941998,0.0009303240829468622
0.6280000000000001,0.046299031684901,-0.0045306378350103175,0.0009408247215364978
0.6320000000000001,0.044884334094633514,-0.004449943076700187,0.0009474620769101865
0.6360000000000001,0.04356024674233026,-0.004368734588313634,0.000955552924951167
0.6400000000000001,0.042326729855780613,-0.004287009943483657,0.0009650975036532562
0.6440000000000001,0.041183804113651544,-0.004204770364368864,0.0009760957053026725
0.6480000000000001,0.04013146965220056,-0.004122015848812567,0.0009885475293022244
0.6520000000000001,0.03916972610594353,-0.00403874638693384,0.0010024529726544672
0.6560000000000001,0.037310505111878514,-0.0039354336081209775,0.0010219076747195108
0.6600000000000001,0.03307135099016215,-0.0037003205687413743,0.0010330765285742954
0.6640000000000001,0.029142865047537984,-0.0034589824040391704,0.0010449333108838894
0.6680000000000001,0.025523855041474114,-0.0032131946442382235,0.00105788599551701
0.6720000000000002,0.022214381608945896,-0.002962960817490366,0.00107193440656856
0.6760000000000002,0.019214444878265752,-0.0027082809245223796,0.0010870785461038874
0.6800000000000002,0.016524044878728678,-0.0024491550136479827,0.0011033184156080955
0.6840000000000002,0.014094064586765698,-0.0021943579897082924,0.0011196129251584304
0.6880000000000002,0.011496624042808417,-0.002016226208124686,0.00112697050467288
0.6920000000000002,0.009185266395605228,-0.001830351962275673,0.0011350678371785192
0.6960000000000002,0.007159922806306779,-0.0016367297108459012,0.0011439051607212076
0.7000000000000002,0.0054206298244031245,-0.0014353621506092012,0.0011534823641910078
0.7040000000000002,0.003967387552661765,-0.001226249320162544,0.0011637994449722336
0.7080000000000002,0.0028479413746667417,-0.0010187845916990537,0.001171197687605015
0.7120000000000002,0.0021400785301937076,-0.0008614200841698431,0.001173927598500264
0.7160000000000002,0.0018161988979209578,-0.0008019491442490981,0.0011681823009842961
0.7200000000000002,0.0015305449741054476,-0.0007406896950041078,0.001162966983719541
0.7240000000000002,0.0012744586731973757,-0.000674868804497797,0.0011602599324863122
0.7280000000000002,0.0010542018499387392,-0.0006046132821391974,0.001159723734097127
0.7320000000000002,0.0008781600115956532,-0.0005320653443597922,0.0011597604413337026
0.7360000000000002,0.000746333151802083,-0.00045722497321552336,0.0011603700464222803
0.7400000000000002,0.0006587213619276612,-0.0003800922073477493,0.001161552554148253
0.7440000000000002,0.0006305029582492893,-0.0003534991233272796,0.0011559668097749854
0.7480000000000002,0.0006158513769894767,-0.00034815636838939117,0.0011477411060623057
0.7520000000000002,0.0006022869493357725,-0.0003429256117014574,0.0011397503571662236
0.7560000000000002,0.0005895738786739867,-0.0003392155884600436,0.0011309980463098683
0.7600000000000002,0.0005780549735635594,-0.0003354801134433111,0.0011226456605598093
0.7640000000000002,0.0005677302472046023,-0.0003317192073784355,0.00111469319304226
0.7680000000000002,0.0005585996621627256,-0.0003279328296116434,0.0011071406497768774
0.7720000000000002,0.0005500810446703647,-0.00032458569452112107,0.0010998461524545152
0.7760000000000002,0.0005401605573970319,-0.00031978394904899306,0.001093216171308531
0.7800000000000002,0.0005310912531605336,-0.00031492026940747447,0.0010868659022617254
0.7840000000000003,0.0005228729215348217,-0.0003099944939920605,0.0010807951611121504
0.7880000000000003,0.0005155056585388106,-0.0003050066816288289,0.0010750040427758279
0.7920000000000003,0.0005078505623217865,-0.00029947208673536873,0.0010687190611965167
0.7960000000000003,0.0005002585646132053,-0.0002933786260280401,0.0010620849912154344
0.8000000000000003,0.0004938114417232563,-0.000287137160192428,0.0010558077406468943
0.8040000000000003,0.00048668755874593865,-0.00028372627298849963,0.0010496101817765507
0.8080000000000003,0.00047985127228443913,-0.00028062810264873646,0.001043601747102
0.8120000000000003,0.0004734571665741092,-0.00027754396564245347,0.001037804211907404
0.8159999999999998,0.00046750505670907976,-0.000274473792074311,0.0010322174022296166
0.8199999999999998,0.0004619950400762355,-0.00027141763758828174,0.0010268414066006495
0.8239999999999998,0.0004558635773045615,-0.0002679861281699841,0.0010199199238639593
0.8279999999999998,0.0004496024390417827,-0.0002643624177516523,0.001012300173146724
0.8319999999999999,0.0004438921347593596,-0.0002602690139962974,0.0010062108999460866
0.8359999999999999,0.0004386916696612239,-0.0002555802611772589,0.0010018909965922077
0.8399999999999999,0.00043383726018181323,-0.00025088466118496213,0.000997749561156977
0.8439999999999999,0.0004293287560900833,-0.0002461820707130812,0.0009937864739284399
0.8479999999999999,0.0004251662397876674,-0.0002414725985538797,0.000990001795750458
0.8519999999999999,0.00041997486799792336,-0.000235939332399289,0.0009848965698970058
0.8559999999999999,0.0004149823558499753,-0.00023030394361990997,0.0009798134469146734
0.8599999999999999,0.000410352503850565,-0.0002246633627053756,0.0009749312639823636
0.8639999999999999,0.00040544136204446,-0.00021983775227788003,0.0009693414128360209
0.8679999999999999,0.0004001184116524041,-0.00021644636713645657,0.000964100705162032
0.8719999999999999,0.00039515621981877855,-0.00021304926590693413,0.0009589990474304329
0.8759999999999999,0.00039055485324250886,-0.0002096465107853478,0.0009540365161082175
0.8799999999999999,0.00038567145762275976,-0.00020615955604645733,0.0009485050272659038
0.8839999999999999,0.0003807720584830652,-0.00020262179434111754,0.0009426951784686251
0.8879999999999999,0.00037624913712375055,-0.00019908136671816992,0.0009370386560361243
0.8919999999999999,0.000372102691056573,-0.0001955382793526246,0.0009315354596856455
0.8959999999999999,0.0003681089072895082,-0.00019196069809448334,0.0009267040679179808
0.8999999999999999,0.00036423469422164795,-0.00018837353197691687,0.000922265607094706
0.9039999999999999,0.0003605681772752608,-0.00018479533168617684,0.0009179415408257665
0.9079999999999999,0.0003571094506363041,-0.00018122617644692244,0.0009137319305175458
0.9119999999999999,0.0003533695826402185,-0.00017764064358008786,0.0009088661964949583
0.9159999999999999,0.0003496810064275623,-0.00017397346841837948,0.0009042302226388083
0.9199999999999999,0.00034622912574657167,-0.00017031308148423628,0.0008997283427949654
0.9239999999999999,0.0003428418089302899,-0.00016846703724267975,0.0008947665680886566
0.9279999999999999,0.0003396823317116599,-0.00016700945686329454,0.0008897816180477334
0.9319999999999999,0.0003367893916776911,-0.00016556073089113996,0.000884895053685339
0.9359999999999999,0.00033416299602164856,-0.00016412085375351837,0.0008801069461599876
0.94,0.0003318031938316076,-0.00016268986404985447,0.0008754172991589584
0.944,0.0003297099339316264,-0.00016126769817782473,0.000870826110571636
0.948,0.0003269520353158224,-0.0001592528903897202,0.0008662982444178312
0.952,0.00032419893124801413,-0.00015717317145940357,0.0008616874888732007
0.956,0.0003216538600790412,-0.00015509730345445407,0.0008571649431739272
0.96,0.00031931676265142204,-0.00015302519675304134,0.0008527304756961516
0.964,0.00031718765401216227,-0.00015095688945611574,0.000848384155600107
0.968,0.0003152665567138293,-0.00014889236938720488,0.0008441259798703736
0.972,0.0003135534770249055,-0.0001468316482362259,0.000839955949145103
0.976,0.0003118567370081732,-0.00014484816277989706,0.000835602599904573
0.98,0.00030997130996596,-0.0001437313675000441,0.000831083148714359
0.984,0.00030823433034663796,-0.0001426265060877315,0.000826639096937771
0.988,0.00030664580838864555,-0.0001415335761217394,0.0008222705074012299
0.992,0.00030520565645115,-0.00014045255276119576,0.0008179772513539643
0.996,0.000303913969884187,-0.00013938344735762455,0.0008137593935804876
1.0,0.00030277070408789736,-0.00013832627599770148,0.0008096169341357651
1.004,0.0003017758873264804,-0.00013728103079183618,0.0008055499336723309
1.008,0.0003001297985693904,-0.00013556217672921111,0.0008010629063657134
1.012,0.0002982411556274794,-0.00013340157427211533,0.0007966660074218722
1.016,0.0002965233095620194,-0.00013125695261906827,0.0007923368461982929
1.02,0.0002949763750903291,-0.00012912842933791827,0.000788075680065468
1.024,0.0002936002543346886,-0.00012701591505060537,0.0007838822565433327
1.028,0.00029239503729733393,-0.0001249195064345961,0.000779756825047978
1.032,0.0002913606546053861,-0.0001228391444696004,0.0007756992591435466
1.036,0.00028965216266385585,-0.00012090835524424894,0.0007710268839194413
1.04,0.00028776555465663724,-0.00011932770889401843,0.0007665225731511757
1.044,0.0002861149957097077,-0.0001177842682739701,0.0007622410977373007
1.048,0.00028462835135205627,-0.00011625709352396557,0.0007580213528122824
1.052,0.0002833055842227294,-0.0001147460848249633,0.0007538630829870385
1.056,0.00028214673707056923,-0.00011325133256673658,0.0007497665378450374
1.06,0.0002811517838409946,-0.00011177281336202121,0.0007457315916382039
1.064,0.00027997258857929063,-0.00011012778723234677,0.0007416562479601445
1.068,0.0002779841612563862,-0.00010799793360682659,0.0007373575938459226
1.072,0.0002761289056246732,-0.00010588324441655004,0.0007331111356400939
1.076,0.0002744069604513531,-0.00010378383783731303,0.0007289171249184482
1.08,0.0002728182049835041,-0.00010169960121059283,0.000724775311797568
1.084,0.0002712475705443397,-9.95119748248716e-05,0.0007205214928679482
1.088,0.0002697610724192542,-9.728427098756844e-05,0.0007162486211278124
1.092,0.00026840303212284953,-9.507258010464958e-05,0.0007120313749596911
1.096,0.0002664152303246975,-9.284292739062885e-05,0.0007075491781479396
1.1,0.00026455156896298254,-9.062709341459997e-05,0.0007031184434779427
1.104,0.000262812192408461,-8.84252358236799e-05,0.0006987394352299478
1.108,0.0002612428737452627,-8.625627772028496e-05,0.0006944689169315604
1.112,0.0002598677939329723,-8.410220399255523e-05,0.0006904327683642938
1.116,0.0002586167332037397,-8.196205926300753e-05,0.0006864464817586255
1.12,0.0002574897498137411,-7.983596271504407e-05,0.0006825102955690942
1.124,0.0002559155653274676,-7.771419190881963e-05,0.0006784445165797718
1.1280000000000001,0.00025442217333510915,-7.560499544865054e-05,0.0006744114842243691
1.1320000000000001,0.0002530047699452016,-7.348044767215843e-05,0.0006703582537294077
1.1360000000000001,0.000251596490940625,-7.128113527593414e-05,0.0006661577652154172
1.1400000000000001,0.00025030668852056223,-6.90956709233587e-05,0.0006620054663140891
1.1440000000000001,0.0002491353231693868,-6.692395671528319e-05,0.0006579011099030702
1.1480000000000001,0.0002480824169424167,-6.47661028829266e-05,0.0006538449390642936
1.1520000000000001,0.0002469903833985817,-6.285267367969157e-05,0.0006497680156016777
1.1560000000000001,0.0002458015280285466,-6.125263145929707e-05,0.0006456436928559382
1.1600000000000001,0.00024471849281157995,-5.966354246398257e-05,0.0006415601507143259
1.1640000000000001,0.0002437412476673565,-5.8085303868435545e-05,0.0006375171452898449
1.1680000000000001,0.0002428698135295989,-5.651802318722971e-05,0.0006335149177714727
1.1720000000000002,0.00024210414493540557,-5.496158091027492e-05,0.0006295532298165821
1.1760000000000002,0.00024141168485320144,-5.335824169547154e-05,0.000625502134806558
1.1800000000000002,0.00024063370660633963,-5.177898538719774e-05,0.0006213900633250978
1.1840000000000002,0.00023956226668968227,-5.033724548789212e-05,0.0006172852071020785
1.1880000000000002,0.00023860642297866973,-4.890520028639631e-05,0.0006132198847340986
1.1920000000000002,0.00023778642805708013,-4.7468329415740345e-05,0.0006093090976270658
1.1960000000000002,0.00023709222912880144,-4.6034619155631645e-05,0.0006054907942683074
1.2000000000000002,0.00023651437694878494,-4.461089174278146e-05,0.0006017100276559445
1.2040000000000002,0.00023605288319219112,-4.319721878736627e-05,0.0005979670253062744
1.2080000000000002,0.00023554669423616522,-4.182277674872054e-05,0.0005942271203139645
1.2120000000000002,0.00023430921450538447,-4.061052559364345e-05,0.0005903415773121579
1.2160000000000002,0.00023318688507664658,-3.94059032329662e-05,0.0005864912502439536
1.2200000000000002,0.0002321796463217276,-3.820881063614607e-05,0.0005826759088262307
1.2240000000000002,0.00023128754172428153,-3.701933115787336e-05,0.0005788957811531422
1.2280000000000002,0.00023051051203767402,-3.583738604408713e-05,0.0005751506407274203
1.2320000000000002,0.00022984862761450743,-3.4663062372556925e-05,0.0005714407120393831
1.2360000000000002,0.000229301828042367,-3.349630037087939e-05,0.0005677658828032983
1.2400000000000002,0.00022803518385472256,-3.247792846673506e-05,0.0005640953703742299
1.2440000000000002,0.00022640997959095583,-3.153450930259832e-05,0.0005604164880851402
1.2480000000000002,0.0002248803571621296,-3.0597528082731236e-05,0.0005567706552919619
1.2520000000000002,0.00022344642040886929,-2.9667039558819144e-05,0.0005531580889993994
1.2560000000000002,0.00022210809086975714,-2.8742985782602622e-05,0.0005495785736211088
1.2600000000000002,0.000220865441515813,-2.782543470373906e-05,0.0005460323235143706
1.2640000000000002,0.00021971838754116053,-2.6914322416051445e-05,0.0005425191262294171
1.2680000000000002,0.00021853336147090906,-2.6032177622587124e-05,0.0005390067293848702
1.2720000000000002,0.00021656473301007157,-2.5306378893651037e-05,0.0005353113281384057
1.2760000000000002,0.0002146657078410616,-2.4567658517300287e-05,0.0005317140838448589
1.2800000000000002,0.00021272739841226833,-2.3772503999988955e-05,0.0005283593093429282
1.2840000000000003,0.00021089629422257696,-2.2984652455695617e-05,0.0005250335490209212
1.2880000000000003,0.0002091725271989884,-2.220412084493715e-05,0.0005217370003306768
1.2920000000000003,0.00020755599283401162,-2.1430860455655247e-05,0.0005184694668766266
1.2960000000000003,0.00020604678696924692,-2.0664947651699023e-05,0.0005152311442035372
1.3000000000000003,0.0002046448272353317,-1.990634573569245e-05,0.0005120219343907388
1.3040000000000003,0.00020302950610860462,-1.910495039329848e-05,0.0005087672167523374
1.3080000000000003,0.00020050962359346043,-1.8154648725211102e-05,0.0005053063347993372
1.3120000000000003,0.00019810240835627327,-1.721535243263483e-05,0.0005018754329183773
1.3160000000000003,0.00019580798487800285,-1.6287092599051143e-05,0.0004984747152467619
1.3200000000000003,0.00019362621577949883,-1.536982189183266e-05,0.0004951039784338965
1.3240000000000003,0.00019155723364975945,-1.4463597422777244e-05,0.0004917634242904248
1.3280000000000003,0.00018927153205585323,-1.3538894510935412e-05,0.0004886933400065446
1.3319999999999999,0.00018705206684289485,-1.2620453633110686e-05,0.000485680924340192
1.3359999999999999,0.00018494333743481793,-1.171226578686186e-05,0.00048269358569543873
1.3399999999999999,0.00018294524954843154,-1.0814298035974726e-05,0.00047973114635361033
1.3439999999999999,0.00018090017543444364,-9.942146497331897e-06,0.0004767276166671479
1.3479999999999999,0.00017842306894306126,-9.13235187014883e-06,0.00047352224721540444
1.3519999999999999,0.00017605742859565454,-8.33034392453332e-06,0.0004703438577824097
1.3559999999999999,0.00017380320455548745,-7.53610341501796e-06,0.00046719235217885076
1.3599999999999999,0.00017166032907847957,-6.749606914550706e-06,0.00046406763842127675
1.3639999999999999,0.00016962893654785339,-5.970909089093256e-06,0.00046096990215185017
1.3679999999999999,0.00016768425748098906,-5.2111332726794834e-06,0.0004579373721908977
1.3719999999999999,0.00016573671376676673,-4.5119232750132304e-06,0.00045511517885258923
1.376,0.0001639086327462474,-3.818232026177298e-06,0.0004523159686971776
1.38,0.00016220014750717695,-3.130080065528853e-06,0.0004495399092508432
1.384,0.00016053250050355918,-2.4647545709389816e-06,0.0004467210341752679
1.388,0.00015869989317244718,-1.8689263906954765e-06,0.00044367884484814053
1.392,0.00015700595456266298,-1.2769641560455996e-06,0.00044066239033727854
1.396,0.0001554505726124526,-6.888460070242362e-07,0.0004376714912300779
1.4,0.00015403386281439074,-1.0458511557074159e-07,0.0004347063253952213
1.404,0.00015275571012421935,4.75841007247602e-07,0.00043176671647256307
1.408,0.00015161621035710959,1.0524020353356111e-06,0.00042885283958467014
1.412,0.0001505426016082426,1.6604783169749287e-06,0.0004260655444548024
1.416,0.00014954582848547885,2.299304018630355e-06,0.00042344437529344875
1.42,0.00014868421611126715,2.9317810160129323e-06,0.00042084459355375803
1.424,0.00014784625911199519,3.61783569401806e-06,0.00041820667334290483
1.428,0.0001468331465303155,4.4401814423284375e-06,0.00041544705644265605
1.432,0.00014596042964996192,5.253153778227174e-06,0.0004127094925921993
1.436,0.00014522814955346267,6.056702977647337e-06,0.00040999414511863554
1.44,0.00014463627610055232,6.850862940314205e-06,0.0004073008521622845
1.444,0.00014418484271331076,7.63560162797767e-06,0.00040462977397126543
1.448,0.00014387380458055125,8.410929174219174e-06,0.00040198083081047724
1.452,0.00014371862717695065,9.200849786012405e-06,0.00039931401240304165
1.456,0.0001437111027521315,9.98208299439909e-06,0.0003966698741628522
1.46,0.00014354577461940784,1.07160696735523e-05,0.00039394307081079186
1.464,0.00014341771631980657,1.1433146553694272e-05,0.0003912134835888397
1.468,0.00014338838141526235,1.2156704545545326e-05,0.00038863280503342634
1.472,0.00014346426605611228,1.287238098315226e-05,0.0003860730110877582
1.476,0.00014364538492467118,1.3580212503699987e-05,0.00038353402459925725
1.48,0.00014393174094320022,1.4280213068389025e-05,0.00038101577127964265
1.484,0.00014432332463800378,1.4972327236213107e-05,0.0003785184004665386
1.488,0.00014482015150294426,1.5656618010006062e-05,0.0003760417638372727
1.492,0.0001454062513069105,1.6332784766149327e-05,0.00037358388713885465
1.496,0.00014558795066217875,1.699421748013813e-05,0.0003710784329472301
1.5,0.00014587351394376765,1.764919452000351e-05,0.0003685927883803508
1.504,0.00014626296801586232,1.8297747250636034e-05,0.00036612687784438137
1.508,0.00014675630778315864,1.8939894229374366e-05,0.00036368062987092307
1.512,0.0001473535209772406,1.957558673483813e-05,0.0003612541890562914
1.516,0.00014805463329310245,2.0204879784872126e-05,0.0003588474115116995
1.52,0.0001488595981697846,2.0827717286333207e-05,0.0003564604410120017
1.524,0.000149768469580607,2.144414704669836e-05,0.0003540931343117356
1.528,0.00015059655028117232,2.2055685776135245e-05,0.0003516924488842832
1.532,0.00015091497983434779,2.275241404886943e-05,0.0003493592460715437
1.536,0.0001513893213186758,2.3443326850007487e-05,0.0003470448946794367
1.54,0.00015201955245384622,2.4128391228524115e-05,0.00034474953223160497
1.544,0.00015280570139715655,2.4807644863326036e-05,0.0003424730221435624
1.548,0.00015374774064972344,2.5481053644886302e-05,0.00034021549977762
1.552,0.00015484572080303263,2.6148646847392386e-05,0.00033797683096594165
1.556,0.00015609955475604547,2.6810401882574873e-05,0.00033575714928686553
1.56,0.00015748922380061432,2.7465519283896877e-05,0.0003335528737410911
1.564,0.000158214307060926,2.8084349696726526e-05,0.0003312258539020159
1.568,0.000158955262083288,2.8704376375596618e-05,0.0003289920931459406
1.572,0.0001597485508493999,2.9320695155511663e-05,0.00032685290650717806
1.576,0.00016067171328363036,2.9932822641625404e-05,0.00032473091013483497
1.58,0.00016172479996773653,3.054080697467799e-05,0.0003226259777999774
1.584,0.0001629077436178702,3.11445872978815e-05,0.00032053823437664866
1.588,0.0001642206445131857,3.174422163682122e-05,0.0003184675555811479
1.592,0.00016566338989481002,3.233965802238017e-05,0.00031641406538066876
1.596,0.00016712902477217419,3.29228839079224e-05,0.00031436340224585616
1.6,0.00016810243381067203,3.345431109795505e-05,0.0003122465954123199
1.604,0.0001692061461448576,3.3980051291246874e-05,0.00031014694288999316
1.608,0.00017044027592710213,3.45001343538731e-05,0.000308064319927953
1.612,0.00017180471371737205,3.501453025645074e-05,0.00030599884993982325
1.616,0.0001732995540684653,3.552327418651946e-05,0.0003039504100869016
1.62,0.00017478049066812246,3.6041278911766156e-05,0.00030199605987741093
1.624,0.0001763042511249425,3.656122436701816e-05,0.00030010152416048763
1.6280000000000001,0.0001779520894636116,3.707437184421708e-05,0.00029822252036912003
1.6320000000000001,0.0001795344457969907,3.754241750299021e-05,0.0002963465370773923
1.6360000000000001,0.00018003868908970675,3.776473100338153e-05,0.00029440677256724226
1.6400000000000001,0.00018064284426141418,3.798236644766122e-05,0.00029248241855525274
1.6440000000000001,0.0001813469655462532,3.8195349993832645e-05,0.00029057335981311975
1.6480000000000001,0.00018215101151177965,3.840366592336213e-05,0.00028867971059701707
1.6520000000000001,0.00018305499115071086,3.8607311096054596e-05,0.00028680141381393466
1.6560000000000001,0.0001840589608807676,3.8806311525539524e-05,0.00028493841387009693
1.6600000000000001,0.00018516282567250362,3.900062195894364e-05,0.0002830908219054776
1.6640000000000001,0.00018636665803930773,3.919029080635212e-05,0.00028125852781748774
1.6680000000000001,0.0001876704068397519,3.937528654796108e-05,0.0002794416407056244
1.6720000000000002,0.00018875136621676546,3.9474250116385206e-05,0.0002777304803371321
1.6760000000000002,0.00018960291994061412,3.949007450875182e-05,0.0002760658954433968
1.6800000000000002,0.00018927578837018183,3.9213910680644704e-05,0.00027430028510387963
1.6840000000000002,0.0001890361432207578,3.8939869448370045e-05,0.000272548643887791
1.6880000000000002,0.00018888392755484696,3.866795197543867e-05,0.00027081107646227627
1.6920000000000002,0.00018881920726301668,3.8398139771282555e-05,0.00026908747883872306
1.6960000000000002,0.00018884192952377146,3.8130456394615537e-05,0.0002673779545150757
1.7000000000000002,0.00018895211427921968,3.7864888793528625e-05,0.0002656824005517092
1.7040000000000002,0.0001891497797201851,3.760144787481725e-05,0.00026400091887365524
1.7080000000000002,0.0001894349090645829,3.73401211936375e-05,0.0002623334583757801
1.7120000000000002,0.00018982832505896226,3.7086453903567615e-05,0.00026067599020825305
1.7160000000000002,0.00019034321191344116,3.684384068160585e-05,0.0002590262324221444
1.7200000000000002,0.00019083104380969904,3.6588585908395e-05,0.00025737992401541574
1.7240000000000002,0.00019001728564348267,3.620597468771304e-05,0.00025569520580598614
1.7280000000000002,0.00018925886041234205,3.582942752622956e-05,0.00025408314156756426
1.7320000000000002,0.00018861791448415225,3.5454053935580716e-05,0.00025248425432660977
1.7360000000000002,0.00018809444589386635,3.507984465151681e-05,0.0002508984964715515
1.7400000000000002,0.00018768843120178813,3.4706781630812886e-05,0.0002493258209068076
1.7440000000000002,0.00018739989354983068,3.433489931964531e-05,0.0002477663215521196
1.7480000000000002,0.0001872288171813785,3.396416932533995e-05,0.0002462199056467325
1.7520000000000002,0.00018717521615998608,3.3594615863622236e-05,0.0002446866649599383
1.7560000000000002,0.00018723908917954874,3.322620028107858e-05,0.00024316650853947456
1.7600000000000002,0.00018742040657552029,3.285897034625204e-05,0.00024165952626987254
1.7640000000000002,0.00018770337024699596,3.248145646261699e-05,0.00024014326346292547
1.7680000000000002,0.00018730979481819827,3.226078009483276e-05,0.00023854346970046778
1.7720000000000002,0.00018704961338080538,3.203915842353905e-05,0.0002369568270441194
1.7760000000000002,0.00018692282406535421,3.181657535352656e-05,0.0002353832886615286
1.7800000000000002,0.00018692943383600137,3.1593041589741464e-05,0.00023382294781443668
1.7840000000000003,0.00018706941617323736,3.136855271652415e-05,0.00023227571232985224
1.7880000000000003,0.00018731025884054838,3.114460842716249e-05,0.0002307544892062502
1.7920000000000003,0.00018750489418162554,3.092683287703977e-05,0.0002293158148617988
1.7960000000000003,0.00018783002370916587,3.070636797854982e-05,0.000227889230106156
1.8000000000000003,0.00018828562517243374,3.0483206478317465e-05,0.00022647469196955647
1.8040000000000003,0.0001888717281623898,3.0257320667047056e-05,0.000225072158611753
1.8080000000000003,0.00018958829362497525,3.0028753241515386e-05,0.00022368171379178202
1.8120000000000003,0.00019043537715491592,2.979747496046927e-05,0.00022230327449648536
1.8160000000000003,0.00019141291795708298,2.9563498504655017e-05,0.00022093692317588207
1.8200000000000003,0.00019252097111926292,2.9326816632935882e-05,0.00021958257808353152
1.8240000000000003,0.00019331125492785524,2.9096394045173522e-05,0.00021820034325339453
1.8280000000000003,0.00019341726703367543,2.888164489529827e-05,0.0002167586671908459
1.8320000000000003,0.0001936304021792131,2.866772781395982e-05,0.0002153286458205806
1.8360000000000003,0.00019395064135590182,2.8454681215440867e-05,0.0002139103639393273
1.8399999999999999,0.00019437799033202244,2.824246841867202e-05,0.00021250373758066333
1.8439999999999999,0.00019491242865322651,2.8031109399667686e-05,0.00021110884988825404
1.8479999999999999,0.00019555400639937364,2.7820596070173066e-05,0.00020972561789767851
1.8519999999999999,0.0001963026642598972,2.761093183324381e-05,0.00020835412442929277
1.8559999999999999,0.00019715842434373478,2.740212889430627e-05,0.0002069943276654651
1.8599999999999999,0.00019812131708620866,2.719415733800141e-05,0.00020564618776478707
1.8639999999999999,0.00019902691455638704,2.6979836506837896e-05,0.00020433934085990177
1.8679999999999999,0.00019984932967758023,2.675917765950691e-05,0.0002030776016668914
1.8719999999999999,0.0002007765363551617,2.6540883424387334e-05,0.0002018269432430919
1.876,0.0002018086000098013,2.6324929567696083e-05,0.0002005872914547646
1.88,0.0002029454615204196,2.6111329094391337e-05,0.00019935872010479913
1.884,0.0002031773999620582,2.5830526733429807e-05,0.00019808828599223095
1.888,0.0002030247555526814,2.5519669965011305e-05,0.0001968034964426065
1.892,0.00020297629268981035,2.521269669765588e-05,0.00019553009235211152
1.896,0.00020303201519687915,2.490960109694647e-05,0.0001942679976474957
1.9,0.00020319192692085672,2.46104015127113e-05,0.00019301728779680706
1.904,0.00020345602213552095,2.431507325729068e-05,0.00019177788790592643
1.908,0.00020382429478831655,2.4023629597454968e-05,0.0001905498725190717
1.912,0.00020429674446712239,2.37360739258451e-05,0.00018933320363108313
1.916,0.00020487341703099996,2.3452388865759917e-05,0.00018812784621630025
1.92,0.00020555424542855613,2.317260186958674e-05,0.00018693387161461256
1.924,0.00020633927414274994,2.2896680663264564e-05,0.00018575120905993804
1.928,0.0002072284665949031,2.262465714233131e-05,0.0001845799287593536
1.932,0.00020822188089233086,2.2356503844883046e-05,0.00018341996116364465
1.936,0.00020931944955648944,2.2092245464330185e-05,0.00018227137505712795
1.94,0.00021011509279728142,2.1839832974316786e-05,0.00018117233544636527
1.944,0.0002089542203010076,2.1638552103057555e-05,0.0001800739490432483
1.948,0.0002080597784225735,2.1438538224436584e-05,0.00017892751128987839
1.952,0.00020727779481062277,2.1240627708912745e-05,0.00017779194840138694
1.956,0.00020660552861090622,2.1045501161028515e-05,0.00017666702531769874
1.96,0.00020604293065936736,2.085312732603167e-05,0.00017555267433505914
1.964,0.00020559004316075144,2.0663523895474276e-05,0.00017444896238740705
1.968,0.00020524684825049536,2.0476681378912225e-05,0.00017335582333657525
1.972,0.00020501332842140838,2.029259873273251e-05,0.000172273322751113
1.976,0.0002048895230954672,2.011128967628991e-05,0.00017120142752538868
1.98,0.00020487538671851038,1.993273873630113e-05,0.0001701401065472172
1.984,0.00020497094987593373,1.9756959706459744e-05,0.00016908942277038473
1.988,0.00020517621731415536,1.9583935273986515e-05,0.00016804931357432756
1.992,0.00020525014545109364,1.9422336458486836e-05,0.00016701737029489568
1.996,0.0002042929959887591,1.930287348772952e-05,0.00016598355363933273
2.0,0.00020341271294112542,1.9184624754168004e-05,0.00016495875301108585


==> figs/data/cyl_fk03/cylinderPANS_medp3_fluc_x1p54.csv <==
y,uu,uv,vv
-2.0,0.0004470686450473276,-0.0005472269632299978,0.0016815052524504792
-1.996,0.00045050923232404046,-0.0005523607204997848,0.001692992107561763
-1.992,0.0004540984437436194,-0.0005575200827225793,0.0017045281030895986
-1.988,0.000457821546815715,-0.000562675248452087,0.0017160605081011802
-1.984,0.0004611190087676772,-0.0005675513020967372,0.0017280982429668365
-1.98,0.0004642651278107454,-0.0005725894562080865,0.00174097857651644
-1.976,0.00046755630095444446,-0.0005776513594651344,0.0017539192235243638
-1.972,0.0004710037898903417,-0.0005827475244832095,0.0017669095476095717
-1.968,0.00047510398002146534,-0.0005883457610013194,0.0017795198535724588
-1.964,0.0004793521256663538,-0.0005939726301394622,0.0017921852891784416
-1.96,0.00048374800223181536,-0.0005996278394772579,0.0018049050980731255
-1.956,0.0004882017912387552,-0.0006053354352939271,0.0018179268926917294
-1.952,0.0004922900292266497,-0.0006112109816413486,0.0018324431779028298
-1.948,0.000496541757016613,-0.0006171188931022725,0.0018470302240032206
-1.944,0.0005009567064131106,-0.0006230588233726863,0.0018616871569990213
-1.94,0.0005054447781695778,-0.0006289871357499731,0.0018763235887801623
-1.936,0.0005095470448314102,-0.0006345862129024156,0.0018901986901052052
-1.932,0.0005141406717799055,-0.0006407880707716887,0.0019048810347489975
-1.928,0.0005190879827962834,-0.0006470262805252243,0.0019183212292867137
-1.924,0.0005242092683673732,-0.0006532958187596677,0.001931819984555688
-1.92,0.0005295048364577801,-0.0006595970619882647,0.0019453781044514761
-1.916,0.0005350593570965122,-0.0006661093467513348,0.0019591711973849187
-1.912,0.000540927598877323,-0.0006730720850263467,0.0019734948336974745
-1.908,0.0005469834394959253,-0.0006800701604026205,0.001987881330121413
-1.904,0.0005532270603384711,-0.0006871037732037736,0.0020023311110988276
-1.9,0.0005591952760030766,-0.000693941610607346,0.002017277443952177
-1.896,0.0005641195607028249,-0.000700206523882246,0.0020334301035420427
-1.892,0.0005692043761509598,-0.0007065045595807657,0.002049661370629437
-1.888,0.0005744494430804113,-0.0007128353761950516,0.0020659702804627484
-1.884,0.0005806459700880862,-0.0007203825082376966,0.0020828215476403483
-1.88,0.0005871550163241473,-0.0007280655480269633,0.0020987727201619007
-1.876,0.0005940288929545803,-0.0007358410319037283,0.002113713571937171
-1.8719999999999999,0.0006011957991523243,-0.0007436884042472805,0.002128054601494071
-1.8679999999999999,0.000606252865188933,-0.0007503435583048897,0.0021439594128344007
-1.8639999999999999,0.0006113087244519909,-0.0007569373542966605,0.0021600525401132297
-1.8599999999999999,0.0006165358061191471,-0.0007635623587233912,0.0021762197451581076
-1.8559999999999999,0.0006222472987617315,-0.0007706203837375825,0.0021924859452427206
-1.852,0.0006285342733248724,-0.0007782274140976865,0.0022088556129027646
-1.848,0.0006349986231625306,-0.0007858724464572172,0.002225298135588962
-1.844,0.0006416405742312962,-0.0007935557305222505,0.0022418140011276795
-1.84,0.0006469568571742959,-0.0008007435511267773,0.0022593351271460015
-1.836,0.000651359948389819,-0.0008075851798288893,0.0022776091088221226
-1.832,0.0006559196918718812,-0.0008144606530109667,0.0022959712506365705
-1.828,0.0006615088799471363,-0.000822693880501333,0.0023154439455201426
-1.824,0.0006675463138260151,-0.0008314005363934718,0.002335343631354607
-1.82,0.0006737525794064443,-0.0008401564848008533,0.002355343388912203
-1.816,0.00068012793562848,-0.0008489619987612961,0.0023754438154932962
-1.812,0.0006868842964279382,-0.0008576605923960679,0.002393108535784478
-1.808,0.0006937642611795887,-0.0008662368468459366,0.0024098205335206426
-1.804,0.0007008152624170299,-0.0008748556360657323,0.002426603315411003
-1.8,0.000708037669607924,-0.0008835174326171567,0.002443457883597522
-1.796,0.0007152132099963141,-0.0008921118044503577,0.002460490656737045
-1.792,0.0007195337018646105,-0.0008992233675032211,0.0024790876109867187
-1.788,0.000723997387734684,-0.0009063670716382633,0.002497772338322719
-1.784,0.000728603938669789,-0.0009135424029946309,0.0025165437259589323
-1.78,0.0007342118500277207,-0.0009217847482399791,0.00253608477420348
-1.776,0.0007400115310572923,-0.0009301179700073782,0.002555749656881278
-1.772,0.0007466514569820034,-0.0009395790364101888,0.002576605987798574
-1.768,0.0007538169034162664,-0.0009496686015592192,0.0025981468890966877
-1.764,0.0007611442558809286,-0.0009598131442953261,0.002619792396635889
-1.76,0.0007686337588118815,-0.0009700130320273414,0.002641543157035319
-1.756,0.0007762849741517283,-0.0009802676365327637,0.0026633978739206018
-1.752,0.0007840643906663794,-0.0009904297290873876,0.002684832477086138
-1.748,0.0007904551373989306,-0.0009997989341244285,0.0027057145746064294
-1.744,0.0007958273863130112,-0.0010089058924867193,0.002727516607995297
-1.74,0.0008013498961643963,-0.001018056507779538,0.0027494249129667346
-1.736,0.0008070229663764197,-0.0010272513077902445,0.0027714407957371684
-1.732,0.0008128463078239565,-0.0010364897825850532,0.002793562942851232
-1.728,0.0008188199904157815,-0.0010457720953064218,0.002815792011763065
-1.724,0.000825157913354082,-0.0010554109410312153,0.002838367407257779
-1.72,0.0008318187570247724,-0.0010653451560726857,0.002861241387141757
-1.716,0.000838634037034266,-0.0010753282083935515,0.0028842263764747847
-1.712,0.0008456033326167133,-0.0010853594948219535,0.002907321000944142
-1.708,0.0008527271052046961,-0.0010954395812606123,0.0029305266435345097
-1.704,0.0008601502999022954,-0.0011058061478906893,0.002954079388967851
-1.7,0.0008669576860079417,-0.001117087592382623,0.0029787279583335714
-1.696,0.0008738816876275715,-0.0011283443263104278,0.0030031785877194985
-1.692,0.000880970031548314,-0.0011396610114139457,0.003027749215961497
-1.688,0.0008882230693927245,-0.0011510382906234815,0.0030524413095514707
-1.684,0.0008956404372304054,-0.0011624755613599143,0.0030772533962943917
-1.68,0.0009031587809685515,-0.0011738147757704,0.0031017923386595842
-1.676,0.0009108247171062703,-0.001185171800940707,0.0031263451592312887
-1.672,0.000918654239466719,-0.001196587177843966,0.0031510147575926108
-1.668,0.0009266476741884093,-0.001208061317144357,0.003175801880866174
-1.664,0.00093480449304945,-0.0012195934733209943,0.0032007050451312706
-1.66,0.0009431251971513775,-0.0012311843854825645,0.0032257257388014896
-1.656,0.0009505800491942162,-0.0012428338977217724,0.003252809819080472
-1.652,0.0009579763523586566,-0.0012545430213211518,0.003280408683296687
-1.6480000000000001,0.0009655094172452184,-0.0012663109796048804,0.0033081481272101893
-1.6440000000000001,0.0009731795533845485,-0.0012781382015973344,0.003336028977522501
-1.6400000000000001,0.0009809868559329863,-0.001290024903392088,0.003364052065582244
-1.6360000000000001,0.0009893781096128997,-0.00130233381584221,0.003391374646459232
-1.6320000000000001,0.0009982294712069328,-0.0013149632002587301,0.003418234213003878
-1.6280000000000001,0.0010072252810765722,-0.0013276558258293258,0.00344522282412068
-1.624,0.0010163660414692945,-0.001340412485295675,0.0034723420887765835
-1.62,0.0010256511605642976,-0.00135323230429673,0.0034995903907625576
-1.616,0.0010356035350591222,-0.0013667199656300403,0.0035274225923575
-1.612,0.001045581398824212,-0.0013810816494758196,0.0035582854879409034
-1.608,0.001055047809056545,-0.0013952465023825077,0.0035895655222472774
-1.604,0.001064596031604188,-0.0014093508614256975,0.003620485396003801
-1.6,0.001074304590809566,-0.0014235283344730411,0.0036515620580467945
-1.596,0.0010841740653739088,-0.001437779841931168,0.003682797354423273
-1.592,0.0010942068192732802,-0.0014521253926924038,0.0037142721195206284
-1.588,0.0011043724940434868,-0.0014664739393852445,0.003745725540512584
-1.584,0.001114698876152041,-0.0014808960777953717,0.0037773368028100173
-1.58,0.00112518530347589,-0.0014953908882156916,0.003809104019029632
-1.576,0.0011356788525373421,-0.0015096525708772018,0.0038404363879701313
-1.572,0.0011459728979777897,-0.0015232698804584954,0.0038705400134341665
-1.568,0.001155708620916432,-0.001536843202511897,0.0039015179232877164
-1.564,0.0011647782944100486,-0.0015502771255650558,0.00393343881592936
-1.56,0.0011740125117949112,-0.0015637754397988873,0.003965523458649886
-1.556,0.0011834108932243586,-0.0015773374529854415,0.003997769931838118
-1.552,0.0011930673105368895,-0.0015910993313948299,0.004030301067740922
-1.548,0.0012038143082007957,-0.001606266540529691,0.004064199075385839
-1.544,0.0012157184068949498,-0.0016225940725505272,0.004099277048837464
-1.54,0.0012285921561153747,-0.0016398722605514434,0.004135338373955636
-1.536,0.0012416600803638672,-0.001657244667215199,0.004171585132336833
-1.532,0.0012542085766567889,-0.0016742411703285676,0.00420838462370281
-1.528,0.0012654818731813572,-0.0016903644954975176,0.00424612817416952
-1.524,0.0012769312146146954,-0.0017065725970174914,0.0042840787849456625
-1.52,0.001288466510507159,-0.0017226693899759084,0.004321812373292417
-1.516,0.0012997720650107158,-0.001738013914222221,0.00435805151545495
-1.512,0.0013112492483178793,-0.0017534344452807763,0.004394480998814877
-1.508,0.001324213991792363,-0.0017704730916563761,0.004431193403065312
-1.504,0.0013377155929058878,-0.0017879932350103483,0.004467924558374051
-1.5,0.0013513945213573196,-0.0018054126561124087,0.004502907731135643
-1.496,0.0013646745292493177,-0.0018224597983130784,0.00453833594790539
-1.492,0.0013761040201372627,-0.001838246400603385,0.004576673826159321
-1.488,0.001388449358354913,-0.0018551872566318927,0.004618311244339779
-1.484,0.0014009798776981658,-0.0018722155765623037,0.004660180072244473
-1.48,0.0014136948294004728,-0.0018893302989659755,0.004702277815201754
-1.476,0.001426595029510853,-0.0019065325001891328,0.004744606986170117
-1.472,0.0014396797414358057,-0.001923821191410748,0.0047871650553537445
-1.468,0.0014536759131454568,-0.001941946840230147,0.004829571264384765
-1.464,0.0014692611119412778,-0.001961575389062052,0.004871333416269528
-1.46,0.001485052994364254,-0.001981308206083392,0.004913313787556144
-1.456,0.001501052400708957,-0.0020011463710651657,0.004955514880221182
-1.452,0.0015170979445897884,-0.0020207847531733586,0.004997382018684093
-1.448,0.0015299645407106472,-0.002037426829716668,0.005037887433134511
-1.444,0.0015434979248107798,-0.0020550824750000464,0.005081694343547125
-1.44,0.0015573696090301831,-0.0020730697119348846,0.005126372222882557
-1.436,0.0015714197811181872,-0.002091146990609325,0.0051712949574796606
-1.432,0.0015856476251744902,-0.002109313253846093,0.005216459851924334
-1.428,0.0016019327569012126,-0.002129585128304411,0.005261323188845242
-1.424,0.0016197582388143654,-0.0021514012207318194,0.005306034028433228
-1.42,0.0016377963428441291,-0.002173335564377806,0.005350981997270579
-1.416,0.0016560459376856102,-0.0021953867066647017,0.0053961644023542
-1.412,0.0016740276152155949,-0.0022172047749037015,0.005441649736368709
-1.408,0.001688258666823549,-0.0022363259217012374,0.005488472717406348
-1.404,0.001702303764678024,-0.002255513192393494,0.005537224920558199
-1.4,0.0017165121256418224,-0.002274791660755178,0.005586247666259819
-1.396,0.0017313108178991744,-0.0022947232672619953,0.005636811986218639
-1.392,0.0017471373011647478,-0.00231588193351689,0.005690214787941661
-1.388,0.001764361691806921,-0.0023384252907851758,0.005743483800493363
-1.384,0.00178240857862028,-0.002361749233062719,0.005796828942347579
-1.38,0.0018006513344673164,-0.002385197149583935,0.00585047081920765
-1.376,0.0018190905525785142,-0.002408769737241101,0.005904411019923944
-1.3719999999999999,0.0018366843584732393,-0.0024317816125334654,0.005958622013776601
-1.3679999999999999,0.0018514795883175352,-0.0024529368321243306,0.0060130527626645865
-1.3639999999999999,0.0018664574517222633,-0.0024741925206453316,0.00606779386269985
-1.3599999999999999,0.001881616963765498,-0.002495547291446609,0.006122842051977078
-1.3559999999999999,0.0018965036298903754,-0.002516232071701661,0.0061770367486758656
-1.3519999999999999,0.001911491998562593,-0.0025368804918640716,0.0062313337901750915
-1.3479999999999999,0.0019286322726811574,-0.002559789064054009,0.0062857124518231975
-1.3439999999999999,0.0019492440717348274,-0.002586334229724055,0.006342778722716324
-1.3399999999999999,0.001969896307752786,-0.0026132937344116956,0.00640291266963941
-1.3359999999999999,0.0019907853834765623,-0.0026404007805923982,0.006463387869718104
-1.3319999999999999,0.0020074316259986362,-0.0026644894708957524,0.006526180760798694
-1.3279999999999998,0.002023639939079416,-0.0026882374629446097,0.006589642444059923
-1.3239999999999998,0.0020400585172274475,-0.002712101213002755,0.006653484129370396
-1.3199999999999998,0.002056687867252154,-0.0027360814548060444,0.0067177077021250515
-1.3159999999999998,0.0020735283853423074,-0.0027601788059183046,0.006782315091584406
-1.3119999999999998,0.002090339070330786,-0.00278407734746421,0.006845408985761117
-1.3079999999999998,0.0021105331502224117,-0.0028114728721251843,0.006906890468971538
-1.3039999999999998,0.0021313854837332023,-0.0028394691576957105,0.006968638353746112
-1.2999999999999998,0.002152476310027136,-0.0028676119928346894,0.007030727885804645
-1.296,0.0021699558519713874,-0.0028931561852185953,0.007097390792696712
-1.292,0.0021872720994126535,-0.002918558650957676,0.007164866757659244
-1.288,0.0022047986539842526,-0.0029440859929776545,0.007232748683745004
-1.284,0.0022239179791800974,-0.002971019964122063,0.007302277489964811
-1.28,0.002243929318346612,-0.0029987133573808663,0.007372823351161936
-1.276,0.002264166696941778,-0.00302654832409763,0.007443783227752333
-1.272,0.0022846377643393418,-0.003054073719036645,0.007513103118264701
-1.268,0.002306993713246774,-0.003083753986336163,0.007583547095489258
-1.264,0.0023294079118715413,-0.0031136140161084854,0.007655419768623956
-1.26,0.0023507664094633207,-0.003142547686013415,0.007730281459405503
-1.256,0.002370948524364753,-0.0031704344810902746,0.007808444343829451
-1.252,0.0023913852669661035,-0.0031984641629734783,0.007887103617265984
-1.248,0.002412075306696431,-0.0032266350375997482,0.007966254592722438
-1.244,0.0024330199352321233,-0.0032549487531939735,0.00804590199080728
-1.24,0.002454217822908267,-0.00328340362286251,0.008126041063848389
-1.236,0.0024756704114002595,-0.0033120014772283378,0.00820667659066862
-1.232,0.0024986830353099293,-0.003342028586654188,0.00828500915253829
-1.228,0.002521743794813709,-0.003371991833762107,0.00836128773346045
-1.224,0.0025449523606551447,-0.003402006827118821,0.008438209099901065
-1.22,0.002565928375748873,-0.003429841921857819,0.008520331683651797
-1.216,0.00258859076322436,-0.003459058085799859,0.008604170448560754
-1.212,0.0026130985234191053,-0.003489799991388374,0.008689855039792176
-1.208,0.0026379355210769556,-0.003521383624876916,0.008779058924939895
-1.204,0.0026641542140527093,-0.0035540340243799696,0.00886744396311366
-1.2,0.002691651127003914,-0.003587616114582838,0.008954923001445542
-1.196,0.0027194771594668773,-0.0036213792161853358,0.009042938450093662
-1.192,0.0027455027057542904,-0.00365355983661481,0.009134381219993923
-1.188,0.002770167157444981,-0.0036844935436885808,0.009228740503552638
-1.184,0.002795167745843077,-0.0037155764701217136,0.009323721604498177
-1.18,0.002820505927692052,-0.003746810394271225,0.009419330187987183
-1.176,0.0028461801572441645,-0.0037781933913709105,0.009515560557931927
-1.172,0.0028722444349107788,-0.0038098610340488413,0.00961275232963267
-1.168,0.002899332078567613,-0.003843031608665005,0.009713174440158357
-1.1640000000000001,0.0029285411201784147,-0.0038775854871190285,0.009812646768259874
-1.1600000000000001,0.002956839955714915,-0.0039112108036518,0.009917026577025197
-1.1560000000000001,0.0029852161212281275,-0.003944724335798291,0.010020693485804193
-1.1520000000000001,0.003013990562594999,-0.0039784020611325546,0.010125056363291213
-1.1480000000000001,0.0030431613901763955,-0.004012241841111523,0.010230108977819018
-1.1440000000000001,0.0030727296789393684,-0.004046244793247367,0.010335854443906665
-1.1400000000000001,0.0031026959453684163,-0.0040804116983605395,0.010442295944070545
-1.1360000000000001,0.003133058751395399,-0.004114740749042508,0.010549427106667664
-1.1320000000000001,0.003163142175060279,-0.004148765985290112,0.010659733301305117
-1.1280000000000001,0.003191689335535097,-0.004180745746304505,0.010774928271435141
-1.124,0.003220909530925611,-0.004212880827868491,0.010890046640129264
-1.12,0.0032506079708875778,-0.004245139767660861,0.01100596438832114
-1.116,0.0032807857510988043,-0.004277523671389227,0.011122684927209473
-1.112,0.003311443514314006,-0.00431003330140192,0.011240211797577672
-1.108,0.003344721858969252,-0.0043444456542099585,0.011360235174061567
-1.104,0.003378907736721567,-0.004379672802870385,0.01148667232622292
-1.1,0.0034113788739551227,-0.004413703737309227,0.011609917405849674
-1.096,0.003444194645117763,-0.004448520612762722,0.011736434890847159
-1.092,0.0034775945390957707,-0.004483750586429588,0.011864560931723578
-1.088,0.003512073894539881,-0.00451911671749009,0.011990276480315
-1.084,0.0035470400371371874,-0.004554627070433403,0.012116861388276766
-1.08,0.0035824907387417035,-0.00459027940504092,0.012244308110674713
-1.076,0.003617040603458714,-0.004624104700284209,0.01237789593841999
-1.072,0.003650779472518648,-0.004656061884197021,0.012517773862515475
-1.068,0.003685130344125949,-0.004688114922125548,0.012658719865719939
-1.064,0.003719935571580458,-0.004720456794589282,0.012802534162347579
-1.06,0.0037548201509315466,-0.004752251216549438,0.012947398625349462
-1.056,0.003790249865000921,-0.00478390864536863,0.013092624522532494
-1.052,0.0038262877752418887,-0.004815652862578128,0.013238925072530893
-1.048,0.0038676199853772183,-0.00485159150607883,0.013391183174145577
-1.044,0.003909421684454823,-0.0048886564290797786,0.01353804915752981
-1.04,0.003951845246165021,-0.004925745979211109,0.013685826722304109
-1.036,0.003994954014412097,-0.004962972139148366,0.01383467472013238
-1.032,0.0040413278052592125,-0.005003291193253282,0.013983775087849188
-1.028,0.004085684284487277,-0.005039401935508125,0.01414512943036591
-1.024,0.004129642817963544,-0.0050737573702084844,0.014309933905012328
-1.02,0.004174419680943413,-0.005108213748675285,0.014476066667920054
-1.016,0.0042199652279490876,-0.005142748489069536,0.014643356268170902
-1.012,0.004260277898597234,-0.005172703862679322,0.014798799423497554
-1.008,0.004299795152174515,-0.005198948521048288,0.014965174269040918
-1.004,0.004348463496432368,-0.005237582816188138,0.015146509997223117
-1.0,0.004397955552629957,-0.005276330269400709,0.015329333186726786
-0.996,0.004448273523403469,-0.005315192706735777,0.015513651961848614
-0.992,0.004499416608462322,-0.005354169476283863,0.01569946361187812
-0.988,0.004551385026454893,-0.005393260726870522,0.01588676812691053
-0.984,0.004607162389530684,-0.005440353776014955,0.01608034309213999
-0.98,0.004659575077661373,-0.00548471559883996,0.01626670408293708
-0.976,0.004705044420027475,-0.005509289363079144,0.016456545390621705
-0.972,0.004752472628241606,-0.005535069220601036,0.01665200587245636
-0.968,0.004803306319003752,-0.0055638627695807205,0.016849643282103772
-0.964,0.004855147526736905,-0.0055926549324192215,0.01704888545677252
-0.96,0.004914238174274382,-0.0056312608454479164,0.01725903784003299
-0.956,0.004991676628699544,-0.005697138779265965,0.017496780765322035
-0.952,0.005069454451540948,-0.005763193056341243,0.017734132950409928
-0.948,0.005142051483869861,-0.005828184327169094,0.01795545623322426
-0.944,0.005218112646144498,-0.00589607115890332,0.018176353402429412
-0.94,0.005280905740498352,-0.005933094511704472,0.01839671792705562
-0.9359999999999999,0.005336290022172485,-0.005950703193554106,0.018620973135536727
-0.9319999999999999,0.005393102826089837,-0.005968169997389408,0.01884729838110917
-0.9279999999999999,0.005451344087312833,-0.005985494674257575,0.01907569363147972
-0.9239999999999999,0.005511284408220374,-0.006003131096169239,0.019306656084136616
-0.9199999999999999,0.005577736886604964,-0.006029408580811849,0.019550384911213168
-0.9159999999999999,0.005643274523367743,-0.006053758975755268,0.019793553871895835
-0.9119999999999999,0.005697846746538144,-0.006068122666378309,0.020024218804804504
-0.9079999999999999,0.005753854785719499,-0.006082303351928072,0.020256902054972045
-0.9039999999999999,0.0058370494954701375,-0.006127709998984892,0.020541517566380407
-0.8999999999999999,0.005922902299551694,-0.006174455044923571,0.020831034780668282
-0.8959999999999999,0.006009094175057862,-0.006219138032371586,0.021121340835445843
-0.8919999999999999,0.006095835559178613,-0.006262090229162355,0.021412765007363263
-0.8879999999999999,0.006184173028839782,-0.006305058400023872,0.021707018017896047
-0.8839999999999999,0.006274495446070295,-0.006347963559321898,0.022000658203859817
-0.8799999999999999,0.0063668299555228874,-0.006390806020538762,0.022293407961662296
-0.8759999999999999,0.00644755474615529,-0.0064251360831259425,0.02256715313986254
-0.8719999999999999,0.0065245422844870575,-0.006440024602401132,0.0228469250971887
-0.8679999999999999,0.006613169558355877,-0.00644458999114661,0.02316268043051017
-0.8639999999999999,0.006704450843693627,-0.006448740707216576,0.023481805797827084
-0.8599999999999999,0.006798388585833662,-0.006452476813838615,0.02380431080151585
-0.8559999999999999,0.00689498168473242,-0.0064557981834890005,0.024130190638035745
-0.8519999999999999,0.006994229790142736,-0.006458704854827188,0.024459445317551322
-0.8479999999999999,0.0070961332751375466,-0.006461196826455734,0.024792074829148386
-0.8440000000000001,0.007191634576433398,-0.006447402191225008,0.02511471656104173
-0.8400000000000001,0.007283193905512462,-0.006427483514438166,0.025442757687151187
-0.8360000000000001,0.007390711305446924,-0.006429375333660048,0.025800569703095983
-0.8320000000000001,0.00752571720784513,-0.006492374001490928,0.02620452357210357
-0.8280000000000001,0.007663298607419832,-0.0065555686014514,0.02661298589154
-0.8240000000000001,0.007803455510481742,-0.006618959218630192,0.027025956707704402
-0.8200000000000001,0.007946187648305085,-0.006682545787139032,0.027443436006501076
-0.8160000000000001,0.008093843762538768,-0.006747335880078722,0.027849050602302784
-0.812,0.008245621575205909,-0.006812990218288222,0.028248369575710378
-0.808,0.008393448406542662,-0.006849897860396689,0.028649862696565866
-0.804,0.00852498392283481,-0.00679201175923691,0.02904953680052781
-0.8,0.008670620732101984,-0.006749134499160114,0.029480962129980737
-0.796,0.008828393335134644,-0.006717522343735651,0.029938281842244275
-0.792,0.008992440503047332,-0.006684683987309581,0.030401109390608597
-0.788,0.00914782806825364,-0.006625479907924309,0.03086841255162026
-0.784,0.009300742722199128,-0.006549234274747837,0.03134057389876485
-0.78,0.009461222651791905,-0.006472410002463909,0.031820127821479596
-0.776,0.009703695076469948,-0.006493937404624231,0.032360211862496914
-0.772,0.010003807527217403,-0.006585294053666256,0.03291708177931495
-0.768,0.01032632574759167,-0.006681565981731226,0.03348576089904202
-0.764,0.010672869023824591,-0.006777602847272508,0.03406259726574594
-0.76,0.011053037437462124,-0.006884507612908229,0.03461927061279456
-0.756,0.01145585359221236,-0.0069843721098231445,0.03515957551909068
-0.752,0.011857293001797893,-0.007039711891399232,0.03568286554512491
-0.748,0.012281830692853367,-0.007093518375751979,0.03621243422478033
-0.744,0.012784061981819486,-0.007138405138429919,0.036751734672186565
-0.74,0.013557544230204072,-0.0071531564805381,0.03731080403023328
-0.736,0.014445019319636682,-0.007162240291541298,0.03787836947701851
-0.732,0.01498285825128387,-0.006505394467375757,0.038465655109139026
-0.728,0.015407282192577063,-0.005470883284450601,0.03906775802355998
-0.724,0.015979481296879913,-0.004420282186357438,0.03967853133713799
-0.72,0.016731449930040106,-0.0034026057830428003,0.04032968700484351
-0.716,0.017782928062530744,-0.00274645314631658,0.04082101388316145
-0.712,0.019449800468277663,-0.002903421599370986,0.04134435895064891
-0.708,0.021118360485455775,-0.002524524929242574,0.041693095214266826
-0.704,0.02226215064034668,-0.0007106062671399479,0.04200911256556444
-0.7,0.023135781558105705,0.002612091761556248,0.04224412351143727
-0.696,0.024690418393780892,0.005944634873643889,0.04248945978304277
-0.692,0.026913614936629963,0.008934660736475638,0.042724763918420366
-0.688,0.02968645147946194,0.01189110825575942,0.042967992007179615
-0.6839999999999999,0.03294339111684997,0.014777327396876228,0.04320313305702021
-0.6799999999999999,0.03589670499075088,0.016692300186576574,0.04322664276329249
-0.6759999999999999,0.039174271066312265,0.01862660476750264,0.043270064225975347
-0.6719999999999999,0.04346260605566374,0.021783374729823436,0.043369178663503684
-0.6679999999999999,0.04851503980021036,0.025594917794494163,0.04330450476014896
-0.6639999999999999,0.0545540197463759,0.02945989429030018,0.043307827367128675
-0.6599999999999999,0.06180833663643989,0.03355064607697218,0.04347747098809874
-0.6559999999999999,0.07010538667189904,0.03763840786336785,0.04366376177234297
-0.6519999999999999,0.0794450698855417,0.041723118997829774,0.043866697349269075
-0.6479999999999999,0.08737409299285545,0.04498862797779672,0.043924545696675386
-0.6439999999999999,0.09635169085791573,0.04839221587137418,0.0440483614655675
-0.6399999999999999,0.10644484536490167,0.05190839313356902,0.044238109249026845
-0.6359999999999999,0.11742270734589125,0.05540898686884562,0.04445241854966566
-0.6319999999999999,0.12783554573478217,0.05836570638764669,0.044464840496671064
-0.6279999999999999,0.13727193136759186,0.06081881445908022,0.04446310108365173
-0.6239999999999999,0.14645201830624308,0.06296556851679028,0.04450693238785591
-0.6199999999999999,0.1562008392184762,0.06506212205137017,0.04458119778371592
-0.6159999999999999,0.164035834464872,0.06660421431618059,0.04475726313810121
-0.6119999999999999,0.17144090908838588,0.06797338624100692,0.04498743336040603
-0.6079999999999999,0.17918735232151287,0.06933996206892148,0.04525007120789728
-0.6039999999999999,0.1872122102722215,0.0706367547876896,0.04551099812056069
-0.5999999999999999,0.19551675085592163,0.07164229753634695,0.045681231102000716
-0.5959999999999999,0.20441328114302865,0.07260160204410768,0.04588447724196576
-0.5920000000000001,0.21054672770359475,0.07305798604695465,0.04620969832177999
-0.5880000000000001,0.21498501395026368,0.0731356738115544,0.04655726231178504
-0.5840000000000001,0.21823048488542438,0.07295442641909215,0.046931035821849515
-0.5800000000000001,0.22164712214556925,0.07277461663632127,0.04733934964060033
-0.5760000000000001,0.22532738025516696,0.07256130875430747,0.04776254433362093
-0.5720000000000001,0.22987590122697157,0.07208108280097676,0.04807950839343568
-0.5680000000000001,0.23387676253664177,0.07147571802647833,0.04844561414385069
-0.5640000000000001,0.23460637179026975,0.07035653810511457,0.048870477254951014
-0.56,0.2335734061478304,0.06890429203405077,0.04930632086468582
-0.556,0.23318017255845708,0.06750660384890105,0.049776167992228906
-0.552,0.23310474650388147,0.06614213255757971,0.05028577858148713
-0.548,0.23393426057807293,0.06475173750866424,0.05077052975195568
-0.544,0.2354531596600099,0.06332763072576632,0.051250488006885114
-0.54,0.23568365558921783,0.06171206290523865,0.05178506928935002
-0.536,0.23311421602471555,0.059615849191210574,0.05232125047056952
-0.532,0.23069733312896046,0.05752246404175063,0.05288860756772221
-0.528,0.2283588644094233,0.05540952619485803,0.05345426949723071
-0.524,0.22700171644408743,0.05331933959729114,0.05394639817888348
-0.52,0.22596524407618038,0.05132704056608411,0.05445705690220779
-0.516,0.22507734722045827,0.049331442379833466,0.05500928653368108
-0.512,0.22206761922094964,0.04701904624763415,0.05558629029026051
-0.508,0.218864542630897,0.044654095705344704,0.05619705610694141
-0.504,0.2158782536127798,0.04230635047340973,0.056849093923596966
-0.5,0.21360034465146463,0.0400278322187981,0.05742858856810585
-0.496,0.21149319412498804,0.037754531703516864,0.05805130451110891
-0.492,0.20952432346211128,0.03548353852773777,0.05871759168460713
-0.488,0.20634774515549653,0.03302372990405797,0.059409306603782276
-0.484,0.20325765439665508,0.030613843510445868,0.06012554411726977
-0.48,0.20036111265329812,0.028319526338561843,0.06084838660445663
-0.476,0.1976811768812938,0.026134546475444248,0.06151728113555264
-0.472,0.19518899374036155,0.023950834421823552,0.06221066340039798
-0.46799999999999997,0.19281227046327384,0.021727907246774533,0.06286201260212854
-0.46399999999999997,0.1898415707122877,0.019390439107864456,0.06353448074495294
-0.45999999999999996,0.18707560390692388,0.01706925896131774,0.06424782933743337
-0.45599999999999996,0.1845391278467724,0.014769836384715853,0.06500328375094082
-0.45199999999999996,0.18193792621849586,0.012663409457595908,0.0657337261287315
-0.44799999999999995,0.17950641566314474,0.010597680873223204,0.06649740123682658
-0.44399999999999995,0.17721625046097786,0.008540814768771842,0.06730254084785017
-0.43999999999999995,0.17473238789505607,0.006448524226902414,0.06811818192280332
-0.43599999999999994,0.17245226556580137,0.004411061601804843,0.0689415577628583
-0.43199999999999994,0.17022891225912404,0.002459191341201993,0.06977890323209468
-0.42799999999999994,0.1678788609973516,0.0006514166439157043,0.07060189593872129
-0.42399999999999993,0.16563367720985694,-0.0011599670248135185,0.07146224799175542
-0.41999999999999993,0.16344816321212402,-0.0029875156417286945,0.07228821779982661
-0.4159999999999999,0.16147026387295332,-0.00479404458489988,0.07311374206726927
-0.4119999999999999,0.15954487190769648,-0.006520512129263798,0.07395568837008404
-0.4079999999999999,0.15732777515621957,-0.008090895675717883,0.07476735094866417
-0.4039999999999999,0.15522705556895317,-0.009648096765985388,0.07559102143357947
-0.3999999999999999,0.15335356473809464,-0.011164192770875775,0.07643345557461965
-0.3959999999999999,0.1517130556178908,-0.012649262828820968,0.0773179914840617
-0.3919999999999999,0.15016676179665142,-0.014065407653929872,0.07822590610946525
-0.3879999999999999,0.14826901984882093,-0.01529873655327091,0.07910107957987551
-0.3839999999999999,0.1464966808045005,-0.016531302033865564,0.079986743597293
-0.3799999999999999,0.1448269825252377,-0.017772879391219066,0.08083099240817823
-0.3759999999999999,0.14338125888740624,-0.018980221248984082,0.08171656873258412
-0.3719999999999999,0.1416672435233212,-0.020004607973530705,0.0825810787948907
-0.3679999999999999,0.13999272920023903,-0.020947369242648454,0.083466600300122
-0.3639999999999999,0.1385116045495615,-0.02185849430122515,0.0843806145122014
-0.3599999999999999,0.1369684687178368,-0.022779690733714556,0.08521590990121018
-0.35599999999999987,0.13561456245914816,-0.023671669812328672,0.086092944011272
-0.35199999999999987,0.13401446416185445,-0.02437410662605281,0.08691371795846047
-0.34799999999999986,0.1324422346504634,-0.024974315871475476,0.08773510769463004
-0.34399999999999986,0.13108385172682796,-0.025536409087123794,0.08859806813826283
-0.33999999999999986,0.12990800176088296,-0.02606685848101431,0.0894950509426834
-0.33599999999999985,0.12848233522875924,-0.026615592088904738,0.09028024508049548
-0.3320000000000001,0.12725860431452482,-0.027127230806015777,0.09110618758199664
-0.32800000000000007,0.12576258438755636,-0.027438273177381175,0.09186903520650753
-0.32400000000000007,0.12437224093412036,-0.027674686926002896,0.092649429585737
-0.32000000000000006,0.12319141082791109,-0.0278732656408123,0.09347175318969679
-0.31600000000000006,0.12206155543209564,-0.02806009797680316,0.0942747836762507
-0.31200000000000006,0.12078443985892667,-0.028272903921781712,0.0949799791302275
-0.30800000000000005,0.11932580149270115,-0.028308247286180744,0.09563861929782949
-0.30400000000000005,0.1179730492593838,-0.028271607698889863,0.09631820957614216
-0.30000000000000004,0.1168195357706396,-0.02819662531474461,0.0970368852431508
-0.29600000000000004,0.11586669938511053,-0.02808109208116185,0.09779495040140217
-0.29200000000000004,0.11475467792468844,-0.028015084516018827,0.0984476232667077
-0.28800000000000003,0.11337447536837367,-0.02781777528098468,0.0989903369998031
-0.28400000000000003,0.1121025690653933,-0.027550624139941908,0.09954572882970542
-0.28,0.11102485648751505,-0.02724607286707285,0.10013886984450683
-0.276,0.11013633969743938,-0.0269045888148481,0.10077419382016288
-0.272,0.10919869197624438,-0.026600654440395523,0.10134513241549044
-0.268,0.10794825780945527,-0.026212100347706335,0.10176786868040036
-0.264,0.10682716977419919,-0.025767200704842147,0.10221074918608829
-0.26,0.10588782808333858,-0.025287202818964055,0.10269312989617874
-0.256,0.10513314604727221,-0.02477304605891625,0.1032118191222074
-0.252,0.10435135594064592,-0.024282160813720168,0.10367314289136287
-0.248,0.10324308844239634,-0.023746906149461195,0.10396500975653002
-0.244,0.10231129294354956,-0.023180671932458985,0.10429229174645115
-0.24,0.10155523208333912,-0.022579656182769928,0.10465924887096512
-0.236,0.10097569826300833,-0.021947292554880315,0.10506163526751398
-0.23199999999999998,0.10035828442123162,-0.02131103282673416,0.105394063828704
-0.22799999999999998,0.09949142511400198,-0.02069279053832815,0.10556216169322748
-0.22399999999999998,0.09879072520205648,-0.020045503766582224,0.10576677246544104
-0.21999999999999997,0.0982616766548338,-0.019368783561384873,0.106006905988282
-0.21599999999999997,0.09790518436654336,-0.018661945912922112,0.10628295540364993
-0.21199999999999997,0.09734477564369999,-0.0180028993612277,0.10641132997610626
-0.20799999999999996,0.09674202451604265,-0.017329378584149194,0.10646709269504545
-0.20399999999999996,0.09630566741204144,-0.016629032694929515,0.10655823835036042
-0.19999999999999996,0.09603058930181779,-0.015900981342285275,0.10668618071725779
-0.19599999999999995,0.09588662676767148,-0.015161929213581584,0.10683648923287696
-0.19199999999999995,0.09550834451449627,-0.014542285778413768,0.10683682863807789
-0.18799999999999994,0.09516714879229962,-0.013844354370912864,0.10679708122371848
-0.18399999999999994,0.09498141475173674,-0.013118983210606084,0.1067958565268433
-0.17999999999999994,0.09495284493192457,-0.012368353629335312,0.10683124538977275
-0.17599999999999993,0.09491406389355664,-0.011697942228466438,0.10681521214197881
-0.17199999999999993,0.09477935786140212,-0.011078974970771406,0.10672139518819408
-0.16799999999999993,0.09467504914883798,-0.010386066783884526,0.10663309339044183
-0.16399999999999992,0.09472282479800916,-0.009671170933539208,0.10658073259060932
-0.15999999999999992,0.09492614239873531,-0.008934809821552085,0.1065637261772361
-0.15599999999999992,0.09493486609271312,-0.008375389682224496,0.10640848186701206
-0.1519999999999999,0.0949014810358088,-0.007757059260982305,0.10626165244845762
-0.1479999999999999,0.0950065733414458,-0.007121172098802287,0.10613003024032522
-0.1439999999999999,0.09524015570672087,-0.006463272188710068,0.10596980117187095
-0.1399999999999999,0.09542004829787278,-0.0057832976062235295,0.10583337490458479
-0.1359999999999999,0.09540594376192463,-0.005267093331914557,0.1055309085237694
-0.1319999999999999,0.09551832275019456,-0.004733084856204556,0.10526685667144148
-0.1279999999999999,0.09567719775861028,-0.004162767041583927,0.10505253833542687
-0.12399999999999989,0.09585872502149957,-0.0035456918512049842,0.10489429001202903
-0.11999999999999988,0.09604762421051127,-0.002989313824737012,0.10470154404149835
-0.11599999999999988,0.0961340942490807,-0.0025571968090079902,0.10441219727021701
-0.11199999999999988,0.0962005139722937,-0.002054761580625568,0.10412979715482568
-0.10799999999999987,0.09636503801905977,-0.0015262906158936486,0.10388514129558722
-0.10399999999999987,0.0964662161402306,-0.0010888063521186603,0.10361921092890769
-0.09999999999999987,0.09654063709081867,-0.0007161246002031222,0.10334634259175975
-0.09599999999999986,0.09661200317569624,-0.00025686050383171287,0.10307499862464604
-0.09199999999999986,0.09673527557984743,0.000188290328944152,0.10282597641091976
-0.08799999999999986,0.09669293205414677,0.0005012923028595347,0.10253426153220926
-0.08399999999999985,0.09676584579762611,0.0008225183102017095,0.10227737526323796
-0.08000000000000007,0.09682877683235737,0.001225574849370111,0.10203107785250666
-0.07600000000000007,0.09673347093059684,0.0015135771790679862,0.1017564887023816
-0.07200000000000006,0.09666279751352139,0.0017725196872595537,0.10149986771591157
-0.06800000000000006,0.09670074691752684,0.00203766756363702,0.10128087625090991
-0.06400000000000006,0.09667215719997474,0.002318839642136786,0.10105770913507618
-0.06000000000000005,0.0964199026769416,0.0024986344788338033,0.10078051897183064
-0.05600000000000005,0.09627102664345544,0.002678376553653928,0.1005401811652542
-0.052000000000000046,0.09622653015454428,0.0028679940659541566,0.10033878226675665
-0.04800000000000004,0.09600521820175058,0.0030211720287399452,0.10011564169478358
-0.04400000000000004,0.09566663481896656,0.0031251149013857386,0.09987844164824597
-0.040000000000000036,0.09542911957313341,0.00323248790746352,0.09967053570802328
-0.03600000000000003,0.09529467862722105,0.0033359243125533093,0.09949435629905252
-0.03200000000000003,0.0948842161120878,0.0033806771926451445,0.09928291395700428
-0.028000000000000025,0.09445825329511298,0.0034136496960415503,0.0990812528621226
-0.02400000000000002,0.0941316839929566,0.0034475791884329148,0.09890617331948652
-0.020000000000000018,0.09390777927222764,0.0034851328788170184,0.09876848348640174
-0.016000000000000014,0.09347686459723877,0.0035029225870274886,0.09862361532933074
-0.01200000000000001,0.09308508824544322,0.0035009823128224543,0.0984975414697193
-0.008000000000000007,0.09269102051848183,0.00350801305665484,0.09839069634300433
-0.0040000000000000036,0.09223436936597228,0.0034914261908389594,0.09828395465155637
0.0,0.09188190559151592,0.0034822031508802954,0.09821571909274815
0.0040000000000000036,0.09130379079877056,0.003475047415864811,0.09810109508574846
0.008000000000000007,0.0908138226656306,0.0034543281754977,0.09800492577444826
0.01200000000000001,0.09042729626431067,0.0034340167857499866,0.09794476622524612
0.016000000000000014,0.09004545463982248,0.0034194767733999533,0.09791372143631248
0.020000000000000018,0.08953505751950037,0.003416985344991989,0.09790257001606618
0.02400000000000002,0.08912578232924473,0.0034141037848293967,0.09792683542741139
0.028000000000000025,0.08881973493380443,0.0034088985807833715,0.09798674132884204
0.03200000000000003,0.08839279747207564,0.00342592254193621,0.09799952550152467
0.03600000000000003,0.08791962263505462,0.003453492117555746,0.09799273397578158
0.040000000000000036,0.08754594052129712,0.003478888945163113,0.09802039457399463
0.04400000000000004,0.08714975144580554,0.0035342319357959304,0.09807015740243637
0.04800000000000004,0.08673032107650572,0.003623361051256868,0.09814182484274528
0.052000000000000046,0.08635632028612795,0.003692124674394382,0.0982201675951668
0.05600000000000005,0.08604301606373169,0.0037418109330629628,0.09831426803750795
0.06000000000000005,0.0856215146710913,0.003875766546161138,0.09839077009908992
0.06400000000000006,0.08525114823366584,0.004028153477398321,0.0984889088489452
0.06800000000000006,0.08494022476715184,0.004166326245891067,0.09860326394744964
0.07200000000000006,0.08466061586180325,0.004289826324132065,0.09871956179809041
0.07600000000000007,0.08430941279708705,0.004485637257711586,0.09882075677160758
0.08000000000000007,0.08396421445131849,0.004721435925273532,0.09892779356551169
0.08400000000000007,0.08370683946952362,0.004947250799487358,0.09906062816597662
0.08800000000000008,0.08346563440466213,0.005151359869458285,0.09918250916083127
0.09200000000000008,0.08320487189639425,0.005409951581752829,0.09929984370120903
0.09600000000000009,0.08290711675092538,0.005729035757898323,0.09940940973329347
0.10000000000000009,0.08271967357617235,0.006043131139999943,0.09955160644535498
0.10400000000000009,0.08254832478238777,0.006330098875280923,0.09966198402899076
0.1080000000000001,0.08230371383087456,0.006688560306847756,0.09974793449985545
0.1120000000000001,0.08208007777879259,0.007088715298225409,0.09983630731757336
0.1160000000000001,0.0819693733651965,0.007480485380623993,0.09995730779717768
0.1200000000000001,0.08191180075782133,0.007844305951461393,0.10007043288204714
0.12400000000000011,0.08171763482078191,0.008297199533469522,0.10010863347430064
0.1280000000000001,0.08158472473463926,0.00877032164807986,0.10015911044784856
0.13200000000000012,0.08156637719114915,0.009231057771909816,0.10024321893397284
0.13600000000000012,0.08164004441149496,0.009674777207777737,0.100343069261476
0.14000000000000012,0.08148605317425275,0.010211378459715387,0.10030255398530319
0.14400000000000013,0.08142949535345,0.010752462430280238,0.10027240751197738
0.14800000000000013,0.08149158933852538,0.011285088426441079,0.10026244068672076
0.15200000000000014,0.0816735248308344,0.01180376555695294,0.10028503616462738
0.15600000000000014,0.08182292237115937,0.012382635185671067,0.10027345444749285
0.16000000000000014,0.08189200480326433,0.01298543913205638,0.1001703702493911
0.16400000000000015,0.08207469452537769,0.013559007806768327,0.10007825627574524
0.16800000000000015,0.08238113746762528,0.014118547183023846,0.100016572259385
0.17200000000000015,0.08252287996050389,0.014787974602057385,0.09986547467426675
0.17600000000000016,0.08278824220284961,0.015395969611405791,0.09971386316977027
0.18000000000000016,0.08318337264513741,0.0159629589217956,0.09957431697190994
0.18400000000000016,0.08350636729781147,0.016558860679886822,0.09938011827599941
0.18800000000000017,0.08386153640709762,0.01715936647050549,0.09917564925216879
0.19200000000000017,0.0843339371676785,0.017768224935988584,0.09898052342968636
0.19600000000000017,0.08484791671813625,0.018412889934055522,0.09874568520678731
0.20000000000000018,0.085257492118757,0.019044249367826314,0.09844234778192087
0.20400000000000018,0.08579950451194536,0.019657321937185432,0.09816954079482018
0.20800000000000018,0.08645984630514862,0.020235452119065564,0.09789862850575386
0.2120000000000002,0.08696984943052784,0.020812449944629004,0.09749309585396726
0.2160000000000002,0.08750137119475987,0.02141548393729051,0.09704414494935042
0.2200000000000002,0.08816760522702478,0.0219956710049638,0.09662874314889681
0.2240000000000002,0.08896949167725675,0.02255393829535809,0.09624549427570382
0.2280000000000002,0.08963873663857885,0.0230747398227866,0.09577951429752053
0.2320000000000002,0.09034640575091617,0.023567292061136405,0.09530836875483929
0.2360000000000002,0.09112419157862092,0.024097104623401977,0.09479313810504128
0.2400000000000002,0.09201206271560648,0.02462007268726327,0.09428330374859827
0.24400000000000022,0.09266349797297638,0.02509692313162998,0.09367523915756733
0.24800000000000022,0.09345518478870073,0.025549025957595388,0.09310062676633811
0.2520000000000002,0.09438426104168869,0.02596229849205111,0.09253219093173264
0.2560000000000002,0.09533089162962553,0.0263176911243664,0.09193624324859825
0.26000000000000023,0.09607330408466033,0.026671740236771935,0.0912107953224209
0.26400000000000023,0.09693268045701879,0.027024100160693253,0.09048243962136604
0.26800000000000024,0.09793533222939517,0.027349755093929742,0.08978871117793367
0.27200000000000024,0.09884226030040168,0.02760754028508334,0.08906790144044546
0.27600000000000025,0.09968478589369592,0.027799877471197,0.0883270150716182
0.28000000000000025,0.10066557914763734,0.02797119676430328,0.08761174055769531
0.28400000000000025,0.10172516197104667,0.028195201094558146,0.08682003770917864
0.28800000000000026,0.10273937274616171,0.028358550145031306,0.08603026280478414
0.29200000000000026,0.10361755556910829,0.02844448068361601,0.08522917222121824
0.29600000000000026,0.10464795922344376,0.02850237380160847,0.0844646955977241
0.30000000000000027,0.10581966109459665,0.02851652928744146,0.08370297690489532
0.30400000000000027,0.10690301952210127,0.028434465211238512,0.08288522581562266
0.30799999999999983,0.10780646555703474,0.02833794808685144,0.08194070401889203
0.31199999999999983,0.10886619734885074,0.02821610189614309,0.08102459080117665
0.31599999999999984,0.11008150471868351,0.028062752820018008,0.08014728475719758
0.31999999999999984,0.11118968057683395,0.02783020473349523,0.07926909775441253
0.32399999999999984,0.11216113630898994,0.02751258038843235,0.07838397752659644
0.32799999999999985,0.11329735832237789,0.027164740916093662,0.07753643097877701
0.33199999999999985,0.11457697852095208,0.0268145996117469,0.07667365812529475
0.33599999999999985,0.1159770112422469,0.02645962969252109,0.07579121804079993
0.33999999999999986,0.116944419406219,0.025954169669400073,0.07486196286404986
0.34399999999999986,0.11808944764858956,0.02541684095094614,0.07397195430777241
0.34799999999999986,0.11939724825637502,0.024835229855925716,0.07309679479111122
0.35199999999999987,0.12083823434688222,0.02419630899975509,0.07221370538657107
0.35599999999999987,0.12206288445507651,0.02344570844838103,0.07131971537625274
0.3599999999999999,0.12319121231457436,0.022641908016996386,0.07036007023915822
0.3639999999999999,0.12449472784295504,0.02182223058199465,0.06940440423771999
0.3679999999999999,0.12598023324007568,0.020970209755201027,0.06848995555795967
0.3719999999999999,0.1274292081020312,0.02004281001847355,0.06759991933478651
0.3759999999999999,0.1286077240681634,0.019014033017901687,0.06671849203160127
0.3799999999999999,0.1299554513923944,0.017958322708451137,0.06587726229731727
0.3839999999999999,0.13149218152541864,0.016872099708918665,0.06507640159550637
0.3879999999999999,0.13321503993067518,0.015752306593042917,0.06431236757782718
0.3919999999999999,0.13469578108001065,0.014475631357503514,0.06348246362528089
0.3959999999999999,0.1360555760465578,0.013134277517024109,0.06257972706502221
0.3999999999999999,0.13760978666143012,0.011762239761233997,0.06171784980681938
0.4039999999999999,0.13930652571489632,0.010371569932859518,0.06089645086704023
0.4079999999999999,0.14116069591661892,0.00894198711342953,0.060114570217940394
0.4119999999999999,0.14263960194349562,0.007365540577105778,0.05933247089553473
0.4159999999999999,0.1443064456060689,0.005761926039866925,0.05859196047765796
0.41999999999999993,0.14615699980112395,0.004133767877229892,0.057892283656642424
0.42399999999999993,0.1480817810336187,0.0024556196473259333,0.057181790865159836
0.42799999999999994,0.14987205848337704,0.0006504112164375876,0.05648121490228085
0.43199999999999994,0.15161333180098646,-0.0012400367049311993,0.055773984314765095
0.43599999999999994,0.15355103137701256,-0.0031389053320844055,0.055080947038151314
0.43999999999999995,0.15555859821659088,-0.005033190790343822,0.054423567914607805
0.44399999999999995,0.15776341681902242,-0.00695339646074381,0.053808837010327716
0.44799999999999995,0.15986529489678122,-0.008960321377281092,0.053220112334990376
0.45199999999999996,0.16192558127128318,-0.011123628251295379,0.05264674121273239
0.45599999999999996,0.1641904327076803,-0.013314062427915174,0.05211529176609445
0.45999999999999996,0.16650504767791044,-0.015478633409145575,0.051548782778108045
0.46399999999999997,0.16890497030513313,-0.017643336611932087,0.051014126863270955
0.46799999999999997,0.17123037374115418,-0.019801096017111122,0.05052438025469963
0.472,0.17376100760196156,-0.022150957672702153,0.05006726816960275
0.476,0.17650739577585814,-0.024563168224335408,0.049650072219092074
0.48,0.17923743329089042,-0.026952136775184477,0.0492641087003577
0.484,0.18192259149970935,-0.029310194864518736,0.048907491661757466
0.488,0.18438365169477763,-0.03165855908686049,0.04857598642138047
0.492,0.18680174229180754,-0.034014479858505337,0.04827228032225174
0.496,0.189814804402566,-0.03657940564971991,0.04800130382790537
0.5,0.1929727332024935,-0.03912182600530846,0.04768447823460692
0.504,0.1958904476391747,-0.04159655731069546,0.047393742742566615
0.508,0.1987489094715391,-0.044056890095534464,0.04714545633694328
0.512,0.20115516627986782,-0.04644625444110074,0.046940243436983935
0.516,0.20425114864285732,-0.048972673220785176,0.04678885178217007
0.52,0.20731857300663842,-0.05148838321149917,0.04666836713207736
0.524,0.21015258604935427,-0.05388990344366605,0.04651030125264549
0.528,0.21329399663179235,-0.05628483031172707,0.04633345536329193
0.532,0.21483033254568015,-0.05842227459310671,0.046195343893887165
0.536,0.21683996271034317,-0.060597130986688265,0.04610275461144648
0.54,0.21986049179308345,-0.06288372509814509,0.04605754644268926
0.544,0.2217846969640289,-0.06493605336998129,0.04601528821593971
0.548,0.22350916821110303,-0.06692892710830581,0.04599916079458977
0.552,0.2259007037773806,-0.06889447863077208,0.045915207114427856
0.556,0.2285756374724826,-0.07086950416597326,0.04584446363348281
0.56,0.22800234342783923,-0.0722793741850847,0.045805459572074235
0.5640000000000001,0.22833831688788958,-0.07377532433728576,0.04581798153009343
0.5680000000000001,0.22854354546203337,-0.07522001000998582,0.04585797174964274
0.5720000000000001,0.22790437903495833,-0.07644407358039369,0.04589582473573839
0.5760000000000001,0.22790860315602507,-0.07756826417981486,0.045883479084566615
0.5800000000000001,0.22712373550671916,-0.07834690564341204,0.04581878790444409
0.5840000000000001,0.22259191773295617,-0.07842356991605015,0.0457888499432485
0.5880000000000001,0.2182309091097273,-0.07849027100606329,0.04579060030478602
0.5920000000000001,0.21424430997435423,-0.07856775005928232,0.045830165950400965
0.5960000000000001,0.21103409869485393,-0.07870636712733675,0.04591918780608416
0.6000000000000001,0.2039314207607331,-0.07785289863594244,0.045961400153724685
0.6040000000000001,0.19381344173027876,-0.07612624506388009,0.04590697871805251
0.6080000000000001,0.1841015238215212,-0.0743839754481177,0.04587798096396801
0.6120000000000001,0.1747958209880884,-0.07262611515754173,0.0458744076258883
0.6160000000000001,0.16589302350601373,-0.07087600713048503,0.04590115482673398
0.6200000000000001,0.15730373447649199,-0.06907064078161855,0.04593745916122337
0.6240000000000001,0.14740843541347315,-0.06652440543216963,0.045694748175974235
0.6280000000000001,0.1364373862380169,-0.06361496447066296,0.04555942200818872
0.6320000000000001,0.12415751164217127,-0.06026374675442274,0.04562390028389565
0.6360000000000001,0.11269427033728195,-0.05688977988427169,0.045714335320469056
0.6400000000000001,0.10204732055358103,-0.05349296323654291,0.045830729834984194
0.6440000000000001,0.09221683953119053,-0.05007334707845772,0.04597308285519379
0.6480000000000001,0.08167051109494063,-0.04596478321426823,0.04588712511371396
0.6520000000000001,0.07053530619314637,-0.04110238230125732,0.04552929141455716
0.6560000000000001,0.06017398423525983,-0.0361638047957071,0.045258710183192205
0.6600000000000001,0.052289846028281205,-0.03220743938480487,0.04511233980971588
0.6640000000000001,0.04530033582264049,-0.028252834747850217,0.044973904000101234
0.6680000000000001,0.03919891028785867,-0.024297830938469805,0.04484810373889453
0.6720000000000002,0.0339856804424994,-0.020342487095194234,0.04473494104052882
0.6760000000000002,0.029660645939140938,-0.016386802869487127,0.04463441592483108
0.6800000000000002,0.025825391720987183,-0.011779088841434266,0.04434893299003203
0.6840000000000002,0.023019822134738847,-0.007094804907296412,0.04394806727491057
0.6880000000000002,0.020860461882683232,-0.005699662358486922,0.04362327148690569
0.6920000000000002,0.018944755391418298,-0.004315537224067138,0.043307402471830396
0.6960000000000002,0.01749611111363474,-0.002341034535330724,0.042901835372326766
0.7000000000000002,0.016328738837640914,-0.00038360296570734404,0.04250374844898606
0.7040000000000002,0.015442638643409173,0.0015567575747849496,0.04211314172975938
0.7080000000000002,0.014763137695833527,0.0033179756585857297,0.041710670229640416
0.7120000000000002,0.014024681567637112,0.0044464737180287565,0.041197734964945165
0.7160000000000002,0.013034384884764943,0.004678270760108472,0.04049510053602898
0.7200000000000002,0.012144469267532517,0.004904256357526258,0.0398020414378276
0.7240000000000002,0.011372754404428835,0.005162350838698963,0.03912601105329498
0.7280000000000002,0.010981453865398526,0.005620388679746811,0.0385426139300497
0.7320000000000002,0.010782550915855784,0.006164011137317208,0.03800637090047189
0.7360000000000002,0.010627706235914816,0.006701832115712075,0.0374765633805077
0.7400000000000002,0.010516919692143136,0.007233851239379118,0.03695319131753943
0.7440000000000002,0.01024964408159661,0.007442577170211124,0.03642127755438788
0.7480000000000002,0.009932219841037647,0.007519625954005226,0.035889869590311034
0.7520000000000002,0.009644680980528895,0.007595930638977781,0.03536696037384251
0.7560000000000002,0.009420671191409552,0.007634700369589332,0.034842168546399155
0.7600000000000002,0.009228910607003234,0.007645082393298937,0.034328510575567996
0.7640000000000002,0.009042681290531743,0.0076549721755902154,0.03381837057301666
0.7680000000000002,0.008862737481850862,0.007663943502790102,0.0333140684177682
0.7720000000000002,0.008667472582126245,0.00763803876969823,0.03281228902190258
0.7760000000000002,0.008446584037269245,0.007554006660734147,0.032267008277505345
0.7800000000000002,0.008232576851919193,0.0074702595747774105,0.03172827774054398
0.7840000000000003,0.00806381315311089,0.007411382578610696,0.03125329398441507
0.7880000000000003,0.007930445628461189,0.0073728321821849374,0.030830374378208677
0.7920000000000003,0.007774823332560766,0.0073111155904573575,0.03035950739696893
0.7960000000000003,0.007608413179591373,0.007234601988772694,0.02986924959334309
0.8000000000000003,0.007445214066634796,0.0071584454231782,0.029384507180329617
0.8040000000000003,0.007343155276387274,0.007178050237164253,0.028946332379896494
0.8080000000000003,0.007250503025611854,0.007206652369377133,0.028517339989921463
0.8120000000000003,0.007159737173107376,0.007218987351490175,0.028129457226478225
0.8159999999999998,0.007070548015017916,0.0072174846232776315,0.027776312549032702
0.8199999999999998,0.0069841248716937835,0.007215366850742869,0.027426657398056897
0.8239999999999998,0.006897413329012173,0.0072088556265484435,0.027084461176202827
0.8279999999999998,0.006808137922362334,0.007202763121442514,0.026728484853091598
0.8319999999999999,0.006710555886111218,0.007182771685135242,0.02633907998600046
0.8359999999999999,0.006596024289270626,0.007131253505299362,0.02593366284763104
0.8399999999999999,0.006483909577142283,0.007079725938459761,0.02553238430134781
0.8439999999999999,0.00637420851981313,0.007028187474006643,0.02513523240248856
0.8479999999999999,0.006290601439493546,0.007000243370225176,0.024770578130378612
0.8519999999999999,0.006220009556124567,0.006981389922422235,0.024422712627973624
0.8559999999999999,0.0061467434937076265,0.006954875452852889,0.024082704592554464
0.8599999999999999,0.006053129975494996,0.006893656803234082,0.023761904398845388
0.8639999999999999,0.005975825122662508,0.006854391145800331,0.023451316755462817
0.8679999999999999,0.005922221278999594,0.006853308693745221,0.023155287607660665
0.8719999999999999,0.00586945102664238,0.0068546892187256216,0.02285150890777144
0.8759999999999999,0.005818546685145774,0.006855657618612325,0.022550806787293987
0.8799999999999999,0.005766484275857749,0.006852958686702629,0.02225701833884237
0.8839999999999999,0.005704799318465309,0.006837082110336693,0.02197370516077104
0.8879999999999999,0.0056438889015259985,0.006820047369902894,0.021693370049473682
0.8919999999999999,0.005584510863942839,0.006802723662255809,0.021415586472117533
0.8959999999999999,0.005516686353907502,0.006765486384475823,0.021140968115376822
0.8999999999999999,0.005441560982505742,0.006714224679497686,0.020863640443531204
0.9039999999999999,0.005368141240711972,0.006663059156345635,0.02058889695535387
0.9079999999999999,0.005290971506386048,0.006605748592568135,0.020324061452130053
0.9119999999999999,0.005211378318698724,0.006543959775699406,0.020070191596997848
0.9159999999999999,0.005133267241399738,0.006481713939121086,0.019813256406418317
0.9199999999999999,0.005056441442089718,0.006419790788612584,0.019558523501813363
0.9239999999999999,0.005011823145559684,0.006399205103084627,0.019315527542031818
0.9279999999999999,0.004975008706121292,0.006387571025423719,0.01907462838675403
0.9319999999999999,0.004933149776283509,0.0063687361163810765,0.018829292731730094
0.9359999999999999,0.004892038984558668,0.006342546700564501,0.018605906987595282
0.94,0.0048518941995415186,0.006316312912992329,0.018384410589383473
0.944,0.004812715640819975,0.006290035040992541,0.01816480359691477
0.948,0.004752530468078082,0.0062357490366918185,0.017940353160165762
0.952,0.004687351351290212,0.006174299345577921,0.01771713524423299
0.956,0.0046202384654685635,0.006110257383186161,0.017495793729710416
0.96,0.004542170145677605,0.006034837179617479,0.017275924956285563
0.964,0.004465241875507901,0.005959894761353603,0.01705785704653703
0.968,0.004390844321560908,0.00588730739502543,0.01684523732619029
0.972,0.004324217697826132,0.005820174237669956,0.016653409669246236
0.976,0.00426210162642541,0.005758185438488587,0.016465415361396875
0.98,0.0042264126454460834,0.005727765117069123,0.01627985918170515
0.984,0.004191510559885604,0.005697366002152047,0.01609576554126073
0.988,0.004156242616130706,0.0056661223202403195,0.015911421426584964
0.992,0.004113781295104581,0.005628917867230433,0.01571669352651041
0.996,0.00407216640616199,0.005591801190273599,0.015523568518481135
1.0,0.004031398068110847,0.005554772394598475,0.015332046382719391
1.004,0.00399197690120805,0.005515756308508401,0.015161486987256449
1.008,0.003951104655565861,0.005474531063670414,0.014995784348792604
1.012,0.003907377140330372,0.005428726244157028,0.014828537595496325
1.016,0.003864335642287226,0.005383128146496913,0.01466253843783096
1.02,0.0038183522271919147,0.0053350441023335485,0.014489100370419583
1.024,0.0037699604094604978,0.005284844596582016,0.014309454384983293
1.028,0.0037224144407413456,0.0052357895002272245,0.014146964854421094
1.032,0.003675640218616717,0.005187201048122274,0.013989607802027784
1.036,0.003636341791985216,0.0051477799356238725,0.013838269196211167
1.04,0.0036036972016517538,0.005115016308561753,0.013685852746657961
1.044,0.003571373918977845,0.005081704415278891,0.013533456202127987
1.048,0.0035397171579232877,0.005048484634804395,0.013382194402084062
1.052,0.0035032887113318045,0.005010125469906721,0.013228782875510336
1.056,0.0034709073462565933,0.004974796599614243,0.013084355822809094
1.06,0.0034390563807647954,0.004939599791299833,0.012940960280985866
1.064,0.003407350174007189,0.004904050505745952,0.012798402476696877
1.068,0.0033751263848129753,0.004867321588377316,0.012656365773555125
1.072,0.003343439081781017,0.004830741201709374,0.01251536364854551
1.076,0.003312290039013365,0.004794311548647721,0.012375404537985319
1.08,0.003281677573067942,0.004758030530621775,0.012236480072214787
1.084,0.003248848203954684,0.004719799390157284,0.012102839563671686
1.088,0.00321142018112506,0.004677444063714242,0.011975893207058578
1.092,0.003174568586452834,0.00463539141146575,0.011849795956246544
1.096,0.003143317846753693,0.004599256652517714,0.011724155122177398
1.1,0.0031125232395054284,0.004563279357869053,0.011599365771185779
1.104,0.0030834618219909415,0.004528600365173308,0.011476703794644392
1.108,0.0030580787205304228,0.004496577701115891,0.011357051597300513
1.112,0.003032330893924033,0.0044634911430573455,0.011236926739738532
1.116,0.0030070187330278105,0.004430537815166459,0.011117646299825252
1.12,0.00297631142284548,0.00439253036711318,0.011004389301373624
1.124,0.0029473263215500215,0.004355855520332779,0.010890322599998144
1.1280000000000001,0.0029188204563357777,0.004319430681500259,0.010776899712322685
1.1320000000000001,0.0028905010158104868,0.004283124765736807,0.01066500582410501
1.1360000000000001,0.0028619439329772923,0.0042468252545338064,0.010556245053796527
1.1400000000000001,0.002833783722427875,0.004210702012853138,0.010448203621231148
1.1440000000000001,0.0028047071343968843,0.004173494388681255,0.010336013553182963
1.1480000000000001,0.002775854810624358,0.004136285747173017,0.010223869928693105
1.1520000000000001,0.002747812777906597,0.004100271297283245,0.010115806577359172
1.1560000000000001,0.002720752522932449,0.004065796810979712,0.010012407989399126
1.1600000000000001,0.002696058710327931,0.004033270494336158,0.009910395953928489
1.1640000000000001,0.0026722507422135586,0.00400136785094409,0.009809235909150267
1.1680000000000001,0.002648789412465246,0.003969610244346078,0.009708738918163198
1.1720000000000002,0.0026256730634673397,0.003937995580474454,0.009608898988268857
1.1760000000000002,0.0026025381521218795,0.003906535499772676,0.009511546505015879
1.1800000000000002,0.002579856806199134,0.0038755147285974624,0.009415622341327552
1.1840000000000002,0.0025554324332236616,0.0038429989773822574,0.009325208988952262
1.1880000000000002,0.0025311297676183595,0.0038104975381640874,0.009235721751599382
1.1920000000000002,0.002506760399398594,0.003777523659006962,0.009145793330808309
1.1960000000000002,0.002482524541822585,0.0037444186286872765,0.009055958593188739
1.2000000000000002,0.0024585960036236885,0.003711479336510522,0.008966678353014384
1.2040000000000002,0.0024341173230351177,0.003677773223139027,0.008874979189660964
1.2080000000000002,0.0024098457988668926,0.003644140944189036,0.008782199271290805
1.2120000000000002,0.0023867500355936465,0.0036121683654515165,0.008692286976862766
1.2160000000000002,0.0023608649040552055,0.0035781206779087137,0.008607602988427958
1.2200000000000002,0.002335288715372011,0.0035442533745387596,0.00852342745324404
1.2240000000000002,0.0023115585572896077,0.003511985107802428,0.008440893440205348
1.2280000000000002,0.0022887978541958117,0.0034805044032369,0.008359356648731974
1.2320000000000002,0.002266329431558897,0.0034491869011775054,0.008278324104445383
1.2360000000000002,0.002244152458463097,0.003418031414421934,0.00819779336380572
1.2400000000000002,0.0022243801380728992,0.003389236364017731,0.008117218444231154
1.2440000000000002,0.0022022085457899933,0.0033586052639172507,0.00804015800210382
1.2480000000000002,0.0021779936451273283,0.0033262259841001602,0.007965626739978344
1.2520000000000002,0.0021540439947414117,0.0032940187791223683,0.007891529212193557
1.2560000000000002,0.0021303581821464873,0.003261981756640274,0.007817860999899848
1.2600000000000002,0.002106937728668065,0.0032301169045314947,0.007744626517922223
1.2640000000000002,0.0020837810556916534,0.003198422185359991,0.007671821360384145
1.2680000000000002,0.002061365386317772,0.003167488776184404,0.007599732110348806
1.2720000000000002,0.0020423640406730097,0.003140629220219613,0.00752994375582841
1.2760000000000002,0.0020229719355909516,0.003112954358473947,0.0074571415639973085
1.2800000000000002,0.001999295989466722,0.0030814436355513157,0.007386907308592195
1.2840000000000003,0.001976941262494816,0.0030511231104250105,0.00731811134195318
1.2880000000000003,0.0019548284739977053,0.0030209648189414846,0.007249716698800695
1.2920000000000003,0.0019329561698151515,0.0029909669181455616,0.007181719294182241
1.2960000000000003,0.0019113257462375765,0.0029611312372300564,0.007114123187542501
1.3000000000000003,0.00188993638409854,0.002931456707520703,0.007046926341763777
1.3040000000000003,0.0018700153675035413,0.0029034312261379315,0.006980679690956557
1.3080000000000003,0.0018541944679168235,0.0028802463560433466,0.006916572188485908
1.3120000000000003,0.001836478266296965,0.002855563119654971,0.006854235938700722
1.3160000000000003,0.0018158767086742284,0.0028286171829027995,0.006794323277920682
1.3200000000000003,0.0017955176592255647,0.002801805388825519,0.006734736610366507
1.3240000000000003,0.001775402373505882,0.0027751294638745255,0.006675479502759969
1.3280000000000003,0.0017564671167567473,0.0027488309973359897,0.006612973329666351
1.3319999999999999,0.0017381570630687771,0.00272294555139957,0.00655055251192545
1.3359999999999999,0.0017217518066704445,0.0026987807091174167,0.0064897461862382325
1.3399999999999999,0.0017055606545133921,0.0026747312909032165,0.006429293116416704
1.3439999999999999,0.001689857199651585,0.002651275353072801,0.006369967635831518
1.3479999999999999,0.001674781186157005,0.0026301883658276007,0.006317156945175081
1.3519999999999999,0.001659761266416157,0.002609348283388061,0.0062655087056891455
1.3559999999999999,0.0016449258100323199,0.0025885964366930874,0.006214126899282891
1.3599999999999999,0.0016302742735323603,0.0025679321238824544,0.006163010021252712
1.3639999999999999,0.0016155833800961638,0.0025470405180036547,0.0061109865265254314
1.3679999999999999,0.0016006009073379363,0.0025254090783459067,0.00605634800944747
1.3719999999999999,0.0015853700962714797,0.002502658177222229,0.0059987927012460475
1.376,0.0015703390448081028,0.0024800166982864957,0.005941571622132569
1.38,0.0015555086204745799,0.0024574860403024095,0.005884688187955661
1.384,0.0015407754240662457,0.0024350689393145444,0.0058286678976892685
1.388,0.001525857074407927,0.002412773561135139,0.00577495137663012
1.392,0.0015106972936296773,0.0023909689184119587,0.005724260483118945
1.396,0.001495669287978824,0.002369326013669638,0.005674261031848314
1.4,0.001480843655787392,0.0023477862767022437,0.005624529157673276
1.404,0.0014662193503258833,0.002326348277474301,0.0055750618955897925
1.408,0.0014517974243455248,0.002305013486428511,0.005525862193469219
1.412,0.0014387680807681027,0.002284637114158132,0.005476970675125587
1.416,0.0014265694340774857,0.0022646056987416095,0.005427573841223487
1.42,0.001414556683853991,0.002244665272371235,0.005378453076774573
1.424,0.0014028669121173185,0.0022250881080044223,0.005330139208013159
1.428,0.0013917225183317124,0.0022062760434709483,0.005283317078299941
1.432,0.0013802080256440207,0.0021873806423603186,0.005237908416828586
1.436,0.0013681585615998315,0.0021683544063700964,0.005194235153196394
1.44,0.0013562892528327392,0.0021494107941883024,0.005150782565076406
1.444,0.0013446006018255512,0.0021305507697584793,0.005107553240766569
1.448,0.0013330923675604408,0.002111773870790967,0.005064545887580728
1.452,0.0013214797127413427,0.002093013707674749,0.005022906121820892
1.456,0.0013100399395838257,0.0020743240956637155,0.004981441751833775
1.46,0.0012992681201573668,0.0020559571275954526,0.004937403370033442
1.464,0.0012888401785505173,0.002037845121051899,0.004893550831086649
1.468,0.0012781873207317795,0.0020189719426887054,0.004848193504938562
1.472,0.0012677028397765201,0.002000166046000535,0.004803080691055196
1.476,0.0012549009039493873,0.00198001850632918,0.004759957117675958
1.48,0.001242295268925465,0.001959976270677758,0.00471710320001272
1.484,0.0012314495536096105,0.0019418906967672055,0.004676986078125889
1.488,0.0012209946653514833,0.0019241391153305275,0.004637414851903812
1.492,0.0012107536547143868,0.0019065102541272847,0.004598050458357013
1.496,0.0012018128268804643,0.0018902376948256307,0.004558877426068258
1.5,0.0011930390138809766,0.0018740367134906638,0.004519911755600895
1.504,0.0011844320022014263,0.0018579068839654803,0.004481152276777732
1.508,0.001175991544774287,0.0018418477314076777,0.004442597835208672
1.512,0.0011660694465950262,0.001825002214739784,0.004404453534155277
1.516,0.001155625534950959,0.0018078777274469905,0.004366590071055805
1.52,0.0011453575048253684,0.001790839537131923,0.004328922401363994
1.524,0.0011352647676366103,0.0017738866347029763,0.004291448267892039
1.528,0.0011253176496752544,0.0017571314993529586,0.0042548402042643756
1.532,0.0011161994689246157,0.0017412512055621056,0.004219190093025525
1.536,0.0011077671939956329,0.0017262359852896548,0.004185084418369576
1.54,0.0010994981628156212,0.0017112902690759992,0.004151148988830893
1.544,0.001091391891789699,0.0016964131748389,0.004117381779426846
1.548,0.001083448821717176,0.0016816056025210795,0.0040837848056236884
1.552,0.0010756684720276272,0.00166686658067672,0.004050356068447486
1.556,0.001067225056291217,0.00165162458096091,0.004016766654656052
1.56,0.0010578869484309257,0.00163572881842469,0.003982944095284301
1.564,0.0010492324515585596,0.0016207616635121832,0.003950541805300107
1.568,0.0010405479998234594,0.0016053109261023387,0.003916842221439703
1.572,0.0010319460961751188,0.0015896577455499989,0.0038825424599857423
1.576,0.0010235264070929497,0.00157408583449142,0.003848422635637909
1.58,0.0010152884685391522,0.0015585942848464168,0.003814480728115276
1.584,0.001007285606101489,0.0015433842811484917,0.003781304300053711
1.588,0.000999701935239368,0.0015291954831416444,0.0037510607552577323
1.592,0.0009922783200661672,0.001515074238156773,0.0037209654940682764
1.596,0.0009851469624624393,0.0015012087169044767,0.0036911736295086204
1.6,0.0009789398515351521,0.0014885006647067523,0.0036624311603250742
1.604,0.0009728833853719067,0.0014758495891274035,0.003633828661595751
1.608,0.0009669771618018585,0.0014632547053944566,0.0036053644248555225
1.612,0.0009596363190378273,0.0014495882977515779,0.0035761470534700947
1.616,0.0009518404977995902,0.0014355539024429092,0.0035467296327509217
1.62,0.0009439955102187976,0.0014210472818731385,0.003516053055424915
1.624,0.0009361931338927,0.0014063077137850077,0.0034847346037909996
1.6280000000000001,0.0009285520181960344,0.0013916459656133165,0.0034535801232824788
1.6320000000000001,0.0009209030726618846,0.0013776546974929192,0.003424481600243809
1.6360000000000001,0.0009140493265001646,0.0013653782213952181,0.003397999621807913
1.6400000000000001,0.0009073355654472843,0.0013531588392974594,0.003371643014917902
1.6440000000000001,0.0009007613991379319,0.001340995858378933,0.0033454102011256665
1.6480000000000001,0.0008943272245811748,0.001328889977767569,0.0033193027420089114
1.6520000000000001,0.0008880328895058475,0.0013168408969389544,0.003293319853445819
1.6560000000000001,0.0008818781944186001,0.0013048482144225372,0.003267460771121548
1.6600000000000001,0.000875257349310125,0.0012924972790776697,0.003241153661927722
1.6640000000000001,0.0008676641030673249,0.0012794479761672243,0.003213924256552636
1.6680000000000001,0.0008602139677028023,0.0012664688277394518,0.0031868318943139326
1.6720000000000002,0.0008526478918350665,0.0012537015084755519,0.0031599074719887493
1.6760000000000002,0.0008450385633158817,0.0012414685468455221,0.0031341332631649446
1.6800000000000002,0.0008379334546090031,0.0012300203255360728,0.0031097339287825426
1.6840000000000002,0.0008309449668788086,0.001218627463268585,0.003085447857918779
1.6880000000000002,0.0008240734347493841,0.0012072905647182997,0.0030612765067314627
1.6920000000000002,0.0008173185544707864,0.001196009028896329,0.0030372184287300757
1.6960000000000002,0.0008106806298841178,0.0011847834552187045,0.003013275061637162
1.7000000000000002,0.000804159348235448,0.0011736132487484628,0.002989444971295341
1.7040000000000002,0.0007977550742466334,0.001162499051037107,0.0029657295843881827
1.7080000000000002,0.0007914675833550227,0.0011514405028031057,0.002942128190309985
1.7120000000000002,0.0007852546298267226,0.0011404027843538052,0.0029187242298422283
1.7160000000000002,0.0007782851772768309,0.0011287908693287374,0.002894790203047
1.7200000000000002,0.0007710246680128832,0.0011169759460716948,0.002870614165606724
1.7240000000000002,0.000764324520331645,0.001106676341154999,0.002848731712447025
1.7280000000000002,0.0007577219156255517,0.0010963025787906477,0.0028264567390078356
1.7320000000000002,0.0007512475012120775,0.0010859774353666539,0.0028042860160699405
1.7360000000000002,0.0007449010917089619,0.001075700598952799,0.0027822188842987843
1.7400000000000002,0.0007386824967522196,0.0010654717757697535,0.0027602546874635264
1.7440000000000002,0.0007325920729228172,0.001055291555030886,0.002738394732024314
1.7480000000000002,0.0007266295183375474,0.0010451593817648226,0.0027166377203514257
1.7520000000000002,0.0007207950786667318,0.0010350757585978537,0.002694984946794641
1.7560000000000002,0.0007150884981951479,0.0010250401807219186,0.002673435118994617
1.7600000000000002,0.0007095100859710783,0.0010150532281227736,0.002651989523832338
1.7640000000000002,0.0007041453868571982,0.0010052388723096536,0.0026307318150882463
1.7680000000000002,0.000698454955290871,0.0009950934895196978,0.0026105341669402015
1.7720000000000002,0.0006929963711706088,0.0009857867962410852,0.002590934527663576
1.7760000000000002,0.0006879756418088533,0.0009775871963676038,0.0025718869119557585
1.7800000000000002,0.0006830982987538471,0.0009694224537141903,0.002552925233860296
1.7840000000000003,0.000678364047266974,0.0009612920789686644,0.002534048361408852
1.7880000000000003,0.000673688818909115,0.0009530276489550245,0.002514942725800885
1.7920000000000003,0.0006686982045037934,0.0009438789611468987,0.002494210132972981
1.7960000000000003,0.0006638566729928533,0.0009347747332704028,0.002473579362034087
1.8000000000000003,0.0006591640199812572,0.0009257146432909791,0.002453049794987714
1.8040000000000003,0.0006546201816430102,0.0009166985128522501,0.00243262082402357
1.8080000000000003,0.0006502253771006023,0.0009077267864137532,0.0024122936691087825
1.8120000000000003,0.0006459793451110276,0.0008987989924648047,0.002392067114946129
1.8160000000000003,0.0006418823818363085,0.0008899156344653787,0.0023719423703304227
1.8200000000000003,0.0006379342040644701,0.0008810761837654106,0.0023519182361331306
1.8240000000000003,0.0006340314931986525,0.0008735919515542889,0.0023347639050474624
1.8280000000000003,0.0006303141038520811,0.0008663516550735471,0.0023183413682549676
1.8320000000000003,0.000626190634335011,0.0008587717307265178,0.0023014746190186397
1.8360000000000003,0.0006215927371261811,0.0008508167339046748,0.0022841101464054162
1.8399999999999999,0.000617121980089081,0.0008428993231386066,0.0022668231014823874
1.8439999999999999,0.0006127787189885362,0.0008350200146385779,0.0022496145116390922
1.8479999999999999,0.0006085626922622789,0.0008271783503356946,0.002232483353160671
1.8519999999999999,0.0006044740998594283,0.0008193747652757937,0.0022154306459894343
1.8559999999999999,0.0006005128479765338,0.0008116090240684199,0.0021984558786970064
1.8599999999999999,0.0005966788097586626,0.0008038809189222536,0.0021815585480674284
1.8639999999999999,0.0005928948932866408,0.0007959309914545247,0.002163909756500267
1.8679999999999999,0.0005891508472534736,0.0007877246033197457,0.002145396367075082
1.8719999999999999,0.0005855362637727501,0.0007795621877669725,0.002126976025887611
1.876,0.0005820508922082532,0.0007714432568103212,0.002108647638408496
1.88,0.0005781271672074686,0.0007638430550867863,0.00209195613018486
1.884,0.0005747341664659671,0.0007574092093521833,0.0020765107936498222
1.888,0.0005717499397111233,0.0007514615626837603,0.002061414213173503
1.892,0.0005688653620650746,0.0007455399460299918,0.002046384836295577
1.896,0.0005653698596375998,0.0007391410934249517,0.0020309384481956186
1.9,0.0005616488611901812,0.0007325412890993612,0.0020153408061684254
1.904,0.0005580289101395187,0.0007259720395878752,0.0019998137221296014
1.908,0.0005545101513601728,0.0007194337241684383,0.001984358120132956
1.912,0.0005510924949108518,0.0007129261445169556,0.0019689735385637064
1.916,0.0005477758697130841,0.0007064491145451306,0.001953659519098583
1.92,0.0005445604156846019,0.0007000030050006499,0.0019384169776537074
1.924,0.0005414459979044369,0.0006935874513640317,0.0019232450045043694
1.928,0.0005384327866559286,0.0006872028252379468,0.0019081445029531623
1.932,0.0005355205643109008,0.0006808487226117454,0.0018931145738041646
1.936,0.0005322506500372664,0.0006747580045124937,0.001879015147325915
1.94,0.0005284320098685367,0.000668568459341269,0.0018648662671299878
1.944,0.0005244880111523344,0.0006620667964623097,0.001850603255137085
1.948,0.0005205267581136268,0.0006555742749844944,0.0018371805342337422
1.952,0.0005166741038868107,0.0006491128411578054,0.0018238167165893406
1.956,0.0005129302924113215,0.000642683121169108,0.001810513637879314
1.96,0.0005085912526089638,0.0006360613180483354,0.0017962715126299254
1.964,0.000504278561329598,0.0006294496593062035,0.0017819826691746823
1.968,0.0005000721998193567,0.0006228734976556549,0.0017677606438853413
1.972,0.0004959724459286893,0.0006163332443465819,0.00175360628567182
1.976,0.000491979131202605,0.0006098287014923624,0.0017395191695425071
1.98,0.00048809218408507273,0.000603359646005418,0.0017254988779538403
1.984,0.00048431181860067874,0.000596926490550953,0.001711546247102859
1.988,0.0004806378221898432,0.0005905288653260162,0.0016976604471891528
1.992,0.0004771028654892146,0.0005844598701655509,0.001684138470357755
1.996,0.00047349486685880585,0.0005793379997958362,0.0016719056485160696
2.0,0.00046997990762896177,0.0005742386338886562,0.0016597266295787741


==> figs/data/cyl_fk03/cylinderPANS_medp3_fluc_x2p02.csv <==
y,uu,uv,vv
-2.0,0.00040805317061407616,-6.145829124483017e-05,0.00038139938924248344
-1.996,0.00041139075916451226,-6.189381205707654e-05,0.00038465109262055886
-1.992,0.0004147043993726917,-6.233931613549735e-05,0.0003877997315974878
-1.988,0.000417960082407223,-6.27962084173957e-05,0.0003908163170300707
-1.984,0.000421343320389183,-6.325955799386984e-05,0.00039385637480938735
-1.98,0.00042485392321783003,-6.372933384191021e-05,0.00039691972363489243
-1.976,0.000428492063079896,-6.420556513029052e-05,0.00040000654593181576
-1.972,0.000432257540668921,-6.46882155044593e-05,0.00040311665830167263
-1.968,0.0004361504978984921,-6.517733172870786e-05,0.00040625015059822186
-1.964,0.00043991139484983097,-6.568434430275858e-05,0.00040967705986037116
-1.96,0.00044379469484534637,-6.619998813403088e-05,0.0004131535049530124
-1.956,0.0004478225189406049,-6.672337440514403e-05,0.00041665775504170566
-1.952,0.0004519946093841364,-6.72544865669356e-05,0.00042018960273238355
-1.948,0.00045631120531991704,-6.779333846453792e-05,0.000423749258008587
-1.944,0.00046077211816231085,-6.833991834089603e-05,0.0004273365091129985
-1.94,0.00046537738518577504,-6.889423941195092e-05,0.0004309514624147229
-1.936,0.0004701272562666564,-6.94563076383194e-05,0.0004345942253948202
-1.932,0.0004750538212684617,-7.002803856209932e-05,0.0004382454798505586
-1.928,0.0004800561494047082,-7.063112711932e-05,0.0004420888767465678
-1.924,0.0004849427070020756,-7.127848723114889e-05,0.0004461592922190198
-1.92,0.0004896086889118642,-7.191844962472699e-05,0.0004500095750968717
-1.916,0.0004944523345846393,-7.256588946578718e-05,0.00045389074071570853
-1.912,0.0004994739427931729,-7.322084991665911e-05,0.0004578030185163534
-1.908,0.0005046732116088573,-7.388331215131276e-05,0.00046174617546741894
-1.904,0.0005100502972125322,-7.45532598159707e-05,0.0004657203289896104
-1.9,0.0005156053165238747,-7.5230734633165e-05,0.0004697255978146456
-1.896,0.0005213380074137547,-7.59156993046862e-05,0.0004737617441852922
-1.892,0.0005272486798704487,-7.660818889938254e-05,0.00047782900730266415
-1.888,0.0005333369715420001,-7.730816381739781e-05,0.000481927146509327
-1.884,0.0005396032968324291,-7.80156525840912e-05,0.00048605640360621487
-1.88,0.0005460472027957288,-7.873062948613707e-05,0.0004902165345087795
-1.876,0.0005526689382772854,-7.945312524064544e-05,0.000494407661632295
-1.8719999999999999,0.0005587439060736467,-8.013992299572164e-05,0.00049915182032977
-1.8679999999999999,0.0005648002791999732,-8.082323375061092e-05,0.0005040636026046397
-1.8639999999999999,0.0005710175742654212,-8.151386642963312e-05,0.0005090137761373493
-1.8599999999999999,0.0005765725608695453,-8.215749728061773e-05,0.0005134910154414812
-1.8559999999999999,0.0005821830360818818,-8.280179895156136e-05,0.0005179636901152997
-1.852,0.0005879466724645861,-8.345447055540714e-05,0.0005224705856861049
-1.848,0.0005938636348695143,-8.411552072281672e-05,0.0005270118366245406
-1.844,0.0005999341200207959,-8.478497020339085e-05,0.0005315875783773675
-1.84,0.0006061577549460879,-8.54627817623639e-05,0.0005361975384979919
-1.836,0.0006125348782481987,-8.614900273447032e-05,0.0005408419918838188
-1.832,0.0006190651850129696,-8.684359086426986e-05,0.0005455206620096079
-1.828,0.0006257489963298631,-8.754657353267844e-05,0.0005502338265440609
-1.824,0.0006325859356762593,-8.825792702874228e-05,0.0005549812056214676
-1.82,0.0006388988089856673,-8.896179380157581e-05,0.0005605131529549472
-1.816,0.0006452959369069958,-8.967295075220941e-05,0.00056618328597597
-1.812,0.0006518607071726856,-9.039336246360889e-05,0.0005719000296636211
-1.808,0.0006585935741459063,-9.112306084932244e-05,0.0005776637256266242
-1.804,0.0006654940514098452,-9.18619922772412e-05,0.0005834740320591746
-1.8,0.0006725626349745872,-9.261022548598256e-05,0.0005893312926199052
-1.796,0.0006797988338704275,-9.33676916765212e-05,0.000595235158918866
-1.792,0.0006872028782355024,-9.413444492197871e-05,0.0006011858043310105
-1.788,0.0006947749971772727,-9.49104753974238e-05,0.0006071834098038235
-1.784,0.000702514797046606,-9.569574477041931e-05,0.0006132276165733242
-1.78,0.000710422640481464,-9.64903200593885e-05,0.0006193187869053087
-1.776,0.0007184980991991649,-9.72941309038582e-05,0.0006254565551101058
-1.772,0.0007262127857176645,-9.806698931489249e-05,0.0006314547259213038
-1.768,0.0007331128801605288,-9.876690625897797e-05,0.0006377266317427886
-1.764,0.0007402250357634967,-9.948153019092872e-05,0.0006440174116067121
-1.76,0.0007475322435104442,-0.00010020561785667039,0.00065035745963025
-1.756,0.0007550340550405266,-0.00010093914211042361,0.0006567463947976523
-1.752,0.0007627309401614069,-0.00010168211800567532,0.0006631846009392424
-1.748,0.0007706224207820063,-0.00010243454433628885,0.0006696716924146528
-1.744,0.0007787089755184179,-0.00010319643423413921,0.0006762080559941254
-1.74,0.0007869901213634258,-0.00010396774127053462,0.0006827933040410751
-1.736,0.0007954663895132409,-0.00010474852657491724,0.0006894278260038581
-1.732,0.0008041347646518993,-0.00010553802563315856,0.0006961253068918134
-1.728,0.0008127685553568017,-0.00010626990087070756,0.0007041757218125209
-1.724,0.0008215912521170275,-0.00010700899331270877,0.000712293887682764
-1.72,0.0008306023300115158,-0.00010775523348266372,0.0007204793207527115
-1.716,0.0008398023433955385,-0.0001085086739014193,0.000728732510368578
-1.712,0.0008491907395671081,-0.0001092692767951263,0.0007370529626013112
-1.708,0.0008576589685620861,-0.00010999716909427105,0.0007446233779822231
-1.704,0.000865690674057967,-0.00011070966769554653,0.0007518028285904689
-1.7,0.0008738922837919263,-0.00011142861079153305,0.0007590391600289625
-1.696,0.0008822641311472638,-0.00011215402140470637,0.0007663325889154905
-1.692,0.0008908056483702869,-0.00011288583706424312,0.0007736826812006492
-1.688,0.0008997519361459684,-0.00011367115043379964,0.0007823022151543526
-1.684,0.0009089257764473245,-0.0001144703285239454,0.0007911926545928703
-1.68,0.0009182915160785393,-0.0001152758660420371,0.000800161499818018
-1.676,0.0009278486653155595,-0.00011608767984469576,0.000809208216902546
-1.672,0.000937597474285829,-0.00011690584701324697,0.0008183330726841257
-1.668,0.0009475382197381727,-0.00011773035158962078,0.0008275363404340847
-1.664,0.0009576703805523195,-0.00011856117156624288,0.0008368174732903997
-1.66,0.0009679945274683065,-0.00011939833205224385,0.0008461770251123757
-1.656,0.0009785356923918465,-0.00012024178853178466,0.0008556359124073387
-1.652,0.0009894040504108304,-0.0001210953552677489,0.0008653326772035886
-1.6480000000000001,0.001000379936892063,-0.00012204475625097277,0.0008751634155643837
-1.6440000000000001,0.001011341612950553,-0.0001232393594500279,0.0008852306925984891
-1.6400000000000001,0.0010224962834405461,-0.00012444689577715767,0.0008953854825557822
-1.6360000000000001,0.0010338433243283287,-0.00012566729845566428,0.0009056271764906251
-1.6320000000000001,0.0010453833362309233,-0.00012690064078934755,0.0009159563895049573
-1.6280000000000001,0.0010571156887360133,-0.00012814685588476726,0.0009263725019443181
-1.624,0.0010689763686841229,-0.00012939817812796732,0.0009368623203191872
-1.62,0.0010809624756242845,-0.0001306485151292126,0.0009472968527624597
-1.616,0.001093138837627869,-0.00013191124027279942,0.0009578159381934225
-1.612,0.0011055057843937616,-0.00013318638223207014,0.0009684198977919093
-1.608,0.0011180625605790246,-0.00013447388794645567,0.0009791080970930294
-1.604,0.0011304047682345584,-0.00013581480494817964,0.0009896931872514223
-1.6,0.0011432307762594303,-0.00013705926059109244,0.001001095298353313
-1.596,0.0011565554083287199,-0.00013823966985170087,0.0010130700861806137
-1.592,0.0011700921285504736,-0.00013943101538673973,0.001025147284977172
-1.588,0.001183841371357858,-0.00014063334182184444,0.0010373272486100913
-1.584,0.0011978035562319647,-0.0001418466877445149,0.001049610346981212
-1.58,0.001211977868507561,-0.0001430709727375211,0.0010619958461723145
-1.576,0.0012263651128168005,-0.0001443062850718446,0.0010744844851036208
-1.572,0.0012409644639265079,-0.00014555254041051795,0.001087075517905924
-1.568,0.001255776823178047,-0.0001468097976305863,0.001099769697553254
-1.564,0.0012704600274490397,-0.00014797128871346887,0.0011124625830468023
-1.56,0.0012849796567509068,-0.00014902188036834292,0.0011251464532890968
-1.556,0.0012997257848662827,-0.00015008223226940592,0.001137940171183061
-1.552,0.0013149045484413748,-0.00015111612440124714,0.0011511841210866622
-1.548,0.0013311313411021998,-0.00015201581227504643,0.001165880145292424
-1.544,0.0013476110482383073,-0.00015292171046751073,0.0011807047858701403
-1.54,0.0013643446846497132,-0.00015383391791261056,0.0011956589289356231
-1.536,0.0013813311806528377,-0.00015475235964758073,0.0012107416804446624
-1.532,0.0013985716200701406,-0.00015567708845271668,0.0012259539423318435
-1.528,0.0014160649595843272,-0.00015660805857757067,0.0012412948051919342
-1.524,0.0014333571004078896,-0.0001575711690512947,0.0012564900240939643
-1.52,0.0014499486051408575,-0.00015863314204913223,0.0012710732286203613
-1.516,0.0014667853478558934,-0.00015970625170953472,0.0012857823667858086
-1.512,0.001483868428917159,-0.00016079051359732063,0.0013006183119584904
-1.508,0.0015015731189716053,-0.00016198769719840967,0.0013162371611628164
-1.504,0.0015202093054528687,-0.00016337681968035044,0.0013332423317715082
-1.5,0.0015391324319396398,-0.000164781617363061,0.0013504045827861788
-1.496,0.0015583431887091009,-0.00016620214109226423,0.0013677244219477424
-1.492,0.0015778420890991466,-0.00016763837955734376,0.0013852023700584623
-1.488,0.001597628016082987,-0.0001690903098174359,0.0014028373838396865
-1.484,0.0016177021218009347,-0.00017055798643456676,0.0014206305137720548
-1.48,0.0016382721792371129,-0.00017202341261987112,0.0014387452613697097
-1.476,0.001659327522282924,-0.00017351303486846438,0.0014572574852230757
-1.472,0.0016816417117586399,-0.00017513961339720317,0.001476957556619676
-1.468,0.0017044022745206242,-0.00017680280059006938,0.00149698217125352
-1.464,0.0017269797917868533,-0.00017847008151084746,0.0015166570783950281
-1.46,0.001749584783448162,-0.0001801483264228697,0.0015362109935756823
-1.456,0.0017724927923845636,-0.00018184657066097303,0.0015559400523261948
-1.452,0.001795702510023653,-0.00018356470282655116,0.001575843088722429
-1.448,0.0018192152768204452,-0.0001853028491648157,0.0015959212782049935
-1.444,0.0018430297416579503,-0.00018706086951199625,0.0016161734333211813
-1.44,0.001867146553203488,-0.0001888388381124354,0.0016366001429420009
-1.436,0.001891566496501473,-0.00019063682213975576,0.0016572020259691084
-1.432,0.001916416996273444,-0.0001924528867555493,0.001678149168672091
-1.428,0.001942533036262919,-0.00019427871659475005,0.0017005371395757412
-1.424,0.0019689973005240714,-0.00019612934190492212,0.0017231373186303081
-1.42,0.001995811307883771,-0.00019800490443187339,0.0017459510466983576
-1.416,0.002022973514406934,-0.000199905310878966,0.0017689769604902943
-1.412,0.0020504854897890183,-0.00020183060806791426,0.0017922164438729418
-1.408,0.0020783456550817663,-0.00020378072521786705,0.0018156681057360643
-1.404,0.0021073244726055925,-0.0002057380463323651,0.0018402335207193103
-1.4,0.0021370583071473564,-0.00020770845095855603,0.001865483930746815
-1.396,0.0021671520000104394,-0.00020970039359537014,0.0018909568169280348
-1.392,0.0021976074118346084,-0.00021171396920944592,0.0019166537047229494
-1.388,0.002228130727563291,-0.0002137672520230234,0.0019429670406166772
-1.384,0.0022585061236623984,-0.00021587719965075682,0.001970227482955146
-1.38,0.0022892510609507405,-0.00021801280473262403,0.001997749063905609
-1.376,0.0023203664772367054,-0.00022017411268574456,0.002025532588311621
-1.3719999999999999,0.0023518532861321255,-0.00022236120280673692,0.00205357890612541
-1.3679999999999999,0.002383709660474293,-0.00022457395701437787,0.0020818863398919148
-1.3639999999999999,0.002415937407482527,-0.00022681250690462178,0.002110456572574724
-1.3599999999999999,0.002448534690979424,-0.0002290766779617478,0.0021392879043527955
-1.3559999999999999,0.0024824621067428727,-0.00023140189818708992,0.002169546267465886
-1.3519999999999999,0.0025181237052039427,-0.00023380087212035528,0.00220171790664294
-1.3479999999999999,0.0025537707601392284,-0.00023648401190884643,0.0022341020967572723
-1.3439999999999999,0.0025895750583862396,-0.0002393654007615698,0.0022667500387448065
-1.3399999999999999,0.002625802262732836,-0.00024228233350836805,0.002299715429210009
-1.3359999999999999,0.002662454520389556,-0.0002452350050679972,0.0023330002302059754
-1.3319999999999999,0.002699529751978835,-0.00024822319315149854,0.0023666024564631596
-1.3279999999999998,0.0027370299653767445,-0.0002512471408631967,0.0024005241162693386
-1.3239999999999998,0.0027749531375392835,-0.0002543066043763202,0.002434763173126132
-1.3199999999999998,0.002813300246733622,-0.00025740171154164655,0.002469320656013874
-1.3159999999999998,0.0028524902527558254,-0.00026055940329514906,0.0025046434106637257
-1.3119999999999998,0.002894803571583292,-0.0002639245891923957,0.002543159997465355
-1.3079999999999998,0.00293713589342804,-0.0002676170779695461,0.002581859738138922
-1.3039999999999998,0.0029799538612384604,-0.00027137408349713375,0.00262093271765834
-1.2999999999999998,0.0030232911246464824,-0.0002751770931353441,0.0026603936354631275
-1.296,0.0030671451914682517,-0.00027902583363415917,0.0027002401333341675
-1.292,0.0031115173063649337,-0.0002829203935930634,0.002740473381185
-1.288,0.003156408766279807,-0.00028686093397932433,0.002781094604080738
-1.284,0.003201817030883252,-0.0002908471871928961,0.0028221013678150528
-1.28,0.003247744679265521,-0.0002948794150984835,0.0028634961258450884
-1.276,0.0032972240492123318,-0.00029897482085757026,0.002908204978037503
-1.272,0.003348821387313623,-0.00030294216902064503,0.0029551285940497556
-1.268,0.0034013287414227287,-0.0003069017145482094,0.003002885132096649
-1.264,0.0034539127384029308,-0.0003109156413113377,0.0030505531425014465
-1.26,0.0035057148353885574,-0.0003149952015218086,0.003097272057463021
-1.256,0.0035581249516779237,-0.0003191218292449233,0.0031444446594621357
-1.252,0.003611146095746109,-0.0003232958751508653,0.003192073772520198
-1.248,0.0036647752724962624,-0.00032751701360279965,0.0032401565497624297
-1.244,0.0037190155852229612,-0.0003317855640964715,0.0032886958599689315
-1.24,0.0037741499627737783,-0.0003360637317380678,0.0033379673953497315
-1.236,0.003833118609233893,-0.00033997679309848323,0.0033908206332770954
-1.232,0.0038928180045804395,-0.0003439387610534324,0.0034442233927814815
-1.228,0.003953249854166806,-0.0003479498026756616,0.0034981772375904867
-1.224,0.004014392246152528,-0.00035201125675492044,0.003552659718600453
-1.22,0.004079161776381201,-0.0003559623680677903,0.0036106216084348477
-1.216,0.004144696301704004,-0.0003599534242599767,0.003669160543593991
-1.212,0.0042109917092807295,-0.0003639841198516682,0.003728273033801236
-1.208,0.004278052105976473,-0.0003680547515311862,0.0037879626012906173
-1.204,0.004347699255971918,-0.0003718066299756024,0.0038501849928273884
-1.2,0.004420945818144222,-0.0003750582432369695,0.003915988888496951
-1.196,0.004495131340708718,-0.00037833960759937906,0.003982502663598381
-1.192,0.004570251424848696,-0.000381650497307091,0.004049722367279797
-1.188,0.004646310538180183,-0.00038499115922291377,0.004117651999004027
-1.184,0.004723304102605843,-0.0003883613174061535,0.004186287512368968
-1.18,0.004801236784816005,-0.00039176123386208743,0.0042556329958739324
-1.176,0.004878779983932201,-0.0003951994368225276,0.004324395146261901
-1.172,0.004955536352971336,-0.0003986804018480657,0.004392193845681403
-1.168,0.005035570912430522,-0.00040192335053493354,0.004463131152775581
-1.1640000000000001,0.005121318215028922,-0.0004049835142668539,0.004539165542530288
-1.1600000000000001,0.005209473379482225,-0.0004080404604027473,0.004617174808629271
-1.1560000000000001,0.005298725629564279,-0.00041111808089328434,0.004696005952795897
-1.1520000000000001,0.005389080300198779,-0.00041421655228562356,0.004775663678678747
-1.1480000000000001,0.00548053194171633,-0.0004173356511980617,0.004856143246308603
-1.1440000000000001,0.0055730833094900945,-0.00042047550860132925,0.00493744700553949
-1.1400000000000001,0.005666737175556748,-0.0004236361930345085,0.0050195774210587876
-1.1360000000000001,0.005761487882154259,-0.0004268175285013015,0.005102529596719388
-1.1320000000000001,0.005860906080880508,-0.0004292430199868964,0.005191593948868297
-1.1280000000000001,0.0059629675949895095,-0.0004313826905091631,0.005283659458957221
-1.124,0.006066371153260585,-0.0004335262530869527,0.005376775286600455
-1.12,0.006171110527144709,-0.0004356736491884338,0.0054709358812528195
-1.116,0.006278393105942531,-0.0004377213442951271,0.005567211231059649
-1.112,0.006389187397194017,-0.00043957286396694345,0.005666462821330744
-1.108,0.0065013040958184455,-0.00044140922118154983,0.0057667519930981155
-1.104,0.006614749767177082,-0.00044323050737202864,0.005868084716104225
-1.1,0.006729517759429991,-0.0004450366749537236,0.005970454959845523
-1.096,0.006855882950689145,-0.000446748868469156,0.006082912515662809
-1.092,0.006984545646131157,-0.0004484475130757234,0.006197227302531176
-1.088,0.007114904075438319,-0.00045013754749876646,0.006312868298058511
-1.084,0.007246962180068512,-0.0004518190041497864,0.006429838999991636
-1.08,0.007380712113596975,-0.00045349179325816655,0.006548132455788991
-1.076,0.007516161858074909,-0.0004551559644573054,0.006667755694319779
-1.072,0.007653303469591604,-0.0004568115048076417,0.00678870159259909
-1.068,0.0077921448850187475,-0.0004584584795495715,0.006910977375332245
-1.064,0.007936818058408705,-0.0004592582201085328,0.0070387552155547674
-1.06,0.008085761871349469,-0.00045763587486614575,0.007179367646886047
-1.056,0.008226199044857541,-0.00045559979684387403,0.0073130616349545855
-1.052,0.008368081094214094,-0.00045343579247629506,0.007448007046866909
-1.048,0.008511727173713146,-0.00045115263170087224,0.00758446656375103
-1.044,0.008657128857430989,-0.00044875057132665573,0.007722432035192429
-1.04,0.008809369546016434,-0.0004465568434318085,0.00786503524478187
-1.036,0.00897432935429683,-0.00044495755704889237,0.008015918355284785
-1.032,0.00914194063891062,-0.0004427769392864109,0.00816838057663205
-1.028,0.009317439339797418,-0.00043945328452088523,0.008332193360932562
-1.024,0.009495208963724062,-0.0004359930881711847,0.008497954373117424
-1.02,0.009675254988868088,-0.00043239627098792897,0.008665668635039462
-1.016,0.00985756649094779,-0.0004286630145189171,0.008835326194231776
-1.012,0.010042154539863407,-0.0004247931154264866,0.009006937099045974
-1.008,0.010228798200110635,-0.00042141857593565703,0.009182288429615267
-1.004,0.010417517412756943,-0.00041895375515158234,0.009362709249473487
-1.0,0.010608704736443141,-0.00041638000363244563,0.00954535380447611
-0.996,0.01080236876187419,-0.00041369735852098447,0.009730230183365366
-0.992,0.01101532579466337,-0.0004104261518578694,0.009930537583106093
-0.988,0.011233624202544654,-0.00040693207888038637,0.010135344106737668
-0.984,0.011454699297913007,-0.0004032859678623559,0.010342637600511727
-0.98,0.01167855794715974,-0.0003994876144750891,0.010552424237611218
-0.976,0.011905196718929876,-0.00039553709615900367,0.010764700966030733
-0.972,0.01213590048223366,-0.0003917264630389881,0.010979160989653843
-0.968,0.012364563274572629,-0.000385914783184214,0.011191067755656333
-0.964,0.012596178760291052,-0.00037993562659318963,0.011405546930201835
-0.96,0.012847643799862711,-0.0003729762608817028,0.011645478716516592
-0.956,0.013108820420031524,-0.00036550124462710363,0.01189708008707807
-0.952,0.013373493299592648,-0.00035780589153038445,0.01215192761886009
-0.948,0.013641670282674458,-0.000349889919632641,0.01241002890896503
-0.944,0.013913347744004746,-0.0003417534582092018,0.012671380180303907
-0.94,0.014188525407349386,-0.000333396494184776,0.012935981439023117
-0.9359999999999999,0.014467646088626506,-0.00032666472239593143,0.013207377490287454
-0.9319999999999999,0.01477240340358576,-0.00031776844262370967,0.013500024510565244
-0.9279999999999999,0.015081244699108291,-0.00030855176075822866,0.013796603539136906
-0.9239999999999999,0.01539416487849155,-0.00029901480444360646,0.014097110067488932
-0.9199999999999999,0.015711173545021672,-0.0002891574527963712,0.014401553060551535
-0.9159999999999999,0.016032265935488073,-0.00027897961012737825,0.014709928088207692
-0.9119999999999999,0.01635744218460418,-0.0002684814073842549,0.015022235088781059
-0.9079999999999999,0.016686702167304158,-0.00025766280887825265,0.015338474112963347
-0.9039999999999999,0.017020045837468023,-0.00024652386059191003,0.015658645161552097
-0.8999999999999999,0.017357473317921184,-0.0002350644980861082,0.015982748209712874
-0.8959999999999999,0.017703858080554236,-0.00022125993061299426,0.016312821658556236
-0.8919999999999999,0.018109403924733366,-0.00018895589600426607,0.016679714894488405
-0.8879999999999999,0.01852189541299513,-0.00015597840416704185,0.017051741572499307
-0.8839999999999999,0.018941332388700972,-0.00012232717379333114,0.017428901688633838
-0.8799999999999999,0.019367714834253515,-8.800243156379921e-05,0.01781119526477849
-0.8759999999999999,0.019801042938415073,-5.3004081644425754e-05,0.018198622269190667
-0.8719999999999999,0.020241316388527355,-1.733225474660344e-05,0.0185911826971565
-0.8679999999999999,0.020687966616292932,1.8982642179569086e-05,0.01898822694200509
-0.8639999999999999,0.021141053676666598,5.594238533034708e-05,0.019389831645848125
-0.8599999999999999,0.021601057506439463,9.35729381348378e-05,0.019796542679983493
-0.8559999999999999,0.022067971054240913,0.0001318737530966191,0.020208354132924482
-0.8519999999999999,0.02261318121209933,0.00020729095275688072,0.02062692618903556
-0.8479999999999999,0.023181505753175066,0.0002889612226909298,0.021050047052552
-0.8440000000000001,0.023764735030645013,0.0003710874286272759,0.021479166777532074
-0.8400000000000001,0.024362868761382727,0.00045366968210688445,0.021914285333380953
-0.8360000000000001,0.024975897780444633,0.0005367065829444189,0.022355396117398653
-0.8320000000000001,0.02560384051779099,0.000620200717045396,0.022802512309458425
-0.8280000000000001,0.02624668779219369,0.0007041507624626811,0.023255627347445188
-0.8240000000000001,0.026904439759083708,0.0007885568229904423,0.023714741218199487
-0.8200000000000001,0.02762524746382718,0.0009053205771395785,0.024193065381050576
-0.8160000000000001,0.028474469619865245,0.0010824971887778525,0.02469918510057726
-0.812,0.02935446219407258,0.0012607501939489734,0.025212941435407456
-0.808,0.030246798576577225,0.001440899877104744,0.025724979685820177
-0.804,0.031110759945733358,0.0016248583650717377,0.026214739637541933
-0.8,0.032004146483261595,0.0018100913159906562,0.026711628447939208
-0.796,0.032926958320602585,0.0019965987034010254,0.02721564596140513
-0.792,0.033888961129583846,0.0022240596578869645,0.027744106751536105
-0.788,0.034916751645290525,0.002551337027038939,0.028323414183079248
-0.784,0.035993457315652753,0.0028828655316194543,0.02891226143585838
-0.78,0.037119078342353694,0.003218645486903481,0.029510648529223197
-0.776,0.038293596838180836,0.0035586714579826863,0.03011856630797846
-0.772,0.039513949660406555,0.003916134932921976,0.03072982761533026
-0.768,0.04077662996736306,0.004287368122070561,0.03134472908874142
-0.764,0.04208736726528772,0.0046634941709010605,0.03196874840143027
-0.76,0.043347119852763315,0.005188075053185456,0.032643503846724216
-0.756,0.044602376757699465,0.005837399065272372,0.03336311177187223
-0.752,0.045938234517681545,0.006500449128407174,0.03409566809143469
-0.748,0.04735075618935067,0.007172892981026676,0.03483601076774065
-0.744,0.048811863849089226,0.00782528393564048,0.0355494882385589
-0.74,0.050349584744832754,0.008489821737780618,0.03627482550505873
-0.736,0.051963919141822766,0.00916650656976617,0.037012022515579036
-0.732,0.05365486697187134,0.009855338252754314,0.03776107925747673
-0.728,0.055422428344511575,0.010556317026414007,0.03852199578393125
-0.724,0.057150492326972537,0.011345851136191656,0.039317149046587986
-0.72,0.0586770577481473,0.012363194629696513,0.04018007522790285
-0.716,0.060320879076752654,0.013403174417158987,0.04105991035513915
-0.712,0.06203378154928309,0.01458884456539502,0.042016548297601944
-0.708,0.06386921586975502,0.015800462135050042,0.04299183223623756
-0.704,0.06582722645496478,0.0170379856844893,0.04398572247005916
-0.7,0.06790781325497922,0.018301415282397385,0.044998218993488374
-0.696,0.07011097624638217,0.019590750614847934,0.04602932178401126
-0.692,0.07212237371126796,0.02095616843433941,0.04709571603604056
-0.688,0.07378914262874213,0.022433575591927005,0.04821125981191896
-0.6839999999999999,0.07561448423768956,0.023947765459994382,0.04935180951437209
-0.6799999999999999,0.0775785251019608,0.025550279226786203,0.05061588271717492
-0.6759999999999999,0.07969632418182124,0.02719213296633454,0.0519092129118331
-0.6719999999999999,0.08196824411875389,0.02887228541083213,0.053229803709196465
-0.6679999999999999,0.08439428447310948,0.03059073663522722,0.05457765514619789
-0.6639999999999999,0.08697444559696824,0.032347486525604194,0.055952767178652905
-0.6599999999999999,0.08915238700839151,0.0340792864691285,0.05737852666411699
-0.6559999999999999,0.09095062336575742,0.03579444471886545,0.05886162183925978
-0.6519999999999999,0.09292224223825661,0.037557679851779796,0.0603812634295511
-0.6479999999999999,0.09473847299826439,0.03930341682504665,0.06209174554889024
-0.6439999999999999,0.09669711730129353,0.0410940455064798,0.0638492275569042
-0.6399999999999999,0.09880978204031148,0.04293193442296274,0.06564818928621269
-0.6359999999999999,0.10107646710097629,0.04481708364958798,0.0674886309965243
-0.6319999999999999,0.10349713518941019,0.04674946381502681,0.06937052415824674
-0.6279999999999999,0.10607185864893198,0.04872913267061235,0.07129392496665261
-0.6239999999999999,0.10880060265491887,0.05075606181405066,0.07325880556291615
-0.6199999999999999,0.11154002092254699,0.052775403949379546,0.07525305608239691
-0.6159999999999999,0.11349800313897926,0.054485142099864346,0.07723324140952037
-0.6119999999999999,0.11506834082105477,0.056042577698193825,0.0793712950268349
-0.6079999999999999,0.11676671812755626,0.05764352234905314,0.08156164042808511
-0.6039999999999999,0.1185931351335662,0.05928797581831352,0.08380427721148195
-0.5999999999999999,0.12054756174424901,0.06097591276204092,0.08609917111169738
-0.5959999999999999,0.12263005604737923,0.06270738341690159,0.08844639028738636
-0.5920000000000001,0.1248405899356708,0.06448236300780415,0.09084590101791422
-0.5880000000000001,0.1265316412672916,0.06588316098993584,0.09316737343063954
-0.5840000000000001,0.1278400102575664,0.06711985968501889,0.09560374995614505
-0.5800000000000001,0.1292193039062581,0.06837858093663239,0.09810385619150869
-0.5760000000000001,0.13070442814560054,0.0696733848388738,0.10066348570475518
-0.5720000000000001,0.13229535912312385,0.07100425110617908,0.10328259869606285
-0.5680000000000001,0.1339921436517651,0.0723712195279534,0.10596127333339972
-0.5640000000000001,0.13579475932869156,0.07377427048414426,0.10869947098540844
-0.56,0.13724229751550002,0.07477192137134966,0.11130377555222085
-0.556,0.13824339365400395,0.07546797568075629,0.11388155012172749
-0.552,0.13917428895635348,0.0761110993529045,0.11649992279375386
-0.548,0.14019429405398845,0.07677744773112682,0.11918133986366827
-0.544,0.1413184282445013,0.07749894319864059,0.12191936820836037
-0.54,0.14255425933181765,0.07829228686441143,0.12470935934775274
-0.536,0.14387915922717756,0.0791097392102275,0.12756022984002094
-0.532,0.14529312826175017,0.07995130022892394,0.13047197978447025
-0.528,0.14679616621939257,0.0808169697983383,0.13344460888660858
-0.524,0.14780824062801518,0.08139666367699605,0.13632238023183804
-0.52,0.14876623439266076,0.08192275747591567,0.13922615508998504
-0.516,0.1497424238324855,0.08236495721276596,0.14208486725624458
-0.512,0.1506168905232457,0.08252988491152466,0.1447193811371787
-0.508,0.1515750523610839,0.08270951820723017,0.14741173090183599
-0.504,0.1526168966906331,0.08290385473452092,0.15016187760310165
-0.5,0.15371300236363547,0.08309951416071573,0.15296247210854813
-0.496,0.15443771097124867,0.0831011773706127,0.15570869951612973
-0.492,0.1552442550562092,0.08311343028858448,0.15851509271674052
-0.488,0.15613264685832753,0.08313627323717028,0.16138169329865273
-0.484,0.15710288063392816,0.0831697061772389,0.16430848076757207
-0.48,0.15808938490862187,0.08323855204711555,0.1672281695208239
-0.476,0.1590604013365065,0.08335541254060251,0.17010643817334317
-0.472,0.15962130461095608,0.08328129558577418,0.17283885485742248
-0.46799999999999997,0.16018751032535372,0.08318395505785413,0.17559609721257485
-0.46399999999999997,0.16082341202892078,0.08306627768128103,0.1783625163444128
-0.45999999999999996,0.16148414017775686,0.08279677667883492,0.18092243435633393
-0.45599999999999996,0.1622272681186044,0.08253573336108529,0.18353436171534987
-0.45199999999999996,0.16305279079329432,0.08228314965473414,0.18619827936339645
-0.44799999999999995,0.16390588454092547,0.0820190983834944,0.18888410155443588
-0.44399999999999995,0.16427797289008741,0.08155673011035379,0.1913117416535845
-0.43999999999999995,0.16466503797491908,0.08116139845822073,0.19377473427743167
-0.43599999999999994,0.16502716792627928,0.08086679489075928,0.19626363305769967
-0.43199999999999994,0.16547036777832502,0.0805802985560021,0.1988024618781481
-0.42799999999999994,0.16599464490376376,0.08030190521556366,0.2013912590293789
-0.42399999999999993,0.16659999559055724,0.08003161687539394,0.20403000559913323
-0.41999999999999993,0.16728642035915553,0.07976943350435294,0.20671870129079015
-0.4159999999999999,0.1676633226925716,0.07936092602091285,0.20915706796516004
-0.4119999999999999,0.16775462310344372,0.07881389344773103,0.2113593550132468
-0.4079999999999999,0.16793007301645696,0.07827400280000747,0.21360844700510734
-0.4039999999999999,0.16807942427220482,0.07782607148239452,0.21589736530734963
-0.3999999999999999,0.16822625386148496,0.07745056843924156,0.21822767827082665
-0.3959999999999999,0.16845271111262872,0.07708391706074663,0.22060456846043627
-0.3919999999999999,0.16875879603739433,0.0767261171350288,0.22302803562775145
-0.3879999999999999,0.1691445052950572,0.07637717145753818,0.22549806137104203
-0.3839999999999999,0.169103415428302,0.07589322796839199,0.22771668506012538
-0.3799999999999999,0.16890263094190786,0.07534838522824894,0.22983137818734586
-0.3759999999999999,0.16878160937730088,0.07481207033200192,0.23199128747687056
-0.3719999999999999,0.16874035096417309,0.07428428748797344,0.23419639598017677
-0.3679999999999999,0.1686379757605874,0.07383504713652549,0.23630385441872603
-0.3639999999999999,0.1685849266377709,0.07340981036414909,0.23842703635537538
-0.3599999999999999,0.16817160345248877,0.07289481355463612,0.24039835893322847
-0.35599999999999987,0.16757725638671886,0.07233086241435323,0.2422982093246113
-0.35199999999999987,0.16705952327405227,0.07177688979006999,0.24424191174433257
-0.34799999999999986,0.1666184046265596,0.07123289592178092,0.24622946614517055
-0.34399999999999986,0.16625390232038695,0.07069888442473966,0.24826085700810802
-0.33999999999999986,0.1659616916867817,0.07014138010421991,0.25023422301910764
-0.33599999999999985,0.1652934955645044,0.06947538644107272,0.25191577814765226
-0.3320000000000001,0.1643053637068734,0.06881139068105314,0.2533758543133248
-0.32800000000000007,0.16339340612434705,0.06815938748344383,0.2548777502960063
-0.32400000000000007,0.16255760895927537,0.06751936698013374,0.2564214889173373
-0.32000000000000006,0.16179797935210774,0.06689133433532632,0.25800705836817195
-0.31600000000000006,0.16111452214781655,0.06627529391383359,0.25963444683433573
-0.31200000000000006,0.1602064595130243,0.06559670506236635,0.26115351633902323
-0.30800000000000005,0.15894818876579844,0.06482423336262211,0.2625012419931182
-0.30400000000000005,0.15776841211600595,0.06406402489124394,0.2638915348527557
-0.30000000000000004,0.15661928807931283,0.06334474767378202,0.2652321291661266
-0.29600000000000004,0.15549701091419402,0.06266886804366699,0.26651810603694837
-0.29200000000000004,0.15445131351965613,0.06200667775427907,0.26784613761875575
-0.28800000000000003,0.15348219594294765,0.06135817645227497,0.26921622318586436
-0.28400000000000003,0.15196229402661204,0.060569785644536425,0.27030176991204263
-0.28,0.150442195390713,0.059775497231433314,0.2713884511961032
-0.276,0.14900375461840676,0.05899530451093611,0.27251880379843973
-0.272,0.1476469814325004,0.05822921328950465,0.27369281973981835
-0.268,0.14637185583879594,0.05747721201599036,0.27491051572486486
-0.264,0.1451783878319192,0.05673930654305965,0.27617188342648197
-0.26,0.14378803235714346,0.05597396608743294,0.27723686795058794
-0.256,0.14201433858222648,0.055105110914548644,0.2778789001361892
-0.252,0.14032887908330485,0.05425278689423918,0.2785662075458886
-0.248,0.13873166754564664,0.053417000664330326,0.27929878533903885
-0.244,0.13722270896812688,0.052597755146377205,0.28007663046036224
-0.24,0.13580199248203934,0.05179504421069243,0.28089974906468906
-0.236,0.13429390816833686,0.050945274017950994,0.28163262523733973
-0.23199999999999998,0.13254918182162623,0.04999258990105135,0.28215724974078904
-0.22799999999999998,0.13085243210039096,0.0490697944104058,0.28272632370654593
-0.22399999999999998,0.12908299234875098,0.04820918596046895,0.28333315702671774
-0.21999999999999997,0.12741043528903326,0.04736619865058621,0.2839889558378514
-0.21599999999999997,0.12583477322595174,0.04654083891548138,0.2846937150880383
-0.21199999999999997,0.12435599473065777,0.04573310060238909,0.28544744029381025
-0.20799999999999996,0.12264904553627466,0.0447865815058399,0.2858888412356651
-0.20399999999999996,0.12075993051661783,0.043831907567113595,0.28624282332102086
-0.19999999999999996,0.11889183215374018,0.042911519367334575,0.2866457064096389
-0.19599999999999995,0.11713021263404276,0.042010056599285965,0.2871011147064329
-0.19199999999999995,0.11547508495491254,0.04112752607890395,0.2876090448935028
-0.18799999999999994,0.1139264368950629,0.04026392099159349,0.28816950039260386
-0.18399999999999994,0.11245861716884843,0.03941847750776954,0.2886847807304264
-0.17999999999999994,0.11040700911811158,0.03845096697771231,0.28879630257975286
-0.17599999999999993,0.10845472211575108,0.037484551023971344,0.28892873441111316
-0.17199999999999993,0.10661986766415443,0.03653793703685146,0.2891175412102264
-0.16799999999999993,0.10490243257950124,0.03561111811878462,0.2893627248416003
-0.16399999999999992,0.10330242947346654,0.03470410094124532,0.2896642837320998
-0.15999999999999992,0.10181984638165965,0.03381687893909161,0.2900222199868676
-0.15599999999999992,0.09986859209757082,0.032871515925213673,0.2902172797402688
-0.1519999999999999,0.09799767033554228,0.031938555784554776,0.2904533156978473
-0.1479999999999999,0.09625672550077764,0.031024474198888163,0.2907490230670726
-0.1439999999999999,0.09460180781663244,0.03008541863913593,0.29091104514713295
-0.1399999999999999,0.09306626847742766,0.02915426210409693,0.2910821119618013
-0.1359999999999999,0.09131023195315721,0.02814750478898657,0.29123687441519963
-0.1319999999999999,0.08947103552280407,0.02716456074338336,0.2912782659528951
-0.1279999999999999,0.08771648813100735,0.02622991247238464,0.29128191773073875
-0.12399999999999989,0.08610486675396382,0.02531373966558567,0.2913482967751851
-0.11999999999999988,0.08463618082078324,0.0244160473961122,0.29147740301937225
-0.11599999999999988,0.0828928332085221,0.02342333136803583,0.29158268117384645
-0.11199999999999988,0.08123826454966473,0.022429917728142852,0.2917397221801384
-0.10799999999999987,0.07973854423750809,0.021453438684326323,0.2919622417209224
-0.10399999999999987,0.07837658474435365,0.020503656877916505,0.29222040989329406
-0.09999999999999987,0.0770342404938422,0.019642995099588667,0.29231821757812165
-0.09599999999999986,0.07545931768516036,0.018690123508474703,0.29247238172519574
-0.09199999999999986,0.07401675697950215,0.017726218839038403,0.29250489212952996
-0.08799999999999986,0.0727156201878876,0.01675903809385782,0.2924666914539683
-0.08399999999999985,0.07149309980289784,0.015781054400212054,0.29251297773818885
-0.08000000000000007,0.07020657493078723,0.01474519499717567,0.29267444741821336
-0.07600000000000007,0.06895852849011323,0.013790995596847624,0.2927491058559863
-0.07200000000000006,0.06785360213070242,0.012864851556236198,0.2928594476149799
-0.06800000000000006,0.06692100870351755,0.011952397517282526,0.2930380241139643
-0.06400000000000006,0.06583994876835979,0.010930536442448381,0.2930258751002662
-0.06000000000000005,0.06480905256395379,0.009951267079482587,0.29303079024862216
-0.05600000000000005,0.06388655727235462,0.009017171008942773,0.2930872878987085
-0.052000000000000046,0.06314374136347602,0.008094858977650663,0.29321332822979007
-0.04800000000000004,0.06252867588081339,0.007167534596407499,0.29336994251877957
-0.04400000000000004,0.061742366707607646,0.006163281007318163,0.2933393856095198
-0.040000000000000036,0.06100671738389178,0.005234916948970369,0.29332430808846865
-0.03600000000000003,0.06045518328743308,0.0043155499783193284,0.2933795914841336
-0.03200000000000003,0.060087764911549546,0.0034051810977274726,0.2935052354026784
-0.028000000000000025,0.05985927117325231,0.0024917818550735564,0.293669115563287
-0.02400000000000002,0.059423650682183936,0.0015311579566852972,0.29358734738696707
-0.020000000000000018,0.05909869993794896,0.000629966376927935,0.2934684134304838
-0.016000000000000014,0.05896022986030683,-0.00026499368498350415,0.29342008711439993
-0.01200000000000001,0.05886641135712534,-0.0011685516931217758,0.2934689438880182
-0.008000000000000007,0.05878452473198487,-0.0020868298226724676,0.2936217424374382
-0.0040000000000000036,0.05889085422940742,-0.003002431151035543,0.29384569213638584
0.0,0.05910837227510694,-0.003829460869787552,0.2938651780456553
0.0040000000000000036,0.05920766743248024,-0.004672538624657616,0.2940224156056857
0.008000000000000007,0.059445878493208586,-0.005547840480681312,0.2940424090512887
0.01200000000000001,0.05984115329320169,-0.0064438915541691726,0.29399611610351817
0.016000000000000014,0.060198106014673215,-0.007351493410489422,0.29411379601816845
0.020000000000000018,0.06062752295941023,-0.008203098534919226,0.29409780698550664
0.02400000000000002,0.06121323341567922,-0.009027668485868008,0.29404223652542116
0.028000000000000025,0.06181375083185509,-0.00986232833243584,0.29413089376583496
0.03200000000000003,0.06248989395492802,-0.010706985977116801,0.2943359907072646
0.03600000000000003,0.06334946638212785,-0.011557408353590176,0.29460946740468497
0.040000000000000036,0.06421773825864675,-0.012392476657985362,0.29477332715575827
0.04400000000000004,0.06502467903460944,-0.013221470380455529,0.2947780971353634
0.04800000000000004,0.06601092407121951,-0.014058435336873065,0.2948497385462737
0.052000000000000046,0.06715141422030964,-0.014884749331513108,0.29497742613242844
0.05600000000000005,0.06810790708144487,-0.01570061602994924,0.29496204040611135
0.06000000000000005,0.06922912061807264,-0.01652895537184093,0.29500674175736785
0.06400000000000006,0.07052311667932869,-0.01736756742721786,0.2951167872413209
0.06800000000000006,0.07171968156438523,-0.018156816457846777,0.29514818437694496
0.07200000000000006,0.07294807422113594,-0.01897726246853143,0.29516441419194106
0.07600000000000007,0.0743413340582842,-0.019809914918589633,0.29524436773497864
0.08000000000000007,0.07573256857436987,-0.020584492349110806,0.2953071100718007
0.08400000000000007,0.07702915964990704,-0.021376465710212227,0.2951777432222542
0.08800000000000008,0.07843280696994241,-0.022196587361432565,0.29504509129874307
0.09200000000000008,0.07999216617318282,-0.023030250143632455,0.2949741608326187
0.09600000000000009,0.08144495959429328,-0.023826530682713988,0.2950699421952374
0.10000000000000009,0.08296779022391171,-0.024622948959719584,0.29525671674531584
0.10400000000000009,0.08463657513959974,-0.025434658841235153,0.29550345202241035
0.1080000000000001,0.08635560608839417,-0.026263373005281237,0.2957204019512896
0.1120000000000001,0.08777169240249617,-0.02703588797977159,0.2954766918095458
0.1160000000000001,0.08932419569781962,-0.027823996931178093,0.29529073787996485
0.1200000000000001,0.091013121676545,-0.028627702800913472,0.29516253936218206
0.12400000000000011,0.09259317417665228,-0.029398136688570126,0.2951040834341732
0.1280000000000001,0.0940993882563307,-0.03014517212522279,0.2951112098068597
0.13200000000000012,0.09572991472522344,-0.03090912278784323,0.29517352438641314
0.13600000000000012,0.09747663687657714,-0.03169383219735204,0.2952739542120901
0.14000000000000012,0.09923699699794479,-0.032547506612996234,0.2951977271124134
0.14400000000000013,0.10088474654746672,-0.03336727454140634,0.2951338347934336
0.14800000000000013,0.1023379190538219,-0.03413822105530302,0.29506687509027335
0.15200000000000014,0.10390234138504677,-0.03492697772622339,0.29505211785673985
0.15600000000000014,0.1055583323974957,-0.03570008262808388,0.2949225578110485
0.16000000000000014,0.10731533705921677,-0.036472570462956926,0.2947559352656767
0.16400000000000015,0.10901004493782784,-0.03722503048754891,0.2946049875740441
0.16800000000000015,0.11043396768668583,-0.0379149288320939,0.29442542379605113
0.17200000000000015,0.11187468897511318,-0.0386764554992012,0.29414105120649847
0.17600000000000016,0.11341120506519309,-0.039458760535457826,0.2938959298930393
0.18000000000000016,0.11504875839666409,-0.040258960845564656,0.29369967220340576
0.18400000000000016,0.11670715388676216,-0.04105723954286492,0.2935103050897789
0.18800000000000017,0.11795737170692146,-0.04175051949937929,0.2931078679013693
0.19200000000000017,0.11930061194901335,-0.042461911761823956,0.2927512721045992
0.19600000000000017,0.12073686449045401,-0.04319141129411154,0.29244051989932973
0.20000000000000018,0.12221752033466238,-0.04397033684782217,0.2920772369129266
0.20400000000000018,0.12377396475236033,-0.04477828885170023,0.29172436747569913
0.20800000000000018,0.12508995301944217,-0.04553413989235145,0.29124209615901636
0.2120000000000002,0.12622688059205425,-0.046251349961102806,0.29066262843663665
0.2160000000000002,0.1274513759912946,-0.04698595692029747,0.2901257412604829
0.2200000000000002,0.12876343011622554,-0.04773795506815976,0.2896314387326754
0.2240000000000002,0.13015930213608365,-0.048478218852388615,0.2890486634827634
0.2280000000000002,0.13160114280822674,-0.04921858630106183,0.288469055810969
0.2320000000000002,0.1326383479111012,-0.049874332734161586,0.287654332356852
0.2360000000000002,0.13363899814294175,-0.05058581229246554,0.2866951227602026
0.2400000000000002,0.13472370928890692,-0.05131308580188546,0.28577669010278084
0.24400000000000022,0.13589248924334704,-0.052056158519835055,0.2848990264234958
0.24800000000000022,0.13714532959888023,-0.05281502517028213,0.28406213927549
0.2520000000000002,0.1381038428593723,-0.053447315710769966,0.28302233356359396
0.2560000000000002,0.1390760663812134,-0.054069877852012324,0.28197923038489203
0.26000000000000023,0.13995199212833237,-0.05477193673183158,0.28088890074489453
0.26400000000000023,0.1408405130692582,-0.05551391945878918,0.2798033924391401
0.26800000000000024,0.14181066695498862,-0.05627056667716092,0.27875674104354164
0.27200000000000024,0.14286245360010782,-0.05704187805563358,0.27774894583595316
0.27600000000000025,0.14376437488909544,-0.05771364107639313,0.27654071553571224
0.28000000000000025,0.14455050030431693,-0.05830357598263405,0.2751704433982458
0.28400000000000025,0.1452144877516244,-0.058962552167682876,0.27375046028846955
0.28800000000000026,0.14584790735261668,-0.05966503907012652,0.27232026568874196
0.29200000000000026,0.14656122633475516,-0.060380741695896814,0.2709287725106783
0.29600000000000026,0.147354440767131,-0.06110965491731946,0.26957599215062994
0.30000000000000027,0.14822755025422085,-0.06185177872008717,0.2682619241352787
0.30400000000000027,0.14886763525646604,-0.06244549354235428,0.2666611890440821
0.30799999999999983,0.1492872296040815,-0.06304887118329744,0.2649155985071725
0.31199999999999983,0.14964153023261723,-0.06370369389795097,0.2631546961790479
0.31599999999999984,0.15007464191226602,-0.06437031718373752,0.26143367809016976
0.31999999999999984,0.1505865603676948,-0.06504873592121281,0.25975255632906563
0.32399999999999984,0.15117729341429087,-0.06573896033427343,0.25811130641232555
0.32799999999999985,0.1518468374567686,-0.06644098540975352,0.25650994056907694
0.33199999999999985,0.15204358012149513,-0.06698552967232849,0.2544607627196594
0.33599999999999985,0.15214398084219286,-0.06759487054336215,0.2523777392165872
0.33999999999999986,0.15232277951487155,-0.06821451272197568,0.25033707389664656
0.34399999999999986,0.15257997573056975,-0.06884445655094158,0.2483387672510474
0.34799999999999986,0.15291556714361892,-0.06948469697402782,0.2463828334117789
0.35199999999999987,0.15324468889238066,-0.07009474674778933,0.24440246282851846
0.35599999999999987,0.15316058812837416,-0.07058694927758871,0.2421202308678973
0.3599999999999999,0.15303520003157606,-0.07117257673858562,0.2398425726616699
0.3639999999999999,0.15298824669525818,-0.07176680245762064,0.23760920872156316
0.3679999999999999,0.15301972747637083,-0.07236963499727159,0.23542010564190138
0.3719999999999999,0.15312964320322084,-0.07298107017924474,0.23327527989410132
0.3759999999999999,0.15308892719458947,-0.0734729979060408,0.23096911515748764
0.3799999999999999,0.1528298972418836,-0.07392705521872892,0.22850922240619964
0.3839999999999999,0.1525096699860125,-0.07448416730320695,0.22606631326910073
0.3879999999999999,0.15226823206902973,-0.07504816261544425,0.22367002982172837
0.3919999999999999,0.15210558440368818,-0.07561903651377352,0.22132038925473044
0.3959999999999999,0.15202172450301535,-0.07619679773458328,0.219017356382984
0.3999999999999999,0.1515913395106544,-0.07663779418016847,0.216458156714128
0.4039999999999999,0.15118717669280896,-0.07706871063362143,0.21391177577639833
0.4079999999999999,0.15085997701707116,-0.07750712098939078,0.21141343846390656
0.4119999999999999,0.15058507629635606,-0.07795952297608247,0.20892626876095102
0.4159999999999999,0.15029026109032487,-0.07844642248323949,0.20634182834362153
0.41999999999999993,0.15007451498313681,-0.07893854947494078,0.2038085491325729
0.42399999999999993,0.14950271829100042,-0.07946976671896079,0.20127188393741413
0.42799999999999994,0.14898873305120985,-0.079872160392782,0.19856655520519412
0.43199999999999994,0.14852666758475147,-0.08014098414550053,0.1956881865528508
0.43599999999999994,0.1481407115775289,-0.08041623200180903,0.19286474409136525
0.43999999999999995,0.1478308594553875,-0.08069790832621349,0.19009618631543812
0.44399999999999995,0.14732558245393745,-0.08097483541868286,0.18731822510387006
0.44799999999999995,0.1468062397684786,-0.08125651771276628,0.18457257324372472
0.45199999999999996,0.146364749433713,-0.08154703049064206,0.1818808402418759
0.45599999999999996,0.14600110422478602,-0.08184637771151981,0.17924298558827106
0.45999999999999996,0.1457153083366348,-0.08215455757828487,0.17665902987970042
0.46399999999999997,0.1452359479140248,-0.08221931974491296,0.1737677222296108
0.46799999999999997,0.1445234074992165,-0.08215503723019207,0.17063725895958273
0.472,0.14388687229029926,-0.08210388616463951,0.16756751391357352
0.476,0.143326342348869,-0.08206586645549617,0.16455848723566635
0.48,0.14284182111483068,-0.0820409781930065,0.16161020049599317
0.484,0.1424333011752292,-0.08202922128041262,0.15872261009168284
0.488,0.14210078641453902,-0.08203059559448253,0.1558957379821834
0.492,0.14175901508845598,-0.08200273550274302,0.15309233627296767
0.496,0.14099785296420095,-0.08174388485366674,0.1501326190827216
0.5,0.14031765551485925,-0.08150418584854695,0.1472346650040611
0.504,0.1396951684102443,-0.08123908749663482,0.14435567703205482
0.508,0.13897377664973762,-0.08065339570486192,0.14121257834697143
0.512,0.13833084280028607,-0.08009061296074456,0.13813599566638088
0.516,0.1377663740287868,-0.07955074685370458,0.13512597321857922
0.52,0.13728035459244206,-0.0790337817487389,0.13218242138990743
0.524,0.13626813534046528,-0.07814148113166909,0.1291768972944357
0.528,0.13520296063289622,-0.0771860775653006,0.1262050576786003
0.532,0.13422989631067617,-0.07626317242759965,0.1232972070527264
0.536,0.1333489421235581,-0.0753727660543001,0.12045334561701622
0.54,0.13256009774078334,-0.07451485801498248,0.11767347316064138
0.544,0.13186336326802392,-0.07368944844553463,0.1149575898622464
0.548,0.13123551483552903,-0.07297322729971509,0.11226651657910447
0.552,0.13020744358462272,-0.07201416633010291,0.10961325129854693
0.556,0.12844551453072492,-0.07052856966358184,0.1068210135242132
0.56,0.12660882155867623,-0.06893552121163485,0.10397937615509568
0.5640000000000001,0.12488308618499644,-0.06738611611003104,0.10120082566266665
0.5680000000000001,0.12326830821898142,-0.06588035420887091,0.09848536209326016
0.5720000000000001,0.1217644880384104,-0.06441823572263927,0.09583298536182082
0.5760000000000001,0.12037164524624029,-0.0629997813331865,0.09324373358906836
0.5800000000000001,0.11908973844276252,-0.06162494876610361,0.09071752967373833
0.5840000000000001,0.11732506625662503,-0.06001411500572478,0.08829534782138948
0.5880000000000001,0.11500503891976842,-0.058127200380004546,0.0859760820990906
0.5920000000000001,0.11282905540629204,-0.05629145674502665,0.0837092644023064
0.5960000000000001,0.11079711578639093,-0.054506884153056316,0.08149489492837775
0.6000000000000001,0.10890922002824627,-0.052773482763901064,0.07933297360894054
0.6040000000000001,0.10684830467355813,-0.05093756424557038,0.07711100348083638
0.6080000000000001,0.10488785559100745,-0.049133477508918874,0.07492715244215135
0.6120000000000001,0.10306763124809556,-0.047380614896676165,0.07279562089600304
0.6160000000000001,0.10082089182502292,-0.045516575311145606,0.07081538184166994
0.6200000000000001,0.09803814790439692,-0.043502176169116134,0.06899888952751808
0.6240000000000001,0.09542151375316374,-0.04153564321725585,0.0672209959125508
0.6280000000000001,0.09297098944935168,-0.039616976483294736,0.06548170116562137
0.6320000000000001,0.0906865749205936,-0.03774617598161948,0.06378100513398499
0.6360000000000001,0.08856830070919212,-0.03592326853200977,0.06211893223640849
0.6400000000000001,0.08661610350302405,-0.03414819969454812,0.06049543306024157
0.6440000000000001,0.08483001626423596,-0.032420997089950984,0.05891053273955928
0.6480000000000001,0.08273233255842877,-0.030713897733135518,0.057427894356359935
0.6520000000000001,0.08000641222806133,-0.02897918682383447,0.05603404944410503
0.6560000000000001,0.07743884863556896,-0.027283837872716286,0.0546681543321441
0.6600000000000001,0.07502964151182463,-0.02562785065969276,0.05333020895782533
0.6640000000000001,0.07277882306018878,-0.024011249085105272,0.052020232731677274
0.6680000000000001,0.07068632665509685,-0.02243398501860168,0.05073818655365249
0.6720000000000002,0.0687521867538346,-0.020896082822549313,0.04948409008915202
0.6760000000000002,0.06697640324925104,-0.01939754237715553,0.048257943517575515
0.6800000000000002,0.06529184327335988,-0.017963123946233523,0.047083182645336466
0.6840000000000002,0.06322091346063037,-0.016753081884406777,0.04611340208260034
0.6880000000000002,0.06127302539859307,-0.01556687875929232,0.045160309649686065
0.6920000000000002,0.059448205273412144,-0.01440453158667593,0.04422391924406579
0.6960000000000002,0.057746398916732326,-0.01326600595614652,0.043304202953530505
0.7000000000000002,0.056112734722459104,-0.012140929722426605,0.04237507346887417
0.7040000000000002,0.05451969614006222,-0.0110248174999736,0.041424471053527416
0.7080000000000002,0.05304959704797461,-0.009933556168570685,0.04049196912680324
0.7120000000000002,0.0517024373028148,-0.008867145810411226,0.03957756767550934
0.7160000000000002,0.050208292104442796,-0.0081189798511396,0.038771682097029574
0.7200000000000002,0.04873033677041398,-0.00744915072540663,0.03799846551264421
0.7240000000000002,0.04732436462590036,-0.006790749189581824,0.0372371140044594
0.7280000000000002,0.045990333683286144,-0.0061437557338105625,0.03648760479722786
0.7320000000000002,0.04472826578591602,-0.005508179968061186,0.035749949466576884
0.7360000000000002,0.04353816051322575,-0.004884022122994677,0.03502414793552859
0.7400000000000002,0.042422998236368116,-0.004276324964133521,0.034306861033701064
0.7440000000000002,0.041392085652683236,-0.0037023261634794033,0.033587037860457636
0.7480000000000002,0.04037335729645276,-0.003254888647907039,0.03289611763323848
0.7520000000000002,0.03935313005841021,-0.0029261169244762446,0.03222878981368827
0.7560000000000002,0.038368231665350326,-0.0026028560346114424,0.03157090775111075
0.7600000000000002,0.03739308149131525,-0.0022786016009444113,0.030903303822915278
0.7640000000000002,0.036448369178681224,-0.001958606425803188,0.030240985055464457
0.7680000000000002,0.03554043015798074,-0.0016444808431610508,0.029588644966210553
0.7720000000000002,0.03466926445156037,-0.001336224568656323,0.028946283494678066
0.7760000000000002,0.033834872534673745,-0.001033837835658267,0.02831390067498202
0.7800000000000002,0.0330237907037725,-0.0007766581464727053,0.027701692538254812
0.7840000000000003,0.032208072524760635,-0.0006132490291083938,0.027121422860856614
0.7880000000000003,0.03142738540489626,-0.0004733532033381463,0.026557098756060202
0.7920000000000003,0.030669162226678405,-0.0003403195959273753,0.02600252441409559
0.7960000000000003,0.029930010784882225,-0.00020943240456508598,0.025455904905139336
0.8000000000000003,0.029209930904194086,-8.06917343313574e-05,0.024917240241264668
0.8040000000000003,0.028508922728310054,4.5902516903205394e-05,0.024386530422665146
0.8080000000000003,0.027826986165954845,0.00017035024456119854,0.023863775429891987
0.8120000000000003,0.02716251586038951,0.00028793813735789037,0.023352000659068794
0.8159999999999998,0.02649738987372046,0.000355175001795784,0.022878571223093263
0.8199999999999998,0.025845904988468473,0.00042154360117820333,0.022411399421824803
0.8239999999999998,0.025208060858866035,0.0004870439094076649,0.02195048523474882
0.8279999999999998,0.02459899240669099,0.0005441859721390789,0.021497208688826083
0.8319999999999999,0.024022351670651525,0.0005857948773268458,0.02106013255271772
0.8359999999999999,0.023457259987268803,0.000626900781656185,0.02062913935503743
0.8399999999999999,0.022903725432306354,0.0006675029778856903,0.020204235366590145
0.8439999999999999,0.022361731576830645,0.000707602799549929,0.019785407980612946
0.8479999999999999,0.02183128689784179,0.000747199587793937,0.01937266350369907
0.8519999999999999,0.02133439076547696,0.0007750688615270404,0.018975540313184783
0.8559999999999999,0.02085905366111559,0.0008002460880621316,0.018591685642099547
0.8599999999999999,0.020392245329686795,0.0008251096447388746,0.018212824497146136
0.8639999999999999,0.019933966025959926,0.000849659609856407,0.017838956869136564
0.8679999999999999,0.01948422225472088,0.0008738955410340075,0.01747008822559754
0.8719999999999999,0.019043000555555488,0.0008978181120194358,0.01710620759423624
0.8759999999999999,0.018617388420860557,0.0009193551782653667,0.016751957501126343
0.8799999999999999,0.01822897650056345,0.0009319343296270475,0.016421916261779038
0.8839999999999999,0.01784724690823616,0.000944313216453362,0.016096395556769488
0.8879999999999999,0.017476330495377633,0.0009533383644739631,0.015780479603382216
0.8919999999999999,0.017117937454606935,0.000956947673875999,0.015477017742470987
0.8959999999999999,0.016764663288048584,0.0009604483660394102,0.015177236744002303
0.8999999999999999,0.0164165131279504,0.0009638403254386717,0.01488114098027978
0.9039999999999999,0.01607347653468824,0.0009671237819796554,0.01458872164841736
0.9079999999999999,0.015735558677332385,0.000970298496161292,0.014299983173126562
0.9119999999999999,0.015402759691392105,0.0009733645493115307,0.01401492554628383
0.9159999999999999,0.015075079561827697,0.0009763219754526612,0.013733548784114716
0.9199999999999999,0.014752518136964791,0.000979170725694596,0.013455852866119677
0.9239999999999999,0.014450652286694812,0.0009763997120389937,0.013189596649869878
0.9279999999999999,0.01418432503196348,0.0009681760748891943,0.012942247352233201
0.9319999999999999,0.013919749860137502,0.000961854596173025,0.01269735552353103
0.9359999999999999,0.013652033261432306,0.0009534102716885942,0.012449392346352464
0.94,0.013387722303731754,0.0009449876468332731,0.012204493210118416
0.944,0.013126817155494068,0.0009365869414797325,0.011962658087395344
0.948,0.012869317566817235,0.0009282080727812998,0.011723887050877234
0.952,0.012615223769374117,0.0009198510370070187,0.01148818002420906
0.956,0.012364539360205661,0.0009115158908975415,0.011255540487280226
0.96,0.012117088405536968,0.0009033756701919974,0.011026076708228852
0.964,0.011872007886442684,0.0008962073086088317,0.010800179542309461
0.968,0.011644773268390344,0.0008911394117081369,0.01059725471651105
0.972,0.011424925538518439,0.0008867086898410284,0.010402910764017496
0.976,0.011207834784664592,0.000882256077710398,0.010210769781005248
0.98,0.010992863151251791,0.0008775035299725464,0.010019963709339079
0.984,0.010780159591964211,0.0008725209009861086,0.009831330327165424
0.988,0.01057033755762834,0.0008675416399200007,0.00964499940692497
0.992,0.010363390603619075,0.0008625656124554663,0.009460965383994742
0.996,0.010159321926028702,0.0008575928106428339,0.009279231038343563
1.0,0.009977895357292585,0.000850260101627501,0.009115847810863317
1.004,0.00980532836850556,0.0008421840809136165,0.008959712291564668
1.008,0.009634878404309622,0.0008341720150649565,0.008805363620240645
1.012,0.009452991833909541,0.0008260491890527327,0.008641115167000063
1.016,0.009273371798804017,0.000817980127218598,0.008478770378926973
1.02,0.009096029105671484,0.0008099653448588077,0.008318338963066474
1.024,0.008920953092973803,0.0008020043094266152,0.008159811329859821
1.028,0.008748154183693077,0.0007940975132156063,0.008003196914284121
1.032,0.008584198262772038,0.0007870885273705262,0.007854334512100457
1.036,0.008437983168572907,0.0007821286205724604,0.007721123476629678
1.04,0.00829352697577866,0.0007771688693410643,0.007589344391501661
1.044,0.008150821041123019,0.0007722091321572964,0.007458989475215166
1.048,0.008009873941570832,0.0007672495713915807,0.007330066432787854
1.052,0.00787067723861489,0.0007622900112615491,0.00720256762311604
1.056,0.0077332391956067515,0.0007573306508744743,0.0070765006078979155
1.06,0.007597555726758748,0.0007523714340950329,0.006951861595540654
1.064,0.007455321602125725,0.0007473665301786607,0.006821591292853113
1.068,0.0073230501889983745,0.000739253398169096,0.0067034183224148804
1.072,0.0071943004161487325,0.0007305140698437723,0.006589098531269045
1.076,0.007067005498132348,0.0007217748971859287,0.006476126794202316
1.08,0.0069412482139379695,0.0007131261869648867,0.006364400085577424
1.084,0.006817036164582325,0.0007045683697570722,0.006253925046042223
1.088,0.00669436191156098,0.0006961010018855651,0.006144695111721988
1.092,0.006573232754773592,0.0006877245532338236,0.0060367167633983004
1.096,0.00645384035540416,0.0006794813078011096,0.005930155567838597
1.1,0.00635021897209993,0.0006744328723047109,0.00583712944354946
1.104,0.00624781938244254,0.0006694131853729823,0.0057450590460852375
1.108,0.0061466355209752995,0.0006644219150199896,0.005653938880153084
1.112,0.006046673367998095,0.0006594593478350107,0.0055637743984339625
1.116,0.005944239210510592,0.0006545197219744362,0.005471079819379838
1.12,0.005839257682236438,0.0006495939598541437,0.005375775085746086
1.124,0.005735611913095581,0.0006446844281609283,0.005281522119010447
1.1280000000000001,0.005636676702838435,0.0006394550588012125,0.005192504092524648
1.1320000000000001,0.00554390561088036,0.0006337641237264249,0.00511056468204743
1.1360000000000001,0.005452237526639672,0.0006281147511449361,0.005029452367195263
1.1400000000000001,0.005361677824427505,0.0006225073579664067,0.004949171959996909
1.1440000000000001,0.0052722211616821274,0.0006169415556485,0.004869718686790083
1.1480000000000001,0.0051838728929608155,0.0006114176731249221,0.004791097277973841
1.1520000000000001,0.005096630178286125,0.0006059355557783675,0.004713305367375306
1.1560000000000001,0.005009158108399018,0.0006002793675272454,0.004634363517889287
1.1600000000000001,0.004928235228211951,0.0005936674763117425,0.004562183673309282
1.1640000000000001,0.00484912251017289,0.0005871028290903544,0.0044914164020096
1.1680000000000001,0.004770925404494976,0.0005805983421434698,0.004421366322455217
1.1720000000000002,0.004693639258550948,0.0005741536170913421,0.004352029242611722
1.1760000000000002,0.004617268707115733,0.0005677690721658832,0.004283409294132665
1.1800000000000002,0.0045418113613617484,0.0005614444645763384,0.004215504414246744
1.1840000000000002,0.004467265026351981,0.0005551796924921994,0.0041483126000979725
1.1880000000000002,0.004393634238992782,0.0005489750577301601,0.004081837859980274
1.1920000000000002,0.004321177099794495,0.0005427940638034263,0.004016477226070516
1.1960000000000002,0.0042532208253085275,0.0005361718499214522,0.003957364858411591
1.2000000000000002,0.004186006539583437,0.0005296175052842961,0.0038988133934808157
1.2040000000000002,0.004119538126157898,0.0005231314354495531,0.00384082631312511
1.2080000000000002,0.004053813677901709,0.0005167134183329189,0.0037834018690391853
1.2120000000000002,0.0039888311006438795,0.0005103632469292288,0.003726538372424845
1.2160000000000002,0.00392459443488458,0.0005040813246814804,0.003670239214530994
1.2200000000000002,0.0038610997648546885,0.000497867285462165,0.003614501042981489
1.2240000000000002,0.003798383634663629,0.0004916550769537636,0.0035593366859076637
1.2280000000000002,0.0037381780775547404,0.0004855342003527011,0.003506510216964267
1.2320000000000002,0.003681670543100044,0.00047930447006839583,0.0034578227939838454
1.2360000000000002,0.0036233847830227715,0.0004729842176575689,0.0034072933657977914
1.2400000000000002,0.003565758500806319,0.00046673480949183777,0.0033572516450194
1.2440000000000002,0.003508795142802598,0.000460556670331349,0.0033077006159800857
1.2480000000000002,0.003452491220512077,0.0004544493854134518,0.003258637318784069
1.2520000000000002,0.0033968501915036114,0.0004484133625833422,0.003210064694701812
1.2560000000000002,0.0033418686527052423,0.000442448222298489,0.003161979831115375
1.2600000000000002,0.0032875498959286007,0.00043655431123084537,0.003114385601364735
1.2640000000000002,0.0032384957733838666,0.00043092251259309506,0.003071865927264368
1.2680000000000002,0.0031910318290244667,0.00042540352382174524,0.003030765736578022
1.2720000000000002,0.0031440871535978864,0.0004199456726686644,0.0029900448634999585
1.2760000000000002,0.0030976603485063665,0.0004145487477244229,0.0029497021072650833
1.2800000000000002,0.0030517542291793286,0.00040921312992585,0.0029097398813388436
1.2840000000000003,0.0030063660171299163,0.0004039384130664247,0.0028701557982643545
1.2880000000000003,0.002960928496187765,0.0003987328377127172,0.002830318221806774
1.2920000000000003,0.0029137582419435683,0.00039367894908217955,0.0027882143302692293
1.2960000000000003,0.0028671445320038263,0.00038867896183890734,0.002746520156765241
1.3000000000000003,0.002821086112008838,0.0003837327137306073,0.0027052344400768234
1.3040000000000003,0.002780195998243188,0.0003795568593866198,0.0026682117799448463
1.3080000000000003,0.00274148625072619,0.00037568652542985297,0.0026329604820543597
1.3120000000000003,0.002703215562928331,0.00037185130850181245,0.0025980261586356634
1.3160000000000003,0.002665386154099582,0.0003680514437380547,0.0025634108897915646
1.3200000000000003,0.002627995842048775,0.0003642866717895147,0.0025291126168753494
1.3240000000000003,0.002591046862495579,0.0003605572428532267,0.0024951333772864816
1.3280000000000003,0.002554538075840625,0.0003568630552694137,0.002461472148339969
1.3319999999999999,0.00251846841285262,0.0003532039720512248,0.0024281279359783877
1.3359999999999999,0.002482839967180255,0.0003495802451748699,0.0023951027359506135
1.3399999999999999,0.0024465832503504535,0.00034601899451342595,0.0023612815909122777
1.3439999999999999,0.0024113059109952626,0.0003426046828842784,0.002328295133173854
1.3479999999999999,0.002378852670157657,0.0003393301298431773,0.0022980498463762633
1.3519999999999999,0.002346797583509277,0.0003360819261379989,0.002268070082213385
1.3559999999999999,0.002315139713513406,0.0003328599951393733,0.0022383549355318288
1.3599999999999999,0.002283880885817109,0.00032966221392944397,0.0022089040932234323
1.3639999999999999,0.002253064716782358,0.00032646110734742284,0.0021797301526682426
1.3679999999999999,0.002222648734916976,0.00032328770000035576,0.002150825659697661
1.3719999999999999,0.002192634801570928,0.00032014219536209666,0.0021221923326967735
1.376,0.002163021094608071,0.0003170244475886648,0.0020938284648931724
1.38,0.002133809393665939,0.0003139345648185423,0.002065735747448486
1.384,0.0021053290465214017,0.0003108819709826331,0.002038282427570721
1.388,0.00207960317596804,0.0003079244214645497,0.0020137493129868548
1.392,0.0020541947052071206,0.00030499204726912326,0.0019894277815635086
1.396,0.002028456049841143,0.00030207619600135916,0.001964662500182348
1.4,0.0020023200638044046,0.0002991753957586251,0.0019393853846360984
1.404,0.001976512178650286,0.0002962987114007846,0.0019143306670596817
1.408,0.0019510339893897136,0.00029344630387485323,0.0018894998419385497
1.412,0.0019258847110271591,0.00029061811049024784,0.0018648921621870521
1.416,0.0019010636186002053,0.0002878140279899003,0.0018405068993681698
1.42,0.001876572217671634,0.0002850342307358956,0.0018163455071504924
1.424,0.0018524089557845624,0.00028227855393204234,0.0017924065516749374
1.428,0.00182857534313946,0.0002795471427456717,0.001768691455571034
1.432,0.0018054695863819277,0.00027687137608174006,0.0017457528544447547
1.436,0.0017838412814639014,0.0002743102242797134,0.0017246468310990906
1.44,0.0017624859675793758,0.0002717684683185701,0.0017037145685190414
1.444,0.001741405018859566,0.00026924626593558687,0.0016829573264771408
1.448,0.0017205977580145755,0.000266743577824022,0.0016623744629573514
1.452,0.001700063537948751,0.00026426028213450873,0.0016419653833254454
1.456,0.0016798035910737467,0.0002617965646300796,0.0016217312982408395
1.46,0.0016598167679746523,0.0002593522638726206,0.0016016710059930867
1.464,0.0016401042337636426,0.0002569275286261256,0.0015817856998908966
1.468,0.001620765247608218,0.0002545127685287075,0.0015621539623192485
1.472,0.001602082990794359,0.0002520828654014475,0.0015430025331694085
1.476,0.0015836756261689378,0.0002496746102385766,0.00152402918808611
1.48,0.0015657188479271194,0.0002473535352383049,0.0015058523937669667
1.484,0.0015483095875829058,0.0002451567286483517,0.0014888202269157775
1.488,0.0015311600102587298,0.0002429777833752728,0.001471928422880606
1.492,0.001513777946836496,0.00024079332229028365,0.0014546586010133887
1.496,0.0014962634957492473,0.00023863222878673016,0.0014371147201858287
1.5,0.0014790252488261352,0.0002364883345204569,0.0014197245095954971
1.504,0.0014620626505880256,0.00023436160622110618,0.0014024874422344593
1.508,0.0014453752864021594,0.00023225197183071833,0.001385403015556167
1.512,0.0014289640834784158,0.00023015959592197967,0.0013684722474204467
1.516,0.0014128281614891095,0.00022808426086482514,0.0013516941262036145
1.52,0.0013965648010570149,0.00022607459810337042,0.0013350476804686296
1.524,0.0013799051576588001,0.00022416193138828254,0.0013184587998056271
1.528,0.0013635342949747614,0.00022225924212010084,0.001302004937245505
1.532,0.001347451709346988,0.00022036645639693107,0.0012856855939352876
1.536,0.001332627908569107,0.00021837823280457846,0.0012710677076338888
1.54,0.0013183939544227712,0.00021640514547100582,0.0012571091677234054
1.544,0.0013043869068453426,0.00021444771136102604,0.001243261441609811
1.548,0.0012906075681161499,0.00021250606205587224,0.0012295253383843318
1.552,0.0012770551242175607,0.00021058007452366372,0.0012159000525919727
1.556,0.0012637303668061785,0.0002086698547088363,0.0012023863891857049
1.56,0.001250632946657221,0.00020677536126290398,0.0011889839416154107
1.564,0.0012377623653671585,0.00020489650843446707,0.0011756923148438538
1.568,0.0012251195441280176,0.00020303344013354634,0.0011625123047011433
1.572,0.0012127035673142978,0.00020118602450528174,0.0011494431241434186
1.576,0.0012005153376529762,0.00019935440552383934,0.0011364855462813292
1.58,0.0011885540118575112,0.00019753841715060437,0.0011236388084310477
1.584,0.0011768203373933304,0.00019573821501201263,0.0011109036690165222
1.588,0.001164335806536515,0.00019388053686311845,0.0010978503675739694
1.592,0.0011514479420598315,0.0001919936808638075,0.0010846388808347317
1.596,0.001138760180110623,0.0001901233326411825,0.0010715354130003253
1.6,0.0011265694020094548,0.00018824658467368375,0.0010593664778027435
1.604,0.001114904717556501,0.00018635914592596875,0.001048275936475521
1.608,0.0011033995413689591,0.00018448811350651705,0.0010372694912781694
1.612,0.0010920545710098497,0.00018263362286360577,0.0010263477967340316
1.616,0.0010808691254393695,0.0001807955128334142,0.0010155102027910733
1.62,0.0010698438259216488,0.0001789739476975697,0.0010047573545236019
1.624,0.0010589784363519326,0.0001771688427028043,0.0009940889295200642
1.6280000000000001,0.001048272526918059,0.00017538015626535476,0.0009835046096144595
1.6320000000000001,0.001037726828866861,0.0001736079906193961,0.0009730050301084952
1.6360000000000001,0.0010273406887244898,0.0001718522399990408,0.0009625895631632619
1.6400000000000001,0.0010171146802194161,0.0001701130099003854,0.0009522588289000703
1.6440000000000001,0.0010070482136554434,0.00016839018129541394,0.0009420122131735942
1.6480000000000001,0.0009971418974652221,0.00016668389139037887,0.0009318503264688909
1.6520000000000001,0.000987395477219595,0.00016499405857227982,0.0009217728592887517
1.6560000000000001,0.00097780859445133,0.00016332064040031823,0.0009117795204580932
1.6600000000000001,0.0009683818713453007,0.0001616637460267863,0.0009018709006540321
1.6640000000000001,0.0009587611684048614,0.00016001153453513406,0.0008920908030439646
1.6680000000000001,0.0009484714386561682,0.00015834579992299633,0.000883044707677792
1.6720000000000002,0.0009383428306266875,0.00015668604386298845,0.0008740270611849789
1.6760000000000002,0.0009283709497222175,0.00015504019233103386,0.0008650774876668852
1.6800000000000002,0.000918555520374888,0.00015340819573005066,0.0008561957164161239
1.6840000000000002,0.0009088963046481502,0.00015179003811219846,0.000847381483773598
1.6880000000000002,0.0008993938626724845,0.00015018577916757185,0.0008386353183825691
1.6920000000000002,0.000890047584172807,0.0001485953444554929,0.0008299566971144421
1.6960000000000002,0.0008808580248372898,0.00014701882321474955,0.0008213461381117195
1.7000000000000002,0.0008718247149036376,0.0001454561040189992,0.0008128031288636951
1.7040000000000002,0.0008629481469178871,0.0001439073181074241,0.000804328174852382
1.7080000000000002,0.0008542280234941451,0.00014237237190234026,0.0007959210239979364
1.7120000000000002,0.0008456641002238761,0.00014085126060121785,0.0007875814276901961
1.7160000000000002,0.0008372569441384189,0.00013934405397911806,0.0007793098836034579
1.7200000000000002,0.0008290059807453039,0.00013785065972363143,0.000771105897545518
1.7240000000000002,0.0008209117740136779,0.00013637117559291842,0.0007629699604529569
1.7280000000000002,0.0008129737766307077,0.00013490551788753724,0.0007549015845351412
1.7320000000000002,0.000805706385364571,0.00013354185792249817,0.0007478458134622994
1.7360000000000002,0.0007985796789539767,0.00013222798987141027,0.0007409637963594601
1.7400000000000002,0.0007913158585110477,0.00013101971408198103,0.0007340146446294253
1.7440000000000002,0.0007842057708422466,0.00012981781779043233,0.0007271166594734014
1.7480000000000002,0.0007772489749149381,0.00012862221311462526,0.0007202694279895743
1.7520000000000002,0.0007700786492692267,0.00012743530913479506,0.0007130401910259707
1.7560000000000002,0.0007630097167947509,0.00012625135471127453,0.0007058121609694492
1.7600000000000002,0.00075609971871116,0.0001250745185521276,0.0006986402241943512
1.7640000000000002,0.0007493483016457995,0.0001239047672199478,0.0006915239546808104
1.7680000000000002,0.0007427558280658171,0.00012274216115089396,0.0006844637754822901
1.7720000000000002,0.0007363221202668078,0.00012158666007128365,0.0006774594739677414
1.7760000000000002,0.0007300469440536109,0.00012043822880273255,0.0006705108438080762
1.7800000000000002,0.0007239307345057115,0.0001192969486363853,0.0006636182998808867
1.7840000000000003,0.0007179730953248786,0.00011816273233935962,0.0006567814311013596
1.7880000000000003,0.0007121743873082034,0.00011703565509856449,0.0006500006432549534
1.7920000000000003,0.0007063289412774523,0.00011592641169144813,0.0006434074511938495
1.7960000000000003,0.0007000746312366259,0.00011485324050184966,0.0006372187568228483
1.8000000000000003,0.0006939585032708641,0.00011378703717327211,0.0006310731760094531
1.8040000000000003,0.0006879804437302623,0.00011272771117913553,0.0006249705287921634
1.8080000000000003,0.0006821408171105446,0.00011167538319457601,0.0006189111800961457
1.8120000000000003,0.0006764392557871047,0.0001106299734580997,0.0006128947672125953
1.8160000000000003,0.0006708761213371417,0.00010959152726397383,0.0006069216511651618
1.8200000000000003,0.0006655169200735086,0.00010856251108513944,0.0006010532960645244
1.8240000000000003,0.0006605497020660287,0.00010755026607672462,0.0005954666066335348
1.8280000000000003,0.0006557207087093379,0.00010654526479246282,0.0005899235677178909
1.8320000000000003,0.0006510297367435534,0.00010554745697809397,0.0005844240184083391
1.8360000000000003,0.0006464770951696635,0.00010455691348466472,0.000578968286674912
1.8399999999999999,0.0006420625542389596,0.00010357356654397024,0.0005735560448939099
1.8439999999999999,0.0006377863089851321,0.00010259749720934318,0.000568187617453562
1.8479999999999999,0.0006336481595433854,0.00010162862376203071,0.0005628626835504979
1.8519999999999999,0.0006285806498119919,0.00010076043238272902,0.0005578302018841027
1.8559999999999999,0.000623314014949141,9.992791183704049e-05,0.0005529098706767556
1.8599999999999999,0.000618177349248844,9.910206114822406e-05,0.0005480235074923727
1.8639999999999999,0.0006131709808910641,9.828294881037492e-05,0.0005431714031789637
1.8679999999999999,0.000608294607354306,9.747050115552019e-05,0.0005383532681472975
1.8719999999999999,0.0006035485190460265,9.666479258057167e-05,0.0005335693915604545
1.876,0.0005989324315746144,9.586575913004839e-05,0.00052881948549903
1.88,0.0005944466331850913,9.507344590685096e-05,0.0005241038364200969
1.884,0.0005900909901441523,9.42878601249505e-05,0.0005194222984862923
1.888,0.0005858653288972633,9.350892791788421e-05,0.0005147747368149413
1.892,0.0005817699607433786,9.273673822100771e-05,0.0005101614265165191
1.896,0.0005776036953938241,9.196659646119862e-05,0.0005053755637775938
1.9,0.0005734284843252907,9.119994861473083e-05,0.0005004804315929868
1.904,0.0005693868412835503,9.044002948529995e-05,0.0004956223171189696
1.908,0.0005651637948671267,8.966956638722859e-05,0.0004908370145247452
1.912,0.0005601529492747592,8.885912564463452e-05,0.0004863950581005769
1.916,0.0005552442963289418,8.805556155654722e-05,0.0004819824667091441
1.92,0.0005505519591853425,8.725337251345704e-05,0.0004777090620453744
1.924,0.0005459915443134475,8.645716494206394e-05,0.0004734942576510099
1.928,0.0005415338026795899,8.566848887200888e-05,0.00046930992438831053
1.932,0.0005371784621835932,8.488731376719005e-05,0.0004651558111510355
1.936,0.0005329257986808565,8.411367826415144e-05,0.00046103216385883216
1.94,0.0005287755424476698,8.334753391101968e-05,0.0004569387404694264
1.944,0.0005247279320173966,8.258893124901989e-05,0.00045287578184494603
1.948,0.0005207828701860634,8.183784330601575e-05,0.00044884316651657916
1.952,0.0005169402248764246,8.10942506830462e-05,0.0004448407758650921
1.956,0.0005132002428659198,8.035818760782483e-05,0.0004408688486735819
1.96,0.0005095626743726398,7.962962143988235e-05,0.0004369271462551382
1.964,0.00050581601702726,7.889201584184681e-05,0.0004330990528839018
1.968,0.0005016191812739012,7.811884691791678e-05,0.0004295111037415501
1.972,0.0004975121321697653,7.735256575371154e-05,0.00042594758960870787
1.976,0.0004934947025069702,7.659315775945635e-05,0.0004224084012746211
1.98,0.0004895667917132468,7.584059212767817e-05,0.0004188934365380523
1.984,0.00048572867989418365,7.509491215620671e-05,0.0004154029037887891
1.988,0.0004819800588782604,7.435608601723823e-05,0.00041193659587895903
1.992,0.00047832122012486417,7.36241446583915e-05,0.0004084947177964984
1.996,0.000474751918788314,7.28990519746389e-05,0.00040507706573777395
2.0,0.00047127232912613516,7.218084615850916e-05,0.00040168384215552154


==> figs/data/cyl_fk03/cylinderPANS_medp3_x1p06.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.140686245245888e-06,-0.402610432356596,17.709343135356903,1.192838566377759,-0.015727058867923915,-9.706306655221653e-05,1.0000000000000004,0.0,1.06,-2.0,0.5
9.143336754391385e-06,-0.4016159921884537,17.709061801433563,1.1931648142635822,-0.01569728009053506,-9.726258657849485e-05,1.0000000000000004,0.003999948385171592,1.06,-1.996,0.5
9.14598759038654e-06,-0.4006215203553438,17.708780825138092,1.1934910770505667,-0.01566750049823895,-9.74621148017718e-05,1.0000000000000004,0.008000016096048057,1.06,-1.992,0.5
9.148637943212634e-06,-0.3996270792558789,17.70849969983101,1.193817326799035,-0.015637721546227112,-9.766163684510332e-05,1.0000000000000004,0.01199996448121965,1.06,-1.988,0.5
9.151288665520951e-06,-0.39863260835409164,17.708218544721603,1.1941435988992453,-0.015607942070346326,-9.786116399368439e-05,1.0000000000000004,0.016000032192096114,1.06,-1.984,0.5
9.153939231509867e-06,-0.397638164460659,17.707937568426132,1.194469841197133,-0.015578163031022996,-9.806068716500249e-05,1.0000000000000004,0.019999979995191097,1.06,-1.98,0.5
9.156589953818184e-06,-0.39664369635283947,17.707656502723694,1.194796111434698,-0.015548383293207735,-9.826021548065e-05,1.0000000000000004,0.024000047706067562,1.06,-1.976,0.5
9.15932753287052e-06,-0.39559868536889553,17.70738396048546,1.195121943950653,-0.015510810917476192,-9.818421711171865e-05,1.0000000000000004,0.027999996673315763,1.06,-1.972,0.5
9.162128918660528e-06,-0.3945167064666748,17.70711776614189,1.1954474933445454,-0.015467540390091017,-9.790677654564206e-05,1.0000000000000004,0.031999945640563965,1.06,-1.968,0.5
9.16493031866139e-06,-0.3934346931055188,17.706851840019226,1.195773033425212,-0.01542426852392964,-9.762932758405896e-05,1.0000000000000004,0.03600001335144043,1.06,-1.964,0.5
9.167785307795384e-06,-0.3923069732263684,17.706604093313217,1.1960968766361475,-0.015386826184112579,-9.707280133319784e-05,1.0000000000000004,0.039999959990382195,1.06,-1.96,0.5
9.17068285843925e-06,-0.3911429811269045,17.706370413303375,1.1964193563908339,-0.015353997994679958,-9.629522788046074e-05,1.0000000000000004,0.04400002770125866,1.06,-1.956,0.5
9.173580167498585e-06,-0.38997902907431126,17.7061365544796,1.1967418380081654,-0.015321170765673742,-9.551767665172406e-05,1.0000000000000004,0.0479999789968133,1.06,-1.952,0.5
9.17647774656416e-06,-0.3888150407001376,17.70590305328369,1.1970643103122711,-0.015288342721760273,-9.4740102497326e-05,1.0000000000000004,0.05200004670768976,1.06,-1.948,0.5
9.179375012990931e-06,-0.38765109051018953,17.70566937327385,1.197386797517538,-0.015255515405442566,-9.39625518867615e-05,1.0000000000000004,0.05599999334663153,1.06,-1.944,0.5
9.182272464158814e-06,-0.3864871384575963,17.70543572306633,1.1977092679589987,-0.01522268817643635,-9.318499962240878e-05,1.0000000000000004,0.059999944642186165,1.06,-1.94,0.5
9.185169972170115e-06,-0.38532315101474524,17.705202132463455,1.1980317439883947,-0.01518986010341905,-9.240742562610649e-05,1.0000000000000004,0.06400001235306263,1.06,-1.936,0.5
9.188026481865563e-06,-0.38414925523102283,17.704968094825745,1.1983547750860453,-0.015154304885072634,-9.162079732050188e-05,1.0000000000000004,0.0679999589920044,1.06,-1.932,0.5
9.190698747829629e-06,-0.3829305302351713,17.704731851816177,1.1986802835017443,-0.015106467850273475,-9.07932848974724e-05,1.0000000000000004,0.07200002670288086,1.06,-1.928,0.5
9.19337118432395e-06,-0.3817118452861905,17.704495519399643,1.1990057844668627,-0.015058632387081161,-8.996580127984544e-05,1.0000000000000004,0.07599997334182262,1.06,-1.924,0.5
9.195205578294008e-06,-0.3804424284026027,17.70419490337372,1.1993571147322655,-0.015021664992673323,-8.928846735045681e-05,1.0000000000000004,0.08000004105269909,1.06,-1.92,0.5
9.197045912401336e-06,-0.37917339615523815,17.70389488339424,1.1997082568705082,-0.014984623063355684,-8.8610118524457e-05,1.0000000000000004,0.08399998769164085,1.06,-1.916,0.5
9.198886303352083e-06,-0.3779043313115835,17.70359468460083,1.2000593729317188,-0.01494758011540398,-8.793174306376272e-05,1.0000000000000004,0.08800005540251732,1.06,-1.912,0.5
9.200726537983428e-06,-0.3766353093087673,17.703294545412064,1.2004105392843485,-0.014910538360709324,-8.725339161497203e-05,1.0000000000000004,0.09200001135468483,1.06,-1.908,0.5
9.202566815247337e-06,-0.37536627519875765,17.70299431681633,1.2007616609334946,-0.014873496460495517,-8.657503862252725e-05,1.0000000000000004,0.0959999579936266,1.06,-1.904,0.5
9.20440719198723e-06,-0.37409720942378044,17.70269426703453,1.2011128086596727,-0.014836453483439982,-8.58966657126814e-05,1.0000000000000004,0.10000002570450306,1.06,-1.9,0.5
9.206247526094558e-06,-0.3728281855583191,17.70239394903183,1.2014639470726252,-0.014799411728745326,-8.521831439567418e-05,1.0000000000000004,0.10399997234344482,1.06,-1.896,0.5
9.207927632814972e-06,-0.37154326867312193,17.702116787433624,1.2018177267163992,-0.014758121280465275,-8.462978260581622e-05,1.0000000000000004,0.10800004005432129,1.06,-1.892,0.5
9.209188206682484e-06,-0.37021690234541893,17.701898843050003,1.2021783869713545,-0.014705714536830783,-8.427642634334376e-05,1.0000000000000004,0.11199998669326305,1.06,-1.888,0.5
9.210131779013864e-06,-0.3688268680125475,17.702150583267212,1.2025732677429914,-0.014663308335002512,-8.449906029062149e-05,1.0000000000000004,0.11600005440413952,1.06,-1.884,0.5
9.211091878569277e-06,-0.36744446866214275,17.701993256807327,1.2029371745884418,-0.014621732872910798,-8.477982855481514e-05,1.0000000000000004,0.12000000104308128,1.06,-1.88,0.5
9.212051651275033e-06,-0.36606207489967346,17.701835960149765,1.2033010553568602,-0.014580157701857388,-8.506059053559056e-05,1.0000000000000004,0.1239999569952488,1.06,-1.876,0.5
9.213011651354464e-06,-0.36467963736504316,17.701678335666656,1.2036649454385042,-0.014538580959197134,-8.534136242133172e-05,1.0000000000000004,0.12800002470612526,1.06,-1.872,0.5
9.21397158037962e-06,-0.3632972417399287,17.701520919799805,1.2040288485586643,-0.014497005613520741,-8.562212610296882e-05,1.0000000000000004,0.13199997134506702,1.06,-1.868,0.5
9.214931537826487e-06,-0.3619148042052984,17.70136323571205,1.2043927386403084,-0.01445542904548347,-8.590290103427378e-05,1.0000000000000004,0.1360000390559435,1.06,-1.864,0.5
9.2158914810625e-06,-0.360532408580184,17.701205849647522,1.2047566343098879,-0.014413853670703247,-8.618366146251333e-05,1.0000000000000004,0.13999998569488525,1.06,-1.86,0.5
9.21685145272022e-06,-0.3591499738395214,17.701048225164413,1.2051205225288868,-0.014372277044458315,-8.646443598436804e-05,1.0000000000000004,0.14400005340576172,1.06,-1.856,0.5
9.217811353323668e-06,-0.35776757914572954,17.700890690088272,1.2054843939840794,-0.014330701698781922,-8.674520275775421e-05,1.0000000000000004,0.14800000004470348,1.06,-1.852,0.5
9.218771168661988e-06,-0.3563851807266474,17.700733333826065,1.2058482803404331,-0.014289126469520852,-8.702596708332067e-05,1.0000000000000004,0.15199994668364525,1.06,-1.848,0.5
9.219770575441544e-06,-0.35494059789925814,17.700586766004562,1.2062259372323751,-0.014238397037843242,-8.7754205518209e-05,1.0000000000000004,0.1560000143945217,1.06,-1.844,0.5
9.220797849707196e-06,-0.3534343596547842,17.700442880392075,1.206631675362587,-0.014191623689839616,-8.897364669913088e-05,1.0000000000000004,0.15999997034668922,1.06,-1.84,0.5
9.221825365557379e-06,-0.3519280720502138,17.700299113988876,1.207037417218089,-0.01414484903216362,-9.019312070179808e-05,1.0000000000000004,0.1640000380575657,1.06,-1.836,0.5
9.222852597190467e-06,-0.3504218338057399,17.700155168771744,1.2074431832879782,-0.014098075742367655,-9.141256457212421e-05,1.0000000000000004,0.1679999753832817,1.06,-1.832,0.5
9.223881008324497e-06,-0.34891536086797714,17.700011044740677,1.207849083468318,-0.014051216654479504,-9.263404989212631e-05,1.0000000000000004,0.17200004309415817,1.06,-1.828,0.5
9.224898860793473e-06,-0.3474109061062336,17.699871093034744,1.20825338922441,-0.014005251752678305,-9.383424524855855e-05,1.0000000000000004,0.17599999904632568,1.06,-1.824,0.5
9.225916528521338e-06,-0.3459064541384578,17.699731290340424,1.2086576968431473,-0.013959286850877106,-9.503444350400514e-05,1.0000000000000004,0.1799999549984932,1.06,-1.82,0.5
9.226934466255443e-06,-0.3444019528105855,17.69959157705307,1.2090620193630457,-0.013913320755818859,-9.623467583708134e-05,1.0000000000000004,0.18400002270936966,1.06,-1.816,0.5
9.22795229030271e-06,-0.3428974961861968,17.699451565742493,1.2094663362950087,-0.013867355970432982,-9.743487180458033e-05,1.0000000000000004,0.18799996003508568,1.06,-1.812,0.5
9.228970014873994e-06,-0.3413929995149374,17.699311763048172,1.2098706495016813,-0.013821389729855582,-9.86351031713184e-05,1.0000000000000004,0.19200002774596214,1.06,-1.808,0.5
9.229987881553825e-06,-0.33988854568451643,17.69917184114456,1.2102749645709991,-0.013775424798950553,-9.983530094359594e-05,1.0000000000000004,0.19599998369812965,1.06,-1.804,0.5
9.231155544853209e-06,-0.3383635450154543,17.698959946632385,1.210696393623948,-0.013738195324549451,-0.00010138327840536476,1.0000000000000004,0.20000005140900612,1.06,-1.8,0.5
9.232628869426662e-06,-0.33680855855345726,17.698642641305923,1.2111333478242159,-0.013687246741028503,-0.00010331032615340519,1.0000000000000004,0.20399998873472214,1.06,-1.796,0.5
9.234102250843534e-06,-0.3352535692974925,17.69832581281662,1.2115703076124191,-0.013636298041092232,-0.00010523737745415929,1.0000000000000004,0.20799994468688965,1.06,-1.792,0.5
9.235575717525535e-06,-0.3336985381320119,17.69800904393196,1.212007274851203,-0.01358534800237976,-0.00010716448238667908,1.0000000000000004,0.2120000123977661,1.06,-1.788,0.5
9.237048942623005e-06,-0.3321435507386923,17.697691917419434,1.2124442271888256,-0.013534399418858811,-0.00010909153454008447,1.0000000000000004,0.21599996834993362,1.06,-1.784,0.5
9.238522466148424e-06,-0.3305885149165988,17.69737520813942,1.2128812056034803,-0.013483449263731018,-0.00011101864050999666,1.0000000000000004,0.2200000360608101,1.06,-1.78,0.5
9.239995804932732e-06,-0.32903352938592434,17.69705829024315,1.213318144902587,-0.013432500592898577,-0.00011294569168285307,1.0000000000000004,0.2239999733865261,1.06,-1.776,0.5
9.241469257403878e-06,-0.3274784944951534,17.69674128293991,1.2137551121413708,-0.013381550554186106,-0.00011487279411426243,1.0000000000000004,0.22800004109740257,1.06,-1.772,0.5
9.24294263882075e-06,-0.3259235071018338,17.69642436504364,1.2141920700669289,-0.013330601883353665,-0.00011679985051671338,1.0000000000000004,0.23199999704957008,1.06,-1.768,0.5
9.244415977605058e-06,-0.3243685234338045,17.69610744714737,1.214629027992487,-0.013279653241625056,-0.00011872689776737388,1.0000000000000004,0.2359999343752861,1.06,-1.764,0.5
9.245948078273614e-06,-0.3228171281516552,17.695758193731308,1.2150670420378447,-0.01323048715130426,-0.00012069876329690032,1.0000000000000004,0.24000000208616257,1.06,-1.76,0.5
9.247880683460608e-06,-0.3212906024418771,17.69518807530403,1.215512190014124,-0.013193489023251459,-0.0001229758663470193,1.0000000000000004,0.24399995803833008,1.06,-1.756,0.5
9.249812094935805e-06,-0.31977007957175374,17.694646924734116,1.2159580308943987,-0.013152325031114742,-0.00012527567265152584,1.0000000000000004,0.24800002574920654,1.06,-1.752,0.5
9.251739271576298e-06,-0.31826862320303917,17.69419753551483,1.2164060268551111,-0.013098069961415604,-0.0001276465755637446,1.0000000000000004,0.25199998170137405,1.06,-1.748,0.5
9.253666462427645e-06,-0.31676712166517973,17.69374817609787,1.2168540488928556,-0.01304381326190196,-0.00013001754723518388,1.0000000000000004,0.2560000494122505,1.06,-1.744,0.5
9.255593937496087e-06,-0.31526566576212645,17.69329896569252,1.2173020299524069,-0.012989558221306652,-0.00013238844535123917,1.0000000000000004,0.25999998673796654,1.06,-1.74,0.5
9.2575213272994e-06,-0.313764164224267,17.692849218845367,1.2177500408142805,-0.012935301580000669,-0.00013475941496210453,1.0000000000000004,0.264000054448843,1.06,-1.736,0.5
9.259448546572457e-06,-0.31226270692422986,17.692400127649307,1.2181980293244123,-0.01288104645209387,-0.00013713031607665016,1.0000000000000004,0.2680000104010105,1.06,-1.732,0.5
9.261375893743207e-06,-0.31076125614345074,17.69195067882538,1.2186460513621569,-0.012826791411498562,-0.00013950121972783336,1.0000000000000004,0.27199994772672653,1.06,-1.728,0.5
9.262692231004621e-06,-0.309314229991287,17.691561192274094,1.2190940789878368,-0.012774119415553287,-0.00014180297415933296,1.0000000000000004,0.276000015437603,1.06,-1.724,0.5
9.263522954938708e-06,-0.30791052524000406,17.69121962785721,1.2195421196520329,-0.012722708226647228,-0.00014404967949843694,1.0000000000000004,0.2799999713897705,1.06,-1.72,0.5
9.26435387782476e-06,-0.3065067771822214,17.690878182649612,1.2199901696294546,-0.012671295349719003,-0.00014629645032471217,1.0000000000000004,0.284000039100647,1.06,-1.716,0.5
9.265184687023975e-06,-0.30510307662189007,17.690536499023438,1.2204381991177797,-0.012619884277228266,-0.00014854315671186669,1.0000000000000004,0.2879999950528145,1.06,-1.712,0.5
9.266015538855754e-06,-0.30369932809844613,17.69019502401352,1.2208862639963627,-0.012568471487611532,-0.00015078992811368153,1.0000000000000004,0.29200006276369095,1.06,-1.708,0.5
9.266846362265824e-06,-0.30229562846943736,17.689853310585022,1.221334297209978,-0.012517060269601643,-0.00015303663286658775,1.0000000000000004,0.29600000008940697,1.06,-1.704,0.5
9.267729637940647e-06,-0.300884289201349,17.68944489955902,1.2217700015753508,-0.012455286632757634,-0.0001552265898396854,1.0000000000000004,0.2999999560415745,1.06,-1.7,0.5
9.268618967439579e-06,-0.29947201535105705,17.689028441905975,1.2222042866051197,-0.012392293865559623,-0.000157409939106401,1.0000000000000004,0.30400002375245094,1.06,-1.696,0.5
9.269993725524728e-06,-0.2980509358458221,17.68864932656288,1.222652480006218,-0.012328219483606517,-0.00015924978626458142,1.0000000000000004,0.30799996107816696,1.06,-1.692,0.5
9.271858644410713e-06,-0.29662088584154844,17.68830779194832,1.2231147475540638,-0.012263048673048615,-0.0001607429340708677,1.0000000000000004,0.3120000287890434,1.06,-1.688,0.5
9.273723335923023e-06,-0.2951908838003874,17.687966227531433,1.2235769852995872,-0.01219788013258949,-0.00016223604080778387,1.0000000000000004,0.31599998474121094,1.06,-1.684,0.5
9.275557289356584e-06,-0.2937594507820904,17.687634766101837,1.2240373380482197,-0.01214108825661242,-0.00016378648862769296,1.0000000000000004,0.3200000524520874,1.06,-1.68,0.5
9.277383881567403e-06,-0.2923277453519404,17.687305063009262,1.224497228860855,-0.012086211558198556,-0.00016534998033534976,1.0000000000000004,0.3240000084042549,1.06,-1.676,0.5
9.279210445356512e-06,-0.2908960375934839,17.686975598335266,1.2249571345746517,-0.01203133474336937,-0.00016691346975505894,1.0000000000000004,0.3279999643564224,1.06,-1.672,0.5
9.281037208097587e-06,-0.28946428652852774,17.68664613366127,1.2254170272499323,-0.011976456473348662,-0.00016847700806010835,1.0000000000000004,0.3320000320672989,1.06,-1.668,0.5
9.282863885573533e-06,-0.28803258296102285,17.686316579580307,1.2258769292384386,-0.011921579745830968,-0.00017004050021540706,1.0000000000000004,0.3359999507665634,1.06,-1.664,0.5
9.284753332394757e-06,-0.286589615046978,17.685966461896896,1.2263373229652643,-0.011865021690027788,-0.00017146140489643358,1.0000000000000004,0.3400000184774399,1.06,-1.66,0.5
9.286896528237776e-06,-0.28510126005858183,17.68553328514099,1.2267996482551098,-0.011801667453255504,-0.00017230500509413105,1.0000000000000004,0.3439999744296074,1.06,-1.656,0.5
9.289039823556777e-06,-0.2836128636263311,17.685100078582764,1.2272619847208261,-0.011738311412045732,-0.00017314862719786106,1.0000000000000004,0.34800004214048386,1.06,-1.652,0.5
9.291183104664924e-06,-0.2821245137602091,17.684666872024536,1.2277243062853813,-0.011674957379000261,-0.00017399222355152233,1.0000000000000004,0.35199999809265137,1.06,-1.648,0.5
9.29332638577307e-06,-0.2806361629627645,17.68423381447792,1.2281866278499365,-0.011611603113124147,-0.00017483581942201454,1.0000000000000004,0.3559999540448189,1.06,-1.644,0.5
9.295469652670363e-06,-0.27914776653051376,17.683800488710403,1.2286489587277174,-0.011548246897291392,-0.00017567943926621865,1.0000000000000004,0.36000002175569534,1.06,-1.64,0.5
9.297612962200219e-06,-0.27765941247344017,17.68336746096611,1.229111285880208,-0.011484892689622939,-0.0001765230323940159,1.0000000000000004,0.36399997770786285,1.06,-1.636,0.5
9.299756300151785e-06,-0.27617101464420557,17.682934194803238,1.2295736242085695,-0.011421536735724658,-0.00017736665711254318,1.0000000000000004,0.3680000454187393,1.06,-1.632,0.5
9.301893243218728e-06,-0.27468669321388006,17.68248751759529,1.2300324141979218,-0.01136644568759948,-0.00017823298264829646,1.0000000000000004,0.37199996411800385,1.06,-1.628,0.5
9.303901421731098e-06,-0.2731378646567464,17.68193084001541,1.2305033598095179,-0.011306786735076457,-0.00017856888052847353,1.0000000000000004,0.3760000318288803,1.06,-1.624,0.5
9.305873163611977e-06,-0.27157011860981584,17.681343644857407,1.2309778034687042,-0.011244852881645784,-0.00017875328353511577,1.0000000000000004,0.3799999877810478,1.06,-1.62,0.5
9.30783548369618e-06,-0.2699935338459909,17.680741488933563,1.2314429003745317,-0.011177065782248974,-0.0001789821077409215,1.0000000000000004,0.38399994373321533,1.06,-1.616,0.5
9.309798230106026e-06,-0.26841690158471465,17.68013894557953,1.2319080103188753,-0.011109276587376371,-0.0001792109370626349,1.0000000000000004,0.3880000114440918,1.06,-1.612,0.5
9.311760848618178e-06,-0.2668403135612607,17.679536670446396,1.2323731146752834,-0.01104148937156424,-0.00017943975853995653,1.0000000000000004,0.3919999673962593,1.06,-1.608,0.5
9.313723438708621e-06,-0.2652636799030006,17.67893424630165,1.2328382153064013,-0.010973700293106958,-0.00017966859206808294,1.0000000000000004,0.3960000351071358,1.06,-1.604,0.5
9.315685900901371e-06,-0.26368709839880466,17.678331971168518,1.2333033215254545,-0.010905913019087166,-0.00017989742008239773,1.0000000000000004,0.3999999910593033,1.06,-1.6,0.5
9.317648533624379e-06,-0.2621104624122381,17.677729696035385,1.233768418431282,-0.010838123911526054,-0.0001801262465050968,1.0000000000000004,0.40400005877017975,1.06,-1.596,0.5
9.319912891214699e-06,-0.2605035430751741,17.677270621061325,1.2342351507395506,-0.01077022886602208,-0.0001813193026123372,1.0000000000000004,0.4079999774694443,1.06,-1.592,0.5
9.322707214209913e-06,-0.2588387974537909,17.676751405000687,1.2346925232559443,-0.010700737009756267,-0.0001843287770952884,1.0000000000000004,0.4119999334216118,1.06,-1.588,0.5
9.325501778789658e-06,-0.25717399921268225,17.676232367753983,1.2351499069482088,-0.010631243247189559,-0.00018733834832573848,1.0000000000000004,0.41600000113248825,1.06,-1.584,0.5
9.328296144417436e-06,-0.2555092517286539,17.675713151693344,1.2356072794646025,-0.010561751449131407,-0.00019034782766880198,1.0000000000000004,0.41999995708465576,1.06,-1.58,0.5
9.331090652153762e-06,-0.253844459541142,17.675194025039673,1.2360646650195122,-0.010492257628357038,-0.00019335740159931447,1.0000000000000004,0.4240000247955322,1.06,-1.576,0.5
9.333885159890087e-06,-0.2521797129884362,17.674674600362778,1.2365220449864864,-0.010422765903058462,-0.0001963668885309744,1.0000000000000004,0.42799998074769974,1.06,-1.572,0.5
9.336679681837268e-06,-0.25051491940394044,17.674155741930008,1.2369794361293316,-0.010353271965868771,-0.00019937646845846757,1.0000000000000004,0.4320000484585762,1.06,-1.568,0.5
9.339474033254191e-06,-0.24885017331689596,17.673636496067047,1.237436804920435,-0.010283780240570195,-0.0002023859665314376,1.0000000000000004,0.4360000044107437,1.06,-1.564,0.5
9.343457776367359e-06,-0.2470082137733698,17.673082321882248,1.237893559038639,-0.010209597763605416,-0.0002043482158455845,1.0000000000000004,0.4400000721216202,1.06,-1.56,0.5
9.34798001139825e-06,-0.2450803928077221,17.67251220345497,1.238348225131631,-0.010138159530470148,-0.00020575230881547668,1.0000000000000004,0.4439999908208847,1.06,-1.556,0.5
9.352502388537687e-06,-0.24315257463604212,17.67194214463234,1.2388028893619776,-0.010066721064504236,-0.00020715639232093963,1.0000000000000004,0.4479999467730522,1.06,-1.552,0.5
9.357024765677124e-06,-0.2412246959283948,17.671372145414352,1.239257574081421,-0.009995280764997005,-0.00020856052253748203,1.0000000000000004,0.4520000144839287,1.06,-1.548,0.5
9.361546915442887e-06,-0.23929688055068254,17.670801997184753,1.2397122383117676,-0.009923842386342585,-0.0002099646071656025,1.0000000000000004,0.4559999704360962,1.06,-1.544,0.5
9.366069448901726e-06,-0.2373689990490675,17.670231968164444,1.2401669137179852,-0.009852401912212372,-0.00021136872908300575,1.0000000000000004,0.46000003814697266,1.06,-1.54,0.5
9.370591797619454e-06,-0.23544118041172624,17.669661790132523,1.2406215779483318,-0.009780963635421358,-0.00021277281473430776,1.0000000000000004,0.46399999409914017,1.06,-1.536,0.5
9.375114160548037e-06,-0.23351330310106277,17.66909173130989,1.2410762589424849,-0.009709523263154551,-0.00021417693164949014,1.0000000000000004,0.46800006181001663,1.06,-1.532,0.5
9.379721774394056e-06,-0.2314020129851997,17.668337166309357,1.241554707288742,-0.009644364690757357,-0.0002143888266346039,1.0000000000000004,0.47200001776218414,1.06,-1.528,0.5
9.38433313990572e-06,-0.22928284760564566,17.667574644088745,1.242034189403057,-0.009579475357895717,-0.00021454963697919993,1.0000000000000004,0.47599993646144867,1.06,-1.524,0.5
9.389299933104667e-06,-0.22715878952294588,17.66680148243904,1.2425150219351053,-0.009511752941762097,-0.00021474109925634366,1.0000000000000004,0.48000000417232513,1.06,-1.52,0.5
9.393807857804859e-06,-0.22501980001106858,17.666077107191086,1.2429888900369406,-0.009433152110432275,-0.00021460545110585372,1.0000000000000004,0.48399996012449265,1.06,-1.516,0.5
9.398315853559325e-06,-0.22288074996322393,17.665352374315262,1.2434628065675497,-0.009354548863484524,-0.00021446978922767812,1.0000000000000004,0.4880000278353691,1.06,-1.512,0.5
9.402823721416098e-06,-0.22074175952002406,17.66462790966034,1.2439366783946753,-0.009275947770220228,-0.00021433414633520442,1.0000000000000004,0.4919999837875366,1.06,-1.508,0.5
9.407331731381419e-06,-0.2186027066782117,17.663903206586838,1.244410589337349,-0.009197344494168647,-0.00021419848332016045,1.0000000000000004,0.4960000514984131,1.06,-1.504,0.5
9.411565145001077e-06,-0.21643663686700165,17.663109719753265,1.2448908127844334,-0.009119020542129874,-0.00021390377457919385,1.0000000000000004,0.5000000074505806,1.06,-1.5,0.5
9.41459083492191e-06,-0.21415144158527255,17.662011682987213,1.2453990019857883,-0.009041915836860426,-0.0002129092033555935,1.0000000000000004,0.5039999634027481,1.06,-1.496,0.5
9.417616695372999e-06,-0.21186618064530194,17.660913705825806,1.2459072284400463,-0.00896480871597305,-0.00021191459518377087,1.0000000000000004,0.5080000311136246,1.06,-1.492,0.5
9.420642356872122e-06,-0.20958098606206477,17.659815698862076,1.2464154306799173,-0.008887703763321042,-0.00021092002931766274,1.0000000000000004,0.5119999498128891,1.06,-1.488,0.5
9.423668231534066e-06,-0.2072957237251103,17.65871760249138,1.2469236198812723,-0.008810596555122174,-0.00020992543738884706,1.0000000000000004,0.5160000175237656,1.06,-1.484,0.5
9.426693992509172e-06,-0.20501052937470376,17.65761971473694,1.2474318500608206,-0.00873349183530081,-0.00020893087750550876,1.0000000000000004,0.5199999734759331,1.06,-1.48,0.5
9.429719781905987e-06,-0.20272526890039444,17.656521677970886,1.2479400504380465,-0.008656384554342367,-0.00020793628293702682,1.0000000000000004,0.5240000411868095,1.06,-1.476,0.5
9.432744647597247e-06,-0.2004364391323179,17.65542694926262,1.2484469898045063,-0.008577178479754366,-0.00020696085714178025,1.0000000000000004,0.527999997138977,1.06,-1.472,0.5
9.435607481123043e-06,-0.19808025215752423,17.654654443264008,1.248953802511096,-0.008483258076012135,-0.00020567658406012157,1.0000000000000004,0.5319999530911446,1.06,-1.468,0.5
9.438035064590622e-06,-0.19564383709803224,17.65348646044731,1.249478803947568,-0.00839320277736988,-0.0002042082102917675,1.0000000000000004,0.536000020802021,1.06,-1.464,0.5
9.440449034059384e-06,-0.193214847240597,17.652318596839905,1.250000448897481,-0.00830967738875188,-0.00020266347917186067,1.0000000000000004,0.5399999767541885,1.06,-1.46,0.5
9.442863003528146e-06,-0.19078578474000096,17.651150554418564,1.2505220770835876,-0.008226149366237223,-0.00020111870598071846,1.0000000000000004,0.544000044465065,1.06,-1.456,0.5
9.445276958786053e-06,-0.18835679441690445,17.64998283982277,1.2510437183082104,-0.008142623933963478,-0.00019957397731573678,1.0000000000000004,0.5479999631643295,1.06,-1.452,0.5
9.44769094246567e-06,-0.18592773424461484,17.648814857006073,1.2515653669834137,-0.008059095984208398,-0.0001980291927310418,1.0000000000000004,0.552000030875206,1.06,-1.448,0.5
9.450104869301867e-06,-0.18349874462001026,17.6476469039917,1.2520870007574558,-0.007975570493726991,-0.00019648445820052984,1.0000000000000004,0.5559999868273735,1.06,-1.444,0.5
9.452515769226011e-06,-0.18106261058710515,17.64648726582527,1.252609945833683,-0.00789188442286104,-0.00019498495851166808,1.0000000000000004,0.559999942779541,1.06,-1.44,0.5
9.454828443722363e-06,-0.17840476823039353,17.64559042453766,1.2531735096126795,-0.00780321258935146,-0.0001948957760760095,1.0000000000000004,0.5640000104904175,1.06,-1.436,0.5
9.457141089797005e-06,-0.1757470085285604,17.644693434238434,1.2537370901554823,-0.007714543375186622,-0.0001948065970651669,1.0000000000000004,0.567999966442585,1.06,-1.432,0.5
9.459453721660793e-06,-0.17308916617184877,17.6437965631485,1.2543006539344788,-0.007625871483469382,-0.0001947174167540311,1.0000000000000004,0.5720000341534615,1.06,-1.428,0.5
9.461766353524581e-06,-0.1704314067028463,17.64289966225624,1.254864202812314,-0.007537202269304544,-0.0001946282351710238,1.0000000000000004,0.575999990105629,1.06,-1.424,0.5
9.464079013810078e-06,-0.1677735650446266,17.642002791166306,1.2554277777671814,-0.007448530363035388,-0.00019453905215272016,1.0000000000000004,0.5800000578165054,1.06,-1.42,0.5
9.466391759360704e-06,-0.16511580510996282,17.641106367111206,1.2559913322329521,-0.007359861192526296,-0.00019444986657468633,1.0000000000000004,0.58399997651577,1.06,-1.416,0.5
9.46870399332056e-06,-0.162453816505149,17.640207022428513,1.2565532550215721,-0.007269395049661398,-0.00019438264254567628,1.0000000000000004,0.5880000442266464,1.06,-1.412,0.5
9.471314655229435e-06,-0.15953624877147377,17.639295309782028,1.2571282237768173,-0.0071704163565300405,-0.00019515774339140535,1.0000000000000004,0.5920000001788139,1.06,-1.408,0.5
9.473989223351964e-06,-0.15653108479455113,17.63837644457817,1.257705021649599,-0.007080010502249934,-0.00019634742318430654,1.0000000000000004,0.5959999561309814,1.06,-1.404,0.5
9.476663706209365e-06,-0.1535258290823549,17.637457579374313,1.258281845599413,-0.0069896019995212555,-0.00019753713812065143,1.0000000000000004,0.6000000238418579,1.06,-1.4,0.5
9.479338118012492e-06,-0.15052066277712584,17.636538833379745,1.2588586434721947,-0.0068991961888968945,-0.00019872682844379597,1.0000000000000004,0.6039999797940254,1.06,-1.396,0.5
9.482012686135022e-06,-0.14751540985889733,17.635620087385178,1.2594354338943958,-0.006808787671616301,-0.0001999165477002407,1.0000000000000004,0.6080000475049019,1.06,-1.392,0.5
9.484687126359859e-06,-0.14451024634763598,17.634701162576675,1.2600122317671776,-0.00671838186099194,-0.00020110624171820746,1.0000000000000004,0.6120000034570694,1.06,-1.388,0.5
9.487361595006405e-06,-0.14150498993694782,17.63378256559372,1.2605890482664108,-0.006627973358263262,-0.00020229596299259356,1.0000000000000004,0.6160000711679459,1.06,-1.384,0.5
9.490212107721163e-06,-0.13844062061980367,17.632817208766937,1.2611679546535015,-0.006536816348670982,-0.00020350982487116198,1.0000000000000004,0.6199999898672104,1.06,-1.38,0.5
9.494162227952074e-06,-0.13500632718205452,17.631563186645508,1.2617600485682487,-0.00644096608448308,-0.00020487489467768683,1.0000000000000004,0.6239999458193779,1.06,-1.376,0.5
9.498112476080678e-06,-0.13157193269580603,17.63030904531479,1.2623521536588669,-0.006345112858980428,-0.00020624000910629547,1.0000000000000004,0.6280000507831573,1.06,-1.372,0.5
9.502062795263555e-06,-0.12813764112070203,17.629054725170135,1.2629442512989044,-0.006249262507481035,-0.00020760508171946412,1.0000000000000004,0.6319999694824219,1.06,-1.368,0.5
9.506012858651047e-06,-0.1247032480314374,17.62780088186264,1.2635363601148129,-0.006153409369289875,-0.0002089701916077047,1.0000000000000004,0.6360000371932983,1.06,-1.364,0.5
9.509938394103301e-06,-0.12126679881475866,17.62654799222946,1.2641293741762638,-0.006060596700990573,-0.00021031341540833637,1.0000000000000004,0.6399999558925629,1.06,-1.36,0.5
9.513782543990601e-06,-0.11782315862365067,17.62529930472374,1.2647253833711147,-0.005977772292681038,-0.00021158480322469586,1.0000000000000004,0.6440000236034393,1.06,-1.356,0.5
9.517626551769354e-06,-0.1143796225078404,17.624050110578537,1.265321396291256,-0.005894950314541347,-0.00021285615088117993,1.0000000000000004,0.6480000168085098,1.06,-1.352,0.5
9.523741297812194e-06,-0.11060482915490866,17.62295752763748,1.2659659311175346,-0.005810195623780601,-0.00021171683795273566,1.0000000000000004,0.6519999355077744,1.06,-1.348,0.5
9.530600493690145e-06,-0.10658595489803702,17.621570497751236,1.2665958888828754,-0.005722394984331913,-0.00020901027374975456,1.0000000000000004,0.6560000032186508,1.06,-1.344,0.5
9.537459405351001e-06,-0.10256720066536218,17.620183259248734,1.2672258131206036,-0.005634597007883713,-0.00020630380131159143,1.0000000000000004,0.6599999964237213,1.06,-1.34,0.5
9.544283528839514e-06,-0.09857793082483113,17.618795156478882,1.2678544968366623,-0.005544990715861786,-0.00020360209168757137,1.0000000000000004,0.6640000641345978,1.06,-1.336,0.5
9.550949982894963e-06,-0.09472158004064113,17.61740317940712,1.2684774175286293,-0.005447287381684873,-0.0002009222449146364,1.0000000000000004,0.6679999828338623,1.06,-1.332,0.5
9.557616607480668e-06,-0.0908651149366051,17.6160109937191,1.2691003791987896,-0.005349581137124915,-0.0001982423137008027,1.0000000000000004,0.6720000505447388,1.06,-1.328,0.5
9.564283061536116e-06,-0.08700876426883042,17.61461889743805,1.269723318517208,-0.005251877759292256,-0.0001955624709291115,1.0000000000000004,0.6759999692440033,1.06,-1.324,0.5
9.571470457103715e-06,-0.08291252516210079,17.61330819129944,1.270361926406622,-0.005153122758201789,-0.00019302234574070098,1.0000000000000004,0.6799999624490738,1.06,-1.32,0.5
9.579822588534626e-06,-0.07827983773313463,17.612179398536682,1.271035611629486,-0.005052013686508872,-0.00019079443521263784,1.0000000000000004,0.6840000301599503,1.06,-1.316,0.5
9.58817457785699e-06,-0.07364728953689337,17.611050635576248,1.2717092670500278,-0.004950907525199,-0.0001885665915892787,1.0000000000000004,0.6879999488592148,1.06,-1.312,0.5
9.596526822974738e-06,-0.06901460350491107,17.609921902418137,1.2723829597234726,-0.004849798424402252,-0.00018633868478445947,1.0000000000000004,0.6920000165700912,1.06,-1.308,0.5
9.604870143675726e-06,-0.064340504410211,17.608825713396072,1.2730507925152779,-0.0047580956379533745,-0.00018411238026772025,1.0000000000000004,0.6960000097751617,1.06,-1.304,0.5
9.613211844339276e-06,-0.05965676577761769,17.60773727297783,1.2737173177301884,-0.00466854029946262,-0.00018188637781690886,1.0000000000000004,0.7000000774860382,1.06,-1.3,0.5
9.621553303418295e-06,-0.05497316684341058,17.60664877295494,1.274383805692196,-0.0045789874930051155,-0.0001796604364869836,1.0000000000000004,0.7039999961853027,1.06,-1.296,0.5
9.630018851680688e-06,-0.05029457586351782,17.605567514896393,1.2750520259141922,-0.004489298604312353,-0.0001774371598912694,1.0000000000000004,0.7079999148845673,1.06,-1.292,0.5
9.641036498919675e-06,-0.0457187088613864,17.604633569717407,1.2757557146251202,-0.0043968121681245975,-0.0001752687688849619,1.0000000000000004,0.7119999825954437,1.06,-1.288,0.5
9.652053947206696e-06,-0.041142978094285354,17.6036995947361,1.2764593735337257,-0.004304328336729668,-0.00017310043082829907,1.0000000000000004,0.7159999758005142,1.06,-1.284,0.5
9.66307143812628e-06,-0.03656711023359094,17.602765679359436,1.2771630436182022,-0.004211841769574676,-0.00017093203067020113,1.0000000000000004,0.7200000435113907,1.06,-1.28,0.5
9.674088786937318e-06,-0.03199137940100627,17.601831674575806,1.2778667248785496,-0.004119357996387407,-0.0001687636995768571,1.0000000000000004,0.7239999622106552,1.06,-1.276,0.5
9.684653463182258e-06,-0.027364016494175303,17.600884705781937,1.2785357013344765,-0.004017947576357983,-0.00016661495793357517,1.0000000000000004,0.7280000299215317,1.06,-1.272,0.5
9.696110765844423e-06,-0.022646047206762887,17.599967747926712,1.2792288027703762,-0.003915163906640373,-0.00016452671631839166,1.0000000000000004,0.7320000231266022,1.06,-1.268,0.5
9.707567855343768e-06,-0.017928077219949046,17.599050909280777,1.279921893030405,-0.003812380356976064,-0.00016243846899044456,1.0000000000000004,0.7359999418258667,1.06,-1.264,0.5
9.722489366481568e-06,-0.014388574574695667,17.598111540079117,1.2806358449161053,-0.00370664961883449,-0.00016012694183586973,1.0000000000000004,0.7400000095367432,1.06,-1.26,0.5
9.73792793956818e-06,-0.011025280036847107,17.597169041633606,1.2813529148697853,-0.003600482130423188,-0.00015778211010086807,1.0000000000000004,0.7439999282360077,1.06,-1.256,0.5
9.753366825293597e-06,-0.007661885558263748,17.59622633457184,1.2820699959993362,-0.003494311502436176,-0.00015543721335120608,1.0000000000000004,0.7479999959468842,1.06,-1.252,0.5
9.76857110401852e-06,-0.004257715215544522,17.59529110789299,1.2827868200838566,-0.0034003955333901104,-0.00015305388353681337,1.0000000000000004,0.7519999891519547,1.06,-1.248,0.5
9.783776917515752e-06,-0.0008536041677871253,17.594356030225754,1.2835036776959896,-0.003306428658106597,-0.00015067063304741168,1.0000000000000004,0.7560000568628311,1.06,-1.244,0.5
9.79898217678965e-06,0.0025504054174234625,17.59342074394226,1.2842205092310905,-0.003212464551324956,-0.00014828744772898972,1.0000000000000004,0.7599999755620956,1.06,-1.24,0.5
9.814187933443463e-06,0.005954516189376591,17.592485666275024,1.2849373519420624,-0.0031184976505755913,-0.0001459041975166997,1.0000000000000004,0.7640000432729721,1.06,-1.236,0.5
9.829496690372252e-06,0.007855251205910463,17.591594874858856,1.2857060432434082,-0.003020510990609182,-0.00014350933500395513,1.0000000000000004,0.7680000364780426,1.06,-1.232,0.5
9.844545758141976e-06,0.009397893309142091,17.59065455198288,1.2864405140280724,-0.0029214373862487264,-0.0001410739425864449,1.0000000000000004,0.7719999551773071,1.06,-1.228,0.5
9.859595110128794e-06,0.010940581079921685,17.58971455693245,1.2871750183403492,-0.0028223607660038397,-0.00013863847486561554,1.0000000000000004,0.7760000228881836,1.06,-1.224,0.5
9.874644177898517e-06,0.012483223108574748,17.58877444267273,1.2879094816744328,-0.0027232871143496595,-0.00013620308057227248,1.0000000000000004,0.7799999415874481,1.06,-1.22,0.5
9.889190749845511e-06,0.014077089304919355,17.587843984365463,1.288637675344944,-0.002618511380205746,-0.00013385342161598146,1.0000000000000004,0.7840000092983246,1.06,-1.216,0.5
9.907924635399468e-06,0.015359224984422326,17.58693465590477,1.289377111941576,-0.002507823804990039,-0.00013144892922412055,1.0000000000000004,0.7880000025033951,1.06,-1.212,0.5
9.928788330171301e-06,0.01636288414010778,17.586022943258286,1.2901064194738865,-0.0024083508978947066,-0.00012887487781654272,1.0000000000000004,0.7920000702142715,1.06,-1.208,0.5
9.949793053465328e-06,0.017387411528034136,17.58511820435524,1.2908698916435242,-0.0023099054087651893,-0.00012630976826244478,1.0000000000000004,0.7959999889135361,1.06,-1.204,0.5
9.970797805181064e-06,0.018411938828649,17.58421340584755,1.2916333600878716,-0.002211459954196471,-0.0001237446766957362,1.0000000000000004,0.7999999821186066,1.06,-1.2,0.5
9.991803437969793e-06,0.019436496979324147,17.583308815956116,1.2923968620598316,-0.0021130115528649185,-0.0001211794948474676,1.0000000000000004,0.804000049829483,1.06,-1.196,0.5
1.001280816126382e-05,0.02046102425083518,17.582404047250748,1.293160319328308,-0.0020145660819252953,-0.00011861439635652005,1.0000000000000004,0.8079999685287476,1.06,-1.192,0.5
1.003381368036571e-05,0.0214855819940567,17.581499189138412,1.2939238287508488,-0.0019161176969646476,-0.00011604921583341365,1.0000000000000004,0.812000036239624,1.06,-1.188,0.5
1.0056415931103402e-05,0.022438144544139504,17.580559819936752,1.2947026379406452,-0.00180605305104109,-0.00011345497854620135,1.0000000000000004,0.8159999549388885,1.06,-1.184,0.5
1.0079976931365309e-05,0.023386394197586924,17.57960107922554,1.2954837530851364,-0.0017019216838889406,-0.00011079129529889542,1.0000000000000004,0.820000022649765,1.06,-1.18,0.5
1.010406060686364e-05,0.024342155375052243,17.57863312959671,1.2962643280625343,-0.0016043321177221515,-0.00010807652831346104,1.0000000000000004,0.8240000158548355,1.06,-1.176,0.5
1.0128144111831716e-05,0.025297917367424816,17.57766517996788,1.2970448955893517,-0.0015067425571260173,-0.00010536175990694119,1.0000000000000004,0.8279999345541,1.06,-1.172,0.5
1.0152228497872784e-05,0.026253707241266966,17.576697140932083,1.2978254966437817,-0.0014091500800077483,-0.00010264691054473474,1.0000000000000004,0.8320000022649765,1.06,-1.168,0.5
1.0176312031262569e-05,0.027209469117224216,17.57572913169861,1.298606064170599,-0.0013115605299844901,-9.993214958414764e-05,1.0000000000000004,0.835999995470047,1.06,-1.164,0.5
1.0200396445725346e-05,0.028165258932858706,17.5747612118721,1.2993866577744484,-0.001213968043915603,-9.721730079448321e-05,1.0000000000000004,0.8400000631809235,1.06,-1.16,0.5
1.0224806715086743e-05,0.029257915215566754,17.57379710674286,1.3001803010702133,-0.0011052143515541957,-9.45034247337162e-05,1.0000000000000004,0.843999981880188,1.06,-1.156,0.5
1.0249628701330948e-05,0.030401870550122112,17.572852224111557,1.3009762689471245,-0.0009965344344777805,-9.17656492305241e-05,1.0000000000000004,0.8480000495910645,1.06,-1.152,0.5
1.0275886324961903e-05,0.03162291139597073,17.571986705064774,1.3017685487866402,-0.0009000391027598198,-8.892363712220686e-05,1.0000000000000004,0.851999968290329,1.06,-1.148,0.5
1.0302143891749438e-05,0.032843952532857656,17.57112130522728,1.3025608099997044,-0.0008035437442686089,-8.608162014667187e-05,1.0000000000000004,0.8559999614953995,1.06,-1.144,0.5
1.0328402140658e-05,0.034065029700286686,17.570255875587463,1.3033531159162521,-0.0007070455030770972,-8.323952505406851e-05,1.0000000000000004,0.8600000292062759,1.06,-1.14,0.5
1.0354659877975791e-05,0.03528607083717361,17.56939047574997,1.3041453696787357,-0.0006105501533184565,-8.039751600108502e-05,1.0000000000000004,0.8639999479055405,1.06,-1.136,0.5
1.03809182689929e-05,0.03650714841205627,17.56852513551712,1.3049376793205738,-0.0005140519242559094,-7.755541889764572e-05,1.0000000000000004,0.8680000156164169,1.06,-1.132,0.5
1.0413645696871754e-05,0.037873207475058734,17.567741721868515,1.3057411722838879,-0.0004047033692131663,-7.473562033055714e-05,1.0000000000000004,0.8720000088214874,1.06,-1.128,0.5
1.0448550284536395e-05,0.03927864908473566,17.566979080438614,1.306533683091402,-0.0002930592273588939,-7.192993709281836e-05,1.0000000000000004,0.8760000765323639,1.06,-1.124,0.5
1.0484396426591047e-05,0.04072467895457521,17.566121101379395,1.3073387145996094,-0.00019698638800491608,-6.896932093880537e-05,1.0000000000000004,0.8799999952316284,1.06,-1.12,0.5
1.0520242454958861e-05,0.04217070958111435,17.565263777971268,1.3081437274813652,-0.00010091355005670266,-6.600870264605874e-05,1.0000000000000004,0.8839999139308929,1.06,-1.116,0.5
1.0556089620195053e-05,0.04361678275745362,17.564406275749207,1.3089487738907337,-4.837845040128741e-06,-6.30479889025537e-05,1.0000000000000004,0.8879999816417694,1.06,-1.112,0.5
1.0591935875936542e-05,0.04506281251087785,17.563548654317856,1.3097538128495216,9.12349989903305e-05,-6.00873732423679e-05,1.0000000000000004,0.8919999748468399,1.06,-1.108,0.5
1.0627783041172734e-05,0.046508886152878404,17.562690943479538,1.3105588667094707,0.00018731070690591878,-5.712667157808937e-05,1.0000000000000004,0.8960000425577164,1.06,-1.104,0.5
1.0663668632560075e-05,0.04796916653867811,17.561822414398193,1.3113646060228348,0.0002848712738341419,-5.418051798500301e-05,1.0000000000000004,0.8999999612569809,1.06,-1.1,0.5
1.0700815295194843e-05,0.04963765572756529,17.560804039239883,1.3121595233678818,0.00038719398389730486,-5.133736615903217e-05,1.0000000000000004,0.9040000289678574,1.06,-1.096,0.5
1.0737725318676894e-05,0.051321685896255076,17.5598361492157,1.3129730261862278,0.00048453845192852896,-4.845043383738812e-05,1.0000000000000004,0.9080000221729279,1.06,-1.092,0.5
1.0774635029520141e-05,0.0530057157156989,17.558868646621704,1.313786517828703,0.0005818829135364467,-4.5563503931589366e-05,1.0000000000000004,0.9119999408721924,1.06,-1.088,0.5
1.081154616144886e-05,0.05468979594297707,17.55790114402771,1.3146000541746616,0.000679230299041933,-4.267648600375651e-05,1.0000000000000004,0.9160000085830688,1.06,-1.084,0.5
1.0848456042822363e-05,0.056373825296759605,17.556933343410492,1.3154135569930077,0.0007765747627104247,-3.978954848449234e-05,1.0000000000000004,0.9199999272823334,1.06,-1.08,0.5
1.0889161899285682e-05,0.05822824814822525,17.55598673224449,1.3162254877388477,0.0008811358706566352,-3.6939766232535476e-05,1.0000000000000004,0.9239999949932098,1.06,-1.076,0.5
1.0934191806200033e-05,0.06026927148923278,17.555061131715775,1.3170336224138737,0.000984553547084488,-3.407811425404361e-05,1.0000000000000004,0.9279999881982803,1.06,-1.072,0.5
1.0979453776371884e-05,0.06231192487757653,17.55413308739662,1.3178394511342049,0.0010774667013038197,-3.115506405038104e-05,1.0000000000000004,0.9320000559091568,1.06,-1.068,0.5
1.1024714240193134e-05,0.06435451656579971,17.55320492386818,1.3186452351510525,0.001170377075027318,-2.8232101215053262e-05,1.0000000000000004,0.9359999746084213,1.06,-1.064,0.5
1.1069976039834728e-05,0.06639716913923621,17.55227693915367,1.3194510377943516,0.0012632901902520643,-2.5309056923106255e-05,1.0000000000000004,0.9400000423192978,1.06,-1.06,0.5
1.1115236759451363e-05,0.06843976129312068,17.55134865641594,1.320256844162941,0.0013562005699441215,-2.2386091586668044e-05,1.0000000000000004,0.9440000355243683,1.06,-1.056,0.5
1.1178429360825248e-05,0.07093078573234379,17.550437480211258,1.3210538364946842,0.0014632583329330373,-1.9556693359845667e-05,1.0000000000000004,0.9479999542236328,1.06,-1.052,0.5
1.1242122155863399e-05,0.07343301607761532,17.54952523112297,1.321851223707199,0.001567223983954591,-1.67129101100727e-05,1.0000000000000004,0.9520000219345093,1.06,-1.048,0.5
1.130631187606923e-05,0.07594221993349493,17.548608243465424,1.3226510286331177,0.0016573806579174288,-1.380300545861246e-05,1.0000000000000004,0.9559999406337738,1.06,-1.044,0.5
1.1370503244734209e-05,0.07845149817876518,17.547690957784653,1.3234508596360683,0.001747540026826755,-1.0893026001213002e-05,1.0000000000000004,0.9600000083446503,1.06,-1.04,0.5
1.1434692936518331e-05,0.08096070098690689,17.54677388072014,1.3242506720125675,0.001837696703205438,-7.983114414855663e-06,1.0000000000000004,0.9640000015497208,1.06,-1.036,0.5
1.148782487803146e-05,0.08366334647871554,17.545889735221863,1.3250785134732723,0.0019329226852278225,-4.952755787712704e-06,1.0000000000000004,0.9680000692605972,1.06,-1.032,0.5
1.1527944593581196e-05,0.08657066174782813,17.544862240552902,1.3259618170559406,0.0020341106528576347,-1.794609801208935e-06,1.0000000000000004,0.9719999879598618,1.06,-1.028,0.5
1.1566973597609831e-05,0.0894965073093772,17.543884366750717,1.3268376104533672,0.002121105121659639,1.424999695132101e-06,1.0000000000000004,0.9759999811649323,1.06,-1.024,0.5
1.1605408218429147e-05,0.09243255038745701,17.54293367266655,1.3277093656361103,0.002200355394052167,4.6782546974100114e-06,1.0000000000000004,0.9800000488758087,1.06,-1.02,0.5
1.166332674529258e-05,0.09566364949569106,17.541968256235123,1.3285502456128597,0.0022930569748496055,7.911220308187694e-06,1.0000000000000004,0.9839999675750732,1.06,-1.016,0.5
1.1731773895462538e-05,0.09905430255457759,17.54099464416504,1.3293744958937168,0.0023930298902996583,1.1133356451864529e-05,1.0000000000000004,0.9880000352859497,1.06,-1.012,0.5
1.1801739674410783e-05,0.10246955091133714,17.540002286434174,1.3301987536251545,0.00249069599158247,1.4373742828865943e-05,1.0000000000000004,0.9919999539852142,1.06,-1.008,0.5
1.1881195121077326e-05,0.10603899438865483,17.538892835378647,1.3310232125222683,0.002573989571828861,1.772855068793433e-05,1.0000000000000004,0.9960000216960907,1.06,-1.004,0.5
1.1960648151898567e-05,0.1096083321608603,17.537783533334732,1.331847608089447,0.0026572806400508853,2.108326862071408e-05,1.0000000000000004,1.0000000149011612,1.06,-1.0,0.5
1.2054504082925632e-05,0.11360369133763015,17.536567836999893,1.3326857052743435,0.0027569134617806412,2.4351272884359787e-05,1.0000000000000004,1.0039999336004257,1.06,-0.996,0.5
1.2150784471032239e-05,0.11767075792886317,17.535334289073944,1.3335260562598705,0.0028592970138561213,2.760466342976997e-05,1.0000000000000004,1.0080000013113022,1.06,-0.992,0.5
1.2247064745452008e-05,0.12173782475292683,17.534100711345673,1.3343664221465588,0.0029616805713885697,3.085805937530495e-05,1.0000000000000004,1.0120000690221786,1.06,-0.988,0.5
1.2344268526476299e-05,0.12593611516058445,17.53287923336029,1.3352133370935917,0.0030590344613301568,3.4152084424476925e-05,1.0000000000000004,1.0160000622272491,1.06,-0.984,0.5
1.2443881161061654e-05,0.1304762011859566,17.53168997168541,1.3360773622989655,0.003143301819363842,3.75520044286759e-05,1.0000000000000004,1.0199999809265137,1.06,-0.98,0.5
1.2543493539851625e-05,0.1350162886083126,17.530500888824463,1.3369413986802101,0.0032275691501126857,4.095193816056053e-05,1.0000000000000004,1.0239998996257782,1.06,-0.976,0.5
1.2640427229371198e-05,0.13969721412286162,17.529333978891373,1.3378165997564793,0.003312005121188122,4.433744175003085e-05,1.0000000000000004,1.0279999673366547,1.06,-0.972,0.5
1.2728438122167063e-05,0.14484728826209903,17.528241902589798,1.3387289643287659,0.003397002539713867,4.76749208360161e-05,1.0000000000000004,1.0320000350475311,1.06,-0.968,0.5
1.2816449043384637e-05,0.1499973637983203,17.527149736881256,1.3396413289010525,0.003481999967334559,5.101237692883842e-05,1.0000000000000004,1.0360000282526016,1.06,-0.964,0.5
1.2905122389383905e-05,0.15540154464542866,17.526098549365997,1.3405569307506084,0.003559575867257081,5.4416599965634305e-05,1.0000000000000004,1.0399999469518661,1.06,-0.96,0.5
1.299472199889351e-05,0.16116101993247867,17.525104612112045,1.3414769805967808,0.0036267750001570676,5.7914152449711764e-05,1.0000000000000004,1.0440000146627426,1.06,-0.956,0.5
1.3084320272582772e-05,0.16692040814086795,17.524110734462738,1.3423970602452755,0.0036939732417522464,6.141163623851753e-05,1.0000000000000004,1.048000007867813,1.06,-0.952,0.5
1.3173919853670668e-05,0.1726798820309341,17.52311682701111,1.3433171473443508,0.0037611724219459575,6.490919139423568e-05,1.0000000000000004,1.0520000755786896,1.06,-0.948,0.5
1.3270915758312185e-05,0.1787223033607006,17.521918535232544,1.3442507945001125,0.00384953747925465,6.82914521235034e-05,1.0000000000000004,1.055999994277954,1.06,-0.944,0.5
1.339773581321424e-05,0.18500454723834991,17.52093395590782,1.3451294973492622,0.003967341399402358,7.160548739193473e-05,1.0000000000000004,1.0599999129772186,1.06,-0.94,0.5
1.3534593165331898e-05,0.19148320332169533,17.519980520009995,1.346021145582199,0.004082074403413571,7.496641512716451e-05,1.0000000000000004,1.063999980688095,1.06,-0.936,0.5
1.3671450574292976e-05,0.19796185847371817,17.519027531147003,1.3469128124415874,0.004196807527478086,7.832736079693703e-05,1.0000000000000004,1.0680000483989716,1.06,-0.932,0.5
1.3793989666055495e-05,0.20451534958556294,17.518022119998932,1.3478575311601162,0.004296341288863914,8.167019535676445e-05,1.0000000000000004,1.072000041604042,1.06,-0.928,0.5
1.390024226566311e-05,0.21122235106304288,17.516933381557465,1.3488686047494411,0.004375428005005233,8.498347165186715e-05,1.0000000000000004,1.0759999603033066,1.06,-0.924,0.5
1.4052282779175584e-05,0.21923423185944557,17.515470266342163,1.3498462587594986,0.00443190064834198,8.815290615871163e-05,1.0000000000000004,1.079999953508377,1.06,-0.92,0.5
1.4204323349531478e-05,0.22724610706791282,17.514007031917572,1.3508239202201366,0.004488373317144578,9.132233875064344e-05,1.0000000000000004,1.0840000212192535,1.06,-0.916,0.5
1.4356363891465662e-05,0.2352579846046865,17.512543857097626,1.3518015779554844,0.0045448460114130285,9.449174379483338e-05,1.0000000000000004,1.08800008893013,1.06,-0.912,0.5
1.4508404348134718e-05,0.24326986214146018,17.511080771684647,1.3527792245149612,0.004601318676577648,9.766118097331855e-05,1.0000000000000004,1.0920000076293945,1.06,-0.908,0.5
1.4683846558227742e-05,0.2516931532882154,17.509601831436157,1.353748045861721,0.004663132061978104,0.00010090249433858389,1.0000000000000004,1.095999926328659,1.06,-0.904,0.5
1.4966124012971704e-05,0.2616716865450144,17.508127868175507,1.354689098894596,0.00474628024676349,0.00010453089146267303,1.0000000000000004,1.0999999940395355,1.06,-0.9,0.5
1.524903299809921e-05,0.27164594922214746,17.506655037403107,1.3556299693882465,0.004829613277252065,0.00010815768200700404,1.0000000000000004,1.103999987244606,1.06,-0.896,0.5
1.5531946075952874e-05,0.28162036277353764,17.505181670188904,1.3565708734095097,0.004912947675620671,0.00011178454246874026,1.0000000000000004,1.1080000549554825,1.06,-0.892,0.5
1.5814859267493375e-05,0.29159477539360523,17.503708571195602,1.3575117625296116,0.0049962819830398075,0.00011541138178472465,1.0000000000000004,1.111999973654747,1.06,-0.888,0.5
1.6091872055312706e-05,0.30200417758896947,17.502216160297394,1.358467698097229,0.005073742089734878,0.00011917247411474818,1.0000000000000004,1.1159999668598175,1.06,-0.884,0.5
1.6355034631487797e-05,0.3134346278384328,17.500678211450577,1.359458927065134,0.005137413678312441,0.00012324869226176816,1.0000000000000004,1.120000034570694,1.06,-0.88,0.5
1.661808687458688e-05,0.32485984032973647,17.49915674328804,1.3604514338076115,0.00520361577582662,0.00012734007395920344,1.0000000000000004,1.1240001022815704,1.06,-0.876,0.5
1.6880053607337686e-05,0.3362333597615361,17.497798144817352,1.3614568784832954,0.005294783561112126,0.00013158137375057777,1.0000000000000004,1.128000020980835,1.06,-0.872,0.5
1.7142020396931912e-05,0.34760688059031963,17.496439903974533,1.3624623194336891,0.005385951371863484,0.0001358226806829066,1.0000000000000004,1.1319999396800995,1.06,-0.868,0.5
1.732678438770563e-05,0.35942550655454397,17.495055198669434,1.3635337613523006,0.005446138224215247,0.0001402775223482422,1.0000000000000004,1.13599993288517,1.06,-0.864,0.5
1.740791498150429e-05,0.37184205185621977,17.493635207414627,1.364693846553564,0.005464737154397881,0.00014501915507025842,1.0000000000000004,1.1400000005960464,1.06,-0.86,0.5
1.748904526266415e-05,0.3842585952952504,17.492215245962143,1.3658539541065693,0.005483335997269023,0.00014976079876305448,1.0000000000000004,1.144000068306923,1.06,-0.856,0.5
1.757017588488452e-05,0.39667514618486166,17.490795493125916,1.367014080286026,0.005501934907442774,0.0001545024410418705,1.0000000000000004,1.1479999870061874,1.06,-0.852,0.5
1.7651306222887797e-05,0.4090916970744729,17.48937553167343,1.3681741543114185,0.005520533821254503,0.00015924413332868426,1.0000000000000004,1.151999980211258,1.06,-0.848,0.5
1.8147981677429925e-05,0.42568889912217855,17.487859696149826,1.3691605925559998,0.005614414352749009,0.0001648505094635766,1.0000000000000004,1.1560000479221344,1.06,-0.844,0.5
1.8767412171882825e-05,0.44427303224802017,17.48637953400612,1.370078694075346,0.005674693531545927,0.0001706200675926084,1.0000000000000004,1.1600001156330109,1.06,-0.84,0.5
1.9386833287171612e-05,0.4628569008782506,17.484899133443832,1.370996754616499,0.005734971769925323,0.0001763895525073167,1.0000000000000004,1.1640000343322754,1.06,-0.836,0.5
2.0006263468985708e-05,0.4814410312101245,17.48341891169548,1.371914841234684,0.005795251021481818,0.0001821591290536162,1.0000000000000004,1.16799995303154,1.06,-0.832,0.5
2.0625694105547154e-05,0.5000251699239016,17.48193848133087,1.3728329427540302,0.0058555301184242126,0.00018792871833284153,1.0000000000000004,1.1719999462366104,1.06,-0.828,0.5
2.1335554208690155e-05,0.5199397467076778,17.480437070131302,1.3737750314176083,0.005961234026472084,0.00019492427145451074,1.0000000000000004,1.1760000139474869,1.06,-0.824,0.5
2.220940837105445e-05,0.5422670543193817,17.478897750377655,1.374760664999485,0.0061493148205045145,0.0002041432935584453,1.0000000000000004,1.1800000816583633,1.06,-0.82,0.5
2.3083262192358234e-05,0.564594360999763,17.477358162403107,1.3757462799549103,0.006337395792797906,0.00021336228883228614,1.0000000000000004,1.1840000003576279,1.06,-0.816,0.5
2.3890640420631826e-05,0.5871028918772936,17.475793182849884,1.3768156804144382,0.006440191908041015,0.0002220162646153767,1.0000000000000004,1.1879999935626984,1.06,-0.812,0.5
2.460069043763724e-05,0.6098763979971409,17.474190175533295,1.3780076391994953,0.006418135200874531,0.0002298430290466058,1.0000000000000004,1.191999912261963,1.06,-0.808,0.5
2.5463846895945608e-05,0.6333643086254597,17.472593784332275,1.379190880805254,0.006398279290806386,0.00023795661036274396,1.0000000000000004,1.1959999799728394,1.06,-0.804,0.5
2.751863962657808e-05,0.6624103104695678,17.47104850411415,1.3803058154881,0.006395555679773679,0.00024830289748933865,1.0000000000000004,1.2000000476837158,1.06,-0.8,0.5
2.957343235721055e-05,0.6914563067257404,17.469503462314606,1.3814207799732685,0.00639283213604358,0.0002586491182228201,1.0000000000000004,1.2039999663829803,1.06,-0.796,0.5
3.1628225315216696e-05,0.720502307638526,17.467958241701126,1.3825357407331467,0.006390108581399545,0.00026899537169811083,1.0000000000000004,1.2079999595880508,1.06,-0.792,0.5
3.359594541052502e-05,0.7492884285748005,17.466376692056656,1.3836550898849964,0.006381760464137187,0.0002791734004858881,1.0000000000000004,1.2120000272989273,1.06,-0.788,0.5
3.54565686393471e-05,0.7777548879384995,17.464751303195953,1.3847798220813274,0.006366494143549062,0.00028914449922012864,1.0000000000000004,1.2160000950098038,1.06,-0.784,0.5
3.8970407445049204e-05,0.8126819301396608,17.463158130645752,1.3857112303376198,0.0063111949912126875,0.0003015114280060516,1.0000000000000004,1.2200000137090683,1.06,-0.78,0.5
4.3620417955025914e-05,0.8507726322859526,17.46164697408676,1.3865276128053665,0.006311779743555235,0.0003144554220853024,1.0000000000000004,1.2240000069141388,1.06,-0.776,0.5
4.83847290979611e-05,0.8891472835093737,17.460145443677902,1.3873329237103462,0.0063202523915606434,0.0003274286718806252,1.0000000000000004,1.2279999256134033,1.06,-0.772,0.5
5.314903955877526e-05,0.9275219459086657,17.458644092082977,1.3881382271647453,0.006328725004095759,0.000340401878929697,1.0000000000000004,1.2319999933242798,1.06,-0.768,0.5
5.791335047433677e-05,0.9658966101706028,17.45714232325554,1.3889435529708862,0.006337197624361579,0.000353375152371882,1.0000000000000004,1.2360000610351562,1.06,-0.764,0.5
6.75739847793011e-05,1.0213169641792774,17.455535858869553,1.3900601342320442,0.006411569463125488,0.00036199873898112855,1.0000000000000004,1.2399999797344208,1.06,-0.76,0.5
8.010170836314501e-05,1.086718589067459,17.453868120908737,1.3913589753210545,0.0065245292371400865,0.0003680754956576493,1.0000000000000004,1.2439999729394913,1.06,-0.756,0.5
9.262943206067575e-05,1.1521202214062214,17.452200263738632,1.392657857388258,0.006637488960222981,0.0003741522655218432,1.0000000000000004,1.2480000406503677,1.06,-0.752,0.5
0.00010515696726542956,1.2175208702683449,17.450532615184784,1.3939566873013973,0.0067504470971471164,0.0003802288683800725,1.0000000000000004,1.2520000338554382,1.06,-0.748,0.5
0.0001187174621009035,1.2844117488712072,17.44888272881508,1.395174853503704,0.006930062229002942,0.00038670496599024773,1.0000000000000004,1.2560001015663147,1.06,-0.744,0.5
0.00013787339230475482,1.3619402069598436,17.44717338681221,1.3948852345347404,0.007077916512571392,0.0003935453160011093,1.0000000000000004,1.2600000202655792,1.06,-0.74,0.5
0.0001637024647607177,1.453085746616125,17.445336163043976,1.3924096189439297,0.00704556221353414,0.000400169445128995,1.0000000000000004,1.2639999389648438,1.06,-0.736,0.5
0.00018885852659877855,1.54343618825078,17.443588197231293,1.390134695917368,0.007097081492247526,0.000406912245125568,1.0000000000000004,1.2680000066757202,1.06,-0.732,0.5
0.0002136250200237555,1.6333263851702213,17.44189155101776,1.3879759758710861,0.007197150374850025,0.0004137238670409715,1.0000000000000004,1.2720000743865967,1.06,-0.728,0.5
0.00023839151617721654,1.7232165560126305,17.440194994211197,1.3858172595500946,0.007297219210158801,0.00042053531331021077,1.0000000000000004,1.2759999930858612,1.06,-0.724,0.5
0.0002646161433403904,1.8149211257696152,17.43854558467865,1.3824713826179504,0.007428490702295676,0.0004283596541867496,1.0000000000000004,1.2799999117851257,1.06,-0.72,0.5
0.00029897024296587915,1.9167470484972,17.437158703804016,1.3725085891783237,0.007733681486570276,0.0004418291698584653,1.0000000000000004,1.2839999794960022,1.06,-0.716,0.5
0.00033355657978972886,2.0186392962932587,17.43587076663971,1.362355388700962,0.008008725089894142,0.0004545720099713435,1.0000000000000004,1.2880000472068787,1.06,-0.712,0.5
0.0003708176623149484,2.1188646145164967,17.43475666642189,1.3494371697306633,0.008664106615469791,0.0004725386742165938,1.0000000000000004,1.2920001149177551,1.06,-0.708,0.5
0.00040807874665915733,2.2190899960696697,17.43364268541336,1.336518932133913,0.009319488286564592,0.0004905052021513256,1.0000000000000004,1.2960000336170197,1.06,-0.704,0.5
0.0004453398250916507,2.3193153478205204,17.432528614997864,1.3236007131636143,0.00997486993583152,0.0005084718909529329,1.0000000000000004,1.2999999523162842,1.06,-0.7,0.5
0.0004850855239055818,2.4123530499637127,17.431260138750076,1.3042757771909237,0.01082878137822263,0.0005341783148651302,1.0000000000000004,1.3040000200271606,1.06,-0.696,0.5
0.0005276451875033672,2.4972503446042538,17.429816335439682,1.2776949033141136,0.01190753938863054,0.0005686499200692197,1.0000000000000004,1.308000087738037,1.06,-0.692,0.5
0.0005702042071789037,2.5821463726460934,17.428372979164124,1.2511144205927849,0.012986280984478071,0.0006031210526771247,1.0000000000000004,1.3120000064373016,1.06,-0.688,0.5
0.0006127638716861838,2.667043648660183,17.42692917585373,1.2245335131883621,0.014065039125853218,0.000637592639009199,1.0000000000000004,1.3159999251365662,1.06,-0.684,0.5
0.0006553235243700328,2.75194101780653,17.425485730171204,1.1979526337236166,0.015143796961638145,0.0006720642409163702,1.0000000000000004,1.3199999928474426,1.06,-0.68,0.5
0.0006978831843298394,2.836838260293007,17.42404180765152,1.1713717430830002,0.01622255473921541,0.0007065359131956939,1.0000000000000004,1.324000060558319,1.06,-0.676,0.5
0.0007399235946650151,2.9009237214922905,17.42291933298111,1.1388168148696423,0.016935932537307963,0.0007306535353563959,1.0000000000000004,1.3280001282691956,1.06,-0.672,0.5
0.00078155773007893,2.938274823129177,17.422127604484558,1.0988973900675774,0.01714035836630501,0.0007394817505428364,1.0000000000000004,1.33200004696846,1.06,-0.668,0.5
0.0008231918782257708,2.9756260067224503,17.421335607767105,1.0589779261499643,0.017344784311717376,0.0007483100855552038,1.0000000000000004,1.3359999656677246,1.06,-0.664,0.5
0.0008648254006402567,3.012976609170437,17.420543640851974,1.0190591011196375,0.017549207201227546,0.0007571382195692422,1.0000000000000004,1.3399998843669891,1.06,-0.66,0.5
0.0009064595433301292,3.050327740609646,17.419751822948456,0.9791396539658308,0.01775363282649778,0.0007659666052859393,1.0000000000000004,1.3439999520778656,1.06,-0.656,0.5
0.0009470993809372885,3.078262574970722,17.418893933296204,0.938159616664052,0.017884901782963425,0.0007560339172414388,1.0000000000000004,1.348000019788742,1.06,-0.652,0.5
0.0009858320918283425,3.0881364941596985,17.417909562587738,0.8951453138142824,0.017875851452117786,0.0007101164187588438,1.0000000000000004,1.3519999384880066,1.06,-0.648,0.5
0.001023608954710653,3.0877326279878616,17.41707107424736,0.8526702802628279,0.017480284732300788,0.0006458216935243399,1.0000000000000004,1.356000006198883,1.06,-0.644,0.5
0.0010613214053591946,3.0866363272070885,17.41624218225479,0.8102315831929445,0.017058676268788986,0.0005802888956623065,1.0000000000000004,1.3600000739097595,1.06,-0.64,0.5
0.0010990338614647044,3.085540033876896,17.415413290262222,0.7677928954362869,0.016637068227282725,0.0005147561519152077,1.0000000000000004,1.364000141620636,1.06,-0.636,0.5
0.0011360733096807962,3.0807554721832275,17.41463765501976,0.7255763579159975,0.016152816504472867,0.0004413348859486632,1.0000000000000004,1.3680000603199005,1.06,-0.632,0.5
0.001170284507679753,3.0604557022452354,17.414086312055588,0.68429109826684,0.015405013429699466,0.00033472490940766875,1.0000000000000004,1.371999979019165,1.06,-0.628,0.5
0.0012044957129546674,3.0401559472084045,17.41353502869606,0.6430058469995856,0.014657210616860539,0.0002281149209011346,1.0000000000000004,1.3759998977184296,1.06,-0.624,0.5
0.0012379586169117829,3.0173505023121834,17.412895023822784,0.6030923053622246,0.01368132154311752,0.0001171239073300967,1.0000000000000004,1.379999965429306,1.06,-0.62,0.5
0.0012705913086392684,2.9917652681469917,17.412156641483307,0.5647005401551723,0.012452397777451552,1.272874214919284e-06,1.0000000000000004,1.3840000331401825,1.06,-0.616,0.5
0.0013030582831561333,2.9657361209392548,17.41144448518753,0.5265359804034233,0.011217311944164976,-0.00011578489329622244,1.0000000000000004,1.387999951839447,1.06,-0.612,0.5
0.0013316926069819601,2.9294395744800568,17.4113410115242,0.4936258113011718,0.009839715501698265,-0.00026075357226318374,1.0000000000000004,1.3920000195503235,1.06,-0.608,0.5
0.0013603269107989036,2.8931430727243423,17.41123726963997,0.46071564592421055,0.008462119234536658,-0.0004057217929585022,1.0000000000000004,1.3960000872612,1.06,-0.604,0.5
0.00138896080898121,2.8568471297621727,17.411134004592896,0.427805969491601,0.007084543307428248,-0.0005506882853296702,1.0000000000000004,1.4000000059604645,1.06,-0.6,0.5
0.0014175800351949874,2.8205407857894897,17.411030530929565,0.39493307657539845,0.005704637525923317,-0.0006955815606488613,1.0000000000000004,1.404000073671341,1.06,-0.596,0.5
0.001444872988940915,2.783371686935425,17.410938560962677,0.36533247120678425,0.004121958173527673,-0.0008339028154296102,1.0000000000000004,1.4079999923706055,1.06,-0.592,0.5
0.0014708538583363406,2.744818091392517,17.41058859229088,0.33773775631561875,0.0025589842425688403,-0.0009635308269935194,1.0000000000000004,1.41199991106987,1.06,-0.588,0.5
0.001495908982178662,2.7052878215909004,17.410055577754974,0.3115582559257746,0.0010099130979597248,-0.0010870247479033424,1.0000000000000004,1.4159999787807465,1.06,-0.584,0.5
0.0015209640987450257,2.6657574996352196,17.40952295064926,0.2853787513449788,-0.0005391580962736953,-0.0012105189475732914,1.0000000000000004,1.420000046491623,1.06,-0.58,0.5
0.0015460192371392623,2.6262272372841835,17.408990055322647,0.2591992481611669,-0.002088229294145094,-0.0013340130008145934,1.0000000000000004,1.4239999651908875,1.06,-0.576,0.5
0.001569709649629658,2.5883621498942375,17.40855011343956,0.2362687666900456,-0.0037635547741956543,-0.0014427690184675157,1.0000000000000004,1.428000032901764,1.06,-0.572,0.5
0.0015917882628855295,2.5512469857931137,17.40830808877945,0.2164670629426837,-0.00536218359616214,-0.0015224090784613509,1.0000000000000004,1.4319999516010284,1.06,-0.568,0.5
0.0016136661361088045,2.5142070166766644,17.408092230558395,0.19704437046311796,-0.006947882670601757,-0.0015982488039298914,1.0000000000000004,1.436000019311905,1.06,-0.564,0.5
0.0016355440020561218,2.477167099714279,17.407875925302505,0.17762167751789093,-0.008533581760730158,-0.001674088605795987,1.0000000000000004,1.4400000870227814,1.06,-0.56,0.5
0.0016574218825553544,2.4401271529495716,17.407659888267517,0.15819898433983326,-0.01011928095613257,-0.0017499288078397512,1.0000000000000004,1.444000005722046,1.06,-0.556,0.5
0.0016780540427134838,2.4057183861732483,17.40742963552475,0.14178495830856264,-0.011775158396631014,-0.0018041888542938977,1.0000000000000004,1.4479999244213104,1.06,-0.552,0.5
0.0016974598584056366,2.3726891502738,17.407218128442764,0.12773947301320732,-0.01330377680278616,-0.0018221494465251453,1.0000000000000004,1.451999992132187,1.06,-0.548,0.5
0.0017168653575936332,2.3396604396402836,17.4070066511631,0.11369419866241515,-0.014832372791715898,-0.0018401097768219188,1.0000000000000004,1.4559999108314514,1.06,-0.544,0.5
0.0017362711696478073,2.306631211191416,17.406795114278793,0.09964871453121305,-0.01636099127063062,-0.0018580703836050816,1.0000000000000004,1.4599999785423279,1.06,-0.54,0.5
0.0017556769889779389,2.2736019641160965,17.40658351778984,0.08560322958510369,-0.01788960988051258,-0.001876031092251651,1.0000000000000004,1.4640000462532043,1.06,-0.536,0.5
0.0017738203605404124,2.244649451225996,17.406341314315796,0.0744838934042491,-0.019387459993595257,-0.0018571398686617613,1.0000000000000004,1.4679999649524689,1.06,-0.532,0.5
0.0017913149968080688,2.217078108340502,17.40610671043396,0.06461342348484322,-0.02078022410569247,-0.0018091370948241092,1.0000000000000004,1.4720000326633453,1.06,-0.528,0.5
0.0018088096039718948,2.189506746828556,17.405872493982315,0.05474295374006033,-0.022172987984959036,-0.0017611345392651856,1.0000000000000004,1.4760001003742218,1.06,-0.524,0.5
0.00182630424387753,2.161935344338417,17.405638307332993,0.04487248404984712,-0.02356575184967369,-0.0017131320855696686,1.0000000000000004,1.4800000190734863,1.06,-0.52,0.5
0.001843798854679335,2.134363990277052,17.40540423989296,0.03500201433416805,-0.024958515889011323,-0.0016651289333822206,1.0000000000000004,1.4839999377727509,1.06,-0.516,0.5
0.0018599913200887386,2.1107341274619102,17.405155271291733,0.027638130053674104,-0.02628054906381294,-0.0015764524869155139,1.0000000000000004,1.4879998564720154,1.06,-0.512,0.5
0.0018759196318569593,2.087696250528097,17.404908537864685,0.020722004413983086,-0.027560903487028554,-0.0014775013478356414,1.0000000000000004,1.4919999241828918,1.06,-0.508,0.5
0.0018918479363492224,2.0646584145724773,17.404662132263184,0.013805878346829559,-0.028841257852036506,-0.0013785508126602508,1.0000000000000004,1.4959999918937683,1.06,-0.504,0.5
0.0019077762481174432,2.041620545089245,17.404415786266327,0.006889752417919226,-0.030121612187940627,-0.001279599659028463,1.0000000000000004,1.5000000596046448,1.06,-0.5,0.5
0.0019231682526879013,2.020278126001358,17.404169112443924,0.0008258312736870721,-0.03137440313003026,-0.001167240297945682,1.0000000000000004,1.5039999783039093,1.06,-0.496,0.5
0.0019377692442503758,2.001056093722582,17.403939247131348,-0.004057686652231496,-0.03253898810362443,-0.0010308599084964953,1.0000000000000004,1.5080000460147858,1.06,-0.492,0.5
0.001952370355866151,1.9818339310586452,17.403709322214127,-0.008941241683714907,-0.03370358212850988,-0.0008944793044065591,1.0000000000000004,1.5119999647140503,1.06,-0.488,0.5
0.0019669714383780956,1.9626117795705795,17.403479278087616,-0.013824796567860176,-0.03486817528028041,-0.0007580985366075765,1.0000000000000004,1.5160000324249268,1.06,-0.484,0.5
0.001981523419090081,1.9435760155320168,17.403246223926544,-0.01863946977937303,-0.03603550634579733,-0.0006216842884896323,1.0000000000000004,1.5199999511241913,1.06,-0.48,0.5
0.0019949607194575947,1.927398644387722,17.40299791097641,-0.0220742364290345,-0.03708618029486388,-0.0004648922276828671,1.0000000000000004,1.5239998698234558,1.06,-0.476,0.5
0.0020083251474716235,1.9113420397043228,17.402751445770264,-0.025427596621739212,-0.038120621582493186,-0.00030582201179640833,1.0000000000000004,1.5279999375343323,1.06,-0.472,0.5
0.002021689640969271,1.895285453647375,17.40250465273857,-0.028780955984984757,-0.039155062986537814,-0.00014675090423565962,1.0000000000000004,1.5320000052452087,1.06,-0.468,0.5
0.0020350541126390453,1.8792288526892662,17.402258276939392,-0.0321343159666867,-0.040189503779402,1.2319085726630874e-05,1.0000000000000004,1.5360000729560852,1.06,-0.464,0.5
0.00204777955514146,1.8647012636065483,17.402000278234482,-0.034904870113678044,-0.041157769301207736,0.00017406651886631153,1.0000000000000004,1.5399999916553497,1.06,-0.46,0.5
0.0020600008610927034,1.8512063696980476,17.401745408773422,-0.03721778959152289,-0.042049803130794317,0.0003413120775803691,1.0000000000000004,1.5440000593662262,1.06,-0.456,0.5
0.0020722221343021374,1.837711475789547,17.401489973068237,-0.03953070905117784,-0.04294183643651195,0.0005085579059596057,1.0000000000000004,1.5479999780654907,1.06,-0.452,0.5
0.002084443378407741,1.8242166861891747,17.401234984397888,-0.04184361067336795,-0.04383386351400986,0.0006758020384438623,1.0000000000000004,1.5520000457763672,1.06,-0.448,0.5
0.002096516742312815,1.8110848814249039,17.40096667408943,-0.044056524100597017,-0.044716842618072405,0.0008419574814979569,1.0000000000000004,1.5559999644756317,1.06,-0.444,0.5
0.0021077284873172175,1.79957652464509,17.40069979429245,-0.04564222181943478,-0.04548162143328227,0.0010099090995936422,1.0000000000000004,1.5599998831748962,1.06,-0.44,0.5
0.002118950491421856,1.7880159690976143,17.40043079853058,-0.04722768963983981,-0.04624748235801235,0.0011763428083213512,1.0000000000000004,1.5639999508857727,1.06,-0.436,0.5
0.002130172488250537,1.776455495506525,17.40016135573387,-0.04881314615977317,-0.04701333824777976,0.0013427756312012207,1.0000000000000004,1.5680000185966492,1.06,-0.432,0.5
0.002140921245882055,1.765721656382084,17.399899661540985,-0.05010258271431667,-0.047693171101855114,0.0015117468865355477,1.0000000000000004,1.5720000863075256,1.06,-0.428,0.5
0.0021514013460546266,1.755462359637022,17.399642139673233,-0.05122584896162152,-0.048325328883947805,0.0016818378753669094,1.0000000000000004,1.5760000050067902,1.06,-0.424,0.5
0.0021618353021040093,1.7454307153820992,17.399396687746048,-0.052374001639691414,-0.048982162959873676,0.0018430754425935447,1.0000000000000004,1.5800000727176666,1.06,-0.42,0.5
0.0021721597586292773,1.7355728186666965,17.399154037237167,-0.05346378091576298,-0.049618540360825136,0.002004920690524159,1.0000000000000004,1.5839999914169312,1.06,-0.416,0.5
0.0021818851164425723,1.7266658134758472,17.398925244808197,-0.05423397935919638,-0.050142935069743544,0.002170102590753231,1.0000000000000004,1.5880000591278076,1.06,-0.412,0.5
0.002191610477893846,1.717758797109127,17.39869600534439,-0.05500417869552621,-0.05066732966224663,0.0023352848620561417,1.0000000000000004,1.5919999778270721,1.06,-0.408,0.5
0.0022013357738615014,1.7088518552482128,17.39846721291542,-0.0557743699173443,-0.05119171953992918,0.002500465405319119,1.0000000000000004,1.5959998965263367,1.06,-0.404,0.5
0.002210572911280906,1.7006733231246471,17.39825615286827,-0.05635287623590557,-0.051642337086377665,0.0026587954262140556,1.0000000000000004,1.5999999642372131,1.06,-0.4,0.5
0.0022195687342900783,1.6928664222359657,17.398053228855133,-0.056839864708308596,-0.05205724510597065,0.0028136718392488547,1.0000000000000004,1.6040000319480896,1.06,-0.396,0.5
0.0022285645609372295,1.6850594952702522,17.397850453853607,-0.05732685420298367,-0.05247215228155255,0.0029685484296351206,1.0000000000000004,1.608000099658966,1.06,-0.392,0.5
0.0022374748077709228,1.67738626152277,17.39763879776001,-0.05777270059479633,-0.05286644719308242,0.00312409108846623,1.0000000000000004,1.6120000183582306,1.06,-0.388,0.5
0.0022459250249085017,1.6703372336924076,17.39743196964264,-0.058038056993780174,-0.053169836464803666,0.003283146435933304,1.0000000000000004,1.6159999370574951,1.06,-0.384,0.5
0.0022543446939380374,1.6633941307663918,17.397225946187973,-0.05832801862106862,-0.05348084503202699,0.0034357785661995877,1.0000000000000004,1.6200000047683716,1.06,-0.38,0.5
0.002262568988953717,1.6567538939416409,17.397026509046555,-0.05857234016730217,-0.05375999381067231,0.0035859206442125924,1.0000000000000004,1.624000072479248,1.06,-0.376,0.5
0.00227052243280923,1.6504655331373215,17.396836519241333,-0.058716571733384626,-0.05398036426049657,0.0037396097022792674,1.0000000000000004,1.6279999911785126,1.06,-0.372,0.5
0.002278471198223997,1.644157461822033,17.39664489030838,-0.05884977369714761,-0.05420317032258026,0.003890064424922457,1.0000000000000004,1.631999909877777,1.06,-0.368,0.5
0.0022861531033413485,1.6381498500704765,17.39645290374756,-0.05889103822846664,-0.054376806947402656,0.004038339055114193,1.0000000000000004,1.6359999775886536,1.06,-0.364,0.5
0.0022936326276976615,1.6324915364384651,17.396238297224045,-0.05891872595384484,-0.05452078435337171,0.004179634453976178,1.0000000000000004,1.64000004529953,1.06,-0.36,0.5
0.0023011121556919534,1.6268331445753574,17.396023482084274,-0.05894641346822027,-0.05466476286528632,0.00432093110293863,1.0000000000000004,1.6440001130104065,1.06,-0.356,0.5
0.0023082328370946925,1.621551413089037,17.395831882953644,-0.058870711996860337,-0.05473942545359023,0.00446403141177143,1.0000000000000004,1.648000031709671,1.06,-0.352,0.5
0.002315286939847283,1.6163640655577183,17.395642399787903,-0.058787549220141955,-0.05480324086965993,0.0046056749852141365,1.0000000000000004,1.6519999504089355,1.06,-0.348,0.5
0.002322273823665455,1.6113272346556187,17.395456939935684,-0.05872901108523365,-0.05486181940068491,0.004741607226605993,1.0000000000000004,1.656000018119812,1.06,-0.344,0.5
0.002328988328372361,1.6065958477556705,17.395288705825806,-0.05859411660640035,-0.054859139781910926,0.004881094995653257,1.0000000000000004,1.6599999368190765,1.06,-0.34,0.5
0.0023356787605735008,1.601855080574751,17.395113319158554,-0.05844092273036949,-0.05486315532471053,0.0050131660827901214,1.0000000000000004,1.664000004529953,1.06,-0.336,0.5
0.0023420701545546763,1.5974399335682392,17.394965648651123,-0.05824216589098796,-0.0548140297178179,0.005143289741681656,1.0000000000000004,1.6679999232292175,1.06,-0.332,0.5
0.002348453017475549,1.5930884517729282,17.394813358783722,-0.05806423268222716,-0.054766903893323615,0.005267322896543192,1.0000000000000004,1.671999990940094,1.06,-0.328,0.5
0.0023546050397271756,1.588959313929081,17.394669234752655,-0.057840118344756775,-0.0546685213339515,0.005396244183430099,1.0000000000000004,1.6760000586509705,1.06,-0.324,0.5
0.0023607354851264972,1.5848509892821312,17.394525796175003,-0.05761168370372616,-0.05456534429686144,0.005525622715140344,1.0000000000000004,1.680000126361847,1.06,-0.32,0.5
0.002366548502322985,1.581017043441534,17.394409745931625,-0.05734682125330437,-0.05442809237865731,0.005643282794153492,1.0000000000000004,1.6840000450611115,1.06,-0.316,0.5
0.002372340630245162,1.5772641114890575,17.394286036491394,-0.05708523832436185,-0.05428092009969987,0.005757868672162658,1.0000000000000004,1.687999963760376,1.06,-0.312,0.5
0.002378071931161685,1.5735682621598244,17.394180864095688,-0.05682385581894778,-0.054124194488395005,0.005872417984164713,1.0000000000000004,1.6920000314712524,1.06,-0.308,0.5
0.002383596631261753,1.5701321884989738,17.394067108631134,-0.056564198777778074,-0.053922949940897524,0.005985181202049716,1.0000000000000004,1.695999950170517,1.06,-0.304,0.5
0.0023890135016699787,1.5666991211473942,17.393911838531494,-0.05625597925973125,-0.05371791863581166,0.006095370888942853,1.0000000000000004,1.7000000178813934,1.06,-0.3,0.5
0.002394317867583595,1.563406404107809,17.393751859664917,-0.05595872597768903,-0.05348866694839671,0.006203554465173511,1.0000000000000004,1.703999936580658,1.06,-0.296,0.5
0.0023994922303245403,1.5602590516209602,17.39359626173973,-0.05566620983881876,-0.05323536446667276,0.006309164629783481,1.0000000000000004,1.7080000042915344,1.06,-0.292,0.5
0.0024045757527346723,1.557127296924591,17.393455862998962,-0.05533734764321707,-0.052981503307819366,0.006412125814676983,1.0000000000000004,1.7120000720024109,1.06,-0.288,0.5
0.0024095017834042665,1.5542200580239296,17.393339902162552,-0.05503675574436784,-0.052688840369228274,0.006512179512355942,1.0000000000000004,1.7159999907016754,1.06,-0.284,0.5
0.0024143185655702837,1.5513521805405617,17.393224507570267,-0.05471780404332094,-0.052389659686014056,0.006609610318264458,1.0000000000000004,1.7200000584125519,1.06,-0.28,0.5
0.002419051874312572,1.5485114306211472,17.393100678920746,-0.05438648702693172,-0.052084865514189005,0.006705088931994396,1.0000000000000004,1.7239999771118164,1.06,-0.276,0.5
0.002423623103823047,1.5458610579371452,17.392947614192963,-0.05408600205555558,-0.051740609836997464,0.006797740675210662,1.0000000000000004,1.727999895811081,1.06,-0.272,0.5
0.0024281019723275676,1.5432505384087563,17.392844319343567,-0.053750528109958395,-0.051399522548308596,0.006887383084972498,1.0000000000000004,1.7319999635219574,1.06,-0.268,0.5
0.002432519631838659,1.5406927727162838,17.392750322818756,-0.05342010606545955,-0.051044344407273456,0.006977084589379956,1.0000000000000004,1.7360000312328339,1.06,-0.264,0.5
0.0024368357480852865,1.5382494069635868,17.39264491200447,-0.053103279147762805,-0.050663197063840926,0.0070662319485563785,1.0000000000000004,1.7399999499320984,1.06,-0.26,0.5
0.002440986987494398,1.5358966588974,17.39256200194359,-0.0527733446797356,-0.050274844776140526,0.007147694723244058,1.0000000000000004,1.7440000176429749,1.06,-0.256,0.5
0.0024450762357446365,1.5336126387119293,17.392500430345535,-0.0524559578334447,-0.0498699817690067,0.00722877437419811,1.0000000000000004,1.7480000853538513,1.06,-0.252,0.5
0.0024490564901498146,1.5314302332699299,17.392454653978348,-0.05214680259814486,-0.0494470203993842,0.007306419406859277,1.0000000000000004,1.7520000040531158,1.06,-0.248,0.5
0.002452933676977409,1.529316857457161,17.392417520284653,-0.05183177813887596,-0.049017955985618755,0.00738003038941315,1.0000000000000004,1.7560000717639923,1.06,-0.244,0.5
0.0024567584368924145,1.5272345058619976,17.392380475997925,-0.0515156630135607,-0.04858415649505332,0.007452298888892983,1.0000000000000004,1.7599999904632568,1.06,-0.24,0.5
0.0024604138525319286,1.525255922228098,17.392345279455185,-0.05120228067971766,-0.04812509517068975,0.007523394329837174,1.0000000000000004,1.7639999091625214,1.06,-0.236,0.5
0.0024640666706545744,1.5232879556715488,17.392305701971054,-0.05089318170212209,-0.047664214100223035,0.007593387863380485,1.0000000000000004,1.7679999768733978,1.06,-0.232,0.5
0.0024675309905433096,1.5214371532201767,17.39227706193924,-0.050593221618328243,-0.04717984615126625,0.007657562544864049,1.0000000000000004,1.7719998955726624,1.06,-0.228,0.5
0.0024709829449420795,1.5195939242839813,17.39224600791931,-0.05029275902779773,-0.04669794157962315,0.007719818744590157,1.0000000000000004,1.7759999632835388,1.06,-0.224,0.5
0.00247427055001026,1.5178604237735271,17.392233163118362,-0.04999610592494719,-0.046195429749786854,0.007778629937092774,1.0000000000000004,1.7800000309944153,1.06,-0.22,0.5
0.0024775359634077176,1.5161548852920532,17.39222165942192,-0.049707805330399424,-0.04568582514184527,0.007835772727958101,1.0000000000000004,1.7840000987052917,1.06,-0.216,0.5
0.0024806617730064318,1.5145148672163486,17.392216324806213,-0.04941330596921034,-0.04516539961332455,0.007891963062320428,1.0000000000000004,1.7880000174045563,1.06,-0.212,0.5
0.0024837502678565215,1.5129313506186008,17.392215073108673,-0.04913788367412053,-0.044629132928093895,0.007944032439809234,1.0000000000000004,1.7920000851154327,1.06,-0.208,0.5
0.002486712208337849,1.511393889784813,17.392209082841873,-0.048855483619263396,-0.044085343717597425,0.007996019057316062,1.0000000000000004,1.7960000038146973,1.06,-0.204,0.5
0.0024896238901419565,1.5098976641893387,17.392203986644745,-0.04858555644750595,-0.043529226852115244,0.008044567617389475,1.0000000000000004,1.7999999225139618,1.06,-0.2,0.5
0.002492400053597521,1.508488729596138,17.3922336101532,-0.048317394248442724,-0.04295880306744948,0.00809009046798792,1.0000000000000004,1.8039999902248383,1.06,-0.196,0.5
0.0024951549821707886,1.5070365071296692,17.39226546883583,-0.048050739540485665,-0.04239176926785149,0.008134153276841971,1.0000000000000004,1.8079999089241028,1.06,-0.192,0.5
0.002497772828064626,1.5057203993201256,17.392274379730225,-0.0477938624098897,-0.04180797835579142,0.00817340386424803,1.0000000000000004,1.8119999766349792,1.06,-0.188,0.5
0.002500356567907147,1.50443434715271,17.392279505729675,-0.047543816501274705,-0.041215970675693825,0.00821076510533203,1.0000000000000004,1.8160000443458557,1.06,-0.184,0.5
0.0025028644849953707,1.5031655617058277,17.39228117465973,-0.04728745808824897,-0.04062494801473804,0.008248970248132537,1.0000000000000004,1.8199999630451202,1.06,-0.18,0.5
0.002505265721993055,1.5019638165831566,17.39227655529976,-0.04705073544755578,-0.040009525895584375,0.00828143225680833,1.0000000000000004,1.8240000307559967,1.06,-0.176,0.5
0.0025076106612687,1.5007819458842278,17.392273873090744,-0.04681318468647078,-0.0393921631766716,0.008313641506902059,1.0000000000000004,1.8279999494552612,1.06,-0.172,0.5
0.002509879141143756,1.4996236450970173,17.39227333664894,-0.04657184303505346,-0.038774522370658815,0.008346104680640565,1.0000000000000004,1.8320000171661377,1.06,-0.168,0.5
0.0025120795144175645,1.4985285811126232,17.3922581076622,-0.046352199162356555,-0.03813129401532933,0.008372000042072614,1.0000000000000004,1.8359999358654022,1.06,-0.164,0.5
0.0025142229460470844,1.4974509552121162,17.392243444919586,-0.04612328772782348,-0.037493780750082806,0.00839984977938002,1.0000000000000004,1.8400000035762787,1.06,-0.16,0.5
0.002516257871320704,1.4964208081364632,17.392230361700058,-0.04590563679812476,-0.03684183751465753,0.008424333755101543,1.0000000000000004,1.8439999222755432,1.06,-0.156,0.5
0.0025181953569699544,1.495428640395403,17.392197132110596,-0.045691885345149785,-0.0361913390661357,0.008446255891612964,1.0000000000000004,1.8479999899864197,1.06,-0.152,0.5
0.002520095767977182,1.4944718964397907,17.392153352499008,-0.045485976384952664,-0.03552109135489445,0.008465982708003139,1.0000000000000004,1.8520000576972961,1.06,-0.148,0.5
0.0025219339913746808,1.4935421496629715,17.392095983028412,-0.04528094787383452,-0.034855886187870055,0.00848498020968691,1.0000000000000004,1.8559999763965607,1.06,-0.144,0.5
0.002523679311707383,1.4926598817110062,17.39203754067421,-0.04508388720569201,-0.03417284236638807,0.008501233998686075,1.0000000000000004,1.8600000441074371,1.06,-0.14,0.5
0.002525403349864064,1.4917855150997639,17.391981959342957,-0.04488800495164469,-0.033488426881376654,0.008517109432432335,1.0000000000000004,1.8639999628067017,1.06,-0.136,0.5
0.0025269918005506042,1.490965235978365,17.391954332590103,-0.04470420116558671,-0.03279447501699906,0.008528642549208598,1.0000000000000004,1.8680000305175781,1.06,-0.132,0.5
0.0025285817209805828,1.4901470392942429,17.39192831516266,-0.04452103373478167,-0.03210031773051014,0.008539891667169286,1.0000000000000004,1.8719999492168427,1.06,-0.128,0.5
0.0025300370034528896,1.489389855414629,17.391904830932617,-0.04434916062746197,-0.031384365080157295,0.008546955712517956,1.0000000000000004,1.8760000169277191,1.06,-0.124,0.5
0.0025315041857538745,1.4886625930666924,17.391902923583984,-0.044181605509947985,-0.030679092293212307,0.008552062401577132,1.0000000000000004,1.8799999356269836,1.06,-0.12,0.5
0.0025328620431537274,1.487947341054678,17.391863763332367,-0.04401042134850286,-0.029969971537866513,0.00856015172394109,1.0000000000000004,1.88400000333786,1.06,-0.116,0.5
0.002534158011258114,1.487283829599619,17.391819775104523,-0.04385728905617725,-0.029239352709282684,0.008560256916098297,1.0000000000000004,1.8880000710487366,1.06,-0.112,0.5
0.002535385348892305,1.4866040796041489,17.391784220933914,-0.0436904796079034,-0.028517183178450978,0.008566928481741343,1.0000000000000004,1.891999989748001,1.06,-0.108,0.5
0.0025365617548231967,1.4859563633799553,17.391752690076828,-0.043532474446692504,-0.027783241608631215,0.008569476041884627,1.0000000000000004,1.8960000574588776,1.06,-0.104,0.5
0.002537637839850504,1.485377348959446,17.391725033521652,-0.0433923140517436,-0.02704358278924701,0.008564885203668382,1.0000000000000004,1.899999976158142,1.06,-0.1,0.5
0.0025386859342688695,1.4847911857068539,17.391706973314285,-0.043245928463875316,-0.026310763364563172,0.00856416866008658,1.0000000000000004,1.9040000438690186,1.06,-0.096,0.5
0.0025396548517164774,1.484235916286707,17.39169442653656,-0.04310822766274214,-0.02556228990397358,0.008559283844078891,1.0000000000000004,1.907999962568283,1.06,-0.092,0.5
0.0025405772248632275,1.4837125018239021,17.391679257154465,-0.0429731050535338,-0.024809858539811103,0.008553746927645989,1.0000000000000004,1.9119998812675476,1.06,-0.088,0.5
0.002541481728258077,1.4831958636641502,17.391664147377014,-0.04283211314759683,-0.0240656597029556,0.008552009199775057,1.0000000000000004,1.915999948978424,1.06,-0.084,0.5
0.0025422631078981794,1.4827024340629578,17.391634047031403,-0.042705434243544005,-0.023303418445038915,0.00854306608744082,1.0000000000000004,1.9200000166893005,1.06,-0.08,0.5
0.0025429877132410184,1.4822296984493732,17.391597539186478,-0.04258231329731643,-0.022548382165041403,0.008534282926120795,1.0000000000000004,1.924000084400177,1.06,-0.076,0.5
0.002543678456277121,1.4817731492221355,17.391564786434174,-0.04245909764722455,-0.02177836205009953,0.00852428639336722,1.0000000000000004,1.9280000030994415,1.06,-0.072,0.5
0.0025442717378609814,1.481355618685484,17.391551107168198,-0.04234355082735419,-0.021013683297496755,0.0085131957748672,1.0000000000000004,1.932000070810318,1.06,-0.068,0.5
0.0025447987572988495,1.4809716045856476,17.391546368598938,-0.04223568885936402,-0.020247424092303845,0.008499445262714289,1.0000000000000004,1.9359999895095825,1.06,-0.064,0.5
0.0025452995323576033,1.4805871471762657,17.39151355624199,-0.04212682785873767,-0.01946484804739157,0.008484604099066928,1.0000000000000004,1.940000057220459,1.06,-0.06,0.5
0.0025457232259213924,1.4802432544529438,17.3914697766304,-0.042023771529784426,-0.01869555927987676,0.008469907919788966,1.0000000000000004,1.9439999759197235,1.06,-0.056,0.5
0.0025461122058914043,1.479929592460394,17.391449242830276,-0.04192464068182744,-0.01790989877659399,0.008451531120954314,1.0000000000000004,1.947999894618988,1.06,-0.052,0.5
0.0025464412610745057,1.4796182438731194,17.391406387090683,-0.04182633847813122,-0.01713884712808067,0.008436232204985572,1.0000000000000004,1.9519999623298645,1.06,-0.048,0.5
0.00254669226706028,1.4793293811380863,17.39136043190956,-0.04173376320977695,-0.01635206451828708,0.008416654520260636,1.0000000000000004,1.956000030040741,1.06,-0.044,0.5
0.002546891540987417,1.479056466370821,17.39131125807762,-0.041643100572400726,-0.01557328958369908,0.008398488873353926,1.0000000000000004,1.9600000977516174,1.06,-0.04,0.5
0.00254702696838649,1.4788088984787464,17.391267895698547,-0.04155668124440126,-0.01478695551668352,0.008378132053621812,1.0000000000000004,1.964000016450882,1.06,-0.036,0.5
0.0025471091430517845,1.4785847701132298,17.39122810959816,-0.041472681623417884,-0.014001710940647172,0.008357823491678573,1.0000000000000004,1.9680000841617584,1.06,-0.032,0.5
0.0025471312255831435,1.4783731997013092,17.39119365811348,-0.041391968887182884,-0.013217057632573415,0.008336607868841384,1.0000000000000004,1.972000002861023,1.06,-0.028,0.5
0.002547119729570113,1.4781949296593666,17.391184777021408,-0.04131298697029706,-0.012426801484252792,0.008315049944940256,1.0000000000000004,1.9759999215602875,1.06,-0.024,0.5
0.002547034979215823,1.4780397787690163,17.391173660755157,-0.041239804559154436,-0.011644099758768789,0.008292840226204135,1.0000000000000004,1.979999989271164,1.06,-0.02,0.5
0.002546865653130226,1.4778843335807323,17.391217827796936,-0.04116666105983313,-0.010853355704966816,0.00827085875425837,1.0000000000000004,1.9839999079704285,1.06,-0.016,0.5
0.002546658564824611,1.4777547903358936,17.39122524857521,-0.041098409055848606,-0.010065006277727662,0.008247670375567395,1.0000000000000004,1.987999975681305,1.06,-0.012,0.5
0.002546407049521804,1.4776566289365292,17.391186326742172,-0.04103678675892297,-0.00927520026016282,0.008221990668971557,1.0000000000000004,1.9920000433921814,1.06,-0.008,0.5
0.002546097653976176,1.477578915655613,17.391089349985123,-0.04097540672228206,-0.008480066528136376,0.008196647080694675,1.0000000000000004,1.9960001111030579,1.06,-0.004,0.5
0.0025457930387347005,1.4775215052068233,17.390926986932755,-0.04091924033127725,-0.007697114997426979,0.008170830542439944,1.0000000000000004,2.0000000298023224,1.06,0.0,0.5
0.0025453697235207073,1.477478999644518,17.390904486179352,-0.04085752056562342,-0.006903924594098498,0.008149320106895175,1.0000000000000004,2.003999948501587,1.06,0.004,0.5
0.0025448774758842774,1.477455336600542,17.390901625156403,-0.040803598414640874,-0.006121486494521378,0.008125680507873767,1.0000000000000004,2.0079998672008514,1.06,0.008,0.5
0.0025443538979743607,1.477447897195816,17.39089348912239,-0.04075131568242796,-0.005334537258022465,0.008101769184122531,1.0000000000000004,2.01200008392334,1.06,0.012,0.5
0.002543735237850342,1.4774737134575844,17.390877276659012,-0.0407054451352451,-0.004545612834590429,0.008076359054452809,1.0000000000000004,2.0160000026226044,1.06,0.016,0.5
0.0025430714231333695,1.4775030799210072,17.39085492491722,-0.04066101019270718,-0.0037596125721393037,0.008051767596953141,1.0000000000000004,2.019999921321869,1.06,0.02,0.5
0.0025423535480513237,1.477536030113697,17.390825867652893,-0.04061822885705624,-0.00297699041038868,0.00802814171765931,1.0000000000000004,2.0239999890327454,1.06,0.024,0.5
0.002541579211538192,1.4776312001049519,17.39076989889145,-0.04057924363587517,-0.002203140754090782,0.008005351116480597,1.0000000000000004,2.028000056743622,1.06,0.028,0.5
0.002540757333918009,1.4777492843568325,17.390702664852142,-0.04054279006959405,-0.0014172390103794896,0.007981563930115954,1.0000000000000004,2.0320001244544983,1.06,0.032,0.5
0.002539897606766317,1.4778664894402027,17.390655547380447,-0.040506921053747647,-0.0006440100878535304,0.007960965977872547,1.0000000000000004,2.036000043153763,1.06,0.036,0.5
0.0025389543807250448,1.4779986701905727,17.39061290025711,-0.04047429753700271,0.00013808965513817384,0.00794035875969712,1.0000000000000004,2.0399999618530273,1.06,0.04,0.5
0.0025379641811014153,1.4781523533165455,17.390579253435135,-0.04044789508043323,0.0009114586033120986,0.007918471525954374,1.0000000000000004,2.043999880552292,1.06,0.044,0.5
0.002536867446906399,1.4783580526709557,17.390526801347733,-0.04042677991674282,0.0016810294102924672,0.007897875708295032,1.0000000000000004,2.0480000972747803,1.06,0.048,0.5
0.0025357579652336426,1.4785718768835068,17.3904689848423,-0.04040757811162621,0.0024524057926100795,0.007877413824457946,1.0000000000000004,2.052000015974045,1.06,0.052,0.5
0.002534611543524079,1.4787967056035995,17.39043301343918,-0.04039080317306798,0.003208478059150366,0.007859938784349652,1.0000000000000004,2.0559999346733093,1.06,0.056,0.5
0.002533381135435775,1.4790402688086033,17.390377193689346,-0.040374350181082264,0.0039819427802285645,0.007843615004730964,1.0000000000000004,2.060000002384186,1.06,0.06,0.5
0.0025321035354863852,1.4793055802583694,17.390325218439102,-0.040363809443078935,0.004734471036499599,0.007828966218994537,1.0000000000000004,2.0639999210834503,1.06,0.064,0.5
0.002530766876589041,1.479597296565771,17.390260696411133,-0.04035357503744308,0.005498817255784161,0.007815883299144843,1.0000000000000004,2.0680001378059387,1.06,0.068,0.5
0.0025293543949373998,1.4799143858253956,17.390212208032608,-0.04034885855799075,0.00624873154265515,0.007804668176504492,1.0000000000000004,2.0720000565052032,1.06,0.072,0.5
0.002527901131543331,1.4802490957081318,17.390160143375397,-0.04034515687089879,0.007001527599641122,0.007794811877261054,1.0000000000000004,2.0759999752044678,1.06,0.076,0.5
0.0025263600546168163,1.4806225933134556,17.390082478523254,-0.04034753631276544,0.00774772057775408,0.007786725399000716,1.0000000000000004,2.0799998939037323,1.06,0.08,0.5
0.0025247810917790048,1.481009867042303,17.390032172203064,-0.04035503063641954,0.0084874062849849,0.007777862279908732,1.0000000000000004,2.0840001106262207,1.06,0.084,0.5
0.00252309597999556,1.4814330488443375,17.390049695968628,-0.04036550958699081,0.009228194163370063,0.007773430283350535,1.0000000000000004,2.0880000293254852,1.06,0.088,0.5
0.0025213932240149006,1.4818640314042568,17.39006209373474,-0.04037851055909414,0.00996302503563129,0.007769166642674463,1.0000000000000004,2.0919999480247498,1.06,0.092,0.5
0.0025195931884809397,1.4823256395757198,17.390065371990204,-0.04039662831928581,0.01069265082696802,0.007768868450739319,1.0000000000000004,2.096000015735626,1.06,0.096,0.5
0.0025177705610985868,1.4827951900660992,17.390063494443893,-0.040415547977318056,0.011422625946579501,0.007769684296704327,1.0000000000000004,2.0999999344348907,1.06,0.1,0.5
0.0025158540447591804,1.4833069443702698,17.3900388777256,-0.04044188023544848,0.012139070437115151,0.007773323687160882,1.0000000000000004,2.104000151157379,1.06,0.104,0.5
0.002513893308787374,1.4838312566280365,17.390022575855255,-0.04046655120328069,0.012863241237027978,0.007779698198078222,1.0000000000000004,2.1080000698566437,1.06,0.108,0.5
0.002511857346689794,1.484404657036066,17.38995650410652,-0.040501389536075294,0.013565995283897792,0.007787339546950989,1.0000000000000004,2.111999988555908,1.06,0.112,0.5
0.0025097395737248007,1.4849990122020245,17.38992941379547,-0.040531518243369646,0.014283524040365592,0.0077998471489877375,1.0000000000000004,2.1159999072551727,1.06,0.116,0.5
0.0025075492230826057,1.4856266491115093,17.389930427074432,-0.040571269986685365,0.014977340437326347,0.007814835864053293,1.0000000000000004,2.1199998259544373,1.06,0.12,0.5
0.0025053771569218952,1.4862530082464218,17.389919131994247,-0.04061086387082469,0.015680778431487852,0.0078306831341024,1.0000000000000004,2.1240000426769257,1.06,0.124,0.5
0.0025030373835761566,1.486940659582615,17.389948904514313,-0.04065540648298338,0.016373297710742918,0.007852565910894782,1.0000000000000004,2.12799996137619,1.06,0.128,0.5
0.002500664853869239,1.4876461774110794,17.389975905418396,-0.04070798108296003,0.0170591958476507,0.007871832935080647,1.0000000000000004,2.1320000290870667,1.06,0.132,0.5
0.002498240995919332,1.488373015075922,17.389992833137512,-0.04075533748255111,0.017731594696670072,0.00790041914797257,1.0000000000000004,2.135999947786331,1.06,0.136,0.5
0.0024957337955129333,1.4891301579773426,17.389981359243393,-0.040803644093102776,0.01841129116291995,0.007932307729532795,1.0000000000000004,2.1400001645088196,1.06,0.14,0.5
0.0024931317384471186,1.4899416975677013,17.389940559864044,-0.04086753299634438,0.019080367324932013,0.007961539942357376,1.0000000000000004,2.144000083208084,1.06,0.144,0.5
0.0024904681486077607,1.4907783791422844,17.389915466308594,-0.04093265260598855,0.01973571942289709,0.007995392423254088,1.0000000000000004,2.1480000019073486,1.06,0.148,0.5
0.0024877502655726857,1.4916295632719994,17.389907479286194,-0.04099676606711,0.020385833591717528,0.008034009770312878,1.0000000000000004,2.151999920606613,1.06,0.152,0.5
0.0024849432993505616,1.4925079979002476,17.389903366565704,-0.0410579390154453,0.021042539477321043,0.008078659891452844,1.0000000000000004,2.1559998393058777,1.06,0.156,0.5
0.0024820640246616676,1.4934226796030998,17.389894634485245,-0.041125038362224586,0.02167903532699711,0.008126503041012256,1.0000000000000004,2.160000056028366,1.06,0.16,0.5
0.002479148384736618,1.4943514801561832,17.389886915683746,-0.041191694006556645,0.02231513500737492,0.008176523444944905,1.0000000000000004,2.1639999747276306,1.06,0.164,0.5
0.0024760688211244997,1.4953621849417686,17.38988560438156,-0.0412706054339651,0.022940517723327503,0.008229336057411274,1.0000000000000004,2.168000042438507,1.06,0.168,0.5
0.002472989228408551,1.496372863650322,17.389884144067764,-0.041349516752234194,0.023565903604321647,0.00828214861530796,1.0000000000000004,2.1719999611377716,1.06,0.172,0.5
0.0024697935732547194,1.4974367432296276,17.389884173870087,-0.04143526698317146,0.024164067770470865,0.008341158527400694,1.0000000000000004,2.17600017786026,1.06,0.176,0.5
0.0024665494202054106,1.498520988970995,17.38989281654358,-0.041510540853778366,0.024775681376922876,0.008406583705436788,1.0000000000000004,2.1800000965595245,1.06,0.18,0.5
0.002463186094246339,1.4996582232415676,17.389909714460373,-0.04159455390254152,0.02536906439490849,0.0084732342766074,1.0000000000000004,2.184000015258789,1.06,0.184,0.5
0.0024597366245870944,1.5008257739245892,17.389933586120605,-0.041681203572807135,0.025953447628126014,0.008542748933905386,1.0000000000000004,2.1879999339580536,1.06,0.188,0.5
0.002456203452311456,1.502030722796917,17.38996124267578,-0.041762100147025194,0.02653699497022899,0.008619084636848129,1.0000000000000004,2.191999852657318,1.06,0.192,0.5
0.00245259012808674,1.5032957792282104,17.389985650777817,-0.04184931344934739,0.027102140038550715,0.00869753390452388,1.0000000000000004,2.1960000693798065,1.06,0.196,0.5
0.002448950388497906,1.5045804642140865,17.39001289010048,-0.041939231399737764,0.02766403891337177,0.008775937388236343,1.0000000000000004,2.199999988079071,1.06,0.2,0.5
0.0024451336794300005,1.505960639566183,17.390056312084198,-0.042030299076941446,0.02821190510985616,0.008860789021582605,1.0000000000000004,2.2040000557899475,1.06,0.204,0.5
0.0024413169267063495,1.5073408149182796,17.39009901881218,-0.042121367798245046,0.028759773547790246,0.008945641181867359,1.0000000000000004,2.207999974489212,1.06,0.208,0.5
0.0024373517990170512,1.5087934359908104,17.390176624059677,-0.04222358405604609,0.029278858746693004,0.009032669827092832,1.0000000000000004,2.2119998931884766,1.06,0.212,0.5
0.0024332880529982504,1.5102549009025097,17.39024981856346,-0.042307271409299574,0.02980597005080199,0.009128304018759081,1.0000000000000004,2.216000109910965,1.06,0.216,0.5
0.0024291482477565296,1.5117868073284626,17.390287339687347,-0.042398661353217904,0.030312696893815883,0.00922469224951783,1.0000000000000004,2.2200000286102295,1.06,0.22,0.5
0.0024249670896097086,1.5133574232459068,17.390304774045944,-0.04249441800675413,0.030808141418674495,0.009321440364146838,1.0000000000000004,2.223999947309494,1.06,0.224,0.5
0.0024206111775129102,1.5150023698806763,17.390344858169556,-0.04257200804977401,0.031297907429689076,0.009427102268091403,1.0000000000000004,2.2279998660087585,1.06,0.228,0.5
0.0024161703986465,1.516698908060789,17.39037448167801,-0.04265742171492093,0.03176912591152359,0.009533088144053181,1.0000000000000004,2.231999933719635,1.06,0.232,0.5
0.0024117145185300615,1.5184148475527763,17.39039647579193,-0.04275278741863531,0.03223974751017522,0.0096352999521514,1.0000000000000004,2.2360000014305115,1.06,0.236,0.5
0.0024070315375865903,1.5202544182538986,17.390417337417603,-0.04283909861669599,0.03268447826121701,0.009744056080762675,1.0000000000000004,2.240000069141388,1.06,0.24,0.5
0.0024023154910537414,1.5220968648791313,17.390436828136444,-0.04291733027821465,0.03313057684135856,0.009855292160864337,1.0000000000000004,2.2439999878406525,1.06,0.244,0.5
0.0023974953037395608,1.5240456610918045,17.39047223329544,-0.043005251404792944,0.033551026943314355,0.009966057832571096,1.0000000000000004,2.247999906539917,1.06,0.248,0.5
0.0023925947098177858,1.5260300636291504,17.39051079750061,-0.043081088960377656,0.03396478508511791,0.010080526425554126,1.0000000000000004,2.2520001232624054,1.06,0.252,0.5
0.002387549979175674,1.5280898474156857,17.390545815229416,-0.04314665435049392,0.03436496640642872,0.010198352190627702,1.0000000000000004,2.25600004196167,1.06,0.256,0.5
0.002382401769864373,1.5302365086972713,17.390578657388687,-0.04322214570311189,0.034747032390441746,0.010314508253941312,1.0000000000000004,2.2599999606609344,1.06,0.26,0.5
0.002377165325015085,1.5324205085635185,17.390617787837982,-0.043279362169414526,0.0351223480720364,0.01043480805492436,1.0000000000000004,2.263999879360199,1.06,0.264,0.5
0.002371750793827232,1.5347498878836632,17.39068329334259,-0.04333451019920176,0.03547104292738368,0.01055552393427206,1.0000000000000004,2.2680000960826874,1.06,0.268,0.5
0.0023663370848225895,1.5370818339288235,17.390745222568512,-0.04339233045539004,0.035821229528664844,0.010675140836610808,1.0000000000000004,2.272000014781952,1.06,0.272,0.5
0.0023606743779964745,1.5395826734602451,17.39082744717598,-0.043434179555333685,0.036137826298727305,0.010795976616918779,1.0000000000000004,2.2760000824928284,1.06,0.276,0.5
0.0023549641664430965,1.5421042293310165,17.390913099050522,-0.04346726345465868,0.03644921634804632,0.010918302966729243,1.0000000000000004,2.280000001192093,1.06,0.28,0.5
0.002349221053009387,1.5446676798164845,17.39100569486618,-0.04350477590196533,0.03675514689166448,0.01103919596846481,1.0000000000000004,2.2839999198913574,1.06,0.284,0.5
0.002343182310141856,1.5474605821073055,17.39111751317978,-0.0435146787094709,0.03702419205319529,0.011161257599269447,1.0000000000000004,2.288000136613846,1.06,0.288,0.5
0.002337117010029033,1.550263911485672,17.391227513551712,-0.04351746345491847,0.03729078038600164,0.011284393223377265,1.0000000000000004,2.2920000553131104,1.06,0.292,0.5
0.0023309886200877372,1.5531547628343105,17.3913291990757,-0.04352752507838886,0.03754597670103976,0.011404286065953784,1.0000000000000004,2.295999974012375,1.06,0.296,0.5
0.0023246547643793747,1.5561991706490517,17.39142370223999,-0.04349652404926019,0.03777005322626792,0.011526764993504912,1.0000000000000004,2.2999998927116394,1.06,0.3,0.5
0.002318285307410406,1.5592879839241505,17.391518890857697,-0.04347250000500935,0.0379903397470116,0.011646997981415552,1.0000000000000004,2.303999960422516,1.06,0.304,0.5
0.0023116662923712283,1.562567599117756,17.391619861125946,-0.04341683851816924,0.03818023216740585,0.011766103841637232,1.0000000000000004,2.3080000281333923,1.06,0.308,0.5
0.0023050074487400707,1.5658711828291416,17.391722291707993,-0.04335058723017937,0.038364899746056835,0.011885965626788675,1.0000000000000004,2.312000095844269,1.06,0.312,0.5
0.002298092582350364,1.569459706544876,17.391819804906845,-0.04326806042899989,0.03851629436985604,0.011999658114291378,1.0000000000000004,2.3160000145435333,1.06,0.316,0.5
0.002291051798238186,1.5731440521776676,17.39190724492073,-0.043153123657248216,0.03865094705179217,0.0121151406710851,1.0000000000000004,2.319999933242798,1.06,0.32,0.5
0.002284010930452496,1.5768284238874912,17.39199486374855,-0.043038186046032934,0.03878560078010196,0.012230624293806613,1.0000000000000004,2.3239998519420624,1.06,0.324,0.5
0.0022767656882933807,1.5807150900363922,17.392096757888794,-0.042894052970950725,0.03889600094953494,0.012341805420874152,1.0000000000000004,2.328000068664551,1.06,0.328,0.5
0.0022692488273605704,1.5848552994430065,17.392219126224518,-0.042704636693088105,0.038974119914200855,0.012448325545847183,1.0000000000000004,2.3319999873638153,1.06,0.332,0.5
0.0022617318863922264,1.5889955312013626,17.392341554164886,-0.04251521883998066,0.03905223877518438,0.012554846089187777,1.0000000000000004,2.33599990606308,1.06,0.336,0.5
0.002254114231618587,1.5932291224598885,17.392467707395554,-0.0422972932610719,0.039115377727284795,0.012660986416449305,1.0000000000000004,2.3399999737739563,1.06,0.34,0.5
0.0022462065899162553,1.5977908596396446,17.392596691846848,-0.04201099467172753,0.03914060780152795,0.01276118513487745,1.0000000000000004,2.3440000414848328,1.06,0.344,0.5
0.0022382746283255983,1.6024146378040314,17.39271080493927,-0.041734925436685444,0.03916927209502319,0.012856049281253945,1.0000000000000004,2.3480001091957092,1.06,0.348,0.5
0.0022301079698081594,1.6073465161025524,17.392884135246277,-0.04142207082372806,0.03916156847481034,0.01294546308054123,1.0000000000000004,2.3520000278949738,1.06,0.352,0.5
0.0022218187514226884,1.6123236417770386,17.393064707517624,-0.041048986195164616,0.03913856231883983,0.013036212327278918,1.0000000000000004,2.3559999465942383,1.06,0.356,0.5
0.002213256771938177,1.6176434829831123,17.393201678991318,-0.040592593937617494,0.03907323537350749,0.013122130349074723,1.0000000000000004,2.3600001633167267,1.06,0.36,0.5
0.002204568107117666,1.623124372214079,17.39333513379097,-0.040119134609994944,0.03899629722582176,0.013203252292441903,1.0000000000000004,2.364000082015991,1.06,0.364,0.5
0.002195909295551246,1.6286292038857937,17.393462151288986,-0.03967764150729636,0.03893869839521358,0.013276181402034126,1.0000000000000004,2.3680000007152557,1.06,0.368,0.5
0.0021868801341042854,1.6346405595541,17.393626630306244,-0.039133188662162866,0.03882750997581752,0.013337967444385868,1.0000000000000004,2.3719999194145203,1.06,0.372,0.5
0.0021777075962745585,1.640769399702549,17.39380180835724,-0.03852792639827385,0.03869428198231617,0.013399170624325052,1.0000000000000004,2.3759999871253967,1.06,0.376,0.5
0.002168443774280604,1.646932054311037,17.393983215093613,-0.037873104710342886,0.038546376723388676,0.013461948175972793,1.0000000000000004,2.380000054836273,1.06,0.38,0.5
0.0021588446325040422,1.653626710176468,17.394172310829163,-0.03712577855185373,0.03836382349618361,0.013506402712664567,1.0000000000000004,2.3840001225471497,1.06,0.384,0.5
0.0021490984290721826,1.6605547778308392,17.394364684820175,-0.0363378619949799,0.038166066606208915,0.013542816479457542,1.0000000000000004,2.388000041246414,1.06,0.388,0.5
0.0021393522583821323,1.6674828119575977,17.394557267427444,-0.035549950815038756,0.037968311553413514,0.0135792304208735,1.0000000000000004,2.3919999599456787,1.06,0.392,0.5
0.0021293366044119466,1.6747355237603188,17.394751965999603,-0.03463851468950452,0.037730344502051594,0.013608529545308556,1.0000000000000004,2.3959998786449432,1.06,0.396,0.5
0.002118861084454693,1.6827084757387638,17.39494788646698,-0.033557617894985015,0.03744121604540851,0.013613490584248211,1.0000000000000004,2.4000000953674316,1.06,0.4,0.5
0.0021084235922899097,1.6906388774514198,17.39514410495758,-0.03249743917695014,0.037162805785555975,0.013617757344036363,1.0000000000000004,2.404000014066696,1.06,0.404,0.5
0.002097986223816406,1.6985692270100117,17.395339727401733,-0.031437268167792354,0.03688439693269174,0.013622023623611312,1.0000000000000004,2.4079999327659607,1.06,0.408,0.5
0.002087163182295626,1.7072579935193062,17.395527631044388,-0.030215817663702182,0.03657281657046951,0.013597647492133547,1.0000000000000004,2.412000000476837,1.06,0.412,0.5
0.002076011383906007,1.7163677737116814,17.395725816488266,-0.028815574682084844,0.03620355513339746,0.013564703833253589,1.0000000000000004,2.4159999191761017,1.06,0.416,0.5
0.0020648596801038366,1.7254774831235409,17.395923614501953,-0.027415341173764318,0.03583429736136168,0.01353176078555407,1.0000000000000004,2.42000013589859,1.06,0.42,0.5
0.0020534532523015514,1.7351352833211422,17.396124958992004,-0.02589664359402377,0.035449612068987335,0.01347661253385013,1.0000000000000004,2.4240000545978546,1.06,0.424,0.5
0.0020416198785824236,1.7454763501882553,17.39635643362999,-0.02414322443655692,0.03500699794449247,0.013400354742771015,1.0000000000000004,2.427999973297119,1.06,0.428,0.5
0.0020297865485190414,1.7558174319565296,17.39658808708191,-0.022389805191778578,0.03456438299997444,0.013324096602445934,1.0000000000000004,2.4319998919963837,1.06,0.432,0.5
0.002017775441345293,1.76656174659729,17.396817177534103,-0.020522636093573965,0.034107136779311986,0.01323304555262439,1.0000000000000004,2.435999810695648,1.06,0.436,0.5
0.00200519253485254,1.778437316417694,17.397052139043808,-0.018278413361258572,0.03358439182647999,0.013103436911478639,1.0000000000000004,2.4400000274181366,1.06,0.44,0.5
0.001992609628359787,1.79031290858984,17.397287160158157,-0.016034190193749964,0.03306164715013438,0.012973828503163531,1.0000000000000004,2.443999946117401,1.06,0.444,0.5
0.001980026729142992,1.8021884746849537,17.39752233028412,-0.013789967571938178,0.0325389019353679,0.012844219738326501,1.0000000000000004,2.4480000138282776,1.06,0.448,0.5
0.001967118394532008,1.815004639327526,17.397760063409805,-0.011297657948489359,0.03200656533772417,0.012679473788011819,1.0000000000000004,2.451999932527542,1.06,0.452,0.5
0.001953629052877659,1.828875157982111,17.397991359233856,-0.008331904908118304,0.03138298261910677,0.01248313023825176,1.0000000000000004,2.4560001492500305,1.06,0.456,0.5
0.0019401397985348012,1.8427456617355347,17.398222774267197,-0.005366151704947697,0.030759399462112924,0.012286785778997,1.0000000000000004,2.460000067949295,1.06,0.46,0.5
0.0019266066919954028,1.8567960932850838,17.39845386147499,-0.0023525874621554976,0.030136769204546,0.01208451550337486,1.0000000000000004,2.4639999866485596,1.06,0.464,0.5
0.00191271925723413,1.8722423575818539,17.398684203624725,0.0010446864089317387,0.02951639281673124,0.011836534849862801,1.0000000000000004,2.467999905347824,1.06,0.468,0.5
0.001898282949696295,1.8886496983468533,17.398939549922943,0.004984267397503572,0.02878668633638881,0.01156259923664038,1.0000000000000004,2.4720001220703125,1.06,0.472,0.5
0.0018838466494344175,1.905057042837143,17.399194538593292,0.008923848585254746,0.0280569792521419,0.011288663827144774,1.0000000000000004,2.476000040769577,1.06,0.476,0.5
0.0018693937454372644,1.9215411730110645,17.399447739124298,0.012887261673313333,0.02732788118009921,0.011012612601916771,1.0000000000000004,2.4799999594688416,1.06,0.48,0.5
0.0018544358244980685,1.940028589218855,17.3996542096138,0.01754724893180537,0.0265873768585152,0.010682234135856561,1.0000000000000004,2.484000027179718,1.06,0.484,0.5
0.0018390044388070237,1.9594807252287865,17.399867445230484,0.022792221177951433,0.02575107428128831,0.010328529955586419,1.0000000000000004,2.4879999458789825,1.06,0.488,0.5
0.0018235730349260848,1.9789328761398792,17.400080919265747,0.028037194009812083,0.024914771936892066,0.009974826079997001,1.0000000000000004,2.492000162601471,1.06,0.492,0.5
0.0018081417547364254,1.9983848370611668,17.400294601917267,0.033282127007623785,0.024078476133581717,0.009621124834666261,1.0000000000000004,2.4960000813007355,1.06,0.496,0.5
0.0017920796781254467,2.0205062367022038,17.40049657225609,0.03962476900051115,0.023213688291434664,0.009220176478265785,1.0000000000000004,2.5,1.06,0.5,0.5
0.0017755919652699959,2.0435747019946575,17.40071102976799,0.0465699309570482,0.022273748087172862,0.008799817918770714,1.0000000000000004,2.5040000677108765,1.06,0.504,0.5
0.0017591042742424179,2.0666432082653046,17.400925546884537,0.05351509185129544,0.021333807766495738,0.00837946019237279,1.0000000000000004,2.507999837398529,1.06,0.508,0.5
0.0017426165650249459,2.08971169218421,17.40114015340805,0.06046025376417674,0.020393867285747547,0.00795910217857454,1.0000000000000004,2.5120002031326294,1.06,0.512,0.5
0.0017252711804758292,2.1164068952202797,17.40132975578308,0.06924130936386064,0.01936855064559495,0.007508222570322687,1.0000000000000004,2.515999972820282,1.06,0.516,0.5
0.0017077022785088047,2.1436758935451508,17.401531279087067,0.07841784867923707,0.0183096616747207,0.007050946445701811,1.0000000000000004,2.5200000405311584,1.06,0.52,0.5
0.0016901364069781266,2.1709350384771824,17.401732057332993,0.08758831105660647,0.017251169141673017,0.006593729827727657,1.0000000000000004,2.523999810218811,1.06,0.524,0.5
0.0016725621280784253,2.1981857754290104,17.40193197131157,0.09676754439715296,0.016189997470064554,0.006136382311524358,1.0000000000000004,2.5279998779296875,1.06,0.528,0.5
0.0016535468967049383,2.230409048497677,17.40210211277008,0.10918326093815267,0.014996585297922138,0.005691918341653945,1.0000000000000004,2.531999945640564,1.06,0.532,0.5
0.001634485219256021,2.2628527767956257,17.402270257472992,0.12172529706731439,0.013802960576867918,0.005249086391359015,1.0000000000000004,2.5360000133514404,1.06,0.536,0.5
0.0016154235672729556,2.2952965199947357,17.402438402175903,0.13426733575761318,0.012609336046807584,0.004806254457434989,1.0000000000000004,2.540000081062317,1.06,0.54,0.5
0.0015963618934620172,2.3277402445673943,17.402606785297394,0.14680937654338777,0.011415711179665777,0.004363422794995131,1.0000000000000004,2.5440001487731934,1.06,0.544,0.5
0.001577179653395433,2.3603906966745853,17.40277874469757,0.15959289576858282,0.010200474275833926,0.003921043859918427,1.0000000000000004,2.547999918460846,1.06,0.548,0.5
0.0015564347995677963,2.3974684700369835,17.402982383966446,0.17626923322677612,0.0088340022639386,0.0035409679792337556,1.0000000000000004,2.5519999861717224,1.06,0.552,0.5
0.0015352697082562372,2.4361407682299614,17.403192222118378,0.1941701138857752,0.007456506739799806,0.003190710655530893,1.0000000000000004,2.556000053882599,1.06,0.556,0.5
0.0015141046096687205,2.474813085049391,17.403402000665665,0.2120709982700646,0.006079011212932528,0.0028404532209833633,1.0000000000000004,2.5599998235702515,1.06,0.56,0.5
0.0014929395110812038,2.513485409319401,17.403611809015274,0.22997187683358788,0.004701515717442817,0.002490195708332976,1.0000000000000004,2.564000189304352,1.06,0.564,0.5
0.0014716379264427815,2.5522494316101074,17.403820276260376,0.2481225011870265,0.0032936049869931594,0.002140613204460351,1.0000000000000004,2.5679999589920044,1.06,0.568,0.5
0.0014486033214780036,2.5932120457291603,17.404062509536743,0.270381866954267,0.0017258228147056798,0.0018652125550033816,1.0000000000000004,2.572000026702881,1.06,0.572,0.5
0.001425017606379697,2.635639689862728,17.404299557209015,0.29431040259078145,0.00017416782088730542,0.0016371465202382751,1.0000000000000004,2.5760000944137573,1.06,0.576,0.5
0.0014014595981279854,2.678221397101879,17.4045290350914,0.3182404050603509,-0.0013649692425588,0.0014121061709602145,1.0000000000000004,2.57999986410141,1.06,0.58,0.5
0.0013777243439108133,2.720860354602337,17.404774636030197,0.3426112001761794,-0.002899944876844529,0.0011971267015482567,1.0000000000000004,2.5840002298355103,1.06,0.584,0.5
0.001351879480353091,2.764179974794388,17.405213624238968,0.3722272804006934,-0.004385399518696431,0.001101868232126435,1.0000000000000004,2.587999999523163,1.06,0.588,0.5
0.0013258717317512492,2.806887984275818,17.405621230602264,0.40186081547290087,-0.005881816230612458,0.0009993097805818252,1.0000000000000004,2.5920000672340393,1.06,0.592,0.5
0.0012996298100915737,2.8487169221043587,17.40598377585411,0.43151944503188133,-0.007393991514163645,0.0008862573808983143,1.0000000000000004,2.595999836921692,1.06,0.596,0.5
0.0012714172044070438,2.886915974318981,17.406583696603775,0.4647647300735116,-0.008665551946251071,0.0008351257256435929,1.0000000000000004,2.5999999046325684,1.06,0.6,0.5
0.0012419298709573923,2.9239151552319527,17.40694409608841,0.5013007158413529,-0.010158466080611106,0.0008475955271478597,1.0000000000000004,2.603999972343445,1.06,0.604,0.5
0.0012124420627515065,2.9609148651361465,17.407304495573044,0.5378372520208359,-0.011651402477582451,0.0008600652745158754,1.0000000000000004,2.6080000400543213,1.06,0.608,0.5
0.001182969956062152,2.997995086014271,17.40765967965126,0.5743887377902865,-0.013142937168595381,0.0008733590902423316,1.0000000000000004,2.6120001077651978,1.06,0.612,0.5
0.001153711804363411,3.0361715480685234,17.40794748067856,0.611143859103322,-0.014615382853662595,0.0008978706944162695,1.0000000000000004,2.6159998774528503,1.06,0.616,0.5
0.0011235734255024,3.0704282596707344,17.408298939466476,0.6490571647882462,-0.01597633183700964,0.0009328724461283855,1.0000000000000004,2.619999945163727,1.06,0.62,0.5
0.001088767969122273,3.0839016139507294,17.408987164497375,0.6931114196777344,-0.016746098321164027,0.0010234948919674025,1.0000000000000004,2.6240000128746033,1.06,0.624,0.5
0.0010539276063354919,3.09729440510273,17.409683287143707,0.7371203675866127,-0.01752978822332807,0.0011132126074357984,1.0000000000000004,2.6280000805854797,1.06,0.628,0.5
0.0010188870437559672,3.1102251932024956,17.410423129796982,0.7808693908154964,-0.01839335769182071,0.001197740245515888,1.0000000000000004,2.6319998502731323,1.06,0.632,0.5
0.0009838469995884225,3.1231558322906494,17.411162793636322,0.8246177602559328,-0.019256913801655173,0.0012822664596114919,1.0000000000000004,2.635999917984009,1.06,0.636,0.5
0.0009488064406468766,3.1360866129398346,17.411902457475662,0.8683667872101068,-0.02012048289179802,0.0013667940272625856,1.0000000000000004,2.6399999856948853,1.06,0.64,0.5
0.0009102441090362845,3.1195176243782043,17.413031220436096,0.9114356189966202,-0.020412446843693033,0.0014500670022243867,1.0000000000000004,2.6440000534057617,1.06,0.644,0.5
0.0008708980640221853,3.096383698284626,17.414246290922165,0.9543530717492104,-0.020577206538291648,0.0015330608671320078,1.0000000000000004,2.648000121116638,1.06,0.648,0.5
0.000831551991723245,3.0732498168945312,17.415461540222168,0.997270530089736,-0.020741966203786433,0.001616054660530608,1.0000000000000004,2.6519998908042908,1.06,0.652,0.5
0.0007921542382973712,3.0494525507092476,17.416686683893204,1.040565138682723,-0.020752939308295026,0.0017016578843538355,1.0000000000000004,2.656000256538391,1.06,0.656,0.5
0.0007528469923272496,3.025762803852558,17.417974889278412,1.0840065330266953,-0.020759769104188308,0.0017887512283323304,1.0000000000000004,2.6600000262260437,1.06,0.66,0.5
0.0007122387505660299,2.978805288672447,17.419221609830856,1.122935313731432,-0.020554351882310584,0.0018443104090692941,1.0000000000000004,2.66400009393692,1.06,0.664,0.5
0.0006701349957438651,2.905122831463814,17.42042088508606,1.1566825918853283,-0.020105159026570618,0.0018636530129469975,1.0000000000000004,2.6679998636245728,1.06,0.668,0.5
0.000627925885055447,2.832000970840454,17.421745210886,1.1904010325670242,-0.019681355421198532,0.0018820316945493687,1.0000000000000004,2.671999931335449,1.06,0.672,0.5
0.0005855364779563388,2.7598381862044334,17.423283636569977,1.2240701224654913,-0.01930099123273976,0.001898761081520206,1.0000000000000004,2.6759999990463257,1.06,0.676,0.5
0.0005431470754047041,2.687675416469574,17.424821466207504,1.2577392160892487,-0.018920626869658008,0.001915490494639016,1.0000000000000004,2.680000066757202,1.06,0.68,0.5
0.0005009607384636183,2.612022742629051,17.4263796210289,1.2897458877414465,-0.01852418389171362,0.0019316620619065361,1.0000000000000004,2.6840001344680786,1.06,0.684,0.5
0.0004606931615853682,2.5033932738006115,17.428123861551285,1.3060438893735409,-0.017975809547351673,0.0019425667546784098,1.0000000000000004,2.687999904155731,1.06,0.688,0.5
0.00042042617951665306,2.3947654142975807,17.429867953062057,1.3223416656255722,-0.01742744325019885,0.0019534712738078497,1.0000000000000004,2.6919999718666077,1.06,0.692,0.5
0.00038015860536688706,2.286135960370302,17.431612074375153,1.3386396616697311,-0.016879069109563716,0.0019643759243308523,1.0000000000000004,2.696000039577484,1.06,0.696,0.5
0.00033989102303166874,2.17750645801425,17.433356314897537,1.3549376763403416,-0.016330694648786448,0.00197528061767116,1.0000000000000004,2.7000001072883606,1.06,0.7,0.5
0.0003021467005055456,2.0687361545860767,17.43518429994583,1.3689371831715107,-0.01580822760297451,0.0019851507940984447,1.0000000000000004,2.703999876976013,1.06,0.704,0.5
0.0002730113983488991,1.9658054411411285,17.4367273747921,1.374004203826189,-0.015521186694968492,0.0019928673481501846,1.0000000000000004,2.7079999446868896,1.06,0.708,0.5
0.00024391407714574598,1.8632527068257332,17.438264399766922,1.3790314681828022,-0.01523759365954902,0.0020003759018720757,1.0000000000000004,2.712000012397766,1.06,0.712,0.5
0.00021481675867107697,1.7606999762356281,17.4398013651371,1.3840587474405766,-0.014954000638681464,0.002007884511044722,1.0000000000000004,2.7160000801086426,1.06,0.716,0.5
0.0001857194424701447,1.658147245645523,17.441338658332825,1.3890860043466091,-0.01467040776333306,0.0020153931150161952,1.0000000000000004,2.720000147819519,1.06,0.72,0.5
0.0001566225555507117,1.555596049875021,17.44287571310997,1.394113190472126,-0.014386819006176665,0.0020229016251960275,1.0000000000000004,2.7239999175071716,1.06,0.724,0.5
0.0001344978636552696,1.4657632820308208,17.44440931081772,1.3962045572698116,-0.014228789834305644,0.002024574609094998,1.0000000000000004,2.727999985218048,1.06,0.728,0.5
0.00011850591977236036,1.3871182966977358,17.44593968987465,1.3957136906683445,-0.014181200007442385,0.0020211147716509004,1.0000000000000004,2.7319997549057007,1.06,0.732,0.5
0.00010251397304728016,1.3084733057767153,17.447470247745514,1.395222794264555,-0.014133610238786787,0.0020176548887320678,1.0000000000000004,2.736000120639801,1.06,0.736,0.5
8.654104351535352e-05,1.2299167960882187,17.44900134205818,1.3947216384112835,-0.014086065872106701,0.002014113854443167,1.0000000000000004,2.7399998903274536,1.06,0.74,0.5
7.13047237468345e-05,1.1547877881675959,17.450544118881226,1.3938218727707863,-0.014040267866221257,0.002007427644912241,1.0000000000000004,2.74399995803833,1.06,0.744,0.5
5.60684046604365e-05,1.0796587578952312,17.452086836099625,1.3929221257567406,-0.013994469976751134,0.0020007414741485263,1.0000000000000004,2.7480000257492065,1.06,0.748,0.5
5.103237958792306e-05,1.034770429134369,17.453468322753906,1.3921251520514488,-0.013846451882272959,0.0019811368767932436,1.0000000000000004,2.751999795436859,1.06,0.752,0.5
4.85656392470446e-05,0.9974986538290977,17.454808980226517,1.3913540579378605,-0.013672682485776022,0.001958277287855026,1.0000000000000004,2.7560001611709595,1.06,0.756,0.5
4.60988990766964e-05,0.9602268785238266,17.45615002512932,1.3905830010771751,-0.013498913132934831,0.0019354176718024974,1.0000000000000004,2.759999930858612,1.06,0.76,0.5
4.363215902003503e-05,0.9229550939053297,17.457491040229797,1.3898119144141674,-0.013325143794645555,0.00191255809106039,1.0000000000000004,2.7639999985694885,1.06,0.764,0.5
4.099672867141635e-05,0.8847362361848354,17.458864986896515,1.3889984339475632,-0.013175931147998199,0.0018906030650214234,1.0000000000000004,2.768000066280365,1.06,0.768,0.5
3.8224589275159815e-05,0.8462061770260334,17.460190266370773,1.388101987540722,-0.01304288835672196,0.0018685515992160617,1.0000000000000004,2.7720001339912415,1.06,0.772,0.5
3.5374114759179065e-05,0.8110564462840557,17.461684852838516,1.3865013644099236,-0.01309034631412942,0.0018396945611129922,1.0000000000000004,2.775999903678894,1.06,0.776,0.5
3.2474253259806574e-05,0.7762915883213282,17.463167518377304,1.3848419450223446,-0.013148463520337828,0.0018106210713995097,1.0000000000000004,2.7799999713897705,1.06,0.78,0.5
2.9574348104688397e-05,0.7415262199938297,17.46465030312538,1.3831825070083141,-0.013206581526901573,0.0017815471162521135,1.0000000000000004,2.784000039100647,1.06,0.784,0.5
2.6674443347474153e-05,0.7067608460783958,17.466132938861847,1.3815230652689934,-0.013264699504361488,0.001752473130522958,1.0000000000000004,2.7880001068115234,1.06,0.788,0.5
2.3774538306042814e-05,0.6719954675063491,17.467615365982056,1.3798636309802532,-0.01332281764189247,0.0017233991605394294,1.0000000000000004,2.7920001745224,1.06,0.792,0.5
2.25283789632158e-05,0.6447448078542948,17.468978077173233,1.3786336965858936,-0.013276034558657557,0.001694146349493053,1.0000000000000004,2.7959999442100525,1.06,0.796,0.5
2.205135552912907e-05,0.6214761026203632,17.470266610383987,1.3775857165455818,-0.013181542220991105,0.0016647433854544147,1.0000000000000004,2.800000011920929,1.06,0.8,0.5
2.1612349996757985e-05,0.5987628353759646,17.471537679433823,1.376533668488264,-0.013085486134514213,0.0016352835105095664,1.0000000000000004,2.8039997816085815,1.06,0.804,0.5
2.1173344691760576e-05,0.5760495727881789,17.472809106111526,1.375481590628624,-0.012989429887966253,0.001605823609509116,1.0000000000000004,2.808000147342682,1.06,0.808,0.5
2.0734345582695823e-05,0.5533366380259395,17.474080443382263,1.374429538846016,-0.012893375111161731,0.0015763642074375639,1.0000000000000004,2.8119999170303345,1.06,0.812,0.5
2.046682908485309e-05,0.5323430076241493,17.475386828184128,1.3734098486602306,-0.012798055628081784,0.0015472118561206116,1.0000000000000004,2.815999984741211,1.06,0.816,0.5
2.0551616501052195e-05,0.5148821799084544,17.476765483617783,1.372456669807434,-0.01270425014081411,0.0015186913661295875,1.0000000000000004,2.8200000524520874,1.06,0.82,0.5
2.071689596050419e-05,0.49835830833762884,17.478321880102158,1.371463619172573,-0.012595639011124149,0.001490174116494103,1.0000000000000004,2.82399982213974,1.06,0.824,0.5
2.092517320306797e-05,0.48233496490865946,17.479973077774048,1.3704493083059788,-0.012479119002819061,0.0014616585621780587,1.0000000000000004,2.8280001878738403,1.06,0.828,0.5
2.1133449934040982e-05,0.4663116158917546,17.48162454366684,1.3694349713623524,-0.012362598630716093,0.0014331430438581094,1.0000000000000004,2.831999957561493,1.06,0.832,0.5
2.134172734713502e-05,0.4502882743254304,17.48327586054802,1.3684206195175648,-0.012246078651514836,0.001404627506815359,1.0000000000000004,2.8360000252723694,1.06,0.836,0.5
2.097657011290721e-05,0.43369435612112284,17.48498886823654,1.367241520434618,-0.012182611812022515,0.0013770291501913334,1.0000000000000004,2.839999794960022,1.06,0.84,0.5
1.9603019723035686e-05,0.4167576702311635,17.486731827259064,1.3658284209668636,-0.01219493722601328,0.0013513541912786309,1.0000000000000004,2.8439998626708984,1.06,0.844,0.5
1.8179314110966516e-05,0.40024308301508427,17.488423824310303,1.3644406273961067,-0.012199412361951545,0.001325981829495504,1.0000000000000004,2.847999930381775,1.06,0.848,0.5
1.675560818625854e-05,0.383728489279747,17.490115523338318,1.3630528151988983,-0.012203887279611081,0.0013006094830529946,1.0000000000000004,2.8519999980926514,1.06,0.852,0.5
1.533151240096231e-05,0.36720412503927946,17.491806715726852,1.3616646379232407,-0.012208545769681223,0.0012752338511177186,1.0000000000000004,2.856000065803528,1.06,0.856,0.5
1.390038198678667e-05,0.35050340089946985,17.493487626314163,1.3602693527936935,-0.012216512957820669,0.001249799003062435,1.0000000000000004,2.8600001335144043,1.06,0.86,0.5
1.28666932255328e-05,0.33575718477368355,17.495100408792496,1.3589705638587475,-0.012189284840133041,0.00122490034192424,1.0000000000000004,2.8640002012252808,1.06,0.864,0.5
1.3593713532600304e-05,0.32782101863995194,17.49649828672409,1.3581072762608528,-0.012021403352264315,0.0012012298394097343,1.0000000000000004,2.8679999709129333,1.06,0.868,0.5
1.4320744980977906e-05,0.31988473189994693,17.497896313667297,1.3572439774870872,-0.01185351944877766,0.0011775589897382588,1.0000000000000004,2.87200003862381,1.06,0.872,0.5
1.504777631566867e-05,0.3119484488852322,17.499294131994247,1.356380671262741,-0.011685635661706328,0.001153888153879734,1.0000000000000004,2.8759998083114624,1.06,0.876,0.5
1.577480733772063e-05,0.30401216447353363,17.500692129135132,1.355517327785492,-0.011517751714563929,0.0011302172965770296,1.0000000000000004,2.8800001740455627,1.06,0.88,0.5
1.6501838729254814e-05,0.2960758777335286,17.502089977264404,1.3546540103852749,-0.011349867985700257,0.0011065464487955978,1.0000000000000004,2.8839999437332153,1.06,0.884,0.5
1.666410730649659e-05,0.28756748232990503,17.503569215536118,1.3535556681454182,-0.01122879984905012,0.0010845336241800396,1.0000000000000004,2.888000011444092,1.06,0.888,0.5
1.629019357096695e-05,0.27834459859877825,17.50510424375534,1.3522628210484982,-0.011152242965181358,0.0010639249742325774,1.0000000000000004,2.8920000791549683,1.06,0.892,0.5
1.591900624475784e-05,0.269122620113194,17.50663933157921,1.3509700894355774,-0.011076046561356634,0.001043305924440574,1.0000000000000004,2.895999848842621,1.06,0.896,0.5
1.555270682729315e-05,0.2599024116061628,17.508174747228622,1.3496775664389133,-0.011000497222994454,0.0010226686165424326,1.0000000000000004,2.900000214576721,1.06,0.9,0.5
1.5186402237077345e-05,0.25068206060677767,17.509709984064102,1.3483850061893463,-0.010924946749582887,0.0010020309855462983,1.0000000000000004,2.903999984264374,1.06,0.904,0.5
1.4820097476331284e-05,0.2414617110043764,17.51124545931816,1.3470924533903599,-0.010849396261619404,0.000981393351139559,1.0000000000000004,2.9080000519752502,1.06,0.908,0.5
1.4286875256175335e-05,0.23293279623612761,17.512541085481644,1.3458207361400127,-0.010773182526463643,0.0009634957841626601,1.0000000000000004,2.911999821662903,1.06,0.912,0.5
1.3731952577700213e-05,0.2245339467190206,17.51379695534706,1.3445545323193073,-0.010696212775656022,0.0009460111998578213,1.0000000000000004,2.9159998893737793,1.06,0.916,0.5
1.3177029785538252e-05,0.21613510372117162,17.5150528550148,1.3432883247733116,-0.010619242995744571,0.0009285266189635877,1.0000000000000004,2.9199999570846558,1.06,0.92,0.5
1.2622107220749967e-05,0.20773625513538718,17.51630863547325,1.3420220948755741,-0.010542273259488866,0.0009110420194247126,1.0000000000000004,2.9240000247955322,1.06,0.924,0.5
1.2485984569821085e-05,0.20069944020360708,17.517545968294144,1.3408799730241299,-0.010448434681165963,0.0008940407267346018,1.0000000000000004,2.9280000925064087,1.06,0.928,0.5
1.3296310811483636e-05,0.1967403539456427,17.51874130964279,1.3400182090699673,-0.010316469255485572,0.0008781307607961253,1.0000000000000004,2.9319998621940613,1.06,0.932,0.5
1.4102339576993472e-05,0.19277088018134236,17.519936233758926,1.3391548544168472,-0.010184496975853108,0.0008622292447171276,1.0000000000000004,2.9359999299049377,1.06,0.936,0.5
1.4786939374289432e-05,0.1885078172199428,17.521110594272614,1.338246501982212,-0.010052331228507683,0.0008465662575645183,1.0000000000000004,2.939999997615814,1.06,0.94,0.5
1.5471539370537357e-05,0.18424475518986583,17.522285044193268,1.3373381458222866,-0.00992016559757758,0.0008309032716624642,1.0000000000000004,2.9440000653266907,1.06,0.944,0.5
1.5107881438325421e-05,0.17774471128359437,17.523782402276993,1.336145967245102,-0.009847305176663212,0.0008165160771795854,1.0000000000000004,2.9479998350143433,1.06,0.948,0.5
1.4507021461440672e-05,0.17068978399038315,17.524811536073685,1.3348619379103184,-0.009770290489541367,0.0008033687241777443,1.0000000000000004,2.9520002007484436,1.06,0.952,0.5
1.3906170465816103e-05,0.163634960539639,17.52584072947502,1.3335779197514057,-0.0096932770247804,0.0007902215908188737,1.0000000000000004,2.955999970436096,1.06,0.956,0.5
1.3306136480650821e-05,0.15658974298276007,17.526880890130997,1.3322949633002281,-0.009614332680939697,0.0007770742375896589,1.0000000000000004,2.9600000381469727,1.06,0.96,0.5
1.2719883017098255e-05,0.14970652968622744,17.52810510993004,1.3310297057032585,-0.009503190638497472,0.0007639269795163273,1.0000000000000004,2.964000105857849,1.06,0.964,0.5
1.214001042626478e-05,0.14285103604197502,17.529330521821976,1.3297679051756859,-0.00939222909801174,0.0007508077328566287,1.0000000000000004,2.9679998755455017,1.06,0.968,0.5
1.2065345600831279e-05,0.13819050882011652,17.530643552541733,1.3287810944020748,-0.009295572846895084,0.0007399063481443591,1.0000000000000004,2.972000241279602,1.06,0.972,0.5
1.1990680718554358e-05,0.13352998159825802,17.531956553459167,1.3277943022549152,-0.009198916581226513,0.0007290049726407233,1.0000000000000004,2.9760000109672546,1.06,0.976,0.5
1.1916015836277438e-05,0.1288694548420608,17.533269733190536,1.3268074803054333,-0.00910226022824645,0.0007181036093584225,1.0000000000000004,2.980000078678131,1.06,0.98,0.5
1.1869643458339851e-05,0.12434981297701597,17.534600734710693,1.325826209038496,-0.008995108990347944,0.000707218253182873,1.0000000000000004,2.9839998483657837,1.06,0.984,0.5
1.1858252577212625e-05,0.12000443344004452,17.535954177379608,1.324851855635643,-0.00887498316296842,0.0006963528695678178,1.0000000000000004,2.98799991607666,1.06,0.988,0.5
1.1864996110944048e-05,0.1159300992731005,17.537276685237885,1.323900956660509,-0.008761516321101226,0.0006859429529413319,1.0000000000000004,2.9919999837875366,1.06,0.992,0.5
1.1919064064613849e-05,0.11256325803697109,17.538519144058228,1.3230112567543983,-0.0086654310580343,0.0006767220891106263,1.0000000000000004,2.996000051498413,1.06,0.996,0.5
1.197313201828365e-05,0.10919641586951911,17.53976184129715,1.3221215531229973,-0.008569345664000139,0.0006675012366486044,1.0000000000000004,3.0000001192092896,1.06,1.0,0.5
1.2027199062458749e-05,0.10582962352782488,17.541004478931427,1.321231845766306,-0.008473261710605584,0.0006582804971912992,1.0000000000000004,3.003999888896942,1.06,1.004,0.5
1.2080981520057321e-05,0.10248949169181287,17.54205134510994,1.3203595653176308,-0.008354809047887102,0.0006490533646683616,1.0000000000000004,3.0079999566078186,1.06,1.008,0.5
1.2138724628130149e-05,0.09914915822446346,17.543215036392212,1.319482184946537,-0.008229926024796441,0.0006398425991847034,1.0000000000000004,3.012000024318695,1.06,1.012,0.5
1.1956555198366914e-05,0.09570576716214418,17.544219613075256,1.3184987381100655,-0.008131151655106805,0.0006314655940968805,1.0000000000000004,3.0160000920295715,1.06,1.016,0.5
1.1692568051557828e-05,0.09222736698575318,17.545169830322266,1.3174791485071182,-0.008041285909712315,0.0006233732970031269,1.0000000000000004,3.019999861717224,1.06,1.02,0.5
1.1428573202465486e-05,0.08874886226840317,17.546120405197144,1.316459521651268,-0.007951417355798185,0.0006152807397938886,1.0000000000000004,3.0240002274513245,1.06,1.024,0.5
1.1162302968159565e-05,0.08531772624701262,17.547028750181198,1.3154407441616058,-0.007844469670089893,0.0006070447925594635,1.0000000000000004,3.027999997138977,1.06,1.028,0.5
1.0894721327758816e-05,0.08191374444868416,17.547913163900375,1.3144224360585213,-0.007727708944003098,0.0005987263657516451,1.0000000000000004,3.0320000648498535,1.06,1.032,0.5
1.079342465004629e-05,0.07915234623942524,17.548755198717117,1.3135118335485458,-0.007614243659190834,0.0005910120075895975,1.0000000000000004,3.03600013256073,1.06,1.036,0.5
1.084563297126806e-05,0.0769842816516757,17.549557894468307,1.3127006851136684,-0.007503826753236353,0.0005838557599417982,1.0000000000000004,3.0399999022483826,1.06,1.04,0.5
1.0897842713575301e-05,0.07481615280266851,17.550361067056656,1.3118895180523396,-0.007393406529445201,0.0005766993149336486,1.0000000000000004,3.044000267982483,1.06,1.044,0.5
1.0950050949531942e-05,0.07264808821491897,17.55116406083107,1.3110783882439137,-0.0072829896525945514,0.0005695430481864605,1.0000000000000004,3.0479997396469116,1.06,1.048,0.5
1.100226080552602e-05,0.07047995936591178,17.551966965198517,1.3102672435343266,-0.00717256948701106,0.0005623865820325591,1.0000000000000004,3.052000105381012,1.06,1.052,0.5
1.1045384752605969e-05,0.06832381861750036,17.552765667438507,1.3094514235854149,-0.007064662640914321,0.0005553248527689902,1.0000000000000004,3.0559998750686646,1.06,1.056,0.5
1.099790227954145e-05,0.06630827055778354,17.55355128645897,1.3085864149034023,-0.006955535682209302,0.0005490993771104513,1.0000000000000004,3.059999942779541,1.06,1.06,0.5
1.0950078348059833e-05,0.06429196917451918,17.5543369948864,1.3077207170426846,-0.0068457581219263375,0.0005428698129890108,1.0000000000000004,3.0640000104904175,1.06,1.064,0.5
1.0902255894507107e-05,0.062275726231746376,17.55512273311615,1.3068550527095795,-0.006735984061378986,0.0005366404168967165,1.0000000000000004,3.06799978017807,1.06,1.068,0.5
1.085443201986891e-05,0.060259423102252185,17.555908501148224,1.3059893660247326,-0.006626206522923894,0.0005304108415202791,1.0000000000000004,3.0720001459121704,1.06,1.072,0.5
1.0806609537894474e-05,0.05824318085797131,17.556694209575653,1.3051237016916275,-0.006516432222269941,0.0005241814369583153,1.0000000000000004,3.075999915599823,1.06,1.076,0.5
1.0756173708159622e-05,0.05641083372756839,17.55750271677971,1.3042741306126118,-0.006407665838196408,0.0005185210334275325,1.0000000000000004,3.0799999833106995,1.06,1.08,0.5
1.0704277059403466e-05,0.05468152742832899,17.558324068784714,1.3034336231648922,-0.00629946863045916,0.0005131794343924412,1.0000000000000004,3.084000051021576,1.06,1.084,0.5
1.0652378875875002e-05,0.05295217037200928,17.559145122766495,1.3025930784642696,-0.006191268264956307,0.0005078376725577982,1.0000000000000004,3.0880001187324524,1.06,1.088,0.5
1.0600482397649102e-05,0.05122286395635456,17.55996635556221,1.3017525635659695,-0.006083071122702677,0.0005024960780701804,1.0000000000000004,3.091999888420105,1.06,1.092,0.5
1.0544149375846246e-05,0.04948142624925822,17.560763150453568,1.3009083345532417,-0.00596851888258243,0.0004971080600171263,1.0000000000000004,3.0959999561309814,1.06,1.096,0.5
1.0499427446575282e-05,0.047818026738241315,17.561537832021713,1.3000701628625393,-0.005848647655511741,0.0004918560343867284,1.0000000000000004,3.100000023841858,1.06,1.1,0.5
1.0515296452240364e-05,0.04650383512489498,17.56230366230011,1.299268152564764,-0.00572865447611548,0.00048729616310083657,1.0000000000000004,3.1040000915527344,1.06,1.104,0.5
1.0526923176712444e-05,0.0451472788117826,17.56303784251213,1.2984669581055641,-0.0056140564774977975,0.00048275093104166444,1.0000000000000004,3.108000159263611,1.06,1.108,0.5
1.0530800523156358e-05,0.04373218328692019,17.563723653554916,1.297652781009674,-0.005506508139660582,0.00047821816133364337,1.0000000000000004,3.1119999289512634,1.06,1.112,0.5
1.053467801170882e-05,0.04231704509584233,17.56440967321396,1.296838566660881,-0.005398956593126059,0.0004736852774840372,1.0000000000000004,3.1160002946853638,1.06,1.116,0.5
1.0538555528682991e-05,0.040901948988903314,17.5650954246521,1.296024389564991,-0.005291408131597564,0.00046915250686652143,1.0000000000000004,3.1199997663497925,1.06,1.12,0.5
1.0487356576049933e-05,0.03955753694754094,17.566172301769257,1.2952235415577888,-0.005192941476707347,0.0004651523900065513,1.0000000000000004,3.124000132083893,1.06,1.124,0.5
1.043328373384611e-05,0.038216771150473505,17.567269563674927,1.294423371553421,-0.005094945467135403,0.00046117992542349384,1.0000000000000004,3.1279999017715454,1.06,1.128,0.5
1.0376071060136383e-05,0.03683773486409336,17.568375557661057,1.2936208173632622,-0.004993908623873722,0.0004571773361021769,1.0000000000000004,3.131999969482422,1.06,1.132,0.5
1.0309137678632396e-05,0.03534012351883575,17.56950768828392,1.2928108014166355,-0.004883451299974695,0.00045308097651286516,1.0000000000000004,3.1360000371932983,1.06,1.136,0.5
1.0242206343491489e-05,0.03384255716810003,17.57064014673233,1.2920008301734924,-0.004772997330292128,0.0004489847624427057,1.0000000000000004,3.139999806880951,1.06,1.14,0.5
1.0184039609839601e-05,0.03244241140782833,17.571759790182114,1.291200652718544,-0.004663221181544941,0.000444894683369057,1.0000000000000004,3.1440001726150513,1.06,1.144,0.5
1.0157427453805212e-05,0.0313931034761481,17.572832763195038,1.2904358580708504,-0.0045559001446235925,0.00044082735030315234,1.0000000000000004,3.147999942302704,1.06,1.148,0.5
1.0130815269349114e-05,0.030343795253429562,17.57390621304512,1.2896710559725761,-0.004448579071322456,0.0004367600213299738,1.0000000000000004,3.1520000100135803,1.06,1.152,0.5
1.0104202289085151e-05,0.02929445612244308,17.574979156255722,1.2889062725007534,-0.0043412548111518845,0.00043269256775602116,1.0000000000000004,3.156000077724457,1.06,1.156,0.5
1.0077590104629053e-05,0.028245148074347526,17.576052576303482,1.2881414592266083,-0.004233933825162239,0.00042862523878284264,1.0000000000000004,3.1599998474121094,1.06,1.16,0.5
1.0050764814195645e-05,0.027205594582483172,17.577125191688538,1.2873748168349266,-0.004123382386751473,0.0004245469890520326,1.0000000000000004,3.163999915122986,1.06,1.164,0.5
1.0034838481942643e-05,0.02619488403433934,17.578191578388214,1.2866208367049694,-0.004009369884443004,0.0004204340216347191,1.0000000000000004,3.1679999828338623,1.06,1.168,0.5
1.0022915375884622e-05,0.02518744982080534,17.579270273447037,1.2858640030026436,-0.003901575404597679,0.0004163672797403706,1.0000000000000004,3.1720000505447388,1.06,1.172,0.5
1.0010992582465406e-05,0.02418004587525502,17.580348879098892,1.2851072028279305,-0.0037937842062092386,0.00041230062879549223,1.0000000000000004,3.1760001182556152,1.06,1.176,0.5
9.999069902733027e-06,0.02317264152225107,17.581427425146103,1.2843503840267658,-0.0036859930041828193,0.0004082340055902023,1.0000000000000004,3.179999887943268,1.06,1.18,0.5
9.987146768253297e-06,0.022165207425132394,17.582506150007248,1.2835935354232788,-0.003578198553441325,0.000404167260739996,1.0000000000000004,3.1839999556541443,1.06,1.184,0.5
9.96900072891549e-06,0.020979285531211644,17.583595603704453,1.2828283607959747,-0.003473946766462177,0.0004001021175099595,1.0000000000000004,3.1880000233650208,1.06,1.188,0.5
9.944930013716657e-06,0.019623391912318766,17.584695279598236,1.2820551730692387,-0.0033730610994098242,0.000396038313056124,1.0000000000000004,3.1919997930526733,1.06,1.192,0.5
9.921063792717177e-06,0.018254247057484463,17.585804879665375,1.2812809385359287,-0.0032687693237676285,0.00039195425074467494,1.0000000000000004,3.1960001587867737,1.06,1.196,0.5
9.897779648326832e-06,0.016847048565978184,17.586942583322525,1.2805036082863808,-0.0031547247999696992,0.0003878118229749816,1.0000000000000004,3.1999999284744263,1.06,1.2,0.5
9.87449632816606e-06,0.01543989223864628,17.58807998895645,1.2797263078391552,-0.0030406836631300393,0.00038366952969681734,1.0000000000000004,3.2039999961853027,1.06,1.204,0.5
9.852513500163695e-06,0.013795903665595688,17.589226722717285,1.2789567932486534,-0.0029263080905366223,0.000379568126788854,1.0000000000000004,3.208000063896179,1.06,1.208,0.5
9.837368651233191e-06,0.010906430499915132,17.590422809123993,1.2782281935214996,-0.0028101707248424646,0.00037568165819834576,1.0000000000000004,3.211999833583832,1.06,1.212,0.5
9.822224228628329e-06,0.008017043444851879,17.591618984937668,1.2774996124207973,-0.0026940368370560464,0.0003717952990029971,1.0000000000000004,3.216000199317932,1.06,1.216,0.5
9.806902539821749e-06,0.005065383233159082,17.592821776866913,1.276771754026413,-0.0025844779338513035,0.00036793537196899706,1.0000000000000004,3.2199999690055847,1.06,1.22,0.5
9.791327698849273e-06,0.0020247599850335973,17.594034731388092,1.2760449089109898,-0.002484342661773553,0.00036411360451893415,1.0000000000000004,3.224000036716461,1.06,1.224,0.5
9.775752346286026e-06,-0.0010159536136598035,17.595247626304626,1.2753180637955666,-0.002384204370173393,0.0003602917179250653,1.0000000000000004,3.2280001044273376,1.06,1.228,0.5
9.760317652762751e-06,-0.0046673016040585935,17.596471220254898,1.274609014391899,-0.002278717794979457,0.00035634729647426866,1.0000000000000004,3.2319998741149902,1.06,1.232,0.5
9.745010345341143e-06,-0.008873845920334134,17.59770479798317,1.2739161290228367,-0.002168366516343667,0.0003522913864344446,1.0000000000000004,3.2359999418258667,1.06,1.236,0.5
9.729702611593893e-06,-0.013080515777801338,17.598937928676605,1.273223202675581,-0.0020580119435180677,0.00034823535634131986,1.0000000000000004,3.240000009536743,1.06,1.24,0.5
9.714395332593995e-06,-0.017287060163653223,17.6001715362072,1.2725303396582603,-0.001947660664882278,0.0003441794481204852,1.0000000000000004,3.2440000772476196,1.06,1.244,0.5
9.699691233322483e-06,-0.02155535950078047,17.601415932178497,1.2718375734984875,-0.001842422662775789,0.0003401410783681058,1.0000000000000004,3.248000144958496,1.06,1.248,0.5
9.686253179097548e-06,-0.025952752141165547,17.602683365345,1.2711451426148415,-0.0017479159332651761,0.0003361398350989475,1.0000000000000004,3.2519999146461487,1.06,1.252,0.5
9.674777373902543e-06,-0.03088765431311913,17.603838115930557,1.2704806923866272,-0.001644050539653108,0.0003319063430353708,1.0000000000000004,3.255999982357025,1.06,1.256,0.5
9.663549988658815e-06,-0.035890305996872485,17.604978412389755,1.269819799810648,-0.0015390061034850078,0.00032764362890702614,1.0000000000000004,3.2600000500679016,1.06,1.26,0.5
9.65232197813748e-06,-0.040893106488510966,17.60611879825592,1.269158873707056,-0.0014339585727611848,0.00032338079472538084,1.0000000000000004,3.263999819755554,1.06,1.264,0.5
9.641094550261187e-06,-0.04589575860882178,17.607259213924408,1.268497996032238,-0.0013289141581935837,0.00031911810106066696,1.0000000000000004,3.2680001854896545,1.06,1.268,0.5
9.629867122384894e-06,-0.05089841008884832,17.608399748802185,1.2678370960056782,-0.0012238697532076515,0.00031485538897868537,1.0000000000000004,3.271999955177307,1.06,1.272,0.5
9.61850433611744e-06,-0.05578253004932776,17.609479784965515,1.2671895809471607,-0.0011189966435267706,0.00031053086271981556,1.0000000000000004,3.2760000228881836,1.06,1.276,0.5
9.606557298980078e-06,-0.06030905380612239,17.610378563404083,1.266582939773798,-0.0010167656424755478,0.0003060242899550758,1.0000000000000004,3.28000009059906,1.06,1.28,0.5
9.594609835517076e-06,-0.0648357120808214,17.611277252435684,1.2659762538969517,-0.0009145315884211414,0.0003015175853207097,1.0000000000000004,3.2839998602867126,1.06,1.284,0.5
9.58266284101228e-06,-0.0693622351391241,17.612176150083542,1.265369575470686,-0.0008123005766265123,0.00029701102170065496,1.0000000000000004,3.288000226020813,1.06,1.288,0.5
9.570715363338422e-06,-0.07388889498542994,17.613075077533722,1.264762930572033,-0.0007100665293364727,0.0002925043166897012,1.0000000000000004,3.2919999957084656,1.06,1.292,0.5
9.558768482520463e-06,-0.07841541699599475,17.61397385597229,1.264156263321638,-0.0006078355263241519,0.0002879977508882803,1.0000000000000004,3.296000063419342,1.06,1.296,0.5
9.54682131748541e-06,-0.08294194098562002,17.614872485399246,1.2635495886206627,-0.0005056045146147881,0.00028349117849302274,1.0000000000000004,3.2999998331069946,1.06,1.3,0.5
9.534758802942633e-06,-0.08745608385652304,17.615768522024155,1.262948151677847,-0.00040097159328666976,0.0002789836657939304,1.0000000000000004,3.303999900817871,1.06,1.304,0.5
9.522332234723763e-06,-0.09193046332802624,17.616655260324478,1.2623633332550526,-0.00028874625234465157,0.00027447369791389065,1.0000000000000004,3.3079999685287476,1.06,1.308,0.5
9.50990524017925e-06,-0.09640497656073421,17.61754235625267,1.2617784887552261,-0.00017651757298153825,0.0002699636168017605,1.0000000000000004,3.312000036239624,1.06,1.312,0.5
9.499285084757503e-06,-0.10080484091304243,17.618465334177017,1.2612017393112183,-7.585608074123229e-05,0.00026546939898253186,1.0000000000000004,3.3160001039505005,1.06,1.316,0.5
9.490093489716855e-06,-0.10514590505044907,17.619417130947113,1.2606313973665237,1.5663348602146243e-05,0.0002609874904919707,1.0000000000000004,3.320000171661377,1.06,1.32,0.5
9.4809020225739e-06,-0.10948684136383235,17.620369017124176,1.2600610330700874,0.0001071800418372959,0.0002565057243373303,1.0000000000000004,3.3239999413490295,1.06,1.324,0.5
9.471710640696074e-06,-0.11382777593098581,17.621320366859436,1.259490706026554,0.0001986967281482066,0.0002520239522709744,1.0000000000000004,3.328000009059906,1.06,1.328,0.5
9.46251887512517e-06,-0.11816884111613035,17.622272342443466,1.2589203417301178,0.0002902161518179014,0.00024754204901000776,1.0000000000000004,3.3320000767707825,1.06,1.332,0.5
9.45487327896899e-06,-0.12201692583039403,17.623316019773483,1.2583852708339691,0.000395523855047486,0.0002430998451927735,1.0000000000000004,3.335999846458435,1.06,1.336,0.5
9.447802781892278e-06,-0.12568168994039297,17.62439402937889,1.2578633110970259,0.0005059676758580878,0.00023867224069817894,1.0000000000000004,3.3400002121925354,1.06,1.34,0.5
9.440732497978388e-06,-0.12934634345583618,17.625472366809845,1.2573413699865341,0.0006164082038395691,0.00023424475659794552,1.0000000000000004,3.343999981880188,1.06,1.344,0.5
9.434197039581704e-06,-0.13292448897846043,17.626555800437927,1.256817739456892,0.0007159524135431639,0.0002298399157325548,1.0000000000000004,3.3480000495910645,1.06,1.348,0.5
9.428143329159866e-06,-0.13642455590888858,17.62764421105385,1.2562926169484854,0.0008056817175869924,0.0002254556872003377,1.0000000000000004,3.352000117301941,1.06,1.352,0.5
9.422089675581446e-06,-0.13992462190799415,17.628732800483704,1.2557674758136272,0.0008954110071499599,0.0002210714628745336,1.0000000000000004,3.3559998869895935,1.06,1.356,0.5
9.416035766207642e-06,-0.14342479244805872,17.62982115149498,1.255242332816124,0.0009851429522313992,0.00021668710098765587,1.0000000000000004,3.360000252723694,1.06,1.36,0.5
9.410178932967028e-06,-0.146816189866513,17.630907654762268,1.254720851778984,0.0010783032153085514,0.0002123037281762663,1.0000000000000004,3.3639997243881226,1.06,1.364,0.5
9.405030255038582e-06,-0.14981671515852213,17.631987422704697,1.254212412983179,0.0011838101509056287,0.0002079232518781282,1.0000000000000004,3.368000090122223,1.06,1.368,0.5
9.39988186132723e-06,-0.1528171554673463,17.633067190647125,1.2537040039896965,0.001289313961933658,0.00020354291103785727,1.0000000000000004,3.3719998598098755,1.06,1.372,0.5
9.394733211820494e-06,-0.155817681690678,17.63414692878723,1.2531955782324076,0.001394820908899419,0.00019916244639262004,1.0000000000000004,3.375999927520752,1.06,1.376,0.5
9.388991017544868e-06,-0.158721424639225,17.635204881429672,1.2526768781244755,0.0014900909809512086,0.00019481089339024038,1.0000000000000004,3.3799999952316284,1.06,1.38,0.5
9.38264062710914e-06,-0.16152615123428404,17.636240363121033,1.252147626131773,0.0015748814748803852,0.00019048881210892432,1.0000000000000004,3.383999764919281,1.06,1.384,0.5
9.376290037721446e-06,-0.16433096444234252,17.637276023626328,1.251618403941393,0.0016596744735579705,0.00018616661265014045,1.0000000000000004,3.3880001306533813,1.06,1.388,0.5
9.36993961886401e-06,-0.16713569010607898,17.638311862945557,1.2510891668498516,0.0017444649838580517,0.00018184453608682816,1.0000000000000004,3.391999900341034,1.06,1.392,0.5
9.363369841253188e-06,-0.16971239843405783,17.63924577832222,1.250549379736185,0.0018381746431259671,0.0001774894410431216,1.0000000000000004,3.3959999680519104,1.06,1.396,0.5
9.356709028907062e-06,-0.17219415167346597,17.64013773202896,1.2500051856040955,0.001935590384164243,0.00017312079466969,1.0000000000000004,3.400000035762787,1.06,1.4,0.5
9.350048003398115e-06,-0.1746759805828333,17.641029715538025,1.2494609877467155,0.002033009033766575,0.0001687520200164272,1.0000000000000004,3.4040001034736633,1.06,1.404,0.5
9.343387162630279e-06,-0.1771577342879027,17.64192172884941,1.2489168047904968,0.0021304247493389994,0.0001643833768270042,1.0000000000000004,3.407999873161316,1.06,1.408,0.5
9.33823615412166e-06,-0.1796080891508609,17.642820566892624,1.2483752258121967,0.0022204058404895477,0.00015998986465248777,1.0000000000000004,3.4119999408721924,1.06,1.412,0.5
9.334061346066846e-06,-0.1820259066298604,17.643638402223587,1.2478349544107914,0.0023019262262096163,0.0001555629644265366,1.0000000000000004,3.416000008583069,1.06,1.416,0.5
9.329886765385709e-06,-0.18444365449249744,17.64445608854294,1.247294696047902,0.0023834441708459053,0.0001511361988022486,1.0000000000000004,3.4200000762939453,1.06,1.42,0.5
9.325724022346549e-06,-0.18682206282392144,17.645156979560852,1.2467853724956512,0.002468075166689232,0.0001467728941335622,1.0000000000000004,3.4240001440048218,1.06,1.424,0.5
9.32061963965225e-06,-0.18910695938393474,17.645866125822067,1.246238162741065,0.0025596519881219137,0.00014268166400377424,1.0000000000000004,3.4279999136924744,1.06,1.428,0.5
9.315515299590515e-06,-0.19139192439615726,17.64657571911812,1.2456909213215113,0.0026512315962463617,0.00013859031652074805,1.0000000000000004,3.4320002794265747,1.06,1.432,0.5
9.31041077478767e-06,-0.1936768228188157,17.647285103797913,1.245143698528409,0.0027428084395069163,0.00013449908979623615,1.0000000000000004,3.4359997510910034,1.06,1.436,0.5
9.305306392093371e-06,-0.1959617859683931,17.647994428873062,1.244596453383565,0.002834388036717428,0.00013040773663419714,1.0000000000000004,3.4400001168251038,1.06,1.44,0.5
9.300201895712235e-06,-0.1982466853223741,17.648703932762146,1.2440492399036884,0.0029259649018058553,0.00012631650929506577,1.0000000000000004,3.4439998865127563,1.06,1.444,0.5
9.29507935154561e-06,-0.20053062308579683,17.649414241313934,1.2435018308460712,0.003017293864104431,0.00012222781941773064,1.0000000000000004,3.447999954223633,1.06,1.448,0.5
9.289973334603019e-06,-0.20262312656268477,17.65018394589424,1.2429668456315994,0.0031030509489937685,0.00011873648861637776,1.0000000000000004,3.4520000219345093,1.06,1.452,0.5
9.28486750240154e-06,-0.2047161371447146,17.650953859090805,1.2424318622797728,0.003188925613358151,0.0001152425715957861,1.0000000000000004,3.455999791622162,1.06,1.456,0.5
9.279761485458948e-06,-0.20680920919403434,17.651723861694336,1.2418968603014946,0.003274802802479826,0.00011174855457340982,1.0000000000000004,3.460000157356262,1.06,1.46,0.5
9.274655667468323e-06,-0.20890221931040287,17.652493715286255,1.2413618732243776,0.0033606774159125052,0.00010825463036212568,1.0000000000000004,3.463999927043915,1.06,1.464,0.5
9.269549693158297e-06,-0.21099529089406133,17.65326365828514,1.2408268805593252,0.003446554583206307,0.00010476061466135889,1.0000000000000004,3.4679999947547913,1.06,1.468,0.5
9.264443917800236e-06,-0.21308830427005887,17.65403389930725,1.240291889756918,0.0035324292548466474,0.00010126669756971296,1.0000000000000004,3.4720000624656677,1.06,1.472,0.5
9.259636186698117e-06,-0.2151107769459486,17.65481945872307,1.2397636976093054,0.0036181839459459297,9.808110350917332e-05,1.0000000000000004,3.4759998321533203,1.06,1.476,0.5
9.25524150829915e-06,-0.2170355343259871,17.655627071857452,1.2392448838800192,0.0037037750516901724,9.532283270985431e-05,1.0000000000000004,3.4799998998641968,1.06,1.48,0.5
9.250846829900183e-06,-0.2189602330327034,17.656434297561646,1.2387260757386684,0.003789363516261801,9.256464186790936e-05,1.0000000000000004,3.4839999675750732,1.06,1.484,0.5
9.246452123079507e-06,-0.22088498808443546,17.657241702079773,1.2382072657346725,0.0038749545492464676,8.980636458322255e-05,1.0000000000000004,3.4880000352859497,1.06,1.488,0.5
9.242057416258831e-06,-0.22280968772247434,17.658049076795578,1.2376884575933218,0.0039605430501978844,8.704817494731287e-05,1.0000000000000004,3.492000102996826,1.06,1.492,0.5
9.237662766281574e-06,-0.22473444556817412,17.658856481313705,1.2371696420013905,0.004046134119562339,8.428990356890154e-05,1.0000000000000004,3.4960001707077026,1.06,1.496,0.5
9.233405833697361e-06,-0.2266242797486484,17.659673005342484,1.2366492208093405,0.004122299360460602,8.163053031751133e-05,1.0000000000000004,3.4999999403953552,1.06,1.5,0.5
9.230393644088508e-06,-0.22837745072320104,17.660506516695023,1.2361404467374086,0.004198063244984951,7.972671773792683e-05,1.0000000000000004,3.5040000081062317,1.06,1.504,0.5
9.227455620930414e-06,-0.23011192260310054,17.66133877635002,1.235630888491869,0.004276817249774467,7.792275725648778e-05,1.0000000000000004,3.5079997777938843,1.06,1.508,0.5
9.22433969208214e-06,-0.2318545263260603,17.662166863679886,1.2351181413978338,0.00435871968511492,7.606879961485902e-05,1.0000000000000004,3.5120001435279846,1.06,1.512,0.5
9.221223493227626e-06,-0.23359718173742294,17.662994533777237,1.2346053812652826,0.0044406245651771314,7.421479364211336e-05,1.0000000000000004,3.515999913215637,1.06,1.516,0.5
9.218107422270805e-06,-0.23533978406339884,17.66382285952568,1.2340926509350538,0.004522527058725245,7.236083392569981e-05,1.0000000000000004,3.5199999809265137,1.06,1.52,0.5
9.214991450789967e-06,-0.23708244506269693,17.664650321006775,1.2335798814892769,0.0046044319969951175,7.050682737030911e-05,1.0000000000000004,3.52400004863739,1.06,1.524,0.5
9.212391319124436e-06,-0.23880544723942876,17.665521681308746,1.233071280643344,0.004687427725002635,6.864984212917591e-05,1.0000000000000004,3.5279998183250427,1.06,1.528,0.5
9.21083278626611e-06,-0.24048556573688984,17.666453957557678,1.2325525060296059,0.004774685803567991,6.679074691057219e-05,1.0000000000000004,3.532000184059143,1.06,1.532,0.5
9.209274310251203e-06,-0.2421657321974635,17.667386382818222,1.2320337388664484,0.004861946479650214,6.493158885589878e-05,1.0000000000000004,3.5359999537467957,1.06,1.536,0.5
9.20754673927604e-06,-0.24382560048252344,17.668331295251846,1.2315063308924437,0.004939481048495509,6.314137808516307e-05,1.0000000000000004,3.540000021457672,1.06,1.54,0.5
9.205747218743454e-06,-0.24547689547762275,17.66928169131279,1.2309752218425274,0.005012878049456049,6.138044255621367e-05,1.0000000000000004,3.5440000891685486,1.06,1.544,0.5
9.20394764136745e-06,-0.24712813971564174,17.67023205757141,1.2304441295564175,0.00508627291128505,5.9619564993340646e-05,1.0000000000000004,3.547999858856201,1.06,1.548,0.5
9.202087909443435e-06,-0.2487788121215999,17.671178877353668,1.2299147918820381,0.005160348424396943,5.790161852381459e-05,1.0000000000000004,3.5519999265670776,1.06,1.552,0.5
9.199548770766341e-06,-0.25042240833863616,17.67208582162857,1.2294052820652723,0.005242077691946179,5.666876031540369e-05,1.0000000000000004,3.555999994277954,1.06,1.556,0.5
9.197009632089248e-06,-0.25206600734964013,17.672992557287216,1.2288957852870226,0.00532380685035605,5.543590167178536e-05,1.0000000000000004,3.5600000619888306,1.06,1.56,0.5
9.194470578677283e-06,-0.25370965246111155,17.673899561166763,1.2283862717449665,0.0054055385262472555,5.4202998192920404e-05,1.0000000000000004,3.564000129699707,1.06,1.564,0.5
9.191817056830587e-06,-0.255345044657588,17.67481029033661,1.227873269468546,0.005477703336509876,5.3070509878239136e-05,1.0000000000000004,3.5679998993873596,1.06,1.568,0.5
9.18941780980731e-06,-0.256975076161325,17.67565929889679,1.2273674216121435,0.005544305677176453,5.196125354700598e-05,1.0000000000000004,3.571999967098236,1.06,1.572,0.5
9.18701873331429e-06,-0.2586050624959171,17.676507860422134,1.2268616016954184,0.005610906038782559,5.0852033123938156e-05,1.0000000000000004,3.5760000348091125,1.06,1.576,0.5
9.18447713615933e-06,-0.2602318716235459,17.67728328704834,1.2263673432171345,0.005682208124198951,4.9865556505324093e-05,1.0000000000000004,3.579999804496765,1.06,1.58,0.5
9.181859368823098e-06,-0.2618569117039442,17.678019285202026,1.2258793134242296,0.005756023951107636,4.8944844508014285e-05,1.0000000000000004,3.5840001702308655,1.06,1.584,0.5
9.179241459378318e-06,-0.26348199555650353,17.678755551576614,1.2253912556916475,0.005829842033563182,4.802409980442235e-05,1.0000000000000004,3.587999939918518,1.06,1.588,0.5
9.176623748885504e-06,-0.26510703237727284,17.67949143052101,1.2249032221734524,0.005903657933231443,4.710338326674446e-05,1.0000000000000004,3.5920000076293945,1.06,1.592,0.5
9.174005910494998e-06,-0.2667320710606873,17.68022772669792,1.2244151756167412,0.005977473789243959,4.6182666523009175e-05,1.0000000000000004,3.596000075340271,1.06,1.596,0.5
9.171388086315346e-06,-0.26835715863853693,17.68096375465393,1.223927117884159,0.006051291900803335,4.5261922849704206e-05,1.0000000000000004,3.5999998450279236,1.06,1.6,0.5
9.168770318979114e-06,-0.2699821973219514,17.68170002102852,1.2234390936791897,0.00612510769860819,4.4341210966081235e-05,1.0000000000000004,3.604000210762024,1.06,1.604,0.5
9.166243913227845e-06,-0.2715953732840717,17.68233013153076,1.22292922437191,0.006195259353262372,4.3351540995217874e-05,1.0000000000000004,3.6079999804496765,1.06,1.608,0.5
9.16372677295385e-06,-0.2732069082558155,17.682947665452957,1.222416801378131,0.006264761308557354,4.2354563618118846e-05,1.0000000000000004,3.612000048160553,1.06,1.612,0.5
9.161209646890711e-06,-0.2748184925876558,17.68356490135193,1.2219043709337711,0.006334265344776213,4.135755978040834e-05,1.0000000000000004,3.6160001158714294,1.06,1.616,0.5
9.158692520827572e-06,-0.2764300280250609,17.684182226657867,1.221391960978508,0.006403767227311619,4.036057885059563e-05,1.0000000000000004,3.619999885559082,1.06,1.62,0.5
9.15617550845127e-06,-0.2780415606684983,17.68479949235916,1.2208795566111803,0.006473269269918092,3.9363605196740536e-05,1.0000000000000004,3.6239999532699585,1.06,1.624,0.5
9.153658297123002e-06,-0.27965314919129014,17.68541705608368,1.220367120578885,0.006542773291585036,3.836660081191212e-05,1.0000000000000004,3.628000020980835,1.06,1.628,0.5
9.151113033567526e-06,-0.2812657873146236,17.686015725135803,1.2198608424514532,0.006613148711039685,3.745489502193777e-05,1.0000000000000004,3.6320000886917114,1.06,1.632,0.5
9.148390859081701e-06,-0.28288542246446013,17.68649673461914,1.2193930186331272,0.0066890042508021,3.7077975321153644e-05,1.0000000000000004,3.636000156402588,1.06,1.636,0.5
9.14566872722844e-06,-0.2845050026662648,17.68697789311409,1.2189251892268658,0.0067648575495695695,3.67010640047738e-05,1.0000000000000004,3.6399999260902405,1.06,1.64,0.5
9.143010217371739e-06,-0.2861196515150368,17.687457621097565,1.21845749206841,0.0068383564066607505,3.6361098068482534e-05,1.0000000000000004,3.643999993801117,1.06,1.644,0.5
9.140733681078927e-06,-0.2877044337801635,17.68792834877968,1.2179904859513044,0.006897744591697119,3.624236634891531e-05,1.0000000000000004,3.6480000615119934,1.06,1.648,0.5
9.138457087942697e-06,-0.28928920486941934,17.68839904665947,1.2175234761089087,0.006957132733077742,3.6123633378792874e-05,1.0000000000000004,3.651999831199646,1.06,1.652,0.5
9.136180239011082e-06,-0.2908740299753845,17.688869655132294,1.2170564830303192,0.007016522635240108,3.600489758071035e-05,1.0000000000000004,3.6560001969337463,1.06,1.656,0.5
9.133903674296562e-06,-0.29245880898088217,17.689340382814407,1.2165894601494074,0.007075910805724561,3.5886165647980306e-05,1.0000000000000004,3.659999966621399,1.06,1.66,0.5
9.13162695326264e-06,-0.29404363548383117,17.689811170101166,1.2161224409937859,0.007135300795198418,3.5767432393640775e-05,1.0000000000000004,3.6640000343322754,1.06,1.664,0.5
9.130607722340756e-06,-0.29556536860764027,17.690221518278122,1.215650800615549,0.007203968649264425,3.58139121772183e-05,1.0000000000000004,3.668000102043152,1.06,1.668,0.5
9.129777055250088e-06,-0.29707768512889743,17.69062316417694,1.2151784393936396,0.007274030955159105,3.588517688513093e-05,1.0000000000000004,3.6719998717308044,1.06,1.672,0.5
9.128946430791984e-06,-0.29858995554968715,17.691024750471115,1.2147060837596655,0.007344091223785654,3.595644369625006e-05,1.0000000000000004,3.676000237464905,1.06,1.676,0.5
9.128115792123026e-06,-0.30010222597047687,17.6914264857769,1.2142337411642075,0.007414151492412202,3.602770666333299e-05,1.0000000000000004,3.6799997091293335,1.06,1.68,0.5
9.12747692893845e-06,-0.3015996031463146,17.69180515408516,1.2137602344155312,0.007477849343558773,3.612151246557005e-05,1.0000000000000004,3.684000074863434,1.06,1.684,0.5
9.127109294126967e-06,-0.3030758067034185,17.69215163588524,1.2132851406931877,0.007532541276304983,3.624719664685472e-05,1.0000000000000004,3.6879998445510864,1.06,1.688,0.5
9.126741716158904e-06,-0.3045520531013608,17.692498087882996,1.2128100357949734,0.0075872349116252735,3.637288062918742e-05,1.0000000000000004,3.691999912261963,1.06,1.692,0.5
9.126374322931952e-06,-0.30602825758978724,17.69284451007843,1.2123349402099848,0.007641926858923398,3.649856512311089e-05,1.0000000000000004,3.6959999799728394,1.06,1.696,0.5
9.126334518327894e-06,-0.307446516584605,17.693178355693817,1.2118654437363148,0.0077020627213642,3.653374153600453e-05,1.0000000000000004,3.700000047683716,1.06,1.7,0.5
9.126512026114142e-06,-0.30882631661370397,17.693503737449646,1.211399681866169,0.007765802423818968,3.650895189366565e-05,1.0000000000000004,3.7040001153945923,1.06,1.704,0.5
9.12668950547868e-06,-0.3102061194367707,17.693829268217087,1.210933918133378,0.007829542068066075,3.64841662303661e-05,1.0000000000000004,3.707999885082245,1.06,1.708,0.5
9.126866970632364e-06,-0.3115859576500952,17.694154649972916,1.2104681394994259,0.007893283647717908,3.645937340479577e-05,1.0000000000000004,3.7119999527931213,1.06,1.712,0.5
9.127044648948868e-06,-0.3129657553508878,17.69448012113571,1.210002375766635,0.007957023335620761,3.643459092472767e-05,1.0000000000000004,3.716000020503998,1.06,1.716,0.5
9.127222014626568e-06,-0.3143455986864865,17.694805562496185,1.2095365840941668,0.008020764871616848,3.6409795939107426e-05,1.0000000000000004,3.7200000882148743,1.06,1.72,0.5
9.127404553055385e-06,-0.31569552095606923,17.695221841335297,1.2090646289288998,0.00807305438502226,3.62796293984502e-05,1.0000000000000004,3.723999857902527,1.06,1.724,0.5
9.127595333779936e-06,-0.3170303679071367,17.695594906806946,1.2085901442915201,0.008120268932543695,3.6136479138804134e-05,1.0000000000000004,3.728000223636627,1.06,1.728,0.5
9.127602922376354e-06,-0.31833422323688865,17.695924311876297,1.208116153255105,0.008169343520421535,3.59083791181547e-05,1.0000000000000004,3.73199999332428,1.06,1.732,0.5
9.127237291295387e-06,-0.31957492884248495,17.696164697408676,1.2076431047171354,0.008222215503337793,3.550698249910056e-05,1.0000000000000004,3.7360000610351562,1.06,1.736,0.5
9.12687166021442e-06,-0.32081567449495196,17.6964048743248,1.2071700487285852,0.008275089203380048,3.510557144181803e-05,1.0000000000000004,3.7400001287460327,1.06,1.74,0.5
9.126505972290033e-06,-0.3220563903450966,17.696645349264145,1.2066970132291317,0.00832796111353673,3.470417163953243e-05,1.0000000000000004,3.7439998984336853,1.06,1.744,0.5
9.126140298576502e-06,-0.32329712761566043,17.696885228157043,1.206223949790001,0.008380834711715579,3.43027635949511e-05,1.0000000000000004,3.7480002641677856,1.06,1.748,0.5
9.125774525386987e-06,-0.32453784067183733,17.697125762701035,1.205750908702612,0.008433706680079922,3.39013655832332e-05,1.0000000000000004,3.7519997358322144,1.06,1.752,0.5
9.125410045385252e-06,-0.32578319124877453,17.69736620783806,1.2052776273339987,0.008488381194183603,3.3498941164111784e-05,1.0000000000000004,3.7560001015663147,1.06,1.756,0.5
9.125046531721637e-06,-0.327032508328557,17.69760674238205,1.2048041559755802,0.008544618001906201,3.3095643107827755e-05,1.0000000000000004,3.7599998712539673,1.06,1.76,0.5
9.124667712967494e-06,-0.32825563568621874,17.697522908449173,1.204414077103138,0.008601725727203302,3.289253175609019e-05,1.0000000000000004,3.7639999389648438,1.06,1.764,0.5
9.125175239432792e-06,-0.3294720952399075,17.69775626063347,1.203930264338851,0.00866693488205783,3.1696493891786304e-05,1.0000000000000004,3.76800000667572,1.06,1.768,0.5
9.12550365228526e-06,-0.3306630989536643,17.69797921180725,1.2034357730299234,0.008718430093722418,3.0209691317395482e-05,1.0000000000000004,3.771999776363373,1.06,1.772,0.5
9.125794690589828e-06,-0.33184880670160055,17.698200047016144,1.202939011156559,0.008767055973294191,2.8661974511123844e-05,1.0000000000000004,3.776000142097473,1.06,1.776,0.5
9.126085615207558e-06,-0.33303447999060154,17.69842079281807,1.202442280948162,0.008815680295811035,2.7114303122743877e-05,1.0000000000000004,3.7799999117851257,1.06,1.78,0.5
9.12637661087956e-06,-0.3342201877385378,17.698641687631607,1.2019455302506685,0.008864305971655995,2.5566584213265742e-05,1.0000000000000004,3.783999979496002,1.06,1.784,0.5
9.126667507075581e-06,-0.3354058600962162,17.69886240363121,1.2014488019049168,0.008912930366932414,2.4018918111323728e-05,1.0000000000000004,3.7880000472068787,1.06,1.788,0.5
9.126958474325875e-06,-0.3365915659815073,17.69908317923546,1.2009520381689072,0.00896155636291951,2.247120033871397e-05,1.0000000000000004,3.792000114917755,1.06,1.792,0.5
9.127249555263006e-06,-0.33777723275125027,17.699304223060608,1.2004553154110909,0.009010180627228692,2.0923528438743233e-05,1.0000000000000004,3.7959998846054077,1.06,1.796,0.5
9.127540437248172e-06,-0.3389629116281867,17.699524879455566,1.1999585758894682,0.009058805022505112,1.9375856027181726e-05,1.0000000000000004,3.799999952316284,1.06,1.8,0.5
9.127831305022482e-06,-0.3401486203074455,17.699745655059814,1.19946183077991,0.009107430785661563,1.782813922091009e-05,1.0000000000000004,3.8040000200271606,1.06,1.804,0.5
9.128067304686738e-06,-0.34133498929440975,17.699963718652725,1.1989649720489979,0.009156287022051401,1.6278879911624244e-05,1.0000000000000004,3.808000087738037,1.06,1.808,0.5
9.12657003482309e-06,-0.34254323970526457,17.700089544057846,1.1984640881419182,0.009212439428665675,1.4679638951520246e-05,1.0000000000000004,3.8120001554489136,1.06,1.812,0.5
9.125072637061749e-06,-0.3437514528632164,17.70021602511406,1.1979632284492254,0.009268590016290545,1.3080447232027836e-05,1.0000000000000004,3.815999925136566,1.06,1.816,0.5
9.123575267722117e-06,-0.34495970886200666,17.70034235715866,1.197462361305952,0.009324742306489497,1.1481210442809697e-05,1.0000000000000004,3.8200002908706665,1.06,1.82,0.5
9.12207796943676e-06,-0.3461679285392165,17.70046842098236,1.1969615053385496,0.009380892879562452,9.882020080453913e-06,1.0000000000000004,3.823999762535095,1.06,1.824,0.5
9.120277567831181e-06,-0.3473679292947054,17.70059907436371,1.1964544970542192,0.009424101561307907,8.253385914258615e-06,1.0000000000000004,3.8280001282691956,1.06,1.828,0.5
9.118406012476044e-06,-0.34856603294610977,17.700730711221695,1.1959460135549307,0.009464277798542753,6.6178017164020275e-06,1.0000000000000004,3.831999897956848,1.06,1.832,0.5
9.116534442910051e-06,-0.34976410400122404,17.70086234807968,1.1954375393688679,0.009504452784312889,4.982264613317966e-06,1.0000000000000004,3.8359999656677246,1.06,1.836,0.5
9.114662958609188e-06,-0.35096221324056387,17.700993984937668,1.1949290502816439,0.009544628905132413,3.346684025018476e-06,1.0000000000000004,3.840000033378601,1.06,1.84,0.5
9.112791616416871e-06,-0.35216028429567814,17.70112580060959,1.194420587271452,0.00958480394911021,1.7111498209487763e-06,1.0000000000000004,3.8439998030662537,1.06,1.844,0.5
9.110919933164041e-06,-0.3533583926036954,17.701257288455963,1.1939120925962925,0.00962498011358548,7.556258196927956e-08,1.0000000000000004,3.848000168800354,1.06,1.848,0.5
9.109031509524357e-06,-0.3545560911297798,17.701389759778976,1.193403897807002,0.009665283825597726,-1.5569668221360189e-06,1.0000000000000004,3.8519999384880066,1.06,1.852,0.5
9.106133120440063e-06,-0.35573173873126507,17.70156541466713,1.1929110884666443,0.009713217325042933,-3.011317062373564e-06,1.0000000000000004,3.856000006198883,1.06,1.856,0.5
9.103234759777479e-06,-0.3569074235856533,17.701741188764572,1.192418271675706,0.00976115235243924,-4.465715278456628e-06,1.0000000000000004,3.8600000739097595,1.06,1.86,0.5
9.10033638490404e-06,-0.35808306839317083,17.701916754245758,1.1919254641979933,0.009809085793676786,-5.920068641529497e-06,1.0000000000000004,3.863999843597412,1.06,1.864,0.5
9.097437953187182e-06,-0.35925874952226877,17.702092707157135,1.1914326529949903,0.009857020937488414,-7.3744622781646285e-06,1.0000000000000004,3.8679999113082886,1.06,1.868,0.5
9.094539592524598e-06,-0.3604343933984637,17.70226839184761,1.1909398455172777,0.009904954364174046,-8.828816632444614e-06,1.0000000000000004,3.871999979019165,1.06,1.872,0.5
9.091641175018594e-06,-0.36161007452756166,17.70244413614273,1.190447023138404,0.009952889347914606,-1.0283210116313057e-05,1.0000000000000004,3.8760000467300415,1.06,1.876,0.5
9.08874281435601e-06,-0.3627857221290469,17.702619969844818,1.1899542175233364,0.010000822760048322,-1.1737565785097104e-05,1.0000000000000004,3.880000114440918,1.06,1.88,0.5
9.08545929689808e-06,-0.3639680836349726,17.702816009521484,1.1894594207406044,0.010036761756055057,-1.301014600585404e-05,1.0000000000000004,3.8839998841285706,1.06,1.884,0.5
9.082075266064749e-06,-0.3651522183790803,17.703017354011536,1.1889640782028437,0.010069576295791194,-1.4235401408768666e-05,1.0000000000000004,3.887999951839447,1.06,1.888,0.5
9.078691476815948e-06,-0.36633632332086563,17.703218817710876,1.1884687449783087,0.010102389991516247,-1.5460621796137275e-05,1.0000000000000004,3.8920000195503235,1.06,1.892,0.5
9.075306607542188e-06,-0.3675203127786517,17.703420847654343,1.1879734843969345,0.0101352224155562,-1.6684747265571787e-05,1.0000000000000004,3.895999789237976,1.06,1.896,0.5
9.07159856922135e-06,-0.3686396088451147,17.703802466392517,1.1875139083713293,0.01017571336706169,-1.743268387599528e-05,1.0000000000000004,3.9000001549720764,1.06,1.9,0.5
9.067890388791966e-06,-0.36975894402712584,17.704183906316757,1.1870543006807566,0.01021620538085699,-1.818064117742324e-05,1.0000000000000004,3.903999924659729,1.06,1.904,0.5
9.064182492579675e-06,-0.3708782410249114,17.704565316438675,1.186594707891345,0.010256696201395243,-1.8928575627796818e-05,1.0000000000000004,3.9079999923706055,1.06,1.908,0.5
9.060474340572e-06,-0.3719975436106324,17.70494681596756,1.1861351039260626,0.010297187109244987,-1.9676512010846636e-05,1.0000000000000004,3.912000060081482,1.06,1.912,0.5
9.056766032244923e-06,-0.3731168732047081,17.705328673124313,1.1856754962354898,0.010337679093936458,-2.042446908490092e-05,1.0000000000000004,3.9159998297691345,1.06,1.916,0.5
9.053058050767504e-06,-0.37423617020249367,17.705710113048553,1.185215910896659,0.01037816988537088,-2.1172402739466634e-05,1.0000000000000004,3.920000195503235,1.06,1.92,0.5
9.049349941392393e-06,-0.37535550724714994,17.706091672182083,1.1847563069313765,0.010418662044685334,-2.1920358108218352e-05,1.0000000000000004,3.9239999651908875,1.06,1.924,0.5
9.045641832017282e-06,-0.37647480610758066,17.706473082304,1.1842966973781586,0.010459152894327417,-2.2668292785965605e-05,1.0000000000000004,3.928000032901764,1.06,1.928,0.5
9.041933694220461e-06,-0.3775941412895918,17.706854909658432,1.1838371139019728,0.010499644908122718,-2.3416250428454077e-05,1.0000000000000004,3.9320001006126404,1.06,1.932,0.5
9.038225627477914e-06,-0.37871343549340963,17.707236289978027,1.1833774913102388,0.01054013564134948,-2.416418655570851e-05,1.0000000000000004,3.935999870300293,1.06,1.936,0.5
9.035103474275274e-06,-0.3798199938610196,17.70758518576622,1.1829092297703028,0.010570930346148089,-2.493306860174016e-05,1.0000000000000004,3.9399999380111694,1.06,1.94,0.5
9.032703545130971e-06,-0.38096566405147314,17.707887530326843,1.1824357770383358,0.010599845030810684,-2.5534852493791504e-05,1.0000000000000004,3.944000005722046,1.06,1.944,0.5
9.030559127154447e-06,-0.3821062846109271,17.708149403333664,1.1819494105875492,0.01063601259374991,-2.6292451817511164e-05,1.0000000000000004,3.9480000734329224,1.06,1.948,0.5
9.028393165522175e-06,-0.3832470132037997,17.708408653736115,1.1814649924635887,0.010672167234588414,-2.7051685812296e-05,1.0000000000000004,3.952000141143799,1.06,1.952,0.5
9.02622758758298e-06,-0.38438770920038223,17.708668261766434,1.1809806115925312,0.010708320885896683,-2.7810895872448782e-05,1.0000000000000004,3.9559999108314514,1.06,1.956,0.5
9.024061597528998e-06,-0.38552843127399683,17.70892769098282,1.1804962139576674,0.010744475439423695,-2.857012952972582e-05,1.0000000000000004,3.959999978542328,1.06,1.96,0.5
9.02189592011382e-06,-0.38666912727057934,17.709187000989914,1.1800118312239647,0.010780628974316642,-2.932934029331591e-05,1.0000000000000004,3.9640000462532043,1.06,1.964,0.5
9.01973008637924e-06,-0.3878098540008068,17.709446400403976,1.1795274261385202,0.010816783731570467,-3.0088572543718328e-05,1.0000000000000004,3.967999815940857,1.06,1.968,0.5
9.017564295277225e-06,-0.3889505509287119,17.70970582962036,1.179043048992753,0.010852937237359583,-3.084778258255483e-05,1.0000000000000004,3.9720001816749573,1.06,1.972,0.5
9.015398461542645e-06,-0.39009124506264925,17.709965378046036,1.178558660671115,0.01088909077225253,-3.160699350868157e-05,1.0000000000000004,3.97599995136261,1.06,1.976,0.5
9.012921992734846e-06,-0.39126187190413475,17.71023592352867,1.1780786123126745,0.010922869871137664,-3.233560251914014e-05,1.0000000000000004,3.9800000190734863,1.06,1.98,0.5
9.009911067892062e-06,-0.39248390682041645,17.71052575111389,1.1776060424745083,0.01095256078406237,-3.3011502637236845e-05,1.0000000000000004,3.984000086784363,1.06,1.984,0.5
9.006900157260134e-06,-0.3937059808522463,17.710815519094467,1.177133448421955,0.010982252628309652,-3.368742231302235e-05,1.0000000000000004,3.9879998564720154,1.06,1.988,0.5
9.003889289260769e-06,-0.39492801018059254,17.71110525727272,1.1766608878970146,0.011011943715857342,-3.436332245243534e-05,1.0000000000000004,3.9920002222061157,1.06,1.992,0.5
9.000878293363712e-06,-0.3961500804871321,17.71139520406723,1.176188312470913,0.011041635501896963,-3.503924184999896e-05,1.0000000000000004,3.9959999918937683,1.06,1.996,0.5
8.997867411153493e-06,-0.39737211633473635,17.71168491244316,1.1757157426327467,0.01107132641482167,-3.571514214328886e-05,1.0000000000000004,4.000000059604645,1.06,2.0,0.5


==> figs/data/cyl_fk03/cylinderPANS_medp3_x1p54.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.15217617603048e-06,-0.4062257809564471,17.723485380411148,1.1794109605252743,0.021942597813904285,-0.00021475766084222414,1.0000000000000004,0.0,1.54,-2.0,0.5
9.15469954065884e-06,-0.4051971407607198,17.72319468855858,1.1796538811177015,0.02211407065624371,-0.0002163149291618538,1.0000000000000004,0.003999948385171592,1.54,-1.996,0.5
9.157337089504836e-06,-0.4041398912668228,17.722893863916397,1.1798985246568918,0.022290184162557125,-0.00021769491533518703,1.0000000000000004,0.008000016096048057,1.54,-1.992,0.5
9.16019799035439e-06,-0.4030267596244812,17.72257313132286,1.18014644831419,0.022475361824035645,-0.00021872795508670606,1.0000000000000004,0.01199996448121965,1.54,-1.988,0.5
9.16308437126645e-06,-0.4019091883674264,17.722289830446243,1.1803945153951645,0.022655163367744535,-0.0002196889334129537,1.0000000000000004,0.016000032192096114,1.54,-1.984,0.5
9.16601135259043e-06,-0.40078454557806253,17.722066581249237,1.1806428376585245,0.02282626973465085,-0.00022053344991945778,1.0000000000000004,0.019999979995191097,1.54,-1.98,0.5
9.168938589709796e-06,-0.399659869261086,17.721843361854553,1.1808911692351103,0.022997381165623665,-0.00022137799590993268,1.0000000000000004,0.024000047706067562,1.54,-1.976,0.5
9.17186567050976e-06,-0.3985352264717221,17.721620202064514,1.181139498949051,0.023168487299699336,-0.00022222251610060084,1.0000000000000004,0.027999996673315763,1.54,-1.972,0.5
9.174873866868438e-06,-0.39734731800854206,17.721404045820236,1.1813910733908415,0.023351778858341277,-0.00022270299280080508,1.0000000000000004,0.031999945640563965,1.54,-1.968,0.5
9.177899642054399e-06,-0.39614581875503063,17.721189379692078,1.1816433556377888,0.023537686560302973,-0.00022310548425252819,1.0000000000000004,0.03600001335144043,1.54,-1.964,0.5
9.180925218288394e-06,-0.39494435489177704,17.720975011587143,1.1818956304341555,0.02372358867432922,-0.00022350796561454445,1.0000000000000004,0.039999959990382195,1.54,-1.96,0.5
9.18390905724209e-06,-0.3937475560232997,17.720762014389038,1.1821435000747442,0.02390743000432849,-0.00022397479479252524,1.0000000000000004,0.04400002770125866,1.54,-1.956,0.5
9.186837587549235e-06,-0.39255698025226593,17.72055134177208,1.1823855675756931,0.024088549427688122,-0.00022452619586488254,1.0000000000000004,0.0479999789968133,1.54,-1.952,0.5
9.189678848997573e-06,-0.3913445807993412,17.720321089029312,1.182629020884633,0.024274330062326044,-0.00022493746418206229,1.0000000000000004,0.05200004670768976,1.54,-1.948,0.5
9.192324640139304e-06,-0.39008344896137714,17.720046490430832,1.182875545695424,0.024470523349009454,-0.00022503512732985342,1.0000000000000004,0.05599999334663153,1.54,-1.944,0.5
9.194823192615331e-06,-0.3888293653726578,17.719511568546295,1.1831512749195099,0.024664739205036312,-0.00022510405157305513,1.0000000000000004,0.059999944642186165,1.54,-1.94,0.5
9.197337973887443e-06,-0.38753114733844995,17.71933850646019,1.1833839230239391,0.02485184877878055,-0.00022501836807009568,1.0000000000000004,0.06400001235306263,1.54,-1.936,0.5
9.199852783581264e-06,-0.38623296841979027,17.71916514635086,1.1836165506392717,0.025038953288458288,-0.000224932689135926,1.0000000000000004,0.0679999589920044,1.54,-1.932,0.5
9.20236760748594e-06,-0.3849347485229373,17.718992114067078,1.1838491894304752,0.025226062803994864,-0.00022484700502900523,1.0000000000000004,0.07200002670288086,1.54,-1.928,0.5
9.204882317703778e-06,-0.38363656867295504,17.718818843364716,1.1840818393975496,0.02541316661518067,-0.000224761322751732,1.0000000000000004,0.07599997334182262,1.54,-1.924,0.5
9.207397127397599e-06,-0.3823383506387472,17.718645751476288,1.1843144800513983,0.025600276479963213,-0.0002246756420163365,1.0000000000000004,0.08000004105269909,1.54,-1.92,0.5
9.210522975422464e-06,-0.38103414978832006,17.718427062034607,1.1845900192856789,0.02578908047871664,-0.00022463492018687248,1.0000000000000004,0.08399998769164085,1.54,-1.916,0.5
9.213278175934647e-06,-0.3797014392912388,17.718217134475708,1.1848169919103384,0.02598120382754132,-0.00022458626038712737,1.0000000000000004,0.08800005540251732,1.54,-1.912,0.5
9.215944174911783e-06,-0.37835694663226604,17.71801483631134,1.1850477941334248,0.0261747989570722,-0.00022456220175115504,1.0000000000000004,0.09200001135468483,1.54,-1.908,0.5
9.217911042469495e-06,-0.37691956758499146,17.717869758605957,1.1853087358176708,0.0263800019165501,-0.0002247314765071451,1.0000000000000004,0.0959999579936266,1.54,-1.904,0.5
9.219877142641053e-06,-0.3754819957539439,17.717726290225983,1.1855697706341743,0.02658534696092829,-0.00022490150138132492,1.0000000000000004,0.10000002570450306,1.54,-1.9,0.5
9.221925282076882e-06,-0.3740591248497367,17.717425733804703,1.1858230717480183,0.026777516584843397,-0.00022499939074549502,1.0000000000000004,0.10399997234344482,1.54,-1.896,0.5
9.223973293615018e-06,-0.3726362017914653,17.717125087976456,1.18607640825212,0.026969691913109273,-0.00022509728445996302,1.0000000000000004,0.10800004005432129,1.54,-1.892,0.5
9.226021376207427e-06,-0.3712133262306452,17.71682444214821,1.1863297149538994,0.027161861304193735,-0.00022519516929264682,1.0000000000000004,0.11199998669326305,1.54,-1.888,0.5
9.227693894331424e-06,-0.36974376905709505,17.716519355773926,1.1865970883518457,0.02736183232627809,-0.00022553106248324184,1.0000000000000004,0.11600005440413952,1.54,-1.884,0.5
9.229119100950811e-06,-0.368243551813066,17.71621122956276,1.186873696744442,0.0275669299880974,-0.00022602366625790182,1.0000000000000004,0.12000000104308128,1.54,-1.88,0.5
9.230544321781053e-06,-0.3667433364316821,17.715903222560883,1.1871503125876188,0.02777202776633203,-0.00022651626396452684,1.0000000000000004,0.1239999569952488,1.54,-1.876,0.5
9.231974914314378e-06,-0.3652424104511738,17.715592801570892,1.1874247286468744,0.027977099001873285,-0.00022701723055718048,1.0000000000000004,0.12800002470612526,1.54,-1.872,0.5
9.233436159661323e-06,-0.36373773124068975,17.715270221233368,1.1876864973455667,0.02818197780288756,-0.00022756594282924425,1.0000000000000004,0.13199997134506702,1.54,-1.868,0.5
9.23487115755961e-06,-0.3622288638725877,17.714938700199127,1.1879494171589613,0.028388178092427552,-0.00022816221292032424,1.0000000000000004,0.1360000390559435,1.54,-1.864,0.5
9.23604947900003e-06,-0.3606795631349087,17.714519828557968,1.1882235649973154,0.028607195185031742,-0.0002292219200867862,1.0000000000000004,0.13999998569488525,1.54,-1.86,0.5
9.23722083712164e-06,-0.35913072153925896,17.714099407196045,1.1884975489228964,0.028825082641560584,-0.00023028107161593425,1.0000000000000004,0.14400005340576172,1.54,-1.856,0.5
9.23830714327778e-06,-0.3575879046693444,17.713658571243286,1.1887692380696535,0.02902943082153797,-0.00023133316445989038,1.0000000000000004,0.14800000004470348,1.54,-1.852,0.5
9.239393520488193e-06,-0.3560450915247202,17.713217794895172,1.1890409141778946,0.029233778710477054,-0.0002323852630041756,1.0000000000000004,0.15199994668364525,1.54,-1.848,0.5
9.240479869276896e-06,-0.35450223460793495,17.712777018547058,1.1893126089125872,0.029438132944051176,-0.000233437388779123,1.0000000000000004,0.1560000143945217,1.54,-1.844,0.5
9.241839265428098e-06,-0.35293971467763186,17.712368339300156,1.18960714712739,0.029649529431480914,-0.00023470879042264414,1.0000000000000004,0.15999997034668922,1.54,-1.84,0.5
9.243393790825394e-06,-0.35136306937783957,17.71198257803917,1.189918028190732,0.02986597188282758,-0.0002361370102406113,1.0000000000000004,0.1640000380575657,1.54,-1.836,0.5
9.244948401487818e-06,-0.34978646878153086,17.711596757173538,1.1902289111167192,0.030082407349254936,-0.00023756518366724322,1.0000000000000004,0.1679999753832817,1.54,-1.832,0.5
9.246503040571952e-06,-0.34820982720702887,17.711210876703262,1.1905398033559322,0.030298849509563297,-0.00023899340769162336,1.0000000000000004,0.17200004309415817,1.54,-1.828,0.5
9.24805766544523e-06,-0.34663323033601046,17.71082493662834,1.1908506900072098,0.030515285267028958,-0.00024042158458570384,1.0000000000000004,0.17599999904632568,1.54,-1.824,0.5
9.249595493088236e-06,-0.3450530134141445,17.710443943738937,1.1911500375717878,0.03073512582341209,-0.00024192469450312615,1.0000000000000004,0.1799999549984932,1.54,-1.82,0.5
9.251129995391238e-06,-0.34347204491496086,17.710063487291336,1.1914471592754126,0.03095564089016989,-0.0002434425520050354,1.0000000000000004,0.18400002270936966,1.54,-1.816,0.5
9.252664582959369e-06,-0.34189111925661564,17.70968335866928,1.191744264215231,0.03117614920483902,-0.0002449603578611459,1.0000000000000004,0.18799996003508568,1.54,-1.812,0.5
9.25419911368408e-06,-0.34031014423817396,17.709302991628647,1.1920413877815008,0.03139666432980448,-0.0002464782164395274,1.0000000000000004,0.19200002774596214,1.54,-1.808,0.5
9.256091601628214e-06,-0.33869360107928514,17.708986073732376,1.1923696659505367,0.03162982495268807,-0.00024851506060485917,1.0000000000000004,0.19599998369812965,1.54,-1.804,0.5
9.258004240564333e-06,-0.33707499876618385,17.70867294073105,1.192699709907174,0.03186370857292786,-0.00025058136083089266,1.0000000000000004,0.20000005140900612,1.54,-1.8,0.5
9.259916907922161e-06,-0.3354564430192113,17.7083597779274,1.193029748275876,0.032097585673909634,-0.0002526476020534574,1.0000000000000004,0.20399998873472214,1.54,-1.796,0.5
9.261829674755973e-06,-0.33383788634091616,17.708046704530716,1.193359786644578,0.03233146300772205,-0.000254713846999266,1.0000000000000004,0.20799994468688965,1.54,-1.792,0.5
9.263742455800639e-06,-0.332219279371202,17.707733392715454,1.1936898287385702,0.0325653463951312,-0.0002567801496411448,1.0000000000000004,0.2120000123977661,1.54,-1.788,0.5
9.265641736533325e-06,-0.3306029448285699,17.707455307245255,1.1940231081098318,0.03279327630298212,-0.00025882735886284536,1.0000000000000004,0.21599996834993362,1.54,-1.784,0.5
9.267528596978991e-06,-0.32898864010348916,17.707209318876266,1.1943594384938478,0.03301565779838711,-0.0002608568530320099,1.0000000000000004,0.2200000360608101,1.54,-1.78,0.5
9.269415400581238e-06,-0.32737438939511776,17.70696359872818,1.1946957502514124,0.03323803242528811,-0.0002628862813480737,1.0000000000000004,0.2239999733865261,1.54,-1.776,0.5
9.27131662820102e-06,-0.32575642596930265,17.70673081278801,1.1950377002358437,0.03346441546455026,-0.0002650554933154581,1.0000000000000004,0.22800004109740257,1.54,-1.772,0.5
9.27324994393075e-06,-0.32413032557815313,17.706527441740036,1.1953921727836132,0.03369971178472042,-0.0002675360816652983,1.0000000000000004,0.23199999704957008,1.54,-1.768,0.5
9.275183359136463e-06,-0.32250424148514867,17.70632365345955,1.1957466583698988,0.03393500886159018,-0.00027001666428105864,1.0000000000000004,0.2359999343752861,1.54,-1.764,0.5
9.277198074642001e-06,-0.32087496062740684,17.706132143735886,1.1960874143987894,0.03417486179387197,-0.00027257494817689576,1.0000000000000004,0.24000000208616257,1.54,-1.76,0.5
9.279211752755145e-06,-0.31924576964229345,17.705940276384354,1.1964283399283886,0.03441465517971665,-0.00027513224158326466,1.0000000000000004,0.24399995803833008,1.54,-1.756,0.5
9.281225587187691e-06,-0.31761652883142233,17.705748319625854,1.196769269183278,0.0346544548519887,-0.0002776896195939571,1.0000000000000004,0.24800002574920654,1.54,-1.752,0.5
9.283239492674511e-06,-0.3159873401746154,17.705556601285934,1.1971101947128773,0.034894247946795076,-0.0002802469126095275,1.0000000000000004,0.25199998170137405,1.54,-1.748,0.5
9.285253270263638e-06,-0.3143580947071314,17.70536482334137,1.1974511072039604,0.03513404860859737,-0.00028280428631433097,1.0000000000000004,0.2560000494122505,1.54,-1.744,0.5
9.28726706206362e-06,-0.31272890139371157,17.705172896385193,1.1977920401841402,0.03537384117953479,-0.0002853615836784229,1.0000000000000004,0.25999998673796654,1.54,-1.74,0.5
9.289094066389225e-06,-0.3111087614670396,17.70496165752411,1.198138277977705,0.035623053496237844,-0.00028820490899761353,1.0000000000000004,0.264000054448843,1.54,-1.736,0.5
9.290829936503542e-06,-0.30949308816343546,17.704740524291992,1.1984871253371239,0.0358768324367702,-0.0002911871367814456,1.0000000000000004,0.2680000104010105,1.54,-1.732,0.5
9.292565934515551e-06,-0.30787741765379906,17.70451933145523,1.198835937306285,0.03613061149371788,-0.00029416935558401747,1.0000000000000004,0.27199994772672653,1.54,-1.728,0.5
9.294301946738415e-06,-0.3062616973184049,17.704298347234726,1.1991847790777683,0.03638439840869978,-0.0002971516722141132,1.0000000000000004,0.276000015437603,1.54,-1.724,0.5
9.296037973172133e-06,-0.30464602215215564,17.70407724380493,1.199533611536026,0.03663817699998617,-0.0003001339043180451,1.0000000000000004,0.2799999713897705,1.54,-1.72,0.5
9.297773942762433e-06,-0.30303029995411634,17.703856259584427,1.1998824458569288,0.036891964089591056,-0.0003031162166848844,1.0000000000000004,0.284000039100647,1.54,-1.716,0.5
9.299510040250425e-06,-0.30141462618485093,17.703635334968567,1.2002312634140253,0.03714574297191575,-0.00030609844568374456,1.0000000000000004,0.2879999950528145,1.54,-1.712,0.5
9.301246009840725e-06,-0.29979890724644065,17.703414231538773,1.200580108910799,0.03739952965406701,-0.00030908075214597375,1.0000000000000004,0.29200006276369095,1.54,-1.708,0.5
9.302960549462114e-06,-0.29818317387253046,17.703199714422226,1.2009265441447496,0.03765476745320484,-0.0003120383649957148,1.0000000000000004,0.29600000008940697,1.54,-1.704,0.5
9.304427777578894e-06,-0.296607693657279,17.703053891658783,1.2012624498456717,0.03791686485055834,-0.00031405047009513964,1.0000000000000004,0.2999999560415745,1.54,-1.7,0.5
9.305878066356854e-06,-0.2950354223139584,17.70290446281433,1.2015994787216187,0.03817693190649152,-0.00031606739514700166,1.0000000000000004,0.30400002375245094,1.54,-1.696,0.5
9.307328355134814e-06,-0.2934631942771375,17.7027550637722,1.2019365057349205,0.03843699028948322,-0.0003180842510630555,1.0000000000000004,0.30799996107816696,1.54,-1.692,0.5
9.308778615491065e-06,-0.2918909224681556,17.702605605125427,1.2022735327482224,0.03869705641409382,-0.0003201011692510747,1.0000000000000004,0.3120000287890434,1.54,-1.688,0.5
9.31022889005817e-06,-0.2903186990879476,17.702456325292587,1.2026105728000402,0.038957115611992776,-0.0003221180285208902,1.0000000000000004,0.31599998474121094,1.54,-1.684,0.5
9.311679221468694e-06,-0.2887464249506593,17.702307015657425,1.2029475942254066,0.03921718167839572,-0.0003241349463678489,1.0000000000000004,0.3200000524520874,1.54,-1.68,0.5
9.313129368138107e-06,-0.2871741973794997,17.70215743780136,1.2032846342772245,0.03947724134195596,-0.0003261518125654561,1.0000000000000004,0.3240000084042549,1.54,-1.676,0.5
9.31457969954863e-06,-0.2856019679456949,17.702008098363876,1.2036216501146555,0.03973729943390936,-0.00032816867332030597,1.0000000000000004,0.3279999643564224,1.54,-1.672,0.5
9.316377855839164e-06,-0.28398957243189216,17.7017919421196,1.2039632238447666,0.0400071304757148,-0.0003302365478248248,1.0000000000000004,0.3320000320672989,1.54,-1.668,0.5
9.31837547568648e-06,-0.28235419979318976,17.70153707265854,1.2043073866516352,0.04028255376033485,-0.0003323335774894076,1.0000000000000004,0.3359999507665634,1.54,-1.664,0.5
9.32037316658807e-06,-0.2807187815196812,17.70128247141838,1.204651564359665,0.040557985892519355,-0.0003344306785493245,1.0000000000000004,0.3400000184774399,1.54,-1.66,0.5
9.322370871700514e-06,-0.279083414003253,17.701027989387512,1.204995732754469,0.04083340952638537,-0.0003365277052012061,1.0000000000000004,0.3439999744296074,1.54,-1.656,0.5
9.324368534180394e-06,-0.27744799526408315,17.700773119926453,1.2053398843854666,0.04110884154215455,-0.00033862479884305685,1.0000000000000004,0.34800004214048386,1.54,-1.652,0.5
9.32636618244942e-06,-0.2758126249536872,17.700518488883972,1.2056840602308512,0.041384264710359275,-0.0003407218327984296,1.0000000000000004,0.35199999809265137,1.54,-1.648,0.5
9.328363688609898e-06,-0.27417725464329123,17.700263768434525,1.2060282155871391,0.04165968869347125,-0.00034281886055964605,1.0000000000000004,0.3559999540448189,1.54,-1.644,0.5
9.330361521620034e-06,-0.27254183823242784,17.700009137392044,1.2063723765313625,0.04193512082565576,-0.00034491595530994346,1.0000000000000004,0.36000002175569534,1.54,-1.64,0.5
9.33248936973996e-06,-0.2708547953516245,17.699730396270752,1.2067107651382685,0.04221917875111103,-0.0003471696871599761,1.0000000000000004,0.36399997770786285,1.54,-1.636,0.5
9.33496180266502e-06,-0.2690870203077793,17.699466049671173,1.2070502061396837,0.04250920400954783,-0.0003494211419194926,1.0000000000000004,0.3680000454187393,1.54,-1.632,0.5
9.337406169152018e-06,-0.26733270566910505,17.699213802814484,1.2073914874345064,0.042793332831934094,-0.0003516529375460209,1.0000000000000004,0.37199996411800385,1.54,-1.628,0.5
9.339850564060725e-06,-0.26557833841070533,17.698961049318314,1.2077328208833933,0.04307747015263885,-0.0003538847955546487,1.0000000000000004,0.3760000318288803,1.54,-1.624,0.5
9.342294745806612e-06,-0.26382402423769236,17.698708564043045,1.208074115216732,0.04336159897502512,-0.0003561165877528083,1.0000000000000004,0.3799999877810478,1.54,-1.62,0.5
9.34473911229361e-06,-0.2620697086676955,17.698456078767776,1.2084153946489096,0.04364572721533477,-0.0003583483867544146,1.0000000000000004,0.38399994373321533,1.54,-1.616,0.5
9.347183436148043e-06,-0.2603153409436345,17.698203533887863,1.2087567150592804,0.043929864070378244,-0.00036058024423368806,1.0000000000000004,0.3880000114440918,1.54,-1.612,0.5
9.349627816845896e-06,-0.2585610281676054,17.69795072078705,1.2090980056673288,0.04421399347484112,-0.0003628120417431546,1.0000000000000004,0.3919999673962593,1.54,-1.608,0.5
9.352072154911184e-06,-0.2568066637031734,17.69769847393036,1.2094393093138933,0.044498130679130554,-0.0003650438981424031,1.0000000000000004,0.3960000351071358,1.54,-1.604,0.5
9.354818828910538e-06,-0.2549088066443801,17.697491705417633,1.2097826451063156,0.044795982306823134,-0.00036728051017576036,1.0000000000000004,0.3999999910593033,1.54,-1.6,0.5
9.357617145155928e-06,-0.25298647303134203,17.697292923927307,1.2101263515651226,0.045096178888343275,-0.0003695179973988161,1.0000000000000004,0.40400005877017975,1.54,-1.596,0.5
9.360415219816787e-06,-0.2510641925036907,17.697094172239304,1.2104700319468975,0.04539636569097638,-0.00037175541038436677,1.0000000000000004,0.4079999774694443,1.54,-1.592,0.5
9.36321333711021e-06,-0.24914191104471684,17.696895450353622,1.2108137104660273,0.0456965530756861,-0.00037399281336547574,1.0000000000000004,0.4119999334216118,1.54,-1.588,0.5
9.366011610723035e-06,-0.24721957556903362,17.696696549654007,1.2111574057489634,0.045996749540790915,-0.0003762302985705901,1.0000000000000004,0.41600000113248825,1.54,-1.584,0.5
9.368809713805604e-06,-0.24529729271307588,17.696497827768326,1.2115011010318995,0.0462969372747466,-0.00037846769998850505,1.0000000000000004,0.41999995708465576,1.54,-1.58,0.5
9.371607944785865e-06,-0.24337495444342494,17.696299135684967,1.2118447795510292,0.04659713280852884,-0.0003807051813282669,1.0000000000000004,0.4240000247955322,1.54,-1.576,0.5
9.37447610738218e-06,-0.24142084876075387,17.69610968232155,1.2121766153723001,0.04690048610791564,-0.00038302006487356266,1.0000000000000004,0.42799998074769974,1.54,-1.572,0.5
9.378191407449776e-06,-0.23935888288542628,17.695821434259415,1.212500324472785,0.04721103480551392,-0.00038563357384191477,1.0000000000000004,0.4320000484585762,1.54,-1.568,0.5
9.38283776008575e-06,-0.23719547735527158,17.695504933595657,1.2128231823444366,0.0475276536308229,-0.0003885188101833137,1.0000000000000004,0.4360000044107437,1.54,-1.564,0.5
9.387405967231643e-06,-0.23504718160256743,17.695133298635483,1.2131433002650738,0.047834930126555264,-0.00039142209600129263,1.0000000000000004,0.4400000721216202,1.54,-1.56,0.5
9.391965022587101e-06,-0.2329007019288838,17.694755166769028,1.213463081046939,0.04814111709129065,-0.0003943273845266049,1.0000000000000004,0.4439999908208847,1.54,-1.556,0.5
9.39652399267743e-06,-0.23075422272086143,17.694377094507217,1.2137828804552555,0.048447304288856685,-0.0003972326665859782,1.0000000000000004,0.4479999467730522,1.54,-1.552,0.5
9.401083062243742e-06,-0.22860767971724272,17.693999141454697,1.2141026817262173,0.048753500799648464,-0.0004001380430054269,1.0000000000000004,0.4520000144839287,1.54,-1.548,0.5
9.4056421175992e-06,-0.22646120190620422,17.69362112879753,1.214422456920147,0.049059686716645956,-0.0004030433321986493,1.0000000000000004,0.4559999704360962,1.54,-1.544,0.5
9.410628777573038e-06,-0.2242101184092462,17.693152338266373,1.2147588916122913,0.04937018046621233,-0.00040535113197393,1.0000000000000004,0.46000003814697266,1.54,-1.54,0.5
9.415885898533816e-06,-0.2218930241651833,17.692626267671585,1.2151058595627546,0.04968338133767247,-0.00040728127680722537,1.0000000000000004,0.46399999409914017,1.54,-1.536,0.5
9.421103385420793e-06,-0.2195563893765211,17.6921184360981,1.2154474537819624,0.04999903007410467,-0.0004092601183174338,1.0000000000000004,0.46800006181001663,1.54,-1.532,0.5
9.426204854889875e-06,-0.21716291923075914,17.69166526198387,1.215773344039917,0.0503217987716198,-0.0004113810522312633,1.0000000000000004,0.47200001776218414,1.54,-1.528,0.5
9.43130645225665e-06,-0.21476945374161005,17.69121214747429,1.2160992212593555,0.05064456816762686,-0.0004135019842124166,1.0000000000000004,0.47599993646144867,1.54,-1.524,0.5
9.436408078045133e-06,-0.212375913746655,17.690758645534515,1.2164251189678907,0.05096734641119838,-0.00041562298338249093,1.0000000000000004,0.48000000417232513,1.54,-1.52,0.5
9.441509604357634e-06,-0.20998244546353817,17.690305590629578,1.2167509980499744,0.051290114992298186,-0.0004177439132035943,1.0000000000000004,0.48399996012449265,1.54,-1.516,0.5
9.44620768450477e-06,-0.20746699627488852,17.689796596765518,1.2170956134796143,0.05161985743325204,-0.00041938211734304787,1.0000000000000004,0.4880000278353691,1.54,-1.512,0.5
9.450779018038702e-06,-0.2049134038388729,17.689269959926605,1.2174460664391518,0.051951772067695856,-0.0004208689946381128,1.0000000000000004,0.4919999837875366,1.54,-1.508,0.5
9.455350379994343e-06,-0.20235973317176104,17.68874368071556,1.2177965380251408,0.052283696946687996,-0.00042235592940187416,1.0000000000000004,0.4960000514984131,1.54,-1.504,0.5
9.45992167089571e-06,-0.19980614096857607,17.688217222690582,1.2181469909846783,0.0526156120467931,-0.0004238428133049865,1.0000000000000004,0.5000000074505806,1.54,-1.5,0.5
9.464492919164513e-06,-0.1972525476012379,17.68769082427025,1.218497445806861,0.0529475265648216,-0.00042532970377351376,1.0000000000000004,0.5039999634027481,1.54,-1.496,0.5
9.46916978250556e-06,-0.19466754631139338,17.68715050816536,1.2188444379717112,0.05328439292497933,-0.0004268370523732301,1.0000000000000004,0.5080000311136246,1.54,-1.492,0.5
9.474045469914927e-06,-0.1920234456192702,17.686583906412125,1.219184847548604,0.05363058426883072,-0.00042838292033309244,1.0000000000000004,0.5119999498128891,1.54,-1.488,0.5
9.478417027253272e-06,-0.18931651301681995,17.686173290014267,1.2195466719567776,0.053976689581759274,-0.0004296824956782075,1.0000000000000004,0.5160000175237656,1.54,-1.484,0.5
9.48237105546923e-06,-0.18655771692283452,17.685892522335052,1.2199262510985136,0.054322704672813416,-0.0004307781622969742,1.0000000000000004,0.5199999734759331,1.54,-1.48,0.5
9.486325168950316e-06,-0.18379883794113994,17.685611128807068,1.22030583396554,0.05466873024124652,-0.00043187385767851083,1.0000000000000004,0.5240000411868095,1.54,-1.476,0.5
9.49027909769029e-06,-0.18104004277847707,17.68532994389534,1.2206854056566954,0.055014746030792594,-0.0004329695146054746,1.0000000000000004,0.527999997138977,1.54,-1.472,0.5
9.494233182749667e-06,-0.17828124575316906,17.68504849076271,1.2210649698972702,0.05536076135467738,-0.00043406518197564026,1.0000000000000004,0.5319999530911446,1.54,-1.468,0.5
9.498187267809044e-06,-0.17552236560732126,17.684767305850983,1.2214445769786835,0.05570678738877177,-0.00043516087112038804,1.0000000000000004,0.536000020802021,1.54,-1.464,0.5
9.502141395500985e-06,-0.1727635704446584,17.684486001729965,1.2218241449445486,0.05605280236341059,-0.00043625653501067063,1.0000000000000004,0.5399999767541885,1.54,-1.46,0.5
9.50552372103175e-06,-0.16992558515630662,17.684210777282715,1.2221949435770512,0.05641379416920245,-0.0004375156208311637,1.0000000000000004,0.544000044465065,1.54,-1.456,0.5
9.508738969543629e-06,-0.16706460434943438,17.683937460184097,1.2225632071495056,0.056779142236337066,-0.00043882235632963784,1.0000000000000004,0.5479999631643295,1.54,-1.452,0.5
9.511307737852803e-06,-0.16412508604116738,17.68317213654518,1.2229273840785027,0.05714638240169734,-0.00044032348057498893,1.0000000000000004,0.552000030875206,1.54,-1.448,0.5
9.514000979038428e-06,-0.16118205757811666,17.68266198039055,1.2233171332627535,0.057512986939400434,-0.0004418878550040972,1.0000000000000004,0.5559999868273735,1.54,-1.444,0.5
9.516694035482942e-06,-0.15823902934789658,17.68215149641037,1.2237069066613913,0.05787959089502692,-0.0004434522215888137,1.0000000000000004,0.559999942779541,1.54,-1.44,0.5
9.519387319301131e-06,-0.15529591334052384,17.68164098262787,1.2240966707468033,0.058246205444447696,-0.000445016626827055,1.0000000000000004,0.5640000104904175,1.54,-1.436,0.5
9.522080503643338e-06,-0.15235288650728762,17.68113049864769,1.2244864329695702,0.05861280974932015,-0.00044658098727268225,1.0000000000000004,0.567999966442585,1.54,-1.432,0.5
9.524773702196399e-06,-0.1494097716640681,17.68061989545822,1.2248762026429176,0.05897942453157157,-0.00044814538250648184,1.0000000000000004,0.5720000341534615,1.54,-1.428,0.5
9.527466914960314e-06,-0.1464667411055416,17.680109560489655,1.225265959277749,0.0593460287200287,-0.00044970973681301984,1.0000000000000004,0.575999990105629,1.54,-1.424,0.5
9.530028620474695e-06,-0.14345041941851377,17.67957004904747,1.2256731297820807,0.059721661265939474,-0.0004516799530165372,1.0000000000000004,0.5800000578165054,1.54,-1.42,0.5
9.532492683206328e-06,-0.14038037532009184,17.67900949716568,1.2260931320488453,0.06010384811088443,-0.0004539484179986175,1.0000000000000004,0.58399997651577,1.54,-1.416,0.5
9.534956816992235e-06,-0.1373102383222431,17.6784488260746,1.226513160392642,0.06048604636453092,-0.00045621696369835263,1.0000000000000004,0.5880000442266464,1.54,-1.412,0.5
9.53742073761532e-06,-0.13424019352532923,17.677888184785843,1.2269331514835358,0.060868233209475875,-0.00045848543163629074,1.0000000000000004,0.5920000001788139,1.54,-1.408,0.5
9.53988475771439e-06,-0.13117014802992344,17.677327513694763,1.2273531388491392,0.06125041993800551,-0.0004607538985510473,1.0000000000000004,0.5959999561309814,1.54,-1.404,0.5
9.542348749391749e-06,-0.1281000126618892,17.676766872406006,1.2277731597423553,0.061632618191652,-0.0004630224351558354,1.0000000000000004,0.6000000238418579,1.54,-1.4,0.5
9.544812769490818e-06,-0.12502996693365276,17.67620623111725,1.2281931601464748,0.0620148052694276,-0.0004652909038895814,1.0000000000000004,0.6039999797940254,1.54,-1.396,0.5
9.547402711973518e-06,-0.1219471669755876,17.67564234137535,1.2286182772368193,0.06239747710060328,-0.000467606765880646,1.0000000000000004,0.6080000475049019,1.54,-1.392,0.5
9.550546550940453e-06,-0.11880878638476133,17.675063908100128,1.2290657330304384,0.06278221751563251,-0.0004701308004513294,1.0000000000000004,0.6120000034570694,1.54,-1.388,0.5
9.553893193015028e-06,-0.11566121922805905,17.67448103427887,1.229511959478259,0.06317046284675598,-0.00047273185202811874,1.0000000000000004,0.6160000711679459,1.54,-1.384,0.5
9.557993536191134e-06,-0.11247997195459902,17.673880994319916,1.2299534939229488,0.06357167440000921,-0.00047561864161593803,1.0000000000000004,0.6199999898672104,1.54,-1.38,0.5
9.562094163584334e-06,-0.10929872479755431,17.67328116297722,1.2303950246423483,0.06397288548760116,-0.0004785054290437074,1.0000000000000004,0.6239999458193779,1.54,-1.376,0.5
9.566194592025568e-06,-0.10611738299485296,17.67268118262291,1.2308365665376186,0.06437410938087851,-0.0004813922906805601,1.0000000000000004,0.6280000507831573,1.54,-1.372,0.5
9.570294949412528e-06,-0.10293613479007035,17.67208132147789,1.2312780935317278,0.06477532011922449,-0.0004842790717702883,1.0000000000000004,0.6319999694824219,1.54,-1.368,0.5
9.574395505751454e-06,-0.09975479380227625,17.67148134112358,1.2317196372896433,0.0651765433140099,-0.0004871659364198422,1.0000000000000004,0.6360000371932983,1.54,-1.364,0.5
9.58007039741915e-06,-0.09652465349063277,17.67091253399849,1.232181092724204,0.06557914253789932,-0.0004900858589280688,1.0000000000000004,0.6399999558925629,1.54,-1.36,0.5
9.586150000018279e-06,-0.09328185277990997,17.670351564884186,1.2326476778835058,0.06598211021628231,-0.0004930144184527308,1.0000000000000004,0.6440000236034393,1.54,-1.356,0.5
9.592229417876297e-06,-0.09003914857748896,17.66979095339775,1.2331142500042915,0.06638506578747183,-0.0004959428777056019,1.0000000000000004,0.6480000168085098,1.54,-1.352,0.5
9.598308622571494e-06,-0.08679644309449941,17.669230043888092,1.2335808258503675,0.066788021591492,-0.0004988713349121099,1.0000000000000004,0.6519999355077744,1.54,-1.348,0.5
9.603610919839412e-06,-0.08355695998761803,17.66868069767952,1.234021419659257,0.0672027418622747,-0.000501872021914096,1.0000000000000004,0.6560000032186508,1.54,-1.344,0.5
9.608773012814709e-06,-0.08031816873699427,17.66813373565674,1.2344573251903057,0.0676195656415075,-0.0005048856041867111,1.0000000000000004,0.6599999964237213,1.54,-1.34,0.5
9.61393536158539e-06,-0.07707928121089935,17.66758695244789,1.2348932586610317,0.06803640187717974,-0.0005078992762719281,1.0000000000000004,0.6640000641345978,1.54,-1.336,0.5
9.619895308787818e-06,-0.07385910500306636,17.66690358519554,1.235383003950119,0.06846358708571643,-0.0005090067786568397,1.0000000000000004,0.6679999828338623,1.54,-1.332,0.5
9.625971415516688e-06,-0.07064153661485761,17.666200548410416,1.2358805928379297,0.0688922896515578,-0.0005098373967484804,1.0000000000000004,0.6720000505447388,1.54,-1.328,0.5
9.63204738013701e-06,-0.06742406543344259,17.665497601032257,1.2363781537860632,0.06932098092511296,-0.0005106679841446748,1.0000000000000004,0.6759999692440033,1.54,-1.324,0.5
9.638123472655025e-06,-0.0642065939027816,17.664794623851776,1.2368757296353579,0.06974967196583748,-0.0005114985760883428,1.0000000000000004,0.6799999624490738,1.54,-1.32,0.5
9.644199522540475e-06,-0.06098902568919584,17.66409131884575,1.2373733185231686,0.07017837592866272,-0.0005123291907693783,1.0000000000000004,0.6840000301599503,1.54,-1.316,0.5
9.652110421143334e-06,-0.0577654026565142,17.66356533765793,1.2378944288939238,0.07059996982570738,-0.0005132463022619049,1.0000000000000004,0.6879999488592148,1.54,-1.312,0.5
9.659413848339682e-06,-0.0545816775993444,17.66269627213478,1.2383988928049803,0.07102145382668823,-0.0005141436778330899,1.0000000000000004,0.6920000165700912,1.54,-1.308,0.5
9.668440441146231e-06,-0.05150424659950659,17.661611139774323,1.2389362324029207,0.07145818567369133,-0.0005151389209459012,1.0000000000000004,0.6960000097751617,1.54,-1.304,0.5
9.678510863864176e-06,-0.04850033292314038,17.66053393483162,1.2394555900245905,0.0719001047546044,-0.0005163461812571768,1.0000000000000004,0.7000000774860382,1.54,-1.3,0.5
9.688580874467334e-06,-0.04549650946864858,17.65945667028427,1.2399749159812927,0.07234201114624739,-0.0005175534113277536,1.0000000000000004,0.7039999961853027,1.54,-1.296,0.5
9.698650814016219e-06,-0.04249268490821123,17.658379644155502,1.2404942400753498,0.07278391730505973,-0.0005187606441268144,1.0000000000000004,0.7079999148845673,1.54,-1.292,0.5
9.708721151469035e-06,-0.03948877163929865,17.65730246901512,1.2410135883837938,0.07322583708446473,-0.0005199679096676846,1.0000000000000004,0.7119999825954437,1.54,-1.288,0.5
9.718791247337322e-06,-0.0364849473698996,17.65622529387474,1.2415329106152058,0.07366774312686175,-0.0005211751442857349,1.0000000000000004,0.7159999758005142,1.54,-1.284,0.5
9.729296678528954e-06,-0.033523051330121234,17.655139297246933,1.2420597709715366,0.07411370135378093,-0.0005224233198077854,1.0000000000000004,0.7200000435113907,1.54,-1.28,0.5
9.74161120836925e-06,-0.03073602615040727,17.654019206762314,1.242617841809988,0.07457645027898252,-0.0005238416117663292,1.0000000000000004,0.7239999622106552,1.54,-1.276,0.5
9.753926065059204e-06,-0.027948918024776503,17.652898848056793,1.243175931274891,0.07503921282477677,-0.0005252599462437502,1.0000000000000004,0.7280000299215317,1.54,-1.272,0.5
9.766240765429757e-06,-0.025161892946925946,17.65177845954895,1.2437340337783098,0.07550196046940982,-0.0005266782488888566,1.0000000000000004,0.7320000231266022,1.54,-1.268,0.5
9.778555082107232e-06,-0.022374868000042625,17.650658130645752,1.2442921064794064,0.07596470857970417,-0.0005280965475549237,1.0000000000000004,0.7359999418258667,1.54,-1.264,0.5
9.790870080905734e-06,-0.019587759834394092,17.64953777194023,1.2448501866310835,0.07642747147474438,-0.0005295148928894378,1.0000000000000004,0.7400000095367432,1.54,-1.26,0.5
9.803184639167739e-06,-0.01680073464376619,17.64841741323471,1.2454082760959864,0.07689021911937743,-0.0005309331871785616,1.0000000000000004,0.7439999282360077,1.54,-1.256,0.5
9.815792623157904e-06,-0.01403652136286837,17.64732426404953,1.2459706906229258,0.07734891562722623,-0.000532337522713533,1.0000000000000004,0.7479999959468842,1.54,-1.252,0.5
9.830586833459165e-06,-0.011594733274705504,17.6464102268219,1.246544260531664,0.07782366301398724,-0.0005341686336919338,1.0000000000000004,0.7519999891519547,1.54,-1.248,0.5
9.84533295422807e-06,-0.009170021678073681,17.64549845457077,1.247115084901452,0.07829973823390901,-0.0005360390634336909,1.0000000000000004,0.7560000568628311,1.54,-1.244,0.5
9.860078534984495e-06,-0.006745382372173481,17.644586831331253,1.2476858776062727,0.07877580018248409,-0.000537909444858542,1.0000000000000004,0.7599999755620956,1.54,-1.24,0.5
9.874824627331691e-06,-0.004320670886954758,17.64367514848709,1.2482566982507706,0.07925187598448247,-0.0005397798637574169,1.0000000000000004,0.7640000432729721,1.54,-1.236,0.5
9.889570236509826e-06,-0.0018960316488119133,17.64276373386383,1.248827502131462,0.07972793653607368,-0.0005416502488237995,1.0000000000000004,0.7680000364780426,1.54,-1.232,0.5
9.90431587410967e-06,0.0005286076540187423,17.641851842403412,1.2493983190506697,0.08020399790257215,-0.0005435206218535882,1.0000000000000004,0.7719999551773071,1.54,-1.228,0.5
9.919185743001435e-06,0.0029262752423164784,17.640929013490677,1.2499701492488384,0.08068087929859757,-0.0005453894427205341,1.0000000000000004,0.7760000228881836,1.54,-1.224,0.5
9.936943826005518e-06,0.0046932199111324735,17.639744132757187,1.2505662329494953,0.08117655920796096,-0.0005472206471495156,1.0000000000000004,0.7799999415874481,1.54,-1.22,0.5
9.954702335335242e-06,0.006460217218773323,17.63855943083763,1.2511623185127974,0.08167225145734847,-0.0005490519334330202,1.0000000000000004,0.7840000092983246,1.54,-1.216,0.5
9.972460475182743e-06,0.00822716172933724,17.637374609708786,1.2517583705484867,0.08216793183237314,-0.0005508831468432618,1.0000000000000004,0.7880000025033951,1.54,-1.212,0.5
9.990219183464433e-06,0.009994159157940885,17.63618990778923,1.2523544505238533,0.08266362361609936,-0.0005527144300003783,1.0000000000000004,0.7920000702142715,1.54,-1.208,0.5
1.0007840643311283e-05,0.011753758124541491,17.635021686553955,1.2529468666762114,0.08316044230014086,-0.0005545977426208992,1.0000000000000004,0.7959999889135361,1.54,-1.204,0.5
1.0027058152672907e-05,0.01329618577437941,17.63395419716835,1.2535384874790907,0.08367064292542636,-0.0005566799019334212,1.0000000000000004,0.7999999821186066,1.54,-1.2,0.5
1.004882705046839e-05,0.014588793623261154,17.632914423942566,1.2541526835411787,0.0841846123803407,-0.0005586508624446651,1.0000000000000004,0.804000049829483,1.54,-1.196,0.5
1.0070052326227596e-05,0.01587540126638487,17.631869703531265,1.2547679916024208,0.08468973450362682,-0.0005605547694358393,1.0000000000000004,0.8079999685287476,1.54,-1.192,0.5
1.0091278369372958e-05,0.017162047035526484,17.63082528114319,1.255383275449276,0.0851948712952435,-0.0005624587108741252,1.0000000000000004,0.812000036239624,1.54,-1.188,0.5
1.0112503673553874e-05,0.018448654504027218,17.62978106737137,1.255998570472002,0.08569999295286834,-0.0005643626227538334,1.0000000000000004,0.8159999549388885,1.54,-1.184,0.5
1.013372951774727e-05,0.019735300593310967,17.62873649597168,1.256613865494728,0.08620512974448502,-0.0005662665550971724,1.0000000000000004,0.820000022649765,1.54,-1.18,0.5
1.0158959270256673e-05,0.020853417925536633,17.627672761678696,1.2572539001703262,0.08672486175782979,-0.0005681112138518074,1.0000000000000004,0.8240000158548355,1.54,-1.176,0.5
1.0185103690218966e-05,0.021933040814474225,17.626604914665222,1.2578996047377586,0.08724793279543519,-0.0005699423261376069,1.0000000000000004,0.8279999345541,1.54,-1.172,0.5
1.0211248934410833e-05,0.0230126962705981,17.625537008047104,1.2585452981293201,0.08777101873420179,-0.0005717734825338994,1.0000000000000004,0.8320000022649765,1.54,-1.168,0.5
1.023774342456818e-05,0.02408841793658212,17.624504268169403,1.25918722525239,0.08829683973453939,-0.0005736922212236095,1.0000000000000004,0.835999995470047,1.54,-1.164,0.5
1.0261423341262343e-05,0.02516596537316218,17.623388469219208,1.2598181441426277,0.0888308275025338,-0.0005758334687016031,1.0000000000000004,0.8400000631809235,1.54,-1.16,0.5
1.0285260913178718e-05,0.026249132526572794,17.62229350209236,1.2604510188102722,0.08936600899323821,-0.0005779584812444227,1.0000000000000004,0.843999981880188,1.54,-1.156,0.5
1.0310456872275608e-05,0.027380731306038797,17.621374011039734,1.2611006014049053,0.08991157496348023,-0.0005799450159429398,1.0000000000000004,0.8480000495910645,1.54,-1.152,0.5
1.0335652177673182e-05,0.028512297256384045,17.62045431137085,1.2617501728236675,0.0904571246355772,-0.000581931501528743,1.0000000000000004,0.851999968290329,1.54,-1.148,0.5
1.036084734096221e-05,0.029643862799275666,17.619535088539124,1.2623997405171394,0.09100267384201288,-0.0005839180034854508,1.0000000000000004,0.8559999614953995,1.54,-1.144,0.5
1.0386043243215681e-05,0.03077546221902594,17.61861550807953,1.263049341738224,0.09154824027791619,-0.0005859045622855774,1.0000000000000004,0.8600000292062759,1.54,-1.14,0.5
1.0411238434926418e-05,0.03190702752908692,17.617696195840836,1.2636989243328571,0.09209378878585994,-0.0005878910392311809,1.0000000000000004,0.8639999479055405,1.54,-1.136,0.5
1.0433587789293597e-05,0.03307033079909161,17.616541743278503,1.2643747925758362,0.09263551258482039,-0.0005898410622648953,1.0000000000000004,0.8680000156164169,1.54,-1.132,0.5
1.0462677096256812e-05,0.03437761188251898,17.61569544672966,1.2650539577007294,0.09319496783427894,-0.0005918462361478305,1.0000000000000004,0.8720000088214874,1.54,-1.128,0.5
1.0492271286466348e-05,0.035685682320035994,17.614853978157043,1.265730381011963,0.09375536534935236,-0.0005939050647612021,1.0000000000000004,0.8760000765323639,1.54,-1.124,0.5
1.052186470928973e-05,0.03699371381662786,17.614012509584427,1.2664067968726158,0.0943157454021275,-0.0005959638260719657,1.0000000000000004,0.8799999952316284,1.54,-1.12,0.5
1.0551458046847983e-05,0.03830174537142739,17.613170832395554,1.2670832052826881,0.09487612615339458,-0.0005980225867006084,1.0000000000000004,0.8839999139308929,1.54,-1.116,0.5
1.0582727156815963e-05,0.03965332929510623,17.61229681968689,1.2677598036825657,0.09544217260554433,-0.0006000670455250656,1.0000000000000004,0.8879999816417694,1.54,-1.112,0.5
1.0618486527391724e-05,0.04112156038172543,17.611335158348083,1.268436774611473,0.09602335444651544,-0.0006020729131250846,1.0000000000000004,0.8919999748468399,1.54,-1.108,0.5
1.0654246921149024e-05,0.04258983617182821,17.61037388443947,1.269113827496767,0.09660455211997032,-0.0006040788570373934,1.0000000000000004,0.8960000425577164,1.54,-1.104,0.5
1.0687747902693445e-05,0.04405315581243485,17.60941794514656,1.2697904221713543,0.09716596780344844,-0.0006059352288616537,1.0000000000000004,0.8999999612569809,1.54,-1.1,0.5
1.072100468491044e-05,0.04551598569378257,17.60846298933029,1.2704670056700706,0.09772525425069034,-0.000607775405569555,1.0000000000000004,0.9040000289678574,1.54,-1.096,0.5
1.0755303463838572e-05,0.0469984287628904,17.607510954141617,1.2711459882557392,0.09828704269602895,-0.0006096160642101722,1.0000000000000004,0.9080000221729279,1.54,-1.092,0.5
1.0800224629292643e-05,0.048681102809496224,17.606589794158936,1.2718493416905403,0.0988744783680886,-0.0006114620849757557,1.0000000000000004,0.9119999408721924,1.54,-1.088,0.5
1.0845147187410475e-05,0.05036382609978318,17.605668514966965,1.272552728652954,0.0994619324337691,-0.0006133081642047955,1.0000000000000004,0.9160000085830688,1.54,-1.084,0.5
1.0889003959846377e-05,0.05204274645075202,17.604746907949448,1.2732520699501038,0.10005009430460632,-0.0006152066705453763,1.0000000000000004,0.9199999272823334,1.54,-1.08,0.5
1.0927101271818174e-05,0.05370139703154564,17.603823244571686,1.273929763585329,0.10064220451749861,-0.0006173894562380156,1.0000000000000004,0.9239999949932098,1.54,-1.076,0.5
1.0965197475343302e-05,0.05535999918356538,17.6028992831707,1.2746074087917805,0.1012342981994152,-0.000619572140976743,1.0000000000000004,0.9279999881982803,1.54,-1.072,0.5
1.1032913135977651e-05,0.05726529052481055,17.601963490247726,1.275320190936327,0.1018488947302103,-0.0006218589676336705,1.0000000000000004,0.9320000559091568,1.54,-1.068,0.5
1.1113038169696665e-05,0.0592738805571571,17.60102218389511,1.276047669351101,0.10247289622202516,-0.0006241893347578298,1.0000000000000004,0.9359999746084213,1.54,-1.064,0.5
1.1193674993137392e-05,0.06129294668789953,17.60007032752037,1.2767767272889614,0.1030865958891809,-0.0006264584614967816,1.0000000000000004,0.9400000423192978,1.54,-1.06,0.5
1.1275236801111532e-05,0.06333093345165253,17.59909874200821,1.2775085680186749,0.10368147701956332,-0.0006286159156729809,1.0000000000000004,0.9440000355243683,1.54,-1.056,0.5
1.1356798950146185e-05,0.06536892044823617,17.598126977682114,1.2782404273748398,0.10427635977976024,-0.0006307733524977266,1.0000000000000004,0.9479999542236328,1.54,-1.052,0.5
1.1404341819343244e-05,0.06739734404254705,17.597130239009857,1.2789450995624065,0.1048857921268791,-0.0006326700868157786,1.0000000000000004,0.9520000219345093,1.54,-1.048,0.5
1.1360276005234482e-05,0.06944609910715371,17.59608632326126,1.2796053625643253,0.10551349609158933,-0.0006340743036616914,1.0000000000000004,0.9559999406337738,1.54,-1.044,0.5
1.1317839096136595e-05,0.07150249101687223,17.59504732489586,1.2802650146186352,0.10613987687975168,-0.0006355241971505166,1.0000000000000004,0.9600000083446503,1.54,-1.04,0.5
1.1291841104821287e-05,0.07363520713988692,17.594053745269775,1.2809182927012444,0.10675269574858248,-0.0006374341576247389,1.0000000000000004,0.9640000015497208,1.54,-1.036,0.5
1.1383594141989306e-05,0.07622279447969049,17.59305801987648,1.2816683687269688,0.10737743438221514,-0.0006400692502666061,1.0000000000000004,0.9680000692605972,1.54,-1.032,0.5
1.1455669948645664e-05,0.07881496590562165,17.592103511095047,1.2824087589979172,0.1079773074015975,-0.0006424380806038243,1.0000000000000004,0.9719999879598618,1.54,-1.028,0.5
1.1527745982675697e-05,0.08140713896136731,17.59114870429039,1.2831491492688656,0.108577179023996,-0.0006448069292446235,1.0000000000000004,0.9759999811649323,1.54,-1.024,0.5
1.1620494660746772e-05,0.08420413127169013,17.590155720710754,1.283904567360878,0.10919735860079527,-0.0006471903409988045,1.0000000000000004,0.9800000488758087,1.54,-1.02,0.5
1.1730863946013415e-05,0.08717560116201639,17.58912980556488,1.2846727594733238,0.10983481584116817,-0.0006495860498034745,1.0000000000000004,0.9839999675750732,1.54,-1.016,0.5
1.1841236329246385e-05,0.09014715766534209,17.588103979825974,1.2854409851133823,0.11047229217365384,-0.0006519818437027425,1.0000000000000004,0.9880000352859497,1.54,-1.012,0.5
1.1945645553623763e-05,0.09312931820750237,17.587158381938934,1.2862413935363293,0.11111954762600362,-0.0006545364378780505,1.0000000000000004,0.9919999539852142,1.54,-1.008,0.5
1.1979387068095093e-05,0.09635707945562899,17.586068391799927,1.2869629934430122,0.11179038393311203,-0.0006555752047461283,1.0000000000000004,0.9960000216960907,1.54,-1.004,0.5
1.2013127644650012e-05,0.0995847440790385,17.58497843146324,1.2876845672726631,0.11246120021678507,-0.0006566139641108748,1.0000000000000004,1.0000000149011612,1.54,-1.0,0.5
1.2046868675952283e-05,0.10281245782971382,17.58388850092888,1.288406152278185,0.11313202534802258,-0.0006576527189281478,1.0000000000000004,1.0039999336004257,1.54,-0.996,0.5
1.2084298901982038e-05,0.10604210244491696,17.582801580429077,1.2891286090016365,0.11380237410776317,-0.0006587193734048924,1.0000000000000004,1.0080000013113022,1.54,-0.992,0.5
1.2122122882374242e-05,0.1092719528824091,17.581714868545532,1.2898511551320553,0.11447267490439117,-0.0006597889587283134,1.0000000000000004,1.0120000690221786,1.54,-0.988,0.5
1.207608258368964e-05,0.11236372170969844,17.580508917570114,1.29048166051507,0.11517567932605743,-0.0006605858225157135,1.0000000000000004,1.0160000622272491,1.54,-0.984,0.5
1.2246189754705483e-05,0.11656902078539133,17.579476296901703,1.291384644806385,0.11583585990592837,-0.0006632269141846336,1.0000000000000004,1.0199999809265137,1.54,-0.98,0.5
1.2412256864990923e-05,0.12075968272984028,17.57844415307045,1.292285017669201,0.1164970409590751,-0.0006658789725406677,1.0000000000000004,1.0239998996257782,1.54,-0.976,0.5
1.2578323946854653e-05,0.12495034467428923,17.57741180062294,1.2931853868067265,0.11715822271071374,-0.0006685309531349048,1.0000000000000004,1.0279999673366547,1.54,-0.972,0.5
1.2731427773360338e-05,0.12938063754700124,17.576364129781723,1.2940703444182873,0.11784199578687549,-0.000671122598760121,1.0000000000000004,1.0320000350475311,1.54,-0.968,0.5
1.2876028563368891e-05,0.13396811368875206,17.575306057929993,1.2949451580643654,0.1185405848082155,-0.0006736746627211687,1.0000000000000004,1.0360000282526016,1.54,-0.964,0.5
1.3016883116279132e-05,0.13859228091314435,17.574245870113373,1.2958130612969398,0.11923168622888625,-0.0006761013348750566,1.0000000000000004,1.0399999469518661,1.54,-0.96,0.5
1.3104818123110817e-05,0.1433741303626448,17.573159337043762,1.2966156490147114,0.11989465565420687,-0.0006776210154839646,1.0000000000000004,1.0440000146627426,1.54,-0.956,0.5
1.2887573092257298e-05,0.1478104842826724,17.57195058465004,1.2971539944410324,0.12066553602926433,-0.0006769175064107458,1.0000000000000004,1.048000007867813,1.54,-0.952,0.5
1.2679408428084571e-05,0.15215952671132982,17.57076346874237,1.2976800873875618,0.12143425783142447,-0.0006764866173512019,1.0000000000000004,1.0520000755786896,1.54,-0.948,0.5
1.2475818891743984e-05,0.15646455809473991,17.569587260484695,1.298200000077486,0.12220188742503524,-0.0006761930351331102,1.0000000000000004,1.055999994277954,1.54,-0.944,0.5
1.2525830982212938e-05,0.16191325359977782,17.568390667438507,1.2990140914916992,0.12292246636934578,-0.000677693160241688,1.0000000000000004,1.0599999129772186,1.54,-0.94,0.5
1.2751144112144175e-05,0.1681525013409555,17.56717985868454,1.3000315427780151,0.12361052306368947,-0.0006804332774663635,1.0000000000000004,1.063999980688095,1.54,-0.936,0.5
1.3021538904922636e-05,0.17472812300547957,17.565885096788406,1.3011060915887356,0.12427536165341735,-0.0006830380852989038,1.0000000000000004,1.0680000483989716,1.54,-0.932,0.5
1.3301264033316329e-05,0.18137336755171418,17.564573109149933,1.3021924570202827,0.12493539554998279,-0.0006856148597762513,1.0000000000000004,1.072000041604042,1.54,-0.928,0.5
1.3580985068983864e-05,0.1880185129120946,17.56326124072075,1.3032788299024105,0.1255954192019999,-0.0006881915719532117,1.0000000000000004,1.0759999603033066,1.54,-0.924,0.5
1.3860710339486104e-05,0.19466375606134534,17.561949133872986,1.3043651916086674,0.12625545309856534,-0.00069076835143278,1.0000000000000004,1.079999953508377,1.54,-0.92,0.5
1.412483121043806e-05,0.20134331844747066,17.560619294643402,1.3054217882454395,0.12693172506988049,-0.0006932025628429983,1.0000000000000004,1.0840000212192535,1.54,-0.916,0.5
1.427266161613261e-05,0.20827863831073046,17.55915629863739,1.3062566742300987,0.12772901286371052,-0.0006945737059709245,1.0000000000000004,1.08800008893013,1.54,-0.912,0.5
1.4420492163935705e-05,0.21521395212039351,17.55769345164299,1.3070915639400482,0.12852629995904863,-0.0006959448580801109,1.0000000000000004,1.0920000076293945,1.54,-0.908,0.5
1.4547664648034697e-05,0.22252388764172792,17.556173712015152,1.3079479970037937,0.1292974492534995,-0.0006965547190702637,1.0000000000000004,1.095999926328659,1.54,-0.904,0.5
1.4670395984239804e-05,0.2299143555574119,17.55464217066765,1.3088090792298317,0.13006297941319644,-0.0006970008994358068,1.0000000000000004,1.0999999940395355,1.54,-0.9,0.5
1.4793125444612087e-05,0.23730471590533853,17.553110629320145,1.309670154005289,0.13082849886268377,-0.0006974470879868022,1.0000000000000004,1.103999987244606,1.54,-0.896,0.5
1.4915856922925741e-05,0.24469518475234509,17.551579117774963,1.3105312064290047,0.13159402832388878,-0.0006978932485708356,1.0000000000000004,1.1080000549554825,1.54,-0.892,0.5
1.5175447543924747e-05,0.2532888911664486,17.550084233283997,1.3114345222711563,0.13239604164846241,-0.0006979970544307434,1.0000000000000004,1.111999973654747,1.54,-0.888,0.5
1.5510261221152177e-05,0.2625439460389316,17.54860982298851,1.3123610392212868,0.13321810634806752,-0.0006979126526971413,1.0000000000000004,1.1159999668598175,1.54,-0.884,0.5
1.5845075012066445e-05,0.27179899951443076,17.547135561704636,1.3132875673472881,0.13404017267748713,-0.0006978283419130094,1.0000000000000004,1.120000034570694,1.54,-0.88,0.5
1.6270491954628596e-05,0.2818264979869127,17.54567575454712,1.314270555973053,0.13482725154608488,-0.0006975805827096337,1.0000000000000004,1.1240001022815704,1.54,-0.876,0.5
1.6716124150661926e-05,0.29202634282410145,17.54421955347061,1.3152661062777042,0.13560652802698314,-0.0006972963292355416,1.0000000000000004,1.128000020980835,1.54,-0.872,0.5
1.716175620458671e-05,0.3022261871956289,17.542763203382492,1.3162616714835167,0.13638580334372818,-0.0006970121271479002,1.0000000000000004,1.1319999396800995,1.54,-0.868,0.5
1.782620367407617e-05,0.3131477073766291,17.541277408599854,1.3173485957086086,0.13715375144965947,-0.0006973203949200979,1.0000000000000004,1.13599993288517,1.54,-0.864,0.5
1.9244238188775853e-05,0.3265552166849375,17.539689630270004,1.3187502287328243,0.13788273697718978,-0.0006996692195571086,1.0000000000000004,1.1400000005960464,1.54,-0.86,0.5
2.0662272646632118e-05,0.33996273111552,17.538101971149445,1.3201518468558788,0.1386117241345346,-0.0007020180235031148,1.0000000000000004,1.144000068306923,1.54,-0.856,0.5
2.2080307161331802e-05,0.3533702390268445,17.536514580249786,1.3215534873306751,0.13934071129187942,-0.0007043668467758835,1.0000000000000004,1.1479999870061874,1.54,-0.852,0.5
2.3641672953544912e-05,0.36720641516149044,17.534765660762787,1.322931382805109,0.14005984482355416,-0.0007062217839006735,1.0000000000000004,1.151999980211258,1.54,-0.848,0.5
2.5305573046807694e-05,0.3813492488116026,17.532901644706726,1.3242923319339752,0.14077192964032292,-0.0007077233635754965,1.0000000000000004,1.1560000479221344,1.54,-0.844,0.5
2.6969473140070477e-05,0.3954920843243599,17.531037747859955,1.32565326243639,0.1414840177167207,-0.0007092249234119663,1.0000000000000004,1.1600001156330109,1.54,-0.84,0.5
2.9254146170387685e-05,0.41217227559536695,17.529298663139343,1.3264951147139072,0.14236853551119566,-0.0007062700096867047,1.0000000000000004,1.1640000343322754,1.54,-0.836,0.5
3.1634515494260995e-05,0.4291569357737899,17.527366250753403,1.3271276131272316,0.1433150707744062,-0.0007020144398666162,1.0000000000000004,1.16799995303154,1.54,-0.832,0.5
3.401488453391721e-05,0.44614159874618053,17.525433868169785,1.3277601301670074,0.14426160603761673,-0.0006977588491281494,1.0000000000000004,1.1719999462366104,1.54,-0.828,0.5
3.639525328935633e-05,0.46312625519931316,17.52350154519081,1.328392632305622,0.14520814339630306,-0.0006935032852197764,1.0000000000000004,1.1760000139474869,1.54,-0.824,0.5
3.8685640475932814e-05,0.47924287524074316,17.521567404270172,1.3289234228432178,0.14619969413615763,-0.0006899575382703915,1.0000000000000004,1.1800000816583633,1.54,-0.82,0.5
4.152498451048814e-05,0.4966835808008909,17.519627511501312,1.329571858048439,0.147181729786098,-0.0006863522185085458,1.0000000000000004,1.1840000003576279,1.54,-0.816,0.5
4.7933788437148905e-05,0.5237518167123199,17.51765838265419,1.3311141207814217,0.1480339348781854,-0.0006812659753450134,1.0000000000000004,1.1879999935626984,1.54,-0.812,0.5
5.454033572505068e-05,0.5513305058702826,17.51570126414299,1.3326535560190678,0.14887902373448014,-0.0006759255943507014,1.0000000000000004,1.191999912261963,1.54,-0.808,0.5
6.178908824949758e-05,0.5805676365271211,17.51378482580185,1.3341839835047722,0.14970106352120638,-0.0006697602957501658,1.0000000000000004,1.1959999799728394,1.54,-0.804,0.5
6.903784060341422e-05,0.6098047541454434,17.511868238449097,1.3357144109904766,0.15052310144528747,-0.000663595061723754,1.0000000000000004,1.2000000476837158,1.54,-0.8,0.5
7.628659267311377e-05,0.6390418810769916,17.509952008724213,1.337244838476181,0.1513451396021992,-0.0006574297274255514,1.0000000000000004,1.2039999663829803,1.54,-0.796,0.5
8.689147642826356e-05,0.6737299505621195,17.507970243692398,1.3386273384094238,0.1521801718045026,-0.0006495853738215374,1.0000000000000004,1.2079999595880508,1.54,-0.792,0.5
0.00010193909008648916,0.7156337983906269,17.505902141332626,1.3398139923810959,0.15303239785134792,-0.0006395182431901958,1.0000000000000004,1.2120000272989273,1.54,-0.788,0.5
0.00011698670289206348,0.7575376313179731,17.5038343667984,1.341000635176897,0.15388462622649968,-0.0006294512580993228,1.0000000000000004,1.2160000950098038,1.54,-0.784,0.5
0.000131949441197321,0.7992804702371359,17.50177153944969,1.3421873934566975,0.15474238502793014,-0.0006194592318138348,1.0000000000000004,1.2200000137090683,1.54,-0.78,0.5
0.00014620024819578248,0.8396725710481405,17.499751091003418,1.343375064432621,0.15564652858301997,-0.000610095939009625,1.0000000000000004,1.2240000069141388,1.54,-0.776,0.5
0.0001604512665380753,0.8800652753561735,17.4977308511734,1.3445627391338348,0.15655068727210164,-0.0006007325707741984,1.0000000000000004,1.2279999256134033,1.54,-0.772,0.5
0.00018069635052597732,0.9281721115112305,17.495652079582214,1.344901468604803,0.15752699854783714,-0.0005884021456949995,1.0000000000000004,1.2319999933242798,1.54,-0.768,0.5
0.00020721327655337518,0.984350586310029,17.493512570858,1.3443519286811352,0.15857880585826933,-0.0005729671579501883,1.0000000000000004,1.2360000610351562,1.54,-0.764,0.5
0.00023373020280814671,1.040529042482376,17.4913729429245,1.3438024334609509,0.15963060990907252,-0.0005575321574724512,1.0000000000000004,1.2399999797344208,1.54,-0.76,0.5
0.0002602471240606974,1.0967075154185295,17.48923334479332,1.3432528637349606,0.16068242024630308,-0.0005420972347565112,1.0000000000000004,1.2439999729394913,1.54,-0.756,0.5
0.0002870841026378912,1.153642926365137,17.487138599157333,1.342675395309925,0.1617294519674033,-0.0005264181804705004,1.0000000000000004,1.2480000406503677,1.54,-0.752,0.5
0.0003141155916637217,1.2110384739935398,17.485071510076523,1.3420809209346771,0.16277356632053852,-0.0005105908057885244,1.0000000000000004,1.2520000338554382,1.54,-0.748,0.5
0.0003434110044508998,1.2703712284564972,17.48299342393875,1.3415366895496845,0.16379167465493083,-0.0004996374505026324,1.0000000000000004,1.2560001015663147,1.54,-0.744,0.5
0.0003806962645285239,1.3365387432277203,17.480877369642258,1.3411697819828987,0.16471794387325644,-0.0005058901272150251,1.0000000000000004,1.2600000202655792,1.54,-0.74,0.5
0.00041798152869887417,1.4027062505483627,17.478761076927185,1.3408028818666935,0.16564420983195305,-0.0005121429148857715,1.0000000000000004,1.2639999389648438,1.54,-0.736,0.5
0.0004552235477603972,1.468811821192503,17.476650804281235,1.340443029999733,0.16657120594754815,-0.0005183876692171907,1.0000000000000004,1.2680000066757202,1.54,-0.732,0.5
0.0004922444495605305,1.5346006229519844,17.474571108818054,1.340119056403637,0.16750191245228052,-0.0005245920924608072,1.0000000000000004,1.2720000743865967,1.54,-0.728,0.5
0.000529794142494211,1.5999164171516895,17.472464084625244,1.3392605520784855,0.16844294918701053,-0.0005327418966771802,1.0000000000000004,1.2759999930858612,1.54,-0.724,0.5
0.0005722758041883935,1.6612527184188366,17.471546590328217,1.3332668989896774,0.16957262251526117,-0.0005586008464888437,1.0000000000000004,1.2799999117851257,1.54,-0.72,0.5
0.0006151673551357817,1.7220192477107048,17.468600004911423,1.326013557612896,0.17024283157661557,-0.0005841824213348445,1.0000000000000004,1.2839999794960022,1.54,-0.716,0.5
0.0006580588960787281,1.7827857546508312,17.465653389692307,1.3187602125108242,0.1709130355156958,-0.0006097640234656865,1.0000000000000004,1.2880000472068787,1.54,-0.712,0.5
0.0007009504515735898,1.8435522727668285,17.46270677447319,1.3115068599581718,0.17158324550837278,-0.0006353456610668218,1.0000000000000004,1.2920001149177551,1.54,-0.708,0.5
0.000743841993426031,1.9043187834322453,17.459760278463364,1.3042535074055195,0.17225345131009817,-0.0006609273041249253,1.0000000000000004,1.2960000336170197,1.54,-0.704,0.5
0.0007870083118177718,1.9636865705251694,17.456817477941513,1.2961261309683323,0.17284983955323696,-0.0006897737075632904,1.0000000000000004,1.2999999523162842,1.54,-0.7,0.5
0.0008318272630276624,2.014641709625721,17.453897565603256,1.2827417869120836,0.17300223326310515,-0.0007382559469988337,1.0000000000000004,1.3040000200271606,1.54,-0.696,0.5
0.0008766462324274471,2.065596856176853,17.450977593660355,1.2693574707955122,0.1731546246446669,-0.0007867382446420379,1.0000000000000004,1.308000087738037,1.54,-0.692,0.5
0.0009214645197062055,2.1165512278676033,17.448057651519775,1.255973320454359,0.17330700997263193,-0.0008352196964551695,1.0000000000000004,1.3120000064373016,1.54,-0.688,0.5
0.0009663265136623522,2.1671083457767963,17.445196866989136,1.2422215528786182,0.1734252548776567,-0.0008842648458085023,1.0000000000000004,1.3159999251365662,1.54,-0.684,0.5
0.0010114458436873974,2.215285297483206,17.44269010424614,1.2262728717178106,0.1733393189497292,-0.0009366764024889562,1.0000000000000004,1.3199999928474426,1.54,-0.68,0.5
0.0010565067368588643,2.2628913670778275,17.44020590186119,1.2101108860224485,0.173219982534647,-0.0009904025901050773,1.0000000000000004,1.324000060558319,1.54,-0.676,0.5
0.001100234698242275,2.2974733412265778,17.438230961561203,1.1890838481485844,0.17233881261199713,-0.001074116473319009,1.0000000000000004,1.3280001282691956,1.54,-0.672,0.5
0.0011439626723586116,2.332055352628231,17.436256051063538,1.168056808412075,0.17145764362066984,-0.001157830691226991,1.0000000000000004,1.33200004696846,1.54,-0.668,0.5
0.0011876906519319164,2.366637386381626,17.434281170368195,1.1470297742635012,0.17057647579349577,-0.0012415447781677358,1.0000000000000004,1.3359999656677246,1.54,-0.664,0.5
0.0012314179602981312,2.4012189023196697,17.43230649828911,1.126003060489893,0.1696953175123781,-0.0013252576427476015,1.0000000000000004,1.3399998843669891,1.54,-0.66,0.5
0.0012752502771036234,2.437211260199547,17.430339694023132,1.1056539844721556,0.16892461548559368,-0.0014071237128518987,1.0000000000000004,1.3439999520778656,1.54,-0.656,0.5
0.0013190866466175066,2.473258536309004,17.42837345600128,1.085331303998828,0.16815820569172502,-0.0014889179365127347,1.0000000000000004,1.348000019788742,1.54,-0.652,0.5
0.0013607397304440383,2.49745512381196,17.4257729947567,1.0613093171268702,0.16673818905837834,-0.0015932599817460869,1.0000000000000004,1.3519999384880066,1.54,-0.648,0.5
0.0014015254855621606,2.5169214233756065,17.423169761896133,1.0354629792273045,0.16492570331320167,-0.0017017075861076592,1.0000000000000004,1.356000006198883,1.54,-0.644,0.5
0.001442311258870177,2.5363877154886723,17.420566886663437,1.0096166376024485,0.1631132191978395,-0.00181015549969743,1.0000000000000004,1.3600000739097595,1.54,-0.64,0.5
0.0014830970067123417,2.555854044854641,17.417963594198227,0.9837702959775925,0.1613007327541709,-0.001918602949444903,1.0000000000000004,1.364000141620636,1.54,-0.636,0.5
0.0015229730925057083,2.5722843557596207,17.415445417165756,0.9580032415688038,0.1592805446125567,-0.0020411139557836577,1.0000000000000004,1.3680000603199005,1.54,-0.632,0.5
0.001561590968776727,2.584511511027813,17.413044810295105,0.9323450103402138,0.1569726918824017,-0.002183101554692257,1.0000000000000004,1.371999979019165,1.54,-0.628,0.5
0.001599081380845746,2.5919304564595222,17.410542488098145,0.9058320205658674,0.15426057414151728,-0.0023370390590571333,1.0000000000000004,1.3759998977184296,1.54,-0.624,0.5
0.0016362119749828707,2.597815051674843,17.408008009195328,0.8790462706238031,0.15141946030780673,-0.0024947898691607406,1.0000000000000004,1.379999965429306,1.54,-0.62,0.5
0.0016733425800339319,2.603699654340744,17.40547314286232,0.8522605206817389,0.1485783434472978,-0.0026525405774009414,1.0000000000000004,1.3840000331401825,1.54,-0.616,0.5
0.0017085445288103074,2.6051198840141296,17.402919501066208,0.826839393004775,0.14550817711278796,-0.0028497380753833568,1.0000000000000004,1.387999951839447,1.54,-0.612,0.5
0.001743525717756711,2.6060290783643723,17.400363981723785,0.8015744574368,0.14241179218515754,-0.00305145058882772,1.0000000000000004,1.3920000195503235,1.54,-0.608,0.5
0.0017780527705326676,2.6057476922869682,17.39797779917717,0.7766402252018452,0.13929831515997648,-0.0032691571996110724,1.0000000000000004,1.3960000872612,1.54,-0.604,0.5
0.0018108450240106322,2.600727818906307,17.396017730236053,0.7528426758944988,0.13609328446909785,-0.0035446699966996675,1.0000000000000004,1.4000000059604645,1.54,-0.6,0.5
0.0018436377467878629,2.5957078486680984,17.39405745267868,0.729044770821929,0.13288820604793727,-0.0038201864695111,1.0000000000000004,1.404000073671341,1.54,-0.596,0.5
0.0018764304768410511,2.5906878635287285,17.392097145318985,0.7052468564361334,0.1296831276267767,-0.004095703096709258,1.0000000000000004,1.4079999923706055,1.54,-0.592,0.5
0.0019078790901403408,2.5845546051859856,17.39011687040329,0.6827357616275549,0.12637632177211344,-0.004390927450913296,1.0000000000000004,1.41199991106987,1.54,-0.588,0.5
0.0019392028734728228,2.578317955136299,17.388134449720383,0.6603441499173641,0.12306007044389844,-0.004687981876486447,1.0000000000000004,1.4159999787807465,1.54,-0.584,0.5
0.001968172684428282,2.5687038525938988,17.38615185022354,0.6399234049022198,0.11951249232515693,-0.0050443352629372384,1.0000000000000004,1.420000046491623,1.54,-0.58,0.5
0.0019968530141341034,2.5586743503808975,17.38416913151741,0.6197450216859579,0.11593646625988185,-0.005407980574091198,1.0000000000000004,1.4239999651908875,1.54,-0.576,0.5
0.0020255329145584255,2.5486450120806694,17.38218653202057,0.5995669430121779,0.11236049351282418,-0.005771620649284159,1.0000000000000004,1.428000032901764,1.54,-0.572,0.5
0.002054240962024778,2.538630209863186,17.380206793546677,0.5793512715026736,0.10878849145956337,-0.006134868555818684,1.0000000000000004,1.4319999516010284,1.54,-0.568,0.5
0.0020832289737882093,2.5287633761763573,17.378258049488068,0.5587587049230933,0.10525717528071254,-0.006494097511676955,1.0000000000000004,1.436000019311905,1.54,-0.564,0.5
0.002110789508151356,2.5176461935043335,17.37633588910103,0.5396426767110825,0.10160879418253899,-0.006881607112973143,1.0000000000000004,1.4400000870227814,1.54,-0.56,0.5
0.0021366824585129507,2.5061136074364185,17.3746038377285,0.5224038474261761,0.09784307633526623,-0.0072778922021825565,1.0000000000000004,1.444000005722046,1.54,-0.556,0.5
0.0021623935936077032,2.4947512857615948,17.372865170240402,0.5053979437798262,0.09408281545620412,-0.007670509654417401,1.0000000000000004,1.4479999244213104,1.54,-0.552,0.5
0.002188104739616392,2.483388964086771,17.371126532554626,0.488392042927444,0.09032255748752505,-0.008063127287641692,1.0000000000000004,1.451999992132187,1.54,-0.548,0.5
0.002213496914919233,2.4719963409006596,17.36938899755478,0.4717686325311661,0.08656245656311512,-0.008457102416286943,1.0000000000000004,1.4559999108314514,1.54,-0.544,0.5
0.002237264929135563,2.460448198020458,17.36765742301941,0.4570942698046565,0.08280282316263765,-0.008858034449076513,1.0000000000000004,1.4599999785423279,1.54,-0.54,0.5
0.0022610329688177444,2.4488999880850315,17.36592596769333,0.4424199052155018,0.0790431892964989,-0.009258966737434093,1.0000000000000004,1.4640000462532043,1.54,-0.536,0.5
0.002284646932821488,2.437642388045788,17.364151656627655,0.4278850555419922,0.07530137442518026,-0.009648296480008867,1.0000000000000004,1.4679999649524689,1.54,-0.532,0.5
0.0023080069258867297,2.4268636740744114,17.36230742931366,0.41358016431331635,0.07158893009182066,-0.010018502205639379,1.0000000000000004,1.4720000326633453,1.54,-0.528,0.5
0.002329747920157388,2.416702188551426,17.36047625541687,0.40079977735877037,0.0679049530881457,-0.010354632559028687,1.0000000000000004,1.4760001003742218,1.54,-0.524,0.5
0.0023513237792940345,2.4065551720559597,17.358600735664368,0.3881802884861827,0.0642082414124161,-0.010688966325687943,1.0000000000000004,1.4800000190734863,1.54,-0.52,0.5
0.0023729159984213766,2.3962919041514397,17.356749922037125,0.37551384698599577,0.060511520074214786,-0.01102689212802943,1.0000000000000004,1.4839999377727509,1.54,-0.516,0.5
0.0023945393004396465,2.3858059681952,17.35494577884674,0.3627575505524874,0.05681484052911401,-0.011371701475582086,1.0000000000000004,1.4879998564720154,1.54,-0.512,0.5
0.002415315084363101,2.3758557327091694,17.35318434238434,0.35073840990662575,0.05314355989685282,-0.011681882173434133,1.0000000000000004,1.4919999241828918,1.54,-0.508,0.5
0.0024351004503841978,2.3666304387152195,17.351448208093643,0.3395355399698019,0.04951059477753006,-0.011948783103434835,1.0000000000000004,1.4959999918937683,1.54,-0.504,0.5
0.0024546159074816387,2.3578406646847725,17.34966069459915,0.3284467188641429,0.045908713655080646,-0.012197106409985281,1.0000000000000004,1.5000000596046448,1.54,-0.5,0.5
0.0024741313500271644,2.3490508683025837,17.347873151302338,0.31735789589583874,0.04230683296918869,-0.012445429734725622,1.0000000000000004,1.5039999783039093,1.54,-0.496,0.5
0.002493534459063085,2.340338595211506,17.34609067440033,0.3063469701446593,0.03871087692095898,-0.012688771919783903,1.0000000000000004,1.5080000460147858,1.54,-0.492,0.5
0.0025114167838182766,2.3326767161488533,17.344376504421234,0.29639110900461674,0.03519486808363581,-0.012864597596490057,1.0000000000000004,1.5119999647140503,1.54,-0.488,0.5
0.002529299079469638,2.325014814734459,17.342662066221237,0.2864352590404451,0.03167885913535429,-0.013040423255006317,1.0000000000000004,1.5160000324249268,1.54,-0.484,0.5
0.0025471813860349357,2.3173529356718063,17.34094774723053,0.276479400228709,0.02816284980508499,-0.013216248704338796,1.0000000000000004,1.5199999511241913,1.54,-0.48,0.5
0.0025650635652709752,2.3096910938620567,17.339233458042145,0.26652361499145627,0.024646866837429116,-0.013392072873102734,1.0000000000000004,1.5239998698234558,1.54,-0.476,0.5
0.002581585620646365,2.3032020404934883,17.337526202201843,0.25711672520264983,0.021254429225336935,-0.013501150451702415,1.0000000000000004,1.5279999375343323,1.54,-0.472,0.5
0.0025975309326895513,2.2969505675137043,17.33589705824852,0.24799497006461024,0.017914515803568065,-0.01358646320659318,1.0000000000000004,1.5320000052452087,1.54,-0.468,0.5
0.0026134762083529495,2.290699116885662,17.334268182516098,0.2388732172548771,0.014574602013453841,-0.01367177579231793,1.0000000000000004,1.5360000729560852,1.54,-0.464,0.5
0.0026294213748769835,2.284447729587555,17.332639187574387,0.22975153010338545,0.011234713639396432,-0.01375708786508767,1.0000000000000004,1.5399999916553497,1.54,-0.46,0.5
0.0026453666723682545,2.2781962864100933,17.3310104906559,0.22062977589666843,0.007894800040958216,-0.013842400469002314,1.0000000000000004,1.5440000593662262,1.54,-0.456,0.5
0.002659872654476203,2.2730318158864975,17.329442113637924,0.21208616346120834,0.004677032182371477,-0.013864813972759293,1.0000000000000004,1.5479999780654907,1.54,-0.452,0.5
0.0026741929905256256,2.2680040076375008,17.327876061201096,0.20362005848437548,0.0014767110087632318,-0.01387889971738332,1.0000000000000004,1.5520000457763672,1.54,-0.448,0.5
0.002688513479370158,2.262976136058569,17.326310247182846,0.19515389250591397,-0.0017236340788713278,-0.013892985285565373,1.0000000000000004,1.5559999644756317,1.54,-0.444,0.5
0.0027028222248191014,2.257974002510309,17.324786633253098,0.18665582430548966,-0.004922061205434147,-0.01390732567597297,1.0000000000000004,1.5599998831748962,1.54,-0.44,0.5
0.00271631248324411,2.2535310834646225,17.323254108428955,0.17832968244329095,-0.008032365175495215,-0.013896279528125888,1.0000000000000004,1.5639999508857727,1.54,-0.436,0.5
0.0027291400474496186,2.2494445703923702,17.321788907051086,0.1702371733263135,-0.011060809430091467,-0.013866168224922149,1.0000000000000004,1.5680000185966492,1.54,-0.432,0.5
0.0027418781392043456,2.2453474439680576,17.32036381959915,0.16219886112958193,-0.014071344090552884,-0.01383465111030091,1.0000000000000004,1.5720000863075256,1.54,-0.428,0.5
0.002754616318270564,2.2412503473460674,17.31893852353096,0.1541605528909713,-0.017081879159377422,-0.013803133497276576,1.0000000000000004,1.5760000050067902,1.54,-0.424,0.5
0.0027663554064929485,2.237808033823967,17.317539989948273,0.14637531829066575,-0.01996901898564829,-0.013755827352724737,1.0000000000000004,1.5800000727176666,1.54,-0.42,0.5
0.0027778492803918198,2.234526541084051,17.31614774465561,0.1386522464454174,-0.022825855849077925,-0.013704646681162558,1.0000000000000004,1.5839999914169312,1.54,-0.416,0.5
0.0027893881779164076,2.2312016747891903,17.31473410129547,0.13085120311006904,-0.025692894010717282,-0.013652903918227821,1.0000000000000004,1.5880000591278076,1.54,-0.412,0.5
0.0028009415327687748,2.227861877530813,17.313312292099,0.12302110181190073,-0.02856343874736922,-0.013600942080302048,1.0000000000000004,1.5919999778270721,1.54,-0.408,0.5
0.002811310303513892,2.2252098359167576,17.311956882476807,0.11543764499947429,-0.03127393166778347,-0.013546482220590406,1.0000000000000004,1.5959998965263367,1.54,-0.404,0.5
0.0028216791251907125,2.2225578129291534,17.310601353645325,0.1078541373135522,-0.033984444453381,-0.013492021687852684,1.0000000000000004,1.5999999642372131,1.54,-0.4,0.5
0.0028319142875261605,2.2198857367038727,17.309307664632797,0.1003670577192679,-0.036655273448559456,-0.013438737656542799,1.0000000000000004,1.6040000319480896,1.54,-0.396,0.5
0.0028418957226676866,2.2173134349286556,17.308060497045517,0.09294718981254846,-0.03928191267186776,-0.013388680539264897,1.0000000000000004,1.608000099658966,1.54,-0.392,0.5
0.0028511184791568667,2.215172842144966,17.306890815496445,0.08561772888060659,-0.0418049905274529,-0.013349224867852172,1.0000000000000004,1.6120000183582306,1.54,-0.388,0.5
0.0028603413011296652,2.213032215833664,17.305720776319504,0.07828821538714692,-0.04432808715500869,-0.013309769263287308,1.0000000000000004,1.6159999370574951,1.54,-0.384,0.5
0.0028695641885860823,2.2108916230499744,17.30455070734024,0.07095870131161064,-0.04685118331690319,-0.013270313278553658,1.0000000000000004,1.6200000047683716,1.54,-0.38,0.5
0.0028779139538528398,2.209092728793621,17.303513675928116,0.06385163916274905,-0.04920525013585575,-0.013253653509309515,1.0000000000000004,1.624000072479248,1.54,-0.376,0.5
0.0028861257014796138,2.207327239215374,17.302479475736618,0.056735246544121765,-0.051540167711209506,-0.013238623625511536,1.0000000000000004,1.6279999911785126,1.54,-0.372,0.5
0.002894337521865964,2.205561738461256,17.30144500732422,0.04961880066184676,-0.053875102079473436,-0.013223592984900279,1.0000000000000004,1.631999909877777,1.54,-0.368,0.5
0.0029021316586295143,2.203988216817379,17.300393968820572,0.042517828860582085,-0.0561470880638808,-0.013221825686741795,1.0000000000000004,1.6359999775886536,1.54,-0.364,0.5
0.002909304814238567,2.2026432417333126,17.299398839473724,0.035656653998557886,-0.058265337138436735,-0.01324402135105629,1.0000000000000004,1.64000004529953,1.54,-0.36,0.5
0.0029164780644350685,2.2012982815504074,17.298403412103653,0.02879542822120129,-0.06038360152160749,-0.013266216719785007,1.0000000000000004,1.6440001130104065,1.54,-0.356,0.5
0.002923651300079655,2.1999532878398895,17.297408401966095,0.021934202639386058,-0.06250186660327017,-0.013288412759720813,1.0000000000000004,1.648000031709671,1.54,-0.352,0.5
0.002930654911324382,2.198674403131008,17.296418249607086,0.015062634662172059,-0.0645956025691703,-0.013316764052433427,1.0000000000000004,1.6519999504089355,1.54,-0.348,0.5
0.002936910772405099,2.1976640596985817,17.295549422502518,0.008346700747097202,-0.06651991017861292,-0.013376366634474834,1.0000000000000004,1.656000018119812,1.54,-0.344,0.5
0.0029430190043058246,2.1966939345002174,17.294759213924408,0.0017734915804794582,-0.06837667792569846,-0.013444423805594852,1.0000000000000004,1.6599999368190765,1.54,-0.34,0.5
0.002949127163446974,2.195723779499531,17.293968945741653,-0.004799717926289304,-0.07023344683693722,-0.013512481526049669,1.0000000000000004,1.664000004529953,1.54,-0.336,0.5
0.0029552354171755724,2.1947536394000053,17.29317870736122,-0.01137292676139623,-0.07209021609742194,-0.013580539109170786,1.0000000000000004,1.6679999232292175,1.54,-0.332,0.5
0.0029608154800371267,2.193989984691143,17.29239311814308,-0.017951605670255333,-0.07385564921423793,-0.013668904226506129,1.0000000000000004,1.671999990940094,1.54,-0.328,0.5
0.0029660300715477206,2.193328123539686,17.29172557592392,-0.02421818244511087,-0.0754486172227189,-0.013774513849057257,1.0000000000000004,1.6760000586509705,1.54,-0.324,0.5
0.0029712446630583145,2.1926662400364876,17.291057854890823,-0.03048475935793249,-0.07704158453270793,-0.013880123420676682,1.0000000000000004,1.680000126361847,1.54,-0.32,0.5
0.002976431198476348,2.192014779895544,17.290390253067017,-0.03675425067922333,-0.07863031525630504,-0.013986829020723235,1.0000000000000004,1.6840000450611115,1.54,-0.316,0.5
0.0029811526255798526,2.191536370664835,17.28972178697586,-0.04307293890451547,-0.08014891168568283,-0.014111740507360082,1.0000000000000004,1.687999963760376,1.54,-0.312,0.5
0.0029856611508876085,2.191098965704441,17.289161264896393,-0.04904783464007778,-0.08149643731303513,-0.014246408491999318,1.0000000000000004,1.6920000314712524,1.54,-0.308,0.5
0.002990149936522357,2.190665401518345,17.28861078619957,-0.054990806926070945,-0.08282807853538543,-0.014381982040504226,1.0000000000000004,1.695999950170517,1.54,-0.304,0.5
0.002994507383846212,2.1902829110622406,17.28806871175766,-0.06094733363715932,-0.08413923135958612,-0.014522097162625869,1.0000000000000004,1.7000000178813934,1.54,-0.3,0.5
0.0029985468281665817,2.1900242306292057,17.287545680999756,-0.06693684804031363,-0.08540079032536596,-0.014673216675873846,1.0000000000000004,1.703999936580658,1.54,-0.296,0.5
0.0030024301740922965,2.189792264252901,17.28711923956871,-0.07264729723647179,-0.08652089140377939,-0.014828610317636048,1.0000000000000004,1.7080000042915344,1.54,-0.292,0.5
0.0030062572404858656,2.1895699836313725,17.28672757744789,-0.07825713199417805,-0.08758998999837786,-0.014985545340095996,1.0000000000000004,1.7120000720024109,1.54,-0.288,0.5
0.0030098551433184184,2.189432982355356,17.286359697580338,-0.08389307696779724,-0.0886222516419366,-0.015148492636399169,1.0000000000000004,1.7159999907016754,1.54,-0.284,0.5
0.0030132700558169745,2.1893641129136086,17.28601112961769,-0.08954995419480838,-0.08962510444689542,-0.015316245258873096,1.0000000000000004,1.7200000584125519,1.54,-0.28,0.5
0.0030165844000293873,2.1893055140972137,17.28579679131508,-0.09489390914677642,-0.09046532202046365,-0.015484368330362486,1.0000000000000004,1.7239999771118164,1.54,-0.276,0.5
0.003019878095074091,2.1892489790916443,17.28561019897461,-0.10017349835834466,-0.09127210360020399,-0.015652566740754992,1.0000000000000004,1.727999895811081,1.54,-0.272,0.5
0.003022869990672916,2.189301636070013,17.285447597503662,-0.10549471731064841,-0.09203121764585376,-0.015825527152628638,1.0000000000000004,1.7319999635219574,1.54,-0.268,0.5
0.003025804260687437,2.1893751695752144,17.28528916835785,-0.1108238734304905,-0.09278122871182859,-0.015999396237020846,1.0000000000000004,1.7360000312328339,1.54,-0.264,0.5
0.0030286173059721477,2.1894371770322323,17.28519231081009,-0.11578580335481092,-0.09333226957824081,-0.016169861672096886,1.0000000000000004,1.7399999499320984,1.54,-0.26,0.5
0.003031341351743322,2.1895404383540154,17.28511542081833,-0.12075041409116238,-0.09386413940228522,-0.016340279325959273,1.0000000000000004,1.7440000176429749,1.54,-0.256,0.5
0.0030338432188727893,2.1897528395056725,17.28508535027504,-0.1257536350749433,-0.09436293435283005,-0.016510868998011574,1.0000000000000004,1.7480000853538513,1.54,-0.252,0.5
0.0030363315527210943,2.1899628825485706,17.285062551498413,-0.13069890276528895,-0.09482895652763546,-0.01668022439116612,1.0000000000000004,1.7520000040531158,1.54,-0.248,0.5
0.0030387446022359654,2.1901601292192936,17.285080581903458,-0.13532343646511436,-0.09511360595934093,-0.016842746670590714,1.0000000000000004,1.7560000717639923,1.54,-0.244,0.5
0.0030409559185500257,2.190449394285679,17.28513264656067,-0.139988198177889,-0.09537054505199194,-0.017001007217913866,1.0000000000000004,1.7599999904632568,1.54,-0.24,0.5
0.0030430861734203063,2.1907755583524704,17.285198211669922,-0.14466908085159957,-0.09561635670252144,-0.017157555834273808,1.0000000000000004,1.7639999091625214,1.54,-0.236,0.5
0.00304518540360732,2.191061560064554,17.285311311483383,-0.14922918507363647,-0.09579088096506894,-0.0173105227004271,1.0000000000000004,1.7679999768733978,1.54,-0.232,0.5
0.003047207494091708,2.1913477554917336,17.285505563020706,-0.15356091456487775,-0.09582246537320316,-0.017454513224947732,1.0000000000000004,1.7719998955726624,1.54,-0.228,0.5
0.00304900215996895,2.1917228177189827,17.285752922296524,-0.1579437528271228,-0.09582294104620814,-0.017584827881364617,1.0000000000000004,1.7759999632835388,1.54,-0.224,0.5
0.003050796876777895,2.1920978911221027,17.286000698804855,-0.16232660738751292,-0.09582341695204377,-0.017715143381792586,1.0000000000000004,1.7800000309944153,1.54,-0.22,0.5
0.0030525383554049768,2.19243598356843,17.286293506622314,-0.166423084679991,-0.09565095405559987,-0.017835148162703263,1.0000000000000004,1.7840000987052917,1.54,-0.216,0.5
0.003054144632187672,2.1928293965756893,17.286623120307922,-0.1705036316998303,-0.0954316231654957,-0.017940244215424173,1.0000000000000004,1.7880000174045563,1.54,-0.212,0.5
0.003055641587707214,2.1932763643562794,17.28697767853737,-0.174613376846537,-0.09519762347918004,-0.01803395423667098,1.0000000000000004,1.7920000851154327,1.54,-0.208,0.5
0.0030571337265428156,2.193702358752489,17.28735649585724,-0.1785940146073699,-0.09488468617200851,-0.018122917793334636,1.0000000000000004,1.7960000038146973,1.54,-0.204,0.5
0.003058618342038244,2.194095704704523,17.2877736389637,-0.18237368832342327,-0.09444891300518066,-0.018204493990992887,1.0000000000000004,1.7999999225139618,1.54,-0.2,0.5
0.003059932198084425,2.1945341750979424,17.28820040822029,-0.18619325943291187,-0.09399476344697177,-0.018264245767568354,1.0000000000000004,1.8039999902248383,1.54,-0.196,0.5
0.0030611544716521166,2.1949968226253986,17.288632333278656,-0.19003417855128646,-0.0935307729523629,-0.018312304968276294,1.0000000000000004,1.8079999089241028,1.54,-0.192,0.5
0.0030623556667705998,2.195397909730673,17.289097994565964,-0.19356232462450862,-0.09287438786122948,-0.018346588491112925,1.0000000000000004,1.8119999766349792,1.54,-0.188,0.5
0.003063555581320543,2.1957953721284866,17.289565682411194,-0.19707220210693777,-0.09220677905250341,-0.018380069406703115,1.0000000000000004,1.8160000443458557,1.54,-0.184,0.5
0.003064584801904857,2.196250192821026,17.290037661790848,-0.20062034646980464,-0.09152175590861589,-0.018385882718575886,1.0000000000000004,1.8199999630451202,1.54,-0.18,0.5
0.003065561286348384,2.19667050242424,17.290494978427887,-0.20401387731544673,-0.0907295485958457,-0.01837547356990399,1.0000000000000004,1.8240000307559967,1.54,-0.176,0.5
0.0030665431695524603,2.1970383152365685,17.29094496369362,-0.20723973726853728,-0.08983471489045769,-0.018357416993239895,1.0000000000000004,1.8279999494552612,1.54,-0.172,0.5
0.0030674760200781748,2.1974323987960815,17.29140877723694,-0.2104771810118109,-0.0889363067690283,-0.018328510224819183,1.0000000000000004,1.8320000171661377,1.54,-0.168,0.5
0.0030683116274303757,2.1978679224848747,17.291905224323273,-0.21371228247880936,-0.08801596506964415,-0.018277577739354456,1.0000000000000004,1.8359999358654022,1.54,-0.164,0.5
0.0030691167048644274,2.198186684399843,17.292474061250687,-0.21663273754529655,-0.08690416219178587,-0.018213427260889148,1.0000000000000004,1.8400000035762787,1.54,-0.16,0.5
0.0030699115595780313,2.198519431054592,17.29302603006363,-0.2195533795747906,-0.08579157164786011,-0.018146530765989155,1.0000000000000004,1.8439999222755432,1.54,-0.156,0.5
0.003070641636440996,2.1989402286708355,17.293469816446304,-0.2224753040354699,-0.08467398642096668,-0.018062322724290425,1.0000000000000004,1.8479999899864197,1.54,-0.152,0.5
0.0030713080341229215,2.1992614455521107,17.29392984509468,-0.22521237935870886,-0.08343790849903598,-0.017964854901947547,1.0000000000000004,1.8520000576972961,1.54,-0.148,0.5
0.003071941595408134,2.1995737440884113,17.294459968805313,-0.22779108071699739,-0.08211051893886179,-0.01785189922884456,1.0000000000000004,1.8559999763965607,1.54,-0.144,0.5
0.003072584433539305,2.199925933033228,17.295024752616882,-0.23035944811999798,-0.08078259706962854,-0.017735749381245114,1.0000000000000004,1.8600000441074371,1.54,-0.14,0.5
0.00307317593251355,2.2002639658749104,17.295610010623932,-0.23292816011235118,-0.07944825559388846,-0.017613030617212644,1.0000000000000004,1.8639999628067017,1.54,-0.136,0.5
0.0030736159678781405,2.200497392565012,17.29624217748642,-0.23515981156378984,-0.07791364873992279,-0.017458974854889675,1.0000000000000004,1.8680000305175781,1.54,-0.132,0.5
0.003074051499424968,2.200723636895418,17.2968747317791,-0.23737792624160647,-0.07637060311390087,-0.017304034895460063,1.0000000000000004,1.8719999492168427,1.54,-0.128,0.5
0.003074495143664535,2.200999151915312,17.297417491674423,-0.2395623167976737,-0.07482789404457435,-0.0171487720820096,1.0000000000000004,1.8760000169277191,1.54,-0.124,0.5
0.0030749091019970365,2.201245177537203,17.2978795170784,-0.24161719949916005,-0.07322243379894644,-0.0169877147563966,1.0000000000000004,1.8799999356269836,1.54,-0.12,0.5
0.003075294676818885,2.201395880430937,17.29844179749489,-0.2434719130396843,-0.07149950013263151,-0.0168157634579984,1.0000000000000004,1.88400000333786,1.54,-0.116,0.5
0.003075647786317859,2.201615132391453,17.29908573627472,-0.2453115745447576,-0.06978160340804607,-0.01663677053511492,1.0000000000000004,1.8880000710487366,1.54,-0.112,0.5
0.0030759832734474912,2.201799154281616,17.299712598323822,-0.24702281365171075,-0.06800339170149527,-0.016456376695714425,1.0000000000000004,1.891999989748001,1.54,-0.108,0.5
0.0030763085233047605,2.2019229605793953,17.300301402807236,-0.2485612239688635,-0.0661418198433239,-0.016275308113108622,1.0000000000000004,1.8960000574588776,1.54,-0.104,0.5
0.003076538829191122,2.202077277004719,17.30086612701416,-0.25011597760021687,-0.06429836280585732,-0.016086956075014314,1.0000000000000004,1.899999976158142,1.54,-0.1,0.5
0.0030767833086429164,2.2021613977849483,17.3013913333416,-0.25141514046117663,-0.06233796206652187,-0.01589785412670608,1.0000000000000004,1.9040000438690186,1.54,-0.096,0.5
0.0030770306912017986,2.2022351548075676,17.301910936832428,-0.2526773950085044,-0.060360579067491926,-0.015708708736383414,1.0000000000000004,1.907999962568283,1.54,-0.092,0.5
0.003077181929256767,2.2023095935583115,17.3023921251297,-0.2538531804457307,-0.058357990594231524,-0.015514733782765688,1.0000000000000004,1.9119998812675476,1.54,-0.088,0.5
0.003077363107877318,2.2023217007517815,17.302803337574005,-0.2548347683623433,-0.05627109050328727,-0.01532108949868416,1.0000000000000004,1.915999948978424,1.54,-0.084,0.5
0.0030775382110732608,2.2023356035351753,17.303218513727188,-0.2558161560446024,-0.054184883912512305,-0.015127312938830073,1.0000000000000004,1.9200000166893005,1.54,-0.08,0.5
0.003077646979363635,2.2023449800908566,17.3037226498127,-0.2565770777873695,-0.052022584684891626,-0.014933275108433008,1.0000000000000004,1.924000084400177,1.54,-0.076,0.5
0.0030777475694776513,2.202307965606451,17.30412581562996,-0.2572720181196928,-0.049825525195046794,-0.014734924805452465,1.0000000000000004,1.9280000030994415,1.54,-0.072,0.5
0.0030778192085563205,2.202242683619261,17.304517805576324,-0.2579323388636112,-0.04760909916512901,-0.014533742509229342,1.0000000000000004,1.932000070810318,1.54,-0.068,0.5
0.003077856672462076,2.2021136172115803,17.304867535829544,-0.25833564065396786,-0.04531085491544218,-0.014335256577396649,1.0000000000000004,1.9359999895095825,1.54,-0.064,0.5
0.0030779002481722273,2.2020164728164673,17.305241525173187,-0.25873301550745964,-0.04301295886716616,-0.01413603300898103,1.0000000000000004,1.940000057220459,1.54,-0.06,0.5
0.003077934386965353,2.201896119862795,17.305596828460693,-0.25903784902766347,-0.04068287055633846,-0.013937233601609478,1.0000000000000004,1.9439999759197235,1.54,-0.056,0.5
0.0030779276494286023,2.201736953109503,17.30593392252922,-0.259152062702924,-0.03829629461688455,-0.013738767062022816,1.0000000000000004,1.947999894618988,1.54,-0.052,0.5
0.003077910718275234,2.2015783861279488,17.306276440620422,-0.2592535479925573,-0.03590941196443964,-0.013540131780246156,1.0000000000000004,1.9519999623298645,1.54,-0.048,0.5
0.0030778735235799104,2.2013769075274467,17.30663999915123,-0.25921823736280203,-0.03348053113586502,-0.013342592498702288,1.0000000000000004,1.956000030040741,1.54,-0.044,0.5
0.0030778108775848523,2.201149359345436,17.30696466565132,-0.259051148314029,-0.03102153676445596,-0.013145097304004594,1.0000000000000004,1.9600000977516174,1.54,-0.04,0.5
0.0030777425999986008,2.2009236440062523,17.307263225317,-0.2588657960295677,-0.028562069966739045,-0.012947245975453825,1.0000000000000004,1.964000016450882,1.54,-0.036,0.5
0.0030776532730669715,2.200682520866394,17.307442665100098,-0.2585117886774242,-0.026054608861613815,-0.012749543522659224,1.0000000000000004,1.9680000841617584,1.54,-0.032,0.5
0.003077575493080076,2.2004119157791138,17.30750063061714,-0.25806313985958695,-0.023539950867416337,-0.012555022574815666,1.0000000000000004,1.972000002861023,1.54,-0.028,0.5
0.003077505753026344,2.200146436691284,17.307542741298676,-0.2575954436324537,-0.021026481772423722,-0.012361662216790137,1.0000000000000004,1.9759999215602875,1.54,-0.024,0.5
0.003077366083743982,2.19981100410223,17.307609766721725,-0.25700951367616653,-0.018485201617295388,-0.01216662230581278,1.0000000000000004,1.979999989271164,1.54,-0.02,0.5
0.0030772241589147598,2.1994802206754684,17.307778030633926,-0.2563349478878081,-0.015937432184728095,-0.01197160402443842,1.0000000000000004,1.9839999079704285,1.54,-0.016,0.5
0.0030770589291932993,2.1991179771721363,17.30790427327156,-0.2555726384744048,-0.013379918178543448,-0.011778384672652464,1.0000000000000004,1.987999975681305,1.54,-0.012,0.5
0.0030768721335334703,2.198757566511631,17.308006435632706,-0.25475200405344367,-0.010818861610459862,-0.011584495285205776,1.0000000000000004,1.9920000433921814,1.54,-0.008,0.5
0.003076655513723381,2.198357217013836,17.308091700077057,-0.25382896792143583,-0.008253393203631276,-0.011392947098102013,1.0000000000000004,1.9960001111030579,1.54,-0.004,0.5
0.003076441222219728,2.197960890829563,17.30822664499283,-0.2528724353760481,-0.005687040670636634,-0.011200544372059085,1.0000000000000004,2.0000000298023224,1.54,0.0,0.5
0.0030762455135118216,2.197540160268545,17.308212220668793,-0.25177067797631025,-0.0031274485227186233,-0.0110142734801002,1.0000000000000004,2.003999948501587,1.54,0.004,0.5
0.003076011416851543,2.197102215141058,17.308177173137665,-0.25066414661705494,-0.0005673528894476476,-0.010825382905750303,1.0000000000000004,2.0079998672008514,1.54,0.008,0.5
0.003075728287512902,2.1966380812227726,17.308103531599045,-0.24950879625976086,0.001988825293665286,-0.010634174079314107,1.0000000000000004,2.01200008392334,1.54,0.012,0.5
0.003075483597058337,2.196178313344717,17.308017432689667,-0.24822032265365124,0.004528245553956367,-0.010449537032400258,1.0000000000000004,2.0160000026226044,1.54,0.016,0.5
0.003075123517191969,2.195673145353794,17.307917326688766,-0.24695463385432959,0.00706510615782463,-0.01025942276828573,1.0000000000000004,2.019999921321869,1.54,0.02,0.5
0.003074787018704228,2.1951746977865696,17.307795375585556,-0.24561634054407477,0.009587566340997,-0.01007341036483922,1.0000000000000004,2.0239999890327454,1.54,0.024,0.5
0.0030744787218282,2.1946842931210995,17.30764737725258,-0.2441911632195115,0.012092790492715721,-0.009892307798509137,1.0000000000000004,2.028000056743622,1.54,0.028,0.5
0.0030741060691070743,2.1941507160663605,17.307516664266586,-0.24275670992210507,0.014596396097658726,-0.009708187923024525,1.0000000000000004,2.0320001244544983,1.54,0.032,0.5
0.0030737735505681485,2.1936349272727966,17.30732175707817,-0.24120618076995015,0.017071725380446878,-0.009529850688068109,1.0000000000000004,2.036000043153763,1.54,0.036,0.5
0.0030732884551980533,2.1930730156600475,17.307096391916275,-0.23966154595836997,0.01951972169081273,-0.009347889377067986,1.0000000000000004,2.0399999618530273,1.54,0.04,0.5
0.0030728245328646153,2.192490428686142,17.306821405887604,-0.23804275318980217,0.021949349884380354,-0.009169354059849866,1.0000000000000004,2.043999880552292,1.54,0.044,0.5
0.003072380044613965,2.1919360235333443,17.306558221578598,-0.2363495104946196,0.024360725219594315,-0.008993890834972262,1.0000000000000004,2.0480000972747803,1.54,0.048,0.5
0.003071971957979258,2.1913856714963913,17.306292712688446,-0.23467412870377302,0.026751912038889714,-0.008818206533760531,1.0000000000000004,2.052000015974045,1.54,0.052,0.5
0.0030714557506144047,2.1908059529960155,17.3059923350811,-0.23286908539012074,0.029092148692143383,-0.008645401426292665,1.0000000000000004,2.0559999346733093,1.54,0.056,0.5
0.003070930360991042,2.190218262374401,17.30569824576378,-0.23103711241856217,0.031425099452462746,-0.008473237474390771,1.0000000000000004,2.060000002384186,1.54,0.06,0.5
0.0030703914526384324,2.189649373292923,17.30541104078293,-0.22921740170568228,0.03373969437961932,-0.008300407691422151,1.0000000000000004,2.0639999210834503,1.54,0.064,0.5
0.0030698143746121787,2.189054235816002,17.30513161420822,-0.22728073270991445,0.03598866210950291,-0.008129782434480148,1.0000000000000004,2.0680001378059387,1.54,0.068,0.5
0.0030692287982674316,2.1884390600025654,17.30485162138939,-0.22529102629050612,0.038220642171836516,-0.007960377462495671,1.0000000000000004,2.0720000565052032,1.54,0.072,0.5
0.0030686226236866787,2.1878395043313503,17.304572850465775,-0.2233125022612512,0.04044065709149436,-0.007790061930791126,1.0000000000000004,2.0759999752044678,1.54,0.076,0.5
0.003067958270548843,2.1872248873114586,17.304247587919235,-0.22124514915049076,0.04258637292514322,-0.0076199882910259475,1.0000000000000004,2.0799998939037323,1.54,0.08,0.5
0.0030672907159896567,2.1865711994469166,17.3038869202137,-0.21909508318640292,0.04470175169990398,-0.007451741528711864,1.0000000000000004,2.0840001106262207,1.54,0.084,0.5
0.0030666106977150775,2.185926213860512,17.303526699543,-0.21695113484747708,0.046812059488729574,-0.007282941672926313,1.0000000000000004,2.0880000293254852,1.54,0.088,0.5
0.0030658351752208546,2.1853189170360565,17.303168177604675,-0.21475807367824018,0.04884450271492824,-0.0071119557496786,1.0000000000000004,2.0919999480247498,1.54,0.092,0.5
0.003065060773224104,2.184677302837372,17.302806317806244,-0.21245249453932047,0.05083173754064774,-0.006943408478036872,1.0000000000000004,2.096000015735626,1.54,0.096,0.5
0.003064286349399481,2.184035699814558,17.30244442820549,-0.21014691516757011,0.052818973430476035,-0.0067748608607871574,1.0000000000000004,2.0999999344348907,1.54,0.1,0.5
0.0030634214635938406,2.183378603309393,17.30211651325226,-0.20777082699351013,0.0547068929845409,-0.006605726220186625,1.0000000000000004,2.104000151157379,1.54,0.104,0.5
0.003062536387005821,2.1827176325023174,17.30172708630562,-0.20531734521500766,0.056554523904196685,-0.006438254145280098,1.0000000000000004,2.1080000698566437,1.54,0.108,0.5
0.0030616434742114507,2.1820508129894733,17.30133855342865,-0.20286400523036718,0.058400672671268694,-0.006271077400924696,1.0000000000000004,2.111999988555908,1.54,0.112,0.5
0.0030606423824792728,2.1813482083380222,17.300940364599228,-0.20030048047192395,0.06013709385979382,-0.006108135148451765,1.0000000000000004,2.1159999072551727,1.54,0.116,0.5
0.003059594295336865,2.180642567574978,17.30054384469986,-0.19770043343305588,0.06182617042577476,-0.005946121849774499,1.0000000000000004,2.1199998259544373,1.54,0.12,0.5
0.003058546266402118,2.179936930537224,17.30014732480049,-0.19510038499720395,0.06351524696947308,-0.005784108974694391,1.0000000000000004,2.1240000426769257,1.54,0.124,0.5
0.003057449692278169,2.179186563938856,17.299722760915756,-0.19234193325974047,0.06509065932186786,-0.005630235293210717,1.0000000000000004,2.12799996137619,1.54,0.128,0.5
0.0030562671890947968,2.1784622222185135,17.29930990934372,-0.18959633959457278,0.06661577716295142,-0.005477257054735674,1.0000000000000004,2.1320000290870667,1.54,0.132,0.5
0.0030550846495316364,2.1777378618717194,17.298896998167038,-0.1868507380131632,0.06814089848194271,-0.00532427839061711,1.0000000000000004,2.135999947786331,1.54,0.136,0.5
0.003053863940294832,2.1769505217671394,17.29846528172493,-0.18387579335831106,0.06953453700407408,-0.0051829365347657586,1.0000000000000004,2.1400001645088196,1.54,0.14,0.5
0.0030524915200658143,2.176200471818447,17.298087656497955,-0.18096540728583932,0.07087513199076056,-0.005044595329309232,1.0000000000000004,2.144000083208084,1.54,0.144,0.5
0.0030511000295518897,2.175455879420042,17.29771700501442,-0.1780656084883958,0.07221026186016388,-0.004906520347503829,1.0000000000000004,2.1480000019073486,1.54,0.148,0.5
0.003049687285965774,2.1746787652373314,17.297355949878693,-0.17501842533238232,0.07344841962913051,-0.004777118181664264,1.0000000000000004,2.151999920606613,1.54,0.152,0.5
0.003048259110073559,2.17387817427516,17.297002285718918,-0.17186476662755013,0.07461653943755664,-0.004653979895010707,1.0000000000000004,2.1559998393058777,1.54,0.156,0.5
0.0030467147880699486,2.1731161512434483,17.29666167497635,-0.16879629250615835,0.07576908642658964,-0.004533159794846142,1.0000000000000004,2.160000056028366,1.54,0.16,0.5
0.003045091616513673,2.172354504466057,17.296366930007935,-0.16561655327677727,0.0768175182165578,-0.004421247376740212,1.0000000000000004,2.1639999747276306,1.54,0.164,0.5
0.0030434480795520358,2.17158105969429,17.296089708805084,-0.16235034307464957,0.07780654198722914,-0.004314143290685024,1.0000000000000004,2.168000042438507,1.54,0.168,0.5
0.0030417154484894127,2.170823033899069,17.29581320285797,-0.15914055961184204,0.07877544825896621,-0.004210319910498583,1.0000000000000004,2.1719999611377716,1.54,0.172,0.5
0.003039898037968669,2.170043360441923,17.295520067214966,-0.15578054054640234,0.07960705290315673,-0.004118127835681662,1.0000000000000004,2.17600017786026,1.54,0.176,0.5
0.003038080634723883,2.169263705611229,17.295226901769638,-0.15242050681263208,0.08043865958461538,-0.004025935666504665,1.0000000000000004,2.1800000965595245,1.54,0.18,0.5
0.0030360824894160032,2.1684566363692284,17.294967889785767,-0.1489496910944581,0.08113183063687757,-0.003947629244066775,1.0000000000000004,2.184000015258789,1.54,0.184,0.5
0.0030339829609147273,2.167652826756239,17.294725567102432,-0.14545587019529194,0.08176581055158749,-0.00387544691147923,1.0000000000000004,2.1879999339580536,1.54,0.188,0.5
0.003031869200640358,2.166855353862047,17.29448664188385,-0.14195803040638566,0.08238908497150987,-0.0038039238875171577,1.0000000000000004,2.191999852657318,1.54,0.192,0.5
0.003029592946404591,2.166119821369648,17.294277846813202,-0.13840034720487893,0.0828831980470568,-0.003740666896192124,1.0000000000000004,2.1960000693798065,1.54,0.196,0.5
0.0030273178417701274,2.1652804017066956,17.29402247071266,-0.13471883127931505,0.08332164690364152,-0.003683578872369253,1.0000000000000004,2.199999988079071,1.54,0.2,0.5
0.0030249500341597013,2.1644935719668865,17.293804705142975,-0.13101319945417345,0.08369368355488405,-0.0036297159913374344,1.0000000000000004,2.2040000557899475,1.54,0.204,0.5
0.003022484634129796,2.1637620218098164,17.2936270236969,-0.12728215125389397,0.08399581915000454,-0.003579247528250562,1.0000000000000004,2.207999974489212,1.54,0.208,0.5
0.0030200091205188073,2.1629916094243526,17.29342472553253,-0.1234797383658588,0.08426217472879216,-0.003531862144882325,1.0000000000000004,2.2119998931884766,1.54,0.212,0.5
0.003017307593836449,2.162249583750963,17.293208688497543,-0.11956200597342104,0.08436381100909784,-0.003493498490570346,1.0000000000000004,2.216000109910965,1.54,0.216,0.5
0.0030145514829200692,2.161527242511511,17.292996615171432,-0.11563753895461559,0.08443472295766696,-0.003456460006418638,1.0000000000000004,2.2200000286102295,1.54,0.22,0.5
0.0030117395508568734,2.1607873886823654,17.292777597904205,-0.1117394117754884,0.08450503856875002,-0.0034206155705760466,1.0000000000000004,2.223999947309494,1.54,0.224,0.5
0.0030087201230344363,2.1601044200360775,17.292603135108948,-0.10775251348968595,0.0844308195519261,-0.0033886706851262716,1.0000000000000004,2.2279998660087585,1.54,0.228,0.5
0.0030055987954256125,2.159414652734995,17.292525351047516,-0.10364794655470178,0.08425538259325549,-0.0033624064544710563,1.0000000000000004,2.231999933719635,1.54,0.232,0.5
0.0030024774532648735,2.1587248779833317,17.292447358369827,-0.09954336239024997,0.08407994353910908,-0.0033361418481945293,1.0000000000000004,2.2360000014305115,1.54,0.236,0.5
0.0029991113115102053,2.158150292932987,17.292474806308746,-0.09536029471200891,0.08375818247441202,-0.0033074974016926717,1.0000000000000004,2.240000069141388,1.54,0.24,0.5
0.002995734343130607,2.1575807854533195,17.29250717163086,-0.09117374959168956,0.08342996885767207,-0.00327874751019408,1.0000000000000004,2.2439999878406525,1.54,0.244,0.5
0.002992285335494671,2.1569938883185387,17.29257372021675,-0.08687055758491624,0.08301270741503686,-0.0032534035408389173,1.0000000000000004,2.247999906539917,1.54,0.248,0.5
0.002988540756632574,2.15650238096714,17.292719900608063,-0.08246777275780914,0.08243725122883916,-0.0032243555533568724,1.0000000000000004,2.2520001232624054,1.54,0.252,0.5
0.002984743463457562,2.155994087457657,17.29286739230156,-0.0780929520360587,0.08186273090541363,-0.003194710982484139,1.0000000000000004,2.25600004196167,1.54,0.256,0.5
0.0029808335748384707,2.1555530354380608,17.293031841516495,-0.0737022028042702,0.08124413312179968,-0.0031604373134541675,1.0000000000000004,2.2599999606609344,1.54,0.26,0.5
0.0029767083397018723,2.155207134783268,17.2932308614254,-0.06922355761344079,0.08050981984706596,-0.0031202641748677706,1.0000000000000004,2.263999879360199,1.54,0.264,0.5
0.0029725524873356335,2.1548000797629356,17.29344043135643,-0.0646033126013208,0.07968818058725446,-0.0030858813152008224,1.0000000000000004,2.2680000960826874,1.54,0.268,0.5
0.002968194385175593,2.154499653726816,17.293628960847855,-0.05995843169512227,0.0787993481499143,-0.0030422352656387375,1.0000000000000004,2.272000014781952,1.54,0.272,0.5
0.002963659688248299,2.154323101043701,17.29388728737831,-0.055292537188506685,0.07785141427302733,-0.0029905587589382776,1.0000000000000004,2.2760000824928284,1.54,0.276,0.5
0.0029591257989523,2.154139306396246,17.29415014386177,-0.05061237996415002,0.0768950215424411,-0.0029393939330475405,1.0000000000000004,2.280000001192093,1.54,0.28,0.5
0.002954436538857408,2.1539685800671577,17.294481456279755,-0.045712992428889265,0.07577708037570119,-0.002887256854478437,1.0000000000000004,2.2839999198913574,1.54,0.284,0.5
0.002949467430880759,2.153954055160284,17.29482188820839,-0.04077822339604609,0.07458368013612926,-0.0028222967021065415,1.0000000000000004,2.288000136613846,1.54,0.288,0.5
0.0029443571038427763,2.153898771852255,17.29516613483429,-0.035890658662538044,0.07338399044238031,-0.002752245704868983,1.0000000000000004,2.2920000553131104,1.54,0.292,0.5
0.0029390640920610167,2.1539678312838078,17.295530647039413,-0.03096376609209983,0.07213485141983256,-0.0026740689881989965,1.0000000000000004,2.295999974012375,1.54,0.296,0.5
0.002933507494162768,2.154156919568777,17.295973986387253,-0.025896345532601117,0.07076280179899186,-0.0025868143884508754,1.0000000000000004,2.2999998927116394,1.54,0.3,0.5
0.0029279370937729254,2.154286500066519,17.296476304531097,-0.020728643372422084,0.06932710047112778,-0.0025020147627401457,1.0000000000000004,2.303999960422516,1.54,0.304,0.5
0.002922162377217319,2.154553297907114,17.297020733356476,-0.015515263767156284,0.06784239306580275,-0.0024081873962131795,1.0000000000000004,2.3080000281333923,1.54,0.308,0.5
0.0029161309721530415,2.154992528259754,17.297618210315704,-0.010244526685710298,0.06629610748495907,-0.002303014903645817,1.0000000000000004,2.312000095844269,1.54,0.312,0.5
0.0029100995961925946,2.1554317101836205,17.298215478658676,-0.004973789535142714,0.06474982236977667,-0.002197842463829147,1.0000000000000004,2.3160000145435333,1.54,0.316,0.5
0.002903774795413483,2.1559577994048595,17.298880636692047,0.0005060664989287034,0.06305395567324013,-0.0020834447441302473,1.0000000000000004,2.319999933242798,1.54,0.32,0.5
0.002897035716159735,2.1566454134881496,17.299564331769943,0.006047293314622948,0.06127945613116026,-0.001951391554030124,1.0000000000000004,2.3239998519420624,1.54,0.324,0.5
0.002890246112656314,2.1573238745331764,17.300242602825165,0.011572117070500099,0.05950450955424458,-0.0018168351307394914,1.0000000000000004,2.328000068664551,1.54,0.328,0.5
0.0028833648102590814,2.1580601148307323,17.300923258066177,0.01711940242239507,0.0577124796109274,-0.0016787249714980135,1.0000000000000004,2.3319999873638153,1.54,0.332,0.5
0.0028759229680872522,2.159149296581745,17.301618605852127,0.02280426159268245,0.055815943458583206,-0.0015188884217423038,1.0000000000000004,2.33599990606308,1.54,0.336,0.5
0.0028684678400168195,2.1601650156080723,17.30235743522644,0.028608198854271905,0.05384277168195695,-0.0013594948715081046,1.0000000000000004,2.3399999737739563,1.54,0.34,0.5
0.002861008899344597,2.1611596792936325,17.30310893058777,0.034446200075763045,0.051847678783815354,-0.0012002280618617078,1.0000000000000004,2.3440000414848328,1.54,0.344,0.5
0.0028529620176414028,2.162528235465288,17.303850531578064,0.04042482702379857,0.04976080232881941,-0.0010207887080468936,1.0000000000000004,2.3480001091957092,1.54,0.348,0.5
0.0028447821678128093,2.1639812774956226,17.304589956998825,0.04643528970791522,0.047653163434006274,-0.0008367889477085555,1.0000000000000004,2.3520000278949738,1.54,0.352,0.5
0.002836602259776555,2.1654343344271183,17.3053297996521,0.052445753066422185,0.04554552418994717,-0.000652789402010967,1.0000000000000004,2.3559999465942383,1.54,0.356,0.5
0.0028280103724682704,2.1670413315296173,17.306254506111145,0.05862793112464715,0.04332606613752432,-0.00045573768875328824,1.0000000000000004,2.3600001633167267,1.54,0.36,0.5
0.002818889253831003,2.168888010084629,17.307085752487183,0.06492020296354895,0.04102054219401907,-0.0002400997759650636,1.0000000000000004,2.364000082015991,1.54,0.364,0.5
0.002809768106089905,2.170734651386738,17.307916909456253,0.0712125204881886,0.03871500118111726,-2.446036069159163e-05,1.0000000000000004,2.3680000007152557,1.54,0.368,0.5
0.002800365306029562,2.1727450117468834,17.30882227420807,0.0775909751537256,0.03636985726188868,0.00019528120310496888,1.0000000000000004,2.3719999194145203,1.54,0.372,0.5
0.00279045820934698,2.1751612685620785,17.309744566679,0.08413316227961332,0.03394921516155591,0.0004216584093228448,1.0000000000000004,2.3759999871253967,1.54,0.376,0.5
0.0027805510253529064,2.177577529102564,17.310666859149933,0.09067539888201281,0.031528554689430166,0.0006480374304373981,1.0000000000000004,2.380000054836273,1.54,0.38,0.5
0.0027706284236046486,2.179939415305853,17.31162777543068,0.09726039733504876,0.029075634292894392,0.0008758148965171131,1.0000000000000004,2.3840001225471497,1.54,0.384,0.5
0.002760001261776779,2.1827061846852303,17.312675088644028,0.10411377251148224,0.026491119737329427,0.0011081146262768016,1.0000000000000004,2.388000041246414,1.54,0.388,0.5
0.0027489603962749243,2.1856542862951756,17.313695192337036,0.11098241142462939,0.02387911354435346,0.0013466860273183556,1.0000000000000004,2.3919999599456787,1.54,0.392,0.5
0.002737919465289451,2.188602387905121,17.314715087413788,0.11785110319033265,0.021267088064632844,0.0015852591386646964,1.0000000000000004,2.3959998786449432,1.54,0.396,0.5
0.002726583094045054,2.1917722672224045,17.315768361091614,0.12481989758089185,0.018617866886415868,0.0018191730250691762,1.0000000000000004,2.4000000953674316,1.54,0.4,0.5
0.0027146075080963783,2.1954219080507755,17.31689378619194,0.13200524565763772,0.015888179597823182,0.002043008002146962,1.0000000000000004,2.404000014066696,1.54,0.404,0.5
0.002702632045838982,2.1990715488791466,17.318018585443497,0.1391905404161662,0.013158512476366013,0.0022668409183097538,1.0000000000000004,2.4079999327659607,1.54,0.408,0.5
0.0026906564453383908,2.2027211785316467,17.319143623113632,0.14637588942423463,0.010428824862515285,0.0024906756298150867,1.0000000000000004,2.412000000476837,1.54,0.412,0.5
0.002677571785170585,2.207032237201929,17.32037192583084,0.1539145801216364,0.007538940057997934,0.0026932943210340454,1.0000000000000004,2.4159999191761017,1.54,0.416,0.5
0.0026644172248779796,2.2113890685141087,17.321603089571,0.16147087630815804,0.004641094478756713,0.0028945441326868604,1.0000000000000004,2.42000013589859,1.54,0.42,0.5
0.002651262577273883,2.21574592217803,17.322834342718124,0.1690272274427116,0.0017432274334794329,0.0030957952817516343,1.0000000000000004,2.4240000545978546,1.54,0.424,0.5
0.0026374492153991014,2.220649439841509,17.324106216430664,0.17680116510018706,-0.0012123355681978865,0.0032701326008464093,1.0000000000000004,2.427999973297119,1.54,0.428,0.5
0.002623125212267041,2.2259764559566975,17.325419068336487,0.18474323325790465,-0.004213535339658847,0.0034237556646985468,1.0000000000000004,2.4319998919963837,1.54,0.432,0.5
0.002608801289170515,2.23130339756608,17.326732248067856,0.19268524460494518,-0.007214712375571253,0.0035773774961853633,1.0000000000000004,2.435999810695648,1.54,0.436,0.5
0.0025944068001990672,2.2365042865276337,17.328106313943863,0.2007441334426403,-0.010271667006236385,0.003732489198227995,1.0000000000000004,2.4400000274181366,1.54,0.44,0.5
0.0025791239422687795,2.242502074688673,17.329486668109894,0.20912526128813624,-0.013401653628534405,0.003843812653030909,1.0000000000000004,2.443999946117401,1.54,0.444,0.5
0.0025634153898863588,2.248897284269333,17.330865055322647,0.21765321493148804,-0.016562489518037182,0.003933745356334839,1.0000000000000004,2.4480000138282776,1.54,0.448,0.5
0.002547707026678836,2.2552924379706383,17.3322434425354,0.2261811038479209,-0.019723301824342343,0.004023677556688199,1.0000000000000004,2.451999932527542,1.54,0.452,0.5
0.0025319985470559914,2.2616876922547817,17.333622127771378,0.23470905842259526,-0.022884137519213255,0.004113610364584019,1.0000000000000004,2.4560001492500305,1.54,0.456,0.5
0.0025150002220470924,2.2690439112484455,17.33505928516388,0.2439062432385981,-0.026188690232629597,0.004149918790062657,1.0000000000000004,2.460000067949295,1.54,0.46,0.5
0.0024976553904707544,2.2767040319740772,17.336495965719223,0.25324518233537674,-0.02952569825356477,0.004173291554252501,1.0000000000000004,2.4639999866485596,1.54,0.464,0.5
0.0024803104606689885,2.2843642123043537,17.337932586669922,0.26258418895304203,-0.03286273111007176,0.004196664145638351,1.0000000000000004,2.467999905347824,1.54,0.468,0.5
0.002462965487211477,2.2920243591070175,17.33936920762062,0.27192319137975574,-0.036199763606418855,0.0042200370589853264,1.0000000000000004,2.4720001220703125,1.54,0.472,0.5
0.0024450869059364777,2.3002633936703205,17.340811610221863,0.28160329023376107,-0.039570874971104786,0.00422055288743195,1.0000000000000004,2.476000040769577,1.54,0.476,0.5
0.00242625602913904,2.3095354214310646,17.342264533042908,0.2918920759111643,-0.043002784048439935,0.004180274465397815,1.0000000000000004,2.4799999594688416,1.54,0.48,0.5
0.002407424970442662,2.318807527422905,17.34371718764305,0.3021809374913573,-0.04643471975577995,0.004139995917284978,1.0000000000000004,2.484000027179718,1.54,0.484,0.5
0.0023884491383796558,2.3280202858150005,17.345230877399445,0.3125766972079873,-0.04989633255172521,0.004097736981975686,1.0000000000000004,2.4879999458789825,1.54,0.488,0.5
0.0023691907663305756,2.3371173217892647,17.34686255455017,0.3231809288263321,-0.05341582797700539,0.004051615893331473,1.0000000000000004,2.492000162601471,1.54,0.492,0.5
0.0023486136633437127,2.347752470523119,17.348405867815018,0.33489313814789057,-0.05700349295511842,0.003981264994308731,1.0000000000000004,2.4960000813007355,1.54,0.496,0.5
0.00232796519776457,2.358473774045706,17.350048422813416,0.3466534181497991,-0.06058827816741541,0.003908005875018716,1.0000000000000004,2.5,1.54,0.5,0.5
0.0023073166848917026,2.3691951371729374,17.351691126823425,0.3584136962890625,-0.06417306262301281,0.003834746656139032,1.0000000000000004,2.5040000677108765,1.54,0.504,0.5
0.002286664592247689,2.379905339330435,17.353339821100235,0.3701394638046622,-0.06776512111537158,0.003762979609746253,1.0000000000000004,2.507999837398529,1.54,0.508,0.5
0.0022643065349257085,2.391908273100853,17.35503476858139,0.3834892213344574,-0.0714774631196633,0.0037003650395490695,1.0000000000000004,2.5120002031326294,1.54,0.512,0.5
0.002241829897684511,2.4038888439536095,17.356751292943954,0.3969479212537408,-0.07520182325970381,0.00363914284571365,1.0000000000000004,2.515999972820282,1.54,0.516,0.5
0.002219352940301178,2.415869601070881,17.358467757701874,0.41040682420134544,-0.07892623718362302,0.003577919519102579,1.0000000000000004,2.5200000405311584,1.54,0.52,0.5
0.0021968759938317817,2.427850354462862,17.360184401273727,0.4238657262176275,-0.08265065273735672,0.0035166965662369876,1.0000000000000004,2.523999810218811,1.54,0.524,0.5
0.0021730518856202252,2.4413271471858025,17.361814200878143,0.43896946031600237,-0.08640312089119107,0.0034677930489124265,1.0000000000000004,2.5279998779296875,1.54,0.528,0.5
0.0021487254307430703,2.4542512744665146,17.363609582185745,0.4545279750600457,-0.09019841195549816,0.00343582586674529,1.0000000000000004,2.531999945640564,1.54,0.532,0.5
0.0021242954571789596,2.467058889567852,17.365439385175705,0.4701798390597105,-0.09400260599795729,0.003407379327200033,1.0000000000000004,2.5360000133514404,1.54,0.536,0.5
0.0020998377476644237,2.4798869006335735,17.367266088724136,0.4858687063679099,-0.09780572599265724,0.0033793527672969503,1.0000000000000004,2.540000081062317,1.54,0.54,0.5
0.0020738583043566905,2.4938370808959007,17.368920922279358,0.5035888738930225,-0.10154988314025104,0.0033743870444595814,1.0000000000000004,2.5440001487731934,1.54,0.544,0.5
0.0020478792321227957,2.507787063717842,17.370575845241547,0.5213087890297174,-0.10529398452490568,0.0033694218000164255,1.0000000000000004,2.547999918460846,1.54,0.548,0.5
0.0020210082111589145,2.5208191946148872,17.3723886013031,0.5400003623217344,-0.10915209166705608,0.0033945147933991393,1.0000000000000004,2.5519999861717224,1.54,0.552,0.5
0.0019939282319683116,2.5335879512131214,17.374196499586105,0.5589108830317855,-0.11304322071373463,0.003425988523304113,1.0000000000000004,2.556000053882599,1.54,0.556,0.5
0.001966748619452119,2.546401686966419,17.376013815402985,0.5779639789834619,-0.11693977541290224,0.0034576747111714212,1.0000000000000004,2.5599998235702515,1.54,0.56,0.5
0.0019384315564821009,2.559728629887104,17.37793305516243,0.5986446542665362,-0.12089827843010426,0.0034917841376227443,1.0000000000000004,2.564000189304352,1.54,0.564,0.5
0.001910114529891871,2.5730555802583694,17.379852145910263,0.6193253323435783,-0.12485678168013692,0.0035258938498827774,1.0000000000000004,2.5679999589920044,1.54,0.568,0.5
0.0018799023600877263,2.5835870504379272,17.381921499967575,0.6421584896743298,-0.1286036684177816,0.0035860895170571894,1.0000000000000004,2.572000026702881,1.54,0.572,0.5
0.0018495475342206191,2.593907356262207,17.384002089500427,0.6651538228616118,-0.13233452709391713,0.003648254001745954,1.0000000000000004,2.5760000944137573,1.54,0.576,0.5
0.0018191922972619068,2.6042277738451958,17.386082410812378,0.6881495090201497,-0.1360654355958104,0.003710419510753127,1.0000000000000004,2.57999986410141,1.54,0.58,0.5
0.0017885768538690172,2.6144454702734947,17.388139009475708,0.7114842943847179,-0.13979093171656132,0.003768506270716898,1.0000000000000004,2.5840002298355103,1.54,0.584,0.5
0.0017555705926497467,2.6208417639136314,17.390193223953247,0.7369247153401375,-0.1432678960263729,0.0038161390084496816,1.0000000000000004,2.587999999523163,1.54,0.588,0.5
0.0017218100620084442,2.625370405614376,17.39230325818062,0.7627845443785191,-0.14662282401695848,0.0038670955721045175,1.0000000000000004,2.5920000672340393,1.54,0.592,0.5
0.001688219235802535,2.6303356289863586,17.394446939229965,0.7884563412517309,-0.15002326108515263,0.003920395392924547,1.0000000000000004,2.595999836921692,1.54,0.596,0.5
0.0016546284314244986,2.6353008076548576,17.396590650081635,0.8141281418502331,-0.1534236976876855,0.003973695225795382,1.0000000000000004,2.5999999046325684,1.54,0.6,0.5
0.0016202717197302263,2.6379860565066338,17.398742616176605,0.8399897255003452,-0.15668957983143628,0.0040241532151412684,1.0000000000000004,2.603999972343445,1.54,0.604,0.5
0.001584017383720493,2.635448172688484,17.400886297225952,0.8665122073143721,-0.1596523066982627,0.004060414485138608,1.0000000000000004,2.6080000400543213,1.54,0.608,0.5
0.001546789259009529,2.630869895219803,17.402983903884888,0.8936632312834263,-0.162504727486521,0.004078460104210535,1.0000000000000004,2.6120001077651978,1.54,0.612,0.5
0.0015095611415745225,2.6262915059924126,17.405081927776337,0.9208142776042223,-0.16535714617930353,0.004096505792404059,1.0000000000000004,2.6159998774528503,1.54,0.616,0.5
0.0014721840270794928,2.621086560189724,17.407208681106567,0.947984391823411,-0.16819738852791488,0.00411316672762041,1.0000000000000004,2.619999945163727,1.54,0.62,0.5
0.0014325163720059209,2.6062465012073517,17.40978702902794,0.9754477310925722,-0.17085042386315763,0.004108537603315199,1.0000000000000004,2.6240000128746033,1.54,0.624,0.5
0.0013928487023804337,2.5914065465331078,17.412365436553955,1.0029110703617334,-0.1735034619923681,0.004103908853721805,1.0000000000000004,2.6280000805854797,1.54,0.628,0.5
0.0013524300029530423,2.573910489678383,17.41507998108864,1.0305245481431484,-0.17602439550682902,0.004086387987626949,1.0000000000000004,2.6319998502731323,1.54,0.632,0.5
0.0013112058950355276,2.5535640828311443,17.417941331863403,1.0582987405359745,-0.178403505589813,0.004055030756717315,1.0000000000000004,2.635999917984009,1.54,0.636,0.5
0.0012697346919594565,2.5318139642477036,17.42079535126686,1.0855855774134398,-0.18064155848696828,0.004022127592179459,1.0000000000000004,2.6399999856948853,1.54,0.64,0.5
0.0012263801327208057,2.4993394389748573,17.42359247803688,1.1091448049992323,-0.18180142855271697,0.003977415777626447,1.0000000000000004,2.6440000534057617,1.54,0.644,0.5
0.0011830255662061973,2.466864909976721,17.42638972401619,1.1327040623873472,-0.18296129582449794,0.0039327039521595,1.0000000000000004,2.648000121116638,1.54,0.648,0.5
0.0011396710178814828,2.434390388429165,17.429186671972275,1.156263306736946,-0.18412116449326277,0.0038879919939063257,1.0000000000000004,2.6519998908042908,1.54,0.652,0.5
0.0010953484488709364,2.3959542363882065,17.43186429142952,1.1780523899942636,-0.1850433861836791,0.0038383075152523816,1.0000000000000004,2.656000256538391,1.54,0.656,0.5
0.0010505912086955504,2.3546936102211475,17.43424826860428,1.1989381983876228,-0.18589966744184494,0.003786384853810887,1.0000000000000004,2.6600000262260437,1.54,0.66,0.5
0.0010054473077616422,2.3067684210836887,17.43666633963585,1.2157176416367292,-0.18622348317876458,0.0037340738681450603,1.0000000000000004,2.66400009393692,1.54,0.664,0.5
0.0009601876736269332,2.2568626776337624,17.439094573259354,1.231277683749795,-0.1863891459070146,0.0036816465708398027,1.0000000000000004,2.6679998636245728,1.54,0.668,0.5
0.0009149280485871714,2.206956911832094,17.44152280688286,1.24683771841228,-0.1865548058412969,0.0036292192971814075,1.0000000000000004,2.671999931335449,1.54,0.672,0.5
0.0008696684144524625,2.157051205635071,17.443950951099396,1.2623977530747652,-0.18672046577557921,0.0035767918987801295,1.0000000000000004,2.6759999990463257,1.54,0.676,0.5
0.0008244087875937112,2.107145480811596,17.446379154920578,1.2779577895998955,-0.1868861261755228,0.0035243646598246414,1.0000000000000004,2.680000066757202,1.54,0.68,0.5
0.0007791684947733302,2.053337015211582,17.448909521102905,1.2918216921389103,-0.18684457475319505,0.003473391886927857,1.0000000000000004,2.6840001344680786,1.54,0.684,0.5
0.0007348575527430512,1.9924258515238762,17.4516861140728,1.3012505359947681,-0.18633986869826913,0.003426434573498227,1.0000000000000004,2.687999904155731,1.54,0.688,0.5
0.0006914156228958745,1.9296205081045628,17.45457023382187,1.3085604794323444,-0.18565190071240067,0.0033814989751590474,1.0000000000000004,2.6919999718666077,1.54,0.692,0.5
0.0006479730573119014,1.8668142259120941,17.45745438337326,1.3158705234527588,-0.18496391829103231,0.0033365626659360714,1.0000000000000004,2.696000039577484,1.54,0.696,0.5
0.00060453048627096,1.804007925093174,17.460338443517685,1.3231805823743343,-0.18427593912929296,0.0032916264772211434,1.0000000000000004,2.7000001072883606,1.54,0.7,0.5
0.0005610878988591139,1.7412016429007053,17.46322277188301,1.330490630120039,-0.18358795857056975,0.003246690164814936,1.0000000000000004,2.703999876976013,1.54,0.704,0.5
0.0005176453314561513,1.6783953495323658,17.466106951236725,1.337800670415163,-0.18289998080581427,0.003201753985194955,1.0000000000000004,2.7079999446868896,1.54,0.708,0.5
0.00047565868862875504,1.6144603192806244,17.468870043754578,1.343772478401661,-0.18210661271587014,0.003158765151965781,1.0000000000000004,2.712000012397766,1.54,0.712,0.5
0.0004387029002828058,1.5459517054259777,17.47122484445572,1.3448883332312107,-0.18095126887783408,0.0031234943780873436,1.0000000000000004,2.7160000801086426,1.54,0.716,0.5
0.0004017471019324148,1.4774430803954601,17.473579466342926,1.34600418061018,-0.1797959222458303,0.003088223696067871,1.0000000000000004,2.720000147819519,1.54,0.72,0.5
0.0003647918592832866,1.4089354872703552,17.475934207439423,1.3471200056374073,-0.17864059237763286,0.0030529534587913076,1.0000000000000004,2.7239999175071716,1.54,0.724,0.5
0.00032783605911390623,1.3404268845915794,17.478288918733597,1.3482358567416668,-0.17748524574562907,0.0030176828348373874,1.0000000000000004,2.727999985218048,1.54,0.728,0.5
0.000290880272132199,1.2719182558357716,17.480643540620804,1.3493517115712166,-0.17632990144193172,0.0029824119960721873,1.0000000000000004,2.7319997549057007,1.54,0.732,0.5
0.00026127433056899463,1.2058224380016327,17.482799351215363,1.3484887443482876,-0.17541140830144286,0.0029464081353580696,1.0000000000000004,2.736000120639801,1.54,0.736,0.5
0.0002326478820577904,1.140048148110509,17.48492866754532,1.3473620489239693,-0.17452448140829802,0.002910306592980305,1.0000000000000004,2.7399998903274536,1.54,0.74,0.5
0.00020580688806148828,1.0771236848086119,17.487078845500946,1.3461642749607563,-0.17358689941465855,0.0028714239633700345,1.0000000000000004,2.74399995803833,1.54,0.744,0.5
0.00018148404797102557,1.0182185471057892,17.489258408546448,1.344866219907999,-0.1725778696127236,0.0028286193938811266,1.0000000000000004,2.7480000257492065,1.54,0.748,0.5
0.0001571615705415752,0.9593142736703157,17.491438180208206,1.3435681760311127,-0.17156885471194983,0.0027858154558089154,1.0000000000000004,2.751999795436859,1.54,0.752,0.5
0.00013796925691167417,0.9081482440233231,17.493517875671387,1.3425448052585125,-0.17052570264786482,0.0027398327129048994,1.0000000000000004,2.7560001611709595,1.54,0.756,0.5
0.00012285026264180487,0.8631266038864851,17.49551808834076,1.3417395055294037,-0.16945546213537455,0.0026913266624433163,1.0000000000000004,2.759999930858612,1.54,0.76,0.5
0.00010773126768981456,0.8181049507111311,17.4975183904171,1.3409341797232628,-0.16838522162288427,0.0026428207120261504,1.0000000000000004,2.7639999985694885,1.54,0.764,0.5
9.261227205570322e-05,0.7730832993984222,17.499518662691116,1.3401288762688637,-0.16731497971341014,0.0025943147320504067,1.0000000000000004,2.768000066280365,1.54,0.768,0.5
7.819341374215583e-05,0.7296725679188967,17.501526951789856,1.339301224797964,-0.1662288245279342,0.0025458792197241564,1.0000000000000004,2.7720001339912415,1.54,0.772,0.5
6.778175895760796e-05,0.6941662738099694,17.503517270088196,1.3382719978690147,-0.16514754993841052,0.0024989499634102685,1.0000000000000004,2.775999903678894,1.54,0.776,0.5
6.1371248591513e-05,0.6648047249764204,17.5054050385952,1.3369435518980026,-0.16419865959323943,0.0024549904601371964,1.0000000000000004,2.7799999713897705,1.54,0.78,0.5
5.496064164844938e-05,0.6354427430778742,17.50729277729988,1.33561509847641,-0.16324975667521358,0.0024110303738780203,1.0000000000000004,2.784000039100647,1.54,0.784,0.5
4.8501969160952285e-05,0.6059705531224608,17.50918409228325,1.3342831246554852,-0.16229885024949908,0.002367034902817977,1.0000000000000004,2.7880001068115234,1.54,0.788,0.5
4.172261310486647e-05,0.5757631110027432,17.511097013950348,1.3329276479780674,-0.16133458935655653,0.002322803990864486,1.0000000000000004,2.7920001745224,1.54,0.792,0.5
3.5102751951399114e-05,0.54588517639786,17.513005942106247,1.3315695114433765,-0.1603763080202043,0.0022787641396462277,1.0000000000000004,2.7959999442100525,1.54,0.796,0.5
3.240130439507993e-05,0.5245976699516177,17.514826893806458,1.33019595220685,-0.15950374770909548,0.0022384409680853423,1.0000000000000004,2.800000011920929,1.54,0.8,0.5
3.026843137377e-05,0.5051435884088278,17.51664510369301,1.3288788087666035,-0.15857118414714932,0.0021974984356347704,1.0000000000000004,2.8039997816085815,1.54,0.804,0.5
2.813555818192981e-05,0.4856894966214895,17.518463373184204,1.3275616578757763,-0.15763861942104995,0.0021565559607097384,1.0000000000000004,2.808000147342682,1.54,0.808,0.5
2.6002716765560763e-05,0.46623569820076227,17.52028188109398,1.3262445591390133,-0.15670607308857143,0.0021156140273888013,1.0000000000000004,2.8119999170303345,1.54,0.812,0.5
2.386984374425083e-05,0.44678161945194006,17.522100061178207,1.3249274231493473,-0.15577351045794785,0.002074671517675597,1.0000000000000004,2.815999984741211,1.54,0.816,0.5
2.232464447615712e-05,0.4312339201569557,17.52390369772911,1.3239607624709606,-0.15488119330257177,0.002035648684454827,1.0000000000000004,2.8200000524520874,1.54,0.82,0.5
2.0938669337056126e-05,0.416744620539248,17.525703489780426,1.3230890519917011,-0.15399978030472994,0.001997145958398505,1.0000000000000004,2.82399982213974,1.54,0.824,0.5
1.984318720360534e-05,0.40326316468417645,17.52765253186226,1.322051364928484,-0.15307345311157405,0.0019611496396265693,1.0000000000000004,2.8280001878738403,1.54,0.828,0.5
1.8988389626883873e-05,0.3902446134015918,17.52958908677101,1.3208402022719383,-0.15209532785229385,0.0019266810303975035,1.0000000000000004,2.831999957561493,1.54,0.832,0.5
1.8133592249114372e-05,0.37722605373710394,17.53152546286583,1.3196290582418442,-0.1511172018945217,0.001892212389748238,1.0000000000000004,2.8360000252723694,1.54,0.836,0.5
1.7278807519005568e-05,0.3642076887190342,17.533461809158325,1.3184179477393627,-0.15013909246772528,0.0018577442964442525,1.0000000000000004,2.839999794960022,1.54,0.84,0.5
1.6424009913862392e-05,0.3511891309171915,17.535398066043854,1.3172067999839783,-0.14916096511296928,0.001823275678589198,1.0000000000000004,2.8439998626708984,1.54,0.844,0.5
1.6272707483722115e-05,0.3380592642351985,17.537135869264603,1.3156799152493477,-0.14832268748432398,0.0017897903130688064,1.0000000000000004,2.847999930381775,1.54,0.848,0.5
1.6261771463632613e-05,0.32745962776243687,17.538723200559616,1.3143686428666115,-0.14749855804257095,0.0017585362661520776,1.0000000000000004,2.8519999980926514,1.54,0.852,0.5
1.6195098680782394e-05,0.31719399197027087,17.540227234363556,1.313090804964304,-0.14666439755819738,0.0017274758306484728,1.0000000000000004,2.856000065803528,1.54,0.856,0.5
1.6116244637487398e-05,0.30685571767389774,17.54174095392227,1.3118031099438667,-0.14582540187984705,0.0016964223113973276,1.0000000000000004,2.8600001335144043,1.54,0.86,0.5
1.603739067945753e-05,0.2965174401178956,17.54325470328331,1.3105154559016228,-0.1449864050373435,0.0016653687493999314,1.0000000000000004,2.8640002012252808,1.54,0.864,0.5
1.59639397452338e-05,0.2862993567250669,17.544760435819626,1.309238489717245,-0.1441482526715845,0.0016344047315897114,1.0000000000000004,2.8679999709129333,1.54,0.868,0.5
1.5980810616156305e-05,0.2780881472863257,17.546135872602463,1.3081405125558376,-0.14332400215789676,0.0016049284150767562,1.0000000000000004,2.87200003862381,1.54,0.872,0.5
1.5997681771295902e-05,0.2698769369162619,17.547510862350464,1.3070425242185593,-0.14249975373968482,0.001575452041151948,1.0000000000000004,2.8759998083114624,1.54,0.876,0.5
1.601455284117037e-05,0.26166572980582714,17.548885971307755,1.3059445172548294,-0.14167550182901323,0.0015459757213989178,1.0000000000000004,2.8800001740455627,1.54,0.88,0.5
1.5831220338213825e-05,0.25370811950415373,17.55032679438591,1.3048453889787197,-0.1408552376087755,0.0015176850415059562,1.0000000000000004,2.8839999437332153,1.54,0.884,0.5
1.555312454115665e-05,0.2461376767605543,17.551863133907318,1.3037463426589966,-0.1400385533925146,0.0014909419284094838,1.0000000000000004,2.888000011444092,1.54,0.888,0.5
1.5222372297785114e-05,0.23910715198144317,17.553531229496002,1.3026481717824936,-0.13922592042945325,0.0014662579653190733,1.0000000000000004,2.8920000791549683,1.54,0.892,0.5
1.488747147959657e-05,0.2320702555589378,17.555212914943695,1.301551677286625,-0.13838884863071144,0.0014410022730260152,1.0000000000000004,2.895999848842621,1.54,0.896,0.5
1.4551290774988956e-05,0.22503148810938,17.556898772716522,1.3004557229578495,-0.13754421658813953,0.0014155699069888783,1.0000000000000004,2.900000214576721,1.54,0.9,0.5
1.4215105153425611e-05,0.21799261728301644,17.55858477950096,1.299359753727913,-0.13669957336969674,0.0013901372152815838,1.0000000000000004,2.903999984264374,1.54,0.904,0.5
1.3982088717057195e-05,0.21099178725853562,17.56019678711891,1.298241727054119,-0.13586675794795156,0.0013664625940918995,1.0000000000000004,2.9080000519752502,1.54,0.908,0.5
1.3828388802039626e-05,0.20399683387950063,17.56177932024002,1.2971016503870487,-0.13503694627434015,0.001343658253574631,1.0000000000000004,2.911999821662903,1.54,0.912,0.5
1.3688043082993318e-05,0.1970642856322229,17.56334188580513,1.295930065214634,-0.13423914019949734,0.001321449679039688,1.0000000000000004,2.9159998893737793,1.54,0.916,0.5
1.3556741777165371e-05,0.19017400173470378,17.564890772104263,1.2947370782494545,-0.13346300600096583,0.0012996446089346136,1.0000000000000004,2.9199999570846558,1.54,0.92,0.5
1.3425440471337424e-05,0.18328371830284595,17.566439867019653,1.2935440838336945,-0.1326868731994182,0.0012778395317809554,1.0000000000000004,2.9240000247955322,1.54,0.924,0.5
1.3291510583712807e-05,0.17737987637519836,17.56777846813202,1.2925067208707333,-0.1319140288978815,0.0012575551818372332,1.0000000000000004,2.9280000925064087,1.54,0.928,0.5
1.3157552587017562e-05,0.1714856878388673,17.56911513209343,1.2914708964526653,-0.13114120671525598,0.001237285569118285,1.0000000000000004,2.9319998621940613,1.54,0.932,0.5
1.3023594704009156e-05,0.16559150419197977,17.570451706647873,1.290435068309307,-0.13036838336847723,0.0012170159514397483,1.0000000000000004,2.9359999299049377,1.54,0.936,0.5
1.288963682100075e-05,0.15969731635414064,17.57178869843483,1.2893992140889168,-0.12959556165151298,0.001196746318754549,1.0000000000000004,2.939999997615814,1.54,0.94,0.5
1.2897210041273865e-05,0.15442425291985273,17.573133647441864,1.2883880585432053,-0.12886756099760532,0.0011774982515717625,1.0000000000000004,2.9440000653266907,1.54,0.944,0.5
1.2855010368184594e-05,0.14978399313986301,17.574427366256714,1.2874625995755196,-0.1281388618517667,0.001159424964512823,1.0000000000000004,2.9479998350143433,1.54,0.948,0.5
1.2829349685716807e-05,0.14504743786528707,17.575694024562836,1.2865127138793468,-0.12739570159465075,0.0011411065261484055,1.0000000000000004,2.9520002007484436,1.54,0.952,0.5
1.2803689713791755e-05,0.14031095150858164,17.576960802078247,1.2855628244578838,-0.12665255460888147,0.0011227883560422924,1.0000000000000004,2.955999970436096,1.54,0.956,0.5
1.2778029059745677e-05,0.1355743957683444,17.578227669000626,1.2846129164099693,-0.1259093969129026,0.0011044699092437327,1.0000000000000004,2.9600000381469727,1.54,0.96,0.5
1.2667449823311472e-05,0.13126926869153976,17.579445481300354,1.2837215065956116,-0.12516366643831134,0.0010871932742162471,1.0000000000000004,2.964000105857849,1.54,0.964,0.5
1.2415246317232231e-05,0.12709317775443196,17.58048677444458,1.2828552313148975,-0.1244224295951426,0.0010709976681226863,1.0000000000000004,2.9679998755455017,1.54,0.968,0.5
1.2279108830171026e-05,0.12311643292196095,17.58162486553192,1.2819727212190628,-0.12372160307131708,0.0010561760330620729,1.0000000000000004,2.972000241279602,1.54,0.972,0.5
1.2142971144157855e-05,0.1191396911162883,17.582762897014618,1.281090211123228,-0.12302077654749155,0.0010413544058707203,1.0000000000000004,2.9760000109672546,1.54,0.976,0.5
1.2006833713940068e-05,0.11516294977627695,17.58390074968338,1.2802077122032642,-0.12231995118781924,0.001026532759112797,1.0000000000000004,2.980000078678131,1.54,0.98,0.5
1.1870696084770316e-05,0.11118620657362044,17.58503857254982,1.2793251983821392,-0.121619125129655,0.0010117111484646557,1.0000000000000004,2.9839998483657837,1.54,0.984,0.5
1.1748838659286776e-05,0.1072405616287142,17.586162269115448,1.2784452438354492,-0.12091497797518969,0.000996941498669912,1.0000000000000004,2.98799991607666,1.54,0.988,0.5
1.1726197840289387e-05,0.10351053974591196,17.587184846401215,1.2775829508900642,-0.12018766440451145,0.0009825313559872484,1.0000000000000004,2.9919999837875366,1.54,0.992,0.5
1.1726655202437541e-05,0.10009983531199396,17.58816060423851,1.276733435690403,-0.11948256543837488,0.0009684477744826836,1.0000000000000004,2.996000051498413,1.54,0.996,0.5
1.1755694345083612e-05,0.09708426450379193,17.58907786011696,1.2758997306227684,-0.11880495469085872,0.0009547682486754638,1.0000000000000004,3.0000001192092896,1.54,1.0,0.5
1.1784733288777716e-05,0.09406873770058155,17.589995443820953,1.2750660330057144,-0.11812735255807638,0.0009410889107925868,1.0000000000000004,3.003999888896942,1.54,1.004,0.5
1.1813772829327718e-05,0.0910531219560653,17.59091281890869,1.2742322869598866,-0.11744973016902804,0.0009274091684119412,1.0000000000000004,3.0079999566078186,1.54,1.008,0.5
1.182680759370669e-05,0.08804022171534598,17.591822743415833,1.2734095379710197,-0.11675660754553974,0.000913732341132345,1.0000000000000004,3.012000024318695,1.54,1.012,0.5
1.177987599021435e-05,0.08541538717690855,17.59269481897354,1.272628340870142,-0.11608510022051632,0.0009010413048144983,1.0000000000000004,3.0160000920295715,1.54,1.016,0.5
1.1726514003385091e-05,0.08285432052798569,17.593562245368958,1.2718516662716866,-0.11542058479972184,0.0008885133919278587,1.0000000000000004,3.019999861717224,1.54,1.02,0.5
1.1672033338072652e-05,0.08028784696944058,17.59443771839142,1.2710678689181805,-0.11475594225339592,0.0008760029579661932,1.0000000000000004,3.0240002274513245,1.54,1.024,0.5
1.1616339691045141e-05,0.07771565136499703,17.59532257914543,1.2702764049172401,-0.11409120331518352,0.0008635123390234867,1.0000000000000004,3.027999997138977,1.54,1.028,0.5
1.1517405908989531e-05,0.07519960578065366,17.596198201179504,1.2694969177246094,-0.11343857808969915,0.0008514694375350018,1.0000000000000004,3.0320000648498535,1.54,1.032,0.5
1.1314620820712662e-05,0.07287141121923923,17.597099542617798,1.2687558569014072,-0.11279324325732887,0.0008404971758864122,1.0000000000000004,3.03600013256073,1.54,1.036,0.5
1.111674038156707e-05,0.07055591617245227,17.59801810979843,1.2680169194936752,-0.11213875678367913,0.0008294729959175129,1.0000000000000004,3.0399999022483826,1.54,1.04,0.5
1.0918854229657882e-05,0.06824035418685526,17.598936527967453,1.267277978360653,-0.11148425121791661,0.0008184484752860044,1.0000000000000004,3.044000267982483,1.54,1.044,0.5
1.0720973875777418e-05,0.06592486018780619,17.599855303764343,1.2665390744805336,-0.11082976614125073,0.0008074242961895184,1.0000000000000004,3.0479997396469116,1.54,1.048,0.5
1.0694288164359023e-05,0.06390832201577723,17.600912153720856,1.2657899521291256,-0.11019843956455588,0.0007968753452587407,1.0000000000000004,3.052000105381012,1.54,1.052,0.5
1.0722462974399605e-05,0.062015817733481526,17.6019087433815,1.2650589495897293,-0.10957696754485369,0.0007866197722705692,1.0000000000000004,3.0559998750686646,1.54,1.056,0.5
1.0750637898127025e-05,0.06012331251986325,17.602905839681625,1.2643279433250427,-0.10895549575798213,0.0007763642267946125,1.0000000000000004,3.059999942779541,1.54,1.06,0.5
1.0778813617662308e-05,0.05823075212538242,17.603902727365494,1.2635969147086143,-0.10833400557748973,0.0007661083417360715,1.0000000000000004,3.0640000104904175,1.54,1.064,0.5
1.0806988598233147e-05,0.056338247493840754,17.604899674654007,1.2628659196197987,-0.10771253355778754,0.0007558527979654173,1.0000000000000004,3.06799978017807,1.54,1.068,0.5
1.0834749872401517e-05,0.0544512850465253,17.605910420417786,1.2621378116309643,-0.10707978392019868,0.0007455559929212541,1.0000000000000004,3.0720001459121704,1.54,1.072,0.5
1.0835334080638859e-05,0.052666149684228,17.606933385133743,1.2614325806498528,-0.10644837887957692,0.0007357027413945616,1.0000000000000004,3.075999915599823,1.54,1.076,0.5
1.0798178038839978e-05,0.0510275405831635,17.607963383197784,1.2607394568622112,-0.10583949531428516,0.0007266600243838184,1.0000000000000004,3.0799999833106995,1.54,1.08,0.5
1.0761871806153067e-05,0.04938898724503815,17.608994156122208,1.2600400485098362,-0.10523345903493464,0.0007176517540301575,1.0000000000000004,3.084000051021576,1.54,1.084,0.5
1.0725564436597779e-05,0.04775038524530828,17.610025137662888,1.2593406103551388,-0.10462740436196327,0.0007086431979814733,1.0000000000000004,3.0880001187324524,1.54,1.088,0.5
1.0689258175489158e-05,0.04611183237284422,17.61105614900589,1.2586412020027637,-0.10402136761695147,0.0006996349151222603,1.0000000000000004,3.091999888420105,1.54,1.092,0.5
1.0652951999645666e-05,0.044473279267549515,17.61208674311638,1.2579417955130339,-0.10341532970778644,0.0006906266297619368,1.0000000000000004,3.0959999561309814,1.54,1.096,0.5
1.0615046448947396e-05,0.04286269057774916,17.613125056028366,1.2572480384260416,-0.10281188203953207,0.0006817173982653912,1.0000000000000004,3.100000023841858,1.54,1.1,0.5
1.056546361155597e-05,0.041456851235125214,17.614216446876526,1.2565958760678768,-0.10222749854438007,0.0006735341453918409,1.0000000000000004,3.1040000915527344,1.54,1.104,0.5
1.0515879580452747e-05,0.040050970506854355,17.61530789732933,1.255943700671196,-0.10164310084655881,0.000665350647352625,1.0000000000000004,3.108000159263611,1.54,1.108,0.5
1.0466296629374483e-05,0.038645131746307015,17.616399228572845,1.2552915457636118,-0.10105871804989874,0.0006571673961275337,1.0000000000000004,3.1119999289512634,1.54,1.112,0.5
1.0416698785320477e-05,0.03723910538246855,17.617489725351334,1.2546388506889343,-0.10047454410232604,0.00064898702439109,1.0000000000000004,3.1160002946853638,1.54,1.116,0.5
1.0366498941039026e-05,0.03582668356830254,17.618543028831482,1.2539630364626646,-0.09990040073171258,0.0006409457078362379,1.0000000000000004,3.1199997663497925,1.54,1.12,0.5
1.0316299039914156e-05,0.034414261870551854,17.619596660137177,1.2532872185111046,-0.0993262582924217,0.0006329043771131637,1.0000000000000004,3.124000132083893,1.54,1.124,0.5
1.0296166607304258e-05,0.03318280616076663,17.62072816491127,1.2526579331606627,-0.09876853926107287,0.0006252489861253707,1.0000000000000004,3.1279999017715454,1.54,1.128,0.5
1.0281739605488838e-05,0.0319857289432548,17.62187448143959,1.2520374860614538,-0.09821395529434085,0.0006176670784441285,1.0000000000000004,3.131999969482422,1.54,1.132,0.5
1.0267312035239229e-05,0.030788615287747234,17.623020827770233,1.2514170166105032,-0.09765935526229441,0.0006100849454142576,1.0000000000000004,3.1360000371932983,1.54,1.136,0.5
1.0252884663941586e-05,0.029591537604574114,17.62416735291481,1.2507965806871653,-0.09710477222688496,0.0006025030574861034,1.0000000000000004,3.139999806880951,1.54,1.14,0.5
1.0242228313472879e-05,0.028426244971342385,17.62524837255478,1.250173430889845,-0.09653599932789803,0.0005948734513339105,1.0000000000000004,3.1440001726150513,1.54,1.144,0.5
1.0232145228883383e-05,0.027265823970083147,17.62631931900978,1.2495498452335596,-0.09596508811227977,0.0005872368538035744,1.0000000000000004,3.147999942302704,1.54,1.148,0.5
1.0209478915612635e-05,0.026030429173260927,17.627340465784073,1.2489311639219522,-0.09540651133283973,0.0005798015902769293,1.0000000000000004,3.1520000100135803,1.54,1.152,0.5
1.0171462179187074e-05,0.02470354182878509,17.628300726413727,1.2483184784650803,-0.09486296423710883,0.0005726116976347839,1.0000000000000004,3.156000077724457,1.54,1.156,0.5
1.0141804267504995e-05,0.023446071485523134,17.629253149032593,1.2476845756173134,-0.09432017570361495,0.0005654977122162563,1.0000000000000004,3.1599998474121094,1.54,1.16,0.5
1.0114390676108087e-05,0.022207198868272826,17.63020384311676,1.2470449972897768,-0.09377756901085377,0.000558403844820532,1.0000000000000004,3.163999915122986,1.54,1.164,0.5
1.0086977653145368e-05,0.02096836338751018,17.631154417991638,1.2464054320007563,-0.09323497698642313,0.0005513102001657444,1.0000000000000004,3.1679999828338623,1.54,1.168,0.5
1.0059563976483332e-05,0.019729490799363703,17.632104992866516,1.2457658220082521,-0.0926923705264926,0.0005442163204847361,1.0000000000000004,3.1720000505447388,1.54,1.172,0.5
1.0040934455446404e-05,0.017979027834371664,17.63308745622635,1.2451563216745853,-0.09216920705512166,0.0005375571957131342,1.0000000000000004,3.1760001182556152,1.54,1.176,0.5
1.0023771409350957e-05,0.01614314595644828,17.6340751349926,1.2445518337190151,-0.09164928714744747,0.0005309706114644541,1.0000000000000004,3.179999887943268,1.54,1.18,0.5
1.000660782324303e-05,0.014307209399703424,17.63506308197975,1.2439473271369934,-0.09112935117445886,0.0005243838330102335,1.0000000000000004,3.1839999556541443,1.54,1.184,0.5
9.99060949880004e-06,0.012500363409344573,17.63605287671089,1.243342624977231,-0.09060493065044284,0.00051777649144924,1.0000000000000004,3.1880000233650208,1.54,1.188,0.5
9.97754818854446e-06,0.010766690445962013,17.637048333883286,1.2427373435348272,-0.09006914799101651,0.0005111166038460624,1.0000000000000004,3.1919997930526733,1.54,1.192,0.5
9.964240604176666e-06,0.008966378744844405,17.638035267591476,1.2421362567692995,-0.0895359548740089,0.0005045069655711387,1.0000000000000004,3.1960001587867737,1.54,1.196,0.5
9.948936536829933e-06,0.006626019554460072,17.638952791690826,1.2415690086781979,-0.08902360056526959,0.0004983024854965379,1.0000000000000004,3.1999999284744263,1.54,1.2,0.5
9.933632895808842e-06,0.004285730146875721,17.639870434999466,1.2410017922520638,-0.0885112602263689,0.0004920981795635271,1.0000000000000004,3.2039999961853027,1.54,1.204,0.5
9.918014058030167e-06,0.0019435637550486717,17.640820026397705,1.240423133596778,-0.08800249290652573,0.00048593150955866804,1.0000000000000004,3.208000063896179,1.54,1.208,0.5
9.902270875272734e-06,-0.00039940998885867884,17.64178293943405,1.239839967340231,-0.08749511279165745,0.00047977943512478305,1.0000000000000004,3.211999833583832,1.54,1.212,0.5
9.88652823252778e-06,-0.0027423140165865334,17.64274552464485,1.2392568141222,-0.08698774850927293,0.00047362753178958883,1.0000000000000004,3.216000199317932,1.54,1.216,0.5
9.868561733128445e-06,-0.0052873335403091914,17.64367112517357,1.2386909164488316,-0.08648865995928645,0.0004676143553297152,1.0000000000000004,3.2199999690055847,1.54,1.22,0.5
9.846693899362435e-06,-0.008186889266738717,17.644531458616257,1.238155324012041,-0.08600413845852017,0.0004618451844464744,1.0000000000000004,3.224000036716461,1.54,1.224,0.5
9.824825070836596e-06,-0.011086531258342802,17.645391881465912,1.2376197297126055,-0.08551960461772978,0.0004560758288415512,1.0000000000000004,3.2280001044273376,1.54,1.228,0.5
9.802541285353072e-06,-0.013975369475019761,17.646239817142487,1.237085374072194,-0.08503061486408114,0.0004502897196232425,1.0000000000000004,3.2319998741149902,1.54,1.232,0.5
9.77934828938487e-06,-0.01684077878599055,17.64705979824066,1.23655373044312,-0.08453185833059251,0.00044446661451047476,1.0000000000000004,3.2359999418258667,1.54,1.236,0.5
9.756154469187095e-06,-0.01970627329137642,17.64787995815277,1.2360220588743687,-0.08403308759443462,0.00043864332533871675,1.0000000000000004,3.240000009536743,1.54,1.24,0.5
9.742713103833012e-06,-0.02272113949584309,17.648712754249573,1.2355107218027115,-0.08354751858860254,0.0004329446586908148,1.0000000000000004,3.2440000772476196,1.54,1.244,0.5
9.735319480341786e-06,-0.025829989550402388,17.649568676948547,1.2350181341171265,-0.08307008165866137,0.00042732762496910937,1.0000000000000004,3.248000144958496,1.54,1.248,0.5
9.727744014753625e-06,-0.02895044133765623,17.650426506996155,1.2345228623598814,-0.0825938107445836,0.00042172107633575706,1.0000000000000004,3.2519999146461487,1.54,1.252,0.5
9.719173732491981e-06,-0.032134919689269736,17.65129464864731,1.2340126782655716,-0.08212382066994905,0.0004161708101548811,1.0000000000000004,3.255999982357025,1.54,1.256,0.5
9.710603563917175e-06,-0.03531930333701894,17.65216290950775,1.2335025109350681,-0.08165384479798377,0.00041062071848330106,1.0000000000000004,3.2600000500679016,1.54,1.26,0.5
9.70203312533613e-06,-0.03850378160132095,17.65303122997284,1.2329923510551453,-0.08118385309353471,0.0004050704504638958,1.0000000000000004,3.263999819755554,1.54,1.264,0.5
9.692537105365773e-06,-0.04169630602700636,17.653867185115814,1.2324922177940607,-0.08071658504195511,0.00039953371727108333,1.0000000000000004,3.2680001854896545,1.54,1.268,0.5
9.678200171947537e-06,-0.04493140091653913,17.654534488916397,1.232044504955411,-0.08026347681879997,0.00039406690476084805,1.0000000000000004,3.271999955177307,1.54,1.272,0.5
9.663862854836225e-06,-0.0481665920233354,17.65520179271698,1.231596801429987,-0.07981035555712879,0.00038859994103290774,1.0000000000000004,3.2760000228881836,1.54,1.276,0.5
9.649525878785425e-06,-0.05140168615616858,17.655869334936142,1.231149086728692,-0.07935724896378815,0.0003831331306400898,1.0000000000000004,3.28000009059906,1.54,1.28,0.5
9.635188405354711e-06,-0.0546368783689104,17.656536489725113,1.230701357126236,-0.07890412770211697,0.0003776661575329854,1.0000000000000004,3.2839998602867126,1.54,1.284,0.5
9.620851471936476e-06,-0.05787197273457423,17.65720370411873,1.2302536591887474,-0.07845102064311504,0.0003721993491581088,1.0000000000000004,3.288000226020813,1.54,1.288,0.5
9.606606980128163e-06,-0.0611164994770661,17.657872289419174,1.2298040427267551,-0.07799888320732862,0.0003667377962131013,1.0000000000000004,3.2919999957084656,1.54,1.292,0.5
9.595726410793759e-06,-0.06436998990830034,17.6585353910923,1.2293784338980913,-0.07756359444465488,0.00036142407253692,1.0000000000000004,3.296000063419342,1.54,1.296,0.5
9.584222070202486e-06,-0.06760180287528783,17.659175843000412,1.2289701011031866,-0.07712466095108539,0.00035615042529002494,1.0000000000000004,3.2999998331069946,1.54,1.3,0.5
9.57252326827529e-06,-0.07083341793622822,17.65981438755989,1.2285620607435703,-0.0766848245402798,0.00035087572449299387,1.0000000000000004,3.303999900817871,1.54,1.304,0.5
9.560824864252027e-06,-0.07406493672169745,17.660452872514725,1.2281540352851152,-0.07624500128440559,0.00034560117709858673,1.0000000000000004,3.3079999685287476,1.54,1.308,0.5
9.549126303909361e-06,-0.07729655131697655,17.66109123826027,1.2277459930628538,-0.0758051648736,0.00034032646025394797,1.0000000000000004,3.312000036239624,1.54,1.312,0.5
9.537427871464388e-06,-0.08052806940395385,17.66172969341278,1.2273379731923342,-0.07536534161772579,0.0003350519147504727,1.0000000000000004,3.3160001039505005,1.54,1.316,0.5
9.528712183737298e-06,-0.08372822974342853,17.662388384342194,1.226941753178835,-0.0749294952256605,0.00032984757045539936,1.0000000000000004,3.320000171661377,1.54,1.32,0.5
9.528958130999854e-06,-0.08683379413560033,17.66310676932335,1.226581098511815,-0.07450565369799733,0.000324854806360797,1.0000000000000004,3.3239999413490295,1.54,1.324,0.5
9.529203978786427e-06,-0.08993935980834067,17.663825511932373,1.2262204680591822,-0.07408181205391884,0.00031986203584466466,1.0000000000000004,3.328000009059906,1.54,1.328,0.5
9.527856235536092e-06,-0.09304810233879834,17.66453206539154,1.2258567437529564,-0.07365840207785368,0.0003148879499121904,1.0000000000000004,3.3320000767707825,1.54,1.332,0.5
9.52212327831603e-06,-0.09618384134955704,17.66521507501602,1.2254752181470394,-0.07323901099152863,0.00030990347544346264,1.0000000000000004,3.335999846458435,1.54,1.336,0.5
9.516390250041695e-06,-0.09931967256125063,17.66589766740799,1.2250936720520258,-0.0728196072159335,0.0003049188499133493,1.0000000000000004,3.3400002121925354,1.54,1.34,0.5
9.510657392297617e-06,-0.1024554108735174,17.666580468416214,1.2247121408581734,-0.07240021671168506,0.00029993436628217296,1.0000000000000004,3.343999981880188,1.54,1.344,0.5
9.502540734729337e-06,-0.10544176655821502,17.66725128889084,1.2243304923176765,-0.07199771085288376,0.0002950564314581072,1.0000000000000004,3.3480000495910645,1.54,1.348,0.5
9.493823597495066e-06,-0.10839035827666521,17.667918890714645,1.223948834463954,-0.07159947627224028,0.00029020553446912345,1.0000000000000004,3.352000117301941,1.54,1.352,0.5
9.485106460260795e-06,-0.11133895139209926,17.668586552143097,1.2235671412199736,-0.07120124145876616,0.0002853546364058879,1.0000000000000004,3.3559998869895935,1.54,1.356,0.5
9.476388953544301e-06,-0.11428762995637953,17.669254064559937,1.2231854610145092,-0.07080299512017518,0.0002805035945847578,1.0000000000000004,3.360000252723694,1.54,1.36,0.5
9.466801671464964e-06,-0.11723725311458111,17.669907450675964,1.2227881327271461,-0.07039997377432883,0.0002756303759383627,1.0000000000000004,3.3639997243881226,1.54,1.364,0.5
9.45674318586498e-06,-0.12018936243839562,17.67058253288269,1.222399789839983,-0.06998725817538798,0.0002707408511213316,1.0000000000000004,3.368000090122223,1.54,1.368,0.5
9.446684757108414e-06,-0.12314138258807361,17.67125767469406,1.2220114395022392,-0.06957455491647124,0.00026585147583091384,1.0000000000000004,3.3719998598098755,1.54,1.372,0.5
9.436626100978174e-06,-0.1260934907477349,17.67193266749382,1.2216230798512697,-0.06916183838620782,0.00026096194937963446,1.0000000000000004,3.375999927520752,1.54,1.376,0.5
9.428334848848863e-06,-0.12898619542829692,17.672653287649155,1.2212379816919565,-0.0687569691799581,0.0002560635247021992,1.0000000000000004,3.3799999952316284,1.54,1.38,0.5
9.42201768339146e-06,-0.1318126388359815,17.67342483997345,1.2208565343171358,-0.06836084858514369,0.0002511550029424825,1.0000000000000004,3.383999764919281,1.54,1.384,0.5
9.415700162662688e-06,-0.1346391667611897,17.67419597506523,1.2204750683158636,-0.06796471797861159,0.0002462463322316921,1.0000000000000004,3.3880001306533813,1.54,1.388,0.5
9.409990624931197e-06,-0.13744927593506873,17.67497569322586,1.2200856767594814,-0.0675719385035336,0.00024136095888138698,1.0000000000000004,3.391999900341034,1.54,1.392,0.5
9.405449404198407e-06,-0.14022806659340858,17.6757715344429,1.2196810524910688,-0.06718557036947459,0.0002365199395626405,1.0000000000000004,3.3959999680519104,1.54,1.396,0.5
9.400908140833053e-06,-0.14300677459686995,17.67656761407852,1.2192764300853014,-0.06679921457543969,0.0002316790610059627,1.0000000000000004,3.400000035762787,1.54,1.4,0.5
9.396366962732827e-06,-0.14578556502237916,17.677363872528076,1.2188717983663082,-0.06641284725628793,0.00022683804731471469,1.0000000000000004,3.4040001034736633,1.54,1.404,0.5
9.391825784632601e-06,-0.14856427279300988,17.67815989255905,1.218467190861702,-0.06602649053093046,0.00022199717230542149,1.0000000000000004,3.407999873161316,1.54,1.408,0.5
9.387308153918639e-06,-0.15127033670432866,17.67887932062149,1.218071322888136,-0.06565018882974982,0.00021730131777530914,1.0000000000000004,3.4119999408721924,1.54,1.412,0.5
9.382803057178535e-06,-0.15393734304234385,17.679557889699936,1.217680124565959,-0.06527929252479225,0.0002126834584714743,1.0000000000000004,3.416000008583069,1.54,1.416,0.5
9.378298187812106e-06,-0.156604269053787,17.680236250162125,1.2172889485955238,-0.06490840634796768,0.0002080657379224249,1.0000000000000004,3.4200000762939453,1.54,1.42,0.5
9.373793162126276e-06,-0.15927127469331026,17.680914670228958,1.2168977800756693,-0.06453751109074801,0.00020344788070758568,1.0000000000000004,3.4240001440048218,1.54,1.424,0.5
9.369288278548993e-06,-0.1619382007047534,17.681593149900436,1.2165066171437502,-0.06416662479750812,0.00019883015706056995,1.0000000000000004,3.4279999136924744,1.54,1.428,0.5
9.364783167598034e-06,-0.16460520727559924,17.682271361351013,1.2161154299974442,-0.06379572791047394,0.00019421229293925535,1.0000000000000004,3.4320002794265747,1.54,1.432,0.5
9.360205552866319e-06,-0.16729005984961987,17.682906717061996,1.2157241497188807,-0.06341368413995951,0.00018955665524345022,1.0000000000000004,3.4359997510910034,1.54,1.436,0.5
9.355614977835103e-06,-0.16997808939777315,17.683534532785416,1.2153328116983175,-0.0630297006573528,0.0001848943241213874,1.0000000000000004,3.4400001168251038,1.54,1.44,0.5
9.350473249014613e-06,-0.17259700130671263,17.683943659067154,1.2149514574557543,-0.06265848083421588,0.0001805577974991479,1.0000000000000004,3.4439998865127563,1.54,1.444,0.5
9.345080940192929e-06,-0.17518929461948574,17.684311985969543,1.2145694084465504,-0.06229170341975987,0.0001763184030778575,1.0000000000000004,3.447999954223633,1.54,1.448,0.5
9.33910212097544e-06,-0.17772892862558365,17.684703409671783,1.2141753174364567,-0.06193260254804045,0.0001722048329639847,1.0000000000000004,3.4520000219345093,1.54,1.452,0.5
9.333123415444788e-06,-0.1802684855647385,17.685094863176346,1.2137812357395887,-0.06157351250294596,0.0001680913897530445,1.0000000000000004,3.455999791622162,1.54,1.456,0.5
9.327144496751316e-06,-0.18280812120065093,17.685486406087875,1.2133871540427208,-0.06121441163122654,0.00016397782222554724,1.0000000000000004,3.460000157356262,1.54,1.46,0.5
9.321165919118357e-06,-0.1853476818650961,17.685877829790115,1.2129930686205626,-0.06085532170254737,0.0001598643806914879,1.0000000000000004,3.463999927043915,1.54,1.464,0.5
9.315187028846594e-06,-0.18788731563836336,17.68626943230629,1.2125989720225334,-0.06049622071441263,0.00015575081199870056,1.0000000000000004,3.4679999947547913,1.54,1.468,0.5
9.309208323315943e-06,-0.19042687444016337,17.686660796403885,1.2122048903256655,-0.06013713125139475,0.00015163737241863373,1.0000000000000004,3.4720000624656677,1.54,1.472,0.5
9.304133115506374e-06,-0.19289056956768036,17.687441527843475,1.211832107976079,-0.05978852231055498,0.00014833639878730764,1.0000000000000004,3.4759998321533203,1.54,1.476,0.5
9.299494891479299e-06,-0.19535529660061002,17.688044518232346,1.2114551365375519,-0.059440094977617264,0.00014503570615431727,1.0000000000000004,3.4799998998641968,1.54,1.48,0.5
9.294856766928206e-06,-0.197819949593395,17.68864741921425,1.2110781949013472,-0.059091678936965764,0.00014173510892590002,1.0000000000000004,3.4839999675750732,1.54,1.484,0.5
9.290218400792583e-06,-0.2002846747636795,17.68925029039383,1.2107012495398521,-0.05874325230251998,0.00013843441458760708,1.0000000000000004,3.4880000352859497,1.54,1.488,0.5
9.285580333084908e-06,-0.20274932822212577,17.689853489398956,1.2103243060410023,-0.05839483602903783,0.00013513381655627654,1.0000000000000004,3.492000102996826,1.54,1.492,0.5
9.2819798283017e-06,-0.20514403795823455,17.690448254346848,1.2099317368119955,-0.058057083282619715,0.00013201037536703097,1.0000000000000004,3.4960001707077026,1.54,1.496,0.5
9.278670717094428e-06,-0.20751905487850308,17.691037952899933,1.209535887464881,-0.057722090277820826,0.00012894053544476591,1.0000000000000004,3.4999999403953552,1.54,1.5,0.5
9.276423568849168e-06,-0.20982401631772518,17.691500574350357,1.2091622166335583,-0.057389608467929065,0.00012617831346872777,1.0000000000000004,3.5040000081062317,1.54,1.504,0.5
9.274176491658181e-06,-0.21212904434651136,17.69196328520775,1.2087885159999132,-0.057057117111980915,0.0001234160048042554,1.0000000000000004,3.5079997777938843,1.54,1.508,0.5
9.271929414467195e-06,-0.2144340039230883,17.69242614507675,1.2084148451685905,-0.05672463565133512,0.00012065378081160816,1.0000000000000004,3.5120001435279846,1.54,1.512,0.5
9.269682351487063e-06,-0.21673903474584222,17.692888885736465,1.2080411594361067,-0.05639214441180229,0.00011789147484364548,1.0000000000000004,3.515999913215637,1.54,1.516,0.5
9.267435274296076e-06,-0.21904399758204818,17.693351805210114,1.2076674792915583,-0.05605966260191053,0.00011512924672274494,1.0000000000000004,3.5199999809265137,1.54,1.52,0.5
9.265097176580639e-06,-0.22135589784011245,17.693810641765594,1.2072922829538584,-0.05572319508064538,0.0001123469265849053,1.0000000000000004,3.52400004863739,1.54,1.524,0.5
9.262705702894891e-06,-0.22366954805329442,17.694260388612747,1.2069168332964182,-0.05538408935535699,0.00010957138567846414,1.0000000000000004,3.5279998183250427,1.54,1.528,0.5
9.260078158490614e-06,-0.22588078258559108,17.69458559155464,1.2065417971462011,-0.05505848675966263,0.0001073473494841437,1.0000000000000004,3.532000184059143,1.54,1.532,0.5
9.257092159487001e-06,-0.22805447783321142,17.694905161857605,1.2061583306640387,-0.054740192950703204,0.0001052658496831782,1.0000000000000004,3.5359999537467957,1.54,1.536,0.5
9.254106217326807e-06,-0.23022810788825154,17.695224702358246,1.2057748846709728,-0.054421909153461456,0.00010318441082546315,1.0000000000000004,3.540000021457672,1.54,1.54,0.5
9.25112014726892e-06,-0.23240180080756545,17.695544451475143,1.20539141446352,-0.05410361534450203,0.0001011029128785701,1.0000000000000004,3.5440000891685486,1.54,1.544,0.5
9.248134233530436e-06,-0.23457542806863785,17.695863991975784,1.2050079759210348,-0.053785331081599,9.902147660056926e-05,1.0000000000000004,3.547999858856201,1.54,1.548,0.5
9.245148248737678e-06,-0.23674912424758077,17.69618386030197,1.204624503850937,-0.053467037389054894,9.693997495219264e-05,1.0000000000000004,3.5519999265670776,1.54,1.552,0.5
9.2421622071015e-06,-0.23892275523394346,17.696503281593323,1.204241057857871,-0.05314875312615186,9.485854322122123e-05,1.0000000000000004,3.555999994277954,1.54,1.556,0.5
9.239176350206435e-06,-0.24109638156369328,17.69682276248932,1.2038576025515795,-0.05283046909607947,9.277709963129155e-05,1.0000000000000004,3.5600000619888306,1.54,1.56,0.5
9.236190322781113e-06,-0.24327007681131363,17.697142481803894,1.203474160283804,-0.052512175985611975,9.069560352514827e-05,1.0000000000000004,3.564000129699707,1.54,1.564,0.5
9.23320429535579e-06,-0.24544370593503118,17.697462141513824,1.2030906975269318,-0.052193891373462975,8.861416164762659e-05,1.0000000000000004,3.5679998993873596,1.54,1.568,0.5
9.229981529301767e-06,-0.24755135318264365,17.697718024253845,1.2027262654155493,-0.05188309890218079,8.713265479798338e-05,1.0000000000000004,3.571999967098236,1.54,1.572,0.5
9.226877807577694e-06,-0.24961642501875758,17.69799354672432,1.2023595627397299,-0.05158128135371953,8.577545609256276e-05,1.0000000000000004,3.5760000348091125,1.54,1.576,0.5
9.22377411427533e-06,-0.25168155739083886,17.69826903939247,1.2019928582012653,-0.05127945577260107,8.44182117916148e-05,1.0000000000000004,3.579999804496765,1.54,1.58,0.5
9.220670662557495e-06,-0.2537466245703399,17.698544561862946,1.2016261592507362,-0.050977638573385775,8.306101102562025e-05,1.0000000000000004,3.5840001702308655,1.54,1.584,0.5
9.217566926622567e-06,-0.25581175880506635,17.698820382356644,1.20125943236053,-0.05067581182811409,8.170377063265732e-05,1.0000000000000004,3.587999939918518,1.54,1.588,0.5
9.214463446483023e-06,-0.2578768306411803,17.69909581542015,1.2008927203714848,-0.05037399486172944,8.034656829636333e-05,1.0000000000000004,3.5920000076293945,1.54,1.592,0.5
9.211359738969804e-06,-0.25994190387427807,17.699371457099915,1.200526013970375,-0.05007217766251415,7.898936674166634e-05,1.0000000000000004,3.596000075340271,1.54,1.596,0.5
9.208256173565132e-06,-0.26200703205540776,17.699646949768066,1.2001593057066202,-0.04977035149931908,7.763212701838995e-05,1.0000000000000004,3.5999998450279236,1.54,1.6,0.5
9.20515260816046e-06,-0.26407210528850555,17.699922680854797,1.1997925881296396,-0.04946853464934975,7.627492315975815e-05,1.0000000000000004,3.604000210762024,1.54,1.604,0.5
9.202048914858096e-06,-0.26613723626360297,17.700198352336884,1.199425883591175,-0.04916670767124742,7.491768732847959e-05,1.0000000000000004,3.6079999804496765,1.54,1.608,0.5
9.199039482155058e-06,-0.26814650604501367,17.700478494167328,1.1990664340555668,-0.048871894367039204,7.374416257732719e-05,1.0000000000000004,3.612000048160553,1.54,1.612,0.5
9.196108635478595e-06,-0.27011069981381297,17.70075422525406,1.1987060327082872,-0.04858310555573553,7.270117018975952e-05,1.0000000000000004,3.6160001158714294,1.54,1.616,0.5
9.193166803811437e-06,-0.2720753741450608,17.701034247875214,1.1983449514955282,-0.04829382291063666,7.16513574339217e-05,1.0000000000000004,3.619999885559082,1.54,1.62,0.5
9.190225043198552e-06,-0.27404004568234086,17.701314687728882,1.1979838721454144,-0.0480045402655378,7.06015456160003e-05,1.0000000000000004,3.6239999532699585,1.54,1.624,0.5
9.187283126266266e-06,-0.276004774030298,17.70159500837326,1.197622787207365,-0.04771524958778173,6.955170514899578e-05,1.0000000000000004,3.628000020980835,1.54,1.628,0.5
9.184341308809962e-06,-0.2779694492928684,17.70187509059906,1.1972617004066706,-0.047425965894944966,6.850189398477369e-05,1.0000000000000004,3.6320000886917114,1.54,1.632,0.5
9.181399377666821e-06,-0.27993418043479323,17.70215544104576,1.1969006266444921,-0.04713667510077357,6.745205129732312e-05,1.0000000000000004,3.636000156402588,1.54,1.636,0.5
9.17846494985497e-06,-0.2818971951492131,17.702433437108994,1.1965394783765078,-0.04684771376196295,6.640953858116916e-05,1.0000000000000004,3.6399999260902405,1.54,1.64,0.5
9.175978163966647e-06,-0.28376107895746827,17.702579587697983,1.1961751468479633,-0.046578010777011514,6.580446896009562e-05,1.0000000000000004,3.643999993801117,1.54,1.644,0.5
9.173740281198661e-06,-0.28561831591650844,17.702742040157318,1.1958166249096394,-0.046304208459332585,6.533722806523201e-05,1.0000000000000004,3.6480000615119934,1.54,1.648,0.5
9.171812820341074e-06,-0.2874673162586987,17.702925235033035,1.1954652946442366,-0.04602527944371104,6.504206787383282e-05,1.0000000000000004,3.651999831199646,1.54,1.652,0.5
9.169885387905197e-06,-0.28931637620553374,17.703108429908752,1.1951139904558659,-0.04574634239543229,6.474689720192828e-05,1.0000000000000004,3.6560001969337463,1.54,1.656,0.5
9.1679578986259e-06,-0.2911653760820627,17.70329177379608,1.1947626862674952,-0.04546741407830268,6.445173920610614e-05,1.0000000000000004,3.659999966621399,1.54,1.66,0.5
9.166030537244296e-06,-0.2930144355632365,17.70347473025322,1.194411350414157,-0.04518847644794732,6.415656991975993e-05,1.0000000000000004,3.6640000343322754,1.54,1.664,0.5
9.164103047965e-06,-0.29486343963071704,17.70365795493126,1.1940600406378508,-0.04490954696666449,6.38614121584169e-05,1.0000000000000004,3.668000102043152,1.54,1.668,0.5
9.162760790104585e-06,-0.2966573121957481,17.703877836465836,1.1937026157975197,-0.04464035725686699,6.368487062502481e-05,1.0000000000000004,3.6719998717308044,1.54,1.672,0.5
9.162116199945558e-06,-0.2984089623205364,17.70407009124756,1.1933428216725588,-0.04438129276968539,6.361455263004245e-05,1.0000000000000004,3.676000237464905,1.54,1.676,0.5
9.161471652419095e-06,-0.3001606063917279,17.704262793064117,1.1929830331355333,-0.044122229097411036,6.35442290786159e-05,1.0000000000000004,3.6799997091293335,1.54,1.68,0.5
9.160827190157761e-06,-0.3019123072735965,17.70445516705513,1.1926232166588306,-0.04386315669398755,6.347391015282255e-05,1.0000000000000004,3.684000074863434,1.54,1.684,0.5
9.160426600374194e-06,-0.3036434194073081,17.704667627811432,1.1922730635851622,-0.04359854001086205,6.334771794769267e-05,1.0000000000000004,3.6879998445510864,1.54,1.688,0.5
9.160131881458256e-06,-0.3053656821139157,17.70488864183426,1.191927045583725,-0.04333151096943766,6.319731807025164e-05,1.0000000000000004,3.691999912261963,1.54,1.692,0.5
9.159837063066334e-06,-0.30708789313212037,17.70510956645012,1.1915810480713844,-0.04306448926217854,6.30469232305586e-05,1.0000000000000004,3.6959999799728394,1.54,1.696,0.5
9.159542315728686e-06,-0.30881015909835696,17.705330580472946,1.1912350300699472,-0.042797460104338825,6.2896525072631e-05,1.0000000000000004,3.700000047683716,1.54,1.7,0.5
9.159247639445312e-06,-0.31053237337619066,17.705551713705063,1.1908890269696712,-0.04253043793141842,6.274613240719873e-05,1.0000000000000004,3.7040001153945923,1.54,1.704,0.5
9.159001692182756e-06,-0.31223992351442575,17.705772668123245,1.190541697666049,-0.04226534580811858,6.258395875136102e-05,1.0000000000000004,3.707999885082245,1.54,1.708,0.5
9.159199549912955e-06,-0.31381420139223337,17.70599463582039,1.190182214602828,-0.04201778629794717,6.231467969541882e-05,1.0000000000000004,3.7119999527931213,1.54,1.712,0.5
9.159397592384266e-06,-0.3153884313069284,17.706216752529144,1.1898227352648973,-0.041770234471186996,6.204541102761141e-05,1.0000000000000004,3.716000020503998,1.54,1.716,0.5
9.159595435903611e-06,-0.31696271104738116,17.706439077854156,1.1894632615149021,-0.04152267542667687,6.17761390628857e-05,1.0000000000000004,3.7200000882148743,1.54,1.72,0.5
9.159793435742358e-06,-0.3185369409620762,17.7066607773304,1.1891037933528423,-0.0412751225521788,6.150686874661915e-05,1.0000000000000004,3.723999857902527,1.54,1.724,0.5
9.160006527508813e-06,-0.320108778309077,17.70688346028328,1.188744070008397,-0.04102686233818531,6.122230479377322e-05,1.0000000000000004,3.728000223636627,1.54,1.728,0.5
9.160344134784282e-06,-0.32166049536317587,17.707110583782196,1.1883822306990623,-0.04077284561935812,6.081209318153924e-05,1.0000000000000004,3.73199999332428,1.54,1.732,0.5
9.160681898379153e-06,-0.3232122207991779,17.707337707281113,1.1880204174667597,-0.040518829016946256,6.0401883303029535e-05,1.0000000000000004,3.7360000610351562,1.54,1.736,0.5
9.161019505654622e-06,-0.3247639839537442,17.70756459236145,1.1876585893332958,-0.040264804381877184,5.999165816206187e-05,1.0000000000000004,3.7400001287460327,1.54,1.74,0.5
9.161357212406074e-06,-0.32631570333614945,17.707791715860367,1.1872967556118965,-0.04001078777946532,5.958144782880481e-05,1.0000000000000004,3.7439998984336853,1.54,1.744,0.5
9.161720228689774e-06,-0.32778299879282713,17.70800742506981,1.1869208477437496,-0.03976952692028135,5.896682364436856e-05,1.0000000000000004,3.7480002641677856,1.54,1.748,0.5
9.162093746795108e-06,-0.32921547535806894,17.708218544721603,1.1865391246974468,-0.03953352686949074,5.8268085012969095e-05,1.0000000000000004,3.7519997358322144,1.54,1.752,0.5
9.162467321743861e-06,-0.33064800035208464,17.70842954516411,1.1861573979258537,-0.03929751896066591,5.7569323701045505e-05,1.0000000000000004,3.7560001015663147,1.54,1.756,0.5
9.16284085406005e-06,-0.33208047691732645,17.708640843629837,1.1857757065445185,-0.03906151867704466,5.687058552439339e-05,1.0000000000000004,3.7599998712539673,1.54,1.76,0.5
9.163214244267692e-06,-0.33351300563663244,17.70885196328163,1.1853939816355705,-0.03882551105925813,5.6171825065121084e-05,1.0000000000000004,3.7639999389648438,1.54,1.764,0.5
9.163587876059864e-06,-0.33494548220187426,17.70906290411949,1.1850122716277838,-0.038589510950259864,5.547308524000982e-05,1.0000000000000004,3.76800000667572,1.54,1.768,0.5
9.163961280478361e-06,-0.336375467479229,17.709479182958603,1.1846458353102207,-0.0383491319953464,5.476536500736984e-05,1.0000000000000004,3.771999776363373,1.54,1.772,0.5
9.164092787727895e-06,-0.33780074026435614,17.70971593260765,1.184273136779666,-0.03810347866965458,5.387076248553058e-05,1.0000000000000004,3.776000142097473,1.54,1.776,0.5
9.164224195501447e-06,-0.339225965552032,17.70995256304741,1.1839004456996918,-0.037857833027374,5.297619054545066e-05,1.0000000000000004,3.7799999117851257,1.54,1.78,0.5
9.164068700329153e-06,-0.34062901977449656,17.71020296216011,1.1835195738822222,-0.03761821292573586,5.1863434805454744e-05,1.0000000000000004,3.783999979496002,1.54,1.784,0.5
9.163330190631314e-06,-0.3419869262725115,17.710481464862823,1.1831220965832472,-0.03739084757398814,5.0307772795576966e-05,1.0000000000000004,3.7880000472068787,1.54,1.788,0.5
9.162591837252876e-06,-0.34334487188607454,17.710759818553925,1.1827246230095625,-0.03716347529552877,4.8752062582479994e-05,1.0000000000000004,3.792000114917755,1.54,1.792,0.5
9.161853341765891e-06,-0.3447027849033475,17.711038321256638,1.1823271568864584,-0.03693610936170444,4.719639966310751e-05,1.0000000000000004,3.7959998846054077,1.54,1.796,0.5
9.161114874700615e-06,-0.34606069326400757,17.711316794157028,1.1819296851754189,-0.03670874412637204,4.564073734059093e-05,1.0000000000000004,3.799999952316284,1.54,1.8,0.5
9.160376549743887e-06,-0.3474186407402158,17.71159541606903,1.1815322246402502,-0.03648137173149735,4.4085028591211994e-05,1.0000000000000004,3.8040000200271606,1.54,1.804,0.5
9.159638025835193e-06,-0.34877654910087585,17.711873769760132,1.18113474547863,-0.03625400655437261,4.2529365344989856e-05,1.0000000000000004,3.808000087738037,1.54,1.808,0.5
9.158899487715644e-06,-0.3501344993710518,17.712152272462845,1.1807372588664293,-0.03602663427591324,4.097365592770075e-05,1.0000000000000004,3.8120001554489136,1.54,1.812,0.5
9.157991570418744e-06,-0.3514947844669223,17.71245175600052,1.1803399343043566,-0.03579725534655154,3.935405533894709e-05,1.0000000000000004,3.815999925136566,1.54,1.816,0.5
9.156753122852024e-06,-0.3528597606346011,17.712792694568634,1.1799428518861532,-0.03556394763290882,3.760981906708594e-05,1.0000000000000004,3.8200002908706665,1.54,1.82,0.5
9.154185363513534e-06,-0.3542151488363743,17.713087618350983,1.179538844153285,-0.03534726396901533,3.601352077886588e-05,1.0000000000000004,3.823999762535095,1.54,1.824,0.5
9.151583995503643e-06,-0.35557028837502,17.71338152885437,1.1791346594691277,-0.03513100149575621,3.442097241901365e-05,1.0000000000000004,3.8280001282691956,1.54,1.828,0.5
9.148982499596059e-06,-0.3569254716858268,17.713675558567047,1.1787304487079382,-0.03491473221220076,3.2828375164939416e-05,1.0000000000000004,3.831999897956848,1.54,1.832,0.5
9.146381088953603e-06,-0.35828061401844025,17.713969439268112,1.178326254710555,-0.03469846997177228,3.123582483510745e-05,1.0000000000000004,3.8359999656677246,1.54,1.836,0.5
9.143779493570037e-06,-0.359635790809989,17.714263379573822,1.1779220569878817,-0.03448220092104748,2.964322887066828e-05,1.0000000000000004,3.840000033378601,1.54,1.84,0.5
9.141177955029889e-06,-0.36099093314260244,17.714557349681854,1.1775178611278534,-0.03426593809854239,2.805067859412702e-05,1.0000000000000004,3.8439998030662537,1.54,1.844,0.5
9.13857650175487e-06,-0.3623461201786995,17.714851170778275,1.177113652229309,-0.03404966933885589,2.6458081993752103e-05,1.0000000000000004,3.848000168800354,1.54,1.848,0.5
9.135975119534123e-06,-0.36370125599205494,17.715145349502563,1.1767094675451517,-0.033833406516350806,2.4865532097351206e-05,1.0000000000000004,3.8519999384880066,1.54,1.852,0.5
9.133373666259104e-06,-0.36505640018731356,17.715439170598984,1.176305277273059,-0.033617144101299345,2.3272981238164903e-05,1.0000000000000004,3.856000006198883,1.54,1.856,0.5
9.130772184562375e-06,-0.3664115807041526,17.71573296189308,1.175901085138321,-0.033400875225197524,2.1680384534761288e-05,1.0000000000000004,3.8600000739097595,1.54,1.86,0.5
9.127761813942925e-06,-0.3677480863407254,17.715995520353317,1.1755026560276747,-0.03318593115545809,2.0173046991089905e-05,1.0000000000000004,3.863999843597412,1.54,1.864,0.5
9.124209611854894e-06,-0.36903580743819475,17.71623906493187,1.1751043945550919,-0.032981263066176325,1.8743292002909584e-05,1.0000000000000004,3.8679999113082886,1.54,1.868,0.5
9.120657495031992e-06,-0.37032349593937397,17.716482758522034,1.1747061684727669,-0.03277660108869895,1.7313580087829905e-05,1.0000000000000004,3.871999979019165,1.54,1.872,0.5
9.117108234590887e-06,-0.37161226011812687,17.71672734618187,1.1743073742836714,-0.032571611809544265,1.588115768313969e-05,1.0000000000000004,3.8760000467300415,1.54,1.876,0.5
9.113561517892776e-06,-0.3729017497971654,17.71697273850441,1.1739081889390945,-0.03236639068927616,1.4446805774781524e-05,1.0000000000000004,3.880000114440918,1.54,1.88,0.5
9.110014758562102e-06,-0.3741912404075265,17.717217922210693,1.1735090259462595,-0.03216116951080039,1.3012452512839445e-05,1.0000000000000004,3.8839998841285706,1.54,1.884,0.5
9.10646782870117e-06,-0.3754807747900486,17.717463314533234,1.1731098368763924,-0.03195594233693555,1.1578058565220317e-05,1.0000000000000004,3.887999951839447,1.54,1.888,0.5
9.102921126213914e-06,-0.3767702663317323,17.717708826065063,1.1727106552571058,-0.03175072150770575,1.0143706107967887e-05,1.0000000000000004,3.8920000195503235,1.54,1.892,0.5
9.09937431003982e-06,-0.3780598007142544,17.717953950166702,1.172311469912529,-0.031545494275633246,8.709311202892422e-06,1.0000000000000004,3.895999789237976,1.54,1.896,0.5
9.095827479654872e-06,-0.3793492866680026,17.718199402093887,1.1719122901558876,-0.03134027315536514,7.274957383174296e-06,1.0000000000000004,3.9000001549720764,1.54,1.9,0.5
9.092280620848214e-06,-0.3806388173252344,17.718444854021072,1.1715131029486656,-0.03113504603970796,5.840562121051107e-06,1.0000000000000004,3.903999924659729,1.54,1.904,0.5
9.088751085073454e-06,-0.3818840030580759,17.718686997890472,1.171110775321722,-0.030939423944801092,4.568754839340272e-06,1.0000000000000004,3.9079999923706055,1.54,1.908,0.5
9.085418625431885e-06,-0.38308469112962484,17.718913584947586,1.170716842636466,-0.030747129174415022,3.3511063701752164e-06,1.0000000000000004,3.912000060081482,1.54,1.912,0.5
9.082151890993373e-06,-0.3842801945284009,17.719135403633118,1.1703266147524118,-0.030553721881005913,2.1139091650468345e-06,1.0000000000000004,3.9159998297691345,1.54,1.916,0.5
9.07888518497657e-06,-0.38547566439956427,17.71935683488846,1.169936414808035,-0.030360319884493947,8.76746995004396e-07,1.0000000000000004,3.920000195503235,1.54,1.92,0.5
9.075618379483785e-06,-0.38667116593569517,17.719578623771667,1.1695461980998516,-0.0301669126492925,-3.604498486353691e-07,1.0000000000000004,3.9239999651908875,1.54,1.924,0.5
9.072351744521256e-06,-0.38786663953214884,17.71980020403862,1.1691559683531523,-0.029973510943818837,-1.5976103000525654e-06,1.0000000000000004,3.928000032901764,1.54,1.928,0.5
9.069084882185052e-06,-0.3890621429309249,17.72002187371254,1.1687657497823238,-0.029780103301163763,-2.8348075460371547e-06,1.0000000000000004,3.9320001006126404,1.54,1.932,0.5
9.065818247222523e-06,-0.39025760907679796,17.720243632793427,1.16837552562356,-0.029586701653897762,-4.071967691032796e-06,1.0000000000000004,3.935999870300293,1.54,1.936,0.5
9.062551470151448e-06,-0.3914531162008643,17.720465272665024,1.1679853107780218,-0.02939329418586567,-5.309166482447836e-06,1.0000000000000004,3.9399999380111694,1.54,1.94,0.5
9.059284820978064e-06,-0.39264858327805996,17.720687091350555,1.1675951089709997,-0.029199892829637975,-6.5463260270348655e-06,1.0000000000000004,3.944000005722046,1.54,1.944,0.5
9.056018058117843e-06,-0.39384405221790075,17.72090855240822,1.1672048922628164,-0.02900649083312601,-7.7834862999282e-06,1.0000000000000004,3.9480000734329224,1.54,1.948,0.5
9.053581322859827e-06,-0.3949595559388399,17.72114470601082,1.1668179873377085,-0.028826692898292094,-8.665714641864497e-06,1.0000000000000004,3.952000141143799,1.54,1.952,0.5
9.051227380041382e-06,-0.3960670614615083,17.721381694078445,1.166431438177824,-0.028648254519794136,-9.512592940019715e-06,1.0000000000000004,3.9559999108314514,1.54,1.956,0.5
9.048618068163705e-06,-0.39717824943363667,17.72162926197052,1.166042111814022,-0.02846082393079996,-1.0208026495206468e-05,1.0000000000000004,3.959999978542328,1.54,1.96,0.5
9.045979510347024e-06,-0.3982898201793432,17.721878051757812,1.165652496740222,-0.02827237272867933,-1.0886152310263242e-05,1.0000000000000004,3.9640000462532043,1.54,1.964,0.5
9.043341009373762e-06,-0.399401412345469,17.722126930952072,1.1652628555893898,-0.028083916346076876,-1.1564296485744308e-05,1.0000000000000004,3.967999815940857,1.54,1.968,0.5
9.0407025084005e-06,-0.40051298309117556,17.722375601530075,1.1648732423782349,-0.027895465260371566,-1.22424220201367e-05,1.0000000000000004,3.9720001816749573,1.54,1.972,0.5
9.038064050059802e-06,-0.40162455290555954,17.722624391317368,1.1644836105406284,-0.027707014291081578,-1.2920546929251486e-05,1.0000000000000004,3.97599995136261,1.54,1.976,0.5
9.035425463821412e-06,-0.4027361525222659,17.72287306189537,1.1640939768403769,-0.02751855773385614,-1.359869125749924e-05,1.0000000000000004,3.9800000190734863,1.54,1.98,0.5
9.032787076534987e-06,-0.4038477186113596,17.723121732473373,1.1637043487280607,-0.02733010653173551,-1.427681705834516e-05,1.0000000000000004,3.984000086784363,1.54,1.984,0.5
9.03014861819429e-06,-0.40495932195335627,17.72337055206299,1.1633147094398737,-0.027141650207340717,-1.4954961592650307e-05,1.0000000000000004,3.9879998564720154,1.54,1.988,0.5
9.027294723296109e-06,-0.40607756096869707,17.72356778383255,1.1629200484603643,-0.026957186171784997,-1.595036152934881e-05,1.0000000000000004,3.9920002222061157,1.54,1.992,0.5
9.023409234032442e-06,-0.4072223789989948,17.723851650953293,1.1625155564397573,-0.026789181458298117,-1.667978961705785e-05,1.0000000000000004,3.9959999918937683,1.54,1.996,0.5
9.019523915299033e-06,-0.4083671625703573,17.724135875701904,1.162111058831215,-0.02662118209991604,-1.7409194260409322e-05,1.0000000000000004,4.000000059604645,1.54,2.0,0.5


==> figs/data/cyl_fk03/cylinderPANS_medp3_x2p02.csv <==
Avg_Ku_average,Avg_Omegau_average,Avg_P_average,Avg_U_average,Avg_V_average,Avg_W_average,vtkValidPointMask,arc_length,Points:0,Points:1,Points:2
9.156998814319195e-06,-0.4108566949144006,17.7609740793705,1.1521776616573334,0.046436806907877326,-0.0003598715810539943,1.0000000000000004,0.0,2.02,-2.0,0.5
9.159244143575052e-06,-0.4097730303183198,17.7607701420784,1.1523122433573008,0.04667776252608746,-0.00036268451583509886,1.0000000000000004,0.003999948385171592,2.02,-1.996,0.5
9.1614896007286e-06,-0.40868933591991663,17.760565549135208,1.1524468306452036,0.04691872582770884,-0.0003654975276958794,1.0000000000000004,0.008000016096048057,2.02,-1.992,0.5
9.16373505788215e-06,-0.4076056703925133,17.760361224412918,1.1525814104825258,0.047159681213088334,-0.0003683104625906708,1.0000000000000004,0.01199996448121965,2.02,-1.988,0.5
9.166259687276579e-06,-0.4064519517123699,17.76013606786728,1.1527040880173445,0.04740833246614784,-0.000370773074337194,1.0000000000000004,0.016000032192096114,2.02,-1.984,0.5
9.168901272005314e-06,-0.4052689606323838,17.7599019408226,1.1528217885643244,0.04766019503585994,-0.0003730889403641413,1.0000000000000004,0.019999979995191097,2.02,-1.98,0.5
9.17154285673405e-06,-0.4040859304368496,17.75966763496399,1.1529394630342722,0.047912063891999424,-0.00037540487301157555,1.0000000000000004,0.024000047706067562,2.02,-1.976,0.5
9.17418439883022e-06,-0.4029029356315732,17.759433567523956,1.1530571673065424,0.04816392727661878,-0.0003777207321036258,1.0000000000000004,0.027999996673315763,2.02,-1.972,0.5
9.176826011980665e-06,-0.4017199408262968,17.75919970870018,1.1531748566776514,0.048415788798592985,-0.0003800365935830996,1.0000000000000004,0.031999945640563965,2.02,-1.968,0.5
9.179467554076837e-06,-0.4005369180813432,17.758965343236923,1.1532925628125668,0.04866765870247036,-0.0003823525266852812,1.0000000000000004,0.03600001335144043,2.02,-1.964,0.5
9.182109067751298e-06,-0.39935392048209906,17.75873154401779,1.15341024287045,0.04891952103935182,-0.00038466839737338887,1.0000000000000004,0.039999959990382195,2.02,-1.96,0.5
9.18515971193301e-06,-0.3981027975678444,17.75845229625702,1.1535261273384094,0.04917395452503115,-0.0003866944442734166,1.0000000000000004,0.04400002770125866,2.02,-1.956,0.5
9.18850717823716e-06,-0.39681182615458965,17.758170127868652,1.153634823858738,0.049429567414335907,-0.0003886430611146352,1.0000000000000004,0.0479999789968133,2.02,-1.952,0.5
9.191854871914984e-06,-0.3955208156257868,17.75788778066635,1.1537435129284859,0.049685188103467226,-0.0003905917276370019,1.0000000000000004,0.05200004670768976,2.02,-1.948,0.5
9.19520248032768e-06,-0.3942298414185643,17.75760555267334,1.1538522187620401,0.04994080087635666,-0.00039254033231372887,1.0000000000000004,0.05599999334663153,2.02,-1.944,0.5
9.198549932420974e-06,-0.3929388653486967,17.757323414087296,1.1539609152823687,0.0501964136492461,-0.0003944889401736873,1.0000000000000004,0.059999944642186165,2.02,-1.94,0.5
9.201897583466234e-06,-0.3916478520259261,17.757040828466415,1.1540696155279875,0.050452034221962094,-0.0003964376082308263,1.0000000000000004,0.06400001235306263,2.02,-1.936,0.5
9.205245149246366e-06,-0.3903568824753165,17.756758958101273,1.1541783045977354,0.050707647344097495,-0.0003983862114864678,1.0000000000000004,0.0679999589920044,2.02,-1.932,0.5
9.208365142399089e-06,-0.38903743028640747,17.756488502025604,1.154280737042427,0.05096795782446861,-0.00040016604481252216,1.0000000000000004,0.07200002670288086,2.02,-1.928,0.5
9.211085895799442e-06,-0.3876681234687567,17.75623932480812,1.154372176155448,0.051236488041467965,-0.0004016496790200108,1.0000000000000004,0.07599997334182262,2.02,-1.924,0.5
9.213806734464924e-06,-0.38629877474159,17.755990087985992,1.1544636245816946,0.05150502664037049,-0.00040313335176733744,1.0000000000000004,0.08000004105269909,2.02,-1.92,0.5
9.21652743102186e-06,-0.3849294697865844,17.75574094057083,1.1545550525188446,0.05177355697378516,-0.0004046169836158242,1.0000000000000004,0.08399998769164085,2.02,-1.916,0.5
9.219248340741615e-06,-0.3835601219907403,17.755491882562637,1.154646484181285,0.052042094990611076,-0.0004061006608679918,1.0000000000000004,0.08800005540251732,2.02,-1.912,0.5
9.221867671271866e-06,-0.3821812951937318,17.755243062973022,1.1547396034002304,0.05231079354416579,-0.00040747671523888584,1.0000000000000004,0.09200001135468483,2.02,-1.908,0.5
9.224355352444036e-06,-0.38079009763896465,17.754995495080948,1.1548349242657423,0.05257970921229571,-0.00040871287129284894,1.0000000000000004,0.0959999579936266,2.02,-1.904,0.5
9.226842905718513e-06,-0.3793988525867462,17.754747986793518,1.154930243268609,0.05284863361157477,-0.0004099490633819869,1.0000000000000004,0.10000002570450306,2.02,-1.9,0.5
9.229330501625554e-06,-0.37800765596330166,17.75450038909912,1.1550255380570889,0.05311755009461194,-0.00041118522081262654,1.0000000000000004,0.10399997234344482,2.02,-1.896,0.5
9.231818125954305e-06,-0.37661641277372837,17.754252791404724,1.1551208719611168,0.053386474493891,-0.0004124214131309145,1.0000000000000004,0.10800004005432129,2.02,-1.892,0.5
9.234236060251533e-06,-0.37520752009004354,17.754012942314148,1.1552157010883093,0.053657794604077935,-0.00041375605405846727,1.0000000000000004,0.11199998669326305,2.02,-1.888,0.5
9.236359446163078e-06,-0.37372363545000553,17.753806978464127,1.155308585613966,0.053939308039844036,-0.0004155080189889304,1.0000000000000004,0.11600005440413952,2.02,-1.884,0.5
9.238482533646675e-06,-0.3722397955134511,17.753601163625717,1.1554014664143324,0.054220811813138425,-0.0004172599304297364,1.0000000000000004,0.12000000104308128,2.02,-1.88,0.5
9.240605749027964e-06,-0.37075595650821924,17.75339499115944,1.1554943453520536,0.05450231640134007,-0.00041901183504933215,1.0000000000000004,0.1239999569952488,2.02,-1.876,0.5
9.2427291065178e-06,-0.3692720737308264,17.75318869948387,1.155587213113904,0.05478382925502956,-0.0004207637899753536,1.0000000000000004,0.12800002470612526,2.02,-1.872,0.5
9.24485226505567e-06,-0.3677882291376591,17.752982765436172,1.1556800957769156,0.055065333377569914,-0.0004225157009614122,1.0000000000000004,0.13199997134506702,2.02,-1.868,0.5
9.246975537280377e-06,-0.36630434915423393,17.752776741981506,1.1557729840278625,0.055346846114844084,-0.0004242676587296046,1.0000000000000004,0.1360000390559435,2.02,-1.864,0.5
9.248997400845838e-06,-0.3648132774978876,17.75265708565712,1.1558895502239466,0.05562486173585057,-0.0004261236949787417,1.0000000000000004,0.13999998569488525,2.02,-1.86,0.5
9.251049405634149e-06,-0.3633126625791192,17.752444714307785,1.1560051683336496,0.055902969907037914,-0.0004279923529111329,1.0000000000000004,0.14400005340576172,2.02,-1.856,0.5
9.25310141042246e-06,-0.361812099814415,17.752232253551483,1.1561207305639982,0.056181070511229336,-0.0004298609568422762,1.0000000000000004,0.14800000004470348,2.02,-1.852,0.5
9.25514021332674e-06,-0.36028419714421034,17.752005875110626,1.1562387272715569,0.05646468640770763,-0.0004318859578233969,1.0000000000000004,0.15199994668364525,2.02,-1.848,0.5
9.257140547447307e-06,-0.358676970936358,17.75173768401146,1.15636364556849,0.05676430929452181,-0.0004343646442066529,1.0000000000000004,0.1560000143945217,2.02,-1.844,0.5
9.259140881567873e-06,-0.3570697847753763,17.75146996974945,1.1564885564148426,0.05706392275169492,-0.0004368432468595529,1.0000000000000004,0.15999997034668922,2.02,-1.84,0.5
9.26114145727297e-06,-0.35546255484223366,17.751201957464218,1.1566134672611952,0.05736354598775506,-0.0004393219332996523,1.0000000000000004,0.1640000380575657,2.02,-1.836,0.5
9.263141819815246e-06,-0.3538553770631552,17.750934034585953,1.1567383967339993,0.057663159794174135,-0.00044180055169817933,1.0000000000000004,0.1679999753832817,2.02,-1.832,0.5
9.26513401111606e-06,-0.3522509643808007,17.75068759918213,1.1568592805415392,0.05795843596570194,-0.00044428625793102583,1.0000000000000004,0.17200004309415817,2.02,-1.828,0.5
9.267117917488576e-06,-0.3506494387984276,17.750462651252747,1.1569761149585247,0.05824932677205652,-0.0004467789413808987,1.0000000000000004,0.17599999904632568,2.02,-1.824,0.5
9.269101923337075e-06,-0.349047907628119,17.750237822532654,1.1570929549634457,0.05854021850973368,-0.0004492716366826244,1.0000000000000004,0.1799999549984932,2.02,-1.82,0.5
9.271085815498736e-06,-0.34744633361697197,17.750013142824173,1.15720977447927,0.058831119327805936,-0.0004517643983206199,1.0000000000000004,0.18400002270936966,2.02,-1.816,0.5
9.273069764503816e-06,-0.3458448024466634,17.749788105487823,1.1573266219347715,0.05912201094906777,-0.0004542570871137741,1.0000000000000004,0.18799996003508568,2.02,-1.812,0.5
9.275076521930714e-06,-0.34416794776916504,17.749531775712967,1.1574482303112745,0.05942847882397473,-0.00045715979877059,1.0000000000000004,0.19200002774596214,2.02,-1.808,0.5
9.277092459569758e-06,-0.3424601051956415,17.749262124300003,1.1575717777013779,0.05974135629367083,-0.00046023144393814164,1.0000000000000004,0.19599998369812965,2.02,-1.804,0.5
9.279108567739058e-06,-0.3407522104680538,17.748992770910263,1.1576953567564487,0.06005424284376204,-0.00046330317101705987,1.0000000000000004,0.20000005140900612,2.02,-1.8,0.5
9.281117741011258e-06,-0.33904398512095213,17.748726695775986,1.1578197497874498,0.0603668128605932,-0.00046637383368164365,1.0000000000000004,0.20399998873472214,2.02,-1.796,0.5
9.282987505798701e-06,-0.33732804749161005,17.74853277206421,1.1579611357301474,0.06067319435533136,-0.00046942464483379354,1.0000000000000004,0.20799994468688965,2.02,-1.792,0.5
9.28485725637529e-06,-0.3356120567768812,17.748338967561722,1.1581025272607803,0.06097958469763398,-0.00047247555244922523,1.0000000000000004,0.2120000123977661,2.02,-1.788,0.5
9.286727021162733e-06,-0.333896123804152,17.748145282268524,1.1582439225167036,0.0612859659595415,-0.0004755263644380392,1.0000000000000004,0.21599996834993362,2.02,-1.784,0.5
9.288596757528467e-06,-0.33218013448640704,17.747951447963715,1.1583853047341108,0.06159235641825944,-0.00047857726105782206,1.0000000000000004,0.2200000360608101,2.02,-1.78,0.5
9.29046652231591e-06,-0.3304641991853714,17.747757762670517,1.1585266906768084,0.06189873721450567,-0.0004816280725119526,1.0000000000000004,0.2239999733865261,2.02,-1.776,0.5
9.292906099744869e-06,-0.32872834987938404,17.747390687465668,1.158675765618682,0.06220888230018318,-0.0004847907170422161,1.0000000000000004,0.22800004109740257,2.02,-1.772,0.5
9.295626853145222e-06,-0.3269477700814605,17.747166365385056,1.1588248759508133,0.06253728608135134,-0.0004884426789999452,1.0000000000000004,0.23199999704957008,2.02,-1.768,0.5
9.298347748654123e-06,-0.3251671898178756,17.74694186449051,1.1589739993214607,0.06286569032818079,-0.0004920946334934229,1.0000000000000004,0.2359999343752861,2.02,-1.764,0.5
9.301068558897896e-06,-0.32338655553758144,17.746717303991318,1.159123146906495,0.06319410318974406,-0.0004957466979362835,1.0000000000000004,0.24000000208616257,2.02,-1.76,0.5
9.303789354930814e-06,-0.3216059720143676,17.746493101119995,1.1592722833156586,0.06352250766940415,-0.0004993986595565048,1.0000000000000004,0.24399995803833008,2.02,-1.756,0.5
9.30651026465057e-06,-0.3198253377340734,17.746268212795258,1.1594214048236609,0.0638509209966287,-0.0005030507363414927,1.0000000000000004,0.24800002574920654,2.02,-1.752,0.5
9.309231060683487e-06,-0.31804475747048855,17.746043980121613,1.1595705300569534,0.06417932489421219,-0.0005067026921210527,1.0000000000000004,0.25199998170137405,2.02,-1.748,0.5
9.311951927770679e-06,-0.31626412319019437,17.745819449424744,1.1597196627408266,0.06450773915275931,-0.0005103547644296214,1.0000000000000004,0.2560000494122505,2.02,-1.744,0.5
9.314467121157577e-06,-0.31445209961384535,17.745616018772125,1.1598660573363304,0.06483678496442735,-0.0005141920594269322,1.0000000000000004,0.25999998673796654,2.02,-1.74,0.5
9.316837420669799e-06,-0.3126145638525486,17.745420664548874,1.1600135266780853,0.06516753940377384,-0.0005181734670145488,1.0000000000000004,0.264000054448843,2.02,-1.736,0.5
9.319207478597491e-06,-0.3107770895585418,17.745225220918655,1.160160968080163,0.06549828429706395,-0.0005221547751261824,1.0000000000000004,0.2680000104010105,2.02,-1.732,0.5
9.321577721266294e-06,-0.3089396106079221,17.74502983689308,1.160308426246047,0.06582902825903147,-0.0005261360663553205,1.0000000000000004,0.27199994772672653,2.02,-1.728,0.5
9.323947949724243e-06,-0.30710207764059305,17.744834184646606,1.1604558806866407,0.06615978281479329,-0.0005301174733460812,1.0000000000000004,0.276000015437603,2.02,-1.724,0.5
9.326318092917063e-06,-0.30526460241526365,17.74463877081871,1.1606033574789762,0.06649052712600678,-0.0005340987708564171,1.0000000000000004,0.2799999713897705,2.02,-1.72,0.5
9.328688292953302e-06,-0.3034270703792572,17.744443148374557,1.1607508026063442,0.06682128156535327,-0.0005380801850094485,1.0000000000000004,0.284000039100647,2.02,-1.716,0.5
9.331058507200396e-06,-0.30158959329128265,17.744247555732727,1.1608982365578413,0.06715202576015145,-0.0005420614965032655,1.0000000000000004,0.2879999950528145,2.02,-1.712,0.5
9.333362939401013e-06,-0.2996468232013285,17.74396187067032,1.1610328443348408,0.06750412611290812,-0.0005462668107725221,1.0000000000000004,0.29200006276369095,2.02,-1.708,0.5
9.33566288097154e-06,-0.2976969494484365,17.74367019534111,1.1611665524542332,0.06785766908433288,-0.0005504872715960119,1.0000000000000004,0.29600000008940697,2.02,-1.704,0.5
9.337962850963777e-06,-0.2957470705732703,17.743378400802612,1.1613002736121416,0.06821121217217296,-0.0005547077365690711,1.0000000000000004,0.2999999560415745,2.02,-1.7,0.5
9.340262877799432e-06,-0.29379713628441095,17.743086248636246,1.161433992907405,0.06856476573739201,-0.0005589283089193486,1.0000000000000004,0.30400002375245094,2.02,-1.696,0.5
9.342084823060759e-06,-0.2918615690432489,17.742917478084564,1.1615755874663591,0.06891128106508404,-0.0005630147726378709,1.0000000000000004,0.30799996107816696,2.02,-1.692,0.5
9.343720108745401e-06,-0.2899315361864865,17.742796778678894,1.1617202591151,0.06925506109837443,-0.0005670489988460758,1.0000000000000004,0.3120000287890434,2.02,-1.688,0.5
9.345355252321497e-06,-0.288001561537385,17.742675870656967,1.1618649289011955,0.0695988287916407,-0.000571083117336002,1.0000000000000004,0.31599998474121094,2.02,-1.684,0.5
9.346863706127806e-06,-0.2860187478363514,17.742548763751984,1.1620042882859707,0.06995030876714736,-0.0005751392376396325,1.0000000000000004,0.3200000524520874,2.02,-1.68,0.5
9.348108122253507e-06,-0.28392612654715776,17.742408752441406,1.1621325481683016,0.07031780364923179,-0.000579240841148021,1.0000000000000004,0.3240000084042549,2.02,-1.676,0.5
9.349352566800917e-06,-0.2818335019983351,17.74226865172386,1.1622608359903097,0.07068529969546944,-0.0005833424322645442,1.0000000000000004,0.3279999643564224,2.02,-1.672,0.5
9.350597196089439e-06,-0.2797408173792064,17.742128908634186,1.1623891182243824,0.07105280656833202,-0.0005874441627327087,1.0000000000000004,0.3320000320672989,2.02,-1.668,0.5
9.351841598004285e-06,-0.2776481956243515,17.741989135742188,1.1625173725187778,0.07142030191607773,-0.0005915457463743223,1.0000000000000004,0.3359999507665634,2.02,-1.664,0.5
9.353086156238533e-06,-0.27555550867691636,17.741849184036255,1.1626456510275602,0.07178780855610967,-0.0005956474766719566,1.0000000000000004,0.3400000184774399,2.02,-1.66,0.5
9.354367577429912e-06,-0.2734639444388449,17.741681039333344,1.1627774126827717,0.07215463556349277,-0.0005997777876984856,1.0000000000000004,0.3439999744296074,2.02,-1.656,0.5
9.355756873219434e-06,-0.2713357899338007,17.741576611995697,1.1628937665373087,0.07251521816942841,-0.0006039954459993169,1.0000000000000004,0.34800004214048386,2.02,-1.652,0.5
9.357649062735618e-06,-0.2691642567515373,17.741459280252457,1.1630115006119013,0.0728808413259685,-0.00060827884104242,1.0000000000000004,0.35199999809265137,2.02,-1.648,0.5
9.360846746631069e-06,-0.26687997998669744,17.741310119628906,1.1631327234208584,0.07325957738794386,-0.0006127331327832053,1.0000000000000004,0.3559999540448189,2.02,-1.644,0.5
9.364044586845921e-06,-0.26459564035758376,17.741160988807678,1.1632539704442024,0.07363832299597561,-0.0006171875847051922,1.0000000000000004,0.36000002175569534,2.02,-1.64,0.5
9.367242455482483e-06,-0.2623113631270826,17.74101209640503,1.163375185802579,0.07401705859228969,-0.0006216418891682451,1.0000000000000004,0.36399997770786285,2.02,-1.636,0.5
9.370440423595028e-06,-0.2600270207040012,17.74086281657219,1.163496421650052,0.07439580524805933,-0.0006260963274087317,1.0000000000000004,0.3680000454187393,2.02,-1.632,0.5
9.373638150123043e-06,-0.2577427444048226,17.740713715553284,1.1636176463216543,0.07477453944738954,-0.0006305506436490305,1.0000000000000004,0.37199996411800385,2.02,-1.628,0.5
9.376907897262754e-06,-0.2554545281454921,17.740504533052444,1.1637623608112335,0.07515198015607893,-0.0006349775906642208,1.0000000000000004,0.3760000318288803,2.02,-1.624,0.5
9.380196956954023e-06,-0.25317923398688436,17.740340411663055,1.163888307288289,0.075528061715886,-0.0006394008046868294,1.0000000000000004,0.3799999877810478,2.02,-1.62,0.5
9.383291910580738e-06,-0.2508882414549589,17.740169882774353,1.1640137806534767,0.07590562745463103,-0.0006438267664634623,1.0000000000000004,0.38399994373321533,2.02,-1.616,0.5
9.385983588572344e-06,-0.24839350534603,17.74001044034958,1.1641182731837034,0.0762953704688698,-0.000648456321073354,1.0000000000000004,0.3880000114440918,2.02,-1.612,0.5
9.38880278056331e-06,-0.2458507139235735,17.739863514900208,1.1642162334173918,0.07668723224196583,-0.0006531514679863903,1.0000000000000004,0.3919999673962593,2.02,-1.608,0.5
9.39162198676513e-06,-0.24330784659832716,17.739715933799744,1.1643142197281122,0.07707910449244082,-0.0006578467703093338,1.0000000000000004,0.3960000351071358,2.02,-1.604,0.5
9.394441164545242e-06,-0.24076505191624165,17.73956921696663,1.164412185549736,0.07747096568346024,-0.0006625419111969677,1.0000000000000004,0.3999999910593033,2.02,-1.6,0.5
9.3972604844339e-06,-0.23822218645364046,17.73942193388939,1.1645101457834244,0.07786283816676587,-0.000667237195443704,1.0000000000000004,0.40400005877017975,2.02,-1.596,0.5
9.400079662214011e-06,-0.23567939084023237,17.739274710416794,1.1646081078797579,0.07825469796080142,-0.0006719323494053242,1.0000000000000004,0.4079999774694443,2.02,-1.592,0.5
9.402898825783268e-06,-0.23313659988343716,17.739127665758133,1.164706077426672,0.07864655973389745,-0.0006766275032532576,1.0000000000000004,0.4119999334216118,2.02,-1.588,0.5
9.40585242403813e-06,-0.2305494286119938,17.738942116498947,1.1648104172199965,0.07904358766973019,-0.0006813438992594456,1.0000000000000004,0.41600000113248825,2.02,-1.584,0.5
9.408911040509338e-06,-0.22792768850922585,17.738726913928986,1.1649197153747082,0.07944463402964175,-0.000686076627289367,1.0000000000000004,0.41999995708465576,2.02,-1.58,0.5
9.412102031092218e-06,-0.22522326465696096,17.73852238059044,1.1650197673588991,0.07984889741055667,-0.0006909737787736958,1.0000000000000004,0.4240000247955322,2.02,-1.576,0.5
9.415475645369042e-06,-0.2224049950018525,17.738333523273468,1.1651070322841406,0.08025756618008018,-0.0006960973173590901,1.0000000000000004,0.42799998074769974,2.02,-1.572,0.5
9.418849302278431e-06,-0.21958664013072848,17.738144516944885,1.1651942897588015,0.08066624565981328,-0.0007012209903223265,1.0000000000000004,0.4320000484585762,2.02,-1.568,0.5
9.422222802868419e-06,-0.2167683681473136,17.737955510616302,1.1652815621346235,0.08107491326518357,-0.000706344532318326,1.0000000000000004,0.4360000044107437,2.02,-1.564,0.5
9.42559655925379e-06,-0.21395001513883471,17.73776662349701,1.1653688326478004,0.08148359227925539,-0.0007114682261999405,1.0000000000000004,0.4400000721216202,2.02,-1.56,0.5
9.428970130898051e-06,-0.2111317436210811,17.73757776618004,1.1654560882598162,0.08189226104877889,-0.0007165917752445239,1.0000000000000004,0.4439999908208847,2.02,-1.556,0.5
9.433666406266639e-06,-0.20824447739869356,17.73735335469246,1.1655417196452618,0.08230952196754515,-0.000721705119985927,1.0000000000000004,0.4479999467730522,2.02,-1.552,0.5
9.438474492640125e-06,-0.20535130333155394,17.737125992774963,1.1656272131949663,0.08272752049379051,-0.0007268177687365096,1.0000000000000004,0.4520000144839287,2.02,-1.548,0.5
9.443282564802757e-06,-0.20245821587741375,17.736898809671402,1.165712719783187,0.08314550621435046,-0.0007319302503674407,1.0000000000000004,0.4559999704360962,2.02,-1.544,0.5
9.448032329828493e-06,-0.19954568846151233,17.736674278974533,1.1657953299582005,0.08356416341848671,-0.0007371100641648809,1.0000000000000004,0.46000003814697266,2.02,-1.54,0.5
9.45223065684786e-06,-0.1964494800195098,17.736477851867676,1.1658504102379084,0.08398905675858259,-0.0007429276904531434,1.0000000000000004,0.46399999409914017,2.02,-1.536,0.5
9.45642878491526e-06,-0.19335317565128207,17.736281543970108,1.1659054905176163,0.08441396267153323,-0.0007487454877264099,1.0000000000000004,0.46800006181001663,2.02,-1.532,0.5
9.460626898771807e-06,-0.19025696767494082,17.736084938049316,1.1659605596214533,0.08483885624445975,-0.0007545630971890205,1.0000000000000004,0.47200001776218414,2.02,-1.528,0.5
9.464959688898489e-06,-0.18716046446934342,17.735905468463898,1.1660154033452272,0.08526501338928938,-0.0007601846132274659,1.0000000000000004,0.47599993646144867,2.02,-1.524,0.5
9.469702348496867e-06,-0.1840639696456492,17.735708713531494,1.1660868059843779,0.08569407067261636,-0.0007656565567231155,1.0000000000000004,0.48000000417232513,2.02,-1.52,0.5
9.474444908619262e-06,-0.18096756469458342,17.735511928796768,1.166158216074109,0.08612311235629022,-0.0007711283192008977,1.0000000000000004,0.48399996012449265,2.02,-1.516,0.5
9.479187639271913e-06,-0.17787106591276824,17.735315054655075,1.166229633614421,0.08655217010527849,-0.0007766002491962354,1.0000000000000004,0.4880000278353691,2.02,-1.512,0.5
9.484518201929859e-06,-0.17473416565917432,17.735132932662964,1.1662976164370775,0.08698731032200158,-0.0007819439601917111,1.0000000000000004,0.4919999837875366,2.02,-1.508,0.5
9.490623483543459e-06,-0.1715274602174759,17.734913855791092,1.1663562189787626,0.08743494004011154,-0.0007869039570778114,1.0000000000000004,0.4960000514984131,2.02,-1.504,0.5
9.496728694102785e-06,-0.1683208562899381,17.734694868326187,1.1664148103445768,0.08788255439139903,-0.0007918637938928441,1.0000000000000004,0.5000000074505806,2.02,-1.5,0.5
9.502833890451257e-06,-0.1651142502669245,17.73447585105896,1.166473414748907,0.08833017037250102,-0.0007968236448050448,1.0000000000000004,0.5039999634027481,2.02,-1.496,0.5
9.50893921469742e-06,-0.16190755041316152,17.734256833791733,1.1665320061147213,0.08877779729664326,-0.0008017836464659922,1.0000000000000004,0.5080000311136246,2.02,-1.492,0.5
9.515044382624183e-06,-0.15870094392448664,17.734037816524506,1.1665906012058258,0.08922541374340653,-0.0008067434837357723,1.0000000000000004,0.5119999498128891,2.02,-1.488,0.5
9.520575645183271e-06,-0.15544894011691213,17.733869075775146,1.1666623391211033,0.08967599924653769,-0.0008117763402424316,1.0000000000000004,0.5160000175237656,2.02,-1.484,0.5
9.525626779804952e-06,-0.15210236539132893,17.73373356461525,1.1667095366865396,0.09013718273490667,-0.0008171608977818323,1.0000000000000004,0.5199999734759331,2.02,-1.48,0.5
9.531461842016142e-06,-0.14874447882175446,17.733579605817795,1.1667751464992762,0.09059719927608967,-0.0008225031046436015,1.0000000000000004,0.5240000411868095,2.02,-1.476,0.5
9.537296705275367e-06,-0.14538669073954225,17.733425796031952,1.1668407656252384,0.09105720417574048,-0.0008278451558680899,1.0000000000000004,0.527999997138977,2.02,-1.472,0.5
9.543131781697411e-06,-0.14202890451997519,17.733272045850754,1.1669063623994589,0.09151720628142357,-0.0008331872154485609,1.0000000000000004,0.5319999530911446,2.02,-1.468,0.5
9.548966886541166e-06,-0.13867101818323135,17.733117908239365,1.16697196662426,0.09197722375392914,-0.0008385294249819708,1.0000000000000004,0.536000020802021,2.02,-1.464,0.5
9.55480174980039e-06,-0.135313231498003,17.732964247465134,1.1670375782996416,0.0924372288864106,-0.0008438714680778503,1.0000000000000004,0.5399999767541885,2.02,-1.46,0.5
9.560636911487563e-06,-0.1319553426001221,17.73281040787697,1.1671031694859266,0.09289724635891616,-0.00084921367079005,1.0000000000000004,0.544000044465065,2.02,-1.456,0.5
9.565696927893441e-06,-0.12856125575490296,17.732661962509155,1.1671716067939997,0.09336941270157695,-0.0008547420625291124,1.0000000000000004,0.5479999631643295,2.02,-1.452,0.5
9.569985238044865e-06,-0.12513090460561216,17.73251911997795,1.167242854833603,0.0938537111505866,-0.0008604563122389663,1.0000000000000004,0.552000030875206,2.02,-1.448,0.5
9.574273164503211e-06,-0.12170065497048199,17.73237618803978,1.1673140842467546,0.09433799586258829,-0.0008661703445795865,1.0000000000000004,0.5559999868273735,2.02,-1.444,0.5
9.578561488865489e-06,-0.11827040556818247,17.73223367333412,1.1673853360116482,0.09482228010892868,-0.0008718844060240372,1.0000000000000004,0.559999942779541,2.02,-1.44,0.5
9.58284969954093e-06,-0.11484005558304489,17.732090830802917,1.1674565859138966,0.09530657809227705,-0.0008775986389082391,1.0000000000000004,0.5640000104904175,2.02,-1.436,0.5
9.587137839162096e-06,-0.1114098068792373,17.731947898864746,1.1675278265029192,0.09579086350277066,-0.0008833126739773434,1.0000000000000004,0.567999966442585,2.02,-1.432,0.5
9.591426135102665e-06,-0.10797945503145456,17.731805205345154,1.167599068954587,0.09627516148611903,-0.0008890269159564923,1.0000000000000004,0.5720000341534615,2.02,-1.428,0.5
9.595659037131554e-06,-0.10454446799121797,17.73167496919632,1.1676663551479578,0.09675925760529935,-0.0008948714125835977,1.0000000000000004,0.575999990105629,2.02,-1.424,0.5
9.599679344773904e-06,-0.10112627665512264,17.731580018997192,1.1677345968782902,0.09725424880161881,-0.0009010290295918821,1.0000000000000004,0.5800000578165054,2.02,-1.42,0.5
9.603481444742101e-06,-0.09773823129944503,17.731504678726196,1.1678129974752665,0.09776301751844585,-0.0009073114674720273,1.0000000000000004,0.58399997651577,2.02,-1.416,0.5
9.607026953517561e-06,-0.09433978144079447,17.731425374746323,1.1678949017077684,0.09826700505800545,-0.0009135021505244367,1.0000000000000004,0.5880000442266464,2.02,-1.412,0.5
9.610572419660457e-06,-0.09094143379479647,17.731346160173416,1.1679768189787865,0.09877097723074257,-0.0009196927026096091,1.0000000000000004,0.5920000001788139,2.02,-1.408,0.5
9.614117914225062e-06,-0.08754308498464525,17.731266528367996,1.1680587008595467,0.09927495033480227,-0.0009258832233172143,1.0000000000000004,0.5959999561309814,2.02,-1.404,0.5
9.617663522476505e-06,-0.08414463500957936,17.731187134981155,1.1681405901908875,0.09977893787436187,-0.0009320739518443588,1.0000000000000004,0.6000000238418579,2.02,-1.4,0.5
9.621209073884529e-06,-0.08074628689792007,17.731107592582703,1.1682225000113249,0.10028291074559093,-0.0009382644891502423,1.0000000000000004,0.6039999797940254,2.02,-1.396,0.5
9.624754639503408e-06,-0.07734783762134612,17.731028467416763,1.168304393067956,0.10078689642250538,-0.0009444552013064822,1.0000000000000004,0.6080000475049019,2.02,-1.392,0.5
9.628973316466727e-06,-0.07400390354450792,17.73089951276779,1.1683890577405691,0.1012985676061362,-0.0009509053456895344,1.0000000000000004,0.6120000034570694,2.02,-1.388,0.5
9.634383076218e-06,-0.07075609685853124,17.73068329691887,1.1684786286205053,0.10182385961525142,-0.0009578147278261895,1.0000000000000004,0.6160000711679459,2.02,-1.384,0.5
9.639792878601838e-06,-0.0675083858659491,17.73046699166298,1.1685681957751513,0.10234913555905223,-0.0009647238969137106,1.0000000000000004,0.6199999898672104,2.02,-1.38,0.5
9.644846144851726e-06,-0.06432090292219073,17.730256527662277,1.1686470732092857,0.10287659079767764,-0.0009719195327306807,1.0000000000000004,0.6239999458193779,2.02,-1.376,0.5
9.649616643514491e-06,-0.06118116318248212,17.730050802230835,1.1687174383550882,0.10340578900650144,-0.0009793428946522909,1.0000000000000004,0.6280000507831573,2.02,-1.372,0.5
9.65438700006871e-06,-0.058041516691446304,17.729844599962234,1.1687878277152777,0.1039349699858576,-0.0009867660610325402,1.0000000000000004,0.6319999694824219,2.02,-1.368,0.5
9.659157470309765e-06,-0.05490177671890706,17.729638874530792,1.168858202174306,0.1044641681946814,-0.0009941894172698085,1.0000000000000004,0.6360000371932983,2.02,-1.364,0.5
9.66389075074403e-06,-0.05177580879535526,17.729436695575714,1.1689302269369364,0.10499422904103994,-0.001001607191255971,1.0000000000000004,0.6399999558925629,2.02,-1.36,0.5
9.66791431267211e-06,-0.04891200264682993,17.729304611682892,1.169033793732524,0.10554111679084599,-0.0010089215825246356,1.0000000000000004,0.6440000236034393,2.02,-1.356,0.5
9.671937704069933e-06,-0.046048282412812114,17.72917252779007,1.1691373381763697,0.10608798870816827,-0.001016235770066487,1.0000000000000004,0.6480000168085098,2.02,-1.352,0.5
9.675961123889465e-06,-0.04318456107284874,17.72904047369957,1.1692408751696348,0.10663486062549055,-0.00102354991656739,1.0000000000000004,0.6519999355077744,2.02,-1.348,0.5
9.67929157980052e-06,-0.04050179955083877,17.728919863700867,1.1693273819983006,0.10718502663075924,-0.0010312538926200432,1.0000000000000004,0.6560000032186508,2.02,-1.344,0.5
9.68249604227367e-06,-0.03785202687140554,17.72880122065544,1.1694107800722122,0.1077357733156532,-0.0010390284359402813,1.0000000000000004,0.6599999964237213,2.02,-1.34,0.5
9.685700646855366e-06,-0.03520217491313815,17.728682845830917,1.1694941762834787,0.1082865372300148,-0.0010468032212003209,1.0000000000000004,0.6640000641345978,2.02,-1.336,0.5
9.688904967219969e-06,-0.032552401593420655,17.728564262390137,1.1695775724947453,0.10883728391490877,-0.0010545777553829794,1.0000000000000004,0.6679999828338623,2.02,-1.332,0.5
9.695287801037011e-06,-0.030211478006094694,17.728438198566437,1.1696794852614403,0.1094016230199486,-0.001062361894867081,1.0000000000000004,0.6720000505447388,2.02,-1.328,0.5
9.7027993035681e-06,-0.027980351296719164,17.728309214115143,1.1697879787534475,0.10997076565399766,-0.001070149111626506,1.0000000000000004,0.6759999692440033,2.02,-1.324,0.5
9.710310820310042e-06,-0.025749225169420242,17.72818022966385,1.169896462932229,0.110539908753708,-0.0010779363202573222,1.0000000000000004,0.6799999624490738,2.02,-1.32,0.5
9.71826339934978e-06,-0.02356501924805343,17.72805467247963,1.1700025890022516,0.11110947071574628,-0.0010857767706511368,1.0000000000000004,0.6840000301599503,2.02,-1.316,0.5
9.729038026762282e-06,-0.021681813144823536,17.727948248386383,1.1700936295092106,0.11168159334920347,-0.0010939561964278255,1.0000000000000004,0.6879999488592148,2.02,-1.312,0.5
9.739813208398118e-06,-0.019798550754785538,17.72784200310707,1.1701846700161695,0.11225373204797506,-0.0011021359057394875,1.0000000000000004,0.6920000165700912,2.02,-1.308,0.5
9.750587963708313e-06,-0.017915344651555642,17.727735698223114,1.1702757105231285,0.11282585584558547,-0.0011103153508429386,1.0000000000000004,0.6960000097751617,2.02,-1.304,0.5
9.760301892924872e-06,-0.016369478980777785,17.72760596871376,1.1703821755945683,0.11340995784848928,-0.0011184755080648756,1.0000000000000004,0.7000000774860382,2.02,-1.3,0.5
9.769431358108704e-06,-0.015009487746283412,17.727462232112885,1.1704971343278885,0.11400063219480217,-0.001126624631751838,1.0000000000000004,0.7039999961853027,2.02,-1.296,0.5
9.778560766449118e-06,-0.01364949659910053,17.727319300174713,1.1706120911985636,0.1145913063082844,-0.001134773777494047,1.0000000000000004,0.7079999148845673,2.02,-1.292,0.5
9.78726910716432e-06,-0.012330375189776532,17.727175533771515,1.170723870396614,0.11518247099593282,-0.0011429835162743984,1.0000000000000004,0.7119999825954437,2.02,-1.288,0.5
9.793558376713918e-06,-0.01124621243798174,17.727028846740723,1.170817406848073,0.1157763279043138,-0.0011515394339767226,1.0000000000000004,0.7159999758005142,2.02,-1.284,0.5
9.799848058378302e-06,-0.010162017249967903,17.72688227891922,1.170910930261016,0.11637020530179143,-0.0011600956413531094,1.0000000000000004,0.7200000435113907,2.02,-1.28,0.5
9.806137384771318e-06,-0.00907785446906928,17.72673574090004,1.1710044611245394,0.11696406197734177,-0.0011686515877045167,1.0000000000000004,0.7239999622106552,2.02,-1.276,0.5
9.814939588181915e-06,-0.008246308323577978,17.726594865322113,1.1711114328354597,0.11757703451439738,-0.0011767703367695503,1.0000000000000004,0.7280000299215317,2.02,-1.272,0.5
9.8245172210909e-06,-0.0074927649984601885,17.72645601630211,1.171222560107708,0.11819587997160852,-0.0011847537602989178,1.0000000000000004,0.7320000231266022,2.02,-1.268,0.5
9.834094711891339e-06,-0.0067392216515145265,17.726316809654236,1.17133367061615,0.11881472798995674,-0.0011927372261197888,1.0000000000000004,0.7359999418258667,2.02,-1.264,0.5
9.843672501119727e-06,-0.00598565587279154,17.726177752017975,1.1714447978883982,0.11943359300494194,-0.0012007209220428194,1.0000000000000004,0.7400000095367432,2.02,-1.26,0.5
9.853249878233328e-06,-0.005232112624071306,17.72603863477707,1.1715559028089046,0.12005243939347565,-0.001208704386044701,1.0000000000000004,0.7439999282360077,2.02,-1.256,0.5
9.863641452056982e-06,-0.0044898503001604695,17.72590336203575,1.1716635897755623,0.12067059054970741,-0.0012167682834842708,1.0000000000000004,0.7479999959468842,2.02,-1.252,0.5
9.878379358951861e-06,-0.003787809760979144,17.725769609212875,1.1717606000602245,0.12129317596554756,-0.0012253609643266827,1.0000000000000004,0.7519999891519547,2.02,-1.248,0.5
9.895952274519004e-06,-0.003065619094286376,17.72559005022049,1.171868210658431,0.12193764979019761,-0.00123452946809266,1.0000000000000004,0.7560000568628311,2.02,-1.244,0.5
9.914858196680143e-06,-0.0023539679232271737,17.725396186113358,1.171982616186142,0.12257632007822394,-0.001243567118763167,1.0000000000000004,0.7599999755620956,2.02,-1.24,0.5
9.934043902148915e-06,-0.0016444966529434168,17.725198686122894,1.1720984540879726,0.12321379571221769,-0.0012525776528491406,1.0000000000000004,0.7640000432729721,2.02,-1.236,0.5
9.95322889707495e-06,-0.0009350465343231917,17.72500142455101,1.1722142826765776,0.12385125434957445,-0.00126158795592346,1.0000000000000004,0.7680000364780426,2.02,-1.232,0.5
9.972413948844405e-06,-0.0002255964222968032,17.724804133176804,1.1723301373422146,0.12448871624656022,-0.001270598248083843,1.0000000000000004,0.7719999551773071,2.02,-1.228,0.5
9.991599455361211e-06,0.0004838748585598296,17.724606901407242,1.1724459752440453,0.12512619188055396,-0.0012796088158211205,1.0000000000000004,0.7760000228881836,2.02,-1.224,0.5
1.001216543272676e-05,0.0013062425287557744,17.724419474601746,1.1725676376372576,0.12578641530126333,-0.0012890477219116292,1.0000000000000004,0.7799999415874481,2.02,-1.22,0.5
1.0033210401161341e-05,0.002167771997960699,17.724235951900482,1.1726913154125214,0.12645454821176827,-0.0012986354950044188,1.0000000000000004,0.7840000092983246,2.02,-1.216,0.5
1.0054255028535408e-05,0.0030292757378447277,17.724052250385284,1.1728149857372046,0.12712266063317657,-0.0013082229606879991,1.0000000000000004,0.7880000025033951,2.02,-1.212,0.5
1.0072560911567052e-05,0.003886311510541418,17.72385609149933,1.1729316618293524,0.12778863962739706,-0.0013179998286432237,1.0000000000000004,0.7920000702142715,2.02,-1.208,0.5
1.0086594471658827e-05,0.0047363132198370295,17.723640650510788,1.173037400469184,0.12845123489387333,-0.0013280712373671122,1.0000000000000004,0.7959999889135361,2.02,-1.204,0.5
1.0100628259124278e-05,0.005586315026448574,17.723424941301346,1.1731431521475315,0.1291138327214867,-0.0013381427024796722,1.0000000000000004,0.7999999821186066,2.02,-1.2,0.5
1.0112687249375085e-05,0.0065104939640150405,17.723228752613068,1.17324910312891,0.12978380057029426,-0.001348317280644551,1.0000000000000004,0.804000049829483,2.02,-1.196,0.5
1.0118202141029542e-05,0.0076803047268185765,17.723096758127213,1.1733557470142841,0.13047810224816203,-0.0013588325027740211,1.0000000000000004,0.8079999685287476,2.02,-1.192,0.5
1.0123717288479384e-05,0.008850150574289728,17.72296440601349,1.1734623722732067,0.1311724241822958,-0.0013693480086658383,1.0000000000000004,0.812000036239624,2.02,-1.188,0.5
1.0129232521194353e-05,0.010019961468060501,17.722832411527634,1.1735690254718065,0.1318667260929942,-0.0013798632362522767,1.0000000000000004,0.8159999549388885,2.02,-1.184,0.5
1.013474744127052e-05,0.011189807177288458,17.722700029611588,1.1736756600439548,0.13256104686297476,-0.0013903787248636945,1.0000000000000004,0.820000022649765,2.02,-1.18,0.5
1.0141089148874016e-05,0.012358760519418865,17.72256252169609,1.173785800114274,0.13325259229168296,-0.0014008475936861942,1.0000000000000004,0.8240000158548355,2.02,-1.176,0.5
1.0148480782845581e-05,0.01352662428689655,17.72241884469986,1.17390033043921,0.13394063571467996,-0.0014112575945546268,1.0000000000000004,0.8279999345541,2.02,-1.172,0.5
1.0161886166315526e-05,0.01478572838823311,17.72214302420616,1.1740210130810738,0.1346502595115453,-0.001422102336618991,1.0000000000000004,0.8320000022649765,2.02,-1.168,0.5
1.019275384805951e-05,0.016120078071253374,17.721837013959885,1.1741229426115751,0.1353674689307809,-0.0014336935141727736,1.0000000000000004,0.835999995470047,2.02,-1.164,0.5
1.0229141139461717e-05,0.01746403457946144,17.721547842025757,1.1742161959409714,0.13608297682367265,-0.0014454824668064248,1.0000000000000004,0.8400000631809235,2.02,-1.16,0.5
1.0265527293995547e-05,0.018807951273629442,17.721258282661438,1.1743094753473997,0.13679846469312906,-0.0014572710192624072,1.0000000000000004,0.843999981880188,2.02,-1.156,0.5
1.0301914471710916e-05,0.020151907869149,17.720969051122665,1.1744027342647314,0.1375139714218676,-0.0014690599853111053,1.0000000000000004,0.8480000495910645,2.02,-1.152,0.5
1.0338300540979617e-05,0.021495824330486357,17.720679700374603,1.1744959894567728,0.13822945719584823,-0.0014808485275352723,1.0000000000000004,0.851999968290329,2.02,-1.148,0.5
1.0374686723935156e-05,0.022839741257485002,17.72039031982422,1.1745892595499754,0.138944944832474,-0.0014926371047749853,1.0000000000000004,0.8559999614953995,2.02,-1.144,0.5
1.0411908277774273e-05,0.024194032361265272,17.720085054636,1.1746885478496552,0.13969906326383352,-0.0015046344093434527,1.0000000000000004,0.8600000292062759,2.02,-1.14,0.5
1.044919872583705e-05,0.02554914919892326,17.719778209924698,1.1747883334755898,0.14045639988034964,-0.0015166487849569421,1.0000000000000004,0.8639999479055405,2.02,-1.136,0.5
1.0486490225503076e-05,0.026904306607320905,17.71947157382965,1.1748881246894598,0.14121375558897853,-0.0015286635492657297,1.0000000000000004,0.8680000156164169,2.02,-1.132,0.5
1.0522933109768928e-05,0.028265482746064663,17.71915113925934,1.174976672977209,0.141963952453807,-0.0015408676469017696,1.0000000000000004,0.8720000088214874,2.02,-1.128,0.5
1.0558327289800218e-05,0.029634203237947077,17.718813955783844,1.1750513277947903,0.1427053299266845,-0.0015533069984599024,1.0000000000000004,0.8760000765323639,2.02,-1.124,0.5
1.0593720560336806e-05,0.031002883333712816,17.718476742506027,1.1751259844750166,0.14344668411649764,-0.001565746044889238,1.0000000000000004,0.8799999952316284,2.02,-1.12,0.5
1.0627637635707288e-05,0.03240884840488434,17.718149036169052,1.175203338265419,0.1442030870821327,-0.0015783271392137976,1.0000000000000004,0.8839999139308929,2.02,-1.116,0.5
1.0658626507620284e-05,0.03388884261948988,17.71784019470215,1.1752860564738512,0.1449893736280501,-0.0015911906781411744,1.0000000000000004,0.8879999816417694,2.02,-1.112,0.5
1.068961432793003e-05,0.03536879294551909,17.717531889677048,1.1753687765449286,0.14577563852071762,-0.0016040537350363593,1.0000000000000004,0.8919999748468399,2.02,-1.108,0.5
1.0720603142999607e-05,0.03684878704370931,17.717222809791565,1.1754514835774899,0.14656192483380437,-0.001616917252349026,1.0000000000000004,0.8960000425577164,2.02,-1.104,0.5
1.075159119068303e-05,0.03832873748615384,17.716914176940918,1.1755341924726963,0.14734818832948804,-0.0016297803961720092,1.0000000000000004,0.8999999612569809,2.02,-1.1,0.5
1.0782580005752607e-05,0.0398087318171747,17.716605484485626,1.1756169199943542,0.1481344737112522,-0.0016426438407961541,1.0000000000000004,0.9040000289678574,2.02,-1.096,0.5
1.081287692272781e-05,0.041289425222203135,17.71630507707596,1.1756954863667488,0.1489177132025361,-0.0016555935096675967,1.0000000000000004,0.9080000221729279,2.02,-1.092,0.5
1.0837872508773216e-05,0.04292995110154152,17.715967148542404,1.1757596042007208,0.14972286624833941,-0.0016694375522092741,1.0000000000000004,0.9119999408721924,2.02,-1.088,0.5
1.0863460943255632e-05,0.044620968285016716,17.715567350387573,1.1758370269089937,0.15053557325154543,-0.0016832832811815024,1.0000000000000004,0.9160000085830688,2.02,-1.084,0.5
1.0889596723018258e-05,0.04631093074567616,17.715152114629745,1.1759194154292345,0.1513462346047163,-0.0016970589275615566,1.0000000000000004,0.9199999272823334,2.02,-1.08,0.5
1.0915733327010457e-05,0.0480009438470006,17.714736878871918,1.1760017946362495,0.15215692087076604,-0.001710834933007277,1.0000000000000004,0.9239999949932098,2.02,-1.076,0.5
1.0941869106773083e-05,0.04969090549275279,17.71432137489319,1.1760841831564903,0.15296758618205786,-0.0017246105907133824,1.0000000000000004,0.9279999881982803,2.02,-1.072,0.5
1.0968005511813317e-05,0.05138091882690787,17.713906228542328,1.1761665605008602,0.15377827105112374,-0.0017383866377258528,1.0000000000000004,0.9320000559091568,2.02,-1.068,0.5
1.098896998996679e-05,0.05306953052058816,17.713415563106537,1.1762432307004929,0.1545978682115674,-0.0017521697557754123,1.0000000000000004,0.9359999746084213,2.02,-1.064,0.5
1.1030120248278763e-05,0.05471228691749275,17.713003307580948,1.176295755431056,0.15545216808095574,-0.0017659085940522345,1.0000000000000004,0.9400000423192978,2.02,-1.06,0.5
1.1093225339209312e-05,0.0563827168662101,17.71262291073799,1.176335945725441,0.15629225759766996,-0.0017798950186715956,1.0000000000000004,0.9440000355243683,2.02,-1.056,0.5
1.1173074568660013e-05,0.058074286207556725,17.712266385555267,1.1763667725026608,0.15712152933701873,-0.001794070590449337,1.0000000000000004,0.9479999542236328,2.02,-1.052,0.5
1.125292604342576e-05,0.059765906422398984,17.711909532546997,1.1763975713402033,0.1579508245922625,-0.0018082465196584963,1.0000000000000004,0.9520000219345093,2.02,-1.048,0.5
1.1361145624277924e-05,0.06184006703551859,17.711380153894424,1.1764429956674576,0.15881905634887516,-0.0018227951031803968,1.0000000000000004,0.9559999406337738,2.02,-1.044,0.5
1.1477278690108506e-05,0.0640209655975923,17.710802525281906,1.176492515951395,0.15969817759469151,-0.0018374481719547475,1.0000000000000004,0.9600000083446503,2.02,-1.04,0.5
1.1593408288490537e-05,0.06620179838500917,17.71022465825081,1.1765420082956553,0.16057727090083063,-0.0018521007746130635,1.0000000000000004,0.9640000015497208,2.02,-1.036,0.5
1.1710377719964526e-05,0.06838470441289246,17.70965141057968,1.1765919011086226,0.16145565384067595,-0.0018667810845727217,1.0000000000000004,0.9680000692605972,2.02,-1.032,0.5
1.1729071019317416e-05,0.07052206865046173,17.70917245745659,1.1766033358871937,0.16232277359813452,-0.00188214173022061,1.0000000000000004,0.9719999879598618,2.02,-1.028,0.5
1.1722979991191096e-05,0.07287226605694741,17.708594769239426,1.1766295488923788,0.16322009358555079,-0.0018975371142460062,1.0000000000000004,0.9759999811649323,2.02,-1.024,0.5
1.1716888565160843e-05,0.07522253133356571,17.70801693201065,1.176655748859048,0.16411743825301528,-0.0019129328836755555,1.0000000000000004,0.9800000488758087,2.02,-1.02,0.5
1.1710797451769395e-05,0.07757272804155946,17.707439482212067,1.1766819804906845,0.1650147584732622,-0.0019283282590549788,1.0000000000000004,0.9839999675750732,2.02,-1.016,0.5
1.1704706253112818e-05,0.07992299529723823,17.706861525774002,1.1767081934958696,0.16591210523620248,-0.001943724136253877,1.0000000000000004,0.9880000352859497,2.02,-1.012,0.5
1.1698614997612822e-05,0.08227319153957069,17.706283777952194,1.1767343953251839,0.1668094233609736,-0.0019591194168810944,1.0000000000000004,0.9919999539852142,2.02,-1.008,0.5
1.1703748526770141e-05,0.08465973474085331,17.705705255270004,1.1767546236515045,0.16770795080810785,-0.0019746623467256086,1.0000000000000004,0.9960000216960907,2.02,-1.004,0.5
1.1768358831432124e-05,0.08725711773149669,17.705116540193558,1.1767437029629946,0.16861442010849714,-0.00199098895572547,1.0000000000000004,1.0000000149011612,2.02,-1.0,0.5
1.1817166097216614e-05,0.09012951329350471,17.70446413755417,1.1767519768327475,0.1695491881109774,-0.00200719951078554,1.0000000000000004,1.0039999336004257,2.02,-0.996,0.5
1.1865973277735975e-05,0.0930019086226821,17.703811824321747,1.1767602395266294,0.1704839589074254,-0.0020234101064886545,1.0000000000000004,1.0080000013113022,2.02,-0.992,0.5
1.1914780486677046e-05,0.09587430441752076,17.703159481287003,1.1767684984952211,0.17141872690990567,-0.0020396206257373706,1.0000000000000004,1.0120000690221786,2.02,-0.988,0.5
1.1963586871388543e-05,0.098746657371521,17.70250701904297,1.1767767667770386,0.17235348373651505,-0.0020558310269507274,1.0000000000000004,1.0160000622272491,2.02,-0.984,0.5
1.2012394194016451e-05,0.10161905200220644,17.70185473561287,1.1767850406467915,0.1732882522046566,-0.0020720414454444835,1.0000000000000004,1.0199999809265137,2.02,-0.98,0.5
1.2078873083964936e-05,0.10459197964519262,17.70120081305504,1.176783673465252,0.17422494431957603,-0.0020885565468233835,1.0000000000000004,1.0239998996257782,2.02,-0.976,0.5
1.2226044532326341e-05,0.10787501186132431,17.700607538223267,1.176759211346507,0.17516959831118584,-0.0021059409675672214,1.0000000000000004,1.0279999673366547,2.02,-0.972,0.5
1.2500832610840007e-05,0.11171400616876781,17.700076401233673,1.1767669208347797,0.17615113873034716,-0.002123789007328014,1.0000000000000004,1.0320000350475311,2.02,-0.968,0.5
1.2775620547245126e-05,0.11555299954488873,17.699545562267303,1.1767746545374393,0.17713267682120204,-0.0021416371564555448,1.0000000000000004,1.0360000282526016,2.02,-0.964,0.5
1.3050408625758791e-05,0.11939199292100966,17.699014514684677,1.1767823733389378,0.1781142228282988,-0.0021594853274109482,1.0000000000000004,1.0399999469518661,2.02,-0.96,0.5
1.3322076654276316e-05,0.12326587038114667,17.698475241661072,1.1767827849835157,0.179096725769341,-0.0021775013733531523,1.0000000000000004,1.0440000146627426,2.02,-0.956,0.5
1.3573512774200935e-05,0.12736584595404565,17.697882503271103,1.176735982298851,0.1800854499451816,-0.00219660653056053,1.0000000000000004,1.048000007867813,2.02,-0.952,0.5
1.3824952787899747e-05,0.13146588183008134,17.697289764881134,1.1766891665756702,0.181074189953506,-0.0022157119146868354,1.0000000000000004,1.0520000755786896,2.02,-0.948,0.5
1.4036329986311102e-05,0.13574417238123715,17.696796774864197,1.1766711007803679,0.18207908235490322,-0.0022337894456541108,1.0000000000000004,1.055999994277954,2.02,-0.944,0.5
1.4239195053278308e-05,0.14006033958867192,17.696324795484543,1.1766591034829617,0.1830874141305685,-0.002251648706078413,1.0000000000000004,1.0599999129772186,2.02,-0.94,0.5
1.4670136465610994e-05,0.1448166447225958,17.6958487033844,1.1766312196850777,0.1841034833341837,-0.002270308933020715,1.0000000000000004,1.063999980688095,2.02,-0.936,0.5
1.5528460238556363e-05,0.15039770142175257,17.695365011692047,1.176573507487774,0.18513405555859208,-0.0022904701838797337,1.0000000000000004,1.0680000483989716,2.02,-0.932,0.5
1.6386784210453698e-05,0.15597875555977225,17.694881200790405,1.1765157971531153,0.18616462824866176,-0.002310631463444679,1.0000000000000004,1.072000041604042,2.02,-0.928,0.5
1.7245095136786404e-05,0.1615597300697118,17.69439759850502,1.1764580942690372,0.18719518277794123,-0.002330792420139005,1.0000000000000004,1.0759999603033066,2.02,-0.924,0.5
1.810341896657519e-05,0.167140785837546,17.693913996219635,1.1764004155993462,0.18822575639933348,-0.0023509537043082673,1.0000000000000004,1.079999953508377,2.02,-0.92,0.5
1.9054356840797482e-05,0.17314572306349874,17.693436682224274,1.176379468291998,0.18927923263981938,-0.0023709032595888857,1.0000000000000004,1.0840000212192535,2.02,-0.916,0.5
2.0075320094292692e-05,0.17947114584967494,17.69296446442604,1.176386334002018,0.1903500258922577,-0.0023906924261609674,1.0000000000000004,1.08800008893013,2.02,-0.912,0.5
2.1096283120414228e-05,0.18579657189548016,17.69249215722084,1.1763931922614574,0.19142082100734115,-0.002410481608421833,1.0000000000000004,1.0920000076293945,2.02,-0.908,0.5
2.2911387503654623e-05,0.1933587919920683,17.692007541656494,1.1763502042740583,0.19250816805288196,-0.0024319978247149265,1.0000000000000004,1.095999926328659,2.02,-0.904,0.5
2.5134670295301476e-05,0.20155671518296003,17.69151622056961,1.1762815807014704,0.19360402040183544,-0.0024544017862808687,1.0000000000000004,1.0999999940395355,2.02,-0.9,0.5
2.735792048724761e-05,0.20975451590493321,17.691025525331497,1.1762129738926888,0.19469985598698258,-0.002476805243986746,1.0000000000000004,1.103999987244606,2.02,-0.896,0.5
2.958120347784643e-05,0.21795243676751852,17.690534472465515,1.1761443670839071,0.1957957106642425,-0.0024992088974045146,1.0000000000000004,1.1080000549554825,2.02,-0.892,0.5
3.180448686634918e-05,0.22615035716444254,17.690043568611145,1.176075741648674,0.19689156347885728,-0.002521613012618218,1.0000000000000004,1.111999973654747,2.02,-0.888,0.5
3.4283756292552425e-05,0.2350685205310583,17.68950942158699,1.1760379653424025,0.1980185303837061,-0.0025437391832383582,1.0000000000000004,1.1159999668598175,2.02,-0.884,0.5
3.689847901000576e-05,0.2443677899427712,17.688952326774597,1.176016479730606,0.1991619672626257,-0.0025657186529315368,1.0000000000000004,1.120000034570694,2.02,-0.88,0.5
3.951320138639858e-05,0.25366706028580666,17.68839517235756,1.1759950183331966,0.20030539948493242,-0.0025876982381305424,1.0000000000000004,1.1240001022815704,2.02,-0.876,0.5
4.38985131836489e-05,0.26543991500511765,17.687862902879715,1.1758102662861347,0.2014904241077602,-0.002612394348034286,1.0000000000000004,1.128000020980835,2.02,-0.872,0.5
4.8332832363939815e-05,0.2772812279872596,17.6873317360878,1.1756209954619408,0.20267660170793533,-0.002637165711803391,1.0000000000000004,1.1319999396800995,2.02,-0.868,0.5
5.2767086287985876e-05,0.28912236960604787,17.686800360679626,1.1754317171871662,0.20386276161298156,-0.0026619367557714213,1.0000000000000004,1.13599993288517,2.02,-0.864,0.5
5.720140558196363e-05,0.30096368910744786,17.686268985271454,1.1752424519509077,0.20504893735051155,-0.0026867082500814377,1.0000000000000004,1.1400000005960464,2.02,-0.86,0.5
6.163572470541112e-05,0.3128050030209124,17.685737878084183,1.175053184852004,0.20623511634767056,-0.002711479492404578,1.0000000000000004,1.144000068306923,2.02,-0.856,0.5
6.65113335571732e-05,0.3255123719573021,17.685215711593628,1.1748808976262808,0.20743579138070345,-0.0027350212035344157,1.0000000000000004,1.1479999870061874,2.02,-0.852,0.5
7.154328869773963e-05,0.3385265814140439,17.684697300195694,1.1747146118432283,0.20864160126075149,-0.002758127174274705,1.0000000000000004,1.151999980211258,2.02,-0.848,0.5
7.87878690857724e-05,0.35439436277374625,17.68413695693016,1.1744182761758566,0.2099142400547862,-0.0027846540519931295,1.0000000000000004,1.1560000479221344,2.02,-0.844,0.5
8.695311203155143e-05,0.3714495087042451,17.683559119701385,1.1740678269416094,0.21121468488126993,-0.002812604632708826,1.0000000000000004,1.1600001156330109,2.02,-0.84,0.5
9.511823373031802e-05,0.3885043915361166,17.682981073856354,1.1737173795700073,0.21251510921865702,-0.002840554659087502,1.0000000000000004,1.1640000343322754,2.02,-0.836,0.5
0.00010328347639187996,0.4055595379322767,17.682403177022934,1.1733669321984053,0.21381555264815688,-0.002868504971957009,1.0000000000000004,1.16799995303154,2.02,-0.832,0.5
0.00011144871859869454,0.42261468060314655,17.68182522058487,1.1730164773762226,0.21511599607765675,-0.0028964557159270043,1.0000000000000004,1.1719999462366104,2.02,-0.828,0.5
0.00011961396023707493,0.4396698269993067,17.68124768137932,1.1726660337299109,0.2164164432324469,-0.0029244060733617516,1.0000000000000004,1.1760000139474869,2.02,-0.824,0.5
0.00012927916566241038,0.4587914580479264,17.680528581142426,1.1722597759217024,0.21776262065395713,-0.0029541631056417827,1.0000000000000004,1.1800000816583633,2.02,-0.82,0.5
0.0001414480641415139,0.4812292391434312,17.67937260866165,1.1717573944479227,0.21917553525418043,-0.0029865901205994305,1.0000000000000004,1.1840000003576279,2.02,-0.816,0.5
0.0001536169613700622,0.5036670342087746,17.67821678519249,1.1712550166994333,0.2205884512513876,-0.003019017212864128,1.0000000000000004,1.1879999935626984,2.02,-0.812,0.5
0.00016578568011027528,0.5261044884100556,17.677060842514038,1.1707526352256536,0.22200134815648198,-0.0030514436894009123,1.0000000000000004,1.191999912261963,2.02,-0.808,0.5
0.00017795457870306564,0.548542283475399,17.6759050488472,1.1702502481639385,0.22341426368802786,-0.0030838708414648863,1.0000000000000004,1.1959999799728394,2.02,-0.804,0.5
0.00019035893660657166,0.5712113184854388,17.674757301807404,1.1697239466011524,0.22483339626342058,-0.003116559114772599,1.0000000000000004,1.2000000476837158,2.02,-0.8,0.5
0.0002070109260330355,0.5980519484728575,17.673754155635834,1.16876588948071,0.2263646717183292,-0.0031539644346594287,1.0000000000000004,1.2039999663829803,2.02,-0.796,0.5
0.0002236629093204101,0.6248925812542439,17.6727514564991,1.167807824909687,0.22789594903588295,-0.003191369382875564,1.0000000000000004,1.2079999595880508,2.02,-0.792,0.5
0.00024031489874687395,0.6517332093790174,17.6717486679554,1.1668497566133738,0.22942722588777542,-0.003228774549825175,1.0000000000000004,1.2120000272989273,2.02,-0.788,0.5
0.0002569668836258643,0.6785738365724683,17.67074567079544,1.1658916771411896,0.23095850367099047,-0.0032661798040862777,1.0000000000000004,1.2160000950098038,2.02,-0.784,0.5
0.00027456497718958417,0.7069060048088431,17.669633746147156,1.164927652105689,0.2324932413175702,-0.003303969909211446,1.0000000000000004,1.2200000137090683,2.02,-0.78,0.5
0.0002952453373836761,0.7375600999221206,17.668546736240387,1.1634842418134212,0.23412573989480734,-0.0033440933618749114,1.0000000000000004,1.2240000069141388,2.02,-0.776,0.5
0.000316753854349372,0.7686108481138945,17.667406231164932,1.1618767529726028,0.23577121132984757,-0.0033827973516054044,1.0000000000000004,1.2279999256134033,2.02,-0.772,0.5
0.0003381794167580665,0.7993119210004807,17.666290253400803,1.1602374594658613,0.23739201994612813,-0.0034193743667856324,1.0000000000000004,1.2319999933242798,2.02,-0.768,0.5
0.0003596049805310031,0.8300129864364862,17.665174692869186,1.1585981715470552,0.23901282716542482,-0.0034559513715066714,1.0000000000000004,1.2360000610351562,2.02,-0.764,0.5
0.000381030552489392,0.8607140574604273,17.664058804512024,1.1569588705897331,0.2406336348503828,-0.0034925287727674004,1.0000000000000004,1.2399999797344208,2.02,-0.76,0.5
0.00040245610898637096,0.891415124759078,17.662943065166473,1.1553195714950562,0.24225444439798594,-0.0035291058557049837,1.0000000000000004,1.2439999729394913,2.02,-0.756,0.5
0.0004249844878358999,0.9226949010044336,17.66180768609047,1.1534325759857893,0.24390801368281245,-0.0035664169008668978,1.0000000000000004,1.2480000406503677,2.02,-0.752,0.5
0.00045102956664777594,0.9558198265731335,17.660610407590866,1.150755601003766,0.24566603265702724,-0.0036060674756299704,1.0000000000000004,1.2520000338554382,2.02,-0.748,0.5
0.0004770750319949002,0.9889452271163464,17.659413069486618,1.1480785813182592,0.247424079105258,-0.0036457183450693265,1.0000000000000004,1.2560001015663147,2.02,-0.744,0.5
0.0005031204973420245,1.0220706406980753,17.658215701580048,1.1454015672206879,0.24918212601915002,-0.0036853700585197657,1.0000000000000004,1.2600000202655792,2.02,-0.74,0.5
0.0005291659581416752,1.0551960431039333,17.657018572092056,1.1427245661616325,0.25094017293304205,-0.003725021186255617,1.0000000000000004,1.2639999389648438,2.02,-0.736,0.5
0.0005552114207603154,1.0883214455097914,17.655821174383163,1.1400475483387709,0.25269821705296636,-0.0037646724722435465,1.0000000000000004,1.2680000066757202,2.02,-0.732,0.5
0.0005812568870169343,1.1214468535035849,17.65462374687195,1.1373705361038446,0.2544562630355358,-0.003804323276199284,1.0000000000000004,1.2720000743865967,2.02,-0.728,0.5
0.0006081464998715091,1.1551846154034138,17.6535102725029,1.1344801168888807,0.25623321114107966,-0.00385007850582042,1.0000000000000004,1.2759999930858612,2.02,-0.724,0.5
0.0006366850020640413,1.1878721229732037,17.651936262845993,1.1302964128553867,0.2580756521783769,-0.0038937302724662004,1.0000000000000004,1.2799999117851257,2.02,-0.72,0.5
0.0006652239399045357,1.2205601204186678,17.65036228299141,1.1261126473546028,0.25991812301799655,-0.003937381966807152,1.0000000000000004,1.2839999794960022,2.02,-0.716,0.5
0.0006937628750165459,1.2532481029629707,17.648788303136826,1.1219288911670446,0.2617605924606323,-0.0039810341122574755,1.0000000000000004,1.2880000472068787,2.02,-0.712,0.5
0.0007223017964861356,1.2859360966831446,17.647214323282242,1.1177451200783253,0.2636030628345907,-0.00402468594347738,1.0000000000000004,1.2920001149177551,2.02,-0.708,0.5
0.0007508407325076405,1.3186240829527378,17.64564022421837,1.113561362028122,0.26544553227722645,-0.004068337904755026,1.0000000000000004,1.2960000336170197,2.02,-0.704,0.5
0.0007801466126693413,1.3511346187442541,17.643991500139236,1.1088068839162588,0.2672865022905171,-0.0041172020828526,1.0000000000000004,1.2999999523162842,2.02,-0.7,0.5
0.000810119059678982,1.3817162849009037,17.642243593931198,1.102796457707882,0.26907374477013946,-0.004170136957327486,1.0000000000000004,1.3040000200271606,2.02,-0.696,0.5
0.0008400827173318248,1.4122773446142673,17.640495985746384,1.0967828910797834,0.270860327873379,-0.004223006333631929,1.0000000000000004,1.308000087738037,2.02,-0.692,0.5
0.0008700459184183273,1.4428379386663437,17.638748466968536,1.0907693859189749,0.27264688769355416,-0.004275874533050228,1.0000000000000004,1.3120000064373016,2.02,-0.688,0.5
0.000900009570614202,1.473398994654417,17.637000888586044,1.0847558304667473,0.2744334703311324,-0.004328743434598437,1.0000000000000004,1.3159999251365662,2.02,-0.684,0.5
0.0009299732191720977,1.503960058093071,17.635253429412842,1.0787422377616167,0.27622005669400096,-0.004381612940051127,1.0000000000000004,1.3199999928474426,2.02,-0.68,0.5
0.0009605153991287807,1.5338425412774086,17.633384495973587,1.0720484480261803,0.2779521415941417,-0.0044457538479036884,1.0000000000000004,1.324000060558319,2.02,-0.676,0.5
0.0009907955354719888,1.561248529702425,17.63141641020775,1.0644735805690289,0.27954120840877295,-0.004523945947767061,1.0000000000000004,1.3280001282691956,2.02,-0.672,0.5
0.0010210517666564556,1.5886145792901516,17.629449665546417,1.0568977780640125,0.28112842980772257,-0.004602139920848458,1.0000000000000004,1.33200004696846,2.02,-0.668,0.5
0.001051307996021933,1.615980587899685,17.62748259305954,1.0493219699710608,0.2827156465500593,-0.004680334379372653,1.0000000000000004,1.3359999656677246,2.02,-0.664,0.5
0.0010815637742780382,1.6433462053537369,17.625515908002853,1.0417462848126888,0.28430284513160586,-0.004758526698424248,1.0000000000000004,1.3399998843669891,2.02,-0.66,0.5
0.0011118200109194731,1.6707122214138508,17.623548984527588,1.034170476719737,0.28589006466791034,-0.004836721229366958,1.0000000000000004,1.3439999520778656,2.02,-0.656,0.5
0.0011423320338508347,1.6967391408979893,17.62138170003891,1.0258199144154787,0.28734345361590385,-0.0049337043274135794,1.0000000000000004,1.348000019788742,2.02,-0.652,0.5
0.0011718624773493502,1.7194660156965256,17.61898359656334,1.0167281944304705,0.2885631280951202,-0.00506208190927282,1.0000000000000004,1.3519999384880066,2.02,-0.648,0.5
0.0012013490631943569,1.742115754634142,17.61658349633217,1.0076343175023794,0.28977858554571867,-0.0051909994799643755,1.0000000000000004,1.356000006198883,2.02,-0.644,0.5
0.0012308356544963317,1.7647654823958874,17.614183604717255,0.998540448024869,0.290994037874043,-0.005319917103406624,1.0000000000000004,1.3600000739097595,2.02,-0.64,0.5
0.0012604192143044202,1.7877122722566128,17.61178568005562,0.9894998967647552,0.29221969936043024,-0.005445094071546919,1.0000000000000004,1.364000141620636,2.02,-0.636,0.5
0.0012900230631203158,1.8107223473489285,17.609388172626495,0.9804709069430828,0.2934475285001099,-0.005569467777149839,1.0000000000000004,1.3680000603199005,2.02,-0.632,0.5
0.001319627383054467,1.8337327688932419,17.606990844011307,0.9714417867362499,0.29467537719756365,-0.005693842997970933,1.0000000000000004,1.371999979019165,2.02,-0.628,0.5
0.0013490618930518394,1.856428824365139,17.6045900285244,0.9623957853764296,0.2958763698115945,-0.005820319118356565,1.0000000000000004,1.3759998977184296,2.02,-0.624,0.5
0.0013772894308203831,1.8766458593308926,17.602166682481766,0.9531149454414845,0.29684102162718773,-0.005965735013887752,1.0000000000000004,1.379999965429306,2.02,-0.62,0.5
0.0014057361913728528,1.8957926630973816,17.59977298974991,0.9431615378707647,0.2975655165500939,-0.006132678452559048,1.0000000000000004,1.3840000331401825,2.02,-0.616,0.5
0.0014341829482873436,1.9149394817650318,17.597378969192505,0.9332081265747547,0.2982900100760162,-0.006299621900780039,1.0000000000000004,1.387999951839447,2.02,-0.612,0.5
0.001462629712477792,1.9340862929821014,17.594985514879227,0.9232547115534544,0.29901450499892235,-0.006466565184382489,1.0000000000000004,1.3920000195503235,2.02,-0.608,0.5
0.001491076465754304,1.953233115375042,17.5925914645195,0.9133013002574444,0.29973899899050593,-0.006633508633967722,1.0000000000000004,1.3960000872612,2.02,-0.604,0.5
0.0015187017197604291,1.971336055546999,17.590154200792313,0.903457909822464,0.30036872159689665,-0.006798383526984253,1.0000000000000004,1.4000000059604645,2.02,-0.6,0.5
0.0015455251523235347,1.9871116951107979,17.587533175945282,0.8933377675712109,0.3007328761741519,-0.006971018161493703,1.0000000000000004,1.404000073671341,2.02,-0.596,0.5
0.001572331450006459,2.0024838000535965,17.584869980812073,0.883107852190733,0.30104456283152103,-0.007146464189418111,1.0000000000000004,1.4079999923706055,2.02,-0.592,0.5
0.0015991377658792771,2.017855904996395,17.582206577062607,0.872877923771739,0.301356247626245,-0.0073219101468566805,1.0000000000000004,1.41199991106987,2.02,-0.588,0.5
0.0016259440817520954,2.0332279838621616,17.579543590545654,0.862648006528616,0.3016679398715496,-0.007497355814848561,1.0000000000000004,1.4159999787807465,2.02,-0.584,0.5
0.0016525243918295018,2.0483913235366344,17.576859652996063,0.8524692319333553,0.3019580701366067,-0.007669161790545331,1.0000000000000004,1.420000046491623,2.02,-0.58,0.5
0.0016775768417574,2.061567708849907,17.573988527059555,0.8424605540931225,0.30201380513608456,-0.007818655707524158,1.0000000000000004,1.4239999651908875,2.02,-0.576,0.5
0.0017024649678205606,2.073750823736191,17.571033477783203,0.8322321772575378,0.30192422308027744,-0.007968866355440696,1.0000000000000004,1.428000032901764,2.02,-0.572,0.5
0.0017273534795094747,2.085934091359377,17.56807830929756,0.8220036532729864,0.3018346428871155,-0.008119079700918519,1.0000000000000004,1.4319999516010284,2.02,-0.568,0.5
0.0017522419766464736,2.0981173776090145,17.565123111009598,0.8117751311510801,0.30174506083130836,-0.008269292560726171,1.0000000000000004,1.436000019311905,2.02,-0.564,0.5
0.0017771304737834726,2.110300675034523,17.562168061733246,0.8015466127544641,0.3016554778441787,-0.008419505351412226,1.0000000000000004,1.4400000870227814,2.02,-0.56,0.5
0.0018005695746978745,2.121136248111725,17.55929186940193,0.7915908712893724,0.3014308447018266,-0.008546225039026467,1.0000000000000004,1.444000005722046,2.02,-0.556,0.5
0.0018233429436804727,2.130881603807211,17.556230068206787,0.7815754450857639,0.30104032857343554,-0.008660071227495791,1.0000000000000004,1.4479999244213104,2.02,-0.552,0.5
0.0018459597413311712,2.140030950307846,17.5530903339386,0.771430466324091,0.30054064420983195,-0.008768951433012262,1.0000000000000004,1.451999992132187,2.02,-0.548,0.5
0.0018685761860979255,2.149180192500353,17.549950450658798,0.761285625398159,0.3000409593805671,-0.008877829790435499,1.0000000000000004,1.4559999108314514,2.02,-0.544,0.5
0.0018911929728346877,2.158329550176859,17.546810567378998,0.7511406391859055,0.2995412712916732,-0.008986709641249035,1.0000000000000004,1.4599999785423279,2.02,-0.54,0.5
0.0019138097486575134,2.167478907853365,17.54367071390152,0.7409956399351358,0.29904158506542444,-0.009095589726712205,1.0000000000000004,1.4640000462532043,2.02,-0.536,0.5
0.0019346210356161464,2.175175979733467,17.540453761816025,0.7311156298965216,0.2983726868405938,-0.009169206063234014,1.0000000000000004,1.4679999649524689,2.02,-0.532,0.5
0.001954969102371251,2.182500444352627,17.537217378616333,0.7213035868480802,0.2976603736169636,-0.009233773736923467,1.0000000000000004,1.4720000326633453,2.02,-0.528,0.5
0.001975317132746568,2.1898248940706253,17.533980667591095,0.7114915428683162,0.296948061324656,-0.009298341577959945,1.0000000000000004,1.4760001003742218,2.02,-0.524,0.5
0.0019956651813117787,2.1971493512392044,17.53074425458908,0.7016795044764876,0.29623575462028384,-0.009362909331684932,1.0000000000000004,1.4800000190734863,2.02,-0.52,0.5
0.0020159789455647115,2.2042679488658905,17.527532160282135,0.6917927386239171,0.295459209010005,-0.009422736235137563,1.0000000000000004,1.4839999377727509,2.02,-0.516,0.5
0.0020358834153739735,2.210624795407057,17.524246901273727,0.6817536186426878,0.2944938978180289,-0.009463183228945127,1.0000000000000004,1.4879998564720154,2.02,-0.512,0.5
0.002054113294434501,2.2158192694187164,17.520866692066193,0.6719448128715158,0.29341518180444837,-0.009470103159401333,1.0000000000000004,1.4919999241828918,2.02,-0.508,0.5
0.002072287225018954,2.2212877459824085,17.517504572868347,0.6622060919180512,0.2923404909670353,-0.009483862301749468,1.0000000000000004,1.4959999918937683,2.02,-0.504,0.5
0.002090456549922237,2.22677855938673,17.514143764972687,0.6524730864912271,0.2912661307491362,-0.009498178975263727,1.0000000000000004,1.5000000596046448,2.02,-0.5,0.5
0.0021086259148432873,2.232269413769245,17.51078325510025,0.6427400819957256,0.2901917747221887,-0.009512495704257162,1.0000000000000004,1.5039999783039093,2.02,-0.496,0.5
0.0021257986918499228,2.2372001595795155,17.50738301873207,0.6331179980188608,0.2890682960860431,-0.009513609804344014,1.0000000000000004,1.5080000460147858,2.02,-0.492,0.5
0.0021420271550596226,2.2416001074016094,17.503945499658585,0.6236009122803807,0.2878982499241829,-0.00950221101174975,1.0000000000000004,1.5119999647140503,2.02,-0.488,0.5
0.0021582556328212377,2.2460000440478325,17.500507801771164,0.6140838423743844,0.2867282014340162,-0.009490812106378144,1.0000000000000004,1.5160000324249268,2.02,-0.484,0.5
0.0021745211342931725,2.250220414251089,17.49705296754837,0.6044753938913345,0.28547781705856323,-0.009472936997553916,1.0000000000000004,1.5199999511241913,2.02,-0.48,0.5
0.002190835810324643,2.254201877862215,17.493575274944305,0.5947454739362001,0.2841205610893667,-0.009446447051232099,1.0000000000000004,1.5239998698234558,2.02,-0.476,0.5
0.002205440843681572,2.2572685852646828,17.49023461341858,0.5851339586079121,0.2826502681709826,-0.009390748195983178,1.0000000000000004,1.5279999375343323,2.02,-0.472,0.5
0.002219768492068397,2.2604816891252995,17.486716955900192,0.5756018804386258,0.28120440198108554,-0.009338270822354389,1.0000000000000004,1.5320000052452087,2.02,-0.468,0.5
0.0022340812320180703,2.2638567611575127,17.48320746421814,0.5661149807274342,0.27978030359372497,-0.009290577310025583,1.0000000000000004,1.5360000729560852,2.02,-0.464,0.5
0.0022483938810182735,2.267231836915016,17.479698598384857,0.5566281620413065,0.27835621824488044,-0.009242884117156791,1.0000000000000004,1.5399999916553497,2.02,-0.46,0.5
0.0022627066100540105,2.270606905221939,17.476189613342285,0.5471412679180503,0.27693212404847145,-0.00919519021636006,1.0000000000000004,1.5440000593662262,2.02,-0.456,0.5
0.0022754576748411637,2.273201569914818,17.472752273082733,0.537659746594727,0.2753835655748844,-0.009131703900038701,1.0000000000000004,1.5479999780654907,2.02,-0.452,0.5
0.0022877786432218272,2.275581330060959,17.46933475136757,0.5281797721982002,0.2738007502630353,-0.009063869577403239,1.0000000000000004,1.5520000457763672,2.02,-0.448,0.5
0.0023000997316557914,2.2779610902071,17.465917348861694,0.5186997335404158,0.2722179302945733,-0.0089960353107017,1.0000000000000004,1.5559999644756317,2.02,-0.444,0.5
0.0023123582504922524,2.2804675363004208,17.4624984562397,0.5092661054804921,0.2706599123775959,-0.008929131101581333,1.0000000000000004,1.5599998831748962,2.02,-0.44,0.5
0.002324521297850879,2.283167328685522,17.45907735824585,0.4999033445492387,0.26913976203650236,-0.008863647697552324,1.0000000000000004,1.5639999508857727,2.02,-0.436,0.5
0.0023358492508123163,2.285455532371998,17.4556442797184,0.4904917096719146,0.2675235355272889,-0.008791585625431253,1.0000000000000004,1.5680000185966492,2.02,-0.432,0.5
0.002346083736483706,2.2872046753764153,17.45219522714615,0.48101591784507036,0.2657814370468259,-0.008710906164196786,1.0000000000000004,1.5720000863075256,2.02,-0.428,0.5
0.0023563182148791384,2.2889538258314133,17.448746114969254,0.4715401194989681,0.2640393441542983,-0.008630226727746049,1.0000000000000004,1.5760000050067902,2.02,-0.424,0.5
0.002366552704188507,2.29070295765996,17.445296972990036,0.46206431929022074,0.2622972447425127,-0.008549547227630683,1.0000000000000004,1.5800000727176666,2.02,-0.42,0.5
0.0023767871243762784,2.2924521155655384,17.44184786081314,0.4525886010378599,0.26055516162887216,-0.008468868124509754,1.0000000000000004,1.5839999914169312,2.02,-0.416,0.5
0.0023868160460551735,2.294399455189705,17.438458800315857,0.4432096965610981,0.2588648188393563,-0.008389006081415573,1.0000000000000004,1.5880000591278076,2.02,-0.412,0.5
0.002395750128926011,2.2959938012063503,17.435069620609283,0.43378338776528835,0.2570785228163004,-0.008312222682434367,1.0000000000000004,1.5919999778270721,2.02,-0.408,0.5
0.0024038533083512448,2.2972592003643513,17.431666612625122,0.4242967329919338,0.25520330271683633,-0.00823772126386757,1.0000000000000004,1.5959998965263367,2.02,-0.404,0.5
0.0024119564695865847,2.2985245883464813,17.42826360464096,0.41481000650674105,0.2533280700445175,-0.008163219745256356,1.0000000000000004,1.5999999642372131,2.02,-0.4,0.5
0.002420059678115649,2.299789994955063,17.424860656261444,0.40532328002154827,0.25145283667370677,-0.008088718293038255,1.0000000000000004,1.6040000319480896,2.02,-0.396,0.5
0.002428162933938438,2.3010553680360317,17.42145785689354,0.39583655539900064,0.24957760190591216,-0.008014216431092791,1.0000000000000004,1.608000099658966,2.02,-0.392,0.5
0.0024362323456443846,2.3023565970361233,17.418059796094894,0.3863671235740185,0.24771065870299935,-0.007939597313452396,1.0000000000000004,1.6120000183582306,2.02,-0.388,0.5
0.002443055316689424,2.303515248000622,17.414860367774963,0.3769273473881185,0.24579834658652544,-0.007868547970247164,1.0000000000000004,1.6159999370574951,2.02,-0.384,0.5
0.002449399540637387,2.3044627271592617,17.411686301231384,0.36742878844961524,0.24380329670384526,-0.007799535120284418,1.0000000000000004,1.6200000047683716,2.02,-0.38,0.5
0.0024557669494242873,2.3053728565573692,17.408514142036438,0.3579086307436228,0.2417786973528564,-0.007730432349603689,1.0000000000000004,1.624000072479248,2.02,-0.376,0.5
0.0024621343436592724,2.3062829673290253,17.405342370271683,0.34838854195550084,0.23975411616265774,-0.007661330258997623,1.0000000000000004,1.6279999911785126,2.02,-0.372,0.5
0.002468319067702396,2.3071617782115936,17.40219822525978,0.33886190317571163,0.2377190908882767,-0.007591307901748223,1.0000000000000004,1.631999909877777,2.02,-0.368,0.5
0.002473390821251087,2.307849831879139,17.399226278066635,0.3292958405800164,0.23562055570073426,-0.007515686622355133,1.0000000000000004,1.6359999775886536,2.02,-0.364,0.5
0.0024783722146821674,2.3086151778697968,17.39628455042839,0.31977425515651703,0.23351512383669615,-0.007441846559231635,1.0000000000000004,1.64000004529953,2.02,-0.36,0.5
0.00248331096736365,2.309416998177767,17.3933567404747,0.3102735453285277,0.23140641185455024,-0.007368845690507442,1.0000000000000004,1.6440001130104065,2.02,-0.356,0.5
0.0024882496654754505,2.3102188408374786,17.390428990125656,0.3007728308439255,0.22929770150221884,-0.007295844759937609,1.0000000000000004,1.648000031709671,2.02,-0.352,0.5
0.0024924728168116417,2.3109187372028828,17.387635946273804,0.29125612042844296,0.22714849165640771,-0.00721649458137108,1.0000000000000004,1.6519999504089355,2.02,-0.348,0.5
0.002496229350072099,2.3115522637963295,17.384930431842804,0.28172905603423715,0.2249729020986706,-0.007133006762160221,1.0000000000000004,1.656000018119812,2.02,-0.344,0.5
0.002499985959730111,2.312185775488615,17.382225185632706,0.27220192132517695,0.2227972955442965,-0.0070495181334990775,1.0000000000000004,1.6599999368190765,2.02,-0.34,0.5
0.002503714342310559,2.3128367513418198,17.379523247480392,0.2626899336464703,0.22061854833737016,-0.006965935901462217,1.0000000000000004,1.664000004529953,2.02,-0.336,0.5
0.0025072896751225926,2.313547119498253,17.37683755159378,0.25323320319876075,0.2184246580582112,-0.00688130350317806,1.0000000000000004,1.6679999232292175,2.02,-0.332,0.5
0.0025098401529248804,2.3141485564410686,17.37424346804619,0.2437602519057691,0.21615636837668717,-0.00678178048110567,1.0000000000000004,1.671999990940094,2.02,-0.328,0.5
0.002512390674382914,2.3147499710321426,17.37164929509163,0.23428723448887467,0.21388806262984872,-0.006682256511339801,1.0000000000000004,1.6760000586509705,2.02,-0.324,0.5
0.0025149412322207354,2.315351378172636,17.36905547976494,0.22481421660631895,0.21161975781433284,-0.006582732877177477,1.0000000000000004,1.680000126361847,2.02,-0.32,0.5
0.0025175107875838876,2.315936740487814,17.366459220647812,0.2153286433313042,0.20933079347014427,-0.006482736906036735,1.0000000000000004,1.6840000450611115,2.02,-0.316,0.5
0.0025196842179866508,2.316483996808529,17.363987922668457,0.20584648894146085,0.20699967769905925,-0.0063761994097149,1.0000000000000004,1.687999963760376,2.02,-0.312,0.5
0.002521164424251765,2.317021246999502,17.36174702644348,0.19644190184772015,0.20460389531217515,-0.006261732549319277,1.0000000000000004,1.6920000314712524,2.02,-0.308,0.5
0.002522643822885584,2.317558627575636,17.359506130218506,0.18703778460621834,0.20220776763744652,-0.0061472714551200625,1.0000000000000004,1.695999950170517,2.02,-0.304,0.5
0.0025241231196559966,2.318096037954092,17.357265293598175,0.1776337376795709,0.1998116576578468,-0.006032811135810334,1.0000000000000004,1.7000000178813934,2.02,-0.3,0.5
0.002525602511013858,2.3186334408819675,17.355024725198746,0.1682296192739159,0.1974155332427472,-0.0059183495341130765,1.0000000000000004,1.703999936580658,2.02,-0.296,0.5
0.002526603107980918,2.3191727995872498,17.35291078686714,0.15886814356781542,0.19500189484097064,-0.00580110781845633,1.0000000000000004,1.7080000042915344,2.02,-0.292,0.5
0.0025271562844864093,2.3197139464318752,17.350915759801865,0.1495465161278844,0.19257189123891294,-0.005681266896317538,1.0000000000000004,1.7120000720024109,2.02,-0.288,0.5
0.002527709490095731,2.320255070924759,17.348920732736588,0.14022496133111417,0.19014190789312124,-0.005561426876710129,1.0000000000000004,1.7159999907016754,2.02,-0.284,0.5
0.0025282184142270125,2.3207943104207516,17.346947640180588,0.13093190686777234,0.1876887532416731,-0.005442199578510554,1.0000000000000004,1.7200000584125519,2.02,-0.28,0.5
0.0025286797099397518,2.3213314786553383,17.344998478889465,0.12166960595641285,0.18521068000700325,-0.00532363201091357,1.0000000000000004,1.7239999771118164,2.02,-0.276,0.5
0.002528646116843447,2.3218683935701847,17.34318345785141,0.11249101354042068,0.18271671526599675,-0.005207894369959831,1.0000000000000004,1.727999895811081,2.02,-0.272,0.5
0.0025283105205744505,2.3224051259458065,17.34145027399063,0.10336337954504415,0.1802130340365693,-0.005093881498396513,1.0000000000000004,1.7319999635219574,2.02,-0.268,0.5
0.0025279749534092844,2.322941929101944,17.339717209339142,0.09423574694665149,0.1777093494310975,-0.004979868531052034,1.0000000000000004,1.7360000312328339,2.02,-0.264,0.5
0.002527649652620312,2.3234765268862247,17.33798298239708,0.08510453163762577,0.1752014384837821,-0.004865225418143382,1.0000000000000004,1.7399999499320984,2.02,-0.26,0.5
0.002527389326132834,2.323997560888529,17.33624216914177,0.07595064231099968,0.17266670195385814,-0.004746581900690217,1.0000000000000004,1.7440000176429749,2.02,-0.256,0.5
0.002526628042687662,2.3245369270443916,17.33463904261589,0.06692950758588267,0.17012891464401037,-0.0046364468726096675,1.0000000000000004,1.7480000853538513,2.02,-0.252,0.5
0.002525608033465687,2.325031217187643,17.333152770996094,0.05802502210281091,0.16752479318529367,-0.004532932149231783,1.0000000000000004,1.7520000040531158,2.02,-0.248,0.5
0.0025245843862649053,2.325524404644966,17.33166852593422,0.04912257797695929,0.16491924494039267,-0.0044295277393757715,1.0000000000000004,1.7560000717639923,2.02,-0.244,0.5
0.0025235608190996572,2.3260176554322243,17.33018410205841,0.04022010239350493,0.16231368225999177,-0.0043261227315269934,1.0000000000000004,1.7599999904632568,2.02,-0.24,0.5
0.0025223984484910034,2.3265149369835854,17.32875946164131,0.0313752534593732,0.15970800316426903,-0.004225586513712187,1.0000000000000004,1.7639999091625214,2.02,-0.236,0.5
0.002520966598240193,2.327016692608595,17.327561855316162,0.02263960908385343,0.1571013310458511,-0.004130469023948535,1.0000000000000004,1.7679999768733978,2.02,-0.232,0.5
0.0025194778863806278,2.3274988047778606,17.32636359333992,0.013942962467808684,0.15448568493593484,-0.004037901302581304,1.0000000000000004,1.7719998955726624,2.02,-0.228,0.5
0.002517788903787732,2.327911838889122,17.325163036584854,0.005383510193496477,0.1518384227529168,-0.0039543106095152325,1.0000000000000004,1.7759999632835388,2.02,-0.224,0.5
0.0025160999357467517,2.328324820846319,17.323962062597275,-0.0031759737939864863,0.1491911510238424,-0.0038707195185452292,1.0000000000000004,1.7800000309944153,2.02,-0.22,0.5
0.0025143273596768267,2.3287598229944706,17.322831690311432,-0.011665412812362774,0.1465469568502158,-0.003786014932757098,1.0000000000000004,1.7840000987052917,2.02,-0.216,0.5
0.0025124312815023586,2.3292186222970486,17.32179543375969,-0.020050997105499846,0.14390425250167027,-0.0036999948424636386,1.0000000000000004,1.7880000174045563,2.02,-0.212,0.5
0.0025103057487285696,2.3295818753540516,17.320779979228973,-0.028235464586941816,0.14121510373661295,-0.0036168638380331686,1.0000000000000004,1.7920000851154327,2.02,-0.208,0.5
0.0025081802014028654,2.3299451917409897,17.319763898849487,-0.036419962361833313,0.13852594210766256,-0.0035337325371074257,1.0000000000000004,1.7960000038146973,2.02,-0.204,0.5
0.002506054690456949,2.330308496952057,17.31874805688858,-0.04460443004791159,0.135836792353075,-0.0034506018346291967,1.0000000000000004,1.7999999225139618,2.02,-0.2,0.5
0.002503891722881235,2.33069434016943,17.317794144153595,-0.05271448561688885,0.13315788930049166,-0.003366850520251319,1.0000000000000004,1.8039999902248383,2.02,-0.196,0.5
0.002501483671949245,2.3310291953384876,17.316936671733856,-0.06045291025657207,0.1304403452668339,-0.0032817289866216015,1.0000000000000004,1.8079999089241028,2.02,-0.192,0.5
0.002499052934581414,2.3313515186309814,17.316076040267944,-0.0681616120855324,0.1277150809764862,-0.0031965859943738906,1.0000000000000004,1.8119999766349792,2.02,-0.188,0.5
0.00249663876456907,2.3316544368863106,17.315266489982605,-0.07586980029009283,0.12496696755988523,-0.0031089449457795126,1.0000000000000004,1.8160000443458557,2.02,-0.184,0.5
0.0024942271193140186,2.3319595120847225,17.31442230939865,-0.08357811125461012,0.12221419558045454,-0.0030210376461354826,1.0000000000000004,1.8199999630451202,2.02,-0.18,0.5
0.0024917009614000563,2.3322083093225956,17.313626289367676,-0.09100429911632091,0.11941977153765038,-0.0029327751381060807,1.0000000000000004,1.8240000307559967,2.02,-0.176,0.5
0.0024891082175599877,2.332483123987913,17.312938660383224,-0.09813791315536946,0.11663472195505165,-0.0028422089126252104,1.0000000000000004,1.8279999494552612,2.02,-0.172,0.5
0.0024865179366315715,2.3327621445059776,17.312254011631012,-0.10527073359116912,0.11385225676349364,-0.002751541145698866,1.0000000000000004,1.8320000171661377,2.02,-0.168,0.5
0.0024839275974954944,2.3330411799252033,17.311569422483444,-0.11240352597087622,0.11106980124895927,-0.0026608738062350312,1.0000000000000004,1.8359999358654022,2.02,-0.164,0.5
0.0024813372547214385,2.3333201557397842,17.31088501214981,-0.11953634629026055,0.10828733429661952,-0.002570206325799518,1.0000000000000004,1.8400000035762787,2.02,-0.16,0.5
0.0024786588619463146,2.3335274644196033,17.31042331457138,-0.1261174357496202,0.10546701787097845,-0.0024937228618000518,1.0000000000000004,1.8439999222755432,2.02,-0.156,0.5
0.002475972858519526,2.3337301313877106,17.31002590060234,-0.13265164801850915,0.10264341216344519,-0.002418304081572842,1.0000000000000004,1.8479999899864197,2.02,-0.152,0.5
0.0024732868259889074,2.333932835608721,17.30962845683098,-0.13918583514168859,0.09981981589953648,-0.002342885489724722,1.0000000000000004,1.8520000576972961,2.02,-0.148,0.5
0.0024706461299501825,2.3341535218060017,17.30926224589348,-0.14571367506869137,0.09699907396861818,-0.0022641239133918134,1.0000000000000004,1.8559999763965607,2.02,-0.144,0.5
0.002468033206241671,2.334372479468584,17.308711111545563,-0.15172611153684556,0.09416811997652985,-0.0022102430293671205,1.0000000000000004,1.8600000441074371,2.02,-0.14,0.5
0.0024654269582242705,2.334533143788576,17.30814030766487,-0.15760793606750667,0.09126565900805872,-0.0021626201094306907,1.0000000000000004,1.8639999628067017,2.02,-0.136,0.5
0.002462820670189103,2.3346938006579876,17.307569682598114,-0.163489782018587,0.08836318942849175,-0.002114997170792776,1.0000000000000004,1.8680000305175781,2.02,-0.132,0.5
0.002460238192725228,2.33486345782876,17.307011008262634,-0.1692287886980921,0.08547643798738136,-0.002075747825642793,1.0000000000000004,1.8719999492168427,2.02,-0.128,0.5
0.002457713839248754,2.3350551910698414,17.306481570005417,-0.17461789259687066,0.08262816754722735,-0.002057014775758148,1.0000000000000004,1.8760000169277191,2.02,-0.124,0.5
0.0024551895548938774,2.3352469466626644,17.305952101945877,-0.1800069899763912,0.07977990228391718,-0.0020382817224344763,1.0000000000000004,1.8799999356269836,2.02,-0.12,0.5
0.0024526985725970007,2.3353526778519154,17.30540293455124,-0.1852368137333542,0.07681196140765678,-0.002029459767982189,1.0000000000000004,1.88400000333786,2.02,-0.116,0.5
0.00245030385121936,2.3354527428746223,17.305024087429047,-0.1900999874342233,0.07385636438266374,-0.0020447361530386843,1.0000000000000004,1.8880000710487366,2.02,-0.112,0.5
0.0024479573221469764,2.3355575650930405,17.304737895727158,-0.19478223426267505,0.07091822165239137,-0.002071956112558837,1.0000000000000004,1.891999989748001,2.02,-0.108,0.5
0.0024456332212139387,2.335671242326498,17.30447691679001,-0.19947016471996903,0.06798402583808638,-0.0020964678958534932,1.0000000000000004,1.8960000574588776,2.02,-0.104,0.5
0.0024433406651951373,2.3357969745993614,17.30424925684929,-0.20415889145806432,0.06505597349314485,-0.0021178107749619812,1.0000000000000004,1.899999976158142,2.02,-0.1,0.5
0.0024412211059825495,2.335913721472025,17.304037988185883,-0.20831985725089908,0.06212888142908923,-0.0021709861230192473,1.0000000000000004,1.9040000438690186,2.02,-0.096,0.5
0.0024391559927607886,2.335978325456381,17.303839027881622,-0.21235444443300366,0.05910602860240033,-0.002231803176982794,1.0000000000000004,1.907999962568283,2.02,-0.092,0.5
0.002437116658256855,2.3360444121062756,17.30364751815796,-0.21630913950502872,0.056096267679095035,-0.002297045240084117,1.0000000000000004,1.9119998812675476,2.02,-0.088,0.5
0.0024351772517547943,2.3361161090433598,17.303485959768295,-0.21995408041402698,0.05313726431631949,-0.0023794437938704505,1.0000000000000004,1.915999948978424,2.02,-0.084,0.5
0.002433237805234967,2.3361878246068954,17.303324550390244,-0.2235990189947188,0.05017826038238127,-0.0024618423753963725,1.0000000000000004,1.9200000166893005,2.02,-0.08,0.5
0.002431440618238412,2.3361888974905014,17.303151696920395,-0.2269424689002335,0.04713696994167549,-0.0025595080314815277,1.0000000000000004,1.924000084400177,2.02,-0.076,0.5
0.0024298223543155473,2.33618988096714,17.30295142531395,-0.22995821991935372,0.0441262849708437,-0.0026709481854823025,1.0000000000000004,1.9280000030994415,2.02,-0.072,0.5
0.0024282040794787463,2.33619087561965,17.302751064300537,-0.2329739616252482,0.041115604726655874,-0.0027823879406696506,1.0000000000000004,1.932000070810318,2.02,-0.068,0.5
0.002426648443361046,2.336160898208618,17.302529364824295,-0.23582574864849448,0.03804252088229987,-0.0029035039881364355,1.0000000000000004,1.9359999895095825,2.02,-0.064,0.5
0.0024252960465673823,2.336123164743185,17.302216440439224,-0.23828618368133903,0.03498776024207473,-0.0030412879041250562,1.0000000000000004,1.940000057220459,2.02,-0.06,0.5
0.0024240126986114774,2.336089614778757,17.301871120929718,-0.2406241404823959,0.03195554758895014,-0.0031836416956139146,1.0000000000000004,1.9439999759197235,2.02,-0.056,0.5
0.002422776939056348,2.3360356986522675,17.3014994263649,-0.24284645915031433,0.028879771009087563,-0.0033317757290660666,1.0000000000000004,1.947999894618988,2.02,-0.052,0.5
0.0024216480524046347,2.3359609618782997,17.30123233795166,-0.24485521716997027,0.025758782327329754,-0.0034895682583737653,1.0000000000000004,1.9519999623298645,2.02,-0.048,0.5
0.0024207422247854993,2.3358714394271374,17.301081955432892,-0.24645311990752816,0.02270576424052706,-0.0036609139624488307,1.0000000000000004,1.956000030040741,2.02,-0.044,0.5
0.002419836448098067,2.3357818871736526,17.300931453704834,-0.24805102311074734,0.019652746371729535,-0.003832259668797633,1.0000000000000004,1.9600000977516174,2.02,-0.04,0.5
0.002419058859231882,2.3356714360415936,17.30073156952858,-0.2493846770375967,0.016500536396051757,-0.0040133668917405885,1.0000000000000004,1.964000016450882,2.02,-0.036,0.5
0.002418391279206844,2.3355588130652905,17.300576597452164,-0.25052108708769083,0.013378781457504374,-0.0041994833136413945,1.0000000000000004,1.9680000841617584,2.02,-0.032,0.5
0.0024179105093935505,2.3354423604905605,17.300496339797974,-0.251322400290519,0.01030796375562204,-0.00439412814557727,1.0000000000000004,1.972000002861023,2.02,-0.028,0.5
0.002417484636680456,2.335322719067335,17.300410330295563,-0.25205577118322253,0.007197241739049787,-0.004589770901475276,1.0000000000000004,1.9759999215602875,2.02,-0.024,0.5
0.0024171586956072133,2.335201419889927,17.300316631793976,-0.25260276859626174,0.004033224242448341,-0.004788713740254025,1.0000000000000004,1.979999989271164,2.02,-0.02,0.5
0.002417015755781904,2.335084915161133,17.30020561814308,-0.25273306807503104,0.0009003186660265783,-0.0049960855294557405,1.0000000000000004,1.9839999079704285,2.02,-0.016,0.5
0.002416878578515025,2.3349675312638283,17.300097674131393,-0.2528589256107807,-0.0022286395678747795,-0.005203328158813747,1.0000000000000004,1.987999975681305,2.02,-0.012,0.5
0.002416972420178354,2.3348357006907463,17.29993948340416,-0.2526137442328036,-0.0053140980016905814,-0.005412078687186295,1.0000000000000004,1.9920000433921814,2.02,-0.008,0.5
0.002417235358734615,2.334703642874956,17.299758404493332,-0.2521124701015651,-0.008451659356069285,-0.005622277887596283,1.0000000000000004,1.9960001111030579,2.02,-0.004,0.5
0.0024174982572731096,2.3345715925097466,17.299577236175537,-0.2516111908480525,-0.01158922122203876,-0.005832477132571512,1.0000000000000004,2.0000000298023224,2.02,0.0,0.5
0.002417952324321959,2.3344530537724495,17.29947865009308,-0.2506258743815124,-0.014685061158161261,-0.006045989461199497,1.0000000000000004,2.003999948501587,2.02,0.004,0.5
0.002418433919956442,2.3343355506658554,17.29940876364708,-0.24962406232953072,-0.017805827110805694,-0.006258877447180566,1.0000000000000004,2.0079998672008514,2.02,0.008,0.5
0.0024191153097490314,2.3342254869639874,17.29936096072197,-0.2483040662482381,-0.02096754799640621,-0.006471288327702496,1.0000000000000004,2.01200008392334,2.02,0.012,0.5
0.0024199108593165874,2.334096595644951,17.299308955669403,-0.24676400376483798,-0.02407957448349407,-0.0066820166252909985,1.0000000000000004,2.0160000026226044,2.02,0.016,0.5
0.0024207760106946807,2.3339482322335243,17.299289375543594,-0.2450956949032843,-0.027152634515005047,-0.00689035302366392,1.0000000000000004,2.019999921321869,2.02,0.02,0.5
0.0024218157814175356,2.33379328250885,17.299244940280914,-0.24305447144433856,-0.03022277808486251,-0.007097123327980626,1.0000000000000004,2.0239999890327454,2.02,0.024,0.5
0.002422936242510332,2.33366059884429,17.29919871687889,-0.24098311318084598,-0.033345575488056056,-0.007303338186829933,1.0000000000000004,2.028000056743622,2.02,0.028,0.5
0.0024241679566330276,2.333530131727457,17.29913881421089,-0.23855555383488536,-0.03643278169693076,-0.0075075758991260955,1.0000000000000004,2.0320001244544983,2.02,0.032,0.5
0.002425425253022695,2.333400197327137,17.299075335264206,-0.23604603251442313,-0.03951179448358744,-0.007711357943662733,1.0000000000000004,2.036000043153763,2.02,0.036,0.5
0.002426807284791721,2.3332547955214977,17.299040764570236,-0.2333192746154964,-0.042583213245961815,-0.007912324764902223,1.0000000000000004,2.0399999618530273,2.02,0.04,0.5
0.0024283545826619957,2.3330813497304916,17.299027740955353,-0.23028177209198475,-0.045627663042978384,-0.008108856829608158,1.0000000000000004,2.043999880552292,2.02,0.044,0.5
0.002429901865980355,2.3329079151153564,17.29901486635208,-0.2272442695684731,-0.04867211280725314,-0.008305389168071997,1.0000000000000004,2.0480000972747803,2.02,0.048,0.5
0.0024316521812579595,2.332724593579769,17.299020677804947,-0.2237740638665855,-0.05170293108312762,-0.008497941085920502,1.0000000000000004,2.052000015974045,2.02,0.052,0.5
0.002433421333989827,2.3325267285108566,17.299025624990463,-0.2202406320720911,-0.054712513367121574,-0.008689017805693311,1.0000000000000004,2.0559999346733093,2.02,0.056,0.5
0.002435270453133853,2.3323436602950096,17.299044728279114,-0.21654881676658988,-0.05773804940508853,-0.008880376725812766,1.0000000000000004,2.060000002384186,2.02,0.06,0.5
0.002437232789816335,2.3321229182183743,17.299066960811615,-0.21253479132428765,-0.060711250924214255,-0.009067984250634709,1.0000000000000004,2.0639999210834503,2.02,0.064,0.5
0.002439203373796772,2.331908319145441,17.299092918634415,-0.2085106773301959,-0.06369168082164833,-0.009255999769607115,1.0000000000000004,2.0680001378059387,2.02,0.068,0.5
0.0024413091923634056,2.33169624581933,17.29914003610611,-0.20414179004728794,-0.06666665613738587,-0.009444151050729488,1.0000000000000004,2.0720000565052032,2.02,0.072,0.5
0.0024434361585008446,2.331453714519739,17.29917973279953,-0.19966258201748133,-0.06960195121791912,-0.009630271242031085,1.0000000000000004,2.0759999752044678,2.02,0.076,0.5
0.0024456493847537786,2.33124528080225,17.299239575862885,-0.19502683449536562,-0.07258091571566183,-0.00981893119706001,1.0000000000000004,2.0799998939037323,2.02,0.08,0.5
0.0024479438689013477,2.3309726156294346,17.299360245466232,-0.19010559609159827,-0.07548488584870938,-0.010003030665757251,1.0000000000000004,2.0840001106262207,2.02,0.084,0.5
0.00245024907781044,2.330671012401581,17.29948854446411,-0.18512347456999123,-0.07835706404875964,-0.010185148473283334,1.0000000000000004,2.0880000293254852,2.02,0.088,0.5
0.0024525870867364574,2.3303800001740456,17.299615293741226,-0.17990111862309277,-0.08125707897124812,-0.010372023372838157,1.0000000000000004,2.0919999480247498,2.02,0.092,0.5
0.0024549408153689,2.3300940431654453,17.299741685390472,-0.17456357227638364,-0.08417044245288707,-0.010561179542492027,1.0000000000000004,2.096000015735626,2.02,0.096,0.5
0.002457300779497018,2.329809755086899,17.299872159957886,-0.16922615095973015,-0.08708449127152562,-0.010749999031759216,1.0000000000000004,2.0999999344348907,2.02,0.1,0.5
0.0024597866358817555,2.3294512778520584,17.300106942653656,-0.16340388962998986,-0.08992009737994522,-0.010928654866120269,1.0000000000000004,2.104000151157379,2.02,0.104,0.5
0.002462275391735602,2.32907784730196,17.300342679023743,-0.15755068301223218,-0.09274084900971502,-0.011106248464784585,1.0000000000000004,2.1080000698566437,2.02,0.108,0.5
0.0024647614009154495,2.3287114910781384,17.300576478242874,-0.1516152482945472,-0.09557441214565188,-0.011283540560270922,1.0000000000000004,2.111999988555908,2.02,0.112,0.5
0.0024672393483342603,2.328365407884121,17.300803750753403,-0.14544392307288945,-0.09844472713302821,-0.0114599682106018,1.0000000000000004,2.1159999072551727,2.02,0.116,0.5
0.002469717353960732,2.3280171900987625,17.301032066345215,-0.13927018595859408,-0.10131292074220255,-0.01163626212746749,1.0000000000000004,2.1199998259544373,2.02,0.12,0.5
0.002472173851856496,2.3275299929082394,17.30127215385437,-0.13273021904751658,-0.10406707570655271,-0.011796569929401812,1.0000000000000004,2.1240000426769257,2.02,0.124,0.5
0.0024746489616518375,2.3270596489310265,17.30152016878128,-0.1260277102701366,-0.10684724687598646,-0.011950161518143432,1.0000000000000004,2.12799996137619,2.02,0.128,0.5
0.0024771539247012697,2.3266010992228985,17.301792204380035,-0.11932965787127614,-0.10962943302001804,-0.012102979369956302,1.0000000000000004,2.1320000290870667,2.02,0.132,0.5
0.002479658964148257,2.3261425122618675,17.30206388235092,-0.11263158777728677,-0.11241163045633584,-0.012255798053956823,1.0000000000000004,2.135999947786331,2.02,0.136,0.5
0.0024820989492582157,2.3256999626755714,17.302420645952225,-0.10563095193356276,-0.11522250878624618,-0.01238973779254593,1.0000000000000004,2.1400001645088196,2.02,0.14,0.5
0.0024845111402100883,2.3252588473260403,17.302810221910477,-0.09850320324767381,-0.11804038926493376,-0.012515716633060947,1.0000000000000004,2.144000083208084,2.02,0.144,0.5
0.002486882913217414,2.324688397347927,17.303164899349213,-0.09124888037331402,-0.12073970818892121,-0.01263302856386872,1.0000000000000004,2.1480000019073486,2.02,0.148,0.5
0.0024892546243791003,2.3241179287433624,17.303519248962402,-0.083994583459571,-0.12343901675194502,-0.012750339945341693,1.0000000000000004,2.151999920606613,2.02,0.152,0.5
0.00249147881186218,2.323563240468502,17.303971588611603,-0.07641044596675783,-0.12617920129559934,-0.012834987066526082,1.0000000000000004,2.1559998393058777,2.02,0.156,0.5
0.0024936818481364753,2.32301077619195,17.304437905550003,-0.06877914164215326,-0.128925223601982,-0.012914959100271517,1.0000000000000004,2.160000056028366,2.02,0.16,0.5
0.0024958848880487494,2.3224583752453327,17.30490455031395,-0.06114780768984929,-0.1316712562693283,-0.012994931689036093,1.0000000000000004,2.1639999747276306,2.02,0.164,0.5
0.002498091052984819,2.3219094425439835,17.305386751890182,-0.053506249736528844,-0.1344166131457314,-0.013072990032014786,1.0000000000000004,2.168000042438507,2.02,0.168,0.5
0.002500051192328101,2.3212842866778374,17.30612626671791,-0.045448755379766226,-0.13710248772986233,-0.01310062108314014,1.0000000000000004,2.1719999611377716,2.02,0.172,0.5
0.002502013692719629,2.3206564374268055,17.306880354881287,-0.0373854122008197,-0.13978281081654131,-0.01312801277890685,1.0000000000000004,2.17600017786026,2.02,0.176,0.5
0.002503976229490945,2.3200286142528057,17.307634264230728,-0.029322039145881718,-0.1424631429836154,-0.01315540456562303,1.0000000000000004,2.1800000965595245,2.02,0.18,0.5
0.002505880176613573,2.3194105811417103,17.30842560529709,-0.021216886874753982,-0.1451446518767625,-0.013175966756534763,1.0000000000000004,2.184000015258789,2.02,0.184,0.5
0.002507526343833888,2.3187957778573036,17.30931270122528,-0.012848863571889524,-0.14783994108438492,-0.013153463994967751,1.0000000000000004,2.1879999339580536,2.02,0.188,0.5
0.0025091183706535958,2.3181145265698433,17.310183078050613,-0.004412288244566298,-0.15047245239838958,-0.013128423313901294,1.0000000000000004,2.191999852657318,2.02,0.192,0.5
0.0025107077599386685,2.3174301274120808,17.31105226278305,0.004027524112643732,-0.1531019601970911,-0.01310326225211611,1.0000000000000004,2.1960000693798065,2.02,0.196,0.5
0.0025122972147073597,2.316745724529028,17.311921566724777,0.012467367760109482,-0.1557314759120345,-0.01307810093567241,1.0000000000000004,2.199999988079071,2.02,0.2,0.5
0.0025134693787549622,2.3160897716879845,17.3130344748497,0.021161897981073707,-0.1583653138950467,-0.013009000060264952,1.0000000000000004,2.2040000557899475,2.02,0.204,0.5
0.0025146197076537646,2.3154353201389313,17.314160227775574,0.02986981590220239,-0.16099938889965415,-0.012937595423863968,1.0000000000000004,2.207999974489212,2.02,0.208,0.5
0.0025157699565170333,2.3147808760404587,17.315285563468933,0.03857770086324308,-0.16363345459103584,-0.012866190943896072,1.0000000000000004,2.2119998931884766,2.02,0.212,0.5
0.0025169042201014236,2.314113948494196,17.31641921401024,0.047303323401138186,-0.16624972433783114,-0.012795393176929792,1.0000000000000004,2.216000109910965,2.02,0.216,0.5
0.002517604429158382,2.3134571835398674,17.317737609148026,0.056220186517748516,-0.16882994771003723,-0.012700084611424245,1.0000000000000004,2.2200000286102295,2.02,0.22,0.5
0.0025182336030411534,2.312802240252495,17.319160521030426,0.06517260490727494,-0.1713912677951157,-0.012594885274666012,1.0000000000000004,2.223999947309494,2.02,0.224,0.5
0.0025188673680531792,2.3121442906558514,17.320562452077866,0.07412303105957108,-0.17394887912087142,-0.012489450094562926,1.0000000000000004,2.2279998660087585,2.02,0.228,0.5
0.0025195010894094594,2.311486389487982,17.32196456193924,0.08307345625507878,-0.17650649114511907,-0.012384014616600325,1.0000000000000004,2.231999933719635,2.02,0.232,0.5
0.002519764886528719,2.310877937823534,17.32353776693344,0.09208944049896672,-0.17908595874905586,-0.012258549455509637,1.0000000000000004,2.2360000014305115,2.02,0.236,0.5
0.0025198229268426076,2.3102773129940033,17.325182527303696,0.10117027134401724,-0.1816320214420557,-0.01213244448081241,1.0000000000000004,2.240000069141388,2.02,0.24,0.5
0.002519786066841334,2.309670701622963,17.32684850692749,0.11029486020561308,-0.1841406086459756,-0.012011132217594422,1.0000000000000004,2.2439999878406525,2.02,0.244,0.5
0.0025197492286679335,2.309064097702503,17.328514635562897,0.11941941158147529,-0.1866491863038391,-0.011889820563737885,1.0000000000000004,2.247999906539917,2.02,0.248,0.5
0.0025193045003106818,2.3084779493510723,17.330373287200928,0.12856270803604275,-0.18916012695990503,-0.011749418539920953,1.0000000000000004,2.2520001232624054,2.02,0.252,0.5
0.0025187872306560166,2.307895462960005,17.332266092300415,0.13770933402702212,-0.19167148950509727,-0.011605618381963723,1.0000000000000004,2.25600004196167,2.02,0.256,0.5
0.0025180105803883635,2.3073421455919743,17.33421555161476,0.14691167220007628,-0.1941729432437569,-0.011471072319181985,1.0000000000000004,2.2599999606609344,2.02,0.26,0.5
0.002517130305932369,2.306811437010765,17.336180329322815,0.1561360969208181,-0.19667088030837476,-0.011340253738126194,1.0000000000000004,2.263999879360199,2.02,0.264,0.5
0.0025161340963677503,2.306275110691786,17.338155895471573,0.16535178595222533,-0.1991565388161689,-0.011203588587932245,1.0000000000000004,2.2680000960826874,2.02,0.268,0.5
0.002514775755116716,2.305721152573824,17.340166330337524,0.17454018886201084,-0.2016038524452597,-0.01104866361401946,1.0000000000000004,2.272000014781952,2.02,0.272,0.5
0.0025133372837444767,2.305182069540024,17.34220388531685,0.18373735179193318,-0.20405187434516847,-0.010895513094510534,1.0000000000000004,2.2760000824928284,2.02,0.276,0.5
0.0025114911077253055,2.3047186322510242,17.344377785921097,0.19297952530905604,-0.2065036224666983,-0.010751387582786265,1.0000000000000004,2.280000001192093,2.02,0.28,0.5
0.0025096448880503885,2.304255146533251,17.3465518951416,0.2022216976620257,-0.20895536872558296,-0.010607262198391254,1.0000000000000004,2.2839999198913574,2.02,0.284,0.5
0.0025077196150959935,2.303779114037752,17.348740428686142,0.21145341638475657,-0.21139623899944127,-0.010459168818897524,1.0000000000000004,2.288000136613846,2.02,0.288,0.5
0.002505322863726178,2.3032281696796417,17.35101491212845,0.22062330413609743,-0.21377243497408926,-0.010287421499469929,1.0000000000000004,2.2920000553131104,2.02,0.292,0.5
0.002502599061699584,2.3027464784681797,17.353393375873566,0.22981770825572312,-0.2161586177535355,-0.010117637446001027,1.0000000000000004,2.295999974012375,2.02,0.296,0.5
0.002499664122296963,2.302309460937977,17.355839520692825,0.23902794811874628,-0.2185512576252222,-0.00994912171654505,1.0000000000000004,2.2999998927116394,2.02,0.3,0.5
0.0024967291647044476,2.3018724471330643,17.35828560590744,0.24823811696842313,-0.22094387747347355,-0.009780607299944677,1.0000000000000004,2.303999960422516,2.02,0.304,0.5
0.0024937661801232025,2.3014287389814854,17.360737681388855,0.25744346622377634,-0.22333198226988316,-0.009610689362489211,1.0000000000000004,2.3080000281333923,2.02,0.308,0.5
0.002490176288119983,2.3008488342165947,17.363328009843826,0.26654608827084303,-0.22562489984557033,-0.009410648536686494,1.0000000000000004,2.312000095844269,2.02,0.312,0.5
0.0024860293815436307,2.3003972806036472,17.366136729717255,0.27567552495747805,-0.22794486954808235,-0.009206080004332762,1.0000000000000004,2.3160000145435333,2.02,0.316,0.5
0.00248188250043313,2.2999457232654095,17.36894565820694,0.28480489598587155,-0.23026482621207833,-0.00900151271798677,1.0000000000000004,2.319999933242798,2.02,0.32,0.5
0.002477735593856778,2.299494180828333,17.37175425887108,0.29393433732911944,-0.23258479731157422,-0.008796943763172749,1.0000000000000004,2.3239998519420624,2.02,0.324,0.5
0.0024735887272981927,2.2990426272153854,17.374563217163086,0.3030637726187706,-0.2349047688767314,-0.008592374930231017,1.0000000000000004,2.328000068664551,2.02,0.328,0.5
0.0024684984382474795,2.298407692462206,17.37754413485527,0.31208379520103335,-0.2371195089071989,-0.008352715070486738,1.0000000000000004,2.3319999873638153,2.02,0.332,0.5
0.002463095857820008,2.2978309355676174,17.380501478910446,0.3211197182536125,-0.239350825548172,-0.008107255331196939,1.0000000000000004,2.33599990606308,2.02,0.336,0.5
0.0024576933174103033,2.2972541823983192,17.383459240198135,0.3301556445658207,-0.2415821459144354,-0.007861795707867714,1.0000000000000004,2.3399999737739563,2.02,0.34,0.5
0.0024522907951904926,2.29667741805315,17.386416882276535,0.3391915736719966,-0.24381346255540848,-0.007616336113642319,1.0000000000000004,2.3440000414848328,2.02,0.344,0.5
0.0024463279914925806,2.295936729758978,17.389434427022934,0.3481404548510909,-0.24597061844542623,-0.007348764345806558,1.0000000000000004,2.3480001091957092,2.02,0.348,0.5
0.0024396659646299668,2.295239742845297,17.392629593610764,0.35708185797557235,-0.2481256234459579,-0.007059786630634335,1.0000000000000004,2.3520000278949738,2.02,0.352,0.5
0.0024329825428139884,2.2945541851222515,17.395834386348724,0.3660270981490612,-0.25028421031311154,-0.006770404117560247,1.0000000000000004,2.3559999465942383,2.02,0.356,0.5
0.0024262991319119465,2.293868560343981,17.39903873205185,0.37497234204784036,-0.2524427976459265,-0.006481021546278498,1.0000000000000004,2.3600001633167267,2.02,0.36,0.5
0.0024192571800085716,2.293048318475485,17.402244091033936,0.38386959256604314,-0.25455258367583156,-0.006182151169014105,1.0000000000000004,2.364000082015991,2.02,0.364,0.5
0.00241141278820578,2.292067728936672,17.405510246753693,0.39270699163898826,-0.25659944862127304,-0.00586235877193042,1.0000000000000004,2.3680000007152557,2.02,0.368,0.5
0.0024033590707404073,2.291206516325474,17.408859431743622,0.401582770049572,-0.2586826803162694,-0.005537467431992127,1.0000000000000004,2.3719999194145203,2.02,0.372,0.5
0.0023953054114826955,2.290345288813114,17.412209182977676,0.4104584725573659,-0.2607658952474594,-0.005212578537566515,1.0000000000000004,2.3759999871253967,2.02,0.376,0.5
0.0023871210105426144,2.2894253879785538,17.415554761886597,0.41931938007473946,-0.2628307514823973,-0.004885796231064887,1.0000000000000004,2.380000054836273,2.02,0.38,0.5
0.0023780133233231027,2.2880910336971283,17.41887268424034,0.4280752595514059,-0.2647658009082079,-0.004545653123386728,1.0000000000000004,2.3840001225471497,2.02,0.384,0.5
0.0023685474407102447,2.2869809195399284,17.42225342988968,0.43689817003905773,-0.26676460541784763,-0.004195794956103782,1.0000000000000004,2.388000041246414,2.02,0.388,0.5
0.002359041176532628,2.285896148532629,17.425641387701035,0.4457285776734352,-0.2687705918215215,-0.0038448430454991467,1.0000000000000004,2.3919999599456787,2.02,0.392,0.5
0.0023495348541473504,2.2848113402724266,17.429029494524002,0.45455905329436064,-0.2707765963859856,-0.0034938884354716038,1.0000000000000004,2.3959998786449432,2.02,0.396,0.5
0.002338777791010216,2.2832855507731438,17.43241074681282,0.46338098868727684,-0.2726897248066962,-0.0031438271549859564,1.0000000000000004,2.4000000953674316,2.02,0.4,0.5
0.00232787797722267,2.2817109003663063,17.435796201229095,0.4722023932263255,-0.27459240704774857,-0.0027936704200328677,1.0000000000000004,2.404000014066696,2.02,0.404,0.5
0.0023169782289187424,2.2801362462341785,17.439181447029114,0.48102373722940683,-0.2764950757846236,-0.00244351644175822,1.0000000000000004,2.4079999327659607,2.02,0.408,0.5
0.0023060526546032634,2.278576247394085,17.442531764507294,0.4898461867123842,-0.2783932681195438,-0.002091068658955919,1.0000000000000004,2.412000000476837,2.02,0.412,0.5
0.0022946386816329323,2.277047872543335,17.445980340242386,0.498722568154335,-0.2802917151711881,-0.0017373187065459206,1.0000000000000004,2.4159999191761017,2.02,0.416,0.5
0.0022821822167315986,2.2751089483499527,17.449464082717896,0.5076158326119184,-0.28207819955423474,-0.0013996138386573875,1.0000000000000004,2.42000013589859,2.02,0.42,0.5
0.0022696852902299725,2.2730438634753227,17.452945947647095,0.5164727522060275,-0.283809008076787,-0.001064377629518276,1.0000000000000004,2.4240000545978546,2.02,0.424,0.5
0.0022571883018827066,2.2709787748754025,17.456427693367004,0.5253296699374914,-0.2855398184619844,-0.0007291415213330765,1.0000000000000004,2.427999973297119,2.02,0.428,0.5
0.002244157625682419,2.268804982304573,17.45994570851326,0.5342685226351023,-0.2872745469212532,-0.0004053017371461465,1.0000000000000004,2.4319998919963837,2.02,0.432,0.5
0.0022302379256871063,2.2664501406252384,17.463523715734482,0.5433438112959266,-0.28901578206568956,-0.00010044991722679697,1.0000000000000004,2.435999810695648,2.02,0.436,0.5
0.0022163180947245564,2.264095228165388,17.46710169315338,0.5524191679432988,-0.29075703863054514,0.00020440393927856348,1.0000000000000004,2.4400000274181366,2.02,0.44,0.5
0.0022023917554179206,2.261711735278368,17.47067892551422,0.5614865273237228,-0.2924872995354235,0.000508560289745219,1.0000000000000004,2.443999946117401,2.02,0.444,0.5
0.0021877261497138534,2.2586871944367886,17.474299669265747,0.570549258030951,-0.2940368037670851,0.0007815448079782072,1.0000000000000004,2.4480000138282776,2.02,0.448,0.5
0.002172268938011257,2.255521435290575,17.477994978427887,0.579767843708396,-0.2955719204619527,0.0010333363443351118,1.0000000000000004,2.451999932527542,2.02,0.452,0.5
0.00215684530485305,2.2524458430707455,17.48169356584549,0.5889822794124484,-0.2971001425758004,0.0012896337866550311,1.0000000000000004,2.4560001492500305,2.02,0.456,0.5
0.0021414216971606947,2.249370265752077,17.48539200425148,0.5981967132538557,-0.2986283637583256,0.0015459313199244207,1.0000000000000004,2.460000067949295,2.02,0.46,0.5
0.002125087190506747,2.245975784957409,17.489018082618713,0.6076213316991925,-0.300134411547333,0.0017710857284782833,1.0000000000000004,2.4639999866485596,2.02,0.464,0.5
0.002107840933604166,2.2422054894268513,17.4924878180027,0.6172599969431758,-0.30161119997501373,0.0019655521218737704,1.0000000000000004,2.467999905347824,2.02,0.468,0.5
0.0020905932688037865,2.23842366412282,17.495956659317017,0.6268954798579216,-0.3030845085158944,0.0021598381845251424,1.0000000000000004,2.4720001220703125,2.02,0.472,0.5
0.002073268300591735,2.234005257487297,17.499356150627136,0.636355809867382,-0.3043665401637554,0.002344200532661489,1.0000000000000004,2.476000040769577,2.02,0.476,0.5
0.0020559434560709633,2.229586835950613,17.502755999565125,0.645816083997488,-0.3056485680863261,0.0025285616702603875,1.0000000000000004,2.4799999594688416,2.02,0.48,0.5
0.0020386184951348696,2.2251684442162514,17.50615546107292,0.6552764158695936,-0.3069306034594774,0.00271292442766935,1.0000000000000004,2.484000027179718,2.02,0.484,0.5
0.0020191525654809084,2.2196279764175415,17.509585082530975,0.6651813974604011,-0.30806318623945117,0.002817320273607038,1.0000000000000004,2.4879999458789825,2.02,0.488,0.5
0.0019996489681943785,2.214067805558443,17.513014942407608,0.6750941835343838,-0.3091931468807161,0.0029203102676547132,1.0000000000000004,2.492000162601471,2.02,0.492,0.5
0.001980145516427001,2.2085076607763767,17.516444891691208,0.6850069016218185,-0.3103230888955295,0.003023299092092202,1.0000000000000004,2.4960000813007355,2.02,0.496,0.5
0.0019606419082265347,2.202947463840246,17.519874811172485,0.6949196979403496,-0.3114530434831977,0.0031262884822353953,1.0000000000000004,2.5,2.02,0.5,0.5
0.0019411408138694242,2.1973043717443943,17.523300260305405,0.7048026444390416,-0.31255839113146067,0.003228785166356829,1.0000000000000004,2.5040000677108765,2.02,0.504,0.5
0.0019206177057640161,2.1901586316525936,17.526708483695984,0.7146373940631747,-0.3133670617826283,0.003291093245934462,1.0000000000000004,2.507999837398529,2.02,0.508,0.5
0.0018989461605087854,2.1822743974626064,17.53012502193451,0.7247234359383583,-0.3140739225782454,0.0033122835993708577,1.0000000000000004,2.5120002031326294,2.02,0.512,0.5
0.0018772794464894105,2.1745500676333904,17.533533453941345,0.734845720231533,-0.3147935760207474,0.0033329380275972653,1.0000000000000004,2.515999972820282,2.02,0.516,0.5
0.0018556124159658793,2.1668256297707558,17.536942064762115,0.7449681553989649,-0.3155132355168462,0.003353592590428889,1.0000000000000004,2.5200000405311584,2.02,0.52,0.5
0.001833945407270221,2.15910117700696,17.540350705385208,0.7550905998796225,-0.31623289873823524,0.003374247797182761,1.0000000000000004,2.523999810218811,2.02,0.524,0.5
0.0018122783876606263,2.1513767316937447,17.543758988380432,0.7652130350470543,-0.3169525573030114,0.003394902676518541,1.0000000000000004,2.5279998779296875,2.02,0.528,0.5
0.0017884013759612571,2.141365732997656,17.54722759127617,0.7757010459899902,-0.3173850500024855,0.003336251618748065,1.0000000000000004,2.531999945640564,2.02,0.532,0.5
0.0017644672698224895,2.1312955915927887,17.550697565078735,0.7861985098570585,-0.3178101181983948,0.003275552127888659,1.0000000000000004,2.5360000133514404,2.02,0.536,0.5
0.0017405331745976582,2.121225491166115,17.554167598485947,0.7966959662735462,-0.3182351915165782,0.003214852420569514,1.0000000000000004,2.540000081062317,2.02,0.54,0.5
0.001716744420264149,2.110705967992544,17.557535022497177,0.8069353401660919,-0.3185206945054233,0.003156472850605496,1.0000000000000004,2.5440001487731934,2.02,0.544,0.5
0.0016930293240875471,2.0999599061906338,17.56085029244423,0.8170444332063198,-0.3187358137220144,0.0030992645688456832,1.0000000000000004,2.547999918460846,2.02,0.548,0.5
0.0016682413770467974,2.0877188369631767,17.563419580459595,0.8271881900727749,-0.3187588807195425,0.0030197246651368914,1.0000000000000004,2.5519999861717224,2.02,0.552,0.5
0.0016422902954218443,2.0739524476230145,17.56641176342964,0.837376506999135,-0.3185934843495488,0.002913522232120158,1.0000000000000004,2.556000053882599,2.02,0.556,0.5
0.0016163392065209337,2.060186080634594,17.56940385699272,0.8475648369640112,-0.31842808751389384,0.0028073203066014685,1.0000000000000004,2.5599998235702515,2.02,0.56,0.5
0.0015903880921541713,2.046419706195593,17.57239603996277,0.8577531632035971,-0.3182626897469163,0.002701118148252135,1.0000000000000004,2.564000189304352,2.02,0.564,0.5
0.0015644340237486176,2.0326682925224304,17.5753892660141,0.867948642000556,-0.31809862749651074,0.0025947724243451376,1.0000000000000004,2.5679999589920044,2.02,0.568,0.5
0.0015384273465315346,2.0191813856363297,17.57840046286583,0.8782706372439861,-0.3179581151343882,0.002485893273842521,1.0000000000000004,2.572000026702881,2.02,0.572,0.5
0.0015113495537661947,2.003904391080141,17.581304758787155,0.8885908126831055,-0.31761716213077307,0.0023803785916243214,1.0000000000000004,2.5760000944137573,2.02,0.576,0.5
0.0014833992136118468,1.9862453490495682,17.583992540836334,0.8985601384192705,-0.3169388775713742,0.002279016585816862,1.0000000000000004,2.57999986410141,2.02,0.58,0.5
0.0014555773122992832,1.9684689193964005,17.586646050214767,0.9084041435271502,-0.31622208934277296,0.002177759884943953,1.0000000000000004,2.5840002298355103,2.02,0.584,0.5
0.0014277553636929952,1.9506924860179424,17.589299738407135,0.9182481467723846,-0.31550529692322016,0.0020765032168128528,1.0000000000000004,2.587999999523163,2.02,0.588,0.5
0.0013999334314576117,1.9329160526394844,17.59195351600647,0.9280921667814255,-0.31478850403800607,0.001975246792426333,1.0000000000000004,2.5920000672340393,2.02,0.592,0.5
0.0013721114955842495,1.9151396453380585,17.594606906175613,0.9379361737519503,-0.314071711152792,0.0018739902343440917,1.0000000000000004,2.595999836921692,2.02,0.596,0.5
0.0013434857519314392,1.895496517419815,17.597185254096985,0.9475978910923004,-0.31317836325615644,0.0017900233360705897,1.0000000000000004,2.5999999046325684,2.02,0.6,0.5
0.0013139005459379405,1.8736244812607765,17.599673718214035,0.9570418074727058,-0.3120741820894182,0.0017267066778003937,1.0000000000000004,2.603999972343445,2.02,0.604,0.5
0.0012843148651882075,1.851752132177353,17.602162271738052,0.9664858616888523,-0.31096998462453485,0.0016633881859888788,1.0000000000000004,2.6080000400543213,2.02,0.608,0.5
0.0012547292153612943,1.8298797570168972,17.604650259017944,0.975929906591773,-0.3098657839000225,0.0016000703944882844,1.0000000000000004,2.6120001077651978,2.02,0.612,0.5
0.0012257596445124364,1.8078186698257923,17.607003301382065,0.9849652908742428,-0.3086890010163188,0.001533533817564603,1.0000000000000004,2.6159998774528503,2.02,0.616,0.5
0.0011968128928856459,1.7857505716383457,17.609351217746735,0.9939855355769396,-0.3075095247477293,0.0014668783005618025,1.0000000000000004,2.619999945163727,2.02,0.62,0.5
0.0011673538356262725,1.7617778480052948,17.611672461032867,1.0026522427797318,-0.3061764445155859,0.0014301266919574118,1.0000000000000004,2.6240000128746033,2.02,0.624,0.5
0.0011372580629540607,1.7354381084442139,17.61396062374115,1.010879572480917,-0.3046524627134204,0.0014305398383385182,1.0000000000000004,2.6280000805854797,2.02,0.628,0.5
0.0011071622939198278,1.7090983726084232,17.616248965263367,1.0191069208085537,-0.30312848277390003,0.0014309526713986997,1.0000000000000004,2.6319998502731323,2.02,0.632,0.5
0.0010770669832709245,1.682759027928114,17.618537425994873,1.0273341331630945,-0.30160452518612146,0.0014313654392026365,1.0000000000000004,2.635999917984009,2.02,0.636,0.5
0.0010469712142366916,1.6564192660152912,17.620825618505478,1.0355614740401506,-0.3000805485062301,0.0014317782370198984,1.0000000000000004,2.6399999856948853,2.02,0.64,0.5
0.0010168754506594269,1.6300795041024685,17.623113721609116,1.043788805603981,-0.2985565667040646,0.001432191020285245,1.0000000000000004,2.6440000534057617,2.02,0.644,0.5
0.0009865106530924095,1.6018439047038555,17.625256329774857,1.0514559783041477,-0.2969010774977505,0.0014493957096419763,1.0000000000000004,2.648000121116638,2.02,0.648,0.5
0.0009565839682181831,1.5715667642652988,17.627197593450546,1.058076499029994,-0.2950717592611909,0.0014777137730561662,1.0000000000000004,2.6519998908042908,2.02,0.652,0.5
0.0009266572869819356,1.541289635002613,17.629138946533203,1.064697040244937,-0.2932424466125667,0.0015060322511999402,1.0000000000000004,2.656000256538391,2.02,0.656,0.5
0.0008967306184786139,1.511012502014637,17.631080240011215,1.0713175758719444,-0.2914131283760071,0.0015343500563176349,1.0000000000000004,2.6600000262260437,2.02,0.66,0.5
0.0008668043810757808,1.4807358086109161,17.633021384477615,1.0779380146414042,-0.28958383249118924,0.00156266764679458,1.0000000000000004,2.66400009393692,2.02,0.664,0.5
0.0008368776925635757,1.4504586644470692,17.634962737560272,1.0845585595816374,-0.2877545179799199,0.001590985615621321,1.0000000000000004,2.6679998636245728,2.02,0.668,0.5
0.0008071820320765255,1.4197359681129456,17.636855363845825,1.0908727776259184,-0.28590981708839536,0.0016236204792221542,1.0000000000000004,2.671999931335449,2.02,0.672,0.5
0.0007784879171595094,1.387081615626812,17.638536244630814,1.0958590228110552,-0.2839984246529639,0.0016749727255955804,1.0000000000000004,2.6759999990463257,2.02,0.676,0.5
0.0007497937813241151,1.3544272426515818,17.64021733403206,1.1008452698588371,-0.28208703454583883,0.001726324568153359,1.0000000000000004,2.680000066757202,2.02,0.68,0.5
0.0007210996609501308,1.3217728696763515,17.641898155212402,1.10583152808249,-0.28017564164474607,0.0017776763706933707,1.0000000000000004,2.6840001344680786,2.02,0.684,0.5
0.000692902665832662,1.289959628134966,17.643581748008728,1.1108404751867056,-0.27826588321477175,0.00182660198333906,1.0000000000000004,2.687999904155731,2.02,0.688,0.5
0.0006650450013694353,1.2587203122675419,17.645267218351364,1.1158648133277893,-0.27635726192966104,0.0018738724465947598,1.0000000000000004,2.6919999718666077,2.02,0.692,0.5
0.0006371869203576352,1.2274805195629597,17.64695292711258,1.120889212936163,-0.2744486122392118,0.0019211433282180224,1.0000000000000004,2.696000039577484,2.02,0.696,0.5
0.0006114336974860635,1.1954072248190641,17.648434817790985,1.124407695606351,-0.27257085405290127,0.001971380894246977,1.0000000000000004,2.7000001072883606,2.02,0.7,0.5
0.0005857563428435242,1.1633038818836212,17.64990943670273,1.1278718635439873,-0.2706942060030997,0.0020217255332681816,1.0000000000000004,2.703999876976013,2.02,0.704,0.5
0.0005600789845630061,1.1312005426734686,17.651384234428406,1.131336035206914,-0.26881755888462067,0.0020720699376397533,1.0000000000000004,2.7079999446868896,2.02,0.708,0.5
0.0005344016290109721,1.0990971960127354,17.652858912944794,1.1348002087324858,-0.2669409103691578,0.0021224145148153184,1.0000000000000004,2.712000012397766,2.02,0.712,0.5
0.0005087026311230147,1.0669410154223442,17.65433430671692,1.1382602415978909,-0.2650617812760174,0.0021726317991124233,1.0000000000000004,2.7160000801086426,2.02,0.716,0.5
0.00048280478677042993,1.0342992097139359,17.655813723802567,1.1416822634637356,-0.2631598454900086,0.0022216819543245947,1.0000000000000004,2.720000147819519,2.02,0.72,0.5
0.00045967177948114113,1.0023973025381565,17.657259225845337,1.1439376901835203,-0.26135406689718366,0.0022514737811434316,1.0000000000000004,2.7239999175071716,2.02,0.724,0.5
0.00043755568276537815,0.9716378431767225,17.658677011728287,1.1459391601383686,-0.2595630157738924,0.0022806614988439833,1.0000000000000004,2.727999985218048,2.02,0.728,0.5
0.00041543958332113107,0.9408783800899982,17.66009482741356,1.1479406151920557,-0.2577719655819237,0.0023098494521036628,1.0000000000000004,2.7319997549057007,2.02,0.732,0.5
0.00039332348615062074,0.9101189039647579,17.661512553691864,1.149942073971033,-0.25598091166466475,0.0023390372407448012,1.0000000000000004,2.736000120639801,2.02,0.736,0.5
0.00037120738943485776,0.8793594371527433,17.662930339574814,1.1519435197114944,-0.25418986240401864,0.0023682251389800513,1.0000000000000004,2.7399998903274536,2.02,0.74,0.5
0.000349091289081116,0.8485999684780836,17.664348125457764,1.1539449952542782,-0.2523988103494048,0.0023974130608621635,1.0000000000000004,2.74399995803833,2.02,0.744,0.5
0.000328757838360616,0.8189193718135357,17.665574461221695,1.1554194279015064,-0.25069347443059087,0.0024200608847877447,1.0000000000000004,2.7480000257492065,2.02,0.748,0.5
0.0003100414360233117,0.7902038414031267,17.666570603847504,1.156410101801157,-0.24906575540080667,0.002435080634768383,1.0000000000000004,2.751999795436859,2.02,0.752,0.5
0.00029132475901860744,0.7614878918975592,17.667567372322083,1.1574007719755173,-0.24743801495060325,0.002450100441308223,1.0000000000000004,2.7560001611709595,2.02,0.756,0.5
0.0002726080774664297,0.732771934941411,17.668563574552536,1.1583914496004581,-0.24581027077510953,0.002465120446174751,1.0000000000000004,2.759999930858612,2.02,0.76,0.5
0.00025389977508893935,0.7040386954322457,17.66956302523613,1.1593772489577532,-0.24418161902576685,0.002479811889543271,1.0000000000000004,2.7639999985694885,2.02,0.764,0.5
0.00023541664290860354,0.6748409131541848,17.670637667179108,1.1602321583777666,-0.2425285135395825,0.0024856732575244678,1.0000000000000004,2.768000066280365,2.02,0.768,0.5
0.00021867730174562894,0.6476018754765391,17.671653151512146,1.1609866116195917,-0.24093003384768963,0.002489338562327248,1.0000000000000004,2.7720001339912415,2.02,0.772,0.5
0.00020505920156210777,0.6238688081502914,17.67256259918213,1.1615612972527742,-0.2394293355755508,0.0024890739432521514,1.0000000000000004,2.775999903678894,2.02,0.776,0.5
0.00019144130169479467,0.6001360891386867,17.673472046852112,1.1621359586715698,-0.2379286540672183,0.0024888089521937218,1.0000000000000004,2.7799999713897705,2.02,0.78,0.5
0.00017782319832804205,0.5764030255377293,17.67438170313835,1.162710653617978,-0.23642795253545046,0.0024885440616344567,1.0000000000000004,2.784000039100647,2.02,0.784,0.5
0.00016420509416548157,0.5526699554175138,17.67529121041298,1.1632853168994188,-0.2349272514693439,0.0024882792972675816,1.0000000000000004,2.7880001068115234,2.02,0.788,0.5
0.00015058699239034468,0.5289368825033307,17.676200807094574,1.1638600062578917,-0.2334265518002212,0.0024880142741494637,1.0000000000000004,2.7920001745224,2.02,0.792,0.5
0.00013789042122880346,0.5061740400269628,17.67707386612892,1.1643731761723757,-0.23194208508357406,0.0024855316967205,1.0000000000000004,2.7959999442100525,2.02,0.796,0.5
0.00012889751178590814,0.4873751373961568,17.677795469760895,1.1646465621888638,-0.23052440024912357,0.0024745250258320084,1.0000000000000004,2.800000011920929,2.02,0.8,0.5
0.000119904602911447,0.4685762422159314,17.678516924381256,1.1649199351668358,-0.22910671262070537,0.0024635182628856,1.0000000000000004,2.8039997816085815,2.02,0.804,0.5
0.00011091169466226347,0.4497773377224803,17.67923852801323,1.1651933081448078,-0.22768902778625488,0.0024525115535425357,1.0000000000000004,2.808000147342682,2.02,0.808,0.5
0.0001019189194835235,0.43097870983183384,17.679960161447525,1.1654666755348444,-0.22627135924994946,0.0024415050736479316,1.0000000000000004,2.8119999170303345,2.02,0.812,0.5
9.292601004062817e-05,0.41217981092631817,17.68068152666092,1.1657400466501713,-0.2248536734841764,0.002430498448347862,1.0000000000000004,2.815999984741211,2.02,0.816,0.5
8.403756572761267e-05,0.3935211356729269,17.681398391723633,1.1660064030438662,-0.22343940939754248,0.002419383332835423,1.0000000000000004,2.8200000524520874,2.02,0.82,0.5
7.813763068043045e-05,0.37887404253706336,17.681989818811417,1.166072003543377,-0.2221230110153556,0.002405165547315846,1.0000000000000004,2.82399982213974,2.02,0.824,0.5
7.24387860486786e-05,0.3646348915062845,17.68279567360878,1.16610287129879,-0.22082522558048368,0.00238769440784381,1.0000000000000004,2.8280001878738403,2.02,0.828,0.5
6.731619725997007e-05,0.350836917757988,17.683384746313095,1.1661051511764526,-0.21950105344876647,0.002364512761687365,1.0000000000000004,2.831999957561493,2.02,0.832,0.5
6.219360631121162e-05,0.33703894494101405,17.683973968029022,1.1661074291914701,-0.21817688178271055,0.0023413312519551255,1.0000000000000004,2.8360000252723694,2.02,0.836,0.5
5.707109392005805e-05,0.32324116956442595,17.684563159942627,1.1661097090691328,-0.21685272874310613,0.002318149872280628,1.0000000000000004,2.839999794960022,2.02,0.84,0.5
5.1948504420806785e-05,0.3094432004727423,17.685152173042297,1.16611198335886,-0.21552855614572763,0.00229496838801424,1.0000000000000004,2.8439998626708984,2.02,0.844,0.5
4.682591557525484e-05,0.29564522532746196,17.685741424560547,1.1661142650991678,-0.21420438634231687,0.0022717866813763976,1.0000000000000004,2.847999930381775,2.02,0.848,0.5
4.327853383756519e-05,0.2845234787091613,17.686404407024384,1.166168723255396,-0.21295459335669875,0.002247325540793099,1.0000000000000004,2.8519999980926514,2.02,0.852,0.5
4.0540185977988585e-05,0.2748029762879014,17.68693980574608,1.1662698592990637,-0.21173988888040185,0.002222393257852673,1.0000000000000004,2.856000065803528,2.02,0.856,0.5
3.7801838857376424e-05,0.2650824743323028,17.687475085258484,1.1663709748536348,-0.21052518533542752,0.0021974611099722097,1.0000000000000004,2.8600001335144043,2.02,0.86,0.5
3.516324991892361e-05,0.2555149681866169,17.68800374865532,1.166463678702712,-0.2093095574527979,0.0021721631155742216,1.0000000000000004,2.8640002012252808,2.02,0.864,0.5
3.329785766936766e-05,0.24713338632136583,17.68848079442978,1.1664913445711136,-0.20808676397427917,0.002144030960607779,1.0000000000000004,2.8679999709129333,2.02,0.868,0.5
3.143243685599373e-05,0.23875167919322848,17.68895760178566,1.1665189992636442,-0.20686395559459925,0.002115898350439238,1.0000000000000004,2.87200003862381,2.02,0.872,0.5
2.9567016298415183e-05,0.23036997439339757,17.68943479657173,1.1665466595441103,-0.2056411444209516,0.002087765805754316,1.0000000000000004,2.8759998083114624,2.02,0.876,0.5
2.8118480344119234e-05,0.222955709323287,17.690099120140076,1.1665559615939856,-0.20446888403967023,0.0020604674596143013,1.0000000000000004,2.8800001740455627,2.02,0.88,0.5
2.6846533614843793e-05,0.21595124481245875,17.69084295630455,1.1665575001388788,-0.20331803476437926,0.00203352259904932,1.0000000000000004,2.8839999437332153,2.02,0.884,0.5
2.557458691399006e-05,0.20894678076729178,17.691586524248123,1.1665590312331915,-0.20216718362644315,0.0020065775759121607,1.0000000000000004,2.888000011444092,2.02,0.888,0.5
2.4302640326823166e-05,0.20194231905043125,17.692330420017242,1.1665605567395687,-0.20101633295416832,0.0019796326059804414,1.0000000000000004,2.8920000791549683,2.02,0.892,0.5
2.3030693597547724e-05,0.19493785500526428,17.69307366013527,1.1665620859712362,-0.19986548321321607,0.001952687633320238,1.0000000000000004,2.895999848842621,2.02,0.896,0.5
2.1918209370141994e-05,0.1881813290528953,17.69380760192871,1.1665389221161604,-0.19871327513828874,0.0019251355923302071,1.0000000000000004,2.900000214576721,2.02,0.9,0.5
2.1104585698594747e-05,0.18188926158472896,17.694521814584732,1.1664694845676422,-0.1975584775209427,0.00189644445867998,1.0000000000000004,2.903999984264374,2.02,0.904,0.5
2.047527024728879e-05,0.1763718412257731,17.69521275162697,1.1664128117263317,-0.19645485747605562,0.001868952500501564,1.0000000000000004,2.9080000519752502,2.02,0.908,0.5
1.9918676741781383e-05,0.17116006882861257,17.6958946287632,1.166361140087247,-0.19537142338231206,0.0018419337648083456,1.0000000000000004,2.911999821662903,2.02,0.912,0.5
1.9362082838370043e-05,0.16594829550012946,17.69657650589943,1.1663095019757748,-0.19428799021989107,0.0018149149373130058,1.0000000000000004,2.9159998893737793,2.02,0.916,0.5
1.8805488821271865e-05,0.1607365207746625,17.69725838303566,1.1662578266113997,-0.19320455938577652,0.0017878961666610849,1.0000000000000004,2.9199999570846558,2.02,0.92,0.5
1.824889517365591e-05,0.15552474628202617,17.697940319776535,1.1662061735987663,-0.1921211276203394,0.0017608774201107735,1.0000000000000004,2.9240000247955322,2.02,0.924,0.5
1.7692309683070562e-05,0.15031304908916354,17.69862201809883,1.166154507547617,-0.1910377093590796,0.0017338590130293596,1.0000000000000004,2.9280000925064087,2.02,0.928,0.5
1.7279977271300595e-05,0.14515394112095237,17.69903489947319,1.1661197524517775,-0.18994732294231653,0.0017070023570795456,1.0000000000000004,2.9319998621940613,2.02,0.932,0.5
1.671393198421356e-05,0.14058424159884453,17.699530124664307,1.166077321395278,-0.18890609359368682,0.001681532516158768,1.0000000000000004,2.9359999299049377,2.02,0.936,0.5
1.6135819265628015e-05,0.13630153215490282,17.699984967708588,1.166023200377822,-0.18788448115810752,0.0016566665140089754,1.0000000000000004,2.939999997615814,2.02,0.94,0.5
1.5557706461777343e-05,0.13201882503926754,17.700439631938934,1.1659690644592047,-0.18686286639422178,0.0016318005905304744,1.0000000000000004,2.9440000653266907,2.02,0.944,0.5
1.4979593743191799e-05,0.12773611885495484,17.700894445180893,1.165914935991168,-0.18584125163033605,0.0016069345724645245,1.0000000000000004,2.9479998350143433,2.02,0.948,0.5
1.4401481138293093e-05,0.1234534103423357,17.70134922862053,1.1658608224242926,-0.18481963453814387,0.0015820686426195607,1.0000000000000004,2.9520002007484436,2.02,0.952,0.5
1.3823377059907216e-05,0.11917076702229679,17.701804161071777,1.165806695818901,-0.18379803514108062,0.001557203058837331,1.0000000000000004,2.955999970436096,2.02,0.956,0.5
1.3278758245860445e-05,0.11495024058967829,17.702251851558685,1.165756307542324,-0.18278162693604827,0.0015326724319493223,1.0000000000000004,2.9600000381469727,2.02,0.96,0.5
1.2919892043328218e-05,0.11107456590980291,17.70265993475914,1.1657267473638058,-0.1817941046319902,0.0015100019290912314,1.0000000000000004,2.964000105857849,2.02,0.964,0.5
1.2838729048780806e-05,0.10790451127104461,17.70304822921753,1.165687445551157,-0.1808193945325911,0.0014886472108628368,1.0000000000000004,2.9679998755455017,2.02,0.968,0.5
1.2844458467498043e-05,0.1049552436452359,17.703429758548737,1.1656451094895601,-0.17984868958592415,0.0014677040699098143,1.0000000000000004,2.972000241279602,2.02,0.972,0.5
1.2850187488311349e-05,0.10200597532093525,17.703811466693878,1.1656027529388666,-0.17887798976153135,0.0014467609335042653,1.0000000000000004,2.9760000109672546,2.02,0.976,0.5
1.2869754698385805e-05,0.09899967955425382,17.704205632209778,1.1655551362782717,-0.1778938234783709,0.0014259043337006005,1.0000000000000004,2.980000078678131,2.02,0.98,0.5
1.2908092003272031e-05,0.0959918457083404,17.704590767621994,1.1655012238770723,-0.17690061777830124,0.0014052430110496061,1.0000000000000004,2.9839998483657837,2.02,0.984,0.5
1.2946428796567488e-05,0.09298405889421701,17.704976111650467,1.1654473189264536,-0.17590742837637663,0.0013845819858033792,1.0000000000000004,2.98799991607666,2.02,0.988,0.5
1.2816055232178769e-05,0.09020965290255845,17.70537930727005,1.1653660461306572,-0.1749674449674785,0.0013646038560182205,1.0000000000000004,2.9919999837875366,2.02,0.992,0.5
1.2655042183951082e-05,0.08746538846753538,17.705794990062714,1.1652926970273256,-0.17403462482616305,0.001344665542092116,1.0000000000000004,2.996000051498413,2.02,0.996,0.5
1.248669482833975e-05,0.08470420842058957,17.70623192191124,1.1652465760707855,-0.17309860419481993,0.0013245708478279994,1.0000000000000004,3.0000001192092896,2.02,1.0,0.5
1.231834991699543e-05,0.08194306946825236,17.706668615341187,1.1652004718780518,-0.17216260032728314,0.0013044764264122932,1.0000000000000004,3.003999888896942,2.02,1.004,0.5
1.214999997500854e-05,0.07918184972368181,17.7071051299572,1.1651543658226728,-0.17122656665742397,0.0012843815038650064,1.0000000000000004,3.0079999566078186,2.02,1.008,0.5
1.1981654949977383e-05,0.07642070995643735,17.70754188299179,1.1651082541793585,-0.17029055953025818,0.0012642870906347525,1.0000000000000004,3.012000024318695,2.02,1.012,0.5
1.1821819043689175e-05,0.07391114183701575,17.70798683166504,1.1650559362024069,-0.1693817595951259,0.0012452917762857396,1.0000000000000004,3.0160000920295715,2.02,1.016,0.5
1.1669832844063421e-05,0.07163352565839887,17.708439648151398,1.1649979036301374,-0.16849808068946004,0.001227310287504224,1.0000000000000004,3.019999861717224,2.02,1.02,0.5
1.1517842295916125e-05,0.06935584149323404,17.708892315626144,1.164939859881997,-0.16761437570676208,0.0012093283212379902,1.0000000000000004,3.0240002274513245,2.02,1.024,0.5
1.1365856039446953e-05,0.06707822531461716,17.70934495329857,1.164881806820631,-0.1667306963354349,0.0011913467724298243,1.0000000000000004,3.027999997138977,2.02,1.028,0.5
1.1213870095616585e-05,0.06480060948524624,17.70979768037796,1.164823791012168,-0.16584701696410775,0.0011733653154806234,1.0000000000000004,3.0320000648498535,2.02,1.032,0.5
1.1061984622529053e-05,0.06252228992525488,17.710249930620193,1.164778357371688,-0.16496204631403089,0.0011553455442481209,1.0000000000000004,3.03600013256073,2.02,1.036,0.5
1.0946697045710607e-05,0.06035725912079215,17.710699677467346,1.1647557560354471,-0.1640826528891921,0.0011378255248928326,1.0000000000000004,3.0399999022483826,2.02,1.04,0.5
1.0997034962656471e-05,0.05871224089059979,17.711142361164093,1.1647371742874384,-0.16323854681104422,0.0011228748680878198,1.0000000000000004,3.044000267982483,2.02,1.044,0.5
1.1047872845892925e-05,0.05706673127133399,17.711588740348816,1.164717622101307,-0.1623928346671164,0.0011079429095843807,1.0000000000000004,3.0479997396469116,2.02,1.048,0.5
1.1103348157348591e-05,0.05541618028655648,17.712072402238846,1.1646891385316849,-0.16153203789144754,0.0010931793103736709,1.0000000000000004,3.052000105381012,2.02,1.052,0.5
1.1158821706658273e-05,0.05376567842904478,17.712556034326553,1.1646606288850307,-0.16067127045243979,0.0010784161704577855,1.0000000000000004,3.0559998750686646,2.02,1.056,0.5
1.1214295085437698e-05,0.05211517645511776,17.71303942799568,1.1646321341395378,-0.15981050045229495,0.0010636530241754372,1.0000000000000004,3.059999942779541,2.02,1.06,0.5
1.1269770141097979e-05,0.05046462535392493,17.71352308988571,1.1646036375313997,-0.15894970716908574,0.0010488894404261373,1.0000000000000004,3.0640000104904175,2.02,1.064,0.5
1.1190749489742302e-05,0.04870512429624796,17.71394446492195,1.1645084787160158,-0.15812557539902627,0.0010337876565245097,1.0000000000000004,3.06799978017807,2.02,1.068,0.5
1.108610749156469e-05,0.04692480736412108,17.714353919029236,1.1644006296992302,-0.15730839548632503,0.0010186208764935145,1.0000000000000004,3.0720001459121704,2.02,1.072,0.5
1.0979491065654656e-05,0.045137831766624004,17.71474263072014,1.1643036399036646,-0.1564886758569628,0.0010033405133071938,1.0000000000000004,3.075999915599823,2.02,1.076,0.5
1.0870157097997435e-05,0.04334159044083208,17.71510225534439,1.1642215736210346,-0.15566540625877678,0.000987903137684043,1.0000000000000004,3.0799999833106995,2.02,1.08,0.5
1.0760826484101926e-05,0.041545401560142636,17.715461939573288,1.1641394924372435,-0.15484215691685677,0.0009724662168082432,1.0000000000000004,3.084000051021576,2.02,1.084,0.5
1.0651492630131543e-05,0.03974916011793539,17.715821653604507,1.1640574224293232,-0.15401888685300946,0.0009570288202667143,1.0000000000000004,3.0880001187324524,2.02,1.088,0.5
1.0615751676823493e-05,0.038237205415498465,17.716217547655106,1.1639854665845633,-0.15323433792218566,0.0009440886401534954,1.0000000000000004,3.091999888420105,2.02,1.092,0.5
1.0582281646520642e-05,0.036734021501615644,17.716614454984665,1.1639138218015432,-0.1524509838782251,0.0009312254833275802,1.0000000000000004,3.0959999561309814,2.02,1.096,0.5
1.0548810479349413e-05,0.035230792476795614,17.71701145172119,1.163842162117362,-0.15166760445572436,0.0009183619645227736,1.0000000000000004,3.100000023841858,2.02,1.1,0.5
1.0515340363781434e-05,0.033727608155459166,17.717408150434494,1.1637705098837614,-0.1508842504117638,0.0009054988090611005,1.0000000000000004,3.1040000915527344,2.02,1.104,0.5
1.0481869168188496e-05,0.0322243794798851,17.717805415391922,1.1636988669633865,-0.15010087238624692,0.0008926352875278099,1.0000000000000004,3.108000159263611,2.02,1.108,0.5
1.0450287845742423e-05,0.03073945944197476,17.718217432498932,1.163614658638835,-0.14930532011203468,0.0008800255259302503,1.0000000000000004,3.1119999289512634,2.02,1.112,0.5
1.0438712592986121e-05,0.029355048201978207,17.718512415885925,1.1635392289608717,-0.14854330383241177,0.0008685961433911871,1.0000000000000004,3.1160002946853638,2.02,1.116,0.5
1.0424355338045643e-05,0.02796706691151485,17.7187696993351,1.1634801160544157,-0.14777854178100824,0.0008570880108891288,1.0000000000000004,3.1199997663497925,2.02,1.12,0.5
1.0409998168370294e-05,0.026579085271805525,17.719027161598206,1.163421019911766,-0.14701377996243536,0.0008455798756585864,1.0000000000000004,3.124000132083893,2.02,1.124,0.5
1.0395640856586397e-05,0.025191062275553122,17.719284504652023,1.1633618883788586,-0.14624899346381426,0.00083407139436531,1.0000000000000004,3.1279999017715454,2.02,1.128,0.5
1.0381283630067628e-05,0.023803080926882103,17.719541877508163,1.1633027642965317,-0.14548423211090267,0.0008225632886933454,1.0000000000000004,3.131999969482422,2.02,1.132,0.5
1.035265256632556e-05,0.022397302876925096,17.719841599464417,1.1632217578589916,-0.1447371863760054,0.0008111946726785391,1.0000000000000004,3.1360000371932983,2.02,1.136,0.5
1.0313503850056804e-05,0.020978483225917444,17.720172256231308,1.163124619051814,-0.14400323666632175,0.0007999294562068826,1.0000000000000004,3.139999806880951,2.02,1.14,0.5
1.02743540821848e-05,0.019559621199732646,17.7205029129982,1.1630274839699268,-0.14326926250942051,0.0007886638964009762,1.0000000000000004,3.1440001726150513,2.02,1.144,0.5
1.0243470399018406e-05,0.018153288663597777,17.72086751461029,1.1629473771899939,-0.14253249764442444,0.0007773851380079577,1.0000000000000004,3.147999942302704,2.02,1.148,0.5
1.0213089211674742e-05,0.016747715708334,17.72123423218727,1.1628682930022478,-0.1417955649085343,0.0007661055415155715,1.0000000000000004,3.1520000100135803,2.02,1.152,0.5
1.0179736591453548e-05,0.01535811013309285,17.721595853567123,1.1627815067768097,-0.14106233813799918,0.0007548680925992812,1.0000000000000004,3.156000077724457,2.02,1.156,0.5
1.0161450461509958e-05,0.014174385185469873,17.721835434436798,1.1627230811864138,-0.14036114746704698,0.0007450854817534491,1.0000000000000004,3.1599998474121094,2.02,1.16,0.5
1.0143163905240726e-05,0.01299062484758906,17.722074955701828,1.1626646518707275,-0.139659937703982,0.0007353025814609282,1.0000000000000004,3.163999915122986,2.02,1.164,0.5
1.0124877803718846e-05,0.011806899885414168,17.72231498360634,1.1626062355935574,-0.13895874796435237,0.000725519968568733,1.0000000000000004,3.1679999828338623,2.02,1.168,0.5
1.0106591190606196e-05,0.010623139576637186,17.722554624080658,1.162547817453742,-0.1382575377356261,0.0007157370494248472,1.0000000000000004,3.1720000505447388,2.02,1.172,0.5
1.0088451375622753e-05,0.009431860795302782,17.722807705402374,1.1624831538647413,-0.13755278591997921,0.0007060055407919208,1.0000000000000004,3.1760001182556152,2.02,1.176,0.5
1.0070514093740712e-05,0.008230135288613383,17.723079800605774,1.1624098643660545,-0.13684311020188034,0.0006963447655152777,1.0000000000000004,3.179999887943268,2.02,1.18,0.5
1.005237427875727e-05,0.00711406007030746,17.723339021205902,1.1623365171253681,-0.13614554121159017,0.0006869383689718234,1.0000000000000004,3.1839999556541443,2.02,1.184,0.5
1.003381169084605e-05,0.006177702289278386,17.723572611808777,1.1622630413621664,-0.13547342852689326,0.000678066396289978,1.0000000000000004,3.1880000233650208,2.02,1.188,0.5
1.0015248591344061e-05,0.005241316834144527,17.723806709051132,1.1621895469725132,-0.13480129884555936,0.0006691941147209945,1.0000000000000004,3.1919997930526733,2.02,1.192,0.5
9.99561825665296e-06,0.004308851267069258,17.724020093679428,1.1621272917836905,-0.13412579894065857,0.000660217916589545,1.0000000000000004,3.1960001587867737,2.02,1.196,0.5
9.975698105790798e-06,0.003377411339442915,17.724228113889694,1.1620680466294289,-0.13344936189241707,0.000651213195709488,1.0000000000000004,3.1999999284744263,2.02,1.2,0.5
9.955778807579918e-06,0.0024459991905700917,17.724436104297638,1.1620088256895542,-0.13277294649742544,0.0006422087705288959,1.0000000000000004,3.2039999961853027,2.02,1.204,0.5
9.935859338838782e-06,0.0015145870247579296,17.724644124507904,1.1619495805352926,-0.13209652830846608,0.0006332043406587218,1.0000000000000004,3.208000063896179,2.02,1.208,0.5
9.918146730569788e-06,0.0006499937671833322,17.724822223186493,1.1618983671069145,-0.13143964670598507,0.0006246242056704432,1.0000000000000004,3.211999833583832,2.02,1.212,0.5
9.902209910706006e-06,-0.0001608139605764336,17.724975764751434,1.1618535965681076,-0.13079851027578115,0.0006163858012371293,1.0000000000000004,3.216000199317932,2.02,1.216,0.5
9.886272636094873e-06,-0.00097164582109599,17.725129812955856,1.16180881857872,-0.1301573549862951,0.0006081471414063344,1.0000000000000004,3.2199999690055847,2.02,1.22,0.5
9.870269906286921e-06,-0.0017852311948445276,17.725281685590744,1.161773782223463,-0.12951535149477422,0.0005999368934226368,1.0000000000000004,3.224000036716461,2.02,1.224,0.5
9.853336507603672e-06,-0.002631235986655156,17.725422233343124,1.1617206037044525,-0.12886353419162333,0.0005917738367315906,1.0000000000000004,3.2280001044273376,2.02,1.228,0.5
9.836403535246063e-06,-0.0034772156609506055,17.72556295990944,1.161667438223958,-0.12821173621341586,0.0005836110066184119,1.0000000000000004,3.2319998741149902,2.02,1.232,0.5
9.819704217761682e-06,-0.0043288484166623675,17.725704461336136,1.1616148632019758,-0.1275614881888032,0.0005754929032946166,1.0000000000000004,3.2359999418258667,2.02,1.236,0.5
9.807792736182819e-06,-0.0052963787493354175,17.725866496562958,1.1615746393799782,-0.12694299779832363,0.0005682910284576792,1.0000000000000004,3.240000009536743,2.02,1.24,0.5
9.795881709351306e-06,-0.006263880357437301,17.726028382778168,1.1615344062447548,-0.12632452975958586,0.0005610893877587841,1.0000000000000004,3.2440000772476196,2.02,1.244,0.5
9.784510069721364e-06,-0.007195693062385544,17.72614684700966,1.161512166261673,-0.12570315250195563,0.0005537939105408896,1.0000000000000004,3.248000144958496,2.02,1.248,0.5
9.77339047381065e-06,-0.008110831076919567,17.726244658231735,1.1614983193576336,-0.12508044857531786,0.0005464550362397347,1.0000000000000004,3.2519999146461487,2.02,1.252,0.5
9.762270508417714e-06,-0.009025996208947618,17.726343154907227,1.1614844780415297,-0.12445772672072053,0.0005391159407963642,1.0000000000000004,3.255999982357025,2.02,1.256,0.5
9.751150912507e-06,-0.009941134056134615,17.72644093632698,1.1614706479012966,-0.12383502465672791,0.0005317770583701531,1.0000000000000004,3.2600000500679016,2.02,1.26,0.5
9.737861660141789e-06,-0.011340193872456439,17.72648987174034,1.161454251036048,-0.12323783035390079,0.0005245874925208227,1.0000000000000004,3.263999819755554,2.02,1.264,0.5
9.724490112716921e-06,-0.012845941819250584,17.72658082842827,1.1614359710365534,-0.12264665006659925,0.000517430311674616,1.0000000000000004,3.2680001854896545,2.02,1.268,0.5
9.711118707400601e-06,-0.014351690027979203,17.726672142744064,1.1614177022129297,-0.12205546908080578,0.0005102731324768683,1.0000000000000004,3.271999955177307,2.02,1.272,0.5
9.697746705228383e-06,-0.0158574831293663,17.726763248443604,1.1613994371145964,-0.12146427063271403,0.0005031157382973106,1.0000000000000004,3.2760000228881836,2.02,1.276,0.5
9.684375243068644e-06,-0.017363230959745124,17.726854115724564,1.1613811645656824,-0.12087309057824314,0.0004959585460255767,1.0000000000000004,3.28000009059906,2.02,1.28,0.5
9.671003212474716e-06,-0.018869024119339883,17.726945012807846,1.1613628901541233,-0.12028189143165946,0.000488801139908901,1.0000000000000004,3.2839998602867126,2.02,1.284,0.5
9.657637463078572e-06,-0.020373675099108368,17.72705215215683,1.1613505538553,-0.11969147506169975,0.0004816372173053196,1.0000000000000004,3.288000226020813,2.02,1.288,0.5
9.643687619131924e-06,-0.02206491498509422,17.72713977098465,1.1613515131175518,-0.11910879868082702,0.0004747306657861827,1.0000000000000004,3.2919999957084656,2.02,1.292,0.5
9.63447538993023e-06,-0.02418291856884025,17.727253407239914,1.1613426208496094,-0.11854168749414384,0.0004682723365689867,1.0000000000000004,3.296000063419342,2.02,1.296,0.5
9.625263459156486e-06,-0.02630092215258628,17.727366387844086,1.1613337211310863,-0.11797457421198487,0.0004618140141499083,1.0000000000000004,3.2999998331069946,2.02,1.3,0.5
9.616051002581116e-06,-0.028418988920748234,17.727479875087738,1.161324828863144,-0.11740744626149535,0.00045535547830155565,1.0000000000000004,3.303999900817871,2.02,1.304,0.5
9.60667101423951e-06,-0.030536839389242232,17.72759246826172,1.1613146979361773,-0.1168381895404309,0.0004489021249440839,1.0000000000000004,3.3079999685287476,2.02,1.308,0.5
9.597119912996277e-06,-0.032654597715009004,17.72770419716835,1.161303322762251,-0.11626674071885645,0.0004424536119103095,1.0000000000000004,3.312000036239624,2.02,1.312,0.5
9.587569209656976e-06,-0.034772293525747955,17.727815985679626,1.1612919364124537,-0.11569530912674963,0.00043600529363629903,1.0000000000000004,3.3160001039505005,2.02,1.316,0.5
9.57801833578742e-06,-0.03689005190972239,17.727927923202515,1.1612805742770433,-0.11512386007234454,0.0004295567907206532,1.0000000000000004,3.320000171661377,2.02,1.32,0.5
9.570239896561361e-06,-0.03929173352662474,17.72803708910942,1.1612505204975605,-0.11456511379219592,0.0004233563913373928,1.0000000000000004,3.3239999413490295,2.02,1.324,0.5
9.56397927609487e-06,-0.04191040218574926,17.72812768816948,1.1612157858908176,-0.11401649052277207,0.00041726793142515817,1.0000000000000004,3.328000009059906,2.02,1.328,0.5
9.557835952023197e-06,-0.0445336340344511,17.72820934653282,1.1611859817057848,-0.11346828402020037,0.000411140850189895,1.0000000000000004,3.3320000767707825,2.02,1.332,0.5
9.551692770060072e-06,-0.04715678695356473,17.728291034698486,1.161156166344881,-0.11292009428143501,0.0004050139428386501,1.0000000000000004,3.335999846458435,2.02,1.336,0.5
9.545549502831818e-06,-0.04978001891868189,17.728372752666473,1.1611263621598482,-0.11237188917584717,0.00039888685984124095,1.0000000000000004,3.3400002121925354,2.02,1.34,0.5
9.539406335079548e-06,-0.052403171837795526,17.728454500436783,1.161096554249525,-0.11182369873858988,0.00039275994669196734,1.0000000000000004,3.343999981880188,2.02,1.344,0.5
9.533263096273004e-06,-0.05502640386112034,17.72853621840477,1.161066759377718,-0.11127549200318754,0.0003866328561912269,1.0000000000000004,3.3480000495910645,2.02,1.348,0.5
9.527119885888169e-06,-0.057649556430988014,17.728617906570435,1.1610369551926851,-0.11072730389423668,0.00038050595100003193,1.0000000000000004,3.352000117301941,2.02,1.352,0.5
9.520403622786944e-06,-0.06059573276434094,17.7286958694458,1.1609658058732748,-0.11019763024523854,0.00037450692019547205,1.0000000000000004,3.3559998869895935,2.02,1.356,0.5
9.51358477152553e-06,-0.06359963631257415,17.7287734746933,1.1608873084187508,-0.10967124509625137,0.00036853054734820034,1.0000000000000004,3.360000252723694,2.02,1.36,0.5
9.506698859240714e-06,-0.06660567049402744,17.728852182626724,1.1608102321624756,-0.10914495773613453,0.00036255005034036003,1.0000000000000004,3.3639997243881226,2.02,1.364,0.5
9.499094588250045e-06,-0.0696355199906975,17.72894376516342,1.160748576745391,-0.10861950367689133,0.0003565236410167927,1.0000000000000004,3.368000090122223,2.02,1.368,0.5
9.491490700952454e-06,-0.07266527903266251,17.729035526514053,1.160686917603016,-0.10809406614862382,0.00035049743223680707,1.0000000000000004,3.3719998598098755,2.02,1.372,0.5
9.48388644417264e-06,-0.0756951286457479,17.729127019643784,1.1606252491474152,-0.10756861488334835,0.0003444710340545498,1.0000000000000004,3.375999927520752,2.02,1.376,0.5
9.476282542664194e-06,-0.0787248887354508,17.729218810796738,1.1605635918676853,-0.10704317735508084,0.000338444815611183,1.0000000000000004,3.3799999952316284,2.02,1.38,0.5
9.468927515854375e-06,-0.08177745784632862,17.7293159365654,1.1605005953460932,-0.10652056918479502,0.0003324877641261992,1.0000000000000004,3.383999764919281,2.02,1.384,0.5
9.463383506158607e-06,-0.08499602216761559,17.72945261001587,1.1604278925806284,-0.1060185139067471,0.0003270335719207651,1.0000000000000004,3.3880001306533813,2.02,1.388,0.5
9.457839780679933e-06,-0.08821449032984674,17.729589104652405,1.1603551842272282,-0.10551647422835231,0.0003215795524056375,1.0000000000000004,3.391999900341034,2.02,1.392,0.5
9.45229575677331e-06,-0.0914330561645329,17.729725748300552,1.1602824870496988,-0.10501441941596568,0.0003161253616781323,1.0000000000000004,3.3959999680519104,2.02,1.396,0.5
9.446751960240363e-06,-0.09465152467601001,17.7298626601696,1.1602097786962986,-0.10451238066889346,0.0003106713360239155,1.0000000000000004,3.400000035762787,2.02,1.4,0.5
9.441207879490321e-06,-0.09787008864805102,17.72999918460846,1.1601370684802532,-0.10401032655499876,0.000305217149730197,1.0000000000000004,3.4040001034736633,2.02,1.404,0.5
9.435664125589938e-06,-0.1010885564610362,17.73013597726822,1.1600643713027239,-0.10350828780792654,0.0002997631341941087,1.0000000000000004,3.407999873161316,2.02,1.408,0.5
9.430120215370152e-06,-0.10430702567100525,17.730272561311722,1.1599916703999043,-0.10300624719820917,0.00029430910058181325,1.0000000000000004,3.4119999408721924,2.02,1.412,0.5
9.424576418837205e-06,-0.10752559034153819,17.730409115552902,1.1599189601838589,-0.1025041937828064,0.00028885490985430806,1.0000000000000004,3.416000008583069,2.02,1.416,0.5
9.419214705985723e-06,-0.11075714766047895,17.730545789003372,1.1598482448607683,-0.1020072668325156,0.0002835649953283337,1.0000000000000004,3.4200000762939453,2.02,1.42,0.5
9.41379596497427e-06,-0.11400694632902741,17.73068195581436,1.1597650647163391,-0.10152505501173437,0.00027879865560009875,1.0000000000000004,3.4240001440048218,2.02,1.424,0.5
9.408386020481885e-06,-0.11725626629777253,17.73081824183464,1.1596816536039114,-0.10104264668188989,0.0002740322344934043,1.0000000000000004,3.4279999136924744,2.02,1.428,0.5
9.402975919670098e-06,-0.12050568289123476,17.73095464706421,1.1595982182770967,-0.100560222286731,0.000269265656868356,1.0000000000000004,3.4320002794265747,2.02,1.432,0.5
9.397566003599422e-06,-0.1237550035584718,17.731091022491455,1.1595147959887981,-0.10007781442254782,0.00026449923336357983,1.0000000000000004,3.4359997510910034,2.02,1.436,0.5
9.392155973841909e-06,-0.1270044189877808,17.731227338314056,1.1594313886016607,-0.09959538956172764,0.00025973266085088653,1.0000000000000004,3.4400001168251038,2.02,1.44,0.5
9.38674601513867e-06,-0.13025373849086463,17.731363892555237,1.1593479663133621,-0.09911298099905252,0.00025496623155163434,1.0000000000000004,3.4439998865127563,2.02,1.444,0.5
9.381336226965686e-06,-0.13350305892527103,17.731500208377838,1.159264538437128,-0.09863057220354676,0.00025019979324270025,1.0000000000000004,3.447999954223633,2.02,1.448,0.5
9.375926012467062e-06,-0.13675247668288648,17.73163676261902,1.1591811161488295,-0.0981481485068798,0.00024543323127090844,1.0000000000000004,3.4520000219345093,2.02,1.452,0.5
9.370722040102919e-06,-0.13998656626790762,17.731767743825912,1.1590930540114641,-0.09767385292798281,0.00024090245975116886,1.0000000000000004,3.455999791622162,2.02,1.456,0.5
9.365958831608623e-06,-0.14318816061131656,17.731887757778168,1.158995108678937,-0.09721690928563476,0.00023687596441490655,1.0000000000000004,3.460000157356262,2.02,1.46,0.5
9.361195665746891e-06,-0.14638965600170195,17.7320074737072,1.1588971242308617,-0.09675997984595597,0.00023284958196256866,1.0000000000000004,3.463999927043915,2.02,1.464,0.5
9.35643241462003e-06,-0.1495912498794496,17.73212730884552,1.1587991584092379,-0.09630303597077727,0.00022882308562088838,1.0000000000000004,3.4679999947547913,2.02,1.468,0.5
9.351669262969153e-06,-0.15279274829663336,17.73224714398384,1.1587011739611626,-0.09584610676392913,0.0002247967090909242,1.0000000000000004,3.4720000624656677,2.02,1.472,0.5
9.346906196583404e-06,-0.15599424461834133,17.73236694931984,1.158603224903345,-0.09538917685858905,0.00022077032502920702,1.0000000000000004,3.4759998321533203,2.02,1.476,0.5
9.342142845980561e-06,-0.15919583546929061,17.73248690366745,1.1585052497684956,-0.09493223344907165,0.00021674382645642254,1.0000000000000004,3.4799998998641968,2.02,1.48,0.5
9.337379736962248e-06,-0.16239733411930501,17.73260661959648,1.1584072764962912,-0.09447530377656221,0.00021271745390549768,1.0000000000000004,3.4839999675750732,2.02,1.484,0.5
9.332616471624533e-06,-0.1655989249702543,17.732726395130157,1.1583093106746674,-0.09401836059987545,0.00020869094828412926,1.0000000000000004,3.4880000352859497,2.02,1.488,0.5
9.32709342293947e-06,-0.1687523960135877,17.73318600654602,1.1582006458193064,-0.09356495412066579,0.0002050543138238936,1.0000000000000004,3.492000102996826,2.02,1.492,0.5
9.325056538500576e-06,-0.17183849727734923,17.733260065317154,1.158085459843278,-0.09311924502253532,0.00020187695304230147,1.0000000000000004,3.4960001707077026,2.02,1.496,0.5
9.323019611429118e-06,-0.17492450634017587,17.73333403468132,1.1579702533781528,-0.09267354803159833,0.00019869968718921882,1.0000000000000004,3.4999999403953552,2.02,1.5,0.5
9.320982698568514e-06,-0.1780105158686638,17.733407825231552,1.157855050638318,-0.0922278524376452,0.00019552242576992285,1.0000000000000004,3.5040000081062317,2.02,1.504,0.5
9.318945899394748e-06,-0.18109661992639303,17.73348194360733,1.1577398553490639,-0.09178214194253087,0.0001923450619187861,1.0000000000000004,3.5079997777938843,2.02,1.508,0.5
9.316909057588418e-06,-0.1841826275922358,17.733555763959885,1.157624652609229,-0.09133644588291645,0.00018916780101108088,1.0000000000000004,3.5120001435279846,2.02,1.512,0.5
9.31487215893867e-06,-0.18726872792467475,17.733629524707794,1.1575094517320395,-0.0908907363191247,0.000185990438737349,1.0000000000000004,3.515999913215637,2.02,1.516,0.5
9.312924987625593e-06,-0.19037278788164258,17.73376688361168,1.157414698973298,-0.09045285219326615,0.0001828995720813964,1.0000000000000004,3.5199999809265137,2.02,1.52,0.5
9.310523665817527e-06,-0.19350481452420354,17.733933985233307,1.1573143247514963,-0.09002679120749235,0.0001799161042868036,1.0000000000000004,3.52400004863739,2.02,1.524,0.5
9.308122557172283e-06,-0.1966367494314909,17.73410078883171,1.1572139710187912,-0.08960074349306524,0.00017693272940277893,1.0000000000000004,3.5279998183250427,2.02,1.528,0.5
9.3057213348402e-06,-0.1997686866670847,17.734267741441727,1.1571136210113764,-0.08917469531297684,0.00017394935321135563,1.0000000000000004,3.532000184059143,2.02,1.532,0.5
9.301463705924107e-06,-0.20281147444620728,17.734451353549957,1.1570008639246225,-0.08875682041980326,0.00017140259785719536,1.0000000000000004,3.5359999537467957,2.02,1.536,0.5
9.29677412386809e-06,-0.205826829187572,17.734654515981674,1.1568774860352278,-0.08834165753796697,0.00016898656519970245,1.0000000000000004,3.540000021457672,2.02,1.54,0.5
9.292084541812073e-06,-0.20884227380156517,17.734857439994812,1.1567541025578976,-0.08792648231610656,0.00016657046080581495,1.0000000000000004,3.5440000891685486,2.02,1.544,0.5
9.287395073442894e-06,-0.21185762993991375,17.735060811042786,1.1566307432949543,-0.08751131943427026,0.00016415442581774187,1.0000000000000004,3.547999858856201,2.02,1.548,0.5
9.282705306645767e-06,-0.2148730750195682,17.73526406288147,1.1565073672682047,-0.0870961444452405,0.00016173831934906957,1.0000000000000004,3.5519999265670776,2.02,1.552,0.5
9.278015909330861e-06,-0.21788843348622322,17.735466808080673,1.156383978202939,-0.08668098016642034,0.00015932228488679812,1.0000000000000004,3.555999994277954,2.02,1.556,0.5
9.273326327274845e-06,-0.22090378403663635,17.735670179128647,1.1562606040388346,-0.08626581658609211,0.00015690625284037196,1.0000000000000004,3.5600000619888306,2.02,1.56,0.5
9.268636745218828e-06,-0.22391923144459724,17.735873103141785,1.1561372336000204,-0.08585064252838492,0.0001544901446948188,1.0000000000000004,3.564000129699707,2.02,1.564,0.5
9.263964770411803e-06,-0.22690986143425107,17.736070305109024,1.1560207437723875,-0.08543963078409433,0.00015225466584922742,1.0000000000000004,3.5679998993873596,2.02,1.568,0.5
9.259314211362835e-06,-0.2298701060935855,17.736259907484055,1.1559127401560545,-0.0850337240844965,0.000150241616609037,1.0000000000000004,3.571999967098236,2.02,1.572,0.5
9.254663709157285e-06,-0.23283026413992047,17.736449778079987,1.1558047588914633,-0.08462782902643085,0.00014822861868424297,1.0000000000000004,3.5760000348091125,2.02,1.576,0.5
9.250013121686607e-06,-0.23579051066190004,17.736639201641083,1.1556967608630657,-0.08422192209400237,0.00014621556505289846,1.0000000000000004,3.579999804496765,2.02,1.58,0.5
9.246348298574958e-06,-0.23861092561855912,17.736839652061462,1.1555793713778257,-0.08382552140392363,0.0001445015105900893,1.0000000000000004,3.5840001702308655,2.02,1.584,0.5
9.243558707794364e-06,-0.24130728701129556,17.737048536539078,1.1554536409676075,-0.08343754359520972,0.00014305297332839473,1.0000000000000004,3.587999939918518,2.02,1.588,0.5
9.240769315965736e-06,-0.24400356598198414,17.737257659435272,1.1553278975188732,-0.08304957649670541,0.00014160447605604531,1.0000000000000004,3.5920000076293945,2.02,1.592,0.5
9.237979909926253e-06,-0.24669984495267272,17.737466663122177,1.1552021857351065,-0.08266160869970918,0.00014015598118533035,1.0000000000000004,3.596000075340271,2.02,1.596,0.5
9.235190333356513e-06,-0.24939620774239302,17.737675935029984,1.155076451599598,-0.08227362995967269,0.00013870744172095328,1.0000000000000004,3.5999998450279236,2.02,1.6,0.5
9.232400998371304e-06,-0.25209248857572675,17.737885177135468,1.154950711876154,-0.08188566309399903,0.0001372589496781984,1.0000000000000004,3.604000210762024,2.02,1.604,0.5
9.22961162075353e-06,-0.25478885043412447,17.738094240427017,1.1548249907791615,-0.08149768318980932,0.00013581040977328485,1.0000000000000004,3.6079999804496765,2.02,1.608,0.5
9.226822058394646e-06,-0.2574851303361356,17.73830345273018,1.1546992734074593,-0.08110971702262759,0.00013436191760263227,1.0000000000000004,3.612000048160553,2.02,1.612,0.5
9.224032638144308e-06,-0.26018149172887206,17.738512873649597,1.1545735318213701,-0.08072173898108304,0.00013291337498344546,1.0000000000000004,3.6160001158714294,2.02,1.616,0.5
9.221243203683116e-06,-0.26287777116522193,17.73872196674347,1.1544477976858616,-0.0803337711840868,0.00013146488083037866,1.0000000000000004,3.619999885559082,2.02,1.62,0.5
9.218453755011069e-06,-0.2655740538612008,17.738931089639664,1.1543220840394497,-0.07994580431841314,0.00013001638513543412,1.0000000000000004,3.6239999532699585,2.02,1.624,0.5
9.216177602411335e-06,-0.2681934596039355,17.739136576652527,1.1542065925896168,-0.07956559746526182,0.0001288002526962373,1.0000000000000004,3.628000020980835,2.02,1.628,0.5
9.214198314566602e-06,-0.27073214296251535,17.739351123571396,1.1540848203003407,-0.07919074664823711,0.00012770995281385922,1.0000000000000004,3.6320000886917114,2.02,1.632,0.5
9.212827293936243e-06,-0.2730985698290169,17.739585995674133,1.1539477575570345,-0.07882701279595494,0.0001268758716435059,1.0000000000000004,3.636000156402588,2.02,1.636,0.5
9.211456301727594e-06,-0.27546492777764797,17.739821314811707,1.1538106892257929,-0.07846328942105174,0.00012604181773934187,1.0000000000000004,3.6399999260902405,2.02,1.64,0.5
9.210085337940654e-06,-0.27783135417848825,17.7400563955307,1.1536736097186804,-0.07809955487027764,0.00012520773841195876,1.0000000000000004,3.643999993801117,2.02,1.644,0.5
9.208714288888586e-06,-0.280197711661458,17.740291476249695,1.1535365395247936,-0.07773583056405187,0.00012437368221895895,1.0000000000000004,3.6480000615119934,2.02,1.648,0.5
9.207343339312501e-06,-0.2825640691444278,17.740526527166367,1.1533994767814875,-0.07737210777122527,0.00012353962389966,1.0000000000000004,3.651999831199646,2.02,1.652,0.5
9.205972375525562e-06,-0.28493049601092935,17.740761697292328,1.1532624159008265,-0.07700837240554392,0.00012270554342563855,1.0000000000000004,3.6560001969337463,2.02,1.656,0.5
9.204601383316913e-06,-0.2872968506999314,17.740996688604355,1.1531253475695848,-0.07664464926347136,0.00012187148836262374,1.0000000000000004,3.659999966621399,2.02,1.66,0.5
9.203230376897409e-06,-0.2896632794290781,17.74123191833496,1.152988275513053,-0.07628091424703598,0.00012103740837687837,1.0000000000000004,3.6640000343322754,2.02,1.664,0.5
9.201825278637443e-06,-0.2920346148312092,17.741467982530594,1.1528516486287117,-0.0759160389425233,0.0001201979574005918,1.0000000000000004,3.668000102043152,2.02,1.668,0.5
9.200382137919405e-06,-0.29441157914698124,17.741704553365707,1.152715526521206,-0.07554986421018839,0.00011935245260019656,1.0000000000000004,3.6719998717308044,2.02,1.672,0.5
9.198939011412222e-06,-0.2967884698882699,17.741941332817078,1.152579402551055,-0.07518370146863163,0.00011850697622683981,1.0000000000000004,3.676000237464905,2.02,1.676,0.5
9.197584518005897e-06,-0.29914482729509473,17.74217861890793,1.1524411477148533,-0.07481877005193383,0.00011768275878409895,1.0000000000000004,3.6799997091293335,2.02,1.68,0.5
9.197279851491658e-06,-0.3012233260087669,17.742411106824875,1.1522822733968496,-0.07447074283845723,0.00011707650836001449,1.0000000000000004,3.684000074863434,2.02,1.684,0.5
9.19704568502766e-06,-0.3032556059770286,17.7426315844059,1.152125684544444,-0.0741257059853524,0.00011645798275594643,1.0000000000000004,3.6879998445510864,2.02,1.688,0.5
9.196811603828792e-06,-0.3052879497408867,17.742852091789246,1.1519691031426191,-0.07378065795637667,0.0001158394398075302,1.0000000000000004,3.691999912261963,2.02,1.692,0.5
9.196577380521376e-06,-0.30732023110613227,17.743072390556335,1.1518125124275684,-0.07343562168534845,0.00011522091570981274,1.0000000000000004,3.6959999799728394,2.02,1.696,0.5
9.19634318563567e-06,-0.30935256788507104,17.743292897939682,1.1516559179872274,-0.07309057388920337,0.00011460237145399788,1.0000000000000004,3.700000047683716,2.02,1.7,0.5
9.196109090225946e-06,-0.3113848534412682,17.743513375520706,1.1514993198215961,-0.0727455373853445,0.00011398384618210855,1.0000000000000004,3.7040001153945923,2.02,1.704,0.5
9.195874966394513e-06,-0.31341713201254606,17.743733823299408,1.151342736557126,-0.07240049971733242,0.00011336532091377194,1.0000000000000004,3.707999885082245,2.02,1.708,0.5
9.195640686243678e-06,-0.31544947158545256,17.743953973054886,1.15118614025414,-0.07205545261967927,0.00011274677678940748,1.0000000000000004,3.7119999527931213,2.02,1.712,0.5
9.195406491357971e-06,-0.31748175667598844,17.744174480438232,1.151029558852315,-0.07171041541732848,0.0001121282513096844,1.0000000000000004,3.716000020503998,2.02,1.716,0.5
9.195172353315684e-06,-0.3195140943862498,17.744394928216934,1.1508729606866837,-0.07136536901816726,0.00011150970668794002,1.0000000000000004,3.7200000882148743,2.02,1.72,0.5
9.19493822948425e-06,-0.3215463734231889,17.744615644216537,1.1507163736969233,-0.07102033076807857,0.00011089118483464944,1.0000000000000004,3.723999857902527,2.02,1.724,0.5
9.194704006176835e-06,-0.3235787143930793,17.74483597278595,1.1505597811192274,-0.07067528320476413,0.00011027264012142268,1.0000000000000004,3.728000223636627,2.02,1.728,0.5
9.194613767249393e-06,-0.325533386785537,17.745102614164352,1.1503732930868864,-0.07033951301127672,0.0001095236673194222,1.0000000000000004,3.73199999332428,2.02,1.732,0.5
9.194467551765229e-06,-0.3274579280987382,17.74537593126297,1.150174155831337,-0.07000822760164738,0.00010861330346756404,1.0000000000000004,3.7360000610351562,2.02,1.736,0.5
9.194766221298778e-06,-0.3293351707980037,17.745603531599045,1.1499681398272514,-0.06968479917850345,0.00010726814276296182,1.0000000000000004,3.7400001287460327,2.02,1.74,0.5
9.195064862410618e-06,-0.33121236227452755,17.745830863714218,1.149762149900198,-0.06936138239689171,0.0001059230229678576,1.0000000000000004,3.7439998984336853,2.02,1.744,0.5
9.195363375624765e-06,-0.33308960404247046,17.746058493852615,1.1495561320334673,-0.06903795362450182,0.00010457786131912172,1.0000000000000004,3.7480002641677856,2.02,1.748,0.5
9.195603979605949e-06,-0.3349929805845022,17.74619570374489,1.1493628080934286,-0.0687095622997731,0.00010325128885568802,1.0000000000000004,3.7519997358322144,2.02,1.752,0.5
9.195741043299677e-06,-0.33690301794558764,17.74640843272209,1.1491622496396303,-0.06838063860777766,0.00010192431464695062,1.0000000000000004,3.7560001015663147,2.02,1.756,0.5
9.195878192258533e-06,-0.33881300035864115,17.74662110209465,1.1489616762846708,-0.0680517234141007,0.00010059737892120779,1.0000000000000004,3.7599998712539673,2.02,1.76,0.5
9.196015170687133e-06,-0.340723036788404,17.74683377146721,1.1487611420452595,-0.06772279914002866,9.927040460055991e-05,1.0000000000000004,3.7639999389648438,2.02,1.764,0.5
9.196152248591716e-06,-0.3426330201327801,17.747046381235123,1.1485605668276548,-0.06739388487767428,9.794346948410748e-05,1.0000000000000004,3.76800000667572,2.02,1.768,0.5
9.196289354918008e-06,-0.34454300440847874,17.74725890159607,1.1483600158244371,-0.06706497014965862,9.661653454884345e-05,1.0000000000000004,3.771999776363373,2.02,1.772,0.5
9.196426432822591e-06,-0.3464530427008867,17.74747171998024,1.1481594555079937,-0.06673604669049382,9.528956149829071e-05,1.0000000000000004,3.776000142097473,2.02,1.776,0.5
9.19480555694463e-06,-0.3481969302520156,17.74767968058586,1.1479431204497814,-0.06642556539736688,9.36493173142594e-05,1.0000000000000004,3.7799999117851257,2.02,1.78,0.5
9.192981877959028e-06,-0.34992172103375196,17.74788737297058,1.1477249544113874,-0.06611719995271415,9.197290675899694e-05,1.0000000000000004,3.783999979496002,2.02,1.784,0.5
9.19115851161223e-06,-0.3516464587301016,17.748094826936722,1.1475067920982838,-0.06580884475260973,9.029654598435854e-05,1.0000000000000004,3.7880000472068787,2.02,1.788,0.5
9.18933493210261e-06,-0.35337124951183796,17.748302429914474,1.1472886186093092,-0.06550047965720296,8.862013744703745e-05,1.0000000000000004,3.792000114917755,2.02,1.792,0.5
9.187435964008728e-06,-0.35509051848202944,17.748524129390717,1.1470675226300955,-0.06519113923422992,8.695336118691444e-05,1.0000000000000004,3.7959998846054077,2.02,1.796,0.5
9.18530768956316e-06,-0.3567931391298771,17.74878916144371,1.146837417036295,-0.06487880914937705,8.531575171843997e-05,1.0000000000000004,3.799999952316284,2.02,1.8,0.5
9.183179372485029e-06,-0.3584958026185632,17.74905428290367,1.1466073002666235,-0.06456646812148392,8.367809178011498e-05,1.0000000000000004,3.8040000200271606,2.02,1.804,0.5
9.181050998563478e-06,-0.3601984288543463,17.74931925535202,1.1463771983981133,-0.06425413629040122,8.20404810983888e-05,1.0000000000000004,3.808000087738037,2.02,1.808,0.5
9.17892272411791e-06,-0.36190109606832266,17.74958434700966,1.1461471021175385,-0.06394179665949196,8.040282111210217e-05,1.0000000000000004,3.8120001554489136,2.02,1.812,0.5
9.176794492304907e-06,-0.36360371578484774,17.749849528074265,1.1459170002490282,-0.06362946529407054,7.876521343064269e-05,1.0000000000000004,3.815999925136566,2.02,1.816,0.5
9.174644233667095e-06,-0.365303460508585,17.750113606452942,1.145686823874712,-0.06331745767965913,7.71251208764312e-05,1.0000000000000004,3.8200002908706665,2.02,1.82,0.5
9.171220114012613e-06,-0.3668329482898116,17.750315755605698,1.1454523801803589,-0.06302487396169454,7.534366725536756e-05,1.0000000000000004,3.823999762535095,2.02,1.824,0.5
9.167795980147275e-06,-0.3683624276891351,17.75051811337471,1.1452179308980703,-0.06273229012731463,7.356221700405285e-05,1.0000000000000004,3.8280001282691956,2.02,1.828,0.5
9.164371718384245e-06,-0.36989196203649044,17.750720143318176,1.144983483478427,-0.06243969744537026,7.178071222657678e-05,1.0000000000000004,3.831999897956848,2.02,1.832,0.5
9.160947513464635e-06,-0.37142145074903965,17.75092241168022,1.144749028608203,-0.062147113610990345,6.999925884088043e-05,1.0000000000000004,3.8359999656677246,2.02,1.836,0.5
9.157523322755878e-06,-0.37295098323374987,17.751124680042267,1.144514575600624,-0.06185452046338469,6.821775273024855e-05,1.0000000000000004,3.840000033378601,2.02,1.84,0.5
9.154099046781994e-06,-0.37448046542704105,17.75132691860199,1.1442801412194967,-0.061561936512589455,6.643629956215591e-05,1.0000000000000004,3.8439998030662537,2.02,1.844,0.5
9.150674912916656e-06,-0.376010000705719,17.751529186964035,1.1440456975251436,-0.06126934371422976,6.465479440009858e-05,1.0000000000000004,3.848000168800354,2.02,1.848,0.5
9.147250707997046e-06,-0.37753948383033276,17.751731365919113,1.143811248242855,-0.06097675964701921,6.28733412213478e-05,1.0000000000000004,3.8519999384880066,2.02,1.852,0.5
9.143826616764272e-06,-0.37906896602362394,17.751933604478836,1.1435767989605665,-0.06068417499773204,6.109188710468061e-05,1.0000000000000004,3.856000006198883,2.02,1.856,0.5
9.140373890659248e-06,-0.3806039076298475,17.75213286280632,1.1433474086225033,-0.060388221056200564,5.9298147917274946e-05,1.0000000000000004,3.8600000739097595,2.02,1.86,0.5
9.13684547754201e-06,-0.3821195438504219,17.75232920050621,1.1431205980479717,-0.0600930800428614,5.750865682330186e-05,1.0000000000000004,3.863999843597412,2.02,1.864,0.5
9.132943603162857e-06,-0.38349572475999594,17.752516210079193,1.142892176285386,-0.059813530184328556,5.5789368730074784e-05,1.0000000000000004,3.8679999113082886,2.02,1.868,0.5
9.12911480099865e-06,-0.38486612029373646,17.75270316004753,1.142653938382864,-0.05953121592756361,5.409922670196465e-05,1.0000000000000004,3.871999979019165,2.02,1.872,0.5
9.125285828304186e-06,-0.38623656518757343,17.752890169620514,1.1424157116562128,-0.05924889270681888,5.2409034815070754e-05,1.0000000000000004,3.8760000467300415,2.02,1.876,0.5
9.12145718245938e-06,-0.38760695420205593,17.753077417612076,1.142177477478981,-0.05896657891571522,5.071889129837359e-05,1.0000000000000004,3.880000114440918,2.02,1.88,0.5
9.117628437138592e-06,-0.3889773562550545,17.75326418876648,1.1419392470270395,-0.05868426489178091,4.902875155909925e-05,1.0000000000000004,3.8839998841285706,2.02,1.884,0.5
9.113799492865837e-06,-0.390347795560956,17.753451108932495,1.1417010072618723,-0.05840194213669747,4.7338558324838687e-05,1.0000000000000004,3.887999951839447,2.02,1.888,0.5
9.10997069070163e-06,-0.39171819668263197,17.75363802909851,1.1414627693593502,-0.0581196277635172,4.5648417270172104e-05,1.0000000000000004,3.8920000195503235,2.02,1.892,0.5
9.106141845904858e-06,-0.3930886387825012,17.753825068473816,1.1412245333194733,-0.05783730570692569,4.395822418956641e-05,1.0000000000000004,3.895999789237976,2.02,1.896,0.5
9.10231304374065e-06,-0.39445903431624174,17.75401210784912,1.1409863084554672,-0.05755499086808413,4.226808204066401e-05,1.0000000000000004,3.9000001549720764,2.02,1.9,0.5
9.09848414210046e-06,-0.39582947082817554,17.75419905781746,1.1407480612397194,-0.0572726686950773,4.0577893614113236e-05,1.0000000000000004,3.903999924659729,2.02,1.904,0.5
9.094864026337746e-06,-0.3971539130434394,17.75431740283966,1.140528604388237,-0.056994616403244436,3.8961362406553235e-05,1.0000000000000004,3.9079999923706055,2.02,1.908,0.5
9.091785628356774e-06,-0.3983925860375166,17.754594177007675,1.1402708422392607,-0.05672934849280864,3.76175576661808e-05,1.0000000000000004,3.912000060081482,2.02,1.912,0.5
9.08870710247811e-06,-0.3996312925592065,17.7548711001873,1.1400130670517683,-0.05646407324820757,3.627371469860918e-05,1.0000000000000004,3.9159998297691345,2.02,1.916,0.5
9.08562867607543e-06,-0.4008699581027031,17.75514805316925,1.139755291864276,-0.05619880568701774,3.492991146458735e-05,1.0000000000000004,3.920000195503235,2.02,1.92,0.5
9.082550164407621e-06,-0.40210866276174784,17.755424827337265,1.1394975129514933,-0.05593353067524731,3.358606801384667e-05,1.0000000000000004,3.9239999651908875,2.02,1.924,0.5
9.07947173800494e-06,-0.40334733203053474,17.755701690912247,1.1392397619783878,-0.055668262648396194,3.224226213660586e-05,1.0000000000000004,3.928000032901764,2.02,1.928,0.5
9.07639331160226e-06,-0.40458603389561176,17.755978673696518,1.1389819718897343,-0.05540298775304109,3.089841976589014e-05,1.0000000000000004,3.9320001006126404,2.02,1.932,0.5
9.073314870988725e-06,-0.40582470688968897,17.756255269050598,1.1387242022901773,-0.055137719959020615,2.955461609133181e-05,1.0000000000000004,3.935999870300293,2.02,1.936,0.5
9.070236259844933e-06,-0.40706340689212084,17.756532311439514,1.138466415926814,-0.0548724444815889,2.821076961190272e-05,1.0000000000000004,3.9399999380111694,2.02,1.94,0.5
9.067165763099183e-06,-0.4083018256351352,17.756811290979385,1.1382080614566803,-0.05460693209897727,2.686698502429863e-05,1.0000000000000004,3.944000005722046,2.02,1.944,0.5
9.064188915886007e-06,-0.40953720919787884,17.757113844156265,1.1379425954073668,-0.05433849524706602,2.552339430295092e-05,1.0000000000000004,3.9480000734329224,2.02,1.948,0.5
9.060735365551409e-06,-0.4106469638645649,17.757359862327576,1.1376819275319576,-0.05408290179912001,2.4379905173788075e-05,1.0000000000000004,3.952000141143799,2.02,1.952,0.5
9.05714516363787e-06,-0.4117181347683072,17.757598251104355,1.1374244168400764,-0.053829135838896036,2.3293914619415546e-05,1.0000000000000004,3.9559999108314514,2.02,1.956,0.5
9.053558670757411e-06,-0.4127859026193619,17.757852852344513,1.1371700074523687,-0.05357195565011352,2.2206386340428708e-05,1.0000000000000004,3.959999978542328,2.02,1.96,0.5
9.049972220509517e-06,-0.4138536248356104,17.758107215166092,1.1369156334549189,-0.05331478302832693,2.1118889947047137e-05,1.0000000000000004,3.9640000462532043,2.02,1.964,0.5
9.046385784472477e-06,-0.41492138523608446,17.75836169719696,1.1366612073034048,-0.053057602257467806,2.0031362168992928e-05,1.0000000000000004,3.967999815940857,2.02,1.968,0.5
9.042799277381164e-06,-0.41598911862820387,17.75861629843712,1.1364067941904068,-0.052800429752096534,1.8943865171650032e-05,1.0000000000000004,3.9720001816749573,2.02,1.972,0.5
9.039212855554979e-06,-0.417056848295033,17.758870720863342,1.1361523997038603,-0.05254325666464865,1.785637032369891e-05,1.0000000000000004,3.97599995136261,2.02,1.976,0.5
9.035626305831101e-06,-0.4181246059015393,17.759125351905823,1.1358980052173138,-0.05228607635945082,1.6768842442616005e-05,1.0000000000000004,3.9800000190734863,2.02,1.98,0.5
9.032039940848335e-06,-0.41919233836233616,17.759379625320435,1.1356436014175415,-0.0520289036212489,1.5681346241080973e-05,1.0000000000000004,3.984000086784363,2.02,1.984,0.5
9.028453419546167e-06,-0.4202600996941328,17.75963419675827,1.1353891864418983,-0.051771723199635744,1.4593816032970608e-05,1.0000000000000004,3.9879998564720154,2.02,1.988,0.5
9.024789733302896e-06,-0.4212852204218507,17.759885102510452,1.1351401936262846,-0.051519350497983396,1.3647715327635979e-05,1.0000000000000004,3.9920002222061157,2.02,1.992,0.5
9.020938449566529e-06,-0.4222067389637232,17.76012733578682,1.1349043361842632,-0.05127864354290068,1.3045478448603376e-05,1.0000000000000004,3.9959999918937683,2.02,1.996,0.5
9.017087208462726e-06,-0.4231282193213701,17.760369300842285,1.1346684955060482,-0.05103794357273728,1.2443264016503974e-05,1.0000000000000004,4.000000059604645,2.02,2.0,0.5


==> figs/data/cyl_fk03/spectra_u.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,4.626535720027894e-32,7.734792997050018e-32,1.0258611167896638e-31,9.595126356865991e-32,4.429832636050488e-31
0.01,0.20404396898065263,0.032823462257882366,0.04612333308434924,0.07656570832993134,0.30339818617200187
0.02,0.1473606734471506,0.07899573088340908,0.05416000753939805,0.0313782786103938,0.06201330294425593
0.03,0.10827488512552266,0.1131442284837472,0.06876687995274841,0.031889619937903,0.05274079554096693
0.04,0.32540633180824297,0.049906006427549776,0.036846190080194435,0.014765681521225277,0.08934125702882308
0.05,0.1220604576559496,0.0936054721210059,0.14764077612703963,0.08490457279522301,0.020916630810334173
0.06,0.1051998640520192,0.019377225645479352,0.06432239472765455,0.041587033191506056,0.06636205435385029
0.07,0.21437898508033384,0.07172003627280764,0.11991498232627933,0.13712174207871636,0.0932368459431607
0.08,0.10306297126828494,0.03512382375441324,0.0975453066293124,0.12755029078470695,0.015890383841181466
0.09,0.10004345420506118,0.048257165015695026,0.04340496445687089,0.027691606355083154,0.016766957137923814
0.1,0.06854140190476561,0.06562459963146898,0.10448032240693376,0.0941170781719519,0.004534463899441904
0.11,0.05941218885853844,0.06269033754367612,0.09970376765623509,0.07541484752554091,0.006410666855164812
0.12,0.029566587168166403,0.043886819573716866,0.11904050014025061,0.07558160813965915,0.012487551639685502
0.13,0.056535909785237745,0.04635301747271472,0.020721906742906894,0.025664493528122334,0.005114095239127656
0.14,0.06985980407807937,0.04284023775819942,0.03713138376784751,0.01647353829492653,0.01248311411710246
0.15,0.07015998602137236,0.06548630640544842,0.08239844548490953,0.0693811931255427,0.019207932714971055
0.16,0.03459378656123764,0.05239414470729518,0.06787797027264798,0.08123184457408805,0.0058401031473274195
0.17,0.054595966777191564,0.016400223275366475,0.018615820958213142,0.0328972710126491,0.012944536070530404
0.18,0.08240858778185381,0.026852200765161816,0.02964296692598999,0.01750296085479406,0.011205259685752622
0.19,0.03758337771937213,0.025775552936700613,0.02450155480694694,0.03016929704114294,0.005720835462269045
0.2,0.055729997643480876,0.020112610731792303,0.013583101794686353,0.011671090712305267,0.02592781344240857
0.21,0.06470521285543833,0.03630561092124768,0.0485964841842086,0.02112569599204521,0.01890212105759714
0.22,0.0765836608353592,0.01761007506503404,0.020380284401392362,0.016573253514062573,0.187776292940405
0.23,0.08644362708170188,0.031834929549705335,0.04622095894217317,0.023998249924753755,0.026483514918630276
0.24,0.05635241895946737,0.028327917534213036,0.017732761371127063,0.01874713332177294,0.005989524141101275
0.25,0.11105467672651721,0.021656892256243045,0.02928781140192845,0.013355024484825456,0.0021618422436217163
0.26,0.0451785516927534,0.0221375493114424,0.029644854412918642,0.014413752809713543,0.0037933461849893506
0.27,0.027220828577288504,0.020532750529935844,0.018581590203036236,0.022582703014214302,0.0015006113003444308
0.28,0.05024500678014197,0.03093019218204681,0.04276737650649235,0.02552181947990631,0.002824421365031371
0.29,0.04044213367647061,0.03163528360461012,0.019122802098897225,0.012326084059853836,0.0018243487194158025
0.3,0.015345745899583743,0.02435777430965317,0.023882016371170003,0.018539501042125744,0.0010489521398913003
0.31,0.02941937381926208,0.02264187007312412,0.030073486549058788,0.011179253847142682,0.0014581517314629466
0.32,0.04101113479499939,0.02251845551775616,0.056215186413533756,0.026031592532275792,0.0012163813703208626
0.33,0.036889078660743785,0.012526521903470427,0.01878154550889245,0.007938853672862373,0.0013688169634013488
0.34,0.03195845610241916,0.01846096564058141,0.015399009426717698,0.023966582384386155,0.001594430542058322
0.35000000000000003,0.045165079435655286,0.028013943632273258,0.050173606675741465,0.032778439329323436,0.003138691231430217
0.36,0.02884563417433868,0.018995080930993533,0.016540416507893667,0.01720629965077512,0.002537698768588012
0.37,0.027563870057016097,0.028586327309090314,0.022407383477454215,0.00969160362677605,0.0003298749056382926
0.38,0.039763100070553385,0.03699898869849445,0.01962412142548197,0.01074779364877979,0.0012418423367954047
0.39,0.08528301317335656,0.044303772662905846,0.03517862715608101,0.008011976114664341,0.0007677796199995913
0.4,0.04610419986284835,0.03324056797432419,0.041769459091402644,0.034301349594760916,0.0002207352665287036
0.41000000000000003,0.023587955827927564,0.01349235178181537,0.02200598464750296,0.01530719745652859,0.0005607405214401195
0.42,0.16422433299473244,0.07841582186369762,0.038375603139870804,0.022449417906787478,0.0015554273173968534
0.43,0.09078759780855437,0.05518857581103993,0.05160917707932361,0.027304029302059395,0.00044292499733780417
0.44,0.08989894648196133,0.04901132344786528,0.013785970355226418,0.004121941734707744,0.0027202686575391447
0.45,0.06396066529939362,0.09906031636822094,0.0586869201767853,0.024303525669310728,0.002476071894468259
0.46,0.030890009322029826,0.013395865052948852,0.015719936043072168,0.012388210165899066,0.0011670891601569546
0.47000000000000003,0.06147169782937719,0.022263391204580277,0.024965263706229587,0.013053980635367233,0.00016479172680888306
0.48,0.034784450047261564,0.025262275795540644,0.012734548244733279,0.009237350352209142,0.00031433387851638017
0.49,0.04828624444999311,0.021253122536480977,0.023246315077619345,0.009767774919485642,0.00013134906811586132
0.5,0.02519094165444107,0.014581857090566308,0.012561967224307882,0.006999482555061755,0.0015209759041320782
0.51,0.036957143382587994,0.01944235999956208,0.013879282373945371,0.007636958612626303,0.0005760807028685691
0.52,0.025525989653671217,0.011451457406053054,0.020276322319441577,0.011301749045664562,0.00018370807911393628
0.53,0.02792136569043554,0.017548474209677763,0.015190432517307237,0.005179295061752963,0.00025503421628954087
0.54,0.02042723413543703,0.009851147416181738,0.00885904624695891,0.014599684846186779,0.0002470025680310149
0.55,0.009745896864704262,0.015885604541010078,0.0052423795235764575,0.004476668010618337,0.0001463360989115782
0.56,0.01568639143816701,0.010949487701784888,0.0061461321999861235,0.004697111551428433,0.00011751135508274234
0.5700000000000001,0.025597789321545633,0.016528116054245694,0.006983153273310694,0.008010036093177037,0.00010571724812627799
0.58,0.03626847473155806,0.012004761266698442,0.007023730896057484,0.005625310404380873,0.00010691054656089343
0.59,0.014695092506978546,0.01053583696714937,0.009242668440364352,0.0050289657894663515,5.219839731199986e-05
0.6,0.030501051531506163,0.009204686620451957,0.0072494610797251575,0.0050653096793040414,0.00016626685652031196
0.61,0.01585115072774878,0.013766127826547256,0.009241279290484959,0.003787675010928402,0.00010268864293420908
0.62,0.024992495449150772,0.011162820667998676,0.008855779783453076,0.005361972794133923,6.804901306907211e-05
0.63,0.014751783663202747,0.00801560550764197,0.00495638832714206,0.0032061949669193956,9.252219777016245e-05
0.64,0.019284549058762007,0.008496496912415104,0.006076894176577312,0.003886026370224098,0.0005014123213419351
0.65,0.020927166190452005,0.01072282943360314,0.013907076807733329,0.004067203008984235,0.00024948998277809825
0.66,0.01994719600961906,0.008805816700006708,0.00624235920061013,0.0025410032096550793,7.707674442930519e-05
0.67,0.022111979966879337,0.0077531101426484535,0.006447065155625464,0.003176872826162588,9.97446624265167e-05
0.68,0.014847104617569556,0.005217378292487937,0.004146482896925074,0.004517016846895531,0.00015997632064529256
0.6900000000000001,0.01838775754817007,0.014001458806647462,0.004104104587079575,0.0018106362537174472,6.887029725138347e-05
0.7000000000000001,0.019178907319769543,0.008636578027908525,0.0032187999236364187,0.002380323367098883,7.175639586791604e-05
0.71,0.010419408942075341,0.00302921807563696,0.004626821832359851,0.0023339369097194703,7.998073078329112e-05
0.72,0.017045717180979608,0.009529874936031243,0.003229208466394712,0.002264044859955807,0.00018442773616306202
0.73,0.020926194824195436,0.007818966152474167,0.003957662916424189,0.0017750638614110234,0.0001285320131213408
0.74,0.015257128921843976,0.003715642914108602,0.0032872323606327166,0.0033099991524272294,6.79193814396614e-05
0.75,0.014416416169352885,0.005441036126351931,0.0040911103969896705,0.0028438733138057984,5.997937775454852e-05
0.76,0.015698554602929335,0.0035331989758599818,0.0030721133961135,0.0018140897963206028,5.528093480904351e-05
0.77,0.007836614523893354,0.012224207299317117,0.007313680572224137,0.0041688361096417804,0.00012193389040392956
0.78,0.010973094585340475,0.005682607561645653,0.0037107539212738122,0.0020438632643915494,8.984724094478048e-05
0.79,0.009878511208541935,0.004884560520167604,0.003596559778039501,0.0016336091882405948,0.0001106782919806809
0.8,0.007631789130506587,0.0035853373018614283,0.0027075836385250566,0.0024774599665438385,8.397735398569166e-05
0.81,0.00999895061179164,0.005058293601582463,0.0063303462729241864,0.00174322716349847,9.097748381156546e-05
0.8200000000000001,0.010618226390028651,0.00558735387315702,0.003981945559629654,0.0015898625564725898,0.0001218784074480739
0.8300000000000001,0.012035729974694634,0.005511143402969749,0.00205596792718997,0.0010834055278811532,9.99843270294744e-05
0.84,0.012689777403192309,0.0033174958945002774,0.0030518486987091043,0.0013734347823301932,0.00011412376350090508
0.85,0.009002263510352196,0.0026454765736562843,0.0031248282323067906,0.0010553863749164934,9.667670082261514e-05
0.86,0.011002611104766807,0.0050677323974680655,0.0029687333328613464,0.001374069968111001,0.00015450664374109762
0.87,0.013719241838131271,0.006288878577713815,0.002373856386440813,0.0010653123417334058,0.000187086605008137
0.88,0.016069212093039593,0.004443520357811295,0.003493121833565486,0.001785950106729135,0.00013932150872146003
0.89,0.0099705388099196,0.004616376847074393,0.0027937470798064428,0.0016439639101309034,4.692606668510417e-05
0.9,0.008763827737821453,0.005967404180572316,0.0019175157716250532,0.0012080528059897314,8.839835049868807e-05
0.91,0.008562116148127243,0.004523428778858654,0.004269025726484754,0.0018611784168099245,8.193929563947249e-05
0.92,0.011628869429212207,0.002430928801744015,0.0032490034202512104,0.0008733494760418166,8.135273167567509e-05
0.93,0.0077992205088386266,0.003917124067250667,0.001764126289895674,0.0014591525690375918,7.539120698696545e-05
0.9400000000000001,0.012074638746533034,0.0016341102170846975,0.001742845511571284,0.0017881386869001102,0.00012828458016188844
0.9500000000000001,0.008611182115960198,0.003885369225128487,0.001923783090607659,0.0005537587872053564,0.00011998489153201993
0.96,0.007613853189776083,0.0030137210823495677,0.0030798252519507628,0.0007179156386937835,0.0001386750153146815
0.97,0.004147139737166915,0.0028669336208526678,0.0009188818444817358,0.0009684577254621546,0.00011562002686390214
0.98,0.005912506038930292,0.004177721281548083,0.0016960637040994123,0.0004973570261452995,0.00010505915168193092
0.99,0.007718555201264269,0.004481675507589497,0.0017947362319210146,0.001073255165767516,0.00018601074029560668
1.0,0.005081698096528961,0.002963464853761005,0.001238434193019214,0.000718406587855317,0.00020245108831590933
1.01,0.006773021868871248,0.0034630225822730896,0.002828991672630703,0.0007454931236721505,0.0002844418287523963
1.02,0.006775606688525617,0.003179361900388874,0.001587668989655166,0.0005862348965506003,0.00028094901983527276
1.03,0.005793007197891862,0.0029812421941442647,0.0012794637391588314,0.0004746138844904756,0.00022678683046268555
1.04,0.0054124352651681975,0.0028213065126857753,0.0014102704484598137,0.0005929649371399311,0.00021958086352752196
1.05,0.005196867182782703,0.0036141374178015927,0.0014595446566525844,0.0004634965367443119,0.00029149525875358693
1.06,0.00859990426300137,0.0014752506028282973,0.0014474982700521317,0.0005095566903630226,0.00033646939005631943
1.07,0.007331158888890127,0.0025229239826656024,0.0016712155805967363,0.00028535019400722047,0.00034173068953261086
1.08,0.006387716886361248,0.0025718368312236135,0.0017626909871935746,0.00039527729958071427,0.00032865337183289047
1.09,0.007498515863214901,0.0020057211031792367,0.0008534087040598005,0.0005945425277880471,0.0003356585111425404
1.1,0.0065547747850620815,0.003206727683025003,0.0008497989152880083,0.0003870584567661398,0.0003250418665418989
1.11,0.004551678261747675,0.0022828448776515305,0.0011886909533120728,0.0005537653815861506,0.0002729246900040634
1.12,0.004108458437629104,0.0018884207757933363,0.0013773202819344326,0.0003571186877457733,0.0002485575554356431
1.1300000000000001,0.0027375686814808523,0.001872384693202595,0.0015715419427574536,0.00021560928223512813,0.0002439089064814375
1.1400000000000001,0.0036098285249091164,0.001158198339225583,0.0008172687961140174,0.0004586609149198999,0.0002936093345903952
1.1500000000000001,0.005536354850046773,0.0023163347762333074,0.0005647810849015904,0.0003176708574671755,0.00030900464990629185
1.16,0.004208034302906165,0.002027819391822649,0.0008985932795126282,0.0006049219890530038,0.00027803732012648204
1.17,0.004895817630998023,0.0023003083258980096,0.0007691637700122086,0.00036428890069601597,0.00023783444031614506
1.18,0.004058670235582623,0.0015450986088247096,0.0009811158725965166,0.0005792378893881469,0.0002130943520497028
1.19,0.00349598803379468,0.0021036310065777057,0.0007735105651894339,0.00027246322425390654,0.0002695293323652886
1.2,0.0066944669352995406,0.00250546566963401,0.00046047380591902643,0.0005313040638797145,0.0002920504066617247
1.21,0.0036384599509281753,0.00168482497614226,0.000692989880704632,0.00040822823623078337,0.00025147364973292637
1.22,0.002874268326131653,0.0017264379569538804,0.000422636372223741,0.00022866051715588902,0.00019577941282380678
1.23,0.003784544831020546,0.0012495762291963295,0.0012095373041193665,0.00018545420369905046,0.0001065930792932318
1.24,0.003256515335039322,0.0013944574276385957,0.0008612644090235187,0.0003102996623188291,9.970018134142735e-05
1.25,0.0023214540981485138,0.0012368783259346183,0.001357773461503175,0.00028311154811894954,5.127672481311043e-05
1.26,0.004442890444151564,0.0011285436546357407,0.00038685852459458984,0.00022062403000014445,7.536751296212627e-05
1.27,0.0021550104799504866,0.0015535561542368273,0.0007377150730846065,0.0002312118503116382,5.876244859389431e-05
1.28,0.002738468904987756,0.000946692933790685,0.0006307020940802475,0.00016236956163952296,5.85289563119424e-05
1.29,0.002436163424008357,0.0010493305824875326,0.0004924855912575119,0.00016043581859440329,5.984569613764561e-05
1.3,0.0019304001817078958,0.0008788632391150067,0.0004292957229833366,0.0001516457581153715,2.5958349164188046e-05
1.31,0.003321078204918201,0.0006233082611252979,0.00042413174338947894,0.00011043956559888204,0.00010677847157176277
1.32,0.00217129625658334,0.0008993909079580437,0.00033047604002117985,0.0001217395960782325,4.978034936352915e-05
1.33,0.0016433013319456385,0.000913764295149374,0.0006017012706055602,0.0001609599830032914,6.67845503645711e-05
1.34,0.0016024784174023606,0.0006392592562271864,0.0003984772855001666,9.066164787409976e-05,5.1594597752056966e-05
1.35,0.00224496442704771,0.0008131507120202119,0.0003580110551997831,0.00011945247831042892,7.972329878372718e-05
1.36,0.0016195908685835315,0.0006862391750862759,0.00029158563230211845,9.665966723538008e-05,4.236138895606724e-05
1.37,0.001580137107140019,0.0002699431377805596,0.00029703455867661403,0.00012198825297778184,9.215609833409774e-05
1.3800000000000001,0.0015485881948943394,0.0005724522670161492,0.00022199081437546952,0.00010344654570637948,5.8909444651342264e-05
1.3900000000000001,0.0012755178680214376,0.0007753156844442134,0.00018472865228682316,9.175976957236556e-05,0.00010354842321883429
1.4000000000000001,0.0008039217951064826,0.00048334857361019643,0.00040695288405809564,0.00010822175782435285,8.80579116524327e-05
1.41,0.0013567073978271785,0.0005410247428327731,0.00026770996894960017,4.149725755098621e-05,7.447776241492455e-05
1.42,0.0013113773843362589,0.0004442637407318228,0.00023263194856445747,6.65725658147166e-05,6.593599407387325e-05
1.43,0.001011205759844092,0.0003519070360671469,0.00020153414463450892,6.782327735019615e-05,8.130490702071944e-05
1.44,0.0009724239767374893,0.00031345727514574284,0.0001326918927407057,5.294981067460922e-05,6.530784634195407e-05
1.45,0.0010357001374045709,0.00043405903575777303,0.00021469974742701855,4.672163146549453e-05,9.373417677963682e-05
1.46,0.0012932914905435255,0.0005248466806795997,0.00018324274292077854,4.068351582040205e-05,5.405013062695733e-05
1.47,0.0009178257037265877,0.0004687614650478788,0.00019282160450863532,4.4706870534683146e-05,0.00010534495345632996
1.48,0.0010220107269058182,0.0003782628685450555,0.00015434384502227327,5.2232858297345886e-05,5.371029715863392e-05
1.49,0.0007910228987610473,0.0004687032730296576,0.00016578145135957481,5.158783374490269e-05,3.729240705879685e-05
1.5,0.0009535671064444532,0.00030787028775381006,0.00018430207850270072,3.099082014000224e-05,5.994615938944751e-05
1.51,0.000940979072256902,0.00040914854223313423,0.0001068099701592805,2.2418849340413746e-05,6.983970434889778e-05
1.52,0.0007123621506879198,0.0003516645543325897,0.0001915620657810962,3.9664177542088255e-05,8.665282572270166e-05
1.53,0.0008619461704561066,0.00021866070066049165,0.0001317495353740762,2.6351291347713278e-05,4.397914939446693e-05
1.54,0.0005496625356521975,0.0002879271120697992,0.00012608027057575745,1.9710024166871967e-05,0.00017642750789860175
1.55,0.0003736951783187938,0.0002033399826637489,0.00015784960333322008,3.4078224552528205e-05,0.00022285878870891102
1.56,0.0005466273949849465,0.00014179105535847139,0.00013151620430170428,1.7659831625949892e-05,0.00011086405256607621
1.57,0.00036184633697079413,0.0002131724996711007,0.00013562631257655214,1.4828226905462446e-05,0.0003639845445430273
1.58,0.0005709393554351112,0.0001802738060537843,0.0001552347757270052,1.6774433333118915e-05,0.00046010568597772887
1.59,0.0005286801648392295,0.00023496789273624118,7.235289397996113e-05,2.0060535692744535e-05,0.0003798594620134413
1.6,0.0005057871786578388,0.00019484459218725326,8.77007214479979e-05,1.495140085569333e-05,0.00011747392263616947
1.61,0.00053557907911926,0.00011482686561618813,9.560020807056012e-05,1.711228269658606e-05,0.0007389453286238187
1.62,0.000536531582332794,0.0001516711516408558,4.682779208180218e-05,1.192660303818786e-05,0.00022811981602762263
1.6300000000000001,0.00038993702789258394,0.00018137159081581033,7.319009361008688e-05,7.213784126808802e-06,0.00015440079683823966
1.6400000000000001,0.00037040938405417175,8.069959240741464e-05,7.728969014910105e-05,1.0781312243355096e-05,7.662843884055959e-05
1.6500000000000001,0.0005436819813627208,8.82444168628248e-05,5.681315438766906e-05,1.0405270112549179e-05,6.414541245979924e-05
1.6600000000000001,0.0003691351467991825,0.00012840016833228908,4.265830138933777e-05,9.059914259418724e-06,0.00028026827699591787
1.67,0.00021756510249803688,0.00011518816496897209,5.328757509030377e-05,1.0384271127615799e-05,0.00014303691464067798
1.68,0.00029439196274324674,5.311270746315755e-05,4.033659914804593e-05,8.534117637028055e-06,0.00015155848869138284
1.69,0.00040820285067295306,0.00011179772427848888,4.562467312121267e-05,4.349235137708289e-06,0.00016138439065387986
1.7,0.00023791760505154896,0.00010528205187001673,3.638521948388644e-05,6.2615309183120756e-06,0.0001794073788170964
1.71,0.0003214466137301124,0.00011637681664898892,5.124591697964521e-05,4.288144211423648e-06,6.438693341716054e-05
1.72,0.00034036513898119696,0.00011803412324368606,4.310889110367259e-05,6.119410995935583e-06,6.080026200376334e-05
1.73,0.00020449685061380381,0.00013174184527647788,3.907991572228913e-05,5.038788790862373e-06,3.117401740116388e-05
1.74,0.00024848455748588215,8.881092454111393e-05,4.197665002428651e-05,5.3349076139290096e-06,3.001782653665129e-05
1.75,0.0002011485014150416,6.373730143925704e-05,4.4478238117847776e-05,4.1343551506374074e-06,5.955110968216668e-05
1.76,0.00024192288863766502,7.416398947067964e-05,2.2862261302295965e-05,2.7013680191653284e-06,8.12770404670908e-05
1.77,0.00019352523746916564,8.762105285825901e-05,3.098758894098285e-05,2.1428706129572014e-06,4.05068857692091e-05
1.78,0.00018745630903202248,8.765944864523279e-05,2.8344681647726902e-05,2.648361896695047e-06,2.7058447126647262e-05
1.79,0.0001327282878833237,6.316178890465668e-05,2.626481480608684e-05,2.5847082063930867e-06,1.670244083572125e-05
1.8,0.00013851862877015716,4.635548548560002e-05,3.3127688051407614e-05,1.7549632897502656e-06,1.1289115562790853e-05
1.81,0.00017425254248111982,6.254584536354481e-05,2.977511936143878e-05,2.979083152799313e-06,1.0626506838774522e-05
1.82,0.00018368221504356423,4.6513117189895395e-05,1.959169984830612e-05,3.4118577607195346e-06,3.7964576633930786e-06
1.83,0.00023943903653924557,4.810377785551703e-05,2.1861675325014676e-05,2.4085684013179344e-06,5.950886843382642e-06
1.84,0.0001328480645667499,2.877655346732158e-05,2.1604231857363084e-05,2.5644892207733123e-06,8.693890149931626e-06
1.85,0.00013066989963529592,4.066265805455738e-05,2.1784252980703816e-05,2.0584745000525377e-06,9.286728912940683e-06
1.86,0.00016747819838580503,3.221759236983215e-05,2.0770810112036386e-05,1.6330548326168716e-06,8.60357104715195e-06
1.87,9.945330417741463e-05,4.158500551848812e-05,1.9416296822304283e-05,1.7742534790815602e-06,8.414462757758707e-06
1.8800000000000001,8.061144585714476e-05,1.8697324737937435e-05,1.2612018041507575e-05,1.781208438646807e-06,1.1427908728978311e-05
1.8900000000000001,8.37383320847532e-05,2.2735551994223115e-05,7.449041660406765e-06,1.4749785255051363e-06,9.032480870192306e-06
1.9000000000000001,7.603709301941536e-05,2.914627105626962e-05,7.2005329482913145e-06,1.2662546141131513e-06,7.72347543461208e-06
1.9100000000000001,8.102942242936194e-05,3.377830033639433e-05,1.4446383701891976e-05,1.3998809291382958e-06,6.953798222187683e-06
1.92,7.736157736156499e-05,1.6618569001323678e-05,1.1036496649047738e-05,1.3759052421420826e-06,8.492950604045358e-06
1.93,8.038350170271023e-05,2.256092034188028e-05,1.123125610236825e-05,1.004637640401841e-06,7.691805252259756e-06
1.94,6.370685035403957e-05,2.309447162288065e-05,1.2446840540177329e-05,1.341939375222046e-06,5.710287916194665e-06
1.95,5.7723372314514847e-05,2.5710817299669118e-05,1.1224470730907089e-05,9.807075099775065e-07,4.8322383330428956e-06
1.96,0.00010823649746727595,2.1008496502512484e-05,7.5237599058625646e-06,9.201568343033572e-07,5.248812248469232e-06
1.97,7.28783480090191e-05,1.3683236813839356e-05,6.75135419202677e-06,1.0555232634095551e-06,2.696707989518278e-06
1.98,6.335674624268078e-05,2.10658919738046e-05,9.252665547623663e-06,9.798997077029501e-07,6.152209179965967e-06
1.99,6.996966175378786e-05,1.4129062416745144e-05,6.743191923343806e-06,8.915076319793579e-07,5.5431164417265384e-06
2.0,6.142511881386745e-05,1.4549236569573612e-05,8.445346134507146e-06,9.290289549461113e-07,2.970511034245051e-06
2.0100000000000002,5.862710975334095e-05,1.9208322022369693e-05,7.484792121736849e-06,7.76752853617693e-07,4.0150814715917e-06
2.02,5.149286792860305e-05,1.183361436969591e-05,7.760938830510998e-06,7.854203921920287e-07,5.115999783964887e-06
2.0300000000000002,7.303554576489752e-05,9.827347954290251e-06,4.240462302002699e-06,6.996955264617948e-07,4.421653429448947e-06
2.04,4.853977967920227e-05,8.953928986985083e-06,5.279405834825546e-06,7.317144033299564e-07,4.492572312994907e-06
2.05,5.5049260373715983e-05,1.0024522735769199e-05,6.571902002380088e-06,6.164199922849752e-07,8.521022724290518e-07
2.06,4.521690845895874e-05,1.2066493757014715e-05,5.54764157041837e-06,7.130522844424383e-07,9.884567407957749e-07
2.07,5.8865033953905835e-05,9.241171667384262e-06,5.335008252062124e-06,7.213338699174007e-07,7.615387460458707e-07
2.08,4.933579763644905e-05,8.413010403973331e-06,4.585246267363529e-06,6.916222053913254e-07,2.0203059079574724e-06
2.09,6.44618367252677e-05,1.1160325666232114e-05,5.497962950963124e-06,6.85178408584665e-07,1.8954370866835447e-06
2.1,4.623916295374447e-05,8.383909306519466e-06,3.957867896724362e-06,6.366719425960894e-07,1.8733762398705642e-06
2.11,4.401237742084566e-05,9.755114825428704e-06,3.89710351481363e-06,6.117576324885132e-07,2.9918237044607905e-06
2.12,4.129090250574144e-05,9.846362017711563e-06,3.6025429409707567e-06,6.120940011997929e-07,7.333338270618007e-06
2.13,2.2205162547840207e-05,7.005744830672975e-06,2.894489620235685e-06,5.914738651416734e-07,3.1829919817113233e-06
2.14,4.093210953472335e-05,7.120193380006897e-06,4.569410575143616e-06,5.777520344503283e-07,4.945170541996452e-06
2.15,3.193491538883328e-05,7.540019482053836e-06,3.335205127337113e-06,5.545814627382028e-07,1.0917465051077393e-06
2.16,3.292887229601996e-05,4.953605921530622e-06,3.0638240545250008e-06,5.290202848030749e-07,3.345781466670233e-06
2.17,2.0826338490041514e-05,4.550587368418603e-06,3.3907789007262002e-06,5.376258199311725e-07,3.077763057846313e-06
2.18,2.4285890392162516e-05,5.6490897134540445e-06,2.7360288202910868e-06,5.02967188598266e-07,1.012413337453701e-05
2.19,1.4580423530205386e-05,4.005986769175041e-06,3.0911067332989426e-06,5.121317226591692e-07,5.648598047625024e-06
2.2,2.534290119268027e-05,4.909419234180088e-06,2.523212769878844e-06,5.009108988235412e-07,1.9050054681496956e-06
2.21,2.421858465384668e-05,5.4492323591926894e-06,2.6517971604134076e-06,4.894497127262444e-07,2.169773346149363e-06
2.22,1.3700904421803574e-05,4.355096013867717e-06,2.6034316559224846e-06,4.610243234308861e-07,2.3191100683934918e-06
2.23,2.3825965587415858e-05,2.9959516400182206e-06,2.105346462703079e-06,4.6686059234020275e-07,3.825655520031171e-06
2.24,1.4554832166680594e-05,4.202466096194055e-06,2.4056269228963742e-06,4.6570691423529393e-07,2.7708589238746837e-06
2.25,1.9043472239419865e-05,3.5980251095679564e-06,2.3001688730423123e-06,4.4419765289052616e-07,1.873717305869075e-06
2.2600000000000002,1.7700208468074607e-05,2.5710090940596622e-06,2.2162987426747987e-06,4.382702125266522e-07,3.3086788959536125e-06
2.27,1.6602707921358837e-05,3.053682725964742e-06,2.0957818356237303e-06,4.3772706988656487e-07,1.0084183869982628e-06
2.2800000000000002,1.703199318117479e-05,2.74992770984348e-06,2.0961746398159358e-06,4.1938972891558334e-07,3.686532444559109e-06
2.29,1.9982283043280274e-05,3.7813847444338516e-06,2.234058907652314e-06,4.1943841644169796e-07,8.167648614789874e-07
2.3000000000000003,1.3907011161892846e-05,3.2075760416259034e-06,1.87265041709762e-06,4.0422963155160903e-07,2.9316281766190417e-07
2.31,1.0807170767464902e-05,3.1673689837944777e-06,1.8848510263623844e-06,3.978786991390494e-07,8.369274429997814e-07
2.32,1.2350450154793661e-05,2.6440861820272235e-06,1.9815741775310097e-06,4.0190273501100046e-07,4.0365990808140933e-07
2.33,1.0145701428588645e-05,3.1187855230639025e-06,1.8342905224041197e-06,3.778143034045741e-07,1.1207769365872773e-06
2.34,1.0438187403137944e-05,2.4163149840898607e-06,1.7886304915359106e-06,3.737576295695543e-07,1.3479372549918202e-06
2.35,1.5763107179065063e-05,1.5893162115401667e-06,1.7394189937189698e-06,3.638187319255563e-07,1.6776312173065796e-06
2.36,1.1979425050481801e-05,1.5449814579443094e-06,1.7825977261227392e-06,3.600943061171491e-07,1.0330580511086518e-06
2.37,1.2034512753759032e-05,1.9456611624193755e-06,1.6358857764675761e-06,3.47164527946128e-07,5.152489791412013e-07
2.38,1.1396886661604151e-05,2.097938832537998e-06,1.5460438325436993e-06,3.4649422865670397e-07,5.617784831276625e-07
2.39,7.985678825400919e-06,2.2168716081910964e-06,1.4710198455573128e-06,3.3784174721466017e-07,8.751506991497144e-07
2.4,8.256848520036833e-06,2.1039131565197586e-06,1.5643605494532778e-06,3.441023161916514e-07,8.494174632533899e-07
2.41,1.1885669115215887e-05,1.2095409692992151e-06,1.6662038884302796e-06,3.216203495387895e-07,1.739472868231858e-06
2.42,1.0920893623029274e-05,1.3793296795102762e-06,1.4486181832114533e-06,3.130560646811967e-07,5.698533056674353e-07
2.43,8.531259454624257e-06,1.936943273931169e-06,1.3958559897046024e-06,3.039314466932321e-07,2.4654164810481443e-07
2.44,1.1413276741477842e-05,9.931857722400603e-07,1.3459785931017463e-06,3.0234628451490595e-07,3.122544103309986e-07
2.45,6.674503835561433e-06,1.401465968638885e-06,1.3559161617125403e-06,2.997697182761965e-07,1.5535003182180658e-06
2.46,7.159394487481304e-06,1.1556125101392307e-06,1.3718068854803298e-06,2.859687234186455e-07,9.669374465964284e-07
2.47,6.334356378609053e-06,9.26983176277072e-07,1.3672860202100887e-06,2.7954949549736e-07,5.773160707486899e-07
2.48,6.1835223561944215e-06,1.036778127190349e-06,1.254779299366647e-06,2.8307621351284096e-07,3.809621600028453e-07
2.49,5.769789658962633e-06,1.1964935154964166e-06,1.2227177327768316e-06,2.7350478535196554e-07,1.731938954547548e-07
2.5,7.779004242681042e-06,1.0145174695278618e-06,1.2113384038579555e-06,2.6586438797274836e-07,6.188421997680681e-07
2.5100000000000002,3.911447216204601e-06,8.167659400698699e-07,1.2070593633999862e-06,2.6702161854427363e-07,1.1285836069713836e-06
2.52,5.865628042105657e-06,8.146304353998045e-07,1.1476930620920558e-06,2.546715120757807e-07,8.930126465205126e-07
2.5300000000000002,6.281855964995174e-06,7.151436041006944e-07,1.1740385809138171e-06,2.459247774520234e-07,2.1944391404844824e-07
2.54,3.4736111502812044e-06,7.498640648376283e-07,1.1125160116820687e-06,2.416580379584919e-07,2.7513043826525107e-07
2.5500000000000003,5.3103007377556654e-06,1.1417855577533727e-06,1.0933332790744441e-06,2.4047150526193376e-07,3.9383475831040764e-07
2.56,5.670638412195241e-06,8.12512178514685e-07,1.0810677212402366e-06,2.4241958935952474e-07,5.357104648639963e-07
2.57,2.6464997601235033e-06,6.410791389208284e-07,1.0531362220699622e-06,2.3706298705358668e-07,5.450382353329886e-07
2.58,2.8505565021021118e-06,8.835685636166404e-07,1.0395197362605524e-06,2.2919854283144677e-07,4.509712824340952e-07
2.59,4.56693026331441e-06,6.215420817122741e-07,1.0355333839952567e-06,2.243445814598779e-07,4.5668049276881715e-07
2.6,3.919743416919709e-06,6.962829982934298e-07,1.0069827795378832e-06,2.1962663766968854e-07,2.4634922332719064e-07
2.61,2.7644332730960714e-06,8.541548336699255e-07,9.84118802012112e-07,2.1824689270798064e-07,3.7235316559341356e-07
2.62,2.4543541334125962e-06,6.572288395894422e-07,9.653116119240657e-07,2.1103829611512883e-07,2.3838955843108748e-07
2.63,2.231190354354916e-06,6.426110532194927e-07,9.432377892866195e-07,2.0989768505715721e-07,9.700272116686192e-07
2.64,2.485495341922907e-06,6.534090871816454e-07,9.287603543718924e-07,1.9926914814131463e-07,5.028653199668701e-07
2.65,3.2527482683411336e-06,5.585497104104625e-07,9.134531045580586e-07,2.0321371281296218e-07,1.4727775722491043e-07
2.66,3.5941484908325643e-06,5.433938737752637e-07,8.984068812067039e-07,1.9662624691121906e-07,3.4449278270327877e-07
2.67,3.7260660790788394e-06,6.6935638801008e-07,8.838234998029363e-07,1.9899373443736382e-07,3.845560463651254e-07
2.68,2.4655075199629916e-06,5.501327844764713e-07,8.560487081548883e-07,1.942353927573406e-07,4.1034373200079456e-07
2.69,2.948350443740775e-06,4.4444367504745213e-07,8.486230824124954e-07,1.8685583527299226e-07,2.8522000959510046e-07
2.7,3.0669201585501283e-06,6.164509488710155e-07,8.346426724280405e-07,1.7775201363107037e-07,2.741660596555667e-07
2.71,2.973034798563697e-06,5.056883327912107e-07,8.347684988187828e-07,1.8270358862373876e-07,2.59281313202544e-07
2.72,2.7760175891201575e-06,5.687822272386029e-07,8.058009008909487e-07,1.7834424397077756e-07,2.830639666013246e-07
2.73,2.1496783312532656e-06,4.4373206404662894e-07,7.78356211437774e-07,1.7510199582050002e-07,2.5546413223350993e-07
2.74,1.1095502839843384e-06,5.504666344539561e-07,7.897538696877621e-07,1.7222590373949758e-07,3.002874023713717e-07
2.75,2.6753359945218726e-06,4.432718204362776e-07,7.547456620731503e-07,1.7138114858018895e-07,2.862692626535343e-07
2.7600000000000002,2.3093944634044957e-06,4.186267627406782e-07,7.551003824144637e-07,1.6236735783964098e-07,2.8014848310989245e-07
2.77,2.588274080747574e-06,3.961018502057917e-07,7.227567921537384e-07,1.646669649566767e-07,3.2832422551006195e-07
2.7800000000000002,2.060535153824458e-06,4.0971731870467594e-07,7.150414253553434e-07,1.5718564586362846e-07,2.127352506945954e-07
2.79,1.5299467154111956e-06,4.307861642296121e-07,7.123146478283351e-07,1.5688494040961413e-07,2.5270766179382486e-07
2.8000000000000003,1.8090056081076253e-06,3.7897824355634506e-07,6.986057406338807e-07,1.538264925080504e-07,2.9134889723832674e-07
2.81,1.3643335647569643e-06,4.2433919896179543e-07,6.92300648672301e-07,1.4835138889914372e-07,2.4112982029975667e-07
2.82,1.817584308337466e-06,3.5270074247782004e-07,6.737144508634139e-07,1.506276404157465e-07,1.607704755930248e-07
2.83,1.5980203161979298e-06,4.416305214282979e-07,6.69186860884719e-07,1.4547098352978667e-07,2.5413474131541655e-07
2.84,1.2394736235687268e-06,3.4089179760134414e-07,6.495476119052754e-07,1.4177797270211505e-07,2.0265721277305236e-07
2.85,2.097441965537665e-06,4.020331361436427e-07,6.381619670660586e-07,1.4073238686365585e-07,2.5173776376988713e-07
2.86,1.3531714940734e-06,3.475079556617602e-07,6.218942310784739e-07,1.375598406091661e-07,2.2072458712666515e-07
2.87,1.6139419214381609e-06,3.3364013981515374e-07,6.120754220894535e-07,1.3725409791203426e-07,1.4451599595256767e-07
2.88,1.196303237147058e-06,3.556416020878999e-07,5.994965910752913e-07,1.319998680308962e-07,2.346508983532523e-07
2.89,1.0593470800913138e-06,3.265063374192201e-07,5.910913470702238e-07,1.273861473771124e-07,2.3776304709875512e-07
2.9,1.3323068370229765e-06,3.5119995144372536e-07,5.809719014959639e-07,1.3193509644238704e-07,2.1556575150392797e-07
2.91,1.4036254684024716e-06,2.9225296212081436e-07,5.710101757161766e-07,1.2804598619373413e-07,2.0490583776428332e-07
2.92,1.4774055608650278e-06,3.352839004347088e-07,5.616637600166507e-07,1.2402324113804887e-07,1.578869165674474e-07
2.93,1.2502799714545865e-06,2.898911047681725e-07,5.588852317821328e-07,1.2687798744311177e-07,1.6716226310892907e-07
2.94,8.52526876240586e-07,3.4273174389023964e-07,5.410927779144471e-07,1.2015395060462907e-07,2.495916504669999e-07
2.95,1.0731844525335804e-06,2.9754864480083034e-07,5.438245649462017e-07,1.1824518226078832e-07,1.893429199289223e-07
2.96,1.0666399592982764e-06,2.9866228551233204e-07,5.377206223356656e-07,1.1724958972718735e-07,1.5511357460517003e-07
2.97,1.1135907496200025e-06,3.031320820764006e-07,5.153711938351205e-07,1.1389311547711181e-07,1.4286411042942546e-07
2.98,8.746489536205237e-07,2.771355524298512e-07,5.112667973491627e-07,1.1369624768042115e-07,1.9974611404858894e-07
2.99,8.20451891587695e-07,3.0834021621206254e-07,5.027891967006308e-07,1.1283381143244268e-07,1.7804152911799048e-07
3.0,8.285097729755101e-07,2.6513185951510526e-07,5.037116091049671e-07,1.0971234889257203e-07,1.4635566950673297e-07
3.0100000000000002,1.0466508226484365e-06,2.9933004572018e-07,4.892616071929445e-07,1.0842729363396926e-07,1.5845047942489379e-07
3.02,1.077804556222686e-06,2.646287111078278e-07,4.82933603485982e-07,1.0904113393707374e-07,1.5097049885056633e-07
3.0300000000000002,7.899415091524528e-07,2.6961754510013495e-07,4.6604280521291123e-07,1.0616553459668815e-07,1.6877884569556448e-07
3.04,8.256170608603605e-07,2.4689219180681113e-07,4.7379383195539746e-07,1.0273707166889531e-07,1.677128910309463e-07
3.0500000000000003,1.0138508512193655e-06,2.7432153999198724e-07,4.601895280295312e-07,1.0073090132446488e-07,1.3760255508459338e-07
3.06,7.916822426506129e-07,2.435918515461946e-07,4.477156793684138e-07,1.003772961899572e-07,1.493093288853732e-07
3.0700000000000003,5.963477246984797e-07,2.631447480737126e-07,4.475629669235968e-07,9.816493418326425e-08,1.517034946275249e-07
3.08,4.926581770308317e-07,2.293898099790902e-07,4.4092222643315357e-07,9.792003155627821e-08,1.4417827087843435e-07
3.09,6.210086939529718e-07,2.50514255859986e-07,4.278422154668072e-07,9.425982985023333e-08,1.312356224441556e-07
3.1,6.112233850592732e-07,2.3279963018777278e-07,4.215569313262879e-07,9.404958913724626e-08,1.4172371332242068e-07
3.11,6.625975902448011e-07,2.3400263086293884e-07,4.208674921138626e-07,9.158413445398149e-08,1.4498847164509726e-07
3.12,6.333218995799568e-07,2.2646474464147733e-07,4.080987958333561e-07,9.086355490334248e-08,1.2480697070381035e-07
3.13,7.704212562395968e-07,2.2016988123395628e-07,4.0449000873994513e-07,8.919866609594272e-08,1.3581865513394608e-07
3.14,7.707128536655398e-07,2.254445323551265e-07,3.933205784874103e-07,8.651613621072914e-08,1.3618431972351555e-07
3.15,6.431518779381273e-07,2.1633074400046293e-07,3.9185024720102554e-07,8.943191464712975e-08,1.2620161318493718e-07
3.16,5.790455580702416e-07,2.200610134406583e-07,3.827532393728663e-07,8.574790251420551e-08,1.3143353624992329e-07
3.17,4.481643780384157e-07,2.0634271123923339e-07,3.813844679063066e-07,8.379311356197404e-08,1.2764868880812863e-07
3.18,5.644838744320173e-07,2.161379520979478e-07,3.7090981292953267e-07,8.233017486844228e-08,1.2570071470682995e-07
3.19,5.2353679978644e-07,2.0366789723611082e-07,3.6558784367258264e-07,8.217409846263982e-08,1.1632425898036835e-07
3.2,6.42140875721366e-07,2.037368960906974e-07,3.658263855480072e-07,8.16781608396459e-08,1.1620678962447748e-07
3.21,4.900726572242098e-07,1.9633392589678645e-07,3.544888581710591e-07,7.808699134871234e-08,1.232829370928162e-07
3.22,4.263340527856889e-07,1.9524131311161164e-07,3.5281916841102846e-07,7.868372450969064e-08,1.1865443871408643e-07
3.23,3.9993842822870015e-07,1.9604581478830743e-07,3.489195138859123e-07,7.835036331879303e-08,1.1388365543325568e-07
3.24,4.3560655363401127e-07,1.8814356897106805e-07,3.415464158036016e-07,7.67373844392015e-08,1.105974068449696e-07
3.25,5.137707438352771e-07,1.840767476579013e-07,3.395338362017015e-07,7.586217219885301e-08,1.1294862561391252e-07
3.2600000000000002,5.505584746720717e-07,1.8760428554556645e-07,3.307897570066683e-07,7.441547393260558e-08,1.0887977512803983e-07
3.27,4.422887057495612e-07,1.8428567172363892e-07,3.269712213331622e-07,7.12620769625621e-08,1.1274355688497404e-07
3.2800000000000002,4.5911568391107045e-07,1.7723990505621595e-07,3.2413821467887215e-07,7.32135341515537e-08,1.0144790427689443e-07
3.29,3.931269254096745e-07,1.7668976542016902e-07,3.2136646748183514e-07,7.14904893554998e-08,1.0591999369431048e-07
3.3000000000000003,3.9347667697181087e-07,1.7399890847976632e-07,3.11461283355077e-07,7.042700662974533e-08,1.0246168798902183e-07
3.31,3.771156019305106e-07,1.7563835541652103e-07,3.0979235492743404e-07,6.770632184896291e-08,1.040564916892975e-07
3.3200000000000003,4.954451700758852e-07,1.7072683253969865e-07,3.0500887089640674e-07,6.785660893090667e-08,9.88665846897716e-08
3.33,3.8945822908647373e-07,1.6755608534608174e-07,3.00137043087584e-07,6.67335520396343e-08,9.824220326703633e-08
3.34,4.250240450700451e-07,1.6290463178404533e-07,2.9926261377719995e-07,6.628093615097177e-08,1.006403600789996e-07
3.35,3.3108368246409093e-07,1.6412351848327504e-07,2.902495967491869e-07,6.606329507531834e-08,9.376877102419305e-08
3.36,4.5163942218428664e-07,1.6042322569958553e-07,2.867980146285262e-07,6.323714562256507e-08,9.033283737616732e-08
3.37,3.4420690758015143e-07,1.5894128143418412e-07,2.811258668342453e-07,6.230564535914942e-08,9.527658420755775e-08
3.38,3.487455186593748e-07,1.585885481579481e-07,2.804172744071973e-07,6.115877097899354e-08,8.870174321612566e-08
3.39,3.284147844898466e-07,1.531164738637025e-07,2.782768583973853e-07,6.086025110091205e-08,9.253439207617386e-08
3.4,3.7057749450573583e-07,1.4871399541322944e-07,2.730853942675333e-07,5.984922593839199e-08,8.858232744499968e-08
3.41,2.9358287942877536e-07,1.5029811403056153e-07,2.641640306520736e-07,5.91076887527507e-08,8.87843428057452e-08
3.42,2.9640645972053584e-07,1.5091706026658944e-07,2.655415339976379e-07,5.808596676817985e-08,8.64610173004222e-08
3.43,2.582483726350437e-07,1.4375702392781023e-07,2.6012334505422344e-07,5.7933618782786635e-08,8.419504734664742e-08
3.44,2.617881241469557e-07,1.4500566812457034e-07,2.557688771374362e-07,5.714698162449282e-08,8.433290446337984e-08
3.45,2.162587524244718e-07,1.4256728363240557e-07,2.541996466900493e-07,5.6308749759401566e-08,8.349760136339372e-08
3.46,2.771145202687223e-07,1.3805741959965868e-07,2.4969962574480976e-07,5.66522013870187e-08,8.18267097583045e-08
3.47,2.5199167544611654e-07,1.3652750278406384e-07,2.4491203628135164e-07,5.501010205545959e-08,8.07371194163463e-08
3.48,2.4853743978818184e-07,1.366288179560063e-07,2.4543951850243893e-07,5.3895043419898046e-08,8.030932385466911e-08
3.49,2.6722379320790035e-07,1.370176839779245e-07,2.377743112989677e-07,5.251716205667523e-08,7.799466583443233e-08
3.5,2.4557997027148693e-07,1.3111113278660852e-07,2.369089906073604e-07,5.304229010263133e-08,7.788593480589135e-08
3.5100000000000002,2.651380995879953e-07,1.26885188932578e-07,2.349993113235388e-07,5.181392636539055e-08,7.766335696129954e-08
3.52,2.632838409667492e-07,1.2965946032716154e-07,2.309396508035194e-07,5.0923508231815675e-08,7.653399923187901e-08
3.5300000000000002,2.561021551834647e-07,1.2723117772143352e-07,2.2926313407559715e-07,5.0718624991854834e-08,7.356379539208976e-08
3.54,2.678501220619198e-07,1.2580109108649494e-07,2.2549830642597427e-07,4.997045827062821e-08,7.518066400498185e-08
3.5500000000000003,2.670117138447793e-07,1.223079241946582e-07,2.225880668188242e-07,4.927736449770118e-08,7.367420443293577e-08
3.56,2.390990265751552e-07,1.2035139261371466e-07,2.2035321349996344e-07,4.909822382456903e-08,7.096378924920898e-08
3.5700000000000003,2.3247501436907136e-07,1.2070726108097925e-07,2.1466039674608028e-07,4.7335557990905684e-08,7.22666264556394e-08
3.58,2.1771677250704238e-07,1.1795791855198589e-07,2.1313331781122878e-07,4.7183999802714844e-08,6.9706558262833e-08
3.59,2.483924844746914e-07,1.1933395221688206e-07,2.1182044126747997e-07,4.6684667945099074e-08,7.04692341812624e-08
3.6,2.3522309960572983e-07,1.1571730961594472e-07,2.0942163424147695e-07,4.552745581663609e-08,6.94564424514508e-08
3.61,2.1260903123646923e-07,1.1258598575208955e-07,2.0566078368694378e-07,4.5600296928644016e-08,6.804551323755402e-08
3.62,2.142330722932778e-07,1.1282324998308209e-07,2.0090494161241423e-07,4.513217600530314e-08,6.689754614959985e-08
3.63,2.0153638839985457e-07,1.0973539376716443e-07,1.9988000376793346e-07,4.372755779545999e-08,6.573811714136888e-08
3.64,2.0233374289922834e-07,1.0901551031064425e-07,1.9524096178122866e-07,4.333398385411988e-08,6.50952583731165e-08
3.65,2.1347797146211526e-07,1.0793623858837161e-07,1.9313709506506917e-07,4.315786569373019e-08,6.403981975190188e-08
3.66,2.0920240751113045e-07,1.0621079722161314e-07,1.9045919200574207e-07,4.1639280170145695e-08,6.189665316369252e-08
3.67,2.0367886153344968e-07,1.0464548539206199e-07,1.8800905533882034e-07,4.223395078068029e-08,6.241862231771368e-08
3.68,1.8926610118177093e-07,1.033806835357196e-07,1.8589009431780433e-07,4.217949694576109e-08,6.167405140054392e-08
3.69,1.7657772165913155e-07,1.0238454454359693e-07,1.846186691484664e-07,4.097086864762076e-08,6.028818335627051e-08
3.7,1.8648076261315696e-07,1.008700842561724e-07,1.8086095234719473e-07,4.0224025788448305e-08,5.955727381251946e-08
3.71,1.7988025160940855e-07,9.87326569883359e-08,1.7865996996094544e-07,3.99378676685088e-08,6.025957435016756e-08
3.72,1.734327476947426e-07,9.849435343777208e-08,1.7688638939109461e-07,3.945501812128383e-08,5.9387433888058164e-08
3.73,1.6243921198482278e-07,9.834786924588435e-08,1.746072836473087e-07,3.9178196172629144e-08,5.799759882620679e-08
3.74,1.7230611558205047e-07,9.488428615985544e-08,1.7325436446913263e-07,3.848073456717844e-08,5.800165721192455e-08
3.75,1.6423344448661562e-07,9.412217878641814e-08,1.7080860860648966e-07,3.7768826707283625e-08,5.537638616987507e-08
3.7600000000000002,1.5524945395548357e-07,9.403615678851178e-08,1.6941247917732214e-07,3.748778914372948e-08,5.542562201348508e-08
3.77,1.609198004497653e-07,9.177589210112196e-08,1.6719197757103523e-07,3.731220241172553e-08,5.473129298642611e-08
3.7800000000000002,1.6192389388308444e-07,9.149894441696107e-08,1.656550055310856e-07,3.6151343304288206e-08,5.390578146173295e-08
3.79,1.6480888137846202e-07,8.847872440230686e-08,1.6134074802701193e-07,3.6400497880709665e-08,5.389902527275139e-08
3.8000000000000003,1.6760325545964833e-07,8.863021450226966e-08,1.6112098020990743e-07,3.5876455449019947e-08,5.320213690536686e-08
3.81,1.5967168022324814e-07,8.738956785551355e-08,1.5855674345978293e-07,3.494736944017605e-08,5.2055562230537274e-08
3.8200000000000003,1.6077905881342693e-07,8.600089753039312e-08,1.563209163614879e-07,3.4982122219497346e-08,5.1936850505804456e-08
3.83,1.589381838217985e-07,8.666004779775476e-08,1.5483120035674532e-07,3.403107839661017e-08,5.092952808432784e-08
3.84,1.5276311946510424e-07,8.514185784040573e-08,1.5274832966057864e-07,3.3686573490260594e-08,4.973758897987084e-08
3.85,1.510955923039427e-07,8.424817400817123e-08,1.50579508306417e-07,3.365209068800802e-08,4.992595451820566e-08
3.86,1.546633329104844e-07,8.378049097832649e-08,1.4911198183507562e-07,3.281051263047286e-08,4.9845380719482606e-08
3.87,1.5626255346080466e-07,8.21429150465294e-08,1.4811937893622867e-07,3.2540468995849584e-08,4.895785859164171e-08
3.88,1.473360435916489e-07,8.091862916949038e-08,1.4529809927608147e-07,3.2926841943766763e-08,4.7899077445734153e-08
3.89,1.428761910342522e-07,8.079557631519224e-08,1.427875518071395e-07,3.190922888565551e-08,4.851064371108701e-08
3.9,1.4218368809646337e-07,7.863727501072083e-08,1.4284142681459475e-07,3.156943665543993e-08,4.746001394158752e-08
3.91,1.3614499623889343e-07,7.821393807771816e-08,1.4058001759262355e-07,3.169145737008702e-08,4.691483668133257e-08
3.92,1.3473511641892086e-07,7.708047441664755e-08,1.389343595798445e-07,3.1180893932656724e-08,4.566746601556596e-08
3.93,1.3373265951808593e-07,7.627677161909835e-08,1.3919876930040257e-07,3.045495096240002e-08,4.540311271939389e-08
3.94,1.3289992644901616e-07,7.488361691239865e-08,1.3612909285274825e-07,3.0564955067221605e-08,4.5023414903252614e-08
3.95,1.3556717189041233e-07,7.433103646595203e-08,1.3573190359487567e-07,3.016030130138655e-08,4.455199680982586e-08
3.96,1.285537856627057e-07,7.238329006294544e-08,1.3383548888811434e-07,2.970599480321777e-08,4.354849046104573e-08
3.97,1.2778322157438885e-07,7.212507097558578e-08,1.3278096948555978e-07,2.9714152398320105e-08,4.367043025149613e-08
3.98,1.2519840841354656e-07,7.270999368081572e-08,1.3208515237885185e-07,2.9316660426030326e-08,4.2861695091143064e-08
3.99,1.2926951919533532e-07,7.151029700702245e-08,1.3025977230348505e-07,2.821702719672112e-08,4.290911435176043e-08
4.0,1.269531531636626e-07,7.109742215899e-08,1.2712534708927381e-07,2.8314152798290436e-08,4.20774436482304e-08
4.01,1.2291745294231054e-07,7.037305260750808e-08,1.2628712596889674e-07,2.7677489690990527e-08,4.1620543861270455e-08
4.0200000000000005,1.2856877868042973e-07,6.987896191233582e-08,1.246396618546735e-07,2.774910243995368e-08,4.170495542870947e-08
4.03,1.2534632644021312e-07,6.870419918434702e-08,1.2297333910365707e-07,2.7014188306630724e-08,4.052110776368964e-08
4.04,1.1739409225749931e-07,6.81157819681868e-08,1.2154046665878963e-07,2.6649669173806466e-08,4.026305606563081e-08
4.05,1.1697333940743636e-07,6.709869035965375e-08,1.206206312514142e-07,2.6820661728819342e-08,4.0192095319455234e-08
4.0600000000000005,1.1767054396275719e-07,6.697143084063604e-08,1.1959063815745356e-07,2.6609281285449075e-08,3.9557257022466736e-08
4.07,1.2020719174159753e-07,6.647585913190297e-08,1.1823097080845247e-07,2.6010775127455696e-08,3.855476826637959e-08
4.08,1.174451739294084e-07,6.491744278007401e-08,1.1742396196047797e-07,2.5853735515338034e-08,3.8269494406600937e-08
4.09,1.1875480689655214e-07,6.508588401173853e-08,1.1635514431197997e-07,2.5423361497801218e-08,3.820675865884972e-08
4.1,1.1535562263278925e-07,6.401866253896855e-08,1.1427956153576286e-07,2.5262769960642322e-08,3.799994846347621e-08
4.11,1.1403523895310877e-07,6.210197767184278e-08,1.1425285025719246e-07,2.5547701776275463e-08,3.7588576839359177e-08
4.12,1.1206640565261393e-07,6.238201899212378e-08,1.1275683649960483e-07,2.4715043635905545e-08,3.6658604680478414e-08
4.13,1.1123547808588738e-07,6.11099815645346e-08,1.1132866591252727e-07,2.488556468196477e-08,3.7181566045662496e-08
4.14,1.0757328958173573e-07,6.070116017374494e-08,1.1090444412234197e-07,2.4737008559857697e-08,3.7169010693462595e-08
4.15,1.0513218773493177e-07,6.019441345193306e-08,1.0935206439704273e-07,2.471664933900715e-08,3.68259351415352e-08
4.16,1.048902708507647e-07,5.964301766426991e-08,1.0822783006012863e-07,2.437507009162038e-08,3.621482541510478e-08
4.17,1.0496514024627146e-07,5.945048097920807e-08,1.0657162591606478e-07,2.3777681762222136e-08,3.5315426288343514e-08
4.18,1.0884197865453742e-07,5.8984914177351706e-08,1.0647752557597582e-07,2.3370085690836807e-08,3.5064194687939346e-08
4.19,1.0725416837075444e-07,5.772095025162849e-08,1.0436748190871035e-07,2.3216782487284408e-08,3.455869704559029e-08
4.2,1.0424460802621731e-07,5.8133321160219036e-08,1.0423635166453271e-07,2.313384820953063e-08,3.429164518547748e-08
4.21,9.698737710877858e-08,5.749808229502834e-08,1.0293327675704549e-07,2.2988564630271398e-08,3.371817174185305e-08
4.22,9.873795377005406e-08,5.6616504567749374e-08,1.015412545458599e-07,2.2646660277400003e-08,3.374595829124059e-08
4.23,1.0224171885487183e-07,5.611583506475328e-08,1.0063124924115782e-07,2.239392475028801e-08,3.337648117561584e-08
4.24,1.0065791780087752e-07,5.5522641388007134e-08,9.981918798233642e-08,2.1917567183729158e-08,3.2894801135002305e-08
4.25,1.013821394334424e-07,5.464845123774687e-08,9.832210295470294e-08,2.1985563964175376e-08,3.2796806379395464e-08
4.26,9.445759062311499e-08,5.414125173452255e-08,9.760198781430865e-08,2.1573349499564984e-08,3.202443744359348e-08
4.2700000000000005,9.434562724158068e-08,5.420842720310446e-08,9.723175265620979e-08,2.164635194477481e-08,3.205701605504092e-08
4.28,9.631247979127776e-08,5.256559255022542e-08,9.662964359539313e-08,2.124794060659229e-08,3.153800455637322e-08
4.29,9.329524606080792e-08,5.267477546743067e-08,9.593277255682549e-08,2.1013968415005866e-08,3.157834648781447e-08
4.3,9.40282668260222e-08,5.226763977239449e-08,9.399486346525134e-08,2.093810236437202e-08,3.116111718725178e-08
4.3100000000000005,9.588452772496078e-08,5.189780198576974e-08,9.431016804948424e-08,2.0856954722825523e-08,3.0892778655473613e-08
4.32,9.041797414252182e-08,5.081139258880311e-08,9.256811078256722e-08,2.0710327724605482e-08,3.110862190773632e-08
4.33,9.1692325231914e-08,5.0577141367838204e-08,9.231479276288232e-08,2.0090932300293564e-08,3.054072028698415e-08
4.34,8.792563775761522e-08,5.065991405075412e-08,9.106656435916355e-08,2.0101447255331173e-08,3.032421541954159e-08
4.3500000000000005,8.904053160604071e-08,4.9601167129485753e-08,9.0017491707172e-08,2.0036858133481808e-08,2.9915795510717436e-08
4.36,8.912421417412347e-08,4.936151935919661e-08,8.992979308836436e-08,1.988078006758434e-08,2.9999730968123676e-08
4.37,8.433882200792803e-08,4.9464581321073836e-08,8.851552039013835e-08,1.957280215230378e-08,2.9230578817761712e-08
4.38,8.688033802672219e-08,4.8738391226233856e-08,8.79075039529254e-08,1.9487310759263467e-08,2.9263632558085433e-08
4.39,8.754230024324518e-08,4.886729152782892e-08,8.726625149983392e-08,1.9480775499559246e-08,2.8637656045651546e-08
4.4,8.463731031187365e-08,4.797117421527448e-08,8.622876367726418e-08,1.9092324222639587e-08,2.8902262695366977e-08
4.41,8.573930050103647e-08,4.709663160350533e-08,8.512621371352345e-08,1.9131074466578366e-08,2.8716918213467664e-08
4.42,8.136814756552829e-08,4.734014489304613e-08,8.51601465067335e-08,1.8829807662093046e-08,2.7886490558026622e-08
4.43,8.177897953328408e-08,4.652515748460188e-08,8.402864304386694e-08,1.855792480612541e-08,2.7867195715012066e-08
4.44,8.492048326494224e-08,4.622103249282688e-08,8.340794888995836e-08,1.828238464187854e-08,2.752394294278318e-08
4.45,8.049405965236766e-08,4.549300543707078e-08,8.271002420009185e-08,1.83005633372674e-08,2.751748886034248e-08
4.46,8.261016137501128e-08,4.519400676290343e-08,8.167840010450668e-08,1.8175143445874462e-08,2.7373056088656283e-08
4.47,8.058008603943032e-08,4.4666417388206345e-08,8.118721117288527e-08,1.810054635657105e-08,2.6864797458384526e-08
4.48,7.761221745672619e-08,4.421771930478718e-08,8.000813498684914e-08,1.7865849793357235e-08,2.6800735745161877e-08
4.49,8.106081686281446e-08,4.420001097476852e-08,7.975099292704152e-08,1.7733554867218687e-08,2.6482476635961523e-08
4.5,7.723536360650616e-08,4.366317654640769e-08,7.888096006236888e-08,1.7611298510839003e-08,2.598096572937787e-08
4.51,7.943733959886318e-08,4.3042262055543186e-08,7.856490699971158e-08,1.7693399168429725e-08,2.6293086603112026e-08
4.5200000000000005,7.792909303690855e-08,4.315619656951339e-08,7.781405332367854e-08,1.751562735044949e-08,2.54393934176764e-08
4.53,7.353103302013373e-08,4.268270651228811e-08,7.758851636247577e-08,1.721487789852118e-08,2.5460820841791843e-08
4.54,7.683787388046389e-08,4.272582546282584e-08,7.625933925694343e-08,1.7076899985020327e-08,2.5341652820412615e-08
4.55,7.552227541694134e-08,4.2131077058905996e-08,7.614279325610291e-08,1.6993560710494027e-08,2.5197009451140812e-08
4.5600000000000005,7.642269157662979e-08,4.204433442609845e-08,7.564275515452935e-08,1.680866133415198e-08,2.4917935021394035e-08
4.57,7.445011327635611e-08,4.173217579691667e-08,7.388403840628296e-08,1.6612676983986056e-08,2.4595502442233477e-08
4.58,7.07385385346123e-08,4.122695463104686e-08,7.404695408603493e-08,1.6449197783775594e-08,2.4394459825798126e-08
4.59,7.133564126759422e-08,4.03309030995949e-08,7.335791911779451e-08,1.6282429926211626e-08,2.4278841438245044e-08
4.6000000000000005,7.165616417361971e-08,4.0174606161252204e-08,7.249172071522319e-08,1.6058466584578627e-08,2.422398792395912e-08
4.61,7.083580346993977e-08,3.992810755008584e-08,7.229906097291014e-08,1.604520123739061e-08,2.41283943723754e-08
4.62,7.212491680349725e-08,3.9075201116108774e-08,7.170288652968255e-08,1.593704756857648e-08,2.3712383567622673e-08
4.63,7.139973319856313e-08,3.934114948805033e-08,7.118782928713908e-08,1.576200722583374e-08,2.322119740236223e-08
4.64,6.605712619614616e-08,3.8712102566747934e-08,7.031496322757978e-08,1.5789948291836676e-08,2.3253831787178813e-08
4.65,6.964266192834378e-08,3.8721610007398114e-08,7.013176783053686e-08,1.5531177640734627e-08,2.2867942850023925e-08
4.66,6.774439140367488e-08,3.846504231246396e-08,6.942918008475947e-08,1.545906125369243e-08,2.3054291085891526e-08
4.67,6.62839133744938e-08,3.8368275792815104e-08,6.934951472527125e-08,1.5402596664999723e-08,2.2958959519295933e-08
4.68,7.139159618000216e-08,3.788202787170064e-08,6.867344256055429e-08,1.52692307521236e-08,2.278922907307329e-08
4.69,6.58692703470363e-08,3.77136619916507e-08,6.761211222843071e-08,1.51790191261734e-08,2.2528523430887605e-08
4.7,6.675608048370206e-08,3.717472747933806e-08,6.745677279226406e-08,1.4862379084229996e-08,2.2300638583915105e-08
4.71,6.818139336975663e-08,3.714079034838273e-08,6.70664966525908e-08,1.4805240532915272e-08,2.2410849643442936e-08
4.72,6.339185985169858e-08,3.6917823624872636e-08,6.643716385683906e-08,1.4673686879989347e-08,2.1826315060298066e-08
4.73,6.63448781753013e-08,3.6434909490322964e-08,6.610696287821569e-08,1.4544524643904288e-08,2.178247189732174e-08
4.74,6.269200149444941e-08,3.598053628754972e-08,6.561279556955087e-08,1.444809697745321e-08,2.1507883700350474e-08
4.75,6.381396570924259e-08,3.552152978607544e-08,6.49889079819409e-08,1.4290157969288637e-08,2.1206880837459487e-08
4.76,6.561062419497308e-08,3.574234891216233e-08,6.449496776484281e-08,1.4464073749679996e-08,2.1263241633692887e-08
4.7700000000000005,6.191627283668058e-08,3.532781826130606e-08,6.416726061279807e-08,1.4240310650351854e-08,2.1111249152297344e-08
4.78,6.462855015860885e-08,3.490244496261357e-08,6.32521003242377e-08,1.4157042221137473e-08,2.090668135352616e-08
4.79,6.280695515420012e-08,3.529625195500965e-08,6.298947113237469e-08,1.4032888830196693e-08,2.063736700108402e-08
4.8,5.990096176370053e-08,3.4554994816246945e-08,6.201081171645438e-08,1.3797183317364084e-08,2.0869400400511345e-08
4.8100000000000005,5.98838894268089e-08,3.416757004384358e-08,6.210085926118933e-08,1.374718387030081e-08,2.022394109988399e-08
4.82,6.147674953574829e-08,3.422095675466644e-08,6.171789783121553e-08,1.3696523337415765e-08,2.0249233275727627e-08
4.83,5.856327258487989e-08,3.371312543138565e-08,6.092751490462804e-08,1.3599322005478134e-08,2.0240209796524358e-08
4.84,6.041588775055439e-08,3.328524960277619e-08,6.042672468352043e-08,1.3475745786619473e-08,1.9791513027179682e-08
4.8500000000000005,6.055417944205674e-08,3.3301904932670855e-08,6.014663688514038e-08,1.3415674602934732e-08,2.000400811826926e-08
4.86,5.706595364567857e-08,3.2811197900323815e-08,5.978190435495852e-08,1.3232335137348909e-08,1.968411402025718e-08
4.87,5.9208282003052165e-08,3.294067606523928e-08,5.926052013051108e-08,1.3125445424045991e-08,1.9588660350273222e-08
4.88,5.762564774267518e-08,3.249343869384639e-08,5.8649195858924255e-08,1.3138554209058122e-08,1.932421059616262e-08
4.89,5.708820956404189e-08,3.206898170189518e-08,5.871396001643131e-08,1.3071586322307676e-08,1.9505811396394458e-08
4.9,5.9015210437621296e-08,3.2413308478154585e-08,5.793264047122631e-08,1.2862189684007216e-08,1.919843311055764e-08
4.91,5.5903521628669725e-08,3.184245302289107e-08,5.7708392316422533e-08,1.2747271276491734e-08,1.8939534930836124e-08
4.92,5.6281414406609225e-08,3.1485502548043103e-08,5.732532817217767e-08,1.2743365160890298e-08,1.8657671206545558e-08
4.93,5.734116040653477e-08,3.183361839235027e-08,5.687884645777398e-08,1.2539541570223342e-08,1.8803493054168854e-08
4.94,5.537744657869971e-08,3.1181990413440776e-08,5.651324450096608e-08,1.2483711178474135e-08,1.874100155239784e-08
4.95,5.4732490677761804e-08,3.070378612754747e-08,5.600935894996127e-08,1.23432837008738e-08,1.8537698753990246e-08
4.96,5.5246580779192083e-08,3.062837764387819e-08,5.560984731683995e-08,1.2373914818134507e-08,1.820986049395437e-08
4.97,5.423249307502593e-08,3.037110164024201e-08,5.531062256960862e-08,1.2189571622938186e-08,1.8511527085748757e-08
4.98,5.381939782464245e-08,3.0210313862196446e-08,5.498236695331171e-08,1.216968925867638e-08,1.805313737506795e-08
4.99,5.4423700344346907e-08,3.0055229634463395e-08,5.436246361302434e-08,1.1977430176120944e-08,1.7985964548999198e-08
5.0,5.4032787795232164e-08,2.967445570488879e-08,5.383809547369857e-08,1.2065643220400417e-08,1.7685367227065552e-08
5.01,5.314763035583477e-08,2.989916487749065e-08,5.3601703894979234e-08,1.1914888791873277e-08,1.7670593216681314e-08
5.0200000000000005,5.132522717085565e-08,2.919773334123573e-08,5.33126522422778e-08,1.1815062511453863e-08,1.7797791131094437e-08
5.03,5.27289743727824e-08,2.9466521964406532e-08,5.321134398051947e-08,1.1799673930560141e-08,1.7595941504140784e-08
5.04,5.230485009509245e-08,2.9292633381524946e-08,5.2464697972789295e-08,1.1771678929858095e-08,1.7295216567249795e-08
5.05,5.1842430798467605e-08,2.9006961080140008e-08,5.195056058829405e-08,1.1645830827885507e-08,1.7326432715478567e-08
5.0600000000000005,5.170178975600403e-08,2.868859877076209e-08,5.2001580833588294e-08,1.139174038061252e-08,1.7221529136211314e-08
5.07,4.9643116065268164e-08,2.8889165511277333e-08,5.1303329844884146e-08,1.1477066555663277e-08,1.7058522884504888e-08
5.08,4.957133485144046e-08,2.8182449698486895e-08,5.108040845322907e-08,1.133093866400706e-08,1.707418752621632e-08
5.09,4.950636085342936e-08,2.8592869469786573e-08,5.1094043420694985e-08,1.1346259401673442e-08,1.695748592219884e-08
5.1000000000000005,4.93551737863876e-08,2.7994935965262778e-08,5.0343867391861395e-08,1.1294075995323276e-08,1.6522427854088945e-08
5.11,5.0179585737607606e-08,2.7559747765825138e-08,5.027097613345142e-08,1.1165724954803593e-08,1.6625542703896634e-08
5.12,4.894631557381096e-08,2.7636199436307198e-08,4.983837421535195e-08,1.104308172824896e-08,1.620961160894543e-08
5.13,4.852258216009882e-08,2.7354801491344955e-08,4.955212218102427e-08,1.105277305813595e-08,1.6384765913171872e-08
5.14,4.814724080386708e-08,2.7078322269433798e-08,4.907262392430099e-08,1.0869402601367863e-08,1.6368054803418568e-08
5.15,4.681368336675254e-08,2.7194855420296805e-08,4.876935962819151e-08,1.0901647992584277e-08,1.619020886628098e-08
5.16,4.757479525825766e-08,2.650503959803986e-08,4.865305558437416e-08,1.0736642324833385e-08,1.6140192843881627e-08
5.17,4.754354251241725e-08,2.6387596514843323e-08,4.8318971965735785e-08,1.072318997080811e-08,1.5800381269299638e-08
5.18,4.757355286760866e-08,2.6346314881727163e-08,4.779376043086146e-08,1.0616476556330178e-08,1.5693323396267166e-08
5.19,4.83383348265679e-08,2.6031138471929976e-08,4.7529266892948427e-08,1.0543242324000882e-08,1.551028928738838e-08
5.2,4.811164069051799e-08,2.6354422907621774e-08,4.7259240282409755e-08,1.0432705245699329e-08,1.5730469838281466e-08
5.21,4.5495343836214594e-08,2.6024456996154333e-08,4.704436166705004e-08,1.0443416313489943e-08,1.566923354938608e-08
5.22,4.4661668164878305e-08,2.5952550792928794e-08,4.6609091189119915e-08,1.0433253438725969e-08,1.5603904565241578e-08
5.23,4.606544104696828e-08,2.5821742245290096e-08,4.629629948879094e-08,1.0295528898379383e-08,1.5302524852088154e-08
5.24,4.633009262364116e-08,2.5701475514099033e-08,4.615560199778292e-08,1.0168690200395166e-08,1.5216043474613448e-08
5.25,4.581907351781496e-08,2.5514022120889038e-08,4.5750928163117443e-08,1.0251660068967893e-08,1.523499644003194e-08
5.26,4.47035852147214e-08,2.528386935276656e-08,4.572866531087668e-08,1.0201400413355473e-08,1.507188649194058e-08
5.2700000000000005,4.381646212993967e-08,2.497263086067274e-08,4.533890997989068e-08,1.0007269592108607e-08,1.4818831190805389e-08
5.28,4.3919863351578996e-08,2.5003103019992134e-08,4.495496543549339e-08,9.91184965745345e-09,1.4872511400693756e-08
5.29,4.4244039139352886e-08,2.438696680054606e-08,4.47695555629538e-08,9.916730820471412e-09,1.4751672650394338e-08
5.3,4.271193845432069e-08,2.4389545786112153e-08,4.438497933565458e-08,9.807303717307943e-09,1.4597085397128604e-08
5.3100000000000005,4.3189547015653906e-08,2.43429081994601e-08,4.4020795518018085e-08,9.787242558327628e-09,1.4621495475295804e-08
5.32,4.2402744001050636e-08,2.3969687217480902e-08,4.386607526445083e-08,9.741094089979932e-09,1.4516825472560292e-08
5.33,4.2992122457553584e-08,2.395210368675505e-08,4.384004931860379e-08,9.672441181814283e-09,1.426127980349099e-08
5.34,4.3131763825530294e-08,2.3900771691491867e-08,4.342114506734353e-08,9.609314938300686e-09,1.4315158615622785e-08
5.3500000000000005,4.181114119544901e-08,2.3485444838724825e-08,4.325010843964891e-08,9.574280618521706e-09,1.417019836123878e-08
5.36,4.2415276101164356e-08,2.361229578933748e-08,4.280599069892357e-08,9.533127769673737e-09,1.4277321945255967e-08
5.37,4.09610233194029e-08,2.3439531227602163e-08,4.243719648770223e-08,9.41337736471086e-09,1.424297532514017e-08
5.38,4.074606046717659e-08,2.3275796436629368e-08,4.2115734347107523e-08,9.407494975256973e-09,1.379143158704822e-08
5.39,4.125821529621328e-08,2.323233232127979e-08,4.20458225601274e-08,9.305067519130886e-09,1.3776250743725435e-08
5.4,4.191585282341954e-08,2.3127684725683122e-08,4.16805066823734e-08,9.268982692535724e-09,1.3737659005227124e-08
5.41,4.1798100449422666e-08,2.294174244445259e-08,4.1519831120557286e-08,9.198490592916358e-09,1.3777321687920218e-08
5.42,4.090653640893163e-08,2.300407617228789e-08,4.140587445032939e-08,9.204038255808162e-09,1.3506003867950435e-08
5.43,4.103172902593279e-08,2.2679241568660712e-08,4.089904204820166e-08,9.1130719700547e-09,1.3550694570616196e-08
5.44,3.977330137968768e-08,2.2714796630223442e-08,4.0720407973213286e-08,9.186337046535213e-09,1.3598313997101062e-08
5.45,3.9052446468536666e-08,2.254474391622787e-08,4.060440296915667e-08,9.018000798656413e-09,1.350393390415909e-08
5.46,4.0337585352593356e-08,2.2415464104950242e-08,4.003796388223236e-08,9.028342694578043e-09,1.3365698843379871e-08
5.47,3.946772517715195e-08,2.2303263026590167e-08,4.017506193719897e-08,9.002794772610929e-09,1.3164723157856465e-08
5.48,3.8901607374607564e-08,2.211307865136206e-08,3.982618743209625e-08,8.845555554951958e-09,1.3170290058310244e-08
5.49,3.905813382512224e-08,2.1558687700929648e-08,3.9491311980318766e-08,8.877842387900599e-09,1.3128366250953731e-08
5.5,3.826384099754174e-08,2.1641014927864497e-08,3.9194605487883895e-08,8.805175968794773e-09,1.2851494052850846e-08
5.51,3.7936261409499935e-08,2.1551696915362535e-08,3.902023213498608e-08,8.645340742585567e-09,1.2784296432002312e-08
5.5200000000000005,3.822109273491965e-08,2.118214242956621e-08,3.872619396452015e-08,8.644532866726591e-09,1.2856129884909095e-08
5.53,3.787460319629257e-08,2.1268538982080037e-08,3.869285917329689e-08,8.638706911284065e-09,1.2657238047704573e-08
5.54,3.716257180238337e-08,2.1246008454758566e-08,3.851749006657248e-08,8.563149815038423e-09,1.2744548251666774e-08
5.55,3.7964836079494515e-08,2.106104925389502e-08,3.8066653820637784e-08,8.38579680569492e-09,1.271358368085523e-08
5.5600000000000005,3.705759372710418e-08,2.0861223481046858e-08,3.7920159891806837e-08,8.380179837659335e-09,1.2334739089849444e-08
5.57,3.698904588268231e-08,2.0884018383132903e-08,3.766155834211735e-08,8.380454109607068e-09,1.243825685560779e-08
5.58,3.662828800872172e-08,2.0772525763816028e-08,3.762156187879608e-08,8.274789461595652e-09,1.2387593866687739e-08
5.59,3.582809864234672e-08,2.064829547776831e-08,3.724097247210353e-08,8.305527351620132e-09,1.2341439311685048e-08
5.6000000000000005,3.6672785670709236e-08,2.0592048339798532e-08,3.715742292438555e-08,8.230949370878378e-09,1.2332101305002327e-08
5.61,3.65512998718457e-08,2.0607925453569187e-08,3.691898374397219e-08,8.157582511777972e-09,1.2295398485664674e-08
5.62,3.626525924002973e-08,2.0490877828849723e-08,3.66660688275916e-08,8.14796490700198e-09,1.209762134265058e-08
5.63,3.528653674544404e-08,2.0373588578274845e-08,3.6528605149032945e-08,8.070705738329151e-09,1.1972292644063902e-08
5.64,3.4580491323915256e-08,2.0316222510280162e-08,3.632310293955193e-08,8.133391997066697e-09,1.193510887676952e-08
5.65,3.574446742276189e-08,1.98822161786161e-08,3.614734856143039e-08,8.081579581413292e-09,1.2064226530858263e-08
5.66,3.50736966029498e-08,1.974067021985701e-08,3.593390500569046e-08,7.980262394874223e-09,1.1889102617917598e-08
5.67,3.6073481278873434e-08,1.959330213874545e-08,3.558471692094595e-08,7.956001706083347e-09,1.1842674142706927e-08
5.68,3.524205913375696e-08,1.9406145676052605e-08,3.5572034253362126e-08,7.780150023281049e-09,1.1692878615924225e-08
5.69,3.476447915977642e-08,1.925969768990581e-08,3.522774805931427e-08,7.811956633495655e-09,1.1721430973319999e-08
5.7,3.4937874692216075e-08,1.931261838127455e-08,3.501924939993539e-08,7.708821150447986e-09,1.1539199028748762e-08
5.71,3.367137964725419e-08,1.9224415786827742e-08,3.481642956565296e-08,7.755090551681379e-09,1.1481910518615745e-08
5.72,3.504839087779665e-08,1.9149674566975742e-08,3.476221288393584e-08,7.66547054137844e-09,1.149398888065028e-08
5.73,3.3421701998307976e-08,1.905201168336334e-08,3.463192659363869e-08,7.633404182635185e-09,1.1353747032279627e-08
5.74,3.352820936756217e-08,1.901173739524375e-08,3.43336962810895e-08,7.604002887158333e-09,1.1419682531538165e-08
5.75,3.4003107481294015e-08,1.8955758547680615e-08,3.4045845797209324e-08,7.570036413199162e-09,1.113658642189531e-08
5.76,3.30401544737356e-08,1.8810358912731337e-08,3.402973635222145e-08,7.529265199093836e-09,1.1296098376026942e-08
5.7700000000000005,3.338219095270458e-08,1.8683127723787142e-08,3.3900250289556724e-08,7.456039545982998e-09,1.112178179585821e-08
5.78,3.325017414455961e-08,1.8752714353522635e-08,3.364474268320646e-08,7.4639670637586e-09,1.1212540035505561e-08
5.79,3.257452235192449e-08,1.8394164321120055e-08,3.344508842470649e-08,7.3910188516794745e-09,1.1059714779362551e-08
5.8,3.275179338222627e-08,1.8559194045476613e-08,3.328804127054609e-08,7.44500270098714e-09,1.0848498424369218e-08
5.8100000000000005,3.2707099946526686e-08,1.8185588299771868e-08,3.305693796179702e-08,7.405207573180719e-09,1.0901552979472306e-08
5.82,3.2369642714051716e-08,1.8187323758085054e-08,3.2900564635755347e-08,7.303571155535777e-09,1.0757391052858157e-08
5.83,3.1701793482240174e-08,1.812577846159551e-08,3.2732077503727e-08,7.213907009071461e-09,1.0756899498053086e-08
5.84,3.238781379740254e-08,1.790916306050664e-08,3.249335647134681e-08,7.266669054345504e-09,1.0798063383985398e-08
5.8500000000000005,3.151870435145793e-08,1.7818903194536357e-08,3.2320577102716836e-08,7.2136612943973275e-09,1.0789570208372805e-08
5.86,3.103760665215313e-08,1.7858565018082693e-08,3.2284003365914055e-08,7.222070540746845e-09,1.0694381071078467e-08
5.87,3.131608437654071e-08,1.7591564348217895e-08,3.2113627418607205e-08,7.118870156465706e-09,1.0497584151892144e-08
5.88,3.136857033650662e-08,1.7571104333496124e-08,3.182127203842505e-08,7.013774835687301e-09,1.0556135308974788e-08
5.89,3.1381389448846686e-08,1.7533887383885573e-08,3.181718610881241e-08,6.927488122323152e-09,1.0497549478246979e-08
5.9,3.1061402853716194e-08,1.7390288090794882e-08,3.165552804168299e-08,6.958050060082454e-09,1.0452913263644576e-08
5.91,3.1814077141623006e-08,1.735142221192291e-08,3.1160506312771374e-08,6.9782251888504056e-09,1.0431138662077399e-08
5.92,3.017256452097021e-08,1.7373857996321635e-08,3.127111100200514e-08,6.909240649370034e-09,1.0215676689198927e-08
5.93,3.040035662859955e-08,1.719438574837398e-08,3.105604864865255e-08,6.830643191777092e-09,1.0311693502290016e-08
5.94,3.132686774552654e-08,1.7059580294888856e-08,3.08898315362668e-08,6.884672148878391e-09,1.0262441014627269e-08
5.95,2.9052174415083973e-08,1.6920007356442553e-08,3.088804724227181e-08,6.838695440282135e-09,1.0162278042022626e-08
5.96,3.011899790551171e-08,1.6878964204013127e-08,3.067834317752775e-08,6.807788998744743e-09,1.0069600063814594e-08
5.97,2.998709238963864e-08,1.672179064819066e-08,3.03770874152919e-08,6.7515133030949775e-09,9.96284020095694e-09
5.98,2.9473831156134803e-08,1.6697585807431578e-08,3.0432258863494576e-08,6.724889174293691e-09,9.921491032729736e-09
5.99,3.019273713291299e-08,1.669484392988989e-08,3.014459835325546e-08,6.6846445495543945e-09,9.969857424737793e-09
6.0,2.8832370213720817e-08,1.6423240670448417e-08,2.9886872296039286e-08,6.644295901237026e-09,9.972482462698204e-09
6.01,2.9216248710619877e-08,1.654168532446993e-08,2.985901961863341e-08,6.60134826413629e-09,9.800468332750491e-09
6.0200000000000005,2.8875270335938798e-08,1.642144886910186e-08,2.9585750935552527e-08,6.599370590740179e-09,9.835278352080298e-09
6.03,2.9132486164917786e-08,1.6360641322419996e-08,2.9595693767678918e-08,6.596821734375607e-09,9.696332522415765e-09
6.04,2.9409510593012213e-08,1.622338793405766e-08,2.9302422456263468e-08,6.569774884981748e-09,9.577613921175479e-09
6.05,2.8248908915820576e-08,1.623501277548593e-08,2.9154912299784273e-08,6.451804709593162e-09,9.631851339705745e-09
6.0600000000000005,2.8835759604740778e-08,1.610063772559683e-08,2.9047343087357355e-08,6.4804401596297865e-09,9.670835195583529e-09
6.07,2.7760617245959584e-08,1.600404882725772e-08,2.8911034732827244e-08,6.394335640974789e-09,9.468796671010112e-09
6.08,2.8127871682000304e-08,1.6004889934445577e-08,2.87408868921931e-08,6.394409011157602e-09,9.579794281535717e-09
6.09,2.7853697111755792e-08,1.5865665718174252e-08,2.8670388980318445e-08,6.339651090431346e-09,9.580102401952077e-09
6.1000000000000005,2.8218534917992427e-08,1.5613999076835583e-08,2.8483497147634885e-08,6.332695758863579e-09,9.45228435645769e-09
6.11,2.8640392356958097e-08,1.5574890234280562e-08,2.8352203750289443e-08,6.295286929326579e-09,9.411425833928466e-09
6.12,2.738676019033883e-08,1.5514544121534343e-08,2.8208665270180512e-08,6.267461416448495e-09,9.19119893543739e-09
6.13,2.7637581336406862e-08,1.537723129617505e-08,2.816134423492028e-08,6.241965201578461e-09,9.221161492958e-09
6.140000000000001,2.7182262056092913e-08,1.5374323970961715e-08,2.7917018362890805e-08,6.195451817141181e-09,9.173012804212372e-09
6.15,2.7126519872029016e-08,1.5359596824612012e-08,2.782039603655967e-08,6.132462119042795e-09,9.167601884267313e-09
6.16,2.7615747448785196e-08,1.5186420738869983e-08,2.7603067354060504e-08,6.168275658353595e-09,9.151146866221404e-09
6.17,2.6859478393003167e-08,1.5278540655520108e-08,2.7512410914807127e-08,6.126002122609451e-09,9.088780479685697e-09
6.18,2.7084557364362497e-08,1.5240858184591003e-08,2.74166339236642e-08,6.122484066973821e-09,9.163049875674772e-09
6.19,2.6739786407322065e-08,1.506527540511675e-08,2.741563596803031e-08,6.068779357421752e-09,9.126743388090888e-09
6.2,2.6463413588830623e-08,1.5083056819331682e-08,2.712952090781086e-08,6.0444903634838995e-09,8.975953065409431e-09
6.21,2.6474473077980127e-08,1.495358347162185e-08,2.7032347086557438e-08,6.024497278432246e-09,8.930982894209248e-09
6.22,2.606449326072764e-08,1.4883218060139404e-08,2.6945815467897644e-08,5.960439686786808e-09,8.85619399391962e-09
6.23,2.6512841760840743e-08,1.4811582159435805e-08,2.6728596481389627e-08,5.934552378429365e-09,8.81869213760278e-09
6.24,2.607848955220075e-08,1.4784907453571919e-08,2.6593585350142536e-08,5.964682685306002e-09,8.746164937461874e-09
6.25,2.5777014152034388e-08,1.4634789506455338e-08,2.641178857316813e-08,5.855940096431701e-09,8.829758846021124e-09
6.26,2.631640982776347e-08,1.4619060467141878e-08,2.629191885272929e-08,5.846524463107035e-09,8.720147241214498e-09
6.2700000000000005,2.5769152233255856e-08,1.4593340231726727e-08,2.6227049367612934e-08,5.848883329781808e-09,8.607027083010982e-09
6.28,2.601033991618471e-08,1.4276618069067222e-08,2.6200766103356415e-08,5.79738366702317e-09,8.508895569890523e-09
6.29,2.544058168038151e-08,1.427690456162976e-08,2.608690702470298e-08,5.80029347578768e-09,8.564123423151498e-09
6.3,2.5973930682832824e-08,1.428151238385629e-08,2.5880788003908535e-08,5.768387206432525e-09,8.589697939132748e-09
6.3100000000000005,2.5121567379447463e-08,1.424707917167241e-08,2.5802966790502807e-08,5.73984541919337e-09,8.45543364225733e-09
6.32,2.4725351732055134e-08,1.4162178842081957e-08,2.5557671293356124e-08,5.688731362029742e-09,8.556193355679632e-09
6.33,2.5399457776343046e-08,1.4079295627179239e-08,2.5583839502875392e-08,5.685515190434753e-09,8.412192025910433e-09
6.34,2.4796868198541212e-08,1.4045168889010246e-08,2.5445101399787616e-08,5.606354847224479e-09,8.417122308638971e-09
6.3500000000000005,2.5099979074935923e-08,1.4053130567393944e-08,2.526141020382187e-08,5.599662981214012e-09,8.363588952046205e-09
6.36,2.499252752840943e-08,1.3973031783824667e-08,2.5220217655282886e-08,5.611653045036986e-09,8.361964914313563e-09
6.37,2.4389339376773586e-08,1.3860497383249834e-08,2.5120780114329658e-08,5.559771413817844e-09,8.213891426807253e-09
6.38,2.4232669785474265e-08,1.3916819064005838e-08,2.496287565539668e-08,5.540453839654907e-09,8.257880813872989e-09
6.390000000000001,2.4228505764366478e-08,1.3736851027518524e-08,2.487213241814436e-08,5.530027623828446e-09,8.19693231808055e-09
6.4,2.4664078753796153e-08,1.3675539225587269e-08,2.4786671098731017e-08,5.536334792852421e-09,8.253942134713735e-09
6.41,2.4698593962930428e-08,1.367170848187618e-08,2.467729989831003e-08,5.476844780482179e-09,8.160163786813743e-09
6.42,2.425931324090989e-08,1.3501809289905921e-08,2.4473910412806942e-08,5.414185719004916e-09,8.039217211485126e-09
6.43,2.375235654497507e-08,1.3475666943103348e-08,2.4333947541301836e-08,5.388655241093165e-09,8.057691117563792e-09
6.44,2.3682996096456026e-08,1.3383781668179228e-08,2.4252805949016786e-08,5.380563154950038e-09,7.981869646962562e-09
6.45,2.3755443651349052e-08,1.3342009772769371e-08,2.4148999932791357e-08,5.351650720806741e-09,8.036018988832578e-09
6.46,2.3553027368321853e-08,1.3298343134420092e-08,2.3984668133335856e-08,5.318514208017133e-09,7.907612838809401e-09
6.47,2.3678440356671975e-08,1.3205580151590887e-08,2.4008831209990938e-08,5.290683780876604e-09,7.94195846821527e-09
6.48,2.3385877472235293e-08,1.3164119646186187e-08,2.3832761686248772e-08,5.258812290816082e-09,7.80478899183829e-09
6.49,2.3125304805326677e-08,1.319324136325045e-08,2.3763871740065946e-08,5.2603340584163835e-09,7.869205110214015e-09
6.5,2.3676885158619857e-08,1.3039182498128064e-08,2.365125349140137e-08,5.2774077712357546e-09,7.889768188360755e-09
6.51,2.3073747786214914e-08,1.2989562974433522e-08,2.3591264654972092e-08,5.195526955175442e-09,7.79519237935637e-09
6.5200000000000005,2.2399162843249916e-08,1.300982599902079e-08,2.3485110023136444e-08,5.248939016893271e-09,7.783540225028372e-09
6.53,2.2942028789154604e-08,1.2924458494383924e-08,2.331830408982944e-08,5.152303660522974e-09,7.702509976141453e-09
6.54,2.2654811842955227e-08,1.2941057319671784e-08,2.3285475110775964e-08,5.157802794117725e-09,7.640616471698032e-09
6.55,2.2377725139717683e-08,1.2778144126126766e-08,2.3072999415456102e-08,5.178781234592057e-09,7.687827767983449e-09
6.5600000000000005,2.2688315118659174e-08,1.2747881017679174e-08,2.3046259877105307e-08,5.0735956030582825e-09,7.530511794774806e-09
6.57,2.25285219576937e-08,1.2723122046776903e-08,2.2841310464922834e-08,5.072678624505442e-09,7.540360560600374e-09
6.58,2.2338669702921166e-08,1.2574870362086403e-08,2.2855832578286746e-08,5.094645125836701e-09,7.489280738451187e-09
6.59,2.2761150885981632e-08,1.2584985322794362e-08,2.2691534833484837e-08,5.053414452803027e-09,7.455456814515663e-09
6.6000000000000005,2.2551881024822718e-08,1.2461768888406978e-08,2.258961064993394e-08,4.974422918449168e-09,7.4279068509526445e-09
6.61,2.204401369120181e-08,1.241626602706666e-08,2.2495301266106353e-08,5.013234313105734e-09,7.410675566589477e-09
6.62,2.237064303830822e-08,1.240673464842627e-08,2.2558016650839342e-08,5.003521236940061e-09,7.4012637839247284e-09
6.63,2.182842587135075e-08,1.2377989409074749e-08,2.2313128928491057e-08,4.943997658732915e-09,7.451583713205413e-09
6.640000000000001,2.198618141967544e-08,1.221112179404493e-08,2.224682278424706e-08,4.973260127095736e-09,7.369730268110992e-09
6.65,2.2240062100911177e-08,1.214765104860881e-08,2.2166852449614355e-08,4.917737532278816e-09,7.287151306270623e-09
6.66,2.1770203609160444e-08,1.219641025033467e-08,2.2021088154206574e-08,4.899158667257588e-09,7.2967478549584885e-09
6.67,2.161834661692961e-08,1.212060778490598e-08,2.196001490926571e-08,4.8967992017681015e-09,7.251659818402971e-09
6.68,2.164968630455073e-08,1.2080577164910103e-08,2.1866224133345046e-08,4.864317176168602e-09,7.323902340932521e-09
6.69,2.098053538273995e-08,1.202941946151249e-08,2.1742951309346103e-08,4.854762784090184e-09,7.212246911980153e-09
6.7,2.17079779564915e-08,1.2014663621366726e-08,2.1725657295320024e-08,4.848624791468733e-09,7.163746508606423e-09
6.71,2.114629116950207e-08,1.2004430788745428e-08,2.159890767773092e-08,4.817786371222182e-09,7.2497443235257734e-09
6.72,2.1199366680249918e-08,1.190609237221249e-08,2.1493247329884028e-08,4.841103323778219e-09,7.147868897282627e-09
6.73,2.063623352673089e-08,1.1819710541883656e-08,2.1416784490162293e-08,4.767892442890424e-09,7.113194431130385e-09
6.74,2.0966648951792727e-08,1.1820614632782332e-08,2.137984224033262e-08,4.735506316873551e-09,7.10377109095721e-09
6.75,2.0883126115256335e-08,1.175905121139355e-08,2.122418440132198e-08,4.69875698315737e-09,7.0012434039554445e-09
6.76,2.0764473970577654e-08,1.163260559603371e-08,2.1167813598851623e-08,4.700907313392349e-09,7.044173412277195e-09
6.7700000000000005,2.122537141543207e-08,1.1659874582331117e-08,2.102423066708691e-08,4.702692199775416e-09,6.977335078505274e-09
6.78,2.0637101899001814e-08,1.1571190535652423e-08,2.096917061125409e-08,4.708815526122676e-09,6.9140769955628945e-09
6.79,1.996658516398287e-08,1.1552107824956465e-08,2.089897532803493e-08,4.647909075367078e-09,6.906603133026067e-09
6.8,2.0213469804512315e-08,1.1472662222128532e-08,2.0835623928105757e-08,4.608625900606403e-09,6.89588704165707e-09
6.8100000000000005,2.0447882078333267e-08,1.1426128774249448e-08,2.0716394961579908e-08,4.612262163579927e-09,6.901505946631857e-09
6.82,2.031135933215109e-08,1.137348491236199e-08,2.06558430478331e-08,4.574583578216026e-09,6.813184534649801e-09
6.83,2.0584557532128067e-08,1.1353663623034615e-08,2.046595375731335e-08,4.557788548032979e-09,6.684885297833631e-09
6.84,2.0269341377021516e-08,1.1342681000879652e-08,2.041232590272529e-08,4.5529675951803965e-09,6.752506277534177e-09
6.8500000000000005,2.01083526706527e-08,1.1295514845577478e-08,2.0333568407403597e-08,4.5149828116802755e-09,6.795664354065734e-09
6.86,1.9850429374576915e-08,1.1198177923501052e-08,2.0263451267141356e-08,4.508844261702294e-09,6.617864532490116e-09
6.87,1.9642229890213176e-08,1.1186016253928583e-08,2.0233342948587327e-08,4.494097202656676e-09,6.753435503488555e-09
6.88,1.978526999983976e-08,1.1139184096710596e-08,2.0142568294870203e-08,4.474348556147111e-09,6.720194723742961e-09
6.890000000000001,1.9543906481780782e-08,1.1095459735562121e-08,2.0078155434968243e-08,4.451481175775807e-09,6.664760340721016e-09
6.9,1.98076594811794e-08,1.1029840558978842e-08,1.990483063146962e-08,4.444210361443794e-09,6.6326964435590686e-09
6.91,1.957458732543222e-08,1.0980383674345494e-08,1.9895676222922112e-08,4.441933751130394e-09,6.606404358576828e-09
6.92,1.9437744065069335e-08,1.0979795565783934e-08,1.9812229903258858e-08,4.417250246429764e-09,6.555521165998503e-09
6.93,1.970453273905499e-08,1.0854167139577118e-08,1.9806061144152698e-08,4.397465151335979e-09,6.493437037431587e-09
6.94,1.9102614156617006e-08,1.0883369115194731e-08,1.9657604844981883e-08,4.3696680653248986e-09,6.49452973527959e-09
6.95,1.9136318409526006e-08,1.0799415704357701e-08,1.9610374369049742e-08,4.365105335177252e-09,6.5313702504623985e-09
6.96,1.9249249993132733e-08,1.0764397812396027e-08,1.9509812304241983e-08,4.325693600614585e-09,6.4970935117687215e-09
6.97,1.9172963520393558e-08,1.0740065122906168e-08,1.9476422916203508e-08,4.334780616110699e-09,6.470348754435449e-09
6.98,1.884808201140126e-08,1.066991239954293e-08,1.933649899485854e-08,4.288752638002176e-09,6.335518842626043e-09
6.99,1.881760176059775e-08,1.0657777527569522e-08,1.9265611313646123e-08,4.269565445196064e-09,6.324086753993525e-09
7.0,1.908676207493903e-08,1.062661400934619e-08,1.9172094309467363e-08,4.234457080435336e-09,6.408134542298632e-09
7.01,1.8745351486232602e-08,1.0560544319617238e-08,1.9095163510158086e-08,4.265685436689359e-09,6.260833427361046e-09
7.0200000000000005,1.8874957119798737e-08,1.0445832450211745e-08,1.9021149176445248e-08,4.249261525523741e-09,6.3282517031232814e-09
7.03,1.8839931958522643e-08,1.0489624521459169e-08,1.890378839988003e-08,4.20519019793487e-09,6.2607431003036975e-09
7.04,1.8274435050751992e-08,1.0403284013873609e-08,1.890067061639116e-08,4.1922068913828445e-09,6.271211173170542e-09
7.05,1.8448230186484714e-08,1.0397565134047772e-08,1.8837857978642052e-08,4.164537243872409e-09,6.1984135136193706e-09
7.0600000000000005,1.875801687552041e-08,1.0394626366286467e-08,1.8689854479797906e-08,4.156792414928893e-09,6.194062590694255e-09
7.07,1.8358512764791844e-08,1.0313368992236842e-08,1.869567622579627e-08,4.134081002338999e-09,6.176299057388486e-09
7.08,1.8297046489859194e-08,1.031293141325605e-08,1.861442500825747e-08,4.127089978847287e-09,6.171045845448712e-09
7.09,1.8465582606952662e-08,1.0258903202351701e-08,1.8532082210276323e-08,4.11667954472131e-09,6.132061180379979e-09
7.1000000000000005,1.8043502362643388e-08,1.0206165472143188e-08,1.8489101368961494e-08,4.1165987192866516e-09,6.176536835658185e-09
7.11,1.804016137743072e-08,1.0193163784401346e-08,1.8373942947484174e-08,4.063893909634451e-09,6.03390555124313e-09
7.12,1.7740647452440964e-08,1.01040783614392e-08,1.8303616361705256e-08,4.063725807233669e-09,6.030312321133589e-09
7.13,1.7950607729485957e-08,1.0072908654834583e-08,1.826793094211068e-08,4.059227830263973e-09,6.034406420915183e-09
7.140000000000001,1.769253570938305e-08,1.0050865188570612e-08,1.818776197257615e-08,4.00958265982307e-09,5.967595635121887e-09
7.15,1.750460530730856e-08,9.994722552927577e-09,1.8139513976219834e-08,4.02091176354312e-09,6.0947186232360905e-09
7.16,1.7837389451345997e-08,9.931470065958924e-09,1.799163308789453e-08,3.998592022747711e-09,5.9333287580109405e-09
7.17,1.7543121708524627e-08,9.932946091302905e-09,1.7956467365737516e-08,4.0176426483304784e-09,5.987183370264872e-09
7.18,1.74805238810352e-08,9.859370478168194e-09,1.7886611601936144e-08,3.977611475524486e-09,5.9378513479413515e-09
7.19,1.764706047229576e-08,9.82875066534397e-09,1.774404950426724e-08,3.980167051091897e-09,5.881930938921556e-09
7.2,1.741193001650428e-08,9.794777605165574e-09,1.7719639301741812e-08,3.975683617801936e-09,5.8782606736184096e-09
7.21,1.7346395515600534e-08,9.789971093117053e-09,1.7673965398419862e-08,3.950043882079792e-09,5.880330438194024e-09
7.22,1.723480178256619e-08,9.803417025167624e-09,1.7607480887138575e-08,3.865587069764344e-09,5.836526297016471e-09
7.23,1.7331730009733632e-08,9.715457433733952e-09,1.757024765079138e-08,3.934572558537598e-09,5.746487343396847e-09
7.24,1.735373217085851e-08,9.703941044355328e-09,1.7481388031708103e-08,3.903189609247546e-09,5.82567514137365e-09
7.25,1.6782249900585485e-08,9.661423477701984e-09,1.7546937475338338e-08,3.898227403823946e-09,5.763172218762613e-09
7.26,1.7578559448608498e-08,9.618248587048544e-09,1.7347069510240344e-08,3.850511177243968e-09,5.8000644852288916e-09
7.2700000000000005,1.7020592163333945e-08,9.609068373812476e-09,1.735045290571458e-08,3.87546109261453e-09,5.724759968806382e-09
7.28,1.71567469420396e-08,9.55765455756319e-09,1.7313832927197275e-08,3.854304425695678e-09,5.66734357612547e-09
7.29,1.7276770524094826e-08,9.43488623331796e-09,1.7219812147104047e-08,3.8318841254641566e-09,5.671438331384229e-09
7.3,1.669584767999963e-08,9.456380669906396e-09,1.7121451067285736e-08,3.7711440846632616e-09,5.582703155080372e-09
7.3100000000000005,1.6620955086710732e-08,9.362660066020324e-09,1.7040374076890067e-08,3.7714707065674234e-09,5.639914966396345e-09
7.32,1.6804518381302392e-08,9.376151854081167e-09,1.6991940747541088e-08,3.770924876051586e-09,5.605599988809648e-09
7.33,1.65117943507709e-08,9.386287701817329e-09,1.69242048968199e-08,3.79502373134496e-09,5.617176560754731e-09
7.34,1.6706934267943478e-08,9.284842024747639e-09,1.691704242755203e-08,3.778251403167792e-09,5.621231973715724e-09
7.3500000000000005,1.6517399554344054e-08,9.294161366304322e-09,1.6816608126356866e-08,3.7222907762871677e-09,5.565579938045442e-09
7.36,1.6371628385080355e-08,9.228257268012652e-09,1.677455729444299e-08,3.6962668536739346e-09,5.546002313778393e-09
7.37,1.6190370336455953e-08,9.220239514487146e-09,1.668578044198886e-08,3.685268680203104e-09,5.55190228377993e-09
7.38,1.6384661603974787e-08,9.190758395445555e-09,1.6570602538654415e-08,3.7049391635328117e-09,5.489283838856733e-09
7.390000000000001,1.624868652616728e-08,9.143310488453924e-09,1.655680993220786e-08,3.6940838132268274e-09,5.478717634550234e-09
7.4,1.615712765178168e-08,9.14969992260591e-09,1.6522813789869538e-08,3.6581002916652546e-09,5.513644759429769e-09
7.41,1.6324710378672358e-08,9.109204378922255e-09,1.6499007788227142e-08,3.6383440723504893e-09,5.437749380915632e-09
7.42,1.5753894019699603e-08,9.118166159119592e-09,1.6433982075479428e-08,3.6567849242142824e-09,5.406528392564093e-09
7.43,1.5885168464915772e-08,9.056699510446801e-09,1.6356725092343258e-08,3.624408702764788e-09,5.408715888959519e-09
7.44,1.5990378877785694e-08,9.004625115928401e-09,1.6271561597514025e-08,3.6108384578443616e-09,5.410219826945067e-09
7.45,1.5747649409506337e-08,8.963483115648246e-09,1.6216268178815088e-08,3.620845732661772e-09,5.3654803162952526e-09
7.46,1.6031645764415776e-08,8.958569093239811e-09,1.6149862086297697e-08,3.6039930932941765e-09,5.3054519764613915e-09
7.47,1.58608096319764e-08,8.860949323959327e-09,1.6150000342291376e-08,3.5760549194019603e-09,5.294750721423776e-09
7.48,1.567683753673071e-08,8.793107884639351e-09,1.6104028963908465e-08,3.571269273933796e-09,5.322349410369595e-09
7.49,1.5950794070724732e-08,8.840643786604594e-09,1.6004208645208662e-08,3.566644127435481e-09,5.244250073462881e-09
7.5,1.568557073775639e-08,8.831968822122923e-09,1.5940482570635615e-08,3.556014211623505e-09,5.264718459932699e-09
7.51,1.5593779991357676e-08,8.721288611309022e-09,1.5872956116299865e-08,3.5284248129667302e-09,5.33489679654159e-09
7.5200000000000005,1.5515340250333003e-08,8.717492057957812e-09,1.5789123865152854e-08,3.4995431915184377e-09,5.202818538308245e-09
7.53,1.5604078276318182e-08,8.685934324669805e-09,1.5815760267020175e-08,3.497130085147643e-09,5.204943290323411e-09
7.54,1.5451171138621073e-08,8.662065503843314e-09,1.5720009548573262e-08,3.516300583236172e-09,5.1872041059156286e-09
7.55,1.537820125291444e-08,8.688779146836599e-09,1.5676448014948985e-08,3.491150024434798e-09,5.162705086664535e-09
7.5600000000000005,1.5605557519710818e-08,8.603803279398002e-09,1.5568281755471416e-08,3.474354951762043e-09,5.184240719345412e-09
7.57,1.523084114543898e-08,8.608010202995105e-09,1.556753400358217e-08,3.459961274296945e-09,5.1356471654036305e-09
7.58,1.5340362036330977e-08,8.624590901752309e-09,1.5485323882227715e-08,3.419306356743781e-09,5.188077133749058e-09
7.59,1.511238690112635e-08,8.507551465500122e-09,1.543679207169668e-08,3.423638839690529e-09,5.1064768556846385e-09
7.6000000000000005,1.5147471065703e-08,8.548246864485082e-09,1.5397909404895292e-08,3.399294469339912e-09,5.09803623491828e-09
7.61,1.5253525740743762e-08,8.474627425620365e-09,1.5341060509862874e-08,3.3989898213176153e-09,5.03708215150586e-09
7.62,1.4864768343512615e-08,8.420640676796951e-09,1.5312227512075622e-08,3.40644953815342e-09,5.078979453281294e-09
7.63,1.4894865262723209e-08,8.428420459096975e-09,1.520414488630696e-08,3.3905400900633086e-09,5.020283668652192e-09
7.640000000000001,1.5034734863806046e-08,8.374310616326228e-09,1.5206646157889858e-08,3.373527964597932e-09,5.064611446577491e-09
7.65,1.4905582995072588e-08,8.347610854286336e-09,1.5147969361877407e-08,3.368221132171551e-09,4.988369842631299e-09
7.66,1.477061170993987e-08,8.311094873765593e-09,1.507715453536144e-08,3.358352532868382e-09,5.020085548970468e-09
7.67,1.4686454865143783e-08,8.297196175531737e-09,1.504604918134847e-08,3.3298893626175427e-09,5.060323665506554e-09
7.68,1.4657952476047936e-08,8.25799123073657e-09,1.5004688561768233e-08,3.3166563942826323e-09,4.956432483695999e-09
7.69,1.4397947757618638e-08,8.206904784740025e-09,1.4933773604457882e-08,3.3166608314541696e-09,4.949285110109317e-09
7.7,1.4624618709589701e-08,8.185235650226495e-09,1.48930038955163e-08,3.318716838323011e-09,4.9812586591568925e-09
7.71,1.475339705715216e-08,8.167742538712423e-09,1.4807661079223338e-08,3.2920442625031475e-09,4.88868949601135e-09
7.72,1.4314431193463209e-08,8.164949232106097e-09,1.4834198436440915e-08,3.281620936562999e-09,4.866656818734924e-09
7.73,1.4628504842635105e-08,8.13002797665688e-09,1.4741785217016637e-08,3.258464830754587e-09,4.827200398045859e-09
7.74,1.434278554960035e-08,8.106262393783672e-09,1.4673425901129254e-08,3.2455686800382086e-09,4.85465010296717e-09
7.75,1.4236719300464426e-08,8.072060233560251e-09,1.4602759356829041e-08,3.2591853072187803e-09,4.817803647959962e-09
7.76,1.4261116325660513e-08,8.05340240268013e-09,1.4561258174318863e-08,3.239247799278115e-09,4.843576850452829e-09
7.7700000000000005,1.4126273347168667e-08,8.040901398143602e-09,1.4595843211096608e-08,3.231148789605676e-09,4.8449225459548385e-09
7.78,1.4481176725066737e-08,7.996988180611335e-09,1.4517267093618882e-08,3.2002474724624804e-09,4.768935735804059e-09
7.79,1.4372130706722768e-08,8.007978213430797e-09,1.4458787793347326e-08,3.2201452549414393e-09,4.81842769580478e-09
7.8,1.4101245353644407e-08,7.995520747753172e-09,1.439929416514148e-08,3.1842063173701077e-09,4.7020066291090955e-09
7.8100000000000005,1.4013403572349697e-08,7.890158496071985e-09,1.434039597562925e-08,3.198617410296525e-09,4.72668579483534e-09
7.82,1.3900005929621858e-08,7.917770455084852e-09,1.4328161467620665e-08,3.169356935809129e-09,4.725601142105352e-09
7.83,1.4079520824763717e-08,7.84417896862591e-09,1.4241557608755671e-08,3.1580106205151414e-09,4.706443710851619e-09
7.84,1.3993827419846601e-08,7.822421775806553e-09,1.4245685563580159e-08,3.170799846818215e-09,4.695669781126551e-09
7.8500000000000005,1.4076795800552405e-08,7.80057251235815e-09,1.4125055640512607e-08,3.135919291767009e-09,4.673042597189841e-09
7.86,1.392230558297956e-08,7.787688062110067e-09,1.413089984410962e-08,3.1413078250148825e-09,4.619168261316362e-09
7.87,1.3676543211761751e-08,7.738519389084045e-09,1.4094921537187654e-08,3.123735534116968e-09,4.638300475887387e-09
7.88,1.3712883859027484e-08,7.720801726464522e-09,1.402865188034475e-08,3.105136109518172e-09,4.630817220737527e-09
7.890000000000001,1.3533868214753072e-08,7.735886187881696e-09,1.3982739235707554e-08,3.1071528569071174e-09,4.609045837907792e-09
7.9,1.3655787227896456e-08,7.72392463919623e-09,1.3940616731620594e-08,3.0866928129531015e-09,4.605584040062001e-09
7.91,1.3942032604871864e-08,7.68824394201746e-09,1.3880195685725065e-08,3.08191932109216e-09,4.5860027972928915e-09
7.92,1.3596509678486366e-08,7.664872570830482e-09,1.3798706301216845e-08,3.0662425534304863e-09,4.5383777605148365e-09
7.930000000000001,1.3536017039539736e-08,7.665357156674226e-09,1.379487364289687e-08,3.056003760542331e-09,4.591054553389087e-09
7.94,1.3550192039326632e-08,7.58979029086216e-09,1.3750013062626425e-08,3.035260818548509e-09,4.568107738743787e-09
7.95,1.342268892001405e-08,7.567534830029309e-09,1.3706489922914514e-08,3.0373030923940408e-09,4.521961215011973e-09
7.96,1.3468993012512509e-08,7.577640936538864e-09,1.3617330210048974e-08,3.03246106623372e-09,4.488390327083118e-09
7.97,1.3427599682329979e-08,7.527449844159531e-09,1.3592268403936994e-08,3.0108706610835553e-09,4.511944168768234e-09
7.98,1.3342129624573881e-08,7.46889052198176e-09,1.3566815447500935e-08,3.009948935124252e-09,4.505028927931897e-09
7.99,1.3307199244246459e-08,7.476727043040105e-09,1.3534496002782083e-08,3.0073229125235955e-09,4.492685983688032e-09
8.0,1.3129089810062614e-08,7.397075569936699e-09,1.3484631971847407e-08,3.0075036214501756e-09,4.456783730751997e-09
8.01,1.2976741180155277e-08,7.4313779744397404e-09,1.3436914609811436e-08,2.9871675535163723e-09,4.479435596426784e-09
8.02,1.3071951722899108e-08,7.400423022583898e-09,1.3400730518968253e-08,2.980275394206255e-09,4.465810692486564e-09
8.03,1.2930010144118769e-08,7.3482671390376465e-09,1.3376856919660552e-08,2.9481064039939665e-09,4.380059455675506e-09
8.040000000000001,1.3184626831133677e-08,7.355870547197427e-09,1.3324557674760289e-08,2.943511337588138e-09,4.409546943432902e-09
8.05,1.3120963340565029e-08,7.3119319634694205e-09,1.3243458464861712e-08,2.9564414015368315e-09,4.4093110009833646e-09
8.06,1.2966108700421182e-08,7.2906025504178855e-09,1.3230421897521858e-08,2.921815890551276e-09,4.376485104687467e-09
8.07,1.289616358836953e-08,7.266909136081282e-09,1.3185432897887554e-08,2.9190437994407674e-09,4.375147880531145e-09
8.08,1.278654262529064e-08,7.279616849545482e-09,1.3164893291963196e-08,2.9000838635602627e-09,4.369983287541695e-09
8.09,1.2876602672340726e-08,7.22366491784825e-09,1.3123852970450754e-08,2.909364230408401e-09,4.334284616111809e-09
8.1,1.2854519187496676e-08,7.234760618871985e-09,1.303369919671057e-08,2.9305981198677157e-09,4.3242528484678364e-09
8.11,1.2943758127792738e-08,7.1772690426185745e-09,1.303584277862826e-08,2.899681118111762e-09,4.329462579257936e-09
8.120000000000001,1.2842640295487985e-08,7.178211890989294e-09,1.300468419302624e-08,2.8717139565931248e-09,4.258758089738776e-09
8.13,1.2736517955515954e-08,7.143146562612717e-09,1.2951318619986257e-08,2.8547106908877037e-09,4.282497361761185e-09
8.14,1.2647443447418353e-08,7.116014549701885e-09,1.2910740632075707e-08,2.8655892837450585e-09,4.270821754760152e-09
8.15,1.270717988770812e-08,7.127874207007427e-09,1.2876375922033863e-08,2.8465520308347774e-09,4.2514415357083824e-09
8.16,1.2581203099554185e-08,7.086902283597594e-09,1.27810333201387e-08,2.8382084771996844e-09,4.198466123152592e-09
8.17,1.244277470492638e-08,7.0676490492964e-09,1.2807683915774966e-08,2.843304758674263e-09,4.215141258523689e-09
8.18,1.2715485345129306e-08,7.023546862070131e-09,1.2737681060425076e-08,2.833961520226006e-09,4.240046342077249e-09
8.19,1.2310902519239537e-08,7.001463426710111e-09,1.269961031624204e-08,2.8257376216717994e-09,4.234331919739381e-09
8.2,1.2451083201459956e-08,7.005062205992686e-09,1.267725354269394e-08,2.826238020321499e-09,4.174040849928109e-09
8.21,1.2355086509648833e-08,6.9840147163962314e-09,1.2644603327607584e-08,2.7959251712110434e-09,4.152487534671107e-09
8.22,1.2314797508494647e-08,6.92863181750768e-09,1.2601162921234367e-08,2.805640365933416e-09,4.150334683978528e-09
8.23,1.234583366542776e-08,6.9182742836729685e-09,1.2539687233664889e-08,2.777700563606902e-09,4.161645366590261e-09
8.24,1.2179615001335722e-08,6.918798087496197e-09,1.2561326341720529e-08,2.795154985533423e-09,4.145718576323316e-09
8.25,1.2398534462052831e-08,6.92365833131641e-09,1.2446678808146444e-08,2.77415897909568e-09,4.157216351682477e-09
8.26,1.2024463863055481e-08,6.863324061878683e-09,1.2449194635553513e-08,2.743216846939727e-09,4.116277742675552e-09
8.27,1.2165199612817902e-08,6.8507570832882186e-09,1.2385538013546119e-08,2.744161850385048e-09,4.077139498442345e-09
8.28,1.2235980423629395e-08,6.8424376102649796e-09,1.236926678100408e-08,2.739274683050252e-09,4.0854622468372526e-09
8.290000000000001,1.2002139300942265e-08,6.82847848762435e-09,1.2294359393496598e-08,2.7432493264659376e-09,4.099506334747633e-09
8.3,1.205447027551639e-08,6.793732593975196e-09,1.234566645637677e-08,2.7365358190413276e-09,4.0557593428480205e-09
8.31,1.1870728466934635e-08,6.764878202875112e-09,1.2271678521063712e-08,2.7083390028117977e-09,4.021493705974533e-09
8.32,1.2096512215696896e-08,6.761438267655628e-09,1.2248236311532234e-08,2.7046166796299118e-09,4.0532035722203836e-09
8.33,1.1884883177187455e-08,6.726156462811035e-09,1.2173364730136848e-08,2.698570967777128e-09,4.036258179924993e-09
8.34,1.2005071546758775e-08,6.7137303523696556e-09,1.215862506573506e-08,2.686206042388148e-09,4.040283527712299e-09
8.35,1.2068882013210305e-08,6.698719680211905e-09,1.2111604799536058e-08,2.675051635985804e-09,4.015514367302902e-09
8.36,1.1761800348554715e-08,6.662622336059132e-09,1.2074180323440666e-08,2.6763761282791998e-09,4.025649272859967e-09
8.370000000000001,1.1865710534370195e-08,6.635261989776516e-09,1.2027579798067665e-08,2.6986081083189685e-09,3.973957254395405e-09
8.38,1.1685406903853355e-08,6.6043120510841486e-09,1.1996563494129955e-08,2.6616198329745357e-09,3.9492515584877345e-09
8.39,1.1708812131088992e-08,6.595753012950926e-09,1.1997855474090246e-08,2.6560242282799897e-09,3.993698851684763e-09
8.4,1.1806413823640405e-08,6.591695592161825e-09,1.1901185109081533e-08,2.6581342500827395e-09,3.9679007931313265e-09
8.41,1.1552178878374611e-08,6.541041714702254e-09,1.1894105789172093e-08,2.646521896240275e-09,3.933505758292805e-09
8.42,1.1646328165293736e-08,6.558118872250939e-09,1.1874873313015657e-08,2.645884426256955e-09,3.949211189663531e-09
8.43,1.1674877291378494e-08,6.519351268376479e-09,1.1832076626493603e-08,2.627346356908396e-09,3.903122872441705e-09
8.44,1.1556177557829505e-08,6.512889905732704e-09,1.1806836357275706e-08,2.6018105991112014e-09,3.896409296830988e-09
8.45,1.1707305860374709e-08,6.497106434184552e-09,1.181632448371846e-08,2.6047258494928695e-09,3.882653665619784e-09
8.46,1.1470606279094098e-08,6.49227665807462e-09,1.1695941775496821e-08,2.605205702352653e-09,3.8957594467674775e-09
8.47,1.1460261471981156e-08,6.42344757851167e-09,1.1702748145944276e-08,2.5973845513452084e-09,3.859589020121327e-09
8.48,1.1453828087586697e-08,6.455130528937421e-09,1.1642283552227369e-08,2.602701270829393e-09,3.8541674417145484e-09
8.49,1.1365781195031858e-08,6.415493234661086e-09,1.162159798932919e-08,2.5833484022088147e-09,3.796892052787012e-09
8.5,1.1293158196120033e-08,6.381594222739382e-09,1.1639266350451605e-08,2.5996249166819397e-09,3.842645070878216e-09
8.51,1.1352720375616904e-08,6.411572936916784e-09,1.1541327747531418e-08,2.554209981777228e-09,3.794895723715836e-09
8.52,1.1309415345094976e-08,6.350133519320936e-09,1.1539417870191432e-08,2.559670109575753e-09,3.799257272247871e-09
8.53,1.1247924773274491e-08,6.344887745907159e-09,1.1465351488157341e-08,2.548123124485724e-09,3.828128471243878e-09
8.540000000000001,1.125088535828171e-08,6.342937931158107e-09,1.1468754005558885e-08,2.5414033786190076e-09,3.8008974332532926e-09
8.55,1.1246915831959383e-08,6.2920515666039485e-09,1.1432370818495029e-08,2.534678630287177e-09,3.7795838856637294e-09
8.56,1.1226250795883603e-08,6.28370246626817e-09,1.1418814051103157e-08,2.5334193121936658e-09,3.75430572258631e-09
8.57,1.1089592965292092e-08,6.274317841107023e-09,1.128954851526991e-08,2.5329985018840695e-09,3.764212196832165e-09
8.58,1.1208924157036135e-08,6.243227479206542e-09,1.1321400949909244e-08,2.511884175441262e-09,3.7297571301526785e-09
8.59,1.1003071768829005e-08,6.231893626167087e-09,1.1265412672203973e-08,2.5049378178809953e-09,3.756995080207478e-09
8.6,1.115639923780784e-08,6.208023919511378e-09,1.1263233642815538e-08,2.5048436066412633e-09,3.7037846456440554e-09
8.61,1.1035972619596944e-08,6.178091467968294e-09,1.1226677606117485e-08,2.4825822445019834e-09,3.7199912409015427e-09
8.620000000000001,1.0946342092455477e-08,6.204012251044984e-09,1.118175788651004e-08,2.477965705508407e-09,3.6910744403021774e-09
8.63,1.1043105931978684e-08,6.156553572657265e-09,1.1127009292803574e-08,2.4687669703055716e-09,3.696260501822595e-09
8.64,1.090539414971445e-08,6.11709339344696e-09,1.1151766782297018e-08,2.4595187702424254e-09,3.637882092976159e-09
8.65,1.0825708636632117e-08,6.1332005267220304e-09,1.1102766351192537e-08,2.480556757466454e-09,3.673288886530929e-09
8.66,1.0955339421639507e-08,6.105939704745292e-09,1.1064216423097611e-08,2.4635030301356974e-09,3.6795470170408992e-09
8.67,1.0684956654190015e-08,6.080172060953004e-09,1.104498980609132e-08,2.4492035987656336e-09,3.661927428044854e-09
8.68,1.0807687372232215e-08,6.085856028741418e-09,1.1030151342149018e-08,2.4504446760522233e-09,3.632301045315422e-09
8.69,1.0667848649096847e-08,6.040236039209067e-09,1.0928928005270883e-08,2.44829271193844e-09,3.646892312225671e-09
8.700000000000001,1.0807218824352474e-08,6.0447274363912945e-09,1.0953090296441531e-08,2.4240817966766087e-09,3.634070823038788e-09
8.71,1.0820612215753286e-08,6.041261461305962e-09,1.0902789661281829e-08,2.441596560982703e-09,3.6371601228981385e-09
8.72,1.0675290111718297e-08,5.99877886169625e-09,1.0881034425530788e-08,2.414460062413369e-09,3.6056767612818404e-09
8.73,1.0647277950332847e-08,6.0261495643667436e-09,1.0863224841779892e-08,2.4126871343739715e-09,3.593463927008296e-09
8.74,1.0536426085480948e-08,5.970985072101343e-09,1.0824034995112454e-08,2.3890214726564676e-09,3.541203317802754e-09
8.75,1.0636831215174486e-08,5.980883136619826e-09,1.082199907655881e-08,2.4021041469172177e-09,3.55829593301105e-09
8.76,1.0505145152646278e-08,5.969819336948573e-09,1.0762799047979725e-08,2.3856550001482736e-09,3.547783244277998e-09
8.77,1.0592458977738691e-08,5.930730388891354e-09,1.0749306130079368e-08,2.394222811849985e-09,3.571898205460655e-09
8.78,1.063879843369435e-08,5.914137042491443e-09,1.0727687863347023e-08,2.3858968588661917e-09,3.570296574714663e-09
8.790000000000001,1.0518138553272608e-08,5.899832716935163e-09,1.0703228820830762e-08,2.3712805002547425e-09,3.5322833228868728e-09
8.8,1.0512017216926564e-08,5.857781604729651e-09,1.0637925178372888e-08,2.371627839790428e-09,3.5127148200168248e-09
8.81,1.0317206295326332e-08,5.851553484921426e-09,1.0618386910374384e-08,2.3595528051253623e-09,3.507308031660243e-09
8.82,1.0254734444336722e-08,5.847678069176009e-09,1.0600975991814537e-08,2.351932692958591e-09,3.506756010860872e-09
8.83,1.0297205913834562e-08,5.8055437621541735e-09,1.0556517016878236e-08,2.3433992419159487e-09,3.473609985418245e-09
8.84,1.0313642550333635e-08,5.81228300353391e-09,1.0515774105579904e-08,2.3336994449226258e-09,3.5152334703430202e-09
8.85,1.0433924511932165e-08,5.806338087473205e-09,1.0493465041264442e-08,2.330919435691267e-09,3.4685829070458634e-09
8.86,1.0306544847198156e-08,5.799763332504749e-09,1.0452173865229857e-08,2.3347740096895807e-09,3.4751899145940036e-09
8.870000000000001,1.0378497492176432e-08,5.7890815913419875e-09,1.0424485468546648e-08,2.306440264355229e-09,3.455476054374565e-09
8.88,1.0158178731103078e-08,5.768609999570207e-09,1.041415003737796e-08,2.3192776105184112e-09,3.4492115175001014e-09
8.89,1.0127888382530656e-08,5.744400142451629e-09,1.0396737371545673e-08,2.3185624206284248e-09,3.4214877130301788e-09
8.9,1.0213683351828687e-08,5.737086458786967e-09,1.0360834591922912e-08,2.2944424172458705e-09,3.4301228249084594e-09
8.91,1.0164082499705692e-08,5.720877464678453e-09,1.0363249230809937e-08,2.2971802355737635e-09,3.4395467139888165e-09
8.92,1.0088488440914998e-08,5.689628132423774e-09,1.0286050542099076e-08,2.2871027454863014e-09,3.3958437090694296e-09
8.93,1.0044364212165518e-08,5.690702404018388e-09,1.0254602007648685e-08,2.2888942838825327e-09,3.4132158800523433e-09
8.94,1.0062434988304759e-08,5.639682160758905e-09,1.0256659621660888e-08,2.2868626451863876e-09,3.4029575463566892e-09
8.950000000000001,1.0033440275168393e-08,5.6444050464753834e-09,1.021923920676185e-08,2.2697205220729148e-09,3.370494649006625e-09
8.96,1.0071132797434692e-08,5.630285215684423e-09,1.0178415997164311e-08,2.283595703673276e-09,3.3649598626295444e-09
8.97,1.0081089187654936e-08,5.600448736095235e-09,1.0163411996370396e-08,2.2695099893311634e-09,3.35354531637619e-09
8.98,1.0001096790226973e-08,5.6051980499419284e-09,1.0130288056310285e-08,2.244274058233653e-09,3.379046547386268e-09
8.99,9.903198420131293e-09,5.589249294945848e-09,1.0094869786045286e-08,2.234940047188279e-09,3.3494463553741105e-09
9.0,9.926654973712269e-09,5.54896858413145e-09,1.0105116282381186e-08,2.241710278532053e-09,3.299072049584052e-09
9.01,9.886400543224126e-09,5.548829202510611e-09,1.0065363622038498e-08,2.235074896456401e-09,3.3292896563204057e-09
9.02,9.855805524341311e-09,5.542104264680213e-09,1.0053199342864109e-08,2.229722759267525e-09,3.314354881393725e-09
9.03,9.914883623349395e-09,5.528777752724855e-09,1.0015176646710731e-08,2.21694923421834e-09,3.3218422901899077e-09
9.040000000000001,9.717402853529471e-09,5.5190730257792655e-09,9.940170389451177e-09,2.2124626904512343e-09,3.300893134212874e-09
9.05,9.770339716067062e-09,5.5050408920495834e-09,9.94332665038398e-09,2.2367493347482594e-09,3.2602500288919813e-09
9.06,9.738417237613214e-09,5.489747596778183e-09,9.944784449373406e-09,2.1944581063407456e-09,3.316835872830961e-09
9.07,9.758362335646473e-09,5.489335384677407e-09,9.911445596940747e-09,2.1954624567472905e-09,3.2813922051111025e-09
9.08,9.727407415599608e-09,5.470619615094291e-09,9.899382256691048e-09,2.1979761918516215e-09,3.2611683446864504e-09
9.09,9.656016271541078e-09,5.462815253633453e-09,9.870585571172532e-09,2.183714031368777e-09,3.2640614442610565e-09
9.1,9.636370146357787e-09,5.437054727933033e-09,9.828873940309088e-09,2.1716529360260782e-09,3.2560552812263086e-09
9.11,9.547704881833558e-09,5.412479161202822e-09,9.834526678459044e-09,2.1687180769218228e-09,3.2446500611247156e-09
9.120000000000001,9.630190795251276e-09,5.395375382443424e-09,9.791138587501765e-09,2.169592499131699e-09,3.2597087347732094e-09
9.13,9.585651053490475e-09,5.380075295374523e-09,9.757541484700899e-09,2.174436953410023e-09,3.2296063756934024e-09
9.14,9.538460818429704e-09,5.351750045735877e-09,9.685355292837537e-09,2.156856703163005e-09,3.2271488907891818e-09
9.15,9.544893738463119e-09,5.360061332705669e-09,9.72434255214242e-09,2.1610212770525606e-09,3.2247743076272094e-09
9.16,9.556472115386194e-09,5.339518753481915e-09,9.672793772285231e-09,2.138651103002996e-09,3.2053129007486837e-09
9.17,9.44412930682227e-09,5.325612175662858e-09,9.659089432874466e-09,2.145138615856526e-09,3.189341694548488e-09
9.18,9.431470261476043e-09,5.310143274856139e-09,9.633717584923134e-09,2.1420272760034353e-09,3.1953097145587503e-09
9.19,9.464235577562164e-09,5.318240668591509e-09,9.610708605514197e-09,2.14285449409721e-09,3.1639659532859127e-09
9.200000000000001,9.34026642245052e-09,5.296302921790768e-09,9.569356188728374e-09,2.136365476381374e-09,3.1942913255655162e-09
9.21,9.298177608982115e-09,5.291167520836736e-09,9.55852348498612e-09,2.116553095007245e-09,3.1822008159678895e-09
9.22,9.404146057180898e-09,5.2605470829067315e-09,9.523731783616828e-09,2.108840763516801e-09,3.1307021489014527e-09
9.23,9.449307332279922e-09,5.277628078395707e-09,9.489671173258012e-09,2.1004377366636027e-09,3.151210991366112e-09
9.24,9.48867715240943e-09,5.235015011689816e-09,9.46643391151428e-09,2.105713004833138e-09,3.1489341299569392e-09
9.25,9.272394770919543e-09,5.222692867920167e-09,9.449061135614763e-09,2.097729970292759e-09,3.1599986354586713e-09
9.26,9.276194763438414e-09,5.226187157443406e-09,9.41801751261795e-09,2.0901512664934994e-09,3.1032333405849257e-09
9.27,9.109422586058914e-09,5.196636906335467e-09,9.397645743535024e-09,2.0942377941839795e-09,3.1416983102914456e-09
9.28,9.228540882352623e-09,5.172249709536425e-09,9.38969072678146e-09,2.087571357117876e-09,3.095952243021117e-09
9.290000000000001,9.214888471435676e-09,5.156421512735004e-09,9.371192903675084e-09,2.076800248230588e-09,3.083653342071637e-09
9.3,9.14389850976157e-09,5.1607940496963755e-09,9.338251554544332e-09,2.0675186803262547e-09,3.0719845862889836e-09
9.31,9.187872167785173e-09,5.143846498324862e-09,9.34108286102349e-09,2.077558372491104e-09,3.0725211055170627e-09
9.32,9.034313847105453e-09,5.153311748767051e-09,9.322961703528267e-09,2.0654057149038914e-09,3.087478117133184e-09
9.33,9.136790520813234e-09,5.103241758975549e-09,9.294758206448275e-09,2.0631022525816972e-09,3.07707111245829e-09
9.34,9.079639943833669e-09,5.122360471420318e-09,9.257325972523022e-09,2.0518624179152786e-09,3.0536636083441454e-09
9.35,9.096286606122248e-09,5.095278978967471e-09,9.222669638029311e-09,2.047414311393876e-09,3.054664132503962e-09
9.36,9.043320709915874e-09,5.085381707426566e-09,9.18475753774193e-09,2.046583558222203e-09,3.071334623036864e-09
9.370000000000001,9.001461352600971e-09,5.079204515598134e-09,9.189829572751976e-09,2.0427896789313682e-09,3.043308882927794e-09
9.38,8.970288765770976e-09,5.05143066840117e-09,9.164902007444984e-09,2.028176901606673e-09,3.0019424099141397e-09
9.39,8.879654803841e-09,5.03694960888384e-09,9.118159437202554e-09,2.028318654370364e-09,3.028156166749251e-09
9.4,9.140502977838223e-09,5.033240847611914e-09,9.119978790126433e-09,2.0309019240902795e-09,3.020626430587456e-09
9.41,9.007326774401854e-09,5.021413947843829e-09,9.086636831974818e-09,2.0179615395602606e-09,3.0091028136956442e-09
9.42,8.821894514224452e-09,4.999761086415944e-09,9.046535363953147e-09,2.0197986332216914e-09,2.9815045510791914e-09
9.43,8.890484818156776e-09,5.0149951721712775e-09,9.032510142585159e-09,2.007731838719123e-09,2.989823944363413e-09
9.44,8.773524513207681e-09,4.965953601418856e-09,9.051378961779573e-09,2.0009888752706864e-09,2.968085796856026e-09
9.450000000000001,8.806171860985257e-09,4.973565064399157e-09,8.995443468048607e-09,1.9973290388387956e-09,2.975653866374201e-09
9.46,8.808796717456832e-09,4.969172774236602e-09,8.976787503814957e-09,1.9968108582834856e-09,2.9669073486338265e-09
9.47,8.80855590927011e-09,4.966396678521028e-09,8.950462628592635e-09,1.9876443258137767e-09,2.977635489148716e-09
9.48,8.805641964795663e-09,4.937262259422124e-09,8.934260068830578e-09,1.9887108869747117e-09,2.958183180484184e-09
9.49,8.676686163228321e-09,4.9180510084092135e-09,8.939717802771178e-09,1.981081865767084e-09,2.953970900876922e-09
9.5,8.795581021223423e-09,4.900836443935508e-09,8.885180969280283e-09,1.962437825001074e-09,2.9385948653813116e-09
9.51,8.722540467828697e-09,4.8996851221063636e-09,8.884150615545062e-09,1.974485328337581e-09,2.9345596182471904e-09
9.52,8.633646764534762e-09,4.877175148564422e-09,8.862433331911944e-09,1.9724168117653947e-09,2.9245062604934308e-09
9.53,8.756950037677876e-09,4.867581393135842e-09,8.816895308857369e-09,1.963129513322365e-09,2.9275348625959677e-09
9.540000000000001,8.661255677036514e-09,4.84870899329946e-09,8.801373013976322e-09,1.9545982288722327e-09,2.8885980951843856e-09
9.55,8.579353769064772e-09,4.84065798704823e-09,8.79843090000134e-09,1.9479327996379773e-09,2.911559843697764e-09
9.56,8.640063853572684e-09,4.850386973265925e-09,8.752430325274872e-09,1.9486242495841093e-09,2.90247546645191e-09
9.57,8.567283916851564e-09,4.827072636551031e-09,8.755544921449741e-09,1.948185594972256e-09,2.882706239435967e-09
9.58,8.569852655334675e-09,4.812688903915051e-09,8.735925747923236e-09,1.935313507348638e-09,2.8677937647034535e-09
9.59,8.500364248175492e-09,4.814658656196479e-09,8.712471735942627e-09,1.9291228051004814e-09,2.890180268061109e-09
9.6,8.524260559850677e-09,4.7856382436691205e-09,8.664317600912437e-09,1.9293160420668107e-09,2.8797990964493583e-09
9.61,8.59126008306829e-09,4.787218472680984e-09,8.637925253067202e-09,1.91703131093049e-09,2.863578279549469e-09
9.620000000000001,8.499776867916063e-09,4.778401637120579e-09,8.654393157016132e-09,1.9383365102597613e-09,2.842429963194545e-09
9.63,8.505167377182894e-09,4.746910791073348e-09,8.636711893203681e-09,1.9135914023342907e-09,2.8595896321103254e-09
9.64,8.338408728117627e-09,4.7560454096808646e-09,8.617232930660924e-09,1.9133280489784942e-09,2.8527572568920613e-09
9.65,8.361151604177418e-09,4.737286704496732e-09,8.572317409331108e-09,1.9173578527628455e-09,2.8282588045301873e-09
9.66,8.357688996438512e-09,4.7128679991283815e-09,8.556955117984035e-09,1.9104014001313496e-09,2.8261425705836136e-09
9.67,8.336385054196036e-09,4.706750175607093e-09,8.540947140486269e-09,1.8987592125583387e-09,2.8303345667888406e-09
9.68,8.389208480095156e-09,4.692969241628645e-09,8.518984302748632e-09,1.8967879494998165e-09,2.8265691629965305e-09
9.69,8.274754312271362e-09,4.703036713273036e-09,8.495224606807863e-09,1.8965746143409622e-09,2.8155231601898026e-09
9.700000000000001,8.355386871356041e-09,4.688014915916735e-09,8.478160592064684e-09,1.9027538312826446e-09,2.813235184705212e-09
9.71,8.243612398202363e-09,4.67513043550319e-09,8.456658965000378e-09,1.883330243946497e-09,2.818024424188598e-09
9.72,8.35856195475169e-09,4.673436313545791e-09,8.452278744415443e-09,1.8804006046599687e-09,2.771472286839004e-09
9.73,8.359120117194897e-09,4.64813655557668e-09,8.431349254863365e-09,1.863593261625536e-09,2.802519834636729e-09
9.74,8.22075589324682e-09,4.638320134442131e-09,8.398610861658881e-09,1.87066366877253e-09,2.7753412774173667e-09
9.75,8.247152830300003e-09,4.651055372933343e-09,8.395469693664262e-09,1.8599214147881846e-09,2.763693029516087e-09
9.76,8.189879845096837e-09,4.605451542890862e-09,8.37135033928657e-09,1.857152607040246e-09,2.7673030179607156e-09
9.77,8.14259546920562e-09,4.5995561113740765e-09,8.342681695013563e-09,1.8566952678581802e-09,2.766138565618382e-09
9.78,8.112720873453202e-09,4.588656283057683e-09,8.300570390333678e-09,1.8594056684480312e-09,2.7745598888813934e-09
9.790000000000001,8.177967958861254e-09,4.598062725696651e-09,8.287251757301795e-09,1.8508596279237336e-09,2.732831806272235e-09
9.8,8.158684097687606e-09,4.571885329280866e-09,8.26795104126052e-09,1.839824537948341e-09,2.7322603445215654e-09
9.81,8.167063381781784e-09,4.577307330040583e-09,8.27809212928937e-09,1.8286293542584407e-09,2.7361122541488814e-09
9.82,8.181008137750498e-09,4.563308156219666e-09,8.257987131971271e-09,1.8332449447534576e-09,2.7127747136243113e-09
9.83,8.083308947662668e-09,4.556808405562737e-09,8.211201968963192e-09,1.8284214113061116e-09,2.7298107124497088e-09
9.84,8.04919672398547e-09,4.533756994886138e-09,8.21014409263445e-09,1.8198926225276817e-09,2.724205060797987e-09
9.85,8.052538707364958e-09,4.521473510691334e-09,8.202103136429593e-09,1.8133618850490242e-09,2.7047882237719705e-09
9.86,8.037668341896775e-09,4.528197786720835e-09,8.169704778370962e-09,1.8251857333097723e-09,2.7171544877585227e-09
9.870000000000001,8.040765177455439e-09,4.509605171874336e-09,8.15236831608625e-09,1.8051127082012938e-09,2.6991094741677335e-09
9.88,7.991203669819848e-09,4.478069215921222e-09,8.165595547870567e-09,1.8104354673676988e-09,2.688843306083565e-09
9.89,7.954271245662145e-09,4.47920830086445e-09,8.140145544911042e-09,1.7981031089544985e-09,2.6714345818534647e-09
9.9,7.84812592882331e-09,4.472911889302488e-09,8.098445325870623e-09,1.7987275601695736e-09,2.6576637691136745e-09
9.91,7.974094748049366e-09,4.463432196069874e-09,8.092395664097274e-09,1.8039061250775836e-09,2.6718223029276e-09
9.92,7.967835700632346e-09,4.458379599054944e-09,8.065836542472522e-09,1.7961746290484137e-09,2.6689626074726515e-09
9.93,7.85041255554607e-09,4.443758763698147e-09,8.045336265113002e-09,1.7877361581241497e-09,2.676856518012655e-09
9.94,7.846539564237426e-09,4.425891588178253e-09,8.02121771233595e-09,1.7780157895081018e-09,2.6478975065367906e-09
9.950000000000001,7.815269089308374e-09,4.432387802481554e-09,8.044560167121653e-09,1.7829688896647318e-09,2.6513794840599035e-09
9.96,7.83176484855225e-09,4.417370454080348e-09,7.972970888604046e-09,1.7802420398167347e-09,2.647634723193074e-09
9.97,7.787477380818193e-09,4.400509870836802e-09,7.974221876621026e-09,1.7713856240784315e-09,2.6441929907324254e-09
9.98,7.815485443473235e-09,4.394128226174915e-09,7.948852786333236e-09,1.7733138952971415e-09,2.6266285845738137e-09
9.99,7.745260056227426e-09,4.391720435330908e-09,7.936289167239686e-09,1.7691088506876954e-09,2.615343862866019e-09
10.0,7.76005325317481e-09,4.38011380766901e-09,7.92050028716869e-09,1.7656159070122097e-09,2.600089613079016e-09
10.01,7.7178999725011e-09,4.354761096209827e-09,7.90351598149958e-09,1.7574376022977586e-09,2.6204767154900334e-09
10.02,7.786008525530925e-09,4.365412890210636e-09,7.899189404167989e-09,1.748808835150021e-09,2.6072216029288812e-09
10.03,7.720111758228345e-09,4.334448993430841e-09,7.869056168160019e-09,1.7493466227417392e-09,2.6191102482126428e-09
10.040000000000001,7.686643724258976e-09,4.325755955757686e-09,7.835751545748473e-09,1.7419559216838987e-09,2.589193610523283e-09
10.05,7.758606835415198e-09,4.3342403907286485e-09,7.853206601946006e-09,1.7392911403117334e-09,2.580444155462417e-09
10.06,7.741074617762394e-09,4.316259680532869e-09,7.818202199879717e-09,1.7337886695232463e-09,2.582980997978404e-09
10.07,7.72772962827444e-09,4.306887302147236e-09,7.80833576074317e-09,1.7388685065131953e-09,2.5705817341134555e-09
10.08,7.676572791024674e-09,4.2863744496209045e-09,7.787568589054757e-09,1.726276218406868e-09,2.5564077724433464e-09
10.09,7.638871432395396e-09,4.282930717137692e-09,7.775239084159133e-09,1.72989632106572e-09,2.561332557334115e-09
10.1,7.557237006361342e-09,4.277603581536498e-09,7.730158995871311e-09,1.7174821260398268e-09,2.5779531100403873e-09
10.11,7.618834149179215e-09,4.2709473203371705e-09,7.733664731247114e-09,1.7164642805179773e-09,2.556966427681392e-09
10.120000000000001,7.629143443948934e-09,4.260043472360468e-09,7.71096206598502e-09,1.7126953355569582e-09,2.5765764590387815e-09
10.13,7.574256251428832e-09,4.254944179687208e-09,7.709704273078326e-09,1.7145949842544881e-09,2.5414765176154455e-09
10.14,7.514858940015085e-09,4.235753975455304e-09,7.670100615227231e-09,1.7094287957533385e-09,2.5489582229595023e-09
10.15,7.465816613776807e-09,4.23191952210614e-09,7.663709099463474e-09,1.703429837999349e-09,2.535110611638265e-09
10.16,7.475420902056395e-09,4.226657295575789e-09,7.62336456748517e-09,1.7053280019724214e-09,2.5369967604575523e-09
10.17,7.524011525894643e-09,4.225674937872902e-09,7.636997823561264e-09,1.6917824423788162e-09,2.5345014357119657e-09
10.18,7.416936721214524e-09,4.20480630156046e-09,7.622980215537273e-09,1.6907502210587663e-09,2.503837620938546e-09
10.19,7.482788867111263e-09,4.190334014242107e-09,7.623853596771434e-09,1.6871867216136409e-09,2.52106316005669e-09
10.200000000000001,7.384695168898452e-09,4.19181653974921e-09,7.57189181681778e-09,1.6771045055108238e-09,2.489626968456717e-09
10.21,7.334339981238141e-09,4.1855253992479765e-09,7.58892962446027e-09,1.6870035614404037e-09,2.478766610719951e-09
10.22,7.411737026959425e-09,4.162188192494875e-09,7.562526585035993e-09,1.6653673307213847e-09,2.4932330876781607e-09
10.23,7.336230758161993e-09,4.156816426334249e-09,7.535262462044593e-09,1.6715193775468195e-09,2.489380450481857e-09
10.24,7.375701873387714e-09,4.1622929150029935e-09,7.521142015768958e-09,1.6655524830381713e-09,2.489905432851032e-09
10.25,7.375948867521696e-09,4.1546126944238345e-09,7.514389555849885e-09,1.674239074746893e-09,2.498815028218307e-09
10.26,7.30512179198022e-09,4.136986864123565e-09,7.488440030407497e-09,1.6592402242207196e-09,2.481498091985286e-09
10.27,7.340385232261299e-09,4.1396447050802185e-09,7.45661287987072e-09,1.6702097038851016e-09,2.4689538740086024e-09
10.28,7.324199913535057e-09,4.113204322780005e-09,7.450223686568982e-09,1.6532730702629467e-09,2.4607824011323794e-09
10.290000000000001,7.331919945311352e-09,4.102480790485358e-09,7.431970870101706e-09,1.6552921139688085e-09,2.4364630757680424e-09
10.3,7.32658396429787e-09,4.096314667755837e-09,7.4115942623813215e-09,1.6483116172640071e-09,2.470605800876082e-09
10.31,7.364258382023109e-09,4.090508671674174e-09,7.402865488955311e-09,1.6410011803915326e-09,2.451391558308146e-09
10.32,7.261818239007639e-09,4.077948339798314e-09,7.3937957875304104e-09,1.6399418783692688e-09,2.441888395580371e-09
10.33,7.271119226796128e-09,4.0666711399337e-09,7.36944456568689e-09,1.6354323570989254e-09,2.442263644127106e-09
10.34,7.236284011768437e-09,4.0593784102870985e-09,7.361883391566837e-09,1.6299119158035304e-09,2.4259458421718445e-09
10.35,7.148699471899538e-09,4.041318257931058e-09,7.3517195425675235e-09,1.6355660300184832e-09,2.4212381281418078e-09
10.36,7.235961236352182e-09,4.056877203285581e-09,7.324020670201324e-09,1.6199476278157015e-09,2.425968341109741e-09
10.370000000000001,7.229716958558256e-09,4.048510167683582e-09,7.301296879081194e-09,1.6251906995123006e-09,2.433665390807881e-09
10.38,7.197663419384448e-09,4.0230637422011025e-09,7.288806716215026e-09,1.6231255442022081e-09,2.426866154079712e-09
10.39,7.1157064761474775e-09,4.019103185436161e-09,7.279968422038946e-09,1.6188520024248647e-09,2.4019803798479696e-09
10.4,7.140175695796576e-09,4.02084555018789e-09,7.26723188261058e-09,1.6102543515765546e-09,2.4010932656930744e-09
10.41,7.0441967554139475e-09,4.0067923989618204e-09,7.255712965614424e-09,1.6168053094623797e-09,2.3972686805501515e-09
10.42,7.011178045184941e-09,3.999526575209942e-09,7.239120415007422e-09,1.6171264089814434e-09,2.377598668465145e-09
10.43,7.1245580362516195e-09,3.996216381868302e-09,7.234196535649997e-09,1.608495750501511e-09,2.393086666034246e-09
10.44,6.989811087570121e-09,3.992487474869278e-09,7.2085143964509825e-09,1.6068648587371685e-09,2.395795507390623e-09
10.450000000000001,7.091827376699322e-09,3.969069421288186e-09,7.188375735497609e-09,1.590250798909583e-09,2.3733481451004592e-09
10.46,7.041763423812674e-09,3.955481318619173e-09,7.172494402267228e-09,1.5997028888160936e-09,2.3938644413549977e-09
10.47,6.998444060410311e-09,3.945260951751501e-09,7.186835290284864e-09,1.5942993580379969e-09,2.3609591054617402e-09
10.48,7.0252847594938205e-09,3.928269404162124e-09,7.166107851765499e-09,1.5829809423138418e-09,2.3651340269608347e-09
10.49,6.955959059968707e-09,3.9405747808621215e-09,7.157829619847592e-09,1.579119980084622e-09,2.369971554682611e-09
10.5,7.0384369369072564e-09,3.92913079694528e-09,7.106715866726282e-09,1.5822246739646418e-09,2.358834280302624e-09
10.51,6.988638526060785e-09,3.917840371730889e-09,7.107211109162616e-09,1.5791336135631686e-09,2.344130935557773e-09
10.52,6.962196380201902e-09,3.9108202239191235e-09,7.074635450648686e-09,1.5754144206643465e-09,2.349535806767065e-09
10.53,6.996216153761328e-09,3.9155930852010914e-09,7.079379281835772e-09,1.5690535400970563e-09,2.335618494303598e-09
10.540000000000001,6.969174735245979e-09,3.909507476083426e-09,7.058736792570362e-09,1.5639746434097323e-09,2.341884859440106e-09
10.55,6.971278160482096e-09,3.8952472598419915e-09,7.062391973446941e-09,1.5647068511571679e-09,2.3313817409057948e-09
10.56,6.930505504324098e-09,3.8885519414723035e-09,7.017323848333862e-09,1.569248582970724e-09,2.3283444665014046e-09
10.57,6.898202847662097e-09,3.88954365089889e-09,7.032453890518112e-09,1.55957751448822e-09,2.318828810218387e-09
10.58,6.8805089984547046e-09,3.8777718025836524e-09,7.0115726135418735e-09,1.5496245232750748e-09,2.308692195981179e-09
10.59,6.7649128345641175e-09,3.8702899503623645e-09,6.992455754130282e-09,1.557344473574604e-09,2.3278042098389327e-09
10.6,6.8535299733151985e-09,3.84605473682506e-09,6.972150260486912e-09,1.5499965809190112e-09,2.324312531130819e-09
10.61,6.8295155729619805e-09,3.86101137457266e-09,6.96029679616137e-09,1.5424646477071473e-09,2.299372173463346e-09
10.620000000000001,6.764133504560337e-09,3.826799472321426e-09,6.94319624871876e-09,1.5450773322800527e-09,2.3126536520570127e-09
10.63,6.782112444115668e-09,3.81378283869028e-09,6.934504637128915e-09,1.5367734715056703e-09,2.288141482335857e-09
10.64,6.794113509774536e-09,3.815271643838987e-09,6.936900885571141e-09,1.5369450143593213e-09,2.29089508357876e-09
10.65,6.802869913381684e-09,3.7972603996618844e-09,6.903051726865425e-09,1.5424606098197533e-09,2.2835736139617807e-09
10.66,6.811123411504079e-09,3.803550665869449e-09,6.9095718094521245e-09,1.5350999722990202e-09,2.29568988834538e-09
10.67,6.687300547782169e-09,3.789456781276681e-09,6.8807827589786435e-09,1.522695227730928e-09,2.2814061889116992e-09
10.68,6.716552483212599e-09,3.796069873179303e-09,6.857716311617414e-09,1.526476614058523e-09,2.270927254821128e-09
10.69,6.7429146265048335e-09,3.7915269344190315e-09,6.8512094981026795e-09,1.5277429856716356e-09,2.2668655036618958e-09
10.700000000000001,6.764198736200123e-09,3.7800794750653984e-09,6.846519388214255e-09,1.5214723402124024e-09,2.2620058309074787e-09
10.71,6.761876054207144e-09,3.775068419082748e-09,6.8261166744827885e-09,1.5145175491803063e-09,2.264834872399715e-09
10.72,6.698875828199744e-09,3.76630488137517e-09,6.805848198686301e-09,1.517032594385977e-09,2.2475662851059492e-09
10.73,6.733911401904652e-09,3.7630476906291296e-09,6.79856518568195e-09,1.5152037546966751e-09,2.250761524504116e-09
10.74,6.608233428656746e-09,3.7457142258011554e-09,6.804332749800846e-09,1.5105704667666284e-09,2.2499428034272746e-09
10.75,6.618571907305725e-09,3.754251931399717e-09,6.773865283063913e-09,1.5085959939849005e-09,2.2549391547582326e-09
10.76,6.627960773856461e-09,3.737997242763309e-09,6.753013436349009e-09,1.5020387878954816e-09,2.2337782258951173e-09
10.77,6.691686219590869e-09,3.726292393357529e-09,6.75040635520025e-09,1.489762569973528e-09,2.2388936092656978e-09
10.78,6.732749745533938e-09,3.71725556517011e-09,6.73701238560087e-09,1.5001059630577117e-09,2.245449411892159e-09
10.790000000000001,6.549826486315891e-09,3.7078764038992983e-09,6.720301047938192e-09,1.5018636149973225e-09,2.2377583906653597e-09
10.8,6.534799589147912e-09,3.697967529867796e-09,6.703811498177941e-09,1.4864406537361477e-09,2.190645637296843e-09
10.81,6.531014976449862e-09,3.7025775610328096e-09,6.7122786489681016e-09,1.4931192964254582e-09,2.2171702142682065e-09
10.82,6.5387809456601815e-09,3.675743074702927e-09,6.6795729044126045e-09,1.4871621632837955e-09,2.215437530108411e-09
10.83,6.457022082624024e-09,3.6787344008334593e-09,6.66104778598081e-09,1.4813886104760406e-09,2.205223486251304e-09
10.84,6.4878679628554025e-09,3.673758937227826e-09,6.64322821434674e-09,1.4751197709501594e-09,2.1999490527901432e-09
10.85,6.509915412551531e-09,3.6699204071297073e-09,6.642208276821332e-09,1.4838623059847882e-09,2.204332095535835e-09
10.86,6.469320795960612e-09,3.6589551066208025e-09,6.6249169249159495e-09,1.4766731695895198e-09,2.182351527575303e-09
10.870000000000001,6.532477132562031e-09,3.646058159459248e-09,6.6196025466869875e-09,1.4759640103509382e-09,2.205329219567607e-09
10.88,6.475786930102583e-09,3.6442781127960576e-09,6.606534968127561e-09,1.4687658652903327e-09,2.184423287154261e-09
10.89,6.443185954806201e-09,3.6524628895607136e-09,6.610078852814008e-09,1.4670282199635844e-09,2.1756258081592618e-09
10.9,6.489163860327417e-09,3.628911390029234e-09,6.5868472026966135e-09,1.457359018828775e-09,2.169955245540777e-09
10.91,6.4555783876127136e-09,3.616378943845231e-09,6.550865642399843e-09,1.455131854187505e-09,2.1747258846543677e-09
10.92,6.422545046322102e-09,3.622085944436625e-09,6.546964118591527e-09,1.4588564674200603e-09,2.1628116447181073e-09
10.93,6.428821321255403e-09,3.626113038168158e-09,6.52601530830021e-09,1.4545529018848725e-09,2.170738858156675e-09
10.94,6.4210065287280386e-09,3.6062509515466072e-09,6.5236475133133135e-09,1.4524445815753228e-09,2.150783613573668e-09
10.950000000000001,6.438416871360421e-09,3.6023612960904975e-09,6.520798722271526e-09,1.4491464194550624e-09,2.1563994525390887e-09
10.96,6.405796708086465e-09,3.587398028550485e-09,6.496947811695442e-09,1.4434902696777684e-09,2.137447214172684e-09
10.97,6.35300503498419e-09,3.58151314190414e-09,6.496126628913141e-09,1.4420094114227514e-09,2.1561435785114535e-09
10.98,6.393605745647807e-09,3.579039238944164e-09,6.463933659141225e-09,1.4369072563378983e-09,2.1533597142205107e-09
10.99,6.332879597082199e-09,3.57953715173577e-09,6.460051810210355e-09,1.4369541463761444e-09,2.1345972639719325e-09
11.0,6.327721600580541e-09,3.557443928344545e-09,6.469132139874906e-09,1.4319720314051585e-09,2.1384586791924306e-09
11.01,6.35151561113456e-09,3.543527865146952e-09,6.457090265067335e-09,1.4231930601431e-09,2.1336196128625756e-09
11.02,6.3532974268131005e-09,3.5525431356365736e-09,6.438421623068506e-09,1.4256615583033474e-09,2.132586660411177e-09
11.03,6.354838463326048e-09,3.5482743022464963e-09,6.416131573956827e-09,1.4241891217133734e-09,2.1216304645262945e-09
11.040000000000001,6.2727541165149715e-09,3.543146396396243e-09,6.392052185247165e-09,1.4235868699791565e-09,2.119486628949877e-09
11.05,6.2702390726857875e-09,3.524754147735383e-09,6.3798019973624515e-09,1.4167321390820137e-09,2.1041032864144084e-09
11.06,6.249815711900643e-09,3.5269150131705845e-09,6.376071246565202e-09,1.4154915129736849e-09,2.1211120502591252e-09
11.07,6.217292489508715e-09,3.5187510722531797e-09,6.365754504084119e-09,1.4162303222520875e-09,2.106671095164124e-09
11.08,6.262613612899444e-09,3.4984699735238824e-09,6.348615140605799e-09,1.413199767896427e-09,2.091595105988934e-09
11.09,6.201369986237234e-09,3.5118629187052606e-09,6.3394633538766806e-09,1.406397683617697e-09,2.1031725367071065e-09
11.1,6.175662167452016e-09,3.4983136115073673e-09,6.332765150309056e-09,1.4083181612468127e-09,2.1091990060566315e-09
11.11,6.191471424474329e-09,3.4957866791648947e-09,6.317476177683012e-09,1.3986487732814013e-09,2.094586924867949e-09
11.120000000000001,6.161452816261562e-09,3.482357655613697e-09,6.315495535628622e-09,1.4021729739261223e-09,2.0791617135926465e-09
11.13,6.1446045071272324e-09,3.4729196581543675e-09,6.30741867225259e-09,1.400125474612992e-09,2.081560393442383e-09
11.14,6.174501225810908e-09,3.4757788904154055e-09,6.280413893131093e-09,1.3995494406607082e-09,2.083870815310675e-09
11.15,6.157945320024424e-09,3.472695571936899e-09,6.260389217910291e-09,1.400081384938845e-09,2.079168556038547e-09
11.16,6.13947396170487e-09,3.452412778764174e-09,6.2514999172503245e-09,1.399718657827727e-09,2.068793944776595e-09
11.17,6.152934199901558e-09,3.456531389112926e-09,6.2572684869942746e-09,1.3871798416176008e-09,2.071575895695971e-09
11.18,6.0850040491284346e-09,3.4463398422709293e-09,6.257646091896702e-09,1.386583970137037e-09,2.0718297070059445e-09
11.19,6.117979422372413e-09,3.453539760577499e-09,6.24321981233086e-09,1.3913398651465785e-09,2.0628651262166988e-09
11.200000000000001,6.1638213787855155e-09,3.4294415352247007e-09,6.215404533032889e-09,1.3872050802974705e-09,2.0544006167410384e-09
11.21,6.102828695437598e-09,3.4323770789748642e-09,6.19185917295568e-09,1.389945569097631e-09,2.0412645276652452e-09
11.22,6.11306955722866e-09,3.421126279209948e-09,6.2021585725264044e-09,1.374772610522406e-09,2.0565179733952163e-09
11.23,6.123740504650192e-09,3.4164206193159195e-09,6.190067006383063e-09,1.3761488067952078e-09,2.039136266088232e-09
11.24,6.0243900638338175e-09,3.404620949155801e-09,6.162566490568908e-09,1.3707526866992977e-09,2.0299196555361836e-09
11.25,6.055185720746805e-09,3.41114102521762e-09,6.17545507809913e-09,1.364979747232122e-09,2.0285614839546436e-09
11.26,6.052547219710186e-09,3.3882663100967977e-09,6.143206262518982e-09,1.3655277256631962e-09,2.04375449858374e-09
11.27,6.0872203745998445e-09,3.3854459358332793e-09,6.138717113170729e-09,1.3677580404834149e-09,2.047198082339685e-09
11.28,6.097374223651612e-09,3.383543716614723e-09,6.135071613037785e-09,1.36013222096864e-09,2.019033576398962e-09
11.290000000000001,6.037273831882304e-09,3.3806023352122006e-09,6.132010032731435e-09,1.3559171519507609e-09,2.0297252469818453e-09
11.3,6.025333690278934e-09,3.3740807272457795e-09,6.098776220600665e-09,1.3499575330411176e-09,2.0327869274028888e-09
11.31,5.90542747151568e-09,3.3675729193597465e-09,6.0922920442155695e-09,1.3464653986932225e-09,2.0140496497771158e-09
11.32,5.934155899051256e-09,3.356036974612511e-09,6.082151989755316e-09,1.3523600652993429e-09,2.0153504746511844e-09
11.33,5.965687489895448e-09,3.350909777663619e-09,6.0769637845280685e-09,1.3483195963399655e-09,2.015878476587435e-09
11.34,5.917548617641048e-09,3.349952018704672e-09,6.0526938561097766e-09,1.3495806872555109e-09,1.998408333148959e-09
11.35,5.916249341014968e-09,3.341427380899939e-09,6.0663254415852735e-09,1.3443526336242813e-09,2.000713282231829e-09
11.36,5.916425239572935e-09,3.3430413279237717e-09,6.039109980646722e-09,1.3406088011768708e-09,1.976604032725383e-09
11.370000000000001,5.892623966298909e-09,3.3289241069202714e-09,6.027774495324045e-09,1.3384898778179508e-09,1.990533407118573e-09
11.38,5.886922423450106e-09,3.324751051361331e-09,6.03410112002666e-09,1.3416005403817136e-09,1.9853445496303904e-09
11.39,5.842451415677936e-09,3.322859974952885e-09,6.0042679867255955e-09,1.3336785725940915e-09,1.9818736460310297e-09
11.4,5.887104775721837e-09,3.3089053282878734e-09,6.008004590244564e-09,1.3317721796492924e-09,1.9853667301665187e-09
11.41,5.89197405761177e-09,3.3084081078720008e-09,5.9803278735205224e-09,1.337616437210574e-09,1.98031744189774e-09
11.42,5.8830395589592865e-09,3.2942080638873584e-09,5.983895231913962e-09,1.3255281101573923e-09,1.984550328859295e-09
11.43,5.92763614501286e-09,3.290276852624876e-09,5.969286567530877e-09,1.324351166563029e-09,1.9565649843324093e-09
11.44,5.829595925208998e-09,3.3005414500400115e-09,5.970291761074249e-09,1.3181858702446587e-09,1.965540288255613e-09
11.450000000000001,5.861175714031009e-09,3.2851892330484604e-09,5.940447256928897e-09,1.320909930765052e-09,1.978323349281204e-09
11.46,5.816947873645732e-09,3.2785601272821276e-09,5.924646425082091e-09,1.312894482992004e-09,1.9543562229328495e-09
11.47,5.7844215376445374e-09,3.281220471267622e-09,5.932340345678785e-09,1.3187580687220924e-09,1.9530552496210727e-09
11.48,5.815974262467777e-09,3.264895175864231e-09,5.915794910865681e-09,1.3087087407571613e-09,1.9552153889891085e-09
11.49,5.785761025268271e-09,3.261024359636611e-09,5.911978076733431e-09,1.3081646273116317e-09,1.950965420259336e-09
11.5,5.804669130440208e-09,3.265454940374866e-09,5.900677989163719e-09,1.3049791336102461e-09,1.955650684342427e-09
11.51,5.781009375156762e-09,3.261714798336422e-09,5.887344826079963e-09,1.3044058743495213e-09,1.9681880983521894e-09
11.52,5.734496116448337e-09,3.246593121805506e-09,5.875263645244226e-09,1.2974950547240907e-09,1.943012621324577e-09
11.53,5.795692077487991e-09,3.2458545035910827e-09,5.870000141576853e-09,1.3035760358318583e-09,1.9238836489664483e-09
11.540000000000001,5.784009208732623e-09,3.225088596050995e-09,5.8509742266465595e-09,1.3064326372684573e-09,1.9531749472376354e-09
11.55,5.720022870742866e-09,3.2322011448607116e-09,5.847348228203685e-09,1.299625387153687e-09,1.916473048253267e-09
11.56,5.733087793513335e-09,3.2321014026882514e-09,5.838018466427765e-09,1.2990058335485042e-09,1.9267480369649277e-09
11.57,5.697064698052493e-09,3.2120247325206555e-09,5.835092636758562e-09,1.2975493092313893e-09,1.9256993337593996e-09
11.58,5.674132312133242e-09,3.2116931130357757e-09,5.816934060687309e-09,1.2929557672966609e-09,1.925274713432705e-09
11.59,5.711740010786799e-09,3.210792731011404e-09,5.794436102064516e-09,1.2874483921809988e-09,1.925958710865973e-09
11.6,5.680223842903594e-09,3.1869080103428946e-09,5.8005174584977e-09,1.2851744612314122e-09,1.910453780089906e-09
11.61,5.695370881572436e-09,3.186813641847849e-09,5.802185695075255e-09,1.2905165935019817e-09,1.919106227032544e-09
11.620000000000001,5.711387773710194e-09,3.19419180270242e-09,5.771984257932376e-09,1.2790381103745505e-09,1.915368753486033e-09
11.63,5.6738232230240255e-09,3.1873858188922704e-09,5.761524980693155e-09,1.2741098229674872e-09,1.9069130381702983e-09
11.64,5.654027622075779e-09,3.181905413735473e-09,5.745938969890489e-09,1.2734810104307251e-09,1.8978029639492706e-09
11.65,5.627493116497856e-09,3.170875199264783e-09,5.752664351675023e-09,1.280765789673979e-09,1.8990859149158857e-09
11.66,5.651798363544298e-09,3.1757072540515996e-09,5.7209653949527235e-09,1.2670360546923766e-09,1.8999795837432943e-09
11.67,5.601784375851109e-09,3.172922046351641e-09,5.726878337579111e-09,1.2725476867360305e-09,1.8965682967520394e-09
11.68,5.600664834895298e-09,3.1667574250315527e-09,5.7177106111285164e-09,1.270177344976905e-09,1.9045103876664312e-09
11.69,5.5968226309791945e-09,3.1654648717587294e-09,5.695443198938606e-09,1.2658866973709467e-09,1.895506390301281e-09
11.700000000000001,5.5420149198013406e-09,3.1468813273361163e-09,5.704302170519861e-09,1.267979226065238e-09,1.8833370182770566e-09
11.71,5.574161072161345e-09,3.1431947963186687e-09,5.688479003444582e-09,1.268760067770134e-09,1.8794466067789345e-09
11.72,5.5789767258928e-09,3.126706314153656e-09,5.679303765551465e-09,1.262914888826991e-09,1.87310291172991e-09
11.73,5.5647547550977546e-09,3.121154059659724e-09,5.671587517455547e-09,1.2538638078427718e-09,1.8663102317586583e-09
11.74,5.589665639487611e-09,3.1151167311210514e-09,5.671672445645046e-09,1.2564003514639776e-09,1.8758728923033708e-09
11.75,5.534044778093511e-09,3.1171204596199362e-09,5.647099918381539e-09,1.2580073251753659e-09,1.8782690811500615e-09
11.76,5.505524820719979e-09,3.1090259677205272e-09,5.636123177325451e-09,1.256931878156718e-09,1.855490938638582e-09
11.77,5.527282010460073e-09,3.100442629510949e-09,5.6437819946556174e-09,1.252683488360626e-09,1.865784957858746e-09
11.78,5.501106017477562e-09,3.0895147198678703e-09,5.625888275882443e-09,1.2498143730325007e-09,1.865127028826512e-09
11.790000000000001,5.505840952612825e-09,3.100134583313826e-09,5.6052763057246606e-09,1.2448272215948052e-09,1.8617303669267144e-09
11.8,5.495633274419993e-09,3.0927783873595086e-09,5.607715712092281e-09,1.2494068547312038e-09,1.8665226654468244e-09
11.81,5.505662807462507e-09,3.0957885560842853e-09,5.592421023775085e-09,1.2400750314233798e-09,1.8490316549814391e-09
11.82,5.439236090241443e-09,3.0771147905637372e-09,5.57705056088612e-09,1.2369929811134098e-09,1.849522637381221e-09
11.83,5.497968322220976e-09,3.078753375695252e-09,5.572208787667125e-09,1.2359780124397876e-09,1.8465329162282502e-09
11.84,5.466887313918549e-09,3.069592910083127e-09,5.566465565960145e-09,1.2359352564042493e-09,1.8380241357565093e-09
11.85,5.4470969068043465e-09,3.058222245832616e-09,5.557939057330258e-09,1.238105663561278e-09,1.8272840895315516e-09
11.86,5.4906192179056615e-09,3.067271550275709e-09,5.547034696417947e-09,1.2309137880237652e-09,1.8232585730849784e-09
11.870000000000001,5.4354194799469616e-09,3.060361656464289e-09,5.545502939968911e-09,1.2308195894242673e-09,1.8331584621989547e-09
11.88,5.443442884657527e-09,3.04686301047317e-09,5.520508779057448e-09,1.2291693261262579e-09,1.825956521295709e-09
11.89,5.39840528440643e-09,3.0526174173326666e-09,5.523736506766736e-09,1.2263769126159299e-09,1.8211750645454824e-09
11.9,5.438415592769509e-09,3.0427174855024637e-09,5.514051178553807e-09,1.2202844502092804e-09,1.8296126672707467e-09
11.91,5.401812602092863e-09,3.033136494515044e-09,5.495496090118804e-09,1.218860034334409e-09,1.8189658072628556e-09
11.92,5.400297313560001e-09,3.025573057846572e-09,5.502760400331795e-09,1.2222723024192056e-09,1.8052702245229215e-09
11.93,5.407940934052282e-09,3.0240277520870694e-09,5.4843355529936054e-09,1.2227955969538567e-09,1.8206702054341239e-09
11.94,5.364826259332002e-09,3.016001154220238e-09,5.476759971586756e-09,1.213521520541009e-09,1.8111649264486496e-09
11.950000000000001,5.342602491003006e-09,3.0198506532791097e-09,5.46972526457674e-09,1.2135307406505962e-09,1.8023406455434265e-09
11.96,5.351491821979035e-09,3.008531403642005e-09,5.460564190813686e-09,1.2162097364855275e-09,1.800902464165204e-09
11.97,5.348573016775658e-09,2.9990865998205618e-09,5.45035687251553e-09,1.209200272559711e-09,1.8036018479061505e-09
11.98,5.3294265447113624e-09,3.001785521048772e-09,5.439878742562208e-09,1.2074522411267243e-09,1.7972059437253573e-09
11.99,5.300511775039574e-09,2.9935022135238793e-09,5.4253308444895405e-09,1.2050428714924286e-09,1.7873495284580805e-09
12.0,5.285622849044231e-09,2.992737646972207e-09,5.424195269878854e-09,1.2009216453537585e-09,1.7986398073735255e-09
12.01,5.312828947549584e-09,2.9964597501185715e-09,5.410543698246269e-09,1.2066004871597894e-09,1.796680868235084e-09
12.02,5.309253714678159e-09,2.986035040733458e-09,5.4099576491862725e-09,1.2006733599865778e-09,1.7761317828843985e-09
12.030000000000001,5.295809587648045e-09,2.9844069450261682e-09,5.399709059343532e-09,1.1975811992667402e-09,1.7724631069722329e-09
12.040000000000001,5.292990203078318e-09,2.974320987121805e-09,5.391447476802662e-09,1.197819875147963e-09,1.7712378834747596e-09
12.05,5.266813975115403e-09,2.9656346378014476e-09,5.366659534425167e-09,1.1969310624586106e-09,1.778144030738111e-09
12.06,5.225600595897332e-09,2.9714347456921135e-09,5.36459362431261e-09,1.1945602977695895e-09,1.7700086328510108e-09
12.07,5.2838598480198995e-09,2.965214769364564e-09,5.35267279601896e-09,1.1926642350541427e-09,1.7659722273905165e-09
12.08,5.22954932986229e-09,2.951325582322539e-09,5.342662545349601e-09,1.1854500581557118e-09,1.774959205412169e-09
12.09,5.261622288731995e-09,2.9525043962376555e-09,5.352916725357808e-09,1.1850170018491126e-09,1.7666610099247966e-09
12.1,5.287385904488981e-09,2.941335050875017e-09,5.334887367546571e-09,1.1835029425865147e-09,1.7690267532869106e-09
12.11,5.241402098495734e-09,2.9284091952374584e-09,5.324769664273589e-09,1.1843050128777803e-09,1.7527717256189332e-09
12.120000000000001,5.2104722494787315e-09,2.933486600537384e-09,5.3176934096350245e-09,1.1783165742582385e-09,1.7679702043326888e-09
12.13,5.2135126981547955e-09,2.940647331117397e-09,5.30468865292686e-09,1.1785031360428595e-09,1.7518951914784067e-09
12.14,5.1887303471109355e-09,2.9189958722556367e-09,5.309714675835158e-09,1.1755751944362534e-09,1.7506530377898884e-09
12.15,5.162801745915566e-09,2.913691280258791e-09,5.29158717929317e-09,1.1721662048808e-09,1.7597544207040075e-09
12.16,5.192787641500321e-09,2.915654880380595e-09,5.292316733998717e-09,1.176146349769341e-09,1.763569526383668e-09
12.17,5.186437130772867e-09,2.9069466518598213e-09,5.28166219227955e-09,1.163467915917201e-09,1.735638600219308e-09
12.18,5.159601198958906e-09,2.9156082791423624e-09,5.2607936670152205e-09,1.1710573083375404e-09,1.7466134839075816e-09
12.19,5.1783912838384525e-09,2.898932548034834e-09,5.270658233376153e-09,1.1674568780829853e-09,1.7287064701105346e-09
12.200000000000001,5.139738822009867e-09,2.902951836759915e-09,5.2501241992123096e-09,1.1620327978331005e-09,1.7416828091843669e-09
12.21,5.157596309466049e-09,2.8998307721402155e-09,5.2305418234352545e-09,1.1621678963811066e-09,1.747977675559684e-09
12.22,5.134677640554663e-09,2.8849352501424694e-09,5.227521683329967e-09,1.1645925045271092e-09,1.7307962183565315e-09
12.23,5.1111132575425595e-09,2.8896953372002405e-09,5.223805773731966e-09,1.1623078586629985e-09,1.713163675727249e-09
12.24,5.172250918697688e-09,2.896260186782261e-09,5.220570583662566e-09,1.1610517964683424e-09,1.7317094496342539e-09
12.25,5.1264324870670175e-09,2.8795757795308764e-09,5.216333110717871e-09,1.1579423211584818e-09,1.7260025695722824e-09
12.26,5.098382401027651e-09,2.887024384998918e-09,5.203344944692873e-09,1.1566739294398062e-09,1.709373145534425e-09
12.27,5.0848021098633086e-09,2.87469606690641e-09,5.203056561179572e-09,1.1558540757250939e-09,1.7266236022941086e-09
12.280000000000001,5.092956302681435e-09,2.8555430923868662e-09,5.191028049860466e-09,1.1513024150498958e-09,1.7161257311643323e-09
12.290000000000001,5.063139850634675e-09,2.8513635115736256e-09,5.185976385912109e-09,1.1550450822523732e-09,1.7155420147642616e-09
12.3,5.0946635760512425e-09,2.851701239280463e-09,5.1653398747944024e-09,1.1568533404868874e-09,1.7124101873553997e-09
12.31,5.088331189678348e-09,2.857358789633761e-09,5.1538810112318996e-09,1.1485836491379083e-09,1.6988028017574774e-09
12.32,5.011066891699796e-09,2.840478847826117e-09,5.155716794424893e-09,1.1428504555361153e-09,1.7122618942519635e-09
12.33,5.077858214848445e-09,2.8429810976560083e-09,5.140579773652086e-09,1.1452378139364115e-09,1.702845069559335e-09
12.34,5.032336589992718e-09,2.8286868694908265e-09,5.1511160983319406e-09,1.1421803881148636e-09,1.7026031451046375e-09
12.35,5.055435115799365e-09,2.8364581594794735e-09,5.123930370927906e-09,1.1437105685750205e-09,1.6940025428328114e-09
12.36,5.031487213705485e-09,2.8346450129588836e-09,5.12708352226952e-09,1.1372768825672255e-09,1.6975785974519882e-09
12.370000000000001,4.9923890276747775e-09,2.8280164112630455e-09,5.1215854543312175e-09,1.1328598574534996e-09,1.693575082509917e-09
12.38,4.978740011738386e-09,2.828556817153998e-09,5.108127144948509e-09,1.1320640127390676e-09,1.6864592734400012e-09
12.39,4.991861109268798e-09,2.8113590073653893e-09,5.0969460086169094e-09,1.1303426050760785e-09,1.681482075203234e-09
12.4,5.032365088327912e-09,2.8248647541688757e-09,5.097042701445256e-09,1.132866874798525e-09,1.6793163491695338e-09
12.41,4.979541878501889e-09,2.812996000437527e-09,5.09070098319214e-09,1.1311161984205823e-09,1.6921212819527516e-09
12.42,4.9771798478848735e-09,2.809534058099096e-09,5.0811766392558166e-09,1.1262246218791064e-09,1.6816978075400571e-09
12.43,4.968139192616793e-09,2.7988768753437014e-09,5.069568548263089e-09,1.127304886827656e-09,1.6822275193567875e-09
12.44,4.955160104748806e-09,2.7984335830918477e-09,5.061413506380153e-09,1.121899541926728e-09,1.6803696846532471e-09
12.450000000000001,4.9556941007342385e-09,2.7965917394570135e-09,5.054266555419736e-09,1.1261036336088959e-09,1.666387204950411e-09
12.46,4.938429376635374e-09,2.7781400243855385e-09,5.04117940589811e-09,1.122370247703978e-09,1.6726430259799744e-09
12.47,4.950449639009994e-09,2.782583521323174e-09,5.033793858198499e-09,1.1214713524841513e-09,1.6702951207248676e-09
12.48,4.958340576662295e-09,2.780715357585979e-09,5.035897032452977e-09,1.117471066195933e-09,1.6655890041588945e-09
12.49,4.943349529873861e-09,2.765198456443917e-09,5.0193793849288126e-09,1.1192921095956868e-09,1.6556999627855626e-09
12.5,4.968927901931044e-09,2.763138215363598e-09,5.012728135294643e-09,1.1146607001441885e-09,1.6550706723495127e-09
12.51,4.913449271472426e-09,2.7555520794429508e-09,5.02287234440258e-09,1.1132328566967272e-09,1.6423897071799193e-09
12.52,4.9182856251765785e-09,2.757246463931962e-09,5.009999283097705e-09,1.114493681331522e-09,1.6523533949728541e-09
12.530000000000001,4.904356529070757e-09,2.757815102437313e-09,4.996072894757644e-09,1.1088332126407414e-09,1.6569367367368914e-09
12.540000000000001,4.8476810137674335e-09,2.7590880088197872e-09,4.982048134655417e-09,1.107055190644744e-09,1.6596177617216748e-09
12.55,4.902236920520697e-09,2.7481967557873996e-09,4.981526929073097e-09,1.10766351247694e-09,1.6461769122540615e-09
12.56,4.878031280639825e-09,2.7382679092289546e-09,4.974281129887549e-09,1.1095342875166157e-09,1.6431941410676576e-09
12.57,4.891008350826223e-09,2.744794062959387e-09,4.969638932182643e-09,1.1021646682109026e-09,1.6378989811286146e-09
12.58,4.875621704620547e-09,2.7391493687031573e-09,4.963161219181313e-09,1.0991759358414858e-09,1.6397467010413083e-09
12.59,4.853776100132584e-09,2.747274848026757e-09,4.954716281904073e-09,1.098411324600449e-09,1.6406819285937387e-09
12.6,4.846659352592045e-09,2.728813870203727e-09,4.949055310971738e-09,1.0928589968076577e-09,1.6423707001792653e-09
12.61,4.820212569381376e-09,2.7274080121298286e-09,4.9348924751567764e-09,1.098597124894528e-09,1.6421910235026772e-09
12.620000000000001,4.838651038916421e-09,2.7231146429279337e-09,4.932680464644176e-09,1.095509448787265e-09,1.6390032617727195e-09
12.63,4.812318345300251e-09,2.720274920970655e-09,4.928840633134537e-09,1.0903822727630544e-09,1.6248586638536663e-09
12.64,4.821573925840012e-09,2.714847248849683e-09,4.913330433806839e-09,1.089055208672405e-09,1.626059260341956e-09
12.65,4.8135550500695516e-09,2.7063347672995784e-09,4.903444598771094e-09,1.09362175094226e-09,1.6154118786274782e-09
12.66,4.787729543988192e-09,2.6977703668364627e-09,4.909392749958466e-09,1.0927052441671212e-09,1.6143456942412366e-09
12.67,4.8079428618190295e-09,2.7045019890852295e-09,4.894750956709268e-09,1.0898984793817821e-09,1.6184322225776527e-09
12.68,4.763860673133312e-09,2.694754620416461e-09,4.894109503320693e-09,1.0861440811409611e-09,1.6075895881189481e-09
12.69,4.780896296574076e-09,2.686712322247664e-09,4.875595340961527e-09,1.084540698890074e-09,1.6207985475309924e-09
12.700000000000001,4.790654875438909e-09,2.6958029222135208e-09,4.873347028736832e-09,1.0789747455601562e-09,1.614268548774808e-09
12.71,4.765316252334396e-09,2.6802969720897844e-09,4.8783192418846625e-09,1.0758211583547896e-09,1.6093216713255534e-09
12.72,4.798526339956456e-09,2.6815691335827495e-09,4.860405279247423e-09,1.0777457268037554e-09,1.596582467725017e-09
12.73,4.763554841401342e-09,2.6804262244108642e-09,4.854753718362315e-09,1.077256729445804e-09,1.6059376736683637e-09
12.74,4.765162730088689e-09,2.684301530438881e-09,4.846870009516394e-09,1.0747295202646095e-09,1.6020561015129224e-09
12.75,4.768355639740759e-09,2.668209871587524e-09,4.843503544192353e-09,1.076242788422096e-09,1.5944055241224314e-09
12.76,4.733852651159843e-09,2.665630906310873e-09,4.83429324489659e-09,1.0750472376350251e-09,1.6018191063859647e-09
12.77,4.756479340599357e-09,2.667533781108494e-09,4.821889357007161e-09,1.0748948726383287e-09,1.6048255713954242e-09
12.780000000000001,4.719707145393764e-09,2.6689162474690204e-09,4.8089976062295546e-09,1.0690413818974847e-09,1.5954496256935547e-09
12.790000000000001,4.751202103776965e-09,2.656223283608337e-09,4.812174305254326e-09,1.0700972814434311e-09,1.5876091527562086e-09
12.8,4.710767085415872e-09,2.6455201952697237e-09,4.8047065960773505e-09,1.0729482391028057e-09,1.5894868187734177e-09
12.81,4.681169244012651e-09,2.64553435581005e-09,4.8002702527361225e-09,1.061510202223596e-09,1.5890373936424078e-09
12.82,4.7403711001038945e-09,2.645407925300542e-09,4.788922771561326e-09,1.0617074662786432e-09,1.577947647259983e-09
12.83,4.6849042095073934e-09,2.640113561212905e-09,4.779306336206571e-09,1.0638865954984635e-09,1.5863767523362788e-09
12.84,4.68259450969703e-09,2.6410446280216734e-09,4.782661255102215e-09,1.0599927451625816e-09,1.5901454609080532e-09
12.85,4.668379335859051e-09,2.633800940445136e-09,4.7699938006998274e-09,1.0611152837694827e-09,1.5726427841127567e-09
12.86,4.6718975363022125e-09,2.631354037775053e-09,4.766292753841618e-09,1.0624895932592514e-09,1.574002581337805e-09
12.870000000000001,4.6651256238102924e-09,2.631658059995945e-09,4.757649039408742e-09,1.0551863986877e-09,1.5631231818186426e-09
12.88,4.678435831548364e-09,2.615538860105272e-09,4.751143615554693e-09,1.0563090020545156e-09,1.5694312284829027e-09
12.89,4.662125546762758e-09,2.617002986060672e-09,4.7461864744841605e-09,1.0544399358808619e-09,1.5781895174934199e-09
12.9,4.614456763191517e-09,2.6144838965746755e-09,4.727751979474319e-09,1.0436961356320378e-09,1.551889782652213e-09
12.91,4.660367787971963e-09,2.6141851644301697e-09,4.720823969079654e-09,1.0488643233694713e-09,1.5703215587915881e-09
12.92,4.603951684281858e-09,2.5991881370346832e-09,4.718518980601568e-09,1.051220976263959e-09,1.5649838863421154e-09
12.93,4.593252537661017e-09,2.599489680774721e-09,4.706768873876707e-09,1.0467640856469575e-09,1.5616073715816033e-09
12.94,4.63372693879619e-09,2.609490118553745e-09,4.7073376545275976e-09,1.0472630789370907e-09,1.5519290726148464e-09
12.950000000000001,4.608820358230117e-09,2.59077190796688e-09,4.71467039438349e-09,1.0432204113218667e-09,1.5602271970215245e-09
12.96,4.6021425197616786e-09,2.5905087410305154e-09,4.692089070532606e-09,1.0408299459365298e-09,1.5515697866318599e-09
12.97,4.60594911788424e-09,2.5874971830309683e-09,4.690512361760853e-09,1.0392953189282892e-09,1.5554166421289924e-09
12.98,4.604871372197646e-09,2.592883319704462e-09,4.685156552762851e-09,1.0385452155000408e-09,1.555166307675237e-09
12.99,4.585445783647514e-09,2.5786178562797667e-09,4.680538935453134e-09,1.045721140059318e-09,1.5466702836351904e-09
13.0,4.568764124488401e-09,2.5713784602032813e-09,4.676819264631695e-09,1.035885291639363e-09,1.5408711047974437e-09
13.01,4.557277527977701e-09,2.5719521727084366e-09,4.665488675497355e-09,1.0362183621802716e-09,1.5484618555853506e-09
13.02,4.577614495775104e-09,2.5687193727258216e-09,4.663540616904589e-09,1.0329249024180699e-09,1.53828711404721e-09
13.030000000000001,4.581773107239264e-09,2.5620989884291306e-09,4.6451082715917435e-09,1.0376524138190021e-09,1.5422096325229443e-09
13.040000000000001,4.5731475780052085e-09,2.565944569041845e-09,4.649256821469191e-09,1.0299946157008355e-09,1.5443256715872857e-09
13.05,4.547064732692959e-09,2.5643931346976312e-09,4.640216153328918e-09,1.0286909416705284e-09,1.5301906951891425e-09
13.06,4.561820624036679e-09,2.559025289992066e-09,4.637910802195681e-09,1.0241083058282329e-09,1.5232593453271653e-09
13.07,4.539630650887266e-09,2.5584006411742823e-09,4.624146840522021e-09,1.0298425024982825e-09,1.5325595341137868e-09
13.08,4.52339143510769e-09,2.5480795274553186e-09,4.621356683300226e-09,1.0263735035801276e-09,1.5258117540032672e-09
13.09,4.545140256770454e-09,2.548519563364659e-09,4.611796799007382e-09,1.0196983452630704e-09,1.5170071145728106e-09
13.1,4.505555369803024e-09,2.5427990792277425e-09,4.612758282994543e-09,1.020916516229394e-09,1.5285445523035805e-09
13.11,4.564842010831694e-09,2.543761066673872e-09,4.600245258855309e-09,1.020862215570507e-09,1.5263305831474275e-09
13.120000000000001,4.51196946411417e-09,2.5356581813824207e-09,4.598928031375907e-09,1.0199875545097305e-09,1.5144604482028561e-09
13.13,4.470095714421686e-09,2.5283428617244485e-09,4.587726798243851e-09,1.012609182152261e-09,1.5117335618695856e-09
13.14,4.481696274306042e-09,2.5348353992377217e-09,4.585217045118212e-09,1.0192034673133419e-09,1.5091881247346066e-09
13.15,4.464749749425182e-09,2.526453953158166e-09,4.577049502645239e-09,1.0136591167675879e-09,1.512266641419187e-09
13.16,4.471538191710507e-09,2.526305076708803e-09,4.571168976385734e-09,1.0137547113525336e-09,1.5122860755586004e-09
13.17,4.487370653390008e-09,2.522113523370297e-09,4.5690967253670755e-09,1.0102430052962823e-09,1.514489884033466e-09
13.18,4.4838749489473495e-09,2.5196935345831007e-09,4.5597113446800265e-09,1.0128913636531512e-09,1.5108559598221257e-09
13.19,4.454142523202534e-09,2.5080605837707663e-09,4.540383249070328e-09,1.0100584101669764e-09,1.5010444799903771e-09
13.200000000000001,4.471384689951409e-09,2.5061915340481363e-09,4.547855700778871e-09,1.010794086556746e-09,1.4981161547169352e-09
13.21,4.4519729672522426e-09,2.51009517415311e-09,4.542749365998727e-09,1.0059103325856937e-09,1.4984945813507973e-09
13.22,4.444062938011729e-09,2.5076537694677065e-09,4.5434455421252094e-09,1.0079487067021927e-09,1.5061390494932762e-09
13.23,4.474659914128661e-09,2.5009773474884073e-09,4.5271307140898365e-09,1.0057882106982221e-09,1.5067620497829095e-09
13.24,4.447610474047051e-09,2.494377216939219e-09,4.52944898179158e-09,1.0028046595024138e-09,1.4922254060120044e-09
13.25,4.412440556835492e-09,2.4875910803695557e-09,4.499102208947548e-09,1.000007935279694e-09,1.5042434703491094e-09
13.26,4.454448005033093e-09,2.489099229369203e-09,4.513632237533132e-09,1.0043490111143915e-09,1.4906211411359362e-09
13.27,4.415337580605133e-09,2.4904947880094306e-09,4.503363142062241e-09,1.0009198565184161e-09,1.4890228929500693e-09
13.280000000000001,4.40508042685838e-09,2.4790579498280735e-09,4.503913073522439e-09,9.978423680352615e-10,1.4930145641670775e-09
13.290000000000001,4.435983299003233e-09,2.4783092617172144e-09,4.501217665880161e-09,1.00025489964929e-09,1.4941092751446163e-09
13.3,4.360773915972567e-09,2.472832715458455e-09,4.47809458785213e-09,9.97192651878701e-10,1.4788369639748857e-09
13.31,4.392109885550967e-09,2.4763149469852878e-09,4.476947779854237e-09,9.96292237070905e-10,1.4747606624678903e-09
13.32,4.412814009484188e-09,2.4728600482560155e-09,4.468059344308427e-09,9.975463069777675e-10,1.4757862919738986e-09
13.33,4.378479707071687e-09,2.4641592124544234e-09,4.462283260970902e-09,9.953974386901015e-10,1.4866870501039955e-09
13.34,4.368856297988871e-09,2.4703495305821685e-09,4.469689377729535e-09,9.874804887545914e-10,1.4847351059404067e-09
13.35,4.369039066950156e-09,2.456716545915136e-09,4.457636821373006e-09,9.906104366348372e-10,1.4759300630581328e-09
13.36,4.369486092092304e-09,2.458131227495295e-09,4.454698723600212e-09,9.88491205261074e-10,1.4708071219890929e-09
13.370000000000001,4.351522904752495e-09,2.4517152137834884e-09,4.446950297967586e-09,9.844394976794211e-10,1.473734667344299e-09
13.38,4.367245720684819e-09,2.4554880153831874e-09,4.443426991886904e-09,9.867308116125246e-10,1.4789308972858916e-09
13.39,4.353615748317488e-09,2.442209561084151e-09,4.435054427103168e-09,9.844810019698535e-10,1.4578928989839752e-09
13.4,4.325950879706279e-09,2.4454014473289138e-09,4.431240551800868e-09,9.821280594091919e-10,1.4694939596620346e-09
13.41,4.313839184392532e-09,2.43967364192609e-09,4.425385552980979e-09,9.809682948746845e-10,1.463784532848555e-09
13.42,4.3270156315716316e-09,2.4426681849995214e-09,4.417894204548927e-09,9.824152777029081e-10,1.4611287752773217e-09
13.43,4.322339492710464e-09,2.433151963666625e-09,4.403221877960393e-09,9.798047299109933e-10,1.4587742781789482e-09
13.44,4.321444341144715e-09,2.4292772930246867e-09,4.415373087480504e-09,9.764307913841707e-10,1.4585497889913486e-09
13.450000000000001,4.353490888535276e-09,2.431449711057495e-09,4.403138813881145e-09,9.809599619274637e-10,1.4530840274777332e-09
13.46,4.3110189259488576e-09,2.4224919280119803e-09,4.39015647460671e-09,9.718416076240926e-10,1.4491455380430504e-09
13.47,4.306125528908049e-09,2.416981013946896e-09,4.392718735526546e-09,9.778808560446337e-10,1.4560357104677392e-09
13.48,4.291015586229506e-09,2.4134456205181762e-09,4.384075552425545e-09,9.75139239177618e-10,1.4491743936822005e-09
13.49,4.305805751105743e-09,2.415320076965291e-09,4.3773143509349864e-09,9.735169005954842e-10,1.4412959963112682e-09
13.5,4.291426000169744e-09,2.415331965783004e-09,4.376175803093239e-09,9.686221849908144e-10,1.4446944599741394e-09
13.51,4.300608997939605e-09,2.417101504620841e-09,4.3632508215756005e-09,9.69102441210581e-10,1.4440974806390284e-09
13.52,4.298720266405253e-09,2.398605648887638e-09,4.365114486311832e-09,9.667671454639604e-10,1.437826216064517e-09
13.530000000000001,4.2695576543139545e-09,2.4088974622235435e-09,4.354047309069759e-09,9.667185397325891e-10,1.4410145437351263e-09
13.540000000000001,4.253909488219239e-09,2.403521263854838e-09,4.348044883723959e-09,9.659018049115322e-10,1.4351230300465671e-09
13.55,4.274636693683751e-09,2.4026017190500846e-09,4.343774920865901e-09,9.654062828634166e-10,1.435431182398149e-09
13.56,4.263733287169533e-09,2.3962718626150637e-09,4.342082371866398e-09,9.62625709476885e-10,1.4338278909456673e-09
13.57,4.269809335379425e-09,2.3939811970858762e-09,4.337623285951931e-09,9.606180817231984e-10,1.4349734200456337e-09
13.58,4.242115875552016e-09,2.3926864902746647e-09,4.337766608570608e-09,9.597053322771598e-10,1.4256471562684726e-09
13.59,4.2057266936613624e-09,2.382145971909404e-09,4.320405139232599e-09,9.586036261427375e-10,1.4311326251190673e-09
13.6,4.2299543977584415e-09,2.385345904758707e-09,4.319070956853287e-09,9.614241587483764e-10,1.4295198096621691e-09
13.61,4.2123161153767075e-09,2.378084284855379e-09,4.317775223952636e-09,9.615359465199861e-10,1.4326422496134895e-09
13.620000000000001,4.229769531491528e-09,2.37544603588923e-09,4.305849495416752e-09,9.535843598036878e-10,1.4287160433847099e-09
13.63,4.209146870178847e-09,2.36637368519942e-09,4.303497265927392e-09,9.516492857534827e-10,1.4207996087929092e-09
13.64,4.190392357577333e-09,2.3693128394452974e-09,4.299057304632357e-09,9.562115126233664e-10,1.4261425906283909e-09
13.65,4.2242438004636515e-09,2.3647362360013796e-09,4.282214672673283e-09,9.494829776820114e-10,1.419189903720495e-09
13.66,4.188599596106939e-09,2.3694997960779964e-09,4.289268852763108e-09,9.546678804232884e-10,1.4193039100573409e-09
13.67,4.206651675342479e-09,2.364607537326299e-09,4.284298627009794e-09,9.504358991247768e-10,1.4122237311296812e-09
13.68,4.192882462425567e-09,2.361766392509144e-09,4.277173481872385e-09,9.515217101215087e-10,1.4058380075727938e-09
13.69,4.173066029654592e-09,2.3530558864628825e-09,4.2646484505134915e-09,9.513449224347624e-10,1.4054105459399823e-09
13.700000000000001,4.1967283061293965e-09,2.360155114661184e-09,4.2596136414664126e-09,9.444573710423813e-10,1.4157092814623862e-09
13.71,4.1864883350839016e-09,2.350445555191034e-09,4.256669821304442e-09,9.463356708497455e-10,1.4053812868664975e-09
13.72,4.179559021984474e-09,2.3491023455765644e-09,4.258238122788284e-09,9.481192149148005e-10,1.4127892786894613e-09
13.73,4.183181812452692e-09,2.348588510830014e-09,4.248979307960339e-09,9.405990484418797e-10,1.3997939907539323e-09
13.74,4.183803991603913e-09,2.3450270024873288e-09,4.248058503917966e-09,9.401948041566373e-10,1.4023820509496097e-09
13.75,4.174329327425244e-09,2.3372368400196456e-09,4.23635287565077e-09,9.423649347475273e-10,1.4119501258934637e-09
13.76,4.1560914136435455e-09,2.338550756918652e-09,4.229859619231795e-09,9.41312288028326e-10,1.4055011796494924e-09
13.77,4.163165446909076e-09,2.3313514378969702e-09,4.22647657515811e-09,9.390960307931166e-10,1.403901476680459e-09
13.780000000000001,4.1627566845138265e-09,2.331633693176223e-09,4.2226373016048174e-09,9.383889924174396e-10,1.390005041770736e-09
13.790000000000001,4.113753377751487e-09,2.330789247558513e-09,4.217145222167007e-09,9.35462873649909e-10,1.3959455173272486e-09
13.8,4.123756572926814e-09,2.3242409558367052e-09,4.213637134112398e-09,9.393269926696081e-10,1.3906256596932606e-09
13.81,4.121925889678359e-09,2.3226746436269816e-09,4.209013174129166e-09,9.35480105241376e-10,1.3878710167574105e-09
13.82,4.106317098718535e-09,2.31886550683851e-09,4.2023911536673755e-09,9.307385326848454e-10,1.3900754584626408e-09
13.83,4.127121980682602e-09,2.3177615058194283e-09,4.193198480946498e-09,9.297774614413782e-10,1.3898770957055472e-09
13.84,4.107140275716833e-09,2.3083122037237e-09,4.194817772879761e-09,9.299054042206772e-10,1.3743615536740694e-09
13.85,4.089477309785476e-09,2.313115956074801e-09,4.188452804440682e-09,9.325036763028762e-10,1.3861439797367658e-09
13.86,4.100632977067239e-09,2.3122571458974017e-09,4.1838785450324584e-09,9.295328739542829e-10,1.3844622363317522e-09
13.870000000000001,4.1244461077712785e-09,2.310945803305514e-09,4.177214698480026e-09,9.25414531013416e-10,1.378582709834767e-09
13.88,4.074085382338164e-09,2.301148169884588e-09,4.167081833476964e-09,9.23392024754794e-10,1.3828524506295002e-09
13.89,4.080381240817308e-09,2.2988374344054802e-09,4.167307041343556e-09,9.255397471360617e-10,1.3823824575564207e-09
13.9,4.059331011637169e-09,2.3033293965725366e-09,4.160977372737612e-09,9.235585426696668e-10,1.3787628966244333e-09
13.91,4.0558873766434864e-09,2.2923837368813947e-09,4.1627412934336766e-09,9.243558713433679e-10,1.3744745040655763e-09
13.92,4.075129218248784e-09,2.2946524639661937e-09,4.148319578343631e-09,9.257636348125195e-10,1.374161265477102e-09
13.93,4.056285022280967e-09,2.2920520433500382e-09,4.148940259353839e-09,9.184148851723421e-10,1.3737633162198234e-09
13.94,4.083754965063568e-09,2.282894881586116e-09,4.147506639170303e-09,9.222039858179607e-10,1.3674340879886135e-09
13.950000000000001,4.084111298206009e-09,2.285824668348729e-09,4.137547440984937e-09,9.232915903561196e-10,1.3615487408060293e-09
13.96,4.0509324779224305e-09,2.2802714239995454e-09,4.124964652985562e-09,9.188954090950724e-10,1.3668656176126759e-09
13.97,4.050644454489234e-09,2.2737519285585303e-09,4.127913699969126e-09,9.185246813435332e-10,1.364684271518605e-09
13.98,4.066522173760214e-09,2.2771071534639815e-09,4.123278453670623e-09,9.164483701746223e-10,1.3608235861475909e-09
13.99,4.0430327512763115e-09,2.27472382160445e-09,4.123860281945881e-09,9.16493604452805e-10,1.3619671195318211e-09
14.0,4.054657909735679e-09,2.2689896077101636e-09,4.10597226150275e-09,9.158738255813218e-10,1.3598166160379492e-09
14.01,4.044284454952347e-09,2.265778375295761e-09,4.103900007260615e-09,9.113097571302956e-10,1.3564514897629365e-09
14.02,4.031572882280521e-09,2.265411043806367e-09,4.10374346841515e-09,9.106478998174341e-10,1.3528597268069977e-09
14.030000000000001,4.015574594236639e-09,2.2633004948175273e-09,4.09018499500221e-09,9.05770300522465e-10,1.3609251781972347e-09
14.040000000000001,4.017660169733628e-09,2.2649183439333477e-09,4.093503294829128e-09,9.099393279157181e-10,1.3547703618484883e-09
14.05,4.013197527162513e-09,2.2570799507731283e-09,4.08920806838961e-09,9.076297640709138e-10,1.3568489943587205e-09
14.06,3.990398980191685e-09,2.2548099685051552e-09,4.0785376948725385e-09,9.043733782921254e-10,1.3537127473791714e-09
14.07,4.0343711400863495e-09,2.2571662427684037e-09,4.076996437535277e-09,9.058464632601147e-10,1.3526265486648679e-09
14.08,3.999805708434567e-09,2.253027375172389e-09,4.072319606981939e-09,9.034431376259044e-10,1.3454442309642712e-09
14.09,3.9910069378536804e-09,2.24331283822181e-09,4.077121421711915e-09,9.075410194636644e-10,1.3491201597558679e-09
14.1,3.962494689047184e-09,2.2450398987196773e-09,4.061295113600478e-09,9.041573991335345e-10,1.3443913585517408e-09
14.11,3.9697395852821986e-09,2.243456036563201e-09,4.060367321892363e-09,9.075456768291198e-10,1.3455589644631371e-09
14.120000000000001,3.974171298433169e-09,2.237855176186097e-09,4.05269975868289e-09,9.038799978230229e-10,1.3406244888532624e-09
14.13,3.947934235641602e-09,2.235352865002085e-09,4.054890609137559e-09,9.012478296969872e-10,1.3399081377954964e-09
14.14,3.986698753434605e-09,2.2276086440277038e-09,4.051782508077942e-09,8.957417563473336e-10,1.3412393669904846e-09
14.15,3.965879621659243e-09,2.2361941583332073e-09,4.043133849722675e-09,8.981217531576855e-10,1.3423604900961372e-09
14.16,3.972612057937546e-09,2.2242827492519704e-09,4.036019773234753e-09,9.008772076208183e-10,1.3382731780021556e-09
14.17,3.962091915671061e-09,2.2242600338037378e-09,4.029231339295688e-09,8.9869134005914e-10,1.3315759495045213e-09
14.18,3.9461230031578726e-09,2.2212323564172276e-09,4.023358338116476e-09,8.925384883070378e-10,1.320714523017272e-09
14.19,3.944547674937591e-09,2.2211865065838886e-09,4.0218608264761595e-09,8.944676239924691e-10,1.3243468676697034e-09
14.200000000000001,3.931705274196958e-09,2.2193228788660133e-09,4.0102693129159064e-09,8.900163888346759e-10,1.3329180310322752e-09
14.21,3.937994123577644e-09,2.215218809099879e-09,4.018147661293276e-09,8.915962954860683e-10,1.3219780851426945e-09
14.22,3.952336734857782e-09,2.213230997035371e-09,4.010005766303544e-09,8.90390814253312e-10,1.3263741240887945e-09
14.23,3.938659825433308e-09,2.212330018596913e-09,4.003744328451742e-09,8.914239912267244e-10,1.3300939184427829e-09
14.24,3.919687313851435e-09,2.212125260876139e-09,3.999264915289699e-09,8.892820390329216e-10,1.3237446735673028e-09
14.25,3.932391126754152e-09,2.2078149369717147e-09,4.00219767219944e-09,8.846363304764178e-10,1.3251077629158796e-09
14.26,3.9142516099138724e-09,2.204887762697702e-09,3.9887404324764345e-09,8.895507694069771e-10,1.3294993355751745e-09
14.27,3.925603627920767e-09,2.202579957383219e-09,3.984904180359396e-09,8.850547876004095e-10,1.3179596151573913e-09
14.280000000000001,3.92103564416616e-09,2.1945911728688402e-09,3.987875983527593e-09,8.858199858030929e-10,1.323203996032884e-09
14.290000000000001,3.900878755146318e-09,2.1904399559960355e-09,3.977104770686951e-09,8.847550863468387e-10,1.3203009686553675e-09
14.3,3.89709864983878e-09,2.198853781618217e-09,3.966838794168968e-09,8.835166510415195e-10,1.3060980798580498e-09
14.31,3.903739913762014e-09,2.190965994504379e-09,3.968922435348635e-09,8.836443651582776e-10,1.3122243364018073e-09
14.32,3.893376052784437e-09,2.188047601047082e-09,3.962776272878143e-09,8.807084629980997e-10,1.3109747148279966e-09
14.33,3.889943275846902e-09,2.183812622468476e-09,3.965714996308211e-09,8.794665987193875e-10,1.309325487368203e-09
14.34,3.896069616657949e-09,2.182603318771559e-09,3.958516271848023e-09,8.795530924000358e-10,1.3194920825483947e-09
14.35,3.859882822936092e-09,2.183273527621098e-09,3.957060207963795e-09,8.794615767583143e-10,1.30611197116799e-09
14.36,3.870443489956854e-09,2.180749826700228e-09,3.9488598618896976e-09,8.756617066940614e-10,1.3045140224457144e-09
14.370000000000001,3.8474172272338565e-09,2.1794464040926614e-09,3.9424086889974095e-09,8.737209750222095e-10,1.3060536070513346e-09
14.38,3.853191094155948e-09,2.1745144994295365e-09,3.941634733882047e-09,8.77623577269124e-10,1.3002169180628384e-09
14.39,3.870870027100186e-09,2.1752965835765745e-09,3.926130786719521e-09,8.701875189958539e-10,1.303275216793471e-09
14.4,3.8357318382392165e-09,2.1661682793314316e-09,3.928206629137166e-09,8.7463819938306e-10,1.298944020068847e-09
14.41,3.844139727060853e-09,2.1715346882150537e-09,3.922688497971733e-09,8.715472510584685e-10,1.307195252947564e-09
14.42,3.831160241047867e-09,2.163224219323278e-09,3.911984586956146e-09,8.719580145951573e-10,1.3002784963943893e-09
14.43,3.871436868962873e-09,2.1615790393799803e-09,3.915696546912007e-09,8.706562940473264e-10,1.297496882500731e-09
14.44,3.834688855965649e-09,2.161049520960524e-09,3.918236065163585e-09,8.691469191129929e-10,1.2883862815128353e-09
14.450000000000001,3.823390767767586e-09,2.161780331982027e-09,3.900891594766771e-09,8.669763921151207e-10,1.2880180511028328e-09
14.46,3.851316979970381e-09,2.1527817019417914e-09,3.8975507308263665e-09,8.674604272791747e-10,1.2902565844077677e-09
14.47,3.822094382992357e-09,2.158663631135784e-09,3.900709571540455e-09,8.647551193098263e-10,1.2945152023566788e-09
14.48,3.837141024868016e-09,2.1544561964415754e-09,3.89227367958591e-09,8.647674306049877e-10,1.2888127753517748e-09
14.49,3.825210390072945e-09,2.1506347686450637e-09,3.884376512783892e-09,8.635194666410293e-10,1.2879100600751103e-09
14.5,3.824087125125559e-09,2.1461637379422324e-09,3.889631008215066e-09,8.649313931546147e-10,1.2881154253421325e-09
14.51,3.8334284175564035e-09,2.142561523440965e-09,3.8888901419257005e-09,8.622634762978539e-10,1.2851774496389128e-09
14.52,3.805266343571916e-09,2.1416359195980288e-09,3.876663109600289e-09,8.64785389619456e-10,1.2780016415759478e-09
14.530000000000001,3.805380264087616e-09,2.1399439409443625e-09,3.8781128126211206e-09,8.608126079380529e-10,1.2790703328474165e-09
14.540000000000001,3.7961149614498845e-09,2.1358971184698317e-09,3.864806269680764e-09,8.611000351832969e-10,1.281915532045916e-09
14.55,3.768402005049731e-09,2.1357336530121835e-09,3.867341137010079e-09,8.581616333516656e-10,1.2750027707722413e-09
14.56,3.800526579320044e-09,2.1315084816829664e-09,3.866741550844237e-09,8.548574506157285e-10,1.2838784099395352e-09
14.57,3.7862584279511455e-09,2.1300345497233914e-09,3.865196124996428e-09,8.561520356184912e-10,1.2712070899228218e-09
14.58,3.797421329972598e-09,2.1289956614745703e-09,3.8501643732962036e-09,8.568009391372945e-10,1.2737837834474655e-09
14.59,3.761648087844571e-09,2.1258744985793785e-09,3.852558007334738e-09,8.561655471250673e-10,1.2772867509730023e-09
14.6,3.768336851915751e-09,2.1277897526459358e-09,3.8455200242733745e-09,8.517169387791057e-10,1.280926093520068e-09
14.61,3.770734197179876e-09,2.1260812178628492e-09,3.841974938232937e-09,8.531677423458329e-10,1.2646677188254607e-09
14.620000000000001,3.746330765635744e-09,2.1178443977236105e-09,3.8392905112860205e-09,8.535113807506641e-10,1.2696921877482967e-09
14.63,3.7761778604917825e-09,2.1177206355746002e-09,3.832350079262655e-09,8.519688028847115e-10,1.2744636325730483e-09
14.64,3.749969978176541e-09,2.1160792544333177e-09,3.831651617048217e-09,8.507158364002117e-10,1.2632845523478285e-09
14.65,3.7645294667866e-09,2.1112748228449407e-09,3.821807613205044e-09,8.481721910938932e-10,1.2682927652371839e-09
14.66,3.75084860028349e-09,2.110910819671184e-09,3.82902118228953e-09,8.464546820537579e-10,1.2624281428343738e-09
14.67,3.7471097396033685e-09,2.104903744281332e-09,3.8158540982974645e-09,8.474692995086704e-10,1.2652364399127663e-09
14.68,3.743812444675252e-09,2.107814583231011e-09,3.813691667057907e-09,8.471850692249252e-10,1.2599435849423528e-09
14.69,3.7448693115581164e-09,2.1088373302442605e-09,3.815243815320657e-09,8.485524406105547e-10,1.26308350052161e-09
14.700000000000001,3.753837996124004e-09,2.1020892065649883e-09,3.801417923761459e-09,8.435910959282026e-10,1.251475366895908e-09
14.71,3.733739966371922e-09,2.0960121973907923e-09,3.796389372176161e-09,8.42808425574765e-10,1.252584406647636e-09
14.72,3.7250121893080545e-09,2.0936700716418087e-09,3.803049532423104e-09,8.458992688804377e-10,1.2573485567957482e-09
14.73,3.734037752290308e-09,2.1009143423844853e-09,3.799671509398476e-09,8.413096399692813e-10,1.251015158270458e-09
14.74,3.7024822606306445e-09,2.0933823869440835e-09,3.787133753212557e-09,8.422674945790674e-10,1.257235883616934e-09
14.75,3.7159374658498318e-09,2.0923770159502525e-09,3.794708832539416e-09,8.433269281186858e-10,1.2525564301176082e-09
14.76,3.7107812540802196e-09,2.0857390481522977e-09,3.78224987931394e-09,8.402523953923562e-10,1.2526773558066487e-09
14.77,3.7157060764695713e-09,2.085873227262803e-09,3.783249579045213e-09,8.383698545283663e-10,1.2482710498917154e-09
14.780000000000001,3.693801537896244e-09,2.083395589921777e-09,3.7794447988665035e-09,8.388619333359512e-10,1.2527901016472001e-09
14.790000000000001,3.694870716968214e-09,2.0803549143430666e-09,3.772598265909079e-09,8.352286500510697e-10,1.2471376124511378e-09
14.8,3.709030904097773e-09,2.0757986583233475e-09,3.761610598217908e-09,8.367985470086527e-10,1.2492576596508196e-09
14.81,3.691641932649284e-09,2.0825132252158543e-09,3.767896937964804e-09,8.391053923461255e-10,1.2473573780603149e-09
14.82,3.6739297872048695e-09,2.0767038081825555e-09,3.754030335994036e-09,8.34084515926724e-10,1.2382705458063625e-09
14.83,3.6949428128768456e-09,2.0734088010458857e-09,3.755044939336056e-09,8.328001089280921e-10,1.2392941026082637e-09
14.84,3.681004002941743e-09,2.0739176953115224e-09,3.746803004143042e-09,8.316715721031927e-10,1.2463091253905493e-09
14.85,3.6665799876031583e-09,2.0664543278402005e-09,3.751868409012174e-09,8.351405098538197e-10,1.2376164431531322e-09
14.86,3.6681281092041814e-09,2.0715747413765515e-09,3.751090995376162e-09,8.335443331061875e-10,1.2440238250997915e-09
14.870000000000001,3.6460906616168157e-09,2.0622946306994036e-09,3.741359241650179e-09,8.2960184624204e-10,1.2373179181823586e-09
14.88,3.6645346876453063e-09,2.0629497775433745e-09,3.7326776416411505e-09,8.300547083995415e-10,1.2349464524272565e-09
14.89,3.6681108663141535e-09,2.0635580916249097e-09,3.732620504107419e-09,8.287451942527835e-10,1.2417023284477482e-09
14.9,3.6712849363923033e-09,2.056476098105812e-09,3.7362217859130884e-09,8.278230945951668e-10,1.2364987615732515e-09
14.91,3.6634958942936006e-09,2.0580840969564407e-09,3.725039972158302e-09,8.284431844365621e-10,1.2256366758119407e-09
14.92,3.6530797355168284e-09,2.053930953157318e-09,3.7176568985260647e-09,8.264844497778805e-10,1.2354801156741672e-09
14.93,3.6410859105450327e-09,2.0524328983888182e-09,3.7164075967869836e-09,8.246866547705547e-10,1.224507271448482e-09
14.94,3.6554120453575193e-09,2.051015041415787e-09,3.7111376232706893e-09,8.224123325414478e-10,1.2173416196997089e-09
14.950000000000001,3.6341986560070035e-09,2.0481699627480112e-09,3.717281081863743e-09,8.20568831112392e-10,1.223598994289528e-09
14.96,3.6479247489476664e-09,2.042476414321536e-09,3.716275414747841e-09,8.242557219461939e-10,1.225952323210627e-09
14.97,3.6517125399947848e-09,2.048273921096429e-09,3.7005812875788293e-09,8.220576328212109e-10,1.2248353640358226e-09
14.98,3.6194165155419226e-09,2.044327841646419e-09,3.6906788123481513e-09,8.200818961952531e-10,1.2227923251306215e-09
14.99,3.633623091390446e-09,2.035754152554425e-09,3.6997837206611024e-09,8.205851572840557e-10,1.2238790514973828e-09
15.0,3.6089149277785386e-09,2.0395710702082847e-09,3.687031115540096e-09,8.174773374221577e-10,1.2236977329411391e-09
15.01,3.61383326988046e-09,2.0392072368182284e-09,3.6883531608358763e-09,8.177863391422318e-10,1.2205086089546238e-09
15.02,3.6122571248131767e-09,2.0396915621383722e-09,3.6763332848052837e-09,8.17277430881922e-10,1.2191700001114936e-09
15.030000000000001,3.6093009165032357e-09,2.0312023532578303e-09,3.6898496619830127e-09,8.182209921853191e-10,1.2199353319079325e-09
15.040000000000001,3.6120570012530036e-09,2.0302631208769994e-09,3.6721259641307816e-09,8.180998859817698e-10,1.2207924311180247e-09
15.05,3.602257540452729e-09,2.0294518297973407e-09,3.6798441420594947e-09,8.147654561074796e-10,1.2172362589442393e-09
15.06,3.5832373206989343e-09,2.0258830327906415e-09,3.66475462276901e-09,8.178491597525743e-10,1.2157566350450079e-09
15.07,3.596168823436693e-09,2.0240659366145554e-09,3.670555834696801e-09,8.170942015332595e-10,1.2168245360720114e-09
15.08,3.587883525574728e-09,2.020478951445047e-09,3.6679369258522226e-09,8.121222618160588e-10,1.2071383253094918e-09
15.09,3.589961829636012e-09,2.0190004557637464e-09,3.658756693654646e-09,8.131027281751333e-10,1.214882612960034e-09
15.1,3.595598771818624e-09,2.0150714033876257e-09,3.656081810705772e-09,8.130800731625548e-10,1.2087727258932572e-09
15.11,3.5701234616018677e-09,2.019909654381045e-09,3.6512503073007807e-09,8.08980244374249e-10,1.2087009424506053e-09
15.120000000000001,3.5857157230155356e-09,2.0144188662153673e-09,3.6551016489457538e-09,8.100194291837169e-10,1.2144350011259128e-09
15.13,3.5796945302980487e-09,2.0095980500392836e-09,3.64591690271725e-09,8.099751628668819e-10,1.2101916173208947e-09
15.14,3.587741614427361e-09,2.01509389154956e-09,3.638898060573702e-09,8.121286201381589e-10,1.2017247179231892e-09
15.15,3.5784026461714437e-09,2.0108492803393215e-09,3.6351257360999684e-09,8.092559797894002e-10,1.204231928715165e-09
15.16,3.5686069393628866e-09,2.0028734354920552e-09,3.63335064338226e-09,8.043411823788254e-10,1.2018389632809318e-09
15.17,3.550164100246868e-09,2.0037409633570117e-09,3.6288586918443075e-09,8.064252195545953e-10,1.2064449306045583e-09
15.18,3.545675900700586e-09,2.0043877055063015e-09,3.625255597549806e-09,8.040840463825623e-10,1.2046234780378959e-09
15.19,3.5720096111218816e-09,2.0033624482830054e-09,3.6261498912170313e-09,8.047348750708355e-10,1.1979678810936819e-09
15.200000000000001,3.5485804068367146e-09,2.0063561688760094e-09,3.6232968321701044e-09,8.031018526750671e-10,1.1939223670520106e-09
15.21,3.54605590525779e-09,1.994850912110248e-09,3.6241494967548104e-09,8.046523914970227e-10,1.1955209502929267e-09
15.22,3.5352546801124212e-09,1.9922386291738154e-09,3.6181321761242345e-09,7.992433170554323e-10,1.1931099098610835e-09
15.23,3.538569586409236e-09,1.990338574592459e-09,3.617187446435365e-09,7.997410369030651e-10,1.193885846504822e-09
15.24,3.536546296158956e-09,1.9891535272057153e-09,3.6040020976963907e-09,8.032207301270223e-10,1.1890395660323422e-09
15.25,3.5330248679005662e-09,1.992388021821277e-09,3.601213312925569e-09,8.023931909176526e-10,1.1945651034984076e-09
15.26,3.5493986730033557e-09,1.9857746135790032e-09,3.604510353904534e-09,7.987900745306772e-10,1.1871286877012586e-09
15.27,3.513257537845544e-09,1.9817281184206432e-09,3.5994742219217266e-09,8.002440094296389e-10,1.1886256753456892e-09
15.280000000000001,3.5130415424491225e-09,1.980667553802117e-09,3.592906620610975e-09,8.000006647249379e-10,1.1907886301213843e-09
15.290000000000001,3.534881784357177e-09,1.979665697588988e-09,3.5966283207353935e-09,7.964148562216989e-10,1.185815102822719e-09
15.3,3.5222057019451097e-09,1.979353490447217e-09,3.581402781586737e-09,7.965781281871587e-10,1.188291386449467e-09
15.31,3.5264960719892307e-09,1.979888107281677e-09,3.588983937484437e-09,7.944871242046115e-10,1.1848283961984467e-09
15.32,3.522010638218514e-09,1.977871009213876e-09,3.578260208578458e-09,7.945235877442141e-10,1.1879192632491073e-09
15.33,3.514682766020568e-09,1.9754534215740566e-09,3.577416253638839e-09,7.961649335959524e-10,1.1768109126650179e-09
15.34,3.487701725112616e-09,1.9736883008787168e-09,3.5843272011722916e-09,7.955599620255875e-10,1.1827690806181342e-09
15.35,3.5069108846627683e-09,1.9734273297088785e-09,3.561507683494324e-09,7.949193658860327e-10,1.1791292479666641e-09
15.36,3.5025792922230802e-09,1.964375579770844e-09,3.563427476299072e-09,7.915907162599116e-10,1.1845005540745634e-09
15.370000000000001,3.496252372245747e-09,1.9730438405019545e-09,3.5683769076210266e-09,7.881293726859208e-10,1.1778755123683284e-09
15.38,3.4877899395499304e-09,1.9658368301050044e-09,3.5654832272923038e-09,7.904333147308197e-10,1.178921055159995e-09
15.39,3.4898649878813695e-09,1.9598657013883516e-09,3.557227389665882e-09,7.900391202231284e-10,1.17679974663717e-09
15.4,3.4766549354851035e-09,1.960846478663729e-09,3.5592060433583354e-09,7.889638154729549e-10,1.1751398780001587e-09
15.41,3.47214601365847e-09,1.963093552288281e-09,3.54692396538671e-09,7.891615081447919e-10,1.1763826656447796e-09
15.42,3.486293160328831e-09,1.9551423986975895e-09,3.5462088667059708e-09,7.861246263512273e-10,1.1694306190476593e-09
15.43,3.4727938286227557e-09,1.95732657543293e-09,3.5393431633472826e-09,7.895455907657134e-10,1.175207699818978e-09
15.44,3.483339860465525e-09,1.9525131093333155e-09,3.5392335778188776e-09,7.872115974599442e-10,1.1777965054346634e-09
15.450000000000001,3.475024133110495e-09,1.9504408656465295e-09,3.5323333409955366e-09,7.849837434469518e-10,1.1631549954420328e-09
15.46,3.467682378509459e-09,1.951686862555756e-09,3.5302709165818635e-09,7.851969112390621e-10,1.1745899082100897e-09
15.47,3.4531363769524114e-09,1.9509634112332743e-09,3.533371795693191e-09,7.849662344264531e-10,1.1686429467673566e-09
15.48,3.459328693089549e-09,1.9480283426868257e-09,3.524073551706181e-09,7.84378916311038e-10,1.1706458050843777e-09
15.49,3.468052261696213e-09,1.9506639964309444e-09,3.518604601314948e-09,7.859727488600108e-10,1.1667893309429331e-09
15.5,3.4566512603244404e-09,1.9483698115470595e-09,3.5259796858841804e-09,7.826685692328801e-10,1.1675864182160895e-09
15.51,3.446614022345063e-09,1.9415141797074997e-09,3.518007549784211e-09,7.833563523802639e-10,1.165409601800931e-09
15.52,3.442600856413481e-09,1.9418669780105597e-09,3.5165766931900483e-09,7.801712446085484e-10,1.1673998826063344e-09
15.530000000000001,3.445364331660941e-09,1.9406488849787735e-09,3.5101799544858587e-09,7.81171409834698e-10,1.1650029507955473e-09
15.540000000000001,3.446712206118892e-09,1.9364622556143445e-09,3.5096661515726506e-09,7.810445409298577e-10,1.1622123427350623e-09
15.55,3.4390716583477842e-09,1.935361477717801e-09,3.5041695609801565e-09,7.76794586664688e-10,1.1568259878786448e-09
15.56,3.438349651991759e-09,1.9347215801151925e-09,3.4979273069077043e-09,7.74537691403976e-10,1.1565263101016372e-09
15.57,3.447746908644855e-09,1.9368180790022035e-09,3.499039650068552e-09,7.799412993140387e-10,1.1610977899314606e-09
15.58,3.4269266402595203e-09,1.9220554030058487e-09,3.501433346308219e-09,7.785108143146577e-10,1.1561743754432273e-09
15.59,3.446029756939234e-09,1.9285044722840822e-09,3.4890287735031525e-09,7.730021273313564e-10,1.1511340488595886e-09
15.6,3.414366556084285e-09,1.9257542043223115e-09,3.486496707497262e-09,7.749175632454203e-10,1.158544986105359e-09
15.610000000000001,3.4242344854432202e-09,1.9297793443004226e-09,3.4880729757511785e-09,7.728380700656927e-10,1.1479150659998233e-09
15.620000000000001,3.426830395812448e-09,1.9218213188973095e-09,3.4842173466485766e-09,7.771950210394582e-10,1.1464377692430106e-09
15.63,3.4010032263826696e-09,1.922861079417771e-09,3.477531906980348e-09,7.753435346240721e-10,1.1505599375856165e-09
15.64,3.4166606149132395e-09,1.9235775821430087e-09,3.477565450234015e-09,7.720608568289892e-10,1.1484764874069774e-09
15.65,3.4085639871483745e-09,1.919132003049403e-09,3.4748455876243293e-09,7.732626540279371e-10,1.1487727064620747e-09
15.66,3.4046117842675273e-09,1.914515145641519e-09,3.471906421351223e-09,7.70895003793964e-10,1.1476293002440632e-09
15.67,3.397085500978933e-09,1.9126972525020474e-09,3.4691674018909724e-09,7.743320918114316e-10,1.1425893432184146e-09
15.68,3.3981918295655138e-09,1.9069181990310825e-09,3.4633136375211574e-09,7.683472846787458e-10,1.1455815119243962e-09
15.69,3.4032516998318598e-09,1.9131074065353607e-09,3.461774338704633e-09,7.698680261668346e-10,1.1478030201965997e-09
15.700000000000001,3.388543282527743e-09,1.9080724155083924e-09,3.461814927774771e-09,7.676595213253663e-10,1.1454936346328448e-09
15.71,3.3866835949533595e-09,1.909586242016717e-09,3.454766443651958e-09,7.69324515366256e-10,1.140959652364834e-09
15.72,3.379105808419745e-09,1.9045981329035937e-09,3.4477919119669455e-09,7.694192339721567e-10,1.1388973566474081e-09
15.73,3.3902237401662972e-09,1.9035737968528634e-09,3.4501735638349136e-09,7.638713245767809e-10,1.1404433992471185e-09
15.74,3.387497971767864e-09,1.901001287686273e-09,3.442356900527271e-09,7.661814273889529e-10,1.1319407606231894e-09
15.75,3.3897327286186005e-09,1.9010900472683594e-09,3.44576452453409e-09,7.654790919169174e-10,1.1459491382259605e-09
15.76,3.3762832104808863e-09,1.899812462349471e-09,3.4399995788074577e-09,7.644613528310674e-10,1.1400909484326599e-09
15.77,3.37012225882005e-09,1.8976373621900896e-09,3.435992841638807e-09,7.635544660912122e-10,1.1341715700697253e-09
15.780000000000001,3.3688424245889562e-09,1.8964224294963692e-09,3.438346128011303e-09,7.618250742531706e-10,1.1305886152725989e-09
15.790000000000001,3.3647870971153055e-09,1.8930201881396828e-09,3.4312921139729362e-09,7.643928418312564e-10,1.134739497786764e-09
15.8,3.369273453815088e-09,1.8941847274668565e-09,3.4296729651550795e-09,7.597612239388585e-10,1.1360176408083982e-09
15.81,3.3554067662655053e-09,1.89089310999125e-09,3.423392202554745e-09,7.608577775540973e-10,1.1371954745957717e-09
15.82,3.3666587279153965e-09,1.890255401927586e-09,3.426272175179508e-09,7.658033943283228e-10,1.1277682134749558e-09
15.83,3.3683592455715413e-09,1.8916666549129277e-09,3.4222972457426557e-09,7.610190559381327e-10,1.1307525153967053e-09
15.84,3.3457098506157706e-09,1.8864157214204943e-09,3.426020169445616e-09,7.593273632882893e-10,1.133746852596603e-09
15.85,3.3438145961859646e-09,1.8825674974876933e-09,3.412816547480297e-09,7.594686855135002e-10,1.1249867086195455e-09
15.860000000000001,3.3468167796240104e-09,1.8798148247949682e-09,3.4171721779888968e-09,7.568230066239359e-10,1.1297980952360036e-09
15.870000000000001,3.3300784675639264e-09,1.8838903308002846e-09,3.4067092027018464e-09,7.559347565567212e-10,1.1268615328538647e-09
15.88,3.3520470705809945e-09,1.8800409906030607e-09,3.409971928935321e-09,7.573643245674545e-10,1.118890785561529e-09
15.89,3.3480479850542645e-09,1.879477814283178e-09,3.3953340212016637e-09,7.597218570804002e-10,1.1244012528280269e-09
15.9,3.3367592608617166e-09,1.8743400151541332e-09,3.394177775413393e-09,7.535023255689447e-10,1.11925491185071e-09
15.91,3.34379839809378e-09,1.8752848237519582e-09,3.399488794957678e-09,7.519577204191205e-10,1.12446751007214e-09
15.92,3.327060149021355e-09,1.874660976718987e-09,3.40093692938622e-09,7.544853780375287e-10,1.1178933055098748e-09
15.93,3.3266561727741155e-09,1.866521378506945e-09,3.388507337155958e-09,7.545143396128409e-10,1.1299112236984163e-09
15.94,3.3306931407605427e-09,1.8702798163190627e-09,3.391597054354637e-09,7.559784104984161e-10,1.1273324037381826e-09
15.950000000000001,3.328858133958315e-09,1.868322714107633e-09,3.384625940864891e-09,7.502888339794158e-10,1.1204055312768898e-09
15.96,3.3141226193557523e-09,1.8727102567889483e-09,3.3822105378685e-09,7.489598344028561e-10,1.119405673243655e-09
15.97,3.31640297998413e-09,1.8679687862430345e-09,3.383453244208543e-09,7.51646774133727e-10,1.114597543630102e-09
15.98,3.3160707116756427e-09,1.8625569271326555e-09,3.3791356625823955e-09,7.515847497979918e-10,1.1186244894631233e-09
15.99,3.3189380331601445e-09,1.8668696388904582e-09,3.3723840207908153e-09,7.501747968409406e-10,1.113050733767821e-09
16.0,3.3058700768468068e-09,1.8608052797398577e-09,3.3767817154741245e-09,7.476170697600512e-10,1.1131211305813318e-09
16.01,3.2897526925262596e-09,1.8610875620686523e-09,3.3717738780160807e-09,7.502479237819522e-10,1.1172932153340022e-09
16.02,3.3078357605734832e-09,1.857027760946525e-09,3.365620494630578e-09,7.506199894703501e-10,1.1152747739682902e-09
16.03,3.2774139463992213e-09,1.8599589900400892e-09,3.364291793389488e-09,7.474053303177449e-10,1.1076634150428586e-09
16.04,3.30972528945336e-09,1.8547939906625278e-09,3.3574530314731614e-09,7.476520813661137e-10,1.1102910083373385e-09
16.05,3.2913262501929755e-09,1.8536310922546115e-09,3.3583816118441252e-09,7.464530958779336e-10,1.1183630379485043e-09
16.06,3.2893027824099053e-09,1.8499405774025059e-09,3.357802558326674e-09,7.464591428993431e-10,1.1076745510708093e-09
16.07,3.2972373455203125e-09,1.8527745072617059e-09,3.351330530483705e-09,7.467549924572281e-10,1.1100292007289299e-09
16.080000000000002,3.2823578350878133e-09,1.8541623498714372e-09,3.3525884715474365e-09,7.434870117099239e-10,1.1107011456931947e-09
16.09,3.2924895094714516e-09,1.84587246694824e-09,3.3481784132416634e-09,7.413006866012405e-10,1.113639311027167e-09
16.1,3.2740187249165605e-09,1.8504757087927734e-09,3.346609068805997e-09,7.412107861034048e-10,1.1068693058872468e-09
16.11,3.2713325906251573e-09,1.846187305426226e-09,3.3474166771247484e-09,7.430263489810342e-10,1.1019724259892226e-09
16.12,3.272770805646905e-09,1.840823245818153e-09,3.336498535975591e-09,7.422014603372162e-10,1.1084183668743903e-09
16.13,3.257109527194257e-09,1.8421676988620734e-09,3.339550935625206e-09,7.410239540087844e-10,1.105864877491702e-09
16.14,3.2857207863279878e-09,1.8435914553117772e-09,3.3342986017908646e-09,7.414280060290402e-10,1.1043078917230644e-09
16.15,3.2680580894464023e-09,1.8374297217186542e-09,3.32721422957201e-09,7.397864913907757e-10,1.100164770317062e-09
16.16,3.279217827532909e-09,1.8421492843571007e-09,3.3330188713511957e-09,7.39035997931318e-10,1.0971363021883202e-09
16.17,3.2700059781571473e-09,1.8358066803344804e-09,3.326720969352804e-09,7.358892523385398e-10,1.10253576648121e-09
16.18,3.2483764009979e-09,1.8368947413771212e-09,3.3186826497332702e-09,7.375118858473536e-10,1.0974914889491846e-09
16.19,3.266466862244924e-09,1.8333231013207332e-09,3.328253947151522e-09,7.384745492497569e-10,1.0899620686114652e-09
16.2,3.2699096641937913e-09,1.8298289783541375e-09,3.321505237301699e-09,7.390587887055463e-10,1.1036422292641742e-09
16.21,3.23977732325482e-09,1.8286160084915374e-09,3.3148412891598883e-09,7.376185135516778e-10,1.0974742455040499e-09
16.22,3.2576425085034708e-09,1.8305257410396113e-09,3.314182797926502e-09,7.362501117679107e-10,1.0954395765667621e-09
16.23,3.2412422108849492e-09,1.8265166668424587e-09,3.3124313126591703e-09,7.33953653337054e-10,1.0950824187119482e-09
16.240000000000002,3.2568337129775946e-09,1.8245013615957062e-09,3.3052631411541508e-09,7.338819305377971e-10,1.0974036258948583e-09
16.25,3.248035174371616e-09,1.8249987645621867e-09,3.3054876604332233e-09,7.349653571951054e-10,1.0929964616642262e-09
16.26,3.2370350408279235e-09,1.8226602826285748e-09,3.3037093536296542e-09,7.340211760322135e-10,1.0931373652585493e-09
16.27,3.2435027197219283e-09,1.8224921733376086e-09,3.299022331513822e-09,7.322226837240419e-10,1.091808753344412e-09
16.28,3.2204802295007746e-09,1.822214907928252e-09,3.29941326910425e-09,7.328894342662521e-10,1.087470739623057e-09
16.29,3.2342206232788206e-09,1.8188321441642241e-09,3.296089463089625e-09,7.339375334771022e-10,1.0870627489772214e-09
16.3,3.2240344016225233e-09,1.818162640662741e-09,3.2933166751434845e-09,7.334159644731733e-10,1.0941168317340635e-09
16.31,3.218189879247128e-09,1.8178859921892718e-09,3.2941622062560786e-09,7.303275583812883e-10,1.0850376120879918e-09
16.32,3.2357376811829215e-09,1.8159595744022816e-09,3.2891209194902114e-09,7.293147210043857e-10,1.0835402535724874e-09
16.330000000000002,3.2163031607956524e-09,1.8148634527993456e-09,3.2798000409217236e-09,7.313944644397274e-10,1.0824639365728778e-09
16.34,3.206093369501346e-09,1.8134480925474009e-09,3.2830004101745544e-09,7.286698904529809e-10,1.085512000751606e-09
16.35,3.214472806912947e-09,1.8066881358460622e-09,3.281102158423232e-09,7.277806165263421e-10,1.0837729602203585e-09
16.36,3.212362794731873e-09,1.8115261812544765e-09,3.2814264410634157e-09,7.287823883293841e-10,1.0836861804487109e-09
16.37,3.2091265501645603e-09,1.8089929246700863e-09,3.2739732146382123e-09,7.281892898787106e-10,1.0857916212777618e-09
16.38,3.213523058151338e-09,1.8027547125822547e-09,3.273392847372447e-09,7.286516885814133e-10,1.0818295879006001e-09
16.39,3.1971537580972175e-09,1.8071520865002637e-09,3.272636934688277e-09,7.255026903095926e-10,1.0858992738143515e-09
16.4,3.2052270861953176e-09,1.802815996700964e-09,3.273263630214987e-09,7.255795398264214e-10,1.0880134286789394e-09
16.41,3.1977935607752698e-09,1.8031042614111931e-09,3.2671769043176075e-09,7.230763857619351e-10,1.079365033654393e-09
16.42,3.214585103398649e-09,1.7971845018526596e-09,3.259624446515987e-09,7.244848920954338e-10,1.080752860651912e-09
16.43,3.191242753629394e-09,1.795101278000705e-09,3.2642479063341876e-09,7.261214713479633e-10,1.0730563712300058e-09
16.44,3.1968302379183055e-09,1.7941759314882317e-09,3.260942544094224e-09,7.228040704314328e-10,1.0750818594861833e-09
16.45,3.1926975278029937e-09,1.7985686730619044e-09,3.260887314127811e-09,7.203647894842296e-10,1.071323096070037e-09
16.46,3.1953604342476097e-09,1.794221034329848e-09,3.2529303238911552e-09,7.211330975825472e-10,1.0751150018146326e-09
16.47,3.191727669425022e-09,1.7941985395598944e-09,3.2489832203731217e-09,7.207527261312029e-10,1.0751512539183588e-09
16.48,3.1860865178051386e-09,1.7926922602144963e-09,3.246268834544515e-09,7.21326561280877e-10,1.0761317939094487e-09
16.490000000000002,3.193586721259886e-09,1.7930434632705025e-09,3.2465963527849294e-09,7.186815298355516e-10,1.0720193477153125e-09
16.5,3.184434153621795e-09,1.7872803413626373e-09,3.243299092469113e-09,7.195562376716331e-10,1.0705828515260658e-09
16.51,3.1770707765945204e-09,1.791398260839514e-09,3.2352471083664776e-09,7.182413232020638e-10,1.068989941998211e-09
16.52,3.1729963060177383e-09,1.7908538955783773e-09,3.238653834832076e-09,7.181409235434008e-10,1.0718768185968404e-09
16.53,3.1879543954298582e-09,1.7903543166473449e-09,3.2366508411668677e-09,7.176493021443441e-10,1.069051640183189e-09
16.54,3.186990443592943e-09,1.7840947878679985e-09,3.2333916805663066e-09,7.206835919255796e-10,1.0752824787371644e-09
16.55,3.1632902764416474e-09,1.7831015175180195e-09,3.228090309366645e-09,7.180148482845273e-10,1.0671536892478166e-09
16.56,3.1620358318776394e-09,1.7823589443718291e-09,3.2286100696553897e-09,7.19182412939129e-10,1.0653006242235897e-09
16.57,3.15554968383998e-09,1.7881339330986132e-09,3.2263496278021236e-09,7.143326398176863e-10,1.0731780091913882e-09
16.580000000000002,3.1626153192314986e-09,1.7787512211979113e-09,3.2225596184540644e-09,7.152188949700405e-10,1.0656446170402102e-09
16.59,3.1508667124035663e-09,1.7802707890297206e-09,3.2253576472478462e-09,7.168836909058012e-10,1.06705861280042e-09
16.6,3.1483033302805186e-09,1.7779149514137071e-09,3.2229106096264663e-09,7.151039057100186e-10,1.0634968938282929e-09
16.61,3.1522415007559954e-09,1.7733346993129808e-09,3.2113598569163527e-09,7.14910099795735e-10,1.0676674171596694e-09
16.62,3.1460966619009422e-09,1.7740516674031637e-09,3.2194489786738956e-09,7.13699055979845e-10,1.0637034307644927e-09
16.63,3.1470738599613994e-09,1.7724765269265615e-09,3.2137559244388798e-09,7.147205736884826e-10,1.0617952460877024e-09
16.64,3.16340624080248e-09,1.7748646409520464e-09,3.205618518469185e-09,7.121406976528353e-10,1.0642694863466026e-09
16.65,3.14605548627664e-09,1.7734568067665988e-09,3.204356525395448e-09,7.141860647793959e-10,1.0572522076797151e-09
16.66,3.1491047593249846e-09,1.7711030408529683e-09,3.206493715386086e-09,7.143653153242577e-10,1.0559945501341474e-09
16.67,3.1386486457191204e-09,1.7643356694687158e-09,3.197384786623957e-09,7.102467703924593e-10,1.0569409246063062e-09
16.68,3.1175057360352724e-09,1.7698716057719363e-09,3.201165372221134e-09,7.101330682576378e-10,1.0573749835112786e-09
16.69,3.130197353894951e-09,1.767714362757152e-09,3.2017847702382078e-09,7.112504147658811e-10,1.0568853650011541e-09
16.7,3.1303111511250046e-09,1.7656144321213412e-09,3.197755161994985e-09,7.100866963137398e-10,1.0578011730992498e-09
16.71,3.1370720220477072e-09,1.7622930844951333e-09,3.1993005144462433e-09,7.092586431331422e-10,1.0567605563948365e-09
16.72,3.130134694278037e-09,1.7599129839069875e-09,3.1878432979081436e-09,7.067330569738664e-10,1.0591850126560789e-09
16.73,3.1358716264619325e-09,1.75990099827494e-09,3.185686176017004e-09,7.098782000775928e-10,1.0624240274545596e-09
16.740000000000002,3.1385415692896735e-09,1.7590736813401315e-09,3.1846242682397347e-09,7.079491696257188e-10,1.054248176723443e-09
16.75,3.1239128586719637e-09,1.75975167921172e-09,3.1880510871892676e-09,7.080722956856377e-10,1.0517814645527096e-09
16.76,3.128071236929783e-09,1.7587714963926891e-09,3.1801894666320058e-09,7.069612033900139e-10,1.0532658372009735e-09
16.77,3.112748037962918e-09,1.7516337593572884e-09,3.1845537494798313e-09,7.046538080668373e-10,1.0491096240904467e-09
16.78,3.121377740415776e-09,1.7538317073018257e-09,3.180919871223744e-09,7.057757998409666e-10,1.0490792947532174e-09
16.79,3.1064777501738696e-09,1.7471874625338963e-09,3.1677591583390393e-09,7.018926866431335e-10,1.0495116735868415e-09
16.8,3.12217532310096e-09,1.7499528100526406e-09,3.1745599815248328e-09,7.037409743558068e-10,1.0474637679590436e-09
16.81,3.1105172584506563e-09,1.751121714757626e-09,3.1763300176512587e-09,7.024435990342761e-10,1.0522947608131975e-09
16.82,3.1015627178359478e-09,1.7459982032387403e-09,3.166446715182805e-09,7.044632372092343e-10,1.048793971460359e-09
16.830000000000002,3.104590129824078e-09,1.7519551174486644e-09,3.1640626884654225e-09,7.046910281423265e-10,1.0454057172738234e-09
16.84,3.0969921354186077e-09,1.7448520323101682e-09,3.1627105356219978e-09,7.010850523995906e-10,1.0487654577309527e-09
16.85,3.107647557064412e-09,1.7448848388011123e-09,3.161165095012088e-09,7.043947786347269e-10,1.0439979800679668e-09
16.86,3.1076449034675558e-09,1.7450157595816554e-09,3.159300850444651e-09,7.031238441777591e-10,1.0415513352100613e-09
16.87,3.11334602899358e-09,1.7428663302573158e-09,3.159813629008989e-09,7.01949725202685e-10,1.0463966443872712e-09
16.88,3.0988203534236426e-09,1.7421395754010658e-09,3.157621430023852e-09,7.014986141548948e-10,1.0429693928393156e-09
16.89,3.085991704267056e-09,1.7406423968609224e-09,3.154612976408611e-09,6.996649968754591e-10,1.035308714592564e-09
16.9,3.0898647250816106e-09,1.7418659901589825e-09,3.153513594018934e-09,6.997547350329564e-10,1.036836076717576e-09
16.91,3.0786761839637514e-09,1.7349336052442867e-09,3.145705947393021e-09,6.990425458083216e-10,1.0445150823280577e-09
16.92,3.0873685891045195e-09,1.7361871156915561e-09,3.1443903897980277e-09,6.973378030464999e-10,1.042609921758927e-09
16.93,3.0811242160319046e-09,1.7357153887185432e-09,3.1471898443580584e-09,6.988214232616617e-10,1.0441921281676335e-09
16.94,3.0770938440597883e-09,1.733811807756033e-09,3.1459567851866266e-09,6.977487378968644e-10,1.0413824414899186e-09
16.95,3.083895212971817e-09,1.7336251476018089e-09,3.137186992345083e-09,6.976265168776765e-10,1.0397752260982676e-09
16.96,3.084675299822698e-09,1.732740177014935e-09,3.139272554763845e-09,6.960257420580398e-10,1.0419726311084938e-09
16.97,3.070537004950649e-09,1.7295984398119448e-09,3.1353285837882197e-09,6.95742707041378e-10,1.034746423487555e-09
16.98,3.07972672480867e-09,1.727066571479268e-09,3.1373546964859068e-09,6.952545146677768e-10,1.0373191149541748e-09
16.990000000000002,3.056366372294097e-09,1.723863847306439e-09,3.1312984896636107e-09,6.943913256266256e-10,1.0291045524719642e-09
17.0,3.0638608444567985e-09,1.7275606011299924e-09,3.1265037668507265e-09,6.94974993087761e-10,1.031291076036472e-09
17.01,3.0614047569159993e-09,1.7231661804023085e-09,3.128418822504218e-09,6.949041767239408e-10,1.0353626085356009e-09
17.02,3.070925015067098e-09,1.7220820629149363e-09,3.1191527750313526e-09,6.928617716079533e-10,1.0370289522195607e-09
17.03,3.078384863749088e-09,1.7262967023684688e-09,3.123468122724174e-09,6.951750005410763e-10,1.0352998074361286e-09
17.04,3.0646431974896624e-09,1.721625524015171e-09,3.1195266592985255e-09,6.937283804656603e-10,1.0329317178149076e-09
17.05,3.0574819199964257e-09,1.7214532760870515e-09,3.1197344059847883e-09,6.914678299056049e-10,1.0290549769331385e-09
17.06,3.040700914655754e-09,1.720339968067479e-09,3.115103693241481e-09,6.925567894618804e-10,1.0352766047140154e-09
17.07,3.0613437185899955e-09,1.7213352262923927e-09,3.1125952532355194e-09,6.930373007661104e-10,1.0258352616829019e-09
17.080000000000002,3.0454135024845722e-09,1.718000999124044e-09,3.115479670153469e-09,6.90771265322958e-10,1.032827862528534e-09
17.09,3.0595487766300234e-09,1.718242823652182e-09,3.1111322634997105e-09,6.905921354334229e-10,1.030481368563177e-09
17.1,3.06041017875359e-09,1.7165359088524099e-09,3.1061578960220306e-09,6.909272058956399e-10,1.0240354818985508e-09
17.11,3.0446002436203096e-09,1.7162912573953099e-09,3.1075225595716804e-09,6.915628164138333e-10,1.0296580163487845e-09
17.12,3.0459575582498136e-09,1.7085971374633602e-09,3.0994632027307413e-09,6.870177202344559e-10,1.0284825779070214e-09
17.13,3.028662086423429e-09,1.7125343031170318e-09,3.098590267860988e-09,6.886611928988868e-10,1.0243110337119484e-09
17.14,3.0404684957789233e-09,1.710130120475085e-09,3.1010579307077818e-09,6.885800555757668e-10,1.0245349623006115e-09
17.150000000000002,3.043817430557439e-09,1.7124580243310056e-09,3.0945317424960456e-09,6.898163096171349e-10,1.0241948290452081e-09
17.16,3.047227825521966e-09,1.7077455094716414e-09,3.0966031976936774e-09,6.871977515612799e-10,1.020811165482334e-09
17.17,3.039143914540979e-09,1.7064979220081982e-09,3.091478701382102e-09,6.8799587276696e-10,1.0223579974039869e-09
17.18,3.034511213719609e-09,1.7071029604955465e-09,3.0912308754276856e-09,6.851697118933441e-10,1.024632225050345e-09
17.19,3.033315227120364e-09,1.7086151040187345e-09,3.0892489011146882e-09,6.857530464618379e-10,1.0223388359847778e-09
17.2,3.0252707884806564e-09,1.7076704237955178e-09,3.090014302462732e-09,6.879635536972481e-10,1.0235007042229661e-09
17.21,3.0311969299556737e-09,1.7048917328998214e-09,3.0924339797633844e-09,6.863928992159133e-10,1.0170899965087083e-09
17.22,3.0217952252819757e-09,1.704979061060607e-09,3.082257245956526e-09,6.860624450621404e-10,1.0200293759969682e-09
17.23,3.031181125149636e-09,1.6962819608958746e-09,3.0849957227040617e-09,6.867247038788386e-10,1.0204702611090892e-09
17.240000000000002,3.029988598618463e-09,1.701984152929765e-09,3.0801877200632306e-09,6.854054839367866e-10,1.0184084560122452e-09
17.25,3.0131337950005372e-09,1.7021674435120756e-09,3.0770056380697975e-09,6.831301727646964e-10,1.014503154792157e-09
17.26,3.017195055361852e-09,1.7019550160066383e-09,3.0769133461254485e-09,6.846270145954051e-10,1.0211424127879575e-09
17.27,3.006135093165688e-09,1.6963751476723278e-09,3.071315865142765e-09,6.844341889187593e-10,1.0156435865250236e-09
17.28,3.0093418497432324e-09,1.6948132113577788e-09,3.0754009797216365e-09,6.812800430116715e-10,1.014771410445296e-09
17.29,3.0137621266339725e-09,1.6954394472948619e-09,3.070351319146039e-09,6.82682464770953e-10,1.0202514027340448e-09
17.3,3.0042913254831266e-09,1.6954309240446904e-09,3.062881577541487e-09,6.810261839496571e-10,1.0167042103320679e-09
17.31,3.0056711116317124e-09,1.6955835676210747e-09,3.0678893393660668e-09,6.806134062027551e-10,1.0142189877008377e-09
17.32,3.007809398853196e-09,1.689001563668331e-09,3.0640346891473226e-09,6.81448197377495e-10,1.0110260199392161e-09
17.330000000000002,3.005505902680659e-09,1.691050605905429e-09,3.0648904476845803e-09,6.794789794176069e-10,1.0099290644200109e-09
17.34,3.0078166918246554e-09,1.6857193124084105e-09,3.0632040536050107e-09,6.804000541313818e-10,1.017828571234937e-09
17.35,2.9965435663150597e-09,1.6891949104111238e-09,3.061828948314611e-09,6.785022058121154e-10,1.0104553172254134e-09
17.36,3.009984886637324e-09,1.6886311900937046e-09,3.0543489790386345e-09,6.798769934083441e-10,1.011258029634738e-09
17.37,2.9899219499474763e-09,1.6871611374486089e-09,3.055783030204506e-09,6.784570228359029e-10,1.0138032124538553e-09
17.38,2.995434300828551e-09,1.685522538100287e-09,3.055198405096477e-09,6.786022777618948e-10,1.0063588378972716e-09
17.39,2.988548646215808e-09,1.6817820692882002e-09,3.050098209719731e-09,6.774157576105296e-10,1.008091878966729e-09
17.400000000000002,2.9830412405899057e-09,1.68314872210417e-09,3.0486593574662053e-09,6.761927677369288e-10,1.0113911986483144e-09
17.41,3.004626684452705e-09,1.6855967080660576e-09,3.0489026037007098e-09,6.77638655255444e-10,1.0069737279761192e-09
17.42,2.9872928930812897e-09,1.6805042009893471e-09,3.0435997311891374e-09,6.772551838896172e-10,1.0086890391770488e-09
17.43,2.9903697116672206e-09,1.6816017629240297e-09,3.0424045322187266e-09,6.77316377256542e-10,1.0024295873810435e-09
17.44,2.9833969542043528e-09,1.6790574503358238e-09,3.0408730183409378e-09,6.767973464742698e-10,1.0084813270864318e-09
17.45,2.9725228224292795e-09,1.6792358450890519e-09,3.03796146580946e-09,6.761562965360975e-10,1.0006256914585969e-09
17.46,2.9821341670294187e-09,1.6733782329784615e-09,3.0441315876901967e-09,6.73939988946309e-10,1.0068036070903064e-09
17.47,2.9823270930417884e-09,1.675428378615259e-09,3.0399454126933775e-09,6.736778851474464e-10,1.006091088603236e-09
17.48,2.982024876360983e-09,1.6738839829253374e-09,3.031444223711091e-09,6.716859049593806e-10,1.0030682874605116e-09
17.490000000000002,2.9758069302030878e-09,1.6734822611074935e-09,3.036726063485679e-09,6.725144430528791e-10,1.0049494421953941e-09
17.5,2.9608663850291116e-09,1.6722013387315202e-09,3.0279915073099577e-09,6.724511787495946e-10,1.0030437817803803e-09
17.51,2.9732714229327694e-09,1.670747183298575e-09,3.031782321478161e-09,6.729788805965032e-10,1.000115501212424e-09
17.52,2.972806475198473e-09,1.6733011328532603e-09,3.024693408328421e-09,6.701645854555583e-10,1.0003450566599786e-09
17.53,2.966900646369338e-09,1.6675026351101301e-09,3.027291255629939e-09,6.714224001938335e-10,1.0025695953629964e-09
17.54,2.98121839766941e-09,1.6695428492696614e-09,3.01982024069001e-09,6.696054673161244e-10,9.997985942031664e-10
17.55,2.9558763841975557e-09,1.6687548523354046e-09,3.019939720814357e-09,6.71273337818695e-10,9.985682585550688e-10
17.56,2.9637091700321506e-09,1.6675283883466996e-09,3.016198469818094e-09,6.726339129939791e-10,9.962555913958156e-10
17.57,2.9512768251548875e-09,1.6721203032850793e-09,3.017636252191178e-09,6.711680488283577e-10,9.967524993200136e-10
17.580000000000002,2.9544716988422794e-09,1.666131936364686e-09,3.0167199635081517e-09,6.681180885089686e-10,9.953208572542579e-10
17.59,2.961675530835148e-09,1.6639868423957046e-09,3.015898684691501e-09,6.670141682453031e-10,9.946495916677737e-10
17.6,2.9507616693790203e-09,1.6652218891584177e-09,3.013025063355774e-09,6.691109959013199e-10,9.987009007260023e-10
17.61,2.9569759319147814e-09,1.6647726010597408e-09,3.013419976153498e-09,6.713368365599836e-10,9.969167359496006e-10
17.62,2.9437164840687772e-09,1.6589497758302377e-09,3.0083986565795617e-09,6.689027104217354e-10,9.946928899155153e-10
17.63,2.9404353912552406e-09,1.6653453087047698e-09,3.0058989247124507e-09,6.698433184265817e-10,9.953562255841643e-10
17.64,2.9417887455536193e-09,1.6629146289271837e-09,3.0015057873437394e-09,6.673106446418808e-10,9.934152065398766e-10
17.650000000000002,2.949375582441654e-09,1.6582143045463231e-09,3.003864018061558e-09,6.673787216915952e-10,9.964743078578443e-10
17.66,2.9442018196438616e-09,1.6550339929645975e-09,3.005277208177792e-09,6.67654734503849e-10,9.935121310334346e-10
17.67,2.942707742393945e-09,1.6579695376657092e-09,3.002945308972927e-09,6.685289167998591e-10,9.899126384976009e-10
17.68,2.9554314418526887e-09,1.6555114913628446e-09,2.999871158763476e-09,6.65645924247404e-10,9.97507403013695e-10
17.69,2.9410808260855296e-09,1.655611416909103e-09,2.9996660900473445e-09,6.656280515945648e-10,9.893550038259467e-10
17.7,2.938189109146505e-09,1.653330695136515e-09,2.9932785185418008e-09,6.648562572128036e-10,9.886190829384041e-10
17.71,2.9589694510288985e-09,1.6496488521094094e-09,2.994749180308801e-09,6.640574035190788e-10,9.883636814892836e-10
17.72,2.934129056172474e-09,1.6516991424994039e-09,2.99122673262705e-09,6.653034699646476e-10,9.925430671549654e-10
17.73,2.9397007229391667e-09,1.6530638295493234e-09,2.9938033104328374e-09,6.650186557983643e-10,9.92101228281418e-10
17.740000000000002,2.9436209498284424e-09,1.646164418395409e-09,2.985904526298136e-09,6.613209536017035e-10,9.878123900291428e-10
17.75,2.919410082701669e-09,1.6495164710322063e-09,2.9875498299844845e-09,6.612665033841326e-10,9.893956137914644e-10
17.76,2.932893352089572e-09,1.647569025699773e-09,2.9856837785221768e-09,6.620836186705271e-10,9.874344051890578e-10
17.77,2.9316007789512812e-09,1.6474635248397796e-09,2.985122787980101e-09,6.631339095320953e-10,9.897187043462242e-10
17.78,2.9367806556158016e-09,1.6472115862690002e-09,2.9790326386714693e-09,6.612985233226389e-10,9.853592130120339e-10
17.79,2.9300173246168666e-09,1.644107010242403e-09,2.980835951769032e-09,6.616337307631518e-10,9.841201680876972e-10
17.8,2.9162369252798854e-09,1.6465251741105207e-09,2.980180320073754e-09,6.600912307265387e-10,9.86605865709998e-10
17.81,2.916717650644267e-09,1.6429189237854648e-09,2.9748539799549227e-09,6.599746339705067e-10,9.828060438670154e-10
17.82,2.9094632495781782e-09,1.6436196187048965e-09,2.9768326036792443e-09,6.609748649790973e-10,9.835498230753696e-10
17.830000000000002,2.911187636339368e-09,1.6382653549654092e-09,2.979724082565327e-09,6.611529384918649e-10,9.875701042952027e-10
17.84,2.910121480699801e-09,1.6438028941063044e-09,2.9742403506037463e-09,6.6160032620358e-10,9.800735736413844e-10
17.85,2.908378929120147e-09,1.635885098679477e-09,2.9758194657088385e-09,6.609381744954962e-10,9.82679012096123e-10
17.86,2.913567218825683e-09,1.6373861861202372e-09,2.968880564887627e-09,6.594561673431505e-10,9.799517302000834e-10
17.87,2.90985470253011e-09,1.6410129152027492e-09,2.965792778311931e-09,6.598036223871751e-10,9.817512731021795e-10
17.88,2.8986118488394502e-09,1.6312169587378847e-09,2.9635783088002257e-09,6.579584929513561e-10,9.830377938721446e-10
17.89,2.898922297762067e-09,1.6369195429162606e-09,2.964418847268611e-09,6.580490738269995e-10,9.744235170343112e-10
17.900000000000002,2.9048147769961687e-09,1.6339720841332694e-09,2.9654367876121686e-09,6.568084003748692e-10,9.812742007359095e-10
17.91,2.911930082819497e-09,1.6359221966742835e-09,2.961166466187798e-09,6.582658199282467e-10,9.82581454689845e-10
17.92,2.915411545096584e-09,1.6327828450944936e-09,2.9587599060107764e-09,6.586214294936191e-10,9.78303590627912e-10
17.93,2.9008880007474636e-09,1.6352682498700354e-09,2.959679703355926e-09,6.561177743691816e-10,9.78381743763716e-10
17.94,2.9031448349037986e-09,1.6299235630269558e-09,2.954483793326941e-09,6.560599711884818e-10,9.787086592157902e-10
17.95,2.897317349152171e-09,1.6313247972522309e-09,2.9513795176707125e-09,6.544660997264333e-10,9.792333702727937e-10
17.96,2.892204676749971e-09,1.6258916552122385e-09,2.9523718752795358e-09,6.539552496240039e-10,9.744156895238443e-10
17.97,2.8964739797517416e-09,1.6299734499560992e-09,2.9520053074238155e-09,6.533240363074797e-10,9.816981627324252e-10
17.98,2.899082235666261e-09,1.6282560484428545e-09,2.951125054442757e-09,6.55432887844475e-10,9.736058423371953e-10
17.990000000000002,2.8974596647146182e-09,1.6284204569826799e-09,2.947355727582642e-09,6.544431539283693e-10,9.760197164972478e-10
18.0,2.8856305936653337e-09,1.6266032758981804e-09,2.944875427892537e-09,6.54674689563758e-10,9.742597180178324e-10
18.01,2.897824022627764e-09,1.6292247835763496e-09,2.9445436170500777e-09,6.540373570153599e-10,9.764268275762277e-10
18.02,2.8914824915739437e-09,1.6226127803656298e-09,2.9477376735938137e-09,6.523748791370438e-10,9.710615140127508e-10
18.03,2.9044576450264333e-09,1.622395471575939e-09,2.9412986548455915e-09,6.527708449882765e-10,9.751737943182089e-10
18.04,2.8740418141432916e-09,1.6231771354898586e-09,2.937285404019378e-09,6.540244005510342e-10,9.684004155187768e-10
18.05,2.8759134226287417e-09,1.6229676342644893e-09,2.933053825914632e-09,6.527881988618115e-10,9.702033549650367e-10
18.06,2.8825790150535674e-09,1.6181766508757184e-09,2.9389973555709893e-09,6.535549946482286e-10,9.72550594485734e-10
18.07,2.874146042000635e-09,1.6173687765091602e-09,2.9352036530232077e-09,6.525472879000378e-10,9.728130765589499e-10
18.080000000000002,2.890249176810454e-09,1.6206271578410222e-09,2.933544247965058e-09,6.522057906150039e-10,9.706477277746833e-10
18.09,2.8642130593858647e-09,1.6214767907600361e-09,2.934200939753623e-09,6.520260675878397e-10,9.690180271731691e-10
18.1,2.8833934498389775e-09,1.6199098616660363e-09,2.9315889373705575e-09,6.49318029919048e-10,9.723134478215355e-10
18.11,2.86897723951476e-09,1.6172844773554584e-09,2.9278605669846824e-09,6.503722018272903e-10,9.67662627869152e-10
18.12,2.8753288670057724e-09,1.6169601208019215e-09,2.9270923635807125e-09,6.505043767848482e-10,9.683286431955369e-10
18.13,2.8663698923933355e-09,1.6196536150754339e-09,2.928191833248471e-09,6.496171336202771e-10,9.711236454575263e-10
18.14,2.8655822741041537e-09,1.6161255225446137e-09,2.9245252837782948e-09,6.506653563730278e-10,9.667925530368827e-10
18.150000000000002,2.8740341785700263e-09,1.6149587603320607e-09,2.9220255757206297e-09,6.493603780218505e-10,9.668084196454364e-10
18.16,2.8731630085920666e-09,1.6147311286317235e-09,2.9205887317331006e-09,6.480012775707165e-10,9.664574157436595e-10
18.17,2.849658408446739e-09,1.6074081185232008e-09,2.920667754286076e-09,6.491460526574126e-10,9.652624295882317e-10
18.18,2.850806641491755e-09,1.609759488488314e-09,2.9187337970589104e-09,6.491993050648992e-10,9.656089847067538e-10
18.19,2.861703417474074e-09,1.6110429679854205e-09,2.917103010164677e-09,6.478790067144025e-10,9.685121469152577e-10
18.2,2.855734806578525e-09,1.6080693406166737e-09,2.920569513123559e-09,6.468334177500081e-10,9.66567973337338e-10
18.21,2.864162778670304e-09,1.6107899002765177e-09,2.9121884263591934e-09,6.478197853017584e-10,9.643335134646173e-10
18.22,2.8599309657604773e-09,1.606935303143103e-09,2.9111686120051112e-09,6.469263914886042e-10,9.636909892205013e-10
18.23,2.8634227883893224e-09,1.6067716541982476e-09,2.9149260040949377e-09,6.469825495172713e-10,9.652313384293085e-10
18.240000000000002,2.8583764039217322e-09,1.604880228395751e-09,2.9125329105192693e-09,6.463775596555906e-10,9.595170023875796e-10
18.25,2.8546157528379046e-09,1.6097166313771912e-09,2.9151067009225827e-09,6.463588806225018e-10,9.631800507959574e-10
18.26,2.845266695885409e-09,1.6058151519950718e-09,2.903869059542466e-09,6.45038393242181e-10,9.611182538595953e-10
18.27,2.8510492861389905e-09,1.6042657362811777e-09,2.9032106232853027e-09,6.462482023315339e-10,9.624163686855114e-10
18.28,2.8546472481227974e-09,1.6041353376515605e-09,2.9043826836801313e-09,6.428418487848331e-10,9.581091499327569e-10
18.29,2.8449074075394083e-09,1.6009801984219014e-09,2.903676200545384e-09,6.449065158300589e-10,9.597551321983704e-10
18.3,2.8433507771544096e-09,1.5988580983951555e-09,2.8960687316673255e-09,6.441242762935289e-10,9.611477207009745e-10
18.31,2.8405865959827045e-09,1.60224281383056e-09,2.8980722855645605e-09,6.441304802719946e-10,9.604549614221407e-10
18.32,2.8555369000387295e-09,1.6010557294555978e-09,2.9008809275632262e-09,6.442651816581537e-10,9.635696129039548e-10
18.330000000000002,2.848243915511037e-09,1.5992245320702646e-09,2.8988274517427393e-09,6.409279269836849e-10,9.590534675247833e-10
18.34,2.8395446896783317e-09,1.5957897484757386e-09,2.897852292553507e-09,6.449052105398348e-10,9.61507621652876e-10
18.35,2.8428114310086355e-09,1.6003153368406102e-09,2.8938700167876455e-09,6.45423966577841e-10,9.57634860228608e-10
18.36,2.8366760374896246e-09,1.597839507871582e-09,2.8901224090073677e-09,6.411430844942564e-10,9.57099801601855e-10
18.37,2.8441815020856255e-09,1.5952728848142838e-09,2.8901644067774643e-09,6.434065609101663e-10,9.507559084946834e-10
18.38,2.8303127040545295e-09,1.5979551163479057e-09,2.8926974060341686e-09,6.420163571288271e-10,9.569263471961867e-10
18.39,2.830728162744537e-09,1.5925000583435389e-09,2.884478898484988e-09,6.431849590984194e-10,9.526353376805298e-10
18.400000000000002,2.8318889247118457e-09,1.596523679389586e-09,2.883258205721827e-09,6.406497717342727e-10,9.55189435976905e-10
18.41,2.8320835529757656e-09,1.5931043341644671e-09,2.8850317702643708e-09,6.416312891067702e-10,9.564316476439564e-10
18.42,2.8347978756422705e-09,1.5934851277606712e-09,2.8827574327647995e-09,6.41214137996837e-10,9.499194447715115e-10
18.43,2.8188205393546315e-09,1.5928955511032515e-09,2.886584923000032e-09,6.391920320184575e-10,9.551103244914098e-10
18.44,2.8286533477596657e-09,1.5903052245262493e-09,2.8772558518180516e-09,6.417659996125012e-10,9.550837040386747e-10
18.45,2.823542869740862e-09,1.5919695590339558e-09,2.881285869040407e-09,6.393777176465789e-10,9.54498775134898e-10
18.46,2.816645503929893e-09,1.5880274883555971e-09,2.8803554620468293e-09,6.406601947687677e-10,9.51511205004462e-10
18.47,2.822440248460857e-09,1.5921270551257232e-09,2.8725594813487424e-09,6.403761704590648e-10,9.553443217839738e-10
18.48,2.833534889015928e-09,1.5852715770715733e-09,2.8770147962238622e-09,6.39372996431064e-10,9.483368586590192e-10
18.490000000000002,2.8241661967512947e-09,1.586928346373898e-09,2.8728290708150166e-09,6.376246028296055e-10,9.528625093157529e-10
18.5,2.822838554158205e-09,1.5908880943854778e-09,2.876492937707132e-09,6.380642542758303e-10,9.485725584762957e-10
18.51,2.8098720880534847e-09,1.5854207969275432e-09,2.874277732551284e-09,6.405108704720297e-10,9.484566724508047e-10
18.52,2.8073119391477437e-09,1.5860737813696696e-09,2.871999605629605e-09,6.384757937907926e-10,9.473784863530026e-10
18.53,2.8176080273563724e-09,1.5878260332051935e-09,2.866777319886958e-09,6.371114903338454e-10,9.499577031134772e-10
18.54,2.8158080256616173e-09,1.582027471463996e-09,2.867944316189007e-09,6.375752823350221e-10,9.490704261103254e-10
18.55,2.8172614845455273e-09,1.5826746227542265e-09,2.866432289076651e-09,6.362842735710766e-10,9.50805879006555e-10
18.56,2.8074996943174396e-09,1.581914757302715e-09,2.8703233473598995e-09,6.357577999552733e-10,9.45871091010048e-10
18.57,2.814158072264763e-09,1.581123099171079e-09,2.866640676072889e-09,6.371696247232473e-10,9.498972988178898e-10
18.580000000000002,2.8125089974956254e-09,1.5811313600562499e-09,2.861661800928955e-09,6.375729131573037e-10,9.49782260068611e-10
18.59,2.8142200242392948e-09,1.5800239510934733e-09,2.8636030677200025e-09,6.344800316545393e-10,9.487460963540398e-10
18.6,2.811570354790887e-09,1.5781843053527134e-09,2.860470296700749e-09,6.340511781704102e-10,9.473941398674243e-10
18.61,2.818799634228067e-09,1.5815070042127656e-09,2.8598096992798646e-09,6.351862015018097e-10,9.459087467812151e-10
18.62,2.8019266124167828e-09,1.5756253492736662e-09,2.8564662360139183e-09,6.354049917729336e-10,9.463729818275962e-10
18.63,2.79745805452087e-09,1.574218572877462e-09,2.8575225272106905e-09,6.343840505322699e-10,9.43557515406676e-10
18.64,2.8079563898111056e-09,1.577629604706919e-09,2.8535974192477576e-09,6.329256400534267e-10,9.439865850447362e-10
18.650000000000002,2.800808975139191e-09,1.5757168815748067e-09,2.854277362064236e-09,6.337604707904798e-10,9.45696370933542e-10
18.66,2.8046816389046745e-09,1.572576061417075e-09,2.855213861020439e-09,6.317838562168018e-10,9.452789922951244e-10
18.67,2.788473051580394e-09,1.5759076498324755e-09,2.8554388294336172e-09,6.331255277164883e-10,9.46458481593828e-10
18.68,2.7947751142549754e-09,1.5751794132840026e-09,2.8491980439180605e-09,6.314711698219053e-10,9.458295861855812e-10
18.69,2.790719166383202e-09,1.573138031984507e-09,2.8486891097044756e-09,6.325663776200813e-10,9.444737457040492e-10
18.7,2.7958499882536445e-09,1.5735692751279178e-09,2.8477893878758036e-09,6.318383237931646e-10,9.428150896986925e-10
18.71,2.787172332568597e-09,1.5730543645946819e-09,2.849837546356122e-09,6.329885184171576e-10,9.383980987956124e-10
18.72,2.7835656354528183e-09,1.5715341888885932e-09,2.8465587578012514e-09,6.336551069603029e-10,9.433806635330544e-10
18.73,2.79443139446388e-09,1.5715123989161846e-09,2.8450827419308303e-09,6.321797181123855e-10,9.404704843749027e-10
18.740000000000002,2.7861085327255947e-09,1.5694561526331095e-09,2.839416501580077e-09,6.335996596048048e-10,9.418572864773951e-10
18.75,2.7888378940357124e-09,1.5680364687104117e-09,2.841672562962335e-09,6.322721291733361e-10,9.380498779224612e-10
18.76,2.789155279743554e-09,1.5669102845826186e-09,2.835547803775548e-09,6.323733475776047e-10,9.37162356589098e-10
18.77,2.7828835441565067e-09,1.567946421749945e-09,2.838440489647285e-09,6.296210632197973e-10,9.401152869212749e-10
18.78,2.781636241770448e-09,1.5629435525358726e-09,2.840749010293799e-09,6.307751501895417e-10,9.364226634487608e-10
18.79,2.792294456078172e-09,1.5636278746317512e-09,2.835462696969743e-09,6.311497791813665e-10,9.395053081623612e-10
18.8,2.780778392267368e-09,1.5649138490649913e-09,2.835094941129273e-09,6.309587676182622e-10,9.387988438306537e-10
18.81,2.7777843993606473e-09,1.5631910135717241e-09,2.8357118291834296e-09,6.321620838728749e-10,9.35496252456123e-10
18.82,2.7802831679296117e-09,1.56428916953371e-09,2.8289607603375763e-09,6.280043975591735e-10,9.398903990835973e-10
18.830000000000002,2.786370741286938e-09,1.565164727875163e-09,2.8315433888075624e-09,6.291673393358975e-10,9.38296932702419e-10
18.84,2.7832618728764784e-09,1.5624951560036079e-09,2.834731633640693e-09,6.290610332133406e-10,9.372546299979854e-10
18.85,2.7658195076077332e-09,1.5635675326992007e-09,2.831292216692003e-09,6.288353540148863e-10,9.350563264532214e-10
18.86,2.771996407976814e-09,1.5605100846958423e-09,2.8291180493157327e-09,6.277271225263217e-10,9.343153277795224e-10
18.87,2.765736129894409e-09,1.562179809064422e-09,2.8282477949907255e-09,6.284807355262968e-10,9.308820769504458e-10
18.88,2.7834714346937595e-09,1.5609023507641213e-09,2.8286670500407484e-09,6.28553261877071e-10,9.3463815192652e-10
18.89,2.7785962959845518e-09,1.5639758153635156e-09,2.8247851411995757e-09,6.276555037779064e-10,9.331795121077103e-10
18.900000000000002,2.7659976880199683e-09,1.558989143809109e-09,2.819892556671445e-09,6.26311523204766e-10,9.337569134788081e-10
18.91,2.7641242026188954e-09,1.555656527497605e-09,2.8267557715766437e-09,6.266081047830156e-10,9.316993682246463e-10
18.92,2.7565720182525607e-09,1.557109162976807e-09,2.8214666130426898e-09,6.268816438740246e-10,9.321050837231749e-10
18.93,2.7726514392142224e-09,1.5556928597939046e-09,2.8205863438195957e-09,6.279184637201737e-10,9.327558363672273e-10
18.94,2.7658071089484956e-09,1.5552399786460762e-09,2.821185357512555e-09,6.274643680149381e-10,9.337457831382594e-10
18.95,2.759444219444628e-09,1.556362579177903e-09,2.8151340771971415e-09,6.260638597445375e-10,9.331897230154923e-10
18.96,2.7685947312250057e-09,1.5582757888698756e-09,2.8145259750543947e-09,6.246254159243929e-10,9.30636646262039e-10
18.97,2.7595891268885465e-09,1.5565459613070613e-09,2.811994844623283e-09,6.246657135442576e-10,9.347828708429596e-10
18.98,2.7598390980640003e-09,1.5547323956334947e-09,2.814937759439488e-09,6.247964602217262e-10,9.276204753022844e-10
18.990000000000002,2.7701329685677132e-09,1.5531129677353098e-09,2.814800344401112e-09,6.242519825841697e-10,9.29956054610009e-10
19.0,2.765554505082354e-09,1.5558335249416266e-09,2.8117123319955243e-09,6.259879422615452e-10,9.313512957793772e-10
19.01,2.7544346891951495e-09,1.552462843050875e-09,2.809523382842489e-09,6.246055969892438e-10,9.280769434233008e-10
19.02,2.7570204763342847e-09,1.5529210941086848e-09,2.810157055763561e-09,6.232453925986144e-10,9.287656279244516e-10
19.03,2.750587223743303e-09,1.5490992764150948e-09,2.808926202041572e-09,6.239084799578633e-10,9.285585051682397e-10
19.04,2.758661319633741e-09,1.5519044716600153e-09,2.807850933313106e-09,6.241165123632903e-10,9.306546750483941e-10
19.05,2.765130554897502e-09,1.5492104367199761e-09,2.809540356687144e-09,6.231293953155024e-10,9.266335316943903e-10
19.06,2.7599078975505834e-09,1.5500128539083407e-09,2.8039375228344293e-09,6.22276160776074e-10,9.293700056702515e-10
19.07,2.7448103670006596e-09,1.5460157758451582e-09,2.8051141830217227e-09,6.223786009240666e-10,9.310327866103783e-10
19.080000000000002,2.754372822837628e-09,1.5494541568372683e-09,2.8038714654780115e-09,6.224963153384082e-10,9.272430149012519e-10
19.09,2.7482717411858903e-09,1.5513674186275178e-09,2.801596629506329e-09,6.227888074950978e-10,9.266859130095286e-10
19.1,2.749336213709042e-09,1.544435869807302e-09,2.799913801116548e-09,6.237573159793579e-10,9.263406661302258e-10
19.11,2.7471134212853807e-09,1.5484765601528903e-09,2.8014768393534865e-09,6.210356058566031e-10,9.242175195366617e-10
19.12,2.733484588153706e-09,1.5455805582397693e-09,2.797296574480912e-09,6.221081416109252e-10,9.277672020451846e-10
19.13,2.7470030772142424e-09,1.547372165747394e-09,2.802756308069252e-09,6.225003918274329e-10,9.281726072800322e-10
19.14,2.740606042632467e-09,1.5464954584834566e-09,2.7933672491075116e-09,6.21024720318445e-10,9.211697515962677e-10
19.150000000000002,2.7427710797149414e-09,1.540269443130979e-09,2.7978628894828135e-09,6.20488449536738e-10,9.24127639389378e-10
19.16,2.7396527204578208e-09,1.5428079583759032e-09,2.8001325166312474e-09,6.209079377748599e-10,9.219799347131116e-10
19.17,2.7401432311823394e-09,1.5436341796817152e-09,2.794014352630042e-09,6.20263852980203e-10,9.245022177835098e-10
19.18,2.7356113961165105e-09,1.5433447077004847e-09,2.7915433182392947e-09,6.215543527408164e-10,9.223880146680148e-10
19.19,2.7335779631627486e-09,1.5400563741788552e-09,2.7895639703861678e-09,6.20441053931404e-10,9.228968098015844e-10
19.2,2.7464763954421727e-09,1.5386923830437093e-09,2.7949045899400914e-09,6.194184797248299e-10,9.236564463801291e-10
19.21,2.7419039913907247e-09,1.54162128600448e-09,2.784378063603905e-09,6.180445097585773e-10,9.210526354177346e-10
19.22,2.74008132431685e-09,1.5393162710282475e-09,2.7900821778829153e-09,6.179512928318602e-10,9.199121162250704e-10
19.23,2.731589191163346e-09,1.536169348856228e-09,2.7880160367895696e-09,6.177664460666358e-10,9.206353689551376e-10
19.240000000000002,2.7353008187956083e-09,1.5380804051232133e-09,2.778262488537957e-09,6.193011483703771e-10,9.24741173516097e-10
19.25,2.7353047250755473e-09,1.5380341635167408e-09,2.7863573464487146e-09,6.176660025147431e-10,9.227377576103541e-10
19.26,2.7413499535681207e-09,1.53921923419564e-09,2.781705061689679e-09,6.182542382072683e-10,9.240037786303324e-10
19.27,2.7349197137411965e-09,1.5373639397855025e-09,2.7868694695657747e-09,6.191347658879269e-10,9.1943705695008e-10
19.28,2.7389239299715675e-09,1.5349697667354512e-09,2.783534394169537e-09,6.175875563862727e-10,9.184318893486165e-10
19.29,2.734591067292269e-09,1.5362778306532967e-09,2.7828843091988464e-09,6.178895818011381e-10,9.205849054615418e-10
19.3,2.7269820053015476e-09,1.538027391831087e-09,2.7766766057496635e-09,6.17365188104497e-10,9.187852373677174e-10
19.31,2.7237646285619017e-09,1.536861082940123e-09,2.7780821250383033e-09,6.192146985198399e-10,9.169226606365585e-10
19.32,2.7248276400556103e-09,1.530332984138484e-09,2.7776246813785006e-09,6.172157699312464e-10,9.214257289900362e-10
19.330000000000002,2.726473233960557e-09,1.5326567360847828e-09,2.780016933665409e-09,6.176388268167167e-10,9.175773676457346e-10
19.34,2.72034275689385e-09,1.5331599080285824e-09,2.778635587391368e-09,6.172559203862441e-10,9.2004797011639e-10
19.35,2.716024934645988e-09,1.531747028405027e-09,2.7730380149100248e-09,6.165820105343022e-10,9.164484808398511e-10
19.36,2.7151519301110277e-09,1.5308789181554426e-09,2.774364260842761e-09,6.164698199455328e-10,9.201873330712349e-10
19.37,2.7258981848299833e-09,1.5294797830154195e-09,2.7763090552256147e-09,6.170628550449656e-10,9.175298568102272e-10
19.38,2.719596631662924e-09,1.529102812555222e-09,2.7689462128834423e-09,6.16400801682457e-10,9.188090062259625e-10
19.39,2.7180666027833954e-09,1.5309081723678981e-09,2.773166848911483e-09,6.155984788367175e-10,9.163012728685466e-10
19.400000000000002,2.7200534202193735e-09,1.526287944177557e-09,2.7720807683292264e-09,6.147801181788082e-10,9.148106457617849e-10
19.41,2.7139692707469434e-09,1.5304040489455598e-09,2.767352125176762e-09,6.145112630694957e-10,9.185143814429982e-10
19.42,2.7133625391170186e-09,1.5324055307558632e-09,2.7698127036348794e-09,6.151631105894848e-10,9.161468833406105e-10
19.43,2.7057494311297627e-09,1.5298961863330447e-09,2.7682437481569782e-09,6.138186548594649e-10,9.162215516564927e-10
19.44,2.7173722020885053e-09,1.5289173596672686e-09,2.7647899313624283e-09,6.15489183000303e-10,9.132394526566153e-10
19.45,2.710934544653073e-09,1.5246180872025794e-09,2.769119964651274e-09,6.115750039503208e-10,9.166370611872702e-10
19.46,2.723177821334254e-09,1.5311335362071177e-09,2.767986986069138e-09,6.127175735587273e-10,9.159544435744468e-10
19.47,2.7090778479932744e-09,1.525536074545648e-09,2.766099753087061e-09,6.156241988512061e-10,9.144314787693243e-10
19.48,2.7069883086978387e-09,1.5252540384145823e-09,2.7657164366983997e-09,6.13636776453869e-10,9.155643486769635e-10
19.490000000000002,2.712382047967415e-09,1.524380676635045e-09,2.7581480817723207e-09,6.127293122994871e-10,9.134829411125663e-10
19.5,2.7069731905786908e-09,1.5210701876398676e-09,2.7603952162809487e-09,6.133294374498036e-10,9.135183753212194e-10
19.51,2.708944308290435e-09,1.5246790535140457e-09,2.7644699799674273e-09,6.117913264197333e-10,9.14972965192944e-10
19.52,2.7111696026059094e-09,1.525592324897563e-09,2.762953411479722e-09,6.121783991164011e-10,9.137344613698083e-10
19.53,2.715192204826004e-09,1.5222849431753804e-09,2.7576607073214674e-09,6.117816839158035e-10,9.131517616380352e-10
19.54,2.696797080462732e-09,1.521522419757792e-09,2.7590033298577425e-09,6.129462992581425e-10,9.127726425655355e-10
19.55,2.711538301594234e-09,1.5245442306464779e-09,2.752149096537937e-09,6.124462410593967e-10,9.122722033669933e-10
19.56,2.6961758211466312e-09,1.5190661032831005e-09,2.7539875115435126e-09,6.126226185645068e-10,9.102236061078831e-10
19.57,2.706330817275027e-09,1.5217818738789375e-09,2.7583633296373344e-09,6.130606993009352e-10,9.10122737692955e-10
19.580000000000002,2.71128312949699e-09,1.5206056362222686e-09,2.7509723663033746e-09,6.109728665399972e-10,9.067262011573744e-10
19.59,2.697619595145722e-09,1.5202661814734706e-09,2.7531063344994504e-09,6.110266758572892e-10,9.147062372262687e-10
19.6,2.710699636580515e-09,1.5187108726545435e-09,2.7508963047331748e-09,6.114639429913302e-10,9.104663400034295e-10
19.61,2.6957138449568547e-09,1.521157021676546e-09,2.7532584254860745e-09,6.110877719004896e-10,9.093343352630174e-10
19.62,2.70061160062828e-09,1.5172072113992736e-09,2.7468437575272604e-09,6.11935428342391e-10,9.082295471305351e-10
19.63,2.698304599826066e-09,1.5216782624100045e-09,2.751112885797243e-09,6.089520831487581e-10,9.080824355939513e-10
19.64,2.6938273924510637e-09,1.5172137607288919e-09,2.751606103822077e-09,6.096693207118766e-10,9.082401927678532e-10
19.650000000000002,2.696872952372968e-09,1.5149086889113352e-09,2.7502685900970345e-09,6.087637364135128e-10,9.115958594927927e-10
19.66,2.6899099643043184e-09,1.519549398569256e-09,2.745471233224334e-09,6.099375622078759e-10,9.091126411163943e-10
19.67,2.6877656336786458e-09,1.516952245460247e-09,2.749584813254862e-09,6.111376929804166e-10,9.127923942544779e-10
19.68,2.68849684282074e-09,1.519333468842169e-09,2.7406325223049218e-09,6.108939407635602e-10,9.101812612043798e-10
19.69,2.6887913488160144e-09,1.5152277658140618e-09,2.7473266226905366e-09,6.101984966562208e-10,9.095231575528075e-10
19.7,2.6862434663762842e-09,1.5155922480065897e-09,2.7441321027479796e-09,6.095364839523989e-10,9.03971850217559e-10
19.71,2.6907153635905172e-09,1.5153692569208908e-09,2.7455863644526906e-09,6.0919593433018e-10,9.07124639900599e-10
19.72,2.6944302359617634e-09,1.517130793154507e-09,2.740800972938293e-09,6.076623118459151e-10,9.073940460803273e-10
19.73,2.6859602868396567e-09,1.5110526630873186e-09,2.7410296348775737e-09,6.091471766381137e-10,9.0419859686431e-10
19.740000000000002,2.696961585203858e-09,1.51487838933057e-09,2.738346835678412e-09,6.08989020867102e-10,9.036494696619338e-10
19.75,2.692003753171251e-09,1.5114127130031482e-09,2.7391067699223633e-09,6.086848902578825e-10,9.08774848086442e-10
19.76,2.6929486088346693e-09,1.5083628163751555e-09,2.742870640337697e-09,6.082137784770362e-10,9.040486651168371e-10
19.77,2.684982855852159e-09,1.511494544808968e-09,2.7377236638402576e-09,6.067563760090511e-10,9.053743369519377e-10
19.78,2.6780587101795536e-09,1.5142321633345298e-09,2.7362993546665915e-09,6.081648907523181e-10,9.111639434280497e-10
19.79,2.6830922443156508e-09,1.5115097603941839e-09,2.7317970838370248e-09,6.074255490097412e-10,9.039354091161626e-10
19.8,2.679716470505439e-09,1.513356744100846e-09,2.7371331148311335e-09,6.067243341413065e-10,9.069740347135112e-10
19.81,2.6838399278612815e-09,1.508280064221187e-09,2.738049084095157e-09,6.079242478672083e-10,9.061617777354999e-10
19.82,2.6941325420177005e-09,1.5071585525086861e-09,2.7364899441712444e-09,6.058537878952705e-10,9.033318958183448e-10
19.830000000000002,2.6850614501435906e-09,1.5120142270852687e-09,2.7342544381160445e-09,6.07643996248707e-10,9.014890903465813e-10
19.84,2.681742899975942e-09,1.5078200216938905e-09,2.733541481967187e-09,6.078827621609189e-10,9.032962800889754e-10
19.85,2.677622192728692e-09,1.5084155809109976e-09,2.7322388221845904e-09,6.0670383893066e-10,9.039828303432389e-10
19.86,2.6834365295771813e-09,1.5071339870165886e-09,2.7294371694461803e-09,6.052061568361307e-10,9.046609489741241e-10
19.87,2.675586304326847e-09,1.5072756829448901e-09,2.727189126587925e-09,6.053253581724902e-10,9.026289612420111e-10
19.88,2.675668200802062e-09,1.5081932693407985e-09,2.7272642339734534e-09,6.044771029386102e-10,9.014633526188789e-10
19.89,2.688465103982604e-09,1.505164208829689e-09,2.7309207856788e-09,6.075484661669104e-10,9.010261404761288e-10
19.900000000000002,2.6786949258269688e-09,1.5049317676973673e-09,2.7300349052020498e-09,6.07287343156613e-10,9.014610287162774e-10
19.91,2.67230339025108e-09,1.505928035790676e-09,2.7251273783734353e-09,6.0558095795881e-10,9.039177832866931e-10
19.92,2.664382915741082e-09,1.5019859769478867e-09,2.7292038805994962e-09,6.055244555616748e-10,9.029169910160368e-10
19.93,2.6723665754334977e-09,1.5047018112569148e-09,2.7259150420112622e-09,6.048102365744454e-10,8.995819419076206e-10
19.94,2.668001362032412e-09,1.5036075602530263e-09,2.7233100066399866e-09,6.042561923355713e-10,9.011001682465711e-10
19.95,2.6759803917543777e-09,1.5029204312737538e-09,2.7240935481072202e-09,6.044406467901976e-10,9.029714685203251e-10
19.96,2.6865232714344836e-09,1.5049407700709834e-09,2.7274965100329254e-09,6.044896328245141e-10,9.014745977344082e-10
19.97,2.6626968126970765e-09,1.5042282675423728e-09,2.7251051510796407e-09,6.031047868578975e-10,9.007609331938254e-10
19.98,2.6847149263720398e-09,1.5063153429861242e-09,2.722833711803327e-09,6.068207198846132e-10,9.051994484189422e-10
19.990000000000002,2.6644773606211172e-09,1.5015719751784764e-09,2.718474930415302e-09,6.027666732695599e-10,8.964318868879077e-10
20.0,2.6689791772148106e-09,1.5032471597100152e-09,2.717774652112412e-09,6.046456542215619e-10,8.997854689053157e-10
20.01,2.663179928366821e-09,1.4998093200036597e-09,2.718222227988085e-09,6.040329272909216e-10,8.993880063113954e-10
20.02,2.658850859976806e-09,1.500962864393292e-09,2.7169715036718324e-09,6.041662555552766e-10,8.963664874476698e-10
20.03,2.6618197115767956e-09,1.5010149777939207e-09,2.718832714948401e-09,6.031320293492599e-10,8.978918385444418e-10
20.04,2.656419462974008e-09,1.5008395041979865e-09,2.7201071105361716e-09,6.040200283137392e-10,8.986581188893189e-10
20.05,2.66757108044765e-09,1.4977200415090318e-09,2.7174327665694e-09,6.027403685287533e-10,8.996876030889056e-10
20.06,2.671386919912639e-09,1.4982505597900048e-09,2.7124147721417663e-09,6.013711700459753e-10,8.94838933007649e-10
20.07,2.670360171703948e-09,1.4969475111543088e-09,2.7142559619370935e-09,6.042402359440294e-10,9.019197664029685e-10
20.080000000000002,2.659777120799461e-09,1.4978328773866734e-09,2.7160480401120237e-09,6.024338002910809e-10,8.998280534085541e-10
20.09,2.656154583052337e-09,1.4961343010292222e-09,2.7163145447565177e-09,6.020360506433706e-10,8.980068289033364e-10
20.1,2.6652141662683913e-09,1.4991473642655905e-09,2.7099931299099735e-09,6.02017589169053e-10,8.948182318803428e-10
20.11,2.6695699430966073e-09,1.4975145173814345e-09,2.711163108677873e-09,6.048712195820488e-10,8.992044880511777e-10
20.12,2.6602093278342323e-09,1.4950221283613127e-09,2.709873343200532e-09,6.025611758173166e-10,8.984374997458203e-10
20.13,2.6643169478174956e-09,1.4959850326033799e-09,2.712372869408671e-09,6.020698877780925e-10,8.966152553000131e-10
20.14,2.6494378374081724e-09,1.4962340715194417e-09,2.7095027080652784e-09,6.033461331249945e-10,9.005809340746085e-10
20.150000000000002,2.654361134736972e-09,1.49723873653322e-09,2.7118805488989917e-09,6.030239806090796e-10,8.979717235641222e-10
20.16,2.6633232318263846e-09,1.4980223856899951e-09,2.7077501585716185e-09,6.014637940435806e-10,8.982148000764991e-10
20.17,2.6536804538096105e-09,1.4949103100419346e-09,2.7050388595384306e-09,6.021411673245277e-10,8.959311290194974e-10
20.18,2.6653048554295414e-09,1.4951502535228926e-09,2.7059343213383127e-09,5.994486336781346e-10,8.938355428268359e-10
20.19,2.655417716272548e-09,1.4960503770831007e-09,2.7078941093539125e-09,6.021607796667522e-10,8.954638521378958e-10
20.2,2.648252801719526e-09,1.4929787427472804e-09,2.7073050495191586e-09,5.993403457048957e-10,8.984375766134165e-10
20.21,2.6563684193446914e-09,1.494523304559191e-09,2.7034048228754667e-09,6.016430395622201e-10,8.930405411433682e-10
20.22,2.658187548169881e-09,1.492896449045613e-09,2.704686790826945e-09,6.012720895051751e-10,8.918974481436266e-10
20.23,2.660947768980481e-09,1.492825191628636e-09,2.7068604084863826e-09,5.98806279147555e-10,8.961013244736601e-10
20.240000000000002,2.6507802818671826e-09,1.4905919967908322e-09,2.7029422941574725e-09,6.020712640221893e-10,8.939785601231962e-10
20.25,2.650546708444692e-09,1.4905052410107383e-09,2.703694684211495e-09,6.005192188884739e-10,8.951789189219307e-10
20.26,2.647146383536846e-09,1.4942445158849848e-09,2.7009469675202294e-09,6.001991772880955e-10,8.971141892564288e-10
20.27,2.6516345607121292e-09,1.490399653598639e-09,2.701865630969079e-09,6.002741044668132e-10,8.981342701424998e-10
20.28,2.6438633232162332e-09,1.4903060454220595e-09,2.700765110434757e-09,6.000866286739172e-10,8.934109833615666e-10
20.29,2.6443473142091165e-09,1.4916374204737759e-09,2.7025739231357852e-09,5.994840544819502e-10,8.922956065300474e-10
20.3,2.642323198166017e-09,1.4894095623599145e-09,2.7000012923739566e-09,6.002259359857332e-10,8.957514287882291e-10
20.31,2.6489721097591787e-09,1.492587162842275e-09,2.6982554399958162e-09,5.998290547683176e-10,8.915607931687828e-10
20.32,2.653909857885023e-09,1.4908545171880669e-09,2.700471547470744e-09,5.998049228755723e-10,8.93301064784922e-10
20.330000000000002,2.6544598082073637e-09,1.4890020000824421e-09,2.6965331208926137e-09,6.00191145842112e-10,8.958214014955526e-10
20.34,2.6464622917770094e-09,1.49081081548963e-09,2.6967734609799647e-09,5.992375082948845e-10,8.898053024054426e-10
20.35,2.643909084436234e-09,1.4898159897181128e-09,2.6950199510687865e-09,5.996210807867482e-10,8.900917995682099e-10
20.36,2.6387618577756726e-09,1.4890393130906037e-09,2.697974400166781e-09,5.998042631280591e-10,8.882496487447265e-10
20.37,2.6390028927398475e-09,1.4887480455538244e-09,2.6944085941128877e-09,5.986357639244663e-10,8.952559577887403e-10
20.38,2.647782997114546e-09,1.4901339964755473e-09,2.6963393197458377e-09,6.010508026932828e-10,8.954754778472177e-10
20.39,2.6417441143885144e-09,1.487994665538971e-09,2.693231864971517e-09,5.985828168594091e-10,8.929365209407643e-10
20.400000000000002,2.6453642999833586e-09,1.4894098307829355e-09,2.694125487283918e-09,5.993838478091799e-10,8.905963874083037e-10
20.41,2.6427784909696434e-09,1.4879365466041393e-09,2.6961801570769455e-09,5.97452255464032e-10,8.930895642344196e-10
20.42,2.63753603943887e-09,1.4859195672402683e-09,2.6912566504827606e-09,5.972157942527704e-10,8.895991205583567e-10
20.43,2.644995363321847e-09,1.485920297679622e-09,2.68971236030338e-09,5.978565156739453e-10,8.881445800290238e-10
20.44,2.644905158702871e-09,1.4852893782198557e-09,2.6904616460377403e-09,5.973821690044108e-10,8.9030532591418e-10
20.45,2.6516195976417663e-09,1.483723218785521e-09,2.690630844508304e-09,5.976789736704974e-10,8.872213073184176e-10
20.46,2.6440648928796198e-09,1.4863054297370386e-09,2.6937830433995317e-09,5.972701876601662e-10,8.865121269274083e-10
20.47,2.636826086142352e-09,1.4837504964826125e-09,2.6932561147122073e-09,5.987862260875146e-10,8.881404787199079e-10
20.48,2.6298126693916167e-09,1.4803848735689928e-09,2.6909452218785523e-09,5.965881143592044e-10,8.890947164113479e-10
20.490000000000002,2.6339940974703547e-09,1.4853461993869935e-09,2.686660882040036e-09,5.976219920712945e-10,8.904737809772955e-10
20.5,2.6376830937772477e-09,1.4850236864841714e-09,2.689541820624003e-09,5.957563190160414e-10,8.911909332118897e-10
20.51,2.6442052898689186e-09,1.4840992517819034e-09,2.691530440622932e-09,5.948931017990745e-10,8.930615218247137e-10
20.52,2.6400321813488282e-09,1.4838274598331156e-09,2.685974780141134e-09,5.980653343045943e-10,8.875888890485496e-10
20.53,2.635427865184001e-09,1.4804107712036466e-09,2.6895147408353418e-09,5.958291551428948e-10,8.91307886621322e-10
20.54,2.634998925836897e-09,1.4814364128654735e-09,2.686294387117947e-09,5.968990060931961e-10,8.885341159048963e-10
20.55,2.635509923301029e-09,1.4834237390908342e-09,2.6840348926306953e-09,5.968885785300821e-10,8.84700755949957e-10
20.56,2.6369481486261633e-09,1.4777122488221746e-09,2.6860265233066635e-09,5.956564018850001e-10,8.875808943920925e-10
20.57,2.6325570356476646e-09,1.4849865788390104e-09,2.6850229226988472e-09,5.967795424776905e-10,8.900059365546729e-10
20.580000000000002,2.6341419298483305e-09,1.4816308967984997e-09,2.6864128748028693e-09,5.959312881850476e-10,8.881179715620657e-10
20.59,2.6268648808937856e-09,1.4823063244915566e-09,2.6790603071324477e-09,5.952476934890692e-10,8.897816539914425e-10
20.6,2.629493500313623e-09,1.4818926721194388e-09,2.680033955845511e-09,5.959204461209971e-10,8.895158294336265e-10
20.61,2.631436280634032e-09,1.4844611460443607e-09,2.6765514382624344e-09,5.973426817017896e-10,8.842335150985269e-10
20.62,2.628681607761283e-09,1.4803157154318513e-09,2.686071831705169e-09,5.947540048434562e-10,8.903197478817823e-10
20.63,2.6347793293691813e-09,1.477945742516361e-09,2.679955662183744e-09,5.955724273398936e-10,8.867613485939385e-10
20.64,2.627064061504164e-09,1.48325434125194e-09,2.679864474359348e-09,5.957572746021426e-10,8.88063373751344e-10
20.650000000000002,2.6249358764062022e-09,1.4780545103776513e-09,2.6788289532497565e-09,5.944697440130636e-10,8.927777790451809e-10
20.66,2.623878803872482e-09,1.478409159114143e-09,2.6781000912629876e-09,5.960602506808621e-10,8.834240331611464e-10
20.67,2.6387277974969293e-09,1.480609926199624e-09,2.674728699314985e-09,5.94091200659185e-10,8.883124582126729e-10
20.68,2.623013338667451e-09,1.4773872649085212e-09,2.6799213901559874e-09,5.959654647113616e-10,8.803268676028096e-10
20.69,2.629895248417375e-09,1.4799169206376917e-09,2.67651860425141e-09,5.9428176984091e-10,8.870040983295557e-10
20.7,2.6237278652827584e-09,1.4777061247347824e-09,2.6757584712740077e-09,5.94617358600427e-10,8.79743761784128e-10
20.71,2.6154074996238783e-09,1.4798792552923622e-09,2.6797072080313186e-09,5.945807834303897e-10,8.880594867140063e-10
20.72,2.6290454904738667e-09,1.4768261642668462e-09,2.6775827312541098e-09,5.950309846880911e-10,8.873429284903e-10
20.73,2.6222877677504396e-09,1.479511519966393e-09,2.677740292891271e-09,5.949055463138132e-10,8.833953565695471e-10
20.740000000000002,2.637167996378359e-09,1.477268944195067e-09,2.6730903399071446e-09,5.94263121920057e-10,8.852736015014946e-10
20.75,2.6268312044442174e-09,1.477978052827684e-09,2.6735227843766735e-09,5.947530937922066e-10,8.826568786936022e-10
20.76,2.6204224061706907e-09,1.476881672559273e-09,2.6726384914810765e-09,5.9393837632876e-10,8.81578348099207e-10
20.77,2.6213315809100146e-09,1.4745113774839724e-09,2.6723822285470614e-09,5.922118926823734e-10,8.854675755425369e-10
20.78,2.6296108699326455e-09,1.4750494769127495e-09,2.6729759646119395e-09,5.940761557768636e-10,8.85735829854266e-10
20.79,2.6364296298674654e-09,1.4779071547579187e-09,2.6763790117663492e-09,5.956135768413279e-10,8.844346718978225e-10
20.8,2.626091661217415e-09,1.4758994529131708e-09,2.670185728528543e-09,5.93199486209311e-10,8.886033291155469e-10
20.81,2.616379488925168e-09,1.4720707342222076e-09,2.673451801964262e-09,5.934288466938131e-10,8.847920136492585e-10
20.82,2.6203543072089536e-09,1.4772293078222118e-09,2.674197287520568e-09,5.944267177316611e-10,8.834152197006114e-10
20.830000000000002,2.622123223238765e-09,1.4769182512363128e-09,2.673961559892652e-09,5.922836433004157e-10,8.901687927429706e-10
20.84,2.6113504304889987e-09,1.4712795869239965e-09,2.6703928503528186e-09,5.949388716007188e-10,8.789033704740655e-10
20.85,2.6106074281911143e-09,1.4728706701137768e-09,2.670416854834773e-09,5.92585861131907e-10,8.810101171354044e-10
20.86,2.624583476685892e-09,1.4741131434145088e-09,2.6711440972730304e-09,5.915582178988364e-10,8.872280180558584e-10
20.87,2.6305363083345577e-09,1.4736376912549285e-09,2.6683448459126204e-09,5.934448174764636e-10,8.781500654891515e-10
20.88,2.613073119601365e-09,1.4761063894607651e-09,2.668889610713233e-09,5.915345529864282e-10,8.799445669682459e-10
20.89,2.619188258141372e-09,1.4722639932064774e-09,2.6700957341699865e-09,5.92371106795646e-10,8.829300851922331e-10
20.900000000000002,2.61534029266895e-09,1.4702564973055125e-09,2.6660011607831625e-09,5.926581343121734e-10,8.819083214592572e-10
20.91,2.6153892415732735e-09,1.4748310388442434e-09,2.669736613457451e-09,5.938799161426295e-10,8.857226765141615e-10
20.92,2.6112567624843575e-09,1.4723015666109343e-09,2.669075259450326e-09,5.919159378879597e-10,8.84464157911504e-10
20.93,2.612204411329533e-09,1.4724877623711555e-09,2.6641079600810337e-09,5.927311199153567e-10,8.854020876890492e-10
20.94,2.6210548056664395e-09,1.4738505982226145e-09,2.6692022917687867e-09,5.930507287512754e-10,8.833935931772278e-10
20.95,2.6112226015003456e-09,1.4718365405705078e-09,2.664151035990768e-09,5.926694793112058e-10,8.808967905039486e-10
20.96,2.616702565742079e-09,1.474069433188253e-09,2.668848689793977e-09,5.91613652757475e-10,8.814604843344492e-10
20.97,2.6126186401254053e-09,1.4704472843367821e-09,2.667554988186927e-09,5.935851348172009e-10,8.784563846236158e-10
20.98,2.610493075438427e-09,1.4697842605081067e-09,2.6642085688681744e-09,5.921717022863642e-10,8.861024667050412e-10
20.990000000000002,2.6216232965570697e-09,1.4705434354519385e-09,2.663253415042895e-09,5.906857116123103e-10,8.77974884340678e-10
21.0,2.6139805279544996e-09,1.4751483340753952e-09,2.6681469560717394e-09,5.927005922600465e-10,8.821411150812286e-10
21.01,2.6136650497448605e-09,1.470382307000496e-09,2.666102307467235e-09,5.914092703966639e-10,8.824579925648847e-10
21.02,2.613504879646873e-09,1.4678395033300217e-09,2.6617279558079348e-09,5.906477986633689e-10,8.789927782354925e-10
21.03,2.6177293309454033e-09,1.4734133332311653e-09,2.6617659057180753e-09,5.912212822235473e-10,8.839436596370201e-10
21.04,2.610354570468627e-09,1.4658406199783823e-09,2.6619306746213774e-09,5.922790749268856e-10,8.794302540058881e-10
21.05,2.6192842594960063e-09,1.4701746316683942e-09,2.6636634302218065e-09,5.920342320118835e-10,8.846424987659956e-10
21.06,2.6031487501285534e-09,1.472247156582097e-09,2.663216386093238e-09,5.90559270008002e-10,8.836937670203578e-10
21.07,2.621138268141793e-09,1.4715794682677834e-09,2.661419667831595e-09,5.920297386180442e-10,8.830448108729793e-10
21.080000000000002,2.6171869119508974e-09,1.4707149023115973e-09,2.6645209991200367e-09,5.910979129808517e-10,8.782847658612222e-10
21.09,2.6008584260573523e-09,1.4649528175086717e-09,2.6607626537573685e-09,5.908472016189477e-10,8.796067273443638e-10
21.1,2.6163510231576672e-09,1.4677995274685308e-09,2.666362014649186e-09,5.915718186226903e-10,8.82342246087172e-10
21.11,2.6075467405719653e-09,1.4675931009789797e-09,2.6627866744376816e-09,5.918850798665937e-10,8.812358246143315e-10
21.12,2.6179197095177063e-09,1.4707013451481298e-09,2.6606868493644255e-09,5.924440504802158e-10,8.799769814642876e-10
21.13,2.61420928981884e-09,1.4688512810389848e-09,2.6612430648423076e-09,5.902498494102716e-10,8.760885656048621e-10
21.14,2.6098593445379756e-09,1.469194954311686e-09,2.661156420499046e-09,5.899254995856802e-10,8.828822535992465e-10
21.150000000000002,2.6051625740989175e-09,1.4676692811738256e-09,2.658905430482896e-09,5.919271928027406e-10,8.772299190154298e-10
21.16,2.610248285353134e-09,1.4684868782331e-09,2.6624228586460235e-09,5.901659734333922e-10,8.770654885740646e-10
21.17,2.603945095982315e-09,1.4675632033064682e-09,2.6569416748185962e-09,5.905347998683837e-10,8.79575377419075e-10
21.18,2.6056231020822565e-09,1.468184483169728e-09,2.6582462651963245e-09,5.907837977129039e-10,8.814662287717097e-10
21.19,2.60879440249465e-09,1.4680252060528526e-09,2.6599138358705877e-09,5.909213253067587e-10,8.810977262011518e-10
21.2,2.6029781568218473e-09,1.4674215439835597e-09,2.6584566950117437e-09,5.904858965894729e-10,8.787465995252214e-10
21.21,2.616902550029416e-09,1.4654661830461386e-09,2.6555234808461273e-09,5.895069369024786e-10,8.802824985339464e-10
21.22,2.6016362418473234e-09,1.4673775056424407e-09,2.656737813106274e-09,5.904514937895251e-10,8.784284662862883e-10
21.23,2.610047996034721e-09,1.4668603810545753e-09,2.658381154540231e-09,5.914383524117154e-10,8.815822518276595e-10
21.240000000000002,2.6080625493894507e-09,1.4674234631532598e-09,2.659660645873378e-09,5.903487320032574e-10,8.785225336399459e-10
21.25,2.6057747272661478e-09,1.4686968936296008e-09,2.653578132893741e-09,5.897725300694995e-10,8.810127281180675e-10
21.26,2.5940776062428366e-09,1.4658218532932293e-09,2.6551648045395623e-09,5.888593888566189e-10,8.782198914807912e-10
21.27,2.6043983128426607e-09,1.4665453459701103e-09,2.6530914310463077e-09,5.88436083691687e-10,8.791009530879768e-10
21.28,2.606636420413286e-09,1.46339190819299e-09,2.6549978495424667e-09,5.888723886180675e-10,8.753467657806985e-10
21.29,2.601244404506803e-09,1.4676048775379821e-09,2.653365481048914e-09,5.888394993629546e-10,8.751019656265784e-10
21.3,2.6088418027036063e-09,1.463978767753717e-09,2.6557399226885597e-09,5.905259310364688e-10,8.785254010948809e-10
21.31,2.5996688315067165e-09,1.4677894415621421e-09,2.654392031772804e-09,5.895863743742533e-10,8.786453241314623e-10
21.32,2.6073066843708714e-09,1.4649245452067623e-09,2.6526568517209324e-09,5.884935093717856e-10,8.817482446287684e-10
21.330000000000002,2.6056463097277657e-09,1.4646713697962612e-09,2.65085946423756e-09,5.904103460137154e-10,8.742133124935016e-10
21.34,2.606671292588176e-09,1.4644055846660244e-09,2.6549988150392363e-09,5.88887979298291e-10,8.830007601072971e-10
21.35,2.6062914154803073e-09,1.4657104018330784e-09,2.649915738431095e-09,5.895149232999865e-10,8.777476924307215e-10
21.36,2.6010591855860423e-09,1.465270116022624e-09,2.652555630046906e-09,5.882805651486276e-10,8.773780523993779e-10
21.37,2.6037956751377577e-09,1.462342068145833e-09,2.6513464547547757e-09,5.89928569469575e-10,8.792558030915527e-10
21.38,2.601311596233766e-09,1.464529887984657e-09,2.652502926530293e-09,5.882195825535853e-10,8.729146152673859e-10
21.39,2.6101681122746867e-09,1.46080161044188e-09,2.655315544602499e-09,5.887687039996963e-10,8.760183560378457e-10
21.400000000000002,2.60582984682698e-09,1.4639435380350276e-09,2.6552337575033277e-09,5.899840510653247e-10,8.760625977655031e-10
21.41,2.599335491312263e-09,1.465274954962722e-09,2.6491491774397455e-09,5.887771128913785e-10,8.768335620456173e-10
21.42,2.602995446248067e-09,1.4629199502477583e-09,2.6503755018653224e-09,5.890191176485914e-10,8.779692223948928e-10
21.43,2.5888978297051875e-09,1.4617185692282401e-09,2.654343128357857e-09,5.894639604733817e-10,8.790326962566078e-10
21.44,2.5927384881059623e-09,1.4637728303975126e-09,2.655402351663037e-09,5.904838576276514e-10,8.783400338761657e-10
21.45,2.603171364519758e-09,1.461104879196228e-09,2.6527954420420212e-09,5.888771566724247e-10,8.772588160616146e-10
21.46,2.6018915450234466e-09,1.4617257332057993e-09,2.646625681307526e-09,5.886860148053652e-10,8.752489027862749e-10
21.47,2.617099685318366e-09,1.4644282705775654e-09,2.6508498326562544e-09,5.888948884292927e-10,8.769164421695755e-10
21.48,2.6058071672130413e-09,1.4629087604987055e-09,2.6467175035717375e-09,5.876508781204754e-10,8.822968455649289e-10
21.490000000000002,2.6003092869909155e-09,1.4623533002557103e-09,2.64849425571875e-09,5.880783666684616e-10,8.738925930656146e-10
21.5,2.5968052122592625e-09,1.4649988453523857e-09,2.6504376863580198e-09,5.888997712580979e-10,8.746107148388804e-10
21.51,2.589465432359714e-09,1.4646801866884622e-09,2.650724291758321e-09,5.883379431056002e-10,8.788700065897009e-10
21.52,2.593179498573943e-09,1.464810166150372e-09,2.650631179091734e-09,5.873762133798994e-10,8.787359148161319e-10
21.53,2.5982127660248326e-09,1.4624050213994377e-09,2.649641682265276e-09,5.886230883037765e-10,8.753904481550701e-10
21.54,2.603402144697449e-09,1.4629620454993048e-09,2.647183390209181e-09,5.889960365271294e-10,8.794073546631878e-10
21.55,2.601797776957188e-09,1.4614775554872652e-09,2.648751787207691e-09,5.88233364885033e-10,8.765510248882139e-10
21.56,2.598755212724241e-09,1.4643325471524998e-09,2.646336110731219e-09,5.880387188384522e-10,8.773719257776728e-10
21.57,2.5958667610410433e-09,1.464660035893691e-09,2.652531556188982e-09,5.86983573788037e-10,8.723022652628174e-10
21.580000000000002,2.594686499045509e-09,1.4617908790778057e-09,2.647534072156933e-09,5.895641359856617e-10,8.76106093246749e-10
21.59,2.6019125489378382e-09,1.4649457788414324e-09,2.6427085941792585e-09,5.877954117417989e-10,8.754554461949599e-10
21.6,2.5946148114069198e-09,1.4649079966668191e-09,2.6459636555234532e-09,5.87136670951212e-10,8.766600895647526e-10
21.61,2.5951972250141363e-09,1.4615297999750503e-09,2.651561002324699e-09,5.871483842258858e-10,8.738608671760976e-10
21.62,2.594031660513179e-09,1.4607192483100277e-09,2.6504319388997347e-09,5.861903016393763e-10,8.761170829664735e-10
21.63,2.604655282666933e-09,1.4617121221132252e-09,2.6467434558581106e-09,5.872573255669606e-10,8.77794814610387e-10
21.64,2.596979670736018e-09,1.4614066736079599e-09,2.6496576556104474e-09,5.8739768288878e-10,8.718640682655543e-10
21.650000000000002,2.5936662231745222e-09,1.4620449484980023e-09,2.646712579264226e-09,5.877660776047613e-10,8.748067258492132e-10
21.66,2.598478934518613e-09,1.4623288533350416e-09,2.6475402757136615e-09,5.899842534309363e-10,8.767684645030873e-10
21.67,2.594881671960208e-09,1.4597776134743805e-09,2.6481890606851703e-09,5.874066791476785e-10,8.770058380421514e-10
21.68,2.6001489220320305e-09,1.459006806279775e-09,2.64488762435955e-09,5.871402419904643e-10,8.731743677667554e-10
21.69,2.5966831834640706e-09,1.4613570323255831e-09,2.6465126960035015e-09,5.881287339206934e-10,8.737017424721045e-10
21.7,2.601061063602077e-09,1.4602373309514387e-09,2.641002599967483e-09,5.873217203553448e-10,8.763110862042156e-10
21.71,2.5955824984101893e-09,1.4622209452868018e-09,2.646313181816209e-09,5.877783167418327e-10,8.738260902093569e-10
21.72,2.597617203310774e-09,1.4603974433225407e-09,2.647323108493258e-09,5.883140975013648e-10,8.751088464666308e-10
21.73,2.5964509030418925e-09,1.463723263168251e-09,2.6466793016853627e-09,5.890790733530116e-10,8.756368052930527e-10
21.740000000000002,2.58829831135528e-09,1.4582015875992117e-09,2.6466476421358895e-09,5.872742612970636e-10,8.746965223184616e-10
21.75,2.595185964591368e-09,1.459723256415502e-09,2.6451284697522647e-09,5.877963652595292e-10,8.772602624399581e-10
21.76,2.5931321732468267e-09,1.4610249054250127e-09,2.6458463028348534e-09,5.883263647659009e-10,8.759001294849629e-10
21.77,2.5971703749043384e-09,1.4633378773263456e-09,2.645000582540701e-09,5.873337619175668e-10,8.759097231605851e-10
21.78,2.5931437490573697e-09,1.4588575920151775e-09,2.6451533205687706e-09,5.870593071762815e-10,8.734631928604855e-10
21.79,2.6037901912094224e-09,1.4609638687250634e-09,2.6472334262777637e-09,5.861080004563753e-10,8.743355114361781e-10
21.8,2.5936615012750943e-09,1.461799095077076e-09,2.6455596870811565e-09,5.878173651856911e-10,8.712411647774049e-10
21.81,2.5927222770594725e-09,1.4600740857053915e-09,2.646044007746225e-09,5.868693988317618e-10,8.778642840825753e-10
21.82,2.595322001242016e-09,1.460330287293473e-09,2.6432265120712997e-09,5.864124935343714e-10,8.770729322741854e-10
21.830000000000002,2.6017054800002653e-09,1.462965874733e-09,2.639437150396006e-09,5.873730895937728e-10,8.761184649438025e-10
21.84,2.5907817882153296e-09,1.4576862014027786e-09,2.6438710575125455e-09,5.85660450648338e-10,8.741188463000007e-10
21.85,2.592529589626577e-09,1.4592952607246124e-09,2.6449912420638116e-09,5.890160719087804e-10,8.758264618415294e-10
21.86,2.5883250500169464e-09,1.4602719549177459e-09,2.644389895277672e-09,5.872961294872195e-10,8.704465160840642e-10
21.87,2.5888765609613036e-09,1.459570567453798e-09,2.6472188153019198e-09,5.872136833213586e-10,8.728671172796054e-10
21.88,2.6001862948046233e-09,1.4604356122141496e-09,2.645659933229667e-09,5.876721907581219e-10,8.787272863147506e-10
21.89,2.5872397981469634e-09,1.4592417851758429e-09,2.6454449891646737e-09,5.875151124354461e-10,8.739165332080858e-10
21.900000000000002,2.590761097198219e-09,1.4566205336286138e-09,2.6422009153336126e-09,5.865737099733824e-10,8.720557210649237e-10
21.91,2.5893891861259048e-09,1.4597466437627987e-09,2.644689857807077e-09,5.89387526965637e-10,8.808312988529994e-10
21.92,2.590920593198844e-09,1.4614171347491875e-09,2.6461474467260092e-09,5.883111853524715e-10,8.729103507178766e-10
21.93,2.5905458428934405e-09,1.4583594407688734e-09,2.6437040071831454e-09,5.858455729181688e-10,8.776069644278638e-10
21.94,2.5892875950277387e-09,1.4615159952903182e-09,2.6462523998081507e-09,5.895280468025358e-10,8.715062742397677e-10
21.95,2.6001206987299995e-09,1.4587981894150404e-09,2.6444446764153712e-09,5.862542540152862e-10,8.741663197480732e-10
21.96,2.5928391109450574e-09,1.460864703144145e-09,2.6432755075671117e-09,5.872135084710431e-10,8.692449554340964e-10
21.97,2.5927309138953342e-09,1.4589644122221375e-09,2.6410410986877104e-09,5.88381598995824e-10,8.714128269510356e-10
21.98,2.595735188584504e-09,1.4581728315586584e-09,2.6415383092348365e-09,5.870379968849879e-10,8.756255818705169e-10
21.990000000000002,2.591797329514203e-09,1.4593406236565456e-09,2.6456733314253515e-09,5.861739964588078e-10,8.75934642471038e-10
22.0,2.5935128123720504e-09,1.4577211462151277e-09,2.6462766222987075e-09,5.878070299038074e-10,8.783811606959319e-10
22.01,2.587481621241305e-09,1.4619039577077456e-09,2.6445258143104302e-09,5.880512414822173e-10,8.753216404066038e-10
22.02,2.59440986989516e-09,1.4587478421316137e-09,2.6446735276853017e-09,5.873646279632753e-10,8.721555463524185e-10
22.03,2.599159866366915e-09,1.456651081922028e-09,2.6402030777222566e-09,5.865368493130755e-10,8.754992712061598e-10
22.04,2.6036711030142204e-09,1.4606781185309314e-09,2.6435158557634156e-09,5.872041757038219e-10,8.720804879518895e-10
22.05,2.601080696554539e-09,1.4602292466757714e-09,2.644392900297607e-09,5.879354870990854e-10,8.736565223764172e-10
22.06,2.592275990740875e-09,1.4615450339320282e-09,2.6406445080629834e-09,5.871420672317845e-10,8.746750589269331e-10
22.07,2.5930166841579262e-09,1.4594893915971229e-09,2.644876554564112e-09,5.86812713587235e-10,8.766913759592578e-10
22.080000000000002,2.5908422899884445e-09,1.460408505537308e-09,2.6407936680020713e-09,5.868863708643287e-10,8.736040702466227e-10
22.09,2.587456079216975e-09,1.461001029362473e-09,2.64254287362125e-09,5.861556940140898e-10,8.771497304511509e-10
22.1,2.590129193525288e-09,1.457719885573791e-09,2.6406508150728647e-09,5.847504297237638e-10,8.747232913658818e-10
22.11,2.590016466900247e-09,1.459083883090687e-09,2.6454864671110654e-09,5.86977752755274e-10,8.742746596032528e-10
22.12,2.5900295323459894e-09,1.4594765299447959e-09,2.640984845463005e-09,5.869708544604116e-10,8.742028570041473e-10
22.13,2.5871883085299447e-09,1.4590757420719935e-09,2.6457047532556145e-09,5.877483524458468e-10,8.722496509439082e-10
22.14,2.5904041976796188e-09,1.459076970510254e-09,2.6409026365224562e-09,5.874568938392876e-10,8.761201233676996e-10
22.150000000000002,2.5969925305127242e-09,1.458847694295778e-09,2.6426537190360006e-09,5.866283394608122e-10,8.731639683132367e-10
22.16,1.2927130902941892e-09,7.279639654888515e-10,1.3183273129838458e-09,2.9292333566094117e-10,4.350899876665981e-10


==> figs/data/cyl_fk03/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,4.626535720027894e-32,7.734792997050018e-32,1.0258611167896638e-31,9.595126356865991e-32,4.429832636050488e-31
0.01,0.20404396898065263,0.032823462257882366,0.04612333308434924,0.07656570832993134,0.30339818617200187
0.02,0.1473606734471506,0.07899573088340908,0.05416000753939805,0.0313782786103938,0.06201330294425593
0.03,0.10827488512552266,0.1131442284837472,0.06876687995274841,0.031889619937903,0.05274079554096693
0.04,0.32540633180824297,0.049906006427549776,0.036846190080194435,0.014765681521225277,0.08934125702882308
0.05,0.1220604576559496,0.0936054721210059,0.14764077612703963,0.08490457279522301,0.020916630810334173
0.06,0.1051998640520192,0.019377225645479352,0.06432239472765455,0.041587033191506056,0.06636205435385029
0.07,0.21437898508033384,0.07172003627280764,0.11991498232627933,0.13712174207871636,0.0932368459431607
0.08,0.10306297126828494,0.03512382375441324,0.0975453066293124,0.12755029078470695,0.015890383841181466
0.09,0.10004345420506118,0.048257165015695026,0.04340496445687089,0.027691606355083154,0.016766957137923814
0.1,0.06854140190476561,0.06562459963146898,0.10448032240693376,0.0941170781719519,0.004534463899441904
0.11,0.05941218885853844,0.06269033754367612,0.09970376765623509,0.07541484752554091,0.006410666855164812
0.12,0.029566587168166403,0.043886819573716866,0.11904050014025061,0.07558160813965915,0.012487551639685502
0.13,0.056535909785237745,0.04635301747271472,0.020721906742906894,0.025664493528122334,0.005114095239127656
0.14,0.06985980407807937,0.04284023775819942,0.03713138376784751,0.01647353829492653,0.01248311411710246
0.15,0.07015998602137236,0.06548630640544842,0.08239844548490953,0.0693811931255427,0.019207932714971055
0.16,0.03459378656123764,0.05239414470729518,0.06787797027264798,0.08123184457408805,0.0058401031473274195
0.17,0.054595966777191564,0.016400223275366475,0.018615820958213142,0.0328972710126491,0.012944536070530404
0.18,0.08240858778185381,0.026852200765161816,0.02964296692598999,0.01750296085479406,0.011205259685752622
0.19,0.03758337771937213,0.025775552936700613,0.02450155480694694,0.03016929704114294,0.005720835462269045
0.2,0.055729997643480876,0.020112610731792303,0.013583101794686353,0.011671090712305267,0.02592781344240857
0.21,0.06470521285543833,0.03630561092124768,0.0485964841842086,0.02112569599204521,0.01890212105759714
0.22,0.0765836608353592,0.01761007506503404,0.020380284401392362,0.016573253514062573,0.187776292940405
0.23,0.08644362708170188,0.031834929549705335,0.04622095894217317,0.023998249924753755,0.026483514918630276
0.24,0.05635241895946737,0.028327917534213036,0.017732761371127063,0.01874713332177294,0.005989524141101275
0.25,0.11105467672651721,0.021656892256243045,0.02928781140192845,0.013355024484825456,0.0021618422436217163
0.26,0.0451785516927534,0.0221375493114424,0.029644854412918642,0.014413752809713543,0.0037933461849893506
0.27,0.027220828577288504,0.020532750529935844,0.018581590203036236,0.022582703014214302,0.0015006113003444308
0.28,0.05024500678014197,0.03093019218204681,0.04276737650649235,0.02552181947990631,0.002824421365031371
0.29,0.04044213367647061,0.03163528360461012,0.019122802098897225,0.012326084059853836,0.0018243487194158025
0.3,0.028402417798438818,0.026211642662462474,0.024359435006375343,0.01401494631637409,0.0014438175302566834
0.31,0.02859208483794841,0.023172699966844484,0.03672356311125419,0.01858344914051474,0.0012411617472250366
0.32,0.03577319575833509,0.01922894916478357,0.035023406157161666,0.01504990001742695,0.0013477833550617196
0.33,0.03661955651938745,0.017835314353936,0.030131913783047973,0.019312342863174778,0.001393209625260178
0.34,0.03800420473293942,0.0196671437254417,0.028118053870450542,0.02156129179552399,0.002033979578963296
0.35000000000000003,0.03532305657080438,0.021823330067949405,0.02737101087011761,0.02465044045482824,0.0024236068473588506
0.36,0.03385819455567003,0.02519845062411904,0.029707135553696452,0.019892114202291537,0.0020020883018855074
0.37,0.03205753476730273,0.028193465646192767,0.019523973803609953,0.012548565642110321,0.0013698053370072363
0.38,0.05086999443364201,0.03662969622349688,0.02573671068633907,0.009483791130073395,0.000779832287477763
0.39,0.057050104368919434,0.038181109778574834,0.032190735890988545,0.01768703978606835,0.0007434524077745666
0.4,0.0516583896213775,0.030345564139681806,0.03298469029832887,0.019206841055317954,0.0005164184693228048
0.41000000000000003,0.07797216289516946,0.041716247206612406,0.034050348959592136,0.024019321652692334,0.0007789677017885589
0.42,0.09286662887707148,0.04903224981885099,0.03733025495556579,0.021686881555125156,0.0008530309453915925
0.43,0.11497029242841605,0.06087190704086762,0.03459025019147362,0.017958462981184874,0.001572873657424601
0.44,0.08154906986330311,0.06775340520904205,0.04136068920377845,0.018576498902025958,0.0018797551831150694
0.45,0.0615832070344616,0.0538225016230117,0.029397608858361297,0.013604559189972516,0.00212114323738812
0.46,0.05210745748360022,0.044906524208583355,0.033124039975362354,0.016581905490192346,0.0012693175938113656
0.47000000000000003,0.0423820523995562,0.020307177351023258,0.01780658266467835,0.011559847051158482,0.0005487382551607394
0.48,0.04818079744221063,0.022926263178867305,0.020315375676194073,0.010686368635687341,0.0002034915578137082
0.49,0.036087212050565254,0.020365751807529312,0.016180943515553502,0.008668202608918847,0.0006555529502547733
0.5,0.03681144316234073,0.01842577987553646,0.0165625215586242,0.008134738695724567,0.000742801891705503
0.51,0.02922469156356676,0.015158558165393816,0.015572523972564943,0.008646063404450875,0.0007602548953715279
0.52,0.030134832908898252,0.016147430538430967,0.016448679070231398,0.008039334240014611,0.00033827433275734876
0.53,0.02462486315984793,0.012950359677304187,0.014775267027902576,0.010360242984534768,0.00022858162114483072
0.54,0.01936483223019228,0.01442840872228986,0.009763952762614202,0.008085215972852694,0.00021612429441071135
0.55,0.0152865074794361,0.012228746552992237,0.006749185990173831,0.00792448813607785,0.00017028334067511181
0.56,0.017010025874805636,0.014454402765680219,0.006123888332291092,0.00572793855174127,0.00012318823404019953
0.5700000000000001,0.025850885163756908,0.013160788340909675,0.006717672123118102,0.006110819349662115,0.00011004638325663793
0.58,0.025520452186694083,0.013022904762697837,0.007749850869910844,0.0062214374290080875,8.82753973330571e-05
0.59,0.027154872923347593,0.010581761618099926,0.007838620138715665,0.00523986195771709,0.00010845860013106843
0.6,0.020349098255411167,0.011168883804716196,0.008577802936858158,0.004627316826566266,0.00010705129892217365
0.61,0.023781565902801907,0.011377878371665963,0.008448840051221065,0.004738319161455456,0.0001123348375078644
0.62,0.01853180994670077,0.010981518000729301,0.0076844824670267,0.004118614257327241,8.775328459114789e-05
0.63,0.019676276057038512,0.009224974362685252,0.006629687429057484,0.004151398043759139,0.00022066117739372323
0.64,0.018321166304138922,0.00907831061788674,0.008313453103817568,0.00371980811537591,0.0002811415006300653
0.65,0.020052970419611026,0.009341714348674986,0.00874211006164026,0.003498077529621138,0.0002759930161831129
0.66,0.02099544738898347,0.009093918758752768,0.008865500387989642,0.003261693014933968,0.00014210379654464007
0.67,0.018968760198022655,0.007258768378381034,0.00561196908438689,0.003411630960904399,0.00011226590916703816
0.68,0.018448947377539656,0.008990649080594618,0.004899217546543372,0.003168175308925189,0.00010953042677439759
0.6900000000000001,0.017471256495169722,0.009285138375681309,0.003823129135880356,0.002902658822570621,0.00010020100458819736
0.7000000000000001,0.01599535793667165,0.008555751636730983,0.003983242114358615,0.0021749655101786004,7.353580796753022e-05
0.71,0.015548011147608166,0.0070652236798589094,0.0036916100741303274,0.002326101712258054,0.00011205495427142307
0.72,0.01613044031575013,0.006792686388047458,0.003937897738392917,0.0021243485436954336,0.00013098016002256464
0.73,0.017743013642339676,0.007021494667538005,0.0034913679144838727,0.00244970262459802,0.00012695971024135477
0.74,0.016866579971797434,0.005658548397644901,0.003778668558015526,0.0026429787758813507,8.547692410518359e-05
0.75,0.0151240332313754,0.004229959338773506,0.0034834853845786295,0.0026559874208512105,6.105989800108449e-05
0.76,0.012650528432058526,0.0070661474671763445,0.004825634788442437,0.0029422664065893943,7.906473432250721e-05
0.77,0.011502754570721056,0.0071466712789409175,0.0046988492965371505,0.002675596390117978,8.902068871925118e-05
0.78,0.009562740105925257,0.007597125127043459,0.004873664757179151,0.002615436187424642,0.00010748647444313033
0.79,0.009494464974796333,0.004717501794558229,0.00333829911261279,0.0020516441397253277,9.483429563705102e-05
0.8,0.009169750316946721,0.004509397141203832,0.004211496563162915,0.0019514321060943012,9.521104325931268e-05
0.81,0.00941632204410896,0.004743661592200304,0.004339958490359633,0.0019368498955049667,9.894441508177701e-05
0.8200000000000001,0.010884302325504976,0.005385596959236412,0.004122753253247937,0.0014721650826174046,0.00010428007276303794
0.8300000000000001,0.011781244589305202,0.004805331056875683,0.003029920728509576,0.001348900955561312,0.00011199549932615113
0.84,0.011242590296079715,0.0038247052903754375,0.0027442149527352887,0.0011707422283759468,0.00010359493045099822
0.85,0.010898217339437105,0.003676901621874876,0.003048470087959081,0.0012676303751192291,0.0001217690360215393
0.86,0.011241372151083426,0.004667362516279389,0.002822472650536317,0.0011649228949203003,0.0001460899831906166
0.87,0.013597021678645892,0.005266710444331059,0.0029452371842892157,0.0014084441388578475,0.00016030491915689825
0.88,0.013252997580363489,0.0051162585941998346,0.0028869084332709145,0.0014984087861978149,0.00012444472680490042
0.89,0.011601192880260217,0.005009100461819335,0.0027347948949989946,0.0015459889409499233,9.154864196841743e-05
0.9,0.009098827565289434,0.005035736602168455,0.0029934295259720837,0.0015710650443101866,7.242123760775491e-05
0.91,0.009651604438386968,0.004307253920391662,0.003145181639453673,0.0013141935662804908,8.38967926046119e-05
0.92,0.009330068695392692,0.003623827215951113,0.0030940518122105467,0.0013978934872964444,7.956107810070435e-05
0.93,0.010500909561527957,0.0026607210286931264,0.002251991740572723,0.0013735469106598399,9.5009506274843e-05
0.9400000000000001,0.009495013790443953,0.0031455345031546175,0.0018102516306915395,0.0012670166810476863,0.00010788689289362461
0.9500000000000001,0.009433224684089773,0.0028444001748542513,0.002248817951376569,0.0010199377042664167,0.00012898149566952996
0.96,0.0067907250143010665,0.003255341309443574,0.0019741633956800527,0.0007467107171204317,0.00012475997790353455
0.97,0.005891166321957764,0.003352791994916773,0.0018982569335106374,0.0007279101301004127,0.0001197847312868382
0.98,0.005926066992453826,0.003842110136663417,0.0014698939268340543,0.0008463566391249901,0.00013556330628047993
0.99,0.006237586445574508,0.003874287214299529,0.001576411376346547,0.0007630062599227108,0.000164506993431149
1.0,0.006524425055554827,0.0036360543145411975,0.001954054032523644,0.0008457182924316612,0.00022430121912130416
1.01,0.006210108884641942,0.0032019497788076563,0.001885031618435028,0.0006833782026926893,0.0002559473123011928
1.02,0.006447211918429577,0.00320787555893541,0.0018987081338149004,0.0006021139682377422,0.00026405922635011826
1.03,0.005993683050528559,0.0029939702024063056,0.0014258010590912705,0.000551271239393669,0.00024243890460849346
1.04,0.005467436548614255,0.0031388953748772114,0.00138309294809041,0.0005103584527915729,0.00024595431758126483
1.05,0.006403068903650756,0.0026368981777718887,0.0014391044583881769,0.0005220060547490885,0.0002825151707791428
1.06,0.007042643444891401,0.002537437334431831,0.0015260861691004843,0.00041946780703818506,0.0003232317794475058
1.07,0.007439593346084249,0.0021900038055725044,0.001627134945947481,0.00039672806131698583,0.00033561781714060694
1.08,0.007072463879488759,0.0023668273056894847,0.001429105090616704,0.00042505667379199403,0.00033534752416934725
1.09,0.0068136691782127445,0.002594761872475951,0.0011552995355137946,0.0004589594280449671,0.00032978458317244335
1.1,0.006201656303341553,0.002498431221285257,0.0009639661908866274,0.0005117887887134459,0.0003112083558961676
1.11,0.005071637161479621,0.0024593311121566233,0.0011386033835115049,0.00043264750869935454,0.0002821747039938685
1.12,0.0037992351269525446,0.0020145501155491544,0.0013791843926679865,0.00037549778385568406,0.0002551303839737147
1.1300000000000001,0.0034852852146730244,0.0016396679360738383,0.0012553770069353013,0.0003437962949669338,0.000262025265502492
1.1400000000000001,0.0039612506854789144,0.0017823059362204953,0.000984530607924354,0.0003306470182074012,0.0002821742969927082
1.1500000000000001,0.004451405892620686,0.00183411750242718,0.0007602143868427454,0.0004604179204800264,0.0002935504348743897
1.16,0.004880068927983655,0.002214820831317989,0.0007441793781421426,0.00042896058240539847,0.00027495880344963967
1.17,0.004387507389828937,0.001957742108848456,0.0008829576407071179,0.0005161495930457223,0.00024298870416411002
1.18,0.004150158633458442,0.001983012647100142,0.0008412634025993864,0.00040533000477935657,0.0002401527082437122
1.19,0.0047497084015589485,0.0020513984283454753,0.0007383667479016591,0.00046100172584058935,0.00025822469702557207
1.2,0.004550793823276175,0.0022072027985504056,0.0007117324253496255,0.00037264113722764385,0.000276019614677218
1.21,0.0032829854365979214,0.0017032528862994034,0.000745161798435259,0.0003636993532559785,0.00023581109519276193
1.22,0.00312821621672153,0.0016654160101555438,0.0006511756612617795,0.00029018164957084127,0.0001696206728264877
1.23,0.003546128024554086,0.0013517189953644734,0.0008915945456383614,0.0002377131441166874,0.00011889988115439899
1.24,0.0032048278921842175,0.0011131139596621401,0.0007695958781610323,0.00022742148667986135,0.00010531938776630858
1.25,0.0031072530523040083,0.0012107987571994517,0.001025549321961706,0.00021740118008439774,6.563124697285513e-05
1.26,0.00369024214546959,0.001158153175172819,0.000564631793258779,0.00020796580408349207,6.69240364342097e-05
1.27,0.0023875282617682346,0.0012036626974826817,0.0006390885818054381,0.00020442038739234062,5.818590650958034e-05
1.28,0.0023891701955263884,0.001066911347632378,0.0007839661510580923,0.00016365890649392827,5.970676598202462e-05
1.29,0.002460135918573944,0.00095084226835339,0.0006969866018251983,0.00014730670807394604,5.515913108330348e-05
1.3,0.0022203888977581276,0.0009610934057694876,0.0005729305997689998,0.00015360779694720825,5.3899229543805737e-05
1.31,0.0025894715494425946,0.0008291997762595341,0.0005636967499758116,0.00013930893205196056,9.988054962076642e-05
1.32,0.0023134749793776777,0.0006043815847385425,0.0004723970719218927,0.00013216815187075658,6.258485554089126e-05
1.33,0.0017475883734500808,0.0007530047225185886,0.0004887771729149546,0.00011457087453649947,6.726549373806706e-05
1.34,0.0015201905350809134,0.0007111128126392777,0.00038616514400426365,9.516666494793493e-05,6.948358967627414e-05
1.35,0.0017466077730340693,0.000680951345894528,0.00038626933916926186,9.052365382586046e-05,6.829086077628548e-05
1.36,0.0014703917012982384,0.000592567917423618,0.0003289659933736086,6.935685755144941e-05,6.143817695211499e-05
1.37,0.0017097824079533018,0.0005047756230189039,0.0003332544224537874,8.772070575199112e-05,8.927667682645627e-05
1.3800000000000001,0.00147092553877708,0.00059975641603006,0.00032153554819333607,7.847390368631948e-05,7.085109030240656e-05
1.3900000000000001,0.0012201956820185635,0.0005467408271400508,0.0002843653770662492,6.579328422881885e-05,9.4301929766381e-05
1.4000000000000001,0.0011476463325059594,0.0004834285727024443,0.000326336186364787,7.92570399554196e-05,8.924048744658066e-05
1.41,0.0012675907604183685,0.0005517282394182489,0.0002528672447638817,5.9286438165507805e-05,6.82275956599504e-05
1.42,0.0012962498335240395,0.0005952042020554732,0.00023846283004759033,6.822375857707742e-05,8.361738884277017e-05
1.43,0.001242970805699599,0.0005147960739016312,0.00017799063996978807,6.686683860275833e-05,8.69752196119693e-05
1.44,0.0011497475193835518,0.0004187679854062902,0.0001461166739444642,4.683298019321239e-05,7.478151981408875e-05
1.45,0.0009067820948956144,0.00045388771188179195,0.00020935736348731189,4.224881005761145e-05,9.225039626196852e-05
1.46,0.0009335382100978573,0.00045912483498037097,0.0002185337662256608,3.984610983166812e-05,7.086114388975113e-05
1.47,0.0008599916115744435,0.0004913279921576006,0.00019979067553044092,4.5320065028536693e-05,8.840838064936641e-05
1.48,0.0008997156398411486,0.0004408079913238023,0.00015655626430046503,4.552260772789679e-05,5.534467240333217e-05
1.49,0.0008691240228499548,0.0003472979525885342,0.00016347187473480683,3.719551584542131e-05,3.764726911308224e-05
1.5,0.000940112834743184,0.000298202123003495,0.0001726055900335043,3.8060184939625136e-05,4.800906230698056e-05
1.51,0.0006748124090810183,0.00038208638543225226,0.00014225613820334309,2.9482377236334835e-05,0.0001027884663340129
1.52,0.0007397213079651849,0.00040340210732504303,0.00018959293387455845,3.750935943144976e-05,9.31280968773797e-05
1.53,0.0008343452275607475,0.00028495889839749965,0.00015257807737125318,2.5475332772472578e-05,5.336265383398044e-05
1.54,0.000571158509831511,0.00030896868610462197,0.00011706219225017308,2.1365329154616557e-05,0.0001418447943270348
1.55,0.0005202293348185802,0.00019941075943389185,0.0001410159580274347,3.163775859852909e-05,0.0002004407053955884
1.56,0.0004701030176583978,0.00018402932254704335,0.0001135160528614976,1.782604104954731e-05,0.0001280728273177974
1.57,0.0005045633379079705,0.0003095595801107335,0.00011124443027500492,2.3536775242935185e-05,0.00030152590823517747
1.58,0.00055004972258872,0.00021535082360048146,9.043392435889355e-05,1.7790532629482407e-05,0.0004179324064152983
1.59,0.0004440686346321278,0.00021502754206619712,0.00011356370638132345,1.7197785303273962e-05,0.00039902598838696354
1.6,0.0004261786214190661,0.0001873437917497785,8.494269094615794e-05,1.4265109005515256e-05,0.0003176660840542655
1.61,0.0004489160233704443,0.00015862555303405095,7.364056908048073e-05,1.3280327378128575e-05,0.0008757882252544275
1.62,0.0004100791640771862,0.00016718582673104764,7.739896786324782e-05,1.1732057430500516e-05,0.0004732243773880718
1.6300000000000001,0.0003845417058477472,0.0001856518146588453,6.763350742096082e-05,8.324700048620845e-06,0.00016569468753699444
1.6400000000000001,0.0003372660929837518,0.0001355972608603568,6.247780168564848e-05,9.232481018390418e-06,0.00013118330972895876
1.6500000000000001,0.0003983689167953722,0.00013894950360358565,7.835383648601925e-05,1.1269200074508842e-05,9.26477686381635e-05
1.6600000000000001,0.00035727465116228033,0.00010644293343252386,4.678326903603819e-05,7.809227965795073e-06,0.0002391650504408632
1.67,0.00030667860899794507,0.0001232072847217988,4.2277142335340185e-05,8.910672643982229e-06,0.00014066294857390115
1.68,0.000260829545276461,0.00010394758015494332,4.41463864583225e-05,7.343304365058873e-06,0.0001600462437399327
1.69,0.0003687857346237243,0.00010398835968503177,5.131516598160729e-05,6.994474321108941e-06,0.00015556431743765078
1.7,0.0003224100049566086,0.00010634046447298746,3.9328195060976384e-05,5.779860842703173e-06,0.00016445489761973163
1.71,0.00027186461001881126,0.00011002176062323231,3.9762288746107255e-05,4.561759471469518e-06,7.357082367895434e-05
1.72,0.0002965208381973811,9.202882903806692e-05,4.258204586645066e-05,5.6128123016051766e-06,6.022758212016321e-05
1.73,0.00022502464047591253,0.00010775369204126724,3.8703282440778934e-05,4.556033753963762e-06,4.148822228923489e-05
1.74,0.00020915495889492394,8.395666840619131e-05,2.8930747107955595e-05,5.1002962803742185e-06,2.8688568659349732e-05
1.75,0.00021341451628422955,7.045520068713831e-05,3.447391109170227e-05,4.246610534974519e-06,5.143520921708785e-05
1.76,0.0001822296301731017,7.364898557669239e-05,2.635758544236723e-05,3.2464795640837463e-06,7.156523903934386e-05
1.77,0.00017804796010054827,7.279983135567979e-05,2.878843323713381e-05,2.482996022463634e-06,4.271932039118039e-05
1.78,0.00021129002294693883,7.85944200045387e-05,2.7208601252242155e-05,2.9990226340039024e-06,2.727326652735222e-05
1.79,0.00014455210325491975,7.770116696301788e-05,2.6940713267594256e-05,2.741661788905033e-06,1.7800257637435585e-05
1.8,0.000174262688404879,6.690715179529963e-05,3.2290793511001194e-05,2.3868122251987833e-06,1.0941652413145327e-05
1.81,0.0001469597990593093,6.63401890345922e-05,2.4195196167959177e-05,2.54414973296839e-06,9.407596640444168e-06
1.82,0.00016813969846818198,4.3717765581428224e-05,2.029830995462111e-05,3.1821235849590704e-06,4.625231726624787e-06
1.83,0.00019538539151128952,5.001996477608123e-05,2.1741394416912204e-05,2.3556314633456198e-06,7.275319100145962e-06
1.84,0.00016393470337081728,3.8454426137067725e-05,2.1714408891574448e-05,2.208043089404796e-06,9.848410834751367e-06
1.85,0.0001227404941104516,3.434677460075568e-05,1.9237224101136508e-05,1.9425293272205727e-06,9.810895082389139e-06
1.86,0.00016543604937433018,3.293988211785261e-05,1.806898522123816e-05,1.391743830458178e-06,8.73661964517129e-06
1.87,0.00010874368103843666,4.10691082131794e-05,1.6487294422871327e-05,1.3271026812135292e-06,8.258404484740277e-06
1.8800000000000001,0.00011164894526174999,2.568414487114143e-05,1.3082395289691599e-05,1.5511327141933003e-06,1.0816944682915897e-05
1.8900000000000001,0.00011071031629382281,3.126525835676599e-05,1.3726479589048903e-05,1.3654326941969137e-06,8.9331584622717e-06
1.9000000000000001,9.618368900598818e-05,3.744472944462026e-05,1.0490679496456292e-05,1.2763246872109528e-06,7.964326894178564e-06
1.9100000000000001,0.00010642752261739351,3.19854042178047e-05,1.395043519399166e-05,1.200611365038047e-06,6.905085764185056e-06
1.92,6.977588008026641e-05,2.3290431802243256e-05,1.0837802159193875e-05,1.1060397086650466e-06,8.112608084573967e-06
1.93,8.074624631712551e-05,2.2911741221844222e-05,1.1395080297922481e-05,9.611889652602669e-07,7.850610321344002e-06
1.94,8.118814727929203e-05,2.2923250774481717e-05,1.1221259139494622e-05,1.0616234067533404e-06,5.822643826131372e-06
1.95,7.666890452695286e-05,2.071567504146576e-05,8.775368348549875e-06,1.0135283497944944e-06,4.884417425586178e-06
1.96,9.695390224969392e-05,2.1312317551233686e-05,7.353511072602911e-06,9.083161266047861e-07,4.9720370814272935e-06
1.97,6.55818519231204e-05,1.4941802445864352e-05,8.217771716609059e-06,1.1371360674433986e-06,2.850057020514479e-06
1.98,7.391532158711241e-05,1.965404385453315e-05,7.647317674374892e-06,9.818792039285397e-07,5.83087307834098e-06
1.99,8.665272172352958e-05,1.6608743399980694e-05,6.6516223125959245e-06,9.447851489397368e-07,5.672820730766462e-06
2.0,6.491874593494843e-05,1.3445767216947629e-05,8.745790074479222e-06,8.29420009004735e-07,2.9571838928613015e-06
2.0100000000000002,6.784114205498074e-05,1.6431583729072876e-05,7.562617835654026e-06,7.667955240024088e-07,3.6413635025811475e-06
2.02,4.656743503479832e-05,1.5136526129833887e-05,5.970732656966361e-06,7.613688496556228e-07,4.953887261658951e-06
2.0300000000000002,6.672861370273304e-05,1.3076205136183969e-05,4.864025938646771e-06,7.456902181371791e-07,4.704988342475975e-06
2.04,6.1005392962775556e-05,8.143775475550512e-06,4.633093785793855e-06,7.614292139965831e-07,4.455377401987444e-06
2.05,5.163653314340455e-05,1.2087461659414559e-05,5.3243830374801554e-06,6.694237568816892e-07,1.0746729905167004e-06
2.06,4.73800957898073e-05,1.195073837710015e-05,5.61483751340538e-06,7.220950827317657e-07,1.211576574877178e-06
2.07,4.991412560092577e-05,9.657929779397533e-06,5.432298494100634e-06,6.925867647978104e-07,9.404611008460397e-07
2.08,4.190446892104599e-05,9.101023147986062e-06,5.004732220885819e-06,6.858163078338889e-07,1.8669434064192326e-06
2.09,4.69880473048796e-05,1.091225755112721e-05,4.731713769171024e-06,6.597556532995763e-07,1.7498849178096815e-06
2.1,4.649097429291091e-05,8.07191572620511e-06,4.225558785289445e-06,6.531207317408976e-07,1.8949382701026695e-06
2.11,3.905558971001335e-05,8.522423026054958e-06,4.0913426550526485e-06,6.39997175104125e-07,3.2722244532456708e-06
2.12,3.706531581133127e-05,9.01485719185321e-06,3.348043295715193e-06,6.213066855738492e-07,6.698823323616448e-06
2.13,3.4572536294811464e-05,6.635805695412834e-06,2.885507643043972e-06,5.849419656439471e-07,2.4320678886861204e-06
2.14,3.0487839202455684e-05,5.621134398059175e-06,4.4059350666683145e-06,5.576338494841875e-07,5.6282190289382e-06
2.15,2.9963378858765172e-05,6.745203923740199e-06,3.688550144905985e-06,5.537071494702181e-07,2.3557573488986366e-06
2.16,2.979352020495785e-05,5.120253513612919e-06,3.3302476440922084e-06,5.49643330461234e-07,3.5832794832751462e-06
2.17,2.8597923183900047e-05,4.81834592752352e-06,3.194925824421156e-06,5.529636448740173e-07,5.432849435426468e-06
2.18,2.457814570068272e-05,6.148205729313652e-06,2.622189305664115e-06,5.107356204989966e-07,7.070948246959594e-06
2.19,1.9647670666170816e-05,4.714755192845558e-06,2.7617708818120324e-06,5.101867142559665e-07,5.178540942690658e-06
2.2,2.0475036928798306e-05,5.028781536120652e-06,2.6635393971586506e-06,5.007052667672748e-07,2.0113264116473546e-06
2.21,2.113545705995164e-05,4.722215570983332e-06,2.815462474123575e-06,4.85831452706153e-07,2.6387510425844427e-06
2.22,1.8132097094895128e-05,4.048390363309059e-06,2.7351948210687522e-06,4.757919461162712e-07,3.245732926494246e-06
2.23,2.0426983307090887e-05,3.2058307221801725e-06,2.3668519562749985e-06,4.7279453227418485e-07,3.568091824375303e-06
2.24,1.3843341852567405e-05,3.5938668438381964e-06,2.1818145113769447e-06,4.671898968905997e-07,3.2302041725701784e-06
2.25,1.6029775070211654e-05,3.5535083869964623e-06,2.1249846052282635e-06,4.432782839471576e-07,3.0758784137974692e-06
2.2600000000000002,1.701744444031238e-05,2.718005269343568e-06,2.2333464754498363e-06,4.3642212398006737e-07,2.5298709145482512e-06
2.27,1.9240103035712868e-05,3.1657987384586477e-06,2.1696042103471884e-06,4.319595821572524e-07,1.5188285072168378e-06
2.2800000000000002,1.762972994629977e-05,3.0606523060690897e-06,2.21260694833034e-06,4.222658437403568e-07,2.7572415896385756e-06
2.29,1.8532866725260272e-05,2.8534919566858933e-06,2.179670785652031e-06,4.1372975696861023e-07,1.451626726962831e-06
2.3000000000000003,1.6317598504039687e-05,2.905942997085721e-06,1.7657904318737994e-06,4.0685139640019205e-07,5.127765594815614e-07
2.31,1.3627713979130646e-05,2.918606475313171e-06,1.836521468223469e-06,3.994056370543189e-07,6.734279576494567e-07
2.32,1.2978431675334946e-05,2.771695077795529e-06,1.863792637069597e-06,3.997865411296965e-07,4.738523365472409e-07
2.33,1.1527378436438822e-05,2.7695125621901656e-06,1.8632589853653725e-06,3.791503003723731e-07,1.0549671903119917e-06
2.34,1.3364873256942492e-05,2.4717660088373418e-06,1.8831500519712124e-06,3.731765975149756e-07,1.305935791773531e-06
2.35,1.6797534232091557e-05,1.943964554484471e-06,1.6933899101337914e-06,3.6417670674323725e-07,1.6427012833580604e-06
2.36,1.0598890644714097e-05,1.4612338294384885e-06,1.7564172828795326e-06,3.633419772752784e-07,1.0649293925508739e-06
2.37,1.0166297388575253e-05,1.9914121042895247e-06,1.6031590160532878e-06,3.4220609031712977e-07,5.331411032533721e-07
2.38,1.0967638104629664e-05,1.922605534864495e-06,1.5311818645704395e-06,3.416670213599609e-07,5.368897052947869e-07
2.39,8.621691876413558e-06,2.242000745592237e-06,1.5328006624697662e-06,3.391859776065073e-07,8.308485067504701e-07
2.4,9.14167588166768e-06,1.9202571575853404e-06,1.5463123903133808e-06,3.4056911324827737e-07,8.988925599440387e-07
2.41,1.1029744240882934e-05,1.3394963448415996e-06,1.5960099956522907e-06,3.2058210992330504e-07,1.7228594116053214e-06
2.42,1.1292844620349406e-05,1.4757260691352844e-06,1.4428516908435695e-06,3.158309734437264e-07,5.927667731127753e-07
2.43,8.792918382387904e-06,1.6379853321516515e-06,1.422018793061844e-06,3.110249837694727e-07,2.418138538022236e-07
2.44,9.195260170707534e-06,1.063211824980623e-06,1.3524411836240926e-06,3.016651722705663e-07,3.533370013252106e-07
2.45,7.370684709539454e-06,1.3592993602059104e-06,1.3588773864257395e-06,2.952649935325707e-07,1.4885808242309833e-06
2.46,6.609497364184667e-06,1.2092128305160709e-06,1.3574050788999534e-06,2.8532038552843144e-07,9.80727213109088e-07
2.47,8.06832611316696e-06,1.0341321626164547e-06,1.3390879490769125e-06,2.794415582558958e-07,5.654543030415404e-07
2.48,7.0975406535460925e-06,1.0882693362073985e-06,1.2474181017858236e-06,2.8177546335852626e-07,3.849151631637356e-07
2.49,5.690659133047142e-06,1.0071608782616718e-06,1.2194007115778506e-06,2.724302863374882e-07,1.8433136041190388e-07
2.5,6.297333586894603e-06,1.1414610035638822e-06,1.2155037287228169e-06,2.6972677839552366e-07,6.370572136700773e-07
2.5100000000000002,4.584094852063021e-06,8.62816034470181e-07,1.207554751256663e-06,2.661608394816921e-07,1.0385288136564833e-06
2.52,5.240007811756068e-06,9.473770399680774e-07,1.15025151071372e-06,2.527032705655597e-07,7.875211038484277e-07
2.5300000000000002,5.088926696117328e-06,8.71096955530713e-07,1.1673487634926346e-06,2.4690518133601503e-07,2.3805931609162854e-07
2.54,5.229948823787401e-06,7.087135760692748e-07,1.110671348997587e-06,2.431772519019686e-07,3.481803340606996e-07
2.5500000000000003,6.000167901177298e-06,1.0118913601666336e-06,1.0871756065728198e-06,2.4206953045780515e-07,4.065183770008179e-07
2.56,4.5470832073219375e-06,8.036727825066639e-07,1.0779074576607231e-06,2.4446524080598315e-07,5.325442377667022e-07
2.57,3.6123355642986854e-06,7.90809559780972e-07,1.0558216324209483e-06,2.3466639711857162e-07,5.413368740624166e-07
2.58,3.660442753959405e-06,8.419101273241836e-07,1.0419472642946528e-06,2.3045245442750993e-07,4.6174003132040515e-07
2.59,4.114153989456636e-06,6.340813566693821e-07,1.0278277434739821e-06,2.2613746629343403e-07,4.7070869522590495e-07
2.6,3.82011385845234e-06,7.542596402230492e-07,9.933658371769947e-07,2.1938970498089226e-07,2.5976966058289196e-07
2.61,3.128605115687068e-06,7.560180353514375e-07,9.857516148746072e-07,2.1702117295885896e-07,3.529066126836968e-07
2.62,2.6196652321643496e-06,6.546954186274265e-07,9.610665528799571e-07,2.1208364127191436e-07,3.104129510541173e-07
2.63,2.2543480629837087e-06,6.113640942221305e-07,9.521746934271701e-07,2.0893425971094593e-07,8.964704814081479e-07
2.64,3.2370863861378888e-06,6.595176401778569e-07,9.335628289025489e-07,2.0306619435179802e-07,4.585768456247312e-07
2.65,3.3868068195116932e-06,5.844184733271103e-07,9.124720825058799e-07,2.0113927759827992e-07,1.6074161784072524e-07
2.66,3.975556537632321e-06,5.745326864366798e-07,9.014121910853184e-07,1.965597179546195e-07,3.2204922035656993e-07
2.67,3.7954963980599854e-06,5.812493829301347e-07,8.80791158069318e-07,1.994195794209251e-07,3.9937344571090794e-07
2.68,2.232748702531208e-06,5.571120800936982e-07,8.637833228244576e-07,1.9123692858093515e-07,4.202203665950002e-07
2.69,2.995325796209873e-06,5.10478220847394e-07,8.535260529229859e-07,1.8576113180719235e-07,2.7230018713068714e-07
2.7,2.9682613155434203e-06,5.923401677212949e-07,8.346677237443901e-07,1.8137302711136576e-07,2.7717912229817433e-07
2.71,2.9018412413482706e-06,5.246189511837208e-07,8.262203240654221e-07,1.8021186168492246e-07,2.6798504686537935e-07
2.72,2.0731789103184952e-06,5.130841928514609e-07,8.090593907300427e-07,1.780699776933972e-07,2.899028158902817e-07
2.73,1.7880101432769261e-06,4.640677607132464e-07,7.781278062008829e-07,1.7532525458155327e-07,2.5747008167945893e-07
2.74,1.202307892607248e-06,5.126656548738081e-07,7.857762497054356e-07,1.704962862223315e-07,2.9800685461307125e-07
2.75,2.3131734681923223e-06,4.641221982347099e-07,7.541450627010219e-07,1.7018135423476526e-07,2.832122636566874e-07
2.7600000000000002,2.7683977249793126e-06,4.4511790609731755e-07,7.466975791964303e-07,1.629776172276892e-07,2.7885586190898787e-07
2.77,2.2110481331814193e-06,4.237138925317772e-07,7.252214422846843e-07,1.6175553689796932e-07,3.220961368160229e-07
2.7800000000000002,1.6432187840346823e-06,4.0128892820376695e-07,7.187978869493441e-07,1.5871112595701292e-07,2.1650567976063558e-07
2.79,1.7257572364775002e-06,4.2284297321637555e-07,7.079079738770133e-07,1.574783654331413e-07,2.5496562121518386e-07
2.8000000000000003,1.79111903558473e-06,3.919503122826443e-07,6.913140850173533e-07,1.5273622839534983e-07,2.871265760723015e-07
2.81,1.6657702985120111e-06,4.3195898813666145e-07,6.857477677655001e-07,1.5082722457419805e-07,2.44979288495214e-07
2.82,1.7987993223029395e-06,3.6738486597496353e-07,6.678874482436647e-07,1.488283308261153e-07,1.62227841417732e-07
2.83,1.473912856242436e-06,4.107172332077487e-07,6.623915222963909e-07,1.4592744025928757e-07,2.508893506178064e-07
2.84,1.3114577828818443e-06,3.4449243455602125e-07,6.478165613710688e-07,1.4255542224690358e-07,2.07959323999553e-07
2.85,1.8079192271562124e-06,3.8601346255656164e-07,6.34178014825817e-07,1.4080434814014175e-07,2.4510040380468434e-07
2.86,1.5653676767827238e-06,3.5559452854334933e-07,6.229561387554106e-07,1.3768791158230657e-07,2.2206675440100716e-07
2.87,1.394877462186453e-06,3.426894565138517e-07,6.108868746361139e-07,1.3671441179754142e-07,1.4498996463296607e-07
2.88,1.2595023214975313e-06,3.523754887347933e-07,6.050434991594649e-07,1.3306924708382834e-07,2.2563265394872024e-07
2.89,1.086593230707958e-06,3.2255555269288185e-07,5.919162405504397e-07,1.2812491593300618e-07,2.3566796077825096e-07
2.9,1.2355674600478199e-06,3.4730112796027205e-07,5.822585419439278e-07,1.3129676685109604e-07,2.0816559268759015e-07
2.91,1.3236426654581836e-06,3.060558320849927e-07,5.73485804412153e-07,1.2782522328987546e-07,1.9505994723415346e-07
2.92,1.41159280668835e-06,3.3665875953906177e-07,5.671966082699305e-07,1.244088007196452e-07,1.589270311510206e-07
2.93,1.2998818469147097e-06,2.9899691336475805e-07,5.591554303054958e-07,1.2591595401907332e-07,1.6720308521109687e-07
2.94,8.390134038270967e-07,3.2950302882103354e-07,5.422920516512592e-07,1.2198685634800272e-07,2.395557552670139e-07
2.95,1.1078172078065702e-06,3.027940477047213e-07,5.397055259553797e-07,1.1810025692819118e-07,1.8726530353089422e-07
2.96,1.1802988710261784e-06,2.9504183160570034e-07,5.37889234771613e-07,1.1745952848112255e-07,1.524840280574913e-07
2.97,1.0218886771371078e-06,3.0500188592941474e-07,5.187034461375394e-07,1.1514486352824288e-07,1.4678010635136995e-07
2.98,8.847541616619684e-07,2.7830715587150215e-07,5.141341217405833e-07,1.1328586534135733e-07,2.0307276710918414e-07
2.99,8.456555619974008e-07,3.0225285209902135e-07,5.029600604622913e-07,1.1276168931462774e-07,1.7904054385307468e-07
3.0,8.921406656608708e-07,2.657459767188613e-07,5.004320203064321e-07,1.0975273735205579e-07,1.518673902911321e-07
3.0100000000000002,1.016255083720314e-06,2.926101732971272e-07,4.901673494853961e-07,1.0864582913672527e-07,1.60330432481864e-07
3.02,1.0866867541438983e-06,2.6292764575427127e-07,4.833201720482606e-07,1.0821217027977472e-07,1.511401672923019e-07
3.0300000000000002,7.152219297869463e-07,2.728513019051884e-07,4.690933284340934e-07,1.0614235006799435e-07,1.6638267679810767e-07
3.04,7.897423787941245e-07,2.500995560600225e-07,4.6952820361305814e-07,1.0213691501943972e-07,1.6654940140414643e-07
3.0500000000000003,1.038725635282184e-06,2.755127911164292e-07,4.629627368894716e-07,1.0084532786139542e-07,1.3698736949541406e-07
3.06,8.488445543809573e-07,2.424275332841446e-07,4.484673578285526e-07,1.0086733126649891e-07,1.4726200363876123e-07
3.0700000000000003,6.766627694049395e-07,2.588813393302582e-07,4.459010999980474e-07,9.816828254080468e-08,1.5124182297302398e-07
3.08,5.40289715936544e-07,2.3627463089013461e-07,4.3877189153488493e-07,9.670640360595723e-08,1.4595362051332495e-07
3.09,6.139225161494417e-07,2.474278595654781e-07,4.2800959753461474e-07,9.481394396294105e-08,1.3250281958100733e-07
3.1,6.385744483100727e-07,2.2963421538430016e-07,4.2130615624421017e-07,9.369005206892057e-08,1.3979242440015752e-07
3.11,6.385949177964351e-07,2.366030712092908e-07,4.1958213859993753e-07,9.235272526660027e-08,1.4654689862760173e-07
3.12,6.201030935561149e-07,2.2675924483164893e-07,4.0760857092354203e-07,9.11602097856037e-08,1.2572655694732178e-07
3.13,7.413745089134511e-07,2.2270335482152428e-07,4.041554187955246e-07,8.828179966739905e-08,1.3643886868662864e-07
3.14,7.325502536194338e-07,2.2512350621759539e-07,3.9439801462161427e-07,8.641734723694254e-08,1.34460240661762e-07
3.15,6.428472500316881e-07,2.1627916293699855e-07,3.93269536906174e-07,8.839160853901891e-08,1.258001961531097e-07
3.16,5.555304672158379e-07,2.2005778055713247e-07,3.827575608223759e-07,8.542632359963819e-08,1.3015647140309976e-07
3.17,4.883362920710436e-07,2.0655209198761667e-07,3.810070873656202e-07,8.432211997515123e-08,1.2687027614072136e-07
3.18,5.420805534658313e-07,2.138585185432844e-07,3.7347116980521506e-07,8.298579081433939e-08,1.2563522174741966e-07
3.19,5.24520211487602e-07,2.0407002676861865e-07,3.654972808804197e-07,8.207517447183983e-08,1.1719471232182624e-07
3.2,6.411902218866148e-07,2.0485045311715216e-07,3.6393073898792283e-07,8.087899470031264e-08,1.1687158448660154e-07
3.21,4.949714283799933e-07,1.9593199518420793e-07,3.564944461717131e-07,7.78840890875211e-08,1.2312554335411848e-07
3.22,4.531086617369134e-07,1.964065433316813e-07,3.5352477631924356e-07,7.869488259372663e-08,1.1885009557809608e-07
3.23,4.0659913756712275e-07,1.944171167999116e-07,3.467544068624387e-07,7.784747082754699e-08,1.1274427968599594e-07
3.24,4.284802671465662e-07,1.8836277902720198e-07,3.410572369226083e-07,7.62129052835317e-08,1.1093547170762609e-07
3.25,5.179834251457769e-07,1.8554066448743096e-07,3.3959992261078e-07,7.537475851379655e-08,1.1212591173212142e-07
3.2600000000000002,5.240600953884497e-07,1.862496416851599e-07,3.326889780460762e-07,7.427088057235748e-08,1.0951439000275993e-07
3.27,4.6578942283360304e-07,1.835916474070922e-07,3.2711870331943046e-07,7.198256345781742e-08,1.1138728206100983e-07
3.2800000000000002,4.483629726342581e-07,1.7714540576683664e-07,3.263062821071251e-07,7.2386336827404e-08,1.0072672901907235e-07
3.29,3.9186900089562786e-07,1.7701738228179644e-07,3.1964797278096235e-07,7.094442152844426e-08,1.0529999943403685e-07
3.3000000000000003,3.993644830757552e-07,1.750930142337624e-07,3.1211897775991144e-07,6.997578594577326e-08,1.0482597337175331e-07
3.31,3.841122688798887e-07,1.738513274543056e-07,3.100910898089158e-07,6.861506463657592e-08,1.0348555770119473e-07
3.3200000000000003,4.860029546967743e-07,1.7122127664083343e-07,3.0598161084454374e-07,6.743186537923893e-08,9.843004187102167e-08
3.33,3.9133799150612053e-07,1.668335795644867e-07,2.9850084077764137e-07,6.663046379229517e-08,9.928703654341121e-08
3.34,4.214057497235892e-07,1.63292496610286e-07,2.9941022395067396e-07,6.62304657601383e-08,9.954700081463517e-08
3.35,3.3645514577148613e-07,1.6399775039541703e-07,2.91324130999554e-07,6.547528457937993e-08,9.450303557879236e-08
3.36,4.2643776613069564e-07,1.6092261520731576e-07,2.8753459939914727e-07,6.359241453821752e-08,9.121580564531911e-08
3.37,3.459236752856391e-07,1.5821516897481628e-07,2.816800697305656e-07,6.239511464764285e-08,9.491908612418065e-08
3.38,3.4429691273062717e-07,1.5701004389524315e-07,2.796281437955277e-07,6.148993219094351e-08,9.03383490683538e-08
3.39,3.2462629841319335e-07,1.5258464451357624e-07,2.7729678995984733e-07,6.061190067918254e-08,9.119756734126538e-08
3.4,3.6740978247581354e-07,1.4855734280057416e-07,2.726716061184009e-07,5.991123995167793e-08,8.871472774863151e-08
3.41,2.7856379872498634e-07,1.495611860561594e-07,2.648488674143128e-07,5.913152706970567e-08,8.798620893069634e-08
3.42,2.914111292040221e-07,1.4964664667698235e-07,2.6523665731376626e-07,5.822210165294498e-08,8.682637019240686e-08
3.43,2.596274430750271e-07,1.4472297480751487e-07,2.6023350471481126e-07,5.801587208575996e-08,8.406036199677215e-08
3.44,2.670704180288277e-07,1.443675806407626e-07,2.5717499078240604e-07,5.715981861043556e-08,8.471023102546728e-08
3.45,2.3051326323674242e-07,1.4198509755793556e-07,2.5377165076022e-07,5.614309939221705e-08,8.378212476838758e-08
3.46,2.767426229994157e-07,1.3793774865434482e-07,2.495199286056786e-07,5.6477489784550315e-08,8.165107230075063e-08
3.47,2.510020520335115e-07,1.3770191164843497e-07,2.447176527227515e-07,5.4910433987900246e-08,8.127893039574829e-08
3.48,2.519517978513502e-07,1.355869139410511e-07,2.4428562538394197e-07,5.387453669097946e-08,8.106294597265676e-08
3.49,2.6927335725651607e-07,1.3534714715607112e-07,2.388062776073807e-07,5.271254868403349e-08,7.829617471855754e-08
3.5,2.501293415663346e-07,1.3062883233177304e-07,2.3688083986631095e-07,5.3176703270968416e-08,7.766727883516896e-08
3.5100000000000002,2.69348234193876e-07,1.2748903856516584e-07,2.34319736446586e-07,5.177403943992455e-08,7.770160204562327e-08
3.52,2.647340478713123e-07,1.2919743803027266e-07,2.302658056164785e-07,5.103376158807377e-08,7.589440324421734e-08
3.5300000000000002,2.5363198032522874e-07,1.258155735513297e-07,2.2956530967276448e-07,5.038695280360578e-08,7.41478869511695e-08
3.54,2.593818752646684e-07,1.253887261305085e-07,2.24631188797649e-07,5.002338868932648e-08,7.489003850593528e-08
3.5500000000000003,2.593273371693867e-07,1.224392996105335e-07,2.213815158715613e-07,4.917457825373753e-08,7.35480149359457e-08
3.56,2.384882489797956e-07,1.207382660278743e-07,2.1999048212897146e-07,4.858130180476531e-08,7.163434407993567e-08
3.5700000000000003,2.3117149110756475e-07,1.197192141782292e-07,2.1589077348634716e-07,4.769203950522364e-08,7.154942049432985e-08
3.58,2.16579139680287e-07,1.1715465156607632e-07,2.1338876527125526e-07,4.7299949787308754e-08,6.961780259364445e-08
3.59,2.386026033744199e-07,1.1891118775931386e-07,2.1187357334408942e-07,4.689376876042297e-08,7.067517307778838e-08
3.6,2.285882564305246e-07,1.153806855116712e-07,2.0890963168440119e-07,4.5746273604568154e-08,6.871460917058575e-08
3.61,2.1742473687049197e-07,1.1297244254485294e-07,2.051531637866023e-07,4.5496226197801687e-08,6.743445553903684e-08
3.62,2.1298073374253518e-07,1.1273725762902595e-07,2.016918955597821e-07,4.529428047486199e-08,6.689602575208691e-08
3.63,2.0365008575982732e-07,1.0999495674626835e-07,1.99434109625965e-07,4.42880603961021e-08,6.573595895768367e-08
3.64,2.0251406140518837e-07,1.0955084812341188e-07,1.958660424236599e-07,4.349643501098518e-08,6.502804788836371e-08
3.65,2.1134234905988055e-07,1.0808723262126873e-07,1.9305263033345205e-07,4.311864730026424e-08,6.410265584634023e-08
3.66,2.0441642302468013e-07,1.0605658065971004e-07,1.9202276672916823e-07,4.188538536925641e-08,6.218891359258359e-08
3.67,2.0242965027264476e-07,1.0479658751752492e-07,1.8865681704444545e-07,4.225266444844382e-08,6.217330128766686e-08
3.68,1.9098283728337556e-07,1.0368216873368675e-07,1.8564516108930945e-07,4.206916999500152e-08,6.168634531361537e-08
3.69,1.8071981527536108e-07,1.0284978657795037e-07,1.8484719018548226e-07,4.110235782067049e-08,6.072653702641131e-08
3.7,1.853919239481154e-07,1.0075978017281612e-07,1.8083655685914268e-07,4.018939740270992e-08,5.970215295098874e-08
3.71,1.7751487970267616e-07,9.953018979661285e-08,1.7878704818451505e-07,3.97327015520049e-08,5.961010752270755e-08
3.72,1.743133638625516e-07,9.764760579485302e-08,1.7773185946481405e-07,3.923152713202928e-08,5.908253888295957e-08
3.73,1.640735338322064e-07,9.805653945941475e-08,1.743900313040939e-07,3.898525045935732e-08,5.757272125116119e-08
3.74,1.7152198939988765e-07,9.460038244629394e-08,1.7305050292394327e-07,3.8420717127119075e-08,5.7694362706392176e-08
3.75,1.6491571911962184e-07,9.465810940402968e-08,1.7018860055985e-07,3.787600571795994e-08,5.5791710662409154e-08
3.7600000000000002,1.5902422527348974e-07,9.382303425253162e-08,1.690772242724591e-07,3.755977213620686e-08,5.542321001084831e-08
3.77,1.632076107270215e-07,9.193010303846634e-08,1.667378704652453e-07,3.7098953552831745e-08,5.4886885956137594e-08
3.7800000000000002,1.6187336957844224e-07,9.15552889184533e-08,1.6494453859601618e-07,3.62687086738697e-08,5.41233627862897e-08
3.79,1.6320949514078832e-07,8.93248087586489e-08,1.6186170921026653e-07,3.6124165543434504e-08,5.368627416982048e-08
3.8000000000000003,1.6583022786485206e-07,8.830571997540042e-08,1.6118934573560897e-07,3.568595814764027e-08,5.2927606880933716e-08
3.81,1.5994672199933875e-07,8.744050139099016e-08,1.5832635775704246e-07,3.5021566143247117e-08,5.2137407619064174e-08
3.8200000000000003,1.6054568483950002e-07,8.627742208455961e-08,1.5646412652622112e-07,3.4972549231269896e-08,5.182253328914702e-08
3.83,1.5756108945792356e-07,8.659945925876468e-08,1.5499968632264014e-07,3.426283622015802e-08,5.12205586036905e-08
3.84,1.5503552082918161e-07,8.482131911701986e-08,1.5261811411204344e-07,3.37022951096737e-08,5.007240603303193e-08
3.85,1.5102746736447973e-07,8.384125625584301e-08,1.5033848169057204e-07,3.3706157194114036e-08,5.029536861695488e-08
3.86,1.5344788922416942e-07,8.347850990919175e-08,1.4916995807218876e-07,3.3120651384141545e-08,4.990687485721103e-08
3.87,1.5309766475278866e-07,8.195612095863104e-08,1.47823859448618e-07,3.266302042480094e-08,4.884979241757123e-08
3.88,1.4655872871410637e-07,8.100440041378344e-08,1.4503181816181252e-07,3.2847017285685325e-08,4.7711425325900025e-08
3.89,1.4491213101962403e-07,8.014038164826388e-08,1.432740675683138e-07,3.1844455539288474e-08,4.8192353615849633e-08
3.9,1.426336290803511e-07,7.863540133434048e-08,1.4261028291318447e-07,3.173098491882148e-08,4.7186096707292126e-08
3.91,1.3624128845733045e-07,7.803387603538321e-08,1.405078096153059e-07,3.1366740245765923e-08,4.671386738131301e-08
3.92,1.3553823079377678e-07,7.757309011857693e-08,1.393219028931494e-07,3.112412942121503e-08,4.585143194907798e-08
3.93,1.3414295681211702e-07,7.63679842700894e-08,1.3882248810023028e-07,3.041376926751989e-08,4.5522666598010935e-08
3.94,1.3359753410805685e-07,7.509876685506399e-08,1.3606570593529549e-07,3.0393738363694596e-08,4.489918319368044e-08
3.95,1.341921387746865e-07,7.480880185604659e-08,1.354206455453563e-07,2.997821531793328e-08,4.4455090837267834e-08
3.96,1.2949139454230332e-07,7.292326950627627e-08,1.337030691999495e-07,2.9523270969228414e-08,4.3564956797116355e-08
3.97,1.28726553476659e-07,7.230372580830815e-08,1.326382385302199e-07,2.946960360465881e-08,4.357559236171819e-08
3.98,1.257470776335016e-07,7.264494106404195e-08,1.314226253030907e-07,2.920186852401647e-08,4.297633954500633e-08
3.99,1.295266731749295e-07,7.153143649744869e-08,1.2971717214766064e-07,2.8321926719986704e-08,4.297443425855961e-08
4.0,1.2626952224454468e-07,7.077611037973932e-08,1.270889418574806e-07,2.8379512902666584e-08,4.227954552064679e-08
4.01,1.2326445582689256e-07,7.01873063179028e-08,1.2607095159172702e-07,2.776066091677286e-08,4.178985655972972e-08
4.0200000000000005,1.266731767930287e-07,6.95269075143191e-08,1.2464994886101467e-07,2.7741017978958493e-08,4.1587724236435615e-08
4.03,1.2425701954270586e-07,6.83938238594591e-08,1.2348672125115694e-07,2.7233177896512744e-08,4.0543384443341847e-08
4.04,1.1994278921424452e-07,6.797869208327652e-08,1.2157644155414636e-07,2.6906037374031622e-08,4.041795274244626e-08
4.05,1.1806834134272516e-07,6.700732457104612e-08,1.2072686346208898e-07,2.689276970940388e-08,4.011298097053345e-08
4.0600000000000005,1.184366755341943e-07,6.671421098732243e-08,1.195884358990101e-07,2.6506646160986003e-08,3.950381961347315e-08
4.07,1.1980010151106498e-07,6.634006318136879e-08,1.1825377239934454e-07,2.6225009375311472e-08,3.889841151988996e-08
4.08,1.1742396871177331e-07,6.482956675066817e-08,1.174474883292442e-07,2.5878766578655416e-08,3.8350870160082724e-08
4.09,1.1763125358519698e-07,6.455771183976902e-08,1.1622845920044868e-07,2.5530251665761208e-08,3.832419285348383e-08
4.1,1.1553476897571362e-07,6.413392992875711e-08,1.1415868769260678e-07,2.534313732053144e-08,3.780607587556398e-08
4.11,1.1266455042172827e-07,6.251445567104313e-08,1.1419984833326429e-07,2.55221611474984e-08,3.746922159826019e-08
4.12,1.1218601813472637e-07,6.23525883650151e-08,1.1292534047589068e-07,2.4682544924040243e-08,3.682739444144483e-08
4.13,1.1167837569783512e-07,6.105970127272853e-08,1.1109234583677435e-07,2.4705968683194156e-08,3.701121710731342e-08
4.14,1.0848510471842673e-07,6.099386841571242e-08,1.107643409720221e-07,2.4659038122556888e-08,3.688737008053188e-08
4.15,1.0579277929589081e-07,6.050951389873492e-08,1.0944755793455568e-07,2.4725870697221754e-08,3.6482017592513196e-08
4.16,1.0491602181130365e-07,5.950692508022716e-08,1.0800606469822071e-07,2.427371526913141e-08,3.603951586220967e-08
4.17,1.0487100179729162e-07,5.945636455510248e-08,1.0660410452023927e-07,2.372277904063618e-08,3.5394774444952e-08
4.18,1.0694048864348754e-07,5.892543264783368e-08,1.0629790797845196e-07,2.341105930625413e-08,3.521304234284203e-08
4.19,1.0671075539399237e-07,5.7659224754455355e-08,1.0454815935701761e-07,2.32211563867348e-08,3.477030017726036e-08
4.2,1.0416465803894954e-07,5.789958621282297e-08,1.0395763576200207e-07,2.3015543496443094e-08,3.434831499931412e-08
4.21,9.823862348916369e-08,5.721485707390054e-08,1.0281364299469888e-07,2.2912077671121103e-08,3.3800383389008184e-08
4.22,9.920908540742109e-08,5.643662253187738e-08,1.0140205709694061e-07,2.2589682224313347e-08,3.365197368643129e-08
4.23,1.0122208402122459e-07,5.6329391660047344e-08,1.01011269807458e-07,2.239612929926648e-08,3.3293884505132e-08
4.24,1.0041426524934905e-07,5.548186015913346e-08,9.987139520966539e-08,2.1973657517585546e-08,3.2832688839719096e-08
4.25,1.0010050359639431e-07,5.4636779710497225e-08,9.848457972543632e-08,2.2058333734847912e-08,3.2744303968318906e-08
4.26,9.465952873640175e-08,5.393567215385491e-08,9.779636416985331e-08,2.154112497343116e-08,3.2095236588721614e-08
4.2700000000000005,9.404606009324013e-08,5.4107570376312875e-08,9.71347351122533e-08,2.1561711112269842e-08,3.2229048755753705e-08
4.28,9.496236936813599e-08,5.272129383237372e-08,9.619166448216624e-08,2.1366137623913922e-08,3.172990279448546e-08
4.29,9.399100333931218e-08,5.277864321749264e-08,9.559490485724742e-08,2.101847382488413e-08,3.165833942078629e-08
4.3,9.518400744828323e-08,5.232036458814966e-08,9.413218431937707e-08,2.1001317392635077e-08,3.1191411093650636e-08
4.3100000000000005,9.521826436211249e-08,5.1886033601244744e-08,9.377251490474986e-08,2.083508540360954e-08,3.1048577326960114e-08
4.32,9.053726115207537e-08,5.113982777698755e-08,9.262880002408521e-08,2.0611040693958322e-08,3.0987655805677e-08
4.33,9.141726655853647e-08,5.070390758859545e-08,9.221460337957661e-08,2.0211026958391426e-08,3.0478785823451847e-08
4.34,8.832901250474883e-08,5.066009930716363e-08,9.096554501548007e-08,2.0126701901277777e-08,3.0221212498402985e-08
4.3500000000000005,8.900341282760228e-08,4.950390229741911e-08,9.006166177876439e-08,2.004714387106638e-08,2.9762870380464024e-08
4.36,8.879932700854402e-08,4.952521429018835e-08,8.95718518534796e-08,1.9830821581329783e-08,2.990428354891948e-08
4.37,8.508623776997865e-08,4.931875743103184e-08,8.877593453949675e-08,1.9596063581515176e-08,2.9319119324951727e-08
4.38,8.720417149186846e-08,4.8803941345521524e-08,8.800823868672972e-08,1.9532950008460404e-08,2.918733017789061e-08
4.39,8.706797323043336e-08,4.87241384793279e-08,8.702078534956182e-08,1.9426674753825026e-08,2.873852417997881e-08
4.4,8.484967550452929e-08,4.78548771707022e-08,8.63296516816045e-08,1.9167494723275988e-08,2.8738573613323646e-08
4.41,8.557263271619194e-08,4.7054590330507864e-08,8.541318030883039e-08,1.90662197584943e-08,2.852523045297813e-08
4.42,8.212510338336585e-08,4.709231201952579e-08,8.525194584575055e-08,1.8834785946904025e-08,2.7932597469405268e-08
4.43,8.23050356125217e-08,4.646146550702062e-08,8.397356989546378e-08,1.8649112802138775e-08,2.7799325595597686e-08
4.44,8.44248273596325e-08,4.611337584135568e-08,8.352247320434264e-08,1.825882178494718e-08,2.7605872571717806e-08
4.45,8.166100137328677e-08,4.557808317950075e-08,8.292669493193143e-08,1.825812388856601e-08,2.7372932416378892e-08
4.46,8.229515518186016e-08,4.509745766030338e-08,8.168178998615658e-08,1.823952673099048e-08,2.7341577316845146e-08
4.47,7.968352201964199e-08,4.4738797327318855e-08,8.134433961133836e-08,1.8120084830300817e-08,2.685397837560239e-08
4.48,7.773771735864971e-08,4.424353477924427e-08,8.010270196879998e-08,1.7934430382330987e-08,2.6599233310304363e-08
4.49,8.008261547670747e-08,4.426546919685575e-08,7.96747410745113e-08,1.7658426006195793e-08,2.6428485665390486e-08
4.5,7.750645755407441e-08,4.3666720213915616e-08,7.892453531519838e-08,1.7647238849989498e-08,2.6063626288793965e-08
4.51,7.9276069123647e-08,4.3137711720324934e-08,7.851762395060768e-08,1.7620559578371975e-08,2.6173216898309465e-08
4.5200000000000005,7.809554385016711e-08,4.3032997916132235e-08,7.761056981690874e-08,1.741514427415101e-08,2.5507202635672395e-08
4.53,7.465713546398271e-08,4.267266071034274e-08,7.730810859899227e-08,1.7219567207276078e-08,2.5489323919814135e-08
4.54,7.681514968856357e-08,4.261135434632251e-08,7.63832385420893e-08,1.7069140029208314e-08,2.5414859919859455e-08
4.55,7.51744834093391e-08,4.209703430218381e-08,7.594249830484616e-08,1.697179220984006e-08,2.5190017758158688e-08
4.5600000000000005,7.568373151258848e-08,4.178622569689577e-08,7.558343899371112e-08,1.6748013349296674e-08,2.4878115695994317e-08
4.57,7.419910225283247e-08,4.170083108330607e-08,7.407825597966276e-08,1.659869839664489e-08,2.4568282487779953e-08
4.58,7.105068309061965e-08,4.1112144746409494e-08,7.393504319609254e-08,1.6415613206915424e-08,2.4304445991526845e-08
4.59,7.12868455870334e-08,4.0490246143633276e-08,7.336427500433357e-08,1.626909932950399e-08,2.4238883921171844e-08
4.6000000000000005,7.136625886211253e-08,4.017175059985619e-08,7.2720465654722e-08,1.6080091734839283e-08,2.422225558382415e-08
4.61,7.074945874484603e-08,4.00855896564313e-08,7.239121772229442e-08,1.610308999044385e-08,2.405915152235065e-08
4.62,7.184343488117226e-08,3.922454246270416e-08,7.163433159269323e-08,1.600745914524896e-08,2.3761539673420217e-08
4.63,7.091562617080088e-08,3.9410364731741047e-08,7.126024401405494e-08,1.5777338349256488e-08,2.3407160269853478e-08
4.64,6.721351141720632e-08,3.8954601656467325e-08,7.021782485765761e-08,1.5759331171546782e-08,2.330193512296054e-08
4.65,6.971303764905688e-08,3.862354282208143e-08,7.011749169643294e-08,1.5619211451555104e-08,2.2931414153621255e-08
4.66,6.836978996357645e-08,3.8540558354317845e-08,6.941614934153637e-08,1.540031474786731e-08,2.2983897588105503e-08
4.67,6.680682916909908e-08,3.8214687854057985e-08,6.927933458178373e-08,1.537984365223255e-08,2.281395591624954e-08
4.68,6.995141878686676e-08,3.7965238405724215e-08,6.856722448750455e-08,1.5254574019714917e-08,2.2779918926193037e-08
4.69,6.600666186295329e-08,3.7447233720545957e-08,6.785110189524071e-08,1.5088289109474547e-08,2.2532368758631147e-08
4.7,6.66022844672447e-08,3.71467580303903e-08,6.747574214465327e-08,1.4888287541906884e-08,2.2335603556713845e-08
4.71,6.756014809841944e-08,3.717696911290422e-08,6.685634717284676e-08,1.4830153020611318e-08,2.2353564389010597e-08
4.72,6.399293836258674e-08,3.686407533665285e-08,6.631490556890634e-08,1.46316476630574e-08,2.181764105044576e-08
4.73,6.55060162316129e-08,3.642854096543217e-08,6.601829611669911e-08,1.4592362323346988e-08,2.1742257738676164e-08
4.74,6.263923661922852e-08,3.603190030929286e-08,6.548351837763779e-08,1.4427419392916322e-08,2.1505161047747996e-08
4.75,6.386370473338768e-08,3.5593858081698805e-08,6.488518266614521e-08,1.4364352685926909e-08,2.1231634877396127e-08
4.76,6.501929212428329e-08,3.582780801264263e-08,6.440304307948477e-08,1.4426465545281935e-08,2.1326927270891555e-08
4.7700000000000005,6.225954936018154e-08,3.535323395145147e-08,6.390272169505163e-08,1.4181768040914563e-08,2.1084630945931992e-08
4.78,6.429825536074222e-08,3.490632722067407e-08,6.323835199563445e-08,1.4115673903606326e-08,2.0914632405274098e-08
4.79,6.224939387327477e-08,3.5041398119379993e-08,6.301858913482881e-08,1.4063216592014019e-08,2.068568317786113e-08
4.8,5.983715063278806e-08,3.459943765869936e-08,6.203388491649681e-08,1.3817130571781424e-08,2.0802148127315994e-08
4.8100000000000005,5.964686295200371e-08,3.421018316796733e-08,6.191174497047616e-08,1.3823775759125383e-08,2.0281070366424773e-08
4.82,6.129399068163646e-08,3.416860464468271e-08,6.164886923371288e-08,1.372390246844863e-08,2.033948778040439e-08
4.83,5.891355678820065e-08,3.375578333112006e-08,6.08906246408132e-08,1.36067404123888e-08,2.020515140958615e-08
4.84,6.00382500392274e-08,3.334216901083839e-08,6.044124138754666e-08,1.3548381533013828e-08,1.982163184553796e-08
4.8500000000000005,6.005931025655099e-08,3.330923486152406e-08,6.009364109856044e-08,1.3378283557339288e-08,1.9919110955312775e-08
4.86,5.731174826673588e-08,3.2853818313917067e-08,5.956601353682027e-08,1.321243575976737e-08,1.9700551812785623e-08
4.87,5.874813187064541e-08,3.283696391182908e-08,5.9057603683012734e-08,1.3124966892434485e-08,1.9516419211832106e-08
4.88,5.750377448888129e-08,3.247997721433583e-08,5.8738823934991046e-08,1.3079159320136625e-08,1.9400041793588197e-08
4.89,5.7205573753382075e-08,3.217532355187307e-08,5.861069756935958e-08,1.2995985880661012e-08,1.940028229329526e-08
4.9,5.8945548183119516e-08,3.2332703661458984e-08,5.7897187370492306e-08,1.2882405354325888e-08,1.9172040406610127e-08
4.91,5.6378129933373644e-08,3.1812202572403967e-08,5.777207807320464e-08,1.2780116266565202e-08,1.8895838423989476e-08
4.92,5.623336121798864e-08,3.1422821670037024e-08,5.7324485869833324e-08,1.2685482526125782e-08,1.864955746905916e-08
4.93,5.688079332079354e-08,3.1721610899897166e-08,5.674042668994542e-08,1.2550979007652361e-08,1.8833120106361324e-08
4.94,5.516703213968978e-08,3.110012166539086e-08,5.637025072493499e-08,1.2545199755885305e-08,1.8647694598497894e-08
4.95,5.4642316209353387e-08,3.079700264198366e-08,5.599290532769742e-08,1.2347697942770436e-08,1.8554161556113536e-08
4.96,5.5121136587658976e-08,3.078266695183255e-08,5.550512925382974e-08,1.2355064131102986e-08,1.8286028008695738e-08
4.97,5.429825831951041e-08,3.036712992293281e-08,5.524797210440278e-08,1.2186974514852983e-08,1.850142328329825e-08
4.98,5.4029240206467316e-08,3.023701492856021e-08,5.488027000312063e-08,1.2217567407093777e-08,1.8131180190197407e-08
4.99,5.466735287188319e-08,3.006277001109326e-08,5.426489268014429e-08,1.2046209870738691e-08,1.7967327379984975e-08
5.0,5.3660128663470935e-08,2.9736051890179683e-08,5.3835453959363294e-08,1.2025350532890519e-08,1.7748361592331057e-08
5.01,5.294940495115266e-08,2.9830752885432085e-08,5.361666349515941e-08,1.1943454537646445e-08,1.771807561770345e-08
5.0200000000000005,5.1393539383127255e-08,2.9348789703985463e-08,5.3262166814437125e-08,1.1828459371467542e-08,1.7761246084792824e-08
5.03,5.242486673332256e-08,2.9309548532197217e-08,5.324469397185799e-08,1.1792647371804095e-08,1.7581437818304257e-08
5.04,5.188158148659739e-08,2.9385200919684934e-08,5.264915522904707e-08,1.1758813878120376e-08,1.731131050037868e-08
5.05,5.179901678857995e-08,2.887862250765051e-08,5.201717438582391e-08,1.163223318866375e-08,1.728762015808461e-08
5.0600000000000005,5.133412619101139e-08,2.8761255329494804e-08,5.191897145368877e-08,1.144724072533719e-08,1.7231908468302906e-08
5.07,4.9753377276516195e-08,2.8737917924361158e-08,5.151276206939403e-08,1.1494717714981706e-08,1.7087971142147972e-08
5.08,4.949069792575097e-08,2.819310271868956e-08,5.1022578105534546e-08,1.134397585897252e-08,1.7058448648596577e-08
5.09,4.955821674029809e-08,2.8409105393905542e-08,5.092165211932168e-08,1.134921599414469e-08,1.684360110530163e-08
5.1000000000000005,4.9533373364970854e-08,2.7934468434137354e-08,5.031701662012402e-08,1.1250814028848183e-08,1.653808480614088e-08
5.11,4.993908893899049e-08,2.7545451484690716e-08,5.016966121700135e-08,1.1189384359816201e-08,1.6625890036090232e-08
5.12,4.888467546535289e-08,2.7617560473092546e-08,4.9921002249229024e-08,1.1056622266509682e-08,1.6213046522644613e-08
5.13,4.86591820860956e-08,2.7269124093057406e-08,4.953629333258073e-08,1.1040907692439228e-08,1.6422581902071192e-08
5.14,4.830290326136006e-08,2.7103393456921776e-08,4.9147274866986686e-08,1.0870672706137328e-08,1.6364896162434305e-08
5.15,4.700087383646243e-08,2.7165976230216288e-08,4.879043565114656e-08,1.0925429779776236e-08,1.617744480592429e-08
5.16,4.747840928726801e-08,2.6610641225037643e-08,4.855480197181289e-08,1.0756086718984409e-08,1.617687962630246e-08
5.17,4.7533707249122796e-08,2.6541725666301715e-08,4.833505239281096e-08,1.0664608601883738e-08,1.5871897049923485e-08
5.18,4.7450551082366084e-08,2.636329208566302e-08,4.7771637518380464e-08,1.0617242145382888e-08,1.5728847046149252e-08
5.19,4.7823583095002184e-08,2.616692401628007e-08,4.7526289609402805e-08,1.049268310949031e-08,1.560356340345616e-08
5.2,4.770811512380465e-08,2.621878792307089e-08,4.718721516551623e-08,1.0477878614099853e-08,1.5649762235720466e-08
5.21,4.566085722970156e-08,2.6037474528826163e-08,4.7019065688714525e-08,1.0462688732048597e-08,1.5612042239205262e-08
5.22,4.523045114625578e-08,2.5891388517514772e-08,4.6620358525890826e-08,1.0450386232308714e-08,1.5548333540324284e-08
5.23,4.595298398107457e-08,2.5792561277414616e-08,4.619877545526578e-08,1.0295025396731466e-08,1.5316595100277197e-08
5.24,4.611262047243307e-08,2.5530427555327474e-08,4.614009468306023e-08,1.0153152630258023e-08,1.522823430612483e-08
5.25,4.550730130550655e-08,2.547191128590881e-08,4.578890676307717e-08,1.0241276920730314e-08,1.521732988058505e-08
5.26,4.4602432610998935e-08,2.5276366028282045e-08,4.563379307824304e-08,1.0161486520941092e-08,1.5058428307203874e-08
5.2700000000000005,4.3979132139802115e-08,2.4960695891429914e-08,4.533562147045955e-08,1.0015958381386112e-08,1.4897208339058543e-08
5.28,4.378634923329133e-08,2.4955892064579222e-08,4.4960223259440886e-08,9.94309504413003e-09,1.4857512488774001e-08
5.29,4.414518363519324e-08,2.4516846487589455e-08,4.469053454862442e-08,9.909682706911472e-09,1.4681136401650898e-08
5.3,4.280815957354691e-08,2.443664670356908e-08,4.4354786595183265e-08,9.870819446560521e-09,1.4651552820963964e-08
5.3100000000000005,4.323950625896139e-08,2.4421098761319674e-08,4.401627115543226e-08,9.777520076419454e-09,1.4599862704568369e-08
5.32,4.262614596359801e-08,2.405349898376498e-08,4.38017970169585e-08,9.750684761419852e-09,1.453093306022014e-08
5.33,4.298975547751767e-08,2.4009537859595894e-08,4.3801258678301e-08,9.65335086974213e-09,1.4319033427416863e-08
5.34,4.3033885181702933e-08,2.3901903427956058e-08,4.344155478792772e-08,9.588718543890457e-09,1.4326168420812003e-08
5.3500000000000005,4.196736315342322e-08,2.357296789398532e-08,4.318668870256652e-08,9.596804223965544e-09,1.4112244708900554e-08
5.36,4.254798091041159e-08,2.3545680931136108e-08,4.2823075314865526e-08,9.501623083230037e-09,1.4244865130860336e-08
5.37,4.107671405778456e-08,2.3473492463275696e-08,4.2559710414077005e-08,9.444192861652197e-09,1.4195511832347857e-08
5.38,4.120743415690233e-08,2.3242708210825804e-08,4.213702354151733e-08,9.383312384080599e-09,1.3821908684702316e-08
5.39,4.1159670601186465e-08,2.328589542797046e-08,4.21180610578279e-08,9.297258764361216e-09,1.3796503260509564e-08
5.4,4.178908207127561e-08,2.305904745284689e-08,4.1671787919688925e-08,9.274812267158574e-09,1.3756198798408569e-08
5.41,4.156906428893854e-08,2.291722052625514e-08,4.148200859324442e-08,9.222476999435262e-09,1.3745640604441074e-08
5.42,4.07942691944804e-08,2.293550182426973e-08,4.1382098414730615e-08,9.167156142112053e-09,1.3517599258766332e-08
5.43,4.080163845556514e-08,2.2613847666946544e-08,4.086986201416602e-08,9.09604030993988e-09,1.355598513289602e-08
5.44,3.998754564651324e-08,2.2663255095662268e-08,4.0722803207522834e-08,9.13789012621356e-09,1.3533382883222005e-08
5.45,3.88648579218983e-08,2.247766887519106e-08,4.0640771351590065e-08,9.021182435962616e-09,1.348873896212281e-08
5.46,4.019324301295919e-08,2.23513649686107e-08,4.0051409969299725e-08,8.989569800772554e-09,1.3337458807844054e-08
5.47,3.945993646191423e-08,2.228644367143167e-08,4.0043146109470264e-08,8.928945238283005e-09,1.3188439618846215e-08
5.48,3.900256550955009e-08,2.205688133179427e-08,3.980895696770221e-08,8.860401407895853e-09,1.3164138568085813e-08
5.49,3.907788395419556e-08,2.1596807883004676e-08,3.952155992034855e-08,8.863770855768678e-09,1.3157768113026882e-08
5.5,3.8367560067134205e-08,2.170330494959806e-08,3.919803883288398e-08,8.797315488717163e-09,1.2893780134932966e-08
5.51,3.8006618031898237e-08,2.1546374535208554e-08,3.90234080528635e-08,8.652552966144695e-09,1.2823006371289637e-08
5.5200000000000005,3.8239021270124404e-08,2.1221246803697714e-08,3.8743129862866345e-08,8.638188547453988e-09,1.2841627094861933e-08
5.53,3.80088769114229e-08,2.1343722890014794e-08,3.869225377386308e-08,8.605313666413675e-09,1.2673548659782894e-08
5.54,3.725474894954471e-08,2.1322901461504568e-08,3.8554369429119124e-08,8.54978527015331e-09,1.2721058636090741e-08
5.55,3.7821374394509643e-08,2.104790243461282e-08,3.81415613251154e-08,8.418539598633977e-09,1.270805961016015e-08
5.5600000000000005,3.714475725703493e-08,2.0871634771451472e-08,3.791291272359206e-08,8.386875611904703e-09,1.2432419426536136e-08
5.57,3.708852761058729e-08,2.0915776022934166e-08,3.7687069392008394e-08,8.392908552777629e-09,1.2471601046191039e-08
5.58,3.6793516060157123e-08,2.0796908159900453e-08,3.754333255319769e-08,8.279796492426278e-09,1.238219653083238e-08
5.59,3.5987483338536194e-08,2.0577072352893374e-08,3.715465553284004e-08,8.304229359540718e-09,1.2423784632834925e-08
5.6000000000000005,3.666749844645642e-08,2.0511844924023996e-08,3.710697475297445e-08,8.270157156731945e-09,1.230385333301123e-08
5.61,3.6436802120204074e-08,2.056122813081698e-08,3.6927141333956595e-08,8.184414925308736e-09,1.2259753288547762e-08
5.62,3.6336103946952876e-08,2.034501626731444e-08,3.6592215322343537e-08,8.144982882242327e-09,1.2119113217647009e-08
5.63,3.5346523385797536e-08,2.0269984174507128e-08,3.6494497179310746e-08,8.06777876684833e-09,1.198636830398744e-08
5.64,3.489212211659703e-08,2.0212895392535952e-08,3.6311123848752606e-08,8.09110601988972e-09,1.1937567443838566e-08
5.65,3.559757429195174e-08,1.9877707917446016e-08,3.611224832545631e-08,8.053900050894729e-09,1.2039939308818e-08
5.66,3.53025479500357e-08,1.978621204287907e-08,3.592968105185424e-08,7.968803197153453e-09,1.1897749141233855e-08
5.67,3.6033029462607006e-08,1.964842721021531e-08,3.5581850185291705e-08,7.970421299658354e-09,1.1852142201187037e-08
5.68,3.517415659186753e-08,1.9449952482818418e-08,3.553236729846638e-08,7.804895203115945e-09,1.1676478950169702e-08
5.69,3.4609525089346955e-08,1.9385634063136673e-08,3.521037048985994e-08,7.847752758946178e-09,1.1727680637426212e-08
5.7,3.469386842277748e-08,1.927302184776634e-08,3.5109375849265154e-08,7.727649573314678e-09,1.1553287561646249e-08
5.71,3.377010315289175e-08,1.9285789411114876e-08,3.487552375952097e-08,7.745949535681616e-09,1.1447914129486168e-08
5.72,3.51130592660875e-08,1.9168899425081018e-08,3.477897645521798e-08,7.667268909499931e-09,1.1500448853289365e-08
5.73,3.364442149288019e-08,1.906311004899772e-08,3.454650858483156e-08,7.638852339166796e-09,1.1370292040316784e-08
5.74,3.371308399334989e-08,1.894645599313613e-08,3.4358026650369914e-08,7.614985116737183e-09,1.1415208158681889e-08
5.75,3.365127965049658e-08,1.8918231734655612e-08,3.406998224373776e-08,7.56988328911182e-09,1.1227085378613637e-08
5.76,3.2961950469179654e-08,1.880627808722353e-08,3.4031538971594074e-08,7.529825018400493e-09,1.1252385957075447e-08
5.7700000000000005,3.320123996324974e-08,1.8656739153841564e-08,3.389065188460428e-08,7.472128402777815e-09,1.1106696890599674e-08
5.78,3.3229579025177626e-08,1.869677861657179e-08,3.3609436223080473e-08,7.45171739916102e-09,1.1184028504156813e-08
5.79,3.271993271019473e-08,1.8399347200961144e-08,3.3429819268126745e-08,7.3795288421805724e-09,1.1035213186081609e-08
5.8,3.2805016012932684e-08,1.8511416775201893e-08,3.3291533513161284e-08,7.430168589234187e-09,1.0866181639384815e-08
5.8100000000000005,3.27380176242959e-08,1.8238507353370526e-08,3.308534413824149e-08,7.36850502008547e-09,1.0905180088599046e-08
5.82,3.233762477662702e-08,1.8151806390505737e-08,3.286714088880097e-08,7.28393425051228e-09,1.0821637068905746e-08
5.83,3.178882483657882e-08,1.8126050995505375e-08,3.2723803777028965e-08,7.21863369272711e-09,1.0777926283370972e-08
5.84,3.2211455588868666e-08,1.7917181720574352e-08,3.255060852961032e-08,7.2446299280197035e-09,1.0815984809516595e-08
5.8500000000000005,3.134657777439505e-08,1.785824101728394e-08,3.2367913652986584e-08,7.206281524813156e-09,1.0781105663642621e-08
5.86,3.112434855158802e-08,1.7822721926849964e-08,3.2246755173458314e-08,7.223737550719064e-09,1.0677922941602308e-08
5.87,3.140785974790825e-08,1.7639904793581165e-08,3.210833238607563e-08,7.113752636553903e-09,1.0507008276934718e-08
5.88,3.146547419813095e-08,1.7631486187356746e-08,3.182648821637615e-08,7.026338786318206e-09,1.0530002552116137e-08
5.89,3.134440287674435e-08,1.7511765113563053e-08,3.177453343568849e-08,6.9668656856115496e-09,1.0474521311918252e-08
5.9,3.1036215148264455e-08,1.7377261040325175e-08,3.1614401946482655e-08,6.961228818693151e-09,1.0431646270709793e-08
5.91,3.149521448474758e-08,1.7341751050144606e-08,3.126665867583367e-08,6.9943802000956155e-09,1.0422034148569648e-08
5.92,3.0332577590450136e-08,1.7306454597259947e-08,3.1253349624636305e-08,6.92114254263861e-09,1.0283004386691031e-08
5.93,3.052644021608136e-08,1.7153977745443024e-08,3.1005522425850784e-08,6.849287530043394e-09,1.0312467902421624e-08
5.94,3.117226116018031e-08,1.7031290298380506e-08,3.0873094276579694e-08,6.8918215479290755e-09,1.0288252443936569e-08
5.95,2.9372955284248306e-08,1.6937490379048738e-08,3.088693718883908e-08,6.809530136466407e-09,1.0177186603657317e-08
5.96,3.010115260015055e-08,1.6851021085050912e-08,3.0659702620075137e-08,6.78553293844215e-09,1.0072829274988984e-08
5.97,2.9952662725721506e-08,1.6755636006718048e-08,3.036547568245295e-08,6.7612890926217785e-09,9.981816956932877e-09
5.98,2.9568040886983438e-08,1.6737404606171425e-08,3.0400287080546517e-08,6.7208316672696315e-09,9.94857170571486e-09
5.99,3.014239772738245e-08,1.670913206333476e-08,3.0136589895129826e-08,6.70273080335155e-09,9.986365615426033e-09
6.0,2.9069507933208673e-08,1.644812636611347e-08,2.9869091350928596e-08,6.655059968384141e-09,9.95929104716797e-09
6.01,2.9257528338592942e-08,1.653505288973886e-08,2.987410073310097e-08,6.6062544875628976e-09,9.800996745790972e-09
6.0200000000000005,2.908352243342354e-08,1.6449357674678798e-08,2.9648309965070695e-08,6.602240736310361e-09,9.841654952418457e-09
6.03,2.9046961668905064e-08,1.635198334947912e-08,2.957887326836803e-08,6.578441189826909e-09,9.707717642718657e-09
6.04,2.9275248477146304e-08,1.6189846750266757e-08,2.9342504781820133e-08,6.5496877040638015e-09,9.60140555041086e-09
6.05,2.8340250274840057e-08,1.6184156204343924e-08,2.9221639433547788e-08,6.4604316964723194e-09,9.64363910874622e-09
6.0600000000000005,2.8817006343785025e-08,1.6062013664017188e-08,2.912800390549886e-08,6.474236663948132e-09,9.699573364635362e-09
6.07,2.782461723401121e-08,1.6004990586846254e-08,2.891459564544844e-08,6.4041176646169424e-09,9.476207755944986e-09
6.08,2.816535907995625e-08,1.5977082231419997e-08,2.875750089472575e-08,6.392427471202613e-09,9.577723005255741e-09
6.09,2.795051319585757e-08,1.5859858082857533e-08,2.8704817197080912e-08,6.347456286036639e-09,9.522669449582125e-09
6.1000000000000005,2.8232444443278133e-08,1.5620137024260765e-08,2.84751113099726e-08,6.332282029210468e-09,9.433041977453623e-09
6.11,2.8435303904845272e-08,1.5622904102593907e-08,2.8331820878773926e-08,6.289658389033871e-09,9.409557158893225e-09
6.12,2.759995689322281e-08,1.5522503574030552e-08,2.824953679834881e-08,6.261744440491993e-09,9.232905977926532e-09
6.13,2.7667729003018497e-08,1.540550433349318e-08,2.8098561851703822e-08,6.24258835225507e-09,9.227816108129765e-09
6.140000000000001,2.733836129620394e-08,1.5399623711652493e-08,2.787866942472974e-08,6.22577193361449e-09,9.207662733949685e-09
6.15,2.708024828377701e-08,1.5378263507071157e-08,2.7824616202789934e-08,6.1544166520660644e-09,9.20667015066133e-09
6.16,2.7470034157669768e-08,1.521142781056993e-08,2.7613228710170916e-08,6.151295620406177e-09,9.147337658190436e-09
6.17,2.6940155066217047e-08,1.5251747929240273e-08,2.7509974242254736e-08,6.126969225644211e-09,9.091953173923412e-09
6.18,2.7066473192704463e-08,1.5193996439852357e-08,2.742809299934052e-08,6.117201035932214e-09,9.136654308892807e-09
6.19,2.6782079816780725e-08,1.508912239222121e-08,2.7391963601628943e-08,6.054565235888295e-09,9.120104877682174e-09
6.2,2.6577391819955358e-08,1.5055032591229075e-08,2.7132115777412306e-08,6.037847977640754e-09,8.969151864569586e-09
6.21,2.649674859511686e-08,1.495334072357287e-08,2.7088283514688934e-08,6.027896121340165e-09,8.917766172198709e-09
6.22,2.6044534533226474e-08,1.4865293421465296e-08,2.697865073454025e-08,5.9513455497160446e-09,8.8568680632956e-09
6.23,2.6457826965893853e-08,1.4780513268284437e-08,2.671504674890935e-08,5.950866008103103e-09,8.823897162915029e-09
6.24,2.6235661847164554e-08,1.4744788241450617e-08,2.658674986554398e-08,5.95937416739989e-09,8.772546960786828e-09
6.25,2.5873524769725148e-08,1.466892891274901e-08,2.644144971595356e-08,5.85802894407008e-09,8.817397492983723e-09
6.26,2.623034743262221e-08,1.4594545408430049e-08,2.6330851810524002e-08,5.864305938440513e-09,8.737530396464128e-09
6.2700000000000005,2.573263088367279e-08,1.4597465526457203e-08,2.622011664845996e-08,5.847343476591677e-09,8.659067789902689e-09
6.28,2.599136335890006e-08,1.4343363610074396e-08,2.619566141876661e-08,5.803081568769876e-09,8.583570717868835e-09
6.29,2.537892020019711e-08,1.4288137182216394e-08,2.6075181484387902e-08,5.812942823026106e-09,8.577685066646041e-09
6.3,2.576563845776101e-08,1.4322645776255117e-08,2.5861082103502366e-08,5.759334611918203e-09,8.570482649397512e-09
6.3100000000000005,2.5096170953591164e-08,1.4232456895885926e-08,2.5791733659576623e-08,5.725223752108562e-09,8.475356031286475e-09
6.32,2.4894324210727896e-08,1.4190829942417698e-08,2.560853231571089e-08,5.714794046382049e-09,8.535426074095201e-09
6.33,2.5349197099403132e-08,1.40674396709979e-08,2.553902802914806e-08,5.674455926878815e-09,8.39788477007881e-09
6.34,2.4952475587474676e-08,1.404174811260179e-08,2.5437338388384617e-08,5.625841459013908e-09,8.406577466422098e-09
6.3500000000000005,2.509758506688967e-08,1.4032023063116316e-08,2.5275901418157097e-08,5.6371510672519126e-09,8.362660115186486e-09
6.36,2.4942910777302646e-08,1.392775551671292e-08,2.520410003819489e-08,5.613919533054667e-09,8.398731198216881e-09
6.37,2.441137306557703e-08,1.3841048331716856e-08,2.510584931473343e-08,5.543785867430976e-09,8.243329904220577e-09
6.38,2.4254086391693367e-08,1.3882613808365524e-08,2.4965490605848455e-08,5.54163030800223e-09,8.24443324028494e-09
6.390000000000001,2.43498901408706e-08,1.3739079975549375e-08,2.48852402991489e-08,5.522209097477331e-09,8.176760178068182e-09
6.4,2.4642860351162614e-08,1.367446179064956e-08,2.47715275145698e-08,5.534131464552512e-09,8.254366959780148e-09
6.41,2.4540688093828574e-08,1.366695010899002e-08,2.468233082889334e-08,5.466605707166028e-09,8.188317945039087e-09
6.42,2.4240318469225216e-08,1.3523548265818779e-08,2.450637982721499e-08,5.40110223265224e-09,8.080532625822158e-09
6.43,2.3839542207834082e-08,1.3488223573171899e-08,2.439546774421023e-08,5.392946032732536e-09,8.074627975209913e-09
6.44,2.3762886024771885e-08,1.3397131435819501e-08,2.4254456602565808e-08,5.41010475671173e-09,7.996754285237911e-09
6.45,2.3797032029199586e-08,1.3346830573941371e-08,2.4168516428952606e-08,5.360724767577493e-09,8.020027695239186e-09
6.46,2.3571860210807412e-08,1.3282978532394526e-08,2.4015888529596794e-08,5.317234788250425e-09,7.90201270094549e-09
6.47,2.365857793672313e-08,1.3255744443020857e-08,2.3996691396750157e-08,5.3091709779249934e-09,7.958417554141595e-09
6.48,2.3387148563356965e-08,1.3197212859651858e-08,2.3833926244086238e-08,5.264361588425812e-09,7.83096971195848e-09
6.49,2.3181040736431902e-08,1.3139790075150242e-08,2.371354648291884e-08,5.260868868140837e-09,7.858699567360449e-09
6.5,2.3590774251422967e-08,1.3028488087193046e-08,2.365121372682641e-08,5.256309100442454e-09,7.873965214663585e-09
6.51,2.3128037349402152e-08,1.3003597919304489e-08,2.357865357923475e-08,5.1947685210334595e-09,7.790159178558977e-09
6.5200000000000005,2.2513055182505165e-08,1.2983353263293251e-08,2.344728524017438e-08,5.239958517769116e-09,7.747260688704182e-09
6.53,2.2951322014200112e-08,1.2909753282256753e-08,2.3313137355546526e-08,5.150640780799241e-09,7.689332352619929e-09
6.54,2.2628273415223174e-08,1.2919949712303972e-08,2.3224563325956748e-08,5.169349108863623e-09,7.655987225080134e-09
6.55,2.2421909922299965e-08,1.2809511347000639e-08,2.3086684912754484e-08,5.163144360067668e-09,7.664192864674278e-09
6.5600000000000005,2.262951329578951e-08,1.2707293403941036e-08,2.3035699470844554e-08,5.086949031314536e-09,7.570612265285234e-09
6.57,2.2579996916467943e-08,1.2704977541177654e-08,2.287225035181998e-08,5.0746170124378495e-09,7.572965329384779e-09
6.58,2.2383157200358053e-08,1.2564853930089826e-08,2.2823092404196732e-08,5.075201283269933e-09,7.507238731974925e-09
6.59,2.268996752461966e-08,1.2574470576886903e-08,2.2759023132723018e-08,5.030038601965484e-09,7.475732462025918e-09
6.6000000000000005,2.2446191708325276e-08,1.2475813265604438e-08,2.2619852285667846e-08,4.987355410251619e-09,7.449136402317313e-09
6.61,2.2091093942711204e-08,1.2417973659056994e-08,2.2499905882429887e-08,4.992726328921592e-09,7.420145078941468e-09
6.62,2.22766886841581e-08,1.2395407484386654e-08,2.25002557952891e-08,4.985970541128987e-09,7.4116099371548655e-09
6.63,2.190432959038191e-08,1.2360594456014628e-08,2.2304892064888715e-08,4.948744593051559e-09,7.446610763203913e-09
6.640000000000001,2.1940726398349503e-08,1.2238424137580127e-08,2.226388731594522e-08,4.969161563059336e-09,7.37304399151476e-09
6.65,2.2120154688569684e-08,1.2204676010167547e-08,2.2185060152075368e-08,4.927156502102665e-09,7.294203761087461e-09
6.66,2.174960750115998e-08,1.2218062069920195e-08,2.206068016694683e-08,4.8848307125103385e-09,7.297855536028673e-09
6.67,2.1595698984199597e-08,1.2109942803197724e-08,2.1958031085027163e-08,4.904214767353637e-09,7.25300263489329e-09
6.68,2.158540897811978e-08,1.20839955245537e-08,2.1889999258352814e-08,4.864036911035554e-09,7.324964122882537e-09
6.69,2.108440563887415e-08,1.2046224764202587e-08,2.1763597293746536e-08,4.8552308327565825e-09,7.2273298028057834e-09
6.7,2.1620304318541346e-08,1.2004287051948605e-08,2.1696431065999834e-08,4.839962634267987e-09,7.165158052806292e-09
6.71,2.117798641989921e-08,1.1991126565521043e-08,2.1590496906823944e-08,4.822338629407246e-09,7.218732479438023e-09
6.72,2.1185481952699793e-08,1.190148563690701e-08,2.15358670719675e-08,4.8238084501716235e-09,7.152045048464015e-09
6.73,2.077375793175645e-08,1.1851293472730413e-08,2.141094804350237e-08,4.754273821420281e-09,7.091605250192868e-09
6.74,2.0946246718045076e-08,1.1799566833282632e-08,2.135235792602776e-08,4.743582495662303e-09,7.09886485296963e-09
6.75,2.0841411340125924e-08,1.1746829876191892e-08,2.1260338712770352e-08,4.703723036426175e-09,7.011284753399641e-09
6.76,2.0756126741069117e-08,1.163683212180514e-08,2.1147471915398312e-08,4.694525657827212e-09,7.036705365094938e-09
6.7700000000000005,2.109464165516048e-08,1.165109677657731e-08,2.1038155258159723e-08,4.6960030007643385e-09,6.9652445697817986e-09
6.78,2.066946555217629e-08,1.156832652978505e-08,2.0968198623805788e-08,4.688557706614979e-09,6.920886998493406e-09
6.79,2.0171145531394284e-08,1.153694774756327e-08,2.0866514018089065e-08,4.653207449386685e-09,6.92943057351893e-09
6.8,2.0270763178133508e-08,1.147970684346268e-08,2.082448896815562e-08,4.614143905223485e-09,6.9080994676731265e-09
6.8100000000000005,2.0456481085805648e-08,1.143065387386719e-08,2.069714110913701e-08,4.602746547223588e-09,6.9280435271452436e-09
6.82,2.0343371069827674e-08,1.1363155638273532e-08,2.0638924903127234e-08,4.5778829864705475e-09,6.799819041371236e-09
6.83,2.0527906527765345e-08,1.1359782139142496e-08,2.0502087805356423e-08,4.561971117545261e-09,6.707706012742464e-09
6.84,2.0207352341901127e-08,1.1339626094740166e-08,2.0441984277323322e-08,4.5578963372909334e-09,6.779685579838044e-09
6.8500000000000005,1.9991999210278345e-08,1.1299908091961602e-08,2.037214909676994e-08,4.5310054399873015e-09,6.7776378319736375e-09
6.86,1.9828761870834555e-08,1.1204987603261225e-08,2.0256347781562423e-08,4.51616293086364e-09,6.642332799706074e-09
6.87,1.9701370724099692e-08,1.1171352220910895e-08,2.0240429844756396e-08,4.498520917975076e-09,6.742966676411829e-09
6.88,1.983139362765002e-08,1.1115489791432567e-08,2.013853636388949e-08,4.48175185183819e-09,6.7095744849614216e-09
6.890000000000001,1.9593569480768617e-08,1.1105227529989745e-08,2.0045663528524023e-08,4.453958003344577e-09,6.657025155944211e-09
6.9,1.9796148118037093e-08,1.102878103633086e-08,1.9912944522561915e-08,4.450991731968527e-09,6.605520871352932e-09
6.91,1.948303800395609e-08,1.0971723110116153e-08,1.9867581230558866e-08,4.441866675497986e-09,6.588986709668895e-09
6.92,1.9426733488872543e-08,1.0979064850550221e-08,1.9784206870385324e-08,4.412052026897802e-09,6.552602095403592e-09
6.93,1.9571157134580483e-08,1.0889072743106222e-08,1.9795286483037536e-08,4.385401201927893e-09,6.512321296758662e-09
6.94,1.91399054773358e-08,1.0862753380469839e-08,1.96582891910379e-08,4.3830331482676754e-09,6.5175696951613485e-09
6.95,1.9143333784219755e-08,1.0806549894117248e-08,1.9606993157649877e-08,4.3646191892047925e-09,6.527401337754047e-09
6.96,1.9282454643783913e-08,1.0765006195594574e-08,1.9505513135311276e-08,4.330796465890367e-09,6.476176067797471e-09
6.97,1.9168431398138276e-08,1.0729129921972251e-08,1.947285171956466e-08,4.333739818154385e-09,6.45440491118209e-09
6.98,1.8925597411751524e-08,1.0706410520574196e-08,1.933828918061244e-08,4.293952344845132e-09,6.3696155482991884e-09
6.99,1.8860340809392657e-08,1.0639649997425977e-08,1.9285405389161248e-08,4.2817929503470784e-09,6.3565979901381885e-09
7.0,1.9009714479814152e-08,1.0624411929350843e-08,1.916737523475061e-08,4.257265682584454e-09,6.398617771482502e-09
7.01,1.8715650774657252e-08,1.0566849981446522e-08,1.9092435285663257e-08,4.271647774097969e-09,6.273310261739445e-09
7.0200000000000005,1.8824367534044147e-08,1.0464128982948252e-08,1.9031466315620176e-08,4.253351374638709e-09,6.333964754165052e-09
7.03,1.8860880713341463e-08,1.0497226576767422e-08,1.893167262437315e-08,4.200222904415341e-09,6.282660286534004e-09
7.04,1.8421398420486707e-08,1.0424428669872159e-08,1.888549932448069e-08,4.197065386484982e-09,6.2637102692043695e-09
7.05,1.8469579323570206e-08,1.0390588641742166e-08,1.8825728508773177e-08,4.1757802154077716e-09,6.210200161118462e-09
7.0600000000000005,1.871127499151463e-08,1.039688795925145e-08,1.8706781353412777e-08,4.160903834162957e-09,6.192121887129147e-09
7.07,1.8304929997798477e-08,1.03161010842725e-08,1.8656702050284025e-08,4.135379936980875e-09,6.170339033214393e-09
7.08,1.823737270072993e-08,1.029642498963155e-08,1.860707220376754e-08,4.127767152324745e-09,6.159201998557025e-09
7.09,1.8363130213809266e-08,1.0245103098418885e-08,1.8540860505055576e-08,4.105623178192591e-09,6.121680524225663e-09
7.1000000000000005,1.8068465887725892e-08,1.0206111899497954e-08,1.846436113563688e-08,4.116393386747036e-09,6.162597094691587e-09
7.11,1.8018675459724134e-08,1.0193378755763602e-08,1.8388303601765395e-08,4.074420950128958e-09,6.0466009967184336e-09
7.12,1.780174118608394e-08,1.0111567158888969e-08,1.829870993446583e-08,4.065247099304449e-09,6.042760713663857e-09
7.13,1.79693537142584e-08,1.0078144066195022e-08,1.827412967815769e-08,4.064636909147879e-09,6.03532046430052e-09
7.140000000000001,1.7704501262198773e-08,1.0056932756456341e-08,1.817966807673769e-08,4.011898051421304e-09,5.973714526919638e-09
7.15,1.7585236720451494e-08,9.98125375017449e-09,1.8161160396462514e-08,4.0322338392051195e-09,6.0515533147841834e-09
7.16,1.7811473110101804e-08,9.953864852088854e-09,1.801440336289876e-08,4.002157852803427e-09,5.95307190510622e-09
7.17,1.7631465962027e-08,9.936483753792906e-09,1.7978737635963855e-08,4.003010926612394e-09,5.9965632763529466e-09
7.18,1.7535259405765698e-08,9.870077176863986e-09,1.790502817484009e-08,3.983001134200423e-09,5.926507553743718e-09
7.19,1.7604452227509395e-08,9.8427114066788e-09,1.776078420230615e-08,3.972865829750861e-09,5.86894797572875e-09
7.2,1.7428262143905617e-08,9.80625697137602e-09,1.7738970623169493e-08,3.971305102965283e-09,5.8666644347072026e-09
7.21,1.7369134145279168e-08,9.771131493048277e-09,1.770155854864847e-08,3.9483266814707456e-09,5.878843217060741e-09
7.22,1.7250295762372273e-08,9.77782892366112e-09,1.760863893465584e-08,3.890609058842949e-09,5.835840996042688e-09
7.23,1.7310856154117353e-08,9.715415544422692e-09,1.757361497242327e-08,3.924898216854182e-09,5.785136739014856e-09
7.24,1.727988600728645e-08,9.68322857159981e-09,1.747430633581306e-08,3.902465136596307e-09,5.831048901194546e-09
7.25,1.6844072479757673e-08,9.647299679361093e-09,1.7516514813733962e-08,3.8991763148717006e-09,5.777679241629621e-09
7.26,1.7461443986967474e-08,9.607946276035319e-09,1.735176951491495e-08,3.8589329584399944e-09,5.777756370009835e-09
7.2700000000000005,1.7062273847189736e-08,9.593429010373023e-09,1.734531382333465e-08,3.867969127625493e-09,5.734538646676301e-09
7.28,1.7134290320383995e-08,9.553401331666886e-09,1.728517675836848e-08,3.847029316051122e-09,5.687694190281397e-09
7.29,1.7200104000116135e-08,9.461083683380735e-09,1.720135048183362e-08,3.824048282601429e-09,5.681966639449777e-09
7.3,1.675002779398125e-08,9.465679071297182e-09,1.7113490831006134e-08,3.779094104986546e-09,5.604680058516441e-09
7.3100000000000005,1.6666783056284003e-08,9.394472563258597e-09,1.7051390008847875e-08,3.777714549929051e-09,5.653292588415708e-09
7.32,1.6775830255171216e-08,9.364288124675e-09,1.69987995178004e-08,3.764943374015414e-09,5.598752394479289e-09
7.33,1.6545401923677656e-08,9.38664168758303e-09,1.6935876387415874e-08,3.7875815104430265e-09,5.62163102648855e-09
7.34,1.6721331195579892e-08,9.309459663377578e-09,1.6890364958693282e-08,3.775200836700929e-09,5.605526425569394e-09
7.3500000000000005,1.6519295090096647e-08,9.296595713848935e-09,1.682856531329885e-08,3.7200547600208593e-09,5.565082405916619e-09
7.36,1.6354000095569237e-08,9.241191688868948e-09,1.6776431801063853e-08,3.698645757372354e-09,5.556358232584471e-09
7.37,1.62358696202559e-08,9.223944194724187e-09,1.6695585854652614e-08,3.7039040840383818e-09,5.569380388400198e-09
7.38,1.6336629167180832e-08,9.18770797950892e-09,1.6586791525346594e-08,3.6975364831294138e-09,5.505914125879153e-09
7.390000000000001,1.6228533206852053e-08,9.151390856190916e-09,1.6572618292748903e-08,3.695064358902266e-09,5.482762957124239e-09
7.4,1.6177936852281478e-08,9.137808209139106e-09,1.653064278426431e-08,3.663937811321444e-09,5.500924482892921e-09
7.41,1.6255536156154208e-08,9.103503289646103e-09,1.6463680161253327e-08,3.6306160945082367e-09,5.444138382435383e-09
7.42,1.5843787903267823e-08,9.079198936873247e-09,1.641685736977349e-08,3.6558676350508948e-09,5.399946963445334e-09
7.43,1.595557082226786e-08,9.065063094879064e-09,1.6350542160179656e-08,3.639531491830853e-09,5.393105683912562e-09
7.44,1.5978654009040352e-08,9.01005210655973e-09,1.6271346081801203e-08,3.612592429480453e-09,5.402636297569557e-09
7.45,1.5813606261420148e-08,8.947595280596517e-09,1.6198063311090738e-08,3.606415195144894e-09,5.358827460579974e-09
7.46,1.596527948412592e-08,8.971837618878078e-09,1.615896894011743e-08,3.5922511635647064e-09,5.325687156629941e-09
7.47,1.589238877436859e-08,8.856729290493634e-09,1.615069604269656e-08,3.579298168288157e-09,5.303141772779834e-09
7.48,1.5699152249944645e-08,8.820987303845203e-09,1.609439544400941e-08,3.581009726114697e-09,5.3177202147828915e-09
7.49,1.5900443536756638e-08,8.84034688851293e-09,1.6006094001157366e-08,3.5694147673205684e-09,5.268220341336003e-09
7.5,1.5676758683105825e-08,8.842190447948851e-09,1.596165266879338e-08,3.5466353457060953e-09,5.2667025838488895e-09
7.51,1.5659195978576652e-08,8.734920916362497e-09,1.5872833600032706e-08,3.5277625621455763e-09,5.340324021039972e-09
7.5200000000000005,1.5540707232101602e-08,8.737340145925417e-09,1.5803420374485906e-08,3.5082390804861468e-09,5.206754799251001e-09
7.53,1.5582731850363472e-08,8.680070873783528e-09,1.5799084137891202e-08,3.5021490479517197e-09,5.2021763230203975e-09
7.54,1.5471543205897822e-08,8.678119215488062e-09,1.57161050471615e-08,3.513031725180573e-09,5.180417288859637e-09
7.55,1.5373628048536063e-08,8.680787281458816e-09,1.5675328915109728e-08,3.4887982228647305e-09,5.158253305191187e-09
7.5600000000000005,1.5547600741519687e-08,8.599543828630684e-09,1.5576055680107077e-08,3.4711285356483173e-09,5.168881981581059e-09
7.57,1.5219688084389724e-08,8.597795521913778e-09,1.5554286099918806e-08,3.4499040133963326e-09,5.137804656751449e-09
7.58,1.5277279251964156e-08,8.593866220610687e-09,1.5497374034744557e-08,3.4235946492647973e-09,5.166608214727587e-09
7.59,1.511297169291799e-08,8.504481472439455e-09,1.5443145087685673e-08,3.4362274878978603e-09,5.1075584110110925e-09
7.6000000000000005,1.5148783227836787e-08,8.538413649459228e-09,1.5389416513375496e-08,3.413525263406773e-09,5.105893512062798e-09
7.61,1.5229954485489563e-08,8.478719666790827e-09,1.5344075627023146e-08,3.3906306249569623e-09,5.053986376099078e-09
7.62,1.4887784905476455e-08,8.40180772829394e-09,1.5300344794765243e-08,3.4009837258637663e-09,5.08303111744313e-09
7.63,1.4887390127579558e-08,8.43228886222424e-09,1.5203289764854095e-08,3.391824663640552e-09,5.019764396762128e-09
7.640000000000001,1.5022710415941476e-08,8.382949939571035e-09,1.5204202121000913e-08,3.3736623066168295e-09,5.063783855298558e-09
7.65,1.4864766770102139e-08,8.361787250265978e-09,1.5133992050741832e-08,3.3654086087777977e-09,4.9927732787476225e-09
7.66,1.476604130679092e-08,8.314603187607562e-09,1.507543591168219e-08,3.3531786772229774e-09,5.0019754150186456e-09
7.67,1.4678266341106143e-08,8.316715102347247e-09,1.5039857826267797e-08,3.327758759820663e-09,5.034216575385282e-09
7.68,1.4694539405342778e-08,8.252747599991632e-09,1.4996749697050396e-08,3.323509860612565e-09,4.970161328947483e-09
7.69,1.4472769192177534e-08,8.234771450317326e-09,1.492983916761518e-08,3.3185621532593878e-09,4.939122633433678e-09
7.7,1.460811846091842e-08,8.189593956064345e-09,1.4895924216633483e-08,3.3134018533836397e-09,4.951955740275119e-09
7.71,1.4716128080409702e-08,8.196354708945445e-09,1.482588308839915e-08,3.297537317999832e-09,4.892129961686961e-09
7.72,1.4367965202875709e-08,8.159996755479812e-09,1.4818760857596125e-08,3.2833056243460287e-09,4.887003174398812e-09
7.73,1.4573615689105065e-08,8.12780320294014e-09,1.474170826840805e-08,3.252445962860381e-09,4.853785754825421e-09
7.74,1.4373064568768988e-08,8.105815419421371e-09,1.4674332695284447e-08,3.2389066860234296e-09,4.868593147669914e-09
7.75,1.4288204819293995e-08,8.075324367009154e-09,1.4620733326022138e-08,3.2541236176334486e-09,4.814946483642026e-09
7.76,1.4283042424784382e-08,8.04870402929512e-09,1.455738389567735e-08,3.2546242716736634e-09,4.826446067942696e-09
7.7700000000000005,1.4177015330525587e-08,8.044850967876685e-09,1.456294662435741e-08,3.2288051040914837e-09,4.829978982867186e-09
7.78,1.4389257728310836e-08,7.984311732619067e-09,1.4489881691010327e-08,3.2041612694919497e-09,4.774134126420069e-09
7.79,1.4303711744641812e-08,8.008136500242645e-09,1.4469426140177731e-08,3.2153780125658755e-09,4.82526626627411e-09
7.8,1.4103273140888054e-08,7.986271577110227e-09,1.4384318631353312e-08,3.18425371308088e-09,4.725760657193686e-09
7.8100000000000005,1.4046240778942926e-08,7.904849701235289e-09,1.4346402520542007e-08,3.1979935738581913e-09,4.754088828041238e-09
7.82,1.3941128078241912e-08,7.900800231904156e-09,1.4317130335208395e-08,3.1725676084798586e-09,4.736397765391177e-09
7.83,1.406700067680044e-08,7.84709229271913e-09,1.4246893216562926e-08,3.156922434661966e-09,4.691502882116149e-09
7.84,1.3984580933491173e-08,7.817718049556437e-09,1.4230447023792288e-08,3.1686440177978922e-09,4.692694335703393e-09
7.8500000000000005,1.3996973620032294e-08,7.820196076698485e-09,1.4120809659973622e-08,3.1338950702743513e-09,4.682247149157398e-09
7.86,1.3869193793059666e-08,7.792509955873574e-09,1.4132982025337499e-08,3.1375176138225303e-09,4.6471898933473366e-09
7.87,1.3675183300685037e-08,7.737074242812333e-09,1.4096748043908475e-08,3.1229297193993714e-09,4.641479700320387e-09
7.88,1.3700514083671981e-08,7.730522653168298e-09,1.4041776543454062e-08,3.1061181160556272e-09,4.633422842958826e-09
7.890000000000001,1.3594348251795344e-08,7.737694584256797e-09,1.3978124602484276e-08,3.1032883386719404e-09,4.620619252516924e-09
7.9,1.3648418349681788e-08,7.709023142555566e-09,1.3919644001384069e-08,3.092544407607295e-09,4.609787825281798e-09
7.91,1.3901313414060278e-08,7.688180998258102e-09,1.3889494428845239e-08,3.085529724886601e-09,4.5807644573598825e-09
7.92,1.3604199706418533e-08,7.649003559140582e-09,1.378879764724775e-08,3.0611613612397196e-09,4.556104227804029e-09
7.930000000000001,1.3558051570845384e-08,7.660842015416543e-09,1.3790784636295092e-08,3.0568660184616406e-09,4.581441884762653e-09
7.94,1.3532043513772713e-08,7.58177474122754e-09,1.3748518406884133e-08,3.0412473762545232e-09,4.5669067949503996e-09
7.95,1.3400364080242764e-08,7.565310429271998e-09,1.3696777186487519e-08,3.037566357439934e-09,4.51343576160789e-09
7.96,1.3458568914193867e-08,7.564060151670945e-09,1.3639789134280137e-08,3.037452435455916e-09,4.499639926803582e-09
7.97,1.343763991004463e-08,7.517135457229191e-09,1.359071300685457e-08,3.01897165163591e-09,4.513165939862951e-09
7.98,1.3360888123391578e-08,7.482065786242701e-09,1.356452036734166e-08,3.0143188643368876e-09,4.489753882559692e-09
7.99,1.328925221718798e-08,7.480166607880058e-09,1.354036705433408e-08,3.0147099535078623e-09,4.476958785761246e-09
8.0,1.313483162757093e-08,7.401284140584881e-09,1.3466116460283573e-08,3.004139658250837e-09,4.45632932599255e-09
8.01,1.3015019159761641e-08,7.430617489057899e-09,1.34468143272101e-08,2.990834274317193e-09,4.495746003439263e-09
8.02,1.3089619480752728e-08,7.407090815819262e-09,1.3382835443659931e-08,2.981936064233346e-09,4.464791537014263e-09
8.03,1.296702740905228e-08,7.3432924572559205e-09,1.337246882221852e-08,2.9453653272236798e-09,4.376696409877406e-09
8.040000000000001,1.3176753967779272e-08,7.353187756593547e-09,1.3308398996616203e-08,2.95451123416116e-09,4.417892326342861e-09
8.05,1.3107545142990214e-08,7.320559455109772e-09,1.3252950763338055e-08,2.948674079076503e-09,4.404008117389567e-09
8.06,1.2972332018031216e-08,7.300981756120834e-09,1.3236650482654804e-08,2.92839836809371e-09,4.387669599875895e-09
8.07,1.2915278692405858e-08,7.274068187166059e-09,1.3184917067582243e-08,2.910925803024594e-09,4.379533546804768e-09
8.08,1.2844917444687725e-08,7.2772389490392385e-09,1.3151904993981e-08,2.899142541519634e-09,4.36677340143835e-09
8.09,1.288466887868529e-08,7.226808634870012e-09,1.3123909204060646e-08,2.90360710757132e-09,4.3255885800441285e-09
8.1,1.2860036403275469e-08,7.2246997023144575e-09,1.304660114636631e-08,2.9229301194568195e-09,4.3191904361001356e-09
8.11,1.2903678736359183e-08,7.173953215754504e-09,1.3022749861358848e-08,2.8917386776483322e-09,4.322124653888631e-09
8.120000000000001,1.282989904632137e-08,7.177373551567957e-09,1.2985075046229954e-08,2.8799241142647782e-09,4.265487658752984e-09
8.13,1.2751013739638575e-08,7.140582170679293e-09,1.2952670263547318e-08,2.8703191405600356e-09,4.2914021650099095e-09
8.14,1.2681371692303628e-08,7.1136371982998545e-09,1.2918100712186638e-08,2.86798266724522e-09,4.271052797560261e-09
8.15,1.2679744639841915e-08,7.114495668502765e-09,1.2889597166568588e-08,2.8507868182584065e-09,4.255309746403631e-09
8.16,1.258138846618597e-08,7.077688225886818e-09,1.2786642475364729e-08,2.842431223780713e-09,4.207389673928321e-09
8.17,1.2469380766297158e-08,7.070910546562802e-09,1.2790232567682582e-08,2.8413226939375245e-09,4.21434470123045e-09
8.18,1.2662139148092215e-08,7.035349491056628e-09,1.2733197466276006e-08,2.838037875785347e-09,4.224603468655461e-09
8.19,1.2353686177425538e-08,6.994643129574936e-09,1.2708565608449453e-08,2.8280646855651537e-09,4.215588315910378e-09
8.2,1.2426425484153734e-08,7.007856804745302e-09,1.267514100236378e-08,2.823937761163036e-09,4.1778433631607065e-09
8.21,1.2372182282947855e-08,6.985524702432896e-09,1.2646790137865301e-08,2.8003915294814302e-09,4.171829752318621e-09
8.22,1.2312496173816522e-08,6.9236026957800814e-09,1.259558045391202e-08,2.8114728184865004e-09,4.159683989830161e-09
8.23,1.2357905212973484e-08,6.931171018557421e-09,1.2557593627512496e-08,2.7819347595832857e-09,4.149024671227221e-09
8.24,1.2208214567431527e-08,6.90964994759981e-09,1.2555255296174166e-08,2.7846695448703647e-09,4.156602729551814e-09
8.25,1.2365427126486347e-08,6.906461153742747e-09,1.2450669835327313e-08,2.770834186436371e-09,4.145068280214814e-09
8.26,1.2047083028965078e-08,6.864243596466054e-09,1.245469929406436e-08,2.7564783049718913e-09,4.114654651584801e-09
8.27,1.2161560106459672e-08,6.841090426653917e-09,1.240584625247732e-08,2.7510681371352375e-09,4.090346732736438e-09
8.28,1.2213436095952003e-08,6.843921859340832e-09,1.2360695044062286e-08,2.7353434754537e-09,4.091045824015782e-09
8.290000000000001,1.2026516101125044e-08,6.823464102468404e-09,1.2297798988645435e-08,2.7452127247732672e-09,4.097165863711856e-09
8.3,1.2073499788545043e-08,6.775025903296417e-09,1.2324463624095982e-08,2.7407328666026783e-09,4.052556267351675e-09
8.31,1.1933738774637629e-08,6.7713767701555874e-09,1.2260813745828557e-08,2.7095565440309117e-09,4.0319932225578155e-09
8.32,1.2073823092178988e-08,6.755616161331415e-09,1.2243383857589758e-08,2.7081810864003244e-09,4.053303586096079e-09
8.33,1.1907008529943501e-08,6.728433341144721e-09,1.2183740079671494e-08,2.705271453539991e-09,4.024084550769884e-09
8.34,1.20159696211173e-08,6.7156074872561736e-09,1.2154341634720741e-08,2.685714645587615e-09,4.029203841216971e-09
8.35,1.1994912441184806e-08,6.703633774253202e-09,1.211015946003956e-08,2.6782964338632083e-09,4.027992027292137e-09
8.36,1.178847606794611e-08,6.666331733593444e-09,1.207742882283449e-08,2.6786943514580594e-09,4.0078003900219025e-09
8.370000000000001,1.1860380322320468e-08,6.6371608961863915e-09,1.203107832401711e-08,2.694529899868665e-09,3.96802711225763e-09
8.38,1.1723609339186215e-08,6.6065995187037255e-09,1.1988277136204736e-08,2.667632386229145e-09,3.954467084363259e-09
8.39,1.1750235933929902e-08,6.598420668880621e-09,1.1986093432269476e-08,2.6582807576599347e-09,3.985542051977584e-09
8.4,1.177699854947872e-08,6.600316243546188e-09,1.1907052678466683e-08,2.661755814572755e-09,3.954111754256557e-09
8.41,1.1584495579129952e-08,6.552432987201675e-09,1.190054822289802e-08,2.6472985008413e-09,3.935827495317645e-09
8.42,1.1642690670780943e-08,6.5511369871412185e-09,1.186890589174853e-08,2.6389380927443e-09,3.941752926593935e-09
8.43,1.1676101918081724e-08,6.524870154477596e-09,1.1825725951755744e-08,2.630489674813997e-09,3.90603180438491e-09
8.44,1.1549258138687615e-08,6.503729855089524e-09,1.181128409222854e-08,2.6114275885842342e-09,3.9043764455094125e-09
8.45,1.1706949017425033e-08,6.502360547111652e-09,1.178275166662036e-08,2.610215222465541e-09,3.873965165571968e-09
8.46,1.1481175808159576e-08,6.487405359943407e-09,1.1711273339586996e-08,2.6011574515437144e-09,3.885573345758241e-09
8.47,1.1462723483236053e-08,6.424008551518421e-09,1.1694787694410709e-08,2.5943090066064326e-09,3.848658156612512e-09
8.48,1.1422385523184787e-08,6.460799928484732e-09,1.1641443840515813e-08,2.6053601883408982e-09,3.85529174894334e-09
8.49,1.1378287739861081e-08,6.4248694894534e-09,1.1630936360153558e-08,2.584896017865063e-09,3.812754774278994e-09
8.5,1.1316484123678476e-08,6.378511959026798e-09,1.1631672804748066e-08,2.5921097517174226e-09,3.8449240904096e-09
8.51,1.1354665976580774e-08,6.3961624356360495e-09,1.1543824222913092e-08,2.5643250280337325e-09,3.803195775779358e-09
8.52,1.1302095195060949e-08,6.356708564322253e-09,1.1542482863374357e-08,2.5572787279598116e-09,3.8086978527195995e-09
8.53,1.1265058785504102e-08,6.343334185578471e-09,1.147470421538182e-08,2.5500213993715734e-09,3.8150566657652945e-09
8.540000000000001,1.1253390333131778e-08,6.3421838768101004e-09,1.1460007314247573e-08,2.5457780081241507e-09,3.8057720362543316e-09
8.55,1.1244521562678576e-08,6.290394146872681e-09,1.142435876949421e-08,2.538041185298501e-09,3.792862564990395e-09
8.56,1.1222528224804826e-08,6.291925497552757e-09,1.1403063956889944e-08,2.5321818523717216e-09,3.763967864161675e-09
8.57,1.1105009956201646e-08,6.270658015917612e-09,1.1302076812455162e-08,2.5329606939965015e-09,3.753580931754749e-09
8.58,1.1193882352956645e-08,6.241869066313146e-09,1.1313818589070945e-08,2.5186828723892107e-09,3.735370634007664e-09
8.59,1.1032010308246042e-08,6.230485368520598e-09,1.128429972000241e-08,2.4990276179851327e-09,3.760982341267701e-09
8.6,1.115380137481594e-08,6.206726082784837e-09,1.1267892209391002e-08,2.50859646360271e-09,3.7055602305863538e-09
8.61,1.1010093130312087e-08,6.18146726309573e-09,1.1219124328675815e-08,2.490997038486545e-09,3.7036982154522403e-09
8.620000000000001,1.0955322895896782e-08,6.200241556520414e-09,1.1201591253638198e-08,2.4808394377151347e-09,3.6943577710286548e-09
8.63,1.1007773717194065e-08,6.160592532351236e-09,1.11337857273466e-08,2.4719896642610724e-09,3.7018662252181108e-09
8.64,1.091118223993992e-08,6.1356791565379584e-09,1.1155708828620473e-08,2.4661459167009178e-09,3.656493244519595e-09
8.65,1.0870259378162145e-08,6.137215874668838e-09,1.1096873810869831e-08,2.4739133578324856e-09,3.668526660286159e-09
8.66,1.0941625867018904e-08,6.1022900994406775e-09,1.1066519300938855e-08,2.465852707199778e-09,3.6697540849390124e-09
8.67,1.0729049999090234e-08,6.094750866859455e-09,1.1051888246365215e-08,2.449039439180061e-09,3.6753982044764746e-09
8.68,1.0807626737623063e-08,6.0785527530635775e-09,1.1028542722926542e-08,2.448949636950277e-09,3.638838784045285e-09
8.69,1.0668818714181344e-08,6.052667334891492e-09,1.094009869131931e-08,2.4442163792629722e-09,3.6362826289200335e-09
8.700000000000001,1.0781243888936551e-08,6.045417113952349e-09,1.0946385953658048e-08,2.4263521617346214e-09,3.6352330145695736e-09
8.71,1.0793122358658291e-08,6.0343598552918e-09,1.0904841591945828e-08,2.435892178867722e-09,3.6329319293254817e-09
8.72,1.0673447580821417e-08,6.0037240370050936e-09,1.089505604725307e-08,2.4178323534887703e-09,3.611754039279657e-09
8.73,1.0677174117127292e-08,6.014007686909717e-09,1.0854695654211339e-08,2.4141529478150017e-09,3.59879422342307e-09
8.74,1.0552727302778444e-08,5.970500112480556e-09,1.0831679070785204e-08,2.3907300097782026e-09,3.558780305604191e-09
8.75,1.0649973987191513e-08,5.976470805970715e-09,1.080766649062365e-08,2.4044268619928653e-09,3.5629867597033114e-09
8.76,1.0528923778199008e-08,5.959250906429699e-09,1.077786950777073e-08,2.388448544042786e-09,3.5474161058184386e-09
8.77,1.0600267444336055e-08,5.922298331892449e-09,1.0754648005420943e-08,2.393858913989332e-09,3.555680962060978e-09
8.78,1.0630496657372855e-08,5.911667057079906e-09,1.0723362393720932e-08,2.3805556529464593e-09,3.5502196458555845e-09
8.790000000000001,1.0499105443056641e-08,5.905256798308614e-09,1.069064838808724e-08,2.364486486750739e-09,3.530078642241368e-09
8.8,1.0501400954012687e-08,5.858445617983583e-09,1.0640668100214279e-08,2.3683619948120552e-09,3.512131891865099e-09
8.81,1.0372658141431735e-08,5.8608352038118624e-09,1.062106872798159e-08,2.3610752272873538e-09,3.514730017013471e-09
8.82,1.0290207427624525e-08,5.8514191487259576e-09,1.0600470243104392e-08,2.3572657653123754e-09,3.515127645821286e-09
8.83,1.0336310261665648e-08,5.811209670035232e-09,1.0547830089378409e-08,2.3454948440950606e-09,3.4834923476215615e-09
8.84,1.0322501212757374e-08,5.817934166397263e-09,1.0523901274279281e-08,2.338307833651866e-09,3.512987085875205e-09
8.85,1.0404931299795834e-08,5.799104600407302e-09,1.050856036684447e-08,2.3395783987550496e-09,3.468422690554786e-09
8.86,1.0290529102862741e-08,5.791958251461729e-09,1.0432480808679078e-08,2.333934365227346e-09,3.468694052373061e-09
8.870000000000001,1.0361681055980101e-08,5.786764081303271e-09,1.0425677818326651e-08,2.311257358091936e-09,3.4560166603847836e-09
8.88,1.0176821922097571e-08,5.7625612184813846e-09,1.0419540869735795e-08,2.3156922257996725e-09,3.4546764341019356e-09
8.89,1.014882490378709e-08,5.747540348466319e-09,1.0411079003615107e-08,2.315292699654843e-09,3.4328190757889184e-09
8.9,1.0197672454097395e-08,5.732434132514383e-09,1.0366663037727891e-08,2.2993285987993975e-09,3.421649950792069e-09
8.91,1.0163485105584102e-08,5.70620973655653e-09,1.0351789347436505e-08,2.296655342426703e-09,3.4330575639523823e-09
8.92,1.0090584322543688e-08,5.695599189919712e-09,1.028994688388385e-08,2.2896693449327125e-09,3.402022840563461e-09
8.93,1.0046766110182802e-08,5.68772184343876e-09,1.0267788509437482e-08,2.2887091678172096e-09,3.4142739168530477e-09
8.94,1.0066849311353262e-08,5.6395610381471e-09,1.0252448737420824e-08,2.279628624693672e-09,3.3998163338520043e-09
8.950000000000001,9.998351179529871e-09,5.648466915389315e-09,1.0221012854423068e-08,2.2721332826114855e-09,3.3657513958025443e-09
8.96,1.0048114337031137e-08,5.632804707561768e-09,1.0175245668089053e-08,2.2743554166176223e-09,3.3707436058371623e-09
8.97,1.0062533756164856e-08,5.605333405489789e-09,1.0166828511384769e-08,2.2659238718328453e-09,3.3547750351978473e-09
8.98,1.0002726310891531e-08,5.607343158116408e-09,1.0138975730436067e-08,2.2489240213379322e-09,3.371800819760677e-09
8.99,9.912519588640238e-09,5.589324655612101e-09,1.0104920963210323e-08,2.241532748471932e-09,3.355039154654878e-09
9.0,9.919711513231023e-09,5.553176682199929e-09,1.0096110863423837e-08,2.2401711233096912e-09,3.307524257745204e-09
9.01,9.889527426990574e-09,5.55330660599396e-09,1.0073680334762201e-08,2.2365994538137474e-09,3.334373586568967e-09
9.02,9.850823579383774e-09,5.548167168251296e-09,1.0039067407073871e-08,2.2323348578975894e-09,3.3121833848859774e-09
9.03,9.920480406945144e-09,5.523944112474672e-09,1.0014336201508007e-08,2.2187742377704286e-09,3.3154780983211216e-09
9.040000000000001,9.734306205488102e-09,5.520307435080499e-09,9.959486814770385e-09,2.2132840217861383e-09,3.3024274119108997e-09
9.05,9.764877948898574e-09,5.503796792612851e-09,9.945689219485049e-09,2.224822138103952e-09,3.26985268202934e-09
9.06,9.719378558016039e-09,5.488807958349136e-09,9.939693169172586e-09,2.2009587682013395e-09,3.310593434388986e-09
9.07,9.74403938332337e-09,5.481739883710961e-09,9.91346019952617e-09,2.198924609201918e-09,3.2775316735741144e-09
9.08,9.724886697234836e-09,5.458999565423215e-09,9.896834601161331e-09,2.1984411150301725e-09,3.2628126808492343e-09
9.09,9.679387536262057e-09,5.4542141064782345e-09,9.877258571159064e-09,2.1854088362878285e-09,3.264630054790112e-09
9.1,9.640022519378171e-09,5.428838790890617e-09,9.82891454742274e-09,2.1738450462685154e-09,3.2587663280751233e-09
9.11,9.556444288397466e-09,5.412752371897777e-09,9.841626760919203e-09,2.1667672938975866e-09,3.2386449385914334e-09
9.120000000000001,9.615561094026863e-09,5.397216270840963e-09,9.779411614423308e-09,2.1670170617622028e-09,3.248162044949982e-09
9.13,9.58345313107278e-09,5.381217602123542e-09,9.760106600399676e-09,2.177831782708236e-09,3.225210311456176e-09
9.14,9.545790707153418e-09,5.36211064064535e-09,9.701272520154058e-09,2.159198632017475e-09,3.2264012530201956e-09
9.15,9.535381722773589e-09,5.359138758271602e-09,9.706007144467685e-09,2.1517080748279953e-09,3.22782029752045e-09
9.16,9.521820233620306e-09,5.344884168872156e-09,9.68098845721689e-09,2.1374630841908893e-09,3.1998483954548404e-09
9.17,9.448478446726144e-09,5.32384616535989e-09,9.666637588772254e-09,2.140631116384681e-09,3.1909207907284996e-09
9.18,9.441275338970935e-09,5.308259274051121e-09,9.628427760546654e-09,2.1360432702211996e-09,3.195305802218848e-09
9.19,9.466142027922528e-09,5.308818514329736e-09,9.608001099857731e-09,2.1367492436033415e-09,3.164232600893879e-09
9.200000000000001,9.36353332918769e-09,5.290186856749568e-09,9.57935417219209e-09,2.1341303710342125e-09,3.1873514433038664e-09
9.21,9.325549955015153e-09,5.292530773112609e-09,9.565864187275627e-09,2.1188090275962347e-09,3.1835560864535027e-09
9.22,9.39797894824643e-09,5.264393130631918e-09,9.521856815651001e-09,2.112464331669016e-09,3.1378113273061592e-09
9.23,9.431175219641129e-09,5.268568172788302e-09,9.50128964489232e-09,2.107096634635019e-09,3.1575821151011755e-09
9.24,9.446745608713742e-09,5.240059111701051e-09,9.472032375645775e-09,2.1081576522746002e-09,3.1473548341692063e-09
9.25,9.28394573842514e-09,5.222672375549706e-09,9.45375678870631e-09,2.099815920436805e-09,3.151367011253912e-09
9.26,9.262837838598239e-09,5.215556498011989e-09,9.435882346051026e-09,2.0937722927342488e-09,3.116252783672526e-09
9.27,9.132544451578424e-09,5.194828858871059e-09,9.404785570935697e-09,2.0962961831959813e-09,3.1334292061336193e-09
9.28,9.220128955828139e-09,5.176441072927346e-09,9.385823186081391e-09,2.089763370967182e-09,3.099861871427253e-09
9.290000000000001,9.221513153458504e-09,5.164172724088071e-09,9.363879547503917e-09,2.0775943579699896e-09,3.081365471984153e-09
9.3,9.159119068735596e-09,5.165629155156917e-09,9.331117115331788e-09,2.0723719993610346e-09,3.079445832868142e-09
9.31,9.174265457017052e-09,5.150410854630013e-09,9.33159593921017e-09,2.0761020255847705e-09,3.076079440101439e-09
9.32,9.016047761323925e-09,5.151015403246462e-09,9.307088494438556e-09,2.071089085127447e-09,3.0880794224775427e-09
9.33,9.125560538290962e-09,5.1022922821059075e-09,9.290250132004615e-09,2.05756841429893e-09,3.065995686380273e-09
9.34,9.087432276716182e-09,5.121916862250687e-09,9.259291149485884e-09,2.0457107481289193e-09,3.0538332055134907e-09
9.35,9.103808181817602e-09,5.1000325801498604e-09,9.21272768094811e-09,2.0516194305430074e-09,3.056784598781199e-09
9.36,9.034722352204514e-09,5.081733856751437e-09,9.180873634069102e-09,2.0505897322940745e-09,3.0635647159569662e-09
9.370000000000001,9.001118555387013e-09,5.069183389681179e-09,9.19107262562994e-09,2.0384256913886336e-09,3.0403233628197336e-09
9.38,8.965661892540686e-09,5.058076383448915e-09,9.155442490265797e-09,2.0335228168644474e-09,3.0042430376696898e-09
9.39,8.899497748988555e-09,5.034788410984549e-09,9.125077965528092e-09,2.029868890908688e-09,3.0266965567833215e-09
9.4,9.09498985236466e-09,5.034295753376028e-09,9.120433180424528e-09,2.028146014362877e-09,3.0135393975745974e-09
9.41,9.001277158457806e-09,5.015636683207062e-09,9.08983976360246e-09,2.02055133155297e-09,3.0068429292031264e-09
9.42,8.84960937394492e-09,5.00577439861243e-09,9.045341956931032e-09,2.0199396948478397e-09,2.9802791075965865e-09
9.43,8.888890117830546e-09,5.007641021908526e-09,9.0426163890992e-09,2.00570440284362e-09,2.9911541168761922e-09
9.44,8.787537273022891e-09,4.975889550713476e-09,9.052752838292224e-09,2.0055169362451484e-09,2.97480315808526e-09
9.450000000000001,8.804774961563127e-09,4.970232671083828e-09,9.001232099818725e-09,2.0003498076007724e-09,2.9832234615527116e-09
9.46,8.80498605000196e-09,4.964063175817528e-09,8.984434707683915e-09,1.9947468063304254e-09,2.963961203906191e-09
9.47,8.819165400399734e-09,4.9663282242623414e-09,8.955499065863054e-09,1.9863737485823266e-09,2.971483547205563e-09
9.48,8.791220863604771e-09,4.941423306166215e-09,8.930295552580417e-09,1.989327542146515e-09,2.9528723262529936e-09
9.49,8.688244202738648e-09,4.915534119808704e-09,8.92640866380238e-09,1.9774158780285778e-09,2.9525549571090198e-09
9.5,8.768382805506846e-09,4.907192629908779e-09,8.87569191316298e-09,1.965685820426484e-09,2.9355377961940466e-09
9.51,8.717455619425729e-09,4.900958505726636e-09,8.875189797118847e-09,1.973776821551924e-09,2.940617585185813e-09
9.52,8.640259573715112e-09,4.881045819393594e-09,8.859709067333969e-09,1.969112870908935e-09,2.923242223438034e-09
9.53,8.745243559228054e-09,4.872563447812788e-09,8.816688951889863e-09,1.9614587066136816e-09,2.929085765254686e-09
9.540000000000001,8.653395744876668e-09,4.848262135669063e-09,8.80703555787868e-09,1.948521757979936e-09,2.8921542346938846e-09
9.55,8.5990794960716e-09,4.845434411122043e-09,8.79212161665858e-09,1.9485489448124203e-09,2.910443421290437e-09
9.56,8.629082132160066e-09,4.848255830378751e-09,8.763246207377524e-09,1.948480073532996e-09,2.9011594386583944e-09
9.57,8.571057576053766e-09,4.826079914176281e-09,8.746916311789445e-09,1.954910068601125e-09,2.885896763538094e-09
9.58,8.568292660388431e-09,4.817587904632657e-09,8.729309913419245e-09,1.9390350817540695e-09,2.8696544275854726e-09
9.59,8.518740398371296e-09,4.8109468592425196e-09,8.711859717546791e-09,1.9295121178048866e-09,2.888969009852921e-09
9.6,8.523930284856015e-09,4.784939669476159e-09,8.666799644175309e-09,1.929102091595385e-09,2.88487330672867e-09
9.61,8.585859337165352e-09,4.7947611895133765e-09,8.644588721412515e-09,1.9183703490796267e-09,2.8659151699985075e-09
9.620000000000001,8.483408877065566e-09,4.779996727315562e-09,8.650756388988857e-09,1.9287223541112753e-09,2.84149777436608e-09
9.63,8.505341394010925e-09,4.750981094660931e-09,8.622547938602169e-09,1.9156725587282045e-09,2.857662897895768e-09
9.64,8.357672938394549e-09,4.75455167171934e-09,8.614430914999639e-09,1.911108911481305e-09,2.853288474952363e-09
9.65,8.369206167597626e-09,4.7358892158769126e-09,8.581119422028181e-09,1.915099966217683e-09,2.8331578333459983e-09
9.66,8.368885283768606e-09,4.7161522298777815e-09,8.556963809608593e-09,1.910268817955213e-09,2.8313505025955305e-09
9.67,8.346634671729304e-09,4.719014383347965e-09,8.541577441339278e-09,1.9023144766430446e-09,2.8248682448776053e-09
9.68,8.38612005264558e-09,4.6887115423013065e-09,8.520632551862654e-09,1.8934743788141925e-09,2.8244368758021254e-09
9.69,8.290215197791657e-09,4.703077768943065e-09,8.504847927758003e-09,1.8872154426538067e-09,2.8112278123198487e-09
9.700000000000001,8.348808792022757e-09,4.686037319473745e-09,8.490196631449951e-09,1.897828133466893e-09,2.806419945681971e-09
9.71,8.265803297072918e-09,4.674837677240513e-09,8.453665907550536e-09,1.880574068836209e-09,2.8095155388210464e-09
9.72,8.338901995057084e-09,4.672258678586986e-09,8.43923625662452e-09,1.8753347618197168e-09,2.7785967933409377e-09
9.73,8.340490343685636e-09,4.65114697368056e-09,8.427573675401918e-09,1.864174085060503e-09,2.7897949871335067e-09
9.74,8.222802037404662e-09,4.635265273986081e-09,8.400987321510284e-09,1.8698831162879013e-09,2.7774251054871643e-09
9.75,8.23691305291838e-09,4.646877197453194e-09,8.394791836101962e-09,1.864166442961494e-09,2.763056496628528e-09
9.76,8.188461617095054e-09,4.611908065378605e-09,8.377182137309773e-09,1.8564415711314015e-09,2.771866107815303e-09
9.77,8.152840526789712e-09,4.60322282752415e-09,8.347244387672726e-09,1.8559017934761489e-09,2.7756686031875977e-09
9.78,8.128464721035273e-09,4.594982935981121e-09,8.311696302387031e-09,1.8558331378205674e-09,2.767042213128956e-09
9.790000000000001,8.186276008538984e-09,4.5983530760929005e-09,8.291951853553046e-09,1.8484585649551455e-09,2.7400191439026345e-09
9.8,8.151164372201787e-09,4.577069175034566e-09,8.277206544036748e-09,1.838974827254137e-09,2.7323232467242785e-09
9.81,8.167598531188777e-09,4.58018304750295e-09,8.275484348890153e-09,1.8339775837990585e-09,2.734892230353567e-09
9.82,8.145130999040151e-09,4.560958996283498e-09,8.247642125375227e-09,1.8358495089600902e-09,2.7109762922657526e-09
9.83,8.086841613212935e-09,4.549641597394599e-09,8.213581862930706e-09,1.8280112762663442e-09,2.721392149910515e-09
9.84,8.052208963189942e-09,4.541138419496165e-09,8.217255310964226e-09,1.8229577685045198e-09,2.7182132506965093e-09
9.85,8.052351799396793e-09,4.514892809218154e-09,8.203040861798973e-09,1.8181778621723624e-09,2.704575372134968e-09
9.86,8.03853747340977e-09,4.520870610575803e-09,8.174286708702054e-09,1.8195194510107208e-09,2.7158667462672497e-09
9.870000000000001,8.036007586018979e-09,4.5034960270369666e-09,8.146174105070675e-09,1.8044485801628638e-09,2.7004188090087278e-09
9.88,7.988635906947486e-09,4.485824109413029e-09,8.158593184209208e-09,1.8087609843920165e-09,2.6920978227449414e-09
9.89,7.966893322351929e-09,4.484836548927975e-09,8.124108778080649e-09,1.7946089217960048e-09,2.6819998976520524e-09
9.9,7.873680002078417e-09,4.471433153999677e-09,8.10134480903017e-09,1.799762151060607e-09,2.665515577474567e-09
9.91,7.970193402790548e-09,4.465640457652421e-09,8.092060599391157e-09,1.8035277132917588e-09,2.6706062652160765e-09
9.92,7.960259859072546e-09,4.453707671328939e-09,8.063643272052559e-09,1.800803885651691e-09,2.6668742004516303e-09
9.93,7.874092167769858e-09,4.4455806837177645e-09,8.051502446561634e-09,1.78655121008845e-09,2.6757043835360886e-09
9.94,7.84569100667335e-09,4.4282367353812695e-09,8.020125733325077e-09,1.781893087235899e-09,2.6465264443544175e-09
9.950000000000001,7.829925282235357e-09,4.433409700180517e-09,8.036354380950047e-09,1.7854775153353877e-09,2.648022597969811e-09
9.96,7.837126896508596e-09,4.4145819164871945e-09,7.977453939864593e-09,1.7742069042816507e-09,2.6531702861348932e-09
9.97,7.801521286974239e-09,4.405207002123926e-09,7.97519499276122e-09,1.7719780013532333e-09,2.6338260128534567e-09
9.98,7.807544520698843e-09,4.3947813223473195e-09,7.951017892624016e-09,1.771154150271501e-09,2.6232736950629214e-09
9.99,7.74267544676305e-09,4.390542739147075e-09,7.932054915111439e-09,1.7688313169582402e-09,2.622136587476426e-09
10.0,7.759145475682009e-09,4.3816533425001075e-09,7.91834892985654e-09,1.7647591145590816e-09,2.6111250189916544e-09
10.01,7.731511189446625e-09,4.359516892105613e-09,7.905180198055821e-09,1.7545415664985079e-09,2.6222786562024316e-09
10.02,7.790333183284026e-09,4.363701430626174e-09,7.88779808959146e-09,1.7517358819832613e-09,2.605206971748445e-09
10.03,7.726943069934017e-09,4.336553950192659e-09,7.863988155857225e-09,1.7519723211145573e-09,2.613939594501894e-09
10.040000000000001,7.701381705145325e-09,4.3295358253108175e-09,7.834143078803687e-09,1.7460383978829195e-09,2.5940997469690186e-09
10.05,7.741892921646835e-09,4.331335988095121e-09,7.84679010451674e-09,1.7381038360540633e-09,2.579513074138939e-09
10.06,7.717730878403504e-09,4.32231433243013e-09,7.820833220674214e-09,1.7352073836553696e-09,2.58492565699657e-09
10.07,7.712692475650487e-09,4.311297691907128e-09,7.806413380600358e-09,1.737227314491173e-09,2.57201449622268e-09
10.08,7.67009567552323e-09,4.285783821550323e-09,7.779667647900907e-09,1.7288962755970736e-09,2.560808622310247e-09
10.09,7.660197614605191e-09,4.283105703827991e-09,7.777868478954323e-09,1.7292117403423833e-09,2.5597076345471037e-09
10.1,7.569576949166552e-09,4.280939167713522e-09,7.74262645110158e-09,1.7228196024337684e-09,2.5768821327358516e-09
10.11,7.618680123815606e-09,4.272498688312484e-09,7.736907841157487e-09,1.7154611910209447e-09,2.5577523298023572e-09
10.120000000000001,7.605856548175145e-09,4.257502327662655e-09,7.71639123355844e-09,1.7160737580564222e-09,2.5686036317462468e-09
10.13,7.570390384103435e-09,4.25860514915471e-09,7.709627578934252e-09,1.7169816409954708e-09,2.542699030174942e-09
10.14,7.519291609710725e-09,4.2381350972741476e-09,7.666917438047744e-09,1.7132609727873277e-09,2.548266934764648e-09
10.15,7.482714649914584e-09,4.231140588076801e-09,7.66719925429735e-09,1.7010309462699673e-09,2.5351583403115073e-09
10.16,7.485348524206176e-09,4.228194094984884e-09,7.625591008431239e-09,1.7030416332517102e-09,2.535110671511745e-09
10.17,7.51077038064954e-09,4.2200985223036355e-09,7.637907613427119e-09,1.6925392006703978e-09,2.5355502389475353e-09
10.18,7.438625147447781e-09,4.21064235611545e-09,7.619629207162875e-09,1.6915112198612162e-09,2.5036994768434657e-09
10.19,7.472533122921739e-09,4.190970469035049e-09,7.611942610076895e-09,1.6895044981987201e-09,2.5150627327466253e-09
10.200000000000001,7.393864063666959e-09,4.190450570008563e-09,7.57300265639629e-09,1.6820823162412868e-09,2.4852756557454143e-09
10.21,7.346802788337914e-09,4.177957694416538e-09,7.577253833353847e-09,1.6829815769299032e-09,2.486668915238085e-09
10.22,7.406103324266546e-09,4.1618674326034175e-09,7.553539642772922e-09,1.6720299315050919e-09,2.4944712273474583e-09
10.23,7.358834035440737e-09,4.160558789279441e-09,7.53712495418591e-09,1.6724534197318333e-09,2.4900497839062495e-09
10.24,7.384495948862013e-09,4.156819129180376e-09,7.527316348672616e-09,1.6695346681064827e-09,2.4835824180082035e-09
10.25,7.3667868201279535e-09,4.147438309025797e-09,7.512852133658742e-09,1.6738131570188436e-09,2.4933385377994085e-09
10.26,7.311528871081198e-09,4.133143904231915e-09,7.49028437374743e-09,1.6606223190082307e-09,2.471968334343037e-09
10.27,7.346132794321166e-09,4.133409608865806e-09,7.459616430395563e-09,1.6678526701008981e-09,2.471063561750101e-09
10.28,7.3271724290628845e-09,4.120575731461778e-09,7.45090488665942e-09,1.6584070019861113e-09,2.4669722909219514e-09
10.290000000000001,7.322473344206002e-09,4.1015906859728824e-09,7.435146919519499e-09,1.6546710045375873e-09,2.4426674192619745e-09
10.3,7.320848203005977e-09,4.0980882090071495e-09,7.415256035216805e-09,1.6477835787740053e-09,2.474458936260307e-09
10.31,7.346598887248328e-09,4.092268737983086e-09,7.406055828421808e-09,1.6393903871555698e-09,2.4536090157760915e-09
10.32,7.2657420623083234e-09,4.083499735556614e-09,7.398573222432564e-09,1.6406650352834758e-09,2.4426467363731265e-09
10.33,7.261838951449177e-09,4.062493597366344e-09,7.366395745416729e-09,1.6386907994077001e-09,2.4384103501120893e-09
10.34,7.23750366589628e-09,4.0608552002399544e-09,7.3569885077782115e-09,1.6300782952493426e-09,2.429542162568036e-09
10.35,7.174794059567463e-09,4.045232906469139e-09,7.352383809573039e-09,1.6330370727964015e-09,2.4269318211293102e-09
10.36,7.230732802745078e-09,4.054303231989579e-09,7.3248164754712895e-09,1.619936597117639e-09,2.423113650504386e-09
10.370000000000001,7.222009049613219e-09,4.050749414674322e-09,7.306062280075844e-09,1.6236740288035813e-09,2.4345754751189406e-09
10.38,7.193554072953983e-09,4.0202496939132146e-09,7.291554471017772e-09,1.6239268822467867e-09,2.4183114770961916e-09
10.39,7.123544352035861e-09,4.022353330358133e-09,7.275589644820335e-09,1.6218711390199502e-09,2.402343681539899e-09
10.4,7.1444874957740526e-09,4.019287477426905e-09,7.260235603238257e-09,1.61245980427722e-09,2.4029281770911696e-09
10.41,7.0590403174703905e-09,4.004312890114353e-09,7.250872440256917e-09,1.6116306810562012e-09,2.3984439899230565e-09
10.42,7.030567553063457e-09,3.994594577147327e-09,7.236728365939738e-09,1.6129696991736395e-09,2.3860013062710835e-09
10.43,7.118623315728214e-09,3.992788547195934e-09,7.233788913799597e-09,1.6091875933403866e-09,2.3988885818227897e-09
10.44,7.011382468626608e-09,3.986198548014593e-09,7.211495763620357e-09,1.6054615028482807e-09,2.3908547577876206e-09
10.450000000000001,7.075761329224541e-09,3.974280988810753e-09,7.187425726436259e-09,1.595286043790439e-09,2.3702815183341442e-09
10.46,7.039601571700064e-09,3.9582856663543e-09,7.17166859754603e-09,1.6007764663307431e-09,2.3868990405016147e-09
10.47,7.0063777489865595e-09,3.949873404653557e-09,7.175468740108845e-09,1.5930631509980691e-09,2.3579679690055127e-09
10.48,7.026836675861689e-09,3.939114666392141e-09,7.15865607976757e-09,1.5840656759666562e-09,2.3630417061088317e-09
10.49,6.968129227616273e-09,3.942863652028309e-09,7.15737189700717e-09,1.5836136144317482e-09,2.3735820460979833e-09
10.5,7.032570245461677e-09,3.9249124598738074e-09,7.112569074376614e-09,1.5814315633345742e-09,2.3589014403326246e-09
10.51,6.9868046335097506e-09,3.927524911376817e-09,7.1025687826751056e-09,1.5790844912316527e-09,2.349068131738871e-09
10.52,6.968803195276178e-09,3.905665551085245e-09,7.07749229673164e-09,1.5730054734089383e-09,2.3517233805182915e-09
10.53,6.985491608937219e-09,3.90881029509283e-09,7.081266940688706e-09,1.5701201054771135e-09,2.337619468659399e-09
10.540000000000001,6.946114263786832e-09,3.905294899154953e-09,7.058334870562041e-09,1.5686047508918029e-09,2.3377494933458675e-09
10.55,6.957108856111197e-09,3.892206856922226e-09,7.052250284935087e-09,1.5669583806379382e-09,2.3325570433347957e-09
10.56,6.933894545457926e-09,3.889131648393207e-09,7.024592332151183e-09,1.5667369792047305e-09,2.3272076171948428e-09
10.57,6.899078220479382e-09,3.884994374420713e-09,7.030737157976413e-09,1.5580522125195728e-09,2.3170257529743517e-09
10.58,6.889190512325023e-09,3.872447980743782e-09,7.011064517020082e-09,1.5529389051770665e-09,2.308886144626755e-09
10.59,6.7793237775031686e-09,3.8676224861875015e-09,6.993201015137744e-09,1.556918803732879e-09,2.3252054399831975e-09
10.6,6.855204654185204e-09,3.850969141733793e-09,6.973316142487109e-09,1.5506469351959412e-09,2.317056358072912e-09
10.61,6.828434779924902e-09,3.8542129690536415e-09,6.957452691456301e-09,1.5416643615552094e-09,2.297441614319971e-09
10.620000000000001,6.768504180175225e-09,3.833643681727865e-09,6.9498024720109106e-09,1.543274820654415e-09,2.3076631790469953e-09
10.63,6.7868006882020875e-09,3.818729059258924e-09,6.941245160664116e-09,1.5393764486757486e-09,2.2875295573265808e-09
10.64,6.790683146085575e-09,3.81843915880308e-09,6.929466222478597e-09,1.5361500469941025e-09,2.287070294293131e-09
10.65,6.793881179949042e-09,3.800549538020366e-09,6.908803156872943e-09,1.5405434452617932e-09,2.2838422570184535e-09
10.66,6.80734112004643e-09,3.807547574745776e-09,6.907620652132947e-09,1.5346553151702508e-09,2.2875688967523535e-09
10.67,6.711135011924306e-09,3.796912698497824e-09,6.8833406695556e-09,1.5221078899823022e-09,2.280013257425751e-09
10.68,6.727010746838781e-09,3.797430270435617e-09,6.859784895558154e-09,1.5225923422165937e-09,2.275070361801265e-09
10.69,6.7333423050101285e-09,3.788195132333011e-09,6.853258399011731e-09,1.5265311776665692e-09,2.268569416530289e-09
10.700000000000001,6.7483904197655194e-09,3.779202474915371e-09,6.848344044075337e-09,1.5218523189551274e-09,2.2596842372477998e-09
10.71,6.762078352846162e-09,3.774808057437167e-09,6.82753448004893e-09,1.515166608648091e-09,2.2628989998838533e-09
10.72,6.700607757573776e-09,3.765921870531748e-09,6.817373690560578e-09,1.5178594212760567e-09,2.2502309395854924e-09
10.73,6.720772421617865e-09,3.762876399328178e-09,6.798797960386748e-09,1.5129556065439575e-09,2.2515467422795093e-09
10.74,6.621051195723847e-09,3.745012100382106e-09,6.7972292708629805e-09,1.50909504574248e-09,2.2462187318112555e-09
10.75,6.633233434431504e-09,3.7505810312055925e-09,6.7691421636294474e-09,1.5068984300319805e-09,2.2527697388466186e-09
10.76,6.638110269555171e-09,3.737753926830306e-09,6.757190240424032e-09,1.5051617734988805e-09,2.234362685280194e-09
10.77,6.677914891461057e-09,3.724462197294551e-09,6.752006379235821e-09,1.4910471217324964e-09,2.2333156331183502e-09
10.78,6.707528642316254e-09,3.71794472298802e-09,6.740676143576389e-09,1.4985642989143655e-09,2.2415339761921933e-09
10.790000000000001,6.558368074916721e-09,3.7072211085094186e-09,6.721918646015256e-09,1.5006224710969455e-09,2.2318113697158528e-09
10.8,6.53810998002343e-09,3.6994330663554556e-09,6.701561291376017e-09,1.4869175633565868e-09,2.1975722353776344e-09
10.81,6.543677968270449e-09,3.705055451403106e-09,6.707850685128758e-09,1.491361390266513e-09,2.2190633416365735e-09
10.82,6.54035749310033e-09,3.6825765595264808e-09,6.6775450665742014e-09,1.49155125806759e-09,2.2161243578388984e-09
10.83,6.4852922902783766e-09,3.680163297524115e-09,6.662077431784003e-09,1.4799795990179817e-09,2.2010391821325996e-09
10.84,6.498776430060277e-09,3.672484258896293e-09,6.653198470370988e-09,1.4757861212052745e-09,2.2057894906331663e-09
10.85,6.508405722615601e-09,3.6680775613187864e-09,6.644457381018286e-09,1.4814562517127192e-09,2.204954110751425e-09
10.86,6.47149353938916e-09,3.6578277348835854e-09,6.631599265020366e-09,1.4749840631362877e-09,2.182037889345859e-09
10.870000000000001,6.521405977988821e-09,3.6499582668890515e-09,6.617771135692595e-09,1.4738927284997067e-09,2.1996965842475727e-09
10.88,6.47080035549672e-09,3.64403151629816e-09,6.608766102333362e-09,1.4663432894007007e-09,2.182231430397083e-09
10.89,6.453478651642203e-09,3.646569339643936e-09,6.5993333602574594e-09,1.4658442377669524e-09,2.173906418712646e-09
10.9,6.4842634494731116e-09,3.6289213500383782e-09,6.576400685300122e-09,1.4606762791246966e-09,2.170301028763609e-09
10.91,6.4638452028920016e-09,3.6182452904575164e-09,6.557124987631116e-09,1.4553972902957624e-09,2.1749609311380925e-09
10.92,6.43247540611663e-09,3.6209513847107675e-09,6.545950777413769e-09,1.4566004085135751e-09,2.162676255408096e-09
10.93,6.42473975563869e-09,3.6230345119318725e-09,6.5326920826919926e-09,1.4526323433011176e-09,2.1712276077816e-09
10.94,6.4161213270361386e-09,3.607039551752229e-09,6.529058742802862e-09,1.450949453224695e-09,2.1584613694465365e-09
10.950000000000001,6.4166303294995835e-09,3.60147646946014e-09,6.514960052035775e-09,1.4501538720589006e-09,2.154177810936412e-09
10.96,6.403647120473826e-09,3.589331614001815e-09,6.50339322824478e-09,1.4454638948908326e-09,2.1373672907275936e-09
10.97,6.3623116033965056e-09,3.5859308083922917e-09,6.493940453906985e-09,1.4455352818579358e-09,2.1590989387169332e-09
10.98,6.392369766143682e-09,3.579800111648231e-09,6.464619238461359e-09,1.4370442400450248e-09,2.149794855386805e-09
10.99,6.3407279443655026e-09,3.5768883837108628e-09,6.4602878195351775e-09,1.4371199517783797e-09,2.1357066106290666e-09
11.0,6.339560894478189e-09,3.556037565551952e-09,6.4629065438165525e-09,1.4345096542659091e-09,2.1353109131500443e-09
11.01,6.342572300914618e-09,3.5506632204536222e-09,6.447954450614933e-09,1.4297312576596422e-09,2.132243654238528e-09
11.02,6.352017720331974e-09,3.551795897248624e-09,6.431297046776518e-09,1.4266176560534072e-09,2.1309037935313634e-09
11.03,6.343154984953364e-09,3.550452553758189e-09,6.415240039642287e-09,1.425561697320797e-09,2.12546415411558e-09
11.040000000000001,6.274151973640632e-09,3.537413956634308e-09,6.397811408064313e-09,1.422804279187387e-09,2.120140172156617e-09
11.05,6.276344749898643e-09,3.52760204774395e-09,6.387121873073751e-09,1.418963326555949e-09,2.1076704075240784e-09
11.06,6.2436738077136525e-09,3.5266390804682555e-09,6.377998815231997e-09,1.4183474296973124e-09,2.121091429416224e-09
11.07,6.2227404658520244e-09,3.5163822457032133e-09,6.374658314148715e-09,1.416800854826686e-09,2.1079940159928563e-09
11.08,6.256294088686005e-09,3.503966864012039e-09,6.352616186069399e-09,1.4149532064326843e-09,2.094377248601221e-09
11.09,6.20812822177045e-09,3.51022568118633e-09,6.34369059561785e-09,1.4075681078479267e-09,2.1010307854589374e-09
11.1,6.1869550597715946e-09,3.4931853294612086e-09,6.329056922841549e-09,1.408928838749026e-09,2.1089382388928423e-09
11.11,6.1923520553925135e-09,3.495810497117509e-09,6.320988008777204e-09,1.401500235290871e-09,2.0881195656748032e-09
11.120000000000001,6.156407879655021e-09,3.484328305501857e-09,6.313963071355122e-09,1.4003086017083952e-09,2.0785292194542e-09
11.13,6.148974072457165e-09,3.4755605249710265e-09,6.307037681614488e-09,1.4002254828078575e-09,2.0827655755283695e-09
11.14,6.1679680940932504e-09,3.473283936152106e-09,6.2836914338020875e-09,1.398911057268685e-09,2.0856609654058517e-09
11.15,6.1554107590393294e-09,3.4701499435504525e-09,6.265667797963067e-09,1.3979750086361935e-09,2.0804499435469806e-09
11.16,6.1549249514289e-09,3.454396822650645e-09,6.253278545400687e-09,1.3963854090723788e-09,2.0678849038619185e-09
11.17,6.147588640696915e-09,3.457484796533521e-09,6.255618607545347e-09,1.3862279167077313e-09,2.0696035603695815e-09
11.18,6.0908373394516555e-09,3.4473255835587073e-09,6.251401883863163e-09,1.386004128063853e-09,2.0709202911903174e-09
11.19,6.112991818317545e-09,3.4469356189748015e-09,6.239032378855246e-09,1.3880909018709529e-09,2.060969710768391e-09
11.200000000000001,6.149963219662648e-09,3.4310078325826677e-09,6.219747564325803e-09,1.3857868452085284e-09,2.0534267259792406e-09
11.21,6.103849964927279e-09,3.431779366404975e-09,6.198036973540346e-09,1.3856483621279645e-09,2.040305977945742e-09
11.22,6.109397870925751e-09,3.4207505255714693e-09,6.20333512397631e-09,1.3738763945496057e-09,2.0551011940642607e-09
11.23,6.115530092344336e-09,3.4151466930280825e-09,6.188184394869025e-09,1.3740150813470814e-09,2.042793024521413e-09
11.24,6.040789473991756e-09,3.407310689369509e-09,6.164596101231164e-09,1.3712061005997422e-09,2.026961504104838e-09
11.25,6.056898182374004e-09,3.4101927690897253e-09,6.173916471351082e-09,1.3664861882001678e-09,2.0260377389766366e-09
11.26,6.0478812773480866e-09,3.3948073509042844e-09,6.145783523914225e-09,1.3660719552317598e-09,2.0427788878913326e-09
11.27,6.069817107213247e-09,3.3827783886544462e-09,6.143629294178287e-09,1.3636675077406386e-09,2.043266524428109e-09
11.28,6.0826080406415074e-09,3.3853010368150883e-09,6.1373449821523125e-09,1.359053945418751e-09,2.02415161399836e-09
11.290000000000001,6.027676822632754e-09,3.381744755112694e-09,6.1260427887840034e-09,1.3584169841670817e-09,2.031702735538868e-09
11.3,6.020118551340366e-09,3.374911449535367e-09,6.1081604828542754e-09,1.3518449258555989e-09,2.030107041903388e-09
11.31,5.925297045886985e-09,3.3654963360562835e-09,6.095785824265853e-09,1.3500316817812412e-09,2.010636290416781e-09
11.32,5.944896752552721e-09,3.3579292795124104e-09,6.078904027597093e-09,1.34958905648189e-09,2.0181816685759093e-09
11.33,5.965608725037157e-09,3.351725158694449e-09,6.071557531641815e-09,1.350159416318649e-09,2.01783480239873e-09
11.34,5.925729277762089e-09,3.348704726258802e-09,6.053951466542571e-09,1.3494185974376638e-09,2.0041849683166337e-09
11.35,5.911699061414481e-09,3.3414786816209256e-09,6.058663933374902e-09,1.3426924765104273e-09,2.006013231364966e-09
11.36,5.915995825490127e-09,3.340630057937704e-09,6.039303920981619e-09,1.339725443927929e-09,1.9816296238095496e-09
11.370000000000001,5.891261212894224e-09,3.331867136351047e-09,6.03205020141347e-09,1.3387027160241114e-09,1.9874402292572827e-09
11.38,5.889154209372258e-09,3.3253043444437867e-09,6.031386573864501e-09,1.3402385308159824e-09,1.9820126298785684e-09
11.39,5.863928611706014e-09,3.320555518102e-09,6.0070361942873124e-09,1.3309359397256425e-09,1.984648096338279e-09
11.4,5.888740570954299e-09,3.307689583229765e-09,6.007954766113847e-09,1.3315963236117621e-09,1.9864654565339876e-09
11.41,5.891916344934701e-09,3.308762333527807e-09,5.988585784918013e-09,1.3355261762615675e-09,1.979951160307184e-09
11.42,5.877631963191075e-09,3.296868699837597e-09,5.985493118857546e-09,1.3286325707593974e-09,1.982861953273057e-09
11.43,5.9060388638496166e-09,3.293945056593031e-09,5.963660980905016e-09,1.3241862275650654e-09,1.9602559862618266e-09
11.44,5.82714367000827e-09,3.295784813055846e-09,5.9611633108207156e-09,1.3169032152248784e-09,1.9659646449478165e-09
11.450000000000001,5.852037493895866e-09,3.2862474923993243e-09,5.945699298813569e-09,1.317699850449109e-09,1.976094688318272e-09
11.46,5.816551833934173e-09,3.2789601880325367e-09,5.9313551952511985e-09,1.3172411070981593e-09,1.959704680456295e-09
11.47,5.798318457560967e-09,3.2759175837624016e-09,5.931684935875914e-09,1.3153783544229996e-09,1.957236169117213e-09
11.48,5.815543932417492e-09,3.2618817913172605e-09,5.917012531620989e-09,1.3094083712542803e-09,1.952685335517446e-09
11.49,5.790590653696096e-09,3.260950742611183e-09,5.912931004968582e-09,1.309546383771954e-09,1.949980015000846e-09
11.5,5.803030945103944e-09,3.2599293104512836e-09,5.9000599011945985e-09,1.3054050157700003e-09,1.9540827871252617e-09
11.51,5.776927052189496e-09,3.2581011153449085e-09,5.884718781889027e-09,1.3046809289297367e-09,1.9635942443658325e-09
11.52,5.740206350002143e-09,3.2439387944147875e-09,5.874720898044365e-09,1.3000834163842774e-09,1.9426346291449766e-09
11.53,5.7792119661729184e-09,3.2410706651314587e-09,5.8649831024253625e-09,1.3024987307832262e-09,1.928677204305826e-09
11.540000000000001,5.779484663511622e-09,3.227682557668223e-09,5.852855535075782e-09,1.3056359546403745e-09,1.9470457405429794e-09
11.55,5.719979629366119e-09,3.225267116685783e-09,5.840533606870241e-09,1.300174946219553e-09,1.920690922716466e-09
11.56,5.728107493039645e-09,3.228669145153794e-09,5.8327573100710336e-09,1.2987204806736936e-09,1.9300360205896716e-09
11.57,5.700598917362583e-09,3.2143635433537617e-09,5.832121806136179e-09,1.296188335831355e-09,1.9238117222286794e-09
11.58,5.678635216082818e-09,3.2133909679289215e-09,5.818469513723352e-09,1.2927842754626678e-09,1.923871617009838e-09
11.59,5.7047070181427274e-09,3.209685366878398e-09,5.801106430784788e-09,1.288074299319315e-09,1.924130448316054e-09
11.6,5.684116042398999e-09,3.1936370883206767e-09,5.794697860183517e-09,1.2857441796574829e-09,1.908538143954877e-09
11.61,5.68266190852231e-09,3.1891830623041438e-09,5.796754292813283e-09,1.2873038461885077e-09,1.91765445962212e-09
11.620000000000001,5.701018377982034e-09,3.190905350607693e-09,5.7749777990041754e-09,1.281043105672057e-09,1.9148742250746218e-09
11.63,5.6710281197057705e-09,3.188157160887009e-09,5.762022481985407e-09,1.2748874250373947e-09,1.9066673098326847e-09
11.64,5.655441009847534e-09,3.1795765674079647e-09,5.752286277341178e-09,1.2757034984151607e-09,1.8948777812816188e-09
11.65,5.63643476489484e-09,3.171724877659678e-09,5.751077347762891e-09,1.2776925345555747e-09,1.902073606577639e-09
11.66,5.647328283349916e-09,3.172922379201989e-09,5.72153849909183e-09,1.2699442306427422e-09,1.901209430806075e-09
11.67,5.602016301247362e-09,3.1731995059236865e-09,5.729909419978925e-09,1.271612412648893e-09,1.8962639543755044e-09
11.68,5.6054397111038376e-09,3.1620164314338467e-09,5.715817813118573e-09,1.2709687080216384e-09,1.8940999240107576e-09
11.69,5.589425226604818e-09,3.1561086809169956e-09,5.6988308371392855e-09,1.2668654832477757e-09,1.8939521955094196e-09
11.700000000000001,5.551871520143085e-09,3.1450699465317915e-09,5.6982583121406246e-09,1.2670559084481063e-09,1.883451175860906e-09
11.71,5.56998280416676e-09,3.140877671567193e-09,5.685861945848708e-09,1.266215089624706e-09,1.878777171602515e-09
11.72,5.574350201472708e-09,3.1313253571957074e-09,5.674218091784431e-09,1.2619045465958628e-09,1.871661527742408e-09
11.73,5.563423663457696e-09,3.120983578601577e-09,5.670024684907545e-09,1.2538844258432684e-09,1.8699342033675537e-09
11.74,5.57288483282357e-09,3.121043395155256e-09,5.664048901926071e-09,1.257840521075825e-09,1.873155483426499e-09
11.75,5.5391366177856195e-09,3.1147467879897292e-09,5.644281853739171e-09,1.2569568314388583e-09,1.876166727514125e-09
11.76,5.508127767271634e-09,3.1136258846696082e-09,5.643964739918378e-09,1.255420111036309e-09,1.8608872039934503e-09
11.77,5.5226792479230425e-09,3.1039020533420457e-09,5.636452399997025e-09,1.2521345499525398e-09,1.8711218504049502e-09
11.78,5.496638982042218e-09,3.089406465041683e-09,5.6262135471406265e-09,1.2494654336678788e-09,1.864574757602073e-09
11.790000000000001,5.511363337420282e-09,3.103694294407375e-09,5.609391548007662e-09,1.2455193593821016e-09,1.8609692953125298e-09
11.8,5.4972183517331846e-09,3.0929583524073453e-09,5.607625784500385e-09,1.247939790684097e-09,1.8626338086765714e-09
11.81,5.504065198623054e-09,3.0926909434369917e-09,5.593811196764726e-09,1.2429752452820655e-09,1.8469041465462728e-09
11.82,5.444617888914326e-09,3.0804960029553395e-09,5.57566235859935e-09,1.2361582923981687e-09,1.8521336752460203e-09
11.83,5.493579227029515e-09,3.076984416494677e-09,5.5782481887739085e-09,1.2369434071718194e-09,1.8490640845429663e-09
11.84,5.468285036750886e-09,3.071059521809544e-09,5.563199180301498e-09,1.2346231467700684e-09,1.8398720057699698e-09
11.85,5.445157527043072e-09,3.0609988669450477e-09,5.554064386190914e-09,1.2368197138220803e-09,1.8294856058587072e-09
11.86,5.480673991514778e-09,3.0625347548218943e-09,5.546368994407089e-09,1.2327514289534538e-09,1.8257937109048193e-09
11.870000000000001,5.438239103529354e-09,3.061659412894176e-09,5.541291546397249e-09,1.2294813897431393e-09,1.8342855284215996e-09
11.88,5.4388408803546595e-09,3.0512318983435508e-09,5.524136054713556e-09,1.230366403362068e-09,1.828745322856093e-09
11.89,5.404073390887406e-09,3.0503947747638694e-09,5.521984902602967e-09,1.2277725300009623e-09,1.818719940600856e-09
11.9,5.4306866155798965e-09,3.040592121845683e-09,5.509544916689588e-09,1.2210288464534432e-09,1.8292182037949937e-09
11.91,5.401253578558009e-09,3.0348504041606207e-09,5.4986872953378485e-09,1.2213252087629825e-09,1.8189941091016674e-09
11.92,5.402278535383477e-09,3.0255887616943847e-09,5.496275049241031e-09,1.2223262940042544e-09,1.8087900270340755e-09
11.93,5.401792484502539e-09,3.0265727001145354e-09,5.4885693072882325e-09,1.2205853837000156e-09,1.8207979430063057e-09
11.94,5.359262709607191e-09,3.0174170108700602e-09,5.475754591309028e-09,1.215811785861421e-09,1.8138079813430111e-09
11.950000000000001,5.339313068295813e-09,3.0203329140169255e-09,5.465752392289584e-09,1.212165265376215e-09,1.8052973735091244e-09
11.96,5.348444779650828e-09,3.0084831984781015e-09,5.463405908973525e-09,1.2128408436962373e-09,1.800462194192814e-09
11.97,5.350977765452627e-09,2.9989435628179414e-09,5.446953727034641e-09,1.209663161387309e-09,1.800280501862486e-09
11.98,5.335906587016704e-09,2.999175714444331e-09,5.436937449310616e-09,1.2078476211909296e-09,1.80029527818366e-09
11.99,5.309033558602402e-09,2.9965164395598417e-09,5.430753421778474e-09,1.204513249325786e-09,1.7905758911391674e-09
12.0,5.289380655413084e-09,2.9936322082632403e-09,5.423563481599044e-09,1.2020337736021802e-09,1.7944541741977101e-09
12.01,5.307315109612726e-09,2.993486137772144e-09,5.408534513253424e-09,1.2059423241066666e-09,1.7933547872659458e-09
12.02,5.300423228197609e-09,2.984898835937583e-09,5.40791549300364e-09,1.200892866226235e-09,1.7789691572578182e-09
12.030000000000001,5.296697220353357e-09,2.9830056441019387e-09,5.395791328193956e-09,1.1959640096962206e-09,1.7771204266287417e-09
12.040000000000001,5.298160576931399e-09,2.9746135325731344e-09,5.389574809273757e-09,1.1960771875220816e-09,1.7743856427179043e-09
12.05,5.273039784965075e-09,2.9667375544580015e-09,5.370371929939546e-09,1.1968573469765669e-09,1.777923178003446e-09
12.06,5.242054157983374e-09,2.966615608366097e-09,5.365543763463033e-09,1.1931392462840318e-09,1.7702762972214572e-09
12.07,5.274144411094925e-09,2.9610882957477573e-09,5.357267982632653e-09,1.1929100352068911e-09,1.7694379790474264e-09
12.08,5.237084884689039e-09,2.9510323119646934e-09,5.343894859246163e-09,1.1858478226326804e-09,1.7743908859434088e-09
12.09,5.2544283637934885e-09,2.953255976621838e-09,5.346391741998062e-09,1.1870685693795578e-09,1.767423302475131e-09
12.1,5.272789097913641e-09,2.94376151764372e-09,5.335604541462056e-09,1.1836473459714684e-09,1.7673061462119853e-09
12.11,5.234841923529649e-09,2.9339873322073476e-09,5.325901092558894e-09,1.1853420924623897e-09,1.7517072540758753e-09
12.120000000000001,5.213626954451582e-09,2.93481608888355e-09,5.319932846181911e-09,1.1808643293642638e-09,1.7640688970421615e-09
12.13,5.220790655903652e-09,2.943255156852947e-09,5.304425529954784e-09,1.1775005349484961e-09,1.7548611806376505e-09
12.14,5.194307070057222e-09,2.918646768570143e-09,5.30839320992603e-09,1.1790978703624366e-09,1.7515727703057323e-09
12.15,5.1742122680645455e-09,2.920422392824405e-09,5.293588871682774e-09,1.1752457702177338e-09,1.7567841238206008e-09
12.16,5.191505464598947e-09,2.91669906042972e-09,5.288502822452443e-09,1.1773790995685211e-09,1.7581881374277124e-09
12.17,5.185420358891716e-09,2.9099219605237516e-09,5.279820491109891e-09,1.1657673332815447e-09,1.7380999354659953e-09
12.18,5.163579358052299e-09,2.9114888912101752e-09,5.267620036581914e-09,1.1709912242329383e-09,1.746613282330599e-09
12.19,5.168589694228753e-09,2.8981870950160563e-09,5.263648629063911e-09,1.1693345446559574e-09,1.7326610015774425e-09
12.200000000000001,5.14610339117182e-09,2.9007337120316316e-09,5.251721178089025e-09,1.1639782652158854e-09,1.7429246494541405e-09
12.21,5.152369447807852e-09,2.8958664604479317e-09,5.235341242404149e-09,1.1623781967294159e-09,1.7457757277950493e-09
12.22,5.1407908864236375e-09,2.887705488732414e-09,5.2297999622304546e-09,1.1617577994411806e-09,1.7295659477111888e-09
12.23,5.116026115081657e-09,2.8874285205399246e-09,5.225623160033678e-09,1.161334155841885e-09,1.7165411082174507e-09
12.24,5.162152513132172e-09,2.893506336059564e-09,5.221420002699204e-09,1.1625642329433115e-09,1.7322481906135907e-09
12.25,5.111811089782911e-09,2.8784506991583325e-09,5.21515719428014e-09,1.1569231295088558e-09,1.7273748202767227e-09
12.26,5.093404703930449e-09,2.881470790129137e-09,5.206589230655754e-09,1.1555944450301935e-09,1.7131758399572626e-09
12.27,5.085587727492021e-09,2.8736431813965254e-09,5.2075049624910886e-09,1.1553420291777721e-09,1.7245424964563466e-09
12.280000000000001,5.094893730415463e-09,2.85776467864936e-09,5.188828977346165e-09,1.1517942314593206e-09,1.7161673687727625e-09
12.290000000000001,5.069873070505136e-09,2.852135006751049e-09,5.183939902444962e-09,1.152950638168494e-09,1.7161971795546943e-09
12.3,5.097671611150185e-09,2.8539049206911353e-09,5.168309965626804e-09,1.1560132114245924e-09,1.711930424574991e-09
12.31,5.084644835781771e-09,2.8558732258149112e-09,5.15858902426527e-09,1.1491891532299566e-09,1.6990702728366976e-09
12.32,5.020075071210261e-09,2.8418614719848977e-09,5.153265862015759e-09,1.1430681577988835e-09,1.708124548949227e-09
12.33,5.0773873179414374e-09,2.841202775447851e-09,5.145063456893151e-09,1.144531575179527e-09,1.700117231838547e-09
12.34,5.0327144845499845e-09,2.832944280427497e-09,5.143786135617993e-09,1.1402436815925806e-09,1.7006696109727232e-09
12.35,5.05763932778046e-09,2.83765851987694e-09,5.128812090385e-09,1.1436632564576303e-09,1.6923897205940246e-09
12.36,5.029624675307262e-09,2.8314356261913884e-09,5.125771520548198e-09,1.1384983543279343e-09,1.6969402571463146e-09
12.370000000000001,5.001781830493204e-09,2.8288796355869247e-09,5.1181179264483865e-09,1.13207805228112e-09,1.6957829378434264e-09
12.38,4.989550284797387e-09,2.828653937827778e-09,5.110276962992588e-09,1.1338214105320519e-09,1.689816136531286e-09
12.39,4.9926433166442645e-09,2.8116621168292973e-09,5.097289769974163e-09,1.1321762866225659e-09,1.6838318406955889e-09
12.4,5.018892366214381e-09,2.822594393691017e-09,5.096840383177171e-09,1.1316793269082322e-09,1.6815104710696936e-09
12.41,4.9829011691772716e-09,2.811593306979003e-09,5.084574258749296e-09,1.1321138846170249e-09,1.688290490489007e-09
12.42,4.975200988852679e-09,2.8090511144462576e-09,5.076963199340802e-09,1.1261933386498475e-09,1.6828522752469251e-09
12.43,4.970421871080755e-09,2.796050120655857e-09,5.068645422700921e-09,1.1279331803555728e-09,1.6803993475144357e-09
12.44,4.958728169737889e-09,2.800148874572883e-09,5.0625134129341e-09,1.1219819745086215e-09,1.6802987067735435e-09
12.450000000000001,4.957034962345848e-09,2.793660141252048e-09,5.057084057449934e-09,1.1262266128727413e-09,1.6695273246120387e-09
12.46,4.94409891938038e-09,2.7791303202646985e-09,5.045753443870588e-09,1.1218051410979182e-09,1.6754851333504731e-09
12.47,4.9528995605051714e-09,2.7829474310975828e-09,5.035569260042299e-09,1.1206492831187937e-09,1.671138122884662e-09
12.48,4.954365426474587e-09,2.7820425064536007e-09,5.0351205106404945e-09,1.117723989841558e-09,1.6619951404187061e-09
12.49,4.945044128238714e-09,2.7654251470588135e-09,5.0208155472815965e-09,1.1152320848445593e-09,1.6568457547761392e-09
12.5,4.957646486375239e-09,2.7655873092647063e-09,5.016224844262984e-09,1.1141842073984222e-09,1.6556222559108486e-09
12.51,4.915098977489747e-09,2.757968863684251e-09,5.018743233844557e-09,1.113777684393393e-09,1.642618146904289e-09
12.52,4.912029419821115e-09,2.758169749238497e-09,5.008646421606335e-09,1.1138873123674411e-09,1.651105777528918e-09
12.530000000000001,4.908230756176243e-09,2.755805297991968e-09,4.997690015821404e-09,1.107613510598537e-09,1.6563273278873568e-09
12.540000000000001,4.8615854816841725e-09,2.760796358004053e-09,4.984771349336059e-09,1.1076364028506369e-09,1.6555221689431622e-09
12.55,4.899261833801236e-09,2.7485845007210924e-09,4.981176871948424e-09,1.1070586306935275e-09,1.6472198005606055e-09
12.56,4.878940965701516e-09,2.740409995809972e-09,4.971770001522767e-09,1.1074624692800744e-09,1.6450217111302155e-09
12.57,4.8851711180082145e-09,2.7482648415893575e-09,4.969002104877443e-09,1.1046967349178508e-09,1.640363838410699e-09
12.58,4.870299324104315e-09,2.7405696990147407e-09,4.9639200056643955e-09,1.1006106492073153e-09,1.6423714566235888e-09
12.59,4.8591913616442724e-09,2.7434937460788574e-09,4.953459001770787e-09,1.0964054074850847e-09,1.639667108450697e-09
12.6,4.848721820660368e-09,2.7260610430125733e-09,4.948149667747635e-09,1.0948783458837426e-09,1.642968021239974e-09
12.61,4.827057975092129e-09,2.7250762974984395e-09,4.937409903774311e-09,1.0977313419930374e-09,1.6369009356880039e-09
12.620000000000001,4.839183874499981e-09,2.720167918631025e-09,4.929657090662918e-09,1.0960499218792468e-09,1.6373263543150557e-09
12.63,4.811998856811861e-09,2.7200230399584145e-09,4.9236024238547215e-09,1.0911946147012207e-09,1.6250565280866103e-09
12.64,4.81822874580253e-09,2.715555570422651e-09,4.915591053111237e-09,1.0899180881963751e-09,1.6238647663248187e-09
12.65,4.808993187388838e-09,2.706102839144487e-09,4.90449622472622e-09,1.0921857702531337e-09,1.6170003790065798e-09
12.66,4.78894419714493e-09,2.7021281792873254e-09,4.907404286994269e-09,1.0906887962982796e-09,1.6166382798900424e-09
12.67,4.807838847488582e-09,2.703508844953242e-09,4.8952510546375616e-09,1.0900566048814368e-09,1.6206194102884275e-09
12.68,4.7729378322683165e-09,2.6982570820479846e-09,4.895004907260617e-09,1.0861981164623821e-09,1.6082549791895582e-09
12.69,4.783246358117299e-09,2.6888115953290182e-09,4.877950908907591e-09,1.0826463079275357e-09,1.6180837289068288e-09
12.700000000000001,4.789514054264151e-09,2.6960208493833085e-09,4.872491015469915e-09,1.0825378854406144e-09,1.6111557706303464e-09
12.71,4.773603150796019e-09,2.6827039160335064e-09,4.875495618780325e-09,1.077687072933883e-09,1.6100917175777682e-09
12.72,4.7852462336740366e-09,2.6827930792990605e-09,4.86167920759257e-09,1.077288062516037e-09,1.5986160349981647e-09
12.73,4.764964965452104e-09,2.6752237900301047e-09,4.857576059518702e-09,1.076424564105899e-09,1.6084008165800812e-09
12.74,4.761190814823225e-09,2.6829039091734383e-09,4.845738811394112e-09,1.0749357767049554e-09,1.6033822521634183e-09
12.75,4.760315528196091e-09,2.67394089376491e-09,4.841431667629703e-09,1.0758287011372881e-09,1.595828309471266e-09
12.76,4.736252935389275e-09,2.6642762424078165e-09,4.830677775839156e-09,1.0751960044678605e-09,1.5982939669572533e-09
12.77,4.752515778911373e-09,2.6649080146569413e-09,4.828682286982006e-09,1.0733158129530579e-09,1.6019075509317538e-09
12.780000000000001,4.718133724720254e-09,2.6646444542976456e-09,4.812151488556036e-09,1.0700601044964835e-09,1.5950656175782587e-09
12.790000000000001,4.743536018056095e-09,2.656041077753297e-09,4.8101325973872e-09,1.0713285150496643e-09,1.586596516471296e-09
12.8,4.707908529057573e-09,2.6445926081993785e-09,4.804745752281376e-09,1.069162973852476e-09,1.5885846360239635e-09
12.81,4.689962486353012e-09,2.6450874678228425e-09,4.797644157953038e-09,1.0637431913755644e-09,1.590998416344269e-09
12.82,4.732290313556311e-09,2.641579741149163e-09,4.789370193292238e-09,1.0628780998765664e-09,1.5777376625388372e-09
12.83,4.683224035820079e-09,2.6402834640997896e-09,4.781222034364027e-09,1.0660899222997503e-09,1.5842167805161436e-09
12.84,4.684272707266502e-09,2.641485808486485e-09,4.777791609954484e-09,1.0600392800557285e-09,1.5904533872801839e-09
12.85,4.671507619262176e-09,2.631633736411848e-09,4.7697074916787385e-09,1.061525592542039e-09,1.571900752962507e-09
12.86,4.670591497135989e-09,2.629826098396934e-09,4.765467145398072e-09,1.0605747392300109e-09,1.572027309328323e-09
12.870000000000001,4.660620411356349e-09,2.627774601309384e-09,4.756538088129555e-09,1.055437229072198e-09,1.5658340510041526e-09
12.88,4.6769276810428e-09,2.6174976407839893e-09,4.747870184241406e-09,1.0568978139374015e-09,1.5705206841080178e-09
12.89,4.663564862283253e-09,2.6176858814995115e-09,4.743833387186743e-09,1.0558544683734187e-09,1.5770608955403972e-09
12.9,4.6205246239241705e-09,2.6159906351914913e-09,4.734219382667787e-09,1.0464735137433963e-09,1.5567172711367534e-09
12.91,4.655429653656272e-09,2.614385697983037e-09,4.721257254653958e-09,1.05052635677182e-09,1.571384231839794e-09
12.92,4.608869429975614e-09,2.599358422184423e-09,4.718678694004948e-09,1.0512569611290486e-09,1.5638196347837707e-09
12.93,4.604197914241083e-09,2.6019510102538434e-09,4.710962868777356e-09,1.0464565530050918e-09,1.5606933935324433e-09
12.94,4.631983467730681e-09,2.6052095705538573e-09,4.70886080947471e-09,1.045766922098909e-09,1.5550355865484022e-09
12.950000000000001,4.609343262654433e-09,2.5916259553620552e-09,4.712627848999269e-09,1.0418958580550048e-09,1.5594916605278991e-09
12.96,4.60107305843093e-09,2.5910951362875147e-09,4.6940589718104485e-09,1.0420471152970503e-09,1.549099330679115e-09
12.97,4.60642727169394e-09,2.587402696438019e-09,4.6915315182269995e-09,1.0403382652362911e-09,1.5548795175054363e-09
12.98,4.606488650077848e-09,2.59039591852938e-09,4.682939336657123e-09,1.0394392689324882e-09,1.5539421947428743e-09
12.99,4.583575116556478e-09,2.5793801918559245e-09,4.678076129589241e-09,1.0444339617362959e-09,1.5507351616892127e-09
13.0,4.577360253461107e-09,2.571108928970534e-09,4.677779286445786e-09,1.037888901733762e-09,1.5411519357665655e-09
13.01,4.567884994743415e-09,2.574861360501998e-09,4.6656929551465564e-09,1.0357606202233704e-09,1.548269383013398e-09
13.02,4.576308895771699e-09,2.5681601864047415e-09,4.662964749306597e-09,1.0327086007551566e-09,1.539180846527453e-09
13.030000000000001,4.574208311699892e-09,2.5644712553720206e-09,4.648428367658065e-09,1.03511063825045e-09,1.5399139279856467e-09
13.040000000000001,4.5663130819722014e-09,2.5665972915216677e-09,4.646685054021789e-09,1.0311756487837773e-09,1.541155367936353e-09
13.05,4.549865337309807e-09,2.565949577942117e-09,4.637582256448157e-09,1.028917373940812e-09,1.5319413810862033e-09
13.06,4.561822752139789e-09,2.5589489575595153e-09,4.636787657145397e-09,1.026490034303517e-09,1.5264767564236428e-09
13.07,4.544398688878145e-09,2.556176298846277e-09,4.624078730450236e-09,1.0288017509445376e-09,1.533016116056284e-09
13.08,4.529321519119703e-09,2.550325988272392e-09,4.625536401630669e-09,1.025616146033652e-09,1.524466820252109e-09
13.09,4.54265505319943e-09,2.5500464619853264e-09,4.611348270705945e-09,1.0221254455083064e-09,1.5166768370093766e-09
13.1,4.507726566257544e-09,2.5435034881243756e-09,4.608095596185982e-09,1.020891037835923e-09,1.5273394687307502e-09
13.11,4.547093353385515e-09,2.5445113839018166e-09,4.598281894999577e-09,1.0223943336421814e-09,1.5299996060785826e-09
13.120000000000001,4.504937695202122e-09,2.5362093105880037e-09,4.601003178006836e-09,1.0229160103725899e-09,1.5188744757187516e-09
13.13,4.482605845207734e-09,2.5302886358744256e-09,4.588215696869605e-09,1.0143110328159542e-09,1.5147198944630638e-09
13.14,4.487604004974665e-09,2.5341567381270433e-09,4.583793119220143e-09,1.019669177377089e-09,1.510131682132514e-09
13.15,4.474758548753778e-09,2.523596103218761e-09,4.577980375180959e-09,1.0155844657901838e-09,1.5121903495763132e-09
13.16,4.477615613502667e-09,2.5259513515074142e-09,4.570652962766849e-09,1.0147406602561665e-09,1.511624966591763e-09
13.17,4.483132705944532e-09,2.5211426511972727e-09,4.567634875202673e-09,1.011985326756864e-09,1.5142541356064091e-09
13.18,4.481683752842108e-09,2.521662595287209e-09,4.559076572666191e-09,1.0120844370247536e-09,1.5095899242639568e-09
13.19,4.454499446263216e-09,2.510536588453799e-09,4.544121746301318e-09,1.0111276515665087e-09,1.5038815345766728e-09
13.200000000000001,4.4712144964290345e-09,2.509085808061172e-09,4.551023420823037e-09,1.009903835614989e-09,1.4978928376764099e-09
13.21,4.454252117269285e-09,2.5065702138152344e-09,4.541216992029819e-09,1.00690433038157e-09,1.502568427157008e-09
13.22,4.448252035963341e-09,2.506801844097904e-09,4.538335902085079e-09,1.009013002898706e-09,1.5031711224213524e-09
13.23,4.466788906886399e-09,2.501978944171423e-09,4.5312809723167005e-09,1.004069848647663e-09,1.5052215080860614e-09
13.24,4.443438259077994e-09,2.493183018848188e-09,4.525580776796829e-09,1.0025510732524105e-09,1.4951127607576297e-09
13.25,4.413989599216077e-09,2.4917934934804383e-09,4.503831615513952e-09,1.0015251172315346e-09,1.503104207671709e-09
13.26,4.4492387845230875e-09,2.4893836547705403e-09,4.511556483598724e-09,1.0030197809855952e-09,1.488851908395628e-09
13.27,4.4246407103381094e-09,2.4927500977747474e-09,4.502539716060836e-09,1.0000849316211478e-09,1.4900161001162886e-09
13.280000000000001,4.410022253567986e-09,2.482000611381249e-09,4.499788301082193e-09,9.989030627542427e-10,1.489201551182483e-09
13.290000000000001,4.42943973957135e-09,2.480429392278707e-09,4.4993730008841635e-09,1.0005692085872748e-09,1.489582870119666e-09
13.3,4.368575576346213e-09,2.474853107749708e-09,4.481200739828029e-09,9.960308084469876e-10,1.477547870562678e-09
13.31,4.3906715387033364e-09,2.47509791384324e-09,4.478659843501393e-09,9.944040143380415e-10,1.4757317742700032e-09
13.32,4.409689573202244e-09,2.4710513944392023e-09,4.469263879222501e-09,9.952375299608863e-10,1.4802630383267852e-09
13.33,4.382626998090267e-09,2.4643213123779315e-09,4.464401395610843e-09,9.941527765756279e-10,1.4847634460647734e-09
13.34,4.37672213121437e-09,2.4665096810898553e-09,4.469407834770201e-09,9.894777636496395e-10,1.4818992299065763e-09
13.35,4.373428174009674e-09,2.4617393670945555e-09,4.452653655312282e-09,9.931519374561698e-10,1.4751733349670096e-09
13.36,4.368226005337624e-09,2.4593804850205065e-09,4.4509432958221495e-09,9.874821265584013e-10,1.4697949476309004e-09
13.370000000000001,4.347406983605645e-09,2.454910701648249e-09,4.446915140628911e-09,9.853331958859338e-10,1.4742188664576342e-09
13.38,4.360412686390659e-09,2.45408491966237e-09,4.4423254044926285e-09,9.886047675878229e-10,1.4763906431632403e-09
13.39,4.351523218459152e-09,2.4434780718498023e-09,4.4359041193882905e-09,9.848748179075181e-10,1.4591593713176102e-09
13.4,4.334077173590367e-09,2.444752965357856e-09,4.4306370825581815e-09,9.826092757989247e-10,1.4711597737962901e-09
13.41,4.321706981860385e-09,2.4413302778104938e-09,4.425307077823596e-09,9.80969491901615e-10,1.4644254022020403e-09
13.42,4.330789405178905e-09,2.4408683210402955e-09,4.417781444776511e-09,9.828953984272254e-10,1.4613080203298152e-09
13.43,4.319366069406182e-09,2.4349419424585295e-09,4.404724658415492e-09,9.802269452780588e-10,1.4595239334022293e-09
13.44,4.321978823154949e-09,2.430014179119079e-09,4.414071355022974e-09,9.768327478491917e-10,1.4582925067906014e-09
13.450000000000001,4.3471040000120595e-09,2.4305608089424256e-09,4.401956766707118e-09,9.799862830360296e-10,1.4536914789649743e-09
13.46,4.310397315460213e-09,2.424631655981123e-09,4.391902840531015e-09,9.71832286390601e-10,1.4498466378041252e-09
13.47,4.3088959436509775e-09,2.420796601395585e-09,4.393453867850444e-09,9.773249840363607e-10,1.4544677101634378e-09
13.48,4.291592449542175e-09,2.415894531385017e-09,4.384654115425377e-09,9.751280601128733e-10,1.4509804648819996e-09
13.49,4.305692860798461e-09,2.4191241998660918e-09,4.378173772338017e-09,9.751139669700129e-10,1.4454328761709773e-09
13.5,4.289011500598303e-09,2.4165571160099204e-09,4.376047342467588e-09,9.70526961880741e-10,1.4456396757863788e-09
13.51,4.29877671912517e-09,2.4135863534382683e-09,4.368194837414402e-09,9.698434510037786e-10,1.4454801362008e-09
13.52,4.294772105480816e-09,2.4038946339986765e-09,4.362407634756163e-09,9.688070613156815e-10,1.4394068358624873e-09
13.530000000000001,4.269580541397948e-09,2.409670189232713e-09,4.3514600758094444e-09,9.66505571511358e-10,1.4453113542215012e-09
13.540000000000001,4.256323347414166e-09,2.402905133367266e-09,4.348635669796202e-09,9.659208762378038e-10,1.4381837850886033e-09
13.55,4.270191503227991e-09,2.398413677079656e-09,4.342056749699023e-09,9.641693241144845e-10,1.4389965262933997e-09
13.56,4.261823981769119e-09,2.3964634439965056e-09,4.339085471784597e-09,9.644248853379234e-10,1.4317956312528545e-09
13.57,4.264206559140283e-09,2.392292574062819e-09,4.332589091227755e-09,9.617737008424862e-10,1.4340490428079021e-09
13.58,4.244319019060326e-09,2.392474222082467e-09,4.333530925393366e-09,9.605598887544033e-10,1.426956169289597e-09
13.59,4.212112637591832e-09,2.3844064220131287e-09,4.319158633830897e-09,9.598957371871357e-10,1.4325844236385258e-09
13.6,4.231983128270437e-09,2.3845310229738287e-09,4.316350487636225e-09,9.596021156196206e-10,1.4281263509914378e-09
13.61,4.216227508635457e-09,2.380338881687229e-09,4.31518031344651e-09,9.605030022817205e-10,1.4301388840845295e-09
13.620000000000001,4.232123690936237e-09,2.376610634495493e-09,4.307572525278858e-09,9.533083262294058e-10,1.4301249040773063e-09
13.63,4.2116976525622105e-09,2.371386869030617e-09,4.303961774693696e-09,9.52724558910398e-10,1.4219363075461378e-09
13.64,4.196485022717901e-09,2.369341760745088e-09,4.301047797143811e-09,9.546580613309776e-10,1.4254568279568063e-09
13.65,4.219473305218232e-09,2.365818761271134e-09,4.285497700044987e-09,9.496121459104855e-10,1.4201254982661791e-09
13.66,4.192120940584492e-09,2.367266700586591e-09,4.2879022904204415e-09,9.546437981493365e-10,1.4200284451262316e-09
13.67,4.208561617792165e-09,2.3643333343384027e-09,4.2810391430984455e-09,9.516950325495168e-10,1.4129542176930036e-09
13.68,4.191024423968078e-09,2.362877697008762e-09,4.273790564643736e-09,9.508021998818064e-10,1.4084258387760274e-09
13.69,4.1784775948946035e-09,2.355432766588485e-09,4.268619948275329e-09,9.516055182344563e-10,1.4074387571971908e-09
13.700000000000001,4.193913372305719e-09,2.359978335430858e-09,4.2623176011037285e-09,9.474311171067296e-10,1.413629000088744e-09
13.71,4.184812411057248e-09,2.348358241864576e-09,4.258209386577131e-09,9.469848170039995e-10,1.4045566412971614e-09
13.72,4.179003095374357e-09,2.347385359924334e-09,4.255767791502718e-09,9.46454729696327e-10,1.4086106799750017e-09
13.73,4.180854698095599e-09,2.3490754747558507e-09,4.248607136301391e-09,9.412258592179167e-10,1.4015945261758675e-09
13.74,4.181902794742959e-09,2.343001094148882e-09,4.248295071439085e-09,9.411083722054075e-10,1.404264535314903e-09
13.75,4.171836821289432e-09,2.3352288704693916e-09,4.236855778971307e-09,9.417564762325526e-10,1.4111131168099279e-09
13.76,4.159237247582897e-09,2.3390433002170704e-09,4.229132303751706e-09,9.407683765223622e-10,1.404932487216851e-09
13.77,4.161162035250825e-09,2.3322219166938405e-09,4.229764344542092e-09,9.382450415288e-10,1.4013631175792469e-09
13.780000000000001,4.15646319367122e-09,2.330487476795735e-09,4.22628295764318e-09,9.394377665947936e-10,1.3906163353097647e-09
13.790000000000001,4.119907149749689e-09,2.3299075640759008e-09,4.219674429896639e-09,9.365637020265706e-10,1.3983491782868727e-09
13.8,4.125436216470304e-09,2.32436266646467e-09,4.212321573894018e-09,9.375360005073082e-10,1.392427921601968e-09
13.81,4.12223757421597e-09,2.323114726891301e-09,4.208355190327143e-09,9.351576815656977e-10,1.3860009641562026e-09
13.82,4.110769514105106e-09,2.3229094527237916e-09,4.19978071617316e-09,9.314428139336667e-10,1.3893635073147376e-09
13.83,4.125295099619275e-09,2.317035920369592e-09,4.193230029362991e-09,9.303635584886362e-10,1.390619810006809e-09
13.84,4.104950269099e-09,2.3128532514350824e-09,4.191368829526709e-09,9.30914243963429e-10,1.3762354580077628e-09
13.85,4.094636812384865e-09,2.311572970123721e-09,4.188011082174095e-09,9.318052090639945e-10,1.383581175004183e-09
13.86,4.094444608031279e-09,2.3134342024965287e-09,4.180870152309484e-09,9.288017634648128e-10,1.3862464181930531e-09
13.870000000000001,4.119624138641274e-09,2.309130991128567e-09,4.1745688377351474e-09,9.266550119274184e-10,1.3800996872553892e-09
13.88,4.07562367794514e-09,2.300383576613641e-09,4.17029912368603e-09,9.25765012268705e-10,1.3818591934796142e-09
13.89,4.08182533868445e-09,2.2995863879738295e-09,4.1653242690845584e-09,9.252532148348268e-10,1.3809878969122356e-09
13.9,4.064668880378918e-09,2.300516538272208e-09,4.1640039393031374e-09,9.242241201802296e-10,1.3780073779818714e-09
13.91,4.064653449846081e-09,2.291445129427913e-09,4.159291494667741e-09,9.22820889129911e-10,1.3729238322841287e-09
13.92,4.072416127381001e-09,2.2948856226725524e-09,4.149392856503325e-09,9.238033482699086e-10,1.3742681758820664e-09
13.93,4.058367299196975e-09,2.290287810184469e-09,4.147504739300658e-09,9.190043483260164e-10,1.3738200550477499e-09
13.94,4.076826853176835e-09,2.2836119997455633e-09,4.144389734151191e-09,9.214571539668393e-10,1.3682415851961466e-09
13.950000000000001,4.075805455228732e-09,2.2873693474086275e-09,4.1371408576347334e-09,9.211927311587871e-10,1.3629584707039005e-09
13.96,4.056255044855265e-09,2.2802158940598296e-09,4.1266432719573554e-09,9.18955677731877e-10,1.3689165620345655e-09
13.97,4.053813071830622e-09,2.2742254482831892e-09,4.126642637179391e-09,9.169116835219717e-10,1.3659069771205902e-09
13.98,4.06380501860024e-09,2.2771156266896793e-09,4.125176073229019e-09,9.157781170871668e-10,1.3617417371216238e-09
13.99,4.0424968123779616e-09,2.2742677481528527e-09,4.125330384438229e-09,9.168152653333423e-10,1.3635992044545799e-09
14.0,4.047371433816686e-09,2.269679563450907e-09,4.109267736311533e-09,9.134872863063451e-10,1.3620137992809556e-09
14.01,4.04419367523002e-09,2.2653514191601064e-09,4.106321206728617e-09,9.11704137812821e-10,1.3586016403838057e-09
14.02,4.027414462131383e-09,2.267750472573557e-09,4.106878167947142e-09,9.100357990470888e-10,1.3529876519182459e-09
14.030000000000001,4.017873958383949e-09,2.262522406260571e-09,4.09568186862776e-09,9.082368505307209e-10,1.358529459205306e-09
14.040000000000001,4.015901985838991e-09,2.263125368728365e-09,4.092083282281132e-09,9.100818397943666e-10,1.3557065443056136e-09
14.05,4.0126516547168675e-09,2.256009295085135e-09,4.0885536077474135e-09,9.07810351649749e-10,1.3570923311068605e-09
14.06,3.99201188359045e-09,2.2540973044144903e-09,4.085234786454925e-09,9.037984977690658e-10,1.3521139528249225e-09
14.07,4.027501920142071e-09,2.255610162474531e-09,4.079631888400792e-09,9.046299791128262e-10,1.3538585947548941e-09
14.08,3.996775792903318e-09,2.2512351968809847e-09,4.073208306338037e-09,9.036505144958932e-10,1.3475550132449416e-09
14.09,3.98803197271382e-09,2.245900456015002e-09,4.071435782343227e-09,9.071566112737518e-10,1.3508901328646477e-09
14.1,3.965834929584806e-09,2.24474973890048e-09,4.062541184559881e-09,9.056975767680309e-10,1.3417637807712624e-09
14.11,3.9707172354232045e-09,2.242481020767265e-09,4.062233425116545e-09,9.060932738686015e-10,1.3457178844429974e-09
14.120000000000001,3.977507527191607e-09,2.2367207404884945e-09,4.05768541771781e-09,9.0281253497182e-10,1.34095013872709e-09
14.13,3.95589045265199e-09,2.2375150450022294e-09,4.054064872610996e-09,8.988760539083176e-10,1.3398855044515749e-09
14.14,3.980458314906891e-09,2.2313426962211568e-09,4.048996825242806e-09,8.95772511774313e-10,1.34046859555337e-09
14.15,3.960471418295727e-09,2.234007989167317e-09,4.044226685471045e-09,8.979760390112092e-10,1.339657271276911e-09
14.16,3.968058852715569e-09,2.2277297956387035e-09,4.033644278490771e-09,9.020795876091567e-10,1.3360393668276041e-09
14.17,3.9613537381978475e-09,2.222916020758402e-09,4.031792375071417e-09,8.976636181329578e-10,1.3313955177122563e-09
14.18,3.9503367070072476e-09,2.223940434298751e-09,4.02607362862917e-09,8.931863755945865e-10,1.323992292745204e-09
14.19,3.948089371935781e-09,2.221037473472313e-09,4.021458938961236e-09,8.93975378774817e-10,1.3267808679018884e-09
14.200000000000001,3.93538793200703e-09,2.2191035392904614e-09,4.011571756625549e-09,8.900204607998127e-10,1.3327789419173021e-09
14.21,3.941395250124403e-09,2.2173812341424406e-09,4.0199707405577635e-09,8.917318425303853e-10,1.3241618706840698e-09
14.22,3.947541311716891e-09,2.2138168414753185e-09,4.0109026600036716e-09,8.899315003066672e-10,1.3275355790999701e-09
14.23,3.93224185874891e-09,2.211777644482174e-09,4.005361211936709e-09,8.916384237701594e-10,1.329185051406296e-09
14.24,3.924458186465616e-09,2.2105849815724053e-09,3.998172882195757e-09,8.87368017093897e-10,1.3219360000833007e-09
14.25,3.9308213962186405e-09,2.2051084965754383e-09,4.000239596046213e-09,8.869704629979681e-10,1.3231129669895473e-09
14.26,3.91348203199634e-09,2.205304303733459e-09,3.991952627060811e-09,8.881863855547455e-10,1.3292113306263688e-09
14.27,3.919818457710212e-09,2.202510429853252e-09,3.9868423412555005e-09,8.861372587588513e-10,1.3168361832699479e-09
14.280000000000001,3.9181953853953936e-09,2.195317849316503e-09,3.983863177911736e-09,8.844773874381501e-10,1.3216557584223096e-09
14.290000000000001,3.904234784956194e-09,2.1946980064146335e-09,3.976373622948459e-09,8.853295317694318e-10,1.3201554061635067e-09
14.3,3.8990107906632625e-09,2.196848396697824e-09,3.96642565148366e-09,8.864127826657378e-10,1.3085800379622222e-09
14.31,3.898616777059571e-09,2.190827571526992e-09,3.96759223545146e-09,8.840077206812743e-10,1.3109266375169424e-09
14.32,3.891608359662393e-09,2.1893549234022626e-09,3.96493309267209e-09,8.803085835045197e-10,1.311539824448669e-09
14.33,3.887227413302986e-09,2.1855853029197704e-09,3.96649797949237e-09,8.780458728747419e-10,1.3100625307355906e-09
14.34,3.894398364489814e-09,2.181794316833106e-09,3.958821961458795e-09,8.797885523553015e-10,1.316289131413934e-09
14.35,3.864294069220322e-09,2.180799804118495e-09,3.952929818564489e-09,8.77589307107986e-10,1.306153144212689e-09
14.36,3.867649010875879e-09,2.1803138272729842e-09,3.947480693912759e-09,8.762953014543321e-10,1.304562360624736e-09
14.370000000000001,3.854719426607588e-09,2.1793533219148617e-09,3.942124938693773e-09,8.734473357249958e-10,1.3064119550594461e-09
14.38,3.8545743484826674e-09,2.1750695595217896e-09,3.940451270298571e-09,8.762919036359861e-10,1.3018694859829597e-09
14.39,3.868734133619709e-09,2.175078902045384e-09,3.928837897603236e-09,8.724983161389519e-10,1.30347455592015e-09
14.4,3.838391015125176e-09,2.1682006604315724e-09,3.930720211588458e-09,8.738408082273524e-10,1.2975766887109603e-09
14.41,3.844957597922051e-09,2.170879839613171e-09,3.924496420911803e-09,8.722286190077218e-10,1.3048684640046949e-09
14.42,3.832684718104316e-09,2.1632756155111993e-09,3.914283465920643e-09,8.716255731065257e-10,1.2989196138898892e-09
14.43,3.865701964306629e-09,2.1622103448386786e-09,3.914629493862088e-09,8.704874678833121e-10,1.297146265686727e-09
14.44,3.835655371372849e-09,2.1610441743477676e-09,3.916348758324832e-09,8.695553566614948e-10,1.2923976256774968e-09
14.450000000000001,3.831330497271245e-09,2.1616808559622436e-09,3.902846904226301e-09,8.676661741072498e-10,1.290970642886917e-09
14.46,3.847925664706444e-09,2.1538628053514358e-09,3.898648585286336e-09,8.665904882038554e-10,1.2906792989749682e-09
14.47,3.823996977284279e-09,2.1566792126636312e-09,3.898256851724608e-09,8.649302974771024e-10,1.2926275398413318e-09
14.48,3.832953512391993e-09,2.151679980929321e-09,3.8918302029062576e-09,8.639949161518971e-10,1.287437142078862e-09
14.49,3.823012702313086e-09,2.1501595859691294e-09,3.889032768342015e-09,8.628255355265735e-10,1.2870347147275237e-09
14.5,3.822899143962501e-09,2.146643780729661e-09,3.8898908907153406e-09,8.640326064979731e-10,1.2868445196757017e-09
14.51,3.8251101830041e-09,2.144394581282626e-09,3.885060878943745e-09,8.626775851668656e-10,1.2842550074623356e-09
14.52,3.805529899859859e-09,2.1416647207628828e-09,3.877372610076427e-09,8.639643036532263e-10,1.2795370001527552e-09
14.530000000000001,3.80050193696072e-09,2.139265290293643e-09,3.8786578967580414e-09,8.626368350595858e-10,1.2784119113880413e-09
14.540000000000001,3.799705580257931e-09,2.137052900111484e-09,3.866719936311162e-09,8.61518992138228e-10,1.283951918354504e-09
14.55,3.7742362084411875e-09,2.136187451857605e-09,3.864822960198342e-09,8.583481079237799e-10,1.2759662688465663e-09
14.56,3.798672312556277e-09,2.132812068472753e-09,3.865301816911017e-09,8.557777372658029e-10,1.2818419865537651e-09
14.57,3.7835880811990445e-09,2.1310055384472584e-09,3.8626522175395886e-09,8.553759275558838e-10,1.2750459336011454e-09
14.58,3.7944028566405846e-09,2.1285678073287006e-09,3.8485866237826064e-09,8.561686455347605e-10,1.2743829360329824e-09
14.59,3.7655191377978065e-09,2.1248195778701885e-09,3.851715890957132e-09,8.554184846736392e-10,1.2764507031817021e-09
14.6,3.769441135011973e-09,2.1280514146293554e-09,3.846233010753341e-09,8.524001000948339e-10,1.279552966319387e-09
14.61,3.766651285741825e-09,2.1239937097809493e-09,3.842505011957307e-09,8.530518156316777e-10,1.2676397134873824e-09
14.620000000000001,3.75176283251073e-09,2.116992094863724e-09,3.8409798106422415e-09,8.529496802524028e-10,1.2703328896411769e-09
14.63,3.775214952109006e-09,2.1181480316601365e-09,3.832298653271503e-09,8.518004228584143e-10,1.273671085752631e-09
14.64,3.753070927405896e-09,2.1124789256164657e-09,3.830285058878428e-09,8.504991419819401e-10,1.2640087433403733e-09
14.65,3.7602846445148644e-09,2.113026272932181e-09,3.823628121313994e-09,8.490269609436379e-10,1.2693865883488828e-09
14.66,3.7490102218957075e-09,2.1120466077542484e-09,3.828272063417386e-09,8.479810421926131e-10,1.263576907476723e-09
14.67,3.747315434523114e-09,2.104666655999851e-09,3.817706482977795e-09,8.474192834569373e-10,1.2643983062866965e-09
14.68,3.743652551275504e-09,2.1075831978421365e-09,3.8144812437784245e-09,8.482200375624267e-10,1.2583542895668452e-09
14.69,3.745934096549828e-09,2.108417097266294e-09,3.812396980522443e-09,8.469240689903443e-10,1.261906648028049e-09
14.700000000000001,3.747316749396733e-09,2.1028873780561995e-09,3.803479887906532e-09,8.447833685415153e-10,1.2534520889269164e-09
14.71,3.73324363665651e-09,2.094782262182552e-09,3.801085325939021e-09,8.437009804602937e-10,1.2555833732289763e-09
14.72,3.725452065757198e-09,2.094074156485318e-09,3.802926727366818e-09,8.461581062172851e-10,1.259263082586285e-09
14.73,3.731707958275908e-09,2.099476894991771e-09,3.79527002273201e-09,8.428422551711962e-10,1.2530433841057668e-09
14.74,3.7044187798111003e-09,2.091455752117511e-09,3.788497356795554e-09,8.428988781315152e-10,1.2566353383474452e-09
14.75,3.7164496009143177e-09,2.0933942616663776e-09,3.7917158637104e-09,8.432621760818393e-10,1.2539220547673537e-09
14.76,3.708064243903083e-09,2.0863345636414255e-09,3.780025393091927e-09,8.398300090093551e-10,1.251820434576534e-09
14.77,3.7148980149625833e-09,2.0866119163056277e-09,3.781208393413976e-09,8.392574285042029e-10,1.2484410468688478e-09
14.780000000000001,3.697487000797855e-09,2.083291193004717e-09,3.778949958537177e-09,8.392508772402518e-10,1.2521007839657268e-09
14.790000000000001,3.6965651922050597e-09,2.0810101380565406e-09,3.771728328878984e-09,8.368456366346989e-10,1.2467355702466019e-09
14.8,3.704102752460984e-09,2.077622238310957e-09,3.763658256114673e-09,8.356732396262939e-10,1.2493856838938443e-09
14.81,3.692698561187464e-09,2.0829249910176553e-09,3.766997666373497e-09,8.375469043095753e-10,1.246803647677797e-09
14.82,3.6773238577308435e-09,2.0748258280376494e-09,3.754540321384028e-09,8.33464911611406e-10,1.238776759638995e-09
14.83,3.693142644153859e-09,2.074534614869401e-09,3.755358866590609e-09,8.337251356103692e-10,1.238298269091365e-09
14.84,3.6825807632551038e-09,2.075786777434527e-09,3.748998272589439e-09,8.313682354995529e-10,1.2446438385648328e-09
14.85,3.670931294910226e-09,2.067012518199775e-09,3.751189594805717e-09,8.341769385185182e-10,1.238154416738793e-09
14.86,3.6709245121207124e-09,2.0711535161126025e-09,3.7496930258308945e-09,8.331163556412041e-10,1.2438940150343633e-09
14.870000000000001,3.6519468562688203e-09,2.061834770108412e-09,3.741857759798213e-09,8.297203077428156e-10,1.2382377227136978e-09
14.88,3.6655754842348556e-09,2.0646227445416203e-09,3.732580372429125e-09,8.277323351839775e-10,1.2353038879721699e-09
14.89,3.6661474629861183e-09,2.0627671761511834e-09,3.731528165944539e-09,8.293515102134917e-10,1.2399995016913216e-09
14.9,3.6703100606531974e-09,2.0549591383973822e-09,3.73440591010082e-09,8.272822966602787e-10,1.2352409292544904e-09
14.91,3.661007448335061e-09,2.058724285677341e-09,3.728677779294597e-09,8.282815328957304e-10,1.2268252740741658e-09
14.92,3.6558864893616293e-09,2.05513467910611e-09,3.7196045601980704e-09,8.263431419503297e-10,1.23522174515674e-09
14.93,3.6436167553020363e-09,2.053067318630556e-09,3.718220746123055e-09,8.262439148985399e-10,1.2259487536097425e-09
14.94,3.652101992298677e-09,2.051918839233475e-09,3.7120912985669333e-09,8.230484060344675e-10,1.220611300837914e-09
14.950000000000001,3.633849967621581e-09,2.0474406114980842e-09,3.713144817097014e-09,8.227701738953852e-10,1.223331719304216e-09
14.96,3.6427726958226364e-09,2.0425189427969474e-09,3.7123657879809164e-09,8.247215570650004e-10,1.225711199955175e-09
14.97,3.6504003963870007e-09,2.0472342955330943e-09,3.702544014232087e-09,8.227727800001491e-10,1.22371533296774e-09
14.98,3.6226134748021037e-09,2.0430490066476585e-09,3.693778169484296e-09,8.209023028170527e-10,1.2221937445947666e-09
14.99,3.6322318744273244e-09,2.036446011081382e-09,3.69898182215508e-09,8.19780550240607e-10,1.2257372755850242e-09
15.0,3.610732657344593e-09,2.0380275064537817e-09,3.689240964475869e-09,8.18013699252215e-10,1.2205691456256024e-09
15.01,3.616984894469437e-09,2.039178831515128e-09,3.6875252569975142e-09,8.190907495613456e-10,1.2200412115386453e-09
15.02,3.6123348816856865e-09,2.0357897849518865e-09,3.680456321267285e-09,8.182616690752654e-10,1.220075573811861e-09
15.030000000000001,3.6093233863246737e-09,2.0310096647858e-09,3.6889919545271337e-09,8.168258972188224e-10,1.2221406439550992e-09
15.040000000000001,3.609002079297998e-09,2.0297907709966585e-09,3.671052865257062e-09,8.167564450086901e-10,1.2185305865248032e-09
15.05,3.5991761843552068e-09,2.029467286141794e-09,3.673833784785181e-09,8.144566150256787e-10,1.2166426145058659e-09
15.06,3.5851189167292615e-09,2.026711757227237e-09,3.667073001958264e-09,8.172924533657655e-10,1.2165349993426816e-09
15.07,3.5941462252820534e-09,2.025335023163773e-09,3.6681284358502523e-09,8.172108551475994e-10,1.2144561159756568e-09
15.08,3.591209269899719e-09,2.0226993025807144e-09,3.6656264001650237e-09,8.115463248163619e-10,1.207820774914025e-09
15.09,3.590924753472837e-09,2.018011190233341e-09,3.6573027549968813e-09,8.135525522200112e-10,1.2138781576295051e-09
15.1,3.5964705113952904e-09,2.0165247000422485e-09,3.6554064469983568e-09,8.115762153888355e-10,1.2087422832348024e-09
15.11,3.5729702942616095e-09,2.0190870013270738e-09,3.651935566321177e-09,8.109778566768325e-10,1.2078025362243457e-09
15.120000000000001,3.58715103187179e-09,2.015066978891584e-09,3.65312131933048e-09,8.105198728880658e-10,1.2131558420576354e-09
15.13,3.57798347532918e-09,2.010516171624848e-09,3.6444987442151608e-09,8.098559246528878e-10,1.2080320481786122e-09
15.14,3.587424938369867e-09,2.014321457279942e-09,3.6407204671603262e-09,8.110247927493558e-10,1.2039115913301677e-09
15.15,3.5763979632577832e-09,2.0095484705110578e-09,3.6356640058870997e-09,8.082199499199176e-10,1.2042442151456399e-09
15.16,3.5670977618452763e-09,2.003406940330725e-09,3.632892529065573e-09,8.045773534827844e-10,1.2017454753163409e-09
15.17,3.551778201287156e-09,2.004875396285696e-09,3.6298314613377636e-09,8.068017867501046e-10,1.2047537316677573e-09
15.18,3.549655278895009e-09,2.0057597297761014e-09,3.6259441942659535e-09,8.04478091831381e-10,1.2038506263462841e-09
15.19,3.571603365955021e-09,2.0023829430124778e-09,3.624803414702408e-09,8.0477302480675e-10,1.1983220319391361e-09
15.200000000000001,3.5498261144095602e-09,2.006180412632167e-09,3.623130242959074e-09,8.032735174194004e-10,1.1956852049581834e-09
15.21,3.5461886598727775e-09,1.9968312683021126e-09,3.6221722552029127e-09,8.041039332984692e-10,1.197036694934884e-09
15.22,3.5375692641915163e-09,1.9915918280759848e-09,3.615373625710933e-09,8.005175767900681e-10,1.1942277970616035e-09
15.23,3.5353194337498247e-09,1.990532967904341e-09,3.6143943695166848e-09,8.016615554633153e-10,1.194213007195895e-09
15.24,3.537325873725317e-09,1.9914263858401507e-09,3.6018234835878017e-09,8.020598058721899e-10,1.189019926119026e-09
15.25,3.53424353353366e-09,1.9932032605525324e-09,3.600676036066761e-09,8.026285076967497e-10,1.1939676278165852e-09
15.26,3.547411808252504e-09,1.986499356649846e-09,3.6041554818689983e-09,7.983715486543599e-10,1.1882468173741571e-09
15.27,3.5186454317015053e-09,1.9829270953738073e-09,3.5972129081743294e-09,8.006578944524402e-10,1.1896560224767825e-09
15.280000000000001,3.5149623210246315e-09,1.981505318262e-09,3.5952997667409537e-09,8.011500398976344e-10,1.1905185790286567e-09
15.290000000000001,3.5297313311128693e-09,1.981108093324869e-09,3.5941386239249693e-09,7.968338567166988e-10,1.186672865413385e-09
15.3,3.5191583116449014e-09,1.9786477453720946e-09,3.5835042872327543e-09,7.954989864813745e-10,1.1905811627501899e-09
15.31,3.524232970572635e-09,1.978772889330972e-09,3.5887299325918176e-09,7.931365086213986e-10,1.185285539016965e-09
15.32,3.524578833377649e-09,1.9760523874659336e-09,3.5773275453082652e-09,7.93841458222128e-10,1.1871992813990773e-09
15.33,3.5154508568659558e-09,1.9745429097006868e-09,3.573117792376526e-09,7.951649566959259e-10,1.181639309972288e-09
15.34,3.4915123617821216e-09,1.9742989951615693e-09,3.579843141071344e-09,7.943885721117021e-10,1.1816826356310675e-09
15.35,3.5050977722985993e-09,1.971088821902378e-09,3.565424981900226e-09,7.942854734099334e-10,1.1792726826212584e-09
15.36,3.5002576048721733e-09,1.9658217580868017e-09,3.56627106150313e-09,7.907371940821646e-10,1.1818684623447182e-09
15.370000000000001,3.494315455862987e-09,1.971086638676476e-09,3.5672308527912256e-09,7.891856618900334e-10,1.1800390335196113e-09
15.38,3.487928576963503e-09,1.964975874683124e-09,3.5626344172798455e-09,7.90472430473482e-10,1.178890412743913e-09
15.39,3.4918727291213152e-09,1.960636827242731e-09,3.556606045191763e-09,7.90450096345432e-10,1.1740462520474665e-09
15.4,3.4818206615759577e-09,1.9611016470034893e-09,3.5578150744807387e-09,7.893956950926353e-10,1.1763197787884101e-09
15.41,3.4717804486387063e-09,1.962524261913471e-09,3.5498644719462177e-09,7.887867129077427e-10,1.1770222147943019e-09
15.42,3.486402163503328e-09,1.9557777079109582e-09,3.5460155864339956e-09,7.875091713523354e-10,1.1712228330475832e-09
15.43,3.470071420917454e-09,1.957109969164769e-09,3.5408495430302193e-09,7.897185914877711e-10,1.1737477691020195e-09
15.44,3.4803207446022437e-09,1.9517414141353563e-09,3.5390249051019714e-09,7.863064624985145e-10,1.1771107791740333e-09
15.450000000000001,3.4725878421102513e-09,1.9506100810230298e-09,3.532399403398879e-09,7.844403900349107e-10,1.165639516529005e-09
15.46,3.469647448824223e-09,1.95167938083032e-09,3.5305450824034175e-09,7.853631582552088e-10,1.1734770986560363e-09
15.47,3.4551984968961526e-09,1.950998998514898e-09,3.5337069367764778e-09,7.845669101033754e-10,1.1680940861800717e-09
15.48,3.463911532986044e-09,1.947837383729977e-09,3.527245160906169e-09,7.841736143333066e-10,1.1695806313554309e-09
15.49,3.4624091421935483e-09,1.948714571978218e-09,3.522746188128779e-09,7.841335033650569e-10,1.1672841785916172e-09
15.5,3.4549012273394245e-09,1.9459478136860804e-09,3.5218797331361896e-09,7.830750726186973e-10,1.1645029717954084e-09
15.51,3.4480774905606263e-09,1.9419208904135174e-09,3.519711871368352e-09,7.829730019727986e-10,1.1655366813830365e-09
15.52,3.444402483154883e-09,1.9395611023178087e-09,3.516269114572749e-09,7.80048280069094e-10,1.1675138851909973e-09
15.530000000000001,3.4465294881630197e-09,1.9415980485980627e-09,3.5117941395685974e-09,7.824608525906683e-10,1.1630342160439988e-09
15.540000000000001,3.4447381050620753e-09,1.9365688981699036e-09,3.509570363028504e-09,7.80248800623188e-10,1.1614773366898647e-09
15.55,3.439417359132456e-09,1.9365911387403197e-09,3.502343454281412e-09,7.774076717027735e-10,1.1580840006443191e-09
15.56,3.438411072147389e-09,1.9348981533409956e-09,3.5003899724820917e-09,7.774452009202321e-10,1.1576416932268159e-09
15.57,3.4464746789562488e-09,1.935212584366823e-09,3.499299102497624e-09,7.802058735036167e-10,1.1602814835382918e-09
15.58,3.4276257122455185e-09,1.924758554928215e-09,3.4981198384314294e-09,7.779721393639022e-10,1.1578816351757745e-09
15.59,3.4445140547401008e-09,1.928508617392526e-09,3.491756339708624e-09,7.738231874493781e-10,1.1517178399080187e-09
15.6,3.4175513886434964e-09,1.9256643144625973e-09,3.486797386587049e-09,7.743065462568027e-10,1.1577803825382003e-09
15.610000000000001,3.4243771510117528e-09,1.9283320488634434e-09,3.4870001418388327e-09,7.732455964939173e-10,1.1489987497071283e-09
15.620000000000001,3.42456298655782e-09,1.9220203820770426e-09,3.483560895861976e-09,7.767177866789009e-10,1.1483262897636808e-09
15.63,3.405633283352616e-09,1.921974315877159e-09,3.4771717440515006e-09,7.751397907539575e-10,1.1507640185798055e-09
15.64,3.4160402220991287e-09,1.922839840477798e-09,3.4765287910837704e-09,7.72225409290633e-10,1.1486665240297679e-09
15.65,3.4078762358573416e-09,1.9191913480963306e-09,3.4729979785893183e-09,7.727283310079205e-10,1.146596414037603e-09
15.66,3.405397088495924e-09,1.9147722218258035e-09,3.470537600422492e-09,7.71176375427274e-10,1.146464623549568e-09
15.67,3.3960935531562246e-09,1.913638317828643e-09,3.4683319948265556e-09,7.733767147893099e-10,1.1445498630112753e-09
15.68,3.399454377299452e-09,1.9075146634562834e-09,3.463658703373298e-09,7.695214598420771e-10,1.1463723962237114e-09
15.69,3.4012800605172326e-09,1.913267549340925e-09,3.4615004569319396e-09,7.701029633009813e-10,1.145483791097643e-09
15.700000000000001,3.390569255041969e-09,1.908967384139681e-09,3.4616466791568495e-09,7.678903362201653e-10,1.1450830030383439e-09
15.71,3.388569000683768e-09,1.9096218324836925e-09,3.4543478800260788e-09,7.687888007404551e-10,1.1436731026800784e-09
15.72,3.383084413040389e-09,1.904145199567195e-09,3.447755829331337e-09,7.683132317280675e-10,1.1382569593169631e-09
15.73,3.389192425521857e-09,1.90408419656126e-09,3.4529224298562066e-09,7.650639533147845e-10,1.1416781262320873e-09
15.74,3.3849302598433e-09,1.9027074525426555e-09,3.44307995961923e-09,7.667682005337251e-10,1.1323377856330322e-09
15.75,3.3861332895634366e-09,1.9024274484564008e-09,3.4447961330435675e-09,7.647383370757225e-10,1.1463148511128295e-09
15.76,3.37546342492108e-09,1.899844827708299e-09,3.439842303789205e-09,7.639709981623603e-10,1.1388002238771882e-09
15.77,3.368688887935506e-09,1.897800845480386e-09,3.4374620554500628e-09,7.649832136566439e-10,1.1351155243235374e-09
15.780000000000001,3.3691410875767516e-09,1.896515524522637e-09,3.436985359490833e-09,7.629545111047079e-10,1.1327755153272906e-09
15.790000000000001,3.3680206142125477e-09,1.892012263465949e-09,3.431451519346421e-09,7.63223514730329e-10,1.1345160236036845e-09
15.8,3.3688327147091422e-09,1.8940473919255857e-09,3.4284777338047907e-09,7.600827114527719e-10,1.1362015547408038e-09
15.81,3.3589512448842447e-09,1.8905797534061662e-09,3.4240633842233324e-09,7.608239601837899e-10,1.1377182287307727e-09
15.82,3.364247511895048e-09,1.890609602059394e-09,3.42578941676831e-09,7.645076390083098e-10,1.1296059957533107e-09
15.83,3.360902667763413e-09,1.891225180178871e-09,3.42024583531877e-09,7.601707340537845e-10,1.1306689435343798e-09
15.84,3.3470341895578993e-09,1.887222989380042e-09,3.4228740630993743e-09,7.586625748830192e-10,1.1324294894763605e-09
15.85,3.345114664701651e-09,1.884396033171709e-09,3.4112237936096345e-09,7.581942118726896e-10,1.1240484557130674e-09
15.860000000000001,3.34882471373995e-09,1.8794362621191625e-09,3.415278929477228e-09,7.567391139379304e-10,1.1287661627858732e-09
15.870000000000001,3.3363407549683775e-09,1.8824702378790285e-09,3.4091315320634643e-09,7.572397306986382e-10,1.1272108044785816e-09
15.88,3.3494955909891038e-09,1.8812460866162114e-09,3.405913130100898e-09,7.571548807118742e-10,1.1210258136748727e-09
15.89,3.3433167133126735e-09,1.8795539416003814e-09,3.399399240710092e-09,7.582274315918124e-10,1.1253117445920183e-09
15.9,3.337128095190135e-09,1.875859785295303e-09,3.399147447600967e-09,7.544724255895106e-10,1.1204562305506982e-09
15.91,3.343229435057586e-09,1.876680999067329e-09,3.399298241780931e-09,7.540172693234203e-10,1.1252043277577812e-09
15.92,3.328458849986707e-09,1.874605367037792e-09,3.4012490049309586e-09,7.556169571518823e-10,1.1190320973889714e-09
15.93,3.3291350079552726e-09,1.8682376924469487e-09,3.387994461491672e-09,7.530512656065195e-10,1.1272516846551132e-09
15.94,3.3285641744401857e-09,1.871567216506073e-09,3.3915649990875922e-09,7.543336419202085e-10,1.1258637690789734e-09
15.950000000000001,3.327129796802161e-09,1.868605653527874e-09,3.3853898470560514e-09,7.510520019539005e-10,1.1203424159101278e-09
15.96,3.3136181889624967e-09,1.8702870450154825e-09,3.382922169482846e-09,7.496055540209035e-10,1.1192089961826072e-09
15.97,3.31651052513463e-09,1.8679641697722644e-09,3.380590576162148e-09,7.517774451890049e-10,1.1169146614179591e-09
15.98,3.3142570466159247e-09,1.861877937351081e-09,3.377910642854932e-09,7.510965098186923e-10,1.1184075275654094e-09
15.99,3.3170773124611002e-09,1.8640818249083126e-09,3.373535711206914e-09,7.489381705531177e-10,1.1142103784929694e-09
16.0,3.3071804352406816e-09,1.8595647518605521e-09,3.3773878411934255e-09,7.471642835544933e-10,1.112588277258705e-09
16.01,3.292571778908798e-09,1.8623764619552096e-09,3.3717503631378303e-09,7.492236972981767e-10,1.1175807564759706e-09
16.02,3.306299168056634e-09,1.8568502479966462e-09,3.3658088501195276e-09,7.503689889149322e-10,1.115488032598175e-09
16.03,3.282809125790741e-09,1.8588605694111407e-09,3.365472535492885e-09,7.474784687328573e-10,1.1072874738008204e-09
16.04,3.3090356523740367e-09,1.855406578775786e-09,3.359132836058994e-09,7.45455087283723e-10,1.1098539264335982e-09
16.05,3.292665220464695e-09,1.8536371183900239e-09,3.3610988149880507e-09,7.461213056090978e-10,1.116329170628776e-09
16.06,3.2905775396184735e-09,1.8501452956167166e-09,3.3545220693295656e-09,7.457098655663787e-10,1.1065820421876137e-09
16.07,3.293293530609451e-09,1.8521342304904167e-09,3.353450149917097e-09,7.457496134004815e-10,1.1101586553368047e-09
16.080000000000002,3.28175677619134e-09,1.8538958671001608e-09,3.3536976864125834e-09,7.43033968836963e-10,1.111748281793543e-09
16.09,3.289513215109407e-09,1.844357272418877e-09,3.349502123952004e-09,7.412229815453896e-10,1.112450701013719e-09
16.1,3.274976845524141e-09,1.8488991146085194e-09,3.3462533152514886e-09,7.41679914084759e-10,1.1081442508865664e-09
16.11,3.272998175808896e-09,1.8480086889730692e-09,3.344455120683879e-09,7.42903351518054e-10,1.1020316339863662e-09
16.12,3.2750378281583166e-09,1.840383327118822e-09,3.338009596897356e-09,7.415722923626603e-10,1.1086583978318865e-09
16.13,3.2619400911112524e-09,1.841960630790964e-09,3.336217616491787e-09,7.402650837311023e-10,1.1045697697902986e-09
16.14,3.2797766490583576e-09,1.843762890511429e-09,3.3329803046364577e-09,7.414259027282024e-10,1.1044402802893986e-09
16.15,3.266787841549005e-09,1.8369482847307468e-09,3.3268970835535063e-09,7.402024148817732e-10,1.0996960662663233e-09
16.16,3.2746791481079243e-09,1.8402913147689046e-09,3.3335470051216883e-09,7.406037444922599e-10,1.097421979211555e-09
16.17,3.268907056282489e-09,1.8354606329596465e-09,3.3256812420691408e-09,7.374253634243133e-10,1.1012528373397542e-09
16.18,3.2530142047298674e-09,1.8374950099068297e-09,3.320157218369064e-09,7.372768297243314e-10,1.0980574812622377e-09
16.19,3.2652454221657747e-09,1.834339509014941e-09,3.32584479577753e-09,7.388886266245379e-10,1.0929081679852083e-09
16.2,3.2684551025936225e-09,1.8298802262273282e-09,3.3200976052145274e-09,7.39124362551494e-10,1.1023712172659626e-09
16.21,3.2413636980854144e-09,1.8304757974045533e-09,3.315651419775212e-09,7.37724214413474e-10,1.0967168498131452e-09
16.22,3.2548881877460215e-09,1.8301088618722827e-09,3.314297666805117e-09,7.352229858400636e-10,1.0940229823269657e-09
16.23,3.241889148407883e-09,1.8272234568641611e-09,3.3124692918079085e-09,7.33737176016086e-10,1.093566582367049e-09
16.240000000000002,3.253944388416556e-09,1.8255278608580299e-09,3.306819866096655e-09,7.352396079556105e-10,1.0965680440551312e-09
16.25,3.2464103697924107e-09,1.8251441893567124e-09,3.3052397307556873e-09,7.352587261237199e-10,1.0940765683530321e-09
16.26,3.2397319094073863e-09,1.8233458573190089e-09,3.302439424280886e-09,7.342047785136722e-10,1.0928550625929426e-09
16.27,3.2421653145298997e-09,1.82292407443162e-09,3.297312730100555e-09,7.325175581946568e-10,1.0925258429663479e-09
16.28,3.223720271838596e-09,1.8205807143159571e-09,3.2981774351701987e-09,7.318873220875182e-10,1.0877087521068784e-09
16.29,3.235897723275035e-09,1.8200096618556775e-09,3.2955846507359543e-09,7.330062772706124e-10,1.0856888862094407e-09
16.3,3.2234562104806827e-09,1.8189073867961777e-09,3.2925267595718497e-09,7.331705267545061e-10,1.095018100604783e-09
16.31,3.2211082257916918e-09,1.8174205201206314e-09,3.2937836804067615e-09,7.306771383868038e-10,1.0853148814046626e-09
16.32,3.2307013143955557e-09,1.8142713815348408e-09,3.286891083613289e-09,7.293913453350923e-10,1.0833449241111353e-09
16.330000000000002,3.2167413661498877e-09,1.8147872701088348e-09,3.2803391100843036e-09,7.313275867452004e-10,1.083354938236546e-09
16.34,3.2086251492889576e-09,1.8125593524108204e-09,3.283754696364403e-09,7.287493988454969e-10,1.085100137819138e-09
16.35,3.2157493477345963e-09,1.8075639663549281e-09,3.2791352426631198e-09,7.290736749206714e-10,1.0848927853157471e-09
16.36,3.2126579247865933e-09,1.8103408056557006e-09,3.2817829194081e-09,7.288037182579391e-10,1.0842547865211158e-09
16.37,3.2082418994636642e-09,1.807672259373474e-09,3.2756770822599747e-09,7.268143405778091e-10,1.0858666781693285e-09
16.38,3.2109315672712664e-09,1.805366307266874e-09,3.27145421693582e-09,7.290276159620743e-10,1.0806785044257637e-09
16.39,3.1979217856649747e-09,1.8062829207556703e-09,3.2714971124558507e-09,7.253729675997003e-10,1.084003504597253e-09
16.4,3.207562677882777e-09,1.8039252546884164e-09,3.273458464311132e-09,7.245542176818252e-10,1.0860816681502025e-09
16.41,3.1997188843818124e-09,1.8020088167039036e-09,3.2664857164703508e-09,7.229556658452574e-10,1.0797431682718955e-09
16.42,3.214118721692093e-09,1.7979519028303996e-09,3.26252881414754e-09,7.243223481624823e-10,1.0809357454814683e-09
16.43,3.193768062050201e-09,1.7971682531918197e-09,3.263179431572259e-09,7.263407489619447e-10,1.073819830406573e-09
16.44,3.196469520865004e-09,1.7958905579891319e-09,3.258635979719597e-09,7.227171574429985e-10,1.0776476262539197e-09
16.45,3.1917815948217278e-09,1.7977841670277576e-09,3.260546989520562e-09,7.213206812931556e-10,1.072450287024069e-09
16.46,3.193140545978549e-09,1.7951720768000556e-09,3.254642596937286e-09,7.218654374906923e-10,1.0762682798503614e-09
16.47,3.190871851545806e-09,1.7937108352709303e-09,3.25050510268239e-09,7.214131992141245e-10,1.0746400087298015e-09
16.48,3.186587612967507e-09,1.7908666435552408e-09,3.2468680262002264e-09,7.211464085749592e-10,1.0746052506197928e-09
16.490000000000002,3.192011148506892e-09,1.7919035525415595e-09,3.247936062339939e-09,7.186519876831667e-10,1.0745336256307957e-09
16.5,3.1832022007666825e-09,1.7889198793002854e-09,3.242891384936504e-09,7.188866299349173e-10,1.0700306911348714e-09
16.51,3.1783098976573334e-09,1.791209378108844e-09,3.2363769365513785e-09,7.181863879025816e-10,1.0702054091205463e-09
16.52,3.1733742097152237e-09,1.7894945970526078e-09,3.2407838157523532e-09,7.174348196341761e-10,1.0721597335955874e-09
16.53,3.184466275879623e-09,1.7906766748886367e-09,3.2367806487141517e-09,7.176415645715358e-10,1.0688834758363278e-09
16.54,3.1823372669298733e-09,1.7847690063351589e-09,3.2325900317571655e-09,7.203112437873155e-10,1.0737259147689224e-09
16.55,3.1641056228243797e-09,1.7812770211941566e-09,3.2302970668475765e-09,7.186362882953881e-10,1.0675336328002655e-09
16.56,3.1643736563724847e-09,1.7823284951267239e-09,3.227979279122055e-09,7.190313900436713e-10,1.0652559158790163e-09
16.57,3.1584747982684223e-09,1.7844987403812785e-09,3.2260174991451105e-09,7.152072663689299e-10,1.0708602212342557e-09
16.580000000000002,3.1619557567608784e-09,1.7792314334988315e-09,3.222215192114915e-09,7.155592747125828e-10,1.0659049078871596e-09
16.59,3.154958350504102e-09,1.7791563460903688e-09,3.2246926516271937e-09,7.163866634918218e-10,1.0668973659455732e-09
16.6,3.152142855725578e-09,1.778128267453208e-09,3.2209093025009413e-09,7.155733477189941e-10,1.0648174341766367e-09
16.61,3.15071039362306e-09,1.7747795727147016e-09,3.2135976696590944e-09,7.143035445097502e-10,1.0668854681344026e-09
16.62,3.147351579865997e-09,1.7720615946651556e-09,3.219403246848046e-09,7.126653525921315e-10,1.0638427497901e-09
16.63,3.1486344176091022e-09,1.7737125718870589e-09,3.2116909025852322e-09,7.139897801131668e-10,1.0603801533173448e-09
16.64,3.1583166178090613e-09,1.7753833835239895e-09,3.2072125485522794e-09,7.127939125628868e-10,1.0634502115717341e-09
16.65,3.147661146420826e-09,1.7721681559347359e-09,3.2071577399346355e-09,7.137479801168114e-10,1.0564609186901993e-09
16.66,3.148859278564523e-09,1.7704880284714243e-09,3.209181240780124e-09,7.129700533225669e-10,1.0557896826568425e-09
16.67,3.138566004146136e-09,1.76480642949947e-09,3.1968580324994463e-09,7.105567158513746e-10,1.0569152646485423e-09
16.68,3.122379349794726e-09,1.7696141236557646e-09,3.2005461137444795e-09,7.103174619968767e-10,1.0577021326458333e-09
16.69,3.1317478075083004e-09,1.7685354415763342e-09,3.2003262613499324e-09,7.107099954333548e-10,1.0578180877316852e-09
16.7,3.1308610535346644e-09,1.7643617306603399e-09,3.19701611772111e-09,7.098113191238155e-10,1.056271105684409e-09
16.71,3.1365927481317483e-09,1.7621663894722436e-09,3.199416298226373e-09,7.094494362451216e-10,1.0552605891212543e-09
16.72,3.1307563968620955e-09,1.761109604186073e-09,3.1901439007044166e-09,7.080771038502104e-10,1.0578357530651633e-09
16.73,3.1339479629840838e-09,1.7609788827862547e-09,3.1856332652633427e-09,7.099038146742717e-10,1.0605836055047025e-09
16.740000000000002,3.1349843590161037e-09,1.7594118404900782e-09,3.1830171652915552e-09,7.076395320874993e-10,1.0553142524803464e-09
16.75,3.1244296885466033e-09,1.7582340219578986e-09,3.187998967153538e-09,7.073217363435717e-10,1.0521002759664875e-09
16.76,3.130395498685735e-09,1.7592668253805462e-09,3.182226432504513e-09,7.066914227049194e-10,1.0530441546910368e-09
16.77,3.113427937739941e-09,1.7528973693900896e-09,3.1833497286209423e-09,7.052622197279422e-10,1.0505892112208904e-09
16.78,3.119842806750522e-09,1.7530775834033365e-09,3.1778137377898875e-09,7.053796436265146e-10,1.0494573637695446e-09
16.79,3.1088950373922256e-09,1.7502758877285996e-09,3.1692852553668736e-09,7.031304473852831e-10,1.0512954084345194e-09
16.8,3.1196723887771855e-09,1.751565001814707e-09,3.173532960026417e-09,7.044135209354391e-10,1.0483844930180528e-09
16.81,3.110593804151789e-09,1.7507376111665778e-09,3.17451503840869e-09,7.035770407093783e-10,1.0514067073851502e-09
16.82,3.1032980304989594e-09,1.7470664088706803e-09,3.1675088984890285e-09,7.048006615633922e-10,1.0476183354608338e-09
16.830000000000002,3.1086751536830702e-09,1.7494310244873459e-09,3.1649892644989314e-09,7.0382918053352e-10,1.046223854955904e-09
16.84,3.1022668686998034e-09,1.7445899303034417e-09,3.1642555887684265e-09,7.017953940404702e-10,1.0506786850217985e-09
16.85,3.109032364876594e-09,1.744866883696008e-09,3.1616310934780344e-09,7.044023296082744e-10,1.044425377811605e-09
16.86,3.1034544585230852e-09,1.7446643033832934e-09,3.160080641513835e-09,7.012483551786518e-10,1.0419689321316555e-09
16.87,3.1085064041818543e-09,1.7409978166588813e-09,3.1585092471331374e-09,7.018121919001839e-10,1.0461158210833662e-09
16.88,3.095188326185486e-09,1.7410727346331615e-09,3.1559617193630884e-09,7.021880834637966e-10,1.0439548686351297e-09
16.89,3.0874582717088443e-09,1.7420210155718608e-09,3.1544661650552895e-09,7.010737417757606e-10,1.0369793115314673e-09
16.9,3.087631020638833e-09,1.7395853008992416e-09,3.154204298495744e-09,7.005667441104649e-10,1.0381475567835637e-09
16.91,3.083210229099908e-09,1.735693536530686e-09,3.145927609989113e-09,6.988258895951293e-10,1.042800715136412e-09
16.92,3.0866314908277803e-09,1.7369231810758013e-09,3.1420170513607797e-09,6.983496203744787e-10,1.0416751048719269e-09
16.93,3.081749333037827e-09,1.737081913674248e-09,3.143364236093776e-09,6.991751966849941e-10,1.042593339330283e-09
16.94,3.077091874154105e-09,1.7349451844526108e-09,3.1447216250810153e-09,6.978470673250133e-10,1.0395017934996662e-09
16.95,3.08061365155938e-09,1.7333045755890287e-09,3.1387178746292004e-09,6.965709939400078e-10,1.0394912318682147e-09
16.96,3.0848090198052668e-09,1.7318379206919398e-09,3.138075826048695e-09,6.957840575866304e-10,1.0420426675259923e-09
16.97,3.072027705877277e-09,1.7308285039113192e-09,3.1358115864622714e-09,6.96888002587166e-10,1.0370416155279454e-09
16.98,3.0806374870855995e-09,1.7275749151598513e-09,3.136470256341486e-09,6.958789387104474e-10,1.0371319260663375e-09
16.990000000000002,3.058685560885703e-09,1.7264548347491667e-09,3.131375818459719e-09,6.941945840592617e-10,1.0310288190938654e-09
17.0,3.066786940905639e-09,1.7293711765770566e-09,3.128908098900297e-09,6.95060580677218e-10,1.0334944665953694e-09
17.01,3.0618605059911904e-09,1.7224411465586909e-09,3.1273048123235883e-09,6.939513278285668e-10,1.034753766199874e-09
17.02,3.0691012085585277e-09,1.7223493454598411e-09,3.1188356227652167e-09,6.942987755884246e-10,1.0354437213647658e-09
17.03,3.0740283965520257e-09,1.7254497910646747e-09,3.1221725785701514e-09,6.948173266149759e-10,1.0353022981808169e-09
17.04,3.0634086818312982e-09,1.7221007111556955e-09,3.1211589875791367e-09,6.929409689323694e-10,1.0317405039352784e-09
17.05,3.0606666265214127e-09,1.7223639207023648e-09,3.1181200930287497e-09,6.927271321932553e-10,1.0288366499292052e-09
17.06,3.044764722694905e-09,1.7188041619913511e-09,3.1154510853091168e-09,6.921835351793933e-10,1.0337241359471424e-09
17.07,3.0600219716256413e-09,1.7204557155690818e-09,3.1124144642241442e-09,6.928253234841542e-10,1.0266774450463512e-09
17.080000000000002,3.0458270817532923e-09,1.7185330547017781e-09,3.1126347035376626e-09,6.909742702524987e-10,1.032375845300879e-09
17.09,3.058652243618262e-09,1.7173995567468182e-09,3.110857730777698e-09,6.902630334329045e-10,1.0295614816497403e-09
17.1,3.0574506153861626e-09,1.7165856785825482e-09,3.1067807592744426e-09,6.90740648559734e-10,1.0251797799643798e-09
17.11,3.0449041748050002e-09,1.7177438865134995e-09,3.105524271548617e-09,6.913854997046326e-10,1.0291815721138356e-09
17.12,3.0454953319139338e-09,1.70901472377736e-09,3.0996510375815946e-09,6.881968866463138e-10,1.0286512152966703e-09
17.13,3.0310652546553267e-09,1.7122599859128975e-09,3.099527658624012e-09,6.883131822035122e-10,1.0231836754856209e-09
17.14,3.0408715006788937e-09,1.7101416983191712e-09,3.1021628467821368e-09,6.88294986148895e-10,1.024124005751048e-09
17.150000000000002,3.0429659403365144e-09,1.711848718651917e-09,3.0941715295001983e-09,6.892456085945739e-10,1.0236576864011741e-09
17.16,3.0457596799374017e-09,1.7076297902344002e-09,3.095224193567957e-09,6.866122147745023e-10,1.0211295873991498e-09
17.17,3.0386004051415205e-09,1.7085828203687708e-09,3.093822863359363e-09,6.874719021014357e-10,1.0222715196091805e-09
17.18,3.0351647373125027e-09,1.7057653796506648e-09,3.0919174520223063e-09,6.857234090195205e-10,1.025840607983008e-09
17.19,3.0325923426474373e-09,1.7070977371095004e-09,3.0901466176918186e-09,6.845128619298513e-10,1.0212152654554068e-09
17.2,3.0252154889272357e-09,1.70739442440684e-09,3.086088938091681e-09,6.869161275413292e-10,1.0236498850566646e-09
17.21,3.0327576713154843e-09,1.70512845251843e-09,3.090706180038709e-09,6.8658208831913e-10,1.0192730540165761e-09
17.22,3.0229108655683437e-09,1.703910754606228e-09,3.0846459988849238e-09,6.850432092423466e-10,1.0201938048824343e-09
17.23,3.0291931564176176e-09,1.6975937260863302e-09,3.0824976168618383e-09,6.854941549775357e-10,1.0207594100692093e-09
17.240000000000002,3.025889520383468e-09,1.7018122489127137e-09,3.0811832235649356e-09,6.85127228200831e-10,1.0190350445121892e-09
17.25,3.0146289623164985e-09,1.7008197894272275e-09,3.0767253117777236e-09,6.833033544509159e-10,1.0153674880893552e-09
17.26,3.0183837801661884e-09,1.7003699901329943e-09,3.0755391275349327e-09,6.849401008219954e-10,1.020480177965138e-09
17.27,3.009956876473419e-09,1.6954620455891356e-09,3.071002676622955e-09,6.832026622007376e-10,1.0145012797696646e-09
17.28,3.009092620095418e-09,1.6954300220105008e-09,3.0741908850974524e-09,6.812006729187695e-10,1.0142037526300963e-09
17.29,3.0111262017668447e-09,1.695949208348666e-09,3.0682269784335818e-09,6.820323915535452e-10,1.0204374985063677e-09
17.3,3.0066543481513257e-09,1.6953346047097253e-09,3.0654236572648972e-09,6.815561379887197e-10,1.0163742492439135e-09
17.31,3.009546867436378e-09,1.6961978757491987e-09,3.0687212392527257e-09,6.804435384450471e-10,1.0138834518472942e-09
17.32,3.0072340348611077e-09,1.6892989524794967e-09,3.0658819179563647e-09,6.810925216933796e-10,1.0125335938683514e-09
17.330000000000002,3.0050334467942907e-09,1.6915670160959852e-09,3.0663588382555228e-09,6.800998730752449e-10,1.0125270691855904e-09
17.34,3.0057835555852726e-09,1.6876897799306838e-09,3.0629096952374646e-09,6.807636685969201e-10,1.0165359597562726e-09
17.35,2.998649487004979e-09,1.6904000844618042e-09,3.0624036794087565e-09,6.791323587114544e-10,1.0110776479720533e-09
17.36,3.0064158359224414e-09,1.6873798983972958e-09,3.0552726496270937e-09,6.783743656228992e-10,1.0119089439438637e-09
17.37,2.9925191877188078e-09,1.6858256004844057e-09,3.055495256247974e-09,6.786366237579475e-10,1.0136900680067008e-09
17.38,2.9947863914597616e-09,1.6876624186961007e-09,3.0532371375033213e-09,6.784157201633186e-10,1.0069515102061152e-09
17.39,2.9914707620178875e-09,1.6822612536565431e-09,3.0501120111610985e-09,6.780144731353061e-10,1.0069600632480968e-09
17.400000000000002,2.9839534887270855e-09,1.6818434125954596e-09,3.048380660027536e-09,6.773094948777478e-10,1.0113986323624644e-09
17.41,3.0000141382501748e-09,1.6832936271454929e-09,3.0469245696288634e-09,6.793682248244857e-10,1.006069899499082e-09
17.42,2.9870106843138773e-09,1.6806272593517216e-09,3.0438032707871745e-09,6.776746139693417e-10,1.0084297287966764e-09
17.43,2.9917455881461598e-09,1.6820084658122988e-09,3.044394419034081e-09,6.772449586488572e-10,1.0033825019836125e-09
17.44,2.981876214856617e-09,1.6802998900241692e-09,3.0438046533210735e-09,6.760535371629784e-10,1.0087772877019986e-09
17.45,2.9761578156094965e-09,1.678682594375674e-09,3.0384396384011064e-09,6.755488377516555e-10,9.99166549522428e-10
17.46,2.980347636749523e-09,1.6750494134667855e-09,3.0415261728816723e-09,6.750629084090717e-10,1.00788012774876e-09
17.47,2.981861827877672e-09,1.6767722627514694e-09,3.038865662248615e-09,6.739159874499354e-10,1.0054854361970648e-09
17.48,2.9814529267452187e-09,1.6742880956442896e-09,3.031962012994544e-09,6.719195321411117e-10,1.0036565081815272e-09
17.490000000000002,2.976024182232596e-09,1.6736071860462637e-09,3.035885952373051e-09,6.724346320826808e-10,1.0067104966884969e-09
17.5,2.9655237548794188e-09,1.6742087813510512e-09,3.029252053814594e-09,6.740833600158083e-10,1.0017544211563752e-09
17.51,2.973236575002031e-09,1.6714301494096246e-09,3.0309397630646004e-09,6.725019083476277e-10,1.0009656238141127e-09
17.52,2.9728498368703405e-09,1.673253575048726e-09,3.0248049306623855e-09,6.707360405320645e-10,1.0011578765517584e-09
17.53,2.9680236079061155e-09,1.6691158384041442e-09,3.0269473080371715e-09,6.712456119658746e-10,1.0030727140618222e-09
17.54,2.9780573905326552e-09,1.6693812290245082e-09,3.0212153141090685e-09,6.703259563703324e-10,1.0004192586387773e-09
17.55,2.9583203797830576e-09,1.6671915220149864e-09,3.0205025744369663e-09,6.719366965866587e-10,9.994902500227377e-10
17.56,2.9641552938066154e-09,1.6677006499113082e-09,3.0171966313656876e-09,6.723836066921786e-10,9.962552841486448e-10
17.57,2.952070666291371e-09,1.6709772222997825e-09,3.0164478975725293e-09,6.706982873013987e-10,9.974360561456209e-10
17.580000000000002,2.955803014241056e-09,1.6660954960001335e-09,3.0150497011774794e-09,6.691724830204427e-10,9.962421669509484e-10
17.59,2.960619551781755e-09,1.6636059962382475e-09,3.0156482001170244e-09,6.683651510815905e-10,9.955900557567381e-10
17.6,2.9506093962914265e-09,1.664589060280182e-09,3.0115739018559275e-09,6.689059648170757e-10,9.989303221007626e-10
17.61,2.9560528267822798e-09,1.6641454666998585e-09,3.01286926099699e-09,6.70086346440263e-10,9.963590347817046e-10
17.62,2.9432211243624936e-09,1.6587838852065377e-09,3.007468688193741e-09,6.684882948845479e-10,9.943223233200754e-10
17.63,2.9410886673239072e-09,1.6629509564822396e-09,3.0071198123097993e-09,6.688638780026132e-10,9.947377674078066e-10
17.64,2.9438590372090683e-09,1.659952194659466e-09,3.0035667647480455e-09,6.677279315338345e-10,9.934454256262157e-10
17.650000000000002,2.9495588522965784e-09,1.658263312277617e-09,3.0066637931397003e-09,6.665622019580232e-10,9.968824168156214e-10
17.66,2.9434779001834393e-09,1.6555466448323512e-09,3.003071439815201e-09,6.67846775874422e-10,9.943829520832502e-10
17.67,2.9443649038880403e-09,1.6581806938779672e-09,3.0012016954389448e-09,6.669556799441319e-10,9.90619564040258e-10
17.68,2.9507672027314526e-09,1.654208868333545e-09,3.0003105940402817e-09,6.657012703041321e-10,9.958257906903109e-10
17.69,2.9416901034178764e-09,1.6552891137175986e-09,2.9986288653672515e-09,6.652489457081407e-10,9.898652899090649e-10
17.7,2.93809731404587e-09,1.65306803492588e-09,2.994802474959339e-09,6.653964016739014e-10,9.905763914043034e-10
17.71,2.9545419609180283e-09,1.6508273385542516e-09,2.996215282307199e-09,6.643199383786e-10,9.87703018894827e-10
17.72,2.936628876998724e-09,1.6518540137058437e-09,2.9906795736787015e-09,6.659186970358855e-10,9.917254884322616e-10
17.73,2.9405635202619317e-09,1.6528207869401643e-09,2.9928863339528897e-09,6.645208825181352e-10,9.918908440190262e-10
17.740000000000002,2.9422502729512324e-09,1.6483769974482284e-09,2.9876079992159577e-09,6.621864342345464e-10,9.890569066252983e-10
17.75,2.9218026596560193e-09,1.6508770288877308e-09,2.9876504773629778e-09,6.623340629710394e-10,9.880241272868576e-10
17.76,2.931735737582589e-09,1.647637991599134e-09,2.9856227737383634e-09,6.630702609292253e-10,9.880999335035545e-10
17.77,2.931103322415716e-09,1.647263438238348e-09,2.9843012881660883e-09,6.628359807288406e-10,9.896492039761994e-10
17.78,2.9326251760427593e-09,1.6463182821736323e-09,2.9791996739379904e-09,6.614319319283578e-10,9.855071440772691e-10
17.79,2.9268831468548375e-09,1.6446779115007432e-09,2.9798240113770365e-09,6.608217703432281e-10,9.837637736452356e-10
17.8,2.917523786603114e-09,1.6458074217935784e-09,2.9794608764659665e-09,6.607515470761073e-10,9.859939327061248e-10
17.81,2.9208075102504883e-09,1.6430381962948566e-09,2.9752923729624018e-09,6.604824301749822e-10,9.815416805540236e-10
17.82,2.9102913323728836e-09,1.6437830384150682e-09,2.9762460585191004e-09,6.615332913605811e-10,9.833463307476936e-10
17.830000000000002,2.913835108427839e-09,1.6399814049443571e-09,2.9758332368314578e-09,6.613469282266121e-10,9.872637125359442e-10
17.84,2.910291293351533e-09,1.6434989431957997e-09,2.972691466441987e-09,6.606747826881168e-10,9.808884594103394e-10
17.85,2.908315429529686e-09,1.636489405715471e-09,2.9728523333045518e-09,6.606989945198498e-10,9.837312782982537e-10
17.86,2.9123804948917622e-09,1.6380111778485559e-09,2.9706769044234982e-09,6.599846336620893e-10,9.80505101411419e-10
17.87,2.907139307088482e-09,1.6399472995990857e-09,2.9674764620378216e-09,6.597175606112009e-10,9.821132830596844e-10
17.88,2.9017079773005416e-09,1.631810808626112e-09,2.96342505441588e-09,6.578858005689772e-10,9.82435942288071e-10
17.89,2.9016535182174086e-09,1.6381078029144087e-09,2.9658797745178836e-09,6.574845109679538e-10,9.751551391425734e-10
17.900000000000002,2.9061606618402794e-09,1.6357387781894753e-09,2.9653043527679612e-09,6.580162439752791e-10,9.808936623525028e-10
17.91,2.9105970184669074e-09,1.6351861701463875e-09,2.9616709522288697e-09,6.577634362507303e-10,9.813519166101282e-10
17.92,2.913785575284041e-09,1.6332873491393393e-09,2.959116233921035e-09,6.574558436960477e-10,9.773997858053446e-10
17.93,2.9010678291108117e-09,1.6347437068602667e-09,2.9586303599607967e-09,6.566725535812203e-10,9.758936801459323e-10
17.94,2.9007896398847555e-09,1.6308849802439863e-09,2.9540721409559415e-09,6.560779612767768e-10,9.795047869179342e-10
17.95,2.8968420018625348e-09,1.630668594554991e-09,2.9535114949435708e-09,6.565249066240232e-10,9.788502265831824e-10
17.96,2.8920904447965875e-09,1.6275549739165598e-09,2.954297302634542e-09,6.539637934803499e-10,9.755436924470135e-10
17.97,2.8981367660857573e-09,1.6291015864447384e-09,2.951515426377114e-09,6.535084567497103e-10,9.816711539839882e-10
17.98,2.8968027583830257e-09,1.6297443676422342e-09,2.9507059926854735e-09,6.552090700788835e-10,9.734232725632437e-10
17.990000000000002,2.897404669294267e-09,1.627768535236243e-09,2.947778973060638e-09,6.550216989762127e-10,9.759407535104973e-10
18.0,2.885165539347093e-09,1.6266605375168168e-09,2.9450306559903054e-09,6.542742859884315e-10,9.741828881837174e-10
18.01,2.8976830105594978e-09,1.6280368684522748e-09,2.9433010475665557e-09,6.535311807890126e-10,9.756846236137647e-10
18.02,2.888352727861233e-09,1.624729767490011e-09,2.946460009955031e-09,6.525391147804005e-10,9.707842297737933e-10
18.03,2.901475197853809e-09,1.6226838516913486e-09,2.9418614531250524e-09,6.533105355565385e-10,9.746683122162202e-10
18.04,2.875711558611284e-09,1.6227361343242914e-09,2.937977884311278e-09,6.538450575709007e-10,9.704003854438606e-10
18.05,2.8787301130427193e-09,1.6230641685480074e-09,2.935538100008019e-09,6.525158376522381e-10,9.701720320762787e-10
18.06,2.8819781695488833e-09,1.620639524059973e-09,2.9379443966166204e-09,6.52954535073466e-10,9.716562368966679e-10
18.07,2.8744208758750094e-09,1.619673385390798e-09,2.937416580737808e-09,6.51811719269582e-10,9.721477568960152e-10
18.080000000000002,2.8883791183660798e-09,1.619357488189359e-09,2.9329611687690847e-09,6.516959706256939e-10,9.707325256373325e-10
18.09,2.868063552413886e-09,1.620025214302825e-09,2.9334754847996256e-09,6.51301707647951e-10,9.682127539745013e-10
18.1,2.882906665516197e-09,1.6197105550097277e-09,2.931999450920059e-09,6.502048522476299e-10,9.720262905589837e-10
18.11,2.8690083061761847e-09,1.6168054821702358e-09,2.9271630892282864e-09,6.501943403434606e-10,9.681927832706454e-10
18.12,2.8753285892486987e-09,1.6164612174592602e-09,2.9294782466640322e-09,6.504271396973033e-10,9.683080497068457e-10
18.13,2.8669945605203436e-09,1.6183810992800624e-09,2.927509158680783e-09,6.497284505995996e-10,9.706646355056757e-10
18.14,2.8668219413518172e-09,1.6152954589274036e-09,2.9219260577418994e-09,6.496207360319868e-10,9.664701359151204e-10
18.150000000000002,2.873761785131495e-09,1.614682122870447e-09,2.922874765261851e-09,6.4941400692924e-10,9.674309697801069e-10
18.16,2.8706215798562445e-09,1.6137999646948972e-09,2.9202793238201484e-09,6.486385799630869e-10,9.672403207843013e-10
18.17,2.8537056119521758e-09,1.608745334418288e-09,2.917872080459192e-09,6.494603173591319e-10,9.672429931993162e-10
18.18,2.853241371256153e-09,1.609666856208545e-09,2.919964058871109e-09,6.486811357415679e-10,9.664319721029756e-10
18.19,2.8618791270361342e-09,1.6109691546431976e-09,2.916654920321451e-09,6.473309770729287e-10,9.684457301828186e-10
18.2,2.8569403609477374e-09,1.6087882133793201e-09,2.9193582498751937e-09,6.473959974948203e-10,9.659652724183779e-10
18.21,2.86446490143497e-09,1.6107645925343254e-09,2.9137068910869855e-09,6.476117015014409e-10,9.635609544243985e-10
18.22,2.8576939637457837e-09,1.6071799137305978e-09,2.910954851863427e-09,6.478958892803399e-10,9.645833666670915e-10
18.23,2.8628348954153796e-09,1.6079901056630538e-09,2.9147144043783695e-09,6.467529306164152e-10,9.63639892797828e-10
18.240000000000002,2.8553156010244527e-09,1.6063601294766048e-09,2.9134305807440205e-09,6.461442959618564e-10,9.586864444263801e-10
18.25,2.8551297336143955e-09,1.6079015687302103e-09,2.9138799212812696e-09,6.461546118200681e-10,9.637354740422008e-10
18.26,2.846741817785984e-09,1.6044143627535563e-09,2.903760522630633e-09,6.452013141715436e-10,9.611059173210464e-10
18.27,2.852401861161304e-09,1.6039185907186521e-09,2.9045887725484524e-09,6.456436283941481e-10,9.618309809703798e-10
18.28,2.8537726098632145e-09,1.6041640703373384e-09,2.9038521441367303e-09,6.438063573443638e-10,9.57278504734322e-10
18.29,2.8457133717651435e-09,1.6016519640545875e-09,2.9039462018757364e-09,6.448704668459815e-10,9.592728507720236e-10
18.3,2.8464252522469416e-09,1.6004659260329045e-09,2.8979339111110814e-09,6.440376516079771e-10,9.611802413274475e-10
18.31,2.8430707061852327e-09,1.6007518407246125e-09,2.8991620258045216e-09,6.438514775769183e-10,9.603294810766197e-10
18.32,2.853170794003925e-09,1.6007978241220715e-09,2.900474647199396e-09,6.444573934005962e-10,9.626863816491315e-10
18.330000000000002,2.8477769164411743e-09,1.60074127706996e-09,2.897463709747636e-09,6.41681667795277e-10,9.576747873646963e-10
18.34,2.8395454783306514e-09,1.5953639192828421e-09,2.896664532565704e-09,6.446446307679806e-10,9.597179911070741e-10
18.35,2.841274899014001e-09,1.5990598096360457e-09,2.8946441296275477e-09,6.440688194279902e-10,9.575090055984835e-10
18.36,2.836751770223481e-09,1.5974084431229545e-09,2.89182934626933e-09,6.41815192924154e-10,9.572135201024794e-10
18.37,2.842354982915484e-09,1.597059822644763e-09,2.8892952013431826e-09,6.42360408136512e-10,9.51784921502091e-10
18.38,2.8330868713117783e-09,1.5969451864645116e-09,2.89212846396716e-09,6.415113669576549e-10,9.567784891375724e-10
18.39,2.8340947508790138e-09,1.5941581657483408e-09,2.8862628645687173e-09,6.429509804633242e-10,9.53141136336572e-10
18.400000000000002,2.8293432292423677e-09,1.5965545584133616e-09,2.8851572442891165e-09,6.414498872175864e-10,9.54839288705466e-10
18.41,2.830734651028271e-09,1.5912932325915468e-09,2.886849907801556e-09,6.406074175909412e-10,9.56129021117772e-10
18.42,2.8319061463007135e-09,1.5927783461950704e-09,2.8822732203563077e-09,6.401660341512183e-10,9.510501115822067e-10
18.43,2.8196376735897155e-09,1.592223851546264e-09,2.8851021288047286e-09,6.401885413670479e-10,9.552737594703957e-10
18.44,2.829866226120869e-09,1.5908707633366712e-09,2.879161454543023e-09,6.410436747596787e-10,9.539681910576664e-10
18.45,2.824736927921026e-09,1.5909176795595986e-09,2.8809729952381677e-09,6.39024979651997e-10,9.549463885206834e-10
18.46,2.819797317750313e-09,1.588202029381466e-09,2.8800591370612216e-09,6.389199982620154e-10,9.53209240519629e-10
18.47,2.8226336601403663e-09,1.591642300929371e-09,2.8740385890715467e-09,6.405014692548524e-10,9.550643399339152e-10
18.48,2.8308500275576172e-09,1.5863025962878407e-09,2.877075001255329e-09,6.381661535489753e-10,9.480112526252478e-10
18.490000000000002,2.82322964283844e-09,1.5866676604122587e-09,2.874766430640315e-09,6.37921251529599e-10,9.524729515659938e-10
18.5,2.823015979258059e-09,1.5894960870035702e-09,2.875294688949655e-09,6.375855153463526e-10,9.490624747240984e-10
18.51,2.8107754311054957e-09,1.5854252940062916e-09,2.871413053271531e-09,6.394335756059628e-10,9.497439756276271e-10
18.52,2.8081345369237073e-09,1.5851601078830275e-09,2.8695062643940565e-09,6.377721017616362e-10,9.481208055970689e-10
18.53,2.8178147691720676e-09,1.587297823771919e-09,2.86741373989847e-09,6.37783924026763e-10,9.505513015332256e-10
18.54,2.8144964171365298e-09,1.581841909829488e-09,2.8679497139235004e-09,6.375973264375831e-10,9.494145196867498e-10
18.55,2.8181498799691918e-09,1.5831961957661758e-09,2.8662896189327807e-09,6.360901940615956e-10,9.501034384740742e-10
18.56,2.806992343596774e-09,1.5821356037510527e-09,2.8686106308069926e-09,6.368197115118949e-10,9.466919528487986e-10
18.57,2.813525329228903e-09,1.5808806146811055e-09,2.8665944237635853e-09,6.366015846188726e-10,9.480957268158781e-10
18.580000000000002,2.812053129921244e-09,1.5802919762416253e-09,2.8625914242499695e-09,6.365593375743171e-10,9.495329609040454e-10
18.59,2.8124504187612217e-09,1.5798080934125885e-09,2.862183623318669e-09,6.350273701941972e-10,9.48746773603908e-10
18.6,2.8091096037998542e-09,1.5799913683758827e-09,2.860301456534772e-09,6.350455024367111e-10,9.475176956676702e-10
18.61,2.816241968985363e-09,1.5791898107407245e-09,2.8600096314094803e-09,6.347216253309547e-10,9.458202568994291e-10
18.62,2.8027089976567415e-09,1.5774569229717642e-09,2.8557375959241477e-09,6.355184699110451e-10,9.464688997053366e-10
18.63,2.799801910764054e-09,1.5738837507720977e-09,2.8593300828334115e-09,6.343420154880973e-10,9.441463922166498e-10
18.64,2.8071853686577464e-09,1.576817475425275e-09,2.856195984531945e-09,6.331848276292322e-10,9.448059849728893e-10
18.650000000000002,2.7990749227248185e-09,1.5757876992958605e-09,2.8535450406328446e-09,6.329980523345737e-10,9.44795471813185e-10
18.66,2.8017930328672063e-09,1.5734588572640198e-09,2.854828669546941e-09,6.333889026446142e-10,9.441057209991148e-10
18.67,2.7914626548642854e-09,1.5752034395972145e-09,2.85451739242765e-09,6.336522887988612e-10,9.44730198849321e-10
18.68,2.7959841923638456e-09,1.575592077664128e-09,2.849963899003155e-09,6.324451704201515e-10,9.446842524049697e-10
18.69,2.790302962456743e-09,1.5727749106543754e-09,2.8506203019776705e-09,6.323600009587009e-10,9.4418957720575e-10
18.7,2.7951984911697456e-09,1.5727605923899132e-09,2.8470334118484843e-09,6.314117277180058e-10,9.43711303381142e-10
18.71,2.78821723418417e-09,1.571886908435777e-09,2.8464771486337725e-09,6.325053291191865e-10,9.379402980806697e-10
18.72,2.785026343793793e-09,1.5712361047026732e-09,2.8460169698270084e-09,6.338534774416895e-10,9.437940394251503e-10
18.73,2.792906331085681e-09,1.5719135012856902e-09,2.845287680233482e-09,6.323585837208298e-10,9.401073988955782e-10
18.740000000000002,2.786063231074283e-09,1.570868487487851e-09,2.8396507768488476e-09,6.335650275822932e-10,9.418321501157837e-10
18.75,2.7888181789682705e-09,1.5686588573894715e-09,2.8413230252678266e-09,6.32038997577899e-10,9.384547385856206e-10
18.76,2.7884595215686178e-09,1.5685650956452847e-09,2.8374968443532247e-09,6.318034462621396e-10,9.37549448021923e-10
18.77,2.783986964300387e-09,1.5683564031282002e-09,2.8399933373471e-09,6.297774154499933e-10,9.393191458857814e-10
18.78,2.7826139431017767e-09,1.5646004643951772e-09,2.839697329033712e-09,6.305022120997137e-10,9.379634936768596e-10
18.79,2.791643175136219e-09,1.5636394564284306e-09,2.833323184733723e-09,6.312731057777095e-10,9.38824256156646e-10
18.8,2.780807383751577e-09,1.5660261453609137e-09,2.8359973333554003e-09,6.305731454385501e-10,9.386837202775372e-10
18.81,2.7791091830348053e-09,1.5648595549973728e-09,2.83539415739836e-09,6.319347861973754e-10,9.353636804406244e-10
18.82,2.778750116397601e-09,1.5644970590109206e-09,2.8311330810205105e-09,6.278525733238729e-10,9.399896282818997e-10
18.830000000000002,2.784708414152062e-09,1.5643393201583822e-09,2.830044188885315e-09,6.282154086884926e-10,9.38309281099825e-10
18.84,2.782043962039595e-09,1.5616428273203695e-09,2.8324715269091754e-09,6.295029248229346e-10,9.364796901723715e-10
18.85,2.7684993339214853e-09,1.5634681711371524e-09,2.8297014665336244e-09,6.288047883534003e-10,9.360006696558726e-10
18.86,2.7742503446312307e-09,1.5602127656729149e-09,2.8284258488868745e-09,6.281058498446598e-10,9.342861640350401e-10
18.87,2.7678048575799955e-09,1.5616354426121685e-09,2.8287864447883562e-09,6.280963483713095e-10,9.313089876122059e-10
18.88,2.781608598481881e-09,1.5606084446883101e-09,2.8268182892424713e-09,6.276296336103475e-10,9.346484429030242e-10
18.89,2.7765406747632314e-09,1.5630933337956501e-09,2.824518142526634e-09,6.273059979026008e-10,9.34222618531927e-10
18.900000000000002,2.766715827262919e-09,1.5587821506742408e-09,2.821031135549221e-09,6.276260461658421e-10,9.342311572112993e-10
18.91,2.7654198708969804e-09,1.5554430241616246e-09,2.8258076022722195e-09,6.263580061799043e-10,9.310608514847554e-10
18.92,2.7569206315452984e-09,1.5565982584689068e-09,2.8201295722653303e-09,6.275459002746795e-10,9.3210578117709e-10
18.93,2.7719575417742046e-09,1.5564236099253615e-09,2.8206983034581144e-09,6.271716079631063e-10,9.324005834294709e-10
18.94,2.7654161858527025e-09,1.554709833833287e-09,2.8206304853902853e-09,6.266547943917921e-10,9.329675764533696e-10
18.95,2.7608762780092948e-09,1.5571116750809838e-09,2.8177960614436024e-09,6.262424417052972e-10,9.32071000039689e-10
18.96,2.7649658884930406e-09,1.5575184855059944e-09,2.8172556256845326e-09,6.249507910295373e-10,9.312509099766776e-10
18.97,2.7601784526143914e-09,1.5551446525605648e-09,2.814801032470507e-09,6.250705517959379e-10,9.339434519015406e-10
18.98,2.759944063050851e-09,1.5554616895504677e-09,2.816061450236165e-09,6.244574180182824e-10,9.288277428191274e-10
18.990000000000002,2.7683404409442737e-09,1.5525220612854383e-09,2.8147301820770503e-09,6.240175050664672e-10,9.309723391790666e-10
19.0,2.764266626481469e-09,1.554569912465331e-09,2.812324728563587e-09,6.248549340342056e-10,9.314399041166074e-10
19.01,2.7549083196284676e-09,1.5529159959217126e-09,2.8093858976443206e-09,6.242505765630402e-10,9.27895378834122e-10
19.02,2.757158625857051e-09,1.5524185608267303e-09,2.8096346781693878e-09,6.228752578620996e-10,9.284253692614373e-10
19.03,2.7523629497358915e-09,1.5498144419029013e-09,2.8099094773537264e-09,6.236922578385643e-10,9.286377359256837e-10
19.04,2.7590527657627086e-09,1.551056623014608e-09,2.8068839845049543e-09,6.229434026475834e-10,9.295788246431142e-10
19.05,2.7617702949295133e-09,1.549213580649475e-09,2.8085237325562648e-09,6.228863402334257e-10,9.268582919107211e-10
19.06,2.7573231110883188e-09,1.5489858641295026e-09,2.804565287077292e-09,6.228394067055762e-10,9.292761509602478e-10
19.07,2.744776805930944e-09,1.5466689238998788e-09,2.8055772728514655e-09,6.225073642146915e-10,9.295673486356846e-10
19.080000000000002,2.7525646998346368e-09,1.5485835641474106e-09,2.804135571414587e-09,6.222468012674161e-10,9.274309388845662e-10
19.09,2.7484190467997396e-09,1.5491056845508616e-09,2.8011643248025545e-09,6.225333430622823e-10,9.260108675841445e-10
19.1,2.7512027584910555e-09,1.5441388372860074e-09,2.800802076238717e-09,6.221396137819395e-10,9.26908395974868e-10
19.11,2.7461466822541315e-09,1.5475218116214935e-09,2.799936867649128e-09,6.212468720012903e-10,9.24033727901612e-10
19.12,2.735184829573691e-09,1.54616834287724e-09,2.79670186367554e-09,6.224866939314105e-10,9.274049250461857e-10
19.13,2.746877754134135e-09,1.546353395110107e-09,2.800726449640868e-09,6.224521257396426e-10,9.274231870036586e-10
19.14,2.7399373666748866e-09,1.5454018600825254e-09,2.7936387098223027e-09,6.2097886470721e-10,9.222430977027643e-10
19.150000000000002,2.7421113190424936e-09,1.541243217763743e-09,2.7986746993892434e-09,6.205753647919855e-10,9.254174842553149e-10
19.16,2.7404672393002117e-09,1.5416309142260441e-09,2.798249732194355e-09,6.20529705794626e-10,9.231026034178775e-10
19.17,2.7406593756245083e-09,1.5427263436907723e-09,2.793571736419299e-09,6.200204818377708e-10,9.24400362154559e-10
19.18,2.7355259070881544e-09,1.542850421400179e-09,2.7927320024304634e-09,6.207200210484295e-10,9.218105208303783e-10
19.19,2.7343509421221735e-09,1.539404962257979e-09,2.7911101598098512e-09,6.19828156759804e-10,9.240879264037042e-10
19.2,2.7440526633895286e-09,1.540426994613522e-09,2.795846366715376e-09,6.198877016824018e-10,9.23164867211219e-10
19.21,2.740035321599505e-09,1.5407175886002543e-09,2.7860526431250657e-09,6.181759428689614e-10,9.218544621307398e-10
19.22,2.739911845597126e-09,1.5393073095560587e-09,2.789186867224809e-09,6.180477659884363e-10,9.199158268822524e-10
19.23,2.7330767819986557e-09,1.5377759300464494e-09,2.7896147649621915e-09,6.19183973573168e-10,9.212831917037444e-10
19.240000000000002,2.7357265230689028e-09,1.5397817521107854e-09,2.7830671749874756e-09,6.1941282106021e-10,9.245988261777983e-10
19.25,2.7352995378754307e-09,1.5377241114901996e-09,2.7856084528946273e-09,6.173485011077592e-10,9.238463594403503e-10
19.26,2.7401886513509313e-09,1.5382634191580819e-09,2.7813876477284964e-09,6.187016210837289e-10,9.239844569229616e-10
19.27,2.7349999509488805e-09,1.537256165318007e-09,2.783061338913679e-09,6.195032760171509e-10,9.197569866370829e-10
19.28,2.735459579631519e-09,1.5353443606473199e-09,2.7818669405047585e-09,6.182521908589646e-10,9.197868520604922e-10
19.29,2.732851499697248e-09,1.5365863861892002e-09,2.7829507559077918e-09,6.179131919183452e-10,9.201626179577237e-10
19.3,2.725866249159746e-09,1.5369820662623634e-09,2.7784765812290123e-09,6.171907584306505e-10,9.200811316998643e-10
19.31,2.724274383853729e-09,1.5364853258544905e-09,2.7777291634795126e-09,6.184640202441437e-10,9.171499268386516e-10
19.32,2.722770590453554e-09,1.5309837625837353e-09,2.778296297103235e-09,6.173868114323502e-10,9.20519996438517e-10
19.330000000000002,2.7269159227764007e-09,1.5338645941603813e-09,2.778494431640696e-09,6.177310928555472e-10,9.178921390101752e-10
19.34,2.7219897470969157e-09,1.5328395727837132e-09,2.776197057395875e-09,6.169455625454505e-10,9.187377164283637e-10
19.35,2.719605765896886e-09,1.531633643024696e-09,2.7729919364785034e-09,6.165738368705683e-10,9.167082247930817e-10
19.36,2.7165118047386575e-09,1.531418439277946e-09,2.7751108843025313e-09,6.164270920402205e-10,9.198585241169216e-10
19.37,2.7242304687404194e-09,1.5303826044178396e-09,2.776281637349736e-09,6.16260330212383e-10,9.158869963008964e-10
19.38,2.718310392243972e-09,1.5304654418948118e-09,2.770357727173036e-09,6.163427696169349e-10,9.182763376910804e-10
19.39,2.719644542676716e-09,1.5296748700082157e-09,2.771795741595877e-09,6.16094541592922e-10,9.165806120215521e-10
19.400000000000002,2.720055735267972e-09,1.5282765888552787e-09,2.769046517394724e-09,6.158431146460303e-10,9.15510082278218e-10
19.41,2.7139972955421486e-09,1.5292193125275586e-09,2.768016802476421e-09,6.148132529235432e-10,9.168927545188504e-10
19.42,2.71328476340142e-09,1.5313737030967465e-09,2.7679886969124364e-09,6.151778654440507e-10,9.160320957185816e-10
19.43,2.707558429395301e-09,1.5286818027861655e-09,2.7670898373456088e-09,6.138380773361951e-10,9.163198528354243e-10
19.44,2.717062796033521e-09,1.5292231009192561e-09,2.765074618386887e-09,6.145305654666479e-10,9.140609710467844e-10
19.45,2.7109980617966047e-09,1.5256973193641652e-09,2.769364592596994e-09,6.133460277021249e-10,9.172232417948029e-10
19.46,2.719282364918579e-09,1.5289296175689162e-09,2.7669220699153866e-09,6.138441261688188e-10,9.168353303449358e-10
19.47,2.7085827827595694e-09,1.5260040610169704e-09,2.763325395688923e-09,6.161881674461064e-10,9.130562393120684e-10
19.48,2.7085420907960276e-09,1.5260194372966452e-09,2.764530649651738e-09,6.138713229607773e-10,9.1508040180774e-10
19.490000000000002,2.712519758945099e-09,1.5236688437201536e-09,2.7584677141608324e-09,6.13132253400817e-10,9.136188957223441e-10
19.5,2.708567825363983e-09,1.522922208914225e-09,2.760096524983391e-09,6.127005175143562e-10,9.127458036832282e-10
19.51,2.71217861880084e-09,1.5246502556929709e-09,2.7622964392518058e-09,6.126324577189083e-10,9.143344574183203e-10
19.52,2.709035138543652e-09,1.5250614619046946e-09,2.7634439247940024e-09,6.127130981287199e-10,9.135307176282106e-10
19.53,2.7123180364674726e-09,1.5218536933216763e-09,2.7580477477692756e-09,6.119773301484938e-10,9.130440221032249e-10
19.54,2.6963884487169018e-09,1.5227438983367144e-09,2.7611135853313838e-09,6.124279180070774e-10,9.108403931592147e-10
19.55,2.7097995196956817e-09,1.5240895531709238e-09,2.754056572954327e-09,6.121460665616559e-10,9.126610138967765e-10
19.56,2.697955201194295e-09,1.5190969077411188e-09,2.755405065548728e-09,6.127369094816849e-10,9.102327515506501e-10
19.57,2.707327932579611e-09,1.522496909720325e-09,2.756810371260303e-09,6.133440781429517e-10,9.116559898585925e-10
19.580000000000002,2.708777766012507e-09,1.520703867042804e-09,2.753140160046485e-09,6.125203139762824e-10,9.080567743572787e-10
19.59,2.6992873970283178e-09,1.5198579349891873e-09,2.752151685712461e-09,6.110622213451025e-10,9.133061722535999e-10
19.6,2.707449005902306e-09,1.5188445547222293e-09,2.750997815181263e-09,6.11092017049961e-10,9.110121812557099e-10
19.61,2.696438392988626e-09,1.5209056332142878e-09,2.7540589732086713e-09,6.106808207681555e-10,9.097409458482896e-10
19.62,2.7006827597431366e-09,1.5178655752204204e-09,2.748737108752611e-09,6.114901587337773e-10,9.083099107559901e-10
19.63,2.6985292808313735e-09,1.520692458050039e-09,2.751709642550753e-09,6.098349058825804e-10,9.0831742874941e-10
19.64,2.6960469372003684e-09,1.517236626985131e-09,2.749853196257273e-09,6.097843787902435e-10,9.096409883103482e-10
19.650000000000002,2.696543366864724e-09,1.515509606461891e-09,2.7493320620116116e-09,6.101787506020819e-10,9.126712508939863e-10
19.66,2.690431574308821e-09,1.5194656161558901e-09,2.745512664592987e-09,6.103509399138234e-10,9.084357172229121e-10
19.67,2.6885366224898767e-09,1.5171623787578473e-09,2.7490077247803702e-09,6.102204617207967e-10,9.133414676946956e-10
19.68,2.6864730681442877e-09,1.5195610355187579e-09,2.7417869486782065e-09,6.109018665985957e-10,9.101519113590491e-10
19.69,2.690195757852535e-09,1.5156337790855303e-09,2.746657851553894e-09,6.103677102314579e-10,9.084961918249105e-10
19.7,2.687151786134604e-09,1.5159831856801414e-09,2.744179401641429e-09,6.100100008388935e-10,9.044988224684053e-10
19.71,2.6925800852256558e-09,1.5148877891923944e-09,2.744991804989434e-09,6.096322551609051e-10,9.067997176228258e-10
19.72,2.6929538396464043e-09,1.5164475702010589e-09,2.743730720501424e-09,6.088876070703077e-10,9.071498919863429e-10
19.73,2.6874462914895902e-09,1.511823344313454e-09,2.7412035789573192e-09,6.096191785960411e-10,9.051678430570717e-10
19.740000000000002,2.693613258485029e-09,1.5159572767202666e-09,2.7406829522336302e-09,6.084229568960893e-10,9.023149944851706e-10
19.75,2.690791273554661e-09,1.5126589644545719e-09,2.7384837852731996e-09,6.084530796429288e-10,9.085111185046304e-10
19.76,2.692902903308318e-09,1.5106537559916463e-09,2.741942490458214e-09,6.075520168888897e-10,9.037902701709664e-10
19.77,2.685442107908523e-09,1.510718429620386e-09,2.7370068718221413e-09,6.075775806660844e-10,9.049160693267396e-10
19.78,2.6795960380707827e-09,1.5140718100292246e-09,2.736640731319445e-09,6.085049396588631e-10,9.092856114309256e-10
19.79,2.683346678457516e-09,1.5098351063072657e-09,2.7327220835760786e-09,6.071642892349433e-10,9.036418386335914e-10
19.8,2.6811876356891178e-09,1.5117366385544455e-09,2.7366361516685906e-09,6.073284623852874e-10,9.065959192849467e-10
19.81,2.681728807903529e-09,1.5075127306939721e-09,2.7372607837461296e-09,6.073101189892429e-10,9.0511750208352e-10
19.82,2.6896074900598725e-09,1.5086874416129326e-09,2.7350088917596773e-09,6.059482002485887e-10,9.035863244365333e-10
19.830000000000002,2.6842736620717297e-09,1.5101613696718547e-09,2.7333815640386223e-09,6.080183128681985e-10,9.014829336093555e-10
19.84,2.6817227511052967e-09,1.5083986082345251e-09,2.7325712611625424e-09,6.073795491351187e-10,9.033529800951992e-10
19.85,2.6800699366495e-09,1.5084639718196316e-09,2.7330353825207767e-09,6.062854976392332e-10,9.036600803594996e-10
19.86,2.68307745591404e-09,1.5061339428609287e-09,2.729342810849098e-09,6.050235884672614e-10,9.049624238289082e-10
19.87,2.6767524005688126e-09,1.5081593283871769e-09,2.7276503744064767e-09,6.061939100654713e-10,9.026746962277035e-10
19.88,2.674478612099626e-09,1.5071003687914565e-09,2.729073965568445e-09,6.053690442462557e-10,9.020377414978669e-10
19.89,2.685578496738439e-09,1.5055616043627507e-09,2.7310217746003585e-09,6.070400191002593e-10,9.01410193718062e-10
19.900000000000002,2.6775157048401675e-09,1.5063874660930435e-09,2.728426877105143e-09,6.064796405889244e-10,9.010924399036398e-10
19.91,2.6729470860531383e-09,1.505489354350478e-09,2.727602912800655e-09,6.057244534714811e-10,9.027312241124402e-10
19.92,2.666668935537031e-09,1.5028519236675165e-09,2.7287472387287134e-09,6.048908977377568e-10,9.027504052014451e-10
19.93,2.6740703546813217e-09,1.504448325183969e-09,2.725978061167869e-09,6.043915306387853e-10,8.99644127574425e-10
19.94,2.6707331358066164e-09,1.5041287190599222e-09,2.7244123993140427e-09,6.052213295728649e-10,9.013506469993103e-10
19.95,2.6750161388490323e-09,1.5037331704614816e-09,2.724511078237577e-09,6.04774470266312e-10,9.016754760020223e-10
19.96,2.6827909057724835e-09,1.5042859033108805e-09,2.726943931273511e-09,6.04795435791757e-10,9.022350786776348e-10
19.97,2.6636287861737582e-09,1.5040892292154767e-09,2.7252425768446587e-09,6.037958212631056e-10,9.011281440190176e-10
19.98,2.681535733657947e-09,1.5051011136489392e-09,2.721903568636999e-09,6.066152994210853e-10,9.044641347541155e-10
19.990000000000002,2.664332438001603e-09,1.5022431097706197e-09,2.7208426749418516e-09,6.033079044778752e-10,8.978157337807228e-10
20.0,2.6705906435249093e-09,1.5020263401547521e-09,2.7178228990123887e-09,6.041055174881252e-10,9.010751298199819e-10
20.01,2.6648128502180168e-09,1.4997835620511317e-09,2.718599249957071e-09,6.035033309310178e-10,8.995970397390844e-10
20.02,2.660302074435826e-09,1.5014030199402327e-09,2.71880665234544e-09,6.044207552404632e-10,8.971176296370934e-10
20.03,2.6631451774145766e-09,1.4997973210383881e-09,2.718721801023809e-09,6.041506555986438e-10,8.985257192997492e-10
20.04,2.6580059483462484e-09,1.5004368331582293e-09,2.7176420672091146e-09,6.044185161835738e-10,8.992459852998073e-10
20.05,2.6674419633160998e-09,1.4977577506565129e-09,2.716165584887246e-09,6.029407497519737e-10,8.993433383871466e-10
20.06,2.669834754479121e-09,1.4985887202369605e-09,2.7136886653327075e-09,6.022783690374954e-10,8.964503375676639e-10
20.07,2.6690106841777896e-09,1.4970937989384057e-09,2.715598311098873e-09,6.036611587568759e-10,9.009936863224573e-10
20.080000000000002,2.6602292669083317e-09,1.4985307134823785e-09,2.7168710265289775e-09,6.026605781007691e-10,8.986794730734264e-10
20.09,2.6585343637874713e-09,1.4956544333254753e-09,2.7140123466149004e-09,6.029551366791603e-10,8.986392519310228e-10
20.1,2.6644670598943175e-09,1.5006747078660124e-09,2.711647663559558e-09,6.01915361558542e-10,8.956956952853996e-10
20.11,2.6695956894877812e-09,1.4974669136072258e-09,2.7123628661569256e-09,6.037026434916553e-10,8.998583583695952e-10
20.12,2.6601826388881394e-09,1.4951041858409973e-09,2.711073383353033e-09,6.022520243144756e-10,8.98064880918257e-10
20.13,2.663229241661513e-09,1.4968663721528167e-09,2.7121951079369567e-09,6.020475616638161e-10,8.981045571953392e-10
20.14,2.6508737837581874e-09,1.4963550383618129e-09,2.7105658613781663e-09,6.02466514502244e-10,8.989734483487483e-10
20.150000000000002,2.655381640570792e-09,1.4963486472704236e-09,2.710442223796869e-09,6.027257685529292e-10,8.966764255290392e-10
20.16,2.6627258761093e-09,1.4978159198056098e-09,2.7085394331003544e-09,6.013891630046512e-10,8.986762625174553e-10
20.17,2.65450320301017e-09,1.4952117871111869e-09,2.7068491005105277e-09,6.012493820615084e-10,8.95768912813535e-10
20.18,2.6640012429403335e-09,1.493790531487807e-09,2.7059456480640545e-09,6.005851296539568e-10,8.937507166849072e-10
20.19,2.655979643629336e-09,1.4958495594425961e-09,2.707956600578421e-09,6.015762972072493e-10,8.955498443980211e-10
20.2,2.65096036105917e-09,1.493659824530255e-09,2.7066937615584324e-09,5.992089712314606e-10,8.984121077408487e-10
20.21,2.655932617643042e-09,1.4932825279047519e-09,2.703414917979292e-09,6.01629215895665e-10,8.937287687377383e-10
20.22,2.6574470578309954e-09,1.4928210349784883e-09,2.7038768925967242e-09,6.014348162432654e-10,8.919687777596242e-10
20.23,2.658633946427822e-09,1.4930387382554143e-09,2.7064087457754273e-09,5.990609879970653e-10,8.950830491361603e-10
20.240000000000002,2.6512009647077275e-09,1.4907294852992102e-09,2.702580874541835e-09,6.011960382269921e-10,8.942375251136445e-10
20.25,2.651175799315028e-09,1.4911524534735143e-09,2.704334540675142e-09,5.995949886563051e-10,8.942910018967261e-10
20.26,2.6473514596761152e-09,1.4939925566823837e-09,2.7019937587034038e-09,6.00104053765296e-10,8.973674018220801e-10
20.27,2.6507762691053508e-09,1.4904049568825578e-09,2.70283615775327e-09,6.001351981788246e-10,8.970855685677132e-10
20.28,2.6461817568794806e-09,1.4908530787955052e-09,2.700609665416152e-09,6.002240942853998e-10,8.931013607896831e-10
20.29,2.6454342954663643e-09,1.491568682511767e-09,2.701462604225146e-09,5.991339032267591e-10,8.924384510202131e-10
20.3,2.6452177126071703e-09,1.489550674348951e-09,2.7013380925484786e-09,6.000119981314361e-10,8.945070742701777e-10
20.31,2.6484293278827045e-09,1.491317265557638e-09,2.6996965828768367e-09,5.999663385877984e-10,8.922348371844203e-10
20.32,2.652156699522714e-09,1.490893507252665e-09,2.7004656581964737e-09,5.992842835189402e-10,8.93264729027204e-10
20.330000000000002,2.651998930206295e-09,1.4896075021418372e-09,2.6985881213069327e-09,5.998186902969522e-10,8.955502073987503e-10
20.34,2.647234877041384e-09,1.4903138850647093e-09,2.6975999673310136e-09,5.994473703064376e-10,8.906990963184875e-10
20.35,2.643500171445809e-09,1.4901080684577286e-09,2.6947348695997156e-09,5.985781074555232e-10,8.90179715256472e-10
20.36,2.6412453894780127e-09,1.4878546077807274e-09,2.6974814255584488e-09,5.993593288075267e-10,8.891566781301427e-10
20.37,2.6386799017627833e-09,1.4894521994417153e-09,2.6938124287452163e-09,5.977625859529693e-10,8.942617114365844e-10
20.38,2.645985731147968e-09,1.4905782686253338e-09,2.6964562685311747e-09,5.997602278080513e-10,8.943089145015031e-10
20.39,2.6408839797654273e-09,1.4873004655387476e-09,2.694726199362188e-09,5.988451480242945e-10,8.923117700122335e-10
20.400000000000002,2.644701413394522e-09,1.4887854601983912e-09,2.6929203419837604e-09,5.990085857187658e-10,8.904971839467587e-10
20.41,2.6421241820193385e-09,1.4874423118129704e-09,2.6935374000459108e-09,5.981159446794376e-10,8.927273394529729e-10
20.42,2.639569790228777e-09,1.4861098478493121e-09,2.6917073259882e-09,5.971586670856066e-10,8.908165928472189e-10
20.43,2.6442024427338333e-09,1.485917747972989e-09,2.690545952546378e-09,5.974127406423282e-10,8.888600882246222e-10
20.44,2.6453249562939135e-09,1.4848646951673197e-09,2.6902055726290235e-09,5.978790385376276e-10,8.894350135488463e-10
20.45,2.6501573944193973e-09,1.4840871308102646e-09,2.6904717885371497e-09,5.969601477293907e-10,8.885133322241507e-10
20.46,2.6423422328583073e-09,1.4867161644471669e-09,2.6929415694699987e-09,5.972844245674392e-10,8.8718519188685e-10
20.47,2.637604827203388e-09,1.48491516129886e-09,2.692974606750975e-09,5.988130915836756e-10,8.886904519549647e-10
20.48,2.6322572672524987e-09,1.4815414677731073e-09,2.690998038522999e-09,5.974727847260445e-10,8.89584433848354e-10
20.490000000000002,2.6350798612112763e-09,1.4851866601255577e-09,2.687724952167372e-09,5.974272466114696e-10,8.901607831951436e-10
20.5,2.6371564498621517e-09,1.4840428939613097e-09,2.688474812466308e-09,5.95436411980756e-10,8.904527256882037e-10
20.51,2.642290180729971e-09,1.4842401588381853e-09,2.690222395242968e-09,5.956323545597511e-10,8.926431257666361e-10
20.52,2.639130222077145e-09,1.4835834974621307e-09,2.686484553672768e-09,5.978566654546869e-10,8.886506163959523e-10
20.53,2.6343314405331904e-09,1.482907848102623e-09,2.688772711271124e-09,5.962149422458952e-10,8.913614880942757e-10
20.54,2.6343875132761372e-09,1.4826675657946679e-09,2.686331018661201e-09,5.975146494669877e-10,8.888199134431081e-10
20.55,2.6350710842598548e-09,1.4835411553535712e-09,2.6836966364291122e-09,5.963496372024017e-10,8.846774570645376e-10
20.56,2.63828986391078e-09,1.4783896457645517e-09,2.6852787734426237e-09,5.957332251411617e-10,8.885120770124259e-10
20.57,2.6341831040704076e-09,1.4831753548345427e-09,2.6857654335783056e-09,5.960043882999899e-10,8.884817989046208e-10
20.580000000000002,2.633120580730303e-09,1.4828637646436517e-09,2.684954384632958e-09,5.963720410059575e-10,8.87211798586113e-10
20.59,2.625573280755486e-09,1.4818557285926588e-09,2.681186772716616e-09,5.948151833866648e-10,8.885372828500122e-10
20.6,2.629670534692211e-09,1.4812459174083512e-09,2.6812388968661235e-09,5.95880722479761e-10,8.883262820390217e-10
20.61,2.631743248949729e-09,1.4835169395109804e-09,2.677239277816201e-09,5.978976962758044e-10,8.851437029380389e-10
20.62,2.6290366931574553e-09,1.4806787348186056e-09,2.685956651072189e-09,5.952888753879746e-10,8.905099988729872e-10
20.63,2.6342178753220274e-09,1.4782843390220031e-09,2.6803571408148504e-09,5.95502906775139e-10,8.869625384913532e-10
20.64,2.6268570528909558e-09,1.483517682709604e-09,2.6796321189689207e-09,5.953999797118983e-10,8.87444707229557e-10
20.650000000000002,2.6266670829758094e-09,1.4778160844275654e-09,2.6808774924722924e-09,5.946850382851467e-10,8.921054051254306e-10
20.66,2.624245806675934e-09,1.4790779522488489e-09,2.6789740354258055e-09,5.960260991137899e-10,8.840091530378529e-10
20.67,2.636143016855828e-09,1.4809321951305644e-09,2.6774340762982455e-09,5.946738848734899e-10,8.883246940539219e-10
20.68,2.624258370375658e-09,1.4776773277586908e-09,2.6798422834096583e-09,5.95805639893911e-10,8.81392639075394e-10
20.69,2.6299122682737146e-09,1.4793148757491025e-09,2.677866636825664e-09,5.940436811762773e-10,8.871930106442896e-10
20.7,2.6242374164268016e-09,1.47777249591028e-09,2.677120495062827e-09,5.942570066021509e-10,8.808265734939552e-10
20.71,2.6176876957476886e-09,1.4803907371159745e-09,2.6787347868226098e-09,5.94292440129236e-10,8.878899545728677e-10
20.72,2.629238952764947e-09,1.4775019549284998e-09,2.676179285457158e-09,5.946613820818164e-10,8.867560253389878e-10
20.73,2.6222065066378137e-09,1.4764959567602446e-09,2.6772617686476864e-09,5.948415896007731e-10,8.836543823857931e-10
20.740000000000002,2.6341640298619e-09,1.4776518249090241e-09,2.6728087561800434e-09,5.947297352201607e-10,8.851685663231574e-10
20.75,2.625766344936183e-09,1.4777613228902863e-09,2.6741745915026746e-09,5.948396721155158e-10,8.82673916046455e-10
20.76,2.6224125460673255e-09,1.4769720024310333e-09,2.674387547590011e-09,5.943220223156813e-10,8.82138301984062e-10
20.77,2.621125574536585e-09,1.4742735920362304e-09,2.6739787608464905e-09,5.922971631174678e-10,8.85560256772245e-10
20.78,2.6286760534734654e-09,1.4756874817307752e-09,2.6745810338302635e-09,5.932731606752812e-10,8.846358119620847e-10
20.79,2.633187657159781e-09,1.4770869662467381e-09,2.674972220169078e-09,5.952605850119927e-10,8.845657138276082e-10
20.8,2.625477650921182e-09,1.4765327496779266e-09,2.671669627161245e-09,5.934909051977615e-10,8.874894529842898e-10
20.81,2.619234439058659e-09,1.4740857964660393e-09,2.672738411065795e-09,5.938228507452794e-10,8.843033127357233e-10
20.82,2.620057430389731e-09,1.4762116067070318e-09,2.673031308129388e-09,5.938226736043273e-10,8.833606966559346e-10
20.830000000000002,2.6227790449360756e-09,1.4765868739751797e-09,2.6729014132674995e-09,5.928778246487231e-10,8.886125927557187e-10
20.84,2.6131682203423894e-09,1.4731298460540499e-09,2.6710476760374006e-09,5.943720388508811e-10,8.799720600322171e-10
20.85,2.613264306083937e-09,1.4741966029018016e-09,2.671974553852341e-09,5.929021082739253e-10,8.811847482610915e-10
20.86,2.622519437987591e-09,1.4737925879789086e-09,2.6709691369699363e-09,5.922890801904915e-10,8.863121129355053e-10
20.87,2.6274942659702364e-09,1.4732503873275833e-09,2.670423482629746e-09,5.931315829082359e-10,8.792404495632851e-10
20.88,2.615042533717766e-09,1.4756018010308047e-09,2.669560633854519e-09,5.917422858858968e-10,8.801657510165985e-10
20.89,2.620461965169258e-09,1.473173491813958e-09,2.670549519419246e-09,5.924711378857001e-10,8.827083693662942e-10
20.900000000000002,2.618224877347919e-09,1.4719997442023935e-09,2.667542764084139e-09,5.91986740623358e-10,8.822117030258562e-10
20.91,2.615807711762735e-09,1.4748158232780017e-09,2.6694577674464333e-09,5.925239972514233e-10,8.845575997665126e-10
20.92,2.61307761572039e-09,1.4729632186842453e-09,2.6687492112590705e-09,5.922741628703517e-10,8.843679856936695e-10
20.93,2.612844709210919e-09,1.4730721800672663e-09,2.6660108248593216e-09,5.928202875624039e-10,8.848750994804934e-10
20.94,2.619279099556267e-09,1.4738302595212398e-09,2.6672763035243523e-09,5.929164310313561e-10,8.828271506626321e-10
20.95,2.612081564239935e-09,1.472017384359454e-09,2.6651133559298845e-09,5.922917747526979e-10,8.807360362102331e-10
20.96,2.614937371963689e-09,1.4743449042490337e-09,2.666833246507017e-09,5.914110592653501e-10,8.813729583000887e-10
20.97,2.613488071915574e-09,1.470385700667059e-09,2.6663518138128402e-09,5.933957518150238e-10,8.800163448086036e-10
20.98,2.613659337459629e-09,1.4705091786429012e-09,2.6642685370983137e-09,5.920959171503723e-10,8.850357064585929e-10
20.990000000000002,2.620166525412439e-09,1.4714039253268765e-09,2.663109848616101e-09,5.906579609372528e-10,8.782915205438803e-10
21.0,2.614838558158387e-09,1.473106101243123e-09,2.6676075778350897e-09,5.916682101628916e-10,8.807718320577364e-10
21.01,2.6142362839825825e-09,1.469248547931646e-09,2.6673921544966296e-09,5.918979486569e-10,8.832995306195472e-10
21.02,2.6120615310216158e-09,1.468817932792151e-09,2.664046925980968e-09,5.905413648780557e-10,8.798867938363339e-10
21.03,2.6173478155279056e-09,1.4712369529448263e-09,2.662048985523344e-09,5.914973793974667e-10,8.829721518824521e-10
21.04,2.610826170622249e-09,1.4672929483866714e-09,2.6620961741130864e-09,5.916100289191542e-10,8.789662313271777e-10
21.05,2.6162506682151943e-09,1.470160125119298e-09,2.6620586509827623e-09,5.918588369518304e-10,8.839173145980658e-10
21.06,2.606417022094438e-09,1.471246693436297e-09,2.663208925026316e-09,5.90903032066185e-10,8.828554024506516e-10
21.07,2.61889927737132e-09,1.4700787459553986e-09,2.6611667186655663e-09,5.9198774986686e-10,8.830324909268004e-10
21.080000000000002,2.617353672527745e-09,1.470343882762449e-09,2.6642771651074556e-09,5.911546961122513e-10,8.799626181954656e-10
21.09,2.6042783940127343e-09,1.467116377694785e-09,2.6605005427356703e-09,5.909749044009564e-10,8.80277194626507e-10
21.1,2.6157952208267912e-09,1.4693966499820964e-09,2.665068250375042e-09,5.909021692881247e-10,8.823842499278137e-10
21.11,2.6071387722210435e-09,1.4684814543041023e-09,2.660863103045284e-09,5.925128241017326e-10,8.804645908270607e-10
21.12,2.618556147525528e-09,1.4697321704448763e-09,2.6629595825387338e-09,5.921337148369695e-10,8.793570093259951e-10
21.13,2.612343791590445e-09,1.468438174660412e-09,2.6592730147640235e-09,5.903472003880096e-10,8.765600876686385e-10
21.14,2.6089588924248604e-09,1.4685568493908398e-09,2.6616008410664517e-09,5.896926191561394e-10,8.82329022613193e-10
21.150000000000002,2.6062079966724166e-09,1.4678548716045183e-09,2.659407400452436e-09,5.919110811933955e-10,8.782741838169849e-10
21.16,2.609571192632888e-09,1.4681023082359088e-09,2.6618961891283355e-09,5.897625226618057e-10,8.770797649670163e-10
21.17,2.6049669347527065e-09,1.467073003661267e-09,2.6561279568483707e-09,5.903079137008929e-10,8.802753886875011e-10
21.18,2.606281312056369e-09,1.4676037190015343e-09,2.6586224409362276e-09,5.903585011716806e-10,8.80317147158547e-10
21.19,2.6087045875669176e-09,1.4668772122554792e-09,2.658187520029979e-09,5.908806741344545e-10,8.788849497007206e-10
21.2,2.602934003127493e-09,1.4674842265622465e-09,2.6581750274815547e-09,5.907753677866872e-10,8.791527118250888e-10
21.21,2.6147878698367737e-09,1.4667542577690849e-09,2.6563255624687612e-09,5.892357248903239e-10,8.805348756357e-10
21.22,2.602240712737264e-09,1.4681883327391402e-09,2.6571354880291617e-09,5.899661798223498e-10,8.777462069387221e-10
21.23,2.610013679474957e-09,1.466625818223525e-09,2.658498759257982e-09,5.913138240035356e-10,8.805993475800777e-10
21.240000000000002,2.607820389602311e-09,1.46658286096911e-09,2.657394776965023e-09,5.90815366342105e-10,8.784646419119005e-10
21.25,2.6074615244224775e-09,1.4674062738681692e-09,2.653796768211651e-09,5.899278301889012e-10,8.810967330633173e-10
21.26,2.5967007848532044e-09,1.4677593151181295e-09,2.6564445465469968e-09,5.895600531754876e-10,8.791314180595178e-10
21.27,2.6045565309773904e-09,1.4663271270607606e-09,2.6553864673321643e-09,5.88695491074394e-10,8.78501866845187e-10
21.28,2.6073761243874535e-09,1.4643909173834004e-09,2.6556966850689846e-09,5.888908204484307e-10,8.762197004114922e-10
21.29,2.603071049478457e-09,1.4669861177554551e-09,2.6542872130226484e-09,5.89588107043801e-10,8.76269740281179e-10
21.3,2.6079037011909048e-09,1.4642002299589902e-09,2.6556689766700287e-09,5.89839092134916e-10,8.790744213560067e-10
21.31,2.5990542826546625e-09,1.466997643127763e-09,2.654822126985726e-09,5.896878202885516e-10,8.775068608381336e-10
21.32,2.6063832808572168e-09,1.466133368810284e-09,2.6531451177062363e-09,5.892118855092812e-10,8.795289561138113e-10
21.330000000000002,2.6038474696897994e-09,1.465181721783179e-09,2.651486454476628e-09,5.900620387321985e-10,8.749575513010204e-10
21.34,2.6063702759618676e-09,1.4645749626376428e-09,2.654192601078515e-09,5.889669754625997e-10,8.819986750741468e-10
21.35,2.605600037521815e-09,1.466682917529957e-09,2.6500422412251324e-09,5.898662464160837e-10,8.778099373608191e-10
21.36,2.6019526256701363e-09,1.4634776069429715e-09,2.652595164640528e-09,5.884644634702897e-10,8.774192200421584e-10
21.37,2.604903806965544e-09,1.4630998693422517e-09,2.654155331369956e-09,5.899702277679233e-10,8.787810368900384e-10
21.38,2.6019186718335237e-09,1.464594186567901e-09,2.6522224238401465e-09,5.885875529518834e-10,8.731941626476526e-10
21.39,2.607074786580528e-09,1.4619396811176499e-09,2.6542754903602335e-09,5.894644146813808e-10,8.767670395461001e-10
21.400000000000002,2.6047920154016405e-09,1.4640094518636098e-09,2.653891263781671e-09,5.894068071678463e-10,8.765139106668436e-10
21.41,2.601761843322712e-09,1.4652678023867713e-09,2.649104771762017e-09,5.881802489346817e-10,8.774141692015207e-10
21.42,2.6037777475911255e-09,1.4634171838974568e-09,2.6515565953171523e-09,5.882824645582761e-10,8.778190994509619e-10
21.43,2.5918389384146863e-09,1.4624268473786064e-09,2.6545670522411803e-09,5.897175156918478e-10,8.792459631467448e-10
21.44,2.5946336297327437e-09,1.4633196782661782e-09,2.6545266387868712e-09,5.900792251405093e-10,8.792548915103186e-10
21.45,2.6023025210309707e-09,1.4612282914707463e-09,2.6522955995752985e-09,5.893259972145884e-10,8.769968293526465e-10
21.46,2.6018321140173565e-09,1.461962037505465e-09,2.650450367793705e-09,5.878130082181778e-10,8.746847780080439e-10
21.47,2.6128522808322222e-09,1.4645851379878572e-09,2.6514429899900833e-09,5.890178780690624e-10,8.771386423405405e-10
21.48,2.604012734983592e-09,1.46215489046554e-09,2.6480338843215025e-09,5.879003985271091e-10,8.801615952754672e-10
21.490000000000002,2.6003718959151575e-09,1.462190352408238e-09,2.649283400443655e-09,5.877624339452149e-10,8.743820952863083e-10
21.5,2.5975723001849407e-09,1.4652278169918445e-09,2.6507995116638e-09,5.888517874761803e-10,8.748858269603748e-10
21.51,2.5932697059480577e-09,1.4636981790971249e-09,2.650990610086819e-09,5.893038861782411e-10,8.779656923038986e-10
21.52,2.5948561107521567e-09,1.4638206431517905e-09,2.650879047836438e-09,5.877244183733344e-10,8.792513628726594e-10
21.53,2.5985604213221886e-09,1.4625740260597357e-09,2.650125136638726e-09,5.88642559778986e-10,8.763924325787399e-10
21.54,2.600942447206852e-09,1.4624379913533813e-09,2.64749570576358e-09,5.887851373804551e-10,8.793842964820675e-10
21.55,2.5998960764851776e-09,1.4604459409258024e-09,2.6491075492462683e-09,5.886324103872159e-10,8.768486141876618e-10
21.56,2.5966133776715647e-09,1.4633897522975318e-09,2.6478928832884487e-09,5.869624699140615e-10,8.773691661866014e-10
21.57,2.5979279186501254e-09,1.4645413479407442e-09,2.6511127117339586e-09,5.87268867371398e-10,8.731728567278676e-10
21.580000000000002,2.595958958539137e-09,1.4634944745842773e-09,2.6485049900558618e-09,5.890370440945967e-10,8.764333512952839e-10
21.59,2.6012660019165676e-09,1.4642158319325544e-09,2.6438776583253047e-09,5.87798488685039e-10,8.752990181577282e-10
21.6,2.5940667533304547e-09,1.4645184025589346e-09,2.6462416583466787e-09,5.872142418345309e-10,8.758612091357294e-10
21.61,2.595150001712895e-09,1.461740634187812e-09,2.64922527205529e-09,5.874350332532033e-10,8.746115331711587e-10
21.62,2.595473720232807e-09,1.4620866707042261e-09,2.6488262512842e-09,5.86844180455893e-10,8.767139727253701e-10
21.63,2.602526496978597e-09,1.4622745270713913e-09,2.646173041242763e-09,5.876984511712019e-10,8.773776635071286e-10
21.64,2.596416648486412e-09,1.4610098242386882e-09,2.649990041347431e-09,5.880592118521844e-10,8.72511166460654e-10
21.650000000000002,2.5947076208506905e-09,1.4618988204014368e-09,2.6460467204935314e-09,5.87572001230995e-10,8.747697127128343e-10
21.66,2.5993157257930904e-09,1.4609304043770183e-09,2.646493544054072e-09,5.898317709456134e-10,8.772353712751419e-10
21.67,2.59664579559813e-09,1.460044914025197e-09,2.647255075344189e-09,5.876842818529233e-10,8.768526581387896e-10
21.68,2.6001729234656753e-09,1.4612085667338474e-09,2.646223485006291e-09,5.880222553875252e-10,8.728373263932632e-10
21.69,2.5961742519857305e-09,1.4611071589455539e-09,2.6480769596369954e-09,5.884690324312068e-10,8.745176484186404e-10
21.7,2.599682567006272e-09,1.460912079365932e-09,2.642093099780473e-09,5.876749879893524e-10,8.765924831359313e-10
21.71,2.595911954557588e-09,1.4612507649082203e-09,2.647507535264272e-09,5.876943400880316e-10,8.736867964095036e-10
21.72,2.597047441836497e-09,1.460110091734671e-09,2.648180312381668e-09,5.878153523589715e-10,8.751083847261691e-10
21.73,2.596504577368078e-09,1.4633421416472227e-09,2.6462732314524257e-09,5.879826646568753e-10,8.757288445792663e-10
21.740000000000002,2.5884452750328943e-09,1.459879321901818e-09,2.6456102016304214e-09,5.865948953441071e-10,8.739712516379404e-10
21.75,2.5948890701539e-09,1.4595127510655494e-09,2.644415216593059e-09,5.870013060010504e-10,8.774958118664864e-10
21.76,2.592036272758973e-09,1.4601376214887196e-09,2.6447725059484805e-09,5.880342132040266e-10,8.75306909366954e-10
21.77,2.5978748496149596e-09,1.462823197546138e-09,2.644779910037001e-09,5.874747437177464e-10,8.761639322951953e-10
21.78,2.5935164303599356e-09,1.460270857925532e-09,2.645694084136298e-09,5.870954127674781e-10,8.746786763794061e-10
21.79,2.6027942845274373e-09,1.4609752122330725e-09,2.6450259393227773e-09,5.863948281274789e-10,8.755566087132939e-10
21.8,2.593754277099248e-09,1.4616336854510502e-09,2.6457121128979905e-09,5.874768237959823e-10,8.71351923089235e-10
21.81,2.5945633370833307e-09,1.460629805456129e-09,2.6462925782040125e-09,5.865889100067403e-10,8.7731592211948e-10
21.82,2.595324409315166e-09,1.4605967532340867e-09,2.6446143719427775e-09,5.866261885885334e-10,8.769945957480752e-10
21.830000000000002,2.600846937799363e-09,1.4633707983974578e-09,2.6399717843914473e-09,5.869692216877526e-10,8.758487771259254e-10
21.84,2.5912155135458376e-09,1.4579722390340736e-09,2.6446429095029803e-09,5.863892058827925e-10,8.737130181211811e-10
21.85,2.5928549472594796e-09,1.4594855275584966e-09,2.644502828339866e-09,5.884163891619597e-10,8.759897662208411e-10
21.86,2.590784381101789e-09,1.4596471119618004e-09,2.6448142240866054e-09,5.872366105746201e-10,8.709472985264075e-10
21.87,2.5883482378754702e-09,1.4586831913283025e-09,2.646286475144482e-09,5.866655128567009e-10,8.741113250035587e-10
21.88,2.5993426882388415e-09,1.4604832893224418e-09,2.6449702682021428e-09,5.876881906336456e-10,8.784752253590851e-10
21.89,2.587103588767694e-09,1.4601750696419631e-09,2.6453121306248378e-09,5.877808186972592e-10,8.734233522744323e-10
21.900000000000002,2.591556152070195e-09,1.4577562777286833e-09,2.640920088289606e-09,5.866015599641592e-10,8.716937656652381e-10
21.91,2.590532539921048e-09,1.459343693534467e-09,2.6451053935844285e-09,5.882945003797719e-10,8.797925392572932e-10
21.92,2.5927745412760815e-09,1.4605011519585941e-09,2.6448632934857295e-09,5.889268757315763e-10,8.723342315337534e-10
21.93,2.5919425358648255e-09,1.4584179947102096e-09,2.644299730685561e-09,5.868874857135383e-10,8.766860663493842e-10
21.94,2.5895329151091482e-09,1.461393173388353e-09,2.646052508245033e-09,5.886637965304219e-10,8.732846828929364e-10
21.95,2.5977635031862768e-09,1.46056225875261e-09,2.643354048605397e-09,5.86066576228397e-10,8.748120447532062e-10
21.96,2.5926295995667747e-09,1.4602122398220672e-09,2.6438602704901973e-09,5.877072599476946e-10,8.707653962058925e-10
21.97,2.5939911951516335e-09,1.4587383204330636e-09,2.640832229741433e-09,5.87653841923926e-10,8.730705118835599e-10
21.98,2.5963344302891364e-09,1.4589359082604976e-09,2.64147364570288e-09,5.877301150128433e-10,8.748762100577832e-10
21.990000000000002,2.5906977578256976e-09,1.4591066578286914e-09,2.6458100130770662e-09,5.870657100511601e-10,8.742594847771242e-10
22.0,2.593380834308456e-09,1.4589325336880482e-09,2.643882435782792e-09,5.875540466567267e-10,8.775414376206595e-10
22.01,2.5904892459899127e-09,1.4607186108721177e-09,2.6435743147357506e-09,5.885511620880654e-10,8.748390707041611e-10
22.02,2.5940249914497943e-09,1.458735851659229e-09,2.645524679452415e-09,5.870210577430927e-10,8.716050730655634e-10
22.03,2.59793053449045e-09,1.4574998048420621e-09,2.642178432642763e-09,5.874662513136922e-10,8.754662709189886e-10
22.04,2.602156879470818e-09,1.4600414167667125e-09,2.6427091448120576e-09,5.879566013400949e-10,8.732390024234786e-10
22.05,2.5993764298945893e-09,1.4611569305367113e-09,2.6446195463015938e-09,5.878235878654829e-10,8.737322915790013e-10
22.06,2.592476961068904e-09,1.4603445975890292e-09,2.6410464728606816e-09,5.877541887347049e-10,8.739161180656871e-10
22.07,2.5929696283931043e-09,1.4586775762743867e-09,2.644175395842926e-09,5.870179140024837e-10,8.761664544415924e-10
22.080000000000002,2.5922996888902854e-09,1.4608861669946628e-09,2.641526028639021e-09,5.877957832043969e-10,8.740437883823531e-10
22.09,2.588339769131933e-09,1.4597781495239515e-09,2.64298923712978e-09,5.8628156287682e-10,8.768135947745085e-10
22.1,2.590885382774798e-09,1.458062469107312e-09,2.640453425279397e-09,5.854414035491049e-10,8.756641929500326e-10
22.11,2.590248615953735e-09,1.4594704828924055e-09,2.644952949935276e-09,5.871617988418076e-10,8.742673746300107e-10
22.12,2.589422894577588e-09,1.4592749742647431e-09,2.6414019423899088e-09,5.866489786292021e-10,8.753952836626701e-10
22.13,2.588679089671201e-09,1.458720789748746e-09,2.644300755298647e-09,5.875969292370419e-10,8.734095477387181e-10
22.14,2.591572966661521e-09,1.4588643721097406e-09,2.643115966712127e-09,5.87293748471909e-10,8.75975071147719e-10
22.150000000000002,2.597140008705573e-09,1.458856783391724e-09,2.641985355308442e-09,5.867832487268684e-10,8.735926472746421e-10
22.16,1.5081759863646553e-09,8.487343203360799e-10,1.5390808464570093e-09,3.4158581384679476e-10,5.076519979308048e-10


==> figs/data/cyl_fk03/spectra_v.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.604415324822439e-32,1.5931581851686058e-32,1.1952070642492473e-32,9.512491936745203e-33,1.464610528045946e-33
0.01,0.19191636944775142,0.013406684341147326,0.007212775702497405,0.01380840772909575,0.002675089614582667
0.02,0.18409495933050685,0.02019917924939405,0.011248183402540902,0.013411539781571885,0.0009326100606547252
0.03,0.1597437388568366,0.018313867242739115,0.0064647215147649265,0.009640705587657259,0.00038180589305089705
0.04,0.25425385618932694,0.011687425553541467,0.009225915815940216,0.008640857507431751,0.0008307391749810029
0.05,0.10536274434854534,0.027147198084713286,0.009980542537814652,0.010801322286275448,0.0006331375246479831
0.06,0.08597956489945122,0.012675213188755466,0.007899012107122152,0.010182398191823563,0.00055372324088032
0.07,0.09808385791831986,0.014353944975563953,0.006519078346666746,0.011464959141493097,0.0008227250280606884
0.08,0.1460995944752359,0.01967990173876353,0.0117744030735052,0.010759651299713877,0.00010551899317081362
0.09,0.07833370086254832,0.014916587820934971,0.0108285969661599,0.014959749086810045,0.00013100987477468774
0.1,0.04923670638869533,0.019533267218168098,0.006658133768337848,0.026843098009203974,0.00017843858708164556
0.11,0.08913258043941545,0.03561079021006553,0.02390332143600722,0.017811819747525427,0.0004087518355722179
0.12,0.11186965289681752,0.047100422356118436,0.024587522901735704,0.009741304732468115,0.00010085052325020281
0.13,0.13501612750219308,0.03482030446141883,0.028350757697832192,0.014396356310982707,5.625051839933775e-05
0.14,0.0684216318697822,0.04004603258385124,0.03767440583021292,0.04401506123981862,9.09353854196888e-05
0.15,0.28609250617001647,0.05198227432241598,0.025130554777661657,0.01871787578190335,0.00018746806453474375
0.16,0.15444409837852932,0.05235236691034244,0.011686775144736383,0.01964481071522232,7.246318966451284e-05
0.17,0.14506757277283663,0.05208878672480858,0.034192287710749864,0.027572051275827784,5.205482163828103e-05
0.18,0.41965665725029117,0.08433874182172978,0.06015938479290713,0.0610897047321443,0.00010884328021961253
0.19,0.0670922692579218,0.0320832618816151,0.015258705643720524,0.05246520031939439,0.0001329743647469867
0.2,3.062830097111136,1.5297612726300502,1.2120985871591983,0.7390805789776153,0.00042719340555729833
0.21,1.082159072220517,0.7434921017610274,0.7939298125275633,0.8592446698237344,0.00017151728251134628
0.22,20.999850748382897,10.1789603728803,6.687791931289604,3.6828357611588287,0.001247898218975143
0.23,1.5886015509363347,1.5152847028784568,1.414144030684228,1.1401231092517763,9.822179493375297e-05
0.24,1.2568054621572182,0.4629547132989426,0.15973598906164357,0.061232615756319976,2.753897762184817e-05
0.25,0.15447560651743442,0.07649573141724221,0.10317067098318292,0.10045817100956064,6.643285369640112e-05
0.26,0.293244503819766,0.19682075244831407,0.12720954793127986,0.04416020219166773,2.987119926703583e-05
0.27,0.09178911009773229,0.021874867120118702,0.05615496183145889,0.16318587881201368,2.279222045221448e-05
0.28,0.09750980608779988,0.1400098272375676,0.053389959348094575,0.014541938372922975,2.5583118880876526e-05
0.29,0.1859116638012594,0.19111134014980374,0.17646721385323447,0.09987887082248056,7.844293816534906e-05
0.3,0.08104855309283712,0.041398323141697384,0.008342937443617849,0.0100911945655084,2.6770837687293253e-05
0.31,0.0747244015677509,0.1112702130601104,0.043486372666213205,0.04841613928845401,1.0903752714775808e-05
0.32,0.10050844020418273,0.04156001426248658,0.049299456670220586,0.016458178121772186,1.9831782192007332e-05
0.33,0.039606973535806764,0.06654166244617733,0.03810631575502798,0.008278994198468035,2.3620893460663934e-05
0.34,0.05478057319682973,0.015177029909118353,0.03414203599684855,0.020044719791638833,1.6017628416141314e-05
0.35000000000000003,0.10020012537224524,0.057067195739484974,0.024244813920148576,0.020708703468704227,8.800922938847474e-06
0.36,0.05504145573119652,0.021624017249301825,0.015786603205645018,0.013909289143863617,2.0018958577115644e-05
0.37,0.03805499018378457,0.0833143566433278,0.039296349637074006,0.01257667914130171,1.987202780869962e-05
0.38,0.12244924468450287,0.05094570441665604,0.07644297486462191,0.034820311322780975,2.859292772287398e-05
0.39,0.02831164712188917,0.0219968207205844,0.014121843711870757,0.005237395792445043,2.3506841344103556e-05
0.4,0.0647196261774188,0.0193869737251307,0.02009827579817324,0.013240717591437407,9.661309791632449e-06
0.41000000000000003,0.03632803378914061,0.02451933589598129,0.00642500312285788,0.009637706308103008,7.524824735422477e-06
0.42,0.04710575078406852,0.0330736224887074,0.01466036804528178,0.020819467723453892,6.204466746150838e-05
0.43,0.09443516692454025,0.01572416810159044,0.03150916746168335,0.006082215566653769,1.3047736136224147e-05
0.44,0.06532416388826945,0.016848040320281737,0.030674960284894685,0.0126139271251051,3.124426797828233e-05
0.45,0.05938955841718313,0.0420043076284201,0.01812645741383174,0.015411007567020843,2.1716634447871762e-05
0.46,0.0737976643847645,0.01602151549123022,0.008949030704572838,0.007028989437763797,1.2402044514404618e-05
0.47000000000000003,0.06984811872683606,0.014739575772607367,0.026570638886039933,0.014850003726258398,1.0007185190001842e-05
0.48,0.04487630449157391,0.013761972392376578,0.01569779130780489,0.009457931114932022,6.506645510770982e-06
0.49,0.05281737242726096,0.015310860705460696,0.004073885937532856,0.01818332489599997,5.829876532816114e-06
0.5,0.03695141401104415,0.036489455500042886,0.014841206261819288,0.010768410851144886,6.259321501410277e-06
0.51,0.022675342892115317,0.009165264254208213,0.008954419838399053,0.008748171559541993,4.024293056656313e-06
0.52,0.03222531600175045,0.02268330814207046,0.015463346612126297,0.006099755151569819,5.3927348995327445e-06
0.53,0.04472062823300057,0.02655371569827622,0.0045940681333494025,0.008058288574425544,5.290914994440895e-06
0.54,0.03775767051770734,0.007605957171651656,0.010003236179019001,0.0068599121405106284,1.939765866158077e-05
0.55,0.03010754623243201,0.015049233632861148,0.03066230077961004,0.01570734625947433,8.95266809075774e-06
0.56,0.03724461034323451,0.04391953443732665,0.040139553463327524,0.014792599106413081,2.332548268875179e-05
0.5700000000000001,0.04020452056846433,0.017202334540879865,0.007912070810965312,0.00434131652075109,7.393563971961515e-06
0.58,0.035238130527416346,0.02611061936707571,0.014068259154412139,0.008927979396192335,1.1322187166536414e-05
0.59,0.03950628774306121,0.029356609864357515,0.005391852157021134,0.012205010725727966,5.569978735125278e-06
0.6,0.03317659537842096,0.014828222628520082,0.015466884695764321,0.01673619429494903,9.110625105430161e-06
0.61,0.04362246379723818,0.04005370820589098,0.038032750053896405,0.016100388738391667,2.3474574502356204e-06
0.62,0.031157140838705057,0.03675123221851032,0.02781811467669317,0.025020754980831044,2.374656096499256e-06
0.63,0.06929940846522022,0.05247243244910225,0.028790111900338762,0.012332211964677695,3.2975583286632743e-06
0.64,0.28361106643319683,0.14586533162255627,0.03873051974232057,0.004080607454347283,3.062154347349836e-05
0.65,0.14490360363316498,0.16338718629885313,0.09882156452808646,0.03687997619309162,5.248999907497321e-06
0.66,0.03923016240235727,0.07066510203715488,0.029446946122302715,0.008870039299817686,1.8789126706089237e-05
0.67,0.05796021568651294,0.18508270410624247,0.0899366564768579,0.021571871935699267,2.4534088426466598e-05
0.68,0.022133653996344392,0.03542163552215772,0.012773035025804924,0.010629527694378665,1.131795521584034e-05
0.6900000000000001,0.04382806294506227,0.0963883057078798,0.058224966944410116,0.019088215948989695,1.1091722311253825e-05
0.7000000000000001,0.04203147079836804,0.013346352560869645,0.016619318332985186,0.006716562740857475,6.8771657529520534e-06
0.71,0.04226331598659912,0.01714302982844711,0.019559983528726458,0.010326127812139098,8.124095482872777e-06
0.72,0.019598365531626177,0.009696712035594305,0.019462891187169047,0.01927393288288915,2.6487036073814748e-05
0.73,0.01647997639458771,0.021939528699870085,0.018033046723881823,0.0052141124260243485,9.037155769984283e-06
0.74,0.008981106177092921,0.028995872923813438,0.018227686934832454,0.006847632631651661,7.265144611316406e-06
0.75,0.010627003377788383,0.041997992953631894,0.013408698445091127,0.005165281252024265,1.1045900183222761e-05
0.76,0.016691764238640678,0.009517575110008543,0.013322168686895869,0.008706755614392837,5.482749755238401e-06
0.77,0.007488702158133872,0.007247803338966766,0.010541956475639946,0.004893110772529184,1.029495902237981e-05
0.78,0.013931608826282613,0.022482820540806303,0.013575506421673466,0.00791327225128565,4.487131974057311e-06
0.79,0.015525827629207739,0.01940811258699827,0.006366188772373585,0.0025654232207460237,3.9481023833855095e-06
0.8,0.018036458975038663,0.01510739078021257,0.00857269167744289,0.003725219699763767,6.160148090806852e-06
0.81,0.008598039311449772,0.013485743883132895,0.0027762370168787883,0.008320808194978758,6.334652414788749e-06
0.8200000000000001,0.009954663684623704,0.009661101508139468,0.009260493712745812,0.0066740186189308435,5.867071578766785e-06
0.8300000000000001,0.011063674641199029,0.009770687856224827,0.004698943538343929,0.003543765201334895,6.245162236146289e-06
0.84,0.008613210371615568,0.012228044680306251,0.008135198411197798,0.002555169054419199,9.121730775349352e-06
0.85,0.009473729839856851,0.011383566817851073,0.00878385227788921,0.004180641031164814,1.2388818274573223e-05
0.86,0.01203932161207503,0.01406514974143703,0.004389390172244794,0.0034580392250742726,2.1872760536690144e-05
0.87,0.011716022546674408,0.009490870068215449,0.005128276391761867,0.0021407988748721467,3.581445610638768e-05
0.88,0.008345069741702819,0.009842672545422357,0.006929258549436249,0.0038853922303694654,1.3315271961552097e-05
0.89,0.006634609174818092,0.005540612947070457,0.009165819950357946,0.002007297626250878,1.1229006646675876e-05
0.9,0.006214601339661614,0.01227009772307034,0.002425108803271513,0.0021937224582513114,1.0637848352689943e-05
0.91,0.007851156293887997,0.0041746229136079335,0.006244683238624024,0.0016536406083397927,2.1330455814898135e-05
0.92,0.008672602236429822,0.006603324070488574,0.0041087248947895266,0.0016157294209938806,2.303022055457226e-05
0.93,0.008257548765940216,0.0035301227975148538,0.003834410710415269,0.0019053582171907166,9.486504711219416e-06
0.9400000000000001,0.010271136317953544,0.010633107862856896,0.004732572324383427,0.0010556424080646956,1.8751464902106772e-05
0.9500000000000001,0.007448520790402346,0.018100135911400337,0.0038030527351275685,0.001144210499235971,1.6323077425513056e-05
0.96,0.007466200061119565,0.004403542468751755,0.00347906182065785,0.00104445860562292,1.7527955991521138e-05
0.97,0.005724316742721059,0.007293142472737918,0.004615934103023179,0.00088112768086601,1.7928133730674695e-05
0.98,0.007128093929952842,0.010760093529400414,0.0039647410798036966,0.001573524001532396,1.2316561446159573e-05
0.99,0.00851218439867216,0.009750992149181906,0.008262502604368425,0.002390630620696481,1.7207234074553987e-05
1.0,0.007807636132094936,0.007293027493117993,0.0031473847318914472,0.0012831763774425427,2.1334093442216116e-05
1.01,0.007438984555176722,0.012959132197842902,0.004593554932280495,0.0023796756406083883,3.313869909288504e-05
1.02,0.007482730330696201,0.007636788423149535,0.004504177002980175,0.001963721915264102,3.58028495504278e-05
1.03,0.0066078152955518265,0.006691537487936361,0.0017078263104163248,0.001994214504568202,2.9513354611812662e-05
1.04,0.00690554005363635,0.003473464843521193,0.0019189448758478987,0.002275282872665723,3.55083027166835e-05
1.05,0.007725707909851431,0.006537938244031356,0.005813821460753781,0.0017551908472182257,3.874895485816571e-05
1.06,0.010537386664403913,0.004843652348964981,0.005819061907236932,0.0008343073588322952,5.886780485928685e-05
1.07,0.006539042364339642,0.005098408255616739,0.0034881666413919604,0.0009164296874441706,5.663659543131461e-05
1.08,0.004368623006338203,0.00317958741863908,0.004108601589096565,0.0014942572828347336,6.368216533393241e-05
1.09,0.006610918132181001,0.015068123808133072,0.0032216171087623676,0.0008286504509094443,7.560763912956234e-05
1.1,0.0066229274954444405,0.005012602757734506,0.003095867170602792,0.0016089626796521712,8.504628112080328e-05
1.11,0.006226856821790553,0.009060642431677708,0.00389639570181962,0.0006907416461976202,8.787016603396208e-05
1.12,0.005202122973605907,0.0084694979944327,0.0023012149658198887,0.0020063348644987883,9.322526376360245e-05
1.1300000000000001,0.006767699726616559,0.011886501917648869,0.0026485003096091875,0.001381489488987982,8.432233670642298e-05
1.1400000000000001,0.0047186924186766585,0.0024982378913921107,0.004569105549765773,0.0011986683728432966,9.83414805749443e-05
1.1500000000000001,0.005112844486894566,0.00610067339958363,0.004170688661657192,0.0013130056632742995,0.00010486033578865363
1.16,0.003276124341522825,0.004095045897947389,0.0036766838596045586,0.0007900532180363781,0.00010463701403279494
1.17,0.00537108345878211,0.009099221971914028,0.001452450406750817,0.0007784426995959543,9.960294255680679e-05
1.18,0.003598635144697915,0.006517111553476509,0.002179579473268615,0.0007371813608126779,9.447191631477369e-05
1.19,0.005215436030723567,0.0028414675523615275,0.0029840372959438785,0.00045506411055880856,0.00010837961349878288
1.2,0.004572970744219626,0.00747397958706653,0.0019842365711330973,0.0004582196947173433,0.00011583626009121717
1.21,0.00380079115608344,0.005134465680021749,0.0017080855131164896,0.0008266366235860877,0.00011611596886689724
1.22,0.002363443405951688,0.00481056773481553,0.0021928249600586315,0.0009085665978335411,9.932083769764063e-05
1.23,0.003698132237252613,0.004713485063015711,0.0016041923634444917,0.0007718868337370356,5.4085988692553515e-05
1.24,0.0040305256063692275,0.0035827808654375513,0.0019943845199578134,0.00039836133371896144,6.10829283490557e-05
1.25,0.002881964848218252,0.0024839980300204343,0.001318823972795815,0.00024598182578062567,4.4562314857724336e-05
1.26,0.003934237884150454,0.0024282242948801313,0.0013239641379382524,0.0005580436199435661,6.873737655345498e-05
1.27,0.0026850855074554906,0.002251310194587703,0.0010754767877588403,0.00043419078863049076,7.531242859195049e-05
1.28,0.001990619676786257,0.0035859791814652404,0.002291456899712949,0.00040714186727691643,5.8565754179306184e-05
1.29,0.0021010696757231533,0.0022227520558795273,0.0012535899746975488,0.0009957979514024517,4.60845418802859e-05
1.3,0.0034651845539527743,0.0030637455665443137,0.002086062013936223,0.0005059764816863591,2.4131121992617217e-05
1.31,0.002239800161937962,0.0019853817405190493,0.00101384158704695,0.0007251898076582086,3.331943318429829e-05
1.32,0.0015629398118484363,0.0018159950204634534,0.0009431418980755154,0.0005096597603006221,2.0358832829212373e-05
1.33,0.0015282207344324914,0.0029488448638095837,0.0008204923713948078,0.0007686492171097526,3.128475744715977e-05
1.34,0.0018538740245533439,0.0023318331394835802,0.000585220800987726,0.00020031788241895378,4.091589203757333e-05
1.35,0.0027266886463533473,0.0017531313623079356,0.000924064955325154,0.0005908480416377948,3.863269652753461e-05
1.36,0.0024709237377921666,0.0020413283524917756,0.0011551381513739071,0.0003409332780745436,4.7511796683857183e-05
1.37,0.001801970412152738,0.002805185414630126,0.0005480608357348005,0.00027316559474279003,7.746514582306625e-05
1.3800000000000001,0.0010978407905247497,0.0016055791188517479,0.001053667104517948,0.0002766050940683267,4.9657829733808105e-05
1.3900000000000001,0.002427448132496576,0.0009933257614565968,0.0007255217572830774,0.0002075890863845426,9.225315429758163e-05
1.4000000000000001,0.001317144948533271,0.0011742633367452814,0.0004954362384812985,0.00016418519328838702,9.134955923567896e-05
1.41,0.0015534427877565255,0.002135665762558339,0.0007462384136205305,0.000283308571562554,6.438884256873129e-05
1.42,0.0010256174911235975,0.0021352926044453484,0.0010682079414005513,0.0002884186556190908,8.22270575139241e-05
1.43,0.001001834548602276,0.001604857559850017,0.0010598430820933627,0.00021445662387945664,7.622667616632085e-05
1.44,0.0011057234928308496,0.0011170719917128146,0.0008948804365733982,0.00016452813170819494,7.116063023805607e-05
1.45,0.001500564138777793,0.0010819710543937976,0.0005715021538627039,0.00018564111183191467,0.00011477569922137959
1.46,0.0012474376012567767,0.0011131287957386671,0.0005307969140255339,0.000151142682111014,6.60408597539093e-05
1.47,0.0013649252355850904,0.001086072148181559,0.00037252686522302916,0.00021208666270770583,8.928911983308114e-05
1.48,0.0011084041931685089,0.0010047978628197848,0.0004946036846527869,0.00016183253473749418,7.388101555549409e-05
1.49,0.0011978603103621338,0.0007930847073734844,0.0004167374750813274,0.0001437801185950109,4.310016856346641e-05
1.5,0.001037907637041402,0.00114387565764291,0.0004496292535861057,0.00014405375148181357,4.4299615340523914e-05
1.51,0.001390192359939185,0.0008077204160673419,0.0005260346246666361,0.00011203683858358062,3.5970110453994105e-05
1.52,0.0008502810690533375,0.0006098265991075146,0.0006377860652122297,0.000251210433443589,6.419648909746642e-05
1.53,0.0005750356182296971,0.0009409306497522409,0.0003546450922432828,5.6745445515550544e-05,4.5354085786813335e-05
1.54,0.0009239013748908538,0.0010660628834073807,0.00033512902498149293,0.00016646569645675885,7.61163502761541e-05
1.55,0.0007579960567071191,0.0006042241840342841,0.00023930092883088814,6.873503327704078e-05,0.0001062344517802044
1.56,0.0005105084859791445,0.0009365106813000715,0.00037030585420172295,7.298768487462183e-05,0.00012175310162861337
1.57,0.0005269957520157933,0.0009381700827793948,0.000598925880413032,0.00012418278804582616,0.00031977593133610406
1.58,0.0007051182320048805,0.0008060816867125808,0.00019329488388705518,8.926455438175023e-05,0.0002577740119045985
1.59,0.0006655160542313756,0.0007579219150090258,0.0002055591015687164,8.430701224537495e-05,0.00022455000657800925
1.6,0.0005126483745616644,0.001253094756779817,0.00023164519679383,7.878631295266063e-05,0.00012218754480580204
1.61,0.0007232864245422441,0.00042482312956047656,0.000345500758324606,7.094621650531984e-05,0.0015443287999477716
1.62,0.00046642117136557436,0.0006451229273130681,0.000312427614693118,3.954078541801722e-05,0.0008800016865289672
1.6300000000000001,0.0006469100699115416,0.0012074091304610682,0.00025813376638206796,7.87538426607565e-05,0.00044631188672857546
1.6400000000000001,0.0005619547423001979,0.000441272359021965,0.0003785168577742513,2.163490448275793e-05,0.0003939789952601794
1.6500000000000001,0.00037686998537376246,0.0006761095720689153,0.00020413505284939403,6.321104662538818e-05,0.000126248334705129
1.6600000000000001,0.00054630593344271,0.0005866370025134351,0.0002905364995243979,2.1187852573953377e-05,0.0005416218228751139
1.67,0.0005533816290370464,0.0003277501647371448,0.0001410171833874318,4.867193648836854e-05,0.0004029579319290297
1.68,0.0004981582874441697,0.0004820863852145865,0.0002082152384453072,2.6597954375095834e-05,0.00032570876164285883
1.69,0.00037417956682485326,0.0004914668811803055,0.00015702655194655893,4.045362832034229e-05,0.00024297377360841757
1.7,0.0002874613455482014,0.0007678868218466799,0.0002831783355281515,4.470376369132453e-05,0.0001340232497631264
1.71,0.00036904708736903736,0.00026550107009018443,0.00018841064591423404,2.8624959480666782e-05,0.00011609309355786716
1.72,0.0004267066307581971,0.0005444978417218536,8.384006403826816e-05,1.3591317173655937e-05,4.420142624787086e-05
1.73,0.000316896895838104,0.00021847674474155415,0.00017256235730836266,2.0491309237191647e-05,3.8606524722917903e-05
1.74,0.00028843023338968323,0.0006137454862207752,0.0002897462487548001,1.5156200006805707e-05,2.128712868468708e-05
1.75,0.00031813339575883755,0.0002949163079259062,0.00018860680911255695,9.280676366634137e-06,1.713525914340101e-05
1.76,0.000270354942388484,0.00011253853763600722,7.487875936720083e-05,1.2600047259121812e-05,9.959860535131408e-06
1.77,0.0002499171006851582,0.00036227824159540384,0.0001869636341524071,1.6837234749783484e-05,9.455354182703477e-06
1.78,0.00027797930346218087,0.00038136370482337237,0.00016830976227876426,9.534434559830532e-06,9.301501286046663e-06
1.79,0.0002262908255484156,0.0003447239919265264,0.00019940160433841607,1.814543652278766e-05,7.002545249918506e-06
1.8,0.00031070792041842704,0.00022741201332111466,0.00014887752544403545,5.471413169109487e-06,1.1189120583511662e-05
1.81,0.0002734686624206679,0.00024003914370717525,5.269795155994142e-05,6.2465475219926796e-06,1.0336604667578622e-05
1.82,0.0002615172701433519,0.00020562388437538412,7.625693136704186e-05,9.268453508851392e-06,7.518211986233669e-06
1.83,0.00033039759263543017,0.0001807288728505949,9.5224259258997e-05,4.070449699749673e-06,6.757685617411849e-06
1.84,0.0001679465449891283,0.00019584346735274598,0.00013616727803524633,6.087084008069899e-06,5.7280804567653905e-06
1.85,0.00020833846951031363,0.0002507046280930702,9.521023923624258e-05,1.499023302560023e-06,5.530757818083026e-06
1.86,0.00012687192871988276,0.0001425187996832324,0.00010210544316079811,7.437468348147246e-06,5.886119336940528e-06
1.87,0.00011382272517843943,0.0001715413400811888,9.147298365797821e-05,2.5153271643646525e-06,3.7452750264535957e-06
1.8800000000000001,0.00011923996921626928,0.0001569297429395688,8.627289872301241e-05,4.356893565077762e-06,2.941913960257471e-06
1.8900000000000001,0.00014983780048472925,0.00015187491132224732,6.493347953401396e-05,1.9432425536527405e-06,2.8049169927891593e-06
1.9000000000000001,0.0001777208244989156,0.00012286638229732575,7.874001401574532e-05,2.4478792335001935e-06,2.5978864082073172e-06
1.9100000000000001,0.0001478884822198824,0.0001535833091961211,0.00012875815919129565,2.673654866329811e-06,2.893655366553398e-06
1.92,0.00010377898518436971,0.00010518881218428205,0.00010490370243688288,2.5867484235354317e-06,5.5013217368989555e-06
1.93,8.27947768316401e-05,0.00015782253300141924,8.642397880402376e-05,1.500098375436325e-06,5.608589716532661e-06
1.94,0.00011374762982760136,0.00014417571856070618,8.655365485671662e-05,1.7626906873011864e-06,4.931620399448256e-06
1.95,7.429181835341861e-05,7.046206035898885e-05,5.146960082865307e-05,1.1110770446877418e-06,1.595732249542818e-06
1.96,9.616075563143378e-05,0.0001295008227837411,5.609353286206238e-05,1.419164106750697e-06,1.9721066180842326e-06
1.97,0.00013624741801893144,0.0001188843402882865,4.826603890511826e-05,1.162642166490771e-06,4.4258932268508624e-06
1.98,0.00012067112793937632,0.00012190216505361676,3.131180107863861e-05,1.3364260601245946e-06,4.531432275810903e-06
1.99,7.718631809279711e-05,7.155201244427882e-05,5.02078748114936e-05,1.279499611097164e-06,1.6102054027780956e-06
2.0,8.268000041763061e-05,9.584479071505357e-05,4.838970996538838e-05,1.0291515029644047e-06,1.67200208358313e-06
2.0100000000000002,0.00011254741072987899,0.0001010306852161447,3.695053800920513e-05,1.1143208250261552e-06,1.737290465740945e-06
2.02,0.00013586856129964907,6.04438971614904e-05,5.043449374783391e-05,8.17147288864392e-07,2.0344269323535704e-06
2.0300000000000002,9.215704758536919e-05,8.551819882431948e-05,4.922017540211276e-05,1.1277539136826444e-06,1.4494352735994325e-06
2.04,6.907086101226943e-05,7.798699494950565e-05,4.946484265674631e-05,7.878230832636577e-07,2.2295918818780965e-06
2.05,9.77089748386112e-05,0.00010417748519461684,3.9849278822733684e-05,1.132589692054949e-06,2.5384870424613197e-06
2.06,6.24935476619254e-05,4.1037900255185496e-05,3.609502658326604e-05,7.954259135906322e-07,2.0788230715098082e-06
2.07,6.988328575738096e-05,7.187356407376371e-05,3.673708185411614e-05,9.3756746061858e-07,8.673467570520848e-07
2.08,6.922120869925079e-05,6.621833384966365e-05,3.430912411462221e-05,7.413309201282469e-07,7.092236575422679e-07
2.09,7.668970071344729e-05,7.654262677138353e-05,3.316251082289839e-05,8.245684217276422e-07,1.07006514599028e-06
2.1,7.442137243201085e-05,5.313004112772352e-05,3.206026018842788e-05,7.127431506051316e-07,5.887414978246932e-07
2.11,5.110513322679881e-05,5.3550652206531885e-05,2.7706386882347473e-05,7.710564624467053e-07,1.2223137584729039e-06
2.12,8.91608660281565e-05,4.942151630108471e-05,2.0911217123790786e-05,8.085074814261853e-07,1.1506043532231102e-06
2.13,6.524905738727145e-05,6.835192721916814e-05,3.472717229293228e-05,7.703795671198796e-07,1.1372880076542016e-06
2.14,7.746813686512627e-05,6.002116118185711e-05,3.144703046888294e-05,7.68131280272132e-07,7.623627522789864e-07
2.15,3.1395995915289913e-05,4.029357142491541e-05,2.6718506176819268e-05,6.859571822224252e-07,3.0489333273527964e-06
2.16,4.980486966601554e-05,2.5382865165720297e-05,2.388872892544441e-05,6.855225867909415e-07,5.41699133864739e-06
2.17,4.09563939845202e-05,6.120589681001855e-05,1.9726245940793617e-05,6.602071033557377e-07,1.1307597455923682e-05
2.18,4.380433222762531e-05,4.478951761939268e-05,2.407783793955379e-05,6.604931365765194e-07,2.9680866011344347e-06
2.19,4.677767784851002e-05,2.9042334638771304e-05,1.99538750011481e-05,6.467392621278726e-07,7.247511441864203e-06
2.2,4.108838177646946e-05,4.210960147467913e-05,2.1651588238183207e-05,6.418110012404496e-07,3.0503530959177236e-06
2.21,3.603131512499529e-05,3.323031538031404e-05,2.1532226973132986e-05,5.921247370408604e-07,3.4226295407366727e-06
2.22,3.118535943884345e-05,3.638889718820504e-05,2.130007318277349e-05,5.912635132119052e-07,6.6928464822360295e-06
2.23,2.689899869088874e-05,2.0783208059042116e-05,1.9521127425282536e-05,5.80305328381462e-07,2.4538166754631116e-06
2.24,2.8110713835206582e-05,3.272582703636823e-05,2.309422690968032e-05,5.702150182478515e-07,2.469974493141013e-06
2.25,3.598840873451108e-05,3.083018093784446e-05,1.9218074627738815e-05,5.641911491494761e-07,3.6347953422998566e-06
2.2600000000000002,3.144457033712481e-05,2.4929867347636877e-05,1.797056318057879e-05,5.507607155566611e-07,1.2435019303824515e-06
2.27,3.569884358249456e-05,3.071276083053708e-05,1.905744824368093e-05,5.336055102324038e-07,7.18689144749805e-07
2.2800000000000002,2.0241049819432957e-05,1.8460339495436263e-05,1.7885873512899995e-05,5.233511421424123e-07,3.6713648647896855e-07
2.29,2.582649961078338e-05,3.832867497808057e-05,1.6783822224842308e-05,5.080895817234215e-07,5.164392469472396e-07
2.3000000000000003,2.2276699903844227e-05,2.1107385504630117e-05,1.5329958657228086e-05,4.889730869154924e-07,5.59460245122139e-07
2.31,1.5905292730722713e-05,2.245609097523269e-05,1.592119085074963e-05,4.881760178816179e-07,3.785748075397324e-07
2.32,1.22712677485753e-05,2.350071221553917e-05,1.6014440137448466e-05,4.765938236087345e-07,6.365237668328307e-07
2.33,2.5532418292115123e-05,2.4313014598889642e-05,1.4560806671640384e-05,4.6949088587925904e-07,5.143766159348412e-07
2.34,2.677911090595384e-05,2.019413210330939e-05,1.6237514121666664e-05,4.5888262055284815e-07,4.222462300668871e-07
2.35,2.1399236176720673e-05,2.1056144208196884e-05,1.558298912054204e-05,4.508111248689989e-07,7.640053362241585e-07
2.36,1.6810639372127254e-05,2.424963959407568e-05,1.589832297391512e-05,4.437905202787791e-07,8.824342142883343e-07
2.37,1.1363348499911969e-05,1.831507260284821e-05,1.3768156684127337e-05,4.4143477415538016e-07,7.918821577709701e-07
2.38,1.308810184518747e-05,2.4868995802893784e-05,1.4454994020863434e-05,4.212269198685667e-07,8.145801904608372e-07
2.39,1.6037084013788018e-05,1.715418682177246e-05,1.4849129611284905e-05,4.214506594229581e-07,7.088198214477912e-07
2.4,1.4897307903300795e-05,2.34395593662725e-05,1.3554185894084259e-05,4.11296427322893e-07,6.003180948816579e-07
2.41,1.5041939306488193e-05,2.016534660928011e-05,1.3428745633653519e-05,4.154549218321003e-07,8.752008242035805e-07
2.42,1.4357827641075008e-05,1.3337655377564043e-05,1.3021912834059114e-05,3.955563051698986e-07,5.909045695026851e-07
2.43,1.2424744918169924e-05,2.0545301773205444e-05,1.3300461533037138e-05,3.8727434720681156e-07,3.449949934807062e-07
2.44,1.3021332785557313e-05,2.0961438622699144e-05,1.2091432783766591e-05,3.743889899061783e-07,8.329648976136459e-07
2.45,1.0588202272277999e-05,1.3234739411711139e-05,1.2439868472153195e-05,3.581013359049227e-07,6.541673855821549e-07
2.46,1.1983573202037652e-05,1.715559888895863e-05,1.1891702165682466e-05,3.637415136905997e-07,1.9562943127442463e-07
2.47,1.1803613200644215e-05,1.5219360546205074e-05,1.1597549649033772e-05,3.496831040603787e-07,1.6058424639925371e-07
2.48,1.0921459841183661e-05,1.5026039921821293e-05,1.1551083807324573e-05,3.4710459983196385e-07,1.6127560972768868e-07
2.49,1.4343954694512708e-05,1.5231722670266225e-05,1.1532737204314942e-05,3.345655348935627e-07,2.0892241992032346e-07
2.5,1.0201963613726569e-05,1.6492819128698624e-05,1.0966248835689536e-05,3.269124350717959e-07,2.684710373873912e-07
2.5100000000000002,9.482663382507003e-06,1.4660577525793141e-05,1.0885781098542136e-05,3.20992364271511e-07,2.9930260798742566e-07
2.52,8.998893363125332e-06,1.3514342985529451e-05,1.0588215415189033e-05,3.1601375467809815e-07,2.0372863794685712e-07
2.5300000000000002,9.854674840422146e-06,1.4754982396420177e-05,1.0281838400829078e-05,3.061810807025899e-07,2.7775593356020974e-07
2.54,9.375108101241033e-06,1.4002832053658038e-05,1.028361114546867e-05,3.025426616094795e-07,1.056874631806047e-07
2.5500000000000003,7.90525063833292e-06,1.2780490559659768e-05,9.896277012715034e-06,2.9456270037654676e-07,2.538346794449825e-07
2.56,6.952251420520737e-06,1.3080924270068697e-05,9.82166954615068e-06,2.897697991152193e-07,2.883694739615239e-07
2.57,6.982109152881833e-06,1.2228033473205528e-05,9.69374830325342e-06,2.856413502645064e-07,2.0760898314741333e-07
2.58,5.931998069502586e-06,1.2968196019306308e-05,9.464264667247514e-06,2.78527342030037e-07,3.032252141701037e-08
2.59,6.1963156279356905e-06,1.3178571398208093e-05,9.337780920205148e-06,2.77711412063876e-07,2.2497891564665288e-07
2.6,6.073225448805394e-06,1.2322856481178346e-05,9.12614825193026e-06,2.709488525115398e-07,2.540575800148777e-07
2.61,7.594889566035571e-06,1.0645452419056051e-05,8.952052651011136e-06,2.6442572574387677e-07,1.8424477533998084e-07
2.62,7.739086618414837e-06,1.1482878506015324e-05,8.779669157888368e-06,2.646646374151465e-07,2.2554464953849942e-07
2.63,6.613424288363268e-06,1.1419875661174048e-05,8.568071795463189e-06,2.5637726280444216e-07,3.700620617489475e-07
2.64,6.107131590811188e-06,1.0949996759085095e-05,8.439950629310854e-06,2.510516512723092e-07,3.7760598712257997e-07
2.65,4.726708510858167e-06,1.136306008262931e-05,8.351455512852628e-06,2.4294458164806176e-07,2.553892661801256e-07
2.66,4.698614009062098e-06,1.0586921972822659e-05,8.169875270442519e-06,2.4615759215550003e-07,5.1291818264941836e-08
2.67,3.892800185490885e-06,1.012555716690249e-05,8.030613698557822e-06,2.3594980731975396e-07,1.707524526015825e-07
2.68,6.790285699340127e-06,1.0205726058643492e-05,7.913186311547997e-06,2.327559298296988e-07,1.474025890299031e-07
2.69,6.69997380353212e-06,9.85757086773229e-06,7.797988020191449e-06,2.2996698659439993e-07,6.934795364896828e-08
2.7,6.14201289525493e-06,9.894127277610984e-06,7.638186238396745e-06,2.2668037049133314e-07,2.9391498184495087e-08
2.71,3.878941438361499e-06,1.0150526029833522e-05,7.544558112665552e-06,2.2239168103305697e-07,7.594759802619515e-08
2.72,3.6659462352907725e-06,9.083111182312518e-06,7.37739850782804e-06,2.241378105920909e-07,2.0777476876006977e-08
2.73,3.693777693873118e-06,9.526727446045604e-06,7.244721886484807e-06,2.1405310810060876e-07,3.902318725457504e-08
2.74,3.3881946041863857e-06,8.897897373353258e-06,7.123248211480626e-06,2.090008524778449e-07,6.321193669288811e-08
2.75,3.6830556182326953e-06,8.823614236402372e-06,6.952935409578719e-06,2.0710858758428795e-07,6.323940546772617e-08
2.7600000000000002,4.527614970772625e-06,9.005741270868834e-06,6.844348507938017e-06,2.009970562710995e-07,3.486516732731546e-08
2.77,4.200626892095989e-06,8.56418961448414e-06,6.713070630182411e-06,1.9849195369694622e-07,3.7245096535114386e-08
2.7800000000000002,2.9258819185200554e-06,8.319101345511098e-06,6.622965294723097e-06,1.965547235406646e-07,9.343735169277805e-08
2.79,3.698145602873574e-06,8.347902788968924e-06,6.444925076520155e-06,1.9069936631216334e-07,6.058445288593059e-08
2.8000000000000003,3.456990058851821e-06,8.418846995776338e-06,6.365590118513006e-06,1.8890299577413815e-07,5.695645901981459e-08
2.81,2.9937635256040507e-06,7.822696269655908e-06,6.264957266800551e-06,1.8493667262768269e-07,6.540637657853124e-08
2.82,3.141744694323368e-06,8.352039905472434e-06,6.131278726414943e-06,1.8066685086615535e-07,6.344225731915926e-08
2.83,3.495441334406866e-06,7.57352986590174e-06,6.0384964548074874e-06,1.7935264370036875e-07,4.551092904083721e-08
2.84,3.1094813983965564e-06,7.732240242759998e-06,5.922527306741224e-06,1.7534360551789054e-07,2.1112408634819872e-08
2.85,2.7803731918437125e-06,7.682896688636693e-06,5.831655268025354e-06,1.7050345837890007e-07,2.9675866029581548e-08
2.86,2.7712020518301014e-06,7.328587573210362e-06,5.756790294384517e-06,1.676510136960064e-07,2.5598624190754396e-08
2.87,3.2073320023794767e-06,7.170041999218298e-06,5.640000671953942e-06,1.6626290211943906e-07,6.409298044733554e-08
2.88,2.592466553646539e-06,7.1427340650082396e-06,5.536698763022565e-06,1.6817102544567937e-07,6.594470859630233e-08
2.89,2.285710470060147e-06,6.895845267737846e-06,5.460073190015119e-06,1.6072878552738058e-07,2.1784882875741708e-08
2.9,3.114403809103642e-06,6.840772383289791e-06,5.362803311149031e-06,1.5718538206774053e-07,3.392439184015444e-08
2.91,2.8222519415584117e-06,6.856068213036553e-06,5.306271090783505e-06,1.560033836674897e-07,8.877460579351357e-09
2.92,2.5151334147646524e-06,6.398966211941084e-06,5.2020274659663e-06,1.53374300057387e-07,1.4470463684724617e-08
2.93,2.8440093545973023e-06,6.7101641386308395e-06,5.111657622609426e-06,1.5023914075743685e-07,4.1600192634651505e-09
2.94,2.4116695646321105e-06,6.39809596256421e-06,5.031940744204753e-06,1.4784658852438185e-07,2.813315516146915e-08
2.95,1.9260841879377785e-06,6.320532733799536e-06,4.9495885349794785e-06,1.4717209449421004e-07,1.7324926785177672e-08
2.96,2.3107780685706313e-06,6.27685416681064e-06,4.880196324177451e-06,1.448753520734119e-07,9.537455693526477e-09
2.97,2.4573047801516622e-06,6.18777453613605e-06,4.794238298967439e-06,1.4023845450332164e-07,5.871880801996965e-08
2.98,2.2164297741039245e-06,6.053851403345136e-06,4.740023061189931e-06,1.394398796063506e-07,6.194661614879742e-08
2.99,2.0907340306974886e-06,6.0700000803942995e-06,4.665227122168995e-06,1.3994070251330858e-07,1.326010206774168e-08
3.0,2.474326798337207e-06,5.854123437143848e-06,4.587197950504438e-06,1.364917661683547e-07,1.8885219793364206e-08
3.0100000000000002,2.085506320812364e-06,5.817082007759909e-06,4.498936308314592e-06,1.3248909186213515e-07,2.774175546951666e-08
3.02,2.0080265708003806e-06,5.650568167193535e-06,4.433142454430228e-06,1.2923982307143522e-07,1.0048936433089914e-08
3.0300000000000002,2.145453263614864e-06,5.638253096819455e-06,4.348699838666718e-06,1.2823148513478038e-07,6.615346165673068e-09
3.04,1.8700883546466442e-06,5.448368655206436e-06,4.282385794554732e-06,1.267129774502646e-07,4.217121865974293e-09
3.0500000000000003,1.952921596592333e-06,5.438509242994991e-06,4.212213264728883e-06,1.269340680113967e-07,1.1770338969432951e-08
3.06,2.094162253902399e-06,5.268331718561066e-06,4.1509690519079425e-06,1.2188211540607458e-07,1.1494002115101233e-08
3.0700000000000003,1.8662379508714286e-06,5.2550714468937585e-06,4.084173604924732e-06,1.2073563025433534e-07,3.6756261576120333e-09
3.08,1.7737190328308936e-06,5.14485308930157e-06,3.997198073124773e-06,1.1951318449083487e-07,2.915630363175885e-09
3.09,1.8045879959328444e-06,5.0414713117518465e-06,3.954203734766337e-06,1.1652522893735183e-07,8.119110570212786e-09
3.1,1.746387274367107e-06,4.98465873430702e-06,3.905215001280693e-06,1.137768327558273e-07,3.359362487023039e-09
3.11,1.6049926018322842e-06,4.885661700013519e-06,3.829619638232368e-06,1.1283315841903953e-07,2.058478969578781e-09
3.12,1.808862882006456e-06,4.8520664636750206e-06,3.7652199066092623e-06,1.1049906047148982e-07,3.1840421671299046e-09
3.13,1.7488935655261463e-06,4.710180517797195e-06,3.7158948942467985e-06,1.0967527716404066e-07,4.466488967415918e-09
3.14,1.5884991386642686e-06,4.709865334579268e-06,3.6553612224647364e-06,1.0868820297100284e-07,3.0619751766961867e-09
3.15,1.6060711317428027e-06,4.601746338841131e-06,3.594795501655454e-06,1.0588233446637874e-07,2.3687865000152104e-09
3.16,1.6286261416678628e-06,4.566396554408568e-06,3.5411134157771103e-06,1.0251295504779355e-07,3.907889322543848e-09
3.17,1.5212702915039972e-06,4.468519441584296e-06,3.483305988267019e-06,1.0343913367840826e-07,7.54920426230919e-09
3.18,1.5839144554277934e-06,4.400386194024972e-06,3.4420645580262762e-06,1.0108524750001696e-07,1.1902874857362882e-09
3.19,1.649619673905211e-06,4.310694694106811e-06,3.390623767758957e-06,9.905244136712112e-08,2.1559380723163363e-09
3.2,1.52088802337148e-06,4.292881699073793e-06,3.3349392864133695e-06,9.844471424651487e-08,4.915927191752256e-09
3.21,1.389302652775706e-06,4.220892286992039e-06,3.2969710837142412e-06,9.719038852053796e-08,2.783844290132834e-09
3.22,1.4314383370022542e-06,4.140513339231195e-06,3.243640864207507e-06,9.469801591668701e-08,7.626874227443622e-10
3.23,1.398155318257143e-06,4.10322488980092e-06,3.201199631443656e-06,9.455351315568768e-08,1.6976116558828024e-09
3.24,1.4458184164787482e-06,4.034060039716131e-06,3.1505418802201464e-06,9.252568274591116e-08,4.9994788743898615e-09
3.25,1.4072233182912065e-06,3.998365187189414e-06,3.1179995285859588e-06,9.178252628692828e-08,3.1093511721556768e-09
3.2600000000000002,1.3529770295907917e-06,3.9106204453011836e-06,3.0486199768451656e-06,9.022011581531677e-08,8.091002483637208e-10
3.27,1.346546100364762e-06,3.87285393252251e-06,3.027182693262019e-06,8.823693974972459e-08,1.457194564770184e-09
3.2800000000000002,1.2958927757123292e-06,3.8156132196996316e-06,2.9841566134943185e-06,8.841125429299823e-08,2.8198991694745848e-09
3.29,1.3325774769559281e-06,3.774543777672848e-06,2.934555909782472e-06,8.567001117106152e-08,2.2478952271699998e-09
3.3000000000000003,1.2891877999184306e-06,3.701267843232175e-06,2.902861520527393e-06,8.495491191713485e-08,1.2842318289526133e-09
3.31,1.3042090475197301e-06,3.6531035556434512e-06,2.8514778444228467e-06,8.353190596754718e-08,8.944723611141334e-10
3.3200000000000003,1.3273966247667563e-06,3.596409505101057e-06,2.8060138203432945e-06,8.282230097193623e-08,1.5157000270440812e-09
3.33,1.23995002386472e-06,3.5344556493477893e-06,2.7722331385415514e-06,8.159374189691403e-08,1.8591276838693623e-09
3.34,1.1812271696511667e-06,3.485892164270044e-06,2.7330717324364605e-06,7.940935901153735e-08,1.0533825303248291e-09
3.35,1.147004981638644e-06,3.435409149101539e-06,2.6800944907548937e-06,7.977198441390161e-08,1.1455991419180033e-09
3.36,1.1251903855016718e-06,3.393368354384926e-06,2.642436424720808e-06,7.842064999795228e-08,2.0793832534449245e-09
3.37,1.1644057795071518e-06,3.3495481148665203e-06,2.611519670227457e-06,7.775005987818575e-08,1.169936006644468e-09
3.38,1.1442090586536604e-06,3.271357069519008e-06,2.5824337680731796e-06,7.50840681379139e-08,7.151458546182164e-10
3.39,1.0943157443605512e-06,3.2536427904063815e-06,2.5316826904080043e-06,7.389684485597733e-08,1.0300889448793225e-09
3.4,1.060687266351658e-06,3.1946726765793448e-06,2.5018183257013897e-06,7.29347507594986e-08,1.1463943204128117e-09
3.41,1.040198833667336e-06,3.1537320271381327e-06,2.4693543536362216e-06,7.274904095052585e-08,9.513142485730777e-10
3.42,1.042003520174217e-06,3.1099770103537736e-06,2.433016227097238e-06,7.120243545689862e-08,1.0121537953756419e-09
3.43,1.0459129518938636e-06,3.057340944316298e-06,2.3895660000342793e-06,7.037507899586357e-08,1.323802787031365e-09
3.44,1.035626810878724e-06,3.0237161590204277e-06,2.358903053724018e-06,6.982147603955547e-08,1.0468559139830457e-09
3.45,1.0435884039212604e-06,2.9777748257762012e-06,2.3283453653406317e-06,6.811854319949202e-08,1.109898937446876e-09
3.46,9.821502042511202e-07,2.9384090475290136e-06,2.2996772282099517e-06,6.633199951399993e-08,8.745020954816039e-10
3.47,9.720836231835164e-07,2.904751087095547e-06,2.2728838726558443e-06,6.617758389314025e-08,9.03053161578464e-10
3.48,1.0158951689660687e-06,2.851586316089322e-06,2.2264505549229286e-06,6.52272100714579e-08,7.508855085209932e-10
3.49,9.658789187675557e-07,2.8290154798374148e-06,2.2089661880908618e-06,6.511099786126682e-08,6.808432570751796e-10
3.5,9.624933509800143e-07,2.7896936709067503e-06,2.1753267097260825e-06,6.375653239504745e-08,7.367712428698647e-10
3.5100000000000002,9.49372028852685e-07,2.7542369382914943e-06,2.1493688365385962e-06,6.274115720734609e-08,7.784328161555473e-10
3.52,9.252189348151428e-07,2.700986964633582e-06,2.1191402198921015e-06,6.22295985257615e-08,1.00196753600601e-09
3.5300000000000002,9.288514766852869e-07,2.6787188489373377e-06,2.0931883580714693e-06,6.229036377187696e-08,8.297086894976788e-10
3.54,8.824062137485773e-07,2.6396669547917442e-06,2.067073061677695e-06,6.058377227139489e-08,8.515580484696218e-10
3.5500000000000003,9.137452227491176e-07,2.614156575928792e-06,2.0388570681194043e-06,5.9467875764977984e-08,6.748404032615038e-10
3.56,8.926670882820783e-07,2.5604766381370847e-06,2.0098025707103206e-06,5.988659368131245e-08,7.980499163430707e-10
3.5700000000000003,8.491761226323512e-07,2.5429045998376945e-06,1.9889522303970413e-06,5.793721490249168e-08,7.31502720432724e-10
3.58,8.705916556217628e-07,2.5119118763804643e-06,1.9636971806290993e-06,5.75199567372029e-08,8.562514117759757e-10
3.59,8.583116026277201e-07,2.485954993237395e-06,1.938166648644352e-06,5.618956633263099e-08,6.856606387920172e-10
3.6,8.284676136079555e-07,2.451127976961073e-06,1.908089959721136e-06,5.6135979701496445e-08,6.427501833804919e-10
3.61,8.452363242901759e-07,2.4062415510949054e-06,1.887919926760687e-06,5.553022566925166e-08,6.812506547311818e-10
3.62,7.950535821701297e-07,2.3907236239460584e-06,1.858010716707502e-06,5.4441496882753925e-08,7.624247599030994e-10
3.63,8.133831565560814e-07,2.349861081770886e-06,1.8355007449672627e-06,5.369942327859454e-08,6.886810977556519e-10
3.64,8.040818937416359e-07,2.317036706919857e-06,1.817511339548819e-06,5.3355699192128227e-08,6.194161447606906e-10
3.65,7.869400823238612e-07,2.288094204955706e-06,1.7896333532773562e-06,5.258777046364288e-08,6.215861986079824e-10
3.66,7.677308126424385e-07,2.249766863887346e-06,1.762881049343653e-06,5.173518491650066e-08,5.75790134560527e-10
3.67,7.426225556392023e-07,2.227542837378198e-06,1.7408490654654557e-06,5.083034572496878e-08,5.006914122346207e-10
3.68,7.511774290309096e-07,2.1935121043753335e-06,1.7232501209999912e-06,5.0697196136528466e-08,4.212350359749364e-10
3.69,7.470130052299466e-07,2.168948660644068e-06,1.6970249481902232e-06,5.016030615296228e-08,5.567954310141213e-10
3.7,7.214923925952205e-07,2.1400452506517693e-06,1.6817099321142221e-06,4.9202401666228264e-08,5.943590905883384e-10
3.71,7.338073458793184e-07,2.11495176972675e-06,1.6567679306707564e-06,4.847268979036976e-08,5.788682533662497e-10
3.72,7.250492029790443e-07,2.093751303988571e-06,1.6288461171361405e-06,4.766694505693999e-08,4.937697880282324e-10
3.73,7.179231277058106e-07,2.06474621100965e-06,1.6096844388607923e-06,4.693196473203948e-08,5.820759158095485e-10
3.74,6.928478197215005e-07,2.034841978559317e-06,1.5910197585713586e-06,4.6537055867356156e-08,4.928745672593692e-10
3.75,6.812707937198602e-07,2.0084376354060544e-06,1.571111674762053e-06,4.582313562820554e-08,4.564076560157863e-10
3.7600000000000002,6.695706213811728e-07,1.9857802870878647e-06,1.5501638574656562e-06,4.558760761677439e-08,6.379826707809798e-10
3.77,6.639936598458181e-07,1.9614069871303537e-06,1.5337168914979537e-06,4.496112107327256e-08,6.37396423212349e-10
3.7800000000000002,6.49738720710153e-07,1.935575629928468e-06,1.513051899596267e-06,4.4301408344485896e-08,5.662879058473338e-10
3.79,6.531357533868888e-07,1.9095625746109796e-06,1.4938249592439563e-06,4.4049246754637884e-08,5.505856789608067e-10
3.8000000000000003,6.481177349315164e-07,1.8883907617487067e-06,1.4761139981644427e-06,4.310432633308255e-08,4.753309190043488e-10
3.81,6.378152787180149e-07,1.8644455219596182e-06,1.4601720443250737e-06,4.299017246549126e-08,5.314861840804817e-10
3.8200000000000003,6.2724728663516e-07,1.8447209488919425e-06,1.4430778995760254e-06,4.186821070405872e-08,5.003536352500505e-10
3.83,6.261256645915873e-07,1.8224731283600579e-06,1.4229516063496577e-06,4.2198550453098426e-08,4.4296097170856484e-10
3.84,6.232328721736457e-07,1.8001482291094058e-06,1.4076519358454519e-06,4.125485504442971e-08,5.487600052391812e-10
3.85,6.120381346260103e-07,1.7761372001978627e-06,1.394768069501685e-06,4.070215305883971e-08,4.805338990126545e-10
3.86,5.992643902228476e-07,1.7601126842707917e-06,1.3761748079028387e-06,4.024743317363021e-08,5.139183199712224e-10
3.87,5.918222115310499e-07,1.7363525898802107e-06,1.3593413152602167e-06,3.996182240886756e-08,5.442861920955807e-10
3.88,5.863253106167976e-07,1.7121754814141858e-06,1.3461589244746095e-06,3.889777924502621e-08,4.738202080283642e-10
3.89,5.850399570592064e-07,1.698329687985008e-06,1.3273045559202004e-06,3.929330969418294e-08,4.3857132176274634e-10
3.9,5.658156140372365e-07,1.6784078032285034e-06,1.3147560272607393e-06,3.861394449029424e-08,4.91496416387696e-10
3.91,5.587956163650993e-07,1.6588786254469024e-06,1.3010679581344611e-06,3.820671673424479e-08,4.838870355314919e-10
3.92,5.570750408048261e-07,1.6406453198368137e-06,1.283597529605904e-06,3.739206107772788e-08,4.6337599289108706e-10
3.93,5.578082245775511e-07,1.623211064503747e-06,1.2714656218613774e-06,3.716091688601668e-08,5.073131751981505e-10
3.94,5.421178473257115e-07,1.6090765753750906e-06,1.253449081326864e-06,3.665418524609678e-08,4.3146337454210457e-10
3.95,5.418644979851568e-07,1.5877567736304577e-06,1.2414967627826796e-06,3.6015103276481445e-08,4.3904582200818043e-10
3.96,5.286271382409312e-07,1.5684274537894216e-06,1.2269280863965851e-06,3.6045626198400644e-08,4.0984023601411993e-10
3.97,5.332005055494935e-07,1.5521606034106937e-06,1.2119194100728945e-06,3.552819881346933e-08,3.8843138661556324e-10
3.98,5.25868905092217e-07,1.5339599151048786e-06,1.2011627080189757e-06,3.52755310387524e-08,3.968482866263554e-10
3.99,5.144916925925027e-07,1.5136161558504889e-06,1.1872471762676305e-06,3.508546571162441e-08,3.9784677057682924e-10
4.0,5.198153018181138e-07,1.5004922869301237e-06,1.1734763724021997e-06,3.431778170033702e-08,3.4015860595835965e-10
4.01,5.085789331195047e-07,1.4868731926929e-06,1.1616719722039723e-06,3.390984815891636e-08,3.857547821807866e-10
4.0200000000000005,4.998486018442698e-07,1.4707860622977789e-06,1.1483033869586917e-06,3.371216901549118e-08,4.0027720176088443e-10
4.03,4.928895572059909e-07,1.4508270479845137e-06,1.1380998801956165e-06,3.334081407499308e-08,3.914865856931951e-10
4.04,4.917559034599708e-07,1.4418248160725909e-06,1.1290257364410192e-06,3.296914618303542e-08,4.1940127164290993e-10
4.05,4.869484784197489e-07,1.4228277054610866e-06,1.1162732565959256e-06,3.2469022403906494e-08,4.2316613323654027e-10
4.0600000000000005,4.7652175421752065e-07,1.4106183548333402e-06,1.1013173092402037e-06,3.2036106066650995e-08,3.8211904820116204e-10
4.07,4.839387187861111e-07,1.3966292363337749e-06,1.092890219462679e-06,3.219145503804052e-08,3.613715993890667e-10
4.08,4.6939696615990914e-07,1.379307288785948e-06,1.0779272733106494e-06,3.156655660606946e-08,4.0369211280719645e-10
4.09,4.6518348052892794e-07,1.3651354633894694e-06,1.0690724848353909e-06,3.1489786224382056e-08,3.4675843681391677e-10
4.1,4.6496322317017823e-07,1.3525766425522212e-06,1.0602298307727662e-06,3.113697204519351e-08,3.4046456487887506e-10
4.11,4.5759378967208834e-07,1.3412942543042778e-06,1.0484491872336485e-06,3.075730199274789e-08,3.2313453088604166e-10
4.12,4.509118932911765e-07,1.3215381256106825e-06,1.0353964114658796e-06,3.027862831317744e-08,3.180465225079426e-10
4.13,4.468030438131042e-07,1.3139504934008852e-06,1.0278609636535313e-06,3.02074038252876e-08,3.36003033514665e-10
4.14,4.404907552376251e-07,1.297388244303473e-06,1.0145017197192095e-06,2.9576592655206544e-08,3.7952419020602386e-10
4.15,4.3888958891470063e-07,1.2867963102763393e-06,1.006806701486069e-06,2.9663062810183833e-08,3.1489410467216984e-10
4.16,4.3805668258199356e-07,1.270161897000166e-06,9.941719845682354e-07,2.94948926786586e-08,3.6161040882998407e-10
4.17,4.340399797984672e-07,1.2646248107517825e-06,9.862419312357125e-07,2.9057232807677525e-08,3.5339313246809177e-10
4.18,4.291261086377313e-07,1.2483757288746047e-06,9.760548578397481e-07,2.851477632585968e-08,3.473859026526613e-10
4.19,4.1708575916164184e-07,1.236428031753238e-06,9.667980618188042e-07,2.8438521579956074e-08,3.4455451341601387e-10
4.2,4.126838060378297e-07,1.226079205473803e-06,9.57277719980749e-07,2.798058007228838e-08,3.536799094373789e-10
4.21,4.163401131328515e-07,1.2125941742167065e-06,9.489081305071798e-07,2.7940480145484326e-08,3.34649026547403e-10
4.22,4.081528675693575e-07,1.200320355384796e-06,9.393874735741471e-07,2.7641843424996713e-08,3.118893540530498e-10
4.23,4.0663013183893085e-07,1.1865905590149463e-06,9.324853340217058e-07,2.7336422188123704e-08,3.1689811416375663e-10
4.24,4.0390326530956126e-07,1.1768990299831154e-06,9.219392177342857e-07,2.7031859021793567e-08,3.3264306225446084e-10
4.25,3.9810247053302387e-07,1.162243319169123e-06,9.13048927756236e-07,2.6741736115643467e-08,2.859144338507292e-10
4.26,3.911413629888031e-07,1.152480889510501e-06,9.039898324186384e-07,2.6381651683644992e-08,3.211827804780317e-10
4.2700000000000005,3.9005783884236424e-07,1.1425417844592825e-06,8.955326005089577e-07,2.643480712268413e-08,2.589216459275861e-10
4.28,3.873136066587876e-07,1.1341845243036144e-06,8.885159870646473e-07,2.579347609081817e-08,3.3667422869670494e-10
4.29,3.832508311146382e-07,1.1233392116895078e-06,8.803812995982625e-07,2.5712259295392935e-08,3.041658749523631e-10
4.3,3.793956040352533e-07,1.1139340061657003e-06,8.696565431328599e-07,2.5457036380990767e-08,3.302350245660686e-10
4.3100000000000005,3.8047448240732123e-07,1.1000648328464832e-06,8.640971194803827e-07,2.523049275326395e-08,3.20233686511487e-10
4.32,3.6955609185511596e-07,1.0937115350482417e-06,8.550877528213544e-07,2.4830043001368245e-08,2.870586055134219e-10
4.33,3.729825786429466e-07,1.0822954913474127e-06,8.475314041155264e-07,2.4914462646375348e-08,3.1395227237688185e-10
4.34,3.66624044566178e-07,1.0748424992049635e-06,8.370410254210343e-07,2.4637776525542214e-08,3.198256698646443e-10
4.3500000000000005,3.6229695690585836e-07,1.065823304308935e-06,8.301152655996129e-07,2.4282196989836685e-08,2.554288058238637e-10
4.36,3.574272998205392e-07,1.0538533049505056e-06,8.245698773538059e-07,2.3995364176060114e-08,2.712637669163775e-10
4.37,3.539679497694808e-07,1.0425062991102518e-06,8.152858237381537e-07,2.3833431565048513e-08,2.6282962310994193e-10
4.38,3.5194338138183493e-07,1.0315397078745839e-06,8.104952240759052e-07,2.3544154041544066e-08,2.922045042091208e-10
4.39,3.504658273706401e-07,1.023850797818963e-06,8.024502202860024e-07,2.3712117816624188e-08,2.5983770355906054e-10
4.4,3.426278757564896e-07,1.0150499554675585e-06,7.936125140152057e-07,2.329657722486522e-08,3.158013900449246e-10
4.41,3.4180239253525955e-07,1.005218323988377e-06,7.906852239027066e-07,2.3149359870715965e-08,2.6143246679192427e-10
4.42,3.3975878225275494e-07,9.972999197186698e-07,7.822323053592785e-07,2.3031437809555207e-08,2.554731814220684e-10
4.43,3.326081223019869e-07,9.906636353171245e-07,7.736362885641153e-07,2.2729365039303482e-08,2.263304733467949e-10
4.44,3.3246360492437875e-07,9.788187807587744e-07,7.694530400081399e-07,2.2492518749381335e-08,2.8099800779259035e-10
4.45,3.311520283782879e-07,9.754383450309018e-07,7.625326004756151e-07,2.2331672437122575e-08,2.095391350948235e-10
4.46,3.3089316223331e-07,9.66585806056245e-07,7.542141426677946e-07,2.2101050404152768e-08,2.5986541794631177e-10
4.47,3.285230182674874e-07,9.57114437645596e-07,7.495549523154355e-07,2.1816868213378012e-08,2.2126087904599976e-10
4.48,3.265247308499641e-07,9.492587550377983e-07,7.412769679218577e-07,2.1634705744455772e-08,2.2165394093840945e-10
4.49,3.184528201967114e-07,9.414500041921452e-07,7.3659765050667e-07,2.156993981933543e-08,2.628197071632606e-10
4.5,3.1586101237372284e-07,9.336962103411871e-07,7.284006398659204e-07,2.1473671735066562e-08,2.504783411960689e-10
4.51,3.1622655247537237e-07,9.224644400575563e-07,7.231230380142488e-07,2.11471894985628e-08,2.2925611161561865e-10
4.5200000000000005,3.11935696918866e-07,9.168315780977578e-07,7.181618969428351e-07,2.104641319825572e-08,2.2838238549734797e-10
4.53,3.12904356460421e-07,9.073131052319568e-07,7.109898904717387e-07,2.0836326361002117e-08,2.334401321150019e-10
4.54,3.093223941732758e-07,8.993969389580456e-07,7.059546207145795e-07,2.0665305753876153e-08,2.5905405484839705e-10
4.55,3.0192204100254654e-07,8.920744046242959e-07,6.990994043672425e-07,2.0395301587219413e-08,2.68926060912131e-10
4.5600000000000005,3.0284901958952437e-07,8.861563459041595e-07,6.94140101250497e-07,2.0372008856018013e-08,2.1407787107599602e-10
4.57,2.9697502271498617e-07,8.792518893055966e-07,6.876983288021758e-07,2.0173389917432628e-08,2.2550453805010325e-10
4.58,2.950761059510703e-07,8.723690083048941e-07,6.83587272168144e-07,1.9975999171924454e-08,2.246225351501091e-10
4.59,2.950915353823525e-07,8.642936378130079e-07,6.771758474067335e-07,1.972469806311066e-08,2.2896055749589137e-10
4.6000000000000005,2.919951387024702e-07,8.576730586896816e-07,6.719134924625956e-07,1.9688589300589675e-08,2.200086477517775e-10
4.61,2.893635770816046e-07,8.501078518900823e-07,6.661709635811794e-07,1.955727491049579e-08,2.435140385900402e-10
4.62,2.882932567913568e-07,8.460075850323281e-07,6.606740705642127e-07,1.9342781338061337e-08,2.3108850536297146e-10
4.63,2.842458093526154e-07,8.383035002598451e-07,6.563382492312466e-07,1.918989603521168e-08,2.418549867976163e-10
4.64,2.8451510066037947e-07,8.317251929200295e-07,6.509246366695956e-07,1.906210752905883e-08,2.10670446540152e-10
4.65,2.797640356904897e-07,8.247852472376717e-07,6.459633861881225e-07,1.897200880064304e-08,2.1718746836980023e-10
4.66,2.8128964104148775e-07,8.175798026029668e-07,6.409658932372045e-07,1.8819901018342817e-08,1.9862707885606123e-10
4.67,2.7630484261968406e-07,8.126453406095948e-07,6.351994494143782e-07,1.8597542587161514e-08,2.0723375723321366e-10
4.68,2.740735517902581e-07,8.057136744974445e-07,6.299601607250174e-07,1.8589277784601038e-08,1.9694821752461958e-10
4.69,2.73178587551465e-07,7.972869856495124e-07,6.252726211129457e-07,1.8414009602384952e-08,2.0859647515141678e-10
4.7,2.713486558789724e-07,7.918566493922448e-07,6.2007950460653e-07,1.7968624611935233e-08,2.2660387625254756e-10
4.71,2.7172470334050297e-07,7.842276246910736e-07,6.14921518700655e-07,1.8038197547237354e-08,1.954716219465639e-10
4.72,2.6648811862635546e-07,7.808491514775739e-07,6.104612138015917e-07,1.7929383340951756e-08,1.8838317138205733e-10
4.73,2.629263082634267e-07,7.72013525748617e-07,6.047863646686228e-07,1.7841715556766893e-08,2.3264332933403995e-10
4.74,2.6349481719302265e-07,7.68431480240401e-07,6.020726736212362e-07,1.7664540825360814e-08,1.9556803304601603e-10
4.75,2.5589134027981415e-07,7.622421062141196e-07,5.969203568513788e-07,1.7397765628192118e-08,2.0115286646281224e-10
4.76,2.583156611454494e-07,7.547871573736725e-07,5.918649886368883e-07,1.7384603567846724e-08,2.0771324495133984e-10
4.7700000000000005,2.535350128686808e-07,7.50597743998127e-07,5.884752218478596e-07,1.7084914125002584e-08,1.9190627709669038e-10
4.78,2.534453432957557e-07,7.452401081453044e-07,5.834026613047195e-07,1.7008794139428486e-08,2.033902410351745e-10
4.79,2.5063344983404357e-07,7.426813841619874e-07,5.801591937023781e-07,1.699611381949119e-08,1.8772425111812212e-10
4.8,2.4720845469391883e-07,7.347115884822042e-07,5.740976091770508e-07,1.681674085305471e-08,1.8181105709241924e-10
4.8100000000000005,2.4897024193748295e-07,7.303568059435608e-07,5.703402245934337e-07,1.680303724392516e-08,1.8291983380983564e-10
4.82,2.454365194805197e-07,7.238077998257241e-07,5.668491688797152e-07,1.671335082424257e-08,1.982795181099353e-10
4.83,2.4473695240441595e-07,7.182139375274906e-07,5.614878295148576e-07,1.6507491957671548e-08,1.9411165918251326e-10
4.84,2.4515879048989904e-07,7.137415524569879e-07,5.571988217943249e-07,1.6398237207323088e-08,2.1150244499683898e-10
4.8500000000000005,2.4095929030721607e-07,7.075878815936322e-07,5.54907911336151e-07,1.6258954492424912e-08,1.948643927869798e-10
4.86,2.3784367091533257e-07,6.991451221833774e-07,5.496994397345414e-07,1.6114053336133244e-08,1.7591373118455243e-10
4.87,2.377357141755238e-07,6.96157028074322e-07,5.457150533833746e-07,1.6054049560316866e-08,1.715637981230822e-10
4.88,2.3552528692504242e-07,6.909058000386586e-07,5.424213322852197e-07,1.594114462782687e-08,1.7152129754040646e-10
4.89,2.356049821151105e-07,6.869365661104603e-07,5.373841778468513e-07,1.5770893540335544e-08,1.871994407798002e-10
4.9,2.3238191258607032e-07,6.824461614159515e-07,5.337263520889585e-07,1.5666460382304245e-08,1.7852766338158214e-10
4.91,2.3041154474545856e-07,6.786069700804588e-07,5.304671081962366e-07,1.5630122767545937e-08,1.6240988286411426e-10
4.92,2.289180838284979e-07,6.72132161381157e-07,5.263763163229792e-07,1.5331955132204813e-08,1.8161498871600481e-10
4.93,2.277290589581014e-07,6.683281160678258e-07,5.229288302089153e-07,1.5390731298950676e-08,2.021107091458953e-10
4.94,2.2838672523934727e-07,6.642488613516682e-07,5.19373704770547e-07,1.5137255764927675e-08,1.6071016830409731e-10
4.95,2.265701913032365e-07,6.584443094814611e-07,5.153411083138064e-07,1.5181685922737138e-08,1.8684746151703445e-10
4.96,2.2271692798355422e-07,6.558255216442021e-07,5.116240569208144e-07,1.490657562702161e-08,1.767917530538055e-10
4.97,2.203097298693448e-07,6.516011049658648e-07,5.088987271668937e-07,1.4901161491182657e-08,1.7394143854144869e-10
4.98,2.198640616741276e-07,6.442807283959235e-07,5.044607503699687e-07,1.4734269039456692e-08,2.0091636517882764e-10
4.99,2.174658890339528e-07,6.40995470238536e-07,5.018660420941209e-07,1.4789125805115025e-08,1.760247380424248e-10
5.0,2.1466694278422212e-07,6.347207895673067e-07,4.978024076435903e-07,1.4656712837259434e-08,1.6844914667275544e-10
5.01,2.1215104305570727e-07,6.311724546470518e-07,4.941909801271451e-07,1.4596284587723077e-08,1.6701366179229413e-10
5.0200000000000005,2.1274714103501862e-07,6.256034854336222e-07,4.906403060175264e-07,1.443613669810653e-08,1.6417760509299477e-10
5.03,2.1302711066891044e-07,6.213960877192944e-07,4.879973337494328e-07,1.4273350051570093e-08,1.5969807139296138e-10
5.04,2.1239263975184855e-07,6.179925595562267e-07,4.845421471153065e-07,1.4250490794585146e-08,1.563770947751727e-10
5.05,2.0969495073198277e-07,6.139363579826373e-07,4.815731623674002e-07,1.4127030323812309e-08,1.5445779358189712e-10
5.0600000000000005,2.095080147721097e-07,6.096696985256673e-07,4.787688532766902e-07,1.396720936869001e-08,1.5643176063526394e-10
5.07,2.051179268699364e-07,6.072404852680398e-07,4.7434398960693036e-07,1.390045660509703e-08,1.6436337701258764e-10
5.08,2.0457756108458584e-07,6.019620755269386e-07,4.7114534965319507e-07,1.3847967962732778e-08,1.6225270800779995e-10
5.09,2.0389029212444135e-07,5.988792834069343e-07,4.683489056378629e-07,1.3805967552119521e-08,1.6474902215406553e-10
5.1000000000000005,2.0281118393686003e-07,5.955331972685833e-07,4.6438535874944955e-07,1.3641128775592306e-08,1.3471610696415972e-10
5.11,2.0039990856122326e-07,5.90540040324566e-07,4.6210456474106333e-07,1.3514472206587122e-08,1.4313326050207123e-10
5.12,2.0064313048322467e-07,5.862678548223144e-07,4.5943290276363686e-07,1.3478389357501346e-08,1.5711956082034924e-10
5.13,1.9602910706866203e-07,5.825926434319782e-07,4.556343288184335e-07,1.3381118940195324e-08,1.5665493223778036e-10
5.14,1.975493722360559e-07,5.788470060607862e-07,4.534595884715175e-07,1.3280515707343388e-08,1.4823753574647043e-10
5.15,1.9345734152377066e-07,5.749514427426404e-07,4.494767285269922e-07,1.3204009541753856e-08,1.42186248504113e-10
5.16,1.944449161409911e-07,5.721719023037866e-07,4.4731857992236154e-07,1.3099903368727084e-08,1.4393772877233937e-10
5.17,1.943002146320199e-07,5.662222267745081e-07,4.4421461500946685e-07,1.3048050676309398e-08,1.4911079422209884e-10
5.18,1.9238430536310654e-07,5.632058815723034e-07,4.415592451436719e-07,1.2901734460831458e-08,1.5628958052467332e-10
5.19,1.9113499660028906e-07,5.596580581633531e-07,4.3865327454886024e-07,1.288391865269307e-08,1.4999095529587271e-10
5.2,1.8707512886257236e-07,5.557218052001014e-07,4.3576133157511207e-07,1.2810906117038466e-08,1.4663289352555502e-10
5.21,1.867565793852595e-07,5.52112980784038e-07,4.328855670253587e-07,1.2670362664394967e-08,1.461351533670306e-10
5.22,1.8680833295594344e-07,5.486037090550645e-07,4.301170534961437e-07,1.2569942599147356e-08,1.475619904520393e-10
5.23,1.8702636212732233e-07,5.450385362301562e-07,4.2698796589325216e-07,1.2535796204438643e-08,1.4821210882053013e-10
5.24,1.8661083198492922e-07,5.417317582256587e-07,4.248803599138361e-07,1.2471757643398126e-08,1.419741528128359e-10
5.25,1.8452867059033463e-07,5.38583222469683e-07,4.2149269821422627e-07,1.2394069360990294e-08,1.4235695102442943e-10
5.26,1.8162038510727842e-07,5.345023056855078e-07,4.1908444314544523e-07,1.232933913317322e-08,1.4420539601582023e-10
5.2700000000000005,1.7942590461914967e-07,5.308114151062906e-07,4.164856055277161e-07,1.2130323263096165e-08,1.468051642936365e-10
5.28,1.80619608659816e-07,5.289858234130081e-07,4.1361174591909236e-07,1.2057820051428836e-08,1.300203680082019e-10
5.29,1.8119957747961653e-07,5.252019157814486e-07,4.1221223093426183e-07,1.1984174295916223e-08,1.4097143806933009e-10
5.3,1.8037653129896813e-07,5.22963481140385e-07,4.0846489927039756e-07,1.1909807653015465e-08,1.3776619319345035e-10
5.3100000000000005,1.7578231627505522e-07,5.196978720975696e-07,4.062067632796112e-07,1.1851709839521293e-08,1.322475443737156e-10
5.32,1.744751655500697e-07,5.171123664208612e-07,4.035587685497713e-07,1.1843971418224729e-08,1.3334845313598791e-10
5.33,1.7258797331394545e-07,5.131946867868079e-07,4.015211104087026e-07,1.1772349814056972e-08,1.364942100055236e-10
5.34,1.7363363265695287e-07,5.104524458093003e-07,3.9859120577475134e-07,1.1681214646441524e-08,1.345049062012035e-10
5.3500000000000005,1.7508585356187796e-07,5.058757932842939e-07,3.962236815171738e-07,1.1625819506862848e-08,1.4115749756741444e-10
5.36,1.71151982867154e-07,5.034264104544466e-07,3.946324691689846e-07,1.1576428544825291e-08,1.4389917239356127e-10
5.37,1.6941566096366493e-07,4.990449381432453e-07,3.913679686695553e-07,1.1420200874203612e-08,1.3275524197670015e-10
5.38,1.6906962491387285e-07,4.966617207305642e-07,3.8928563935577943e-07,1.1445373609018177e-08,1.2959309222004391e-10
5.39,1.6628652823060964e-07,4.936233594202395e-07,3.8684111308532184e-07,1.1350025204619763e-08,1.310503936744004e-10
5.4,1.69086666482208e-07,4.898406867996524e-07,3.845705298214184e-07,1.1296158512067994e-08,1.3845312380283307e-10
5.41,1.671788263165278e-07,4.873296644047755e-07,3.824396458783064e-07,1.1214872130700228e-08,1.401108737265722e-10
5.42,1.650909957548432e-07,4.847070400533157e-07,3.797051679519649e-07,1.109648688356097e-08,1.297293523086264e-10
5.43,1.654244765231097e-07,4.820791543700634e-07,3.7803282732918023e-07,1.1016207071267344e-08,1.1911390797325027e-10
5.44,1.6193679753933347e-07,4.788479761412611e-07,3.754872959070265e-07,1.0975640410301161e-08,1.2251104732358276e-10
5.45,1.6255119930300858e-07,4.756856969572667e-07,3.7323105390533705e-07,1.0895438236837845e-08,1.221068340716387e-10
5.46,1.6128937248749765e-07,4.735385382339313e-07,3.705844685190552e-07,1.0895326984490793e-08,1.2747142145213898e-10
5.47,1.6078669944410818e-07,4.715094791671515e-07,3.685395265160929e-07,1.0824760228813661e-08,1.2805229850229654e-10
5.48,1.596019828514196e-07,4.686106345524705e-07,3.667779473217337e-07,1.077448377083601e-08,1.1938640420146799e-10
5.49,1.5804775716970758e-07,4.671387392230486e-07,3.6440657024445965e-07,1.0662351205208234e-08,1.1760706408582199e-10
5.5,1.586300085036265e-07,4.633246389263222e-07,3.618740644460828e-07,1.0560328916320152e-08,1.2107800398985716e-10
5.51,1.5678355736829164e-07,4.602847704822545e-07,3.603770326024368e-07,1.0528557070008586e-08,1.1799578854371027e-10
5.5200000000000005,1.562220230447488e-07,4.573094322157959e-07,3.582134345717447e-07,1.0501601411204083e-08,1.1246097888120682e-10
5.53,1.555375591342365e-07,4.544169879220903e-07,3.5610394838381026e-07,1.045877623572091e-08,1.1543675579392866e-10
5.54,1.5351935003992774e-07,4.5180783116674356e-07,3.544307953875426e-07,1.0369521790506168e-08,1.2635634044509761e-10
5.55,1.5367550153639939e-07,4.481761173296367e-07,3.516366361107508e-07,1.0373632929502012e-08,1.1950974076935476e-10
5.5600000000000005,1.5115886317882257e-07,4.46785660415408e-07,3.495457767518196e-07,1.0218710390875444e-08,1.2041999158716055e-10
5.57,1.502222177172419e-07,4.437964031209821e-07,3.477266985901285e-07,1.0221318285119176e-08,1.1961074104236555e-10
5.58,1.512198762213738e-07,4.412354663993997e-07,3.457630877280366e-07,1.0127988558643986e-08,1.156299059509377e-10
5.59,1.500596608306835e-07,4.3815990830638737e-07,3.439180031360924e-07,1.0062156236751682e-08,1.1839976198413253e-10
5.6000000000000005,1.4935678739492755e-07,4.3584235319487753e-07,3.4199220441550106e-07,1.0061363424963439e-08,1.202565326013675e-10
5.61,1.4759730197331632e-07,4.3381520194398954e-07,3.3966142448879586e-07,9.993204335443744e-09,1.199932932787047e-10
5.62,1.4641936954258252e-07,4.322356109937559e-07,3.381728510640104e-07,9.911932851607161e-09,1.2115906243497526e-10
5.63,1.4430348422381922e-07,4.2964774648509097e-07,3.3621786465804233e-07,9.882884514777886e-09,1.0144666379649357e-10
5.64,1.4671457470325502e-07,4.270400012603562e-07,3.3399763239985364e-07,9.858707676701067e-09,1.1263919475012177e-10
5.65,1.4491207483769893e-07,4.251280699359474e-07,3.3259301802556756e-07,9.722483889839077e-09,1.0159794659534253e-10
5.66,1.4410579969621332e-07,4.2295149094635843e-07,3.3057401289339156e-07,9.710178480059537e-09,1.0578402711492187e-10
5.67,1.431160821494326e-07,4.206963192528984e-07,3.287996698848137e-07,9.624640286892752e-09,1.0989764580360778e-10
5.68,1.4246524934993475e-07,4.177680101976729e-07,3.272654441728685e-07,9.560825128802721e-09,9.597682783128184e-11
5.69,1.4114294646773818e-07,4.154564729546492e-07,3.253683911494738e-07,9.540188254981592e-09,1.0729893922872877e-10
5.7,1.4080266887583086e-07,4.1300827862456775e-07,3.229984341225946e-07,9.448559011535873e-09,1.0463867007314689e-10
5.71,1.3913943802315046e-07,4.108575841750012e-07,3.216582724603461e-07,9.391471010563196e-09,1.0181195374222904e-10
5.72,1.3939294052968727e-07,4.0763681185802425e-07,3.196296256084884e-07,9.37606003091996e-09,1.0861943637319894e-10
5.73,1.3713447854882624e-07,4.061026194605779e-07,3.183111376370047e-07,9.332373744282279e-09,1.0608008600701524e-10
5.74,1.3789249150302598e-07,4.027924373629431e-07,3.1684601491639015e-07,9.248913100532346e-09,1.0339562392942232e-10
5.75,1.3669000142315518e-07,4.0119162428322947e-07,3.14813063552942e-07,9.267628242412688e-09,1.1115776734523574e-10
5.76,1.3579885610864147e-07,3.984986804884193e-07,3.133512983628727e-07,9.164524854600578e-09,1.1117202122803135e-10
5.7700000000000005,1.3604347899896208e-07,3.967868753579818e-07,3.113336057200788e-07,9.113224272674066e-09,1.0157653868369346e-10
5.78,1.3370415429788586e-07,3.9532434983323576e-07,3.0924348461774777e-07,9.104618221570899e-09,9.691532980973174e-11
5.79,1.3391273886409817e-07,3.9356328278998123e-07,3.0800408114267903e-07,8.99806711435232e-09,1.0093466508173742e-10
5.8,1.3283214432721185e-07,3.9144708360798445e-07,3.0609445547144067e-07,8.973741825017431e-09,9.521896092399078e-11
5.8100000000000005,1.3258314343523327e-07,3.8922525496873553e-07,3.0505975083912536e-07,8.946518235346841e-09,1.046373530914732e-10
5.82,1.3210840928986993e-07,3.879494637201632e-07,3.0305615528753724e-07,8.883594211671707e-09,9.929488851000432e-11
5.83,1.307464233757197e-07,3.854906129374541e-07,3.0130523757159226e-07,8.778946806582626e-09,1.0735831423555328e-10
5.84,1.303402009641393e-07,3.83311789138369e-07,2.9957350518976374e-07,8.750446187281672e-09,9.942346994004169e-11
5.8500000000000005,1.3047087342905733e-07,3.812781077474389e-07,2.983645717392988e-07,8.733993711468924e-09,1.0416466690041687e-10
5.86,1.2856151693712425e-07,3.792797727375294e-07,2.9681375810497586e-07,8.680370276478505e-09,9.948767809798707e-11
5.87,1.286160836934136e-07,3.7759822729542653e-07,2.9480507864369206e-07,8.63154021949285e-09,9.99797867075522e-11
5.88,1.2829670278606273e-07,3.7533700496173916e-07,2.9382348847116125e-07,8.603703874810577e-09,1.1321960363141424e-10
5.89,1.2649775121641482e-07,3.728915196324558e-07,2.9198004009404346e-07,8.548723337273e-09,9.89535275029245e-11
5.9,1.257963919223118e-07,3.7140204087616907e-07,2.910759034842236e-07,8.502439746553517e-09,8.568768497726028e-11
5.91,1.2556583472138345e-07,3.683942410987683e-07,2.8878072171360746e-07,8.48816774086499e-09,8.57106748354764e-11
5.92,1.2472689320340965e-07,3.6684138864218716e-07,2.8761494821583217e-07,8.419382384570913e-09,9.435931836434647e-11
5.93,1.2531085523993604e-07,3.6480171779690053e-07,2.864068058143442e-07,8.355978482786994e-09,9.657754324945398e-11
5.94,1.240220482931268e-07,3.6277748434549077e-07,2.8486725989333314e-07,8.322276471703515e-09,9.739154776527793e-11
5.95,1.2357626343136164e-07,3.613002039818511e-07,2.8335636261181206e-07,8.303038332740383e-09,9.95882230936286e-11
5.96,1.2247621027174832e-07,3.594631078160022e-07,2.8175891676802557e-07,8.252399305080305e-09,9.41997579333811e-11
5.97,1.2078034903007176e-07,3.5778155138542215e-07,2.800696834462405e-07,8.2221197665169e-09,9.450433132305997e-11
5.98,1.2153592719875177e-07,3.561355369344176e-07,2.7881625850855867e-07,8.162386959421991e-09,9.023369546094071e-11
5.99,1.211668771582399e-07,3.5439638017455284e-07,2.7751814868487475e-07,8.107451304326359e-09,8.70234774312879e-11
6.0,1.1860547069750903e-07,3.5282114234969683e-07,2.7627619566925365e-07,8.077400569088954e-09,9.239074717914438e-11
6.01,1.1912201632718459e-07,3.508851280559668e-07,2.746116976436944e-07,8.025593436990119e-09,9.087322030867658e-11
6.0200000000000005,1.1914820675456639e-07,3.4954408242799207e-07,2.732417267261437e-07,7.992449213322868e-09,9.261952778455018e-11
6.03,1.1780684688961437e-07,3.477319330873234e-07,2.717675014327083e-07,7.992658079411305e-09,9.612697254292582e-11
6.04,1.1733965512159135e-07,3.457846696206945e-07,2.7064163523571153e-07,7.92795885124096e-09,8.96988425437551e-11
6.05,1.1758262622778567e-07,3.447918232948203e-07,2.6937239756940217e-07,7.869327427322071e-09,9.170400090945589e-11
6.0600000000000005,1.1642892731115102e-07,3.4176299639010624e-07,2.6801032309575356e-07,7.846179158951321e-09,8.996128532955362e-11
6.07,1.1532202805087437e-07,3.406905919770933e-07,2.668521236163224e-07,7.764235943109833e-09,8.158947854138023e-11
6.08,1.1522701303481968e-07,3.386943811644684e-07,2.6532222526400023e-07,7.753091679059006e-09,9.148350444619187e-11
6.09,1.149518986830336e-07,3.369718623566605e-07,2.6399392054991444e-07,7.725818011437258e-09,9.422369873618702e-11
6.1000000000000005,1.1338362172040126e-07,3.345849047766713e-07,2.627018303765333e-07,7.718925395291148e-09,9.535765838674378e-11
6.11,1.1316939461457577e-07,3.334406905904005e-07,2.616021417158993e-07,7.64858985862498e-09,8.70454679859261e-11
6.12,1.1377210589586877e-07,3.32484334272442e-07,2.6002172898958006e-07,7.623859140922616e-09,8.79980569676212e-11
6.13,1.129113016824207e-07,3.3043418240024065e-07,2.59005689983045e-07,7.585732547432801e-09,8.3930414881558e-11
6.140000000000001,1.1341868201786529e-07,3.2960151374392894e-07,2.575762295604634e-07,7.551152880013229e-09,8.363318806889329e-11
6.15,1.1145681150835664e-07,3.2668482967170285e-07,2.5612182437693643e-07,7.487670545937275e-09,8.440927190716123e-11
6.16,1.1029822814606482e-07,3.2583509873237324e-07,2.55180158603734e-07,7.484765214621327e-09,9.017085654389646e-11
6.17,1.1013302544882337e-07,3.2400583317432534e-07,2.5393559866997726e-07,7.475069237338962e-09,8.320352775480405e-11
6.18,1.0981441424937639e-07,3.224364759249422e-07,2.524739240232758e-07,7.427795823124316e-09,8.349644516185052e-11
6.19,1.1046461462493918e-07,3.2080790789857136e-07,2.517263693913521e-07,7.3471383751352046e-09,8.119209014613912e-11
6.2,1.102527716662984e-07,3.1995940246753086e-07,2.5030042708074434e-07,7.332570478456256e-09,8.616678145059322e-11
6.21,1.0740646693336577e-07,3.185566749532137e-07,2.4881554329313513e-07,7.263146897339687e-09,8.96116861698727e-11
6.22,1.0752184022949404e-07,3.168356471172332e-07,2.477761626263005e-07,7.255286224364477e-09,7.764523436817927e-11
6.23,1.0696136861373919e-07,3.159032373005992e-07,2.464776630495065e-07,7.220005913400941e-09,7.738230593093377e-11
6.24,1.0663970526033289e-07,3.139312465866811e-07,2.454920113284724e-07,7.166975259148666e-09,7.875770428381302e-11
6.25,1.0555993674194973e-07,3.1234523755969427e-07,2.4437944527567446e-07,7.2135807172720825e-09,7.755196417809686e-11
6.26,1.058203623710645e-07,3.1059394527211505e-07,2.431529092800741e-07,7.13569824856097e-09,7.954160440392988e-11
6.2700000000000005,1.0525330170944697e-07,3.0865857648554955e-07,2.4207370028402304e-07,7.1017347362668665e-09,8.195194649413846e-11
6.28,1.0374736464115735e-07,3.076598106640747e-07,2.4090635330706354e-07,7.014620189184201e-09,7.526087330539613e-11
6.29,1.0391093320507211e-07,3.060768068872176e-07,2.3973775819658573e-07,7.024306645786846e-09,7.529088860766263e-11
6.3,1.0434027493574245e-07,3.0465187652867444e-07,2.386647279270772e-07,6.998866962219552e-09,8.350997893605397e-11
6.3100000000000005,1.0349486128676778e-07,3.033389333497418e-07,2.3754312092124848e-07,6.954645034614686e-09,7.579841429006504e-11
6.32,1.0369507710831839e-07,3.015165041480597e-07,2.3648084595767774e-07,6.881672056873744e-09,8.837609207246657e-11
6.33,1.0357129227805321e-07,3.00172267183574e-07,2.3528483824069177e-07,6.89763914398157e-09,7.391122287439734e-11
6.34,1.019265310322673e-07,2.988816970531886e-07,2.3446311965361375e-07,6.875997336176215e-09,8.693128885040767e-11
6.3500000000000005,1.0114841223849682e-07,2.9748309245010635e-07,2.3302880308656578e-07,6.840428442498685e-09,8.011989293084376e-11
6.36,1.0052551338758817e-07,2.9676727317790353e-07,2.321720704609177e-07,6.790415297628677e-09,7.284226889748464e-11
6.37,1.0055795349088334e-07,2.9515654657969407e-07,2.3113737182641178e-07,6.76521475778011e-09,8.113151017543212e-11
6.38,1.00798195512042e-07,2.9380644920305867e-07,2.2988823010298696e-07,6.712521215822533e-09,8.037198428888128e-11
6.390000000000001,9.968668345334441e-08,2.926212012685024e-07,2.287414808876036e-07,6.729496400776102e-09,7.264739133610405e-11
6.4,9.925221511019889e-08,2.914902164844479e-07,2.2826649882600106e-07,6.660785142885254e-09,7.549531912786301e-11
6.41,9.836281468808656e-08,2.899192634774307e-07,2.2694094850319707e-07,6.639557393666344e-09,7.147858683567972e-11
6.42,9.757066951689054e-08,2.8924646809629047e-07,2.2594555687878634e-07,6.631414625809964e-09,7.608315990913769e-11
6.43,9.837819554842952e-08,2.8737255005032127e-07,2.250111917925787e-07,6.6017495700013915e-09,7.330540019304563e-11
6.44,9.75595045841668e-08,2.861152626807161e-07,2.2364679196987424e-07,6.543556769854355e-09,8.377637655816196e-11
6.45,9.669859767678517e-08,2.843349841446671e-07,2.228568625618314e-07,6.529396621717572e-09,7.351707340551724e-11
6.46,9.672665708849898e-08,2.83257512684937e-07,2.219340239167555e-07,6.504423867729878e-09,7.138124784288959e-11
6.47,9.554483226609626e-08,2.8229123670782865e-07,2.2087916824129253e-07,6.474703185283957e-09,7.347750762272098e-11
6.48,9.570296003133517e-08,2.8057345451880775e-07,2.201033511101253e-07,6.433976878602176e-09,6.789536422919262e-11
6.49,9.521592303748018e-08,2.791254456999967e-07,2.1906749129945835e-07,6.409761544671968e-09,7.839703691413298e-11
6.5,9.510214437098023e-08,2.781163302309013e-07,2.1769110049099912e-07,6.3734691495527815e-09,6.88089924562126e-11
6.51,9.48516614380715e-08,2.766806552743589e-07,2.1705017995072213e-07,6.332885929763236e-09,7.184410957455026e-11
6.5200000000000005,9.326553551027437e-08,2.7561642447123585e-07,2.1609371936233202e-07,6.329032766537906e-09,7.55708127732145e-11
6.53,9.292860387188295e-08,2.7461915534396103e-07,2.1495823946010131e-07,6.3004011767312454e-09,6.966844603560386e-11
6.54,9.328045018462486e-08,2.731763158963207e-07,2.1414860296559493e-07,6.249962796164578e-09,7.025790382065479e-11
6.55,9.198330255978967e-08,2.728008289175051e-07,2.1327306151969827e-07,6.270073245099124e-09,6.83175814104469e-11
6.5600000000000005,9.29521215413841e-08,2.7165087093296053e-07,2.1207406806466986e-07,6.1874159877039375e-09,7.403031303140713e-11
6.57,9.220296997894234e-08,2.7017558856635205e-07,2.112798496306077e-07,6.207684814061547e-09,7.075719185123121e-11
6.58,9.2095048700265e-08,2.693793289812925e-07,2.1035137430928715e-07,6.161608658518739e-09,7.274523626875766e-11
6.59,9.11543387936491e-08,2.6761758901014936e-07,2.0938769273085565e-07,6.1528276762389435e-09,6.942427690698683e-11
6.6000000000000005,9.128500706583327e-08,2.666000065532216e-07,2.0862938472422262e-07,6.12292784773114e-09,7.19155175052568e-11
6.61,9.002573098142919e-08,2.65391003196443e-07,2.0781207924422308e-07,6.079295530242133e-09,6.558127833970615e-11
6.62,8.972670430089536e-08,2.6405867487321823e-07,2.0690401474406371e-07,6.062219503722161e-09,6.729181888678149e-11
6.63,8.911553229017083e-08,2.6269563138522637e-07,2.059149693319606e-07,6.037134093817137e-09,6.728360866853027e-11
6.640000000000001,8.852031790356244e-08,2.6185056883867784e-07,2.0520442054440716e-07,6.022972583959964e-09,7.035217443279776e-11
6.65,8.862031693463872e-08,2.6038443569048014e-07,2.041243427097611e-07,5.995670387009476e-09,6.656444692596813e-11
6.66,8.881998628255835e-08,2.5939859599442837e-07,2.0320816788047926e-07,5.960625940928763e-09,6.280548554295885e-11
6.67,8.735194915760869e-08,2.586353424611508e-07,2.0258081883546693e-07,5.9290214458671905e-09,6.731370703645685e-11
6.68,8.799111169146256e-08,2.5698292014726935e-07,2.016673333113505e-07,5.9017513120804854e-09,6.338124360645937e-11
6.69,8.748103152941903e-08,2.563171658450139e-07,2.0057341207314518e-07,5.8923837270898414e-09,6.523877116946873e-11
6.7,8.703538233446419e-08,2.5544971900965307e-07,1.9996143641202435e-07,5.845542236489878e-09,7.121220275266115e-11
6.71,8.667757608856772e-08,2.545075635837788e-07,1.9914292251006226e-07,5.831304750224883e-09,6.574616675500347e-11
6.72,8.572470792298552e-08,2.5345213654366863e-07,1.9822895788619549e-07,5.818439831317325e-09,6.521006675088543e-11
6.73,8.628151719736596e-08,2.521973112690835e-07,1.9751765342024803e-07,5.79886879963342e-09,6.908512175043687e-11
6.74,8.503202097034941e-08,2.5177408062069406e-07,1.9648154589290284e-07,5.758337525245585e-09,6.823711530656276e-11
6.75,8.524098035177519e-08,2.502812590237275e-07,1.9583958732614286e-07,5.728754713160254e-09,6.359808960717277e-11
6.76,8.569790809540989e-08,2.489681826490372e-07,1.9481534627012847e-07,5.697765680467089e-09,6.144115320702562e-11
6.7700000000000005,8.440709453317552e-08,2.481671591966857e-07,1.9411929971127203e-07,5.699216540301235e-09,6.105202020886618e-11
6.78,8.409897972365705e-08,2.4685248490081274e-07,1.932353454871323e-07,5.676317232847428e-09,6.689546448111475e-11
6.79,8.311492125135257e-08,2.45773525666492e-07,1.9261049057030517e-07,5.6533474545463916e-09,6.68691634155276e-11
6.8,8.315920636936746e-08,2.4446708609012053e-07,1.9183771271346743e-07,5.622488995608244e-09,6.269967156573942e-11
6.8100000000000005,8.293011530443744e-08,2.437481224088168e-07,1.9099085628470037e-07,5.5919147758873856e-09,6.514806312638358e-11
6.82,8.302559538599064e-08,2.424102823621226e-07,1.9017994344908306e-07,5.564129721185284e-09,6.645203539345557e-11
6.83,8.295508149197465e-08,2.4176434375277363e-07,1.8959232092292463e-07,5.551890593656731e-09,6.421604656381259e-11
6.84,8.069554686998552e-08,2.408877442899266e-07,1.8843498183877e-07,5.540907969162164e-09,6.40269111116201e-11
6.8500000000000005,8.201867841065871e-08,2.395504875946351e-07,1.878847197377682e-07,5.513981148145426e-09,6.567274267857106e-11
6.86,8.05113049282913e-08,2.3912866496471893e-07,1.872821252502601e-07,5.467247573956873e-09,6.161259499649283e-11
6.87,8.08823784835643e-08,2.3823988764245735e-07,1.8652000522238233e-07,5.456635346239992e-09,6.063871385223321e-11
6.88,8.067690474481476e-08,2.3729455687063132e-07,1.8559121665453934e-07,5.43954838157717e-09,6.151053854825675e-11
6.890000000000001,7.9777044045377e-08,2.3659779958197908e-07,1.8491525373269105e-07,5.434652102050703e-09,6.232830717380345e-11
6.9,8.027938831554736e-08,2.3530091569252882e-07,1.8397755978534226e-07,5.3995238800400565e-09,6.134727047990825e-11
6.91,7.898743073568811e-08,2.3428905488159745e-07,1.832242381349422e-07,5.356494324278812e-09,6.017089706172785e-11
6.92,7.930748557901552e-08,2.3326132330659522e-07,1.8274205508863157e-07,5.353865394553126e-09,6.028240447271574e-11
6.93,7.940404587845613e-08,2.3238317982319584e-07,1.8159350865351376e-07,5.329844611807796e-09,5.750874169332267e-11
6.94,7.862908670301232e-08,2.3123839672731284e-07,1.8132470522374516e-07,5.320813059680664e-09,6.133468377512406e-11
6.95,7.921128922142709e-08,2.3026156270815356e-07,1.8059135992917165e-07,5.3002222403064805e-09,6.106066927758621e-11
6.96,7.780622494452335e-08,2.2929926329579256e-07,1.7955603927739914e-07,5.273251810977475e-09,6.149807125018959e-11
6.97,7.864829165553923e-08,2.2836973718970062e-07,1.7907572332829839e-07,5.2418202641248986e-09,5.643883745737907e-11
6.98,7.801497780572751e-08,2.2746067138278112e-07,1.7843198414214355e-07,5.2254004397810255e-09,6.04086872236296e-11
6.99,7.673762564471788e-08,2.2664975905505418e-07,1.7745550472720502e-07,5.204868865620068e-09,6.403389439668351e-11
7.0,7.706118102265816e-08,2.2576041363742233e-07,1.7703075310943101e-07,5.191036554578314e-09,5.441919468787376e-11
7.01,7.643749047807613e-08,2.251127593683319e-07,1.7632363762624792e-07,5.147213690519886e-09,6.157912540349216e-11
7.0200000000000005,7.655097516396285e-08,2.2399694180672764e-07,1.7557587354574963e-07,5.152681217018327e-09,6.027393391653548e-11
7.03,7.690045795736645e-08,2.2341857373990936e-07,1.7515583904474426e-07,5.126826843894339e-09,5.557058907730321e-11
7.04,7.541645685372406e-08,2.2234749573646502e-07,1.7420041756396548e-07,5.080266771908908e-09,5.8008358215219145e-11
7.05,7.540079044677053e-08,2.2152633061594415e-07,1.7333949487661034e-07,5.0691985500583685e-09,5.378758288636129e-11
7.0600000000000005,7.511534709178495e-08,2.2077066344518525e-07,1.7277025472394522e-07,5.074333054944431e-09,5.3893165776474104e-11
7.07,7.510514142346304e-08,2.1942085331405609e-07,1.721959217565155e-07,5.051259881701676e-09,5.6368386907886564e-11
7.08,7.449332917072253e-08,2.1927779186953583e-07,1.7160732075710908e-07,5.015851743553317e-09,5.853019222120345e-11
7.09,7.440658827085186e-08,2.1821236484133508e-07,1.7077589396151297e-07,5.005411935409904e-09,5.268356887007003e-11
7.1000000000000005,7.372529504147847e-08,2.1747092296163898e-07,1.702198237036021e-07,4.987057460225618e-09,5.8004822196937944e-11
7.11,7.321442611988443e-08,2.165608044557211e-07,1.6939453899419683e-07,4.994575116209491e-09,6.009410031945073e-11
7.12,7.378142980284461e-08,2.1571448930758085e-07,1.6900413744333052e-07,4.9476056676714415e-09,5.579575557389958e-11
7.13,7.323501294084163e-08,2.149536205612684e-07,1.6811783279998225e-07,4.920429119235655e-09,5.7681129178639696e-11
7.140000000000001,7.30572402342251e-08,2.1416911782314057e-07,1.6751950242536264e-07,4.921696440972504e-09,5.853471916932213e-11
7.15,7.268929185962685e-08,2.12876171670621e-07,1.6698608086289336e-07,4.907344860081285e-09,5.5786544157781e-11
7.16,7.238989026487187e-08,2.122024650165695e-07,1.662006298429458e-07,4.866823234737001e-09,5.8006376490798844e-11
7.17,7.234730131788437e-08,2.1140647649497187e-07,1.6577304873886758e-07,4.857454685085916e-09,5.668616467247694e-11
7.18,7.155511795078185e-08,2.1091805968337815e-07,1.6511510956619997e-07,4.833498518188822e-09,5.4768335024837394e-11
7.19,7.158991257267431e-08,2.1019559688961438e-07,1.6448650140662402e-07,4.824043520199331e-09,5.399441877972265e-11
7.2,7.090971262030431e-08,2.0928863540317062e-07,1.6387514887253392e-07,4.791810808093174e-09,5.5357783019992325e-11
7.21,7.058857422142628e-08,2.0852661141949703e-07,1.6334763163369753e-07,4.788233253847055e-09,5.5196710393418526e-11
7.22,7.1235479525217e-08,2.07676033556434e-07,1.6265274995493527e-07,4.77696191328998e-09,5.109265743904784e-11
7.23,7.023432030770113e-08,2.069311547761305e-07,1.6204519965163542e-07,4.750980160721428e-09,5.8172907326170055e-11
7.24,7.023052026426287e-08,2.0627393451767732e-07,1.6118992947121368e-07,4.724128000367803e-09,5.038729917213213e-11
7.25,6.974878962648725e-08,2.0549421033641453e-07,1.6087358001944978e-07,4.722572434749561e-09,5.2413271941303643e-11
7.26,6.961265086527207e-08,2.0444168284908852e-07,1.6014940508601707e-07,4.714316711555465e-09,5.1539799110049353e-11
7.2700000000000005,6.966747677982287e-08,2.0386034271508562e-07,1.5971071938236908e-07,4.684170919027506e-09,5.5668943520927754e-11
7.28,6.916395506541939e-08,2.0290400224421724e-07,1.5896329667377615e-07,4.641677211105487e-09,5.584219950485204e-11
7.29,6.91188371559607e-08,2.0230974420987e-07,1.5837592771093687e-07,4.6458498146119e-09,5.310063083761319e-11
7.3,6.837929099474026e-08,2.0133264077196384e-07,1.5793222671765702e-07,4.64383894250093e-09,5.34357553558657e-11
7.3100000000000005,6.875207291665968e-08,2.0080859887348526e-07,1.5730860206213083e-07,4.621594247070523e-09,5.465221972530091e-11
7.32,6.874184588999978e-08,1.9989129946947894e-07,1.5661962195775898e-07,4.591675485536816e-09,5.077432077879783e-11
7.33,6.777970209266417e-08,1.9940258974651017e-07,1.5636980897731544e-07,4.576929599796776e-09,5.302548218402939e-11
7.34,6.789526884136919e-08,1.9875535415750538e-07,1.5555034405907458e-07,4.560824315782476e-09,5.524678062580696e-11
7.3500000000000005,6.705942030019969e-08,1.9811262732312292e-07,1.549794577142084e-07,4.5350161133664065e-09,5.272379985537185e-11
7.36,6.70333027503629e-08,1.9732803466297769e-07,1.546066612831674e-07,4.530331888580366e-09,5.076596732504919e-11
7.37,6.642551521039683e-08,1.9642667622439732e-07,1.5385227135204092e-07,4.4877694072675455e-09,4.780834756318575e-11
7.38,6.707189679012165e-08,1.9585811919943323e-07,1.5331683611808662e-07,4.494555182071397e-09,4.824694384138064e-11
7.390000000000001,6.655440868095678e-08,1.9494190202958605e-07,1.5289418901625664e-07,4.458099852750955e-09,5.4152902905226716e-11
7.4,6.595865306481738e-08,1.9429185159627813e-07,1.5223277218466584e-07,4.457387503240357e-09,5.0225125128192626e-11
7.41,6.606996101785711e-08,1.933458417327229e-07,1.5174911155253722e-07,4.456217407199407e-09,4.679070604253988e-11
7.42,6.569866419660398e-08,1.9285549723733592e-07,1.5126393983683535e-07,4.420995823836858e-09,4.857956737933879e-11
7.43,6.589263229751348e-08,1.923408885415325e-07,1.5059240949256033e-07,4.412868832511118e-09,5.084515968536609e-11
7.44,6.544191758227427e-08,1.9152271053302944e-07,1.499910601933366e-07,4.3998629824463e-09,4.832188300726447e-11
7.45,6.494318144560079e-08,1.9106883709024643e-07,1.4953100350377303e-07,4.390983203323295e-09,5.1055123370719104e-11
7.46,6.51193460240331e-08,1.9038160274679737e-07,1.4888962753193582e-07,4.3643108539357684e-09,5.131173986872874e-11
7.47,6.41883842661371e-08,1.8943516424878487e-07,1.484078775481585e-07,4.33755362246261e-09,4.815430183622508e-11
7.48,6.45008090604471e-08,1.888932926103628e-07,1.4793872837784986e-07,4.344345884777651e-09,4.9852835238448236e-11
7.49,6.371199742861651e-08,1.8834274209964358e-07,1.4732139126346048e-07,4.321713036163683e-09,4.815726323464553e-11
7.5,6.339236200604296e-08,1.8753365896046312e-07,1.4684664563230954e-07,4.293328469562857e-09,4.670057917666481e-11
7.51,6.390947844700448e-08,1.8695255931257692e-07,1.463383330631889e-07,4.2974554009161356e-09,4.793049896107591e-11
7.5200000000000005,6.279684901460852e-08,1.8643488816945488e-07,1.4583324337675633e-07,4.266775661980726e-09,5.1255835104991494e-11
7.53,6.321705663404117e-08,1.8582059243868012e-07,1.4539087482279526e-07,4.265296277732028e-09,4.9900828599094816e-11
7.54,6.285351629463563e-08,1.8495546492358423e-07,1.4483428866635846e-07,4.24279984514206e-09,4.7400184479360524e-11
7.55,6.274987216237114e-08,1.842196170028869e-07,1.4441097480462576e-07,4.213067453086601e-09,5.334742973711451e-11
7.5600000000000005,6.233798390133589e-08,1.8348195052141414e-07,1.4380986469289352e-07,4.224551046666076e-09,4.839074442106051e-11
7.57,6.300788636749002e-08,1.8318866562223727e-07,1.4337402308674684e-07,4.199561908887146e-09,4.476209370761836e-11
7.58,6.229027094268945e-08,1.8231847299427374e-07,1.4286053798501648e-07,4.190438456892145e-09,4.938428203862189e-11
7.59,6.14055481150641e-08,1.81855181807215e-07,1.422900380360669e-07,4.166760175690264e-09,4.609222921609051e-11
7.6000000000000005,6.147986297610642e-08,1.810311106510047e-07,1.419390835737494e-07,4.151177466078046e-09,4.9197019467588605e-11
7.61,6.188260132227697e-08,1.8065469668568438e-07,1.4130898960007448e-07,4.15433140350754e-09,4.7179697575106444e-11
7.62,6.099550742921463e-08,1.7989275665170185e-07,1.4095271687101645e-07,4.125255247264557e-09,4.892582993761756e-11
7.63,6.11353722978971e-08,1.7920104379729966e-07,1.4044182344417301e-07,4.1040215054874295e-09,4.747809543881073e-11
7.640000000000001,6.132348387470359e-08,1.7860382044659792e-07,1.39908653542589e-07,4.100103917225916e-09,4.653242525639492e-11
7.65,6.062523833488437e-08,1.7800458417837226e-07,1.3953762553796193e-07,4.10544340031241e-09,4.8096798372977936e-11
7.66,6.022827720110991e-08,1.7730818894458677e-07,1.3881777921072114e-07,4.076356734201256e-09,4.60608395970447e-11
7.67,6.036690445375226e-08,1.7692692295994076e-07,1.385161170992435e-07,4.067268505135397e-09,4.811832640155396e-11
7.68,5.97845877083951e-08,1.762978178098684e-07,1.3808441233196494e-07,4.044686809142543e-09,4.572722093408212e-11
7.69,5.91164350589118e-08,1.7600002467561436e-07,1.3754484655904974e-07,4.025571411370506e-09,4.691732225637395e-11
7.7,5.984224287580436e-08,1.750572324643106e-07,1.3707585437823214e-07,4.003633923257381e-09,4.708887867428014e-11
7.71,5.9135194774142594e-08,1.7462345218372077e-07,1.3666411542232865e-07,4.012764893941513e-09,4.320479315360769e-11
7.72,5.923617156167987e-08,1.7395468495955597e-07,1.3622009865178518e-07,3.979605692298216e-09,4.6759646804108566e-11
7.73,5.902707068635139e-08,1.7316518648085747e-07,1.357272092553293e-07,3.980922813402177e-09,4.681889919364296e-11
7.74,5.871881264772496e-08,1.727517355954655e-07,1.3521030755880326e-07,3.958806332279967e-09,4.429051778652637e-11
7.75,5.854521619871777e-08,1.718545213591547e-07,1.3483912745925985e-07,3.955524874442477e-09,4.4376570050526056e-11
7.76,5.854086025068785e-08,1.715745017661234e-07,1.3438703768694356e-07,3.947077779901869e-09,4.49750645944116e-11
7.7700000000000005,5.77631465191997e-08,1.709005130211993e-07,1.3390940865498647e-07,3.924797451549092e-09,4.3478613822083366e-11
7.78,5.821658397223719e-08,1.7035435349951084e-07,1.3348592324133877e-07,3.915130280673703e-09,4.4925786665324254e-11
7.79,5.771411820003016e-08,1.6973737903020996e-07,1.330461125832103e-07,3.894984267771096e-09,4.56602134713004e-11
7.8,5.793704463521869e-08,1.6937512182293148e-07,1.325812729263954e-07,3.892762330537563e-09,4.672257039576185e-11
7.8100000000000005,5.738039451729831e-08,1.6869725440185693e-07,1.3211154181625928e-07,3.844408201564018e-09,4.344123637665084e-11
7.82,5.739486671064955e-08,1.6818004715244777e-07,1.3176984546228828e-07,3.854858830374346e-09,4.181741766124395e-11
7.83,5.715550303806078e-08,1.6773388730191388e-07,1.3129514719299007e-07,3.829216307158517e-09,4.177394618039692e-11
7.84,5.682950098251765e-08,1.6726590150601144e-07,1.307538683854063e-07,3.838684768084155e-09,4.273691502592954e-11
7.8500000000000005,5.708279300336668e-08,1.666191123042053e-07,1.304461710783603e-07,3.827584445117276e-09,4.855323126814143e-11
7.86,5.6523116594937565e-08,1.660079771550936e-07,1.2996039684959277e-07,3.799576659294002e-09,4.421260053385751e-11
7.87,5.605248012299534e-08,1.654964710729506e-07,1.2954283846634045e-07,3.798684543603537e-09,4.3865765067547405e-11
7.88,5.6025931640573996e-08,1.647909586890525e-07,1.2916593401754444e-07,3.7837454400824826e-09,4.208757838803018e-11
7.890000000000001,5.5959403406157755e-08,1.6441954530835713e-07,1.2871001268997563e-07,3.763730705905953e-09,4.2773072151041e-11
7.9,5.6140741478799164e-08,1.637618948769e-07,1.2832909430247838e-07,3.766898792082608e-09,4.298990772000625e-11
7.91,5.582645501063315e-08,1.6330033455234347e-07,1.2786018661024618e-07,3.740277594279622e-09,4.090878282973881e-11
7.92,5.536904049335979e-08,1.6270860105194958e-07,1.2747089146182096e-07,3.742459587826597e-09,4.359551773572767e-11
7.930000000000001,5.553334728679105e-08,1.623496915545798e-07,1.2712163568398524e-07,3.732167053572468e-09,4.155910625413319e-11
7.94,5.509379582287876e-08,1.6179909752135507e-07,1.2665367647401452e-07,3.698976169522782e-09,3.986198950119191e-11
7.95,5.4548050133165937e-08,1.6110380255742297e-07,1.2621567612067955e-07,3.686730480042803e-09,4.218074531162763e-11
7.96,5.492417694872274e-08,1.6068585371097353e-07,1.2591370395172488e-07,3.684070833292397e-09,4.272179937345888e-11
7.97,5.454810098957939e-08,1.600236076672e-07,1.2551666793646846e-07,3.6717371544411247e-09,4.0091857261482164e-11
7.98,5.454985594666947e-08,1.5967766841683799e-07,1.2502177134961148e-07,3.6631091493092044e-09,4.071306525826076e-11
7.99,5.4343255500427096e-08,1.5904069741563103e-07,1.2474741621994378e-07,3.6573657857182115e-09,4.2004184798184205e-11
8.0,5.399270453696994e-08,1.586419731969238e-07,1.2425086891309166e-07,3.633686233230034e-09,4.562746936165729e-11
8.01,5.356274259898788e-08,1.5807277610614315e-07,1.2387002121437907e-07,3.629276971130649e-09,4.1915995508649984e-11
8.02,5.3330587653133176e-08,1.5763045695998268e-07,1.2356333942825884e-07,3.6093558477898615e-09,4.175456918411716e-11
8.03,5.349487871966328e-08,1.5706439296174204e-07,1.230448956252627e-07,3.6054702647497363e-09,4.034299722512325e-11
8.040000000000001,5.359251839703385e-08,1.5671225104810103e-07,1.2265473528471734e-07,3.5939476142100994e-09,4.1095678982651495e-11
8.05,5.2682721171603075e-08,1.5614411949553583e-07,1.2226622071582037e-07,3.5806335507170653e-09,4.318222996677442e-11
8.06,5.296093027914393e-08,1.5595822045256942e-07,1.2194070119156184e-07,3.567358627283617e-09,4.002041707684328e-11
8.07,5.300253692978472e-08,1.5519261221964618e-07,1.215018172154207e-07,3.5714836910628963e-09,4.084096447906474e-11
8.08,5.257341880799861e-08,1.5458324229797135e-07,1.2117521672784484e-07,3.5551362958843474e-09,3.9729809195442805e-11
8.09,5.245333063972133e-08,1.5435922927864848e-07,1.2085982141245025e-07,3.5492039546223623e-09,4.3504624635785177e-11
8.1,5.2640417932196145e-08,1.5378121172420924e-07,1.203807634823954e-07,3.5386665138836524e-09,3.885243093361134e-11
8.11,5.227805133297129e-08,1.5340055857489605e-07,1.1999575601769243e-07,3.5220245531539673e-09,4.6540935732783903e-11
8.120000000000001,5.196133237219705e-08,1.527751672440465e-07,1.1973751214527617e-07,3.508449436386769e-09,3.6799257690276556e-11
8.13,5.164704725646301e-08,1.5216625637915634e-07,1.1920839751752993e-07,3.5005888177360475e-09,3.693351390626639e-11
8.14,5.189944575290152e-08,1.518382849479075e-07,1.1893091058902048e-07,3.487708403001985e-09,4.066145040241792e-11
8.15,5.166356957403151e-08,1.5145494149134727e-07,1.1861218539045822e-07,3.4702061171936134e-09,3.954952064938084e-11
8.16,5.109836778273902e-08,1.507548994045918e-07,1.1821156599870088e-07,3.466066229891837e-09,3.730799765594292e-11
8.17,5.172912617510261e-08,1.5038636166606618e-07,1.17818498799162e-07,3.443069117028047e-09,4.066535933739997e-11
8.18,5.110753918532591e-08,1.4987455471965267e-07,1.173966712960918e-07,3.44207993132816e-09,4.081785142017023e-11
8.19,5.0827579359901135e-08,1.4951842453684141e-07,1.1707772556515742e-07,3.4306575207263964e-09,3.856383768888791e-11
8.2,5.082605310130284e-08,1.4911149858998844e-07,1.167622585108915e-07,3.4193965438297477e-09,3.731365345945599e-11
8.21,5.0727193057715144e-08,1.484709709390179e-07,1.1640480411287015e-07,3.4066686761381337e-09,3.750495925883674e-11
8.22,5.015069851775588e-08,1.4813315889097083e-07,1.1604525171449614e-07,3.4062673441166717e-09,4.0105698758328194e-11
8.23,5.0178592196767505e-08,1.4769940651792618e-07,1.1559887280680637e-07,3.3925914755760885e-09,3.878562120815419e-11
8.24,5.0015584939374205e-08,1.471931216819308e-07,1.1524417431077531e-07,3.386493153622407e-09,3.6950658007660504e-11
8.25,4.982979133687991e-08,1.469337998517114e-07,1.1493131715888657e-07,3.369121224272035e-09,4.140696388642618e-11
8.26,4.957908518208549e-08,1.4638494392028907e-07,1.1465849534364078e-07,3.3608052554765364e-09,3.697106109917686e-11
8.27,4.977493578237985e-08,1.45957143698222e-07,1.1425577069226486e-07,3.3406704627997402e-09,3.9126846396566916e-11
8.28,4.9742894431475477e-08,1.4562576587785447e-07,1.1395204475607617e-07,3.336592558888087e-09,3.7114108345269984e-11
8.290000000000001,4.91210846202978e-08,1.448036697543696e-07,1.1363393396644701e-07,3.333096349389042e-09,3.879269202608472e-11
8.3,4.9163510487021914e-08,1.4474417953846253e-07,1.13220282416485e-07,3.322112889448362e-09,3.7683152519429923e-11
8.31,4.927929937045938e-08,1.4411574303845303e-07,1.1298936753629621e-07,3.3021934126391973e-09,4.0324522502521647e-11
8.32,4.8666379555670374e-08,1.4375602515241108e-07,1.1259385694278897e-07,3.302249830286875e-09,3.5335167136792706e-11
8.33,4.8533503553736526e-08,1.431935991576291e-07,1.1230141512299468e-07,3.2855973097073155e-09,3.5416351336128156e-11
8.34,4.880323744334013e-08,1.4297740978137254e-07,1.1191780298777979e-07,3.268273471486476e-09,3.7390202693168164e-11
8.35,4.858285364995275e-08,1.423299744782202e-07,1.1156212506715308e-07,3.2735134058585775e-09,3.595558985611882e-11
8.36,4.801451651929071e-08,1.4199818661262826e-07,1.1123927403780162e-07,3.256181871040338e-09,3.701484528739895e-11
8.370000000000001,4.8204636673099434e-08,1.414718173919055e-07,1.1095367038435925e-07,3.2420263766986426e-09,3.7546777510322225e-11
8.38,4.8012618165607275e-08,1.4098893668604925e-07,1.1056817108476007e-07,3.2315588663399926e-09,3.633227423724443e-11
8.39,4.790616111383516e-08,1.4084740898878573e-07,1.1026143737862797e-07,3.220465397528827e-09,3.757541463091721e-11
8.4,4.803596071777394e-08,1.4021357965263856e-07,1.0989380151032725e-07,3.2299666911232026e-09,3.686367957725453e-11
8.41,4.8014480215952496e-08,1.4006436322334046e-07,1.0967534784836154e-07,3.214322514810591e-09,3.482631050507246e-11
8.42,4.73624384572667e-08,1.3955493007899826e-07,1.091989798036071e-07,3.2026580952872063e-09,3.820480852426356e-11
8.43,4.731779935849041e-08,1.39280179501278e-07,1.0891641291574982e-07,3.1987571468495657e-09,3.62910966056628e-11
8.44,4.72904380487489e-08,1.3870105603768173e-07,1.0870608669125317e-07,3.182275795841304e-09,3.6945220492850526e-11
8.45,4.7316496116175576e-08,1.3841390299398252e-07,1.0830744003480682e-07,3.166149760206806e-09,3.6916076086305075e-11
8.46,4.680314020063427e-08,1.3799928677964208e-07,1.0800024054236463e-07,3.1710805475075215e-09,3.6360443701321245e-11
8.47,4.700000911813443e-08,1.3758030016532582e-07,1.0778782212659997e-07,3.16264556311071e-09,3.5472951470597926e-11
8.48,4.649572439017293e-08,1.370529497938096e-07,1.0744325909545031e-07,3.142685852298323e-09,3.634738503971392e-11
8.49,4.6506874698854843e-08,1.366239965853181e-07,1.0705567912005213e-07,3.1343318929900034e-09,3.785176908196109e-11
8.5,4.6269685652255477e-08,1.3637734316279198e-07,1.0679364064923287e-07,3.129677633882621e-09,3.549284584213318e-11
8.51,4.6184397823611285e-08,1.3572010277140828e-07,1.0646912178901933e-07,3.1160383904393814e-09,3.717758191406585e-11
8.52,4.602115871561861e-08,1.3556602549359513e-07,1.0618548158054606e-07,3.106800558037649e-09,3.342571898450752e-11
8.53,4.6202985191321455e-08,1.3488754616033895e-07,1.0576817111784369e-07,3.1075993166802303e-09,3.5500241653203246e-11
8.540000000000001,4.59628551264334e-08,1.3478961123898465e-07,1.0560057445485975e-07,3.0926888456811114e-09,3.572582572079621e-11
8.55,4.565713980881497e-08,1.343562625466536e-07,1.052756709279364e-07,3.0827528844478353e-09,3.438459277522788e-11
8.56,4.54437319272874e-08,1.3395132002489766e-07,1.0492285987271857e-07,3.0770660464195847e-09,3.3466961539458644e-11
8.57,4.56118322591094e-08,1.3365909984830358e-07,1.0461928380347825e-07,3.0663172245675034e-09,3.6374662866297056e-11
8.58,4.524854133765867e-08,1.3323269124034907e-07,1.0438261842309828e-07,3.0515964357292073e-09,3.676836554349777e-11
8.59,4.5157337035266366e-08,1.3293093898603812e-07,1.0407441731283411e-07,3.0458139566491407e-09,3.205675828824476e-11
8.6,4.532076977039148e-08,1.3262291183227001e-07,1.0372039569594938e-07,3.0418584791349713e-09,3.51759297344883e-11
8.61,4.506509652049377e-08,1.3216769100489645e-07,1.0344942291501778e-07,3.0325758249205627e-09,3.4698995303714595e-11
8.620000000000001,4.438696265896983e-08,1.318106151575178e-07,1.0321452192550989e-07,3.0270596820551678e-09,3.6323082698119866e-11
8.63,4.461643750076362e-08,1.3142862178289578e-07,1.0286913804863928e-07,3.013062648861977e-09,3.2465834086110954e-11
8.64,4.474903170040463e-08,1.3102617056095324e-07,1.0259241589958661e-07,3.0023314147132513e-09,3.2909011666947686e-11
8.65,4.454266742682822e-08,1.3066217742775285e-07,1.0234430310578607e-07,3.0011290214535186e-09,3.4497200795892e-11
8.66,4.4289374272383125e-08,1.3023542395320842e-07,1.0200571590870551e-07,2.9940581088544818e-09,3.363169471313625e-11
8.67,4.433996724105304e-08,1.2989686373453873e-07,1.0174140500217025e-07,2.970031732886208e-09,3.3000241664923745e-11
8.68,4.428042238657072e-08,1.2941041302639636e-07,1.0143930116845327e-07,2.971319363823357e-09,3.404049596887509e-11
8.69,4.4193243146560574e-08,1.2909907001935835e-07,1.0117099369394712e-07,2.966616967267041e-09,3.2460713476755086e-11
8.700000000000001,4.392782264107144e-08,1.2857710622481444e-07,1.0098471438677514e-07,2.9623387938247873e-09,3.200866964496991e-11
8.71,4.386530584052737e-08,1.2834267423847525e-07,1.0055963602155767e-07,2.950800076825086e-09,3.2544067185339394e-11
8.72,4.323552650084938e-08,1.2809083342388057e-07,1.0033482289850466e-07,2.93485027268725e-09,3.233039315424254e-11
8.73,4.321723092126121e-08,1.2766037456949154e-07,1.0006087109513071e-07,2.9306418817141935e-09,3.301942956091569e-11
8.74,4.326623512790361e-08,1.27429668261755e-07,9.975493746504318e-08,2.9269403070021665e-09,3.121175548665486e-11
8.75,4.349856186692955e-08,1.2699598137178223e-07,9.948759399011823e-08,2.9100748454699135e-09,3.3277856138126545e-11
8.76,4.291220624083977e-08,1.2684089029217463e-07,9.925669370072775e-08,2.909810677992664e-09,3.350726811719056e-11
8.77,4.3122335799310117e-08,1.2639679534660105e-07,9.884216334330064e-08,2.895140771370347e-09,3.228391851084638e-11
8.78,4.29681554821911e-08,1.260051507899241e-07,9.862049112212281e-08,2.8981864498190828e-09,3.1837777991210224e-11
8.790000000000001,4.285915567422572e-08,1.255778985178389e-07,9.841160314586904e-08,2.8805676484728337e-09,3.171068205236531e-11
8.8,4.2540274446334235e-08,1.2538950420819836e-07,9.812666034902501e-08,2.8771390276029744e-09,3.2740019582277545e-11
8.81,4.269903706665918e-08,1.2505814543039102e-07,9.79027604200721e-08,2.8679373467117196e-09,3.3690853140908896e-11
8.82,4.22177098706177e-08,1.2460857815107516e-07,9.764446357449521e-08,2.8557246111658877e-09,3.229888364803332e-11
8.83,4.20129889665169e-08,1.2422402664301855e-07,9.73348421144007e-08,2.8502407462749572e-09,3.157902010230653e-11
8.84,4.21552803662431e-08,1.2390136207177364e-07,9.709686070536485e-08,2.8485579643498905e-09,3.1485164525599834e-11
8.85,4.2346294900392974e-08,1.2364874013928274e-07,9.680092979902673e-08,2.841446544812316e-09,3.342583907255832e-11
8.86,4.175756350716977e-08,1.2311536524255773e-07,9.659055674644573e-08,2.8249172345838206e-09,3.068562845230015e-11
8.870000000000001,4.209404256382927e-08,1.2284528723558736e-07,9.630012956824109e-08,2.8267628281552506e-09,3.3358811465741776e-11
8.88,4.204669483198155e-08,1.2257053754346294e-07,9.600114015442982e-08,2.8197254535805687e-09,3.2294716421566803e-11
8.89,4.1431511236349625e-08,1.2229155711306927e-07,9.575665270652577e-08,2.808429978514881e-09,3.362474383841285e-11
8.9,4.158556854247769e-08,1.219251148278032e-07,9.55510070287257e-08,2.794188582350757e-09,3.175208464888878e-11
8.91,4.1461423123924324e-08,1.2161263036794524e-07,9.530453761301272e-08,2.7895536978872977e-09,3.284302935125618e-11
8.92,4.135074114063643e-08,1.2123825806701833e-07,9.497107464912689e-08,2.777771144708647e-09,3.224823687302173e-11
8.93,4.124158891588384e-08,1.2096629301397062e-07,9.477825388083918e-08,2.782176975871945e-09,3.0814146804439566e-11
8.94,4.1075387542176866e-08,1.2064760213209976e-07,9.449001400898622e-08,2.775913652534686e-09,3.10042224490451e-11
8.950000000000001,4.1012476178123256e-08,1.2026845868733835e-07,9.43185125184246e-08,2.754375671287745e-09,3.1644537311084684e-11
8.96,4.083800749836623e-08,1.199307363465621e-07,9.399700996165393e-08,2.7517602248219958e-09,3.118593130457705e-11
8.97,4.0629830962961456e-08,1.1971395175837035e-07,9.373997013748402e-08,2.738475744563877e-09,3.1113096594412815e-11
8.98,4.085506854006762e-08,1.1940900250062883e-07,9.349089122211659e-08,2.743101387697314e-09,3.149928260766039e-11
8.99,4.0643903779268884e-08,1.192010440700828e-07,9.325672924125295e-08,2.7398354664680432e-09,3.1380677561491966e-11
9.0,4.0354233920709445e-08,1.1869947148723134e-07,9.302549605950547e-08,2.726272493017544e-09,3.2459652359103043e-11
9.01,3.9930656996090415e-08,1.1848148708861646e-07,9.277561824449577e-08,2.7222977651251767e-09,3.1642549301286946e-11
9.02,4.007325381542988e-08,1.182540179764865e-07,9.248788248118251e-08,2.7120209474451768e-09,3.039242925162008e-11
9.03,3.99118543816329e-08,1.1770614676819689e-07,9.221575724614873e-08,2.6980501625775193e-09,3.000558612161977e-11
9.040000000000001,4.006849367834822e-08,1.1741354782397604e-07,9.208355678728673e-08,2.6872131300084715e-09,3.0387228757841293e-11
9.05,4.0007360923194144e-08,1.1706823247782371e-07,9.188032476243182e-08,2.6949046849424964e-09,3.1031889736729666e-11
9.06,3.995506074490357e-08,1.1686314274960356e-07,9.149866093411278e-08,2.6813628089195084e-09,3.0900785985169575e-11
9.07,3.9418591590491293e-08,1.1656035453791862e-07,9.136769593786694e-08,2.673158316128856e-09,3.179848630196855e-11
9.08,3.938730270614221e-08,1.1632535209381375e-07,9.106014722953977e-08,2.675313809374617e-09,2.9837707449890596e-11
9.09,3.962010775007721e-08,1.1599111061303121e-07,9.086929696024976e-08,2.66554032816947e-09,3.0137014646776056e-11
9.1,3.9309973810083405e-08,1.157124351562457e-07,9.062717114510799e-08,2.6546731643593935e-09,2.9321543389317894e-11
9.11,3.9391500837517014e-08,1.1538943359326906e-07,9.041633449190471e-08,2.6463686221410175e-09,3.0210983890819815e-11
9.120000000000001,3.940816565802181e-08,1.1504619505218962e-07,9.0135470443882e-08,2.637816126593988e-09,2.956774013340264e-11
9.13,3.9237222533418106e-08,1.1484906828851375e-07,8.999236353311052e-08,2.6360658927498628e-09,2.937277456157888e-11
9.14,3.925999959645416e-08,1.1446520739977868e-07,8.967181933728437e-08,2.6215315604548712e-09,3.0820225483900216e-11
9.15,3.884883519093699e-08,1.1431104216225054e-07,8.944381999208156e-08,2.6123382036830547e-09,2.8645662494112926e-11
9.16,3.8797435819615433e-08,1.1391325699266525e-07,8.920216064857684e-08,2.611383708269299e-09,2.7853611583430316e-11
9.17,3.861094918612484e-08,1.1364938098779066e-07,8.902664031577702e-08,2.609949665941789e-09,3.1032907740747334e-11
9.18,3.834923782698238e-08,1.1329171514009129e-07,8.876209191429647e-08,2.6009371997733925e-09,2.9669751396638595e-11
9.19,3.8496331799989795e-08,1.1318815279618249e-07,8.857928354060643e-08,2.5924042352659487e-09,2.8574412048958483e-11
9.200000000000001,3.824434842955825e-08,1.1277639129460994e-07,8.832513961222167e-08,2.589420895010516e-09,3.092615531282211e-11
9.21,3.82336559718716e-08,1.1247551414118935e-07,8.810144089751234e-08,2.58561870030943e-09,2.856746995538819e-11
9.22,3.832630412729138e-08,1.1218752982492331e-07,8.786093031426131e-08,2.5727237305466994e-09,2.8503184256975737e-11
9.23,3.8280612214831774e-08,1.1200900677839141e-07,8.763847543969296e-08,2.5705139811365863e-09,2.955807269609357e-11
9.24,3.818810895535432e-08,1.1157774969599221e-07,8.737696002793871e-08,2.5584046834470683e-09,2.8367930196981962e-11
9.25,3.771647460027939e-08,1.1131636051480622e-07,8.726882691317253e-08,2.555839651229882e-09,2.9140154708150305e-11
9.26,3.7650922363161114e-08,1.1097782770999838e-07,8.703763898186127e-08,2.5547863005714227e-09,3.0313384676298234e-11
9.27,3.7590629922094036e-08,1.1072672310639561e-07,8.677392339710812e-08,2.5414408736032333e-09,2.795021755793119e-11
9.28,3.743497334662945e-08,1.104589122751875e-07,8.657781481510453e-08,2.5308514440723524e-09,2.760310867107799e-11
9.290000000000001,3.743443003392195e-08,1.1017519060210784e-07,8.634771480042274e-08,2.528986931882635e-09,2.967365971893092e-11
9.3,3.741635179811392e-08,1.0983503094379681e-07,8.614666029005497e-08,2.5283412130733468e-09,3.0423358560046534e-11
9.31,3.7350937501437434e-08,1.0960077400112359e-07,8.591681279794196e-08,2.5176950399661443e-09,2.7851607187810366e-11
9.32,3.7185141353008525e-08,1.0932547542171886e-07,8.568322562076923e-08,2.5064871136257674e-09,2.987868964338799e-11
9.33,3.716756477439945e-08,1.0923829525922174e-07,8.542425242940767e-08,2.50342681509248e-09,2.8768362042616448e-11
9.34,3.7113002819040596e-08,1.0892876991244326e-07,8.526610516334668e-08,2.49285816314861e-09,2.849349843214941e-11
9.35,3.713088542241161e-08,1.0861083032823826e-07,8.504750655291043e-08,2.4955724171571816e-09,2.8102519984890692e-11
9.36,3.672387345053826e-08,1.0838192958537803e-07,8.481311180833409e-08,2.4891539284042372e-09,2.855178742259576e-11
9.370000000000001,3.6772218739401625e-08,1.0814318664053708e-07,8.460208392106155e-08,2.4823641097452958e-09,2.747581122162597e-11
9.38,3.669590609058855e-08,1.0784092768207498e-07,8.446397064839044e-08,2.471348685778741e-09,2.8126773605626847e-11
9.39,3.6533691517736996e-08,1.07558937837049e-07,8.419658912478697e-08,2.4641999024532157e-09,2.725507338231323e-11
9.4,3.661943750047962e-08,1.0729760008532149e-07,8.399511094941385e-08,2.453881380953037e-09,2.7395974519924073e-11
9.41,3.664715627330997e-08,1.0705552857876467e-07,8.38406184515133e-08,2.448352701923723e-09,2.775888150456014e-11
9.42,3.614951968325478e-08,1.0675915125127968e-07,8.360348693068415e-08,2.4470425784908646e-09,2.774306201884871e-11
9.43,3.6245059816698726e-08,1.0637840498868949e-07,8.340078111561245e-08,2.4400638716818472e-09,2.868550682769056e-11
9.44,3.616538071818977e-08,1.0609517685550565e-07,8.31615346568132e-08,2.433556079756214e-09,2.817822342736049e-11
9.450000000000001,3.634788192565794e-08,1.0585635345135067e-07,8.302514281445184e-08,2.430990011756119e-09,2.780804928628736e-11
9.46,3.593457946696289e-08,1.0558457072664637e-07,8.278404296625878e-08,2.425712293283058e-09,2.59144355193797e-11
9.47,3.604531585309167e-08,1.0540531858031749e-07,8.258856660589025e-08,2.4177450313274175e-09,2.705509683188785e-11
9.48,3.58335301805772e-08,1.050912318506189e-07,8.240255439188792e-08,2.418716114785471e-09,2.6724721472013553e-11
9.49,3.566878652128883e-08,1.0490789437827188e-07,8.213985104502472e-08,2.4121243522142486e-09,2.734054338857048e-11
9.5,3.570855675979798e-08,1.0464295333547081e-07,8.199479959103002e-08,2.40833336749174e-09,2.7224570354218916e-11
9.51,3.558766156001354e-08,1.0445470891490737e-07,8.178922276124173e-08,2.393065641163161e-09,2.825384866637593e-11
9.52,3.5457848447723865e-08,1.0428868082682079e-07,8.160507941066467e-08,2.3853316682693072e-09,2.7373603678827353e-11
9.53,3.52010209459844e-08,1.0396036611115753e-07,8.139389931057395e-08,2.3866213803786557e-09,2.601052589081982e-11
9.540000000000001,3.5210014541787466e-08,1.0375351536757239e-07,8.120303977681632e-08,2.3798387863599997e-09,2.8845760231038936e-11
9.55,3.513781941194633e-08,1.0348200448895116e-07,8.100293346165243e-08,2.3648998416035774e-09,2.6846578374723582e-11
9.56,3.497123405853513e-08,1.0323781174537993e-07,8.080585087367573e-08,2.368350876935041e-09,2.5947702452057975e-11
9.57,3.487028016906014e-08,1.02989358856407e-07,8.060156382575742e-08,2.3661264810289486e-09,2.7957652139931968e-11
9.58,3.493412290745884e-08,1.0272312455406061e-07,8.042642855685854e-08,2.360110726197992e-09,2.6990838624946945e-11
9.59,3.488037600213326e-08,1.0245366739775436e-07,8.022452727049947e-08,2.3565176164825338e-09,2.6732118969337503e-11
9.6,3.478507153686043e-08,1.0213178535122056e-07,8.002387257066436e-08,2.344714731393933e-09,2.7524565589404167e-11
9.61,3.480886937129837e-08,1.0190208172632089e-07,7.982391378849069e-08,2.3378985852861422e-09,2.5967837925528168e-11
9.620000000000001,3.4764970070741344e-08,1.0164033866714254e-07,7.969380482960964e-08,2.3350634240495528e-09,2.483291761674684e-11
9.63,3.44966004119642e-08,1.0139549064617293e-07,7.947270424492507e-08,2.3260381917968108e-09,2.7120424319988307e-11
9.64,3.4602797545710837e-08,1.0112924641124259e-07,7.929783592584642e-08,2.3207571378720616e-09,2.626246254030855e-11
9.65,3.441943872971919e-08,1.0091423701912538e-07,7.913077579847786e-08,2.3202868843922346e-09,2.5634672118463122e-11
9.66,3.4198056876087134e-08,1.007185072363221e-07,7.887163100699863e-08,2.314640247738511e-09,2.63619153057918e-11
9.67,3.420214318568263e-08,1.0049081499230333e-07,7.873765675334697e-08,2.3080009803608395e-09,2.5026892780096008e-11
9.68,3.4040837873758376e-08,1.0025721040156493e-07,7.849251229159519e-08,2.2960502040291718e-09,2.6852301106701956e-11
9.69,3.418272129216591e-08,1.0007090905049143e-07,7.834443761154e-08,2.288889771892516e-09,2.5507041242810812e-11
9.700000000000001,3.4178540618555984e-08,9.985736302489614e-08,7.815686331232422e-08,2.2857753556951577e-09,2.6653970709419685e-11
9.71,3.418849820090268e-08,9.960849399604574e-08,7.798207350303323e-08,2.2817143735145678e-09,2.4819397894009645e-11
9.72,3.387458403744562e-08,9.946002222514311e-08,7.780729633080077e-08,2.2791173479136092e-09,2.6172000680622053e-11
9.73,3.383502247011345e-08,9.920424289974301e-08,7.764353315115048e-08,2.270049123124984e-09,2.525295168278765e-11
9.74,3.35812085194035e-08,9.8912081276851e-08,7.74861198850656e-08,2.2639468343415194e-09,2.652103071085214e-11
9.75,3.3448300549911814e-08,9.863981080810775e-08,7.72592071149299e-08,2.2604994212116584e-09,2.542119430740889e-11
9.76,3.342588954805833e-08,9.84412889850276e-08,7.711282637410045e-08,2.2586868466913164e-09,2.4504306630297478e-11
9.77,3.336084262529102e-08,9.818113061528532e-08,7.697087151216185e-08,2.251761230153126e-09,2.605955537299748e-11
9.78,3.307156357318708e-08,9.797254957011589e-08,7.673187415559886e-08,2.2473177628254856e-09,2.4961859534102544e-11
9.790000000000001,3.304055099329228e-08,9.768035662904894e-08,7.652004891968974e-08,2.2477703877876962e-09,2.5827641062137518e-11
9.8,3.32106393741946e-08,9.752952043586363e-08,7.640344060717881e-08,2.238759088513923e-09,2.614519727818429e-11
9.81,3.313563681335883e-08,9.722073668492504e-08,7.619898187310875e-08,2.230527900553974e-09,2.5127887536229367e-11
9.82,3.312635509342662e-08,9.700361000220242e-08,7.609753494037443e-08,2.226518875971808e-09,2.4360127453994347e-11
9.83,3.300088365621335e-08,9.681887055201707e-08,7.583417938891345e-08,2.223937335940051e-09,2.627461626463018e-11
9.84,3.2736450641504506e-08,9.663320784641864e-08,7.566426145049874e-08,2.213987018456576e-09,2.6788224727298664e-11
9.85,3.28201459888552e-08,9.637698061614754e-08,7.552461315201286e-08,2.209777109422557e-09,2.5700494475413507e-11
9.86,3.280466192706413e-08,9.621849356606173e-08,7.537516600060223e-08,2.2078309096880296e-09,2.487533481298313e-11
9.870000000000001,3.2728828254086934e-08,9.608445685043114e-08,7.511179315913308e-08,2.2054482008278857e-09,2.553726329102046e-11
9.88,3.264679158145785e-08,9.580616289789281e-08,7.501144372635402e-08,2.2007483924687043e-09,2.320409166527424e-11
9.89,3.2380146532067574e-08,9.55939273106448e-08,7.482791942568896e-08,2.190241288987042e-09,2.5144651161522084e-11
9.9,3.2351882587625414e-08,9.537095466175066e-08,7.461522024639323e-08,2.1877328076677892e-09,2.5330986890560052e-11
9.91,3.2489152791542604e-08,9.519900752759352e-08,7.448182867174827e-08,2.1840667302327723e-09,2.43873395227579e-11
9.92,3.244193120494295e-08,9.492947005285566e-08,7.433073158338645e-08,2.1747398958722615e-09,2.5994292168193194e-11
9.93,3.220580036149796e-08,9.465645076467883e-08,7.415980607367435e-08,2.1754622174155158e-09,2.543322945852514e-11
9.94,3.218195554487785e-08,9.454910711179028e-08,7.402042945077719e-08,2.172913773840014e-09,2.3756991459784232e-11
9.950000000000001,3.210670896083773e-08,9.423837073768625e-08,7.387137117146767e-08,2.166720728971637e-09,2.573349963631377e-11
9.96,3.211609915189434e-08,9.402705798635526e-08,7.365852011915148e-08,2.1604240290648763e-09,2.4843898452377448e-11
9.97,3.175335178487438e-08,9.383956044498131e-08,7.352365321358119e-08,2.1537531692320213e-09,2.3979117343477516e-11
9.98,3.1914378824472686e-08,9.35284396004845e-08,7.33391893055622e-08,2.1500287430731506e-09,2.3845271355326487e-11
9.99,3.1803079583235434e-08,9.328846931011687e-08,7.315033034332554e-08,2.1454323247068873e-09,2.5133820580953856e-11
10.0,3.146345276845344e-08,9.324062484753722e-08,7.3021494108489e-08,2.137401571204588e-09,2.4613526430282342e-11
10.01,3.1720389903801695e-08,9.297914195990272e-08,7.287061078814705e-08,2.134841389994277e-09,2.4725645947630564e-11
10.02,3.15950220793343e-08,9.279292279292605e-08,7.26885425495688e-08,2.1287425734608624e-09,2.4643550791398804e-11
10.03,3.1336561894740285e-08,9.260024972103251e-08,7.253806802477625e-08,2.1260231302166627e-09,2.4316414752590742e-11
10.040000000000001,3.1447153637017067e-08,9.231939102227213e-08,7.238955847161985e-08,2.117436900003953e-09,2.4058920070026764e-11
10.05,3.1348944984170354e-08,9.225242048694856e-08,7.220886215940879e-08,2.1149769567325557e-09,2.3967367031019523e-11
10.06,3.137145839426097e-08,9.209002616220281e-08,7.209632012750146e-08,2.1059270556847192e-09,2.3998919375937016e-11
10.07,3.1258905004774144e-08,9.173511303895121e-08,7.186591560426047e-08,2.108681372132786e-09,2.3579373866360614e-11
10.08,3.119087790940998e-08,9.161087295924635e-08,7.170472273919709e-08,2.0996334798185434e-09,2.4770060624526905e-11
10.09,3.120381658347608e-08,9.138932310707519e-08,7.159719617426271e-08,2.09426256648882e-09,2.427880396796457e-11
10.1,3.097992645769145e-08,9.121082463068742e-08,7.141452081872597e-08,2.0886678780849644e-09,2.3095493341709137e-11
10.11,3.101161481268635e-08,9.1014842362337e-08,7.124971008639534e-08,2.089004170431053e-09,2.4039706538256247e-11
10.120000000000001,3.09729125610465e-08,9.082842191909115e-08,7.112850176526488e-08,2.0840117833143727e-09,2.4093842600957002e-11
10.13,3.055678056952159e-08,9.065573011225986e-08,7.096156351145175e-08,2.0743559865144338e-09,2.2794074008444495e-11
10.14,3.060026906148495e-08,9.034936997192453e-08,7.083832993654868e-08,2.069476987505302e-09,2.4087749826914503e-11
10.15,3.064477675576195e-08,9.01739368850163e-08,7.065219407865298e-08,2.0673939780023503e-09,2.2701180737067362e-11
10.16,3.0762717996534714e-08,8.992643110955123e-08,7.055508890824855e-08,2.067158880080473e-09,2.2631495931757242e-11
10.17,3.0520040187198765e-08,8.979148794650875e-08,7.035837104184049e-08,2.061877209618729e-09,2.4341209838715966e-11
10.18,3.0540902680859334e-08,8.957016564780479e-08,7.019659400453178e-08,2.055712343931915e-09,2.4055103231096733e-11
10.19,3.0391887931339015e-08,8.93857367340359e-08,7.008144079912806e-08,2.05424673511339e-09,2.3397097361248808e-11
10.200000000000001,3.0384865303084387e-08,8.923436888874461e-08,6.985550236950275e-08,2.0542285374460525e-09,2.332987708932814e-11
10.21,3.029413583484906e-08,8.905546433147138e-08,6.973558655804744e-08,2.0405121068806433e-09,2.417890413034766e-11
10.22,3.0440200515231213e-08,8.887339776445102e-08,6.959736803660875e-08,2.0397824219360826e-09,2.221051851530515e-11
10.23,3.028235324542573e-08,8.873137656935508e-08,6.945509550418062e-08,2.0371297413093414e-09,2.3887826899275348e-11
10.24,3.0110718357016897e-08,8.852164540709273e-08,6.927957872865373e-08,2.0331768916473825e-09,2.32049981325134e-11
10.25,2.9967155392264914e-08,8.824712410225232e-08,6.907958856531882e-08,2.0270905472311296e-09,2.2128850853147218e-11
10.26,3.002551628325924e-08,8.813501503556385e-08,6.899082781935703e-08,2.0169758867887222e-09,2.2422105632485757e-11
10.27,2.9810894286796225e-08,8.788683063346852e-08,6.889842169922512e-08,2.01641776945853e-09,2.3213572225655088e-11
10.28,2.9756844931657583e-08,8.778739456042065e-08,6.87296539451733e-08,2.0114337159102648e-09,2.2315654588251656e-11
10.290000000000001,2.990572098338927e-08,8.751973221739499e-08,6.85831682536792e-08,2.004280330696398e-09,2.3688435833641435e-11
10.3,2.970543650686331e-08,8.728579517846896e-08,6.843487089332634e-08,2.00725541349989e-09,2.2407732336835926e-11
10.31,2.9646555204070524e-08,8.718845627156108e-08,6.83232382397774e-08,2.0002985913134957e-09,2.213649217847164e-11
10.32,2.9690209129957516e-08,8.697745673755658e-08,6.817348992528105e-08,1.997418382525513e-09,2.1627998119207688e-11
10.33,2.9691167063329535e-08,8.67743339546836e-08,6.802188829530192e-08,1.9911692314521176e-09,2.225100051053593e-11
10.34,2.9509900026129437e-08,8.666832144414787e-08,6.787400147214909e-08,1.987411380665818e-09,2.235158683574571e-11
10.35,2.9329508666713414e-08,8.639257172645976e-08,6.771308717722954e-08,1.9845730505052573e-09,2.301936330538846e-11
10.36,2.9232885243200934e-08,8.62368764678356e-08,6.757041757133344e-08,1.974967196169035e-09,2.3679251733389973e-11
10.370000000000001,2.9260721613142296e-08,8.603606542691179e-08,6.743561246887889e-08,1.9773301205701995e-09,2.3270023239046946e-11
10.38,2.923340930601498e-08,8.584751746123052e-08,6.728040089470585e-08,1.970487632385484e-09,2.3135924985829472e-11
10.39,2.9093546087093433e-08,8.573694481068403e-08,6.71308241741554e-08,1.969136537542216e-09,2.1923018290759667e-11
10.4,2.9213342868378417e-08,8.556163363824226e-08,6.698097962465235e-08,1.9655909882500437e-09,2.2695050320773525e-11
10.41,2.9176305053791367e-08,8.54051018914548e-08,6.684703807553452e-08,1.9602855521227856e-09,2.2149224459090455e-11
10.42,2.888850577352728e-08,8.524412067454006e-08,6.673402218194043e-08,1.951257077747236e-09,2.175306357645557e-11
10.43,2.916208117733938e-08,8.501384867539162e-08,6.660289465259053e-08,1.9496774904267574e-09,2.135399131413334e-11
10.44,2.900397417460946e-08,8.481225127552898e-08,6.645734940180243e-08,1.945893122578481e-09,2.1347059919322957e-11
10.450000000000001,2.875030843961237e-08,8.467054430766679e-08,6.631356685715422e-08,1.9439250715542323e-09,2.2132049484660684e-11
10.46,2.890513518198954e-08,8.451406678423726e-08,6.621105924823358e-08,1.939325350920443e-09,2.164781337438848e-11
10.47,2.858787712347881e-08,8.428190107614924e-08,6.602839121727838e-08,1.935243971683672e-09,2.1227105294812004e-11
10.48,2.864138661641511e-08,8.421891448932007e-08,6.589403190485678e-08,1.931969019591552e-09,2.210836390084387e-11
10.49,2.847944925961974e-08,8.396266101393911e-08,6.578800698506936e-08,1.9261153488818997e-09,2.1962836582359188e-11
10.5,2.8538286851912174e-08,8.374047411140681e-08,6.563819915706904e-08,1.920625628695304e-09,2.139188695265485e-11
10.51,2.852616155632917e-08,8.360337131221365e-08,6.552612770199473e-08,1.9197957081601374e-09,2.23868534554055e-11
10.52,2.8306650841613006e-08,8.343827806996186e-08,6.535629322013367e-08,1.9147563281415958e-09,2.1253946879913403e-11
10.53,2.8353811361637514e-08,8.321943540867192e-08,6.524730450568652e-08,1.9115974161368204e-09,2.1210754420328878e-11
10.540000000000001,2.8300579362913428e-08,8.305762917935126e-08,6.509155074544264e-08,1.9078592837523603e-09,2.2732159516891488e-11
10.55,2.8419306185305328e-08,8.29342318434052e-08,6.496212893606468e-08,1.9012533713991207e-09,2.1661502233329195e-11
10.56,2.8104129093313725e-08,8.279917258562704e-08,6.482400044967247e-08,1.9003902304701445e-09,2.03534085304607e-11
10.57,2.820279554592006e-08,8.264540069401986e-08,6.469879842034327e-08,1.897460830563113e-09,2.044055179229336e-11
10.58,2.8163104009690823e-08,8.243997000439826e-08,6.458492142640035e-08,1.892772547432923e-09,2.1864221981733943e-11
10.59,2.790768737326869e-08,8.230020737012898e-08,6.441560717178887e-08,1.8873689502082948e-09,2.057857656568405e-11
10.6,2.792782414469972e-08,8.214719779812602e-08,6.431739123305684e-08,1.8892588499448926e-09,2.0190621846817095e-11
10.61,2.786615665596937e-08,8.191544873708949e-08,6.42205662409609e-08,1.883219473557617e-09,2.071200195539347e-11
10.620000000000001,2.7855426373936e-08,8.180997306710232e-08,6.405116979428721e-08,1.8747952271614084e-09,2.14269793027028e-11
10.63,2.7789184482634987e-08,8.163385850814775e-08,6.391731952385197e-08,1.8793312122807257e-09,2.109005011917486e-11
10.64,2.7694600419804718e-08,8.147244457534052e-08,6.382767479167317e-08,1.869289390272038e-09,2.1285806933379117e-11
10.65,2.7598433454398162e-08,8.131329261400354e-08,6.367948248718108e-08,1.8670320587666427e-09,2.1785738170163607e-11
10.66,2.7411881543868886e-08,8.113278396722677e-08,6.353720350170949e-08,1.8606425418727886e-09,2.1154745474459505e-11
10.67,2.761311668430871e-08,8.093883549129219e-08,6.341964118077047e-08,1.8543300835905428e-09,2.102639546179455e-11
10.68,2.7523611994966974e-08,8.082648937550127e-08,6.326098054864064e-08,1.8513971388097838e-09,2.1933034214092455e-11
10.69,2.7609855667616613e-08,8.066706782073163e-08,6.316592208239069e-08,1.852460466333581e-09,2.0427302778345683e-11
10.700000000000001,2.7388399490376832e-08,8.049709467478737e-08,6.307907176814165e-08,1.8482597449249604e-09,2.0961985263001203e-11
10.71,2.7196843352524453e-08,8.032228306546624e-08,6.297649578828439e-08,1.841492011294348e-09,2.0954787109583434e-11
10.72,2.7393290871557167e-08,8.016510968322199e-08,6.282723158166655e-08,1.8375598819837817e-09,2.114592072283511e-11
10.73,2.7109067335814113e-08,8.0028988444413e-08,6.269554025849996e-08,1.8365471316006777e-09,2.124964458754282e-11
10.74,2.718101110694973e-08,7.99026714547586e-08,6.257307460812859e-08,1.8330571512230833e-09,2.1535100614694928e-11
10.75,2.7166043938203974e-08,7.969170296375356e-08,6.241262165838925e-08,1.828664720322781e-09,2.0688136540620302e-11
10.76,2.7086474393023206e-08,7.954722018935691e-08,6.229807935733166e-08,1.8273427032161442e-09,2.0299920183875438e-11
10.77,2.7050882658316876e-08,7.941271797868354e-08,6.222233656730196e-08,1.8235372115026992e-09,2.07895652814206e-11
10.78,2.6934793421769077e-08,7.919979791714865e-08,6.208692620040953e-08,1.8196223138444188e-09,2.1110055735230115e-11
10.790000000000001,2.6908647603087514e-08,7.905019144008527e-08,6.194583140007572e-08,1.8120434698930015e-09,2.0293059518870685e-11
10.8,2.675447578523436e-08,7.892967516350213e-08,6.179988727955072e-08,1.8132624629618192e-09,2.0204341353877382e-11
10.81,2.6883868030196353e-08,7.87563439797118e-08,6.171096866933922e-08,1.80149378308768e-09,1.9600668702670314e-11
10.82,2.6902709550108495e-08,7.860863308868904e-08,6.158396540134517e-08,1.804004237829544e-09,2.076265502961263e-11
10.83,2.674199856870131e-08,7.850896380001824e-08,6.142518056756828e-08,1.8053636744630274e-09,2.1227234480481585e-11
10.84,2.6703982257807742e-08,7.828890537718787e-08,6.132999837546497e-08,1.795264896377677e-09,2.0236310625123258e-11
10.85,2.655274460854685e-08,7.81225995517366e-08,6.125110761391065e-08,1.7914657413864005e-09,2.008536301922249e-11
10.86,2.657121779414431e-08,7.804281628578385e-08,6.111085310814933e-08,1.7922846839472346e-09,2.0099919966381867e-11
10.870000000000001,2.6582314254580765e-08,7.786549273313112e-08,6.099422326891563e-08,1.7942702698932033e-09,2.0183608381846136e-11
10.88,2.6323184994407898e-08,7.771950009978383e-08,6.08634140835647e-08,1.7854392546450565e-09,2.0202775535471774e-11
10.89,2.6513994085826434e-08,7.757942623259507e-08,6.074779992043949e-08,1.7771152827022783e-09,2.047090558555079e-11
10.9,2.6136608060079754e-08,7.737620746813657e-08,6.062931840294199e-08,1.7774934093615648e-09,2.0291461222806635e-11
10.91,2.623909333674403e-08,7.729442141527026e-08,6.052498825031793e-08,1.7747175879854993e-09,1.9928315704250574e-11
10.92,2.6301246186915502e-08,7.708626511779972e-08,6.040044178569589e-08,1.7687398528981025e-09,1.9925972039170482e-11
10.93,2.629934750529682e-08,7.701171312711727e-08,6.031009271582784e-08,1.7693580048437395e-09,2.003106178553209e-11
10.94,2.620197461698792e-08,7.680695205405075e-08,6.018295889167992e-08,1.7665088211024281e-09,1.990825315603504e-11
10.950000000000001,2.6067219756414803e-08,7.669057060448456e-08,6.00583338257946e-08,1.7612853412685195e-09,1.9517233400846303e-11
10.96,2.605827022964157e-08,7.648080327781223e-08,5.994815474758966e-08,1.7560722688533474e-09,2.0050534644563237e-11
10.97,2.5927879280386597e-08,7.639361801605835e-08,5.98283992613604e-08,1.753453760399315e-09,1.937993016641749e-11
10.98,2.590920863943721e-08,7.623768406845718e-08,5.970867500354233e-08,1.7500117804570267e-09,1.9877640941428328e-11
10.99,2.5869097255881688e-08,7.607290105719497e-08,5.9596831860278964e-08,1.7485297830886087e-09,2.078809144080374e-11
11.0,2.5747882087338552e-08,7.592223205940261e-08,5.952132695488496e-08,1.7408459342522774e-09,1.9634931443070058e-11
11.01,2.585103621339914e-08,7.574025780138234e-08,5.938600538272806e-08,1.7409380624388304e-09,1.9440078089704483e-11
11.02,2.5774858807108524e-08,7.573905160321633e-08,5.929403972557152e-08,1.740391785160197e-09,1.9284211422425996e-11
11.03,2.5803372730867787e-08,7.552421555110916e-08,5.9164526986811914e-08,1.733040292038106e-09,1.9704749582712716e-11
11.040000000000001,2.5673282991796077e-08,7.540922021863236e-08,5.905705095715831e-08,1.7308462439021723e-09,2.0671690945367617e-11
11.05,2.5503797945341718e-08,7.527912946204336e-08,5.893598367740376e-08,1.7300722440086352e-09,1.920087210423801e-11
11.06,2.5559630129336945e-08,7.510324077557556e-08,5.8805420295939466e-08,1.7253939066281023e-09,1.9339026811150664e-11
11.07,2.559135368288152e-08,7.500611758622946e-08,5.873385881000605e-08,1.719734789023941e-09,2.0606904271489534e-11
11.08,2.5474761625285225e-08,7.481330689861532e-08,5.8608870836965786e-08,1.718981011135128e-09,1.9438387652554396e-11
11.09,2.5404490667343644e-08,7.470055908650694e-08,5.8530054127508633e-08,1.716736056268682e-09,1.9653571967799838e-11
11.1,2.5372536964726358e-08,7.449083987471475e-08,5.841958335599784e-08,1.7097060901922403e-09,1.8761797695030437e-11
11.11,2.5204528817910173e-08,7.44480181870015e-08,5.829235905597815e-08,1.7106670366238473e-09,1.8961094276636258e-11
11.120000000000001,2.5273564401217076e-08,7.426784561243287e-08,5.8184598566563026e-08,1.7008515255428758e-09,1.9352051815431754e-11
11.13,2.5494785264577026e-08,7.411107675722435e-08,5.8118142962999504e-08,1.698962210434424e-09,1.9633337452678902e-11
11.14,2.5171363560843163e-08,7.397130937134049e-08,5.796139729790884e-08,1.6955860982244106e-09,1.8574556322210462e-11
11.15,2.5237966291262648e-08,7.382459922348395e-08,5.783673497928927e-08,1.6991124602072742e-09,1.9736029651441115e-11
11.16,2.5008987452706865e-08,7.369686344308228e-08,5.774943347691774e-08,1.6901810046568316e-09,1.9216759050602922e-11
11.17,2.5112390625888638e-08,7.357389805524352e-08,5.763742563582673e-08,1.6920686803200695e-09,1.9144148047463787e-11
11.18,2.5020269674667938e-08,7.345553775710585e-08,5.754401796129346e-08,1.6851041239532788e-09,1.886659203463358e-11
11.19,2.4968748079378504e-08,7.334239222475487e-08,5.7423708019291796e-08,1.6845615931402999e-09,1.8618598120130802e-11
11.200000000000001,2.4961055224873833e-08,7.318948980349602e-08,5.732547332690877e-08,1.6779953053368162e-09,1.911589026197524e-11
11.21,2.476889495138922e-08,7.309134880254779e-08,5.721076004151985e-08,1.6761530801867918e-09,1.7809741884436333e-11
11.22,2.479172620967304e-08,7.292571660042804e-08,5.7112089951558865e-08,1.672221808445557e-09,1.8713549369605355e-11
11.23,2.4785464752758735e-08,7.282387061112805e-08,5.699772086933412e-08,1.6711444728058474e-09,1.9102354994631265e-11
11.24,2.4613830291958443e-08,7.266401397982673e-08,5.6928466229057245e-08,1.6667144585616433e-09,1.8537891171548366e-11
11.25,2.469362208775625e-08,7.257389519511693e-08,5.684408441703318e-08,1.6670084188941394e-09,1.8380199183209103e-11
11.26,2.452281308606523e-08,7.239320976636779e-08,5.669842994401465e-08,1.6596262445783709e-09,1.9172624917964146e-11
11.27,2.4615834161220506e-08,7.226956906156902e-08,5.662325408495573e-08,1.6547248048339458e-09,1.9262712885134684e-11
11.28,2.460335762370717e-08,7.213459080981417e-08,5.648824521596148e-08,1.6573284500158089e-09,1.9173008118961996e-11
11.290000000000001,2.445607143378294e-08,7.199955709321043e-08,5.638443311658581e-08,1.6518582517457146e-09,1.8451661569434973e-11
11.3,2.457629127475866e-08,7.184588809401552e-08,5.625054878657774e-08,1.6503516502054035e-09,1.857751755528135e-11
11.31,2.4501946477037325e-08,7.168157923102071e-08,5.620523000316699e-08,1.647463023033108e-09,1.8632641927141943e-11
11.32,2.4466387246364545e-08,7.16238225287396e-08,5.6079512680582575e-08,1.6417964372552461e-09,1.8326571156175953e-11
11.33,2.43772852967034e-08,7.144042877320598e-08,5.600096636574387e-08,1.638649898863187e-09,1.911689877801452e-11
11.34,2.4302397882719506e-08,7.134993531864226e-08,5.58928547478925e-08,1.6340607120844752e-09,1.8882522211951483e-11
11.35,2.4143723864895637e-08,7.126158886657832e-08,5.581087940251476e-08,1.63706905523124e-09,1.8401071055836575e-11
11.36,2.4197174435476014e-08,7.110545082860404e-08,5.5702142978172504e-08,1.6281105334920502e-09,1.8830569762287983e-11
11.370000000000001,2.4252385577024574e-08,7.100036520661582e-08,5.560607751918694e-08,1.629483934025426e-09,1.8219315229005668e-11
11.38,2.4069453175408246e-08,7.090101249016555e-08,5.5497921994785175e-08,1.628734559605146e-09,1.8615124326791274e-11
11.39,2.4076484041013294e-08,7.074345015542687e-08,5.540335909294829e-08,1.6220591023361779e-09,1.7991407151528553e-11
11.4,2.397958006898225e-08,7.061780897168865e-08,5.530809744868689e-08,1.6176959808816273e-09,1.8662280092115484e-11
11.41,2.406579929226999e-08,7.045475354090654e-08,5.521613263105042e-08,1.615360076120832e-09,1.8206685926985094e-11
11.42,2.397393990658906e-08,7.033735017637589e-08,5.511443723922687e-08,1.6179683121165824e-09,1.8733266035906642e-11
11.43,2.3962980856970825e-08,7.027143147111224e-08,5.502435125558149e-08,1.6092536291416575e-09,1.8071994955294833e-11
11.44,2.3898818679293014e-08,7.008592290889191e-08,5.491979664986909e-08,1.6141976514603728e-09,1.8646625620247642e-11
11.450000000000001,2.3734661721582512e-08,6.99377981486385e-08,5.4834837732549554e-08,1.602940183067869e-09,1.775559292387934e-11
11.46,2.3717521591941422e-08,6.985173523624879e-08,5.471385181807282e-08,1.6011396196918677e-09,1.7861983241662856e-11
11.47,2.3702075330296683e-08,6.969613593628833e-08,5.4604440944381867e-08,1.6040469197423117e-09,1.8131863310382008e-11
11.48,2.358640689618085e-08,6.963774128804041e-08,5.4544808420055406e-08,1.5997131403437123e-09,1.8010413309682398e-11
11.49,2.3663349694879595e-08,6.94607957789251e-08,5.444525361364479e-08,1.5919679108530369e-09,1.7935963417982274e-11
11.5,2.3524976171623175e-08,6.935242892341235e-08,5.4345190600704294e-08,1.5941333460603646e-09,1.750343625708247e-11
11.51,2.3511295090489062e-08,6.920890795586774e-08,5.4242402987475655e-08,1.5890611186376949e-09,1.7923235476988693e-11
11.52,2.3511247976595177e-08,6.912567923663757e-08,5.415121864250827e-08,1.585256090861462e-09,1.7867045750017572e-11
11.53,2.3517106683836954e-08,6.898486879132076e-08,5.403212353427233e-08,1.5819870061062784e-09,1.78062521184003e-11
11.540000000000001,2.352513375886728e-08,6.88776976261801e-08,5.3962161242942e-08,1.5768756626806286e-09,1.804737094229003e-11
11.55,2.3381132677798095e-08,6.881784247331437e-08,5.387277200004933e-08,1.578596742385068e-09,1.8004741026709403e-11
11.56,2.3389040042298484e-08,6.866564830554204e-08,5.3744745066271855e-08,1.5748053397796157e-09,1.745916401988464e-11
11.57,2.331899880380014e-08,6.85486619392345e-08,5.369629250695782e-08,1.5709065059072183e-09,1.7701747700337834e-11
11.58,2.323345090914917e-08,6.842342171090258e-08,5.358340318668709e-08,1.5681574689004778e-09,1.7666071610860248e-11
11.59,2.3256030787388764e-08,6.833260773711156e-08,5.35197708918349e-08,1.567361764315192e-09,1.7072799352318595e-11
11.6,2.3228159729981152e-08,6.820679668312134e-08,5.3400302104002244e-08,1.5652266951012263e-09,1.7872583147166795e-11
11.61,2.3167106468477147e-08,6.805730375911666e-08,5.330904402775875e-08,1.5614649730089347e-09,1.7858672663742063e-11
11.620000000000001,2.3221491266473674e-08,6.793227218053341e-08,5.323809090810403e-08,1.5583823141920253e-09,1.755088475570319e-11
11.63,2.3075008402105925e-08,6.783909720961597e-08,5.313144888655622e-08,1.5547219637029913e-09,1.7710786203899007e-11
11.64,2.3096088153679787e-08,6.770440509713682e-08,5.305880616062806e-08,1.551984620025294e-09,1.7921624028306898e-11
11.65,2.2979702203795696e-08,6.759066051597205e-08,5.293907918183979e-08,1.552324454597437e-09,1.8076586634352027e-11
11.66,2.2993647742313447e-08,6.746573711308012e-08,5.287342596722139e-08,1.549087199998825e-09,1.7475943683018045e-11
11.67,2.2899759879509814e-08,6.733813137725136e-08,5.2773789297624166e-08,1.5459816881951783e-09,1.7864485880163997e-11
11.68,2.2874537135644577e-08,6.723023727934746e-08,5.2716155363901785e-08,1.546117171177932e-09,1.6913600594173983e-11
11.69,2.291804946740282e-08,6.71377986046505e-08,5.25785878705522e-08,1.5395185167923593e-09,1.7893046274985244e-11
11.700000000000001,2.2820386681919798e-08,6.702091211401925e-08,5.247191867916018e-08,1.5371410292689113e-09,1.706786388536666e-11
11.71,2.2815834033894335e-08,6.695525835071403e-08,5.2401049467161626e-08,1.5391391167270985e-09,1.7336064864301306e-11
11.72,2.2643253430171066e-08,6.678182940459176e-08,5.230402854993836e-08,1.5308144964537963e-09,1.7647400222604908e-11
11.73,2.2644667494357818e-08,6.67412985678449e-08,5.2205779897289626e-08,1.53298602300771e-09,1.748604275833465e-11
11.74,2.2670915589907154e-08,6.65996540082404e-08,5.21320686535576e-08,1.5251104603907594e-09,1.7249943667341816e-11
11.75,2.2612992017295324e-08,6.647396880237841e-08,5.206911337347468e-08,1.5229125612235855e-09,1.6926951471625477e-11
11.76,2.259614279780676e-08,6.636316176847797e-08,5.1984283496288983e-08,1.52446064611017e-09,1.6937135216475644e-11
11.77,2.258839916170983e-08,6.625202234330811e-08,5.1903033142563095e-08,1.5193044259111002e-09,1.7303554078859875e-11
11.78,2.248938231519946e-08,6.613908866025868e-08,5.183122648630031e-08,1.5208897836411932e-09,1.716035795704677e-11
11.790000000000001,2.25084188933609e-08,6.602475169358595e-08,5.171969644937065e-08,1.517570779885888e-09,1.7166211705227527e-11
11.8,2.2351359223397672e-08,6.590027468563522e-08,5.162286044927825e-08,1.5115058241046756e-09,1.656447280406071e-11
11.81,2.236436054230994e-08,6.583271600292817e-08,5.1552071522959905e-08,1.5100444360079714e-09,1.6842428433550474e-11
11.82,2.233031650508672e-08,6.569634624529557e-08,5.143829246248192e-08,1.5053449221423505e-09,1.7980597203218593e-11
11.83,2.2317377136765627e-08,6.556599426102917e-08,5.13821604640631e-08,1.5042329377771524e-09,1.7149246796219224e-11
11.84,2.235498663040865e-08,6.544124872793122e-08,5.1279069265135544e-08,1.5008830412593111e-09,1.6969213055471868e-11
11.85,2.2217291039030143e-08,6.536649721756071e-08,5.1210207199155574e-08,1.5009615091655469e-09,1.7569862238778726e-11
11.86,2.2196701500240477e-08,6.52501887065368e-08,5.113334488136723e-08,1.4977078641658133e-09,1.7044719596788304e-11
11.870000000000001,2.2125356058227512e-08,6.514506125946413e-08,5.1010693569501144e-08,1.4955196021702166e-09,1.6985144425063165e-11
11.88,2.22288847534909e-08,6.503422054793615e-08,5.0938221890462176e-08,1.4925200537597387e-09,1.735120789748404e-11
11.89,2.222662859216919e-08,6.494614690158492e-08,5.090191484757761e-08,1.4892402582512755e-09,1.6502274179485555e-11
11.9,2.217918481583063e-08,6.485749373366901e-08,5.078870995131035e-08,1.4843226966143863e-09,1.724683191265729e-11
11.91,2.2009655335929226e-08,6.47258520497241e-08,5.068578005898933e-08,1.4854878189932145e-09,1.692830326213319e-11
11.92,2.199204298651753e-08,6.464372201080728e-08,5.060253341929379e-08,1.4845532595752951e-09,1.746826395848288e-11
11.93,2.199144072047841e-08,6.451738261347729e-08,5.051670892211261e-08,1.4784598001993297e-09,1.6666839717286424e-11
11.94,2.206318189245652e-08,6.444781493797174e-08,5.046577891316288e-08,1.4787104318150092e-09,1.6597261822306614e-11
11.950000000000001,2.1879412306408622e-08,6.431634882142576e-08,5.037567894510261e-08,1.4779341018245761e-09,1.693434786057863e-11
11.96,2.1840402687702905e-08,6.420052760931067e-08,5.029997642723984e-08,1.4724886091588553e-09,1.6782438738388142e-11
11.97,2.179472272834421e-08,6.411677572119932e-08,5.0208248918559594e-08,1.4704673231028546e-09,1.6466583098304833e-11
11.98,2.1725298302576646e-08,6.40009400633452e-08,5.014889788110894e-08,1.4714426852129886e-09,1.6418744435775324e-11
11.99,2.1731032534717422e-08,6.38572129092325e-08,5.0058730632495045e-08,1.4686053765242628e-09,1.6482205945026282e-11
12.0,2.1750481231815107e-08,6.378534273777116e-08,4.9965880266721e-08,1.4638721151341388e-09,1.649050919387667e-11
12.01,2.1605503248577395e-08,6.365918165422426e-08,4.990262129163728e-08,1.4581835401096584e-09,1.6746251817684916e-11
12.02,2.1553014941701478e-08,6.35892246348699e-08,4.98043990909762e-08,1.459208828562086e-09,1.6229797301634888e-11
12.030000000000001,2.1617706710668912e-08,6.346777276641775e-08,4.9750582800844445e-08,1.457050611336035e-09,1.6808205134210994e-11
12.040000000000001,2.1602092034558335e-08,6.338485838839753e-08,4.9658231295835427e-08,1.4541189005714782e-09,1.6953768858166644e-11
12.05,2.1506219158177362e-08,6.328524221555345e-08,4.958462025510329e-08,1.4488704165664647e-09,1.6155888239839032e-11
12.06,2.1460517675082332e-08,6.316907715883962e-08,4.948860880751949e-08,1.449903932368135e-09,1.6203527140873482e-11
12.07,2.1567593505685126e-08,6.30876610055834e-08,4.9419519241383615e-08,1.4492225130736728e-09,1.619160167537793e-11
12.08,2.1472595185475932e-08,6.299146767448126e-08,4.9342274139786285e-08,1.4427808238712251e-09,1.6441110473552756e-11
12.09,2.1368269117190237e-08,6.289696417865051e-08,4.926936740329426e-08,1.4380578361581344e-09,1.6157595485642966e-11
12.1,2.1426654515906777e-08,6.280645247894189e-08,4.916151862874651e-08,1.4394317612888235e-09,1.6105767807390228e-11
12.11,2.1236172052294796e-08,6.274835800901807e-08,4.910355603866053e-08,1.4372744358641096e-09,1.611200420160944e-11
12.120000000000001,2.1271566657902568e-08,6.260540710853367e-08,4.899394879603217e-08,1.434366755046742e-09,1.6318765660190592e-11
12.13,2.1290601471337337e-08,6.247606591904759e-08,4.8938521977446284e-08,1.4333997657057326e-09,1.5760582222394858e-11
12.14,2.128881499754706e-08,6.238337445852169e-08,4.8874327933707195e-08,1.43143917791278e-09,1.665741708785621e-11
12.15,2.1196851513153977e-08,6.230206368731775e-08,4.881049095136156e-08,1.4292820528890717e-09,1.5823863185080923e-11
12.16,2.1161053691085553e-08,6.217136919859068e-08,4.871917241894003e-08,1.42726554971394e-09,1.6497350695747536e-11
12.17,2.118049826786478e-08,6.206706937015075e-08,4.862725531401889e-08,1.425686365732825e-09,1.6238168332866887e-11
12.18,2.117074908078306e-08,6.200466513425421e-08,4.8548916390323575e-08,1.4222408781293137e-09,1.6136518726341465e-11
12.19,2.0983567914998562e-08,6.194257444568729e-08,4.848264764015813e-08,1.4236997931641119e-09,1.5847428519781414e-11
12.200000000000001,2.1088014097441556e-08,6.178188090947811e-08,4.840033507234925e-08,1.42014602732298e-09,1.5929995347974612e-11
12.21,2.099627206999849e-08,6.170672677710881e-08,4.832334222731308e-08,1.4140399605971574e-09,1.591494384640572e-11
12.22,2.099181586855976e-08,6.163220918494773e-08,4.826055828755757e-08,1.4146480759720657e-09,1.592281921086637e-11
12.23,2.0911864402765704e-08,6.149481954060183e-08,4.818147976230876e-08,1.409459601310159e-09,1.634457143589724e-11
12.24,2.0975677625988835e-08,6.137269930983521e-08,4.808707939697097e-08,1.4095575062759947e-09,1.5246042514372944e-11
12.25,2.085834317390467e-08,6.133784144822838e-08,4.8028592698680025e-08,1.4070325895019976e-09,1.578743441329769e-11
12.26,2.079840904760965e-08,6.126031109714318e-08,4.794390762161591e-08,1.4071639169074194e-09,1.6232304522450646e-11
12.27,2.0860653882180794e-08,6.109952795848155e-08,4.7893983322703634e-08,1.4033064228017879e-09,1.581207105976687e-11
12.280000000000001,2.075658723072304e-08,6.102002307135665e-08,4.7832966916100846e-08,1.4014586155010332e-09,1.5627296459450674e-11
12.290000000000001,2.0700253338391785e-08,6.09569325797574e-08,4.7725419228643544e-08,1.4001788151966889e-09,1.6532210119570298e-11
12.3,2.0688340439152572e-08,6.086644008664147e-08,4.766347075617233e-08,1.395574460549348e-09,1.551230054502041e-11
12.31,2.066285554388999e-08,6.075298224819095e-08,4.7586019563760224e-08,1.3957871945664004e-09,1.5199607020456906e-11
12.32,2.062721796097033e-08,6.069086313121994e-08,4.752628935749998e-08,1.3929975759872108e-09,1.598517271951244e-11
12.33,2.0609087928163967e-08,6.058904386989422e-08,4.7425672140680346e-08,1.3920089947271456e-09,1.5468424041831326e-11
12.34,2.0560236086742777e-08,6.051877877659557e-08,4.7363439240109663e-08,1.3900518084225051e-09,1.559613736844815e-11
12.35,2.0562498053543182e-08,6.038066989545028e-08,4.731826515485682e-08,1.390010895808974e-09,1.5688407888811666e-11
12.36,2.0503190927872262e-08,6.034082667261645e-08,4.72372069312387e-08,1.3843199484743512e-09,1.5545052412617355e-11
12.370000000000001,2.0441951781839977e-08,6.021197795854753e-08,4.716482999787725e-08,1.3814172581466247e-09,1.5705575318758645e-11
12.38,2.0460033793094028e-08,6.008526950103773e-08,4.707786849962198e-08,1.3779457152578266e-09,1.5467799072942397e-11
12.39,2.0445121670869815e-08,5.999819364589037e-08,4.702112885226315e-08,1.3769196169387034e-09,1.6067639990814816e-11
12.4,2.046249312550049e-08,5.994224037306578e-08,4.694809254809122e-08,1.3750667427173978e-09,1.5732291740951646e-11
12.41,2.039445382588259e-08,5.9834836797507e-08,4.684786571868642e-08,1.3723968746935792e-09,1.538642502480817e-11
12.42,2.0303803548841514e-08,5.971342750570854e-08,4.6796375489751295e-08,1.3698856429760043e-09,1.5712721165496035e-11
12.43,2.0255462169631232e-08,5.964586081209577e-08,4.668208567509423e-08,1.369942203630386e-09,1.5236252959379883e-11
12.44,2.0286831047326736e-08,5.951528199976057e-08,4.666198752856175e-08,1.3667145533038985e-09,1.5237177906180238e-11
12.450000000000001,2.0304117269294987e-08,5.950241790722295e-08,4.661023678929501e-08,1.3600647298069755e-09,1.5377684216986694e-11
12.46,2.0268918873391727e-08,5.937512048005812e-08,4.650583756313842e-08,1.3601879066448448e-09,1.5535661858248503e-11
12.47,2.0169572675383438e-08,5.931825969714722e-08,4.644476505629107e-08,1.3597741778051972e-09,1.5347299362788174e-11
12.48,2.010872699930044e-08,5.924141736819848e-08,4.638321222025362e-08,1.3588265427053069e-09,1.4947437663358466e-11
12.49,2.0076260145973255e-08,5.91107421757468e-08,4.6319383008211295e-08,1.3579026292833365e-09,1.5756635564013962e-11
12.5,2.0073732287096036e-08,5.903884452332683e-08,4.624933165216386e-08,1.3557334179470394e-09,1.5689698955644314e-11
12.51,2.0025670439739392e-08,5.8976392219893867e-08,4.6182308615292834e-08,1.3526109706915146e-09,1.5217621517346938e-11
12.52,2.0071891014116907e-08,5.887954447523362e-08,4.6113769266999933e-08,1.3534447821834061e-09,1.4751507711751204e-11
12.530000000000001,1.9988702748357565e-08,5.877744375936621e-08,4.603654812334945e-08,1.3492582815020623e-09,1.5466727150624817e-11
12.540000000000001,2.0027471339117518e-08,5.869938078673299e-08,4.599183409766123e-08,1.3472418629155854e-09,1.5336625602258173e-11
12.55,1.9866173936255225e-08,5.86307856599402e-08,4.5907884882963025e-08,1.3443138912984848e-09,1.46617435539017e-11
12.56,1.993307746965525e-08,5.852975304786993e-08,4.584311689654044e-08,1.3415992409018495e-09,1.515899879935482e-11
12.57,1.9909633292008914e-08,5.845795340070959e-08,4.5770542638371416e-08,1.3389978676824662e-09,1.5491673683827885e-11
12.58,1.9836435205558726e-08,5.8332799121469967e-08,4.57061704920219e-08,1.338035171865331e-09,1.4355217746923747e-11
12.59,1.9863854470210996e-08,5.823891097508257e-08,4.5638386436705715e-08,1.3327641135686581e-09,1.4735818444625685e-11
12.6,1.9773696406784375e-08,5.819832061179137e-08,4.5552899173780696e-08,1.3370681823730378e-09,1.5068225537646566e-11
12.61,1.976612753972925e-08,5.8046812548299246e-08,4.550421798723922e-08,1.3327580134921722e-09,1.4732493400357932e-11
12.620000000000001,1.9710175482681403e-08,5.79832066154425e-08,4.541828304156582e-08,1.3301632718273815e-09,1.489514894450607e-11
12.63,1.968844217967473e-08,5.792325419274903e-08,4.5360076211544005e-08,1.3295337485171814e-09,1.4880158201946743e-11
12.64,1.9692841288915846e-08,5.781304671251379e-08,4.5285048142833585e-08,1.328688318072755e-09,1.4887200601946097e-11
12.65,1.9696852101106538e-08,5.771503154526556e-08,4.524993364294513e-08,1.326001779161719e-09,1.5003058014768173e-11
12.66,1.967638592099943e-08,5.764492662800081e-08,4.5170382736941696e-08,1.3246117436044266e-09,1.51033521664517e-11
12.67,1.9569354165445217e-08,5.7614339078260446e-08,4.509535140698878e-08,1.3217557790110833e-09,1.503211402831633e-11
12.68,1.9558921256149637e-08,5.7510709529186396e-08,4.504085866816663e-08,1.3181130910120489e-09,1.5081629075046628e-11
12.69,1.9542280646266032e-08,5.7433400956915816e-08,4.4979212647231543e-08,1.3158134035878443e-09,1.4863475660198794e-11
12.700000000000001,1.9514921517984524e-08,5.733760715156934e-08,4.490572644605596e-08,1.314509338199004e-09,1.4713329192417076e-11
12.71,1.9502857650126556e-08,5.7257124008646215e-08,4.4869531097352643e-08,1.3125286287596273e-09,1.4944458783046543e-11
12.72,1.943139934769352e-08,5.7158099393435935e-08,4.478475853441182e-08,1.3130302646002799e-09,1.5079001777651984e-11
12.73,1.939257529997849e-08,5.70927709582111e-08,4.470416238769045e-08,1.310000155034245e-09,1.4807017782058894e-11
12.74,1.9387470607746253e-08,5.699099291465044e-08,4.466152016407392e-08,1.3089449338487648e-09,1.482875965723338e-11
12.75,1.93756163007911e-08,5.6937088099783595e-08,4.459368098197011e-08,1.3068514285685506e-09,1.4451326027809822e-11
12.76,1.937954950674363e-08,5.683351360047353e-08,4.453468848569136e-08,1.3034241374142155e-09,1.48433210569789e-11
12.77,1.9347470652237153e-08,5.67386702179701e-08,4.446312509203902e-08,1.3045166303319902e-09,1.404073490750222e-11
12.780000000000001,1.9329330041387016e-08,5.665494010704408e-08,4.439516395521903e-08,1.2995081230352364e-09,1.4816603517707676e-11
12.790000000000001,1.920861703817282e-08,5.659170141395545e-08,4.432838691684879e-08,1.2973527630297733e-09,1.4225188823824705e-11
12.8,1.9224487861978725e-08,5.6500306348805807e-08,4.4280672237607154e-08,1.2958144084757711e-09,1.455845794164513e-11
12.81,1.927682304275199e-08,5.644004461272665e-08,4.419359482123649e-08,1.2939283980833621e-09,1.441515793293589e-11
12.82,1.916833534137565e-08,5.636094905705968e-08,4.415403342385509e-08,1.2916270072682806e-09,1.491487427067189e-11
12.83,1.91318921343187e-08,5.628979148026819e-08,4.409277809056992e-08,1.2914261545586448e-09,1.4174540496258518e-11
12.84,1.9125945173494587e-08,5.622123359581362e-08,4.401369976158586e-08,1.2898397358053198e-09,1.4254141871973847e-11
12.85,1.909736668531113e-08,5.611540865409251e-08,4.395202093770971e-08,1.2855335050820418e-09,1.4882509493346653e-11
12.86,1.907102676123472e-08,5.6050701302258464e-08,4.387946618719882e-08,1.2855466775358931e-09,1.4567822973519775e-11
12.870000000000001,1.907713095798662e-08,5.59299998480833e-08,4.3838345015194586e-08,1.2826513483972275e-09,1.470328851731819e-11
12.88,1.9005869558796807e-08,5.589741398397196e-08,4.3778324134244194e-08,1.284391526639798e-09,1.4145692207060738e-11
12.89,1.894974455523304e-08,5.582851509393682e-08,4.371704513343304e-08,1.280367518954033e-09,1.461720205526093e-11
12.9,1.8960414265668303e-08,5.575071968806896e-08,4.367071918606383e-08,1.27691277635012e-09,1.4291510884046697e-11
12.91,1.8945060907578556e-08,5.5648525396257486e-08,4.359554262047981e-08,1.2774974175406008e-09,1.4838638177076253e-11
12.92,1.890620911334421e-08,5.559772386976978e-08,4.3531976412578335e-08,1.2746616708594649e-09,1.3979111254364824e-11
12.93,1.8910377481859745e-08,5.5493304679541854e-08,4.3479550875170414e-08,1.2760387808580175e-09,1.4596088396932362e-11
12.94,1.8917127583227405e-08,5.53824167812258e-08,4.3418236072692905e-08,1.2722860039398517e-09,1.4446442593756766e-11
12.950000000000001,1.8838094779583416e-08,5.5386030722139144e-08,4.335091156653073e-08,1.2710208451496345e-09,1.4374291153624138e-11
12.96,1.8824867278945084e-08,5.5195921915876885e-08,4.3299371297442434e-08,1.2661967488942572e-09,1.444576604348561e-11
12.97,1.874507154738599e-08,5.5165231131005857e-08,4.323292820250974e-08,1.26614814594545e-09,1.40257882689856e-11
12.98,1.869823392261339e-08,5.509208319726738e-08,4.317593239904154e-08,1.264657037381036e-09,1.4054774676489875e-11
12.99,1.8742201023210792e-08,5.4998495429413606e-08,4.3077935418792e-08,1.2624286240847858e-09,1.4323959641467118e-11
13.0,1.8717389194545905e-08,5.495068156241542e-08,4.305088050798253e-08,1.260416926321124e-09,1.39605724274014e-11
13.01,1.8741558476334204e-08,5.486658333968178e-08,4.296545644883951e-08,1.256685034155737e-09,1.4217150060919173e-11
13.02,1.8663757962598178e-08,5.4840017742475275e-08,4.2930225100926745e-08,1.2545106434602996e-09,1.4176233273560863e-11
13.030000000000001,1.8571440206410255e-08,5.4714494711453626e-08,4.287725892143181e-08,1.2572472786740852e-09,1.4090099241143793e-11
13.040000000000001,1.8578879873953535e-08,5.467885475576186e-08,4.28147401376126e-08,1.2535305722432395e-09,1.435682690173952e-11
13.05,1.855678766354789e-08,5.460838583054805e-08,4.275705209934766e-08,1.2513721057668235e-09,1.3541117045013705e-11
13.06,1.8542772646036895e-08,5.455348136008138e-08,4.270643866176286e-08,1.252286974151086e-09,1.4492575019570597e-11
13.07,1.855593974176966e-08,5.445936794346486e-08,4.26416507662073e-08,1.2493772258390228e-09,1.435778187182408e-11
13.08,1.852390658812147e-08,5.4384836001824344e-08,4.26008603178743e-08,1.2484066523440462e-09,1.4001320712920816e-11
13.09,1.8442361730041253e-08,5.4291017652011296e-08,4.252406362408896e-08,1.2474158024692817e-09,1.4063056547222376e-11
13.1,1.8487172761250824e-08,5.4225011750106634e-08,4.2472996312540815e-08,1.2433871848452862e-09,1.4467417451112661e-11
13.11,1.848812223122435e-08,5.411587838641952e-08,4.241417765413535e-08,1.2405644543139172e-09,1.4096589722594685e-11
13.120000000000001,1.8409646919825503e-08,5.4041768409454046e-08,4.236489544012241e-08,1.2413981673650592e-09,1.3773751278724438e-11
13.13,1.8357724521384575e-08,5.397506411648042e-08,4.229013468774701e-08,1.2405009809800657e-09,1.376334826840133e-11
13.14,1.837462544247491e-08,5.389562955062259e-08,4.225795984358534e-08,1.2375041078798282e-09,1.4108601149639269e-11
13.15,1.8309250859892412e-08,5.3840844330425576e-08,4.2173281851705304e-08,1.2368364178462597e-09,1.417385011790082e-11
13.16,1.832382919582374e-08,5.376196333970754e-08,4.210692489072344e-08,1.2334671190008792e-09,1.3906983767323975e-11
13.17,1.8275183076838033e-08,5.372070738687311e-08,4.206490875403792e-08,1.2310411940963901e-09,1.356590435152715e-11
13.18,1.820810946815323e-08,5.363500371898003e-08,4.198935070476394e-08,1.2294326016395327e-09,1.3323206152779902e-11
13.19,1.8193775417050884e-08,5.35717620422217e-08,4.196046352913104e-08,1.2271274589009085e-09,1.3850683440578088e-11
13.200000000000001,1.8194909559586218e-08,5.348831359704228e-08,4.188217733732179e-08,1.2270328848927173e-09,1.4032860308373852e-11
13.21,1.8248643011089543e-08,5.3412882148662864e-08,4.1840148124588386e-08,1.2270955989159615e-09,1.4021233562930969e-11
13.22,1.815824447332336e-08,5.335863769629372e-08,4.178467160420811e-08,1.2253717444835642e-09,1.4188187005966404e-11
13.23,1.81189206373887e-08,5.3290123849249784e-08,4.1722854829163817e-08,1.2247460796251634e-09,1.3475678175699448e-11
13.24,1.810169220738368e-08,5.3240002164748814e-08,4.167621141522914e-08,1.219349180521659e-09,1.3613308269214131e-11
13.25,1.8056120788733024e-08,5.315085521531036e-08,4.161672029710165e-08,1.2185814318733535e-09,1.3642943852218412e-11
13.26,1.8079432353825426e-08,5.310811579611317e-08,4.1570762231302734e-08,1.2184309916161194e-09,1.3298045402759159e-11
13.27,1.8022009137103797e-08,5.296615778619727e-08,4.1525074298482784e-08,1.215666911853919e-09,1.4102980680732582e-11
13.280000000000001,1.7986416276364957e-08,5.292359453012064e-08,4.143798695398544e-08,1.2147943525913582e-09,1.3938748790747806e-11
13.290000000000001,1.7987488741017507e-08,5.286531806903669e-08,4.140091314852302e-08,1.2121496908846956e-09,1.2815535043000168e-11
13.3,1.7925343745954454e-08,5.2767433475639004e-08,4.136000814746172e-08,1.2106124985512e-09,1.3271202331476963e-11
13.31,1.7979700697873582e-08,5.2698148291246946e-08,4.129302424983187e-08,1.210680119982696e-09,1.42692513748847e-11
13.32,1.7923146638738524e-08,5.2633869472978785e-08,4.1234618178696095e-08,1.2103595120974823e-09,1.3563591515805691e-11
13.33,1.7872460100246204e-08,5.2575326238671614e-08,4.1184610483355867e-08,1.2049929480460688e-09,1.3460558715532207e-11
13.34,1.7854548964785547e-08,5.2481182941837345e-08,4.113356987367575e-08,1.2039954251279402e-09,1.3659903600608967e-11
13.35,1.7878181897977808e-08,5.243229436079477e-08,4.107525910603242e-08,1.2023227349908881e-09,1.3621455378464235e-11
13.36,1.7850094297349634e-08,5.2344085233104545e-08,4.103142435583004e-08,1.200723560572165e-09,1.364902014411392e-11
13.370000000000001,1.7794907863582722e-08,5.2326044800581597e-08,4.0959343547584887e-08,1.2009245202501757e-09,1.3424817534210561e-11
13.38,1.7742774911895884e-08,5.224709375075796e-08,4.0888570218394414e-08,1.1988596244372885e-09,1.3326366724800063e-11
13.39,1.777336731511989e-08,5.2208249812379853e-08,4.087600392546444e-08,1.1967104407797104e-09,1.31516405891832e-11
13.4,1.77103088843674e-08,5.213362178315534e-08,4.0812984562038407e-08,1.1941359002153208e-09,1.3208331236149604e-11
13.41,1.771297562013898e-08,5.20440015206641e-08,4.075697612484964e-08,1.1940776470359428e-09,1.3513153770776221e-11
13.42,1.7752423163239877e-08,5.200326297945713e-08,4.070810719430115e-08,1.1934453048086218e-09,1.3330264975256501e-11
13.43,1.75873400254654e-08,5.1913354984408136e-08,4.0667219595764716e-08,1.192051750187591e-09,1.3023395547483635e-11
13.44,1.761106078220116e-08,5.18462300358191e-08,4.060123531960781e-08,1.191663595793036e-09,1.3215255488858183e-11
13.450000000000001,1.7624635281988928e-08,5.177876279359161e-08,4.05572030949833e-08,1.186318005205708e-09,1.3467153253200213e-11
13.46,1.7545318985182272e-08,5.169886706981834e-08,4.050784785806324e-08,1.1878302802848926e-09,1.3440061717845088e-11
13.47,1.759126955837065e-08,5.1619727121740847e-08,4.046742446159157e-08,1.183857443115724e-09,1.375376906479097e-11
13.48,1.7573569823284212e-08,5.1530919807612845e-08,4.039324258170889e-08,1.1807305432301434e-09,1.3432928857810128e-11
13.49,1.7580870628013337e-08,5.1492241511846396e-08,4.035246546303742e-08,1.1847587490232196e-09,1.3499786420420058e-11
13.5,1.7579362113164265e-08,5.1404915435978696e-08,4.028048272337484e-08,1.1794580666335338e-09,1.381230819287474e-11
13.51,1.7472924501504732e-08,5.1386595361071394e-08,4.0255944804533786e-08,1.1770246512811654e-09,1.34048594590883e-11
13.52,1.7438917024297853e-08,5.131822667614391e-08,4.0179725978985415e-08,1.1764153766709527e-09,1.2742997609141051e-11
13.530000000000001,1.7392248840634028e-08,5.12355693654879e-08,4.0134097784773334e-08,1.1755574001027478e-09,1.2931093366549135e-11
13.540000000000001,1.7381975350981332e-08,5.120270439945237e-08,4.0078870970539155e-08,1.174781818294414e-09,1.3446947698087977e-11
13.55,1.741883410853385e-08,5.112690436328449e-08,4.004582641451322e-08,1.1693568411083713e-09,1.3268098757611557e-11
13.56,1.7429659455633844e-08,5.104790518505864e-08,3.9986449844361107e-08,1.1692687932716513e-09,1.3386053078973949e-11
13.57,1.7335992199453602e-08,5.099723958847235e-08,3.993340864129137e-08,1.1677482598895316e-09,1.3251792374753915e-11
13.58,1.7329116191380513e-08,5.093289460270094e-08,3.988838307225826e-08,1.1673089728970766e-09,1.2987133047015784e-11
13.59,1.7283029471673992e-08,5.085820010241696e-08,3.982795646305158e-08,1.1657887660556844e-09,1.3208840509049629e-11
13.6,1.724595754429506e-08,5.080858630846357e-08,3.9784044528324494e-08,1.1662170744229473e-09,1.2764943166421642e-11
13.61,1.728022627020543e-08,5.072938282466328e-08,3.97372468932199e-08,1.1650456049707813e-09,1.2925170794883807e-11
13.620000000000001,1.7271029923455223e-08,5.068972883661796e-08,3.969660021834468e-08,1.1635724291896209e-09,1.3374373628628667e-11
13.63,1.7225721235688776e-08,5.061283674037137e-08,3.9611213356104954e-08,1.1596511923707267e-09,1.2890408821985109e-11
13.64,1.7167137700988858e-08,5.057016332953414e-08,3.959747904114475e-08,1.1580586449141764e-09,1.3260419034243084e-11
13.65,1.715319759060141e-08,5.04660962093046e-08,3.9552896249759215e-08,1.1592797980396133e-09,1.326043165258497e-11
13.66,1.7212882499817624e-08,5.042513987057131e-08,3.9504315029235486e-08,1.1601534341092275e-09,1.3544793552371031e-11
13.67,1.716015524367951e-08,5.034209466527098e-08,3.943476862761019e-08,1.155519240013249e-09,1.3195085874552715e-11
13.68,1.7156817667889844e-08,5.028413182702633e-08,3.9402147446685566e-08,1.1526349787876684e-09,1.303864929149645e-11
13.69,1.7090427939638156e-08,5.020687408290142e-08,3.932610145403889e-08,1.1511409913762347e-09,1.3120753505749136e-11
13.700000000000001,1.7024224784073673e-08,5.015963186450109e-08,3.931120001698216e-08,1.1509281868350286e-09,1.2825151565661145e-11
13.71,1.7050682228108477e-08,5.0107098589284214e-08,3.925009868845425e-08,1.1512497612160803e-09,1.307118283984863e-11
13.72,1.7057966242466528e-08,5.0035843601719856e-08,3.919212779822048e-08,1.1505894794084968e-09,1.2825423666563698e-11
13.73,1.7033617418400665e-08,4.99868133544832e-08,3.915504903193985e-08,1.1473445947898767e-09,1.2805883254687833e-11
13.74,1.7004942842490945e-08,4.992551141832806e-08,3.9091341246968624e-08,1.1446656977684638e-09,1.321474708257045e-11
13.75,1.696582649445205e-08,4.9875196891763815e-08,3.905521122053939e-08,1.1464482295068983e-09,1.2683651866830938e-11
13.76,1.6988041284794724e-08,4.9821378739141505e-08,3.901498551369386e-08,1.1431636292279756e-09,1.3091186120521071e-11
13.77,1.69043286908637e-08,4.974452336100278e-08,3.896828321640497e-08,1.1417101584669035e-09,1.271234853876878e-11
13.780000000000001,1.6940249719169907e-08,4.9698585809677514e-08,3.890924667389284e-08,1.1400291187524876e-09,1.3012691749730053e-11
13.790000000000001,1.6862234516195203e-08,4.963510788668489e-08,3.88707093009315e-08,1.1380473171020487e-09,1.3149705871124373e-11
13.8,1.6812959855373796e-08,4.9539960593043957e-08,3.8831756727602666e-08,1.1386708354902388e-09,1.2806337879318995e-11
13.81,1.684642066649268e-08,4.950408504568056e-08,3.876548650065568e-08,1.1360178501609434e-09,1.2946673880209023e-11
13.82,1.682686287120395e-08,4.942831002991139e-08,3.8733760720594795e-08,1.1358612482549093e-09,1.2743727391996455e-11
13.83,1.681767251265238e-08,4.939270444397759e-08,3.8677810745589273e-08,1.1329519496617904e-09,1.244065838871286e-11
13.84,1.6751560367979947e-08,4.931472930295377e-08,3.8661338739455726e-08,1.1317816429952457e-09,1.2711259564852903e-11
13.85,1.679736947476398e-08,4.924393163916722e-08,3.8592968016249755e-08,1.1280785104809094e-09,1.2308318887524025e-11
13.86,1.6763839616969834e-08,4.9230496133055116e-08,3.854214557926191e-08,1.1288714050568174e-09,1.2976520248112961e-11
13.870000000000001,1.6759304278526455e-08,4.913243975515373e-08,3.850304445712282e-08,1.1283940617668935e-09,1.2661152508158737e-11
13.88,1.6714978383354642e-08,4.907107454812598e-08,3.843710319712543e-08,1.1261826556764181e-09,1.2366932142822563e-11
13.89,1.6638081425008445e-08,4.903139617193598e-08,3.839710233496889e-08,1.1250099502810536e-09,1.3006431743679528e-11
13.9,1.665903249227601e-08,4.8958543358754934e-08,3.837844874961803e-08,1.1235378364042049e-09,1.2645781676550203e-11
13.91,1.666008342840855e-08,4.892523339171709e-08,3.832209436860041e-08,1.1226572764792625e-09,1.2454422698555919e-11
13.92,1.6586725388768244e-08,4.88463197305734e-08,3.828001135226592e-08,1.1193380641212392e-09,1.2518886627260457e-11
13.93,1.660496310589193e-08,4.8792217774390254e-08,3.822019794120966e-08,1.1211625633922324e-09,1.2329804263276937e-11
13.94,1.6603088646974983e-08,4.873507504636668e-08,3.8170768193676734e-08,1.119192862592813e-09,1.246146583695592e-11
13.950000000000001,1.652203271206109e-08,4.870000151321796e-08,3.812799097601723e-08,1.1183689200893672e-09,1.2810172985751386e-11
13.96,1.6549805906111755e-08,4.8642229470206495e-08,3.808972784844467e-08,1.1174931672844176e-09,1.2560703537876349e-11
13.97,1.6549517659948063e-08,4.857184018495706e-08,3.8026955381563186e-08,1.115133345697897e-09,1.2602294610101811e-11
13.98,1.6546469683945596e-08,4.853425829072023e-08,3.801006337574719e-08,1.1138882647912488e-09,1.2107250881255908e-11
13.99,1.649304945192958e-08,4.844059134266508e-08,3.7949514685481486e-08,1.1140949392854497e-09,1.2813265369975128e-11
14.0,1.6464964559047652e-08,4.8367483787754575e-08,3.791790984096309e-08,1.1102719613936163e-09,1.2491489350025987e-11
14.01,1.6453115903467443e-08,4.835262943521981e-08,3.786923407945068e-08,1.1072037745122102e-09,1.2414738473108729e-11
14.02,1.643069767706147e-08,4.827308946306329e-08,3.783195234525921e-08,1.1087234600816276e-09,1.2438028955734149e-11
14.030000000000001,1.640125316668163e-08,4.823341878385623e-08,3.7780642199546885e-08,1.1068754213182501e-09,1.2544325953000627e-11
14.040000000000001,1.6430773850798426e-08,4.8166903881916175e-08,3.774080538692876e-08,1.1047876986543756e-09,1.2355990933246007e-11
14.05,1.6391051694131345e-08,4.811523732658552e-08,3.770398445629404e-08,1.1028419934247844e-09,1.2570201360178347e-11
14.06,1.6398380738414664e-08,4.804620844056103e-08,3.7629701466085114e-08,1.1031205346160207e-09,1.2394395336380644e-11
14.07,1.632638759611926e-08,4.798498646550372e-08,3.7601281658846467e-08,1.1008867091270407e-09,1.2516264211826162e-11
14.08,1.6306159554331493e-08,4.79334586262705e-08,3.755222432334855e-08,1.0999632447158778e-09,1.228974060401026e-11
14.09,1.625080007497044e-08,4.78919131320856e-08,3.7502613756215174e-08,1.0988150790601873e-09,1.2370968263299762e-11
14.1,1.6280504278389444e-08,4.7846761455796295e-08,3.7467451114672375e-08,1.0978473695155308e-09,1.2157388081330118e-11
14.11,1.629322751997542e-08,4.778562176770452e-08,3.742527242222596e-08,1.0969458244610773e-09,1.2351319700390772e-11
14.120000000000001,1.6293315169367755e-08,4.773902093438467e-08,3.7379938676248005e-08,1.0943227562920993e-09,1.2484165149587384e-11
14.13,1.626150677405062e-08,4.7677078271514336e-08,3.734311267120835e-08,1.0931162265372081e-09,1.2105182496946563e-11
14.14,1.6148454494284157e-08,4.7634507038933844e-08,3.729566814408519e-08,1.0917408436744726e-09,1.2322735824648136e-11
14.15,1.6169998659727812e-08,4.7538457267878056e-08,3.725189398251847e-08,1.0916150301411042e-09,1.2247375932323162e-11
14.16,1.6117574328317884e-08,4.7508292454251565e-08,3.721678318000911e-08,1.092373151133116e-09,1.227043307503583e-11
14.17,1.6127889471266012e-08,4.744452013571334e-08,3.718043741860435e-08,1.0887184568299996e-09,1.22577013011341e-11
14.18,1.6156611975153558e-08,4.739731071276669e-08,3.712462697215337e-08,1.087123915571126e-09,1.2479533986729326e-11
14.19,1.6127677706195797e-08,4.734657404490152e-08,3.7112392438069586e-08,1.085131206979412e-09,1.2089965705903068e-11
14.200000000000001,1.6045626184786216e-08,4.72818433319974e-08,3.704946563001469e-08,1.0850641734509054e-09,1.2215320024300888e-11
14.21,1.6050949045529043e-08,4.724848640968647e-08,3.7018060463479085e-08,1.0841697189679054e-09,1.2027943054270037e-11
14.22,1.607558221227854e-08,4.7170684912192265e-08,3.694158604663873e-08,1.0835107759756247e-09,1.2223650512531668e-11
14.23,1.6068208878453676e-08,4.7142331388351917e-08,3.692577915444196e-08,1.0839182701395235e-09,1.2233287582244097e-11
14.24,1.6037642442922855e-08,4.707172648760649e-08,3.688611514792219e-08,1.0780431689945456e-09,1.2095806285924286e-11
14.25,1.6028029245520857e-08,4.703368403435497e-08,3.684402550784518e-08,1.0782589896034771e-09,1.2290106739756317e-11
14.26,1.594872696977522e-08,4.6978902686884496e-08,3.6796734408645384e-08,1.079317205775188e-09,1.1970890723160521e-11
14.27,1.5941340716462365e-08,4.6938143701828513e-08,3.675502040049319e-08,1.0776049868623252e-09,1.22386324196658e-11
14.280000000000001,1.5980469987148385e-08,4.686689745681468e-08,3.671528839212637e-08,1.0759429979017055e-09,1.2237431773681149e-11
14.290000000000001,1.5945364509726308e-08,4.6821205180454826e-08,3.666997638772382e-08,1.0741790342995625e-09,1.2430189678565142e-11
14.3,1.5927976106451284e-08,4.6764989961091104e-08,3.663186493020199e-08,1.0733394566023296e-09,1.2019077428096986e-11
14.31,1.591935250526316e-08,4.6722133519676676e-08,3.6576063292761016e-08,1.0717908074537652e-09,1.2297040464466899e-11
14.32,1.589457246942056e-08,4.667667431900694e-08,3.655434971374391e-08,1.0702112615236154e-09,1.1961783751445455e-11
14.33,1.5873889831697497e-08,4.6604144814088366e-08,3.6509267923312237e-08,1.071202129681288e-09,1.2008140832610906e-11
14.34,1.5851860263364103e-08,4.6562134567522894e-08,3.646024616147968e-08,1.0673640449405446e-09,1.2191257363465236e-11
14.35,1.582150597711634e-08,4.651584319460057e-08,3.642962409591823e-08,1.0677252626411535e-09,1.2091610350059813e-11
14.36,1.580846700137986e-08,4.645716613811244e-08,3.6391834688398757e-08,1.0656404564962416e-09,1.2117305959805719e-11
14.370000000000001,1.580817847128557e-08,4.641340526239333e-08,3.635015648251318e-08,1.0650340543530932e-09,1.2056404270522057e-11
14.38,1.5760736790216915e-08,4.6378807011305874e-08,3.6314163098271756e-08,1.0638413593663672e-09,1.1877862622428061e-11
14.39,1.5778087249653302e-08,4.628856048185058e-08,3.627842806545241e-08,1.0607386847502457e-09,1.1945147253692361e-11
14.4,1.5721048882201697e-08,4.626145890631007e-08,3.6234650538767007e-08,1.0607236983653498e-09,1.192620619885234e-11
14.41,1.572474961600966e-08,4.6192520886591664e-08,3.618340738283259e-08,1.059014493527926e-09,1.162017849139737e-11
14.42,1.568122559665358e-08,4.6125239258493476e-08,3.614638764067136e-08,1.0576945224833755e-09,1.1809717319800359e-11
14.43,1.567972853562955e-08,4.6089056008104955e-08,3.6117914779332276e-08,1.0576279597666743e-09,1.170396401664096e-11
14.44,1.5656992779451404e-08,4.604011527609114e-08,3.607936392483861e-08,1.0558090878324832e-09,1.1627186716539379e-11
14.450000000000001,1.5650876318825043e-08,4.600823783018737e-08,3.6024536671288034e-08,1.0566943095452167e-09,1.147110463151397e-11
14.46,1.5631208323160982e-08,4.598201292031515e-08,3.5987525044846975e-08,1.0534882586802583e-09,1.2125076550410032e-11
14.47,1.562369203734703e-08,4.590042715479872e-08,3.595471685947068e-08,1.053385414529987e-09,1.1759551530414429e-11
14.48,1.5611590584285196e-08,4.585643925336307e-08,3.590866219426113e-08,1.0519753218049852e-09,1.1803262400021946e-11
14.49,1.561433892676107e-08,4.582305055828808e-08,3.5875266841812896e-08,1.0489060140638158e-09,1.18171311158136e-11
14.5,1.5561011269354806e-08,4.576182673284038e-08,3.584184240475236e-08,1.0500607744551103e-09,1.1688264920209823e-11
14.51,1.5510925663634543e-08,4.570183606824782e-08,3.579273373648038e-08,1.0488388956033484e-09,1.1782909510562925e-11
14.52,1.552582140440952e-08,4.566297131001679e-08,3.575907471043775e-08,1.0454315419511663e-09,1.205316978839969e-11
14.530000000000001,1.5523220675346486e-08,4.558962720853215e-08,3.5725442039426e-08,1.0463565609976012e-09,1.2176611887725809e-11
14.540000000000001,1.5504114151099823e-08,4.556801506547933e-08,3.567773619384947e-08,1.0443528873555551e-09,1.1462502695841083e-11
14.55,1.546708242495175e-08,4.551739178503082e-08,3.564357334729927e-08,1.0432046822149517e-09,1.1881183071707642e-11
14.56,1.5521684722383245e-08,4.544658556406661e-08,3.560201707629035e-08,1.0416841027196428e-09,1.1733335876148132e-11
14.57,1.55065608810951e-08,4.539619703077038e-08,3.557774933395802e-08,1.0418632728455913e-09,1.1576577192668768e-11
14.58,1.5431643964861898e-08,4.535817305074959e-08,3.553501564419469e-08,1.0400830937146557e-09,1.1548207319950973e-11
14.59,1.540940922174267e-08,4.529701457036733e-08,3.5481279936759324e-08,1.0395126215575386e-09,1.1569304834333948e-11
14.6,1.541795786290876e-08,4.5274472506226214e-08,3.545929837715153e-08,1.040820495216811e-09,1.1599729990217083e-11
14.61,1.533129598730176e-08,4.521445345477597e-08,3.542388769883131e-08,1.0359250039149e-09,1.1764873632885451e-11
14.620000000000001,1.5412220160920024e-08,4.5168730335222036e-08,3.5382231668136806e-08,1.0362133863951412e-09,1.1595533892487382e-11
14.63,1.5369689871194736e-08,4.512867120489439e-08,3.533549838069723e-08,1.0350537233134213e-09,1.1533306160612716e-11
14.64,1.5329371613970194e-08,4.5069443763107405e-08,3.5308520815092984e-08,1.033573486985919e-09,1.2051466242534876e-11
14.65,1.5274960346631164e-08,4.502410439665988e-08,3.528089477292054e-08,1.0325739700701137e-09,1.1419785035215379e-11
14.66,1.5326094712840626e-08,4.4985771450427246e-08,3.523279607644245e-08,1.0311806938879585e-09,1.151925674928422e-11
14.67,1.5274508924518745e-08,4.4930196322921434e-08,3.5197589504491956e-08,1.0306206868739228e-09,1.148582773272893e-11
14.68,1.5290340791077602e-08,4.487199516341651e-08,3.515595177257894e-08,1.0298591801762408e-09,1.1866092462755075e-11
14.69,1.5306137657374388e-08,4.486158047671494e-08,3.51103474127144e-08,1.0282053707802257e-09,1.13825933957054e-11
14.700000000000001,1.5209656280820646e-08,4.4793265630962536e-08,3.5082592273915585e-08,1.029591501649925e-09,1.127898331304294e-11
14.71,1.522345420991749e-08,4.4737446835875745e-08,3.505319490777975e-08,1.0278617463838333e-09,1.1471046830782459e-11
14.72,1.5212936520771402e-08,4.46990756577875e-08,3.5021113107205816e-08,1.0255985175623302e-09,1.1383388823509079e-11
14.73,1.5225283029473712e-08,4.466327526872541e-08,3.4991588037058116e-08,1.0244374920104443e-09,1.151489565224158e-11
14.74,1.5166798104979825e-08,4.461865555216462e-08,3.4918903017663676e-08,1.0241100220154317e-09,1.1272314719393775e-11
14.75,1.5150563840655488e-08,4.4552441230423944e-08,3.4906998252524274e-08,1.0224388654733566e-09,1.1417082734691828e-11
14.76,1.5101580502206884e-08,4.451319824498278e-08,3.485862955582319e-08,1.0210986883661335e-09,1.14271316647797e-11
14.77,1.5106032544707668e-08,4.446678446230367e-08,3.4830295142022735e-08,1.0208420733033787e-09,1.1556749851308405e-11
14.780000000000001,1.51186252769942e-08,4.440388661692313e-08,3.4802528335611466e-08,1.0201386939599538e-09,1.148951129678146e-11
14.790000000000001,1.511536952618626e-08,4.4368910843960345e-08,3.477167412420618e-08,1.0185341393194564e-09,1.1542417393665715e-11
14.8,1.509391680185226e-08,4.4325482244333724e-08,3.473096196695966e-08,1.0170866378105e-09,1.137866954852526e-11
14.81,1.5070479292672488e-08,4.430369949128174e-08,3.4706228872574604e-08,1.0180791847063685e-09,1.163120603475507e-11
14.82,1.505428147036696e-08,4.4232942338662617e-08,3.465812566924129e-08,1.0169785552268526e-09,1.1513560728179542e-11
14.83,1.506650511606118e-08,4.418271075111608e-08,3.460216862199321e-08,1.013478364851666e-09,1.1349566159798856e-11
14.84,1.507307666771885e-08,4.413875527252391e-08,3.457594138289805e-08,1.0128134031021517e-09,1.1365841724680768e-11
14.85,1.4988862798476213e-08,4.4101281266349946e-08,3.4537020077987164e-08,1.0113875540731004e-09,1.1566817411243309e-11
14.86,1.4988246358441358e-08,4.40587352738693e-08,3.4507787571777285e-08,1.01129628238388e-09,1.1349981578212058e-11
14.870000000000001,1.4985639855935628e-08,4.4014361688016744e-08,3.4476333083381606e-08,1.0101928945039075e-09,1.1056170760389464e-11
14.88,1.4988250265809198e-08,4.397934400287859e-08,3.444464101582704e-08,1.008551884951908e-09,1.1373092992660054e-11
14.89,1.493923399008415e-08,4.392509466043616e-08,3.440557557566828e-08,1.0066604232774928e-09,1.1099320599403349e-11
14.9,1.4930744179908836e-08,4.3890826483155e-08,3.437546111937423e-08,1.006772174323209e-09,1.1343924795079649e-11
14.91,1.4919917373971323e-08,4.3837877642941294e-08,3.433751897221052e-08,1.0064803807157789e-09,1.1620709428294094e-11
14.92,1.488915537306556e-08,4.3800003045652336e-08,3.430670398337493e-08,1.0039131723791743e-09,1.1129113445609343e-11
14.93,1.491001765151156e-08,4.374521766864651e-08,3.42692038005168e-08,1.0020117700973866e-09,1.1070425975133014e-11
14.94,1.4904113907237004e-08,4.369443018651126e-08,3.4236898613181297e-08,1.0040937501093772e-09,1.1337592771027438e-11
14.950000000000001,1.4827955435393547e-08,4.3670514308048894e-08,3.420523530489766e-08,1.0014901018160854e-09,1.151971044751434e-11
14.96,1.4835845203707978e-08,4.360904174791196e-08,3.4181290219607155e-08,1.0011422756534529e-09,1.126413673627728e-11
14.97,1.4857090375181866e-08,4.3574522176899176e-08,3.413703663707972e-08,1.0004627289869664e-09,1.1356114986176067e-11
14.98,1.4826248760632916e-08,4.3544029324866386e-08,3.409937779544792e-08,9.978663681299917e-10,1.1499301952678341e-11
14.99,1.4814546679751373e-08,4.3485466601518533e-08,3.405622557457488e-08,9.96742397397909e-10,1.1151122207154964e-11
15.0,1.4745377897383223e-08,4.343118891071621e-08,3.403649674317585e-08,9.94056995024271e-10,1.099652564989407e-11
15.01,1.4753232107116223e-08,4.33990558367944e-08,3.400568452225049e-08,9.979635993564027e-10,1.1567353409164385e-11
15.02,1.4715482737954898e-08,4.33487815171031e-08,3.396087864411702e-08,9.953254611403708e-10,1.1028647412557094e-11
15.030000000000001,1.4747805815678525e-08,4.331550476647762e-08,3.3901395689905176e-08,9.94457529216603e-10,1.1134688229104313e-11
15.040000000000001,1.4729486623557424e-08,4.3268829577950184e-08,3.391239920307474e-08,9.926274755839528e-10,1.1200969111959445e-11
15.05,1.4712336198946386e-08,4.322861882941162e-08,3.385618932535582e-08,9.918649356193408e-10,1.1116228512567425e-11
15.06,1.4689852882529587e-08,4.321607210139201e-08,3.3820159286745033e-08,9.909725043724615e-10,1.0966230684772273e-11
15.07,1.467910605686884e-08,4.315386202500519e-08,3.378842414080814e-08,9.902941649705463e-10,1.1025002306966485e-11
15.08,1.4689468520715892e-08,4.309618035886823e-08,3.377433232574759e-08,9.887290427999444e-10,1.1315927435979007e-11
15.09,1.468356973005189e-08,4.307312249130972e-08,3.3731865669943075e-08,9.859542317500597e-10,1.1202715506051378e-11
15.1,1.4641131391802315e-08,4.304451574333629e-08,3.370745529394776e-08,9.869194447809556e-10,1.1220925735070504e-11
15.11,1.459261146195268e-08,4.2990120757355136e-08,3.367015574602286e-08,9.871535541654166e-10,1.1047503748313166e-11
15.120000000000001,1.4633634676799266e-08,4.293283503187049e-08,3.364949877494107e-08,9.84602546395985e-10,1.1364365902743248e-11
15.13,1.4589172494876522e-08,4.291611971787994e-08,3.361015558813226e-08,9.84222265814899e-10,1.118274026860251e-11
15.14,1.4583469194244948e-08,4.2838637959353166e-08,3.358005053363611e-08,9.835478631537964e-10,1.116149547203853e-11
15.15,1.4578943871003695e-08,4.281389659662223e-08,3.3536919034884405e-08,9.820516552526521e-10,1.1162532467752873e-11
15.16,1.4595216238356797e-08,4.276074281692996e-08,3.349959044347245e-08,9.809704333232858e-10,1.117822822700772e-11
15.17,1.4523119310192287e-08,4.2718041267884746e-08,3.346794137359061e-08,9.810543499243793e-10,1.097749733705014e-11
15.18,1.4568351422508598e-08,4.268058543577312e-08,3.3420518742552926e-08,9.793886449680726e-10,1.0949777559182182e-11
15.19,1.455816346668083e-08,4.265594966975897e-08,3.3409782130742853e-08,9.795107431932485e-10,1.0972056768810273e-11
15.200000000000001,1.4489616626470105e-08,4.2574547293370953e-08,3.336847371333244e-08,9.774967647989913e-10,1.1089573572093558e-11
15.21,1.445770034093457e-08,4.256624778823369e-08,3.333966610776834e-08,9.758669208270383e-10,1.0940144788838722e-11
15.22,1.4505975781757721e-08,4.252717979551287e-08,3.331523022377869e-08,9.76111729064284e-10,1.0974823558437058e-11
15.23,1.4446319694762519e-08,4.249689414002026e-08,3.32761311823148e-08,9.766389271691485e-10,1.1072900098977633e-11
15.24,1.4426200940620758e-08,4.2450218436014064e-08,3.324713686385816e-08,9.751256471128328e-10,1.100936910878494e-11
15.25,1.4402712734644254e-08,4.2412747300253956e-08,3.322271258630471e-08,9.726697258350767e-10,1.0970994266994137e-11
15.26,1.4390132966417779e-08,4.237875404834597e-08,3.319529591641408e-08,9.71477663301628e-10,1.0932693091504823e-11
15.27,1.435441443639898e-08,4.233443699779666e-08,3.315356598022104e-08,9.716764909372721e-10,1.0813221688492077e-11
15.280000000000001,1.4387129141454581e-08,4.2297449920794805e-08,3.312846914919852e-08,9.715659113876922e-10,1.0922420119158602e-11
15.290000000000001,1.4441755740801952e-08,4.2251399430291656e-08,3.309679650236469e-08,9.689439698215888e-10,1.1211090852823388e-11
15.3,1.4370150346516304e-08,4.220741234471902e-08,3.306901543506546e-08,9.686984675696147e-10,1.0910437384602601e-11
15.31,1.4301578260091883e-08,4.216770518087634e-08,3.3037989067558945e-08,9.671111630713927e-10,1.0925950804284125e-11
15.32,1.4322116399393987e-08,4.210798279367005e-08,3.300603685433407e-08,9.65042343483502e-10,1.1008882035884666e-11
15.33,1.433289814195647e-08,4.207495164180967e-08,3.298352763118524e-08,9.660855574422066e-10,1.083591502675456e-11
15.34,1.432811053596228e-08,4.2040717902458725e-08,3.293955482631992e-08,9.64778559471702e-10,1.0894923233781642e-11
15.35,1.4305215609192429e-08,4.2004693115520943e-08,3.291217681607917e-08,9.638789180646198e-10,1.0533793553274944e-11
15.36,1.4288159491809004e-08,4.19632127203499e-08,3.288132767976464e-08,9.6205854371843e-10,1.0958502695466596e-11
15.370000000000001,1.4257825546531834e-08,4.192727714003645e-08,3.2848324315459324e-08,9.619869619172533e-10,1.071776682436422e-11
15.38,1.4228687308137015e-08,4.1896064553085304e-08,3.28101266730513e-08,9.615024678867323e-10,1.0898619307305244e-11
15.39,1.4278701848057532e-08,4.185201716874446e-08,3.2797341045550744e-08,9.60432027738683e-10,1.0823346723903898e-11
15.4,1.4245511072318828e-08,4.181406948126584e-08,3.275710221294348e-08,9.573800891909622e-10,1.0835385845260538e-11
15.41,1.418643286766339e-08,4.1777913836246625e-08,3.272808624944996e-08,9.593657448041703e-10,1.0784242066840754e-11
15.42,1.4212669424091318e-08,4.174898594276787e-08,3.2689317540122736e-08,9.57739700981254e-10,1.092209763430473e-11
15.43,1.4196435401219486e-08,4.170047798430899e-08,3.26502131570826e-08,9.566795406831098e-10,1.092749692556634e-11
15.44,1.4213494971881458e-08,4.168428866008435e-08,3.264527672771018e-08,9.558297907008045e-10,1.0700641724016914e-11
15.450000000000001,1.4182129924091254e-08,4.162168772281828e-08,3.2603356308427115e-08,9.55144484414094e-10,1.0951754681518097e-11
15.46,1.4163528440462066e-08,4.1606967212297985e-08,3.257732714725313e-08,9.556331910140102e-10,1.0585632917752385e-11
15.47,1.4112657736472204e-08,4.15608391954541e-08,3.254126556330729e-08,9.537779040895197e-10,1.061073072212103e-11
15.48,1.4132664940311389e-08,4.151020985673365e-08,3.251754825626381e-08,9.52900737338317e-10,1.083338506813195e-11
15.49,1.4094570415190936e-08,4.1471152450995966e-08,3.249627993175699e-08,9.514042104455368e-10,1.0793670141441094e-11
15.5,1.409570563791753e-08,4.143850450196314e-08,3.245862754253169e-08,9.508376273501864e-10,1.0878410640741997e-11
15.51,1.4077128010900755e-08,4.138240596485395e-08,3.2443095410804576e-08,9.50963428853054e-10,1.0840004099747576e-11
15.52,1.4071208618338034e-08,4.134458504001313e-08,3.2396179808884524e-08,9.494777741672206e-10,1.0750753574283073e-11
15.530000000000001,1.4082981803976018e-08,4.132549167163754e-08,3.237042244168478e-08,9.479972702963322e-10,1.0625003114288573e-11
15.540000000000001,1.4051636353741912e-08,4.126431252309366e-08,3.2349557780335544e-08,9.466836764080084e-10,1.072077349001188e-11
15.55,1.4017798133956413e-08,4.124380500013922e-08,3.232109579820564e-08,9.458506547779303e-10,1.0673260828255863e-11
15.56,1.400548746925904e-08,4.1212278082915587e-08,3.227682891792557e-08,9.452620239407118e-10,1.0708036628075053e-11
15.57,1.4027701811079094e-08,4.118083041328807e-08,3.224586925296835e-08,9.440672923976498e-10,1.0477669421507716e-11
15.58,1.4023596519741005e-08,4.11381297641017e-08,3.221263600523068e-08,9.43012531260421e-10,1.0687597723487603e-11
15.59,1.3973400151883755e-08,4.1108254342871646e-08,3.219695992180542e-08,9.434827156445027e-10,1.0705482438380942e-11
15.6,1.3945830073417745e-08,4.107176880403622e-08,3.2168974049535135e-08,9.41733379948503e-10,1.0424636607301463e-11
15.610000000000001,1.3932849859091137e-08,4.104249224264269e-08,3.212464437310404e-08,9.400412878164135e-10,1.0751178308675238e-11
15.620000000000001,1.389310718748278e-08,4.100776184316316e-08,3.210809501496506e-08,9.398993826151228e-10,1.0606959722837053e-11
15.63,1.3974424640651144e-08,4.0960870915725265e-08,3.206925072339827e-08,9.393324845049443e-10,1.0553817105770581e-11
15.64,1.3941497057331817e-08,4.091622330371147e-08,3.204770455098552e-08,9.36989290008852e-10,1.0547393927248185e-11
15.65,1.3960543713656914e-08,4.088775675208022e-08,3.203026786023811e-08,9.376437607103423e-10,1.0503764011182138e-11
15.66,1.3887760993076004e-08,4.084870878018067e-08,3.1992499395709444e-08,9.36757955223684e-10,1.0719124809263807e-11
15.67,1.388303922450548e-08,4.0803252304836344e-08,3.197159873810552e-08,9.35853063900091e-10,1.0422124417288601e-11
15.68,1.3896614483311272e-08,4.077461097218339e-08,3.193793753174085e-08,9.36177004429185e-10,1.0755756633662138e-11
15.69,1.3880888532669868e-08,4.0732414431686004e-08,3.191347871676663e-08,9.341365277230794e-10,1.0380380908588035e-11
15.700000000000001,1.3878879076573583e-08,4.069478403801363e-08,3.189669153352547e-08,9.332861358474557e-10,1.0429740618826001e-11
15.71,1.3845565162440957e-08,4.066278683870364e-08,3.186577322411385e-08,9.325337531527987e-10,1.0369591962879909e-11
15.72,1.3805828211459331e-08,4.0609332675013734e-08,3.1821393688984316e-08,9.31680538513683e-10,1.0699407054004731e-11
15.73,1.3799705354341314e-08,4.058546135053616e-08,3.1797091798927964e-08,9.334116680464893e-10,1.0276926511478259e-11
15.74,1.3790707809454569e-08,4.054939332470041e-08,3.177090570838326e-08,9.306221225368346e-10,1.0565722554370376e-11
15.75,1.3785356670829433e-08,4.05253980073003e-08,3.173690738196824e-08,9.290728016241009e-10,1.0184331636217223e-11
15.76,1.37817741347588e-08,4.050109079054241e-08,3.171867292317362e-08,9.2912080075425e-10,1.034718294435058e-11
15.77,1.3746684206303284e-08,4.047580822872037e-08,3.16946999356867e-08,9.280652379579588e-10,1.0581392274611402e-11
15.780000000000001,1.3741837020935032e-08,4.042521676103766e-08,3.166317726604181e-08,9.266986592885079e-10,1.0370072144803684e-11
15.790000000000001,1.3751615550974186e-08,4.041377152553092e-08,3.1624093843619403e-08,9.259449735419354e-10,1.0127546331084089e-11
15.8,1.3738320673094731e-08,4.036656442816346e-08,3.159799718302559e-08,9.245654557435884e-10,1.0394625145905387e-11
15.81,1.371431534899192e-08,4.0328378562764664e-08,3.157213357851305e-08,9.250473455323202e-10,1.0319123021880505e-11
15.82,1.369252499754055e-08,4.028911501512603e-08,3.1548271938844115e-08,9.228983958691373e-10,1.0496734389698215e-11
15.83,1.3717808150845695e-08,4.024316119951438e-08,3.1517048526094684e-08,9.252449564411985e-10,1.0407189559684526e-11
15.84,1.3705431401489725e-08,4.020286693637743e-08,3.151443664197984e-08,9.23481341089354e-10,1.0586631434552216e-11
15.85,1.3680082020177333e-08,4.018140137333763e-08,3.147209738576464e-08,9.212446446002596e-10,1.0393418152648196e-11
15.860000000000001,1.3653436485581802e-08,4.014695756218239e-08,3.144750046582408e-08,9.198944467238479e-10,1.0252260109028637e-11
15.870000000000001,1.3634985478735979e-08,4.010806257341087e-08,3.142952150241823e-08,9.200916411992795e-10,1.0482498839636805e-11
15.88,1.360755611329499e-08,4.00727398769278e-08,3.1396769056266714e-08,9.20132496164064e-10,1.0489966226948026e-11
15.89,1.3632371086740818e-08,4.004896958906206e-08,3.135777596607171e-08,9.175746268500198e-10,1.0350482639777641e-11
15.9,1.3618521694909387e-08,4.000156554391706e-08,3.1352222675588125e-08,9.181269265828786e-10,1.0317098272176428e-11
15.91,1.3599830638613886e-08,3.99961280996856e-08,3.1315480066480413e-08,9.180205080918392e-10,1.0288331771279892e-11
15.92,1.36160826382841e-08,3.9958979761652315e-08,3.128275755078772e-08,9.152239937073566e-10,1.018322175901944e-11
15.93,1.3615837793943152e-08,3.990975676279627e-08,3.1264061434556255e-08,9.159891859556728e-10,1.0261684489906172e-11
15.94,1.3580321903378392e-08,3.9876106257360036e-08,3.1242729787798094e-08,9.155905090009254e-10,1.0166816159174767e-11
15.950000000000001,1.3583526638618226e-08,3.98561771420762e-08,3.1215082842400516e-08,9.149967172470506e-10,1.0223938289478035e-11
15.96,1.3539493906217951e-08,3.980998610617282e-08,3.118363702914729e-08,9.137669924696837e-10,1.0222422938988364e-11
15.97,1.3529529789402548e-08,3.978391194850521e-08,3.1150389880986434e-08,9.12071990915451e-10,1.0344064141730661e-11
15.98,1.3505543203732329e-08,3.9757846446856614e-08,3.1132694084534444e-08,9.118690824445907e-10,1.0162324451818052e-11
15.99,1.3512812843665782e-08,3.9704271718949925e-08,3.11120489591154e-08,9.127591515808853e-10,1.0168243339407459e-11
16.0,1.3505002429978718e-08,3.967353214366685e-08,3.108152674512018e-08,9.093309665613197e-10,1.0130934667520058e-11
16.01,1.3507187779159922e-08,3.9646617522668024e-08,3.104803417796682e-08,9.102454633722956e-10,1.0365368394364466e-11
16.02,1.3457915945713182e-08,3.961255100007852e-08,3.102374854333389e-08,9.095096913081555e-10,1.036707533582525e-11
16.03,1.3471305957738549e-08,3.957881766734637e-08,3.1004036344958604e-08,9.08669512193162e-10,1.0045833521655356e-11
16.04,1.3458884509729975e-08,3.955131040359919e-08,3.097887201494316e-08,9.07947852327764e-10,1.029537648252259e-11
16.05,1.3473133846836795e-08,3.950141918831627e-08,3.0956764030612943e-08,9.060105910548289e-10,1.003354322014453e-11
16.06,1.3430057966590887e-08,3.9487207165118893e-08,3.093452969550423e-08,9.049402753300033e-10,1.0064232375047807e-11
16.07,1.342997635996797e-08,3.94575144182878e-08,3.090663688600716e-08,9.044269021496699e-10,1.0004772851263972e-11
16.080000000000002,1.343020719992958e-08,3.940944067832322e-08,3.088082279899942e-08,9.052183267417137e-10,9.931153849517193e-12
16.09,1.3402999548352132e-08,3.938459553675891e-08,3.0868363383857903e-08,9.027394709347073e-10,1.0157912453301718e-11
16.1,1.3384809331546287e-08,3.936171342080289e-08,3.0828215265556445e-08,9.022679226943628e-10,1.0353998375572739e-11
16.11,1.3402161551627477e-08,3.9350083971891124e-08,3.080752927881839e-08,9.017838789246953e-10,1.0295800776442247e-11
16.12,1.3352624558240382e-08,3.930467973582251e-08,3.0779314652572554e-08,9.00246826566794e-10,1.0175118743133432e-11
16.13,1.3368874634272616e-08,3.925962040057466e-08,3.075269344481793e-08,9.002341631734782e-10,1.026935965666572e-11
16.14,1.3348646405182914e-08,3.923979090930791e-08,3.0725184370493036e-08,8.989923286828125e-10,1.0150252194991913e-11
16.15,1.3362680626667062e-08,3.9214876916347266e-08,3.070691149269356e-08,8.996411673313775e-10,1.0147762787809671e-11
16.16,1.3322992362405146e-08,3.917014001031365e-08,3.0662784479923844e-08,8.993722424220896e-10,1.0345159582506855e-11
16.17,1.3317663818676474e-08,3.914232234999987e-08,3.0655659050704346e-08,8.977518919613001e-10,9.768698078074355e-12
16.18,1.3287203668123717e-08,3.9087699471991487e-08,3.06297294352358e-08,8.970650063379773e-10,1.031180247471385e-11
16.19,1.3325097602673792e-08,3.9078364579096777e-08,3.060496962945494e-08,8.960783292645643e-10,9.944389520572798e-12
16.2,1.3279275046901946e-08,3.9043198099596613e-08,3.058079016650997e-08,8.959072797861465e-10,1.0109300978638783e-11
16.21,1.3278046852176323e-08,3.9007519232240456e-08,3.0555658577890865e-08,8.961348317098289e-10,1.0105183745014173e-11
16.22,1.3243526039575828e-08,3.8975767271334094e-08,3.054118202455434e-08,8.933303381503823e-10,1.0088797052205232e-11
16.23,1.3242385363129725e-08,3.8949650991562625e-08,3.050920872337178e-08,8.951754911069847e-10,1.0175417446869971e-11
16.240000000000002,1.3248290362404743e-08,3.889655243719232e-08,3.047907415844493e-08,8.940264226599716e-10,9.984596622820336e-12
16.25,1.3256675541097398e-08,3.8877218097829574e-08,3.046600651738914e-08,8.917994996624043e-10,1.0128207895820235e-11
16.26,1.3250869008387276e-08,3.886434538479824e-08,3.0439611186955926e-08,8.90966642706861e-10,9.92570089399478e-12
16.27,1.3228622793336658e-08,3.882933136260989e-08,3.0412227328113086e-08,8.904511875701047e-10,1.0068142357648037e-11
16.28,1.3166514955476941e-08,3.879682828049099e-08,3.03945420394842e-08,8.899582353178189e-10,1.0145873438850291e-11
16.29,1.3212772065021714e-08,3.8761435221707686e-08,3.036655891521724e-08,8.890186292254475e-10,1.0132715705439493e-11
16.3,1.3170652551218475e-08,3.874856967167897e-08,3.034767370755341e-08,8.873154179985186e-10,9.903558421507363e-12
16.31,1.3177289240992792e-08,3.8708269065789414e-08,3.032118464406553e-08,8.885018797497048e-10,9.790283448907281e-12
16.32,1.3188656232413494e-08,3.8674869917670196e-08,3.029559105003209e-08,8.890022345879078e-10,1.0073339534646333e-11
16.330000000000002,1.3141700419156892e-08,3.86409090546105e-08,3.026852538978058e-08,8.870225851347394e-10,1.0063441781094081e-11
16.34,1.3108292130158158e-08,3.861773700555573e-08,3.025855568947342e-08,8.859063704756672e-10,9.817339169000908e-12
16.35,1.3113522206041587e-08,3.859479407458887e-08,3.022422959021548e-08,8.849108477358919e-10,1.0048070372536517e-11
16.36,1.3115931022476123e-08,3.855603494719748e-08,3.020325497683142e-08,8.831729689575591e-10,1.0089261747113264e-11
16.37,1.3107006433565315e-08,3.8513226404207975e-08,3.0188912204592356e-08,8.842628703745225e-10,9.906876837414914e-12
16.38,1.311019485299351e-08,3.8508231082088935e-08,3.015630064908985e-08,8.840858959859817e-10,9.804986859372527e-12
16.39,1.3091020337289664e-08,3.84731863737264e-08,3.012269128074509e-08,8.825879897674995e-10,9.871306055471158e-12
16.4,1.3084786982382846e-08,3.8446192578410445e-08,3.01095919610445e-08,8.829556167161121e-10,9.947221728523264e-12
16.41,1.305753274430771e-08,3.840342883545509e-08,3.0087701084714874e-08,8.812563466126462e-10,9.911507027285944e-12
16.42,1.3021251416420244e-08,3.837376351040269e-08,3.006262400582873e-08,8.800851008713952e-10,9.87882331747714e-12
16.43,1.3056414047954234e-08,3.835604537824788e-08,3.0040050534539463e-08,8.799614633723373e-10,9.763264337159644e-12
16.44,1.303355667496086e-08,3.832853296000048e-08,3.001252095848336e-08,8.793576195914081e-10,9.706680435670992e-12
16.45,1.3054729345482857e-08,3.8286600663029885e-08,2.9998327669256173e-08,8.778121175898137e-10,9.72066898585149e-12
16.46,1.3057049350072501e-08,3.826702874698505e-08,2.9971536033448355e-08,8.779236005304965e-10,9.725885497785119e-12
16.47,1.3012770886064214e-08,3.8240965717505606e-08,2.9947804659608275e-08,8.768712534473355e-10,9.864031049436066e-12
16.48,1.2970150845513436e-08,3.819623088482076e-08,2.991698995553658e-08,8.77831646079814e-10,9.767410214279889e-12
16.490000000000002,1.2983541258843298e-08,3.817253162654296e-08,2.990474317104476e-08,8.754892346919665e-10,9.850829869390775e-12
16.5,1.3011554490888458e-08,3.8147133349397455e-08,2.987982710466739e-08,8.757714805585861e-10,9.641110042062641e-12
16.51,1.2984724079676276e-08,3.813562425871178e-08,2.985693634591662e-08,8.733658461403937e-10,1.0009465294423809e-11
16.52,1.2955465667203785e-08,3.8100369672100274e-08,2.984746425373873e-08,8.739843381118176e-10,9.573330215385269e-12
16.53,1.297589462628793e-08,3.805794113527787e-08,2.981868906612935e-08,8.72759388773687e-10,9.985570249000164e-12
16.54,1.2929164365032815e-08,3.803733427619085e-08,2.9804365827570546e-08,8.73001663327552e-10,9.980803630041388e-12
16.55,1.2916429334097542e-08,3.802762524337768e-08,2.976823187272633e-08,8.725410510532296e-10,1.007020450782082e-11
16.56,1.2929688974673214e-08,3.7993259314407474e-08,2.975907973771957e-08,8.723822962027218e-10,9.788720759152751e-12
16.57,1.292173715081611e-08,3.794994711844426e-08,2.9724701170196306e-08,8.712302053867804e-10,9.765557201850377e-12
16.580000000000002,1.292285986374488e-08,3.7933919857310836e-08,2.9714789982745748e-08,8.693074503470928e-10,9.808712202496658e-12
16.59,1.2875108386467768e-08,3.7907217639943665e-08,2.9676081088534206e-08,8.695906261850336e-10,9.665952949379512e-12
16.6,1.2903599373254963e-08,3.787587550927194e-08,2.966262028104403e-08,8.683145692321977e-10,9.859952766791891e-12
16.61,1.2892244361142869e-08,3.782972233866483e-08,2.9654274396872662e-08,8.667889341346042e-10,9.757971341691094e-12
16.62,1.2836321736224176e-08,3.7801104284550265e-08,2.9616043167729073e-08,8.674524246389482e-10,9.916048477563883e-12
16.63,1.2836857022650242e-08,3.7788113955980304e-08,2.9595647610864034e-08,8.681316803742314e-10,9.71460512699948e-12
16.64,1.2844999698091355e-08,3.774249317073868e-08,2.9584107715060016e-08,8.670091961627669e-10,9.667153929107152e-12
16.65,1.2851094999426864e-08,3.772300495139401e-08,2.955855566499637e-08,8.640459027184588e-10,9.751266213937637e-12
16.66,1.2817545034582067e-08,3.7701669974198526e-08,2.9539203142305677e-08,8.636711874496204e-10,9.76804745375756e-12
16.67,1.2840854052408865e-08,3.7671626003289513e-08,2.951546522223951e-08,8.637082933897005e-10,9.868101287024935e-12
16.68,1.2796596342227746e-08,3.764797768568355e-08,2.9489883739772643e-08,8.648003955031546e-10,9.678655706721743e-12
16.69,1.279083423304797e-08,3.761602170275451e-08,2.945642472979728e-08,8.627911982264869e-10,9.546794744560213e-12
16.7,1.2798887195821227e-08,3.759678425513171e-08,2.9452424960435522e-08,8.619749816383546e-10,9.91179854638849e-12
16.71,1.2831268600011465e-08,3.756962813421264e-08,2.9430771272112627e-08,8.61816009745002e-10,9.545369761479738e-12
16.72,1.278470386504849e-08,3.755099977970853e-08,2.9404616614033593e-08,8.60341772193537e-10,9.76671049879221e-12
16.73,1.276545679603192e-08,3.7521573446863186e-08,2.938425216657566e-08,8.613569334530276e-10,9.619781090744071e-12
16.740000000000002,1.2743896175259565e-08,3.749458100537833e-08,2.9363366575236423e-08,8.613313090081765e-10,9.771607519462923e-12
16.75,1.2749237772254715e-08,3.746448936081577e-08,2.934333835590961e-08,8.614837006879538e-10,9.738689876147753e-12
16.76,1.2741913556006268e-08,3.743918968591987e-08,2.9315785812688306e-08,8.580100754540595e-10,9.74431339647054e-12
16.77,1.2766544578747947e-08,3.740435786122133e-08,2.930870746696901e-08,8.595126142385465e-10,9.569786224183585e-12
16.78,1.2725661917142376e-08,3.737802701705383e-08,2.928044556187882e-08,8.575162725316152e-10,9.630453082967944e-12
16.79,1.2694781993013668e-08,3.7355801697681405e-08,2.9262347588734282e-08,8.569079184490763e-10,9.500701282031634e-12
16.8,1.2693625299931752e-08,3.731400577806458e-08,2.923648479149675e-08,8.573402960672105e-10,9.576542410050694e-12
16.81,1.2705062402945854e-08,3.730550881116076e-08,2.922295582195413e-08,8.554394224899855e-10,9.702035256444126e-12
16.82,1.2656559154861939e-08,3.7279942850698226e-08,2.920450453871099e-08,8.548924889546082e-10,9.795539376191637e-12
16.830000000000002,1.2679521479903825e-08,3.725610636635532e-08,2.9177323224176846e-08,8.553082946572618e-10,9.576596894296027e-12
16.84,1.2651942321960158e-08,3.721273983313786e-08,2.9163372245070955e-08,8.544355371733228e-10,9.767126385714889e-12
16.85,1.268458420921511e-08,3.7210486741489416e-08,2.913710230070003e-08,8.53941772173182e-10,9.699875870192122e-12
16.86,1.2637368196942619e-08,3.718220929587911e-08,2.9115166706231077e-08,8.52127231098757e-10,9.60023837077397e-12
16.87,1.264551822983492e-08,3.71569862641808e-08,2.9103335720888787e-08,8.523885270293973e-10,9.623933118937838e-12
16.88,1.2626495637231988e-08,3.713424190062392e-08,2.9073786801446945e-08,8.521133533593437e-10,9.470966898083666e-12
16.89,1.2612307028910334e-08,3.7088265426139724e-08,2.9056965845090177e-08,8.508377353010606e-10,9.52044947764855e-12
16.9,1.2624425359724287e-08,3.706951539754037e-08,2.9036584338627338e-08,8.495157506496149e-10,9.503482329007238e-12
16.91,1.2620093009979267e-08,3.704035083236371e-08,2.901947018798401e-08,8.49497112200646e-10,9.53258021635592e-12
16.92,1.2603759778726585e-08,3.7024879097841934e-08,2.8988713690274472e-08,8.488897719601821e-10,9.421137203886765e-12
16.93,1.260920035398505e-08,3.6996216311918134e-08,2.897626874306201e-08,8.478462799890318e-10,9.632787925106744e-12
16.94,1.2558426295716914e-08,3.6969972981214974e-08,2.895143489687098e-08,8.480274660976508e-10,9.57566961647774e-12
16.95,1.258992056538721e-08,3.692807284666234e-08,2.894701082383989e-08,8.474515546403053e-10,9.262475033560585e-12
16.96,1.2565793838734347e-08,3.6917159928834135e-08,2.8923972982450476e-08,8.484058619160798e-10,9.52971387879274e-12
16.97,1.2548158537359616e-08,3.6889015358757524e-08,2.8903952220404957e-08,8.471691842752954e-10,9.406980288650041e-12
16.98,1.2545466543393556e-08,3.686534173683174e-08,2.8874551866031252e-08,8.471514241766072e-10,9.508876359606485e-12
16.990000000000002,1.25064353838275e-08,3.6846680069905764e-08,2.8868158232937225e-08,8.457985108996258e-10,9.479516767770327e-12
17.0,1.2535639617636931e-08,3.682148235157027e-08,2.8847982285358996e-08,8.444798105049e-10,9.507125917267222e-12
17.01,1.2550779593147158e-08,3.6795365798682586e-08,2.881374687331883e-08,8.431294038156168e-10,9.517929420975656e-12
17.02,1.2541500206137416e-08,3.676608525844429e-08,2.880555472702828e-08,8.430209650777316e-10,9.687271979640707e-12
17.03,1.2496646620898712e-08,3.674096584570419e-08,2.8777047922758694e-08,8.431485743185529e-10,9.357611814816226e-12
17.04,1.2478630759963344e-08,3.6729899001379224e-08,2.8756651571681193e-08,8.415855001681921e-10,9.382107201823806e-12
17.05,1.2485500300276515e-08,3.669661619069008e-08,2.8742368114422384e-08,8.422716171068916e-10,9.48325651746391e-12
17.06,1.2489230665952225e-08,3.6671520480807153e-08,2.872468971069133e-08,8.416986289013116e-10,9.418956994201678e-12
17.07,1.2491822866785476e-08,3.664173506796735e-08,2.8698772428474486e-08,8.401345006398273e-10,9.46742577326883e-12
17.080000000000002,1.2450249049369187e-08,3.662553285970152e-08,2.868888968472928e-08,8.416983292802302e-10,9.411366941093916e-12
17.09,1.2428547477257701e-08,3.6594841015756993e-08,2.866745212991894e-08,8.404057766323682e-10,9.517245152338187e-12
17.1,1.2446647594996825e-08,3.657901684317806e-08,2.865165748939615e-08,8.410806836945937e-10,9.282971280264767e-12
17.11,1.2429181224180524e-08,3.6545933390484674e-08,2.8633299371491205e-08,8.38540582325913e-10,9.510275501223969e-12
17.12,1.2428109636204444e-08,3.6530972640733384e-08,2.8609449351969916e-08,8.386953962956147e-10,9.356264191502854e-12
17.13,1.2428551134327162e-08,3.6504950573352194e-08,2.8596858766319474e-08,8.373626079753687e-10,9.510182603330325e-12
17.14,1.2427584845380188e-08,3.6483047287630493e-08,2.858083292323773e-08,8.359547375317703e-10,9.427534901042687e-12
17.150000000000002,1.2396173540586488e-08,3.645620436501087e-08,2.8560970113048442e-08,8.354083367457031e-10,9.588254685487321e-12
17.16,1.2399357809932901e-08,3.6423383663721764e-08,2.8536544713632696e-08,8.34860496434091e-10,9.3857153315691e-12
17.17,1.2393810675758618e-08,3.6406979879323616e-08,2.851904446678328e-08,8.348442047699654e-10,9.542328863794449e-12
17.18,1.2354324010274807e-08,3.637425953824427e-08,2.8500274589783e-08,8.348964602680616e-10,9.386144928570647e-12
17.19,1.2393247116127046e-08,3.635089445643721e-08,2.8479416044803245e-08,8.333363485037603e-10,9.516724116376821e-12
17.2,1.2371963115805818e-08,3.6341688754893506e-08,2.8467976717418394e-08,8.325716312135417e-10,9.45726311324115e-12
17.21,1.2363602119026664e-08,3.630448833653647e-08,2.8444978647335858e-08,8.330402903900118e-10,9.42884366210885e-12
17.22,1.2368289793749468e-08,3.627831587762941e-08,2.8427259441804206e-08,8.324193642340925e-10,9.329018677510398e-12
17.23,1.2311293472955852e-08,3.625661288559547e-08,2.8402621680020246e-08,8.31884070501876e-10,9.38539174225337e-12
17.240000000000002,1.2332601272466015e-08,3.623983101768526e-08,2.838286502681776e-08,8.315438971035736e-10,9.289882404794513e-12
17.25,1.2316388407443696e-08,3.621360603327226e-08,2.8372525316470266e-08,8.309656472870965e-10,9.346287350727616e-12
17.26,1.2325838469388862e-08,3.619090521016888e-08,2.8350158261581476e-08,8.293389549206116e-10,9.399375043493493e-12
17.27,1.2300434801511748e-08,3.61844841377654e-08,2.8330569651571587e-08,8.295434952090409e-10,9.26414632976336e-12
17.28,1.2321991569223888e-08,3.614158039984693e-08,2.831909402587358e-08,8.300891944125934e-10,9.214750432509006e-12
17.29,1.2290023331385855e-08,3.613239681861841e-08,2.8296986842310835e-08,8.293322571181738e-10,9.395179369155169e-12
17.3,1.2276630609763963e-08,3.610100324570265e-08,2.8279862550103144e-08,8.29199062154608e-10,9.331825182155826e-12
17.31,1.2294603876624188e-08,3.607562012819915e-08,2.8268033960032866e-08,8.282100230902015e-10,9.103687597191175e-12
17.32,1.2262261946010055e-08,3.606811233092539e-08,2.8252439056066118e-08,8.274682975851814e-10,9.38500392263418e-12
17.330000000000002,1.2263903223019537e-08,3.6039845898172857e-08,2.8234560349917215e-08,8.255385015668312e-10,9.37433336373808e-12
17.34,1.2243542117817649e-08,3.601594500040379e-08,2.8208273157691265e-08,8.265044835455549e-10,9.41025822932099e-12
17.35,1.2245060604231098e-08,3.5984586740028123e-08,2.8204463538792937e-08,8.266267846818411e-10,9.362840256015177e-12
17.36,1.2264757433932467e-08,3.5968994980611804e-08,2.817964037802669e-08,8.264415575055029e-10,9.350801622145145e-12
17.37,1.224714361273086e-08,3.595096553120363e-08,2.8164724107228954e-08,8.251180682475156e-10,9.143529495410956e-12
17.38,1.2227312412066826e-08,3.592084561132866e-08,2.8137609119102217e-08,8.23280440838971e-10,9.361675303740173e-12
17.39,1.2208953437076525e-08,3.5896587118668784e-08,2.8124580064091718e-08,8.227746827099408e-10,9.37938280761642e-12
17.400000000000002,1.2193272267700853e-08,3.5865415762941475e-08,2.8104448939179903e-08,8.231277246719527e-10,9.224890400288716e-12
17.41,1.2229924649482553e-08,3.5853805520712596e-08,2.8082106108464693e-08,8.234699522776134e-10,9.171823420500258e-12
17.42,1.2211764250415885e-08,3.58313364836831e-08,2.8077905455131675e-08,8.212588507607526e-10,9.151976879719568e-12
17.43,1.2193104020383934e-08,3.57989484007496e-08,2.8051623488379816e-08,8.21105893751055e-10,9.277483274464617e-12
17.44,1.2132683173734835e-08,3.5803697375624046e-08,2.803206680318834e-08,8.213876345001177e-10,9.263688449271438e-12
17.45,1.217220004144474e-08,3.577614120064123e-08,2.8020624974257874e-08,8.206400294579166e-10,9.289702939245974e-12
17.46,1.2171284617930498e-08,3.57258455637196e-08,2.7996122271053895e-08,8.205441617217789e-10,9.267669954736053e-12
17.47,1.2173139426745054e-08,3.5717910494369146e-08,2.79800719973345e-08,8.200053412872321e-10,9.11044641785199e-12
17.48,1.216919322065273e-08,3.571402559512503e-08,2.7970453165502764e-08,8.182176729145109e-10,9.279721150498793e-12
17.490000000000002,1.2130183644934584e-08,3.568099623213892e-08,2.7950259284757348e-08,8.192395017923112e-10,9.000277317742087e-12
17.5,1.2107142901482539e-08,3.566488103564169e-08,2.7936633021206866e-08,8.18115461272897e-10,9.277479732955501e-12
17.51,1.2132190564754112e-08,3.5639669289141794e-08,2.7923745321704302e-08,8.178251401999992e-10,9.134657593854848e-12
17.52,1.214497108935516e-08,3.5618049164676097e-08,2.7902091845669128e-08,8.17141971871321e-10,9.220837336450623e-12
17.53,1.2141236701991903e-08,3.560383698886979e-08,2.78880257122196e-08,8.159847706606504e-10,9.07706558590215e-12
17.54,1.2098120205713863e-08,3.5587846494124873e-08,2.7874241164721514e-08,8.165751587917097e-10,9.260369052532469e-12
17.55,1.2112663997403514e-08,3.554025904251021e-08,2.7847531620885783e-08,8.17265614552562e-10,9.167758433328804e-12
17.56,1.2082987515741544e-08,3.5530125532225573e-08,2.7830660955422026e-08,8.15842345142637e-10,9.030156433028126e-12
17.57,1.2096119224855554e-08,3.550153919163418e-08,2.78157378916883e-08,8.145843483548228e-10,9.166758042456548e-12
17.580000000000002,1.2098406250465572e-08,3.548575610915868e-08,2.779829111899194e-08,8.142678865637568e-10,9.102143611578034e-12
17.59,1.2033671655676045e-08,3.5469815086473584e-08,2.7785135814948365e-08,8.130740029407085e-10,9.12642080218605e-12
17.6,1.2045604910732985e-08,3.545355278870028e-08,2.776652573853231e-08,8.128796964631394e-10,9.148751816452217e-12
17.61,1.2046523963171215e-08,3.542597291724162e-08,2.7747825861282538e-08,8.128440837028201e-10,9.135683081610886e-12
17.62,1.2050219931874443e-08,3.539331006919783e-08,2.7731487469945365e-08,8.125320939974563e-10,9.081862540652591e-12
17.63,1.2052736179503896e-08,3.5394483365661964e-08,2.771084842780986e-08,8.119077669619105e-10,9.076102994491922e-12
17.64,1.2027907618730984e-08,3.537641582181246e-08,2.769986701242503e-08,8.116661571825881e-10,9.217293502877007e-12
17.650000000000002,1.2029689604881938e-08,3.535915567857681e-08,2.768758204412127e-08,8.113669239850805e-10,9.127451198252074e-12
17.66,1.2029482948588379e-08,3.532874609279897e-08,2.7679112052563485e-08,8.114052461765729e-10,9.115812015054284e-12
17.67,1.2046548542534476e-08,3.531029794844776e-08,2.7662436543475083e-08,8.088221557327506e-10,9.11514897074797e-12
17.68,1.1993384743405282e-08,3.529034194572296e-08,2.764406790300731e-08,8.08530357501498e-10,9.025871820231544e-12
17.69,1.1980689106375579e-08,3.527554161697782e-08,2.7623804647700634e-08,8.080849696713138e-10,9.31132055486526e-12
17.7,1.1978733440022122e-08,3.524360217610895e-08,2.7604255256225566e-08,8.079098980601334e-10,9.084557379097786e-12
17.71,1.1985079323117082e-08,3.5234899193255406e-08,2.7586710550138593e-08,8.076003261800053e-10,9.045936199453916e-12
17.72,1.1980082305440617e-08,3.51950337628918e-08,2.75817666129328e-08,8.082237105749696e-10,8.963000584744947e-12
17.73,1.1975320896013449e-08,3.518906775398792e-08,2.7568231882357077e-08,8.070111179460484e-10,9.286204501184155e-12
17.740000000000002,1.1973276445687307e-08,3.516986156895003e-08,2.7542712881484905e-08,8.08225317393402e-10,9.106443737189023e-12
17.75,1.1962740640083422e-08,3.5143028151439606e-08,2.752619509855694e-08,8.058883765653248e-10,9.208201006596337e-12
17.76,1.1954114743878445e-08,3.513448059820788e-08,2.751547855846972e-08,8.064054552169259e-10,9.162132113037595e-12
17.77,1.1973091729293958e-08,3.509988969674434e-08,2.7488789749146853e-08,8.050259072725219e-10,9.107782173300338e-12
17.78,1.1942181735777598e-08,3.5070507369790665e-08,2.7482993428186087e-08,8.03608052647865e-10,9.119204160411518e-12
17.79,1.1921442492856248e-08,3.5073472105765005e-08,2.7472880444344162e-08,8.040314199629056e-10,8.913937761124556e-12
17.8,1.1921063558809066e-08,3.504494300654613e-08,2.744117606024946e-08,8.05636249453631e-10,9.077700908827791e-12
17.81,1.1920457528871575e-08,3.5031366154274546e-08,2.743529073895503e-08,8.028344812780915e-10,9.00520392736739e-12
17.82,1.1930663843841383e-08,3.501309604730167e-08,2.7422432078209223e-08,8.026355012187718e-10,8.959133074129872e-12
17.830000000000002,1.1908093220565301e-08,3.498954084984494e-08,2.740578087175215e-08,8.039736561545488e-10,9.034214659783401e-12
17.84,1.1908353786279138e-08,3.4971152493518034e-08,2.738307199837642e-08,8.017150334628455e-10,8.841788895305243e-12
17.85,1.1882195020409128e-08,3.4953058100367026e-08,2.7381329655241194e-08,8.016537874337734e-10,8.865008485162278e-12
17.86,1.1894803183704446e-08,3.493677488631191e-08,2.7367138376720478e-08,8.01986855027805e-10,9.025753997171808e-12
17.87,1.1894357266577842e-08,3.4913254838231346e-08,2.734853458859397e-08,8.002859126087487e-10,8.982795793684217e-12
17.88,1.1899111116124258e-08,3.4894867983721244e-08,2.73331474413621e-08,8.017274523383205e-10,9.017769105126621e-12
17.89,1.18455387463181e-08,3.486028346163698e-08,2.731196286354984e-08,7.990529053970439e-10,8.976517569870132e-12
17.900000000000002,1.1838250727325877e-08,3.484928934828275e-08,2.7299057862609546e-08,7.992488721159846e-10,9.031567441758669e-12
17.91,1.1847854739691993e-08,3.482789788919079e-08,2.7290267721293173e-08,7.987050951354413e-10,8.824643273527526e-12
17.92,1.1854516357435318e-08,3.4805082003279684e-08,2.7277008153335273e-08,7.989280530902784e-10,9.056619862984344e-12
17.93,1.1838556218635785e-08,3.479185591164424e-08,2.7251709770143672e-08,7.987720439412194e-10,9.03687622506064e-12
17.94,1.1837070631416108e-08,3.477624728465525e-08,2.7244514892272362e-08,7.970171760456352e-10,8.811517996184688e-12
17.95,1.181103367910741e-08,3.474294813577773e-08,2.7223401341578762e-08,7.962801367710654e-10,9.040640660324408e-12
17.96,1.1817219616720028e-08,3.4737170962612634e-08,2.7214666996414022e-08,7.961316363591479e-10,9.079955840531741e-12
17.97,1.181725325753642e-08,3.471232742034489e-08,2.7198814427430323e-08,7.970371837579664e-10,8.923594982907734e-12
17.98,1.1821111341753322e-08,3.470804693694256e-08,2.7177927680828854e-08,7.96075040145681e-10,8.872436985610342e-12
17.990000000000002,1.1812357311018656e-08,3.468136621712979e-08,2.7164018576246056e-08,7.939185138387581e-10,8.849112249128178e-12
18.0,1.1766001467751526e-08,3.467922410459131e-08,2.715317968002796e-08,7.955551860489723e-10,8.943729236682267e-12
18.01,1.1797048823127123e-08,3.465664762043159e-08,2.7136354990410204e-08,7.947980412753566e-10,9.227964156848444e-12
18.02,1.1807864903011198e-08,3.463006167336475e-08,2.712717322106587e-08,7.940194328539481e-10,8.861734457030517e-12
18.03,1.1796624393418087e-08,3.4626508618011476e-08,2.7118283479540585e-08,7.940104422036789e-10,8.795768595320872e-12
18.04,1.1751060147762462e-08,3.459121095339058e-08,2.709259337536277e-08,7.939920033810868e-10,9.036068627729995e-12
18.05,1.1774937988889452e-08,3.458346138813287e-08,2.7093798697210993e-08,7.935442970408218e-10,8.950071245335864e-12
18.06,1.1778834092160746e-08,3.4556142407621934e-08,2.70624816867719e-08,7.925703573519701e-10,8.893152837160309e-12
18.07,1.172733254869535e-08,3.452643053189223e-08,2.705512033929287e-08,7.92642768475929e-10,8.823942711142998e-12
18.080000000000002,1.1736087982085174e-08,3.4515848107010074e-08,2.7048732585978134e-08,7.932314575606091e-10,8.920268319188538e-12
18.09,1.1763867774915413e-08,3.4490411135188326e-08,2.7039780154918387e-08,7.916208962003715e-10,8.70160852030667e-12
18.1,1.1719244464250042e-08,3.4474117454731586e-08,2.7007152800646098e-08,7.908445227641508e-10,8.795684284921287e-12
18.11,1.1749354875747717e-08,3.445994419439453e-08,2.699885296031679e-08,7.914737486596604e-10,8.965566306740125e-12
18.12,1.176192390364767e-08,3.4435401236954736e-08,2.6981395150821236e-08,7.9031099571242e-10,9.019855400516819e-12
18.13,1.1713514861311165e-08,3.4425483503686445e-08,2.6969024616240873e-08,7.900511273224793e-10,8.807095464805834e-12
18.14,1.1708098460332229e-08,3.440683839462843e-08,2.6960048272939264e-08,7.894617830379457e-10,8.801744102526943e-12
18.150000000000002,1.1694808769473226e-08,3.438851437187767e-08,2.694189571791703e-08,7.88444220607562e-10,8.854014512318753e-12
18.16,1.168119858209238e-08,3.4369025376916526e-08,2.692332012802128e-08,7.884167195895181e-10,8.890658221062862e-12
18.17,1.1698752916457458e-08,3.436684727675996e-08,2.6917375721726568e-08,7.886027270406832e-10,8.960256180977998e-12
18.18,1.1690413010449652e-08,3.434990242703174e-08,2.6901892406016816e-08,7.880154935763675e-10,8.975567724700794e-12
18.19,1.16834598877777e-08,3.432679096797573e-08,2.688257249792679e-08,7.876252711939526e-10,8.865501064122309e-12
18.2,1.1664266544379692e-08,3.4311912979044946e-08,2.6876136877637183e-08,7.872555093042909e-10,8.872966899348625e-12
18.21,1.166717271995853e-08,3.4293715520252885e-08,2.686524582420204e-08,7.867590083236047e-10,8.817251508760972e-12
18.22,1.167457502503712e-08,3.427274175186651e-08,2.6852087968098545e-08,7.874115622598373e-10,8.927645319606364e-12
18.23,1.1662515598074574e-08,3.425184425441709e-08,2.6832748247826705e-08,7.855606663052785e-10,8.847333745667988e-12
18.240000000000002,1.166291310153209e-08,3.422044322251501e-08,2.6829196746017768e-08,7.855108332436073e-10,8.967072925428286e-12
18.25,1.161679620150871e-08,3.421495655032213e-08,2.679711605292887e-08,7.860850565183199e-10,8.930277521837426e-12
18.26,1.1634252439601028e-08,3.4206617461020376e-08,2.678748035166452e-08,7.854742701469567e-10,8.817723032045016e-12
18.27,1.1651116205135607e-08,3.418789335486152e-08,2.6781767514532255e-08,7.838100193193722e-10,8.930023953396928e-12
18.28,1.1621082053104577e-08,3.417866412127448e-08,2.676203680059763e-08,7.832547758440113e-10,9.038087661342459e-12
18.29,1.1645918034659089e-08,3.415247246822328e-08,2.675591669459956e-08,7.837705525767277e-10,8.67161801765197e-12
18.3,1.1599671329930236e-08,3.4142433903993595e-08,2.6747880892349598e-08,7.845424256788415e-10,8.798615841118913e-12
18.31,1.1586508740373487e-08,3.4107671366471466e-08,2.6730537017329286e-08,7.82599861925308e-10,8.79596978713122e-12
18.32,1.1585295010579626e-08,3.410744729053859e-08,2.6708525016278016e-08,7.826190004691254e-10,8.693168701102111e-12
18.330000000000002,1.1625177262513245e-08,3.40962464113224e-08,2.669671748873084e-08,7.819973719983836e-10,8.869327335355514e-12
18.34,1.1614907746206882e-08,3.408027470737045e-08,2.6685221416186305e-08,7.815480292962768e-10,8.871266487221586e-12
18.35,1.158790649277205e-08,3.404934836943322e-08,2.66732598260938e-08,7.807589422030011e-10,8.842016031208655e-12
18.36,1.1578363583123444e-08,3.4029188624986516e-08,2.6666851427281262e-08,7.809244628521289e-10,8.543395171903137e-12
18.37,1.1583386592224617e-08,3.4019644827560085e-08,2.6646573943848257e-08,7.807651736555284e-10,8.723841930187097e-12
18.38,1.1576073096755562e-08,3.3997045928823284e-08,2.664202950526774e-08,7.798572791114059e-10,8.819603859470695e-12
18.39,1.1577542167690847e-08,3.3986163651928854e-08,2.6619736887833517e-08,7.797197594034101e-10,8.745702768158067e-12
18.400000000000002,1.1585018834713353e-08,3.396547464961561e-08,2.6607530407702866e-08,7.785339932035854e-10,8.770754154036829e-12
18.41,1.1551377247453677e-08,3.394631606035494e-08,2.6591569379475385e-08,7.808013272254009e-10,8.752695245574812e-12
18.42,1.1555532999031654e-08,3.39472868461524e-08,2.6584537282316188e-08,7.789924521396571e-10,8.844648674045929e-12
18.43,1.153763552099236e-08,3.392275318511661e-08,2.6569514203651688e-08,7.78344969787156e-10,8.751854895335989e-12
18.44,1.1543188700018777e-08,3.3920716992469185e-08,2.65665720621348e-08,7.7819857336678e-10,8.670049677924143e-12
18.45,1.1520613820340489e-08,3.3892024517146865e-08,2.6552406334388433e-08,7.776244130414358e-10,8.656397280422545e-12
18.46,1.1520411183436448e-08,3.388696297779813e-08,2.6538189698788983e-08,7.779740793199536e-10,8.80438642598146e-12
18.47,1.1535846311162833e-08,3.3866845551682936e-08,2.6520619031345044e-08,7.768155328696813e-10,8.879568008562785e-12
18.48,1.15332849213375e-08,3.3840541280153223e-08,2.6511834109854118e-08,7.763366800597227e-10,8.733020197548051e-12
18.490000000000002,1.1492758448609146e-08,3.3827947893718396e-08,2.6502764745761695e-08,7.758764224960507e-10,8.615906118437795e-12
18.5,1.1490142632587027e-08,3.382869830469979e-08,2.6488409064841788e-08,7.767112999078729e-10,8.780611004426857e-12
18.51,1.1495610830534493e-08,3.378922322435283e-08,2.6468283552215252e-08,7.761257707973287e-10,8.693669163688877e-12
18.52,1.1495670359388246e-08,3.376686031359684e-08,2.6450861554221938e-08,7.756447091479353e-10,8.611634161845974e-12
18.53,1.148404381011569e-08,3.3770338790189975e-08,2.6451859343729546e-08,7.755742809417739e-10,8.780466092261414e-12
18.54,1.1479379993851357e-08,3.3750369741619945e-08,2.6430666596497945e-08,7.731229348598423e-10,8.697377655933937e-12
18.55,1.146272224596874e-08,3.373756153002415e-08,2.6427773343808335e-08,7.74565016827908e-10,8.610082080882097e-12
18.56,1.146842820235501e-08,3.371737913784306e-08,2.640688638471904e-08,7.734497689446282e-10,8.698327802374956e-12
18.57,1.1499448099322972e-08,3.370266118956324e-08,2.639873453577778e-08,7.721213324480968e-10,8.750109152117877e-12
18.580000000000002,1.1474426397633583e-08,3.368121859138344e-08,2.6387120429790564e-08,7.725367799492192e-10,8.690584338084317e-12
18.59,1.149425056219604e-08,3.367600498385396e-08,2.6377444059167277e-08,7.726294912690459e-10,8.80736084122663e-12
18.6,1.1440205107034069e-08,3.364808832117704e-08,2.6358325086383922e-08,7.728735484182774e-10,8.515288132260998e-12
18.61,1.144601501251933e-08,3.3656418614119475e-08,2.636371877068073e-08,7.715371713196008e-10,8.777760851259107e-12
18.62,1.141674718632138e-08,3.3616944895203815e-08,2.634155013521108e-08,7.72147029293257e-10,8.631203499760633e-12
18.63,1.1434833390896748e-08,3.362208675624774e-08,2.6322339711883108e-08,7.712548614669603e-10,8.78820456957155e-12
18.64,1.1439006849086861e-08,3.360013080884876e-08,2.6321415647115865e-08,7.710954864910417e-10,8.84589909607819e-12
18.650000000000002,1.1429759812676156e-08,3.359322191754723e-08,2.6309854363365774e-08,7.698513192656468e-10,8.720564013094687e-12
18.66,1.1414303090925204e-08,3.357784053430399e-08,2.6299728999807333e-08,7.708603404144597e-10,8.511786255593413e-12
18.67,1.1402281955002224e-08,3.355556922646061e-08,2.6288416269808813e-08,7.695838656204088e-10,8.686997079577401e-12
18.68,1.143052197479489e-08,3.3535912239882816e-08,2.6270178471148895e-08,7.684745465276877e-10,8.68495555896982e-12
18.69,1.1434226255191091e-08,3.351532270974994e-08,2.625726205048663e-08,7.698834716626238e-10,8.543178870755404e-12
18.7,1.1396057751385666e-08,3.350557242201596e-08,2.624349431859749e-08,7.681255658854675e-10,8.652594713270448e-12
18.71,1.1389468411566548e-08,3.3497696995344236e-08,2.6231903088184393e-08,7.682547332557636e-10,8.707645585434499e-12
18.72,1.1387493915682013e-08,3.347939135345081e-08,2.6222250711808513e-08,7.681518514704657e-10,8.78340804853844e-12
18.73,1.1395521594230317e-08,3.3461979576208015e-08,2.6212527508006054e-08,7.674360102152279e-10,8.679672687760935e-12
18.740000000000002,1.1390995980580783e-08,3.345371531209618e-08,2.620244803124121e-08,7.676681439856772e-10,8.67208122354661e-12
18.75,1.1387166687827857e-08,3.342846851639791e-08,2.6184134740663266e-08,7.657712550026749e-10,8.609312541742295e-12
18.76,1.1380898861051634e-08,3.341449319351475e-08,2.6180800520559507e-08,7.667696101965114e-10,8.658095593962651e-12
18.77,1.1335641721270089e-08,3.340788897092052e-08,2.6168320307435918e-08,7.664058241969371e-10,8.73157619001604e-12
18.78,1.135869064603713e-08,3.3401909586326064e-08,2.6156742195987007e-08,7.658108520071706e-10,8.600220631900252e-12
18.79,1.1348888011652551e-08,3.338833911071752e-08,2.6141501889769922e-08,7.66581625418512e-10,8.6453935232084e-12
18.8,1.1352671089927233e-08,3.335474484403351e-08,2.6143326919307293e-08,7.65618735356227e-10,8.514089322266578e-12
18.81,1.1355509319600951e-08,3.335916255506278e-08,2.6138962360889413e-08,7.647009604527226e-10,8.711773627540522e-12
18.82,1.1328766464952306e-08,3.334249008796207e-08,2.6114377421492306e-08,7.648422214541621e-10,8.693451970745856e-12
18.830000000000002,1.1364090784512697e-08,3.3308730336732215e-08,2.6105173320028774e-08,7.638919956958082e-10,8.644092915488719e-12
18.84,1.1323294003067977e-08,3.3304326511330546e-08,2.609429003626529e-08,7.635061742725058e-10,8.518413847345407e-12
18.85,1.1331368185435082e-08,3.328963763966118e-08,2.6083771604648514e-08,7.638889476952048e-10,8.657379741200677e-12
18.86,1.1321331297670354e-08,3.327906242557872e-08,2.6071984642500204e-08,7.637281871414939e-10,8.413077108244166e-12
18.87,1.132526157028661e-08,3.326911625568453e-08,2.6056993133627247e-08,7.635246126064516e-10,8.551300064792382e-12
18.88,1.1302865492791886e-08,3.32603127289315e-08,2.6047134939111475e-08,7.631132857037131e-10,8.55715108887451e-12
18.89,1.1311671517935202e-08,3.32378193298228e-08,2.6035389668131012e-08,7.616110958215724e-10,8.599993080792094e-12
18.900000000000002,1.1302208986029523e-08,3.323162730728785e-08,2.6031220194414943e-08,7.617247497075865e-10,8.430052393972656e-12
18.91,1.1286761304877185e-08,3.3214194955861584e-08,2.6010493153052035e-08,7.624624402266571e-10,8.450256355900911e-12
18.92,1.1309036270064218e-08,3.319860527564839e-08,2.5999154181906674e-08,7.608751766129127e-10,8.591103974870345e-12
18.93,1.131042095261023e-08,3.319510722527056e-08,2.5999196553053636e-08,7.612356381393225e-10,8.70610221431749e-12
18.94,1.128637948494754e-08,3.318185238571889e-08,2.5978421618486912e-08,7.618473098244317e-10,8.571287704040392e-12
18.95,1.1297398572207204e-08,3.316187378804957e-08,2.597543488157823e-08,7.599705342099533e-10,8.588110132598631e-12
18.96,1.1288030295281945e-08,3.31466471702808e-08,2.5965666352784043e-08,7.600884232108045e-10,8.606249816829132e-12
18.97,1.1266716271133099e-08,3.312622595332704e-08,2.5958389584736604e-08,7.602278988641446e-10,8.467949574686121e-12
18.98,1.1287728510354365e-08,3.311895250216573e-08,2.5936781186593042e-08,7.601040045048897e-10,8.467350544040344e-12
18.990000000000002,1.126520365465306e-08,3.31093570284204e-08,2.5931441990329128e-08,7.591559835194581e-10,8.546260185643403e-12
19.0,1.1246714681379264e-08,3.3086985012206005e-08,2.5923586156818527e-08,7.595059771875193e-10,8.634069159619994e-12
19.01,1.1242585897410194e-08,3.307523354673849e-08,2.5909362462729434e-08,7.582350905581903e-10,8.397929189810283e-12
19.02,1.1257969146744773e-08,3.3062214231835224e-08,2.5906948987190256e-08,7.584194982716716e-10,8.631396731091501e-12
19.03,1.1237912514063253e-08,3.306431645147185e-08,2.589369588066592e-08,7.588469803965857e-10,8.58299363116742e-12
19.04,1.1252655291378938e-08,3.303668788666742e-08,2.587549668840009e-08,7.579503724960802e-10,8.61964166964461e-12
19.05,1.1237401334118921e-08,3.3019277481384214e-08,2.587326602262801e-08,7.580614087727943e-10,8.5253466238231e-12
19.06,1.1218828255255269e-08,3.300693028099965e-08,2.586138805182622e-08,7.576962186427215e-10,8.48875001737418e-12
19.07,1.1229290488131903e-08,3.300625981949055e-08,2.5848871428103598e-08,7.574791744692628e-10,8.552759436109819e-12
19.080000000000002,1.1234800937072705e-08,3.2974984747458134e-08,2.5830891003995276e-08,7.5772990271617e-10,8.547782398060756e-12
19.09,1.1209659024706953e-08,3.297716789560041e-08,2.5838410038542515e-08,7.560978426084928e-10,8.4977298295799e-12
19.1,1.122466549009609e-08,3.295967521679057e-08,2.5811879418716034e-08,7.560530987271239e-10,8.587042281779852e-12
19.11,1.120331545396203e-08,3.2946198837665934e-08,2.580150501698303e-08,7.554776066982729e-10,8.526488045577736e-12
19.12,1.1192222894315183e-08,3.293921518869226e-08,2.579599720725565e-08,7.553890468425456e-10,8.477510032394331e-12
19.13,1.119773895997248e-08,3.291488740867052e-08,2.5790088457386e-08,7.547769822598911e-10,8.608508631064866e-12
19.14,1.1202516458831098e-08,3.292869140987104e-08,2.5769499187475573e-08,7.553787115529051e-10,8.62333199514885e-12
19.150000000000002,1.1203929793535143e-08,3.290428472283387e-08,2.5774583781393373e-08,7.55661755362517e-10,8.556216259909095e-12
19.16,1.1207127181152056e-08,3.2887521364105304e-08,2.576170467156848e-08,7.549334000978265e-10,8.490392565974221e-12
19.17,1.1183233882253578e-08,3.287302835965839e-08,2.5757869849820095e-08,7.543118613035417e-10,8.536542134527428e-12
19.18,1.1174638216123465e-08,3.286505984496281e-08,2.574343595977944e-08,7.546239929553307e-10,8.423201679948953e-12
19.19,1.1205538260691275e-08,3.284435396086598e-08,2.5744373581676257e-08,7.536335953632756e-10,8.332627435507624e-12
19.2,1.1190425821082418e-08,3.283887239740297e-08,2.5720927318088634e-08,7.534983596669237e-10,8.48733238654508e-12
19.21,1.1171836472485427e-08,3.283344332205783e-08,2.5715270666846334e-08,7.535255388222655e-10,8.583555615229293e-12
19.22,1.1148434924734296e-08,3.280341753162506e-08,2.5707592698016734e-08,7.533036133626229e-10,8.40637296152717e-12
19.23,1.1141671881908406e-08,3.28113408191096e-08,2.5701209445540882e-08,7.522041243244435e-10,8.42257649066262e-12
19.240000000000002,1.1159798024140173e-08,3.27868600590178e-08,2.5683564481683077e-08,7.52562709623095e-10,8.416701935178212e-12
19.25,1.1161269895081036e-08,3.278216134226028e-08,2.5677466125302724e-08,7.511033845650375e-10,8.509077591771523e-12
19.26,1.1155991869157404e-08,3.2767183108466156e-08,2.567379742104838e-08,7.515540114973694e-10,8.551805678143091e-12
19.27,1.1145236334359546e-08,3.275044973487745e-08,2.5647190334408008e-08,7.51278085674421e-10,8.46174937613164e-12
19.28,1.1129551294896614e-08,3.273957536777844e-08,2.564142663881299e-08,7.504212596492643e-10,8.347903611558576e-12
19.29,1.1142931215781768e-08,3.2735747242432415e-08,2.563632330045098e-08,7.51883412088557e-10,8.506851805762709e-12
19.3,1.11547336244251e-08,3.272725585203608e-08,2.5627651246031527e-08,7.500196529580469e-10,8.471609953580288e-12
19.31,1.1121561897537708e-08,3.269513449930262e-08,2.562209657081991e-08,7.495509306824619e-10,8.40034945549312e-12
19.32,1.111708120455259e-08,3.268481033113976e-08,2.560734328439019e-08,7.512377889149996e-10,8.308382562126319e-12
19.330000000000002,1.1124672751966648e-08,3.266631541864143e-08,2.559541674806356e-08,7.485232048466145e-10,8.375171712415311e-12
19.34,1.1111598515004548e-08,3.2675597946401666e-08,2.559549604631168e-08,7.495151388515858e-10,8.432255532603511e-12
19.35,1.1131161556054434e-08,3.2650828871973916e-08,2.5583733595249555e-08,7.490598084050153e-10,8.389233420470849e-12
19.36,1.1101487380621848e-08,3.264412266418272e-08,2.5571065607288195e-08,7.485062239645601e-10,8.462252046451748e-12
19.37,1.1108649447061592e-08,3.264087445401864e-08,2.5564706325589757e-08,7.489724020002227e-10,8.489751466268583e-12
19.38,1.1110705206283419e-08,3.2635671962794643e-08,2.5553706008077032e-08,7.491860759229802e-10,8.466538276089963e-12
19.39,1.1098867482511066e-08,3.2605711959616515e-08,2.5535238119645366e-08,7.485018553928355e-10,8.485620534009369e-12
19.400000000000002,1.1112061494192598e-08,3.2603294740093964e-08,2.554345612019372e-08,7.471814630145588e-10,8.435372841887116e-12
19.41,1.1096639723388366e-08,3.258937720478154e-08,2.5531772940344608e-08,7.484339636039884e-10,8.328024038677148e-12
19.42,1.1067208669786511e-08,3.257195506232839e-08,2.5520692747684395e-08,7.475188299985532e-10,8.521889092684781e-12
19.43,1.1090071198704025e-08,3.256815188750181e-08,2.5512515908493114e-08,7.469509417492596e-10,8.506460123535232e-12
19.44,1.1067371612344154e-08,3.2555314582028535e-08,2.5500736981831904e-08,7.479163081231103e-10,8.348584465386053e-12
19.45,1.1097570547801351e-08,3.254213095673876e-08,2.548755892881945e-08,7.478556774724469e-10,8.271201696980206e-12
19.46,1.1071914168604705e-08,3.252401867857483e-08,2.5487555103533082e-08,7.463186403796607e-10,8.502514207912015e-12
19.47,1.1051959582319983e-08,3.251840157574583e-08,2.5475712702091224e-08,7.47098870623464e-10,8.392584772795962e-12
19.48,1.1052917246901685e-08,3.250192046500158e-08,2.5463649989094993e-08,7.462994588630348e-10,8.525022332438698e-12
19.490000000000002,1.1063389557939844e-08,3.250452600958454e-08,2.545672893614165e-08,7.455562581808004e-10,8.368371734770199e-12
19.5,1.1073355921580188e-08,3.248707693244901e-08,2.5447311327320993e-08,7.458343748081759e-10,8.409753680110589e-12
19.51,1.1050306087394866e-08,3.2474637687761105e-08,2.545208771538452e-08,7.448748226358175e-10,8.436087798736206e-12
19.52,1.1040409587666624e-08,3.2471860839718443e-08,2.5427653988920323e-08,7.447588275160607e-10,8.43534097272361e-12
19.53,1.1041827501235778e-08,3.2456369323853794e-08,2.5434061730390466e-08,7.445526083743044e-10,8.323230910270993e-12
19.54,1.1052584480491739e-08,3.2454451687654337e-08,2.5416122215279214e-08,7.441775501566349e-10,8.297151313086123e-12
19.55,1.1045457642582782e-08,3.243980997402461e-08,2.540506902901135e-08,7.446635050835864e-10,8.443304278328669e-12
19.56,1.1033794306683863e-08,3.243351768288828e-08,2.5407430810311794e-08,7.439156310830841e-10,8.357710916904908e-12
19.57,1.1026483906260226e-08,3.2414921119452524e-08,2.539829282284811e-08,7.434944168524892e-10,8.300859403339766e-12
19.580000000000002,1.1015117201842312e-08,3.241231487932302e-08,2.538440867327187e-08,7.44187947412278e-10,8.38114644946737e-12
19.59,1.1025234205261383e-08,3.2404736267783345e-08,2.538346604582394e-08,7.429165656690993e-10,8.350723608783655e-12
19.6,1.1017169101732572e-08,3.2390646547001875e-08,2.5363621461431627e-08,7.443245470922645e-10,8.388050606244127e-12
19.61,1.103177769345181e-08,3.2387234142194934e-08,2.5364507621141692e-08,7.436554574072842e-10,8.252023959941804e-12
19.62,1.1027743051463289e-08,3.2357666255914286e-08,2.5354349579177338e-08,7.4348521928138e-10,8.474158703960154e-12
19.63,1.1000957805601002e-08,3.235700850243077e-08,2.534625304246892e-08,7.412045948532839e-10,8.329908811317964e-12
19.64,1.1028023172645865e-08,3.2346521514785076e-08,2.5332132288628803e-08,7.424701898092146e-10,8.356023105691507e-12
19.650000000000002,1.1006631022806113e-08,3.2336967660606666e-08,2.5330426924487198e-08,7.417362560460022e-10,8.33389293623383e-12
19.66,1.0987447186083253e-08,3.2320678397731836e-08,2.5313879376037546e-08,7.414962227860885e-10,8.289762525065773e-12
19.67,1.0997047456945823e-08,3.230399360457538e-08,2.5308736384550778e-08,7.414928887280685e-10,8.373072761144986e-12
19.68,1.0976126233336954e-08,3.230812989064758e-08,2.530132386917236e-08,7.411626301988117e-10,8.449355583605642e-12
19.69,1.0979400052643591e-08,3.229682924314997e-08,2.5292826574652782e-08,7.405693859282743e-10,8.28413498917211e-12
19.7,1.0988283689047522e-08,3.2290250326783366e-08,2.5291330039467895e-08,7.413641238828668e-10,8.287796980271968e-12
19.71,1.098320939380744e-08,3.226811780470093e-08,2.5285669467104726e-08,7.40616601461792e-10,8.381194883250424e-12
19.72,1.0988980871697126e-08,3.226911828137955e-08,2.527155663066952e-08,7.395975042452262e-10,8.299298300128514e-12
19.73,1.0979608019103161e-08,3.2262841254713827e-08,2.527258033303071e-08,7.397176280453773e-10,8.357545464146101e-12
19.740000000000002,1.098961014966544e-08,3.225025929545216e-08,2.526581161559445e-08,7.400623663071529e-10,8.342349990267932e-12
19.75,1.0985818872963777e-08,3.22420914613022e-08,2.525509717530256e-08,7.400162357630877e-10,8.366487273299216e-12
19.76,1.0978327501056441e-08,3.222138330627383e-08,2.5246126663637162e-08,7.384211724971105e-10,8.319845357325644e-12
19.77,1.0948643060946553e-08,3.22223718678819e-08,2.5237018840753553e-08,7.395810537248267e-10,8.333122292431431e-12
19.78,1.0956726130295398e-08,3.2221223066839465e-08,2.5229651019399198e-08,7.38860084676989e-10,8.241753129012203e-12
19.79,1.0958722178323636e-08,3.219969459164801e-08,2.5223602113340483e-08,7.386492291962896e-10,8.279089072932012e-12
19.8,1.095529681654825e-08,3.217910279659693e-08,2.5212186904492652e-08,7.379705240314065e-10,8.276249043555031e-12
19.81,1.0955823734279447e-08,3.2182526073479756e-08,2.519931406190623e-08,7.381321600452568e-10,8.25916481159687e-12
19.82,1.0945934355028162e-08,3.2163204512083225e-08,2.520262359577887e-08,7.382506831809389e-10,8.427302760235094e-12
19.830000000000002,1.0936150367096287e-08,3.2153143776293844e-08,2.5183003537950677e-08,7.382048302246993e-10,8.369124749628289e-12
19.84,1.0932798706538662e-08,3.214388586954369e-08,2.5183668774166216e-08,7.37741670467937e-10,8.352961967288021e-12
19.85,1.0945797704605915e-08,3.214301543607705e-08,2.5184888515306014e-08,7.367444350456621e-10,8.277131467069682e-12
19.86,1.0952432829473987e-08,3.213440143448343e-08,2.516092429943384e-08,7.37535888574897e-10,8.17949711757711e-12
19.87,1.0913698071671162e-08,3.212426403567242e-08,2.5156266412626607e-08,7.375547565698736e-10,8.274940772297731e-12
19.88,1.0920834035296873e-08,3.211386070581182e-08,2.5153119984528624e-08,7.373332652963465e-10,8.299513840559575e-12
19.89,1.0917615100049633e-08,3.211615947834786e-08,2.5143496245695398e-08,7.369526147521832e-10,8.45819480268576e-12
19.900000000000002,1.0942290001700524e-08,3.209557564936005e-08,2.5147584996764362e-08,7.364872199415862e-10,8.311960243710213e-12
19.91,1.0927244851773677e-08,3.2090385490824456e-08,2.514083786884057e-08,7.359743277122552e-10,8.368245902438484e-12
19.92,1.0918844908935966e-08,3.207154954815371e-08,2.5128187989135094e-08,7.373679048654389e-10,8.251060751937233e-12
19.93,1.0905429185514923e-08,3.206657896601291e-08,2.512139912021961e-08,7.360710613943181e-10,8.381349586075153e-12
19.94,1.0906244793805223e-08,3.2057485722738505e-08,2.5115602300015924e-08,7.357391081821849e-10,8.303176479640926e-12
19.95,1.0891333227878908e-08,3.205433583376746e-08,2.509855722766881e-08,7.348628152765911e-10,8.189171006705184e-12
19.96,1.0907620075325795e-08,3.204248678395988e-08,2.5108677929881266e-08,7.345620201456335e-10,8.25892422250091e-12
19.97,1.0908411650547357e-08,3.2030241480641855e-08,2.510332011235692e-08,7.352395645940211e-10,8.310697051259754e-12
19.98,1.0890333405789259e-08,3.2022098900496024e-08,2.5081219854009413e-08,7.344691227560224e-10,8.28131180566095e-12
19.990000000000002,1.0906883945830816e-08,3.201778561163968e-08,2.5077105466055815e-08,7.342297010037855e-10,8.205409606795573e-12
20.0,1.090668693475763e-08,3.2000681845644783e-08,2.5073813401957877e-08,7.342396616049188e-10,8.352729228554578e-12
20.01,1.0894363100164619e-08,3.19969876490352e-08,2.506637959231088e-08,7.346625215483678e-10,8.22174523261125e-12
20.02,1.0876885002070974e-08,3.198442960998171e-08,2.5049290414089637e-08,7.351596513909305e-10,8.09266063706588e-12
20.03,1.0854313551008944e-08,3.1978225778583823e-08,2.505248950282204e-08,7.335971846660345e-10,8.30445033105731e-12
20.04,1.0889970285381077e-08,3.1980264104781295e-08,2.5037664925895627e-08,7.335664490053269e-10,8.264306235757672e-12
20.05,1.0889756155921982e-08,3.1971084699144954e-08,2.5038495418959907e-08,7.330981511136599e-10,8.151608553852014e-12
20.06,1.0883346880364714e-08,3.1961942838941155e-08,2.503012321515364e-08,7.33029538922031e-10,8.31115579537683e-12
20.07,1.0881726309172961e-08,3.195170776831606e-08,2.5027537869589728e-08,7.330299885621438e-10,8.224725101686434e-12
20.080000000000002,1.085255635952619e-08,3.1947037850942246e-08,2.5019991409183305e-08,7.339952582618516e-10,8.246185792610554e-12
20.09,1.0860969126095378e-08,3.193569086157939e-08,2.5015518804911966e-08,7.32722178820973e-10,8.244392175302999e-12
20.1,1.0877338223219467e-08,3.193493793494924e-08,2.5008061190498432e-08,7.314855754532351e-10,8.225125715761903e-12
20.11,1.0871466245460753e-08,3.192014427082041e-08,2.500188325476959e-08,7.323481610246017e-10,8.413668741191053e-12
20.12,1.0857628475758583e-08,3.1912394872054805e-08,2.5001607529752234e-08,7.334887393055625e-10,8.270643070434554e-12
20.13,1.0846108367441691e-08,3.1884435060169825e-08,2.4985765912481936e-08,7.316805403558025e-10,8.210443274837892e-12
20.14,1.0844470354405891e-08,3.1885771093710876e-08,2.4987402123099718e-08,7.317795600217024e-10,8.192513828675715e-12
20.150000000000002,1.0848461204077155e-08,3.1872011228328024e-08,2.4974284496782134e-08,7.318654961024954e-10,8.19049088352109e-12
20.16,1.0844273519861355e-08,3.187497172820502e-08,2.497640526724038e-08,7.32008883710195e-10,8.160500039007436e-12
20.17,1.0848667622250798e-08,3.1858128086339684e-08,2.4964982932051153e-08,7.307828313479711e-10,8.245684979283485e-12
20.18,1.0839644162239474e-08,3.1854432752602254e-08,2.4951997553533354e-08,7.313520610576148e-10,8.179584060966555e-12
20.19,1.0840302172930673e-08,3.185111969893825e-08,2.494348769643617e-08,7.308290942630433e-10,8.275874844817064e-12
20.2,1.08445453358823e-08,3.184805748868332e-08,2.4944743019565942e-08,7.312114286619713e-10,8.316947874951862e-12
20.21,1.0824972252718011e-08,3.1836964598203186e-08,2.4918596109549405e-08,7.302560598661993e-10,8.162214296021148e-12
20.22,1.0826179623830635e-08,3.183046482726253e-08,2.4933212574706184e-08,7.294488360292297e-10,8.072486029026682e-12
20.23,1.080725753651148e-08,3.182385321409015e-08,2.492269556689858e-08,7.304716437547783e-10,8.126351903517475e-12
20.240000000000002,1.0820900882449492e-08,3.1817096214069575e-08,2.4924166384898824e-08,7.299820065147909e-10,8.269427217462159e-12
20.25,1.0854978807101228e-08,3.1803438560104306e-08,2.4913080213145675e-08,7.3019833398846e-10,8.27503625952233e-12
20.26,1.082680046832375e-08,3.1797543864016336e-08,2.4909390244316248e-08,7.296165349457961e-10,8.284604274833144e-12
20.27,1.0820546553089415e-08,3.1783931457585287e-08,2.4906121601346363e-08,7.295354280246712e-10,8.244961407621849e-12
20.28,1.0828600862617366e-08,3.179000136270319e-08,2.489551984216249e-08,7.298476569875585e-10,8.233071903732604e-12
20.29,1.0786682663277476e-08,3.1775104551924576e-08,2.4893811135780676e-08,7.287282734112293e-10,8.277550096733185e-12
20.3,1.0811146263875082e-08,3.175932252495679e-08,2.488874633390636e-08,7.289006978221342e-10,8.153493109762225e-12
20.31,1.0807338693740224e-08,3.176791286248817e-08,2.4878936728461596e-08,7.286436108487006e-10,8.209747400146252e-12
20.32,1.0818770028162881e-08,3.1753890341189324e-08,2.4872584517445658e-08,7.285126253462222e-10,8.212614586794004e-12
20.330000000000002,1.079045387849063e-08,3.173858087509708e-08,2.486316931258879e-08,7.284292238226073e-10,8.18647123642274e-12
20.34,1.0770696731349348e-08,3.173483739984277e-08,2.485781175469732e-08,7.281698547791714e-10,8.136446420150974e-12
20.35,1.0821682740749553e-08,3.1732541702557316e-08,2.485488242556756e-08,7.286378339084885e-10,8.234485901709367e-12
20.36,1.081024296372742e-08,3.171585786083076e-08,2.4851002991388302e-08,7.264991477076746e-10,8.210930348594319e-12
20.37,1.0796492153733084e-08,3.170462627228016e-08,2.4850713716086775e-08,7.273030910592919e-10,8.154071070151895e-12
20.38,1.0780669622097097e-08,3.170590078513579e-08,2.4827656845023866e-08,7.277541267825117e-10,8.267717690651943e-12
20.39,1.0770678987792815e-08,3.169913772425881e-08,2.4835209967960388e-08,7.281588253619237e-10,8.220861438346235e-12
20.400000000000002,1.0781918053709253e-08,3.169840405385395e-08,2.4822661190562327e-08,7.267210264060692e-10,8.183333997980955e-12
20.41,1.0788164218193017e-08,3.16910786687668e-08,2.4825259079912194e-08,7.263754382118638e-10,8.18340040850048e-12
20.42,1.0800631486438364e-08,3.168262211743384e-08,2.4806609074303956e-08,7.264325940201131e-10,8.266462767870642e-12
20.43,1.0781487221913494e-08,3.16865928621303e-08,2.481409941507148e-08,7.274918109658791e-10,8.163414156205048e-12
20.44,1.079133980121433e-08,3.1676077847074465e-08,2.480660878556576e-08,7.27220624159749e-10,8.226585882352638e-12
20.45,1.0772869670305754e-08,3.167426820369358e-08,2.480054488297166e-08,7.261487103641139e-10,8.184671013367755e-12
20.46,1.0783322837654635e-08,3.165904576167574e-08,2.4791768997838938e-08,7.262736365813142e-10,8.138956246466566e-12
20.47,1.0773282266268684e-08,3.164917765207509e-08,2.47948537503732e-08,7.25271205429763e-10,8.188161553467688e-12
20.48,1.0752534257003839e-08,3.164969551990264e-08,2.4791086306421485e-08,7.2698891972502e-10,8.14248396459602e-12
20.490000000000002,1.0760803586352269e-08,3.163369244522897e-08,2.4785498912066496e-08,7.260456918488255e-10,8.131202278460738e-12
20.5,1.0759391688980857e-08,3.161933921780151e-08,2.477614253047003e-08,7.26026266332698e-10,8.146211072187807e-12
20.51,1.0769647192373644e-08,3.162466662348585e-08,2.477120623435397e-08,7.260044861088139e-10,8.19335014747747e-12
20.52,1.075908246139371e-08,3.1619434758826066e-08,2.4761847530232647e-08,7.240895492315296e-10,8.097405272991986e-12
20.53,1.0745871285599857e-08,3.1617728570674245e-08,2.476652055507176e-08,7.243030900869542e-10,8.26293604839999e-12
20.54,1.075191900626898e-08,3.159894013276933e-08,2.475885506658896e-08,7.255796334596184e-10,8.086683716971122e-12
20.55,1.0750188221936913e-08,3.160496809705289e-08,2.4753881381763566e-08,7.248317430184698e-10,8.224746053818026e-12
20.56,1.0770231909259044e-08,3.159270575616552e-08,2.4746773029960128e-08,7.250353779610198e-10,8.08923020583267e-12
20.57,1.076115193489128e-08,3.157923197742075e-08,2.4741802021914887e-08,7.237297731455396e-10,8.070536236380409e-12
20.580000000000002,1.0729569087515384e-08,3.157750876921093e-08,2.4725064797712494e-08,7.245809703234195e-10,8.170406964678845e-12
20.59,1.0740160857218294e-08,3.1581573238669106e-08,2.4728139501160612e-08,7.253802598521964e-10,8.29850645956012e-12
20.6,1.0754941399152723e-08,3.1566880093514167e-08,2.472269857557689e-08,7.238190000857742e-10,8.19667484021579e-12
20.61,1.0738098155416626e-08,3.156885402467464e-08,2.472067625071478e-08,7.238586587036906e-10,8.198453237203967e-12
20.62,1.0748010096481208e-08,3.1549209931790734e-08,2.470563278517487e-08,7.243749028634418e-10,8.06383338267856e-12
20.63,1.0739936995241234e-08,3.1536369963148545e-08,2.4716600298992777e-08,7.235260580186946e-10,8.076403901280034e-12
20.64,1.0716768444354078e-08,3.154897470634625e-08,2.4706399416532016e-08,7.234585507408701e-10,8.189311241833766e-12
20.650000000000002,1.0729551912888755e-08,3.1530290056896273e-08,2.4698246369962544e-08,7.242828506376213e-10,8.104080508766471e-12
20.66,1.0725789075991051e-08,3.152890552575026e-08,2.4701890511906764e-08,7.245535491174303e-10,8.167953944800589e-12
20.67,1.0735906179750214e-08,3.152032568900549e-08,2.4689416348962732e-08,7.235253817211558e-10,8.149855092360969e-12
20.68,1.0714253103007737e-08,3.151909743952578e-08,2.4688412226452318e-08,7.226909023300258e-10,8.146564186078333e-12
20.69,1.072356638384607e-08,3.151908859950657e-08,2.4686761860905482e-08,7.233260154347462e-10,8.076612572384476e-12
20.7,1.0739667682771595e-08,3.150086291090638e-08,2.468091132241946e-08,7.233692015108864e-10,8.155012313281154e-12
20.71,1.0725136490955624e-08,3.1499809378054594e-08,2.4674852747779807e-08,7.224661459622606e-10,8.14365796906924e-12
20.72,1.0738609731810222e-08,3.149331242675468e-08,2.4673418696265102e-08,7.231039609061025e-10,8.094534392715297e-12
20.73,1.0711596760131755e-08,3.148683846940023e-08,2.466248330824318e-08,7.228086004411284e-10,8.222660812021183e-12
20.740000000000002,1.0694117519719723e-08,3.148504043329674e-08,2.4660133223631624e-08,7.23137310989382e-10,8.185555491568651e-12
20.75,1.0712858710575546e-08,3.148745525386723e-08,2.4651553713262875e-08,7.222294368593533e-10,8.135537754797271e-12
20.76,1.0708243207418712e-08,3.146979811749176e-08,2.465292622931728e-08,7.224590082646986e-10,7.988939745055042e-12
20.77,1.072429149312742e-08,3.146800780275534e-08,2.464332432951648e-08,7.214516316687869e-10,8.121982538452044e-12
20.78,1.0703393689227377e-08,3.147084572559263e-08,2.464596645695252e-08,7.210424532087784e-10,8.014581196499567e-12
20.79,1.0691154849478153e-08,3.145458289122823e-08,2.4639604600084687e-08,7.216261806889393e-10,8.208770269736429e-12
20.8,1.068903272372261e-08,3.145315867732761e-08,2.4636585341362418e-08,7.210381941795901e-10,8.062313689064377e-12
20.81,1.0687863286077006e-08,3.1440189726891336e-08,2.462802920738372e-08,7.21438405499462e-10,8.086143047958283e-12
20.82,1.0728320540791436e-08,3.144428806096897e-08,2.4630327719825352e-08,7.214136620376441e-10,8.125889025030287e-12
20.830000000000002,1.0683516963679826e-08,3.143911533511618e-08,2.46227857490616e-08,7.206975427010306e-10,8.155112482546363e-12
20.84,1.0693774863481454e-08,3.1427526000913416e-08,2.4618162152961572e-08,7.22260145689529e-10,8.202943247404373e-12
20.85,1.0677129496606124e-08,3.142670931619764e-08,2.4620438537899537e-08,7.20226923004855e-10,8.156786445767144e-12
20.86,1.0697871260139157e-08,3.1429198845582906e-08,2.4606489530929353e-08,7.205072804492742e-10,8.152875480372603e-12
20.87,1.0703561010446489e-08,3.142056732640588e-08,2.4610863707390335e-08,7.205259925216852e-10,8.17701464242505e-12
20.88,1.0700809505263132e-08,3.1412699795889255e-08,2.4605134545130954e-08,7.209493683452219e-10,8.170045113565209e-12
20.89,1.0680560527840172e-08,3.140994445456414e-08,2.4603782708664427e-08,7.208905470401303e-10,8.127712113748232e-12
20.900000000000002,1.0673405903688914e-08,3.139782775151745e-08,2.4594447820547344e-08,7.209123027715587e-10,7.96032821194781e-12
20.91,1.0677519148106482e-08,3.139726142921667e-08,2.4593471049855636e-08,7.195331976772602e-10,8.093589233747202e-12
20.92,1.0689818219760667e-08,3.138820031499248e-08,2.459182592327363e-08,7.197291322528942e-10,8.154935161680443e-12
20.93,1.0675482349007671e-08,3.1393283760151815e-08,2.457607048136295e-08,7.196388021824139e-10,8.239526528793046e-12
20.94,1.0677066805442397e-08,3.1385475476990956e-08,2.4579703061134478e-08,7.204304111488541e-10,8.035928333245167e-12
20.95,1.0679162590606088e-08,3.138040789219826e-08,2.457398142529949e-08,7.194843836427078e-10,8.109451398568486e-12
20.96,1.0684518790522869e-08,3.137637854113598e-08,2.4581932627338607e-08,7.195478074374755e-10,8.143211139444238e-12
20.97,1.0670952383051167e-08,3.1368322749570435e-08,2.4567742795018006e-08,7.191451509202983e-10,8.190086080072947e-12
20.98,1.066851736803691e-08,3.1357433097452666e-08,2.4568328644955153e-08,7.191527013959303e-10,7.951388438414529e-12
20.990000000000002,1.0663343177526721e-08,3.1355719281939866e-08,2.455689349390483e-08,7.201398186788116e-10,8.008321582438405e-12
21.0,1.0670492817436453e-08,3.134935572799157e-08,2.4556767524871918e-08,7.195459444437689e-10,8.165882696803636e-12
21.01,1.066952871271993e-08,3.1351085413566495e-08,2.4558235298920908e-08,7.201852019644474e-10,8.0027668565995e-12
21.02,1.0675514142564201e-08,3.135382523911353e-08,2.455875726486537e-08,7.188119229993205e-10,8.174134261951247e-12
21.03,1.0669858008359673e-08,3.1336753927657205e-08,2.4545881677907896e-08,7.186690783557952e-10,8.098647213612783e-12
21.04,1.0669836972566439e-08,3.133765133191119e-08,2.4554253757239088e-08,7.187505260833278e-10,8.067629910123004e-12
21.05,1.0654575183352913e-08,3.1333545606585266e-08,2.4542113949531652e-08,7.182913024276727e-10,8.234991015139558e-12
21.06,1.0674560441505152e-08,3.132639536452441e-08,2.4532686371732378e-08,7.194300791749463e-10,7.986546480917715e-12
21.07,1.066711030340708e-08,3.1322029248189653e-08,2.4532196726299618e-08,7.18711860040364e-10,8.140490248919908e-12
21.080000000000002,1.0654804173472542e-08,3.1317173845128566e-08,2.4535655242517323e-08,7.179514935960534e-10,8.24527456905615e-12
21.09,1.0642932320463262e-08,3.1314241711539465e-08,2.4529829282304915e-08,7.186303021533641e-10,8.010069518492847e-12
21.1,1.0645287738378548e-08,3.130734970019322e-08,2.4528268621236935e-08,7.179570763631473e-10,8.082484436454931e-12
21.11,1.0647453249251013e-08,3.13074957592034e-08,2.4518598560135464e-08,7.185837448728908e-10,8.041249314810399e-12
21.12,1.0655765295453686e-08,3.130598841699929e-08,2.451878819053442e-08,7.178467690420354e-10,8.091793639617983e-12
21.13,1.066420522719184e-08,3.129168914780263e-08,2.450899991791707e-08,7.177949373894228e-10,8.00550084444511e-12
21.14,1.064569631899159e-08,3.130582240872463e-08,2.4522058571848028e-08,7.182305007461162e-10,8.28304327427387e-12
21.150000000000002,1.0631257064468975e-08,3.129456918085616e-08,2.450150288483767e-08,7.175582592659162e-10,8.075109435785028e-12
21.16,1.0639037030915657e-08,3.1281528349977685e-08,2.4505864401087396e-08,7.189514011987689e-10,7.917696386264482e-12
21.17,1.0657506608787426e-08,3.127491777043752e-08,2.4508646171659963e-08,7.173022673547233e-10,8.087233109979117e-12
21.18,1.0649488639992998e-08,3.129258319548628e-08,2.44992968978054e-08,7.172544009140132e-10,7.94096819274156e-12
21.19,1.0621374596970702e-08,3.12771770357384e-08,2.4499589516975888e-08,7.174547031474738e-10,8.100056470622623e-12
21.2,1.0634883049907e-08,3.1275310384193485e-08,2.4495897658930557e-08,7.178426289883881e-10,8.114641790750705e-12
21.21,1.0639859013295528e-08,3.1262631784314596e-08,2.449587684765392e-08,7.167303784225946e-10,8.145237376027612e-12
21.22,1.064010083437323e-08,3.126121115964255e-08,2.4491395687187637e-08,7.168775069829331e-10,7.994834665278569e-12
21.23,1.0651237213194176e-08,3.1261822872442945e-08,2.448898693815475e-08,7.191324135755535e-10,8.091422277534419e-12
21.240000000000002,1.06386339499827e-08,3.126343116016778e-08,2.44888947892393e-08,7.174967641267279e-10,8.052081046035314e-12
21.25,1.0638693349366334e-08,3.125891959546838e-08,2.4478290598190727e-08,7.17327273321351e-10,8.074955223340523e-12
21.26,1.062383448074353e-08,3.124685773779784e-08,2.4485648732615984e-08,7.165365652499229e-10,8.195400141044458e-12
21.27,1.063775341808999e-08,3.1236219402374395e-08,2.4477015893845176e-08,7.174862811410385e-10,8.15867947004858e-12
21.28,1.0637954316365506e-08,3.124825846977277e-08,2.4474934542343766e-08,7.175190766697564e-10,8.101676398371134e-12
21.29,1.0616977566006723e-08,3.1247178895076675e-08,2.4474965723255792e-08,7.162997711423298e-10,8.012146557629933e-12
21.3,1.0622428665726453e-08,3.1237458988187015e-08,2.446849654098179e-08,7.166040778275904e-10,8.015722058082384e-12
21.31,1.0643412665148522e-08,3.122618386832726e-08,2.4472730310163295e-08,7.161305813516491e-10,8.182785352689461e-12
21.32,1.063294599190251e-08,3.122854856065433e-08,2.4460545558933216e-08,7.167090940336661e-10,8.166808302583332e-12
21.330000000000002,1.0631648424051101e-08,3.122930813960604e-08,2.446249120269401e-08,7.162884353640908e-10,7.976180889226024e-12
21.34,1.0620000155284203e-08,3.122720111089783e-08,2.4451971501474064e-08,7.164546948001753e-10,8.067206281698324e-12
21.35,1.0623722081861768e-08,3.122025555214371e-08,2.445222009724572e-08,7.167068618495207e-10,8.063078028157282e-12
21.36,1.0616457052467868e-08,3.121868680552134e-08,2.44485186816621e-08,7.154999004256464e-10,8.176608747554796e-12
21.37,1.0624485895184139e-08,3.121933112400235e-08,2.445202151261129e-08,7.156276370411498e-10,7.929457491445334e-12
21.38,1.0638278717165082e-08,3.121752826929806e-08,2.4449471484457007e-08,7.149787267518283e-10,8.179188216580453e-12
21.39,1.0601277492641819e-08,3.12067204762111e-08,2.4455421881302393e-08,7.162080405618222e-10,8.267703535990299e-12
21.400000000000002,1.061413689858358e-08,3.12130516092371e-08,2.4447654540838654e-08,7.171439608307569e-10,8.189348040002572e-12
21.41,1.0617339789096149e-08,3.1196458341580684e-08,2.4444421555609504e-08,7.160006186008368e-10,8.070343377046254e-12
21.42,1.0627506296342198e-08,3.1207424244799204e-08,2.4440788162593568e-08,7.159792803377616e-10,8.035655703187235e-12
21.43,1.0631677807407282e-08,3.1195639556927456e-08,2.4439906413378375e-08,7.164343459744021e-10,7.954573390843456e-12
21.44,1.0617761210076902e-08,3.1188844659908896e-08,2.4438922597982973e-08,7.154003887422896e-10,8.048972586144518e-12
21.45,1.0601003339544532e-08,3.1189138704643896e-08,2.4435695349985775e-08,7.155493817841578e-10,8.090167967218675e-12
21.46,1.0625987221264112e-08,3.118878477223678e-08,2.4435363238835094e-08,7.16093110293276e-10,8.061890420769125e-12
21.47,1.060151342199476e-08,3.117833268439909e-08,2.442533319416255e-08,7.161124059212668e-10,8.096108090375193e-12
21.48,1.0626469764195348e-08,3.1181468163206576e-08,2.4424385402671163e-08,7.16574630258909e-10,7.889248930994342e-12
21.490000000000002,1.0629225368755801e-08,3.118110740860782e-08,2.4420857675378092e-08,7.154399566109834e-10,7.998664051153674e-12
21.5,1.0589477159647597e-08,3.118051504983044e-08,2.442384556305002e-08,7.148998824564379e-10,8.095880797708915e-12
21.51,1.0612372658558652e-08,3.1172047595014845e-08,2.4425099335991726e-08,7.147073249298874e-10,8.084386972845242e-12
21.52,1.060876229928913e-08,3.117510506220157e-08,2.4412543716688346e-08,7.148744890123968e-10,8.009861897866654e-12
21.53,1.060765948818691e-08,3.1169377710956876e-08,2.4408803273279018e-08,7.153699257639629e-10,8.148407592453503e-12
21.54,1.05855570585998e-08,3.1172647930316576e-08,2.4413171365488678e-08,7.150388104073721e-10,8.09960650098566e-12
21.55,1.0605856753842726e-08,3.116725817641572e-08,2.4415472780237506e-08,7.142009045464907e-10,7.945765238467977e-12
21.56,1.0593912309185636e-08,3.1163304928763775e-08,2.4412321425849428e-08,7.156670024959141e-10,8.162294247506983e-12
21.57,1.0597788812866095e-08,3.115808560112551e-08,2.4411112148088724e-08,7.149328122337287e-10,8.009375659952214e-12
21.580000000000002,1.0602421240845709e-08,3.1158118145309155e-08,2.4408737556616113e-08,7.151705980479415e-10,8.036725196407616e-12
21.59,1.0609518634401456e-08,3.1148028985379544e-08,2.4407985494888454e-08,7.149328869981708e-10,8.027853432290273e-12
21.6,1.0604194495546973e-08,3.115596088681564e-08,2.440399284309009e-08,7.147064766955281e-10,8.100584718581478e-12
21.61,1.0615111897004159e-08,3.115501130299821e-08,2.4406587672555376e-08,7.149964343717556e-10,7.97787912357009e-12
21.62,1.0608748848988665e-08,3.114006944473116e-08,2.4407028402684668e-08,7.148501717915941e-10,8.094017752224467e-12
21.63,1.0601631340075694e-08,3.114048221682494e-08,2.439996257944182e-08,7.15070485149983e-10,8.082840045469524e-12
21.64,1.0597438165819447e-08,3.114568332762836e-08,2.4392792967806136e-08,7.148347536418645e-10,8.049982005086867e-12
21.650000000000002,1.0588955007796128e-08,3.114632857463174e-08,2.4407223042585518e-08,7.152094218443362e-10,8.021988188103562e-12
21.66,1.0592231361659266e-08,3.1144468604543006e-08,2.4389696728715065e-08,7.161017506221828e-10,7.919220682649135e-12
21.67,1.0603045164544857e-08,3.114539543684154e-08,2.439327784513087e-08,7.130556008186365e-10,8.050949961526282e-12
21.68,1.0615587831844774e-08,3.113918922328979e-08,2.4393638982262608e-08,7.141322173907145e-10,8.08671526350607e-12
21.69,1.0589666845343133e-08,3.114517804442802e-08,2.4389375251653636e-08,7.141883937292991e-10,7.964628073419836e-12
21.7,1.0607521585219541e-08,3.112746377665143e-08,2.4392055339508198e-08,7.144416231882085e-10,8.109963897606097e-12
21.71,1.0560991281564652e-08,3.1125103210365515e-08,2.4384502253360237e-08,7.139651055602822e-10,7.940999378189636e-12
21.72,1.0604901335125893e-08,3.113867020578054e-08,2.438720526091938e-08,7.138739332010217e-10,8.073871381588344e-12
21.73,1.0593857564518433e-08,3.112850526547494e-08,2.4381738920715796e-08,7.145059936862396e-10,7.994620054976675e-12
21.740000000000002,1.0596412469102238e-08,3.1130511328300364e-08,2.4389313224808137e-08,7.146453891494054e-10,7.98843250266582e-12
21.75,1.0582924585376383e-08,3.112623448224426e-08,2.4383011625361948e-08,7.151857612565714e-10,7.94218991829539e-12
21.76,1.0575995671945615e-08,3.112542477835872e-08,2.4389341342023854e-08,7.141436551305062e-10,8.159122537564202e-12
21.77,1.0599122921467966e-08,3.112937861677993e-08,2.4379309856984604e-08,7.146300323474204e-10,7.958203722569204e-12
21.78,1.0602684200733704e-08,3.111728387984249e-08,2.4378003409048594e-08,7.157869411232628e-10,8.016071769395027e-12
21.79,1.0599040505909675e-08,3.112008201939691e-08,2.4378704973403144e-08,7.143599497157039e-10,8.053905341103717e-12
21.8,1.0594859868610395e-08,3.1122248420770054e-08,2.4377086444253218e-08,7.136975228999718e-10,7.881222910023015e-12
21.81,1.0576307902117576e-08,3.1121428478428424e-08,2.4383244071017935e-08,7.143971442127839e-10,8.019968514660356e-12
21.82,1.0591345214798026e-08,3.111651353741858e-08,2.4369812512045352e-08,7.140051610846758e-10,7.924145958627036e-12
21.830000000000002,1.0587305894061304e-08,3.111537021215112e-08,2.4382500191116405e-08,7.143606821099166e-10,8.058243918296316e-12
21.84,1.0573262541524515e-08,3.111720307957495e-08,2.4372774679266005e-08,7.144781272998026e-10,8.015739897958727e-12
21.85,1.0584899156331532e-08,3.1111767778597936e-08,2.436658652013035e-08,7.135314433722158e-10,7.99805959035446e-12
21.86,1.0574392846789904e-08,3.111236837249641e-08,2.4375569226553055e-08,7.144648079446279e-10,8.049356746907557e-12
21.87,1.0606339151555405e-08,3.110760403134922e-08,2.4371056541246538e-08,7.142627014921579e-10,8.022046763631903e-12
21.88,1.0593166183334385e-08,3.110977845951344e-08,2.4367080554619153e-08,7.133932798081747e-10,8.114027964086477e-12
21.89,1.0585641505741856e-08,3.111162774621171e-08,2.4367936804148704e-08,7.135738751805226e-10,7.994024811568862e-12
21.900000000000002,1.0569412325981633e-08,3.111641152895971e-08,2.4367417684321438e-08,7.143193617589796e-10,8.125455531936459e-12
21.91,1.0587770115227267e-08,3.110495741386774e-08,2.4365975945633697e-08,7.128879966610129e-10,7.94189381619096e-12
21.92,1.0585844923117436e-08,3.110690521627591e-08,2.43670924318707e-08,7.131858064756604e-10,8.13436925243484e-12
21.93,1.0587331138950394e-08,3.110190826589314e-08,2.4364870435598173e-08,7.13505666927731e-10,8.085411110458802e-12
21.94,1.0603535238164845e-08,3.109491920646932e-08,2.4370740249016123e-08,7.137726395232028e-10,7.916355523641463e-12
21.95,1.0586725376772344e-08,3.109534420811582e-08,2.4359381668056952e-08,7.138377681467656e-10,7.982535035656999e-12
21.96,1.0584269442453858e-08,3.110660328068239e-08,2.4372911964982484e-08,7.135734641594145e-10,8.235701708935542e-12
21.97,1.057976597275204e-08,3.109707682880345e-08,2.436442428170148e-08,7.137366860392909e-10,8.09249966125653e-12
21.98,1.0594093952466542e-08,3.109120602714657e-08,2.4355843281043807e-08,7.134964122388233e-10,8.107556533235517e-12
21.990000000000002,1.057591971495904e-08,3.1091554219443904e-08,2.436110194300758e-08,7.134321667964412e-10,8.024495040672558e-12
22.0,1.0564380889387569e-08,3.110838235181511e-08,2.4360101952806772e-08,7.13751992191118e-10,8.005827440387147e-12
22.01,1.0562379467355938e-08,3.110582833470176e-08,2.4356375097195033e-08,7.131928376460241e-10,8.102218192172753e-12
22.02,1.0583707526130659e-08,3.110202651279088e-08,2.4359757010044388e-08,7.129536764386234e-10,7.99041965009893e-12
22.03,1.0593463582732254e-08,3.108554826156519e-08,2.4359030776868364e-08,7.130720101683248e-10,8.086821040494271e-12
22.04,1.0599386918867325e-08,3.110205985601499e-08,2.4351996976284455e-08,7.134489280598886e-10,8.062684105018457e-12
22.05,1.0577175918481214e-08,3.110257933619779e-08,2.436159168143982e-08,7.142038748049408e-10,7.945590830197356e-12
22.06,1.0561633478531769e-08,3.1094356898193666e-08,2.43598086390253e-08,7.144134113509048e-10,7.972068165953707e-12
22.07,1.0586983385682473e-08,3.109474638061766e-08,2.4349844317498048e-08,7.131257797921443e-10,8.197486895245894e-12
22.080000000000002,1.0596099507432403e-08,3.109348089332767e-08,2.4358792442139704e-08,7.13088847789974e-10,7.998913224218953e-12
22.09,1.0581532060202132e-08,3.109149235811553e-08,2.435845308699209e-08,7.129678265100496e-10,8.02971708572497e-12
22.1,1.0568251133871663e-08,3.1102142100232593e-08,2.4357592101106876e-08,7.129744117825762e-10,8.036156296627334e-12
22.11,1.0586900694323216e-08,3.108046208681436e-08,2.4356649945738562e-08,7.135238924565041e-10,7.99488600451354e-12
22.12,1.0593188805410891e-08,3.108965569920995e-08,2.4355623863000285e-08,7.137076102099645e-10,8.014687517297023e-12
22.13,1.0581293594947366e-08,3.1106043061129016e-08,2.435219187410195e-08,7.134572850725945e-10,7.914061101425573e-12
22.14,1.0605905228702436e-08,3.109942646243371e-08,2.4355327895968698e-08,7.133006809507657e-10,7.997728988847889e-12
22.150000000000002,1.0590297192800964e-08,3.109695657971058e-08,2.435692293169789e-08,7.13504005691273e-10,7.990929951861352e-12
22.16,5.281002955670933e-09,1.5542237842823766e-08,1.2179762812766252e-08,3.5676731666605377e-10,4.039750059391658e-12


==> figs/data/cyl_fk03/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,5.604415324822439e-32,1.5931581851686058e-32,1.1952070642492473e-32,9.512491936745203e-33,1.464610528045946e-33
0.01,0.19191636944775142,0.013406684341147326,0.007212775702497405,0.01380840772909575,0.002675089614582667
0.02,0.18409495933050685,0.02019917924939405,0.011248183402540902,0.013411539781571885,0.0009326100606547252
0.03,0.1597437388568366,0.018313867242739115,0.0064647215147649265,0.009640705587657259,0.00038180589305089705
0.04,0.25425385618932694,0.011687425553541467,0.009225915815940216,0.008640857507431751,0.0008307391749810029
0.05,0.10536274434854534,0.027147198084713286,0.009980542537814652,0.010801322286275448,0.0006331375246479831
0.06,0.08597956489945122,0.012675213188755466,0.007899012107122152,0.010182398191823563,0.00055372324088032
0.07,0.09808385791831986,0.014353944975563953,0.006519078346666746,0.011464959141493097,0.0008227250280606884
0.08,0.1460995944752359,0.01967990173876353,0.0117744030735052,0.010759651299713877,0.00010551899317081362
0.09,0.07833370086254832,0.014916587820934971,0.0108285969661599,0.014959749086810045,0.00013100987477468774
0.1,0.04923670638869533,0.019533267218168098,0.006658133768337848,0.026843098009203974,0.00017843858708164556
0.11,0.08913258043941545,0.03561079021006553,0.02390332143600722,0.017811819747525427,0.0004087518355722179
0.12,0.11186965289681752,0.047100422356118436,0.024587522901735704,0.009741304732468115,0.00010085052325020281
0.13,0.13501612750219308,0.03482030446141883,0.028350757697832192,0.014396356310982707,5.625051839933775e-05
0.14,0.0684216318697822,0.04004603258385124,0.03767440583021292,0.04401506123981862,9.09353854196888e-05
0.15,0.28609250617001647,0.05198227432241598,0.025130554777661657,0.01871787578190335,0.00018746806453474375
0.16,0.15444409837852932,0.05235236691034244,0.011686775144736383,0.01964481071522232,7.246318966451284e-05
0.17,0.14506757277283663,0.05208878672480858,0.034192287710749864,0.027572051275827784,5.205482163828103e-05
0.18,0.41965665725029117,0.08433874182172978,0.06015938479290713,0.0610897047321443,0.00010884328021961253
0.19,0.0670922692579218,0.0320832618816151,0.015258705643720524,0.05246520031939439,0.0001329743647469867
0.2,3.062830097111136,1.5297612726300502,1.2120985871591983,0.7390805789776153,0.00042719340555729833
0.21,1.082159072220517,0.7434921017610274,0.7939298125275633,0.8592446698237344,0.00017151728251134628
0.22,20.999850748382897,10.1789603728803,6.687791931289604,3.6828357611588287,0.001247898218975143
0.23,1.5886015509363347,1.5152847028784568,1.414144030684228,1.1401231092517763,9.822179493375297e-05
0.24,1.2568054621572182,0.4629547132989426,0.15973598906164357,0.061232615756319976,2.753897762184817e-05
0.25,0.15447560651743442,0.07649573141724221,0.10317067098318292,0.10045817100956064,6.643285369640112e-05
0.26,0.293244503819766,0.19682075244831407,0.12720954793127986,0.04416020219166773,2.987119926703583e-05
0.27,0.09178911009773229,0.021874867120118702,0.05615496183145889,0.16318587881201368,2.279222045221448e-05
0.28,0.09750980608779988,0.1400098272375676,0.053389959348094575,0.014541938372922975,2.5583118880876526e-05
0.29,0.1859116638012594,0.19111134014980374,0.17646721385323447,0.09987887082248056,7.844293816534906e-05
0.3,0.1138948728206158,0.11459329211720384,0.07609884132102186,0.05279540155881433,3.870584285580604e-05
0.31,0.08542713162159027,0.06474285015476479,0.03370958892668388,0.024988503991911534,1.9168790864692132e-05
0.32,0.07161327176924681,0.07312396325625811,0.043630715030487266,0.02438443720289808,1.8118809455815695e-05
0.33,0.06496532897893975,0.04109290220592743,0.04051593614069904,0.014927297370626352,1.9823434689604193e-05
0.34,0.06486255736829391,0.046261962698260224,0.0321643885573417,0.01634413915293703,1.6146481605217577e-05
0.35000000000000003,0.07000738476675716,0.031289414299301724,0.02472448437421405,0.01822090413473556,1.4945836644034814e-05
0.36,0.06443219042907546,0.054001856544038204,0.02644258892095587,0.015731557251289854,1.623063644155425e-05
0.37,0.07184856353316132,0.05196135943642856,0.043841975902446984,0.020435426535982106,2.2827971369563083e-05
0.38,0.06293862733005888,0.05208562726018942,0.04328705607118889,0.017544795418842577,2.3990598958559053e-05
0.39,0.07182683932793696,0.03077649962079038,0.03688769812488864,0.01776614156888781,2.0587026286203328e-05
0.4,0.04311976902948286,0.021967710113898798,0.013548374210967294,0.009371939897328487,1.356432529038616e-05
0.41000000000000003,0.04938447025020932,0.0256599773699398,0.013727882322104302,0.014565963874331437,2.6410267329521102e-05
0.42,0.0592896504992498,0.02443904216209305,0.01753151287660767,0.012179796532736892,2.7539076111051667e-05
0.43,0.0689550271989594,0.02188194363685986,0.02561483193061994,0.013171870138404256,3.5445557192004955e-05
0.44,0.07304962974333094,0.02485883868343076,0.026770195053469927,0.011369050086259906,2.2002879520792748e-05
0.45,0.06617046223007236,0.024957954479977354,0.019250149467766424,0.011684641376629914,2.1787648980186234e-05
0.46,0.06767844717626123,0.024255132964085897,0.01788204233481484,0.012430000243681013,1.4708621384092742e-05
0.47000000000000003,0.06284069586772484,0.014841021218738055,0.017072486966139222,0.010445641426318073,9.638625071725814e-06
0.48,0.05584726521522365,0.014604136290148216,0.015447438710459227,0.014163753245730132,7.447902411196313e-06
0.49,0.04488169697662634,0.02185409619929339,0.011537627835719011,0.01280322228735896,6.1986145149991255e-06
0.5,0.03748137644347348,0.020321860153237267,0.009289837345917066,0.012566635768895619,5.371163696960902e-06
0.51,0.03061735763496997,0.022779342632107187,0.013086324237448214,0.008538779187418901,5.225449819199778e-06
0.52,0.03320709570895545,0.019467429364851633,0.009670611527958253,0.007635405095179119,4.902647650209985e-06
0.53,0.03823453825081946,0.01894766033733278,0.010020216974831568,0.007005985288835332,1.002710285185147e-05
0.54,0.037528614994379976,0.01640296883426301,0.015086535030659482,0.010208515658136835,1.1213747248926469e-05
0.55,0.03503660903112463,0.022191575080613153,0.02693503014065219,0.012453285835466016,1.7225269813696767e-05
0.56,0.035852225714710285,0.02539036753702256,0.026237975017967624,0.011613753962212835,1.3223904917157018e-05
0.5700000000000001,0.037562420479705066,0.02907749611509408,0.020706627809568327,0.009353965007785502,1.4013744609083242e-05
0.58,0.03831631294631397,0.024223187924104366,0.009124060707466197,0.00849143554755713,8.095243291207738e-06
0.59,0.035973671216299505,0.023431817286651106,0.011642332002399199,0.012623061472289778,8.667597002363952e-06
0.6,0.03876844897290679,0.028079513566256195,0.019630495635560623,0.015013864586356222,5.676020430263687e-06
0.61,0.035985400004788066,0.03054438768430713,0.027105916475451304,0.01928577933805725,4.610912884055013e-06
0.62,0.04802633770038782,0.04309245762450119,0.03154699221030945,0.017817785227966804,2.67322395846605e-06
0.63,0.12802253857904072,0.07836299876338962,0.031779582106450835,0.013811191466618675,1.209791929955363e-05
0.64,0.16593802617719403,0.12057498345683723,0.05544739872358193,0.017764265204038867,1.3056033903219653e-05
0.65,0.15591494415623972,0.12663920665285477,0.05566634346423659,0.01661020764908553,1.8219890029028308e-05
0.66,0.08069799390734507,0.13971166414741684,0.07273505570908237,0.02244062914286953,1.6190738346684386e-05
0.67,0.0397746773617382,0.09705648055518504,0.044052212541655186,0.013690479643298541,1.8213723449465393e-05
0.68,0.04130731087597321,0.10563088177876001,0.053644886149024316,0.017096538526355877,1.5647921984520256e-05
0.6900000000000001,0.03599772924659157,0.04838543126363573,0.029205773434400076,0.012144768794741946,9.762281093348741e-06
0.7000000000000001,0.04270761657667648,0.042292562699065527,0.03146808960204059,0.01204363550066209,8.697661182359553e-06
0.71,0.03463105077219778,0.013395364808303688,0.01854739768296023,0.012105541145295242,1.3829432436546528e-05
0.72,0.026113885970937674,0.01625975685463717,0.019018640479925776,0.011604724373684202,1.4549429108890604e-05
0.73,0.015019816034435605,0.02021070455309261,0.018574541615294444,0.010445225980188388,1.4263112151705148e-05
0.74,0.01202936198315634,0.030977798192438472,0.016556477367935137,0.005742342103233426,9.116066854841152e-06
0.75,0.012099957931173997,0.026837146995817962,0.014986184688939818,0.0069065564993562555,7.931264849925857e-06
0.76,0.011602489924854312,0.019587790467535737,0.012424274535875648,0.006255049212982096,8.941202986946992e-06
0.77,0.01270402507435239,0.013082732996593871,0.012479877194736429,0.007171046212735891,6.7549469172251746e-06
0.78,0.012315379537874743,0.016379578822257115,0.010161217223229001,0.00512393541485362,6.243397793274211e-06
0.79,0.015831298476843007,0.018999441302672386,0.00950479562382998,0.004734638390598481,4.865127482749892e-06
0.8,0.014053441971898728,0.016000415750114582,0.005905039155565089,0.00487048370516285,5.48096762966037e-06
0.81,0.012196387323704047,0.012751412057161647,0.006869807469022497,0.00624001550455779,6.120624028120796e-06
0.8200000000000001,0.009872125879090837,0.010972511082499064,0.005578558089322843,0.006179530671748166,6.148962076567275e-06
0.8300000000000001,0.009877182899146101,0.010553278014890184,0.0073648785540958465,0.004257650958228313,7.077988196754143e-06
0.84,0.00971687161755715,0.011127433118127385,0.007205998075810313,0.0034265250956396365,9.251903762022956e-06
0.85,0.010042087274515816,0.01255892041319812,0.007102813620443935,0.003397949770219429,1.4461103195537574e-05
0.86,0.01107635799953543,0.01164652887583452,0.006100506280631957,0.003259826377037078,2.3358678305883686e-05
0.87,0.01070013796681742,0.011132897451691614,0.005482308371147637,0.003161410110105295,2.3667496201543306e-05
0.88,0.008898567154398442,0.008291385186902755,0.007074451630518688,0.0026778295771641637,2.011957823820522e-05
0.89,0.007064760085394176,0.00921779440518772,0.00617339576768857,0.0026954707716238856,1.1727375653639307e-05
0.9,0.006900122269455902,0.007328444527916244,0.0059452039974178285,0.0019515535642806608,1.4399103604754652e-05
0.91,0.007579453289993146,0.007682681569055616,0.0042595056455616885,0.0018210308291949952,1.8332841574053446e-05
0.92,0.008260435765419346,0.004769356593870454,0.004729272947942941,0.0017249094155081302,1.7949060360229937e-05
0.93,0.009067095773441195,0.006922184910286776,0.004225235976529408,0.0015255766820830977,1.7089396722632818e-05
0.9400000000000001,0.00865906862476537,0.01075445552392403,0.004123345256642089,0.0013684037081637948,1.4853682346279751e-05
0.9500000000000001,0.008395285723158485,0.011045595414336331,0.004004895626722949,0.001081437170974529,1.7534166106380324e-05
0.96,0.0068796791980809905,0.009932273617630005,0.003966016219602866,0.0010232655952416337,1.725972238256963e-05
0.97,0.006772870244597822,0.00748559282363003,0.004019912334494909,0.0011663700960071089,1.592421705611847e-05
0.98,0.007121531690448688,0.00926807605044008,0.005614392595731768,0.0016150941010316293,1.581730975046275e-05
0.99,0.007815971486906647,0.009268037723900106,0.005124876138687857,0.0017491103332238067,1.6952629654309892e-05
1.0,0.007919601695314606,0.010001050613380935,0.005334480756180124,0.0020178275462491378,2.389334220321838e-05
1.01,0.0075764503393226205,0.00929631603803681,0.004081705555717373,0.0018755246444383442,3.0091880695176326e-05
1.02,0.007176510060474917,0.009095819369642932,0.0036018527485589986,0.002112537353480231,3.2818301085041844e-05
1.03,0.006998695226628126,0.005933930251535697,0.0027103160630814666,0.0020777397641660094,3.360816895964133e-05
1.04,0.007079687753013203,0.005567646858496304,0.003146864215672668,0.0020082294081507175,3.4590204062220625e-05
1.05,0.0083895448759639,0.004951685145505844,0.0045172760812795375,0.001621593692905415,4.437502081137869e-05
1.06,0.008267378979531663,0.005493332949537693,0.005040350003127558,0.0011686426311648974,5.141778504958906e-05
1.07,0.007148350678360587,0.004373882674406934,0.004471943379241819,0.0010816647763704,5.9728855208177964e-05
1.08,0.005839527834286282,0.0077820398274629655,0.003606128446416965,0.0010797791403961163,6.530879996493646e-05
1.09,0.005867489544654549,0.0077534379948355535,0.0034753619561539084,0.0013106234711321165,7.477869519476602e-05
1.1,0.006486900816472,0.00971378966584843,0.003404626660394927,0.001042784925586412,8.284136209477592e-05
1.11,0.006017302430280301,0.007514247727948306,0.003097825946080767,0.0014353463967828601,8.871390363945595e-05
1.12,0.006065559840671007,0.00980554744791976,0.002948703659082899,0.001359521999894797,8.847258883466251e-05
1.1300000000000001,0.005562838372966375,0.007618079267824561,0.0031729402750649504,0.0015288309087766892,9.196302701498992e-05
1.1400000000000001,0.005533078877395929,0.006828471069541537,0.0037960981736773845,0.0012977211750351929,9.584138435667365e-05
1.1500000000000001,0.004369220415698017,0.0042313190629743765,0.0041388260236758425,0.0011005757513846582,0.00010261294346546431
1.16,0.004586684095733168,0.006431647089815015,0.0030999409760041896,0.0009605005269688774,0.0001030334307927518
1.17,0.0040819476483342845,0.0065704598077793094,0.002436237913207997,0.0007685590928150036,9.957062430145848e-05
1.18,0.0047283848780678645,0.006152600359250689,0.0022053557253211035,0.000656896056989147,0.00010081815745678778
1.19,0.004462347306547036,0.005610852897634857,0.0023826177801151973,0.0005501550553629433,0.00010622926330159125
1.2,0.004974106954061515,0.00459536916280158,0.00290958450931671,0.00113306920367551,0.00011187830387127996
1.21,0.0037324187044278966,0.0033999472863699325,0.002356123499919879,0.0014913002345421154,0.00010888450043222648
1.22,0.0021912894791295844,0.0038103881477553735,0.0017074483613944407,0.0008956267380798935,8.530597522816996e-05
1.23,0.0031360035216223374,0.00435934357539769,0.001644631852208752,0.0005984185173134142,6.157382333574579e-05
1.24,0.0034923011678102793,0.0030372927404671464,0.001697834368835702,0.00042975128335675605,6.64734529767727e-05
1.25,0.00347016835882729,0.003042702476847342,0.001404875534960226,0.0003671673822180462,5.249726287593375e-05
1.26,0.003848632732118386,0.0030961378722126043,0.0016796648960687476,0.000420534622653778,5.917416364911911e-05
1.27,0.0031429864350336024,0.0022830656745152847,0.0014649260614197329,0.00038361556925353506,5.64276068442403e-05
1.28,0.0029109158959561674,0.00284440179792317,0.0019177093577129496,0.0004227706484034429,4.6836730944946304e-05
1.29,0.00248848725083306,0.002644934029127356,0.0017584267993105323,0.0006322429995666475,4.113144823849417e-05
1.3,0.0029366841806084997,0.0029980074982764527,0.0021137755865613373,0.0003869086600701025,3.232817509947281e-05
1.31,0.002637587846471848,0.0028330510652723366,0.0016840136539074506,0.0004562802499895614,4.1105891619321195e-05
1.32,0.0022341414547170486,0.00255372668352857,0.0012318987321745228,0.0003861376021332086,3.159007890941592e-05
1.33,0.0022035523067841225,0.002604135329856263,0.0010005434391150826,0.00047439553294910473,3.537848263926579e-05
1.34,0.002569519162405352,0.002470416755707154,0.0010460773560961377,0.0002933570376041762,4.4469455839558514e-05
1.35,0.0030871860881214377,0.0018967998528490872,0.0011041872694668104,0.0003680868429386333,3.86581988901196e-05
1.36,0.0023463679076033833,0.0015695909878627543,0.0010059684655443495,0.0002974514990665919,5.350048305686194e-05
1.37,0.001803661481023428,0.0017949244802242651,0.00065588148504874,0.0002615530354420813,7.537780278776314e-05
1.3800000000000001,0.0017237751581286624,0.0024174805405233323,0.0009978713662979204,0.0002022811683672358,5.7531744969697274e-05
1.3900000000000001,0.0018603625176372087,0.0022775150631724663,0.0010876094608594773,0.0002155585638939157,8.540656115223601e-05
1.4000000000000001,0.0013527116133043287,0.0019917250805475905,0.0009824867881626344,0.00023281503715009088,8.784729540724394e-05
1.41,0.001480552380730585,0.0025619881194614193,0.0008183803039420511,0.00025211849437847844,6.551370158658254e-05
1.42,0.0015158788133353633,0.002441395257669635,0.0007584589959422604,0.00020867214687859953,8.4349015260146e-05
1.43,0.0013392287534286793,0.0018410330203525063,0.0009072995121484607,0.00014091406921028322,7.685147886099688e-05
1.44,0.0012453567470113807,0.0012426623715725263,0.0009205571021517046,0.00014800793082286512,7.706804044315309e-05
1.45,0.0012473410328705738,0.0012449855433444904,0.0006965620970804695,0.00016714437683259257,9.959131048116137e-05
1.46,0.0011826384888992646,0.0015404617265222936,0.00042084635844120245,0.00020574196034292292,6.575168086029631e-05
1.47,0.0011998189419357443,0.0017815854379590191,0.000348547161064058,0.0002028719884470212,7.979567690566274e-05
1.48,0.0009766863873214978,0.0013766280150068395,0.0005424585104873477,0.00015043624471026152,7.03809627091659e-05
1.49,0.0010900887333335878,0.0011471403188082817,0.00048077295130676,0.0002161631497483525,4.231020057877124e-05
1.5,0.0009938849489787357,0.0011964847546739182,0.0003740573329689581,0.00020228446810471987,4.6440423147236044e-05
1.51,0.00116227460949591,0.0009808115582155125,0.000568323562495061,0.00011061471100252124,5.17756483087773e-05
1.52,0.0009162091874222891,0.0008220049137183079,0.0005366714288896275,0.0001507013174391785,6.317817841967759e-05
1.53,0.0006784626569417661,0.0007719353306741855,0.00043125371029912045,6.108033817775624e-05,5.401920722332609e-05
1.54,0.000954883861931188,0.0009495348740857495,0.0003652537096335593,0.00015512714945159543,9.325572867433174e-05
1.55,0.0009185915159817496,0.001002337949984355,0.00041654736374059295,7.650994821776742e-05,9.352047203776135e-05
1.56,0.0006100064608774415,0.0009771603275434849,0.00039019584021786965,0.00011645493551284855,0.00012516787577406392
1.57,0.0006049214498041701,0.0007328082251107891,0.0005262406279796066,0.00012673105598924041,0.00019908009590443687
1.58,0.0007427529147166012,0.000664723512240335,0.00039665809088753907,8.206045025385491e-05,0.0002185980088367116
1.59,0.0006055019688654571,0.0006286852582106839,0.00032082646714921945,6.804905377726859e-05,0.00026179725331890424
1.6,0.0006226638182514783,0.0010224087855551154,0.00021810300637416008,8.593422484939352e-05,0.00040451661854047286
1.61,0.0007214959272870412,0.0006012391828148167,0.00025032923298047663,6.61226058127619e-05,0.0015416773268518225
1.62,0.0006139958243595961,0.0005617725244699273,0.00033236610891633294,5.396948552978565e-05,0.0010134157002511912
1.6300000000000001,0.0006137353043098777,0.0009080813724379011,0.00020959298202555482,5.694687984176575e-05,0.00033793526752074447
1.6400000000000001,0.0005859021267735001,0.0005021216751487226,0.0002897241751070199,3.464579600448597e-05,0.00025782892069267096
1.6500000000000001,0.0003837868400024068,0.0005773133769964103,0.0002745429697488909,3.9712900570359715e-05,0.00014286927509184725
1.6600000000000001,0.0005746498904301477,0.0004995998117384977,0.0002224129877359989,4.486485261308986e-05,0.0003550085129037498
1.67,0.0005553221843457782,0.0003838242844423714,0.00022042537371381223,3.355291746855242e-05,0.00029376004883290105
1.68,0.0005251577761180759,0.0004235342214411325,0.0002469199874272576,3.437689534940175e-05,0.00028228369879742014
1.69,0.0004544135083926475,0.0004620331467086778,0.0001541384442374441,2.2777218263361705e-05,0.00019220749910358548
1.7,0.00034328362364113645,0.0005834028269911631,0.000186998480184698,3.058295422082195e-05,0.0001212492246395436
1.71,0.000371197933339618,0.0003824906305663268,0.00022902870551673498,2.7634842102090052e-05,9.52872241400027e-05
1.72,0.00040030268733854356,0.00040560327674262864,0.00019214757308742058,2.105213501465944e-05,5.3454880688359675e-05
1.73,0.0004124510203454043,0.0003291671723982799,0.00016988544125982587,2.051950772235492e-05,4.3152216828291104e-05
1.74,0.0003613298456096203,0.00046575693426483585,0.00019974455811193738,1.7432786861321555e-05,3.084243703641585e-05
1.75,0.0003657032720817164,0.0004547384703024665,0.00013776613742770381,1.6771942523516698e-05,1.9144105674836874e-05
1.76,0.0003031413504512912,0.0002727720455143275,0.00010233428347877985,1.2334980253415547e-05,1.2698326417800844e-05
1.77,0.0003099709997509522,0.0003220514594715296,0.00016273211420118644,1.3056892078489649e-05,1.080251220223926e-05
1.78,0.0003030800143678367,0.00030214611756649434,0.00013463498636972018,1.0321707614709995e-05,8.801887614739597e-06
1.79,0.00024480367615055106,0.00031914228829761355,0.00016706224919527238,1.0510033539814158e-05,7.648013891924383e-06
1.8,0.00030289968337190456,0.00023161698418313167,0.0001542218492340107,6.532791745815499e-06,1.060365176251612e-05
1.81,0.00022650294220871302,0.0002562694911201595,8.949399457474535e-05,6.748374439516603e-06,1.0137593013809675e-05
1.82,0.00023687692214930924,0.00020389299868042393,0.00010551995858337761,5.5969946390644e-06,7.61307302207816e-06
1.83,0.00024267966535186032,0.00017135892045703067,7.900319504670489e-05,5.282759594898426e-06,6.086642830740475e-06
1.84,0.0001877618286543798,0.00023555913165125325,0.00012238049943991784,3.4789934547866237e-06,5.473047567102897e-06
1.85,0.00017265561935508536,0.00022152514807850186,0.0001050924445273136,4.383017830800148e-06,5.766516834958923e-06
1.86,0.00012907435842557526,0.0001982722519389077,8.896057095884387e-05,4.10110640202351e-06,5.390807794156065e-06
1.87,0.00014689305067917165,0.00022322995849296528,9.215929888643608e-05,2.932104880278124e-06,3.500149999453701e-06
1.8800000000000001,0.00014304263944506037,0.0001898289172597255,8.119672334088442e-05,2.5813880931215834e-06,2.903320755309032e-06
1.8900000000000001,0.00014420508170899502,0.00013899601008773206,6.381185742771875e-05,2.0771524687290338e-06,2.4664173529109946e-06
1.9000000000000001,0.00015296205000228847,0.00012514537992988923,6.206537209123822e-05,1.767347116495913e-06,2.504168529607567e-06
1.9100000000000001,0.00013511861122300801,0.00014772308498608945,7.898734132663488e-05,2.466775352859254e-06,2.7013278174199245e-06
1.92,0.00011008619542304481,0.00016077860880587386,7.434684109030153e-05,2.105478045856248e-06,5.262061709139644e-06
1.93,0.00013514425880403112,0.00015160367064039835,5.611354339865074e-05,1.8104283886467555e-06,5.434567792821427e-06
1.94,0.00010649740073907904,0.0001214629046979815,6.949245389645634e-05,1.5053215854132196e-06,4.674189502166596e-06
1.95,0.00010479574551250598,9.767973217599346e-05,6.040806310889022e-05,1.3617219995231819e-06,1.653565441592726e-06
1.96,0.00010438422351172165,0.00013078722638332072,5.626148180439672e-05,1.1450426272107915e-06,2.2106629458466925e-06
1.97,0.00012152066592961914,0.0001296428083062578,4.540248793753859e-05,1.1628652679825663e-06,4.366697321104565e-06
1.98,8.652121590212969e-05,0.00012487141729881917,3.7239279301676216e-05,1.3134908524146324e-06,4.332381035743637e-06
1.99,7.302878358957644e-05,7.979959919676534e-05,5.250948272395446e-05,1.2149013397655891e-06,1.8635424384429254e-06
2.0,8.117084872200565e-05,8.763366121157932e-05,5.501895540194429e-05,1.1442711853028348e-06,1.5189224137498027e-06
2.0100000000000002,8.297809008718582e-05,9.195134764783472e-05,4.695954975164026e-05,1.0198672971622085e-06,1.5693175775522457e-06
2.02,9.511525247446211e-05,7.864998333164297e-05,3.950647902855105e-05,1.0491422718930293e-06,1.989550387901131e-06
2.0300000000000002,8.039160719117292e-05,9.977736355536111e-05,4.3634432170876284e-05,9.88586377833418e-07,1.745975494298132e-06
2.04,7.133349447907721e-05,7.504389402384872e-05,3.88553390011864e-05,9.715522646797107e-07,2.1664893357334745e-06
2.05,7.74808721461615e-05,8.138603407046826e-05,3.278938767630457e-05,1.020538427660746e-06,2.226468778800102e-06
2.06,7.270344016973548e-05,4.9912083780887886e-05,3.0907407459689416e-05,9.227220169313152e-07,1.7730803085375218e-06
2.07,6.846052906871041e-05,8.676608024959048e-05,3.273534393220351e-05,8.578555524496574e-07,1.1401218778353057e-06
2.08,6.800004752862107e-05,6.187309704907713e-05,3.6434572032535906e-05,8.431047959727671e-07,8.458833706963432e-07
2.09,7.683556676296442e-05,5.44094265943497e-05,3.4043384054672775e-05,7.616897828267167e-07,9.539295719913516e-07
2.1,6.745088053490797e-05,5.644994575581446e-05,3.0225680073351603e-05,8.098356713800413e-07,5.624919041238247e-07
2.11,6.584011614148676e-05,5.773680592180427e-05,2.8484088742815034e-05,7.990458638936627e-07,1.3166602485201748e-06
2.12,6.831009407191102e-05,5.976706448270418e-05,2.3284038662029e-05,7.691188617643279e-07,1.102898118838594e-06
2.13,6.33117000923613e-05,5.5130169471897665e-05,2.9954212610677424e-05,7.285489358211672e-07,1.578280630120282e-06
2.14,5.851662513825003e-05,4.901460253450482e-05,3.113212864780604e-05,7.386474807452667e-07,9.039253312998275e-07
2.15,4.317571859514775e-05,4.524677035469126e-05,2.9469918842808967e-05,7.058793256007569e-07,3.750134083762076e-06
2.16,4.1927848810008575e-05,3.3368630851392124e-05,2.2267945788215505e-05,7.082347192913969e-07,4.266131396742508e-06
2.17,4.4070054327600446e-05,5.379965769549414e-05,2.261982224643652e-05,6.724467783042177e-07,6.653048812145575e-06
2.18,4.097856984369267e-05,3.565919720504572e-05,2.2966999268528353e-05,6.612234639774608e-07,5.808201996234576e-06
2.19,4.1800662540664285e-05,4.010998523776681e-05,2.2061712880352278e-05,6.303294133240158e-07,7.289248523825218e-06
2.2,4.3302128393639314e-05,4.233827268755091e-05,2.2152882711697984e-05,6.302248403098714e-07,3.38440504340926e-06
2.21,4.1278403903089875e-05,3.603772076443443e-05,2.131832056506039e-05,5.989040046487673e-07,3.2159043430492636e-06
2.22,3.6639340888121536e-05,3.301031210315322e-05,2.1780401445232195e-05,6.005224047735147e-07,4.1244309539323866e-06
2.23,2.367131354301011e-05,3.239154910398135e-05,2.0459872288775304e-05,5.868465550773782e-07,3.1378887922673355e-06
2.24,3.0264126096559484e-05,3.182648275457228e-05,1.984296398651641e-05,5.6911589530265e-07,3.7214498801845966e-06
2.25,3.078275763334225e-05,2.3580754106575715e-05,1.9982144971812325e-05,5.583101584239423e-07,2.7822274552395252e-06
2.2600000000000002,3.773065848713938e-05,2.872144297746371e-05,1.806338687525739e-05,5.407219113938893e-07,1.8304371923195253e-06
2.27,3.133171778948163e-05,2.834417949628805e-05,1.9422800826851652e-05,5.311816830572535e-07,6.774239316971716e-07
2.2800000000000002,2.3686836110387926e-05,2.411280052018285e-05,1.7694729305515847e-05,5.219181748306026e-07,5.838430810675169e-07
2.29,2.1948724909571786e-05,3.461575675306925e-05,1.69614136989975e-05,5.068990127498478e-07,5.640602109895519e-07
2.3000000000000003,2.1070020193806594e-05,2.5424064984238327e-05,1.573169195997575e-05,4.97097441065109e-07,4.800626250078342e-07
2.31,1.771391234671085e-05,2.6867879783279044e-05,1.6136328332402058e-05,4.836954182485705e-07,3.332909395549175e-07
2.32,1.4313130952633604e-05,2.5024559553576054e-05,1.6254937783040533e-05,4.697186589933463e-07,6.758009903181635e-07
2.33,2.243913081130291e-05,2.352750857865479e-05,1.5448912971865824e-05,4.654982174265439e-07,4.949385817297436e-07
2.34,2.949799180051779e-05,2.1192562625955444e-05,1.5551047772798535e-05,4.6028847083012496e-07,4.413121601249785e-07
2.35,2.0956753206407117e-05,2.2507080530936303e-05,1.566409055130263e-05,4.5242120847964766e-07,7.76115457017417e-07
2.36,1.4712243248818915e-05,2.1301565940244448e-05,1.5184338468868183e-05,4.426322538865262e-07,8.427615277856308e-07
2.37,1.3493500948353289e-05,1.786545149630812e-05,1.4400996488861524e-05,4.3580796840444947e-07,8.417188209066752e-07
2.38,1.4924763724832492e-05,2.513234107274347e-05,1.4189546919397868e-05,4.217709619315436e-07,7.664455002212673e-07
2.39,1.6380393120582164e-05,1.8840034264090154e-05,1.4450605149097572e-05,4.172901483448837e-07,7.26223204089861e-07
2.4,1.4671630977030491e-05,2.0984808067319852e-05,1.3774013806004355e-05,4.118135362169158e-07,5.695002800056439e-07
2.41,1.436403395163488e-05,2.0851090945568067e-05,1.3381595744953697e-05,4.0739272369956957e-07,8.120086135615343e-07
2.42,1.3910931581099668e-05,1.5575073680227507e-05,1.3033354422062722e-05,3.920995395353021e-07,5.50597962579302e-07
2.43,1.3313158645808387e-05,1.874929092838515e-05,1.298425302147945e-05,3.8321302556420485e-07,3.5270524171204065e-07
2.44,1.1570745963894457e-05,1.8862996043904463e-05,1.2272888341297424e-05,3.724376469355926e-07,8.544537226593407e-07
2.45,1.0365349185196605e-05,1.562873003017379e-05,1.2364754510353622e-05,3.6108508275776395e-07,6.723012698043199e-07
2.46,1.1105496685014967e-05,1.78725050083437e-05,1.1993263262369266e-05,3.599558157287639e-07,2.470131011054454e-07
2.47,1.1223075300172558e-05,1.493542793342747e-05,1.169462701297314e-05,3.4979487011699785e-07,1.7602066864366838e-07
2.48,1.037894292133e-05,1.5015165066273348e-05,1.1615581773146852e-05,3.451938075471452e-07,1.77577531774705e-07
2.49,1.2749633193392351e-05,1.610291521351364e-05,1.1498879438141221e-05,3.3046718327844484e-07,2.2501923752937423e-07
2.5,1.0384955627132604e-05,1.5035136100777062e-05,1.093817352685966e-05,3.278557583418551e-07,2.5135013685426486e-07
2.5100000000000002,9.4420522691944e-06,1.410605354816701e-05,1.0849855175148239e-05,3.2266957882113213e-07,2.66089805060447e-07
2.52,7.604522875984527e-06,1.3732468080762952e-05,1.0595869729074165e-05,3.169650382183045e-07,2.6604586647787096e-07
2.5300000000000002,8.749967471995209e-06,1.4652987991987198e-05,1.0375946263891118e-05,3.1010535528216404e-07,2.847165332967257e-07
2.54,9.244754481591706e-06,1.329911833546113e-05,1.030576685261978e-05,3.0197359391823153e-07,1.4818273277876845e-07
2.5500000000000003,8.100421789627057e-06,1.328113261242591e-05,9.980497272671655e-06,2.945894542610801e-07,2.497437539804847e-07
2.56,6.988781877377028e-06,1.3302916569430348e-05,9.774538088546283e-06,2.9126769869096263e-07,2.1327824096592957e-07
2.57,7.201086424166915e-06,1.2364412308112657e-05,9.695283079286785e-06,2.850182775396636e-07,2.2071784414876884e-07
2.58,6.215445672830818e-06,1.2923920612685072e-05,9.4364700849161e-06,2.812972142686351e-07,5.698192060512362e-08
2.59,6.120059423329214e-06,1.2643815157583975e-05,9.331136487142268e-06,2.7833479957198464e-07,1.466672179575446e-07
2.6,7.080799060021563e-06,1.1882512533601978e-05,9.144872261361196e-06,2.7163394561170964e-07,2.911124023993955e-07
2.61,8.112110546081835e-06,1.1050552269069461e-05,8.939499747877192e-06,2.653629142458341e-07,1.9519178637358167e-07
2.62,7.459163707310521e-06,1.1405073607017532e-05,8.791013034175079e-06,2.6459045105459345e-07,1.7196052262847034e-07
2.63,6.166369620338561e-06,1.126766410698901e-05,8.606901222055479e-06,2.5546672086776065e-07,3.537928660316812e-07
2.64,6.168194467832793e-06,1.1271336864760996e-05,8.475262011222502e-06,2.5197326103466405e-07,3.9522969600634606e-07
2.65,4.949565368102508e-06,1.1290373344177687e-05,8.384096028560835e-06,2.4517709504786326e-07,2.2211091331237056e-07
2.66,4.4072968202706415e-06,1.038200345474096e-05,8.182698445771756e-06,2.443607676722774e-07,7.395388660702678e-08
2.67,4.43041866191822e-06,1.0255363166442773e-05,8.046645397782581e-06,2.3574743626320177e-07,1.7525453388640602e-07
2.68,6.520146514248125e-06,1.0481310872416746e-05,7.929189168325823e-06,2.326032608163679e-07,1.4782680450072503e-07
2.69,6.294288504509797e-06,1.0034877520070377e-05,7.779291973625855e-06,2.3008323393085181e-07,7.229043760841792e-08
2.7,5.210231245597711e-06,9.913426562742278e-06,7.641074921939938e-06,2.2735175881622973e-07,3.3815851908248666e-08
2.71,4.147563030471474e-06,9.86274443834569e-06,7.544830094871097e-06,2.242035792557818e-07,6.838403480883192e-08
2.72,3.713163030971099e-06,9.28594872791485e-06,7.356114543191415e-06,2.218002131600416e-07,1.7633043750464362e-08
2.73,3.6837114044774338e-06,9.427953048833806e-06,7.241355805780618e-06,2.1478958511637477e-07,3.3662826462125406e-08
2.74,3.1670254990396723e-06,9.009781004250534e-06,7.130620852701047e-06,2.09887187699423e-07,6.402035107663601e-08
2.75,4.267763809788034e-06,8.880588169945919e-06,6.956368740939544e-06,2.07172383196207e-07,6.643401828663738e-08
2.7600000000000002,4.75686161935488e-06,8.885708307030728e-06,6.844225923871428e-06,2.0220252721309624e-07,3.505892610956504e-08
2.77,3.870426580067577e-06,8.559688058333922e-06,6.706399369107715e-06,1.9869877881472734e-07,3.8686193111327974e-08
2.7800000000000002,3.1548889004971288e-06,8.422584840587141e-06,6.609187357299841e-06,1.948001939351673e-07,9.376758520681854e-08
2.79,3.4602458863065524e-06,8.240254849401897e-06,6.467097873121904e-06,1.9177046237574205e-07,6.11132557919302e-08
2.8000000000000003,3.4222139952454507e-06,8.363401058349758e-06,6.343857586566453e-06,1.888044154716285e-07,5.8396244825904426e-08
2.81,2.932344651949207e-06,7.90088226081133e-06,6.261898907258658e-06,1.85002330972062e-07,6.369753092040889e-08
2.82,3.333180253775583e-06,8.181317518333564e-06,6.132278780285886e-06,1.811302532127867e-07,6.239836678311774e-08
2.83,3.3570672723988126e-06,7.6205067814928386e-06,6.034456098610474e-06,1.802183749930721e-07,4.3295720638678065e-08
2.84,3.089784751449105e-06,7.666643301625163e-06,5.928792019508114e-06,1.7597942571431178e-07,2.2048183285521772e-08
2.85,2.8230942746877724e-06,7.574765380969341e-06,5.820815657541502e-06,1.6992297635762258e-07,2.832333047223097e-08
2.86,2.9411660407571487e-06,7.33957564305956e-06,5.74946527443408e-06,1.6884370560788266e-07,2.59954629222156e-08
2.87,3.0596389546683483e-06,7.244817541695922e-06,5.633788755335303e-06,1.6646122973909147e-07,6.327824571007772e-08
2.88,2.6175320325432417e-06,7.090916774122586e-06,5.536245230444544e-06,1.6565158650982756e-07,6.896268596194964e-08
2.89,2.448686747069607e-06,6.936753096163132e-06,5.457178693893319e-06,1.6093748405171013e-07,2.3513877206525018e-08
2.9,2.9042322701751254e-06,6.850782423328105e-06,5.3592761212697145e-06,1.5849577293229635e-07,3.035811050524057e-08
2.91,2.7664835857500872e-06,6.859893654392072e-06,5.301724459918374e-06,1.5571730696119244e-07,1.0584025351547908e-08
2.92,2.4647514261309008e-06,6.489069871125367e-06,5.189381230262798e-06,1.528476241963344e-07,1.5207115671122996e-08
2.93,2.766802183399314e-06,6.653590297751864e-06,5.1074764856573754e-06,1.515024600994886e-07,5.593212291163031e-09
2.94,2.428319776013679e-06,6.405309660482281e-06,5.0352673913826e-06,1.473893946721043e-07,2.590902193669905e-08
2.95,1.859074887308657e-06,6.355696280706109e-06,4.939846474863251e-06,1.4634760259841403e-07,1.6123403900574983e-08
2.96,2.309840317552502e-06,6.256123458265101e-06,4.879360902873904e-06,1.4450342453554053e-07,1.1022636207894612e-08
2.97,2.407726178601671e-06,6.170362209381563e-06,4.795516005337756e-06,1.4109296538632673e-07,5.6501832427813854e-08
2.98,2.220307861798331e-06,6.06334120949627e-06,4.736332286865392e-06,1.3925619212390127e-07,5.470435355509254e-08
2.99,2.062122513776996e-06,6.019951480189801e-06,4.667109193334644e-06,1.3855625357869683e-07,1.2734076031417075e-08
3.0,2.384278148124314e-06,5.876655403732992e-06,4.584317529993508e-06,1.3626680362611822e-07,1.972014946781066e-08
3.0100000000000002,2.0325021518161483e-06,5.7948822062742915e-06,4.500348926598851e-06,1.3256035926817526e-07,2.3471042313563457e-08
3.02,1.9458455558147053e-06,5.668004653013437e-06,4.438154533789178e-06,1.2939024415480396e-07,8.549738589805086e-09
3.0300000000000002,2.0990651090803236e-06,5.625420058027455e-06,4.3584955593121955e-06,1.2844392370472328e-07,6.516648556100941e-09
3.04,1.9564244882405547e-06,5.463563773208646e-06,4.285681724492244e-06,1.2610793898067738e-07,3.784177093876016e-09
3.0500000000000003,1.961756201456998e-06,5.421684609743591e-06,4.2120852064964305e-06,1.2576731429734077e-07,1.200268046310851e-08
3.06,2.0742987364938683e-06,5.282909083077917e-06,4.149296385340441e-06,1.229541657990962e-07,1.2264713351590905e-08
3.0700000000000003,1.8963458128067198e-06,5.234987835047402e-06,4.085681719992163e-06,1.2054060093721511e-07,3.5778910127823093e-09
3.08,1.7647375931620566e-06,5.159188462331793e-06,4.004051332224753e-06,1.1831636523547049e-07,2.9840000297876958e-09
3.09,1.7843997438641263e-06,5.037619755652662e-06,3.95038070434541e-06,1.1629976792736992e-07,8.161239913136933e-09
3.1,1.7467335699524261e-06,4.9909677228979224e-06,3.8979368921193495e-06,1.1427405227058426e-07,3.2832296229753633e-09
3.11,1.6177102464487482e-06,4.885249502322089e-06,3.8300710754361485e-06,1.1318095975596118e-07,1.9597395862900442e-09
3.12,1.7984068013608128e-06,4.832292295400859e-06,3.764807458194374e-06,1.1099668896971432e-07,2.9224699914900582e-09
3.13,1.7496660163536866e-06,4.72100583642443e-06,3.7150978471489915e-06,1.0924567316793448e-07,4.505391602801873e-09
3.14,1.5767134318636015e-06,4.7112700006975525e-06,3.655700233110691e-06,1.0768186649192141e-07,2.7216482739527987e-09
3.15,1.6145210973442974e-06,4.596545467771928e-06,3.5963276672747015e-06,1.0576704211527961e-07,2.2288115504993333e-09
3.16,1.5799575117646855e-06,4.558598504086233e-06,3.539687600808491e-06,1.0398473128209739e-07,4.371441531636747e-09
3.17,1.5065906986028037e-06,4.478482902304063e-06,3.4923115805843643e-06,1.03609849419287e-07,7.445906727145696e-09
3.18,1.5863280270773795e-06,4.40085909373987e-06,3.4421661527682698e-06,1.0146109888568962e-07,1.4674638676026834e-09
3.19,1.6288403944534804e-06,4.323677124504727e-06,3.3956992262599056e-06,9.897321430437163e-08,2.0658592569934133e-09
3.2,1.4957698430646226e-06,4.288528566887469e-06,3.3343485885133588e-06,9.825424228644273e-08,5.051083422789962e-09
3.21,1.3973108578377656e-06,4.217731335914932e-06,3.295673759389226e-06,9.746328318066917e-08,2.6249830627174365e-09
3.22,1.4076546737834594e-06,4.144741091187551e-06,3.2456329824839107e-06,9.513320387275939e-08,8.950959626445156e-10
3.23,1.420405173353187e-06,4.099018023545149e-06,3.1994842206582356e-06,9.45916509426226e-08,1.5352482870781444e-09
3.24,1.4176713723601914e-06,4.035068834484082e-06,3.154262828723079e-06,9.264164278367842e-08,5.04206053158531e-09
3.25,1.4150232673811905e-06,3.989690622678269e-06,3.1151502373138495e-06,9.15331268234216e-08,3.2583882295399082e-09
3.2600000000000002,1.3604120646213616e-06,3.909864318067906e-06,3.058424878401853e-06,9.018942662673844e-08,8.062608480740753e-10
3.27,1.3347893623691413e-06,3.870416694215304e-06,3.0227875248922045e-06,8.843549410924576e-08,1.3403989664481458e-09
3.2800000000000002,1.3006479216789566e-06,3.816640543417347e-06,2.9819430971037447e-06,8.794574606669277e-08,2.816323840512341e-09
3.29,1.3119412170432489e-06,3.7624964027236663e-06,2.934399141012239e-06,8.622514869861767e-08,2.4718815782915014e-09
3.3000000000000003,1.287480897328993e-06,3.709880364267327e-06,2.898446989609803e-06,8.51102966251767e-08,1.1592739045381334e-09
3.31,1.304259259829397e-06,3.6579430063217866e-06,2.8528532836983404e-06,8.34546109675833e-08,8.463967802772364e-10
3.3200000000000003,1.3059829208964084e-06,3.601707611931557e-06,2.810552355581283e-06,8.286884305365926e-08,1.535952440764084e-09
3.33,1.22632277692869e-06,3.5318179447227144e-06,2.772270221389103e-06,8.142436938356005e-08,1.81313394254106e-09
3.34,1.1863805554303714e-06,3.487091794206074e-06,2.733347457736969e-06,7.960786395056993e-08,1.0534148509848202e-09
3.35,1.1589802733503766e-06,3.4327997880586723e-06,2.6828526035845674e-06,7.975017274523216e-08,1.1153959901510484e-09
3.36,1.1398192399031937e-06,3.392123424177503e-06,2.64480802518227e-06,7.82805144941597e-08,1.9722872870707485e-09
3.37,1.1596103078926125e-06,3.347997762226347e-06,2.611907796772457e-06,7.686165317298674e-08,1.2257530194316498e-09
3.38,1.133194975403494e-06,3.2765703665511596e-06,2.577688518696312e-06,7.519855016568367e-08,7.161620971405178e-10
3.39,1.0897481036105376e-06,3.250919502208172e-06,2.5297151812559857e-06,7.419499512495482e-08,1.016659303100301e-09
3.4,1.0720067738135419e-06,3.195223886697142e-06,2.502818685338111e-06,7.305664523339162e-08,1.1252519037581816e-09
3.41,1.0510657515800113e-06,3.152752581643536e-06,2.468517493476093e-06,7.270080307798624e-08,9.751022425268599e-10
3.42,1.0449412357802322e-06,3.105983996559187e-06,2.431843770579048e-06,7.11936360989158e-08,1.032378443125843e-09
3.43,1.0512684863249348e-06,3.06248733203858e-06,2.3934695788218884e-06,7.034768779480168e-08,1.2835571471119715e-09
3.44,1.0317617391289502e-06,3.0271351098694916e-06,2.362138508776048e-06,6.974994574458305e-08,1.0663399159357888e-09
3.45,1.0400722126119462e-06,2.983415085286187e-06,2.3298141042834893e-06,6.824618755740764e-08,1.0850594046082437e-09
3.46,9.802429691912728e-07,2.9316600657483076e-06,2.2953180000205058e-06,6.654486511558337e-08,8.814001546998315e-10
3.47,9.83835622094964e-07,2.9029854832422565e-06,2.27095677307564e-06,6.681330391425145e-08,8.756269549376463e-10
3.48,1.0087190453146538e-06,2.8500046393244808e-06,2.228275140095236e-06,6.52424969883454e-08,7.781002503739993e-10
3.49,9.661410996541437e-07,2.828689100072846e-06,2.206956783088703e-06,6.499702131256686e-08,7.120051584491803e-10
3.5,9.636763390319941e-07,2.783860130870638e-06,2.1735729595919177e-06,6.404463346881578e-08,7.308867487228427e-10
3.5100000000000002,9.457031349028434e-07,2.7535657771205515e-06,2.1477235381911146e-06,6.289917470947424e-08,7.895191418450151e-10
3.52,9.169862036494645e-07,2.706414774034469e-06,2.1227715008468184e-06,6.263026476359293e-08,9.992148031411677e-10
3.5300000000000002,9.329119491676468e-07,2.67914777520671e-06,2.090412463156212e-06,6.210900029820568e-08,8.087944302035189e-10
3.54,8.906434858321295e-07,2.639899475638009e-06,2.068326171387667e-06,6.055804217579103e-08,8.222174132903183e-10
3.5500000000000003,9.122013319436296e-07,2.613966491545004e-06,2.0403684355769924e-06,5.958701727786863e-08,6.952299879723581e-10
3.56,8.935324092096116e-07,2.5666157890776205e-06,2.010557113203446e-06,5.956684653322632e-08,7.746527987808816e-10
3.5700000000000003,8.496962548635662e-07,2.5433211714734725e-06,1.9888561073958387e-06,5.796536770877509e-08,7.454262818464027e-10
3.58,8.637207555532604e-07,2.5099328315690203e-06,1.9635506305261942e-06,5.7670775790393236e-08,8.767865408253175e-10
3.59,8.544310779307742e-07,2.4807454513081875e-06,1.9380589778919654e-06,5.638269825872137e-08,6.392544800472707e-10
3.6,8.342957036526192e-07,2.449573296610933e-06,1.913406537648186e-06,5.629165406324955e-08,6.497372894104398e-10
3.61,8.453114516331634e-07,2.410314158709163e-06,1.8872217923489892e-06,5.5412217830962165e-08,7.312486879063652e-10
3.62,7.919255345587717e-07,2.387893850827715e-06,1.8609649712211384e-06,5.451579484609938e-08,7.691116004458284e-10
3.63,8.077030612859402e-07,2.349191383962153e-06,1.834357762180861e-06,5.378420675031821e-08,7.514653416250458e-10
3.64,8.006842414813368e-07,2.318178920167619e-06,1.814458996881819e-06,5.329396501833623e-08,6.138561139808329e-10
3.65,7.813379196323186e-07,2.288459775677999e-06,1.7895164207419278e-06,5.2448263572397266e-08,6.167183965861184e-10
3.66,7.672922104348925e-07,2.252065846556404e-06,1.763860410574061e-06,5.137412597709962e-08,6.054947665434307e-10
3.67,7.442137760393112e-07,2.226119488380411e-06,1.742146356160527e-06,5.118582373174709e-08,5.577181375118159e-10
3.68,7.538506637663761e-07,2.1943808142193377e-06,1.7237887727918962e-06,5.080967293683909e-08,4.853406038333594e-10
3.69,7.434958297848567e-07,2.169954069087575e-06,1.696239665610268e-06,4.977545917806903e-08,5.603852157583073e-10
3.7,7.225455580568601e-07,2.1400510387456297e-06,1.6797279653768226e-06,4.916640803761094e-08,5.705987871019897e-10
3.71,7.336462592174838e-07,2.1136430926079202e-06,1.654360743689108e-06,4.846423673244686e-08,5.812947484209544e-10
3.72,7.173899846843549e-07,2.0885859120404936e-06,1.6283746231361028e-06,4.775217793851089e-08,5.079286016888758e-10
3.73,7.131406959325275e-07,2.0648281661848954e-06,1.6119040999551583e-06,4.69777730477503e-08,5.94880971854868e-10
3.74,6.93656175939356e-07,2.036185934350852e-06,1.5888958858866016e-06,4.6618321640707064e-08,5.48802629919518e-10
3.75,6.825798858580613e-07,2.008029663362628e-06,1.5711463944851068e-06,4.6177635646620245e-08,5.03634422921566e-10
3.7600000000000002,6.698321628902591e-07,1.9859603418373443e-06,1.5506448723884844e-06,4.560931921999063e-08,6.066011078534508e-10
3.77,6.649504391109667e-07,1.9605201566757857e-06,1.5341380564369032e-06,4.5262934582817244e-08,6.137706023240543e-10
3.7800000000000002,6.535288976749446e-07,1.9372209955114367e-06,1.5128265476065175e-06,4.431131463402651e-08,5.319205905277838e-10
3.79,6.533039889825985e-07,1.9118261183334465e-06,1.495467233771509e-06,4.4069672428449956e-08,5.666025058772717e-10
3.8000000000000003,6.4817185010923e-07,1.888636215625656e-06,1.4761282072606787e-06,4.3080978870573965e-08,5.073277755914493e-10
3.81,6.37153666020097e-07,1.864257316708479e-06,1.4582165658250585e-06,4.298261654669351e-08,5.221183432410747e-10
3.8200000000000003,6.285975350219113e-07,1.8419368397027523e-06,1.4424090368570827e-06,4.206798527995974e-08,5.25215081672334e-10
3.83,6.239021760589103e-07,1.8214590152236073e-06,1.425474941874025e-06,4.202438006770654e-08,4.70442140425365e-10
3.84,6.224769456887158e-07,1.7990220880200784e-06,1.406911354100173e-06,4.115909347495386e-08,5.126831854409212e-10
3.85,6.094688304712927e-07,1.7769670987131115e-06,1.393661278166598e-06,4.064205312256555e-08,4.534449904431945e-10
3.86,6.019890737774005e-07,1.757874303157117e-06,1.375882903452901e-06,4.047039622458955e-08,5.06250267407462e-10
3.87,5.933069993558102e-07,1.7384418994245007e-06,1.359502769755694e-06,3.9945461498406795e-08,5.071890427634724e-10
3.88,5.843507872442429e-07,1.713148985622612e-06,1.3453289491870591e-06,3.9068867004421794e-08,4.653412673737696e-10
3.89,5.82114056971996e-07,1.698047207416021e-06,1.3273218538094767e-06,3.9209481435089434e-08,4.5739088546218326e-10
3.9,5.693872558940254e-07,1.6780135624135868e-06,1.315006387849076e-06,3.870296388007093e-08,4.856816000859653e-10
3.91,5.603894585206789e-07,1.6584012747144692e-06,1.3001536016544952e-06,3.8009351295682224e-08,4.857836707714476e-10
3.92,5.573287289347418e-07,1.6413729637171611e-06,1.2838255822355437e-06,3.736584924939211e-08,4.484678070558076e-10
3.93,5.559113419595259e-07,1.622201907212463e-06,1.270406794899147e-06,3.734321180520865e-08,5.066659255656687e-10
3.94,5.444496747003277e-07,1.6080643528819872e-06,1.253765931183323e-06,3.6622204408347385e-08,4.372695068679971e-10
3.95,5.39026932307771e-07,1.5869154616722457e-06,1.2407839618677556e-06,3.6300587170420845e-08,4.404065401078447e-10
3.96,5.297146934784059e-07,1.5686947392254814e-06,1.2277935250682002e-06,3.615990891379509e-08,4.3745386916071354e-10
3.97,5.328241137595683e-07,1.553161807197552e-06,1.21273609520234e-06,3.5661067308713634e-08,3.945733103593328e-10
3.98,5.2447546978011e-07,1.534719392556568e-06,1.2014566676326437e-06,3.5206145234369207e-08,3.9167739619290943e-10
3.99,5.14689292107116e-07,1.5163290994665792e-06,1.1863920377586864e-06,3.499819221849013e-08,3.9775083138759865e-10
4.0,5.161987463900506e-07,1.5006750097666349e-06,1.1743246853709e-06,3.437599231833562e-08,3.587869040156747e-10
4.01,5.08766093023697e-07,1.4858429715930158e-06,1.1615000296446474e-06,3.3996502993661434e-08,3.668687385322697e-10
4.0200000000000005,5.026845556161689e-07,1.469778477040849e-06,1.1478993406092274e-06,3.3625704414584794e-08,3.8987725646501563e-10
4.03,4.953366188912212e-07,1.4508398626040875e-06,1.1384330399664242e-06,3.317480060544492e-08,3.727624850778772e-10
4.04,4.929587250115757e-07,1.4429357447940092e-06,1.1268909822823445e-06,3.299929542724759e-08,4.13202031646886e-10
4.05,4.856014037111742e-07,1.4229703159523363e-06,1.115839626807854e-06,3.257660405623024e-08,4.200285033124618e-10
4.0600000000000005,4.7679601526291413e-07,1.4093034534412384e-06,1.1026328931231557e-06,3.2149374244991104e-08,3.887195170594052e-10
4.07,4.797990539656329e-07,1.3935108383583242e-06,1.0914234912728907e-06,3.2094868816202425e-08,3.647871912422753e-10
4.08,4.685617058690931e-07,1.3786349627366012e-06,1.0779758768958833e-06,3.158865750980996e-08,3.885542202512449e-10
4.09,4.6549397434475457e-07,1.365186849573665e-06,1.069078048517132e-06,3.154633813606361e-08,3.557667850176461e-10
4.1,4.639073278036416e-07,1.3534942263577916e-06,1.0593867026126151e-06,3.097182723687287e-08,3.5395807886093783e-10
4.11,4.5589968622691544e-07,1.3403017908976042e-06,1.048224907144075e-06,3.076500616096484e-08,3.254581973230693e-10
4.12,4.507094653838927e-07,1.3231760262672636e-06,1.036201785921883e-06,3.0275947301372495e-08,3.2136560605991683e-10
4.13,4.478063132344037e-07,1.3120868536314145e-06,1.0269423466242353e-06,3.017424804392097e-08,3.4549133750595847e-10
4.14,4.4124385935069395e-07,1.297506179347111e-06,1.014845036649979e-06,2.9686301048339712e-08,3.839261856293495e-10
4.15,4.3837354730973706e-07,1.2864343525742625e-06,1.0064170951403136e-06,2.9572170389575575e-08,3.3287324564168163e-10
4.16,4.369563927971853e-07,1.2700765986613004e-06,9.953735067015985e-07,2.9355738852074842e-08,3.7290595659046574e-10
4.17,4.308701797168588e-07,1.2642561355554032e-06,9.865572192637044e-07,2.898885873632229e-08,3.437038199132069e-10
4.18,4.2729329514706615e-07,1.2484923344716914e-06,9.757331951733676e-07,2.8604477583383645e-08,3.461175300128932e-10
4.19,4.1826347097670525e-07,1.2363419006743971e-06,9.65709875471794e-07,2.8343597977856623e-08,3.3807118662276914e-10
4.2,4.1295987254817656e-07,1.2256405983985411e-06,9.570079348385587e-07,2.807056312334091e-08,3.4218888374134454e-10
4.21,4.15652524436116e-07,1.2113693710990973e-06,9.486018651732484e-07,2.7952492163453002e-08,3.373037688343514e-10
4.22,4.0865565977492486e-07,1.2005124627965577e-06,9.386344736611831e-07,2.7626398952290668e-08,3.322136494087927e-10
4.23,4.0683998967944014e-07,1.1869913865960587e-06,9.311615848802755e-07,2.729223390800354e-08,3.1454748186021356e-10
4.24,4.0254675576640255e-07,1.1762887313564988e-06,9.218352554149628e-07,2.70868985766913e-08,3.4793628817256566e-10
4.25,3.982008281874461e-07,1.1631615996077367e-06,9.121339387588244e-07,2.6748015173067688e-08,2.943368158975945e-10
4.26,3.9096213069086935e-07,1.1547108880817669e-06,9.028637868868981e-07,2.6441900202134468e-08,3.1708423724446826e-10
4.2700000000000005,3.907241135025489e-07,1.1430998331330816e-06,8.959941444169257e-07,2.6344109592241717e-08,2.5543207592773523e-10
4.28,3.865399295824868e-07,1.1330641818077456e-06,8.878293710732916e-07,2.5898111571019407e-08,3.286129131304789e-10
4.29,3.8360976122607686e-07,1.1227279303028373e-06,8.801013261685566e-07,2.579903039466405e-08,3.0444546148094535e-10
4.3,3.790783361162098e-07,1.1147405868190454e-06,8.697852943655863e-07,2.5615564916677064e-08,3.088827381621738e-10
4.3100000000000005,3.785043217335106e-07,1.1006144887426414e-06,8.629444952080873e-07,2.5218580687297834e-08,3.134474702491691e-10
4.32,3.6978469819947765e-07,1.0932584390396597e-06,8.540746121817917e-07,2.4950561128090333e-08,2.8451123064000027e-10
4.33,3.719520382829744e-07,1.0819103227313546e-06,8.477754793702873e-07,2.4881953996354207e-08,3.0103495225287103e-10
4.34,3.6600788038326194e-07,1.0737968362124345e-06,8.371840322485297e-07,2.4590493462992423e-08,3.160986462094054e-10
4.3500000000000005,3.6138548866457244e-07,1.0645912575400603e-06,8.306520348035737e-07,2.433285528416972e-08,2.681596208656083e-10
4.36,3.5809726621431505e-07,1.054074408404305e-06,8.236554786469522e-07,2.4105140089989132e-08,2.7442492200553105e-10
4.37,3.54695902678068e-07,1.0424067909471283e-06,8.154238612976198e-07,2.3919035844631283e-08,2.6812450031351224e-10
4.38,3.5317530134644393e-07,1.0330861998188434e-06,8.106600976627101e-07,2.3630522245220023e-08,2.8128531744684563e-10
4.39,3.5028190380585016e-07,1.0245772828495409e-06,8.022658184757329e-07,2.373826155707893e-08,2.632620584035951e-10
4.4,3.437581097710172e-07,1.01596022559425e-06,7.943920145367557e-07,2.3310127998276714e-08,3.140120746243211e-10
4.41,3.419336502874541e-07,1.0056429103308152e-06,7.897420508549758e-07,2.3067866268075316e-08,2.6428268610188374e-10
4.42,3.3904732400043266e-07,9.98442277104533e-07,7.813754092894626e-07,2.305625369811053e-08,2.601820156165108e-10
4.43,3.336584565697111e-07,9.911831664397251e-07,7.736610502887392e-07,2.2735055304690634e-08,2.370254225817574e-10
4.44,3.3324587918924424e-07,9.79406741977762e-07,7.694644254885631e-07,2.25237203717127e-08,2.8026444685160934e-10
4.45,3.305156491272375e-07,9.749363599768224e-07,7.617464675962853e-07,2.2340406593347444e-08,2.1859194369518695e-10
4.46,3.303180676727012e-07,9.660241584150475e-07,7.544630886821296e-07,2.20885235689951e-08,2.584036962799942e-10
4.47,3.278218823725461e-07,9.563162771304148e-07,7.495411310965514e-07,2.187346766814352e-08,2.2339852685628942e-10
4.48,3.258355664432051e-07,9.487386952602563e-07,7.416194886267743e-07,2.1634909226098083e-08,2.381930043806742e-10
4.49,3.1950124014861317e-07,9.410353930821039e-07,7.36888651095245e-07,2.156684069561659e-08,2.557373840116503e-10
4.5,3.1689858286075173e-07,9.323529102212495e-07,7.290084342192964e-07,2.1420762325707843e-08,2.506976947388023e-10
4.51,3.170584522869561e-07,9.221283213793706e-07,7.234069040125312e-07,2.1181621660562832e-08,2.3904174075516433e-10
4.5200000000000005,3.118552589356805e-07,9.174402255521698e-07,7.177016452140203e-07,2.1059010817259223e-08,2.3101204112185088e-10
4.53,3.1113638611955503e-07,9.08092258919361e-07,7.108312639968959e-07,2.0842367111958793e-08,2.376767384942971e-10
4.54,3.083804974288051e-07,8.997205807912941e-07,7.054265217689281e-07,2.0758938968256757e-08,2.5019626062929653e-10
4.55,3.022265127464214e-07,8.930544684980573e-07,6.997273782039296e-07,2.0463339210804132e-08,2.5312034690061257e-10
4.5600000000000005,3.019528912535803e-07,8.857734124654734e-07,6.943988260980952e-07,2.036246831791928e-08,2.18858648292489e-10
4.57,2.9806335269097416e-07,8.797021682847473e-07,6.884224467997302e-07,2.0183784850578334e-08,2.3308680913746975e-10
4.58,2.9592934446896745e-07,8.725853948117893e-07,6.835858064754697e-07,2.001328582284585e-08,2.335680380640023e-10
4.59,2.9559788695598593e-07,8.649990572117743e-07,6.770397617479974e-07,1.9750596255887396e-08,2.418148227293599e-10
4.6000000000000005,2.9054351867303047e-07,8.573952979498899e-07,6.724316890584296e-07,1.9726371527323607e-08,2.2706743962169054e-10
4.61,2.898010122415452e-07,8.508579957067355e-07,6.662550705338703e-07,1.95173133357238e-08,2.424184543857373e-10
4.62,2.884371518982896e-07,8.446662339265062e-07,6.604767469864018e-07,1.9381681790962197e-08,2.1776771536692317e-10
4.63,2.8435327077739597e-07,8.380520582938435e-07,6.560450972696867e-07,1.920656596836449e-08,2.226103315956051e-10
4.64,2.841943371914718e-07,8.306732892022974e-07,6.50418759036176e-07,1.9037548435686494e-08,2.012865660063444e-10
4.65,2.790435645343298e-07,8.259895932148518e-07,6.449587261907285e-07,1.8941147295739546e-08,2.1899882439989241e-10
4.66,2.806399725929653e-07,8.175147605864312e-07,6.406499229573013e-07,1.8806758420250202e-08,2.0954104381905087e-10
4.67,2.764359730986042e-07,8.122825867109689e-07,6.352105351701903e-07,1.866558626763526e-08,2.1454218312190286e-10
4.68,2.740440932360921e-07,8.046086820397754e-07,6.30383573564456e-07,1.8507951349661028e-08,2.0356714767973824e-10
4.69,2.7367394443683924e-07,7.973140111372649e-07,6.251809602356665e-07,1.8365498890533137e-08,2.0659051750987321e-10
4.7,2.7067170421036276e-07,7.91875566356695e-07,6.20299620538626e-07,1.8076883963047486e-08,2.1967125061751195e-10
4.71,2.7052788882097233e-07,7.854559434355128e-07,6.157092694460884e-07,1.8034418026436774e-08,1.9598047867357352e-10
4.72,2.663637671078426e-07,7.801921048774328e-07,6.105983847438736e-07,1.787408824058884e-08,1.9141665788144338e-10
4.73,2.6314318602044206e-07,7.73690733883836e-07,6.053153695940898e-07,1.7822572933833396e-08,2.2783226543561858e-10
4.74,2.6343995083183973e-07,7.69002832551247e-07,6.020857776379231e-07,1.769006415060778e-08,2.0039866314658257e-10
4.75,2.5669188845050937e-07,7.624520131132031e-07,5.965014898713808e-07,1.7448171579222084e-08,1.9819960472661536e-10
4.76,2.5823757491660024e-07,7.556037554192315e-07,5.923742594793984e-07,1.73762390511574e-08,2.0550317157271224e-10
4.7700000000000005,2.5359656159988293e-07,7.508280731847947e-07,5.885540985229353e-07,1.7170463353508492e-08,1.904906211517269e-10
4.78,2.5339189874650636e-07,7.453788014568296e-07,5.828621176308936e-07,1.7079819091611295e-08,2.0673275218683358e-10
4.79,2.508703349945655e-07,7.410067166287595e-07,5.802782623875734e-07,1.695414745476341e-08,1.9001310937977734e-10
4.8,2.4772989777731986e-07,7.347492976270108e-07,5.742623221412826e-07,1.6817126814863362e-08,1.8597948074416368e-10
4.8100000000000005,2.485353023223103e-07,7.293933267434655e-07,5.706062719669214e-07,1.679903203720546e-08,1.86316424156848e-10
4.82,2.454460476672414e-07,7.239998165142707e-07,5.670009389520421e-07,1.6682248292771766e-08,1.946103948464148e-10
4.83,2.441249033986232e-07,7.173622392672802e-07,5.616369067138771e-07,1.65167694341185e-08,1.8970662738097313e-10
4.84,2.444645923588909e-07,7.136461976530799e-07,5.573608064288552e-07,1.636083877664932e-08,2.0729899204581147e-10
4.8500000000000005,2.4098138783466757e-07,7.075005558205918e-07,5.546846465412226e-07,1.6221711508141535e-08,1.955320891354131e-10
4.86,2.3797311408180139e-07,7.012873140266192e-07,5.497513770227322e-07,1.610750539922038e-08,1.7948452169224528e-10
4.87,2.377112007766193e-07,6.963209202367746e-07,5.457557857346979e-07,1.6047340950326154e-08,1.7376810150354472e-10
4.88,2.3601498866060835e-07,6.914906443274335e-07,5.41915986083466e-07,1.5885270906481584e-08,1.7112857305474706e-10
4.89,2.3510183539240815e-07,6.875718414944589e-07,5.379508437818554e-07,1.577015855605793e-08,1.8576246466394713e-10
4.9,2.3187009968425917e-07,6.824357712359828e-07,5.339101770002725e-07,1.5673448773729682e-08,1.783574865357993e-10
4.91,2.3061500980243363e-07,6.78452285378921e-07,5.305934518764562e-07,1.5526677755905285e-08,1.6398365069099438e-10
4.92,2.2907006764283454e-07,6.725943950912591e-07,5.267513439702296e-07,1.541594160203683e-08,1.8074621372997544e-10
4.93,2.2847441689963937e-07,6.686087089688484e-07,5.224009573894123e-07,1.536584458241385e-08,2.0230568953432376e-10
4.94,2.2772250030850909e-07,6.634876615331826e-07,5.191938189043476e-07,1.5183685747536435e-08,1.6579053609799425e-10
4.95,2.261354864383109e-07,6.578424447213203e-07,5.159804186846774e-07,1.5149241041815002e-08,1.8245576136306538e-10
4.96,2.227573448365111e-07,6.552336190805828e-07,5.114647424740517e-07,1.4944451965701065e-08,1.7003573282072336e-10
4.97,2.2020191181428755e-07,6.507265198711011e-07,5.091579632609912e-07,1.4885311420828911e-08,1.6546538968810794e-10
4.98,2.2009184970259593e-07,6.439813519085877e-07,5.048442513723144e-07,1.4748625691775396e-08,1.914745641786727e-10
4.99,2.1801658990089646e-07,6.408851912410017e-07,5.016888151452649e-07,1.4721157212962023e-08,1.7545764392549346e-10
5.0,2.1515622793401643e-07,6.349736412184421e-07,4.977724471689185e-07,1.463498212579775e-08,1.691712834698592e-10
5.01,2.1285884649941498e-07,6.31256267398988e-07,4.945098983896728e-07,1.4532386167340009e-08,1.664480746345087e-10
5.0200000000000005,2.1319902578914474e-07,6.263247980744022e-07,4.905249447459541e-07,1.440469556443736e-08,1.67527835405103e-10
5.03,2.1251409888226955e-07,6.221151598374867e-07,4.879591669826446e-07,1.4268161531693871e-08,1.6598014011315035e-10
5.04,2.1184461206289354e-07,6.186196394584085e-07,4.845430292434722e-07,1.4251728365221724e-08,1.6040473032507256e-10
5.05,2.0949527711395392e-07,6.145228762392045e-07,4.814454540165538e-07,1.4089082552159534e-08,1.5833294184773897e-10
5.0600000000000005,2.08578730354123e-07,6.092535414509303e-07,4.784229634736095e-07,1.3963630146797159e-08,1.5607372946833375e-10
5.07,2.0489885677071953e-07,6.074746128019674e-07,4.7445853357426685e-07,1.3893579886806408e-08,1.6019755662163252e-10
5.08,2.0476334753996588e-07,6.018856867514208e-07,4.7108224385357013e-07,1.3828118651907692e-08,1.5965213355335997e-10
5.09,2.0346107621661908e-07,5.98653505139636e-07,4.681083476910998e-07,1.3775768598796663e-08,1.5886122796038872e-10
5.1000000000000005,2.025310465186598e-07,5.951550465391508e-07,4.644411481374867e-07,1.365631582092921e-08,1.4278023232842671e-10
5.11,2.005256556245917e-07,5.900207574340215e-07,4.6226163124049483e-07,1.3521140311040733e-08,1.478798239357693e-10
5.12,2.0065084688641316e-07,5.858653163841643e-07,4.5917081872167483e-07,1.3446563234906249e-08,1.5456408989848938e-10
5.13,1.9641417133426936e-07,5.823885350642698e-07,4.556477396129723e-07,1.3403315036955732e-08,1.619385656868064e-10
5.14,1.973237832555325e-07,5.789144288481987e-07,4.533236486777587e-07,1.328239607573318e-08,1.5400795204330309e-10
5.15,1.9334545455027648e-07,5.753934037224712e-07,4.499416623258673e-07,1.3223746253076558e-08,1.4423455158102983e-10
5.16,1.9419072398087373e-07,5.718082034320821e-07,4.4757952369960295e-07,1.3105399574219138e-08,1.4539261093074254e-10
5.17,1.940759973903024e-07,5.663100683875469e-07,4.4401941064580064e-07,1.2998489773936176e-08,1.4749439925134463e-10
5.18,1.9276994350962696e-07,5.637327065264092e-07,4.4111586764582986e-07,1.2943743647488887e-08,1.524888926837134e-10
5.19,1.913790779697722e-07,5.59643660940395e-07,4.3850405022736746e-07,1.2872608741098742e-08,1.4952272878377047e-10
5.2,1.8800672540763686e-07,5.557708995267395e-07,4.3568309232856597e-07,1.279291966966275e-08,1.4325798627887329e-10
5.21,1.8670907320945095e-07,5.524831536604742e-07,4.328936439942893e-07,1.2680184079251806e-08,1.4275085152658747e-10
5.22,1.8616464590865987e-07,5.487993210749784e-07,4.298295508581933e-07,1.258579453587444e-08,1.4417096030403816e-10
5.23,1.8672517232539775e-07,5.453214616342613e-07,4.2711814931204555e-07,1.2516281752199097e-08,1.456568544712252e-10
5.24,1.8643365699983503e-07,5.41833731665789e-07,4.2494173964793833e-07,1.2462549053271903e-08,1.39429012737418e-10
5.25,1.8431018076713456e-07,5.386319509284347e-07,4.2167629931767645e-07,1.2382616653437116e-08,1.3951934572144344e-10
5.26,1.8215696708318885e-07,5.34764556482494e-07,4.1881289387634133e-07,1.2315533014340988e-08,1.445949440145306e-10
5.2700000000000005,1.7949733124873974e-07,5.311855373709266e-07,4.167155233925832e-07,1.2181064843051984e-08,1.4532384357225215e-10
5.28,1.804042702378348e-07,5.286756934338981e-07,4.135337233425686e-07,1.2105875198849851e-08,1.3209937572887198e-10
5.29,1.806141187884588e-07,5.249749875175093e-07,4.1185066014253414e-07,1.2010997783230379e-08,1.426273801401312e-10
5.3,1.7979485392940568e-07,5.227794929213973e-07,4.0861957772579624e-07,1.1923863680682268e-08,1.371500316603066e-10
5.3100000000000005,1.7609761341051835e-07,5.193477752984595e-07,4.062039961797393e-07,1.1856417679907409e-08,1.3593830437292916e-10
5.32,1.7487226566912573e-07,5.161993867128585e-07,4.038707335013609e-07,1.179952798896514e-08,1.3304745016014065e-10
5.33,1.7295459606700334e-07,5.128256779258267e-07,4.0134032401212785e-07,1.1770524797641183e-08,1.3676422704914202e-10
5.34,1.7342443984712203e-07,5.099928223978719e-07,3.987353808566652e-07,1.1708397619282208e-08,1.3284236994787073e-10
5.3500000000000005,1.7388625020471982e-07,5.063423414869874e-07,3.962620821352933e-07,1.1609739600543372e-08,1.4333890736677138e-10
5.36,1.711163257325515e-07,5.032705653596625e-07,3.9445226115810784e-07,1.1562327012903757e-08,1.426503165459149e-10
5.37,1.6948543458025277e-07,4.99350897933783e-07,3.913227312278045e-07,1.1441966254297029e-08,1.3463528022551027e-10
5.38,1.691424497994301e-07,4.96773926337896e-07,3.893162416238772e-07,1.140378772519441e-08,1.310854594547159e-10
5.39,1.6704775059094134e-07,4.936968765786312e-07,3.869692392125e-07,1.1353639790569553e-08,1.2949856199250388e-10
5.4,1.6861065458801158e-07,4.904952416321132e-07,3.842815626056401e-07,1.1293101559769713e-08,1.3438745229307458e-10
5.41,1.670438170997569e-07,4.876734100242528e-07,3.82134743872361e-07,1.1220443360814942e-08,1.38050578785412e-10
5.42,1.6467568462515714e-07,4.849552552911838e-07,3.7972478347721815e-07,1.1100409723697317e-08,1.2764088087049166e-10
5.43,1.6487817460485815e-07,4.820564821348704e-07,3.7787718330611325e-07,1.105255384317461e-08,1.2498193538945253e-10
5.44,1.6228168614008778e-07,4.789255492928991e-07,3.7543021262122174e-07,1.0973945990674135e-08,1.2560474241335481e-10
5.45,1.623973588988368e-07,4.7585538556972486e-07,3.734663145189208e-07,1.0930741469697427e-08,1.2276760246745848e-10
5.46,1.612834284793816e-07,4.7355834851833557e-07,3.70693859509047e-07,1.0906746156916784e-08,1.2581586855233502e-10
5.47,1.6069514646226246e-07,4.7127824596933493e-07,3.687794619949753e-07,1.0827288809134487e-08,1.2539236442918686e-10
5.48,1.58981719384698e-07,4.68394274089983e-07,3.6687367842396673e-07,1.0772259897782435e-08,1.180667217303828e-10
5.49,1.5827390294791629e-07,4.661454035697165e-07,3.642454948350739e-07,1.0674165577968312e-08,1.1753750651920546e-10
5.5,1.5812905023207855e-07,4.6314378846842243e-07,3.620823145943375e-07,1.0569668463558728e-08,1.2349628463790268e-10
5.51,1.5674410884523346e-07,4.59973713656634e-07,3.601632096177007e-07,1.0540473410982192e-08,1.1430423335278596e-10
5.5200000000000005,1.5615976344716482e-07,4.5757564775361213e-07,3.582536171633559e-07,1.0485018733346634e-08,1.1485864297137026e-10
5.53,1.554032295875842e-07,4.5467194152628003e-07,3.56012613855263e-07,1.042813365817761e-08,1.157671932135189e-10
5.54,1.5325932526636939e-07,4.516999045263659e-07,3.54286021146048e-07,1.0380608449661841e-08,1.2280029032839704e-10
5.55,1.5375213871756445e-07,4.485864451631128e-07,3.517586553364659e-07,1.0345775633331956e-08,1.1578070753528172e-10
5.5600000000000005,1.515170114971818e-07,4.467549859889442e-07,3.4970267002853295e-07,1.0235534341449615e-08,1.1719524971395446e-10
5.57,1.5048852746823285e-07,4.440817681694583e-07,3.4793405150087964e-07,1.0212491843637679e-08,1.1912110276193617e-10
5.58,1.508312950597323e-07,4.414749181109268e-07,3.459338028278242e-07,1.013651937013243e-08,1.1732533175957335e-10
5.59,1.4993444535615824e-07,4.3882031348041107e-07,3.437990604825721e-07,1.0076705233724903e-08,1.1535792974346129e-10
5.6000000000000005,1.490844111183999e-07,4.362966976034349e-07,3.4201373223545707e-07,1.005051515463174e-08,1.1639963972042612e-10
5.61,1.4744471363396446e-07,4.340056504383159e-07,3.3961304778477835e-07,9.99829813397472e-09,1.2062002226813806e-10
5.62,1.4688881451364025e-07,4.32022251349888e-07,3.380882414851212e-07,9.90690948549425e-09,1.188022329696325e-10
5.63,1.446470971682662e-07,4.296353460269222e-07,3.363214766285095e-07,9.891293027235808e-09,1.0064752099109317e-10
5.64,1.46370456527622e-07,4.2698659125866243e-07,3.3404050679635775e-07,9.843348713949666e-09,1.1474785366320812e-10
5.65,1.450068657805102e-07,4.2484434300148566e-07,3.3264464401119254e-07,9.731762694188189e-09,1.0825897016961117e-10
5.66,1.4410714256179105e-07,4.230562891838866e-07,3.3054924691120673e-07,9.705419993387123e-09,1.0751004418691255e-10
5.67,1.4294164021773556e-07,4.2035387459525394e-07,3.2870872302390413e-07,9.633848237531606e-09,1.1030382735611484e-10
5.68,1.4228629649010205e-07,4.178098495679774e-07,3.2718847838321014e-07,9.538356648639742e-09,1.0183676999203356e-10
5.69,1.4122484009693585e-07,4.1526593553029653e-07,3.2525626743956865e-07,9.547018657454277e-09,1.0889395848001332e-10
5.7,1.4075231628242434e-07,4.1298186585814176e-07,3.2324263053378766e-07,9.4472986158027e-09,1.1014722901781269e-10
5.71,1.392753217748514e-07,4.1095145255777123e-07,3.21813840232703e-07,9.403030773564585e-09,1.024809960023389e-10
5.72,1.3934454166224192e-07,4.0779883052474753e-07,3.196480891992582e-07,9.36241874781827e-09,1.072470725157596e-10
5.73,1.3756908534930815e-07,4.059575839102798e-07,3.1826056303923655e-07,9.32398202705494e-09,1.0499180863794984e-10
5.74,1.3770803998659763e-07,4.0337379359795257e-07,3.16600194811209e-07,9.267722036207378e-09,1.0362012213835421e-10
5.75,1.3628661829558662e-07,4.014576227742602e-07,3.146817810111565e-07,9.253975592827676e-09,1.0955591156797055e-10
5.76,1.3580303940857343e-07,3.990415928169042e-07,3.132521703767982e-07,9.168804205324859e-09,1.1047069279975365e-10
5.7700000000000005,1.3580250065172833e-07,3.971085430221351e-07,3.1118118598849345e-07,9.111583239514302e-09,1.0194319657896433e-10
5.78,1.339584038421265e-07,3.952555146301269e-07,3.0947649042516434e-07,9.10311009143505e-09,9.933181888610719e-11
5.79,1.341217545411786e-07,3.937075328490571e-07,3.080851685693913e-07,9.026334607233079e-09,9.942620500796553e-11
5.8,1.329333310349426e-07,3.9151309596334597e-07,3.060310620563038e-07,8.977433159363665e-09,1.0062292842058312e-10
5.8100000000000005,1.326503161948957e-07,3.8920569656930983e-07,3.0502083540743145e-07,8.956562549927917e-09,1.0220804413197011e-10
5.82,1.3193387363865084e-07,3.8731574035571425e-07,3.0305974182113436e-07,8.87237306482508e-09,9.794055776226351e-11
5.83,1.3087623496044125e-07,3.8533213794762536e-07,3.0143854011965926e-07,8.778367902213845e-09,1.0320046506171061e-10
5.84,1.3027865333947464e-07,3.830069531377226e-07,2.9977071962143404e-07,8.76572476429123e-09,9.889939165684456e-11
5.8500000000000005,1.3030186798801435e-07,3.809641452202548e-07,2.982901458575542e-07,8.74378278328154e-09,1.0409697264593706e-10
5.86,1.2853140453695582e-07,3.7933213779910837e-07,2.967396647984817e-07,8.694630424540345e-09,1.0069971234340893e-10
5.87,1.2853707171647314e-07,3.774393157849114e-07,2.950982799351817e-07,8.624150032060637e-09,9.908483496555911e-11
5.88,1.2820796869064578e-07,3.7520847378186684e-07,2.937150622540304e-07,8.617666806073247e-09,1.1043383756096637e-10
5.89,1.2646926348721488e-07,3.727709414631142e-07,2.9201245441950936e-07,8.553838539862495e-09,9.782378498046886e-11
5.9,1.2592186886983624e-07,3.7157153186267916e-07,2.9094891082472984e-07,8.499661350983715e-09,9.135065678644887e-11
5.91,1.2569654107266655e-07,3.686749550676385e-07,2.888347720339531e-07,8.470115441602545e-09,8.982208119143698e-11
5.92,1.2500104159710967e-07,3.6689033498141707e-07,2.875241506404253e-07,8.425867795352232e-09,9.595191035860259e-11
5.93,1.2501889465899537e-07,3.652392230140585e-07,2.863041257172522e-07,8.371953797322253e-09,9.630291391741833e-11
5.94,1.2401507967530148e-07,3.630590771072283e-07,2.8484052204591113e-07,8.324072682507106e-09,9.464067582631461e-11
5.95,1.2325166132122638e-07,3.615887280537687e-07,2.833078886187567e-07,8.300699508731918e-09,9.86556574544053e-11
5.96,1.2212749939773134e-07,3.5978420177271026e-07,2.8170376959560594e-07,8.271731080623163e-09,9.515869019751606e-11
5.97,1.211374326487533e-07,3.5807467851754047e-07,2.80131900377464e-07,8.197494324245654e-09,9.148588529335514e-11
5.98,1.2150226339576908e-07,3.5602468999945197e-07,2.788556535899098e-07,8.158648182749745e-09,9.266401337283358e-11
5.99,1.2103768662675136e-07,3.540669732428616e-07,2.773997168458985e-07,8.129445585812525e-09,8.838161048286434e-11
6.0,1.191095547725821e-07,3.524868179440614e-07,2.761726234921011e-07,8.085806772140307e-09,9.406236782850353e-11
6.01,1.1926470107507417e-07,3.507232001449324e-07,2.748140363551645e-07,8.018197473887972e-09,9.229240669607003e-11
6.0200000000000005,1.1901154347349583e-07,3.491233785096099e-07,2.730207299330576e-07,8.007431062259468e-09,9.252836823855434e-11
6.03,1.1802974872743202e-07,3.4747258319735706e-07,2.7178968478306623e-07,7.998003940294875e-09,9.272453552137366e-11
6.04,1.172762100619245e-07,3.457643648757332e-07,2.7071815674967245e-07,7.916651262718634e-09,9.128471529775283e-11
6.05,1.1751359523735023e-07,3.4443804143036835e-07,2.6917191172084263e-07,7.876743717350275e-09,9.175097180166953e-11
6.0600000000000005,1.1647168479253244e-07,3.4186398761624207e-07,2.6792644103183097e-07,7.833489222992982e-09,9.008191801250922e-11
6.07,1.1564054801365888e-07,3.405010620121259e-07,2.668033260123813e-07,7.761264427631051e-09,8.475355706826905e-11
6.08,1.1537805631562377e-07,3.3870588320984435e-07,2.6521341373896083e-07,7.762938899937929e-09,8.989679381554391e-11
6.09,1.1487315859107901e-07,3.3706806145655896e-07,2.640386560051537e-07,7.731020802062578e-09,9.2474677891534e-11
6.1000000000000005,1.1348897563439666e-07,3.349014145981862e-07,2.6269294497406684e-07,7.713655834143476e-09,9.204560813893135e-11
6.11,1.1317861360345884e-07,3.3364427819632876e-07,2.615624067170012e-07,7.651186944011332e-09,8.674687519667611e-11
6.12,1.1367636748153534e-07,3.324485756624182e-07,2.600566577606641e-07,7.641377432630389e-09,8.917545327943929e-11
6.13,1.1290694004062729e-07,3.303985407477404e-07,2.589224034460009e-07,7.574430390470871e-09,8.435722193109466e-11
6.140000000000001,1.1297132347768294e-07,3.2964211268010506e-07,2.5755866584098334e-07,7.538562877836855e-09,8.188836915832692e-11
6.15,1.1128778640058973e-07,3.2674219689976387e-07,2.5616392813208234e-07,7.500117066371927e-09,8.292455998427936e-11
6.16,1.1038488543724862e-07,3.257741939712491e-07,2.5509254482715563e-07,7.487392964524181e-09,8.79766556444976e-11
6.17,1.1031322995307401e-07,3.238204931399259e-07,2.539456093607291e-07,7.453893449241454e-09,8.110184639024575e-11
6.18,1.0973413463655347e-07,3.225150291093271e-07,2.525034749287915e-07,7.417458746958784e-09,8.380367280688343e-11
6.19,1.102449772660945e-07,3.209415525251406e-07,2.5161507610833134e-07,7.3599031810553736e-09,8.138855662908074e-11
6.2,1.098733778899246e-07,3.196938759817146e-07,2.501537172223432e-07,7.325827750492448e-09,8.473758991233832e-11
6.21,1.0742040192481335e-07,3.1859158965534615e-07,2.4890305029645466e-07,7.2701442173989265e-09,8.892305485521346e-11
6.22,1.076929616982564e-07,3.166733506316431e-07,2.479072573801583e-07,7.259757657462557e-09,7.958842456422397e-11
6.23,1.0694274082806001e-07,3.155385512763881e-07,2.464181966680118e-07,7.229628227516972e-09,8.001265134103189e-11
6.24,1.0662894535505762e-07,3.1366320593214615e-07,2.4551939908663e-07,7.169668970982621e-09,7.946403828030244e-11
6.25,1.057352366834357e-07,3.1237692096690483e-07,2.4438562478629496e-07,7.194275877836121e-09,8.07123230541133e-11
6.26,1.0587938327465639e-07,3.1060306871131217e-07,2.430255296032755e-07,7.1324623447617794e-09,8.029263435180957e-11
6.2700000000000005,1.0501209175927116e-07,3.0882335552156247e-07,2.421235619222671e-07,7.10601270833893e-09,8.166452159688417e-11
6.28,1.0415316130120781e-07,3.077557827545945e-07,2.409398752341845e-07,7.044922116424749e-09,7.587194504865992e-11
6.29,1.0398249491891627e-07,3.0621077165304406e-07,2.397948296277985e-07,7.013843678853739e-09,7.750625432987169e-11
6.3,1.0406985727491867e-07,3.049104531116569e-07,2.3862735778909913e-07,7.004391979260839e-09,8.285951806277261e-11
6.3100000000000005,1.0357197602077808e-07,3.0334384270783926e-07,2.375371642972655e-07,6.965250323811721e-09,7.622265235249206e-11
6.32,1.0359441306819993e-07,3.016993862877968e-07,2.3631694433180056e-07,6.902986261275126e-09,8.440114694673402e-11
6.33,1.0305914794109003e-07,3.002875224311693e-07,2.3537747558428945e-07,6.898865703459873e-09,7.518654352524394e-11
6.34,1.0204581185344157e-07,2.9892009544292545e-07,2.343900954331486e-07,6.887349632177772e-09,8.603295072176235e-11
6.3500000000000005,1.0124946605762244e-07,2.9759298955496e-07,2.3307963572800567e-07,6.830573505797716e-09,7.87821642572763e-11
6.36,1.0067505839010256e-07,2.965441813206782e-07,2.3212396718927812e-07,6.793984074963077e-09,7.309719403765373e-11
6.37,1.0044190614191981e-07,2.9510412242266337e-07,2.3116767013136654e-07,6.769855572124874e-09,7.687192612950521e-11
6.38,1.005429730718666e-07,2.937620120032132e-07,2.299346185280485e-07,6.71875371728618e-09,7.922167462558041e-11
6.390000000000001,9.964644374398454e-08,2.925313529162986e-07,2.288122922602774e-07,6.716615053133986e-09,7.231280787156485e-11
6.4,9.923151606752683e-08,2.914147880845553e-07,2.2827703001961813e-07,6.675048825035656e-09,7.53977554768264e-11
6.41,9.847157852737257e-08,2.89591299472136e-07,2.2680644439553751e-07,6.642509564104128e-09,7.327104241539694e-11
6.42,9.77713857585876e-08,2.8910547466937733e-07,2.259312682582389e-07,6.621679673827094e-09,7.69318304012578e-11
6.43,9.829369307517305e-08,2.8730043949450026e-07,2.2508027621861984e-07,6.593476026887768e-09,7.152175189721346e-11
6.44,9.754529939171133e-08,2.859008249740976e-07,2.236346905060955e-07,6.553845791518915e-09,8.005588589593602e-11
6.45,9.666250219688594e-08,2.8445061155567244e-07,2.227586845972549e-07,6.525328421663338e-09,7.386645206865304e-11
6.46,9.677105229624953e-08,2.833925830966322e-07,2.2191316226267605e-07,6.498570449333447e-09,7.411078760884842e-11
6.47,9.569383379916125e-08,2.8225570304060514e-07,2.208209791589049e-07,6.4797797430698155e-09,7.311476038857264e-11
6.48,9.564794416936322e-08,2.8079319582215227e-07,2.2001462340922217e-07,6.447535533736854e-09,6.975639421252574e-11
6.49,9.521507024584439e-08,2.792711083862492e-07,2.1907241461526365e-07,6.401043722039494e-09,7.820182363413242e-11
6.5,9.519148961428915e-08,2.7826393667742253e-07,2.177505701833182e-07,6.383522586436117e-09,7.079225953912736e-11
6.51,9.460228115552092e-08,2.768582243005382e-07,2.1702678712670615e-07,6.35595231593932e-09,7.241802217594268e-11
6.5200000000000005,9.345834517945843e-08,2.757238156372598e-07,2.159932870086186e-07,6.337378140534246e-09,7.536640107188782e-11
6.53,9.301226389253721e-08,2.7479105479917384e-07,2.1495865204863832e-07,6.308473713831247e-09,7.025494972001016e-11
6.54,9.323834276209431e-08,2.7327570494149867e-07,2.141660943944353e-07,6.252208198925266e-09,7.102158109639527e-11
6.55,9.206193079191199e-08,2.726221942390566e-07,2.1322532423529378e-07,6.266714263168922e-09,7.024236883202703e-11
6.5600000000000005,9.309120326212133e-08,2.7135381472093216e-07,2.1217620283097497e-07,6.2038969920003205e-09,7.096723928360335e-11
6.57,9.201464354300955e-08,2.7003679273360016e-07,2.1136063870739554e-07,6.199059190642899e-09,6.924823640475208e-11
6.58,9.189623257121206e-08,2.6920623563871145e-07,2.1034767408077762e-07,6.154902721962297e-09,7.043598097087762e-11
6.59,9.091883698328588e-08,2.6764272304346477e-07,2.094974330829516e-07,6.1451453790216225e-09,6.919007609543346e-11
6.6000000000000005,9.128120817647412e-08,2.665472248984015e-07,2.0862976036703665e-07,6.113103273619878e-09,7.29413247211031e-11
6.61,9.010020301044952e-08,2.6541087676361624e-07,2.077869430237911e-07,6.080372614954582e-09,6.645489895078171e-11
6.62,8.995231694773399e-08,2.6408193623548607e-07,2.0694866584983357e-07,6.062687233174155e-09,6.908135103346337e-11
6.63,8.927692040478525e-08,2.6269667215803516e-07,2.0592369412801877e-07,6.029162575443661e-09,6.576980164640766e-11
6.640000000000001,8.881571963810877e-08,2.6204052660544977e-07,2.0514718038535356e-07,6.021893907550255e-09,6.963614481245944e-11
6.65,8.870804616245828e-08,2.6053125269856163e-07,2.0415860990089493e-07,5.989941580642709e-09,6.600262791641188e-11
6.66,8.87080570415446e-08,2.5956029194650233e-07,2.033372766406387e-07,5.9480123392679705e-09,6.594489766977558e-11
6.67,8.754899647282682e-08,2.586105348586583e-07,2.0252690244862913e-07,5.914529193285397e-09,6.876641433902842e-11
6.68,8.780447227174092e-08,2.571031147824974e-07,2.016487062410798e-07,5.9138070964331846e-09,6.51150168689159e-11
6.69,8.754964463532865e-08,2.562625782974498e-07,2.0069437933607534e-07,5.889780765544766e-09,6.523395315689974e-11
6.7,8.695739909035036e-08,2.5552408767117504e-07,1.9990085064656626e-07,5.853183344392011e-09,7.258616807653772e-11
6.71,8.673394873071077e-08,2.544162855827148e-07,1.990621675862314e-07,5.823952796765658e-09,6.612800545971758e-11
6.72,8.593928992649756e-08,2.5327537380451825e-07,1.9822392039125353e-07,5.8109493160584115e-09,6.459957737535344e-11
6.73,8.625479460242348e-08,2.52214560371819e-07,1.9744204903445827e-07,5.7898652370984046e-09,6.772688038310414e-11
6.74,8.509566228062781e-08,2.514440997293589e-07,1.964889455162683e-07,5.765715875866268e-09,6.589188531502409e-11
6.75,8.52613435568097e-08,2.502575928509158e-07,1.957979605329191e-07,5.725946913737073e-09,6.305174470306448e-11
6.76,8.547502499697429e-08,2.4882284770244705e-07,1.948771116641108e-07,5.70255672226437e-09,6.314436218477615e-11
6.7700000000000005,8.428394942801134e-08,2.48010323954495e-07,1.9413872969867048e-07,5.695417937276042e-09,6.288051685467433e-11
6.78,8.403682814283438e-08,2.4694305226591765e-07,1.9329106796447042e-07,5.670389932784901e-09,6.585741066742278e-11
6.79,8.318991119807181e-08,2.4577626896662657e-07,1.926075609770638e-07,5.6497593130789864e-09,6.4399868224109e-11
6.8,8.322165519150001e-08,2.4460066612872305e-07,1.918953934025128e-07,5.626021774860716e-09,6.141080077565785e-11
6.8100000000000005,8.310448444063441e-08,2.4374964641504036e-07,1.9098589311505346e-07,5.585382383704151e-09,6.436477533391584e-11
6.82,8.286526759228497e-08,2.425938638037328e-07,1.9021620170532656e-07,5.5646139742499915e-09,6.430516154012668e-11
6.83,8.280959549500947e-08,2.418779118281478e-07,1.8956268561389863e-07,5.556058290872321e-09,6.482122320076669e-11
6.84,8.107485843207156e-08,2.4093782217302493e-07,1.8848782787438655e-07,5.53421190068355e-09,6.404792975700184e-11
6.8500000000000005,8.179294140355047e-08,2.3968263259983306e-07,1.8786886546424697e-07,5.510250792130148e-09,6.423824238746482e-11
6.86,8.070414765865435e-08,2.391731537636994e-07,1.8721369379796745e-07,5.480039935152716e-09,6.119512267221277e-11
6.87,8.089553602551522e-08,2.3819039423285263e-07,1.8643382374173268e-07,5.458709982510264e-09,6.160736062172396e-11
6.88,8.068663374371832e-08,2.3717088731049813e-07,1.8562991635687956e-07,5.442155688422886e-09,6.170706650975023e-11
6.890000000000001,7.987421189576602e-08,2.3641715579577898e-07,1.8495414495922815e-07,5.424743609269005e-09,6.214026549442016e-11
6.9,8.01851288775336e-08,2.351400605329996e-07,1.8397357438752347e-07,5.406929253026436e-09,6.1521233648242e-11
6.91,7.928543497299244e-08,2.3413734613428528e-07,1.8325144137966803e-07,5.371756293169689e-09,6.012928804580282e-11
6.92,7.942461942980718e-08,2.3321421377969933e-07,1.827308715389188e-07,5.3508821456945935e-09,6.08388341064497e-11
6.93,7.921940736792161e-08,2.3247501591156148e-07,1.8170552619863878e-07,5.3307233491504055e-09,5.974158067834239e-11
6.94,7.873189151919026e-08,2.313251437407776e-07,1.8124038288784105e-07,5.31964295974296e-09,6.138045928821533e-11
6.95,7.885107072355472e-08,2.3033558223839054e-07,1.8057903669215958e-07,5.2897985315896595e-09,6.08441117293257e-11
6.96,7.791804208904508e-08,2.293031367504971e-07,1.7959137117791856e-07,5.273168104568089e-09,6.238528788712265e-11
6.97,7.855539209320556e-08,2.283867485213242e-07,1.7906606114974545e-07,5.252910584189325e-09,5.737764218419417e-11
6.98,7.798463355349173e-08,2.2748539650817647e-07,1.7838927762222627e-07,5.221681513889897e-09,5.985833616779963e-11
6.99,7.69102037683516e-08,2.2669604120772506e-07,1.77512711732164e-07,5.191253364295634e-09,6.137293429120616e-11
7.0,7.696753072886279e-08,2.2576482877685986e-07,1.769518550806976e-07,5.188415807907167e-09,5.504761078350827e-11
7.01,7.64690086224667e-08,2.2511521143040932e-07,1.7631142367299486e-07,5.158153066494816e-09,6.063131674549893e-11
7.0200000000000005,7.649294455460994e-08,2.2396351190181918e-07,1.7551949232895285e-07,5.159453271445493e-09,6.086222259830629e-11
7.03,7.672181617363765e-08,2.2345162360701874e-07,1.7508547032378183e-07,5.129533159584599e-09,5.647551763205761e-11
7.04,7.546889949527109e-08,2.2234963854285874e-07,1.7417275932446003e-07,5.085386732833106e-09,5.83355649010762e-11
7.05,7.549002872641023e-08,2.2158578043872432e-07,1.733784654919982e-07,5.075734158219284e-09,5.4545208827135293e-11
7.0600000000000005,7.49429424701633e-08,2.2080652912559898e-07,1.7286274543722994e-07,5.065360991215037e-09,5.437271053534888e-11
7.07,7.49983415432386e-08,2.1939593736716115e-07,1.7222889911079284e-07,5.052790392293541e-09,5.559426426077354e-11
7.08,7.446759143634083e-08,2.1913717214424558e-07,1.7154433077902477e-07,5.023107223850575e-09,6.048582814204932e-11
7.09,7.440525548685274e-08,2.1810910605557947e-07,1.7079747519556722e-07,5.006031391184684e-09,5.4361589726171985e-11
7.1000000000000005,7.378183882841207e-08,2.1748554525835215e-07,1.7025705215064978e-07,4.983608137739708e-09,5.781321986998895e-11
7.11,7.33052743400187e-08,2.1660745789723012e-07,1.694425530925878e-07,4.988205785267472e-09,5.84180185922326e-11
7.12,7.368098313319508e-08,2.1560918935301102e-07,1.6896934412229264e-07,4.938652375953635e-09,5.5048451021257544e-11
7.13,7.323873881460385e-08,2.1488584421961955e-07,1.6814334537636568e-07,4.92279529797687e-09,5.719368644086726e-11
7.140000000000001,7.305696389665706e-08,2.1410857885182258e-07,1.6754392561432565e-07,4.917339852291246e-09,6.012386316555579e-11
7.15,7.265145972702106e-08,2.1305953338604567e-07,1.669650720690195e-07,4.897338841426775e-09,5.520527325519408e-11
7.16,7.237929435606115e-08,2.1224626588062264e-07,1.6625276293309465e-07,4.876698006823928e-09,5.649105119613323e-11
7.17,7.223007921423044e-08,2.115070097530275e-07,1.6574076937595307e-07,4.861400332521782e-09,5.59498320233805e-11
7.18,7.160631070585463e-08,2.1084062564861804e-07,1.6513104131338812e-07,4.834075846640457e-09,5.518821617016092e-11
7.19,7.151405580854843e-08,2.1016753579368405e-07,1.6442120794582086e-07,4.815784260735239e-09,5.443264902377193e-11
7.2,7.110548984111802e-08,2.0910009021471475e-07,1.638825902503881e-07,4.7993444560332935e-09,5.621332943317255e-11
7.21,7.067359076595688e-08,2.085226358781019e-07,1.6335113829725884e-07,4.7873992915292834e-09,5.520065345401671e-11
7.22,7.102567715674797e-08,2.0774828722271384e-07,1.6260005691068698e-07,4.774423908544607e-09,5.237378770529002e-11
7.23,7.018931127951453e-08,2.068024895021141e-07,1.6198258423530303e-07,4.749517320997806e-09,5.6478015097848655e-11
7.24,7.015575103277744e-08,2.0615835644089627e-07,1.612538889751707e-07,4.729102885909734e-09,5.052163078250742e-11
7.25,6.980629632009293e-08,2.0540735398061575e-07,1.608640545676474e-07,4.7211498906378585e-09,5.270033840679588e-11
7.26,6.959824345078632e-08,2.0449691733394205e-07,1.6020489419456525e-07,4.7059112673634516e-09,5.34697466008773e-11
7.2700000000000005,6.966555601290672e-08,2.0388065000016398e-07,1.597379958820955e-07,4.679592917147261e-09,5.3981823693751445e-11
7.28,6.9159210527709e-08,2.0308494704594832e-07,1.5902013245447813e-07,4.648201740825363e-09,5.5116478290906466e-11
7.29,6.902672507937555e-08,2.0219123271085505e-07,1.5843189356769618e-07,4.638587707803344e-09,5.170345455248324e-11
7.3,6.850730513014371e-08,2.0140701172511784e-07,1.5789051868926869e-07,4.63538342597696e-09,5.3232409706774284e-11
7.3100000000000005,6.860856742742582e-08,2.0079364717172757e-07,1.572905800221844e-07,4.611359531927009e-09,5.398312353550934e-11
7.32,6.857713552180389e-08,1.9993945118568322e-07,1.5667050824392744e-07,4.585563175243733e-09,4.988207205226919e-11
7.33,6.783428323060781e-08,1.9936849833317651e-07,1.5628943650846136e-07,4.574680112235549e-09,5.30576542526691e-11
7.34,6.777646176440336e-08,1.98791930743193e-07,1.5556569038807412e-07,4.5413386789306505e-09,5.533811935266399e-11
7.3500000000000005,6.716414720021646e-08,1.9803885576237637e-07,1.5493409699725613e-07,4.5365887390514175e-09,5.236205310118034e-11
7.36,6.694165726014174e-08,1.9722551750057108e-07,1.5455331540891577e-07,4.535407974211309e-09,4.967630102949908e-11
7.37,6.649289088547196e-08,1.964053000176313e-07,1.5389342370891722e-07,4.495750820114305e-09,4.853989398869634e-11
7.38,6.703186662659706e-08,1.9582705820675984e-07,1.5332491699503522e-07,4.4910774169174625e-09,4.83129314723915e-11
7.390000000000001,6.637670082718854e-08,1.9496919907375334e-07,1.5284844843242268e-07,4.471658851956927e-09,5.3245729663723714e-11
7.4,6.599384971143647e-08,1.943317432512277e-07,1.5222830229505158e-07,4.461029441430652e-09,5.0638071462480154e-11
7.41,6.614258100598224e-08,1.9350779528093318e-07,1.5170071735377403e-07,4.450146347664634e-09,4.799544000387669e-11
7.42,6.560741729839141e-08,1.929231092803046e-07,1.5122896670488858e-07,4.421415012027037e-09,4.913786562957951e-11
7.43,6.585520365789013e-08,1.923590699389784e-07,1.506098123912341e-07,4.419653367889195e-09,5.107547738997363e-11
7.44,6.540423022784986e-08,1.9151267353980632e-07,1.4997624961234997e-07,4.401904314714141e-09,4.794337024214173e-11
7.45,6.485974630104932e-08,1.9100544210044132e-07,1.4955647677736666e-07,4.3851895312234584e-09,5.006620878816453e-11
7.46,6.499958268719956e-08,1.9033883239655123e-07,1.4896208670237738e-07,4.368158351180528e-09,5.057272273129313e-11
7.47,6.426786048647982e-08,1.8944527547886336e-07,1.4839082093070464e-07,4.337160106755797e-09,4.851356667884614e-11
7.48,6.44579702076595e-08,1.888376743556284e-07,1.4793125593208173e-07,4.336966206194781e-09,4.8912399097280793e-11
7.49,6.374019329644693e-08,1.8840171292360373e-07,1.4734022591507904e-07,4.321246036696262e-09,4.9046490356827406e-11
7.5,6.346602780226147e-08,1.8755073560249922e-07,1.4690126912003592e-07,4.2914172202892565e-09,4.8001340308815164e-11
7.51,6.38757698491319e-08,1.8691856238945644e-07,1.4636057843307053e-07,4.287581796615333e-09,4.7227545211757086e-11
7.5200000000000005,6.299210700148594e-08,1.8637946080115304e-07,1.4581748263764602e-07,4.268674253765059e-09,4.947253874211839e-11
7.53,6.316306898345687e-08,1.857857577734963e-07,1.4539987918950544e-07,4.25528648818529e-09,4.8386514628938124e-11
7.54,6.290632316391553e-08,1.8498986769110452e-07,1.4484432104076245e-07,4.2377821759404374e-09,4.7447563001641595e-11
7.55,6.27387705858455e-08,1.8420879068687822e-07,1.4435316230156816e-07,4.2280153723932985e-09,5.386273065881442e-11
7.5600000000000005,6.238778436203329e-08,1.8355309700293686e-07,1.4388525784124128e-07,4.2200363186995625e-09,4.9826693672936096e-11
7.57,6.278576010430706e-08,1.831797953844825e-07,1.433679059963272e-07,4.202255643411984e-09,4.534337988814928e-11
7.58,6.227590926600889e-08,1.8237691542781189e-07,1.4283902346874759e-07,4.189473186895577e-09,4.9285294730326354e-11
7.59,6.158443735345617e-08,1.818458475397049e-07,1.4237212197037141e-07,4.174307781908964e-09,4.6366903229076885e-11
7.6000000000000005,6.154485658403551e-08,1.8101785427490133e-07,1.4192646340647643e-07,4.1550866766350885e-09,4.854330647872972e-11
7.61,6.182296240845946e-08,1.806153925915369e-07,1.413216617622186e-07,4.149937030357451e-09,4.6391713509958665e-11
7.62,6.097368144712178e-08,1.7984455567545902e-07,1.4090019679641923e-07,4.125548263600169e-09,4.837221819977351e-11
7.63,6.113323033828739e-08,1.792214550708988e-07,1.40418095496528e-07,4.109772421075641e-09,4.7769045975013955e-11
7.640000000000001,6.115644236871811e-08,1.7865056046964713e-07,1.3992876802022438e-07,4.098248776398701e-09,4.623157230979665e-11
7.65,6.053084770244112e-08,1.780397277851835e-07,1.3952590195510407e-07,4.098353366591278e-09,4.7735085258222756e-11
7.66,6.035106413768357e-08,1.7735380233358e-07,1.388870772230559e-07,4.075691076457834e-09,4.498700216688911e-11
7.67,6.03577039186806e-08,1.7690661803582484e-07,1.3854178910597015e-07,4.062667379182842e-09,4.818790431792971e-11
7.68,5.985807960359155e-08,1.762568608421251e-07,1.380145142954592e-07,4.044791729217632e-09,4.5441330916510605e-11
7.69,5.921206050555537e-08,1.758687428667635e-07,1.3757293328726332e-07,4.025592722205202e-09,4.653698037249349e-11
7.7,5.974348797998263e-08,1.750389370324823e-07,1.3705593947011543e-07,4.006813040739962e-09,4.5455000872020697e-11
7.71,5.915092306284357e-08,1.7458321278124877e-07,1.367034075007326e-07,4.005365458898504e-09,4.479098899453384e-11
7.72,5.923587580689437e-08,1.7389678319579012e-07,1.3622825516358305e-07,3.9796412294164076e-09,4.6394990792884224e-11
7.73,5.9002836505088635e-08,1.7316745310338355e-07,1.357410822885113e-07,3.979065176632682e-09,4.6601159083095065e-11
7.74,5.874209678901058e-08,1.7269350284497152e-07,1.3524194361160077e-07,3.960265891079837e-09,4.437052152252753e-11
7.75,5.851821763825787e-08,1.7197655713440453e-07,1.3481894015401294e-07,3.956343459423892e-09,4.4620428352525415e-11
7.76,5.8483136318778784e-08,1.716191813446208e-07,1.344106547752206e-07,3.9449970151643976e-09,4.482036300625293e-11
7.7700000000000005,5.789216534644525e-08,1.7086004889699553e-07,1.3390533864095927e-07,3.924972506102243e-09,4.447191128916436e-11
7.78,5.8193237847097795e-08,1.703881788104443e-07,1.3344652254716928e-07,3.912440136796575e-09,4.486736265197706e-11
7.79,5.773509430638282e-08,1.698121984851849e-07,1.3306184774847567e-07,3.89658817564904e-09,4.4778913582767307e-11
7.8,5.782379295042858e-08,1.6939246142665586e-07,1.3255712125405022e-07,3.8859063683291155e-09,4.558112545720182e-11
7.8100000000000005,5.731409925160045e-08,1.6867902339395185e-07,1.321132583062222e-07,3.860698735783577e-09,4.4297937645662687e-11
7.82,5.737696591735659e-08,1.6816461158473706e-07,1.3177160433882066e-07,3.85624761166118e-09,4.253810305262664e-11
7.83,5.713170605458534e-08,1.6769968693503911e-07,1.3129062024650054e-07,3.834977219382606e-09,4.2063881527161855e-11
7.84,5.683222554100459e-08,1.6722282705925982e-07,1.3074071650807087e-07,3.837736785842416e-09,4.369152223248067e-11
7.8500000000000005,5.702303171677216e-08,1.665335898291991e-07,1.3045948295852887e-07,3.82526136401962e-09,4.7801863713266315e-11
7.86,5.652418817396429e-08,1.6604791820500002e-07,1.300006813308984e-07,3.8046065666515174e-09,4.347744370858595e-11
7.87,5.614042953657268e-08,1.654852974993784e-07,1.2955239418335902e-07,3.790472756346911e-09,4.367871731780624e-11
7.88,5.6062804434324185e-08,1.6479814814486677e-07,1.291655302896488e-07,3.783856242690044e-09,4.205771620600346e-11
7.890000000000001,5.5870016983122874e-08,1.6441800814149658e-07,1.2873873309226286e-07,3.766992949149727e-09,4.330058255781758e-11
7.9,5.5989899999688234e-08,1.6375574870990034e-07,1.2829512818420085e-07,3.76292107957572e-09,4.318477148198282e-11
7.91,5.57132719055745e-08,1.633071537901595e-07,1.2790502274714056e-07,3.742563019421159e-09,4.168506783604191e-11
7.92,5.5429925486033964e-08,1.6274423137862752e-07,1.2745221162884747e-07,3.736066865446441e-09,4.3166641761521986e-11
7.930000000000001,5.5449502860972506e-08,1.6234578692473603e-07,1.271131269780601e-07,3.727505637469941e-09,4.1115110901090975e-11
7.94,5.500671473656112e-08,1.6181992066966468e-07,1.2670907950027e-07,3.698421467506773e-09,4.0216453752534166e-11
7.95,5.4642792195768096e-08,1.6116480870066644e-07,1.2622702063805618e-07,3.6907133393938887e-09,4.148801192512751e-11
7.96,5.4837610472831585e-08,1.606317414324527e-07,1.259021338306317e-07,3.6859725680043456e-09,4.335688698344946e-11
7.97,5.4454987438087385e-08,1.6011942554661623e-07,1.2549628047615773e-07,3.67284748381317e-09,4.051268161705572e-11
7.98,5.4535180778194285e-08,1.5967993373196977e-07,1.2504847853377958e-07,3.6602834614043395e-09,4.1691338751579274e-11
7.99,5.429675644730706e-08,1.5905624355941293e-07,1.247092742393149e-07,3.6614122922899103e-09,4.241109054851928e-11
8.0,5.393425351496862e-08,1.586381320430405e-07,1.2426581478266082e-07,3.6408778644500736e-09,4.491384495934742e-11
8.01,5.358911581816475e-08,1.5813984470114029e-07,1.238718467844967e-07,3.628329067922133e-09,4.146047750668846e-11
8.02,5.342088895952717e-08,1.5766744221950255e-07,1.2353403958452916e-07,3.6151228922803377e-09,4.043085613884604e-11
8.03,5.3465913073701395e-08,1.5707889571765408e-07,1.2308480689484526e-07,3.60632494792417e-09,4.059223052125886e-11
8.040000000000001,5.3515571070260595e-08,1.5671921809903839e-07,1.2266784491417745e-07,3.592050972917736e-09,4.113753646761603e-11
8.05,5.2849344577638555e-08,1.561174334977879e-07,1.222535606590046e-07,3.58130624518298e-09,4.208751516060363e-11
8.06,5.2976569748140934e-08,1.557896311979998e-07,1.219452861850783e-07,3.5664377352007016e-09,3.9664882479671196e-11
8.07,5.2888995294393275e-08,1.5513426269914167e-07,1.2151799073050952e-07,3.5665872937809416e-09,4.0285594214526184e-11
8.08,5.260716656082064e-08,1.5459319758049679e-07,1.211254001377625e-07,3.5501222312048952e-09,3.971134881262943e-11
8.09,5.238491931153521e-08,1.5433874509534514e-07,1.2086219226667114e-07,3.5411606103230693e-09,4.3171147514718423e-11
8.1,5.258387110011187e-08,1.5375844331703407e-07,1.2040386512258942e-07,3.534854250005182e-09,3.878536131994133e-11
8.11,5.227581068242473e-08,1.5336765419451536e-07,1.200106684945844e-07,3.5216312145541824e-09,4.5333878298286346e-11
8.120000000000001,5.195743816599992e-08,1.5279584836276117e-07,1.1971187660849802e-07,3.5094987939995946e-09,3.758419371284142e-11
8.13,5.1762989318248316e-08,1.5223305707675948e-07,1.1922560069960646e-07,3.5016205676170234e-09,3.78383687350672e-11
8.14,5.1832688330703955e-08,1.5184027446920655e-07,1.1895125970527992e-07,3.482630376629097e-09,3.9721690892185615e-11
8.15,5.1646013371898675e-08,1.514664746975825e-07,1.1860094100531989e-07,3.471758045281441e-09,3.955956313730914e-11
8.16,5.119122772724384e-08,1.5080891937771627e-07,1.1816804852454036e-07,3.4672064811231546e-09,3.78848182547983e-11
8.17,5.1617263741101994e-08,1.503863179915229e-07,1.1782465552412274e-07,3.4465820697952184e-09,4.052418876995906e-11
8.18,5.11064435002008e-08,1.499391756655365e-07,1.1739760159878767e-07,3.445443607083832e-09,4.0389141205260866e-11
8.19,5.081856698753537e-08,1.4950631275284366e-07,1.1709778979314845e-07,3.4331946272939295e-09,3.9329583282381864e-11
8.2,5.0758859980173e-08,1.490909686757227e-07,1.1676862520146468e-07,3.4200150661529365e-09,3.8260716571731573e-11
8.21,5.07037457617031e-08,1.4853015393206994e-07,1.1637306308410047e-07,3.4045477529802816e-09,3.738172047210809e-11
8.22,5.0307479378468144e-08,1.4804346106427204e-07,1.1604135305439059e-07,3.4020694474858965e-09,3.9779824626076106e-11
8.23,5.022006666320424e-08,1.4774374073093113e-07,1.1562981642730745e-07,3.389658149789165e-09,3.942193584377959e-11
8.24,5.00448051819935e-08,1.4717855291416755e-07,1.1526241031879654e-07,3.383057748656568e-09,3.711499181970465e-11
8.25,4.98562410364726e-08,1.4687757068116783e-07,1.1491382321107321e-07,3.36482619267951e-09,4.0727410833079265e-11
8.26,4.962233913714864e-08,1.464298978325695e-07,1.1467439112265807e-07,3.3605561617766136e-09,3.6745322862010387e-11
8.27,4.972466702542138e-08,1.4593623266686092e-07,1.1425543854977961e-07,3.3410736280102242e-09,3.8478372326388793e-11
8.28,4.9674171285658933e-08,1.455589577731886e-07,1.139387896504851e-07,3.3316851075542553e-09,3.7531934432438085e-11
8.290000000000001,4.921603060669277e-08,1.4491374091918243e-07,1.135953617939495e-07,3.3368711328458207e-09,3.85007586429512e-11
8.3,4.9208357231615373e-08,1.4471189181224888e-07,1.1324219745912955e-07,3.3193608294553638e-09,3.7851620452700176e-11
8.31,4.9154567624006535e-08,1.441775120946828e-07,1.1295278667054589e-07,3.30409385694001e-09,3.974888541439603e-11
8.32,4.8694552894256665e-08,1.4375596687645126e-07,1.1259232397129275e-07,3.2998073737805993e-09,3.5904007401956314e-11
8.33,4.86066977038763e-08,1.4326427166536816e-07,1.1227582753235256e-07,3.2845001617936885e-09,3.6133471438316275e-11
8.34,4.87878037961151e-08,1.4296156172005223e-07,1.1194733661110343e-07,3.2690351648491375e-09,3.7359100691395113e-11
8.35,4.8553091518381024e-08,1.423412937399022e-07,1.1154125494294412e-07,3.2683257682775924e-09,3.6105856881531895e-11
8.36,4.8101444861664566e-08,1.4199468088370823e-07,1.1126489902762936e-07,3.260189541692222e-09,3.7106637330754183e-11
8.370000000000001,4.818836430846272e-08,1.4153077582141012e-07,1.1090073368011383e-07,3.246040951373902e-09,3.773115883257367e-11
8.38,4.7985295312421353e-08,1.410294113053112e-07,1.1057661409110769e-07,3.2381846834646272e-09,3.58476697136774e-11
8.39,4.7904264330478436e-08,1.4080593499496608e-07,1.1030111774986512e-07,3.222756751539972e-09,3.6835521794732506e-11
8.4,4.795958187657681e-08,1.402412212711249e-07,1.0988964697862272e-07,3.22812731255527e-09,3.619019573050585e-11
8.41,4.795033414241231e-08,1.4004249626782782e-07,1.0966968439106619e-07,3.2147108661278918e-09,3.5776011506169856e-11
8.42,4.744856393162428e-08,1.39572811349346e-07,1.092534613162887e-07,3.202579894727885e-09,3.8541886570860974e-11
8.43,4.7344438430122164e-08,1.3920467382331291e-07,1.0891489316158472e-07,3.1995221292314813e-09,3.5989165852633806e-11
8.44,4.727373629023742e-08,1.3866437394595576e-07,1.0869278891513048e-07,3.1874028957567505e-09,3.651443507034271e-11
8.45,4.725226911767471e-08,1.3845317602140082e-07,1.0830669420621758e-07,3.1675269542175652e-09,3.6484289532723624e-11
8.46,4.6795382554912737e-08,1.3795824232781896e-07,1.0802222490021206e-07,3.1682470616217974e-09,3.672738246927741e-11
8.47,4.6998392937602224e-08,1.3757799997765812e-07,1.0775299543051276e-07,3.157722357108782e-09,3.5865210225297466e-11
8.48,4.6489802780879116e-08,1.371151147608007e-07,1.074146114636031e-07,3.1456292055199265e-09,3.557371655200081e-11
8.49,4.653726873712007e-08,1.3667619990299856e-07,1.0712677256912844e-07,3.140328654637207e-09,3.684101933949767e-11
8.5,4.6281581599291605e-08,1.3642391647098086e-07,1.0679047957485006e-07,3.1300353998306623e-09,3.5255658583909797e-11
8.51,4.6201109836936e-08,1.357844759719791e-07,1.0644493670533006e-07,3.113270328127905e-09,3.6790508966952635e-11
8.52,4.604084912474375e-08,1.3551767311286136e-07,1.0618681769797719e-07,3.11133981057077e-09,3.366050232344412e-11
8.53,4.612908012963657e-08,1.35006565990952e-07,1.0580399422876439e-07,3.1024016622479013e-09,3.5518408338913225e-11
8.540000000000001,4.591988554439811e-08,1.3473983369871952e-07,1.0560601844009101e-07,3.092606420384709e-09,3.597181531448755e-11
8.55,4.568194648466766e-08,1.3435115500934467e-07,1.05247904056383e-07,3.08603295182003e-09,3.455214041397702e-11
8.56,4.544463540009811e-08,1.34009433355543e-07,1.0493483952152565e-07,3.0822241558101044e-09,3.420524168328382e-11
8.57,4.559117036709202e-08,1.3361134668140264e-07,1.0461312005364585e-07,3.0661737904324625e-09,3.576391511587712e-11
8.58,4.527394497405112e-08,1.3319973106281298e-07,1.0438876647219996e-07,3.052194232184517e-09,3.6217451557813745e-11
8.59,4.5175203458068775e-08,1.329099367932407e-07,1.0406043574714576e-07,3.0504098341870024e-09,3.189583826800774e-11
8.6,4.522138970035964e-08,1.3255780274272654e-07,1.037739908225646e-07,3.04162890725089e-09,3.535945092158254e-11
8.61,4.497403860526408e-08,1.3216033449874836e-07,1.0349139335353139e-07,3.0317194756179707e-09,3.455365295365012e-11
8.620000000000001,4.4456688347112076e-08,1.317205406895183e-07,1.0321383861474676e-07,3.026260271776463e-09,3.58976159381823e-11
8.63,4.466986851492926e-08,1.3144105586235342e-07,1.028520135136106e-07,3.0125969047232286e-09,3.2941043518660144e-11
8.64,4.475029647983677e-08,1.3102650961192947e-07,1.0258497320138429e-07,3.0030531581641925e-09,3.288124894097485e-11
8.65,4.4585208051633605e-08,1.3065846634232561e-07,1.0234670809758689e-07,2.999009734346295e-09,3.411342569016337e-11
8.66,4.4356664836790774e-08,1.302302685926519e-07,1.0196597837307832e-07,2.9865202541251917e-09,3.343124622613671e-11
8.67,4.429332411944392e-08,1.2995265396498783e-07,1.0172127010312958e-07,2.9743661987865624e-09,3.3027025301231904e-11
8.68,4.420370376735998e-08,1.294195205087255e-07,1.014205302906073e-07,2.972489897097451e-09,3.4123169618893666e-11
8.69,4.407700508557137e-08,1.291321367958487e-07,1.0114995123273295e-07,2.9653173978573456e-09,3.334627069110776e-11
8.700000000000001,4.389635895326158e-08,1.2864556381853167e-07,1.0093591652461969e-07,2.958394428248575e-09,3.281903372574038e-11
8.71,4.386986042466418e-08,1.2839584292523274e-07,1.0061099875488671e-07,2.9519732244257244e-09,3.2610392706996567e-11
8.72,4.333460031674784e-08,1.2807612097489665e-07,1.0032476369063725e-07,2.937739739675141e-09,3.2385303054562326e-11
8.73,4.3273862357992066e-08,1.2772657269388844e-07,1.0005686715639157e-07,2.934795957282158e-09,3.327283406951668e-11
8.74,4.3347179904655605e-08,1.274239716802405e-07,9.975510003872526e-08,2.925891690862842e-09,3.178391841330905e-11
8.75,4.347083860883299e-08,1.269736988926788e-07,9.945585651745107e-08,2.914572289441831e-09,3.3354586237590613e-11
8.76,4.293521321134388e-08,1.267875863842587e-07,9.923332991225617e-08,2.9120026364426097e-09,3.410321672264464e-11
8.77,4.3063111132784245e-08,1.2631956485564893e-07,9.888221296089675e-08,2.8992790178915093e-09,3.232937309880096e-11
8.78,4.290278445246351e-08,1.2601536264802666e-07,9.866052315350768e-08,2.8936455129984134e-09,3.1950992816079875e-11
8.790000000000001,4.28523501619673e-08,1.255993604341828e-07,9.842835655589145e-08,2.882671133339386e-09,3.20629575725292e-11
8.8,4.257686210281764e-08,1.2534766862540726e-07,9.816156972683945e-08,2.873700248679901e-09,3.2491083291504265e-11
8.81,4.266720083232596e-08,1.2499674649462335e-07,9.788054626204028e-08,2.8695795058850437e-09,3.271543894759219e-11
8.82,4.22913600953466e-08,1.2461195988262002e-07,9.761845889451985e-08,2.8542025050939795e-09,3.252656975670389e-11
8.83,4.2088003610491635e-08,1.242443164185463e-07,9.736627305228955e-08,2.846639256372064e-09,3.1543860232612656e-11
8.84,4.217748997353003e-08,1.2393988591100155e-07,9.712256319352442e-08,2.848619416302274e-09,3.242612681123194e-11
8.85,4.226840928990197e-08,1.236528540132893e-07,9.68041456884856e-08,2.8395872777314485e-09,3.3657152561442715e-11
8.86,4.180852233744885e-08,1.231858741103614e-07,9.655061111130513e-08,2.8256371080721554e-09,3.121162849873497e-11
8.870000000000001,4.204136066314741e-08,1.2290859562600867e-07,9.630456637385483e-08,2.8235526641466007e-09,3.2928770274068664e-11
8.88,4.1956749497814795e-08,1.2256089282309306e-07,9.596858040021743e-08,2.8163384026545422e-09,3.228828256430725e-11
8.89,4.149902774838636e-08,1.2226522292545968e-07,9.578063661620525e-08,2.8085311701423103e-09,3.320057517230506e-11
8.9,4.162911701986558e-08,1.219529016493517e-07,9.554258710148178e-08,2.7950883498621623e-09,3.1644254709747054e-11
8.91,4.1441739809096235e-08,1.216369023994621e-07,9.527555708208613e-08,2.786125036070211e-09,3.220065745664089e-11
8.92,4.134442360069163e-08,1.2125294407339926e-07,9.497898627189584e-08,2.780700526306494e-09,3.249675683464815e-11
8.93,4.125437767999928e-08,1.2097699569646484e-07,9.4790083312487e-08,2.779987619869602e-09,3.147595849128825e-11
8.94,4.108459697895672e-08,1.2064968909403571e-07,9.447664514101659e-08,2.773733751068589e-09,3.1287987725003125e-11
8.950000000000001,4.0976018197724127e-08,1.202792072130941e-07,9.428498035399382e-08,2.7546780050408044e-09,3.1506619809151936e-11
8.96,4.079475765892905e-08,1.199567675758031e-07,9.40072875715923e-08,2.750579916785712e-09,3.0941805748533863e-11
8.97,4.0679426257314686e-08,1.1969955843098765e-07,9.373847251311429e-08,2.741616060924514e-09,3.111541901626659e-11
8.98,4.080373091428078e-08,1.1942127321623478e-07,9.350371854863965e-08,2.7427130147146345e-09,3.1874770169903004e-11
8.99,4.0616710014796904e-08,1.1915132938786068e-07,9.324790137925948e-08,2.7374532587361825e-09,3.114727208210524e-11
9.0,4.042053020401259e-08,1.1869213974523841e-07,9.301279823817356e-08,2.7287416999755874e-09,3.1562339002806396e-11
9.01,4.0010713877582525e-08,1.1846375997920235e-07,9.278422492265119e-08,2.7201924587365748e-09,3.119790555456293e-11
9.02,4.007235821778995e-08,1.1819449453196692e-07,9.251313763494529e-08,2.7145168649610272e-09,3.0427080096491096e-11
9.03,3.991638007205172e-08,1.1771596465881705e-07,9.223140166799903e-08,2.699248458362785e-09,3.044079319252073e-11
9.040000000000001,4.0030395439085586e-08,1.1739954308584072e-07,9.206522853321344e-08,2.6916799071071093e-09,3.070188384884435e-11
9.05,3.997504686047082e-08,1.1710888629909816e-07,9.184754896249401e-08,2.688272215288793e-09,3.098483216533084e-11
9.06,3.986932613166143e-08,1.1688923572521489e-07,9.155007103803082e-08,2.6782093360094797e-09,3.0673336046603836e-11
9.07,3.952787714908898e-08,1.1660679372400316e-07,9.133435047593907e-08,2.675037307901093e-09,3.1903726330361706e-11
9.08,3.941385289467199e-08,1.1633535586686962e-07,9.10747293399518e-08,2.6724689365394186e-09,2.992517265003223e-11
9.09,3.961555432561865e-08,1.1596347083293158e-07,9.088730156065629e-08,2.6659958319224736e-09,3.064856386273659e-11
9.1,3.93363201218918e-08,1.1569448802498006e-07,9.063315449240081e-08,2.656776927889895e-09,2.981287811629929e-11
9.11,3.941815628670395e-08,1.154331539544534e-07,9.040235782700707e-08,2.6466344253811865e-09,3.031020461712545e-11
9.120000000000001,3.938356564274452e-08,1.150711854923622e-07,9.01324585839264e-08,2.64048517969242e-09,2.9953495182776024e-11
9.13,3.9191167630732814e-08,1.1481530024635777e-07,8.996659374991409e-08,2.63575757943437e-09,2.9411238750590534e-11
9.14,3.914957369645302e-08,1.144812330001509e-07,8.966147374774199e-08,2.6243894187468195e-09,3.046508370442821e-11
9.15,3.8874162041973474e-08,1.1426524911823357e-07,8.940083046252151e-08,2.6169093433565945e-09,2.8806917441291944e-11
9.16,3.876782591896737e-08,1.1392778280247363e-07,8.92234403242862e-08,2.61154472415012e-09,2.8376003738953105e-11
9.17,3.863063936636936e-08,1.1365799336295899e-07,8.89693186683443e-08,2.608971983814386e-09,3.0706394160453467e-11
9.18,3.84386774749778e-08,1.1333011944835185e-07,8.875573239526573e-08,2.603509789148183e-09,2.951503900414613e-11
9.19,3.853107229133714e-08,1.1311356821060117e-07,8.856339136986899e-08,2.5916097935956433e-09,2.8728289309432155e-11
9.200000000000001,3.825246061783935e-08,1.1275784524953913e-07,8.833563219097122e-08,2.5880620129675066e-09,3.0688622643824235e-11
9.21,3.824731506709192e-08,1.1246706977577184e-07,8.811058095347104e-08,2.5848333186913973e-09,2.8298381451929272e-11
9.22,3.828028049891394e-08,1.1217545687731707e-07,8.785688400811982e-08,2.5732087049333052e-09,2.8802885111026494e-11
9.23,3.8184444042373514e-08,1.1196505116216987e-07,8.765117281153043e-08,2.5692806886317097e-09,2.9450800302783856e-11
9.24,3.8127114384376356e-08,1.1160003872085214e-07,8.739445562303575e-08,2.5595638532945563e-09,2.8251532337188944e-11
9.25,3.776330528662758e-08,1.1132150691544973e-07,8.7248518460915e-08,2.556265133844792e-09,2.8981201660673945e-11
9.26,3.768091801440344e-08,1.110339143901246e-07,8.70076430410723e-08,2.552989248692678e-09,3.011748643500983e-11
9.27,3.761372445809632e-08,1.1074315002201483e-07,8.676808932066481e-08,2.545363984045791e-09,2.862865200957236e-11
9.28,3.746331992891717e-08,1.1046597893596665e-07,8.655821401899239e-08,2.5315569236610065e-09,2.8202695007625483e-11
9.290000000000001,3.745785776193555e-08,1.1019407565711008e-07,8.633525804150048e-08,2.5287546456876012e-09,2.9458924637299474e-11
9.3,3.7426151411927924e-08,1.0987491007767124e-07,8.614778629654359e-08,2.525567894709898e-09,2.940301224062183e-11
9.31,3.734474233741096e-08,1.0961645071236803e-07,8.59205828587675e-08,2.5172613299127548e-09,2.7804064638205318e-11
9.32,3.7191349124117426e-08,1.09376694809322e-07,8.567812856916615e-08,2.5072791913503934e-09,2.92493460141303e-11
9.33,3.7164307188506524e-08,1.0920604699269207e-07,8.542959064455378e-08,2.504625947464797e-09,2.895881181566429e-11
9.34,3.7058043033027215e-08,1.0890890503512734e-07,8.528692866643665e-08,2.4922821554767677e-09,2.8146437589549658e-11
9.35,3.710358486545686e-08,1.0855469722291945e-07,8.505252484736401e-08,2.4964200235007107e-09,2.840814686355586e-11
9.36,3.681191371057847e-08,1.0834010308867439e-07,8.481772414095411e-08,2.4896773924872806e-09,2.861386560250232e-11
9.370000000000001,3.6766709275778804e-08,1.0810689598427912e-07,8.459665654225346e-08,2.479136567787768e-09,2.762894097149923e-11
9.38,3.669280465232005e-08,1.0780992150114686e-07,8.445756895761709e-08,2.4711388310842065e-09,2.8116106726651534e-11
9.39,3.658368417429906e-08,1.0751277586191695e-07,8.420556215911544e-08,2.462683291239513e-09,2.754879882724059e-11
9.4,3.660626492407173e-08,1.0726832210793914e-07,8.400018645087419e-08,2.4567440196894343e-09,2.7454579815804113e-11
9.41,3.659704458472021e-08,1.0704273897929475e-07,8.384131640357125e-08,2.4497517268789047e-09,2.796969171806833e-11
9.42,3.614690210185435e-08,1.0676032005135191e-07,8.358042871965701e-08,2.4460916975022896e-09,2.8163347279950376e-11
9.43,3.6256914371296427e-08,1.0639063213119596e-07,8.340612297897836e-08,2.4385317753273828e-09,2.8351584172489984e-11
9.44,3.6150269239300816e-08,1.0613391861243346e-07,8.315875661751113e-08,2.437477463822003e-09,2.8239351199843292e-11
9.450000000000001,3.6275086326303276e-08,1.0591899030042303e-07,8.299993420173802e-08,2.43586675791145e-09,2.809936879292839e-11
9.46,3.597419073418813e-08,1.0560778540625908e-07,8.278031795397746e-08,2.423937919886158e-09,2.6629706269340652e-11
9.47,3.6028732556568666e-08,1.0542777564653278e-07,8.260478580786218e-08,2.4195367618306327e-09,2.7472290272099e-11
9.48,3.583454218836545e-08,1.0509866050428884e-07,8.240560048157168e-08,2.414894377380641e-09,2.7309204808510752e-11
9.49,3.5680600233657663e-08,1.0489387885289343e-07,8.213690318725824e-08,2.411065383333966e-09,2.7674647900647713e-11
9.5,3.569490082913878e-08,1.0466851058469694e-07,8.197894790382599e-08,2.4052353497358254e-09,2.7286780289355048e-11
9.51,3.5570047335322674e-08,1.0444701732663948e-07,8.175857865810727e-08,2.3938406379526995e-09,2.7680320142864017e-11
9.52,3.547639995811207e-08,1.0421071657613927e-07,8.15989365501151e-08,2.3872459891124593e-09,2.6949680254540442e-11
9.53,3.524124077909365e-08,1.0390672098049016e-07,8.140493467319012e-08,2.3890391233546505e-09,2.618391146336375e-11
9.540000000000001,3.521221087005775e-08,1.0372298122178771e-07,8.120106439317043e-08,2.379187595793491e-09,2.8351202876641315e-11
9.55,3.5137165810893355e-08,1.0342836590050355e-07,8.099542175811102e-08,2.368212566633803e-09,2.6462443992814305e-11
9.56,3.5040463450955954e-08,1.0320621174781249e-07,8.082172803951549e-08,2.3684962798537394e-09,2.610882458097135e-11
9.57,3.4864365864272444e-08,1.0295617134327953e-07,8.059314271188945e-08,2.3647975686086935e-09,2.792221035155482e-11
9.58,3.494280609514951e-08,1.0270149426216078e-07,8.040234737696014e-08,2.3563549479879803e-09,2.696392400340474e-11
9.59,3.4846593576240213e-08,1.0244666670428566e-07,8.023094828699797e-08,2.3532459032340573e-09,2.656774870075496e-11
9.6,3.4824580041449035e-08,1.0215467275974218e-07,8.003844673543925e-08,2.3410843440951386e-09,2.750211161153623e-11
9.61,3.477501935576973e-08,1.0191002691242437e-07,7.983270620610564e-08,2.3343311572945486e-09,2.6046388021351482e-11
9.620000000000001,3.4717016127709795e-08,1.0167665497922102e-07,7.967199349934899e-08,2.3346132740518395e-09,2.5216180224021942e-11
9.63,3.4488693383873337e-08,1.0142567372121931e-07,7.947049141913783e-08,2.3294192609916514e-09,2.7339197342316516e-11
9.64,3.4574230786243255e-08,1.0118130934563221e-07,7.929311021020757e-08,2.3229082748991283e-09,2.6502454960726593e-11
9.65,3.441217356899124e-08,1.0093183505715932e-07,7.911393368977493e-08,2.3190400958356274e-09,2.5575004445289863e-11
9.66,3.4229376330520934e-08,1.0069387840611244e-07,7.889268020610728e-08,2.314347122233258e-09,2.6044615121111827e-11
9.67,3.418890699006027e-08,1.0050947615559994e-07,7.874082817020775e-08,2.3079710112126807e-09,2.5957810053497443e-11
9.68,3.405491736271846e-08,1.0028004002472955e-07,7.85294415313723e-08,2.298485381231237e-09,2.656149854181938e-11
9.69,3.415785882112187e-08,1.000598746160376e-07,7.8361564971016e-08,2.291794626981999e-09,2.542177744001366e-11
9.700000000000001,3.4132926334455064e-08,9.982525915040087e-08,7.815965068499984e-08,2.2870769837657825e-09,2.6804196045322314e-11
9.71,3.4159206911438144e-08,9.958481855987795e-08,7.79873287069715e-08,2.2843633891725495e-09,2.5284744748354204e-11
9.72,3.384312443150028e-08,9.943494105351417e-08,7.77973224447525e-08,2.281918125624834e-09,2.6116740127922972e-11
9.73,3.380557139551708e-08,9.916200157601663e-08,7.763036831611925e-08,2.271045015073356e-09,2.517898185634615e-11
9.74,3.357909811286316e-08,9.892055034084119e-08,7.748622570716124e-08,2.2658869920698718e-09,2.629713104986613e-11
9.75,3.349203330277551e-08,9.865152686163647e-08,7.728664037323351e-08,2.2613436736011606e-09,2.5470437355163387e-11
9.76,3.345821633435908e-08,9.844905172580968e-08,7.710808948578845e-08,2.2578555996223645e-09,2.4571760530360957e-11
9.77,3.3372859968623185e-08,9.818879119304616e-08,7.695076603118353e-08,2.2506624992982743e-09,2.5612157806949375e-11
9.78,3.314013232803423e-08,9.799196304140108e-08,7.672473376523617e-08,2.249137156659391e-09,2.493221127472872e-11
9.790000000000001,3.306062634941106e-08,9.770274697558707e-08,7.652837252902367e-08,2.2461468012001993e-09,2.5644856744059957e-11
9.8,3.31931377274654e-08,9.755332409205076e-08,7.640787912314524e-08,2.2369156282862463e-09,2.6284039263143372e-11
9.81,3.312402326260414e-08,9.721997094600793e-08,7.61866972750763e-08,2.231119929595209e-09,2.5280233157153997e-11
9.82,3.312792484704714e-08,9.700943456077377e-08,7.607601727818004e-08,2.229768015864074e-09,2.4159545002831755e-11
9.83,3.297246126902093e-08,9.684473776737981e-08,7.585484168425646e-08,2.225504011860539e-09,2.61219263079879e-11
9.84,3.275978737089657e-08,9.662077517106278e-08,7.567569937877912e-08,2.2131633937848313e-09,2.6094501582301713e-11
9.85,3.2812868611412815e-08,9.640631887932086e-08,7.552402662513538e-08,2.2095105017806956e-09,2.5301222397402673e-11
9.86,3.281497628899985e-08,9.620373810448494e-08,7.536361873634002e-08,2.209004647315019e-09,2.4711065134346913e-11
9.870000000000001,3.273041213071779e-08,9.60502124264581e-08,7.513750390303014e-08,2.2063434234757815e-09,2.589418900529617e-11
9.88,3.2630610396254014e-08,9.575317741173327e-08,7.499497751956645e-08,2.1988071631155377e-09,2.3724516962877514e-11
9.89,3.240674024286282e-08,9.556968173555434e-08,7.48270452812031e-08,2.192003121969793e-09,2.5093786958249153e-11
9.9,3.2388755463335087e-08,9.532300957615691e-08,7.462791141303343e-08,2.1850281580589147e-09,2.5095965971833835e-11
9.91,3.2434590799459865e-08,9.517275481754439e-08,7.448262898097816e-08,2.1827133553183913e-09,2.4538323164039675e-11
9.92,3.239013964981603e-08,9.492862310743643e-08,7.434433916246455e-08,2.1755701429885853e-09,2.5501496020522616e-11
9.93,3.2216549788480334e-08,9.46702903774229e-08,7.416578576955089e-08,2.172628185535864e-09,2.488548911084683e-11
9.94,3.2167122370781286e-08,9.450081718121766e-08,7.402345261707844e-08,2.1684004600404045e-09,2.4009078816900923e-11
9.950000000000001,3.212682690630724e-08,9.425150705933537e-08,7.385910313959056e-08,2.164760839298251e-09,2.5587815269830837e-11
9.96,3.212495348726514e-08,9.40325675795352e-08,7.364566651833042e-08,2.1574329802671844e-09,2.4589944745228e-11
9.97,3.181024525109843e-08,9.386889925468813e-08,7.35124627048308e-08,2.152585165658263e-09,2.413695028601526e-11
9.98,3.186255442377712e-08,9.358536258792823e-08,7.333620546789467e-08,2.150101373122801e-09,2.3615260930955276e-11
9.99,3.179982379327646e-08,9.33213971684751e-08,7.315057843406326e-08,2.145889060447576e-09,2.4945095097523067e-11
10.0,3.153914340654472e-08,9.321236706365117e-08,7.301071567410935e-08,2.137992872072909e-09,2.4311344081502304e-11
10.01,3.171126482140069e-08,9.301681006285224e-08,7.285615499774241e-08,2.1358355786762973e-09,2.450548622566289e-11
10.02,3.1588481169971146e-08,9.278791089595974e-08,7.269574124713302e-08,2.130945015545838e-09,2.410612035059065e-11
10.03,3.1390847792504586e-08,9.263433004001242e-08,7.252965857505761e-08,2.1279837815904328e-09,2.428717885118476e-11
10.040000000000001,3.1408373268713303e-08,9.234460717448662e-08,7.238865535258208e-08,2.1174077316946057e-09,2.4297679513987218e-11
10.05,3.135015896636594e-08,9.222677017011268e-08,7.221081034161447e-08,2.1149471131152066e-09,2.386241062880495e-11
10.06,3.1368868848684124e-08,9.205264654493073e-08,7.207775025222394e-08,2.104804139992283e-09,2.3884021420932918e-11
10.07,3.1261476425273925e-08,9.174233312236274e-08,7.188917790241562e-08,2.108690776441716e-09,2.372689815281443e-11
10.08,3.120783937260728e-08,9.160333369923151e-08,7.172651692487503e-08,2.0988694519435155e-09,2.436985334779402e-11
10.09,3.118675319511328e-08,9.143812503358023e-08,7.16042530547107e-08,2.0916057285183133e-09,2.410287822269511e-11
10.1,3.0970516747923e-08,9.119183928163121e-08,7.142240644311515e-08,2.0899184828966815e-09,2.3246627859138375e-11
10.11,3.1017955597770834e-08,9.098865055937881e-08,7.125202722741024e-08,2.088532384176278e-09,2.413526691130744e-11
10.120000000000001,3.0939134197687974e-08,9.082375950341745e-08,7.112377718230287e-08,2.0821784557001846e-09,2.367233520031158e-11
10.13,3.0631745569946706e-08,9.061318121631036e-08,7.096017338600678e-08,2.075611566714547e-09,2.322497685208903e-11
10.14,3.063998310451973e-08,9.033888503830318e-08,7.08271031445024e-08,2.0722735692325107e-09,2.4035513960416083e-11
10.15,3.062855783510047e-08,9.020510754188025e-08,7.065377678512299e-08,2.067159048790182e-09,2.3226413305127868e-11
10.16,3.073577046573294e-08,8.996065270995549e-08,7.053875184067336e-08,2.0659397885448897e-09,2.278465620385891e-11
10.17,3.051245748698037e-08,8.979980647907405e-08,7.035608798897395e-08,2.060983422165638e-09,2.4315664871581362e-11
10.18,3.052357545293732e-08,8.957341808262205e-08,7.0198236656392e-08,2.054219279374355e-09,2.3882427328380407e-11
10.19,3.038837386552752e-08,8.941475798498165e-08,7.006610754734571e-08,2.0547453111141636e-09,2.3269910682508983e-11
10.200000000000001,3.0394504523653075e-08,8.925464279476698e-08,6.987750380810754e-08,2.0518878956527322e-09,2.3542970980516016e-11
10.21,3.0330783213107324e-08,8.904817405018198e-08,6.974314577464198e-08,2.0438423545157045e-09,2.4181294370213483e-11
10.22,3.04032736100753e-08,8.887862412022785e-08,6.959766206468021e-08,2.042145246810097e-09,2.215593984623654e-11
10.23,3.023988658386073e-08,8.869888250489865e-08,6.943371454454214e-08,2.0360200444709058e-09,2.369536954163371e-11
10.24,3.0091342830369716e-08,8.8484861129502e-08,6.928830588508995e-08,2.0314181600048953e-09,2.3403595524049542e-11
10.25,2.997102588604593e-08,8.828737489178074e-08,6.909666709000471e-08,2.0259729627143487e-09,2.2378433926692416e-11
10.26,3.0008881564407467e-08,8.812019340865833e-08,6.898337802447737e-08,2.0170625621610076e-09,2.277615575354856e-11
10.27,2.9853937688651207e-08,8.788879272822293e-08,6.887740093526796e-08,2.0189432222162207e-09,2.3321898363123688e-11
10.28,2.9790309715857726e-08,8.775104130201257e-08,6.87217646218296e-08,2.012032546203972e-09,2.225937866206543e-11
10.290000000000001,2.9878450492322875e-08,8.753206192868505e-08,6.857679755442102e-08,2.0049988917233946e-09,2.3730205584544357e-11
10.3,2.9719586825720875e-08,8.731912236935598e-08,6.844053399734999e-08,2.0080280287294116e-09,2.255493996127639e-11
10.31,2.9638975859209886e-08,8.71959268904045e-08,6.831713996666148e-08,2.000266465930621e-09,2.2026142062905505e-11
10.32,2.9648436421436388e-08,8.699107243421403e-08,6.816240744173216e-08,1.995943808732195e-09,2.221385338914626e-11
10.33,2.9671874172257172e-08,8.678315272071332e-08,6.8026277853724e-08,1.9910002580916465e-09,2.2160581096079132e-11
10.34,2.9506840811630252e-08,8.664386622780233e-08,6.78617679434582e-08,1.989307396640607e-09,2.2145305690461105e-11
10.35,2.9339595954408836e-08,8.642027848250242e-08,6.771047863966807e-08,1.9846955160174404e-09,2.275172611021839e-11
10.36,2.9260749126892102e-08,8.625372536564358e-08,6.75658943752444e-08,1.976554419584881e-09,2.311233677818966e-11
10.370000000000001,2.9250566754872747e-08,8.606636604128203e-08,6.741769535782718e-08,1.976718162614787e-09,2.2727969231230533e-11
10.38,2.9253094531554657e-08,8.585346307802257e-08,6.726094675709118e-08,1.9721075837226156e-09,2.2866609351779107e-11
10.39,2.910147444969615e-08,8.574875108378763e-08,6.711584494606296e-08,1.9671310704370463e-09,2.201031328681421e-11
10.4,2.9194048561556035e-08,8.554846825948159e-08,6.699066278912975e-08,1.9643790489816115e-09,2.2963755136938452e-11
10.41,2.911592065158199e-08,8.537737278227424e-08,6.684948506528948e-08,1.9578235114428883e-09,2.2180325813709997e-11
10.42,2.8923102785550412e-08,8.523643141946331e-08,6.673552654922402e-08,1.9532066271849995e-09,2.193653753350488e-11
10.43,2.9103373956339177e-08,8.49898868666478e-08,6.658580405476564e-08,1.9524122303141046e-09,2.1598094163569925e-11
10.44,2.8954451753494782e-08,8.47922656140659e-08,6.64580662675801e-08,1.946361357150609e-09,2.1369836011841884e-11
10.450000000000001,2.8777227270220795e-08,8.467221299550712e-08,6.629732640522805e-08,1.942830462843398e-09,2.209005853857481e-11
10.46,2.8881381762559263e-08,8.450117653293452e-08,6.619218324200528e-08,1.9365045933866227e-09,2.2079099685347155e-11
10.47,2.8596937283699635e-08,8.430573731001892e-08,6.603289272290797e-08,1.9332701156196378e-09,2.15751109633031e-11
10.48,2.8659298131211916e-08,8.419572353615147e-08,6.589513449385034e-08,1.93144700434264e-09,2.2248252671408286e-11
10.49,2.848847118412528e-08,8.394791813715752e-08,6.577305383835706e-08,1.927507119210174e-09,2.1773772808624223e-11
10.5,2.851561765269086e-08,8.376210331161258e-08,6.564312468487529e-08,1.9193646822540072e-09,2.155067146865067e-11
10.51,2.8527657442199892e-08,8.360689424792824e-08,6.550993586788658e-08,1.917700981412088e-09,2.2355247347087923e-11
10.52,2.8322936685254268e-08,8.347041191625144e-08,6.535292968470928e-08,1.914992899926985e-09,2.1380937512318144e-11
10.53,2.834395505143022e-08,8.323668037525877e-08,6.524861085740377e-08,1.912586618808463e-09,2.1459220368487965e-11
10.540000000000001,2.8317803044449618e-08,8.306192115317369e-08,6.510788373753864e-08,1.907801609718463e-09,2.2496424542911174e-11
10.55,2.8362804565981173e-08,8.292988407541572e-08,6.497475485661684e-08,1.901499250240369e-09,2.209590339701349e-11
10.56,2.8106366217218394e-08,8.279362857531905e-08,6.483281819611508e-08,1.8988278317025757e-09,2.0526968861134267e-11
10.57,2.8199114212994968e-08,8.263093966386617e-08,6.469503634387196e-08,1.896543991179348e-09,2.0738904513733093e-11
10.58,2.8145940237080293e-08,8.245985119657303e-08,6.456914775953954e-08,1.8915188726138496e-09,2.1892315253997165e-11
10.59,2.794537042312244e-08,8.227162747409769e-08,6.44320223192692e-08,1.887987904165338e-09,2.0923842097280646e-11
10.6,2.7921809883432486e-08,8.212739978667412e-08,6.432535627224614e-08,1.889274601328963e-09,2.042330056359192e-11
10.61,2.785976794715831e-08,8.191491119432971e-08,6.420600670696195e-08,1.8800841977306867e-09,2.100816181700065e-11
10.620000000000001,2.784958094287902e-08,8.180101992240412e-08,6.406248465752078e-08,1.877526456039734e-09,2.1214644025106504e-11
10.63,2.7784739888201197e-08,8.162923232455487e-08,6.392625309951068e-08,1.8763786630365402e-09,2.0938966312239577e-11
10.64,2.7701793962734064e-08,8.148436349206274e-08,6.383102472160565e-08,1.8694392908537435e-09,2.135279380198224e-11
10.65,2.7642260885341502e-08,8.129706222058567e-08,6.368513774563193e-08,1.866356804136249e-09,2.1749869517349242e-11
10.66,2.7451394207471547e-08,8.116302684428796e-08,6.353845023015984e-08,1.8601684376095788e-09,2.1099238371231595e-11
10.67,2.760866038110154e-08,8.093414790389787e-08,6.342205718030762e-08,1.8547700342833639e-09,2.1210686650217404e-11
10.68,2.7515949146124883e-08,8.084232565763335e-08,6.32693571215151e-08,1.8532877065779127e-09,2.1931600917067288e-11
10.69,2.7551058370273973e-08,8.067628400233283e-08,6.31643241245281e-08,1.8495043978097118e-09,2.0678454630011366e-11
10.700000000000001,2.7405430028743465e-08,8.0477832968293e-08,6.306726986253209e-08,1.8478003596894513e-09,2.112642464645909e-11
10.71,2.7239903144053825e-08,8.033923367288878e-08,6.295021560833201e-08,1.8423153288347573e-09,2.1047802866487016e-11
10.72,2.7368753006658323e-08,8.018262165352687e-08,6.281149216204608e-08,1.8363594455849986e-09,2.085758088576891e-11
10.73,2.7139817286114612e-08,8.002684470020692e-08,6.267855364054905e-08,1.8359935823401182e-09,2.1212866781040398e-11
10.74,2.7188755369379168e-08,7.988941395582343e-08,6.256405172552451e-08,1.8331855875955317e-09,2.1121820760248276e-11
10.75,2.715643805994551e-08,7.969333023542666e-08,6.24245387649185e-08,1.8301162951123353e-09,2.068641395362443e-11
10.76,2.7099351615240806e-08,7.955292794716749e-08,6.229739792835186e-08,1.8254318312996059e-09,2.042493448270401e-11
10.77,2.705558266461705e-08,7.940658885716617e-08,6.220348454819287e-08,1.821268999484395e-09,2.0930180403372173e-11
10.78,2.6922453815091113e-08,7.920972342774693e-08,6.20699899125761e-08,1.8175093032797215e-09,2.0812916846073082e-11
10.790000000000001,2.6894327545158615e-08,7.904970135452136e-08,6.194489616264299e-08,1.8155822800825165e-09,2.042024222572269e-11
10.8,2.681418250641581e-08,7.893285768890992e-08,6.181495838147063e-08,1.812745498608945e-09,2.033211850260639e-11
10.81,2.687357163597572e-08,7.878849127840787e-08,6.170287624266511e-08,1.802848654220379e-09,1.9778283300020463e-11
10.82,2.6870559402578075e-08,7.861018110972376e-08,6.158214353286297e-08,1.804729732362511e-09,2.0645944882499236e-11
10.83,2.6745819819320642e-08,7.848455870615432e-08,6.14377714303388e-08,1.8036190503249795e-09,2.0994481459999557e-11
10.84,2.6676938136614733e-08,7.829229880102891e-08,6.133094496538755e-08,1.7965732281969186e-09,2.0300734796853736e-11
10.85,2.6550744422051128e-08,7.813865262456267e-08,6.1236428390378e-08,1.78894131670035e-09,2.0064154968310608e-11
10.86,2.6551498619392112e-08,7.805329709807417e-08,6.112627706633427e-08,1.7901040747920006e-09,1.9858940024092432e-11
10.870000000000001,2.6590304434548634e-08,7.787512915021349e-08,6.098969476859406e-08,1.791548426183555e-09,2.0078433399622528e-11
10.88,2.6374202772423797e-08,7.772709586783314e-08,6.087295806349261e-08,1.7854795050930955e-09,2.003014232901644e-11
10.89,2.6499160328160392e-08,7.757938638073552e-08,6.075593690959815e-08,1.7777718476528232e-09,2.0143919713323772e-11
10.9,2.616160732621524e-08,7.739978537123389e-08,6.063345300717237e-08,1.776706283632551e-09,2.030600790397367e-11
10.91,2.624906910470923e-08,7.728501213557348e-08,6.052237070549795e-08,1.774321340870395e-09,1.993823147086834e-11
10.92,2.6270509634252047e-08,7.710589754333009e-08,6.040207353545909e-08,1.7692761252108838e-09,1.9890775735304686e-11
10.93,2.6276214817952247e-08,7.700279899443411e-08,6.03023239568986e-08,1.768151776509211e-09,2.0227430221260255e-11
10.94,2.6182609682985987e-08,7.679669328588054e-08,6.017220171793404e-08,1.765775951029744e-09,1.9913670058053117e-11
10.950000000000001,2.6056562531287843e-08,7.669296504913867e-08,6.00677542395904e-08,1.7589490600411956e-09,1.9594863649013418e-11
10.96,2.604559280900968e-08,7.650261066982285e-08,5.994166947493524e-08,1.7563013794096761e-09,1.9973112435209715e-11
10.97,2.595206203329403e-08,7.640004980929656e-08,5.983044340060662e-08,1.7523886726167524e-09,1.923504575014744e-11
10.98,2.594233158728629e-08,7.626557019758267e-08,5.971556817840997e-08,1.7502838886517478e-09,1.9888092453715428e-11
10.99,2.5879778897505086e-08,7.608747754907923e-08,5.961097146214313e-08,1.748141763328206e-09,2.048374752264567e-11
11.0,2.5785601430098037e-08,7.593711731810623e-08,5.949876358919103e-08,1.7417971313959373e-09,1.9705013459300015e-11
11.01,2.5836774879835664e-08,7.577397763564094e-08,5.938363908528809e-08,1.7397738146441802e-09,1.9477926306492956e-11
11.02,2.5788084142745492e-08,7.572191970354404e-08,5.9296463763881194e-08,1.738784044873904e-09,1.9497814844497686e-11
11.03,2.5785253095064116e-08,7.551141392809073e-08,5.9172079798874695e-08,1.7318910957420885e-09,1.9772535791032503e-11
11.040000000000001,2.5665428861440563e-08,7.538679668555579e-08,5.905883626157329e-08,1.7292654043042984e-09,2.0379097687677427e-11
11.05,2.5517233888088867e-08,7.525687887382405e-08,5.895069881368216e-08,1.7290807370579402e-09,1.9216893682288146e-11
11.06,2.5557875493828023e-08,7.508500175169083e-08,5.8819836963409405e-08,1.7237292148515286e-09,1.9248926100136907e-11
11.07,2.557408430992209e-08,7.499036920942735e-08,5.872802780106528e-08,1.7197501236399588e-09,2.032258160852789e-11
11.08,2.5494443330411306e-08,7.480040119423477e-08,5.8608430934760457e-08,1.7168912112876014e-09,1.9469305269679004e-11
11.09,2.540344328853831e-08,7.470109627552332e-08,5.852775150596983e-08,1.7168768742034085e-09,1.9708914695407247e-11
11.1,2.5370494363271924e-08,7.449266202114964e-08,5.841011020569759e-08,1.7091974696263794e-09,1.8919421754755372e-11
11.11,2.5219803148626307e-08,7.443378454496165e-08,5.8284873177242555e-08,1.7102115600869317e-09,1.9300988840195575e-11
11.120000000000001,2.5259544568502153e-08,7.426928373190106e-08,5.819474376064343e-08,1.7024340175214507e-09,1.940416661483292e-11
11.13,2.5431344488145235e-08,7.412881445833893e-08,5.809797424449301e-08,1.6988564746494313e-09,1.9696228112677468e-11
11.14,2.5172645704788785e-08,7.398619796695664e-08,5.797425390374145e-08,1.6967740811953303e-09,1.8736087253519262e-11
11.15,2.520856087834017e-08,7.384127730473205e-08,5.783272172451971e-08,1.697442087120281e-09,1.9541577105214763e-11
11.16,2.502676816310973e-08,7.369926922067572e-08,5.7749413784994175e-08,1.6917454695990138e-09,1.9119449782902073e-11
11.17,2.5100399377190244e-08,7.359065748622308e-08,5.7645491561983814e-08,1.6895756566657739e-09,1.908498106425304e-11
11.18,2.5024582647441703e-08,7.344690929479772e-08,5.7546098060179483e-08,1.6858240716234096e-09,1.869793802363194e-11
11.19,2.4972889273320428e-08,7.334808061465445e-08,5.743569940515073e-08,1.6833923962706362e-09,1.883681630663276e-11
11.200000000000001,2.4937872202296105e-08,7.319855166273723e-08,5.733506767170874e-08,1.6803625511244161e-09,1.953222090838306e-11
11.21,2.478435569378114e-08,7.306648668447817e-08,5.721947271386912e-08,1.6755600532157279e-09,1.7967430971077226e-11
11.22,2.47926859237763e-08,7.292544589812551e-08,5.7127947233143496e-08,1.6708893096098952e-09,1.860160518960593e-11
11.23,2.477748209170142e-08,7.278718509774232e-08,5.700812794377245e-08,1.6705957451959198e-09,1.912360504130648e-11
11.24,2.4649978783870242e-08,7.265121699151318e-08,5.6933563694231924e-08,1.6680631765955825e-09,1.8577577920812452e-11
11.25,2.46861099618958e-08,7.254310581770278e-08,5.682975964497946e-08,1.6664077689914725e-09,1.8398978865165878e-11
11.26,2.455647418830769e-08,7.238164165072929e-08,5.6702254743977475e-08,1.6606619857983608e-09,1.924383434319964e-11
11.27,2.461205188483202e-08,7.224908041807932e-08,5.661515220920196e-08,1.6562433216938818e-09,1.9152417534121058e-11
11.28,2.460629652275439e-08,7.214229034029347e-08,5.649168923399163e-08,1.6546541239722977e-09,1.9086055228003466e-11
11.290000000000001,2.4466404865454814e-08,7.200140417723128e-08,5.639932067011737e-08,1.6511197405496624e-09,1.870155636088078e-11
11.3,2.4554090180201278e-08,7.188060609501051e-08,5.627220319175886e-08,1.6520810198754017e-09,1.8586295329118797e-11
11.31,2.446172657449056e-08,7.169030917022043e-08,5.618553547792903e-08,1.6472645106692164e-09,1.8773081721126337e-11
11.32,2.4454967090520342e-08,7.162549944477016e-08,5.608539086287284e-08,1.6417032631448409e-09,1.8046064543395483e-11
11.33,2.435434450193123e-08,7.146666087965447e-08,5.599500043935872e-08,1.639956699101394e-09,1.8890122983006332e-11
11.34,2.4312977536654582e-08,7.135612536248465e-08,5.589140378493483e-08,1.6360077261274324e-09,1.869785502183247e-11
11.35,2.4170286336686758e-08,7.124262128714652e-08,5.5814895129633605e-08,1.6356346226152994e-09,1.833896288857003e-11
11.36,2.4201731652424035e-08,7.109877134314187e-08,5.5696787165045634e-08,1.6287898374057331e-09,1.868392772374856e-11
11.370000000000001,2.421892779342782e-08,7.099223970797866e-08,5.561339966653615e-08,1.6286694973173128e-09,1.8442399088093638e-11
11.38,2.4076808039871822e-08,7.08820223966539e-08,5.5496912197173305e-08,1.6262666816605834e-09,1.8774904131801883e-11
11.39,2.4085480479391877e-08,7.072502722882637e-08,5.5403146448042237e-08,1.6220276656264945e-09,1.8029203425099736e-11
11.4,2.397236577286523e-08,7.062370043697359e-08,5.5312934269434966e-08,1.6180382666295536e-09,1.8430744090127503e-11
11.41,2.4054956860354107e-08,7.047405973078848e-08,5.5201209590312636e-08,1.614919438931458e-09,1.8142399742749603e-11
11.42,2.395875251650448e-08,7.033001735460124e-08,5.510949186939356e-08,1.6160945055614828e-09,1.8777161861204595e-11
11.43,2.395881539931e-08,7.02398459064824e-08,5.502985417255767e-08,1.6113557465941554e-09,1.7989379923495485e-11
11.44,2.389183065631279e-08,7.009337581902734e-08,5.4922575272129506e-08,1.6115744852194953e-09,1.885629062462327e-11
11.450000000000001,2.3743054330531738e-08,6.992942143315549e-08,5.483178959288808e-08,1.604213755232128e-09,1.7889819817758267e-11
11.46,2.3724795274714986e-08,6.985421271615311e-08,5.472123297723636e-08,1.600920732446349e-09,1.7696603272979423e-11
11.47,2.3707478837964164e-08,6.971345737619922e-08,5.461629019862864e-08,1.602349493978194e-09,1.7988759444349927e-11
11.48,2.360412716142685e-08,6.961883243376372e-08,5.4536240682803936e-08,1.5991706830748997e-09,1.8173428091590225e-11
11.49,2.366160401708966e-08,6.948106174588461e-08,5.444026257602271e-08,1.5932913153150439e-09,1.8019167838555803e-11
11.5,2.353495863792354e-08,6.936061322401092e-08,5.43387339290774e-08,1.5942225246119802e-09,1.7530058291036963e-11
11.51,2.3515198342501947e-08,6.923230134525299e-08,5.4240073503209345e-08,1.58885313659312e-09,1.795018749427914e-11
11.52,2.3515415372119566e-08,6.913457594454178e-08,5.414578874096707e-08,1.5848513592144305e-09,1.7867978041235304e-11
11.53,2.351376081363509e-08,6.899597014978494e-08,5.403647505328967e-08,1.5833037977087528e-09,1.7910188870281525e-11
11.540000000000001,2.3500150646326022e-08,6.889370187649296e-08,5.395980466174786e-08,1.5790125211084174e-09,1.8036245091009762e-11
11.55,2.339589327326815e-08,6.8801819154869e-08,5.386474821363964e-08,1.5785945934509289e-09,1.800392799697672e-11
11.56,2.3376448846881534e-08,6.865893560498416e-08,5.376564911869611e-08,1.5764121165122582e-09,1.7440984077796323e-11
11.57,2.333516711113278e-08,6.853699847997463e-08,5.3697475062497416e-08,1.5702367483963263e-09,1.7906131479103342e-11
11.58,2.3259841171730947e-08,6.841423691888384e-08,5.3581393441652764e-08,1.5700044634890327e-09,1.7696652584007452e-11
11.59,2.3243465305862047e-08,6.829960530903462e-08,5.3509935865949995e-08,1.5663089043264352e-09,1.731892987837826e-11
11.6,2.3222910498172373e-08,6.819557929792778e-08,5.340155818360448e-08,1.5651921466956758e-09,1.7856728055449088e-11
11.61,2.3141884287872828e-08,6.807485445821227e-08,5.331048849544495e-08,1.5618585018163618e-09,1.7547921153731092e-11
11.620000000000001,2.3199020790076494e-08,6.793922225701584e-08,5.322972693040502e-08,1.5584935904931592e-09,1.7613356833833025e-11
11.63,2.307252455183952e-08,6.783903562057798e-08,5.313837792181289e-08,1.5555827189560714e-09,1.776157620125289e-11
11.64,2.3095539470211804e-08,6.770885340763266e-08,5.304877736434291e-08,1.553438589193705e-09,1.781581943071186e-11
11.65,2.301093449385771e-08,6.760361360217354e-08,5.2934570633241824e-08,1.5525261269461403e-09,1.7659854300914552e-11
11.66,2.298951945338809e-08,6.748631836049298e-08,5.286732676748569e-08,1.5479663413254442e-09,1.7227000544424128e-11
11.67,2.2914315918968465e-08,6.733940965669997e-08,5.2769966821324304e-08,1.5457198718894513e-09,1.7675817155638375e-11
11.68,2.2874352497463472e-08,6.724854055807565e-08,5.270265403684712e-08,1.5439295398897729e-09,1.7068137755902956e-11
11.69,2.2892368613844058e-08,6.715715564176536e-08,5.2581541098080635e-08,1.541835914012297e-09,1.787715351047762e-11
11.700000000000001,2.2823736743218328e-08,6.702142810878496e-08,5.2475211619501524e-08,1.5362732622518341e-09,1.7167999611329847e-11
11.71,2.2804172688976072e-08,6.69364154475961e-08,5.241352999070429e-08,1.537824765314112e-09,1.7242575113973536e-11
11.72,2.266101268264042e-08,6.680087084872551e-08,5.231277176963685e-08,1.5318425246061631e-09,1.762980403629549e-11
11.73,2.2671610489358185e-08,6.672604519285553e-08,5.2203635730125534e-08,1.53285648037851e-09,1.717841722405046e-11
11.74,2.2668391982703224e-08,6.659376079607436e-08,5.2132064107858436e-08,1.5244835266909292e-09,1.7195086906104354e-11
11.75,2.2605421377417964e-08,6.646193005327305e-08,5.206368070838559e-08,1.5236103000311793e-09,1.706407821888109e-11
11.76,2.258888466976917e-08,6.636918090297945e-08,5.1983985905809076e-08,1.523257367072468e-09,1.6993545897953202e-11
11.77,2.2575802117883302e-08,6.624568687028197e-08,5.190644011464406e-08,1.519547183180892e-09,1.721782304892296e-11
11.78,2.247989924793662e-08,6.614194543083276e-08,5.182447702101178e-08,1.5194006129578016e-09,1.7228894605704157e-11
11.790000000000001,2.2511844210227605e-08,6.603282307485778e-08,5.1717704192411824e-08,1.515178985288064e-09,1.735996985026351e-11
11.8,2.2365380556610933e-08,6.59073701938358e-08,5.1630474772064263e-08,1.5120690744701493e-09,1.6793268804001122e-11
11.81,2.2353196315700606e-08,6.581785323133413e-08,5.154160107053538e-08,1.5092927356177138e-09,1.6679815287044126e-11
11.82,2.23316980456944e-08,6.571157769995192e-08,5.145124558687274e-08,1.5061796545972872e-09,1.7707706792670437e-11
11.83,2.2323092700656082e-08,6.557154506520338e-08,5.1380846379105516e-08,1.5059714185145694e-09,1.6899417265139207e-11
11.84,2.2345835519972924e-08,6.545126105412455e-08,5.127517354526227e-08,1.5009078672133825e-09,1.6984040652863522e-11
11.85,2.2202619268656207e-08,6.536702570091691e-08,5.120973687019118e-08,1.5018186096829494e-09,1.7458333585551867e-11
11.86,2.219839472531096e-08,6.524601635268716e-08,5.112077274481259e-08,1.4971870505741835e-09,1.6936359026985346e-11
11.870000000000001,2.211252370373152e-08,6.51482280053933e-08,5.102352464513251e-08,1.4947133087645083e-09,1.689846734166749e-11
11.88,2.2209145316447152e-08,6.503848323078192e-08,5.094481311710467e-08,1.4927895169567336e-09,1.7152203632789468e-11
11.89,2.2199167050416294e-08,6.495826034624767e-08,5.089270051183201e-08,1.4887909979146695e-09,1.6498139134136832e-11
11.9,2.2159231936392674e-08,6.485432669030611e-08,5.078912183789151e-08,1.4855586747205792e-09,1.717521557518905e-11
11.91,2.201198171531001e-08,6.473931584544084e-08,5.068414021012078e-08,1.485477212370164e-09,1.6864470889598737e-11
11.92,2.2000367926417255e-08,6.463487093551569e-08,5.0613449089538733e-08,1.4835974640031439e-09,1.7226606310647563e-11
11.93,2.1970643117304892e-08,6.451918658300952e-08,5.053281134209674e-08,1.4791446079195332e-09,1.659026243161126e-11
11.94,2.2046000180114685e-08,6.444383098399358e-08,5.045544055434132e-08,1.4784147083606448e-09,1.661933245488371e-11
11.950000000000001,2.1878407531550735e-08,6.432264589956777e-08,5.038897191396093e-08,1.4774383249583778e-09,1.7062992077782028e-11
11.96,2.1843484086163948e-08,6.420413446067147e-08,5.029899594645999e-08,1.4723725011120566e-09,1.674378279653146e-11
11.97,2.1804500528379373e-08,6.412266861158881e-08,5.020478672511109e-08,1.4705642066338343e-09,1.6524148629518805e-11
11.98,2.1732650203315986e-08,6.400050820531641e-08,5.0147380726705254e-08,1.4704322791505807e-09,1.6435137901204438e-11
11.99,2.1740869100234045e-08,6.386493114414204e-08,5.00580263151757e-08,1.4679192481253964e-09,1.646049769053597e-11
12.0,2.1724322456857828e-08,6.37821859922229e-08,4.9965493823435323e-08,1.462838428819328e-09,1.6516136341207932e-11
12.01,2.161731288567119e-08,6.366417247919232e-08,4.989375731646993e-08,1.4598249429599239e-09,1.7001151054660536e-11
12.02,2.156022497482647e-08,6.357310121125799e-08,4.980611061844551e-08,1.4594255176912265e-09,1.638302981309061e-11
12.030000000000001,2.1605755980875412e-08,6.347610181752542e-08,4.974828606018752e-08,1.4572322184029503e-09,1.681736767068252e-11
12.040000000000001,2.158843346697136e-08,6.339373503415975e-08,4.966004745026529e-08,1.4538274513592056e-09,1.69770644409545e-11
12.05,2.151737837974645e-08,6.327866511038967e-08,4.9579166776683556e-08,1.4499620377748354e-09,1.630402689791109e-11
12.06,2.145613749680139e-08,6.315723466939988e-08,4.950105626506119e-08,1.450529528243258e-09,1.6385191356256913e-11
12.07,2.1540599113048665e-08,6.307659573337133e-08,4.9410818322316676e-08,1.448766599117512e-09,1.618800726349555e-11
12.08,2.1470171487682182e-08,6.299000479382632e-08,4.934778131078444e-08,1.4435873179660254e-09,1.6189540865760265e-11
12.09,2.1381299245257117e-08,6.288733756949588e-08,4.9267578006323994e-08,1.4398771604217334e-09,1.6240578458577436e-11
12.1,2.141091863135334e-08,6.279109090379472e-08,4.91655455214582e-08,1.4400707180293082e-09,1.6349423227068668e-11
12.11,2.1262100814925354e-08,6.271967782650949e-08,4.91092333984112e-08,1.4382698711335132e-09,1.6175723378003544e-11
12.120000000000001,2.1276521101827262e-08,6.260287380751076e-08,4.900471574218951e-08,1.433505631258514e-09,1.6271096285801647e-11
12.13,2.1287504296938857e-08,6.247646820870756e-08,4.894523472148061e-08,1.4340055747489676e-09,1.5673927928585842e-11
12.14,2.1279361160240575e-08,6.239585723343216e-08,4.887111532883845e-08,1.4319037400316162e-09,1.661800893551097e-11
12.15,2.1195418759097672e-08,6.230140719467082e-08,4.8808166836366674e-08,1.4286323056411114e-09,1.5742242752097187e-11
12.16,2.1166587709141255e-08,6.216905847352468e-08,4.871436960172253e-08,1.4276946885579376e-09,1.6440104179319947e-11
12.17,2.115346754662215e-08,6.208566974636134e-08,4.8628123668403876e-08,1.4257699733224307e-09,1.6268309553314656e-11
12.18,2.115083059099325e-08,6.199830548422648e-08,4.855556729211381e-08,1.4220202234198047e-09,1.6094803820401622e-11
12.19,2.100719826213109e-08,6.192737186422621e-08,4.8483123024616214e-08,1.4215238875253221e-09,1.5999803964865128e-11
12.200000000000001,2.107879459662103e-08,6.18008592771775e-08,4.84037745844363e-08,1.4201512206217565e-09,1.5961859315323042e-11
12.21,2.0995655920417232e-08,6.171057860804061e-08,4.832426128203878e-08,1.4140598592208974e-09,1.5865794510099938e-11
12.22,2.0987118689317946e-08,6.161955771521911e-08,4.8258817275426044e-08,1.4135447264116146e-09,1.5978474809251144e-11
12.23,2.0917828821315075e-08,6.150648845078776e-08,4.8181189116329093e-08,1.4120685269573438e-09,1.6300428066909176e-11
12.24,2.095882825935404e-08,6.138922187301587e-08,4.808980912358414e-08,1.4095090125761134e-09,1.5137100260286925e-11
12.25,2.0850832044611464e-08,6.132218504523412e-08,4.8038024139345924e-08,1.4079453968000465e-09,1.5635443661602335e-11
12.26,2.0808192333208655e-08,6.124886734404051e-08,4.794441801853503e-08,1.4061328492741602e-09,1.614322807849821e-11
12.27,2.0859370808863453e-08,6.111284455618782e-08,4.788741259335719e-08,1.4028302096283954e-09,1.5918853706640072e-11
12.280000000000001,2.0750169264943033e-08,6.10317995729849e-08,4.782710864569675e-08,1.4010872361123443e-09,1.559918863694996e-11
12.290000000000001,2.0710610935102997e-08,6.095323101613698e-08,4.771393102160758e-08,1.3994760294143902e-09,1.6259021703512365e-11
12.3,2.0683156061846647e-08,6.085839492550986e-08,4.7666523489192016e-08,1.3956664507171765e-09,1.5548869330883865e-11
12.31,2.066325701899666e-08,6.075045298571922e-08,4.759020992712064e-08,1.394615958079501e-09,1.551235859004796e-11
12.32,2.062710884907727e-08,6.067937398738869e-08,4.752413448944268e-08,1.392840246887644e-09,1.590114283813571e-11
12.33,2.0603065601525225e-08,6.058724013278289e-08,4.742862044387911e-08,1.3910191998065404e-09,1.5522150858479113e-11
12.34,2.0569656259537222e-08,6.05071907825776e-08,4.736873223994461e-08,1.3889633843851668e-09,1.5737801518331592e-11
12.35,2.0562799566432527e-08,6.03781739029397e-08,4.730454079343556e-08,1.389510140449606e-09,1.567334320159698e-11
12.36,2.049955141209064e-08,6.031915306579355e-08,4.724425003203684e-08,1.3851141401671602e-09,1.564440805828352e-11
12.370000000000001,2.0450367019331203e-08,6.020757920598665e-08,4.716453341989663e-08,1.3808253920539821e-09,1.5616058569835925e-11
12.38,2.0464816342371153e-08,6.008859726744291e-08,4.7082584978366926e-08,1.3791332379405944e-09,1.553352626953699e-11
12.39,2.0453473956152684e-08,6.001080444654174e-08,4.701766556186584e-08,1.3783878990870893e-09,1.585679787342487e-11
12.4,2.045200218958303e-08,5.993945592775736e-08,4.6941932707347304e-08,1.3739506098789146e-09,1.576154424089137e-11
12.41,2.0391761117968546e-08,5.98368114393966e-08,4.685895355296453e-08,1.3739368313461414e-09,1.5463312891228942e-11
12.42,2.0303597005732476e-08,5.972905403351679e-08,4.679761109264852e-08,1.3701494960356208e-09,1.5645445396394106e-11
12.43,2.0260740482404936e-08,5.964636696707751e-08,4.6690986372431645e-08,1.3694514035246918e-09,1.5244021454236477e-11
12.44,2.0292119522780485e-08,5.9534245434909435e-08,4.666124159413387e-08,1.3670452471270813e-09,1.516950286994999e-11
12.450000000000001,2.029064773122568e-08,5.949878175573379e-08,4.660550876226807e-08,1.3619214783765077e-09,1.542758587293287e-11
12.46,2.0256924321756307e-08,5.9370903666446636e-08,4.651298150637898e-08,1.360893475058824e-09,1.5515694976264684e-11
12.47,2.0166736790308904e-08,5.9312432683091686e-08,4.6451727812939885e-08,1.3598803948378747e-09,1.5260998151404592e-11
12.48,2.011152701135112e-08,5.9230458339818066e-08,4.6378785513322343e-08,1.3593892172411577e-09,1.5022188984273035e-11
12.49,2.0102913456720374e-08,5.911123837872771e-08,4.6315565747303764e-08,1.3575426016468372e-09,1.5744220741172226e-11
12.5,2.0087254992915646e-08,5.903655763596238e-08,4.62566278232358e-08,1.3559884392139185e-09,1.5524730333956248e-11
12.51,2.003177972634967e-08,5.895839476281672e-08,4.618101788721777e-08,1.352837651923955e-09,1.5230340244296205e-11
12.52,2.006474908812636e-08,5.888196278622562e-08,4.6107926661626595e-08,1.3534150697573445e-09,1.4988306007119485e-11
12.530000000000001,1.9982174818495728e-08,5.8769353649887205e-08,4.6042247583833585e-08,1.348588802819026e-09,1.551796277236831e-11
12.540000000000001,2.0017255758279285e-08,5.868979304137525e-08,4.5983116430259974e-08,1.3477091558051083e-09,1.5372840171721418e-11
12.55,1.988494191317547e-08,5.861175743443313e-08,4.589658592741195e-08,1.3445707700309655e-09,1.4839394669625485e-11
12.56,1.9929524657569995e-08,5.853384382327108e-08,4.5845045623110605e-08,1.341823404912916e-09,1.527947402912274e-11
12.57,1.9911089225532863e-08,5.845275422960903e-08,4.5776883126720635e-08,1.3397548091186262e-09,1.556906328794391e-11
12.58,1.9842256047059654e-08,5.8343213817810556e-08,4.5704385933931385e-08,1.337930399447761e-09,1.4675495253182174e-11
12.59,1.9855039491478537e-08,5.8245935483502526e-08,4.56323284655151e-08,1.3341991483364547e-09,1.4781797480287074e-11
12.6,1.978255693547715e-08,5.819808127091862e-08,4.5551471446633164e-08,1.3376796796544e-09,1.5040523270792995e-11
12.61,1.9770413484603454e-08,5.8064620555526805e-08,4.5510690313476415e-08,1.3335527588588062e-09,1.477945440978312e-11
12.620000000000001,1.971908262041247e-08,5.799707452336178e-08,4.542648492187718e-08,1.330408115253055e-09,1.491109246774587e-11
12.63,1.969629507601155e-08,5.7918954665248595e-08,4.5368146481746706e-08,1.3291197825522204e-09,1.4983186703433253e-11
12.64,1.9685318638683478e-08,5.781749689532993e-08,4.5287831397292304e-08,1.3271405455277283e-09,1.4974266183078038e-11
12.65,1.9682858664209997e-08,5.771810945333615e-08,4.5247850126930754e-08,1.325319876045179e-09,1.5036705191472458e-11
12.66,1.9661435294730027e-08,5.764746145158624e-08,4.516861353875901e-08,1.3249668819828826e-09,1.5101350792533075e-11
12.67,1.9576596329863817e-08,5.759702840209844e-08,4.51005039846283e-08,1.322499823657803e-09,1.507022725557804e-11
12.68,1.955790879672066e-08,5.750283315141582e-08,4.504113607672909e-08,1.3179827005074867e-09,1.5033567698301226e-11
12.69,1.9545491706987215e-08,5.7423553367931874e-08,4.4977522968378405e-08,1.3166984368518493e-09,1.4836051526465313e-11
12.700000000000001,1.9509560038593587e-08,5.7343410895295195e-08,4.490542812393158e-08,1.315218104361781e-09,1.4824571717907368e-11
12.71,1.949710593154769e-08,5.724710419020293e-08,4.4861935795540224e-08,1.3128397687997218e-09,1.481942555174322e-11
12.72,1.9427893732370034e-08,5.7160839296307725e-08,4.478867542174848e-08,1.3133915402296615e-09,1.4963372856308324e-11
12.73,1.9393889191630556e-08,5.709335612178089e-08,4.470842531271507e-08,1.3101846741382684e-09,1.4648255767679627e-11
12.74,1.9399095882068388e-08,5.700227019761653e-08,4.466059516036605e-08,1.3091441173558957e-09,1.4826300977171614e-11
12.75,1.938001022795955e-08,5.693511125048656e-08,4.45951131238832e-08,1.306685666298553e-09,1.463934218631383e-11
12.76,1.9366433525327136e-08,5.683234366652016e-08,4.4522203613018604e-08,1.3031071502059754e-09,1.4881381403294218e-11
12.77,1.932927524985588e-08,5.6764166776061656e-08,4.44644276183037e-08,1.3035053846857822e-09,1.432843042912392e-11
12.780000000000001,1.9321232712272082e-08,5.6677422960003446e-08,4.440030599775205e-08,1.299398454489127e-09,1.47628930710091e-11
12.790000000000001,1.923774348068743e-08,5.659355715559886e-08,4.4328511415283484e-08,1.2985155052766492e-09,1.4361630364562329e-11
12.8,1.9238975785456636e-08,5.650301183897769e-08,4.4276878589185074e-08,1.2962722386500276e-09,1.4507144865602609e-11
12.81,1.9250493009138058e-08,5.6432510350063784e-08,4.4199929360692086e-08,1.2937021227583538e-09,1.4490138536615013e-11
12.82,1.9168743578865584e-08,5.6374555530856486e-08,4.415191221628567e-08,1.2924356322790033e-09,1.4800862693774742e-11
12.83,1.912868603205694e-08,5.628920100349406e-08,4.4092535187279346e-08,1.2900131902394867e-09,1.4346066211596478e-11
12.84,1.9129741818474643e-08,5.621761109411396e-08,4.401999695944119e-08,1.2898725907547175e-09,1.4339983794081134e-11
12.85,1.9103955877106712e-08,5.611145958102692e-08,4.395953260756126e-08,1.2858902710420786e-09,1.4719325195830906e-11
12.86,1.9081193939106847e-08,5.604704757004607e-08,4.3898025285513245e-08,1.2865464067405134e-09,1.457611723700056e-11
12.870000000000001,1.9073205520618875e-08,5.5943577445337527e-08,4.3838100572186576e-08,1.2836616373223477e-09,1.4410839078311413e-11
12.88,1.9007305018216116e-08,5.588177646131984e-08,4.3774413006710435e-08,1.284027305399137e-09,1.4027485925731269e-11
12.89,1.897012287206998e-08,5.5818426373876876e-08,4.3720878583952666e-08,1.279999527551305e-09,1.4673878734959172e-11
12.9,1.897162602482067e-08,5.5737148928380495e-08,4.3665283121706195e-08,1.2764310604135805e-09,1.4323645598638354e-11
12.91,1.8943699224854247e-08,5.564629628020998e-08,4.3596292844071405e-08,1.2777177827879788e-09,1.4804728682240596e-11
12.92,1.8914934492084022e-08,5.558975185946492e-08,4.3529354411666224e-08,1.2738520530122273e-09,1.4035228080848438e-11
12.93,1.8896624079417835e-08,5.5497510790424896e-08,4.3471991684560045e-08,1.2757945343183284e-09,1.458393556052311e-11
12.94,1.8897511491041637e-08,5.53840237164415e-08,4.3418042279914073e-08,1.2718014789061724e-09,1.4291214514926726e-11
12.950000000000001,1.8835109075343506e-08,5.5373812229295825e-08,4.3343336172403234e-08,1.2703481632717619e-09,1.4429998212012567e-11
12.96,1.8813056369914186e-08,5.5202713228964863e-08,4.3300993969196856e-08,1.2660294101700353e-09,1.455315864924062e-11
12.97,1.8748798257617676e-08,5.518501395192457e-08,4.324072251956949e-08,1.265847804938039e-09,1.4181675815212205e-11
12.98,1.8715526383165288e-08,5.509941527694938e-08,4.317690085873046e-08,1.2651690495153824e-09,1.4060465466595739e-11
12.99,1.8735145200401036e-08,5.5017277129175365e-08,4.3093773341458e-08,1.2629252151521497e-09,1.4163540873435304e-11
13.0,1.8714689900808838e-08,5.495967973922806e-08,4.3058321694882167e-08,1.2615751065485804e-09,1.4123019313231084e-11
13.01,1.872717970065947e-08,5.488100316670041e-08,4.2968166298692376e-08,1.258644910240825e-09,1.4147421819880293e-11
13.02,1.865579822259045e-08,5.483499303572473e-08,4.293180993093091e-08,1.254773998242042e-09,1.4290179621768757e-11
13.030000000000001,1.8587556895014103e-08,5.472164909194942e-08,4.2873735620018405e-08,1.2574701895857955e-09,1.4081702111762573e-11
13.040000000000001,1.8578577172409835e-08,5.466726135408618e-08,4.2815893743135575e-08,1.2538338677010945e-09,1.4251061995118327e-11
13.05,1.856118200414849e-08,5.4593067355948016e-08,4.2760924645812036e-08,1.2513647079701308e-09,1.3718355674661803e-11
13.06,1.8540017138996523e-08,5.454200556434705e-08,4.2693169603273715e-08,1.251229840936412e-09,1.4451061842638504e-11
13.07,1.8543895053605602e-08,5.445302816172036e-08,4.2642460524889476e-08,1.248810802422179e-09,1.4217851375222665e-11
13.08,1.851948114375345e-08,5.4378530685070456e-08,4.259278128175814e-08,1.2478177563015215e-09,1.4115954036905231e-11
13.09,1.8447054382428153e-08,5.428422693190443e-08,4.2522675733385864e-08,1.2462800709272145e-09,1.4058125413013704e-11
13.1,1.847161120742571e-08,5.421497959705561e-08,4.2474014020246455e-08,1.243118634101892e-09,1.4367632273442864e-11
13.11,1.847949403597981e-08,5.411915579253616e-08,4.2410730136857385e-08,1.2407803196728173e-09,1.4096999843635498e-11
13.120000000000001,1.8412209121564802e-08,5.4045472020972996e-08,4.236149743853938e-08,1.2409213932836083e-09,1.3748606703423279e-11
13.13,1.8365175489935916e-08,5.398284792424257e-08,4.229197137967908e-08,1.2398062653009886e-09,1.392004849602028e-11
13.14,1.8374019281983683e-08,5.391183148654673e-08,4.224203283242025e-08,1.23807488805004e-09,1.4022787292562448e-11
13.15,1.831154017752924e-08,5.384702988719931e-08,4.2181917012689444e-08,1.2379496100487315e-09,1.4098012015698711e-11
13.16,1.8315696182465024e-08,5.377463034128487e-08,4.211243485493871e-08,1.2342353116280042e-09,1.3839801446557863e-11
13.17,1.827643041965206e-08,5.371554926097429e-08,4.206763212497998e-08,1.2321422042281483e-09,1.3603056599595884e-11
13.18,1.8228708132659713e-08,5.3635954156146034e-08,4.200524990374632e-08,1.230434904919774e-09,1.3469511687524002e-11
13.19,1.8209488416448984e-08,5.357015788370484e-08,4.195121716724834e-08,1.2269149686953313e-09,1.3790839936896409e-11
13.200000000000001,1.820173486860518e-08,5.349120958838346e-08,4.1887538978175276e-08,1.2269141297743797e-09,1.39919062425778e-11
13.21,1.8230403550701513e-08,5.3420247426762907e-08,4.1848171797988195e-08,1.2265836356559498e-09,1.4076272520859537e-11
13.22,1.816094092997824e-08,5.335031691635032e-08,4.179367264315194e-08,1.2254662917661499e-09,1.3863340099536133e-11
13.23,1.81161078520713e-08,5.3288951750735653e-08,4.1726990825165366e-08,1.2237143575604106e-09,1.3522257178908888e-11
13.24,1.8105630399994923e-08,5.321956021698918e-08,4.167872959766954e-08,1.2184147247813972e-09,1.3650693171052742e-11
13.25,1.8075578255255963e-08,5.3140913826326646e-08,4.161390587028319e-08,1.2179701015003858e-09,1.3718268433827715e-11
13.26,1.808039404833352e-08,5.309670702162151e-08,4.157348169937123e-08,1.2177890309527694e-09,1.3387388715375717e-11
13.27,1.8026597072052934e-08,5.297153879663867e-08,4.1522858095055726e-08,1.2160365483725383e-09,1.3884473983555526e-11
13.280000000000001,1.7981617525224582e-08,5.291676576677784e-08,4.144576420639459e-08,1.2137367412859885e-09,1.3779181586139947e-11
13.290000000000001,1.798461614686472e-08,5.286959333444533e-08,4.1403601966359455e-08,1.2129818164203096e-09,1.3071879374869716e-11
13.3,1.7927365277843343e-08,5.2774168316687084e-08,4.135630591579162e-08,1.2102306737517548e-09,1.3401843049132982e-11
13.31,1.797453541731686e-08,5.271425094189829e-08,4.129622964799873e-08,1.209996780375582e-09,1.410461691148987e-11
13.32,1.7926547140074365e-08,5.264202373448159e-08,4.123332893137037e-08,1.210669437707636e-09,1.3570166254805369e-11
13.33,1.7879925987454944e-08,5.2580754002661265e-08,4.118949357959368e-08,1.2048233131287745e-09,1.355280717767222e-11
13.34,1.7860839538411472e-08,5.249175148536015e-08,4.1132631678157394e-08,1.2053144019662706e-09,1.3711306749032433e-11
13.35,1.7875813626783954e-08,5.244031080103494e-08,4.1068332619416627e-08,1.202031093337706e-09,1.3718172430591773e-11
13.36,1.7841241880519245e-08,5.234409090078713e-08,4.1028808692630006e-08,1.2011697499596816e-09,1.3696308481191037e-11
13.370000000000001,1.778985010259136e-08,5.231884768628041e-08,4.0972418431593805e-08,1.2010257545409348e-09,1.3386829553864095e-11
13.38,1.7755928591384243e-08,5.2243489930563194e-08,4.089524245013982e-08,1.1986793555572562e-09,1.3434491674007952e-11
13.39,1.7772976654244254e-08,5.2193996919109e-08,4.088580694105608e-08,1.1958434827739134e-09,1.3272637574926172e-11
13.4,1.7717448491513148e-08,5.2118771123173256e-08,4.081473628454762e-08,1.194776317371911e-09,1.3225016955409545e-11
13.41,1.7711016573657435e-08,5.203226519758631e-08,4.075057885562092e-08,1.1942874391965628e-09,1.3442228535220085e-11
13.42,1.7736071811076323e-08,5.200101280894939e-08,4.0710948241101665e-08,1.1922655853798427e-09,1.3267684907052798e-11
13.43,1.7601397645855963e-08,5.190749562335943e-08,4.06612255021824e-08,1.1913986207127291e-09,1.3190677179636708e-11
13.44,1.761528537326096e-08,5.184534407118353e-08,4.0608566311724096e-08,1.1903743279789065e-09,1.3318090387802361e-11
13.450000000000001,1.7619519266465422e-08,5.177298527956056e-08,4.0563504966771714e-08,1.186675194730583e-09,1.3492446841843846e-11
13.46,1.756068706185229e-08,5.1702322873637324e-08,4.05118106893264e-08,1.1872327455459574e-09,1.3347559608143585e-11
13.47,1.7587099131207864e-08,5.1617577728231164e-08,4.046831868763988e-08,1.1837998199197924e-09,1.3598020191866014e-11
13.48,1.7566676674822914e-08,5.1557757452341133e-08,4.0396363681171396e-08,1.1808351833163688e-09,1.3167527968623171e-11
13.49,1.756148274864704e-08,5.15020815442215e-08,4.0356406162670995e-08,1.1831404537666832e-09,1.3451206200652218e-11
13.5,1.755941211076031e-08,5.141466812270956e-08,4.0278934709060126e-08,1.1793696222736199e-09,1.3602991086035519e-11
13.51,1.7479227770302198e-08,5.13790472853002e-08,4.0251021384088345e-08,1.1773942628317649e-09,1.34347467437387e-11
13.52,1.7445264173104093e-08,5.132224485830034e-08,4.0177999818677666e-08,1.1756707797688401e-09,1.2925358844262241e-11
13.530000000000001,1.740861337822562e-08,5.124091186321473e-08,4.013455424183673e-08,1.1771520700519039e-09,1.2991559311218731e-11
13.540000000000001,1.739127552637141e-08,5.119415526918185e-08,4.0086935653323285e-08,1.1744553502271155e-09,1.3384777156403405e-11
13.55,1.7413299879911128e-08,5.112510541028747e-08,4.00356857943259e-08,1.1713680625295525e-09,1.3286782199773296e-11
13.56,1.741842577016539e-08,5.1051573131741296e-08,3.998873889714932e-08,1.1697965253228155e-09,1.3287823627485093e-11
13.57,1.7334929019781776e-08,5.099747814608627e-08,3.99406907970548e-08,1.1696258752360357e-09,1.3225410263946037e-11
13.58,1.7326351101009534e-08,5.092437307384947e-08,3.989278473934562e-08,1.1683449437620788e-09,1.2976478142282309e-11
13.59,1.7286710204010706e-08,5.085415530578925e-08,3.983424094774655e-08,1.165872884046821e-09,1.3235365737840949e-11
13.6,1.7266171533547664e-08,5.080106524765244e-08,3.9794430347046846e-08,1.165420387278282e-09,1.2901999899927292e-11
13.61,1.729012057563004e-08,5.072240741278989e-08,3.973903249184501e-08,1.1641441864276225e-09,1.2997615213534412e-11
13.620000000000001,1.727116214095382e-08,5.0670410952706046e-08,3.970090507125815e-08,1.1627712933841455e-09,1.332122770024188e-11
13.63,1.7223343616304106e-08,5.06043186736855e-08,3.963049853465293e-08,1.1601004675083626e-09,1.2760999143774306e-11
13.64,1.7174758087799682e-08,5.0558181576248204e-08,3.9593381498365455e-08,1.1587307611641542e-09,1.3311770533030719e-11
13.65,1.715558103741387e-08,5.0471567630874885e-08,3.9554491944613034e-08,1.158305538862343e-09,1.3235417100035823e-11
13.66,1.719452390271109e-08,5.0417404716106036e-08,3.9500977102377405e-08,1.1593805016066996e-09,1.3424566698350492e-11
13.67,1.7157947464742553e-08,5.0354500470258494e-08,3.943846978148433e-08,1.1556998405817737e-09,1.314154975053698e-11
13.68,1.7153126705065267e-08,5.0289095092464706e-08,3.9396773972805524e-08,1.1529759102822006e-09,1.3032551383030653e-11
13.69,1.7079059245950197e-08,5.021685395995847e-08,3.93351170562285e-08,1.1522644223532543e-09,1.315628549546559e-11
13.700000000000001,1.7043087173572824e-08,5.016224054371069e-08,3.9302323953525394e-08,1.1510237939973724e-09,1.2908105832489896e-11
13.71,1.7047858085138437e-08,5.012006087178045e-08,3.9244508252073214e-08,1.1505707087396852e-09,1.3090720943312323e-11
13.72,1.7060955868588416e-08,5.003620161757298e-08,3.919932355586525e-08,1.1495003728326585e-09,1.2828748600459926e-11
13.73,1.7024537144423465e-08,4.998703656781577e-08,3.91602999251108e-08,1.1473758099278185e-09,1.292160427991565e-11
13.74,1.6999036836185043e-08,4.9926716066115113e-08,3.909646051301904e-08,1.1452022737304494e-09,1.3068535014578422e-11
13.75,1.695716640888047e-08,4.9866685450251356e-08,3.9058124443101825e-08,1.1459210521917604e-09,1.2735851371856172e-11
13.76,1.6985436981550557e-08,4.9818537861209426e-08,3.9015295910728005e-08,1.1434593039330135e-09,1.304602877660172e-11
13.77,1.6907251255272362e-08,4.973318776071861e-08,3.8969141046676325e-08,1.1420220111864425e-09,1.2882106521004763e-11
13.780000000000001,1.6929396535308914e-08,4.968689362906682e-08,3.891739384549189e-08,1.140269487281853e-09,1.2946566181932191e-11
13.790000000000001,1.6860653698921762e-08,4.962553986795683e-08,3.886827700950094e-08,1.137968364841643e-09,1.3068864988495637e-11
13.8,1.6830187532365348e-08,4.955043196435747e-08,3.882637860429474e-08,1.137944790887699e-09,1.2572548855431379e-11
13.81,1.6850163471440907e-08,4.9502773085793016e-08,3.876988272431074e-08,1.1358812278230365e-09,1.286355934034895e-11
13.82,1.682028412988773e-08,4.9436320133500204e-08,3.8738800647439383e-08,1.1347080038858537e-09,1.2758863837060502e-11
13.83,1.6818664899289995e-08,4.938654295143061e-08,3.8687510544284206e-08,1.1328141637115857e-09,1.262251968075633e-11
13.84,1.674870996922845e-08,4.9319801882705475e-08,3.865393423465913e-08,1.1314080067257687e-09,1.278086537455345e-11
13.85,1.679704760598849e-08,4.92497640242633e-08,3.859620214947243e-08,1.129335754702473e-09,1.2430766112234003e-11
13.86,1.675670498288193e-08,4.92250946573166e-08,3.8537023944688064e-08,1.1290151677560932e-09,1.283005268024855e-11
13.870000000000001,1.6753019368862434e-08,4.912757890244708e-08,3.8500232350241826e-08,1.128482799591312e-09,1.264463719298267e-11
13.88,1.6719053474561266e-08,4.9074164712303694e-08,3.844518691210995e-08,1.1266399500569042e-09,1.2445034010096973e-11
13.89,1.6655199969100387e-08,4.9038767979719e-08,3.840112521159733e-08,1.125453918291782e-09,1.286334612890688e-11
13.9,1.6655650854471592e-08,4.8968367634266754e-08,3.837415556059926e-08,1.1235774007267553e-09,1.269891810203471e-11
13.91,1.6648663297186546e-08,4.891860629505767e-08,3.831931688822965e-08,1.123069213920519e-09,1.2380277245875566e-11
13.92,1.6592804554149536e-08,4.8858338426840874e-08,3.8271811156085576e-08,1.120542935037841e-09,1.2659124825248965e-11
13.93,1.6612912277992054e-08,4.878889657402468e-08,3.82178276926434e-08,1.1206690379523943e-09,1.2463377970024561e-11
13.94,1.6592123769589724e-08,4.8732681191014954e-08,3.817540251909142e-08,1.1200313446947548e-09,1.2530659613670252e-11
13.950000000000001,1.6526909973817812e-08,4.869431322327493e-08,3.813426302625694e-08,1.118288764394567e-09,1.2636958935848215e-11
13.96,1.6550492732442337e-08,4.864272895869341e-08,3.809166781476751e-08,1.1169325707868492e-09,1.2495363312899008e-11
13.97,1.6535778882850303e-08,4.857310520398981e-08,3.802982175971414e-08,1.1143898082522837e-09,1.2610096184543868e-11
13.98,1.654339789853991e-08,4.852854956917494e-08,3.8005460279905667e-08,1.1136966163495298e-09,1.2242299673982902e-11
13.99,1.649696102533117e-08,4.845203621660455e-08,3.795189485764755e-08,1.1135949275841734e-09,1.2770870663216538e-11
14.0,1.6465061174972395e-08,4.837540596467729e-08,3.791050191865272e-08,1.1104085403811611e-09,1.2471900631164102e-11
14.01,1.64547987744995e-08,4.8351012243675495e-08,3.7867961529420715e-08,1.1072014551161527e-09,1.2409327173527666e-11
14.02,1.6429153815539276e-08,4.827715316002757e-08,3.7831231869318577e-08,1.1075250278534438e-09,1.241480908264596e-11
14.030000000000001,1.6398783205121238e-08,4.8240207050086974e-08,3.7775099885787386e-08,1.1061402439454535e-09,1.2529602945306124e-11
14.040000000000001,1.641401089015686e-08,4.8172674760310815e-08,3.773513493715995e-08,1.1048870294915202e-09,1.235553243252382e-11
14.05,1.6379274697119625e-08,4.8106845483727866e-08,3.7704060007694544e-08,1.1025792490526992e-09,1.2412177161264695e-11
14.06,1.638857795823135e-08,4.805869881100776e-08,3.763084180186443e-08,1.1020441772777751e-09,1.238353724427448e-11
14.07,1.6337425993039933e-08,4.799396808922091e-08,3.75984927773055e-08,1.1006739498137393e-09,1.2493942754520936e-11
14.08,1.6315198847532532e-08,4.793587245676654e-08,3.755936529423348e-08,1.1003775374012422e-09,1.2300618499743741e-11
14.09,1.626353690512776e-08,4.790033593181849e-08,3.750817572845998e-08,1.098536019660515e-09,1.2329328577944193e-11
14.1,1.6277346107847086e-08,4.784719497814638e-08,3.74704425634997e-08,1.0977062563744494e-09,1.2214828050616729e-11
14.11,1.6292101161590835e-08,4.778529811470933e-08,3.743119080603502e-08,1.0971030672006859e-09,1.231702726019729e-11
14.120000000000001,1.6278357446417323e-08,4.773128586480859e-08,3.738129224078641e-08,1.0942293884584137e-09,1.2567666985881171e-11
14.13,1.6247933620903357e-08,4.767109623488737e-08,3.73440759134625e-08,1.0930087665411974e-09,1.2128225194393797e-11
14.14,1.616226234120223e-08,4.7630761674970795e-08,3.7294486511608455e-08,1.092676016673037e-09,1.2274123832227234e-11
14.15,1.6169869689059628e-08,4.7546003808470196e-08,3.724485863965239e-08,1.0913710034879425e-09,1.2260297703356071e-11
14.16,1.613052665973505e-08,4.750597080789441e-08,3.722051455349124e-08,1.0910218920344778e-09,1.2296586001171132e-11
14.17,1.613858948745148e-08,4.744859571603771e-08,3.717451872783026e-08,1.088984019924078e-09,1.2334014409760547e-11
14.18,1.6151881238831937e-08,4.739734426650702e-08,3.7127985396317424e-08,1.0864476792159626e-09,1.2604410579335256e-11
14.19,1.6113797015979865e-08,4.734430102157688e-08,3.710674338351834e-08,1.0852764618470494e-09,1.2177105989955472e-11
14.200000000000001,1.605736913521091e-08,4.7285416835764156e-08,3.705118929212279e-08,1.0851189723536244e-09,1.2129505510436139e-11
14.21,1.605159648552852e-08,4.7244887468798945e-08,3.701456076822689e-08,1.0841328870390428e-09,1.1987992326569325e-11
14.22,1.6069168423905378e-08,4.718291720537539e-08,3.6945557163675015e-08,1.0828457361540129e-09,1.2320706598468876e-11
14.23,1.606780611423717e-08,4.713766421225865e-08,3.6921302836085735e-08,1.0825535022063178e-09,1.2240813855608524e-11
14.24,1.6035188300857323e-08,4.707714998334256e-08,3.688316444009004e-08,1.0796092341183998e-09,1.2104685245949743e-11
14.25,1.6018812293234646e-08,4.703709038383062e-08,3.683759032144758e-08,1.078979234951272e-09,1.2121850271572821e-11
14.26,1.5965919067674984e-08,4.69708065248409e-08,3.680566100724887e-08,1.0799811321952928e-09,1.195947651633744e-11
14.27,1.5951667352198178e-08,4.6932207007429825e-08,3.675358077264389e-08,1.0776821034055336e-09,1.222101311528847e-11
14.280000000000001,1.59736774490628e-08,4.68683973489741e-08,3.6713963874547375e-08,1.0761616543775722e-09,1.2175719150811547e-11
14.290000000000001,1.5942809847017656e-08,4.6823766158440505e-08,3.666727126627802e-08,1.0748743381334179e-09,1.235933006057877e-11
14.3,1.5925742835341554e-08,4.6768401353386206e-08,3.662993665678239e-08,1.0725176321759362e-09,1.196595342271444e-11
14.31,1.590650572370026e-08,4.67148076633431e-08,3.6577745708511376e-08,1.0721257020665176e-09,1.2225033819669817e-11
14.32,1.589589524393143e-08,4.6667943460022836e-08,3.655652307852271e-08,1.0706693200569157e-09,1.1996325460308067e-11
14.33,1.58747064578219e-08,4.659939678933322e-08,3.650572925032361e-08,1.070598033943853e-09,1.1997583873189957e-11
14.34,1.5849972901853814e-08,4.656547817056299e-08,3.6466103545036386e-08,1.0676217075394589e-09,1.2159998125855771e-11
14.35,1.5827004509763236e-08,4.6504220895245475e-08,3.643385179259114e-08,1.0674354841219158e-09,1.2161093483953146e-11
14.36,1.5806691508090107e-08,4.645915400424338e-08,3.639255103564648e-08,1.065285840244691e-09,1.2093099009629874e-11
14.370000000000001,1.5804147622221758e-08,4.64074343274341e-08,3.634632297741909e-08,1.0645598225698904e-09,1.2018176531215177e-11
14.38,1.575607561310435e-08,4.6375888233126054e-08,3.6313734698402995e-08,1.0643533222126445e-09,1.1935121737215645e-11
14.39,1.576291554206759e-08,4.629950968149366e-08,3.627559814656465e-08,1.0611761882757402e-09,1.192356859870566e-11
14.4,1.571927825443099e-08,4.625764973075069e-08,3.6233329469243514e-08,1.061685253527195e-09,1.1885410587218416e-11
14.41,1.572657323611919e-08,4.619910680412933e-08,3.618252884504482e-08,1.0592041502798798e-09,1.1623138160538777e-11
14.42,1.569496103963582e-08,4.613905170516942e-08,3.6151839875192104e-08,1.0570754823140092e-09,1.1856007231780884e-11
14.43,1.5684242093593955e-08,4.609513475111299e-08,3.611434680094937e-08,1.0571615348224897e-09,1.1777508827133763e-11
14.44,1.565923465412205e-08,4.604804628509588e-08,3.607107674297017e-08,1.0562571871955747e-09,1.1727202000626528e-11
14.450000000000001,1.5651240945130562e-08,4.600127811655955e-08,3.6027826711243164e-08,1.056994201023332e-09,1.15874896708946e-11
14.46,1.563344487364748e-08,4.597240039874614e-08,3.598272615708584e-08,1.0540588790831008e-09,1.2063444578934595e-11
14.47,1.5626877017970908e-08,4.590771743548689e-08,3.5949637785217384e-08,1.0537305827761318e-09,1.1688146185478615e-11
14.48,1.5601324025014153e-08,4.584915873005745e-08,3.5910745533169294e-08,1.0523179121700806e-09,1.1902470642900538e-11
14.49,1.5615063271031582e-08,4.581707865749269e-08,3.587890417636152e-08,1.0494816238539773e-09,1.1835751067146143e-11
14.5,1.5555763537823673e-08,4.5757423997383324e-08,3.583705825077204e-08,1.0512721521633152e-09,1.1765074341066168e-11
14.51,1.5525412628092795e-08,4.569845325555141e-08,3.5793944360331566e-08,1.0487292279051192e-09,1.1682617682913227e-11
14.52,1.5526923987995763e-08,4.565861829518531e-08,3.576270092932348e-08,1.0462148331157012e-09,1.1924327697210401e-11
14.530000000000001,1.5522745771690678e-08,4.559385217492086e-08,3.572564913830168e-08,1.046280719784929e-09,1.2027212100889477e-11
14.540000000000001,1.5505300511120977e-08,4.55690933762679e-08,3.567674485871398e-08,1.0445348254249826e-09,1.1516457810392666e-11
14.55,1.54714831782961e-08,4.551332095898078e-08,3.564714416856487e-08,1.0432713759341914e-09,1.1842728953685466e-11
14.56,1.5508461814541482e-08,4.544737372944414e-08,3.560174286053791e-08,1.0414633935005339e-09,1.169744240905987e-11
14.57,1.549223865688325e-08,4.539312867073147e-08,3.5570716297086804e-08,1.0418451732192466e-09,1.1640225901560753e-11
14.58,1.5434479002985167e-08,4.536227426720413e-08,3.553507885204441e-08,1.0399077307998646e-09,1.1633330871614331e-11
14.59,1.541030241561928e-08,4.5297185084315626e-08,3.548488375482398e-08,1.038385825483571e-09,1.1634409764556677e-11
14.6,1.541252763974764e-08,4.5266843705534774e-08,3.5455233604444055e-08,1.039946206219177e-09,1.1605823861943849e-11
14.61,1.5347677276353237e-08,4.521118556552303e-08,3.542029798461312e-08,1.0362215230391374e-09,1.1819729747083175e-11
14.620000000000001,1.5407195212231476e-08,4.517064570960966e-08,3.538249830477508e-08,1.0362821367657346e-09,1.1538010024203946e-11
14.63,1.536657930353543e-08,4.512317176844377e-08,3.5332392260785286e-08,1.0352283918217778e-09,1.1573564161193288e-11
14.64,1.532465446388958e-08,4.506910185034212e-08,3.5309942391814675e-08,1.0337742024152412e-09,1.189564105225096e-11
14.65,1.5292232097237698e-08,4.502244420975981e-08,3.527496569899763e-08,1.0335815819122537e-09,1.1452293793531718e-11
14.66,1.5318162030811535e-08,4.499155737643358e-08,3.5230887845712343e-08,1.0316585637647152e-09,1.1584013559231233e-11
14.67,1.528043074485613e-08,4.492315760879961e-08,3.520207175091121e-08,1.0304768108091202e-09,1.1493754839098498e-11
14.68,1.5287072664954642e-08,4.487562189499808e-08,3.5152027398587515e-08,1.0295760919221661e-09,1.1816348708930352e-11
14.69,1.529415475565156e-08,4.4859660500455405e-08,3.5112821032732606e-08,1.0284742984976617e-09,1.141398812265555e-11
14.700000000000001,1.5215976770677507e-08,4.479020089984441e-08,3.508180763399602e-08,1.0288791860767584e-09,1.1346324546719551e-11
14.71,1.523062970837365e-08,4.475201267890756e-08,3.5055655429026614e-08,1.0273000806715097e-09,1.1557365386646388e-11
14.72,1.5209293330473178e-08,4.469933238819034e-08,3.501524489548514e-08,1.0258332555866415e-09,1.1492196488115838e-11
14.73,1.5215564430238377e-08,4.465393529481224e-08,3.4983223986034275e-08,1.0241593440088736e-09,1.145461432196228e-11
14.74,1.515999328930907e-08,4.461519539499347e-08,3.4925060949250934e-08,1.0233743866966359e-09,1.1348750747004688e-11
14.75,1.51545923689416e-08,4.4547436651146555e-08,3.490022157653893e-08,1.0221179389548012e-09,1.151665051380379e-11
14.76,1.5109672057044124e-08,4.451790118166458e-08,3.486453454620599e-08,1.0210264669633275e-09,1.1399374336268582e-11
14.77,1.511199878199212e-08,4.44683402363622e-08,3.482830584710597e-08,1.020018230304633e-09,1.1488575078454008e-11
14.780000000000001,1.5120546393549098e-08,4.4408165158115626e-08,3.479913698719254e-08,1.0193935343036995e-09,1.1485094356568065e-11
14.790000000000001,1.5114643812169828e-08,4.4366191029049187e-08,3.476372482651345e-08,1.0185757948817438e-09,1.1515322629079764e-11
14.8,1.5082441833479163e-08,4.4336254376051324e-08,3.472375662883776e-08,1.0171435608792407e-09,1.1344634171063023e-11
14.81,1.5059025776887837e-08,4.428496224360067e-08,3.470117075087912e-08,1.017931554393947e-09,1.1580623833109072e-11
14.82,1.505942706372378e-08,4.4240553789882806e-08,3.466036248311404e-08,1.016579250486078e-09,1.1520998868633509e-11
14.83,1.5059429454335202e-08,4.418173765649232e-08,3.460970051802123e-08,1.0140400006931361e-09,1.1378087691653536e-11
14.84,1.50639819842136e-08,4.414187143892461e-08,3.457729469753123e-08,1.012638922947406e-09,1.1379631827604243e-11
14.85,1.4991810452194116e-08,4.4104840995166224e-08,3.454093153943774e-08,1.0109084653554115e-09,1.1534650686680228e-11
14.86,1.4985010111477663e-08,4.4059783009053895e-08,3.4503101250735064e-08,1.0117074816511004e-09,1.1264888426306657e-11
14.870000000000001,1.4985686736812072e-08,4.401206571215436e-08,3.447417006066915e-08,1.0108264773379888e-09,1.1056720144857375e-11
14.88,1.499220092395212e-08,4.397413356359173e-08,3.444360202141461e-08,1.0087704346907676e-09,1.1391452754059045e-11
14.89,1.4940347656167736e-08,4.3921719388644684e-08,3.4404115582330216e-08,1.006941402186352e-09,1.1252879763316932e-11
14.9,1.49328335356321e-08,4.3884411938844364e-08,3.4379247633515114e-08,1.0065523522720514e-09,1.1369454873363719e-11
14.91,1.4920089028187806e-08,4.3837210035786e-08,3.433719331070933e-08,1.0071186077973514e-09,1.1491573911167385e-11
14.92,1.4894598929868967e-08,4.3797659292103176e-08,3.4302278111681044e-08,1.0038241220815768e-09,1.1217495516164666e-11
14.93,1.4906444909187544e-08,4.374645284754072e-08,3.426790049558541e-08,1.0017689117547498e-09,1.1032881158710942e-11
14.94,1.490019301897348e-08,4.369493228596837e-08,3.424281341499485e-08,1.003205285740395e-09,1.137069550515693e-11
14.950000000000001,1.4830109823406716e-08,4.3672659317042305e-08,3.420680904115162e-08,1.0012037559023323e-09,1.1582574838653498e-11
14.96,1.483111886357631e-08,4.36135337658071e-08,3.417738529924383e-08,1.0008203577979782e-09,1.1218960201747883e-11
14.97,1.4846833347833713e-08,4.357533817493949e-08,3.413297238275044e-08,1.0009891176856379e-09,1.1331472182403133e-11
14.98,1.4820194428505098e-08,4.354727816338539e-08,3.41014655548277e-08,9.979084063793979e-10,1.140209388673304e-11
14.99,1.4809078674486498e-08,4.348942656163401e-08,3.405717061864021e-08,9.967599632034989e-10,1.1134636918535957e-11
15.0,1.4752942201775548e-08,4.3433987397103613e-08,3.403443347266973e-08,9.953224896881994e-10,1.1074242455530074e-11
15.01,1.47535590893963e-08,4.340106855805481e-08,3.4004167880362875e-08,9.971746599103684e-10,1.1520537931596034e-11
15.02,1.4722016080019965e-08,4.336194251829892e-08,3.3959795228988454e-08,9.955963684436513e-10,1.0991385812449699e-11
15.030000000000001,1.474712862922987e-08,4.3316037300288775e-08,3.391256804455899e-08,9.947601775494958e-10,1.1081102763712723e-11
15.040000000000001,1.4729324626458917e-08,4.326779489902088e-08,3.390797031519052e-08,9.937423171971385e-10,1.115925512120301e-11
15.05,1.471745443517094e-08,4.323582747809176e-08,3.385674718192302e-08,9.917146161834341e-10,1.1115914840503705e-11
15.06,1.4694118069141735e-08,4.319986037394386e-08,3.38268984400592e-08,9.90744975112833e-10,1.0935579519825827e-11
15.07,1.4683667932186444e-08,4.314656231171698e-08,3.378989993482683e-08,9.903365183464212e-10,1.108477022827568e-11
15.08,1.468211155348158e-08,4.310331334506477e-08,3.3768309202960686e-08,9.886531833801274e-10,1.1191576838209293e-11
15.09,1.4681980536134367e-08,4.3068818138599334e-08,3.373027775727978e-08,9.862173763610102e-10,1.1155859125422008e-11
15.1,1.4643950789390293e-08,4.304091461915385e-08,3.370575978374566e-08,9.87882792895332e-10,1.1257177964550572e-11
15.11,1.4602442670096132e-08,4.298327695506135e-08,3.3668636843306504e-08,9.86599001642692e-10,1.1044113929159551e-11
15.120000000000001,1.4631575153584342e-08,4.2939222859599326e-08,3.364327061569476e-08,9.849333842619792e-10,1.1344959261064896e-11
15.13,1.4595413246572362e-08,4.290736832508072e-08,3.3610087212489033e-08,9.8435876390422e-10,1.1211992768365175e-11
15.14,1.4585199566207947e-08,4.2842893111947214e-08,3.357534144029193e-08,9.83113721478025e-10,1.1116679413718783e-11
15.15,1.4568479973513263e-08,4.2818258636322295e-08,3.3535694442473096e-08,9.811262861975303e-10,1.1125096097498547e-11
15.16,1.4582848621850324e-08,4.276954983113941e-08,3.350579246230344e-08,9.809554572639445e-10,1.114502977030689e-11
15.17,1.4530226713882631e-08,4.271965061030412e-08,3.3473291123141605e-08,9.80885499136007e-10,1.101160346642842e-11
15.18,1.4563329219966712e-08,4.268450179310795e-08,3.342320530845474e-08,9.789902954216472e-10,1.0892689699665589e-11
15.19,1.4550114497087973e-08,4.2655685495245345e-08,3.340401751317918e-08,9.792796727110883e-10,1.1046836782642671e-11
15.200000000000001,1.4490775875930418e-08,4.258555311952702e-08,3.3368761333320414e-08,9.781479637514924e-10,1.1006573157469157e-11
15.21,1.446597675824664e-08,4.256799023902216e-08,3.3342487267434885e-08,9.761741521746421e-10,1.0929740369673879e-11
15.22,1.4496591028536794e-08,4.2524140804599636e-08,3.331074311548168e-08,9.759782304919042e-10,1.0945587773471304e-11
15.23,1.4450671780619717e-08,4.249352724274017e-08,3.3278593124182014e-08,9.767702016924165e-10,1.1069086408668235e-11
15.24,1.4429060790359418e-08,4.245364414638399e-08,3.324674973733296e-08,9.746470114952233e-10,1.1038748448723826e-11
15.25,1.4407585332259843e-08,4.240445443415574e-08,3.3218324703859614e-08,9.718399460889962e-10,1.0856379504293304e-11
15.26,1.4389756341660616e-08,4.237331632314345e-08,3.319176372760802e-08,9.710961781599738e-10,1.0948283908961991e-11
15.27,1.4365443206308833e-08,4.2323383553058146e-08,3.3150562593247036e-08,9.722881046435492e-10,1.0848637463871155e-11
15.280000000000001,1.4378219676826519e-08,4.2294688025216153e-08,3.3120395405341296e-08,9.707022093750525e-10,1.0912367166674616e-11
15.290000000000001,1.443270189602289e-08,4.2243312955432277e-08,3.3097506002931804e-08,9.692533238837691e-10,1.1073664396157112e-11
15.3,1.4367045365818419e-08,4.220453416721881e-08,3.3064484590447907e-08,9.684657198857521e-10,1.0847424920617063e-11
15.31,1.4315270676606819e-08,4.2174448336357486e-08,3.3036444036949564e-08,9.670157426674328e-10,1.0925739704242336e-11
15.32,1.4324660633671868e-08,4.2113635673479855e-08,3.3006383622703905e-08,9.656343483451553e-10,1.0989946166612325e-11
15.33,1.4335097325734795e-08,4.2082510806934927e-08,3.297981391164814e-08,9.661297220718015e-10,1.0827757030684873e-11
15.34,1.4326913753593056e-08,4.20441031337187e-08,3.293788498547537e-08,9.650348541855002e-10,1.0885406283202524e-11
15.35,1.4303617561208228e-08,4.2007088309426484e-08,3.290855516518639e-08,9.630533516367002e-10,1.057160448057281e-11
15.36,1.4283185494364998e-08,4.1962095683189666e-08,3.287758138589868e-08,9.626847139107308e-10,1.0970737469871372e-11
15.370000000000001,1.425363265251476e-08,4.191958012397655e-08,3.284771868939316e-08,9.615963190133896e-10,1.0782122166095629e-11
15.38,1.4233311778956836e-08,4.1900305284333687e-08,3.281469538138078e-08,9.613837666766535e-10,1.1024643683383421e-11
15.39,1.427474952173961e-08,4.185560643353609e-08,3.2797880272939885e-08,9.612031659615254e-10,1.0797695059125723e-11
15.4,1.4245700065827694e-08,4.181314492257918e-08,3.2755016541883415e-08,9.580913379529382e-10,1.0764121143467124e-11
15.41,1.4194180792840225e-08,4.177314839984687e-08,3.272492948207973e-08,9.584382306101543e-10,1.0723207313037995e-11
15.42,1.4212279595862497e-08,4.174694964285265e-08,3.269393171598192e-08,9.580376180163736e-10,1.086819732023454e-11
15.43,1.4191556629263857e-08,4.170351608402806e-08,3.2657165532560434e-08,9.569923913740505e-10,1.0867916932297205e-11
15.44,1.4205281244415049e-08,4.1677539525274406e-08,3.26427025917287e-08,9.557537201163446e-10,1.0685178179136536e-11
15.450000000000001,1.417677397712292e-08,4.161907537627447e-08,3.260453140516901e-08,9.550404150916625e-10,1.0885966977886899e-11
15.46,1.415737521142434e-08,4.1602139183980286e-08,3.2578221009412683e-08,9.551565803692291e-10,1.060973940339894e-11
15.47,1.4112052690230689e-08,4.1554579587125525e-08,3.254067266820539e-08,9.536837025912195e-10,1.0554040176789822e-11
15.48,1.4132802884277788e-08,4.150386564227096e-08,3.2522527689771445e-08,9.524419824546802e-10,1.0849714256948433e-11
15.49,1.4103383724891159e-08,4.147076440965919e-08,3.249048783183529e-08,9.517429337884354e-10,1.0794451222934012e-11
15.5,1.4094489386692152e-08,4.143856006661643e-08,3.245329198649736e-08,9.505929771145624e-10,1.0861181510042905e-11
15.51,1.4079960653564423e-08,4.139143442963345e-08,3.243982288509501e-08,9.507829501037175e-10,1.0791975457465535e-11
15.52,1.4066719131946411e-08,4.1346315272070665e-08,3.2398748112354556e-08,9.493036318958862e-10,1.0727043423817132e-11
15.530000000000001,1.4083171487832131e-08,4.131582334225221e-08,3.2367569952115855e-08,9.481019048883316e-10,1.0628021033515786e-11
15.540000000000001,1.4052131749367998e-08,4.1271505892221895e-08,3.2341713483662646e-08,9.459590244268129e-10,1.0695490106876902e-11
15.55,1.4028014787712771e-08,4.124671421136394e-08,3.231407509671564e-08,9.460943088834168e-10,1.0673566623228774e-11
15.56,1.4011235220688754e-08,4.121766422534443e-08,3.2277942166479086e-08,9.45244988829401e-10,1.0638723722918136e-11
15.57,1.4020162298997043e-08,4.1179034260451956e-08,3.224875244555691e-08,9.447311597919402e-10,1.0483569688228331e-11
15.58,1.4010445848662424e-08,4.1134408371530595e-08,3.2213960083411894e-08,9.433393671022174e-10,1.0751493323718037e-11
15.59,1.3978869575769278e-08,4.1102881919339815e-08,3.219911608279704e-08,9.43637797119894e-10,1.0663969465280258e-11
15.6,1.3951571299462608e-08,4.1068927008603044e-08,3.2167877834522057e-08,9.425893284852034e-10,1.0432068397571685e-11
15.610000000000001,1.3939220057214906e-08,4.104039890309216e-08,3.2126653134999e-08,9.412098850559498e-10,1.0735251576254991e-11
15.620000000000001,1.3901211966937346e-08,4.0999607724889936e-08,3.2111121344266845e-08,9.397550628439015e-10,1.0574455541255189e-11
15.63,1.3966309563843601e-08,4.096064069962283e-08,3.20754532793637e-08,9.391668439689672e-10,1.0526088207640453e-11
15.64,1.3936967010852195e-08,4.091494056650945e-08,3.205048395184728e-08,9.375146517118662e-10,1.0491835880125335e-11
15.65,1.3954288972624355e-08,4.088596884249513e-08,3.202382886690362e-08,9.370310527219556e-10,1.0512052482173017e-11
15.66,1.3895805261925895e-08,4.085165487079507e-08,3.19957754749052e-08,9.36298362065045e-10,1.067037712619257e-11
15.67,1.3882645925484204e-08,4.080306646871977e-08,3.196992312718932e-08,9.352694310721443e-10,1.0351049224591278e-11
15.68,1.389518519421845e-08,4.07759686012608e-08,3.1939021179355483e-08,9.36492418775965e-10,1.0735762292128504e-11
15.69,1.3881816378434186e-08,4.07368963593039e-08,3.1914439416733124e-08,9.340167774007288e-10,1.0373641658590027e-11
15.700000000000001,1.3879896399755865e-08,4.070359453137768e-08,3.189237932238822e-08,9.334086656287192e-10,1.0476630733024518e-11
15.71,1.3841339995919163e-08,4.065674074523477e-08,3.186182586562079e-08,9.32421957694326e-10,1.0428768420992566e-11
15.72,1.3805800959028875e-08,4.0619525050793045e-08,3.182526799515008e-08,9.329421750898667e-10,1.071685657709635e-11
15.73,1.3799948518185268e-08,4.058933726796587e-08,3.179413748633427e-08,9.324201475045307e-10,1.0288715432930345e-11
15.74,1.3790854223658334e-08,4.0553251977186524e-08,3.1765374302558276e-08,9.302615899938707e-10,1.053524662769696e-11
15.75,1.3781033912566034e-08,4.052788004910232e-08,3.1739191345668126e-08,9.296756874183042e-10,1.0306642226658291e-11
15.76,1.3775964673334705e-08,4.04999209058702e-08,3.171881066283361e-08,9.289814050491037e-10,1.035990173427279e-11
15.77,1.375145093084423e-08,4.046874217409688e-08,3.1692875165783215e-08,9.281406859319392e-10,1.0477768029323971e-11
15.780000000000001,1.3742409518732914e-08,4.0422642285085696e-08,3.166492071221004e-08,9.275823185365688e-10,1.0360795791688052e-11
15.790000000000001,1.3750849915406077e-08,4.0410737045766735e-08,3.163199839309995e-08,9.260726253280774e-10,1.0195779460643164e-11
15.8,1.374093710945774e-08,4.0357439809242016e-08,3.160174297331003e-08,9.251260849781363e-10,1.0396779434868674e-11
15.81,1.3717317462887132e-08,4.0326779720884456e-08,3.157572540292002e-08,9.25718077719843e-10,1.0382214560632303e-11
15.82,1.3697876254585346e-08,4.02895033845936e-08,3.1555812446632255e-08,9.239813276691716e-10,1.0499500565922172e-11
15.83,1.371304876515028e-08,4.0247297099375045e-08,3.1520753002148505e-08,9.241885075063793e-10,1.035857469308112e-11
15.84,1.3704885984834301e-08,4.0204059612334136e-08,3.1512329128886466e-08,9.22653692702445e-10,1.0605550659792293e-11
15.85,1.368004524057966e-08,4.018212621940712e-08,3.147174972284588e-08,9.2131877753194e-10,1.0360301485340317e-11
15.860000000000001,1.3652172087869253e-08,4.01464709771999e-08,3.144259858752645e-08,9.195931725439469e-10,1.0339248560156018e-11
15.870000000000001,1.3640395575820095e-08,4.010431805595455e-08,3.143073711242282e-08,9.199347151607367e-10,1.0502710221648478e-11
15.88,1.3615942832223465e-08,4.007807314398789e-08,3.139676901686309e-08,9.203490187353374e-10,1.0490040204796699e-11
15.89,1.3634873398015096e-08,4.004591089755025e-08,3.135788208504722e-08,9.178910628697958e-10,1.0247972112968269e-11
15.9,1.3626400932011578e-08,4.000415984385558e-08,3.134528895769542e-08,9.176976305240678e-10,1.028618365550025e-11
15.91,1.3599998267655219e-08,3.9989348718736645e-08,3.1313917651096235e-08,9.174531616678361e-10,1.0249773699398697e-11
15.92,1.3606104074387823e-08,3.995192422843921e-08,3.1289814595893725e-08,9.163805259759487e-10,1.013572029139174e-11
15.93,1.360445280604944e-08,3.9908233941582623e-08,3.1263782581230936e-08,9.160657699038274e-10,1.0329435745267561e-11
15.94,1.3570684969789073e-08,3.988532345552658e-08,3.1234635758761514e-08,9.155939186858232e-10,1.0249414462559183e-11
15.950000000000001,1.3578521158699555e-08,3.9851786764031987e-08,3.1216227958742745e-08,9.148474402130004e-10,1.028009142042282e-11
15.96,1.354217157664419e-08,3.9812049974874735e-08,3.1185310120167344e-08,9.142352026479051e-10,1.0211329734680301e-11
15.97,1.3529544408107697e-08,3.9776486181499025e-08,3.11517063352685e-08,9.122350986873695e-10,1.0326233833233027e-11
15.98,1.3511052233910012e-08,3.9754459367932826e-08,3.113014585158619e-08,9.129884147795421e-10,1.0186119208348835e-11
15.99,1.35097660996297e-08,3.9708106530688814e-08,3.1111969916395424e-08,9.123655010358421e-10,1.0242544065869817e-11
16.0,1.35040225809184e-08,3.967264931855144e-08,3.107664660564173e-08,9.095769065136889e-10,1.009555276399673e-11
16.01,1.3495698931712613e-08,3.9647446826793585e-08,3.1048833963338795e-08,9.103244727633839e-10,1.0322649405865419e-11
16.02,1.3461702062235851e-08,3.9616051038870324e-08,3.102269558125735e-08,9.091693393810795e-10,1.0301373116764809e-11
16.03,1.3467863054677695e-08,3.9578514430468414e-08,3.100518162767926e-08,9.080535291341999e-10,1.0115014858960608e-11
16.04,1.346125247758097e-08,3.955097867831961e-08,3.098044314171707e-08,9.07313551747809e-10,1.029465032652997e-11
16.05,1.347086774982989e-08,3.950978581950576e-08,3.095183938418744e-08,9.060622920453175e-10,1.0055407726561607e-11
16.06,1.3435728675301768e-08,3.948746534087186e-08,3.0935365429648e-08,9.049697119941339e-10,1.0080426335010849e-11
16.07,1.3426065533476562e-08,3.9459079298085775e-08,3.090517824945166e-08,9.049720754844109e-10,1.0060997639054463e-11
16.080000000000002,1.342582698772984e-08,3.9416171723942105e-08,3.087912752059049e-08,9.052294038793534e-10,1.0043041184108391e-11
16.09,1.3400523118259637e-08,3.938816091339172e-08,3.086202671793686e-08,9.024960320540132e-10,1.0171785658314647e-11
16.1,1.3391829366299114e-08,3.936086259104464e-08,3.0828225757780773e-08,9.025959253731049e-10,1.0306975623080519e-11
16.11,1.3398552824421101e-08,3.934400879850961e-08,3.080737243906076e-08,9.017883622916743e-10,1.0296642076791829e-11
16.12,1.3353670610344048e-08,3.929714896108712e-08,3.0774266420237053e-08,9.007347433286243e-10,1.0177629307496244e-11
16.13,1.3368911702344526e-08,3.925586377262066e-08,3.075438030164554e-08,9.007505759918896e-10,1.0268473752588833e-11
16.14,1.3352857138591701e-08,3.923850186988295e-08,3.072460127579916e-08,8.995116112239685e-10,1.0182873889226916e-11
16.15,1.3354628754659779e-08,3.9213929214341175e-08,3.0705472211701017e-08,8.993241936513882e-10,1.0199045615186528e-11
16.16,1.3324797803800113e-08,3.917384808050047e-08,3.0668730923591605e-08,8.990742125770024e-10,1.0229385302978697e-11
16.17,1.3316372753692073e-08,3.913714909818378e-08,3.065448590586048e-08,8.987804567344784e-10,9.89881770560678e-12
16.18,1.3283445491178521e-08,3.9094640229638604e-08,3.0627211328523626e-08,8.971426437762844e-10,1.0239949119853641e-11
16.19,1.3316954979873073e-08,3.907986741572696e-08,3.060212830326034e-08,8.96255567418899e-10,1.0000237783907595e-11
16.2,1.3285957044548517e-08,3.904681685694517e-08,3.058466214130735e-08,8.9591418890253e-10,1.010735141685799e-11
16.21,1.3283537905983982e-08,3.901453528910399e-08,3.055493194612955e-08,8.960872208672975e-10,1.0063202713457727e-11
16.22,1.325409243014634e-08,3.897856069924532e-08,3.054056949137249e-08,8.936239696795938e-10,1.0096960172862438e-11
16.23,1.3243304086467607e-08,3.8952309182265595e-08,3.051151280102958e-08,8.945363853441591e-10,1.0178621041814131e-11
16.240000000000002,1.3243594443524575e-08,3.8903362492560773e-08,3.0476412189210346e-08,8.935391408271035e-10,1.0005188547270339e-11
16.25,1.3251768523484448e-08,3.8877739677276075e-08,3.046786154300619e-08,8.916465911718996e-10,1.0167779116067768e-11
16.26,1.3244171501657256e-08,3.8862310559539755e-08,3.043647160056152e-08,8.911904288668938e-10,9.930291830699709e-12
16.27,1.3230364383120626e-08,3.882555897367465e-08,3.0411982208783664e-08,8.901029646524426e-10,9.958263645595481e-12
16.28,1.317346612961939e-08,3.8797487967798094e-08,3.0399590677228586e-08,8.896299262066798e-10,1.012840759141876e-11
16.29,1.320858962180392e-08,3.876561755466395e-08,3.036440803132929e-08,8.892447710736437e-10,1.0146426052498691e-11
16.3,1.3178780397432466e-08,3.874288106746257e-08,3.034552493416228e-08,8.882441132613857e-10,9.917145633005878e-12
16.31,1.3176969737128774e-08,3.870601059043126e-08,3.0313847511170166e-08,8.884053333785534e-10,9.888112569546118e-12
16.32,1.3174579649148253e-08,3.8674005811574955e-08,3.029692385410568e-08,8.884273037348596e-10,1.007134588264731e-11
16.330000000000002,1.3141307736708744e-08,3.8647380594812467e-08,3.0267331142608345e-08,8.870697657824339e-10,1.0023658882432211e-11
16.34,1.3117692417407404e-08,3.8616403690392116e-08,3.025450875268036e-08,8.865271413935956e-10,9.769043667255092e-12
16.35,1.3119226955910068e-08,3.859188854165962e-08,3.022424473349496e-08,8.851203895843227e-10,9.976263516165533e-12
16.36,1.3123443980132317e-08,3.855879051875433e-08,3.020257996362835e-08,8.836458582849888e-10,1.0101957249451414e-11
16.37,1.3105268739765543e-08,3.851618847585949e-08,3.0183481442847e-08,8.841727835109866e-10,9.93710736988494e-12
16.38,1.3102878799699395e-08,3.850425594520959e-08,3.015508314360747e-08,8.840732034847918e-10,9.879469831972965e-12
16.39,1.309086167801521e-08,3.8469617647153646e-08,3.012569390573004e-08,8.82588596602393e-10,9.881798638184211e-12
16.4,1.3090187785955005e-08,3.844660984660426e-08,3.011020207999322e-08,8.829294665887757e-10,9.939611501915069e-12
16.41,1.306052090759525e-08,3.840721053989663e-08,3.009211557478965e-08,8.812425996807232e-10,9.925071778198138e-12
16.42,1.3029151652131087e-08,3.83740634294068e-08,3.0063657883304814e-08,8.80470293288495e-10,9.845506722514726e-12
16.43,1.3053715710057291e-08,3.8362168338458865e-08,3.004520710729694e-08,8.801138042507638e-10,9.849121098893651e-12
16.44,1.3035343188497303e-08,3.83250804941361e-08,3.001802089325733e-08,8.791093111956116e-10,9.739359826434287e-12
16.45,1.30534721386413e-08,3.828753888871535e-08,2.999878147790325e-08,8.7804239045498e-10,9.734832296954091e-12
16.46,1.3048385802135872e-08,3.826562995582636e-08,2.996917367956842e-08,8.779296698738268e-10,9.765969895871589e-12
16.47,1.3009184885718332e-08,3.824093794025307e-08,2.9945631520632646e-08,8.768851096293902e-10,9.866072426085892e-12
16.48,1.297975741393945e-08,3.820195180486637e-08,2.992264481481061e-08,8.773918240066224e-10,9.815709494962056e-12
16.490000000000002,1.2980820450066815e-08,3.8175551211569305e-08,2.9907982103807726e-08,8.756058617410802e-10,9.86023467297277e-12
16.5,1.3001909939328301e-08,3.8153736829237136e-08,2.988030823612665e-08,8.756393857212035e-10,9.667345511777582e-12
16.51,1.2991288699545482e-08,3.813072817076379e-08,2.985634521218437e-08,8.73550173145857e-10,9.984309934891713e-12
16.52,1.2956199170912028e-08,3.809808357600314e-08,2.984334950040319e-08,8.740225668970314e-10,9.613380450274819e-12
16.53,1.2971396790001456e-08,3.805841602780254e-08,2.981639874117498e-08,8.727646909286125e-10,9.914566906876273e-12
16.54,1.2933925128309356e-08,3.8027608665055173e-08,2.9799927745321938e-08,8.72766587151751e-10,9.977744439781286e-12
16.55,1.2923624147742137e-08,3.8022973170808975e-08,2.9769374899740175e-08,8.718754627448099e-10,9.958074553738661e-12
16.56,1.2928953322057618e-08,3.798837267095929e-08,2.9759050777434855e-08,8.724146889921959e-10,9.764476417573626e-12
16.57,1.2917143117438178e-08,3.794872459988407e-08,2.9729031770416687e-08,8.710061103651245e-10,9.792486779019307e-12
16.580000000000002,1.2915092785092372e-08,3.7930268590775374e-08,2.9713394762687897e-08,8.697448001975361e-10,9.831735856084059e-12
16.59,1.2876270042524315e-08,3.790144483406252e-08,2.9677977971187316e-08,8.695393919585661e-10,9.690946982267611e-12
16.6,1.2898546751570103e-08,3.787576350924153e-08,2.966605437889974e-08,8.686570207790202e-10,9.758037944398304e-12
16.61,1.2882907545920901e-08,3.783179580588324e-08,2.9650113862429244e-08,8.675965853031825e-10,9.760087709280248e-12
16.62,1.2846961452910188e-08,3.7802812903814453e-08,2.9614751352792287e-08,8.673442092678088e-10,9.827128245344021e-12
16.63,1.2835223992024706e-08,3.778892061532868e-08,2.9595117806353636e-08,8.678297011745062e-10,9.732615798094973e-12
16.64,1.2844454617004115e-08,3.774823353035707e-08,2.957975609170539e-08,8.660897481320663e-10,9.646848863706908e-12
16.65,1.2847508318183052e-08,3.7727471210182245e-08,2.955914264835719e-08,8.645467347771885e-10,9.711672798424417e-12
16.66,1.2823933178104145e-08,3.769786862843762e-08,2.9533995145405104e-08,8.640777539010114e-10,9.801151563696468e-12
16.67,1.2836242574222783e-08,3.7676226145876105e-08,2.9512082540887708e-08,8.64451152345601e-10,9.839668666178626e-12
16.68,1.2797106029976327e-08,3.7649168597336074e-08,2.948561094898454e-08,8.646157057217182e-10,9.711101896335361e-12
16.69,1.2795378006240826e-08,3.761923722909135e-08,2.946091551657318e-08,8.63090812853575e-10,9.583180341994888e-12
16.7,1.2795748049650125e-08,3.7591885000857816e-08,2.9451025164269085e-08,8.628611485950697e-10,9.858421601223066e-12
16.71,1.2820656987466688e-08,3.756477855539097e-08,2.9426825570183183e-08,8.618683718582387e-10,9.55235134512195e-12
16.72,1.2788643142324685e-08,3.754597284631575e-08,2.940880721740688e-08,8.610801025224345e-10,9.702399500544849e-12
16.73,1.2758374564425949e-08,3.751654679487715e-08,2.9378819255993943e-08,8.610457819236898e-10,9.647234073255302e-12
16.740000000000002,1.2752366943371746e-08,3.749312901593194e-08,2.9364069052206276e-08,8.608943352117829e-10,9.762851878773583e-12
16.75,1.2750050894254274e-08,3.74632056917288e-08,2.9344639740912037e-08,8.605758906233913e-10,9.681261302179094e-12
16.76,1.2744180807873234e-08,3.743792029445333e-08,2.931674724127048e-08,8.589556646021252e-10,9.696635477813986e-12
16.77,1.275715091413637e-08,3.740416860348503e-08,2.9308923647858774e-08,8.595001689879676e-10,9.569388333098199e-12
16.78,1.2719688302983884e-08,3.738071826065887e-08,2.9282227028826186e-08,8.568106104450377e-10,9.644545945022212e-12
16.79,1.2694492549438564e-08,3.735769722661768e-08,2.926126001821787e-08,8.573981680597549e-10,9.476242998728266e-12
16.8,1.2696028510151644e-08,3.732035114417062e-08,2.9234525743254068e-08,8.571309803688743e-10,9.651747526753478e-12
16.81,1.270551613302158e-08,3.729783031318083e-08,2.9221363624256636e-08,8.550990855779077e-10,9.663804101647974e-12
16.82,1.2668863839309034e-08,3.727809796119201e-08,2.9202644955396717e-08,8.552674481866504e-10,9.768629696137321e-12
16.830000000000002,1.267571558377188e-08,3.72565234821726e-08,2.917845549468127e-08,8.550874385351322e-10,9.576077543877915e-12
16.84,1.2646835029145922e-08,3.72128788533523e-08,2.91619841218283e-08,8.545318489300904e-10,9.71698819756581e-12
16.85,1.2677024228329082e-08,3.7206066576724025e-08,2.9137321409148692e-08,8.536430429033521e-10,9.672090212824218e-12
16.86,1.2643311438025919e-08,3.717793058258233e-08,2.9117909276021644e-08,8.522334964080073e-10,9.57743388568067e-12
16.87,1.264359520691836e-08,3.715490893805835e-08,2.9102221579267548e-08,8.528103931084308e-10,9.68950940926385e-12
16.88,1.262781527190721e-08,3.712950287180297e-08,2.9072718538397456e-08,8.52033336648267e-10,9.493254611400682e-12
16.89,1.2610284114743682e-08,3.709877769741561e-08,2.905635297259533e-08,8.507422462963736e-10,9.474374544219026e-12
16.9,1.2624468745041576e-08,3.707007899489425e-08,2.903936821305894e-08,8.500647036112923e-10,9.499487066037548e-12
16.91,1.2622559810390165e-08,3.7040149883197036e-08,2.901924530874877e-08,8.500644176842215e-10,9.526706889564781e-12
16.92,1.2600820480332003e-08,3.70168530912823e-08,2.8995362753927773e-08,8.495234838131549e-10,9.492962587520942e-12
16.93,1.2605015142550107e-08,3.699434824689798e-08,2.8978149719818486e-08,8.476770623060194e-10,9.62540859861589e-12
16.94,1.2563382137720403e-08,3.697106323095229e-08,2.8955614996212457e-08,8.483908876277478e-10,9.546574731624676e-12
16.95,1.2588472847991946e-08,3.692994151053671e-08,2.894525154578066e-08,8.474923650992048e-10,9.279014336679425e-12
16.96,1.2573358465870498e-08,3.691910828871663e-08,2.8924971429782198e-08,8.477161016844121e-10,9.525499798255996e-12
16.97,1.2551147326900044e-08,3.688984178460258e-08,2.8899256985042654e-08,8.466993586380833e-10,9.429665937209058e-12
16.98,1.254377133161354e-08,3.6866208873395016e-08,2.8874971088904723e-08,8.459432653354195e-10,9.551676187125758e-12
16.990000000000002,1.251479594815333e-08,3.6845557562869565e-08,2.886524654388677e-08,8.459133786368828e-10,9.510503132732006e-12
17.0,1.2531356126875268e-08,3.6824363519536525e-08,2.8845490469394493e-08,8.443813496911271e-10,9.537097427828034e-12
17.01,1.2550941080174021e-08,3.679066685131504e-08,2.881386867749823e-08,8.43611076049837e-10,9.533687459833642e-12
17.02,1.2537975564346443e-08,3.676976477401655e-08,2.8805294264956664e-08,8.434556383999659e-10,9.691640183194266e-12
17.03,1.2498076313537734e-08,3.67415647131675e-08,2.8776203173351653e-08,8.436313501448306e-10,9.392729999451429e-12
17.04,1.2482758037366771e-08,3.672766805397149e-08,2.875632966462423e-08,8.422685298719459e-10,9.482714388375772e-12
17.05,1.2483625370760318e-08,3.6698433025549595e-08,2.8746334016112822e-08,8.428606488682191e-10,9.48888346420411e-12
17.06,1.24864360540598e-08,3.666793516309609e-08,2.8726295544660668e-08,8.414165727301348e-10,9.43457960164965e-12
17.07,1.2487398464487776e-08,3.664657070257239e-08,2.8699385972416102e-08,8.39721027886527e-10,9.487981020077963e-12
17.080000000000002,1.2453642117604154e-08,3.6629739271193993e-08,2.8691301284797334e-08,8.411834141519697e-10,9.456786512469488e-12
17.09,1.2437878292318448e-08,3.659357731880684e-08,2.8663485297073323e-08,8.398397119831639e-10,9.546574591700083e-12
17.1,1.2445741803517456e-08,3.657554237516647e-08,2.8649858520582905e-08,8.402402256687944e-10,9.356123855631724e-12
17.11,1.2432373590841365e-08,3.6545914445651775e-08,2.8633466898168497e-08,8.388115573553754e-10,9.507552901032981e-12
17.12,1.243279352271816e-08,3.6528153777366096e-08,2.8606872890130554e-08,8.386174884183551e-10,9.369118075299025e-12
17.13,1.2424625454876552e-08,3.6503187875558445e-08,2.859380779470638e-08,8.371843447697473e-10,9.46293052325751e-12
17.14,1.2420404173335523e-08,3.6478244687380375e-08,2.8578613420341043e-08,8.360975480404123e-10,9.395578269784832e-12
17.150000000000002,1.2400791165211105e-08,3.6454120494186195e-08,2.855594234998119e-08,8.360585221129706e-10,9.573249451488982e-12
17.16,1.2394729988494625e-08,3.6426539648291894e-08,2.853718984750546e-08,8.351423328894959e-10,9.376215568162727e-12
17.17,1.2394733733203366e-08,3.640897349520787e-08,2.8520057452943373e-08,8.347711247691866e-10,9.494274211692718e-12
17.18,1.2358742127326567e-08,3.637730675236891e-08,2.8500815910371618e-08,8.347389783667705e-10,9.338739955045241e-12
17.19,1.2388397169637233e-08,3.6355493310558435e-08,2.8481984098201663e-08,8.336966970668598e-10,9.503774403608498e-12
17.2,1.2372978866532331e-08,3.633970919923918e-08,2.846378071184478e-08,8.337766426318603e-10,9.468284254507363e-12
17.21,1.2364013266868736e-08,3.630687185763995e-08,2.8444003668925166e-08,8.324778098537387e-10,9.427526895621976e-12
17.22,1.2364472569893368e-08,3.627835266922079e-08,2.842692876428509e-08,8.325823992975073e-10,9.32393262361815e-12
17.23,1.2316470986534979e-08,3.625912146999674e-08,2.840305380183274e-08,8.31664134678067e-10,9.380048928392044e-12
17.240000000000002,1.2336233501911262e-08,3.624229804304827e-08,2.8387834248530666e-08,8.316390020781035e-10,9.286666796120186e-12
17.25,1.2318242850013487e-08,3.6212358958802864e-08,2.836660713129742e-08,8.313795656927175e-10,9.354074284551148e-12
17.26,1.2320147130153886e-08,3.6194222078340077e-08,2.8351950651841406e-08,8.296784497779739e-10,9.423329923515321e-12
17.27,1.2301373042067198e-08,3.617455961168993e-08,2.8326954533727303e-08,8.296894398792713e-10,9.311575413715716e-12
17.28,1.231513831814306e-08,3.614586603808479e-08,2.8317443323406365e-08,8.300987190833817e-10,9.198569364772754e-12
17.29,1.2290163941505945e-08,3.612738505165067e-08,2.8301493241365166e-08,8.29449297213194e-10,9.33414024601852e-12
17.3,1.2279286703698939e-08,3.610167915205988e-08,2.828079772481339e-08,8.288866122657116e-10,9.34836202172205e-12
17.31,1.2295372535852218e-08,3.6076616485842014e-08,2.8270420317860498e-08,8.282832948614978e-10,9.235533389931265e-12
17.32,1.226901917458664e-08,3.606311381253065e-08,2.8255653663686595e-08,8.275999727156885e-10,9.35965440330134e-12
17.330000000000002,1.2261015825895423e-08,3.603680272141603e-08,2.8230717111377437e-08,8.258193858296853e-10,9.338513669771972e-12
17.34,1.2242135273661196e-08,3.6014490172858796e-08,2.8208997081262052e-08,8.269506498821075e-10,9.377196461547973e-12
17.35,1.2244701022896297e-08,3.5985039294623434e-08,2.8200554739213414e-08,8.260409438239037e-10,9.361753425755775e-12
17.36,1.2256803786770334e-08,3.5966938159423685e-08,2.8179443507093747e-08,8.259676311762964e-10,9.334351203816648e-12
17.37,1.22434331839794e-08,3.595454426880482e-08,2.816582420983352e-08,8.253151619319529e-10,9.191129336098913e-12
17.38,1.222230828891844e-08,3.592158107405176e-08,2.813808923566125e-08,8.232575642128735e-10,9.373829415697012e-12
17.39,1.2209308596968834e-08,3.589885549204727e-08,2.8124872764979788e-08,8.231224430129759e-10,9.326111593475998e-12
17.400000000000002,1.2197582084005638e-08,3.5874338049660585e-08,2.8106351617585324e-08,8.230857432040456e-10,9.148659254529494e-12
17.41,1.2224848825313735e-08,3.5853275521666835e-08,2.8086039634040127e-08,8.235165868593083e-10,9.219238258736526e-12
17.42,1.2204366298490403e-08,3.5837718750728037e-08,2.8074364274787408e-08,8.217152789369168e-10,9.190382650922656e-12
17.43,1.2191167448311616e-08,3.5802919213412754e-08,2.805339330049488e-08,8.215248801575564e-10,9.3015032155403e-12
17.44,1.2141493505275175e-08,3.580286001045795e-08,2.8033432973061417e-08,8.217340371017253e-10,9.242581704113299e-12
17.45,1.2170345226566768e-08,3.576834287289425e-08,2.8018279221196883e-08,8.211416549289385e-10,9.235797099651843e-12
17.46,1.217087071272401e-08,3.573603375788262e-08,2.7999280190263837e-08,8.20695491583324e-10,9.28116943566035e-12
17.47,1.2173958007816556e-08,3.572435607349912e-08,2.7981011274330378e-08,8.196436503366346e-10,9.18206593378876e-12
17.48,1.2161797002292197e-08,3.570893530369889e-08,2.797072808256255e-08,8.188090209917091e-10,9.223497819677293e-12
17.490000000000002,1.213262149678406e-08,3.5685896686793834e-08,2.7946576892813982e-08,8.191528574060922e-10,8.963763292926633e-12
17.5,1.211319916428769e-08,3.5667310923154035e-08,2.7935937946674544e-08,8.182516759996441e-10,9.327893827410013e-12
17.51,1.2132011423291778e-08,3.5634917674776235e-08,2.7919667522393327e-08,8.181115339855278e-10,9.164381222803115e-12
17.52,1.2138500729033317e-08,3.562306760628544e-08,2.7902477682878747e-08,8.169571973295367e-10,9.165333017882464e-12
17.53,1.2142673604332737e-08,3.559828656551822e-08,2.788476263630763e-08,8.161271916527342e-10,9.109064392268571e-12
17.54,1.2099105479864854e-08,3.5584275668672175e-08,2.787516432510537e-08,8.169807620291018e-10,9.223532214820013e-12
17.55,1.2105169181633785e-08,3.5544372900773995e-08,2.7852224225913053e-08,8.163467526339101e-10,9.152754712812219e-12
17.56,1.2083010649649706e-08,3.553220424553701e-08,2.783223627955724e-08,8.156572176487476e-10,9.047607617208913e-12
17.57,1.2093977260171045e-08,3.55046110887489e-08,2.7818385473939675e-08,8.151418754799483e-10,9.162626859923246e-12
17.580000000000002,1.2096495724329892e-08,3.548882774500734e-08,2.7797294627755316e-08,8.140462083152199e-10,9.119198429018662e-12
17.59,1.2043702206068675e-08,3.547366543585618e-08,2.778283905035019e-08,8.129232482400271e-10,9.130501134522509e-12
17.6,1.2049899777685178e-08,3.54522610865944e-08,2.7766018520050626e-08,8.128716642080428e-10,9.156218300797961e-12
17.61,1.2044174520356799e-08,3.542715966674996e-08,2.775337170777294e-08,8.133852223542116e-10,9.149366539330323e-12
17.62,1.2054821576662195e-08,3.539932190377592e-08,2.7731030386833437e-08,8.125739573821542e-10,9.165170928246533e-12
17.63,1.205280901996959e-08,3.538967715858162e-08,2.7713810166358778e-08,8.1141898484732e-10,9.101343345023217e-12
17.64,1.202690432622196e-08,3.53701031378801e-08,2.7699343362558473e-08,8.117145366205977e-10,9.22849291107833e-12
17.650000000000002,1.202796976649635e-08,3.535797656966064e-08,2.7690544041523418e-08,8.113319575414314e-10,9.075663218887028e-12
17.66,1.2020917742848251e-08,3.5326203410058784e-08,2.7679216991828983e-08,8.110845063324043e-10,9.07804947738613e-12
17.67,1.204074278711404e-08,3.530928114513435e-08,2.7659354084090966e-08,8.094081447144499e-10,9.148556942181916e-12
17.68,1.1997185055179109e-08,3.528643285750644e-08,2.764121314190572e-08,8.084609122385652e-10,9.058581340381367e-12
17.69,1.1987363972437733e-08,3.527534908716008e-08,2.7622811994430555e-08,8.083962637615438e-10,9.2796641667211e-12
17.7,1.1980625669980818e-08,3.5242606430072793e-08,2.761009355679721e-08,8.079610929262675e-10,9.137312437335105e-12
17.71,1.1987747370756982e-08,3.52346357207363e-08,2.7585548817915086e-08,8.079782439374307e-10,9.06144969394782e-12
17.72,1.1982031373947964e-08,3.51957537346831e-08,2.7580846368793048e-08,8.077152720161592e-10,9.014666685884343e-12
17.73,1.1978397662958074e-08,3.518827193639214e-08,2.756635725749828e-08,8.073511733519664e-10,9.192726817752953e-12
17.740000000000002,1.1970053830411316e-08,3.517064936145448e-08,2.7545469772842854e-08,8.07355146251936e-10,9.085264187868055e-12
17.75,1.1963542515286568e-08,3.514512753140927e-08,2.7528750411340105e-08,8.06227850635139e-10,9.202418090102436e-12
17.76,1.1954165124138385e-08,3.5133493406804165e-08,2.7515082163706764e-08,8.06268733629377e-10,9.122345837647575e-12
17.77,1.1967935179793663e-08,3.509902193766961e-08,2.7492095730697213e-08,8.048773471714362e-10,9.133636637136956e-12
17.78,1.194067597065855e-08,3.507636973393102e-08,2.7483381551458326e-08,8.039022587259132e-10,9.10778178118073e-12
17.79,1.1923365034393277e-08,3.507756376549709e-08,2.746886675128454e-08,8.044188667600743e-10,8.975257633584281e-12
17.8,1.192237579325611e-08,3.5043682842573455e-08,2.7444601030484352e-08,8.056680686642934e-10,9.079494237458239e-12
17.81,1.1919281768242028e-08,3.5029275886910643e-08,2.7433009697572195e-08,8.029853418667021e-10,9.028563275771484e-12
17.82,1.193072822460091e-08,3.5012331352014405e-08,2.7420013850960795e-08,8.031171615411221e-10,8.970166841488434e-12
17.830000000000002,1.1906737726028041e-08,3.49848205707577e-08,2.740246420710654e-08,8.038276309907635e-10,9.000040397407621e-12
17.84,1.1904411673112834e-08,3.497033676551739e-08,2.7386472796948487e-08,8.020780678750831e-10,8.902659240427095e-12
17.85,1.188223653611878e-08,3.4952778744430256e-08,2.7378337193674845e-08,8.015763157202353e-10,8.897750247637456e-12
17.86,1.189430048906307e-08,3.493157572853745e-08,2.7367430475599286e-08,8.017361374793065e-10,9.055479031329395e-12
17.87,1.1889667392364672e-08,3.491567342559289e-08,2.7347806659126204e-08,8.005896368652432e-10,8.96030694378356e-12
17.88,1.189881496847539e-08,3.4890607289761615e-08,2.7329024117055355e-08,8.010584167272777e-10,9.020852815313386e-12
17.89,1.185162880927562e-08,3.4867889740684334e-08,2.731314131766206e-08,7.990156129684171e-10,8.949603399441517e-12
17.900000000000002,1.183846654122836e-08,3.485197314707093e-08,2.7299670421742254e-08,7.99193953339544e-10,8.960706162599007e-12
17.91,1.1850623416516001e-08,3.4833181746334474e-08,2.728762013794241e-08,7.986629868118026e-10,8.869900073004267e-12
17.92,1.1852845212609267e-08,3.480737321424029e-08,2.727451847938067e-08,7.985510767717589e-10,9.04272735786754e-12
17.93,1.1844236262079444e-08,3.4791912953685496e-08,2.725306395256562e-08,7.980684437480139e-10,9.045863133884746e-12
17.94,1.183220447706486e-08,3.477800577401826e-08,2.7241597976246904e-08,7.971813993431319e-10,8.828966669261188e-12
17.95,1.1813383292357926e-08,3.474659599137848e-08,2.722554349174066e-08,7.969572672140403e-10,8.98448201265849e-12
17.96,1.181609115143232e-08,3.4740770280541944e-08,2.7214361117951324e-08,7.966602291315255e-10,9.030536018419591e-12
17.97,1.1821749797598673e-08,3.4711917180125404e-08,2.7194914343026584e-08,7.971196961368274e-10,8.927009272464625e-12
17.98,1.1818295495893158e-08,3.470890477356866e-08,2.717840421424685e-08,7.959454267825346e-10,8.935893274957055e-12
17.990000000000002,1.181031768887482e-08,3.468167027559285e-08,2.7162220084427962e-08,7.94735582953388e-10,8.90492570846337e-12
18.0,1.1775387648443617e-08,3.467416331440642e-08,2.7153857698599016e-08,7.956190603059004e-10,8.955999636660911e-12
18.01,1.1793816022024667e-08,3.465422222407333e-08,2.7136634069092675e-08,7.950779272722133e-10,9.188242700472497e-12
18.02,1.1803584737408124e-08,3.4628973109963485e-08,2.712995393192255e-08,7.94088129227737e-10,8.857349439581086e-12
18.03,1.1788043046836965e-08,3.4626330946524777e-08,2.7113665399309797e-08,7.941977626166854e-10,8.840706984973314e-12
18.04,1.175537936411707e-08,3.459184496163171e-08,2.7094704118286447e-08,7.933792201223066e-10,8.983967588342345e-12
18.05,1.1766850086237553e-08,3.4582512123151764e-08,2.7087098737828445e-08,7.934540221373498e-10,8.918232446475946e-12
18.06,1.1774205794504026e-08,3.4551691039033146e-08,2.7066470459685627e-08,7.925381784980815e-10,8.901478453065549e-12
18.07,1.1737132436383159e-08,3.452820396451139e-08,2.705872429510746e-08,7.921048036073805e-10,8.797592243663351e-12
18.080000000000002,1.1739707631148894e-08,3.4520860032095836e-08,2.7046773850717138e-08,7.926790466113453e-10,8.955273834016983e-12
18.09,1.1758372710861169e-08,3.449173269087792e-08,2.703512278800922e-08,7.913337280465773e-10,8.747881565433926e-12
18.1,1.1721323999878276e-08,3.447683064269888e-08,2.7013750427669806e-08,7.908379144334262e-10,8.768690731929887e-12
18.11,1.1743905694911761e-08,3.446252144366069e-08,2.699896517169135e-08,7.909063249475514e-10,8.964370595811461e-12
18.12,1.1750137036090913e-08,3.4437325743755504e-08,2.698016388062643e-08,7.904228796922388e-10,9.021477468281573e-12
18.13,1.1716262950005199e-08,3.4427663545644666e-08,2.6971419973274577e-08,7.901094576885273e-10,8.835788075091206e-12
18.14,1.1709380805044615e-08,3.4409289465739025e-08,2.695761492434135e-08,7.892809919868182e-10,8.851656267395326e-12
18.150000000000002,1.169647280761168e-08,3.4388060625340347e-08,2.694330915099772e-08,7.891245920179115e-10,8.846630307112379e-12
18.16,1.1685462305039989e-08,3.4374379092273214e-08,2.692548998022431e-08,7.883346727135878e-10,8.817265855427756e-12
18.17,1.1697634200397913e-08,3.436274830901343e-08,2.691661729245588e-08,7.885255367294804e-10,8.908655462444802e-12
18.18,1.1690329437128819e-08,3.4346336374339445e-08,2.6904548690303136e-08,7.881690779822986e-10,8.947127552550584e-12
18.19,1.1686455464311475e-08,3.4326180676408824e-08,2.6884704345709798e-08,7.879852505942464e-10,8.81082268229092e-12
18.2,1.1662094006901445e-08,3.430720814068515e-08,2.6872488833069418e-08,7.876067818549929e-10,8.857352639073446e-12
18.21,1.16655189947531e-08,3.4297139509023094e-08,2.6862156965112486e-08,7.86805903482845e-10,8.818879873177499e-12
18.22,1.1671009007876674e-08,3.427395234780027e-08,2.685054105485964e-08,7.872759639068574e-10,8.906389553250698e-12
18.23,1.1661185428184383e-08,3.426042671094408e-08,2.683141320248321e-08,7.85487827454844e-10,8.85221385721256e-12
18.240000000000002,1.1660519031911414e-08,3.422513328631214e-08,2.682968732338369e-08,7.856671586756725e-10,8.949789725849864e-12
18.25,1.1626126309825423e-08,3.4219349927468035e-08,2.6796561054401224e-08,7.860275741844904e-10,8.845066449364909e-12
18.26,1.1632069023566855e-08,3.4204020726921015e-08,2.679139363928059e-08,7.850968271783877e-10,8.822894257239045e-12
18.27,1.1650342143719632e-08,3.4188470989089464e-08,2.678455325294892e-08,7.841460493586287e-10,8.910427668769165e-12
18.28,1.1617331387452015e-08,3.417544534015444e-08,2.6762883876536572e-08,7.832553067746566e-10,8.945945610845733e-12
18.29,1.1640154296629064e-08,3.4149265932064724e-08,2.675924589862965e-08,7.834162634181169e-10,8.693812746398562e-12
18.3,1.1596593248193029e-08,3.414382622408547e-08,2.6748287519360083e-08,7.843428987180204e-10,8.81402867311226e-12
18.31,1.159385210312906e-08,3.4110983796427346e-08,2.6729194293792884e-08,7.825909827728146e-10,8.837122301726486e-12
18.32,1.1590492625150855e-08,3.4108449786790565e-08,2.670915109097612e-08,7.825159242038337e-10,8.712062646972406e-12
18.330000000000002,1.1620566022421322e-08,3.409311020575642e-08,2.6698178845533053e-08,7.820348781844896e-10,8.824252020944726e-12
18.34,1.1609580208568805e-08,3.4075328078684905e-08,2.668714840782195e-08,7.816397878494476e-10,8.889107185950148e-12
18.35,1.1587648063709204e-08,3.4051741213037256e-08,2.667534423516164e-08,7.81197296017446e-10,8.848421674146046e-12
18.36,1.1578398403672099e-08,3.403203341652463e-08,2.66632030124422e-08,7.814543607878664e-10,8.598681047105757e-12
18.37,1.1579175714104712e-08,3.402132533014365e-08,2.6650484405740183e-08,7.809127735756158e-10,8.754059360662731e-12
18.38,1.1580379830374149e-08,3.400043774273296e-08,2.663772379961589e-08,7.803320340609751e-10,8.79475120923093e-12
18.39,1.1574461495911999e-08,3.398867799624272e-08,2.6617957135855843e-08,7.798735195297181e-10,8.761640592348689e-12
18.400000000000002,1.157618686001928e-08,3.39702523447947e-08,2.6608952958690986e-08,7.786242407441682e-10,8.746952746055498e-12
18.41,1.1547673796582017e-08,3.3953237863279124e-08,2.6593211241139877e-08,7.801739490040812e-10,8.777384267582381e-12
18.42,1.1555100746805772e-08,3.3944379493902597e-08,2.6586250765835334e-08,7.791458718802243e-10,8.798363565050799e-12
18.43,1.1543112415006958e-08,3.3922784700071145e-08,2.6572081358129736e-08,7.784260451708872e-10,8.792923280102825e-12
18.44,1.1546815127620795e-08,3.3916010284516296e-08,2.656335127448904e-08,7.782913822598618e-10,8.738254271879245e-12
18.45,1.1528245199642919e-08,3.38909992732451e-08,2.6547782172173903e-08,7.77280585989691e-10,8.655303130539685e-12
18.46,1.1526849609423433e-08,3.388361749026795e-08,2.653942603410382e-08,7.773960133288194e-10,8.758015804100923e-12
18.47,1.1532747843051519e-08,3.386129977935179e-08,2.6521625017900235e-08,7.768339259796138e-10,8.821506582512071e-12
18.48,1.1525489271326556e-08,3.384164122769233e-08,2.651471622284123e-08,7.7615875417778e-10,8.805283346014566e-12
18.490000000000002,1.1495587397482694e-08,3.38276588695535e-08,2.6496488454016487e-08,7.761969734287063e-10,8.6840095180238e-12
18.5,1.1492926865897253e-08,3.382595863226216e-08,2.6489089947054725e-08,7.767027817206813e-10,8.769474391469596e-12
18.51,1.149272926410088e-08,3.379208801254449e-08,2.6471791509063602e-08,7.75980466993876e-10,8.656641881682017e-12
18.52,1.1495534920078924e-08,3.377358901073683e-08,2.6454290556712874e-08,7.753379939415358e-10,8.616585295339146e-12
18.53,1.148704425880275e-08,3.377136957785171e-08,2.6452676695422296e-08,7.755371151459373e-10,8.789617580452427e-12
18.54,1.1478644896996875e-08,3.374748242433848e-08,2.6429074645952158e-08,7.734325856529751e-10,8.705514474012263e-12
18.55,1.1468799945672484e-08,3.3736464206053656e-08,2.642872596212681e-08,7.744970623895925e-10,8.663206961991717e-12
18.56,1.1466034686439578e-08,3.3715885925387706e-08,2.6408001890818043e-08,7.733924316555119e-10,8.674318707417761e-12
18.57,1.1493685125282148e-08,3.370147209016116e-08,2.640000127340466e-08,7.72491318090846e-10,8.75000907215546e-12
18.580000000000002,1.1472323709546052e-08,3.367981996558557e-08,2.638690016363822e-08,7.725452136423824e-10,8.671435152621869e-12
18.59,1.1482687643896092e-08,3.36813955713664e-08,2.63782135070421e-08,7.728253525089253e-10,8.809975993738057e-12
18.6,1.1444053469640978e-08,3.3648038328495004e-08,2.636002381309447e-08,7.724858338169981e-10,8.514071163596391e-12
18.61,1.1445440008059716e-08,3.3649945025233634e-08,2.636091234701961e-08,7.719436293181934e-10,8.741446620873955e-12
18.62,1.1420798935960212e-08,3.361965142307336e-08,2.6343657029060034e-08,7.719523898007358e-10,8.634831292300886e-12
18.63,1.1437658315855982e-08,3.361455252891503e-08,2.6322637357074998e-08,7.711800069063787e-10,8.690599492457972e-12
18.64,1.1436983543979865e-08,3.3598985584078445e-08,2.632385526747439e-08,7.708723504236759e-10,8.746217347498733e-12
18.650000000000002,1.1427547478004647e-08,3.358775689905354e-08,2.6306401760468664e-08,7.70274866389354e-10,8.689616093296361e-12
18.66,1.1416898211983388e-08,3.357613603198595e-08,2.629793288489242e-08,7.70507768411536e-10,8.561244576919625e-12
18.67,1.1405271278800341e-08,3.355833385396933e-08,2.6286557282513503e-08,7.698556150469475e-10,8.653245857219172e-12
18.68,1.1428798630200577e-08,3.3538760483841084e-08,2.6272172739635973e-08,7.68941800421287e-10,8.69715557910878e-12
18.69,1.1426320816158787e-08,3.351579586160921e-08,2.6263086980695457e-08,7.696356799723708e-10,8.564109289512871e-12
18.7,1.1398539729483078e-08,3.3506949099881004e-08,2.624325634782072e-08,7.685903207047264e-10,8.69019122648227e-12
18.71,1.1390523240668048e-08,3.3496592845043334e-08,2.6232909065492447e-08,7.681210624650013e-10,8.643139068101473e-12
18.72,1.1388273634937783e-08,3.3480499652959094e-08,2.6224006324932703e-08,7.682068187381226e-10,8.799756197947205e-12
18.73,1.1393625970326609e-08,3.3462832553560747e-08,2.6209885445816006e-08,7.675686008151965e-10,8.664066034839938e-12
18.740000000000002,1.1393084541230715e-08,3.345017088014075e-08,2.620232921345628e-08,7.672948151340097e-10,8.656014099874272e-12
18.75,1.1382125564573253e-08,3.3434685685090296e-08,2.6185448992163566e-08,7.667931016154109e-10,8.600689220745927e-12
18.76,1.1377662233113922e-08,3.341935390322488e-08,2.618025974116136e-08,7.666037883790419e-10,8.649868154687979e-12
18.77,1.1341296991649086e-08,3.340916122701372e-08,2.6170179057609758e-08,7.663260787818682e-10,8.678551706669905e-12
18.78,1.1360162723609747e-08,3.339799109844826e-08,2.615657730081176e-08,7.658778936736995e-10,8.606347371981434e-12
18.79,1.1354723151629051e-08,3.338294574262161e-08,2.614474630383035e-08,7.663295253295668e-10,8.684805764525514e-12
18.8,1.1353778461343062e-08,3.3359995324617156e-08,2.613640802564428e-08,7.65520062077026e-10,8.50911100527344e-12
18.81,1.1353764644041446e-08,3.33585253023816e-08,2.6137729145628378e-08,7.649105841449167e-10,8.666536119317068e-12
18.82,1.1332161529851815e-08,3.334162422474638e-08,2.611091459288631e-08,7.647263427767143e-10,8.617536668106762e-12
18.830000000000002,1.1360103021394322e-08,3.330903574330458e-08,2.6102404730460204e-08,7.638297482765776e-10,8.621583849925644e-12
18.84,1.1325557916279283e-08,3.330607274773083e-08,2.609409606906215e-08,7.636897668353847e-10,8.548414198516582e-12
18.85,1.1330687145814631e-08,3.329119386343294e-08,2.6083317090285905e-08,7.636635156388091e-10,8.695276585953867e-12
18.86,1.131826635176481e-08,3.328137542194276e-08,2.607175818416541e-08,7.638699914646545e-10,8.42505122305967e-12
18.87,1.1324599869371464e-08,3.327136055951248e-08,2.6055724658554203e-08,7.638465629171072e-10,8.61128338887298e-12
18.88,1.1306255023118855e-08,3.32583870742682e-08,2.6051905967937484e-08,7.625445666955876e-10,8.564869478698895e-12
18.89,1.1317738418574392e-08,3.3237615670468925e-08,2.603262052240936e-08,7.618608992002977e-10,8.60992422586347e-12
18.900000000000002,1.1303682939475007e-08,3.322745214154993e-08,2.6029451860079997e-08,7.625106955220128e-10,8.475254236794818e-12
18.91,1.1292124045068627e-08,3.321298717147969e-08,2.6009929353853582e-08,7.626103101744065e-10,8.499715576875838e-12
18.92,1.1305263746561627e-08,3.3198387573237665e-08,2.5999747527261635e-08,7.614136353110895e-10,8.593752136345819e-12
18.93,1.1308357842838347e-08,3.3189700437295104e-08,2.5999735065220332e-08,7.614917705363952e-10,8.73776249324506e-12
18.94,1.1290180740720505e-08,3.317686563447996e-08,2.5979468086273245e-08,7.611726399640148e-10,8.58279917459839e-12
18.95,1.1295156805707682e-08,3.316078274664577e-08,2.5977596051655043e-08,7.600435622059401e-10,8.57735188668664e-12
18.96,1.1286002309031085e-08,3.3142881242280096e-08,2.5965196194372777e-08,7.604219861375808e-10,8.589315642554092e-12
18.97,1.1269771831296724e-08,3.312446748891793e-08,2.5956131191527295e-08,7.601022928051543e-10,8.4897828435679e-12
18.98,1.1284126421190237e-08,3.312111733904203e-08,2.5938214198363085e-08,7.602723590590205e-10,8.471345930402903e-12
18.990000000000002,1.1267636250250989e-08,3.3106635337129005e-08,2.5932332195004703e-08,7.593609169265144e-10,8.522850102463099e-12
19.0,1.1249352104950392e-08,3.308745717277226e-08,2.5925447222213114e-08,7.589737560593275e-10,8.620058756525075e-12
19.01,1.1240742400636903e-08,3.3075944662434875e-08,2.5907669939083002e-08,7.585832826652483e-10,8.432987716329049e-12
19.02,1.125956178095359e-08,3.3061459203701416e-08,2.590368773407759e-08,7.583971213305154e-10,8.617246404126816e-12
19.03,1.124070311882782e-08,3.305822364134093e-08,2.589124928719664e-08,7.582264002773835e-10,8.56295623414498e-12
19.04,1.1252586818663341e-08,3.304027293448708e-08,2.5877306738694527e-08,7.57984761758319e-10,8.607824271134081e-12
19.05,1.1237491337154583e-08,3.301888109282377e-08,2.5870753437407918e-08,7.579899653417583e-10,8.551977873723357e-12
19.06,1.122468194919466e-08,3.301602868931518e-08,2.5862413546185644e-08,7.575449493696866e-10,8.517772660812626e-12
19.07,1.1228324147321086e-08,3.3002718763003656e-08,2.584566738958695e-08,7.575841444536128e-10,8.56576928826167e-12
19.080000000000002,1.1229333962948299e-08,3.2980538945681357e-08,2.583448714095996e-08,7.577052040018421e-10,8.47797696971155e-12
19.09,1.1214383426321274e-08,3.297906148092864e-08,2.5836476956502215e-08,7.5660908310601e-10,8.50253571559325e-12
19.1,1.1225114582460644e-08,3.2957729236426635e-08,2.5813088844563558e-08,7.563410537962561e-10,8.553263983093287e-12
19.11,1.12051865181896e-08,3.294583105337556e-08,2.580443880022726e-08,7.556721566246889e-10,8.478317780905595e-12
19.12,1.1190625066149507e-08,3.293756342557565e-08,2.5797341710319284e-08,7.552123666134379e-10,8.462729481070548e-12
19.13,1.1201795255027043e-08,3.291868854278748e-08,2.578926645298353e-08,7.550338876261786e-10,8.610324897011854e-12
19.14,1.120148181504134e-08,3.2921039043488e-08,2.577562977468487e-08,7.558304433987411e-10,8.591076866511532e-12
19.150000000000002,1.1201501252787067e-08,3.2900545448829056e-08,2.5773513241816035e-08,7.554282464492094e-10,8.506755229398866e-12
19.16,1.1205437468659459e-08,3.2889929003297406e-08,2.5760776332503647e-08,7.548550550897785e-10,8.481770084323756e-12
19.17,1.1181307704819581e-08,3.2875134005289785e-08,2.5755402567823204e-08,7.536619941414022e-10,8.571896387199109e-12
19.18,1.1174222634299052e-08,3.2865689876261826e-08,2.5742343186402302e-08,7.546310653545067e-10,8.47104482861317e-12
19.19,1.1198585478958717e-08,3.2846922041146986e-08,2.573681889541821e-08,7.531438463375058e-10,8.346039837088834e-12
19.2,1.118675871861621e-08,3.284100839695815e-08,2.572503962623823e-08,7.532596570912856e-10,8.482985869511384e-12
19.21,1.1172286173446666e-08,3.2826471923683546e-08,2.5712796496680587e-08,7.528944777008802e-10,8.55191442696145e-12
19.22,1.1148983919557476e-08,3.280698406519861e-08,2.5705295521977108e-08,7.533450970619787e-10,8.417823021131744e-12
19.23,1.1147418109965463e-08,3.28063843828981e-08,2.5699340677757972e-08,7.521479257872039e-10,8.455269143870458e-12
19.240000000000002,1.1158583179595971e-08,3.2785242974035357e-08,2.5682403124294605e-08,7.522541670935422e-10,8.428648892213612e-12
19.25,1.1161232725978182e-08,3.2781157241148104e-08,2.5679087609855707e-08,7.513937222278934e-10,8.482012947016794e-12
19.26,1.115210143766761e-08,3.276993225867889e-08,2.5671794640997583e-08,7.520207181011672e-10,8.502915560294141e-12
19.27,1.1141846330518258e-08,3.2750263737319e-08,2.5649026864123288e-08,7.517581580403435e-10,8.502218492975738e-12
19.28,1.1132046945652326e-08,3.2742991670966824e-08,2.5642061492274415e-08,7.506141719384439e-10,8.35336979380576e-12
19.29,1.1140231560772472e-08,3.2732464325765127e-08,2.5635034369410082e-08,7.515371638740527e-10,8.453850261280584e-12
19.3,1.1152571413689344e-08,3.272136342849675e-08,2.562581198089257e-08,7.505185667286895e-10,8.431984892571516e-12
19.31,1.1119711854738171e-08,3.269675458016228e-08,2.5621235646727007e-08,7.498156246380472e-10,8.406340223519123e-12
19.32,1.111826245621884e-08,3.268857573285199e-08,2.561308997724656e-08,7.50894933387956e-10,8.322801234809846e-12
19.330000000000002,1.1118548302781921e-08,3.267436882970695e-08,2.5597754475031796e-08,7.491077618672966e-10,8.365457601780018e-12
19.34,1.111600054534989e-08,3.266996928369658e-08,2.559681520080433e-08,7.492478662090233e-10,8.455051702117213e-12
19.35,1.1127601204102069e-08,3.2652604955308534e-08,2.558295343565601e-08,7.491871975952242e-10,8.393862572092622e-12
19.36,1.11022186844422e-08,3.264792033283961e-08,2.557100847250569e-08,7.481066760461111e-10,8.486293764422499e-12
19.37,1.1103201631804893e-08,3.263942410325593e-08,2.5568691603576024e-08,7.490260970562752e-10,8.509912248295555e-12
19.38,1.1105776157550987e-08,3.263699900147238e-08,2.5558271262546663e-08,7.488527911362147e-10,8.421031806406192e-12
19.39,1.109949409902826e-08,3.261206901089102e-08,2.554235665734572e-08,7.47865964006385e-10,8.465651875987968e-12
19.400000000000002,1.1112085684032512e-08,3.2601382772969026e-08,2.5538915507776926e-08,7.474892308105443e-10,8.462863298096632e-12
19.41,1.1093479338636023e-08,3.2591017501781444e-08,2.5531915383163208e-08,7.478611523676234e-10,8.401609889133301e-12
19.42,1.1072751227041523e-08,3.257211252945036e-08,2.551611570137134e-08,7.474031709918305e-10,8.511812625071939e-12
19.43,1.10879273747756e-08,3.2570171864442e-08,2.5512254710088696e-08,7.470031533722499e-10,8.482008712514027e-12
19.44,1.1069770329247135e-08,3.2555095869770286e-08,2.5500894975631005e-08,7.473772816610279e-10,8.349387527467278e-12
19.45,1.1090651531885213e-08,3.2545126552586135e-08,2.54856936641224e-08,7.475435562256155e-10,8.311767708993283e-12
19.46,1.1071722208330412e-08,3.253036956918084e-08,2.5486762615051884e-08,7.466217441582224e-10,8.447390304042889e-12
19.47,1.1053425953539614e-08,3.2520250045530955e-08,2.5475585255128338e-08,7.472324641803199e-10,8.399486367599527e-12
19.48,1.1054979450215209e-08,3.2506192779929636e-08,2.546840634924916e-08,7.46142642530567e-10,8.4836202102614e-12
19.490000000000002,1.106519555022721e-08,3.249993701064019e-08,2.545692740871485e-08,7.462603258348384e-10,8.361931641431213e-12
19.5,1.1078065964023779e-08,3.2489229146969326e-08,2.5448266708050586e-08,7.459489709410867e-10,8.41845079814e-12
19.51,1.105358835699565e-08,3.2479974731885464e-08,2.5448392788603063e-08,7.446761606128834e-10,8.386736146301284e-12
19.52,1.1042888164365442e-08,3.2466423596921496e-08,2.5428008008965225e-08,7.446304899478549e-10,8.451934238110162e-12
19.53,1.1037907594286475e-08,3.245820583453746e-08,2.5431048584926152e-08,7.444298397731031e-10,8.353100313761483e-12
19.54,1.1049717669345796e-08,3.245450494441761e-08,2.541657316724467e-08,7.437943039522689e-10,8.348263815970767e-12
19.55,1.104201182303169e-08,3.244139835238609e-08,2.540652961783206e-08,7.441452059005396e-10,8.451981709476891e-12
19.56,1.1032237462241187e-08,3.242827564919471e-08,2.5408207756184906e-08,7.435444537505783e-10,8.411994913372617e-12
19.57,1.1024478212350382e-08,3.241451114964307e-08,2.5398104741851473e-08,7.435468935194634e-10,8.28487199934004e-12
19.580000000000002,1.1016614580776536e-08,3.24099516748616e-08,2.5381977650754017e-08,7.438946948712164e-10,8.411249477387922e-12
19.59,1.102572344762505e-08,3.240324669466983e-08,2.5377831218662382e-08,7.425316436854556e-10,8.362593147694121e-12
19.6,1.1019146559307784e-08,3.238811712041648e-08,2.536516358925726e-08,7.43987282068997e-10,8.353374339038611e-12
19.61,1.1026955214388088e-08,3.238733664656652e-08,2.5362342223303116e-08,7.43158114613794e-10,8.27166035840018e-12
19.62,1.102085178645424e-08,3.236258214531381e-08,2.535470841955709e-08,7.428689308511667e-10,8.4481570286718e-12
19.63,1.1000237296091522e-08,3.23575467972197e-08,2.5342147406425572e-08,7.417300968641466e-10,8.354591359653267e-12
19.64,1.1025711104171099e-08,3.234923737908121e-08,2.5330103759240208e-08,7.4213850593837e-10,8.32885054562748e-12
19.650000000000002,1.1004251632753781e-08,3.2335485258154814e-08,2.532740182872517e-08,7.419938698646639e-10,8.386728751673037e-12
19.66,1.0992938229671125e-08,3.232334746699022e-08,2.5313646515527337e-08,7.413071567317049e-10,8.342186687241333e-12
19.67,1.0994739610706263e-08,3.230813818847519e-08,2.5310405247758765e-08,7.414684548781608e-10,8.386332942718866e-12
19.68,1.0981140387761528e-08,3.2306745331498766e-08,2.530345163714365e-08,7.410975209042145e-10,8.453414153144216e-12
19.69,1.0982260291850369e-08,3.229332588338606e-08,2.5294296275486004e-08,7.403287201026462e-10,8.305511932257224e-12
19.7,1.098501513247321e-08,3.229057495051416e-08,2.5289045137117065e-08,7.410813763391586e-10,8.298180305167972e-12
19.71,1.098368077882585e-08,3.2269968132014565e-08,2.5284434378857882e-08,7.407893176179204e-10,8.381650243223262e-12
19.72,1.0984865152558904e-08,3.2268421761499474e-08,2.5271937518057175e-08,7.395349488658762e-10,8.322092068969322e-12
19.73,1.0979076037457908e-08,3.225943929271802e-08,2.52734028796261e-08,7.397794075638162e-10,8.292343665013286e-12
19.740000000000002,1.0985205915478898e-08,3.2250783354574565e-08,2.5263921054734162e-08,7.397434206842993e-10,8.331379801815678e-12
19.75,1.0985543600523109e-08,3.2238590701905224e-08,2.5253892603256846e-08,7.39794142670041e-10,8.378232408023035e-12
19.76,1.0975468692296728e-08,3.2216848276166564e-08,2.5245907165289672e-08,7.386847958052766e-10,8.349057346485057e-12
19.77,1.095300693403965e-08,3.222196066160405e-08,2.523688284974242e-08,7.393219455400925e-10,8.31546961532751e-12
19.78,1.0953452162168717e-08,3.2212953477886235e-08,2.52299591765088e-08,7.389203605908159e-10,8.249184751607238e-12
19.79,1.0958222511907087e-08,3.2197969672788226e-08,2.5222464568906947e-08,7.386468912041437e-10,8.349227942879869e-12
19.8,1.0955025464292528e-08,3.218135866514152e-08,2.5213526693776673e-08,7.386159006131548e-10,8.295064914131306e-12
19.81,1.0953323711989978e-08,3.2182065284194384e-08,2.5202196849744322e-08,7.380748930544657e-10,8.27549392516953e-12
19.82,1.0945456409967296e-08,3.2163885657793706e-08,2.519933804621499e-08,7.380396661647273e-10,8.389922784719906e-12
19.830000000000002,1.093774808001569e-08,3.2159527264226485e-08,2.5186020239704876e-08,7.381312359313679e-10,8.319318982067357e-12
19.84,1.0938648920076172e-08,3.214586558101286e-08,2.5180098955465072e-08,7.376228733663142e-10,8.398253503967022e-12
19.85,1.094625407950238e-08,3.214644634652207e-08,2.5181967211536267e-08,7.370090373670268e-10,8.308544212919588e-12
19.86,1.0948599933209446e-08,3.213185898018146e-08,2.5162117442683444e-08,7.375291374211436e-10,8.251223080950568e-12
19.87,1.0917612030413654e-08,3.212393850755834e-08,2.515881905407254e-08,7.376670524354287e-10,8.286391703334553e-12
19.88,1.092633376596469e-08,3.211642619170408e-08,2.515085514310585e-08,7.372649622048974e-10,8.265700066224238e-12
19.89,1.0918540100020033e-08,3.2110112469192266e-08,2.5144511418832078e-08,7.367542743402491e-10,8.43018278365643e-12
19.900000000000002,1.093781372378842e-08,3.209645086720954e-08,2.5144599518601083e-08,7.370250127204374e-10,8.289221615310904e-12
19.91,1.092396434284145e-08,3.209016593770196e-08,2.5139960802715792e-08,7.361827433163826e-10,8.369036316005221e-12
19.92,1.091881512612518e-08,3.207677613460887e-08,2.512913829650578e-08,7.365266968519755e-10,8.292459050658627e-12
19.93,1.090622081857252e-08,3.2063187244211316e-08,2.5124153611127068e-08,7.362954756748584e-10,8.424962927639654e-12
19.94,1.0908904470546616e-08,3.2059099205829944e-08,2.511652632038535e-08,7.354024016448444e-10,8.321687531210773e-12
19.95,1.0893476677019662e-08,3.204964971726426e-08,2.510154416204049e-08,7.351504822301984e-10,8.22503527402161e-12
19.96,1.0911802007122086e-08,3.2042326278561576e-08,2.510495275866449e-08,7.348030343604305e-10,8.265274695962317e-12
19.97,1.0903112074410112e-08,3.202750079031414e-08,2.5096393137509014e-08,7.353353929326609e-10,8.296710221067449e-12
19.98,1.0890129679377752e-08,3.202322643579788e-08,2.5086468952945484e-08,7.347870607384341e-10,8.273611090368821e-12
19.990000000000002,1.0903646826698068e-08,3.201970408991387e-08,2.507778454145626e-08,7.341424840473767e-10,8.240418589029107e-12
20.0,1.0901577255271472e-08,3.20023561666146e-08,2.507274552719384e-08,7.344471438659495e-10,8.362394322650926e-12
20.01,1.0893872337742458e-08,3.199524414663156e-08,2.5064380917712993e-08,7.346194881306486e-10,8.219579210677265e-12
20.02,1.0880724215217769e-08,3.198124825191239e-08,2.5052787974951808e-08,7.347216432097137e-10,8.129486305375428e-12
20.03,1.0857864237736585e-08,3.1980339130660965e-08,2.505380500173626e-08,7.337067660066034e-10,8.275686285279872e-12
20.04,1.0887259232845858e-08,3.197649414158094e-08,2.5040919493104568e-08,7.33519504912318e-10,8.271449269534893e-12
20.05,1.0884305070238683e-08,3.197185181057578e-08,2.5039216231945675e-08,7.333462515273694e-10,8.143929091987748e-12
20.06,1.0886231232810852e-08,3.195794841640043e-08,2.5029988631314662e-08,7.330013361913737e-10,8.308790398050209e-12
20.07,1.0880969369025986e-08,3.194824410318005e-08,2.5025716717259235e-08,7.334993513111806e-10,8.263828791002954e-12
20.080000000000002,1.085553177878473e-08,3.1943748810081675e-08,2.5020933827616267e-08,7.334153813426319e-10,8.279103162932481e-12
20.09,1.0862177973934183e-08,3.1937831463888294e-08,2.5013945413458054e-08,7.324935788247373e-10,8.239267296396514e-12
20.1,1.0875788801362012e-08,3.1929399575822996e-08,2.5006564139995793e-08,7.318174386504782e-10,8.263286544508546e-12
20.11,1.0868605661580668e-08,3.191516348978435e-08,2.5001578917734224e-08,7.320613779318082e-10,8.380367374608337e-12
20.12,1.0856963708838583e-08,3.191222912208599e-08,2.5001232535276073e-08,7.33088082333105e-10,8.258404259924806e-12
20.13,1.0850723852149179e-08,3.1889132618857185e-08,2.498534350136204e-08,7.319680733688729e-10,8.173673546076721e-12
20.14,1.0842631100087608e-08,3.188931290659254e-08,2.4986686131095325e-08,7.317751307251092e-10,8.177854602491055e-12
20.150000000000002,1.0851821805502804e-08,3.187447371354342e-08,2.497543276226401e-08,7.314988585715615e-10,8.210548625499802e-12
20.16,1.0844046938875721e-08,3.187579795893677e-08,2.4977339731264314e-08,7.318981984203319e-10,8.162067329415787e-12
20.17,1.0842881925203504e-08,3.186244341206674e-08,2.4966477495416637e-08,7.307917343534637e-10,8.245910845408954e-12
20.18,1.0834687003338945e-08,3.185573330336611e-08,2.4953068156726497e-08,7.308878352567564e-10,8.213724972148872e-12
20.19,1.0838660069912325e-08,3.1849979191554424e-08,2.494632255635856e-08,7.310466521206118e-10,8.285200891286678e-12
20.2,1.0842836225499355e-08,3.184528924508561e-08,2.494213372132433e-08,7.314702104315267e-10,8.304852124225577e-12
20.21,1.0832789236967738e-08,3.183409969879991e-08,2.492480126476853e-08,7.306530610138719e-10,8.155475747949918e-12
20.22,1.0825502970523018e-08,3.182785255733807e-08,2.493495316516639e-08,7.298641065714612e-10,8.14620528364552e-12
20.23,1.0813797590366957e-08,3.1827346866356716e-08,2.49238985787461e-08,7.307041055575137e-10,8.110497317589157e-12
20.240000000000002,1.0819094541706289e-08,3.181496145919447e-08,2.4921142892463573e-08,7.29902817312757e-10,8.241342983354751e-12
20.25,1.084818364333998e-08,3.180560793195228e-08,2.4915776910808772e-08,7.297699465167743e-10,8.228154238246757e-12
20.26,1.0827775923734941e-08,3.1800661218577735e-08,2.490843850637225e-08,7.296034231876182e-10,8.270874817389584e-12
20.27,1.0817339932859668e-08,3.178717343232904e-08,2.4905021377148898e-08,7.293316706506961e-10,8.25849387977433e-12
20.28,1.0823589605337502e-08,3.1786024825943056e-08,2.4893728757330792e-08,7.296131787653525e-10,8.225590346885865e-12
20.29,1.079221356091019e-08,3.177582849098349e-08,2.4892217550348317e-08,7.294170415870821e-10,8.264054262181939e-12
20.3,1.0815862039632412e-08,3.1765127536188364e-08,2.48863679398195e-08,7.286369799480058e-10,8.179077299315511e-12
20.31,1.0810252489428882e-08,3.176164256840915e-08,2.4880358292396075e-08,7.285825283356399e-10,8.206816923303674e-12
20.32,1.0816275033508773e-08,3.175645388362162e-08,2.4872119820814413e-08,7.281535843408929e-10,8.206686140231506e-12
20.330000000000002,1.0791393535992068e-08,3.174420635662399e-08,2.4865564285258918e-08,7.284128209159571e-10,8.254201848345383e-12
20.34,1.0772522730515148e-08,3.1736185380074625e-08,2.4860715910612503e-08,7.280900247514051e-10,8.156268334409297e-12
20.35,1.0815116084096249e-08,3.173222713178066e-08,2.4855588112960375e-08,7.283172656878517e-10,8.263655797480107e-12
20.36,1.0808903426028601e-08,3.171760189556385e-08,2.485091224529681e-08,7.275928493107047e-10,8.228241989868608e-12
20.37,1.0794550525564153e-08,3.1709441612046825e-08,2.4843952134726366e-08,7.27588687269754e-10,8.133178654708953e-12
20.38,1.0781475607541844e-08,3.171432850866637e-08,2.4831653643897577e-08,7.276401592762481e-10,8.270664882647958e-12
20.39,1.0772171418690768e-08,3.170137288030718e-08,2.4832967512164163e-08,7.279023569141023e-10,8.229728076695209e-12
20.400000000000002,1.0786339282918064e-08,3.1695656641718425e-08,2.4825009787019464e-08,7.268568644964276e-10,8.193923907338992e-12
20.41,1.0789506818721216e-08,3.169035810424272e-08,2.4822864145367328e-08,7.269416191595913e-10,8.17856590767525e-12
20.42,1.0798266493560168e-08,3.167548388847109e-08,2.4810301093913364e-08,7.269463376122159e-10,8.25813563574162e-12
20.43,1.0779617358629457e-08,3.168136712867706e-08,2.4809805676035414e-08,7.274173511662241e-10,8.14706592392655e-12
20.44,1.0789454055515827e-08,3.167467635492144e-08,2.4808547680564396e-08,7.269787612147075e-10,8.22995683665356e-12
20.45,1.0776597550089672e-08,3.167319971725256e-08,2.4798773162337497e-08,7.261793133551459e-10,8.154822377567814e-12
20.46,1.0780991255824647e-08,3.1654892681967024e-08,2.479310379524806e-08,7.262424515707698e-10,8.14465622963073e-12
20.47,1.0771823980644178e-08,3.165425188197679e-08,2.479287004819909e-08,7.253114574220823e-10,8.183620654918492e-12
20.48,1.075681351083474e-08,3.164545278164549e-08,2.479171251872388e-08,7.262089563442176e-10,8.151907562629374e-12
20.490000000000002,1.0758092192452165e-08,3.1638907304795306e-08,2.4783155500620358e-08,7.259637780294083e-10,8.161929477975075e-12
20.5,1.0764398094257829e-08,3.16228801657597e-08,2.4777644258539004e-08,7.26189791707587e-10,8.18181594126299e-12
20.51,1.0767780930615872e-08,3.162385567176134e-08,2.4772945479435093e-08,7.25969754873286e-10,8.172806308411912e-12
20.52,1.0757840082404179e-08,3.161813504671847e-08,2.4761392843829447e-08,7.244164970793882e-10,8.134904336649435e-12
20.53,1.0744948746385565e-08,3.161775342224283e-08,2.476546149054083e-08,7.245418331810921e-10,8.25068625513425e-12
20.54,1.0754250471544208e-08,3.160409425248743e-08,2.475858975186349e-08,7.256627962063229e-10,8.08841139245805e-12
20.55,1.0751396991717964e-08,3.159994008840937e-08,2.4754578779357976e-08,7.251832112571876e-10,8.228036079375223e-12
20.56,1.0768695512972355e-08,3.159709050210539e-08,2.4744891388532758e-08,7.247539102397962e-10,8.119953863248854e-12
20.57,1.0758510819775298e-08,3.158316390430112e-08,2.4745405349972475e-08,7.239734285603855e-10,8.104224471268152e-12
20.580000000000002,1.0733344438636294e-08,3.157583601306427e-08,2.4729092323116274e-08,7.244136834171369e-10,8.173985277550166e-12
20.59,1.074224069674968e-08,3.157850800660878e-08,2.4728910272968656e-08,7.250339917970897e-10,8.259556984015326e-12
20.6,1.0751331274715494e-08,3.1571282878810145e-08,2.4724801017658662e-08,7.243242570459217e-10,8.171021407074512e-12
20.61,1.0740836971789628e-08,3.156608773044185e-08,2.4721986546721767e-08,7.240423505285343e-10,8.18353171670016e-12
20.62,1.074515830187475e-08,3.154808763826502e-08,2.4708361743021098e-08,7.24323826200649e-10,8.09310367758634e-12
20.63,1.0738606130626008e-08,3.1542016948627724e-08,2.471316882288712e-08,7.232648646755188e-10,8.106434264726319e-12
20.64,1.0715356173951336e-08,3.1549423967965204e-08,2.470578202493086e-08,7.23420543723801e-10,8.202790903765586e-12
20.650000000000002,1.0729405058383112e-08,3.153074222890939e-08,2.4702284654947034e-08,7.238008830746023e-10,8.082505195274296e-12
20.66,1.0727381852519019e-08,3.152840875924196e-08,2.4700492919783688e-08,7.23854216739932e-10,8.15177745130075e-12
20.67,1.0734482408271346e-08,3.152080225205472e-08,2.4691220184573042e-08,7.232733016258739e-10,8.12783888270864e-12
20.68,1.0716258136160395e-08,3.151757709182973e-08,2.4692420284951633e-08,7.227926592265994e-10,8.162521207373458e-12
20.69,1.0723353808674325e-08,3.15127179192508e-08,2.4686265217347366e-08,7.236479942240379e-10,8.122856293708257e-12
20.7,1.073533639460255e-08,3.150458231532698e-08,2.4680476869760257e-08,7.230888867838935e-10,8.142522286426445e-12
20.71,1.0721997485146603e-08,3.150118138687378e-08,2.4676380957980592e-08,7.226497990170657e-10,8.156270951999782e-12
20.72,1.073250987320526e-08,3.149577551139717e-08,2.4674590736306722e-08,7.229723611859396e-10,8.100429658233613e-12
20.73,1.0713446822149056e-08,3.149000236630913e-08,2.466705027423546e-08,7.223815517894314e-10,8.191407285736247e-12
20.740000000000002,1.0696268797346224e-08,3.1486772142805225e-08,2.466109776757829e-08,7.231334729596091e-10,8.177141369749173e-12
20.75,1.0714058389786817e-08,3.1486548340572834e-08,2.4654024922441648e-08,7.224546009359753e-10,8.165952163153308e-12
20.76,1.0713190108715114e-08,3.1469984012559644e-08,2.4651548288147238e-08,7.22333133677091e-10,8.002258481930325e-12
20.77,1.0723803858713168e-08,3.1465752738063256e-08,2.4644826224209777e-08,7.21840795893973e-10,8.121387482436306e-12
20.78,1.070687166764368e-08,3.14728411517621e-08,2.4644095254790084e-08,7.2140187476128e-10,8.027234636975301e-12
20.79,1.068926813038554e-08,3.145429814671648e-08,2.4639273633731546e-08,7.219317623677276e-10,8.229877595502754e-12
20.8,1.0690702464529594e-08,3.1453537945607035e-08,2.4637136994757447e-08,7.219890420213192e-10,8.05921716373505e-12
20.81,1.0690944586698461e-08,3.144750943902209e-08,2.462424473410541e-08,7.212442318279342e-10,8.10520617734805e-12
20.82,1.0724293932299335e-08,3.144235786053311e-08,2.4630738252691613e-08,7.215405277890005e-10,8.139331380202778e-12
20.830000000000002,1.0686977524053584e-08,3.1442754522958334e-08,2.4622486542423948e-08,7.209765955295711e-10,8.160050060211232e-12
20.84,1.069292934865041e-08,3.143045854924942e-08,2.4620379083419487e-08,7.219854501246837e-10,8.173759868806439e-12
20.85,1.0679454036660185e-08,3.1422242143759245e-08,2.4621120476831815e-08,7.201625383767334e-10,8.156394650970894e-12
20.86,1.069874422377528e-08,3.14289774541197e-08,2.4608131927331194e-08,7.204937043407188e-10,8.113587217653614e-12
20.87,1.0699906568852676e-08,3.1416324368982466e-08,2.4611437832537353e-08,7.205032908992858e-10,8.178295898257712e-12
20.88,1.0700058957644255e-08,3.141685429106946e-08,2.4604031967221926e-08,7.205649963929143e-10,8.189553563609939e-12
20.89,1.0680856326006772e-08,3.140532358811515e-08,2.4604242271826767e-08,7.209337714720791e-10,8.139532148293951e-12
20.900000000000002,1.0675557802248994e-08,3.1400093825158225e-08,2.4594679542150502e-08,7.205858714007906e-10,8.024575024974053e-12
20.91,1.06794580901815e-08,3.1393142605715895e-08,2.4593638711010374e-08,7.194330484027589e-10,8.143963488510674e-12
20.92,1.0685804816619534e-08,3.1390112217399815e-08,2.4591188837696684e-08,7.198588041442039e-10,8.12302557132649e-12
20.93,1.0675637387927904e-08,3.138721561167422e-08,2.45774079634741e-08,7.199527239065167e-10,8.195462000979497e-12
20.94,1.0677768141137646e-08,3.1382864578022794e-08,2.4579829389047743e-08,7.206512931565433e-10,8.05097429174601e-12
20.95,1.0677682130530058e-08,3.1384615743912786e-08,2.4573003241005274e-08,7.196474784137305e-10,8.071941187158687e-12
20.96,1.0680215560872729e-08,3.1372711127298063e-08,2.458098603357118e-08,7.20086493538314e-10,8.097626299993471e-12
20.97,1.06728676293516e-08,3.137177396080802e-08,2.4567900899162915e-08,7.193309826483886e-10,8.159138797682181e-12
20.98,1.0669431642508222e-08,3.135832869782547e-08,2.456788137557354e-08,7.193787002879803e-10,8.015145924708165e-12
20.990000000000002,1.0666211950759363e-08,3.1354715697348816e-08,2.455631507562142e-08,7.199575381595706e-10,7.980911369934507e-12
21.0,1.067238597941121e-08,3.134906453608282e-08,2.455876026891081e-08,7.198168680825875e-10,8.141346850448045e-12
21.01,1.0672275317531287e-08,3.135135036520601e-08,2.45569104964791e-08,7.194655165697408e-10,8.000487105857219e-12
21.02,1.0674741263288718e-08,3.1352930043357076e-08,2.455940421394661e-08,7.191029537510846e-10,8.131970349873755e-12
21.03,1.0668149745938736e-08,3.133965066579419e-08,2.454802603257421e-08,7.189537072775402e-10,8.083983248671336e-12
21.04,1.0670248864795996e-08,3.133425011318288e-08,2.4549727232804928e-08,7.183631887169785e-10,8.068697173147145e-12
21.05,1.065590703558467e-08,3.133184877242925e-08,2.4545324934882886e-08,7.184110726781131e-10,8.172851874488633e-12
21.06,1.0674362238262966e-08,3.1328866377255206e-08,2.4539752175341293e-08,7.19216622117857e-10,7.98556238668743e-12
21.07,1.0666756645914978e-08,3.1321369273059806e-08,2.4535971708616014e-08,7.1865334971116e-10,8.144698812570297e-12
21.080000000000002,1.0656329736086999e-08,3.132122832392013e-08,2.453344188659901e-08,7.183272391735205e-10,8.26288269507568e-12
21.09,1.0645757878632959e-08,3.1316173085144314e-08,2.453289422195229e-08,7.188130461733281e-10,8.020890954465036e-12
21.1,1.0650376430602234e-08,3.1312136053537233e-08,2.4525837795567025e-08,7.178407193908113e-10,8.089502278648249e-12
21.11,1.0650567420507243e-08,3.13078021535996e-08,2.452078568020564e-08,7.186204656730856e-10,8.072932663411993e-12
21.12,1.0654222572576505e-08,3.130221747722449e-08,2.45175191688857e-08,7.17992131069422e-10,8.070539776163092e-12
21.13,1.0658024726241575e-08,3.1289846671234496e-08,2.4508624050314654e-08,7.17828223664895e-10,7.975238509549588e-12
21.14,1.0644238023132747e-08,3.130145652466512e-08,2.4519172878458384e-08,7.181530998164637e-10,8.260016820956358e-12
21.150000000000002,1.0633325989641713e-08,3.1298018406240905e-08,2.450303714792663e-08,7.17881547269474e-10,8.034260742137779e-12
21.16,1.0641763175031266e-08,3.1284038620499726e-08,2.4508718367756534e-08,7.184290229445069e-10,7.941546648888358e-12
21.17,1.0655215206226586e-08,3.1277979617867066e-08,2.45043703965993e-08,7.172973476883236e-10,8.11915040480557e-12
21.18,1.0655697144432355e-08,3.128864436832626e-08,2.4499801775887666e-08,7.174652857500619e-10,8.002819923185015e-12
21.19,1.0626426395677732e-08,3.1273157138872645e-08,2.4496810094560988e-08,7.179005660339353e-10,8.110890608052914e-12
21.2,1.0634006001283016e-08,3.127593348501564e-08,2.44947490700697e-08,7.180954148911596e-10,8.096244666590443e-12
21.21,1.0640024862042385e-08,3.126444405313504e-08,2.4495375927636913e-08,7.171415368519105e-10,8.104240191964246e-12
21.22,1.064292182728885e-08,3.126486756744954e-08,2.4492690467431115e-08,7.173101745892952e-10,8.005014068730478e-12
21.23,1.0649115804724335e-08,3.1258966172260566e-08,2.4487641939167992e-08,7.180651732900706e-10,8.107651443068299e-12
21.240000000000002,1.0635410544064519e-08,3.126162002937176e-08,2.4487787889092516e-08,7.170430108952392e-10,8.05882722367006e-12
21.25,1.0637244592612895e-08,3.1254103241041773e-08,2.4480621958562286e-08,7.171090482022242e-10,8.106595452693086e-12
21.26,1.0627630901437588e-08,3.124869499012376e-08,2.448488393055742e-08,7.16442074317786e-10,8.180670502429268e-12
21.27,1.0639336775972104e-08,3.1239945194630105e-08,2.447833155462411e-08,7.174585495971687e-10,8.144005194288205e-12
21.28,1.0635839634670048e-08,3.124892959081997e-08,2.447339366980931e-08,7.170601203948391e-10,8.078981162727516e-12
21.29,1.0622503080315706e-08,3.124457445598747e-08,2.447092764546064e-08,7.165782525888949e-10,8.03948508843899e-12
21.3,1.0621941832141413e-08,3.123769371611953e-08,2.4467153565913064e-08,7.164917259868424e-10,8.041724587097809e-12
21.31,1.0639126401546092e-08,3.123008263044088e-08,2.4470547692421812e-08,7.161852175874649e-10,8.15715985977099e-12
21.32,1.0628901631798982e-08,3.1232308588603635e-08,2.4460880084418402e-08,7.16722937692047e-10,8.170601643075271e-12
21.330000000000002,1.0632031344940399e-08,3.122970298156499e-08,2.4461545189441977e-08,7.163378723216483e-10,8.02367801375433e-12
21.34,1.0620474607102306e-08,3.12229972575825e-08,2.4454132029054558e-08,7.164612360419108e-10,8.10103601217029e-12
21.35,1.061962605617108e-08,3.1222629097694694e-08,2.44518963092321e-08,7.163474293826335e-10,8.014887930316875e-12
21.36,1.0620143876178512e-08,3.121773178118026e-08,2.4449410011228396e-08,7.155268374023156e-10,8.128534531733885e-12
21.37,1.0622867805638742e-08,3.1219545131777907e-08,2.445351054679779e-08,7.159455347135761e-10,7.952880536898738e-12
21.38,1.0634229036320046e-08,3.121377819460605e-08,2.4448599938732943e-08,7.156506251620863e-10,8.161502055657741e-12
21.39,1.0605397254470355e-08,3.1202350342932746e-08,2.445187988523364e-08,7.159925036173912e-10,8.194845938162941e-12
21.400000000000002,1.0615124641518385e-08,3.121176380547886e-08,2.444415731162074e-08,7.168135002425842e-10,8.134169981683254e-12
21.41,1.0616437909636032e-08,3.119887481522878e-08,2.4445822409971268e-08,7.159184415042837e-10,8.075593388812237e-12
21.42,1.0627162745969805e-08,3.12069053906079e-08,2.4442338373129968e-08,7.158549119017568e-10,8.003116987675942e-12
21.43,1.0624667798019962e-08,3.119521583344048e-08,2.4439376537500723e-08,7.161639747051186e-10,7.981448844116869e-12
21.44,1.0615745644844408e-08,3.119130811352499e-08,2.443816994484159e-08,7.15188109942575e-10,8.074265276438396e-12
21.45,1.0603917115183218e-08,3.1192267813040994e-08,2.4433171770622167e-08,7.151181063228844e-10,8.054981158656848e-12
21.46,1.0621477242862428e-08,3.118698689905018e-08,2.4434649621100955e-08,7.157877614428577e-10,8.034667443737092e-12
21.47,1.0606704264465443e-08,3.118298740919001e-08,2.4427529522395127e-08,7.157796083129291e-10,8.116918753980222e-12
21.48,1.0623135739020469e-08,3.11829875824019e-08,2.4428043242476382e-08,7.163626795503619e-10,7.903094722396861e-12
21.490000000000002,1.0624939859813685e-08,3.11780537107795e-08,2.442170335361492e-08,7.158392231116549e-10,8.018168088647016e-12
21.5,1.059288681319052e-08,3.117855773202146e-08,2.4424892371953952e-08,7.152327253187053e-10,8.05689341512103e-12
21.51,1.0608646726717342e-08,3.117435211950824e-08,2.442380278389207e-08,7.150454694891297e-10,8.105818287656463e-12
21.52,1.0608830325065878e-08,3.117526719190933e-08,2.441306262809909e-08,7.149125295873246e-10,8.056812882309535e-12
21.53,1.0611197851779364e-08,3.117311691510717e-08,2.4412196496546526e-08,7.15267816364614e-10,8.129913000097548e-12
21.54,1.0587541183465974e-08,3.1168844335126146e-08,2.4412906903291954e-08,7.148582950543965e-10,8.11779832366699e-12
21.55,1.0605333966431793e-08,3.1166978931796874e-08,2.44143564829517e-08,7.145090682759842e-10,7.946789619018999e-12
21.56,1.0597878378651806e-08,3.1166244889871335e-08,2.44090096072518e-08,7.154013541701926e-10,8.12747674459655e-12
21.57,1.060202190050212e-08,3.115837752613025e-08,2.4410604548246157e-08,7.148021177290937e-10,8.00445650748697e-12
21.580000000000002,1.060009501805203e-08,3.115574059303572e-08,2.440815896124532e-08,7.149499384591787e-10,8.05665482753671e-12
21.59,1.060699782091958e-08,3.115068491118083e-08,2.4405370270065938e-08,7.146195333512043e-10,8.061439968370764e-12
21.6,1.0597042195457118e-08,3.11573345823571e-08,2.4406938764895826e-08,7.150177506913706e-10,8.133527990349036e-12
21.61,1.0611325197716524e-08,3.1151773961541244e-08,2.4402912483605327e-08,7.150004622087216e-10,7.98301992591189e-12
21.62,1.0604660120729454e-08,3.1141934298102996e-08,2.4402953827948446e-08,7.144369969701387e-10,8.087585226713404e-12
21.63,1.0603289733895625e-08,3.1144148854021596e-08,2.4399784846328187e-08,7.149557092872316e-10,8.065378348341051e-12
21.64,1.059809330635558e-08,3.1146586295795977e-08,2.4393540208600305e-08,7.14530307613923e-10,8.058242285526335e-12
21.650000000000002,1.0593974220184604e-08,3.1145419494242934e-08,2.4400781371477576e-08,7.144681272117767e-10,8.076127529646568e-12
21.66,1.0596745906764153e-08,3.114596934903571e-08,2.439121535433527e-08,7.154401915997702e-10,7.936031593220021e-12
21.67,1.0602370927195416e-08,3.114123283550449e-08,2.4394720533082943e-08,7.137030619929504e-10,8.091898515257668e-12
21.68,1.0614408840668951e-08,3.114083056355183e-08,2.4393433165023076e-08,7.143356000329225e-10,8.095443191014128e-12
21.69,1.0591901887696664e-08,3.114480949209338e-08,2.4387941132772475e-08,7.149380709751495e-10,7.962238516329554e-12
21.7,1.0600010562836003e-08,3.112475507986066e-08,2.4391422461247416e-08,7.146012654547071e-10,8.092749172434253e-12
21.71,1.0569805475898826e-08,3.11299787817787e-08,2.438552110214236e-08,7.139100343924267e-10,7.932618461721924e-12
21.72,1.0605640009618643e-08,3.113663039404854e-08,2.4390154152296155e-08,7.143123606906978e-10,8.074812010789526e-12
21.73,1.0594108158824185e-08,3.1125749218439315e-08,2.4382185031694354e-08,7.146508802451486e-10,8.010820211446546e-12
21.740000000000002,1.059813089812677e-08,3.112619788145159e-08,2.4386012966084865e-08,7.148795124419782e-10,7.997352660896054e-12
21.75,1.0580826951288204e-08,3.1128482750892915e-08,2.4381953413848295e-08,7.144574106452115e-10,7.962820664560263e-12
21.76,1.0581426786641027e-08,3.1125651754107174e-08,2.4389565719667176e-08,7.13978144425687e-10,8.15146773161104e-12
21.77,1.0596221001503482e-08,3.112866641386486e-08,2.437905912732414e-08,7.141533722848238e-10,7.9632755491771e-12
21.78,1.0600727412699101e-08,3.111910192830753e-08,2.437460887797054e-08,7.151496630734901e-10,8.045463607427645e-12
21.79,1.0594060466453174e-08,3.1120058418698235e-08,2.4376493046577708e-08,7.14057345023001e-10,8.066041544043596e-12
21.8,1.0590468716151188e-08,3.112149489008604e-08,2.4379099647440934e-08,7.135743615380148e-10,7.91594970835067e-12
21.81,1.0580508166054902e-08,3.112259996709335e-08,2.4383653824456337e-08,7.141047849404781e-10,8.015873997789122e-12
21.82,1.0590333352691874e-08,3.1114836700943466e-08,2.437156848737177e-08,7.138842614070162e-10,7.965777451011955e-12
21.830000000000002,1.0590889002642483e-08,3.111710284668777e-08,2.438050219240164e-08,7.14047065652335e-10,8.024369188321826e-12
21.84,1.0574858544474734e-08,3.111322818516733e-08,2.4373815006020724e-08,7.140738933004465e-10,8.013495586199e-12
21.85,1.0583630687103866e-08,3.111127571433459e-08,2.4367084599565958e-08,7.134406770213009e-10,8.017920559330227e-12
21.86,1.0573629314175722e-08,3.1110523554828944e-08,2.4373023343154534e-08,7.140768236687054e-10,8.061752404740707e-12
21.87,1.0603874634196947e-08,3.110672841648372e-08,2.4371428501951312e-08,7.144814637907137e-10,8.028024184909664e-12
21.88,1.0589647698151995e-08,3.111227807462391e-08,2.4365238048011968e-08,7.138113274646258e-10,8.088182119531463e-12
21.89,1.0586853728867146e-08,3.110964734590291e-08,2.4364817229381424e-08,7.138777471207192e-10,8.022760767389043e-12
21.900000000000002,1.0572385815237282e-08,3.1117258428797125e-08,2.4364560435055166e-08,7.143206732906481e-10,8.085262816851516e-12
21.91,1.0590612664184013e-08,3.110402931167922e-08,2.4366401561213485e-08,7.135761982306391e-10,7.923146837083068e-12
21.92,1.0590129325392894e-08,3.110858572197007e-08,2.4367207859988176e-08,7.129475636534421e-10,8.146723438754721e-12
21.93,1.0591156434242666e-08,3.110079352723697e-08,2.4365607042725657e-08,7.137308790106556e-10,8.133828236944361e-12
21.94,1.060356846098479e-08,3.109466590906215e-08,2.437420186902601e-08,7.136152791869203e-10,7.926737905861148e-12
21.95,1.0584547684420571e-08,3.109557790965239e-08,2.4358562039422415e-08,7.138078942626146e-10,7.960780657558577e-12
21.96,1.0583367765639641e-08,3.110638455736755e-08,2.4369243255239402e-08,7.133597204584707e-10,8.212563611349747e-12
21.97,1.0578250648423051e-08,3.1095974435149374e-08,2.436434554333137e-08,7.134688821114233e-10,8.026295920006527e-12
21.98,1.0594444405706904e-08,3.109733373811764e-08,2.4356965366184013e-08,7.136887959464534e-10,8.101062890370089e-12
21.990000000000002,1.0578014002925736e-08,3.109400890678942e-08,2.4360662968345496e-08,7.134191994864235e-10,8.021885034108092e-12
22.0,1.056541795318033e-08,3.109953018601001e-08,2.4359549125915232e-08,7.133921367384226e-10,8.018745231387709e-12
22.01,1.056098975853055e-08,3.1105466681704804e-08,2.435930271667869e-08,7.133444152575612e-10,8.099391269819343e-12
22.02,1.0584644577507779e-08,3.1099660278774807e-08,2.4356629798737678e-08,7.128161012640805e-10,8.02676968480274e-12
22.03,1.059040633084482e-08,3.108922180284437e-08,2.4360839996145402e-08,7.132543057258199e-10,8.079594087910007e-12
22.04,1.0595418687950205e-08,3.110138215991563e-08,2.4357151312331504e-08,7.135898402285969e-10,8.060641562570117e-12
22.05,1.0578233934938601e-08,3.1098479327384516e-08,2.4357201717139127e-08,7.137087173521276e-10,7.963493435107351e-12
22.06,1.0565114442830106e-08,3.109916492518994e-08,2.4357163145090312e-08,7.140296406584028e-10,7.981500584180856e-12
22.07,1.0586024385868518e-08,3.109725459895764e-08,2.435361261600939e-08,7.134127276404624e-10,8.129890486049754e-12
22.080000000000002,1.0593352218568468e-08,3.1089263807701855e-08,2.435720545465545e-08,7.134221331208819e-10,8.004529926386148e-12
22.09,1.0582091943678838e-08,3.109334586634429e-08,2.4357489928933024e-08,7.135916484106869e-10,8.002617854974456e-12
22.1,1.0570881226643798e-08,3.110230920771376e-08,2.4358002143699953e-08,7.132523803756463e-10,8.01694116115635e-12
22.11,1.0585542087356635e-08,3.1082928354642006e-08,2.4354616745092094e-08,7.137670952460669e-10,8.050694077887343e-12
22.12,1.0585748613391274e-08,3.1092474348876874e-08,2.4355467955445153e-08,7.135717284546594e-10,8.01207734719897e-12
22.13,1.0584461036539392e-08,3.1103031869820334e-08,2.4352913925881526e-08,7.131742386318451e-10,7.907273516477712e-12
22.14,1.0599843203525168e-08,3.109899546171307e-08,2.435501891125161e-08,7.133391264340312e-10,7.981558361527066e-12
22.150000000000002,1.0588004570012369e-08,3.109391138242924e-08,2.4357523437769565e-08,7.136390639247389e-10,7.986226676621117e-12
22.16,6.161269589652516e-09,1.8134994587629555e-08,1.4211930895480583e-08,4.164149569984821e-10,4.704691866624928e-12


==> figs/data/cyl_fk03_LO/cylinderPANS_finep1_centerline.csv <==
x,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
0.0,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.005005005005005005,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.01001001001001001,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.015015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.02002002002002002,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.025025025025025023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.03003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.035035035035035036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04004004004004004,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.04504504504504504,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.050050050050050046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.055055055055055056,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06006006006006006,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.06506506506506507,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07007007007007007,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.07507507507507508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08008008008008008,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.08508508508508508,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09009009009009009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.09509509509509509,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10010010010010009,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.10510510510510511,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11011011011011011,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.11511511511511512,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12012012012012012,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.12512512512512514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13013013013013014,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.13513513513513514,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14014014014014015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.14514514514514515,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15015015015015015,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.15515515515515516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16016016016016016,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.16516516516516516,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17017017017017017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.17517517517517517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18018018018018017,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.18518518518518517,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19019019019019018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.19519519519519518,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20020020020020018,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.20520520520520522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21021021021021022,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.21521521521521522,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22022022022022023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.22522522522522523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23023023023023023,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.23523523523523523,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24024024024024024,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.24524524524524524,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2502502502502503,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2552552552552553,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2602602602602603,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2652652652652653,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2702702702702703,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2752752752752753,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2802802802802803,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2852852852852853,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2902902902902903,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.2952952952952953,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3003003003003003,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3053053053053053,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3103103103103103,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3153153153153153,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3203203203203203,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3253253253253253,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3303303303303303,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.3353353353353353,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34034034034034033,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.34534534534534533,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35035035035035034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.35535535535535534,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36036036036036034,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.36536536536536535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37037037037037035,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.37537537537537535,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38038038038038036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.38538538538538536,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39039039039039036,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.39539539539539537,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40040040040040037,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.40540540540540543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41041041041041043,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.41541541541541543,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42042042042042044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.42542542542542544,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43043043043043044,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.43543543543543545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44044044044044045,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.44544544544544545,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45045045045045046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.45545545545545546,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46046046046046046,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.46546546546546547,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.47047047047047047,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4754754754754755,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4804804804804805,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4854854854854855,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4904904904904905,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.4954954954954955,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan,nan
0.5005005005005005,0.9666885416666665,-5.714710833333333e-05,3.7160801458333344e-05,17.399958333333334,-7.017840419908615e-07,-0.0007806861725918319,-0.00038381627066348494,4.257997779901336e-05,-4.1540286087954435e-06,-1.4326243560722215e-06,0.003741664930544175
0.5055055055055055,0.9667379166666668,-0.00035052593333333333,0.0019049859583333334,17.399791666666665,2.5225444070060797e-05,0.004932558528498551,0.0018531531349010128,-0.0001511715863523016,1.8556165942845636e-05,1.3330350276149234e-06,0.0032916232639195186
0.5105105105105106,0.9667874999999998,-0.0006439056874999999,0.0037728006250000007,17.39960416666666,5.098063546560516e-05,0.010638859725444,0.004087281576137934,-0.00034382838055309226,4.1966361080264244e-05,-3.5474947447317703e-07,0.003566509982988464
0.5155155155155156,0.9668356249999999,-0.00098306135375,0.0055258852083333344,17.399395833333333,8.692069454142986e-05,0.016110006259330987,0.006202201374889571,-0.0004949077158064289,6.365957721724998e-05,-4.689606450385842e-06,0.004982968316028291
0.5205205205205206,0.9668687499999998,-0.0017208828479166665,0.0062796331250000005,17.399354166666665,0.0002123775205570796,0.01959083704114873,0.0073022338807530555,-0.0002923617162306448,6.497478922460204e-05,4.420188838322829e-06,0.0041412495660893
0.5255255255255256,0.9669031249999999,-0.0024587042500000002,0.007033428125000001,17.399416666666664,0.0003367453984110319,0.02307057255547713,0.008401899423757847,-8.870348454365963e-05,6.693419115719422e-05,1.287019541556704e-05,-0.0017836736109870799
0.5305305305305306,0.9669343750000002,-0.0032314570833333334,0.007704279562500002,17.399291666666667,0.00047231706011857476,0.02627837324308951,0.00941042967323545,9.755385084755422e-05,6.934411482937212e-05,1.9896818290397194e-05,0.0011078315972667951
0.5355355355355356,0.9669541666666666,-0.004303204791666668,0.007665443625,17.399291666666667,0.0007113195118543104,0.027167845140698612,0.00964228753663533,0.00012583267373735072,7.05801067189134e-05,2.0029287402908954e-05,0.0008994982639478621
0.5405405405405406,0.9669729166666666,-0.005374893958333334,0.007626652083333334,17.39914583333333,0.000948021348270005,0.028057438344666466,0.009874049560377957,0.00015402830037168538,7.21642356594111e-05,2.0176829446555674e-05,0.006390937066214519
0.5455455455455456,0.966990416666667,-0.006455096666666667,0.007602332916666667,17.399124999999994,0.0011927892270239889,0.02890618370089083,0.010088185717802548,0.00018065220220259864,7.445209068088054e-05,2.118371602005985e-05,0.005449234375191736
0.5505505505505506,0.9670018749999999,-0.007608640208333334,0.007703184374999999,17.399104166666664,0.001524827344180134,0.029401390117151423,0.010148684572299328,0.00019446596670116338,8.017471929952529e-05,2.9531517705734435e-05,0.0015908641494206677
0.5555555555555556,0.967013333333333,-0.008762146339583336,0.0078040775,17.39897916666666,0.0018542060415237263,0.029896513041040657,0.010209282828302763,0.00020850964618378306,8.623863650914432e-05,3.78469715693682e-05,0.0011489578995451666
0.5605605605605606,0.9670233333333332,-0.009924126875000001,0.007904128958333334,17.398854166666663,0.002190642955768903,0.030369503912076705,0.0102607298785688,0.00022203126611886168,9.284567251814169e-05,4.5178973541848415e-05,0.0004986870661127796
0.5655655655655656,0.9670249999999999,-0.01116360997916667,0.007996334999999999,17.39860416666666,0.0026132758955663827,0.03063828779323444,0.010229049335548258,0.00022887315686942635,0.00010161273543282804,4.3702128868425164e-05,-0.00017694835042902923
0.5705705705705706,0.9670266666666668,-0.01240310125,0.008088551875,17.398249999999997,0.0030328422460489143,0.030907137828565433,0.010197213372078729,0.00023594416953816904,0.00011074331318193383,4.220500693347426e-05,0.0015219375001720437
0.5755755755755756,0.9670281250000001,-0.013647287499999999,0.008178301041666666,17.397916666666664,0.0034550515438923437,0.031166948725405198,0.010160026167601774,0.0002427832922438411,0.00012028656919988275,3.9606195071405216e-05,0.0033289930556748004
0.5805805805805806,0.9670243749999999,-0.014940236666666667,0.008242732083333332,17.397604166666667,0.003933530995010656,0.03133295320113572,0.010067022190761688,0.00024501920143825976,0.00013071779300925153,2.575202348054049e-05,0.002119259982521271
0.5855855855855856,0.967020625,-0.016233145625000004,0.008307232708333336,17.39720833333334,0.004408659983117543,0.031498948218062935,0.009973805824327735,0.00024742878912847156,0.00014151146303683913,1.1870759910296201e-05,0.0023505399303189733
0.5905905905905906,0.9670162500000004,-0.017528621249999998,0.008369745208333335,17.39677083333334,0.004884937020407381,0.03166392653181425,0.009879511555716005,0.0002501793645492107,0.0001526497971431237,-3.2143787792272626e-06,0.0036145724824336867
0.5955955955955956,0.9670083333333336,-0.018856461604166663,0.008406335208333336,17.396375000000003,0.005417175522437254,0.0318168751950318,0.009769264340555172,0.0002554086120876919,0.00016382377290590544,-3.3907062120510205e-05,0.0023868593749512
0.6006006006006006,0.966999375,-0.02018449354166667,0.008442939166666668,17.395875,0.005945882053799749,0.03196971677822797,0.009659017355410117,0.000260739076082268,0.00017535211363220015,-6.461870678153693e-05,0.004157984374955959
0.6056056056056056,0.9669893749999997,-0.0215139225,0.008478260145833335,17.39547916666667,0.006473065721997331,0.03212391077156625,0.009548778599409072,0.00026634936087896363,0.00018719160499955175,-9.593073934543279e-05,0.0020962287325119178
0.6106106106106106,0.9669770833333332,-0.022873737083333335,0.008485872083333333,17.39489583333334,0.00703974215184254,0.032307031641651975,0.009439982605684169,0.00027623989862363135,0.00019830753669213818,-0.00013987866094294335,0.003848947482481435
0.6156156156156156,0.9669639583333333,-0.024233620833333344,0.008493483541666668,17.394479166666667,0.007602733704639566,0.03249011073732743,0.009331125445616699,0.00028613298470290724,0.00020979307303673115,-0.00018382148332028763,0.0010528537326308651
0.6206206206206206,0.9669514583333333,-0.02559388750000001,0.0085010325,17.393854166666667,0.008162350839304012,0.03267373244643395,0.009222648766102915,0.0002960335736055106,0.00022165599173601562,-0.0002278752803230677,0.004045562065925878
0.6256256256256256,0.9669347916666666,-0.026983649999999998,0.008501821458333335,17.393312500000004,0.008759186799344168,0.032905198198557285,0.009157955246051255,0.0003041497162608229,0.00023448046732334353,-0.0002834566226610778,0.0037219440102944645
0.6306306306306306,0.966916875,-0.028373483333333338,0.008502618958333335,17.392750000000003,0.009352141276866384,0.033136517970849384,0.009093400532408332,0.0003122630068872883,0.00024766969637784054,-0.0003390288286420635,0.0030807708331508366
0.6356356356356356,0.9669000000000002,-0.02976339791666666,0.008503458333333333,17.392166666666665,0.009941331811120831,0.033367982863039936,0.009028726810387517,0.00032037785570946173,0.0002612187811843724,-0.0003946076453647058,0.0031636388889069167
0.6406406406406406,0.966880208333333,-0.031177833333333335,0.008486709583333332,17.3915,0.010561005208638886,0.03366939242711483,0.008995985685567984,0.0003254969044375693,0.00027563053844277774,-0.0004579608547739902,0.005519416666800225
0.6456456456456456,0.9668610416666668,-0.0325933,0.008469334791666665,17.390916666666666,0.011177974711776666,0.03397333286818667,0.008964351563997927,0.0003304500696652291,0.0002903624967746251,-0.0005215997463346692,0.0049758263889430054
0.6506506506506506,0.9668399999999998,-0.034008687499999996,0.008451983333333331,17.39041666666667,0.011791019591194008,0.03427733481106639,0.008932785876365913,0.00033535585993854156,0.0003053782183056381,-0.000585241410641434,7.482638875444536e-05
0.6556556556556556,0.9668191666666665,-0.03546163750000001,0.008430249375000002,17.389687500000004,0.01243206393248526,0.03464601422880864,0.008954513518374448,0.00032982694528751826,0.00032485131773123436,-0.0006566821355732587,0.00251865234355364
0.6606606606606606,0.9667977083333336,-0.03691862916666667,0.008408165208333334,17.38897916666666,0.013072179403787482,0.035021427757829376,0.008981907244750864,0.0003231405187151935,0.00034490328246279857,-0.0007289540691766211,0.004028541232855787
0.6656656656656657,0.9667747916666666,-0.038375516666666665,0.008385987499999999,17.388354166666662,0.013708048887233058,0.03539692521364984,0.009009328712794576,0.0003163939780727084,0.0003651098020476353,-0.0008012110004020079,0.0030560412327531594
0.6706706706706707,0.966749375,-0.039866343750000005,0.008344086666666667,17.387666666666664,0.014361653802673503,0.03582502205103249,0.009071332067882075,0.0003084409356664583,0.0003900042127371223,-0.0008761983270109471,0.002381222222368251
0.6756756756756757,0.9667237500000002,-0.041364033333333335,0.008298253333333333,17.386979166666666,0.015015245913065554,0.03626376399161582,0.00914038203963422,0.0003001366649884444,0.00041583811397963186,-0.0009517443730937859,0.0021221245658011867
0.6806806806806807,0.9666987499999999,-0.04286174374999999,0.008252451250000003,17.3863125,0.01566449592270934,0.03670252204836637,0.009209407327846395,0.00029168617995353394,0.00044167260807890255,-0.0010272816026397195,0.001554319010438121
0.6856856856856857,0.9666720833333335,-0.04440824791666665,0.008174170833333329,17.385520833333334,0.0163310533503052,0.03721093293118749,0.00932666243606244,0.0002842070215465188,0.000474005329558431,-0.0011114790879898871,0.004707020399280282
0.6906906906906907,0.9666468749999999,-0.04597150625000001,0.008084950833333333,17.38477083333333,0.017000391446439538,0.03774319607002258,0.00946050952246944,0.0002768473677655261,0.0005084111486368621,-0.0011986422154111305,0.00453473914933511
0.6956956956956957,0.9666206249999999,-0.04753484375,0.007995664999999999,17.384041666666665,0.01766460529632975,0.03827540267454111,0.009594224830996164,0.00026919864686901013,0.0005426235937989258,-0.0012858148482437636,0.003636998264084923
0.7007007007007007,0.9665914583333334,-0.04913826875,0.007882671458333334,17.383229166666663,0.018341659710919445,0.03886300932401331,0.009759146898315106,0.0002622088702542045,0.0005824921214215441,-0.0013809957256923238,0.0060520724827597405
0.7057057057057057,0.9665629166666664,-0.05076401249999999,0.007756334375,17.3825625,0.019022869201566504,0.039481547610396545,0.009941360696882735,0.0002553349468333463,0.0006253453329575186,-0.0014806566630525572,0.00214593359379478
0.7107107107107107,0.9665327083333333,-0.0523898375,0.007629949791666666,17.381749999999993,0.01969882576005693,0.04010009636617665,0.010123629286483441,0.0002480505588852422,0.0006679063892726355,-0.001580349334094056,0.0035169375002510606
0.7157157157157157,0.9665029166666667,-0.05405932708333335,0.007479722916666667,17.380895833333337,0.020385589155297177,0.04076276207842323,0.010337371223710838,0.00024399605847812088,0.0007112898866952847,-0.0016836251608688922,0.005293364149167701
0.7207207207207207,0.9664722916666665,-0.05576941041666667,0.007307325208333333,17.380125000000003,0.021081293695110716,0.04146658216496632,0.010580259798506441,0.0002427650310915959,0.0007553456220208439,-0.0017902615141980555,0.003546651041574478
0.7257257257257257,0.966443125,-0.05747939583333333,0.007134789937500001,17.379312500000005,0.021771202387968317,0.04217028227254774,0.010823137714997856,0.00024094824833857952,0.0007990055573260327,-0.0018969322974220285,0.00345536067698049
0.7307307307307307,0.9664133333333335,-0.05922593749999999,0.006938659166666666,17.37845833333333,0.022466788327246107,0.04291156334230217,0.011085250998984273,0.0002403606774721355,0.0008427843046294918,-0.002005823256046589,0.004394289930587547
0.7357357357357357,0.9663810416666663,-0.06103266666666666,0.006703501041666666,17.37760416666666,0.02317530526622223,0.04371497974045105,0.011378719690662497,0.000241999836242361,0.0008869531805756946,-0.0021183561816515636,0.003873426649590783
0.7407407407407407,0.9663502083333334,-0.06283920833333335,0.006468420625,17.37675,0.023877317229373262,0.04451830536795139,0.011672157684467013,0.00024279807561700524,0.0009305866252345403,-0.002230957578944533,0.003767770833292161
0.7457457457457457,0.9663170833333333,-0.06466183333333335,0.0062270102916666655,17.37583333333333,0.024581118143305547,0.045345161842827476,0.011970920345494776,0.0002469860412280348,0.0009735381569691668,-0.002345497926863206,0.005832638889046393
0.7507507507507507,0.9662833333333333,-0.06654229166666667,0.005962706041666667,17.374833333333335,0.025308915086414925,0.04625798780332733,0.012288804108435941,0.0002656819162138455,0.0010153705108581078,-0.0024668827375216892,0.0074583055554739985
0.7557557557557557,0.9662487500000002,-0.06842316666666666,0.005698375416666668,17.373958333333334,0.026029686929972227,0.047170611850944066,0.012606646795988998,0.0002833808908638196,0.0010566309681136112,-0.0025883395535837715,0.00453016493048608
0.7607607607607607,0.9662141666666669,-0.07030672916666665,0.005432173750000001,17.373062500000003,0.026744547167218316,0.04808688732168313,0.012925844418107364,0.00030032836862752606,0.0010973118715215061,-0.0027103183146661752,0.003366037760315521
0.7657657657657657,0.9661806250000001,-0.07230222916666666,0.005109321666666668,17.372125,0.0274848876575308,0.049115894832106544,0.013288373325217801,0.0003238380126962154,0.0011382057278513146,-0.0028454538348617903,0.003022984374979387
0.7707707707707707,0.9661460416666666,-0.07429679166666667,0.004786412291666667,17.371104166666665,0.028217340914706603,0.050144819424040865,0.013650810051831112,0.00034604345186473094,0.0011785965804564581,-0.0029806692369453575,0.0053650308160513305
0.7757757757757757,0.9661122916666667,-0.07629137499999998,0.004463568585416667,17.37014583333333,0.028942021933942713,0.05117349322214994,0.014013295549794885,0.00036696276395490907,0.001218479964245104,-0.003115954169677033,0.006158728732827967
0.7807807807807807,0.966075416666667,-0.07840066666666663,0.004101682916666668,17.369124999999997,0.02970327296622222,0.05231286369725112,0.014438433490219577,0.00040312794595527774,0.0012570812667319442,-0.003258829122150201,0.004330067708394836
0.7857857857857857,0.9660395833333332,-0.08053404166666663,0.00373142125,17.368083333333335,0.03046518479949828,0.05347588899545505,0.01487694000645062,0.0004412745594233854,0.0012951557406107779,-0.003403368302831649,0.004681326388890739
0.7907907907907907,0.966003125,-0.08266716666666668,0.003361024166666667,17.367020833333342,0.031218118721972228,0.05463857851655107,0.015315512993197465,0.00047781988662319445,0.001332862146478708,-0.003547965096874443,0.004504041232394229
0.7957957957957957,0.9659649999999999,-0.0848788333333333,0.002956425416666667,17.3659375,0.031994958651972216,0.055847613715422344,0.015779271379300214,0.0005210217943703473,0.0013672598380711771,-0.0036889895833258223,0.0040064127603614
0.8008008008008007,0.9659281250000001,-0.08714441666666667,0.002528089375,17.364770833333335,0.03278491314382638,0.05708883793077868,0.01626044780003322,0.0005680697071989061,0.0013993764941241,-0.003827524153695,0.006192239149186207
0.8058058058058059,0.9658912500000002,-0.08941010416666666,0.002099703020833334,17.36370833333333,0.033564458272905814,0.0583295287472243,0.016741695021837904,0.0006131586241451062,0.0014313374661945313,-0.003966056888262915,0.0051745815972594755
0.8108108108108109,0.9658514583333334,-0.09172283333333331,0.001665064083333333,17.36254166666667,0.03435523434530555,0.05961131089493172,0.01724383744966034,0.0006533283537382361,0.0014638045207344096,-0.0041013443534197135,0.006313539930488332
0.8158158158158159,0.9658081249999997,-0.09413183333333335,0.0012177339583333338,17.361229166666664,0.03517819795330555,0.06097630879067337,0.01778804071002075,0.0006853529018851735,0.0014975822913473617,-0.004229817081996763,0.007513489149346242
0.8208208208208209,0.9657643750000003,-0.09654187499999996,0.0007703000625000002,17.360020833333333,0.03598920803815105,0.06234092747114705,0.018332263958165562,0.0007152177331797004,0.0015312386233649739,-0.004358253450036496,0.007176666232680873
0.8258258258258259,0.965720208333333,-0.09895764583333333,0.0003208925000000009,17.35868749999999,0.03679198849779123,0.06370975119467011,0.018879914752348164,0.0007434465371989064,0.0015640986942172276,-0.004485876029670006,0.008051610677341614
0.8308308308308309,0.9656737500000001,-0.1015172708333333,-0.00017751437500000046,17.3574375,0.03765397288921834,0.06518157265531331,0.019504549584948207,0.0007805940167829818,0.001581764652464119,-0.004592280815626164,0.005613433593680384
0.8358358358358359,0.9656275,-0.10407656250000002,-0.000675816875,17.35602083333333,0.03850288163818357,0.06665300160488481,0.020129496706631448,0.0008151967611038412,0.0015994453700852863,-0.004698664667204406,0.008332499566165552
0.8408408408408409,0.9655808333333331,-0.1066361875,-0.0011741954166666674,17.35472916666667,0.03933859851546483,0.06812385043179016,0.020754237398337396,0.000847238298220026,0.0016171744354412892,-0.00480506029586079,0.006708884982685959
0.8458458458458459,0.9655312499999998,-0.1092585625,-0.0017117612499999997,17.353291666666664,0.04020785818710027,0.06959754904008969,0.021398239433003965,0.000890532613981797,0.0016250793048358206,-0.00488053759722654,0.006184998264018304
0.8508508508508509,0.9654804166666668,-0.11190437499999999,-0.002264128958333332,17.351812499999998,0.04108099418919272,0.07107187372006005,0.02204954999792071,0.0009361730848316413,0.0016295244696042967,-0.004944221970000834,0.007727964843809332
0.8558558558558559,0.96542875,-0.11455018750000001,-0.0028164504166666685,17.35029166666667,0.04194025454371484,0.07254552594038383,0.022700833476902053,0.0009788936183530463,0.0016342235413425782,-0.005007949830083858,0.009879081597148343
0.8608608608608609,0.965375625,-0.1172445625,-0.0033749833333333343,17.348874999999996,0.04281625423085026,0.07402625532083305,0.023363037188907077,0.0010097029931385422,0.001634594004380078,-0.005058560468986215,0.006952901041813675
0.8658658658658659,0.9653210416666669,-0.12001718750000001,-0.0039436624999999986,17.347291666666667,0.04372899970458984,0.07551921835941941,0.02404345067363123,0.0010226028433007821,0.0016276603829046227,-0.005087630522512945,0.007930164930428418
0.8708708708708709,0.9652654166666665,-0.122791625,-0.004512347916666668,17.345708333333334,0.0446256751631927,0.0770114095496123,0.024723851487627492,0.0010323356334138024,0.0016211782689908856,-0.005116562356746636,0.00765241493047597
0.8758758758758759,0.9652097916666666,-0.12556522916666668,-0.005081107916666665,17.344041666666662,0.04550731072432249,0.07850314067567252,0.025404178950226567,0.0010388917491898526,0.0016151021069719836,-0.005145500486647161,0.010676998264102622
0.8808808808808809,0.96514625,-0.12844668749999996,-0.005765860208333334,17.342333333333332,0.04642032347027735,0.07994206735605797,0.026018264602657198,0.0010780157181515247,0.0015974595565383855,-0.0051209954078427315,0.009724555555578718
0.8858858858858859,0.9650820833333332,-0.13132879166666667,-0.006451071249999999,17.340541666666667,0.04731676931270659,0.08137977951306076,0.02663188833419111,0.0011133279827819265,0.001580377424097865,-0.005096105802804374,0.011239706597109489
0.8908908908908909,0.9650172916666668,-0.13421077083333333,-0.0071363649999999995,17.338812500000003,0.04819669815898916,0.08281655146125347,0.027245634263670652,0.0011446860774019794,0.0015639114300411803,-0.0050710387596047185,0.010789423176902346
0.8958958958958959,0.9649500000000003,-0.13713220833333334,-0.007875570833333335,17.336999999999996,0.04911923660428992,0.08427997538404913,0.02783539350549129,0.0011963779547394084,0.001532339702485026,-0.005028911122072069,0.010514333333446757
0.9009009009009009,0.9648787499999999,-0.14008272916666667,-0.008653866666666664,17.335083333333333,0.05006757898921832,0.08576221475838225,0.02840795015419835,0.0012611540936555562,0.0014899401344203513,-0.004974328794634,0.010719159722270888
0.9059059059059059,0.9648085416666666,-0.1430326875,-0.00943221229166667,17.333249999999996,0.050998504473194,0.0872432000379516,0.028980447816311306,0.001321299597685715,0.0014480604404839116,-0.004919599773546535,0.00927777083353476
0.9109109109109109,0.9647372916666669,-0.14599343750000002,-0.010216097291666667,17.33127083333333,0.05191829120693357,0.08871531885612721,0.02954464949205781,0.0013708045468884772,0.0014025275958587243,-0.004860626995794424,0.012467968316059341
0.9159159159159159,0.9646616666666668,-0.14902868749999998,-0.011037308958333327,17.329270833333332,0.052860804468694025,0.09013630281095832,0.030053261552353636,0.001374561455532592,0.0013290381488081776,-0.004773907658610829,0.012622384982648782
0.9209209209209209,0.9645872916666667,-0.15206335416666666,-0.01185865,17.327270833333333,0.053785340486249555,0.09155630992017752,0.0305619954415335,0.0013733384884447922,0.001256242112245496,-0.004687053169564619,0.013393801649272064
0.9259259259259259,0.9645110416666665,-0.15509760416666665,-0.012679850624999997,17.325291666666672,0.05469164984842667,0.09297447138812769,0.03107068517520666,0.0013670803385379556,0.0011840480161035593,-0.004599944100650892,0.01281033159710887
0.9309309309309309,0.9644295833333335,-0.15814202083333337,-0.013515538958333337,17.3231875,0.05562935124674956,0.09437633020666578,0.03157517950716999,0.0013942075856441878,0.0010827363958133861,-0.004470595547910735,0.012591506510432282
0.9359359359359359,0.9643456250000001,-0.1611914791666667,-0.014359114999999999,17.32102083333334,0.05657684871072873,0.09576798248308345,0.032077555512855446,0.0014376157219590617,0.0009657994737550699,-0.004317338252133849,0.01307062456572794
0.9409409409409409,0.964261875,-0.16423981250000005,-0.015202752083333335,17.318770833333332,0.057505721489964814,0.09715837632909273,0.032579925439173686,0.001475903473349347,0.0008499504519562081,-0.004163794474914938,0.01559348914935299
0.9459459459459459,0.9641774999999999,-0.16728727083333336,-0.016040813958333334,17.316625,0.058424281517134975,0.09854665062088747,0.033082567596499454,0.0015121635109651786,0.0007314025315487063,-0.0040057537995199545,0.014081942708344286
0.950950950950951,0.9640922916666669,-0.17032020833333336,-0.01683610208333333,17.31441666666667,0.05938975579995661,0.09992523316663957,0.033588170409369636,0.0015677674189787322,0.0005836210980473755,-0.0038150312564237876,0.012850493055395873
0.955955955955956,0.9640070833333328,-0.17335333333333336,-0.017631402083333334,17.312187499999997,0.060335809322222225,0.10130330032724251,0.03409376541830667,0.0016185830941805564,0.00043624752033333367,-0.0036242916984087505,0.012747298177202993
0.960960960960961,0.9639208333333332,-0.17638625,-0.018426688958333333,17.309854166666664,0.06126428664427083,0.10267835296736616,0.03459945596192839,0.0016645293930565084,0.0002892409318080726,-0.0034334109834267593,0.017073728732782456
0.965965965965966,0.9638314583333334,-0.17939833333333333,-0.01915528999999999,17.307562500000007,0.06217765466388891,0.10405913736501587,0.03511161268356042,0.001715739357816667,0.0001359290478398598,-0.003213759171842986,0.01619697526012942
0.970970970970971,0.9637385416666668,-0.18239395833333338,-0.019828524791666663,17.305249999999997,0.06307588146349827,0.10544132960458624,0.03562912995491401,0.0017711254170039497,-2.328050311492893e-05,-0.0029702459186938326,0.013530770833426686
0.975975975975976,0.9636460416666668,-0.185389375,-0.02050183854166667,17.302770833333337,0.06395557130377602,0.10682319544974476,0.03614675941148629,0.001822435799742839,-0.00018300152422166664,-0.0027268801160189302,0.017663155815853315
0.980980980980981,0.9635529166666666,-0.1883852083333333,-0.021175058541666666,17.300437499999997,0.06481753411453994,0.10820376272909031,0.03666430966670285,0.0018697399976575942,-0.00034319251953730595,-0.002483657499296948,0.017153975260498555
0.985985985985986,0.9634558333333333,-0.1913079166666667,-0.021640697916666674,17.297937500000007,0.06568734352065972,0.10953899269367957,0.037174528918948437,0.001957217583016488,-0.0004967054140014744,-0.0021772835354404527,0.016774912760240568
0.990990990990991,0.9633572916666666,-0.19422583333333332,-0.022092292708333346,17.295416666666668,0.06654128399930556,0.11087151393622267,0.03768434321101334,0.0020451535384800323,-0.0006508124507517352,-0.0018667851319766125,0.018145659722108576
0.995995995995996,0.9632606249999998,-0.19714395833333334,-0.022543904791666666,17.292854166666668,0.06737898885933155,0.11220260569007764,0.03819408627501851,0.002130308498081033,-0.0008060144504542528,-0.0015564352191760858,0.02052810373260172
1.001001001001001,0.9631620833333333,-0.200041875,-0.02295247541666667,17.290375,0.06818691491315107,0.11353839220558065,0.038705821411170314,0.002214755865091925,-0.0009563126679986973,-0.0012224321666242438,0.01918235937495183
1.006006006006006,0.9630627083333332,-0.20289000000000001,-0.023252010416666666,17.287833333333335,0.06895058539999996,0.1148874690115832,0.03922293611531122,0.0023019096065624994,-0.0010928178730183343,-0.0008280075071171999,0.019360305555437662
1.011011011011011,0.9629629166666668,-0.20573812499999997,-0.023551462499999995,17.285187500000006,0.06969711558815103,0.11623470361411108,0.039739797315723045,0.002387289014242189,-0.001230960898688073,-0.00043378879128023643,0.0233347565101667
1.016016016016016,0.9628625,-0.20858687499999992,-0.02385093958333333,17.282624999999996,0.0704272447444011,0.11758092434765889,0.040256408888301655,0.0024709818381653667,-0.0013707954698784896,-3.974800416135533e-05,0.02378977604183774
1.021021021021021,0.9627610416666667,-0.21140270833333338,-0.024089172916666665,17.28008333333334,0.07115962407599823,0.11886179508152425,0.04074580751577037,0.0025083411039066817,-0.0014991632631147778,0.00035374716953098117,0.022469993055267423
1.026026026026026,0.9626568749999999,-0.21419354166666668,-0.0242837375,17.277437499999994,0.07189081420828991,0.12009425842636443,0.041215274558348655,0.0025127519266380186,-0.0016203620986343973,0.0007467895310375481,0.02369510026056787
1.031031031031031,0.96255375,-0.216985625,-0.02447828749999999,17.274770833333335,0.07260505104335938,0.12132623010773401,0.04168436476286666,0.0025160957795494826,-0.0017437753047291797,0.0011396724662772085,0.025209322482510288
1.0360360360360361,0.9624491666666667,-0.21977708333333343,-0.024672835416666664,17.27210416666666,0.07330345030815966,0.12255875119250206,0.042153370512836276,0.0025183182778949634,-0.0018694199068613705,0.0015324400023695916,0.026709322482815878
1.0410410410410411,0.9623435416666664,-0.22239249999999997,-0.024755281249999993,17.269541666666672,0.07389540927708338,0.12381155105023339,0.04259327794935381,0.0024879498646093777,-0.0020037379182901035,0.0018682787262702541,0.02459728993034105
1.0460460460460461,0.9622368750000002,-0.22497375,-0.024816066666666674,17.266895833333326,0.07445347847760414,0.1250695795018622,0.043027091830075984,0.0024512197550833337,-0.002142117706680209,0.002193071727892945,0.02701661414954515
1.0510510510510511,0.9621304166666665,-0.22755520833333334,-0.024876847916666667,17.264312500000003,0.07500098132703989,0.1263269757710644,0.043460307425665805,0.002414123064646268,-0.0022831927753289927,0.0025178315160756235,0.02559723567696892
1.0560560560560561,0.9620241666666666,-0.23013020833333334,-0.02492918333333333,17.261666666666667,0.07553125387912325,0.12758707748499964,0.04389570766515107,0.0023759268042534733,-0.002427320657047527,0.002840392737785553,0.02611388888874444
1.0610610610610611,0.9619183333333332,-0.23259104166666666,-0.024795841666666676,17.259104166666667,0.07598394900308156,0.1289053745693749,0.044386982709861654,0.002320620191081595,-0.002580317215467882,0.003116180814958785,0.026031697482665095
1.0660660660660661,0.9618122916666665,-0.23505250000000003,-0.02466254375,17.256541666666664,0.07642436391041665,0.13022363393577932,0.0448773687959618,0.002265977435203125,-0.002736647005355053,0.0033921354425524826,0.026353039930597788
1.0710710710710711,0.9617068750000001,-0.23751416666666667,-0.024529118750000006,17.2539375,0.07685243729930555,0.1315424890000151,0.045366845159502504,0.0022119405510260424,-0.0028963559736545144,0.003668282528225586,0.02705741276037088
1.0760760760760761,0.9616014583333331,-0.23994812500000004,-0.02436376874999999,17.251354166666662,0.07727739730898434,0.13285494843896323,0.04586596828875514,0.0021538231830039063,-0.0030587073588990875,0.003929614564729355,0.028071082899430166
1.0810810810810811,0.9614958333333331,-0.24227499999999993,-0.02406870624999999,17.248812500000003,0.07772532437500007,0.1341429890461179,0.04640741785573607,0.0020775416932812558,-0.0032214623428124998,0.004130698515432475,0.02784233984363027
1.0860860860860861,0.961390208333333,-0.24460291666666667,-0.023773647916666658,17.246208333333332,0.07816149649149304,0.13543023033140103,0.04694770346472195,0.0020026094214435804,-0.003387740956646788,0.004332208793746858,0.03017312326397814
1.0910910910910911,0.9612852083333333,-0.24693020833333332,-0.023478732499999988,17.243583333333337,0.07858776387912328,0.13671749912019346,0.04748680368733774,0.001928971484039063,-0.0035575647573688586,0.004534107981155839,0.03258382638881585
1.0960960960960962,0.9611791666666667,-0.2491947916666666,-0.023149273541666668,17.241062499999998,0.07893799747287329,0.1380372361344931,0.0480553006559061,0.0018307530608830279,-0.003724213789980447,0.00470229690353308,0.032638871093752186
1.1011011011011012,0.96107625,-0.251315,-0.022739835208333337,17.238625,0.079127645775,0.13943206656136453,0.04869304298213092,0.0016734991479510413,-0.0038788586913077088,0.004791230043534392,0.03126644270844281
1.1061061061061062,0.9609716666666666,-0.253433125,-0.022330480416666663,17.236145833333335,0.07930998448606771,0.14082655797769417,0.04932970695329929,0.0015179765652528678,-0.0040367996363915234,0.004880827857328996,0.03131847873260085
1.1111111111111112,0.9608683333333335,-0.25555333333333335,-0.021921077083333334,17.2335625,0.07948207715555554,0.1422196747128399,0.0499651468897574,0.0013641649935972186,-0.0041980607048330565,0.004971145318649831,0.03453189192697437
1.1161161161161162,0.9607677083333334,-0.25758291666666666,-0.021494704166666666,17.23127083333333,0.07962187437482639,0.14364651935945413,0.050596282945617604,0.0012358309911961792,-0.004353210670468082,0.005041605759734311,0.0305971349828269
1.1211211211211212,0.9606714583333332,-0.2594464583333333,-0.021036733333333335,17.228979166666655,0.07970711859162323,0.14512953918399557,0.05122072492922248,0.0011534935417638892,-0.004493587061197171,0.005074556625617815,0.03081854123308858
1.1261261261261262,0.9605779166666669,-0.2613079166666667,-0.020578700000000002,17.226604166666668,0.07978775602065971,0.14661401710630997,0.05184425151006066,0.0010729883169583324,-0.004636549819983203,0.00510819796403095,0.0330672183159777
1.1311311311311312,0.960483125,-0.2631716666666667,-0.020120710416666666,17.224312500000003,0.07985963219722221,0.14809744867899535,0.05246667649580168,0.0009940612926284701,-0.004782172190876701,0.005142523997337233,0.033475569010363415
1.1361361361361362,0.9603910416666667,-0.2649652083333333,-0.019647370833333334,17.22204166666667,0.07991468837287329,0.1496460641526708,0.05310801517220091,0.0009359380022769112,-0.004926653457103603,0.005153959835659608,0.03440583159704147
1.1411411411411412,0.9603027083333332,-0.26662937499999995,-0.01914414583333333,17.219895833333332,0.07993710972044278,0.15132100168031204,0.053787033168821566,0.0009161877365494826,-0.005066139446764712,0.005120767340316835,0.034979155815960894
1.1461461461461462,0.9602156249999999,-0.2682920833333333,-0.018641027083333334,17.21772916666667,0.07995519135399305,0.1529945954426118,0.05446521025628415,0.0008981358416727432,-0.005207630995212412,0.005088340911948318,0.036260676649249035
1.1511511511511512,0.9601274999999999,-0.269956875,-0.018137866666666665,17.21560416666666,0.07996703564023436,0.1546697677927823,0.05514252414546678,0.0008817075705000012,-0.005351370364630599,0.0050564738699421675,0.034848176649518336
1.1561561561561562,0.960041666666667,-0.2715372916666667,-0.017634956458333333,17.213458333333335,0.07989562423433157,0.15641296664404608,0.05581890274467621,0.0008574027158945738,-0.005491425602700351,0.004997597759911481,0.037477206597145596
1.1611611611611612,0.9599595833333333,-0.27290208333333327,-0.017132679937500003,17.2115,0.07961320291232639,0.1583370962781592,0.05649411654018662,0.0008094114936397136,-0.005618116606847223,0.004867149655070008,0.03510108333335893
1.1661661661661662,0.9598764583333335,-0.27426854166666664,-0.016630293729166665,17.2095,0.0793271837187066,0.16026197499714834,0.05716868654247474,0.0007628844664131443,-0.005746537022215689,0.004737354439935865,0.03560975000010558
1.1711711711711712,0.9597939583333334,-0.27563374999999996,-0.016128015208333332,17.207458333333335,0.07903728586093754,0.16218509545877313,0.0578425505501664,0.0007175694797367212,-0.005876536888687499,0.004608144770446794,0.03733603993049428
1.1761761761761762,0.959712916666667,-0.2769520833333333,-0.015619777083333335,17.20541666666666,0.07878212687065973,0.1641199808972003,0.05851834269476399,0.0006817604039019093,-0.00600015152940625,0.00447445576427972,0.03926232638912097
1.1811811811811812,0.9596402083333334,-0.2780064583333333,-0.015079004166666665,17.20366666666666,0.07873115912495662,0.1661226236333417,0.05920824433931009,0.0006918779980980916,-0.006080601963761545,0.004313094915907426,0.03781155555572013
1.1861861861861862,0.9595687500000002,-0.2790602083333333,-0.01453829583333333,17.201895833333335,0.07867769179162333,0.16812467962092909,0.05989787242934865,0.0007030984692717023,-0.006162088229189365,0.0041522497165866,0.03644640581597969
1.1911911911911912,0.9594964583333331,-0.28011458333333333,-0.013997643750000004,17.200083333333335,0.07862248687065973,0.1701257326361148,0.06058689585013254,0.0007154046033203106,-0.006244628938678602,0.003991970592881479,0.03629999305547926
1.1961961961961962,0.9594250000000001,-0.28116833333333335,-0.013456813958333334,17.198229166666668,0.07856520166388889,0.17212662249142419,0.06127546117956797,0.00072892254735868,-0.006328199590155556,0.003832207399918232,0.037996864149306475
1.2012012012012012,0.9593641666666667,-0.2819539583333333,-0.012982194166666667,17.196729166666668,0.07833279871349834,0.17445583763461905,0.061850302087757714,0.0008212975085230894,-0.006361645204932725,0.003719819205309419,0.03604763498270813
1.2062062062062062,0.9593043749999998,-0.28273229166666675,-0.01250975354166667,17.19510416666667,0.07809245124891492,0.17679600606632676,0.06242083729521339,0.0009171835046460491,-0.0063939528918217445,0.0036093970756041426,0.0388093641490741
1.2112112112112112,0.9592454166666665,-0.28350916666666665,-0.012037333541666662,17.19364583333333,0.07785171908263885,0.17913531093454,0.06299129274787049,0.00101380997371337,-0.006426798313935919,0.003499304374245198,0.03562629123274519
1.2162162162162162,0.9591862500000002,-0.2842870833333333,-0.01156478429166667,17.192000000000004,0.07761002091649308,0.18147500576428724,0.06356124894816648,0.0011111680793429316,-0.0064602193803263005,0.0033895433537408652,0.039510999999833984
1.2212212212212212,0.9591318750000001,-0.28482854166666677,-0.011139160000000002,17.190687499999996,0.07742811851870654,0.18382321078116104,0.06401662603751127,0.0011619295101416654,-0.006450047237573308,0.0033017280783541425,0.03672161067720481
1.2262262262262262,0.9590810416666667,-0.28527729166666665,-0.010731938958333334,17.189395833333332,0.07726853352599827,0.1861758671528613,0.06442641621689778,0.0011944465196346787,-0.0064227782401573355,0.003222672989910684,0.03675421831604808
1.2312312312312312,0.9590293750000001,-0.28572624999999996,-0.010324691666666667,17.188041666666667,0.07710863506093751,0.18852819240865487,0.0648362250964147,0.0012272974843437505,-0.006395760154932708,0.00314383092101143,0.0353903315971138
1.2362362362362362,0.9589779166666664,-0.2861756250000001,-0.009917390833333333,17.1866875,0.07694851165585939,0.1908799786923922,0.06524584436131398,0.0012605865632348942,-0.006368951302025003,0.003065241459916588,0.037147777343705
1.2412412412412412,0.9589318749999999,-0.28652520833333334,-0.009557437083333332,17.18547916666667,0.07680580498953996,0.19342844706306478,0.06564258385892335,0.0013467610568985247,-0.006330099833976434,0.0029941835968994553,0.038264145399182325
1.2462462462462462,0.9588958333333332,-0.2867293750000001,-0.009267811979166667,17.1844375,0.07668647384544265,0.1962701493277855,0.06602033778748044,0.0015112978802626939,-0.006273209974531903,0.0029342613372293526,0.037816141927009994
1.2512512512512513,0.9588595833333337,-0.286934375,-0.008978032499999998,17.183479166666668,0.0765682477766927,0.1991125199324289,0.06639796372432778,0.0016758880225494787,-0.006216399855279948,0.0028744491924337667,0.03575206206585335
1.2562562562562563,0.9588233333333335,-0.28713833333333333,-0.008688423124999999,17.182479166666667,0.0764505358638889,0.20195513630360096,0.0667755654286628,0.0018406279562593747,-0.006159640272232987,0.002814729313720276,0.03553468706593321
1.2612612612612613,0.9587870833333331,-0.2873347916666667,-0.008398935416666664,17.181395833333337,0.07633330083120661,0.2047975828838667,0.06715051278504904,0.0020035087043302974,-0.006102863683622699,0.0027558295721515145,0.036720551649125355
1.2662662662662663,0.9587608333333332,-0.28711500000000006,-0.008121672916666668,17.180604166666672,0.07633685177499994,0.20772320509570139,0.06740657174165011,0.0020734410888645816,-0.006041571029181254,0.0027337548089975466,0.03746546831564501
1.2712712712712713,0.9587364583333331,-0.28689645833333327,-0.00784451875,17.179812500000004,0.07634063052912332,0.2106488801922476,0.06766277490892167,0.002143172644962239,-0.00598030293058828,0.002711814720350113,0.03841746484363284
1.2762762762762763,0.9587104166666669,-0.2866764583333333,-0.007567339583333333,17.179104166666665,0.07634452490412329,0.21357544370496384,0.06791880809807017,0.0022128210559110256,-0.005918943693238627,0.0026897674934407275,0.03546336414945017
1.2812812812812813,0.9586845833333335,-0.2864570833333333,-0.007290104166666665,17.17835416666667,0.0763481727414931,0.21650122938123914,0.06817485360805964,0.0022823063357204853,-0.005857555528344878,0.002667867708872288,0.03477312456590198
1.2862862862862863,0.9586677083333335,-0.28598541666666666,-0.007007477083333332,17.1776875,0.07630421645399306,0.21958672859825992,0.06834804569547842,0.0024039091632074654,-0.005797991035811633,0.0026396809731295875,0.039135485677036286
1.2912912912912913,0.9586572916666666,-0.285321875,-0.006720846666666666,17.17735416666667,0.0762249693131511,0.2227975385534165,0.06845861434856769,0.0025645543858124993,-0.00573977815169271,0.002606754281154166,0.03621216623253076
1.2962962962962963,0.9586475000000001,-0.284659375,-0.006434337708333335,17.176979166666666,0.07614320689127602,0.22600630763158844,0.0685690274927967,0.002724753157740233,-0.005681798938258463,0.002573695425449691,0.035345041232744734
1.3013013013013013,0.95863625,-0.28399729166666665,-0.006147732291666669,17.176562500000003,0.0760603299926649,0.22921574705433664,0.06867958798787924,0.002884623179274957,-0.005623913582005818,0.0025406482283724385,0.03570068359374545
1.3063063063063063,0.9586270833333334,-0.28331249999999997,-0.0058603610416666655,17.176104166666665,0.07598694401041668,0.23242440616846127,0.06878787445317507,0.0030431960457161468,-0.005564915249244792,0.0025059660283719815,0.037278989149285735
1.3113113113113113,0.9586306249999997,-0.2821977083333333,-0.0055577974999999995,17.176020833333332,0.07610195341141493,0.23566869422028236,0.06885439006049096,0.0031837966571192713,-0.005479484359240322,0.002440370818111923,0.036183332899270226
1.3163163163163163,0.9586337499999996,-0.2810833333333333,-0.005255242291666668,17.175958333333337,0.07621215972222219,0.23891134076178921,0.068920754557583,0.0033237493958506933,-0.005394848661979165,0.0023746817481977074,0.03395533159709885
1.3213213213213213,0.9586366666666666,-0.2799689583333333,-0.004952561770833335,17.175729166666667,0.07632092403641487,0.24215380546523946,0.06898675904131561,0.003462979731604969,-0.005310905960799464,0.0023086653403370113,0.03786925998269908
1.3263263263263263,0.9586406249999998,-0.2788539583333333,-0.004650050416666667,17.175645833333338,0.0764277615884983,0.2453954603644559,0.06905269790397307,0.0036015354515296014,-0.005227576189395097,0.002242600585498153,0.03635687456591086
1.3313313313313313,0.95865,-0.277569375,-0.004342758687500001,17.175729166666674,0.07651628372877602,0.24875384878031548,0.06911916918897197,0.0036932673520014706,-0.0051504669427743476,0.0021635468968551467,0.03453592664891403
1.3363363363363363,0.9586695833333333,-0.27608104166666675,-0.0040297564374999996,17.17579166666667,0.07658363343224818,0.25225021939638775,0.06918648601553823,0.003728273561738711,-0.005081048346493316,0.0020688921026331955,0.03988895659716718
1.3413413413413413,0.9586883333333329,-0.27459104166666665,-0.003716810416666667,17.176145833333333,0.07664767650308162,0.25574639365365986,0.06925334696102078,0.003762373406009983,-0.005012655497707639,0.0019740034483419233,0.03563931206588222
1.3463463463463463,0.9587081249999997,-0.2731018749999999,-0.003403786041666666,17.17629166666667,0.07670515753815109,0.25924320590724925,0.06932016981946906,0.003795520274922005,-0.0049455053438138,0.0018789196097114237,0.039171248263699
1.3513513513513513,0.9587272916666668,-0.27161250000000003,-0.0030907672916666664,17.176562500000006,0.0767593581770833,0.26273857215754876,0.06938664518348861,0.003827776593992187,-0.0048794531890963555,0.001783586162321287,0.03674235026022643
1.3563563563563563,0.9587595833333333,-0.2697933333333334,-0.002884684854166667,17.177083333333332,0.07696780728888884,0.2662810535932921,0.06949349964139083,0.0038370979242448615,-0.004806000133202778,0.0016999941984694403,0.03634982638891415
1.3613613613613613,0.9587956250000002,-0.26788208333333324,-0.002708362041666665,17.177687500000005,0.07721398109565973,0.2698376647750513,0.0696113663224472,0.0038395508338574143,-0.004731679075221613,0.001619548193784537,0.036635485676981716
1.3663663663663663,0.958831875,-0.2659708333333333,-0.0025318965833333344,17.178250000000006,0.0774518074826389,0.27339504783302465,0.06972887532924457,0.003841413626650349,-0.004658879572560765,0.001539031227999143,0.03668527083306117
1.3713713713713713,0.9588683333333329,-0.26405999999999996,-0.002355556875,17.178833333333333,0.0776825247333334,0.27695111801847544,0.0698461373716258,0.003842527901587499,-0.004587575018095832,0.0014583708172753297,0.037060305555598916
1.3763763763763763,0.9589047916666664,-0.2621335416666667,-0.0021805014583333327,17.179458333333333,0.07790496466662328,0.28051566208005696,0.06996413224554923,0.0038463580342844184,-0.004518002066571397,0.001378319211311535,0.036628039930576506
1.3813813813813813,0.9589554166666668,-0.259771875,-0.0020429470833333335,17.180437500000004,0.07808023962565105,0.2843481180338813,0.07010854310655948,0.003943715430636719,-0.004456832072850912,0.0013234288514248692,0.03485897526036297
1.3863863863863863,0.9590072916666665,-0.257410625,-0.0019054399999999996,17.181375000000003,0.0782437284704427,0.2881805359650731,0.0702528243612604,0.004040466582033334,-0.004397477764992187,0.0012683074095273324,0.03451977604163403
1.3913913913913913,0.9590579166666667,-0.25504874999999994,-0.0017679872916666662,17.18229166666667,0.07839680179010418,0.2920135408876032,0.070396762698476,0.004136516426244533,-0.004340088588339738,0.0012131723691786696,0.0340614149303633
1.3963963963963963,0.9591081249999998,-0.2526864583333333,-0.0016304520833333332,17.183125,0.07853830377495664,0.29584629995933726,0.07054033813472345,0.0042319822542469625,-0.004284589777975694,0.001157901780394368,0.03688190104168143
1.4014014014014013,0.9591633333333328,-0.2502264583333334,-0.0014923291666666663,17.184104166666664,0.0787213028832899,0.29966985628699166,0.07067631193880289,0.0042967616329574665,-0.004233054253478603,0.0011057935002946363,0.03802232248267501
1.4064064064064064,0.9592314583333331,-0.24738000000000002,-0.0013519864583333343,17.185500000000005,0.07909646893333332,0.30345796379928314,0.07078366386709345,0.004245289756604165,-0.004191613858136251,0.001066088827111437,0.03338141666665706
1.4114114114114114,0.9593006250000001,-0.24453479166666667,-0.0012114306249999993,17.1866875,0.07945377733120662,0.30724707410250746,0.07089072217419194,0.004193068314497007,-0.004152327375676174,0.001026285493623425,0.03568944401030194
1.4164164164164164,0.9593689583333332,-0.24168937500000007,-0.0010709985416666654,17.18799999999999,0.07979582934544265,0.3110359362954571,0.07099759215290515,0.004140067294338671,-0.004115046092007552,0.000986400725950383,0.03578100000032691
1.4214214214214214,0.9594381250000001,-0.23884395833333336,-0.0009305936041666659,17.18922916666666,0.08012127190099819,0.3148258006622106,0.07110412774785335,0.004086211610814483,-0.004079916653729209,0.0009463974705524273,0.036650655816117705
1.4264264264264264,0.9595114583333332,-0.23587437500000008,-0.0007874102083333332,17.19066666666666,0.080443695885026,0.31866812998516375,0.07114827570879116,0.004074251900907422,-0.0040469496187612,0.0009091752156381306,0.03535455555578437
1.4314314314314314,0.9595972916666665,-0.23261125000000002,-0.0006380397916666665,17.192229166666667,0.08077867304010411,0.3226362595718909,0.07104502942611182,0.004162390641510677,-0.004016209183750521,0.0008786049692738434,0.03808961414921441
1.4364364364364364,0.9596845833333334,-0.22934812500000004,-0.0004887458333333325,17.19397916666666,0.08109172922565099,0.3266039277941769,0.07094142715803944,0.00424951220535677,-0.003987761346607294,0.0008480121836069382,0.03353874956610525
1.4414414414414414,0.9597716666666667,-0.22608437499999998,-0.00033933541666666587,17.195604166666666,0.08138502204752603,0.3305728015181415,0.0708375954795442,0.004335702397740886,-0.0039614649083007806,0.0008172674074629128,0.03578067664943774
1.4464464464464464,0.9598577083333332,-0.22282104166666664,-0.00018995020833333323,17.197208333333332,0.0816554708905816,0.334540380585585,0.07073351259385458,0.004420916013381033,-0.003937430769985372,0.0007864297631666699,0.03685887326395232
1.4514514514514514,0.9599474999999997,-0.21945229166666666,-9.51791666666616e-06,17.198979166666664,0.08192915001558157,0.33846937490940915,0.07057310452457949,0.004446927313042273,-0.003909514534511924,0.0007557020454257613,0.035740624566074075
1.4564564564564564,0.9600464583333334,-0.21584020833333328,0.00024230874999999993,17.200916666666668,0.08223217113328993,0.3423084829531364,0.07028353994580905,0.004337753866914323,-0.0038696006987385847,0.0007253799746876001,0.03596582638874679
1.4614614614614614,0.960145625,-0.2122295833333333,0.0004940254166666655,17.20285416666667,0.08251027062482638,0.3461468392722212,0.06999389494858879,0.004226739933335243,-0.0038315419233443033,0.0006949798681319544,0.035975187065957925
1.4664664664664664,0.9602433333333334,-0.20861729166666665,0.0007459264583333337,17.204749999999997,0.0827619506176649,0.34998527692705206,0.06970417095279123,0.004113954490853344,-0.0037951656498741316,0.0006644493553135365,0.038244104166778925
1.4714714714714714,0.9603427083333335,-0.20500645833333334,0.0009977255833333338,17.206729166666666,0.08298645620828993,0.3538246295436604,0.06941428291899694,0.00399931935489439,-0.0037606106863929123,0.0006337798292368171,0.036179718316020626
1.4764764764764764,0.9604433333333332,-0.20127833333333342,0.0012253472916666673,17.208645833333332,0.08326551169722216,0.35762995685734794,0.06910852010096441,0.0039006604439545144,-0.0037173318124038212,0.0005948106454011205,0.03875858289927692
1.4814814814814814,0.9605556249999997,-0.19714458333333332,0.0013689145833333325,17.210958333333334,0.08379190909565977,0.361330834406197,0.0687481775754669,0.0038625993034835065,-0.0036390263724086803,0.0005275104096029666,0.03499658159711316
1.4864864864864864,0.9606679166666666,-0.19301062499999996,0.0015125895833333336,17.213104166666664,0.08428348197044272,0.3650302120727523,0.06838760754717582,0.00382337588168099,-0.0035621940356382817,0.0004601584042011535,0.036961614149333855
1.4914914914914914,0.9607797916666669,-0.18887708333333333,0.0016562020833333338,17.215312500000003,0.0847411348914931,0.36872934032799254,0.06802722580411664,0.003782928202243924,-0.003486788722188802,0.00039276728224978857,0.03634886067698062
1.4964964964964964,0.9608918750000002,-0.184743125,0.0017998837500000006,17.217458333333337,0.08516437359856774,0.3724286354184865,0.0676665962448015,0.0037413178152783865,-0.0034127546672959646,0.0003252711000237183,0.038920206597083506
1.5015015015015014,0.9610049999999998,-0.18059708333333335,0.0019474637500000024,17.219770833333335,0.08555775599149304,0.3761257907182758,0.06730446452827582,0.003700229398147397,-0.003339640503704428,0.00025695771600266264,0.0351174474826621
1.5065065065065064,0.961133958333333,-0.17622479166666663,0.0021632333333333324,17.222187500000004,0.08599413530203996,0.3797701120882122,0.06691532358145015,0.0036874193018263885,-0.0032567594261021615,0.00017462426044828806,0.03979938151024953
1.5115115115115114,0.9612625000000002,-0.1718529166666667,0.002379193749999999,17.224895833333335,0.08639065836649301,0.3834149644370999,0.06652630921766493,0.0036727561769192714,-0.003175183448350695,9.21573038085939e-05,0.03400519748242914
1.5165165165165164,0.9613914583333334,-0.1674808333333333,0.0025950625,17.227354166666665,0.08674983713263891,0.3870584739839545,0.06613713046466399,0.00365616877171875,-0.003094810326698263,9.686814886536414e-06,0.03743508289926467
1.5215215215215214,0.9615195833333332,-0.16310916666666667,0.002810989583333334,17.229958333333332,0.08707058724930555,0.39070272333756234,0.06574795202048174,0.003637736293446179,-0.003015679131848437,-7.288379068655617e-05,0.03541083159723257
1.5265265265265264,0.9616487500000002,-0.15873812499999998,0.0030268729166666665,17.2324375,0.0873524785048177,0.39434646304034626,0.06535885908675003,0.0036173565897382816,-0.002937774621426432,-0.0001554867725200325,0.037681141927009776
1.5315315315315314,0.9617862499999997,-0.15414020833333333,0.0031725225000000003,17.235208333333333,0.08773517117495662,0.3977995184343203,0.0649617904891137,0.003646820404092186,-0.0028583946916122395,-0.00024964560644113613,0.03801037326388723
1.5365365365365364,0.9619264583333335,-0.149486875,0.003300158333333332,17.23802083333333,0.08810946586940102,0.40120265062164157,0.06456269793678643,0.003688268668755207,-0.002779416847114844,-0.00034685657620805196,0.03792941623282786
1.5415415415415414,0.9620670833333334,-0.14483125000000002,0.003427736041666666,17.24085416666667,0.08844134652343746,0.40460595895896195,0.06416359989325982,0.003728466212251302,-0.002701443687084636,-0.00044400522853099857,0.03753093706598065
1.5465465465465464,0.9622060416666667,-0.14017570833333334,0.003555419770833335,17.243625,0.08872908329324822,0.40800965065691985,0.06376441119776767,0.0037675832972989005,-0.002624619176135374,-0.0005412390503352622,0.03885519270829718
1.5515515515515514,0.9623464583333331,-0.13552079166666667,0.003682987056250001,17.246541666666666,0.0889740525260399,0.41141289393967684,0.06336532217346566,0.0038053813215610864,-0.002548820177739028,-0.0006385353549766471,0.035342206597249515
1.5565565565565564,0.9624908333333334,-0.13075266666666666,0.003802499375000001,17.249375,0.08922994849288889,0.41469595766516976,0.06297873850130051,0.003798738808279584,-0.00247362057898725,-0.0007314482928498496,0.03781210937495416
1.5615615615615615,0.9626395833333334,-0.12584391666666664,0.003911804166666667,17.252333333333336,0.08950576697132638,0.4178292811214949,0.06260811733270888,0.0037364138408996525,-0.0023987161596206947,-0.0008188185363135343,0.03928622222213107
1.5665665665665665,0.9627874999999998,-0.12093504166666669,0.004020878333333336,17.2553125,0.08973454903041492,0.4209621658707619,0.062237458854317085,0.003673002797111597,-0.002324731785060458,-0.0009062240064567935,0.03981552734381921
1.5715715715715715,0.9629360416666665,-0.11602591666666666,0.004130120625000002,17.258333333333333,0.08991442416165973,0.42409502543695626,0.061866909722655815,0.0036084937397928654,-0.002251563187287778,-0.0009936434297406918,0.03784722222218306
1.5765765765765765,0.9630839583333333,-0.11111779166666669,0.004239316666666669,17.26133333333333,0.09004627387512323,0.42722765319419975,0.06149619864008685,0.0035428864228423613,-0.0021793227428759986,-0.0010811378539518923,0.037621555555688246
1.5815815815815815,0.963232708333334,-0.10620833333333331,0.004348558333333333,17.26433333333333,0.09013035243055557,0.4303606733737548,0.061125471670572654,0.003476251049652777,-0.0021079745020138895,-0.0011686334214407357,0.03696122222231679
1.5865865865865865,0.9633910416666667,-0.10114312499999999,0.004459835416666668,17.267562499999997,0.09035733909856768,0.43314115153472277,0.060789799562692266,0.003384515024360678,-0.0020442644128000004,-0.0012392543537593328,0.036910308593860464
1.5915915915915915,0.9635493749999999,-0.0960786875,0.0045711499999999995,17.27077083333334,0.09053446914161069,0.43591827125434424,0.060454346721897485,0.0032915825923656252,-0.0019812550760060026,-0.0013099097470727396,0.03693315581568868
1.5965965965965965,0.9637079166666668,-0.09101200000000002,0.004682399999999997,17.27402083333333,0.09066089918933337,0.43869661679690664,0.06011892605651676,0.003197463338800001,-0.001918980199346667,-0.0013805090879306671,0.03507924956596753
1.6016016016016015,0.9638666666666668,-0.08594622916666667,0.00479375,17.277187500000004,0.09073614152536413,0.4414741032942709,0.05978339251504881,0.003102230986067708,-0.001857341006657009,-0.0014511598683919268,0.03816708984362549
1.6066066066066067,0.9640247916666665,-0.08088077083333334,0.004905047916666668,17.28041666666667,0.09075898840940581,0.4442511488382687,0.059447975571475936,0.0030058471814744373,-0.0017963949342055469,-0.001521767355841648,0.03657482638868714
1.6116116116116117,0.9641883333333331,-0.07575027083333331,0.005007768749999998,17.28377083333333,0.09083570896867668,0.4469070055854798,0.05913008213357741,0.0029832435890832032,-0.0017350899062989103,-0.0015759910927600788,0.03564078081598154
1.6166166166166167,0.9643581250000001,-0.07053964583333332,0.0050999875,17.287229166666663,0.0909897625323746,0.4494125317941664,0.058834168809213314,0.0030523702703377604,-0.0016729665736997046,-0.00160993165915001,0.03462440581614601
1.6216216216216217,0.9645268750000001,-0.06532849999999998,0.0051921875,17.290520833333332,0.09108837458774999,0.4519178328556318,0.058538315587048806,0.003120596675260416,-0.0016112179030956246,-0.001643798333723307,0.0389309787327079
1.6266266266266267,0.9646956250000001,-0.060117874999999994,0.005284366666666668,17.294104166666667,0.09113354943881768,0.4544227004689322,0.05824229339255344,0.0031878186030541663,-0.0015498408634027844,-0.0016777545067247395,0.03479440581583049
1.6316316316316317,0.9648662499999997,-0.05490685833333333,0.005376545833333337,17.297437499999997,0.09112409107462993,0.4569285927549022,0.05794633065814173,0.0032540577820601747,-0.001488848089350252,-0.001711681215340829,0.03761426692722125
1.6366366366366367,0.9650352083333334,-0.049696085416666674,0.005468745833333333,17.30085416666667,0.09106075742759272,0.45943259281901033,0.057650511731534286,0.0033193863433887065,-0.0014281954285728614,-0.001745627602465116,0.038361770399092165
1.6416416416416417,0.9652054166666666,-0.044434145833333334,0.005576031875000001,17.304375000000004,0.09115810668406203,0.46161890786852894,0.05741505922828963,0.0034857543385050658,-0.0013681760289812634,-0.001743557006492546,0.035897526041594574
1.6466466466466467,0.9653754166666665,-0.039159314583333334,0.005687114791666663,17.307791666666667,0.09125425641469688,0.4637222400586799,0.0571948179207575,0.0036766635171984036,-0.001308370428347873,-0.0017324722954780677,0.03597262326394457
1.6516516516516517,0.965545625,-0.033884512500000005,0.0057982018750000015,17.311249999999998,0.09129554814597066,0.46582575585501695,0.056974576045611514,0.0038664352855776267,-0.0012486761439461926,-0.0017213603865163102,0.0358317708334539
1.6566566566566567,0.9657168749999999,-0.028609691666666662,0.005909266145833332,17.31470833333333,0.09127994387607158,0.4679304972402844,0.05675425101900474,0.004055025407408563,-0.001189108602676048,-0.0017102054621034343,0.035875331597424065
1.6616616616616617,0.9658858333333337,-0.023334866666666673,0.006020459583333335,17.31816666666666,0.09120971316431555,0.47003354573307204,0.05653409176102239,0.004242459017482471,-0.001129671396670293,-0.0016991380949809185,0.034644972222452
1.6666666666666667,0.966055625,-0.0180598876875,0.0061328558333333325,17.32164583333334,0.09108779879004822,0.4721186380793274,0.0563112101089456,0.004422144520886965,-0.0010704437857944362,-0.0016862115845610328,0.03412729123249392
1.6716716716716717,0.966224166666667,-0.012781785416666669,0.006271270416666665,17.32504166666667,0.09099633429489565,0.4738187961673609,0.056035484655636805,0.004469218657755722,-0.0010127649196215516,-0.0016368528607621404,0.03522291493038665
1.6766766766766767,0.9663929166666668,-0.0075036132291666675,0.006409749583333333,17.32854166666667,0.09084969578850707,0.4755184984436122,0.05575973612750637,0.004515029198435812,-0.0009548117878814561,-0.0015874298286801152,0.03310203993049754
1.6816816816816818,0.9665622916666669,-0.002225502916666664,0.006548127083333331,17.33189583333333,0.09064677630343457,0.4772189970317006,0.05548411087830414,0.004559197875922662,-0.0008965731916623036,-0.0015380720815005129,0.03538682248262148
1.6866866866866868,0.9667312499999996,0.0030526079166666663,0.006686533333333335,17.33535416666667,0.09038841075157378,0.4789188319386488,0.05520823485909597,0.004601871968744943,-0.0008380609676462343,-0.0014887278194237723,0.03507924956596753
1.6916916916916918,0.9668995833333335,0.008330713124999998,0.006824997916666666,17.338749999999997,0.09007455755216229,0.4806177944034377,0.0549325866140022,0.00464321373361086,-0.0007792567250961403,-0.0014393320370605137,0.03566510416669644
1.6966966966966968,0.9670693750000005,0.013606990354166668,0.006962860416666665,17.34227083333333,0.0897679539801683,0.48224526857481803,0.05466246372563816,0.004671450175473008,-0.0007222027940160489,-0.001387518585580596,0.033559009982809584
1.7017017017017018,0.9672456249999998,0.018875362708333336,0.007098114583333333,17.345749999999992,0.08967430401596217,0.48356274176936204,0.054415825980553056,0.004648658012694273,-0.00067319740850617,-0.00132550088554566,0.03641527083357232
1.7067067067067068,0.9674216666666666,0.024143677083333343,0.007233412499999998,17.349354166666668,0.08952502035689569,0.48488205274360496,0.05416911725125319,0.00462443174105612,-0.0006235135836901866,-0.0012634111385378063,0.03470166623259274
1.7117117117117118,0.9675975000000001,0.02941196562500001,0.007368610416666665,17.3529375,0.08932076961140716,0.48619987024719397,0.05392250558414206,0.0045987746837209825,-0.0005731698864958038,-0.001201368186341681,0.034310121093824364
1.7167167167167168,0.9677735416666667,0.03468028958333332,0.007503964583333331,17.356520833333338,0.0890606316810828,0.48751785718219864,0.053675927110417174,0.004571666585226923,-0.0005221606557557052,-0.0011392610089931258,0.0332678953990353
1.7217217217217218,0.9679502083333337,0.03994861458333334,0.007639168749999999,17.360041666666664,0.08874483735953896,0.48883601810080884,0.053429257311114975,0.004543138291869205,-0.0004704967826024475,-0.0010771436162448024,0.03499499826398278
1.7267267267267268,0.9681250000000001,0.045198715833333326,0.007791283333333336,17.363708333333324,0.08842928442035093,0.4900667959040195,0.05318442398367565,0.004539223165306349,-0.0004191969596490673,-0.001014292729747157,0.029757914930826246
1.7317317317317318,0.9682975000000003,0.05038611874999999,0.00800159166666667,17.367104166666667,0.08825182237064425,0.4909924328641332,0.052945911713713406,0.004623054602094323,-0.00037062918874198583,-0.0009486995839140714,0.033692864149259094
1.7367367367367368,0.9684689583333336,0.055573312500000006,0.008211943749999999,17.37058333333334,0.08801996110444402,0.49191881397984694,0.0527074211271084,0.00470460070874883,-0.0003210340520575259,-0.0008831110958936529,0.03387632638867899
1.7417417417417418,0.968641875,0.06076066666666668,0.008422333333333334,17.374104166666665,0.08773457888622221,0.4928446893012224,0.05246878609889175,0.00478407987011111,-0.0002703922930816668,-0.0008174433898858327,0.03258773914933499
1.7467467467467468,0.9688147916666664,0.06594808333333331,0.008632664583333333,17.37752083333333,0.08739518363799306,0.4937704771021916,0.05223037980047427,0.004861327316669619,-0.00021872601584500042,-0.000751751526799542,0.034061353732624866
1.7517517517517518,0.9689870833333328,0.07113535416666666,0.00884303395833333,17.381020833333334,0.08700207388758291,0.4946970090837448,0.05199176712401582,0.004936414314132767,-0.00016602982931877153,-0.0006860455260876325,0.03282312456599357
1.7567567567567568,0.969158333333333,0.076314375,0.009048252708333334,17.38441666666667,0.08658317866835939,0.49555542078959286,0.051747100044678175,0.005026505541388149,-0.00011334422659433599,-0.0006219798246792457,0.035390493055388106
1.7617617617617618,0.96932375,0.08144645833333333,0.009224131041666667,17.387874999999998,0.08627607859162326,0.49602095707319294,0.05146676583066828,0.005214260528787022,-6.571434287098104e-05,-0.0005680014511273723,0.0328446510417848
1.7667667667667668,0.9694895833333331,0.08657860416666667,0.00939993639583333,17.391270833333333,0.08591608280055164,0.4964855995290876,0.05118649674548201,0.0054001855859266345,-1.7105870522122547e-05,-0.0005139392755143396,0.03140713498260084
1.7717717717717718,0.9696552083333335,0.09171054166666666,0.009575850145833334,17.394625000000005,0.08550309321387327,0.4969520530939845,0.050906230182063,0.005584251304540129,3.247473901000846e-05,-0.00045990913714927955,0.03222944270822836
1.7767767767767768,0.9698204166666669,0.09684222916666667,0.009751663958333332,17.398000000000007,0.08503808265003082,0.49741657171671033,0.05062580005137748,0.005766573478357427,8.302423797768271e-05,-0.00040582514966812984,0.03209599999979673
1.7817817817817818,0.9699854166666667,0.10197460416666666,0.009927554791666666,17.401437499999997,0.08451976343838496,0.4978831103225252,0.050345497495268114,0.005947126529776898,0.0001345618917811068,-0.000351692355143119,0.029139600260577936
1.7867867867867868,0.9701522916666665,0.10710683333333333,0.010103443541666667,17.404687499999998,0.0839490429199722,0.498347712095267,0.0500651140291716,0.006125807781489964,0.00018705949186527784,-0.00029748228529814764,0.033728027343784106
1.7917917917917918,0.9703166666666663,0.1120748333333333,0.010239292083333336,17.408083333333334,0.08367541923330557,0.4986003652309654,0.04984038056923159,0.00604377825464243,0.00022544724781402802,-0.0002461322182980948,0.031134659722226843
1.7967967967967968,0.9704824999999998,0.1170356666666667,0.010373380208333333,17.41139583333333,0.08336886106122217,0.4988423929830532,0.04961818886520162,0.005948429115064237,0.00026385231820006994,-0.00019484352237892085,0.03183680164937641
1.8018018018018018,0.970648125,0.12199483333333332,0.01050744875,17.414770833333332,0.08301361480663887,0.4990848018540994,0.04939598581216485,0.005851829290985207,0.00030297133850947904,-0.00014360132901486958,0.029715155816063543
1.8068068068068068,0.9708139583333333,0.12695575,0.010641542499999998,17.418020833333333,0.08260852920860419,0.499326965906554,0.04917379243228427,0.005753822907422292,0.00034285418144161485,-9.231249862060354e-05,0.032550249565929334
1.8118118118118118,0.9709795833333336,0.13191554166666666,0.010775546458333332,17.421458333333337,0.08215481070012326,0.4995703459318575,0.04895158854965884,0.005654586868861292,0.00038345966611556435,-4.095851339148598e-05,0.028414539930452065
1.8168168168168168,0.9711456249999997,0.13687660416666667,0.010909604999999998,17.424791666666668,0.08165114939846832,0.4998113971854107,0.04872939439797801,0.005553871668966978,0.0004247976380012637,1.036806079180996e-05,0.028718706597203436
1.8218218218218218,0.9713060416666665,0.14179416666666667,0.011047248958333337,17.428041666666658,0.08125208096597225,0.49984441662378576,0.048510153908752886,0.005600349956660588,0.00046265888021927075,5.8098926855053636e-05,0.026905331597561144
1.8268268268268268,0.9714635416666667,0.14669,0.011186935416666662,17.431145833333336,0.0808887314,0.49976276914264983,0.04829244283102899,0.005726291985395832,0.0004987105236187498,0.0001037993695055197,0.028904937065931335
1.8318318318318318,0.9716214583333332,0.1515852083333333,0.011326647708333332,17.434291666666663,0.08047729961453998,0.49968108205169137,0.04807475065918916,0.005850827122414021,0.0005351429016355032,0.00014952972294457798,0.029432414930681716
1.8368368368368369,0.9717785416666667,0.15647979166666665,0.011466272916666664,17.437395833333323,0.08001744979995659,0.49959977458540056,0.0478569913540464,0.005974097294473526,0.0005719913527308157,0.000195278022757798,0.030559884983006214
1.8418418418418419,0.9719360416666668,0.16137479166666668,0.011605962291666667,17.44064583333333,0.07951121828120657,0.49951821830595095,0.04763914520825314,0.006095905419757771,0.0006092505638995659,0.00024103854724649915,0.027831249566020233
1.8468468468468469,0.9720933333333334,0.1662704166666667,0.011745670541666668,17.443729166666678,0.07895510687482643,0.4994368308901934,0.047421525567042426,0.006216343860841021,0.0006469013538178826,0.0002867600015819304,0.030687759982242824
1.8518518518518519,0.9722489583333332,0.17112625000000004,0.011884215625,17.446895833333333,0.07840282739427082,0.49927376541897844,0.0471935879762802,0.006292593745902344,0.0006818836822161463,0.0003304678273397071,0.028742447482727584
1.8568568568568569,0.9723972916666663,0.17583916666666666,0.012019055833333334,17.4499375,0.07798304579930555,0.49881804229687515,0.04692886742696885,0.006214718404813191,0.000706167995468316,0.0003667490127944358,0.025722912760329564
1.8618618618618619,0.9725449999999997,0.1805516666666667,0.012153821874999998,17.452875000000002,0.0775189081638889,0.49836374294716396,0.04666414575186565,0.006135632412432292,0.0007306292865885417,0.0004029878385969242,0.027362567708280494
1.8668668668668669,0.9726933333333337,0.18526479166666662,0.012288510833333334,17.455874999999992,0.07700987363537323,0.4979098258348324,0.046399444469473236,0.006055284871402262,0.0007552672596900173,0.0004392810468668359,0.026802984375251526
1.8718718718718719,0.9728416666666662,0.18997687500000002,0.012423345416666667,17.458812500000004,0.07645649529856774,0.4974548271553249,0.046134678866101106,0.005973697285696091,0.0007801039990108075,0.0004755497247625482,0.027782756510305262
1.8768768768768769,0.9729897916666671,0.1946908333333334,0.012558035208333332,17.461812500000004,0.07585818774930556,0.4970004207517063,0.045870018081806026,0.005890735035260241,0.0008051007885895836,0.0005118193501543246,0.026354214843706814
1.8818818818818819,0.9731372916666666,0.19940291666666662,0.012692783333333332,17.46472916666666,0.07521681015815972,0.4965449349179197,0.045605251859441656,0.0058065582327152775,0.0008302850534782987,0.0005481223800210767,0.02886013498266493
1.8868868868868869,0.973280833333333,0.20397749999999992,0.012798270000000002,17.467562500000003,0.07476692949375002,0.496159329285007,0.04537443374664048,0.005785232131075,0.0008581964840171869,0.0005842093361455436,0.028218641926969212
1.8918918918918919,0.9734214583333333,0.2084820833333333,0.012889068541666666,17.470437499999996,0.07439480426232642,0.49580678857879484,0.04516048510932797,0.005794853471540538,0.000887451135077083,0.000620170952539676,0.023396891927234265
1.896896896896897,0.9735631250000002,0.21298770833333333,0.012980015,17.47308333333333,0.07397998609891494,0.49545443587726656,0.04494659925327897,0.005803550934351045,0.0009167493256656248,0.0006561301496667578,0.027400493055722563
1.901901901901902,0.97370375,0.2174925,0.01307089541666667,17.475833333333338,0.07352722077708335,0.49510206835967324,0.04473260857682814,0.005811469591090622,0.0009461111053744788,0.0006920970101859226,0.02754097222219798
1.906906906906907,0.9738441666666668,0.22199749999999996,0.013161734375,17.47854166666666,0.07303315166041668,0.49475031041490863,0.04451861764507824,0.0058186051647526014,0.0009755357667143741,0.0007280499217531517,0.027872873264129794
1.911911911911912,0.9739841666666668,0.22650229166666672,0.013252716958333329,17.48143750000001,0.0724983785364149,0.4943964488265555,0.04430469076317495,0.0058248486131278025,0.0010049714835559896,0.0007640176506820645,0.023301266926807784
1.916916916916917,0.9741254166666669,0.23100750000000003,0.013343439374999995,17.48414583333333,0.07192220161041667,0.4940448692923125,0.04409074153013776,0.0058303687619130195,0.001034488079954688,0.0008000111356585431,0.02485281206605805
1.921921921921922,0.9742587500000001,0.23533125,0.013448397708333332,17.486750000000004,0.07158024444010419,0.4932237239324118,0.04384927035723264,0.0058641771734674495,0.001056183196401042,0.0008199137117301529,0.026282770833176983
1.926926926926927,0.9743929166666664,0.23965291666666666,0.013553403333333333,17.489395833333337,0.07120356286649307,0.492396930258084,0.043607425491543075,0.005897330277073609,0.0010777127612583335,0.0008396956514408663,0.02520005164927852
1.931931931931932,0.9745258333333332,0.24397458333333336,0.013658444583333337,17.49204166666667,0.07078848602065974,0.4915703218915639,0.04336568423803021,0.005929622923799827,0.001099171245078993,0.0008594968281755584,0.025144998263897378
1.936936936936937,0.9746595833333332,0.24829750000000003,0.01376344625,17.4946875,0.07033689316041669,0.4907436925473233,0.04312392206720546,0.005960979600573955,0.0011205418194359378,0.0008791989303568623,0.024450944010368403
1.941941941941942,0.9747925,0.25261812499999997,0.013868416458333331,17.497291666666666,0.06984762458815108,0.4899185003582715,0.04288226397843278,0.0059914075959100295,0.0011418101049977861,0.0008989872581640303,0.02624266493057803
1.946946946946947,0.9749260416666666,0.2569402083333333,0.013973345416666666,17.499958333333336,0.06932193767495663,0.4890914122845332,0.04264041805336959,0.006020981342528037,0.0011629890291166664,0.0009187318952483668,0.025416664930389743
1.951951951951952,0.975057916666667,0.2612177083333333,0.014072199791666668,17.50252083333333,0.06880676718641501,0.4882786398596901,0.04240724523578054,0.0060340832608786876,0.0011835162551223962,0.0009365288943124672,0.02572281206602156
1.956956956956957,0.9751816666666665,0.2652975,0.014143912708333336,17.504895833333332,0.06847306982708333,0.48752765806663245,0.04221101528309899,0.005978556359927601,0.0012012550727156252,0.0009455706017878376,0.027580197482677704
1.961961961961962,0.9753062499999999,0.2693770833333334,0.014215669583333332,17.50745833333333,0.06810411197482637,0.48677624807163095,0.04201463647426922,0.00592245334834462,0.001218766694450955,0.0009546148672231258,0.022444373264022488
1.966966966966967,0.9754314583333331,0.27345729166666666,0.014287332500000005,17.509791666666672,0.06770360963433156,0.48602441379670114,0.041818568968184804,0.005865786311908856,0.00123602121606467,0.0009636451810914489,0.024904123263638667
1.971971971971972,0.9755558333333333,0.27753833333333333,0.01435901708333333,17.512249999999998,0.06726872353055557,0.4852725686284007,0.041622290637996634,0.005808475455386808,0.0012530357041395837,0.0009726574839804842,0.022766604166747584
1.976976976976977,0.9756802083333332,0.28161916666666664,0.014430744583333334,17.51460416666667,0.06680106163263892,0.48452071194410395,0.04142609386406642,0.00575063059022882,0.0012697946047746979,0.0009816802677925435,0.025515884982553416
1.981981981981982,0.9758062500000002,0.28569895833333336,0.014502448958333336,17.5170625,0.06629985520724824,0.4837698873075445,0.04122993761419969,0.005692228355988494,0.0012862857863416882,0.0009907015397244926,0.02293803776041159
1.986986986986987,0.9759258333333335,0.28972791666666675,0.01455384291666667,17.519458333333336,0.06581585930399306,0.4829521439896903,0.04103087435591993,0.005648449578926909,0.0013015518794691843,0.0009989705352251616,0.02066303993052543
1.991991991991992,0.9760366666666669,0.29360375,0.014543828750000007,17.521520833333337,0.0654501713192708,0.4819363937119572,0.040823369302032106,0.005650969214642188,0.001313564613183073,0.0010050958019633342,0.02401602039918771
1.996996996996997,0.9761472916666665,0.2974785416666667,0.014533794374999999,17.523666666666664,0.06505485058120655,0.4809210604877319,0.04061596608075654,0.005653589294441797,0.001325296075114237,0.0010111833271548402,0.022773222222326694
2.002002002002002,0.9762577083333334,0.30135375,0.01452373854166667,17.525729166666668,0.0646284173609375,0.47990551935210657,0.04040849796499209,0.005656279426449214,0.0013367542159763018,0.0010172691960834775,0.026525509982661788
2.007007007007007,0.9763683333333334,0.30522895833333336,0.014513742041666666,17.527937499999997,0.06417278299474824,0.4788887262919479,0.04020098521830725,0.005658945010103372,0.001347957006703646,0.001023393047739527,0.023906996093899124
2.012012012012012,0.97647875,0.3091047916666667,0.014503731249999999,17.530104166666668,0.06368651943537326,0.47787297511316096,0.039993574678130424,0.005661743840246097,0.001358868223501693,0.0010294812921880486,0.022947905815840386
2.017017017017017,0.9765887499999998,0.3129797916666666,0.014493718750000002,17.532208333333333,0.06317094167495663,0.47685722378346257,0.039786098497923916,0.005664609758483073,0.0013695263498796433,0.0010356291590539776,0.023962623263855676
2.022022022022022,0.9766987499999997,0.316824375,0.014489505020833333,17.534333333333333,0.06267314873919272,0.4758110959109177,0.03957343065558937,0.0056659244193817855,0.0013793928647189715,0.0010406638131713892,0.023821222222238703
2.027027027027027,0.9768066666666662,0.3205295833333334,0.014512587770833333,17.5364375,0.06236828620815965,0.4746202181295272,0.03933652001342164,0.005659591284559693,0.0013866333388997394,0.0010407423507254442,0.025026475260290226
2.032032032032032,0.9769150000000001,0.3242331249999999,0.01453569958333333,17.538541666666664,0.06203704731940109,0.47342933843762314,0.03909960817732707,0.005653041825034638,0.0013935838425442704,0.001040786589820228,0.025597873264018745
2.037037037037037,0.9770224999999998,0.32793729166666663,0.014558786666666669,17.54060416666667,0.06167796606766497,0.47223866673079457,0.03886271526961416,0.00564630134724722,0.0014002863030245657,0.0010408879249667387,0.026788801649161087
2.042042042042042,0.9771306250000004,0.33164145833333336,0.014581911041666666,17.542833333333334,0.06129227644787322,0.4710482012037062,0.03862586002482448,0.005639352506854728,0.0014067756381986552,0.0010409624507002407,0.02295697222217541
2.047047047047047,0.977238958333333,0.3353460416666667,0.01460505833333333,17.545000000000005,0.06087761567183153,0.4698573172710799,0.03838896179226359,0.0056322096246059,0.0014129826170261282,0.0010410374157234972,0.022141666666470883
2.052052052052052,0.9773466666666667,0.3390493749999999,0.014628129375000002,17.547166666666662,0.060437604645442775,0.46866685116432166,0.038152144772099834,0.005625015419653777,0.0014189394381673424,0.0010411294926933982,0.020691972222437016
2.057057057057057,0.9774537500000003,0.3427539583333334,0.014651211250000002,17.549250000000004,0.05996805738016485,0.46747617534224123,0.03791517857084327,0.005617572058017965,0.001424658550490929,0.001041204507872412,0.021949437499870328
2.062062062062062,0.9775497916666668,0.34620604166666674,0.014674943124999998,17.551083333333334,0.05966012671349816,0.46640047937761164,0.037745755016039766,0.005542797487343619,0.0014299213708390407,0.0010398611264358269,0.02093215972223561
2.067067067067067,0.9776439583333335,0.34965124999999997,0.014698835625000004,17.55289583333334,0.05933358670677086,0.4653295692312691,0.03757853268708862,0.005465292916840883,0.0014350656491317706,0.00103848622819112,0.020639530815572016
2.0720720720720722,0.9777395833333334,0.35309437499999996,0.014722530208333329,17.554624999999998,0.05898582067669268,0.4642578304375979,0.037411351635680816,0.005387770106003257,0.0014400832076138018,0.0010370916348651142,0.022016109375101678
2.0770770770770772,0.9778360416666666,0.3565372916666667,0.014746337291666668,17.556395833333337,0.05861345131766493,0.4631865038698138,0.03724416958511482,0.005309997090025999,0.0014449837941529079,0.0010357061487596946,0.022548676649250865
2.0820820820820822,0.9779310416666668,0.35998291666666665,0.014770178624999998,17.558208333333337,0.05821542470815977,0.4621158001567189,0.037077091161461045,0.0052320119772181805,0.0014497838203854163,0.0010343151861590635,0.022236789930445866
2.0870870870870872,0.9780266666666666,0.36342666666666673,0.014793918124999998,17.56002083333333,0.05779480795555558,0.4610434316531776,0.03690997083379989,0.005153962732225,0.001454445969447223,0.0010329409168359008,0.021918332899474535
2.0920920920920922,0.9781220833333334,0.3668702083333333,0.014817703333333335,17.561791666666668,0.05735041690412332,0.45997231066792515,0.036742808140937895,0.005075694632745141,0.0014589802309685931,0.0010315297749241429,0.022223456597146196
2.0970970970970972,0.9782108333333336,0.37019458333333327,0.014812019999999997,17.563437499999996,0.056969928803993125,0.4588918540635196,0.03657572683958173,0.005040412302775,0.001466038030213385,0.001029572596192061,0.023579850260489366
2.1021021021021022,0.9782964583333337,0.373441875,0.014787797979166663,17.56512499999999,0.05662408266315108,0.457805487697594,0.036408527342014094,0.005032343870538795,0.0014746272428442057,0.001027271961057602,0.020133734375292534
2.1071071071071072,0.9783814583333336,0.3766902083333333,0.014763476875000006,17.566750000000003,0.05625657027912334,0.4567191230838946,0.036241535781162265,0.00502440240356523,0.0014831291206918967,0.0010249535474578888,0.019294437499866035
2.1121121121121122,0.9784672916666666,0.37993666666666676,0.014739194583333337,17.568270833333333,0.055869795988888804,0.4556321311430347,0.0360743565414416,0.005016704123990272,0.0014915267078365985,0.0010226724127654458,0.02252659331600171
2.1171171171171173,0.9785525,0.3831847916666668,0.014714931270833334,17.569875000000007,0.055460040435373115,0.45454555413102793,0.03590732260677265,0.00500913275159641,0.0014998412683774316,0.0010203809959841122,0.022825817708110208
2.1221221221221223,0.9786389583333328,0.3864335416666666,0.014690655624999995,17.571583333333336,0.05502932620828996,0.45345876797064083,0.03574018358049171,0.005001652917425912,0.001508094117542704,0.0010180878015908833,0.01883415972218927
2.1271271271271273,0.9787233333333334,0.3896810416666667,0.014666393541666663,17.573041666666665,0.05457701909891499,0.4523719802338143,0.035573023950457874,0.00499443552885673,0.0015162267280503861,0.0010157837816022579,0.024664914930667692
2.1321321321321323,0.9788083333333333,0.3929125,0.014640342083333329,17.574749999999998,0.05414122567708338,0.45126357705034964,0.03540741383404126,0.00498347429951563,0.0015228726423645836,0.0010130707755110688,0.02024577083341228
2.1371371371371373,0.9788893750000001,0.39602916666666665,0.014600613125000002,17.576208333333337,0.053961524149305634,0.44999119709637403,0.035253083760729824,0.0049432551012838525,0.0015190023800250863,0.0010073152446482781,0.021692289930342668
2.1421421421421423,0.978970625,0.399145625,0.014560905416666665,17.5778125,0.05376214504335941,0.4487192300334468,0.03509881642951817,0.004903269765232029,0.0015150893648152347,0.0010015809715477214,0.018424381510442345
2.1471471471471473,0.9790512499999999,0.40226250000000013,0.01452124333333333,17.579270833333332,0.0535452977604165,0.4474470501587208,0.03494446494437659,0.004863607520291665,0.0015111753819039594,0.0009958253650759548,0.021320301649382145
2.1521521521521523,0.9791325000000001,0.40537854166666665,0.014481574999999998,17.580875,0.053307404622873256,0.4461746589855193,0.03479021788873156,0.00482420920379688,0.001507229035048057,0.0009900155912466958,0.01700090104168339
2.1571571571571573,0.9792131250000002,0.4084947916666668,0.014441908750000001,17.582333333333334,0.05305013018120644,0.44490372293832336,0.034635970817018115,0.004784966743899733,0.001503255108623155,0.0009842827762522504,0.01905455555561275
2.1621621621621623,0.9792945833333331,0.41161208333333327,0.014402136249999998,17.583833333333335,0.05277257618732642,0.44363091180476977,0.0344816616072023,0.004745954527020315,0.0014992378928230044,0.0009785023097525734,0.019846972222183012
2.1671671671671673,0.9793754166666665,0.4147277083333334,0.014362449374999997,17.58533333333333,0.05247884460724819,0.44235913671461724,0.03432743548398276,0.004707355680486071,0.00149521355443079,0.0009727722306642982,0.020426555555616233
2.1721721721721723,0.9794527083333331,0.41773541666666675,0.014346717083333328,17.58677083333333,0.052194829995659775,0.4411554217089308,0.034179576747031336,0.004674551703061633,0.0014916067471358514,0.0009687560714109045,0.020283322482839594
2.1771771771771773,0.9795254166666668,0.42062020833333347,0.014357716875,17.588208333333338,0.05193030700828982,0.4400294809661374,0.03403891780571972,0.004648304136846482,0.0014885060567454648,0.0009667258275280945,0.017844289930394552
2.1821821821821823,0.9795995833333336,0.42350625000000003,0.014368696041666665,17.589479166666667,0.0516491228776042,0.4389043739073957,0.03389830104961333,0.004621938047003907,0.001485384761898008,0.0009646752505053505,0.02147264539922844
2.1871871871871873,0.9796727083333336,0.42638979166666674,0.014379674999999996,17.590833333333332,0.05135195389578984,0.4377784332802277,0.03375772526000752,0.004595563580848961,0.0014822534803577703,0.0009626558770795367,0.021957638888920883
2.1921921921921923,0.9797462500000004,0.4292743749999998,0.014390658124999997,17.59220833333333,0.05103809430169293,0.43665249229206266,0.03361710767382005,0.004569160894218623,0.0014791117347464832,0.000960600435599978,0.0221226232640106
2.1971971971971973,0.979820208333333,0.43216041666666677,0.014401649791666665,17.593625000000007,0.05070654093315968,0.435526759149945,0.03347653203639687,0.0045426243170125875,0.0014759448133810768,0.0009586004234472052,0.019359359374789165
2.2022022022022023,0.9798941666666666,0.43504541666666663,0.014412714166666665,17.59497916666667,0.05035861043732645,0.43440206533701686,0.03333604049223072,0.004516022468398267,0.0014727137391397577,0.0009565706442569396,0.019416457899296802
2.2072072072072073,0.9799670833333335,0.43793062499999996,0.014423718125,17.596375000000002,0.049994892687109355,0.43327549802211707,0.03319540185544656,0.004489469606694925,0.0014695604262757807,0.0009545223245092604,0.019253526041552504
2.2122122122122123,0.9800345833333334,0.44068583333333305,0.014376044374999996,17.5975625,0.04973057963263916,0.43204874601479476,0.033044662702487716,0.00447851798789948,0.0014633727495022555,0.0009524283336578834,0.02121072526045964
2.2172172172172173,0.9800999999999997,0.4433791666666666,0.014300158333333335,17.59872916666667,0.049505956232638926,0.43077363047164163,0.03288914388006657,0.004475551256631943,0.0014557772052682283,0.0009502769253394115,0.02223171831582249
2.2222222222222223,0.9801656250000002,0.44607208333333354,0.014224233333333334,17.60004166666667,0.049268238137326226,0.4294970461860789,0.03273362551293707,0.004472956186513885,0.0014481474870837677,0.0009481499587645488,0.01832499826377898
2.2272272272272273,0.9802306250000002,0.4487656249999999,0.014148310416666662,17.601208333333336,0.04901503881835939,0.42822107531235376,0.03257802313611924,0.004470795674837242,0.0014406055133821597,0.0009459963806723523,0.01829853993041297
2.2322322322322323,0.9802956249999998,0.4514577083333335,0.014072364583333335,17.60233333333333,0.048749270919748094,0.42694530188836716,0.032422505237433515,0.004469137117710502,0.0014329356761732953,0.000943883079272955,0.021611222222361448
2.2372372372372373,0.9803614583333334,0.45415166666666656,0.013996441666666666,17.603479166666666,0.04846584699722231,0.42566951628733823,0.032266923435270066,0.004467780189680554,0.0014253692620179855,0.0009417457168271098,0.022937895399252284
2.2422422422422423,0.9804264583333331,0.45684354166666674,0.013920581250000006,17.604729166666665,0.04817106177078989,0.4243926757509953,0.03211142568653324,0.004466828609691402,0.0014177261986171453,0.0009395949644581026,0.021219301649409772
2.2472472472472473,0.9804918750000002,0.45953708333333326,0.013844673124999997,17.606,0.047859835708159854,0.42311686669272863,0.031955865456191244,0.004466296792434113,0.0014101099535899309,0.0009374765869439201,0.018972333333294955
2.2522522522522523,0.9805533333333334,0.46209770833333336,0.013814750833333332,17.607125,0.04763049961974819,0.4220381109927463,0.03183070071326601,0.004424887382053993,0.0014033990504880645,0.0009393689570160775,0.01852423437503603
2.2572572572572573,0.980615625,0.46460875,0.013802547500000003,17.608187499999996,0.04742225109010417,0.42103490634917695,0.03171723204129695,0.004367553159209374,0.0013970290454822913,0.0009428199765519387,0.018816298177114277
2.2622622622622623,0.980675625,0.4671195833333333,0.013790317083333331,17.60925,0.04720304486649307,0.4200319104880744,0.031603679861662695,0.004310272829998785,0.0013906245373315116,0.0009462763091345208,0.019522770833361847
2.2672672672672673,0.9807362500000002,0.4696308333333334,0.013778148979166667,17.610354166666667,0.04697042204930549,0.41902766261070795,0.03149025264291011,0.004253170996456474,0.0013842636288361112,0.0009497275773355887,0.01938445789932075
2.2722722722722724,0.9807966666666664,0.4721414583333335,0.013765976875000002,17.611437499999997,0.04672494332287308,0.4180240395473435,0.0313767834261481,0.004196090769521222,0.0013778222113750432,0.0009531832955756981,0.018310850260490952
2.2772772772772774,0.980857916666667,0.47465229166666667,0.013753825416666665,17.61254166666667,0.046467910348914815,0.4170218739530746,0.03126337741439413,0.004138961080129254,0.0013713748758853736,0.0009566415456263062,0.01775103993054472
2.2822822822822824,0.9809187500000002,0.4771629166666668,0.013741553333333332,17.613583333333327,0.04619784262482618,0.41601783637865375,0.03114967917771165,0.004082096581936111,0.0013649367597621527,0.0009600938230791393,0.018973826389071746
2.2872872872872874,0.9809783333333333,0.4796731250000001,0.013729466666666662,17.6146875,0.04591515148606762,0.415015251745049,0.031036272301690242,0.004025127152749999,0.0013585236366328126,0.0009635486429116673,0.01840927734383513
2.2922922922922924,0.9810337500000003,0.48207937499999987,0.013676208333333337,17.615624999999998,0.04568843453294291,0.4138923363256233,0.030911639740637292,0.003977698700963537,0.0013485272318703116,0.0009663594708110071,0.02017252604167652
2.2972972972972974,0.9810872916666664,0.48441916666666657,0.013596814583333333,17.616541666666667,0.045496612632638905,0.41269325163318643,0.03077987574691111,0.00393651949355382,0.001336283221454166,0.0009687774168968017,0.02058470659727618
2.3023023023023024,0.9811387499999998,0.4867589583333333,0.013517479166666667,17.61747916666667,0.045291341482248254,0.4114933194236454,0.03064800764435598,0.0038958521715408015,0.0013239928668457898,0.0009711908972733116,0.019427812065941907
2.3073073073073074,0.9811912500000001,0.48909874999999997,0.013438104166666666,17.618416666666658,0.04507720441510418,0.4102944173564059,0.030516202519189652,0.0038554546330468766,0.0013116604612148437,0.0009735998416984165,0.019935826389200884
2.3123123123123124,0.9812427083333337,0.49143833333333325,0.013358858333333333,17.61933333333333,0.044850864530555645,0.4090954992373633,0.030384397195416878,0.0038153282587638886,0.0012993018996930552,0.0009760161743637432,0.020342888888990274
2.3173173173173174,0.9812950000000001,0.4937775,0.013279422916666667,17.620208333333334,0.04461461382708326,0.40789657359366704,0.03025265388814712,0.0037757301674322926,0.0012869197305145836,0.0009784286433704356,0.020549956597164964
2.3223223223223224,0.9813470833333336,0.4961172916666665,0.013200156250000003,17.62114583333334,0.04436721624266507,0.4066974225416424,0.030120743962900896,0.003736374231673175,0.0012745355653094534,0.0009808501691612175,0.020844520399123212
2.3273273273273274,0.981398125,0.4984566666666667,0.013120847916666666,17.622145833333338,0.044107409788888885,0.40549805168328096,0.02998900090973536,0.0036974738002847254,0.0012620700918477095,0.0009832648519159195,0.017684562065710452
2.3323323323323324,0.9814493750000001,0.500760625,0.013044468750000001,17.622937500000003,0.04387212978294275,0.4043979668350302,0.029864236826364944,0.003691031175957031,0.0012503957354212496,0.000985409359627271,0.020407204426987846
2.3373373373373374,0.9814960416666669,0.5029918749999999,0.012974110416666665,17.623729166666667,0.04369459035065121,0.4034943807922296,0.029753428496702115,0.00374778829173047,0.0012403282998370584,0.0009869891220909816,0.019795259982686275
2.3423423423423424,0.9815429166666668,0.5052235416666666,0.012903739583333332,17.6245625,0.04350604794578994,0.40259182683809885,0.02964270408969889,0.003804895736963975,0.0012301206132512364,0.0009885852840587138,0.018130016927045745
2.3473473473473474,0.9815897916666662,0.5074552083333334,0.01283321625,17.625354166666668,0.04330733653537333,0.4016878085606807,0.029531959432822292,0.0038623363242695314,0.0012198390944840062,0.000990162351656371,0.01772383289926438
2.3523523523523524,0.9816366666666667,0.5096860416666668,0.01276292333333333,17.62608333333334,0.043100763930164876,0.40078439945465416,0.029421212670196473,0.003920078626138195,0.0012096040571232204,0.0009917653711997163,0.020352993055325896
2.3573573573573574,0.9816827083333335,0.5119170833333334,0.012692523958333334,17.62687500000001,0.04288277479149305,0.3998807748355672,0.029310508199659732,0.003978123905111543,0.0011992669188917542,0.000993352327304809,0.019111067707910934
2.3623623623623624,0.9817295833333332,0.51414875,0.012622087083333337,17.627666666666666,0.04265460454010411,0.3989773495843274,0.029199783343812635,0.0040364551203796875,0.0011888088928640632,0.0009949501058777413,0.018909555555580937
2.3673673673673674,0.9817766666666666,0.5163799999999998,0.012551661041666667,17.628500000000003,0.0424173206000002,0.39807328913842843,0.02908893220073146,0.004095242021304171,0.0011783569305749994,0.0009965381018862778,0.016821083333297793
2.3723723723723724,0.981823958333333,0.5186120833333333,0.012481219374999998,17.629312499999997,0.04216900702065968,0.3971696358295797,0.02897824745081276,0.004154215900724222,0.0011678578811995669,0.0009981331012094013,0.01567411067719604
2.3773773773773774,0.9818687499999997,0.5206716666666665,0.012425698333333334,17.629999999999995,0.042038098863888984,0.39610643535426243,0.02887919316215092,0.004106518022619446,0.001152880056713193,0.000998952041188674,0.019350000000144973
2.3823823823823824,0.9819129166666665,0.5227114583333333,0.012371795312500001,17.630750000000003,0.041912939660373294,0.3950242303474123,0.0287816653451585,0.004046856246668295,0.0011373334205785582,0.0009996756407248564,0.020196104166643636
2.3873873873873874,0.9819589583333331,0.5247525,0.01231793415,17.631541666666674,0.041779188743750084,0.39394181016494295,0.028684095456458142,0.003987283259952127,0.001121672774643229,0.001000407759628548,0.0206134565969478
2.3923923923923924,0.9820035416666667,0.5267920833333335,0.012264085208333336,17.632375000000007,0.041637184270659544,0.39286021721400255,0.028586607373578883,0.003928043669591229,0.0011059720124408008,0.0010011341603055582,0.017685192708086106
2.3973973973973974,0.9820489583333333,0.5288329166666668,0.012210155208333335,17.633125000000003,0.0414876212498263,0.3917773704431217,0.0284890773061659,0.003868995091557724,0.0010901981600962677,0.0010018727149275952,0.01915273437492715
2.4024024024024024,0.982093125,0.5308735416666668,0.012156302604166667,17.633979166666663,0.04132869942495643,0.39069534930699595,0.028391484482803736,0.003810184332954318,0.0010743662630388073,0.0010026020844116832,0.016320416232758816
2.4074074074074074,0.9821370833333333,0.5329135416666667,0.012102528687500003,17.63470833333333,0.04116211544162324,0.3896133204660349,0.02829393187250325,0.0037515169073552715,0.0010584422092988278,0.0010033476492934232,0.01831199826409602
2.4124124124124124,0.9821818749999999,0.534954375,0.012048632083333337,17.6354375,0.04098652500169275,0.3885308721315871,0.028196255087428023,0.003693208429255468,0.0010424547712691427,0.0010040860975900642,0.019677516927174565
2.4174174174174174,0.9822264583333337,0.5369672916666667,0.011991701041666669,17.63627083333333,0.04082112768016488,0.387520990772794,0.02810340819818042,0.003651004185846566,0.001027624835482335,0.0010039659999980912,0.015492759982635107
2.4224224224224224,0.9822666666666665,0.5389125,0.011927449583333333,17.636875,0.04069352567708334,0.3866910692797706,0.02802206558204868,0.0036485595764218755,0.0010159698469036458,0.0010017207779950531,0.016681901041749825
2.4274274274274275,0.9823050000000002,0.5408579166666667,0.011863160624999996,17.6374375,0.04055854731232639,0.3858588487533188,0.027940660105536586,0.003646545242613806,0.0010041394337903663,0.000999456680486536,0.019548433593797654
2.4324324324324325,0.9823439583333333,0.5428027083333334,0.011798846666666666,17.63810416666667,0.04041626149266492,0.3850280788840031,0.02785933645311342,0.003644693657456945,0.000992229659546571,0.0009972129004157315,0.01853140581590651
2.4374374374374375,0.9823839583333331,0.5447472916666667,0.011734597291666664,17.638791666666666,0.04026663822183152,0.384197090893069,0.027777948377763227,0.003643086781565585,0.0009803212008024735,0.0009949796013566255,0.015945206597223205
2.4424424424424425,0.9824245833333337,0.5466933333333334,0.011670414583333335,17.63937499999999,0.040107024288888904,0.3833660930901197,0.027696600986364867,0.003641694795888885,0.0009682990390166674,0.0009927265755038527,0.017657942708638075
2.4474474474474475,0.9824629166666664,0.5486383333333334,0.011606144374999997,17.639999999999997,0.03994160419722209,0.38253508907941347,0.027615253060079687,0.003640573252007291,0.000956112710565972,0.0009904961562643892,0.018108333333429982
2.4524524524524525,0.9825029166666669,0.5505831250000001,0.01154180625,17.6406875,0.03976884746523429,0.38170470337515416,0.027533882820826475,0.003639866455063801,0.0009439000090474879,0.0009882628919593813,0.016561194010421332
2.4574574574574575,0.9825420833333331,0.5525287499999999,0.011477579166666663,17.64125,0.03958802209010431,0.38087389017647294,0.027452553686522562,0.003639191071682292,0.0009315302160848955,0.0009860302524031235,0.018590104166719357
2.4624624624624625,0.9825791666666667,0.554383125,0.011419808333333331,17.64191666666667,0.039436017381901056,0.38002458797762995,0.027374643851641067,0.0036249784692656273,0.0009194820527108072,0.000984331431563804,0.015901326388757298
2.4674674674674675,0.9826137500000004,0.5561472916666667,0.011368631249999999,17.64241666666667,0.03931435663849836,0.3791580458901682,0.027300341187713413,0.0035971750620221368,0.000907691136333116,0.000983156082927142,0.019092493055495652
2.4724724724724725,0.9826493749999998,0.557910625,0.011317502083333335,17.643062500000003,0.03918740117877606,0.3782923308132604,0.02722601563055025,0.0035695661725820334,0.000895766543772006,0.000981996857892282,0.015262287760322124
2.4774774774774775,0.9826837499999997,0.5596747916666668,0.011266226666666664,17.643500000000003,0.03905371090620635,0.377425988803362,0.027151688954404143,0.003542218395797221,0.0008837844755273867,0.0009808291336369528,0.01919941666659497
2.4824824824824825,0.9827195833333332,0.5614379166666669,0.011215030416666667,17.64416666666666,0.03891517406232625,0.3765590147594198,0.0270774016504072,0.003514944187513366,0.000871612422036546,0.0009796608372903213,0.015882638889024747
2.4874874874874875,0.9827537500000001,0.5632031249999997,0.011163909166666666,17.644666666666666,0.03876640665690134,0.3756932837987851,0.027003071974842034,0.0034878568867838583,0.0008593899738118468,0.0009785053333068799,0.017821555555656232
2.4924924924924925,0.9827891666666667,0.5649668750000001,0.011112708749999997,17.64525,0.03861493015273426,0.3748269243709043,0.026928781705687098,0.003460970164727341,0.0008470659028238289,0.000977355608399038,0.01702743749996216
2.4974974974974975,0.9828241666666665,0.5667300000000001,0.011061518750000004,17.645854166666666,0.03845627376666666,0.3739601428029433,0.026854489214071808,0.0034342840204791628,0.0008347178642062511,0.0009762030863363663,0.01570572873265519
2.5025025025025025,0.9828589583333333,0.5684943750000001,0.011010322499999997,17.646333333333338,0.03829206226002585,0.3730946061317793,0.02678027988602517,0.0034077556751473965,0.0008221579122337254,0.0009750527487305445,0.018586555555430095
2.5075075075075075,0.9828922916666665,0.5701789583333334,0.010944577499999997,17.646916666666666,0.03817074714058144,0.3721858412233465,0.026711586927471803,0.0033861874099848947,0.000812792374347961,0.0009731247531995273,0.017165493055586012
2.5125125125125125,0.9829252083333334,0.5717972916666668,0.010866469375000002,17.6474375,0.03808764890933147,0.37124212817665536,0.02664783650265639,0.0033690526580628854,0.0008060202105773888,0.0009705546187322837,0.017533016927075096
2.5175175175175175,0.9829587500000003,0.573415625,0.010788346875,17.64802083333334,0.03799910433919257,0.37029965323837133,0.026584063899133134,0.00335218758395508,0.000799329047707032,0.0009679850861749128,0.015277332899017892
2.5225225225225225,0.9829916666666665,0.5750327083333334,0.010710192916666668,17.648416666666673,0.03790592601349818,0.3693573751010211,0.026520332098525577,0.0033353982603566805,0.000792537791211415,0.0009654227972370439,0.02026415972193263
2.5275275275275275,0.9830241666666663,0.5766508333333334,0.010632043125000002,17.649062500000003,0.03780652474930535,0.36841383465898825,0.026456537350797824,0.0033191336802661457,0.0007855945102463546,0.0009628628409984025,0.015384537760326111
2.5325325325325325,0.9830562500000001,0.5782685416666666,0.010553964166666667,17.64947916666667,0.03770216038537333,0.36747069717370195,0.026392783082730322,0.0033028999492060772,0.0007787150194476563,0.0009602982638329448,0.01963514539920652
2.5375375375375375,0.9830893749999999,0.5798870833333333,0.010475781666666668,17.65004166666667,0.03759326224982634,0.36652775799847226,0.026329027968383205,0.0032869243153465276,0.0007717309311784718,0.0009577412116797697,0.01769583159710919
2.5425425425425425,0.9831222916666666,0.581505,0.010397665208333332,17.650625000000005,0.0374783933083333,0.36558501355821543,0.02626525179138861,0.003271326109694792,0.000764579087917709,0.0009551844354775212,0.015853776041467427
2.5475475475475475,0.9831550000000003,0.5831220833333336,0.010319482916666666,17.6510625,0.037359052595659414,0.36464142493899937,0.026201537155802652,0.003255915164377254,0.0007574409804002615,0.0009526311167908151,0.01936762109380652
2.5525525525525525,0.9831864583333331,0.58471375,0.010253030416666666,17.651625,0.037260872227604214,0.3637348753672749,0.026134365537974335,0.00324803151120677,0.0007539746850854171,0.0009480575564539464,0.015759859375009455
2.5575575575575575,0.9832141666666666,0.5862620833333333,0.01020437,17.65208333333334,0.0372038529789932,0.36288441249956976,0.026062072015578773,0.0032514389513625015,0.0007560773864926219,0.000940341626898823,0.015203993055251885
2.5625625625625625,0.9832406250000004,0.587810625,0.010155751172916666,17.652500000000003,0.03714158580377597,0.36203373571811376,0.025989673581211976,0.0032549793473700362,0.0007580962363031244,0.0009326315143433653,0.016327083333294468
2.5675675675675675,0.9832695833333333,0.5893591666666667,0.010107094791666665,17.652875000000005,0.0370743143326388,0.3611822216348722,0.02591739951195576,0.003258657994495661,0.00075999698043802,0.0009249240350754046,0.017879234374902353
2.5725725725725725,0.9832974999999998,0.5909079166666668,0.010058396875,17.653333333333332,0.03700075068732622,0.36033153698563836,0.02584510326673571,0.0032625615742539063,0.0007619952722836823,0.0009172208290598462,0.01753055555559513
2.5775775775775776,0.983325208333333,0.5924564583333335,0.01000976125,17.653770833333333,0.03692555331245645,0.359481679679718,0.02577266056893411,0.0032665981343960914,0.0007638005045486997,0.0009095165069141662,0.01812536414928445
2.5825825825825826,0.9833529166666669,0.5940045833333334,0.0099611175,17.6541875,0.03684438831232645,0.3586291094714845,0.02570040439399453,0.003270750341544791,0.0007655282383898438,0.0009018213863383992,0.018413714843745765
2.5875875875875876,0.9833808333333333,0.5955541666666667,0.00991252354166667,17.654708333333335,0.036756901232638806,0.35777861687703594,0.025627980894965933,0.0032750425942456585,0.0007672497601475688,0.0008941286773047348,0.014606998263786863
2.5925925925925926,0.983408958333333,0.5971020833333333,0.0098638225,17.655000000000005,0.036667227078993225,0.3569279133390219,0.025555743721223108,0.003279544993953128,0.0007689114381049032,0.0008864291440571616,0.020558333333212886
2.5975975975975976,0.983437291666667,0.5986391666666665,0.009814977479166667,17.65566666666667,0.03657198146597246,0.35608845788375,0.02548714577771961,0.0032799250610195682,0.0007707998377414914,0.0008784678971791808,0.012017888888863126
2.6026026026026026,0.9834629166666669,0.5999972916666668,0.009763094145833335,17.655854166666668,0.036494291659331435,0.3554328069926996,0.025474644315123744,0.003218882037546643,0.0007781510757167971,0.000866642715716285,0.018105312065870294
2.6076076076076076,0.9834874999999998,0.6013558333333332,0.0097112589375,17.6561875,0.03641345338263913,0.35477569144984883,0.0254619987075146,0.0031578848722572392,0.0007852766021473952,0.0008547981194977058,0.019251298176982345
2.6126126126126126,0.9835152083333333,0.6027135416666667,0.0096594570625,17.65666666666667,0.0363299283582898,0.35411877822259097,0.025449248248511493,0.0030970702566168644,0.0007925448443880218,0.0008429717527023172,0.014413888888725523
2.6176176176176176,0.9835402083333337,0.6040739583333332,0.009607571874999998,17.656875,0.036239027863498474,0.35346123622933334,0.025436663684132225,0.0030363479024967483,0.0007998076510069448,0.0008311396916413543,0.019973567708291284
2.6226226226226226,0.9835662499999999,0.6054322916666669,0.009555749166666667,17.657354166666668,0.036146948540581425,0.35280535432453053,0.025424036965428005,0.002975794841766491,0.0008069940594032134,0.0008193121584293713,0.014718832899291101
2.6276276276276276,0.9835922916666666,0.6067902083333333,0.009503863958333334,17.6576875,0.03605189307078982,0.35214780156986153,0.02541136904467985,0.0029154154920845903,0.0008141004079952688,0.0008074822041291921,0.01669715234385194
2.6326326326326326,0.9836189583333335,0.6081491666666667,0.009452012083333334,17.658062500000003,0.035952299415972166,0.3514906594675765,0.02539878426391711,0.002855146103197568,0.0008211741779041667,0.0007956536379371812,0.01491207942700612
2.6376376376376376,0.9836433333333336,0.6095075000000001,0.009400097708333334,17.658395833333334,0.035848524110416446,0.3508335131630738,0.025386094758337963,0.002795061612704688,0.0008283283407000011,0.0007838241827668976,0.016681593315979626
2.6426426426426426,0.9836702083333333,0.6108658333333332,0.009348345833333332,17.658687499999996,0.03574293366597242,0.35017698343018044,0.025373426073853057,0.0027350211822326402,0.0008354039264305549,0.0007719987765507642,0.018672444010576328
2.6476476476476476,0.9836927083333332,0.6121733333333333,0.009309461666666666,17.65908333333333,0.03565818495555556,0.3494691672568102,0.025342902200816378,0.0027041318616444453,0.0008425860688944433,0.0007577145033458532,0.01573415972222847
2.6526526526526526,0.9837139583333334,0.6134364583333332,0.009281884166666669,17.659333333333333,0.03559654492079012,0.3487184299596499,0.02529710711876817,0.0026975417668064217,0.0008498005838200949,0.000741344240048243,0.01669622222215139
2.6576576576576576,0.9837345833333334,0.6147008333333334,0.009254150416666664,17.659604166666668,0.03552934383263878,0.3479679023667325,0.02525141524669453,0.0026911070687496525,0.0008571195155848957,0.000724986817741376,0.01692234331585496
2.6626626626626626,0.9837552083333331,0.6159641666666666,0.00922651458333333,17.659916666666664,0.03545939538263898,0.34721737142864356,0.025205618986297307,0.0026846888834392395,0.0008643648228005227,0.0007086159964004518,0.015884993055692576
2.6676676676676676,0.983775833333333,0.6172268750000001,0.009198866458333335,17.660208333333333,0.03538765144440098,0.34646746418921515,0.025159905860002215,0.0026783561315472616,0.0008716199192523421,0.0006922515053361972,0.01579162326390815
2.6726726726726726,0.9837970833333332,0.6184908333333333,0.009171164374999997,17.660437499999997,0.035311797415972235,0.34571713974400664,0.02511421375722283,0.0026721546114026086,0.0008787775725694266,0.0006758960706522803,0.017905641927256966
2.6776776776776776,0.9838174999999999,0.6197537500000001,0.009143365833333332,17.660770833333334,0.035234039360937386,0.3449666071945712,0.02506850060193723,0.002666050570503126,0.0008859235648791661,0.000659530377079508,0.015923572482734016
2.6826826826826826,0.9838379166666665,0.6210172916666666,0.009115808958333336,17.661145833333336,0.035151690117664836,0.34421523536036847,0.025022766073947312,0.0026598570926784273,0.000893116704211458,0.0006431688893865031,0.012677853732554922
2.6876876876876876,0.9838585416666663,0.6222810416666668,0.0090881,17.661333333333335,0.035066096848914874,0.3434655314383901,0.024976990087335865,0.0026538361027291643,0.0009002959722454861,0.0006268083951371666,0.016054888888675123
2.6926926926926926,0.9838791666666667,0.6235445833333334,0.009060480833333327,17.661583333333336,0.03497798592899293,0.3427145743537354,0.024931276219693592,0.0026478729414795166,0.0009072650769947916,0.000610444808433469,0.01722415972210456
2.6976976976976976,0.9839004166666667,0.6247354166666667,0.008998589583333333,17.661958333333335,0.0349177424956596,0.34199548371884414,0.024876493047862665,0.002639327803910594,0.0009138039661684028,0.0005932939931249354,0.015019498263825426
2.7027027027027026,0.9839225000000001,0.625911875,0.008929341249999998,17.66225,0.03486036640065093,0.34128193353150765,0.024819741350523446,0.0026304205256976578,0.0009203075513760416,0.0005759672598358064,0.015133270833302959
2.7077077077077076,0.9839441666666667,0.6270864583333334,0.008860252291666667,17.662479166666664,0.034803198774956356,0.3405694125959947,0.024763051301323332,0.0026216618121456146,0.0009268112346875004,0.0005586540873554373,0.018288020399324978
2.7127127127127126,0.9839647916666662,0.6282627083333333,0.008791066458333333,17.662916666666664,0.03474117765099832,0.3398556338171918,0.024706404283024983,0.002613109736082509,0.0009332030020915802,0.0005413318390229166,0.013458159722290475
2.7177177177177176,0.983985625,0.6294385416666667,0.008721984249999998,17.663166666666662,0.03467628893120661,0.33914288532407594,0.024649839545038257,0.0026046492449070327,0.0009396853300607647,0.0005240189719051896,0.015251638889083097
2.7227227227227226,0.9840064583333333,0.6306139583333333,0.008652765833333333,17.663437499999997,0.034609368888498304,0.3384288796434336,0.024593045428344056,0.0025964263373102437,0.0009460889256592869,0.0005066944660940331,0.016517350260528474
2.7277277277277276,0.9840279166666669,0.6317897916666668,0.008583614020833333,17.663833333333333,0.03453895081245617,0.33771611323700806,0.024536440562479472,0.002588283411030629,0.0009524524651506083,0.0004893696873944455,0.014616972222313507
2.7327327327327327,0.98405,0.6329649999999997,0.008514466250000002,17.664104166666664,0.03446760044166702,0.3370029205311443,0.024479687738597194,0.0025804000367354186,0.0009589343893645821,0.00047205638076124734,0.015882322482696054
2.7377377377377377,0.9840710416666667,0.63414125,0.0084453156875,17.664333333333335,0.03439154171510417,0.3362895099762718,0.024423039724791235,0.0025725111199508075,0.0009654491358593751,0.0004547406653235144,0.017994555555503666
2.7427427427427427,0.9840929166666667,0.6353170833333331,0.008376210416666667,17.664687500000003,0.03431262029149318,0.3355758807657225,0.02436624572456939,0.002564946887030385,0.000971771961775607,0.00043742560091395615,0.016107194010260173
2.7477477477477477,0.9841106249999999,0.6364027083333332,0.008293791875,17.664979166666665,0.0342780511593318,0.33487412968300084,0.024318584379437302,0.0025110260967303377,0.0009667214930347658,0.00042584890050235405,0.014552707899326833
2.7527527527527527,0.9841291666666666,0.6374791666666665,0.008210117916666667,17.665145833333334,0.03424781206597244,0.3341738439637944,0.024271804310803415,0.002452617955581598,0.0009606459544140614,0.00041483734692921424,0.017622687065966147
2.7577577577577577,0.9841474999999998,0.6385560416666667,0.008126356625,17.6654375,0.0342128483176648,0.3334739623280034,0.024225002762259994,0.0023944315053683078,0.0009544424733090725,0.00040382965700443255,0.01585960026045541
2.7627627627627627,0.9841650000000003,0.6396333333333333,0.008042719604166665,17.665645833333333,0.034175657222222156,0.3327734396613687,0.024178243165550964,0.0023363138671881967,0.0009481841342083312,0.00039282636868697254,0.017457291232631178
2.7677677677677677,0.9841827083333335,0.6407099999999998,0.007959031875,17.665958333333332,0.034136737566666964,0.332072487144946,0.024131503853933263,0.0022784803540354167,0.0009419964917499984,0.0003818267181415674,0.015791164930590185
2.7727727727727727,0.9842006249999998,0.6417872916666666,0.007875260208333333,17.6661875,0.03409511392183173,0.3313721469433177,0.024084826958751953,0.0022208447463901507,0.0009356403740822042,0.0003708228148494047,0.015610881510383479
2.7777777777777777,0.9842191666666668,0.6428631249999998,0.007791558749999999,17.666458333333335,0.03405304418190136,0.3306717916122453,0.024037941497273743,0.0021633350266872416,0.0009293553641591121,0.00035982583763436273,0.014999956597193886
2.7827827827827827,0.9842368749999998,0.6439395833333333,0.007707945416666666,17.666645833333337,0.03400827134982631,0.32997121257745365,0.023991180279101076,0.002106016756702256,0.0009230900993697918,0.0003488311405749596,0.017333332899227116
2.7877877877877877,0.9842547916666667,0.6450170833333334,0.007624236458333332,17.66689583333333,0.033959420541493035,0.3292706210184274,0.023944480890038918,0.0020488363620021722,0.0009168088307703133,0.0003378351153075172,0.016833280816058505
2.7927927927927927,0.9842739583333332,0.6460935416666663,0.007540508333333334,17.667187499999997,0.03390813541662374,0.3285695990674083,0.023897657914451247,0.00199191928786632,0.000910312282917869,0.00032684893569467617,0.015069173177153061
2.7977977977977977,0.9842902083333335,0.6471139583333331,0.007454021666666668,17.667416666666664,0.03385519159683198,0.3279800625609928,0.023879303350711045,0.0019932518671142378,0.0008999868700369815,0.0003137851701415816,0.013846659722275945
2.8028028028028027,0.9843072916666668,0.6481202083333332,0.007366648541666667,17.667645833333335,0.03379790388329024,0.3274194824892636,0.02386865594924918,0.0020101657957898892,0.0008883999071042095,0.00030018261379776405,0.013457374565973623
2.8078078078078077,0.9843252083333334,0.6491258333333333,0.0072794706249999985,17.667791666666666,0.03373856916597234,0.3268595093074197,0.023857924671671076,0.002027252147654688,0.0008766913002414944,0.0002865868809779262,0.01559595659733759
2.8128128128128127,0.9843412499999996,0.6501318749999999,0.0071921073125,17.667916666666667,0.033678336775651185,0.3262980652590722,0.023847255576284882,0.0020446105377231643,0.0008651589820429673,0.00027298195377969037,0.019095659722211167
2.8178178178178177,0.984358958333333,0.651138125,0.007104823156250001,17.668208333333332,0.03361580883815096,0.32573806315458503,0.023836607513535783,0.0020620958549161248,0.0008534897455257807,0.0002593766886644153,0.015664289930612085
2.8228228228228227,0.9843752083333331,0.6521445833333335,0.0070175535416666665,17.668499999999995,0.03354952576232623,0.3251761706089565,0.023825792353161367,0.0020797396362170987,0.0008418200117759555,0.00024578267458425895,0.013691083333526421
2.8278278278278277,0.9843933333333336,0.6531514583333333,0.006930269375000002,17.668645833333326,0.03348046414370687,0.32461592969972325,0.023815121962179334,0.002097505284409244,0.0008302652278001296,0.00023218992972041572,0.014996082899529029
2.8328328328328327,0.9844097916666669,0.6541577083333333,0.006842951875,17.668749999999992,0.03341185929474816,0.32405442400963647,0.02380434849132122,0.0021155802832147127,0.0008184859447360241,0.00021859332808223968,0.018398437500252385
2.8378378378378377,0.9844272916666666,0.6551637500000002,0.006755701041666666,17.669062499999995,0.03333983568593735,0.32349498550343575,0.023793740656994165,0.0021337658216627623,0.0008067959734822942,0.00020499558177505987,0.014855371093858594
2.8428428428428427,0.9844439583333333,0.6561695833333333,0.006668431666666665,17.66922916666666,0.033267311241493125,0.32293303201910695,0.02378300760424468,0.002152138388463197,0.0007950550176345505,0.00019140954703352427,0.01709065581616187
2.8478478478478477,0.9844620833333334,0.6571385416666667,0.006577070833333333,17.66952083333333,0.033217478722873284,0.32235778380591995,0.02376237090569833,0.0021397345141449644,0.0007826825047756072,0.00018224331942855393,0.013241853732779418
2.8528528528528527,0.9844777083333333,0.6580620833333334,0.006480917708333333,17.669666666666664,0.03320033614565954,0.3217644560389912,0.023730225319680023,0.0020914392076089435,0.0007694543218891498,0.0001782529797216684,0.015588222222390868
2.8578578578578577,0.9844949999999999,0.65898625,0.006384785416666667,17.669979166666668,0.03318253897760404,0.3211694428485165,0.02369803849643652,0.0020433267012161466,0.0007563031960882813,0.00017426737517203445,0.01266958289932063
2.8628628628628627,0.9845118749999998,0.6599102083333332,0.0062886489583333345,17.670083333333334,0.033160391937456735,0.3205764945609456,0.023665870860227308,0.0019953105224377165,0.0007430596022927072,0.00017028149824420294,0.015446659722158529
2.8678678678678677,0.9845283333333334,0.6608341666666667,0.006192481458333334,17.670291666666667,0.03313778749930546,0.31998186150672153,0.023633662815739767,0.00194761125921684,0.0007298010900678822,0.00016630176077598102,0.016209081597082786
2.8728728728728727,0.9845454166666666,0.6617583333333334,0.006096313125000002,17.6705625,0.03311236659722222,0.3193880432996153,0.023601516179779524,0.0018999941952552064,0.0007165788917638883,0.00016231794359243434,0.013512600260469299
2.8778778778778777,0.9845629166666666,0.6626829166666666,0.006000172916666667,17.670770833333336,0.03308468529149322,0.31879420625830346,0.023569391051384073,0.0018526114527456592,0.0007033087515068565,0.0001583205807254006,0.014483155815923965
2.8828828828828827,0.9845789583333335,0.6636060416666667,0.0059040335416666685,17.67097916666667,0.03305847979683163,0.3182003507212722,0.023537224117328875,0.0018053832965473499,0.0006899740085153641,0.0001543508655697062,0.013995291232561158
2.8878878878878878,0.9845960416666664,0.6645302083333333,0.00580788375,17.671208333333336,0.03302835221245676,0.31760585181967976,0.023504993877763204,0.0017583699683033855,0.000676684988556642,0.00015037531821017399,0.014646039930426014
2.8928928928928928,0.9846133333333333,0.6654543749999999,0.0057117406249999995,17.671333333333333,0.032996724793359355,0.3170127926856993,0.023472825862979226,0.00171148992056185,0.0006634579945601561,0.00014639315522903772,0.016269888888928108
2.8978978978978978,0.9846293749999998,0.6663775000000001,0.005615570416666667,17.67160416666667,0.03296456916041657,0.3164186737022288,0.023440699564641492,0.0016647892705010407,0.0006500911081359381,0.00014242066703912303,0.015031176649245026
2.9029029029029028,0.9846422916666668,0.6672145833333333,0.005540371187499998,17.671770833333337,0.032927824787326476,0.31579451262043806,0.02340234658155175,0.0016444622966201826,0.0006375488336223974,0.00014221299599525127,0.014973947482531003
2.9079079079079078,0.9846552083333334,0.6680422916666666,0.005466905541666667,17.671916666666664,0.03289470487808155,0.31516907127713184,0.023363511970956794,0.0016266425602864676,0.0006252165188388459,0.00014233636838460447,0.015444659722334109
2.9129129129129128,0.9846683333333334,0.6688702083333332,0.0053934398125,17.672145833333335,0.032857227737456696,0.3145419524736555,0.023324573471925646,0.001608992955646499,0.0006127888100864577,0.0001424519629441737,0.01338664539923684
2.9179179179179178,0.9846808333333331,0.6696985416666669,0.0053200409375,17.67229166666667,0.032818863289539646,0.31391398883109006,0.02328567665704728,0.001591307800882616,0.0006003528526638891,0.00014258295267288772,0.012607248263805104
2.9229229229229228,0.9846929166666665,0.6705270833333334,0.005246595916666667,17.672416666666667,0.03277905551649296,0.31328830656462064,0.023246842126498798,0.0015738368009022559,0.0005879141433233509,0.00014271071457506123,0.014855826388782134
2.9279279279279278,0.9847062499999999,0.6713547916666668,0.0051731946520833325,17.67258333333333,0.032738160372873304,0.31266177972375836,0.023207944662279472,0.0015564455237661455,0.0005754870208806416,0.00014283574970338407,0.013964993055651576
2.932932932932933,0.9847185416666667,0.6721829166666667,0.005099793791666666,17.672687499999995,0.0326970015414928,0.31203586710328257,0.023169026826052905,0.0015391995055522747,0.0005630044466727435,0.00014296291155831633,0.016533194010605712
2.937937937937938,0.9847316666666667,0.6730118749999999,0.005026346708333333,17.67283333333333,0.032652307775651146,0.31140931917210085,0.023130171566093597,0.001522061685757838,0.0005504971257630201,0.00014309905798980682,0.01637863888896618
2.942942942942943,0.9847443749999999,0.6738389583333335,0.0049528879375,17.67302083333333,0.03260814156558134,0.31078276056774523,0.023091316853723846,0.0015050315681199335,0.0005379843665212693,0.00014321885437572427,0.014959624566131424
2.947947947947948,0.9847564583333335,0.6746679166666666,0.0048794962499999995,17.673229166666662,0.03256070222065971,0.31015639884967966,0.023052418420114882,0.001488199597296356,0.0005255447327092006,0.00014335376162374745,0.014262489149473367
2.952952952952953,0.9847700000000001,0.6754858333333335,0.004802347020833334,17.673354166666666,0.032514513965971936,0.30955693746309154,0.023021893213941047,0.001471141579009877,0.0005138143994375007,0.00014440585417565993,0.014427499566011193
2.957957957957958,0.9847829166666663,0.6762562500000001,0.004705977291666667,17.673479166666663,0.0324670676692706,0.30910472877773026,0.023035061292284557,0.0014525505274856766,0.0005059518815885436,0.0001502785049116519,0.015217478732779455
2.962962962962963,0.9847970833333334,0.6770254166666666,0.004609532562499999,17.673624999999998,0.03241825185399333,0.3086522938762219,0.023048292503623224,0.0014341664837348718,0.0004981217527925338,0.0001561533502479478,0.015479359375092372
2.967967967967968,0.9848097916666666,0.6777947916666666,0.0045131295,17.673854166666665,0.03236942872287346,0.30820046499544956,0.02306148169541624,0.0014158911849494792,0.0004902498605251718,0.0001620187435794684,0.01217056206610323
2.972972972972973,0.9848235416666662,0.6785641666666667,0.004416728520833334,17.673999999999996,0.03231921338263877,0.30774757584250656,0.02307473386725651,0.0013977022085344955,0.0004823309250520827,0.00016789672978921512,0.011807333333536008
2.977977977977978,0.9848364583333332,0.67933375,0.004320342083333335,17.674104166666663,0.032267322777604246,0.30729550131094974,0.023087964354359263,0.0013797676862463528,0.00047446675462239603,0.00017377170766304283,0.012916905816211965
2.982982982982983,0.9848502083333331,0.6801039583333335,0.004223911875,17.67416666666666,0.03221318919266475,0.30684236690180544,0.023101215505134977,0.001361905397494661,0.0004665932791362835,0.00017964866157074217,0.015707638889182363
2.987987987987988,0.9848631250000001,0.6808737499999999,0.0041274985416666675,17.6743125,0.03215864489427078,0.30639025542245524,0.02311444630217915,0.001344231256482551,0.00045876910681770956,0.00018552993577054076,0.016177652343685622
2.992992992992993,0.9848766666666667,0.6816433333333332,0.00403107875,17.67445833333333,0.032104449455555795,0.30593833373744467,0.02312763559426249,0.0013267212105875005,0.0004507723668472209,0.00019140522525303618,0.01477262326386608
2.997997997997998,0.9848902083333332,0.6824122916666666,0.003934673749999999,17.67460416666666,0.03204783918224835,0.3054861850091477,0.023140783139891513,0.0013093396234684909,0.0004429332024713517,0.0001972853702923285,0.014617551649450888
3.003003003003003,0.9849041666666668,0.6831818750000002,0.0038382833333333332,17.674791666666664,0.03199085900481741,0.30503297591438633,0.023154076228504936,0.001292041603885416,0.00043497087191145907,0.00020316193787069456,0.013822873263904967
3.008008008008008,0.9849174999999998,0.6839360416666667,0.003741321249999999,17.674895833333327,0.031938990909331555,0.3045549608486376,0.02315767113370955,0.001270653503671615,0.0004272783902460964,0.00021021818702063338,0.01514061414951584
3.013013013013013,0.9849297916666663,0.6846193749999999,0.0036418627083333334,17.67504166666667,0.031921728041275965,0.30395465350268036,0.023116675231030975,0.0012292952704516932,0.0004203875794927072,0.00022271717124304222,0.0158187482638823
3.018018018018018,0.9849420833333332,0.6853027083333334,0.003542470833333333,17.675229166666668,0.0319029062843314,0.30335495090039494,0.02307561646650278,0.0011880749353914925,0.00041353508239609215,0.00023522197164052612,0.014398905815937724
3.023023023023023,0.9849547916666667,0.6859864583333332,0.0034430289583333336,17.675375,0.031884245649956844,0.3027546038849255,0.023034640808112534,0.0011469818839338107,0.0004067033848476559,0.00024772125561524225,0.01591027604166584
3.028028028028028,0.9849677083333338,0.6866691666666669,0.0033436014583333334,17.6755,0.03186399721597166,0.30215423699595445,0.02299364445463721,0.001105999472940798,0.00039975470967951393,0.0002602132055096557,0.017533083333319155
3.033033033033033,0.9849797916666668,0.6873541666666667,0.003244186458333333,17.675791666666665,0.03184070789930554,0.30155510025422355,0.022952689953891003,0.0010651576287543391,0.0003929862529470497,0.00027270176006604914,0.012222289930605257
3.038038038038038,0.9849922916666665,0.6880368750000002,0.00314468,17.676,0.03182005030690066,0.3009555276543643,0.022911631127580302,0.0010245341999249999,0.0003860743881592449,0.0002852085751122416,0.011315666666803281
3.043043043043043,0.985005,0.6887206250000001,0.003045327499999999,17.67608333333333,0.03179598403294276,0.3003551009804178,0.022870655245777454,0.0009839486825369802,0.00037926126590403673,0.0002976940108360735,0.013786326389038095
3.048048048048048,0.9850174999999998,0.6894047916666667,0.002945858958333334,17.67627083333333,0.03177207489370637,0.29975465524833095,0.022829742263575245,0.0009435996768841579,0.0003723931510181424,0.0003101923762717598,0.013824426649478028
3.053053053053053,0.9850308333333334,0.6900868749999999,0.002846424791666667,17.676416666666665,0.03174802161940127,0.2991558561992386,0.022788662120104122,0.0009032605480962237,0.0003655952094179676,0.00032268208705978004,0.014085493055688403
3.058058058058058,0.9850427083333336,0.69077125,0.0027469804166666664,17.676583333333333,0.03172070517343767,0.2985549540985904,0.02274770721121911,0.0008631055288536459,0.0003587667493874999,0.00033518352167566243,0.014651659722289878
3.063063063063063,0.9850558333333335,0.6914545833333334,0.002647562708333334,17.676729166666664,0.03169493418732622,0.29795569874503874,0.02270679333315396,0.0008231566723271696,0.00035204431830428064,0.0003476706832640573,0.014495968316111885
3.068068068068068,0.9850677083333337,0.6920829166666665,0.0025714987499999994,17.676854166666665,0.03167248645815979,0.2975208873941787,0.022713224201314147,0.0008273848532286468,0.0003460834760358163,0.000357664318809326,0.01528510373265135
3.073073073073073,0.9850797916666664,0.6927089583333336,0.002496214972916667,17.676979166666666,0.031650132378081175,0.2970923105774757,0.022721317362811452,0.0008332478596681575,0.00034019131413324643,0.00036756012847037866,0.01482420789926664
3.078078078078078,0.9850918749999998,0.693335625,0.0024209037499999995,17.677104166666663,0.03162612777252577,0.29666372255836654,0.022729387300716327,0.000839213893762241,0.0003343832711385406,0.0003774527114438479,0.014571614149360812
3.083083083083083,0.9851031249999999,0.6939616666666669,0.0023456776875,17.677291666666665,0.03160158019722198,0.2962344977961864,0.022737478532438248,0.0008452293941863542,0.0003285828707354165,0.00038736091956507524,0.0123176649305492
3.088088088088088,0.9851156249999998,0.6945879166666667,0.002270343333333333,17.677395833333332,0.031577834353993084,0.2958063038744822,0.022745443549676572,0.0008513659123152778,0.0003227575206003496,0.00039724666372143623,0.013426551649331486
3.093093093093093,0.9851275,0.6952141666666666,0.0021950672916666663,17.677500000000002,0.03155101246597225,0.2953776816795851,0.022753553321197217,0.0008575674970467014,0.0003170061165751717,0.00040713801922231566,0.013702083333157589
3.098098098098098,0.985139791666667,0.6958410416666666,0.0021198162500000004,17.677625000000003,0.031524203065581735,0.29494800637906626,0.02276174537903419,0.00086390526912474,0.00031125915035186674,0.0004170221393749179,0.013657692708250124
3.103103103103103,0.9851510416666666,0.6964668749999999,0.0020444525,17.677708333333335,0.03149722536106786,0.29452040354730863,0.022769748869894118,0.0008703469729057294,0.0003056160711264323,0.0004269045394172776,0.01446141493045161
3.108108108108108,0.9851633333333333,0.6970937500000001,0.0019692212499999996,17.677833333333336,0.031468637044270664,0.2940907055010019,0.02277781408056183,0.000876807549257812,0.0002998795548502615,0.00043678420492903025,0.01483363888871736
3.113113113113113,0.9851760416666666,0.6977202083333335,0.00189394,17.678,0.03144026088328977,0.29366162132460966,0.022785920120008168,0.0008834270802958329,0.00029427023080807156,0.00044666085036324194,0.014357666666683144
3.118118118118118,0.9851870833333329,0.6983464583333333,0.0018186500000000013,17.678166666666666,0.0314095157999566,0.29323231751217743,0.022793962669886838,0.0008901203385520825,0.0002886566693928827,0.00045653396278387505,0.011381638888963153
3.123123123123123,0.9851983333333335,0.698928125,0.0017381441666666669,17.678208333333334,0.03138135108398432,0.29276531218818924,0.022783748193193534,0.0008951925732786461,0.0002814286899010415,0.0004652764195957349,0.015116789930516461
3.128128128128128,0.9852087499999996,0.6994670833333331,0.001652927291666667,17.678375,0.03135704933316008,0.29226268449803505,0.02275700977995373,0.0008987582266691844,0.0002727259053916641,0.0004729937960060705,0.013182359375036867
3.133133133133133,0.9852195833333335,0.7000062499999999,0.0015677249999999998,17.678416666666667,0.03133270829427104,0.29175962557165774,0.022730206591729127,0.0009024070767187503,0.00026414871878906176,0.0004807089670066148,0.016084159722140612
3.138138138138138,0.9852295833333332,0.7005445833333335,0.0014825102083333337,17.6785625,0.03130832842899295,0.29125571883014884,0.02270340157877805,0.0009061994621490453,0.00025552444787465536,0.0004884249044945232,0.015094600260397328
3.143143143143143,0.985239791666667,0.7010852083333333,0.0013973116666666664,17.678729166666667,0.03127973898954001,0.29075346418677284,0.022676552507381344,0.0009100023340684034,0.0002469110845822039,0.0004961205627762782,0.01274338498257066
3.148148148148148,0.9852491666666668,0.7016243750000001,0.001312141041666667,17.678833333333333,0.031253861405859173,0.29025056995255355,0.022649805002149612,0.0009139671533954423,0.00023857346647877548,0.000503819349620413,0.013018638888866008
3.153153153153153,0.9852593749999996,0.7021631249999998,0.001226905625000001,17.67889583333334,0.031226320890234638,0.28974703636925403,0.022622993671847336,0.0009179683622699212,0.00022999185244414015,0.0005115121402372191,0.015183780815789305
3.158158158158158,0.9852702083333335,0.7027035416666666,0.0011416745833333333,17.6790625,0.03119731586245661,0.28924473824581237,0.02259617965186496,0.0009221245601941841,0.00022154371413858447,0.0005192019270126119,0.013040787760360217
3.163163163163163,0.9852797916666668,0.7032431250000001,0.0010564995833333328,17.67920833333334,0.031167648806900927,0.28874159214196377,0.022569468179101135,0.0009263543481221358,0.00021316971287408835,0.0005268775289971565,0.012676039930340721
3.168168168168168,0.9852897916666669,0.7037820833333334,0.0009712766666666665,17.679250000000003,0.03113932084565979,0.28823843162163676,0.02254258734150737,0.0009306455923736105,0.00020476140578081512,0.0005345505277941008,0.014952770833190243
3.173173173173173,0.9853012499999996,0.7043225,0.0008860454166666659,17.67941666666667,0.03110773266041672,0.28773546492351965,0.022515808545133464,0.0009350936936864593,0.0001964522423942715,0.0005422235097918347,0.0132263263888035
3.178178178178178,0.9853110416666668,0.7048610416666669,0.0008008343749999991,17.679458333333336,0.03107862027391456,0.2872324836643039,0.022488964873844282,0.0009395849232350262,0.00018813774095238637,0.0005498859960547243,0.015711373263798123
3.183183183183183,0.9853204166666664,0.7053441666666668,0.0007355941666666671,17.679604166666667,0.031069814882638824,0.2867086255678886,0.022463319462979532,0.0008641346121743052,0.000178932603168056,0.0005582469565935849,0.014304843315983362
3.188188188188188,0.9853295833333333,0.7058181250000001,0.0006740602083333334,17.679750000000002,0.031062857754817486,0.28618225397616887,0.022437802985840305,0.0007739146292837235,0.0001696337020283224,0.0005667158342891981,0.013523270833275092
3.193193193193193,0.9853389583333332,0.7062908333333335,0.0006125075000000003,17.679895833333337,0.031056800415971808,0.28565420816789583,0.022412344278586877,0.0006837509007354163,0.0001604975789280417,0.0005751929455636968,0.011283322482540825
3.198198198198198,0.9853477083333333,0.7067647916666667,0.0005509275000000003,17.67997916666667,0.031049154260373246,0.28512657147888976,0.022386758894689385,0.0005936932152390619,0.00015118494594168691,0.00058365226539966,0.012919999565895068
3.203203203203203,0.9853577083333335,0.7072389583333334,0.0004893862916666662,17.680083333333332,0.03104013914891479,0.28459934383439095,0.02236127328093279,0.0005036516155257207,0.00014200414940167012,0.0005921146961663567,0.013403326388925052
3.2082082082082084,0.9853672916666668,0.7077108333333334,0.00042783983333333355,17.680145833333334,0.03103558471597212,0.28407210861974375,0.02233570055974402,0.00041368540668513897,0.00013286315040538172,0.0006005739544902294,0.014734978732576565
3.2132132132132134,0.9853766666666668,0.708185625,0.0003662642083333333,17.680250000000004,0.03102437054335927,0.28354361585052973,0.02231022776625544,0.00032374920270632885,0.00012389987825247271,0.0006090211953209832,0.014593270833131555
3.2182182182182184,0.9853864583333332,0.7086587500000001,0.0003047214583333341,17.68035416666667,0.03101402604843717,0.28301699047816625,0.022284710613604576,0.00023391552015598882,0.00011476183713098964,0.0006174651800578351,0.014868207899098707
3.2232232232232234,0.9853956249999999,0.7091314583333331,0.00024311875000000073,17.680500000000002,0.031005908135373517,0.2824893158932735,0.022259230611707828,0.0001441197629309893,0.0001058279836779934,0.0006259061711199075,0.014711416666614241
3.2282282282282284,0.98540375,0.7096058333333334,0.00018157660416666626,17.68060416666667,0.03099497796597228,0.28196142536327007,0.022233602102439586,5.439926581980991e-05,9.682173933697703e-05,0.0006343367588021315,0.013527968315997896
3.2332332332332334,0.9854139583333333,0.710079375,0.00012000904166666655,17.680729166666666,0.030984572866276094,0.28143415226449664,0.022208093764643753,-3.528011196768198e-05,8.793817112434871e-05,0.0006427663798089124,0.013066134982693711
3.2382382382382384,0.9854235416666662,0.7105522916666667,5.842774999999995e-05,17.680812500000002,0.03097523247391487,0.28090687158619804,0.02218258302595772,-0.00012489847165942663,7.900837814830627e-05,0.0006511946318808734,0.014702673177055203
3.2432432432432434,0.9854316666666668,0.7109741666666666,-9.805000000000732e-06,17.680833333333336,0.030951775999305653,0.2805179165705286,0.022190672781299287,-0.00011800668996249958,7.308454995711864e-05,0.0006523754757113989,0.016049305555497995
3.2482482482482484,0.9854389583333337,0.7113908333333333,-7.86047916666678e-05,17.68091666666667,0.03092745724930568,0.28014082715462013,0.02220176252583931,-0.00010253883425225609,6.757737150295089e-05,0.0006529164843577753,0.013935826388831174
3.2532532532532534,0.9854464583333332,0.7118087500000002,-0.0001473824999999998,17.681,0.030901011756770624,0.27976414494506535,0.02221282872389056,-8.700411773645868e-05,6.200635821249903e-05,0.0006534567583730915,0.012655666666660181
3.2582582582582584,0.9854535416666667,0.7122247916666669,-0.00021618708333333387,17.68104166666667,0.030877096135372928,0.279388703263145,0.022223913103735372,-7.143903294522532e-05,5.6564292487243026e-05,0.0006539870625604785,0.013057248263862675
3.2632632632632634,0.9854618750000003,0.7126422916666666,-0.0002849664583333335,17.681124999999998,0.030850339128081883,0.2790124187941176,0.022234953361824173,-5.576143341853325e-05,5.098557411185043e-05,0.0006545187889138269,0.012402067708421782
3.2682682682682684,0.9854687499999999,0.7130595833333332,-0.00035376937500000027,17.681187499999997,0.030824363949826683,0.278635291513896,0.02224601074858649,-4.008858603307333e-05,4.562184246111002e-05,0.0006550429720322416,0.012691923177214903
3.2732732732732734,0.9854762499999999,0.7134772916666665,-0.00042259250000000007,17.681187499999997,0.030795362609332022,0.27825919641557895,0.022257086638192865,-2.427005595468702e-05,4.0178241290753525e-05,0.0006555557503618893,0.014150256510504278
3.2782782782782784,0.9854835416666666,0.7138943750000001,-0.0004914039583333337,17.681229166666665,0.030769404676692647,0.27788142518881626,0.022268180594251702,-8.467394959764992e-06,3.472456529882975e-05,0.0006560671072031614,0.013718489149368907
3.2832832832832834,0.9854918749999998,0.7143112499999998,-0.0005602062895833327,17.68125,0.030742354790104454,0.27750531116891314,0.022279104544929144,7.4572799701321944e-06,2.9394213755206972e-05,0.0006565760016533234,0.015065104166751553
3.2882882882882885,0.985499375,0.7147285416666666,-0.0006289861666666659,17.681291666666667,0.030714153393706867,0.2771289793764022,0.022290254354182634,2.3356657296839717e-05,2.407346151280486e-05,0.0006570753510198074,0.01567499826387575
3.2932932932932935,0.9855074999999999,0.7151452083333335,-0.000697814062500001,17.681291666666667,0.030686914331206294,0.27675180472220084,0.02230127630131188,3.9368591437825764e-05,1.8858051667901363e-05,0.0006575668745143419,0.017133331597221968
3.2982982982982985,0.9855141666666668,0.7155631250000001,-0.0007666293750000007,17.68139583333333,0.03065753914023417,0.2763756622794013,0.02231233900344475,5.546379462513073e-05,1.3507096271615521e-05,0.000658055569469093,0.015741384982788986
3.3033033033033035,0.9855222916666668,0.7159656249999996,-0.0008229712499999999,17.681499999999996,0.030640932151693168,0.27594994771832165,0.022296491578097818,6.401683369661464e-05,8.28297619615741e-06,0.0006584783939688817,0.014349416666846082
3.3083083083083085,0.985530625,0.7163654166666666,-0.0008751177083333336,17.68166666666667,0.030624756470659764,0.2755067341689964,0.02227149496321333,7.010927009591975e-05,2.8729626831598687e-06,0.0006588806131776066,0.012205555555567571
3.3133133133133135,0.9855389583333337,0.7167641666666668,-0.0009272364583333346,17.681750000000005,0.03060933771597185,0.2750630985658837,0.022246475598553417,7.627028402690955e-05,-2.4479516538174206e-06,0.0006592716218359088,0.012383604166586792
3.3183183183183185,0.985546666666667,0.7171622916666665,-0.000979332083333333,17.68185416666667,0.030595955744748604,0.27461966590867065,0.022221412852246915,8.234316618602406e-05,-7.841234020662408e-06,0.0006596697449765052,0.01161656206591033
3.3233233233233235,0.9855535416666665,0.7175610416666666,-0.001031515,17.681958333333338,0.03057990148224843,0.2741766443101381,0.022196431238700066,8.85441445614575e-05,-1.3105469787457434e-05,0.0006600497442850136,0.01189116493048914
3.3283283283283285,0.9855627083333335,0.7179610416666665,-0.001083637499999998,17.681979166666668,0.030562567648915184,0.2737338257297685,0.022171363673789468,9.480242495572854e-05,-1.8337237519143457e-05,0.0006604349038788727,0.01365441623266861
3.3333333333333335,0.9855718749999998,0.7183591666666667,-0.0011357268750000005,17.682125000000003,0.030546982665972222,0.27329037679113205,0.022146398722558937,0.0001010227281526046,-2.36176352663214e-05,0.0006608170110223149,0.012455484374982007
3.3383383383383385,0.9855799999999997,0.718758125,-0.001187832708333333,17.682250000000003,0.030530091079817634,0.27284608905345703,0.022121328239574158,0.00010733691025533885,-2.8766714423565827e-05,0.0006612110625790817,0.011159937499883199
3.3433433433433435,0.9855879166666667,0.7191558333333332,-0.0012399637499999991,17.682291666666668,0.03051488738263919,0.2724034624898988,0.022096295504579068,0.00011368487226770735,-3.391058245294943e-05,0.0006615777797058486,0.01301974826390051
3.3483483483483485,0.9855958333333336,0.7195558333333333,-0.0012921091666666662,17.682333333333336,0.03049627771597241,0.27196020545390137,0.022071304641859097,0.0001201271881784723,-3.9114720424999853e-05,0.0006619501997020249,0.014671222222091274
3.3533533533533535,0.9856045833333332,0.7199539583333334,-0.0013442337499999998,17.682375,0.030479006213498305,0.27151735970229207,0.02204624899648069,0.00012655974257109418,-4.430873014453149e-05,0.0006623128498674714,0.017156026041675432
3.3583583583583585,0.985612083333333,0.720353125,-0.0013963770833333338,17.682479166666663,0.030460541969400956,0.27107409179770775,0.022021190738807945,0.00013306980399088622,-4.931644927799392e-05,0.0006626783183655934,0.016805520399429952
3.3633633633633635,0.9856202083333335,0.7207335416666667,-0.0014430395833333316,17.682666666666666,0.030455036916623213,0.270616042636761,0.021996218331221045,0.0001335616129943555,-5.430554225290679e-05,0.0006616336262806219,0.012674555555634015
3.3683683683683685,0.9856277083333335,0.7210758333333335,-0.0014781506250000009,17.6828125,0.030471517582638663,0.27012427340406314,0.021971314898780993,0.00012145265204739652,-5.889734252291414e-05,0.0006575452540794185,0.011475423177046196
3.3733733733733735,0.9856345833333332,0.7214183333333336,-0.001513193958333332,17.682875,0.030488504997221777,0.26963458524404454,0.021946327934272068,0.00010930065509757027,-6.342035050694271e-05,0.0006534573656714521,0.010515067708297465
3.3783783783783785,0.9856416666666664,0.7217604166666667,-0.0015482206249999985,17.682937499999998,0.030505859266493185,0.2691438530128963,0.021921527373835417,9.711186339192565e-05,-6.795197654079713e-05,0.0006493621847760196,0.011429704427030174
3.3833833833833835,0.9856477083333332,0.7221027083333333,-0.0015832910416666674,17.683,0.030522053617664913,0.2686524931894774,0.02189660040208902,8.507489510073841e-05,-7.253526220963539e-05,0.0006452670513096787,0.013177666666592813
3.3883883883883885,0.9856554166666669,0.722445,-0.0016183841666666669,17.683020833333334,0.030538221975,0.2681625891660225,0.021871694078288956,7.29906951208322e-05,-7.710480401041699e-05,0.0006411718578725084,0.014732541232547192
3.3933933933933935,0.9856622916666667,0.7227877083333333,-0.0016534025,17.683062500000002,0.030553762015581687,0.267671016260173,0.02184684679161822,6.0889649760936413e-05,-8.14907743441843e-05,0.0006370796471599426,0.017217287760274758
3.3983983983983985,0.9856691666666669,0.7231274999999999,-0.0016884895833333324,17.683145833333334,0.030573910410416905,0.26718089900292685,0.021822020466699715,4.889927200520702e-05,-8.604726629166549e-05,0.0006329769662144099,0.0163534370659022
3.4034034034034035,0.9856766666666666,0.7234706249999999,-0.001723524583333333,17.683270833333335,0.030587546428776147,0.2666905711296773,0.021796964217647454,3.689524084036469e-05,-9.050293485026156e-05,0.0006288754383827215,0.014224301649221616
3.4084084084084085,0.9856833333333334,0.7238122916666666,-0.0017585908333333327,17.683395833333336,0.030603683098914924,0.26619940735828096,0.021772239349488704,2.4905286178993243e-05,-9.491419255598828e-05,0.0006247675269169429,0.013553468315876671
3.4134134134134135,0.9856900000000003,0.724155625,-0.0017936299374999992,17.683458333333334,0.030617589114192767,0.26570907455831405,0.021747221590786386,1.295179174235655e-05,-9.935150951041749e-05,0.0006206665962908575,0.013843039930520717
3.4184184184184185,0.9856972916666665,0.7244974999999999,-0.0018287051020833354,17.683583333333335,0.03063337249375009,0.26521707250431636,0.02172230707101083,1.0418580299552654e-06,-0.0001037826846250001,0.000616561077588847,0.012755493055522038
3.4234234234234235,0.9857043749999996,0.7248395833333334,-0.001863730208333334,17.683645833333333,0.0306484117664928,0.26472631817637715,0.02169739157724875,-1.0921864012586628e-05,-0.00010824072695746808,0.0006124527130001671,0.012836707899339217
3.4284284284284285,0.9857110416666667,0.7251402083333333,-0.001914503333333334,17.68372916666667,0.030642303258290093,0.26433633467698675,0.021693926436355163,-2.124165401180605e-05,-0.00011224879065138693,0.0006044373075289552,0.010931093315889484
3.4334334334334335,0.9857164583333334,0.7254185416666666,-0.001974440625,17.683770833333337,0.03062210607287319,0.26400505991755163,0.02170301795122663,-3.064520287174603e-05,-0.00011598779043724139,0.0005941255515238971,0.011124114149140496
3.4384384384384385,0.9857218750000002,0.7256950000000001,-0.0020344941666666653,17.683812500000002,0.03060510030833319,0.26367336083348575,0.021712004810687757,-3.989671405416691e-05,-0.00011985135177604214,0.0005837999748626452,0.01131713151033864
3.4434434434434436,0.9857289583333335,0.7259731249999999,-0.0020944897916666677,17.683854166666666,0.030585105111067823,0.2633416547791793,0.021721135967850642,-4.921336732981651e-05,-0.00012359735853229286,0.000573476048144449,0.010676812065923968
3.4484484484484486,0.9857339583333333,0.72625,-0.002154468750000001,17.6839375,0.030566562500000227,0.26300973326440524,0.021730203595391732,-5.8484153645832525e-05,-0.00012739047760416695,0.0005631510864524868,0.009187829427162342
3.4534534534534536,0.9857397916666666,0.7265275000000001,-0.0022145012499999997,17.683958333333333,0.030546541743749933,0.26267863765088056,0.021739289981803796,-6.772498475729146e-05,-0.00013114805590781244,0.0005528224073870348,0.009284331597257278
3.4584584584584586,0.9857456249999998,0.7268052083333334,-0.0022744671041666654,17.683958333333333,0.03052689747287307,0.26234711846605874,0.021748458312010333,-7.691817084216576e-05,-0.0001349133152580284,0.0005424858609059637,0.010950998263922429
3.4634634634634636,0.9857516666666667,0.7270820833333332,-0.0023345170416666683,17.683958333333333,0.030507060762326677,0.26201642503018224,0.02175747990031992,-8.608136076782924e-05,-0.00013855278949253657,0.0005321493850159197,0.011575998263936071
3.4684684684684686,0.985756875,0.7273593750000003,-0.002394461041666666,17.683958333333333,0.030486881266275634,0.26168426655631993,0.02176658356012718,-9.525589660481777e-05,-0.00014228736149413893,0.0005218234174671057,0.01303433159728229
3.4734734734734736,0.9857625000000003,0.7276372916666666,-0.0024544922916666656,17.683979166666667,0.03046647177599837,0.2613531421342568,0.021775665438000042,-0.00010432695980828978,-0.0001459946757555999,0.0005114793503592147,0.012714166232626667
3.4784784784784786,0.9857691666666665,0.7279145833333334,-0.0025144921874999983,17.683979166666667,0.03044619270399318,0.2610203439957056,0.021784766628299482,-0.00011338886287434909,-0.00014960299804253358,0.0005011315548112792,0.015214166232681237
3.4834834834834836,0.985774583333333,0.7281918749999999,-0.0025744838749999998,17.684041666666666,0.03042575985065099,0.26068962203277735,0.021793782572995152,-0.00012243478073981832,-0.00015326709500039244,0.0004907837842150979,0.014045331597287714
3.4884884884884886,0.9857802083333329,0.728469375,-0.0026344899999999993,17.6840625,0.03040528635377604,0.2603576427957733,0.021802985566399695,-0.00013148248708958333,-0.0001569563809660163,0.0004804342791566271,0.014141829427103403
3.4934934934934936,0.9857868749999997,0.7287264583333332,-0.0026742594583333327,17.684187499999997,0.030402540591623395,0.2600286816696827,0.021796047032128056,-0.00015500970959766557,-0.0001593510452724857,0.00046944511527868935,0.012012464843849102
3.4984984984984986,0.9857929166666666,0.7289747916666668,-0.0027043159166666667,17.68425,0.030405544781206495,0.2597001866754228,0.021781525896869307,-0.00018547270138039897,-0.00016110167640728985,0.0004581474036406996,0.012301937500012627
3.5035035035035036,0.9858012499999996,0.7292222916666669,-0.002734398604166665,17.68433333333333,0.030410266003081388,0.2593723147309402,0.021767046543947524,-0.00021599391687278282,-0.00016283580521497462,0.0004468442783987,0.012062888888976886
3.5085085085085086,0.9858060416666664,0.7294706249999999,-0.0027644104375000003,17.684375,0.030413440595443042,0.2590427747015996,0.021752461843902574,-0.0002465139154003504,-0.00016464392794049605,0.0004355360788557856,0.01329752604164014
3.5135135135135136,0.9858133333333333,0.7297183333333331,-0.002794470125,17.684416666666664,0.030416778997222615,0.2587151076033873,0.021737875377171263,-0.00027697752200187475,-0.0001663650167302074,0.0004242307544455386,0.01369882638891795
3.5185185185185186,0.985820416666667,0.7299662499999999,-0.0028245129374999986,17.684479166666666,0.030420940527604245,0.25838702212666576,0.02172335195579728,-0.0003074548412699751,-0.0001680403508528671,0.0004129283884672422,0.013571603732657422
3.5235235235235236,0.9858262500000001,0.7302147916666667,-0.002854562291666666,17.684604166666663,0.030423858031206508,0.2580589348074564,0.021708890203152857,-0.00033792943255777025,-0.00016981178556762285,0.0004016293655890998,0.011858801649339057
3.5285285285285286,0.9858335416666667,0.7304627083333334,-0.0028845740208333337,17.68464583333333,0.030426940067664776,0.25773001256605166,0.02169434383175252,-0.0003683303733541107,-0.00017156331602313345,0.00039030990972987035,0.013093416232663913
3.5335335335335336,0.9858395833333334,0.7307104166666666,-0.0029146650624999985,17.68472916666666,0.03043020364149318,0.25740171306090676,0.021679754183168483,-0.0003987614819035163,-0.00017322818355946373,0.00037900977494115647,0.012645968316178369
3.5385385385385386,0.9858464583333335,0.7309583333333335,-0.002944689479166667,17.68479166666666,0.030434081597222162,0.2570732038038712,0.021665228080497298,-0.0004291465861241319,-0.00017502509867100592,0.0003677010643557928,0.01210203993076675
3.5435435435435436,0.9858531249999999,0.7312068750000001,-0.002974785104166666,17.684833333333327,0.03043525595273422,0.25674552565358394,0.021650637700411948,-0.000459512055185741,-0.00017663112758393388,0.00035638422795478505,0.01354497222240525
3.5485485485485486,0.9858595833333333,0.73145375,-0.0030048343958333306,17.684937499999997,0.030439161610937515,0.25641680430358693,0.021636129323361654,-0.0004898941338720578,-0.00017833233146035635,0.0003450701054539827,0.0127772877605139
3.5535535535535536,0.9858664583333335,0.7317016666666666,-0.0030348815416666674,17.68497916666666,0.030442254330555585,0.2560884978273613,0.02162164042290725,-0.0005202426386599294,-0.00017993736100416734,0.0003337550892856973,0.013803541232903171
3.5585585585585586,0.9858710416666673,0.7319475,-0.0030710423958333357,17.685062499999997,0.030442023910416727,0.25573806869860294,0.021606225893941615,-0.0005399198626424469,-0.00018196599187328064,0.00032152022860807897,0.013356037760502204
3.5635635635635636,0.9858775000000004,0.732188125,-0.003114690125,17.685083333333328,0.030441174608984323,0.2553600903720919,0.021589748424186105,-0.0005464760857535685,-0.00018425082752473922,0.0003081540906433122,0.013660826389070735
3.5685685685685686,0.9858818750000001,0.7324297916666667,-0.0031583827083333338,17.68514583333333,0.030440350279123396,0.25498398295200103,0.021573167701607866,-0.0005530437025984799,-0.00018662406089201434,0.00029479383037025385,0.01249185373274031
3.5735735735735736,0.9858864583333332,0.7326710416666669,-0.0032021166666666677,17.685187499999994,0.030439394703081435,0.25460682978218646,0.02155679380637992,-0.0005594820546284689,-0.0001889217557845468,0.0002814266248340696,0.012476423177304241
3.5785785785785786,0.9858916666666664,0.7329125000000002,-0.0032457335416666653,17.685208333333332,0.03043739234374987,0.2542288402137765,0.021540253308282423,-0.0005659969406432296,-0.00019122513835156344,0.0002680478519196008,0.012989539930572391
3.5835835835835836,0.985896875,0.7331531249999999,-0.0032894468749999992,17.68527083333333,0.030436703636067985,0.25385230453925645,0.02152375401592708,-0.0005724813274056001,-0.00019349172475130114,0.0002546855380763318,0.013278884982753425
3.5885885885885886,0.9859010416666668,0.7333945833333333,-0.003333050833333333,17.68533333333333,0.03043446847065967,0.25347576577214237,0.021507295704672247,-0.0005789114478586804,-0.00019577103187743295,0.00024131123503211198,0.01190155555570982
3.5935935935935936,0.9859062499999999,0.7336358333333334,-0.0033767411666666687,17.685354166666663,0.030433047382638967,0.2530977642857599,0.021490733871399416,-0.0005853183469081927,-0.00019810796316336882,0.00022795456571220315,0.011372999566106046
3.5985985985985987,0.9859114583333328,0.7338772916666668,-0.003420408562500001,17.685354166666663,0.030430787442664697,0.25272121747193227,0.021474401021778514,-0.0005917307235923561,-0.00020034344451542833,0.00021457148166579892,0.013456332899409063
3.6036036036036037,0.9859166666666662,0.7341181250000001,-0.003464105125000002,17.68539583333333,0.03042953687981753,0.2523438333090163,0.0214578391780942,-0.0005981402449987735,-0.00020272136398218413,0.00020119987567799192,0.013857551649380184
3.6086086086086087,0.9859210416666664,0.7343606249999999,-0.0035077662708333335,17.68539583333333,0.03042551411627603,0.25196561224245584,0.021441358571160737,-0.0006044905689969156,-0.00020490557207377986,0.0001878268756495274,0.015107551649407469
3.6136136136136137,0.985925833333333,0.7346014583333332,-0.0035514550000000007,17.6854375,0.030423614081206862,0.25158884550071625,0.021424858890096616,-0.000610847019461461,-0.00020726011821454136,0.000174451842256728,0.015300433593779417
3.6186186186186187,0.9859308333333331,0.7348418750000002,-0.003595150416666666,17.685499999999998,0.030421377079817402,0.25121269989348155,0.021408399519710804,-0.0006171456977429671,-0.0002095130707964821,0.00016108028174856507,0.014131416666771202
3.6236236236236237,0.9859364583333333,0.7350837500000001,-0.003638793333333335,17.6855625,0.030418547152603725,0.2508348841830774,0.02139191907735143,-0.0006234230885583322,-0.0002117450806921866,0.00014770423859153628,0.013170725260465588
3.6286286286286287,0.9859393750000001,0.7353043749999998,-0.003663773333333335,17.6855625,0.030419767772526307,0.25048636843162847,0.021376227852662185,-0.0006138485223250003,-0.00021450897616367287,0.0001337793273856472,0.01442072526043603
3.6336336336336337,0.985944166666667,0.7355233333333335,-0.0036877274999999998,17.685666666666666,0.030420426122221955,0.2501409839992191,0.02136059610292587,-0.0006032871267749994,-0.00021735896740138986,0.00011983372236481957,0.012194555555595343
3.6386386386386387,0.9859479166666673,0.7357418750000001,-0.0037116295833333353,17.685687499999997,0.030423268371484125,0.2497955988058361,0.02134496435146327,-0.0005927595035528635,-0.00022023629281184894,0.00010588226575964702,0.012290985677168464
3.6436436436436437,0.9859525000000003,0.7359616666666667,-0.0037355610416666663,17.685729166666665,0.030422091863889,0.24944917058370403,0.021329352795100915,-0.0005822470198399319,-0.00022298673533645806,9.192355781338638e-05,0.011858843315962986
3.6486486486486487,0.9859558333333335,0.7361808333333334,-0.0037594570833333336,17.685749999999995,0.03042278063263859,0.24910336648243847,0.02131365788371372,-0.000571738064010762,-0.0002258982245717028,7.797286888387614e-05,0.012788604166757978
3.6536536536536537,0.9859595833333336,0.736399375,-0.0037833941666666655,17.685749999999995,0.030424502166276124,0.248756519261913,0.02129798296643878,-0.0005611738169546887,-0.00022867837841002766,6.401903012078522e-05,0.014455270833423128
3.6586586586586587,0.9859639583333334,0.73661875,-0.0038072972916666655,17.68589583333333,0.03042552548177091,0.24841092115399957,0.02128237046952533,-0.0005505838448007817,-0.00023143583730208216,5.0062394287393435e-05,0.010338572482737618
3.6636636636636637,0.9859677083333334,0.7368381249999999,-0.0038312314583333357,17.68589583333333,0.03042520254648462,0.24806594666551277,0.02126665226027617,-0.000540008012467316,-0.0002341798141399726,3.61063318862301e-05,0.011171905816070193
3.6686686686686687,0.9859718749999998,0.7370570833333333,-0.0038551302083333332,17.68589583333333,0.03042539757482643,0.24771930463774353,0.02125103841786648,-0.0005294476248589417,-0.0002369788350722211,2.2156784275347315e-05,0.011588572482764903
3.6736736736736737,0.9859754166666667,0.7372768749999999,-0.0038790247916666645,17.685937499999998,0.030425309590234484,0.2473741198333323,0.021235361917382713,-0.0005188576402191422,-0.00023977980202135284,8.199731392321646e-06,0.01282307942716443
3.6786786786786787,0.9859802083333334,0.7374964583333332,-0.003902971249999998,17.685937499999998,0.030423765612456743,0.24702810014875504,0.02121976799079,-0.0005082656511481809,-0.0002425115836041684,-5.758068673291573e-06,0.013448079427178072
3.6836836836836837,0.9859835416666666,0.7377149999999998,-0.0039269097916666655,17.685937499999998,0.0304261621083336,0.2466812460461547,0.021204090980207656,-0.0004975980763739602,-0.0002452715696614578,-1.9715656663113002e-05,0.015114746093843223
3.6886886886886887,0.9859881249999999,0.7379333333333333,-0.003950812499999999,17.685999999999996,0.030426895555555555,0.24633605774725648,0.02118849711740874,-0.0004869681375000005,-0.00024812453402777747,-3.367654469205732e-05,0.01352900000011914
3.6936936936936937,0.9859916666666666,0.7381460416666669,-0.003973999583333333,17.686041666666664,0.030430212838498005,0.24598233232731165,0.021169053922081592,-0.000481396479644184,-0.00025067937551215107,-4.665928187428815e-05,0.013721831597365508
3.6986986986986987,0.9859964583333335,0.7383243749999998,-0.003993143125,17.68610416666667,0.03044940894752657,0.24559322147464985,0.021129249246011624,-0.0005026436396154943,-0.0002523852745559907,-5.4513942842227934e-05,0.01380273914924146
3.7037037037037037,0.985999375,0.738500625,-0.004012326666666668,17.686145833333338,0.030473076874609317,0.24520327623471988,0.02108967361646871,-0.0005238194572958336,-0.00025407350435807316,-6.236917505829166e-05,0.013370562065745162
3.7087087087087087,0.9860045833333335,0.7386779166666666,-0.004031533333333334,17.686187500000006,0.0304953520956599,0.2448141634056489,0.021049972780801975,-0.0005449668146944434,-0.00025573707911892476,-7.021561661736103e-05,0.014605048176861146
3.7137137137137137,0.9860085416666665,0.7388552083333334,-0.004050748333333335,17.686229166666674,0.030516522785373312,0.24442463310460671,0.021010291096243597,-0.0005661468296024306,-0.00025737303227864414,-7.806172070060405e-05,0.01542286414900218
3.7187187187187187,0.9860124999999998,0.7390314583333333,-0.0040699002083333345,17.68631250000001,0.030540420260373402,0.24403572757896094,0.020970610825069267,-0.0005873465470976114,-0.0002591291347313375,-8.591148475629709e-05,0.014350152343354239
3.7237237237237237,0.9860166666666665,0.7392091666666666,-0.004089098333333335,17.686416666666673,0.030561682915972388,0.24364557094148698,0.020930908586347895,-0.0006084847785986116,-0.00026074357975346997,-9.376666174499316e-05,0.013165493055339539
3.7287287287287287,0.9860214583333331,0.7393864583333335,-0.004108329583333331,17.686458333333338,0.030582873566623037,0.24325541329470135,0.020891206634641595,-0.0006296477813797761,-0.00026242172952256875,-0.00010161866249714932,0.013358289930465617
3.7337337337337337,0.9860249999999998,0.7395629166666667,-0.004127463333333334,17.686479166666675,0.030605233958159728,0.2428650473797653,0.020851565869944973,-0.0006508209704319421,-0.00026404408357117923,-0.00010947006609176389,0.013871353732326952
3.7387387387387387,0.9860304166666668,0.7397397916666669,-0.004146636249999999,17.686541666666674,0.03062670729162309,0.2424767637411434,0.0208119048218216,-0.0006719981643075533,-0.0002657442562725666,-0.00011733050506076056,0.013952206596968608
3.7437437437437437,0.9860337500000003,0.7399174999999999,-0.004165853124999998,17.68662500000001,0.03064792652708348,0.24208660400107426,0.020772223289642358,-0.0006931288287161485,-0.00026740000842187354,-0.0001251813071912565,0.01225444270795606
3.7487487487487487,0.9860377083333335,0.7400947916666666,-0.0041850010416666665,17.68668750000001,0.03066928268120661,0.2416972774329479,0.02073258238248234,-0.0007142469009429287,-0.00026902631052387084,-0.00013303477413571297,0.012751944010119587
3.7537537537537538,0.9860416666666669,0.7402720833333332,-0.004204178333333333,17.686729166666677,0.030690992637326553,0.24130711655120818,0.02069289871624684,-0.0007353989381451405,-0.0002706360799850701,-0.00014088644837821805,0.013778051649012468
3.7587587587587588,0.9860468749999999,0.7404489583333334,-0.004223416041666666,17.686770833333345,0.03071117343641483,0.2409186210902723,0.020653132330161344,-0.0007564993246729624,-0.0002722974197825554,-0.00014874091611966376,0.013554155815597824
3.7637637637637638,0.9860508333333331,0.7406252083333335,-0.004241927708333333,17.686833333333343,0.03073096744787307,0.24054013104931726,0.020617003641511315,-0.0007738478656140182,-0.00027403607107487,-0.00015628168099331838,0.013426638888574871
3.7687687687687688,0.9860549999999998,0.7408022916666667,-0.004253724270833334,17.686895833333345,0.03071842299474825,0.24028607249649445,0.020619733636487926,-0.0007485411037152119,-0.00027590947841653855,-0.00016025682474918513,0.013924114148892386
3.7737737737737738,0.9860597916666666,0.7409795833333335,-0.004265581166666667,17.686958333333347,0.030704465416492854,0.24003201315064396,0.020622526601382078,-0.00072312206944882,-0.0002778413910269088,-0.00016422809758693372,0.012129914930028463
3.7787787787787788,0.98606375,0.7411562499999998,-0.004277332854166667,17.687020833333346,0.030692829752604345,0.23977712109032134,0.020625318646793348,-0.0006977753134707037,-0.0002797077506119794,-0.00016820166609855108,0.011169041232221844
3.7837837837837838,0.9860691666666667,0.7413337499999999,-0.0042891478750000005,17.687020833333346,0.030678021110937537,0.23952160321050636,0.020628132113262185,-0.0006724572131883871,-0.00028166896071484416,-0.00017217699497501025,0.012627374565568061
3.7887887887887888,0.9860731250000002,0.7415099999999999,-0.004300981458333331,17.68710416666668,0.0306666699,0.23926775155849503,0.020630842057104495,-0.0006471231971645862,-0.00028360936897499963,-0.0001761508119902088,0.011137864148906829
3.793793793793794,0.9860781250000005,0.7416860416666667,-0.00431269,17.687145833333346,0.030654315596831627,0.2390134840382972,0.02063363447329999,-0.000621811149964584,-0.00028551830617925145,-0.00018012572605789583,0.010705603732162672
3.798798798798799,0.9860822916666669,0.7418637499999997,-0.004324532083333334,17.68716666666668,0.030641093102604655,0.2387592150889269,0.020636365537570762,-0.0005963991199963536,-0.00028752330456588687,-0.00018409709883416214,0.012468638888435635
3.803803803803804,0.9860868749999998,0.7420402083333334,-0.004336363541666665,17.68718750000001,0.03062841254995652,0.23850452928456778,0.020639157592268854,-0.0005710336857992619,-0.00028941350537868647,-0.00018807272314647893,0.013606673176639106
3.808808808808809,0.9860910416666666,0.7422168749999999,-0.004348076666666669,17.687208333333345,0.030615152131901247,0.23825109422930074,0.02064190833280033,-0.0005457093325395824,-0.00029129793224947926,-0.0001920482057228583,0.013494706596759443
3.813813813813814,0.9860958333333332,0.7423935416666668,-0.004359931249999998,17.687208333333345,0.030602870958290063,0.23799640766616187,0.020644637941129765,-0.000520304989555991,-0.00029315972411453773,-0.00019602439669700648,0.014328039930092018
3.818818818818819,0.9861000000000001,0.7425704166666667,-0.004371706458333337,17.68722916666668,0.030589592958159773,0.23774109651597553,0.02064751473219913,-0.0004949190720243898,-0.00029511304063168254,-0.00019998880868394968,0.014841072482113304
3.823823823823824,0.9861041666666669,0.7427477083333333,-0.0043834799999999995,17.68725000000001,0.030575841765581813,0.23748745176975633,0.020650266611081807,-0.00046957631714166946,-0.0002970966869806427,-0.00020396883724815002,0.01618743749963869
3.828828828828829,0.9861091666666669,0.742924375,-0.004395274166666667,17.687312500000008,0.030562956364192595,0.2372323482316665,0.020652995555553777,-0.00044416681177552025,-0.000298972779592707,-0.00020795323608394583,0.01585152734338635
3.833833833833834,0.9861137500000002,0.7431012500000002,-0.004407066249999999,17.687375000000007,0.03054844891510411,0.2369784944337348,0.020655746217095775,-0.00041874335245885427,-0.00030084367838827814,-0.0002119180038842335,0.01426560937471777
3.838838838838839,0.9861172916666668,0.7432477083333332,-0.004413423958333335,17.687458333333343,0.03055951072391505,0.23672052168896404,0.020646257455617895,-0.0004240573403986557,-0.0003014471446467033,-0.00021384639964609802,0.013609373263477664
3.843843843843844,0.9861222916666668,0.743381875,-0.004417478958333331,17.68756250000001,0.030580054588151162,0.23646131921298594,0.020631677629354313,-0.00044205787584778757,-0.0003016466402996085,-0.00021492418568035116,0.012424475259990686
3.848848848848849,0.9861260416666667,0.7435164583333332,-0.004421562916666666,17.687625000000008,0.030599317854123398,0.23620253311470735,0.02061699438838401,-0.000459981658235329,-0.00030186122823008116,-0.00021600317598594192,0.0116718593746441
3.853853853853854,0.9861310416666668,0.7436518749999999,-0.004425647083333332,17.687625000000008,0.030618347142318036,0.23594353864789383,0.020602351817210478,-0.0004779444567242206,-0.0003020589454756483,-0.00021708454641660915,0.013130192708047161
3.858858858858859,0.986135416666667,0.743785833333333,-0.004429689583333333,17.687687500000006,0.030640759132639306,0.23568391951686196,0.020587813138685664,-0.0004959371418524331,-0.0003022531015513903,-0.0002181615255056632,0.013210902343530506
3.863863863863864,0.9861389583333335,0.7439195833333335,-0.004433807000000002,17.687708333333337,0.03066052853315937,0.2354247163554868,0.020573129711463523,-0.0005138303939795827,-0.0003024232092032073,-0.00021923455404266242,0.014140581597132496
3.868868868868869,0.9861447916666667,0.7440545833333334,-0.004437940812500001,17.687750000000005,0.03067986035399295,0.23516551301467806,0.020558632953742103,-0.0005317525062306502,-0.00030262281924828185,-0.00022031779686871314,0.013708270833149072
3.873873873873874,0.9861483333333333,0.744189375,-0.004442002125,17.687812500000007,0.03069967413710939,0.23490526861712147,0.020543927885166662,-0.0005497098398475776,-0.00030270730830273245,-0.0002213921500816188,0.012955631510124022
3.878878878878879,0.9861525000000001,0.7443235416666664,-0.004446031458333335,17.687875000000005,0.03072038198745708,0.23464627447093822,0.020529347430600652,-0.000567686201905252,-0.0003028945696665619,-0.00022247513303998422,0.012827984374780499
3.883883883883884,0.9861568750000003,0.7444587500000001,-0.004450139791666666,17.68797916666667,0.030738461215104262,0.23438686292250127,0.020514852243834182,-0.0005856065767039058,-0.0003031231532202583,-0.00022355223716505324,0.011017999565865466
3.888888888888889,0.9861614583333335,0.7445927083333332,-0.004454233125000001,17.688000000000006,0.03075940703016511,0.23412849314060152,0.020500126059032443,-0.0006035923689082022,-0.0003033611287658229,-0.0002246326916077265,0.012572666666414989
3.893893893893894,0.9861654166666666,0.7447270833333332,-0.004458293333333333,17.688083333333335,0.03077990468315983,0.2338686652872206,0.020485586195082898,-0.0006215396675555585,-0.0003033680723524305,-0.00022570639373444438,0.011916326388814014
3.898898898898899,0.9861702083333327,0.7448606249999998,-0.004462385208333335,17.688166666666667,0.030800149324609616,0.23360946211825245,0.02047094556916039,-0.0006394616313967444,-0.0003037299486102875,-0.00022678695802188375,0.010009972222178476
3.903903903903904,0.9861741666666662,0.7449962499999999,-0.004466464166666667,17.688208333333336,0.030818920819270956,0.23335005069784787,0.02045638597578623,-0.0006574142784072901,-0.00030383342560781276,-0.000227864787682456,0.009785956597113454
3.908908908908909,0.9861793749999997,0.7451306249999999,-0.004469903124999998,17.68822916666667,0.030838268353776233,0.23308856163271982,0.020441682416402568,-0.0006742537074459691,-0.0003039921480950487,-0.00022876228573817065,0.010923947482524454
3.913913913913914,0.9861810416666666,0.7452570833333332,-0.0044519652083333345,17.68822916666667,0.0308393797414932,0.23278434667245046,0.020424996155998926,-0.0006563722270693574,-0.00030475453883385597,-0.00022385822793461225,0.01175728081585703
3.918918918918919,0.9861843749999998,0.7453833333333334,-0.004434035416666665,17.68822916666667,0.03084139472222236,0.23248013099659035,0.020408288627838656,-0.0006385274426736133,-0.0003054589964861104,-0.0002189558262073038,0.013007280815884315
3.923923923923924,0.986187916666667,0.7455091666666666,-0.004416116249999997,17.688291666666668,0.030843790749305766,0.23217508125059982,0.020391496597855628,-0.0006206873545593775,-0.0003062377495147914,-0.0002140528483032272,0.012046248263800408
3.928928928928929,0.9861908333333337,0.74563625,-0.004398182500000001,17.6883125,0.030844082685937635,0.23187003099069667,0.020374788525532022,-0.000602815693884374,-0.0003069547397596432,-0.00020915167778852456,0.013184235677101697
3.933933933933934,0.9861933333333336,0.7457618749999999,-0.004380242708333335,17.688333333333336,0.03084589246315106,0.2315647718071494,0.02035793462667605,-0.0005850238598782546,-0.000307612575307239,-0.0002042461113651221,0.013488888888787187
3.938938938938939,0.9861960416666667,0.7458885416666666,-0.0043623816666666666,17.688333333333336,0.03084799174370645,0.23125930295952773,0.020341309608569835,-0.0005671565837899305,-0.0003083062520720468,-0.00019934746012015137,0.01390555555536821
3.943943943943944,0.9861995833333334,0.7460145833333333,-0.004344388333333336,17.688416666666665,0.03084994978732647,0.23095445962334257,0.02032462192307419,-0.0005493246143368031,-0.00030908220338020896,-0.00019444485259837086,0.012207493055541363
3.948948948948949,0.9862022916666667,0.7461412500000001,-0.004326501249999998,17.688479166666664,0.030850735048437494,0.23064982305360043,0.0203078929244162,-0.0005314212408651054,-0.000309846450698697,-0.0001895405975983097,0.011246437066006365
3.953953953953954,0.9862050000000004,0.7462677083333332,-0.004308553750000002,17.688499999999998,0.030851799165581673,0.23034414469791667,0.02029110111375338,-0.0005136706750898433,-0.00031056831432574143,-0.0001846452029709045,0.011967749999996613
3.958958958958959,0.9862072916666668,0.7463941666666666,-0.004290669166666668,17.68852083333333,0.03085324796597233,0.2300392984914355,0.02027443398881785,-0.000495800396236804,-0.00031131242400017634,-0.00017973910842648426,0.013105728732625721
3.963963963963964,0.9862114583333336,0.7465202083333332,-0.004272738541666668,17.688541666666666,0.030855911883290177,0.2297342437053545,0.02025770419266449,-0.0004779839170544692,-0.0003120576344847236,-0.00017483300818365986,0.01382703993050427
3.968968968968969,0.9862141666666667,0.7466464583333333,-0.0042548179166666655,17.688604166666664,0.030857191258289896,0.22942918819116265,0.020240953281835238,-0.00046012735500095686,-0.0003127299191890611,-0.00016993415218822603,0.012240968316007184
3.973973973973974,0.9862170833333331,0.7467727083333332,-0.004236924374999998,17.688604166666664,0.030859063755164895,0.22912392347184043,0.020224223268649984,-0.000442330301144401,-0.0003135175751918422,-0.00016503693675273175,0.012865968316020826
3.978978978978979,0.9862197916666667,0.7468993750000003,-0.004218985208333334,17.688687499999997,0.0308588236246089,0.22881970016381187,0.020207492913644078,-0.0004244907097615898,-0.0003142271757046837,-0.00016013414198007254,0.011376194010551899
3.983983983983984,0.9862218750000001,0.7470254166666668,-0.004201258125000002,17.68875,0.030860318520659624,0.22851255776350052,0.020189828821010287,-0.0004090523569809869,-0.0003149803921366299,-0.0001553359771540283,0.01020677083334931
3.988988988988989,0.986225625,0.7471331250000001,-0.004187745625,17.68885416666667,0.030893968527734295,0.22817162945324698,0.020152126929866523,-0.0004448140244886728,-0.0003155397684943993,-0.00015276985277421125,0.009646603732619496
3.993993993993994,0.9862295833333333,0.7472422916666667,-0.004174308124999997,17.688895833333333,0.030923749211415053,0.22783049181834425,0.020114278063774665,-0.00048050418055221606,-0.0003161054472685734,-0.00015019870996904323,0.010255864149314675
3.998998998998999,0.9862314583333333,0.7473510416666665,-0.004160784999999999,17.688916666666668,0.030955170519748276,0.22749018786818376,0.020076408450453054,-0.0005162938294322921,-0.00031666060779514046,-0.00014763114889091661,0.01181049305552051
4.004004004004004,0.9862352083333336,0.7474597916666665,-0.004147301666666666,17.688958333333332,0.030985734841623258,0.227149883222219,0.020038663995802713,-0.0005520758435878484,-0.0003172165028875436,-0.0001450711412080879,0.013461414930588944
4.009009009009009,0.9862383333333337,0.7475683333333333,-0.0041338662500000015,17.688999999999997,0.031017420330555767,0.22680853614982704,0.02000085699940288,-0.000587775622264581,-0.00031779535206527716,-0.00014250482298463438,0.013862333333520382
4.014014014014014,0.9862410416666668,0.7476768749999999,-0.004120388145833332,17.689062499999995,0.031048248923567834,0.22646739740152766,0.019963006962002434,-0.0006235777340029575,-0.0003183862289002611,-0.00013993619907151747,0.014151204427321318
4.019019019019019,0.9862443750000001,0.7477860416666667,-0.004106950995833332,17.689104166666663,0.031077910888497984,0.22612646628685115,0.019925241006739296,-0.0006592129131734858,-0.00031896188645460025,-0.0001373688533698595,0.014760447482842665
4.024024024024024,0.9862470833333333,0.7478943749999997,-0.004093430291666669,17.68920833333333,0.03111046217669311,0.22578553549511396,0.01988751489416105,-0.0006950458854078885,-0.00031950523004010533,-0.00013480682080341285,0.014408539930741426
4.029029029029029,0.9862502083333332,0.7480035416666668,-0.0040799535416666645,17.689249999999998,0.031139868320789854,0.22544418731243127,0.019849685586461704,-0.000730762384331206,-0.0003200384365815521,-0.00013224274310182473,0.014809437500161948
4.034034034034034,0.9862531249999997,0.7481118749999999,-0.004066553750000001,17.689333333333327,0.031171539150651295,0.22510387980726507,0.019811813794792788,-0.0007664670159658834,-0.0003206126047854158,-0.0001296746932797958,0.014777888889227597
4.039039039039039,0.9862564583333331,0.7482210416666666,-0.004053016458333335,17.689437499999993,0.031201731140581668,0.22476253139092178,0.019774171365121367,-0.000802320303653689,-0.0003212554876912766,-0.00012712132840093877,0.0131759335940842
4.044044044044044,0.9862593749999999,0.748329375,-0.004039518750000001,17.68952083333333,0.03123314651210951,0.22442201562160177,0.019736256553300312,-0.0008381040418450518,-0.00032181572690403656,-0.00012454372334866283,0.012311020399522477
4.049049049049049,0.9862629166666665,0.7484377083333332,-0.004026056666666666,17.689624999999996,0.03126516341141505,0.22408108253438347,0.019698488748893347,-0.0008738725831131944,-0.0003223747066985697,-0.00012198732152278107,0.011750692708574206
4.054054054054054,0.9862654166666666,0.7485479166666665,-0.0040125712499999985,17.689708333333332,0.031293724787326505,0.2237407742719638,0.01966069897785239,-0.0009096600253359357,-0.0003229816955685801,-0.00011941423728379944,0.01130241493063977
4.059059059059059,0.9862689583333335,0.7486558333333333,-0.003999127291666666,17.689749999999997,0.03132506821597236,0.22339879864757173,0.01962286782216193,-0.0009453308581845511,-0.00032358606915711824,-0.000116860754108603,0.013161604166839425
4.064064064064064,0.9862706250000001,0.7487625000000001,-0.00398092875,17.689874999999997,0.03133951026041648,0.22314519387295412,0.01961414373131874,-0.0009375729618281248,-0.00032415365966145804,-0.00011356762166189325,0.009364151041779678
4.069069069069069,0.9862727083333335,0.7488677083333334,-0.003961050833333333,17.68989583333333,0.03134923874891482,0.22292285174296236,0.019615852888621596,-0.0009144679815164935,-0.00032485037969618054,-0.00011001436123071534,0.009252072482752283
4.074074074074074,0.9862745833333336,0.7489733333333332,-0.003941199791666663,17.68989583333333,0.03135852928888938,0.22269988361086893,0.01961741512341993,-0.0008912661838694513,-0.00032551525954722677,-0.00010646230444768357,0.0107104058160985
4.079079079079079,0.9862762500000003,0.7490789583333334,-0.003921384375000003,17.689937499999996,0.03136800584891486,0.22247837274458357,0.019618998664741333,-0.0008682085813170527,-0.00032613879143420215,-0.00010291047873115354,0.009861246093976206
4.084084084084084,0.9862779166666668,0.7491847916666665,-0.003901504375000002,17.68995833333333,0.03137673126870666,0.2222551949302785,0.01962051745702787,-0.0008451005909623681,-0.000326704525652562,-9.936392811476109e-05,0.009332498264086553
4.089089089089089,0.9862791666666668,0.749290625,-0.003881605833333335,17.68995833333333,0.031385642620442855,0.22203305813615468,0.01962230816660084,-0.0008220691391380187,-0.00032740300789648336,-9.58089245003524e-05,0.010582498264056994
4.094094094094094,0.986280625,0.7493958333333334,-0.003861838125000001,17.689979166666664,0.03139567664930554,0.22181050287296297,0.01962384801343326,-0.0007988606417838537,-0.000328135317756076,-9.225990549679934e-05,0.011303749566081933
4.099099099099099,0.9862831250000003,0.749500625,-0.003841987083333335,17.69002083333333,0.03140589645794245,0.22158794746858476,0.01962544853657484,-0.0007757659881330713,-0.0003287680210494774,-8.871743242807825e-05,0.010037916232704447
4.104104104104104,0.9862854166666669,0.7496070833333334,-0.003822128125000001,17.69002083333333,0.03141422061649313,0.22136476633659602,0.019626924631981783,-0.0007527008924257798,-0.00032952149390008765,-8.516939514423378e-05,0.011287916232674888
4.109109109109109,0.9862866666666669,0.7497127083333331,-0.003802239687499999,17.690041666666662,0.03142314663016521,0.22114200130669212,0.019628649215252925,-0.0007296613361518888,-0.0003300060749529517,-8.162111018950955e-05,0.011384164930689167
4.114114114114114,0.9862897916666665,0.7498177083333334,-0.003782465854166668,17.69010416666666,0.03143361260308142,0.22091923461872873,0.01963024912000782,-0.0007065028297129961,-0.0003307166694444443,-7.808291283420121e-05,0.01063123914946118
4.119119119119119,0.9862906249999998,0.749924375,-0.003762611833333336,17.69010416666666,0.03144134844752611,0.22069584275219162,0.019631785831438466,-0.0006833794225198941,-0.00033143009546197835,-7.453095956585248e-05,0.011256239149474823
4.124124124124124,0.9862922916666664,0.7500295833333334,-0.0037427042916666673,17.690187499999997,0.03145124912482622,0.22047390883125179,0.019633446959359372,-0.0006603079345813699,-0.0003321421369270822,-7.098881381147388e-05,0.009349548177226552
4.129129129129129,0.9862939583333329,0.7501356250000001,-0.0037228573750000024,17.690187499999997,0.031458210772525974,0.2202509319996321,0.01963508615694281,-0.0006372687228851791,-0.0003328373854404945,-6.74397441940639e-05,0.010182881510559127
4.134134134134134,0.9862960416666663,0.7502408333333336,-0.003703022916666667,17.69022916666666,0.03146827533263852,0.2200281626212787,0.01963668407714311,-0.0006141957928142362,-0.00033353926907708255,-6.390346835696351e-05,0.009750364149510915
4.1391391391391394,0.9862970833333328,0.7503456250000001,-0.003680653749999999,17.69022916666666,0.03148019304335892,0.2197958277879726,0.019635146512289304,-0.0005936308948809891,-0.0003343574356936179,-5.979061966787581e-05,0.010792030816219267
4.1441441441441444,0.9863,0.7504429166666666,-0.0036391254166666695,17.690291666666663,0.03151397049149318,0.21948696509953516,0.01960978900211885,-0.0005924830873675316,-0.00033651366186530224,-5.118233615018184e-05,0.011497414930659033
4.1491491491491495,0.9863031250000002,0.7505412499999999,-0.0035975639583333326,17.690291666666663,0.03154699871510436,0.21917705753356567,0.01958451365952011,-0.0005913543518408868,-0.00033861201046101776,-4.257925259050499e-05,0.013789081597337827
4.1541541541541545,0.9863052083333338,0.7506406250000001,-0.0035560147916666664,17.690374999999996,0.031577610432942715,0.2188673547588015,0.019559153469080607,-0.0005901956467740887,-0.0003407957552213547,-3.3980301870272306e-05,0.012924026041844172
4.1591591591591595,0.9863077083333334,0.7507385416666668,-0.0035144447916666704,17.690437499999994,0.03161060038953978,0.21855744034447303,0.019533895854089323,-0.0005890975090028189,-0.0003428745813869351,-2.5387187166286324e-05,0.01237939192731119
4.1641641641641645,0.9863097916666668,0.750835625,-0.0034728783333333336,17.690499999999997,0.03164523923085927,0.21824793911608184,0.019508553741653504,-0.0005880052677093737,-0.00034505507588385425,-1.6790925670434676e-05,0.012459750000118675
4.1691691691691695,0.9863129166666665,0.7509345833333333,-0.0034313370833333324,17.690583333333326,0.031676001553993305,0.21793926759248722,0.0194832312968478,-0.0005869667753842013,-0.0003472259855622417,-8.203322284396593e-06,0.013677993055807747
4.1741741741741745,0.9863154166666667,0.7510322916666664,-0.0033898310416666647,17.69064583333333,0.031709871873915274,0.2176289257121756,0.019457908346991532,-0.0005857828410809475,-0.00034939457497743225,3.8744476565045477e-07,0.013549999566009774
4.1791791791791795,0.9863166666666667,0.7511306249999997,-0.0033481752083333338,17.690687499999996,0.03174174252044315,0.21731941472277427,0.01943266721073415,-0.0005848032714884099,-0.00035155285691653663,8.973456227058641e-06,0.013325777343879963
4.1841841841841845,0.9863202083333333,0.7512289583333334,-0.0033066692708333353,17.690791666666662,0.031774427161414986,0.2170096909383334,0.019407319248958024,-0.000583677204785697,-0.00035371600541640735,1.755477617467765e-05,0.010890206597366614
4.1891891891891895,0.9863222916666664,0.7513264583333333,-0.003265130041666667,17.690874999999995,0.03180771967495666,0.21670038059247768,0.019382012466312035,-0.0005826184931301466,-0.0003559273477290372,2.6141277197896316e-05,0.012316734375247052
4.1941941941941945,0.9863245833333334,0.7514245833333328,-0.003223578333333334,17.690916666666663,0.03184026222899394,0.21638981687606218,0.01935664157450093,-0.000581477327365975,-0.0003580378289916716,3.472547036423349e-05,0.013550826389064241
4.1991991991991995,0.9863272916666667,0.7515225,-0.003181953541666664,17.69095833333333,0.03187268199375004,0.21608070850499206,0.019331311977374567,-0.0005805374028161454,-0.00036024790588541807,4.329821655437937e-05,0.01415991493064439
4.2042042042042045,0.9863302083333335,0.7516200000000001,-0.0031403997916666644,17.691041666666663,0.03190675060000003,0.21577180455581518,0.019305959040301992,-0.0005794804169208354,-0.00036241752456249963,5.1881217994210235e-05,0.012253081597350501
4.2092092092092095,0.986331875,0.7517185416666665,-0.0030989035416666678,17.69108333333333,0.03193860911454016,0.2154614384635061,0.019280563448973956,-0.0005784021655593284,-0.00036462074134071317,6.0456428458392685e-05,0.01327882638901201
4.2142142142142145,0.9863350000000001,0.7518168750000002,-0.0030573218750000013,17.691187499999998,0.03197055313190078,0.21515211111628602,0.019255167420615414,-0.0005774277804016909,-0.0003668150839376289,6.902571242129485e-05,0.013759839843942245
4.2192192192192195,0.9863364583333335,0.7519118749999999,-0.0030214981250000013,17.691270833333334,0.03199519890065128,0.21485878721574733,0.01923373131880957,-0.0005715671795222636,-0.000368594829080731,7.726021714312775e-05,0.011644634982701518
4.2242242242242245,0.9863375000000003,0.7519897916666668,-0.003016505833333334,17.691312500000002,0.03197864489578972,0.2146542340258908,0.019232545828915794,-0.0005396365318303788,-0.00036815714997786263,8.368078269599492e-05,0.011212027343788122
4.2292292292292295,0.9863385416666669,0.752066875,-0.0030116589583333332,17.69135416666667,0.031964790527734155,0.21444947157698535,0.019231379116140625,-0.0005075879336404934,-0.00036765862468359466,9.009152300781805e-05,0.010571082899275552
4.2342342342342345,0.9863397916666669,0.7521443749999999,-0.0030067193749999995,17.691416666666672,0.03194946415585964,0.2142440846386,0.019230147929330622,-0.00047563376822356944,-0.0003671352983528669,9.649848035330083e-05,0.009192993055478382
4.2392392392392395,0.986340416666667,0.7522222916666667,-0.0030018339583333348,17.69150000000001,0.031932040586414856,0.21404036399288656,0.01922893585665052,-0.0004435964973263447,-0.0003666122846948802,0.00010290916707649012,0.007286083333099214
4.2442442442442445,0.9863414583333333,0.7523000000000001,-0.0029969810416666646,17.69150000000001,0.031917001666666556,0.21383580977130257,0.019227868497280295,-0.0004115319956874996,-0.00036613401485416624,0.00010932032539562824,0.008536083333069655
4.2492492492492495,0.9863424999999997,0.7523775000000001,-0.0029920956250000016,17.691479166666674,0.031901222493749715,0.21363125569710417,0.019226654346503527,-0.00037952676140155924,-0.0003657038255890626,0.00011573340500389252,0.009481562065730031
4.2542542542542545,0.9863431249999998,0.7524552083333332,-0.0029871835416666677,17.691479166666674,0.031885951118706846,0.21342691006782175,0.019225417320091337,-0.00034753753999197234,-0.0003652108781894538,0.00012214024081387594,0.010106562065743674
4.2592592592592595,0.9863443749999997,0.7525335416666663,-0.002982210833333332,17.69150000000001,0.03186847699995732,0.21322193975187895,0.0192242618140193,-0.0003156449029283032,-0.00036468513119192886,0.00012855777418439686,0.010202749999734806
4.2642642642642645,0.9863458333333331,0.7526099999999999,-0.0029773214583333316,17.691520833333342,0.03185547956666679,0.2130175938902671,0.019223063670321217,-0.00028361674307708553,-0.00036427888693541573,0.0001349731461470888,0.00967393706571329
4.2692692692692695,0.9863464583333332,0.7526870833333335,-0.0029725070833333325,17.69152083333334,0.03184027958315949,0.21281199753497285,0.019221843086041152,-0.00025155187575815873,-0.0003638386303730897,0.000141376979415715,0.010507270399159552
4.2742742742742745,0.9863470833333333,0.7527660416666665,-0.002967538541666667,17.69152083333334,0.03182245318016508,0.21260744371500376,0.019220724879513283,-0.00021962530016297714,-0.0003633644011365013,0.0001477894939939203,0.011965603732562613
4.2792792792792795,0.9863472916666666,0.7528427083333334,-0.0029626595833333338,17.69158333333334,0.03180889817599808,0.2124043476481933,0.019219543177977052,-0.00018759104374696176,-0.0003629128017387153,0.0001542015638181184,0.011629159722019722
4.2842842842842845,0.9863479166666664,0.7529212500000001,-0.002957786875,17.691604166666675,0.031791882965104046,0.21219895983013534,0.019218296591832263,-0.00015559086717473842,-0.0003624419557466136,0.0001606076689577565,0.011308676648980054
4.2892892892892895,0.986348958333333,0.7529983333333335,-0.0029528287500000007,17.69162500000001,0.031776009997221855,0.21199419746903986,0.01921709079644181,-0.0001236600809645808,-0.00036201171950520517,0.0001670106375606704,0.010988192708055067
4.2942942942942945,0.9863493749999995,0.75307625,-0.0029480228125000024,17.69162500000001,0.03175949501927078,0.2117890174948303,0.019215987074246783,-9.161528544804213e-05,-0.00036156431390572865,0.0001734256766060165,0.011821526041387642
4.2992992992992995,0.9863499999999995,0.7531543750000002,-0.002943116687500001,17.69162500000001,0.03174307075169236,0.21158467139749704,0.019214694356312883,-5.9627124007196036e-05,-0.0003610809523160131,0.0001798400423552474,0.012654859374663374
4.3043043043043046,0.9863527083333329,0.7532499999999999,-0.0029399058541666663,17.691708333333345,0.03177193750000007,0.21129760695356858,0.01920221557685377,-0.00012895883201562326,-0.00036229013395833436,0.00018424274133186258,0.011164581596801781
4.3093093093093096,0.986355208333333,0.7533493749999999,-0.0029369570625000004,17.691770833333347,0.031806594187109516,0.21099970761654638,0.019187809088169135,-0.00021479998256378934,-0.00036358881251744805,0.00018832105782707993,0.012494780815529793
4.314314314314315,0.9863575,0.7534477083333332,-0.0029340269166666655,17.691895833333344,0.031842384140581714,0.21069972481938556,0.019173359435093615,-0.00030077026844918574,-0.00036497696911571165,0.0001923984861909465,0.011405155815623402
4.31931931931932,0.9863589583333333,0.7535464583333332,-0.0029311343749999987,17.691958333333343,0.031877943466623426,0.21039974178460896,0.019158969005956414,-0.00038660740615299553,-0.0003663479409770874,0.0001964714236416993,0.011068664930235173
4.324324324324325,0.9863616666666667,0.7536450000000002,-0.002928216666666669,17.69200000000001,0.03191421397499983,0.21010059221381974,0.019144513788331666,-0.00047251060858332977,-0.00036777155998416345,0.0002005472752149361,0.012094333332981932
4.32932932932933,0.9863647916666664,0.7537439583333336,-0.0029252824999999993,17.692083333333343,0.031948170275997834,0.20980123438896187,0.019130118574453667,-0.0005584274475401046,-0.00036919056569356245,0.00020462555198024946,0.012478993055140108
4.334334334334335,0.9863668749999995,0.7538433333333333,-0.0029223835416666683,17.692166666666676,0.03198293712222233,0.2095018763411021,0.019115762209761966,-0.0006443110663381935,-0.00037063221745014044,0.00020870274926836264,0.011405305555229006
4.33933933933934,0.9863689583333329,0.7539422916666667,-0.002919449374999999,17.692229166666674,0.03201810416974815,0.20920251848201343,0.01910129879554588,-0.0007301917728076818,-0.00037198109000475144,0.000212776957497904,0.012527114149008867
4.344344344344345,0.9863714583333332,0.7540418749999999,-0.0029165129166666645,17.692333333333345,0.03205210074648457,0.2089031606190736,0.019086770199275127,-0.0008160998401882803,-0.0003733872403121827,0.0002168557333770268,0.011757888888439538
4.34934934934935,0.9863733333333332,0.7541404166666669,-0.0029135974999999984,17.692395833333343,0.032087648616492714,0.20860421928294143,0.019072510266465285,-0.000902022950684379,-0.00037485715081402547,0.00022092410957555593,0.011213009982213862
4.354354354354355,0.9863760416666665,0.7542391666666668,-0.002910707083333334,17.69245833333334,0.032123071132639014,0.20830506945094174,0.019057996921343818,-0.000987891131722568,-0.0003762437508555549,0.0002250040164049278,0.011918123263569669
4.35935935935936,0.9863781249999999,0.7543379166666665,-0.0029077727083333302,17.692541666666678,0.032158474145659866,0.20800571152454336,0.019043502297162996,-0.0010737401263889801,-0.00037772898173620093,0.00022907992486705385,0.01146937326348052
4.364364364364365,0.9863812500000001,0.7544372916666667,-0.0029048612499999985,17.69262500000001,0.032192289609331515,0.20770531178111826,0.019029129628908705,-0.00115969976254922,-0.0003791713507092869,0.0002331520588334797,0.01206227604131982
4.36936936936937,0.9863824999999999,0.7545358333333333,-0.002901946041666666,17.69268750000001,0.032228176215972404,0.20740699537583787,0.019014671125516018,-0.0012455756418293428,-0.0003806135240425352,0.0002372292506688018,0.012350694010081043
4.374374374374375,0.9863860416666665,0.7546350000000003,-0.0028990283333333324,17.692750000000007,0.03226310010833289,0.20710680396805584,0.019000168980739463,-0.0013314813370083334,-0.00038207917000416527,0.00024130056113009867,0.01138910416636918
4.37937937937938,0.9863875000000001,0.754733125,-0.0028960731250000007,17.692854166666674,0.032298118361067774,0.2068080710937879,0.018985767349661974,-0.001417462680140237,-0.0003835580004488276,0.0002453778979400864,0.011453103732321779
4.384384384384385,0.9863891666666667,0.7548349999999999,-0.0028911489583333338,17.692937500000003,0.03232683110833334,0.20652684959103404,0.018975142996990532,-0.0014874679093697918,-0.00038457672540833385,0.00024942333214937677,0.011420954426967
4.38938938938939,0.9863910416666668,0.7549445833333336,-0.0028789129166666666,17.69297916666667,0.0323372177623259,0.20631046186041832,0.018978315767633452,-0.0015013636210074641,-0.0003838974370436628,0.0002533663408234494,0.010779874565798764
4.394394394394395,0.9863937500000001,0.7550525,-0.0028665750000000014,17.693062500000007,0.032350305577083294,0.20609365774776944,0.018981401496664878,-0.001515210379812499,-0.0003831892821312506,0.0002573158495431042,0.00970603776011103
4.3993993993994,0.986395,0.7551627083333335,-0.0028542999999999993,17.693104166666675,0.03235845060933129,0.20587789463817668,0.018984566964309158,-0.001529059914937501,-0.00038249597688346263,0.0002612526518996876,0.010731614148937751
4.404404404404405,0.9863964583333332,0.755271875,-0.002841995833333333,17.693125000000006,0.032370228167317716,0.20566171472634998,0.0189877089922735,-0.001542912144882814,-0.00038183128532161313,0.000265201534351665,0.011036067708118935
4.40940940940941,0.9863991666666666,0.7553814583333334,-0.002829725000000002,17.69314583333334,0.0323794774062065,0.20544490932309106,0.018990868658046667,-0.001556724452817708,-0.0003811914743062938,0.00026913363186001566,0.012173853732406315
4.414414414414415,0.9864008333333335,0.7554906250000003,-0.0028174666666666674,17.693166666666674,0.032390790537108805,0.20522852021491556,0.018993982988515082,-0.0015705928470833336,-0.0003805004120402979,0.00027307463768065827,0.01372830555527571
4.41941941941942,0.986402916666667,0.755599375,-0.002805208333333333,17.693270833333337,0.03240104283294276,0.20501254747287323,0.01899703183046768,-0.0015844961282552084,-0.00037984379977262827,0.00027701547903919273,0.011083884982554082
4.424424424424425,0.9864041666666669,0.7557095833333333,-0.0027929291666666696,17.69329166666667,0.03241052565815972,0.20479699121333667,0.01900024399337165,-0.001598311871512147,-0.0003791585966729169,0.00028095437756256247,0.011596664930436873
4.42942942942943,0.9864058333333335,0.7558187500000001,-0.0027806520833333352,17.69335416666667,0.032420725481770774,0.2045803929739915,0.019003307253530853,-0.0016121147681901035,-0.0003785669658085927,0.0002848896186373018,0.012301666232531261
4.434434434434435,0.9864079166666668,0.7559272916666666,-0.002768354166666665,17.693395833333337,0.032432888046831865,0.2043646278818745,0.019006471729551347,-0.0016260380324175368,-0.0003779429533807728,0.00028882261528378046,0.012077218315823757
4.43943943943944,0.9864102083333335,0.7560372916666666,-0.002756087499999999,17.69347916666667,0.03244136360933181,0.20414761231502568,0.019009528287829317,-0.0016398715292369795,-0.0003773449813201384,0.0002927536992397083,0.010794978732462823
4.444444444444445,0.9864114583333335,0.7561460416666667,-0.0027438270833333328,17.693520833333338,0.032453163671831486,0.20393247141293677,0.019012644258622955,-0.001653737886919705,-0.0003767480123323774,0.00029669148635942113,0.011195520399041925
4.44944944944945,0.9864133333333335,0.7562558333333333,-0.0027315187500000014,17.693562500000006,0.032461697882638973,0.20371608047198506,0.019015736044621485,-0.0016676286364531228,-0.00037612553408715227,0.0003006224703593204,0.010762725260121897
4.454454454454455,0.9864152083333334,0.7563645833333333,-0.0027192604166666654,17.69364583333334,0.03247324207899305,0.20349927228945305,0.019018866995475864,-0.001681453977973089,-0.0003755710939756943,0.0003045588264716492,0.010938791232433687
4.45945945945946,0.9864175000000004,0.7564737500000001,-0.0027070062500000013,17.69366666666667,0.032483090560937344,0.2032828804504958,0.019022035456500483,-0.0016953406224557272,-0.0003749447170356755,0.00030848504202797257,0.012284888888814294
4.464464464464465,0.9864187500000003,0.7565824999999998,-0.0026946562499999983,17.693708333333337,0.032493962360416795,0.20306669716102763,0.01902499256266588,-0.0017092719044010424,-0.00037437563928958495,0.00031241558815539057,0.011643748263679754
4.46946946946947,0.9864214583333338,0.7566939583333335,-0.0026822812500000015,17.693791666666666,0.032501336755164645,0.20285322203396258,0.019026575087060776,-0.0017209741919075499,-0.0003737437688172314,0.00031579981584900393,0.010153123263876296
4.474474474474475,0.9864241666666671,0.7568091666666669,-0.002669283333333335,17.693833333333334,0.03250738524930519,0.2026547499264864,0.01902302016118255,-0.0017254283632361107,-0.00037295322252517155,0.0003172956774076909,0.011386972222226177
4.47947947947948,0.9864258333333337,0.7569243749999998,-0.0026562583333333326,17.693895833333336,0.0325127821975264,0.20245627762499996,0.019019419466245677,-0.0017297666545364626,-0.00037212259321601745,0.00031879161865508844,0.0123002391492264
4.484484484484485,0.9864270833333335,0.757040625,-0.002643287499999999,17.69397916666667,0.032516158766276004,0.20225717969785903,0.019015774081992946,-0.0017341787706119803,-0.00037130388364518254,0.0003202853765346588,0.01226791623258805
4.48948948948949,0.9864312499999999,0.7571549999999999,-0.0026302812499999985,17.6940625,0.032521930975000335,0.20205787328721259,0.019012083169650276,-0.0017386833584895835,-0.0003704690673219796,0.00032177851023783136,0.0111939127604046
4.494494494494495,0.9864333333333328,0.7572704166666665,-0.002617325,17.694145833333334,0.03252651604149337,0.20185814960984436,0.019008493328337546,-0.0017430228316979166,-0.0003697298027382891,0.00032327381270864946,0.010328228732532807
4.4994994994995,0.9864356249999995,0.7573872916666667,-0.0026043708333333294,17.694229166666666,0.032529282088498035,0.2016592589192292,0.019004920292976835,-0.0017474284613793428,-0.00036890364332578095,0.0003247636510889636,0.010712530815965238
4.504504504504505,0.986437708333333,0.7575016666666669,-0.0025912958333333355,17.69425,0.032535599997222,0.20145932685257087,0.019001218882925205,-0.0017519745040902729,-0.0003681345843391669,0.0003262586060418271,0.01289193750000095
4.50950950950951,0.9864402083333332,0.7576164583333331,-0.002578347916666666,17.694333333333333,0.032540218729123604,0.20126043545535396,0.018997680831197034,-0.0017564222246905388,-0.0003673903113470237,0.00032774848281339603,0.012234555555551196
4.514514514514515,0.9864429166666668,0.7577320833333333,-0.0025653124999999977,17.69439583333333,0.03254500655399317,0.20106133583844393,0.018994034982603554,-0.0017608351024739628,-0.0003665975849078125,0.000329234881816797,0.012939426649381858
4.51951951951952,0.9864447916666669,0.7578475,-0.0025524270833333323,17.694499999999998,0.03254987507708351,0.20086244344931756,0.01899042732095663,-0.001765158453463543,-0.0003658701460380223,0.0003307205278883919,0.011128083333403538
4.524524524524525,0.9864470833333336,0.7579627083333335,-0.00253935,17.694604166666664,0.032553991109331326,0.20066376003491074,0.01898662851946687,-0.0017696703340937489,-0.0003650943376424026,0.00033220760608965644,0.009525051649404759
4.52952952952953,0.98645,0.7580770833333332,-0.0025264020833333316,17.69464583333333,0.03255955239149322,0.20046320062584672,0.018982993096886745,-0.0017740791023394143,-0.00036441578467795183,0.00033369675663489674,0.01159216623273096
4.534534534534535,0.9864518750000001,0.7581933333333332,-0.0025133791666666666,17.694687499999997,0.032563910955555775,0.20026389125849797,0.018979416644052397,-0.0017785552550277773,-0.00036369438740694454,0.00033517812139188113,0.012825944010501189
4.53953953953954,0.9864539583333332,0.7583093750000002,-0.0025004291666666676,17.69477083333333,0.03256647512044242,0.2000652061873158,0.01897575298313663,-0.0017830026005598919,-0.0003629616061790338,0.0003366621883425755,0.011751822482722218
4.544544544544545,0.9864568749999997,0.7584235416666664,-0.002487439583333331,17.694874999999996,0.03257310644579059,0.19986610431098595,0.018972065449036044,-0.0017874412198598112,-0.00036231612302339584,0.00033814226570435467,0.01035706770841216
4.54954954954955,0.9864593749999999,0.7585391666666667,-0.0024744249999999967,17.69489583333333,0.03257687429930556,0.199666793887586,0.01896841594748271,-0.001791968180854169,-0.0003615958293125012,0.0003396234326689585,0.013369780816105958
4.554554554554555,0.9864620833333332,0.7586545833333331,-0.0024614291666666655,17.694979166666663,0.032582806520660035,0.1994678996997908,0.01896474173054336,-0.0017964402728246555,-0.00036090200146553925,0.0003411069364097564,0.012503957899468787
4.55955955955956,0.9864631249999998,0.7587716666666666,-0.0024527437499999986,17.695020833333327,0.032601807863889,0.19921106738143024,0.018934586505820528,-0.0017728675369062504,-0.0003577069558027787,0.00034487487637726053,0.01269604123285717
4.564564564564565,0.986463333333333,0.7588897916666665,-0.002444678541666668,17.69504166666666,0.0326231591041235,0.19894548188016128,0.01890044294861205,-0.0017451763274892787,-0.00035403654816610394,0.0003489876393110481,0.013417081597367542
4.56956956956957,0.9864637499999996,0.75900625,-0.002436599583333335,17.695145833333324,0.0326463874609374,0.19867927131580387,0.01886635980789364,-0.001717538812502601,-0.00035045270908203073,0.0003531020715152279,0.0126472703995546
4.574574574574575,0.9864643749999996,0.75912375,-0.002428543541666665,17.695249999999994,0.03266988218593769,0.19841306050959948,0.018832253199399168,-0.0016898479612783863,-0.00034685754053994777,0.00035720939171696007,0.011669104166799116
4.57957957957958,0.9864639583333329,0.7592418750000002,-0.0024204895833333335,17.695333333333327,0.032691150246483835,0.19814809956351034,0.018798081541201935,-0.0016621063461653629,-0.0003432785859444529,0.00036131997004385706,0.010386555555726318
4.584584584584585,0.9864641666666665,0.7593585416666667,-0.002412402291666667,17.69541666666666,0.032715021864539784,0.19788168031518316,0.01876394894478222,-0.0016344006722200093,-0.0003396690044722224,0.00036543243172697216,0.008895659722384153
4.58958958958959,0.9864652083333333,0.7594758333333331,-0.002404385624999999,17.69554166666666,0.03273729191597252,0.197615885596433,0.018729918192861787,-0.0016066790987984373,-0.000336150805133854,0.0003695423359966687,0.00613845659739809
4.594594594594595,0.9864658333333333,0.7595929166666665,-0.002396262916666665,17.695562499999998,0.03275943428315986,0.19735009125736752,0.018695759962610872,-0.0015790446203623313,-0.00033259874298689285,0.000373645601899364,0.008317808593801601
4.5995995995996,0.9864660416666665,0.7597108333333334,-0.002388248541666664,17.695604166666662,0.03278194971597226,0.1970834629355699,0.018661536490343744,-0.0015512402727032993,-0.00032903775307899404,0.0003777635052438382,0.008509843316062415
4.604604604604605,0.9864666666666665,0.7598275000000001,-0.002380115416666667,17.695645833333327,0.03280487857708325,0.19681746005060333,0.01862753991296925,-0.0015236790199093756,-0.0003255015164515627,0.00038186982516975947,0.008910207899532452
4.60960960960961,0.986466875,0.7599452083333335,-0.0023720989583333307,17.695666666666664,0.032827863664539936,0.19655187314653194,0.018593353273597985,-0.0014959293462554247,-0.0003219660736676639,0.00038597681400294795,0.010672888888905163
4.614614614614615,0.9864668750000001,0.7600622916666667,-0.0023639741666666666,17.695666666666664,0.032849271119748225,0.19628649495947262,0.018559247458860135,-0.001468315085775868,-0.0003184343611827389,0.0003900773922012689,0.012756222222265023
4.61961961961962,0.9864683333333334,0.7601800000000004,-0.002355978541666666,17.695687499999995,0.03287095093333281,0.19602049103177782,0.01852507652579983,-0.001440573898862498,-0.000314901816009165,0.00039418725956477055,0.014102235677228236
4.624624624624625,0.9864687500000002,0.7602977083333334,-0.0023478704166666683,17.695749999999997,0.032892811369747976,0.1957534458378399,0.018490799014205753,-0.0014129384610780365,-0.0003113932383614136,0.00039829782318772825,0.013765270833403065
4.62962962962963,0.9864689583333335,0.7604141666666665,-0.002339841395833331,17.6958125,0.03291675346597234,0.19548910847557568,0.018456769102658317,-0.001385210621521898,-0.00030791184853142493,0.00040239906663700387,0.013428298177132092
4.634634634634635,0.9864695833333333,0.7605316666666666,-0.002331731166666668,17.695916666666665,0.03293866733055539,0.1952218546964331,0.01842261152817111,-0.00135763148459639,-0.0003044351055201417,0.0004065075242971095,0.012033326388973364
4.63963963963964,0.9864702083333333,0.76064875,-0.002323664687500001,17.6959375,0.0329611874567709,0.19495647558242002,0.018388451499843455,-0.0013299031933673177,-0.0003009361015541669,0.0004106096081484469,0.012962662760457988
4.644644644644645,0.9864710416666665,0.760761875,-0.0023119608333333334,17.696020833333332,0.03297741121315101,0.19471465483710507,0.018363675692658423,-0.001309875008173438,-0.00029764119128671777,0.00041444740196554405,0.012721666232721418
4.64964964964965,0.9864729166666665,0.7608525,-0.0022789322916666674,17.696020833333332,0.032949306577083504,0.19461543146760996,0.01839349151388995,-0.0013338249185546863,-0.000295514965117186,0.00041673549673000755,0.012929999566040351
4.654654654654655,0.9864739583333332,0.7609425,-0.002245941249999998,17.696041666666666,0.03292297002708355,0.19451578908123487,0.018423326907902313,-0.0013577493087052128,-0.000293355629201561,0.000419024365075303,0.013025998263856309
4.65965965965966,0.9864758333333331,0.7610333333333337,-0.002212918958333333,17.696104166666668,0.03289618222222168,0.19441614465635051,0.01845305682866307,-0.0013817247004097202,-0.00029123363970833156,0.0004213068673396335,0.011855655815907085
4.664664664664665,0.9864770833333333,0.7611224999999999,-0.002179888333333333,17.696104166666668,0.03287045666041677,0.19431628975352086,0.01848282718151186,-0.001405755650345833,-0.0002890908364583866,0.00042359481262856666,0.013313989149253302
4.66966966966967,0.98647875,0.7612122916666667,-0.0021469389583333325,17.696125,0.032845013682248125,0.1942166406531092,0.01851259627533195,-0.0014296582587919736,-0.00028698403792805187,0.00042587360566283136,0.012993317708378527
4.674674674674675,0.9864806250000003,0.7613022916666665,-0.0021138687499999993,17.696145833333333,0.0328179873697485,0.19411782322557447,0.018542426665153777,-0.0014536439596757808,-0.0002848614463088115,0.0004281610228755144,0.013089312066028924
4.67967967967968,0.9864812500000003,0.7613922916666667,-0.0020808464583333343,17.696166666666667,0.03279240319058152,0.19401796174468347,0.01857223486778032,-0.0014775666298164492,-0.0002827111141464407,0.00043043685856775945,0.01256030555560983
4.684684684684685,0.986483541666667,0.7614816666666666,-0.0020478533333333324,17.6961875,0.03276733799722231,0.19391788963005854,0.018601916877162446,-0.0015016284806444488,-0.00028062854558437563,0.0004327180741838417,0.012864631510410618
4.68968968968969,0.9864850000000004,0.7615722916666666,-0.0020148458333333363,17.6963125,0.03273910289891513,0.19381864872960125,0.018631826730618077,-0.0015256277830199615,-0.00027853203770516555,0.00043498818595814496,0.00989890234370705
4.694694694694695,0.9864866666666668,0.7616627083333333,-0.001981841666666668,17.69633333333333,0.032712418734331616,0.1937194056369416,0.018661443819788077,-0.0015496453170121525,-0.0002764213526456603,0.0004372637681263821,0.009786555555649556
4.6996996996997,0.9864877083333335,0.7617520833333334,-0.0019488145833333342,17.696375,0.03268688853732615,0.19361911878838642,0.018691288609055064,-0.0015736530977821157,-0.00027429748020355894,0.000439542255907248,0.009145192708388095
4.704704704704705,0.986489375,0.7618424999999999,-0.0019157835416666663,17.696416666666664,0.03265913019375033,0.19352049644008817,0.01872111154801894,-0.0015976238438244782,-0.0002722344185359382,0.0004418144276595535,0.00933715972240634
4.70970970970971,0.9864914583333332,0.7619318749999998,-0.001882753541666664,17.696416666666664,0.03263481785898459,0.19342062190576795,0.018750766351324246,-0.0016216913138350274,-0.00027013877627578287,0.00044408019725771815,0.010170493055738916
4.714714714714715,0.9864922916666666,0.7620218750000002,-0.0018497631250000018,17.696458333333332,0.03260787035481738,0.19332074504304805,0.018780690861677177,-0.0016456585768483058,-0.00026806064668814973,0.0004463451479549818,0.00911245659733595
4.71971971971972,0.9864941666666667,0.7621116666666664,-0.0018167810416666672,17.696479166666666,0.03258226586388924,0.1932202409733133,0.018810405582623264,-0.001669740180700345,-0.0002659779792361125,0.0004486124773806163,0.00837510373276018
4.724724724724725,0.9864954166666665,0.7622020833333333,-0.0017837299999999999,17.696520833333334,0.032553817495659776,0.19312160997395375,0.01884011922446269,-0.0016938126945625,-0.0002639096183602429,0.0004508768510689124,0.00794206206603576
4.72972972972973,0.9864964583333333,0.7622925,-0.001750785416666668,17.69654166666667,0.03252722777708328,0.1930217264170915,0.018869914898988142,-0.00171774732443229,-0.00026181476181145807,0.00045313816683086733,0.008663039930524974
4.734734734734735,0.9864991666666668,0.7623822916666666,-0.001718611666666669,17.69654166666667,0.03250428301974828,0.19291954637393918,0.018897832304238627,-0.0017413008990815927,-0.00025981803550779114,0.00045543164909780427,0.009496373263800706
4.73973973973974,0.9865014583333336,0.7624883333333335,-0.0017052116666666662,17.696583333333333,0.03251570819722194,0.19275730058650528,0.018888978845748954,-0.0017523716233027763,-0.00025893782595068707,0.00045817997352380385,0.010104993055506384
4.744744744744745,0.9865039583333335,0.762594375,-0.0016917866666666663,17.696645833333335,0.03252898588502606,0.19259692952454124,0.01887995842604132,-0.0017634994626333337,-0.0002581152856040369,0.0004609286688685442,0.012059582899269117
4.74974974974975,0.986506041666667,0.7627012500000002,-0.001678392937499998,17.696687500000003,0.03254138658177075,0.19243509966381403,0.018871145586597186,-0.0017745884419109144,-0.0002572514543828122,0.0004636789596951642,0.012668194010359457
4.754754754754755,0.9865089583333333,0.7628070833333335,-0.0016649637916666682,17.69672916666667,0.03255347861649305,0.1922738945622391,0.018862207191388855,-0.001785773409556475,-0.0002564000519001744,0.0004664311414078653,0.013276801649169556
4.75975975975976,0.9865122916666665,0.7629133333333334,-0.001651567916666666,17.69685416666667,0.03256595415555552,0.19211206399008335,0.018853289076832994,-0.0017968663988027775,-0.0002555348049222213,0.00046917916999208824,0.012185937065851249
4.764764764764765,0.9865145833333332,0.7630193750000002,-0.0016381512499999975,17.69691666666667,0.03257768337460898,0.19195064979381551,0.01884437062166093,-0.0018080036487362013,-0.00025473426017984333,0.00047193066254322115,0.012473826388827547
4.76976976976977,0.9865172916666666,0.7631241666666666,-0.0016247345833333316,17.696979166666672,0.032592756249305466,0.19178923523753375,0.018835513822027583,-0.0018191039000392379,-0.00025386354067124996,0.00047467513978144947,0.012553374565754893
4.774774774774775,0.9865195833333332,0.7632314583333334,-0.0016113431250000005,17.697125000000007,0.03260211601037322,0.19162886190666684,0.0188265732784332,-0.0018302651534975254,-0.00025303202054019415,0.0004774290080702629,0.010516734374846237
4.77977977977978,0.9865212499999999,0.7633370833333334,-0.0015979556249999984,17.69716666666667,0.03261670554149276,0.1914672382044872,0.018817673767735462,-0.0018413266305830757,-0.00025219346657135203,0.0004801759776457112,0.011125305555424347
4.784784784784785,0.9865237499999999,0.7634433333333334,-0.001584578541666667,17.697250000000007,0.032629068455555466,0.19130665577751196,0.01880869055259722,-0.0018524403262215271,-0.00025136446729236085,0.000482920663127694,0.010675770833131537
4.78978978978979,0.9865275000000002,0.7635497916666667,-0.0015711222916666653,17.697375000000005,0.032641090645789905,0.19114565657474467,0.018799831711708244,-0.0018636817765150604,-0.00025055676526883797,0.00048566776933783856,0.009168109374854794
4.794794794794795,0.9865297916666669,0.7636556250000002,-0.00155770979166667,17.69747916666667,0.032653003072525943,0.190983823540205,0.018790826261527033,-0.0018748142804761716,-0.00024970874189856837,0.0004884147596402811,0.007564478732490443
4.7997997997998,0.9865322916666668,0.7637610416666666,-0.0015442952083333337,17.697500000000005,0.03266615456558164,0.19082094848564285,0.01878196628946482,-0.0018859208163758234,-0.0002488959477665383,0.0004911621621293599,0.009535416666494712
4.804804804804805,0.9865345833333333,0.7638679166666668,-0.0015308827083333313,17.697541666666673,0.032677472553993114,0.19066057306479997,0.018773022536416606,-0.0018971428149243972,-0.00024809046395433965,0.0004939075443903214,0.011393956597089527
4.80980980980981,0.9865366666666667,0.7639733333333337,-0.0015175143749999991,17.69764583333334,0.0326901626222218,0.19049978048345495,0.018764119591881137,-0.0019082257345500002,-0.00024725845881666477,0.0004966552155313604,0.009373624565739647
4.814814814814815,0.9865399999999999,0.76408,-0.001504097708333336,17.69775000000001,0.032701128600000184,0.1903375293567504,0.018755195525333283,-0.0019193669396833318,-0.000246469406133334,0.0004993972060004599,0.00797827083295033
4.81981981981982,0.986543541666666,0.7641854166666664,-0.0014906643750000007,17.697791666666674,0.03271544062066012,0.1901765279197211,0.018746333159894355,-0.0019305485234804689,-0.0002456539845203994,0.0005021445102035607,0.009836789930261602
4.824824824824825,0.9865449999999992,0.7642920833333332,-0.0014772329166666664,17.697875000000007,0.032726153020659954,0.1900153177829099,0.018737366225109766,-0.0019417944515522595,-0.0002448484065125003,0.0005048858756542375,0.010012151041337347
4.82982982982983,0.9865483333333328,0.7644002083333334,-0.0014544149999999997,17.697916666666675,0.032736488166623,0.18982496801034113,0.018717980117364207,-0.0019608757043302074,-0.00024524373845387533,0.0005069909604634459,0.011037326388475321
4.834834834834835,0.9865499999999997,0.7645110416666666,-0.0014241922916666675,17.697979166666673,0.03274120050308171,0.18961234667631638,0.018690591750371792,-0.0019861669758976133,-0.0002465974091861807,0.0005086031248040006,0.011325082898963501
4.83983983983984,0.9865535416666664,0.7646216666666668,-0.001394031875,17.698020833333338,0.03274641519722188,0.18939972334179814,0.018663307195538447,-0.0020115801076843773,-0.0002479495089172225,0.0005102171177318412,0.012975249565727154
4.844844844844845,0.9865554166666666,0.7647322916666668,-0.0013638383333333325,17.698125000000005,0.03275285541558126,0.18918688994500057,0.0186359387458051,-0.0020368605775538196,-0.00024926261715757536,0.0005118287696046201,0.013454817708122846
4.84984984984985,0.9865587499999999,0.7648435416666667,-0.0013336468958333326,17.69822916666667,0.03275748177078974,0.18897447138595722,0.018608549029736125,-0.002062207909858078,-0.0002506567361083732,0.0005134390644270533,0.01164269748244351
4.854854854854855,0.9865612500000002,0.7649533333333333,-0.0013035200000000022,17.698312500000004,0.03276452282222231,0.1887618425022762,0.018581158783106642,-0.0020874749059333324,-0.0002520110517502789,0.0005150456714128601,0.012651319010274165
4.85985985985986,0.9865633333333333,0.7650635416666666,-0.0012733012500000004,17.69841666666667,0.03277111054579007,0.18854942037059344,0.018553809460208483,-0.0021128722193997393,-0.00025335187204249114,0.0005166546538400669,0.012089159722108889
4.864864864864865,0.9865668750000003,0.7651747916666669,-0.0012431493749999994,17.698645833333334,0.03277462153120647,0.18833616291296473,0.018526397251646273,-0.002138178123473827,-0.0002546751389694306,0.0005182650319947806,0.006268999565975264
4.86986986986987,0.9865693750000002,0.7652854166666668,-0.00121296,17.69872916666667,0.032780314370659425,0.18812373706137173,0.018499109638383263,-0.002163557255166667,-0.00025606456914930567,0.0005198622700053335,0.006235884982515927
4.874874874874875,0.9865716666666668,0.7653958333333333,-0.0011827810416666674,17.69872916666667,0.03278630164930574,0.18791068436234082,0.01847167573051341,-0.002188897235629342,-0.0002574366421354158,0.0005214741032555412,0.009360884982584139
4.87987987987988,0.9865750000000002,0.7655064583333334,-0.0011526497916666684,17.69879166666667,0.03279173724995654,0.18769762973179108,0.018444324593988697,-0.0022142364319492607,-0.0002588009668453115,0.0005230823245508371,0.011106873263884154
4.884884884884885,0.9865775000000004,0.765616666666667,-0.0011224354166666669,17.698833333333337,0.032798411388888504,0.1874858234720687,0.01841693128548181,-0.0022396651544097194,-0.00026015040128124934,0.0005246787553206394,0.011923638888788446
4.88988988988989,0.9865806250000002,0.7657270833333333,-0.0010922400000000006,17.698854166666667,0.032803700516493284,0.1872729736784491,0.01838955839448909,-0.0022650339171666665,-0.000261598531620703,0.0005262866526017949,0.014727853732665608
4.894894894894895,0.9865829166666669,0.7658381250000001,-0.001062089374999998,17.698895833333335,0.03280863296315084,0.18706074696615949,0.0183622680720653,-0.00229042208946758,-0.00026293067093641773,0.0005278762447161798,0.015961280815986356
4.8998998998999,0.9865850000000002,0.7659495833333332,-0.0010319541666666684,17.699125000000002,0.03281311079149318,0.1868466434039313,0.018334852474130255,-0.002315802636022566,-0.0002643083665819009,0.0005294798565070821,0.010974234374884873
4.904904904904905,0.9865879166666667,0.7660597916666666,-0.0010016966666666646,17.69922916666667,0.03281968725828999,0.186634621603788,0.018307352899827267,-0.0023412679602201406,-0.00026571737111388653,0.0005310894104402719,0.010620239149261579
4.90990990990991,0.9865902083333333,0.7661708333333332,-0.0009715664583333319,17.699333333333335,0.0328232958159721,0.18642176439195038,0.018280019702356612,-0.0023666543253133684,-0.0002670840706304688,0.0005326792544876586,0.010057888888923117
4.914914914914915,0.9865933333333334,0.7662800000000002,-0.0009413460416666661,17.699416666666668,0.0328312115999998,0.18620973886762984,0.0182526859239318,-0.002392093480191668,-0.00026853253648749997,0.0005342789026803228,0.009399659722248543
4.91991991991992,0.9865960416666665,0.7663918750000001,-0.0009111531249999999,17.699479166666666,0.03283536893398409,0.18599646146664955,0.01822530985309666,-0.002417513189785809,-0.0002698924815291144,0.0005358685516102013,0.011562228732771018
4.924924924924925,0.9865983333333332,0.7665081250000002,-0.0008894592083333327,17.699583333333333,0.032816752642317315,0.18586129219565004,0.018217444386436535,-0.0024065893732897656,-0.00027149888923893163,0.0005357673320955644,0.009749826389054306
4.92992992992993,0.9865995833333333,0.7666279166666667,-0.0008715750416666686,17.699604166666663,0.03278747072065946,0.18576236535694676,0.01821852065929893,-0.002378945291588418,-0.0002731148682362835,0.0005348651783426764,0.009637343316228453
4.934934934934935,0.9866008333333333,0.7667475000000001,-0.0008537202083333326,17.69964583333333,0.03275827124374975,0.18566447949513926,0.018219783768666196,-0.0023513623728942715,-0.00027482296526249936,0.000533975222195871,0.0102457078995144
4.93993993993994,0.9866024999999999,0.7668672916666668,-0.0008357902083333332,17.699666666666662,0.032728931971831354,0.18556430145472771,0.018221004198282292,-0.002323772326533897,-0.00027647849462126574,0.0005330785583782297,0.011591555555810373
4.944944944944945,0.9866035416666664,0.7669870833333331,-0.0008178893750000015,17.699729166666668,0.032698938999826566,0.1854655810569702,0.018222161432351867,-0.0022961560804460913,-0.00027816269807213654,0.0005321828134904814,0.011462426649416102
4.94994994994995,0.9866037499999999,0.7671060416666665,-0.0007999904166666673,17.699729166666668,0.03267061250516512,0.18536727668199984,0.018223297045683852,-0.0022686160597662295,-0.0002798461068019972,0.0005312880802061159,0.013129093316138096
4.954954954954955,0.9866058333333333,0.7672258333333336,-0.000782112499999999,17.699854166666665,0.032642437332638496,0.18526876330003733,0.018224473563871014,-0.002241005168760417,-0.00028156336207673435,0.0005303862255669739,0.009954145399547087
4.95995995995996,0.9866075,0.7673458333333332,-0.0007642285416666644,17.699895833333333,0.03261266373263916,0.18516941595473604,0.018225669912097054,-0.0022134365795043434,-0.000283229503873265,0.000529492163134617,0.010354155816116872
4.964964964964965,0.9866089583333334,0.76746625,-0.0007463047916666672,17.699999999999996,0.03258118011093736,0.18507131802915794,0.01822678222033103,-0.0021859191768492203,-0.0002849097186236973,0.0005285903914238482,0.007916666666972105
4.96996996996997,0.9866102083333335,0.7675852083333333,-0.0007284477083333332,17.699999999999996,0.032552947947873334,0.18497217769726954,0.01822799808135782,-0.0021583241057056843,-0.00028664978744279384,0.000527688263161823,0.00979166666695619
4.974974974974975,0.9866114583333334,0.7677054166666668,-0.0007105593333333327,17.700041666666664,0.032522143220659605,0.1848730367721005,0.018229129678206,-0.0021306949592702793,-0.0002883520556965296,0.0005267862577979656,0.009774998264106216
4.97997997997998,0.9866127083333334,0.7678247916666666,-0.0006926595416666664,17.700124999999996,0.03249342263537325,0.18477410355609272,0.01823026048253632,-0.0021031875817238634,-0.00029004699434657054,0.0005258854316624533,0.008699984375084568
4.984984984984985,0.9866143750000003,0.7679443749999999,-0.0006747760208333323,17.700166666666664,0.03246414523919283,0.1846757946773218,0.018231411169766943,-0.0020755722379161594,-0.00029179166543789165,0.000524987372468742,0.008891638888940179
4.98998998998999,0.9866156250000002,0.7680649999999999,-0.0006568522916666678,17.700208333333332,0.032432614108333535,0.18457644354506703,0.018232561138319205,-0.0020480838487677063,-0.00029347405198229233,0.00052408515938346,0.0101249565972239
4.994994994994995,0.9866164583333336,0.7681835416666667,-0.0006390502083333335,17.700208333333332,0.032404879645789975,0.18447709161483117,0.018233689530768833,-0.002020484980993012,-0.0002952303135268237,0.0005231806244792768,0.01179162326388905
5.0,0.9866181250000005,0.7683033333333332,-0.0006211320833333329,17.70025,0.03237519632222241,0.18437857252826834,0.018234921286438253,-0.0019929474416013893,-0.0002969439169006943,0.0005222753543837082,0.010941604166475827


==> figs/data/cyl_fk03_LO/cylinderPANS_finep1_x1p06.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9943987500000002,1.1164791666666667,0.013546124999999997,17.775708333333323,0.0001992703993054512,0.00024186603915104184,2.931741200765123e-06,-0.00010563301822916725,1.3928055815975939e-07,2.1734342435937442e-07,0.00419324826390266
-1.995995995995996,0.9943845833333329,1.1167416666666665,0.013697687500000005,17.775520833333328,0.00020679993055550128,0.0002445781488190103,2.9816833943199848e-06,-0.00010544503489583364,1.398985927083331e-07,2.1998262221093722e-07,-0.0008075629338577528
-1.991991991991992,0.9943704166666665,1.1169999999999998,0.01384925,17.775354166666663,0.00022350000000082026,0.00024724410777083336,3.031604629013327e-06,-0.00010521641666666123,1.4198358333335567e-07,2.2255169943750015e-07,-0.006132417100559451
-1.987987987987988,0.9943572916666662,1.1172749999999998,0.014000833333333332,17.77474999999999,0.00020490770833370142,0.0002498633326388889,3.081555023172115e-06,-0.00010523939583332968,1.4410452447920457e-07,2.250757631423615e-07,0.004720770833785082
-1.983983983983984,0.9943425,1.117547916666667,0.014152479166666667,17.774562499999995,0.0001908206206588936,0.0002524340001037326,3.131484405974618e-06,-0.00010546944171007516,1.4385333028639827e-07,2.2752115226536538e-07,0.0003446002606892762
-1.97997997997998,0.9943279166666672,1.1177979166666667,0.014304000000000004,17.774395833333326,0.00023198416232617092,0.0002549628756666667,3.18142628278782e-06,-0.00010535640000000276,1.4571453744789307e-07,2.299145408000003e-07,-0.004147240017232434
-1.975975975975976,0.9943139583333337,1.1180708333333333,0.014455604166666665,17.773958333333336,0.0002155283159721577,0.000257443424843316,3.2313575851071034e-06,-0.00010570189696180662,1.4523515427084487e-07,2.3223859218593908e-07,0.0005718315969716059
-1.971971971971972,0.9943004166666669,1.1183479166666668,0.014607083333333331,17.773604166666676,0.0001958539539930193,0.00025988186649305537,3.2812992997296993e-06,-0.00010605121440972545,1.463704507161589e-07,2.345091064192713e-07,0.002119926648731507
-1.967967967967968,0.9942856249999997,1.1185958333333332,0.014758729166666663,17.77343750000001,0.00023919498263902383,0.0002622705383849827,3.3312305102451588e-06,-0.00010617795112847009,1.4688243164055737e-07,2.3672140753580704e-07,-0.002788899739982753
-1.9639639639639639,0.9942724999999996,1.1188750000000005,0.014910354166666662,17.77310416666668,0.0002020677083318656,0.00026461238029123265,3.3811637118406507e-06,-0.00010696835156249682,1.482613528646016e-07,2.388712380193152e-07,-0.00156505251783301
-1.95995995995996,0.9942566666666669,1.1191375000000003,0.01506166666666667,17.772645833333357,0.0002062560937494684,0.0002669097388888889,3.4310613682502043e-06,-0.00010740931250000779,1.4800896559895343e-07,2.4096746817013794e-07,0.00431008289865531
-1.955955955955956,0.9942441666666668,1.1194145833333333,0.015186229166666664,17.77247916666669,0.00022765728732609958,0.00026913844369748266,3.476717035753615e-06,-0.00010906139500867565,1.4649531091573105e-07,2.425491187905803e-07,-0.0005990629347820686
-1.951951951951952,0.9942289583333334,1.1196895833333331,0.015310916666666665,17.772187500000012,0.00023273697482695255,0.00027133124749305544,3.522372737148861e-06,-0.00011103640295138245,1.4744841992180398e-07,2.4412253158854063e-07,-0.0016902018233508898
-1.947947947947948,0.9942154166666674,1.1199770833333333,0.015435562500000001,17.77168749999999,0.00022424947482613256,0.0002734959103085936,3.568032449987697e-06,-0.0001130596016927117,1.4483725739591148e-07,2.45615471326043e-07,0.005040069010533443
-1.9439439439439439,0.99420125,1.1202624999999997,0.015560062500000001,17.771520833333316,0.00020776442708347886,0.00027563320499609384,3.6136921275473706e-06,-0.00011508368307292308,1.4382793283867644e-07,2.4710890259908897e-07,0.00013060373316875484
-1.93993993993994,0.9941860416666662,1.1205375000000004,0.01568477083333333,17.77129166666665,0.00022279442708250663,0.00027773129723914945,3.6593455111410935e-06,-0.00011716556432292066,1.4322470419261233e-07,2.4856866817287285e-07,-0.0021408350687579514
-1.935935935935936,0.9941735416666662,1.1208166666666668,0.015809375000000004,17.770874999999993,0.00023041638888821048,0.00027980407877604155,3.704992578692732e-06,-0.00011920265625000454,1.4265100861113393e-07,2.4989375109374984e-07,0.0014184010420308368
-1.931931931931932,0.9941572916666663,1.1210958333333332,0.01593402083333333,17.770562499999997,0.00023996581597263145,0.0002818434384162327,3.7506561586062227e-06,-0.000121501864496526,1.405010789409694e-07,2.5122055054487854e-07,0.0019001002606842121
-1.927927927927928,0.9941445833333337,1.1213729166666664,0.0160586875,17.770395833333332,0.00023944843316048292,0.00028385168077734384,3.796311449409833e-06,-0.000123798073046872,1.3922975858068432e-07,2.5256022453346426e-07,-0.002801406683715868
-1.9239239239239239,0.994128958333334,1.1216562499999998,0.01618322916666667,17.76997916666667,0.000235173502604491,0.00028583142707248237,3.8419749488520304e-06,-0.00012620763997395895,1.3654534811198543e-07,2.5375599313389774e-07,0.0013820828993402756
-1.91991991991992,0.9941152083333334,1.12194375,0.01630789583333333,17.769604166666664,0.00022555516927069696,0.0002877771168224828,3.887638466697197e-06,-0.00012883347252603053,1.3603962114574017e-07,2.55023927155207e-07,0.003251093316009701
-1.915915915915916,0.9941006249999997,1.1222312500000002,0.016438750000000002,17.7694375,0.00022410485676993552,0.0002901097901041665,3.938395103872162e-06,-0.00013059979427083868,1.3491305985659956e-07,2.5671574237239417e-07,-0.0029090664062323413
-1.911911911911912,0.9940852083333326,1.1225479166666668,0.01659545833333333,17.769062500000004,0.0002507581206601106,0.0002941538877065971,4.0106120839809676e-06,-0.0001297180115451338,1.3813842829429022e-07,2.6084709825026135e-07,-0.0012487955731899092
-1.907907907907908,0.9940685416666661,1.122870833333333,0.016752208333333334,17.76860416666668,0.00025692498263962804,0.0002981476826232638,4.0828289392801555e-06,-0.0001289827980902776,1.3982547087664372e-07,2.6484907932855713e-07,0.0037893016487373643
-1.9039039039039038,0.9940537500000001,1.1231979166666666,0.016908958333333335,17.768458333333346,0.0002556066623271569,0.0003020923364149305,4.155033257431932e-06,-0.00012850260633680277,1.4262539739580307e-07,2.688897765312498e-07,-0.0022782100699032526
-1.8998998998999,0.9940366666666672,1.1235333333333337,0.017065708333333336,17.76806250000002,0.00023743222222116778,0.0003059884740815973,4.227241586119375e-06,-0.00012818383611112177,1.447926102777895e-07,2.727517443876743e-07,0.00032999609305761624
-1.8958958958958958,0.994021875,1.12385,0.017222374999999998,17.767604166666693,0.0002549275000003348,0.0003098372993593749,4.299443639645596e-06,-0.00012757447708332953,1.4726499302069451e-07,2.766681907007804e-07,0.004117176648435361
-1.8918918918918919,0.9940054166666661,1.124175,0.017379125000000002,17.767458333333362,0.0002597360416669581,0.0003136349725677083,4.371655991214271e-06,-0.00012742784687500008,1.4839362640633747e-07,2.804087881179706e-07,-0.002783960070530611
-1.887887887887888,0.9939899999999998,1.1245041666666664,0.017535895833333332,17.767062500000005,0.0002507958159727597,0.00031738194065581625,4.443872465440887e-06,-0.00012741709748262733,1.510794838802446e-07,2.841524287269535e-07,-0.0010098789067001235
-1.8838838838838838,0.9939743749999997,1.1248270833333334,0.017692645833333333,17.766624999999994,0.00026611593315961635,0.0003210819500828994,4.516078390436884e-06,-0.00012727137582465436,1.5372558241321375e-07,2.8782605582934096e-07,0.00370277604167768
-1.87987987987988,0.9939577083333332,1.1251562500000003,0.017849458333333335,17.76645833333332,0.00025257975260339904,0.00032472850387326384,4.588294605944516e-06,-0.00012745043619792618,1.5484349153650399e-07,2.9138865054878427e-07,-0.0016250434021571891
-1.8758758758758758,0.993942916666667,1.12548125,0.01800614583333333,17.76606249999999,0.0002544558984372003,0.0003283310038953994,4.66050456515816e-06,-0.00012760035351561463,1.561825810677132e-07,2.948752412634551e-07,0.00014824609411334677
-1.8718718718718719,0.9939264583333336,1.1258000000000001,0.01816291666666666,17.765624999999996,0.0002785266666662789,0.00033188199982638896,4.7327101869048894e-06,-0.00012768658333332447,1.574919504165797e-07,2.9836548255121496e-07,0.003610026041826586
-1.867867867867868,0.9939116666666657,1.1261208333333332,0.018319666666666668,17.76545833333333,0.0002831187326388651,0.0003353843965555556,4.804919899704938e-06,-0.0001280541263888879,1.579789995572966e-07,3.0177709044375286e-07,-0.001926460069228142
-1.8638638638638638,0.9938947916666664,1.1264520833333331,0.018476374999999993,17.765062500000003,0.00026612062066022624,0.00033883856685937535,4.877133710500327e-06,-0.00012852194453124438,1.5918073516061883e-07,3.050181462768238e-07,-0.00015396223972174994
-1.85985985985986,0.993878541666667,1.1267854166666669,0.018633124999999997,17.76464583333333,0.00025670812065925475,0.0003422422777343751,4.9493350013168865e-06,-0.0001293251835937509,1.6007170038201927e-07,3.083028233229179e-07,0.0034000828992475363
-1.8558558558558558,0.9938637500000004,1.1271083333333334,0.018789833333333332,17.7644375,0.00025805493055530704,0.00034559966330555554,5.02154439253719e-06,-0.00012992773194444446,1.6014484440968527e-07,3.1148460909513734e-07,-0.0012813580729016394
-1.8518518518518519,0.9938475000000001,1.1274250000000001,0.018946625,17.76408333333334,0.0002816193749997087,0.0003489043594427081,5.093757972602199e-06,-0.00013054452395833485,1.6184701437507503e-07,3.1462961450104305e-07,-0.0005733402778105301
-1.8478478478478477,0.9938320833333338,1.1277562499999998,0.019103354166666673,17.763708333333344,0.0002575072526043165,0.00035216227624956553,5.165958921451709e-06,-0.00013161455742188508,1.609834126171933e-07,3.176686788701821e-07,0.0014995815968745774
-1.8438438438438438,0.99381625,1.1280791666666665,0.019260145833333336,17.763437500000013,0.00027281039930593387,0.000355366990812066,5.238172339641844e-06,-0.0001325109282118049,1.6361161162336489e-07,3.2067487503676353e-07,-0.00033681640655913725
-1.83983983983984,0.9937995833333327,1.1284062500000003,0.019416874999999997,17.763104166666665,0.0002660016276034849,0.00035852663190104203,5.310391883640386e-06,-0.00013356060546874937,1.637475649089612e-07,3.235535914205745e-07,-0.00036963585040439284
-1.8358358358358358,0.9937843749999998,1.1287354166666668,0.019570333333333335,17.762729166666656,0.0002771924956594951,0.00036142746988888886,5.381253950157946e-06,-0.000135124182638887,1.6271845348082002e-07,3.260314566763865e-07,-0.0003807816836456368
-1.8318318318318318,0.9937656250000003,1.1290875,0.01971266666666667,17.762333333333313,0.00028850067708319216,0.00036357993955555537,5.447634084973697e-06,-0.00013765885833333727,1.6200952421881204e-07,3.273679129305558e-07,0.0005562222227695202
-1.8278278278278277,0.993747083333334,1.1294479166666667,0.019855104166666665,17.762020833333313,0.00027448687065989574,0.0003656887968641494,5.51400580021815e-06,-0.0001406602029079898,1.6035849526912702e-07,3.286591840177968e-07,-0.0010507504334782425
-1.8238238238238238,0.9937283333333334,1.1297958333333336,0.01999739583333333,17.761562499999986,0.00029679164930462854,0.0003677618682183162,5.58038172191586e-06,-0.00014345365668402832,1.6012409046858487e-07,3.2987587477213464e-07,0.00043922526094775094
-1.8198198198198199,0.9937097916666658,1.1301604166666668,0.020139687499999993,17.761208333333325,0.0002749325998261387,0.00036979423740234404,5.64675123681585e-06,-0.00014649428320310728,1.5829063973952357e-07,3.310793378619776e-07,0.00010353993081935187
-1.8158158158158157,0.993690833333333,1.1305166666666666,0.020300520833333332,17.760874999999995,0.00027998305555576586,0.00037228822889539946,5.725978963645892e-06,-0.00014788964409721828,1.596638310763271e-07,3.329006661729616e-07,-0.0018057656247947307
-1.8118118118118118,0.9936704166666667,1.130870833333333,0.02047960416666666,17.760395833333337,0.00031240831597290075,0.00037525185484331614,5.81821287124828e-06,-0.00014705786362846293,1.647394662065906e-07,3.351951029680121e-07,0.0008398433158163243
-1.8078078078078077,0.9936502083333335,1.13124375,0.020658854166666667,17.760062500000007,0.00029174475260407284,0.0003781448695203995,5.910436241077334e-06,-0.00014699132486979682,1.6672906666680446e-07,3.374334583333357e-07,-0.0006533372400667758
-1.8038038038038038,0.9936293749999997,1.1316062500000001,0.020837999999999992,17.759583333333335,0.00030271162760397985,0.00038097754766666696,6.002672130848853e-06,-0.0001467027041666541,1.7224875180975687e-07,3.397629438041657e-07,0.0009498263888758629
-1.7997997997997999,0.9936087499999998,1.1319666666666663,0.021017145833333337,17.759229166666675,0.0003181322222232108,0.0003837458310203991,6.0949079121229805e-06,-0.00014639601180555656,1.7597192888881572e-07,3.4185669780694404e-07,0.0001960724824243698
-1.7957957957957957,0.9935883333333336,1.1323374999999998,0.021196458333333335,17.75891666666668,0.0003076194270834609,0.00038644411245659715,6.187133188175717e-06,-0.00014683630468749487,1.7827159567717916e-07,3.4399540554948125e-07,-0.002454506944843615
-1.7917917917917918,0.9935677083333337,1.1327020833333332,0.021375479166666666,17.758375000000008,0.00031515707899343326,0.0003890901403953994,6.279362690323555e-06,-0.0001467997843315992,1.821024986240082e-07,3.4605371282104806e-07,0.0019923593748103485
-1.7877877877877877,0.9935475000000001,1.1330583333333335,0.021554687500000003,17.758062499999998,0.00032881326388811694,0.0003916631551106769,6.3716087202807385e-06,-0.00014696829427083072,1.8489305385410379e-07,3.4809150804036134e-07,-0.0006587539061797543
-1.7837837837837838,0.993527083333333,1.1334208333333333,0.0217359375,17.757708333333323,0.00033013123263914146,0.00039485943766276026,6.467247511189389e-06,-0.00014765189453125327,1.8811796396703718e-07,3.509578302701834e-07,-0.0018302517360098136
-1.7797797797797799,0.9935072916666666,1.1337645833333332,0.02192260416666667,17.757229166666647,0.0003320362456602499,0.00039991338488498245,6.572375194049342e-06,-0.00014838467860243607,1.9116811784279972e-07,3.5657028138042387e-07,0.001853989150220059
-1.7757757757757757,0.9934883333333339,1.134114583333333,0.022109395833333337,17.756958333333316,0.0003216118706605986,0.00040489357421831604,6.677509121379636e-06,-0.00014956740993923856,1.9409555935337035e-07,3.6204948191697236e-07,-0.0018609184020306202
-1.7717717717717718,0.9934693750000007,1.1344583333333336,0.022296125,17.756479166666658,0.0003313732638883238,0.0004098051016510417,6.782647058980664e-06,-0.00015064980729167718,1.9757613776027365e-07,3.674923830023449e-07,0.0016142703996138152
-1.7677677677677677,0.9934497916666665,1.1348041666666668,0.022482854166666667,17.75614583333333,0.0003278366493058016,0.0004146466851870662,6.887786922512052e-06,-0.0001518657535590287,2.0031473823789122e-07,3.727202890887598e-07,-8.985460038957171e-05
-1.7637637637637638,0.9934302083333327,1.1351458333333333,0.022669604166666666,17.755854166666662,0.0003376870659721476,0.00041941800525998284,6.992914317429972e-06,-0.0001532025464409774,2.016067951388144e-07,3.7795796441319517e-07,-0.0026488546005225544
-1.7597597597597598,0.9934104166666665,1.135495833333333,0.022856354166666662,17.75531249999999,0.0003304624826401259,0.00042411999087456635,7.098041556325002e-06,-0.00015475325477429247,2.0247265690967367e-07,3.832685897751729e-07,0.0036696940105684916
-1.7557557557557557,0.9933906250000001,1.1358375,0.023043124999999994,17.755041666666664,0.0003398402604162243,0.00042875126523437526,7.203181292965463e-06,-0.00015649549218749864,2.0497050640634553e-07,3.8828715432552126e-07,-0.0010879184026180155
-1.7517517517517518,0.9933712500000005,1.1361750000000004,0.023229749999999997,17.754708333333337,0.0003584527083326794,0.0004333199649375005,7.308318900420349e-06,-0.00015787370624999533,2.0878446062504126e-07,3.9336904613958496e-07,-0.00216800173620868
-1.7477477477477477,0.9933514583333337,1.1365270833333334,0.023416625,17.754208333333345,0.00034993884982648105,0.00043780479860937456,7.413450062617873e-06,-0.00016008684609375434,2.0851135391066015e-07,3.983210350367172e-07,0.0028781232635424203
-1.7437437437437437,0.9933316666666664,1.136864583333333,0.023603354166666663,17.753937500000013,0.0003639191623272531,0.000442235005416233,7.518581223397588e-06,-0.00016183823328991959,2.1245817337235386e-07,4.0313703387460724e-07,-0.0010467539068486076
-1.7397397397397398,0.9933122916666669,1.1372145833333331,0.023790166666666664,17.75345833333334,0.00034507478732637153,0.00044657734497222253,7.623710174858698e-06,-0.00016427447326388192,2.1557227233068283e-07,4.0795035635937667e-07,0.00263387326361908
-1.7357357357357357,0.9932927083333339,1.137558333333334,0.023976895833333334,17.753125,0.00035270493055428176,0.0004508676328641494,7.728839110294265e-06,-0.00016649266267362503,2.156443479686755e-07,4.1270446903033764e-07,0.0015527343748544808
-1.7317317317317318,0.9932731249999999,1.137904166666667,0.024163562499999996,17.752833333333324,0.0003532741493048608,0.00045508683064192704,7.833980284928589e-06,-0.00016875595026040816,2.1476188088541523e-07,4.173220689007793e-07,-0.002049694444224315
-1.7277277277277276,0.9932535416666664,1.13825,0.024350333333333335,17.75231249999998,0.00035152083333334083,0.00045923001655555535,7.93911314143821e-06,-0.00017132941666666082,2.145238354166415e-07,4.219275904083318e-07,0.0029009023445496496
-1.7237237237237237,0.9932339583333328,1.1385979166666664,0.02453712499999999,17.75204166666665,0.00034061749565994504,0.0004632940800677088,8.044239768587056e-06,-0.00017416940598956668,2.1650612770822484e-07,4.2637473803749974e-07,1.6664931251852977e-05
-1.7197197197197198,0.9932131250000001,1.13894375,0.02473766666666667,17.751729166666657,0.0003592176692717164,0.0004680145145555555,8.166073314192476e-06,-0.00017529000624999513,2.220104736587705e-07,4.3185782289652544e-07,-0.003471740017062075
-1.7157157157157157,0.9931910416666668,1.139310416666667,0.02495675,17.751166666666666,0.00036760780815869865,0.00047361271277083367,8.310313969383407e-06,-0.000174839407812509,2.2664618720908206e-07,4.3841323965572713e-07,0.0019153055557126208
-1.7117117117117118,0.9931670833333331,1.1396770833333332,0.02517583333333333,17.750875,0.0003611457248271499,0.0004791044993055557,8.45456093065106e-06,-0.00017444530381944406,2.3255189244813092e-07,4.449101415208372e-07,-0.002938265625175518
-1.7077077077077076,0.9931452083333329,1.1400333333333332,0.025394958333333332,17.75027083333333,0.0003906655555556693,0.0004844960912482638,8.598843055874587e-06,-0.00017409899861111147,2.339823427778849e-07,4.513346169048616e-07,0.0043436766493414325
-1.7037037037037037,0.9931229166666665,1.1404062499999996,0.025613958333333325,17.749958333333336,0.0003652516276051454,0.0004898043051649309,8.743054428748125e-06,-0.00017413067057289386,2.3909460839847637e-07,4.577383513954017e-07,-0.0001875017360362108
-1.6996996996996998,0.9930991666666663,1.140766666666667,0.025833104166666662,17.74950000000001,0.00039099555555477394,0.0004950090624474828,8.887305304396417e-06,-0.000174148296527777,2.4368716354165556e-07,4.640138787180968e-07,0.001083083333128343
-1.6956956956956957,0.9930764583333329,1.141129166666667,0.026052250000000002,17.74910416666668,0.000392974982638572,0.0005001281866041661,9.031572771948552e-06,-0.00017448233229166651,2.4586716002601147e-07,4.7026144998177047e-07,0.00013461414886251077
-1.6916916916916918,0.9930545833333326,1.1415020833333331,0.02627122916666667,17.748791666666687,0.0003792437456600073,0.0005051371014058155,9.175861069887218e-06,-0.00017503782547742888,2.4917625466151127e-07,4.76379186687761e-07,-0.0037722934035286926
-1.6876876876876876,0.9930306250000003,1.141864583333333,0.026490354166666678,17.748187500000004,0.00038277332899405714,0.000510061136124565,9.320009737167399e-06,-0.0001755222228732728,2.549581789495085e-07,4.823692289313331e-07,0.0032987981767291785
-1.6836836836836837,0.9930077083333327,1.142222916666667,0.02670943749999999,17.74789583333333,0.0003997253081593488,0.0005148767817669277,9.464324695848961e-06,-0.00017613160377603215,2.553952950000107e-07,4.883634040499994e-07,-0.0017648441838673534
-1.6796796796796798,0.9929862499999995,1.1425854166666671,0.026928562499999992,17.747395833333325,0.0004089822873254434,0.0005196046050169276,9.608594023534184e-06,-0.00017705780429686652,2.6275044719172567e-07,4.941888691720034e-07,0.0016078016496976488
-1.6756756756756757,0.9929616666666664,1.142958333333333,0.027128791666666666,17.74702083333332,0.0003983315972231338,0.0005238974127065975,9.743401302717161e-06,-0.0001795993420138746,2.629987626736447e-07,4.996160386550354e-07,-0.0009151254336074999
-1.6716716716716717,0.992939166666667,1.14333125,0.027323125,17.746562499999996,0.00040823610677076516,0.0005279905902343751,9.875270058592404e-06,-0.00018290349348958415,2.705227538673296e-07,5.049471710325535e-07,0.0005611002604837267
-1.6676676676676676,0.992915833333334,1.1436937500000006,0.02751720833333333,17.746125000000003,0.000420856210936682,0.0005320344955399304,1.000716545842289e-05,-0.00018578002161460244,2.704190044531117e-07,5.10063454158508e-07,0.000255817708136874
-1.6636636636636637,0.9928918750000005,1.1440687500000004,0.027711499999999997,17.74572916666667,0.00042127860676965945,0.0005359790177499999,1.0139009128917512e-05,-0.00018944449895832993,2.662045020180762e-07,5.152164933489553e-07,-0.0004869900175208386
-1.6596596596596598,0.9928689583333332,1.1444395833333332,0.027905645833333336,17.745208333333338,0.00042470676649308814,0.0005398645139578991,1.0270838089396178e-05,-0.0001928256901475578,2.6547220177075223e-07,5.204033280385416e-07,0.0023728732637664507
-1.6556556556556556,0.9928454166666669,1.144808333333333,0.028099812500000005,17.744916666666672,0.00043679659722295483,0.0005436609541315094,1.0402677300964906e-05,-0.0001964620151041624,2.6689601991316674e-07,5.254132683811192e-07,-0.002067506944570141
-1.6516516516516517,0.9928218750000003,1.1451895833333336,0.028294020833333332,17.74441666666668,0.00040540155815871337,0.000547377551749566,1.053453489600242e-05,-0.0002005804289496524,2.637594614323215e-07,5.302555873221342e-07,0.0002604930550660356
-1.6476476476476476,0.9927987500000004,1.1455583333333337,0.028496062500000002,17.74400000000002,0.0004377715972214702,0.000551130671996094,1.0671041840097635e-05,-0.00020356853072917708,2.6995555454866166e-07,5.350978252815089e-07,-0.0009943333340629579
-1.6436436436436437,0.992771458333333,1.1459999999999997,0.02872852083333333,17.743479166666674,0.0004131666666673528,0.0005551512573953996,1.0825501991485613e-05,-0.00020500987499999512,2.713441416666456e-07,5.392520335625875e-07,0.00040539539907058497
-1.6396396396396398,0.9927452083333339,1.146414583333333,0.02896091666666666,17.743,0.00044610312066062363,0.0005590694724930558,1.097999545232299e-05,-0.00020577971336804834,2.7400829982634584e-07,5.433376661319489e-07,0.00032600000014326724
-1.6356356356356356,0.9927208333333329,1.1468312500000006,0.02919327083333333,17.74252083333333,0.00046141735676963336,0.0005628800213849832,1.113443191413493e-05,-0.00020681778138022938,2.6756673041669447e-07,5.47270586134723e-07,-0.0005871879338315011
-1.6316316316316315,0.9926935416666668,1.14725625,0.029425770833333337,17.74199999999999,0.00047184683593681775,0.0005665740108641485,1.1288877499322057e-05,-0.00020846199960938144,2.72390052786504e-07,5.513305347013021e-07,0.0008110000003398454
-1.6276276276276276,0.9926666666666665,1.147695833333333,0.029658166666666656,17.74152083333333,0.0004484408159735054,0.0005701639833055562,1.1443408115711919e-05,-0.0002105126409722019,2.7497648526037205e-07,5.551393825812481e-07,0.0009385203994156655
-1.6236236236236237,0.9926416666666668,1.1481208333333333,0.029890479166666664,17.741000000000003,0.00044980206597222683,0.0005736613385203997,1.1597838838736263e-05,-0.00021244434956596558,2.7634707276036525e-07,5.590464399164027e-07,0.002335666666567704
-1.6196196196196198,0.9926145833333329,1.1485437500000002,0.030122979166666664,17.740541666666672,0.00045975433593659076,0.0005770227927912324,1.175233210213387e-05,-0.0002145386199218849,2.8005485963523736e-07,5.628940902335082e-07,0.0006813732638306647
-1.6156156156156156,0.9925889583333332,1.14895,0.030362562499999992,17.740083333333338,0.00045973083333361586,0.0005833522984335942,1.1930431721318879e-05,-0.00021644118437498527,2.706000963543655e-07,5.710169723404997e-07,0.00027665972203294587
-1.6116116116116115,0.992564166666667,1.1493458333333326,0.030607833333333334,17.73960416666668,0.0004541553993073766,0.0005919938719722216,1.2127137869683852e-05,-0.00021838154236109714,2.7662809236976956e-07,5.827591723572868e-07,0.0018606766487323512
-1.6076076076076076,0.9925381249999999,1.149735416666667,0.030853041666666664,17.739083333333355,0.0004709716623261251,0.0006005148199149306,1.2323926555616561e-05,-0.0002202930493923616,2.815656322484837e-07,5.941483086519101e-07,0.0034641597213749264
-1.6036036036036037,0.9925141666666669,1.1501145833333337,0.031098374999999994,17.738666666666674,0.0004926952039920884,0.000608903572359375,1.2520665034067312e-05,-0.00022217377213541029,2.8234982059451095e-07,6.055288257450489e-07,0.0015798888886706663
-1.5995995995995997,0.9924879166666661,1.1505062499999998,0.03134362499999999,17.73827083333333,0.0004874520442710306,0.0006171750885260417,1.271738532002669e-05,-0.0002244947934895783,2.915345861328016e-07,6.169529990195299e-07,-0.00021049001730943928
-1.5955955955955956,0.9924627083333336,1.1508999999999996,0.031588812500000014,17.73772916666666,0.0004791900000009619,0.0006253344248398427,1.2914093160697862e-05,-0.00022702263958334495,2.952208670833537e-07,6.283325852315116e-07,0.002755676649542238
-1.5915915915915915,0.9924374999999998,1.15129375,0.03183414583333332,17.73735416666666,0.0004747845442705234,0.0006333663257287333,1.3110831139575988e-05,-0.00022991146783853111,2.812461667967513e-07,6.393697167955725e-07,-0.0006078337671624467
-1.5875875875875876,0.9924122916666667,1.1516895833333336,0.03207939583333332,17.73683333333333,0.00047360364149295897,0.0006412790296349831,1.3307563895777198e-05,-0.00023294352087672998,2.92950651792397e-07,6.505414918043895e-07,0.002659972222261331
-1.5835835835835836,0.9923870833333336,1.1520791666666665,0.03232472916666667,17.736458333333335,0.00048026039930615383,0.0006490660509683155,1.3504295909808472e-05,-0.00023608454105901455,2.895031132291615e-07,6.615517139744788e-07,-0.0011208767360813
-1.5795795795795795,0.992361666666667,1.152470833333333,0.032572958333333325,17.735979166666677,0.000490144982639773,0.000656912802081597,1.3705717059165717e-05,-0.00023871776788192411,3.0114898196203046e-07,6.727264966539904e-07,-0.001207000434362726
-1.5755755755755756,0.992333125,1.1529208333333336,0.03284710416666667,17.735500000000012,0.0005277187326380162,0.0006659260811974824,1.3946143347712493e-05,-0.00023777737508682423,2.9431090749979915e-07,6.832194855374963e-07,-0.001710250000371616
-1.5715715715715715,0.9923039583333332,1.1533916666666666,0.03312122916666667,17.734875000000002,0.0005230799305553369,0.0006747779284891494,1.4186716413054842e-05,-0.00023777054392359886,3.014303631077226e-07,6.94037252259333e-07,0.0031670677082047405
-1.5675675675675675,0.9922758333333338,1.1538604166666662,0.033395395833333334,17.734479166666663,0.0005082221831607114,0.000683485037134983,1.4427205453594908e-05,-0.0002379795176649102,3.002953953342856e-07,7.045936431924947e-07,-0.0009179796006719698
-1.5635635635635636,0.9922475,1.1543229166666666,0.03366954166666666,17.733812499999996,0.0005177707248265051,0.0006920390472899313,1.4667736275121728e-05,-0.00023823187282984853,3.0149319639740063e-07,7.150541201887108e-07,0.004602548177274457
-1.5595595595595595,0.9922195833333332,1.154779166666667,0.033943583333333326,17.73345833333332,0.0005350762326381542,0.0007004519004930561,1.4908308652771168e-05,-0.00023838454201388637,3.0613762206590405e-07,7.255387820413129e-07,-0.0009611267356035569
-1.5555555555555556,0.9921906250000005,1.155245833333333,0.03421779166666666,17.732791666666653,0.0005320645659732115,0.000708713566789932,1.514873494886807e-05,-0.000239419582118032,2.995720519357876e-07,7.35803550416582e-07,0.004558039930998348
-1.5515515515515514,0.9921618750000002,1.1557124999999995,0.034491895833333334,17.732437499999993,0.0005202840104181483,0.0007168257884891491,1.5389328547755074e-05,-0.00024056932994791225,3.0135214703388676e-07,7.463324822782226e-07,-0.00038135807278649736
-1.5475475475475475,0.9921331249999997,1.156172916666667,0.03476608333333332,17.731791666666666,0.0005371034331589364,0.0007247736163263898,1.562977627172256e-05,-0.00024185396857638597,3.0814072308030813e-07,7.567753812699149e-07,0.005230956597358727
-1.5435435435435436,0.9921043750000003,1.1566229166666668,0.035040229166666666,17.731437500000002,0.0005713453081594988,0.0007325823399474828,1.5870306946974547e-05,-0.00024289455941840787,3.0357990830544464e-07,7.670084936697187e-07,-0.0007508164062528522
-1.5395395395395395,0.9920766666666666,1.1571,0.035314291666666664,17.730812500000003,0.0005425066666666645,0.0007402570540815977,1.611085843516418e-05,-0.0002451043875000003,3.045303685416897e-07,7.771282589129312e-07,0.0037047565103307534
-1.5355355355355356,0.9920483333333331,1.1575500000000003,0.03558841666666667,17.730437500000008,0.0005654974999991236,0.000747747932493055,1.635130610052606e-05,-0.0002466842125000146,3.040559442189322e-07,7.874328467898449e-07,-0.0015389414066362406
-1.5315315315315314,0.9920191666666666,1.1580145833333333,0.0358625625,17.729812499999998,0.0005709747873265947,0.0007551078609335934,1.6591899121697445e-05,-0.00024905787070312463,3.0763799382730586e-07,7.97534641098192e-07,0.0029153815106042202
-1.5275275275275275,0.991990833333333,1.1584812499999995,0.03612989583333332,17.729437499999992,0.000556610065105767,0.0007624827104058174,1.683076322413078e-05,-0.0002522860540364255,3.062635839908766e-07,8.07976032559796e-07,-0.0017040664058640687
-1.5235235235235236,0.9919620833333332,1.1589291666666666,0.0363794375,17.728812499999997,0.0005686033159724158,0.0007701761105169268,1.706554397823206e-05,-0.00025644118567708096,2.9653108492537093e-07,8.193412473632477e-07,0.0033740065105121175
-1.5195195195195195,0.9919347916666665,1.1593791666666673,0.036628958333333336,17.728437499999988,0.0005753645659705153,0.0007777360780815974,1.7300220295924718e-05,-0.00026087202170142765,2.9437878086891497e-07,8.306789876392825e-07,-0.0006211914057416834
-1.5155155155155156,0.9919068750000006,1.159839583333333,0.03687839583333334,17.727854166666656,0.0005575575998273408,0.0007851818374266498,1.7535043113221984e-05,-0.0002659607573350792,2.9961847647971135e-07,8.421419652314662e-07,0.001519978732915206
-1.5115115115115114,0.9918785416666668,1.1602812500000002,0.037128,17.727458333333328,0.0005745042317701898,0.0007924949493333339,1.77698438845379e-05,-0.0002706722499999925,2.855553329427727e-07,8.531258817666687e-07,-0.001945626735789574
-1.5075075075075075,0.9918504166666665,1.160735416666667,0.03737741666666667,17.72685416666667,0.0005766258289920945,0.0007996933066597221,1.8004520832260064e-05,-0.00027574964184029493,2.8286063818996833e-07,8.64590750785941e-07,0.0017663537326484402
-1.5035035035035036,0.9918214583333334,1.1612,0.03762870833333334,17.726479166666675,0.0005874766666669196,0.0008061532258315963,1.8240679231573497e-05,-0.000280706116666668,2.8697608249994534e-07,8.746608933104988e-07,-0.0032719796009814672
-1.4994994994994995,0.9917889583333334,1.161735416666667,0.03788658333333333,17.725791666666677,0.0005874883289929134,0.0008101568033263896,1.8481827588288465e-05,-0.0002847481748264047,2.785894149827091e-07,8.813586633673614e-07,0.0006847899301192228
-1.4954954954954955,0.9917566666666667,1.1622687500000002,0.03814439583333334,17.725354166666676,0.0005959361067700009,0.0008140508998433159,1.8723163884364416e-05,-0.00028895593138023035,2.739232584895735e-07,8.881837592241282e-07,-0.0038053337677865784
-1.4914914914914914,0.9917245833333334,1.1627812499999999,0.03843437500000001,17.724624999999996,0.0006001813151041979,0.0008224863183593745,1.9017807598005683e-05,-0.0002900206054687604,2.531789682942308e-07,8.98593447154945e-07,0.0022519427085399
-1.4874874874874875,0.9916904166666664,1.163275,0.038744958333333336,17.724104166666663,0.0006079410416666153,0.0008336948704149305,1.9346575821960962e-05,-0.0002893122385416655,2.613500870833629e-07,9.123003679034689e-07,0.0009231558160536224
-1.4834834834834836,0.9916575000000001,1.1637708333333336,0.0390555625,17.723604166666664,0.000624947482638305,0.0008447151211419274,1.967548888491696e-05,-0.0002890161835937613,2.5229035273454173e-07,9.25533297984776e-07,-0.0009363233506860524
-1.4794794794794794,0.9916260416666662,1.1642687499999997,0.039365979166666655,17.72297916666666,0.0006407777734380726,0.0008555530175829011,2.0004194675329666e-05,-0.000288746023567682,2.479879607162472e-07,9.391565254108919e-07,0.0008011245662373767
-1.4754754754754755,0.9915929166666665,1.1647666666666667,0.039676604166666664,17.722479166666663,0.0006477788888883396,0.0008661879151349828,2.0333046136418955e-05,-0.00028919431319444217,2.461332102777396e-07,9.52717012330387e-07,-0.0010594796004284035
-1.4714714714714714,0.9915602083333336,1.1652645833333335,0.039987208333333336,17.72189583333334,0.0006501174956592415,0.0008766294197065964,2.0661834055383055e-05,-0.00028988599053821756,2.4437148722659334e-07,9.65838626229426e-07,3.3072482494844735e-05
-1.4674674674674675,0.9915277083333335,1.1657645833333332,0.040297625,17.721395833333343,0.0006554362456603346,0.0008868826693593757,2.0990561300251708e-05,-0.00029068985078124776,2.491445182076262e-07,9.79652415569019e-07,-0.002036948351076262
-1.4634634634634636,0.9914929166666665,1.1662645833333334,0.04060820833333333,17.720770833333344,0.0006540049956595961,0.0008969338326232641,2.1319349377851726e-05,-0.00029201933845487277,2.3849203932270425e-07,9.928371640677018e-07,0.0003227391488280773
-1.4594594594594594,0.9914612500000003,1.1667625000000001,0.04091879166666666,17.720166666666668,0.0006611019270827967,0.0009068066552065975,2.164820027770827e-05,-0.0002936366619791589,2.3340948893227397e-07,1.0061441107313402e-06,0.0015266388889472182
-1.4554554554554555,0.9914297916666664,1.1672541666666667,0.04122929166666666,17.719666666666665,0.0006843770659721304,0.0009164746753315977,2.1977093421721036e-05,-0.0002951249866319436,2.343057111894479e-07,1.019589589957211e-06,-0.0007534444443990651
-1.4514514514514514,0.9913958333333334,1.1677479166666664,0.041539875,17.7190625,0.0006960531206603449,0.0009259450349843753,2.2305777535816308e-05,-0.00029718582317705966,2.290162309723367e-07,1.032899628858336e-06,0.0008657877604036912
-1.4474474474474475,0.9913629166666672,1.1682499999999998,0.041850395833333325,17.718541666666667,0.0006856875000005314,0.0009352402019266503,2.263462917314884e-05,-0.0002997874322916358,2.378629203121825e-07,1.046329344601604e-06,-0.00046879340300165495
-1.4434434434434436,0.9913308333333332,1.1687479166666668,0.042160916666666666,17.717958333333332,0.0006887239539927759,0.0009443341891597228,2.2963375621294014e-05,-0.00030256685225694274,2.1891125671440442e-07,1.0594854714831557e-06,0.00041083159737809183
-1.4394394394394394,0.9912972916666667,1.1692479166666667,0.04247147916666668,17.717375,0.0006884760373262466,0.0009532338740620646,2.329214343513621e-05,-0.00030566770004341465,2.2083345951380172e-07,1.0727418199951448e-06,0.0017064427083255396
-1.4354354354354353,0.9912650000000003,1.169745833333333,0.042782041666666666,17.716895833333343,0.0006926020659723253,0.0009619385774982648,2.362095270505969e-05,-0.0003090524810763634,2.119014694184425e-07,1.0859807069068588e-06,-0.0011063025177691088
-1.4314314314314314,0.9912333333333332,1.1702458333333337,0.0430925,17.716229166666665,0.0006851062326382884,0.00097045519375,2.39498458875713e-05,-0.0003127769062500202,2.168336517620285e-07,1.0993488461927065e-06,0.0025157808158837724
-1.4274274274274275,0.991199375,1.1707437500000002,0.04340310416666667,17.715791666666657,0.0006882385026036886,0.0009787747153641496,2.427855052260341e-05,-0.00031685043372397387,2.0921839854169417e-07,1.1123291528631882e-06,-0.0021910434023197922
-1.4234234234234235,0.9911658333333334,1.1712437499999997,0.04371364583333334,17.715166666666658,0.0006797447526047939,0.0009869088346245655,2.4607360485655463e-05,-0.0003212719720052104,2.1177923792937915e-07,1.1257748003205248e-06,0.0003699722225860569
-1.4194194194194194,0.991130208333333,1.1717645833333334,0.04404827083333334,17.71456249999999,0.0007177612456594762,0.0009997290032599825,2.5027949119464597e-05,-0.0003223495529079898,2.0608976932306945e-07,1.1443053580630294e-06,0.00010876692743977401
-1.4154154154154153,0.9910931250000002,1.1722937500000001,0.04438333333333333,17.713979166666658,0.000714863710937097,0.0010124676388888897,2.5450786970304703e-05,-0.0003239917708333234,1.9397401195331613e-07,1.1628855313194475e-06,-0.0013079171004619639
-1.4114114114114114,0.9910562499999996,1.1728208333333334,0.04471833333333333,17.713208333333323,0.0007162928993051931,0.0010249977472222217,2.5873521440467842e-05,-0.0003258637986111035,1.830309200000213e-07,1.181713078999995e-06,0.00412553993101028
-1.4074074074074074,0.9910189583333331,1.1733374999999997,0.045053395833333336,17.712749999999996,0.0007436944270839962,0.0010372936072183159,2.6296193057974077e-05,-0.00032763050026039797,1.7509242299479876e-07,1.200548973456033e-06,-0.001304229166407822
-1.4034034034034035,0.9909816666666672,1.1738645833333334,0.04538845833333333,17.712041666666675,0.0007523566623264255,0.00104936701678993,2.6718968861602004e-05,-0.00033032039626736814,1.7040706156682024e-07,1.2193431651858506e-06,0.0010799982634921435
-1.3993993993993994,0.9909454166666665,1.1743916666666665,0.04572343750000001,17.7114375,0.0007583799305561634,0.0010612151798502596,2.7141786883408818e-05,-0.00033324480468751444,1.6809871020841236e-07,1.2383960646223888e-06,0.00039835026052514877
-1.3953953953953953,0.9909085416666668,1.1749125000000002,0.04605858333333334,17.710874999999994,0.0007806173437492347,0.001072827734659722,2.756450031696249e-05,-0.0003364927906250176,1.6177968020829542e-07,1.2573459986319395e-06,-0.0011349322914497861
-1.3913913913913913,0.9908708333333331,1.1754458333333335,0.04639354166666667,17.710166666666655,0.0007666762326379306,0.001084233041623263,2.7987192705842574e-05,-0.00034036607899307764,1.5220477656244127e-07,1.2762652973177133e-06,0.002496638889283531
-1.3873873873873874,0.9908339583333331,1.1759666666666668,0.04672872916666668,17.709583333333324,0.0007898988888881409,0.0010953987871349814,2.8410052103980406e-05,-0.00034426120902780744,1.412111652777389e-07,1.2953659649210159e-06,0.000658159722433993
-1.3833833833833835,0.9907975000000002,1.1764979166666663,0.047063708333333336,17.709020833333327,0.00078598541232755,0.001106359441248263,2.8832765777415357e-05,-0.0003487298047742948,1.3797433441863636e-07,1.3143911682769152e-06,-0.0015022087670786277
-1.3793793793793794,0.9907608333333333,1.1770229166666666,0.047398749999999996,17.708312499999998,0.0007837203081599853,0.0011170793317708326,2.9255499290304854e-05,-0.00035341497135414623,1.2003150212677271e-07,1.3331694870052065e-06,0.0012934023439470366
-1.3753753753753752,0.9907237500000002,1.1775458333333328,0.0477339375,17.7078125,0.0007962270659733761,0.001127564960746094,2.9678296486794577e-05,-0.00035850337838538165,1.2196256579864143e-07,1.352476311268232e-06,-0.002248535156240905
-1.3713713713713713,0.9906862500000001,1.1780625000000005,0.04806883333333334,17.70708333333334,0.0008270794270817117,0.001137845595305556,3.0100926323306035e-05,-0.00036325663541670467,1.0924429947905179e-07,1.3714497833819525e-06,0.0012831597218223578
-1.3673673673673674,0.9906489583333333,1.1786,0.048403854166666684,17.70647916666666,0.0008062066666663092,0.0011479189851453966,3.052380636071854e-05,-0.00036963668750002177,1.0614929583342909e-07,1.3905583649283841e-06,0.0005955203996563796
-1.3633633633633635,0.9906133333333331,1.1791333333333334,0.048758791666666655,17.705916666666656,0.0008112488888889491,0.0011606989852065977,3.099685494502527e-05,-0.00037336654722221196,1.0942459999991661e-07,1.4118840651354212e-06,-0.0019850069440963125
-1.3593593593593594,0.9905743749999996,1.1796708333333334,0.049148500000000005,17.705249999999992,0.0008454749826385388,0.0011784624477500006,3.155880146589843e-05,-0.00037259361874999314,1.0618095529512956e-07,1.4363615883854207e-06,0.00037243750028892464
-1.3553553553553552,0.9905347916666667,1.1802520833333334,0.04952245833333333,17.70454166666666,0.0008029364539925421,0.0011948177872899307,3.210400241141997e-05,-0.00037400545303819394,9.482466631966413e-08,1.4592112187569588e-06,0.0025377065974225843
-1.3513513513513513,0.990494166666667,1.180816666666667,0.04988389583333331,17.70395833333333,0.0008469997222213532,0.0012100490198224834,3.263602030447482e-05,-0.000374506431597213,8.887788194467279e-08,1.4811492226128674e-06,-0.0018073350691452106
-1.3473473473473474,0.9904537500000004,1.1813875,0.050245395833333324,17.70327083333333,0.000869408177083475,0.001225000197551649,3.316812154593776e-05,-0.0003758659033854181,7.830185885413735e-08,1.5032099803307334e-06,-0.00038153168401322546
-1.3433433433433435,0.9904124999999998,1.181977083333333,0.05060685416666668,17.702541666666672,0.0008426744748273318,0.0012396942280203977,3.370020144443305e-05,-0.0003785585512586856,7.152769249131315e-08,1.5251002850412299e-06,0.0021018732635980086
-1.3393393393393394,0.9903714583333331,1.1825458333333339,0.05096835416666667,17.701895833333346,0.0008749353993044995,0.001254131040207899,3.423224015018975e-05,-0.00038060235164932843,7.074464791676481e-08,1.547512494802098e-06,-0.00024109418438911234
-1.3353353353353352,0.99033125,1.18311875,0.051329895833333326,17.701249999999995,0.0008883567317710117,0.0012683022104058163,3.476421492156807e-05,-0.0003833621959635422,5.296535403663636e-08,1.5693493212391534e-06,-0.0005015624997213308
-1.3313313313313313,0.990290208333333,1.1837020833333332,0.05169133333333333,17.700520833333325,0.0008806279123270144,0.0012822039748888888,3.529631602121772e-05,-0.00038690979027775074,4.673787382831476e-08,1.5918718812916596e-06,0.0023955620662263755
-1.3273273273273274,0.9902495833333332,1.184266666666667,0.05205285416666667,17.699874999999995,0.0009187122222209521,0.001295860789770399,3.582831285534862e-05,-0.00039004342777778506,4.309259444458947e-08,1.6146537276775191e-06,-0.00015834895810939997
-1.3233233233233235,0.9902091666666671,1.18484375,0.05241429166666667,17.699229166666665,0.0009202880859375817,0.0013092566124149317,3.63603927656652e-05,-0.00039407922526041306,3.275931640608638e-08,1.6371716943593666e-06,-4.760850515594939e-06
-1.3193193193193193,0.9901689583333337,1.1854270833333331,0.05277583333333335,17.698500000000006,0.0009105467664929368,0.0013223801659722214,3.6892452037512496e-05,-0.0003990896788194573,2.4392969184033517e-08,1.6602315878819363e-06,0.0016394166664213117
-1.3153153153153152,0.9901283333333333,1.1860020833333336,0.05313735416666667,17.69781250000001,0.0009178083289926864,0.0013352445088328987,3.7424468213331136e-05,-0.0004039502444878468,6.161933637085582e-09,1.6827301267808011e-06,0.0024327148433371804
-1.3113113113113113,0.9900870833333331,1.1865812499999995,0.05349874999999999,17.697208333333347,0.0009103538151049584,0.0013478587484375003,3.7956548456192456e-05,-0.00040938448177081643,1.6294531770860883e-08,1.7059234982291766e-06,-0.0007661267365506319
-1.3073073073073074,0.9900462499999997,1.1871395833333331,0.05386691666666666,17.696479166666666,0.0009433596831605051,0.0013613657054930561,3.850656477865894e-05,-0.00041429900711803525,1.1481496050398058e-08,1.7309932415642366e-06,0.001500103732723801
-1.3033033033033035,0.9900054166666664,1.1876916666666666,0.05427854166666667,17.695749999999993,0.0009301715972229729,0.0013822669978732632,3.91740106460327e-05,-0.0004199632829861022,-7.886329860635685e-10,1.7660550816232798e-06,0.0023069375001227854
-1.2992992992992993,0.9899647916666668,1.1882312499999992,0.05469014583333336,17.69520833333333,0.0009419131901062805,0.0014028296153953948,3.984156117188606e-05,-0.0004253111795572695,-2.685783072870862e-09,1.8015252099678782e-06,-0.0020646267359438752
-1.2952952952952952,0.9899235416666671,1.1887687500000004,0.05510412500000001,17.694458333333337,0.0009767756901033486,0.0014233187413177071,4.051755110710443e-05,-0.0004298951294271214,-7.8873621093715e-09,1.8370413839817745e-06,-0.00010571006953341566
-1.2912912912912913,0.9898777083333333,1.1893770833333333,0.05553916666666664,17.69360416666667,0.0009675703081590825,0.001445725965972226,4.126770027835042e-05,-0.0004293245607638607,-1.2887210286316084e-08,1.8678308372396028e-06,0.00491325998245884
-1.2872872872872874,0.9898343750000004,1.1899812499999995,0.055974062500000026,17.692937500000014,0.0009737913151051103,0.0014677772439127585,4.201791294424791e-05,-0.0004288348613281229,-2.3226472135230865e-08,1.89927493576823e-06,0.0014209544266918783
-1.2832832832832834,0.9897885416666666,1.1905875000000001,0.056409124999999984,17.69229166666668,0.0009701548437492935,0.0014894356167343774,4.2768042009695637e-05,-0.0004292074442708016,-2.4701491406207737e-08,1.931147391684898e-06,-0.0007260850699140065
-1.2792792792792793,0.9897435416666668,1.1912145833333325,0.056823583333333316,17.691479166666667,0.0009828164539946727,0.00150689079382639,4.347492460320641e-05,-0.00043049781059022185,-4.677521562528703e-08,1.9585556205416625e-06,0.0009398953991990311
-1.2752752752752752,0.989697708333333,1.1918437499999999,0.05722814583333332,17.690666666666665,0.001006392252604238,0.0015221455744787332,4.416081057051717e-05,-0.0004321746022135087,-5.304610156254381e-08,1.9847592662725615e-06,0.00218788888906829
-1.2712712712712713,0.9896504166666663,1.1924729166666663,0.0576326875,17.68989583333333,0.0010229263498269248,0.0015370816648606744,4.4846591160395474e-05,-0.0004343772917968364,-7.728545195324573e-08,2.0104527126601322e-06,0.002585405816034836
-1.2672672672672673,0.9896050000000002,1.193108333333333,0.05803733333333335,17.689187500000003,0.0010279215972233136,0.0015516741895555538,4.553245551828038e-05,-0.000437492711111126,-8.990905781255183e-08,2.0375835686666627e-06,-6.274348976376132e-05
-1.2632632632632632,0.9895583333333334,1.1937437499999997,0.05844189583333334,17.688458333333333,0.0010258593359382395,0.0015659427280724824,4.6218256961594564e-05,-0.00044102288919267707,-9.840696458340923e-08,2.0643445512013853e-06,-0.0019748767360283637
-1.2592592592592593,0.9895114583333336,1.19436875,0.058846375000000006,17.687624999999993,0.0010624556901044357,0.0015799020660260395,4.6904224700900705e-05,-0.00044441718411460107,-1.1279976393239533e-07,2.0912019554088514e-06,0.0012551927085837633
-1.2552552552552552,0.9894660416666669,1.1950104166666666,0.059250874999999974,17.68685416666666,0.001050104058160084,0.001593519228401047,4.758992119794488e-05,-0.00044932948828119157,-1.3272202777756437e-07,2.1181256229999966e-06,0.0012313537329191604
-1.2512512512512513,0.9894195833333338,1.1956354166666665,0.05965554166666667,17.6860625,0.001064283745660477,0.0016068017651232648,4.827588895107205e-05,-0.0004538409171006841,-1.4437767903654764e-07,2.146079762513021e-06,0.002151579427163597
-1.2472472472472473,0.9893722916666668,1.19626875,0.06006004166666665,17.68533333333333,0.001072327773438131,0.0016197788949982674,4.8961668174552106e-05,-0.000459284302864571,-1.6112044674477562e-07,2.172627847259553e-06,2.6555555734830705e-05
-1.2432432432432432,0.9893277083333335,1.196902083333333,0.06046464583333336,17.684583333333332,0.0010879029123269657,0.001632414104249562,4.964746996192859e-05,-0.00046536473259548017,-1.5716615455737626e-07,2.20164404989974e-06,-0.0005293402778079326
-1.2392392392392393,0.9892797916666664,1.1975104166666666,0.060912874999999984,17.683812500000005,0.0010917186414933777,0.0016542299925677109,5.051437768091662e-05,-0.0004678439882812163,-1.810120464409767e-07,2.236839175182288e-06,-0.0001412018230553258
-1.2352352352352352,0.989232083333333,1.19811875,0.06137179166666667,17.682937499999994,0.0010947942317709458,0.0016779156876232633,5.142507804759113e-05,-0.00047017348359375266,-1.8614912174491508e-07,2.2748799052647434e-06,0.0030963710939317934
-1.2312312312312312,0.9891847916666664,1.1987187499999996,0.0618306875,17.682166666666664,0.0011087750651050943,0.0017011744166106767,5.2335840733202043e-05,-0.0004728335983072429,-2.001103190104014e-07,2.313385190039052e-06,0.0030653055555944775
-1.2272272272272273,0.9891379166666668,1.199316666666667,0.062289500000000005,17.68154166666666,0.0011353663888875598,0.0017240390230833335,5.3246456946318137e-05,-0.0004756271750000485,-2.1813532812488983e-07,2.351787459947917e-06,-0.002332376735807884
-1.2232232232232232,0.9890906249999999,1.1999333333333335,0.06273908333333333,17.68070833333333,0.0011204122222223667,0.0017458678391597234,5.414455526148333e-05,-0.00048082156111114993,-2.3224729027757724e-07,2.391488646842011e-06,-0.0007805017359601152
-1.2192192192192193,0.989042916666667,1.2005333333333337,0.06317293750000001,17.679895833333333,0.0011509655555548282,0.0017662820509544283,5.5021259542052984e-05,-0.0004868005666667091,-2.5903367777776223e-07,2.4317990116835734e-06,0.0004499891492173447
-1.2152152152152151,0.9889958333333335,1.2011375000000004,0.06360666666666666,17.679041666666674,0.0011791227604152077,0.0017863357055555567,5.5897922629181934e-05,-0.0004934150833333512,-2.781956723958343e-07,2.473066210833338e-06,0.0033607482636739405
-1.2112112112112112,0.9889472916666665,1.20174375,0.06404054166666664,17.6783125,0.001189042669270668,0.001805988189706599,5.677454298921528e-05,-0.0005008206945312371,-3.101787184897029e-07,2.5127790365051934e-06,0.0016421523437770702
-1.2072072072072073,0.9889000000000001,1.2023541666666664,0.06447416666666668,17.677604166666658,0.0012027912326395551,0.0018252943326388868,5.765126787920648e-05,-0.0005088037673611212,-3.2874950477419735e-07,2.55541592939235e-06,-0.001439073350468334
-1.2032032032032032,0.9888518749999998,1.2029645833333331,0.06490804166666667,17.676749999999995,0.0012053779123268882,0.0018442044603315996,5.852795137398695e-05,-0.0005175127985242861,-3.427197296876434e-07,2.5973296950937483e-06,9.437500295916834e-06
-1.1991991991991993,0.9888022916666667,1.2036166666666668,0.0653585,17.67589583333333,0.0012069197222217554,0.0018643102277499978,5.946872133512197e-05,-0.0005226007416666567,-3.8351278055538256e-07,2.6353410332500154e-06,0.0012481558161994144
-1.1951951951951951,0.9887518750000001,1.2042979166666665,0.06582185416666667,17.67504166666667,0.001212361245660265,0.0018852564307287331,6.0459955617997784e-05,-0.0005249968440538266,-3.9653194431435614e-07,2.673064920168823e-06,0.0010270815970443437
-1.1911911911911912,0.9887004166666665,1.2049770833333335,0.06628539583333332,17.67418750000001,0.0012323119748260947,0.0019057400492183182,6.145118838294658e-05,-0.0005280079388454706,-4.201952784724689e-07,2.7110582361735938e-06,0.0014295481768158425
-1.1871871871871873,0.9886497916666667,1.20565,0.0667489375,17.673291666666668,0.0012622441666667594,0.0019258001759544282,6.244235812117716e-05,-0.0005311481635416476,-4.4867737916651126e-07,2.7488836882239675e-06,0.0026783315971670163
-1.1831831831831832,0.9885993750000003,1.2063395833333337,0.06721229166666666,17.672479166666662,0.0012489763498257922,0.0019454703489149294,6.343361105595383e-05,-0.0005358895907118244,-4.6375507795151796e-07,2.787249725399305e-06,0.000980103732729276
-1.179179179179179,0.9885479166666667,1.2070187499999998,0.06767587499999998,17.671583333333334,0.0012578204817712546,0.0019646509429843764,6.442473746571206e-05,-0.0005408000476562064,-5.003055404950775e-07,2.825756195158852e-06,0.0016008263888238616
-1.1751751751751751,0.9884985416666665,1.207664583333333,0.06817527083333334,17.67085416666667,0.001290004162327163,0.001993547030134983,6.558227768733235e-05,-0.0005449433779079749,-4.94766518750266e-07,2.8776476007708335e-06,-0.0007536462674693212
-1.1711711711711712,0.9884491666666669,1.2083145833333333,0.06868075000000001,17.66997916666667,0.0013029510373261388,0.0020236629127708327,6.676808659266936e-05,-0.0005500351526041836,-5.224844453994174e-07,2.930695185593744e-06,0.0018362495658834632
-1.1671671671671673,0.9884002083333335,1.2089708333333335,0.0691863125,17.669145833333346,0.0012978574826378875,0.0020532437459856757,6.79538121509196e-05,-0.000556400545052127,-5.350502552952874e-07,2.9855077566965984e-06,0.0014938537322564116
-1.1631631631631631,0.9883508333333334,1.2096145833333334,0.06969174999999998,17.668270833333334,0.0013138097873266474,0.002082343315270834,6.913959988053383e-05,-0.0005623654713541315,-5.483453810765782e-07,3.0395873314374984e-06,0.003039093315805985
-1.159159159159159,0.9883018749999998,1.2102687499999998,0.07019733333333338,17.6674375,0.0013183027734378072,0.002110917726222213,7.032544934410133e-05,-0.0005699305333333737,-5.598591776040005e-07,3.094732710444444e-06,0.00311051692727915
-1.155155155155155,0.988251875,1.2109312500000002,0.07070347916666667,17.66666666666667,0.0013496744401042537,0.002138565950395399,7.152184477326106e-05,-0.0005756774066406206,-5.763150510416676e-07,3.148593278239587e-06,0.00013888888872770622
-1.1511511511511512,0.9881993749999998,1.21168125,0.071211625,17.665750000000006,0.0013264650651039211,0.002164479464859372,7.274810571063122e-05,-0.000579874127864588,-6.121174707030328e-07,3.196753330794277e-06,0.0016936041663484502
-1.1471471471471473,0.9881477083333331,1.2124083333333335,0.07171962500000001,17.66485416666667,0.0013597832638883034,0.002189891223192705,7.397446982952444e-05,-0.0005830543468750143,-6.353379859375466e-07,3.245213628158868e-06,0.001052270399156896
-1.1431431431431431,0.9880954166666666,1.2131395833333336,0.07222775000000002,17.663895833333342,0.0013881846831587108,0.0022147833799374935,7.520056233489395e-05,-0.0005874467067708833,-6.640892399739843e-07,3.2943500625156356e-06,0.0009506558155862876
-1.139139139139139,0.9880435416666667,1.2138729166666666,0.07273575,17.66304166666667,0.001395875516493561,0.002239169005270835,7.642680022294176e-05,-0.0005925819984374942,-6.845316326823032e-07,3.345920471307285e-06,-0.00012425173605379314
-1.135135135135135,0.9879910416666667,1.2146125000000003,0.07324381250000002,17.662166666666668,0.0013873081770818807,0.0022630376804648423,7.765320220087605e-05,-0.0005990168768229831,-7.378900080726148e-07,3.3953800556002816e-06,-0.0015063611111258979
-1.1311311311311312,0.9879383333333333,1.2153416666666665,0.07375191666666667,17.661208333333338,0.001423799930556191,0.0022863797879930543,7.887916815449909e-05,-0.0006055481548610936,-7.431952579856389e-07,3.448403473857642e-06,0.00026187326375293196
-1.1271271271271273,0.9878866666666668,1.21608125,0.0742599583333333,17.660250000000005,0.0014130600651038883,0.0023092065049982683,8.01055269685188e-05,-0.0006133929549479028,-7.75557909244626e-07,3.4997597851137117e-06,0.0016116041664417935
-1.1231231231231231,0.9878345833333332,1.2168124999999999,0.07477895833333333,17.659312499999995,0.0014173398437504758,0.0023354886405815975,8.141871815692966e-05,-0.0006208879036457837,-7.917253361979101e-07,3.5578555524956477e-06,0.0024320273438434015
-1.119119119119119,0.9877829166666667,1.2175458333333333,0.07532197916666668,17.658416666666664,0.0014363103993058068,0.0023698682044162294,8.292949106577664e-05,-0.0006259202261284791,-8.224616451389996e-07,3.624916047065978e-06,0.0013624930556943582
-1.115115115115115,0.9877302083333329,1.2183249999999999,0.07586177083333334,17.657458333333327,0.001465444375000624,0.0024023833926974823,8.443950041362657e-05,-0.0006280836171875248,-8.435639750001018e-07,3.6881183007986015e-06,0.0018735399307843181
-1.1111111111111112,0.9876777083333336,1.2191083333333335,0.07640158333333334,17.656479166666674,0.0014769549305548857,0.0024343022308263886,8.594977911846886e-05,-0.000631494421527809,-8.812337484376866e-07,3.752506767442685e-06,0.0012434370656819738
-1.1071071071071072,0.9876254166666666,1.2198958333333336,0.07694141666666666,17.655583333333343,0.0014895724826380352,0.002465641317993054,8.745999472368908e-05,-0.0006361802690972584,-9.159577018226587e-07,3.817799943328141e-06,-0.0006645069448154572
-1.103103103103103,0.9875727083333334,1.22068125,0.07748114583333336,17.65460416666666,0.0015039525651043828,0.0024964137070203965,8.897022981266596e-05,-0.0006413861139323157,-9.323519322914999e-07,3.884056053732628e-06,-0.00025661501729246083
-1.099099099099099,0.987520625,1.2214583333333335,0.078016875,17.653624999999995,0.0015249565972215162,0.0025267026319010415,9.048021245154997e-05,-0.000647716276041696,-9.689522382809787e-07,3.951794002665363e-06,0.00014935937537075006
-1.095095095095095,0.9874674999999997,1.222235416666667,0.078548875,17.652645833333327,0.0015468362456594331,0.002556540902901039,9.199194447219083e-05,-0.0006557794643229642,-9.895086922180214e-07,4.02336576178931e-06,0.0007617495661520479
-1.0910910910910911,0.9874141666666666,1.22301875,0.07908077083333333,17.651645833333337,0.001537637148437243,0.0025858212677391497,9.35028616373211e-05,-0.0006649113269531076,-1.0347430656245244e-06,4.0930762173020725e-06,0.00231604123246143
-1.0870870870870872,0.9873624999999997,1.2238083333333332,0.07961299999999999,17.65066666666667,0.0015514965972229788,0.0026142410643333336,9.502259268814171e-05,-0.0006735111749999884,-1.0643415488526992e-06,4.164267093218511e-06,0.0016745555553825398
-1.083083083083083,0.9873079166666665,1.2246354166666664,0.0801643958333333,17.649666666666665,0.0015743462456603297,0.002645694640676653,9.668247461335023e-05,-0.0006779707931856976,-1.1108065966798162e-06,4.238479004224615e-06,9.988888893985859e-05
-1.079079079079079,0.9872535416666669,1.225435416666667,0.08073897916666668,17.648625,0.001610122912325762,0.002682488076457896,9.8478916631569e-05,-0.0006816545763455306,-1.1428525287671792e-06,4.321337626565443e-06,0.0014522760417321479
-1.075075075075075,0.9872006249999999,1.2262458333333337,0.08131333333333333,17.647624999999998,0.001614906232638047,0.0027186626555555605,0.0001002751273363988,-0.0006871570277778294,-1.1972937980034382e-06,4.403915172361125e-06,-0.00012647395840303943
-1.0710710710710711,0.9871470833333333,1.2270562500000002,0.08188787499999998,17.646541666666675,0.0016225426692706435,0.002754136344651041,0.0001020714413921323,-0.000693757984635418,-1.2255229023752346e-06,4.489178938334165e-06,0.0018588732636999339
-1.0670670670670672,0.9870927083333334,1.2278583333333333,0.08246233333333337,17.645458333333337,0.0016555799305559837,0.00278897399788888,0.00010386746180121977,-0.0007000215027778284,-1.2702089219270197e-06,4.574159914981249e-06,0.0034252065970008516
-1.063063063063063,0.9870395833333333,1.228666666666667,0.08303681250000002,17.6444375,0.001671972222221152,0.0028231440198398412,0.00010566418887018534,-0.0007076886250000775,-1.3143169458333866e-06,4.660005996481341e-06,0.003200308593875434
-1.059059059059059,0.9869860416666665,1.229483333333333,0.08361577083333332,17.643375000000002,0.0016769830555563026,0.002857265367947482,0.00010748406199710292,-0.0007149674767360226,-1.3509816611458774e-06,4.747712438985555e-06,0.004443609374845892
-1.055055055055055,0.9869318749999999,1.2303208333333335,0.08421147916666667,17.642333333333337,0.0016939803993047953,0.0028930767765620678,0.00010939593830528635,-0.0007169288912326627,-1.403011037760739e-06,4.832685118808597e-06,0.002449555555472216
-1.0510510510510511,0.9868783333333334,1.231158333333333,0.0848072708333333,17.641270833333333,0.0017137415972230396,0.0029281393138016563,0.00011130727082955633,-0.0007201365470485277,-1.439985824305507e-06,4.919534967157993e-06,0.0020217183159161323
-1.0470470470470472,0.9868239583333333,1.2319958333333334,0.08540304166666664,17.64020833333333,0.00172584998263825,0.0029625288074149325,0.0001132194136380569,-0.0007234831539930237,-1.4950793203126388e-06,5.008116762161462e-06,0.0022166232640188355
-1.043043043043043,0.9867718750000001,1.2328333333333334,0.08599866666666667,17.639166666666664,0.0017282222222212429,0.002996166831555554,0.00011513092895185868,-0.0007270228888889285,-1.5504287569445367e-06,5.0969886196111054e-06,0.001257638888944257
-1.039039039039039,0.9867185416666667,1.233670833333333,0.08659449999999998,17.638083333333338,0.001750024982639875,0.0030291217364166716,0.00011704231737922655,-0.0007330673104166407,-1.5852826236110098e-06,5.188428893166677e-06,0.0015579930553712984
-1.035035035035035,0.9866643749999997,1.234485416666667,0.08719514583333333,17.637000000000004,0.001781172703992251,0.0030673398764370675,0.00011908361882130451,-0.00073988593537333,-1.625368815407941e-06,5.290126161904089e-06,0.0010226666665289486
-1.031031031031031,0.9866120833333335,1.2353562499999995,0.0878224375,17.635958333333324,0.0017761855859388387,0.003114636138225259,0.00012144294133990802,-0.000747830389192683,-1.6710564861981819e-06,5.40350059919529e-06,-0.00015133506917663908
-1.0270270270270272,0.9865581250000001,1.236245833333333,0.08844127083333332,17.634812499999995,0.0018108228993061193,0.0031607874467183186,0.00012384222167988496,-0.0007520275624130907,-1.7357966364584054e-06,5.51960015755729e-06,0.0006797565106353431
-1.023023023023023,0.9865047916666666,1.2371312500000002,0.08906016666666666,17.633666666666667,0.001847936940103212,0.0032061825466388905,0.00012624204100023127,-0.0007603653135416638,-1.7982868470052588e-06,5.637138754565971e-06,0.001508222222241784
-1.019019019019019,0.9864504166666666,1.2380270833333333,0.08967895833333334,17.632562500000002,0.0018597742664934191,0.0032507469322482635,0.00012864154511454628,-0.0007687292217881947,-1.8627058882811346e-06,5.757149434036455e-06,0.0012813502603989946
-1.015015015015015,0.9863972916666667,1.2389249999999998,0.0902978125,17.63145833333333,0.0018669277083336322,0.00329447172438151,0.0001310414423562509,-0.0007782590182291993,-1.9130718661459113e-06,5.878709468053372e-06,0.0008437065972088931
-1.011011011011011,0.9863427083333337,1.2398166666666663,0.09091633333333334,17.630333333333333,0.0018858830555559258,0.003337782833222225,0.00013344331587671591,-0.0007893770055555221,-1.9661569861112615e-06,6.000262493611104e-06,0.0007215555556285835
-1.007007007007007,0.9862897916666665,1.2407020833333335,0.09153249999999997,17.629249999999995,0.0019166737456586258,0.003380634777083339,0.00013585460316222674,-0.0008012301093750368,-2.0329662277346446e-06,6.125856106093716e-06,-0.0004555625000079999
-1.003003003003003,0.986236041666667,1.2415958333333335,0.09214891666666668,17.628062500000002,0.001916869982638847,0.003422681323826388,0.00013826584621319827,-0.0008156693128472253,-2.0881171777775876e-06,6.253452845777787e-06,0.0018291627603730376
-0.9989989989989989,0.9861814583333336,1.2425354166666667,0.09277191666666668,17.62691666666667,0.0019453216623259717,0.003464829811326387,0.0001407293582294393,-0.000827183797048589,-2.1385196733074323e-06,6.383539939848946e-06,0.0016004930554345265
-0.994994994994995,0.98612625,1.2435354166666668,0.09342479166666669,17.625687499999994,0.001988417495659478,0.003517808302039925,0.00014354786754744125,-0.0008345372322048766,-2.1993989665363374e-06,6.53437282446614e-06,0.0028484856773047795
-0.9909909909909911,0.9860702083333335,1.24454375,0.09407779166666667,17.624541666666662,0.0019900210026038145,0.003569973281789929,0.00014636566481343819,-0.0008445526325521341,-2.252572225000001e-06,6.686928766277791e-06,0.0007393732639116024
-0.986986986986987,0.9860158333333336,1.2455520833333333,0.09473072916666665,17.62329166666667,0.0019979243706595984,0.0036212972848849844,0.0001491832291665671,-0.0008560154025607086,-2.2987787615021858e-06,6.84186200040149e-06,0.002924164930391271
-0.982982982982983,0.9859583333333334,1.2465541666666669,0.0953835833333333,17.622125,0.0020214595659717727,0.003671847030493067,0.00015200020644058797,-0.0008685115690971884,-2.3507563019962647e-06,6.9977051185954515e-06,0.0017521510416713681
-0.9789789789789789,0.9859039583333337,1.2475604166666667,0.0960365416666667,17.620937499999997,0.0020346734331591065,0.0037214201647065882,0.0001548175758066554,-0.0008832629368924483,-2.397614821050606e-06,7.155536751301203e-06,0.0017282877605566682
-0.974974974974975,0.9858470833333333,1.2485687499999998,0.09669697916666666,17.61972916666667,0.0020594098567709995,0.003771610886707898,0.00015769794122356284,-0.0008951180735676523,-2.4443837582034272e-06,7.316831148387571e-06,0.0009774266492286188
-0.9709709709709711,0.9857889583333334,1.2496125000000002,0.09740256250000005,17.61837500000001,0.0021102665104157925,0.0038293449851002515,0.00016095498808394265,-0.0008917096320313483,-2.5044571328125048e-06,7.494177289440068e-06,0.0039040260411979943
-0.9669669669669669,0.9857297916666669,1.2506770833333334,0.09810831249999996,17.617125000000005,0.0021089165581595903,0.0038860715184023484,0.0001642139259648385,-0.0008907764615884994,-2.5836551323787192e-06,7.67222294352864e-06,0.002115067708132301
-0.962962962962963,0.9856706249999997,1.2517270833333332,0.09881389583333333,17.615854166666665,0.0021459755164932037,0.003941897323572481,0.00016747087945303112,-0.000890321290928836,-2.6334630646702404e-06,7.854111498598108e-06,0.0020986453993145915
-0.9589589589589589,0.9856112499999999,1.2527812500000002,0.09951966666666667,17.6145625,0.00216830631510323,0.003996606779888888,0.00017072780728557283,-0.0008924140729167085,-2.693985097656311e-06,8.03741391381945e-06,0.0013546002603561647
-0.954954954954955,0.9855525000000003,1.2538333333333334,0.10022510416666665,17.613250000000004,0.002199888888889001,0.004050490994780824,0.00017398631339179927,-0.0008951597743055567,-2.745391527777896e-06,8.223189233246508e-06,0.0030077708331646136
-0.9509509509509511,0.9854931249999996,1.254891666666667,0.1009310625,17.611979166666657,0.0022010715972218264,0.0041031497892877605,0.00017724418967772273,-0.0009002575723958406,-2.8065175880209285e-06,8.410818594769522e-06,0.002564832899679459
-0.9469469469469469,0.9854343750000002,1.2559375,0.10163735416666665,17.610729166666665,0.002237662760416592,0.004154869071332903,0.0001805010192518744,-0.0009062061653645759,-2.8539372330729445e-06,8.600494974577688e-06,0.0001348849826854348
-0.942942942942943,0.9853752083333333,1.257,0.10234270833333332,17.609375,0.0022260000000002833,0.00420567838433159,0.00018375909377478617,-0.0009152010416666467,-2.901585562500098e-06,8.793305431879341e-06,0.0030371093749863576
-0.9389389389389389,0.98531625,1.2580437500000001,0.10302520833333334,17.608124999999998,0.0022550897526043556,0.004254764781206595,0.00018698174687303444,-0.0009256361028646409,-2.9425077917966753e-06,8.991088871948792e-06,0.001433984375125874
-0.934934934934935,0.9852554166666666,1.2591229166666666,0.10369729166666664,17.606791666666663,0.0022740640581593308,0.004300580034331602,0.00019027168209988392,-0.0009368030004339722,-3.0158491084630363e-06,9.19993267279949e-06,0.0017205399307158586
-0.930930930930931,0.9851931249999999,1.2602270833333336,0.10441604166666667,17.60533333333333,0.0023110317664922775,0.004364706909331601,0.00019434867900593736,-0.0009354236427951135,-3.086873642621192e-06,9.444573798793447e-06,0.004113222222372315
-0.9269269269269269,0.9851279166666668,1.2613250000000005,0.10514416666666666,17.6039375,0.002357161041665279,0.004432600049305558,0.00019857274901753392,-0.0009309660208333681,-3.1333387718749074e-06,9.697381345104155e-06,0.0034678294269383514
-0.922922922922923,0.985065416666667,1.2624374999999999,0.10587166666666666,17.602562499999994,0.002364058593750551,0.00449962769722222,0.0002027968099987431,-0.000929903854166636,-3.1859495546877927e-06,9.952627872708316e-06,0.002293433593933969
-0.9189189189189189,0.9850037499999997,1.2635145833333332,0.10660458333333332,17.6011875,0.002414231037327186,0.0045715669789930646,0.00020718357235679987,-0.0009312373585069478,-3.209254319357717e-06,1.0222730841892318e-05,0.0027819231770536135
-0.914914914914915,0.9849399999999996,1.2646041666666663,0.10733666666666665,17.599812500000002,0.0024429683159736815,0.004642360822222229,0.0002115672017353164,-0.0009338125694443866,-3.249118232204662e-06,1.0493474520347226e-05,0.0024332981769248363
-0.910910910910911,0.9848779166666666,1.2657020833333334,0.10806916666666667,17.598395833333335,0.0024419862456588337,0.004712117715972224,0.0002159508222692513,-0.0009402443940972616,-3.2749550233073603e-06,1.0767912752031282e-05,0.003547426649333829
-0.9069069069069069,0.9848152083333331,1.2667770833333332,0.10880208333333335,17.59702083333333,0.0024924878081598045,0.0047806691623263845,0.000220332975976751,-0.0009473607855902677,-3.2980732544268855e-06,1.10459904882812e-05,0.003816124566014878
-0.902902902902903,0.9847531250000001,1.26786875,0.10953500000000001,17.595645833333336,0.002508832773437497,0.004848062941666665,0.000224716162738713,-0.0009568368645833658,-3.312398459895963e-06,1.1326456442083328e-05,0.002831041232525422
-0.8988988988988988,0.984690416666667,1.2689562500000005,0.11026708333333335,17.59427083333333,0.002527118919269933,0.004914711999826387,0.00022909913298223172,-0.0009659795651042469,-3.3263930199216017e-06,1.160976840832467e-05,0.002050509982780113
-0.8948948948948949,0.9846277083333334,1.2700500000000001,0.11099895833333334,17.592916666666667,0.002535497499999151,0.004980272915581601,0.00023348251120248694,-0.0009777686979166589,-3.3293479218749665e-06,1.189694605479601e-05,0.0017831597222084383
-0.8908908908908908,0.9845622916666664,1.2710541666666664,0.11179104166666666,17.591375,0.0025838053993065824,0.0050674505030816,0.0002389754588474859,-0.0009770526397568924,-3.42923981796871e-06,1.2261851860039058e-05,0.00519227604166872
-0.8868868868868869,0.9844979166666663,1.2720208333333334,0.11261104166666665,17.589999999999993,0.0026338328993054105,0.005165357461414943,0.00024503422866209277,-0.0009679660633681031,-3.5877193480900784e-06,1.2668287667178813e-05,0.002316666666843048
-0.882882882882883,0.9844285416666666,1.273020833333333,0.11340729166666669,17.588354166666658,0.0026512912326392968,0.005253807030164924,0.0002509144489689969,-0.000964636610242986,-3.7734709700522906e-06,1.3073396628190095e-05,0.005422707899583656
-0.8788788788788788,0.9843597916666668,1.2740229166666663,0.11419229166666667,17.58695833333333,0.0027010244748273404,0.005337370523914928,0.00025671382907094134,-0.0009623464900173628,-3.985267557682481e-06,1.3476908689856797e-05,0.001813248263999867
-0.8748748748748749,0.9842922916666667,1.2750208333333333,0.11497645833333331,17.585354166666665,0.0027447912326392654,0.0054198723624566,0.0002625129907336823,-0.0009592547178818855,-4.179089581162978e-06,1.3885741200672736e-05,0.004902166232682248
-0.8708708708708708,0.9842235416666667,1.276022916666667,0.11576145833333333,17.583875,0.002790516141492061,0.005500909764539933,0.00026831214463642994,-0.0009603153667535336,-4.381051342452409e-06,1.4298387390753024e-05,0.0025483177084311137
-0.8668668668668669,0.984155625,1.2770354166666664,0.11654666666666665,17.582312499999997,0.0027951279123263895,0.005580874488888898,0.00027411149719983903,-0.0009638043611110425,-4.5752364361548235e-06,1.471270204527775e-05,0.003745485677200122
-0.862862862862863,0.9840877083333336,1.27803125,0.11733083333333331,17.580729166666664,0.002842374023437566,0.00565966304930556,0.0002799114658593929,-0.0009662215885416214,-4.759689943359402e-06,1.51316971588021e-05,0.005461968316069488
-0.8588588588588588,0.9840189583333333,1.2790750000000002,0.11810687500000001,17.579270833333336,0.0028692277083335327,0.005746328577734374,0.00028590454694719773,-0.0009696344739583695,-4.889437731718304e-06,1.554302851922788e-05,0.002778634982632866
-0.8548548548548549,0.9839462500000001,1.28030625,0.11884500000000005,17.5775625,0.0029200728776044294,0.0058746576416666575,0.00029280843332615017,-0.0009713296145834049,-4.730146282031129e-06,1.5915267382708323e-05,0.0057548919270971055
-0.8508508508508508,0.98387375,1.2815395833333332,0.1195835416666667,17.576000000000004,0.0029583796831607057,0.006001693229123252,0.0002997116837324473,-0.0009747921610243349,-4.571328217665199e-06,1.629148950536028e-05,0.0027656666664483964
-0.8468468468468469,0.9838016666666668,1.28278125,0.12032062499999997,17.57433333333334,0.002974347981770986,0.006127988866276048,0.00030661513236149404,-0.0009810834049477912,-4.402328059245015e-06,1.6668950690585903e-05,0.0036412222219723844
-0.8428428428428429,0.9837285416666663,1.284025,0.1210591666666667,17.572708333333335,0.0029777160416673,0.006252865665972211,0.0003135183615731909,-0.0009900798125000165,-4.228030893750395e-06,1.7051190290347244e-05,0.003255164930465071
-0.8388388388388388,0.9836558333333331,1.28525625,0.12179604166666667,17.571145833333336,0.00301012183593774,0.006377036734331602,0.00032042178855269286,-0.0009974571106771413,-4.04650608749981e-06,1.743750832763889e-05,0.0027507703991886956
-0.8348348348348349,0.9835841666666664,1.286489583333333,0.1225347916666667,17.56945833333334,0.0030424686414929347,0.0064996831645399225,0.00032732520419402416,-0.001010566408420177,-3.853301473155269e-06,1.7826536632818177e-05,0.0037172065968889
-0.8308308308308308,0.9835116666666668,1.287725,0.12327270833333333,17.567791666666672,0.0030622410416665247,0.00662152688016493,0.0003342292354924444,-0.0010230150052083498,-3.6661235307292403e-06,1.8219625766584247e-05,0.006029289930268078
-0.8268268268268268,0.9834377083333335,1.2889125000000001,0.1240077083333333,17.566166666666664,0.003094150677082963,0.006729713273914941,0.0003410719067122071,-0.0010336270338540954,-3.513547656406422e-06,1.8711670999264785e-05,0.004580305555634823
-0.8228228228228229,0.9833627083333335,1.2900875,0.12474750000000003,17.56454166666666,0.00313674234374961,0.006825019577083322,0.0003481970731116047,-0.0010470654062500195,-3.4515745549481923e-06,1.9262856724635407e-05,0.002917706597486358
-0.8188188188188188,0.9832899999999999,1.2913229166666667,0.12554645833333342,17.562770833333335,0.00315595822482706,0.0069304617999565755,0.0003568584034513896,-0.0010622687521703034,-3.634899927517732e-06,1.9719170989782946e-05,0.005747322482648087
-0.8148148148148149,0.9832083333333332,1.2922520833333333,0.12651854166666668,17.560916666666667,0.003240803120659441,0.00703749611453993,0.000367126320884277,-0.0010480157157118086,-4.012693140624665e-06,2.074746540260418e-05,0.007539159722114164
-0.8108108108108107,0.9831252083333334,1.2931916666666665,0.12749166666666675,17.55920833333333,0.0032948965972225963,0.00714256243055553,0.00037739523203560697,-0.001038035902777873,-4.395050065989482e-06,2.1786586117135482e-05,0.004827706597325232
-0.8068068068068068,0.9830439583333336,1.2941187499999995,0.12846416666666663,17.55754166666667,0.0033629108984385425,0.0072457495493055725,0.00038766242923348636,-0.0010280951197916,-4.764794766666714e-06,2.283393004888887e-05,0.002313956597163269
-0.8028028028028029,0.9829608333333333,1.2950562500000005,0.12943625,17.55570833333333,0.003420976002602716,0.007347173852604166,0.0003979306181032288,-0.001019724539062572,-5.1151259623698556e-06,2.3892717003880226e-05,0.004813248264042613
-0.7987987987987988,0.9828791666666669,1.2959791666666667,0.13040958333333333,17.553875,0.0035067495659721892,0.007446403074826399,0.00040819876148660703,-0.0010131031336805818,-5.471124123697651e-06,2.495947150356774e-05,0.005847484374839951
-0.7947947947947949,0.982796458333333,1.2969229166666665,0.13138145833333334,17.552104166666663,0.0035326148914935906,0.0075441415728732565,0.00041846643814069326,-0.0010091241375868032,-5.80916447013899e-06,2.6037044771597208e-05,0.004889322482767966
-0.7907907907907907,0.9827145833333334,1.2978562499999997,0.13235374999999996,17.550354166666672,0.003581654335938378,0.007639839027604178,0.00042873510944381465,-0.0010073916484373835,-6.138237047135381e-06,2.7121859783385397e-05,0.005068624565808477
-0.7867867867867868,0.9826318749999999,1.298789583333333,0.1333266666666667,17.548562500000003,0.003635201558160661,0.007733562455555544,0.0004390018572066072,-0.0010078691805555373,-6.4614589304685835e-06,2.8218530372500055e-05,0.005662516927088745
-0.7827827827827827,0.9825306249999999,1.2997395833333334,0.13429500000000003,17.5465625,0.0037207655164930298,0.007833852974999996,0.00045037542038535113,-0.0009574856770833418,-6.965103396266916e-06,2.9830184003958362e-05,0.003977766926936965
-0.7787787787787788,0.9824237499999996,1.3006937499999998,0.13526416666666666,17.544395833333336,0.0038124353776050057,0.007933792715972214,0.00046202724554229055,-0.0008997561822915723,-7.524637597656195e-06,3.1582326349826405e-05,0.005841509982474236
-0.7747747747747749,0.9823185416666665,1.3016458333333334,0.136231875,17.542208333333335,0.003911874565971862,0.0080322720673177,0.0004736789402702531,-0.0008410691276042048,-8.05220298003489e-06,3.3352825799036413e-05,0.0075934565971920165
-0.7707707707707707,0.9822114583333333,1.3026083333333331,0.13719979166666665,17.540145833333337,0.003978196597222761,0.008128946333289932,0.00048533134208496884,-0.0007863419565971863,-8.566227149479157e-06,3.5136901505716144e-05,0.0062008120657424115
-0.7667667667667668,0.9821058333333333,1.3035604166666672,0.13816812500000003,17.53795833333333,0.0040677400998248014,0.008223402567317694,0.0004969819488884978,-0.0007319569283855409,-9.082005914496722e-06,3.693688753815101e-05,0.007517498264007827
-0.7627627627627627,0.9820145833333335,1.3053791666666665,0.1390345833333333,17.535854166666663,0.004135231232639258,0.008478905470659732,0.000513205951255525,-0.0007645151961805374,-8.950194682378373e-06,3.768142351099825e-05,0.007568645399430807
-0.7587587587587588,0.9819235416666668,1.3072187499999997,0.1398975,17.533791666666662,0.004224972981771824,0.008738501993749991,0.0005295906815423555,-0.0008039267447916276,-8.82151728580729e-06,3.838457353963544e-05,0.004483123264037658
-0.7547547547547548,0.9818318750000005,1.30906875,0.1407604166666667,17.5316875,0.004270257773437702,0.008996609266493052,0.0005459747803176515,-0.000846312695312601,-8.698091452864667e-06,3.908494514887154e-05,0.0026417356770025435
-0.7507507507507507,0.9817406250000001,1.3109145833333333,0.14162375000000005,17.52947916666666,0.004321705203992998,0.009253150935937482,0.0005623590788184761,-0.000892264221354272,-8.570998019314063e-06,3.97844178003906e-05,0.006318478732850963
-0.7467467467467468,0.9816502083333335,1.3127583333333335,0.14248645833333337,17.527333333333335,0.004382224930555179,0.009508380024956582,0.0005787437889427084,-0.0009396605642361944,-8.456613541666747e-06,4.047958111979171e-05,0.0059195555555788815
-0.7427427427427427,0.9815595833333335,1.3145937499999998,0.14335,17.52518750000001,0.004439105794271869,0.009761777500000002,0.0005951274519131468,-0.0009909723958333172,-8.34645739778648e-06,4.117147066354167e-05,0.006761423176840253
-0.7387387387387387,0.9814668749999998,1.3164458333333335,0.14421166666666668,17.523062499999998,0.004464117899304565,0.010014453530555564,0.0006115113166463395,-0.0010462227013889602,-8.245695573264175e-06,4.185995105680555e-05,0.005822287760565814
-0.7347347347347348,0.9813770833333334,1.3182833333333335,0.145075625,17.520895833333345,0.004501969722221055,0.010264875530859374,0.0006278960076307491,-0.0011043201770833955,-8.151803218055568e-06,4.2545982521822955e-05,0.008000864148925757
-0.7307307307307307,0.9812881250000002,1.3204854166666664,0.14583291666666667,17.51875,0.004493264370660333,0.010459072916493051,0.0006426188101597071,-0.0012294063949652712,-1.0202567693792997e-05,4.360889573355041e-05,0.007565104166701531
-0.7267267267267268,0.98119875,1.3227145833333334,0.14657916666666665,17.516625,0.0044761310373260255,0.010646964565972215,0.0006571724207790463,-0.0013632346961805486,-1.247994803563364e-05,4.470970457352428e-05,0.008473609375016622
-0.7227227227227226,0.9811091666666666,1.3249416666666667,0.14732645833333333,17.5145625,0.0044670799305557285,0.010833373008289932,0.000671726239132552,-0.0015012549149305554,-1.47529375121528e-05,4.580858186488716e-05,0.006142100260319694
-0.7187187187187187,0.9810054166666666,1.3270166666666665,0.1481795833333334,17.5121875,0.004547599722222406,0.011033748583159711,0.0006903260351599465,-0.0015717767430555585,-1.2453928659374928e-05,4.854102614471351e-05,0.008080631510324565
-0.7147147147147148,0.9808660416666665,1.3287104166666666,0.14929166666666668,17.509333333333334,0.00494112864149332,0.011267706597222229,0.0007186942960392851,-0.0014751842881944865,9.578578183597186e-07,5.5254439934895835e-05,0.009079555555558727
-0.7107107107107107,0.9807268750000002,1.3304187499999998,0.15040374999999997,17.5065,0.005283866315105135,0.011499420319270846,0.0007470653758382216,-0.001386844070312393,1.4444688653515844e-05,6.201535582736983e-05,0.008707750000155556
-0.7067067067067068,0.9805875,1.3321166666666668,0.15151562500000001,17.503645833333334,0.005656853055555189,0.011728557047526022,0.0007754286456543532,-0.001298989322916666,2.80031958100693e-05,6.882401522233071e-05,0.00925754123261413
-0.7027027027027026,0.9804477083333335,1.3338229166666666,0.15262729166666672,17.50083333333333,0.005987260308159659,0.011955326505164912,0.0008037949415766266,-0.0012154876671007508,4.163961953776061e-05,7.568143160065109e-05,0.00833263888904412
-0.6986986986986987,0.9803079166666667,1.3355291666666662,0.1537395833333333,17.498000000000005,0.006326428315973853,0.012179411349826412,0.0008321632224205632,-0.0011384892795138768,5.5342815379861015e-05,8.25860421857638e-05,0.008954333333178965
-0.6946946946946948,0.980168125,1.3372312499999996,0.1548527083333333,17.495124999999998,0.006660500690105264,0.012400659555164936,0.0008605213997113305,-0.0010640890638020373,6.913211784615917e-05,8.954073773249352e-05,0.009142901041741425
-0.6906906906906907,0.9800281250000001,1.33893125,0.1559633333333333,17.492291666666663,0.007011024440103819,0.012620459488888906,0.000888891354451031,-0.0009900141874999158,8.29864213798175e-05,9.654137654701383e-05,0.009315581597320488
-0.6866866866866868,0.979888125,1.3406270833333334,0.15707583333333333,17.489416666666664,0.00734402343315943,0.012837015915972222,0.0009172526684348914,-0.0009230329704860984,9.692372069878478e-05,0.00010359258603993057,0.010929659722251017
-0.6826826826826826,0.9797489583333334,1.3423270833333332,0.15818791666666665,17.486541666666668,0.007664251349827511,0.013051270520659717,0.0009456132592345092,-0.0008584664644096518,0.00011092269946697003,0.00011069030709771698,0.01231887326383685
-0.6786786786786787,0.9796087499999997,1.3440354166666664,0.15929979166666666,17.48370833333333,0.007970882078994102,0.013263138874956601,0.0009739739556341194,-0.0007981035342881915,0.00012499786941015597,0.00011783630851940104,0.010776248264050992
-0.6746746746746748,0.9794268750000001,1.3443374999999997,0.160326875,17.480437500000004,0.009015019427084159,0.01350758481940103,0.0010153804638509745,-0.00048676365364583307,0.0001505312629374996,0.00012517985144687503,0.009096475260207626
-0.6706706706706707,0.9791454166666668,1.3416395833333332,0.16139000000000003,17.475583333333333,0.011528228433160814,0.013865830399999994,0.0010869382004964191,0.0002838293124999558,0.00019097874576822914,0.0001307851046875,0.01211215972222135
-0.6666666666666667,0.9788906250000003,1.3397875000000001,0.16260604166666667,17.471354166666664,0.013444454843749565,0.014242296046831575,0.0011511086472111068,0.0009832912838541874,0.00023046867377604196,0.0001364247137929688,0.009283582899456633
-0.6626626626626626,0.9786354166666665,1.3379354166666666,0.16382312500000004,17.466958333333327,0.01534548749565956,0.014615275381901025,0.0012152747693218353,0.001685238993489574,0.0002698477945684465,0.0001421318498351693,0.011199914930784871
-0.6586586586586587,0.9783808333333334,1.3360979166666667,0.16504020833333333,17.46258333333333,0.01720485707899333,0.014985437966623265,0.0012794294695868107,0.002389913146267353,0.0003091587316550348,0.0001479032616969965,0.012766659722217355
-0.6546546546546548,0.9781272916666666,1.3342624999999997,0.166256875,17.45835416666666,0.019045664427084663,0.015352776515234371,0.0013435927678800631,0.0030992696536458753,0.00034835763041692676,0.0001537378025035286,0.010661457899459492
-0.6506506506506506,0.9778720833333333,1.3324166666666664,0.1674745833333333,17.453874999999993,0.020913743055556155,0.01571680560399306,0.001407754017325664,0.003812823923611125,0.0003874707556944444,0.00015964074586180554,0.015789151041872174
-0.6466466466466467,0.9776172916666668,1.33058125,0.168690625,17.44968750000001,0.022747287148437545,0.016078348037109374,0.0014719147081397811,0.004531958990885404,0.00042646118320338594,0.00016559829884335944,0.011947819010174499
-0.6426426426426426,0.9773627083333335,1.3287374999999997,0.16990666666666665,17.445270833333343,0.024594156093751263,0.016436932955555553,0.0015360702141796934,0.005257182166666763,0.00046538164219611953,0.00017163181678241666,0.015025551649046065
-0.6386386386386387,0.9771077083333332,1.3268979166666666,0.17112437499999997,17.44097916666667,0.026427335412326114,0.01679211494752604,0.0016002216173852924,0.005982298321614649,0.0005041744145628032,0.00017772493066332026,0.014120707899166973
-0.6346346346346345,0.9768527083333335,1.3250541666666666,0.17234145833333328,17.436604166666665,0.028264788732639046,0.017144484239539955,0.0016643780564287965,0.006715732546006992,0.0005428877078567703,0.0001838797211264322,0.015460134982731688
-0.6306306306306306,0.9765400000000001,1.3165499999999997,0.17315520833333334,17.4331875,0.033319014166667715,0.017631898827039943,0.0017940349177236557,0.007857718802083358,0.0005561413673020828,0.00018805205774717878,0.017515256510534982
-0.6266266266266267,0.9761464583333335,1.2992104166666667,0.17343645833333332,17.431124999999998,0.04214604322482596,0.018300524087456606,0.0020108913602050215,0.009537880036892349,0.0005347907124748704,0.00018951917754121103,0.016922901041766636
-0.6226226226226226,0.9757549999999998,1.281866666666667,0.17371749999999997,17.429083333333335,0.0503886822222217,0.01896908436041668,0.0022277541416073354,0.011227327333333287,0.0005122368466722225,0.0001910061153849479,0.01580415972210858
-0.6186186186186187,0.9753627083333333,1.2645145833333336,0.17399750000000003,17.426916666666667,0.05805703520399241,0.019637932493749965,0.0024446061643853077,0.012930332119791638,0.0004884615144314241,0.00019251702460937504,0.019033826388806574
-0.6146146146146145,0.9749533333333334,1.2429791666666665,0.1741616666666667,17.425666666666668,0.06720695789930642,0.02029056803055555,0.0026821087013484328,0.015140468368055576,0.0004624645765190971,0.00019698862471180558,0.016349555555507322
-0.6106106106106106,0.9745375,1.21985625,0.17428,17.424541666666666,0.07615072933593692,0.020937794099999994,0.0029274460227886466,0.017547619416666688,0.00043510547555078124,0.00020259495869166672,0.020139373263930338
-0.6066066066066067,0.9741218749999999,1.1967374999999998,0.17439958333333339,17.42354166666667,0.08402143942708418,0.02158461866649305,0.0031727867059383468,0.019958645307291606,0.00040681182104583297,0.00020819686033763898,0.018320789930498904
-0.6026026026026026,0.9737060416666665,1.1736062499999997,0.17451875000000006,17.422520833333337,0.09083378662760455,0.02223151839843748,0.003418132843376332,0.022376829257812453,0.00037756917971875,0.0002138120650729167,0.018267812065857925
-0.5985985985985987,0.9732906249999999,1.150495833333333,0.1746379166666667,17.421458333333334,0.09653850414930654,0.02287834806232638,0.003663478182967344,0.02479772119965279,0.00034740798921874987,0.0002194244029010417,0.02070620659725364
-0.5945945945945945,0.9728756249999999,1.1273583333333332,0.17475729166666665,17.420354166666673,0.10122985493055592,0.02352509734266494,0.00390880599604922,0.027228202595486223,0.0003163152189314236,0.00022505114788856336,0.022927374565711034
-0.5905905905905906,0.9724504166666668,1.1006833333333328,0.17383145833333336,17.418645833333336,0.11080869972222351,0.024258999093706584,0.004218392199028055,0.029989319336805625,0.00026854638557638813,0.0002227947959698784,0.021402332899185694
-0.5865865865865867,0.9720064583333334,1.0663083333333334,0.1706420833333334,17.415354166666674,0.13143653826388846,0.02516769606232638,0.004667213909083111,0.03331417452430552,0.00019472458002013898,0.0002042291301971181,0.023355916232276286
-0.5825825825825826,0.9715610416666669,1.0319210416666662,0.1674508333333333,17.412104166666666,0.1497327137655824,0.02605661424930558,0.005115942050036574,0.03642354497204875,0.00013378823516779515,0.00018686711551840285,0.02404515581594069
-0.5785785785785786,0.9711170833333331,0.9975516666666664,0.16426062500000002,17.408874999999995,0.16562817233055604,0.0269249054079427,0.005564601589906128,0.039309248096875,8.581077991097938e-05,0.0001707004999202405,0.024404567708586455
-0.5745745745745745,0.9706727083333333,0.9631722916666668,0.16107020833333327,17.405645833333335,0.17917621989891452,0.02777276298745661,0.006013198781376801,0.041978304987022624,5.075825056753489e-05,0.00015573950643038199,0.02349312456590269
-0.5705705705705706,0.9702281250000001,0.9287937500000002,0.15788041666666672,17.402374999999996,0.19035571162760356,0.028600315699826382,0.006461729452822045,0.044426239085937375,2.8610912669270425e-05,0.00014196993262760406,0.024636026041832793
-0.5665665665665667,0.9697833333333336,0.894416041666667,0.15468999999999997,17.399,0.19917473607599734,0.029407483066666684,0.006910204018871061,0.04665653251458332,1.9368222511024466e-05,0.00012939696866250014,0.02854899999999816
-0.5625625625625625,0.9693391666666668,0.8600377083333334,0.15149958333333333,17.39579166666667,0.2056222235780817,0.03019423041649305,0.007358562096482539,0.048666937203211774,2.3112736516536227e-05,0.0001180379308367186,0.02747395659707763
-0.5585585585585586,0.9688941666666665,0.8256595833333334,0.14830916666666663,17.392625,0.20971229411649284,0.030960724415972234,0.007806893321692585,0.05045794857881947,3.982667194703151e-05,0.00010788192193447931,0.02534560937505148
-0.5545545545545545,0.9684372916666663,0.792250625,0.14566437499999993,17.389145833333334,0.21003228052044265,0.031864973189192736,0.008247232106345955,0.052009807866015736,7.641544293333403e-05,0.00010069991230000014,0.028232187065952985
-0.5505505505505506,0.9680754166666667,0.7609264583333335,0.1417966666666667,17.386166666666668,0.21225363334162284,0.03282087198888888,0.008656062877600262,0.053312331296527765,6.466829488281309e-05,9.237578937499997e-05,0.028291972222234563
-0.5465465465465467,0.9678291666666671,0.7317537499999998,0.13633895833333332,17.38375,0.2178547826942715,0.033759605107248264,0.009030602802242604,0.05425199763515627,-1.0248851850520706e-05,8.239558022769093e-05,0.028569270833429528
-0.5425425425425425,0.9675810416666666,0.7023058333333334,0.13109937500000002,17.381395833333336,0.2211027664659721,0.03465055804127602,0.009399000920005288,0.05492814419114583,-8.152045057222208e-05,7.37219990375e-05,0.031662218315943846
-0.5385385385385386,0.9673270833333336,0.6725720833333333,0.12608375000000002,17.37916666666667,0.22192908438732656,0.03550136715260415,0.009761126383443964,0.05535792292135418,-0.00014814819913491458,6.647456062973923e-05,0.03394097222218306
-0.5345345345345345,0.9670747916666668,0.6428400000000001,0.12106812500000003,17.3769375,0.2209856927333333,0.03630182160898436,0.010123181581374022,0.055489858191666644,-0.0002060697068166675,6.0683183148177195e-05,0.035376454427137105
-0.5305305305305306,0.9668208333333334,0.6131072916666669,0.11605320833333332,17.37477083333334,0.21827507390516487,0.03705190283553993,0.010485180118902655,0.055323390082855875,-0.00025553419712847226,5.632010904347231e-05,0.035255155815832495
-0.5265265265265264,0.9665679166666666,0.5833747916666668,0.11103808333333332,17.3725625,0.21379489411453972,0.0377516482163264,0.010847147737351197,0.05485793126835069,-0.0002964031066190969,5.3400957220972324e-05,0.0351138502604158
-0.5225225225225225,0.9663147916666665,0.5536422916666667,0.106022625,17.370354166666665,0.20754687954474849,0.03840118215477604,0.011209067837316733,0.054095265926484365,-0.0003286616521028643,5.1949986428385453e-05,0.03725445789933701
-0.5185185185185186,0.9660608333333333,0.523909375,0.10100816666666666,17.36820833333334,0.19953271678710932,0.03900022526663889,0.01157098170159389,0.05303433286510415,-0.0003523621478704422,5.193351051489592e-05,0.0359642899304049
-0.5145145145145145,0.9658085416666665,0.4941758333333333,0.09599277083333331,17.365979166666666,0.18975045408263888,0.039549221281072494,0.011932816181290313,0.05167465081279517,-0.0003675322086496524,5.3351360856310854e-05,0.037975916232596774
-0.5105105105105106,0.9655720833333331,0.46543916666666657,0.09092235416666662,17.363812499999998,0.1794067987993055,0.040050396346124575,0.01229902645597202,0.05010217524529516,-0.0003753082398675353,5.8205459786618964e-05,0.03864046484386563
-0.5065065065065064,0.9654822916666662,0.44534083333333335,0.08537387499999999,17.362020833333336,0.1783030004993056,0.0405173848008177,0.012702921432631863,0.04900740236260419,-0.00038883866646249865,8.112083201848943e-05,0.03856591623252825
-0.5025025025025025,0.9653931249999995,0.42524166666666646,0.07982570833333333,17.360187500000002,0.17639264993055576,0.04092285628908159,0.013106845833282608,0.04768976191215278,-0.0004005623039147388,0.00010452530896619809,0.03805663151030103
-0.4984984984984986,0.9653018750000001,0.4051425000000002,0.07427750000000002,17.35839583333333,0.17367476302708312,0.04126660299374999,0.013510722871078068,0.046149132122916645,-0.00041047857508547353,0.00012842856430909903,0.0379690933162351
-0.49449449449449445,0.965188333333333,0.3886268749999999,0.06898420833333332,17.35625,0.17071436036106774,0.04146738733395661,0.013996675523596009,0.04406190352440107,-0.0003851681415800779,0.00016252457390325526,0.037460937500100044
-0.49049049049049054,0.9650670833333335,0.373071875,0.06375931250000001,17.353895833333333,0.1673880010839844,0.04159077090286068,0.014504699300179178,0.04171902707024742,-0.0003494402322713544,0.00019965611529288533,0.041257739149330064
-0.4864864864864864,0.9649458333333336,0.35751770833333335,0.05853443749999999,17.351625,0.1635777548947482,0.04165969879322525,0.015012760774113003,0.03921363121308595,-0.0003125366330269103,0.0002371984767895314,0.04319319270842925
-0.4824824824824825,0.9648239583333331,0.34196270833333337,0.05330964583333333,17.349416666666674,0.159282964442665,0.04167385249445789,0.015520806939441618,0.03654560996387587,-0.00027439554624487776,0.00027515501853452235,0.041282993055347106
-0.4784784784784786,0.9647031250000002,0.326408125,0.04808475000000001,17.3471875,0.15450481926731774,0.04163358598410417,0.01602876191541865,0.0337150385780729,-0.00023504893767291736,0.00031352785864249995,0.04196083984379584
-0.47447447447447444,0.9645808333333331,0.31085354166666673,0.04285987500000001,17.344895833333336,0.14924236729995655,0.04153865611498438,0.01653683912784047,0.03072198106085938,-0.00019442033214084168,0.0003523147593053385,0.04271353081594498
-0.4704704704704705,0.9644595833333334,0.2952987500000001,0.037635104166666676,17.342645833333332,0.14349698158177082,0.04138901560103083,0.017044746256958596,0.027566504950130202,-0.00015255422491135457,0.0003915268700501129,0.042635499566074486
-0.4664664664664664,0.9643389583333334,0.27974458333333335,0.032410125,17.340374999999998,0.13726588476232643,0.04118497963081771,0.01755277532998361,0.024248213919427084,-0.00010946696772196247,0.0004311593300835675,0.0447281927084191
-0.4624624624624625,0.9642237499999999,0.264636875,0.02729493333333334,17.338062499999996,0.1309391993902344,0.04097146578099555,0.01805715213809017,0.020893795805999996,-6.489000350911505e-05,0.0004687425319833331,0.04992207942711957
-0.45845845845845856,0.9641933333333331,0.25619791666666664,0.023816345833333332,17.336937500000005,0.13006866916232634,0.041396594171147064,0.018508286687234924,0.01931521848155382,-1.4158091134982708e-05,0.00047072894931315707,0.0470564544269223
-0.4544544544544544,0.9641629166666666,0.24775916666666664,0.020337673958333337,17.335729166666667,0.12905685366597225,0.041797441517964516,0.018959299510052253,0.017677988181478293,4.0310613036458076e-05,0.0004742801342590559,0.046869259982656786
-0.4504504504504505,0.9641320833333334,0.23932208333333338,0.016859158750000002,17.3345625,0.12790139876232637,0.0421740187662423,0.01941008726341104,0.01598189767136927,9.863176073958391e-05,0.00047938600190215627,0.04731793359377434
-0.4464464464464464,0.9640897916666669,0.23182041666666672,0.013642130125,17.333041666666663,0.1271001277498264,0.04272891311898589,0.019895944180332078,0.01407589237686828,0.0002183769373064235,0.0004946321069538419,0.04774991493059133
-0.44244244244244246,0.9640439583333335,0.22446875,0.01046669333333334,17.331520833333332,0.12626607194010414,0.0432955941639993,0.020387231752989825,0.01209816276416666,0.0003507292988085938,0.0005127263977614389,0.048385603732754134
-0.43843843843843855,0.9639985416666664,0.21711750000000005,0.007291391250000005,17.33008333333333,0.12532353286041667,0.043842064780306084,0.02087849605297805,0.010073678026944794,0.00048645599946041656,0.0005322751683553528,0.0461283263889527
-0.4344344344344344,0.9639533333333333,0.20976520833333334,0.0041159479166666645,17.32860416666666,0.12427376570620655,0.044368350639413946,0.02136965447149151,0.0080026194111046,0.0006255508903567712,0.0005532845981847654,0.044060968316046
-0.4304304304304305,0.9639072916666667,0.20241354166666672,0.000940629999999999,17.326874999999998,0.12311625814995661,0.044874386048536434,0.02186062501171873,0.005884776354468749,0.0007681200111414932,0.0005757596922005417,0.05169440104180012
-0.42642642642642636,0.963862083333333,0.1950627083333332,-0.002234732916666667,17.325458333333334,0.12184949815099835,0.04536048513545784,0.02235159190673672,0.003720322713459982,0.0009139661410869363,0.0005996929006686859,0.048076873263767084
-0.42242242242242245,0.9638154166666665,0.18859854166666667,-0.005342022083333334,17.323854166666663,0.12148663174787327,0.045978921133394524,0.022826533101509464,0.0019915820328011286,0.001043514658564627,0.0005982052202574073,0.04949347873275656
-0.41841841841841854,0.9637643750000001,0.1834614583333333,-0.008347450000000001,17.32216666666667,0.12256626830620661,0.04680696591183082,0.023277743046062328,0.0009488599753645834,0.0011458759482699447,0.0005576945385591905,0.053791972222086315
-0.4144144144144144,0.9637137500000001,0.17832458333333331,-0.011352979916666667,17.32064583333334,0.12359450964565968,0.047617026513678426,0.02372878385180685,-0.0001247184826020484,0.001250067036517795,0.0005182709200208786,0.04960291623234525
-0.4104104104104105,0.9636633333333332,0.17318708333333332,-0.014358367916666668,17.31895833333333,0.12456956749982645,0.048409108104102976,0.0241798848994264,-0.0012292125349189242,0.0013561552326864588,0.0004799317965520905,0.05264058159724527
-0.40640640640640635,0.9636100000000001,0.16808875,-0.017101250624999998,17.317270833333332,0.1258261721234375,0.04936967222706093,0.024707434086051788,-0.0022278669506736975,0.0015036491090632813,0.000430505378780066,0.05150588498270281
-0.40240240240240244,0.9635562499999999,0.1629975,-0.019805762708333337,17.315583333333333,0.1270784816604167,0.05034281509687452,0.025246169163753662,-0.0032342189429484364,0.0016581914726604171,0.00037998145729671833,0.050365493055664956
-0.3983983983983985,0.9635031249999999,0.15790625,-0.022510316666666665,17.313729166666665,0.12827915787760413,0.05130124397689972,0.025785104526108108,-0.0042680976005208355,0.0018139395824934904,0.0003301042167853023,0.05582400998270032
-0.3943943943943944,0.9634485416666663,0.15281520833333337,-0.025214698895833342,17.312,0.12942938710203997,0.05224505229292581,0.02632369904585306,-0.005329562618504291,0.001970906231774305,0.000280863899785462,0.055697666666674195
-0.3903903903903905,0.9633958333333332,0.14775395833333335,-0.027910408333333334,17.310333333333336,0.13052293446349825,0.053181488273333265,0.026860644845556555,-0.006407807940050347,0.002128711682507378,0.0002308395889689755,0.05485988888881366
-0.38638638638638634,0.9633487500000001,0.14324520833333335,-0.030449306250000002,17.308770833333337,0.13152476862287324,0.054229860582227035,0.02736482122494567,-0.007320826532613277,0.002280912789955729,0.00015624877980070326,0.05541057248251491
-0.3823823823823824,0.9633018749999999,0.13873645833333334,-0.03298813958333333,17.307229166666666,0.13248532012912326,0.05526542848016384,0.02786900541788124,-0.008256794430536025,0.002433834106671007,8.206784563110205e-05,0.055651905816091585
-0.3783783783783783,0.9632539583333336,0.1341989583333333,-0.03549552291666667,17.30570833333333,0.13341793124891493,0.05629410951953906,0.028371009263535314,-0.00921492321575304,0.002593571582722657,8.142841389190272e-06,0.05516741493062227
-0.3743743743743744,0.9632045833333335,0.12943583333333333,-0.03775289583333334,17.304208333333335,0.1344130317159722,0.05735938552286413,0.02885639749561423,-0.010190266217065973,0.0028013507715345994,-6.689735918517748e-05,0.05541562326385474
-0.37037037037037046,0.9631556250000001,0.12467270833333333,-0.04001029166666666,17.302666666666667,0.13536317413016494,0.05841448906074826,0.02934171630285016,-0.011187037743376732,0.003008545431297395,-0.00014222740876177088,0.056684555555534644
-0.3663663663663663,0.9631058333333332,0.11990956250000001,-0.042267687500000005,17.301145833333333,0.13626836348772528,0.059459421760069006,0.029826880428520827,-0.01220536675065495,0.0032151318810598175,-0.00021784427701737,0.05806118706595953
-0.3623623623623624,0.9630568749999999,0.11514658333333332,-0.044524916666666664,17.29970833333333,0.13712688934665973,0.06049409429582638,0.030312079509878107,-0.013245170472631958,0.0034211478588862497,-0.00029373997164458326,0.056341581597337154
-0.3583583583583583,0.9630079166666666,0.11038339583333333,-0.04678225,17.2981875,0.13794092259096835,0.06151862941827083,0.030797436450685525,-0.014306641380276045,0.0036265398264459974,-0.0003699143673438075,0.055834214843685004
-0.35435435435435436,0.9629579166666669,0.10562070833333335,-0.049039687500000005,17.296583333333334,0.13870905763783162,0.06253306738323568,0.031282618458547407,-0.015389455969804688,0.003831373509017856,-0.000446376274823372,0.05987165972226194
-0.35035035035035045,0.9629083333333331,0.10085752083333334,-0.051297,17.295125000000002,0.1394329688246871,0.06353711779099999,0.031767898139563266,-0.0164938742538125,0.004035583559126462,-0.0005231260506352083,0.05823456770815483
-0.3463463463463463,0.9628643750000001,0.09643366666666668,-0.053280833333333326,17.293770833333333,0.14013013126655557,0.06458559029930556,0.032181871637720974,-0.01734922554527778,0.004240197813645762,-0.000599184514351215,0.05861536414931834
-0.3423423423423424,0.9628222916666664,0.09208364583333335,-0.05513102083333334,17.292458333333336,0.1407639355033746,0.06567223720854122,0.03256514013352956,-0.018137438769819877,0.004444316259913324,-0.0006755194377038972,0.05942645659712298
-0.33833833833833826,0.9627747916666666,0.08740191666666665,-0.05694000000000001,17.291145833333328,0.14121423829632643,0.0668385239,0.032955111049311474,-0.019100251531666668,0.0046455083268881585,-0.0007542993294249998,0.05919243706608768
-0.33433433433433435,0.9627270833333336,0.08272012499999999,-0.05874899999999999,17.28977083333334,0.14162071425331768,0.06799838833233332,0.03334484912625498,-0.020079962876375004,0.004844808138758646,-0.0008338289103725005,0.0613245308157957
-0.33033033033033044,0.9626808333333332,0.07800743749999997,-0.060514875,17.288437500000004,0.1420073396946836,0.06918447073706768,0.033738725987153294,-0.021072702170617186,0.005040879018042301,-0.0009125110574658502,0.060553808593681424
-0.3263263263263263,0.9626343749999998,0.07323954166666664,-0.06220460416666668,17.287145833333337,0.14239326120312326,0.07042269138713497,0.0341400635055635,-0.02207489246794358,0.0052327123209345424,-0.0009891237344782232,0.05896393706575509
-0.3223223223223224,0.962588125,0.06847177083333332,-0.06389429166666667,17.285687499999998,0.1427353665989475,0.07165529032574827,0.034541315312511686,-0.02309329470344185,0.00542236065832667,-0.00106651810365079,0.06229931901049213
-0.31831831831831825,0.9625416666666665,0.0637038333333333,-0.06558391666666667,17.28439583333333,0.1430299466186389,0.07288222904132638,0.03494243978773992,-0.02412780310331945,0.005609775766581146,-0.0011446733678964062,0.060702343316052065
-0.31431431431431434,0.96249625,0.058869312500000014,-0.06720297916666668,17.28308333333334,0.14321482071244404,0.07406432209112455,0.035309592127978455,-0.02509874431850651,0.005777262390430041,-0.0012204681906177474,0.06086382638869736
-0.3103103103103104,0.9624518749999997,0.05395381249999998,-0.06873570833333334,17.28183333333334,0.14327169445004817,0.07519381906658161,0.03563552661535378,-0.025988092313861982,0.005920755953710446,-0.0012932570186563264,0.0613616388887408
-0.3063063063063063,0.9624075000000002,0.04903829166666666,-0.07026837500000001,17.28064583333333,0.14328149595041492,0.07631879297485938,0.035961082206755625,-0.026892471431807285,0.0060616901194098655,-0.0013668117470290232,0.0592795828994781
-0.3023023023023024,0.9623633333333332,0.04412258333333332,-0.07180116666666665,17.279375,0.14324236430665974,0.07743896746530553,0.036286716628462404,-0.027812009540319437,0.006200183765161963,-0.0014411381964164237,0.061324609374935335
-0.29829829829829824,0.962319166666667,0.03920704166666666,-0.07333395833333332,17.278187500000005,0.14315426621708158,0.07855440138849827,0.036612138583444934,-0.02874645910671007,0.006336199392949397,-0.0015162581094767711,0.05923671484356419
-0.2942942942942943,0.9622754166666669,0.03429152291666667,-0.07486668749999999,17.276833333333332,0.1430190914560557,0.07966510410277736,0.036937452396218685,-0.029696019769898822,0.006469673474740002,-0.001592138019873581,0.06311330555558925
-0.2902902902902904,0.9622331249999999,0.029414933333333337,-0.07633983333333334,17.27564583333333,0.14287288669699552,0.08078733401330558,0.03726818786209858,-0.030621927225155565,0.006600169204243122,-0.0016699023630566076,0.06226937456614223
-0.2862862862862863,0.9621962499999999,0.024420137499999998,-0.0773689375,17.274604166666673,0.14263324021781443,0.08182694334345444,0.037527293952747044,-0.03128336907468777,0.006624988038417941,-0.0017043433837079427,0.06034255164905744
-0.28228228228228236,0.9621604166666665,0.0193733,-0.07837797916666668,17.273583333333335,0.1423436335804433,0.08285955904841626,0.037787037892687635,-0.031955101562877085,0.006637894413862416,-0.0017319056759909548,0.0593604930555216
-0.2782782782782782,0.9621229166666666,0.014326603124999995,-0.07938702083333331,17.272395833333338,0.14200183177623205,0.08388997175654123,0.03804673582652026,-0.03263688282591139,0.006648028086385441,-0.0017600411637816926,0.06205050998249817
-0.2742742742742743,0.9620856249999998,0.009279796458333336,-0.08039618750000001,17.2713125,0.1416101353776919,0.0849187447021315,0.03830615826456326,-0.03332896057730733,0.006655395905958958,-0.001788715708847395,0.06134786067713094
-0.2702702702702702,0.96204875,0.004233050000000001,-0.08140524999999997,17.27025,0.14116708128769745,0.08594472693910417,0.038565555725836496,-0.034031261673154165,0.006659961022047126,-0.0018179721779772921,0.06033993750003219
-0.26626626626626626,0.9620116666666668,-0.0008137933333333333,-0.08241435416666666,17.269208333333328,0.1406735044070773,0.08696891589395787,0.03882476140252208,-0.03474371408532513,0.006661839619252818,-0.0018477680569276562,0.060068539930796305
-0.26226226226226235,0.9619756249999996,-0.005860613541666667,-0.0834235625,17.26810416666667,0.14012815320891522,0.08799134255314195,0.03908373327757577,-0.03546628826008157,0.006660886231554407,-0.0018781154200000916,0.060286822482567004
-0.2582582582582582,0.961943125,-0.0107680875,-0.08428483333333332,17.2671875,0.139444464958259,0.0890230668699722,0.03925079106009411,-0.03607069062692291,0.0066286056608659055,-0.0019142089399070835,0.06048583984380684
-0.2542542542542543,0.9619135416666663,-0.01557617354166667,-0.08504125,17.266437500000006,0.13865071615113322,0.09006127746510417,0.03935216334869387,-0.03659117976820025,0.006573480868713176,-0.0019544582002257735,0.05951105859355721
-0.25025025025025016,0.9618854166666669,-0.020509635416666668,-0.08573991666666664,17.265604166666666,0.13777768818840871,0.09107547918999304,0.03944203296675196,-0.037108036098155384,0.006486903481227431,-0.00197666858550611,0.06141275998260198
-0.24624624624624625,0.9618599999999998,-0.025719913958333337,-0.08631233333333331,17.2649375,0.13677994435930926,0.09203803528122223,0.03950681660620789,-0.03760719578687631,0.006333512013383656,-0.001958411738076736,0.06005812109378894
-0.24224224224224233,0.9618343749999999,-0.030930249999999996,-0.08688416666666665,17.2643125,0.1357274863016042,0.0930003499159722,0.039571518600919266,-0.03811228649604166,0.0061771298670942705,-0.0019404557233315973,0.05788890234379096
-0.2382382382382382,0.9618104166666667,-0.036140540229166664,-0.08745693750000001,17.263541666666665,0.13462094468527733,0.09396176324978776,0.039635951479090645,-0.03862349096803846,0.006017756970176146,-0.001922883876141875,0.060129123264061946
-0.23423423423423428,0.9617852083333331,-0.041350833333333344,-0.08802908333333333,17.262812500000006,0.13346094191597224,0.09492158882082635,0.03970024027903708,-0.03914051345340278,0.00585533255201354,-0.0019056070814711453,0.06134625651020542
-0.23023023023023015,0.9617593749999999,-0.04656108979166668,-0.08860152083333332,17.262145833333342,0.1322466482507457,0.09588241633935371,0.03976430173287692,-0.03966357086719906,0.005689952691969589,-0.001888674791957656,0.060196228732252166
-0.22622622622622623,0.961741041666667,-0.051517310416666656,-0.0889866666666667,17.26152083333334,0.13114805006076616,0.0969232273222222,0.039828439043378634,-0.040000082896277794,0.005523653728610095,-0.001890607118761111,0.06052352039904463
-0.22222222222222232,0.9617254166666661,-0.056475616666666666,-0.08917485416666665,17.261104166666666,0.1300490463887864,0.09788774121768704,0.03986940467966236,-0.04012930904688923,0.005293565112895785,-0.001865909283109574,0.057824614149410536
-0.21821821821821819,0.961709375,-0.06146018749999999,-0.08933495833333338,17.260604166666663,0.12889264535246484,0.09882449438624831,0.039904686806698494,-0.040228959956138025,0.00504600010678013,-0.0018330275790777607,0.058835468316146944
-0.21421421421421427,0.9616950000000001,-0.06644658333333332,-0.08949285416666669,17.260187499999997,0.12768589322999305,0.09976325821977045,0.03994006839508326,-0.040330098558789926,0.004795513971651839,-0.001800136131137335,0.05676079817720847
-0.21021021021021014,0.9616797916666666,-0.07146147916666666,-0.08962158333333331,17.259666666666668,0.1264034653286454,0.10073886763415968,0.039979448240564056,-0.04043034507692534,0.0045370828255117445,-0.001765732609275104,0.05703155555539752
-0.20620620620620622,0.9616656250000001,-0.07647639583333334,-0.08975018750000002,17.259333333333334,0.1250721942136766,0.10171482051038147,0.040018694507835656,-0.040531916698699225,0.004275991936693439,-0.001731489638798021,0.05249622222208927
-0.2022022022022023,0.9616508333333335,-0.081491625,-0.08987920833333334,17.258708333333335,0.12368890672152608,0.10269076957603994,0.04005776701514823,-0.040634965240796864,0.004012311475775188,-0.001697252516249493,0.057403331597356555
-0.19819819819819817,0.9616356250000003,-0.08660833333333333,-0.08987400000000001,17.258354166666667,0.12231899659722222,0.10354455995733332,0.040113632795865856,-0.04073867068333334,0.0037281826509499997,-0.0016346252978813331,0.054003124566008864
-0.19419419419419426,0.9616235416666669,-0.0915908541666667,-0.08963193750000002,17.2579375,0.12105528209968709,0.1043216157799961,0.04017057908448794,-0.040764882382904946,0.0034376175756485943,-0.0015544028411661973,0.053384912760463976
-0.19019019019019012,0.9616135416666665,-0.09638077083333334,-0.08926585416666667,17.257520833333334,0.1198472053469058,0.10511062811322876,0.04021685281037797,-0.04071822016701258,0.00315372740620631,-0.0014780473112592802,0.055058020399314955
-0.1861861861861862,0.9616047916666665,-0.10117104166666668,-0.08889954166666668,17.257229166666672,0.11859358699474828,0.10590170482478994,0.04026288184905185,-0.04066805923410592,0.002867615199575391,-0.0014015384189674219,0.05304148914905227
-0.1821821821821823,0.9615954166666665,-0.10596104166666669,-0.08853364583333335,17.256875000000004,0.11729309098224826,0.10669160605545783,0.04030883412612642,-0.04061426316838107,0.0025794807116296006,-0.0013248215259338983,0.05318190104145515
-0.17817817817817816,0.9615877083333332,-0.11074279166666672,-0.08815568749999998,17.25652083333334,0.11595186742720659,0.107485866428069,0.04035966627238937,-0.04053925276837761,0.0022904635122452176,-0.0012471966007445697,0.052280395399009194
-0.17417417417417425,0.9615872916666667,-0.11546018750000003,-0.08768556250000002,17.256416666666674,0.1145968617691315,0.1083193671290586,0.040447763581826925,-0.04032298315395964,0.002010002201752865,-0.001163736816470573,0.050042159721897406
-0.1701701701701701,0.9615877083333332,-0.12017633333333333,-0.08721591666666667,17.256291666666673,0.11319681557322228,0.1091517172133264,0.04053589954279372,-0.04010241407330556,0.0017278101936687488,-0.0010800677775421874,0.048314581596912376
-0.1661661661661662,0.9615916666666667,-0.12468904166666667,-0.08660372916666668,17.256166666666676,0.11184868455491498,0.11008541909442661,0.04062859371369659,-0.03979299432788455,0.001442022718600349,-0.0010031494808814241,0.049295305555233426
-0.16216216216216228,0.9615952083333333,-0.12915156249999998,-0.08595627083333333,17.256062500000006,0.11048383223714195,0.11104214450442662,0.04072243052746663,-0.039457011684798184,0.0011540046606315114,-0.0009276836241155382,0.0505986627601942
-0.15815815815815815,0.9615987499999997,-0.13348977083333333,-0.08521743749999999,17.255958333333343,0.1092698560828641,0.11187236334593359,0.040805685891480946,-0.03905932286954556,0.0009005167874793327,-0.0008411438117216403,0.049401998263590485
-0.15415415415415423,0.9616004166666666,-0.13770225000000003,-0.0843859375,17.255770833333337,0.10821142367827083,0.11257338855224606,0.04087830645278274,-0.03859886262877605,0.0006822587416456772,-0.0007435470179261066,0.0519146141492115
-0.1501501501501501,0.9616029166666666,-0.1420031458333333,-0.08353345833333335,17.255770833333337,0.10701260657343714,0.11324611967220664,0.04095887745622269,-0.038162722199004344,0.0004685384786978213,-0.0006445238926976213,0.0464979474824645
-0.14614614614614618,0.9616064583333336,-0.14638270833333336,-0.08266206249999998,17.255708333333338,0.10568022770099827,0.11389406675657941,0.04104681790766075,-0.0377479424185026,0.0002590049027907116,-0.0005441780465739315,0.046154914930411906
-0.14214214214214227,0.9616089583333336,-0.15076354166666667,-0.08179091666666664,17.2556875,0.10430889617078994,0.1145417042841597,0.04113455673476096,-0.03732556743949653,4.837552292903571e-05,-0.0004436260894784891,0.04437390234369332
-0.13813813813813813,0.9616185416666667,-0.15478208333333332,-0.08076485416666668,17.255708333333335,0.1031193816789931,0.11519641333143713,0.041231718985823146,-0.036754202388029525,-0.00013296886712074654,-0.00033341135968463053,0.0438632482638468
-0.13413413413413422,0.961625625,-0.15876833333333334,-0.0797247708333333,17.25577083333334,0.10191803299722227,0.11585083591557249,0.041329629033975676,-0.03616226899059028,-0.0003122035734121522,-0.0002222807347783109,0.04253961414906371
-0.13013013013013008,0.9616339583333332,-0.162755,-0.078685,17.255812500000005,0.1006843516416667,0.11650387910833336,0.04142749177455253,-0.035562164674999994,-0.0004919008653395843,-0.00011103497079374924,0.041518298176981716
-0.12612612612612617,0.9616427083333333,-0.16674750000000002,-0.07764579166666666,17.255854166666676,0.09941568791041669,0.11715508936978994,0.041527358238603665,-0.0349477978959375,-0.0006725769964958344,-2.761074971529523e-07,0.04028864539901633
-0.12212212212212203,0.9616549999999999,-0.1704135416666667,-0.07640027083333333,17.255937500000005,0.09830714148328992,0.11779987361659325,0.04168509561105827,-0.03412184490366753,-0.0008178267658383246,0.00010085874012323386,0.041162662760143576
-0.11811811811811812,0.9616687499999999,-0.17399479166666665,-0.07510041666666668,17.256000000000004,0.09721497913953996,0.11845555241649308,0.041850236412737316,-0.0332640605186632,-0.0009589681184581159,0.00019858601571415057,0.042547333333175175
-0.1141141141141142,0.9616816666666667,-0.17757520833333337,-0.07380060416666667,17.256229166666667,0.09609767038537328,0.1191074291579683,0.042015294257743606,-0.032396909743355046,-0.0010998780302971356,0.0002962047544101825,0.03880494748256069
-0.11011011011011007,0.961695416666667,-0.18115770833333333,-0.07250033333333335,17.256333333333334,0.09495500971141495,0.11975557666655558,0.0421804349849027,-0.03152031299006944,-0.0012407940790677091,0.00039384626722499983,0.038959888888825844
-0.10610610610610616,0.9617070833333335,-0.18450583333333334,-0.07114377083333336,17.2564375,0.09385280579930554,0.12032960553828084,0.042337083324248716,-0.0306085178074132,-0.0013671228166543393,0.0005053621873882513,0.03932314192707054
-0.10210210210210202,0.9617181250000003,-0.18773541666666674,-0.06975727083333333,17.256541666666667,0.09276312166232636,0.12086225649921833,0.04248926330357234,-0.02967434363875869,-0.0014852243441371522,0.0006239042292468927,0.03781137326387807
-0.09809809809809811,0.9617287500000002,-0.19096333333333337,-0.06837091666666668,17.256708333333336,0.09165363032222217,0.12139208442082636,0.04264139694066064,-0.02873111523305556,-0.0016025406874222224,0.000742156795135555,0.03497583159713713
-0.0940940940940942,0.9617406250000003,-0.19417395833333337,-0.06696893750000002,17.256708333333336,0.0905314739051649,0.12191911974345443,0.04279384120074676,-0.027772499096419278,-0.0017189933480211373,0.0008587496461471274,0.03851749826372952
-0.09009009009009006,0.9617524999999999,-0.19699291666666666,-0.06541045833333332,17.256875000000004,0.08949941578315973,0.12244209694062327,0.04293003397577893,-0.026697896050920135,-0.0018268032041364591,0.0009775649858867715,0.03568190104152791
-0.08608608608608614,0.9617652083333335,-0.19972187500000002,-0.06384164583333332,17.257062500000004,0.08843283931315106,0.12293007759062452,0.04305191089989759,-0.025564646125585934,-0.001929082725283202,0.0010938164237139115,0.034627204426953995
-0.08208208208208201,0.9617775000000003,-0.2024516666666666,-0.062272895833333314,17.257208333333335,0.08735228099722225,0.1234131281111975,0.04317365704652816,-0.02442279279961805,-0.002030187623619096,0.0012093219176892924,0.033968873263745536
-0.0780780780780781,0.96179,-0.20518104166666662,-0.06070416666666669,17.2573125,0.08625511514058164,0.12388937914930555,0.04329538082978635,-0.023272413941840285,-0.002129953797367621,0.0013241468715711805,0.035998610676927
-0.07407407407407418,0.9618012500000002,-0.2075885416666667,-0.05910418749999997,17.25752083333333,0.08530616403537328,0.12430440335329822,0.043368052359226854,-0.02206262104785156,-0.0022078330807758246,0.0014468376874943614,0.03339135373278168
-0.07007007007007005,0.9618120833333332,-0.20993041666666676,-0.05749779999999998,17.25766666666667,0.08437817849149296,0.12470358632849335,0.043430565069000795,-0.020834769611416667,-0.0022802202275908007,0.0015704530279350836,0.033566222222134456
-0.06606606606606613,0.961822708333333,-0.2122222916666667,-0.05583538333333334,17.257791666666666,0.08347086558641487,0.1250936599680197,0.043508755261443495,-0.019611777798753477,-0.002351108843755599,0.0016903969636055528,0.033210123263984315
-0.062062062062061996,0.9618339583333332,-0.2144460416666667,-0.05409796041666667,17.25791666666667,0.08259581188016493,0.12547278567875678,0.04360706410843861,-0.01839738514026085,-0.0024203329491041493,0.0018060088424642505,0.03306232638874462
-0.05805805805805808,0.96184375,-0.21627604166666667,-0.05233372291666668,17.25804166666666,0.08195752796766495,0.12575909811234823,0.04364888551695157,-0.017139990021430126,-0.002471306006049264,0.001930120225495718,0.0322894982639923
-0.05405405405405417,0.9618533333333331,-0.21810708333333337,-0.050570189583333335,17.258208333333332,0.08130909186649304,0.12604078092550566,0.04369148071285025,-0.015870636782801217,-0.0025202219169870657,0.002050436005275941,0.031120123263917776
-0.05005005005005003,0.9618639583333336,-0.21993395833333337,-0.04881061958333333,17.25835416666667,0.0806395956384982,0.12632585674922447,0.04373902947279326,-0.01456218208616502,-0.0025632016203732217,0.002154469648723384,0.03129479123248302
-0.04604604604604612,0.9618747916666667,-0.22172083333333334,-0.047047159999999984,17.258500000000005,0.07997483039930552,0.12660427306926778,0.04378348873768639,-0.013242642604499998,-0.002603490124930556,0.0022573161686220014,0.031052749999787466
-0.04204204204204198,0.9618806249999999,-0.22309604166666666,-0.045244180625,17.258604166666675,0.07943094785933161,0.12688796411957237,0.043797621835804566,-0.011869781647555859,-0.0026277025228624126,0.0023581076093351877,0.030790551648919973
-0.03803803803803807,0.9618887499999995,-0.22447104166666668,-0.0434413375,17.258687500000004,0.07888387645308155,0.12716285019621107,0.04381127826467883,-0.010492018113351563,-0.0026508835644990457,0.0024575977733056094,0.030622444010248273
-0.034034034034034155,0.9618956250000003,-0.22580541666666665,-0.04155934791666666,17.2588125,0.07831216380399304,0.12743323726740816,0.043838270739327494,-0.009126366706051213,-0.002676616306817535,0.0025491706713960164,0.030474423177054177
-0.03003003003003002,0.9619033333333337,-0.22712166666666667,-0.03965807291666667,17.258958333333336,0.07774087353055553,0.12769390391920307,0.04386847543162145,-0.007760104159288195,-0.002701859820184374,0.0026378887382709957,0.030023914930382034
-0.026026026026026106,0.9619091666666666,-0.228018125,-0.03767436249999999,17.259083333333333,0.07742054717148442,0.12785355907688525,0.0439285970638528,-0.006416473122820308,-0.00271343916719375,0.0027250953991627912,0.027584159722209733
-0.02202202202202197,0.9619160416666666,-0.2288727083333333,-0.03572559166666666,17.259208333333337,0.0770851167134983,0.12802597376673328,0.04398947813899671,-0.005054266254894095,-0.0027073674974989153,0.002791086046787978,0.0268110399302941
-0.018018018018018056,0.9619225000000001,-0.22972437499999998,-0.033778374791666656,17.259312500000004,0.07674769069752607,0.12819110472976708,0.044050105252253106,-0.0036880049125313777,-0.002699881121993619,0.0028546698625651267,0.02696536067685429
-0.01401401401401392,0.9619275000000002,-0.23051291666666665,-0.0318216375,17.259500000000003,0.07644046191649304,0.12833738338681858,0.04410783588213841,-0.002326987848234375,-0.0026875780615040804,0.0029151578412994084,0.024868083333160484
-0.010010010010010006,0.9619310416666665,-0.23096666666666663,-0.029814795833333338,17.25945833333334,0.07630100305555554,0.12841316128274996,0.044151838918719315,-0.001007641510972223,-0.0026533443999527777,0.002965795651117716,0.028598039930386676
-0.006006006006006093,0.9619341666666666,-0.23142291666666667,-0.02780789041666667,17.25947916666667,0.07616020447482641,0.12848130456390797,0.04419554456627263,0.00031351040176128345,-0.0026187838585559893,0.0030149707403048518,0.0280872287325451
-0.002002002002001957,0.9619393749999999,-0.2318583333333333,-0.025815514583333334,17.259562499999998,0.07598708826388889,0.1285733508734644,0.044251157968506385,0.001654929460399304,-0.0025736703478385415,0.0030471660949897604,0.02791897526054754
0.002002002002002179,0.9619422916666664,-0.2320958333333333,-0.02383808125,17.259583333333335,0.07593075331597227,0.12864862088231838,0.044315019015321463,0.0030403902505468745,-0.002517358070797742,0.0030674768491650638,0.030116493055572846
0.006006006006006093,0.9619447916666668,-0.23215062499999997,-0.021865901250000003,17.259625,0.0760134831454427,0.12868667402919196,0.0443790991543825,0.0044566662336242195,-0.002456886293187761,0.0030860487628962905,0.029511526041744673
0.010010010010010006,0.9619479166666666,-0.23216687500000002,-0.019826283333333337,17.2598125,0.0760771046527344,0.12872462682251978,0.04446545114161095,0.0058606704223020814,-0.002402653454395339,0.003100137702632978,0.02533079817720818
0.01401401401401392,0.9619502083333334,-0.23209208333333342,-0.017758056249999998,17.25979166666667,0.07615430652065963,0.1287446514382218,0.0445568258280148,0.007248727603986976,-0.0023499507602429684,0.0031119009239897254,0.027299956597289565
0.018018018018017834,0.9619495833333334,-0.23173541666666667,-0.015698719583333333,17.259854166666667,0.07633192582899304,0.12872355020344387,0.04463329318356197,0.008604016717889755,-0.002291323577964409,0.003119978303280037,0.026392478732702784
0.022022022022022192,0.9619502083333332,-0.23134812499999993,-0.013668773749999997,17.259854166666667,0.0765656908923177,0.12872212295750465,0.04470953076724717,0.009977472946888282,-0.002227322780990886,0.003115008385606335,0.027642478732786913
0.026026026026026106,0.9619512500000001,-0.23096145833333329,-0.011638833541666666,17.2598125,0.07679761726453993,0.12871182922045607,0.044785607102239076,0.011349330115251082,-0.002163540465324436,0.0031089098273147037,0.029497464843814214
0.03003003003003002,0.9619497916666663,-0.23025895833333332,-0.009546873124999999,17.25979166666667,0.07717093710724826,0.1286192738802018,0.0448734906717143,0.012677082355563668,-0.0021038421321879818,0.003109202966827419,0.02938328993053574
0.03403403403403393,0.9619485416666667,-0.22952416666666672,-0.0074487064583333325,17.259833333333333,0.07755703191597219,0.12851014177209757,0.044962380997068216,0.013997491857406426,-0.002044928468731076,0.003109122717321681,0.027528305555563293
0.03803803803803785,0.9619483333333337,-0.22861624999999994,-0.005427072708333334,17.259937500000003,0.07801315190260419,0.12842513021515184,0.04504770461871882,0.01531350590561016,-0.001973942053921094,0.0030745605055820147,0.026015829427024073
0.042042042042042205,0.9619483333333335,-0.227694375,-0.0034112087500000007,17.259958333333334,0.07847339659335936,0.1283346136548639,0.04513258720965613,0.016625814039007557,-0.0019025304307102872,0.0030363812128500183,0.026754998263925245
0.04604604604604612,0.9619454166666669,-0.22650604166666674,-0.0013495458333333346,17.259854166666667,0.07900584642183153,0.12819505372604376,0.04520356801767603,0.017858092631910596,-0.0018278934675837247,0.0030180404448697995,0.030559145399251975
0.05005005005005003,0.9619420833333338,-0.22524145833333334,0.0007258166666666647,17.259854166666667,0.07955378544787323,0.12803551485683304,0.04527008957698935,0.019062677754482647,-0.0017526840109628045,0.003004943966937547,0.030767478732514064
0.054054054054053946,0.9619395833333336,-0.22397625,0.0028010749999999997,17.25985416666666,0.0800998477692708,0.12786632064551107,0.04533678432781303,0.02026201594113542,-0.0016781300808955731,0.002990905337642798,0.029725812066146773
0.05805805805805786,0.9619350000000001,-0.22262874999999996,0.004823757916666665,17.259895833333328,0.08069748134010413,0.12769527302622805,0.045415982214406576,0.02147779261195677,-0.0016002220359338545,0.002961046112723784,0.028079155816158163
0.06206206206206222,0.9619310416666668,-0.2209314583333333,0.006792709791666665,17.259874999999994,0.08146908238537329,0.12744969242701953,0.0454796152963323,0.02266288161364136,-0.0015204582857483936,0.00292899668184301,0.028381651041911482
0.06606606606606613,0.9619274999999998,-0.21913958333333328,0.008768860416666668,17.259812499999992,0.08227575968315975,0.1271693570869931,0.04553252930641134,0.023819577334683154,-0.001442838031840322,0.0029021579686540756,0.030330798177374163
0.07007007007007005,0.9619218750000003,-0.21734958333333332,0.010770079166666663,17.259770833333338,0.08307707529149307,0.1268675470614104,0.045588639123962875,0.024953149302675337,-0.0013702663286499141,0.0028741533653178705,0.030727447482433945
0.07407407407407396,0.9619164583333335,-0.2154685416666667,0.012763622916666668,17.259750000000004,0.08388705755203993,0.12656563159670783,0.04565163866736847,0.026070850882904072,-0.001302419645591363,0.002847212879932151,0.029779937499824882
0.07807807807807787,0.96191,-0.213280625,0.014731314583333334,17.25972916666667,0.08474804166627607,0.1262796550373135,0.04573724234709435,0.027151445648071613,-0.00124928974981931,0.0028246246099597858,0.03049909331582512
0.08208208208208223,0.96190375,-0.21109062500000006,0.01669375520833333,17.259770833333334,0.08559699803710935,0.12598569353704425,0.04582377498217539,0.028226753553857425,-0.0011961194136419265,0.0027987792064042387,0.02781078081591204
0.08608608608608614,0.9618977083333337,-0.20889208333333334,0.018644078124999998,17.259687500000002,0.08643326418732637,0.12568698168420223,0.045912302583356046,0.029300754488027353,-0.0011422201539225693,0.0027663453482455348,0.03047906901025499
0.09009009009009006,0.9618910416666666,-0.2063645833333333,0.02048208575,17.25952083333334,0.08741949207899308,0.12533527582999632,0.04596345893130708,0.030260997924929683,-0.0010778200679730906,0.002712832739336499,0.03456560373234652
0.09409409409409397,0.9618806249999999,-0.2036725,0.022322240416666663,17.2594375,0.08845813774375,0.12484817591611386,0.04597746821921807,0.03113566609459688,-0.0010400302357987026,0.002676686024628696,0.037233850260349755
0.09809809809809789,0.9618724999999998,-0.20097875,0.024164111458333335,17.2595,0.08948212538177082,0.12434942905076254,0.045990369458263465,0.03199895624908985,-0.0010033032148049471,0.0026417833241866653,0.032368083333324194
0.10210210210210224,0.961861875,-0.19828479166666665,0.026006038333333332,17.2594375,0.09049043306037328,0.12384347763687184,0.04600326485953165,0.032852268559667004,-0.0009663018215520401,0.002607013344847733,0.03390051692696261
0.10610610610610616,0.9618514583333333,-0.1955902083333333,0.02784797916666666,17.259333333333338,0.09148572040412328,0.12333074005633293,0.0460161573473377,0.03369560454687066,-0.0009290939013278648,0.002572432287726797,0.036871222221975586
0.11011011011011007,0.9618474999999999,-0.19241645833333335,0.02950875166666668,17.259333333333338,0.09267236489578992,0.12286569190840825,0.046020840428016616,0.03450294865220452,-0.0008640495078454861,0.002520189126254597,0.03791288888868394
0.11411411411411398,0.96184375,-0.1892397916666666,0.031168343749999994,17.25945833333334,0.09384246791662328,0.12239415934788182,0.04602533402316676,0.03529954087784504,-0.0007989020018059686,0.002467882710933278,0.03693137326371243
0.1181181181181179,0.9618343749999997,-0.18601187500000002,0.03282943145833333,17.25945833333334,0.09507999902565104,0.12186785343012259,0.04598947304089879,0.03598918493408191,-0.000746252731210547,0.002430255480783914,0.035681373263685146
0.12212212212212226,0.9618249999999998,-0.18276708333333333,0.03449072083333334,17.25937500000001,0.09632535991649303,0.12131809850973042,0.04593962439221801,0.03663481011543924,-0.0006972087021553822,0.002398085148473949,0.037307942707911934
0.12612612612612617,0.9618145833333333,-0.17952187500000005,0.03615217083333332,17.259229166666675,0.09755189639648434,0.12076239554403748,0.04588972301366582,0.03726958465998698,-0.0006473566760546872,0.0023662512608316495,0.03963357248238708
0.13013013013013008,0.9618062499999995,-0.17611375000000004,0.03771529375,17.259354166666668,0.09885644706093752,0.12017963995068455,0.04583055305511378,0.037881098481330734,-0.0005914348286632808,0.002319908375259427,0.035110416232669195
0.134134134134134,0.9617974999999997,-0.17251812499999997,0.03918302708333334,17.259291666666666,0.10021541321315114,0.11957239872192006,0.04574329080195645,0.03845690736424089,-0.0005341710789295575,0.0022627762872206606,0.03810116493059468
0.1381381381381379,0.9617910416666665,-0.1686672916666667,0.040584550625,17.259291666666666,0.1015307197218316,0.1189628942505668,0.04555977158912229,0.03895332790409415,-0.0004934494793381072,0.0022114452975399283,0.03914283159730303
0.14214214214214227,0.9617833333333334,-0.1648166666666667,0.041986235416666656,17.259291666666666,0.10281650805555553,0.11834819770220292,0.045376172629539954,0.03943896886725695,-0.00045169143497742923,0.002160404091308233,0.04018449826401138
0.14614614614614618,0.9617762499999997,-0.16103541666666668,0.04339407291666666,17.259333333333334,0.10404634457899309,0.11769841276903634,0.04516969922165592,0.03989342011299912,-0.0004218208876188373,0.002099352177716791,0.04166288888887948
0.1501501501501501,0.9617716666666666,-0.15726395833333331,0.044802906249999996,17.2595,0.10524388074266494,0.11703853292488707,0.044959529728824985,0.04033421571504557,-0.0003924953479044265,0.002037245871344543,0.03945141666673635
0.154154154154154,0.9617704166666668,-0.15316916666666666,0.04604993333333334,17.259625000000003,0.10661587304930553,0.11633857030666221,0.04475915487709748,0.040559867413722216,-0.0003709132279746519,0.001968709482471139,0.04159485937492491
0.15815815815815792,0.9617704166666665,-0.14893312500000003,0.04722806666666665,17.259833333333336,0.10803954927773432,0.11561805138559554,0.04456296619554993,0.04068811522304167,-0.00035212903255703103,0.0018975383124678613,0.04294497222213067
0.16216216216216228,0.9617714583333333,-0.14469833333333335,0.04840613541666667,17.260083333333338,0.10942947566388889,0.11489720022068996,0.04436669966837491,0.04080628711789932,-0.00033215096015277795,0.0018267604039896696,0.04181499305542502
0.1661661661661662,0.9617716666666668,-0.14046312500000005,0.04958425416666667,17.260229166666672,0.11078261051523436,0.11417150590540208,0.04417031486310666,0.04091448845771094,-0.0003111134493684897,0.0017561826578239151,0.04490578081589547
0.1701701701701701,0.9617720833333333,-0.13625145833333333,0.050757582416666676,17.260479166666666,0.11209179010203996,0.11344200116054867,0.04397185204480334,0.04102473212574519,-0.000292743397342665,0.0016863377967201198,0.043150603732613035
0.17417417417417402,0.9617691666666667,-0.13215166666666664,0.05184521041666667,17.26058333333333,0.11333864533055558,0.11267701165685148,0.04375653391496994,0.04120938929857986,-0.00030683359465208436,0.001618210048099643,0.044346326389074875
0.17817817817817794,0.9617679166666666,-0.12751858333333332,0.05262876875,17.26075,0.11473505257132643,0.11186173353319237,0.04354320062451912,0.04129937520024428,-0.00033611062577255187,0.0015409458530148952,0.04588443749992166
0.1821821821821823,0.9617689583333336,-0.12288645833333332,0.05341239166666666,17.26097916666667,0.11608787669162324,0.1110452205831133,0.04332975517611635,0.04138224297636285,-0.00036480106271571055,0.0014638143591746843,0.04505654123249769
0.1861861861861862,0.9617695833333334,-0.11825345833333334,0.05419597916666666,17.261166666666668,0.1173973695922066,0.11022706667549954,0.04311646815975949,0.04145771613088627,-0.0003929299608320492,0.0013867589254153996,0.04629197222220682
0.19019019019019012,0.9617697916666667,-0.11362179166666665,0.05498011666666666,17.26141666666667,0.11866446345845662,0.10940783260465306,0.042903027598689136,0.041526189361709015,-0.000420452010149178,0.0013097702126035336,0.045161326388779344
0.19419419419419404,0.9617702083333332,-0.10898999999999999,0.055763672291666656,17.261625000000002,0.11988972156666669,0.10858705868588095,0.04268966181568392,0.04158659930973542,-0.0004473460759864582,0.001232984617581058,0.04546902604153047
0.1981981981981984,0.961775625,-0.10408622916666664,0.05625700208333334,17.261895833333337,0.12121689023119753,0.10771256638326249,0.04248521082661493,0.04142410004440881,-0.0004936857695813485,0.0011584386806727251,0.04716057248248262
0.2022022022022023,0.9617822916666666,-0.09911218750000002,0.05669441041666668,17.262187500000007,0.12252823262229814,0.10682291049417322,0.042282923854618466,0.04124191953541862,-0.000544335450855533,0.001082711943594437,0.04959104817680782
0.20620620620620622,0.9617893750000001,-0.09413835416666667,0.05713205020833333,17.262541666666674,0.12379067860812457,0.10593253300565915,0.04208069710596037,0.04105542134344653,-0.0005946907134415379,0.0010070078564094155,0.049446873263605085
0.21021021021021014,0.9617966666666665,-0.08916508333333334,0.05756916027083333,17.262895833333342,0.1250037545808264,0.10504154178571107,0.04187826061552866,0.040864575639645545,-0.0006447166431486813,0.0009313548464193361,0.04909411414899978
0.21421421421421405,0.9618031250000002,-0.08420012499999997,0.05799168583333334,17.26327083333334,0.1261730472833177,0.10414129770754132,0.041679136437289065,0.04066011552946072,-0.0006937150562794543,0.0008580993956318079,0.04885513498237515
0.2182182182182184,0.9618141666666666,-0.07933612499999998,0.058259672916666665,17.2636875,0.12736140426998435,0.10312933134497634,0.041513113204786456,0.040356242526309115,-0.000735629337367982,0.0008102842164444894,0.04926056901035736
0.22222222222222232,0.9618229166666664,-0.07447137499999999,0.058527370833333335,17.264062499999998,0.12850338930560937,0.10211854686333749,0.041347111278726145,0.04004955128109323,-0.000777537422106745,0.0007624384460855567,0.05089599609380002
0.22622622622622623,0.9618337500000002,-0.06960706250000001,0.058795425000000005,17.26454166666667,0.1295979818501211,0.10110753549906941,0.04118121273945161,0.03974043098935573,-0.0008193539545696211,0.0007145697985664644,0.049351039930456864
0.23023023023023015,0.9618481249999998,-0.06438847916666668,0.05884479437500001,17.265000000000004,0.13071120708393705,0.10010574850829729,0.04097703849894101,0.039251489316681466,-0.0008704792245957417,0.0006550959480100059,0.05206666666657611
0.23423423423423406,0.9618625,-0.05913329166666664,0.05887164666666666,17.265500000000007,0.13177575381666493,0.09910450421875514,0.040768987136928156,0.038743795086570276,-0.0009225062344053385,0.0005943617720156039,0.052093083333033974
0.23823823823823842,0.9618766666666664,-0.05387791666666667,0.058898100625000005,17.266062500000004,0.13278425342899305,0.0981046595761007,0.040560811487735854,0.03823595279063203,-0.0009746295559658531,0.0005336227597309085,0.05100241276028328
0.24224224224224233,0.9619029166666667,-0.04877702083333333,0.05873888333333333,17.266791666666666,0.1337578855719579,0.0970822644180864,0.04038789792133049,0.037700253569410064,-0.0010008987858161125,0.0005063231269071112,0.05186387326392605
0.24624624624624625,0.9619264583333332,-0.043676020833333336,0.05857976874999999,17.26747916666667,0.1346796968708329,0.09605888985986319,0.04021502449675221,0.03716642703367017,-0.0010270503635354204,0.00047902792883607666,0.05374656206572581
0.25025025025025016,0.9619508333333329,-0.03857501250000001,0.05842061249999999,17.268291666666666,0.13554780174395817,0.0950362612017915,0.04004206605778916,0.03663401335744515,-0.0010529115271156173,0.00045171875434545035,0.051727914930665975
0.2542542542542541,0.9619749999999999,-0.03347396666666667,0.058261622916666665,17.269000000000002,0.13636532688893221,0.09401310412844947,0.03986933679464234,0.036103372623458405,-0.0010785177612387489,0.0004243847325545052,0.05288899999993646
0.25825825825825843,0.9619997916666666,-0.028373067291666665,0.05810238333333332,17.26970833333333,0.13713059405246256,0.09298994638431972,0.03969633503507947,0.035574209498789554,-0.001103875623184098,0.0003970672467714932,0.05404908159744082
0.26226226226226235,0.9620270833333332,-0.023119944375000003,0.05778224583333331,17.270562500000004,0.13786171817209691,0.09195992039978955,0.0395111004381677,0.03496769314286257,-0.0011213494445851682,0.00036658013278594655,0.05246260026024174
0.26626626626626626,0.9620525,-0.01785322,0.057225118750000005,17.271375000000003,0.13849084586896496,0.09096788995071507,0.039312910539744214,0.03429792346790321,-0.0011086297518833955,0.00033895132242992834,0.05335560937481887
0.2702702702702702,0.9620783333333334,-0.012606557916666669,0.05667155416666667,17.272187499999998,0.13905753303082705,0.08998141828166789,0.039113999070350486,0.033639558229829586,-0.001094345848243493,0.00031049570013387366,0.054247298177187986
0.2742742742742741,0.9621039583333334,-0.0073598788124999955,0.056117616666666655,17.2730625,0.1395695821838653,0.08899377143298635,0.03891513490123861,0.032987060524579656,-0.0010792637532707275,0.0002819537501555345,0.05193687109368739
0.27827827827827845,0.9621287500000002,-0.002113203541666667,0.05556401041666665,17.273875,0.1400255343707915,0.08800580741308323,0.03871629646966781,0.03234039723026836,-0.0010631741949705335,0.0002533030789190214,0.05386748437501865
0.28228228228228236,0.9621558333333337,0.0031335404166666675,0.055010175000000015,17.27470833333334,0.14042726425779048,0.08701704731313605,0.03851735929799992,0.03169947755997626,-0.0010461808565415047,0.00022455974842854168,0.05341033159709241
0.2862862862862863,0.9621804166666665,0.008380267083333334,0.05445625416666666,17.275500000000005,0.14077393779027864,0.08602787054880207,0.03831844867866373,0.031064412879058773,-0.0010282488838348673,0.00019572182428710067,0.0554330833331278
0.2902902902902902,0.9622064583333331,0.01339670416666667,0.05363052916666666,17.276312500000003,0.1409871949841375,0.08492551634130333,0.03813159331896248,0.03039775683311904,-0.0009729300528588712,0.000185271336244566,0.055484735676941455
0.2942942942942941,0.9622316666666667,0.018362814583333335,0.05274520416666667,17.277125,0.14113489037391141,0.08379669343741665,0.037947299938753704,0.029731657929060764,-0.0009090066614067554,0.00017876727870066504,0.05657673437502808
0.29829829829829846,0.9622574999999999,0.02332896312499999,0.05185996041666666,17.278,0.1412309678128457,0.08266669033891509,0.03776310368813282,0.029074119229108956,-0.0008445010349439824,0.00017215418502278504,0.05529933333338022
0.3023023023023024,0.9622831249999998,0.028310914583333333,0.05096301458333333,17.278895833333333,0.14128245044878848,0.0815337919779123,0.03757723416662715,0.028413169613888747,-0.0007780735586585139,0.00016413614317015282,0.05392544748258388
0.3063063063063063,0.9623214583333336,0.0336562125,0.049802099999999995,17.27995833333334,0.1413374676934881,0.08036777166892331,0.03735514385496433,0.02748232910612042,-0.0006802995375048927,0.00012618005656771233,0.05637333159688751
0.3103103103103102,0.9623587500000003,0.03900155625,0.04864111458333332,17.28114583333333,0.1413347119434114,0.07919866697209102,0.03713306794859993,0.0265638375001821,-0.00058189150916398,8.809798183982009e-05,0.05533202039941898
0.3143143143143141,0.9623966666666668,0.044347,0.047480129166666656,17.282416666666673,0.14127605192433332,0.07802713733431665,0.03691100549796158,0.025657752878512505,-0.00048289686084749964,4.9870592752982855e-05,0.05182415972205945
0.31831831831831847,0.9624389583333331,0.049255000000000014,0.04620027229166667,17.283541666666675,0.14115998664166662,0.07685090984017587,0.036683827830525824,0.024839759754940613,-0.00039022970210000007,1.3945946492373507e-05,0.05606245659691922
0.3223223223223224,0.9624808333333332,0.05415991666666667,0.044919666875000014,17.2848125,0.14099587009332643,0.07567120269450571,0.03645651854749031,0.024034883752022233,-0.00029708471653758716,-2.2093791271295048e-05,0.055673506510345305
0.3263263263263263,0.9625237500000002,0.05906485416666666,0.04363904062500001,17.286145833333325,0.1407844680022704,0.0744885091333296,0.036229286041429,0.02324259142951113,-0.0002033972674988852,-5.828327739908926e-05,0.053120562066226285
0.3303303303303302,0.9625645833333335,0.06400231249999998,0.042283056250000006,17.287374999999997,0.14037807899465235,0.07334385148749266,0.035970167829997284,0.022426890787099092,-0.00010506450713581953,-9.626142811993091e-05,0.05374894270846653
0.3343343343343341,0.96260125,0.068996125,0.040796575,17.28854166666667,0.13967182640165104,0.0722670978016027,0.03565597873822461,0.021562986078394786,5.877100076714437e-07,-0.00013716402355450926,0.05653537326367086
0.3383383383383385,0.9626400000000003,0.07398987500000001,0.03930996874999999,17.289833333333334,0.13891612339748433,0.071186101356874,0.03534172662312941,0.02071400199260026,0.00010633270080179664,-0.00017810342606257176,0.053954972222243214
0.3423423423423424,0.9626775000000003,0.07898354166666668,0.037823516666666675,17.291041666666672,0.13810910014578998,0.07010056908696638,0.035027474705076125,0.01987983552871181,0.00021221342555334202,-0.00021906426319180888,0.05466974826367732
0.3463463463463463,0.9627143750000001,0.08397727083333333,0.03633691458333333,17.29227083333333,0.13725240131671831,0.06901062863856354,0.034713305368719714,0.019060483416121047,0.0003181856205288193,-0.00026007307391690974,0.05570275998280749
0.3503503503503502,0.9627529166666667,0.08897139583333334,0.034850419375000004,17.293479166666668,0.1363465907234683,0.06791630243605329,0.03439901130097913,0.01825605954282921,0.0004242808266246093,-0.0003011000456820794,0.0555783120659612
0.35435435435435414,0.9627904166666665,0.09396474999999999,0.03336381875,17.294729166666666,0.13539020909077082,0.06681745976508384,0.03408482048539541,0.017466497945444276,0.0005304734406927085,-0.0003421710851722658,0.05546805164925672
0.3583583583583585,0.9628302083333335,0.0990681666666667,0.03175312708333333,17.29610416666667,0.1344525816866389,0.06572628058709636,0.03375075405851352,0.016598630080587155,0.0006298786186677323,-0.0003914651026475423,0.054780655815875434
0.3623623623623624,0.9628704166666666,0.10407639583333338,0.029711166666666677,17.297520833333333,0.1336274788303433,0.06468353824197223,0.0333591921069434,0.01562885219066319,0.0006800744763482078,-0.0004503079506518401,0.05348135373259311
0.3663663663663663,0.9629102083333332,0.10903112499999999,0.027652,17.29885416666667,0.13278013044790102,0.06364778356266668,0.03298449085874531,0.014680300498166663,0.0007372820808593231,-0.0005092319355616667,0.05506118706603047
0.37037037037037024,0.9629500000000002,0.11398785416666667,0.02559288020833334,17.30033333333333,0.13188072743581206,0.06260348364930854,0.03260975097676008,0.013752139169774195,0.0007954595463171825,-0.0005685362143454091,0.05263322222219813
0.37437437437437415,0.9629895833333334,0.11894312499999998,0.023533755833333333,17.301729166666664,0.1309346163485677,0.06155082900304371,0.03223486764530944,0.012844404871529687,0.000854571069386849,-0.0006282443068484215,0.05225117664940626
0.3783783783783785,0.9630293750000001,0.1238995833333333,0.021474638749999997,17.303083333333337,0.1299372265831598,0.060489673223890345,0.0318599865030987,0.01195713245664115,0.0009146114060933164,-0.0006883339531486577,0.05268215972205326
0.3823823823823824,0.9630702083333329,0.12885604166666664,0.019415574375,17.3045,0.12889320385933162,0.05942003547168881,0.03148521219989848,0.011090167189352733,0.0009756285460186193,-0.0007488266471498595,0.05177974999998014
0.38638638638638634,0.9631097916666667,0.13381104166666669,0.017356386249999998,17.305916666666665,0.1277979384614149,0.05834192252300747,0.031110398541763312,0.010243603042985156,0.0010375760186063796,-0.0008097202421291456,0.0519149930556182
0.39039039039039025,0.9631510416666668,0.13885062499999998,0.015222543937499998,17.307312500000005,0.1267755039371094,0.057309628322737546,0.0307004372865624,0.009347629843521499,0.0010747528095290371,-0.0008656156718785387,0.05110069401018791
0.39439439439439417,0.9631920833333328,0.14409833333333336,0.012903229166666669,17.30870833333333,0.12600067033055554,0.05640217334373914,0.03020336456481257,0.008300972432465277,0.00104897924107118,-0.0009085684123553606,0.05174083159744214
0.3983983983983985,0.9632339583333335,0.14934604166666668,0.010583940833333333,17.310062499999997,0.1251715931718316,0.055483959363103165,0.029706337622987817,0.007278671997974129,0.001024157509838598,-0.0009519516661942769,0.05381957942722693
0.40240240240240244,0.9632754166666665,0.15459458333333334,0.008264604166666668,17.311645833333337,0.12428759813732641,0.054554883817968323,0.02920914822631444,0.006280718212439232,0.0010003280316841136,-0.000995741845221081,0.04796020789922295
0.40640640640640635,0.9633145833333336,0.1605675,0.005679921854166666,17.31297916666667,0.12359536961041663,0.05371290515439723,0.028628825824806824,0.0049821276893477606,0.0009499910109494803,-0.0010255816296983703,0.048460707899209865
0.41041041041041026,0.9633527083333334,0.16695937500000005,0.0029415664583333327,17.314208333333337,0.12297123376627601,0.052913284686771214,0.028000157653017624,0.0035283087567623693,0.0008856078620286471,-0.001047907018284107,0.04985645659706961
0.4144144144144142,0.9633893750000001,0.17335291666666666,0.00020308854166666655,17.315583333333333,0.1222654329498264,0.052098625421710905,0.027371455134420422,0.002109532133960504,0.0008233325297835078,-0.0010711405264639607,0.045782159722250526
0.41841841841841854,0.963427083333333,0.179745625,-0.0025353604166666677,17.31683333333333,0.12147755196002605,0.05126905111422427,0.02674263484639178,0.000725743713527344,0.0007632031677805987,-0.0010952835468337042,0.04790830555555203
0.42242242242242245,0.9634631250000001,0.18629333333333334,-0.005368447083333334,17.318208333333338,0.1207750022888889,0.05044632560924679,0.026126620559260773,-0.0006513011813555551,0.0007039730801244447,-0.0011177512812575708,0.04403512326382497
0.42642642642642636,0.9634977083333337,0.19414375000000003,-0.008997902708333337,17.31925,0.1213754960026041,0.04978622524685136,0.025618661310767663,-0.002219223217735676,0.0006387588705520834,-0.001120100697223661,0.047121104166649275
0.4304304304304303,0.9635316666666668,0.2019941666666667,-0.012627316041666664,17.3204375,0.12185398163263893,0.04909975922291722,0.02511043736104109,-0.0037301535272602415,0.0005789663342638191,-0.0011250023981462243,0.04661147526036302
0.43443443443443464,0.9635647916666666,0.20984416666666672,-0.016256848749999997,17.321583333333336,0.1222087590493055,0.04838686070205295,0.02460190696490832,-0.005184074308930212,0.0005247142295664939,-0.0011324269420588929,0.046917493055502746
0.43843843843843855,0.9635985416666667,0.2176947916666667,-0.01988623395833333,17.322749999999996,0.12244022768120655,0.04764772519895443,0.024093257729083238,-0.006581016274739368,0.00047591074286914095,-0.001142388524242612,0.04587410416684179
0.44244244244244246,0.9636325,0.22554520833333333,-0.023515802083333332,17.323916666666662,0.1225476923312066,0.04688229871904416,0.02358423958555941,-0.007920977686655811,0.0004325657562574658,-0.0011548971234647835,0.04586965972231383
0.4464464464464464,0.9636666666666668,0.23339583333333339,-0.027145332291666654,17.32504166666667,0.12253284331597222,0.046090443434775016,0.023075018933928593,-0.009203863382009552,0.0003947818410286464,-0.0011699376691596632,0.045639581597072265
0.4504504504504503,0.9637122916666665,0.24166020833333335,-0.030814818750000004,17.32641666666667,0.12282805204162328,0.04538463444540465,0.02255015172289485,-0.010672776147787756,0.0003475091445534287,-0.0011757779297811835,0.04716049305534398
0.45445445445445465,0.9637868749999998,0.25100895833333325,-0.03458964375000001,17.328624999999995,0.12410825283641502,0.044946306545248095,0.02198403095820724,-0.012713877053191406,0.00026784806431662326,-0.0011536708943090561,0.04542227604179061
0.45845845845845856,0.9638620833333333,0.2603579166666667,-0.03836441458333332,17.330791666666663,0.12521375522899303,0.04447954669367813,0.021417673289595828,-0.014684395944947049,0.00019568158494716082,-0.0011345778147987123,0.04428520659729429
0.4624624624624625,0.9639370833333335,0.2721558333333333,-0.04252466666666666,17.332854166666667,0.12750078571597212,0.04413461105822223,0.020825873152849544,-0.01676410140611111,0.00014754864151701437,-0.001116104941380278,0.04924977039922851
0.4664664664664664,0.9640120833333334,0.285099375,-0.046865333333333314,17.335187499999993,0.13011417970794265,0.04382382803155555,0.020221750093083322,-0.01882201442416667,0.00011978044004876305,-0.0011008294627831946,0.04523267317728141
0.4704704704704703,0.9640872916666666,0.29804291666666666,-0.051205979166666665,17.3374375,0.13239375315815982,0.04347542686424956,0.019617195750661866,-0.020767733118394097,0.00010566570647152756,-0.0010901359788732985,0.04430260026032329
0.47447447447447466,0.9641612499999995,0.31098625,-0.05554666666666669,17.339708333333327,0.13433671897760413,0.04308923448888889,0.0190120026934295,-0.022601042099999993,0.0001052429583950265,-0.0010840057640794443,0.043056581597454624
0.4784784784784786,0.964236875,0.32392916666666677,-0.05988733333333335,17.341958333333334,0.1359451033159721,0.042665423972888895,0.018406191068323113,-0.024321933519444443,0.0001184067444461802,-0.0010824649163936112,0.04189783159716853
0.4824824824824825,0.9643110416666664,0.33687208333333324,-0.06422793750000001,17.344187499999986,0.137218657803993,0.04220383454449608,0.017799949353057253,-0.025930567552838537,0.0001452599605884547,-0.001085492345734909,0.04165996484425705
0.4864864864864864,0.9643866666666665,0.34981624999999994,-0.06856862500000001,17.34641666666667,0.13815609123593747,0.0417048019989427,0.017193129153584546,-0.027426705734843747,0.00018576407405572872,-0.0010931068026443231,0.04182882638878027
0.4904904904904903,0.9644612499999997,0.3627597916666667,-0.07290925,17.3486875,0.13875866688328983,0.0411678662644375,0.016585755040768826,-0.028810518159427093,0.00023987687468988647,-0.0011052921861565105,0.03908369401028722
0.4944944944944947,0.9645643750000001,0.37759791666666653,-0.07750114583333334,17.35104166666667,0.1409241883289933,0.040729322394520415,0.015988371822692703,-0.030628687127387137,0.0003061071283854168,-0.0011177736985546875,0.040311414930386036
0.4984984984984986,0.9647468750000003,0.3977160416666667,-0.082792625,17.35387499999999,0.147747366867665,0.04062058957894272,0.015420583498590363,-0.03379537823914063,0.00037974535642521694,-0.0011217875834724214,0.03885581770862245
0.5025025025025025,0.9649410416666667,0.4198500000000001,-0.08795083333333331,17.356541666666665,0.15525972749999992,0.04048944258263891,0.014853013562979151,-0.036730175958333326,0.00048066181312500034,-0.0011256695633993052,0.03879470659722983
0.5065065065065064,0.9651539583333335,0.44531270833333353,-0.09288918749999998,17.359062499999993,0.16410409179683141,0.04036239051225653,0.014286248146319748,-0.03939393100615884,0.0006152703719450522,-0.0011261518735335672,0.0389907877606106
0.5105105105105103,0.9653664583333336,0.4707752083333334,-0.0978283125,17.36152083333333,0.1716523698853731,0.040186433773402364,0.013719504314567399,-0.04180608496858068,0.0007540759698238717,-0.001127450849002682,0.038219353732756645
0.5145145145145147,0.96557875,0.4962381249999999,-0.10276508333333334,17.364041666666665,0.17790313996315124,0.03996223348082639,0.013152685798214818,-0.04396804773119792,0.0008971040381087216,-0.0011295559019561632,0.03776533159725659
0.5185185185185186,0.9657916666666666,0.521700625,-0.10770402083333334,17.366520833333333,0.18285866620794272,0.03968878139633291,0.012585899791361927,-0.04587712001623701,0.0010443350577998725,-0.001132496793753468,0.0381208120659835
0.5225225225225225,0.9660037500000002,0.5471629166666666,-0.11264218749999998,17.36910416666667,0.18651815929149312,0.03936669592854819,0.012019150303730979,-0.0475350804811198,0.0011957860696437468,-0.0011362368166328118,0.035678780815771916
0.5265265265265264,0.9662166666666666,0.5726258333333332,-0.1175798125,17.37154166666667,0.18887798833263908,0.03899602935913152,0.011452200142740855,-0.04894151188401043,0.0013514331223914919,-0.001140787710928711,0.037040123263807345
0.5305305305305303,0.9664291666666669,0.5980895833333334,-0.1225186041666667,17.374125,0.1899415586414931,0.038576337466384975,0.010885407404257716,-0.05009685741671001,0.0015113352285399334,-0.0011461809159091845,0.033738817708410807
0.5345345345345347,0.9666420833333335,0.6235512499999999,-0.12745710416666664,17.376583333333333,0.1897107136234376,0.038107978264114155,0.010318511219882257,-0.051000213375494804,0.001675386844001822,-0.0011523773954976865,0.03476832638892802
0.5385385385385386,0.9668583333333332,0.6491541666666667,-0.13214958333333338,17.37891666666667,0.1890332428993055,0.03759452929149305,0.00977014043028781,-0.05174871402256939,0.0018442418428637184,-0.0011596491443500877,0.03492215972221402
0.5425425425425425,0.9670993750000001,0.6754975,-0.13554541666666667,17.380520833333332,0.19150521082708338,0.03706623168732638,0.009319278192243529,-0.052792326571875034,0.0020148567824671867,-0.0011682750135648438,0.031037228732714084
0.5465465465465464,0.9673397916666668,0.7018910416666667,-0.13893479166666664,17.382020833333332,0.19260813229474816,0.03651266533120659,0.008869529451168659,-0.05364020602000866,0.0021788718616228726,-0.0011757299011293835,0.03160174956593664
0.5505505505505504,0.9676200000000005,0.7318106249999999,-0.14203020833333332,17.383666666666667,0.19317883413710912,0.035743544920789946,0.008498634000351963,-0.05304265947070316,0.0022318982748558615,-0.0011485489989325089,0.02896655555559846
0.5545545545545547,0.9678995833333334,0.7617295833333334,-0.14512500000000003,17.385187499999997,0.19196075020815995,0.03495550520833331,0.008127525165035029,-0.052259827552083304,0.002268529166459531,-0.001119673350307292,0.02921392317716709
0.5585585585585586,0.9681800000000002,0.7916491666666667,-0.14822124999999994,17.386833333333335,0.1889513885826386,0.03414779438177086,0.007756263359674347,-0.051290354288541784,0.0022888621057319644,-0.0010891288912563283,0.026776638888804882
0.5625625625625625,0.9684600000000002,0.8215683333333333,-0.15131645833333332,17.388375,0.18415276533055558,0.03332122527078993,0.007384896832028009,-0.050136314521180544,0.002292799541439929,-0.0010568714448382375,0.027331526041621146
0.5665665665665665,0.9687395833333331,0.8514879166666668,-0.15441125000000003,17.389937500000006,0.17756291110399292,0.03247568670677081,0.007013376296802565,-0.04879714476093744,0.0022804028944125006,-0.0010229147030125,0.027990412760232175
0.5705705705705704,0.96902,0.8814075,-0.15750708333333333,17.391479166666667,0.16918227727708346,0.031610643699826406,0.006641652849792665,-0.04727290878020832,0.0022515818306973975,-0.000987276292691059,0.029369062065995877
0.5745745745745747,0.9693006250000001,0.9113272916666667,-0.16060354166666665,17.393166666666666,0.159011734130165,0.030726210737456603,0.006269827053083333,-0.04556302600750864,0.0022064724394791698,-0.0009499533721875,0.02358663888890078
0.5785785785785786,0.9696995833333335,0.9428483333333334,-0.16387979166666666,17.3959375,0.15091639533055534,0.029591705549956618,0.005847506736812341,-0.04343600322673616,0.002151175977973266,-0.0009015375020208771,0.024483496093807844
0.5825825825825826,0.9702631250000001,0.9766895833333336,-0.16660624999999998,17.399729166666667,0.14797308280815957,0.028725857460937497,0.005439944394214313,-0.0414090777734375,0.0020922884916835982,-0.0008385482550690109,0.024424926649317058
0.5865865865865865,0.9708541666666667,1.010944375,-0.169094375,17.403625000000005,0.1443268873225254,0.028006259010026045,0.0050495324992415646,-0.0393712427496094,0.002000940337916274,-0.0007707852587600256,0.023211859374839605
0.5905905905905904,0.9714454166666662,1.0452000000000004,-0.1715829166666666,17.40758333333334,0.1383173766666661,0.027274073541493086,0.004658407712396569,-0.03716320216666666,0.0018687373158108355,-0.0007000582578490268,0.021667493055417708
0.5945945945945947,0.9720372916666666,1.0794552083333333,-0.17406999999999997,17.411458333333332,0.12996603653537364,0.02652990593333335,0.00426657629120937,-0.03478610688541667,0.0016956279215212685,-0.0006263510993125,0.022368706597319488
0.5985985985985987,0.9726279166666666,1.11370625,-0.1765587499999999,17.415395833333335,0.11928547204427131,0.02577277863177089,0.003874027078180147,-0.032237708299479334,0.0014818227787018218,-0.0005497065278638019,0.02044630164920136
0.6026026026026026,0.9732195833333334,1.1479708333333336,-0.17904624999999996,17.419291666666663,0.10621296581597162,0.025003815360937508,0.003480786365021623,-0.02951846051562504,0.0012270765386015615,-0.00047007138002109334,0.02056949826408072
0.6066066066066065,0.9738112500000001,1.1822125000000003,-0.18153395833333338,17.42312500000001,0.09086943817708248,0.024222401138498238,0.003086815772942668,-0.026631826950520743,0.000931477925286459,-0.0003874808676601563,0.02179856770794686
0.6106106106106104,0.9743350000000003,1.210025,-0.18285624999999997,17.426895833333333,0.07750408270833287,0.023460591835937517,0.002771244286605286,-0.02386061609375012,0.0006997607421927096,-0.00032234998041276046,0.02100994748263929
0.6146146146146148,0.9747133333333332,1.2234958333333334,-0.18158875,17.4303125,0.07287877914930507,0.022763609206770806,0.002631166855793763,-0.02169754599479165,0.0006852416519197037,-0.0003017340606571614,0.01962281901046481
0.6186186186186187,0.9750916666666666,1.23696875,-0.1803220833333333,17.433729166666662,0.06789372819010442,0.022063196262326404,0.002491081803359048,-0.019567009648437578,0.000668664459363801,-0.00028131829723252415,0.018837343316079114
0.6226226226226226,0.9754706249999997,1.2504291666666665,-0.1790541666666667,17.437250000000006,0.06257273248264017,0.02135995956597222,0.002350980832324953,-0.01747398925347221,0.0006499673498473964,-0.0002610901790296876,0.01439577083306176
0.6266266266266265,0.9758479166666664,1.2639083333333332,-0.17778625000000003,17.44047916666667,0.05683572493055622,0.020653590977604157,0.0022108639558103492,-0.015412393739583391,0.0006291923048501045,-0.00024105525330001573,0.020728103732494674
0.6306306306306304,0.9762262499999999,1.2773833333333329,-0.17651937500000003,17.444020833333333,0.05075223638889037,0.019943535249609342,0.002070749820452953,-0.013384592364583309,0.0006063865156562491,-0.00022122012671263022,0.015512166232554137
0.6346346346346348,0.9766035416666669,1.2908437499999998,-0.17525125000000005,17.447354166666667,0.04434532975260397,0.019230811873437472,0.0019306177185561197,-0.011395310924479152,0.0005814743463085936,-0.00020156868835911456,0.01795758289938476
0.6386386386386387,0.9769797916666666,1.3041187499999998,-0.17400208333333333,17.4508125,0.03778886923177205,0.018528899995659712,0.0017960898176830429,-0.009426245585937548,0.000558966466759375,-0.00018305213079548605,0.014351423177060951
0.6426426426426426,0.9773335416666664,1.3158354166666666,-0.17288812500000003,17.454062499999996,0.032977156245659334,0.017935862900651026,0.0017045824123234367,-0.007423932003906231,0.0005692993092892784,-0.00017176600848339835,0.014868912760618969
0.6466466466466465,0.9776864583333335,1.32755625,-0.17177416666666667,17.457312499999993,0.027886069752604437,0.017340364832638882,0.0016130751405938363,-0.0054467981197916515,0.0005793657634377623,-0.00016050382613475717,0.014323610677308807
0.6506506506506504,0.9780402083333334,1.3392583333333332,-0.17065916666666667,17.460541666666664,0.022557949930555266,0.01674278216597221,0.0015215653059412262,-0.003500372215277797,0.0005891163979046875,-0.00014926559544463543,0.01531803993060521
0.6546546546546548,0.9783939583333331,1.3509791666666666,-0.16954604166666665,17.463875,0.016915707899305854,0.01614209808849827,0.0014300676758025762,-0.00157495491753476,0.0005986033139765625,-0.00013805588712971362,0.012444984374951673
0.6586586586586587,0.9785787500000002,1.3519958333333335,-0.16825312499999998,17.466770833333335,0.01521768331597162,0.01585088592773438,0.0013775641664911078,-0.0010776843880208054,0.000568051406803212,-0.0001298582361632161,0.0104583224824637
0.6626626626626626,0.9787264583333334,1.350716666666667,-0.16692291666666667,17.4694375,0.014439486388887701,0.015622552391493044,0.0013334109005908648,-0.0008815177430555599,0.0005290435964826398,-0.00012236840759852435,0.013753433593706177
0.6666666666666665,0.9788750000000004,1.3494354166666669,-0.16559208333333333,17.472270833333333,0.013632389578992488,0.015390782770659733,0.001289244825373051,-0.0006825113637152491,0.0004901227694868929,-0.0001149517091434201,0.011001926649385041
0.6706706706706704,0.9790212500000001,1.3481520833333331,-0.16426124999999997,17.475062499999996,0.012850543537326509,0.01515563758177085,0.0012450809491400957,-0.00047877026822923385,0.0004512588390258262,-0.00010761161624778659,0.01114895442725583
0.6746746746746748,0.979164375,1.3469583333333335,-0.16302916666666664,17.477708333333332,0.011928248263888719,0.014842949149305572,0.0011977212045387224,-0.00022713038194435708,0.00041266999526736137,-0.0001025453206378472,0.012628081597256369
0.6786786786786787,0.9793041666666668,1.3457916666666667,-0.161833125,17.480479166666665,0.010961456597222252,0.014499581319401045,0.0011491641318852328,4.1587682291621686e-05,0.00037419581201041644,-9.834546601317707e-05,0.012431437065970385
0.6826826826826826,0.9794437500000002,1.3446187499999998,-0.16063854166666666,17.483270833333332,0.010015000481771397,0.014152904764539946,0.0011005935611258118,0.0003150950976562039,0.00033571916040679635,-9.41708647166102e-05,0.011282634982649142
0.6866866866866865,0.9795841666666667,1.3434375000000003,-0.15944291666666668,17.486020833333335,0.00909235026041566,0.013803768824826389,0.0010520252980966297,0.000587843359375062,0.0002972864667317708,-9.00205939212674e-05,0.010325416232547013
0.6906906906906904,0.9797231250000004,1.3422708333333333,-0.15824666666666662,17.48875,0.008119426649305872,0.01345188832222223,0.0010034595662836913,0.0008644684722221019,0.00025885918542751656,-8.588789596180547e-05,0.01091510416665642
0.6946946946946948,0.9798629166666665,1.3411,-0.15705104166666664,17.491541666666667,0.007165373333333225,0.01309703281141495,0.0009548865534258951,0.0011446936458333612,0.00022046820024041765,-8.17829271470617e-05,0.008678456597181139
0.6986986986986987,0.98000375,1.3399249999999998,-0.1558554166666667,17.494375,0.006215577708334141,0.012739255762326377,0.0009063210700676956,0.001427069177083351,0.00018210064535052165,-7.769980995118925e-05,0.00642669270831675
0.7027027027027026,0.9801233333333333,1.3383770833333335,-0.15445479166666667,17.496645833333336,0.005928032808159456,0.01247730066453993,0.0008750522519823096,0.0014512535776910473,0.0001633950058506083,-7.109765866733506e-05,0.01092624956589816
0.7067067067067065,0.980241875,1.3367812499999996,-0.1530247916666667,17.499166666666664,0.005745056315104247,0.0122253714687066,0.0008461734618352138,0.0014425472851562482,0.0001474945934700514,-6.42142315442274e-05,0.005832638888932706
0.7107107107107109,0.9803602083333335,1.3351895833333332,-0.15159437500000003,17.50145833333333,0.005529193224826923,0.011969437135026042,0.0008172963727825246,0.0014407720585938033,0.00013167681078203082,-5.7399389180963535e-05,0.010206206597388245
0.7147147147147148,0.9804766666666668,1.3335791666666665,-0.15016416666666668,17.503895833333328,0.005362439565972377,0.011709348049305544,0.0007884130765512337,0.001439345913194473,0.00011592819733700427,-5.0655679474067576e-05,0.007797322482815616
0.7187187187187187,0.980595,1.331975,-0.14873437499999995,17.506208333333333,0.00516551604166704,0.011445002360026053,0.000759532324877642,0.0014442191406248694,0.00010025494926354177,-4.398224861263017e-05,0.010378123263819816
0.7227227227227226,0.9807110416666663,1.3302833333333335,-0.14740354166666664,17.508687499999997,0.004983753055554985,0.011186987570789939,0.0007322736910939544,0.0014451414201388513,8.569368905798615e-05,-3.7893199780412345e-05,0.006695360677156259
0.7267267267267266,0.9808129166666665,1.328141666666667,-0.14658125,17.510937500000004,0.004825129930554839,0.010978853815104172,0.0007133256593143911,0.0014050406770834134,7.645504515833412e-05,-3.448830577708342e-05,0.008734537760176408
0.7307307307307309,0.9809154166666666,1.32599375,-0.14575958333333336,17.513270833333333,0.004682241627604,0.01076897719982638,0.0006943775253531978,0.0013692131692709386,6.727005323151032e-05,-3.110282288321182e-05,0.006803051649228564
0.7347347347347348,0.9810189583333333,1.3238333333333336,-0.144935625,17.5155,0.004559055555555469,0.010558602105859367,0.0006754296999408299,0.0013308198958333906,5.813644695833322e-05,-2.7738302869739624e-05,0.008718083333349114
0.7387387387387387,0.9811208333333332,1.3217291666666666,-0.14411583333333336,17.5178125,0.004421593315972361,0.010347459915972211,0.0006568211558656351,0.0012977252951389406,4.983233634678737e-05,-2.469876270206595e-05,0.007703548176948516
0.7427427427427427,0.9812154166666668,1.3200749999999999,-0.1433247916666667,17.519895833333337,0.004351994375000112,0.010144754093706583,0.0006412656779350612,0.0012575993593750001,4.844274267656168e-05,-2.4403589743780327e-05,0.0067916558157889995
0.7467467467467466,0.9813087499999997,1.3184104166666664,-0.14253520833333336,17.521979166666664,0.0042939732248277185,0.009940297718706585,0.0006257093556614776,0.0012199034084201255,4.7046646919488596e-05,-2.4111841214952267e-05,0.006079416232807944
0.7507507507507509,0.981403125,1.3167375,-0.14174270833333333,17.52402083333334,0.004271106093750365,0.009735442134331605,0.0006101517626435086,0.0011806477473958743,4.567867570390646e-05,-2.3824661085525207e-05,0.006818832899284644
0.7547547547547548,0.9814966666666668,1.3150687500000005,-0.140951875,17.52614583333333,0.0042150161067695535,0.009528860600651057,0.0005945956163260495,0.0011455727330729748,4.4301539786328165e-05,-2.35406855558203e-05,0.004212228732740186
0.7587587587587588,0.9815904166666666,1.313402083333333,-0.14016020833333329,17.528166666666667,0.004154134162327683,0.009321345166623269,0.0005790390378905572,0.001113376292100593,4.293718576835919e-05,-2.32617785897526e-05,0.0058733055554966995
0.7627627627627627,0.9816847916666663,1.3117374999999998,-0.13936916666666666,17.53020833333333,0.004090564427084775,0.009112318715972227,0.0005634826438666474,0.0010845122604166424,4.15973294028644e-05,-2.2988823369079867e-05,0.006795789930663432
0.7667667667667666,0.9817791666666665,1.3100874999999996,-0.13857750000000005,17.532291666666662,0.00397074234375161,0.00890215149374999,0.0005479264420849,0.0010594838645832938,4.027682093099002e-05,-2.272069939453136e-05,0.0062489149306657055
0.7707707707707709,0.9818727083333333,1.3084166666666668,-0.13778645833333333,17.534375,0.0038958263888890787,0.008690621066623265,0.0005323700225536772,0.0010350151909722105,3.893863765104153e-05,-2.2455751984049436e-05,0.006110026041653782
0.7747747747747749,0.9819664583333335,1.3066458333333333,-0.13701395833333335,17.53645833333334,0.003816249565972152,0.008467383555164937,0.000516567895950327,0.0010147594314236508,3.704905391449661e-05,-2.222721726200957e-05,0.006170789930422416
0.7787787787787788,0.9820566666666671,1.3053895833333329,-0.13612416666666666,17.538416666666667,0.0037601190581613153,0.008289544582638895,0.0005031382186402475,0.0010146525399304662,3.613851414874074e-05,-2.133097080467013e-05,0.0043574930555223546
0.7827827827827827,0.9821470833333331,1.3043000000000002,-0.13516458333333334,17.540354166666667,0.003722343333332878,0.008160347912326383,0.0004919888329552473,0.0010251660416667474,3.572958225416667e-05,-2.0101061586197855e-05,0.0034757078992697643
0.7867867867867866,0.9822383333333331,1.3032166666666671,-0.13420520833333335,17.542250000000006,0.003665903055554809,0.00802931622287325,0.0004808400255361896,0.0010376309201389766,3.533901981354139e-05,-1.8880273951106776e-05,0.005923270833136485
0.790790790790791,0.9823297916666666,1.3021270833333336,-0.13324666666666668,17.544145833333335,0.003619225516491964,0.007896159155555554,0.0004696901316088497,0.0010530517638889514,3.4959490933159456e-05,-1.76694348194444e-05,0.006071978732677508
0.7947947947947949,0.9824204166666665,1.3010416666666664,-0.1322883333333333,17.54610416666667,0.0035551649305565203,0.007761088530555564,0.0004585406160332881,0.0010715920138888446,3.4580312521701644e-05,-1.6466426636006943e-05,0.004228572482588788
0.7987987987987988,0.9825114583333335,1.299954166666667,-0.13132916666666666,17.547979166666668,0.003500414565971166,0.007624399982638884,0.00044739105419169063,0.0010904390798611163,3.422066296487029e-05,-1.5272630081276036e-05,0.005927166232595482
0.8028028028028027,0.9826016666666666,1.298872916666667,-0.13037020833333338,17.5499375,0.003433313016491635,0.007485900445789926,0.0004362412359297065,0.001112457744357781,3.387667935095522e-05,-1.4088841543133689e-05,0.004068746093707887
0.8068068068068066,0.9826920833333332,1.297777083333333,-0.12941125,17.551833333333335,0.0033850586414940764,0.0073454575401041625,0.000425091796098795,0.0011350795755208365,3.3527986612977344e-05,-1.2912646607265633e-05,0.005021638888877078
0.810810810810811,0.9827841666666668,1.2966958333333336,-0.12845187500000002,17.553791666666665,0.003306999149305101,0.007203240808984365,0.0004139418947533709,0.001161761096354269,3.320276413420093e-05,-1.1745675428567694e-05,0.005023123263868001
0.8148148148148149,0.9828662499999998,1.2955229166666669,-0.12749812499999993,17.555562499999997,0.003264122391493318,0.0070747281214843805,0.0004042486240253071,0.001154659436197858,3.22291353734369e-05,-1.1006525067552035e-05,0.004308641927082135
0.8188188188188188,0.9829468750000001,1.2943416666666667,-0.12654374999999998,17.557312499999995,0.003231733263888925,0.006945450169270843,0.00039464594321409754,0.0011470982812500086,3.122219105833362e-05,-1.0302679931250043e-05,0.005569444010575353
0.8228228228228227,0.9830285416666666,1.2931625,-0.12559020833333331,17.559166666666663,0.0031744985937496306,0.006814412070789942,0.0003850436228686889,0.00114375611718745,3.023223629330761e-05,-9.608921699497795e-06,0.0025409722223912468
0.8268268268268266,0.9831106250000001,1.2919812499999999,-0.12463541666666668,17.5609375,0.003130282981771426,0.0066816170789930525,0.00037544083213211793,0.0011399547526041165,2.9249425859895542e-05,-8.92598419704861e-06,0.0026407877603560337
0.830830830830831,0.983192083333333,1.2907625,-0.12372958333333332,17.562666666666665,0.0030592519270835616,0.006557740208159725,0.0003664327989832702,0.0011386313072916932,2.8306090001041528e-05,-8.33408301010413e-06,0.0048228888888957044
0.8348348348348349,0.9832727083333337,1.2893854166666667,-0.12297624999999995,17.564479166666676,0.003033163953992224,0.006468071102604181,0.00035934847257946813,0.0011285750130207994,2.7449771146050744e-05,-8.022109688567747e-06,0.004071603732313633
0.8388388388388388,0.9833549999999999,1.2880104166666666,-0.1222235416666667,17.566291666666668,0.0029812498914936203,0.006377176695789924,0.0003522632961780266,0.0011195698285590971,2.6588727647351522e-05,-7.714622385516437e-06,0.003522081597225224
0.8428428428428427,0.9834358333333334,1.2866250000000001,-0.12146979166666665,17.56810416666666,0.002962776041666615,0.006285318879123265,0.0003451774705620631,0.001111487369791636,2.5742641216145703e-05,-7.411331541427952e-06,0.003174322482777825
0.8468468468468466,0.9835170833333335,1.2852604166666668,-0.12071791666666666,17.569916666666675,0.0028744113498260226,0.006191830428993059,0.0003380914085451046,0.0011110432074652732,2.4925309442274616e-05,-7.115195232795166e-06,0.002611659721878823
0.850850850850851,0.9835947916666666,1.2840020833333334,-0.11994291666666668,17.571500000000004,0.0028428166623264417,0.006097425908159719,0.0003312432069805403,0.001099663214409713,2.4212361569661436e-05,-6.8265830746093794e-06,0.006137749999936659
0.8548548548548549,0.9836674999999998,1.2828375,-0.11914854166666665,17.573104166666667,0.002844615260416683,0.006002000018706603,0.0003245909839304708,0.0010817589869790978,2.3607402112760576e-05,-6.5485147402213625e-06,0.0030932808159604974
0.8588588588588588,0.9837400000000004,1.2816916666666667,-0.11835604166666665,17.57466666666667,0.002785221597222387,0.0059047849009982705,0.00031793957625036957,0.0010697023038194198,2.302109981979175e-05,-6.275517910963549e-06,0.0025498888888932925
0.8628628628628627,0.9838139583333333,1.2805354166666667,-0.11756270833333334,17.57616666666667,0.002766546662325897,0.005806530442664935,0.0003112877308406933,0.0010569617000867892,2.242449078069877e-05,-6.0066329700473e-06,0.004823638888808546
0.8668668668668666,0.9838877083333334,1.2793812500000001,-0.116769375,17.577770833333332,0.0027211171484371466,0.005707017228776045,0.00030463690996914604,0.0010471322825521268,2.1835548402514748e-05,-5.742337810046964e-06,0.0028058641493089453
0.870870870870871,0.9839595833333336,1.2782229166666668,-0.11597625,17.579249999999995,0.0026836753081596054,0.005606134435937507,0.0002979848191555061,0.0010389172057291562,2.1261010501275995e-05,-5.4839589863594135e-06,0.005177770833597606
0.8748748748748749,0.9840333333333334,1.2770729166666668,-0.11518187499999999,17.58089583333333,0.0026430988498262753,0.0055043231714843825,0.00029133416178495644,0.001030236386718758,2.0705812286241266e-05,-5.2314542921223815e-06,0.0014766974828148705
0.8788788788788788,0.9841070833333335,1.2759145833333332,-0.1143889583333333,17.58235416666666,0.002606559370660122,0.005400978711414938,0.00028468265523210834,0.0010257484431423214,2.0136531538416335e-05,-4.982990481815582e-06,0.004155291232734726
0.8828828828828827,0.9841804166666667,1.2747520833333337,-0.11359354166666664,17.583979166666662,0.0025779593706589665,0.005296528124956602,0.00027802591632767237,0.0010213122261284735,1.9595208119623035e-05,-4.739962998597687e-06,0.0020099995661553294
0.8868868868868867,0.9842520833333332,1.2736749999999997,-0.11279708333333337,17.58545833333333,0.0025374110416676032,0.005212192991493048,0.00027222507112882426,0.0010197417812500276,1.9111189006562965e-05,-4.479880190411475e-06,0.0031135399305526335
0.890890890890891,0.9843224999999999,1.2726395833333335,-0.11202854166666666,17.586958333333325,0.0025134909331592237,0.00514500168537327,0.0002671290448472721,0.0010123732547743236,1.8735771242105366e-05,-4.186500468138482e-06,0.004521581597430213
0.8948948948948949,0.9843929166666668,1.271610416666667,-0.11126041666666668,17.58852083333333,0.0024715315581584907,0.005076557183159712,0.0002620342422041667,0.0010092797960069844,1.8379896212148555e-05,-3.899593809960941e-06,0.0020598953994408475
0.8988988988988988,0.9844633333333338,1.2705791666666666,-0.11049229166666663,17.589979166666666,0.0024327478993060314,0.005006932648914948,0.000256938998217528,0.001005662202256924,1.8031434745850272e-05,-3.61771128188974e-06,0.004091249565988164
0.9029029029029028,0.9845341666666668,1.2695333333333332,-0.10972375,17.591479166666662,0.0024246988888896315,0.004936261185937497,0.0002518441504367581,0.0010025414166666413,1.7676602445972745e-05,-3.3402664007369823e-06,0.003194062066029346
0.9069069069069067,0.984604375,1.268504166666667,-0.10895562499999999,17.593020833333334,0.002380512482637709,0.004864255114192705,0.00024674844082905574,0.0010037892942708626,1.7340729515538303e-05,-3.0693134298306995e-06,0.0027012912327109007
0.910910910910911,0.9846754166666667,1.2674687499999997,-0.108186875,17.594520833333345,0.002343801106771126,0.004791162577734372,0.00024165312452725457,0.0010045248893228997,1.7003600705078805e-05,-2.802888263841175e-06,0.002836645398872406
0.914914914914915,0.9847443750000001,1.2664291666666667,-0.10742458333333332,17.59597916666667,0.0023092491493050815,0.0047171880623263895,0.00023666606638814304,0.001003542217013903,1.6652556107552127e-05,-2.5617491314843673e-06,0.003392166232629279
0.9189189189189189,0.9848077083333332,1.2653750000000006,-0.10669187499999999,17.597374999999996,0.0022990260416648756,0.004642947975651039,0.00023217229480317119,0.0009906479947917046,1.62356205651041e-05,-2.415755484804671e-06,0.0013514427084260205
0.9229229229229228,0.9848699999999998,1.2643208333333331,-0.10595729166666663,17.598625000000006,0.0022803303993061963,0.0045681148426649325,0.00022767704629596703,0.000976094631076313,1.5849726814756373e-05,-2.2753101437065636e-06,0.003814776041338064
0.9269269269269267,0.9849333333333333,1.2632645833333325,-0.10522395833333335,17.600000000000005,0.002268842495661172,0.0044919185926649285,0.00022318387213217844,0.0009644498806423429,1.545089005611965e-05,-2.1366667483724077e-06,0.0024999999998840394
0.930930930930931,0.9849964583333333,1.2622104166666663,-0.10449166666666665,17.601312499999995,0.002222780724828066,0.004416179097222226,0.00021873380714363706,0.0009550534548610767,1.5073075244661626e-05,-2.0032754796875244e-06,0.0037982773439466655
0.934934934934935,0.9850616666666666,1.2611062499999999,-0.10377250000000003,17.602708333333325,0.002202692877605106,0.004357122410416659,0.00021481163237728818,0.0009493983281250173,1.4778059678775986e-05,-1.8804785083854275e-06,0.003617664930970932
0.9389389389389389,0.9851279166666669,1.2599937499999996,-0.10305416666666668,17.60416666666667,0.002176166627606113,0.004296984565972219,0.00021088965299238138,0.0009476059114582602,1.450026598164025e-05,-1.760192804947892e-06,0.001024305555290539
0.9429429429429428,0.9851927083333331,1.2589062500000001,-0.10234000000000003,17.605520833333333,0.002152970377604202,0.004236128566666667,0.00020699287332092743,0.0009454239583333579,1.4217375403645686e-05,-1.642729135000021e-06,0.0025111870659202395
0.9469469469469471,0.9852545833333332,1.2579958333333334,-0.10166810416666668,17.606874999999988,0.0021318999826380747,0.004178575761822479,0.00020333820540344922,0.0009324264245660074,1.3939468970920288e-05,-1.512511223435309e-06,0.001911067708704195
0.9509509509509511,0.9853160416666668,1.2570812499999995,-0.10099472916666669,17.608208333333323,0.0021133975651053127,0.004120314680551651,0.00019968352006779247,0.0009164970509114856,1.3667996777474311e-05,-1.3872076154986816e-06,0.0014159565976115118
0.954954954954955,0.9853779166666666,1.2561687500000007,-0.1003048125,17.60947916666667,0.0020879881901023634,0.0040607987560065065,0.0001960061139319666,0.0009051876037760864,1.3399379970442573e-05,-1.2699645618268518e-06,0.0037434787325310026
0.9589589589589589,0.9854410416666667,1.2552520833333332,-0.09958699999999998,17.610895833333334,0.0020651239539937194,0.003999200264333338,0.0001922886976864006,0.0008999142229166313,1.3108994957074937e-05,-1.1667858170208464e-06,0.001139614149224144
0.9629629629629628,0.985503125,1.2543416666666667,-0.09886837500000001,17.6121875,0.00202906659722224,0.00393679442485937,0.00018857147036685794,0.0008951389447916791,1.2845966589062821e-05,-1.0688957598203146e-06,0.002309798177122957
0.9669669669669672,0.9855656249999999,1.2534208333333334,-0.09814985416666665,17.613458333333348,0.0020174645659722934,0.003873272793728743,0.0001848536060133758,0.000890988667795134,1.2582351364149604e-05,-9.743713524717827e-07,0.0046272065966945775
0.9709709709709711,0.9856264583333334,1.252489583333333,-0.09744772916666666,17.614874999999998,0.002013593641494449,0.0038130025802599853,0.00018127716293234284,0.0008862240340711258,1.2328214600911214e-05,-8.809974495612043e-07,0.0018037343752439483
0.974974974974975,0.9856841666666664,1.2515583333333338,-0.09680010416666668,17.61610416666666,0.0019684049305543905,0.003765302333322477,0.00017815646912645267,0.000879102037326468,1.2127189347569295e-05,-7.825584102560695e-07,0.0018323224829259743
0.9789789789789789,0.9857433333333335,1.250616666666667,-0.09615233333333335,17.617333333333335,0.0019621197222217113,0.003716791294555554,0.00017503555437427991,0.000871585605555586,1.1920484024652913e-05,-6.880089934097318e-07,0.0026912222222676974
0.9829829829829828,0.9858012499999996,1.249670833333333,-0.09550452083333334,17.618583333333344,0.0019457249826395628,0.003667386500395397,0.000171913797933975,0.000865672470225648,1.17203373125002e-05,-5.951736465625105e-07,0.0023963263884638764
0.9869869869869872,0.9858585416666665,1.2487312500000003,-0.09485685416666667,17.619833333333343,0.0019119319401033064,0.0036171772176037346,0.00016879244649686747,0.0008607180746094262,1.1528367017187518e-05,-5.060536782308953e-07,0.0018899722218179704
0.9909909909909911,0.9859172916666666,1.2477874999999996,-0.0942090625,17.62112499999999,0.0019055215104182288,0.003566173376204431,0.00016567170853611657,0.0008564322408853853,1.1334157109114262e-05,-4.201708066210691e-07,0.0007454010420815393
0.994994994994995,0.9859722916666671,1.2468833333333338,-0.0935380833333333,17.622249999999998,0.0018840363888872336,0.003509168632993059,0.0001624932379203852,0.0008531604736111142,1.1111499837847174e-05,-3.5666296273783475e-07,0.003388270833511342
0.9989989989989989,0.9860270833333331,1.2459812499999998,-0.09287391666666665,17.623375000000006,0.0018640579817710279,0.0034542481029930603,0.00015943890919397122,0.0008472837807291383,1.088981025820299e-05,-2.9931069488365937e-07,0.005195276041433772
1.0030030030030028,0.9860808333333332,1.2450875000000001,-0.092246875,17.62458333333334,0.0018779506770825183,0.0034114515527343733,0.00015678975331623438,0.0008385559765625022,1.0684572222916831e-05,-2.3529975989584382e-07,0.0028123263886641325
1.0070070070070072,0.9861352083333332,1.2441958333333336,-0.0916198125,17.625749999999993,0.0018621449826385916,0.003367997457464845,0.00015414037944833743,0.0008313222966145895,1.0498828561197646e-05,-1.7381521910805957e-07,0.001895270833529139
1.011011011011011,0.9861895833333333,1.243308333333333,-0.0909927708333333,17.626916666666656,0.001834388263889597,0.0033237948227391526,0.000151490996069977,0.0008245702501735869,1.0314441189409655e-05,-1.1630076054643901e-07,0.0013921597226271842
1.015015015015015,0.9862437499999999,1.2424229166666667,-0.090365625,17.628125000000008,0.0017957128081604878,0.003278699651692708,0.00014884160616703443,0.0008191983789062607,1.012667614479169e-05,-5.977178281250298e-08,-0.00037434895858723394
1.019019019019019,0.9862970833333332,1.2415375,-0.08973870833333336,17.629187500000008,0.001767969427083349,0.0032329225599982622,0.0001461920011433306,0.0008156382640624738,9.928392229166644e-06,-5.477202847232299e-09,0.0021647565102966837
1.0230230230230228,0.9863525000000002,1.2406395833333332,-0.08911166666666663,17.630312499999995,0.0017634242664934519,0.00318631919722223,0.00014354363437993272,0.0008112943368054903,9.759595571440973e-06,4.4757901180559096e-08,0.0027061523439328994
1.0270270270270272,0.9864058333333338,1.23974375,-0.0884845208333333,17.63143749999998,0.0017500176692710756,0.0031389687395620754,0.00014089359472798402,0.0008077150082031054,9.580680608333296e-06,9.36246255833517e-08,0.0038700169279195507
1.031031031031031,0.986460416666667,1.2388562499999995,-0.08785756249999999,17.63260416666667,0.001718525169271734,0.003090694544891929,0.0001382445873230208,0.0008078904128905884,9.412680577473905e-06,1.3877527557942098e-07,0.00293696831579382
1.035035035035035,0.9865131250000001,1.2379854166666668,-0.08721760416666664,17.633812500000005,0.0017191914539924635,0.003041443690093317,0.00013562660320827702,0.0008030803682725351,9.233525422872892e-06,1.7700480659940543e-07,0.0003233815103271809
1.039039039039039,0.9865677083333333,1.2371416666666664,-0.08660727083333336,17.634937499999996,0.0016659132638896512,0.0030036598054683063,0.00013340878432701708,0.0007971300508680806,9.065999357118023e-06,2.192727100568563e-07,-0.0008122955728140369
1.0430430430430429,0.9866216666666662,1.2362645833333332,-0.08599852083333333,17.63606249999999,0.001664463328993504,0.0029684002478120647,0.00013125928934124093,0.0007904671919705258,8.921291252994573e-06,2.6055128270704697e-07,-0.0009088372390237964
1.0470470470470472,0.986676875,1.2353875,-0.08538977083333334,17.637187499999996,0.0016614748437495663,0.0029322745370308134,0.0001291095803003448,0.0007867471820312555,8.77547195963569e-06,2.999290437608557e-07,-0.001007910156147318
1.0510510510510511,0.9867312499999995,1.234514583333333,-0.084781,17.63829166666667,0.0016508268706607598,0.0028955507889999992,0.00012695944778516564,0.0007840058895833557,8.642057827864489e-06,3.3683208287499606e-07,-0.0001662517361182836
1.055055055055055,0.9867849999999999,1.2336437500000004,-0.08417229166666666,17.639354166666667,0.001631431419269358,0.0028580398989149327,0.00012480901806592772,0.0007811215377604153,8.500533092447942e-06,3.7197344466145545e-07,0.0019345828991959024
1.059059059059059,0.98683875,1.2327749999999995,-0.08357470833333332,17.64039583333332,0.001617882708334628,0.002821130626998263,0.00012270024580986975,0.000779019398958275,8.35659335781255e-06,4.0644660159635354e-07,0.003934843316528713
1.0630630630630629,0.986891875,1.23191875,-0.08300781250000003,17.641395833333338,0.0015928600651047287,0.0027872134806315044,0.00012070202008261474,0.0007717556152344041,8.225904619921611e-06,4.4217475992839406e-07,0.006361384982255913
1.0670670670670672,0.9869445833333333,1.23105625,-0.08244064583333335,17.642479166666682,0.001577592669270933,0.0027527086645828943,0.00011870318429037439,0.0007648223071615029,8.086185175911636e-06,4.7539388831207107e-07,0.0058455203988501125
1.0710710710710711,0.9869972916666665,1.2302041666666668,-0.08187372916666669,17.643562500000012,0.001551874982639312,0.00271751538900998,0.0001167064894066353,0.0007604860947048736,7.95169923229196e-06,5.077932536822863e-07,0.00449397526000439
1.075075075075075,0.9870485416666672,1.2293458333333338,-0.08130660416666667,17.644604166666664,0.0015275720659708725,0.0026817215355516497,0.00011470793482247426,0.0007559975547743458,7.815979804948078e-06,5.379056381914073e-07,0.00565213498276762
1.079079079079079,0.9871006249999995,1.2284687499999998,-0.08070652083333334,17.64574999999999,0.0015457802734384352,0.0026425262449787353,0.00011264702067726107,0.0007534179316405765,7.655962817708259e-06,5.583416195729006e-07,0.0020902708338326192
1.0830830830830829,0.9871520833333333,1.2276125000000004,-0.08009541666666667,17.646833333333344,0.0015154665104162302,0.0026016575623263897,0.0001105648923598105,0.0007539471927083957,7.511290932552277e-06,5.740104395746468e-07,-0.000518361111573995
1.0870870870870872,0.9872039583333333,1.2267187499999996,-0.07952414583333335,17.647833333333345,0.0015048583984385022,0.002568795646145398,0.00010876192344862461,0.0007471774381510449,7.395184342447956e-06,5.96459153007822e-07,0.00022863888858637438
1.0910910910910911,0.987256666666667,1.2258166666666666,-0.07896841666666667,17.648812500000005,0.00149641638888931,0.002538641252493058,0.0001070642559266025,0.0007388012902777713,7.266112313194546e-06,6.22405348961809e-07,0.00025067317676530365
1.095095095095095,0.9873089583333333,1.2249166666666664,-0.07841262500000001,17.649791666666655,0.001495826388889343,0.002507878990609373,0.00010536797943779158,0.0007314104062499799,7.154542251736019e-06,6.461325477526185e-07,0.0011041232644970478
1.099099099099099,0.9873612499999999,1.2240187500000002,-0.07785675,17.650770833333315,0.0014718496484373844,0.0024765139794375004,0.00010367128228741144,0.0007252051473958382,7.039992427474061e-06,6.684944509010444e-07,0.0013306558166163995
1.1031031031031029,0.9874135416666668,1.2231187500000005,-0.07730104166666668,17.65179166666668,0.0014513567317693266,0.0024445197905815915,0.00010197514353781801,0.0007199992903646202,6.920213465104095e-06,6.892691125867974e-07,0.0007092899301142097
1.1071071071071072,0.987465208333333,1.2222187499999995,-0.07674522916666664,17.652791666666676,0.0014396604817721315,0.0024119073001558217,0.00010027827071885672,0.0007156455605468043,6.817066358854053e-06,7.082165326565976e-07,0.00019637326357724305
1.1111111111111112,0.987517916666667,1.2213145833333334,-0.07618941666666666,17.653791666666667,0.0014281885373261805,0.0023786748713263903,9.858218553519085e-05,0.0007119331706596926,6.716151932274346e-06,7.25464573807647e-07,0.0005147899303779013
1.115115115115115,0.9875697916666665,1.2204437499999996,-0.07562766666666666,17.65477083333332,0.0014003864192719817,0.002342878951222224,9.686115791207157e-05,0.0007081672770832964,6.590005501471345e-06,7.394413404520798e-07,-9.984418335307055e-05
1.119119119119119,0.9876212500000001,1.2196104166666664,-0.07509824999999998,17.65558333333331,0.0014087648914939965,0.002314136180270837,9.532559080444366e-05,0.0006984204734374472,6.473560168680644e-06,7.529575102583244e-07,0.004960493056103132
1.123123123123123,0.987672083333333,1.2188,-0.074577625,17.656479166666667,0.001336976666666212,0.00228712368269271,9.383724620719896e-05,0.0006902718499999932,6.374593936416742e-06,7.657663685210654e-07,0.005618437065948001
1.1271271271271273,0.9877235416666669,1.2179499999999999,-0.07405693749999999,17.657416666666677,0.0013832141666669795,0.00225959084145443,9.234858724424133e-05,0.0006800636947916494,6.2557623617709e-06,7.786518449196606e-07,0.005844993055234227
1.1311311311311312,0.9877758333333334,1.2171187500000005,-0.07353645833333335,17.65839583333334,0.0013823650651028085,0.00223147679578993,9.086002817080992e-05,0.0006722480794271041,6.1534012529165e-06,7.894873795138973e-07,0.0035565933156362917
1.135135135135135,0.9878283333333334,1.2162979166666663,-0.07301591666666668,17.659374999999994,0.001333961245660653,0.002202834246659722,8.937167489247732e-05,0.0006660448251736145,6.043013586940109e-06,7.989519229640681e-07,0.002724609375491127
1.139139139139139,0.987879166666667,1.2154666666666671,-0.0724953125,17.660312500000003,0.0013220322222209369,0.002173650498860676,8.788315073128697e-05,0.0006598650000000372,5.9457263255556e-06,8.070977275423219e-07,0.0019040690100382562
1.143143143143143,0.9879304166666664,1.2146291666666666,-0.0719738125,17.66129166666669,0.0013239041493060544,0.0021442161475481785,8.63992276526045e-05,0.0006543460653645888,5.844582972934128e-06,8.135245496325518e-07,-0.0001816684035702565
1.1471471471471473,0.9879816666666671,1.2137999999999998,-0.07145141666666667,17.662250000000007,0.0012999766666672574,0.0021145263063263873,8.492009343462688e-05,0.0006508337166666739,5.745804132083342e-06,8.193195952637152e-07,-0.0004917291668675716
1.1511511511511512,0.9880337499999999,1.2129687499999997,-0.07092883333333332,17.66320833333334,0.0012734781901044823,0.002084311018638892,8.344158046731555e-05,0.0006478124739582869,5.6618995947264146e-06,8.231463170815892e-07,-0.0014286267365832828
1.155155155155155,0.988085833333333,1.2121374999999996,-0.07042822916666668,17.664145833333325,0.0012705977604179353,0.00205825620311415,8.2066184375361e-05,0.000642239298177083,5.572300728880241e-06,8.304104446074263e-07,-0.0024646879335818994
1.159159159159159,0.9881364583333326,1.2113999999999998,-0.06993043749999998,17.66499999999999,0.001260040000000462,0.0020363130777252617,8.084773147773118e-05,0.0006322736541666263,5.483718599583506e-06,8.379795950456971e-07,-0.0022249999994983227
1.163163163163163,0.9881875000000001,1.2106624999999998,-0.069432625,17.665854166666687,0.00124422776041766,0.0020138793356093776,7.96291097861828e-05,0.0006231836973958349,5.395993837031245e-06,8.445547629546815e-07,-0.002403437934901831
1.1671671671671673,0.9882381250000001,1.2099229166666663,-0.06893472916666667,17.666458333333352,0.0012282023914937934,0.001990959364718314,7.841033976655653e-05,0.0006143544062933853,5.303976234184122e-06,8.500416101039939e-07,0.006458289930094452
1.1711711711711712,0.9882887500000003,1.2091874999999999,-0.06843695833333337,17.667416666666686,0.0012072565104175315,0.0019675244007482575,7.719165074321321e-05,0.0006067603880208633,5.226352672265876e-06,8.543578190292462e-07,0.003221659721305059
1.1751751751751751,0.9883391666666667,1.2084374999999998,-0.06793908333333333,17.668312500000003,0.001216308593750659,0.0019436080391597218,7.597295952357912e-05,0.0005988651822916441,5.141469725911356e-06,8.575867107824665e-07,0.002400069010320749
1.179179179179179,0.988389375,1.2076958333333332,-0.06744133333333334,17.669208333333323,0.0012082741493057991,0.0019191811415555544,7.475430739165328e-05,0.0005922839277777703,5.064779199548604e-06,8.596799346555576e-07,0.0007435399310224966
1.183183183183183,0.9884402083333336,1.206952083333333,-0.06694337499999999,17.670145833333322,0.0012041685373274102,0.0018942907936093751,7.35356114404359e-05,0.0005861542549478599,4.987537713168227e-06,8.60764331579696e-07,-0.0019704379338918443
1.1871871871871873,0.9884908333333334,1.2062208333333333,-0.06644560416666666,17.671062500000016,0.0011667178993051142,0.001868873353593317,7.231685085133736e-05,0.0005818845292534791,4.906161359001603e-06,8.608914631831206e-07,-0.003949878906723825
1.1911911911911912,0.9885408333333338,1.205464583333333,-0.06594785416666667,17.67195833333335,0.0011863883289939814,0.0018429534474787342,7.109817109656456e-05,0.0005766983780815804,4.830291997443619e-06,8.59844912906723e-07,-0.00498633506981605
1.1951951951951951,0.9885908333333329,1.2047458333333334,-0.06547291666666667,17.67247916666668,0.0011645603993055698,0.0018211388498263906,6.997538038863734e-05,0.0005709110503472198,4.76507903993045e-06,8.603874383680581e-07,0.006396770398680474
1.199199199199199,0.9886408333333332,1.2040541666666664,-0.06503408333333333,17.673354166666666,0.001145230399306696,0.0018061492549930544,6.900385160521582e-05,0.00056210067951383,4.711122366979216e-06,8.645473017520779e-07,0.004219166232871885
1.203203203203203,0.9886910416666664,1.2033625000000001,-0.0645953958333333,17.674249999999986,0.001122860260416747,0.0017907619204683206,6.803232133451064e-05,0.0005539895184895616,4.6513611103904845e-06,8.680642067166199e-07,0.0019286041672330612
1.2072072072072073,0.9887408333333334,1.2026666666666668,-0.06415670833333334,17.675145833333318,0.0011158055555555713,0.0017749834424982637,6.706095626244279e-05,0.0005462178888889224,4.596488668888786e-06,8.708808829657625e-07,-0.0005718962669902794
1.2112112112112112,0.9887904166666659,1.2020104166666667,-0.06370541666666667,17.67606250000001,0.0010938748914928187,0.0017570803039930558,6.60499675701879e-05,0.0005398244314235995,4.532705710807283e-06,8.701577272968724e-07,-0.004227170573130934
1.2152152152152151,0.9888400000000003,1.2013583333333335,-0.06324585416666667,17.676895833333347,0.0011048215972211395,0.0017375744307287309,6.501277102389589e-05,0.000533163118576388,4.458757793246624e-06,8.671407303013448e-07,-0.004729635851504099
1.219219219219219,0.988889166666667,1.2007312499999998,-0.06278616666666667,17.677458333333345,0.0010673819401043616,0.0017176618586388888,6.397557221295228e-05,0.000528624884375023,4.392941497968663e-06,8.627953353319361e-07,0.003925206596704811
1.2232232232232234,0.9889364583333339,1.2000770833333334,-0.06232660416666667,17.678312499999997,0.0010858273914930994,0.001697319413051648,6.293835068073942e-05,0.0005230835090711955,4.325611817886298e-06,8.577159537603851e-07,0.0026838190108264826
1.2272272272272273,0.9889856250000001,1.1994354166666663,-0.06186697916666667,17.679145833333315,0.001083847912327851,0.0016765498054579007,6.190108571492497e-05,0.0005188417680121182,4.261348107404476e-06,8.518132052296005e-07,0.0019692703998543948
1.2312312312312312,0.989034791666667,1.1987937500000003,-0.06140729166666667,17.679999999999982,0.0010622949609364607,0.0016553757801649302,6.0863818786112116e-05,0.0005150524544271229,4.192633283958307e-06,8.450730535069451e-07,-0.0007333333327892433
1.2352352352352352,0.9890829166666668,1.1981500000000003,-0.06094758333333334,17.68093750000001,0.0010699108333322993,0.0016337837524930529,5.982669569275629e-05,0.0005117428041666733,4.135442256666646e-06,8.372383596722222e-07,-0.006592545573028019
1.239239239239239,0.9891314583333335,1.1975145833333334,-0.06048802083333332,17.681458333333342,0.0010234060373264242,0.0016117347523329,5.878938319938449e-05,0.0005096828982204676,4.069092399991231e-06,8.286235427756067e-07,0.003322873263357451
1.2432432432432434,0.9891808333333337,1.1969020833333335,-0.060049270833333314,17.682291666666675,0.0010149862456592107,0.0015915434057183191,5.782406483892266e-05,0.0005055348630642054,4.004183993132505e-06,8.229001837452959e-07,0.0026030815968738352
1.2472472472472473,0.9892275000000005,1.1963333333333332,-0.059651687499999995,17.683124999999993,0.001036555555555596,0.001575467845069011,5.700102868502126e-05,0.0004960313124999921,3.959017579861097e-06,8.232815557233108e-07,0.0016735677086785472
1.2512512512512513,0.989275416666667,1.1957791666666668,-0.059254208333333336,17.683999999999994,0.0010101012326384495,0.0015590617114565964,5.6178200012492533e-05,0.00048801036232640205,3.907483416050349e-06,8.231190474854976e-07,-0.0019810000001143635
1.2552552552552552,0.9893214583333337,1.19521875,-0.05885672916666667,17.68485416666665,0.0010000563151049136,0.001542337515134981,5.535518282029985e-05,0.00048004126367189037,3.856962305533857e-06,8.223220854940514e-07,-0.005525229600095827
1.259259259259259,0.9893697916666667,1.1946541666666666,-0.058459375,17.685374999999986,0.0010118387326392142,0.0015252973079427066,5.453226906988058e-05,0.00047246509114581836,3.805210266362788e-06,8.212683305013105e-07,0.00396944270903532
1.2632632632632634,0.9894168750000002,1.1940999999999997,-0.05806179166666666,17.68618750000001,0.0009856066666673602,0.001507967931789932,5.370935425128089e-05,0.0004654812624999699,3.760876281875073e-06,8.194822858299495e-07,0.004188381509891315
1.2672672672672673,0.9894631250000003,1.1935416666666667,-0.05766422916666667,17.687020833333342,0.0009728732638887294,0.0014903054246141493,5.2886417706261833e-05,0.00045901435329862017,3.7165014887152408e-06,8.1717928643186e-07,0.003252374565647642
1.2712712712712713,0.9895112500000001,1.1929791666666667,-0.05726677083333334,17.687979166666658,0.0009736245659719422,0.0014723169583224813,5.2063459491447074e-05,0.0004527728797743408,3.665324086414951e-06,8.144984627827637e-07,-0.005023667100260809
1.2752752752752752,0.9895589583333337,1.1924270833333332,-0.056869333333333334,17.688624999999995,0.000936400933159387,0.0014540143428888874,5.124052107438129e-05,0.00044747077777775035,3.619763449696191e-06,8.110268819777741e-07,-0.00016272395845362553
1.279279279279279,0.9896039583333337,1.1918854166666664,-0.0564433125,17.68924999999999,0.0009424868706604528,0.0014333628906940095,5.037716442172381e-05,0.00044364853710938956,3.5683507882162223e-06,8.041952200790367e-07,0.0058511041669362385
1.2832832832832834,0.989649791666667,1.1913645833333333,-0.055996958333333326,17.69010416666669,0.0009358462456596772,0.001410882324081598,4.9485056420660344e-05,0.00044160543272567243,3.509593069400923e-06,7.945985858328145e-07,0.0018812391486449087
1.2872872872872874,0.9896945833333337,1.1908395833333336,-0.05555062500000002,17.691000000000006,0.0009427534331591936,0.001387988478776039,4.859292676108401e-05,0.0004398622955729542,3.4521284416318964e-06,7.844640102812522e-07,-0.003981000000521817
1.2912912912912913,0.9897397916666671,1.1903208333333335,-0.05510437499999999,17.691625000000013,0.000919647065971585,0.0013646932725260427,4.770087963705155e-05,0.0004390314036458176,3.3988612938368074e-06,7.736465240234318e-07,0.0014048593744178106
1.2952952952952952,0.9897831250000007,1.1897875,-0.05470247916666667,17.692229166666674,0.0009244548437499223,0.0013479971063537336,4.693732933428038e-05,0.0004351384315104123,3.3485053894790905e-06,7.687988413494814e-07,0.004193780815853643
1.299299299299299,0.9898245833333337,1.1892437500000004,-0.05433016666666667,17.69299999999999,0.0009201364192694683,0.0013355850733055537,4.625894364993914e-05,0.00042954031145835125,3.304608777057371e-06,7.679338516520852e-07,0.0027510000006145674
1.3033033033033035,0.9898658333333338,1.1887062499999999,-0.053957750000000006,17.693937499999986,0.0008941178776042946,0.001322917464937499,4.558051585187677e-05,0.00042468549427084057,3.2578663664453063e-06,7.665037900619736e-07,-0.007090920572693449
1.3073073073073074,0.9899070833333329,1.1881562499999996,-0.05358531250000002,17.694291666666654,0.0009034755859382848,0.0013099642842773415,4.49019834786555e-05,0.00041934895507812764,3.2157802559246345e-06,7.64914289906892e-07,0.006209081597830846
1.3113113113113113,0.9899483333333331,1.1876166666666668,-0.05321287499999999,17.695062500000017,0.0008854030555549564,0.0012967316009010435,4.422357570033628e-05,0.0004151638979166816,3.173399051284636e-06,7.629025255513099e-07,0.0020547877600733955
1.3153153153153152,0.9899902083333334,1.187070833333333,-0.0528405625,17.695979166666685,0.0008836699826393346,0.0012832166213502597,4.354500084039178e-05,0.00041111556067705696,3.129811702343711e-06,7.60674371891928e-07,-0.006012000434964193
1.3193193193193191,0.9900329166666665,1.1865291666666664,-0.05246812500000001,17.696395833333348,0.0008777033159725889,0.0012694312756510412,4.286659222284465e-05,0.0004075856328125127,3.0893058607639033e-06,7.579756451562484e-07,0.0038245099820528594
1.3233233233233235,0.9900739583333339,1.1859895833333336,-0.05209574999999999,17.697125000000003,0.0008620415581586105,0.0012553661652708347,4.218818322352339e-05,0.0004046626692708402,3.044786253255173e-06,7.549731442552032e-07,0.001350067708244751
1.3273273273273274,0.9901145833333335,1.1854458333333333,-0.051723291666666664,17.69799999999999,0.0008515095659717975,0.0012410260991649298,4.1509711285102776e-05,0.00040170225920138636,3.00558080104164e-06,7.516830390312529e-07,-0.003995666666639863
1.3313313313313313,0.9901556250000003,1.1849104166666666,-0.05135093750000002,17.698520833333323,0.0008206378081592192,0.001226402051204425,4.083121809883766e-05,0.0003998024160156294,2.9643525111675814e-06,7.480095875344962e-07,0.0011103120661459798
1.3353353353353352,0.9901966666666661,1.1843604166666666,-0.050978541666666675,17.699208333333317,0.0008258200998261245,0.0012115028728732625,4.015274532690791e-05,0.0003975918493923647,2.92385450897134e-06,7.440180135664114e-07,0.00198270659791433
1.3393393393393391,0.9902364583333328,1.1838354166666667,-0.05059935416666667,17.700000000000014,0.0008149562456603032,0.0011950782745828985,3.948033564824253e-05,0.000394724189626737,2.879440485967837e-06,7.378123801257365e-07,-0.0025000000001682565
1.3433433433433435,0.99027625,1.1833083333333334,-0.05023291666666666,17.700562500000018,0.0008001382638889165,0.0011829624164930554,3.889821732598643e-05,0.0003913622326388935,2.8414517845313017e-06,7.30279349841146e-07,0.0005038502595766658
1.3473473473473474,0.9903164583333335,1.1827687500000004,-0.04987079166666666,17.701208333333348,0.0007976673567693382,0.0011719124718732646,3.833834833056498e-05,0.0003879472544270762,2.811212755651093e-06,7.224945552637161e-07,0.002640206596652206
1.3513513513513513,0.9903564583333334,1.1822249999999999,-0.04950864583333334,17.702,0.0008002993749998133,0.0011606106544162329,3.7778374566632495e-05,0.0003846713203124741,2.7760541062499346e-06,7.141992540190997e-07,-0.0020539999999868996
1.3553553553553552,0.9903964583333335,1.181685416666667,-0.04914647916666665,17.702645833333325,0.0007862427039919684,0.001149034002187068,3.72184626897988e-05,0.0003820318784287999,2.7428296441753314e-06,7.056143785389768e-07,-0.00012783376723746187
1.3593593593593591,0.9904366666666671,1.1811437499999997,-0.04878429166666667,17.70322916666665,0.0007848585026046795,0.001137205386581598,3.6658550194754516e-05,0.0003796362002604081,2.7121478082292465e-06,6.964808130006924e-07,0.00359373914977823
1.3633633633633635,0.990477083333333,1.1806020833333333,-0.048422062499999995,17.703999999999983,0.0007849708289933144,0.0011251121965794282,3.6098595428040924e-05,0.0003775837001301838,2.681080828576401e-06,6.870191506760415e-07,0.0004673333340292629
1.3673673673673674,0.9905170833333329,1.1800687500000004,-0.04805991666666667,17.704770833333324,0.0007710786067698372,0.0011127589933263887,3.553866089137653e-05,0.0003764641192708709,2.6495465521875154e-06,6.772344592652784e-07,-0.0022435941833691686
1.3713713713713713,0.9905570833333331,1.1795270833333331,-0.04769770833333332,17.70525000000001,0.0007679430164930778,0.0011001327864149312,3.497880907148486e-05,0.0003751971254339903,2.6204480856770607e-06,6.669754808072922e-07,0.004122437499233911
1.3753753753753752,0.9905970833333333,1.1789874999999996,-0.04733562499999999,17.70600000000001,0.0007488915104170157,0.0010872490225260416,3.441891497828044e-05,0.0003745685130208329,2.589480961927114e-06,6.563768250338502e-07,0.0025639999996656115
1.3793793793793792,0.9906366666666669,1.17845,-0.046973458333333336,17.7069375,0.0007243474999998334,0.0010740983788732643,3.3859020274474295e-05,0.0003743928062499985,2.5611036434374295e-06,6.453495271372386e-07,-0.007093962239366647
1.3833833833833835,0.9906758333333339,1.1779083333333331,-0.04661531250000001,17.70729166666666,0.0007486249305561632,0.0010609793071940082,3.3312395783738975e-05,0.00037273172135418586,2.5314239818575367e-06,6.353474086881481e-07,0.0041134982640187445
1.3873873873873874,0.9907093749999997,1.17739375,-0.04627197916666668,17.70799999999998,0.0007460407942709857,0.0010485893606662312,3.281427079172839e-05,0.0003673182376302264,2.494399812747406e-06,6.303632305505645e-07,0.0002776666671593375
1.3913913913913913,0.9907456250000001,1.1768833333333333,-0.04592862500000001,17.70858333333332,0.0007352030555556333,0.0010359655722760415,3.2316166270055355e-05,0.0003624457854166513,2.4573832024305755e-06,6.250084667734338e-07,0.0006596597228281098
1.3953953953953953,0.9907793750000004,1.1763749999999997,-0.045585249999999994,17.709145833333313,0.0007272760416672241,0.0010231224824374992,3.181787388388259e-05,0.00035795263541663763,2.4212014757812195e-06,6.193854521473968e-07,0.0015705204002074424
1.3993993993993992,0.9908150000000006,1.1758666666666666,-0.04524179166666667,17.709979166666674,0.0007125822222220357,0.0010100407034565962,3.1319685299685146e-05,0.00035371059444443825,2.3846101627778336e-06,6.134756814946177e-07,-0.006903750434560152
1.4034034034034035,0.9908493750000001,1.1753583333333335,-0.0448984375,17.710250000000013,0.0006973715972216077,0.0009967136433919276,3.0821579687556795e-05,0.00035004433593751466,2.350682676319457e-06,6.072916190755216e-07,0.004753270832736689
1.4074074074074074,0.9908847916666663,1.1748416666666663,-0.04455508333333333,17.71100000000001,0.0007095582638896314,0.0009831570491597233,3.0323390383044265e-05,0.0003461683618055447,2.316960944774257e-06,6.007561894550345e-07,-0.001187666666851328
1.4114114114114114,0.990919166666667,1.1743312499999998,-0.04421166666666667,17.7115,0.000700281940104519,0.0009693576972222215,2.982517987188538e-05,0.0003429126145833433,2.2813721275780823e-06,5.939952613819449e-07,0.001726083333551287
1.4154154154154153,0.9909547916666668,1.173791666666667,-0.04387933333333333,17.71206249999999,0.000725623263887698,0.0009580124395555554,2.9356635693022847e-05,0.0003391958055555741,2.252217851128367e-06,5.870832924930582e-07,0.003466996093720809
1.4194194194194192,0.9909910416666662,1.1732645833333335,-0.043563624999999995,17.71299999999999,0.0006898008289921709,0.0009505418268593749,2.8933362025731078e-05,0.00033651250078128164,2.2279396362108838e-06,5.798676520986991e-07,-0.007243999999730022
1.4234234234234235,0.9910281249999998,1.1727229166666666,-0.043247916666666684,17.71329166666666,0.0006813773914933208,0.000942867703993055,2.8510025521371637e-05,0.000333572973090307,2.2069117834809894e-06,5.724399382899267e-07,0.004923331597638025
1.4274274274274275,0.9910643749999997,1.1721708333333332,-0.04293216666666668,17.713999999999974,0.000694704149306169,0.0009350082319722218,2.8086605329573835e-05,0.0003304794118055565,2.1845198726995934e-06,5.647159312309039e-07,0.0014956666678926922
1.4314314314314314,0.991100208333334,1.17164375,-0.04261654166666667,17.714729166666647,0.0006509230859377269,0.0009269324597065967,2.7663247290378058e-05,0.00032890469036459674,2.161474263593737e-06,5.567503686253476e-07,-0.0022544483502429102
1.4354354354354353,0.9911368749999997,1.1710854166666667,-0.04230083333333332,17.71520833333334,0.0006797802039932854,0.0009186644993055559,2.7239930578699657e-05,0.0003262431961805548,2.142279735555565e-06,5.485470702222249e-07,0.0026437065969275864
1.4394394394394392,0.9911735416666657,1.1705624999999997,-0.041985104166666676,17.716000000000005,0.0006271835937503578,0.000910207278114149,2.6816613501908125e-05,0.0003253968294270812,2.1199608548177846e-06,5.400855720388427e-07,-0.0026976666666769233
1.4434434434434436,0.9912089583333334,1.1700354166666667,-0.04167339583333333,17.716437499999998,0.0006129570789930039,0.0009014093297183164,2.6402317164031128e-05,0.00032361989110240436,2.0968572694877903e-06,5.322954819917544e-07,0.003675641927486595
1.4474474474474475,0.9912402083333336,1.1695624999999998,-0.04137620833333333,17.716999999999988,0.0006173085937504208,0.0008919739672899312,2.6021708999990232e-05,0.00031945749218748737,2.0680555338541244e-06,5.27569742317709e-07,0.003744333333429495
1.4514514514514514,0.9912733333333333,1.169072916666667,-0.041079104166666665,17.717687499999993,0.0006580988498261497,0.0008823572008641494,2.5641246475220622e-05,0.00031492645551214893,2.040828945746525e-06,5.226373577977468e-07,-0.0006170143226995606
1.4554554554554553,0.9913043750000003,1.1685999999999999,-0.040782000000000006,17.718083333333322,0.000651123333333059,0.0008725513926666664,2.5260721250317688e-05,0.0003115327000000126,2.0130725041666474e-06,5.175270942916663e-07,0.005147993055970801
1.4594594594594597,0.9913352083333331,1.1681458333333332,-0.04048485416666666,17.71900000000002,0.0006040620659721885,0.0008625828331037342,2.4880195814758867e-05,0.00030906787456596446,1.9859596783853726e-06,5.122757084908881e-07,-0.007544333333669329
1.4634634634634636,0.9913668750000003,1.1676624999999998,-0.04018789583333334,17.719229166666686,0.0006163694270837627,0.0008524309451558157,2.449962850959973e-05,0.00030579475182291455,1.9586271757812348e-06,5.06703137862414e-07,0.003917739148221244
1.4674674674674675,0.9913997916666665,1.1671812499999998,-0.03989077083333333,17.720000000000017,0.0006295963151050632,0.0008420993189891489,2.411918596832942e-05,0.00030278059804687146,1.93031287044277e-06,5.010734504839402e-07,-0.003816666667376012
1.4714714714714714,0.991432291666667,1.1667104166666664,-0.03959366666666667,17.720354166666684,0.0006222203081600597,0.0008315936432222214,2.373874326061229e-05,0.000300489167361119,1.9043762331163192e-06,4.95299100201385e-07,0.0032148745655717903
1.4754754754754753,0.9914639583333343,1.166247916666667,-0.03929652083333334,17.721,0.0005887135373257024,0.0008209209503953977,2.3358279504826157e-05,0.00029879805412328514,1.8781439910589915e-06,4.892391500355881e-07,0.00011733333360552933
1.4794794794794797,0.9914949999999995,1.1657624999999998,-0.038999562499999994,17.721520833333333,0.0006102935937506437,0.0008100549581419262,2.297766971167986e-05,0.00029668581223957213,1.8526641723958364e-06,4.830296631692706e-07,0.0016576870657445397
1.4834834834834836,0.9915266666666671,1.1652854166666662,-0.03870239583333333,17.72199999999999,0.0006140643706609161,0.0007990224734266492,2.259716388314666e-05,0.0002950041213107407,1.8258776071180539e-06,4.7656542480034704e-07,0.0044660000002068045
1.4874874874874875,0.9915585416666657,1.164822916666667,-0.03840522916666666,17.72293749999999,0.0005792394748254104,0.0007878258726558163,2.2216741160532885e-05,0.0002940202198350797,1.8003484513888415e-06,4.7004705348611126e-07,-0.00876362890579685
1.4914914914914914,0.9915910416666663,1.164352083333333,-0.03810810416666667,17.723083333333317,0.0005717260373279132,0.0007764432301558156,2.1836172431479938e-05,0.00029314631167531857,1.7754462473525238e-06,4.631840768927948e-07,0.0058588263896695025
1.4954954954954953,0.9916235416666664,1.1638708333333332,-0.037811000000000004,17.724000000000014,0.000579683315972801,0.0007648741123333334,2.1455624324852735e-05,0.00029207841249999367,1.750124400434046e-06,4.561057023541627e-07,-0.006842666667466801
1.4994994994994997,0.9916541666666663,1.1633854166666666,-0.037525791666666676,17.724291666666684,0.0005822889539930376,0.00075553370978993,2.1105763621878823e-05,0.00029089627387154926,1.7283588064236504e-06,4.495519861701411e-07,0.0030265815963730347
1.5035035035035036,0.9916864583333336,1.1628874999999999,-0.037257291666666664,17.725000000000012,0.0005843290104166066,0.000749492134331598,2.0799736246523364e-05,0.0002880804296874831,1.7100626700520437e-06,4.435703945095471e-07,-0.0016666666670630548
1.5075075075075075,0.9917195833333333,1.1624020833333335,-0.03698877083333334,17.725541666666675,0.0005547299956596419,0.0007432933322391493,2.049360450851125e-05,0.0002863451099392386,1.6916281394965457e-06,4.374188758862843e-07,-0.0006607100696101043
1.5115115115115114,0.9917514583333334,1.1619291666666667,-0.03672310416666666,17.726,0.0005351949826386537,0.0007372240370308166,2.02004316974137e-05,0.00028354165512152474,1.6723246551215596e-06,4.3191602536414936e-07,0.0028823333330478818
1.5155155155155153,0.9917777083333337,1.1614687499999998,-0.036463604166666656,17.726687499999993,0.0005486761067710066,0.0007315930711766505,1.9934822955260374e-05,0.00027821175195309744,1.6504857877604136e-06,4.278385060633685e-07,-0.0035747226563671575
1.5195195195195197,0.9918047916666665,1.1610270833333334,-0.0362040625,17.726999999999986,0.0005327784331594643,0.0007258366918294267,1.966933911916597e-05,0.0002738345891927091,1.6288994913194751e-06,4.236790763020833e-07,0.002429333333793693
1.5235235235235236,0.991833958333333,1.1605624999999997,-0.035944625,17.72768749999999,0.0005530169270844265,0.0007199318502760408,1.9403771911178352e-05,0.00026887968489583414,1.6088689830729268e-06,4.19352800815105e-07,-0.0040290976557457725
1.5275275275275275,0.9918620833333335,1.160125,-0.035685104166666655,17.727999999999984,0.0005266510416661596,0.0007139025072808167,1.9138308771134392e-05,0.0002651189713541516,1.5879288046875328e-06,4.1501425339192556e-07,0.0028076666675360684
1.5315315315315314,0.9918887500000005,1.1596604166666662,-0.035425624999999995,17.72870833333332,0.0005460513498278807,0.0007077313433593755,1.8872783027727027e-05,0.00026069504817705785,1.5665472417968622e-06,4.104719392838534e-07,-0.003349168402394298
1.5355355355355353,0.9919152083333329,1.1592208333333331,-0.035166145833333336,17.72900000000001,0.000527892899306881,0.0007014192705620658,1.860727805255744e-05,0.0002573497113715212,1.5456662322916807e-06,4.058919233072905e-07,0.0033923333327265937
1.5395395395395397,0.9919439583333327,1.1587604166666672,-0.03490668750000001,17.729750000000017,0.0005326300998251821,0.0006949794177773434,1.834173135431145e-05,0.0002534669186198338,1.526470078775959e-06,4.0111608551953244e-07,-0.006118395833937029
1.5435435435435436,0.9919729166666668,1.1583145833333337,-0.03464716666666667,17.73000000000001,0.0005281593706580878,0.0006884092586388882,1.8076184550773224e-05,0.0002502767545139242,1.5058303048611071e-06,3.9636669127777557e-07,0.00251666666639494
1.5475475475475475,0.9920002083333334,1.1578583333333337,-0.034387625000000005,17.73075,0.0005244965972215354,0.0006817183301927078,1.7810679359155313e-05,0.00024699816979168593,1.4859835012152455e-06,3.913802675286452e-07,-0.004703895832960825
1.5515515515515514,0.9920262499999991,1.1574104166666668,-0.03412810416666667,17.730999999999998,0.0005240440581590899,0.0006748704226558155,1.7545257405277495e-05,0.0002442649302517516,1.4664162131510881e-06,3.864532749101543e-07,0.0043473333330439345
1.5555555555555554,0.9920541666666663,1.1569541666666667,-0.03386872916666668,17.731729166666653,0.0005174728993049271,0.0006678800179683152,1.727968953986235e-05,0.0002415673290798795,1.4464351338541731e-06,3.812722628984361e-07,-0.004635906683688518
1.5595595595595597,0.9920831250000003,1.1565104166666667,-0.03360916666666666,17.73199999999998,0.0005044894748265083,0.0006607801659722224,1.7014163279053964e-05,0.0002394555121527711,1.4275569769965286e-06,3.760654152430542e-07,0.003051000000766635
1.5635635635635636,0.9921112499999997,1.156052083333333,-0.03334964583333333,17.732729166666655,0.0005081639539941118,0.000653534456124566,1.6748574439969502e-05,0.00023696921072046545,1.4088712686631943e-06,3.7078145127691096e-07,-0.004058698350092982
1.5675675675675675,0.9921374999999998,1.1556062500000004,-0.03308770833333335,17.73299999999998,0.0004908616276031452,0.0006462410572482626,1.6482443770069783e-05,0.0002355500481771161,1.3877608652343718e-06,3.6524374398871814e-07,0.004252666667298399
1.5715715715715715,0.9921658333333334,1.155145833333333,-0.03281987499999999,17.733729166666656,0.0004964370659732431,0.0006390224716510424,1.6214771289744913e-05,0.0002344918567708243,1.3691170716146197e-06,3.5932365650781324e-07,-0.004108490017301847
1.5755755755755754,0.9921937500000002,1.1546999999999998,-0.032551979166666675,17.734000000000012,0.0004741600000008894,0.0006316624023328993,1.5947140412519893e-05,0.00023410367708334018,1.3505885999999394e-06,3.5324974440972253e-07,0.0046189999995363
1.5795795795795797,0.9922225000000003,1.1542395833333337,-0.032284062499999995,17.734729166666682,0.00047890093315894333,0.000624155975162761,1.5679530263230105e-05,0.0002333970149739628,1.3309179898003548e-06,3.470928480533825e-07,-0.0037436150176404226
1.5835835835835836,0.9922497916666669,1.15379375,-0.032016125,17.73500000000001,0.0004495657942709119,0.0006165114899843753,1.541187835405929e-05,0.0002335465908854112,1.3123275399740084e-06,3.4087122804947775e-07,0.006233333333284463
1.5875875875875876,0.9922772916666669,1.1533375000000001,-0.03174824999999999,17.73577083333333,0.0004417777604166506,0.0006087215386041669,1.5144205566771661e-05,0.0002335097843749953,1.2943939054687608e-06,3.3445617675520737e-07,-0.004025385850525254
1.5915915915915915,0.9923054166666665,1.1528874999999998,-0.031480312499999996,17.735999999999994,0.00043374567708331924,0.0006007961749023439,1.4876595158416495e-05,0.00023392544401040077,1.2755624531250536e-06,3.2803616445312364e-07,0.0055540000000178225
1.5955955955955954,0.9923331250000001,1.1524479166666668,-0.031207979166666667,17.736749999999997,0.00044921603732595017,0.0005915995363328994,1.4605359925770962e-05,0.00023367474066839783,1.2549705316839755e-06,3.224258417456595e-07,-0.004175562499824537
1.5995995995995997,0.9923570833333336,1.1520541666666666,-0.030944791666666676,17.73699999999999,0.0004524470659725832,0.0005824261187065968,1.4354417008233e-05,0.00023213867621529882,1.2342263017361042e-06,3.1927992612847275e-07,0.004664333333778359
1.6036036036036037,0.9923816666666666,1.151664583333333,-0.030716395833333337,17.737666666666666,0.00045410416232671835,0.0005769676103433154,1.4160037490739117e-05,0.0002282143755642299,1.2203815129774312e-06,3.1834579914626554e-07,-0.004402111110778151
1.6076076076076076,0.9924054166666672,1.1512875000000002,-0.030488166666666667,17.738000000000024,0.0004266756770832103,0.0005713904433055553,1.3965637033720775e-05,0.00022506184791666606,1.2036584989583594e-06,3.174303425416641e-07,2.2666665529413876e-05
1.6116116116116115,0.9924291666666666,1.1508979166666669,-0.03025924999999999,17.738437500000014,0.00042565207899269986,0.0005659548727708336,1.3772257325073455e-05,0.0002218286182291626,1.1873585498697471e-06,3.163517223802086e-07,0.00012672525969037451
1.6156156156156154,0.9924541666666667,1.1504916666666665,-0.030026812500000014,17.739000000000008,0.0004335082638893262,0.0005617446977565096,1.3584419010610628e-05,0.00021882672447918333,1.1733676824652785e-06,3.1428465262890663e-07,-0.003371000000299773
1.6196196196196198,0.9924787499999997,1.1500916666666663,-0.029794625000000005,17.73933333333335,0.0004287415972232811,0.0005574219877760417,1.3396747317552988e-05,0.00021654992395833683,1.159841279687495e-06,3.1221621490364524e-07,0.0016778888884232401
1.6236236236236237,0.9925037499999995,1.1496875000000002,-0.029562166666666667,17.740000000000006,0.0004207356770826731,0.0005530033019722221,1.3208867223683674e-05,0.0002140243229166658,1.1449963346353608e-06,3.1005540097569535e-07,-0.0055166666666082165
1.6276276276276276,0.9925285416666666,1.1492833333333337,-0.02932983333333333,17.740145833333337,0.000431153055555189,0.0005484692099722228,1.3021153764925307e-05,0.0002117052861111135,1.1310103885417045e-06,3.0785366946875017e-07,0.005975812065514674
1.6316316316316315,0.9925533333333335,1.1488812499999999,-0.029097416666666657,17.740833333333324,0.00042395673177142434,0.00054384034332639,1.2833440255201553e-05,0.00020976809843749333,1.1171564615885985e-06,3.0558728797743126e-07,-0.0019590277776728726
1.6356356356356354,0.9925785416666663,1.1484791666666665,-0.028865062500000007,17.74099999999999,0.00042060373263885786,0.000539089416871093,1.264572670797499e-05,0.0002079020924479133,1.103528251736085e-06,3.031868314635409e-07,0.008585666667102032
1.6396396396396398,0.9926031250000001,1.1480750000000002,-0.028632812499999997,17.74181249999999,0.00042171104166688345,0.0005342266316731773,1.2457950583840876e-05,0.00020642871093749793,1.0897209765624407e-06,3.0080684254557306e-07,-0.0031607851557851063
1.6436436436436437,0.9926285416666665,1.1476729166666664,-0.028400479166666662,17.741999999999987,0.0004156263498267254,0.0005292606997703993,1.2270132760424708e-05,0.00020498159327256293,1.0752504922743558e-06,2.9832558137934107e-07,0.006019333334108978
1.6476476476476476,0.9926529166666667,1.1472729166666669,-0.028168125,17.74275,0.00040652134982610555,0.0005241942339843755,1.2082460710960745e-05,0.00020373525911458051,1.0617726495659696e-06,2.9573275111979226e-07,-0.0035108958332443763
1.6516516516516515,0.992678333333333,1.1468687499999999,-0.027935708333333337,17.74300000000002,0.00041082027343786187,0.0005190211999149302,1.1894747007655572e-05,0.000202611729947913,1.0493436303385018e-06,2.930745238862854e-07,0.004700999999101896
1.6556556556556554,0.9927027083333333,1.1464625000000004,-0.027703375000000006,17.743687500000025,0.00041331942708233704,0.000513737596942708,1.1706970697047529e-05,0.00020173472760418032,1.0355119401042335e-06,2.903632777343746e-07,-0.004279430990436595
1.6596596596596598,0.9927281250000005,1.1460604166666666,-0.027471041666666668,17.744000000000018,0.0004038546831599543,0.0005083356197482636,1.1519200612641084e-05,0.0002010151254340231,1.0220948614583471e-06,2.876088080208315e-07,0.0015056666661052986
1.6636636636636637,0.9927525000000003,1.1456583333333334,-0.027238645833333328,17.74447916666668,0.0003961499305549232,0.0005028395064995661,1.1331476300401034e-05,0.00020053575434027596,1.008665980034647e-06,2.846992788519988e-07,0.0024174370658442967
1.6676676676676676,0.9927781250000002,1.1452583333333333,-0.02700627083333333,17.745,0.0003958499305556362,0.0004972259190099829,1.1143697803603606e-05,0.00020019839079860394,9.97299568750029e-07,2.818180968593741e-07,-0.0012750000000210093
1.6716716716716715,0.9928025000000003,1.1448583333333338,-0.026773875,17.74539583333333,0.0003764799305541189,0.0004915096174843748,1.095592130643086e-05,0.000200064742708346,9.834867622222352e-07,2.787906746333326e-07,0.001760051649171146
1.6756756756756754,0.9928283333333336,1.1444562499999995,-0.026541645833333335,17.745999999999988,0.0003698918359380521,0.00048568270312456614,1.076828645216165e-05,0.00020025245924478255,9.721963633854045e-07,2.75757606307118e-07,-0.001557666666201385
1.6796796796796798,0.9928522916666663,1.1440541666666666,-0.026309250000000006,17.74629166666666,0.0003650637326393369,0.00047974419777083307,1.0580461967043031e-05,0.00020043625104168225,9.58880886996528e-07,2.725967841885413e-07,0.0026737482641578936
1.6836836836836837,0.9928766666666671,1.1436541666666666,-0.0260931875,17.74699999999999,0.0003718137326389481,0.00047464556608984383,1.0409579979826004e-05,0.00019966593932291277,9.470468783766988e-07,2.69488630392318e-07,-0.005383999999367006
1.6876876876876876,0.9929006249999999,1.1432687500000005,-0.0259149375,17.74716666666665,0.0003761486067697106,0.00047167018103776083,1.027805213670501e-05,0.0001960923686198067,9.400348104115769e-07,2.6650563618753375e-07,0.00557530555579433
1.6916916916916915,0.9929233333333336,1.142889583333333,-0.025736854166666656,17.7478125,0.0003659003081599721,0.00046862058760373303,1.014657427083041e-05,0.0001929867015190677,9.317007936458632e-07,2.635083958822933e-07,-0.0031818684898325955
1.6956956956956954,0.9929452083333331,1.1425062499999996,-0.025558645833333338,17.74802083333335,0.00037321871093798364,0.00046551603983289915,1.0015067203902809e-05,0.0001897042727864555,9.225118091406304e-07,2.6048551190408077e-07,0.0069231662320703435
1.6996996996996998,0.9929704166666659,1.1421249999999998,-0.025380562500000006,17.74872916666669,0.00037131770833420674,0.0004623457971835934,9.883493501462938e-06,0.00018671244531250075,9.153375518228958e-07,2.574558039188797e-07,-0.00467869835131296
1.7037037037037037,0.992993125,1.1417520833333334,-0.025202416666666668,17.749000000000013,0.0003480135373257198,0.00045911736082638905,9.7519531098605e-06,0.00018409923420138405,9.07494480950496e-07,2.5435363195156315e-07,0.002998999999761054
1.7077077077077076,0.9930154166666666,1.1413708333333328,-0.025024499999999995,17.74943750000001,0.00033928748264044906,0.00045582856641666685,9.620537663192572e-06,0.00018129691874998674,8.995177588281541e-07,2.514593514822925e-07,0.002051766927081644
1.7117117117117115,0.9930379166666664,1.1410166666666663,-0.02481583333333334,17.75,0.0003517997222224345,0.0004514348326388884,9.480850300798536e-06,0.00017971693055555613,8.885822399652854e-07,2.4768534422048666e-07,-0.0025000000002819434
1.7157157157157155,0.9930595833333324,1.1406708333333335,-0.024606666666666666,17.7501875,0.00034088331597192933,0.00044693278888888904,9.34088797722044e-06,0.00017844030555556195,8.788691774999973e-07,2.4402681266666445e-07,0.0033437148435950803
1.7197197197197198,0.9930808333333333,1.1403166666666673,-0.02439745833333333,17.75081249999999,0.0003549830555542588,0.0004423348602065974,9.201019395432023e-06,0.0001770991951388981,8.698052783680337e-07,2.403345513735242e-07,-0.00238607682251768
1.7237237237237237,0.9931016666666667,1.1399708333333327,-0.0241883125,17.750999999999987,0.0003435824826405476,0.00043766303840234405,9.061107002454662e-06,0.00017603325755207594,8.574947917013908e-07,2.366640297182297e-07,0.003665666667188816
1.7277277277277276,0.9931220833333335,1.1396208333333335,-0.0239791875,17.75147916666666,0.0003476895659715318,0.00043288877517317725,8.921221754081464e-06,0.00017524414140626318,8.484617387760756e-07,2.329490175597655e-07,0.0014457287331879343
1.7317317317317316,0.993142708333333,1.1392708333333335,-0.023769958333333337,17.751999999999985,0.0003515516493051152,0.000428040955831597,8.781326064575811e-06,0.00017444107204862142,8.39230682725685e-07,2.29206776505035e-07,-0.0028789999993819038
1.735735735735736,0.9931639583333337,1.1389250000000002,-0.023560791666666664,17.75216666666665,0.0003456777083328255,0.00042309805437326414,8.641440772969092e-06,0.00017389131562500076,8.279424452083242e-07,2.2545970238923555e-07,0.0043286388890919625
1.7397397397397398,0.993186041666667,1.1385708333333335,-0.023351520833333334,17.752812499999994,0.000350207482638476,0.00041807543310373263,8.501549241288757e-06,0.00017323553480903808,8.187220007317209e-07,2.216789748696752e-07,-0.0029766601561505013
1.7437437437437437,0.9932075000000005,1.138227083333333,-0.023142458333333327,17.75300000000001,0.00033285676649419393,0.00041295391395659723,8.3616639234233e-06,0.00017306034991318442,8.075961383155688e-07,2.1790836837110142e-07,0.003490999999712585
1.7477477477477477,0.99322875,1.1378749999999997,-0.022933291666666664,17.75350000000002,0.00033215104166717246,0.0004077512166649308,8.221780708689726e-06,0.00017282342187498884,7.98630999973936e-07,2.1408381834056548e-07,0.0003210833327216278
1.7517517517517516,0.9932497916666669,1.1375270833333335,-0.022724062500000003,17.754000000000012,0.00032796801649248586,0.0004024628168294267,8.08188918746652e-06,0.0001727990371093828,7.890621073046867e-07,2.1022762610221333e-07,-0.0030576666667911923
1.755755755755756,0.993270625,1.1371729166666673,-0.02251483333333334,17.75418750000001,0.00033359093315810107,0.00039708769663888857,7.94199554553992e-06,0.00017269618993057817,7.793280325750451e-07,2.0637987805836772e-07,0.004242881509753715
1.7597597597597598,0.9932925000000004,1.1368270833333332,-0.022305645833333335,17.754833333333334,0.0003220992664938471,0.0003916223306245657,7.802116457859013e-06,0.0001730789612413193,7.692551095799e-07,2.0251115789732653e-07,-0.0036900277781342083
1.7637637637637638,0.9933137500000001,1.1364729166666672,-0.022096520833333338,17.755,0.0003251430164921132,0.000386067100395399,7.662218648675494e-06,0.00017338914631078936,7.596876321180795e-07,1.9861039642534708e-07,0.0033083333332228904
1.7677677677677677,0.9933341666666663,1.1361145833333335,-0.021911604166666668,17.75554166666666,0.00031865353732629664,0.00038268014450998274,7.545881444923512e-06,0.00017238470464409766,7.511740365451376e-07,1.9542361917170182e-07,-0.0015515434023996022
1.7717717717717716,0.9933545833333333,1.1357395833333332,-0.021742833333333333,17.755999999999982,0.00032893218315943606,0.00038073711530555566,7.445275633211696e-06,0.00017030063715277668,7.455963587022621e-07,1.9270873478367938e-07,-0.0034526666659076
1.775775775775776,0.9933754166666664,1.1353624999999996,-0.021574229166666663,17.756124999999983,0.00032699359375132353,0.0003787276358641494,7.344661468064828e-06,0.00016850826223957158,7.381657120573019e-07,1.8999031947391415e-07,0.0058583177092259575
1.7797797797797799,0.9933958333333335,1.1349958333333336,-0.021405479166666658,17.75683333333332,0.00031570831597105276,0.00037666858664539966,7.244038993138164e-06,0.00016692133133680218,7.321363262673719e-07,1.872429149790792e-07,-0.004505027777156556
1.7837837837837838,0.9934170833333327,1.1346229166666668,-0.021236666666666657,17.75699999999998,0.00030583697482544636,0.0003745550305555561,7.143414405354164e-06,0.00016512950694444126,7.250933444834428e-07,1.8449011165972237e-07,0.003117666667094454
1.7877877877877877,0.9934379166666675,1.1342437500000002,-0.021068020833333336,17.757499999999975,0.00031819891927020727,0.00037237828983289936,7.042806479150104e-06,0.0001635417884114712,7.186193668229073e-07,1.8172142777690958e-07,-0.0004729166658989925
1.7917917917917916,0.993458541666667,1.1338708333333336,-0.020899270833333334,17.758000000000013,0.0003077666493045417,0.0003701477703016494,6.942186066291052e-06,0.000162177802517368,7.122853557118239e-07,1.7894480713845517e-07,-0.004272333333688039
1.795795795795796,0.993479583333334,1.1335020833333338,-0.020730625000000006,17.758041666666678,0.00029802707899206915,0.0003678563954427081,6.841571878046498e-06,0.0001611649596354424,7.048475034592186e-07,1.7615752154557346e-07,0.007997831596924243
1.7997997997997999,0.9935008333333336,1.1331291666666667,-0.020561958333333328,17.758791666666685,0.00028912498263844455,0.00036550961949826435,6.740951484166733e-06,0.0001600838779513801,6.9922245618058e-07,1.7332770878263798e-07,-0.0038481267364431915
1.8038038038038038,0.9935216666666663,1.1327520833333335,-0.020393125,17.75900000000001,0.0002977177039931167,0.00036311211940104175,6.6403331207193136e-06,0.0001588339960937636,6.927167647829867e-07,1.7051164909635488e-07,0.002710666666018824
1.8078078078078077,0.993542291666667,1.1323812499999997,-0.020224458333333337,17.75945833333334,0.00028353798177116474,0.0003606510767899304,6.539720993565582e-06,0.0001581099080729155,6.849494361979306e-07,1.676880138107643e-07,0.0008063732634013832
1.8118118118118116,0.9935629166666663,1.132010416666667,-0.020055708333333335,17.759999999999994,0.0002753332248255358,0.0003581356465815973,6.43910889178775e-06,0.00015745824696181132,6.787053960503405e-07,1.6483666025607716e-07,-0.005099999999913507
1.815815815815816,0.9935814583333334,1.131702083333333,-0.019888854166666664,17.759999999999994,0.00026914457899351873,0.0003541451466037326,6.344467852219548e-06,0.00015602852886284144,6.720003371788149e-07,1.635863263858495e-07,0.0076083333335645875
1.8198198198198199,0.9935993749999996,1.1314000000000004,-0.019722125,17.760583333333336,0.0002590399999991,0.00034995424381770813,6.250456223277449e-06,0.00015482055833334132,6.662026358333144e-07,1.6250625404010432e-07,-0.0022786736111584105
1.8238238238238238,0.9936166666666658,1.131091666666667,-0.01955541666666667,17.760999999999992,0.00026289159722114874,0.0003457088039930555,6.156423707972878e-06,0.00015351049652779017,6.580688097048817e-07,1.6145202050607574e-07,-0.004787666666175028
1.8278278278278277,0.9936350000000003,1.1307833333333328,-0.019388645833333332,17.760999999999992,0.0002665530555572282,0.0003414087460828994,6.0624141708879075e-06,0.00015210756423610777,6.523275903819585e-07,1.6038015023459173e-07,0.007504000000267297
1.8318318318318316,0.9936537499999999,1.1304750000000001,-0.019222020833333332,17.761604166666654,0.00027627437499977425,0.0003370472484162329,5.96838372608048e-06,0.00015113900156250512,6.448393964062568e-07,1.593486861009988e-07,-0.0018742400172868656
1.835835835835836,0.9936720833333336,1.1301666666666665,-0.019055229166666663,17.761999999999976,0.0002753888888891165,0.00033263886640581635,5.874361661718477e-06,0.0001499598298611085,6.375328993055657e-07,1.5830016036241438e-07,-0.003852333332758917
1.83983983983984,0.9936899999999996,1.1298562500000002,-0.018888479166666673,17.761999999999976,0.00028318766927015737,0.00032817056310373245,5.780341666097636e-06,0.00014897457278647067,6.308793214843758e-07,1.5726367587717015e-07,0.006981000000791937
1.8438438438438438,0.9937083333333326,1.1295520833333328,-0.018721812500000008,17.762604166666637,0.0002766743706610342,0.00032364352838151024,5.6863133346027905e-06,0.00014822064648437744,6.229757094183763e-07,1.5623003956640656e-07,-0.003440115016189793
1.8478478478478477,0.993726458333334,1.1292458333333328,-0.01855495833333334,17.76300000000001,0.0002830145659731276,0.00031906852124826367,5.592295453062933e-06,0.00014744271892360578,6.168576983419883e-07,1.5519887845928892e-07,-0.00416900000016085
1.8518518518518516,0.9937445833333333,1.1289375000000001,-0.01838833333333333,17.76300000000001,0.00028553776041628787,0.00031443065555555573,5.4982712780326935e-06,0.00014690406249999802,6.09424176171869e-07,1.5420034394791687e-07,0.00937266666664982
1.855855855855856,0.9937627083333337,1.1286291666666666,-0.018221583333333336,17.763604166666685,0.0002878708159725907,0.00030974077582638873,5.404259625963555e-06,0.0001463687461805592,6.030523925434261e-07,1.5317057527621512e-07,-0.0012579900175637704
1.85985985985986,0.9937808333333332,1.1283229166666666,-0.018054791666666663,17.764000000000006,0.0002853123914929867,0.00030499741453993053,5.310229200167004e-06,0.0001458435264756891,5.951181145507805e-07,1.5217577930794327e-07,-0.004279333333784052
1.8638638638638638,0.9937993749999995,1.1280125000000005,-0.017901187499999995,17.764000000000006,0.0002794665104153271,0.0003016989444231774,5.228048752372355e-06,0.00014482576484375204,5.892980918254755e-07,1.5064508053907555e-07,0.006762333332858361
1.8678678678678677,0.993818541666667,1.1277,-0.01776779166666666,17.76464583333333,0.00026770999999992107,0.00030071537095659726,5.164361962748858e-06,0.00014230116249999702,5.843360520416558e-07,1.4829047871876786e-07,-0.0005582504339258776
1.8718718718718717,0.9938366666666666,1.1273895833333334,-0.017634374999999997,17.76499999999999,0.00023856072482675295,0.000299696943359375,5.100679314670454e-06,0.00013997735026041735,5.797007801258797e-07,1.45944507623698e-07,-0.0012666666661971249
1.875875875875876,0.9938558333333334,1.1270708333333335,-0.017500874999999996,17.76499999999999,0.0002467533159720148,0.0002986458325677087,5.036998748460346e-06,0.00013739243697916126,5.73805477743067e-07,1.4360589924062435e-07,0.010191666667139998
1.87987987987988,0.9938743750000002,1.1267395833333336,-0.017367562500000006,17.76587499999999,0.00026624468315961103,0.00029755256447526034,4.9733056774593126e-06,0.00013492846809896875,5.685354783203071e-07,1.4127864840325587e-07,-0.009856182291059667
1.8838838838838838,0.9938916666666664,1.1264166666666668,-0.01723416666666666,17.765999999999988,0.00027507638888879526,0.0002964272493055559,4.909616781932924e-06,0.0001326234027777748,5.632835717014407e-07,1.3895164567881797e-07,0.0019523333334632298
1.8878878878878878,0.9939102083333328,1.1261062499999996,-0.017100749999999998,17.76618749999999,0.000257630377604956,0.00029526664110416685,4.8459320743380675e-06,0.00013055312135416136,5.582920129947551e-07,1.3661743837395926e-07,0.0067483815104196765
1.8918918918918917,0.9939293749999999,1.1257937500000001,-0.01696733333333333,17.76700000000002,0.00023843246093724346,0.0002940702245555557,4.78224526931595e-06,0.00012863448750000117,5.53060612148421e-07,1.3429564254305527e-07,-0.01087233333430504
1.895895895895896,0.9939487500000004,1.1254791666666664,-0.0168339375,17.76700000000002,0.00022581206597260817,0.0002928387565794271,4.718556378770912e-06,0.00012668344921875144,5.483160171440992e-07,1.3196889239127606e-07,0.00037766666588368025
1.8998998998999,0.9939675000000001,1.1251583333333337,-0.016700437500000002,17.767395833333357,0.00022289159722133078,0.00029157351230859365,4.6548779033799156e-06,0.00012455309010417706,5.425422732638963e-07,1.2964957762760425e-07,0.002561968315262675
1.9039039039039038,0.9939860416666665,1.124824999999999,-0.016564729166666667,17.76800000000002,0.00024996937500243455,0.0002901903726349825,4.590668160510682e-06,0.000122692318229152,5.377699001041679e-07,1.274218105330731e-07,-0.007449000000519845
1.9079079079079078,0.9940027083333329,1.1245125,-0.016408916666666665,17.76800000000002,0.0002487206770831474,0.00028811120382638906,4.522045941771691e-06,0.0001220944031250018,5.316407109895723e-07,1.2573377050798624e-07,0.0035926666662930984
1.9119119119119117,0.9940193749999998,1.1242020833333335,-0.016253062500000002,17.768375000000017,0.00024050916232609687,0.0002859846260377604,4.453429953136651e-06,0.00012164338971355076,5.255034080729371e-07,1.2405807313281274e-07,0.0008915260407889036
1.915915915915916,0.9940370833333332,1.123891666666667,-0.01609720833333333,17.769000000000002,0.00023002159722129711,0.00028380946720659724,4.384813948845557e-06,0.00012116413576389318,5.187675310069356e-07,1.2240803300225658e-07,-0.010694333333788109
1.91991991991992,0.9940543750000005,1.1235770833333336,-0.01594133333333333,17.769000000000002,0.00023078780815843913,0.0002815868082222222,4.316197944012987e-06,0.00012083764444444783,5.11771868715271e-07,1.2074416128888836e-07,0.004513999999801399
1.9239239239239239,0.9940704166666668,1.1232645833333328,-0.015785416666666666,17.769250000000003,0.00022042582899395313,0.00027931666232638893,4.247586156608911e-06,0.00012047030815971055,5.064710090668744e-07,1.1907483958767339e-07,0.0066711041666280835
1.9279279279279278,0.9940881249999994,1.1229541666666665,-0.015629541666666663,17.76999999999999,0.00020727289930655424,0.0002769968022899306,4.17896181589646e-06,0.00012036310434027087,4.992058822222133e-07,1.1742385534444418e-07,-0.008733333332713755
1.9319319319319317,0.9941058333333329,1.1226250000000007,-0.01547372916666667,17.76999999999999,0.0002360260416651716,0.00027462599734331603,4.110356234671124e-06,0.00012009103906250942,4.93045538802086e-07,1.1579224950473077e-07,0.0021000000004960384
1.935935935935936,0.9941229166666669,1.1223124999999998,-0.015317854166666667,17.76999999999999,0.00022298567708389783,0.0002722085520620658,4.04174022729078e-06,0.00012006503776041538,4.870609441406445e-07,1.1414779210282105e-07,0.012933333334046893
1.93993993993994,0.9941393750000005,1.1219979166666671,-0.015161999999999995,17.77099999999999,0.00022275832899221193,0.000269741047666667,3.973128409725572e-06,0.0001202115791666715,4.798757935720632e-07,1.1250594957916655e-07,-0.011774333332766673
1.9439439439439439,0.9941570833333334,1.1216854166666663,-0.015006166666666673,17.77099999999999,0.0002155760373272475,0.0002672253786388886,3.904510370832019e-06,0.00012053164340278255,4.745418187934032e-07,1.1087177789930616e-07,0.0005173333334482777
1.9479479479479478,0.9941747916666664,1.1213729166666668,-0.014850270833333332,17.77099999999999,0.00020819843315988962,0.0002646634145099827,3.835888110516862e-06,0.00012079568433159826,4.673042543880488e-07,1.092555465938796e-07,0.014267333333464194
1.9519519519519517,0.9941893749999999,1.1210958333333338,-0.014701833333333332,17.771958333333345,0.00020871581597092792,0.00026168859663888895,3.7757918864252765e-06,0.00012039325902778869,4.62689373706584e-07,1.082010361642359e-07,-0.009169668403217202
1.955955955955956,0.9942066666666666,1.1208458333333333,-0.014556708333333335,17.772000000000016,0.00019420123263880207,0.00025850995083159735,3.7193981804800285e-06,0.00011997171579861479,4.5652177206075215e-07,1.0742151367345493e-07,-0.00044233333380816475
1.95995995995996,0.9942218750000005,1.1205791666666671,-0.014411583333333337,17.772000000000016,0.00022108123263775425,0.00025528897415972196,3.663006560456543e-06,0.00011936170868057441,4.523517659900294e-07,1.0665260551353307e-07,0.00997433333287745
1.9639639639639639,0.9942375000000004,1.1203229166666675,-0.014266479166666667,17.77254166666669,0.00021614572482464567,0.00025202569718706607,3.6066087185584607e-06,0.00011898021723091498,4.4773742196393374e-07,1.0588308173228775e-07,0.0011377065965803013
1.9679679679679678,0.9942541666666668,1.12006875,-0.014121312500000002,17.773000000000014,0.00021057860677076157,0.00024872269994401035,3.550210818839095e-06,0.0001185700069010441,4.4233313901041345e-07,1.0514503857343785e-07,-0.004737333333423521
1.9719719719719722,0.9942681249999996,1.119810416666667,-0.013976187500000006,17.773000000000014,0.00021629739149231497,0.00024537493296484354,3.4938108793273012e-06,0.0001183678477864724,4.381525564106108e-07,1.0441577622044274e-07,0.005470999999204196
1.975975975975976,0.9942852083333332,1.1195645833333334,-0.013831062499999998,17.773291666666683,0.00018972707899322927,0.00024198608512109376,3.4374150932858274e-06,0.0001183718915364583,4.3411812348523933e-07,1.0369049600039072e-07,0.005519998262968784
1.97997997997998,0.994300625,1.1192999999999997,-0.013685937499999997,17.774,0.00020917666666742107,0.0002385549064127607,3.381021343120625e-06,0.00011821151041666034,4.285887806250239e-07,1.0300778756184898e-07,-0.009451000000240128
1.983983983983984,0.9943164583333334,1.1190479166666671,-0.0135408125,17.774,0.0001921768706589777,0.00023508181350651044,3.324627622181102e-06,0.00011827635143229868,4.232875460850389e-07,1.0231799077109411e-07,0.0009656666665591729
1.9879879879879878,0.9943333333333341,1.1187833333333328,-0.013395541666666668,17.774,0.00021551972222377813,0.0002315690467899305,3.2682359681910567e-06,0.00011802125763888359,4.1792010975695676e-07,1.0165946584210064e-07,0.011174000000039541
1.9919919919919922,0.9943475,1.1185270833333334,-0.013250479166666667,17.77487499999999,0.00021174718315952745,0.00022801063518706582,3.2118422331669977e-06,0.00011820731506076432,4.1344761970486967e-07,1.0100951651996522e-07,-0.009722932291253983
1.995995995995996,0.9943641666666663,1.1182729166666665,-0.01311222916666667,17.774999999999988,0.00019693384982688578,0.00022476548794748258,3.158031776140113e-06,0.00011825908754339691,4.088579378168521e-07,1.0023591039579003e-07,-0.003958333332661823
2.0,0.99437875,1.1179770833333336,-0.013012062499999998,17.774999999999988,0.00021682447482596068,0.0002234485211627606,3.11855245322367e-06,0.00011625018190104287,4.061041837065693e-07,9.865944482526061e-08,0.006458333333853261


==> figs/data/cyl_fk03_LO/cylinderPANS_finep1_x1p54.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.995344583333334,1.0945270833333332,0.03804093750000002,17.799,0.0004812971831604784,0.00033474332412109235,9.325233830439404e-06,-8.15238691406206e-05,2.9520515759556593e-07,6.26996025110678e-07,-0.0012759999999047977
-1.995995995995996,0.995336041666667,1.09466875,0.038229583333333324,17.79885416666667,0.0004565777734371057,0.0003376052081597227,9.460658008202863e-06,-8.35635338541571e-05,2.9786651809894703e-07,6.333753528385407e-07,-0.0010846462673157475
-1.991991991991992,0.9953275000000005,1.0947875000000005,0.03841812500000001,17.798666666666666,0.0004694965104159454,0.0003404060048177078,9.596152266109975e-06,-8.482885677085078e-05,2.963351937500334e-07,6.394087290625004e-07,-0.0002434444443792927
-1.987987987987988,0.9953202083333331,1.0949062500000004,0.038606729166666666,17.798499999999994,0.0004803037109364361,0.0003431246297183157,9.731543060655519e-06,-8.610322330732112e-05,2.970257050782712e-07,6.450771744605068e-07,-0.00014391666633173372
-1.983983983983984,0.9953124999999995,1.095047916666667,0.03880954166666667,17.79827083333333,0.00047006020399309456,0.0003468090589565972,9.887401763916491e-06,-8.728691553819973e-05,2.9456472829882693e-07,6.532161448090351e-07,0.0030136766495729717
-1.97997997997998,0.9953031249999996,1.0951958333333334,0.03904577083333333,17.7981875,0.0004731699826390212,0.0003527923633641495,1.0090392694294105e-05,-8.659885928820332e-05,2.941434968748043e-07,6.665628364947938e-07,-0.00026995182281552843
-1.975975975975976,0.9952943749999998,1.0953437500000003,0.0392819375,17.798041666666666,0.0004929026692703786,0.00035866688624609355,1.0293449539423259e-05,-8.59122285156444e-05,3.048176777343078e-07,6.802887348085909e-07,-0.0017455017360248348
-1.971971971971972,0.9952852083333332,1.09549375,0.039518083333333336,17.797895833333335,0.0004913603776042219,0.0003644419229930551,1.0496520637831659e-05,-8.537580364583602e-05,3.0925583802098847e-07,6.932485875486154e-07,-0.0017627608507950754
-1.967967967967968,0.9952756250000002,1.095639583333333,0.039754125,17.797708333333336,0.0005072367664937794,0.0003700928788177083,1.0699526922798678e-05,-8.458878411458232e-05,3.089766601128074e-07,7.060946961744766e-07,-0.0015469184029939242
-1.9639639639639639,0.9952662500000001,1.0957958333333326,0.039990437499999996,17.797375000000013,0.0005023249826405785,0.0003756357418919266,1.0902581118316038e-05,-8.456311901038766e-05,3.120291282985888e-07,7.187972740703121e-07,0.003859776040997076
-1.95995995995996,0.995257083333334,1.0959416666666664,0.04022658333333335,17.797250000000016,0.0005181132638896191,0.00038106157665972,1.110566683308111e-05,-8.405128263889311e-05,3.143686864584219e-07,7.309201078854165e-07,0.002892437499212974
-1.955955955955956,0.9952483333333336,1.0960958333333328,0.04046266666666667,17.797125000000015,0.0005114241493064942,0.00038638927288888814,1.1308688467533159e-05,-8.391867222220378e-05,3.2625076215267055e-07,7.431200922222269e-07,0.0006750677078457556
-1.951951951951952,0.995238541666667,1.0962458333333331,0.040698875,17.797000000000015,0.0005117395659726132,0.0003915911570677075,1.1511672656143277e-05,-8.378464010416753e-05,3.1387805633684943e-07,7.546054884921917e-07,-8.400000035635458e-05
-1.947947947947948,0.9952291666666667,1.0963812500000005,0.040935020833333335,17.796875000000018,0.0005398213151031062,0.000396688652707898,1.1714677992919041e-05,-8.316014335942035e-05,3.283715733070361e-07,7.661605517634432e-07,-0.002301432292199479
-1.9439439439439439,0.9952199999999997,1.0965416666666672,0.04117120833333333,17.796729166666687,0.0005317899305543605,0.00040166910437326405,1.1917829363137145e-05,-8.34662378472531e-05,3.2128126302067195e-07,7.770626012630218e-07,-0.0031523650180247387
-1.93993993993994,0.9952110416666665,1.0966833333333337,0.04140729166666667,17.79637500000001,0.0005544163888882014,0.00040655494683159636,1.2120833948416997e-05,-8.312414930555095e-05,3.294228840278608e-07,7.882229905815903e-07,0.00403685937476439
-1.935935935935936,0.9952024999999995,1.0968416666666667,0.0416435,17.796229166666674,0.0005487749305552736,0.0004113084910833335,1.232388428578536e-05,-8.363844583331864e-05,3.264006453124142e-07,7.987021812395814e-07,0.002560780815713315
-1.931931931931932,0.995193541666667,1.0969875,0.041879729166666664,17.79610416666667,0.0005559248437501108,0.0004159528682599826,1.2526897880920857e-05,-8.366439921875246e-05,3.332187945312106e-07,8.092701302356783e-07,0.0007598224824505451
-1.927927927927928,0.9951843750000001,1.0971437499999999,0.042115770833333344,17.795979166666665,0.0005401751692710732,0.0004205014304474817,1.2730058446410416e-05,-8.401307955729909e-05,3.3944500520840756e-07,8.194621225520867e-07,-0.0002078337673765418
-1.9239239239239239,0.9951754166666668,1.0972895833333332,0.04235197916666666,17.79585416666666,0.0005597369748271408,0.0004249202773328991,1.2933053962541322e-05,-8.415640646700778e-05,3.348281488282413e-07,8.289360556184893e-07,-0.0020088546005467833
-1.91991991991992,0.9951660416666672,1.0974354166666664,0.042588187500000006,17.79560416666666,0.0005750895789935484,0.00042923795213150933,1.3136041188125394e-05,-8.447279414061648e-05,3.3342579761296e-07,8.383810931809875e-07,0.00022234331618165015
-1.915915915915916,0.9951570833333333,1.0975916666666663,0.04282433333333333,17.795374999999993,0.0005633665972228918,0.0004334431412222222,1.3339096826744707e-05,-8.523556388886216e-05,3.334425267362414e-07,8.474969695972212e-07,0.003170276041885245
-1.911911911911912,0.9951479166666668,1.0977374999999998,0.043060437500000014,17.795208333333324,0.000574464427083532,0.00043754038897525927,1.354217824052343e-05,-8.549451015624904e-05,3.3939575390639623e-07,8.567919122851552e-07,0.002643706597439177
-1.907907907907908,0.9951383333333333,1.0978875000000003,0.043296625000000005,17.79508333333332,0.0005763706770827159,0.00044152309694270786,1.3745183543527893e-05,-8.603171302086488e-05,3.3027555416632263e-07,8.651465724583261e-07,0.000634159722608274
-1.9039039039039038,0.9951293749999998,1.0980395833333338,0.043532833333333326,17.79493749999999,0.0005861567664922074,0.0004453840886388897,1.394823502108442e-05,-8.685750798612807e-05,3.2801152261271245e-07,8.735673736909825e-07,0.00040770442740267754
-1.8998998998999,0.9951197916666668,1.0981937500000003,0.043768875000000006,17.794833333333326,0.0005725707942698666,0.0004491564145677081,1.4151283136530557e-05,-8.772580286460496e-05,3.399773229166038e-07,8.819777422916632e-07,-0.0019266944441937994
-1.8958958958958958,0.9951104166666661,1.0983437500000004,0.0440025,17.794541666666664,0.0005743401692697159,0.0004527362437499996,1.4352244527181097e-05,-8.868335937501498e-05,3.412471796873515e-07,8.896281689583344e-07,0.0034535399307173975
-1.8918918918918919,0.9951010416666669,1.0984895833333332,0.04422727083333334,17.794395833333333,0.0005935519748263562,0.00045602559796831515,1.4546436830958319e-05,-8.980047634548488e-05,3.336233138020875e-07,8.965085173411452e-07,0.0007269266494631665
-1.887887887887888,0.9950924999999997,1.0986437499999997,0.044451874999999995,17.79414583333334,0.0006006605859385505,0.0004592308089843753,1.4740440256074557e-05,-9.129547786455167e-05,3.267675187500495e-07,9.02920506041668e-07,0.00358239539917804
-1.8838838838838838,0.9950839583333337,1.0987833333333332,0.04467666666666668,17.794062500000006,0.0006210197222225045,0.0004623121222222218,1.4934590461840686e-05,-9.241422222222573e-05,3.2900454618066865e-07,9.093758942361097e-07,0.0015480794269251419
-1.87987987987988,0.9950743750000002,1.0989437499999999,0.044901291666666655,17.79391666666667,0.0006018010026045406,0.00046530525666493155,1.5128635127388538e-05,-9.428551067706264e-05,3.288030574217501e-07,9.155101903480796e-07,0.0004879930553443046
-1.8758758758758758,0.9950652083333335,1.0990874999999996,0.04512602083333334,17.793708333333342,0.000625417343750545,0.0004682005770828982,1.5322845859391132e-05,-9.567458932289996e-05,3.2390628411477457e-07,9.212489846341181e-07,0.0016520815968306124
-1.8718718718718719,0.995055625,1.0992479166666669,0.045350729166666666,17.79350000000001,0.0006102677039925286,0.000470984280718316,1.551689007957861e-05,-9.779872243924348e-05,3.238046786457411e-07,9.270750676822887e-07,0.002191083332945709
-1.867867867867868,0.9950454166666662,1.0994250000000003,0.04558477083333334,17.793354166666678,0.000625086041666334,0.00047364533473914826,1.5709188477093655e-05,-9.837000677086205e-05,3.267118203122984e-07,9.315418662825536e-07,0.0011308328989230176
-1.8638638638638638,0.9950341666666668,1.099633333333334,0.045826062499999994,17.793104166666673,0.000633615555553968,0.00047612616241276065,1.5899866143699563e-05,-9.869919375002367e-05,3.3004802222196005e-07,9.352531399166655e-07,0.0021107808157125874
-1.85985985985986,0.9950229166666661,1.099816666666667,0.046086187499999993,17.792937500000004,0.0006553830555544593,0.0004813654050481774,1.6156319445039373e-05,-9.779461562501451e-05,3.270157784722639e-07,9.461909464348975e-07,0.00012512109367435187
-1.8558558558558558,0.995011875,1.0999979166666667,0.0463589375,17.792708333333344,0.0006649999956600539,0.000488371830537761,1.645688767758309e-05,-9.656800221357481e-05,3.3708177187492295e-07,9.620621486562447e-07,0.003280164930288265
-1.8518518518518519,0.9950004166666665,1.1001895833333333,0.04663179166666667,17.792562500000013,0.0006516307248265463,0.0004952260059565968,1.6757287946501386e-05,-9.595727717015556e-05,3.2612204092868316e-07,9.775620092352332e-07,0.0001363502600497668
-1.8478478478478477,0.9949900000000004,1.1003645833333333,0.046901729166666656,17.792375000000018,0.0006540337456595324,0.0005028632178433164,1.7075081568121735e-05,-9.560583875865836e-05,3.4373990559891413e-07,9.958612175403684e-07,0.00076685937443699
-1.8438438438438438,0.9949791666666662,1.1005166666666664,0.04716875,17.792208333333352,0.0006922330555563239,0.0005113819401041668,1.7411996365735932e-05,-9.543302083332011e-05,3.5113827083313486e-07,1.0172268411458214e-06,0.0012809565966449554
-1.83983983983984,0.99496875,1.10069375,0.04743562500000001,17.79200000000002,0.0006795187109376322,0.0005197635641927072,1.7748950258004388e-05,-9.657513151041519e-05,3.4422175768248416e-07,1.0377905960026053e-06,0.002027666666094774
-1.8358358358358358,0.9949577083333329,1.1008479166666667,0.04770250000000001,17.791854166666685,0.000698447703993077,0.0005280048270833323,1.8085944617767887e-05,-9.661441145834837e-05,3.454022090276776e-07,1.0580316024999933e-06,0.0005503120654566374
-1.8318318318318318,0.9949472916666667,1.101016666666667,0.04796941666666665,17.791625000000007,0.0007039663888879222,0.0005360975646597241,1.84229394337455e-05,-9.739807361112962e-05,3.4689982881961007e-07,1.0782231296371564e-06,0.002663192708155293
-1.8278278278278277,0.9949368749999995,1.1011770833333336,0.04823643750000001,17.79152083333334,0.0007194478081591349,0.0005440523473085935,1.875991137167762e-05,-9.802622330731814e-05,3.4568818532995464e-07,1.0976811754921902e-06,0.0005364370657048312
-1.8238238238238238,0.9949266666666668,1.1013395833333337,0.048503374999999994,17.791354166666668,0.0007282055164923307,0.0005518580302760409,1.9096946165070302e-05,-9.866597942709276e-05,3.4616657400197385e-07,1.1172655312109441e-06,-0.0006164171008435915
-1.8198198198198199,0.994916458333333,1.1015041666666667,0.04877027083333333,17.79116666666667,0.0007406541493060192,0.000559531516176649,1.9433957900919892e-05,-9.961486571179873e-05,3.551267069447063e-07,1.1360037492847189e-06,0.00043030555536915926
-1.8158158158158157,0.9949060416666672,1.1016729166666668,0.04903720833333333,17.791000000000004,0.0007355346831596776,0.0005670563655399297,1.977092838406556e-05,-0.00010086016310763973,3.4789595655355195e-07,1.1547885763966981e-06,0.0005273333330819696
-1.8118118118118118,0.994895208333333,1.1018375,0.04930410416666667,17.79072916666667,0.0007457902604166566,0.0005744344789891487,2.010791708102567e-05,-0.00010192337473959034,3.4769641250030105e-07,1.1727113179791837e-06,0.0030807183158572116
-1.8078078078078077,0.9948845833333332,1.102002083333333,0.04957104166666667,17.790625000000002,0.0007622416623269679,0.0005816784947482645,2.0444885282926694e-05,-0.0001031203563368055,3.4224188671857234e-07,1.190607316276031e-06,0.0009537760416264973
-1.8038038038038038,0.9948739583333329,1.1021604166666663,0.04983812500000001,17.790520833333332,0.0007861659331602766,0.0005887571298177079,2.0781894206388663e-05,-0.0001042961158854161,3.47204685026024e-07,1.2082425182161459e-06,-0.0017981879338435647
-1.7997997997997999,0.9948637499999996,1.1023333333333334,0.05010491666666667,17.790354166666663,0.0007674722222221764,0.0005957369091597214,2.111890102495956e-05,-0.00010588230555557548,3.3571455555559727e-07,1.2252097506111247e-06,-0.0019097087671866575
-1.7957957957957957,0.9948533333333333,1.1024916666666666,0.05037187500000001,17.79016666666666,0.0007892082638887299,0.0006025387923177059,2.145590864241576e-05,-0.00010698908854169659,3.4320458038233166e-07,1.242096179882822e-06,-0.0019050277775249924
-1.7917917917917918,0.9948427083333335,1.1026562500000003,0.05063879166666666,17.789812499999993,0.000801277669270295,0.0006092106952065978,2.179280989264825e-05,-0.00010853429036458695,3.3406556640626806e-07,1.2583538248142357e-06,0.005279548177384186
-1.7877877877877877,0.9948320833333333,1.1028250000000002,0.05090570833333333,17.78970833333333,0.0007957693749995887,0.0006157380257482636,2.212977233284895e-05,-0.00011033779270833849,3.309288359376123e-07,1.2742336162196166e-06,0.0025274149306824256
-1.7837837837837838,0.9948208333333337,1.1029812500000002,0.05117262499999999,17.789604166666667,0.0008240288151037944,0.0006221249506093763,2.2466797930713323e-05,-0.00011167505494791286,3.309021651040747e-07,1.2900971293854176e-06,-0.0008497400173155256
-1.7797797797797799,0.9948099999999998,1.1031500000000003,0.051439624999999996,17.789458333333332,0.0008204941666660748,0.0006283608131927082,2.2803739292916167e-05,-0.00011370565208334432,3.3352786354191074e-07,1.3055474051848966e-06,-0.0010777934026577896
-1.7757757757757757,0.994799583333334,1.1033166666666665,0.051706520833333325,17.7893125,0.0008194163888894934,0.0006344648699787344,2.3140783919457504e-05,-0.00011570787743053756,3.3175330486132743e-07,1.3206542800633725e-06,-0.0027642226563102668
-1.7717717717717718,0.9947891666666666,1.1034770833333332,0.05197345833333333,17.789062500000004,0.0008383265581604071,0.0006404262955399301,2.347772079280656e-05,-0.000117436879079863,3.2017406375862935e-07,1.3347463887873284e-06,0.0002970377602196095
-1.7677677677677677,0.99477875,1.1036458333333332,0.05224029166666664,17.788833333333343,0.0008387912326393021,0.0006462456765816008,2.3814661186911414e-05,-0.00011957189670137869,3.2732085503465146e-07,1.3497515223350713e-06,0.002408638888425685
-1.7637637637637638,0.9947683333333331,1.1038041666666663,0.05250727083333335,17.788687500000012,0.0008601116493065497,0.0006519240096349802,2.415176247498911e-05,-0.00012153599279512983,3.274362384548499e-07,1.3628469354995567e-06,0.0011386940097395382
-1.7597597597597598,0.9947577083333332,1.1039729166666665,0.05277418750000001,17.788562500000012,0.0008521325998267493,0.000657447633714843,2.4488679333061084e-05,-0.00012391953242185672,3.228716864584082e-07,1.376989968093751e-06,-0.0004558164067702819
-1.7557557557557557,0.9947456249999999,1.1041520833333331,0.05306697916666667,17.788395833333347,0.0008585935373266462,0.0006645123887912326,2.4869512475093813e-05,-0.00012432810308155712,3.259886772569875e-07,1.3942535627690884e-06,-0.002026323351174142
-1.7517517517517518,0.9947310416666669,1.1043270833333334,0.05336689583333331,17.78812500000001,0.0008825263498264402,0.0006718431791141524,2.5262403822005677e-05,-0.0001238625888454331,3.1774320108515037e-07,1.4115836427426225e-06,0.00031731770803844483
-1.7477477477477477,0.994718541666667,1.1045083333333334,0.05366675000000001,17.787895833333348,0.0008884249305556313,0.0006790174444374982,2.5655297068990722e-05,-0.00012378926458336825,3.1547235746523473e-07,1.428941125901044e-06,0.00013682248226132288
-1.7437437437437437,0.9947052083333331,1.1046875,0.0539665625,17.78766666666668,0.0009051106770829875,0.0006859997152669265,2.6048189427863503e-05,-0.0001237078450520776,3.14069986978951e-07,1.4457141396484267e-06,0.0005812222217400631
-1.7397397397397398,0.9946916666666668,1.1048625,0.05426633333333334,17.78752083333335,0.0009288560937494861,0.0006928296498888899,2.644099802573334e-05,-0.00012337837916669842,3.2142674999985246e-07,1.4626448299999902e-06,-0.0017307296013200357
-1.7357357357357357,0.9946783333333329,1.1050437499999997,0.054566270833333326,17.78727083333334,0.0009345605859385486,0.0006994408373433162,2.6833930599347513e-05,-0.00012374154518227098,3.309031467448552e-07,1.4792909991584092e-06,-0.0005453650177287273
-1.7317317317317318,0.9946649999999998,1.105233333333333,0.054866145833333324,17.787000000000006,0.0009155288888897939,0.000705887291395401,2.7226735473151822e-05,-0.00012458074652774154,3.160624006941649e-07,1.4942943103624074e-06,0.002005999999710184
-1.7277277277277276,0.9946518750000003,1.1054020833333333,0.05516602083333335,17.786833333333334,0.0009570674956596026,0.0007121538954162317,2.761970768612382e-05,-0.00012436352504342774,3.2513762309032703e-07,1.5102734558975717e-06,0.00022663888881879757
-1.7237237237237237,0.9946385416666672,1.1055874999999997,0.05546585416666668,17.78660416666667,0.000955446510417346,0.0007182452715620642,2.8012616262221225e-05,-0.00012514671015626672,3.290121208333386e-07,1.5248834490763787e-06,0.0002538849823849887
-1.7197197197197198,0.9946250000000004,1.1057666666666668,0.055765729166666674,17.786416666666664,0.0009613288888887794,0.0007241480338433157,2.840548174513083e-05,-0.00012571778819447238,3.2104053194418735e-07,1.5392889484418284e-06,-0.0009928402776040457
-1.7157157157157157,0.9946137499999995,1.1059125000000003,0.056071458333333345,17.786145833333336,0.0009846256770826844,0.0007339832270399299,2.8940836883752877e-05,-0.00012633499739584525,3.2367723333328615e-07,1.5664529497222214e-06,0.002183062065910235
-1.7117117117117118,0.994600208333333,1.1060541666666668,0.056379312499999994,17.785999999999998,0.0009920970659722528,0.0007449814553606789,2.9524095537428192e-05,-0.00012776100442708077,3.180176463543952e-07,1.596728604007798e-06,0.0015373333334878225
-1.7077077077077076,0.9945891666666663,1.1061937499999999,0.05668704166666665,17.78589583333333,0.000993720794270958,0.0007558147237482658,3.0107291821757685e-05,-0.00012885119765623787,3.276460697397251e-07,1.627416279993397e-06,-0.0010072608505424796
-1.7037037037037037,0.9945768749999999,1.1063354166666668,0.056994875,17.785729166666666,0.00100944582899265,0.0007664446404010428,3.069065374687225e-05,-0.0001303237809895802,3.201014038888364e-07,1.6569777157666717e-06,-0.001953656683895133
-1.6996996996996998,0.9945650000000001,1.1064770833333333,0.05730262500000002,17.785541666666656,0.0010147140581593384,0.000776886251442707,3.127380401399835e-05,-0.00013179137734377344,3.2293336043367473e-07,1.6860996175093417e-06,-0.0011173767355785458
-1.6956956956956957,0.9945533333333336,1.1066083333333334,0.0576104375,17.785249999999994,0.0010471632638886508,0.0007871395743919282,3.185703571309581e-05,-0.0001327527244791571,3.080424234025165e-07,1.714184452782802e-06,0.0032157708336626456
-1.6916916916916918,0.9945418750000004,1.1067520833333335,0.05791829166666664,17.785124999999994,0.001051909370659132,0.0007971923237482664,3.2440290197180584e-05,-0.0001345649651909725,3.191367476385032e-07,1.7430499112694297e-06,0.0012037343752808738
-1.6876876876876876,0.9945291666666666,1.10689375,0.05822610416666665,17.784979166666663,0.001048726210937545,0.0008070603769058178,3.3023457383026024e-05,-0.00013638162226563277,3.162344472399303e-07,1.770524751065468e-06,0.0009743745660557579
-1.6836836836836837,0.9945174999999994,1.107033333333333,0.058533874999999985,17.784854166666666,0.0010688655555559645,0.0008167521441510431,3.360672992188955e-05,-0.00013805492083329707,3.192573108332932e-07,1.7983561094364714e-06,-0.0014543962673769784
-1.6796796796796798,0.9945058333333329,1.107175,0.058841666666666674,17.78470833333333,0.0010697693750001402,0.000826252013888887,3.418995482333693e-05,-0.00013998062500000796,3.0400940062509695e-07,1.823167164513886e-06,-0.003142168402803236
-1.6756756756756757,0.9944941666666663,1.1073104166666667,0.059149416666666677,17.78447916666667,0.0010948911414923046,0.0008355569246597215,3.477326399319065e-05,-0.0001416193814236244,3.073932206773013e-07,1.8498896088521019e-06,-0.0004075629342423781
-1.6716716716716717,0.9944802083333334,1.1074833333333334,0.059476854166666676,17.78418750000001,0.0010910830555557194,0.000845995485103731,3.536298440759309e-05,-0.0001424788753472822,3.1418609166690794e-07,1.8770827936562616e-06,0.0028832981766981902
-1.6676676676676676,0.9944654166666669,1.107658333333333,0.05981322916666668,17.784020833333344,0.0011096832638897158,0.0008568380333224806,3.595591674216725e-05,-0.00014195506336805996,3.2351589774316206e-07,1.9025982395030464e-06,0.00047799956576000113
-1.6636636636636637,0.9944508333333338,1.1078333333333334,0.06014964583333332,17.783875000000013,0.001136555555555585,0.0008674430227912349,3.654880592614835e-05,-0.00014174097569441546,3.3117134375012245e-07,1.9290842801575477e-06,-0.0020433489587503573
-1.6596596596596598,0.9944364583333337,1.1080145833333337,0.06048602083333332,17.78364583333335,0.0011390997873252928,0.0008778287837495659,3.714169550395196e-05,-0.00014199733780381751,3.4864119131947156e-07,1.954302137559033e-06,-0.0018091254344767549
-1.6556556556556556,0.9944220833333328,1.10819375,0.060822458333333336,17.783291666666667,0.0011566124609374562,0.00088799106228993,3.773454091917768e-05,-0.0001422140179687531,3.478109604164838e-07,1.9791848651249976e-06,0.0037041649306388535
-1.6516516516516517,0.9944072916666663,1.108375,0.06115887499999998,17.783104166666668,0.0011611093749999135,0.0008979128420677105,3.832747051562745e-05,-0.00014265557812496998,3.629205026037816e-07,2.0041387217422043e-06,0.0022478641492966744
-1.6476476476476476,0.9943927083333333,1.1085541666666667,0.061495229166666644,17.78295833333333,0.0011722428993050649,0.0009076222064058189,3.8920396197429966e-05,-0.00014310502282983972,3.704172340280871e-07,2.0268108066632194e-06,-0.000898751735917358
-1.6436436436436437,0.9943777083333335,1.1087291666666665,0.061831604166666665,17.782812499999995,0.0011946349826386093,0.000917100642843316,3.951323561786777e-05,-0.0001434612947048275,3.6327308854163117e-07,2.049948047494784e-06,-0.0034204101560817435
-1.6396396396396398,0.9943639583333336,1.1089062499999998,0.06216806249999999,17.782437499999997,0.0012060953776045213,0.0009263486716627614,4.010611899156478e-05,-0.0001440113899739276,3.7120260091143037e-07,2.0726683816966296e-06,0.0022082252604604946
-1.6356356356356356,0.994348333333334,1.1090812499999998,0.06250445833333333,17.782249999999994,0.0012262808984377926,0.0009353739384565969,4.069902353920828e-05,-0.00014454361223957546,3.8598109726600024e-07,2.0954766434140667e-06,0.001168270833375118
-1.6316316316316315,0.994334583333333,1.1092604166666666,0.06284087500000003,17.782020833333327,0.0012309113498258917,0.0009441702625677057,4.129192590064438e-05,-0.00014556185286461465,3.978628771704484e-07,2.117086628473951e-06,0.0016100828993899086
-1.6276276276276276,0.9943189583333331,1.1094375,0.06317725,17.781874999999992,0.0012505169270831118,0.0009527454991041656,4.1884803986110584e-05,-0.0001464602968750256,4.040272981768397e-07,2.1378430934114687e-06,-0.0004951822913312753
-1.6236236236236237,0.9943052083333334,1.1096083333333333,0.06351745833333333,17.781624999999995,0.0012672632638890402,0.0009626074868732629,4.253738086879599e-05,-0.00014770941215275224,4.008774499999568e-07,2.1641066859166757e-06,0.0006873593752061424
-1.6196196196196198,0.9942914583333332,1.1097604166666668,0.0638710208333333,17.781416666666665,0.0012651509331595978,0.0009774843643745703,4.339798783853697e-05,-0.00014996819292532881,4.0295360481800856e-07,2.209395483345068e-06,0.0008046597222914897
-1.6156156156156156,0.9942777083333335,1.1099020833333335,0.06422475000000001,17.781249999999996,0.0012965320789930512,0.0009920981541041646,4.4258530701906115e-05,-0.00015187132656249713,3.942851381506362e-07,2.254546342651015e-06,0.0008984375001546141
-1.6116116116116115,0.9942635416666673,1.1100479166666666,0.06457843749999999,17.78108333333333,0.0013019560373266348,0.0010064587433919279,4.511902737145555e-05,-0.00015401417513018212,3.893062569444998e-07,2.2970563927083438e-06,-4.95069443218199e-05
-1.6076076076076076,0.9942510416666664,1.1101833333333333,0.06493195833333333,17.78089583333333,0.0013429663888893106,0.0010205970369982654,4.5979693696454224e-05,-0.00015544044236111276,3.919259437503342e-07,2.341676485630241e-06,-0.0006733025172138696
-1.6036036036036037,0.9942379166666665,1.1103312499999995,0.06528558333333336,17.780645833333335,0.0013499319401049092,0.0010344759421597183,4.684025003118273e-05,-0.0001579983494791326,3.867542136717743e-07,2.3829588187482615e-06,0.003217082899197976
-1.5995995995995997,0.9942237499999996,1.1104874999999996,0.06563925,17.780458333333332,0.0013362623437511711,0.001048084692770835,4.770078677133801e-05,-0.00016108746770832072,3.829319179687353e-07,2.425182443203128e-06,0.002384789930545139
-1.5955955955955956,0.9942108333333328,1.1106208333333336,0.06599289583333333,17.780333333333335,0.0013859478993050178,0.0010614626995308178,4.856142378449843e-05,-0.0001628557978298889,3.7765523411468723e-07,2.46601696837111e-06,-4.511111131932921e-05
-1.5915915915915915,0.9941962500000002,1.1107708333333333,0.06634647916666667,17.78016666666667,0.0013819058159723063,0.001074588452187066,4.942187085195898e-05,-0.00016579645269096388,3.64272228298428e-07,2.5064090148446233e-06,-0.000160027778008498
-1.5875875875875876,0.9941837500000007,1.1109229166666663,0.06670029166666669,17.78,0.001381523224826653,0.0010874794249149267,5.0282547065525995e-05,-0.0001688408941840358,3.551050837677025e-07,2.5465539100434115e-06,-0.001941666666709807
-1.5835835835835836,0.9941666666666663,1.1111145833333331,0.067081625,17.779645833333337,0.0014160493706603106,0.0011021285040260396,5.1148598688878026e-05,-0.0001677051445312383,3.644038546000289e-07,2.5869244389530947e-06,0.0025273745658864755
-1.5795795795795795,0.9941514583333334,1.111308333333333,0.06746285416666666,17.77945833333334,0.001433371597223232,0.0011165091410203993,5.201473020414344e-05,-0.0001665736925346717,3.5275272760381207e-07,2.6274664485638005e-06,0.0012780399302982914
-1.5755755755755756,0.9941341666666664,1.1115041666666665,0.0678441875,17.779312500000007,0.0014459874826389107,0.0011305745557981762,5.288080145599931e-05,-0.000166013757031222,3.5434447569416194e-07,2.6670376501562234e-06,-0.00041130598975769317
-1.5715715715715715,0.9941189583333334,1.1116916666666665,0.06822550000000001,17.779083333333343,0.0014916382638887615,0.0011443644830833322,5.3746847564857935e-05,-0.00016484480416664726,3.541353039932058e-07,2.7057228663229033e-06,-0.0005958402780947836
-1.5675675675675675,0.9941029166666668,1.1118854166666665,0.06860683333333334,17.77870833333333,0.0015129035373271371,0.0011578524199722228,5.4612933128350507e-05,-0.00016439580034720291,3.4336240516523735e-07,2.7435242175798798e-06,0.003779998264064943
-1.5635635635635636,0.9940877083333332,1.112091666666667,0.06898810416666667,17.778541666666662,0.001508374930555334,0.0011710581501558131,5.5479105691428776e-05,-0.0001648249095486387,3.469281406247673e-07,2.782498339023445e-06,0.0007478732640606722
-1.5595595595595595,0.9940704166666667,1.1122854166666667,0.06936937500000001,17.778395833333324,0.0015274018706588066,0.001183973145442707,5.6345146295382475e-05,-0.00016462750911459823,3.378322000435166e-07,2.8189392677994895e-06,-0.0021917400170536894
-1.5555555555555556,0.9940537500000001,1.1124854166666667,0.06975060416666666,17.77818749999999,0.0015386977039932859,0.001196605301718316,5.7211167774846416e-05,-0.00016482160577256655,3.36767565625078e-07,2.85590787644793e-06,-0.0018674518226475811
-1.5515515515515514,0.994038958333333,1.1126770833333333,0.07013197916666668,17.777833333333323,0.0015622082248269997,0.001208930498166231,5.807722619983097e-05,-0.00016476686089411663,3.2705115386271995e-07,2.890362116247823e-06,0.001975305555788509
-1.5475475475475475,0.9940220833333334,1.1128729166666667,0.07051322916666665,17.77760416666666,0.0015909546831598398,0.001220972012489152,5.8943285917159456e-05,-0.00016509633962670522,3.236165283421763e-07,2.9256555876063576e-06,0.002623426649506655
-1.5435435435435436,0.994007083333333,1.1130645833333332,0.0708945625,17.77743749999999,0.0016080666623266016,0.0012327214246002603,5.980938661482308e-05,-0.00016533083632812307,3.211903552081984e-07,2.9607160850937438e-06,-0.00020073307246093464
-1.5395395395395395,0.9939902083333333,1.1132604166666666,0.0712758125,17.77729166666666,0.0016345780164932489,0.0012441918857981774,6.067544028769981e-05,-0.00016595738867183907,3.011109418403458e-07,2.9933971807552056e-06,-0.002932335069090186
-1.5355355355355356,0.9939739583333331,1.1134604166666666,0.07165716666666665,17.7769375,0.0016392338498263381,0.0012553567153055604,6.154153750563015e-05,-0.00016710615381940186,3.069804900171871e-07,3.026747645381961e-06,0.001326454427214685
-1.5315315315315314,0.993959166666667,1.1136520833333339,0.07203847916666664,17.776729166666666,0.0016602872873252572,0.0012662325193537362,6.240755057996663e-05,-0.00016782323745660743,2.944396219615227e-07,3.059894931905394e-06,0.001441801649377794
-1.5275275275275275,0.993941875,1.113820833333334,0.07244554166666667,17.776541666666663,0.0016698178993039825,0.0012867559926232628,6.373761920500689e-05,-0.00016981192378477672,2.8306085677020894e-07,3.1279621406510243e-06,0.0001913732640446142
-1.5235235235235236,0.9939268750000002,1.1139729166666668,0.07285514583333332,17.776374999999998,0.001706007599826087,0.0013079152256037369,6.511251803887911e-05,-0.00017111763146698822,2.725756098086781e-07,3.1995638945529502e-06,-0.0005498072915770535
-1.5195195195195195,0.9939102083333334,1.1141374999999998,0.07326485416666666,17.776125,0.001705964427083817,0.0013287298939370683,6.648751413466388e-05,-0.00017357979244789212,2.5372689583345463e-07,3.2693275414236038e-06,0.001463317708271461
-1.5155155155155156,0.9938945833333332,1.1142916666666662,0.07367439583333334,17.775895833333333,0.0017457482638900679,0.0013492229819266491,6.786244956804995e-05,-0.00017514032378469768,2.403723003471651e-07,3.3400274875564173e-06,0.001693989149259778
-1.5115115115115114,0.9938793750000002,1.1144499999999997,0.07408412500000001,17.775750000000002,0.0017699475000003684,0.0013693445063177063,6.923735960036769e-05,-0.00017761560624998673,2.2164736458328213e-07,3.408230337994782e-06,0.0002119374998414969
-1.5075075075075075,0.9938625000000004,1.1146166666666664,0.07449366666666667,17.775583333333337,0.0017651030555558833,0.001389174876555553,7.061247611215099e-05,-0.00018027826111109702,2.103410868054738e-07,3.475519260347219e-06,-0.0005295069444741785
-1.5035035035035036,0.9938470833333334,1.1147625000000003,0.0749033125,17.775354166666673,0.0018129019270822777,0.0014086396098606764,7.198738115713178e-05,-0.0001818414007812713,1.888418802082389e-07,3.54213579252603e-06,0.0009509162325116449
-1.4994994994994995,0.9938312499999999,1.1149208333333336,0.07531291666666667,17.77512500000001,0.0018286187326386205,0.0014277916664930538,7.336257690074845e-05,-0.00018429397743056908,1.8189926562456153e-07,3.6087064005208077e-06,0.0013895677080313362
-1.4954954954954955,0.9938124999999998,1.115116666666667,0.07573477083333333,17.77491666666668,0.0018523197222211074,0.0014462674034891503,7.464874756266598e-05,-0.00018506353576389079,1.5917940277834167e-07,3.6656079676910305e-06,-0.0001625069448891736
-1.4914914914914914,0.9937939583333334,1.1153187500000001,0.07616027083333332,17.774687500000013,0.001887002565103879,0.0014642943965933186,7.590846971502066e-05,-0.00018497806549480633,1.4180114843759966e-07,3.7189141481163393e-06,-0.0007657226566948339
-1.4874874874874875,0.9937758333333337,1.115522916666667,0.0765858125,17.774375000000006,0.0019044557248260041,0.0014819466570481768,7.716773363132705e-05,-0.00018527060195316913,1.3597886935746268e-07,3.772052893815098e-06,0.0018016927081134781
-1.4834834834834836,0.9937562500000002,1.1157354166666664,0.07701143749999999,17.774124999999998,0.0019032299956602827,0.0014992364108502637,7.842749655741975e-05,-0.00018620080716140464,1.1798681467007103e-07,3.824367064205739e-06,0.0017304843750025611
-1.4794794794794794,0.9937366666666666,1.1159374999999996,0.07743693750000002,17.773874999999997,0.0019376627604177354,0.0015161790439544211,7.968698633816315e-05,-0.00018671994140621873,1.0716595052066348e-07,3.875547774075496e-06,0.0014508177083030205
-1.4754754754754755,0.993717083333333,1.1161416666666661,0.07786254166666669,17.77364583333333,0.0019652799305571733,0.001532745438539926,8.094645366707286e-05,-0.0001874186934027744,9.146246006963847e-08,3.926591152960067e-06,0.0010554578993833275
-1.4714714714714714,0.9936985416666667,1.1163458333333336,0.07828802083333336,17.773374999999994,0.0019886470659713495,0.0015489545439995606,8.220589641859683e-05,-0.00018821419053825783,5.9039478298540194e-08,3.974900754014765e-06,0.0021411093753727073
-1.4674674674674675,0.9936791666666668,1.11655,0.07871364583333333,17.773145833333327,0.0020202641666671184,0.0015647952929578983,8.34655306559889e-05,-0.00018942958854167857,6.628983333363905e-08,4.0253975934027655e-06,0.0013288537329572137
-1.4634634634634636,0.9936608333333331,1.1167520833333335,0.07913916666666666,17.772937499999994,0.0020522843706591853,0.0015802839659722233,8.472492777251234e-05,-0.0001904750815972106,3.6786886284970134e-08,4.072729545486162e-06,-0.0008490455726928303
-1.4594594594594594,0.9936418749999998,1.11695625,0.07956472916666667,17.772645833333332,0.0020691522526037343,0.0015953997059683176,8.598534781659723e-05,-0.0001919465222656458,2.2407447916573085e-08,4.120768575868065e-06,0.0007684162327450395
-1.4554554554554555,0.9936220833333334,1.1171520833333333,0.07999031250000001,17.772354166666666,0.002114972703993301,0.0016101624061523427,8.72443075560833e-05,-0.00019282342252600893,1.0444990017945957e-08,4.16839463548178e-06,0.0019690412326553997
-1.4514514514514514,0.9936027083333334,1.1173541666666664,0.08042314583333333,17.772145833333333,0.0021259162326394687,0.0016272655309370679,8.863325135397395e-05,-0.00019482459331596202,-1.006817274308027e-08,4.222881807860234e-06,0.0008324787326046135
-1.4474474474474475,0.9935845833333335,1.117520833333333,0.08088829166666668,17.772000000000002,0.002138853732639223,0.001655613437914926,9.058561599706595e-05,-0.00019603861024304614,-3.3045399305169434e-08,4.317443576909749e-06,-0.001484000000175456
-1.4434434434434436,0.9935668750000003,1.1176833333333336,0.08135354166666667,17.77172916666667,0.002179799722221709,0.001683545008289931,9.253876900200482e-05,-0.00019712262847225437,-5.17803229168137e-08,4.411218366276015e-06,0.0006424266490512309
-1.4394394394394394,0.9935479166666665,1.1178500000000005,0.08181862499999998,17.77147916666667,0.0021926274999990447,0.0017110521864427148,9.449193840711246e-05,-0.00019865828958333387,-8.727771875008394e-08,4.504161503203133e-06,0.0018198953990804512
-1.4354354354354353,0.9935302083333334,1.1179999999999999,0.08228377083333331,17.771270833333336,0.002250999999999781,0.001738116474114153,9.644433414916647e-05,-0.0001990266249999456,-1.1757583333340768e-07,4.59514347240449e-06,0.002141301649203342
-1.4314314314314314,0.9935118750000002,1.1181750000000001,0.08274889583333331,17.771125,0.0022450860416662888,0.001764755655030822,9.839766815666666e-05,-0.00020147576510415321,-1.4060916666668987e-07,4.685192610416672e-06,3.290104177722242e-05
-1.4274274274274275,0.9934939583333335,1.1183333333333336,0.08321408333333334,17.770895833333338,0.0022909722222219653,0.0017909559183263849,0.00010035089610416556,-0.00020281236111115153,-1.6312673611128888e-07,4.7745772813368015e-06,0.0010946141492240713
-1.4234234234234235,0.9934752083333338,1.1185020833333332,0.08367918750000002,17.770729166666673,0.0023010062456598757,0.001816726912673177,0.00010230322208089236,-0.00020507471705728808,-2.0201762109339576e-07,4.862621725351596e-06,-0.0006901150175622206
-1.4194194194194194,0.9934575000000002,1.1186562500000001,0.08414441666666667,17.77043750000001,0.002356111002603134,0.0018420525604930568,0.00010425635641577148,-0.0002063651067708422,-2.389435221352657e-07,4.9495239492187346e-06,0.0021760585934202936
-1.4154154154154153,0.9934374999999999,1.118858333333333,0.08462129166666665,17.770229166666677,0.0023685299305562513,0.0018665724133315985,0.00010610938763266109,-0.00020719569201384236,-2.4299501562484124e-07,5.0343181622135716e-06,0.0006220308155775456
-1.4114114114114114,0.9934160416666665,1.1190666666666667,0.08510193749999999,17.76997916666667,0.0024064622222226273,0.0018904914837460964,0.00010792942692640099,-0.0002072831916666712,-2.5621452777728915e-07,5.116155810664084e-06,0.00013208289914246052
-1.4074074074074074,0.9933950000000001,1.1192770833333334,0.08558262499999998,17.769666666666666,0.002425060724826178,0.0019139559647760448,0.00010974977445395392,-0.00020798339401041643,-2.7793181857588365e-07,5.198191545052077e-06,0.00165488888882237
-1.4034034034034035,0.9933739583333336,1.1194854166666668,0.08606333333333333,17.7694375,0.002458651870659745,0.001936942238888891,0.00011157097683953052,-0.00020881324305553617,-2.9174170486091474e-07,5.279571094444441e-06,0.00042426692709796043
-1.3993993993993994,0.9933535416666666,1.11969375,0.086544,17.769166666666667,0.002490072877604499,0.001959477730666669,0.00011339146103198886,-0.0002094425666666483,-3.282674791666785e-07,5.357815780000002e-06,0.0012993055556194122
-1.3953953953953953,0.9933320833333331,1.119902083333333,0.08702464583333332,17.76891666666667,0.002519323745660218,0.0019815756009162336,0.00011521132703773952,-0.00021033217009544525,-3.474517677956059e-07,5.437132023858472e-06,0.0008088263888907932
-1.3913913913913913,0.9933110416666667,1.1201041666666665,0.08750539583333335,17.768666666666668,0.002566655815972485,0.0020031682000516476,0.00011703227122918748,-0.00021088764539931026,-3.6324302951431533e-07,5.514766263904486e-06,0.0011515555555661194
-1.3873873873873874,0.9932902083333333,1.1203104166666669,0.08798864583333336,17.7684375,0.002589986974826042,0.0020251898710828935,0.00011890093979551435,-0.00021217980881084453,-3.8551307738731583e-07,5.595038998747811e-06,-0.00028785807290887533
-1.3833833833833835,0.9932691666666665,1.1204875000000003,0.08850922916666665,17.768125,0.0026160956770826527,0.002059153852322488,0.0001214627586257991,-0.00021333908255206924,-3.94380159375032e-07,5.7251492328802005e-06,0.001858984374962347
-1.3793793793793794,0.993248333333333,1.1206458333333336,0.08902974999999998,17.767916666666668,0.002654999565971927,0.0020925869482708373,0.00012402457209674368,-0.00021288088020832152,-4.1660440538198915e-07,5.853663307552093e-06,0.0005123263887867324
-1.3753753753753752,0.9932277083333333,1.1208104166666666,0.08955031249999999,17.7676875,0.002690259891492852,0.0021255394478190137,0.00012658715238382553,-0.00021313139908851753,-4.373695741754851e-07,5.980590497649703e-06,0.00032256901027949425
-1.3713713713713713,0.9932060416666665,1.1209833333333334,0.09007097916666666,17.767395833333335,0.0027130330555553694,0.0021578457952912376,0.00012914892189318177,-0.00021394146284724191,-4.5490428020772715e-07,6.107954778050788e-06,0.001728634982555377
-1.3673673673673674,0.9931843749999997,1.1211499999999996,0.09059152083333333,17.767187500000006,0.0027435108333340175,0.0021897617697703986,0.00013171058329966538,-0.0002147877489582506,-4.783358489582811e-07,6.232599943895389e-06,0.0005900065102650842
-1.3633633633633635,0.993163333333333,1.1213083333333334,0.09111200000000001,17.76695833333334,0.0028051215972222376,0.002221036789333334,0.00013427303332390637,-0.0002154156999999851,-4.919330246529597e-07,6.357049484333359e-06,0.0006082482638021247
-1.3593593593593594,0.9931422916666666,1.1214708333333334,0.09163262500000001,17.766708333333344,0.00284483664930546,0.0022517599522760418,0.0001368354587748704,-0.00021598298593748788,-5.18819876215202e-07,6.479317345734391e-06,0.0009499982635361448
-1.3553553553553552,0.9931208333333333,1.1216395833333335,0.09215310416666662,17.766458333333336,0.0028663117664928794,0.002282013725780822,0.00013939718063841545,-0.0002177360270398665,-5.172130621960958e-07,6.6023678676948585e-06,0.0008749565972152595
-1.3513513513513513,0.9930987499999993,1.1218020833333335,0.09267374999999999,17.7661875,0.0029080024956587014,0.0023116593942708354,0.00014195960245360362,-0.00021931415364585816,-5.340855952691592e-07,6.722932892473958e-06,0.0021650481770052465
-1.3473473473473474,0.993078333333333,1.1219625000000002,0.09319429166666665,17.765958333333327,0.0029543152604161182,0.002340761500748266,0.00014452127345504612,-0.00021987546406249114,-5.571077632813865e-07,6.8434907136727384e-06,0.001557831597438053
-1.3433433433433435,0.993058333333333,1.1221291666666668,0.09371485416666668,17.765749999999993,0.0029865499826384756,0.002369380275187065,0.0001470829806890583,-0.0002206295436632394,-5.880702642359055e-07,6.960810697112822e-06,-0.00020639583317461074
-1.3393393393393394,0.9930366666666668,1.1222979166666667,0.09423549999999999,17.765458333333324,0.0030098862456595654,0.002397358039750004,0.00014964552477088976,-0.00022328449270832273,-6.014176947915725e-07,7.079776368583348e-06,0.0018235399308537126
-1.3353353353353352,0.9930147916666666,1.1224625,0.09475610416666665,17.765208333333323,0.0030633527604169153,0.002424884889822485,0.00015220752055061012,-0.00022575690651038816,-6.307611221356669e-07,7.195574739574256e-06,0.0017478732641507122
-1.3313313313313313,0.9929937499999996,1.1226312499999997,0.09527658333333332,17.76493749999999,0.0030803265234384813,0.0024518935016597243,0.00015477014071050852,-0.00022796984322913383,-6.49994432434266e-07,7.31046378799846e-06,0.002203954427386634
-1.3273273273273274,0.9929716666666665,1.1228062500000002,0.09578416666666668,17.764708333333328,0.0031332082942701067,0.002476726749305552,0.00015720428404465204,-0.00022893598437505325,-6.731629777600838e-07,7.41552433154859e-06,0.0013878315974125144
-1.3233233233233235,0.9929485416666667,1.1230062500000002,0.09629554166666666,17.764458333333327,0.0031507124609368997,0.0025018769884565945,0.00015964350190117465,-0.00022987013880210183,-7.019014130730963e-07,7.518948449325366e-06,0.0008951232641720708
-1.3193193193193193,0.9929235416666667,1.1232062500000002,0.0968586875,17.764166666666668,0.003211886627603855,0.0025353529891106816,0.00016254099085374522,-0.0002274915001302391,-6.983346402339116e-07,7.656365977199236e-06,-0.0004090277778345808
-1.3153153153153152,0.9928989583333337,1.1233666666666668,0.09742672916666667,17.763833333333334,0.0032598322222219256,0.0025795949438849834,0.0001662881896096666,-0.00022823165486114683,-7.459536222227398e-07,7.854986868173643e-06,0.0012253055554651837
-1.3113113113113113,0.9928752083333334,1.1235270833333333,0.097994625,17.763562500000003,0.003305643016493276,0.0026232826377760414,0.00017003559040845213,-0.00022857354192708235,-8.009790783859575e-07,8.051276006421878e-06,0.0016806419269528305
-1.3073073073073074,0.9928518750000003,1.1236770833333332,0.09856304166666667,17.76335416666667,0.003378979058159981,0.0026662226507482654,0.0001737840360014135,-0.0002294895177951256,-8.349239121094288e-07,8.247439659247378e-06,-0.0005012504341266322
-1.3033033033033035,0.9928270833333331,1.123839583333333,0.099131625,17.76302083333334,0.00341792426649401,0.002708545924859371,0.00017753122074622995,-0.00023054413515621874,-8.970971352002756e-07,8.440567300403594e-06,0.00279920789910193
-1.2992992992992993,0.9928035416666666,1.1240020833333335,0.09969981249999998,17.762750000000008,0.003460983328992917,0.002750134887464853,0.0001812790309760077,-0.00023258862460934226,-9.447263611972467e-07,8.633591978341194e-06,0.0026291041664876502
-1.2952952952952952,0.9927802083333331,1.1241625,0.10026718750000001,17.762583333333342,0.0035190902604167462,0.0027914494441731736,0.00018502538081759833,-0.0002328621679687226,-9.776222328121919e-07,8.825305093164058e-06,-0.0010333402780702272
-1.2912912912912913,0.9927552083333335,1.1243208333333334,0.10083579166666667,17.762270833333336,0.003565163732638821,0.002831830618956593,0.0001887727702682004,-0.00023490631649308868,-1.026906319010211e-06,9.015870557669193e-06,0.0011098433159304477
-1.2872872872872874,0.9927318750000002,1.1244791666666667,0.10140397916666667,17.762000000000004,0.0036174370659718402,0.0028714621758329003,0.0001925211979922347,-0.00023666199001735888,-1.0718893120662118e-06,9.203128963615015e-06,0.0015643333331922804
-1.2832832832832834,0.9927072916666669,1.1246333333333332,0.10197235416666665,17.761708333333328,0.003676948888889031,0.002910680652374563,0.00019626816313802993,-0.00023880024097217012,-1.1252679388893782e-06,9.390997418045156e-06,0.0029670815974327525
-1.2792792792792793,0.9926845833333332,1.1247895833333335,0.10254058333333337,17.761479166666657,0.003731726558159787,0.0029490121029930524,0.0002000159601743121,-0.0002399133355903138,-1.1716585690099875e-06,9.577597742031243e-06,0.001107812066322822
-1.2752752752752752,0.9926606249999997,1.1249458333333333,0.10310887500000003,17.761145833333327,0.0037843720659724855,0.0029868723962343698,0.0002037633329749468,-0.00024252431093754745,-1.2300999522563377e-06,9.760192831119776e-06,0.0035736870663072295
-1.2712712712712713,0.9926354166666664,1.1251104166666666,0.10367658333333331,17.76093749999999,0.00382238364149301,0.0030241452349930604,0.00020751133514609554,-0.0002451038727429994,-1.266022396701936e-06,9.94431636378473e-06,0.001390787760897183
-1.2672672672672673,0.9926118750000001,1.125270833333333,0.10424543749999997,17.760666666666655,0.00387180164930645,0.003060576260433606,0.00021125870311414934,-0.0002487253268228934,-1.3235698784727135e-06,1.0125521829427026e-05,0.001636222222714423
-1.2632632632632632,0.9925887500000002,1.1254312499999999,0.10481374999999997,17.760374999999993,0.003917001523437769,0.0030966611442708354,0.00021501190491769794,-0.00025087801302077495,-1.3707509127604614e-06,1.0306725786718749e-05,0.002413192708615952
-1.2592592592592593,0.9925606250000002,1.125622916666667,0.10542872916666667,17.76008333333333,0.003985549474825767,0.0031414497329683155,0.00021913831680857461,-0.0002479936250434356,-1.3754936940100094e-06,1.0522669437539072e-05,0.001106659722324821
-1.2552552552552552,0.9925327083333331,1.125797916666667,0.10603337499999999,17.75979166666666,0.0040498841623255455,0.0031915483861093726,0.00022390509702872286,-0.00024673600546876173,-1.378121330295704e-06,1.0784023015494811e-05,0.0002166232640661292
-1.2512512512512513,0.9925062499999999,1.1259708333333334,0.10662922916666667,17.75945833333333,0.004081349149305469,0.0032456033206558193,0.00022918058636416658,-0.000248068689149325,-1.3872080434025385e-06,1.1080525939210083e-05,0.0016397065972455493
-1.2472472472472473,0.9924795833333339,1.1261312500000003,0.10722562499999999,17.759145833333335,0.004147157773437105,0.0032988736766927096,0.00023445712321277758,-0.0002490854466146164,-1.3866428880207897e-06,1.1378520705989548e-05,0.002114270399204088
-1.2432432432432432,0.9924520833333333,1.1262875000000003,0.10782187500000001,17.75885416666667,0.004216050677082528,0.0033514641048177068,0.00023973302141593598,-0.000249680039062547,-1.3951049947916248e-06,1.1670534688802086e-05,0.0022653537325254547
-1.2392392392392393,0.992424583333333,1.1264479166666665,0.10841937500000003,17.758541666666673,0.004277591037326722,0.003403093291276039,0.00024500892359169044,-0.0002510707617187635,-1.3947134917538452e-06,1.1964334524348949e-05,0.002531206596984248
-1.2352352352352352,0.9923977083333334,1.1266062499999998,0.10901479166666665,17.758333333333344,0.004352107460937837,0.003454483531206599,0.00025028482193350263,-0.0002519539674478294,-1.397397434895419e-06,1.2255467417968782e-05,-0.0011111111114132655
-1.2312312312312312,0.9923712500000003,1.126777083333333,0.10961041666666665,17.7579375,0.004394237808160728,0.0035050773914930573,0.00025556175809307244,-0.0002535889279513953,-1.407628641927124e-06,1.2545147087239564e-05,0.0021140794270309016
-1.2272272272272273,0.9923443749999997,1.1269291666666665,0.11020770833333336,17.757625,0.0044806533159724715,0.003554740190581591,0.00026083681238851173,-0.0002544059123264081,-1.4149594246530431e-06,1.2832242327829757e-05,0.0027960260415511584
-1.2232232232232232,0.9923172916666663,1.1270916666666662,0.11080395833333335,17.757354166666666,0.004535208263890311,0.003603649484331591,0.00026611249673161536,-0.0002568430711805403,-1.4208863480898908e-06,1.3120225576019964e-05,0.0013729995660014538
-1.2192192192192193,0.9922902083333333,1.127252083333333,0.11140020833333332,17.75702083333333,0.004592323953993782,0.0036520144166232657,0.0002713883805894978,-0.0002588252608506092,-1.4241300896701342e-06,1.3405187646241357e-05,0.0030027912328023376
-1.2152152152152151,0.9922627083333334,1.1274145833333333,0.11201770833333331,17.756812499999995,0.004648857287326225,0.003704012186414935,0.00027692634882108,-0.0002593562999132215,-1.432623978993579e-06,1.3711459304079814e-05,-0.0004318268227052613
-1.2112112112112112,0.9922356249999997,1.1275645833333332,0.11269687500000002,17.756395833333325,0.004733527078993438,0.0037666226985677113,0.0002831934577414636,-0.00025571323567710746,-1.4316584278648904e-06,1.406948316445304e-05,0.004365343316294457
-1.2072072072072073,0.992208333333333,1.1277249999999999,0.113375625,17.756124999999994,0.004784241041666748,0.003828488489192705,0.00028946161616916617,-0.0002534017031249336,-1.4181997333326756e-06,1.4426803843333416e-05,0.0031499843752840206
-1.2032032032032032,0.9921806250000001,1.1278770833333336,0.11405416666666666,17.75591666666666,0.004870368224825672,0.0038893970659722183,0.0002957291424560194,-0.0002484558420139116,-1.4152294850253285e-06,1.4782796436197962e-05,0.0003399930557748121
-1.1991991991991993,0.9921533333333331,1.1280333333333334,0.11473395833333332,17.75560416666666,0.004934548888889223,0.003949181305164936,0.0003019960428576592,-0.0002478961319444528,-1.4106188812503125e-06,1.513818871368485e-05,0.0012290099828078382
-1.1951951951951951,0.9921256249999996,1.128185416666667,0.11541250000000003,17.755187499999998,0.005005998953992119,0.004008413177083328,0.000308263978740084,-0.00024440773437509056,-1.4020039304252782e-06,1.5490103544531323e-05,0.006441839843830621
-1.1911911911911912,0.9920987500000001,1.1283375000000004,0.11609124999999999,17.755041666666667,0.00508781942708203,0.004066488340104164,0.0003145314960604122,-0.00024094413020842032,-1.3832795526818762e-06,1.5841351588966118e-05,0.0009954149305713145
-1.1871871871871873,0.9920706249999998,1.1285020833333337,0.11677083333333332,17.754687500000006,0.005135131245658897,0.004123447482638895,0.0003207990133691128,-0.00024008702256944625,-1.392203401684455e-06,1.6190402068576416e-05,0.002530110676843833
-1.1831831831831832,0.9920441666666666,1.12865625,0.11744937500000001,17.754375000000007,0.005201736002604207,0.00417989431210937,0.0003270667328880585,-0.00023809615234376968,-1.3855047493487233e-06,1.6539212036914074e-05,0.0017516927080691858
-1.179179179179179,0.9920154166666668,1.1288083333333334,0.11812833333333332,17.754104166666675,0.005283413263888814,0.004235176030555557,0.0003333336161689121,-0.00023653873611112486,-1.3756894090283115e-06,1.6884776570972183e-05,0.0011602391489873298
-1.1751751751751751,0.9919881249999999,1.1289666666666667,0.11880666666666667,17.753770833333334,0.0053384322222223,0.0042897676222222215,0.0003396013297515839,-0.00023480811111112332,-1.3684760541666455e-06,1.722866101916664e-05,0.0029961974826164806
-1.1711711711711712,0.9919625000000001,1.1290541666666665,0.11947395833333337,17.753500000000003,0.005442938732639346,0.004360702446831588,0.0003479966295743617,-0.000237153797743056,-1.3873804426222216e-06,1.775995892393656e-05,0.0032377499999256543
-1.1671671671671673,0.9919366666666668,1.1291520833333337,0.12013999999999998,17.753249999999998,0.0055072393706585565,0.004431005400000004,0.0003564052534407181,-0.0002392479583333551,-1.4002604158858839e-06,1.82900095758333e-05,0.002739437500110853
-1.1631631631631631,0.991908125,1.129241666666667,0.1208345833333333,17.753,0.005636174930554683,0.004507711803993062,0.00036528009530896666,-0.00023894627430551263,-1.315143784548663e-06,1.8761065892074673e-05,0.002032666666593741
-1.159159159159159,0.991881458333333,1.1293604166666666,0.12155645833333334,17.75264583333333,0.005711715933159889,0.004591110770789926,0.0003746288520008589,-0.0002408440985243454,-1.1892807305121517e-06,1.9168770229353283e-05,0.0037742495661063913
-1.155155155155155,0.9918531250000003,1.1294708333333334,0.12227874999999999,17.752416666666665,0.005808136649305684,0.004673365631770841,0.0003839782366534717,-0.00024069832812498304,-1.0392894696174262e-06,1.9577298640885478e-05,0.0012858263888801957
-1.1511511511511512,0.991825,1.1295895833333334,0.12300083333333338,17.752124999999996,0.005902373224826674,0.004754565832638875,0.0003933267844928993,-0.00024212674131951495,-8.946285503471144e-07,1.9982734017361154e-05,0.0012246510418094658
-1.1471471471471473,0.9917972916666664,1.1297083333333335,0.12372291666666667,17.751791666666666,0.005988248263888218,0.004834869058159719,0.000402675539624209,-0.00024393498263888813,-7.682269531245371e-07,2.0388553665364622e-05,0.001600956597314962
-1.1431431431431431,0.9917693750000001,1.1298229166666667,0.12444562500000002,17.751437500000005,0.006073093641492777,0.004913723918359368,0.0004120251255282497,-0.00024547733723961906,-6.358349956599868e-07,2.079246316848959e-05,0.0031333502602706176
-1.139139139139139,0.9917412500000001,1.1299229166666664,0.125166875,17.751145833333332,0.006201285724827255,0.004992065902734374,0.00042137450619354674,-0.00024475380338542796,-4.881031323770817e-07,2.119668964153647e-05,0.003279937066054117
-1.135135135135135,0.9917127083333331,1.1300479166666668,0.12588916666666666,17.750895833333335,0.006270872703992847,0.005069063549305558,0.00043072304594711665,-0.00024808218923613734,-3.522002439234522e-07,2.1596943281597283e-05,0.0015304474825938996
-1.1311311311311312,0.9916852083333333,1.1301541666666668,0.12660999999999997,17.750562500000004,0.00637655956597194,0.0051454704000000115,0.0004400715885905258,-0.000247152374999976,-2.2157427690978199e-07,2.19990976020833e-05,0.002530933593448026
-1.1271271271271273,0.9916575,1.1302645833333336,0.127331875,17.750270833333335,0.006483221662325622,0.0052204894423177085,0.000449421382401825,-0.00024829197526049507,-7.661908940956958e-08,2.239979517630203e-05,0.00142700998253531
-1.1231231231231231,0.9916291666666667,1.1303833333333335,0.1280541666666666,17.749916666666667,0.006564769722221753,0.005294172065972234,0.00045876178762209165,-0.00025154576388886074,4.3747503472503935e-08,2.279819865538196e-05,0.003374993055501818
-1.119119119119119,0.9916014583333337,1.1304979166666669,0.12876729166666664,17.749583333333337,0.006670293745659084,0.0053658179301649366,0.000468005709959961,-0.00025532163064231894,1.636939453120937e-07,2.3217424628906247e-05,0.004374826388811925
-1.115115115115115,0.9915729166666667,1.1306125,0.12948020833333332,17.7493125,0.0067695415104167544,0.005436563149956601,0.0004772494179555496,-0.00025694204427081924,2.839958020826763e-07,2.3636030688368034e-05,0.002530777343849877
-1.1111111111111112,0.9915431250000001,1.1307770833333333,0.1302464583333333,17.748895833333336,0.006855687808159816,0.00552152675828994,0.00048780188953039916,-0.00025700193532979254,3.9036598090352956e-07,2.438324073871534e-05,0.0037800308159603446
-1.1071071071071072,0.9915137500000002,1.1309229166666668,0.1310341666666667,17.748479166666666,0.006980023224826715,0.005622276332638881,0.0005004564305694458,-0.0002543336163194909,3.9034325477428286e-07,2.540860129045128e-05,0.005862270399347835
-1.103103103103103,0.9914847916666666,1.1310708333333335,0.13181375,17.748250000000002,0.00709126998263887,0.005722489477604162,0.0005132824428373783,-0.00025589639062501,2.1165709288245398e-07,2.6284381289843775e-05,0.001288604166575169
-1.099099099099099,0.9914556250000001,1.1312104166666666,0.13259229166666667,17.747791666666664,0.007215076558159783,0.005821680023914932,0.0005261069914262487,-0.00025478150303817615,4.35967947041223e-08,2.7158537480251644e-05,0.0035992899306052095
-1.095095095095095,0.9914262499999998,1.1313583333333337,0.13337125000000002,17.747395833333332,0.0073262382638878965,0.005919651340104158,0.0005389331918714082,-0.00025546678125010214,-1.466867048612367e-07,2.802807705781252e-05,0.004732801649367957
-1.0910910910910911,0.9913972916666666,1.1315041666666665,0.13414979166666668,17.74710416666667,0.00743373748263898,0.006016416729123262,0.0005517585578834994,-0.0002556315616319138,-3.1536472569460537e-07,2.889684429878475e-05,0.0015436974825320249
-1.0870870870870872,0.9913677083333337,1.1316395833333333,0.13492916666666666,17.74666666666667,0.007571020099826686,0.006111807482638891,0.000564583705534102,-0.0002551442795138692,-4.968153519973478e-07,2.9761599618923533e-05,0.004363888888804013
-1.083083083083083,0.9913389583333335,1.1317874999999997,0.13570729166666667,17.746312500000005,0.007677888177084258,0.006206260155164935,0.0005774094645944583,-0.0002551497005208181,-6.792669609372547e-07,3.062242064040781e-05,0.0044343190101585606
-1.079079079079079,0.9913108333333333,1.1319291666666664,0.13648729166666662,17.746,0.0078051116493058625,0.006299094213498276,0.0005902356379371875,-0.0002574879835068322,-8.554958559024175e-07,3.148034405477437e-05,0.0013590000000363034
-1.075075075075075,0.9912812500000001,1.13206875,0.13728791666666665,17.745479166666666,0.007930761940104336,0.006402569603993057,0.0006043201082414579,-0.00025790187760416083,-1.0760871653648523e-06,3.224613871328127e-05,0.006719145399358695
-1.0710710710710711,0.9912529166666668,1.1322104166666664,0.13813041666666667,17.7453125,0.008041239058160343,0.006525029658159726,0.0006206782706500679,-0.00026227994184024883,-1.3470581253031402e-06,3.284223881136289e-05,0.00013427734370452526
-1.0670670670670672,0.9912260416666663,1.1323437499999998,0.1389720833333333,17.7448125,0.00817263183593786,0.0066461767206597265,0.0006370310014392208,-0.0002654199869791263,-1.6089595703111786e-06,3.343282549288216e-05,0.004129339843871094
-1.063063063063063,0.9911956250000001,1.1324791666666663,0.13981354166666668,17.744437500000004,0.008309687065972904,0.00676602773328993,0.0006533912220765296,-0.0002682148220485292,-1.9241594170997913e-06,3.4021315823719666e-05,0.005354475260276104
-1.059059059059059,0.9911687500000003,1.1326208333333334,0.1406558333333334,17.74410416666667,0.008422131232638908,0.006884103215972208,0.0006697501871886532,-0.00027285216319455907,-2.1893248562500703e-06,3.460534729458331e-05,0.003642322482505733
-1.055055055055055,0.9911391666666667,1.132775,0.14148312500000002,17.743645833333332,0.008539549374999345,0.006997692006901035,0.0006853911317429854,-0.00027542192187504644,-2.571877038020753e-06,3.500518476225263e-05,0.005949207899334397
-1.0510510510510511,0.9911097916666668,1.1329270833333336,0.14230729166666664,17.743354166666673,0.00868455718315908,0.007108905571831598,0.0007008430775846284,-0.0002769098849826068,-2.981783393880735e-06,3.534344941438796e-05,0.0019245828991074632
-1.0470470470470472,0.99108125,1.133060416666667,0.14315562499999998,17.742791666666665,0.008828258849825854,0.00722909203085937,0.0007176904383407313,-0.00027480544401045637,-2.404387191970664e-06,3.6093174510898436e-05,0.007510539930649429
-1.043043043043043,0.991053125,1.1331708333333335,0.14402250000000005,17.742499999999996,0.00897594581597172,0.007356519493749984,0.0007356524571615095,-0.0002677213437500825,-9.803324504685561e-07,3.715999954955202e-05,0.003277083333387054
-1.039039039039039,0.9910264583333337,1.1332624999999998,0.14485499999999996,17.742166666666666,0.009139022760416893,0.0074982164750000135,0.000755987755366633,-0.00026228110416656736,-5.874728364586531e-07,3.875545156124997e-05,0.0023969722221863776
-1.035035035035035,0.9909991666666665,1.1333499999999999,0.14568708333333333,17.741729166666666,0.009315694166666999,0.007638836249826395,0.0007763632515140966,-0.00025820589583328,-2.681185864581901e-07,4.0355633981588455e-05,0.003962843315946429
-1.031031031031031,0.9909720833333333,1.1334395833333333,0.14651854166666667,17.741333333333333,0.00947512759982616,0.007778337781206606,0.0007967489667624387,-0.0002532481506076212,1.2555974019046656e-07,4.1949277189001625e-05,0.00529988888894195
-1.0270270270270272,0.9909456249999997,1.1335312499999994,0.14734916666666667,17.740937499999998,0.009646488606772197,0.007916577249305553,0.0008171329938685176,-0.0002490517447915619,4.4681091211005953e-07,4.354442188685778e-05,0.005594954427181165
-1.023023023023023,0.99091875,1.133616666666667,0.14818166666666668,17.740625,0.009813253055555027,0.008052881163888876,0.0008375107489856638,-0.0002443320277778216,7.520688055545383e-07,4.512933841388884e-05,0.003974609374949978
-1.019019019019019,0.9908925000000002,1.133729166666667,0.14902645833333336,17.740187499999998,0.009968593315971885,0.00819163554995659,0.0008579789572061908,-0.0002400174175347658,1.0307866623261632e-06,4.6821409837283005e-05,0.005955798177183169
-1.015015015015015,0.9908647916666663,1.1339020833333333,0.1499252083333333,17.739874999999994,0.0101410654123264,0.008344244406206597,0.0008788230507490049,-0.00023425607335064713,8.579225056427799e-07,4.897970988285603e-05,0.003293317708539689
-1.011011011011011,0.9908377083333333,1.1340791666666665,0.15082416666666662,17.739479166666666,0.010291527065972472,0.008495174915972226,0.0008996733346124011,-0.00022821191319438716,6.646648967011115e-07,5.1120493012326424e-05,0.003378895399407611
-1.007007007007007,0.99081125,1.13425,0.15172375000000002,17.7390625,0.010474854166666603,0.008644257852604167,0.0009205240814840255,-0.00022224677083335087,4.729041145832267e-07,5.327883376380208e-05,0.004411621093765916
-1.003003003003003,0.9907841666666669,1.1344354166666668,0.15262312500000005,17.738645833333333,0.01060628541232611,0.008791785881901035,0.0009413668944010146,-0.00021837006901048728,3.1010330946227823e-07,5.5418698349609433e-05,0.005027332899317116
-0.9989989989989989,0.9907575000000001,1.13460625,0.15352125000000003,17.738270833333335,0.010774907460937122,0.008938079965104168,0.0009622084534144361,-0.00021283642447922357,1.2857593489814384e-07,5.756461777031268e-05,0.004164509982615527
-0.994994994994995,0.9907302083333334,1.1346562500000001,0.15446625,17.73785416666666,0.011003111002603871,0.009106948444270832,0.0009926986368920777,-0.00020797097656252705,3.7177711132812792e-06,5.937208608619792e-05,0.004987895399608533
-0.9909909909909911,0.9907027083333334,1.134702083333333,0.155411875,17.737416666666665,0.011230348745660867,0.00927512827565103,0.0010235327108672361,-0.00020222000390626715,7.467271326822272e-06,6.116269156497379e-05,0.006966659722252189
-0.986986986986987,0.9906756250000002,1.1347395833333334,0.15635625,17.73702083333333,0.011480661349826393,0.009441848085937506,0.0010543534434515616,-0.00019612597656251674,1.1225023166232511e-05,6.294728110026037e-05,0.006216957899368936
-0.982982982982983,0.9906487499999997,1.1347833333333328,0.15730249999999998,17.736666666666665,0.0117084530555569,0.009606298493750009,0.0010851841886007885,-0.00019300529166652036,1.5037766722222467e-05,6.473556319166662e-05,0.004822222222344408
-0.9789789789789789,0.9906220833333333,1.134852083333333,0.1582960416666667,17.73620833333333,0.011962832287327085,0.009787300692664914,0.0011186004045049304,-0.00018217600217021457,1.8604612274306152e-05,6.530611663715287e-05,0.0056639565972886885
-0.974974974974975,0.9905943750000002,1.13495625,0.1593270833333333,17.73575,0.012203477252603845,0.009981838849826393,0.0011541679847088399,-0.00016843569010413506,2.200111350781199e-05,6.48885473463542e-05,0.0060886041667345125
-0.9709709709709711,0.9905662499999998,1.1350541666666665,0.16035999999999997,17.735270833333335,0.012466622065972599,0.010173878733333325,0.001189738909700277,-0.00015645283333326487,2.5498526236980958e-05,6.447341187500009e-05,0.0064184683159851375
-0.9669669669669669,0.9905385416666669,1.1351583333333333,0.16139083333333334,17.73485416666667,0.01271555826388937,0.010364290582638876,0.0012253102287537669,-0.00014206604861113914,2.8983671916666515e-05,6.40379392749999e-05,0.0070310203992107745
-0.962962962962963,0.9905106250000002,1.1352541666666665,0.16242312500000003,17.734395833333334,0.012962560399305989,0.010552228465234372,0.0012608800462263303,-0.0001288210859375638,3.2390607784722324e-05,6.359896280937492e-05,0.006204426649276229
-0.9589589589589589,0.9904835416666667,1.1353604166666666,0.16345562500000005,17.733937499999996,0.013206724266493053,0.010737841989192701,0.0012964506904417149,-0.00011750483984379612,3.5839329126302404e-05,6.314971951966146e-05,0.005794079427232646
-0.954954954954955,0.9904552083333334,1.1354541666666667,0.16448625000000003,17.733479166666665,0.013470918732638948,0.010922086060937496,0.0013320161292202435,-0.00010222292187503368,3.929392582291576e-05,6.271400112187501e-05,0.0070499787327094054
-0.9509509509509511,0.9904272916666668,1.1355604166666666,0.1655185416666667,17.7330625,0.013710873433159687,0.011103508197873247,0.0013675911306236389,-9.172080772576474e-05,4.274480791970547e-05,6.225586201853291e-05,0.006619371093734117
-0.9469469469469469,0.9904002083333333,1.1356562499999998,0.16655000000000003,17.732583333333334,0.013972381835937853,0.011283118333333314,0.001403161085121999,-7.8756770833327e-05,4.6199632786458184e-05,6.179109204166667e-05,0.00715499305550793
-0.942942942942943,0.9903722916666665,1.13575,0.16758145833333335,17.73210416666667,0.014244854166666876,0.011460767322873256,0.001438731258066946,-6.48079687500247e-05,4.967015578124969e-05,6.13206314134983e-05,0.008315155815921571
-0.9389389389389389,0.9903441666666666,1.1358583333333334,0.16861270833333333,17.731645833333335,0.014482096597221883,0.011635712921831597,0.0014742386680145665,-5.4316532986126154e-05,5.304808891666671e-05,6.084559447708334e-05,0.008111041232552907
-0.934934934934935,0.9903137500000002,1.13588125,0.1697275,17.731083333333338,0.01486753589843759,0.011888534077083335,0.0015332137528263079,-2.1326526041726135e-05,6.883961413541533e-05,5.8190162529166554e-05,0.008475493055414063
-0.930930930930931,0.9902827083333331,1.1359083333333329,0.17083875,17.73052083333334,0.015247674930556565,0.012139579831770816,0.001592487958207989,1.0548552083378127e-05,8.468333663888902e-05,5.547234817083316e-05,0.007797645398966324
-0.9269269269269269,0.9902527083333336,1.1359354166666662,0.17194937499999996,17.729979166666666,0.015634062495660794,0.012388308270442728,0.0016517580248627407,4.328173046888595e-05,0.0001005443194625424,5.27611034131119e-05,0.006588749566049046
-0.922922922922923,0.9902210416666666,1.1359583333333332,0.17306124999999997,17.72939583333333,0.01601533159722246,0.012634116248437514,0.0017110218866445018,7.671421875007911e-05,0.0001165139921241309,5.0062621508359286e-05,0.007273384982681819
-0.9189189189189189,0.9901902083333334,1.135989583333333,0.17417229166666667,17.728791666666663,0.016394333224827085,0.012877804482248262,0.0017702884112150367,0.00010750762803823921,0.00013240968031249975,4.7346943277916596e-05,0.008904373264044807
-0.914914914914915,0.9901593750000001,1.1360083333333335,0.17528333333333335,17.72829166666666,0.0167954832638888,0.013119003055555557,0.0018295605650973873,0.00014188097222225804,0.00014827653024479163,4.464752644791657e-05,0.007049581597470933
-0.910910910910911,0.9901285416666666,1.1360333333333335,0.17639479166666674,17.727625,0.017184515555555224,0.01335758580620659,0.001888822263226599,0.00017422017361101716,0.00016414776675972322,4.1929252685460065e-05,0.01047852604176569
-0.9069069069069069,0.9900970833333335,1.1360708333333334,0.17750645833333334,17.727187500000003,0.01754514498263937,0.013593644749956592,0.0019481046516720644,0.00020488162586806968,0.00018004333917933285,3.92272078201376e-05,0.004948339843622307
-0.902902902902903,0.9900664583333333,1.1360854166666665,0.1786172916666667,17.72641666666667,0.01795159270399327,0.013827488117664911,0.0020073642792825183,0.00023924977300346373,0.00019591494741206622,3.652659416980034e-05,0.012068826388770049
-0.8988988988988988,0.9900352083333329,1.1361104166666665,0.17972770833333337,17.7260625,0.018342704474826776,0.014058971690581568,0.002066633096909864,0.00027260339887155705,0.00021181391373307205,3.381433880039052e-05,0.005041579427029319
-0.8948948948948949,0.9900037500000001,1.1361458333333332,0.18083895833333333,17.725354166666662,0.01869556206597278,0.014287771148914927,0.0021258985860372714,0.0003030709852431257,0.00022767585531684073,3.1115811037022714e-05,0.010569666232868258
-0.8908908908908908,0.9899725,1.13601875,0.18201604166666666,17.724833333333333,0.019180149648437395,0.014558931409331614,0.0021973422462850376,0.00037594719921882347,0.00023048346766302145,3.207570155428837e-05,0.008616638888838679
-0.8868868868868869,0.9899377083333332,1.1359145833333335,0.1832291666666667,17.724249999999998,0.019654309370659595,0.014843655815972204,0.002271905977198194,0.0004575258246527214,0.00023302754063311663,3.316000327039929e-05,0.008461937500044314
-0.882882882882883,0.9899012500000004,1.135852083333333,0.18447312500000002,17.723583333333334,0.020137961453993825,0.0151361244860677,0.0023478477836983533,0.000540608316406288,0.000237625324833768,3.371288257044284e-05,0.0093854930555608
-0.8788788788788788,0.9898656249999996,1.1357875,0.18571708333333334,17.722916666666666,0.020613838177083732,0.015425477458159725,0.0024237858980397497,0.0006244415468749931,0.00024235077616145928,3.427194972934023e-05,0.00926649305557703
-0.8748748748748749,0.9898297916666667,1.1357104166666665,0.18695999999999993,17.722333333333335,0.02112851614149336,0.015712083400000035,0.0024997261901881815,0.0007113305000000791,0.000246933848559463,3.479858195000006e-05,0.0068178888888610345
-0.8708708708708708,0.9897935416666667,1.1356500000000003,0.18820562500000002,17.7215625,0.021594910833332648,0.015994559385026037,0.0025756699122658,0.0007930319687498855,0.00025170952537500015,3.535188952968759e-05,0.010805891927134326
-0.8668668668668669,0.9897572916666667,1.135591666666666,0.1894483333333334,17.720979166666663,0.022073233263890213,0.016275183163888853,0.0026516114574381897,0.0008761347361111449,0.00025632222640624994,3.5871027427083495e-05,0.008772374566092367
-0.862862862862863,0.9897214583333334,1.1355166666666663,0.19069229166666657,17.720249999999997,0.022585233055556264,0.01655201239891496,0.002727550959211456,0.0009625996076391141,0.0002610287154444444,3.640212680486107e-05,0.01190660416676792
-0.8588588588588588,0.9896856249999999,1.1354541666666667,0.19193583333333333,17.71966666666667,0.023066752065971974,0.016826052549305553,0.0028034904050587076,0.001046699975694343,0.0002657274448975705,3.691615898159725e-05,0.008829888888840287
-0.8548548548548549,0.9896491666666666,1.1353916666666666,0.19318041666666666,17.718999999999998,0.02353992993055587,0.017096555783159745,0.0028794318923883585,0.0011301897534722327,0.0002703039781093757,3.7411322417448085e-05,0.00974733333345057
-0.8508508508508508,0.9896147916666664,1.1353,0.19442562499999994,17.71827083333334,0.02406682666666682,0.017390655510026075,0.002958645317623671,0.0012154629375001613,0.000278626449479167,3.87829459342448e-05,0.012462009982357358
-0.8468468468468469,0.9895818749999998,1.13513125,0.195675625,17.717791666666667,0.024708295273437653,0.017749383114192704,0.003046357353217642,0.0013047748658854552,0.0002960658741627609,4.239200705429702e-05,0.0077751232640252965
-0.8428428428428429,0.9895491666666666,1.1349583333333335,0.1969245833333333,17.71699999999999,0.025352914930555137,0.018105541812326403,0.003134077780704931,0.0013981781076388422,0.0003136576538194447,4.602959507986111e-05,0.014577666666923506
-0.8388388388388388,0.9895164583333335,1.1348020833333334,0.19817458333333338,17.71652083333333,0.025974231662326375,0.018458001187326392,0.0032217835846743707,0.0014852366362846647,0.00033120429676649173,4.9659616532118144e-05,0.010514562066077815
-0.8348348348348349,0.9894802083333333,1.1345395833333336,0.19954145833333325,17.715770833333334,0.026667850516492564,0.01888651890620663,0.0033095898502065978,0.0015866920047743205,0.0003503200269965289,5.0296400095486385e-05,0.011672114149291701
-0.8308308308308308,0.9894427083333336,1.1342708333333331,0.20092479166666663,17.715041666666668,0.027371343315972796,0.019322415593706607,0.0033974087497753475,0.0016902024522570391,0.00036992662905816084,5.054318304327259e-05,0.011882081597207161
-0.8268268268268268,0.9894058333333339,1.134,0.20230833333333334,17.714312500000002,0.02806900000000012,0.019754359097222236,0.0034852129663001585,0.0017931833333332814,0.00038933681625,5.077373702951387e-05,0.011049319010453473
-0.8228228228228229,0.9893685416666663,1.1337124999999997,0.2036916666666667,17.713541666666664,0.02880221734375099,0.0201826632638889,0.0035730255784158158,0.001901378020833372,0.0004088953917187506,5.1033642326389e-05,0.012108289930552019
-0.8188188188188188,0.9893314583333334,1.1334416666666667,0.20507458333333337,17.712854166666663,0.029493321597221955,0.02060722777065971,0.003660840237742959,0.0020072141423610468,0.0004284610919670128,5.130935068220466e-05,0.011672270399458284
-0.8148148148148149,0.98929375,1.133160416666667,0.20645749999999996,17.712041666666664,0.030224553433159107,0.021027967360416663,0.0037486465236609137,0.002115324942708302,0.00044785772657421834,5.1572937225520716e-05,0.014413331597324941
-0.8108108108108107,0.9892566666666666,1.132897916666667,0.20784145833333334,17.711375,0.030898560412325526,0.021444490697873277,0.0038364611940025673,0.002219136523871429,0.00046749198518750043,5.186492016875004e-05,0.01219560937499864
-0.8068068068068068,0.9892181250000003,1.13261875,0.2092245833333333,17.710708333333333,0.03161226714843712,0.021857532062326407,0.003924275789866742,0.002329772289062587,0.00048689850534635367,5.214917119670146e-05,0.00935199826386679
-0.8028028028028029,0.9891814583333335,1.1323437500000002,0.21060770833333334,17.70991666666667,0.032322631835936644,0.02226672652391492,0.00401208618476851,0.002440302766927055,0.0005063782758138035,5.2434617350824846e-05,0.01239332638886026
-0.7987987987987988,0.9891447916666665,1.1320770833333338,0.2119916666666666,17.7091875,0.0330160607248251,0.022671804097222262,0.004099900738609321,0.0025470089756944037,0.0005258741567296002,5.2732287560763785e-05,0.011344756510482057
-0.7947947947947949,0.9891079166666668,1.1318041666666667,0.21337499999999998,17.70841666666666,0.033713078315972034,0.023073234375000008,0.004187709005221094,0.002656702604166672,0.0005452397477282984,5.303577492187505e-05,0.01364582638916545
-0.7907907907907907,0.9890697916666663,1.1315229166666665,0.21475729166666666,17.707666666666665,0.03443297239149379,0.023471284842664933,0.004275519390677317,0.002770952957899392,0.0005648111082929695,5.3359905555338386e-05,0.014166222222286251
-0.7867867867867868,0.9890218749999998,1.131064583333333,0.21624687500000006,17.706791666666668,0.035257491662326945,0.02399160155273436,0.004363453370194452,0.0029299850976562403,0.0005856630802131083,4.8389850455078106e-05,0.014112206597133081
-0.7827827827827827,0.9889672916666666,1.1305854166666667,0.2178247916666666,17.705854166666672,0.03613494895399305,0.024556318468706644,0.004449046184073881,0.00310775881987857,0.0006019291244622398,4.262704204335938e-05,0.013353228732512434
-0.7787787787787788,0.9889129166666669,1.13010625,0.21940187500000008,17.704895833333335,0.03702028037760452,0.025116192246484335,0.004534651476732631,0.003287569800781237,0.0006181641469195325,3.689493617210963e-05,0.013330197482616768
-0.7747747747747749,0.9888587500000002,1.1296333333333333,0.2209766666666667,17.70391666666666,0.03787436555555579,0.025669375288888872,0.00462017949453169,0.0034675997777777468,0.0006344066651381946,3.106400603909712e-05,0.01341799305572522
-0.7707707707707707,0.9888041666666667,1.1291625,0.22254812499999999,17.7029375,0.0387587152604163,0.026215415392317733,0.004705628203647126,0.00364950280468751,0.0006507130193906247,2.5140728382031386e-05,0.014337204427079087
-0.7667667667667668,0.9887483333333335,1.1286874999999996,0.22411916666666673,17.701895833333335,0.03963119401041748,0.02675674496597217,0.004791101844785096,0.0038336647395832424,0.0006669382105989589,1.9215998714930795e-05,0.015383905815895105
-0.7627627627627627,0.9886933333333333,1.1282166666666666,0.22569062499999995,17.70097916666666,0.0405021530555556,0.02729288762044272,0.004876552560040734,0.004018950364583496,0.000683190670822916,1.332098574804702e-05,0.014503207899622339
-0.7587587587587588,0.9886389583333335,1.1277416666666666,0.2272614583333333,17.69997916666666,0.041375816597222226,0.027824521222873294,0.0049620240581599185,0.004206950876736115,0.0006995585091631942,7.437812439670284e-06,0.015320832899590187
-0.7547547547547548,0.988584375,1.1272708333333334,0.22883270833333336,17.699041666666666,0.0422500516493054,0.02835088326349826,0.00504748093191518,0.004395020516492987,0.0007157224558810755,1.5652540171439918e-06,0.014340748263862224
-0.7507507507507507,0.988529375,1.1268020833333334,0.23040312500000004,17.698,0.04311081499565894,0.02887279582356768,0.00513295233796709,0.004584403743489562,0.0007319685176911876,-4.29851355904954e-06,0.016212666666774567
-0.7467467467467468,0.9884735416666662,1.1263270833333332,0.23197520833333338,17.697020833333337,0.04398730134982687,0.029388940218706583,0.005218404946099333,0.004774623525607535,0.0007481458627211795,-1.015436508746556e-05,0.015661957899169465
-0.7427427427427427,0.9884179166666663,1.1258729166666666,0.2335616666666667,17.696,0.04492059218315991,0.029922572863888858,0.005305738944677435,0.004970078461805527,0.0007652463084674469,-1.546373201145856e-05,0.017208999999979824
-0.7387387387387387,0.9883558333333332,1.125545833333333,0.23524604166666666,17.694854166666662,0.04616324373263936,0.030601174880164922,0.0054079816245726775,0.0051860479939236925,0.0007871809578880208,-1.717961526315085e-05,0.015261020399464087
-0.7347347347347348,0.9882922916666671,1.1251270833333331,0.23692916666666672,17.693583333333333,0.04757029634982701,0.031321569982638874,0.00552371822699755,0.005433952751736082,0.0008060449353181413,-1.7375298473090694e-05,0.018150493055543393
-0.7307307307307307,0.9882293749999996,1.1246979166666666,0.238611875,17.692375000000002,0.0490004295789932,0.032036498108984374,0.005639456821160049,0.005686846295572978,0.000824689111104601,-1.758065835247388e-05,0.01778352604162592
-0.7267267267267268,0.9881647916666662,1.124272916666667,0.24029541666666662,17.691145833333334,0.050424992183159434,0.03274530022899307,0.005755193385310997,0.005939246042534707,0.0008435432501073791,-1.7777441352725765e-05,0.020650770399299745
-0.7227227227227226,0.9881029166666666,1.1238499999999998,0.24197791666666668,17.689958333333333,0.05184242750000023,0.03344910451232637,0.005870909071530747,0.006193535020833363,0.0008623198709583318,-1.7966021377430727e-05,0.020165831597296346
-0.7187187187187187,0.9880391666666667,1.123420833333333,0.24366125000000005,17.6888125,0.053271464565972426,0.034146632748437454,0.005986658118070976,0.006450042140624945,0.0008811730602031262,-1.8133306941145322e-05,0.017370673177026674
-0.7147147147147148,0.98797625,1.1229875000000005,0.24534437499999992,17.687583333333336,0.054709491510415376,0.03483870015585939,0.006102419598902132,0.006708417013020884,0.000899847642156251,-1.8318783946353983e-05,0.01960415972212104
-0.7107107107107107,0.9879129166666667,1.1225666666666667,0.2470270833333333,17.686375,0.0561149122222222,0.035525286766493094,0.006218120757790001,0.006966047152777821,0.0009187391271388897,-1.84665274774306e-05,0.01963935937487804
-0.7067067067067068,0.9878491666666666,1.1221374999999996,0.24871041666666663,17.685249999999996,0.05755118109375079,0.03620577447482641,0.006333882192881944,0.007226256484375193,0.0009374013544401053,-1.8659382962239264e-05,0.01818243750011561
-0.7027027027027026,0.9877856250000002,1.121714583333333,0.2503933333333333,17.683958333333333,0.05896056020399376,0.03688103278888888,0.0064496020156005855,0.007488479763889111,0.0009562147112630204,-1.8808678124999994e-05,0.020534331597218625
-0.6986986986986987,0.9877060416666664,1.1204749999999999,0.2522002083333334,17.68260416666667,0.060589941041666595,0.03762107574995653,0.006591566759456863,0.007989513234374968,0.0009789483463593757,-1.5224562130251447e-05,0.021134884982473068
-0.6946946946946948,0.9875945833333336,1.1178,0.2542302083333334,17.681041666666673,0.06253149333333385,0.038479542837456596,0.006780422248173076,0.008920431458333322,0.001008712494750002,-4.895467442274158e-06,0.02097391493032319
-0.6906906906906907,0.9874833333333335,1.11511875,0.2562604166666666,17.679395833333334,0.06447267339843776,0.03933101551649312,0.006969297856146812,0.009861496158854233,0.0010384601743776032,5.516677165798112e-06,0.022712968315886428
-0.6866866866866868,0.9873720833333333,1.1124333333333334,0.25829125,17.677812500000005,0.06641707888888848,0.040172505173437525,0.007158189404950699,0.010814453791666623,0.0010680851503958326,1.6026176301302095e-05,0.02202854817687694
-0.6826826826826826,0.9872614583333332,1.1097479166666668,0.26032166666666673,17.67625,0.06833872812065933,0.04100575486388887,0.007347015636959008,0.011779406086805444,0.0010976226064535596,2.6596613445485985e-05,0.02081093750001628
-0.6786786786786787,0.9871508333333331,1.10706875,0.26235250000000004,17.674541666666666,0.07022586610677073,0.0418313740770833,0.007535920276648218,0.012752954098958325,0.0011270478874898441,3.723730927822927e-05,0.023701873263860307
-0.6746746746746748,0.9870391666666666,1.10439375,0.26438208333333335,17.673020833333332,0.07209986162760407,0.04265003067899306,0.007724799172484766,0.013737662888020807,0.0011563357193515636,4.793881974114606e-05,0.021626291232621497
-0.6706706706706707,0.9869285416666665,1.1017041666666667,0.26641229166666675,17.67139583333333,0.07399376248263856,0.04345886584891487,0.007913652363013198,0.014735801552951344,0.0011853844301180556,5.8738597689930344e-05,0.022602634982774816
-0.6666666666666667,0.9868179166666669,1.0990250000000004,0.26844333333333337,17.669791666666665,0.07583571604166583,0.044259426788888875,0.008102517311193005,0.015741565583333117,0.0012145060743143225,6.961716814760396e-05,0.023670789930520186
-0.6626626626626626,0.986706458333333,1.0963395833333336,0.27047312500000004,17.668249999999997,0.07768743468315908,0.04505241365273434,0.008291348202788708,0.01676127350130202,0.0012435677372526046,8.057845356380221e-05,0.021691937500065706
-0.6586586586586587,0.9865947916666666,1.0937437499999998,0.27261479166666663,17.66654166666667,0.07950585933593834,0.045796800364539966,0.008474143005606265,0.01777719212369805,0.001273467827316406,9.141398104040789e-05,0.02580553993044532
-0.6546546546546548,0.9864745833333332,1.090727083333333,0.274905,17.665083333333335,0.08151234634982751,0.046579324308333364,0.008667191037628917,0.018868879489583434,0.0013257793622122385,0.00011112229411770789,0.02212249305534897
-0.6506506506506506,0.9863220833333335,1.0857020833333335,0.27727479166666674,17.663187500000003,0.0843572362456595,0.047714106572873186,0.008927472063323456,0.02029405603168377,0.001459353447076389,0.00016591863817569445,0.026807339843628597
-0.6466466466466467,0.9861697916666669,1.0806791666666669,0.27964500000000003,17.661479166666666,0.08715545539930503,0.048834715641666665,0.009187588495663881,0.02174159943749987,0.0015915390873220477,0.0002214061514427081,0.025903645399296238
-0.6426426426426426,0.9860166666666665,1.0756468750000001,0.282015,17.65972916666667,0.08991296696940032,0.04994587310833336,0.009447704947567423,0.023217071546874912,0.0017222478778684905,0.00027754361143125014,0.02604909331591898
-0.6386386386386387,0.9858639583333337,1.070616875,0.284385,17.657937500000006,0.09261492363190116,0.05104558844166668,0.009707760973695861,0.024714911669791617,0.0018516552891968746,0.00033437992299166643,0.02786824609353289
-0.6346346346346345,0.9857104166666666,1.0655979166666665,0.28675541666666665,17.656125,0.09524691332899349,0.05213424767899309,0.009967808763729002,0.026233608740451497,0.001979574322355673,0.000391845464960897,0.029999984375081112
-0.6306306306306306,0.9855583333333332,1.060565,0.28912541666666675,17.654374999999998,0.09786021410833312,0.053210243437326346,0.010227802192179922,0.027779119139583364,0.002106247195321875,0.00045000422949592015,0.029710026041698256
-0.6266266266266267,0.9854054166666669,1.0555389583333334,0.291495,17.65264583333333,0.10040834077391425,0.05427649830833331,0.010487735399047737,0.029348171340625007,0.002231218082402302,0.0005088012478885419,0.030345082899430054
-0.6226226226226226,0.9852522916666667,1.0505079166666664,0.2938654166666666,17.65089583333334,0.10291228368732708,0.05533207522065979,0.010747687352851002,0.030941845023784775,0.00235493758848698,0.0005682730946796877,0.029834614149081062
-0.6186186186186187,0.9851002083333337,1.0454872916666669,0.29623562500000006,17.64910416666666,0.10534173963016458,0.05637466281419265,0.011007514262555794,0.032555877056900884,0.0024771677162078176,0.0006284241726651434,0.030788780816237704
-0.6146146146146145,0.984948125,1.0404539583333332,0.29860520833333337,17.64735416666667,0.10774931058849835,0.057406596222873196,0.011267405761319332,0.0341981540106337,0.0025980529060674476,0.0006892322874231774,0.03089091623252216
-0.6106106106106106,0.984794375,1.0354289583333331,0.30097625,17.645645833333337,0.11009312224474832,0.05842621360260419,0.01152721189115907,0.03585984997942715,0.0027174645861125007,0.0007507295229916667,0.029724791232581538
-0.6066066066066067,0.9846356249999997,1.0301935416666668,0.3033083333333333,17.643770833333335,0.11252835004162276,0.059502596597222235,0.011796056475362077,0.03760225553298607,0.002834350985948437,0.0008120770615208334,0.030684114149323705
-0.6026026026026026,0.9844356250000001,1.023242083333333,0.30533875,17.641208333333335,0.11601105556232683,0.06112991441510415,0.012128838103993053,0.039732457994270776,0.002938011630381945,0.0008657462338541665,0.032560206597224806
-0.5985985985985987,0.9842135416666667,1.0142349999999998,0.3070349999999999,17.638625,0.12035236477500022,0.06349075877500006,0.012504927032363923,0.04205685677500015,0.0030204050945781265,0.0009044669504114586,0.030991442708284467
-0.5945945945945945,0.9839975000000001,1.0055193750000002,0.30864520833333325,17.63591666666667,0.12469536983294227,0.06586084370620665,0.012913809788849583,0.04440084635325525,0.0030953844444382805,0.0009436947671476561,0.032776659722117074
-0.5905905905905906,0.9837833333333332,0.9970327083333334,0.3101927083333333,17.633187500000002,0.1289611951801647,0.06823590036349826,0.013346861209717321,0.04676022390516488,0.0031649536257971757,0.000983234934708008,0.03403192317693993
-0.5865865865865867,0.9835702083333334,0.9885350000000003,0.3117391666666667,17.630395833333328,0.13310063710833253,0.07060681696597217,0.01377989174833926,0.04915013121250006,0.003234167926178125,0.0010227894551512152,0.03643442664946406
-0.5825825825825826,0.9833558333333335,0.9800525000000002,0.31328687499999996,17.627729166666672,0.13707209724374936,0.07297258395273437,0.01421302632516238,0.051559498272395865,0.0033033601097015633,0.001062378902178776,0.03483109331580181
-0.5785785785785786,0.9831427083333332,0.9715568750000001,0.31483333333333346,17.62495833333333,0.1409239053069009,0.0753333055555555,0.014646035715076075,0.05400171885416655,0.003372330523707163,0.0011019968996180559,0.03751041493075036
-0.5745745745745745,0.9829295833333336,0.9630666666666667,0.31638083333333333,17.622250000000005,0.14462717888888843,0.0776892099659722,0.015079044975019721,0.05646687377777776,0.0034411469811111107,0.0011416439675138888,0.0381799374999332
-0.5705705705705706,0.9827156250000001,0.9545772916666664,0.31792708333333336,17.619562500000004,0.14817761090099868,0.0800415363498264,0.01551207472576021,0.05895860917751744,0.0035098860252739147,0.0011813221351150178,0.03664230859357076
-0.5665665665665667,0.9825022916666667,0.9460866666666669,0.319475625,17.616812500000005,0.1515800191555553,0.08238720003085935,0.015945250132242305,0.06147545419583339,0.0035785197607930566,0.0012210335180972659,0.03833400651018337
-0.5625625625625625,0.9822887500000003,0.9375956250000002,0.32102291666666666,17.614104166666674,0.15484715231419244,0.08472887030815973,0.0163781548123869,0.06402031780859369,0.0036468953870576813,0.0012607568507990452,0.03854273914907935
-0.5585585585585586,0.9820760416666667,0.9291064583333334,0.3225704166666667,17.611374999999995,0.1579628557499564,0.08706561795815962,0.016811205088040817,0.06658961760772575,0.003715159374285589,0.0013005003714982636,0.038428942708492286
-0.5545545545545545,0.9818620833333337,0.9206147916666669,0.3241168749999999,17.608729166666667,0.16094861369787294,0.08939804300690105,0.017244317416276037,0.06918696064622398,0.003783273171744792,0.0013403130272135423,0.035990468315958424
-0.5505505505505506,0.9816487499999997,0.9121237500000001,0.3256652083333334,17.605958333333326,0.1637871396859375,0.09172467208120652,0.017677388453738178,0.07181011226380196,0.0038511743689635405,0.0013801045404401037,0.03877283159744138
-0.5465465465465467,0.9814277083333334,0.9031835416666665,0.32697333333333334,17.603041666666666,0.16665865672912372,0.09422531428888885,0.018146164957538086,0.0743218167694445,0.0038946329894466144,0.001410688315416667,0.04021574826384722
-0.5425425425425425,0.9811758333333334,0.8925141666666666,0.3273695833333334,17.599520833333333,0.17006929563263884,0.09740603090815968,0.01875270121321234,0.07631655080590272,0.003845330352677084,0.0014056091298281252,0.04144977039936748
-0.5385385385385386,0.980925416666667,0.8818447916666666,0.32776666666666665,17.59608333333333,0.1732545550770398,0.10058547055555553,0.019359135334132225,0.07831692211805541,0.00379823562017361,0.0014004897394444447,0.03868465972232116
-0.5345345345345345,0.9806745833333333,0.8711752083333333,0.32816166666666663,17.592541666666666,0.17621042305203982,0.1037657538638889,0.019965635412183262,0.08032827500798606,0.0037529656633315967,0.0013952081436527778,0.0410193732639641
-0.5305305305305306,0.9804233333333334,0.8605052083333334,0.32855708333333333,17.588999999999995,0.17893932809787272,0.10694670132482641,0.020572200238169785,0.08234762689019093,0.003709753414312066,0.001389904739568576,0.04312066666676628
-0.5265265265265264,0.9801729166666666,0.8498354166666665,0.3289543750000001,17.585520833333337,0.18144018124566008,0.11012443583502589,0.021178643097854326,0.08437437999088543,0.0036684949788506937,0.0013845116759197917,0.04237368706577627
-0.5225225225225225,0.9799222916666667,0.8391664583333335,0.32935,17.58202083333333,0.18371153020828968,0.11330378583333335,0.02178504652256996,0.08641031861458331,0.003629461850311112,0.001379065379,0.04316841623273149
-0.5185185185185186,0.979670208333333,0.8284962499999998,0.32974624999999996,17.578458333333327,0.18575854706927086,0.11648241061093755,0.022391557091269786,0.08845459342343764,0.003592408122429688,0.0013735203958671872,0.04426095659744078
-0.5145145145145145,0.9794189583333334,0.8178262499999996,0.3301431249999999,17.574875000000006,0.18757709981093795,0.11965905868190105,0.022997965976023545,0.09050611945130238,0.0035573700813677084,0.0013679281036755209,0.048143734374775704
-0.5105105105105106,0.9791679166666665,0.8071564583333332,0.33053875000000005,17.571458333333336,0.18916761843745689,0.12283830141510416,0.023604336081268888,0.0925680965414063,0.003524296625924064,0.0013622158271260473,0.04551870659707902
-0.5065065065065064,0.9789110416666666,0.7961724999999998,0.3308327083333334,17.567916666666665,0.1905431002437502,0.12601763576349814,0.024218244274267362,0.09463197052447925,0.0034946552279112495,0.0013558023552962153,0.04455399305561514
-0.5025025025025025,0.9786516666666664,0.7847514583333334,0.3307445833333333,17.564208333333333,0.19191556531037346,0.12927781226232637,0.024837134400444348,0.09650874755998273,0.003464388074412384,0.0013432068937190371,0.04837728993061319
-0.4984984984984986,0.9784277083333337,0.7740252083333333,0.3298110416666667,17.561020833333334,0.19405164353120663,0.13287530179474827,0.025416313170807756,0.09756148142999133,0.0034151318177865486,0.0013094633299574351,0.04908895789930057
-0.49449449449449445,0.9782072916666662,0.7634745833333332,0.32888666666666666,17.557875,0.19583093560399323,0.13654481048888886,0.025961082745401928,0.0986667225361112,0.0033740326271917533,0.001278408801531945,0.047483817708439346
-0.49049049049049054,0.9779866666666667,0.7530456249999999,0.32796541666666673,17.554666666666666,0.19730416166835962,0.14026785213732634,0.0264820119264245,0.09980624449453135,0.0033389062417795573,0.0012491785929985243,0.049511555555625364
-0.4864864864864864,0.9777652083333336,0.7426168749999998,0.3270462499999999,17.551520833333335,0.19855809363190113,0.1439863753609375,0.027002836084331773,0.10092493584453127,0.003306046247763541,0.0012201874966729165,0.04974143706590439
-0.4824824824824825,0.9775445833333335,0.7321870833333333,0.32612625000000006,17.548458333333336,0.19959665833315987,0.14770479406093745,0.02752376360855409,0.10202623888072915,0.003275319268753646,0.0011913788897546873,0.04598512326379023
-0.4784784784784786,0.9773247916666664,0.7217579166666664,0.32520583333333336,17.545270833333337,0.20041675972899342,0.1514207492993055,0.028044669529504424,0.10310719857881945,0.003246754961510677,0.0011627475308401043,0.04742971831598197
-0.47447447447447444,0.97710375,0.7113291666666665,0.32428541666666666,17.542041666666663,0.20101914998263937,0.15513501020399298,0.028565491335299127,0.10416924146701395,0.0032204350892317698,0.0011343519469986974,0.05073249826398296
-0.4704704704704705,0.9768829166666665,0.7008997916666667,0.3233652083333333,17.5388125,0.20140510704162334,0.15884827537287327,0.029086291548387447,0.10521235118025168,0.0031961956725365887,0.0011061107012561198,0.05380608984370383
-0.4664664664664664,0.9766624999999998,0.6904704166666668,0.3224452083333334,17.535770833333334,0.20157227037482622,0.16255887928953985,0.029607132650944792,0.10623653931657981,0.003174161072639757,0.0010781006294240455,0.049657947482671716
-0.4624624624624625,0.9764414583333331,0.6800522916666668,0.32152166666666665,17.53260416666667,0.2015401305989148,0.16626985953055562,0.03012797345636943,0.10723616209618067,0.00315408000348177,0.001050651944395833,0.04966613498248762
-0.45845845845845856,0.9762283333333337,0.6705987499999999,0.3203133333333333,17.529041666666668,0.20288502483177084,0.17006853515555542,0.03065870184380054,0.10780744572499995,0.003121228025931511,0.001060686961334723,0.04832324826389822
-0.4544544544544544,0.9760147916666667,0.6611441666666666,0.31910416666666663,17.525354166666663,0.20405276588263904,0.17386315581597223,0.03118932608987622,0.10835759998263897,0.0030885606552952774,0.001070784530048611,0.05279466623267126
-0.4504504504504505,0.9758012500000001,0.65169,0.31789541666666665,17.521833333333337,0.20504118556666667,0.17765542072899299,0.03172005442515094,0.1088838609125001,0.003055711822473729,0.0010807730268054853,0.048689972222121014
-0.4464464464464464,0.9755881249999998,0.6422352083333331,0.3166864583333334,17.518270833333332,0.20585206217704033,0.18144593710828982,0.03225067862778626,0.10938738978927959,0.0030230776644075952,0.0010908152624698353,0.049353676649388944
-0.44244244244244246,0.9753727083333331,0.6326952083333334,0.315224375,17.514520833333332,0.20677448168537316,0.18536984340585932,0.032729709365587584,0.1098490483876301,0.0029994962233823347,0.001103824781992578,0.05176831206597399
-0.43843843843843855,0.9751552083333332,0.6231014583333333,0.313606875,17.510749999999994,0.20769415595620655,0.18937531128606783,0.03317701507728776,0.11026776551080733,0.002980964893450521,0.0011184162289453127,0.05280110416691741
-0.4344344344344344,0.9749372916666665,0.6135083333333334,0.3119895833333333,17.5070625,0.20843002493055557,0.19337458322482637,0.03362425529202306,0.11065595737847223,0.0029616270072725676,0.0011328683835915793,0.05067928776043118
-0.4304304304304305,0.9747191666666667,0.6039156249999998,0.3103708333333333,17.503270833333332,0.20898091788085954,0.19737098748263895,0.03407151341714541,0.1110128292057293,0.0029415128594798188,0.0011472381627543407,0.05134346831596304
-0.42642642642642636,0.9745031250000004,0.5943216666666667,0.30875333333333327,17.4994375,0.20934842319722202,0.20135971248888898,0.034518747727034775,0.11133828767777787,0.0029207218014239583,0.001161441971029166,0.054687183593784994
-0.42242242242242245,0.9742841666666663,0.5847952083333332,0.307125625,17.495750000000005,0.20963727264370668,0.20533301713502605,0.03495412489972899,0.11161336447695322,0.002895154753814886,0.0011749884597571615,0.053106937499876494
-0.41841841841841854,0.9740722916666668,0.57598125,0.30538854166666674,17.4916875,0.21088955798177084,0.20918429695203988,0.03526352051861096,0.11162525936848941,0.002824408189033855,0.0011815784491410594,0.05545173567702477
-0.4144144144144144,0.9738602083333334,0.5671681250000001,0.3036510416666667,17.48777083333333,0.21198490131731745,0.2130283365614149,0.035572935419005684,0.11160714137695299,0.0027531736532622397,0.0011881675529144963,0.05328794748282917
-0.4104104104104105,0.9736479166666667,0.5583535416666666,0.30191479166666674,17.483729166666667,0.2129271558416232,0.21686683357287326,0.03588232795867176,0.11155814012469611,0.002681430415542794,0.0011944873356995655,0.055464426649280085
-0.40640640640640635,0.973435625,0.5495397916666668,0.3001766666666667,17.479812499999994,0.2137133090416231,0.22069980212222226,0.036191656438673434,0.11147868547013876,0.0026092925304180116,0.0012008835544256938,0.05365496484398591
-0.40240240240240244,0.9732231250000001,0.5407262499999999,0.2984397916666667,17.47585416666667,0.21434262256093767,0.2245255657499565,0.03650110837211242,0.11136847893463553,0.0025366405743322915,0.0012071433541022566,0.0528544787324563
-0.3983983983983985,0.973011041666667,0.5319129166666666,0.2967039583333333,17.471729166666666,0.21481781574982628,0.2283457194426649,0.036810475419509,0.11122641546970488,0.0024634666102631925,0.0012132691994274298,0.05742992664937674
-0.3943943943943944,0.9727987499999998,0.5230977083333334,0.29496666666666665,17.4678125,0.21513857920308144,0.2321588322222222,0.03711979927401566,0.11105632096527773,0.0023898010539024303,0.0012193505482777775,0.05490146484373781
-0.3903903903903905,0.9725862500000003,0.5142841666666667,0.29322999999999994,17.463770833333324,0.21530346258263888,0.23596741710000008,0.03742922579246786,0.11085457880833338,0.002315639275718055,0.0012252608850166662,0.05733328081629452
-0.38638638638638634,0.9723750000000003,0.5051710416666666,0.29113520833333334,17.45972916666666,0.21601680199474826,0.23948924880203987,0.037910959229162586,0.11036463187374135,0.002263948337237369,0.0012432188462535155,0.05535742664960708
-0.3823823823823824,0.9721635416666667,0.4960150000000001,0.28899,17.45560416666667,0.21666620310833323,0.24296269656666664,0.03841712701259265,0.1097999584833333,0.0022148142100187496,0.0012626829679041665,0.05750817664909391
-0.3783783783783783,0.9719625000000001,0.4874422916666666,0.28687312500000006,17.451625000000003,0.21768917896141504,0.2463217268194009,0.03876986189805612,0.10936298986575524,0.002177170011828255,0.0013106707705985675,0.05807652604164559
-0.3743743743743744,0.9717627083333334,0.47891729166666647,0.284758125,17.447666666666667,0.21861343607599856,0.24966426857981763,0.03910979376705596,0.10890524332825521,0.002138418338198004,0.0013605280695601562,0.057677888888918005
-0.37037037037037046,0.9715620833333333,0.4703916666666667,0.2826433333333334,17.44370833333333,0.21939105493055558,0.25299712112222217,0.039449738525583956,0.1084108896944444,0.0020976589726111106,0.001409931838788889,0.057664581597236975
-0.3663663663663663,0.9713618749999999,0.4618668750000001,0.28052770833333335,17.43977083333333,0.2200231564444009,0.25632170485724826,0.03978959204865788,0.10788062733450518,0.0020549344619240884,0.0014587921633829428,0.057518280816111655
-0.3623623623623624,0.9711620833333332,0.45333041666666657,0.2783970833333334,17.43579166666667,0.2205111166581598,0.259648188991493,0.040161032258993076,0.10736059254704863,0.002009912341633333,0.0015036094584666671,0.057335623263782054
-0.3583583583583583,0.9709618749999999,0.44479208333333337,0.27626020833333326,17.431791666666665,0.2208531276039931,0.26296758895829,0.04054065845949947,0.1068149797266493,0.0019629289517373257,0.0015470447480766495,0.05951428993063246
-0.35435435435435436,0.9707608333333334,0.4362541666666668,0.27412270833333335,17.42779166666666,0.22104855206597213,0.26627882410933157,0.04092036402198136,0.10623428464496527,0.0019140830898446172,0.0015899446420568144,0.05957762326409011
-0.35035035035035045,0.9705610416666667,0.42771625,0.2719860416666666,17.423791666666663,0.2210988094859375,0.26958088480516496,0.04130012794242665,0.10561673353932288,0.0018632555185156255,0.0016323478273914931,0.06065062326405268
-0.3463463463463463,0.9703708333333333,0.4192308333333333,0.2698239583333334,17.420000000000005,0.2215630083826391,0.2729312815093315,0.041614424998396446,0.10509231042795138,0.0018344620864656248,0.0016756732302356766,0.05818333333309056
-0.3423423423423424,0.9701806250000002,0.4107527083333334,0.26765875000000006,17.416166666666673,0.2219574209301649,0.27627962688177077,0.04191999779590496,0.10454636019505205,0.0018058099201098531,0.0017184238073044273,0.056721972221964734
-0.33833833833833826,0.9699922916666667,0.40227458333333327,0.2654935416666667,17.412291666666665,0.222208909603993,0.2796185959999565,0.0422254052457265,0.10396515448168399,0.0017742744087718744,0.0017603990024536457,0.05772391493070472
-0.33433433433433435,0.9698029166666665,0.3937504166666667,0.2632522916666667,17.408437499999994,0.22238935937482637,0.28292968926558154,0.04255030707175251,0.10331680046779512,0.0017435630922107378,0.001803050480432496,0.056512141927271387
-0.33033033033033044,0.9696135416666669,0.3851816666666667,0.26093708333333343,17.40447916666666,0.2224930003305556,0.2862128802081597,0.042893324120276195,0.10260077767986105,0.0017131343642270824,0.0018460192714421877,0.059729937066151706
-0.3263263263263263,0.969424791666667,0.37661375,0.25862333333333337,17.400625,0.22244937497760417,0.28948584645555553,0.04323626943269559,0.10184493826249993,0.001679500754657293,0.0018881637051305555,0.058041276041649326
-0.3223223223223224,0.9692354166666663,0.3680462499999999,0.2563089583333333,17.396604166666666,0.2222592495276044,0.2927459262114148,0.04357912327109864,0.1010487407106772,0.0016426038475940105,0.0019293877036197483,0.0619134683160496
-0.31831831831831825,0.9690516666666668,0.35946520833333323,0.2539550000000001,17.392874999999997,0.2223824723312066,0.29584664964166657,0.04393871137649063,0.10042367968437496,0.0016223475740652768,0.0019771057368,0.05831590104173756
-0.31431431431431434,0.968875833333333,0.3508612500000001,0.25154354166666665,17.389,0.22305034158177076,0.2987070966457899,0.04432384565505686,0.1000712435414063,0.0016287963494507813,0.002034885141214019,0.060595666666642956
-0.3103103103103104,0.968698958333333,0.3422585416666666,0.24913062500000008,17.385250000000006,0.22356929898953998,0.3015576816871092,0.04470875303275625,0.09967729060299475,0.0016316838900516492,0.0020916250102486983,0.060374104166442066
-0.3063063063063063,0.9685229166666667,0.3336620833333334,0.24670958333333334,17.3814375,0.22390961414565963,0.3043941731581597,0.0450974648655027,0.09923028311336798,0.0016338388291979164,0.002144328342510416,0.06063043359387166
-0.3023023023023024,0.9683458333333336,0.32511812500000004,0.2442308333333334,17.377687499999993,0.22387966312981777,0.3072096333826388,0.045511464073258436,0.09865508773281255,0.0016508033618852858,0.002175058899903993,0.060352152343966736
-0.29829829829829824,0.9681704166666663,0.31657312499999996,0.24175187499999995,17.373916666666666,0.22370478986106773,0.31001311426731776,0.04592545462544948,0.09803931178997397,0.0016644598755384131,0.002204751914123047,0.061186326388849466
-0.2942942942942943,0.9679937499999999,0.30802812500000004,0.2392733333333333,17.370145833333336,0.22338450754231765,0.31280556362222206,0.046339435699981224,0.09737958377083328,0.0016748917367057294,0.002233616749472222,0.061575395399302124
-0.2902902902902904,0.9678166666666667,0.29948416666666666,0.23679437500000008,17.366458333333338,0.2229173589159722,0.31558488230169285,0.04675334580423326,0.09667695893177082,0.0016821572010347224,0.002261476589369792,0.05924995659705701
-0.2862862862862863,0.9676408333333334,0.2909395833333332,0.234315625,17.362666666666673,0.2223037421831598,0.3183513962141927,0.047167039155331776,0.09593330969401043,0.0016861834191362864,0.0022884186916601566,0.0603062222219819
-0.28228228228228236,0.9674725,0.2824191666666666,0.23182124999999995,17.359104166666672,0.2216898309659723,0.3210930747151042,0.047528239152721,0.09541736075937504,0.0017162385427552072,0.002275426090138021,0.06004419748245482
-0.2782782782782782,0.9673062499999999,0.2739104166666667,0.2293220833333333,17.355479166666665,0.22098829197482642,0.32381450709565973,0.04786819465014659,0.094965875936632,0.0017574385426909725,0.002246560372538194,0.06296789539931069
-0.2742742742742743,0.9671410416666665,0.2653991666666667,0.22682229166666668,17.351979166666663,0.22014286566597233,0.32652581466974834,0.04820817042472646,0.09447342781024301,0.0017984127251784738,0.0022176338858508685,0.06340233289944308
-0.2702702702702702,0.9669750000000001,0.25688937500000003,0.22432208333333334,17.348395833333335,0.21915139067877598,0.3292235612623263,0.048548125543527325,0.09393862354713539,0.0018390307369367189,0.002188575838452604,0.06462034331605082
-0.26626626626626626,0.9668083333333333,0.2483791666666666,0.22182374999999996,17.34508333333333,0.2180154978993057,0.33190776560260427,0.048888037963278834,0.09336026849479168,0.0018794531749835063,0.0021595078777054684,0.05787582638896538
-0.26226226226226235,0.9666449999999998,0.2397774999999999,0.21916562500000006,17.341541666666675,0.21687737549375002,0.33438372048502596,0.049232291353106604,0.09265943101822921,0.0019211594681546864,0.002149720675371746,0.0600992899302355
-0.2582582582582582,0.9664814583333331,0.231170625,0.21650166666666668,17.33804166666667,0.21559868380377595,0.33683556999722236,0.04957677913924936,0.09190846606979168,0.001962058746192709,0.0021405820521250003,0.06085283159717392
-0.2542542542542543,0.9663170833333331,0.22256479166666668,0.21383916666666666,17.334479166666664,0.21417095517703993,0.3392738524659722,0.04992101190204841,0.09111172208732637,0.0020020846903563375,0.002131124728467014,0.06333202039945718
-0.25025025025025016,0.9661618750000001,0.2140260416666666,0.21115104166666662,17.33125,0.2126199368218316,0.3416581542697483,0.05023501788530331,0.09045255335828994,0.001996320636697049,0.0020793817986762154,0.061731770833205246
-0.24624624624624625,0.9660102083333334,0.20551270833333332,0.2084554166666667,17.328083333333336,0.21093140171349817,0.344013005928993,0.05053794374661414,0.08981163775407985,0.0019757309283376734,0.0020128763164670143,0.06148632638877416
-0.24224224224224233,0.9658572916666666,0.19700041666666665,0.2057597916666666,17.324895833333333,0.20909854416649312,0.34635311646662326,0.05084080651197863,0.08912586030842015,0.0019569048694694437,0.00194705448669861,0.06110936414933121
-0.2382382382382382,0.9657066666666664,0.18852979166666664,0.20302416666666664,17.321666666666665,0.20707193432079,0.34869702108263895,0.051151948519392414,0.08835868782170139,0.0019426184171933117,0.0018832201591391848,0.06403055555563242
-0.23423423423423428,0.96555625,0.18014083333333333,0.20021083333333337,17.318624999999994,0.20480907183263888,0.3510583305493056,0.05147950178084062,0.08747752030763888,0.0019356436349982635,0.0018229432136857631,0.061061442708535196
-0.23023023023023015,0.9654066666666671,0.17175291666666667,0.1973977083333334,17.315416666666675,0.20240489394982636,0.35340331141141484,0.051807057654406116,0.08654676368376735,0.0019302110446513896,0.001763233531571528,0.063637326388573
-0.22622622622622623,0.9652564583333335,0.1633639583333333,0.19458479166666665,17.31233333333333,0.19986096711766502,0.35573300885203996,0.05213457425307621,0.08557037903519965,0.001926511216954427,0.001704071578907552,0.06207288888896301
-0.22222222222222232,0.9651054166666668,0.15497958333333334,0.19176979166666666,17.309166666666673,0.19719007874982647,0.3580389303374565,0.05246361592261154,0.08455505592491318,0.0019232241037201389,0.0016448704826267356,0.06337430555538504
-0.21821821821821819,0.964975,0.14681333333333332,0.18887374999999998,17.30645833333333,0.19513876182222223,0.3599073315609377,0.052871760035441265,0.08392769018333338,0.001864557154261111,0.001558713995522396,0.06108328993059331
-0.21421421421421427,0.9648431249999997,0.13864687500000003,0.18597687499999996,17.303625000000007,0.19295516905273424,0.361758018631901,0.05327996485197623,0.08325515829231767,0.001807625854440104,0.0014731840952317706,0.06289519270808341
-0.21021021021021014,0.9647129166666666,0.13048041666666665,0.18308145833333334,17.30095833333333,0.19063673586649307,0.36359201294787324,0.05368802084923539,0.08253408003272568,0.0017524814371653646,0.0013882696709121094,0.059965748263948626
-0.20620620620620622,0.964580208333333,0.12231508333333337,0.18018437499999995,17.298125000000006,0.18818506205582636,0.36541046600585947,0.054096158752173745,0.08176669148984374,0.001698997437092535,0.0013039551111132814,0.062163151041431775
-0.2022022022022023,0.9644506250000003,0.11413697916666667,0.17727145833333335,17.295395833333334,0.18561691665337451,0.36719045506037323,0.054509134957333304,0.08094985458669703,0.001647464719246529,0.0012223402651430557,0.06115796831596754
-0.19819819819819817,0.9643220833333332,0.10589541666666667,0.17427479166666668,17.29266666666667,0.1829990773956597,0.36884871365620653,0.054946794491579236,0.08007980665529513,0.0015979872140986983,0.0011517193954699218,0.060971222222121924
-0.19419419419419426,0.9641933333333333,0.09765429166666663,0.17127645833333338,17.290020833333333,0.1802453059857483,0.37048874982079005,0.055384456223415986,0.07916068128228299,0.0015501854837511849,0.0010817489780220709,0.05872124956596281
-0.19019019019019012,0.9640783333333333,0.08962743750000002,0.16827541666666668,17.287541666666666,0.17758463078051695,0.37212525914565997,0.055745597311607574,0.07832425977658856,0.001527088204276576,0.0010170302779217888,0.05923645659726162
-0.1861861861861862,0.9639714583333335,0.08169806250000002,0.16524791666666666,17.28522916666666,0.17486292658374614,0.37375333437065983,0.056081912679523956,0.0774382737095052,0.0015119977937407551,0.0009566457555512151,0.060019322483015
-0.1821821821821823,0.9638654166666667,0.07395995833333335,0.16206125000000002,17.283041666666666,0.1719663828966649,0.3753834429151041,0.05641637482748387,0.07620468586921877,0.0014954687258565632,0.000913772305186459,0.05772074826387552
-0.17817817817817816,0.9637604166666667,0.06622183333333334,0.15887562500000002,17.28077083333334,0.16895008545663887,0.37699332744752606,0.05675087820984653,0.07492200650718749,0.0014787550978052843,0.0008708623751544539,0.059334405815775426
-0.17417417417417425,0.9636547916666668,0.05848354166666667,0.1556890208333334,17.278479166666667,0.16581509202078992,0.3785836371252912,0.057085444179431954,0.07359025466305119,0.0014620320257157549,0.0008278423291453257,0.060407687065833215
-0.1701701701701701,0.9635495833333333,0.050745347916666655,0.15250185416666664,17.276312500000007,0.16255865966481642,0.38015318447572877,0.05741986401390188,0.07220894868570907,0.001444925243879886,0.0007847668797623828,0.05819306901014443
-0.1661661661661662,0.9634439583333329,0.04300708979166667,0.14931552083333335,17.274125,0.1591830985609848,0.38170195857160366,0.057754450286307955,0.070778353154898,0.0014278606274264294,0.0007416595342535116,0.05689715104165316
-0.16216216216216228,0.9633535416666668,0.03558847895833334,0.1461285208333333,17.272145833333333,0.15649783516543223,0.38301291373239554,0.05805338485748901,0.06966373737777722,0.0014260940193058951,0.0007051496283658075,0.0567283120658999
-0.15815815815815815,0.9632675,0.028267388791666667,0.14293949999999997,17.270187500000002,0.15395074639756737,0.38423934100641655,0.058341450422687076,0.0686134944131469,0.0014284475326907878,0.0006704859414895831,0.05916538151024042
-0.15415415415415423,0.963181875,0.020946289583333322,0.13975041666666665,17.268375,0.15129687795269106,0.38544336270815965,0.05862949048675528,0.06751658063644184,0.001430132540957624,0.0006353751824925345,0.05655819270839402
-0.1501501501501501,0.9630960416666666,0.013625226249999999,0.13656237499999999,17.266479166666667,0.1485351865429696,0.38662884273435927,0.05891756779763688,0.06637291091005433,0.0014311004849605245,0.0006000459209602451,0.05723885373259918
-0.14614614614614618,0.9630102083333331,0.006308655833333336,0.1333704375,17.264645833333336,0.14566665919490987,0.38779211806772523,0.05920528274420541,0.06517907014480473,0.0014312449056246754,0.0005644305429220567,0.05429591623260421
-0.14214214214214227,0.9629277083333333,-0.0006997895833333314,0.12997383333333332,17.262875000000008,0.1428084686278724,0.38891659431530556,0.059477937889970536,0.06369122516800592,0.0014204292530304976,0.0005279188979854508,0.050855067708027946
-0.13813813813813813,0.9628539583333336,-0.007480799166666666,0.12661266666666668,17.261124999999996,0.1401361209771613,0.38992235763955546,0.0596947657626708,0.06228639309795611,0.0013866613161169973,0.0004969768428192644,0.05481373437515913
-0.13413413413413422,0.962788333333333,-0.014075454166666663,0.12328166666666669,17.259666666666664,0.1376045899233354,0.3908293389972223,0.059866030315323025,0.060943599615423616,0.0013341819612671974,0.00047062478670416703,0.0547398888889461
-0.13013013013013008,0.9627214583333332,-0.020670275,0.11994912499999999,17.258166666666668,0.13498690639809105,0.3917136657450678,0.0600372440150831,0.05955675639975937,0.0012808123636103021,0.00044379216955171857,0.054641638888881516
-0.12612612612612617,0.9626550000000001,-0.0272771275,0.11661274999999997,17.25675,0.1323117916486821,0.39253959153743745,0.06022370546747125,0.058162090016542295,0.0012276246964411566,0.0004163897263218234,0.051871104166593796
-0.12212212212212203,0.9625906249999998,-0.03389765687499999,0.1132703541666667,17.25531249999999,0.12957949052505144,0.39330128520029123,0.06042715880194312,0.05676341209965137,0.001174764700243843,0.0003882764558695517,0.05210719401077313
-0.11811811811811812,0.9625345833333331,-0.04003934791666667,0.10993906250000002,17.254062500000003,0.1270795589517415,0.39413944420328756,0.06059316982521099,0.055403159206403,0.001083319173679308,0.0003640624250047859,0.05086891276027927
-0.1141141141141142,0.9624827083333334,-0.04595522708333333,0.10659177083333336,17.252854166666665,0.12466061710371922,0.3949952777239476,0.06074491223946841,0.05403390736719379,0.0009736060757863211,0.00034065495794168845,0.05110643706598239
-0.11011011011011007,0.9624318750000004,-0.051863916666666655,0.10317254166666666,17.251708333333333,0.12218784248132641,0.39580480164603987,0.06090788219469033,0.05259991126995485,0.0008636625131548785,0.0003137702545600435,0.05001791493054952
-0.10610610610610616,0.9623806250000001,-0.05777256249999999,0.09975372916666664,17.25058333333334,0.11964378935551691,0.39659023518401,0.06107090309222803,0.05112559105288933,0.0007528164596251617,0.000286406144335141,0.04883299305538458
-0.10210210210210202,0.9623302083333333,-0.06368139583333333,0.09633483333333336,17.24935416666666,0.11702884649138497,0.3973527248866388,0.061233975480334914,0.04961084082070486,0.000641134747570803,0.0002584395405301742,0.04978083289967117
-0.09809809809809811,0.9622906250000001,-0.068885875,0.09278025000000001,17.248458333333332,0.11483181955881772,0.3981180752099375,0.06135342348099731,0.04795618620396875,0.00048177753313932286,0.00023481427569531257,0.04756012326390646
-0.0940940940940942,0.9622518749999996,-0.073931,0.0891951875,17.247583333333328,0.11269056140566666,0.39886192686017335,0.06146329235578458,0.04624256024039584,0.0003113736569041665,0.00021189913268723908,0.047119159722342374
-0.09009009009009006,0.962215,-0.07895441666666668,0.08563162499999999,17.2466875,0.11061222092215972,0.39947555813319263,0.06158923237136771,0.04457734916676041,0.00014125415692871525,0.00019098129260692654,0.0484369440104615
-0.08608608608608614,0.9621827083333335,-0.08394752083333334,0.08209795833333335,17.24595833333333,0.10863627207927039,0.3999155502374982,0.06173727635283211,0.042992628400894954,-2.8615635719683285e-05,0.00017282266870542523,0.04587949826401427
-0.08208208208208201,0.9621500000000003,-0.08894133333333333,0.07856316666666666,17.245145833333336,0.10661175172488889,0.400331162176639,0.06188533285559957,0.041372533627555566,-0.00019911348835222222,0.00015418254166881974,0.04557018706589133
-0.0780780780780781,0.9621162500000006,-0.09393489583333332,0.07502902083333331,17.244375,0.10453748534478083,0.40072272936612446,0.062033298963326676,0.03971723908978948,-0.0003702004876649302,0.00013512182791368093,0.04569752604157884
-0.07407407407407418,0.9620870833333335,-0.09821997916666671,0.0714995,17.243666666666666,0.10285748152583285,0.40105177983308327,0.06217312634095525,0.03807984606709376,-0.0005458083581431386,0.00011978352331447882,0.04491822222223618
-0.07007007007007005,0.9620597916666668,-0.10229379166666668,0.067971625,17.243020833333333,0.10127583435312326,0.40134631652819286,0.06231029100055447,0.03642890858032813,-0.0007229780183661111,0.00010543371876166688,0.043024207899406974
-0.06606606606606613,0.9620335416666664,-0.10634987499999997,0.06443556249999999,17.24235416666666,0.09966545408748438,0.4016182666186421,0.06244547238876274,0.034731672350763014,-0.0008996844682563282,9.009376713193964e-05,0.04226445789947775
-0.062062062062061996,0.9620131249999996,-0.11013020833333331,0.060771583333333344,17.241812499999998,0.0981021497124566,0.4019082729924931,0.06254792750320509,0.032726889216579874,-0.0010633177926557072,6.429004423575191e-05,0.04219338151045804
-0.05805805805805808,0.9619929166666669,-0.1139094166666667,0.057107520833333335,17.241312499999992,0.09651018646132639,0.4021722727309372,0.06265048235481682,0.03069430730207117,-0.0012272991855857996,3.825158405110262e-05,0.041934944010620256
-0.05405405405405417,0.9619820833333336,-0.11739433333333332,0.053483291666666676,17.241,0.09521750800122222,0.40244287084583164,0.062788745879655,0.028835429119680553,-0.0013836580049565897,1.459394795346952e-05,0.040418999999872085
-0.05005005005005003,0.9619770833333335,-0.12069525000000002,0.049883943750000014,17.240624999999998,0.09410630246077084,0.40271013382261345,0.06294921096950476,0.027077596728558855,-0.0015353598805186509,-7.665528088772271e-06,0.04418294270834622
-0.04604604604604612,0.9619706249999999,-0.12399652083333335,0.04628465625,17.240458333333333,0.09297305032122874,0.4029510639291528,0.06310971194734578,0.0252959863429668,-0.001687418174354673,-3.0321989943004994e-05,0.04117978993053839
-0.04204204204204198,0.9619666666666667,-0.12705570833333332,0.04261061729166667,17.24022916666667,0.09195807614658162,0.403165585294023,0.0632586374761811,0.023404484662513284,-0.0018319244509172313,-5.667654032908711e-05,0.04074828081593296
-0.03803803803803807,0.9619633333333334,-0.1297482083333333,0.038822747916666685,17.2400625,0.09113883993428992,0.4033527942441988,0.06338972486235596,0.021360460526430817,-0.0019647431944650436,-8.882315519913577e-05,0.039411662760414856
-0.034034034034034155,0.9619612500000004,-0.1324410625,0.035034820833333334,17.239895833333332,0.0903046357972044,0.40351006132917616,0.0635207867796464,0.019295919728997135,-0.0020977665411924997,-0.00012127375603716693,0.038491655816073944
-0.03003003003003002,0.9619614583333332,-0.13471872916666663,0.031370084166666666,17.239854166666664,0.08966815567838499,0.4036384178193764,0.06361699082758451,0.017443780164451375,-0.0022120704308484234,-0.00014859382227841564,0.03471997873270993
-0.026026026026026106,0.9619637500000002,-0.13680852083333336,0.027760639999999993,17.2396875,0.08911778279406204,0.40374184686679027,0.06369774349585926,0.015680273762453338,-0.002317979055513559,-0.00017371191408853303,0.038174902343826034
-0.02202202202202197,0.9619656249999999,-0.13889835416666663,0.02415125958333333,17.239604166666666,0.08855864304312454,0.4038185916605385,0.06377840802918516,0.0139016649988436,-0.0024241110324715316,-0.00019914144728184176,0.03771484331599595
-0.018018018018018056,0.9619702083333331,-0.1407075208333333,0.020439999166666663,17.239541666666668,0.08817076858093707,0.40384178976740004,0.06385760742022817,0.012044412025243732,-0.0025088157423530594,-0.0002293385217683933,0.039036456597159486
-0.01401401401401392,0.9619791666666665,-0.14209812500000002,0.0165782615,17.239604166666666,0.08804801870481771,0.4037968279123042,0.06393461313182561,0.010080924874909688,-0.0025617230457031905,-0.00026649053353797626,0.03854817664927168
-0.010010010010010006,0.9619906250000002,-0.1433270833333333,0.01279189875,17.239770833333335,0.08809482634982639,0.4037555339930364,0.06403070092219727,0.008241761163132813,-0.0026095876386523437,-0.0003073827806184157,0.03613494748253743
-0.006006006006006093,0.9620033333333332,-0.14450208333333334,0.00903058958333333,17.239854166666664,0.08819633541232638,0.40369865678511063,0.06413302237995698,0.006438188383519965,-0.002655774127385417,-0.00034979007962409404,0.037011645399388726
-0.002002002002001957,0.9620172916666666,-0.145676875,0.005269265416666666,17.24,0.08829541475690103,0.403611818175302,0.06423533726666006,0.004625766786112239,-0.002702158781652475,-0.00039251521058224404,0.03490000000005011
0.002002002002002179,0.9620304166666668,-0.14630166666666664,0.0014976062500000002,17.240124999999995,0.08852050983055557,0.40357317384218666,0.06427188800082917,0.002701937707052083,-0.002705168422744443,-0.00044167991583316646,0.03725665104178688
0.006006006006006093,0.9620464583333334,-0.146374375,-0.0022841891874999993,17.240374999999997,0.08887185484335935,0.40358061581308907,0.06424269001126556,0.0006730328811312628,-0.002664786923108464,-0.0004972992986417317,0.03571985937520594
0.010010010010010006,0.962060625,-0.14644854166666668,-0.006065929375000001,17.24054166666666,0.08922438714370665,0.4035602878341509,0.06421343407586123,-0.0013563696774884118,-0.002624440492123524,-0.0005535578226921812,0.03788970659735469
0.01401401401401392,0.9620756250000002,-0.14652208333333333,-0.009847695833333333,17.24085416666666,0.08957559159565973,0.40351052288677425,0.06418418449248484,-0.003386427201199653,-0.002584123380332005,-0.0006105038180035286,0.03440593706613981
0.018018018018017834,0.962090625,-0.14659625,-0.013629495833333331,17.24102083333333,0.08992764365260415,0.40343340350999585,0.06415500369400573,-0.005417030270223957,-0.0025437928579536196,-0.0006679849414377179,0.03657562456606911
0.022022022022022192,0.9621093750000002,-0.14637312500000002,-0.0172892376875,17.241333333333326,0.09046363744440107,0.40322420726018515,0.06411960348416798,-0.007191128082520482,-0.0025004929443714847,-0.0007302480916659537,0.03746655555579537
0.026026026026026106,0.9621358333333337,-0.14515812499999997,-0.020997748958333336,17.24189583333333,0.09146778541315104,0.4029632612053494,0.06405211735971172,-0.008992496972179038,-0.002402975485809426,-0.0007949329938669602,0.03619473914932314
0.03003003003003002,0.9621620833333333,-0.14387104166666667,-0.02473427500000001,17.242374999999996,0.09249224836974826,0.4026663406402244,0.06397740190707712,-0.01081283007578646,-0.0023022092606077424,-0.000859485213667804,0.038421026041817186
0.03403403403403393,0.9621900000000004,-0.1425845833333333,-0.028470756250000003,17.242958333333334,0.09351190742899304,0.40234087437188626,0.06390239050900166,-0.012623467167091142,-0.0022011241761784716,-0.0009248709740206144,0.03767958159721729
0.03803803803803785,0.9622166666666665,-0.14129875,-0.03220728750000001,17.243500000000008,0.0945282674151042,0.4019883156318923,0.06382746002874698,-0.014424674464640623,-0.002099826862808698,-0.0009910336617980828,0.03712441666647237
0.042042042042042205,0.962243125,-0.14001187499999998,-0.03594375270833334,17.24402083333334,0.09554248735898438,0.4016074216412422,0.06375242264048789,-0.01621604991956341,-0.00199816784176211,-0.0010580419463775297,0.03937049956573446
0.04604604604604612,0.9622695833333332,-0.13831333333333334,-0.039589826875000005,17.244604166666672,0.09667296348888885,0.4012745206080077,0.06362942470464653,-0.0179783207128375,-0.001874711119462501,-0.001127465888776969,0.03841880164907252
0.05005005005005003,0.9623002083333331,-0.13605749999999997,-0.0431544625,17.24535416666667,0.09800421086041666,0.4009760256996695,0.06346035710326664,-0.01974580869826042,-0.0017255383118187492,-0.0011970614258552813,0.036092999565880746
0.054054054054053946,0.9623364583333336,-0.13349458333333333,-0.046836656250000004,17.246041666666667,0.0996280503873264,0.4005286192979859,0.0633402493433484,-0.02168948907748698,-0.0015772523462682288,-0.0012563288553241536,0.03925516493058012
0.05805805805805786,0.9623745833333329,-0.13093156250000001,-0.05051887499999999,17.246854166666665,0.10123850927464195,0.4000538849354011,0.0632199907792452,-0.02361445232282552,-0.001428276070538151,-0.0013164359816428637,0.03810468706603842
0.06206206206206222,0.96241125,-0.12836952083333333,-0.05420120833333333,17.2475625,0.10283584945435373,0.3995518123485399,0.063099747202087,-0.025520434600671004,-0.001278752736944575,-0.0013773742761415803,0.03971280859371973
0.06606606606606613,0.9624462500000003,-0.12580529166666665,-0.05788322916666669,17.248395833333337,0.10442092442199824,0.39902265678123916,0.0629794972512354,-0.02740744298625434,-0.0011286475533883679,-0.001439172622095921,0.038674509982456584
0.07007007007007005,0.9624885416666668,-0.12257083333333335,-0.06142675000000001,17.249250000000004,0.10625578664930556,0.39854925438443745,0.06280985488164541,-0.02908839043645833,-0.0009665678040798615,-0.0014935628790677087,0.04024943749976728
0.07407407407407396,0.9625316666666667,-0.11897925000000002,-0.06489691666666667,17.250125,0.10820858390277084,0.398094848540493,0.06261392680083387,-0.030645784388979164,-0.0007978550306979688,-0.0015441577454972048,0.04381248437505292
0.07807807807807787,0.9625752083333334,-0.11538768749999999,-0.06836635416666666,17.25116666666667,0.11013538990673565,0.39761708328462464,0.06241800571948551,-0.032178183426764324,-0.0006285304979209374,-0.0015953639545831602,0.04099863888876598
0.08208208208208223,0.9626218749999998,-0.11172754166666667,-0.07188577083333333,17.252208333333325,0.11214195643312325,0.3970113942850308,0.062226997600094855,-0.0338977829560217,-0.00046627655139440345,-0.0016456478373431602,0.04005762326414697
0.08608608608608614,0.9626720833333337,-0.1079888541666667,-0.07545947916666665,17.2533125,0.1142384073757704,0.39626378367056203,0.062041510125613236,-0.03582499102455512,-0.00031179525990217066,-0.001694953852054774,0.04070777734381181
0.09009009009009006,0.9627224999999999,-0.10425179166666666,-0.07903358333333334,17.254375,0.11630739726762328,0.3954922343721597,0.061856111800384105,-0.037725838497670125,-0.00015671742923257755,-0.0017448528607630727,0.04091835937504129
0.09409409409409397,0.962773958333333,-0.10043495833333334,-0.08259647916666667,17.255458333333333,0.11838136081124828,0.3947036549626037,0.06166405000868736,-0.0395946426935842,-3.8048447671185006e-06,-0.0017950887611943925,0.04290770659724785
0.09809809809809789,0.9628318749999999,-0.09563708333333332,-0.08603041666666665,17.256708333333332,0.12083021495815968,0.39400710074149303,0.061391434772796204,-0.04137048979461805,0.00011433955246822945,-0.0018425235769567705,0.04497583159724172
0.10210210210210224,0.9628902083333335,-0.09083843750000002,-0.08946472916666665,17.25795833333333,0.1232325449392253,0.39328606223513496,0.06111879869337027,-0.04311344037552733,0.00023263599827220006,-0.0018900740184814712,0.04724916493063347
0.10610610610610616,0.9629485416666665,-0.08604054166666665,-0.09289752083333332,17.259208333333337,0.12558848352303995,0.39254150895635387,0.06084603621843827,-0.044823328011990446,0.00035102618383368086,-0.00193776956776441,0.04785270659709795
0.11011011011011007,0.9630062500000003,-0.08124202083333333,-0.09633127083333336,17.260583333333333,0.12789994238424954,0.39177403625963503,0.06057346210736442,-0.046500355445276476,0.00046958908349398014,-0.0019855133208627447,0.04580465972219372
0.11411411411411398,0.9630660416666667,-0.07644381250000001,-0.09976477083333336,17.261854166666666,0.13016446853046482,0.3909811571672391,0.06030065892551284,-0.048144357769022136,0.0005882858377560678,-0.0020333724766067973,0.04797406206608912
0.1181181181181179,0.9631250000000001,-0.07158654166666667,-0.10311685416666665,17.263145833333336,0.13237224205220655,0.3901369143867704,0.06001640207301206,-0.04966011231067101,0.0007082712917423962,-0.0020734510526219272,0.04942093706574724
0.12212212212212226,0.9631933333333337,-0.06617495833333333,-0.1063844375,17.264645833333336,0.1349908748895816,0.38925651812447526,0.05978091037772108,-0.05107315238554426,0.0008146591564167965,-0.002108969939381054,0.04783758289909201
0.12612612612612617,0.9632687500000001,-0.0603803125,-0.10963916666666666,17.266333333333332,0.13789359286240233,0.3882707114659723,0.059574537688099956,-0.052510567978906235,0.0008998249846804029,-0.0021395924667116316,0.04685822222228353
0.13013013013013008,0.9633481250000001,-0.054585979166666666,-0.11293241666666666,17.267979166666667,0.14075495421174958,0.38719001926582625,0.059363047068859094,-0.054012026543407976,0.0009737387259790543,-0.002168264325076076,0.05043716623271166
0.134134134134134,0.9634264583333337,-0.04879147916666666,-0.11622647916666669,17.269729166666668,0.14355001656072874,0.3860878638738537,0.059151428493130494,-0.05547550767020877,0.0010470277734969443,-0.002196503463303056,0.0485378433158985
0.1381381381381379,0.9635052083333329,-0.042997208333333335,-0.11952006249999998,17.27145833333333,0.1462770734088733,0.38496412132666274,0.0589398419596205,-0.05690069569399219,0.0011196326586288543,-0.002224487947994427,0.047560373263991096
0.14214214214214227,0.9635833333333329,-0.037202831250000006,-0.12281483333333332,17.273062499999998,0.14893740768031732,0.38381839171330556,0.058728272118876323,-0.05828772618616354,0.0011915946618811088,-0.00225203373468764,0.05214520442723369
0.14614614614614618,0.9636639583333334,-0.031259575000000005,-0.12608329166666668,17.27479166666667,0.1516355473041527,0.3826419618958316,0.05851259844682957,-0.0596472892787677,0.001256730252172229,-0.0022775904859218404,0.05323953993041641
0.1501501501501501,0.9637533333333336,-0.02475406166666667,-0.12925887499999997,17.276770833333337,0.1546549447643362,0.3814117265670676,0.05828118388577591,-0.06100701549604731,0.0012970294829833205,-0.0022961247699454426,0.051522905815829745
0.154154154154154,0.9638416666666668,-0.018248539791666667,-0.13243441666666667,17.278645833333332,0.15758990746213866,0.3801615419488264,0.05804974957324561,-0.062325463888994515,0.0013354942825340886,-0.002313835396604913,0.05423149956601492
0.15815815815815792,0.9639304166666666,-0.011743040625,-0.13561024999999996,17.280583333333336,0.16044022599687965,0.37889152676160426,0.05781829763684361,-0.0636026016749164,0.0013721609661658883,-0.002330625693329791,0.05331465972216165
0.16216216216216228,0.9640191666666672,-0.005237492458333334,-0.1387859166666667,17.282520833333336,0.1632056936727489,0.37760013600165976,0.05758678575030754,-0.06483830685853122,0.0014069560084901413,-0.0023465512444047574,0.053223645399100405
0.1661661661661662,0.9641070833333333,0.001268044583333333,-0.14196047916666668,17.2844375,0.1658863087296013,0.3762905556881037,0.05735531792048676,-0.06603284195001197,0.0014399652714562605,-0.0023615575541118365,0.053428641927041554
0.1701701701701701,0.9642010416666668,0.007779493291666664,-0.14512895833333336,17.286437499999998,0.16864072948412492,0.37481196045308157,0.05714764060702154,-0.06727692857555259,0.001464777612301853,-0.0023687448042420144,0.05470355859387155
0.17417417417417402,0.9643056250000002,0.014806778958333341,-0.14818270833333336,17.288729166666666,0.17164930096354575,0.3733104266176649,0.056907836095388846,-0.06859880805892782,0.0014765043744620733,-0.002356169325459852,0.054843801649383295
0.17817817817817794,0.9644156250000001,0.02206698477083333,-0.1511754166666667,17.291124999999994,0.17463783984979045,0.3718439100623264,0.0566436014525527,-0.06987707688269228,0.0014876723178147396,-0.002331708948936719,0.05616290104183008
0.1821821821821823,0.9645256249999998,0.029336943750000007,-0.15414208333333332,17.293500000000005,0.17749746873140929,0.37036188481232635,0.056376661761223905,-0.07107637987174217,0.001504591309195153,-0.002297852880943733,0.05735774999976684
0.1861861861861862,0.9646356249999996,0.036606914583333344,-0.1571089583333333,17.296020833333333,0.18025118380468852,0.3688634418780816,0.05610977657628054,-0.07223268411534854,0.0015187471876970623,-0.0022629350237634554,0.05349666623254734
0.19019019019019012,0.964745625,0.04387695083333332,-0.16007625,17.2983125,0.18289960485223591,0.3673487191859376,0.055842739934032624,-0.0733456964158323,0.0015302404704571587,-0.0022268941426434896,0.058176319010328825
0.19419419419419404,0.9648556250000003,0.051146910416666684,-0.16304375000000002,17.30072916666666,0.18544253522149615,0.3658136105859375,0.055575655258412626,-0.07441554509141925,0.001539018801462661,-0.0021897065053281244,0.05831196831627494
0.1981981981981984,0.964966458333333,0.058416937499999995,-0.16601145833333333,17.30322916666667,0.18787933641312118,0.3642612373687065,0.05530848022052568,-0.07544238984759113,0.0015451071986452218,-0.0021514623324767794,0.05596873914913658
0.2022022022022023,0.9650779166666665,0.06593512500000001,-0.16892500000000008,17.305687499999994,0.19028818429123437,0.36263205270833326,0.05508846027897687,-0.07639297150937499,0.0015606072973149217,-0.0021081136089635424,0.05713848567734203
0.20620620620620622,0.9651960416666667,0.07388725,-0.17174999999999993,17.308312500000003,0.19271088262077085,0.36087777083333333,0.0549510328987342,-0.07724088564583333,0.0015943635481500517,-0.00205679303140625,0.057735069010277584
0.21021021021021014,0.9653133333333334,0.08183950000000001,-0.17457416666666667,17.31083333333333,0.19500625457308332,0.359108860332639,0.054813592260896875,-0.07804385415375004,0.0016249830436342707,-0.0020042819247567704,0.062132638889011105
0.21421421421421405,0.965435625,0.08987847916666668,-0.17739562500000003,17.3136875,0.1974247756493538,0.35717766723085925,0.05465503954133593,-0.07898003434751302,0.0016492993266845521,-0.0019565986465988282,0.05914181901039228
0.2182182182182184,0.9655618750000001,0.098007,-0.18021500000000001,17.316458333333344,0.19996191961766666,0.35508317877500006,0.05447506790014114,-0.080049980995,0.0016672383473987494,-0.0019137702349854165,0.06297912326346022
0.22222222222222232,0.9656895833333333,0.10613535416666665,-0.18303250000000001,17.319333333333326,0.20236778659591623,0.3529736872770832,0.05429502547310302,-0.08107486412182294,0.00168217340731441,-0.0018699047761473438,0.06110955555584496
0.22622622622622623,0.9658170833333332,0.11426293750000001,-0.18585125000000002,17.322187500000002,0.20464127278053773,0.3508480628734375,0.05411501673811178,-0.08205325690361978,0.0016940664422622764,-0.0018249981431386463,0.05994521484370807
0.23023023023023015,0.9659427083333335,0.12239093749999998,-0.18866979166666667,17.324979166666665,0.206781708417871,0.3487074597124566,0.053934832935463965,-0.08298686065332031,0.0017028930550713542,-0.0017790025711822916,0.06238854123267856
0.23423423423423406,0.9660720833333333,0.1307091458333333,-0.19143937499999997,17.327854166666665,0.20872720252885377,0.34658200736627587,0.05376422584893393,-0.08388939364821617,0.0017254773936180158,-0.001719478944558203,0.06296997873272403
0.23823823823823842,0.9662033333333334,0.13929562499999998,-0.19414374999999998,17.330874999999995,0.21043756218919277,0.34448695433593735,0.05360710257424057,-0.08476587500390627,0.0017688054315941407,-0.0016413092394960934,0.062438401041902125
0.24224224224224233,0.9663358333333333,0.1478827083333333,-0.19684625,17.333791666666666,0.2119996629093316,0.3423784288609374,0.05344991872637864,-0.08559686425807293,0.0018091785085180556,-0.0015621918907749999,0.06466645659725145
0.24624624624624625,0.9664745833333335,0.15656166666666663,-0.19944708333333336,17.337062499999995,0.21372656953055552,0.340103152616493,0.05327426538546615,-0.08640602388819447,0.001846357443313611,-0.0014733595943361804,0.060638871093942726
0.25025025025025016,0.9666162500000003,0.165266875,-0.20201854166666675,17.340166666666672,0.21538727669440114,0.3377747588228731,0.05309337392504198,-0.08717615192669263,0.001880239988865234,-0.0013810386471308593,0.06424497222201353
0.2542542542542541,0.9667564583333331,0.17397145833333336,-0.20458937499999996,17.34345833333333,0.21690039001870667,0.33543193763710927,0.052912410467086245,-0.08790249640507813,0.001910787254910638,-0.001287771429043893,0.06070303993061543
0.25825825825825843,0.9668977083333332,0.18267624999999996,-0.2071591666666667,17.346541666666667,0.21825959601927084,0.33307653799930564,0.05273133383258114,-0.0885833986135417,0.0019380935031387755,-0.0011934789470413024,0.06374220659733965
0.26226226226226235,0.967039375,0.19138104166666667,-0.20973062500000006,17.349791666666665,0.2194703802239149,0.3307072316037761,0.05255024842436709,-0.08921965951809893,0.001962083462242709,-0.0010982667604156253,0.06327078993052737
0.26626626626626626,0.9671818749999997,0.20015104166666667,-0.2122854166666667,17.352979166666668,0.22052789385308164,0.3283290685373264,0.05234282996354995,-0.08985439439019097,0.001989427746737196,-0.001000523921679253,0.06494737456597477
0.2702702702702702,0.9673300000000001,0.20907229166666666,-0.21480437500000005,17.356354166666673,0.22143231852391504,0.3259480388141927,0.05207502664622154,-0.09054223205872391,0.0020290567070789622,-0.0008983344630944404,0.06280337456570351
0.2742742742742741,0.9674785416666666,0.2179933333333333,-0.21731270833333327,17.359729166666657,0.22227765662222226,0.3235189367968315,0.05179933204620028,-0.09121915333472225,0.0020667248504842636,-0.0007941535221903352,0.06251159331634426
0.27827827827827845,0.9676374999999999,0.22692333333333328,-0.21975229166666665,17.3631875,0.2235416341222221,0.32087705530724836,0.051477376299156226,-0.0920578691340278,0.002108969224680556,-0.0006829867596449652,0.06305317317713843
0.28228228228228236,0.9677952083333333,0.23585208333333327,-0.22219270833333324,17.36666666666667,0.22464587812065978,0.31822248369683165,0.051155428899982605,-0.09285267850477433,0.0021478451933967025,-0.0005708244474761284,0.06347222222206028
0.2862862862862863,0.9679552083333333,0.24478187500000004,-0.22463375,17.37014583333333,0.22559037533815096,0.3155557200276042,0.050833385175375674,-0.09360310448671877,0.00218317455568724,-0.0004577526339703122,0.06365872873283251
0.2902902902902902,0.9681137500000004,0.25371125,-0.22707375,17.373625000000004,0.22637455995677078,0.31287834539427084,0.05051132888906505,-0.09431112671197914,0.002215068979796094,-0.00034369926655911445,0.0634043593748288
0.2942942942942941,0.968272083333333,0.26264125,-0.22951354166666663,17.377104166666662,0.22700082379843747,0.3101885341916231,0.05018909314790903,-0.09497485985807293,0.0022435597785453124,-0.00022870628358810744,0.06375078081612173
0.29829829829829846,0.9684316666666666,0.27156937500000006,-0.23195312499999995,17.380645833333336,0.22746736622877595,0.30748774780273436,0.04986684464498009,-0.09559717648111979,0.0022684870462763027,-0.00011277190686848965,0.06169208289918515
0.3023023023023024,0.9685916666666666,0.28055687500000004,-0.2343708333333334,17.3841875,0.22771283989023436,0.3047884374826389,0.04953073359781643,-0.09620627640885414,0.0022829236761704426,3.116912264757112e-06,0.06064996484388985
0.3063063063063063,0.9687608333333331,0.2896564583333333,-0.2366954166666667,17.387791666666672,0.22812371947912327,0.3020075713956597,0.04914227051802672,-0.09704360223793407,0.002283933601856901,0.00011783118823984352,0.06136762326366352
0.3103103103103102,0.9689368749999999,0.298744375,-0.23897791666666668,17.391479166666667,0.22885742340585943,0.29910580534565967,0.0487304367524827,-0.09804585831328119,0.00228759989642086,0.00023350929496116315,0.06249406206592312
0.3143143143143141,0.9691116666666667,0.3078306250000001,-0.24125916666666672,17.395229166666663,0.22942780631210935,0.2961946394993055,0.048318523753186564,-0.09900783160468747,0.0022872363282283852,0.000350212839818403,0.061418905816083225
0.31831831831831847,0.9692879166666666,0.31691895833333333,-0.24354062499999996,17.39883333333333,0.22982987384891493,0.29327275564127603,0.047906510714353534,-0.09992735881315101,0.0022827722085753477,0.00046792341567187504,0.0647653055557953
0.3223223223223224,0.96946375,0.3259902083333333,-0.2457995833333333,17.402562500000005,0.23006705073745673,0.2903054814998265,0.047500475589366625,-0.10078653428758681,0.002273884563809159,0.000589255743372483,0.06436010026015992
0.3263263263263263,0.969638125,0.33504791666666667,-0.24803291666666663,17.4063125,0.2301360185373264,0.2872934222498265,0.04710037284816771,-0.10158646300607636,0.0022605497772873262,0.0007141375425772567,0.06195181901040314
0.3303303303303302,0.9698141666666666,0.34410500000000005,-0.25026687500000006,17.410104166666667,0.23004133230833335,0.2842719079444011,0.04670014390385728,-0.10234608364479163,0.002243004370197918,0.0008400777253997395,0.058689572482649055
0.3343343343343341,0.9699889583333335,0.35316229166666663,-0.2525016666666668,17.413812500000002,0.22978264574474838,0.2812393666638888,0.046299767660622555,-0.1030646827503472,0.002221283933811198,0.0009670362659062501,0.05975921484360924
0.3383383383383385,0.970163541666667,0.36218645833333324,-0.254709375,17.417333333333335,0.22947034439995667,0.2781677176204426,0.045897431634262964,-0.10374229689778648,0.002200662201503907,0.001089570659967448,0.0658745555554674
0.3423423423423424,0.9703414583333331,0.37101937499999993,-0.2567604166666667,17.42110416666667,0.22964608170794287,0.2749047134331598,0.04548465073035207,-0.10437295235026049,0.002207620457007811,0.0011809466497829865,0.06137961414913207
0.3463463463463463,0.9705218749999996,0.3799625,-0.2588060416666667,17.424895833333334,0.22964329026041658,0.27157964113016486,0.04507336898898137,-0.10497028439322915,0.002180697058588542,0.0012555800474763025,0.06029686414939306
0.3503503503503502,0.9707022916666666,0.3889320833333334,-0.2608500000000001,17.4285625,0.22947370955399302,0.26823373583333326,0.04466240277605861,-0.1055318577291666,0.0021433348222093754,0.0013267941590416666,0.06354251692698654
0.35435435435435414,0.9708841666666667,0.3979008333333334,-0.2628945833333334,17.43239583333334,0.22914534349930546,0.26488039638732636,0.04425139168470749,-0.1060556928795139,0.0021026593357991153,0.0013987566614807032,0.060950509982319545
0.3583583583583585,0.9710652083333335,0.4068712500000001,-0.26493875,17.43620833333333,0.22865370259010415,0.26151766708177077,0.04384035566723692,-0.10654383128072913,0.002058740535091666,0.0014714888240583335,0.06030562326407107
0.3623623623623624,0.9712460416666668,0.4158412500000001,-0.26698375,17.439958333333337,0.22800230479843756,0.25814634390260416,0.04342908692023274,-0.10699401867031247,0.0020116440699690357,0.0015449445088799748,0.060144998263695015
0.3663663663663663,0.9714275000000002,0.4248099999999999,-0.2690291666666666,17.443749999999998,0.22719063056666688,0.2547672658159723,0.04301783560091155,-0.10740934470833337,0.0019611721386166674,0.001619143342923611,0.05954427083338487
0.37037037037037024,0.971608125,0.433779375,-0.2710733333333333,17.447416666666673,0.226217120491276,0.25137903962222213,0.04260653881297757,-0.10778668722083336,0.0019074490766179686,0.001694082248002778,0.06181832638873175
0.37437437437437415,0.9717929166666668,0.44287083333333327,-0.2730602083333334,17.4511875,0.22561375831597233,0.24795187262495655,0.042174257923659655,-0.10821418131857645,0.0018476608990505214,0.001730992520432891,0.059388173177012504
0.3783783783783785,0.9719800000000003,0.45202958333333326,-0.27501499999999995,17.454979166666664,0.2251398807914931,0.24449779144166664,0.041730209583518064,-0.10865216747291673,0.0017849281030383685,0.001746666130014583,0.057660624566096885
0.3823823823823824,0.9721672916666666,0.46118958333333326,-0.2769704166666667,17.458645833333335,0.22449833489149307,0.2410367632914931,0.041286155539157765,-0.10905433727517358,0.001721189241796006,0.0017625304730293405,0.05901899956580792
0.38638638638638634,0.9723539583333332,0.47034875000000004,-0.27892500000000003,17.46247916666666,0.2236887200401041,0.23756771937499999,0.04084211666308042,-0.1094219332395833,0.001656473484804426,0.0017786044954843754,0.05452968706617867
0.39039039039039025,0.972541666666667,0.4795077083333333,-0.2808808333333333,17.466104166666664,0.2227111076489149,0.23409116579930556,0.04039807262427973,-0.10975235029357633,0.0015908416014664075,0.0017948725301135415,0.058121905816165054
0.39439439439439417,0.9727308333333334,0.48864041666666674,-0.28275,17.469875000000005,0.22189220986649288,0.2305957708333332,0.039944448951895944,-0.10998254718749997,0.001527083932802153,0.001807643616125,0.05450915104148635
0.3983983983983985,0.9729229166666665,0.49772749999999993,-0.284478125,17.473479166666667,0.22144691907708344,0.2270769880631509,0.03947477654768558,-0.11007012237239577,0.0014680176493036456,0.001814287987194661,0.05731747873250015
0.40240240240240244,0.973115,0.5068143749999999,-0.2862058333333333,17.477166666666665,0.22083773096002624,0.2235520542993056,0.03900514559324537,-0.11012864445781254,0.00140880580010345,0.0018210088151509552,0.0567703055555171
0.40640640640640635,0.9733075000000001,0.5159020833333334,-0.2879343750000001,17.48089583333333,0.22006087374565964,0.22002108736002599,0.03853563946666295,-0.11015322274088543,0.0013495502657734375,0.0018276951948007817,0.053697530816180006
0.41041041041041026,0.9734995833333334,0.5249893749999999,-0.2896614583333334,17.484520833333338,0.21912073947044297,0.21648353122287317,0.038066112767660594,-0.11014664536132829,0.0012902280224497396,0.0018343980548285593,0.05611456206577259
0.4144144144144142,0.9736956250000003,0.5342802083333332,-0.29139187499999997,17.4881875,0.21820715898328996,0.212926816850651,0.03756858151794421,-0.11018321331835942,0.001222819470890843,0.001819715882409505,0.05704796484383223
0.41841841841841854,0.9738995833333329,0.5439483333333334,-0.29312479166666666,17.492041666666662,0.217472293997222,0.2093368148437066,0.03701930109044979,-0.11032567478090283,0.0011416887779749996,0.0017650553460968749,0.053478331597261786
0.42242242242242245,0.9741020833333333,0.5536172916666665,-0.294858125,17.495708333333337,0.21655039436766504,0.20574181112148435,0.03646997837205283,-0.11043331841158863,0.0010624607776358948,0.0017100834803514325,0.05706491493037902
0.42642642642642636,0.9743052083333335,0.563285625,-0.29659250000000004,17.49964583333334,0.21544159633502608,0.20213913894375,0.03592071944095916,-0.11050683326718747,0.000985250569363281,0.0016546996697343753,0.05010404123243006
0.4304304304304303,0.9745089583333333,0.5729539583333334,-0.29832583333333335,17.503312500000003,0.21414667829683137,0.19853107216597227,0.035371439638755685,-0.11054761625190968,0.0009100720853111967,0.001598923985151042,0.054468194010269144
0.43443443443443464,0.9747139583333335,0.5827045833333334,-0.29990124999999995,17.506937499999996,0.21316766022899308,0.19490340691510422,0.034815990867238265,-0.11041637541093757,0.0008275422785868039,0.001550733027885417,0.055472704427188546
0.43843843843843855,0.9749189583333336,0.59256125,-0.3012731250000001,17.510541666666665,0.2126455399984375,0.1912532541527343,0.03425255722666852,-0.11007680379192711,0.0007350835527645822,0.0015123612755718755,0.05343053993067315
0.44244244244244246,0.9751227083333335,0.6024185416666666,-0.302645625,17.514083333333332,0.21192815065620657,0.1875979173350261,0.03368929358896927,-0.10970878894570307,0.0006443987631644962,0.0014737435771523435,0.05271832638891283
0.4464464464464464,0.9753285416666669,0.6122756250000002,-0.30401833333333333,17.517625000000002,0.21101605903085896,0.18393889466388885,0.03312590835724728,-0.10931427661354168,0.000555559065816665,0.001434881137044445,0.05218935937494962
0.4504504504504503,0.9755335416666666,0.6221316666666666,-0.30539124999999995,17.521166666666662,0.20991156433055563,0.1802766010901041,0.03256242254914917,-0.10889434931875008,0.00046855512259965206,0.0013957409047684892,0.052676972222343466
0.45445445445445465,0.9757379166666666,0.6319889583333335,-0.30676375000000006,17.524666666666665,0.20861078987808146,0.17661079335260416,0.03199912747628925,-0.10844494718307279,0.00038339051423211755,0.0013563687374989583,0.053349888888874375
0.45845845845845856,0.9759470833333334,0.6419645833333334,-0.30813770833333337,17.52825,0.20721272374565963,0.1729467777030816,0.031425021091208906,-0.10794921279383685,0.0002946611052239581,0.0013172724204786462,0.05336860416679201
0.4624624624624625,0.976175,0.6525897916666669,-0.3095191666666666,17.532187500000006,0.20611968881245651,0.16931476046597227,0.030792938321294434,-0.1073122015081596,0.00017771039868914873,0.0012809084908100695,0.0471931315100278
0.4664664664664664,0.9764018749999998,0.6632147916666665,-0.3109010416666666,17.53591666666666,0.2048000984478734,0.16567887562391498,0.030160956320579534,-0.10664687208875875,6.145891471640605e-05,0.0012445157569466146,0.04975165972251716
0.4704704704704703,0.976629791666667,0.6738387500000002,-0.31228270833333344,17.539666666666662,0.20325779733177057,0.16203909340933148,0.029528804755712196,-0.10595181017005201,-5.4028304191484954e-05,0.0012080137214212283,0.04946822222234459
0.47447447447447466,0.9768554166666665,0.6840999999999999,-0.31334187499999994,17.54339583333334,0.20208114833333324,0.15832853603815106,0.028972566006331944,-0.10505782331250013,-0.00017020270762499934,0.0011890114486617183,0.048220968315774826
0.4784784784784786,0.9770795833333338,0.6941081249999997,-0.314176875,17.547,0.20111349414231816,0.1545701828819011,0.028468800922777343,-0.10402832004205734,-0.0002874923144140617,0.0011822409379817706,0.047999333333336835
0.4824824824824825,0.9773033333333335,0.7041166666666666,-0.3150122916666666,17.550666666666668,0.19994409472222213,0.15080975609891495,0.027964994506876503,-0.10298105356597226,-0.00040485003889861176,0.0011754472970274131,0.04659955555553097
0.4864864864864864,0.9775285416666666,0.7141252083333333,-0.3158472916666666,17.554208333333335,0.19857477015620673,0.14704798834683172,0.02746120852356339,-0.1019177787036894,-0.0005224249850040699,0.0011686918765626989,0.04914478993038074
0.4904904904904903,0.9777522916666669,0.7241325,-0.31668229166666667,17.557895833333337,0.1970069141104166,0.14328649281141492,0.026957443505159884,-0.10083881042968751,-0.0006400463634171872,0.0011619266756846788,0.04696057248241914
0.4944944944944947,0.977976875,0.7342400000000001,-0.31748729166666667,17.561541666666667,0.19530224740000002,0.1395501529634982,0.026440999400343963,-0.09969396429999994,-0.0007569123616000006,0.001157030463435243,0.04496262326381384
0.4984984984984986,0.9782089583333332,0.7453660416666669,-0.3179870833333333,17.564749999999997,0.19404800559683144,0.1361048398331598,0.025793122449099804,-0.09803197639470493,-0.0008655881167326787,0.001171594685995252,0.046640770833505485
0.5025025025025025,0.9784404166666664,0.7564920833333332,-0.3184875,17.568041666666662,0.19254764452065976,0.13265821234375003,0.025145356746931198,-0.09635901927604182,-0.0009771767295123095,0.001186258992932813,0.04557866493070151
0.5065065065065064,0.9786731250000003,0.7676168750000002,-0.31898791666666665,17.571249999999996,0.19080120821523416,0.12921170902065973,0.02449749310974385,-0.09467511724557293,-0.0010917507274337379,0.0012010627073286717,0.0467984375000583
0.5105105105105103,0.978904375,0.7787422916666666,-0.31948875000000004,17.574583333333337,0.18880585983641485,0.12576339695677083,0.023849573917215622,-0.09297997366328128,-0.0012091962098106335,0.001215969694898177,0.043395659722193614
0.5145145145145147,0.9791360416666665,0.7898691666666666,-0.31998874999999993,17.577812500000004,0.1865610745493056,0.12231699154010414,0.02320155705470067,-0.09127387769479178,-0.0013296336721782987,0.0012310181205309894,0.04425771484352481
0.5185185185185186,0.9793674999999996,0.8009947916666668,-0.32048874999999993,17.581041666666668,0.18407046872287314,0.11886841945677083,0.022553671156199925,-0.0895564304622396,-0.0014530443524102652,0.0012462371573857547,0.044682248263825386
0.5225225225225225,0.9795989583333334,0.8121202083333331,-0.32099000000000005,17.584249999999994,0.18133264221662349,0.11541979489999997,0.02190564583630685,-0.08782732599374998,-0.0015794194878285153,0.001261576438339584,0.04561027083349245
0.5265265265265264,0.9798252083333335,0.8227106250000001,-0.3211783333333334,17.587520833333336,0.17869576917877594,0.11211072819722218,0.02128091637808159,-0.08608796431354143,-0.0016959537618489585,0.0012756521600694448,0.040569270399203106
0.5305305305305303,0.9800425000000001,0.8328112499999999,-0.3210820833333334,17.590520833333336,0.17616333854010413,0.10892733742899308,0.020677628715713554,-0.084347770493229,-0.0018033306654164057,0.0012884690967835937,0.04086847873259103
0.5345345345345347,0.9802608333333332,0.8429131249999999,-0.3209839583333334,17.5935625,0.17342433870273477,0.10574700682599822,0.02007429103556563,-0.08261174193971349,-0.0019131735693817705,0.001301227917024132,0.040100225260289335
0.5385385385385386,0.9804797916666664,0.8532272916666668,-0.3203381250000001,17.596020833333334,0.1715802720884978,0.10289556900481758,0.01959211842647185,-0.08043439418867177,-0.0019121483980537068,0.0012726347882197138,0.04171749956583426
0.5425425425425425,0.9806987500000001,0.8636449999999999,-0.3194283333333335,17.5983125,0.17004543897500035,0.10020033153055546,0.01916824850343418,-0.07806606705833335,-0.0018557970484170835,0.0012243055506990282,0.04168881901040322
0.5465465465465464,0.9809170833333333,0.8740602083333333,-0.3185160416666667,17.60064583333334,0.1682972938749564,0.09750773953433163,0.018744326643062203,-0.07571738559665797,-0.0017978470675306423,0.0011760773451761283,0.0401829162324816
0.5505505505505504,0.9811356249999998,0.8844772916666668,-0.3176064583333333,17.602916666666665,0.1663284621926645,0.09481009595829004,0.01832033123125466,-0.07338659158415806,-0.0017384283083015182,0.001127999034245095,0.040658159722283926
0.5545545545545547,0.9813535416666666,0.8948929166666666,-0.3166945833333334,17.60520833333333,0.16414541769982627,0.09211266588732636,0.01789651240016634,-0.0710758022949653,-0.0016774148097729522,0.0010800449742155906,0.03997287326416199
0.5585585585585586,0.9815720833333335,0.9053108333333334,-0.3157852083333334,17.60754166666667,0.16174000338263905,0.08941178553120656,0.017472578317424388,-0.06878081322274299,-0.0016148679217607635,0.0010322391374620662,0.03843478993053395
0.5625625625625625,0.9817910416666661,0.9157266666666666,-0.3148745833333333,17.609791666666666,0.1591307136222221,0.08670983010399308,0.017048570870060585,-0.06650719738611122,-0.0015508250800625005,0.0009845687409153646,0.03940412326386422
0.5665665665665665,0.98200875,0.9261712499999998,-0.31397145833333334,17.612125000000002,0.1562755656734378,0.08399984001870657,0.01662373360450483,-0.06425387030442731,-0.0014850978305002596,0.0009372966022082899,0.03721965104153924
0.5705705705705704,0.9822302083333329,0.9368785416666667,-0.31313416666666666,17.614375,0.1530450564978728,0.08123386866597218,0.01619003439048272,-0.062041526920659784,-0.0014159083582342892,0.0008925827811621527,0.039001692708438895
0.5745745745745747,0.9824504166666667,0.9475870833333331,-0.3122972916666666,17.61670833333334,0.1495922611664936,0.0784649849509983,0.015756076666856945,-0.05984695359001757,-0.0013454479153476551,0.000847999819115234,0.03929583159708727
0.5785785785785786,0.9826695833333329,0.9582947916666663,-0.31145916666666656,17.61902083333333,0.14590650893120694,0.07569652083263904,0.015322194404240349,-0.05767155276649327,-0.0012737596096259749,0.0008035191201997391,0.037604874566000035
0.5825825825825826,0.9828979166666666,0.9687041666666668,-0.3103568750000001,17.621583333333337,0.14222265414930524,0.07319777680690095,0.014894046436405177,-0.055412668700520806,-0.0011899878424678821,0.0007615197451688805,0.03500915972205121
0.5865865865865865,0.9831456249999998,0.9783460416666666,-0.3085702083333333,17.624624999999998,0.13893485608849876,0.07139609319578999,0.01447990887704952,-0.0529234331008247,-0.0010768552905200085,0.0007261192912750432,0.034885276041734414
0.5905905905905904,0.9833702083333331,0.9868889583333335,-0.3067710416666667,17.62745833333333,0.13556060058641473,0.06964027799474824,0.01407579080011769,-0.05050917124275167,-0.0009569881568399739,0.0006912052375641928,0.03562937326404381
0.5945945945945947,0.9835854166666667,0.9948418750000001,-0.3049625000000001,17.630333333333336,0.13208964374648458,0.0679062069270833,0.013676958244372348,-0.048147201361978975,-0.000832615173711588,0.0006567680334765625,0.033013222221995875
0.5985985985985987,0.9838008333333335,1.0027891666666666,-0.3031556250000001,17.6330625,0.12850972054930576,0.06616395869752595,0.013278183371457005,-0.04581569843593736,-0.0007058297867819782,0.0006228949866902864,0.03448187109376022
0.6026026026026026,0.9840143749999998,1.010736875,-0.3013479166666667,17.635854166666668,0.12480055284856761,0.06441568312065973,0.012879249519448532,-0.04351279842057282,-0.0005766246709718746,0.0005895847686423613,0.03373114539914468
0.6066066066066065,0.9842289583333333,1.018694166666667,-0.2995410416666666,17.638604166666667,0.12093927813263816,0.06266078935724835,0.012480307469731772,-0.04123512151024311,-0.0004449595101548968,0.0005567877254552863,0.03526805164921143
0.6106106106106104,0.9844431250000002,1.02665125,-0.297733125,17.641458333333333,0.11695804420677058,0.0609001946110677,0.012081308280578068,-0.038987331719010254,-0.00031093517678880303,0.0005245686554813802,0.032281206597303935
0.6146146146146148,0.9846572916666664,1.0345929166666665,-0.2959254166666666,17.644229166666666,0.11288208011649337,0.059132731103993086,0.011682291789483629,-0.03677182672170143,-0.0001745736611735067,0.0004929146244416318,0.03221878081609475
0.6186186186186187,0.9848708333333334,1.0425416666666667,-0.294118125,17.647125,0.1086631232638886,0.05735890354648439,0.011283191980296198,-0.03458334976562483,-3.562528103298601e-05,0.0004617775618196616,0.028145901041739307
0.6226226226226226,0.9850860416666669,1.0504958333333334,-0.29231083333333335,17.649874999999998,0.1043043374826389,0.05557750171597221,0.010884129205885804,-0.0324222292118056,0.00010568070842534739,0.00043119988848923623,0.029204151041710702
0.6266266266266265,0.9853002083333334,1.0584458333333335,-0.29050291666666667,17.652583333333336,0.0998382512326379,0.05379013874149301,0.010484953245014729,-0.030291731616319373,0.0002493856838967003,0.0004011853473516495,0.030051659722175827
0.6306306306306304,0.9854714583333334,1.0629270833333333,-0.28843312499999996,17.654999999999998,0.09755476551649278,0.05259591573606778,0.010301923005109173,-0.028624328040364633,0.00031617966053992916,0.0003796636719288541,0.029100000000028103
0.6346346346346348,0.9856412499999996,1.0672479166666664,-0.2863518749999999,17.657437499999997,0.09531313437066036,0.051421145350651065,0.01012968854615438,-0.026989474639323052,0.0003793556525855898,0.0003587190714416146,0.02323426692709063
0.6386386386386387,0.9858108333333336,1.0715645833333338,-0.28426916666666663,17.659645833333336,0.0930389270789922,0.050238332549305556,0.00995743658357546,-0.025376395532986096,0.0004428861821826385,0.0003379297592947221,0.027325707899308327
0.6426426426426426,0.9859810416666669,1.0758895833333335,-0.2821868749999999,17.661958333333335,0.09072410447482593,0.04904702591106773,0.009785212829475915,-0.023778497300781354,0.0005067364937216148,0.00031731917994268205,0.02793616493056561
0.6466466466466465,0.9861504166666668,1.0801937500000003,-0.28010479166666663,17.664312499999998,0.0883960457942703,0.047847555685373244,0.00961295696316496,-0.022204221363281207,0.0005709774760622396,0.00029685597999716144,0.026022235677203298
0.6506506506506504,0.9863208333333331,1.0845,-0.27802187500000003,17.666625,0.0860472499999998,0.04663904535481768,0.009440710540514444,-0.02064840156249992,0.0006354473168958337,0.0002765672382326821,0.026402776041834386
0.6546546546546548,0.9864697916666668,1.0882729166666665,-0.27595145833333334,17.668687499999997,0.0837724755164937,0.045504750977039946,0.009268487874712497,-0.019271168247829873,0.0007007397155085063,0.0002541268590219965,0.02394036067715888
0.6586586586586587,0.9866064583333332,1.0917187499999998,-0.27388833333333334,17.6705,0.08156475423177056,0.04441143086388889,0.009096323589850075,-0.01800430442708345,0.0007668182168261712,0.0002305435692003125,0.023429749999934302
0.6626626626626626,0.9867420833333336,1.0951583333333332,-0.27182500000000004,17.672270833333336,0.07934697493055598,0.043309502708333336,0.008924144515145303,-0.01675671104166665,0.0008333956056440972,0.00020721543116145825,0.02480192664927472
0.6666666666666665,0.9868764583333332,1.0985333333333334,-0.2697616666666666,17.674145833333338,0.07712034888888875,0.042210101530555585,0.00875134880973621,-0.015540733777777815,0.0008984299516805549,0.000183704124388368,0.021235728732449388
0.6706706706706704,0.9869543749999999,1.1004895833333335,-0.2677077083333333,17.675062500000006,0.07506642697482602,0.04133570789891497,0.00856563990424809,-0.014743997267795184,0.0009166981275329863,0.00014959089724274287,0.02258228776014448
0.6746746746746748,0.9870333333333333,1.1024458333333333,-0.265655,17.676104166666665,0.07301735123263864,0.04045429597500004,0.008379837984837794,-0.013954752145833305,0.0009354014713280375,0.00011591660045968754,0.020549822482678337
0.6786786786786787,0.9871114583333331,1.10440625,-0.26360041666666667,17.6770625,0.07094725162760374,0.03956398699982637,0.008194066169470007,-0.013175135664062476,0.0009546763702929689,8.262885515824655e-05,0.021669704427040415
0.6826826826826826,0.9871910416666668,1.10636875,-0.26154749999999993,17.678,0.06886485569010414,0.03866519691041673,0.008008245040989893,-0.012399311026041804,0.0009742495480078136,4.979070996354145e-05,0.0226910000000089
0.6866866866866865,0.98726875,1.1083187499999994,-0.25949520833333334,17.679020833333333,0.06680246506510557,0.03775765351870655,0.007822430922286601,-0.011635136735677287,0.000994255854679687,1.7393599652864447e-05,0.021597374565999417
0.6906906906906904,0.9873483333333329,1.1102708333333335,-0.2574414583333333,17.680000000000003,0.06472992664930488,0.03684212469787325,0.007636552977343956,-0.010880465855034716,0.0010146719398611112,-1.4579320640277794e-05,0.021766666666565015
0.6946946946946948,0.9874266666666665,1.1122312500000004,-0.2553877083333333,17.68102083333333,0.06262289652343678,0.03591834759891495,0.007450659118154601,-0.010131059925781227,0.0010353899632523037,-4.609682388572938e-05,0.01962729123272311
0.6986986986986987,0.9875020833333333,1.1139562499999995,-0.253455625,17.682166666666664,0.06070980641927193,0.03506791282252604,0.007273452644222686,-0.0094761057669272,0.0010441242966445308,-7.485476421861959e-05,0.017023638888929327
0.7027027027027026,0.98757375,1.115485416666667,-0.2516308333333334,17.683270833333328,0.0589277018706591,0.034282027882638844,0.007103869735648341,-0.008897808366319204,0.0010421432130442705,-0.00010120132464687504,0.01901596831612551
0.7067067067067065,0.9876474999999997,1.1170104166666668,-0.24980604166666665,17.684437499999998,0.05715439572482617,0.033489670713498246,0.006934269258363987,-0.008325715978732717,0.0010404105610069443,-0.00012721595708402783,0.01879530859383749
0.7107107107107109,0.9877204166666665,1.1184020833333332,-0.24798499999999998,17.685687500000004,0.05546636332899291,0.032749085608333346,0.0067710995692863,-0.00779930936458334,0.0010344575232176636,-0.00014883201811614568,0.017082652343560767
0.7147147147147148,0.9877952083333333,1.1193083333333336,-0.2461822916666667,17.68695833333333,0.05408843826388843,0.032215862603081596,0.006631816303364021,-0.007415276085069367,0.001011947013260416,-0.00015504722410807287,0.01942158159738483
0.7187187187187187,0.9878708333333335,1.1202124999999998,-0.24437916666666662,17.688291666666665,0.0527010381770836,0.031676218732638935,0.006492540305909165,-0.0070354860937500985,0.000989577539590625,-0.00016121026035451373,0.019754581597226206
0.7227227227227226,0.9879462499999998,1.1211104166666666,-0.2425764583333334,17.689624999999996,0.051330183641493,0.0311300160291232,0.006353263329486016,-0.006660005724392293,0.0009671328407951643,-0.00016726680418220223,0.0192506927084537
0.7267267267267266,0.9880204166666665,1.1220125000000003,-0.24077249999999997,17.691000000000006,0.0499483665104159,0.03057791574374999,0.006213983175101173,-0.006287745343749929,0.0009448605815997388,-0.0001732577654722397,0.01789399999984198
0.7307307307307309,0.9880945833333331,1.1229104166666668,-0.23896958333333326,17.692249999999994,0.04857011280815948,0.030018871574826404,0.006074704148732491,-0.005919190608506986,0.0009225504569231335,-0.00017916162004269964,0.020123270833607876
0.7347347347347348,0.9881708333333331,1.1238208333333335,-0.23716625000000002,17.69366666666667,0.04717256789930491,0.02945337819427081,0.00593542409448285,-0.005551585619791577,0.0009002127547627617,-0.00018497537974174492,0.01645155555547717
0.7387387387387387,0.9882452083333334,1.1247208333333332,-0.23536291666666667,17.695020833333334,0.0457926303993057,0.028881422458159743,0.005796136716246745,-0.005189715897569391,0.000878066734510243,-0.0001907297687825173,0.015612707899435918
0.7427427427427427,0.9883195833333335,1.1256270833333335,-0.23356,17.69633333333333,0.044401169266492735,0.028302684733333326,0.005656852516725044,-0.004827913416666607,0.0008558647086823787,-0.00019638944361499992,0.015828222222296517
0.7467467467467466,0.9883947916666664,1.1265249999999996,-0.23175729166666673,17.697666666666667,0.04301850770833382,0.02771749525933158,0.005517567305585911,-0.004472117005208276,0.000833764752734374,-0.00020196856566297736,0.015719555555506304
0.7507507507507509,0.9884647916666669,1.1274437499999999,-0.22998979166666664,17.698833333333333,0.04166017391927124,0.02712869572912329,0.005376781698203323,-0.004133196821614726,0.0008119982051914068,-0.00020747374012617187,0.017340305555592295
0.7547547547547548,0.9885291666666663,1.1284270833333336,-0.22827770833333336,17.699937499999997,0.04023565093315873,0.026536162878081603,0.00523380133474233,-0.0038056680620659478,0.0007910473880034723,-0.00021296068252534721,0.014920829427296667
0.7587587587587588,0.9885872916666666,1.129204166666667,-0.22666270833333343,17.700916666666668,0.03901461664930439,0.025984829150998222,0.0050995796466388665,-0.0035356919887150062,0.0007707248648315974,-0.00021278708937387157,0.016090826388733603
0.7627627627627627,0.988635625,1.1295604166666664,-0.22525479166666665,17.701750000000008,0.03819326509982712,0.025525382997873255,0.004983689435850674,-0.003369645335503435,0.0007516804062929684,-0.00020091547741289066,0.0157552708330968
0.7667667667667666,0.9886831249999998,1.129897916666667,-0.22384812499999995,17.70266666666667,0.037409864578992646,0.025061433600651065,0.004867796792981156,-0.0032067615794270643,0.0007325223808055563,-0.00018907577510833334,0.013509555555401676
0.7707707707707709,0.9887322916666669,1.13025,-0.2224360416666666,17.703520833333332,0.03658910416666661,0.024593644867664945,0.004751804091769741,-0.0030464555729167175,0.0007131448697395832,-0.0001770857973683593,0.012641770399284269
0.7747747747747749,0.9887808333333332,1.1305562500000002,-0.22099208333333328,17.704374999999988,0.03580298225260359,0.02411008243732641,0.004634588659889444,-0.0029101856536458692,0.0006908458576627602,-0.00016280888868619792,0.014689192708885912
0.7787787787787788,0.9888300000000001,1.1308645833333337,-0.21954604166666666,17.7053125,0.035011960828992494,0.02362322308849829,0.0045173891553443755,-0.0027764904014756786,0.0006685260902495661,-0.00014856539555681424,0.012950944010299281
0.7827827827827827,0.9888797916666667,1.131175,-0.21810208333333334,17.706250000000004,0.03421811937499997,0.02313131457899304,0.004400180456080817,-0.002640875885416727,0.0006462692350234375,-0.00013441207054318575,0.011627604166562833
0.7867867867867866,0.9889295833333334,1.1314729166666664,-0.2166558333333333,17.707125,0.03344612218316012,0.0226361248826389,0.004282979365379284,-0.0025120840121529153,0.0006238704971115895,-0.00012028348130713542,0.012307567708319311
0.790790790790791,0.9889783333333334,1.1317729166666668,-0.21521125000000005,17.707999999999995,0.03267339843315953,0.02213613870677083,0.004165764922846751,-0.0023807775546874355,0.0006015631509290678,-0.00010624103119761207,0.012569333333544819
0.7947947947947949,0.9890283333333333,1.132089583333334,-0.2137664583333333,17.708937499999994,0.03186692530815827,0.02163196379162327,0.004048551824120635,-0.002247427588107531,0.0005791881122814239,-9.223347149501742e-05,0.011240954427250927
0.7987987987987988,0.989076875,1.1323895833333333,-0.21232208333333333,17.709874999999993,0.031089664891492896,0.02112362459565971,0.00393135036066349,-0.0021184761883680514,0.0005568801433256074,-7.830554235154512e-05,0.009702484375281983
0.8028028028028027,0.9891256250000003,1.1326875,-0.21087958333333334,17.7108125,0.03031694401041629,0.020620926333159734,0.003815630716726903,-0.001991415286458298,0.000535350701890625,-6.505048064552086e-05,0.008578923177196884
0.8068068068068066,0.9891683333333332,1.1328416666666665,-0.20950041666666672,17.711479166666667,0.029755174930555794,0.02027122124982636,0.0037253451676917907,-0.0018823238159721978,0.0005282345906958336,-6.264087762229168e-05,0.01142239539927914
0.810810810810811,0.9892085416666666,1.1329833333333335,-0.20812020833333333,17.712249999999994,0.029213349722222004,0.019917978883289958,0.0036350617420845928,-0.0017766059618055385,0.0005210707817312505,-6.021182188158861e-05,0.010991604166918023
0.8148148148148149,0.9892499999999999,1.1331333333333333,-0.20674104166666663,17.71291666666666,0.028665098888888796,0.019560641690581616,0.0035447658003312796,-0.0016681676527778022,0.0005139394474861108,-5.778318788797731e-05,0.013624826389104783
0.8188188188188188,0.989291875,1.1332812500000002,-0.20536125000000002,17.71364583333333,0.028104858398436683,0.019199611165104172,0.0034544782152296795,-0.001562112565104079,0.0005067159491471358,-5.5351546523802226e-05,0.013834624566015918
0.8228228228228227,0.9893337500000001,1.1334229166666667,-0.20398124999999992,17.71439583333333,0.027575408641492327,0.018834878815104206,0.003364188487885574,-0.001457351679687524,0.0004996282054151904,-5.293847622317702e-05,0.014346926649409397
0.8268268268268266,0.9893745833333335,1.1335750000000002,-0.20260374999999997,17.715229166666667,0.027032719374999514,0.018465449652604174,0.003273573940340743,-0.0013526207604166174,0.000492314040963021,-5.037653334554685e-05,0.011280572482689877
0.830830830830831,0.9894120833333332,1.1338437499999998,-0.2012754166666667,17.715854166666666,0.02645043391927082,0.018072185812326398,0.0031757058967732885,-0.0012470017838540903,0.0004821722896679684,-4.505010890026043e-05,0.012052812065974194
0.8348348348348349,0.9894487499999999,1.1341041666666665,-0.19994687499999997,17.716541666666668,0.02589732248263954,0.017675393011067728,0.003077842007589893,-0.0011439992838542246,0.0004719712606840273,-3.972444674114583e-05,0.010193039930527448
0.8388388388388388,0.9894864583333334,1.1343708333333333,-0.19861812500000006,17.71714583333333,0.025329895815972225,0.017275173754817692,0.0029799801543064566,-0.001041517028645772,0.0004618093116814238,-3.440822607773443e-05,0.011701853732802192
0.8428428428428427,0.9895237499999999,1.1346354166666666,-0.19728937499999988,17.717854166666665,0.024758721245660142,0.016871465012109406,0.0028821099476423603,-0.0009405711263022754,0.0004516215876139322,-2.910720644415355e-05,0.010560395399409117
0.8468468468468466,0.9895612499999998,1.134908333333333,-0.19596208333333331,17.718499999999995,0.024170574930556965,0.01646363272899306,0.0027842563609436293,-0.000835581940972413,0.00044143500079183996,-2.381238871910593e-05,0.009341083333538336
0.850850850850851,0.9895991666666668,1.13498125,-0.19473458333333335,17.7191875,0.023632145481770728,0.01613965038732639,0.0027046047704007716,-0.0007609408567708364,0.0004272154656315099,-2.1455137569010407e-05,0.009977673177104407
0.8548548548548549,0.9896345833333334,1.1349854166666666,-0.1935420833333333,17.7199375,0.023120603953993513,0.01584285781232641,0.0026312579097320966,-0.0006931829053819782,0.0004116526315223088,-2.0125317092170102e-05,0.007981662760414565
0.8588588588588588,0.9896722916666664,1.1349937500000002,-0.19234916666666668,17.720541666666666,0.022591270794270812,0.015543360582638874,0.002557913023832544,-0.0006278146822915887,0.00039604644659427095,-1.8810747572291747e-05,0.011153039930547948
0.8628628628628627,0.9897102083333335,1.1349958333333334,-0.19115541666666666,17.72127083333333,0.02206570831597232,0.015241419178993076,0.00248455757761589,-0.0005633568975694503,0.0003804496091229173,-1.7522337131875076e-05,0.010101718316150254
0.8668668668668666,0.989745625,1.13500625,-0.18995479166666662,17.722020833333332,0.02155039579427087,0.014942968789539955,0.002412555850610217,-0.0005009575742187522,0.0003651309876769528,-1.6670386501289023e-05,0.007894249565936207
0.870870870870871,0.9897820833333336,1.1350520833333335,-0.1886997916666667,17.72264583333333,0.02101093478732574,0.014689221958289922,0.0023501059649946128,-0.00046445001085065885,0.0003517739378374568,-1.882068536281686e-05,0.00928299956609635
0.8748748748748749,0.9898183333333334,1.1351020833333336,-0.18744354166666663,17.723250000000004,0.020468260412325412,0.014432627020789943,0.0022876622889588232,-0.0004272370134548731,0.00033846102777382894,-2.097610078988282e-05,0.010367770833170198
0.8788788788788788,0.9898472916666665,1.1352916666666666,-0.18622520833333334,17.723854166666666,0.01996491493055541,0.014211005114539932,0.0022254626260499333,-0.0004104895225694738,0.00032752043511831603,-2.4574724512911927e-05,0.006868478732769745
0.8828828828828827,0.989877916666667,1.1354770833333332,-0.18500666666666668,17.724375,0.019462626558160334,0.013986449955555542,0.0021632629578991576,-0.0003966697361111604,0.0003165897072597657,-2.817589264375004e-05,0.006114192708309929
0.8868868868868867,0.9899085416666664,1.1356645833333332,-0.1837879166666666,17.724749999999997,0.01896803749566045,0.013758980853993068,0.0021010695545643503,-0.0003819055303820873,0.0003056131451009547,-3.177240924664926e-05,0.010945770833529878
0.890890890890891,0.9899377083333333,1.1358479166666666,-0.18256979166666665,17.7253125,0.018470343537326572,0.013528292004123282,0.002038861552787462,-0.0003691074891494228,0.00029468219495611993,-3.5376111966341155e-05,0.0072551106770788465
0.8948948948948949,0.9899683333333332,1.1360375000000003,-0.18135083333333332,17.725770833333335,0.017964631927083197,0.013295021082638886,0.0019766639646732046,-0.0003549026770832686,0.00028374891842916655,-3.8983807389166635e-05,0.00871503081600622
0.8988988988988988,0.9899997916666666,1.136072916666667,-0.180198125,17.726333333333333,0.017613328016492513,0.013086260746484377,0.001930915335077297,-0.0003330405533854275,0.00027320596240646734,-4.1134802866809944e-05,0.008356555555565137
0.9029029029029028,0.9900322916666666,1.136129166666667,-0.17904770833333336,17.726895833333334,0.01720426664930441,0.012874251473914938,0.0018852517019555246,-0.00030492633767348343,0.00026265987630416654,-4.328396999729167e-05,0.00716411414924778
0.9069069069069067,0.9900635416666667,1.136166666666667,-0.17789625000000006,17.72741666666667,0.016846138888887863,0.012660049235937477,0.0018395776324444343,-0.0002797939583332465,0.00025213232970486125,-4.5440990767057276e-05,0.007656659722101722
0.910910910910911,0.9900952083333331,1.13620625,-0.17674520833333338,17.727895833333335,0.016479107460937836,0.012442943831206574,0.001793904392488533,-0.00025453130078123554,0.000241585406371094,-4.760140473424482e-05,0.008792655815909711
0.914914914914915,0.9901243750000002,1.1362645833333336,-0.17562999999999998,17.728520833333327,0.016086129995659393,0.012232311433333327,0.0017482748861683756,-0.00023222622916663216,0.0002312654857747393,-4.998789692708334e-05,0.003924062066175793
0.9189189189189189,0.9901529166666664,1.1363312500000002,-0.17453708333333331,17.72889583333333,0.015674206940103463,0.012024619041493056,0.0017026496988968125,-0.00021097459114585715,0.00022111082496484465,-5.251383421605907e-05,0.008544197482876825
0.9229229229229228,0.9901814583333333,1.1363874999999999,-0.17344354166666673,17.72939583333333,0.0152942831770837,0.011814817020789903,0.001657042012369666,-0.0001909272942707263,0.00021093322551041683,-5.504268703315979e-05,0.006440051649349243
0.9269269269269267,0.9902093750000001,1.1364645833333338,-0.17235145833333332,17.729874999999996,0.014856584162324937,0.011602058143706604,0.0016114301552400206,-0.00016658838498265216,0.0002007718454787322,-5.757268902808157e-05,0.0067408177085326315
0.930930930930931,0.9902375000000001,1.1365312499999998,-0.17125895833333338,17.73027083333333,0.014452967773437964,0.011386973357248246,0.0015658235047734995,-0.0001459253450520337,0.00019060031018229155,-6.010525609670142e-05,0.008954509982743275
0.934934934934935,0.9902664583333332,1.136585416666667,-0.17016624999999996,17.730854166666667,0.01405067395399251,0.011172551527604171,0.00152105720296106,-0.00012485517447918815,0.00018084805633376743,-6.234043782005211e-05,0.005560520399228608
0.9389389389389389,0.99029625,1.1365041666666669,-0.16907729166666666,17.73129166666667,0.013779112482638523,0.010979036109331593,0.0014835905229503047,-0.00010628686545136046,0.00017448546549131937,-6.197606935355907e-05,0.007754164930418028
0.9429429429429428,0.990324791666667,1.1364333333333336,-0.16798833333333338,17.731875,0.013492195555555364,0.010783232363888878,0.001446126721769579,-8.704172222218087e-05,0.0001681596992361118,-6.16257790590278e-05,0.004567317708392693
0.9469469469469471,0.9903549999999997,1.1363625000000004,-0.16689916666666668,17.732312500000003,0.013194851927082363,0.010585126499305542,0.0014086630980689634,-6.662905208321135e-05,0.0001618259863203128,-6.128222803072923e-05,0.008010069010367715
0.9509509509509511,0.9903822916666667,1.1363270833333332,-0.16589104166666668,17.73289583333333,0.012952426349826851,0.010412703961414933,0.0013737965667088496,-5.184980512157322e-05,0.00015647621426649301,-5.9425685680121535e-05,0.004197030815987546
0.954954954954955,0.9904091666666665,1.1363020833333335,-0.16488291666666668,17.733249999999998,0.012682158745659367,0.010238957124826382,0.0013389597910884103,-3.694828559014374e-05,0.0001511515371636284,-5.755920759157988e-05,0.007261104166673249
0.9589589589589589,0.9904372916666667,1.1362666666666672,-0.16387520833333333,17.73379166666666,0.012445978888887543,0.010063082760373269,0.001304132756601097,-2.114661111096705e-05,0.00014582715538888984,-5.5704469237283084e-05,0.0055497899308534215
0.9629629629629628,0.9904647916666666,1.136241666666667,-0.1628677083333333,17.734187499999994,0.01218612493055482,0.00988508874891493,0.001269300681378316,-5.423637152751626e-06,0.00014050049121527803,-5.385837395399306e-05,0.006927048177374218
0.9669669669669672,0.9904933333333332,1.1361979166666667,-0.1618602083333333,17.73472916666666,0.011960544162326281,0.009705064624956624,0.0012344570961078248,7.731499565927225e-06,0.00013517571733941,-5.202381241605904e-05,0.004798051649459012
0.9709709709709711,0.9905210416666669,1.1361666666666668,-0.16085249999999998,17.735125,0.011712805555555539,0.009523098243750014,0.0011996278433368639,2.3582083333334447e-05,0.00012984932888888888,-5.019710086250004e-05,0.005966234374909618
0.974974974974975,0.9905477083333332,1.1361479166666668,-0.15983062500000003,17.735666666666667,0.011457494787325828,0.009338150478776019,0.0011643754210109915,3.748161328132049e-05,0.00012423886040190986,-4.8509203244010454e-05,0.004877888888927373
0.9789789789789789,0.9905739583333334,1.1360687500000004,-0.15885375,17.7360625,0.01124987860677007,0.009171527777604174,0.0011341237563640967,5.503119531261036e-05,0.00012064330275130206,-4.707267782526038e-05,0.0043786627605300055
0.9829829829829828,0.9906006249999999,1.1359520833333334,-0.157900625,17.736416666666667,0.01108161437066002,0.009013600957942718,0.0011063743513152317,7.00439283853882e-05,0.00011807625811675369,-4.571716549648435e-05,0.00723215972232083
0.9869869869869872,0.9906260416666665,1.1358479166666668,-0.15694354166666666,17.736854166666667,0.010874510203992216,0.008854120562456616,0.0010789030299333312,8.670316970488257e-05,0.00011551150366710132,-4.4447601098220545e-05,0.005045937065915496
0.9909909909909911,0.9906535416666665,1.1357270833333335,-0.1559825,17.73729166666667,0.010715658849825616,0.008692709693749984,0.001051791883635088,0.00010417477604171554,0.00011291653897005233,-4.3280578416145884e-05,0.004109331596964694
0.994994994994995,0.9906787500000002,1.1356083333333336,-0.15502083333333339,17.737687500000003,0.010541629930555185,0.008529624565972217,0.0010246800891402256,0.00012003350694450576,0.00011030274448437473,-4.2121241627604175e-05,0.0048588190102236695
0.9989989989989989,0.9907052083333331,1.1354979166666663,-0.15405937500000003,17.738020833333334,0.010346564578993966,0.00836475064127603,0.000997567859239566,0.0001393076888020206,0.0001077084734288201,-4.0967310403645905e-05,0.007200249566039929
1.0030030030030028,0.9907318749999998,1.1353854166666668,-0.1530975,17.738541666666666,0.010172872287325996,0.008198072160416674,0.000970455815180304,0.00015696049479169139,0.00010511261167100663,-3.981910137812501e-05,0.003097873264039208
1.0070070070070072,0.9907568750000002,1.1352708333333332,-0.1521385416666667,17.738875000000004,0.009985134982639199,0.008032093306206571,0.0009438679295809523,0.0001749073133680279,0.0001025200660872396,-3.8695950635091155e-05,0.005647067708139275
1.011011011011011,0.990782916666667,1.1350770833333332,-0.15121624999999997,17.73922916666667,0.009850014891493286,0.007896833235937498,0.000923976586679477,0.00018335000260413792,9.996684886788169e-05,-3.7820156853229116e-05,0.006206905815645314
1.015015015015015,0.9908087499999998,1.1349479166666667,-0.15033979166666664,17.7396875,0.009689059787326482,0.007766676208289948,0.0009030450722957311,0.0001924166775173486,9.730218414713572e-05,-3.687007986158848e-05,0.0043207356770267324
1.019019019019019,0.9908337500000001,1.134825,-0.14946458333333335,17.739979166666668,0.009528469374999737,0.007635421662326385,0.0008820766583013945,0.00020197911458333384,9.463322665833376e-05,-3.5922769895138906e-05,0.006055832899278357
1.0230230230230228,0.9908612500000005,1.1346979166666669,-0.14859,17.740374999999997,0.009362721245659511,0.007502511899999995,0.0008611046735784147,0.0002120551041666363,9.196618291000444e-05,-3.4982892205770864e-05,0.004928192708518964
1.0270270270270272,0.9908852083333334,1.1345708333333333,-0.14771541666666668,17.740749999999995,0.009215690815972177,0.007367968178993049,0.0008401389127995506,0.00022172838368053616,8.930899796710078e-05,-3.404919403334203e-05,0.0032894375002570087
1.031031031031031,0.9909100000000003,1.1344520833333334,-0.1468404166666667,17.741124999999997,0.00904555395399309,0.007232079533159713,0.0008191718775504701,0.0002327916050347545,8.663827097451383e-05,-3.312132647156945e-05,0.005192067708492232
1.035035035035035,0.9909370833333334,1.1343208333333337,-0.14596562500000002,17.741500000000002,0.008897497065971427,0.007094640485026046,0.0007982023127325073,0.00024247438802088572,8.397218968567749e-05,-3.219999742207035e-05,0.004177749999882963
1.039039039039039,0.9909627083333336,1.1341958333333333,-0.1450908333333333,17.741854166666673,0.008733144982639107,0.006955545915972229,0.0007772293892003033,0.00025371028819443087,8.131718635876708e-05,-3.1285559758871493e-05,0.003485728732300686
1.0430430430430429,0.9909872916666669,1.1340645833333334,-0.1442160416666667,17.74222916666667,0.008587104162326442,0.006814983325998253,0.000756261440001666,0.0002636385360243465,7.865274791840283e-05,-3.037629228940972e-05,0.004762530815810351
1.0470470470470472,0.9910156250000001,1.1339249999999998,-0.14334541666666664,17.74258333333334,0.008428677708333998,0.006692112353993064,0.0007367833280934097,0.0002796182604165587,7.625522175572937e-05,-2.9454609612734373e-05,0.005319993055309169
1.0510510510510511,0.9910418749999997,1.1337499999999998,-0.14248895833333333,17.743000000000002,0.008275520833333605,0.0065807509197482635,0.0007192574033422648,0.0002881065104166358,7.410157375e-05,-2.8597230577222237e-05,0.0051176666667061
1.055055055055055,0.99107,1.1335229166666665,-0.14164895833333332,17.743458333333336,0.008175797391493989,0.006478864269748266,0.0007037573802474769,0.00028775705946176844,7.21947726345053e-05,-2.7823071369075517e-05,0.001144706597244749
1.059059059059059,0.9910945833333334,1.1333,-0.14081000000000002,17.743708333333345,0.008047776666666895,0.006375273066666659,0.000688261711823969,0.00028934799999999483,7.028518606875011e-05,-2.705441144604167e-05,0.004564581596753214
1.0630630630630629,0.9911214583333333,1.13309375,-0.13995541666666667,17.74408333333334,0.007936053710937419,0.006265648012326389,0.0006720375057077203,0.00028927457031252546,6.825694310026038e-05,-2.628790337546875e-05,0.0031316597219870346
1.0670670670670672,0.991147708333333,1.1328979166666666,-0.13909833333333332,17.744458333333338,0.007800643745659697,0.006154028663888884,0.000655704948136737,0.0002900453784721868,6.620120305383868e-05,-2.552482564338751e-05,0.0023234565969687537
1.0710710710710711,0.9911731250000003,1.1326979166666669,-0.138241875,17.7446875,0.007678762912325832,0.0060407464964843775,0.0006393740379277499,0.00029211714192711735,6.413586894856727e-05,-2.4766636882747363e-05,0.006690527343721442
1.075075075075075,0.9912006250000002,1.132497916666667,-0.13738416666666667,17.74510416666667,0.007556802078992009,0.005926299082638892,0.0006230420590013714,0.0002926991996528294,6.210573235529505e-05,-2.4014670766909692e-05,0.0029447808158806765
1.079079079079079,0.9912260416666667,1.1322875000000001,-0.13652854166666667,17.745416666666667,0.007456267343749934,0.005809832310373256,0.0006067102672324471,0.0002943527890625075,6.004303247552087e-05,-2.3269392086519075e-05,0.004770659722396431
1.0830830830830829,0.9912516666666664,1.1321312499999998,-0.13575166666666663,17.745729166666667,0.007332999440104793,0.005713922497222235,0.0005922155059064763,0.0002945374062499617,5.837602459986988e-05,-2.2409008003368054e-05,0.003679676649369412
1.0870870870870872,0.9912770833333336,1.1319833333333333,-0.13498500000000002,17.746041666666663,0.00720123305555509,0.005618758108333326,0.0005779209282242758,0.000296603583333388,5.673845712083336e-05,-2.1539785750416682e-05,0.003421831597279379
1.0910910910910911,0.9913031250000001,1.1318354166666669,-0.13421729166666665,17.7463125,0.007079839578993052,0.005522656117664931,0.000563625703576937,0.000296675904079835,5.5107313841059084e-05,-2.0676352013428833e-05,0.004642652343818554
1.095095095095095,0.9913302083333332,1.1316541666666666,-0.133430625,17.746729166666665,0.006969263732639286,0.005433684978776051,0.0005509508368236264,0.00029961440885417634,5.364131715529501e-05,-2.0028140040012994e-05,0.0019372183159021006
1.099099099099099,0.9913589583333334,1.1314479166666664,-0.13263291666666663,17.747020833333334,0.00687144520399352,0.005348071916493065,0.0005389882293601743,0.0003009872439234951,5.2229380431141075e-05,-1.947519795344354e-05,0.004084874565876362
1.1031031031031029,0.9913881250000003,1.1312479166666665,-0.13183562500000004,17.74739583333334,0.006757317703993682,0.005260763814192691,0.0005270264356485445,0.0003046094570312574,5.08221638523871e-05,-1.892842954449221e-05,0.0036911349824322315
1.1071071071071072,0.9914164583333333,1.1310520833333333,-0.13103895833333332,17.74785416666667,0.006644101453993301,0.005172166398914935,0.0005150648330887425,0.0003081368207465962,4.941569956250012e-05,-1.838537936791665e-05,0.0007558120659609813
1.1111111111111112,0.9914452083333334,1.1308479166666665,-0.1302425,17.748083333333337,0.006545489370660018,0.00508228702708333,0.0005031023788779592,0.0003119597864582879,4.800664798836803e-05,-1.7846648963124987e-05,0.005746326388759826
1.115115115115115,0.991473541666667,1.1306666666666667,-0.12950187499999993,17.748458333333335,0.006447055555555359,0.005005910204817728,0.0004922730009228314,0.0003099116666665791,4.6724675388888854e-05,-1.7315496169322912e-05,0.0034767899304029015
1.119119119119119,0.9915012500000001,1.130491666666667,-0.12877312500000002,17.748791666666673,0.00633650826388843,0.004931565611067706,0.0004816802665512901,0.00030673636979169916,4.545959267829842e-05,-1.6789058354960917e-05,0.0026860399303245686
1.123123123123123,0.9915281249999999,1.1303166666666669,-0.12804437500000002,17.749083333333342,0.0062258997222215395,0.004856138030859363,0.00047108709862748104,0.0003052744687500608,4.420657035833324e-05,-1.6267590021979162e-05,0.0039991597219568575
1.1271271271271273,0.991556041666667,1.1301354166666666,-0.12731687499999997,17.749416666666672,0.006139773328993625,0.004779267506901053,0.0004604930825671948,0.0003036429101562488,4.293249921831617e-05,-1.5749699020859375e-05,0.003207993055298175
1.1311311311311312,0.9915841666666668,1.1299520833333334,-0.12658645833333335,17.749770833333336,0.00605203937065979,0.0047021393999566,0.0004499005066795399,0.00029871564887157254,4.168120187398011e-05,-1.5236196917827694e-05,0.0016770308158697844
1.135135135135135,0.9916118749999998,1.1297687499999998,-0.12585770833333335,17.750104166666667,0.005964238190104831,0.004623441419748266,0.0004393072907479131,0.0002965641549479425,4.041055244609392e-05,-1.472624472471353e-05,0.0010937391494394433
1.139139139139139,0.991638333333333,1.1295875000000002,-0.12512916666666668,17.750354166666664,0.005869579843749584,0.004543691649305556,0.00042871468269567583,0.0002949675520833861,3.9154129639322706e-05,-1.422085835894097e-05,0.0034686245661532666
1.143143143143143,0.9916672916666669,1.129414583333334,-0.12440083333333334,17.750708333333332,0.005756032287324686,0.004462828499305559,0.00041812018276939685,0.00029490701215292847,3.789597860768239e-05,-1.3720540025677094e-05,0.0019369982638863803
1.1471471471471473,0.9916943749999999,1.1292374999999997,-0.12367208333333331,17.7510625,0.005662251927084139,0.004381111637326393,0.00040752733239976893,0.00029348753645827563,3.664147399427094e-05,-1.3223614335468776e-05,0.0018634544271094455
1.1511511511511512,0.9917231249999999,1.1290458333333329,-0.12293854166666666,17.751291666666663,0.005559672899306811,0.004303094139539929,0.00039763465773656623,0.0002938732248263798,3.548026006041659e-05,-1.2774121759895845e-05,0.005185831597430024
1.155155155155155,0.9917525000000004,1.1288604166666667,-0.12221833333333333,17.75172916666666,0.0054637430164929945,0.004238491497222222,0.00038955192345541595,0.00029368869097223804,3.4534961539930426e-05,-1.2414300581944438e-05,0.0019449266494575568
1.159159159159159,0.9917802083333336,1.12870625,-0.12153729166666666,17.75206249999999,0.005395117877604383,0.004180999234331606,0.0003821843617766126,0.00029031737890625187,3.369387080690122e-05,-1.2056484400134553e-05,0.0009436627607328774
1.163163163163163,0.9918068749999996,1.1285854166666662,-0.12084291666666665,17.752229166666655,0.005332457287327452,0.0041201978248263955,0.0003742620151394399,0.0002848867907985775,3.277911549591998e-05,-1.1674665929149315e-05,0.005026280816480266
1.1671671671671673,0.9918347916666668,1.12846875,-0.12014749999999998,17.752604166666664,0.0052541136067711935,0.0040585782437500065,0.00036631257446348187,0.0002804074739582718,3.1852548557291794e-05,-1.1296091869583355e-05,0.002128634982739186
1.1711711711711712,0.9918616666666665,1.1283604166666665,-0.11945249999999996,17.752937499999998,0.005159020099826606,0.0039956210770833375,0.0003583641628926179,0.00027713933854156547,3.0931555867578054e-05,-1.0919098400677055e-05,0.00029345442703743174
1.1751751751751751,0.9918885416666668,1.12825,-0.11875833333333335,17.75314583333333,0.005083187499999697,0.003931645763888889,0.00035041594788575104,0.0002736729166666896,3.000212652604147e-05,-1.0547381303993059e-05,0.0026880203993187024
1.179179179179179,0.9919154166666665,1.1281333333333337,-0.11806249999999997,17.753479166666672,0.005002682222221555,0.0038671419270833313,0.0003424673037994136,0.000269200000000025,2.9089077005555712e-05,-1.017800817447917e-05,0.0010608120657593645
1.183183183183183,0.9919427083333333,1.1280145833333335,-0.11736687499999998,17.753791666666668,0.0049351831206594365,0.0038014749860677093,0.00033451719029798245,0.0002644632669270841,2.8162773214453144e-05,-9.811776409908836e-06,0.0005897899305864485
1.1871871871871873,0.9919697916666665,1.1279020833333333,-0.11667291666666667,17.754000000000005,0.004845223745659544,0.003734555516493057,0.00032656956432180383,0.0002625007769097021,2.7241146180078125e-05,-9.449239996484356e-06,0.0038173333331315007
1.1911911911911912,0.9919970833333331,1.127785416666667,-0.11597666666666667,17.754312500000005,0.004772970620658956,0.0036671836222222243,0.00031862130072722236,0.00025741834027784294,2.6316685352343863e-05,-9.090402590416665e-06,0.0033459856768445206
1.1951951951951951,0.9920245833333333,1.127664583333333,-0.11529791666666667,17.754625000000004,0.004705920828993904,0.003606015412326387,0.00031132988708584564,0.00025466882378466504,2.5493728370659774e-05,-8.7706531345486e-06,0.00329110937485666
1.199199199199199,0.9920531250000003,1.1275375,-0.1146545833333333,17.7549375,0.004638352760416797,0.0035614931873263964,0.00030554947409669784,0.0002525505885416224,2.4913994848698054e-05,-8.53875160835937e-06,0.0026110377602890367
1.203203203203203,0.9920810416666664,1.1274000000000002,-0.1140108333333333,17.755270833333334,0.004587989999999431,0.003516196549305564,0.0002997682195348426,0.00024893849999998996,2.4321089508333545e-05,-8.308756410034722e-06,0.0024409683158523876
1.2072072072072073,0.9921093749999996,1.1272708333333332,-0.11336895833333333,17.75558333333333,0.004508384982639058,0.003469729286414933,0.0002939877899840957,0.0002489784678819662,2.3740848237109465e-05,-8.08165571830599e-06,0.0034271597223209938
1.2112112112112112,0.9921383333333336,1.1271458333333333,-0.11272520833333333,17.755979166666663,0.0044401870659722675,0.0034227982395399325,0.0002882069359728476,0.0002467072178819474,2.315251569244815e-05,-7.856110632533856e-06,0.00124549956615283
1.2152152152152151,0.992167291666667,1.1270104166666661,-0.11208249999999999,17.75627083333333,0.004385020724827493,0.003374784027083336,0.0002824256565238765,0.0002454366927082674,2.2572400459592096e-05,-7.634590846968765e-06,0.002554426649680863
1.219219219219219,0.9921958333333328,1.1268770833333333,-0.11143958333333331,17.756583333333325,0.0043105390581601455,0.0033260734331597257,0.00027664561930377607,0.00024392096788189432,2.197525874980995e-05,-7.4148406350442785e-06,0.0031233263891863317
1.2232232232232234,0.9922235416666666,1.1267500000000001,-0.11079583333333332,17.756979166666653,0.004255270833332769,0.0032766374826388948,0.0002708639062420825,0.00024253854166669808,2.1406299556770917e-05,-7.198439348411478e-06,0.00031587456646775536
1.2272272272272273,0.9922514583333336,1.1266333333333334,-0.11015833333333332,17.75722916666665,0.004172332222221797,0.0032263499305555596,0.0002650428108749491,0.00024117527777776926,2.081079031131966e-05,-6.9694030663715345e-06,0.0024789891499494843
1.2312312312312312,0.9922758333333332,1.1265500000000004,-0.1095397916666667,17.757499999999983,0.004124680833332617,0.0031752632082899246,0.0002590856671522435,0.00023726063541675002,2.0182444382291457e-05,-6.689341704978313e-06,0.001610416667233494
1.2352352352352352,0.9923006250000003,1.12646875,-0.10892062499999998,17.75772916666666,0.004070238606771026,0.0031235057829427128,0.0002531276813189508,0.00023422195963535009,1.956622538476578e-05,-6.412140114179686e-06,0.001388176649527395
1.239239239239239,0.992325,1.1263937500000003,-0.10830312499999994,17.75795833333333,0.003989203294270327,0.00307057894856772,0.0002471707285488925,0.00023237977213540206,1.8946131470573e-05,-6.137784827213544e-06,0.002207498263942398
1.2432432432432434,0.9923495833333336,1.1263020833333335,-0.10768354166666665,17.758187499999995,0.0039644504123261814,0.003017400687456602,0.000241213142631173,0.00022732231987845908,1.8315917317708274e-05,-5.8656020417708105e-06,0.002610048177302815
1.2472472472472473,0.9923741666666667,1.1262104166666667,-0.10706875,17.75847916666667,0.0038980140581594824,0.0029675744401041655,0.00023567741721055639,0.0002256915494791567,1.7740095532421756e-05,-5.620517567317694e-06,0.0012093537326336445
1.2512512512512513,0.9923993749999998,1.1260791666666665,-0.10646458333333335,17.758750000000003,0.0038394603993054943,0.0029314591623263875,0.00023152958317290635,0.00022609094618057657,1.7345717003993183e-05,-5.458883240538179e-06,0.001798437499985539
1.2552552552552552,0.9924252083333336,1.1259395833333332,-0.10586124999999998,17.759000000000004,0.003795471349826718,0.002894374915104173,0.00022738236905791556,0.00022753838281244776,1.6935554937066033e-05,-5.298069772135409e-06,0.002918999999906191
1.259259259259259,0.9924502083333331,1.1257979166666665,-0.10525708333333335,17.759312500000007,0.0037436341623267033,0.00285675890815972,0.00022323598327679897,0.00022716346440974922,1.653167768376759e-05,-5.140301043107657e-06,0.0016111940101950495
1.2632632632632634,0.9924762500000002,1.1256562499999998,-0.10465375000000003,17.75954166666667,0.0037000901692709753,0.0028182384442708257,0.0002190889671577677,0.0002283144401041548,1.6129453557942608e-05,-4.984174632682279e-06,0.0024297899303746817
1.2672672672672673,0.9925018749999999,1.125520833333333,-0.10405041666666669,17.759812500000006,0.003646603732638809,0.0027790732914930536,0.0002149421545040693,0.00023028667534724656,1.5720016937934025e-05,-4.828905954175356e-06,0.0026016315100605425
1.2712712712712713,0.9925268749999999,1.12538125,-0.10344625000000002,17.760125000000006,0.0036045421484376394,0.0027392066942708328,0.00021079533634131578,0.00023105346614588074,1.5321805546614525e-05,-4.677078727239572e-06,0.0015016510413943251
1.2752752752752752,0.9925524999999998,1.1252458333333333,-0.102843125,17.76045833333334,0.0035447312326386538,0.002698604140234378,0.0002066478882928003,0.0002335895598957749,1.4918839509201382e-05,-4.526611057369793e-06,-0.0005468767364504856
1.279279279279279,0.9925770833333334,1.1251000000000002,-0.10223895833333334,17.760625000000005,0.0035083233333330632,0.0026573620655815974,0.00020250022669155766,0.0002334270208333572,1.4511479877083448e-05,-4.3774078058897734e-06,0.0033246093748857675
1.2832832832832834,0.9926035416666664,1.1249687500000005,-0.10163416666666669,17.760895833333333,0.003451561523435842,0.002615412832638884,0.0001983538099514969,0.00023546976562509314,1.4113145378906413e-05,-4.231459874618059e-06,0.003704197482704785
1.2872872872872874,0.9926266666666671,1.1248437500000001,-0.10107989583333336,17.761166666666664,0.003409871419270738,0.0025787296583224765,0.0001944313433161988,0.00023283907877609533,1.3752668551432315e-05,-4.080528330353739e-06,0.0022086388891011666
1.2912912912912913,0.9926472916666668,1.1247333333333334,-0.10054195833333335,17.76147916666666,0.0033645122222221158,0.002543710447831596,0.00019058595468578464,0.00023205860277776547,1.3422278076388699e-05,-3.930637412026904e-06,-0.0009755212670938818
1.2952952952952952,0.9926695833333335,1.1246083333333334,-0.10000356249999999,17.76162499999999,0.003339429930555138,0.0025081833206419286,0.00018674077057102413,0.0002279647505208371,1.3087182528888805e-05,-3.781957077241662e-06,0.00196902604193383
1.299299299299299,0.9926918749999997,1.1245,-0.09946541666666665,17.761854166666655,0.0032851666666664503,0.002472068387326396,0.00018289558252398606,0.00022615270833335754,1.2739336631250027e-05,-3.6345507391302025e-06,0.0023698953995676675
1.3033033033033035,0.9927152083333338,1.1243916666666667,-0.09892766666666668,17.762124999999983,0.003222546597222209,0.0024352959345555533,0.0001790493488329173,0.00022594400277776983,1.2405291531024179e-05,-3.488759818974307e-06,0.0017071510421828862
1.3073073073073074,0.9927368750000002,1.1242812499999997,-0.0983895208333333,17.762458333333313,0.003181254231771513,0.002397960523520407,0.00017520394451945895,0.00022478513606760675,1.2071701797460945e-05,-3.344721412059426e-06,-0.002009376735486512
1.3113113113113113,0.9927589583333338,1.1241708333333331,-0.09785152083333332,17.762562499999976,0.003127437482639328,0.0023601840372704,0.00017135853634153353,0.00022349238480896816,1.1730914719270699e-05,-3.201460240763019e-06,0.0026234335944081977
1.3153153153153152,0.9927799999999998,1.1240541666666664,-0.09731337500000002,17.762791666666647,0.003083480399306282,0.0023217528794427025,0.00016751374917757777,0.0002215463078124591,1.1387293289062491e-05,-3.0602769002864617e-06,0.001565539931107196
1.3193193193193191,0.9928033333333336,1.1239416666666666,-0.09677527083333333,17.76306249999999,0.0030322132638889165,0.0022827136218016523,0.00016366770808572343,0.00021934252586802705,1.1052492776909672e-05,-2.920010055336368e-06,0.0006939544274473519
1.3233233233233235,0.992827291666667,1.1237916666666665,-0.09623135416666667,17.763333333333335,0.002981873263889323,0.0022521514752495645,0.00016057062193487444,0.00022066055121529315,1.0783542572916712e-05,-2.819600040026055e-06,0.0008638888889436203
1.3273273273273274,0.9928500000000003,1.1236208333333335,-0.09568558333333332,17.76360416666667,0.002957472899305147,0.0022235191421597234,0.0001576966579108624,0.00022181488298604612,1.0520807545399223e-05,-2.7321581154670045e-06,0.001450343316037106
1.3313313313313313,0.9928756249999995,1.1234625000000003,-0.09513981249999999,17.76389583333334,0.002904927760416287,0.0021944369107981757,0.0001548222743081596,0.000223511600781226,1.0274673998697928e-05,-2.6455784291080743e-06,0.001296489149297031
1.3353353353353352,0.9928987500000003,1.1232979166666668,-0.09459406249999996,17.764291666666672,0.0028663737456593452,0.002164796673079431,0.0001519476794453958,0.00022523000195312504,1.0024867022395821e-05,-2.5601368125781313e-06,-0.0021417517363033767
1.3393393393393391,0.992922916666667,1.123129166666667,-0.0940483333333333,17.7645,0.0028308749826380097,0.002134515163888892,0.00014907370674170078,0.000226759576388888,9.775166644878273e-06,-2.477018064965288e-06,0.0004564166665090852
1.3433433433433435,0.9929458333333332,1.1229729166666669,-0.09352314583333333,17.76475,0.0027797450998259254,0.002107692026770398,0.00014639889995163606,0.00022541818563369398,9.54695206310745e-06,-2.39620058500954e-06,0.0015741041665933153
1.3473473473473474,0.9929681249999995,1.122808333333333,-0.09301177083333338,17.765020833333335,0.0027556132638892894,0.002083018819780808,0.0001438570092471462,0.00022334972309027978,9.339593572222319e-06,-2.3170639761805688e-06,0.0007014578991402232
1.3513513513513513,0.9929895833333328,1.1226437499999997,-0.09250039583333332,17.765291666666666,0.00273142725260489,0.002057635104009985,0.00014131449159524934,0.00022186625481762645,9.127088995833199e-06,-2.237959333708324e-06,-0.00017133506952404787
1.3553553553553552,0.9930114583333335,1.1224875,-0.09198887500000001,17.765520833333333,0.002680145677083523,0.002031942709567707,0.00013877197216442653,0.00021948732656253134,8.920428462499845e-06,-2.161106214958325e-06,0.001477853732751555
1.3593593593593591,0.9930341666666668,1.1223229166666664,-0.09147741666666664,17.765749999999997,0.0026516873914932404,0.0020056947399930605,0.00013623007576305633,0.0002178260824652195,8.706125797743205e-06,-2.0845887309513907e-06,0.0025019375002557354
1.3633633633633635,0.9930560416666663,1.1221479166666666,-0.09096602083333333,17.76610416666666,0.0026611364539930182,0.0019789330537495695,0.0001336879691918747,0.00021545576558158752,8.49579069960943e-06,-2.009667034410164e-06,-0.0007072608503335687
1.3673673673673674,0.993077916666666,1.1220020833333333,-0.09045454166666667,17.76633333333332,0.0025863249956599166,0.0019516383918732633,0.0001311452358073162,0.00021497586362845267,8.28508019084195e-06,-1.9349711020772436e-06,0.0007332222226636986
1.3713713713713713,0.9930995833333336,1.1218291666666669,-0.0899430625,17.766541666666654,0.00257223748263824,0.001923747591454427,0.00012860302128133436,0.00021198001848959924,8.082918322482573e-06,-1.8619438545898451e-06,0.0027055399309006134
1.3753753753753752,0.9931212500000003,1.1216770833333338,-0.08943166666666667,17.76683333333332,0.0025051040581585138,0.0018953707472222203,0.00012606049243125977,0.00021201352430560982,7.86722604644097e-06,-1.7892390784027928e-06,0.0017166388892633222
1.3793793793793792,0.9931433333333333,1.1215041666666672,-0.08892022916666668,17.767145833333334,0.0025054874826375695,0.0018664761782808143,0.00012351798265024935,0.0002106366780382507,7.660930621527883e-06,-1.7176614029340258e-06,0.000403937065698301
1.3833833833833835,0.9931658333333329,1.1213520833333328,-0.08840872916666666,17.76739583333335,0.002448671870660668,0.0018370716071349855,0.0001209759917116894,0.000210458469227362,7.456986320399453e-06,-1.647382884410586e-06,0.000686968315278591
1.3873873873873874,0.9931877083333336,1.1211895833333327,-0.08789735416666662,17.767645833333358,0.002417251558161082,0.0018071259638329082,0.00011843320734372644,0.0002098687275606803,7.257296563541677e-06,-1.5784366610729235e-06,0.0009698745651576246
1.3913913913913913,0.9932093750000005,1.1210229166666665,-0.08738581249999999,17.767854166666694,0.0023930369748264013,0.0017766822737148467,0.00011589098337393299,0.00020872757070310166,7.043543571310715e-06,-1.509698740037761e-06,0.0023166453983662905
1.3953953953953953,0.9932312500000001,1.1208354166666668,-0.08688218749999997,17.76822916666669,0.0023613020789929884,0.001751308411881516,0.00011369161543188732,0.0002093203274738803,6.869695900173683e-06,-1.4575485639322844e-06,-0.001009385851375555
1.3993993993993992,0.9932554166666661,1.1206229166666672,-0.08638702083333333,17.76843750000002,0.0023251119748255444,0.001731743048207903,0.00011187472872820963,0.00021110858172743163,6.73174756922752e-06,-1.4218791564171045e-06,0.00221214192657726
1.4034034034034035,0.993275625,1.120441666666667,-0.08592135416666669,17.76872916666668,0.0022938049305543107,0.0017133229814995628,0.00011007388503642659,0.000210365264757012,6.594472758559078e-06,-1.3786604352094289e-06,0.0008054683153773112
1.4074074074074074,0.9932939583333339,1.1202791666666674,-0.08547764583333332,17.768875000000012,0.002274588732637417,0.001695684562791234,0.00010828645866694488,0.00020709667612854588,6.4625713930988924e-06,-1.3295161511191326e-06,0.0029145677077622167
1.4114114114114114,0.9933127083333337,1.12013125,-0.085033875,17.769229166666673,0.0022330661067710977,0.0016776755191510416,0.0001064978438154326,0.00020526736276041402,6.328861189947877e-06,-1.2804367262468712e-06,-0.0009218441844609515
1.4154154154154153,0.9933308333333332,1.1199708333333331,-0.08459014583333334,17.769375,0.002219499149306081,0.0016592572278953995,0.00010470922800012836,0.00020253778741319284,6.198780465156303e-06,-1.2322601401325461e-06,0.001812109374782267
1.4194194194194192,0.9933495833333327,1.1198166666666667,-0.0841465,17.769645833333332,0.0021918830555556212,0.001640437371083334,0.00010292061110883415,0.00020054897499999225,6.063492832465219e-06,-1.184650432057293e-06,0.0007286245659088308
1.4234234234234235,0.9933681250000003,1.1196666666666666,-0.08370279166666666,17.769833333333334,0.0021465555555557625,0.0016212343338732633,0.00010113232669496583,0.0001990590694444655,5.929404138888892e-06,-1.1379778136701359e-06,0.0017733055554458588
1.4274274274274275,0.9933872916666674,1.119508333333333,-0.083259125,17.770104166666666,0.0021240082638895874,0.001601616020901044,9.934341632092663e-05,0.00019699259687497306,5.800008070138872e-06,-1.0911312699270804e-06,6.457248269953197e-05
1.4314314314314314,0.9934060416666671,1.11935,-0.08281550000000001,17.7703125,0.0021055775000000665,0.0015816137930833316,9.755556747320743e-05,0.0001951132583333376,5.66851777604161e-06,-1.0457915504687403e-06,0.0009936523439932898
1.4354354354354353,0.993424375,1.1191937500000002,-0.0823716875,17.770499999999995,0.0020699332942704096,0.0015612509317356783,9.576653014989308e-05,0.0001934194936198258,5.536538746875087e-06,-1.0002954221770812e-06,0.0018297500003541245
1.4394394394394392,0.9934435416666664,1.1190375000000004,-0.08192137499999998,17.770770833333327,0.0020613235937492203,0.001540115401442714,9.39560323394544e-05,0.00019163234322917833,5.401358928385424e-06,-9.5445214438803e-07,0.0011623224831964762
1.4434434434434436,0.9934620833333335,1.1188916666666666,-0.08146797916666668,17.77091666666666,0.0020126882638888954,0.0015183850371662307,9.213490796212224e-05,0.00019111382309026925,5.260606972222206e-06,-9.088930270138965e-07,0.00368749305602023
1.4474474474474475,0.9934810416666671,1.118741666666667,-0.08101452083333334,17.77127083333332,0.001994166597221403,0.0014962536641454005,9.031324080720195e-05,0.00019032006128477663,5.124016082118005e-06,-8.637020221566886e-07,-0.0011920316835585254
1.4514514514514514,0.993499166666667,1.1185937500000007,-0.08056099999999998,17.771395833333315,0.0019521891276026437,0.0014737148623333368,8.849203135579923e-05,0.00018961442708337328,4.991980426432267e-06,-8.198051494375058e-07,0.0018651349831770858
1.4554554554554553,0.9935177083333334,1.1184375,-0.08010754166666663,17.771666666666647,0.0019413085937500796,0.0014507692681232677,8.667032057435983e-05,0.00018844529947911748,4.856555214843728e-06,-7.76156141457465e-07,0.000572222222729124
1.4594594594594597,0.9935364583333329,1.1182812500000001,-0.07965400000000002,17.771854166666646,0.0019262125651038353,0.0014274194506666673,8.484921292557499e-05,0.00018753302083335255,4.720445872395824e-06,-7.331409121666685e-07,0.0016161453998506659
1.4634634634634636,0.9935541666666663,1.1181395833333332,-0.07920056249999999,17.772145833333333,0.0018742888498268773,0.0014036396496835985,8.302774988480044e-05,0.00018790895351562809,4.581642176519239e-06,-6.905610777200529e-07,-0.0010425212674363138
1.4674674674674675,0.9935714583333337,1.1179687499999995,-0.07876852083333334,17.772312500000012,0.001891707356771688,0.0013828513757287294,8.136006970631419e-05,0.00018372394205726228,4.464983886718737e-06,-6.5022498772135e-07,-0.00029993099002467716
1.4714714714714714,0.9935875000000004,1.1177895833333331,-0.07833885416666668,17.772458333333354,0.001854780724827032,0.0013654593445203986,7.989691378239518e-05,0.00018104265776910933,4.375339978906157e-06,-6.176552670963509e-07,0.0028497899299395613
1.4754754754754753,0.9936047916666665,1.1175854166666666,-0.07791016666666667,17.772750000000027,0.0018507531206599648,0.001352118429972223,7.867534407434175e-05,0.00017916191006944748,4.294783043997404e-06,-5.94172515790619e-07,0.0008157708325597923
1.4794794794794797,0.9936227083333328,1.117379166666667,-0.07748152083333333,17.772937500000022,0.0018242145659717046,0.0013384014293537352,7.745381556797048e-05,0.0001774038474826739,4.208054886718649e-06,-5.70857176165351e-07,0.0029009544264795295
1.4834834834834836,0.9936391666666662,1.1171812500000005,-0.07705277083333331,17.773291666666683,0.0017914713151030437,0.0013243455069058205,7.623226593214974e-05,0.00017626500221355756,4.127766047630179e-06,-5.479678326122399e-07,-0.0013550017364991618
1.4874874874874875,0.9936568750000004,1.1169812500000003,-0.07662422916666665,17.77347916666668,0.0017716371484373106,0.0013098837546141546,7.501086145145077e-05,0.00017543144153646384,4.041276695507785e-06,-5.252381778812895e-07,0.0005216453987486602
1.4914914914914914,0.9936743750000004,1.1167791666666667,-0.07619552083333336,17.773687500000012,0.0017501262326391487,0.0012950717716037272,7.378918638941141e-05,0.00017434109331600223,3.96575339670143e-06,-5.033704744574723e-07,0.0016576523431695023
1.4954954954954953,0.9936916666666665,1.116577083333333,-0.07576689583333333,17.77393750000001,0.001730616974826571,0.0012798837457808163,7.256776071721529e-05,0.00017364206280379157,3.8799148997830505e-06,-4.815363806827308e-07,0.0019374127598439372
1.4994994994994997,0.9937091666666662,1.116375,-0.07533825,17.774291666666667,0.0017131093750004656,0.0012643314202708368,7.13461678592315e-05,0.0001729680104166631,3.8026975911458407e-06,-4.600736938802157e-07,-0.0025275850696289126
1.5035035035035036,0.9937268749999993,1.1161708333333333,-0.07490960416666666,17.774479166666662,0.0016835041493055147,0.0012484157869266498,7.01246790092775e-05,0.00017231114071179776,3.720089218402785e-06,-4.390508655711807e-07,-0.0004429796006206743
1.5075075075075075,0.993742916666667,1.1159708333333336,-0.07448091666666666,17.774624999999997,0.0016632658159714264,0.0012321347191597224,6.890314819103891e-05,0.00017215563993056016,3.64191026796877e-06,-4.184425532448012e-07,0.003331109375210417
1.5115115115115114,0.9937612500000005,1.1157687500000004,-0.07405229166666667,17.774854166666664,0.0016392631901032129,0.0012154747655815932,6.768163769699148e-05,0.00017208707421878522,3.5604806744791352e-06,-3.9795606970485215e-07,0.003101020399526533
1.5155155155155153,0.9937785416666669,1.1155625000000005,-0.07362358333333333,17.775270833333327,0.001630725260415966,0.0011984638104930567,6.646008540540707e-05,0.0001717920156250191,3.4797162473957762e-06,-3.7817439726735475e-07,-0.0023365316836247985
1.5195195195195197,0.993795833333333,1.1153624999999996,-0.07319493750000002,17.77547916666666,0.001595660260417242,0.0011810865410377602,6.523859496361631e-05,0.00017222181067705344,3.401390378906281e-06,-3.5837672813150536e-07,-0.0009929379336313104
1.5235235235235236,0.9938137499999994,1.1151562499999994,-0.07276627083333334,17.775583333333326,0.0015848714192718827,0.0011633323290099803,6.401714587045915e-05,0.00017230337565099507,3.3156540592448456e-06,-3.390301588415814e-07,0.0036371597224160723
1.5275275275275275,0.99383,1.1149562499999994,-0.07233764583333334,17.775854166666658,0.0015683939192723262,0.0011451941619578998,6.279555068750114e-05,0.00017303949882808978,3.239408707161587e-06,-3.2017491290321364e-07,0.002550312065977778
1.5315315315315314,0.9938481250000003,1.1147562499999997,-0.071908875,17.77624999999998,0.0015330864192715232,0.0011267324462343742,6.157401758305688e-05,0.00017380533671872145,3.1587724766927186e-06,-3.0164519304948e-07,-0.002772395832892016
1.5355355355355353,0.9938658333333338,1.1145458333333333,-0.07148039583333334,17.776458333333313,0.001531335399305389,0.0011078425948433165,6.0352484341507806e-05,0.00017434400772568803,3.0832166714410064e-06,-2.835726174891503e-07,-0.0018458767355582495
1.5395395395395397,0.9938814583333331,1.1143854166666667,-0.07108374999999999,17.776541666666645,0.0015159764539929288,0.00109136715260417,5.918960292595012e-05,0.00017350686197914467,3.0087289773438573e-06,-2.6473288263542404e-07,0.0026913732645539312
1.5435435435435436,0.9938960416666663,1.1142625000000006,-0.07071391666666667,17.776770833333313,0.001496164427081892,0.001076879489659721,5.807558106920289e-05,0.00017119890312507213,2.944920282083311e-06,-2.455498749972173e-07,0.0018354058166778486
1.5475475475475475,0.993909583333333,1.1141416666666673,-0.07034402083333333,17.776979166666653,0.0014716799305543038,0.0010621187329995637,5.696164236072566e-05,0.00016910044461808382,2.878261068854159e-06,-2.2651465949713782e-07,0.0019283745665461538
1.5515515515515514,0.9939247916666661,1.1140125000000003,-0.06997414583333332,17.77731250000001,0.0014698998437490118,0.0010470855815620682,5.5847745124331955e-05,0.00016644813515627466,2.809870397994964e-06,-2.0752945564050465e-07,-0.0038813893232259034
1.5555555555555554,0.9939381250000001,1.113895833333334,-0.06960425000000002,17.777458333333353,0.0014360724826372184,0.0010317733819374987,5.4733743897062255e-05,0.00016496739062507593,2.749980742465142e-06,-1.8923370955541477e-07,-0.0007331267365771055
1.5595595595595597,0.9939527083333338,1.11376875,-0.06923435416666665,17.77752083333335,0.0014254215234377199,0.0010161937864579017,5.3619804493761304e-05,0.0001627059305989581,2.680556821028618e-06,-1.7041364289778783e-07,0.003919687065604194
1.5635635635635636,0.993967916666667,1.113614583333333,-0.06886416666666666,17.777770833333353,0.0014104764539939474,0.0010047119659722234,5.27006585206269e-05,0.00016101526909717556,2.6303056304905205e-06,-1.571768821579951e-07,0.0025308641488663852
1.5675675675675675,0.9939835416666666,1.1134437499999994,-0.06849377083333334,17.77808333333335,0.001395098919272142,0.0009957950236974822,5.190834667405625e-05,0.00015981521497394902,2.5836062207421222e-06,-1.4702467584213738e-07,-0.0006636736114842279
1.5715715715715715,0.9939983333333328,1.1132749999999996,-0.06812339583333334,17.778416666666676,0.001381274375000796,0.0009865966901349806,5.111584715401917e-05,0.00015880266302081836,2.5340119378646235e-06,-1.369650041072469e-07,-0.0035575069449578223
1.5755755755755754,0.9940143749999993,1.1131062499999997,-0.06775302083333333,17.778500000000008,0.001352809544271416,0.0009771219179579007,5.032338911197227e-05,0.00015795677929685004,2.4891943418880238e-06,-1.2716946222851318e-07,0.0018127499994875507
1.5795795795795797,0.9940289583333334,1.1129375000000004,-0.06738260416666665,17.77864583333334,0.0013367877604160139,0.0009673888223849852,4.953097292931427e-05,0.000157272858072946,2.444513238541631e-06,-1.1771217439409654e-07,0.004960666232364019
1.5835835835835836,0.9940452083333335,1.1127687500000005,-0.06701225000000001,17.778937500000005,0.0013144590234361875,0.0009573687666041639,4.8738514589240956e-05,0.00015667933385421495,2.3959021566405432e-06,-1.0817885629687153e-07,0.003131371093445523
1.5875875875875876,0.9940600000000002,1.112602083333334,-0.06664185416666667,17.77939583333333,0.0012916041623243224,0.0009470799398953993,4.794611884052049e-05,0.000156407449696222,2.35182633971793e-06,-9.888298162808256e-08,-0.005249531683887199
1.5915915915915915,0.9940754166666667,1.1124270833333336,-0.066271375,17.779479166666658,0.0012851509331597288,0.0009365173556093757,4.715368121902983e-05,0.00015553073307293663,2.307061980707381e-06,-8.978258740546918e-08,0.00012056206634269984
1.5955955955955954,0.9940904166666661,1.1122583333333333,-0.06590104166666667,17.779583333333324,0.0012647332638890951,0.0009256756239149309,4.636126442352704e-05,0.00015537860243056145,2.2597532519097327e-06,-8.092765115017595e-08,0.004749826389456757
1.5995995995995997,0.994106041666666,1.1120874999999997,-0.0655306875,17.779874999999993,0.0012551423437503484,0.000914560245777343,4.556878495840137e-05,0.00015517093515622638,2.2146033053384697e-06,-7.221254166991708e-08,0.0033366510422183637
1.6036036036036037,0.9941210416666669,1.1119187499999998,-0.06516027083333333,17.78033333333332,0.0012346100651041692,0.0009031641049266504,4.477626369065307e-05,0.00015517689466142126,2.1695353605951013e-06,-6.368395995079773e-08,-0.005253444443837907
1.6076076076076076,0.994137291666667,1.1117437499999998,-0.06478991666666667,17.78045833333332,0.0012362510026042717,0.0008915000316597208,4.398386726650113e-05,0.00015493075052086525,2.1228230228646674e-06,-5.523910113819404e-08,-0.0011568767356493481
1.6116116116116115,0.9941518750000006,1.1115812499999997,-0.06441952083333331,17.78056249999999,0.0012079579817716457,0.0008795545022704,4.319144998047871e-05,0.00015563565898432663,2.077565543020855e-06,-4.7101720686462854e-08,0.0030555169270201077
1.6156156156156154,0.9941683333333334,1.1114083333333333,-0.064049125,17.78074999999999,0.001196516597222308,0.0008673512534010412,4.239897003758852e-05,0.00015575210104167014,2.0319296866319267e-06,-3.904583467448132e-08,0.004929437500152289
1.6196196196196198,0.9941802083333329,1.111247916666667,-0.0637163125,17.781124999999985,0.0011905677039927287,0.0008584752714023425,4.17278394969161e-05,0.0001525778566406344,1.9992757219791015e-06,-3.143355127812462e-08,-0.0009062656246214829
1.6236236236236237,0.9941924999999997,1.1110916666666675,-0.06338625000000002,17.78137499999998,0.001169058263887246,0.0008496374776041631,4.106550180938949e-05,0.00014949665625006714,1.969788157742949e-06,-2.3742349880204105e-08,-0.005005223957823546
1.6276276276276276,0.9942054166666664,1.1109375000000006,-0.063056125,17.781458333333312,0.0011616210937488436,0.0008405834333177062,4.040318497183186e-05,0.0001465597005208541,1.9362975878905715e-06,-1.6261281036716128e-08,-0.0008854600687868697
1.6316316316316315,0.9942187500000007,1.110777083333333,-0.06272604166666666,17.78152083333331,0.0011513544748269489,0.0008313145301649325,3.9740868039842665e-05,0.00014335794487845,1.9078941477260284e-06,-8.657980006292665e-09,0.004391853733466178
1.6356356356356354,0.994230625,1.1106249999999995,-0.06239591666666667,17.781604166666643,0.0011329427083344168,0.0008218245833263886,3.907855109538914e-05,0.00014081911458330154,1.8775348940104346e-06,-1.1317532207975248e-09,0.006219926650260277
1.6396396396396398,0.994242916666667,1.1104645833333329,-0.06206577083333333,17.781833333333317,0.0011288258289940956,0.0008121192575308166,3.841619254203038e-05,0.00013784034769961928,1.8460574709938747e-06,6.360192235117361e-09,0.005153305556291343
1.6436436436436437,0.9942560416666669,1.110314583333333,-0.061735770833333335,17.782312500000014,0.0011056927039934106,0.0008021945996141487,3.775385484944929e-05,0.00013562666957463165,1.8136820148697956e-06,1.3894558474741576e-08,-0.005012847656530539
1.6476476476476476,0.9942687499999994,1.1101520833333332,-0.061405708333333364,17.782416666666688,0.0010998518706595295,0.0007920410674149276,3.709153791594648e-05,0.0001327792014757384,1.7845804015924438e-06,2.124725854982477e-08,-0.003300840278313899
1.6516516516516515,0.9942810416666662,1.1099937500000003,-0.061075562500000014,17.782479166666686,0.0011034582942697213,0.0007816985819752609,3.6429158533501024e-05,0.00013015931940106584,1.7545483388151334e-06,2.8574413982944748e-08,0.0017680203986856213
1.6556556556556554,0.9942935416666665,1.109841666666667,-0.06074554166666666,17.782562500000022,0.0010764749305545163,0.0007711000009565992,3.576679997429899e-05,0.00012828737256943834,1.7235096379167173e-06,3.6018666160412694e-08,0.0050542669260380535
1.6596596596596598,0.9943058333333338,1.109685416666667,-0.06041539583333333,17.782708333333353,0.0010607760373262387,0.0007603049463016493,3.510450383653108e-05,0.0001260211983941384,1.6916013052083515e-06,4.333683976041153e-08,0.005075998262782377
1.6636636636636637,0.9943200000000002,1.1095083333333335,-0.06008754166666666,17.783166666666677,0.0010620915972214817,0.0007515352531232648,3.450656049905827e-05,0.00012431570868055852,1.6638619555381755e-06,4.895025551397869e-08,-0.0028916944449974835
1.6676676676676676,0.9943333333333336,1.1093458333333333,-0.059760875,17.783375000000003,0.001030988732638738,0.0007434982359010417,3.393672064379177e-05,0.00012476934427083086,1.633059478706624e-06,5.376372587942501e-08,-0.002176390625265867
1.6716716716716715,0.994346666666667,1.1091666666666662,-0.05943410416666667,17.78347916666667,0.0010305555555565338,0.0007352685119058162,3.336685996848573e-05,0.000124181371527754,1.6051820520833853e-06,5.847724318255051e-08,-4.793793419821668e-05
1.6756756756756754,0.9943602083333332,1.108983333333333,-0.059107354166666654,17.783562500000002,0.0010392997222234968,0.0007268081834162343,3.2796874258983305e-05,0.0001234664815971953,1.5763801566320038e-06,6.317743319457561e-08,0.004488141926970002
1.6796796796796798,0.9943745833333327,1.108814583333333,-0.05878064583333333,17.78372916666667,0.0010177197873271204,0.0007181398420828995,3.222701349123929e-05,0.00012377481775170673,1.5457086623047071e-06,6.788864116341172e-08,0.006893593315851376
1.6836836836836837,0.9943883333333335,1.1086479166666663,-0.058453874999999995,17.78427083333333,0.0009893802039939725,0.0007092590808177096,3.1657173631827705e-05,0.00012420423984374485,1.5160350229426322e-06,7.247956131094327e-08,-0.004664073350511444
1.6876876876876876,0.994401666666667,1.1084729166666665,-0.058127208333333354,17.78441666666667,0.000977376349827308,0.0007001589013732614,3.108729202538737e-05,0.00012445699227432716,1.4861322673048144e-06,7.716156528359224e-08,-0.0036011736110026504
1.6916916916916915,0.9944150000000006,1.1082875,-0.0578004375,17.7845,0.0009884006770828346,0.0006908552581419251,3.0517368778540765e-05,0.00012404404244793776,1.4577575348437356e-06,8.160027475494874e-08,0.0011430833335452917
1.6956956956956954,0.9944300000000007,1.1081187500000007,-0.05747370833333334,17.78460416666667,0.000962419231768763,0.0006813270170815968,2.9947653897429466e-05,0.00012471466953127563,1.4292092563541431e-06,8.605137806180283e-08,0.005771301649531324
1.6996996996996998,0.9944431249999998,1.1079416666666673,-0.0571469375,17.784791666666667,0.0009610965972206564,0.0006716067010377616,2.9377647194511176e-05,0.0001250356786458573,1.3989079260069283e-06,9.054565142630059e-08,0.006602039930783121
1.7037037037037037,0.994456666666666,1.107764583333333,-0.05682835416666666,17.78529166666666,0.0009222112456608311,0.0006636881627079001,2.8872746965800016e-05,0.00012577140828989863,1.3747092465538728e-06,9.345738149053914e-08,-0.005141335069254183
1.7077077077077076,0.9944716666666663,1.1075479166666657,-0.056525270833333335,17.78543749999999,0.0009376122873281378,0.0006593708405516494,2.849018398096744e-05,0.00012461261714401956,1.356096259392403e-06,9.365718384184218e-08,-0.0019953997394850376
1.7117117117117115,0.9944852083333324,1.1073395833333326,-0.05622216666666666,17.785520833333322,0.0009219638498281224,0.0006548763086388896,2.8107579362063004e-05,0.00012415561076385,1.3381569445355737e-06,9.393720142672992e-08,0.00358202039956268
1.7157157157157155,0.9945000000000007,1.107127083333333,-0.055918937499999995,17.785645833333326,0.0009092046831602474,0.0006502140955377601,2.7725120470253744e-05,0.00012349517747393957,1.3197487548801654e-06,9.412672247536487e-08,0.008093957899461657
1.7197197197197198,0.9945131250000001,1.1069229166666668,-0.055615854166666666,17.78622916666669,0.0008924898914930424,0.0006453580153120662,2.7342599261793166e-05,0.00012348434040797968,1.3028997477647055e-06,9.429458282574291e-08,-0.004531302518216762
1.7237237237237237,0.9945272916666664,1.1067083333333336,-0.055312729166666665,17.78637500000002,0.0008924982638882639,0.0006403165754683164,2.6959973811535425e-05,0.00012301664149308444,1.2851520455728607e-06,9.456346424414109e-08,-0.0024273072924074768
1.7277277277277276,0.9945425000000001,1.1065020833333339,-0.0550095625,17.786500000000018,0.0008718895789923131,0.0006351042835585938,2.657749413870736e-05,0.00012304967617191714,1.2671307554947765e-06,9.471892375806723e-08,0.0010427499994989375
1.7317317317317316,0.9945560416666663,1.106289583333334,-0.054706333333333336,17.78660416666668,0.0008691911414919762,0.0006297045932222209,2.6194910320029325e-05,0.00012288004236114813,1.2476297468099192e-06,9.499544988541778e-08,0.005670551649018307
1.735735735735736,0.9945702083333323,1.106091666666666,-0.05440833333333333,17.78697916666668,0.000863308263889806,0.0006240749305555554,2.5809307195307694e-05,0.00012260409722218701,1.2310800417708752e-06,9.552697302083244e-08,0.0006637912325118123
1.7397397397397398,0.9945827083333333,1.105933333333333,-0.05412558333333334,17.78729166666668,0.0008552122222234004,0.0006181899788263879,2.5414146139899638e-05,0.00012118262777776473,1.2137471262500577e-06,9.716121964114521e-08,-0.0035781684030098404
1.7437437437437437,0.9945960416666667,1.1057770833333334,-0.05384283333333332,17.787437500000014,0.0008424586414934598,0.0006121534653055574,2.5019110057927306e-05,0.000119837868402764,1.195817092806384e-06,9.888255817242971e-08,-0.002724483073450301
1.7477477477477477,0.9946079166666676,1.1056229166666667,-0.05356020833333335,17.78752083333335,0.0008271328081599361,0.0006059311666232613,2.46239282278567e-05,0.0001189770881076524,1.178483964965259e-06,1.0063640728819488e-07,0.0018109370649881384
1.7517517517517516,0.9946212499999999,1.1054624999999998,-0.05327745833333333,17.787604166666686,0.0008214110937498909,0.0005995749335399301,2.4228913016407624e-05,0.000117648949479153,1.1604973017969466e-06,1.0235296736779296e-07,0.006346343315044578
1.755755755755756,0.9946339583333333,1.1053041666666668,-0.052994812499999995,17.78785416666668,0.0008172824826393477,0.0005930352647565114,2.383385607138122e-05,0.00011657456796875659,1.1429731666953778e-06,1.0421380588597168e-07,0.0034941453986334636
1.7597597597597598,0.9946472916666668,1.1051416666666671,-0.05271208333333332,17.788270833333335,0.0008160632638880561,0.0005863550206597233,2.3438820042641656e-05,0.00011531962847222826,1.1256216281405778e-06,1.060386105648435e-07,-0.004454240017594202
1.7637637637637638,0.9946593749999989,1.1049937500000007,-0.05242927083333335,17.788395833333336,0.0007908957942701633,0.0005795194765516481,2.3043700630947708e-05,0.00011489158789067255,1.10751106610283e-06,1.0788489980050312e-07,-0.0016096566841952153
1.7677677677677677,0.9946714583333334,1.1048249999999997,-0.052146583333333336,17.788520833333333,0.0008013027083337843,0.0005725067633263886,2.2648560367081998e-05,0.00011359893125000714,1.08977995401041e-06,1.0982571826892163e-07,0.0012348953992500356
1.7717717717717716,0.9946854166666667,1.1046687499999999,-0.05186389583333335,17.788604166666666,0.0007965361067712173,0.0005653446423224818,2.2253482589426783e-05,0.00011300831367189179,1.0717528974869874e-06,1.1181696058823817e-07,0.004103468316031922
1.775775775775776,0.9946977083333343,1.1045145833333332,-0.05158114583333335,17.78879166666666,0.0007704518706601604,0.0005580249778537319,2.1858321498374787e-05,0.00011248196462672333,1.0542114394618325e-06,1.1380755140538155e-07,0.004516039930933857
1.7797797797797799,0.9947102083333332,1.1043583333333329,-0.05129841666666668,17.78922916666666,0.0007676715972233517,0.000550534947493055,2.146330624296093e-05,0.00011204226597220923,1.0364367032292103e-06,1.157863963572946e-07,-0.0031326775168736276
1.7837837837837838,0.9947218750000003,1.104208333333333,-0.051015770833333335,17.78939583333333,0.0007385399305557261,0.0005428890429474832,2.1068249223854345e-05,0.00011214345225692146,1.0180970066839994e-06,1.1782233125568427e-07,-0.0038541150170203764
1.7877877877877877,0.9947366666666669,1.1040354166666664,-0.05073300000000001,17.7895,0.0007682987456603119,0.0005350856276666659,2.0673213143342487e-05,0.00011100796041665223,1.0010853582812608e-06,1.1979890805833385e-07,-0.0004769166666278579
1.7917917917917916,0.994748749999999,1.1038833333333333,-0.050450312500000004,17.789604166666667,0.0007478363888893114,0.0005271180519856766,2.0278114456495772e-05,0.00011098829687499617,9.825287468749768e-07,1.2203157938151057e-07,0.004150259982168336
1.795795795795796,0.9947608333333334,1.103727083333334,-0.05016750000000001,17.789749999999994,0.0007344421831578796,0.0005190052770833323,1.9882953324748106e-05,0.00011085345312505934,9.647123172091705e-07,1.241677648177099e-07,0.004586604166490815
1.7997997997997999,0.9947733333333332,1.103566666666667,-0.04988489583333333,17.790166666666654,0.0007281122222209113,0.0005107055010308155,1.9487875500203647e-05,0.00011074571180556131,9.472759740971815e-07,1.2637268552625827e-07,-0.0035716944442469867
1.8038038038038038,0.9947870833333341,1.1034166666666672,-0.049602125000000004,17.790374999999987,0.000707076388887895,0.0005022646121510413,1.9092881001643745e-05,0.0001111030937500368,9.284728015625175e-07,1.2847743417473676e-07,-0.0028593072913167816
1.8078078078078077,0.9948002083333333,1.1032520833333335,-0.049319375,17.790499999999984,0.000707757287326416,0.0004936721662760417,1.869771986296825e-05,0.00011084905078126428,9.116227259837263e-07,1.3076957377063961e-07,-0.0008485833328109038
1.8118118118118116,0.9948116666666671,1.103095833333333,-0.04903677083333332,17.79060416666665,0.0007045824826399372,0.00048489718957248377,1.8302600366672685e-05,0.00011115341970482917,8.935430047109721e-07,1.330913073932909e-07,0.0010700516499468904
1.815815815815816,0.9948260416666669,1.1029270833333327,-0.0487803125,17.790770833333333,0.0006872655164944508,0.00048106444573567646,1.8029940357642224e-05,0.00011112778971351239,8.805906084418712e-07,1.325094269082045e-07,0.0036814891493008872
1.8198198198198199,0.9948406249999989,1.102754166666666,-0.04852952083333334,17.791208333333355,0.0006769978993066417,0.000478198107687065,1.7783509805865308e-05,0.00011092297196179518,8.691277243055528e-07,1.3120476933680735e-07,-0.0031356267368209956
1.8238238238238238,0.9948527083333328,1.1025749999999999,-0.04827883333333335,17.791416666666695,0.0006825360416673476,0.00047518550197222066,1.7537141853037378e-05,0.00011072216250000017,8.590894990625458e-07,1.299798142493079e-07,-0.0028403402785102116
1.8278278278278277,0.994867083333333,1.1024020833333334,-0.048028145833333334,17.791541666666696,0.000670063328992887,0.00047205554114539876,1.7290669518969727e-05,0.00011089052530382365,8.462160392838118e-07,1.2885016554180135e-07,-0.0008298767368160043
1.8318318318318316,0.9948810416666674,1.1022395833333336,-0.047777375000000004,17.791666666666696,0.0006491509331585377,0.0004688120214427073,1.7044197169430476e-05,0.0001116347460937625,8.332405161676277e-07,1.2779050878619666e-07,0.0026388888881569983
1.835835835835836,0.9948927083333339,1.1020791666666672,-0.04752033333333333,17.79200000000002,0.0006590103993042717,0.0004646991698888888,1.6790082983482218e-05,0.00011008602638891418,8.240774577257033e-07,1.2774271592360907e-07,-0.0010973333338029079
1.83983983983984,0.9949045833333335,1.1019562500000004,-0.047260729166666675,17.792229166666687,0.000625756419270207,0.00046014014530164826,1.6532657856915556e-05,0.00010950588476565243,8.122438777344185e-07,1.282506024066824e-07,-0.004668719184735437
1.8438438438438438,0.9949154166666668,1.1018187500000005,-0.04700108333333333,17.79239583333335,0.0006308588151033856,0.00045546483215972355,1.6275420169551942e-05,0.0001082790536458475,8.00975858841196e-07,1.287903983095457e-07,-0.0041411566850229065
1.8478478478478477,0.9949264583333329,1.101677083333333,-0.04674139583333333,17.792500000000015,0.0006409373914937344,0.0004506606655516497,1.6018140868108402e-05,0.00010686213259546856,7.911503216145781e-07,1.2938143398698044e-07,-0.000556250000727232
1.8518518518518516,0.9949383333333329,1.101545833333333,-0.04648179166666667,17.79260416666668,0.0006301103993060497,0.00044570971012326344,1.5760819697197225e-05,0.00010617810295137503,7.784054652778063e-07,1.3020560340277786e-07,-9.6365018009692e-05
1.855855855855856,0.9949504166666658,1.1014104166666663,-0.04622210416666669,17.79268750000001,0.0006284273914933802,0.0004406337530724813,1.5503498635090904e-05,0.00010519450941840619,7.686601414192543e-07,1.308726572691406e-07,0.004438194009992458
1.85985985985986,0.9949622916666665,1.1012749999999996,-0.045962520833333326,17.793000000000003,0.0006225410416680344,0.0004353987619787332,1.5246177428379883e-05,0.00010445846406247072,7.560716421354453e-07,1.317864617891072e-07,-0.0012656666667680838
1.8638638638638638,0.9949733333333338,1.1011395833333333,-0.045702875,17.793208333333336,0.000614534683160084,0.0004300493000677086,1.4988835435800463e-05,0.00010357806796874869,7.449550288888421e-07,1.326476027333335e-07,-0.0030544600695066038
1.8678678678678677,0.9949845833333334,1.1010000000000002,-0.04544322916666666,17.793395833333335,0.0006239999999992918,0.00042456083957248276,1.4731555907364146e-05,0.000102641145833339,7.35081525000054e-07,1.3368340827691015e-07,-0.0024352816840860214
1.8718718718718717,0.994996041666667,1.1008666666666664,-0.04518360416666667,17.793499999999998,0.0006071655555557331,0.00041893774784331535,1.4474255451921801e-05,0.00010212370694445694,7.233252855555914e-07,1.3473754515381493e-07,-0.0019755833332055772
1.875875875875876,0.9950066666666668,1.1007312500000002,-0.04492395833333334,17.793604166666665,0.0005990486067701806,0.0004131733843315967,1.4216954907666344e-05,0.00010162147786460518,7.114178672395089e-07,1.35886917699654e-07,0.0014007599829142237
1.87987987987988,0.9950179166666664,1.1006041666666673,-0.04466427083333333,17.79370833333333,0.0005767183159712808,0.00040728832759331576,1.395961279202424e-05,0.0001014117469618353,6.997682251735671e-07,1.37101518488714e-07,0.0043604149309430795
1.8838838838838838,0.9950299999999994,1.1004583333333338,-0.04440468749999999,17.79399999999999,0.0005914565972218178,0.0004012549780273442,1.370222887188971e-05,0.00010059173177084935,6.889167482638673e-07,1.383800349609375e-07,-0.0010193333325787535
1.8878878878878878,0.9950416666666659,1.100325,-0.04414506249999999,17.794187499999992,0.0005828110416667975,0.00039508845687109416,1.344501160567604e-05,0.00010041589531249034,6.779597713541893e-07,1.3977352521223714e-07,-0.0008171184890670702
1.8918918918918917,0.9950531249999998,1.1002020833333328,-0.043885333333333325,17.79439583333333,0.0005512091623267601,0.00038880043488889,1.3187710994563791e-05,0.00010038099444439202,6.656556742621797e-07,1.4118695638889054e-07,-0.003439740017256554
1.895895895895896,0.9950647916666671,1.10005625,-0.043625708333333346,17.7945,0.0005679135026042115,0.0003823600724149293,1.2930472749013074e-05,9.994144609377226e-05,6.544947566406426e-07,1.4266158715017494e-07,-0.00027191666703174633
1.8998998998999,0.9950766666666669,1.0999187500000003,-0.04336616666666667,17.794604166666666,0.0005724933984367908,0.00037577975530555564,1.2673088688774683e-05,9.978066562502802e-05,6.430454383202821e-07,1.4432821355798846e-07,0.0024792183156705505
1.9039039039039038,0.995087083333334,1.0997958333333329,-0.04310641666666665,17.794812499999995,0.0005387083159740236,0.00036909309215972454,1.2415779645571405e-05,0.00010002827326385105,6.304073313454983e-07,1.459442489553811e-07,6.475651036907948e-05
1.9079079079079078,0.9950985416666667,1.0996166666666662,-0.0428815625,17.79499999999999,0.0005369363888889644,0.0003671049308919278,1.2255604558506052e-05,9.911415104166266e-05,6.231652457638605e-07,1.4425564759505418e-07,0.0008916666668596918
1.9119119119119117,0.9951099999999999,1.0994249999999999,-0.04265695833333333,17.795249999999985,0.0005563360416662722,0.00036507557241493064,1.2096356502855471e-05,9.77930822916584e-05,6.171590800521209e-07,1.4269471255841813e-07,-0.0013392291661489253
1.915915915915916,0.9951210416666659,1.09925,-0.04243239583333333,17.79543749999998,0.0005411041666665284,0.0003629480338433158,1.1937073016791909e-05,9.724861979168442e-05,6.099061890624756e-07,1.4108032467686657e-07,-0.0023874830723116247
1.91991991991992,0.9951327083333329,1.099072916666667,-0.04220783333333331,17.795583333333315,0.0005283071831594377,0.0003607008886388908,1.1777754064924435e-05,9.667398784720532e-05,6.022978634114519e-07,1.3953444706875008e-07,-0.0002861736105046475
1.9239239239239239,0.9951443749999996,1.0988937500000004,-0.041983229166666684,17.79568749999999,0.0005200262109361642,0.0003583709687391477,1.1618503784680791e-05,9.604563606773614e-05,5.949278127473546e-07,1.380370487701856e-07,0.003089735677576755
1.9279279279279278,0.9951558333333338,1.0987041666666661,-0.04175864583333333,17.796000000000017,0.000530404149306607,0.00035591966483289957,1.1459193140988935e-05,9.506483810762384e-05,5.887814040277887e-07,1.3667416797569545e-07,-0.002616000000443819
1.9319319319319317,0.995167083333334,1.0985270833333332,-0.04153404166666667,17.79614583333335,0.0005236638498271606,0.0003533879661649297,1.12998699709045e-05,9.474881779512195e-05,5.821342126172049e-07,1.352714842966124e-07,-9.818793438398643e-05
1.935935935935936,0.9951785416666672,1.0983499999999997,-0.0413095625,17.79635416666669,0.0005126941666677709,0.0003507367127252611,1.114063625251341e-05,9.458713854165746e-05,5.735124316666484e-07,1.3403756795625204e-07,-0.0006382921011436338
1.93993993993994,0.9951895833333335,1.098170833333333,-0.041084875000000014,17.796520833333357,0.0005083208159721853,0.0003479997129010408,1.0981315070373116e-05,9.412808281250573e-05,5.657408840798269e-07,1.3279113364739654e-07,-0.0011537712681501944
1.9439439439439439,0.9952014583333334,1.0979854166666665,-0.04086033333333334,17.796645833333358,0.0005176081206601513,0.0003451602432222214,1.0821958445163831e-05,9.371678680555884e-05,5.59915955933143e-07,1.3161026640347367e-07,0.0018970828979831822
1.9479479479479478,0.9952133333333327,1.0978083333333335,-0.04063568749999999,17.797000000000015,0.0005043632638892515,0.00034221173473567815,1.0662662191554556e-05,9.369636822916666e-05,5.513918307986645e-07,1.3047703428619653e-07,-0.00362566666751718
1.9519519519519517,0.9952245833333332,1.0976333333333337,-0.040411062500000004,17.797000000000015,0.0004864822222212517,0.00033916894428775925,1.050335758695586e-05,9.38000687500315e-05,5.438182190971563e-07,1.2935382576627776e-07,0.001582666665854049
1.955955955955956,0.995236458333333,1.0974541666666673,-0.04018660416666667,17.797250000000016,0.0004797687326367761,0.00033601392888498306,1.0344157071777413e-05,9.395618689238966e-05,5.358963398610723e-07,1.283845242284741e-07,0.00018410416595315837
1.95995995995996,0.9952475000000005,1.0972729166666662,-0.039961874999999994,17.797458333333346,0.0004713130164941681,0.00033277979648437526,1.018486076014413e-05,9.372897005204689e-05,5.280158281771062e-07,1.274091870468727e-07,6.02065967427734e-05
1.9639639639639639,0.9952581250000008,1.0971041666666665,-0.039743125,17.797583333333343,0.0004874474826397357,0.0003294235985677092,1.0025143524487093e-05,9.307720052081914e-05,5.225297365885379e-07,1.2672898096484324e-07,0.0006108263885948872
1.9679679679679678,0.9952681250000005,1.0969708333333335,-0.03953118750000001,17.79770833333334,0.0004633241493059437,0.0003259497981731767,9.865086948695532e-06,9.233052786459389e-05,5.151360611631883e-07,1.263350416539066e-07,0.0015780815970742879
1.9719719719719722,0.9952777083333338,1.0968270833333331,-0.03931925,17.798,0.00046826593315940634,0.0003223778294374998,9.70503863084176e-06,9.106412968751254e-05,5.089749286371791e-07,1.2608439231354415e-07,-0.003595666666569741
1.975975975975976,0.9952872916666667,1.0966874999999996,-0.03910727083333334,17.798,0.00045569401041745117,0.0003187338679683158,9.5448944659199e-06,9.008008203124918e-05,5.041341031250353e-07,1.2590394825937532e-07,0.0016126666668014877
1.97997997997998,0.9952966666666664,1.0965437500000002,-0.038895354166666674,17.79820833333333,0.0004647210026040849,0.00031499309091623305,9.384843957027338e-06,8.90825154947969e-05,4.98101234966144e-07,1.2577464220523508e-07,0.0004467899307769585
1.983983983983984,0.995306458333333,1.0964000000000003,-0.03868335416666666,17.798374999999997,0.00047578999999986493,0.0003111626937495665,9.224745497323797e-06,8.795034166668436e-05,4.934474102500399e-07,1.2568829571135618e-07,-0.000694307291325913
1.9879879879879878,0.9953162499999997,1.0962729166666667,-0.03847141666666668,17.79854166666666,0.00043985884982644663,0.0003072396829930542,9.064669865540986e-06,8.760965746529292e-05,4.866578136176455e-07,1.2567382419227525e-07,3.953993103777975e-05
1.9919919919919922,0.9953260416666665,1.0961250000000002,-0.03825943750000001,17.798624999999998,0.0004474843749988633,0.0003032321088502598,8.904556648507614e-06,8.656342968751951e-05,4.806117776041572e-07,1.2587036014921903e-07,0.001448109375473905
1.995995995995996,0.9953360416666664,1.0959854166666674,-0.038047604166666665,17.798979166666655,0.0004409664539912761,0.00029912773384331614,8.744503818800516e-06,8.599430577258677e-05,4.745830397048632e-07,1.2601073508420018e-07,-0.0044927087665200816
2.0,0.9953456250000005,1.0958437500000002,-0.037835604166666675,17.79899999999999,0.0004389755859373068,0.00029493789067664843,8.584396769852426e-06,8.528535351565864e-05,4.689733259114623e-07,1.2625196241657968e-07,-0.0014843333326552965


==> figs/data/cyl_fk03_LO/cylinderPANS_finep1_x2p02.csv <==
y,rho,u,v,p,uu,vv,ww,uv,uw,vw,pp
-2.0,0.9964460416666663,1.068227083333333,0.04672533333333332,17.826125000000015,0.0007263150998271239,0.0006120890582222236,2.5797015119786547e-05,-1.1766544444416493e-05,3.6907866432761127e-07,1.406738212544459e-06,0.001975817707943861
-1.995995995995996,0.9964422916666663,1.0682312499999997,0.04692345833333333,17.82610416666668,0.0007382465234377911,0.000619945308039931,2.6279507624476837e-05,-1.1250383072897163e-05,3.6604124117219626e-07,1.4268826104130227e-06,0.0016769058155432504
-1.991991991991992,0.9964393749999997,1.0682395833333331,0.0471216875,17.826083333333347,0.0007454425998265624,0.0006277215671523432,2.676199408263453e-05,-1.0980987630186678e-05,3.519655911893055e-07,1.4458288937336011e-06,0.0013779930550867903
-1.987987987987988,0.9964360416666661,1.0682541666666665,0.04731989583333332,17.82602083333335,0.0007476187326387329,0.00063541912498915,2.7244461839253698e-05,-1.1092556857612845e-05,3.551604448697712e-07,1.4651746701516907e-06,0.002356249565480084
-1.983983983983984,0.9964335416666662,1.0682645833333333,0.04751814583333333,17.82602083333335,0.0007399466623265738,0.000643042483228733,2.772692606681828e-05,-1.0910592751732506e-05,3.447981319527492e-07,1.4838378886382744e-06,0.0013145828987717323
-1.97997997997998,0.9964297916666663,1.0682687499999999,0.047716375,17.826000000000015,0.0007622944401046716,0.000650576723526042,2.820945325103808e-05,-1.0474775781248169e-05,3.506627940888811e-07,1.502653331052618e-06,0.0008073333328297849
-1.975975975975976,0.9964266666666662,1.068279166666667,0.04791460416666665,17.82597916666668,0.0007733720659717225,0.0006580386242183165,2.869199799562194e-05,-1.04650769965145e-05,3.589065531250208e-07,1.52053279006771e-06,9.174956551305513e-05
-1.971971971971972,0.9964237499999998,1.0682916666666666,0.04811275000000001,17.825916666666682,0.0007737482638894289,0.0006654278707708336,2.9174518920117693e-05,-1.0304052083333348e-05,3.411471927082467e-07,1.5381437911145636e-06,0.0010699930550117642
-1.967967967967968,0.9964210416666663,1.0683041666666666,0.04831108333333332,17.825916666666682,0.0007699574826391942,0.0006727204771597244,2.9656975074811402e-05,-1.0327454513868461e-05,3.411930488714059e-07,1.5552599108732696e-06,0.0004449930549981218
-1.9639639639639639,0.9964168750000001,1.0683104166666664,0.04850920833333333,17.825895833333348,0.0007795203081606417,0.0006799546235399306,3.0139451680582406e-05,-9.934233420112737e-06,3.318317661026157e-07,1.5721388023428786e-06,-6.226085122307268e-05
-1.95995995995996,0.9964141666666665,1.0683229166666663,0.04870747916666665,17.825854166666677,0.0007923957248272551,0.0006870918898953999,3.062194654369676e-05,-9.982873480869625e-06,3.2897374414107947e-07,1.5888402685820504e-06,-3.5104601067814656e-05
-1.955955955955956,0.9964110416666666,1.068327083333333,0.04890562499999999,17.825791666666678,0.0008084930164939941,0.0006941669266927095,3.110448047726845e-05,-9.45371484369767e-06,3.3550366658016586e-07,1.6044448167448107e-06,0.0009431232634256048
-1.951951951951952,0.996408125,1.0683333333333331,0.0491039375,17.825750000000006,0.0008180555555563629,0.0007011491553294276,3.158701236306119e-05,-9.227395833324992e-06,3.286546631946002e-07,1.6198403396938776e-06,0.0011786041663413016
-1.947947947947948,0.996404375,1.0683416666666663,0.04930208333333334,17.825666666666667,0.0008210832638897436,0.0007080670789930562,3.2069544126602005e-05,-8.865711805534915e-06,3.261278262845608e-07,1.6355211719183994e-06,0.0028995555554729435
-1.9439439439439439,0.9964006250000003,1.0683604166666665,0.04950916666666667,17.825625000000002,0.0008497700998271185,0.0007152215826388888,3.254009809604142e-05,-8.17559548607627e-06,3.1817446322944597e-07,1.6506310253750172e-06,0.0031350260414910736
-1.93993993993994,0.9963964583333338,1.0684104166666664,0.049729791666666655,17.82560416666667,0.0008408482248269955,0.0007227749041232665,3.2992660993880634e-05,-7.285768663177483e-06,3.172468787762152e-07,1.6664785957161643e-06,0.0022110933157932777
-1.935935935935936,0.9963916666666668,1.0684541666666665,0.0499504375,17.825583333333334,0.0008390270659728305,0.0007302162935585933,3.344534394234283e-05,-6.211407031248006e-06,3.1313614458293427e-07,1.6812605456312376e-06,0.0010788263887775429
-1.931931931931932,0.9963885416666667,1.0684791666666662,0.0501710625,17.825520833333332,0.0008814370659728787,0.0007375832376210934,3.3897842646826547e-05,-4.089217447884874e-06,3.377476411894843e-07,1.6963195165628968e-06,0.001015353732782387
-1.927927927927928,0.9963839583333333,1.068529166666666,0.05039366666666665,17.825520833333332,0.0008495866493067883,0.0007469179432222244,3.447145305767023e-05,-4.24848194438554e-06,3.2613098245387e-07,1.7184934931945183e-06,-0.0004429796005638309
-1.9239239239239239,0.9963802083333335,1.0685395833333329,0.050618708333333345,17.825499999999998,0.0008648255164942498,0.0007588359499982617,3.519906554985626e-05,-3.426844704827736e-06,3.240777342881148e-07,1.749757540710068e-06,-0.000325249999832522
-1.91991991991992,0.9963749999999999,1.0685541666666662,0.05084370833333333,17.825479166666664,0.0008878262326397213,0.0007706589895815981,3.59267974201915e-05,-2.693888368029973e-06,3.065084034459091e-07,1.7799398717222946e-06,0.00041747873279973646
-1.915915915915916,0.9963727083333334,1.0685687499999996,0.05106877083333333,17.82545833333333,0.0009045765234385605,0.0007823618955724821,3.6654447871495667e-05,-2.221780078096036e-06,3.1087222769534545e-07,1.8099735566882454e-06,0.0007435399307951229
-1.911911911911912,0.9963689583333335,1.0685854166666662,0.05129372916666667,17.82545833333333,0.0009189572873271601,0.0007939929315099827,3.73821139407512e-05,-1.6059539496085518e-06,2.9454922999155885e-07,1.8393382388545973e-06,0.0005352065974761899
-1.907907907907908,0.9963639583333334,1.0686062499999995,0.05151881249999998,17.82545833333333,0.0009140157942715277,0.0008054994585898452,3.810977795797972e-05,-1.3666967447686917e-06,2.972929204427986e-07,1.8684543338242268e-06,-8.97934025374525e-05
-1.9039039039039038,0.9963616666666671,1.0686166666666663,0.05174383333333334,17.82545833333333,0.000937586388889633,0.0008169069619722224,3.8837457465287285e-05,-5.726972222216964e-07,2.859471812502771e-07,1.897105669437507e-06,-0.0007147934025510949
-1.8998998998999,0.996357291666667,1.0686395833333329,0.05196881250000002,17.82545833333333,0.0009323575998272382,0.0008282216940065099,3.956505236808845e-05,-3.676363281232553e-07,2.7639885221368956e-07,1.9252768640169237e-06,-0.0015481267358836703
-1.8958958958958958,0.9963531250000005,1.0686541666666665,0.05219383333333335,17.825416666666662,0.0009470220659726358,0.0008394287619722216,4.029283114219916e-05,3.0086736110129797e-07,2.6430336701378397e-07,1.9517581436527786e-06,-0.0006876736107983561
-1.8918918918918919,0.996350416666667,1.0686687499999996,0.052418916666666655,17.825395833333328,0.0009679361067718162,0.0008505363421597231,4.1020462042660924e-05,7.710161458521214e-07,2.5524098190113126e-07,1.978411566772574e-06,-0.00015328168376527174
-1.887887887887888,0.9963458333333336,1.0686958333333332,0.05264397916666665,17.825395833333328,0.0009558824826392254,0.0008615364574995673,4.174805093785234e-05,7.446478298769876e-07,2.485811791661549e-07,2.0058034478958253e-06,-0.0007782816837789142
-1.8838838838838838,0.9963416666666668,1.0686979166666666,0.05286902083333334,17.825395833333328,0.0009951795789933104,0.0008724353861245654,4.247567637172067e-05,1.8625792100671057e-06,2.540425998264048e-07,2.0308797206683916e-06,-0.0011949483504167802
-1.87987987987988,0.9963385416666667,1.0687208333333336,0.053093979166666666,17.825374999999998,0.0009899470659717746,0.0008832543762495666,4.3203341658595485e-05,2.025006684010233e-06,2.4279770025983937e-07,2.056601811410144e-06,-0.001285557291510031
-1.8758758758758758,0.9963341666666666,1.0687312500000001,0.05331908333333332,17.825354166666664,0.0010176819401039872,0.0008939441024930577,4.393100387079442e-05,2.729420312506947e-06,2.3628010104221643e-07,2.0813241684583366e-06,-0.0007511671004749587
-1.8718718718718719,0.9963314583333333,1.0687499999999999,0.05354414583333331,17.82533333333333,0.0010213541666672654,0.0009045452803120675,4.465866056279994e-05,3.089973958342318e-06,2.224203125004607e-07,2.1042934139635568e-06,-0.0008417777775662216
-1.867867867867868,0.9963272916666667,1.0687687499999996,0.053766749999999995,17.825312499999995,0.0010291923567717909,0.0009149845111041666,4.538469491685689e-05,3.4236442708543424e-06,2.1828638450545573e-07,2.128391996546887e-06,-0.000932389322713334
-1.8638638638638638,0.9963225000000001,1.06878125,0.053984687499999996,17.825312499999995,0.0010524729817706913,0.0009251785155273444,4.610739317188025e-05,3.949046223965247e-06,2.113491061195706e-07,2.150499095553373e-06,-0.0013490559893512
-1.85985985985986,0.9963197916666667,1.0688062499999995,0.05420256250000002,17.82529166666666,0.0010511166276052641,0.0009352738851002578,4.683010947377869e-05,3.774933984367068e-06,1.953529292973667e-07,2.17189222884508e-06,-0.0008146684024836759
-1.8558558558558558,0.9963156250000003,1.068820833333333,0.054420583333333335,17.82529166666666,0.001072026232639356,0.0009452501096597213,4.75528230474105e-05,4.042604513906922e-06,1.950997609371217e-07,2.192725627406237e-06,-0.0018563350691351843
-1.8518518518518519,0.9963122916666669,1.0688354166666665,0.05463841666666664,17.825270833333327,0.0010908520789936205,0.0009551705074930593,4.8275473475609496e-05,4.441822743089796e-06,1.8005023064244174e-07,2.213519827767366e-06,-0.0021552816837129285
-1.8478478478478477,0.9963077083333332,1.0688562500000003,0.05485633333333336,17.82520833333333,0.0010900668359368204,0.0009649806098888849,4.899813794349845e-05,4.465264583281003e-06,1.6227065364568419e-07,2.233116787083336e-06,-0.0005521267358972182
-1.8438438438438438,0.9963039583333332,1.0688791666666668,0.05507425000000001,17.82520833333333,0.00109316039930496,0.0009746915702708316,4.972082138120234e-05,4.364888541656675e-06,1.526248356769678e-07,2.2530924948385234e-06,-0.0007604600692161512
-1.83983983983984,0.9963010416666664,1.0688958333333334,0.05529216666666667,17.825187499999995,0.0011096141493054379,0.0009843075553055552,5.0443465114611245e-05,4.579267361096151e-06,1.4991686675362302e-07,2.2721873399965156e-06,-0.00022607682268471763
-1.8358358358358358,0.996295625,1.0689062500000004,0.05551002083333334,17.825145833333327,0.0011352620442701689,0.000993839670416232,5.116624713210438e-05,5.220960286420051e-06,1.3363997070355385e-07,2.290405208228762e-06,9.353732878025767e-06
-1.8318318318318318,0.9962931250000002,1.0689291666666665,0.05572797916666664,17.825124999999996,0.0011383533159721182,0.0010032652546662344,5.188884091604555e-05,5.008502691035421e-06,1.3320015060746637e-07,2.3081199712391357e-06,0.0003354010418661346
-1.8278278278278277,0.9962883333333333,1.0689479166666667,0.055945895833333335,17.825104166666662,0.0011441014539927963,0.0010126046560724826,5.261151539107025e-05,5.105369574646967e-06,1.2152225672721153e-07,2.325702000513457e-06,0.0006614474828552375
-1.8238238238238238,0.996285,1.0689729166666666,0.056163749999999985,17.825062499999998,0.0011469034331597072,0.0010218456859375016,5.333420665538499e-05,4.8890182291969064e-06,1.1057942747390759e-07,2.3428752369010436e-06,0.001521871093871141
-1.8198198198198199,0.9962816666666666,1.0689833333333332,0.056381687500000006,17.82502083333333,0.0011746330555557627,0.0010309907313190095,5.405689526092832e-05,5.457423958354912e-06,1.0537781145865898e-07,2.3589329246887835e-06,0.0027989578995288866
-1.8158158158158157,0.9962770833333336,1.0689916666666668,0.05660152083333333,17.824999999999996,0.0011838999305551212,0.0010414553393537332,5.489974843171705e-05,5.425075173606797e-06,9.896720503454006e-08,2.3825339154457332e-06,0.003125000000181899
-1.8118118118118118,0.9962745833333337,1.0689645833333332,0.05682722916666666,17.82502083333333,0.0012105529123265235,0.0010563535252391498,5.612190720588801e-05,5.3713185330026e-06,6.417812348067818e-08,2.4258447966948703e-06,0.0025906245662099536
-1.8078078078078077,0.9962697916666668,1.0689499999999998,0.0570530625,17.82502083333333,0.001210480833333527,0.0010711230593710942,5.7344295910033325e-05,4.753840624996397e-06,4.894370625037575e-08,2.4700211522109575e-06,0.0025906245662099536
-1.8038038038038038,0.9962664583333335,1.0689354166666665,0.05729383333333332,17.82502083333333,0.0012270749956599936,0.0010881083286388895,5.86395141328276e-05,5.009060069463556e-06,3.649265776909695e-08,2.52137016647569e-06,0.002382291232834177
-1.7997997997997999,0.9962608333333333,1.0689333333333333,0.05755322916666666,17.82502083333333,0.0012440288888888595,0.0011078445624891492,6.002616941683854e-05,6.309902777792975e-06,3.4168797222910085e-08,2.5831216487869136e-06,0.002382291232834177
-1.7957957957957957,0.9962579166666666,1.068925,0.057812687499999994,17.82502083333333,0.001263927708333501,0.0011274452473606774,6.141279884862222e-05,7.6771807291931e-06,2.7539666666679145e-08,2.643168688333323e-06,0.002173957899515244
-1.7917917917917918,0.9962531250000003,1.0689250000000003,0.058072104166666666,17.82502083333333,0.0012701777083323762,0.001146924467655816,6.279952597217703e-05,8.901053645808676e-06,1.844659895780575e-08,2.703356109943555e-06,0.002173957899515244
-1.7877877877877877,0.9962493750000001,1.0689208333333335,0.058331458333333336,17.825,0.001291585399304962,0.0011662638853732641,6.418622942138328e-05,1.008061545136607e-05,1.0172302951632229e-08,2.7623376884982495e-06,0.0025000000000545697
-1.7837837837837838,0.996244375,1.0689125,0.05859095833333334,17.82497916666666,0.0013156506770832799,0.0011854621015815964,6.557294968098594e-05,1.1642250520818576e-05,7.71357812486776e-09,2.8205526239062273e-06,0.0030343745662548827
-1.7797797797797799,0.996240625,1.0689083333333336,0.05885037499999998,17.82495833333333,0.0013349749305546776,0.001204531279026045,6.695956114331233e-05,1.2822909375001523e-05,-9.30905902794192e-09,2.877446500885408e-06,0.0035687482640014423
-1.7757757757757757,0.996236666666667,1.0689020833333336,0.05910981249999999,17.82495833333333,0.0013545862456589841,0.001223461316214845,6.83460649579972e-05,1.4314939973947283e-05,-4.539746528052719e-09,2.9345135080208267e-06,0.0031520815973635763
-1.7717717717717718,0.9962318750000003,1.0688958333333336,0.05936922916666665,17.82495833333333,0.0013658641493046186,0.001242271711489152,6.973304681219426e-05,1.5644982204826574e-05,-5.844765625477588e-09,2.991406748151039e-06,0.0029437482639878
-1.7677677677677677,0.9962277083333335,1.0688916666666668,0.05962752083333334,17.82495833333333,0.0013976882638884192,0.0012607025092703987,7.110775144333336e-05,1.7014877256929517e-05,-1.6050833333264682e-08,3.0450730354166703e-06,0.002735414930668867
-1.7637637637637638,0.9962227083333333,1.068897916666667,0.059880604166666664,17.82495833333333,0.0013968270789921355,0.0012780215779683176,7.243046267865622e-05,1.833029084198634e-05,-2.542159331547539e-08,3.0959396910199887e-06,0.0023187482639741575
-1.7597597597597598,0.9962185416666665,1.0689020833333338,0.06013385416666666,17.824937499999994,0.001415002912325436,0.0012951966663954013,7.375321613753056e-05,1.9652169053779867e-05,-2.7537704861096794e-08,3.1451153376736036e-06,0.0024364544273112188
-1.7557557557557557,0.9962133333333333,1.0689104166666668,0.060387041666666676,17.824916666666663,0.0014159378081597396,0.0013122531154149287,7.507575422043293e-05,2.0787130815949628e-05,-3.934676432330105e-08,3.1934819152343585e-06,0.0029708263890597664
-1.7517517517517518,0.9962089583333333,1.0689104166666665,0.060640145833333305,17.824916666666663,0.0014409378081603474,0.0013291872966454022,7.639889057228121e-05,2.2553950564260794e-05,-4.801820008688796e-08,3.2416461771571175e-06,0.0023458263891029674
-1.7477477477477477,0.996203333333333,1.0689145833333333,0.06089331249999999,17.824916666666663,0.0014591135373263064,0.0013459982427773448,7.77216146588038e-05,2.39377412760422e-05,-3.455236588525653e-08,3.2896041456119846e-06,0.001929159722408258
-1.7437437437437437,0.9961993749999998,1.0689104166666665,0.06114647916666665,17.824916666666663,0.0014888544748268284,0.001362683085520401,7.904417568392185e-05,2.59123095920355e-05,-7.199234678781125e-08,3.335058277339427e-06,0.0008874930556999061
-1.7397397397397398,0.9961952083333333,1.0689125,0.06139964583333334,17.824916666666663,0.0015052340104169115,0.001379218908207898,8.036723670424789e-05,2.740107317709961e-05,-7.910833072858063e-08,3.3802572569054244e-06,0.0004708263890620401
-1.7357357357357357,0.9961897916666667,1.0689166666666667,0.06165283333333332,17.824916666666663,0.001515076388888703,0.001395636475305557,8.168980205191509e-05,2.865473611111946e-05,-7.415447916611227e-08,3.427109897291672e-06,0.0004708263890620401
-1.7317317317317318,0.9961852083333333,1.0689208333333335,0.06190597916666666,17.82489583333333,0.0015332520659718796,0.0014119289100829012,8.301329667053055e-05,3.009666085070084e-05,-7.244463194437667e-08,3.470996802465296e-06,-3.646918389677012e-05
-1.7277277277277276,0.9961799999999997,1.0689250000000001,0.06215916666666666,17.82489583333333,0.0015410110416664846,0.001428083832638888,8.433555549062149e-05,3.147110416668042e-05,-8.765006770852638e-08,3.514464701562487e-06,-0.00045313585059147954
-1.7237237237237237,0.9961756249999998,1.0689312500000003,0.06241235416666668,17.82489583333333,0.0015568161067700537,0.0014441188807078984,8.565835200940623e-05,3.2755078515606106e-05,-1.0181951692718396e-07,3.5567039239887103e-06,-0.001286469183924055
-1.7197197197197198,0.9961710416666666,1.06893125,0.06266545833333333,17.824874999999995,0.0015776494401040786,0.0014600257485399316,8.698127033204994e-05,3.4412458593743867e-05,-1.0374638932292876e-07,3.5997450714149235e-06,-0.0009604322914924524
-1.7157157157157157,0.9961658333333335,1.0689291666666667,0.06291858333333332,17.824874999999995,0.001607103315972136,0.0014758122879930582,8.83044390084915e-05,3.630364965276356e-05,-1.0201012326353526e-07,3.6409184725347245e-06,-0.0011687656248682288
-1.7117117117117118,0.9961614583333334,1.0689291666666667,0.06317191666666666,17.82483333333333,0.0016237699826389118,0.0014914401946597216,8.962682653987482e-05,3.76957607638867e-05,-1.1695829340351645e-07,3.6823944702430097e-06,-0.0003083611110810125
-1.7077077077077076,0.9961564583333334,1.0689312499999999,0.06342493750000001,17.82483333333333,0.001635982773437794,0.0015069814697877574,9.094931530729683e-05,3.9456443619773074e-05,-1.2590645963531512e-07,3.7219894910025777e-06,-0.0007250277777188785
-1.7037037037037037,0.9961512500000004,1.0689291666666665,0.06368385416666665,17.82483333333333,0.0016654366493056294,0.0015236646351454008,9.23587901755771e-05,4.0950002170178634e-05,-1.2392294791664562e-07,3.7675925351562537e-06,-0.0026000277777598058
-1.6996996996996998,0.9961460416666671,1.0689062500000002,0.06397297916666665,17.82483333333333,0.0016769287109368314,0.0015470766865412358,9.422188681182184e-05,4.2778570963547535e-05,-1.329402669273251e-07,3.842151300889743e-06,-0.0026000277777598058
-1.6956956956956957,0.9961395833333334,1.0688875,0.064262125,17.824791666666666,0.0016961790104166319,0.0015703292904843758,9.608585458567878e-05,4.410119739584051e-05,-1.360731536456574e-07,3.91578078757812e-06,-0.0019479600694580768
-1.6916916916916918,0.9961335416666666,1.0688666666666669,0.06455116666666665,17.824770833333332,0.001715715555555164,0.0015934156319722245,9.7949316192304e-05,4.5784655555575204e-05,-1.444488611114915e-07,3.989468599930552e-06,-0.0014135941840436317
-1.6876876876876876,0.9961281249999999,1.06884375,0.06484039583333334,17.824749999999998,0.0017334547526037802,0.0016163126515099822,9.981313031332903e-05,4.749816601559709e-05,-1.4317324218733477e-07,4.061951617491354e-06,-0.001087562500003969
-1.6836836836836837,0.996121875,1.068816666666667,0.06512941666666665,17.82470833333333,0.0017788497222215316,0.001639073667993058,0.00010167686931267895,4.957314305555072e-05,-1.589314097223736e-07,4.1320352635069536e-06,-0.000227168402773259
-1.6796796796796798,0.9961166666666667,1.0687895833333336,0.06541847916666668,17.824666666666666,0.0017992432248257195,0.0016616600835203986,0.00010354021570686391,5.1744242491297276e-05,-1.5762825347252567e-07,4.203270017326383e-06,0.001049888888815076
-1.6756756756756757,0.9961104166666667,1.068766666666667,0.06570766666666665,17.82464583333333,0.0018148955555543633,0.0016840608745555576,0.00010540378356248267,5.3502788888881714e-05,-1.6524486111133625e-07,4.272537051388865e-06,0.000959249565880782
-1.6716716716716717,0.9961052083333332,1.0687250000000001,0.065973875,17.824687499999996,0.0018331243749998283,0.0017093978174843759,0.00010779599713900927,5.413294062500684e-05,-1.7666320312474844e-07,4.3711509175781384e-06,-0.00010947265622007762
-1.6676676676676676,0.9960995833333331,1.0686770833333334,0.0662398125,17.824666666666662,0.0018772082248266209,0.0017346205732981781,0.00011019516104966648,5.523871028646765e-05,-2.0293499565943738e-07,4.469505064921901e-06,0.0006332222222908968
-1.6636636636636637,0.9960943749999998,1.068639583333333,0.0665058125,17.82464583333333,0.0018865242664933835,0.0017597039870481763,0.00011259518851216457,5.5485407421881905e-05,-2.2709106727380828e-07,4.565278355976567e-06,0.0011675828992565584
-1.6596596596596598,0.9960889583333331,1.068589583333333,0.06677179166666666,17.824666666666662,0.00192671905816022,0.001784642420956598,0.00011499483497164568,5.671313116321908e-05,-2.422566866318722e-07,4.660586366267362e-06,0.0006332222222340533
-1.6556556556556556,0.9960841666666668,1.0685499999999999,0.06703766666666666,17.8246875,0.001942564166666827,0.0018094637478888904,0.0001173937692429156,5.7276283333351774e-05,-2.7127692708319145e-07,4.755384530902807e-06,-0.0007344726564042503
-1.6516516516516517,0.9960785416666665,1.0685145833333334,0.06730356249999998,17.8246875,0.0019515852039930781,0.001834136724808596,0.00011979344749442184,5.762029179687267e-05,-2.968285993926027e-07,4.8499832952734555e-06,-0.0007344726564042503
-1.6476476476476476,0.996073125,1.0684625,0.06756947916666664,17.82470833333333,0.001992052760416918,0.0018586571518120704,0.00012219299101810834,5.906619921879075e-05,-3.126956875000998e-07,4.942536614062479e-06,-0.0012688350694816108
-1.6436436436436437,0.9960672916666669,1.0684104166666668,0.06783552083333333,17.824729166666664,0.0020345982248262118,0.001883025446603734,0.00012459261183833266,6.044792165799118e-05,-3.3407398090235093e-07,5.034489355121545e-06,-0.0020115316840474406
-1.6396396396396398,0.996063125,1.0683770833333333,0.0681014375,17.824729166666664,0.0020370744748265945,0.0019072671271002598,0.00012699213942176648,6.067233294271279e-05,-3.6892159288208016e-07,5.124557134765616e-06,-0.002636531684061083
-1.6356356356356356,0.9960568749999997,1.0683291666666668,0.06836739583333334,17.824666666666666,0.0020769583159723215,0.001931359603634982,0.0001293910807306556,6.178364887149401e-05,-3.870593194445606e-07,5.2152133392360984e-06,-0.0002001111111553655
-1.6316316316316315,0.9960529166666663,1.0682812499999998,0.06863341666666664,17.824666666666666,0.002106420898438044,0.001955304116659724,0.00013179082966662485,6.304118489587618e-05,-4.0223457031205454e-07,5.303881684756942e-06,8.222222163567494e-06
-1.6276276276276276,0.9960466666666665,1.0682458333333333,0.06889935416666666,17.824624999999997,0.0021154228993054414,0.0019791206620829007,0.00013419037933984373,6.342699210069858e-05,-4.168080729164054e-07,5.3919581080729205e-06,0.001493609375017968
-1.6236236236236237,0.9960410416666665,1.0681916666666667,0.06916525,17.824583333333333,0.0021665632638887544,0.0020027973591041697,0.00013658973837499892,6.521466041668755e-05,-4.3943214409695574e-07,5.479332952864582e-06,0.002978993055535284
-1.6196196196196198,0.9960364583333329,1.06815,0.06943118750000002,17.824604166666663,0.0021805774999998917,0.002026331035673172,0.0001389892730559998,6.605623854165354e-05,-4.668932708336228e-07,5.5648769629947825e-06,0.00265296831599926
-1.6156156156156156,0.9960299999999997,1.0681145833333334,0.06969710416666666,17.824604166666663,0.00219165353732631,0.0020497220041141503,0.0001413890151634719,6.652745681424987e-05,-4.770242339410553e-07,5.650630472079002e-06,0.00265296831599926
-1.6116116116116115,0.9960258333333333,1.0680625000000004,0.06996464583333332,17.824604166666663,0.002238329427082464,0.0020733400000829015,0.00014381683026779685,6.838545963538945e-05,-5.070378776033031e-07,5.736153365264838e-06,0.002236301649361394
-1.6076076076076076,0.996018125,1.0680250000000002,0.07027574999999998,17.824604166666663,0.0022642660416662963,0.002106746045270838,0.00014702397310728735,7.222127291668656e-05,-5.122129687499871e-07,5.8782833713541835e-06,0.002444634982680327
-1.6036036036036037,0.9960120833333331,1.0679937500000003,0.07058677083333333,17.824604166666663,0.0022893499609371037,0.0021399661166558153,0.000150230305635466,7.587408398433693e-05,-5.006793385413789e-07,6.021691233420185e-06,0.00265296831599926
-1.5995995995995997,0.9960052083333334,1.0679562500000006,0.07089775000000001,17.824604166666663,0.0023256980859360787,0.0021729965449374987,0.0001534364753854937,7.990894322909559e-05,-5.132563736973367e-07,6.161934038281253e-06,0.002236301649361394
-1.5955955955955956,0.9959987500000002,1.067922916666667,0.07120891666666666,17.824604166666663,0.0023552273914924093,0.0022058026871597186,0.00015664391590239802,8.351185399305128e-05,-5.098601907985189e-07,6.302192806034733e-06,0.002236301649361394
-1.5915915915915915,0.9959918750000001,1.067891666666667,0.07151991666666667,17.824624999999997,0.002380304930555077,0.002238443186659722,0.0001598501572550953,8.714365763887177e-05,-5.132454319448955e-07,6.440112198513873e-06,0.0021186093750316104
-1.5875875875875876,0.995985625,1.0678520833333336,0.071830875,17.824624999999997,0.0024148447873260093,0.0022708941467343762,0.00016305791076083218,9.14796502604065e-05,-5.230292462676204e-07,6.57725913452604e-06,0.0025352760416694764
-1.5835835835835836,0.9959785416666666,1.067816666666667,0.07214197916666669,17.82464583333333,0.0024467330555548727,0.0023031369252495652,0.00016626409438853503,9.536311284716326e-05,-5.252114590278858e-07,6.712783073667534e-06,0.0017925828992702009
-1.5795795795795795,0.9959718749999995,1.0677937500000003,0.07245304166666665,17.82464583333333,0.0024498407942699085,0.002335181753248267,0.00016947094254978195,9.832410651040846e-05,-5.238833528653508e-07,6.847401328255212e-06,0.0013759162326323349
-1.5755755755755756,0.9959656249999994,1.0677479166666666,0.0727640625,17.824624999999997,0.0024998031206600047,0.0023670495418294246,0.00017267675932210815,0.00010315719075522367,-5.310583905379141e-07,6.981888039778628e-06,0.0021186093750316104
-1.5715715715715715,0.9959583333333333,1.0677145833333332,0.07307504166666669,17.82464583333333,0.0025355685373265047,0.0023987278687482606,0.00017588471550247477,0.0001071915014756869,-5.292183858071403e-07,7.114511149216151e-06,0.0017925828993270443
-1.5675675675675675,0.9959518749999995,1.0676749999999997,0.07338629166666667,17.82464583333333,0.00256801104166704,0.002430164695414928,0.0001790910938682289,0.0001111868781250025,-5.450772526037441e-07,7.244833284526931e-06,0.0017925828993270443
-1.5635635635635636,0.9959454166666664,1.0676479166666661,0.07369722916666666,17.82464583333333,0.0025925093706606894,0.0024614642464891538,0.000182297658953337,0.00011482764943579471,-5.429563128032749e-07,7.37430023618966e-06,0.0013759162326323349
-1.5595595595595595,0.99593875,1.0676208333333328,0.07400831249999999,17.824666666666666,0.002598256232639873,0.0024925425975690094,0.0001855047368373848,0.00011816290182295464,-5.460303889750053e-07,7.502428051123718e-06,0.0008415555555529863
-1.5555555555555556,0.9959322916666663,1.0675666666666666,0.07431835416666667,17.824666666666666,0.002655578888889343,0.002526300983957899,0.00018908964809442896,0.00012238987013889202,-5.444200291664504e-07,7.65915411036196e-06,0.0016748888888855618
-1.5515515515515514,0.9959252083333334,1.0675041666666667,0.07462577083333331,17.824666666666666,0.0026890208159722206,0.002567779744197484,0.00019371836271568743,0.0001236995280382014,-5.540002439245045e-07,7.893325655394968e-06,0.0018832222222613382
-1.5475475475475475,0.9959187500000003,1.0674416666666666,0.07493324999999999,17.824708333333337,0.0027224549305551182,0.0026090497111041673,0.0001983483048904964,0.00012485589791665086,-5.872067886634764e-07,8.124056855735952e-06,0.0012311649304024286
-1.5435435435435436,0.9959120833333333,1.06738125,0.07524072916666666,17.824708333333337,0.0027472671484376487,0.0026501389244683177,0.0002029759542480806,0.00012595645117192966,-6.054377963671774e-07,8.355701091212893e-06,0.0014394982637213616
-1.5395395395395395,0.9959058333333336,1.0673062499999997,0.07554816666666665,17.824729166666668,0.002809452044271632,0.0026910411799722254,0.00020760546939518727,0.00012824037395836596,-6.125553278645717e-07,8.586017359868048e-06,0.001530134982601794
-1.5355355355355356,0.9958993750000004,1.0672520833333332,0.07585560416666667,17.824770833333336,0.002820907287326646,0.0027317585665099803,0.00021223433545060835,0.00012894842061632328,-6.565561148437656e-07,8.812257765966134e-06,0.0010864058158972512
-1.5315315315315314,0.9958916666666667,1.0671875,0.07616964583333331,17.824770833333336,0.002879589843749919,0.0027720829702912357,0.00021675260022471137,0.00013160192057296016,-6.509085286452625e-07,9.029210349605092e-06,0.0006697391492025417
-1.5275275275275275,0.9958841666666669,1.0671374999999999,0.07649197916666668,17.824770833333336,0.002927972760416786,0.002812000039832894,0.0002211287829190832,0.00013526974869788877,-6.917266885413022e-07,9.22826711308162e-06,0.0008780724825214747
-1.5235235235235236,0.9958762500000001,1.0670979166666663,0.07681435416666665,17.82479166666667,0.002954119578993941,0.002851692493957899,0.00022550475096895522,0.00013795853198789176,-7.183575856323579e-07,9.426699149578581e-06,-7.296006953083634e-05
-1.5195195195195195,0.9958677083333333,1.0670520833333328,0.07713668750000001,17.824770833333336,0.002985268120661022,0.002891183524860678,0.0002298804997349902,0.00014126190169275188,-7.409438500436912e-07,9.62362140753772e-06,0.0008780724825783182
-1.5155155155155156,0.9958602083333331,1.0670062499999995,0.07745910416666667,17.824770833333336,0.0030205791276054494,0.0029304517650308136,0.0002342566560706393,0.00014442256809901743,-7.738318147127322e-07,9.818941508511741e-06,0.00046140581588360874
-1.5115115115115114,0.9958529166666669,1.0669541666666669,0.07778147916666668,17.824750000000005,0.003073389565972029,0.002969531081978732,0.00023863155128724657,0.00014818504696176293,-8.024900614580447e-07,1.0013102036869809e-05,0.001204104166504294
-1.5075075075075075,0.995844583333333,1.06690625,0.07810377083333332,17.82472916666667,0.0031193870442711713,0.003008396814947488,0.00024300831664385056,0.00015168208268230565,-8.130714882813393e-07,1.0206335608834164e-05,0.0015301349824312638
-1.5035035035035036,0.9958362500000001,1.0668604166666669,0.07842622916666667,17.824750000000005,0.003158851349825964,0.003047039078697482,0.0002473844406598916,0.0001548688069878401,-8.535085373264392e-07,1.0397265498220521e-05,0.00016243749985278555
-1.4994994994994995,0.9958293750000001,1.0668166666666665,0.0787485625,17.82472916666667,0.003191783055555897,0.0030854909875169274,0.00025176013806059336,0.0001582418822916598,-8.802371770825308e-07,1.0585923713919307e-05,0.0009051349824744648
-1.4954954954954955,0.9958212500000002,1.0667666666666666,0.079071,17.82472916666667,0.0032317955555551947,0.003123731125666665,0.0002561354114053604,0.0001618387333333221,-9.001590833327918e-07,1.077537455083334e-05,0.0011134683157933978
-1.4914914914914914,0.9958127083333336,1.0667166666666665,0.07939333333333333,17.82472916666667,0.0032780530555556187,0.0031617673722222246,0.000260511302285204,0.00016564144444447537,-9.220937152782565e-07,1.0962421569444485e-05,0.0009051349824744648
-1.4874874874874875,0.9958045833333334,1.066664583333333,0.0797195416666667,17.824750000000005,0.0033204166623266307,0.0032035196764565923,0.00026543798281129154,0.00016950913793402356,-9.508518754337966e-07,1.1201257751293362e-05,-4.589583346614745e-05
-1.4834834834834836,0.9957977083333334,1.066595833333333,0.08006102083333334,17.824750000000005,0.003362911649306133,0.0032605016931245645,0.00027253100615519713,0.00017385293342016273,-9.385127847209591e-07,1.1647450000590304e-05,0.000995770833185361
-1.4794794794794794,0.9957893750000002,1.0665291666666668,0.08040258333333333,17.824770833333336,0.0033988699826390523,0.003317245426659724,0.000279622564585227,0.00017804979965276024,-9.19288603298536e-07,1.2092967491267384e-05,0.0008780724826351616
-1.4754754754754755,0.9957814583333334,1.0664562500000003,0.08074416666666663,17.82479166666667,0.0034606501692699965,0.0033738378826388953,0.0002867151472515886,0.00018279547395834428,-9.039003684898489e-07,1.2536334246006923e-05,0.0005520399305396495
-1.4714714714714714,0.9957733333333332,1.066375,0.08108564583333332,17.82479166666667,0.0035360260416663625,0.0034300784564579006,0.0002938077179578247,0.00018827359114587106,-8.854260156253941e-07,1.2978479075611918e-05,0.0009687065971775155
-1.4674674674674675,0.9957647916666666,1.0663020833333334,0.08142725000000002,17.82479166666667,0.003583200412326404,0.0034861237907708315,0.0003009000767575539,0.00019303701822911967,-8.580449001731089e-07,1.3419136927395856e-05,0.001593706597191158
-1.4634634634634636,0.9957579166666667,1.0662437500000002,0.08176872916666668,17.82479166666667,0.0036055155859371357,0.0035419145138016464,0.0003079930393028073,0.0001967077472656148,-8.481783710935736e-07,1.3857659642842878e-05,0.002010373263829024
-1.4594594594594594,0.9957499999999997,1.0661666666666667,0.08211029166666667,17.82485416666667,0.003667805555555459,0.0035975645857482634,0.00031508578140080517,0.0002020773680555532,-8.380114236116441e-07,1.4293343316154545e-05,0.00019893706587481574
-1.4554554554554555,0.9957418750000006,1.0660916666666667,0.08245172916666667,17.824875000000002,0.003708974930555442,0.0036529206907599844,0.0003221789279079415,0.00020739863315971663,-8.204891579864778e-07,1.472962355158414e-05,-0.0003354322916493402
-1.4514514514514514,0.9957331249999998,1.0660166666666668,0.08279333333333334,17.824895833333336,0.0037730497222216997,0.003708051455555552,0.00032927081838030726,0.0002124892777777554,-8.047304548610681e-07,1.516204609861113e-05,-0.0008698025173998758
-1.4474474474474475,0.9957250000000002,1.0659458333333334,0.08313477083333333,17.82491666666667,0.003826147065971952,0.0037629473784891506,0.0003363631063526638,0.0002174832584200953,-7.963574097221088e-07,1.559395536288193e-05,-0.0011958402778873278
-1.4434434434434436,0.9957170833333335,1.065875,0.08347629166666666,17.824937500000004,0.0038729843750000548,0.0038176670629149314,0.0003434553870650493,0.00022256178645836677,-7.696844791671041e-07,1.6024383022118092e-05,-0.0008968789063601434
-1.4394394394394394,0.9957095833333333,1.065808333333333,0.08381781249999999,17.824937500000004,0.003917179930556403,0.003872011807714848,0.00035054828026734374,0.0002272977890624972,-7.535415625003952e-07,1.645198917057289e-05,-0.000688545572984367
-1.4354354354354353,0.9957010416666666,1.0657354166666668,0.08415933333333332,17.824937500000004,0.0039642716623258245,0.003926227446222225,0.00035764053667552054,0.00023254282361111211,-7.409162721355809e-07,1.687986062041668e-05,-6.35455729707246e-05
-1.4314314314314314,0.9956933333333334,1.0656604166666668,0.08450081250000002,17.824937500000004,0.004019959683159824,0.00398011268683984,0.0003647327780661881,0.00023801644257810672,-7.15197011719041e-07,1.730360412194004e-05,0.0007697877603050074
-1.4274274274274275,0.9956849999999999,1.065589583333333,0.08484239583333332,17.82495833333334,0.0040730065581606745,0.004033913702593319,0.00037182522910028605,0.000243035108289949,-6.849825950529936e-07,1.7728709125195325e-05,0.00044374826376269993
-1.4234234234234235,0.9956777083333334,1.0655125000000003,0.08518393750000001,17.82495833333334,0.004133112343749135,0.00408746762532942,0.00037891765198123955,0.00024884562786456343,-6.747368776042779e-07,1.8150217623658898e-05,0.001068748263719499
-1.4194194194194194,0.9956695833333336,1.0654479166666666,0.08552789583333335,17.82495833333334,0.004170736870660052,0.004140687367655809,0.000385939025815236,0.0002540649008246493,-6.615152213549453e-07,1.8559631297473928e-05,0.0014854149304710518
-1.4154154154154153,0.9956604166666666,1.0653979166666667,0.08588635416666666,17.824937500000004,0.004225195828993167,0.004194034167957899,0.0003925254187394219,0.00026060720073783905,-6.416965707460804e-07,1.8905315967860237e-05,0.0018114544270133592
-1.4114114114114114,0.9956512499999998,1.065316666666667,0.08625727083333333,17.82495833333334,0.004298316388888779,0.004257558228384985,0.0004009682957734079,0.0002689834267360913,-5.994118263884739e-07,1.9481510814123312e-05,0.0016937482637899848
-1.4074074074074074,0.9956418749999999,1.0652229166666667,0.08663868749999999,17.82495833333334,0.004337637808159656,0.004329591994944013,0.0004109564183253363,0.0002775262717448074,-5.251627608497461e-07,2.0249322174257848e-05,0.0016937482637899848
-1.4034034034034035,0.9956324999999998,1.065127083333333,0.0870069375,17.824979166666672,0.004408463016493558,0.004404730326871092,0.00042147175566666664,0.00028607526419274776,-6.118937499999776e-07,2.104294631249994e-05,0.001576041232510761
-1.3993993993993994,0.9956233333333332,1.0650270833333335,0.08736895833333332,17.82495833333334,0.004486061766492799,0.004481206786414935,0.0004322327743570569,0.0002943597990451158,-8.002905429687723e-07,2.184893058867188e-05,0.0029437482638172696
-1.3953953953953953,0.9956150000000002,1.0649354166666665,0.08773104166666668,17.82495833333334,0.004550058328992801,0.004557347661414928,0.0004429954611883175,0.00030239825477429427,-9.513790750867619e-07,2.2654064282595492e-05,0.0027354149304983366
-1.3913913913913913,0.9956058333333334,1.064835416666667,0.0880931875,17.825000000000006,0.004610952078992758,0.004633277816089838,0.00045375791088854124,0.0003111914829426604,-1.1297042695314146e-06,2.345419136032555e-05,0.0018749999999272404
-1.3873873873873874,0.9955966666666666,1.0647437499999999,0.08845522916666665,17.825020833333337,0.004687413502604709,0.004708901599739154,0.00046451805615666376,0.00031945175664066516,-1.297431677082573e-06,2.4254335682326433e-05,0.0015489578992742281
-1.3833833833833835,0.9955872916666669,1.06465,0.08881731250000001,17.825020833333337,0.00473912749999994,0.004784318333610675,0.00047528026871436767,0.00032775241354164597,-1.4617582395828476e-06,2.505280905730477e-05,0.0019656245659689375
-1.3793793793793794,0.9955777083333329,1.0645437500000001,0.08917935416666667,17.825062500000005,0.004836187669270853,0.004859313623749568,0.0004860428754616457,0.00033715505950517033,-1.6339749921884554e-06,2.584773346962672e-05,0.0011052044270059014
-1.3753753753753752,0.9955687499999998,1.0644479166666665,0.08954143749999999,17.82508333333334,0.004890216037326756,0.004934143470433597,0.0004968050575047897,0.00034551173111981026,-1.8025089171008648e-06,2.6641902970820306e-05,0.00119582638870952
-1.3713713713713713,0.9955595833333329,1.0643541666666665,0.08990350000000003,17.825125000000003,0.004964791232639376,0.005008777354416662,0.0005075668018020604,0.0003541893437500193,-1.978190308160588e-06,2.743196921239578e-05,0.0005437343748440071
-1.3673673673673674,0.9955502083333334,1.0642541666666667,0.09026554166666667,17.825125000000003,0.00503806873263879,0.005083194487623259,0.0005183279117454164,0.0003635420081597035,-2.131366977430483e-06,2.8222885589809034e-05,0.0005437343748440071
-1.3633633633633635,0.9955416666666665,1.0641645833333329,0.09062766666666666,17.82514583333334,0.0050870729123271285,0.005157188534555558,0.000529089422193304,0.00037189269652777857,-2.298755219617987e-06,2.9010402177638877e-05,9.353732366434997e-06
-1.3593593593593594,0.9955324999999999,1.0640687500000001,0.09098972916666666,17.82514583333334,0.005157695273437124,0.005230994186176655,0.0005398519568083299,0.0003804226227864388,-2.4567975377608946e-06,2.9796185165742206e-05,0.0006343537323800774
-1.3553553553553552,0.9955231250000001,1.0639687500000001,0.09135181249999998,17.825125000000003,0.005232999023437213,0.00530453385296485,0.000550613642069864,0.0003893595774739633,-2.6253266145835467e-06,3.057894991697919e-05,0.0020020677081333815
-1.3513513513513513,0.9955135416666664,1.0638770833333335,0.09171385416666666,17.825187500000006,0.005286384891492357,0.00537786062056207,0.0005613755144027084,0.0003988989945746535,-2.8056256770833156e-06,3.1361487632812554e-05,-0.0002260768231963084
-1.3473473473473474,0.995505416666667,1.0637729166666665,0.0920800625,17.82516666666667,0.005366348433160084,0.005454512089996094,0.0005728883266492084,0.0004086400141927321,-2.9178126167540104e-06,3.218606521876298e-05,0.0011416388886686946
-1.3433433433433435,0.9954956250000002,1.0636291666666666,0.09247316666666668,17.82516666666667,0.005465912482639057,0.00555638011330555,0.0005895246629155556,0.0004214261326389024,-2.8444936111106465e-06,3.331971368888894e-05,0.0023916388886959794
-1.3393393393393394,0.995486041666667,1.0634979166666665,0.09286627083333338,17.82522916666667,0.005547181245660449,0.005657855741509973,0.0006061609906992158,0.00043351860681420384,-2.707412616319868e-06,3.44539974876215e-05,0.0014134891491721646
-1.3353353353353352,0.9954764583333332,1.0633645833333334,0.09325916666666667,17.825250000000004,0.005622429578992838,0.005759248665972222,0.0006227993714445933,0.00044631759548607874,-2.5685341341141017e-06,3.558369123385423e-05,0.0015041041665426746
-1.3313313313313313,0.9954668749999996,1.0632249999999996,0.0936521041666667,17.82529166666667,0.005721349375000351,0.005860158385155811,0.0006394331168684625,0.00045961654739581914,-2.5195509114579804e-06,3.670851740245225e-05,0.000435331597145705
-1.3273273273273274,0.9954564583333333,1.0630770833333336,0.0940451666666667,17.82529166666667,0.005825448224825669,0.005960860793305548,0.0006560706096736716,0.00047323851840272435,-2.3728816054696135e-06,3.783315648135415e-05,0.002101998263810856
-1.3233233233233235,0.995446458333333,1.0629354166666665,0.09443887500000002,17.825333333333337,0.0059245499956599446,0.006060903055401037,0.0006727074471377791,0.0004859917190104396,-2.2776356046018474e-06,3.895487512481765e-05,0.00207488888872831
-1.3193193193193193,0.9954381250000002,1.0627979166666668,0.09483137500000004,17.825375000000005,0.006004338328992942,0.006161114482276034,0.000689342586786875,0.00049953721536454,-2.1399023467877994e-06,4.0072688544296894e-05,0.0016311093747845007
-1.3153153153153152,0.9954285416666666,1.062658333333333,0.09522504166666672,17.825375000000005,0.006103099930556022,0.006260733106248254,0.0007059789402553775,0.0005123992642360742,-2.0465058854169586e-06,4.118600106067705e-05,0.0037144427080875175
-1.3113113113113113,0.9954185416666671,1.0625229166666668,0.09561814583333338,17.82539583333334,0.006190884891493331,0.00636002435406206,0.0007226179818564659,0.0005257371362412389,-1.947368425346736e-06,4.229821746539932e-05,0.0035967183157481486
-1.3073073073073074,0.9954089583333334,1.0623812500000003,0.0960105833333333,17.825416666666673,0.006281496315103663,0.006459363721326395,0.0007392501416209753,0.0005395522984375095,-1.774057635416256e-06,4.340940348458327e-05,0.004728993055266528
-1.3033033033033035,0.9953995833333336,1.0622395833333333,0.09640375000000001,17.825416666666673,0.0063804009331598355,0.006558004485937501,0.0007558889096726661,0.0005538707682291727,-1.6691773003469712e-06,4.4514841236458295e-05,0.005978993055293813
-1.2992992992992993,0.9953893749999999,1.0621020833333337,0.09679716666666664,17.82554166666667,0.006474581245659028,0.00665641269197223,0.0007725276801082414,0.000567631789236106,-1.5614243550337724e-06,4.5620251752847214e-05,0.00193928993036252
-1.2952952952952952,0.9953797916666662,1.06195625,0.09719039583333332,17.825583333333338,0.006582256419271015,0.00675458945775999,0.0007891655809299008,0.0005816975381510714,-1.4159467721357871e-06,4.672140875363287e-05,0.0023288263886342975
-1.2912912912912913,0.9953681249999997,1.0618562500000006,0.0975952083333333,17.825604166666672,0.0066383876692694965,0.006851946143706607,0.0008042103056657914,0.0005946888945312229,-1.910024298178582e-06,4.777908767617193e-05,0.0024194266491122107
-1.2872872872872874,0.995357291666667,1.0617416666666664,0.09800114583333332,17.82552083333334,0.0067400499305567685,0.006948962915353737,0.0008191393214380988,0.0006086834210070335,-2.4724310920150577e-06,4.8823614368250836e-05,0.0053903537324231365
-1.2832832832832834,0.9953450000000003,1.0615604166666668,0.09843114583333336,17.82552083333334,0.006845731766492724,0.007062413696603733,0.0008408887723301091,0.0006320376495225766,1.988991301648483e-06,5.17453139420356e-05,0.0053903537324231365
-1.2792792792792793,0.9953314583333336,1.0613312499999996,0.0988660625,17.8255,0.007015561106771706,0.007178626685746085,0.000863980937272852,0.0006602749709635619,7.441672162760468e-06,5.503530625220056e-05,0.005716416666530222
-1.2752752752752752,0.9953168750000003,1.061125,0.0992964375,17.825458333333337,0.007144984374999774,0.007294634166475262,0.0008874011016958647,0.0006881094244791386,1.3620104192708005e-05,5.849484968602864e-05,0.005743539930335828
-1.2712712712712713,0.9953029166666666,1.0609062500000002,0.0997184791666667,17.825458333333337,0.007311262044270794,0.007409829079353728,0.000911718466293342,0.0007189797115884911,2.1646911941406073e-05,6.239846721846614e-05,0.005326873263697962
-1.2672672672672673,0.9952889583333334,1.0607041666666666,0.10014020833333331,17.825458333333337,0.007440004149305901,0.007524751174956599,0.0009360286988969587,0.0007474471032986318,2.9701262556336785e-05,6.630884189250431e-05,0.004285206597046454
-1.2632632632632632,0.9952747916666665,1.0604854166666666,0.10056160416666665,17.825437500000003,0.007618597703993535,0.007639259600759986,0.0009603415598277254,0.0007785936379774566,3.775263835468725e-05,7.02243875447343e-05,0.004611266926872304
-1.2592592592592593,0.9952614583333333,1.0602833333333332,0.10098406249999999,17.825437500000003,0.007747169722222891,0.0077533024543294336,0.0009846545451240932,0.0008071982656250171,4.58170505899306e-05,7.414274805275388e-05,0.004194600260234438
-1.2552552552552552,0.9952470833333332,1.060072916666667,0.10140475000000006,17.825416666666673,0.007901661349826394,0.00786726417743749,0.0010089624356774789,0.00083898757031238,5.3846322413889504e-05,7.806951451553334e-05,0.004103993055196042
-1.2512512512512513,0.9952331249999999,1.05985625,0.10182718749999999,17.825416666666673,0.008067229335937398,0.007980598885839844,0.0010332775602118888,0.0008692772415365008,6.189360526835886e-05,8.199989153366539e-05,0.003062326388544534
-1.2472472472472473,0.9952191666666668,1.0596437500000002,0.10224918749999999,17.825375000000005,0.008221789752603348,0.008093603655589848,0.0010575823767077983,0.0009002041897135105,6.99165075244791e-05,8.593445496314075e-05,0.003297776041392808
-1.2432432432432432,0.9952049999999998,1.0594458333333339,0.10267089583333339,17.825312500000006,0.008347442899304447,0.008206416315447473,0.0010819018978081023,0.0009293513714408869,7.79801304611986e-05,8.987542344549352e-05,0.005109277343422036
-1.2392392392392393,0.99519125,1.0592249999999999,0.10309208333333336,17.825312500000006,0.008519482708333914,0.008318772353993045,0.0011062167769173108,0.0009613713645833244,8.600213517708199e-05,9.382576668281239e-05,0.004484277343408394
-1.2352352352352352,0.9951768750000002,1.0590166666666665,0.1035136875,17.825291666666672,0.008662866388888801,0.008430874833485676,0.001130520344726146,0.0009922797093750296,9.409892367361159e-05,9.778240839143235e-05,0.0043936649302622754
-1.2312312312312312,0.9951637499999998,1.0588062500000002,0.1039561666666667,17.825312500000006,0.008798074960937319,0.008554386245305546,0.0011578359725783827,0.0010221026739583167,0.00010308493519270911,0.00010124973262513895,0.003859277343451595
-1.2272272272272273,0.995149375,1.0585687499999998,0.10443487499999998,17.825312500000006,0.008998868190104536,0.008697294383734377,0.0011901808239093822,0.0010483799148438139,0.00011371012704687654,0.00010390883001635415,0.004275944010146304
-1.2232232232232232,0.9951360416666661,1.0583312499999997,0.10491270833333334,17.825312500000006,0.009180798606771345,0.008839802796831593,0.0012225268838154636,0.0010760397486979378,0.00012438159025130352,0.00010656753656427973,0.004067610676770528
-1.2192192192192193,0.9951220833333335,1.05809375,0.10539108333333334,17.825333333333337,0.00935428287760387,0.008981782053826385,0.0012548754050907556,0.0011037492526041887,0.0001350873486914051,0.00010924564423946181,0.0033248888886987515
-1.2152152152152151,0.9951081249999999,1.0578604166666665,0.10586889583333332,17.82539583333334,0.009525088849826835,0.009123381061697487,0.0012872204957982245,0.0011307774083767347,0.00014568382270399257,0.00011191530000733507,0.0013050516490693553
-1.2112112112112112,0.9950941666666665,1.0576166666666669,0.10634614583333336,17.825416666666673,0.00973031972222227,0.009264705599728727,0.0013195782549304,0.0011607103975693617,0.00015635362006944325,0.00011459617674956595,0.0013956597218793831
-1.2072072072072073,0.9950810416666666,1.0573958333333333,0.10682445833333333,17.825416666666673,0.009878634982638967,0.009405347601789932,0.0013519232473552037,0.0011865961935763891,0.00016701665993923588,0.00011727520411918407,0.0016039930552551596
-1.2032032032032032,0.9950679166666668,1.0571479166666666,0.10730268750000001,17.825458333333337,0.01007994895399289,0.009545487421944008,0.001384272800955401,0.0012158541233072834,0.0001776935856506084,0.00011997297861936204,0.0003268732637025096
-1.1991991991991993,0.9950533333333332,1.0569124999999995,0.10778068749999996,17.825437500000003,0.010260967343750815,0.009685240068694024,0.001416619587158653,0.001244639955989682,0.00018834670660677075,0.00012267046947055988,0.0014862669269177786
-1.1951951951951951,0.9950404166666669,1.0566770833333334,0.1082581041666667,17.825437500000003,0.010437708224826148,0.00982474538223914,0.0014489683595414582,0.0012735589086370902,0.0001990482691362839,0.00012536853963941838,0.002111266926931421
-1.1911911911911912,0.9950260416666666,1.0564458333333333,0.10873695833333334,17.825437500000003,0.010605534565972352,0.009963398892414934,0.0014813266590231872,0.0013022309394097181,0.0002095896237204853,0.00012806453957157974,0.002111266926931421
-1.1871871871871873,0.9950122916666664,1.0562020833333334,0.10921470833333331,17.825437500000003,0.010807992495659224,0.010101834983664928,0.0015136678405059769,0.0013313225276910118,0.00022028188296831642,0.0001307778729804775,0.0014862669269177786
-1.1831831831831832,0.9949983333333329,1.0559708333333335,0.10969252083333329,17.825416666666666,0.010965182482638669,0.010239821706562074,0.0015460183696440809,0.0013615431985243426,0.0002309329307907993,0.000133498150439093,0.003062326388942438
-1.179179179179179,0.9949827083333332,1.0556770833333335,0.11015358333333337,17.825354166666667,0.01122714572482586,0.01043720891215971,0.001592282234605687,0.0014173655946179559,0.00023499943904079765,0.00012992982649642356,0.005082166232568852
-1.1751751751751751,0.9949652083333334,1.0553937499999997,0.11061187500000001,17.825333333333333,0.011454449127604516,0.01064888810898437,0.0016417710538257795,0.0014795434492187731,0.00023831467807942783,0.00012505272379492185,0.004158222222315544
-1.1711711711711712,0.9949481250000001,1.0550958333333333,0.11107116666666667,17.8253125,0.011718615815972333,0.010859862601972227,0.001691258251690203,0.0015453165131944085,0.00024140962140017382,0.0001201429518158681,0.003442610677097946
-1.1671671671671673,0.9949314583333333,1.0548062499999997,0.1115315208333333,17.82529166666667,0.011958774960938223,0.0110703865272704,0.0017407405264052338,0.0016078964196615392,0.0002445293216041668,0.0001152200012881249,0.0027269982638813417
-1.1631631631631631,0.9949152083333334,1.0545166666666665,0.11198975,17.82525,0.012196683055556212,0.011280754228270838,0.0017902215083556417,0.0016720671291666628,0.0002476838097395833,0.00011028679007526055,0.0031707708333783557
-1.159159159159159,0.9948972916666664,1.0542187499999998,0.11244927083333332,17.8251875,0.012466577148438462,0.011490557322384985,0.0018397146196071788,0.0017373285970052471,0.0002508870083658846,0.0001053265309714193,0.004982256510515981
-1.155155155155155,0.9948808333333332,1.0539208333333334,0.11290789583333331,17.825166666666664,0.012719627065971961,0.011700036225155822,0.001889187173443331,0.0018029746667535124,0.0002540128117430547,0.00010034883790378476,0.003641638888950638
-1.1511511511511512,0.99486375,1.053627083333333,0.11336700000000001,17.825166666666664,0.012974135933160102,0.011909069144333333,0.0019386740364873867,0.001868750110416706,0.00025723853251953207,9.535645707812497e-05,0.002391638888923353
-1.1471471471471473,0.9948462499999998,1.0533354166666664,0.11382610416666665,17.825166666666664,0.013221999995660205,0.012117680510239157,0.001988152424752421,0.0019335164733941534,0.0002604644065542529,9.034793194424037e-05,0.0015583055555907777
-1.1431431431431431,0.9948297916666667,1.0530437499999998,0.1142856875,17.825104166666666,0.013465527252604303,0.012325489965985675,0.0020376340528821665,0.001998254397005253,0.00026365699164843863,8.532056066846363e-05,0.002536447482668791
-1.139139139139139,0.9948127083333335,1.0527520833333335,0.11474581249999999,17.825041666666667,0.01371513437065941,0.012533065180381513,0.002087102471356067,0.0020635235035156296,0.00026683929643446253,8.027756319537767e-05,0.0037229149305630926
-1.135135135135135,0.9947960416666669,1.0524583333333333,0.11520404166666666,17.82497916666667,0.013966873263888901,0.012740591283664938,0.0021365838668740466,0.0021308796475694863,0.0002701715497309034,7.521552995058154e-05,0.0038677078992463976
-1.1311311311311312,0.9947789583333334,1.05216875,0.11566318750000003,17.82497916666667,0.014201338190104495,0.012947610390673173,0.002186082353560412,0.002196975253776018,0.0002733868681901049,7.011466540377605e-05,0.0026177078992191127
-1.1271271271271273,0.9947608333333332,1.0518708333333338,0.116189,17.824875,0.014455249982637586,0.013178157945666662,0.002239756983639232,0.0022502214124999337,0.0002685180836718733,6.0699725789583296e-05,0.003622901041694604
-1.1231231231231231,0.9947420833333335,1.0515895833333335,0.11671441666666665,17.824770833333332,0.014671848224825812,0.013408182442159727,0.002293418832617704,0.0023007935418402903,0.00026364421911024226,5.124674102309013e-05,0.004003072482703374
-1.119119119119119,0.9947235416666668,1.0512937500000004,0.11723897916666666,17.824708333333334,0.014923117877603476,0.013637917597291235,0.002347094617927066,0.002354893945703068,0.0002589690857552089,4.1768528196961915e-05,0.0033144982638759757
-1.115115115115115,0.9947043750000001,1.0510020833333333,0.11775787500000001,17.824666666666666,0.015165454162326286,0.013882291208817702,0.002402809441552841,0.0024101863794270956,0.00025171210880512167,3.182688861460936e-05,0.0012582222223045392
-1.1111111111111112,0.9946833333333331,1.0506833333333332,0.11825602083333332,17.82454166666667,0.015447866388889064,0.014175221869999574,0.0024651280861016636,0.0024741198440972473,0.0002362197983611096,2.04677278676735e-05,0.0019643732638883193
-1.1071071071071072,0.9946635416666667,1.0503562499999999,0.11875456250000001,17.82435416666667,0.015745498085937726,0.014467645552100252,0.002527440959487669,0.002539778062109352,0.00022080375712239678,9.064465323307467e-06,0.004065207899202505
-1.103103103103103,0.9946425000000003,1.0500333333333334,0.11925372916666664,17.824145833333333,0.016036248888888993,0.014759527246509993,0.002589751468225672,0.0026031509173611023,0.00020551447715972206,-2.3748984211415333e-06,0.007741978732667576
-1.099099099099099,0.9946222916666668,1.0497125000000003,0.11975166666666666,17.82408333333333,0.01631408401041612,0.01505110083055555,0.002652049454221288,0.0026689286041666482,0.0001900624612057285,-1.3869016601041585e-05,0.005594993055694886
-1.095095095095095,0.9946016666666666,1.04939375,0.12025025000000002,17.824020833333332,0.01659984079427068,0.015342044041604167,0.0027143524188666624,0.002734930880729125,0.0001747527970963527,-2.5392270188021103e-05,0.0026146662326596015
-1.0910910910910911,0.994581666666667,1.0490645833333334,0.1207487083333333,17.823895833333335,0.016905166662326776,0.015632416102498273,0.002776645672351667,0.002801389937586829,0.00015944615516579985,-3.697084071581582e-05,0.0035289891492311654
-1.0870870870870872,0.99456125,1.0487500000000003,0.12124756249999996,17.82375,0.01716927083333264,0.015922382754475273,0.002838944386897565,0.0028664104947916658,0.00014415864244791553,-4.859293534878914e-05,0.0049776041666405035
-1.083083083083083,0.9945399999999999,1.0484229166666668,0.12174558333333334,17.823625,0.017465637808159462,0.016211992105493053,0.002901226916171691,0.0029341404303818985,0.00012895896573133538,-6.024312191310773e-05,0.004641859375055901
-1.079079079079079,0.9945200000000001,1.0481104166666666,0.12227547916666665,17.8235,0.01776455447482661,0.016511540527895413,0.002967995777553365,0.003008254915842029,0.000113960206962865,-7.092372126700142e-05,0.005347750000055385
-1.075075075075075,0.9944997916666671,1.0478104166666664,0.12281781250000003,17.823416666666667,0.01804124739149371,0.016814243266048183,0.0030364403590731077,0.003082716710286454,9.911248232291614e-05,-8.125545015781247e-05,0.004151659722253953
-1.0710710710710711,0.9944791666666665,1.0475020833333333,0.12335931249999998,17.823354166666665,0.01834563541232659,0.017116667519527347,0.0031048835360096673,0.0031594048243489825,8.424763729253468e-05,-9.163920712528626e-05,0.0030462495660685818
-1.0670670670670672,0.9944585416666666,1.0471937500000004,0.12390120833333335,17.82325,0.018633166627603392,0.017418365573539922,0.0031733257077575876,0.0032366373492186684,6.944827892630193e-05,-0.00010206049736669615,0.002592770833302893
-1.063063063063063,0.9944375,1.0468333333333333,0.12444202083333332,17.82316666666667,0.018958722222222057,0.01775062095091625,0.003242491133969173,0.0033272361909722215,5.399722345034684e-05,-0.00011268296406892331,0.0016049722221964657
-1.059059059059059,0.9944149999999997,1.0463791666666664,0.12498320833333333,17.822937500000002,0.019365639565972703,0.018129676801373257,0.003312790770668089,0.0034420496168403314,3.745936967447863e-05,-0.00012358548390403672,0.005190537760370262
-1.055055055055055,0.9943935416666667,1.0459395833333336,0.1255233333333333,17.822750000000006,0.019752054683159326,0.018508392788888897,0.00338308550149776,0.0035562187013888358,2.094702580729131e-05,-0.00013453431929166668,0.005415770833053557
-1.0510510510510511,0.9943712499999996,1.0454791666666667,0.12606347916666666,17.822645833333336,0.02016914539930581,0.018886582553728735,0.0034533753634761097,0.003674717187065968,4.4368365104173815e-06,-0.00014553042744015608,0.003712166232560321
-1.0470470470470472,0.994349583333333,1.0450229166666667,0.12660424999999997,17.822437500000003,0.0205854369748264,0.01926394721527085,0.0035236649614132655,0.0037902407359375057,-1.187736852430502e-05,-0.00015654905826874987,0.005721558593563714
-1.043043043043043,0.9943266666666667,1.04456875,0.12714289583333335,17.822208333333336,0.02098862652343758,0.019641329872447474,0.003593955809672809,0.003909254227994791,-2.8240042986979116e-05,-0.00016761752121981785,0.007848456597059794
-1.039039039039039,0.9943056250000003,1.0441270833333334,0.12768908333333331,17.82210416666667,0.021381967183159434,0.020008831330826402,0.003663482676548918,0.004022203178993072,-4.4957468476565466e-05,-0.0001786057932140625,0.005936405815873513
-1.035035035035035,0.994283125,1.0437020833333337,0.1282425833333333,17.822041666666667,0.02177346124565882,0.020363360653326397,0.0037319056939074157,0.004129823602951416,-6.215004002256899e-05,-0.00018946555731798605,0.0023308315971348748
-1.031031031031031,0.9942608333333335,1.0432729166666663,0.12879495833333335,17.821770833333336,0.022167038016494,0.020717358707914926,0.003800323700846509,0.004237958167621542,-7.937627742187511e-05,-0.0002003562757796876,0.005734364149191151
-1.0270270270270272,0.9942389583333333,1.0428562499999998,0.12934872916666668,17.821604166666667,0.02252375850260413,0.0210704687629683,0.003868736979444181,0.00434599435898439,-9.639872853515704e-05,-0.000211292037833789,0.005633259982516847
-1.023023023023023,0.9942156250000002,1.0424125,0.12990233333333334,17.821437500000002,0.02293867984375031,0.021458758794555555,0.003940143751084036,0.004468183954166649,-0.00010831409155468894,-0.00022101320630159727,0.004907100260311381
-1.019019019019019,0.9941908333333332,1.0419625000000001,0.1304585833333333,17.82125,0.0233558152604163,0.021884995534659737,0.004014868441749359,0.004603506696875009,-0.00011468795998177076,-0.00022938573844977412,0.0034651041667643767
-1.015015015015015,0.9941666666666668,1.0415145833333332,0.13101608333333334,17.820958333333333,0.023768206037326323,0.022310452574659728,0.004089579557833965,0.004737755223784751,-0.00012103673320616238,-0.0002377934844377257,0.0061524149306251275
-1.011011011011011,0.9941424999999997,1.0410604166666666,0.13157193750000004,17.82075,0.02419945884982666,0.02273555442916276,0.004164292035196117,0.004875038924609304,-0.00012727503661093633,-0.00024620682794677603,0.005036104166720179
-1.007007007007007,0.9941179166666667,1.0406054166666665,0.13212839583333336,17.820583333333335,0.024625783470660023,0.02315996201450997,0.004239001342850958,0.005011892267022533,-0.00013363492401927005,-0.0002546507575340364,0.003892993055444549
-1.003003003003003,0.9940937500000001,1.0401497916666667,0.13268527083333334,17.820354166666664,0.025061327562456492,0.023583618903884978,0.004313716030713499,0.0051478598521397245,-0.00013975614110434175,-0.0002631244621643577,0.004560707899372574
-0.9989989989989989,0.9940689583333332,1.0397025,0.1332421458333333,17.82016666666667,0.0254645448270836,0.024006634740395407,0.004388429723427603,0.005284266205052068,-0.00014596148667552085,-0.00027161219676263447,0.0031183055554606653
-0.994994994994995,0.9940435416666668,1.0392525000000001,0.13379439583333333,17.81985416666667,0.02588132457708303,0.02443501797692665,0.0044630007272411665,0.005425297977552118,-0.0001523852140395824,-0.00028084965495675334,0.005505812065734972
-0.9909909909909911,0.9940162500000002,1.0387806250000002,0.13435237500000005,17.819604166666668,0.0263160631246091,0.024880085165192696,0.004539877423337687,0.005579647593932202,-0.00015804335394244856,-0.00029075959050046897,0.005874009982505868
-0.986986986986987,0.9939862499999998,1.0381874999999998,0.1349551666666667,17.81929166666667,0.026845881510417113,0.02538924882330553,0.004628036354663744,0.005772899572916629,-0.00015891653128906162,-0.00030190928636677084,0.005552831597071872
-0.982982982982983,0.9939564583333335,1.0375902083333333,0.13555714583333328,17.818958333333335,0.027394059570789997,0.025897947713520407,0.0047161864775074926,0.005969107813719676,-0.00015988457305681262,-0.00031307161300893636,0.006182248263939982
-0.9789789789789789,0.9939258333333335,1.0370279166666665,0.13616497916666673,17.818625000000008,0.027910600053993484,0.026401223448541216,0.004802661189176578,0.006159781998498232,-0.00016142653926771045,-0.00032444690855359395,0.00639477604147487
-0.974974974974975,0.9938960416666668,1.036469375,0.13677470833333333,17.81835416666667,0.028414568020442843,0.026902158326998254,0.004888609636591694,0.006350745204609348,-0.00016311724663307242,-0.0003359145503047396,0.004379791232565822
-0.9709709709709711,0.9938656250000001,1.0359033333333334,0.13738462500000004,17.81797916666667,0.028941783988889247,0.02740221481360936,0.004974568442846079,0.006545100680416638,-0.00016478559533125259,-0.00034737028143486993,0.0069100828992532115
-0.9669669669669669,0.9938354166666666,1.035343125,0.13799289583333332,17.81766666666667,0.029452113515233913,0.02790214819953083,0.005060517918244498,0.006738545666783835,-0.00016646568080156223,-0.0003588680505963368,0.005754555555483876
-0.962962962962963,0.993805,1.034770833333333,0.13860158333333333,17.817375000000006,0.02998682248263962,0.028401142764159722,0.005146466982127949,0.006935999112847313,-0.00016807686098524064,-0.0003703805420350867,0.004689776041459481
-0.9589589589589589,0.99377375,1.034219375,0.13921041666666661,17.81702083333333,0.030479867707942976,0.02889939739149305,0.005232409011750391,0.007129223214843827,-0.0001697171165175764,-0.00038191692769314224,0.005643624566062044
-0.954954954954955,0.993744166666667,1.0336497916666667,0.1398202083333333,17.816624999999995,0.031013941520789956,0.029396580174956603,0.005318358804767876,0.007326120785460077,-0.0001713338981679689,-0.00039347615447786455,0.008706942708556653
-0.9509509509509511,0.9937145833333331,1.0329895833333331,0.140495,17.81633333333333,0.03158668739149384,0.02994938414166667,0.005419450011367854,0.007537211822916695,-0.0001597399160924481,-0.0004022852736602084,0.006183222222375662
-0.9469469469469469,0.9936843750000003,1.0323187500000002,0.14117020833333335,17.816020833333333,0.032197165065103395,0.03050174311245659,0.005520640935897431,0.0077515136627604175,-0.0001480374436945316,-0.00041108808635632784,0.004818332899276356
-0.942942942942943,0.9936537500000003,1.031643541666667,0.14184604166666667,17.81560416666667,0.03280951960412293,0.03105382546349827,0.005622181061486242,0.007965863870269041,-0.0001364376426480462,-0.00041998320640794246,0.007581509982514945
-0.9389389389389389,0.993621875,1.0309112499999995,0.14250645833333334,17.815229166666665,0.03349074462343893,0.03164632599995662,0.005736876272434019,0.008219947239843817,-0.00012203752934320292,-0.0004310910863020009,0.006359739149388588
-0.934934934934935,0.9935891666666664,1.0301789583333332,0.14316708333333333,17.8148125,0.03416256380724847,0.032237894583159746,0.005851544047470438,0.008474783224045185,-0.00010768646401227767,-0.00044222461352305036,0.007872256510552234
-0.930930930930931,0.9935572916666672,1.0294570833333336,0.14382729166666663,17.814458333333334,0.03481603024149238,0.03282877267183161,0.005966215278850225,0.008729100817100682,-9.34212340144118e-05,-0.0004533778727681424,0.005699289930589657
-0.9269269269269269,0.9935249999999999,1.028738958333333,0.14448645833333335,17.81404166666667,0.03545448894058212,0.03341905919162326,0.006080879780867706,0.008984693027560803,-7.898930732052906e-05,-0.00046456086216688366,0.007419498263743662
-0.922922922922923,0.9934922916666667,1.027999791666667,0.1451472916666667,17.813645833333343,0.03613934499995586,0.03400786788849826,0.006195575309632049,0.009242572739019017,-6.457161890746589e-05,-0.0004757520057553819,0.0075637912322576994
-0.9189189189189189,0.9934608333333333,1.02728,0.14580770833333334,17.81320833333334,0.03678746826666668,0.03459596635724825,0.006310192955451748,0.009499657383333304,-5.027497011666701e-05,-0.00048698002995568586,0.008983873263673559
-0.914914914914915,0.9934289583333332,1.0265491666666666,0.14646770833333334,17.8129375,0.03744264174930567,0.0351833354155816,0.006424876925568023,0.009758904400173657,-3.5798883516841365e-05,-0.0004982127520197485,0.005507621093670423
-0.910910910910911,0.99339375,1.0257247916666665,0.1471647916666667,17.812375,0.03819490176037377,0.03582031576037327,0.006547099986441386,0.010075049727039875,-1.6576632913454202e-05,-0.0005084484711134549,0.0092968593750129
-0.9069069069069069,0.9933562499999998,1.02480125,0.147893125,17.811958333333333,0.039044897998437245,0.036501248577734374,0.006676013836556677,0.010445190633593726,6.654036739321689e-06,-0.0005178288621287759,0.0076819982638767215
-0.902902902902903,0.9933189583333334,1.0238835416666667,0.14862270833333333,17.811458333333327,0.039874993104123124,0.037180665567664924,0.006804892732607314,0.010813488352908018,3.004501956384558e-05,-0.0005271950126484808,0.008618706597474102
-0.8988988988988988,0.9932820833333333,1.0229700000000002,0.14935062499999996,17.81091666666666,0.0407011290999999,0.03785955747877605,0.006933812912090355,0.011183999477083373,5.341341846041561e-05,-0.000536584946680599,0.011247493055861923
-0.8948948948948949,0.993245,1.0220502083333336,0.15008000000000002,17.81052083333333,0.04153628831245593,0.03853695193333333,0.007062712217459157,0.01155591306666659,7.67863026847216e-05,-0.0005459854368166668,0.008264312066046386
-0.8908908908908908,0.9932093749999998,1.0211329166666665,0.1508102083333333,17.810041666666674,0.04236464983316024,0.039213031062456605,0.007191603069044393,0.011928982101475749,0.00010028307821623259,-0.0005553919284296442,0.00741583159702941
-0.8868868868868869,0.9931714583333334,1.0202172916666663,0.1515391666666667,17.809500000000003,0.0431941777843321,0.03988838096597219,0.0073205000182399865,0.012302955135243043,0.00012360405739097373,-0.0005648198132027776,0.010043083333073355
-0.882882882882883,0.9931341666666668,1.0193020833333335,0.1522683333333333,17.80908333333333,0.04400867957899268,0.040562771330555566,0.007449390989117246,0.012678820607638863,0.00014716776335937324,-0.0005742375146625,0.008009159722234926
-0.8788788788788788,0.9930975000000001,1.0183768749999997,0.15299729166666667,17.808624999999996,0.04485437379856805,0.04123599540933158,0.007578262474735083,0.01305692956236984,0.0001705297337535154,-0.0005836891826005643,0.006833942708624363
-0.8748748748748749,0.9930610416666666,1.0175156250000004,0.153721875,17.808083333333325,0.04563278621419209,0.04189614764648437,0.007701906374012034,0.013415798616536384,0.00019069915846028603,-0.0005948180342389322,0.009459659722551805
-0.8708708708708708,0.9930260416666669,1.0166695833333332,0.15444499999999997,17.80768749999999,0.046412124991493275,0.04254913780833336,0.007823028559554152,0.013767549535416729,0.00020924731366093931,-0.0006068049390645831,0.007724235677471825
-0.8668668668668669,0.9929829166666667,1.0155060416666666,0.1552929166666667,17.807104166666658,0.047406437671831725,0.04328729753315971,0.007996418748935521,0.014234521563628477,0.00025532358766384685,-0.0005955422451453993,0.008916197482960797
-0.862862862862863,0.9929391666666669,1.0142474999999997,0.15617729166666663,17.80652083333333,0.04846492541041725,0.04404850773433159,0.008184934145702533,0.014735280703645853,0.0003091739028458331,-0.0005775096026850694,0.008232478732679738
-0.8588588588588588,0.9928939583333333,1.012975625,0.15704874999999996,17.805833333333336,0.04951663315585986,0.04480787762343752,0.008380147195539941,0.015245319313281297,0.000366482491949348,-0.0005552031478570312,0.0104243055554889
-0.8548548548548549,0.9928468750000002,1.0116797916666669,0.15790729166666664,17.80525,0.050542332466622986,0.04556522473849827,0.00858302343394719,0.015767967397352395,0.0004277685433691841,-0.0005280272422131075,0.009739104166669676
-0.8508508508508508,0.9927997916666662,1.0103775,0.15876583333333336,17.80464583333333,0.05159314082708355,0.046321014332638875,0.008785892034113322,0.016292824231249975,0.0004888916224916665,-0.0005007166017194444,0.00854508289955902
-0.8468468468468469,0.9927525,1.0090731250000002,0.15962437499999999,17.803979166666664,0.05263080340273407,0.04707526723919271,0.00898877387656639,0.01681983309257809,0.0005496725320104142,-0.00047325378821875,0.009784166232748248
-0.8428428428428429,0.9927054166666668,1.0077802083333334,0.16048270833333336,17.80329166666667,0.05365905169162288,0.04782815449266492,0.009191570661261245,0.017348494428602368,0.0006102627224240454,-0.0004456733668624132,0.01113916493028455
-0.8388388388388388,0.9926581250000001,1.0064727083333334,0.16134104166666666,17.802687499999998,0.05469622904683136,0.04857965160724826,0.00939439567411972,0.017881728161762145,0.000670726497038194,-0.00041792170510069455,0.01098444401048937
-0.8348348348348349,0.9926110416666668,1.005173958333333,0.16219979166666668,17.802062499999995,0.05571489682183195,0.04932945674995656,0.009597212981476384,0.018415160036241385,0.0007309465621970484,-0.00039003599402309024,0.010320746094066635
-0.8308308308308308,0.9925645833333331,1.0038727083333334,0.16305812500000005,17.801437500000002,0.05675229379683122,0.050077922871484354,0.009799980870307912,0.018950606773828094,0.0007909221008636734,-0.0003620051371923176,0.009864600260243606
-0.8268268268268268,0.9925177083333336,1.0025775000000003,0.16391604166666665,17.80075,0.05776377316041614,0.05082513545099827,0.010002739192996785,0.019489173069270782,0.0008507728054432278,-0.0003338330946034289,0.011424437500068052
-0.8228228228228229,0.9924706250000002,1.0012797916666665,0.16477479166666664,17.800166666666666,0.05876857046662365,0.051570393031206585,0.01020555637253989,0.020028914261414982,0.0009102525293311634,-0.000305513459762587,0.00948330555559096
-0.8188188188188188,0.9924141666666668,0.9997020833333333,0.165670625,17.799354166666667,0.059904077912326326,0.05248080651210939,0.010449111119121666,0.02068977270703118,0.0009905124189982665,-0.00025494824493385403,0.010699582899235338
-0.8148148148148149,0.9923537499999999,0.9980099999999997,0.16658395833333337,17.798583333333337,0.061076873233334106,0.05345820149266494,0.01070964041228105,0.021401085410416743,0.0010790423402793738,-0.000194902966544171,0.0073063263887434005
-0.8108108108108107,0.9922931249999999,0.9963097916666669,0.16749625000000004,17.79760416666667,0.06226804902912275,0.05443421456927081,0.010970141367355364,0.02211767939088538,0.0011670920650863298,-0.0001345722804794269,0.012369259982563108
-0.8068068068068068,0.9922333333333331,0.994612708333333,0.16840854166666666,17.796729166666662,0.06344535208849866,0.05540870892703992,0.011230584608467535,0.022837265933116357,0.0012545370593112625,-7.393649252337235e-05,0.012472634982827913
-0.8028028028028029,0.9921722916666668,0.9929310416666669,0.169320625,17.795833333333338,0.06458023816141434,0.05638146344960937,0.011491034648058604,0.023557545443099015,0.0013414728815108936,-1.3039867285547058e-05,0.012899305555436058
-0.7987987987987988,0.9921114583333335,0.9912368749999999,0.17023270833333337,17.794979166666668,0.06573799930690105,0.0573524916801649,0.011751254165104369,0.02428322883554687,0.0014279956762220172,4.8163717148320295e-05,0.011841457899265606
-0.7947947947947949,0.9920516666666667,0.98953875,0.17114500000000002,17.794166666666673,0.0669168122484376,0.058322076475,0.012011643042468328,0.02501205729791675,0.0015137930347270824,0.00010964002475833331,0.009715972221954416
-0.7907907907907907,0.9919904166666669,0.9878435416666668,0.17205708333333336,17.793229166666674,0.06804555385412303,0.05928977674149305,0.012271911747709387,0.02574347976449648,0.001599214676326128,0.00017141181182309015,0.013287489149035991
-0.7867867867867868,0.99193,0.986166458333333,0.172998125,17.792312499999998,0.06919904979162383,0.06023323207981772,0.012529361598821004,0.0264738017704427,0.001688475408845052,0.0002332630910638019,0.013824235677191155
-0.7827827827827827,0.9918699999999999,0.9845125000000002,0.17395958333333336,17.791375000000002,0.07036076234374955,0.06115700086649305,0.01278442768489145,0.02720711571354162,0.0017809426358593758,0.00029522101908941,0.01635060937491062
-0.7787787787787788,0.9918083333333333,0.9828495833333338,0.17492354166666665,17.79060416666667,0.07152377987482561,0.06207808790412325,0.013039511925299995,0.02794209495772565,0.0018729067769522553,0.0003574992640203994,0.012736718315693452
-0.7747747747747749,0.9917468749999999,0.9811956250000002,0.17588708333333333,17.78972916666667,0.07265556214752533,0.06299700474982636,0.013294572637512908,0.02867932167265619,0.001964334694446615,0.000420087965749132,0.01241117664903868
-0.7707707707707707,0.9916849999999999,0.9795368749999999,0.17685041666666665,17.788854166666667,0.07379938551523457,0.06391445095815976,0.013549572324041647,0.02942120384921884,0.0020551697803619802,0.00048300166673784727,0.012292437066093953
-0.7667667667667668,0.9916179166666667,0.9775858333333337,0.17781,17.78770833333333,0.07510218846597161,0.06511295806666667,0.01385965505908843,0.030282129641666627,0.0021163127199392362,0.0005324789269791665,0.016182248263874044
-0.7627627627627627,0.9915477083333336,0.9755218750000001,0.17876937500000004,17.786645833333335,0.07645519639648424,0.06642346889544273,0.014191952254252406,0.031191147440755157,0.0021650014647903648,0.0005766663436684898,0.013771666232571533
-0.7587587587587588,0.9914781249999999,0.9734568749999998,0.1797285416666667,17.785625000000003,0.07780400418190148,0.06773177631037328,0.014524295006875694,0.03210284881419273,0.0022133995406587266,0.0006210943430569883,0.01050169270808965
-0.7547547547547548,0.9914083333333336,0.9713927083333335,0.1806875,17.784499999999998,0.079150997863498,0.06903875651041663,0.014856607144086563,0.033020438346354125,0.0022610171160487875,0.0006657121496145835,0.01114308333342251
-0.7507507507507507,0.9913387499999998,0.9693318750000001,0.18164770833333332,17.783270833333336,0.08047279944231744,0.07034258922391493,0.015188852084283814,0.033939336291796796,0.002308395170087631,0.0007105858919030817,0.014445134982565833
-0.7467467467467468,0.9912677083333336,0.9672650000000002,0.18260666666666672,17.782145833333335,0.08180216977499966,0.07164586778888887,0.015521144893332898,0.03486429589999998,0.0023552652596875,0.0007556697598611109,0.014039562065988775
-0.7427427427427427,0.9911972916666666,0.9652424999999999,0.1835045833333333,17.7810625,0.0831012911937501,0.07299552622899305,0.015848041634901753,0.0358031605552083,0.0023893833429771863,0.0007843266071615104,0.01319137109373969
-0.7387387387387387,0.9911264583333331,0.9632272916666667,0.184388125,17.780041666666666,0.08440297625516491,0.07435756102565101,0.016173531798123243,0.036746909074088424,0.002419896710242145,0.0008086226604881511,0.00824333159721391
-0.7347347347347348,0.9910558333333334,0.9612127083333336,0.1852704166666667,17.77872916666667,0.08569117100516421,0.07571697687482636,0.016498967690745183,0.037694471021788134,0.00245007222794067,0.0008330563501698785,0.013455884982533917
-0.7307307307307307,0.9909852083333334,0.9591987499999998,0.18615395833333329,17.777520833333337,0.0869777579984381,0.07707476629683163,0.016824473762446137,0.03864468919244807,0.0024800311572272665,0.0008576326839195617,0.01558635373243078
-0.7267267267267268,0.9909145833333333,0.9571843749999999,0.18703583333333337,17.77641666666667,0.08825015558919314,0.0784314512159722,0.017149946394462295,0.03960034776822918,0.002509475090488933,0.0008823568456748268,0.014010493055366169
-0.7227227227227226,0.9908441666666669,0.9551702083333334,0.18791937499999997,17.775333333333332,0.08951112311245657,0.07978662099960943,0.017475364592878843,0.0405579280980469,0.00253875649298012,0.0009072118241804684,0.011274888888920032
-0.7187187187187187,0.9907733333333328,0.9531558333333333,0.18880208333333337,17.774166666666666,0.09077104071597208,0.08113939832899303,0.01780076954682831,0.04151927625868054,0.0025677118069124473,0.0009322242596516923,0.01149930555550327
-0.7147147147147148,0.9907022916666666,0.95114125,0.189684375,17.77295833333334,0.09201448921510369,0.08249192121419269,0.018126203757025637,0.042486074790364536,0.002596242250154949,0.000957351322906901,0.014452081597028155
-0.7107107107107107,0.9906218749999999,0.9488235416666665,0.19052041666666666,17.771604166666666,0.0933274284457899,0.08415426249982638,0.018396006572549427,0.043558910165191006,0.0025865868821026454,0.0009490269439483503,0.015502009982583331
-0.7067067067067068,0.9905370833333333,0.946401875,0.19134354166666676,17.770249999999997,0.09465078266315119,0.08591889906245655,0.018647169902325074,0.044669405064192674,0.002564296326874349,0.0009292721344177521,0.015923270833411607
-0.7027027027027026,0.9904520833333333,0.943981041666667,0.19216458333333333,17.768895833333332,0.09596666797391429,0.08768443957899308,0.01889816301372066,0.0457850681202257,0.002542134791170877,0.0009094039298901909,0.014674197482747786
-0.6986986986986987,0.9903670833333332,0.9415606250000005,0.19298541666666666,17.767583333333334,0.09726254778294185,0.0894480872873264,0.019149193413646008,0.04690503046744782,0.002520315596067319,0.0008895204159431426,0.013399159722155218
-0.6946946946946948,0.9902835416666665,0.9391372916666665,0.19380625000000004,17.766187500000004,0.09856448073433177,0.09120976246093748,0.019400261948569014,0.04802994826692711,0.0024986694131434893,0.000869523441309896,0.014456714843618101
-0.6906906906906907,0.9901985416666665,0.9367175,0.19462854166666665,17.764812499999998,0.09983136686041671,0.09297077243537327,0.01965130621486066,0.04915741402135415,0.002477177414570832,0.0008494317197663196,0.014770173177112156
-0.6866866866866868,0.990115,0.93429625,0.19544916666666667,17.763458333333332,0.10110072556927086,0.09473045658263891,0.019902325494158345,0.05028903485104169,0.0024558059755247236,0.0008293127444101007,0.01413137326397873
-0.6826826826826826,0.9900295833333335,0.9318745833333332,0.19628749999999998,17.762062500000003,0.10234059427065989,0.09647434234375005,0.02015151646299287,0.0514236260572917,0.0024370676064840295,0.0008096872622708334,0.015385746093613761
-0.6786786786786787,0.9899424999999998,0.9294527083333333,0.1972075,17.760729166666668,0.10351932963849864,0.09814816027708331,0.02039139678352277,0.05255766335468759,0.0024295739043243905,0.0007926614212572916,0.014207801649320118
-0.6746746746746748,0.9898552083333335,0.9270300000000001,0.19812708333333331,17.759354166666665,0.10468537909999964,0.09982170051649308,0.020631171538137667,0.05369899993750002,0.0024221697255625003,0.0007756307474348957,0.012422916232594616
-0.6706706706706707,0.989768125,0.9246072916666668,0.19904624999999998,17.75783333333333,0.10583781453016461,0.10149350702760418,0.020871049162175952,0.05484371920442707,0.00241496868217361,0.0007585649318916662,0.017480305555693576
-0.6666666666666667,0.9896810416666666,0.9221849999999999,0.19996624999999993,17.756437500000004,0.10697795077500005,0.10316287386093756,0.021110863461201737,0.055992457077083335,0.002407755038890623,0.0007414012589101559,0.018093975260342177
-0.6626626626626626,0.9895933333333334,0.919761875,0.20088604166666665,17.755020833333337,0.10810955162981795,0.1048318815968316,0.021350842982104164,0.05714559432200522,0.002400798747371094,0.0007242541991957466,0.018193541232449206
-0.6586586586586587,0.9895062500000001,0.9173402083333332,0.2018064583333334,17.7536875,0.1092273588416236,0.10649769504162321,0.021590634001002706,0.05830169646948777,0.0023938788122864576,0.0007070299303802085,0.016371819010373656
-0.6546546546546548,0.9894166666666667,0.9145910416666668,0.20264000000000007,17.7523125,0.11042843483641429,0.10834973873333326,0.021844465450696515,0.05946539631666656,0.002342944995471355,0.0006808836573333338,0.01477590234389936
-0.6506506506506506,0.9893225000000001,0.9113822916666666,0.20335395833333333,17.750791666666665,0.11174461010308168,0.11046529263016495,0.022118116828609372,0.06062992843467879,0.0022303176235677078,0.0006420674612760415,0.016270206597198467
-0.6466466466466467,0.9892279166666668,0.9081731250000001,0.20406812500000004,17.74935416666667,0.11304053336106767,0.11257932535898432,0.022391789426403956,0.061799563205859304,0.002118413985649739,0.0006031279557851561,0.015843332899351026
-0.6426426426426426,0.9891331249999998,0.9049647916666667,0.20478187500000003,17.747874999999997,0.11431560084370651,0.11469375867148435,0.022665337389533254,0.06297336315351557,0.0020072849777621523,0.000564035574015625,0.016891317708370934
-0.6386386386386387,0.9890385416666665,0.9017556250000002,0.20549458333333329,17.746416666666665,0.1155705427808591,0.11680697622065969,0.022939031508022893,0.06415493690546878,0.0018966488615078118,0.0005248252666961804,0.016570493055667157
-0.6346346346346345,0.9889443749999999,0.8985481249999999,0.20620687499999993,17.745020833333335,0.11680210039231775,0.11891830803606773,0.023212538697058676,0.0653384074399741,0.0017866816190518242,0.00048541959744192705,0.01506895789924556
-0.6306306306306306,0.9888508333333329,0.8953387500000001,0.20692145833333334,17.74347916666667,0.11801602274843737,0.12102830174787325,0.023486025447153565,0.06652561681432292,0.0016773755124942697,0.00044591718855529485,0.01832206206591991
-0.6266266266266267,0.9887533333333329,0.8922185416666665,0.20761666666666667,17.741999999999994,0.11906190723954058,0.12312719472222222,0.023690453862447773,0.06764097710763892,0.001552440648950998,0.0004079603686909726,0.017269333333445047
-0.6226226226226226,0.9886564583333329,0.8891112500000001,0.20831062500000005,17.740437500000002,0.12006535179010369,0.12522355851210937,0.023885361346887304,0.06874472148463542,0.0014259781924658846,0.00037012295641106793,0.01771064192701033
-0.6186186186186187,0.9885595833333332,0.8860031249999998,0.20900395833333332,17.739,0.12105158749023459,0.1273200537343316,0.02408033091681461,0.06985496477929695,0.001300014272458726,0.00033213461017827313,0.014337333333344304
-0.6146146146146145,0.9884627083333334,0.8828945833333335,0.20969708333333328,17.73739583333333,0.12201819638732625,0.12941379990815977,0.024275154129915096,0.07096999765086803,0.0011748928867560756,0.00029399258649045085,0.018539051649383964
-0.6106106106106106,0.988365625,0.8797872916666666,0.21039124999999995,17.735916666666665,0.1229641130884983,0.13150739692343763,0.024469997722545024,0.07208857697213542,0.0010501573624979602,0.00025571307028411465,0.016843326388993773
-0.6066066066066067,0.9882695833333334,0.8766791666666669,0.21108375,17.73433333333333,0.12389218039930505,0.1336009421526042,0.024664924067988078,0.07321227395312493,0.0009263083780911455,0.0002173233932106768,0.018629555555776278
-0.6026026026026026,0.988171875,0.8735706250000002,0.2117777083333334,17.732812500000005,0.12480165480377581,0.13569207725308152,0.02485974583741883,0.07433950663684882,0.0008029604762940096,0.0001787528117733505,0.018819173176893855
-0.5985985985985987,0.9880758333333334,0.8704627083333332,0.21247187500000006,17.731354166666666,0.1256900900676653,0.13778278566731766,0.02505452544134371,0.07547053124283853,0.0006803519075794279,0.0001400259138867188,0.016579416232730182
-0.5945945945945945,0.9879745833333334,0.8670583333333334,0.21306625,17.72970833333333,0.12664401326388863,0.14000027311093746,0.025267914212289928,0.07660142405208326,0.0005708186399305554,9.737149046875026e-05,0.018484081597307522
-0.5905905905905906,0.9878660416666666,0.8631087499999998,0.21348166666666668,17.72795833333333,0.12773349400677114,0.1424480779972222,0.02551526413348694,0.07772252220208337,0.0004855249528932295,4.7607761864583336e-05,0.019493331597345787
-0.5865865865865867,0.9877572916666666,0.8591610416666665,0.21389770833333335,17.726208333333336,0.12878772114891535,0.1448954787030816,0.025762646178616413,0.07884721376488715,0.0004019738071698342,-2.3278217461376275e-06,0.020079789930491643
-0.5825825825825826,0.9876475,0.8552129166666668,0.21431395833333336,17.724541666666664,0.12981211716649266,0.14734411059683158,0.026009810393968633,0.07997551794470487,0.0003200549005579858,-5.246284061475707e-05,0.01895603993068562
-0.5785785785785786,0.9875397916666665,0.8512643749999999,0.21472979166666664,17.72272916666667,0.13080521385585953,0.14978924157078993,0.026256902530070184,0.08110671976966144,0.00023983114029416715,-0.00010276412504638889,0.020704218315927392
-0.5745745745745745,0.9874306250000001,0.8473162500000001,0.21514520833333342,17.721041666666668,0.13176808915260407,0.15223608099787317,0.026503964315311594,0.08224209386953105,0.00016139309987317648,-0.00015325768975533842,0.020932248263875408
-0.5705705705705706,0.9873222916666665,0.8433679166666664,0.215561875,17.719312499999997,0.13269847380399347,0.1546826613798177,0.026750870784226385,0.08338015556848963,8.45788297962678e-05,-0.00020391671042851577,0.020339527343764985
-0.5665665665665667,0.9872143749999999,0.839419375,0.21597687500000004,17.717583333333337,0.13359823787460923,0.1571285727985677,0.026997684256069646,0.08452128490638014,9.436349068879957e-06,-0.00025476989033893226,0.020990826388811
-0.5625625625625625,0.9871052083333333,0.835471041666667,0.21639270833333332,17.715979166666656,0.13446668020308106,0.15957273744683156,0.027244425711070056,0.08566620022634547,-6.391868656905318e-05,-0.0003057924187645399,0.0169988328996169
-0.5585585585585586,0.9869954166666668,0.8315227083333335,0.21680812499999993,17.714270833333334,0.13530290219266483,0.16201902860065104,0.027491032930501938,0.0868139123779949,-0.0001355385061643673,-0.00035698791072643157,0.01627550998261995
-0.5545545545545545,0.9868866666666668,0.8275747916666667,0.21722375000000008,17.712354166666664,0.1361091308645398,0.16446425910260418,0.027737588718928872,0.08796547534869786,-0.000205529279769011,-0.0004083606587286461,0.02375987456605344
-0.5505505505505506,0.9867745833333336,0.8235747916666667,0.21769729166666665,17.71056249999999,0.13683810419787323,0.166912055867665,0.02794886429457031,0.08914645670256077,-0.0002784349300327688,-0.0004563659342020399,0.023267600260680865
-0.5465465465465467,0.986658541666667,0.8195320833333334,0.21821916666666663,17.708854166666665,0.1374944560539929,0.16936247863263895,0.02813059233810102,0.09035301671840287,-0.00035365682107135494,-0.0005015939290447913,0.019192437065953527
-0.5425425425425425,0.9865420833333332,0.8154883333333335,0.2187402083333333,17.706979166666667,0.13812127819722186,0.17181355459162337,0.028312303529727627,0.09156553707326379,-0.0004272759995961812,-0.0005470549196517792,0.02143045789932785
-0.5385385385385386,0.9864258333333332,0.8114458333333335,0.21926104166666674,17.705125000000006,0.13871253456597166,0.17426334560724827,0.02849397709883684,0.09278195799392355,-0.0004993087307317713,-0.0005927266048175782,0.02125706770806346
-0.5345345345345345,0.9863066666666666,0.8069497916666667,0.2195152083333333,17.703291666666665,0.1393597420624565,0.17702036497703993,0.02866622435219696,0.09382058170108501,-0.0005362155988035346,-0.0006693495133441753,0.022005831597311953
-0.5305305305305306,0.9861874999999998,0.8024239583333334,0.2197524999999999,17.701375000000006,0.1399737077593317,0.1797965470770834,0.028837703430169684,0.09484970409635426,-0.0005682923724772129,-0.0007481475063151042,0.02361477604154061
-0.5265265265265264,0.9860720833333335,0.7979995833333334,0.21994958333333345,17.699541666666658,0.14053145666649325,0.18248030579149294,0.028925769984657696,0.09588782414565969,-0.0005651945836808898,-0.0008099404468790126,0.023933123264214373
-0.5225225225225225,0.9859568750000002,0.7936089583333333,0.22013375000000002,17.697750000000003,0.1410479462530816,0.18513175711093752,0.02898570656710833,0.09692988396848956,-0.0005495359246274309,-0.0008660750502979166,0.023394937499915613
-0.5185185185185186,0.9858431250000002,0.78921875,0.22031875000000004,17.69591666666667,0.14152376464843752,0.1877831900651042,0.029045545478673974,0.09797260319010423,-0.0005321213538085931,-0.0009223292731627599,0.024949993055486175
-0.5145145145145145,0.9857289583333334,0.7848270833333334,0.220503125,17.694145833333327,0.14196311593315958,0.19043462186523447,0.02910530812547549,0.09901734220703123,-0.0005129899209244779,-0.0009786355108919267,0.024494895399470806
-0.5105105105105106,0.9856162500000002,0.7804364583333331,0.2206868750000001,17.692395833333332,0.1423631011707902,0.19308688653606765,0.02916507837822223,0.10006437520768227,-0.0004920298319444441,-0.0010349955908333338,0.023713009982543554
-0.5065065065065064,0.9855018749999999,0.7760466666666669,0.22087166666666666,17.690499999999997,0.1427230294888885,0.19573737353055556,0.029224688098890516,0.10111202932222216,-0.00046945783159722245,-0.0010914376297743056,0.0266264166668293
-0.5025025025025025,0.9853883333333332,0.7716552083333332,0.22105479166666667,17.688729166666672,0.14304636445204,0.19838894574787314,0.029284178810067056,0.10216275201671013,-0.000445213020495877,-0.0011479770042020394,0.026360468315772323
-0.4984984984984986,0.9852729166666666,0.7672652083333332,0.22123937500000002,17.686979166666664,0.14332993341454003,0.20104043061627613,0.029343698187166742,0.10321468318242191,-0.0004191968252547293,-0.001204549001913932,0.025142957899447538
-0.49449449449449445,0.9851595833333335,0.7628737500000002,0.22142458333333326,17.68522916666667,0.14357614156093723,0.2036911538956598,0.029403119679040995,0.1042657894369792,-0.0003914421191010442,-0.001261230571144792,0.024544322482597636
-0.49049049049049054,0.9850454166666669,0.7584839583333335,0.2216079166666667,17.683416666666666,0.1437820849509983,0.20634222293732632,0.029462444434873322,0.10532207516866313,-0.00036197481249935484,-0.0013179534683253735,0.02427499305559877
-0.4864864864864864,0.9849316666666668,0.7540933333333334,0.22179270833333328,17.681666666666665,0.14395116128888863,0.20899341119683157,0.02952177629071339,0.10637801393055568,-0.0003307098261166692,-0.001374726802670573,0.023038888888947895
-0.4824824824824825,0.9848172916666665,0.7497025,0.22197708333333335,17.679708333333338,0.14408095316041636,0.2116434661414931,0.029580989310945344,0.10743572568229165,-0.0002978964774796875,-0.0014316220469049474,0.028954914930352516
-0.4784784784784786,0.9847035416666667,0.744806875,0.2218983333333333,17.677958333333333,0.14451376061940113,0.21446133799722225,0.02967955556307159,0.10839776244895838,-0.000252056913970837,-0.0014658004476333338,0.025622498263999205
-0.47447447447447444,0.9845883333333335,0.7398847916666668,0.22180645833333335,17.6760625,0.14491653672703986,0.2172873117082899,0.0297799613006839,0.10935460811905381,-0.00020555335561041506,-0.0014988730757270828,0.02702282942709644
-0.4704704704704705,0.9844739583333334,0.7349618749999998,0.221715625,17.674249999999997,0.14527291729648473,0.22011301496419278,0.02988042970467621,0.11030996853320307,-0.000158567598109346,-0.0015319259848709638,0.026720270833322957
-0.4664664664664664,0.9843599999999998,0.7300414583333333,0.22162375000000004,17.67235416666667,0.14557634411454012,0.22293916343593753,0.0299810199454905,0.11126609934869788,-0.00011143935320555732,-0.0015649994542333342,0.028731541232502877
-0.4624624624624625,0.9842452083333334,0.7251197916666666,0.22153333333333336,17.6705625,0.14583441273329,0.22576423222222225,0.030081442478496097,0.1122178371527778,-6.399683960937527e-05,-0.0015980377199166665,0.02663760026058526
-0.45845845845845856,0.9841306249999998,0.7201977083333332,0.22144166666666662,17.66870833333333,0.1460433859114152,0.2285900465972223,0.030181905686849787,0.11317092747048613,-1.6158555099429588e-05,-0.0016311137169258674,0.026954164930600655
-0.4544544544544544,0.9840224999999999,0.7152660416666666,0.2211545833333333,17.666791666666665,0.1462421979718317,0.23144898360399319,0.03028153962941685,0.11388167824939238,6.0987588381338637e-05,-0.001613524347548783,0.029888873263928417
-0.4504504504504505,0.9839158333333332,0.7103304166666665,0.2208052083333334,17.664958333333335,0.14640736582482672,0.23431880997287324,0.03038078493968848,0.1145070110290799,0.00014602112189036637,-0.0015794417536464846,0.029247081597134184
-0.4464464464464464,0.9838095833333332,0.7053960416666665,0.22045499999999998,17.66310416666667,0.14652100773433185,0.23718792630833327,0.030480061574174093,0.11512941563437509,0.00022921389203849844,-0.0015454569382322917,0.029542864149220804
-0.44244244244244246,0.9837031249999998,0.7004614583333332,0.22010437499999994,17.661354166666673,0.14658520372287343,0.24005718910585944,0.030579203045382485,0.11574703516861987,0.00031049699823220605,-0.0015116386819367192,0.025943999565697595
-0.43843843843843855,0.9835968749999999,0.6955258333333333,0.21975437500000003,17.659458333333337,0.14660360683263896,0.2429261396683594,0.030678272442703,0.11636348853281248,0.00038996442512638854,-0.0014779086695552092,0.027698039930498908
-0.4344344344344344,0.983490416666667,0.6905916666666667,0.21940416666666673,17.657541666666667,0.1465714832638888,0.2457951449826389,0.03077726907506821,0.1169742275347222,0.0004674783211406244,-0.0014443614795494792,0.0312222899307244
-0.4304304304304305,0.9833843750000001,0.6856562499999997,0.21905395833333338,17.655687500000003,0.1464909235026045,0.24866328000516497,0.030876276134473333,0.11758407604817714,0.0005431287606184883,-0.0014108955178051654,0.0304489023435508
-0.42642642642642636,0.9832772916666667,0.68072125,0.2187031250000001,17.653812499999994,0.14636212146510408,0.2515326931152343,0.030975128256810067,0.11818830203776032,0.000616959183290364,-0.0013775751043782558,0.03207088151066273
-0.42242242242242245,0.9831781250000002,0.6759914583333333,0.21830979166666653,17.652083333333326,0.1461520065937067,0.25438187652912336,0.031082062999877817,0.11875382056280401,0.0006761975050469616,-0.001331207191682899,0.03249565972242863
-0.41841841841841854,0.9830804166666667,0.67132625,0.2179004166666668,17.650479166666674,0.14588731606093758,0.25722586674982634,0.03119127102842221,0.11930377207239573,0.0007294344459008329,-0.0012808258447275004,0.030168520399001864
-0.4144144144144144,0.9829835416666669,0.6666602083333334,0.21749312500000006,17.648729166666666,0.14558124995828975,0.2600673655777343,0.03130059562778938,0.11985015464309895,0.0007806696484879759,-0.0012306653570699226,0.03194213498255749
-0.4104104104104105,0.9828879166666665,0.6619941666666668,0.21708458333333322,17.647000000000002,0.14523122329930555,0.2629109503456599,0.03140970450899223,0.12039273049340277,0.0008300172300031252,-0.0011806462483786454,0.033807666666632485
-0.40640640640640635,0.9827889583333334,0.6572760416666666,0.21663562500000003,17.645458333333337,0.14489758005099823,0.26578921431419267,0.031519917568512884,0.12091663558268226,0.0008811134537825512,-0.0011266405757596359,0.02863353993052442
-0.40240240240240244,0.9826875,0.6523254166666668,0.21600958333333328,17.643604166666666,0.14478488410399282,0.26882235990815984,0.03163446430819766,0.12137270854809026,0.0009466177921679674,-0.0010550086511002602,0.03260700998254151
-0.3983983983983985,0.9825852083333331,0.647374375,0.21538458333333335,17.64191666666667,0.1446241269266928,0.2718544812623263,0.03174903015003234,0.12182470664661446,0.0010095625499281242,-0.0009836562234118065,0.030484659722048946
-0.3943943943943944,0.9824839583333332,0.6424233333333336,0.21475958333333334,17.63997916666667,0.1444149691222219,0.2748847796998263,0.03186328198791532,0.1222680159430555,0.0010700181082756916,-0.0009126331816203998,0.03675999956584519
-0.3903903903903905,0.9823818750000002,0.6374722916666667,0.21413374999999998,17.638374999999993,0.1441551190239148,0.2779159037776043,0.03197751185175011,0.12270691766432285,0.0011280521062785839,-0.0008418984029320402,0.03293569270857688
-0.38638638638638634,0.982279375,0.6325220833333333,0.21350791666666666,17.636625000000002,0.14384623076232644,0.28094645285399306,0.032091677625938675,0.12313881940850696,0.0011835172570140635,-0.0007714966038848952,0.031750276041634606
-0.3823823823823824,0.9821783333333336,0.6275700000000001,0.2128822916666666,17.634916666666673,0.14349152009999988,0.2839750882280816,0.03220559168043508,0.12356541855208336,0.0012364905971437477,-0.0007014109134550785,0.03054749305522364
-0.3783783783783783,0.9820760416666666,0.62262125,0.21225708333333335,17.63314583333333,0.14308173738177066,0.28700276390815965,0.03231952570503724,0.12398485445364577,0.0012870632803052096,-0.0006315763492454863,0.03216802039941058
-0.3743743743743744,0.9819739583333335,0.6176714583333333,0.21163020833333338,17.631375000000002,0.14262821956037353,0.29002869658745667,0.03243410365596291,0.12439581059136282,0.0013351807533167096,-0.0005620398600184463,0.03232394270827399
-0.37037037037037046,0.9818845833333335,0.6130666666666666,0.21079250000000005,17.62966666666667,0.1420921788888886,0.29280443861041655,0.03269595937889045,0.12454493633333319,0.0014061600679444446,-0.0004761187384067714,0.03693655555537134
-0.3663663663663663,0.9817933333333331,0.6084620833333333,0.20995479166666667,17.628208333333326,0.14151451814565974,0.2955787771228734,0.03295763486521528,0.1246850533900174,0.0014746179102584035,-0.00039058930854767287,0.03293762326416072
-0.3623623623623624,0.9817016666666668,0.6038564583333331,0.2091158333333333,17.626625,0.1408944610624569,0.2983522349159721,0.03321923476439035,0.12481926183524306,0.001540714302346658,-0.0003054729816696187,0.03250777604171162
-0.3583583583583583,0.9816112499999999,0.5992516666666667,0.20827729166666664,17.624937500000005,0.14023098166388887,0.3011239031093316,0.033480696483363145,0.12494406917326387,0.0016043967498082295,-0.0002208530651591267,0.036578121093612026
-0.35435435435435436,0.981519375,0.59463875,0.20743187499999993,17.623479166666666,0.1395341319984374,0.30389930890065103,0.03374406083507496,0.12505651080651053,0.0016659960607563543,-0.00013703189539369763,0.031315395399303725
-0.35035035035035045,0.9814206249999998,0.5897489583333334,0.20633750000000003,17.621645833333336,0.13906991614474817,0.30681400276041665,0.034070583321962805,0.12502704930989586,0.0017373301042260638,-6.411808684869742e-05,0.034056457899225734
-0.3463463463463463,0.9813229166666665,0.5848597916666666,0.20524229166666666,17.619854166666673,0.13855756575828992,0.3097272683780816,0.03439698031826918,0.12498703605464409,0.0018066049419117628,8.164853699783247e-06,0.03594747873239612
-0.3423423423423424,0.9812247916666665,0.5799702083333335,0.20414833333333335,17.618208333333328,0.13799684911245652,0.3126365829972222,0.03472335591798463,0.12493629858576386,0.0018739520308391057,8.012029532673595e-05,0.031235123264082176
-0.33833833833833826,0.9811258333333335,0.5750797916666668,0.20305291666666672,17.616354166666667,0.1373896915499565,0.31554576303315957,0.035049626761225895,0.1248762876526909,0.0019393026796306863,0.00015163712664748328,0.0351075412326054
-0.33433433433433435,0.981028125,0.5701910416666665,0.20195937499999997,17.614624999999993,0.13673217600308185,0.3184507441829428,0.03537573052937887,0.12480290692773438,0.002002593746197569,0.00022267843707812572,0.03373610937524063
-0.33033033033033044,0.9809291666666664,0.5653018750000001,0.20086479166666668,17.612833333333327,0.1360277484548178,0.3213541688020399,0.03570187544880601,0.12471992331601561,0.0020638964210015626,0.0002932185799706596,0.03393530555575808
-0.3263263263263263,0.9808316666666665,0.5604118749999999,0.1997695833333333,17.611062500000003,0.13527686369231795,0.32425482190815963,0.036027853089556555,0.12462696156953125,0.002123207537874518,0.00036337137206665713,0.03506095442702417
-0.3223223223223224,0.9807406250000001,0.5558729166666667,0.19854770833333335,17.609479166666667,0.13439634218315966,0.32707505751558175,0.03630814450045712,0.1243289562712673,0.0021620284508181427,0.00041571034909006145,0.035826812065977265
-0.31831831831831825,0.9806508333333334,0.5513677083333334,0.19731479166666666,17.607979166666663,0.13346698354058162,0.3298839563228732,0.036583870878160854,0.12399970383181419,0.002197479755605904,0.00046590413651492984,0.03302799956617264
-0.31431431431431434,0.980562083333333,0.546863125,0.19608187499999996,17.6064375,0.13249863918190108,0.33269002329648434,0.03685952289263458,0.12365921974830735,0.002231454024397527,0.0005157460385576825,0.03252522526042867
-0.3103103103103104,0.9804725000000002,0.5423585416666666,0.19484833333333337,17.6048125,0.13148825394787317,0.3354928769972223,0.037135100873958285,0.12330796708715273,0.0022639398853242197,0.0005651263473020839,0.03578517317703245
-0.3063063063063063,0.9803820833333335,0.5378522916666667,0.19361458333333328,17.60325,0.13043845401558152,0.33829235145399306,0.03741062519041493,0.12294603598741315,0.0022949598081684025,0.0006140951792534718,0.03621443750000708
-0.3023023023023024,0.9802929166666668,0.5332860416666666,0.19231937499999996,17.601708333333328,0.12947141443016502,0.341135549666276,0.03769682690622097,0.1225739701037761,0.002317697367644358,0.000661161069047135,0.03465541493068258
-0.29829829829829824,0.9802024999999999,0.5286066666666668,0.1909089583333333,17.600145833333332,0.12869395028888891,0.3440614779614148,0.038002970510007644,0.1221919602319444,0.0023259953758652785,0.0007048467621457899,0.033408312066001145
-0.2942942942942943,0.9801127083333326,0.5239262499999998,0.18949875000000002,17.598458333333337,0.12787274289427103,0.34698355708177075,0.03830897976401017,0.12179496386614576,0.0023324942620244786,0.0007480087427567708,0.03488928993039053
-0.2902902902902904,0.9800233333333331,0.5192447916666668,0.18808770833333333,17.59683333333333,0.12700755466037306,0.349902388973915,0.03861497937335226,0.12138727040473088,0.0023372138763834635,0.000790630690212891,0.03541497222238377
-0.2862862862862863,0.9799316666666668,0.5145647916666668,0.18667770833333333,17.595187499999994,0.12609890851037314,0.3528164332114149,0.038920907907395566,0.12096430723598096,0.0023401287307777785,0.0008326904412222222,0.03646017317726091
-0.28228228228228236,0.9798429166666666,0.5098839583333332,0.1852666666666666,17.59358333333334,0.12514668236766519,0.35572584555555553,0.03922674309513885,0.12053070698611115,0.0023413038062808154,0.0008742641198611109,0.03540882638861831
-0.2782782782782782,0.9797537499999996,0.5052037499999998,0.1838570833333333,17.59200000000001,0.12415083765260432,0.3586317812414931,0.03953256928286165,0.12008179536927081,0.0023406942207343743,0.0009152728770121527,0.03445266666636826
-0.2742742742742743,0.97967,0.5008510416666668,0.18233416666666669,17.590458333333327,0.12309823406141496,0.3614198766659723,0.0397981082767704,0.11954420102690974,0.002334417239735244,0.0009533567345659728,0.03619228993073875
-0.2702702702702702,0.979590833333333,0.49661062499999997,0.1807733333333333,17.58916666666666,0.12200580380377607,0.36416475195555553,0.040050085917006234,0.11896770861666664,0.002325414794445312,0.0009901351232222215,0.0316326388891639
-0.26626626626626626,0.9795110416666662,0.4923704166666667,0.1792125,17.587604166666672,0.12087428945815978,0.36690454651041665,0.04030192953580923,0.11837669170312497,0.0023150714945498266,0.0010264125824531256,0.034929676649085195
-0.26226226226226235,0.9794312499999996,0.48812999999999995,0.17765312500000008,17.58622916666666,0.11970826976666679,0.3696387421777343,0.04055363975942367,0.11777280509374992,0.0023033329886916662,0.0010621723683307304,0.033502030816180195
-0.2582582582582582,0.9793512499999998,0.48388666666666674,0.17606916666666664,17.584770833333334,0.11852848548888881,0.37236339854930567,0.04080017957734465,0.11714060283888882,0.002290633316883333,0.0010958665650270833,0.034376405816033184
-0.2542542542542543,0.9792762500000002,0.47962291666666673,0.17425291666666665,17.583354166666666,0.11751644114149298,0.3750319626998262,0.0409922919530673,0.11632868287065971,0.002280643235717014,0.001112856822975347,0.036489582899264406
-0.25025025025025016,0.9792010416666669,0.4753591666666667,0.1724385416666666,17.5820625,0.11646866266597228,0.37769328268120655,0.04118433738971329,0.11549934186545147,0.002269301565554341,0.0011292696610075955,0.03336991276040635
-0.24624624624624625,0.979126875,0.471095625,0.1706227083333333,17.58079166666667,0.11538412043919286,0.38034851640099826,0.04137641990638953,0.11465622191184895,0.0022567240149364578,0.001145102237849652,0.03055603993038858
-0.24224224224224233,0.9790508333333329,0.46683145833333334,0.16880729166666666,17.57927083333333,0.11426443117704002,0.3829957649468316,0.04156841549146007,0.11379627918728301,0.002242792116080876,0.001160457199968967,0.03652863498280112
-0.2382382382382382,0.9789766666666669,0.462568125,0.166991875,17.577979166666676,0.11310781306731774,0.38563767201731775,0.041760448561722896,0.11292238149101563,0.0022276054570859374,0.0011752197289140627,0.03485674956561979
-0.23423423423423428,0.9789014583333332,0.45830437500000015,0.16517708333333334,17.576645833333334,0.11191376652252596,0.38827194780815966,0.04195235170831974,0.1120321617252604,0.0022111156926773456,0.0011894735494401042,0.03381291623270499
-0.23023023023023015,0.9788268750000005,0.45403999999999994,0.16336041666666662,17.575375000000005,0.11068622006666681,0.39090108259982626,0.042144187727557715,0.11112804475,0.0021933884665083334,0.001203124475088108,0.030776942708087063
-0.22622622622622623,0.9787514583333333,0.449775625,0.16154458333333335,17.573937500000003,0.1094208454891927,0.39352293092899293,0.042335957950137636,0.11020680906588547,0.0021743048104904956,0.0012162767254434888,0.03380407942700003
-0.22222222222222232,0.978681041666667,0.44573854166666665,0.1597289583333333,17.572666666666667,0.10817527747287331,0.39606790986974827,0.0424979656616931,0.10923785538389759,0.0021601833758257377,0.0012325574200674917,0.03242788888883297
-0.21821821821821819,0.9786137500000001,0.44208583333333334,0.15773687500000003,17.57139583333333,0.10699844929930552,0.39844782826523434,0.04257816710124834,0.10805530383489584,0.0021527058406557295,0.0012426759404766928,0.03292346831602799
-0.21421421421421427,0.9785435416666667,0.4383002083333332,0.1557203333333333,17.570083333333333,0.10582105237495668,0.4009107611198888,0.04267327035104949,0.1068383704582639,0.0021471608267286443,0.0012529379893325009,0.03279665972229395
-0.21021021021021014,0.978471666666667,0.434514375,0.15370370833333333,17.56866666666666,0.10461663291835935,0.40336496171124814,0.042768346836446466,0.10560582090502604,0.0021407373070388026,0.0012626909329365801,0.03507655555574729
-0.20620620620620622,0.9784016666666667,0.4307283333333334,0.1516879375,17.567437500000004,0.10338268619722218,0.40581056128366266,0.042863500372863746,0.10435787416052075,0.002133447144324654,0.001271990271812566,0.03222301692704832
-0.2022022022022023,0.9783306249999999,0.4269433333333334,0.14967143749999998,17.566062499999997,0.1021181401222222,0.4082488774633503,0.04295850187853101,0.10309398590229167,0.002125294325098611,0.0012808403379034115,0.03344824609382613
-0.19819819819819817,0.9782604166666666,0.42315729166666666,0.14765627083333333,17.56483333333333,0.1008274898426649,0.4106776256835933,0.04305356001964183,0.10181504733656682,0.0021162410705857213,0.0012892049820889284,0.029754972222349352
-0.19419419419419426,0.9781895833333332,0.4193724999999999,0.1456390625,17.563395833333338,0.09950608124375016,0.4131000968074543,0.043148488278352964,0.10052235726171875,0.0021063447874406773,0.0012970840394791986,0.033376801649126264
-0.19019019019019012,0.9781185416666665,0.41558645833333324,0.1436224791666667,17.562083333333334,0.0981585206499567,0.4155138334780203,0.04324355484279963,0.0992132758794054,0.002095505360588541,0.001304524253519688,0.03322899305550209
-0.1861861861861862,0.9780541666666664,0.41200979166666674,0.14144920833333333,17.560874999999996,0.09695313990412327,0.4178123297952066,0.043295536359984316,0.09784383280983505,0.0020899400286285173,0.0013128053714541927,0.03254423437510923
-0.1821821821821823,0.9779947916666667,0.4086135416666666,0.13914104166666666,17.55975,0.09587539023328998,0.4200085205239151,0.043310337941968556,0.09642029450672744,0.002089207490891276,0.0013220425272522137,0.031013270833284423
-0.17817817817817816,0.9779345833333332,0.40521666666666656,0.13683191666666664,17.5585,0.09477611972222222,0.4221955682479931,0.04332500519752212,0.09498196850138892,0.0020879550174444446,0.0013309071673469443,0.03261941666670509
-0.17417417417417425,0.9778754166666667,0.4018200000000001,0.13452254166666666,17.55741666666667,0.09365172926666654,0.4243713941168734,0.04333976738580625,0.09352823564083335,0.0020862699567208345,0.0013394848258503726,0.02982832638895161
-0.1701701701701701,0.9778149999999995,0.39842375,0.13221360416666667,17.55625,0.09250518210260411,0.4265366462065932,0.04335452037155243,0.09205796002690107,0.0020841050593708326,0.001347695619237708,0.028919270833398514
-0.1661661661661662,0.9777556250000004,0.3950277083333333,0.129904875,17.555083333333325,0.09133498464891496,0.42868993178456766,0.043369160943358076,0.09057334992742186,0.00208146735322552,0.0013556929106934368,0.029465826389241556
-0.16216216216216228,0.9776970833333333,0.3916508333333333,0.1276044375,17.5539375,0.09013274974930563,0.4308427325303085,0.04337881588042385,0.08907586571609374,0.002077820728620729,0.0013634130631692892,0.02865324609382469
-0.15815815815815815,0.9776383333333335,0.3883308333333333,0.12533102083333333,17.55283333333334,0.0888804138826389,0.43300984355020794,0.043373162480915425,0.08757910023727435,0.002071985667232985,0.0013711119988050954,0.028041972222069944
-0.15415415415415423,0.9775866666666669,0.38522166666666674,0.1229922291666667,17.551750000000002,0.08770343419722215,0.43512041156461423,0.043337762656727764,0.08601435349336803,0.0020609475374399316,0.0013768854412700225,0.030655270833335635
-0.1501501501501501,0.9775447916666669,0.3824764583333333,0.1205403958333333,17.55097916666666,0.08667759215412318,0.43713938797234353,0.043251795976685485,0.0843431571489019,0.0020417239334257157,0.0013797728071024934,0.02875529123286924
-0.14614614614614618,0.9775047916666669,0.37971104166666664,0.11808075,17.550166666666666,0.08564119150308164,0.43914318647943756,0.04316581662978275,0.08265101875005207,0.0020229864357003908,0.0013830326879857814,0.0297749722223557
-0.14214214214214227,0.9774587499999999,0.3768058333333333,0.11556277083333331,17.549354166666664,0.08461694729930563,0.4411175376639891,0.04308001351897706,0.08090344050050352,0.002007056943184027,0.0013887866188665797,0.02829333289940905
-0.13813813813813813,0.9774145833333338,0.3739016666666666,0.11304441666666666,17.54839583333333,0.08357358533055553,0.4430776265271598,0.04299402295021433,0.07914173336763891,0.0019912406668361102,0.0013946006199365272,0.03109534331605346
-0.13413413413413422,0.9773695833333335,0.37099749999999987,0.11052635416666667,17.547562499999994,0.08251481332708335,0.445026008367958,0.042908199157948156,0.0773643322533854,0.0019754334439744782,0.001400432952885351,0.03013364192742074
-0.13013013013013008,0.9773256249999998,0.3680920833333334,0.10800943750000001,17.546666666666674,0.08144009318732645,0.4469614614109336,0.04282237533312858,0.07557181029763017,0.0019596984578400434,0.0014063969112443524,0.03178055555525816
-0.12612612612612617,0.9772795833333333,0.3651870833333333,0.10549091666666667,17.545854166666675,0.08034818583315984,0.44888479150082644,0.04273659207246311,0.07376601732434027,0.001944038364388541,0.0014123470309931239,0.02966822873224828
-0.12212212212212203,0.9772360416666666,0.36237375,0.10291420833333335,17.545020833333332,0.07930901531093748,0.45073179072312325,0.042643330026163204,0.07190775906463547,0.001924279993808669,0.0014173607851977522,0.028702291232718835
-0.11811811811811812,0.9771975000000003,0.3598677083333333,0.10014047916666667,17.544208333333337,0.07849856583224835,0.45234917609893704,0.04252515142613911,0.06991140441755642,0.001890279351239583,0.0014188375580268756,0.029295623263806192
-0.1141141141141142,0.9771579166666666,0.3573625,0.09736668750000001,17.543479166666668,0.07767621026041668,0.453952644831944,0.0424068647441713,0.06790002630494793,0.0018565101617994805,0.0014205810254465235,0.027380395399291046
-0.11011011011011007,0.9771187500000001,0.3548570833333333,0.09459239583333333,17.542604166666667,0.07684061707482645,0.4555408203171767,0.04228871885034939,0.06587548914240451,0.001822994649569617,0.0014226141543103726,0.02995571831604593
-0.10610610610610616,0.9770793750000001,0.3523570833333332,0.09181958333333334,17.54189583333334,0.07599219415815973,0.4571077057831596,0.04216971604291156,0.06383642775711806,0.0017897594606545997,0.0014247222373238706,0.027723905815719263
-0.10210210210210202,0.9770387500000002,0.35013395833333333,0.08913024999999998,17.54116666666667,0.07508058622183159,0.45838454853493754,0.04201947369471767,0.06175499359359375,0.001758961156610981,0.0014222275616978647,0.027680305555406903
-0.09809809809809811,0.9769997916666667,0.3479112500000001,0.08644110416666671,17.54041666666667,0.07416005379010408,0.4596471021771141,0.04186920457630978,0.05966029239799478,0.0017284162925390641,0.0014199993570049928,0.026283159722197524
-0.0940940940940942,0.9769587499999998,0.34568770833333334,0.08375154166666665,17.539708333333333,0.07323021664058166,0.46089505426845684,0.041718931049494035,0.05755468399186632,0.001698079508483376,0.0014180321740295918,0.02633991493053145
-0.09009009009009006,0.9769179166666667,0.3434641666666666,0.08106227083333332,17.53889583333334,0.07229111621597237,0.46212849158067676,0.04156863055490099,0.05543682720012154,0.0016679946173569445,0.0014163789628183674,0.02734128081573317
-0.08608608608608614,0.9768822916666671,0.34138625,0.07833556250000002,17.538333333333338,0.07142501164427083,0.4633108313144752,0.04141642775555761,0.053314295243151046,0.001641342300125521,0.001412748488931798,0.02332222222207747
-0.08208208208208201,0.9768608333333337,0.33970270833333327,0.07550704166666666,17.537708333333335,0.07078727828433172,0.46437493665874807,0.04125847710145929,0.05120138678092881,0.0016237838399568616,0.0014035204127203415,0.029619748263939982
-0.0780780780780781,0.9768372916666666,0.3380191666666667,0.07267837499999999,17.53741666666667,0.07014408463263883,0.4654216038073593,0.041100703424403334,0.04907885791447916,0.001606458240176389,0.0013947673984422916,0.022766659722151417
-0.07407407407407418,0.976814375,0.336335625,0.06984962500000001,17.53691666666667,0.0694945973558593,0.4664541548873595,0.04094279504697036,0.046946561886276036,0.0015893698737061196,0.0013864339709740365,0.023637159722056822
-0.07007007007007005,0.9767920833333331,0.334653125,0.06702072916666665,17.536354166666673,0.06883957759440106,0.46747051352863495,0.04078491651345295,0.044805032711263015,0.0015725532366764328,0.0013784670868963766,0.025865874565795366
-0.06606606606606613,0.9767679166666663,0.3329227083333334,0.06412362499999999,17.53597916666667,0.06823267860933158,0.46841191071685934,0.04063644333994406,0.04266822659684897,0.0015519128236856216,0.0013712388880761637,0.023392999565885475
-0.062062062062061996,0.976744375,0.33113124999999993,0.061135416666666664,17.535416666666663,0.0676900119401042,0.46925933582899304,0.0405007272994589,0.040539882226562476,0.001526146073553385,0.0013649498875021701,0.02770399305563842
-0.05805805805805808,0.9767212499999999,0.3293385416666666,0.05814687916666667,17.53502083333333,0.06714237497287336,0.4700891487765104,0.040364813865393936,0.03840111661278212,0.0015006182906976999,0.001359076254482577,0.02471104123276291
-0.05405405405405417,0.9767039583333332,0.3277889583333333,0.055152231249999996,17.534687499999997,0.06665106546141497,0.4708659397214801,0.04025354520379864,0.036241290902136736,0.0014805816787532983,0.0013473141375443174,0.024734277343952726
-0.05005005005005003,0.9766960416666666,0.32657666666666657,0.05214842499999998,17.53447916666666,0.06624622245555566,0.4715776251033529,0.04017654568248461,0.034059312024916674,0.001467890077374305,0.0013269717372672448,0.02599868706624875
-0.04604604604604612,0.9766879166666665,0.3253652083333333,0.04914472708333334,17.53433333333333,0.06583748120620665,0.4722697957999045,0.040099522231348446,0.03187011355071312,0.0014553103289547005,0.001306816816262647,0.024446222222366032
-0.04204204204204198,0.9766797916666664,0.32415249999999995,0.04614103958333333,17.53408333333333,0.06542724007708331,0.4729430877995027,0.0400225577770896,0.02967366666646354,0.0014428259688682808,0.0012869109040021132,0.027171659722228014
-0.03803803803803807,0.9766720833333333,0.3229402083333333,0.04313724791666668,17.533937499999997,0.06501316350828998,0.47359876117550925,0.03994557108396848,0.027469902337531684,0.0014304097726577816,0.001267200799255894,0.024994079427131055
-0.034034034034034155,0.9766629166666664,0.32172833333333334,0.04013353854166667,17.533791666666662,0.06459629619722225,0.4742386740841245,0.03986845613036013,0.025258753950887156,0.0014180915269184128,0.0012477102414795674,0.024066456597267916
-0.03003003003003002,0.9766545833333334,0.32051625,0.03712983770833333,17.533604166666663,0.06417579181927081,0.47485783348508626,0.03979154661077842,0.023040462196283074,0.0014058602830613546,0.001228499242126705,0.024391593315954196
-0.026026026026026106,0.9766479166666665,0.31944125,0.034019781874999995,17.53352083333333,0.06382457946510413,0.4752755711078442,0.03971050230606058,0.02069672814478931,0.0013910890588062458,0.0012110775430674162,0.021688853732712232
-0.02202202202202197,0.976648333333333,0.3187810416666667,0.031014137500000007,17.533395833333334,0.06366385580724826,0.47547999827513115,0.039698700207707084,0.018392470524690105,0.0013882087678507207,0.0011857906152300817,0.026280551649335848
-0.018018018018018056,0.9766489583333332,0.31814604166666666,0.028015225208333324,17.533416666666664,0.06351247117183165,0.4756549388231929,0.03969093036463028,0.01608744407690187,0.001386025567726124,0.0011597749183369537,0.025549993055676623
-0.01401401401401392,0.9766499999999998,0.31751083333333335,0.025016471250000002,17.533479166666663,0.06336062071597216,0.4758131344995314,0.03968322044255591,0.013778609491353122,0.0013837853975484028,0.001133514744687335,0.02252497873274706
-0.010010010010010006,0.9766504166666667,0.31687604166666666,0.0220175875,17.533479166666655,0.06320832421766488,0.4759510591740133,0.039675487024477755,0.011466022775950518,0.0013814943689174916,0.0011069990848474021,0.022316645399598656
-0.006006006006006093,0.9766527083333335,0.3162410416666668,0.019018718125000004,17.533437499999987,0.0630545202322482,0.4760722466942153,0.039667812068398214,0.009149567435651953,0.0013791626093989508,0.0010802630999430752,0.02481943359413208
-0.002002002002001957,0.976652291666667,0.31560604166666667,0.016019916666666672,17.53345833333332,0.06289949313016495,0.47617523726999306,0.03966013382696717,0.006829405221336804,0.0013767752476441276,0.0010532968483104115,0.023672206597666445
0.002002002002002179,0.9766620833333333,0.31527020833333336,0.012938089583333335,17.53364583333332,0.06287240407078992,0.4760963558379336,0.03964965503727537,0.004512920384960504,0.0013759279157806036,0.0010241892905108194,0.02313879123306606
0.006006006006006093,0.9766760416666666,0.31520104166666674,0.009886820833333336,17.53395833333333,0.06296871999891489,0.4757732924404761,0.03962495443899044,0.0021820485662282993,0.0013753694766860463,0.0009935307208741957,0.02238849826403566
0.010010010010010006,0.9766902083333336,0.3151252083333333,0.006848011874999997,17.534124999999992,0.06307589473953998,0.4754301880666933,0.03960042291067592,-0.0001553624187785132,0.0013745875430316058,0.0009622642350549217,0.025918817708657116
0.01401401401401392,0.9767031249999999,0.3150483333333334,0.0038090951249999997,17.534479166666664,0.06318392266388884,0.4750690324609953,0.03957602267667936,-0.0024933120498060414,0.0013737647822352436,0.0009304752488016098,0.02370702039945627
0.018018018018017834,0.9767179166666663,0.31497062500000006,0.0007701583333333328,17.53481249999999,0.063292672053776,0.47469044852280834,0.03955139823924669,-0.004831573709932291,0.0013729541461646494,0.0008981825175577664,0.022225589844197202
0.022022022022022192,0.9767312500000003,0.3148954166666667,-0.002268626458333333,17.535124999999994,0.06339837656232641,0.4742917283339924,0.03952684328697407,-0.007170362426142102,0.0013721372114811029,0.0008653523523910492,0.021266234375275417
0.026026026026026106,0.9767449999999999,0.31481833333333337,-0.005307491666666667,17.53529166666666,0.06350650033055553,0.4738755805322083,0.03950237737583351,-0.009509667444319445,0.0013712917469770143,0.00083200087025134,0.025004498264252106
0.03003003003003002,0.9767660416666669,0.31513104166666667,-0.008294075208333335,17.535812499999995,0.06374284324474827,0.4734101666497719,0.03951698590962647,-0.011796833606602905,0.001367847088460143,0.000804091156516894,0.02236329817725391
0.03403403403403393,0.9767910416666664,0.3155629166666667,-0.011264416666666667,17.536312499999998,0.06401983729149303,0.4729195712504931,0.039543745607908735,-0.014065412197118049,0.0013636743259479345,0.0007774350374759617,0.02170223567713947
0.03803803803803785,0.9768158333333333,0.31599458333333336,-0.014234653333333333,17.536729166666664,0.06429721497065972,0.47241049964447973,0.03957054700475822,-0.01633144748437223,0.0013595690376589408,0.0007501829285600361,0.022713468316055696
0.042042042042042205,0.9768395833333332,0.31640520833333335,-0.017297751875,17.537166666666664,0.06461920247287327,0.471809537780071,0.039598898194614686,-0.018631128297625647,0.0013597142588705085,0.0007202497816524636,0.02361863888904736
0.04604604604604612,0.9768631250000004,0.3168079166666667,-0.020393228125,17.537624999999995,0.06495691060399303,0.47116099124664157,0.03962768182867524,-0.020940905550277337,0.0013613968340938543,0.0006889557067104841,0.02316769270845498
0.05005005005005003,0.9768870833333335,0.3172102083333334,-0.02348875104166667,17.538104166666667,0.06529372539578993,0.4704947369078359,0.03965642212866176,-0.023248103388583113,0.0013631687900694978,0.0006569681119712445,0.023027239149314482
0.054054054054053946,0.9769154166666666,0.3177883333333333,-0.026559808333333323,17.538687499999998,0.06569953353055559,0.46972853491463007,0.03968368843850778,-0.025536969442763888,0.0013633458981981601,0.0006268105434539853,0.02110744401051079
0.05805805805805786,0.9769554166666664,0.31869083333333326,-0.02958576875,17.539333333333335,0.0662344860826389,0.4687915572874715,0.03970802585145381,-0.027791926285588534,0.0013605204786181074,0.0006006016777958519,0.025952888888809866
0.06206206206206222,0.9769941666666666,0.3195929166666666,-0.03261187125,17.540104166666673,0.0667678676164931,0.46783646585357347,0.039732324574671046,-0.03004142694925469,0.0013578811241365452,0.0005737779746188365,0.024745822482373114
0.06606606606606613,0.9770331250000002,0.3204947916666667,-0.03563796666666666,17.540875000000003,0.06729975518120657,0.466863893665199,0.03975662726601948,-0.0322855318810764,0.001355403720279949,0.0005464131141233746,0.023537567708217466
0.07007007007007005,0.9770720833333332,0.3213977083333334,-0.03866402708333333,17.541645833333334,0.06782851307808159,0.46587238467636594,0.03978097602593009,-0.03452402863381207,0.0013530918412700968,0.0005185160304424343,0.022328124565945018
0.07407407407407396,0.9771110416666668,0.3222858333333333,-0.04168055625,17.54235416666667,0.06837288329930558,0.4648435645640238,0.03980484834325687,-0.03675457219517189,0.0013496502150651389,0.0004908339745623054,0.024560291232489817
0.07807807807807787,0.9771454166666667,0.3231127083333333,-0.044653875000000016,17.5430625,0.06898880271349829,0.463710823114151,0.03982653675348997,-0.03896805717783854,0.0013405879279158855,0.00046601284091765563,0.023041454426959262
0.08208208208208223,0.9771887499999998,0.32421520833333334,-0.04758398875,17.543833333333335,0.06970512368537321,0.46241680568130655,0.039855134813394866,-0.04110481800742108,0.0013344881549063362,0.00044716940209303804,0.02453697222210849
0.08608608608608614,0.9772385416666668,0.325645,-0.05046249583333334,17.544770833333335,0.0705380423083333,0.4609354115142708,0.039891803179760627,-0.043149057211020844,0.001331914182842709,0.00043565723313072983,0.025599739149299694
0.09009009009009006,0.9772864583333335,0.3270835416666667,-0.05337494375000001,17.545708333333334,0.07142677343745651,0.45935403204635106,0.0399170455587216,-0.04522708019532421,0.0013314754888836806,0.000419601162936094,0.025202414930618033
0.09409409409409397,0.9773347916666668,0.32852437500000004,-0.056295196250000006,17.546687500000008,0.07232548503085937,0.45773647587917415,0.03993963878643335,-0.04730663500313305,0.001331708388445339,0.00040210988865520503,0.023966110676781227
0.09809809809809789,0.9773833333333335,0.329965625,-0.05921558749999999,17.547562500000005,0.07321914465169269,0.4561020558636965,0.039962196582233274,-0.04937757916082032,0.0013321851476302076,0.00038410110509510425,0.024716975260218987
0.10210210210210224,0.9774306250000002,0.33140708333333335,-0.062135716666666674,17.5484375,0.07410934511649311,0.45444956938098646,0.039984842748916956,-0.051440345868673604,0.0013329155539762159,0.00036558737403904866,0.027132975260485637
0.10610610610610616,0.9774775,0.33284750000000013,-0.06505593958333333,17.549458333333337,0.0749944167437499,0.4527814747249297,0.040007306379455605,-0.053494730649536436,0.0013339051112166674,0.00034654913048254115,0.023803873263659625
0.11011011011011007,0.9775262499999998,0.33428979166666656,-0.06797641666666669,17.550291666666666,0.07587554352078996,0.45109524844382626,0.040029796185038574,-0.05554040700092014,0.0013351616990229162,0.00032701055458583307,0.027262414930476098
0.11411411411411398,0.9775866666666668,0.3364158333333334,-0.0707615,17.55152083333333,0.07691584541597213,0.44925572678441655,0.04009062395557903,-0.05751871100958332,0.0013368372109269103,0.0003126705813538543,0.02640810373276281
0.1181181181181179,0.9776485416666664,0.33856458333333334,-0.07354283333333334,17.552729166666673,0.07795193957899305,0.44739749333197215,0.04015263704552329,-0.05948275127534722,0.0013387279743862848,0.0002982902479659028,0.027532134982322987
0.12212212212212226,0.9777097916666665,0.34071312499999995,-0.07632364583333333,17.553958333333338,0.07897873311940111,0.44552365942004135,0.04021464572377208,-0.061434802950065134,0.0013408258183850122,0.00028363421406626965,0.027088498263822203
0.12612612612612617,0.9777716666666666,0.34286291666666663,-0.07910447916666667,17.55520833333333,0.07999439537482642,0.44363456470910356,0.04027658778872763,-0.0633753825515191,0.001343116677539236,0.0002687113776641491,0.026743706597301298
0.13013013013013008,0.9778308333333333,0.34495625000000013,-0.08179668749999999,17.55639583333333,0.08107476891927076,0.4417474269140273,0.04031691069805571,-0.06529542975091143,0.0013403884982122409,0.00025534615899696614,0.02546534331611383
0.134134134134134,0.9778897916666663,0.34704104166666666,-0.08447654166666667,17.5575,0.08215522373224828,0.43984683890804,0.04035414523878325,-0.06720365215026909,0.0013370829346059032,0.00024201679989826336,0.02815208333333885
0.1381381381381379,0.9779493750000001,0.34912645833333333,-0.08715664583333334,17.558708333333332,0.08322696609162324,0.4379330940870829,0.040391438269842546,-0.06910026725332896,0.0013339566965971212,0.0002284592240766126,0.02738666493053188
0.14214214214214227,0.9780087500000004,0.35123583333333336,-0.08983360416666664,17.55985416666667,0.08429713938263883,0.4359934652290932,0.040429705711346575,-0.07098074001251736,0.0013303554873175347,0.00021532631955929315,0.029021645399211593
0.14614614614614618,0.9780797916666667,0.3540145833333333,-0.09243699999999998,17.561270833333328,0.08549096645399304,0.4337470676976667,0.0404933688662282,-0.07270303729375002,0.0013102719518257372,0.00021765910586427095,0.028641718316123388
0.1501501501501501,0.9781502083333334,0.35679458333333325,-0.0950398125,17.562666666666665,0.08666887530399306,0.4314870173732982,0.040557066972022944,-0.07441228886565107,0.0012898644880973951,0.0002203231176241922,0.030239555555738207
0.154154154154154,0.978221041666667,0.3595741666666668,-0.09764297916666666,17.564208333333337,0.08783162699930547,0.42921522361945796,0.040620798963511284,-0.07610733630196179,0.0012691596041444451,0.00022326763084972226,0.025877289930349434
0.15815815815815792,0.9782935416666664,0.3623535416666668,-0.10024564583333333,17.5655,0.08897782750828981,0.4269281021581245,0.04068437888739571,-0.07778676019562936,0.0012481338650021706,0.00022652843348980106,0.030084750000128224
0.16216216216216228,0.9783645833333335,0.3651324999999999,-0.10284883333333332,17.566895833333334,0.09011096577708338,0.4246289924819723,0.040748118441326565,-0.07945150669625002,0.0012267817821953123,0.00023006964649253492,0.03146244748256777
0.1661661661661662,0.9784360416666669,0.3679127083333334,-0.1054518125,17.568374999999996,0.09122711404683159,0.4223149152404649,0.04081187224836009,-0.08110216723113281,0.0012051110336595494,0.00023393158773380243,0.029283192708589922
0.1701701701701701,0.9785070833333331,0.3706912500000001,-0.1080553125,17.56983333333333,0.09232883050677074,0.4199871744405273,0.04087553681772526,-0.08273886197356772,0.0011831068582552086,0.0002380921001757816,0.02845663888888339
0.17417417417417402,0.9785735416666669,0.373350625,-0.11050229166666665,17.571145833333336,0.09349597747877605,0.41754507686974834,0.040952455523741146,-0.08428481700898435,0.001164034090616666,0.0002405960359055557,0.030459103732766835
0.17817817817817794,0.9786422916666667,0.37617645833333335,-0.1128644166666667,17.57254166666667,0.0947039805291233,0.4150649567838263,0.0410194514646709,-0.08578370929980901,0.0011434171044329478,0.00024672378916786627,0.030362706597088618
0.1821821821821823,0.9787222916666664,0.3794989583333333,-0.11510616666666668,17.574145833333326,0.09598116562391493,0.4125689037286389,0.04105297035115975,-0.08722872548559027,0.0011168780564757372,0.00026315000877553474,0.030439895399581474
0.1861861861861862,0.9788039583333332,0.3828304166666667,-0.11735447916666668,17.575708333333335,0.09723441374149305,0.41005750955285375,0.041085101519552046,-0.08865376084292532,0.0010889476637915801,0.00028038424767124555,0.03280991493062402
0.19019019019019012,0.9788822916666664,0.3862866666666667,-0.11969154166666664,17.57727083333333,0.09844906948888887,0.40744476818679,0.04110064700132212,-0.08999808667472224,0.001056899111225001,0.00029892574245765635,0.03371671831598633
0.19419419419419404,0.9789606249999999,0.38974375,-0.12202870833333333,17.578875,0.09963876766927085,0.404820661009165,0.04111607011212198,-0.09132611527317708,0.0010235200500872397,0.0003183845711219011,0.03294540104172938
0.1981981981981984,0.9790402083333333,0.3931997916666666,-0.1243650625,17.580500000000008,0.10080621549995664,0.40218666456270447,0.04113149786419999,-0.09263905833438806,0.0009887356225994788,0.00033874957280067674,0.031644749999713895
0.2022022022022023,0.979118125,0.39665583333333326,-0.12670210416666666,17.582124999999998,0.10194998321597226,0.3995394934664057,0.04114667910996014,-0.0939349546200174,0.0009525779742630208,0.00036009132456438827,0.03096381770848211
0.20620620620620622,0.9791981249999998,0.4001122916666667,-0.12903875,17.583708333333334,0.10306911239058156,0.3968844176651042,0.04116190620794347,-0.09521334335703122,0.0009150277426157971,0.0003823525861010417,0.03153458159727052
0.21021021021021014,0.9792758333333333,0.4035683333333333,-0.1313755,17.585270833333333,0.10416405866388884,0.39421631133308327,0.0411770737288911,-0.09647850842416666,0.0008761273067604163,0.00040555516373229144,0.0324163849826391
0.21421421421421405,0.9793566666666664,0.4071685416666666,-0.1336313125,17.586875000000003,0.10528961201037332,0.39148308898619394,0.04119156623927151,-0.0976530750350391,0.0008362034330636713,0.00043138473205543053,0.03411940104166433
0.2182182182182184,0.979443125,0.41112208333333333,-0.13568164583333334,17.588666666666665,0.1065257159289931,0.3886063243172913,0.041204804391236846,-0.09863682076157118,0.0007952919522874124,0.00046258856797077664,0.033804888888994356
0.22222222222222232,0.9795287499999996,0.4150758333333335,-0.13773324999999995,17.590416666666663,0.10772913591597225,0.38572017684443743,0.04121794290814759,-0.09960296481187499,0.0007520989094352436,0.0004949213621739066,0.03432482638896772
0.22622622622622623,0.9796154166666664,0.41902895833333337,-0.13978499999999996,17.592270833333338,0.10890369041141496,0.3828264037750001,0.04123089749052565,-0.10055207872604167,0.0007066516002060764,0.0005284485900791666,0.03242359331585476
0.23023023023023015,0.9797016666666667,0.422984375,-0.1418359166666667,17.594020833333335,0.11004359350585943,0.37992486440999296,0.04124364688275019,-0.1014870817695312,0.0006589704038183594,0.000563166637275468,0.03376424956599067
0.23423423423423406,0.9797885416666666,0.42693729166666655,-0.14388810416666672,17.59579166666666,0.11115475731766497,0.3770132968126557,0.04125635882040365,-0.10240338583736541,0.0006089848919663794,0.0005990513970845335,0.033115623264052374
0.23823823823823842,0.9798729166666663,0.43089145833333325,-0.14593885416666671,17.597583333333336,0.11223234280204009,0.3740937258445205,0.0412688660173257,-0.10330598596729594,0.0005567634774666225,0.0006361300703524953,0.03381082638878752
0.24224224224224233,0.9799599999999998,0.43484479166666673,-0.14799002083333332,17.59925,0.1132814654937066,0.3711670787337496,0.04128118819333158,-0.10419126855531685,0.0005023191112425132,0.0006743083119998242,0.03660777083319999
0.24624624624624625,0.9800414583333331,0.43861666666666665,-0.15003837500000003,17.601020833333333,0.1143891697222223,0.3682482776940262,0.04131261386920496,-0.10503545975208332,0.0004550132443159726,0.0007098864514069529,0.033857291232720854
0.25025025025025016,0.9801229166666664,0.4424033333333333,-0.15207227083333333,17.602770833333338,0.11548033232222235,0.36532048277692664,0.04134144715574678,-0.10585876214243055,0.0004055651302833335,0.0007459542648111453,0.03141732248252538
0.2542542542542541,0.9802083333333332,0.4466449999999999,-0.15382124999999994,17.604354166666667,0.11672886897500007,0.36238193971510424,0.04130089852073543,-0.10659150779375005,0.00034668940738468703,0.0007720391333888286,0.036506041232712505
0.25825825825825843,0.9802927083333333,0.45095000000000013,-0.1555787083333333,17.606041666666666,0.11794180583333325,0.35942714051333163,0.041256492851110174,-0.10731803147708337,0.000281801537466667,0.0007978362636418332,0.03521349826388587
0.26226226226226235,0.9803779166666668,0.4553487499999998,-0.15734462500000002,17.607729166666672,0.1191195992067709,0.3564499606502759,0.041206583412910586,-0.10804811335369796,0.00020914147303177015,0.0008226995042321355,0.03474859331578273
0.26626626626626626,0.9804620833333333,0.45974833333333326,-0.15911052083333335,17.609416666666664,0.12025751166388898,0.35346550882681216,0.041156528867543944,-0.10876274489774304,0.000133891988600902,0.0008485938124990584,0.035736326389042006
0.2702702702702702,0.9805470833333333,0.4641466666666667,-0.1608775,17.61108333333333,0.12135787182222216,0.35047447166041684,0.041106286099117616,-0.10946111963333335,5.616368790888862e-05,0.0008754731799712501,0.03557715972232245
0.2742742742742741,0.9806310416666667,0.4685464583333332,-0.16264416666666667,17.61279166666667,0.12241900804995676,0.34747812504930553,0.04105585630180086,-0.1101426100730903,-2.4130037711024436e-05,0.0009034030385350699,0.034361373263834594
0.27827827827827845,0.9807172916666668,0.47294499999999995,-0.1644104166666667,17.614458333333335,0.1234419853083335,0.34447546489149306,0.0410053641646207,-0.11081083215624997,-0.00010697045801520819,0.0009323725012125867,0.035024289930447594
0.28228228228228236,0.9808010416666665,0.4773441666666667,-0.16617791666666662,17.616083333333332,0.12442525488263889,0.3414651083456597,0.040954559374913393,-0.11146239918368066,-0.00019233236596718725,0.0009622953170059895,0.03610799305550927
0.2862862862862863,0.9808860416666666,0.4817720833333332,-0.16792520833333327,17.617854166666675,0.12537670138732662,0.3384502910728733,0.04090450522666197,-0.1120818642037327,-0.0002785723241500865,0.0009931495972991752,0.033506228732392174
0.2902902902902902,0.9809758333333335,0.4865654166666666,-0.16945500000000002,17.619562500000004,0.12636159530399305,0.3354322946416666,0.04086493344397629,-0.11246447398541659,-0.0003467807832850693,0.0010234849951791668,0.036017308593670805
0.2942942942942941,0.9810647916666669,0.4913581249999999,-0.17098520833333333,17.621375,0.1273003179964845,0.33240801686453997,0.040825088771493684,-0.11283377863059896,-0.0004177524064846356,0.0010546259678361977,0.03422644270830233
0.29829829829829846,0.9811537500000003,0.49615145833333335,-0.17251541666666667,17.623104166666668,0.12819331372703988,0.329380097678993,0.040785200554040814,-0.11318601610251737,-0.0004915319365980904,0.0010867372185607638,0.03661619748254452
0.3023023023023024,0.9812439583333336,0.5009435416666667,-0.17404479166666664,17.62483333333333,0.1290397347291234,0.32634736882703996,0.04074499785153133,-0.11352588565386282,-0.0005680496697755209,0.0011196932655286461,0.03691663888889707
0.3063063063063063,0.9813333333333336,0.5057370833333333,-0.17557541666666668,17.62666666666667,0.12984000254149308,0.323309314728993,0.040704834902094165,-0.11384937586996528,-0.000647425143404948,0.0011535399441601562,0.03541388888891106
0.3103103103103102,0.9814225000000004,0.5105289583333333,-0.17710458333333343,17.628499999999995,0.13059664103641483,0.3202672998956598,0.0406643574990899,-0.11415943988810749,-0.000729535142813021,0.001188306176676042,0.03348775000011983
0.3143143143143141,0.981510625,0.5153222916666665,-0.1786345833333333,17.63022916666667,0.13130543571141495,0.3172209356373263,0.040623711485349406,-0.11445415881241326,-0.0008144304793848665,0.0012239227131123158,0.03356119748252695
0.31831831831831847,0.9815972916666666,0.5200029166666666,-0.180143125,17.631916666666665,0.13205863332482648,0.3142434545152344,0.040585432876770716,-0.11476942458255211,-0.0009009167318908505,0.0012613157319534113,0.03447299305565821
0.3223223223223224,0.9816816666666665,0.5245497916666665,-0.18162541666666665,17.633583333333323,0.13287605772912348,0.3113484580206597,0.040550244400153104,-0.1151115505261285,-0.0009888081464119352,0.0013005851219730032,0.03340549305590912
0.3263263263263263,0.9817654166666664,0.52934875,-0.18289354166666663,17.63514583333333,0.13365323420677078,0.30848995241662336,0.040470022728231914,-0.11528469900234391,-0.0010252257973963543,0.0013163090906068576,0.036006437066191666
0.3303303303303302,0.9818489583333331,0.53425375,-0.18407395833333337,17.636791666666674,0.13438251394427098,0.30564386119683157,0.040371071259685705,-0.11537967248307288,-0.001040707414495312,0.001322249818292969,0.0358713732635465
0.3343343343343341,0.9819341666666666,0.5392106249999999,-0.1852654166666667,17.638458333333332,0.13504356855377608,0.30276860038732634,0.04026968702881285,-0.11546479388828125,-0.0010583311628982945,0.0013288710462229952,0.03562095659725628
0.3383383383383385,0.9820214583333335,0.5442314583333333,-0.18647229166666665,17.6401875,0.13563211976037337,0.29985870944058163,0.040165354934806476,-0.115541329434158,-0.001078177737449093,0.0013362846359686932,0.03524329817707894
0.3423423423423424,0.9821093750000002,0.5492529166666666,-0.1876777083333334,17.64183333333334,0.13617144186649305,0.2969447861280816,0.04006102042296497,-0.11560642963793402,-0.0010995582492776042,0.0013440211765434898,0.037174972221919234
0.3463463463463463,0.982195833333333,0.5542737500000001,-0.1888827083333333,17.6435625,0.136659776727604,0.2940281141593316,0.03995649602613571,-0.11565810627526038,-0.0011223472694026043,0.001352123216390538,0.03657730859373487
0.3503503503503502,0.982283125,0.5592954166666667,-0.19008916666666664,17.64529166666667,0.1370969702289932,0.2911094420493055,0.03985209407201172,-0.11569754199201387,-0.001146669044335339,0.0013605906329151563,0.03639033159709015
0.35435435435435414,0.9823712499999999,0.5643152083333335,-0.19129500000000008,17.647083333333335,0.13748542897703986,0.28818726464166666,0.0397474604394063,-0.11572619722187484,-0.0011724968360461376,0.0013694040616968749,0.033574826388928614
0.3583583583583585,0.9824577083333333,0.5693374999999999,-0.192500625,17.64872916666667,0.13782126942708345,0.2852622593746093,0.03964299134252919,-0.1157415504140626,-0.0011997940190156247,0.001378575171310677,0.036108801649163524
0.3623623623623624,0.9825454166666665,0.5743593749999999,-0.19370624999999997,17.65047916666667,0.13810589168294274,0.28233538871093755,0.03953839433014722,-0.11574570764973967,-0.0012285932888704428,0.0013881145347747394,0.034543520399154204
0.3663663663663663,0.9826335416666669,0.5795429166666666,-0.19468916666666666,17.65214583333333,0.13853354940815987,0.2794282117159721,0.0394031674885801,-0.11566093917326392,-0.0012238941473123265,0.0013938274056149304,0.03403914539944708
0.37037037037037024,0.9827233333333333,0.5848404166666669,-0.19551687499999995,17.6538125,0.1390373120331594,0.27653315159023445,0.039246602801069765,-0.11551424602630206,-0.0011959972052089408,0.0013967965486871093,0.033112548177086865
0.37437437437437415,0.9828139583333332,0.5901354166666666,-0.19634312499999995,17.655458333333335,0.13948748166232627,0.2736393772652344,0.039090167373755196,-0.11536096811848978,-0.0011691442218923621,0.0013999578074718752,0.03249937326387453
0.3783783783783785,0.9829033333333334,0.595431875,-0.19717125,17.657083333333336,0.1398804655673177,0.27074308150677084,0.03893361162855632,-0.11519732791640622,-0.0011431670105143238,0.0014032541432942708,0.03199149305544324
0.3823823823823824,0.9829920833333334,0.6007302083333336,-0.19799770833333333,17.658708333333326,0.140214675129123,0.2678439908280816,0.03877706085961071,-0.11502429542339408,-0.0011181559548980049,0.0014066667784344616,0.03231166493077353
0.38638638638638634,0.9830825,0.6060260416666667,-0.1988252083333334,17.660229166666664,0.14049472848849826,0.2649447865312065,0.03862049342263469,-0.1148429960101996,-0.0010940772244900177,0.0014102582572730039,0.03484744748271851
0.39039039039039025,0.983171875,0.6113235416666666,-0.19965270833333337,17.661916666666666,0.14071769407079,0.26204525438849835,0.03846401438868124,-0.11465301590499134,-0.0010709621009171008,0.0014139611884084202,0.03336632638900028
0.39439439439439417,0.9832614583333332,0.6164875000000001,-0.200480625,17.663520833333333,0.14096462067708326,0.25915126899960933,0.03830544401257933,-0.11443203402864587,-0.0010452209282447917,0.0014171791778315105,0.033781770399343714
0.3983983983983985,0.9833487499999998,0.6215564583333333,-0.20131104166666672,17.66514583333333,0.14121423577079006,0.25626115616974826,0.03814557696225225,-0.11418653025160591,-0.0010178629282099393,0.001420029653378082,0.03262268706606619
0.40240240240240244,0.9834364583333333,0.6266252083333334,-0.2021416666666667,17.666729166666666,0.14141376494787328,0.25336978826388873,0.037985734651335465,-0.11393293601215276,-0.0009913969100448783,0.0014230285592673614,0.0327222183158824
0.40640640640640635,0.9835287500000002,0.6316856249999999,-0.20278791666666665,17.668375,0.1416795211683593,0.25062601918732635,0.0376881383773103,-0.11357137145130211,-0.0009659910094472382,0.0014244772514153121,0.031441526041760426
0.41041041041041026,0.9836241666666664,0.6367395833333331,-0.20333541666666666,17.66991666666667,0.14196207801649358,0.24796304166232633,0.03731531224518894,-0.11314954151475701,-0.0009415221049023424,0.0014250295860924475,0.03300332638872305
0.4144144144144142,0.9837204166666664,0.6417935416666667,-0.20388208333333327,17.6715,0.14219375820829006,0.24530022109565972,0.036942329061604,-0.11272396232178822,-0.0009178236068082891,0.0014257237500884543,0.034546083333339084
0.41841841841841854,0.9838158333333333,0.6468481249999998,-0.20442958333333336,17.673166666666663,0.1423727115173179,0.24263521212482647,0.03656952324098188,-0.1122907323263021,-0.0008947742469188403,0.0014264790654918492,0.032096638889015594
0.42242242242242245,0.9839114583333334,0.6519022916666669,-0.20497687500000003,17.67479166666667,0.142501527119748,0.23996968904856766,0.03619662275275983,-0.11185260544882797,-0.0008725216039001317,0.0014272658302483074,0.0315312065970943
0.42642642642642636,0.9840068749999998,0.6569564583333335,-0.20552354166666673,17.676416666666668,0.14257904518745634,0.23730611548745648,0.035823711212075934,-0.1114099819625434,-0.0008510300547852,0.0014281751583981334,0.03075215972216938
0.4304304304304303,0.9841027083333334,0.6620114583333337,-0.2060714583333333,17.677937500000002,0.1426049957020391,0.23463913739370654,0.0354507893934382,-0.11096000001453984,-0.0008302048076352015,0.0014291279929643662,0.03406741276040748
0.43443443443443464,0.9841987500000001,0.6670649999999999,-0.20661874999999993,17.679708333333327,0.142581160775,0.2319720254817708,0.03507779360408086,-0.1105054051979168,-0.0008101982436614576,0.0014302655880794263,0.028329914930850464
0.43843843843843855,0.9842949999999999,0.6721202083333332,-0.20716645833333336,17.68125000000001,0.14250400888329012,0.22930560020828988,0.03470484953067549,-0.11004486186532114,-0.0007909255704121937,0.0014313878323280816,0.03069010416635365
0.44244244244244246,0.9843906250000002,0.6771735416666665,-0.20771375,17.68283333333333,0.14237911946662335,0.22663853972760412,0.03433185308348271,-0.10957986925963537,-0.0007724061915411898,0.001432598948172656,0.0309469722222957
0.4464464464464464,0.9844860416666666,0.6822281250000001,-0.20826104166666667,17.684458333333335,0.14219999379231757,0.22396900519058147,0.0339588654272087,-0.10910825169986976,-0.0007546782958081054,0.0014339480127446287,0.030766789930453342
0.4504504504504503,0.9845812499999994,0.687283125,-0.20880812499999998,17.686125,0.14197044775690099,0.22130020860065105,0.033585868729732335,-0.10863178265794265,-0.0007376402693677082,0.0014353244127427085,0.02910748437506072
0.45445445445445465,0.9846775,0.69233625,-0.20935499999999993,17.687729166666667,0.1416923919359377,0.21863110897500015,0.033212881463164416,-0.10815011104791672,-0.0007212773141163802,0.001436753406840729,0.029653593315856597
0.45845845845845856,0.9847737499999997,0.6973906250000002,-0.20990250000000002,17.689375,0.14136131616210917,0.21596031549375005,0.0328399249191117,-0.10766200600260417,-0.0007057079567522793,0.001438331926178698,0.027262109375101318
0.4624624624624625,0.9848633333333333,0.7022816666666668,-0.21042312499999993,17.690791666666666,0.14112921066388867,0.213372525131901,0.03252421879024724,-0.10713328040312503,-0.0006940720581818747,0.0014391805248574734,0.029848539930640072
0.4664664664664664,0.9849631250000002,0.7070241666666667,-0.2106664583333333,17.692416666666663,0.1413341194159723,0.21080401833328996,0.03226684982447364,-0.10639122285225697,-0.0006771775991810591,0.0014133379701718703,0.02610082638904032
0.4704704704704703,0.9850662500000004,0.7118356250000001,-0.21084458333333342,17.69397916666667,0.14156608464752596,0.20820914501232632,0.032026747907654696,-0.1056178975783853,-0.0006552922778490775,0.001380575185077596,0.02539291623253348
0.47447447447447466,0.9851708333333334,0.7166466666666665,-0.21102270833333334,17.69547916666666,0.141752138488889,0.20561545823433153,0.03178678263013598,-0.10484440448194438,-0.0006326952592263881,0.0013477447852721786,0.02605872873283488
0.4784784784784786,0.9852735416666668,0.7214572916666667,-0.21120104166666667,17.69704166666667,0.1418929179676649,0.20302036999891487,0.03154670307716005,-0.10406663514865444,-0.0006093987947520187,0.0013149317163266277,0.02596624826361449
0.4824824824824825,0.9853760416666667,0.7262677083333332,-0.21137875000000003,17.698541666666664,0.1419868824989151,0.20042589904843752,0.03130669727324262,-0.1032901479804687,-0.0005854664727111543,0.0012820904319341148,0.028497873263916063
0.4864864864864864,0.9854793749999998,0.7310783333333334,-0.211556875,17.700083333333332,0.14203488719722224,0.19783035530690102,0.031066682296437765,-0.10251035241979164,-0.0005608607447770832,0.001249197313225781,0.028299993055611594
0.4904904904904903,0.9855835416666666,0.7358885416666667,-0.21173458333333336,17.701666666666668,0.1420376375770399,0.19523575788732633,0.030826636457438737,-0.10172819625043394,-0.0005355289260106327,0.0012162888867228298,0.026205555555577575
0.4944944944944947,0.9856862500000001,0.7406997916666668,-0.21191250000000003,17.703187500000002,0.14199256862495646,0.19264100901041664,0.030586496648719194,-0.10094583039843763,-0.0005096558582032553,0.0011833736549505208,0.027152339843723894
0.4984984984984986,0.9857897916666666,0.7455124999999999,-0.2120935416666667,17.704666666666668,0.14189652901041694,0.19004341291662324,0.030345925625443845,-0.10016036351822921,-0.00048305591624739656,0.001150614208492665,0.028944888888759124
0.5025025025025025,0.9858918750000002,0.7503318750000001,-0.21228604166666667,17.7063125,0.1417408273589843,0.1874385948468315,0.03010329973741978,-0.09937230798658842,-0.000456229962213334,0.0011187576038466666,0.025872652343878144
0.5065065065065064,0.9859949999999998,0.755152291666667,-0.21247770833333335,17.707854166666664,0.14153480805724794,0.18483301512808165,0.029860623801227826,-0.09858342995733499,-0.0004286642783484398,0.0010868769529098958,0.02481747873275708
0.5105105105105103,0.9860975000000001,0.7599716666666669,-0.21267062499999997,17.70933333333333,0.14128494086388843,0.18222683026210934,0.02961787583377506,-0.0977903090010416,-0.00040057163296875137,0.0010549734207617187,0.02680455555565686
0.5145145145145147,0.9862004166666666,0.7647912500000001,-0.21286270833333332,17.710916666666673,0.14098809392343736,0.17962196740099826,0.029375244489046586,-0.09699758821536458,-0.00037180946149190097,0.0010230293721747092,0.024264159722065415
0.5185185185185186,0.9863031249999997,0.7696122916666668,-0.2130550000000001,17.71245833333333,0.1406427538489149,0.17701631697499992,0.029132437533026568,-0.09620108653229154,-0.0003424634094117201,0.0009910898710431982,0.0238197899305419
0.5225225225225225,0.9864058333333331,0.7744314583333335,-0.21324854166666665,17.714041666666663,0.14025383301037309,0.1744102678103733,0.028889871822631634,-0.09540487088962668,-0.0003123726557423185,0.0009591047030576822,0.02168616493082709
0.5265265265265264,0.9865079166666667,0.7792514583333331,-0.2134402083333333,17.715500000000006,0.13981695635204017,0.1718041107999566,0.028647172607586126,-0.09460557305594619,-0.000281704977794926,0.0009270925345903169,0.025434749999760697
0.5305305305305303,0.9866160416666666,0.7842285416666664,-0.21351145833333338,17.717187499999998,0.13933871943537368,0.16925702382703986,0.028377729432695026,-0.09370842873545993,-0.0002457650338912043,0.0008896598360974197,0.02314208984381594
0.5345345345345347,0.98672125,0.7886268750000003,-0.21319520833333327,17.718666666666667,0.13890744369440033,0.16690801147703996,0.028112771084681066,-0.09253290408710937,-0.00021897014181028896,0.0008415649049495228,0.02530988888884167
0.5385385385385386,0.9868256250000002,0.7929818749999998,-0.21286541666666667,17.720291666666668,0.1384374542548178,0.1645649810539931,0.027849710090988074,-0.09134908276901049,-0.00019164267135468767,0.0007933169044746527,0.022929914930557516
0.5425425425425425,0.9869291666666665,0.7973364583333336,-0.2125347916666667,17.7218125,0.13793165554578946,0.16222396233120656,0.027586600432653065,-0.09016784527322033,-0.00016299350577452312,0.0007451769816762588,0.023403381510433974
0.5465465465465464,0.9870333333333332,0.8016904166666667,-0.21220479166666661,17.723333333333333,0.13738810082482622,0.15988183472704,0.02732337963338309,-0.0889901604834202,-0.00013295350537447957,0.0006971229027502601,0.02387222222228047
0.5505505505505504,0.9871372916666665,0.806045,-0.21187479166666665,17.724812500000002,0.1368074996416666,0.1575390726562066,0.0270602569110534,-0.08781625855104169,-0.00010152825776354102,0.0006491520015140189,0.026230173176941207
0.5545545545545547,0.9872414583333332,0.8103991666666667,-0.21154312499999997,17.726458333333337,0.1361881906659721,0.15519617293190102,0.02679691762448999,-0.08664416945260425,-6.882379165330018e-05,0.0006013011671292972,0.022049956597129494
0.5585585585585586,0.98734625,0.8147527083333336,-0.21121333333333328,17.728020833333332,0.13553219093016466,0.15285330282222226,0.026533530218036224,-0.08547461463055556,-3.4750633898940776e-05,0.0005535600213922217,0.021652332899407156
0.5625625625625625,0.9874502083333333,0.8191068750000001,-0.2108829166666666,17.729499999999998,0.13483851066106745,0.15050985379149312,0.026270323234423434,-0.08431039480494801,7.228586199202643e-07,0.0005059170755044268,0.023788083333386112
0.5665665665665665,0.9875543750000001,0.823461875,-0.21055333333333337,17.731104166666665,0.13410387375481758,0.14816604382222223,0.026006775898540824,-0.0831456906791666,3.759931451302167e-05,0.00045838919913888883,0.021278364149395657
0.5705705705705704,0.9876583333333335,0.8278154166666664,-0.21022208333333328,17.732666666666667,0.13333392759566043,0.14582292567899305,0.025743346522065228,-0.08198554349288203,7.571535106545152e-05,0.0004109508736539929,0.020241222222182387
0.5745745745745747,0.9877625000000001,0.8321699999999997,-0.20989145833333334,17.7341875,0.13252454943333325,0.14347890905203992,0.025479827081686633,-0.08082816678541666,0.00011530617195416762,0.00036361901270807285,0.02171871484381427
0.5785785785785786,0.9878672916666668,0.8365241666666665,-0.2095610416666667,17.73579166666666,0.13167877691597252,0.1411341698155816,0.025216238047464937,-0.07967420758732635,0.00015616852736875103,0.0003163843303494791,0.01919395659734846
0.5825825825825826,0.987970625,0.8408783333333333,-0.209230625,17.737312500000005,0.13079467019722246,0.138790462228776,0.024952683564702455,-0.07852291743437509,0.00019842011831562524,0.0002692594935933592,0.020036944010257685
0.5865865865865865,0.9880754166666668,0.8452322916666665,-0.20890020833333334,17.738833333333336,0.12987278979058203,0.13644632795828993,0.02468910130302295,-0.07737329818077263,0.00024199183532183231,0.000222249549492144,0.020875305555591694
0.5905905905905904,0.9881787500000002,0.8495870833333333,-0.20857041666666667,17.740354166666666,0.12891137116649298,0.13410088129149303,0.024425366224306203,-0.07622710136788191,0.00028695643938315973,0.00017532999924878452,0.021500707899349436
0.5945945945945947,0.9882820833333333,0.8537525000000001,-0.207934375,17.741895833333334,0.1278997937437497,0.13197662902669272,0.024221179231675848,-0.0749494658411459,0.00029725618363593727,0.0001590826545188803,0.019090572482639345
0.5985985985985987,0.988376875,0.8574291666666665,-0.20717999999999995,17.743166666666664,0.12687293248263898,0.13008623926666668,0.024010294018873928,-0.07367824191666675,0.00028971534286718697,0.00016005299183749993,0.02211997222229911
0.6026026026026026,0.9884720833333334,0.8611070833333335,-0.2064264583333333,17.744562499999997,0.12581792436649253,0.1281924922999566,0.023799470947920166,-0.07241075620842014,0.00028201422104757036,0.00016105700104045108,0.021543350260515126
0.6066066066066065,0.9885658333333335,0.8648083333333333,-0.20568291666666672,17.74589583333334,0.12472904659722206,0.12629057945815964,0.023582969992716227,-0.0711491163090277,0.00027571937698784806,0.00016092353992925348,0.021722739149254267
0.6106106106106104,0.9886604166666665,0.8685364583333337,-0.20495104166666667,17.747270833333335,0.12360587887912244,0.12437882051974829,0.02335995856154854,-0.06989150647243916,0.0002708286707432722,0.00015956758033441838,0.020419634982545176
0.6146146146146148,0.9887549999999997,0.8722654166666669,-0.20421895833333328,17.748729166666667,0.12245408455399254,0.12246690872391489,0.023137030433300988,-0.06863811521814234,0.00026600102481979084,0.00015821191498906271,0.015529634982669904
0.6186186186186187,0.9888487500000003,0.8759922916666665,-0.20348687499999993,17.749958333333332,0.12127833827391499,0.1205524667027344,0.022914039708747058,-0.06739123271132821,0.00026116620706219634,0.00015687467318632818,0.020437498264016085
0.6226226226226226,0.9889435416666664,0.8797206249999999,-0.2027539583333333,17.751333333333335,0.12007308028294283,0.1186381240468316,0.022691090690987292,-0.06615045272044279,0.00025635053161588567,0.00015552987762022574,0.019331555555481827
0.6266266266266265,0.9890377083333334,0.8834481250000001,-0.20202249999999997,17.752666666666663,0.11884003543398458,0.11672211782708336,0.02246812094451724,-0.06491422616718748,0.000251696108423569,0.00015419591804114574,0.019909555555670977
0.6306306306306304,0.9891322916666662,0.8871762499999997,-0.20129000000000005,17.754020833333332,0.11757850976927153,0.11480421090000001,0.022245213509763048,-0.06368425097083338,0.00024692384513229034,0.0001528664786416672,0.01911924956607436
0.6346346346346348,0.9892252083333334,0.8909041666666663,-0.20055749999999994,17.75541666666667,0.11628934914930644,0.1128875225270834,0.022022097829592756,-0.0624595709270834,0.00024227639007725677,0.00015153747140052087,0.01663732638877491
0.6386386386386387,0.9893195833333336,0.8946310416666665,-0.19982500000000003,17.7568125,0.11497384095308194,0.11096767770833339,0.02179925277735999,-0.06124035209895831,0.00023755505945173517,0.00015021293095833358,0.016443173177151493
0.6426426426426426,0.9894139583333333,0.8983597916666666,-0.19909374999999996,17.758041666666667,0.11362822638329007,0.1090466787109375,0.02157624127957822,-0.060025305227864645,0.00023298758276137197,0.00014889467053385435,0.020289498263821315
0.6466466466466465,0.9895081249999998,0.9020881250000001,-0.19836041666666662,17.75945833333333,0.11225534806731763,0.10712502009982641,0.021353354616574373,-0.05881788198828128,0.00022829192652604213,0.00014758665713541673,0.01726470659724555
0.6506506506506504,0.9896016666666667,0.9058158333333332,-0.19762854166666668,17.76083333333333,0.1108551760826394,0.10520337618537323,0.021130342859864343,-0.057614729506423684,0.00022373619853368037,0.00014628497298862857,0.015299305555572573
0.6546546546546548,0.9896958333333338,0.9095433333333333,-0.19689645833333339,17.762125000000005,0.10942884145555576,0.10327907636245662,0.020907435293615603,-0.05641622229930551,0.00021914749980000026,0.00014499381017916692,0.0169154843748629
0.6586586586586587,0.9897854166666669,0.9124606249999999,-0.19615312500000007,17.763520833333335,0.10823560782460939,0.10155665988606769,0.020724069762726085,-0.05531883030013013,0.00020422481649843638,0.0001654792417994796,0.016702603732539956
0.6626626626626626,0.9898720833333335,0.9152385416666667,-0.19540666666666665,17.764916666666664,0.10707278684787291,0.09986831795555556,0.020547624158865414,-0.05424337070138888,0.00018695726229427134,0.00018966542768333308,0.015652493055654304
0.6666666666666665,0.9899604166666668,0.9179531249999998,-0.19459083333333335,17.766250000000003,0.10587581030273474,0.09823794924930551,0.02031230331214653,-0.053180153111979156,0.00017516944692382865,0.0002211138635598959,0.017027604166571564
0.6706706706706704,0.9900470833333334,0.9206072916666669,-0.19370374999999995,17.767645833333333,0.10463992286349788,0.09666656556927081,0.020017518438905816,-0.05213304032682284,0.00016896828617621426,0.0002599284466927084,0.01555320789924508
0.6746746746746748,0.9901345833333334,0.9232604166666669,-0.19281749999999998,17.769,0.10339520301649241,0.09509349502708336,0.019722466379315292,-0.051088401276041695,0.00016232405853732574,0.00029856690671562505,0.015764000000046963
0.6786786786786787,0.9902220833333334,0.9259141666666668,-0.19193125000000008,17.770312500000006,0.10213170596597221,0.09351885360677081,0.019427521683994305,-0.050050428265624836,0.00015501753634361028,0.00033706218439791697,0.017868652343565827
0.6826826826826826,0.9903093749999999,0.9285674999999998,-0.19104479166666674,17.77175,0.10085552294375066,0.09194147091037318,0.019132456167918303,-0.049016598747395806,0.00014737304023479305,0.0003753698615709205,0.014068604166652676
0.6866866866866865,0.9903960416666667,0.9312206249999998,-0.19015854166666665,17.773,0.09956189757460965,0.0903636873645399,0.018837560444253245,-0.04798648564674482,0.00013914303747743564,0.0004135258665738759,0.018596000000002277
0.6906906906906904,0.9904833333333335,0.9338739583333334,-0.18927187500000006,17.7744375,0.09826192994683125,0.08878365733398433,0.0185425435595937,-0.04696225822591138,0.0001304500318235688,0.00045152356972721366,0.014996558593679765
0.6946946946946948,0.9905708333333334,0.9365266666666666,-0.18838500000000005,17.775791666666667,0.09694155262222237,0.08720275844166667,0.01824750962891801,-0.045942423899999946,0.00012128686820277786,0.0004893382795020836,0.013938956597201013
0.6986986986986987,0.9906583333333335,0.9391806250000002,-0.18749833333333324,17.777187500000007,0.09560496195794277,0.08562041666388889,0.017952374777109193,-0.044926656446874935,0.00011164275643255105,0.0005270190152840274,0.013062923176903496
0.7027027027027026,0.9907466666666666,0.9418335416666666,-0.1866116666666667,17.7785,0.09426832979162336,0.08403691919722217,0.0176573267739021,-0.043917039733680524,0.00010139553615178031,0.0005645196826809029,0.014521083333193019
0.7067067067067065,0.9908339583333335,0.944486875,-0.18572520833333336,17.779833333333332,0.09290558461940157,0.08245093865620653,0.017362220092340567,-0.042911020039192754,9.074347088736936e-05,0.000601854421975478,0.014818305555650113
0.7107107107107109,0.9909216666666668,0.9471399999999998,-0.18483833333333335,17.78118750000001,0.09153269540000042,0.08086312386388889,0.017067179962286506,-0.041910345966666734,7.967846056166662e-05,0.0006389999884273611,0.015621089843477876
0.7147147147147148,0.9910000000000002,0.9495145833333334,-0.18397062499999994,17.782416666666666,0.0902241393706602,0.0793941216371094,0.016783634207929464,-0.04096679199088543,7.687868276215178e-05,0.000668888052974479,0.01378249305554391
0.7187187187187187,0.9910718749999999,0.9515720833333332,-0.18312291666666672,17.783479166666666,0.08898119522066006,0.078059434891493,0.016513188644603,-0.040089511348090245,8.408685534930628e-05,0.0006905592726076391,0.014743728732639738
0.7227227227227226,0.9911437499999997,0.9536297916666663,-0.18227416666666665,17.784562499999996,0.08773376211245709,0.07672408649930551,0.016242730552543244,-0.03921688274878468,9.089638087001741e-05,0.0007121505239861807,0.014128350260534717
0.7267267267267266,0.9912143749999998,0.9556870833333329,-0.1814277083333333,17.78558333333333,0.08647761541649379,0.07538525748224825,0.015972331678696643,-0.038345840920399304,9.754356955260675e-05,0.0007336539662559893,0.01594215972221491
0.7307307307307309,0.99128625,0.9577458333333334,-0.18057937500000001,17.786625,0.08521458539930482,0.07404758932460936,0.01570181280903824,-0.03747835600781249,0.00010409193826909713,0.0007550440509690103,0.01534610937500247
0.7347347347347348,0.9913570833333333,0.9598029166666667,-0.17973208333333335,17.787708333333338,0.08394106949149283,0.07270700322065968,0.015431388006659564,-0.036614913864756904,0.0001103377224496529,0.000776358612637153,0.014932248263789916
0.7387387387387387,0.991428958333333,0.9618604166666667,-0.178884375,17.78889583333333,0.0826718305164934,0.07136531788085937,0.015160898898640515,-0.03575528386067711,0.00011630250023871415,0.0007975858782226562,0.010185030816046492
0.7427427427427427,0.9914937500000001,0.963766875,-0.17792583333333337,17.789833333333338,0.08139695231940114,0.07017035616597223,0.014908220953557703,-0.034932225626562424,0.00014027083880729235,0.0007842417128958333,0.009746638888827874
0.7467467467467466,0.9915581249999997,0.9656733333333332,-0.1769679166666667,17.790791666666667,0.08012938828888938,0.06897314813732637,0.014655388087673672,-0.03411201035277778,0.00016431876583749986,0.0007712525473768232,0.008356873263835496
0.7507507507507509,0.9916220833333332,0.9675787499999999,-0.1760108333333333,17.791645833333334,0.078851779215104,0.06777287404930556,0.014402549747613175,-0.03329544956354169,0.00018839747673437667,0.0007583445618645831,0.011088541232595617
0.7547547547547548,0.9916868750000001,0.9694895833333331,-0.17505395833333337,17.792604166666667,0.07755411447482652,0.06657113250516493,0.014149722725349815,-0.032481802541232646,0.00021260310899522518,0.0007455254333556859,0.008861968315954982
0.7587587587587588,0.9917510416666664,0.9713945833333336,-0.17409562499999998,17.79347916666667,0.07626527180399234,0.06536796335585937,0.013896880678325231,-0.03167403622630205,0.00023703826371128346,0.0007327610463742189,0.011265812065857972
0.7627627627627627,0.99181625,0.9733024999999998,-0.17313854166666667,17.79435416666667,0.07496307682708336,0.06416264955620658,0.013644021110989332,-0.03086757454947925,0.0002615888664619808,0.0007200747273066405,0.012418124565897415
0.7667667667667666,0.9918818750000001,0.9752093750000003,-0.17218166666666665,17.795270833333333,0.07364771657877556,0.06295493199722221,0.013391218592518232,-0.03006578279687494,0.00028620942392760347,0.0007074810308591668,0.012919301649219506
0.7707707707707709,0.9919399999999997,0.97697625,-0.17128270833333334,17.796166666666664,0.0723994902692705,0.06184494215933161,0.013144892184643275,-0.029319403589322918,0.00030550164919192603,0.0006842381277513455,0.012076972222303084
0.7747747747747749,0.9919941666666663,0.9786239583333335,-0.17043333333333335,17.796874999999996,0.07119764817599783,0.06081991638888891,0.01290423182341281,-0.028624440034722143,0.0003201025974363756,0.0006517885711906945,0.013948567708439441
0.7787787787787788,0.992048541666667,0.9802675,-0.16958375,17.797666666666665,0.070005420110417,0.05979337256927081,0.012663563103985193,-0.027930894680208318,0.00033490324041432354,0.0006194619982459637,0.012644555555709758
0.7827827827827827,0.9921022916666667,0.9819160416666662,-0.16873395833333338,17.79854166666667,0.06879276211766572,0.05876566380516492,0.012422882101704485,-0.027241169538585158,0.0003500319936513888,0.0005872442716513891,0.008581206597170876
0.7867867867867866,0.9921572916666667,0.9835637500000001,-0.16788541666666665,17.799270833333335,0.06757568301927042,0.0577360285373264,0.012182296887277998,-0.026552948346354216,0.00036532936721041676,0.0005551632988368054,0.010749468315907507
0.790790790790791,0.9922118750000001,0.9852091666666666,-0.16703604166666672,17.80004166666667,0.06635998124930564,0.05670512745099825,0.011941595026063276,-0.025869143919618004,0.00038087076259791684,0.0005231931019369792,0.010391664930466504
0.7947947947947949,0.9922649999999996,0.9868554166666668,-0.16618541666666667,17.800812500000003,0.06513513659565962,0.05567324062065973,0.011700945081001444,-0.025189229724826345,0.00039662685162604027,0.0004913606361822919,0.010241006510227635
0.7987987987987988,0.9923206250000004,0.988500625,-0.16533604166666674,17.80158333333333,0.06391234770794252,0.0546395141593316,0.01146032432590929,-0.02451001114414053,0.0004126547722041662,0.00045964106878194466,0.009880826389121466
0.8028028028028027,0.9923743749999998,0.9901462500000001,-0.16448749999999998,17.802312500000003,0.06267707027760383,0.05360411234374998,0.011219670542328138,-0.02383436036979167,0.0004289175651088547,0.00042803761852604167,0.011836319010399166
0.8068068068068066,0.9924289583333336,0.99179125,-0.1636385416666667,17.803083333333333,0.061445949756770535,0.05256736518120658,0.010978876666351967,-0.023161601212239508,0.0004453420561156239,0.000396582079608507,0.011057159722213328
0.810810810810811,0.9924802083333333,0.9933527083333336,-0.16274895833333333,17.8038125,0.06022748018016455,0.05161775572808159,0.010752948589075717,-0.022534548127821186,0.0004621218078748261,0.00035677139100954866,0.010510464843832779
0.8148148148148149,0.9925300000000002,0.9948808333333332,-0.16184791666666667,17.804624999999998,0.0590600441326391,0.05069223103732638,0.010531347614784227,-0.02192540146006952,0.0004791539831947927,0.0003146926885494791,0.006578609374969346
0.8188188188188188,0.9925810416666666,0.9964127083333335,-0.1609466666666667,17.805249999999997,0.057859631338497586,0.04976504548888887,0.010309823496697764,-0.021317154302777697,0.0004964632228359365,0.00027275995350000017,0.008697437500131855
0.8228228228228227,0.992630625,0.9979237500000003,-0.16005416666666666,17.805958333333336,0.05668568918593675,0.04884274706597222,0.010089602621683704,-0.020716479130208243,0.0005132967562502596,0.00023135437468142366,0.008472831597146069
0.8268268268268266,0.9926772916666665,0.9991335416666668,-0.15929562500000002,17.806583333333332,0.055763415916622816,0.04804359135585941,0.009894916031400896,-0.0202115646884114,0.0005170393178698779,0.00019619076564244805,0.008506659722286258
0.830830830830831,0.9927229166666667,1.0003395833333333,-0.15853750000000003,17.80720833333333,0.05485196801649295,0.047242986093749995,0.009700171853204199,-0.019708871640624986,0.0005208755685693273,0.00016115905001841142,0.008956373264027206
0.8348348348348349,0.9927693749999998,1.0015462499999999,-0.1577795833333333,17.807854166666672,0.05392802577760469,0.04644131141649309,0.009505514297889041,-0.019206241652604206,0.0005250295112144798,0.00012623105320496515,0.0072049787323749115
0.8388388388388388,0.9928154166666667,1.00275625,-0.15702041666666663,17.8085,0.05299865308593743,0.04563879708315974,0.009310807612802476,-0.018705754143229225,0.0005293496371471371,9.141726973255188e-05,0.007952750000015385
0.8428428428428427,0.9928616666666662,1.003959375,-0.15626208333333333,17.809104166666664,0.05208224001627615,0.044834911312326406,0.009116049875442478,-0.018208799813802107,0.0005338257254388016,5.6727447271007e-05,0.008308780816093986
0.8468468468468466,0.992907291666667,1.0051712499999998,-0.15550520833333334,17.809749999999998,0.051139091506771095,0.04402933851453994,0.00892129312440576,-0.01771126035807294,0.0005384453200966146,2.2145330804036533e-05,0.00822160416691986
0.850850850850851,0.9929535416666663,1.006378125,-0.1547464583333333,17.810375000000004,0.05021556952148498,0.043223366966623294,0.00872653100232096,-0.017217174412109404,0.0005432391261100265,-1.2320272847873354e-05,0.008667359374783246
0.8548548548548549,0.9929987500000005,1.0075885416666666,-0.15398812499999995,17.810999999999996,0.04926741403537349,0.04241601152565108,0.00853180326679519,-0.016723954697265675,0.0005482190568782558,-4.6660508740494844e-05,0.0076540000000591135
0.8588588588588588,0.9930458333333334,1.0087927083333332,-0.15322979166666667,17.811583333333335,0.048337271613498656,0.041607485112456585,0.008337022272656976,-0.016233528467230945,0.0005533985053062073,-8.089424120368927e-05,0.009582493055518171
0.8628628628628627,0.9930918749999998,1.0100008333333335,-0.15247124999999997,17.812249999999995,0.047392066665971955,0.04079780959010419,0.008142254890407716,-0.015744743773958347,0.0005587874530348597,-0.00011500953446395818,0.008124937500156193
0.8668668668668666,0.9931377083333333,1.011235625,-0.15171458333333337,17.812937499999993,0.04645042739752592,0.039978351870659706,0.007946480628570259,-0.015249975167968749,0.0005652778181924472,-0.0001497342431779514,0.0052992877605788635
0.870870870870871,0.9931839583333334,1.0124877083333332,-0.15095687500000002,17.81352083333333,0.04548947380724844,0.03915262605690105,0.007750083380909819,-0.014752186240755222,0.0005726386325294278,-0.00018481406207005208,0.007225520399458674
0.8748748748748749,0.9932308333333335,1.0137404166666666,-0.15020312500000005,17.814062500000002,0.0445262009498264,0.038330021240234366,0.00755536012574891,-0.014258646477864595,0.0005794675962525177,-0.00021925708659179688,0.009177246093656777
0.8788788788788788,0.9932702083333332,1.0147139583333333,-0.1495341666666667,17.814645833333337,0.043774332763498514,0.037638741332638864,0.007411567429180951,-0.013870177168923553,0.0005677454223072483,-0.00023813529902725694,0.0073521662324651516
0.8828828828828827,0.9933041666666661,1.015561458333333,-0.148846875,17.815125000000002,0.04310784101454046,0.036993086969401054,0.007304781502574188,-0.013530808889974044,0.0005486277937287323,-0.0002432430356497396,0.005071234375009226
0.8868868868868867,0.9933395833333333,1.0164091666666668,-0.14815958333333337,17.815458333333332,0.042431155915971575,0.03634657119982637,0.007198016867628881,-0.013192574703819376,0.0005295011166281244,-0.00024831010954114575,0.007986039930642619
0.890890890890891,0.993374375,1.0172447916666667,-0.14747291666666668,17.815916666666666,0.041788033827039994,0.03569892634982636,0.0070912152751732875,-0.012857276942274343,0.000510497244409722,-0.00025334056059722225,0.007071659722271306
0.8948948948948949,0.9934087499999998,1.0180933333333335,-0.1467858333333333,17.816395833333335,0.04111721462222184,0.03505039829930555,0.0069844224512443445,-0.012520613322222207,0.0004914977044944433,-0.00025832834850381933,0.005206176649267036
0.8988988988988988,0.9934427083333333,1.0189333333333335,-0.14609854166666666,17.816750000000003,0.040454028888888605,0.03440102862287328,0.006877626007895431,-0.012187617611111146,0.00047255807583333265,-0.0002632816844615885,0.007794437500024287
0.9029029029029028,0.9934781250000003,1.0197770833333337,-0.14541104166666663,17.817208333333337,0.0397963669748258,0.03375083729474827,0.0067708070975689314,-0.011855235378038204,0.00045366684529123385,-0.0002682013381471788,0.006253873263801779
0.9069069069069067,0.9935129166666666,1.020621458333333,-0.1447239583333333,17.817666666666668,0.03912350545620735,0.033099475884331604,0.006664007424076231,-0.011523289256727548,0.00043479630169184104,-0.0002730645592230903,0.004504555555456591
0.910910910910911,0.9935477083333336,1.0214639583333331,-0.14403666666666665,17.818083333333337,0.03845304849266551,0.03244729282222222,0.00655720200420612,-0.011193819654861159,0.0004159817553590697,-0.00027790018145069435,0.006114659722015858
0.914914914914915,0.9935833333333332,1.022305,-0.14334937499999997,17.818458333333332,0.03779040364166675,0.031794060853776035,0.00645039078840432,-0.010864883857291674,0.00039720277273645933,-0.0002826803160042969,0.007959289930624891
0.9189189189189189,0.9936175000000002,1.0231443749999998,-0.142661875,17.818833333333327,0.03712350457252622,0.03114011025481771,0.006343594716596693,-0.010537138400130264,0.0003785282754407552,-0.0002874534448912761,0.009595305555876621
0.9229229229229228,0.9936502083333335,1.0239358333333335,-0.14202000000000004,17.819374999999994,0.03645124254930554,0.03053523626666667,0.0062374597225305795,-0.010222924616666601,0.0003571975946882648,-0.0002883009797616668,0.004041276041959918
0.9269269269269267,0.9936822916666667,1.024630625,-0.14141895833333332,17.819666666666663,0.03587999897877636,0.02997511572391493,0.00613194384672174,-0.00992863766940108,0.000333433587751821,-0.0002856276308066838,0.005104888888979531
0.930930930930931,0.9937137500000003,1.025359375,-0.14081708333333331,17.819937499999998,0.03522773543294222,0.029414507374826378,0.006026438387899841,-0.009631258444010388,0.0003096717121744788,-0.00028294690953645837,0.010244162760443487
0.934934934934935,0.9937452083333334,1.0260685416666668,-0.14021479166666667,17.820458333333335,0.034622931135372736,0.02885343719787326,0.00592092873492791,-0.009338763194487842,0.0002859108951227004,-0.00028026808769327275,0.0033481232638337133
0.9389389389389389,0.9937762499999999,1.02678125,-0.13961437499999999,17.820729166666666,0.03399943131510397,0.028290972126692696,0.005815419095148964,-0.0090438691861979,0.00026218626945963535,-0.0002775933749337238,0.005986968315937702
0.9429429429429428,0.9938091666666667,1.0274895833333337,-0.1390125,17.82110416666667,0.03341098947482579,0.027728108177083332,0.005709907365654161,-0.008751312630208258,0.00023848386286892364,-0.00027491475622395836,0.0055379474824803765
0.9469469469469471,0.9938366666666666,1.0281624999999996,-0.1383825,17.821437500000005,0.032836040260417754,0.02721511702708335,0.005607670427427342,-0.008483844510416755,0.00021814316610677093,-0.00026977587775260425,0.004907100260254538
0.9509509509509511,0.9938649999999996,1.0288333333333337,-0.13773875,17.821770833333336,0.03227072222222138,0.026723307581770824,0.005506819969740378,-0.008226866041666614,0.00019934618868055427,-0.00026358999752031244,0.00427603081578809
0.954954954954955,0.9938927083333334,1.0294729166666665,-0.13709645833333334,17.82195833333334,0.03176676384982691,0.026230269445789933,0.005405992376136268,-0.00797520084157985,0.0001805204138658857,-0.0002574106765912761,0.007384498263661499
0.9589589589589589,0.9939204166666668,1.03014375,-0.1364525,17.82231250000001,0.031185104335937686,0.025736756910416686,0.005305150113780217,-0.007720976619791681,0.00016167593285937483,-0.0002512417579645834,0.005385485676697499
0.9629629629629628,0.9939485416666666,1.0308,-0.135810625,17.822645833333336,0.030645110000000253,0.025242078303776047,0.005204314063220742,-0.007467657750000051,0.00014289821175000064,-0.0002450835851954427,0.0035038328992982315
0.9669669669669672,0.9939764583333334,1.0314645833333334,-0.13516729166666672,17.822875,0.03008289666232611,0.024746803263498256,0.005103471674235678,-0.007214725820746448,0.00012404590898437533,-0.00023892160522135416,0.0055434010417343416
0.9709709709709711,0.9940014583333335,1.0320979166666668,-0.13459520833333335,17.823125,0.02953847374565899,0.024320838227039936,0.005003534377477242,-0.006987690885850634,0.00012095491617274303,-0.00023402249695147565,0.005173567708311566
0.974974974974975,0.9940256249999996,1.032729166666667,-0.13402833333333336,17.82320833333333,0.02899130164930508,0.023897947530555557,0.004903643131523034,-0.006764197673611055,0.00011883187224826262,-0.00022920295100069434,0.009911373264003487
0.9789789789789789,0.9940497916666665,1.0333625000000004,-0.13346208333333334,17.82352083333333,0.028430693593749057,0.02347430981232639,0.0048037518623739485,-0.006537579578124925,0.0001166745816822919,-0.00022438116374357637,0.004813437066047754
0.9829829829829828,0.9940747916666669,1.0339979166666666,-0.132895,17.823729166666663,0.027875391662326443,0.02305025230833333,0.004703856416055068,-0.0063147635312499895,0.00011452757970833338,-0.0002195559891333333,0.005720259982751941
0.9869869869869872,0.9940987499999999,1.0346270833333335,-0.13232791666666668,17.823999999999995,0.02732596509982632,0.022625426637326383,0.004603960986030793,-0.006091620202256898,0.00011238684799566053,-0.00021472737192309034,0.0035656666667591708
0.9909909909909911,0.99412375,1.03525625,-0.13176145833333333,17.824166666666663,0.02677991350260389,0.022199897264539935,0.004504078055160078,-0.005869168417968723,0.00011025427184505255,-0.00020990882708919273,0.004707638888874044
0.994994994994995,0.9941470833333333,1.0358979166666664,-0.13119354166666664,17.824374999999996,0.026209256245660395,0.021774087958289935,0.004404188852387052,-0.005647508507378524,0.00010811590687591187,-0.00020507544914470053,0.004780859375102864
0.9989989989989989,0.9941716666666666,1.036525,-0.13062624999999997,17.82458333333333,0.025665924374999927,0.021347532810937507,0.004304297566088181,-0.005428459552083376,0.00010592594716354181,-0.00020024335117484386,0.005687326389079317
1.0030030030030028,0.9941970833333335,1.0371583333333334,-0.13005937500000003,17.824791666666666,0.025098424930555474,0.02092012147460937,0.004204404223726559,-0.005207210390624967,0.0001038253794496536,-0.0001954181478404949,0.0049270399306351464
1.0070070070070072,0.9942212500000003,1.0377916666666664,-0.12949291666666665,17.82495833333333,0.024548873263888993,0.020492063699826386,0.004104519204135821,-0.004987080190972243,0.00010167748211631909,-0.00019059444917762151,0.0062770815973181016
1.011011011011011,0.9942425,1.0383729166666666,-0.12890770833333334,17.825125,0.02402751926649338,0.02011121939891492,0.004006925040361534,-0.00479947691710067,9.923435031640676e-05,-0.00018629633263398442,0.005752067708328923
1.015015015015015,0.9942635416666666,1.038941666666667,-0.12832187499999997,17.825354166666667,0.0235252132638879,0.01973705889648438,0.0039097432784170735,-0.004614390651041633,9.68068020895834e-05,-0.00018210871486432295,0.0029988328993226787
1.019019019019019,0.9942833333333333,1.039475,-0.12776125000000002,17.825458333333334,0.023043807708333253,0.01939716716510417,0.003819069434132832,-0.004454957989583341,9.986405255156186e-05,-0.00017746491546690097,0.0036602065972033415
1.0230230230230228,0.9943041666666667,1.039972916666667,-0.12722208333333332,17.825604166666672,0.022583415933159268,0.019085145678993064,0.0037337447736585337,-0.004314562264756933,0.00010725772966063381,-0.0001724438014703038,0.0020027599824743447
1.0270270270270272,0.9943235416666666,1.0404666666666667,-0.12668416666666668,17.825770833333337,0.022114532222222483,0.018772288582638887,0.003648428466325564,-0.004174764055555558,0.0001148825930763889,-0.00016743504956675355,0.0004358641491535309
1.031031031031031,0.9943435416666667,1.0409833333333334,-0.12615562499999997,17.82579166666667,0.02165578305555549,0.01845452911419272,0.003562899789647456,-0.004032846968749976,0.00012226471627777748,-0.0001622893430687501,0.0030264565971265256
1.035035035035035,0.9943627083333327,1.0415083333333337,-0.12563708333333332,17.825875,0.021206224930554907,0.01813248995815973,0.003477229557607485,-0.0038877223993054877,0.00012952997736284715,-0.0001570441212282119,0.004222151041687994
1.039039039039039,0.994382291666667,1.04203125,-0.12511833333333336,17.8259375,0.02076045735677101,0.017809756830555544,0.003391544666359269,-0.003744870052083321,0.00013680705449218764,-0.00015179703546041673,0.005327246093827398
1.0430430430430429,0.9944012500000001,1.0425562499999999,-0.1246004166666667,17.826062500000003,0.02031813225260448,0.017486402833159716,0.0033058576131167806,-0.0036003901848958297,0.0001440650289994786,-0.00014653175609968745,0.0037874127604027308
1.0470470470470472,0.9944206250000001,1.0430854166666668,-0.12408083333333338,17.826125,0.019843646870659315,0.01716290513263887,0.00322018714625024,-0.00345913392881933,0.00015126871716983483,-0.0001412696079694618,0.005725817708366776
1.0510510510510511,0.9944408333333334,1.0436124999999998,-0.12356166666666664,17.8261875,0.01938753317708386,0.016838681197222233,0.00313449995772441,-0.003316583479166718,0.00015859371650468707,-0.0001359962567178471,0.007247548177133467
1.055055055055055,0.9944604166666663,1.0441437499999997,-0.12304312499999999,17.826333333333334,0.01892424600260445,0.01651384772356771,0.003048821016050866,-0.0031744567174479543,0.0001658816137734369,-0.00013071872554869783,0.004964888888935093
1.059059059059059,0.9944802083333336,1.044664583333334,-0.1225239583333333,17.826416666666663,0.018484241662324763,0.016188650467664947,0.0029631357563049306,-0.0030343934526909366,0.00017315100897569394,-0.00012543296066840274,0.006160493055688221
1.0630630630630629,0.9945002083333333,1.04519375,-0.12200604166666663,17.82652083333333,0.01801585829427088,0.015862525796831606,0.0028774670841600998,-0.0028925477877604633,0.00018045017803255207,-0.00012014556371575522,0.006196645399427325
1.0670670670670672,0.9945179166666667,1.0456374999999998,-0.12150270833333333,17.826666666666664,0.017610968593750442,0.015571966867664927,0.002801143729008568,-0.0027867951484375764,0.0001839824838515622,-0.00011499172552677948,0.0032888888889033296
1.0710710710710711,0.994535625,1.0460270833333334,-0.12101062499999997,17.826854166666664,0.017237757599826153,0.015303824470442713,0.0027309137999984435,-0.0027039838789062187,0.00018508509681119787,-0.00010992425571054687,-0.001104479600542163
1.075075075075075,0.9945543749999999,1.0464187500000002,-0.1205175,17.826854166666664,0.016870299648437115,0.015035386360416673,0.002660685908854553,-0.0026223949635416632,0.0001861241328098961,-0.00010485006651979176,0.0009788537327608537
1.079079079079079,0.9945724999999999,1.046820833333333,-0.12002541666666665,17.826895833333328,0.016466142899305813,0.014766316020659722,0.002590466332771528,-0.0025392683038195363,0.0001872172868697915,-9.97789628578125e-05,0.003034947482831285
1.0830830830830829,0.9945897916666665,1.0472041666666665,-0.11953270833333333,17.826937499999996,0.016107183315972717,0.014496785805164919,0.002520234219449192,-0.002458808113715294,0.00018829920713975729,-9.4697793234592e-05,0.004257704427232056
1.0870870870870872,0.9946079166666667,1.0475916666666667,-0.11904020833333338,17.82702083333333,0.01574128326388835,0.014226824633289914,0.002449999986126531,-0.002377594751736045,0.00018932556490277775,-8.960883548576389e-05,0.003786541232898344
1.0910910910910911,0.9946264583333333,1.047985416666667,-0.11854854166666667,17.82710416666666,0.015353649787325896,0.013956159935373257,0.00237976573354672,-0.0022966071662325754,0.0001904375748793404,-8.451601113376741e-05,0.0033153641496141972
1.095095095095095,0.9946437500000002,1.04838125,-0.11804916666666661,17.82712499999999,0.014965504648437378,0.013691144249305578,0.002310833725828769,-0.0022190504218751184,0.00019140642463151043,-7.988367181996527e-05,0.005072567708737097
1.099099099099099,0.9946599999999998,1.04874375,-0.11753395833333337,17.82714583333333,0.014640713502603875,0.013441601971831592,0.0022454938763087043,-0.0021511624518228967,0.00019213771477799482,-7.652821653348526e-05,0.005371437066287399
1.1031031031031029,0.9946754166666666,1.0491270833333335,-0.11702249999999997,17.82722916666666,0.014267779683159398,0.013195546993750001,0.0021809517185156654,-0.0020812342239583392,0.00019207455829483493,-7.331228116442706e-05,0.0034419058163734917
1.1071071071071072,0.9946916666666668,1.0494958333333335,-0.11653666666666668,17.827187499999994,0.01400224581597187,0.012994788655555542,0.002124737275484391,-0.002026087236111085,0.00018396284758679667,-7.166399861139585e-05,0.00513583984405841
1.1111111111111112,0.9947075,1.0498854166666667,-0.1160525,17.82716666666666,0.013676028537326301,0.01279321307708334,0.0020685332469744713,-0.0019675476822916538,0.00017583184446115515,-7.000929615901047e-05,0.006711972222547047
1.115115115115115,0.9947235416666667,1.050270833333333,-0.11557458333333333,17.827249999999996,0.013393676649306574,0.012589015687326387,0.002011058320847908,-0.0019101777170138917,0.00016755496622309046,-6.826367278970485e-05,0.0037407708336445467
1.119119119119119,0.9947387499999998,1.0506812500000002,-0.11510625000000006,17.82727083333333,0.013079327565103549,0.012380884544270825,0.0019514624588115165,-0.0018518963671873973,0.00015904320937482988,-6.637312133894525e-05,0.0021646349829325118
1.123123123123123,0.9947537500000001,1.0510875000000004,-0.11463729166666668,17.827270833333333,0.012769234010415742,0.012172437192664927,0.0018918707554512906,-0.0017957590286457742,0.0001504970527486979,-6.447786336864151e-05,0.0025813016493998475
1.1271271271271273,0.9947691666666668,1.0514979166666667,-0.1141691666666667,17.8273125,0.012468797912326357,0.011963213882638893,0.0018322603105202146,-0.0017388591024305594,0.0001419862393435333,-6.25869693676215e-05,0.0004706940104597379
1.1311311311311312,0.9947845833333332,1.0519041666666662,-0.11370000000000001,17.827270833333333,0.01216845748263995,0.011754060000000004,0.001772656109726538,-0.0016832879166666925,0.0001334494783184026,-6.0691272808333296e-05,0.0019563016493293617
1.135135135135135,0.9947989583333331,1.0523124999999998,-0.11323312499999999,17.827250000000003,0.0118675690104173,0.011543801069401045,0.0017130602443397197,-0.0016258671484375986,0.0001249213044496096,-5.879668261864194e-05,0.0018657708332057155
1.139139139139139,0.9948143749999998,1.0527229166666663,-0.11276416666666668,17.82722916666667,0.01154946072482721,0.011333555215972223,0.0016534602143674067,-0.0015707859045138856,0.00011640652516163282,-5.690572842090283e-05,0.003025239149224035
1.143143143143143,0.9948287500000004,1.0531312499999996,-0.112294375,17.827208333333335,0.01123748694010529,0.011123098343359382,0.0015938497635302707,-0.001517826154947971,0.0001078756507709629,-5.501106419910151e-05,0.003351373263797086
1.1471471471471473,0.9948441666666668,1.0534937500000003,-0.11184250000000001,17.8271875,0.010984252044269782,0.010935234360416657,0.0015450108561163253,-0.0014679585989582772,0.00010204244145442737,-5.354842119322919e-05,0.004302506510441617
1.1511511511511512,0.9948606249999999,1.0538125000000003,-0.11140458333333338,17.827166666666667,0.010779214843749108,0.010771706312326376,0.0015072997359738699,-0.0014267075260415568,9.899697259114639e-05,-5.252916987369791e-05,0.0040036388889461705
1.155155155155155,0.9948764583333332,1.0541354166666668,-0.11096729166666668,17.82720833333333,0.01057143999565957,0.010607676846831598,0.0014695992377213043,-0.0013846144292534723,9.59576067664929e-05,-5.150638009383682e-05,0.0035597065972865494
1.159159159159159,0.9948914583333338,1.0544541666666667,-0.11053041666666664,17.82720833333333,0.010368077065972203,0.010443214491493059,0.0014318860283422416,-0.0013434499357639074,9.292446992534788e-05,-5.0489050661284775e-05,0.004601373263938058
1.163163163163163,0.9949064583333337,1.054775,-0.11009229166666668,17.82725,0.01016428270833325,0.010278562315581594,0.001394181984402068,-0.001302611390624972,8.98826751510419e-05,-4.947168474032122e-05,0.003115770833346687
1.1671671671671673,0.9949218750000001,1.0550916666666665,-0.10965500000000004,17.827229166666665,0.009962824930555891,0.010113405974999995,0.001356475229738716,-0.0012628816249999897,8.684282932638833e-05,-4.8455184095833314e-05,0.003025239149394565
1.1711711711711712,0.9949381249999999,1.0554145833333333,-0.10921750000000002,17.827270833333333,0.009741723953992976,0.009947912693749995,0.0013187722214851555,-0.001222549411458329,8.380285802777799e-05,-4.7441696483333364e-05,0.0021646349826482947
1.1751751751751751,0.9949529166666666,1.055739583333333,-0.10878083333333328,17.827249999999996,0.009528515516493918,0.009781834465972233,0.001281062962666327,-0.0011809766753472922,8.076517809895852e-05,-4.6427072902083345e-05,0.002490770833503575
1.179179179179179,0.9949687500000001,1.0560604166666667,-0.10834291666666669,17.827291666666664,0.009315563016492723,0.009615604074826383,0.0012433476593364337,-0.0011410426154513653,7.772331806249973e-05,-4.5414895620833345e-05,0.0007968315972561868
1.183183183183183,0.9949841666666668,1.0563750000000003,-0.107905625,17.827291666666664,0.009121859374999541,0.009448959426692705,0.0012056485994638593,-0.001103278723958337,7.466184268229147e-05,-4.440062671106768e-05,0.0014218315972698292
1.1871871871871873,0.994999375,1.0566895833333332,-0.10745125,17.827291666666664,0.00893420780816001,0.009285853873437496,0.0011715783803710623,-0.0010684250755208652,7.139328412717055e-05,-4.293190621848964e-05,0.0012134982639508962
1.1911911911911912,0.9950145833333335,1.057004166666667,-0.10699208333333336,17.827291666666664,0.008744274982638078,0.009123360770659714,0.0011387450383686102,-0.0010345471163193953,6.803006326822896e-05,-4.131004645703124e-05,0.0016301649305887622
1.1951951951951951,0.9950291666666665,1.0573270833333333,-0.10653145833333331,17.827291666666664,0.008538605516493325,0.008960819218706598,0.0011059162492919137,-0.0010022372105035066,6.466270281996084e-05,-3.969144832932161e-05,0.0014218315972698292
1.199199199199199,0.9950447916666668,1.0576395833333334,-0.10607395833333333,17.827291666666667,0.00833809509982597,0.008799044530164932,0.0010736327095842025,-0.0009688579058160091,6.141494005928828e-05,-3.8099502305512135e-05,0.0007968315971425
1.203203203203203,0.9950589583333332,1.0578416666666668,-0.10564791666666666,17.827291666666667,0.008231424930555509,0.008665746870659722,0.0010521293755693338,-0.0009476900868055915,6.040914458819451e-05,-3.696322569392362e-05,0.0010051649305182764
1.2072072072072073,0.9950722916666668,1.058047916666667,-0.10522125000000003,17.827354166666666,0.008120022703992813,0.008532259381770822,0.0010306272893187498,-0.0009267089817707602,5.939069232335038e-05,-3.5825994512239545e-05,-0.0014315837673848364
1.2112112112112112,0.9950864583333332,1.0582541666666665,-0.10479547916666665,17.827375,0.008004368732639211,0.00839822004622874,0.0010091485328270384,-0.0009037058573785062,5.8401546309896e-05,-3.4691095776940094e-05,-0.0019660572917814534
1.2152152152152151,0.9951,1.0584958333333334,-0.10438345833333335,17.8273125,0.007878237482638495,0.008262197793039919,0.0009858490369176504,-0.0008840859519097383,5.7278691278645806e-05,-3.344188606059895e-05,-0.0009876393230570102
1.219219219219219,0.995113125,1.0587291666666665,-0.10397125000000003,17.827333333333335,0.0077675516493060925,0.008125875006770832,0.0009625441164952886,-0.0008648967968749727,5.615579111111163e-05,-3.218863390000007e-05,-0.0029804444445744593
1.2232232232232234,0.9951262499999999,1.0589645833333332,-0.10356006249999995,17.827270833333333,0.007652344578993775,0.00798895928832944,0.000939239608316901,-0.0008452282313802795,5.504761214401003e-05,-3.093653561722133e-05,-0.0005436983508388948
1.2272272272272273,0.9951391666666666,1.0592125,-0.10314816666666665,17.827229166666665,0.007502213177083661,0.007851893213305561,0.0009159413435278204,-0.0008247975145833641,5.392239145859417e-05,-2.9681288745475713e-05,0.0005252391492263087
1.2312312312312312,0.9951518749999999,1.05945,-0.10273637499999998,17.8271875,0.007388614166667029,0.007714403918526054,0.00089263536597675,-0.0008051141729166905,5.2803241823958674e-05,-2.8425147941585936e-05,0.0013858398436354946
1.2352352352352352,0.9951649999999996,1.0596812500000001,-0.10232406249999998,17.827125,0.007281898398437292,0.007576765400162765,0.0008693323014673945,-0.0007870262115885207,5.169484207473985e-05,-2.7170125654570356e-05,0.0025725677082846232
1.239239239239239,0.9951781249999999,1.0599229166666666,-0.10191249999999998,17.82710416666667,0.007150910724826431,0.00743865484375001,0.000846030478578459,-0.0007668557552083788,5.0568756078949985e-05,-2.5910873523177065e-05,0.00310703081572683
1.2432432432432434,0.9951910416666668,1.0601625,-0.10150037499999999,17.827041666666666,0.007028390260417128,0.007300257208192705,0.0008227230245494637,-0.0007493586890625209,4.945470651822925e-05,-2.4650309718567727e-05,0.00366874826380581
1.2472472472472473,0.9952041666666664,1.06040625,-0.10108922916666664,17.827020833333332,0.006899001627603818,0.007161342746489158,0.0007994201496965956,-0.0007291412506510442,4.8347901679687014e-05,-2.3389153536449653e-05,0.003161541232543641
1.2512512512512513,0.9952164583333332,1.0606458333333337,-0.10067739583333335,17.826979166666668,0.006769999565971352,0.00702229113488498,0.0007761172703953991,-0.0007104812651909514,4.722812803819408e-05,-2.2125981143663197e-05,0.004438791232530548
1.2552552552552552,0.9952295833333337,1.0608645833333332,-0.10027066666666667,17.827,0.0066746691623265075,0.006890439239555554,0.0007544211966497656,-0.0006934843194444235,4.610450478949692e-05,-2.0952052971388857e-05,0.0034876666665013545
1.259259259259259,0.9952402083333332,1.0610479166666664,-0.099885875,17.826979166666668,0.0065585685373268365,0.006789832808817712,0.0007394154731268958,-0.0006794254268229494,4.482601256684026e-05,-2.0141922736093733e-05,0.002355457899227531
1.2632632632632634,0.9952516666666669,1.0612125000000003,-0.09950166666666665,17.826958333333334,0.006480113177082414,0.006688876663888888,0.000724408710320864,-0.0006661292291666454,4.3573502062500255e-05,-1.9332259630555584e-05,0.0018482482637978137
1.2672672672672673,0.9952620833333333,1.0613875000000002,-0.09911662499999997,17.826874999999998,0.006400324843749194,0.0065877696486093765,0.0007094004882746554,-0.0006526031828125306,4.2319618708333264e-05,-1.8522396394583332e-05,0.0029444010416455058
1.2712712712712713,0.9952725,1.0615520833333332,-0.09873166666666665,17.8268125,0.006311341037326557,0.0064863704972222234,0.0006943949746530557,-0.000640776892361139,4.105861336805555e-05,-1.771253536111111e-05,0.0030894231769593716
1.2752752752752752,0.9952835416666664,1.06173125,-0.09834666666666664,17.826729166666667,0.006220502773437664,0.006384620655555558,0.0006793880025102759,-0.0006278956666666696,3.980523539453103e-05,-1.6902053344444464e-05,0.00418555164924328
1.279279279279279,0.9952941666666667,1.06189375,-0.09796222916666664,17.82675,0.006146247044270803,0.006282505823364157,0.000664381446132216,-0.0006153544451823201,3.854532156770854e-05,-1.6091411032795174e-05,0.002401104166551704
1.2832832832832834,0.995303541666667,1.062072916666667,-0.09757729166666666,17.826729166666663,0.006049036349825787,0.006180151317664926,0.000649374472737135,-0.0006019679058159311,3.7291691673177235e-05,-1.528022081106771e-05,0.0023105516494297262
1.2872872872872874,0.9953141666666668,1.0622437500000002,-0.09719256249999998,17.8266875,0.0059527989192704744,0.0060775016280169274,0.0006343670806366916,-0.0005899954378906364,3.602223232421846e-05,-1.4468282598632805e-05,0.0019211106770740116
1.2912912912912913,0.9953245833333333,1.0624125,-0.096807875,17.826625,0.005877596510416749,0.005974589504651042,0.0006193603149393602,-0.0005777285015624856,3.4761956782031276e-05,-1.365700261201307e-05,0.0035244427082830043
1.2952952952952952,0.995336041666667,1.0625875,-0.09642339583333336,17.826604166666666,0.0057828048437500446,0.005871341235968313,0.0006043531322192126,-0.0005646423799479244,3.3515988712760366e-05,-1.284428803392923e-05,0.0026005516493228242
1.299299299299299,0.9953468750000001,1.06275625,-0.09603845833333334,17.826604166666666,0.005697069752603978,0.005767927020956595,0.0005893465767913433,-0.000553278165885393,3.2267241950650725e-05,-1.203262451505468e-05,0.0005172183160198074
1.3033033033033035,0.995357291666667,1.0629354166666667,-0.09565377083333332,17.826583333333335,0.005599549995659592,0.005664022792030821,0.0005743393930978064,-0.0005399484101996505,3.1011401811110946e-05,-1.1219995218555521e-05,0.00021832638879004662
1.3073073073073074,0.995368125,1.0631020833333331,-0.0952689583333333,17.826520833333333,0.005530627078993877,0.00555986724474827,0.0005593332512524591,-0.0005284552521702263,2.9757011650954446e-05,-1.040790126702256e-05,0.0005716453993045434
1.3113113113113113,0.9953781249999999,1.0632708333333334,-0.09488427083333335,17.82647916666667,0.005440551649305236,0.005455475148426644,0.0005443254415867992,-0.0005174472808159719,2.850375497135378e-05,-9.594185446262985e-06,0.0001821870658318403
1.3153153153153152,0.9953891666666665,1.0634479166666666,-0.09449781250000001,17.82647916666667,0.005330611870660196,0.005351121766048177,0.0005293874236026146,-0.0005059565006510502,2.7246288999566225e-05,-8.793995028190145e-06,-0.0012761462675143775
1.3193193193193191,0.9953995833333332,1.0636,-0.09410087500000003,17.82647916666667,0.0052550399999997666,0.005266400324234368,0.0005177521679583833,-0.0004929760166666186,2.6429465583333674e-05,-8.299909139348959e-06,-0.0014844796008333105
1.3233233233233235,0.9954097916666668,1.0637458333333336,-0.0937324375,17.826416666666667,0.005182302065971367,0.005196188493641929,0.0005078901521678403,-0.00048113516119786814,2.5863310973958382e-05,-7.936138705755196e-06,0.0003271597221896627
1.3273273273273274,0.9954197916666668,1.0638854166666667,-0.09336418749999999,17.826395833333333,0.005131153537325961,0.005125670159131514,0.0004980283457748735,-0.0004699733131510314,2.5288632122395652e-05,-7.574476564557315e-06,-0.0001800733506911456
1.3313313313313313,0.9954306249999997,1.0640291666666668,-0.09299572916666667,17.826395833333333,0.005062765815971648,0.005055127690093315,0.00048816528603931413,-0.00045818595789932914,2.4705914872395887e-05,-7.21164664368488e-06,-0.001221740017342654
1.3353353353353352,0.9954410416666669,1.064170833333333,-0.09262739583333333,17.826375000000002,0.0050008541493060665,0.0049840822078016465,0.00047830389539539944,-0.0004468353198784636,2.4144058420139146e-05,-6.850603921440995e-06,-0.0013123072917551326
1.3393393393393391,0.995450625,1.0643124999999996,-0.09225908333333332,17.826375000000002,0.004934735677084134,0.004912928209159723,0.0004684422952328081,-0.00043558770312504547,2.3573359505208547e-05,-6.489182173784735e-06,-0.002145640625087708
1.3433433433433435,0.9954612500000001,1.0644625,-0.09189074999999998,17.826312499999997,0.004861252760416379,0.004841381731104169,0.000458579029179209,-0.00042405502812500884,2.2998206992187265e-05,-6.1287054226562285e-06,-0.0003340143227887893
1.3473473473473474,0.9954708333333331,1.0646104166666668,-0.09152239583333333,17.826270833333332,0.0047838273914930785,0.00476954689425998,0.00044871804899606667,-0.00041236653754339603,2.2417305349391956e-05,-5.76685780327687e-06,0.000109843316010938
1.3513513513513513,0.9954812499999998,1.0647604166666664,-0.09115406250000001,17.826229166666668,0.004697755099826839,0.004697541056412758,0.0004388558232623016,-0.00040063743164064913,2.184237072265662e-05,-5.406963666731777e-06,0.001387030815919843
1.3553553553553552,0.995491875,1.0649000000000002,-0.09078570833333334,17.826125,0.004644239999999744,0.004625246829081593,0.0004289940118975901,-0.00038998669583333034,2.127292670833363e-05,-5.047068409947906e-06,0.004267484374963715
1.3593593593593591,0.9955018749999999,1.0650395833333335,-0.09041733333333334,17.826125,0.004588602599826297,0.004552601666222225,0.0004191313665485415,-0.000379710980555531,2.0701462657118295e-05,-4.68712060388889e-06,0.002392484374979631
1.3633633633633635,0.995512083333333,1.0651875000000002,-0.0900489375,17.826125,0.00451100651041636,0.004479751355121093,0.0004092687193197905,-0.00036849738671874965,2.0123625846354027e-05,-4.327764788606748e-06,0.0019758177082849215
1.3673673673673674,0.9955220833333334,1.0653291666666667,-0.08968058333333334,17.826125,0.00444876664930538,0.00440668463965972,0.0003994064916822646,-0.00035784639131945795,1.9562511827256643e-05,-3.970236121961792e-06,0.0013508177083281225
1.3713713713713713,0.9955324999999998,1.0654770833333331,-0.08931225,17.826083333333333,0.004377334891493723,0.004333342833270833,0.00038954446741110724,-0.0003470318640625414,1.8974566663628454e-05,-3.6116492985937423e-06,0.0017946597221794036
1.3753753753753752,0.9955424999999999,1.0656208333333335,-0.08894389583333333,17.826062499999995,0.004312656232638767,0.004259504227322486,0.00037968286247049975,-0.0003365732688368067,1.840426982031241e-05,-3.2536542183984363e-06,0.0014957460938944678
1.3793793793793792,0.9955529166666666,1.065777083333333,-0.08857554166666666,17.82608333333333,0.004215041974826805,0.004185602585123269,0.00036982063092200516,-0.00032515504782990035,1.7820814638454854e-05,-2.8960051969357627e-06,0.0005446597223794925
1.3833833833833835,0.9955614583333333,1.065875,-0.08821949999999999,17.826062499999995,0.004177151041666827,0.004121611486416671,0.0003618593168213151,-0.00031826960416667105,1.732907265624987e-05,-2.6187143156249887e-06,0.00024574609386718294
1.3873873873873874,0.9955685416666668,1.0659499999999997,-0.08787024999999998,17.826041666666665,0.004133930833333688,0.004062964998270837,0.0003549297193357361,-0.0003129153458334005,1.689940207291667e-05,-2.3830788646354192e-06,0.00015516493056111358
1.3913913913913913,0.9955762499999997,1.0660312500000002,-0.08752095833333334,17.826041666666665,0.004083624023437427,0.004004144352414932,0.00034800011900122907,-0.0003071108867187533,1.6451328684895526e-05,-2.1479903252256894e-06,-0.0010948350694093278
1.3953953953953953,0.9955847916666668,1.066114583333333,-0.08717164583333331,17.82602083333333,0.004024695203993511,0.003945083329374567,0.000341070520195204,-0.0003013287905816592,1.6009978407117845e-05,-1.9127093205295077e-06,-0.000560417100587074
1.3993993993993992,0.9955912499999998,1.0662,-0.08682239583333333,17.825979166666663,0.003959226666666593,0.0038857049150933173,0.0003341409214396771,-0.00029519072916665834,1.5561493708333475e-05,-1.6780191212022597e-06,0.0007167495660382883
1.4034034034034035,0.9955989583333333,1.0662833333333332,-0.08647318749999999,17.825979166666663,0.003900269722222127,0.003826117010256512,0.0003272117366110417,-0.00028935222187502496,1.5108225416666512e-05,-1.4424166817707888e-06,-0.0001165837672942871
1.4074074074074074,0.9956068750000001,1.0663625,-0.086123875,17.82595833333333,0.003854351927083277,0.0037663239883177118,0.0003202819298501291,-0.0002840001786457991,1.4671699882812684e-05,-1.2078833787760723e-06,-0.0008321684026668663
1.4114114114114114,0.99561375,1.0664395833333333,-0.08577454166666666,17.8259375,0.003812865099826368,0.003706248835206598,0.00031335358037345057,-0.00027896685772572927,1.4228447276345572e-05,-9.723353132925403e-07,-0.0007144205729332498
1.4154154154154153,0.9956212500000001,1.0665166666666666,-0.08542527083333333,17.82589583333333,0.0037692830555557943,0.003645898103051653,0.0003064235643599866,-0.0002738582350694796,1.3779843829166756e-05,-7.384668099843683e-07,-0.0002705941839735715
1.4194194194194192,0.9956289583333332,1.0666083333333334,-0.08507593749999999,17.82589583333333,0.0036904132638886367,0.003585314025162761,0.0002994945892647568,-0.00026767109635415787,1.3337104412673451e-05,-5.030069118945391e-07,-0.0013122608506819233
1.4234234234234235,0.9956364583333333,1.0666833333333332,-0.08472660416666665,17.825833333333332,0.003659583055555915,0.0035244858797183155,0.00029256436638772895,-0.00026287677881949023,1.2890503409721996e-05,-2.6906361290797467e-07,-0.0001256944444776309
1.4274274274274275,0.9956443749999999,1.0667687499999998,-0.08437739583333335,17.825770833333333,0.003587767356771243,0.0034633717390516487,0.0002856349749772252,-0.00025716425195308756,1.2444797061848752e-05,-3.46297259873827e-08,0.0008525308158482403
1.4314314314314314,0.99565125,1.0668541666666667,-0.08402806250000001,17.825729166666665,0.003530520399305459,0.0034021805458294245,0.00027870558387369117,-0.00025162390494790077,1.2001582085503776e-05,2.0027391129557165e-07,0.0017130099826090373
1.4354354354354353,0.9956577083333337,1.0669520833333337,-0.08368660416666668,17.825666666666667,0.0035007518706589025,0.0033392939497183145,0.0002713739440880738,-0.000248195003949625,1.1519997314279564e-05,4.535916262235101e-07,0.001857888888821435
1.4394394394394392,0.9956650000000001,1.0670354166666667,-0.08335860416666664,17.825666666666667,0.0034562529123263186,0.003292905611384989,0.00026594898669628247,-0.00024408373693582397,1.121295947590262e-05,5.76918844265974e-07,0.0008162222222267701
1.4434434434434436,0.99567125,1.0671208333333333,-0.08303454166666666,17.825625,0.0034114603993058434,0.0032514690568732664,0.0002611504910213975,-0.00023904820121530002,1.0977457710113097e-05,6.56739518697466e-07,0.0018850260416911624
1.4474474474474475,0.9956787500000001,1.0672062500000001,-0.08271037500000002,17.82558333333333,0.003360403294270453,0.003209952200692704,0.00025635074461545325,-0.00023428336015625384,1.0714972784374937e-05,7.379843332708441e-07,0.002328826388975358
1.4514514514514514,0.9956864583333332,1.0672875000000002,-0.0823861875,17.82558333333333,0.0033244756770833828,0.003168166109214844,0.0002515520376541623,-0.00022977274192707842,1.0448976484374756e-05,8.190093670573025e-07,0.0010788263890049166
1.4554554554554553,0.9956918749999999,1.0673729166666668,-0.08206210416666668,17.8255625,0.0032754734331592594,0.003126106893072479,0.0002467518758842593,-0.00022496586115448858,1.0205801848003389e-05,8.991363020564244e-07,0.0016132252603711095
1.4594594594594597,0.9956985416666667,1.06745625,-0.08173797916666665,17.825562499999997,0.003232987669270493,0.0030839152617495678,0.0002419531699016587,-0.00022036660950523757,9.953406112630359e-06,9.805117213997198e-07,-5.3441406180354534e-05
1.4634634634634636,0.9957060416666668,1.0675416666666668,-0.08141383333333334,17.825541666666663,0.0031756232638886495,0.0030414960753055555,0.0002371546714586055,-0.0002156740069444163,9.690757497395617e-06,1.0624821769062458e-06,6.42899306626532e-05
1.4674674674674675,0.9957135416666669,1.0676229166666666,-0.08108964583333332,17.825541666666663,0.003137557808159386,0.0029988922552912347,0.0002323557603149402,-0.00021141913728300876,9.446775274761304e-06,1.1429122615588258e-06,-0.0011857100693646316
1.4714714714714714,0.99572,1.0677083333333333,-0.08076454166666668,17.825499999999995,0.003096831597222627,0.0029560763093732616,0.00022755809631953264,-0.0002069008246527726,9.184613498263881e-06,1.2232252050586929e-06,-0.0003252499998893654
1.4754754754754753,0.995726875,1.0677937500000005,-0.08043766666666667,17.82545833333333,0.003039424127602608,0.002913098447888885,0.00022276460212507893,-0.00020239143541662952,8.935617649348667e-06,1.3014366346319574e-06,-8.979340270798275e-05
1.4794794794794797,0.9957337499999999,1.067875,-0.08011070833333335,17.82545833333333,0.003009651041667283,0.002869916076998262,0.0002179708993139646,-0.00019840233854166722,8.691130013020846e-06,1.3805879808376825e-06,-0.0009231267360405582
1.4834834834834836,0.9957406249999999,1.0679541666666663,-0.07978374999999997,17.82545833333333,0.002988481232639506,0.002826528235937504,0.00021317782166132442,-0.00019457008854170676,8.445111318750162e-06,1.4578844172916518e-06,-0.0019647934026920666
1.4874874874874875,0.9957477083333331,1.0680437500000002,-0.07945679166666665,17.825437499999996,0.0029367147526038195,0.002782928674706601,0.00020838411718910409,-0.00019014943203125856,8.188459942187293e-06,1.5369094240937538e-06,-0.0020553997395040824
1.4914914914914914,0.995754166666667,1.0681250000000002,-0.07912991666666665,17.825395833333328,0.002892317708332648,0.0027390833716597245,0.00020358978978051164,-0.00018623276041668246,7.94845565104169e-06,1.6148057682395866e-06,-0.002028281683919886
1.4954954954954953,0.9957616666666667,1.0682104166666664,-0.07880295833333331,17.825395833333328,0.002849422391493217,0.002695054174581599,0.000198796294684823,-0.00018215071085073142,7.703697647265821e-06,1.6946704448932276e-06,-0.002653281683876685
1.4994994994994997,0.9957679166666665,1.0683,-0.07847593749999998,17.82535416666666,0.002793443333333423,0.0026508168168294308,0.00019400321490893125,-0.00017786430208335813,7.449124062499941e-06,1.7733909274088404e-06,-0.00220950043387802
1.5035035035035036,0.9957752083333333,1.0683624999999999,-0.07814433333333334,17.82535416666666,0.002759901927083419,0.002610365251222219,0.0001898221945273007,-0.00017398301250001746,7.238545623698147e-06,1.8381823985069445e-06,-0.0032511671005295284
1.5075075075075075,0.9957814583333331,1.0684166666666666,-0.0778230833333333,17.825333333333326,0.002727493055556085,0.0025779364504930624,0.00018664035769138147,-0.00017006238194447465,7.0682578871527615e-06,1.870574495501722e-06,-0.002925111110926082
1.5115115115115114,0.9957874999999999,1.0684729166666662,-0.0775130625,17.825312499999992,0.0026906263498271965,0.0025465834752044286,0.00018349210132292726,-0.00016689203085941406,6.920224150390843e-06,1.8933181517252495e-06,-0.002599055989378485
1.5155155155155153,0.9957935416666667,1.0685208333333334,-0.07720289583333333,17.825312499999992,0.002675728732638216,0.002515033708280813,0.00018034467717149534,-0.00016449324175345226,6.770778621527731e-06,1.9169663666909737e-06,-0.002599055989378485
1.5195195195195197,0.9957989583333334,1.0685895833333332,-0.07689283333333333,17.825312499999992,0.0026163023914933525,0.0024832880153055573,0.00017719641947572132,-0.00016036926701389065,6.607551210243193e-06,1.940387658486114e-06,-0.0025990559893216414
1.5235235235235236,0.9958047916666669,1.0686312500000001,-0.07658281249999997,17.82529166666666,0.0026064181901039873,0.0024513415795898476,0.00017404795439354936,-0.00015840084960938583,6.461790744791509e-06,1.964233751302067e-06,-0.002273001736000424
1.5275275275275275,0.9958106250000003,1.0686937499999998,-0.0762726875,17.82522916666666,0.002566585377604458,0.002419220891527342,0.00017090052925385315,-0.00015493890638021424,6.302220618489807e-06,1.987940462825507e-06,-0.0008781775171655681
1.5315315315315314,0.9958164583333334,1.0687500000000003,-0.07596258333333335,17.82522916666666,0.002542187499999349,0.002386906766659723,0.0001677533142188833,-0.00015192656249997383,6.159639322916486e-06,2.0116062877951505e-06,-0.002128177517192853
1.5355355355355353,0.9958233333333335,1.068804166666667,-0.07565247916666668,17.825187499999995,0.0025055699826381783,0.0023543940626037305,0.00016460526265659562,-0.00014910671467009695,5.9951189913196045e-06,2.0361099743315794e-06,-0.0014760768227688459
1.5395395395395397,0.9958287499999999,1.0688625,-0.075342375,17.825166666666657,0.00246628942708349,0.0023216869460260412,0.00016145783907027704,-0.00014619403489581073,5.8517306354166924e-06,2.060016207187504e-06,-0.001150027777498508
1.5435435435435436,0.9958343749999999,1.0689208333333333,-0.07503227083333332,17.825145833333327,0.0024415853993056125,0.002288791666926651,0.00015830978763128607,-0.00014310920060767174,5.692297497395898e-06,2.0850554964713536e-06,-0.0006156462671924601
1.5475475475475475,0.9958406250000001,1.0689729166666666,-0.0747221875,17.82510416666666,0.002407320099826471,0.00225570302854818,0.00015516153043678888,-0.00014054695507814685,5.5449356319444115e-06,2.1090757677083386e-06,-0.00017188585047733795
1.5515515515515514,0.9958464583333336,1.0690312500000003,-0.07441212500000001,17.824999999999985,0.0023617698567703904,0.0022224085696510394,0.00015201285591666237,-0.0001374879960937131,5.396656184895578e-06,2.1343534252604137e-06,0.0033333333338418925
1.5555555555555554,0.9958520833333334,1.0690812500000004,-0.07410204166666666,17.824979166666655,0.0023381975651031173,0.0021889415874982634,0.0001488664707797665,-0.000135271667447881,5.237897544661509e-06,2.1596595239418537e-06,0.0030343745663685695
1.5595595595595597,0.9958583333333335,1.0691395833333337,-0.0737919375,17.824979166666655,0.0023113846831590568,0.0021552770433294266,0.00014571758670309956,-0.00013234785455726317,5.0839239054689136e-06,2.184667074471348e-06,0.00261770789967386
1.5635635635635636,0.995864375,1.06919375,-0.07348179166666667,17.824979166666655,0.002287224960938028,0.0021214242101232645,0.0001425699533805903,-0.00012981094453126674,4.941164936197925e-06,2.209555673932301e-06,0.001992707899717061
1.5675675675675675,0.9958702083333333,1.06925,-0.07317175000000001,17.824916666666656,0.002250270833333179,0.002087359585270833,0.00013942211015271642,-0.00012710631249997217,4.782374989583462e-06,2.235891118031239e-06,0.003387493055925006
1.5715715715715715,0.9958764583333335,1.0693000000000004,-0.07286164583333331,17.824916666666656,0.0022329266666660796,0.002053126399791237,0.00013627405913874726,-0.00012493794374997258,4.632511285416612e-06,2.2611254658980046e-06,0.0023458263892734976
1.5755755755755754,0.9958814583333333,1.069366666666667,-0.07255147916666664,17.82489583333332,0.002175765555554987,0.002018701620728738,0.00013312704940786983,-0.00012165822847221008,4.4810671965277475e-06,2.2869081403068635e-06,0.002671864149817793
1.5795795795795797,0.9958879166666664,1.069416666666667,-0.07224145833333333,17.82489583333332,0.0021500763888882,0.0019840633645399307,0.00012997822677338414,-0.00011944710069444753,4.324390895833248e-06,2.3133475964062495e-06,0.002671864149817793
1.5835835835835836,0.9958931249999998,1.0694437500000002,-0.07193177083333334,17.82489583333332,0.0021150655859365486,0.001959178678114149,0.0001277807542471287,-0.00011495475585937553,4.238118874218624e-06,2.317357680924495e-06,0.0028801974831935695
1.5875875875875876,0.9959002083333335,1.0694562500000002,-0.07162214583333333,17.824916666666653,0.0021008293359365826,0.0019361723928954001,0.00012578067498631912,-0.00011072766679687263,4.164557716015592e-06,2.3171489915325624e-06,0.002762493056081894
1.5915915915915915,0.9959062500000001,1.0694708333333334,-0.07131262499999999,17.824937499999987,0.002077969982638539,0.0019129636822760431,0.0001237805327710083,-0.00010614418072915632,4.0760866906252116e-06,2.3182198067395836e-06,0.002644787760914369
1.5955955955955954,0.9959114583333335,1.0694958333333333,-0.07102747916666667,17.824937499999987,0.0020619958159717733,0.001891301369895397,0.00012180153468435945,-0.00010432364574650133,4.006898438454847e-06,2.3096158386410624e-06,0.002436454427595436
1.5995995995995997,0.9959181249999998,1.0695354166666668,-0.07074616666666665,17.824937499999987,0.002033575828992662,0.001869754901972223,0.00011982572949415288,-0.00010190665659723375,3.923478913888957e-06,2.3011103924444385e-06,0.00201978776095757
1.6036036036036037,0.9959222916666666,1.0695729166666668,-0.07046489583333332,17.824937499999987,0.002009609266492962,0.0018480442885308182,0.00011785042254211907,-9.965584092883062e-05,3.838897507378488e-06,2.292778871141472e-06,0.0016031210942628604
1.6076076076076076,0.9959291666666671,1.0696020833333335,-0.07018354166666667,17.824916666666653,0.0019909666623261213,0.0018261954791232637,0.00011587521991469951,-9.814178428819986e-05,3.7624486372528994e-06,2.2847615470455544e-06,0.001720826389373542
1.6116116116116115,0.9959333333333333,1.0696333333333334,-0.0699021875,17.824937499999987,0.001969948888888462,0.0018041966827148448,0.00011389936944844886,-9.65401770833263e-05,3.6733638513194522e-06,2.276979754298826e-06,0.000769787760930285
1.6156156156156154,0.9959393750000002,1.069666666666667,-0.06962089583333332,17.824937499999987,0.0019548888888880622,0.0017820141966974857,0.00011192402334471481,-9.464009027777831e-05,3.59434586805557e-06,2.268139931147995e-06,0.000561454427611352
1.6196196196196198,0.9959443750000002,1.06970625,-0.06933960416666668,17.824937499999987,0.0019139553776037488,0.0017596692940099797,0.00010994856753063329,-9.240871705726295e-05,3.5107076054687113e-06,2.261682967026919e-06,0.000561454427611352
1.6236236236236237,0.9959502083333335,1.0697416666666666,-0.06905829166666667,17.824958333333317,0.0018902665972224675,0.0017371919354149286,0.00010797236384873456,-9.046797534720263e-05,3.42822220052066e-06,2.2546763792317725e-06,-0.000806251735468777
1.6276276276276276,0.9959552083333333,1.0697708333333333,-0.06877697916666665,17.824937499999987,0.0018820308159719357,0.0017145438033745663,0.00010599830531530042,-8.895618272572459e-05,3.3494273563369347e-06,2.2470951980490472e-06,-0.00027187890566438
1.6316316316316315,0.9959610416666664,1.0698104166666667,-0.06849568749999999,17.824937499999987,0.0018390057248260927,0.0016917324605690114,0.0001040226856022731,-8.672501575521241e-05,3.273387980208325e-06,2.23999354273957e-06,-0.0006885455723590894
1.6356356356356354,0.9959660416666664,1.0698395833333334,-0.068214375,17.824937499999987,0.0018349325998259225,0.0016687719600260416,0.00010204658443611249,-8.526980598957956e-05,3.194965327517422e-06,2.2338327293489455e-06,-0.0013135455723727318
1.6396396396396398,0.9959720833333329,1.06988125,-0.06793306249999999,17.824937499999987,0.0017978608984374755,0.00164564693603776,0.00010007087823051089,-8.304434283856743e-05,3.1096021342449714e-06,2.227615571850247e-06,-0.0015218789056916648
1.6436436436436437,0.9959770833333327,1.069914583333333,-0.0676518125,17.824937499999987,0.0017723677039935826,0.001622353098798178,9.809567336813198e-05,-8.12975506510466e-05,3.031768789236311e-06,2.2212375395520774e-06,-0.0015218789056916648
1.6476476476476476,0.9959824999999997,1.0699375,-0.06737045833333333,17.824937499999987,0.0017691627604163873,0.0015989255106232652,9.612009209874566e-05,-8.034107031251736e-05,2.9560123697916095e-06,2.215894065711811e-06,-0.0015218789056916648
1.6516516516516515,0.9959877083333332,1.0699770833333333,-0.067089125,17.824937499999987,0.0017427911414928943,0.0015753284734010423,9.414484378047722e-05,-7.831954244794104e-05,2.873286251171825e-06,2.2101740053151116e-06,-0.0019385455723295308
1.6556556556556554,0.9959941666666664,1.0700124999999998,-0.066807875,17.824937499999987,0.0017149165104166642,0.001551562004651041,9.216905354976383e-05,-7.65094848958342e-05,2.793831930208193e-06,2.2049263110520825e-06,-0.0023552122390242403
1.6596596596596598,0.995998958333333,1.07005,-0.0665265,17.824937499999987,0.0016846641666665718,0.0015276581310833337,9.019347145501971e-05,-7.465200833332852e-05,2.71293497593753e-06,2.19981240316978e-06,-0.0029802122390378827
1.6636636636636637,0.9960041666666667,1.07008125,-0.06624522916666668,17.82491666666665,0.001665701731770497,0.0015035800293224802,8.821826383649271e-05,-7.307653346351473e-05,2.634464831901027e-06,2.1948312845473088e-06,-0.0026541736103808944
1.6676676676676676,0.9960097916666667,1.0701208333333332,-0.06596395833333334,17.82491666666665,0.0016330687326391313,0.0014793478676649301,8.62425548507703e-05,-7.109393836805811e-05,2.5462542382637956e-06,2.19066512307987e-06,-0.002862506943756671
1.6716716716716715,0.9960154166666667,1.0701374999999997,-0.06568375,17.82491666666665,0.0016244810937504628,0.0014573074859375,8.447246682135302e-05,-6.971015104166589e-05,2.4764874714454333e-06,2.1832317061992308e-06,-0.002862506943756671
1.6756756756756754,0.9960220833333335,1.0701395833333334,-0.06540620833333331,17.824937499999983,0.001601272183159752,0.0014404924947899337,8.317576100316183e-05,-6.720663342014987e-05,2.42888353989569e-06,2.1699894254145918e-06,-0.0025635455722294864
1.6796796796796798,0.9960287500000002,1.0701416666666665,-0.06512858333333334,17.82497916666665,0.0015843132638893032,0.0014235363829930552,8.1879076387889e-05,-6.471011736110255e-05,2.388884325538231e-06,2.1573063255678852e-06,-0.0032156254333699508
1.6836836836836837,0.9960347916666668,1.0701479166666668,-0.064851,17.82497916666665,0.0015501031206592852,0.001406422799,8.058230725412265e-05,-6.192078958330849e-05,2.338010362102537e-06,2.144704865207491e-06,-0.001757292100023733
1.6876876876876876,0.9960418750000001,1.0701479166666668,-0.0645735,17.82497916666665,0.0015376031206590923,0.001389150597750001,7.92857266748968e-05,-5.938683645834164e-05,2.2975723943693244e-06,2.131661940204278e-06,-0.0013406254333290235
1.6916916916916915,0.9960485416666666,1.0701479166666668,-0.06429577083333335,17.824999999999985,0.001523019787325941,0.0013717371862808133,7.798899903165775e-05,-5.711895889752572e-05,2.247490424036485e-06,2.119414061853908e-06,-0.0014583333326640968
1.6956956956956954,0.9960545833333331,1.0701520833333333,-0.06402872916666666,17.824999999999985,0.0015078518706597155,0.001354857257968317,7.670199497010393e-05,-5.5313755772570805e-05,2.2054741993968955e-06,2.1050800595163625e-06,-0.0012499999994020072
1.6996996996996998,0.9960595833333331,1.0701666666666667,-0.06377633333333332,17.824999999999985,0.0015016388888888788,0.0013388543065555583,7.542863458451544e-05,-5.454811111112179e-05,2.1650956083332253e-06,2.0883536203833308e-06,-0.0012499999994020072
1.7037037037037037,0.9960649999999999,1.0701916666666667,-0.06352389583333336,17.824999999999985,0.0014814632638888714,0.0013227167414891468,7.415523147894481e-05,-5.29435449652671e-05,2.1114290747915464e-06,2.0718005446609556e-06,-0.0012499999994020072
1.7077077077077076,0.9960704166666664,1.0702166666666664,-0.06327150000000002,17.824999999999985,0.0014571197222230658,0.0013064568710833306,7.288180710295443e-05,-5.143200833333805e-05,2.068760035277723e-06,2.0556518900250097e-06,-0.0010416666660262308
1.7117117117117115,0.9960758333333329,1.0702312499999997,-0.06301910416666669,17.824999999999985,0.0014467381901048793,0.001290063343364148,7.160842468025783e-05,-5.054787382813286e-05,2.022448447565041e-06,2.039642414344926e-06,-0.0014583333327209402
1.7157157157157155,0.99608125,1.0702499999999997,-0.06276675000000001,17.824999999999985,0.0014274375000005168,0.0012735330111041648,7.033497897988316e-05,-4.942747916668322e-05,1.9852962098958335e-06,2.023984389395314e-06,-0.0014583333327209402
1.7197197197197198,0.996085833333333,1.0702729166666665,-0.06251424999999998,17.824999999999985,0.0014054671831600363,0.0012569143802708361,6.906163649867908e-05,-4.806631927085914e-05,1.9413052744356e-06,2.008492465203129e-06,-0.0014583333327209402
1.7237237237237237,0.9960918749999995,1.0702916666666662,-0.06226183333333333,17.82502083333332,0.0013819982638898498,0.0012401391099722222,6.778825273926217e-05,-4.703279861115184e-05,1.889991744704868e-06,1.9931044777892328e-06,-0.0024093754334444384
1.7277277277277276,0.9960966666666667,1.070314583333333,-0.062009395833333314,17.82502083333332,0.0013704427039937794,0.0012232494117183175,6.651486842401715e-05,-4.5793502560800836e-05,1.845485281024424e-06,1.977956359012666e-06,-0.002617708766820215
1.7317317317317316,0.9961022916666672,1.0703291666666666,-0.061757083333333324,17.82502083333332,0.0013642249826393282,0.0012062064081597235,6.524146236542596e-05,-4.48424600694719e-05,1.8076150735781612e-06,1.9631657891036374e-06,-0.002617708766820215
1.735735735735736,0.9961079166666672,1.0703416666666665,-0.061504645833333337,17.82502083333332,0.0013541332638893344,0.0011890556242495662,6.396807653586606e-05,-4.409820434027323e-05,1.7643874722047582e-06,1.948708375681554e-06,-0.002617708766820215
1.7397397397397398,0.9961125000000005,1.0703645833333333,-0.06125235416666664,17.82502083333332,0.0013425754123264078,0.0011717657757079015,6.26946283047509e-05,-4.27327875434369e-05,1.7254706986762584e-06,1.9342885719784217e-06,-0.002617708766820215
1.7437437437437437,0.9961183333333338,1.0703999999999998,-0.060999833333333316,17.825041666666653,0.0012896733333338517,0.001154368249972225,6.142130343342486e-05,-4.079923333338842e-05,1.6770102399999467e-06,1.920534914778827e-06,-0.0029437517355290765
1.7477477477477477,0.9961239583333338,1.0704125,-0.0607474375,17.825041666666653,0.0012941631770833073,0.0011368363371835931,6.014797937912046e-05,-4.0100223697908666e-05,1.6344798455208124e-06,1.9066219960984348e-06,-0.0029437517355290765
1.7517517517517516,0.9961285416666669,1.0704333333333333,-0.060494979166666664,17.825041666666653,0.0012703955555555257,0.0011191783289578997,5.8874547885504244e-05,-3.909530069443057e-05,1.5856173060416982e-06,1.893571472699599e-06,-0.0027354184022101435
1.755755755755756,0.9961343749999999,1.0704520833333333,-0.06024262499999997,17.825041666666653,0.0012552539539927299,0.0011013761331093793,5.760116139529197e-05,-3.794822994795943e-05,1.5453939776084442e-06,1.8799309221112e-06,-0.0027354184021533
1.7597597597597598,0.9961391666666667,1.0704708333333333,-0.05999022916666666,17.825041666666653,0.001242194982638667,0.0010834536545308165,5.632770896977532e-05,-3.6938558767379837e-05,1.49852193956613e-06,1.8671732852558193e-06,-0.0027354184021533
1.7637637637637638,0.9961445833333334,1.0704770833333332,-0.05973781249999999,17.824999999999985,0.0012558973914931215,0.0010654083410481787,5.505434172157472e-05,-3.664487695313745e-05,1.4660412479600604e-06,1.8541252898632853e-06,-0.0008333333326504544
1.7677677677677677,0.9961497916666661,1.0704979166666666,-0.05948535416666667,17.824999999999985,0.0012342104123264086,0.0010472468063328988,5.378099342108322e-05,-3.565645907116499e-05,1.4181850201344865e-06,1.8417681711937136e-06,-0.0006249999993883648
1.7717717717717716,0.996154166666666,1.0705291666666665,-0.059233000000000015,17.824999999999985,0.0012006366493055864,0.0010289412943333327,5.25076023175491e-05,-3.386670416664905e-05,1.3692981889670553e-06,1.8297263913520846e-06,-0.0004166666660125884
1.775775775775776,0.996160625,1.0705083333333332,-0.05898085416666665,17.82506249999999,0.0011952415972225072,0.0010169150917704005,5.166690146461424e-05,-3.25457741319618e-05,1.337156359010406e-06,1.8150554637821626e-06,-0.0022281289058128095
1.7797797797797799,0.9961664583333331,1.07049375,-0.058728875000000014,17.82506249999999,0.0011764645442715604,0.0010059775745677089,5.090824197039949e-05,-3.03980346353927e-05,1.322760370025934e-06,1.7991633715619876e-06,-0.001186462239274988
1.7837837837837838,0.996172291666666,1.0704770833333332,-0.058476854166666675,17.825083333333325,0.0011558973914931325,0.0009949075267703996,5.0149517499415265e-05,-2.8305209157974964e-05,1.3024751873833744e-06,1.7841289073043749e-06,-0.001304173610833459
1.7877877877877877,0.9961787499999998,1.0704520833333333,-0.05822489583333332,17.825083333333325,0.0011635872873261288,0.0009837115051974858,4.939077121832365e-05,-2.6601453342038617e-05,1.2769512703211333e-06,1.7693132413598071e-06,-0.00047084027755772695
1.7917917917917916,0.9961839583333331,1.0704354166666665,-0.05797279166666668,17.82510416666666,0.001136768745660266,0.0009723866763732634,4.863204532882629e-05,-2.4599763628459226e-05,1.2484517812152204e-06,1.7548865173493088e-06,0.00024478081621737147
1.795795795795796,0.9961908333333338,1.0704249999999995,-0.057720833333333325,17.82514583333333,0.0011090693750008818,0.000960928315972223,4.7873382081985524e-05,-2.20311458333719e-05,1.224045711302135e-06,1.740506428706598e-06,0.0004260203992885181
1.7997997997997999,0.9961962500000007,1.0704020833333332,-0.05746885416666669,17.825166666666664,0.0011039633289933182,0.0009493620507703975,4.7114615428658715e-05,-2.0260439887127835e-05,1.2056826071570097e-06,1.7259721300405936e-06,0.0009333055553497616
1.8038038038038038,0.9962027083333337,1.0703729166666667,-0.05721683333333332,17.825187500000002,0.00111431926649308,0.0009376506499722231,4.635593010057175e-05,-1.8817889236168173e-05,1.1805193658638184e-06,1.7121289779496472e-06,0.0006072565100794236
1.8078078078078077,0.9962072916666673,1.0703729166666667,-0.05698995833333333,17.82522916666667,0.0010976525998265263,0.0009278654824982644,4.56607916321539e-05,-1.838791137152157e-05,1.1682314172741914e-06,1.6927973894670157e-06,0.0005801558155553721
1.8118118118118116,0.996212708333334,1.07038125,-0.05676541666666665,17.825250000000004,0.0010714796484374567,0.0009181728873263904,4.4971360503144555e-05,-1.76331848958447e-05,1.1410276164060913e-06,1.6739058264062513e-06,0.00046243749960694913
1.815815815815816,0.996217291666667,1.07038125,-0.05654100000000001,17.825250000000004,0.0010568963151038613,0.0009083528189999992,4.4282055990860556e-05,-1.7219577083331383e-05,1.1300421058593377e-06,1.6547630747291729e-06,0.0006707708329258821
1.8198198198198199,0.9962225,1.0703833333333335,-0.056316416666666654,17.825270833333338,0.001046186388888426,0.0008984528804930579,4.359268719358216e-05,-1.690870694445734e-05,1.1104540263888674e-06,1.6360135183263925e-06,0.0001363849821700569
1.8238238238238238,0.9962270833333334,1.0703895833333334,-0.056091937500000015,17.825312500000006,0.001024473224826128,0.0008884487141627585,4.2903339881367705e-05,-1.633689101560032e-05,1.0911423165798468e-06,1.6173452198671902e-06,-0.0005157226567007456
1.8278278278278277,0.9962327083333333,1.0703854166666666,-0.05586733333333333,17.825333333333344,0.0010250597873266987,0.0008783473162222231,4.221401158330741e-05,-1.6337798611112953e-05,1.0722344134115393e-06,1.5991581963750004e-06,-0.001258444445056739
1.8318318318318316,0.9962366666666664,1.07038125,-0.0556428125,17.82537500000001,0.0010152296484378098,0.000868133667089844,4.1524683027362836e-05,-1.6351802734355936e-05,1.0483932574218194e-06,1.5810745844466118e-06,-0.0023272239590141908
1.835835835835836,0.9962429166666663,1.0703854166666669,-0.055418375,17.825437500000017,0.0009938097873263274,0.0008578224623593759,4.083529208749557e-05,-1.5792084635417314e-05,1.0369814359809278e-06,1.5631458905026104e-06,-0.003930399740454504
1.83983983983984,0.9962466666666664,1.0703854166666666,-0.0551938125,17.825437500000017,0.0009938097873267715,0.0008474138950481766,4.0145920531642356e-05,-1.551467643228638e-05,1.0122683346353375e-06,1.5456702346380196e-06,-0.0028887330737461525
1.8438438438438438,0.9962520833333328,1.0703833333333332,-0.054969333333333335,17.825458333333355,0.0009836863888890157,0.0008369036428888888,3.9456589520350826e-05,-1.5387588888880754e-05,9.920900597221513e-07,1.528595154777778e-06,-0.002798126737104667
1.8478478478478477,0.9962564583333325,1.0703812499999998,-0.054744854166666655,17.825458333333355,0.0009735629817710922,0.0008262863589370666,3.8767197806156305e-05,-1.5197066015631977e-05,9.838210220051974e-07,1.5110777955394946e-06,-0.0023814600704099576
1.8518518518518516,0.9962618749999995,1.0703812499999998,-0.0545203125,17.825458333333355,0.0009610629817711214,0.0008155813582356774,3.807794973433223e-05,-1.5042255859375186e-05,9.626557398829206e-07,1.494310038414712e-06,-0.001964793403715248
1.855855855855856,0.9962666666666665,1.0703812499999998,-0.05429577083333333,17.825458333333355,0.000950646315104553,0.0008047692696141499,3.738865953063871e-05,-1.474161236981325e-05,9.449191295704372e-07,1.4775642472774707e-06,-0.0017564600703963151
1.85985985985986,0.9962718750000001,1.0703812499999996,-0.0540711875,17.825458333333355,0.0009360629817720678,0.0007938650156731767,3.669918003504864e-05,-1.4506401432315408e-05,9.169918727605501e-07,1.4616236339359348e-06,-0.0015481267370773821
1.8638638638638638,0.9962766666666668,1.0703812499999998,-0.05384675000000002,17.825458333333355,0.0009339796484382212,0.0007828462644374977,3.600986871848007e-05,-1.4177593229157404e-05,9.070168094532806e-07,1.4452685416031223e-06,-0.0005064600703690303
1.8678678678678677,0.9962814583333337,1.0703833333333332,-0.053622229166666674,17.82547916666669,0.0009170197222228005,0.0007717357058641479,3.532047139563076e-05,-1.3867937152786669e-05,8.797764111806303e-07,1.4297284004245593e-06,-0.00041585460166970734
1.8718718718718717,0.9962866666666672,1.0703854166666666,-0.05339770833333333,17.825500000000023,0.0008979764539931434,0.0007605097447482652,3.4631075331061316e-05,-1.3434216579857883e-05,8.613884721571022e-07,1.413885533077692e-06,-0.0007419166676640998
1.875875875875876,0.996291250000001,1.0703854166666664,-0.053173250000000005,17.825500000000023,0.0008854764539936166,0.000749190901104166,3.3941781795699744e-05,-1.3128643229172454e-05,8.462697487630249e-07,1.398622047121357e-06,9.141666566847562e-05
1.87987987987988,0.9962962500000003,1.070383333333333,-0.052948708333333344,17.825500000000023,0.0008857697222230954,0.00073778011916493,3.325242604489079e-05,-1.2960078472214198e-05,8.272981055903675e-07,1.3833948299459206e-06,0.0013414166656957605
1.8838838838838838,0.9963008333333335,1.0703812499999996,-0.05272412499999998,17.825500000000023,0.0008860629817717403,0.0007262624763177102,3.256300689071389e-05,-1.2876844010453747e-05,8.126013898229149e-07,1.3684292048543758e-06,0.001966416665709403
1.8878878878878878,0.9963060416666673,1.0703812499999996,-0.052499729166666675,17.825500000000023,0.0008610629817713544,0.0007146409374266479,3.187379462219122e-05,-1.2607603255214428e-05,7.873420094012728e-07,1.3539464776660548e-06,0.0030080833323609113
1.8918918918918917,0.9963104166666675,1.0703812499999996,-0.05227508333333333,17.825500000000023,0.0008527296484379665,0.0007029302458263892,3.118435342189997e-05,-1.2376791145844723e-05,7.700793635417744e-07,1.3394999562638867e-06,0.0038414166656934867
1.895895895895896,0.9963164583333334,1.0703583333333333,-0.05204762500000001,17.82554166666669,0.0008497049305553617,0.0006947363985260403,3.067978891116631e-05,-1.1120017708331209e-05,7.572480657117638e-07,1.3270079547669337e-06,0.002772623262842444
1.8998998998999,0.9963222916666665,1.0703395833333336,-0.05181935416666667,17.82556250000002,0.0008252596831588299,0.0006872212004162314,3.021449116590823e-05,-9.277385980881181e-06,7.395939697829931e-07,1.3151333251322053e-06,0.003071558592864676
1.9039039039039038,0.9963283333333334,1.0703187500000002,-0.05159129166666667,17.82560416666669,0.0008052733984367233,0.000679590707498263,2.974935912879772e-05,-7.4773591145632645e-06,7.229423511196471e-07,1.3036366778987884e-06,0.0028360933150111123
1.9079079079079078,0.9963343749999996,1.0702791666666667,-0.051363083333333344,17.825645833333358,0.0008316720659722332,0.000671852420493055,2.9284102385958455e-05,-6.72447256944847e-06,7.079945787239085e-07,1.292035251753646e-06,0.0032256245649477933
1.9119119119119117,0.9963406249999993,1.0702625,-0.05113497916666667,17.825687500000022,0.0007965144270833946,0.000664013905624566,2.8818970104052578e-05,-4.6076929687347e-06,6.917702035937984e-07,1.280729933594529e-06,0.0036151523428884502
1.915915915915916,0.9963458333333328,1.0702333333333334,-0.050906895833333354,17.825708333333356,0.0008026955555548998,0.0006560712899474803,2.8353774744081217e-05,-3.201515972210689e-06,6.7510494138882e-07,1.2697629253408052e-06,0.004955748262943871
1.91991991991992,0.9963522916666664,1.070210416666667,-0.05067868750000001,17.825833333333353,0.0007871640581587069,0.0006480310499440089,2.788853811247724e-05,-1.369901171832666e-06,6.645696018186528e-07,1.2586832842732967e-06,0.0017493055547674885
1.9239239239239239,0.9963570833333334,1.0701812500000005,-0.05045056250000001,17.825854166666687,0.000782925481769281,0.000639878243433594,2.7423321143802992e-05,-3.960546848813529e-09,6.478532523436942e-07,1.2480739019036466e-06,0.0022565620651562313
1.9279279279279278,0.9963635416666666,1.0701625000000006,-0.050229374999999986,17.82589583333335,0.0007543069270823377,0.0006322703037760424,2.6980710470315262e-05,1.5518567708441844e-06,6.411934771353913e-07,1.2363182205755186e-06,0.0026460724819798997
1.9319319319319317,0.9963666666666667,1.0701270833333338,-0.05003239583333335,17.82589583333335,0.0007696921831588099,0.0006267739505099799,2.66167092455117e-05,1.1884919705398844e-06,6.30797028059802e-07,1.2207461214160189e-06,0.003687739148631408
1.935935935935936,0.996371875,1.0701020833333337,-0.049835541666666684,17.825916666666686,0.0007669479123253442,0.0006212104534565957,2.6252749190414962e-05,1.5336282118347255e-06,6.197010889453505e-07,1.2055717780971338e-06,0.002944993054825318
1.93993993993994,0.996375208333334,1.070075,-0.049638625,17.82593750000002,0.0007519943750002867,0.0006155569081093761,2.588866391195456e-05,1.5724802083505462e-06,6.127449249999537e-07,1.1904096323750004e-06,0.002410579426395998
1.9439439439439439,0.9963793750000005,1.0700520833333338,-0.04944166666666667,17.82602083333335,0.0007364556206588269,0.0006098299305555559,2.552468287927044e-05,1.8250868055735836e-06,6.064568033853476e-07,1.1753249322916718e-06,0.0006895828987012464
1.9479479479479478,0.9963841666666672,1.0700229166666675,-0.04924472916666666,17.826062500000017,0.0007301244748245672,0.0006040295659683168,2.5160637937298333e-05,1.8429000434236342e-06,5.965571796007083e-07,1.1606637075581578e-06,0.0002457460931850619
1.9519519519519517,0.9963881250000007,1.0699958333333341,-0.049047791666666646,17.82610416666668,0.0007297499826375287,0.0005981474659565987,2.4796759834628042e-05,1.8910508680497484e-06,5.87065502256952e-07,1.1460945067204825e-06,-0.0008230941845681627
1.955955955955956,0.9963920833333338,1.0699708333333342,-0.04885091666666666,17.826208333333344,0.0007124158159701466,0.0005921879408263891,2.4432693808004324e-05,2.2018482639177273e-06,5.801459591145571e-07,1.1315257820781255e-06,-0.004328543403119056
1.95995995995996,0.9963958333333337,1.0699395833333338,-0.04865404166666667,17.826250000000012,0.0007147046831588177,0.0005861508961649302,2.406862737847432e-05,2.1767349826645743e-06,5.754134353732579e-07,1.1172960958706523e-06,-0.00539739583376786
1.9639639639639639,0.9964000000000005,1.0699125000000003,-0.048457145833333326,17.82631250000001,0.0007122423437495584,0.0005800237676870652,2.3704706632108288e-05,2.4060414062637703e-06,5.704388151041566e-07,1.1031246560112835e-06,-0.007417347656598849
1.9679679679679678,0.9964039583333335,1.0698958333333337,-0.04826014583333332,17.82631250000001,0.0006791558159713329,0.0005738458241454003,2.3340617969276235e-05,3.0164431423923554e-06,5.587473459201246e-07,1.089360189075951e-06,-0.006584014323323117
1.9719719719719722,0.9964085416666669,1.069860416666667,-0.04806325,17.82635416666668,0.0006986888498248245,0.0005675739994374989,2.2976695961331098e-05,2.760338020865727e-06,5.519264171874452e-07,1.0756876232708373e-06,-0.007861208767792505
1.975975975975976,0.9964127083333335,1.0698333333333336,-0.04786641666666666,17.82635416666668,0.0006920555555549601,0.0005612269888263899,2.261262775881437e-05,3.108930555585643e-06,5.433486736110591e-07,1.06220542997569e-06,-0.007652875434473572
1.97997997997998,0.9964168750000001,1.0698166666666673,-0.04766947916666667,17.82635416666668,0.0006506330555540174,0.0005547957559787326,2.2248621790152774e-05,3.853303819474629e-06,5.377277989582511e-07,1.0488101299414054e-06,-0.005986208767751577
1.983983983983984,0.99642125,1.069785416666667,-0.04747247916666667,17.82635416666668,0.0006549956206589602,0.0005483053884370657,2.1884636019832503e-05,3.5742388455051177e-06,5.319958396701377e-07,1.0355239667439228e-06,-0.005569542101113711
1.9879879879879878,0.9964254166666664,1.0697625000000002,-0.04727562499999999,17.82635416666668,0.0006456935937497743,0.0005417236141927089,2.1520566781117347e-05,4.149122395824545e-06,5.229116080728079e-07,1.0225091266276097e-06,-0.0047362087677242926
1.9919919919919922,0.9964285416666664,1.0697270833333334,-0.047078666666666664,17.82635416666668,0.0006485505164925964,0.0005350741448888895,2.1156600733627114e-05,3.991447222212452e-06,5.150477403212086e-07,1.0097176456388913e-06,-0.0034862087676970077
1.995995995995996,0.9964322916666664,1.069704166666666,-0.0468816875,17.82635416666668,0.0006288291493068421,0.0005283407104856768,2.079261362293995e-05,4.265625781214866e-06,5.045210849826385e-07,9.972051221132836e-07,-0.0028612087676833653
2.0,0.9964372916666666,1.0696791666666663,-0.04668487500000001,17.82637500000001,0.0006260637326398477,0.0005215161962343743,2.042864701194611e-05,4.859019270823939e-06,4.998504372396423e-07,9.847395442682252e-07,-0.0025623072918961043


==> figs/data/cyl_fk03_LO/spectra_u_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,1.5271365811190934e-31,9.638197504115818e-32,8.587276762142268e-32,1.138442980240596e-31,4.271242410334933e-31
0.00996412913511359,0.1141591491499746,0.04610997946874739,0.04168191094348529,0.06011774427198439,0.007501886712161049
0.01992825827022718,0.17653861430007275,0.12061853854882679,0.03142168128017707,0.04754468712205263,0.0026750158837161564
0.029892387405340774,0.0703392199351931,0.08356514176413901,0.11223937535570765,0.05621287384516288,0.002552929502094293
0.03985651654045436,0.0821849849555893,0.12195106830955997,0.08419514668978034,0.07692841920322693,0.001981788843037063
0.04982064567556795,0.10286417307618992,0.1875645193762256,0.18980427214934464,0.20359831812610252,0.002731929139301474
0.05978477481068155,0.08461224368269803,0.1325944959526734,0.18323756394246377,0.17204037679118286,0.0028639729961816352
0.06974890394579514,0.04536663063247775,0.05637983857212758,0.07920785306551367,0.11070224030309143,0.002897861337615781
0.07971303308090873,0.08909758881193164,0.2070994143841844,0.16363214421152897,0.129437513062495,0.0026338537703212714
0.08967716221602232,0.1467772526591828,0.1234990138291568,0.05864097606706346,0.05553607936670698,0.0038707218140612678
0.0996412913511359,0.027266893051485185,0.040927214782143145,0.04070718615102372,0.013469211735863369,0.0019302231314591186
0.1096054204862495,0.050657994274616314,0.06197010554265738,0.0516913243547442,0.10169899180819095,0.002165442987165958
0.1195695496213631,0.030627249280836866,0.03715309271063827,0.028169773494853573,0.020238148274803882,0.0017186211068996437
0.12953367875647667,0.04154746213586301,0.03529709496894683,0.03260004297418752,0.006964041660692748,0.0031476028218299446
0.13949780789159028,0.0372046734028951,0.05081761282654653,0.011663751339711596,0.020852615163039323,0.002416743532638657
0.14946193702670385,0.031247611694985362,0.03369092040948925,0.020823758500749648,0.03077134482891123,0.002445980288838631
0.15942606616181745,0.0396504461779902,0.03650017958622977,0.03435181236840742,0.04846789477254439,0.0023162477119868744
0.16939019529693106,0.03469826091725219,0.03464935628552498,0.03224831821787834,0.03961644857066757,0.003345715762730342
0.17935432443204463,0.046038301101049686,0.0483831602164412,0.05310137318711912,0.030830022221328406,0.00282450482141539
0.18931845356715823,0.04089269275304574,0.02036216916226561,0.028399554156059943,0.02888589268014633,0.0020429277477451674
0.1992825827022718,0.0327282474135503,0.038649888279062114,0.019843198500908245,0.018667950366858747,0.002501930140698323
0.2092467118373854,0.04498594567909036,0.020953153414539547,0.019601780605332252,0.017281037685180717,0.002303560756837858
0.219210840972499,0.03337551229341612,0.03659776039433028,0.014605050388737254,0.019086453435720508,0.007638396272360659
0.2291749701076126,0.029623751755768445,0.018507300401331268,0.017212751735957703,0.02743026930457414,0.009908617523899111
0.2391390992427262,0.053876692414807505,0.0469655542747376,0.017241721436199037,0.021097383005059984,0.008224260399499772
0.24910322837783977,0.040713776141244,0.03787881991017744,0.018757028437618582,0.0116842738654209,0.0011731761115139573
0.25906735751295334,0.02730747936560935,0.012721514709709395,0.010965185332104279,0.018790115891133972,0.0035309714398904213
0.269031486648067,0.02267868157492376,0.030580484078143833,0.01665606281708775,0.014138247477749616,0.0022030683459246738
0.27899561578318055,0.036763684259889705,0.007976819375086869,0.02873335093498077,0.02164526565482145,0.0016468244745719118
0.2889597449182941,0.02508557110074624,0.027474356201225326,0.014702656598410932,0.019839363947857833,0.0011704373652421903
0.2989238740534077,0.02180237670180068,0.03320313254687807,0.02873342042841842,0.017191493745217466,0.0012147512630313229
0.30888800318852133,0.018777782429255985,0.0370660867412188,0.036754712664843224,0.014239687266921031,0.001092788081735812
0.3188521323236349,0.023817664716101354,0.03890312649975481,0.030627430676021992,0.00927951837819099,0.0010147919397800376
0.3288162614587485,0.02532123773162711,0.0368505775583023,0.02926305561297627,0.011750386288610356,0.0007763187428502508
0.3387803905938621,0.0253050268056546,0.032498435984292584,0.02573210394725091,0.015835131024116798,0.000755333417541201
0.3487445197289757,0.01748283042458561,0.02660946174435625,0.03331958975846011,0.02410005828495871,0.0008693555801052005
0.35870864886408926,0.016757347714507036,0.029984634685588818,0.03629415512619609,0.024232617932678502,0.0007406898421938633
0.36867277799920284,0.027005729417470405,0.03331235276658943,0.036919739449309805,0.022334265725586572,0.0009324009001183026
0.37863690713431647,0.037267595048709,0.04993761473618431,0.04418829492917672,0.015797671812100147,0.000860502600912998
0.38860103626943004,0.04409509417158619,0.05312959716371172,0.05193136207937635,0.019102407328391472,0.0011974463684681857
0.3985651654045436,0.03551316500340205,0.05756296626108803,0.05013562317795878,0.018919452730944253,0.000984604752423374
0.40852929453965725,0.02973276048487089,0.04852377562642546,0.03590079940868457,0.01881945124722188,0.0010823464363386168
0.4184934236747708,0.029928260298159433,0.0449247599791978,0.02728040725424635,0.013802362441535838,0.0007704160393145229
0.4284575528098844,0.0291822586137218,0.03237934092325152,0.022709352258691848,0.012605889065176375,0.0006823417174042644
0.438421681944998,0.055016282288040404,0.032707199506569085,0.02700104084892988,0.015603572207786139,0.0006495767607736065
0.4483858110801116,0.04729183358074991,0.027258428595158916,0.021981843038482246,0.015492303990777348,0.0008646006205490062
0.4583499402152252,0.0950294878845209,0.04647962722318614,0.028491698814824412,0.016727091985719277,0.002784402194368215
0.46831406935033876,0.06436344523514055,0.04137900864340209,0.02332076559915402,0.013832541271147601,0.002629371321349854
0.4782781984854524,0.07985297037729959,0.04552161638547729,0.024055981002402547,0.015621253604956215,0.0024380347129543812
0.48824232762056596,0.031087531141242186,0.033765899265165336,0.01617484881653181,0.013453301661678019,0.000561037137462068
0.49820645675567954,0.03718563179224243,0.0296805328778548,0.0105987065835356,0.012374103237149107,0.0004976895519592875
0.5081705858907931,0.021846561910011206,0.027938015472672655,0.008065930776100775,0.009460422858062076,0.0004255721475912136
0.5181347150259067,0.020875710935094664,0.02511059502970315,0.011406053006893124,0.008943832039599517,0.00033765546569404856
0.5280988441610203,0.01707458118461632,0.02440670677288537,0.0166625664327848,0.0077446341388974025,0.0003310587336695331
0.538062973296134,0.01584439764907985,0.025548556184011306,0.01686543058230991,0.007848253244779444,0.00032209943011172364
0.5480271024312475,0.01740484577497238,0.020421255917572257,0.014528816266283481,0.008042519874433001,0.00031802272782132984
0.5579912315663611,0.014579991828205933,0.021319442618809227,0.009614434884826632,0.007502579425868114,0.00026064552680001886
0.5679553607014747,0.013022942743761395,0.0177164492977466,0.010716128468388906,0.006050192396006657,0.00020271916249869177
0.5779194898365883,0.012186693701966358,0.022227279837556447,0.013114131320433261,0.004200873493200229,0.0001464907822119051
0.5878836189717018,0.010813115197025606,0.01984043811193152,0.011490551317588303,0.0034735333845906033,0.0001505130295548253
0.5978477481068154,0.012748873307688487,0.01726899432230039,0.009448347176406554,0.0029837157665594596,0.00019563994923553891
0.6078118772419291,0.010074801351874517,0.015257249769543034,0.007357135202423398,0.002367508341496508,0.00024204175064080637
0.6177760063770427,0.011287071417133237,0.01645880666387702,0.006677138190675114,0.0023557243593237027,0.0002755640140173026
0.6277401355121562,0.008651499734692088,0.017392780751634234,0.0058224830526178535,0.0024542101440753563,0.00022935683898933534
0.6377042646472698,0.00909029282537977,0.01759944931789031,0.004471981486460278,0.0024359322419976793,0.0002372107360816819
0.6476683937823834,0.009728534830704858,0.013929643287794266,0.0048411248805696515,0.002362762032659323,0.00022508686661216917
0.657632522917497,0.00927794560472086,0.014166129439819352,0.006143304263499834,0.002463595196102118,0.00024864260731911273
0.6675966520526105,0.00994916520447357,0.010985355636648276,0.005805508682649825,0.002750732781827205,0.0002660095200717271
0.6775607811877242,0.008479625878194863,0.009333441767916737,0.005201980293563132,0.0027210343279388286,0.0002183861659550927
0.6875249103228378,0.009446031664996123,0.008121057908226217,0.0045556439316434055,0.0026782847621473326,0.00039928675136671873
0.6974890394579514,0.010243579575572407,0.007802433872517135,0.004162670969571104,0.002632167590313832,0.00037195471762829405
0.707453168593065,0.010573181343699459,0.010875339472045015,0.005008056053099924,0.002099052438428481,0.00037550096543671665
0.7174172977281785,0.01044301788652662,0.009396817993698865,0.003934697623451507,0.001619074918623873,0.00019152124798445854
0.7273814268632921,0.009140896401554395,0.009106483815999752,0.004867613511786921,0.0013639977112837865,0.0001990882303308115
0.7373455559984057,0.00765743706542406,0.006410994016612683,0.00489000859676453,0.001423529733838981,0.00017677397372424286
0.7473096851335194,0.0069997485136231025,0.006611368525909924,0.004828480311326799,0.001736864992942338,0.0001631885577034289
0.7572738142686329,0.0096098669257561,0.008677119582093488,0.003927481682992262,0.0019208067521284413,0.0001198612799795101
0.7672379434037465,0.011025014933491332,0.008439780223889597,0.0039583470991339225,0.001910531921988517,0.00013480751722933515
0.7772020725388601,0.011144802060864448,0.009466443846578673,0.005492678792786625,0.0017998428621959623,0.00011614620193083281
0.7871662016739737,0.008858619131430896,0.0077048815966982015,0.005160576872442084,0.0014640366442016867,8.689782566784531e-05
0.7971303308090872,0.007870479789762078,0.00858139597098241,0.004920375340910134,0.0017904594390884048,6.934284320526088e-05
0.8070944599442008,0.00688715528581435,0.007219255868192371,0.0035666025672911354,0.001928611422510813,4.904187363797656e-05
0.8170585890793145,0.006175633102983741,0.006961016943977516,0.0033332701067744505,0.0018015820812281322,5.6047648345616696e-05
0.8270227182144281,0.005609134734286981,0.005446919067303259,0.0027146902051835963,0.001803186549618176,6.518166795463354e-05
0.8369868473495417,0.006646501190631695,0.006715898514698114,0.0028091305003895206,0.0014309996736090506,8.127217397438895e-05
0.8469509764846552,0.0067052586383755716,0.006806915735419316,0.002901101123241086,0.001167008739174485,8.825947102681996e-05
0.8569151056197688,0.006515033573689249,0.009305373889751375,0.00343479859167243,0.0009336411814650327,8.82455927619552e-05
0.8668792347548824,0.005954793068978173,0.008927831164622771,0.0031650986455619952,0.0009599970002806936,9.273057706121282e-05
0.876843363889996,0.0056740753887235505,0.007414097067602929,0.0032222659695699428,0.001101180787216537,0.00010688016553048302
0.8868074930251096,0.008317123147786383,0.005240475449694097,0.0033497259790773596,0.0009669646071087776,0.00011547240044364466
0.8967716221602232,0.008831988821684403,0.004524738301264408,0.0029751819543821795,0.000951345710033678,0.00011315547728838
0.9067357512953368,0.013210718272569661,0.005146537361488398,0.002678778735960712,0.0010359170226881304,0.00010505532463727282
0.9166998804304504,0.01175924894877409,0.003685555025049864,0.001474419134153747,0.001112137532147518,0.00010872964672349226
0.9266640095655639,0.011689416922338368,0.004633122115170436,0.0017953241746218398,0.0011046445528916599,0.00010343988527320856
0.9366281387006775,0.007380052380267989,0.004974854772630618,0.0017149357624793504,0.0010116345297082614,0.00011480759656169458
0.9465922678357911,0.007785793074587193,0.006160938892053294,0.002242986533299781,0.0010307553424389838,0.00012190262253650746
0.9565563969709048,0.00905591163722879,0.0048893880941072165,0.002169860127439313,0.0008719588398486955,0.00012009094657197495
0.9665205261060184,0.009556229577043465,0.003972584953390408,0.0026105854739105886,0.0006956488449214589,0.0001109839035426541
0.9764846552411319,0.008654911824714423,0.003980043037357371,0.0021843789961399542,0.0004963475082582028,8.892312951315286e-05
0.9864487843762455,0.006925499827039344,0.00406617282450887,0.0023211087824993788,0.0005872499232294526,8.386125845613392e-05
0.9964129135113591,0.006299294831735868,0.0035776458506749913,0.0017364410758404507,0.0005833838526252471,0.00010258344831970332
1.0063770426464727,0.0058635812249813405,0.0037082869426514143,0.001723176463134874,0.0004933010370747626,0.00010586032292168401
1.0163411717815862,0.005259793100709927,0.003431750990106005,0.0015139554707643277,0.0004067302681293775,0.00010810342266071528
1.0263053009166998,0.005059636072663713,0.004851897932618323,0.001506031123394247,0.0004178205035597831,7.719901467755463e-05
1.0362694300518134,0.00514712179876054,0.004399836489631832,0.0015408848660955288,0.0003631528733930321,6.475852173641403e-05
1.046233559186927,0.0050917241042417365,0.004662144739164568,0.001545925511631473,0.00024461824286394244,5.792209255928514e-05
1.0561976883220405,0.004423647084426197,0.0035003853252971026,0.001385983699847167,0.00024187626658175553,7.240643558365339e-05
1.0661618174571543,0.003926483823304008,0.002930863463842299,0.001321026987349936,0.0002439995212196393,7.878765405532404e-05
1.076125946592268,0.003899947535465233,0.002719827441945821,0.001152950446577749,0.0002602976577752768,7.62855860313364e-05
1.0860900757273815,0.003992190229096721,0.0027386342967113545,0.0009491135321683889,0.00023334383978771084,5.1810590559660385e-05
1.096054204862495,0.003907901096599122,0.0027851690845484313,0.0010691759229609905,0.00022996922761415873,4.05955757877154e-05
1.1060183339976086,0.0034580323071125322,0.002572628336787451,0.000975222790842185,0.00022915658070988637,3.2507064989446474e-05
1.1159824631327222,0.0032978325046105735,0.002473103019737854,0.0009640286048081153,0.00017335101967902095,4.259718981035767e-05
1.1259465922678358,0.0037510163720494718,0.0024696490289765846,0.0009095837219843072,0.00015791654105245403,6.240701363312401e-05
1.1359107214029494,0.004125067209408011,0.002115600932597252,0.0009317667980971373,0.00015489728223920296,7.197527116715369e-05
1.145874850538063,0.0037255454403945804,0.0020759802378597855,0.001167939617248137,0.00016389855964824568,7.0648603984141e-05
1.1558389796731765,0.0030506162747833097,0.0023255395651327862,0.0009657411583020631,0.00017162806985402562,5.494415745535441e-05
1.16580310880829,0.002753470100945048,0.0023440100072208677,0.0008251817189060772,0.00017538004316963572,4.61989422340769e-05
1.1757672379434037,0.0029796926010806943,0.002332149650144292,0.0005840097343893136,0.00015134161615447866,3.900483055423465e-05
1.1857313670785172,0.002835622971819526,0.002054745485999551,0.0006589532334383757,0.00014153797625121828,3.249733980080305e-05
1.1956954962136308,0.002470333665691422,0.0019312710827029782,0.0006034465514106145,0.00011665696036884256,3.203843411665149e-05
1.2056596253487446,0.002314831235581785,0.0014278377338212166,0.0006150704153495899,0.00014845126931374878,2.5171067825634825e-05
1.2156237544838582,0.003098294453640805,0.001154912263421543,0.0006931004161652598,0.00013738584452624992,3.2032915126615634e-05
1.2255878836189718,0.0024623533027381245,0.0014736222240748177,0.0007502527870103198,0.00014002721677669266,2.5491046220838867e-05
1.2355520127540853,0.0024540573632522195,0.001493567802615706,0.0005007239629527961,9.800123349440018e-05,1.6405537052118844e-05
1.245516141889199,0.002562853931047549,0.0016061880319530766,0.0004073895644421061,0.0001260836457131535,1.7941714314473372e-05
1.2554802710243125,0.0018605692816868464,0.0010118687605882378,0.0003950326644342132,0.00013440169879924498,1.6254522640992744e-05
1.265444400159426,0.0020262602198906623,0.0011192021008144012,0.00033251316339627274,4.942310960782106e-05,1.3714275283897638e-05
1.2754085292945396,0.001533177836956522,0.0010735381809343443,0.00044114345427610747,5.9930252636470206e-05,1.3768999020440283e-05
1.2853726584296532,0.002105939142069776,0.0010898157407719143,0.00032704010799433213,6.960943323369663e-05,1.0606690959647425e-05
1.2953367875647668,0.0018598414523145843,0.0009656740835128027,0.00024629617640348423,8.923982992128769e-05,8.611160246974503e-06
1.3053009166998804,0.0015187611020438046,0.0007973059749881432,0.00026813512206644654,4.341425038861284e-05,7.998811634803037e-06
1.315265045834994,0.0017880701591432777,0.0012479648211499673,0.0002982862596656855,2.4109743823321983e-05,8.485871644518232e-06
1.3252291749701075,0.0017955491798727586,0.0010266184656815005,0.00026537647449243753,3.035682472629878e-05,7.176066419472018e-06
1.335193304105221,0.0019548499637007596,0.0007126646801491472,0.00022032032146027727,4.5810965975546903e-05,6.224989364665775e-06
1.3451574332403347,0.0015251473737428415,0.0007315543358610583,0.00020631986387999917,2.5143824961066215e-05,5.1386363006904456e-06
1.3551215623754485,0.0012695890389079801,0.0007814920213894104,0.00025775442563894343,2.1601163895201303e-05,5.182060787094131e-06
1.365085691510562,0.000902394301903439,0.0005400540320293627,0.000213322596447803,2.210667153321877e-05,4.568721310120377e-06
1.3750498206456756,0.0009656584217025276,0.0005919976441243231,0.00017727021360736822,2.9488062041929424e-05,3.495952826398445e-06
1.3850139497807892,0.0009851471442802414,0.0006564593492600506,0.00017828117306276661,2.496206474849885e-05,4.43655668542961e-06
1.3949780789159028,0.0008790094453859452,0.0005327862641936898,0.00016308179712378617,1.9474946985146092e-05,3.5827982695117686e-06
1.4049422080510163,0.0009261722511264565,0.0006042161319222649,0.0001916570683513819,2.1800187099904097e-05,3.33093290890806e-06
1.41490633718613,0.0008501161484989448,0.0005032262908085061,0.00015061003484518842,1.8001599609216878e-05,2.826552692907189e-06
1.4248704663212435,0.0006563270031266138,0.00047462250093877707,0.0001256450233004494,1.8264782530508426e-05,2.3626451576024525e-06
1.434834595456357,0.0007082900755499826,0.0004550761167311413,7.69337444382101e-05,1.6246485088232258e-05,2.78287178409685e-06
1.4447987245914706,0.0007676152742166411,0.00039199418640544945,0.00010925847903480189,1.218456779953667e-05,2.7012446585450696e-06
1.4547628537265842,0.0008822454358313691,0.0002857604918088995,9.712339069979913e-05,1.2490231692030993e-05,2.3305517506473833e-06
1.4647269828616978,0.0005613110894608958,0.0003799352071047653,6.932924134821234e-05,1.1881534117016295e-05,1.4822560967335858e-06
1.4746911119968114,0.000783856189483807,0.0003884145921899466,6.980171270880029e-05,1.0168297152916415e-05,2.0163031147574035e-06
1.484655241131925,0.0007746698528580711,0.00025955381043725603,7.811880431165757e-05,8.407838207884072e-06,2.1351764960528334e-06
1.4946193702670387,0.0005892691272458652,0.0002874170010346986,7.60020592404366e-05,8.83713651645465e-06,1.6779767076772915e-06
1.5045834994021523,0.0004455698906764877,0.0003211122665224901,8.791341853888138e-05,9.759007204039495e-06,1.4546637884892375e-06
1.5145476285372659,0.0006736167966100089,0.00022449753147241462,6.420650304568275e-05,8.220521266768188e-06,1.3394323389891397e-06
1.5245117576723795,0.0005265698326669268,0.00019492242790395239,5.759983758805603e-05,5.774995173735513e-06,1.4868287427018297e-06
1.534475886807493,0.0005165717789746234,0.00028140424999926534,5.500765702520243e-05,7.49218342392047e-06,1.1671546926967771e-06
1.5444400159426066,0.0004627706303208872,0.00028315228853864177,4.424056457430078e-05,5.608491447943392e-06,1.2717417686115764e-06
1.5544041450777202,0.0003684003315989102,0.00016329993303152676,4.189077380438261e-05,6.24644915536276e-06,1.0882901741192484e-06
1.5643682742128338,0.0004125635785574664,0.00017492405780129424,3.0946196697528347e-05,5.725934010992934e-06,9.891432001528708e-07
1.5743324033479473,0.00040194368277723805,0.00010137074538749497,2.9015791116346978e-05,5.379043294405369e-06,9.767565209313855e-07
1.584296532483061,0.00031065463471098944,0.00014321333273039036,2.106415435968422e-05,5.109069954573696e-06,9.614109775860798e-07
1.5942606616181745,0.00034585128968932406,0.00015059329679888,2.907383134996761e-05,5.107044284989693e-06,8.676705078976879e-07
1.604224790753288,0.00034148915704814147,0.00013631633858098556,1.4942626978245448e-05,4.262235745915589e-06,8.760151436992742e-07
1.6141889198884016,0.0002470699603968635,0.000141822980879657,1.6366264174362062e-05,4.365241074767994e-06,8.316121983118422e-07
1.6241530490235152,0.000286468235083194,8.992726775939504e-05,1.3529654778161956e-05,4.420329209666797e-06,7.678355350532503e-07
1.634117178158629,0.0002747959696300688,0.00010924615183380865,1.4356923387799213e-05,4.310655901246755e-06,6.598850101373831e-07
1.6440813072937426,0.0002679891701212175,9.067792874890767e-05,1.381229167839348e-05,4.1134760749797434e-06,7.066118481695903e-07
1.6540454364288562,0.00027359861305445074,7.945204618102648e-05,1.355413801913003e-05,3.874970316516534e-06,6.481914138382417e-07
1.6640095655639697,0.00022793818950792401,9.67586326988838e-05,1.1541636967450878e-05,3.8053025559622683e-06,5.88165707370805e-07
1.6739736946990833,0.0002313166235015963,6.785832191662258e-05,1.0261120890385556e-05,3.7086178815220547e-06,5.498331118845899e-07
1.6839378238341969,0.00018439668724097203,5.994722634314442e-05,1.0547583471515297e-05,3.588009438835746e-06,5.658816128361209e-07
1.6939019529693105,0.00018754091008063947,5.889651672111026e-05,7.963381723599517e-06,3.4955472104766777e-06,4.6116153763093086e-07
1.703866082104424,0.00015658437993648205,4.631357658634566e-05,6.425437678011467e-06,3.450873465515732e-06,4.969873795722464e-07
1.7138302112395376,0.00019643646878218275,6.795938963255521e-05,5.480164710721594e-06,3.223769708033936e-06,4.834886782775799e-07
1.7237943403746512,0.00014893485754140866,5.4329648819770155e-05,5.8832779405216606e-06,3.272929424567417e-06,4.477253076738261e-07
1.7337584695097648,0.0001327561578223444,4.804544596727429e-05,4.744668797216875e-06,3.099295422041419e-06,4.05651820888884e-07
1.7437225986448783,0.00016783358419174553,5.173924917779826e-05,4.4527717906473605e-06,3.0406666866249854e-06,4.2290884487421647e-07
1.753686727779992,0.00014089130408876234,4.6601317297263235e-05,4.392017042240503e-06,2.9897491247063326e-06,3.6039984303512205e-07
1.7636508569151055,0.00011440275284715129,4.405871371303603e-05,3.7522186178744577e-06,2.907821039193837e-06,3.900456983635899e-07
1.7736149860502193,0.00012541249214451515,5.026437685490913e-05,2.7011026568477213e-06,2.8392904474046275e-06,3.780425237304093e-07
1.7835791151853329,0.0001213263210935855,3.974242639997509e-05,2.3445534486540908e-06,2.838757029676334e-06,3.43415924446868e-07
1.7935432443204464,0.00011602080062908933,3.0249876146884116e-05,2.8301187265203e-06,2.702893833089322e-06,3.099614496206878e-07
1.80350737345556,0.00011207041760735424,3.431270450176964e-05,2.318798080730574e-06,2.6089150384493733e-06,3.128649763893922e-07
1.8134715025906736,9.987105673616418e-05,2.6014387644043664e-05,2.435761388048197e-06,2.52000955570808e-06,2.8018315733509717e-07
1.8234356317257872,9.856828542013514e-05,2.401588890223353e-05,2.1716073547546e-06,2.462109890411452e-06,2.7583505680469493e-07
1.8333997608609007,7.856070382439093e-05,1.8172191488655005e-05,1.7160949315843963e-06,2.373376336421745e-06,2.7543224929378515e-07
1.8433638899960143,6.113729367029164e-05,1.816601108098874e-05,1.614217313486804e-06,2.3295990723601018e-06,2.216135643926476e-07
1.8533280191311279,5.190544043020317e-05,2.073111827794473e-05,1.658095947472282e-06,2.2706060764307217e-06,2.1829086945462122e-07
1.8632921482662415,6.271166075993947e-05,1.6679418332542544e-05,1.6348798308137548e-06,2.1790520646627607e-06,2.1144052575178297e-07
1.873256277401355,5.476952368006245e-05,1.2079610867391485e-05,1.4127218002809836e-06,2.131651715808971e-06,2.0721179473733811e-07
1.8832204065364686,5.946324887231559e-05,1.5439847162401196e-05,1.2556221701381304e-06,2.08290171689499e-06,2.0589070479783363e-07
1.8931845356715822,5.126554398944095e-05,1.9409249600877327e-05,1.259954689505125e-06,2.0258840248356353e-06,1.9829870765884538e-07
1.9031486648066958,5.561243438772044e-05,1.5573730633240888e-05,1.146599832668669e-06,1.9587312674187634e-06,1.948643100245825e-07
1.9131127939418096,6.85408889173003e-05,1.4706642244251694e-05,1.2172750242125608e-06,1.9251351169172053e-06,1.9828949228643266e-07
1.9230769230769231,5.454786273868276e-05,1.2152727304201983e-05,1.1765603705077098e-06,1.8619095581895173e-06,1.8305828356432132e-07
1.9330410522120367,4.2341704946734504e-05,1.1560648987799984e-05,1.0183647689272092e-06,1.8195285832559299e-06,1.6600677117622367e-07
1.9430051813471503,3.6130510795870385e-05,7.666420169083541e-06,9.156738667594196e-07,1.7740011147091587e-06,1.6363756228930233e-07
1.9529693104822639,3.650991163668626e-05,7.570952653511496e-06,8.874650555907349e-07,1.7298023465896588e-06,1.5973494840184243e-07
1.9629334396173774,3.920110508271425e-05,8.749482805033861e-06,9.769990026942122e-07,1.6828418872192217e-06,1.5885472086203913e-07
1.972897568752491,3.6233361157479726e-05,6.7501118082618e-06,9.5038348445342e-07,1.6567651313857744e-06,1.540177086106384e-07
1.9828616978876046,3.591039102909201e-05,6.683950237261781e-06,8.106481621241392e-07,1.6093890615440152e-06,1.4289686827110085e-07
1.9928258270227182,2.894450805386925e-05,7.058070005301397e-06,7.899276939746249e-07,1.5771091875886372e-06,1.451059056194368e-07
2.002789956157832,2.2406449215105152e-05,6.822127103255596e-06,7.931242219296906e-07,1.5380039495698698e-06,1.4672018157346261e-07
2.0127540852929453,2.7761866443608684e-05,5.824878493582543e-06,7.641454866285164e-07,1.5055964310363363e-06,1.4393637903647625e-07
2.022718214428059,3.234094840229653e-05,5.353428844092971e-06,7.791323330180705e-07,1.4622774696154066e-06,1.3068536835727206e-07
2.0326823435631725,2.658563453188557e-05,4.734749594911939e-06,7.786558972409091e-07,1.4360877464098665e-06,1.3288445547359833e-07
2.0426464726982863,2.257203119079539e-05,4.876547636339128e-06,7.283842034850227e-07,1.39734662801322e-06,1.2820876977149464e-07
2.0526106018333996,2.1694762077031172e-05,4.735638675238162e-06,7.145078335294382e-07,1.3665365806352884e-06,1.2302691760336748e-07
2.0625747309685134,2.0946741603512865e-05,3.4555700073463964e-06,6.654553714969055e-07,1.3440355304409991e-06,1.2242129455938693e-07
2.0725388601036268,1.4540813836701382e-05,3.848556675787918e-06,6.582115489313031e-07,1.3135030279029198e-06,1.2130413306123764e-07
2.0825029892387406,2.0695299896256128e-05,2.980762050449534e-06,6.484339893745359e-07,1.2850059014735838e-06,1.2083152556394663e-07
2.092467118373854,1.9302362808519216e-05,3.5849396410553344e-06,6.096182223185491e-07,1.2603540879331375e-06,1.2001294889520882e-07
2.1024312475089677,1.892315101128225e-05,3.2862454591757473e-06,5.88635452174242e-07,1.224533505243111e-06,1.0892031498935357e-07
2.112395376644081,1.681553356344258e-05,2.986268906023867e-06,5.835856191525147e-07,1.1957299626923506e-06,1.0996180096861858e-07
2.122359505779195,1.362448948759856e-05,3.1998644903274437e-06,5.610637881433346e-07,1.1649580072955674e-06,1.0636106222796983e-07
2.1323236349143087,1.2990956875613344e-05,3.4266663538700777e-06,5.527326454576721e-07,1.1346155300016406e-06,1.0234356391330991e-07
2.142287764049422,1.4294033172270509e-05,2.8231762524882105e-06,5.374482150074115e-07,1.1059261380966977e-06,1.0009561798889655e-07
2.152251893184536,1.2619389459261033e-05,2.6761929306172624e-06,5.390456583148494e-07,1.081389242861931e-06,9.768150792498944e-08
2.162216022319649,1.1894104054679842e-05,2.2053590091762014e-06,5.266227687375394e-07,1.0580963026273071e-06,1.0008113577120086e-07
2.172180151454763,1.137076955350991e-05,2.095650087990632e-06,5.021208909428707e-07,1.0318585446068055e-06,9.489078447091605e-08
2.1821442805898763,1.0111309237582246e-05,1.9047402630285151e-06,4.813391819810793e-07,1.0081462553888884e-06,8.993249545708424e-08
2.19210840972499,9.979924891771945e-06,2.109254620178396e-06,4.6789838195251465e-07,9.827282586212787e-07,8.990607211250425e-08
2.2020725388601035,1.0110869409066212e-05,2.1069390588908577e-06,4.5808719750548665e-07,9.580443162659332e-07,9.022246929156092e-08
2.2120366679952173,1.2191187711940578e-05,2.099587725958841e-06,4.4846386742704143e-07,9.399505949146457e-07,8.620123918894898e-08
2.2220007971303306,1.065009550067512e-05,1.9280612172290665e-06,4.3919660941794527e-07,9.1888521860012e-07,8.37734627217361e-08
2.2319649262654444,9.225978797040838e-06,1.922862785717331e-06,4.3117355193222867e-07,8.989249877217163e-07,8.34755172480628e-08
2.2419290554005578,7.740622120613675e-06,1.969098509527427e-06,4.226260144546837e-07,8.777811608205193e-07,8.041525810885748e-08
2.2518931845356716,7.671445947844141e-06,1.8691810177252973e-06,4.158466745332168e-07,8.592735007407845e-07,7.871984392463108e-08
2.261857313670785,6.609984579129344e-06,1.7563466797594424e-06,4.0704557659504554e-07,8.403164600939974e-07,7.811216878200786e-08
2.2718214428058987,5.92116603080473e-06,1.6222765919850218e-06,3.9578367146503797e-07,8.22762224967766e-07,7.734657625897694e-08
2.2817855719410125,6.490930944815579e-06,1.525196159499713e-06,3.8461202680655133e-07,8.068566869318881e-07,7.364709204896036e-08
2.291749701076126,6.648446080633208e-06,1.4506900517514342e-06,3.7866206455164614e-07,7.895466772523631e-07,7.216626482826837e-08
2.3017138302112397,7.217265965887928e-06,1.5181212651589134e-06,3.703284608361603e-07,7.727388032022261e-07,7.025958146153449e-08
2.311677959346353,6.467221481018127e-06,1.5789670575659456e-06,3.622886025745803e-07,7.597101228906551e-07,6.944993000714314e-08
2.321642088481467,5.877674322488235e-06,1.5278603704972228e-06,3.5516490591954724e-07,7.425775575030411e-07,6.800284679065581e-08
2.33160621761658,6.10654509380756e-06,1.4506000396669673e-06,3.486468427270303e-07,7.278128534639434e-07,6.684103062839873e-08
2.341570346751694,5.877480166969133e-06,1.4232295503407235e-06,3.4182314618571637e-07,7.127406949648592e-07,6.651427038668247e-08
2.3515344758868073,5.26916533419263e-06,1.3979153877996379e-06,3.34251973342349e-07,6.997439154301582e-07,6.498801334444179e-08
2.361498605021921,5.2102624411176685e-06,1.350076945074126e-06,3.2787296786377736e-07,6.874838612314163e-07,6.244082241759183e-08
2.3714627341570345,4.916084074997494e-06,1.323881874594152e-06,3.2132819682453194e-07,6.742030364276581e-07,6.257018521663612e-08
2.3814268632921483,4.5532870752535414e-06,1.2639470514279646e-06,3.1467064812383105e-07,6.61068455093423e-07,6.050037618689145e-08
2.3913909924272616,4.105528520025162e-06,1.2129403125878455e-06,3.0810637343855734e-07,6.490527022624187e-07,5.982033006910233e-08
2.4013551215623754,3.896243286987702e-06,1.175202173521904e-06,3.0035964649644396e-07,6.339100546127337e-07,5.8269662184788876e-08
2.411319250697489,4.4396191877810695e-06,1.2090675950941798e-06,2.951512179731614e-07,6.204862888282666e-07,5.7018408859796787e-08
2.4212833798326026,4.550120457932578e-06,1.1927661186434814e-06,2.8916037808422083e-07,6.072100004269255e-07,5.5853932532608186e-08
2.4312475089677164,4.254104101328102e-06,1.1818725600724207e-06,2.826542419186585e-07,5.917132562257169e-07,5.4735893837183526e-08
2.4412116381028297,4.090070518270521e-06,1.138091553909153e-06,2.7628699698657406e-07,5.818955602245498e-07,5.306402866916131e-08
2.4511757672379435,4.090305210366209e-06,1.1053383225151599e-06,2.6994874880290186e-07,5.675498750653869e-07,5.227055351231565e-08
2.461139896373057,3.8093393552196003e-06,1.0787827956137521e-06,2.636790976089752e-07,5.564210311520897e-07,5.203970075596033e-08
2.4711040255081707,3.666729497227146e-06,1.0771641448745554e-06,2.5880272618706257e-07,5.461522775739153e-07,5.0830013930415e-08
2.481068154643284,3.18324969908308e-06,1.0330955581739315e-06,2.529087126051914e-07,5.345794220678467e-07,4.925529215050627e-08
2.491032283778398,3.1154907689758036e-06,9.98287685576701e-07,2.472705677122867e-07,5.241228092919632e-07,4.8358409453735595e-08
2.500996412913511,3.1682234846401473e-06,9.817843747971365e-07,2.428346882011873e-07,5.147869800468868e-07,4.7252227145086257e-08
2.510960542048625,3.34027359027509e-06,9.72133708228919e-07,2.3862325530416996e-07,5.035618622445224e-07,4.647853267004005e-08
2.5209246711837383,3.182937591310481e-06,9.620904087997757e-07,2.3355038105163616e-07,4.942422412979654e-07,4.526035430281081e-08
2.530888800318852,3.1147020679094703e-06,9.395152080345449e-07,2.2959282728674783e-07,4.84869821425756e-07,4.4338818372621545e-08
2.5408529294539655,3.0125123699902436e-06,9.213418411344684e-07,2.2447919967361403e-07,4.7639002961461456e-07,4.334453198538886e-08
2.5508170585890793,2.8100589407729465e-06,9.03205301628461e-07,2.194237693700938e-07,4.66431262590473e-07,4.3098567136608096e-08
2.560781187724193,2.8646621232269174e-06,8.862888295371988e-07,2.1634018222354297e-07,4.564234042369102e-07,4.191224317488228e-08
2.5707453168593064,2.6928390713366607e-06,8.689296056339601e-07,2.1212083629889382e-07,4.4926777004720637e-07,4.109902067423579e-08
2.58070944599442,2.5989847356721497e-06,8.512647024539684e-07,2.0795886608924094e-07,4.40310470979017e-07,4.1159378448681716e-08
2.5906735751295336,2.6084928315742456e-06,8.314371165754505e-07,2.0443169419138163e-07,4.333730133101108e-07,3.961226815900733e-08
2.6006377042646474,2.559867696476857e-06,8.185927229151977e-07,2.0097008778067742e-07,4.2532729401753114e-07,3.8958484413790166e-08
2.6106018333997607,2.6131695910903553e-06,8.10206470481992e-07,1.9648113528529918e-07,4.179271856076428e-07,3.839558158746481e-08
2.6205659625348745,2.6153355972424844e-06,7.914434846198849e-07,1.9312959583731078e-07,4.097391338150273e-07,3.7979925859854597e-08
2.630530091669988,2.518197824776766e-06,7.745573211826368e-07,1.8962482274016507e-07,4.0324284736329847e-07,3.716562109297667e-08
2.6404942208051017,2.4078416993645e-06,7.628118626019202e-07,1.8619704692863964e-07,3.955769913747271e-07,3.667707456879071e-08
2.650458349940215,2.3397042660287693e-06,7.458541277136997e-07,1.8221083881276952e-07,3.878873097690942e-07,3.597145134872549e-08
2.660422479075329,2.239175380374188e-06,7.368398891468872e-07,1.7948261387877373e-07,3.8294122372721273e-07,3.524831938482978e-08
2.670386608210442,2.1987661678437145e-06,7.266164753215171e-07,1.7633168270921233e-07,3.764489155007361e-07,3.4756861761455644e-08
2.680350737345556,2.08775368494949e-06,7.102943019478747e-07,1.7408758034156688e-07,3.6873608249239823e-07,3.40971523397197e-08
2.6903148664806693,2.106166529173654e-06,6.998295212558223e-07,1.704205708940858e-07,3.628983476450661e-07,3.312969794022022e-08
2.700278995615783,2.1464697745469367e-06,6.90785319759468e-07,1.6748051309745333e-07,3.5566285581187195e-07,3.2733494334212345e-08
2.710243124750897,2.0796614070383363e-06,6.732217244678584e-07,1.6410973021470798e-07,3.4954775272431185e-07,3.235155673095403e-08
2.7202072538860103,1.981917531721772e-06,6.661836680999729e-07,1.6097018589119142e-07,3.435768933672591e-07,3.170792989910255e-08
2.730171383021124,2.0025157862642923e-06,6.508655353355948e-07,1.5787004094764194e-07,3.364882696365012e-07,3.086793933083646e-08
2.7401355121562374,2.014220554627262e-06,6.314925508586819e-07,1.555436956280763e-07,3.2934921565275655e-07,3.022153218426762e-08
2.750099641291351,1.925195241912573e-06,6.232621667773936e-07,1.5185621425423627e-07,3.2310177096517466e-07,2.9790292269738285e-08
2.7600637704264646,1.8623317530217944e-06,6.136966843568459e-07,1.4927787483377266e-07,3.178103734301603e-07,2.916669468559717e-08
2.7700278995615784,1.8684260591178915e-06,6.042355855408046e-07,1.4670554987967312e-07,3.1286805442447887e-07,2.888745621261517e-08
2.7799920286966917,1.8201024940299846e-06,5.914865489136088e-07,1.4397826696205156e-07,3.0674070027849777e-07,2.825480179191682e-08
2.7899561578318055,1.7635321585845456e-06,5.777607137735771e-07,1.4169625611214086e-07,3.011045033827575e-07,2.7842968606320126e-08
2.799920286966919,1.7515532367133488e-06,5.717399140113878e-07,1.3863134546807573e-07,2.9668811620451763e-07,2.7458820445299895e-08
2.8098844161020327,1.7377016083556143e-06,5.600629712944842e-07,1.3599446098744456e-07,2.9043260625464936e-07,2.6814838222803666e-08
2.819848545237146,1.690759753925782e-06,5.500505109020076e-07,1.3367930450593533e-07,2.8612567725321443e-07,2.625503677929793e-08
2.82981267437226,1.656966259547526e-06,5.403914498134497e-07,1.3138915079815687e-07,2.80642391451552e-07,2.5964639446949192e-08
2.8397768035073736,1.6595639767173272e-06,5.32991781434228e-07,1.2910307094259185e-07,2.7639358781457654e-07,2.543690751855339e-08
2.849740932642487,1.626709689341123e-06,5.24255795204486e-07,1.2695504680890897e-07,2.723485170535696e-07,2.491449959042958e-08
2.8597050617776008,1.5692256623634617e-06,5.148264721838797e-07,1.2488949121282905e-07,2.669229763288503e-07,2.449363502807993e-08
2.869669190912714,1.5635526522915872e-06,5.062987833356108e-07,1.2285921392896944e-07,2.6239199802856614e-07,2.41109650496782e-08
2.879633320047828,1.5436863906752436e-06,4.969419931882004e-07,1.2100389271749183e-07,2.5883584178369056e-07,2.378974855777919e-08
2.8895974491829413,1.4949681986606407e-06,4.896948365608168e-07,1.1915078535491567e-07,2.5424606265297505e-07,2.3458696008980982e-08
2.899561578318055,1.4776988606816889e-06,4.832820268045736e-07,1.1679979587277858e-07,2.4984689292577824e-07,2.2987869300805403e-08
2.9095257074531684,1.463714815919391e-06,4.721570107327768e-07,1.1496244323679845e-07,2.458076546906978e-07,2.2673301331064542e-08
2.919489836588282,1.4269858391727478e-06,4.660875370545402e-07,1.1289330087131257e-07,2.4159847056864763e-07,2.2189948912651066e-08
2.9294539657233956,1.4084288256071555e-06,4.5938934929244115e-07,1.1094309556079666e-07,2.3818284110109022e-07,2.1936536143376414e-08
2.9394180948585094,1.3878996422476376e-06,4.5349472946760414e-07,1.0941900575834733e-07,2.3426101937212182e-07,2.164575999864531e-08
2.9493822239936227,1.3598575278096475e-06,4.4595094457698844e-07,1.0809193616597417e-07,2.3087750054123107e-07,2.1307906789900093e-08
2.9593463531287365,1.3399250292783601e-06,4.3738066181997785e-07,1.0635336619208257e-07,2.275425746449141e-07,2.0860500352869886e-08
2.96931048226385,1.3248360177717327e-06,4.3099569736457107e-07,1.0458516598110407e-07,2.2366116259479227e-07,2.0529564738191688e-08
2.9792746113989637,1.3149874177852488e-06,4.263394140358787e-07,1.0284365690078075e-07,2.2014580345530656e-07,2.031864843688645e-08
2.9892387405340775,1.2764059388359778e-06,4.193143063258509e-07,1.015387483668921e-07,2.1703228508820504e-07,1.991348532420557e-08
2.999202869669191,1.2664642477758687e-06,4.1047357317505237e-07,9.991308102287884e-08,2.1341502856031894e-07,1.9456053702434946e-08
3.0091669988043046,1.24257127286794e-06,4.057469426102035e-07,9.753722235124015e-08,2.097337959518714e-07,1.9284300586974366e-08
3.019131127939418,1.2239399151773404e-06,3.9743884757704563e-07,9.651662778448688e-08,2.065037323279958e-07,1.9072921470069e-08
3.0290952570745318,1.2028179738364747e-06,3.91739172643046e-07,9.451692267560769e-08,2.0294993541880192e-07,1.8831429545769102e-08
3.039059386209645,1.1706716323049508e-06,3.845258874694236e-07,9.315093042651813e-08,1.9946704635569915e-07,1.8419088473880102e-08
3.049023515344759,1.1662411152886215e-06,3.7870549593752137e-07,9.151693401548801e-08,1.9604728866893196e-07,1.8006646749982467e-08
3.0589876444798723,1.145525264940569e-06,3.719915418628076e-07,9.015195983441185e-08,1.9311097090289605e-07,1.784468646291695e-08
3.068951773614986,1.125156763431126e-06,3.6648483756457886e-07,8.831873516925886e-08,1.9039601115384653e-07,1.760551322877413e-08
3.0789159027500994,1.103368721436169e-06,3.613464847807284e-07,8.716897707746685e-08,1.8691971864602096e-07,1.728596149286213e-08
3.088880031885213,1.0868986999939038e-06,3.54523105419533e-07,8.594896823558563e-08,1.8385207106108663e-07,1.6944056025561645e-08
3.0988441610203266,1.0719531806209766e-06,3.4932472677409113e-07,8.464629393078081e-08,1.8113355855848307e-07,1.6679617279247772e-08
3.1088082901554404,1.0616816908292334e-06,3.440377639005014e-07,8.303214358837564e-08,1.780468341259935e-07,1.6452362156386314e-08
3.118772419290554,1.0348080797428528e-06,3.3793132034883186e-07,8.193575832188424e-08,1.7549415233841702e-07,1.619434541148665e-08
3.1287365484256675,1.0192265465539264e-06,3.335697121415351e-07,8.065729448145223e-08,1.7288914290662375e-07,1.5951970289917146e-08
3.1387006775607813,1.0023949538409264e-06,3.2867105803959e-07,7.942660416225176e-08,1.7010870097748441e-07,1.564985700900105e-08
3.1486648066958947,9.895160695704557e-07,3.2348847791448274e-07,7.806364857208348e-08,1.6750695233178561e-07,1.545304734835138e-08
3.1586289358310085,9.747512086510183e-07,3.1837692362569115e-07,7.690098235114203e-08,1.6534084920397732e-07,1.5248056455105846e-08
3.168593064966122,9.569104084570687e-07,3.1389816447843013e-07,7.561791071321236e-08,1.6267364895285482e-07,1.505009299719387e-08
3.1785571941012356,9.454306799180205e-07,3.0933767496871677e-07,7.463217015956913e-08,1.6011520173983242e-07,1.4756000475248376e-08
3.188521323236349,9.360153916218347e-07,3.047332637939465e-07,7.36366812759011e-08,1.5807422551776513e-07,1.448936159073669e-08
3.1984854523714628,9.214714997325647e-07,2.9957483221438587e-07,7.230255494296424e-08,1.5567391204917192e-07,1.4305845243697102e-08
3.208449581506576,9.057147052715278e-07,2.964379440276936e-07,7.140226851386692e-08,1.535374253882601e-07,1.4175662152623074e-08
3.21841371064169,8.946026349424369e-07,2.9156786163769456e-07,7.035061126962981e-08,1.5117624494401347e-07,1.4056162208849124e-08
3.2283778397768033,8.85575206205928e-07,2.8766555202183486e-07,6.919562425061596e-08,1.4924964142983342e-07,1.3777665418543108e-08
3.238341968911917,8.684418231334726e-07,2.832547041808168e-07,6.841711825761266e-08,1.4695046999232296e-07,1.358425375641765e-08
3.2483060980470304,8.545292596929483e-07,2.794105333156908e-07,6.743008439316079e-08,1.4471575625989975e-07,1.3381380158610777e-08
3.258270227182144,8.396263856190906e-07,2.757442916877669e-07,6.638690413628977e-08,1.428086606514073e-07,1.317713006355245e-08
3.268234356317258,8.331384849536385e-07,2.711702032302857e-07,6.568632606671237e-08,1.409362079008575e-07,1.2969246494876873e-08
3.2781984854523714,8.192277611447743e-07,2.6787287036233784e-07,6.47407433341307e-08,1.3873543648731851e-07,1.2786641543208392e-08
3.288162614587485,8.082881268912892e-07,2.6430543283077337e-07,6.373492804982949e-08,1.3681984152584627e-07,1.2668832106420215e-08
3.2981267437225985,7.961629483036494e-07,2.601262963257363e-07,6.282236129817344e-08,1.3507651128306326e-07,1.242244617677929e-08
3.3080908728577123,7.855051863652153e-07,2.559319009064354e-07,6.184749892870043e-08,1.3296846280935873e-07,1.228149027346322e-08
3.3180550019928257,7.743240482764742e-07,2.531253882236057e-07,6.099228761530608e-08,1.30873058785119e-07,1.2120084347568225e-08
3.3280191311279395,7.62281240000904e-07,2.484328670698212e-07,6.021661648274746e-08,1.2904833575451774e-07,1.1957722644616653e-08
3.337983260263053,7.512088880390581e-07,2.4451358082118534e-07,5.8947995173252094e-08,1.2722216632444003e-07,1.172866854983359e-08
3.3479473893981666,7.409228879020404e-07,2.409049321643514e-07,5.8304615215748634e-08,1.251615120884866e-07,1.1531271919157882e-08
3.35791151853328,7.250283627932726e-07,2.37935165264715e-07,5.73364602513347e-08,1.2316282293805272e-07,1.1402055464454102e-08
3.3678756476683938,7.179381774212057e-07,2.3484286607890421e-07,5.6417943337491914e-08,1.2179828026137264e-07,1.124314309882195e-08
3.377839776803507,7.095862952423628e-07,2.3048200004790748e-07,5.57763542463623e-08,1.197784647546667e-07,1.1054472556063265e-08
3.387803905938621,7.002449802441524e-07,2.2757384089318864e-07,5.490610053988773e-08,1.179993984606827e-07,1.0930970376734722e-08
3.3977680350737343,6.886672747263162e-07,2.243644103749541e-07,5.412185085955936e-08,1.1655697644618963e-07,1.0788890039718294e-08
3.407732164208848,6.798842178262576e-07,2.216607323457356e-07,5.340513776030138e-08,1.1502280853962905e-07,1.0605179158353503e-08
3.417696293343962,6.706374273964482e-07,2.187167660250738e-07,5.2700277484325076e-08,1.1325502043209552e-07,1.0436204798490254e-08
3.427660422479075,6.607255073716583e-07,2.1490154058300698e-07,5.21113405630536e-08,1.1160788146930028e-07,1.030645443209752e-08
3.437624551614189,6.502318086725685e-07,2.1213622128642419e-07,5.135303969679489e-08,1.1017682077826886e-07,1.0178166065200778e-08
3.4475886807493024,6.452950664241988e-07,2.0947206585590226e-07,5.052359258523043e-08,1.0870552115009797e-07,1.000267791729668e-08
3.457552809884416,6.337556920645002e-07,2.072484891853048e-07,4.98712751147222e-08,1.0717444814266704e-07,9.899413782301522e-09
3.4675169390195295,6.246572015115517e-07,2.0390539392877962e-07,4.916136072255912e-08,1.0572475199582556e-07,9.766685387646196e-09
3.4774810681546433,6.152018796398581e-07,2.0103842642633742e-07,4.854668282486214e-08,1.0430886738793556e-07,9.627109412805685e-09
3.4874451972897567,6.09145093862385e-07,1.984763990234162e-07,4.7997502753830826e-08,1.0309356390166216e-07,9.466708986428614e-09
3.4974093264248705,5.992155864019891e-07,1.959684869721755e-07,4.719933948886227e-08,1.0155085405579468e-07,9.395282564140534e-09
3.507373455559984,5.937372292451504e-07,1.933324848145629e-07,4.6588208098639535e-08,1.0024560186053975e-07,9.261782631672998e-09
3.5173375846950976,5.844530938788622e-07,1.9076624727299686e-07,4.599838011416386e-08,9.900348059997147e-08,9.13274620934034e-09
3.527301713830211,5.763438254438462e-07,1.8860999044476518e-07,4.548814905145406e-08,9.772585990269441e-08,9.030964019842951e-09
3.5372658429653248,5.694254017314262e-07,1.8572902701316398e-07,4.481880275553043e-08,9.656737423742185e-08,8.896147465644143e-09
3.5472299721004386,5.621923009944697e-07,1.8306044522814046e-07,4.4270970395273315e-08,9.513242057918445e-08,8.785510230329384e-09
3.557194101235552,5.559077399152744e-07,1.8090640298488022e-07,4.359154451161517e-08,9.406523040066776e-08,8.690010090275362e-09
3.5671582303706657,5.475858915584682e-07,1.7876926492674185e-07,4.313492437492398e-08,9.287275463876856e-08,8.582722471653242e-09
3.577122359505779,5.429252142941658e-07,1.7668338489799906e-07,4.243352012673132e-08,9.160524423116118e-08,8.441176199353639e-09
3.587086488640893,5.335413916823832e-07,1.7454259715898551e-07,4.204710395437526e-08,9.047193014248836e-08,8.37009157567563e-09
3.597050617776006,5.273643529357566e-07,1.720750507665133e-07,4.144937909998525e-08,8.919706786570615e-08,8.2402565100093e-09
3.60701474691112,5.184945498097222e-07,1.6961024699630666e-07,4.087657519910445e-08,8.819531408511485e-08,8.132037077371174e-09
3.6169788760462334,5.136658539270066e-07,1.6717232364430452e-07,4.0368249255088066e-08,8.694848329002074e-08,8.036059920283763e-09
3.626943005181347,5.051500451612737e-07,1.652639266625317e-07,3.987397870362431e-08,8.569001233901934e-08,7.915539739168696e-09
3.6369071343164605,4.995678018963377e-07,1.630294257150017e-07,3.9087649955668704e-08,8.4645061697366e-08,7.80016626788515e-09
3.6468712634515743,4.919117948718866e-07,1.6088579301094196e-07,3.87799232178533e-08,8.352110206632248e-08,7.71632303712198e-09
3.6568353925866877,4.854101606606542e-07,1.584935980730479e-07,3.8173102716034954e-08,8.226327682571375e-08,7.5868165622475e-09
3.6667995217218015,4.792781111085021e-07,1.5675168765732052e-07,3.779728997558994e-08,8.135005356553219e-08,7.513510861853203e-09
3.676763650856915,4.7359552362716317e-07,1.5447537682097512e-07,3.719421626707833e-08,8.029770178769844e-08,7.407529242488507e-09
3.6867277799920286,4.669333505594732e-07,1.5277121477992194e-07,3.664950747847095e-08,7.928767665807785e-08,7.301903115557362e-09
3.6966919091271424,4.6173552288619023e-07,1.5083629054790078e-07,3.636826435257423e-08,7.821498036746737e-08,7.229233776608767e-09
3.7066560382622558,4.554836614319665e-07,1.4848527771879665e-07,3.587659919575769e-08,7.726330589182053e-08,7.123491038263932e-09
3.7166201673973696,4.492433455400409e-07,1.4712520278145707e-07,3.5375483083423933e-08,7.610570732027794e-08,7.040120959499503e-09
3.726584296532483,4.452780918268014e-07,1.4509311685527094e-07,3.492951171095507e-08,7.522619799797413e-08,6.952019883118189e-09
3.7365484256675967,4.395160942613787e-07,1.4319197443119323e-07,3.448330020281823e-08,7.435383491687072e-08,6.866528907617536e-09
3.74651255480271,4.333364879036238e-07,1.414081927183677e-07,3.413454016267313e-08,7.342735251954333e-08,6.758065468222086e-09
3.756476683937824,4.268504731541228e-07,1.3997996590261802e-07,3.357686007236494e-08,7.241104283018786e-08,6.684055367978287e-09
3.766440813072937,4.231378874269151e-07,1.3810882893070243e-07,3.3238304387907255e-08,7.157549627736733e-08,6.624780583200505e-09
3.776404942208051,4.178047811581579e-07,1.3626093920454008e-07,3.281609330859076e-08,7.070981111162105e-08,6.546678355764648e-09
3.7863690713431644,4.11960041472938e-07,1.3462578691803056e-07,3.2431397591602464e-08,6.988840175097053e-08,6.445653300352434e-09
3.796333200478278,4.0553256789753316e-07,1.3305286303142847e-07,3.206489120203759e-08,6.908889266367955e-08,6.363980691818891e-09
3.8062973296133915,4.0170990745653694e-07,1.3137519048984167e-07,3.159847685706574e-08,6.81615997978569e-08,6.290055961041901e-09
3.8162614587485053,3.974325837329985e-07,1.2980921788190883e-07,3.132268614035817e-08,6.738566808189502e-08,6.2144787809944566e-09
3.826225587883619,3.9237151016826906e-07,1.2837919897368e-07,3.086331570409971e-08,6.661158227363612e-08,6.1211282737122765e-09
3.8361897170187325,3.8748693380381005e-07,1.2686868510755245e-07,3.0550968807520895e-08,6.571591392247865e-08,6.058261255166433e-09
3.8461538461538463,3.8422433586708077e-07,1.2526307877944244e-07,3.0182420035180984e-08,6.505054656048245e-08,6.006037443826027e-09
3.8561179752889596,3.7887768644937135e-07,1.2393661975738137e-07,2.9794718929480116e-08,6.431937943331509e-08,5.95027018041489e-09
3.8660821044240734,3.7589117408168863e-07,1.225363834623043e-07,2.9553927493259222e-08,6.359214913696207e-08,5.873650018182035e-09
3.8760462335591868,3.715194180613038e-07,1.2102910220216833e-07,2.9093750952112422e-08,6.283876827016628e-08,5.7960099902451196e-09
3.8860103626943006,3.6671641795698266e-07,1.1957880802213708e-07,2.8728088720197518e-08,6.208716802693442e-08,5.726939811426547e-09
3.895974491829414,3.623419182216817e-07,1.1836445342650739e-07,2.851433357323192e-08,6.144471561595695e-08,5.681753815878587e-09
3.9059386209645277,3.591300389354109e-07,1.169705595709643e-07,2.817849161938995e-08,6.069033036711949e-08,5.5937665842724895e-09
3.915902750099641,3.543606122878433e-07,1.1568893461639264e-07,2.7860164164653383e-08,6.007628130552119e-08,5.544726149503138e-09
3.925866879234755,3.499417557358144e-07,1.1429092321684091e-07,2.7549476610806357e-08,5.938362879204157e-08,5.477164477293802e-09
3.935831008369868,3.461814643907154e-07,1.1301325189304631e-07,2.721624489739385e-08,5.869645711297548e-08,5.426133401301737e-09
3.945795137504982,3.427519175759859e-07,1.1198004546230294e-07,2.6901249710588156e-08,5.8019848975554795e-08,5.362394849094755e-09
3.9557592666400954,3.3872085398231097e-07,1.1077809485741425e-07,2.663305825067462e-08,5.7401072209543876e-08,5.2972792580955595e-09
3.965723395775209,3.351846034541469e-07,1.0921914457220131e-07,2.6336621378424874e-08,5.6773657550846194e-08,5.2548995237387104e-09
3.975687524910323,3.3150206562824804e-07,1.0823586005715144e-07,2.6057141974929656e-08,5.612454699383535e-08,5.194296049532864e-09
3.9856516540454363,3.281858633432685e-07,1.0702375225855979e-07,2.5755002077462085e-08,5.5598198264205216e-08,5.133813283905417e-09
3.99561578318055,3.239016825804713e-07,1.0594013449961652e-07,2.5450682177993467e-08,5.50289607031493e-08,5.068199978236892e-09
4.005579912315664,3.2015345269298576e-07,1.0489224192520004e-07,2.5271729504282348e-08,5.433677014015995e-08,5.020810479520603e-09
4.015544041450777,3.178316983105018e-07,1.0372435711894019e-07,2.4985122686440478e-08,5.384076648086362e-08,4.966710621911979e-09
4.025508170585891,3.1419074559755155e-07,1.0257786266627589e-07,2.467115187904714e-08,5.325660518516207e-08,4.92643279880546e-09
4.035472299721004,3.1104776999332324e-07,1.01455318392764e-07,2.4447380590682706e-08,5.268583223800996e-08,4.848927886799744e-09
4.045436428856118,3.0746959332717743e-07,1.005181700839486e-07,2.420133856227458e-08,5.212387701834475e-08,4.810013148646174e-09
4.055400557991232,3.044159759289081e-07,9.944447160307358e-08,2.394378607297133e-08,5.161132644632885e-08,4.771340831885286e-09
4.065364687126345,3.008244938734594e-07,9.83492008733463e-08,2.3685084037892572e-08,5.1052878151292705e-08,4.7145800286527345e-09
4.075328816261458,2.983353333798881e-07,9.726937280817769e-08,2.3436546814350996e-08,5.053967317919292e-08,4.6755728455467486e-09
4.0852929453965725,2.952026207881311e-07,9.632904207718552e-08,2.3167911384387162e-08,4.9995307700899164e-08,4.622966817775753e-09
4.095257074531686,2.9269620653580427e-07,9.533330795605652e-08,2.2981246980581255e-08,4.954808469779047e-08,4.568813474707764e-09
4.105221203666799,2.890651541794506e-07,9.438226224099122e-08,2.2713953323977558e-08,4.902071808313112e-08,4.531425611249785e-09
4.1151853328019135,2.868521845656676e-07,9.345400706049659e-08,2.2481984202968017e-08,4.849365114236218e-08,4.490909750390007e-09
4.125149461937027,2.833323201419698e-07,9.240817251321618e-08,2.2224524181022514e-08,4.799747182214265e-08,4.4317676213140075e-09
4.13511359107214,2.8051473055674414e-07,9.171184547616456e-08,2.2044899214602128e-08,4.751950254374254e-08,4.3791901558841e-09
4.1450777202072535,2.7685968862685535e-07,9.06539402147593e-08,2.1821094567238765e-08,4.7092559189883874e-08,4.347954282820812e-09
4.155041849342368,2.75203072634667e-07,8.98759700748801e-08,2.15954955382394e-08,4.663553134151985e-08,4.304278414950493e-09
4.165005978477481,2.722175167841208e-07,8.897203436233619e-08,2.140076862223439e-08,4.617598541034976e-08,4.262335953481957e-09
4.1749701076125945,2.6956177985401047e-07,8.803634471811416e-08,2.1244703111974024e-08,4.567579147399366e-08,4.220624607335835e-09
4.184934236747708,2.6670220738403864e-07,8.71482144928972e-08,2.095670653138475e-08,4.528267508159238e-08,4.167152309050637e-09
4.194898365882822,2.6476372297120623e-07,8.64125644195089e-08,2.0754928197321927e-08,4.484216807339542e-08,4.1418983147770214e-09
4.204862495017935,2.617682774239704e-07,8.568865550026961e-08,2.0569026116393218e-08,4.4384492324923023e-08,4.101235742205913e-09
4.214826624153049,2.595580945713755e-07,8.47184248621486e-08,2.0394055026792914e-08,4.3991305450662266e-08,4.050647903811105e-09
4.224790753288162,2.569139063472027e-07,8.398564514574098e-08,2.0198643958752593e-08,4.3591885209963934e-08,4.0204629390417835e-09
4.234754882423276,2.549473705271488e-07,8.320857138584547e-08,2.0019141787805393e-08,4.314016761055351e-08,3.977315714509725e-09
4.24471901155839,2.524777315605558e-07,8.243921642971602e-08,1.9821066744065886e-08,4.275116798224957e-08,3.954318837441602e-09
4.254683140693503,2.5008203591698145e-07,8.157185017838086e-08,1.9623061452443902e-08,4.233156999443691e-08,3.9105528283710716e-09
4.264647269828617,2.4764447074682067e-07,8.07500168115758e-08,1.9435923601274088e-08,4.1964341420297613e-08,3.871405541101322e-09
4.274611398963731,2.4515091047822476e-07,8.015627508530727e-08,1.9316428276104266e-08,4.157771218038746e-08,3.850533773702276e-09
4.284575528098844,2.4277491713727693e-07,7.929249181655666e-08,1.907307141523552e-08,4.1164582433248714e-08,3.789841571011695e-09
4.294539657233957,2.407727909488715e-07,7.854542220850183e-08,1.8947746043455454e-08,4.0784747235411744e-08,3.763633702233006e-09
4.304503786369072,2.386309667469839e-07,7.782100344307018e-08,1.873559859356849e-08,4.040427537729948e-08,3.731024359073698e-09
4.314467915504185,2.359652519856169e-07,7.713090508540591e-08,1.8561283300209848e-08,4.000612865091276e-08,3.6951311260518977e-09
4.324432044639298,2.3432309330896648e-07,7.640159306310789e-08,1.8361877895966054e-08,3.972317442156566e-08,3.6733045764603385e-09
4.334396173774412,2.3180279218547164e-07,7.573433135593012e-08,1.8199790401871295e-08,3.9332582678041375e-08,3.6369971752055416e-09
4.344360302909526,2.2963150019287153e-07,7.500332316686126e-08,1.806410995295257e-08,3.8925140494490414e-08,3.614645900632536e-09
4.354324432044639,2.278172044788182e-07,7.445421235748948e-08,1.7900105431189866e-08,3.86055640007818e-08,3.5675981438975137e-09
4.364288561179753,2.2619498029423902e-07,7.374508797334881e-08,1.7720444895731666e-08,3.8276692172910646e-08,3.530252063315447e-09
4.374252690314866,2.234367604051299e-07,7.311656282219057e-08,1.7547053977054214e-08,3.79080572407124e-08,3.5005493515785076e-09
4.38421681944998,2.2168202271489246e-07,7.24130158416761e-08,1.7434683558780097e-08,3.759406981684964e-08,3.4778093984637087e-09
4.394180948585094,2.196840727781493e-07,7.172621499714426e-08,1.7241245401134194e-08,3.730110387888379e-08,3.430827296187493e-09
4.404145077720207,2.1787304445461122e-07,7.128054049542767e-08,1.7173796038456255e-08,3.689087508268667e-08,3.4121563142578914e-09
4.414109206855321,2.1624924594050918e-07,7.058450121951356e-08,1.6936499749299778e-08,3.665445138455921e-08,3.3816926825841115e-09
4.4240733359904345,2.141543065891007e-07,7.002668734061638e-08,1.6839688361126254e-08,3.628596491911823e-08,3.3508240448260778e-09
4.434037465125548,2.1240900743276338e-07,6.937543402371942e-08,1.6681110990261386e-08,3.596815942723352e-08,3.319050050190785e-09
4.444001594260661,2.1065474338594156e-07,6.871694591090669e-08,1.655537309738904e-08,3.5706351223950004e-08,3.289153227751054e-09
4.4539657233957755,2.0860524915126075e-07,6.815086334484336e-08,1.6404127154462476e-08,3.538993132990175e-08,3.2605596814923264e-09
4.463929852530889,2.0741367808790643e-07,6.763184364243993e-08,1.6271897687433876e-08,3.506152933480226e-08,3.2398074055171592e-09
4.473893981666002,2.0528985477895554e-07,6.701658914118361e-08,1.6095489859272845e-08,3.4776743912918765e-08,3.2115631453384028e-09
4.4838581108011155,2.0337627517803494e-07,6.64069636989512e-08,1.5962863106356443e-08,3.446838453215771e-08,3.187352681092178e-09
4.49382223993623,2.0164341195409948e-07,6.59088645959941e-08,1.5855723829138527e-08,3.4211524360970716e-08,3.1613836964592406e-09
4.503786369071343,1.999413772572014e-07,6.5465266529044e-08,1.570510515522675e-08,3.3900865503438393e-08,3.1350441141601265e-09
4.5137504982064565,1.9833157138824955e-07,6.48221914811071e-08,1.5572566691999607e-08,3.364677357986312e-08,3.1028362480219366e-09
4.52371462734157,1.964772068689602e-07,6.432169806852055e-08,1.5419080152220125e-08,3.3336650216105776e-08,3.0793446504547e-09
4.533678756476684,1.950777657606319e-07,6.376265471285717e-08,1.5317437807390278e-08,3.307387670710019e-08,3.0604943936831614e-09
4.543642885611797,1.93177012053013e-07,6.31536362204293e-08,1.5212869391027195e-08,3.281248356538016e-08,3.020591810096027e-09
4.553607014746911,1.9171040981457588e-07,6.269389692618693e-08,1.5085764382818044e-08,3.253345816034178e-08,3.006333909798193e-09
4.563571143882025,1.9021121774634257e-07,6.21184229125827e-08,1.4948016324357626e-08,3.227581792446094e-08,2.9805976700965005e-09
4.573535273017138,1.8898641893699396e-07,6.17610156975876e-08,1.4809347288112824e-08,3.2008054180348444e-08,2.9520760607921634e-09
4.583499402152252,1.8716720633825565e-07,6.114169203899116e-08,1.4712512460306986e-08,3.1764909942010025e-08,2.9394714897495063e-09
4.593463531287365,1.8571971222126662e-07,6.068998322523514e-08,1.4587224347894774e-08,3.1492456846729195e-08,2.903765874217412e-09
4.603427660422479,1.8420490402234353e-07,6.02288524537822e-08,1.4454108471391412e-08,3.1216979197992725e-08,2.8928229094037536e-09
4.613391789557593,1.8286823393981285e-07,5.979719371926941e-08,1.4383577894588417e-08,3.100584709174098e-08,2.8594380917495054e-09
4.623355918692706,1.81133297819867e-07,5.92697040400929e-08,1.4246549442718767e-08,3.0732084413439224e-08,2.84550295096682e-09
4.633320047827819,1.800427211145966e-07,5.8810775918476564e-08,1.4115133367545344e-08,3.0489421864924e-08,2.8187366629518103e-09
4.643284176962934,1.784792254227511e-07,5.834267630892362e-08,1.4030518854760634e-08,3.027514174597839e-08,2.7911606150432455e-09
4.653248306098047,1.7707591209342463e-07,5.788388126577641e-08,1.3908804808941041e-08,3.0023790539899195e-08,2.770002050147224e-09
4.66321243523316,1.75504365130705e-07,5.737772480266513e-08,1.3786845767703808e-08,2.9765094063938175e-08,2.7533091512542556e-09
4.673176564368274,1.743881399665964e-07,5.6989081110026454e-08,1.3652715663507501e-08,2.958189573864316e-08,2.7279917476578455e-09
4.683140693503388,1.7286728486770095e-07,5.6621763784838464e-08,1.3592310989956385e-08,2.9339539229663956e-08,2.704476626334382e-09
4.693104822638501,1.716499720106688e-07,5.607628982647095e-08,1.3484111800630602e-08,2.909176136484434e-08,2.695806253335235e-09
4.703068951773615,1.7032619056103832e-07,5.571562304486349e-08,1.3392283687034058e-08,2.8886407097545954e-08,2.667961351975648e-09
4.713033080908729,1.6913634509850773e-07,5.5193427793054314e-08,1.3263185299946143e-08,2.866720755841705e-08,2.643921417306447e-09
4.722997210043842,1.6755992974880127e-07,5.4825152197226406e-08,1.3139294250530853e-08,2.842838035530637e-08,2.6282215210800485e-09
4.732961339178956,1.666103422059349e-07,5.433093391822794e-08,1.3062797907275152e-08,2.8192461836182326e-08,2.6033799909227075e-09
4.742925468314069,1.6512377663594135e-07,5.394706843107386e-08,1.2979381939932251e-08,2.8001535404843687e-08,2.5830429842701626e-09
4.752889597449183,1.6384923801611106e-07,5.360971231864436e-08,1.2864547065601267e-08,2.7794381678089807e-08,2.567917954332448e-09
4.7628537265842965,1.6263797871703e-07,5.315218466560643e-08,1.275200979398206e-08,2.7583791945471236e-08,2.5480064734402363e-09
4.77281785571941,1.6154645021954708e-07,5.277297595279864e-08,1.2680861226360398e-08,2.7376413021208946e-08,2.527307662205403e-09
4.782781984854523,1.6040341699229035e-07,5.232216760120806e-08,1.2585490658582282e-08,2.7188210271191897e-08,2.511003012326783e-09
4.7927461139896375,1.592561042172288e-07,5.203451162864107e-08,1.248474843237144e-08,2.697090242790742e-08,2.4933644646452227e-09
4.802710243124751,1.578982924216047e-07,5.159344350940032e-08,1.238304779517463e-08,2.6778239192441144e-08,2.4699213404693636e-09
4.812674372259864,1.565024775010945e-07,5.1219482409419706e-08,1.2295934279831117e-08,2.6572587528993853e-08,2.451645732188768e-09
4.822638501394978,1.555773933043401e-07,5.0873296146823616e-08,1.2246723762184077e-08,2.6397261528372325e-08,2.4374267793671118e-09
4.832602630530092,1.5432501113650284e-07,5.048485115420831e-08,1.2139384233533836e-08,2.616906194469356e-08,2.4178608897615294e-09
4.842566759665205,1.5359492753666252e-07,5.016272424588182e-08,1.2032579035713011e-08,2.6008301272549272e-08,2.4057869109335055e-09
4.8525308888003185,1.5232143153527247e-07,4.9728831651154795e-08,1.1946857728724926e-08,2.5811927689738052e-08,2.3872439625637967e-09
4.862495017935433,1.5115188576309646e-07,4.933163858622955e-08,1.1874808682212658e-08,2.563749440765097e-08,2.3634236102408823e-09
4.872459147070546,1.5003687408993518e-07,4.8947328192739376e-08,1.17670936396699e-08,2.544964860370946e-08,2.3477706332224316e-09
4.882423276205659,1.4917173910379776e-07,4.868798074921787e-08,1.168430830405123e-08,2.524987141905901e-08,2.33785215370074e-09
4.892387405340773,1.477924758644519e-07,4.831053097821559e-08,1.1590305861917518e-08,2.5063878143593296e-08,2.3143673077549854e-09
4.902351534475887,1.469736538532709e-07,4.7972005799063664e-08,1.1538108367267423e-08,2.490835752593419e-08,2.297840320290733e-09
4.912315663611,1.4585298147286182e-07,4.7613676984002855e-08,1.1442522696416535e-08,2.4715758768375552e-08,2.282091178470653e-09
4.922279792746114,1.4472016953518723e-07,4.7269855304275e-08,1.136967561562534e-08,2.4539275517276374e-08,2.269444138231991e-09
4.932243921881227,1.4362666226365585e-07,4.6932056199576756e-08,1.1267991689642555e-08,2.4387023518790835e-08,2.250731780982522e-09
4.942208051016341,1.4278996315190413e-07,4.6640581395628856e-08,1.1207272564157013e-08,2.4183625780356614e-08,2.2407782687080056e-09
4.952172180151455,1.4174101956313973e-07,4.6319042108554194e-08,1.1116945388836971e-08,2.4040079478452785e-08,2.2231301383396973e-09
4.962136309286568,1.4087889600765198e-07,4.594049235197679e-08,1.1042324434241762e-08,2.387117287644218e-08,2.2036543522860882e-09
4.972100438421682,1.3970503166350372e-07,4.562434931264344e-08,1.0964140504512821e-08,2.3702209588678276e-08,2.186486961918121e-09
4.982064567556796,1.3891522796248534e-07,4.5334707330785356e-08,1.0899562891221453e-08,2.355147684541237e-08,2.173704972779927e-09
4.992028696691909,1.3796053371879258e-07,4.501073278888899e-08,1.0825679726280487e-08,2.3359804786013027e-08,2.162040577432856e-09
5.001992825827022,1.3675481228356282e-07,4.474579233763719e-08,1.0738989355724292e-08,2.3203646931938756e-08,2.1455107608395797e-09
5.011956954962137,1.360122993669948e-07,4.440800993944807e-08,1.0668882357522064e-08,2.3062397001458937e-08,2.126164361298455e-09
5.02192108409725,1.349601557214443e-07,4.412153767034107e-08,1.0598275285395574e-08,2.2899725022561042e-08,2.1179287097965957e-09
5.031885213232363,1.3388084426757148e-07,4.3775856414656345e-08,1.053133607885552e-08,2.2727884780430816e-08,2.1029092379426857e-09
5.041849342367477,1.3322614659991572e-07,4.352811601898013e-08,1.0448410433260417e-08,2.2590453521527498e-08,2.0873745863253978e-09
5.051813471502591,1.3243452258938108e-07,4.3242325984584095e-08,1.038380983650591e-08,2.2439766659729438e-08,2.0743091767663985e-09
5.061777600637704,1.3138698661838777e-07,4.292678169385257e-08,1.031541043398512e-08,2.228336517103431e-08,2.05722973984972e-09
5.071741729772818,1.3049707023370637e-07,4.2577441938579854e-08,1.0231523141013976e-08,2.21435510854986e-08,2.0470105642640804e-09
5.081705858907931,1.2973038026021915e-07,4.2370273649840394e-08,1.0170238336754799e-08,2.199008750257927e-08,2.025549429864249e-09
5.091669988043045,1.2876334346010745e-07,4.2063252012763203e-08,1.0092974297109606e-08,2.182755594492629e-08,2.012808461560107e-09
5.1016341171781585,1.279313422347682e-07,4.180675957389514e-08,1.0027575686270153e-08,2.1707679523552234e-08,2.0067897823328633e-09
5.111598246313272,1.272420612158999e-07,4.150101475618109e-08,9.97749752560056e-09,2.1546623028410388e-08,1.995210525952264e-09
5.121562375448386,1.2637202380161164e-07,4.1215042262436644e-08,9.913700889133597e-09,2.1414566068380474e-08,1.9724180314371893e-09
5.1315265045834995,1.254741738327091e-07,4.098919947978296e-08,9.856125735578254e-09,2.1263520887470575e-08,1.9664624263081868e-09
5.141490633718613,1.244890772512565e-07,4.066582317070391e-08,9.780209101357917e-09,2.1128656977469198e-08,1.950593960719145e-09
5.151454762853726,1.2395254367897235e-07,4.045223401133943e-08,9.71149064946356e-09,2.0988354467639958e-08,1.9377347182288674e-09
5.16141889198884,1.2287383150475208e-07,4.013337179981691e-08,9.646624900456347e-09,2.08748951887238e-08,1.9234525844499558e-09
5.171383021123954,1.22115588772748e-07,3.989325085589648e-08,9.606229300569825e-09,2.0717800692173662e-08,1.914991622193856e-09
5.181347150259067,1.2134700490271962e-07,3.967545600132224e-08,9.530337566862256e-09,2.0562149748530414e-08,1.902091848825714e-09
5.1913112793941805,1.206829694731801e-07,3.940936316632368e-08,9.464661694986894e-09,2.0468777632439302e-08,1.887449405128148e-09
5.201275408529295,1.1986411953180217e-07,3.916499614221722e-08,9.40733294961281e-09,2.0319397355959745e-08,1.877961457706706e-09
5.211239537664408,1.190652959678392e-07,3.886384971147259e-08,9.343575968281599e-09,2.0200543181121333e-08,1.8613403614360737e-09
5.221203666799521,1.1820864479986281e-07,3.863679547207707e-08,9.278679643423065e-09,2.0065286775485027e-08,1.849116508059392e-09
5.231167795934635,1.1764046461483658e-07,3.839202367890857e-08,9.23053140742804e-09,1.992651020914966e-08,1.8420449855298197e-09
5.241131925069749,1.1681566784846937e-07,3.813970362844481e-08,9.170876350241496e-09,1.9833003859063913e-08,1.8306350920025687e-09
5.251096054204862,1.1603772072548609e-07,3.7935310704426296e-08,9.109784128407585e-09,1.9694135758009938e-08,1.8186581106985826e-09
5.261060183339976,1.1545714888962775e-07,3.771980949110044e-08,9.064698289084153e-09,1.9575324187048266e-08,1.8077733342448208e-09
5.27102431247509,1.1478992383224025e-07,3.744609191182516e-08,8.998554980140865e-09,1.9446677267123455e-08,1.7968749403045204e-09
5.280988441610203,1.1382982433970577e-07,3.7232551672681855e-08,8.935526236387377e-09,1.931683073059178e-08,1.7844468599888695e-09
5.290952570745317,1.132241849147231e-07,3.7006514033369563e-08,8.896637764273956e-09,1.9201436972754303e-08,1.774049270166345e-09
5.30091669988043,1.1253024680441219e-07,3.676358054419118e-08,8.825585143817488e-09,1.909213034946686e-08,1.7631927847359415e-09
5.310880829015544,1.1184769529988382e-07,3.6518164716800516e-08,8.780398562822974e-09,1.8956242996759532e-08,1.7505761041015122e-09
5.320844958150658,1.1125229455119359e-07,3.631175659078262e-08,8.727967381785989e-09,1.8850008388035232e-08,1.739990302303238e-09
5.330809087285771,1.1046428635342715e-07,3.6078049412254184e-08,8.675958790464907e-09,1.873635893112233e-08,1.728473971275367e-09
5.340773216420884,1.0979673439712446e-07,3.586818275227986e-08,8.631352458872962e-09,1.8639044272072243e-08,1.7174720138550115e-09
5.350737345555999,1.0910318293500176e-07,3.564451328093238e-08,8.571464867005038e-09,1.8495112792020004e-08,1.7072979661572522e-09
5.360701474691112,1.0849401032414379e-07,3.5471991429483856e-08,8.50002513730029e-09,1.8405493553338696e-08,1.6972369466461959e-09
5.370665603826225,1.0790523106826043e-07,3.5234902315197615e-08,8.46385831214229e-09,1.8279309973410012e-08,1.685197601680895e-09
5.380629732961339,1.071496726815269e-07,3.5018989279164964e-08,8.415383101353942e-09,1.8172386113903868e-08,1.6776861170820314e-09
5.390593862096453,1.0656145608922212e-07,3.4811572073924784e-08,8.36277363903735e-09,1.8069609731755565e-08,1.6701107866132551e-09
5.400557991231566,1.0583237692989898e-07,3.4568275613371154e-08,8.311088788650425e-09,1.7963200634173165e-08,1.6571354607225925e-09
5.41052212036668,1.0529551397886071e-07,3.4371677408282326e-08,8.249476941606174e-09,1.783496075303803e-08,1.6536817266660445e-09
5.420486249501794,1.0462368206883636e-07,3.416704273917861e-08,8.201042131478747e-09,1.774042355973397e-08,1.6389686936531132e-09
5.430450378636907,1.0406871832309483e-07,3.399069540386122e-08,8.154517688753577e-09,1.7631263472287908e-08,1.6301479125603812e-09
5.4404145077720205,1.0345217941636625e-07,3.378441884169322e-08,8.114140707749522e-09,1.7521671897871832e-08,1.6207429861393068e-09
5.450378636907134,1.0274751658433487e-07,3.3556158273425845e-08,8.05702539014757e-09,1.7439567196304366e-08,1.6089469510482944e-09
5.460342766042248,1.0219910528640266e-07,3.3419425785818124e-08,8.011587978023666e-09,1.7311210221597953e-08,1.6011834317063303e-09
5.4703068951773615,1.0163056679264907e-07,3.3154683718298004e-08,7.981786275231577e-09,1.7226567898916505e-08,1.5918798370954862e-09
5.480271024312475,1.0090956074006943e-07,3.2993028416689526e-08,7.925194664289768e-09,1.71078668799395e-08,1.5793873996684659e-09
5.490235153447588,1.0040310746204358e-07,3.282033102989156e-08,7.872387232445951e-09,1.7022731003165918e-08,1.5770987546056356e-09
5.500199282582702,9.978836680735951e-08,3.2581147683303784e-08,7.822822217482922e-09,1.6916864872717344e-08,1.563366021608132e-09
5.510163411717816,9.920220140465606e-08,3.242185996140482e-08,7.787326374574786e-09,1.6828530830595056e-08,1.555829250864203e-09
5.520127540852929,9.857516586216893e-08,3.221726593875118e-08,7.726792226685085e-09,1.6729345585335346e-08,1.5440596849267745e-09
5.530091669988043,9.799149764945745e-08,3.205397457403309e-08,7.699790432500946e-09,1.6640688309765808e-08,1.535941805267394e-09
5.540055799123157,9.739564601743596e-08,3.186037153775547e-08,7.6583802041834e-09,1.6544240347745627e-08,1.5289334462993454e-09
5.55001992825827,9.6959876990466e-08,3.167056961487588e-08,7.614295534060705e-09,1.6438604604011616e-08,1.520023626023355e-09
5.559984057393383,9.646646741954481e-08,3.1528234496618214e-08,7.568904429964182e-09,1.634920795972623e-08,1.5127182671728204e-09
5.569948186528498,9.591302954180266e-08,3.131093945033358e-08,7.518865964437763e-09,1.6251830710530733e-08,1.4986809102667428e-09
5.579912315663611,9.536727212073e-08,3.1146752002448866e-08,7.47864618739696e-09,1.615623719452521e-08,1.4913310420138594e-09
5.589876444798724,9.481469590602339e-08,3.096753719565469e-08,7.442936394411555e-09,1.6073032635079864e-08,1.4883331318728313e-09
5.599840573933838,9.406985304820956e-08,3.079168441699752e-08,7.394993754332893e-09,1.5983226002036817e-08,1.471863308871499e-09
5.609804703068952,9.36741189975862e-08,3.062589247583859e-08,7.355063253486617e-09,1.589339939510265e-08,1.465365769664545e-09
5.619768832204065,9.323691651430283e-08,3.044912663593052e-08,7.311518288139409e-09,1.580004498909156e-08,1.4597688773901416e-09
5.629732961339179,9.271870774060022e-08,3.026017564511948e-08,7.268429301126527e-09,1.5718150398948905e-08,1.4503504816218478e-09
5.639697090474292,9.22055205298293e-08,3.0128263856467853e-08,7.229955512940523e-09,1.5621529390142255e-08,1.4462134217915541e-09
5.649661219609406,9.170107875223723e-08,2.994829818880028e-08,7.188715850271408e-09,1.553660294788332e-08,1.4350642818742757e-09
5.65962534874452,9.112830270438855e-08,2.9763098275664475e-08,7.1600701700465246e-09,1.5461709296573813e-08,1.4291354172284029e-09
5.669589477879633,9.056185542888102e-08,2.9614613448441318e-08,7.114306897502115e-09,1.5372058052544143e-08,1.4187673549939076e-09
5.679553607014747,9.01290877810001e-08,2.9445721948462653e-08,7.071083009878548e-09,1.528258403485835e-08,1.4122492498313754e-09
5.689517736149861,8.966765774094898e-08,2.928602679931954e-08,7.0407132700495465e-09,1.519291235549092e-08,1.405294800869701e-09
5.699481865284974,8.91844575124087e-08,2.9121192578533245e-08,6.989065140682552e-09,1.511767596209604e-08,1.3973393195641469e-09
5.709445994420087,8.871101677614231e-08,2.894796134774902e-08,6.955250039066449e-09,1.503976644289127e-08,1.3889917797973451e-09
5.7194101235552015,8.821592145653639e-08,2.880525441533567e-08,6.9105336908254835e-09,1.4950490851450994e-08,1.3838541521235614e-09
5.729374252690315,8.759458019069909e-08,2.8658884017510588e-08,6.8818272792952155e-09,1.487055658965735e-08,1.3737498977772018e-09
5.739338381825428,8.706033655549386e-08,2.8499934844823077e-08,6.847525520601415e-09,1.4788108680666848e-08,1.3674393172496733e-09
5.749302510960542,8.674672408131371e-08,2.8342751889597366e-08,6.8126769950009124e-09,1.4716312155440301e-08,1.3581047361840733e-09
5.759266640095656,8.634395506521769e-08,2.8201729654852547e-08,6.769488699516147e-09,1.463342810409315e-08,1.3513546589702333e-09
5.769230769230769,8.589167380466509e-08,2.8033166549940578e-08,6.738126177057019e-09,1.4557166656710781e-08,1.34332315581601e-09
5.7791948983658825,8.536636779949839e-08,2.7898787790353856e-08,6.707965948671976e-09,1.4483192755034303e-08,1.3370288920790032e-09
5.789159027500996,8.49090130156328e-08,2.7759347413284625e-08,6.667844742561883e-09,1.4412360402638535e-08,1.329784477944869e-09
5.79912315663611,8.449672224538693e-08,2.758942985558416e-08,6.637602845983686e-09,1.4321434902079361e-08,1.3227405788227868e-09
5.8090872857712235,8.40333617021411e-08,2.7457923468831385e-08,6.590196108157846e-09,1.4248255626301385e-08,1.3138173690198774e-09
5.819051414906337,8.366119830749791e-08,2.730611198683864e-08,6.562431243011047e-09,1.4178167434397558e-08,1.3109246681932131e-09
5.829015544041451,8.322984622763834e-08,2.7152963921777957e-08,6.526404414338421e-09,1.4104204707353393e-08,1.3031498140573434e-09
5.838979673176564,8.277939754483426e-08,2.702914423171008e-08,6.4922929434825805e-09,1.4017491191644323e-08,1.293803183163601e-09
5.848943802311678,8.225048500333336e-08,2.6882185843556974e-08,6.457846525990532e-09,1.3947873159195905e-08,1.2875235237411806e-09
5.858907931446791,8.186376887426175e-08,2.6742031760875266e-08,6.421974035847592e-09,1.3882326060371714e-08,1.283411560272211e-09
5.868872060581905,8.143374578295802e-08,2.6588177479444e-08,6.392280846530473e-09,1.3808631323363056e-08,1.272680311094759e-09
5.878836189717019,8.092812945927028e-08,2.6443490864635594e-08,6.357794700093128e-09,1.3739397207260339e-08,1.2679181639027353e-09
5.888800318852132,8.059703827771536e-08,2.6305608398616625e-08,6.319854252676824e-09,1.3665816762794927e-08,1.2631754122095893e-09
5.898764447987245,8.017525082176475e-08,2.6193481657771468e-08,6.2885924348973075e-09,1.3596838191288247e-08,1.255058166198023e-09
5.90872857712236,7.973218912911007e-08,2.6060735381579607e-08,6.260111598419407e-09,1.3518279591662081e-08,1.2479100711523943e-09
5.918692706257473,7.927830296714266e-08,2.5904496305556664e-08,6.2287690141398244e-09,1.3454281735276032e-08,1.242249595632453e-09
5.928656835392586,7.891451819020505e-08,2.5778197614542607e-08,6.195815893196458e-09,1.3388267557063605e-08,1.2370587168090525e-09
5.9386209645277,7.857899250581192e-08,2.5653883819167044e-08,6.169274113383084e-09,1.3323739193875211e-08,1.228531252786422e-09
5.948585093662814,7.817060142197203e-08,2.5511928675679983e-08,6.125044699051061e-09,1.3246938305978204e-08,1.2239887083779829e-09
5.958549222797927,7.776381615507808e-08,2.5389504784032683e-08,6.105830359260412e-09,1.3177519618988902e-08,1.2161074563605783e-09
5.968513351933041,7.731395106248601e-08,2.524470613437466e-08,6.06640968073644e-09,1.3118535961526537e-08,1.2088540085438814e-09
5.978477481068155,7.692710851946453e-08,2.5131860462309343e-08,6.039043019091769e-09,1.3045446818193396e-08,1.2015189835243726e-09
5.988441610203268,7.658209830428723e-08,2.5010314048172803e-08,6.005373900313419e-09,1.2985004688742092e-08,1.1991228087552547e-09
5.998405739338382,7.620158054933678e-08,2.4867164580280778e-08,5.9811909354548904e-09,1.2914457717872567e-08,1.1935825192203157e-09
6.008369868473495,7.580391688672009e-08,2.477344984367431e-08,5.9473571319026505e-09,1.284792278578932e-08,1.1854887897874714e-09
6.018333997608609,7.541663700651445e-08,2.4647786968531494e-08,5.9214876401186705e-09,1.279184212370888e-08,1.1818853285629735e-09
6.028298126743723,7.503299510550325e-08,2.45188533130908e-08,5.886357434351749e-09,1.2730968334466808e-08,1.1754705765607906e-09
6.038262255878836,7.46545081446057e-08,2.4385416107844973e-08,5.863116962460523e-09,1.2665580948742042e-08,1.1702522252797182e-09
6.048226385013949,7.432470964771755e-08,2.4267076063375276e-08,5.827640603390895e-09,1.2599053358520098e-08,1.1624833900764517e-09
6.0581905141490635,7.394254616300809e-08,2.4162472220462804e-08,5.801352722588855e-09,1.2534323400729149e-08,1.1570592244271887e-09
6.068154643284177,7.358598964970437e-08,2.4014071242161563e-08,5.771144771002218e-09,1.2479998052774122e-08,1.153960856946797e-09
6.07811877241929,7.321351151755264e-08,2.391722940068946e-08,5.741576659364744e-09,1.2415601122375345e-08,1.147423170769213e-09
6.088082901554404,7.283949059071121e-08,2.3799305255257238e-08,5.713193731385251e-09,1.2349656131758224e-08,1.1394875321522108e-09
6.098047030689518,7.23899578546147e-08,2.367713322460136e-08,5.688841832920178e-09,1.2290095854137221e-08,1.133744937054176e-09
6.108011159824631,7.208250017785341e-08,2.3547475341371445e-08,5.659627549638824e-09,1.2234809499735243e-08,1.1293341389335445e-09
6.1179752889597445,7.178404988040226e-08,2.3453584265307854e-08,5.638204761074515e-09,1.2178143944289334e-08,1.1257965152575163e-09
6.127939418094859,7.146731445265635e-08,2.33370741619029e-08,5.607443424169954e-09,1.2116351781859192e-08,1.1194318014640666e-09
6.137903547229972,7.109143675523247e-08,2.3227189681740163e-08,5.576013301096552e-09,1.2060425209872642e-08,1.1122577663789458e-09
6.1478676763650855,7.075466981904382e-08,2.3121465416192284e-08,5.550160718549289e-09,1.2002637441867636e-08,1.1087379149507864e-09
6.157831805500199,7.03697647589203e-08,2.2999028293454593e-08,5.528336277830187e-09,1.193679597562458e-08,1.1034693669367715e-09
6.167795934635313,6.999332974326878e-08,2.2894462231094306e-08,5.5016751297605134e-09,1.1884661075273179e-08,1.1005168381094827e-09
6.177760063770426,6.968779224232395e-08,2.2791871360620874e-08,5.475054568356907e-09,1.1827585649679631e-08,1.0927269498279407e-09
6.18772419290554,6.946417055416601e-08,2.2679586967533074e-08,5.448438299878265e-09,1.1768787570375421e-08,1.0861716482160377e-09
6.197688322040653,6.908017744631164e-08,2.2579342684678115e-08,5.4252672659729095e-09,1.1715212537435275e-08,1.0836616093567696e-09
6.207652451175767,6.876988247297565e-08,2.2455497667576498e-08,5.3963850971175315e-09,1.166316178146796e-08,1.0786247504033397e-09
6.217616580310881,6.841473791874894e-08,2.237697864673712e-08,5.3658671278854054e-09,1.1602377044077286e-08,1.0728463003859279e-09
6.227580709445994,6.808237120718203e-08,2.2252203018481615e-08,5.341986224697248e-09,1.1539918275354188e-08,1.0669587706467538e-09
6.237544838581108,6.7818232242002e-08,2.2140561796471008e-08,5.3212552576457764e-09,1.1494693668798916e-08,1.0633416027531475e-09
6.247508967716222,6.743888478078073e-08,2.2032477922951585e-08,5.290957814259308e-09,1.144387366939226e-08,1.0586328945128562e-09
6.257473096851335,6.71443282338106e-08,2.192484009009833e-08,5.263222905725397e-09,1.1381924247211232e-08,1.0506437470959274e-09
6.267437225986448,6.684890595208125e-08,2.1841071749277937e-08,5.235212385474322e-09,1.1335859810509162e-08,1.0463405251286014e-09
6.277401355121563,6.652689733629616e-08,2.172415321467155e-08,5.222100925753239e-09,1.1286339572358635e-08,1.043543621298239e-09
6.287365484256676,6.616687863845912e-08,2.1631307949831105e-08,5.2034860769977605e-09,1.1227517591476352e-08,1.0365065125945731e-09
6.297329613391789,6.5870072414029e-08,2.152343528011113e-08,5.171068180256543e-09,1.1176954154906825e-08,1.030674766790528e-09
6.307293742526903,6.558719389053708e-08,2.1422562129357517e-08,5.142848627443201e-09,1.1128037689203337e-08,1.0278147230745285e-09
6.317257871662017,6.531828445556337e-08,2.1319858298010304e-08,5.12011143719022e-09,1.1077035361469565e-08,1.0236688929659165e-09
6.32722200079713,6.501536248077041e-08,2.1223445453673173e-08,5.08951318552406e-09,1.1023015444296942e-08,1.0178074356361047e-09
6.337186129932244,6.471040394375926e-08,2.1144999431466293e-08,5.0765596214538366e-09,1.0972168014683986e-08,1.0133171432876799e-09
6.347150259067357,6.439736355282903e-08,2.103884125244172e-08,5.053014126022174e-09,1.092358146543638e-08,1.0087717402545035e-09
6.357114388202471,6.411368532309224e-08,2.0956802791700192e-08,5.033018112916293e-09,1.0874312709657162e-08,1.0058923870144632e-09
6.367078517337585,6.381764079755851e-08,2.0848117917761648e-08,5.009112443148664e-09,1.0819739753174667e-08,9.982425825119481e-10
6.377042646472698,6.35325970677403e-08,2.0745867431377796e-08,4.985061681355062e-09,1.0777696146013736e-08,9.947678006671882e-10
6.387006775607812,6.329540515811933e-08,2.0673917996550032e-08,4.956072005739363e-09,1.072298270252262e-08,9.90699787245717e-10
6.3969709047429255,6.297267165281146e-08,2.0572898234634667e-08,4.937755429470585e-09,1.0668629497295113e-08,9.866522511478597e-10
6.406935033878039,6.265304520724878e-08,2.0475532067442382e-08,4.920926670974221e-09,1.0637137553136988e-08,9.81216149107186e-10
6.416899163013152,6.23720536089757e-08,2.040012092813627e-08,4.8937866410988075e-09,1.058040949773722e-08,9.769431703087522e-10
6.4268632921482665,6.21374962211609e-08,2.027711293014444e-08,4.871967248130453e-09,1.053249687894643e-08,9.757483047063404e-10
6.43682742128338,6.181236074146411e-08,2.0204986365612213e-08,4.8514751300016315e-09,1.0485042895480328e-08,9.668905542559893e-10
6.446791550418493,6.155094132343788e-08,2.0115952418397887e-08,4.830152201738959e-09,1.0439951592555997e-08,9.643085894223277e-10
6.4567556795536065,6.128072997562883e-08,2.001295486617269e-08,4.807674673603266e-09,1.0392352705372604e-08,9.604367312888208e-10
6.466719808688721,6.100138941000377e-08,1.9943393100312012e-08,4.788381659478116e-09,1.0350799895181412e-08,9.565077560270794e-10
6.476683937823834,6.073044338557938e-08,1.9851080360340603e-08,4.766740384854672e-09,1.0296381087475257e-08,9.505591089882481e-10
6.4866480669589475,6.04551410152201e-08,1.9764430374081542e-08,4.742065226079723e-09,1.0257814096170756e-08,9.46595664045835e-10
6.496612196094061,6.018932473084306e-08,1.9671401369895265e-08,4.724267195463638e-09,1.0215366672957914e-08,9.436919581410004e-10
6.506576325229175,5.997462542337966e-08,1.9577520014941384e-08,4.698446722814902e-09,1.0165652068111329e-08,9.388681310816898e-10
6.516540454364288,5.970276584310201e-08,1.948980912736739e-08,4.6794753154812685e-09,1.0113413519009271e-08,9.336875851406325e-10
6.526504583499402,5.940865289414794e-08,1.9404538500802677e-08,4.664752203729537e-09,1.0081421277467466e-08,9.301463035418306e-10
6.536468712634516,5.916858725972839e-08,1.9322973184256316e-08,4.644215841256185e-09,1.0035614406378837e-08,9.266737499946772e-10
6.546432841769629,5.888836124013423e-08,1.924408965393469e-08,4.627772830361668e-09,9.987086547625794e-09,9.233436006265632e-10
6.556396970904743,5.864070722339811e-08,1.9148729323671176e-08,4.600931301410918e-09,9.94720848620593e-09,9.196548425723244e-10
6.566361100039856,5.8389422669690986e-08,1.9066147784102063e-08,4.582544404708115e-09,9.903810653270762e-09,9.138022876250769e-10
6.57632522917497,5.811650068905994e-08,1.898863539043702e-08,4.5619340489485255e-09,9.859853359132535e-09,9.114131729576646e-10
6.586289358310084,5.7850804952561146e-08,1.8908701464154757e-08,4.543601662380049e-09,9.823686110212873e-09,9.086771541454807e-10
6.596253487445197,5.7619609479584536e-08,1.8817948325034028e-08,4.519867937246808e-09,9.780876831991654e-09,9.033195228775346e-10
6.60621761658031,5.7343665211359724e-08,1.874737115248115e-08,4.501875675676894e-09,9.732757725096025e-09,8.996566629328549e-10
6.616181745715425,5.7171534719325195e-08,1.8669546115964685e-08,4.486262141584743e-09,9.69084160860956e-09,8.950566965725767e-10
6.626145874850538,5.6930885424315135e-08,1.8589302356168565e-08,4.468225209782305e-09,9.650894478330954e-09,8.91420531137688e-10
6.636110003985651,5.669155212297875e-08,1.8516505375522565e-08,4.44503380101963e-09,9.609920992574756e-09,8.865607725493355e-10
6.646074133120765,5.644044189308767e-08,1.843024386763221e-08,4.427050854266059e-09,9.565252894187785e-09,8.844839720900912e-10
6.656038262255879,5.6190001650706135e-08,1.8350971016404984e-08,4.409734317374081e-09,9.532444267560167e-09,8.817225896053781e-10
6.666002391390992,5.592912177145065e-08,1.8277754754122358e-08,4.388960249530156e-09,9.489588876328125e-09,8.757559448668935e-10
6.675966520526106,5.5698413173756503e-08,1.820055463628664e-08,4.367514415101913e-09,9.445676604149353e-09,8.726777628399246e-10
6.68593064966122,5.543731539031045e-08,1.8118787368317944e-08,4.3514967064436186e-09,9.407662782594271e-09,8.688656542163788e-10
6.695894778796333,5.526377135336505e-08,1.8042948390400716e-08,4.3349710051149535e-09,9.369566753715716e-09,8.661746895019266e-10
6.705858907931447,5.500822810845586e-08,1.7981177022451675e-08,4.310966983690686e-09,9.333030202427919e-09,8.628656303709193e-10
6.71582303706656,5.4769472228931734e-08,1.789827556022885e-08,4.297312576312663e-09,9.284522853409587e-09,8.579695067066348e-10
6.725787166201674,5.456314973956304e-08,1.781245990979982e-08,4.28237423649026e-09,9.249957023931483e-09,8.536816000172022e-10
6.7357512953367875,5.432103904130024e-08,1.773403797985681e-08,4.2616302192168085e-09,9.215891124166429e-09,8.52277315813888e-10
6.745715424471901,5.40674919847363e-08,1.7663905038870578e-08,4.239554132847175e-09,9.174051454693974e-09,8.476043886121365e-10
6.755679553607014,5.390591479687431e-08,1.7598721522186605e-08,4.225887847562054e-09,9.141652373420571e-09,8.434224881106811e-10
6.7656436827421285,5.3659930137002646e-08,1.7532829243285135e-08,4.2068914068766694e-09,9.099193318276797e-09,8.413256390867763e-10
6.775607811877242,5.340858128601209e-08,1.745839030392154e-08,4.197309371513809e-09,9.059003468363236e-09,8.366642114186365e-10
6.785571941012355,5.322686533840479e-08,1.73707056747193e-08,4.178505195501578e-09,9.020372172192633e-09,8.347952405996354e-10
6.7955360701474685,5.299146736909251e-08,1.731927584742494e-08,4.156081130770081e-09,8.990600794103337e-09,8.303599520727002e-10
6.805500199282583,5.28085465074963e-08,1.7236443875920697e-08,4.138929545911482e-09,8.954159786328473e-09,8.271390068886784e-10
6.815464328417696,5.257352953243525e-08,1.7168315154550058e-08,4.127236026611263e-09,8.913514678204112e-09,8.238696905820014e-10
6.8254284575528095,5.2358834328370155e-08,1.708863650322055e-08,4.108430882061961e-09,8.876882083634636e-09,8.19226380504254e-10
6.835392586687924,5.213256456517915e-08,1.7023027674861737e-08,4.094448115273045e-09,8.842731224686916e-09,8.165102772983945e-10
6.845356715823037,5.19712036570845e-08,1.6952883416064554e-08,4.069479956089347e-09,8.80493930704247e-09,8.128765404183045e-10
6.85532084495815,5.1674547472777715e-08,1.6894084463283492e-08,4.0600543375647155e-09,8.77292203607393e-09,8.093931732740742e-10
6.865284974093264,5.153287344969091e-08,1.6821392657222798e-08,4.044327523701157e-09,8.735100057599823e-09,8.077389074561659e-10
6.875249103228378,5.127066159419239e-08,1.675687811358679e-08,4.027016723798441e-09,8.696956308500023e-09,8.025288068196084e-10
6.885213232363491,5.1108722468376644e-08,1.6694566448669857e-08,4.010348072429446e-09,8.66292663643666e-09,8.007736888075753e-10
6.895177361498605,5.086167117377975e-08,1.663160256463927e-08,3.989253888509905e-09,8.632084380740925e-09,7.977433465944871e-10
6.905141490633718,5.0689302043373495e-08,1.656074481435665e-08,3.979068629052865e-09,8.590259578473987e-09,7.939613404415316e-10
6.915105619768832,5.049456278503561e-08,1.6485675087555716e-08,3.964372721687537e-09,8.561112392724428e-09,7.912002886207327e-10
6.925069748903946,5.0278324054495604e-08,1.6418298181155477e-08,3.951678465852399e-09,8.53168391269142e-09,7.878104796971328e-10
6.935033878039059,5.0065120357902175e-08,1.6348098824627328e-08,3.931386150226959e-09,8.494853285313037e-09,7.856869482387862e-10
6.944998007174173,4.9914427498326086e-08,1.630984543301757e-08,3.913836554051081e-09,8.461196706019056e-09,7.81698609265243e-10
6.954962136309287,4.9683762726529163e-08,1.623229637002108e-08,3.8973511476558276e-09,8.421490378093996e-09,7.778061670026605e-10
6.9649262654444,4.949501819034126e-08,1.6177249166447235e-08,3.880981240245048e-09,8.393934113568313e-09,7.762005962879623e-10
6.974890394579513,4.929453592887998e-08,1.6107748159240543e-08,3.8692365841152445e-09,8.361597526386418e-09,7.712536890950831e-10
6.984854523714628,4.914441861982331e-08,1.6039918910207524e-08,3.857475735168683e-09,8.33098763520405e-09,7.682213626664727e-10
6.994818652849741,4.888405134667294e-08,1.597828424960741e-08,3.841719762269852e-09,8.295168167195732e-09,7.663730529298678e-10
7.004782781984854,4.873379543402834e-08,1.5925734603800592e-08,3.822911466657013e-09,8.264500141507087e-09,7.624190385455235e-10
7.014746911119968,4.850909830644896e-08,1.5856533098844296e-08,3.8080405676923e-09,8.233653103445619e-09,7.595826814452675e-10
7.024711040255082,4.8309714971765916e-08,1.5789731446037423e-08,3.7927289171286325e-09,8.194134211080667e-09,7.574791023259871e-10
7.034675169390195,4.8126113132205594e-08,1.5735178210032813e-08,3.779639587417627e-09,8.16862343823035e-09,7.56471458138561e-10
7.044639298525309,4.797962056855436e-08,1.5663450738314952e-08,3.765284006753238e-09,8.134418351414729e-09,7.506061190257449e-10
7.054603427660422,4.7790474225498976e-08,1.5602556788430514e-08,3.7480324063890705e-09,8.10026407506743e-09,7.481227723936174e-10
7.064567556795536,4.7619485789416956e-08,1.5552033963283458e-08,3.7363150355298324e-09,8.0717082079304e-09,7.464229707632052e-10
7.0745316859306495,4.7453450219684704e-08,1.5494254618568257e-08,3.7202614086795956e-09,8.039850749079162e-09,7.419193556284569e-10
7.084495815065763,4.7233571618310073e-08,1.543348074896452e-08,3.7086125847299168e-09,8.01222387337165e-09,7.402234642464637e-10
7.094459944200877,4.706467494181792e-08,1.53718792184922e-08,3.6892014497126934e-09,7.982208707348158e-09,7.375377921640174e-10
7.1044240733359905,4.686137580858827e-08,1.5312078088146815e-08,3.678912421695343e-09,7.953254950469851e-09,7.334553297606234e-10
7.114388202471104,4.6690784812916434e-08,1.5246854801288206e-08,3.664608280883833e-09,7.91567875699162e-09,7.310992659772484e-10
7.124352331606217,4.6548789195247266e-08,1.5204108686948686e-08,3.6521081115821858e-09,7.889125966191865e-09,7.289023349057566e-10
7.134316460741331,4.633745826988457e-08,1.513756363297289e-08,3.6378638467379674e-09,7.861428532857213e-09,7.261357788312895e-10
7.144280589876445,4.614890118647574e-08,1.508190177379298e-08,3.62442853011857e-09,7.829925136350171e-09,7.233325203976517e-10
7.154244719011558,4.5974239863962104e-08,1.5030506268534086e-08,3.604808381231472e-09,7.801140028186674e-09,7.202844047274262e-10
7.1642088481466715,4.579827686002066e-08,1.4972197651445827e-08,3.5921216776004874e-09,7.764113264265552e-09,7.176864202190416e-10
7.174172977281786,4.564133028472975e-08,1.4917454331963107e-08,3.580534815937773e-09,7.745351506541325e-09,7.136500157264022e-10
7.184137106416899,4.548583455485429e-08,1.4860392358188903e-08,3.570177699107988e-09,7.713619193901823e-09,7.138315397976129e-10
7.194101235552012,4.531275512530037e-08,1.4802591703900677e-08,3.557349982879239e-09,7.679871914752297e-09,7.106074288492723e-10
7.204065364687126,4.5123130736083544e-08,1.4742844677806437e-08,3.540653852194902e-09,7.653768281645904e-09,7.083090627803515e-10
7.21402949382224,4.497900209995898e-08,1.4695038665364106e-08,3.527195391793848e-09,7.62622636232106e-09,7.041377440872105e-10
7.223993622957353,4.47815243844647e-08,1.4631398471998378e-08,3.5177300573562434e-09,7.596341319531586e-09,7.018133361221053e-10
7.233957752092467,4.464009224775521e-08,1.4584993663462689e-08,3.4995292400825217e-09,7.575491278484903e-09,6.989290101061692e-10
7.243921881227581,4.446042741792188e-08,1.4538617356953193e-08,3.488019608182324e-09,7.54187829805681e-09,6.964647608015799e-10
7.253886010362694,4.43089342952167e-08,1.4473943857623413e-08,3.4756765170095377e-09,7.508262885034769e-09,6.951345221672171e-10
7.263850139497808,4.416727396071786e-08,1.4424664939183429e-08,3.4600614447292128e-09,7.491290603730883e-09,6.910793344057808e-10
7.273814268632921,4.3998368803464424e-08,1.4368306551013962e-08,3.4528418251127902e-09,7.458047308811124e-09,6.887238955807515e-10
7.283778397768035,4.381123433172759e-08,1.4321468869329741e-08,3.4366232087346454e-09,7.431963345685246e-09,6.872986503502714e-10
7.293742526903149,4.366183927353166e-08,1.4263165697576367e-08,3.4254587785750187e-09,7.403323544207587e-09,6.844762648878766e-10
7.303706656038262,4.347533577916383e-08,1.4197193871389754e-08,3.4129775022625552e-09,7.37943309489548e-09,6.811492025733855e-10
7.313670785173375,4.334298922909465e-08,1.4155921026199643e-08,3.399513931895941e-09,7.3520078119367765e-09,6.778742852520436e-10
7.32363491430849,4.319279103322466e-08,1.4107372377467155e-08,3.387599076517241e-09,7.3204587447536866e-09,6.770029106993553e-10
7.333599043443603,4.30062171496755e-08,1.4056967955032223e-08,3.3747499049636033e-09,7.29698287511296e-09,6.739725940657663e-10
7.343563172578716,4.287489657349639e-08,1.400533103309674e-08,3.364308139294487e-09,7.267935755725951e-09,6.716438254576025e-10
7.35352730171383,4.271873318758233e-08,1.3954602281830368e-08,3.3493639424531053e-09,7.242622521214783e-09,6.689375242800953e-10
7.363491430848944,4.256349832431589e-08,1.3904143691951878e-08,3.3381191481864203e-09,7.218666488037036e-09,6.668138913246913e-10
7.373455559984057,4.244364395724335e-08,1.3851259167462476e-08,3.3273330933097683e-09,7.1910534027844655e-09,6.64175414862657e-10
7.383419689119171,4.227496555234987e-08,1.3801610045561596e-08,3.3178524593487932e-09,7.171417499773075e-09,6.623752081648951e-10
7.393383818254285,4.211493508637664e-08,1.3762565982186179e-08,3.303729240143821e-09,7.141640129702135e-09,6.591067520805055e-10
7.403347947389398,4.1930650799175064e-08,1.3709635245482706e-08,3.2950482684747427e-09,7.114792451060333e-09,6.566776276586082e-10
7.4133120765245115,4.181955474881361e-08,1.3653626823566948e-08,3.2815003450433493e-09,7.092730340161066e-09,6.549204627571575e-10
7.423276205659625,4.166646565763768e-08,1.361168849713837e-08,3.270193879687149e-09,7.060534332593902e-09,6.523411192677826e-10
7.433240334794739,4.1520571071939485e-08,1.3561490326761978e-08,3.2556768722833754e-09,7.044451679757077e-09,6.492236250845788e-10
7.4432044639298525,4.134397504821484e-08,1.3509844723719038e-08,3.245394779323199e-09,7.012221462743477e-09,6.48893262310732e-10
7.453168593064966,4.121870026059068e-08,1.3465883235056926e-08,3.2300006354285683e-09,6.992842937502155e-09,6.45767104634866e-10
7.463132722200079,4.10868235621382e-08,1.3418732778120216e-08,3.2240726049056993e-09,6.964878312530215e-09,6.432766900280615e-10
7.473096851335193,4.0900611292296335e-08,1.3367683459819514e-08,3.20961849027812e-09,6.938833446605801e-09,6.409583347897053e-10
7.483060980470307,4.0772934377364344e-08,1.3329321552274815e-08,3.1998473745485028e-09,6.92078339287012e-09,6.391808180732346e-10
7.49302510960542,4.068104525298625e-08,1.3270683089261781e-08,3.1885543241796373e-09,6.895053636278761e-09,6.375565816097332e-10
7.5029892387405335,4.051468478274928e-08,1.3231045188448182e-08,3.176437366270718e-09,6.872605844603802e-09,6.350426837327301e-10
7.512953367875648,4.0359377299165455e-08,1.3183460111109432e-08,3.1670850681468448e-09,6.8461096126402585e-09,6.330123025292151e-10
7.522917497010761,4.023261642039479e-08,1.3132601561734557e-08,3.1568441097857473e-09,6.822284177706511e-09,6.309308549092925e-10
7.532881626145874,4.005635230058354e-08,1.3094828139708047e-08,3.1428815442302662e-09,6.797745676314694e-09,6.28532751445353e-10
7.542845755280989,3.9921319216546656e-08,1.3045425958836193e-08,3.1305371987273e-09,6.76876844518884e-09,6.25617895620116e-10
7.552809884416102,3.9790707920192306e-08,1.2996309057370405e-08,3.1203105566705786e-09,6.749097404779548e-09,6.229788639365716e-10
7.562774013551215,3.966458602898058e-08,1.2957415700959855e-08,3.1101067507431592e-09,6.726938123911429e-09,6.202004661592486e-10
7.572738142686329,3.9513842524833064e-08,1.2907481363073862e-08,3.0992209842904988e-09,6.6995991597087976e-09,6.20543162166421e-10
7.582702271821443,3.939488230979429e-08,1.2858752871551287e-08,3.0902007370384357e-09,6.6782466948992945e-09,6.164750349522808e-10
7.592666400956556,3.922829979598092e-08,1.2823062044772572e-08,3.0765716494745066e-09,6.657056725988962e-09,6.150613758652681e-10
7.60263053009167,3.9100155266826435e-08,1.277532458672799e-08,3.0689988375912607e-09,6.632538036990899e-09,6.129804718959961e-10
7.612594659226783,3.8973043225423126e-08,1.2736676449247738e-08,3.060133411169662e-09,6.613467380054284e-09,6.114583069399988e-10
7.622558788361897,3.8844921100406034e-08,1.2691700247043865e-08,3.0496129859377066e-09,6.590801599946911e-09,6.092766237699327e-10
7.632522917497011,3.872447144564676e-08,1.2644185452557956e-08,3.0397030651943296e-09,6.565215367378793e-09,6.070419199607641e-10
7.642487046632124,3.8595447221709116e-08,1.2606131170270046e-08,3.029171466683144e-09,6.5455322988001184e-09,6.047684372628826e-10
7.652451175767238,3.8462748471391025e-08,1.2560035436059433e-08,3.017047184336014e-09,6.525008998837578e-09,6.014614709231749e-10
7.662415304902352,3.833829344281638e-08,1.2517894252859388e-08,3.005044473796089e-09,6.500921421075053e-09,6.007840887400431e-10
7.672379434037465,3.8197940952348044e-08,1.2482972688803071e-08,2.9957927485236804e-09,6.476677243687356e-09,5.988790627747914e-10
7.682343563172578,3.80837786808065e-08,1.2432492484022902e-08,2.985232737976462e-09,6.45820742196205e-09,5.963138175187006e-10
7.6923076923076925,3.7958481650356416e-08,1.2391523459291026e-08,2.9769434556796493e-09,6.431992211142885e-09,5.944524658613421e-10
7.702271821442806,3.7820221266161824e-08,1.235153798961643e-08,2.9639428333901828e-09,6.412988180012429e-09,5.931639902310413e-10
7.712235950577919,3.7670404694790106e-08,1.2305732538879044e-08,2.9558195378835896e-09,6.38913265789986e-09,5.90017135428249e-10
7.722200079713033,3.7539204517237614e-08,1.2268702503665763e-08,2.9468892554978325e-09,6.368507635246377e-09,5.885995928025068e-10
7.732164208848147,3.7442036236490954e-08,1.2227316598426093e-08,2.9390990193397127e-09,6.351868147501609e-09,5.865190160697996e-10
7.74212833798326,3.729775977964264e-08,1.2178227384907198e-08,2.927836109156559e-09,6.327386887701467e-09,5.842035957519774e-10
7.7520924671183735,3.717323478811663e-08,1.2143403394130195e-08,2.9167547727445897e-09,6.307932199163885e-09,5.821225257593148e-10
7.762056596253487,3.7051855391434184e-08,1.210600386127348e-08,2.9037884066582872e-09,6.2831899599288334e-09,5.81082928655365e-10
7.772020725388601,3.6929599099858496e-08,1.2062873835988448e-08,2.8947562139666035e-09,6.265571581477364e-09,5.779365003966289e-10
7.7819848545237145,3.681960639231266e-08,1.2027654617559068e-08,2.8871702230356104e-09,6.2449538030492996e-09,5.768369963064029e-10
7.791948983658828,3.6680462189675065e-08,1.1988091093932262e-08,2.881172223122871e-09,6.224383327154935e-09,5.74769040398972e-10
7.801913112793942,3.656573396358333e-08,1.1948678041716268e-08,2.8668193414739095e-09,6.203131157336615e-09,5.726714186248889e-10
7.811877241929055,3.6454410522557503e-08,1.1907757302219657e-08,2.861716113866831e-09,6.183016552832347e-09,5.707545444806514e-10
7.821841371064169,3.632185549108524e-08,1.1866120160791457e-08,2.8487581827415187e-09,6.1604454564333715e-09,5.705011045729445e-10
7.831805500199282,3.622301232983376e-08,1.182771201344752e-08,2.8423176451955367e-09,6.141300122718337e-09,5.681777680643253e-10
7.841769629334396,3.610170555762777e-08,1.1794772472508698e-08,2.8327451721986593e-09,6.123798110096915e-09,5.660893893413839e-10
7.85173375846951,3.599647359260242e-08,1.175917499870035e-08,2.8208453808872678e-09,6.10211021302398e-09,5.63748550697564e-10
7.861697887604623,3.585776631123494e-08,1.1717947077105216e-08,2.8139571152578845e-09,6.079787233214604e-09,5.617354109091177e-10
7.871662016739736,3.574998747684753e-08,1.1674981277668297e-08,2.801292525013794e-09,6.060639031515033e-09,5.598960837773829e-10
7.881626145874851,3.563802485708503e-08,1.1637059616131947e-08,2.7943686593980263e-09,6.0455894017293086e-09,5.583779034166957e-10
7.891590275009964,3.5516980166741466e-08,1.1604879361464512e-08,2.7869753144484316e-09,6.023867112618157e-09,5.572868565451307e-10
7.901554404145077,3.5403647668699465e-08,1.1564543798136135e-08,2.778407985751178e-09,6.003771044402667e-09,5.545967786317403e-10
7.911518533280191,3.528133033568407e-08,1.1531618949159423e-08,2.76952386224522e-09,5.984547856647529e-09,5.530424446621767e-10
7.921482662415305,3.515212526516436e-08,1.1493871894090199e-08,2.7600815583458917e-09,5.965583536160323e-09,5.514944459352484e-10
7.931446791550418,3.505451993221342e-08,1.145337181726715e-08,2.7501759149834988e-09,5.9453840926516414e-09,5.488952529675823e-10
7.941410920685532,3.494696425078708e-08,1.141668383752256e-08,2.740887365037155e-09,5.92908108189947e-09,5.474394360329194e-10
7.951375049820646,3.484099387718658e-08,1.1378448686775235e-08,2.732914154725822e-09,5.906286202234384e-09,5.46377973597872e-10
7.961339178955759,3.4710013081380615e-08,1.1342830174248888e-08,2.726753463729303e-09,5.890196320195439e-09,5.439614269418573e-10
7.971303308090873,3.461703830952856e-08,1.1305608264418986e-08,2.7152604775513564e-09,5.8736350842214145e-09,5.4189435865667e-10
7.981267437225986,3.4513860600044204e-08,1.1269427414598997e-08,2.7069475254670374e-09,5.851941447959518e-09,5.402548656752855e-10
7.9912315663611,3.441105681350059e-08,1.1236421983570503e-08,2.6970197990580123e-09,5.833520177087369e-09,5.391572903481966e-10
8.001195695496213,3.430552040451029e-08,1.1197636561626878e-08,2.691001437587415e-09,5.814955277750912e-09,5.375231802663122e-10
8.011159824631328,3.4183392298088154e-08,1.1167264247386353e-08,2.6829106511441666e-09,5.794144363946425e-09,5.35300067624155e-10
8.021123953766441,3.4096730364519495e-08,1.1130519447352835e-08,2.6736738197460415e-09,5.776010120734444e-09,5.345655236823435e-10
8.031088082901555,3.3968667263282326e-08,1.1100347765091048e-08,2.662547960459257e-09,5.757114121411595e-09,5.315134150768195e-10
8.041052212036668,3.386277040736224e-08,1.1063002095509301e-08,2.6563728708609926e-09,5.743513848659208e-09,5.310874069810565e-10
8.051016341171781,3.3770949631983146e-08,1.1025039107142884e-08,2.6475498044093396e-09,5.723726232278691e-09,5.291382045044259e-10
8.060980470306895,3.3640702534320765e-08,1.099543076067324e-08,2.6383862827040745e-09,5.709433554296772e-09,5.26887627718687e-10
8.070944599442008,3.3528809513182605e-08,1.0948737213871579e-08,2.6318609971465565e-09,5.6889925090713504e-09,5.259320883590972e-10
8.080908728577123,3.343850490234327e-08,1.0922717500819591e-08,2.6231566044657343e-09,5.6709879904060435e-09,5.241464518934517e-10
8.090872857712236,3.3333578271986876e-08,1.0886738566565932e-08,2.6151679152763545e-09,5.6529361080135245e-09,5.226540171420252e-10
8.10083698684735,3.3203254097734054e-08,1.0853586057397634e-08,2.607619911723649e-09,5.637880652226067e-09,5.200360296443559e-10
8.110801115982463,3.313515595164678e-08,1.0827218877986769e-08,2.5980068019385747e-09,5.61959325824578e-09,5.189571518176758e-10
8.120765245117576,3.3019493880545833e-08,1.0785196394786208e-08,2.5907748874161283e-09,5.597814065898722e-09,5.174854529913341e-10
8.13072937425269,3.2918281151575663e-08,1.0756056988478456e-08,2.5845108808928774e-09,5.58236431275682e-09,5.154327933692335e-10
8.140693503387803,3.2825685427879535e-08,1.071896977859895e-08,2.5734013145307297e-09,5.564477798039666e-09,5.147876469266768e-10
8.150657632522917,3.2724317307765544e-08,1.0692874627026748e-08,2.565751875995788e-09,5.551412668359292e-09,5.127724191988575e-10
8.160621761658032,3.2629691901674115e-08,1.0651775513843746e-08,2.5591816636005536e-09,5.5310273798134335e-09,5.113995428992531e-10
8.170585890793145,3.252090973610563e-08,1.0620220675725135e-08,2.5498052810390273e-09,5.5176196996054734e-09,5.10066487687961e-10
8.180550019928258,3.242351951522714e-08,1.0590477143109152e-08,2.5423581470143265e-09,5.498252774511649e-09,5.080527301216157e-10
8.190514149063372,3.2319424283229715e-08,1.0559115854682876e-08,2.5373767746123257e-09,5.4827677824767145e-09,5.06176741875962e-10
8.200478278198485,3.223181386727682e-08,1.0524201220153144e-08,2.528723014092968e-09,5.4642072526015815e-09,5.047275143872664e-10
8.210442407333598,3.214687057431653e-08,1.0495703262327164e-08,2.5189891635725746e-09,5.449394489733342e-09,5.024687261642795e-10
8.220406536468712,3.202793578055472e-08,1.0465047535734264e-08,2.511165996169885e-09,5.4311204025829115e-09,5.016682373910647e-10
8.230370665603827,3.192346135043898e-08,1.043004046042744e-08,2.5041335884091594e-09,5.415973139163204e-09,5.001645113566491e-10
8.24033479473894,3.1825207741364765e-08,1.040349667275433e-08,2.4991058579560407e-09,5.399696881614121e-09,4.98787056913603e-10
8.250298923874054,3.1750681836505114e-08,1.0370877786797855e-08,2.490030102682984e-09,5.381564898962026e-09,4.975831073749796e-10
8.260263053009167,3.163594643925942e-08,1.0341328438641258e-08,2.4831695693510017e-09,5.366782290160628e-09,4.950768560768664e-10
8.27022718214428,3.1549068942994165e-08,1.0312036831873129e-08,2.4740191496883033e-09,5.346559617264286e-09,4.942182727806931e-10
8.280191311279394,3.143912069722673e-08,1.0268272777504682e-08,2.467883821058949e-09,5.333572941589955e-09,4.923953819288417e-10
8.290155440414507,3.135474759513539e-08,1.023901267297415e-08,2.460256625503386e-09,5.318134854503686e-09,4.912412532364074e-10
8.30011956954962,3.1243191881858755e-08,1.0216641968527352e-08,2.4538643108485223e-09,5.301628277249186e-09,4.901849120917969e-10
8.310083698684736,3.1173516351836135e-08,1.0188836562442526e-08,2.4427334409869166e-09,5.285797635620937e-09,4.887711360943142e-10
8.320047827819849,3.10714742070808e-08,1.0153966355219881e-08,2.439582888591241e-09,5.270891315371579e-09,4.865472195053077e-10
8.330011956954962,3.0998230299063323e-08,1.0124802871274171e-08,2.4292949315887127e-09,5.254332590338244e-09,4.856248820049691e-10
8.339976086090076,3.090622055204838e-08,1.009197754065302e-08,2.423618644029663e-09,5.240876173833454e-09,4.840838146040307e-10
8.349940215225189,3.0796552209013e-08,1.0063563671205358e-08,2.415703198555302e-09,5.224078885939817e-09,4.823511930378746e-10
8.359904344360302,3.071178253221469e-08,1.003156679625987e-08,2.4099597737613543e-09,5.210810319266515e-09,4.810772585811129e-10
8.369868473495416,3.0616778230475816e-08,1.000160645586924e-08,2.405731520359042e-09,5.189957129793402e-09,4.805682740319031e-10
8.37983260263053,3.0542299446697564e-08,9.977456979280953e-09,2.3956092591733692e-09,5.176708491416615e-09,4.784804187830211e-10
8.389796731765644,3.044604542746677e-08,9.948291861402409e-09,2.387683240613149e-09,5.162639939294881e-09,4.766122447533253e-10
8.399760860900757,3.035068745784027e-08,9.920997312544355e-09,2.3817175087333964e-09,5.1484965793296866e-09,4.761309776373122e-10
8.40972499003587,3.025793132151637e-08,9.890555027706771e-09,2.375761141068495e-09,5.130706625623941e-09,4.739300912314834e-10
8.419689119170984,3.017678357491847e-08,9.862104878712316e-09,2.366479821829728e-09,5.11615311251993e-09,4.73814969097354e-10
8.429653248306098,3.0073384186029595e-08,9.836099915994507e-09,2.358729382457589e-09,5.10495844996339e-09,4.716657813429838e-10
8.43961737744121,3.0004696143621555e-08,9.806516966366957e-09,2.3538238994306835e-09,5.086579160651015e-09,4.705602515801664e-10
8.449581506576324,2.9905948837393904e-08,9.77996722833533e-09,2.347165630765432e-09,5.072669600063829e-09,4.685801174612646e-10
8.45954563571144,2.982965471475268e-08,9.746580555300495e-09,2.33999515707016e-09,5.056164316497674e-09,4.673404493697554e-10
8.469509764846553,2.9748159046038547e-08,9.722862047395817e-09,2.333850839105511e-09,5.0417255541178175e-09,4.662397534385369e-10
8.479473893981666,2.9678212401526867e-08,9.69124640665984e-09,2.3274449794156716e-09,5.0302625839910926e-09,4.6477722624273213e-10
8.48943802311678,2.956566970837799e-08,9.660556663249211e-09,2.321627616781263e-09,5.0177961185000964e-09,4.629918743224232e-10
8.499402152251893,2.9471557081734102e-08,9.637003921565954e-09,2.3136991572059555e-09,4.9996778380268675e-09,4.622241044394674e-10
8.509366281387006,2.940823087643486e-08,9.607871575020071e-09,2.305299776355128e-09,4.985504526428854e-09,4.604445445341656e-10
8.51933041052212,2.9325367615031246e-08,9.574181487470949e-09,2.3005924480461938e-09,4.972250031295664e-09,4.592073171647651e-10
8.529294539657235,2.923379957877576e-08,9.552317735992914e-09,2.2918340547409364e-09,4.960269862927602e-09,4.577569384509519e-10
8.539258668792348,2.9150936878487887e-08,9.527406678903561e-09,2.2875153507747867e-09,4.944857088748396e-09,4.5666830097424207e-10
8.549222797927461,2.905835815487942e-08,9.494496360765154e-09,2.2821806938596297e-09,4.929847090815345e-09,4.558083037189951e-10
8.559186927062575,2.8968911733779806e-08,9.47067443087317e-09,2.2741393196511387e-09,4.9208738729795086e-09,4.5368167672871116e-10
8.569151056197688,2.889540432965836e-08,9.445927674465774e-09,2.268161581485833e-09,4.9003208062170206e-09,4.528325791252078e-10
8.579115185332801,2.8831089438695708e-08,9.420441476389153e-09,2.261476635893619e-09,4.8854714526952085e-09,4.5120444473078373e-10
8.589079314467915,2.8738446366490793e-08,9.388406179761542e-09,2.2532575287288067e-09,4.87278945051045e-09,4.506903656656915e-10
8.599043443603028,2.865018060730322e-08,9.36220602796519e-09,2.248253429397365e-09,4.8595742590820354e-09,4.4876183058312314e-10
8.609007572738143,2.8575782700064407e-08,9.332693110967573e-09,2.2425807141009977e-09,4.846564059436297e-09,4.477669975767822e-10
8.618971701873257,2.8500789575583492e-08,9.309976464706494e-09,2.236941520900511e-09,4.833682695646984e-09,4.460190119119276e-10
8.62893583100837,2.8419416674380132e-08,9.279034856535692e-09,2.227871554921113e-09,4.819437526411187e-09,4.455779140407744e-10
8.638899960143483,2.833573043522572e-08,9.261350777847697e-09,2.222591912412792e-09,4.807695975201769e-09,4.4329811296646305e-10
8.648864089278597,2.8265340769797774e-08,9.232923324735644e-09,2.216820291286911e-09,4.791727007594636e-09,4.427594200633116e-10
8.65882821841371,2.8183710474153608e-08,9.204438383854725e-09,2.211880750579544e-09,4.7813961545288565e-09,4.411491027972716e-10
8.668792347548823,2.8089720150412305e-08,9.183280333889841e-09,2.2047819542110137e-09,4.766630718259636e-09,4.4064498575470213e-10
8.678756476683938,2.8018661522614285e-08,9.161123734779045e-09,2.1982718445570567e-09,4.754494867709701e-09,4.3916665442882593e-10
8.688720605819052,2.794087037559558e-08,9.127238293280135e-09,2.192415608840601e-09,4.736688848816497e-09,4.3733893891314474e-10
8.698684734954165,2.7868954499666057e-08,9.10277812092346e-09,2.1890794104766067e-09,4.72566718682945e-09,4.368362606128487e-10
8.708648864089279,2.778320451727266e-08,9.08187839426715e-09,2.180400846444742e-09,4.712495496371212e-09,4.356368172073638e-10
8.718612993224392,2.77223853776713e-08,9.053299410508502e-09,2.1721777029294026e-09,4.701077009947302e-09,4.3443674742577247e-10
8.728577122359505,2.7635452720893913e-08,9.032220797907013e-09,2.1670688689472933e-09,4.68575876639278e-09,4.327946984204443e-10
8.738541251494619,2.7561076242477146e-08,9.006573685139155e-09,2.162620529423931e-09,4.675411509799849e-09,4.317715181728309e-10
8.748505380629732,2.7479862638856413e-08,8.984430837960028e-09,2.157361292532344e-09,4.6622989239732145e-09,4.3028535519987233e-10
8.758469509764847,2.741645075051586e-08,8.958381913049973e-09,2.1468003429314494e-09,4.650309959207383e-09,4.294981703558216e-10
8.76843363889996,2.7347572435240757e-08,8.936324602833933e-09,2.144332516330476e-09,4.638015876441154e-09,4.2745026537868845e-10
8.778397768035074,2.725647362664079e-08,8.905328541203593e-09,2.1373071197801084e-09,4.623620986109472e-09,4.2688095252507353e-10
8.788361897170187,2.7187088210877407e-08,8.88351221384171e-09,2.1346849920214934e-09,4.611293394923596e-09,4.257044124587341e-10
8.7983260263053,2.7107407784856368e-08,8.857506818498644e-09,2.1265596482194247e-09,4.597806950066451e-09,4.244641214111679e-10
8.808290155440414,2.7023802526007415e-08,8.829879500094601e-09,2.121886286158488e-09,4.58657301704729e-09,4.2351833304159554e-10
8.818254284575527,2.6965142277733358e-08,8.812281156186898e-09,2.1153599314097556e-09,4.575026167122887e-09,4.228093333588485e-10
8.828218413710642,2.6884045645737297e-08,8.783811276737443e-09,2.109766990573436e-09,4.563437472760961e-09,4.2105773554803014e-10
8.838182542845756,2.6809910597331278e-08,8.7626656225059e-09,2.104211067585454e-09,4.550272920603059e-09,4.199813480320771e-10
8.848146671980869,2.6765948708825473e-08,8.740202633537316e-09,2.100488827423269e-09,4.5361605072903695e-09,4.188812169125998e-10
8.858110801115982,2.667398989679525e-08,8.71251708250899e-09,2.092257978206152e-09,4.522914803185712e-09,4.175681538137335e-10
8.868074930251096,2.6614942165778408e-08,8.69076727014628e-09,2.0874810333568786e-09,4.510474850297227e-09,4.167925843764951e-10
8.878039059386209,2.65235544437319e-08,8.668822997320095e-09,2.0825215196485902e-09,4.5021680966538396e-09,4.160007631697286e-10
8.888003188521322,2.6463239476930997e-08,8.64386243058105e-09,2.075283740709397e-09,4.489927908888327e-09,4.146274486483157e-10
8.897967317656436,2.639407836539467e-08,8.618704412635236e-09,2.0704107644458565e-09,4.475316957558808e-09,4.13458796800071e-10
8.907931446791551,2.6329366847993603e-08,8.59802200959718e-09,2.064477045038192e-09,4.464412365788413e-09,4.1204256425394234e-10
8.917895575926664,2.6241640322575513e-08,8.57456240064295e-09,2.060083565623584e-09,4.452494144082165e-09,4.11285831746056e-10
8.927859705061778,2.6175032785640292e-08,8.550401953456424e-09,2.0542587094898746e-09,4.4403175017096275e-09,4.1044498765391197e-10
8.937823834196891,2.611124594061629e-08,8.53082549005424e-09,2.0481677579109937e-09,4.430768932755347e-09,4.095717228522457e-10
8.947787963332004,2.60497215725564e-08,8.50674729091928e-09,2.0437891600117232e-09,4.418949108405611e-09,4.076766831990295e-10
8.957752092467118,2.5976488185391286e-08,8.48835636478917e-09,2.0378824937561086e-09,4.404613331732101e-09,4.074869487422822e-10
8.967716221602231,2.5898620899078467e-08,8.460817440962421e-09,2.032325638610537e-09,4.394103213136617e-09,4.0574505747666743e-10
8.977680350737346,2.5829262958645972e-08,8.440460367682574e-09,2.0263092896905866e-09,4.38296610083875e-09,4.0531892008867795e-10
8.98764447987246,2.576522220000529e-08,8.419222984656517e-09,2.0209165499925403e-09,4.373232920990368e-09,4.0373399678433893e-10
8.997608609007573,2.5701325065330917e-08,8.394319736788497e-09,2.0157492391561568e-09,4.358429867619974e-09,4.027121343576911e-10
9.007572738142686,2.5638137559600028e-08,8.377376596748196e-09,2.0107926831388177e-09,4.350776227749364e-09,4.016167849103768e-10
9.0175368672778,2.5580760767406125e-08,8.35425610181206e-09,2.004885819079082e-09,4.337853640146952e-09,4.010172155254718e-10
9.027500996412913,2.549376557041885e-08,8.329891610899232e-09,1.999814248623325e-09,4.326030279378331e-09,3.998960605783698e-10
9.037465125548026,2.5428789616013503e-08,8.308169920376215e-09,1.9969847632951757e-09,4.314903246675936e-09,3.9897577244888896e-10
9.04742925468314,2.5371391908052696e-08,8.289143969527125e-09,1.990715935381335e-09,4.303001215403906e-09,3.976198238039796e-10
9.057393383818255,2.5303894896423123e-08,8.269044991800076e-09,1.9844165393901143e-09,4.2908533587639965e-09,3.960424040613419e-10
9.067357512953368,2.5251319675969553e-08,8.241123219128913e-09,1.981816106597974e-09,4.282080021480719e-09,3.949175778695779e-10
9.077321642088481,2.5165255962474028e-08,8.218722043100765e-09,1.9759320449996655e-09,4.271111466856275e-09,3.938417459567187e-10
9.087285771223595,2.5103165862417775e-08,8.20076932016163e-09,1.9681164432940118e-09,4.259301341005375e-09,3.9322847620532005e-10
9.097249900358708,2.5029648339075008e-08,8.18236224801692e-09,1.963662982332078e-09,4.246037250461884e-09,3.920284494559981e-10
9.107214029493822,2.498100664258e-08,8.159696094648303e-09,1.9581738037640515e-09,4.237583180212879e-09,3.913214979612633e-10
9.117178158628935,2.4913307412567615e-08,8.141832212341893e-09,1.954071621846681e-09,4.22450577111624e-09,3.900420487839671e-10
9.12714228776405,2.484637828480285e-08,8.119512884763865e-09,1.948404277329288e-09,4.215851631377874e-09,3.8924325277539185e-10
9.137106416899163,2.4774957255913116e-08,8.100470076199009e-09,1.9453909244627536e-09,4.202370785202478e-09,3.879721943908185e-10
9.147070546034277,2.472311526546535e-08,8.076064152294285e-09,1.939107816170465e-09,4.193216013555584e-09,3.868793692778428e-10
9.15703467516939,2.465555090813428e-08,8.051709082486015e-09,1.934586725759887e-09,4.180801908064532e-09,3.8572934006341914e-10
9.166998804304503,2.4588877498409092e-08,8.032609096245149e-09,1.931613587342592e-09,4.17405756004379e-09,3.8480538039223585e-10
9.176962933439617,2.4524270338726982e-08,8.020158149472978e-09,1.924059611090783e-09,4.161341069735604e-09,3.839219788813503e-10
9.18692706257473,2.4474224643464093e-08,7.996155813214547e-09,1.9193278368293862e-09,4.151640445828976e-09,3.8368548456985036e-10
9.196891191709843,2.4414289034900225e-08,7.975423396117045e-09,1.914757107221018e-09,4.143132450632624e-09,3.820058512655546e-10
9.206855320844959,2.4354324337758257e-08,7.955584280740883e-09,1.9095310994932188e-09,4.131492699356789e-09,3.8149139844530424e-10
9.216819449980072,2.4291362285761006e-08,7.93203689453696e-09,1.9069682165080906e-09,4.118903791002079e-09,3.8048214035880007e-10
9.226783579115185,2.4227409278765647e-08,7.915937365794531e-09,1.899281944040954e-09,4.107871877470152e-09,3.7972157319940637e-10
9.236747708250299,2.4158618914932282e-08,7.889872609862717e-09,1.8967046225122834e-09,4.098784197001771e-09,3.784661095301096e-10
9.246711837385412,2.41026583916999e-08,7.87275305156838e-09,1.8923846821634485e-09,4.088122671079071e-09,3.777497707745798e-10
9.256675966520525,2.4043584710632267e-08,7.855477523954545e-09,1.886005022771072e-09,4.0771147920318395e-09,3.765124935783766e-10
9.266640095655639,2.3977477016954337e-08,7.831871894972033e-09,1.8824498549642295e-09,4.069543276820566e-09,3.75590481594347e-10
9.276604224790754,2.3929142544105518e-08,7.817349948858568e-09,1.8746986387520056e-09,4.054669496437329e-09,3.7538238496999214e-10
9.286568353925867,2.3855213202788114e-08,7.795623234881918e-09,1.871042998236642e-09,4.049750080541739e-09,3.7381060932820796e-10
9.29653248306098,2.3788163660220794e-08,7.77146439023341e-09,1.8686835482486747e-09,4.0387580893502296e-09,3.7299137784139787e-10
9.306496612196094,2.3735074421739383e-08,7.755451505052296e-09,1.862764141704344e-09,4.029161930442706e-09,3.719471385969191e-10
9.316460741331207,2.368710518625327e-08,7.740563784677021e-09,1.8588678669566458e-09,4.01712386192366e-09,3.71094372471251e-10
9.32642487046632,2.3630054046536054e-08,7.71778583367639e-09,1.8547377523925842e-09,4.007080286752442e-09,3.6998745894797157e-10
9.336388999601434,2.3566258303764938e-08,7.697355394713684e-09,1.8492112265192996e-09,3.998873272231017e-09,3.6890281092025936e-10
9.346353128736547,2.3509715284050046e-08,7.680513429944476e-09,1.8426549278145424e-09,3.986133955600768e-09,3.683856260290869e-10
9.356317257871662,2.344604271290758e-08,7.655255454619702e-09,1.8416165778128273e-09,3.980744139262492e-09,3.679707844868576e-10
9.366281387006776,2.3386888099796668e-08,7.644606027321086e-09,1.8356026292519389e-09,3.9676989847514436e-09,3.665146448306684e-10
9.37624551614189,2.3348044142938956e-08,7.624376924365484e-09,1.8300046231231606e-09,3.9578129494622934e-09,3.655385631124642e-10
9.386209645277003,2.3286527729768118e-08,7.605637796840409e-09,1.827015159630018e-09,3.948693879627256e-09,3.6483591507658576e-10
9.396173774412116,2.3218287899459508e-08,7.585984436016245e-09,1.8226174382784897e-09,3.939541636796131e-09,3.6372630122852917e-10
9.40613790354723,2.3173856931260984e-08,7.568262074481506e-09,1.8182150567910916e-09,3.929667558425147e-09,3.630732153345474e-10
9.416102032682343,2.3108906638387042e-08,7.550488469606848e-09,1.8136055777565746e-09,3.91904784358693e-09,3.62336949278919e-10
9.426066161817458,2.305535274679081e-08,7.532455428673464e-09,1.8080563297898323e-09,3.911463724682097e-09,3.611562042698828e-10
9.436030290952571,2.2994409120121913e-08,7.512683272084144e-09,1.8017472659722474e-09,3.898082954760431e-09,3.6011210129103275e-10
9.445994420087684,2.293667787430142e-08,7.493103102306695e-09,1.8012292101220836e-09,3.891457687803088e-09,3.5936225238303986e-10
9.455958549222798,2.2874956780099647e-08,7.480832619926528e-09,1.7960810029936086e-09,3.882214679493512e-09,3.5870349827057885e-10
9.465922678357911,2.282757230617148e-08,7.46349021072316e-09,1.7893503802247699e-09,3.873787214272974e-09,3.578910870741726e-10
9.475886807493024,2.2770244236123017e-08,7.445868502534091e-09,1.7861838052536988e-09,3.863050492631952e-09,3.568557679233417e-10
9.485850936628138,2.2722600446569477e-08,7.422239273216241e-09,1.7826473398457999e-09,3.852838734446091e-09,3.5575291400689595e-10
9.495815065763253,2.2665152028781372e-08,7.4072373232665915e-09,1.7785167070904375e-09,3.84393497664664e-09,3.5498390632931546e-10
9.505779194898366,2.2614548557551565e-08,7.389611536907924e-09,1.7753678970096784e-09,3.8341349403367774e-09,3.543017507221622e-10
9.51574332403348,2.2568194437923686e-08,7.371009268220943e-09,1.7688422839455625e-09,3.827783021948872e-09,3.535878854996722e-10
9.525707453168593,2.249991893534293e-08,7.3517753526689005e-09,1.7650159036836302e-09,3.815889527550267e-09,3.529931153600899e-10
9.535671582303706,2.2454514740828782e-08,7.336707965747332e-09,1.760316830222888e-09,3.808394961587113e-09,3.5179806223516507e-10
9.54563571143882,2.239337920144371e-08,7.3161926294205505e-09,1.7572389304364854e-09,3.797602379363562e-09,3.5083960235317114e-10
9.555599840573933,2.234112121030851e-08,7.3021740421876644e-09,1.7534464910264359e-09,3.7914659857009625e-09,3.4997142252491867e-10
9.565563969709046,2.2282619224780474e-08,7.283802867034352e-09,1.7465628827616647e-09,3.779961273296327e-09,3.4909437739479616e-10
9.575528098844162,2.2249840579445852e-08,7.264094191315116e-09,1.7446668905382079e-09,3.770414443567707e-09,3.4861013127664487e-10
9.585492227979275,2.2178913145657756e-08,7.24744642011626e-09,1.7412186083008342e-09,3.762109408148909e-09,3.4725821367342296e-10
9.595456357114388,2.2132438203165772e-08,7.2273497486046925e-09,1.738502736186239e-09,3.751765481303297e-09,3.468264902838675e-10
9.605420486249502,2.207548941144301e-08,7.210369633292491e-09,1.7316587625261385e-09,3.744228967230864e-09,3.4605958272577424e-10
9.615384615384615,2.20301761173883e-08,7.195151495097232e-09,1.7275792540300005e-09,3.73507207987142e-09,3.452020945033786e-10
9.625348744519728,2.1973244901853984e-08,7.17421946582033e-09,1.7236786694444606e-09,3.729082918771837e-09,3.4451161783994414e-10
9.635312873654842,2.1926423974793157e-08,7.163101862720262e-09,1.720459161195255e-09,3.718251426629311e-09,3.4349063376306286e-10
9.645277002789957,2.1871708332142015e-08,7.145936838087534e-09,1.7139354570912823e-09,3.7085270843168956e-09,3.423602485502266e-10
9.65524113192507,2.1820657667664123e-08,7.127364082447684e-09,1.7116048946505846e-09,3.700906934542301e-09,3.4232653756424787e-10
9.665205261060184,2.1762459837517013e-08,7.116999572661876e-09,1.708200271724685e-09,3.6937468922604236e-09,3.415262417865316e-10
9.675169390195297,2.1716969967270752e-08,7.094939125584189e-09,1.7060771267233616e-09,3.6867470185201092e-09,3.399501983940088e-10
9.68513351933041,2.167215398105841e-08,7.077163873356966e-09,1.6993458411839573e-09,3.6735327491910607e-09,3.3959095638345407e-10
9.695097648465524,2.1612186294340212e-08,7.066109043373207e-09,1.6965605772967327e-09,3.6670666575382413e-09,3.3860682471538287e-10
9.705061777600637,2.157646577889571e-08,7.046672316549485e-09,1.6913010788287797e-09,3.6580301012668627e-09,3.3804357362260806e-10
9.71502590673575,2.1520421679117e-08,7.030486431186845e-09,1.6868201937646388e-09,3.6477776384354402e-09,3.3746180417046385e-10
9.724990035870865,2.1466961709416583e-08,7.014591023915891e-09,1.6831375146420655e-09,3.642564992917375e-09,3.367475906835949e-10
9.734954165005979,2.1418101752613658e-08,6.998046829288327e-09,1.681344804036157e-09,3.6342302401895828e-09,3.353366252585029e-10
9.744918294141092,2.1374929659172575e-08,6.981397448372401e-09,1.6764778651308417e-09,3.6259636214107228e-09,3.346802683421558e-10
9.754882423276205,2.1319323205365055e-08,6.9673120796524925e-09,1.6727273639084e-09,3.615810643279159e-09,3.340165471065933e-10
9.764846552411319,2.127025862226618e-08,6.9496194373998055e-09,1.6695031723212826e-09,3.605882676352419e-09,3.333585508170485e-10
9.774810681546432,2.121314326227427e-08,6.9324241747905476e-09,1.6661086499812029e-09,3.601226197195635e-09,3.327695560189811e-10
9.784774810681546,2.1169948432729966e-08,6.919806841641698e-09,1.6620488419374037e-09,3.5876460394853144e-09,3.318210881572598e-10
9.79473893981666,2.111956640813579e-08,6.905161209681542e-09,1.6573125495737066e-09,3.5823273529566028e-09,3.3106725146953043e-10
9.804703068951774,2.106902217780258e-08,6.883491990400788e-09,1.6546448894396826e-09,3.574006218535855e-09,3.2981340286658425e-10
9.814667198086887,2.1026610238133756e-08,6.869029398685287e-09,1.650279796140377e-09,3.5646151086533264e-09,3.2932583835268834e-10
9.824631327222,2.0976421963175257e-08,6.8507032398731505e-09,1.6448152703896148e-09,3.559614472397478e-09,3.283804714737909e-10
9.834595456357114,2.0929717708386408e-08,6.84052340804942e-09,1.6426212981706204e-09,3.552892277422199e-09,3.285676096077395e-10
9.844559585492227,2.089373757857881e-08,6.823549884659584e-09,1.639229804913944e-09,3.5413288021727626e-09,3.276413932251677e-10
9.85452371462734,2.084414840895611e-08,6.8113993165396605e-09,1.635626554643423e-09,3.5337499683346586e-09,3.265500251551761e-10
9.864487843762454,2.0787028007719946e-08,6.792562390741883e-09,1.6321189348033724e-09,3.5247143789056967e-09,3.2623784408605726e-10
9.87445197289757,2.0744639272983865e-08,6.774910993016709e-09,1.6287176558011986e-09,3.5204471555175707e-09,3.2506477466906353e-10
9.884416102032683,2.0696508621599574e-08,6.763058199757369e-09,1.6228035371164197e-09,3.510370929949646e-09,3.2478055078505304e-10
9.894380231167796,2.0658369934436746e-08,6.747863909559229e-09,1.6190151462670275e-09,3.5036759237927952e-09,3.233928859713417e-10
9.90434436030291,2.060440582739139e-08,6.7313207177969395e-09,1.6154242008602566e-09,3.494982707742079e-09,3.228261857827494e-10
9.914308489438023,2.0562204356789668e-08,6.718451453723944e-09,1.6130284995125616e-09,3.4839967910668785e-09,3.2221303913005804e-10
9.924272618573136,2.0518638055102898e-08,6.704482778072575e-09,1.609158666607064e-09,3.4785090286336356e-09,3.2137903359092737e-10
9.93423674770825,2.0465576429289718e-08,6.688993035130482e-09,1.607849172308518e-09,3.470771543745044e-09,3.207274786051351e-10
9.944200876843365,2.0420942222614403e-08,6.672179908000439e-09,1.6024376353778594e-09,3.462456299202209e-09,3.1997867981207256e-10
9.954165005978478,2.0380188116000767e-08,6.653110443067606e-09,1.59811661800793e-09,3.4540973003081854e-09,3.192122412263897e-10
9.964129135113591,2.0329392967695092e-08,6.641055548498346e-09,1.5957790355937221e-09,3.448110266489734e-09,3.184835058180608e-10
9.974093264248705,2.0287741438081135e-08,6.628589746394702e-09,1.5909931220527442e-09,3.4410071707066938e-09,3.1801677721669836e-10
9.984057393383818,2.0239842330267196e-08,6.613839099743194e-09,1.587858365613881e-09,3.4334716035341306e-09,3.169421160695114e-10
9.994021522518931,2.019005726895263e-08,6.597758231132256e-09,1.5847824321532161e-09,3.4260186356668006e-09,3.164919211399712e-10
10.003985651654045,2.0148781329279416e-08,6.586931453094013e-09,1.5818761419344252e-09,3.4167226870577983e-09,3.1583929717676676e-10
10.013949780789158,2.0111901643088298e-08,6.5701350684141285e-09,1.5788099122787662e-09,3.4111199719519727e-09,3.149491096352509e-10
10.023913909924273,2.0079007450734676e-08,6.56069363332737e-09,1.5738729560393348e-09,3.4021380568676854e-09,3.1391672742687924e-10
10.033878039059386,2.0026708734811737e-08,6.539043704553276e-09,1.5701592957855227e-09,3.3949350704234416e-09,3.1379929751371627e-10
10.0438421681945,1.9980779790948968e-08,6.525937430529393e-09,1.5662915776464898e-09,3.3877717073252364e-09,3.131373449636161e-10
10.053806297329613,1.992612374183484e-08,6.511560939743214e-09,1.5630368173210647e-09,3.3806907772982056e-09,3.1252586884218874e-10
10.063770426464727,1.9888542091502914e-08,6.4915130769951e-09,1.5605641152323381e-09,3.373350404963196e-09,3.1195928117644504e-10
10.07373455559984,1.98481644159279e-08,6.483397904948491e-09,1.556118135665959e-09,3.365809837086684e-09,3.1102273130402603e-10
10.083698684734953,1.9801647830188226e-08,6.473038326009804e-09,1.5518851348640645e-09,3.355948024867904e-09,3.103768994833564e-10
10.093662813870068,1.9751117336535326e-08,6.452146130701549e-09,1.5502287247181692e-09,3.3506641379222442e-09,3.097120720643305e-10
10.103626943005182,1.9719324074736797e-08,6.44178324350137e-09,1.5466424023675074e-09,3.344795863099988e-09,3.090461762132938e-10
10.113591072140295,1.968408856749268e-08,6.430984763395539e-09,1.5423632644576532e-09,3.33665659164927e-09,3.0845489968063303e-10
10.123555201275408,1.9628295777080407e-08,6.410889006935105e-09,1.5398853485215771e-09,3.329317794247246e-09,3.074619057733445e-10
10.133519330410522,1.957602282373011e-08,6.3972152120604175e-09,1.5375156504816447e-09,3.3207979974064485e-09,3.0689816597829135e-10
10.143483459545635,1.954672707941029e-08,6.3838452700574165e-09,1.5325180421210234e-09,3.3158774664096954e-09,3.0636766663938893e-10
10.153447588680748,1.9501829011838066e-08,6.366527933586187e-09,1.5296154894695918e-09,3.3057267523339154e-09,3.0596937203600764e-10
10.163411717815862,1.9455903410824477e-08,6.3550902735327254e-09,1.5260945920780568e-09,3.3003378395875203e-09,3.0462492497501894e-10
10.173375846950977,1.9423931257643395e-08,6.346080564731922e-09,1.5235665089535701e-09,3.2928809182662905e-09,3.041487066971693e-10
10.18333997608609,1.938405681971378e-08,6.331284430822506e-09,1.5197137143697161e-09,3.2853868790045098e-09,3.035597444265915e-10
10.193304105221204,1.9325226004225472e-08,6.3147367339681465e-09,1.5174163153325483e-09,3.280522263129472e-09,3.0346373394172016e-10
10.203268234356317,1.929537879517152e-08,6.305004103203659e-09,1.5128538977784483e-09,3.272775709730494e-09,3.0266138469163605e-10
10.21323236349143,1.924551045547684e-08,6.288296268916136e-09,1.5100933423932185e-09,3.26597752787135e-09,3.0151790612880156e-10
10.223196492626544,1.9215757208668936e-08,6.27964949454901e-09,1.508276978601891e-09,3.256605778366882e-09,3.0097288237456857e-10
10.233160621761657,1.917705183916424e-08,6.263561187454338e-09,1.5034490754184218e-09,3.2515321686359678e-09,3.0085695089104117e-10
10.243124750896772,1.913509994912876e-08,6.250345655782179e-09,1.5011825327250103e-09,3.2462420077223026e-09,2.9943924594242435e-10
10.253088880031886,1.9096143308418193e-08,6.235488705294607e-09,1.4982489768017348e-09,3.237463544689056e-09,2.9915810484865155e-10
10.263053009166999,1.9061117617219256e-08,6.220622453018805e-09,1.4949177278489183e-09,3.233780738190106e-09,2.9788602426015153e-10
10.273017138302112,1.9004814833020174e-08,6.209126439070652e-09,1.4903049196553727e-09,3.221456758627046e-09,2.981847164945694e-10
10.282981267437226,1.89731370940548e-08,6.198067775561977e-09,1.4881186245232408e-09,3.2188989020266336e-09,2.971980423976798e-10
10.292945396572339,1.892203812177305e-08,6.183972671208729e-09,1.4864026164524995e-09,3.2114299484909996e-09,2.963266374477502e-10
10.302909525707452,1.8888412999475097e-08,6.168708356001534e-09,1.4812969064992514e-09,3.2034575525360225e-09,2.958907541142259e-10
10.312873654842566,1.8847679224456337e-08,6.158484069868383e-09,1.4781544804832476e-09,3.198165811357079e-09,2.9542109023288256e-10
10.32283778397768,1.8811973988673232e-08,6.1455201683961735e-09,1.476091915850804e-09,3.1911712527334814e-09,2.9445488110138083e-10
10.332801913112794,1.8769902652633745e-08,6.1336706406880694e-09,1.4710002652380124e-09,3.1836479143786473e-09,2.940070252243694e-10
10.342766042247908,1.8732223096297932e-08,6.1230382006272554e-09,1.4684725117834583e-09,3.178718541871299e-09,2.9337661665188386e-10
10.35273017138302,1.8689449241482824e-08,6.1051069812143926e-09,1.4658416781763648e-09,3.1712529922536317e-09,2.93174881353845e-10
10.362694300518134,1.865965362405922e-08,6.092204635224016e-09,1.4643067364648615e-09,3.164865063953999e-09,2.9222063321400403e-10
10.372658429653248,1.8614676634581713e-08,6.079937185071979e-09,1.462751254574035e-09,3.1584613784044602e-09,2.915829991567405e-10
10.382622558788361,1.8581161008995362e-08,6.067453617953182e-09,1.4565448731403019e-09,3.150681491685636e-09,2.913022907400371e-10
10.392586687923476,1.853231698452497e-08,6.055679694798776e-09,1.4539073692079296e-09,3.143852989929313e-09,2.9039033356364523e-10
10.40255081705859,1.8509013847154293e-08,6.042387305566826e-09,1.4513264087461544e-09,3.138374002029835e-09,2.899870148061815e-10
10.412514946193703,1.846313977006148e-08,6.030768626661312e-09,1.4478313544695914e-09,3.133367583714552e-09,2.891396766504084e-10
10.422479075328816,1.8422521122456955e-08,6.015703384700648e-09,1.445632991677145e-09,3.1272017708389943e-09,2.889840548765511e-10
10.43244320446393,1.8391099560580898e-08,6.008293623514329e-09,1.4410637094098465e-09,3.118373513035603e-09,2.885307295051144e-10
10.442407333599043,1.834314969681773e-08,5.9942189080023695e-09,1.4408228285122623e-09,3.1128662200322157e-09,2.873359652306377e-10
10.452371462734156,1.830508087664174e-08,5.978972227284045e-09,1.4363128774125174e-09,3.104167800179566e-09,2.871000869307509e-10
10.46233559186927,1.8268533785450747e-08,5.9711322419150185e-09,1.4318689570413539e-09,3.1001891785427996e-09,2.8570678526577265e-10
10.472299721004385,1.8236804553730895e-08,5.960283713455477e-09,1.4297301813848018e-09,3.091532510661872e-09,2.857853700817769e-10
10.482263850139498,1.8198007933683495e-08,5.9451205311413235e-09,1.4288935069303966e-09,3.087133814820362e-09,2.8547067833471604e-10
10.492227979274611,1.81590008347657e-08,5.931287635928531e-09,1.4261108393655123e-09,3.078986045886455e-09,2.846081355377162e-10
10.502192108409725,1.81236409298519e-08,5.920664009711914e-09,1.4226563805595975e-09,3.0722631808799415e-09,2.8393366302961474e-10
10.512156237544838,1.8087352602767602e-08,5.9082653976863395e-09,1.4197703967923386e-09,3.066505654434156e-09,2.833131856351985e-10
10.522120366679951,1.8043284039897054e-08,5.896005369446626e-09,1.4168841077992799e-09,3.060836775024381e-09,2.8279712586175553e-10
10.532084495815065,1.8020112515250547e-08,5.886250130604926e-09,1.413083336007546e-09,3.0574698295014873e-09,2.823524023048509e-10
10.54204862495018,1.798535042389041e-08,5.87508660735921e-09,1.4103424097510088e-09,3.0495124527957986e-09,2.8178987859804405e-10
10.552012754085293,1.7942568373753892e-08,5.859761822089886e-09,1.4065615352587508e-09,3.0458230528776425e-09,2.813503628621595e-10
10.561976883220407,1.7907671400547612e-08,5.851368377772197e-09,1.4050703728919154e-09,3.036687241477971e-09,2.807132072512771e-10
10.57194101235552,1.7869141790842967e-08,5.834214104779974e-09,1.4027070266948599e-09,3.030912344805512e-09,2.8010627407578224e-10
10.581905141490633,1.7835161523709078e-08,5.826647092947346e-09,1.3990985454974491e-09,3.0241944932484727e-09,2.795139591720986e-10
10.591869270625747,1.7804559532809305e-08,5.815393130242796e-09,1.3951652478096861e-09,3.020195035623883e-09,2.790177581766413e-10
10.60183339976086,1.7764131260701655e-08,5.802846745728255e-09,1.3954889192389192e-09,3.013368403222379e-09,2.7833806498205494e-10
10.611797528895973,1.7733905861905864e-08,5.78942203843128e-09,1.390535179672305e-09,3.0052872696647806e-09,2.775484051608624e-10
10.621761658031089,1.7688591573530752e-08,5.776523363633026e-09,1.3868058160786912e-09,3.0007255345388066e-09,2.773769624791873e-10
10.631725787166202,1.764886584116459e-08,5.767685919660231e-09,1.383301646566004e-09,2.994603645625255e-09,2.766825982620565e-10
10.641689916301315,1.761880601791601e-08,5.756312864405268e-09,1.3822357797870802e-09,2.9897132603510365e-09,2.76210027197504e-10
10.651654045436429,1.7580456893225206e-08,5.742225758549007e-09,1.379596384529833e-09,2.983788152531749e-09,2.757307088029514e-10
10.661618174571542,1.753889076914265e-08,5.73662451617168e-09,1.3766122726487577e-09,2.9731951106787265e-09,2.7546197923103003e-10
10.671582303706655,1.7521105184977542e-08,5.723784807679843e-09,1.3745169839544131e-09,2.973939674567479e-09,2.743870529302591e-10
10.681546432841769,1.7481310944832777e-08,5.707642034123004e-09,1.3712092622767949e-09,2.963158159736349e-09,2.7346146095239404e-10
10.691510561976884,1.744998426738474e-08,5.698910105575779e-09,1.3691113567434717e-09,2.9570916901522393e-09,2.734604514027933e-10
10.701474691111997,1.7410950910542353e-08,5.690054009038393e-09,1.3664263005400497e-09,2.9523529587708464e-09,2.7288206776087245e-10
10.71143882024711,1.737562214832533e-08,5.676414349163525e-09,1.3629489515974431e-09,2.9465236352969434e-09,2.7227122739432527e-10
10.721402949382224,1.7348516491881416e-08,5.669969881828946e-09,1.3598947585866906e-09,2.941593964530806e-09,2.717648517813533e-10
10.731367078517337,1.7317875621237025e-08,5.65703162561663e-09,1.35835566724924e-09,2.9355585310584496e-09,2.7177892324451257e-10
10.74133120765245,1.72829858031032e-08,5.643309473683005e-09,1.3569358025316822e-09,2.9301499359014247e-09,2.705226805116295e-10
10.751295336787564,1.724294153121147e-08,5.637124520937697e-09,1.353989200789107e-09,2.925127145094751e-09,2.697772720257417e-10
10.761259465922677,1.7204797388870373e-08,5.63103164691191e-09,1.3472703699014578e-09,2.918476097661737e-09,2.697779689339861e-10
10.771223595057792,1.7172013545532163e-08,5.612639113413446e-09,1.3473899247103129e-09,2.9135765773036425e-09,2.6922470953825157e-10
10.781187724192906,1.713830998952184e-08,5.604138474604501e-09,1.3441324892484317e-09,2.90617790212051e-09,2.683633440736067e-10
10.791151853328019,1.71201409760883e-08,5.590219017794775e-09,1.3425132755857466e-09,2.90109876883435e-09,2.6836469325629574e-10
10.801115982463132,1.7075880219291286e-08,5.579062686094758e-09,1.339907003928406e-09,2.8949608387932015e-09,2.675587661998405e-10
10.811080111598246,1.7037093140060417e-08,5.569530968129491e-09,1.336555656149583e-09,2.8904960631672602e-09,2.6708377931013375e-10
10.82104424073336,1.7010422101192724e-08,5.557785477431098e-09,1.3337890090074566e-09,2.8842341206831782e-09,2.6632151478048234e-10
10.831008369868472,1.6973575699956883e-08,5.545543622559515e-09,1.33316602440872e-09,2.880714438515696e-09,2.6597570726254783e-10
10.840972499003588,1.694569968316895e-08,5.535978598267131e-09,1.3290771810659268e-09,2.8740602783546752e-09,2.6546425958613273e-10
10.850936628138701,1.691923665084283e-08,5.523990341565201e-09,1.326821414168818e-09,2.866948246548025e-09,2.649315062345011e-10
10.860900757273814,1.6887890945211266e-08,5.517114946562418e-09,1.3243744960317251e-09,2.859436924952281e-09,2.6512494449597235e-10
10.870864886408928,1.6853191694861427e-08,5.5032427200256085e-09,1.3233732279688765e-09,2.85910314516247e-09,2.638991329248239e-10
10.880829015544041,1.681348980984797e-08,5.494793282639012e-09,1.3189712536398383e-09,2.853039515590596e-09,2.63213695911013e-10
10.890793144679154,1.678436070444609e-08,5.485740159841909e-09,1.3162288405593452e-09,2.846840303721541e-09,2.6302339058518085e-10
10.900757273814268,1.6753470716376125e-08,5.475173923321829e-09,1.3131733346149462e-09,2.8408865766611013e-09,2.626805236151802e-10
10.910721402949381,1.6727675707333052e-08,5.462412459617305e-09,1.3114537921055645e-09,2.835678627908928e-09,2.620973739717436e-10
10.920685532084496,1.6688246118866002e-08,5.454658155339018e-09,1.3081878890510924e-09,2.830216564071721e-09,2.614820892503193e-10
10.93064966121961,1.6647334522928397e-08,5.4383163387455985e-09,1.307132568189601e-09,2.825225294922529e-09,2.610788551020668e-10
10.940613790354723,1.6619171947951718e-08,5.4287461885405875e-09,1.304398433002501e-09,2.8194742457140345e-09,2.6028369845803447e-10
10.950577919489836,1.660328364299748e-08,5.4262807333845565e-09,1.3009637323411959e-09,2.813343348976696e-09,2.5998735916898155e-10
10.96054204862495,1.6561412629039884e-08,5.409266947338626e-09,1.299008527425097e-09,2.8092966937615903e-09,2.5925136698207777e-10
10.970506177760063,1.6531630183704294e-08,5.405745196311926e-09,1.2971620765220065e-09,2.8029858677684004e-09,2.5913020512315825e-10
10.980470306895176,1.649960543028821e-08,5.385630791041741e-09,1.2941526029650532e-09,2.7980958392129076e-09,2.5884123820240914e-10
10.990434436030291,1.6463608309741177e-08,5.379291408286544e-09,1.2905027702294512e-09,2.792238896724103e-09,2.5799815818241656e-10
11.000398565165405,1.6441778785040834e-08,5.371469446815638e-09,1.2880867032314617e-09,2.7883319882164174e-09,2.5726228309372277e-10
11.010362694300518,1.6407217603233402e-08,5.360631128114599e-09,1.2878356960530145e-09,2.7838248260208946e-09,2.5683036408208885e-10
11.020326823435632,1.6379261901239285e-08,5.351508442128677e-09,1.2842964500322422e-09,2.775361077038977e-09,2.56425830418258e-10
11.030290952570745,1.635057669928698e-08,5.3401306589008344e-09,1.2837515949996617e-09,2.773844489351704e-09,2.5583380780468964e-10
11.040255081705858,1.6323440359487484e-08,5.329455485929681e-09,1.280259040911155e-09,2.7652587484435563e-09,2.5576707972577076e-10
11.050219210840972,1.6287787565053662e-08,5.32311773513525e-09,1.276678555439034e-09,2.761742039775323e-09,2.5516828653591803e-10
11.060183339976087,1.6271206579125055e-08,5.30866095520061e-09,1.2764714092494727e-09,2.7590689581954554e-09,2.54274692391046e-10
11.0701474691112,1.6229966805860637e-08,5.296714975212502e-09,1.2729738268213624e-09,2.7499035358963167e-09,2.5397534564552475e-10
11.080111598246313,1.6198259549496644e-08,5.293901644228498e-09,1.2696539770981722e-09,2.7461851391404124e-09,2.536838018175184e-10
11.090075727381427,1.616069738496686e-08,5.280912601940811e-09,1.2684306307921132e-09,2.7433220065373563e-09,2.532876407948771e-10
11.10003985651654,1.6130321921846523e-08,5.269774836742281e-09,1.2643486174202087e-09,2.7373413110893822e-09,2.5296531441473613e-10
11.110003985651653,1.6108450210216143e-08,5.261542401811613e-09,1.2632030960279053e-09,2.7299484660347944e-09,2.521543178248074e-10
11.119968114786767,1.6078957456115017e-08,5.252088609661069e-09,1.260518501128376e-09,2.727099658897675e-09,2.51864205207963e-10
11.12993224392188,1.6038352102835865e-08,5.238462533242786e-09,1.2586469391319428e-09,2.7193017675164755e-09,2.5078594570486024e-10
11.139896373056995,1.600606185091054e-08,5.234279515314146e-09,1.2571387563702193e-09,2.717595242109311e-09,2.5093658932140814e-10
11.149860502192109,1.5986740714743966e-08,5.219490204103502e-09,1.2541883991687963e-09,2.7099550560988875e-09,2.5082019069231873e-10
11.159824631327222,1.596604370511499e-08,5.2080654173410826e-09,1.2540062929165868e-09,2.705213091322737e-09,2.4947486593631177e-10
11.169788760462335,1.592359218391729e-08,5.20341810363813e-09,1.2502670053125273e-09,2.700343243981814e-09,2.495928736199292e-10
11.179752889597449,1.590458089382428e-08,5.194042397647966e-09,1.2465407210805057e-09,2.6965721841476487e-09,2.4889989064861405e-10
11.189717018732562,1.5858515165921404e-08,5.185773950921429e-09,1.2443561319720612e-09,2.691716357127125e-09,2.485541139698125e-10
11.199681147867675,1.5841658674150483e-08,5.178492493186768e-09,1.2421709559779306e-09,2.6875227481195412e-09,2.4840988453661645e-10
11.20964527700279,1.5812102507093078e-08,5.164561898478872e-09,1.2399865408736912e-09,2.6813128053391247e-09,2.477668602682761e-10
11.219609406137904,1.5780126600231912e-08,5.160605370251398e-09,1.2383642473371476e-09,2.6765554684165612e-09,2.4718518366034497e-10
11.229573535273017,1.5756945185686846e-08,5.1500833840046496e-09,1.236110649956731e-09,2.671932606859189e-09,2.4700558894117786e-10
11.23953766440813,1.572307426659127e-08,5.13957974302803e-09,1.2348792622353718e-09,2.6696968166939865e-09,2.4663836123598343e-10
11.249501793543244,1.569921180470078e-08,5.12737312816277e-09,1.2311765226433533e-09,2.6615957146542758e-09,2.459829497959629e-10
11.259465922678357,1.5674895862788355e-08,5.117784290555851e-09,1.2292743268824753e-09,2.66229804018455e-09,2.44684164878435e-10
11.26943005181347,1.5631392800526437e-08,5.111913474198906e-09,1.224740961133471e-09,2.6482189236593402e-09,2.45389627226191e-10
11.279394180948584,1.5621156851598986e-08,5.098348385167696e-09,1.223280255410586e-09,2.6471334965550256e-09,2.4446619667451723e-10
11.2893583100837,1.5584562117832308e-08,5.0901900456677935e-09,1.2215734220668382e-09,2.645165105624632e-09,2.442265158807233e-10
11.299322439218813,1.555070717245614e-08,5.078661620437805e-09,1.221739752546769e-09,2.6378959434914982e-09,2.4387937009898945e-10
11.309286568353926,1.5519846495367916e-08,5.07763336514018e-09,1.2189240068532677e-09,2.633421847249641e-09,2.4306705806560485e-10
11.31925069748904,1.550733208121775e-08,5.059141182711025e-09,1.2163015496261997e-09,2.6288155826465017e-09,2.4261846776192124e-10
11.329214826624153,1.548567882425594e-08,5.058817831978219e-09,1.2135697716233533e-09,2.624353065141554e-09,2.4193600203959853e-10
11.339178955759266,1.5447675660567438e-08,5.049595040851891e-09,1.210234847216709e-09,2.6196559079985424e-09,2.420573113028863e-10
11.34914308489438,1.5400598179983547e-08,5.031233933787586e-09,1.2094383514489522e-09,2.6155342416540016e-09,2.4197387698652407e-10
11.359107214029494,1.5399193374427013e-08,5.024113378484582e-09,1.2060316806545925e-09,2.6115273204096823e-09,2.4097045717318866e-10
11.369071343164608,1.5368050320102517e-08,5.013002593466723e-09,1.2054877209242878e-09,2.603996229129755e-09,2.40489257299565e-10
11.379035472299721,1.5336150294374784e-08,5.0115271678010685e-09,1.2031604732192249e-09,2.6022746323749357e-09,2.4058806723803673e-10
11.388999601434834,1.5303719713785892e-08,5.001701068161211e-09,1.2016255465597769e-09,2.597410010496214e-09,2.4008854705933694e-10
11.398963730569948,1.5279566767290356e-08,4.992301488344438e-09,1.199974749323867e-09,2.5921845686462403e-09,2.395677693152498e-10
11.408927859705061,1.5244295538292504e-08,4.979432500570811e-09,1.1965833812305077e-09,2.583992569863852e-09,2.39095711758587e-10
11.418891988840175,1.523284663742163e-08,4.978811449991115e-09,1.196690274731515e-09,2.584384340064322e-09,2.3891984746021735e-10
11.428856117975288,1.520555359165046e-08,4.970655618343493e-09,1.189812244485774e-09,2.57888725412375e-09,2.383439627486212e-10
11.438820247110403,1.516809407710481e-08,4.962392478380331e-09,1.191941206235531e-09,2.5764464391078886e-09,2.3782481443172325e-10
11.448784376245516,1.514119392173445e-08,4.947170216932681e-09,1.1880575204612407e-09,2.5675212811380154e-09,2.3745721323969387e-10
11.45874850538063,1.5107363875277695e-08,4.947543604080491e-09,1.1865829069425612e-09,2.566082330645348e-09,2.3636772085914877e-10
11.468712634515743,1.5081455862621858e-08,4.932151869188309e-09,1.1826985155640734e-09,2.5605674535045707e-09,2.367231555006335e-10
11.478676763650856,1.5063706911626824e-08,4.922616635017521e-09,1.1813310762984035e-09,2.558218908858665e-09,2.362171772564666e-10
11.48864089278597,1.5038678310677206e-08,4.917226057244925e-09,1.179951886400669e-09,2.550897027456963e-09,2.357635234222832e-10
11.498605021921083,1.502397090389341e-08,4.904616169123293e-09,1.1792403987698928e-09,2.544177964491132e-09,2.352003844611761e-10
11.508569151056198,1.497830782829506e-08,4.8992355418969515e-09,1.1756073463897318e-09,2.54221561107624e-09,2.3503141252056376e-10
11.518533280191312,1.495097000394257e-08,4.889959086951609e-09,1.1747169051222002e-09,2.537785928136793e-09,2.345784417758719e-10
11.528497409326425,1.494283596010708e-08,4.887425665065006e-09,1.1708001753240687e-09,2.537030372695354e-09,2.346655564240796e-10
11.538461538461538,1.4932848770525285e-08,4.873541201011691e-09,1.1700662996063716e-09,2.5286566505283947e-09,2.3394632627121393e-10
11.548425667596652,1.4883870335790827e-08,4.867122639209438e-09,1.1669886252949183e-09,2.5264703557361232e-09,2.329827625545287e-10
11.558389796731765,1.486348780477823e-08,4.8625812617828156e-09,1.1646764667286487e-09,2.522064486891757e-09,2.3331138722015603e-10
11.568353925866878,1.4839672664243645e-08,4.8428756798273785e-09,1.1637034704103703e-09,2.51797644342121e-09,2.3265009349229906e-10
11.578318055001992,1.4807347405297147e-08,4.840905825695431e-09,1.161740142831606e-09,2.5131516196134063e-09,2.3245056002184323e-10
11.588282184137107,1.4804100909894515e-08,4.829722344651117e-09,1.1605751174735527e-09,2.5075066004652518e-09,2.3171974516458105e-10
11.59824631327222,1.4797904680136087e-08,4.823377257505006e-09,1.1609082973843829e-09,2.5046651713792724e-09,2.3155180624998643e-10
11.608210442407334,1.4757702280692762e-08,4.8196623914820905e-09,1.157037724302183e-09,2.5005576036308373e-09,2.3108140153879057e-10
11.618174571542447,1.4720420954009493e-08,4.798700495214626e-09,1.15364784897103e-09,2.4962232540022357e-09,2.304748882641957e-10
11.62813870067756,1.4684165282935569e-08,4.793790652469606e-09,1.1509378323684011e-09,2.49162718573715e-09,2.3006235163577159e-10
11.638102829812674,1.4664813009343729e-08,4.78763686366765e-09,1.1483658249353971e-09,2.489146295899626e-09,2.2858778464830533e-10
11.648066958947787,1.4607399916197712e-08,4.791167394120449e-09,1.148621941343425e-09,2.4834013300904827e-09,2.2925124331095093e-10
11.658031088082902,1.4578271793634409e-08,4.784644945001279e-09,1.1452901153493393e-09,2.473793349559497e-09,2.3013095358716778e-10
11.667995217218015,1.4600359355418575e-08,4.769412758752263e-09,1.1465833305588152e-09,2.477007533488852e-09,2.2891554810922807e-10
11.677959346353129,1.4526354895268224e-08,4.7554888313783485e-09,1.1441613332412082e-09,2.4708576974656654e-09,2.28328829782842e-10
11.687923475488242,1.4528716664195897e-08,4.750990431862066e-09,1.1406917166821115e-09,2.4603129745403856e-09,2.2754815995322253e-10
11.697887604623356,1.4525970961551363e-08,4.747051478494804e-09,1.1371523056383944e-09,2.4606820954291688e-09,2.275018479880957e-10
11.707851733758469,1.448359711332333e-08,4.730649050223286e-09,1.1362860720094462e-09,2.456698427671506e-09,2.268394327875611e-10
11.717815862893582,1.4439210971667888e-08,4.739747997148611e-09,1.133614184167258e-09,2.453901040149576e-09,2.2634329063704662e-10
11.727779992028696,1.442694361780536e-08,4.717047052754946e-09,1.132588131804807e-09,2.4529700888123612e-09,2.2744879914395586e-10
11.73774412116381,1.4431072886100901e-08,4.713072020652089e-09,1.1312043132531359e-09,2.4446851807274783e-09,2.2576465933933853e-10
11.747708250298924,1.440324059952425e-08,4.708781691337327e-09,1.1327602384452106e-09,2.442182518047174e-09,2.2524444689341243e-10
11.757672379434037,1.4351518789265578e-08,4.711858999068747e-09,1.1300912964539141e-09,2.438956718189455e-09,2.2553823090339973e-10
11.76763650856915,1.4341367362904666e-08,4.6955019020847064e-09,1.1253974623102093e-09,2.437020752795993e-09,2.2503878399251448e-10
11.777600637704264,1.43632356955004e-08,4.681548738086705e-09,1.122399091580729e-09,2.4284015805928168e-09,2.2420236511146884e-10
11.787564766839377,1.434338095511146e-08,4.673893710428455e-09,1.1238769910760676e-09,2.4241197015946603e-09,2.2415737627058093e-10
11.79752889597449,1.4284061375633155e-08,4.670377143515973e-09,1.1197217481488398e-09,2.41832890644674e-09,2.2336766474044025e-10
11.807493025109606,1.4267855853246592e-08,4.66629720684986e-09,1.121302475101034e-09,2.4218140947064e-09,2.2321031648736856e-10
11.81745715424472,1.4199736342709873e-08,4.641668380336795e-09,1.110009976697035e-09,2.4122946271566935e-09,2.2198245539098519e-10
11.827421283379833,1.4203904765403375e-08,4.6364935313947545e-09,1.1171068983161958e-09,2.4133284300634925e-09,2.2220736666386956e-10
11.837385412514946,1.4179905568140429e-08,4.617452160338926e-09,1.1057333632966085e-09,2.4031050756214435e-09,2.2199081470166386e-10
11.84734954165006,1.4134525349606494e-08,4.62113500321779e-09,1.111039904496635e-09,2.407388743865486e-09,2.219553811595563e-10
11.857313670785173,1.4118215121135767e-08,4.606729377679013e-09,1.1078919203035685e-09,2.383096992818294e-09,2.2427184004752992e-10
11.867277799920286,1.417398856812968e-08,4.623423158224896e-09,1.1089983517553386e-09,2.3942651011399686e-09,2.203908596097898e-10
11.8772419290554,1.4016575880829634e-08,4.602632016917109e-09,1.1064063367449816e-09,2.3846895784425977e-09,2.2020879524662087e-10
11.887206058190515,1.4045328230090868e-08,4.5905373159734384e-09,1.107427935458779e-09,2.384219025545077e-09,2.207265637438228e-10
11.897170187325628,1.4069873261899954e-08,4.595185465110583e-09,1.0964887954696445e-09,2.388259684277151e-09,2.2007303471393158e-10
11.907134316460741,1.412001083198858e-08,4.560789979417067e-09,1.1040881537993765e-09,2.3792253250118407e-09,2.1974620093312223e-10
11.917098445595855,1.4068473539650828e-08,4.584524791271043e-09,1.08773994016507e-09,2.377144575071295e-09,2.1946731182860535e-10
11.927062574730968,1.3979913898681157e-08,4.553599304004429e-09,1.0966088947848385e-09,2.3652892219700217e-09,2.1947184571563212e-10
11.937026703866081,1.389037045934638e-08,4.539970545216359e-09,1.0965514631994672e-09,2.3637557494198747e-09,2.1867712741350947e-10
11.946990833001195,1.3989626914655804e-08,4.559138976928877e-09,1.1089858806575901e-09,2.360886628952984e-09,2.1801802446255949e-10
11.95695496213631,1.395546514854723e-08,4.555260217816632e-09,1.0968184050976335e-09,2.3537872476180784e-09,2.171026914958048e-10
11.966919091271423,1.3868586082212538e-08,4.575635826010779e-09,1.0933670364446416e-09,2.3605708890504925e-09,2.1782090816280808e-10
11.976883220406537,1.3879261277022758e-08,4.537395682271932e-09,1.0793175389044941e-09,2.3460516685518933e-09,2.158027911443158e-10
11.98684734954165,1.3708150235560482e-08,4.541101666297891e-09,1.094150282294501e-09,2.3421340628474977e-09,2.177516601573675e-10
11.996811478676763,1.3662715755981488e-08,4.495613887383451e-09,1.062689677789391e-09,2.338090578803086e-09,2.168830489552785e-10
12.006775607811877,1.3642077010877609e-08,4.516510998127077e-09,1.0815544624802722e-09,2.345070501354197e-09,2.1604215435349773e-10
12.01673973694699,1.376389141176741e-08,4.55397985574458e-09,1.0743748697795312e-09,2.320663822736159e-09,2.1364546435761802e-10
12.026703866082103,1.3680460495240224e-08,4.548458344794259e-09,1.097427800439649e-09,2.34366396017632e-09,2.1301618425664465e-10
12.036667995217218,1.3800369657035999e-08,4.516985100139019e-09,1.0794939813906576e-09,2.2982758549418e-09,2.2156715391712781e-10
12.046632124352332,1.3833626014275086e-08,4.382552621456994e-09,1.0780690838664864e-09,2.3206447371102205e-09,2.1624529441131213e-10
12.056596253487445,1.3982400320479406e-08,4.370129290097492e-09,1.0723111972349982e-09,2.3295573849238843e-09,2.1481798972788253e-10
12.066560382622558,1.3672596793634994e-08,4.475864846251881e-09,1.074094090864365e-09,2.324199317198514e-09,2.1268323942690352e-10
12.076524511757672,1.3750501221246913e-08,4.476841746324728e-09,1.0620527694878187e-09,2.309765065048293e-09,2.1267054788340303e-10
12.086488640892785,1.3728470583897354e-08,4.45059858355089e-09,1.0735113625000974e-09,2.3494608084976328e-09,2.154794340794832e-10
12.096452770027899,1.36627486535844e-08,4.435283129302266e-09,1.0725926860566963e-09,2.323854552489749e-09,2.1360338119893133e-10
12.106416899163014,1.3632727156889017e-08,4.4291963638145515e-09,1.0654160594828461e-09,2.3160089238307e-09,2.133253174593767e-10
12.116381028298127,1.3586966908571413e-08,4.420120657769381e-09,1.0608762942914616e-09,2.31826093428605e-09,2.1305837490697437e-10
12.12634515743324,1.3587496170996421e-08,4.379102221065783e-09,1.0689960607440634e-09,2.2692697938252302e-09,2.0562941622340578e-10
12.136309286568354,1.3411842052860177e-08,4.437481879485382e-09,1.0739701191120765e-09,2.3082057029444086e-09,2.0936697113766055e-10
12.146273415703467,1.366440274006275e-08,4.33399411276228e-09,1.0240872698454446e-09,2.2940351705951617e-09,2.122454771051969e-10
12.15623754483858,1.3669623863683236e-08,4.253537260829684e-09,1.0612389197422175e-09,2.2571398446693812e-09,2.0961197894179662e-10
12.166201673973694,1.3430532819592118e-08,4.316663659226089e-09,1.0624006424606257e-09,2.2525296915888315e-09,2.1221269129434909e-10
12.176165803108807,1.3360963155877559e-08,4.396445436753547e-09,1.0530805516045823e-09,2.2931283251696004e-09,2.0848321096971698e-10
12.186129932243922,1.336402892210393e-08,4.354306217106982e-09,1.0281609979457296e-09,2.2662111957088043e-09,2.0919470229780065e-10
12.196094061379036,1.3352769692783706e-08,4.357318923115455e-09,1.0524185412122018e-09,2.2844169941443766e-09,2.101434884400752e-10
12.206058190514149,1.3421351257342474e-08,4.385570936399932e-09,1.0435055912355976e-09,2.264902680521311e-09,2.0831755423095274e-10
12.216022319649262,1.327295677515452e-08,4.3869545955989726e-09,1.0617862364280833e-09,2.2600403362173087e-09,2.100490818353789e-10
12.225986448784376,1.3295397885333837e-08,4.31849966443795e-09,1.0363567898626635e-09,2.252002873014222e-09,2.0911059839463878e-10
12.235950577919489,1.3234275422317998e-08,4.36016023683691e-09,1.0464867224333452e-09,2.2678003204299736e-09,2.0720952684150816e-10
12.245914707054602,1.3191878511079233e-08,4.313558911956994e-09,1.0521648217070013e-09,2.26978876911329e-09,2.0879084739840559e-10
12.255878836189718,1.321430043610486e-08,4.336138108213365e-09,1.0514829268938617e-09,2.219365537268579e-09,2.132840760577304e-10
12.26584296532483,1.3218859699209736e-08,4.359406593793035e-09,1.0283576849442057e-09,2.244815040194123e-09,2.0779393925259283e-10
12.275807094459944,1.3199195832134505e-08,4.333047160613883e-09,1.0473436270581498e-09,2.241166854567987e-09,2.083158441326911e-10
12.285771223595058,1.3279111154780043e-08,4.320786859525626e-09,1.0375482260641998e-09,2.2269463609768527e-09,2.0691135339422806e-10
12.295735352730171,1.3207622112661821e-08,4.310623742888557e-09,1.0352961455853256e-09,2.239359671466859e-09,2.0648149105400787e-10
12.305699481865284,1.3175649007445247e-08,4.301927950027898e-09,1.031103599940324e-09,2.2280650752986253e-09,2.0644789000242395e-10
12.315663611000398,1.3105701552508827e-08,4.316387021112728e-09,1.035358914594448e-09,2.2297752538448218e-09,2.0603650021334763e-10
12.325627740135511,1.3108121794324055e-08,4.2671145430918875e-09,1.0272207570439495e-09,2.2290959336078466e-09,2.084191654222275e-10
12.335591869270626,1.3131191143810741e-08,4.27005268798533e-09,1.0351761418038856e-09,2.218797770373584e-09,2.0578236080190048e-10
12.34555599840574,1.3036697852177095e-08,4.289884375462493e-09,1.0393758445020941e-09,2.2240098294710833e-09,2.0430531683216955e-10
12.355520127540853,1.3098572674536755e-08,4.276571548863792e-09,1.0282693950591437e-09,2.2035138420153533e-09,2.0435183939008696e-10
12.365484256675966,1.3017235185237316e-08,4.291468076445374e-09,1.0247767927178967e-09,2.2158379636159767e-09,2.042103087370322e-10
12.37544838581108,1.3021427321391093e-08,4.261442305567707e-09,1.0172342402222064e-09,2.2033937441658734e-09,2.0395616021795728e-10
12.385412514946193,1.2993289834283208e-08,4.246924723342171e-09,1.0305831877709703e-09,2.204683222434505e-09,2.0432268212853103e-10
12.395376644081306,1.2940404707566332e-08,4.220947654948888e-09,1.017814981923471e-09,2.1957013118566892e-09,2.032721632026246e-10
12.405340773216421,1.2980734677889123e-08,4.246274598991073e-09,1.0203809379844624e-09,2.1998199719311107e-09,2.0282997603444835e-10
12.415304902351535,1.2939098628617993e-08,4.246919493353849e-09,1.0136999538755049e-09,2.1957429407866673e-09,2.019452350558322e-10
12.425269031486648,1.2903865884548186e-08,4.22024326052917e-09,1.0173731943054016e-09,2.1928583332264e-09,2.0279182775540957e-10
12.435233160621761,1.290423676282178e-08,4.220914031256108e-09,1.0094444815064426e-09,2.1836411478339747e-09,2.0247344483121598e-10
12.445197289756875,1.291121767738406e-08,4.201863927307502e-09,1.0078233826854951e-09,2.18606032692481e-09,2.0180861723975512e-10
12.455161418891988,1.2885099707749216e-08,4.190006788596873e-09,1.0107053657651444e-09,2.1791935667008524e-09,2.0210735677995027e-10
12.465125548027101,1.2880498201005154e-08,4.20834239590127e-09,1.0091511360586067e-09,2.1822344030153794e-09,2.011588619879069e-10
12.475089677162217,1.2811688075567673e-08,4.205262685589546e-09,1.0073434237544298e-09,2.1740783447846526e-09,2.0072923460841445e-10
12.48505380629733,1.282574186834566e-08,4.174544189892013e-09,1.0068411559666498e-09,2.1738829915722266e-09,2.0095775121059925e-10
12.495017935432443,1.2770530716955925e-08,4.189729276128688e-09,1.0033295866725336e-09,2.1714851706383536e-09,2.0031292539069395e-10
12.504982064567557,1.2790784652791447e-08,4.160867397141692e-09,1.0020644708230344e-09,2.167918198592617e-09,2.002404776094659e-10
12.51494619370267,1.2781202482884623e-08,4.170701811319838e-09,9.986593743154724e-10,2.1674734834278405e-09,2.0013769619099219e-10
12.524910322837783,1.2748647897656499e-08,4.159221926719828e-09,9.992364832719057e-10,2.157240356445786e-09,1.9888801077637999e-10
12.534874451972897,1.2674876670295727e-08,4.146903105734907e-09,1.0002271981642667e-09,2.1561553362799583e-09,1.9891168790523352e-10
12.54483858110801,1.2715356317891332e-08,4.148732765147115e-09,9.92306883684853e-10,2.1572297480205207e-09,1.982803158354271e-10
12.554802710243125,1.2680718141241646e-08,4.131480049802459e-09,9.951985193720149e-10,2.1467218195978993e-09,1.985545581708053e-10
12.564766839378239,1.2655178389590866e-08,4.137078390469075e-09,9.956855156086017e-10,2.145443523006235e-09,1.9872216703816428e-10
12.574730968513352,1.265583882615642e-08,4.128345565890368e-09,9.911531921226852e-10,2.143018708237257e-09,1.9762878504274276e-10
12.584695097648465,1.2602304879343989e-08,4.122595074349396e-09,9.874484577449054e-10,2.140754252211769e-09,1.9757212554479333e-10
12.594659226783579,1.2586684371078567e-08,4.112134275024419e-09,9.851440192884014e-10,2.138369769060069e-09,1.974641135793479e-10
12.604623355918692,1.25727642620846e-08,4.117056468322443e-09,9.837661402997138e-10,2.136189135242544e-09,1.972559728663161e-10
12.614587485053805,1.2527420185967439e-08,4.110193881016624e-09,9.839030415711652e-10,2.131159750531273e-09,1.9689752495875284e-10
12.62455161418892,1.2550406315339347e-08,4.097719799488762e-09,9.853226085352649e-10,2.1259658147447675e-09,1.964608836802697e-10
12.634515743324034,1.2520655359527147e-08,4.090394628335447e-09,9.861126991267411e-10,2.123771867037381e-09,1.9673906768200415e-10
12.644479872459147,1.2519805820709092e-08,4.082921752698347e-09,9.815829620385026e-10,2.121889331692107e-09,1.95821009614117e-10
12.65444400159426,1.2522105391244662e-08,4.083718215653951e-09,9.784485576101692e-10,2.1232064608101416e-09,1.947924467713473e-10
12.664408130729374,1.2457152511625796e-08,4.0759272686463e-09,9.789820720008223e-10,2.115749538607828e-09,1.9532222599972965e-10
12.674372259864487,1.245938221825804e-08,4.0672343118557576e-09,9.783516757012264e-10,2.110568765960526e-09,1.9478140324925784e-10
12.6843363889996,1.2466621879335124e-08,4.0636930090867864e-09,9.754527441052876e-10,2.115226173157667e-09,1.9517386849690047e-10
12.694300518134714,1.2430689357817515e-08,4.0548646996361725e-09,9.759625142907244e-10,2.1071392945740418e-09,1.9494848379302086e-10
12.704264647269829,1.2394917289167155e-08,4.055847104974678e-09,9.743649808089398e-10,2.1064191895939645e-09,1.9436674443262022e-10
12.714228776404942,1.2393629304842141e-08,4.0457911056589765e-09,9.722847168398235e-10,2.1033412139707144e-09,1.9425223273029884e-10
12.724192905540056,1.2369989468927555e-08,4.042587909109971e-09,9.710153430915447e-10,2.0959269219771223e-09,1.929411272325281e-10
12.73415703467517,1.2339807478300687e-08,4.038463565674945e-09,9.688609480556508e-10,2.0949617563980316e-09,1.9330914774396788e-10
12.744121163810282,1.2350634299264028e-08,4.024162882064978e-09,9.652637228158728e-10,2.091876495701364e-09,1.9309360766850971e-10
12.754085292945396,1.2327215722596092e-08,4.021666519198424e-09,9.661846956081089e-10,2.09035252051094e-09,1.9285458818434676e-10
12.76404942208051,1.2291917646681195e-08,4.011254772827664e-09,9.65098186697033e-10,2.082518596865725e-09,1.9289139213739203e-10
12.774013551215624,1.2275016597006059e-08,4.013909437217957e-09,9.649401202010416e-10,2.082879721285118e-09,1.9233462136217627e-10
12.783977680350738,1.2238080602718224e-08,4.007730742512299e-09,9.593278072082011e-10,2.079369964097189e-09,1.9190552592595785e-10
12.793941809485851,1.2251178104079932e-08,4.0057735913073155e-09,9.598691806471654e-10,2.078253128733285e-09,1.9188343376962058e-10
12.803905938620964,1.2215372857222221e-08,3.993905589207625e-09,9.569106542139763e-10,2.073597492203026e-09,1.9167067902820232e-10
12.813870067756078,1.2216215516554788e-08,3.987502935724764e-09,9.59289323580592e-10,2.0711829815961057e-09,1.9148363699814494e-10
12.823834196891191,1.2210511497531743e-08,3.9851823234810735e-09,9.56251019241153e-10,2.067207006512847e-09,1.9088487898441958e-10
12.833798326026304,1.2171967163761003e-08,3.9808044354479995e-09,9.571824723921756e-10,2.067490725446247e-09,1.9085065629446072e-10
12.843762455161418,1.215830595892997e-08,3.97323672943928e-09,9.549374021312373e-10,2.0605433354177594e-09,1.9075591450972857e-10
12.853726584296533,1.2152147937095372e-08,3.9696054932859596e-09,9.52033968690947e-10,2.061502042763031e-09,1.89869614483317e-10
12.863690713431646,1.2117791987062718e-08,3.960377103040683e-09,9.523335543396698e-10,2.054436757011456e-09,1.900809180609551e-10
12.87365484256676,1.2110350001682689e-08,3.953558721857548e-09,9.496915272858918e-10,2.0539822037509715e-09,1.899382074966751e-10
12.883618971701873,1.210546258543785e-08,3.953328769531436e-09,9.483203069681155e-10,2.0528151401252465e-09,1.8958026253805327e-10
12.893583100836986,1.208516003361744e-08,3.940241544635916e-09,9.470497922108729e-10,2.0479984570478256e-09,1.8926963912595186e-10
12.9035472299721,1.2051907526364714e-08,3.945681010888553e-09,9.457190961891713e-10,2.0452993342727668e-09,1.8886071746078998e-10
12.913511359107213,1.2030560413291147e-08,3.93175031425326e-09,9.456848653963924e-10,2.0412072787119347e-09,1.8845122323744074e-10
12.923475488242328,1.2022402927725236e-08,3.932518011269149e-09,9.436035073954726e-10,2.0402761007232945e-09,1.8832713918256535e-10
12.933439617377442,1.2025388950829508e-08,3.9254078038075054e-09,9.41271092773538e-10,2.0377847215618554e-09,1.8810878894696565e-10
12.943403746512555,1.1986328665667183e-08,3.914997404074071e-09,9.417143814533521e-10,2.0313345303154486e-09,1.8855886706274963e-10
12.953367875647668,1.196993912323973e-08,3.911244197657935e-09,9.3971833435096e-10,2.032117960987929e-09,1.877162130496845e-10
12.963332004782782,1.1960918976443858e-08,3.90533614933305e-09,9.365818680571438e-10,2.0276821235615143e-09,1.8726505576927364e-10
12.973296133917895,1.1931068044310062e-08,3.903183718012024e-09,9.374972746206466e-10,2.02692469108597e-09,1.8705226754475343e-10
12.983260263053008,1.1931713451723587e-08,3.898535749547131e-09,9.361307173811342e-10,2.022591731542676e-09,1.8671705948986018e-10
12.993224392188122,1.1922012850934942e-08,3.893887589518904e-09,9.360261171822614e-10,2.021006172831718e-09,1.866667616773849e-10
13.003188521323237,1.1893310602269594e-08,3.8831949501145215e-09,9.335908936801912e-10,2.015443007638783e-09,1.8650507863559783e-10
13.01315265045835,1.1891873396720557e-08,3.8787910310440775e-09,9.335530987125892e-10,2.0140216829637407e-09,1.8603746622805957e-10
13.023116779593463,1.186362816183656e-08,3.8763927314593104e-09,9.294169137623394e-10,2.01218018372938e-09,1.8589508596719476e-10
13.033080908728577,1.1852002198090053e-08,3.872742527212088e-09,9.283538110164976e-10,2.0106746884388038e-09,1.8540894302979132e-10
13.04304503786369,1.1826515926455139e-08,3.866723799374549e-09,9.28545161069655e-10,2.005524636781224e-09,1.8554928373712507e-10
13.053009166998804,1.1804088751785829e-08,3.861404685777688e-09,9.285240594032468e-10,2.0029344439342105e-09,1.853663309204282e-10
13.062973296133917,1.1806425203413222e-08,3.8521786730788315e-09,9.253107042473735e-10,2.0005645376156803e-09,1.8495211036566678e-10
13.072937425269032,1.1777250940019884e-08,3.8487636338574274e-09,9.237844141785108e-10,1.9998691917604533e-09,1.8505195447283192e-10
13.082901554404145,1.1754834816885827e-08,3.843855766135517e-09,9.228640106124546e-10,1.9933735870625143e-09,1.843524708179608e-10
13.092865683539259,1.1749781720291674e-08,3.838379309328419e-09,9.212226364633666e-10,1.9916706195302047e-09,1.8413649803061466e-10
13.102829812674372,1.1734073621959314e-08,3.834807453078705e-09,9.19389950629866e-10,1.989435891441675e-09,1.8395268165700362e-10
13.112793941809485,1.1715066987613676e-08,3.82857805217532e-09,9.190224718574008e-10,1.98531185461867e-09,1.8358930647645064e-10
13.122758070944599,1.1694115748701553e-08,3.822924060587466e-09,9.180091734543239e-10,1.985717725238951e-09,1.8386741294539285e-10
13.132722200079712,1.1694210603872148e-08,3.817901766204361e-09,9.162827892967493e-10,1.981139813015067e-09,1.8339495286135045e-10
13.142686329214825,1.1657011591698186e-08,3.814370919745095e-09,9.165884302349508e-10,1.9755647004045848e-09,1.8339887657698932e-10
13.15265045834994,1.1646613591050221e-08,3.810989555086516e-09,9.143931219419714e-10,1.9777906865445084e-09,1.8268034874966526e-10
13.162614587485054,1.1646461165750384e-08,3.805154892769232e-09,9.115992673470981e-10,1.976082196298148e-09,1.8214589668794088e-10
13.172578716620167,1.1628859694415642e-08,3.796622978680434e-09,9.110416646507357e-10,1.9724062967218244e-09,1.822552924875708e-10
13.18254284575528,1.1619154342807018e-08,3.792042945542506e-09,9.113737904858638e-10,1.9693184488366895e-09,1.81885227504616e-10
13.192506974890394,1.1595269770886914e-08,3.786589519985701e-09,9.106312975108634e-10,1.966484771674996e-09,1.8172613927284343e-10
13.202471104025507,1.1584094150478209e-08,3.784949603019377e-09,9.096658380201714e-10,1.9633446034902602e-09,1.8141496577359408e-10
13.21243523316062,1.1565603065136624e-08,3.777765812840397e-09,9.070196816509765e-10,1.96164710772446e-09,1.8134431595129431e-10
13.222399362295736,1.1546884002170754e-08,3.772690797414183e-09,9.058920568511567e-10,1.9587670886317145e-09,1.8104891897675412e-10
13.23236349143085,1.1538166143048251e-08,3.765158106554094e-09,9.041889455523551e-10,1.9564025701952395e-09,1.806048541658338e-10
13.242327620565963,1.1516431436325366e-08,3.7673055455420355e-09,9.032725853068141e-10,1.9545073426614324e-09,1.8061489501930309e-10
13.252291749701076,1.1494126827020455e-08,3.757170045131361e-09,9.025881878317275e-10,1.9499642899464058e-09,1.8045939437736707e-10
13.26225587883619,1.1493556820928117e-08,3.7534467190754614e-09,9.004298569038259e-10,1.948495990796665e-09,1.7998535242713495e-10
13.272220007971303,1.146789076014637e-08,3.750499238135736e-09,8.992878198944097e-10,1.9462047145808946e-09,1.7969571230484448e-10
13.282184137106416,1.1446113656976494e-08,3.742378298157787e-09,8.995381423853467e-10,1.942437727174655e-09,1.7957038883205955e-10
13.29214826624153,1.1436768635994912e-08,3.740539782457782e-09,8.971578686506131e-10,1.9402400443438344e-09,1.79259101676603e-10
13.302112395376644,1.1428112863776536e-08,3.730718968163038e-09,8.96571871304832e-10,1.937720263982297e-09,1.7910697332308353e-10
13.312076524511758,1.1414235290692772e-08,3.728600546694133e-09,8.942269135226554e-10,1.9367088764756808e-09,1.7894821888430796e-10
13.322040653646871,1.1394174212307015e-08,3.7198994867531407e-09,8.938967673144544e-10,1.9330388078891584e-09,1.7878226821464698e-10
13.332004782781985,1.1376991488887297e-08,3.7176319673304644e-09,8.931411422130458e-10,1.9301833382025324e-09,1.7829843637804134e-10
13.341968911917098,1.1367042814923737e-08,3.719158645783828e-09,8.918023240487343e-10,1.930347082268954e-09,1.7774443197081523e-10
13.351933041052211,1.1355761443854081e-08,3.7118056411903433e-09,8.903695389190579e-10,1.9236967548381166e-09,1.779665231007981e-10
13.361897170187325,1.1337475461637506e-08,3.7059220581482255e-09,8.893637603377605e-10,1.924529549700231e-09,1.7763378806330232e-10
13.37186129932244,1.1331992781522141e-08,3.6985467769905022e-09,8.87616541643477e-10,1.920028545370629e-09,1.775887144682525e-10
13.381825428457553,1.1309902322585614e-08,3.691805929608135e-09,8.870391092052172e-10,1.917983246061893e-09,1.7742256397643445e-10
13.391789557592666,1.1292131844499973e-08,3.689083144858447e-09,8.850050614412691e-10,1.915099998436201e-09,1.7696889096203367e-10
13.40175368672778,1.128530155837867e-08,3.6856920622326564e-09,8.842634342920228e-10,1.914379094895354e-09,1.7686774343505102e-10
13.411717815862893,1.1261871987345338e-08,3.6803638377073143e-09,8.825093101397928e-10,1.9114727703020028e-09,1.7632890837624544e-10
13.421681944998006,1.1247681006432332e-08,3.6738488358671454e-09,8.833280906647598e-10,1.9086358805795583e-09,1.7628642444922036e-10
13.43164607413312,1.12329285631365e-08,3.667248978677184e-09,8.811481378588641e-10,1.9045586867594646e-09,1.7602118800598917e-10
13.441610203268233,1.1219015930769782e-08,3.6628536853539582e-09,8.797511695873136e-10,1.9036785367174465e-09,1.7579483212775077e-10
13.451574332403348,1.1208712903338584e-08,3.6579337131985434e-09,8.77992052702215e-10,1.9013318222805613e-09,1.7561466029776398e-10
13.461538461538462,1.1191438194022793e-08,3.6576413474213494e-09,8.769405101088655e-10,1.8979757911883344e-09,1.7540176323741697e-10
13.471502590673575,1.1178762489304365e-08,3.653573620825342e-09,8.776833696660076e-10,1.895225103812119e-09,1.7484196715764526e-10
13.481466719808688,1.1169153711364045e-08,3.6466332949873567e-09,8.76200533932683e-10,1.8941562902335435e-09,1.7501187445031628e-10
13.491430848943802,1.1147203066436191e-08,3.6449203631917457e-09,8.748887052005433e-10,1.8915116931879244e-09,1.7474197794984365e-10
13.501394978078915,1.1136416218079275e-08,3.635498016745791e-09,8.734119095807043e-10,1.887998727183462e-09,1.744297586920633e-10
13.511359107214028,1.1127033530589702e-08,3.634445474442338e-09,8.731141814765948e-10,1.888042794411811e-09,1.743759659933714e-10
13.521323236349144,1.1118375649415717e-08,3.629761311715637e-09,8.716489610148076e-10,1.8843068466625354e-09,1.73939498405388e-10
13.531287365484257,1.1087154633178178e-08,3.623978328539372e-09,8.700108558004482e-10,1.881272505781396e-09,1.7402036391792857e-10
13.54125149461937,1.1088539774695324e-08,3.620206985340422e-09,8.6835844260222e-10,1.8813353187945157e-09,1.7306407576000678e-10
13.551215623754484,1.1074175970000601e-08,3.6138038074997857e-09,8.681869925119854e-10,1.8765733551944086e-09,1.7320041586532847e-10
13.561179752889597,1.1050860569042507e-08,3.6110393154826284e-09,8.678779256465406e-10,1.874099331809533e-09,1.7342592674997527e-10
13.57114388202471,1.1038772157773375e-08,3.6068287541774818e-09,8.660226575634567e-10,1.8726281630551896e-09,1.729511838076126e-10
13.581108011159824,1.102307993044101e-08,3.6035965744944963e-09,8.653993483752321e-10,1.8697994524617264e-09,1.7282514542550974e-10
13.591072140294937,1.1006863992077608e-08,3.5963374843347506e-09,8.634973491503926e-10,1.8666138080777045e-09,1.7238642934890578e-10
13.601036269430052,1.0992050751072983e-08,3.590386331937446e-09,8.615830169935375e-10,1.8654235936258933e-09,1.7233534430234713e-10
13.611000398565166,1.0974524517811974e-08,3.5881716541162022e-09,8.617300020669431e-10,1.8638794566495054e-09,1.7205867161204413e-10
13.620964527700279,1.0969745050864897e-08,3.583406292162637e-09,8.604511332930341e-10,1.8600399182258467e-09,1.7184030090689907e-10
13.630928656835392,1.0950802922808991e-08,3.5793322931009235e-09,8.60294474492426e-10,1.8578236531078458e-09,1.7172481287012136e-10
13.640892785970506,1.0947944438228521e-08,3.5709874932102223e-09,8.58037794529592e-10,1.8549952015930655e-09,1.712629870061918e-10
13.650856915105619,1.0932009677665284e-08,3.5695975733683534e-09,8.568907021420923e-10,1.8539410262517859e-09,1.7120972014987413e-10
13.660821044240732,1.0911638321813214e-08,3.566053918626597e-09,8.574514017354158e-10,1.8512187339293702e-09,1.711420593327624e-10
13.670785173375847,1.0905497263601509e-08,3.5611645441711154e-09,8.556034259564366e-10,1.8487095262491339e-09,1.7070795301211315e-10
13.68074930251096,1.0897900803368164e-08,3.5568865542740495e-09,8.535006445621624e-10,1.8468361910826876e-09,1.7059958907725965e-10
13.690713431646074,1.0876768461387384e-08,3.5526846293353326e-09,8.529445119192565e-10,1.8451967527666362e-09,1.705944595192667e-10
13.700677560781187,1.0861330160185823e-08,3.549189556073067e-09,8.522028286684952e-10,1.8427222881343774e-09,1.7002666363638923e-10
13.7106416899163,1.0852952617901637e-08,3.544296444169877e-09,8.513486527038022e-10,1.8412097148180748e-09,1.7016956885363576e-10
13.720605819051414,1.0840644596973857e-08,3.543064011022355e-09,8.500216112230548e-10,1.8374247396997538e-09,1.697621632858469e-10
13.730569948186528,1.082449785644189e-08,3.5367181553450947e-09,8.492270730175265e-10,1.8351323262745926e-09,1.6950704026523703e-10
13.740534077321641,1.0814749061794548e-08,3.5285505214249994e-09,8.481003291675895e-10,1.8328711362192503e-09,1.6939534563448294e-10
13.750498206456756,1.0798884517988372e-08,3.5266306406106477e-09,8.476688765433584e-10,1.8313571725315137e-09,1.6913121177919527e-10
13.76046233559187,1.0784518546909567e-08,3.524505839337564e-09,8.462594595026642e-10,1.8279351960220693e-09,1.6905285125000394e-10
13.770426464726983,1.0767162185209157e-08,3.5193510704401915e-09,8.454826179940636e-10,1.8275045535772465e-09,1.6862267632121564e-10
13.780390593862096,1.0754478550621636e-08,3.5169739693449125e-09,8.433729750736982e-10,1.8241822047097543e-09,1.6848956500142025e-10
13.79035472299721,1.0741794617982012e-08,3.5112403030927634e-09,8.431641186472503e-10,1.8232349632609584e-09,1.6836194530138978e-10
13.800318852132323,1.072636488674967e-08,3.5055085775760896e-09,8.416157989535546e-10,1.8196995365504578e-09,1.6806859357914792e-10
13.810282981267436,1.0717939095305784e-08,3.502011855654624e-09,8.414707215517289e-10,1.8180274745719524e-09,1.679656565522461e-10
13.820247110402551,1.0711022599147617e-08,3.4980770617197678e-09,8.394215485524113e-10,1.8147588319155609e-09,1.6760463438152847e-10
13.830211239537665,1.0692762541917949e-08,3.4952267899017174e-09,8.38821082513384e-10,1.8144048926062587e-09,1.674521291020435e-10
13.840175368672778,1.0684617574702517e-08,3.4908055772464117e-09,8.383665842277857e-10,1.8100672802251704e-09,1.6729303190712725e-10
13.850139497807891,1.0669021980818188e-08,3.4887540555634018e-09,8.378237627858572e-10,1.8085160038149986e-09,1.6704053734025223e-10
13.860103626943005,1.0654245493327158e-08,3.4803948667428293e-09,8.362652232391054e-10,1.8073533641086773e-09,1.6699546760295177e-10
13.870067756078118,1.0641450873219027e-08,3.474681461859515e-09,8.34613859303743e-10,1.8046814684572095e-09,1.6701249637452863e-10
13.880031885213231,1.0632223525062394e-08,3.474408108650652e-09,8.334628856080074e-10,1.8041057227809265e-09,1.666493196147122e-10
13.889996014348347,1.0620368094204113e-08,3.4674967502952047e-09,8.326839384466398e-10,1.801411906232013e-09,1.6639607161444418e-10
13.89996014348346,1.0604273772567169e-08,3.468169335285196e-09,8.31567010234121e-10,1.7988495879580623e-09,1.66006574626466e-10
13.909924272618573,1.0590395285211648e-08,3.461103752201156e-09,8.306973148970999e-10,1.7947560382475274e-09,1.657900830783975e-10
13.919888401753687,1.0576027574836825e-08,3.456119804605982e-09,8.298782817184777e-10,1.7930160903338863e-09,1.6568598010125115e-10
13.9298525308888,1.0572444787638247e-08,3.453256262725866e-09,8.293870170751828e-10,1.7922961595956886e-09,1.656082253231189e-10
13.939816660023913,1.0551033600367618e-08,3.448712841053811e-09,8.280450025525577e-10,1.788908194831345e-09,1.657332807965589e-10
13.949780789159027,1.0537826594643108e-08,3.4463177170108314e-09,8.264518638027556e-10,1.7888269423062552e-09,1.6531550930437304e-10
13.95974491829414,1.0530827226423417e-08,3.4394221051076045e-09,8.24891048168979e-10,1.78517459407351e-09,1.6482202708466992e-10
13.969709047429255,1.0515297297190617e-08,3.434215955626009e-09,8.252549362859767e-10,1.78422161213019e-09,1.6479691338152693e-10
13.979673176564368,1.0503311449793983e-08,3.430092610574355e-09,8.233473428635429e-10,1.7811362668984247e-09,1.6465904899936092e-10
13.989637305699482,1.04965748115488e-08,3.4293154585882603e-09,8.241882113162825e-10,1.7796279797974651e-09,1.6433547620885054e-10
13.999601434834595,1.0482437092416646e-08,3.4247686286777446e-09,8.222884563579824e-10,1.7767039358182799e-09,1.6414117905969915e-10
14.009565563969709,1.0476794192018083e-08,3.4209887936856674e-09,8.217844576296757e-10,1.7751675142796642e-09,1.6402284038571967e-10
14.019529693104822,1.0458958792316339e-08,3.4163990474481325e-09,8.197376917094605e-10,1.773420655222701e-09,1.638727330663369e-10
14.029493822239935,1.044534314516612e-08,3.4136831113908766e-09,8.194829134328819e-10,1.7723541760367053e-09,1.637367098327135e-10
14.03945795137505,1.0427782209124367e-08,3.4114357880984532e-09,8.188384153259634e-10,1.7700281451305016e-09,1.6345021977985802e-10
14.049422080510164,1.0424069451679429e-08,3.406380961649353e-09,8.177779755790677e-10,1.7677709290824576e-09,1.6315311380711123e-10
14.059386209645277,1.0408440266680661e-08,3.400376756238156e-09,8.155345288433987e-10,1.7657699349319102e-09,1.6312429540119462e-10
14.06935033878039,1.0395740763913934e-08,3.3979224430285095e-09,8.154932771421619e-10,1.7635366978649518e-09,1.6300420136950028e-10
14.079314467915504,1.0379836158576873e-08,3.3942713168795122e-09,8.146583013250338e-10,1.7621140682199875e-09,1.627428330691834e-10
14.089278597050617,1.0374009758269649e-08,3.3883980625000612e-09,8.136356419251257e-10,1.7587462559108978e-09,1.6246500913557414e-10
14.09924272618573,1.0359918726238641e-08,3.3864376910128343e-09,8.12127686190149e-10,1.7565544714377184e-09,1.6240092877423854e-10
14.109206855320844,1.0343290202993415e-08,3.3826222207661293e-09,8.122947108210164e-10,1.7543309588815366e-09,1.6205707944750244e-10
14.119170984455959,1.0331658788456691e-08,3.3776026505671295e-09,8.115031882895467e-10,1.7532749680205085e-09,1.6186371510026593e-10
14.129135113591072,1.0323551471537502e-08,3.3733419021770397e-09,8.100651840780591e-10,1.752132445817533e-09,1.6178930777035414e-10
14.139099242726186,1.0305319289658627e-08,3.3720887008021788e-09,8.093151605608589e-10,1.748811562294277e-09,1.617830622147953e-10
14.149063371861299,1.0297933338939239e-08,3.366327076778128e-09,8.085980756222644e-10,1.747009477749012e-09,1.6151502801062e-10
14.159027500996412,1.0289413141500794e-08,3.3613393414518362e-09,8.071703610831148e-10,1.7453982331452707e-09,1.6111115820834145e-10
14.168991630131526,1.0279197449631716e-08,3.357768942372326e-09,8.061242101160694e-10,1.7432578585483047e-09,1.6101670590705651e-10
14.178955759266639,1.0266579405608745e-08,3.3525521720819635e-09,8.060264632760268e-10,1.741617135482603e-09,1.6085071194525477e-10
14.188919888401754,1.0257391866279818e-08,3.349632831479922e-09,8.043537499537606e-10,1.7388665542095709e-09,1.60569029751484e-10
14.198884017536868,1.0245978938357666e-08,3.3465354414429027e-09,8.043184567348972e-10,1.737090623840036e-09,1.6052455116022266e-10
14.208848146671981,1.0233674953671791e-08,3.3422114284731984e-09,8.024192430476917e-10,1.7356692286557613e-09,1.6035481812503168e-10
14.218812275807094,1.0216182454002536e-08,3.339324981901224e-09,8.014477046845297e-10,1.7330205273154548e-09,1.6027910427814541e-10
14.228776404942208,1.020903608909293e-08,3.333621485692909e-09,8.008890833257311e-10,1.7317385416906717e-09,1.6009102717038674e-10
14.238740534077321,1.0194951117538566e-08,3.3319765183184437e-09,7.995653039914047e-10,1.7297144850048649e-09,1.5982995759509126e-10
14.248704663212434,1.0180389179514464e-08,3.3277985616492354e-09,7.991520817068128e-10,1.7281825407377879e-09,1.5959690860333592e-10
14.258668792347548,1.0175421487519337e-08,3.3242254285219316e-09,7.975965087378167e-10,1.725392011071704e-09,1.5936008616049208e-10
14.268632921482663,1.0162242811930092e-08,3.3227979154618224e-09,7.972518340879884e-10,1.7246207554578953e-09,1.5925307819282717e-10
14.278597050617776,1.0148410368010263e-08,3.3163770237963178e-09,7.965660194580448e-10,1.720668258973904e-09,1.5897935489662072e-10
14.28856117975289,1.0136451474138809e-08,3.3138735925286025e-09,7.949701869745652e-10,1.719917388091036e-09,1.5884089389153574e-10
14.298525308888003,1.0128644061808566e-08,3.3072488640337248e-09,7.943446424933345e-10,1.7178443750764266e-09,1.5864930977429425e-10
14.308489438023116,1.011645843920576e-08,3.305896153032799e-09,7.938469941355369e-10,1.7150260603265e-09,1.585293243315737e-10
14.31845356715823,1.01076412002366e-08,3.300602920064649e-09,7.928372488541858e-10,1.714704752930689e-09,1.583531270686483e-10
14.328417696293343,1.0091459064943794e-08,3.299002563788364e-09,7.910715091006633e-10,1.7123244633484504e-09,1.582278414524704e-10
14.338381825428458,1.0081263068853262e-08,3.29490689214179e-09,7.910689994417014e-10,1.7114278530495298e-09,1.5776805560831052e-10
14.348345954563571,1.0072700889534487e-08,3.2889966069556835e-09,7.908013236446406e-10,1.7078177560007496e-09,1.579690177004713e-10
14.358310083698685,1.0061464252431239e-08,3.2885788194595028e-09,7.901079647044254e-10,1.7074946165271688e-09,1.5769109676411325e-10
14.368274212833798,1.0050544470499755e-08,3.2853826107651573e-09,7.87222137398563e-10,1.7043913355037091e-09,1.575219209407698e-10
14.378238341968911,1.0038941834790567e-08,3.280914016893773e-09,7.882722402051111e-10,1.7025466675408337e-09,1.5744133862067395e-10
14.388202471104025,1.0024697982170896e-08,3.274732649026591e-09,7.867620652751096e-10,1.7003361365206303e-09,1.570261637774148e-10
14.398166600239138,1.0016881708839356e-08,3.2733702554708836e-09,7.85597408176636e-10,1.7000433801969104e-09,1.5679698688008799e-10
14.408130729374252,1.000269565218354e-08,3.2694919532890734e-09,7.848280150663035e-10,1.6982188764027046e-09,1.5683752895218905e-10
14.418094858509367,9.992431863313979e-09,3.265882736884842e-09,7.843541058774695e-10,1.6958458732410869e-09,1.5657774302680284e-10
14.42805898764448,9.983423270516987e-09,3.260949884009962e-09,7.835639017804815e-10,1.6929187300399531e-09,1.5633556467898055e-10
14.438023116779593,9.976877198079217e-09,3.2569176691186462e-09,7.824809991407073e-10,1.6915574634798332e-09,1.5626135551928843e-10
14.447987245914707,9.95990331582493e-09,3.2527479959264293e-09,7.813190807358375e-10,1.690745745439772e-09,1.561257053503492e-10
14.45795137504982,9.954117003349306e-09,3.253195137076996e-09,7.799315755320956e-10,1.687638742875121e-09,1.5591434842382257e-10
14.467915504184933,9.940297391522102e-09,3.2484646214164766e-09,7.798460320836815e-10,1.6863936921443132e-09,1.5558333914983792e-10
14.477879633320047,9.93237552358836e-09,3.242869988825295e-09,7.790666597071918e-10,1.6843837759384934e-09,1.5546563511901563e-10
14.487843762455162,9.919448995709117e-09,3.2422773815453103e-09,7.785155141009542e-10,1.6838184054627516e-09,1.553617581919584e-10
14.497807891590275,9.909469889015202e-09,3.2363758973163795e-09,7.777076434551858e-10,1.6808196685739646e-09,1.551124852548684e-10
14.507772020725389,9.899077259653536e-09,3.2334856068524966e-09,7.759004651682639e-10,1.6798409970673025e-09,1.5501883843667721e-10
14.517736149860502,9.892750558490604e-09,3.23035933320069e-09,7.756849617728394e-10,1.6774943230854445e-09,1.547506940885341e-10
14.527700278995615,9.875939328688176e-09,3.2287779378478e-09,7.741666134332931e-10,1.6742206394918377e-09,1.5473458639349658e-10
14.537664408130729,9.871248049311182e-09,3.222341999592601e-09,7.736982087159202e-10,1.6747116674064948e-09,1.5429150639772273e-10
14.547628537265842,9.85796850798495e-09,3.2200632666992843e-09,7.732294877091158e-10,1.6727624894076329e-09,1.5453653347455393e-10
14.557592666400955,9.845751836205472e-09,3.217569715672436e-09,7.72997946589281e-10,1.6705992734671741e-09,1.5441197969457456e-10
14.56755679553607,9.838621564578257e-09,3.213107243585458e-09,7.718760504543023e-10,1.6687964513758032e-09,1.5414505019196947e-10
14.577520924671184,9.824720566913795e-09,3.2117074583274426e-09,7.703321922332729e-10,1.667492859728128e-09,1.5398280123424054e-10
14.587485053806297,9.817529841716784e-09,3.2073204365145015e-09,7.699500424013907e-10,1.6649298599929058e-09,1.5378719253432714e-10
14.59744918294141,9.806437807341184e-09,3.2043780536222217e-09,7.688797374602105e-10,1.662711037016069e-09,1.537131594161662e-10
14.607413312076524,9.790424080861381e-09,3.1996331973661178e-09,7.684858605298101e-10,1.6624283545496153e-09,1.5344520582613616e-10
14.617377441211637,9.785535647115579e-09,3.1967344351777135e-09,7.673211524218781e-10,1.6597648868157096e-09,1.5325393482269778e-10
14.62734157034675,9.774380790210438e-09,3.1932468018860158e-09,7.661333421337942e-10,1.6572540003984751e-09,1.5306554599376556e-10
14.637305699481866,9.764564779241372e-09,3.187820136959136e-09,7.659347781831322e-10,1.6562549646076104e-09,1.529330163267158e-10
14.64726982861698,9.758166620084024e-09,3.1857101073475143e-09,7.6474740589647e-10,1.6539893116707469e-09,1.5294166737178496e-10
14.657233957752092,9.740434679874427e-09,3.1837625899281374e-09,7.638968521397688e-10,1.6523459205282491e-09,1.527015380495618e-10
14.667198086887206,9.72967712249799e-09,3.1789405638932457e-09,7.638624480075079e-10,1.6515293846428789e-09,1.523139864729312e-10
14.67716221602232,9.722265278567545e-09,3.1768818173906e-09,7.620463638571134e-10,1.6494902484110565e-09,1.524378839157981e-10
14.687126345157433,9.716579162708301e-09,3.172960796843896e-09,7.621858143652709e-10,1.648095922019484e-09,1.5216789794804638e-10
14.697090474292546,9.704078771787504e-09,3.1699339179847557e-09,7.608484832608621e-10,1.6453945761737642e-09,1.5213814385439162e-10
14.70705460342766,9.691930530510584e-09,3.1667581278723063e-09,7.602326557801836e-10,1.6451386604512165e-09,1.5199410905141405e-10
14.717018732562774,9.68642099770058e-09,3.163783964357704e-09,7.589629029886455e-10,1.6430942992442436e-09,1.5169794797251572e-10
14.726982861697888,9.67250806779277e-09,3.158017709071419e-09,7.593895960018356e-10,1.6415528619761915e-09,1.5172752099048656e-10
14.736946990833001,9.666572777458676e-09,3.155039934365466e-09,7.579432007489804e-10,1.639464852256693e-09,1.515074544702465e-10
14.746911119968114,9.653298088823828e-09,3.1547162089962613e-09,7.571554796621592e-10,1.6375766001526254e-09,1.511471202893212e-10
14.756875249103228,9.64801959730841e-09,3.1502057527838485e-09,7.559313417676817e-10,1.635017831426617e-09,1.5113382192752168e-10
14.766839378238341,9.633630210050685e-09,3.1460637814513125e-09,7.561897176533321e-10,1.6344081268949742e-09,1.5086738378087462e-10
14.776803507373454,9.625693027001717e-09,3.144522306960456e-09,7.543162948580147e-10,1.6317031097314282e-09,1.5072450642265388e-10
14.78676763650857,9.612064128849915e-09,3.140637423555992e-09,7.540835113670296e-10,1.631158703247028e-09,1.5059473383504147e-10
14.796731765643683,9.601643443589408e-09,3.139077013174904e-09,7.528580059179125e-10,1.6281068833558683e-09,1.504924779379154e-10
14.806695894778796,9.592203985180053e-09,3.133899070491786e-09,7.524644166149085e-10,1.6280904466458745e-09,1.5011670895631538e-10
14.81666002391391,9.584443006295556e-09,3.1312574628369764e-09,7.512486754301929e-10,1.6258833557838036e-09,1.5017034318467819e-10
14.826624153049023,9.572461336561895e-09,3.130464590739239e-09,7.51474080618543e-10,1.6240755066688662e-09,1.5000551547587345e-10
14.836588282184136,9.562441701759886e-09,3.125752845808112e-09,7.500406254955466e-10,1.621544247306124e-09,1.498721446644206e-10
14.84655241131925,9.559346439609938e-09,3.1242146313647207e-09,7.489769216156989e-10,1.6204807129087953e-09,1.496190300029486e-10
14.856516540454363,9.544656015377549e-09,3.117767233768969e-09,7.489987684367632e-10,1.6184593799189367e-09,1.4943960946475557e-10
14.866480669589478,9.534076380439917e-09,3.115552895147067e-09,7.48635574808874e-10,1.6175367673985096e-09,1.495270417268242e-10
14.876444798724592,9.528032975661344e-09,3.1137680616133547e-09,7.469490227887612e-10,1.6157337382278862e-09,1.4937383063804998e-10
14.886408927859705,9.519854106701885e-09,3.1083458703772245e-09,7.465795550206537e-10,1.6149056309985463e-09,1.4907527356953111e-10
14.896373056994818,9.507485670528966e-09,3.1063230232110766e-09,7.455999565963761e-10,1.6124398892822736e-09,1.4889403609797855e-10
14.906337186129932,9.49936094376665e-09,3.1035064255004843e-09,7.45253402922149e-10,1.6103783408200148e-09,1.4875008260167216e-10
14.916301315265045,9.48725517993234e-09,3.0999774363167046e-09,7.4382073284231e-10,1.6086943913494327e-09,1.4864248031420254e-10
14.926265444400158,9.48272082063907e-09,3.09600520765164e-09,7.439164840487516e-10,1.6091148541919341e-09,1.484590256801906e-10
14.936229573535273,9.470963429242682e-09,3.093835125188866e-09,7.429645716067528e-10,1.6042292757804825e-09,1.4867904907849265e-10
14.946193702670387,9.459404351936319e-09,3.089585829857824e-09,7.424407970759668e-10,1.6046626612880488e-09,1.4822700333310922e-10
14.9561578318055,9.45001946230009e-09,3.0881323006914577e-09,7.413633883830493e-10,1.6031510875352595e-09,1.4800380946056504e-10
14.966121960940614,9.438212647080043e-09,3.082794271863943e-09,7.411398093336245e-10,1.601289591710339e-09,1.4793690349957515e-10
14.976086090075727,9.429362383678159e-09,3.0803978359792377e-09,7.395683174425585e-10,1.5991223175216818e-09,1.4778658898728316e-10
14.98605021921084,9.421574321663043e-09,3.0788349067158803e-09,7.392443435386518e-10,1.5972791642768936e-09,1.476016559114997e-10
14.996014348345954,9.41065483220906e-09,3.07561225561361e-09,7.38553847168438e-10,1.5965031923787328e-09,1.474437325475128e-10
15.005978477481067,9.406652505280747e-09,3.072255162436842e-09,7.38186176873902e-10,1.5946714943891856e-09,1.4731753792191255e-10
15.015942606616182,9.394575092723186e-09,3.0695851212379834e-09,7.370579411455561e-10,1.5934348738146054e-09,1.4702478239830004e-10
15.025906735751295,9.384520388140255e-09,3.0668184613584834e-09,7.36045214173021e-10,1.5925945960843913e-09,1.4708710968701368e-10
15.035870864886409,9.37059537330989e-09,3.06624977010763e-09,7.346857194600715e-10,1.5901127413707477e-09,1.47100830118822e-10
15.045834994021522,9.365305143948362e-09,3.063075231017051e-09,7.355969087975268e-10,1.5897264005769561e-09,1.467852146500281e-10
15.055799123156635,9.361725580791271e-09,3.0570128606430025e-09,7.344673236871426e-10,1.587192662578671e-09,1.4665782187446566e-10
15.065763252291749,9.351341244049543e-09,3.055246663512494e-09,7.335413021316872e-10,1.5860869356321645e-09,1.4657126824285126e-10
15.075727381426862,9.341336133842834e-09,3.0513101023598577e-09,7.32531143383121e-10,1.5837452393294236e-09,1.4638825476551568e-10
15.085691510561977,9.331320870331272e-09,3.0483073856516976e-09,7.317849867161168e-10,1.5828475493298706e-09,1.4629573114099082e-10
15.09565563969709,9.321069249893672e-09,3.0459514925874475e-09,7.316156469573384e-10,1.5815242316101945e-09,1.4609358227022054e-10
15.105619768832204,9.31235663193833e-09,3.042113760350017e-09,7.304227145532113e-10,1.5786107832539329e-09,1.4593211919537434e-10
15.115583897967317,9.303570710880304e-09,3.039053449951713e-09,7.297837961648701e-10,1.576904729906206e-09,1.4584421234062983e-10
15.12554802710243,9.295431454014474e-09,3.037540161213493e-09,7.289971244920153e-10,1.577029693534524e-09,1.4567251017584016e-10
15.135512156237544,9.281237635048594e-09,3.0357701274842953e-09,7.278949097153816e-10,1.5731875611359865e-09,1.4563195953100766e-10
15.145476285372657,9.273937619904703e-09,3.0302539292764906e-09,7.279702182039796e-10,1.5730921669321835e-09,1.4534186863522697e-10
15.15544041450777,9.264245771702811e-09,3.027072282209519e-09,7.26980666075782e-10,1.5715713806785405e-09,1.450959246471313e-10
15.165404543642886,9.25652958524385e-09,3.0257199927124976e-09,7.259366062191398e-10,1.5704039272920388e-09,1.4511568805776017e-10
15.175368672778,9.24576497587623e-09,3.0202457609491777e-09,7.253456154377439e-10,1.5695509586043486e-09,1.4490318638763821e-10
15.185332801913113,9.24318024206693e-09,3.01887078101793e-09,7.247278897356984e-10,1.5677955748282628e-09,1.4477374256264335e-10
15.195296931048226,9.231882626200064e-09,3.01494738380414e-09,7.245543837992346e-10,1.5656043386519059e-09,1.4458186317645828e-10
15.20526106018334,9.222768906540775e-09,3.0143847993973625e-09,7.23462313844288e-10,1.5639515541461645e-09,1.4459163473885332e-10
15.215225189318453,9.214333526529884e-09,3.0115901442924595e-09,7.230649728329583e-10,1.562068927057498e-09,1.4448134435106698e-10
15.225189318453566,9.20653629275073e-09,3.0064817618190687e-09,7.226783807726564e-10,1.561089958712585e-09,1.4428715386646363e-10
15.235153447588681,9.199222228849105e-09,3.005597983818193e-09,7.216321344999187e-10,1.5604160025314657e-09,1.443205251606572e-10
15.245117576723795,9.186479215281498e-09,3.0017734142243375e-09,7.211677143068742e-10,1.5589502890456796e-09,1.4392645401254052e-10
15.255081705858908,9.180785000613798e-09,3.0001391611783443e-09,7.20115202966129e-10,1.5566211215283663e-09,1.437620190490175e-10
15.265045834994021,9.17294289374751e-09,2.9977925639624512e-09,7.192725992002565e-10,1.5557242621254183e-09,1.4366728710137426e-10
15.275009964129135,9.162555673638397e-09,2.994390941713193e-09,7.194653235408456e-10,1.5538574591974368e-09,1.4357203734220078e-10
15.284974093264248,9.152501369997533e-09,2.9905342598913924e-09,7.178340042737682e-10,1.5528485059734786e-09,1.4342501427090327e-10
15.294938222399361,9.143491277402563e-09,2.987468561314878e-09,7.1711292072722e-10,1.5516104285659577e-09,1.432672331594348e-10
15.304902351534476,9.136202372127901e-09,2.9840565368499147e-09,7.165502343592594e-10,1.5495807549448023e-09,1.4322882956564244e-10
15.31486648066959,9.12953771787445e-09,2.9828514865896246e-09,7.167932385769236e-10,1.5484841685724622e-09,1.4292232823213375e-10
15.324830609804703,9.116473216184893e-09,2.9806384113203886e-09,7.149352942475591e-10,1.5458054888969427e-09,1.4293073030397912e-10
15.334794738939816,9.110925590523299e-09,2.9767130733541388e-09,7.140710694914692e-10,1.5461603679291357e-09,1.4253661970640092e-10
15.34475886807493,9.101922364057834e-09,2.974670946095014e-09,7.138573381240774e-10,1.5435191198334599e-09,1.4262694691709456e-10
15.354722997210043,9.092411682452536e-09,2.97195479545764e-09,7.138794007807828e-10,1.5418527913143642e-09,1.4242937003716908e-10
15.364687126345157,9.087174319111245e-09,2.9697467598013274e-09,7.127768109748176e-10,1.540135562473512e-09,1.424129179925809e-10
15.37465125548027,9.075029867529483e-09,2.9649844886264014e-09,7.124115097331831e-10,1.5391379622038748e-09,1.423000759217187e-10
15.384615384615385,9.069283182906506e-09,2.9635301403166276e-09,7.110715489454456e-10,1.5387920802075685e-09,1.4209951269791106e-10
15.394579513750498,9.063123605712949e-09,2.9593805436333976e-09,7.106228124868334e-10,1.537027971733309e-09,1.4192019286196156e-10
15.404543642885612,9.051578784721215e-09,2.957318713423746e-09,7.101749851366089e-10,1.5364629544806149e-09,1.4186085945442573e-10
15.414507772020725,9.045543302542512e-09,2.955356402853646e-09,7.094642448760335e-10,1.534156116375786e-09,1.4171825340930163e-10
15.424471901155838,9.03661685618048e-09,2.9523871860716085e-09,7.088296595999453e-10,1.5334651136277307e-09,1.4148523734427738e-10
15.434436030290952,9.030091622630445e-09,2.9481522838086144e-09,7.083749806909948e-10,1.5308968423500265e-09,1.4134135473172663e-10
15.444400159426065,9.019600978461038e-09,2.9455313678783326e-09,7.077627089691219e-10,1.5291667338473607e-09,1.4131979827313758e-10
15.45436428856118,9.011952556760356e-09,2.9450035516216268e-09,7.068201789543754e-10,1.5281878196008002e-09,1.4124345680987232e-10
15.464328417696294,9.001610970935605e-09,2.9415671726520434e-09,7.059462734659333e-10,1.5270736600900795e-09,1.4095897133803734e-10
15.474292546831407,8.99318137898533e-09,2.9381850491004004e-09,7.057791698399468e-10,1.5255048566873628e-09,1.408826549189621e-10
15.48425667596652,8.9863763854272e-09,2.9365656675800404e-09,7.04817662870205e-10,1.5240163027289635e-09,1.4083604630254662e-10
15.494220805101634,8.978691276703826e-09,2.9330854123907806e-09,7.041421613240412e-10,1.5230394197745747e-09,1.4069877582272951e-10
15.504184934236747,8.970613969264568e-09,2.930156667941531e-09,7.03723445104662e-10,1.5218248393006375e-09,1.4049173157494664e-10
15.51414906337186,8.963437844134789e-09,2.9278890670249917e-09,7.027389301151511e-10,1.5207814578623979e-09,1.4035427178937295e-10
15.524113192506974,8.953783127364444e-09,2.9261892633969105e-09,7.01806916653171e-10,1.518455183754403e-09,1.4042097001989108e-10
15.534077321642089,8.94833918422414e-09,2.922350612578644e-09,7.019725430346029e-10,1.5180623691599683e-09,1.401148804926873e-10
15.544041450777202,8.939163743929075e-09,2.920291047081404e-09,7.01554442844267e-10,1.5162899163798025e-09,1.400716472061182e-10
15.554005579912316,8.932259181276822e-09,2.917934513809157e-09,7.006675169722914e-10,1.5150950611615682e-09,1.3992333149416394e-10
15.563969709047429,8.924290829605687e-09,2.914863650162216e-09,6.999507756095046e-10,1.5135950060733448e-09,1.3990154025878502e-10
15.573933838182542,8.917913700089835e-09,2.914092746800243e-09,6.994850898797735e-10,1.5112964343694852e-09,1.3980605235819392e-10
15.583897967317656,8.905471311864254e-09,2.9106530171179178e-09,6.983758612897421e-10,1.5107139354170416e-09,1.396910828423822e-10
15.593862096452769,8.899205370584467e-09,2.908426749794892e-09,6.98232867515948e-10,1.5094581415658015e-09,1.3941983958596713e-10
15.603826225587884,8.892790073070007e-09,2.9050748549839626e-09,6.975506514652211e-10,1.5072187906520523e-09,1.3930070324436931e-10
15.613790354722997,8.885698389518549e-09,2.9011877246477e-09,6.970420476195075e-10,1.505979055753419e-09,1.3904875181380622e-10
15.62375448385811,8.87549547564479e-09,2.9003593266328863e-09,6.955106264512791e-10,1.5051768564175226e-09,1.3903848571158868e-10
15.633718612993224,8.868216811967093e-09,2.8971865840915915e-09,6.957031991870653e-10,1.5044297592374248e-09,1.3891205631442408e-10
15.643682742128338,8.85797039746744e-09,2.8939283220660256e-09,6.948302590683499e-10,1.5026201471381536e-09,1.3892183616928194e-10
15.653646871263451,8.851213257331823e-09,2.891040612479156e-09,6.943560723160626e-10,1.5012396221515191e-09,1.3859448609222896e-10
15.663611000398564,8.841333803191428e-09,2.889203465148696e-09,6.935391500952566e-10,1.4990410514736462e-09,1.3863908742678781e-10
15.673575129533678,8.837196219164165e-09,2.8860792031256183e-09,6.926876502792912e-10,1.4988283313286703e-09,1.3833215595794702e-10
15.683539258668793,8.828330444426469e-09,2.884743274099691e-09,6.92527357494095e-10,1.4971781870289033e-09,1.3833589348740864e-10
15.693503387803906,8.82065650998962e-09,2.881658371943717e-09,6.917932805025291e-10,1.4962075800407884e-09,1.3825091600212358e-10
15.70346751693902,8.814038838497212e-09,2.8798104396215116e-09,6.910395976801938e-10,1.4944818069798312e-09,1.3811621602665023e-10
15.713431646074133,8.806540815815602e-09,2.8769390105777734e-09,6.903614729062799e-10,1.4936940198027635e-09,1.379562082781931e-10
15.723395775209246,8.801410404390214e-09,2.8736238012589803e-09,6.900054490632522e-10,1.4926540340078917e-09,1.3781414615173673e-10
15.73335990434436,8.79130041734126e-09,2.870653023160163e-09,6.89809764977383e-10,1.4910909788601665e-09,1.3774973914312112e-10
15.743324033479473,8.785088036688551e-09,2.870535924259112e-09,6.892439171315401e-10,1.4902374960984306e-09,1.3756414972033374e-10
15.753288162614588,8.77603496904851e-09,2.8667746426383836e-09,6.881793323012311e-10,1.4886384104731863e-09,1.3756388372595042e-10
15.763252291749701,8.767342906895859e-09,2.864224916196848e-09,6.881287838555904e-10,1.4871622852903758e-09,1.3739572655237186e-10
15.773216420884815,8.76400923673102e-09,2.8631442314351754e-09,6.874936291453555e-10,1.4848062876941995e-09,1.371552921081889e-10
15.783180550019928,8.75321493864529e-09,2.859697650687379e-09,6.86844491681046e-10,1.4850932609537557e-09,1.3712877891874452e-10
15.793144679155041,8.745675245931457e-09,2.8582580039976144e-09,6.860707890698467e-10,1.4831340165592766e-09,1.3717639239907848e-10
15.803108808290155,8.737750795513728e-09,2.8549383326573387e-09,6.851154863616437e-10,1.482546723842512e-09,1.3688307168351096e-10
15.813072937425268,8.730337452247882e-09,2.8524291471428313e-09,6.847535967229169e-10,1.480804504162091e-09,1.3677913530320426e-10
15.823037066560381,8.723236484968921e-09,2.8506761905344394e-09,6.840508434833465e-10,1.4798067219064234e-09,1.3666267548806362e-10
15.833001195695497,8.716603600058279e-09,2.848725364436185e-09,6.839418724327841e-10,1.4787236768844957e-09,1.3647726031860484e-10
15.84296532483061,8.709380204657378e-09,2.8461793721288627e-09,6.830752019224197e-10,1.476388503021501e-09,1.3640723127710156e-10
15.852929453965723,8.702906273851514e-09,2.843263175602784e-09,6.831233410714981e-10,1.476370549067218e-09,1.3616783978282598e-10
15.862893583100837,8.692936927911744e-09,2.8402934557558513e-09,6.822501208948429e-10,1.4742711267423365e-09,1.3621264084997565e-10
15.87285771223595,8.687881184088364e-09,2.8385657309493153e-09,6.810809179981301e-10,1.473894702699947e-09,1.3606486319029535e-10
15.882821841371063,8.680370428737659e-09,2.8349750841213497e-09,6.811628318870596e-10,1.4723216294981538e-09,1.3604403301664008e-10
15.892785970506177,8.672174227011898e-09,2.8332490956075366e-09,6.798498692113115e-10,1.471479846282905e-09,1.358256753228214e-10
15.902750099641292,8.665299646603569e-09,2.8308043438222507e-09,6.795212645471684e-10,1.4697711813231141e-09,1.357549592247479e-10
15.912714228776405,8.657510507351101e-09,2.828008540346473e-09,6.789907391403676e-10,1.4683887185607486e-09,1.357474663193738e-10
15.922678357911519,8.65137048175129e-09,2.823885922951748e-09,6.795806325449656e-10,1.4675158234855607e-09,1.355745767105545e-10
15.932642487046632,8.644910519094151e-09,2.8226464261923e-09,6.777893499081972e-10,1.4659396815603303e-09,1.3558674150148535e-10
15.942606616181745,8.637703664145725e-09,2.8212784489656122e-09,6.773004990886318e-10,1.464847401806043e-09,1.3518779802418904e-10
15.952570745316859,8.630784295393903e-09,2.819397806214051e-09,6.76395461984109e-10,1.4634934437911903e-09,1.3523375493079188e-10
15.962534874451972,8.621038753831888e-09,2.8166924515736045e-09,6.760127497835812e-10,1.4622526164173727e-09,1.3508850597447949e-10
15.972499003587085,8.613362473828426e-09,2.8127672780089414e-09,6.759315708042604e-10,1.4603166335962217e-09,1.3492177559753962e-10
15.9824631327222,8.608099256902492e-09,2.8111066886117864e-09,6.751983580772921e-10,1.4604568822259185e-09,1.34896896974469e-10
15.992427261857314,8.598874649980327e-09,2.8093538186153068e-09,6.746599373629617e-10,1.4586108994272867e-09,1.3470898634733843e-10
16.002391390992425,8.59192980762148e-09,2.8076459452996924e-09,6.736565569540622e-10,1.4569678777827414e-09,1.3462891399683522e-10
16.01235552012754,8.583553299133594e-09,2.8047124218027772e-09,6.731392351593528e-10,1.4562835968573177e-09,1.3447291745036823e-10
16.022319649262656,8.577066483156165e-09,2.802672642863016e-09,6.732685941690865e-10,1.4547785156415546e-09,1.345507378208876e-10
16.03228377839777,8.569742606750938e-09,2.8006784783472536e-09,6.723435559093507e-10,1.4540049268758815e-09,1.343057535257832e-10
16.042247907532882,8.565817492080576e-09,2.7999603770019256e-09,6.714439265821241e-10,1.4532108985545057e-09,1.342267054591372e-10
16.052212036667996,8.559118745447504e-09,2.795828577322004e-09,6.716211829651169e-10,1.4509235500197951e-09,1.3415683741654518e-10
16.06217616580311,8.55277003416225e-09,2.7935097054669865e-09,6.706928100369481e-10,1.4500341177162457e-09,1.3392526246505724e-10
16.072140294938222,8.544721767522851e-09,2.792368389602415e-09,6.701737460522364e-10,1.4501853950723975e-09,1.337953305636127e-10
16.082104424073336,8.53743514198086e-09,2.7886903738791615e-09,6.695891076932062e-10,1.4484672110840101e-09,1.3379541776987892e-10
16.09206855320845,8.531323091839116e-09,2.7864472770293218e-09,6.689108457261989e-10,1.4466131987545464e-09,1.337449580465868e-10
16.102032682343562,8.525835673183364e-09,2.7852386678083017e-09,6.686773483508575e-10,1.4459432927879507e-09,1.3360509316627074e-10
16.111996811478676,8.515561019594487e-09,2.782474136264596e-09,6.683781134808988e-10,1.4444586706940714e-09,1.3357770184529197e-10
16.12196094061379,8.50967885187323e-09,2.780404898980457e-09,6.677163817097867e-10,1.4437216644247194e-09,1.3336085998815136e-10
16.131925069748903,8.502111316143144e-09,2.779564392379176e-09,6.666852194779914e-10,1.4418117871434353e-09,1.3335856304247347e-10
16.141889198884016,8.496943911002073e-09,2.775147966398174e-09,6.668778782171716e-10,1.4403337611084534e-09,1.3312689733916997e-10
16.15185332801913,8.49003158852409e-09,2.7747089212545447e-09,6.661981467690278e-10,1.439839417519779e-09,1.328281104778055e-10
16.161817457154246,8.481608489927038e-09,2.7713940805671178e-09,6.653271904834194e-10,1.438057716149768e-09,1.329386382433715e-10
16.17178158628936,8.473191067774015e-09,2.7678790103355017e-09,6.643941149383462e-10,1.4378277592669742e-09,1.327278426011463e-10
16.181745715424473,8.469895601529901e-09,2.76510518273811e-09,6.637494427459357e-10,1.4358655308216473e-09,1.3264884142623722e-10
16.191709844559586,8.461342472800095e-09,2.7631949484029597e-09,6.636869250755217e-10,1.4356931540211357e-09,1.324948588903699e-10
16.2016739736947,8.456541349482714e-09,2.762734700478244e-09,6.633751582074258e-10,1.43423285560085e-09,1.3242532087793418e-10
16.211638102829813,8.450590405778104e-09,2.7605402861646645e-09,6.629994093364417e-10,1.4325552339766504e-09,1.323828119660767e-10
16.221602231964926,8.442884489273757e-09,2.756846889719892e-09,6.625918953896188e-10,1.4319015929883937e-09,1.3244341482500342e-10
16.23156636110004,8.435933300320659e-09,2.7567371647971263e-09,6.615552489362217e-10,1.43092471768893e-09,1.3218010128087453e-10
16.241530490235153,8.42774975343198e-09,2.753211911447235e-09,6.611923557320137e-10,1.4306562197730256e-09,1.320269127739885e-10
16.251494619370266,8.422996831340448e-09,2.7514945150429682e-09,6.605721885799097e-10,1.4280288343186002e-09,1.3211659036384164e-10
16.26145874850538,8.419921881017734e-09,2.7508318157332435e-09,6.603860599596729e-10,1.4278809724519058e-09,1.3190933173352781e-10
16.271422877640493,8.411223768334562e-09,2.747161975440386e-09,6.596627459918174e-10,1.4261552018598987e-09,1.318061476313408e-10
16.281387006775606,8.403702033889457e-09,2.744560724888448e-09,6.589707470130885e-10,1.4250259800911688e-09,1.3182936271866445e-10
16.29135113591072,8.396805328895152e-09,2.743000922207125e-09,6.587399095331402e-10,1.4240477991680527e-09,1.3160326267731257e-10
16.301315265045833,8.390398741794744e-09,2.7411266249345462e-09,6.582970744394378e-10,1.4232610647722854e-09,1.3150043600917938e-10
16.31127939418095,8.381612294972413e-09,2.738355505101392e-09,6.576667627921979e-10,1.4216505223304641e-09,1.3123306953886867e-10
16.321243523316063,8.37831530610992e-09,2.7400201531742265e-09,6.565001438121253e-10,1.4197953938462475e-09,1.3134960804466447e-10
16.331207652451177,8.36580835265355e-09,2.7348197826041434e-09,6.560638357920967e-10,1.4203551170490353e-09,1.3113696099446825e-10
16.34117178158629,8.363604113572761e-09,2.7329999478298267e-09,6.559597691917675e-10,1.4186254283836546e-09,1.311230620015631e-10
16.351135910721403,8.355762754723666e-09,2.7306576241993465e-09,6.556774990220623e-10,1.4178829473342084e-09,1.3090066016366989e-10
16.361100039856517,8.352062234910791e-09,2.728391559358809e-09,6.547557199839063e-10,1.4160798028806386e-09,1.3084699772898516e-10
16.37106416899163,8.34536764368432e-09,2.727003049037453e-09,6.546744759550447e-10,1.4152312339942531e-09,1.3078849517198298e-10
16.381028298126743,8.337835930200613e-09,2.724213949868709e-09,6.5415502379922e-10,1.414151476247812e-09,1.3060412625187291e-10
16.390992427261857,8.332435273033584e-09,2.7218592230942248e-09,6.536801546393534e-10,1.4135854456138277e-09,1.3053313382254836e-10
16.40095655639697,8.32679009335017e-09,2.7194366241074527e-09,6.537013687192107e-10,1.4124819357089117e-09,1.3053292406681983e-10
16.410920685532083,8.322938659311439e-09,2.718182488931118e-09,6.530055610606647e-10,1.411040504759571e-09,1.3041826284230969e-10
16.420884814667197,8.315877740818474e-09,2.716031024145002e-09,6.517734276900251e-10,1.4103274435066484e-09,1.3020376948623018e-10
16.43084894380231,8.311712856697889e-09,2.7137006358028833e-09,6.52363377214709e-10,1.408331325204098e-09,1.3022827610719523e-10
16.440813072937424,8.298750020697791e-09,2.710124058376227e-09,6.520494935472346e-10,1.4084445836561622e-09,1.3010105424911516e-10
16.450777202072537,8.295635479857128e-09,2.710278067524811e-09,6.504294878779922e-10,1.4064323202757755e-09,1.2998720279831988e-10
16.460741331207654,8.288625201147909e-09,2.707657087029783e-09,6.501812214789778e-10,1.405885349486503e-09,1.298781921793308e-10
16.470705460342767,8.282386336468593e-09,2.7054044069082592e-09,6.495236319306924e-10,1.4048390373939689e-09,1.2977096786553745e-10
16.48066958947788,8.276365466754779e-09,2.704629532650109e-09,6.49211220649779e-10,1.4030111713319992e-09,1.2970698025783478e-10
16.490633718612994,8.269759293778892e-09,2.701551885795798e-09,6.488831985614197e-10,1.4024622410456839e-09,1.2964241416874814e-10
16.500597847748107,8.26098008019561e-09,2.699359620168572e-09,6.483712240617359e-10,1.4021229729041181e-09,1.2954888338105684e-10
16.51056197688322,8.258758442955652e-09,2.6974422982694096e-09,6.476942835009661e-10,1.400586164535631e-09,1.2933837553848001e-10
16.520526106018334,8.251216195047244e-09,2.6959948473610087e-09,6.469692046212075e-10,1.3982278150555054e-09,1.2921138228471137e-10
16.530490235153447,8.246170122818554e-09,2.6924645067513863e-09,6.473655931783507e-10,1.399111300952285e-09,1.291129520587346e-10
16.54045436428856,8.238686293717705e-09,2.6926792208698272e-09,6.460727261598119e-10,1.3974614058135141e-09,1.2908026054769534e-10
16.550418493423674,8.233665799709875e-09,2.689726359524072e-09,6.459718416171627e-10,1.3966278615802867e-09,1.2901879307296002e-10
16.560382622558787,8.227960103094216e-09,2.688679229502349e-09,6.454043067219965e-10,1.3954828070567277e-09,1.2903256241865801e-10
16.5703467516939,8.221991893709422e-09,2.6868958347451035e-09,6.45182234001596e-10,1.3939555831408823e-09,1.288042601409436e-10
16.580310880829014,8.2151357589571e-09,2.683951963061051e-09,6.445862834788151e-10,1.3939271052771036e-09,1.287005837283575e-10
16.590275009964127,8.21146147890535e-09,2.6832074025626873e-09,6.437258271504977e-10,1.3918024425365032e-09,1.2868128055916508e-10
16.60023913909924,8.2036364874823e-09,2.680347358036091e-09,6.437683866796319e-10,1.3913719915624862e-09,1.2848061365343196e-10
16.610203268234358,8.199082604007651e-09,2.677745337981826e-09,6.427175042894607e-10,1.3903373095132817e-09,1.284651279084167e-10
16.62016739736947,8.193234766608856e-09,2.677521466036888e-09,6.422120609849659e-10,1.388912568481216e-09,1.2829931220469637e-10
16.630131526504584,8.185785158679321e-09,2.673358706635015e-09,6.423789970008479e-10,1.3882173584078107e-09,1.282102940888784e-10
16.640095655639698,8.178475016368172e-09,2.6725565073881546e-09,6.416981443248852e-10,1.3865694709794857e-09,1.2822012078731306e-10
16.65005978477481,8.173196843219927e-09,2.6714282326470813e-09,6.405839060837483e-10,1.3866637234963215e-09,1.279934427722336e-10
16.660023913909924,8.16446584042414e-09,2.668376502090791e-09,6.407397630161185e-10,1.385615670548053e-09,1.279412712810705e-10
16.669988043045038,8.160552665865796e-09,2.666610566704071e-09,6.401408845742602e-10,1.3843985373891725e-09,1.278336711283613e-10
16.67995217218015,8.155700173446873e-09,2.665299034661913e-09,6.400988694467603e-10,1.383244347108376e-09,1.277603000800325e-10
16.689916301315264,8.1491074523471e-09,2.6619211393885617e-09,6.395518325809998e-10,1.3817059575229133e-09,1.2760659805303975e-10
16.699880430450378,8.144025030299108e-09,2.660403100455413e-09,6.385884914889026e-10,1.381262134112011e-09,1.2759882834822675e-10
16.70984455958549,8.137155212968202e-09,2.658648620795958e-09,6.38180983609587e-10,1.3802165511808321e-09,1.2752194631735005e-10
16.719808688720605,8.133218902144093e-09,2.6547331274727904e-09,6.377942559425725e-10,1.3794605806156044e-09,1.2749886362516364e-10
16.729772817855718,8.131441898551081e-09,2.6542740011476385e-09,6.379282277185405e-10,1.3781094580466994e-09,1.274338103287467e-10
16.73973694699083,8.121807195775479e-09,2.6535988117518133e-09,6.367913438098424e-10,1.3776318672163108e-09,1.2720712594091508e-10
16.749701076125945,8.116498811313615e-09,2.6509209606157718e-09,6.366530078177894e-10,1.3760389172139557e-09,1.271347532674731e-10
16.75966520526106,8.108372229959206e-09,2.6489633039518427e-09,6.364927493937242e-10,1.3762813235806537e-09,1.2713126463386022e-10
16.769629334396175,8.104540250315657e-09,2.6476060198749764e-09,6.357755982980067e-10,1.3744193835352134e-09,1.270256414107911e-10
16.779593463531288,8.098744511614837e-09,2.6460816422730922e-09,6.352035308133076e-10,1.373485735088732e-09,1.2687474041710116e-10
16.7895575926664,8.092159055483341e-09,2.6456786684318082e-09,6.351630099347083e-10,1.3724743918552723e-09,1.2670152113682938e-10
16.799521721801515,8.086921683336378e-09,2.642094136782854e-09,6.34070540173193e-10,1.3711641216446472e-09,1.2662791143182857e-10
16.80948585093663,8.079117515552278e-09,2.639906345499506e-09,6.340325364370538e-10,1.3710092124152812e-09,1.2649299938203476e-10
16.81944998007174,8.071926644695322e-09,2.638720356936179e-09,6.334512245805479e-10,1.369459390639831e-09,1.2654371045963642e-10
16.829414109206855,8.066797372642572e-09,2.6358909760126105e-09,6.332593265357506e-10,1.3692068192152878e-09,1.2640546978144752e-10
16.83937823834197,8.06325769198688e-09,2.6371259075370045e-09,6.316999401928538e-10,1.3672184276074076e-09,1.2633172516813451e-10
16.84934236747708,8.057569410659369e-09,2.633336586373766e-09,6.321445018619652e-10,1.3667170042749195e-09,1.2608745165191666e-10
16.859306496612195,8.051883420799818e-09,2.6306634071069397e-09,6.317381131721683e-10,1.3648701750306277e-09,1.2605690193557114e-10
16.86927062574731,8.048210899956652e-09,2.6292077539880263e-09,6.31549729611306e-10,1.3647747324745453e-09,1.261228423411742e-10
16.87923475488242,8.041142087026168e-09,2.628151760049036e-09,6.309241100742312e-10,1.364044982553941e-09,1.2594040192651332e-10
16.889198884017535,8.036103629279432e-09,2.6250217008892665e-09,6.303448719974207e-10,1.3629453662264914e-09,1.259738208209821e-10
16.89916301315265,8.029906471054573e-09,2.6249554934865725e-09,6.300381774017368e-10,1.3620096087775533e-09,1.2578007865607625e-10
16.909127142287765,8.02544306625677e-09,2.622295694425386e-09,6.297977825164678e-10,1.360817197535016e-09,1.2578875291730578e-10
16.91909127142288,8.02016645791574e-09,2.6192762609876673e-09,6.288597445567969e-10,1.3612280496161424e-09,1.25672703138549e-10
16.929055400557992,8.014166498832208e-09,2.6180030929324274e-09,6.287170582821136e-10,1.358687519793578e-09,1.2561506907957727e-10
16.939019529693105,8.009728280873564e-09,2.6163252260554543e-09,6.284880897823658e-10,1.3588739152235005e-09,1.2545546422233143e-10
16.94898365882822,8.004241865734162e-09,2.6161390309709885e-09,6.27888810167742e-10,1.3575302982255903e-09,1.2544324174284661e-10
16.958947787963332,7.995670075607044e-09,2.61339214173298e-09,6.272686211888745e-10,1.3566488182458957e-09,1.2533745828309874e-10
16.968911917098445,7.99253382923324e-09,2.610362234792927e-09,6.266920183859826e-10,1.3555207351676707e-09,1.2518969771233207e-10
16.97887604623356,7.986459150118994e-09,2.6095268475620105e-09,6.263039309489441e-10,1.3548778883259513e-09,1.2517530460237996e-10
16.988840175368672,7.977937347925373e-09,2.606441276344726e-09,6.258749139764574e-10,1.3537168419732019e-09,1.2501732951074267e-10
16.998804304503786,7.976902039437686e-09,2.605683334163591e-09,6.25657383802467e-10,1.352687999640739e-09,1.2500889260216753e-10
17.0087684336389,7.96919888083879e-09,2.604573066781644e-09,6.253010264736771e-10,1.351865723772899e-09,1.246954213414762e-10
17.018732562774012,7.964658752593575e-09,2.601571321852548e-09,6.248808692580238e-10,1.3508060418737353e-09,1.248722076075134e-10
17.028696691909126,7.959072703953771e-09,2.6019315500058366e-09,6.240133996261611e-10,1.3498027811745243e-09,1.2472423429445454e-10
17.03866082104424,7.952653223975812e-09,2.5997028818271403e-09,6.241640393082053e-10,1.3494797999831405e-09,1.2467039537876507e-10
17.048624950179352,7.951623622581395e-09,2.5974028719993327e-09,6.238350572309305e-10,1.3476853250810656e-09,1.2457813918700022e-10
17.05858907931447,7.94645740380437e-09,2.5950038272880364e-09,6.231963538856923e-10,1.34761962860742e-09,1.2448714377396308e-10
17.068553208449583,7.939737220389197e-09,2.593711156610717e-09,6.22457468922991e-10,1.346819862502779e-09,1.244087789042351e-10
17.078517337584696,7.934147305978445e-09,2.5915705602895285e-09,6.224863284746223e-10,1.3457203689117405e-09,1.2437848436918352e-10
17.08848146671981,7.928415271593779e-09,2.5914935701097086e-09,6.21910406461508e-10,1.3442946237241425e-09,1.2421311354697748e-10
17.098445595854923,7.924956473995813e-09,2.588982601152528e-09,6.213668607241794e-10,1.3441964508329637e-09,1.2421796387544738e-10
17.108409724990036,7.918672139959856e-09,2.5874290859092737e-09,6.212184584833412e-10,1.343034615923005e-09,1.2414573582433912e-10
17.11837385412515,7.913154225137063e-09,2.586387408872032e-09,6.20909536616312e-10,1.3421400893734019e-09,1.2394759766220127e-10
17.128337983260263,7.906739755114666e-09,2.5841945315711457e-09,6.202301758767534e-10,1.3417571747214395e-09,1.2397956922117483e-10
17.138302112395376,7.903088490543325e-09,2.58234421825483e-09,6.203199424785342e-10,1.3404148122641793e-09,1.2382795369254854e-10
17.14826624153049,7.896724839747188e-09,2.581014607421255e-09,6.192912424059061e-10,1.339358132471435e-09,1.237374633527373e-10
17.158230370665603,7.893006762853973e-09,2.57916493474779e-09,6.187869613402499e-10,1.338041521163934e-09,1.2367826171010488e-10
17.168194499800716,7.885054875930394e-09,2.5763665150420987e-09,6.185472478772604e-10,1.338168306768927e-09,1.2345398031095957e-10
17.17815862893583,7.883541477598284e-09,2.5751760120589092e-09,6.187239595011287e-10,1.3372759203646144e-09,1.2349280792996952e-10
17.188122758070943,7.875846238147323e-09,2.571784897088402e-09,6.176747507460561e-10,1.3363067258198482e-09,1.234554846343564e-10
17.198086887206056,7.870935409023211e-09,2.572718809559299e-09,6.174356131981449e-10,1.3352220742850348e-09,1.234318770880352e-10
17.208051016341173,7.867158279252602e-09,2.570466961839829e-09,6.168195650818561e-10,1.333784429409596e-09,1.232766664335512e-10
17.218015145476286,7.864115009169782e-09,2.568595380392236e-09,6.169154058120611e-10,1.3337842352536777e-09,1.2317920731620302e-10
17.2279792746114,7.855394849127155e-09,2.568831830550134e-09,6.163556026494231e-10,1.3319051520432833e-09,1.233438307837659e-10
17.237943403746513,7.853058058261688e-09,2.5649521214363374e-09,6.163103767697052e-10,1.3327952815159063e-09,1.230460916740562e-10
17.247907532881626,7.848335096856104e-09,2.5638917388759263e-09,6.159827525221484e-10,1.330570771828184e-09,1.2304616429711747e-10
17.25787166201674,7.844257934943911e-09,2.5622536256138104e-09,6.150658453533757e-10,1.3302921976778518e-09,1.2294397862072639e-10
17.267835791151853,7.837093539644187e-09,2.561244641601593e-09,6.144070700317837e-10,1.3298101385427296e-09,1.227542790672319e-10
17.277799920286967,7.832246719685272e-09,2.5585006530626056e-09,6.141949346130818e-10,1.3292470544436176e-09,1.226707606057067e-10
17.28776404942208,7.827177153276587e-09,2.5581751155701994e-09,6.137428458828927e-10,1.3275342036077966e-09,1.2275919114995055e-10
17.297728178557193,7.823526882359315e-09,2.555870902127477e-09,6.138875838691852e-10,1.3263517159988288e-09,1.2268148511083652e-10
17.307692307692307,7.817480265902297e-09,2.553855231571054e-09,6.136356899508607e-10,1.326782465979891e-09,1.2245914785312228e-10
17.31765643682742,7.814370699574575e-09,2.5540428515997926e-09,6.12826484295483e-10,1.3247505965586009e-09,1.2240365412819946e-10
17.327620565962533,7.805809508651189e-09,2.5520011320890737e-09,6.123833208451475e-10,1.3243474689009237e-09,1.2234782370216181e-10
17.337584695097647,7.800989505362231e-09,2.5490895470584545e-09,6.116930781468952e-10,1.3239909558368372e-09,1.221655261550998e-10
17.34754882423276,7.796488852689191e-09,2.547601633592906e-09,6.118111115238778e-10,1.3230365599360943e-09,1.2206394932178814e-10
17.357512953367877,7.794392839944786e-09,2.5467655910270397e-09,6.115940696482668e-10,1.322121459375728e-09,1.2209772181585144e-10
17.36747708250299,7.787338545752289e-09,2.545322872908242e-09,6.111771104854432e-10,1.3212855820176238e-09,1.2192382616622021e-10
17.377441211638104,7.78551800961012e-09,2.5426808740638024e-09,6.108886057856689e-10,1.3200637772501046e-09,1.2198421336747361e-10
17.387405340773217,7.781134924974438e-09,2.541697996011322e-09,6.100330363243356e-10,1.31864857773761e-09,1.218201292714685e-10
17.39736946990833,7.773221173155766e-09,2.5391410228253247e-09,6.098510656614211e-10,1.3189330602484103e-09,1.2176342223162357e-10
17.407333599043444,7.77117246077275e-09,2.5384970544406635e-09,6.092306792956716e-10,1.3184285677124155e-09,1.218959499804306e-10
17.417297728178557,7.766225624265025e-09,2.537085497382114e-09,6.089966048267994e-10,1.3171055428869166e-09,1.2171581419322908e-10
17.42726185731367,7.762279136071414e-09,2.5340514004467664e-09,6.092084091715717e-10,1.3156890793060022e-09,1.217008159578117e-10
17.437225986448784,7.757910812215483e-09,2.5338310863713247e-09,6.087418336389219e-10,1.3165498310446959e-09,1.2150862572967608e-10
17.447190115583897,7.750565824077972e-09,2.5324392576829604e-09,6.079668381806139e-10,1.3146090239633071e-09,1.214083530142296e-10
17.45715424471901,7.74497894325288e-09,2.531697353325732e-09,6.075626618124728e-10,1.3136884584535126e-09,1.212939253764689e-10
17.467118373854124,7.74044038766413e-09,2.529167735683022e-09,6.073766416703368e-10,1.3129964010420898e-09,1.2124038473935906e-10
17.477082502989237,7.736095904456956e-09,2.5277877715505838e-09,6.069855254381542e-10,1.3121947713673773e-09,1.212654540695533e-10
17.48704663212435,7.732698306594383e-09,2.526470735115805e-09,6.060365286470098e-10,1.3114613019658195e-09,1.2117880345565575e-10
17.497010761259464,7.725561907709487e-09,2.52407954568404e-09,6.059494598738745e-10,1.3096404237558366e-09,1.210623698776353e-10
17.50697489039458,7.720671392091346e-09,2.5223733604694754e-09,6.056379835733566e-10,1.310518375001634e-09,1.2096537354224686e-10
17.516939019529694,7.719794821460314e-09,2.521229750527274e-09,6.051702810248157e-10,1.308529285564819e-09,1.2101111485570874e-10
17.526903148664807,7.713307206039121e-09,2.5195955550375888e-09,6.049857053926961e-10,1.3087985768620109e-09,1.2086120391566682e-10
17.53686727779992,7.708406694431732e-09,2.519373357011307e-09,6.044338143776016e-10,1.3076448777827197e-09,1.2077578510245757e-10
17.546831406935034,7.705257427915972e-09,2.516158289206192e-09,6.043066134007038e-10,1.3068811639955497e-09,1.2058800090339298e-10
17.556795536070148,7.698938694552071e-09,2.5149794557366437e-09,6.037043122671877e-10,1.306292462643167e-09,1.2054218504210524e-10
17.56675966520526,7.696313657737057e-09,2.5150244692673104e-09,6.036640123198067e-10,1.305161668877808e-09,1.205788858591358e-10
17.576723794340374,7.688997167815513e-09,2.5129170887646323e-09,6.030268175042948e-10,1.3045650896897603e-09,1.20454312304012e-10
17.586687923475488,7.688081838552639e-09,2.512444180766315e-09,6.028734636326813e-10,1.3035279032538836e-09,1.204071215053162e-10
17.5966520526106,7.682446609780088e-09,2.5087473765995502e-09,6.031071463009464e-10,1.3031522547096238e-09,1.2032639794558332e-10
17.606616181745714,7.677859546220011e-09,2.508216971842359e-09,6.024882716621028e-10,1.3022337238192203e-09,1.2041063113983058e-10
17.616580310880828,7.67405974984391e-09,2.5066050233724443e-09,6.018888319381117e-10,1.3016392066361196e-09,1.2030032840737037e-10
17.62654444001594,7.671240647490861e-09,2.5045751527640304e-09,6.017453172875256e-10,1.301232813224163e-09,1.200797495325237e-10
17.636508569151054,7.66419810344403e-09,2.50384622756969e-09,6.010621098694902e-10,1.2996711161743132e-09,1.2011695158674813e-10
17.646472698286168,7.659292702486439e-09,2.5032810768585425e-09,6.006804063445906e-10,1.2996544105941615e-09,1.1991868090015384e-10
17.656436827421285,7.6541419040304e-09,2.5005336832744256e-09,6.004348435431847e-10,1.2987254733711111e-09,1.198782231841436e-10
17.666400956556398,7.649794964939792e-09,2.4988092416234597e-09,5.99909619032514e-10,1.2974599656879962e-09,1.1985818549017665e-10
17.67636508569151,7.644468159910383e-09,2.49860273189406e-09,5.999189540384988e-10,1.2966948562152135e-09,1.1982311705174528e-10
17.686329214826625,7.640647795327047e-09,2.4964023132044658e-09,5.996309483196658e-10,1.296284001624675e-09,1.19679335200396e-10
17.696293343961738,7.636873661366002e-09,2.49464348318807e-09,5.988791888784965e-10,1.295464399967373e-09,1.1951735484254454e-10
17.70625747309685,7.631531818628407e-09,2.4941310925983807e-09,5.984638990651713e-10,1.2938417724412757e-09,1.1961684258118084e-10
17.716221602231965,7.628806900464738e-09,2.4910179519944724e-09,5.97944748479069e-10,1.2937563830375579e-09,1.1957745171886912e-10
17.726185731367078,7.625627448864833e-09,2.4889638130791756e-09,5.986491017495913e-10,1.293185941002278e-09,1.1942458658398505e-10
17.73614986050219,7.620224570969895e-09,2.4887867722989565e-09,5.974484755526147e-10,1.2917927102801404e-09,1.1935853656289793e-10
17.746113989637305,7.616386875219935e-09,2.4879476447653545e-09,5.974427921992954e-10,1.292071424584219e-09,1.1940520702649486e-10
17.756078118772418,7.609981572561642e-09,2.487033364813732e-09,5.969901391829946e-10,1.2911978867528328e-09,1.1924923348072262e-10
17.76604224790753,7.610539659335928e-09,2.4853972328248536e-09,5.965073411984903e-10,1.2901219236121207e-09,1.1921005526484147e-10
17.776006377042645,7.604150641701568e-09,2.4833302074863994e-09,5.96005802366904e-10,1.2896764413915704e-09,1.1903774827010645e-10
17.785970506177758,7.598166318496061e-09,2.482796249738673e-09,5.965677213749071e-10,1.2889617361754328e-09,1.1905856644487375e-10
17.79593463531287,7.595546264265422e-09,2.4822259483485235e-09,5.957570200241834e-10,1.2880944966843375e-09,1.1903945674919152e-10
17.80589876444799,7.589290692938067e-09,2.479662358991915e-09,5.960221122391522e-10,1.2872950132949995e-09,1.1900967288563362e-10
17.815862893583102,7.584294344414333e-09,2.478752898759306e-09,5.947837471986644e-10,1.287040158910665e-09,1.187958914617919e-10
17.825827022718215,7.580858700315538e-09,2.4765849677521087e-09,5.942047819949686e-10,1.2874319536559484e-09,1.185994294915697e-10
17.83579115185333,7.575571927881369e-09,2.4765410255724137e-09,5.936643471472661e-10,1.2848280493972258e-09,1.1872869681963575e-10
17.845755280988442,7.574423265309372e-09,2.4748943016309798e-09,5.942680397744982e-10,1.284401130027336e-09,1.1865666798911712e-10
17.855719410123555,7.568480318808439e-09,2.4727266145356654e-09,5.938966562639057e-10,1.2839453231391981e-09,1.1864283933863152e-10
17.86568353925867,7.564249790476417e-09,2.47193414782875e-09,5.93299924101053e-10,1.2835697743110786e-09,1.1858495687647493e-10
17.875647668393782,7.560056431702075e-09,2.4698047734896006e-09,5.928345912285411e-10,1.2821253692685447e-09,1.1838289288756206e-10
17.885611797528895,7.555639746291205e-09,2.4690049280373617e-09,5.927500239245703e-10,1.2814558251622264e-09,1.1838824322130632e-10
17.89557592666401,7.554071518357365e-09,2.4688096008529764e-09,5.923821511060793e-10,1.281248281340942e-09,1.1832901996452692e-10
17.905540055799122,7.549509624759386e-09,2.466900049044465e-09,5.91973580916918e-10,1.2804968013179015e-09,1.1837884133625818e-10
17.915504184934235,7.541660778382162e-09,2.4639919577907717e-09,5.91805020277091e-10,1.2798056380900556e-09,1.1813579326555273e-10
17.92546831406935,7.541717102136354e-09,2.4634128243400893e-09,5.915568730730127e-10,1.2792979286466421e-09,1.1821287674147124e-10
17.935432443204462,7.536940215681314e-09,2.460892506160303e-09,5.912014237802112e-10,1.278044361781999e-09,1.1810962970115422e-10
17.945396572339575,7.532185435746396e-09,2.4615453086278617e-09,5.907914626512792e-10,1.2771537704021214e-09,1.1803822106537618e-10
17.955360701474692,7.529343477477243e-09,2.459881694146695e-09,5.905988102836461e-10,1.277234822646811e-09,1.1804013410257047e-10
17.965324830609806,7.524536971026147e-09,2.458171896551945e-09,5.90338429061649e-10,1.2759464074961775e-09,1.1787141642011655e-10
17.97528895974492,7.520159596370987e-09,2.455852312108222e-09,5.89761596159012e-10,1.2757238652907974e-09,1.1788018247834118e-10
17.985253088880032,7.515334809129328e-09,2.4554600493011165e-09,5.895773443772792e-10,1.2747707533594476e-09,1.178035581511507e-10
17.995217218015146,7.51137842602948e-09,2.4545336902234003e-09,5.891582445436176e-10,1.2745655155458716e-09,1.1778196805146687e-10
18.00518134715026,7.506424261347374e-09,2.4531736286213682e-09,5.887232470294047e-10,1.2735895340121748e-09,1.175205826658944e-10
18.015145476285372,7.502586986392504e-09,2.4512212102457867e-09,5.888989935863681e-10,1.2729946850814126e-09,1.1761079833091097e-10
18.025109605420486,7.497811038756879e-09,2.4519188979202277e-09,5.880798010171271e-10,1.2724022880705552e-09,1.174735523382332e-10
18.0350737345556,7.496304720113354e-09,2.451025090357897e-09,5.880086259048522e-10,1.271455305686201e-09,1.1742945766160608e-10
18.045037863690712,7.491389928006027e-09,2.448161711720431e-09,5.874720102889594e-10,1.2703227623460076e-09,1.1737463695641245e-10
18.055001992825826,7.487100065171582e-09,2.4473948843987893e-09,5.874743505126257e-10,1.2692623761183773e-09,1.1733024033481286e-10
18.06496612196094,7.483135476323717e-09,2.4453519441261953e-09,5.867971541919385e-10,1.2691375611475798e-09,1.1719648622440523e-10
18.074930251096053,7.479893875067174e-09,2.4445812486229186e-09,5.87119459126853e-10,1.2683147967674413e-09,1.172839232080232e-10
18.084894380231166,7.476136243382155e-09,2.442539834364628e-09,5.864469944040749e-10,1.2675626414082377e-09,1.1718754504124124e-10
18.09485850936628,7.474879350976946e-09,2.4425357773940514e-09,5.864996926133566e-10,1.2681818760583218e-09,1.1713166614241577e-10
18.104822638501396,7.47146034711492e-09,2.439661215330155e-09,5.858903359908909e-10,1.2665784817541236e-09,1.1702281856841888e-10
18.11478676763651,7.463517030839599e-09,2.4403157946326752e-09,5.859924244074487e-10,1.2662234711586831e-09,1.1691480797286956e-10
18.124750896771623,7.459653704068062e-09,2.439198131572991e-09,5.848990121648938e-10,1.2654884626527377e-09,1.1694942294683654e-10
18.134715025906736,7.458673354924499e-09,2.4365030422424642e-09,5.850917865291527e-10,1.2651192304394856e-09,1.1694933754432025e-10
18.14467915504185,7.454040456184319e-09,2.4362177294719057e-09,5.848171780395351e-10,1.2644251959510624e-09,1.1672607949347878e-10
18.154643284176963,7.452391953029315e-09,2.4337935648701903e-09,5.847673932384785e-10,1.2632668524450352e-09,1.1674550637746256e-10
18.164607413312076,7.444343587136117e-09,2.4325319511059577e-09,5.839267169198496e-10,1.26215345322339e-09,1.1669079367731208e-10
18.17457154244719,7.440712579197213e-09,2.4315780158891765e-09,5.842169944968725e-10,1.262413494491441e-09,1.1668685409874132e-10
18.184535671582303,7.4367325075758575e-09,2.4300622108742024e-09,5.836570557224e-10,1.2618548470708085e-09,1.165618724424295e-10
18.194499800717416,7.434119435467606e-09,2.429315646987502e-09,5.834771180864044e-10,1.2609842853589049e-09,1.164710957774585e-10
18.20446392985253,7.431897717345166e-09,2.4283944172521043e-09,5.825954859561497e-10,1.2600677126660194e-09,1.1634753930651044e-10
18.214428058987643,7.426790821874064e-09,2.4268557302021764e-09,5.823094548019325e-10,1.2599218685500003e-09,1.1645012335019976e-10
18.224392188122756,7.422047749340351e-09,2.4266746364368677e-09,5.821086694377501e-10,1.258043092477814e-09,1.166836451889305e-10
18.23435631725787,7.421115735531667e-09,2.423977728061773e-09,5.827944478296017e-10,1.25923305335832e-09,1.1628051727462517e-10
18.244320446392983,7.415293026455654e-09,2.4235176892401115e-09,5.821262395098918e-10,1.2574244506359236e-09,1.1623319570979952e-10
18.2542845755281,7.411804260933341e-09,2.422901813296011e-09,5.815424652324596e-10,1.2562044640479989e-09,1.1610023069769992e-10
18.264248704663213,7.409554517285136e-09,2.42158008845936e-09,5.812891044024092e-10,1.2566465760882373e-09,1.16067941935748e-10
18.274212833798327,7.405862670731105e-09,2.4189221965641275e-09,5.807402027407811e-10,1.255925884350992e-09,1.1604584637266247e-10
18.28417696293344,7.4022115510664735e-09,2.4190460616090723e-09,5.803783499603509e-10,1.2556025055770902e-09,1.1602508019839907e-10
18.294141092068553,7.397496145129121e-09,2.4168804445272053e-09,5.802551409145723e-10,1.2542911569443163e-09,1.159758552525265e-10
18.304105221203667,7.394422859707036e-09,2.415094325670725e-09,5.803812047359595e-10,1.2539598176947168e-09,1.1582672049624232e-10
18.31406935033878,7.392860136068392e-09,2.41625943800675e-09,5.798485949559592e-10,1.2533143483474625e-09,1.1583375949496487e-10
18.324033479473893,7.3848270005297255e-09,2.4144056612982805e-09,5.795208019327928e-10,1.252566929647719e-09,1.1579814690987857e-10
18.333997608609007,7.383347502338344e-09,2.413439412344983e-09,5.78986119473873e-10,1.252234596400709e-09,1.1569822940785624e-10
18.34396173774412,7.3806617710881e-09,2.4111630107383432e-09,5.788033385827268e-10,1.2514983995801839e-09,1.1555488027332736e-10
18.353925866879234,7.377218586837324e-09,2.410057834263986e-09,5.790957028269146e-10,1.2512506359470612e-09,1.1552287025429724e-10
18.363889996014347,7.37244836705767e-09,2.408625842710613e-09,5.781660592485099e-10,1.2504433133293272e-09,1.1553742079598945e-10
18.37385412514946,7.370168599599188e-09,2.409188203151776e-09,5.783538385809721e-10,1.2498878207677641e-09,1.15533073957094e-10
18.383818254284574,7.3658132182628886e-09,2.4064345173390388e-09,5.773940252944492e-10,1.2491977824287049e-09,1.1536166340645749e-10
18.393782383419687,7.362105726431376e-09,2.404859934788093e-09,5.778069346792375e-10,1.2484631540062402e-09,1.1538232298775598e-10
18.403746512554804,7.36062492326511e-09,2.403511044861382e-09,5.766534989712362e-10,1.247956885584515e-09,1.1539406470277975e-10
18.413710641689917,7.355973118954344e-09,2.4043503607721655e-09,5.772570323113054e-10,1.2469767768476398e-09,1.1517962349049298e-10
18.42367477082503,7.353988439577035e-09,2.401681706704338e-09,5.769488928343701e-10,1.2462548291976755e-09,1.1520367065755572e-10
18.433638899960144,7.350279174227489e-09,2.4006527690109767e-09,5.76709355355703e-10,1.2463763106306974e-09,1.1506848717011707e-10
18.443603029095257,7.345820268993423e-09,2.399921029610997e-09,5.76118736743424e-10,1.2460039412640666e-09,1.1500948707434401e-10
18.45356715823037,7.34215678806333e-09,2.398327867853589e-09,5.758792401922223e-10,1.2454949724331365e-09,1.1503238529312372e-10
18.463531287365484,7.337971539002135e-09,2.397652517787898e-09,5.75927719838155e-10,1.2451790939391605e-09,1.1496613074981094e-10
18.473495416500597,7.337774202033167e-09,2.3953506729576508e-09,5.750171987097361e-10,1.2438071627315665e-09,1.1494532866180652e-10
18.48345954563571,7.334129446700011e-09,2.3958057109897203e-09,5.747794177086482e-10,1.2438696657593903e-09,1.1491209322286498e-10
18.493423674770824,7.3270075633238795e-09,2.392880261417566e-09,5.747691267647185e-10,1.2424012655729677e-09,1.1478399422107052e-10
18.503387803905937,7.322647026039659e-09,2.3931650479035306e-09,5.746858656003842e-10,1.2424825462411155e-09,1.1471334760512054e-10
18.51335193304105,7.324280395734336e-09,2.392245122274984e-09,5.742433149911425e-10,1.2412944757123648e-09,1.1477138636019131e-10
18.523316062176164,7.320283543758769e-09,2.3892964994844975e-09,5.746519456628368e-10,1.240807818525751e-09,1.1461474860593718e-10
18.533280191311277,7.314277453441634e-09,2.3904809661100324e-09,5.737249855803186e-10,1.2401870806876367e-09,1.1461532986904774e-10
18.54324432044639,7.31327679213198e-09,2.3882180959540558e-09,5.734863779004217e-10,1.2396247114949656e-09,1.1453252687575459e-10
18.553208449581508,7.306581257399258e-09,2.38889269655612e-09,5.730607373037803e-10,1.2395250432778237e-09,1.1455572021493888e-10
18.56317257871662,7.303568570588932e-09,2.3870888557419734e-09,5.725671352817748e-10,1.2387314730568717e-09,1.144632326284787e-10
18.573136707851734,7.299141192814355e-09,2.3853438562595e-09,5.723416346922653e-10,1.2386334236729562e-09,1.1440390921761933e-10
18.583100836986848,7.29768954708094e-09,2.384624537490132e-09,5.724980892253186e-10,1.2376969981897763e-09,1.1429936806762861e-10
18.59306496612196,7.295465037695685e-09,2.383336492663183e-09,5.722048874455513e-10,1.2375839340374544e-09,1.1431034112751206e-10
18.603029095257074,7.292636429155264e-09,2.3824808079670278e-09,5.722002788381174e-10,1.2367388016449074e-09,1.1434726620432019e-10
18.612993224392188,7.289510462654973e-09,2.380694089131531e-09,5.714041478354836e-10,1.236291682378678e-09,1.1419858590247538e-10
18.6229573535273,7.289016008652233e-09,2.378962366413111e-09,5.716526885903756e-10,1.2365587561194763e-09,1.1407625559571521e-10
18.632921482662415,7.280583763227928e-09,2.3784883244417954e-09,5.711410144612784e-10,1.2341075173112506e-09,1.1408410966345398e-10
18.642885611797528,7.2801491540225165e-09,2.3786856081019864e-09,5.707130806219198e-10,1.2346118790947032e-09,1.1403593947861913e-10
18.65284974093264,7.277104075504244e-09,2.376805604673322e-09,5.703455340597466e-10,1.2349287812278466e-09,1.13920695383795e-10
18.662813870067755,7.271878473917958e-09,2.3750888217605224e-09,5.705219900008933e-10,1.2339806932891978e-09,1.1391973021512056e-10
18.672777999202868,7.268980937331797e-09,2.3747223560492895e-09,5.70412964575831e-10,1.2330291988207852e-09,1.1383310930349716e-10
18.68274212833798,7.266933515775914e-09,2.3725553359625354e-09,5.697778718824504e-10,1.2320089639456578e-09,1.1379376207599015e-10
18.692706257473095,7.262943166130806e-09,2.372326370787866e-09,5.699702996136254e-10,1.2314817293960093e-09,1.1372171132318033e-10
18.70267038660821,7.257515899913292e-09,2.3711418634698797e-09,5.691402375881074e-10,1.2313461449405435e-09,1.1378692622030332e-10
18.712634515743325,7.254821738670497e-09,2.368999118504401e-09,5.689695935415571e-10,1.2307242149316794e-09,1.1369828319074152e-10
18.72259864487844,7.256167327448908e-09,2.3677691569637988e-09,5.689237934248329e-10,1.2295151644336426e-09,1.1356094648412861e-10
18.73256277401355,7.2501963242990245e-09,2.3670054037223676e-09,5.68780504041315e-10,1.2292810238271158e-09,1.1353718370468846e-10
18.742526903148665,7.2470018493118445e-09,2.3673454319696686e-09,5.680107810054118e-10,1.2292715783117056e-09,1.1357336476780526e-10
18.75249103228378,7.23975610473088e-09,2.366083234888258e-09,5.68292381168826e-10,1.2287552151698558e-09,1.135148322928376e-10
18.76245516141889,7.238983366228807e-09,2.364991690487502e-09,5.680680807484612e-10,1.2282651261196668e-09,1.1349141262404266e-10
18.772419290554005,7.2360444972561215e-09,2.3634916417051505e-09,5.67413320456339e-10,1.227270172449456e-09,1.1340552564548198e-10
18.78238341968912,7.23489784261469e-09,2.3638819982960432e-09,5.675003437612616e-10,1.226952540268297e-09,1.1341080871205747e-10
18.79234754882423,7.2330198152492606e-09,2.362957001861173e-09,5.672077996630502e-10,1.226613017722254e-09,1.1332874404957276e-10
18.802311677959345,7.228003622278083e-09,2.3621545820748613e-09,5.673999207728662e-10,1.2263332291643771e-09,1.132443784301921e-10
18.81227580709446,7.226155844783002e-09,2.3586854561131944e-09,5.665493688829396e-10,1.225126624829282e-09,1.1319764985801461e-10
18.822239936229572,7.222476838499732e-09,2.3590895739255356e-09,5.664150554498973e-10,1.2256975234518714e-09,1.1294988676396215e-10
18.832204065364685,7.2172153779063965e-09,2.3581577667682862e-09,5.661834223796058e-10,1.2241104254230224e-09,1.1321711995569625e-10
18.8421681944998,7.216377434056223e-09,2.357527905027604e-09,5.656252599218027e-10,1.2240768784757383e-09,1.1312572255909789e-10
18.852132323634915,7.213371985237524e-09,2.3566482694994243e-09,5.659314880426312e-10,1.2239794240576154e-09,1.130599262684193e-10
18.86209645277003,7.2091297216681916e-09,2.3548393064009803e-09,5.6533090017276e-10,1.2229450010051674e-09,1.130341734313477e-10
18.872060581905142,7.205635058192809e-09,2.354744549213294e-09,5.650626799271567e-10,1.2226348192028615e-09,1.1292081107067676e-10
18.882024711040255,7.2030411565841715e-09,2.3529652899371395e-09,5.655302667460623e-10,1.2219789620908238e-09,1.1293000414122132e-10
18.89198884017537,7.20252211067289e-09,2.353351918520508e-09,5.651263147911546e-10,1.2219461212693605e-09,1.1279394619507271e-10
18.901952969310482,7.198524766717135e-09,2.3520253432783824e-09,5.645536619013095e-10,1.2207970276800102e-09,1.1279429163259638e-10
18.911917098445596,7.194554377592785e-09,2.349799285256535e-09,5.643481844147356e-10,1.2207427406072766e-09,1.1279658850173561e-10
18.92188122758071,7.190719007729819e-09,2.3492813900047015e-09,5.639243525618771e-10,1.220105793555815e-09,1.126756817795622e-10
18.931845356715822,7.190332702151102e-09,2.347859590513892e-09,5.638732509744917e-10,1.2189780038548875e-09,1.126493204357279e-10
18.941809485850936,7.18537547964404e-09,2.348129870695924e-09,5.637669522237389e-10,1.2194519887525723e-09,1.1275227109390746e-10
18.95177361498605,7.185978658120961e-09,2.346841815380926e-09,5.631600082923686e-10,1.217809448320263e-09,1.1258018237590965e-10
18.961737744121162,7.184437971078506e-09,2.346126516267503e-09,5.634548233233604e-10,1.2180031243994397e-09,1.125395290837489e-10
18.971701873256276,7.1796171347517766e-09,2.344714662960473e-09,5.629450989642344e-10,1.2172133350900738e-09,1.124756613294381e-10
18.98166600239139,7.176739839087434e-09,2.342834631492533e-09,5.630287072585395e-10,1.2169075390104512e-09,1.12439776002417e-10
18.991630131526506,7.175314797275895e-09,2.3429321886279104e-09,5.628201147221463e-10,1.2162214489863334e-09,1.1235605752140474e-10
19.00159426066162,7.168813160644896e-09,2.3416625884549835e-09,5.624393907185608e-10,1.2162365963328983e-09,1.1217973471063542e-10
19.011558389796733,7.1647171028195385e-09,2.3420351294199362e-09,5.620231955537525e-10,1.2154232116672598e-09,1.1226708403187515e-10
19.021522518931846,7.159553353925553e-09,2.3418551593587377e-09,5.617862381291233e-10,1.215246986960933e-09,1.1220466818590949e-10
19.03148664806696,7.1600469755004995e-09,2.3389883095173717e-09,5.620619558595906e-10,1.2147486954732357e-09,1.1222974348023044e-10
19.041450777202073,7.155776080268746e-09,2.3378111123336527e-09,5.615694763781391e-10,1.214680340297829e-09,1.1218551459552264e-10
19.051414906337186,7.1548264545539605e-09,2.337908675977593e-09,5.61119960074272e-10,1.213357305013415e-09,1.1213550845644137e-10
19.0613790354723,7.1541823648182e-09,2.3367473253180743e-09,5.608442644402777e-10,1.212832676860616e-09,1.1197722965110565e-10
19.071343164607413,7.1496568502489815e-09,2.335974102086138e-09,5.608173829089852e-10,1.2124456089531177e-09,1.1200153288643273e-10
19.081307293742526,7.143780320882762e-09,2.3353634110866525e-09,5.604243216170611e-10,1.2120893437545e-09,1.1192915839645411e-10
19.09127142287764,7.144111538336395e-09,2.3342857970208095e-09,5.601196192758797e-10,1.2124333303144102e-09,1.120352456168207e-10
19.101235552012753,7.143604381315655e-09,2.3339111614666124e-09,5.601923729608454e-10,1.2105164578518111e-09,1.1185078657429481e-10
19.111199681147866,7.137844570554103e-09,2.332538045707367e-09,5.603708362452784e-10,1.2107346530239693e-09,1.1179474404862334e-10
19.12116381028298,7.135247966362532e-09,2.333871952038564e-09,5.599466210871258e-10,1.2110205536611169e-09,1.1190024939792722e-10
19.131127939418093,7.136343737939347e-09,2.3301647336524664e-09,5.596527794170664e-10,1.210344809822827e-09,1.118095223308841e-10
19.14109206855321,7.13083138165554e-09,2.330147806891534e-09,5.596295615223697e-10,1.2090872792888469e-09,1.1174480144651522e-10
19.151056197688323,7.131683390485337e-09,2.328570037550266e-09,5.594724342304424e-10,1.2092158661683183e-09,1.1166997045915525e-10
19.161020326823436,7.127258818681856e-09,2.3281768908277503e-09,5.592215438423011e-10,1.2084138512869273e-09,1.11603232122483e-10
19.17098445595855,7.125352312127527e-09,2.3279743982854642e-09,5.587000795477688e-10,1.208592869612335e-09,1.1150365066712771e-10
19.180948585093663,7.121204781272286e-09,2.3253667892650502e-09,5.580276876666976e-10,1.2076191919390192e-09,1.1159658414738249e-10
19.190912714228777,7.116975282914269e-09,2.323891538756807e-09,5.584750234791127e-10,1.2072193303050047e-09,1.1153243721850385e-10
19.20087684336389,7.1157091709606225e-09,2.32374898154569e-09,5.576090942823796e-10,1.206498501016999e-09,1.1137234029519848e-10
19.210840972499003,7.109677912943805e-09,2.3249916904047053e-09,5.580390224790654e-10,1.206696009609757e-09,1.1140288544924342e-10
19.220805101634117,7.106872385769255e-09,2.322990788216307e-09,5.576820312865024e-10,1.2043842916104715e-09,1.116619761203514e-10
19.23076923076923,7.11039021498742e-09,2.3220932623042798e-09,5.577826885873017e-10,1.2054512642882501e-09,1.1133320314486493e-10
19.240733359904343,7.10187803185948e-09,2.321142544105235e-09,5.573650020780888e-10,1.205069789795837e-09,1.1130593971525004e-10
19.250697489039457,7.100878643111883e-09,2.32020370898691e-09,5.571979887262524e-10,1.20404049829761e-09,1.1129149273677563e-10
19.26066161817457,7.100099351512033e-09,2.3204222197439976e-09,5.568592903748033e-10,1.2039383428702325e-09,1.1117833464675503e-10
19.270625747309683,7.098079269771952e-09,2.31821767056542e-09,5.568100204894175e-10,1.2033755498897303e-09,1.1119971536346317e-10
19.280589876444797,7.0933743159392026e-09,2.3177821652938256e-09,5.560759272973249e-10,1.2029360818305047e-09,1.1117939702705615e-10
19.290554005579914,7.091041579058042e-09,2.3161402888804227e-09,5.562763050659836e-10,1.2025957937010547e-09,1.1126687310307713e-10
19.300518134715027,7.0896601698325446e-09,2.315278939978108e-09,5.560232481778052e-10,1.202375737127898e-09,1.1111459136221731e-10
19.31048226385014,7.085659007156829e-09,2.3170124235793963e-09,5.565157719977497e-10,1.2013758823176818e-09,1.1099738828989246e-10
19.320446392985254,7.085417521386951e-09,2.3155684156946437e-09,5.555262965203841e-10,1.2013817497588388e-09,1.1093362739304875e-10
19.330410522120367,7.0816791098022305e-09,2.315152392367813e-09,5.551830256559559e-10,1.201284391506674e-09,1.1098407744840175e-10
19.34037465125548,7.080102639157318e-09,2.313619658067319e-09,5.547793526562846e-10,1.2000855628989601e-09,1.1090382187050694e-10
19.350338780390594,7.077249455051619e-09,2.3129646083648375e-09,5.554978540201593e-10,1.2000077598606211e-09,1.1097274648645357e-10
19.360302909525707,7.070798659754801e-09,2.311504393678284e-09,5.550394428758803e-10,1.1994078150600537e-09,1.1081986021471459e-10
19.37026703866082,7.072121449027748e-09,2.3108271490389715e-09,5.550871671983311e-10,1.19964414982891e-09,1.1078504687252555e-10
19.380231167795934,7.068010210699483e-09,2.310749487220164e-09,5.544941717816151e-10,1.198901643457022e-09,1.1078263847454177e-10
19.390195296931047,7.063827719466482e-09,2.309111847208763e-09,5.547034497419581e-10,1.1992019822574488e-09,1.1068442542534215e-10
19.40015942606616,7.065028336160134e-09,2.3085698252567866e-09,5.537899988811067e-10,1.197320357211203e-09,1.1075399545102472e-10
19.410123555201274,7.06202558209658e-09,2.306249210421362e-09,5.534918969750725e-10,1.197552102875885e-09,1.1064523150818487e-10
19.420087684336387,7.061175548073522e-09,2.3050682258662434e-09,5.53656095669828e-10,1.1965597212590084e-09,1.1074218056258101e-10
19.4300518134715,7.059391127595982e-09,2.3056101339840052e-09,5.537326486983214e-10,1.1968282002960584e-09,1.1054293405596674e-10
19.440015942606617,7.055437051210801e-09,2.3064613928366613e-09,5.53392726384517e-10,1.1962106198046973e-09,1.1047822447399809e-10
19.44998007174173,7.051880273720461e-09,2.3038683715961544e-09,5.534317548906659e-10,1.1961528599187698e-09,1.1053441454321016e-10
19.459944200876844,7.0486581484711686e-09,2.3044738122794246e-09,5.529474751261217e-10,1.1961883601489257e-09,1.1051527141175813e-10
19.469908330011958,7.048322631651084e-09,2.3017244113711894e-09,5.527971647350462e-10,1.1945825193923931e-09,1.104663106184031e-10
19.47987245914707,7.047676133555942e-09,2.3017209411198804e-09,5.526158141250413e-10,1.1948764265252772e-09,1.1042559374456107e-10
19.489836588282184,7.0434506367952075e-09,2.300149345828583e-09,5.5240395848211e-10,1.194267864471388e-09,1.1036570763079422e-10
19.499800717417298,7.037535548805867e-09,2.300382339623552e-09,5.526116546133694e-10,1.194267008826923e-09,1.1032390996054895e-10
19.50976484655241,7.040109557411764e-09,2.2991190233834975e-09,5.518504695135669e-10,1.1933499481897144e-09,1.1020130661560827e-10
19.519728975687524,7.036634399953941e-09,2.297386381668892e-09,5.52188465265593e-10,1.193167583957353e-09,1.1019193347813064e-10
19.529693104822638,7.031496283759514e-09,2.2988915631102715e-09,5.518432845907391e-10,1.1926946937105198e-09,1.1023749782921002e-10
19.53965723395775,7.031613349452479e-09,2.2970058845022286e-09,5.520539493506273e-10,1.1924351065564111e-09,1.1014788640832018e-10
19.549621363092864,7.026066543462676e-09,2.2969882862543156e-09,5.514969565019941e-10,1.1924770983854472e-09,1.1005719737517313e-10
19.559585492227978,7.024302945819546e-09,2.2953227752407922e-09,5.507494871879085e-10,1.1917285622004698e-09,1.100924241188678e-10
19.56954962136309,7.023481432715369e-09,2.295845912576901e-09,5.51032355306197e-10,1.1915993023360948e-09,1.1002437376859276e-10
19.579513750498204,7.019277631888205e-09,2.2951224026327783e-09,5.507020898422571e-10,1.1910057990911944e-09,1.0994780123797292e-10
19.58947787963332,7.019617079541873e-09,2.2939694872610504e-09,5.509807273296005e-10,1.1909798989309984e-09,1.099705124979226e-10
19.599442008768435,7.016358320371802e-09,2.292457263884314e-09,5.506590970591446e-10,1.1894116750147785e-09,1.1008904812734567e-10
19.609406137903548,7.017295289134659e-09,2.291250242075405e-09,5.501284092040677e-10,1.189729473390402e-09,1.098323816714462e-10
19.61937026703866,7.017335748953028e-09,2.2907434172331787e-09,5.500921039904556e-10,1.190526259881446e-09,1.0981499099338863e-10
19.629334396173775,7.0091173620630126e-09,2.290181769295376e-09,5.500545660280412e-10,1.1891504826708486e-09,1.0978755069472758e-10
19.639298525308888,7.011805496466052e-09,2.289876184675974e-09,5.495547365477685e-10,1.1885607708522518e-09,1.0975729914312964e-10
19.649262654444,7.008862380704854e-09,2.2893127630319277e-09,5.495919053964928e-10,1.1892525815664287e-09,1.0980699966316742e-10
19.659226783579115,7.002867832009358e-09,2.2886925357418053e-09,5.497153804446236e-10,1.1883211472788203e-09,1.0967014183285033e-10
19.669190912714228,7.00122377615424e-09,2.28829763719801e-09,5.497817095957451e-10,1.1877965593329065e-09,1.0972151874061864e-10
19.67915504184934,7.0027101943236205e-09,2.2871643777027046e-09,5.491130648854803e-10,1.1879064132229296e-09,1.0971135507386219e-10
19.689119170984455,6.999050222455259e-09,2.286515628170865e-09,5.493820923182164e-10,1.1866100774962e-09,1.0950726022061239e-10
19.699083300119568,6.993470260089155e-09,2.2866221192946888e-09,5.487019613880124e-10,1.1865095912698417e-09,1.0955571706046684e-10
19.70904742925468,6.996478829555108e-09,2.284541578646367e-09,5.480971409147975e-10,1.1860344208881131e-09,1.0953811604333513e-10
19.719011558389795,6.991018048893355e-09,2.2837048199877998e-09,5.484026891948523e-10,1.1865274651457341e-09,1.0958254827946284e-10
19.72897568752491,6.987896811207068e-09,2.2834511018665243e-09,5.483949197319532e-10,1.1854787698207368e-09,1.0958266934663457e-10
19.738939816660025,6.9866761169532214e-09,2.282768368381904e-09,5.483722883027279e-10,1.1849966904077327e-09,1.0953285709825833e-10
19.74890394579514,6.9824157992577885e-09,2.2828088940950363e-09,5.474152546872988e-10,1.185006790688941e-09,1.0941188521852019e-10
19.758868074930252,6.984166412711381e-09,2.282204146070874e-09,5.475673333725604e-10,1.1847650190533511e-09,1.0944066575028596e-10
19.768832204065365,6.979425915843009e-09,2.2803871514741274e-09,5.469079634009125e-10,1.183931734128736e-09,1.0941165044374858e-10
19.77879633320048,6.978049763856198e-09,2.279966037065848e-09,5.476028722937075e-10,1.1838052852207363e-09,1.0943058886246061e-10
19.788760462335592,6.980142427892599e-09,2.280357116232789e-09,5.471814049471867e-10,1.1831727968729066e-09,1.0930937969948563e-10
19.798724591470705,6.973556081390511e-09,2.2793442278504977e-09,5.476758937688987e-10,1.1836181439884938e-09,1.0928452509984543e-10
19.80868872060582,6.973381658514562e-09,2.2785524749999852e-09,5.470522113188045e-10,1.1824218869701279e-09,1.092064574028794e-10
19.818652849740932,6.972355757374181e-09,2.2787027933296094e-09,5.46784929236259e-10,1.1833958466771123e-09,1.0902765614964331e-10
19.828616978876045,6.965076635405834e-09,2.2768141919697486e-09,5.465566056416278e-10,1.181713747706841e-09,1.091855105609327e-10
19.83858110801116,6.9673406929806296e-09,2.274631494462429e-09,5.467031107174188e-10,1.1817910524300253e-09,1.091201283347173e-10
19.848545237146272,6.96685886184376e-09,2.2764664089537026e-09,5.462498050714812e-10,1.1816120531013554e-09,1.0914701187035364e-10
19.858509366281385,6.964074901959197e-09,2.273539321692335e-09,5.462977537881915e-10,1.1811377163476964e-09,1.0919434469000014e-10
19.8684734954165,6.95811733057817e-09,2.2753935476520725e-09,5.460567330641735e-10,1.1813719976318413e-09,1.0905853885825107e-10
19.878437624551612,6.95435017807567e-09,2.2737354146827353e-09,5.461006758200529e-10,1.1799414926478543e-09,1.0910859009687153e-10
19.88840175368673,6.95648271946927e-09,2.2743472599754814e-09,5.457573143564687e-10,1.1799566246968527e-09,1.090265923928172e-10
19.898365882821842,6.958935368908135e-09,2.2737059317695253e-09,5.454476884786376e-10,1.1803709932279594e-09,1.0898287531784129e-10
19.908330011956956,6.950835597306752e-09,2.2707285409617255e-09,5.452664166156506e-10,1.1788348073077437e-09,1.0902043074744162e-10
19.91829414109207,6.949763370798197e-09,2.2722470498893946e-09,5.450702234540948e-10,1.1794852424005635e-09,1.0884599041787852e-10
19.928258270227182,6.949965736862009e-09,2.269607624168339e-09,5.443635544881483e-10,1.1787355945235555e-09,1.0884530704337984e-10
19.938222399362296,6.944771037814102e-09,2.269648788590998e-09,5.452450238720028e-10,1.1783252896582626e-09,1.0885575019399855e-10
19.94818652849741,6.94577360921315e-09,2.2696186207973785e-09,5.447502844569063e-10,1.177896738934053e-09,1.0886365205638129e-10
19.958150657632522,6.947211892092318e-09,2.269777645360209e-09,5.451664748507262e-10,1.1782890704673358e-09,1.0884707886742454e-10
19.968114786767636,6.941896055375153e-09,2.266365153064149e-09,5.449589189392741e-10,1.177092447758631e-09,1.0885402428983058e-10
19.97807891590275,6.943709882015966e-09,2.267318358564694e-09,5.449873066986705e-10,1.1769054668205104e-09,1.0874180043373974e-10
19.988043045037863,6.940397344120592e-09,2.2667072738134444e-09,5.440457370431989e-10,1.1771490789872442e-09,1.0874698824710817e-10
19.998007174172976,6.937065546833772e-09,2.2677681993126094e-09,5.435462627416689e-10,1.177511105176737e-09,1.0854616716403606e-10
20.00797130330809,6.932647648668837e-09,2.2662790575992523e-09,5.439377110085494e-10,1.1761949419676781e-09,1.0864499054995638e-10
20.017935432443203,6.9295300949041445e-09,2.2654742718460047e-09,5.439127587102392e-10,1.1752826162157089e-09,1.0872477697091124e-10
20.027899561578316,6.933803378580401e-09,2.263716812725888e-09,5.433989174942056e-10,1.175572857605374e-09,1.0860276582758741e-10
20.037863690713433,6.926657086365054e-09,2.2635027375065977e-09,5.429898270059107e-10,1.1761186454221789e-09,1.086969275979193e-10
20.047827819848546,6.924067876334506e-09,2.2633795339273045e-09,5.432112285297448e-10,1.1748371481527977e-09,1.0853292936353121e-10
20.05779194898366,6.92484093137253e-09,2.262281128644212e-09,5.429487213035293e-10,1.1744677291451434e-09,1.0850501418946396e-10
20.067756078118773,6.924356836520326e-09,2.2628171147693026e-09,5.42996996869172e-10,1.1736275317801015e-09,1.0850345782186144e-10
20.077720207253886,6.917302965362765e-09,2.2612536500548567e-09,5.430907732190262e-10,1.172772994351046e-09,1.0849128249361249e-10
20.087684336389,6.918228606968824e-09,2.2612021873815528e-09,5.424731830595357e-10,1.1745383621464693e-09,1.0858981207753402e-10
20.097648465524113,6.921550107388212e-09,2.2602662030544555e-09,5.427662575085216e-10,1.1731685973257296e-09,1.084377310645856e-10
20.107612594659226,6.91163918110921e-09,2.259736541205569e-09,5.431933188377273e-10,1.172492874882105e-09,1.0855218328836974e-10
20.11757672379434,6.911748855514085e-09,2.2590059564396015e-09,5.423940071881442e-10,1.1727139130732837e-09,1.0833952716363075e-10
20.127540852929453,6.914158989014915e-09,2.258901623887514e-09,5.417804427899856e-10,1.1726949527591264e-09,1.0826643940041177e-10
20.137504982064566,6.911045478698497e-09,2.2576425460244753e-09,5.419062438588124e-10,1.1724412155515296e-09,1.0832244777891539e-10
20.14746911119968,6.9132445769425164e-09,2.256841937649019e-09,5.428895638471195e-10,1.172272430176821e-09,1.0830925407204299e-10
20.157433240334793,6.908973182841752e-09,2.2564001240396564e-09,5.420764113760054e-10,1.1719686244521279e-09,1.082785711426413e-10
20.167397369469906,6.90936821857183e-09,2.2571519808136214e-09,5.420800308312671e-10,1.1714725147875796e-09,1.0820063049274922e-10
20.17736149860502,6.905902695059839e-09,2.2560192992772448e-09,5.420346052729992e-10,1.1714177519462937e-09,1.0819858406476763e-10
20.187325627740137,6.900468334080411e-09,2.2553209821504903e-09,5.415010793622842e-10,1.171183431842329e-09,1.0817958691543754e-10
20.19728975687525,6.9027181086111885e-09,2.254419229652972e-09,5.409595060195755e-10,1.1702401458504711e-09,1.0810123551153437e-10
20.207253886010363,6.896639441953479e-09,2.255450202093918e-09,5.412412150873527e-10,1.1709105644487168e-09,1.0809954151800977e-10
20.217218015145477,6.893070294725134e-09,2.2529047213321213e-09,5.416730268959493e-10,1.1693729402976034e-09,1.0826701300000525e-10
20.22718214428059,6.899989512263345e-09,2.2532655723996017e-09,5.405041402184878e-10,1.1700902272010527e-09,1.0798868339906473e-10
20.237146273415703,6.892430886783346e-09,2.254051205972049e-09,5.406628015980735e-10,1.1694306571395218e-09,1.0809245620273443e-10
20.247110402550817,6.887823912441348e-09,2.251061773437826e-09,5.411204658489151e-10,1.1687426027041875e-09,1.0804132735007891e-10
20.25707453168593,6.888902872314386e-09,2.2527817889325735e-09,5.400594783711881e-10,1.168805595627479e-09,1.0803351558333106e-10
20.267038660821044,6.8913376772832385e-09,2.2493208015489686e-09,5.405877688613303e-10,1.1684067879491886e-09,1.0794087435685628e-10
20.277002789956157,6.888613625056112e-09,2.250442041026221e-09,5.400317705270647e-10,1.1682184017255941e-09,1.0788742781444252e-10
20.28696691909127,6.884708607567486e-09,2.2479430660520144e-09,5.397364884822108e-10,1.1684778666400777e-09,1.0798661663754923e-10
20.296931048226384,6.881807646517842e-09,2.248554279917626e-09,5.402344487261202e-10,1.16744581774543e-09,1.0791880863007814e-10
20.306895177361497,6.881732962744476e-09,2.250899068474952e-09,5.39886917787127e-10,1.1681481944110295e-09,1.0777195020893536e-10
20.31685930649661,6.8803116372492e-09,2.2487877191191364e-09,5.403987189284402e-10,1.1670250117186178e-09,1.0777488069666742e-10
20.326823435631724,6.879505910288576e-09,2.248025901969947e-09,5.401013488570218e-10,1.167617529431612e-09,1.0774338300403743e-10
20.33678756476684,6.883022146614168e-09,2.247034273822058e-09,5.392435551405965e-10,1.1664325521614737e-09,1.0776669817554944e-10
20.346751693901954,6.877295683561452e-09,2.2449742049933825e-09,5.395359779134969e-10,1.166692474347787e-09,1.0784335536280523e-10
20.356715823037067,6.8737382181340375e-09,2.2455448391005943e-09,5.390323011929662e-10,1.1660451529775587e-09,1.0768993286252439e-10
20.36667995217218,6.876409259793256e-09,2.2471690697157985e-09,5.393863521111556e-10,1.1665354716626581e-09,1.077506403599207e-10
20.376644081307294,6.869339023321347e-09,2.245579579067952e-09,5.380644791370535e-10,1.1659582786237056e-09,1.0759404149161348e-10
20.386608210442407,6.868614651380669e-09,2.2451615272650995e-09,5.393145632327518e-10,1.165835987104812e-09,1.0761760568113197e-10
20.39657233957752,6.868347024370255e-09,2.243222138547384e-09,5.387438150560974e-10,1.1648763809573098e-09,1.0758827752031058e-10
20.406536468712634,6.8665470930527e-09,2.2436974118221377e-09,5.388085493725352e-10,1.1656936697197607e-09,1.0765643504044364e-10
20.416500597847747,6.866973012033823e-09,2.241559890439794e-09,5.379989509494377e-10,1.1648507787246409e-09,1.0767561675923143e-10
20.42646472698286,6.8638683528322214e-09,2.2439879520109766e-09,5.379528790088171e-10,1.1646855509685558e-09,1.0748421680825279e-10
20.436428856117974,6.8632910871153295e-09,2.2433290211235145e-09,5.38750817813195e-10,1.1635864484734159e-09,1.0728762929827028e-10
20.446392985253087,6.8622295863252065e-09,2.2419018017706418e-09,5.382511112284706e-10,1.1642146409998951e-09,1.0747528904411524e-10
20.4563571143882,6.858374318737755e-09,2.242480432732566e-09,5.382221296660809e-10,1.164462001914294e-09,1.0751948896434465e-10
20.466321243523314,6.859177578951156e-09,2.2393564301138726e-09,5.383884974290576e-10,1.1636117837590215e-09,1.0750513367678832e-10
20.476285372658428,6.861031563820438e-09,2.2404195450990776e-09,5.379139686811351e-10,1.1635628848607477e-09,1.0744900534819851e-10
20.486249501793544,6.858041604169431e-09,2.239924401496329e-09,5.381197716938353e-10,1.1626802017104052e-09,1.0726281489028344e-10
20.496213630928658,6.850830666220321e-09,2.238710596602354e-09,5.377137596167838e-10,1.162738359465772e-09,1.0737004529475367e-10
20.50617776006377,6.858477745618009e-09,2.2395963081986607e-09,5.371677142871422e-10,1.163953901061503e-09,1.0699503740633267e-10
20.516141889198884,6.855565916571476e-09,2.237145547204954e-09,5.373883331678194e-10,1.1617037735894194e-09,1.0736821719671935e-10
20.526106018333998,6.848038158826107e-09,2.2380493345109007e-09,5.379451316115571e-10,1.1619609121972886e-09,1.0745542162868254e-10
20.53607014746911,6.84920887783062e-09,2.238141911202927e-09,5.373266320949211e-10,1.1611815874863683e-09,1.0726727543553116e-10
20.546034276604225,6.844088350644697e-09,2.23817140627323e-09,5.371246245640195e-10,1.1609985409112436e-09,1.0744318383951993e-10
20.555998405739338,6.843468577512603e-09,2.2365503681877224e-09,5.364365305002143e-10,1.1614213548468583e-09,1.0730895100700946e-10
20.56596253487445,6.843520611121375e-09,2.235494272358653e-09,5.36760415625789e-10,1.1613617313054276e-09,1.0733652953015664e-10
20.575926664009565,6.837868499483317e-09,2.2353403012879127e-09,5.364418829867619e-10,1.1611911191151368e-09,1.0719235161448005e-10
20.585890793144678,6.8423396838380126e-09,2.235068347629961e-09,5.368237978998328e-10,1.1607896441636683e-09,1.0706693569155858e-10
20.59585492227979,6.83782815298198e-09,2.235082291109193e-09,5.369633310022024e-10,1.1595118651269526e-09,1.0711883491289464e-10
20.605819051414905,6.842235710399884e-09,2.231144609335031e-09,5.365454516509205e-10,1.1596373114125889e-09,1.0712476763154928e-10
20.615783180550018,6.841794047807186e-09,2.2333711560931415e-09,5.354458283039517e-10,1.1599275268069866e-09,1.0711048296542125e-10
20.62574730968513,6.8334344398414266e-09,2.2336756979481346e-09,5.368788724092718e-10,1.1595346936408514e-09,1.0703464111449002e-10
20.63571143882025,6.838006241441427e-09,2.2334413402562695e-09,5.362499028261205e-10,1.1591580026064121e-09,1.0695969903563254e-10
20.64567556795536,6.839432194103952e-09,2.2330022466837886e-09,5.361295874394794e-10,1.1597635529311373e-09,1.0715835246028594e-10
20.655639697090475,6.834128449806654e-09,2.2323028467829526e-09,5.361461118556266e-10,1.1592939402185302e-09,1.0711104733971098e-10
20.66560382622559,6.831344400100932e-09,2.2326621388712356e-09,5.358455479332326e-10,1.1594586400381454e-09,1.0711444694567085e-10
20.6755679553607,6.833015661075161e-09,2.231325562398553e-09,5.362706746865549e-10,1.1593251463769432e-09,1.07053578050241e-10
20.685532084495815,6.834422079447357e-09,2.2335807019676065e-09,5.358307145342213e-10,1.1582173165533402e-09,1.0699922723385282e-10
20.69549621363093,6.827989018733771e-09,2.231793581375575e-09,5.355009227677258e-10,1.1579184112717691e-09,1.069194679016869e-10
20.70546034276604,6.831536775000194e-09,2.2281179207374396e-09,5.355790077897817e-10,1.1575898411670946e-09,1.0691128851760846e-10
20.715424471901155,6.827752314068687e-09,2.2278555524277917e-09,5.351200643292021e-10,1.1575674549673147e-09,1.0694020522150985e-10
20.72538860103627,6.82422215501888e-09,2.230750676422328e-09,5.352800808667752e-10,1.1567373845310842e-09,1.07008693726916e-10
20.735352730171382,6.8194048773410834e-09,2.22996723244109e-09,5.355664608211128e-10,1.1570515272304281e-09,1.0688477374070501e-10
20.745316859306495,6.821053088946148e-09,2.2315193664517923e-09,5.351102824045659e-10,1.1569903538372926e-09,1.0677476356571257e-10
20.75528098844161,6.819400086757503e-09,2.2285139246615994e-09,5.34990108287778e-10,1.1569747844190461e-09,1.0687626095343157e-10
20.765245117576722,6.813370282384908e-09,2.2269822753296836e-09,5.345048496146782e-10,1.1563865149764368e-09,1.06907296639052e-10
20.775209246711835,6.816449397530908e-09,2.2274690648155183e-09,5.35379398139908e-10,1.1570228508052858e-09,1.069339799868887e-10
20.785173375846952,6.819355517322992e-09,2.226952866258014e-09,5.346028996517755e-10,1.1559737389590774e-09,1.0678288255405179e-10
20.795137504982065,6.816546452482421e-09,2.228924998845753e-09,5.348800100095354e-10,1.1560970976499924e-09,1.0687658390707933e-10
20.80510163411718,6.819353869058353e-09,2.227341856611816e-09,5.350364642417981e-10,1.1544991733980548e-09,1.067475511550956e-10
20.815065763252292,6.815502217566086e-09,2.228558017729269e-09,5.350664441547955e-10,1.1561708420884323e-09,1.067218702951747e-10
20.825029892387406,6.812353626087004e-09,2.224067698743442e-09,5.350057142976851e-10,1.1555541988428168e-09,1.0684481336950759e-10
20.83499402152252,6.812357498599096e-09,2.223910755898608e-09,5.345595279315191e-10,1.1547480743250469e-09,1.0689736789449822e-10
20.844958150657632,6.81295362020288e-09,2.2261907346562554e-09,5.336808063980694e-10,1.1552346277062086e-09,1.0677029889467683e-10
20.854922279792746,6.81408973108309e-09,2.223789895459711e-09,5.34128487660904e-10,1.1549198157400366e-09,1.0672616141595661e-10
20.86488640892786,6.808683147810676e-09,2.2264995114418724e-09,5.338892589011231e-10,1.1556140718223077e-09,1.0668610911021129e-10
20.874850538062972,6.805750609321701e-09,2.2238927669423517e-09,5.346467168599104e-10,1.1537890269703673e-09,1.0664945886390112e-10
20.884814667198086,6.8043533121404945e-09,2.2245662774409843e-09,5.344652000856635e-10,1.1535665106819084e-09,1.0662002138738674e-10
20.8947787963332,6.811433025342825e-09,2.22345726678629e-09,5.343536345937282e-10,1.15428679527197e-09,1.0660024213914355e-10
20.904742925468312,6.8040308823472155e-09,2.2219435113392877e-09,5.341017027762186e-10,1.1515221245812204e-09,1.0703923097502675e-10
20.914707054603426,6.8007757659075e-09,2.225418545096667e-09,5.33405023557181e-10,1.1543163094550438e-09,1.0661589593360932e-10
20.92467118373854,6.805363763287717e-09,2.221782764584972e-09,5.327134564040478e-10,1.1535443985141602e-09,1.0654012618247141e-10
20.934635312873656,6.798747377998092e-09,2.2204392768710685e-09,5.341110649465484e-10,1.1546363665686646e-09,1.0653805617516332e-10
20.94459944200877,6.79960125210801e-09,2.2210372695721587e-09,5.322445177213546e-10,1.1529761613344906e-09,1.0645808078639257e-10
20.954563571143883,6.8027937247940095e-09,2.2237478461858e-09,5.339094171986071e-10,1.1538737965969705e-09,1.0654734402718764e-10
20.964527700278996,6.798658428075085e-09,2.2220521704258894e-09,5.335297574895846e-10,1.152553469941176e-09,1.0650013294039446e-10
20.97449182941411,6.803708122154172e-09,2.2228921265786682e-09,5.341031907752921e-10,1.1525029463991786e-09,1.0656229582146763e-10
20.984455958549223,6.799961458994062e-09,2.222077612513561e-09,5.331672372881677e-10,1.1522123179499715e-09,1.0640216400645954e-10
20.994420087684336,6.799413334938549e-09,2.2220541609852363e-09,5.331697074758042e-10,1.1535656669250513e-09,1.0654852743291882e-10
21.00438421681945,6.791423955472372e-09,2.225390379756066e-09,5.333498534666786e-10,1.1531890580643227e-09,1.0661791683740338e-10
21.014348345954563,6.79269582608417e-09,2.2228619567429234e-09,5.33949252519974e-10,1.1519485152746257e-09,1.0635735153771748e-10
21.024312475089676,6.795832956313956e-09,2.2192780140444527e-09,5.330819737393778e-10,1.1518592227633648e-09,1.0651327713757469e-10
21.03427660422479,6.788687123104847e-09,2.2185474259561728e-09,5.32482205020394e-10,1.1532292411607686e-09,1.066021435350265e-10
21.044240733359903,6.787010827518448e-09,2.2210223081372786e-09,5.326349552840797e-10,1.1516947615713695e-09,1.0639862227925161e-10
21.054204862495016,6.792786775347346e-09,2.2176979661233016e-09,5.326797514854191e-10,1.151137220524335e-09,1.0644408156771577e-10
21.06416899163013,6.789529115899788e-09,2.219952450299053e-09,5.319827477355074e-10,1.1513554110803443e-09,1.0637441348062448e-10
21.074133120765243,6.784200227403224e-09,2.218404829460618e-09,5.324741432481155e-10,1.1505933138601518e-09,1.0634098491804232e-10
21.08409724990036,6.779753118209975e-09,2.2160848137976546e-09,5.323400767807814e-10,1.15090407154378e-09,1.063781130321848e-10
21.094061379035473,6.788200324802334e-09,2.2172412182420358e-09,5.329772387644079e-10,1.1516034712213193e-09,1.0637433486432523e-10
21.104025508170587,6.776412832970387e-09,2.2204737955149935e-09,5.32009463701787e-10,1.1500052903655737e-09,1.0661532269983868e-10
21.1139896373057,6.779663554408965e-09,2.219476564129663e-09,5.324609344693361e-10,1.1506617985843488e-09,1.0624238120606566e-10
21.123953766440813,6.7840657874276e-09,2.2146920082543354e-09,5.317456934797369e-10,1.1511914814714817e-09,1.0594152527651706e-10
21.133917895575927,6.785462488127704e-09,2.21555508801677e-09,5.314183833517931e-10,1.1497985043260262e-09,1.0631794635478797e-10
21.14388202471104,6.784758075542744e-09,2.211970649699302e-09,5.320142096696766e-10,1.1505599056322517e-09,1.0630715603013864e-10
21.153846153846153,6.786558230359128e-09,2.2159295092498133e-09,5.321954176146326e-10,1.150319387426398e-09,1.0626647512056274e-10
21.163810282981267,6.789851605552083e-09,2.215109122953699e-09,5.32367087731302e-10,1.1502698444173923e-09,1.0615060008492842e-10
21.17377441211638,6.787870312230794e-09,2.2146014139954532e-09,5.317017859719533e-10,1.1491013743987753e-09,1.0622178689894976e-10
21.183738541251493,6.7765180739485044e-09,2.2153930538524405e-09,5.32237855457656e-10,1.150625812869686e-09,1.0640946972429325e-10
21.193702670386607,6.780622285131624e-09,2.212828998121749e-09,5.319286511846226e-10,1.1500546026835069e-09,1.0629971897495396e-10
21.20366679952172,6.770943385805046e-09,2.2157407428118963e-09,5.309869069259715e-10,1.1504644448307748e-09,1.0639521145905701e-10
21.213630928656833,6.773667466039206e-09,2.2133696235959714e-09,5.31414549881643e-10,1.1497010587969283e-09,1.0611159114884901e-10
21.223595057791947,6.7800526933236975e-09,2.214930903498097e-09,5.311199987164091e-10,1.1492781857136222e-09,1.0618530972231443e-10
21.233559186927064,6.775069723904767e-09,2.216530817449679e-09,5.310241991903028e-10,1.1503131572618053e-09,1.0619877754691902e-10
21.243523316062177,6.76856696773217e-09,2.2131390994082923e-09,5.321682730082214e-10,1.1481453727725223e-09,1.0606631608273124e-10
21.25348744519729,6.769701695850015e-09,2.2143997927294415e-09,5.308960699994259e-10,1.148189542117933e-09,1.0610812332424524e-10
21.263451574332404,6.775541679593759e-09,2.2104084947467835e-09,5.318610567041217e-10,1.1467781773457888e-09,1.0611744669819682e-10
21.273415703467517,6.770977706501947e-09,2.212561566783014e-09,5.309973692488928e-10,1.148195161249655e-09,1.0603705294479092e-10
21.28337983260263,6.769315294047154e-09,2.2114850858814417e-09,5.308307201233951e-10,1.1492138012023376e-09,1.0629935526396913e-10
21.293343961737744,6.763269466612991e-09,2.212744028002878e-09,5.302462510271615e-10,1.1478103070700486e-09,1.0623275718622903e-10
21.303308090872857,6.761355693257184e-09,2.2134132921729084e-09,5.307557174343936e-10,1.1495204653588211e-09,1.057698564171855e-10
21.31327222000797,6.770094945370431e-09,2.2079493069150043e-09,5.316870662168854e-10,1.1476864983509467e-09,1.0601570295925356e-10
21.323236349143084,6.7645358299761906e-09,2.2117372931819704e-09,5.319603512695771e-10,1.1492512975035138e-09,1.0600666907417203e-10
21.333200478278197,6.7706268963002065e-09,2.213082257915563e-09,5.295500500720519e-10,1.1470239679912396e-09,1.0607863943406807e-10
21.34316460741331,6.7679927100612715e-09,2.2112212050990847e-09,5.325950419114094e-10,1.1473672525359626e-09,1.062583719621136e-10
21.353128736548424,6.762973798496606e-09,2.2067768077170106e-09,5.30301848802119e-10,1.1465910258864212e-09,1.0603153262003097e-10
21.363092865683537,6.767221631310852e-09,2.207967509043893e-09,5.309337690366691e-10,1.1480579497601146e-09,1.0608987289741112e-10
21.37305699481865,6.762124650509872e-09,2.208458606160179e-09,5.301934422150565e-10,1.1478936188532827e-09,1.0597469233825896e-10
21.383021123953768,6.762736505614653e-09,2.210959334109787e-09,5.30823489771557e-10,1.1479474971959235e-09,1.0616124818794861e-10
21.39298525308888,6.763227923816033e-09,2.2054812387181565e-09,5.312005245924477e-10,1.145951232488955e-09,1.0587522645277263e-10
21.402949382223994,6.768703326412933e-09,2.205080249083948e-09,5.298066506221172e-10,1.1466808702673954e-09,1.0585379774588506e-10
21.412913511359108,6.7530945167428665e-09,2.2032298169290168e-09,5.298406410138397e-10,1.1473486404303603e-09,1.061544938825723e-10
21.42287764049422,6.762046232245058e-09,2.209701212265559e-09,5.300778804941626e-10,1.1467156943548811e-09,1.0608358208386794e-10
21.432841769629334,6.765463431179602e-09,2.210875411183638e-09,5.302094643755005e-10,1.146055938188746e-09,1.0562697453648419e-10
21.442805898764448,6.7608145798451246e-09,2.2046113844953195e-09,5.308640324894442e-10,1.145837490035848e-09,1.0577622684374896e-10
21.45277002789956,6.751935114860309e-09,2.2115435592524208e-09,5.299181362479994e-10,1.1468415304595465e-09,1.0590216335161336e-10
21.462734157034674,6.755551732140967e-09,2.203886904650231e-09,5.307685681643245e-10,1.1460301760632107e-09,1.058430865231477e-10
21.472698286169788,6.76198452025522e-09,2.205928132883253e-09,5.296883621050678e-10,1.1479668429825865e-09,1.0592526004903919e-10
21.4826624153049,6.766853996946987e-09,2.2084896536398002e-09,5.295361656245754e-10,1.1462509737373245e-09,1.058851068935217e-10
21.492626544440014,6.7521724377052715e-09,2.2095103777963505e-09,5.278408163757704e-10,1.1437024494875753e-09,1.0593686810051162e-10
21.502590673575128,6.768570950446518e-09,2.2044741232033066e-09,5.302435911559594e-10,1.149494693331822e-09,1.051503911103828e-10
21.51255480271024,6.760437288865965e-09,2.2053520949087946e-09,5.298451057463144e-10,1.1462205541315088e-09,1.0582966194360296e-10
21.522518931845354,6.749005225644025e-09,2.2074607743243018e-09,5.310900405739629e-10,1.1457763831273593e-09,1.0618992377837742e-10
21.53248306098047,6.75483310989365e-09,2.208225942404385e-09,5.29742725836551e-10,1.1450132279223997e-09,1.0584618751797373e-10
21.542447190115585,6.756259114987038e-09,2.2105282546154607e-09,5.301892967945163e-10,1.145425851250899e-09,1.0598977052730069e-10
21.552411319250698,6.7528640898629486e-09,2.205870951031062e-09,5.289003375307774e-10,1.145153602362286e-09,1.0589381268600947e-10
21.56237544838581,6.7520761979330834e-09,2.2090978269257537e-09,5.29688859030232e-10,1.1464647414563108e-09,1.0604353152270285e-10
21.572339577520925,6.740574665896317e-09,2.207231409023522e-09,5.28513186134646e-10,1.1471618250316243e-09,1.0586116454424926e-10
21.582303706656038,6.7513058759892665e-09,2.2052791648148794e-09,5.293721789764172e-10,1.144803441120667e-09,1.0576389197062086e-10
21.59226783579115,6.739365546781207e-09,2.2054323416083613e-09,5.287862914061665e-10,1.1440372385212238e-09,1.0561291524194283e-10
21.602231964926265,6.763540633689297e-09,2.197523815123956e-09,5.31812091225819e-10,1.1453196138659023e-09,1.0544233462126728e-10
21.612196094061378,6.756308573807291e-09,2.200737146473831e-09,5.292857816541086e-10,1.1426960773165778e-09,1.0605019617830848e-10
21.62216022319649,6.739268826590715e-09,2.2062054916607056e-09,5.293353458709544e-10,1.1459394610012334e-09,1.0568242733316165e-10
21.632124352331605,6.747513333153234e-09,2.199027929722922e-09,5.301890368794641e-10,1.1427521288048648e-09,1.0518556697683934e-10
21.64208848146672,6.757729571180943e-09,2.202323398314838e-09,5.289050808474653e-10,1.1455967149802933e-09,1.0575435956039108e-10
21.65205261060183,6.741467149427872e-09,2.2060505715703053e-09,5.294496907362875e-10,1.144954675940891e-09,1.0583514490249398e-10
21.662016739736945,6.742730336227904e-09,2.2066264479774528e-09,5.292136747844479e-10,1.1470085986342641e-09,1.0571820640548924e-10
21.67198086887206,6.753964902620213e-09,2.2047569682927994e-09,5.29427256620203e-10,1.1475312125912449e-09,1.057675965950984e-10
21.681944998007175,6.75992872630441e-09,2.206610690226683e-09,5.291571547870929e-10,1.1452187275504537e-09,1.0555185670322509e-10
21.69190912714229,6.7492090006934695e-09,2.201207161484325e-09,5.301991745040966e-10,1.1437242782096218e-09,1.056221653139196e-10
21.701873256277402,6.773853185653351e-09,2.2001355936860246e-09,5.309781022102337e-10,1.1457080990863064e-09,1.0577137504607387e-10
21.711837385412515,6.743567589466823e-09,2.2095225777399353e-09,5.27615210753147e-10,1.1443967012176877e-09,1.0578650942276502e-10
21.72180151454763,6.760205994059204e-09,2.2027295323851998e-09,5.288215775618226e-10,1.1421427048246357e-09,1.0608310443875355e-10
21.731765643682742,6.747976958077206e-09,2.1998000378106154e-09,5.322663510092447e-10,1.1449090175247934e-09,1.0583145171352657e-10
21.741729772817855,6.757196970417421e-09,2.2118830193152142e-09,5.273578471052999e-10,1.1443148845577277e-09,1.0544536357551942e-10
21.75169390195297,6.749412751475307e-09,2.2131021394436463e-09,5.291635746200031e-10,1.1465713694736871e-09,1.0573441614243573e-10
21.761658031088082,6.746927100314202e-09,2.210434911540307e-09,5.282265755956481e-10,1.1435800131702203e-09,1.0564436055791429e-10
21.771622160223195,6.736364495099361e-09,2.2014209250761845e-09,5.284753365730668e-10,1.1429128341107935e-09,1.0551652602435172e-10
21.78158628935831,6.74861729389083e-09,2.1956731947252445e-09,5.277692776063726e-10,1.1431643628105223e-09,1.0524910975021435e-10
21.791550418493422,6.741964748590589e-09,2.2109788796900675e-09,5.275763403800254e-10,1.1443609300569758e-09,1.0567688723932816e-10
21.801514547628535,6.7471809211730995e-09,2.2061353245387183e-09,5.298104209022573e-10,1.1433193800001467e-09,1.0554681492910715e-10
21.81147867676365,6.759541285006357e-09,2.216279853359396e-09,5.271743118244421e-10,1.139799071352525e-09,1.0546277809908086e-10
21.821442805898762,6.728774019006646e-09,2.196422590318862e-09,5.307682864271053e-10,1.143602893367292e-09,1.0510054907611352e-10
21.83140693503388,6.724078589991483e-09,2.193695930120272e-09,5.304075853012505e-10,1.1432753498293266e-09,1.0602090170278439e-10
21.841371064168992,6.747999692902853e-09,2.208100683990301e-09,5.274997504176622e-10,1.1464889516593997e-09,1.0591071978554376e-10
21.851335193304106,6.750479344485072e-09,2.1944822610207353e-09,5.280260267665963e-10,1.1433773604614428e-09,1.0578022985234752e-10
21.86129932243922,6.749722743364331e-09,2.213042816518905e-09,5.269152956407804e-10,1.1453273313293637e-09,1.0581305332088093e-10
21.871263451574332,6.757703963824276e-09,2.206990986923982e-09,5.295778029231213e-10,1.1416795332693756e-09,1.0592728788794024e-10
21.881227580709446,6.731047982445354e-09,2.2029116037871152e-09,5.273251223601935e-10,1.1435559211436028e-09,1.0548572899348123e-10
21.89119170984456,6.748484666498764e-09,2.1958744969355427e-09,5.365445750408655e-10,1.1500698691767454e-09,1.0535446164424327e-10
21.901155838979673,6.751857529036582e-09,2.2018029279762017e-09,5.32589544101979e-10,1.134780120121547e-09,1.0767625388033597e-10
21.911119968114786,6.7689695380457234e-09,2.2139532093537133e-09,5.297582460518864e-10,1.141687295696462e-09,1.0586200466677915e-10
21.9210840972499,6.777384018179364e-09,2.209394880282888e-09,5.264193073480304e-10,1.139989731073801e-09,1.0529029489965102e-10
21.931048226385013,6.709372857526649e-09,2.191036352224497e-09,5.352143379052149e-10,1.1476416652763642e-09,1.0572319529206138e-10
21.941012355520126,6.743866171913055e-09,2.207526762658374e-09,5.263533566923302e-10,1.1448057299018423e-09,1.0491845473672819e-10
21.95097648465524,6.6952467001761256e-09,2.2168735836156865e-09,5.279936503995428e-10,1.142772840087354e-09,1.0537258816432968e-10
21.960940613790353,6.7212365810577695e-09,2.2008738096060406e-09,5.289348956487209e-10,1.1398745897160426e-09,1.0453590835357252e-10
21.97090474292547,6.790842530040623e-09,2.202187774036025e-09,5.377616941224658e-10,1.1327096644176503e-09,1.0520695705870851e-10
21.980868872060583,6.756615319563239e-09,2.2070756698563284e-09,5.324419769888368e-10,1.141177862303133e-09,1.0451178524103619e-10
21.990833001195696,6.764059025039476e-09,2.223640486211805e-09,5.318395924532974e-10,1.147503512856624e-09,1.0680698869519129e-10
22.00079713033081,6.690877602442824e-09,2.2719375107919644e-09,5.219986866447126e-10,1.13783851968477e-09,1.0808734652233679e-10
22.010761259465923,6.725270809185966e-09,2.255212455128413e-09,5.364777730711983e-10,1.1532216472885888e-09,1.0428227765412271e-10
22.020725388601036,6.7888528625411465e-09,2.198909710755624e-09,5.377709567226966e-10,1.1401521673052536e-09,1.0560545636080481e-10
22.03068951773615,6.780675494707797e-09,2.2141930051675204e-09,5.267630636571552e-10,1.1479715394174137e-09,1.0962454566584631e-10
22.040653646871263,6.7572286547821774e-09,2.2074642937451053e-09,5.313664597661262e-10,1.1449549860559614e-09,1.0585690699114732e-10
22.050617776006376,6.749854569593207e-09,2.2066089974881567e-09,5.283404882670018e-10,1.144668411714457e-09,1.0574179977783296e-10
22.06058190514149,6.71516011261743e-09,2.205090134189556e-09,5.293841874523021e-10,1.1386447093601613e-09,1.0591576117577204e-10
22.070546034276603,6.7491489495238815e-09,2.207672541442593e-09,5.274088395110473e-10,1.1279090808431985e-09,1.0593286879387599e-10
22.080510163411716,6.696213276457908e-09,2.1958215495413627e-09,5.389890878799153e-10,1.1317198626114413e-09,1.0627946191021002e-10
22.09047429254683,6.752048738347417e-09,2.2381934461129157e-09,5.275326237094979e-10,1.155827582588216e-09,1.0481354597864185e-10
22.100438421681943,6.659688067140498e-09,2.253089298176682e-09,5.357873700294565e-10,1.122962384879374e-09,1.0924908741625668e-10
22.110402550817057,6.759619498220305e-09,2.2050100850684764e-09,5.354332025233863e-10,1.1451094449475777e-09,1.0648102690174127e-10
22.120366679952173,6.733695071993247e-09,2.19936099841271e-09,5.304721534755397e-10,1.1464963146232212e-09,1.0405641779826591e-10
22.130330809087287,6.693837395209163e-09,2.159973147184911e-09,5.220112913324601e-10,1.1381384815966176e-09,1.0606844487282861e-10
22.1402949382224,6.724592817952299e-09,2.206855525387895e-09,5.266580675719207e-10,1.1541688196105099e-09,1.0505133444043181e-10
22.150259067357513,6.746894771909395e-09,2.2179179782798707e-09,5.290540749062658e-10,1.1421407140891163e-09,1.0552567574513948e-10


==> figs/data/cyl_fk03_LO/spectra_v_smooth.csv <==
f,x3,x5,x7,x10,xp71yp66
0.0,7.495615808508927e-32,2.6981020765410313e-32,1.7335392944505361e-32,2.6932788473255474e-32,3.458165888106719e-33
0.00996412913511359,0.10264050630388946,0.027468390840369984,0.016928733827977365,0.02033338623160652,0.06353073889559689
0.01992825827022718,0.0468081152986424,0.032029249614455475,0.025023351649014636,0.019367141700666224,0.01861872349133381
0.029892387405340774,0.06068223211952466,0.01256017785652171,0.01031986198482521,0.012590826036838892,0.005751049657478313
0.03985651654045436,0.04275088638510281,0.01877762877167604,0.013512521152938444,0.013725881454271388,0.009670237877969959
0.04982064567556795,0.032135084158756884,0.011591249417466056,0.006347489085940665,0.00970139628107285,0.02175233138610569
0.05978477481068155,0.032986443709086474,0.011708587129199755,0.008782858186627432,0.013736144412998284,0.007005970285529285
0.06974890394579514,0.08102182749590574,0.029336904180311103,0.018069395920257303,0.025903670812464613,0.0026287201725626306
0.07971303308090873,0.03462775700301177,0.013523484059103719,0.011856379489492589,0.019113572495666392,0.008740690403317118
0.08967716221602232,0.09648033070034776,0.03514644120951123,0.037472361909795575,0.026754859967510453,0.007530914063702645
0.0996412913511359,0.05455414018526926,0.026293119344339543,0.020135866244066946,0.0203320913395293,0.003419044301362269
0.1096054204862495,0.08443182907477209,0.042400457411787384,0.020427672491078762,0.022824361021804022,0.004267129995903388
0.1195695496213631,0.05931339341491141,0.04101031046825915,0.04062390453487908,0.0393953017478029,0.002171564687402201
0.12953367875647667,0.09970491533201095,0.03622712745501934,0.016751938355220774,0.011409615708338336,0.0017833209289659791
0.13949780789159028,0.11169791262395963,0.07082036412930133,0.08344711782523534,0.07430316230502901,0.002502416443665668
0.14946193702670385,0.09302604835607535,0.054368105107998256,0.03641345469842389,0.023235506158097614,0.0011954011161068446
0.15942606616181745,0.10174830978162142,0.029940423809726606,0.036774424580287755,0.09164849601245631,0.004203489654559477
0.16939019529693106,0.033390179553347464,0.011672197841672066,0.015107480524960299,0.023501120568929758,0.0013532441459312462
0.17935432443204463,0.047166575237801094,0.03436647399057193,0.03374857707779759,0.0957351650409815,0.0026111372496808727
0.18931845356715823,0.24040394577271393,0.12864891446561924,0.07537462288438324,0.021069566174756364,0.005271367685251332
0.1992825827022718,0.17239347870963562,0.13329619904150028,0.12755706810159106,0.09893516091560324,0.0013835390145221114
0.2092467118373854,0.27956541482151054,0.14457770083762003,0.07478669105739827,0.02800869334232604,0.002263570313655919
0.219210840972499,2.026072142088731,1.2455890516138832,0.977109924835141,0.5618265044742065,0.013983233562692213
0.2291749701076126,14.307406488606096,8.110956290236206,6.170226448204957,3.818886941848086,0.061688576018998874
0.2391390992427262,5.84878404407759,4.1154593599592335,2.671067893309621,1.2388312951039873,0.038960948581082865
0.24910322837783977,0.2941738650861532,0.09904532780239048,0.039352832272316354,0.10391779837290968,0.0005522491406894411
0.25906735751295334,0.7808433895005942,0.6349362509748242,0.5394977012281259,0.2575929902581489,0.005281432960710088
0.269031486648067,0.33227342092353546,0.1080737967881891,0.01963904001443576,0.03521165605595629,0.001520242616608007
0.27899561578318055,0.11111468285618542,0.058038566377665676,0.028138678306151615,0.12596674280498527,0.0019284449431633197
0.2889597449182941,0.3471224196949446,0.2402547671141262,0.11600388639057198,0.016712587466255733,0.0012275812872108833
0.2989238740534077,0.16902751114217446,0.1391443967525332,0.13031398122473464,0.04863866528641302,0.0007245560240384018
0.30888800318852133,0.08860184131984518,0.0841460061285391,0.13818605763251357,0.0991042177686885,0.0004117962294958264
0.3188521323236349,0.08657279032684873,0.08325952086061084,0.11930736113262795,0.10040790870846616,0.0005737865509390515
0.3288162614587485,0.08739596359780177,0.05839692273280979,0.059031390608838566,0.08388895142618993,0.0005248375961905547
0.3387803905938621,0.07050269118558394,0.046817550190412525,0.042134853683858824,0.033758442243722854,0.0005329376818009371
0.3487445197289757,0.057723948317745466,0.03000187959386366,0.055874802327034755,0.02906234101735421,0.0003510604868554723
0.35870864886408926,0.04605934462252353,0.029590544377279558,0.05853794935260687,0.01973113488812016,0.00031225441185131546
0.36867277799920284,0.04098297444526437,0.030381397502962613,0.04358946260746069,0.019606145401971267,0.00035563237740670375
0.37863690713431647,0.046430779732119634,0.031869741005705526,0.04076180259113115,0.020039179183468772,0.0003537413742008349
0.38860103626943004,0.04458035380508131,0.03489572934500269,0.03717488447298388,0.016770933257508516,0.00038871258530332603
0.3985651654045436,0.04339557581289158,0.03115134519613573,0.03983090440499791,0.014496023373212586,0.0002822225804803852
0.40852929453965725,0.026313215066793565,0.033442678622136096,0.029436653525643758,0.011100163211530314,0.00020201976408182315
0.4184934236747708,0.03351273201903727,0.027086609628815275,0.03917557909778878,0.010211718884969335,0.00015405810558740055
0.4284575528098844,0.05424375550228305,0.028122218244455294,0.026559117172945016,0.00999058756744474,0.00017761935491689333
0.438421681944998,0.06998643077608536,0.029683632004266578,0.027410075772700906,0.012621463454401708,0.0002753607351875785
0.4483858110801116,0.06710547840109887,0.03675091084034137,0.016009804465801233,0.012487403602612987,0.0003679458743219077
0.4583499402152252,0.05092689675190043,0.04538182595216575,0.020302422719443294,0.014146331487713711,0.001590982053815459
0.46831406935033876,0.043636678076360846,0.047586873643696535,0.01891168396321569,0.012297303553785357,0.0014896305157692882
0.4782781984854524,0.04301762166050133,0.04260145834166301,0.022242553255325353,0.011509353304470317,0.0015649655609106306
0.48824232762056596,0.04006465993044449,0.034494047817470744,0.02289075200121384,0.008560098738238583,0.00032032231307538555
0.49820645675567954,0.03646408901727437,0.03560350655200788,0.02406679593395559,0.009903095455601781,0.00030345833203549106
0.5081705858907931,0.036885688438617975,0.03355309030023343,0.02072585986959817,0.009530862895006185,0.00014155689786324289
0.5181347150259067,0.03590350283409245,0.03418019275887482,0.01900730236940761,0.011746401224750963,0.0001433021288000998
0.5280988441610203,0.0340003420606769,0.03099496065155838,0.02611620236246385,0.014207421100430159,0.00015770449434692707
0.538062973296134,0.029747574339435603,0.03098196262566045,0.034861658173445026,0.014351159188874408,0.00013959646541229166
0.5480271024312475,0.02606517396229263,0.027536271456083488,0.032522993450704786,0.0123193449943526,0.00012463081417894126
0.5579912315663611,0.024476978135996474,0.021476715787075162,0.021528366086161498,0.009740157078241708,0.00010659583569743959
0.5679553607014747,0.02632608114803737,0.026625965877223413,0.021834110182694055,0.008591935048844757,8.04042620411707e-05
0.5779194898365883,0.027249092826561815,0.021528578307476523,0.019965795581284564,0.011428629471776705,6.122121845761136e-05
0.5878836189717018,0.02478834163609449,0.020156267388095287,0.02301439035598165,0.013215165037657389,7.2088933715336e-05
0.5978477481068154,0.032737410687171016,0.014902947039281054,0.019700925755668793,0.013747414831598534,9.207099884038367e-05
0.6078118772419291,0.04096874331016902,0.021641379174712785,0.024118963481943603,0.012392412919604514,0.00012179657381967179
0.6177760063770427,0.042319295211911336,0.021908942467711356,0.020183361046460638,0.00919682526907312,0.00012310289408754856
0.6277401355121562,0.044813212016048196,0.023857024395482675,0.017142443298360174,0.009886833115099289,0.00011898000644585633
0.6377042646472698,0.03164785459270125,0.024773210487037914,0.026277976532561215,0.015894862870800212,0.00010780673276945276
0.6476683937823834,0.03808568311919141,0.024988149792594658,0.03175658842637213,0.014775745630258214,9.385900616880869e-05
0.657632522917497,0.031877116371520894,0.025618366564414886,0.03278518970451126,0.014515925784510816,8.990058610667702e-05
0.6675966520526105,0.05416822054293516,0.040793956579963674,0.032330404224516565,0.015057079355160192,0.00012651819925847948
0.6775607811877242,0.08867197169763275,0.06539581233843147,0.04124605150447518,0.015372394180029867,0.00012070552128143171
0.6875249103228378,0.4710264240430296,0.19317161729772003,0.07983007304425475,0.018681993336393126,0.00022781100471024016
0.6974890394579514,0.45592170315802427,0.1814747013078225,0.07028534483062245,0.009342646166876857,0.00023991275586020714
0.707453168593065,0.4474239703559133,0.17166843541738747,0.06796379037626539,0.010807276204186922,0.0002490521401901333
0.7174172977281785,0.07790857462111966,0.055384360615592085,0.030440041153774307,0.0090945743362804,0.00016092519424177555
0.7273814268632921,0.0742609576860672,0.0504150374786711,0.031308016439105905,0.009983529675646457,0.000164100841049114
0.7373455559984057,0.039197034145773774,0.034466952255666115,0.019268128377584775,0.009541586478631183,0.00015361253358437126
0.7473096851335194,0.029461240451000417,0.03192520069252724,0.022560791417094224,0.008533101776656896,0.00012874185596432677
0.7572738142686329,0.029365682405054622,0.028610002522782285,0.01818355751494373,0.009840976036339216,6.49692320177776e-05
0.7672379434037465,0.04411262452363768,0.0356808803149632,0.02267294106932665,0.012045679591284586,7.775558352787484e-05
0.7772020725388601,0.03997209978829875,0.03291866998670837,0.01284281693812477,0.009432945937198756,6.925921786958805e-05
0.7871662016739737,0.03749752147046386,0.03046914402042366,0.015364806936528197,0.009147986424737884,6.134390520782699e-05
0.7971303308090872,0.023497553404869385,0.03023650133143844,0.015213443285728018,0.005553676249148969,3.955573540679675e-05
0.8070944599442008,0.01683054588467824,0.017647132334781865,0.014656865983727287,0.00552249347702287,3.907812187582205e-05
0.8170585890793145,0.018625275434564728,0.014875641762665856,0.009335501863334046,0.0035010120026530184,4.8412280395132944e-05
0.8270227182144281,0.018652458732988583,0.007923414210875834,0.007663256565700735,0.003350704975960169,6.855636335308772e-05
0.8369868473495417,0.017200281163426815,0.01208170254237909,0.012519395392402072,0.004700384257478024,8.374970503351189e-05
0.8469509764846552,0.01624415557939864,0.018743145152304262,0.014705318073773187,0.004724676569394555,8.654642308324726e-05
0.8569151056197688,0.015261792552788294,0.020373270279970407,0.010855022335473606,0.003562637955606651,8.71863062293073e-05
0.8668792347548824,0.016302419987429227,0.0177131619756394,0.0061470154736495315,0.002233255204658075,9.285750604554443e-05
0.876843363889996,0.014386583697324727,0.012826567862038285,0.0035733032468747454,0.002427326499637396,9.548722260732803e-05
0.8868074930251096,0.018371117717190202,0.01113000582786577,0.004690591681067794,0.0030834448516114787,9.492416785816042e-05
0.8967716221602232,0.020566712347263504,0.011930524881994147,0.007439745930103535,0.0031312928859933047,8.666775361674732e-05
0.9067357512953368,0.020027155361728378,0.01110810635854229,0.008682881306378116,0.002850952601326345,8.37752795287149e-05
0.9166998804304504,0.013655282219773742,0.012685859017578098,0.008380076220407848,0.00173216892025269,0.00010094551244955769
0.9266640095655639,0.018439448921767486,0.012009020973495075,0.007548923562191006,0.0016572338646511182,0.00010606041493336398
0.9366281387006775,0.02109064507514099,0.01223331462895981,0.007987389807731416,0.001377214186349447,0.00011731353364903826
0.9465922678357911,0.024501553031770117,0.01142697987457911,0.0076155547615353245,0.0014442195938497294,0.00010993857809335592
0.9565563969709048,0.017259220388274668,0.009007302953157922,0.005249893517366974,0.0016967628637372867,9.181201095404923e-05
0.9665205261060184,0.01452382730436554,0.009732149739301406,0.0054299560510010746,0.0016691267399433865,8.489358742719188e-05
0.9764846552411319,0.012486109457741066,0.007778615134766048,0.004614024514865072,0.0016346827348355823,6.543754601435748e-05
0.9864487843762455,0.01452985384942388,0.00853780622131219,0.005608679379529693,0.0014076577742408022,7.696655302705843e-05
0.9964129135113591,0.014601111689840447,0.007436426051571154,0.005757093523668799,0.0020534443278962568,9.3484021252147e-05
1.0063770426464727,0.01489034213731847,0.00870415372474096,0.005811423768721884,0.0020682173241798165,9.825120925435014e-05
1.0163411717815862,0.011702657482576775,0.007598785022121447,0.006254743761681926,0.0024166992852947037,9.191539757578787e-05
1.0263053009166998,0.009014445198261983,0.006657542948357497,0.005548176372195034,0.0019862851398184432,6.815587311459683e-05
1.0362694300518134,0.01053054492972397,0.0058066551860136055,0.005496440217373132,0.0019781284956131577,6.108326675700151e-05
1.046233559186927,0.008410186973809235,0.006816154711076912,0.004194852993517953,0.001420503451583567,7.016972150456501e-05
1.0561976883220405,0.008488869558898477,0.006519700101592002,0.0031130597803419677,0.0010179450177824818,8.883013639379912e-05
1.0661618174571543,0.006161272074681268,0.005814531984223843,0.002785332648584303,0.0007964781374230045,8.65528167241709e-05
1.076125946592268,0.007626423753196733,0.005191346087083574,0.002939674624515322,0.0007177911285402786,7.001820415378952e-05
1.0860900757273815,0.008004298994967952,0.005886412626054073,0.003152892403381726,0.0008281270783839934,3.8788159508404574e-05
1.096054204862495,0.008655154632637328,0.0052785015189729945,0.005425936976061571,0.0007183523054294727,3.1657423038296354e-05
1.1060183339976086,0.00815694453882825,0.0064660133249486995,0.00560155785935042,0.0007180819666356896,3.472927973670862e-05
1.1159824631327222,0.011135145382416452,0.0057900547711502385,0.005470450930570829,0.0008118933439259413,4.4741560343909284e-05
1.1259465922678358,0.010931308352674578,0.006165135916460382,0.003622674835216654,0.0008867273664792258,6.340582893583217e-05
1.1359107214029494,0.015487141369031978,0.008820650197246623,0.003563258879997829,0.0009742908959064981,6.869478350493623e-05
1.145874850538063,0.015516541763665999,0.008805714648075759,0.004162445880147203,0.0008687076385406388,6.459045105624943e-05
1.1558389796731765,0.0230391542220584,0.011169541455450184,0.003711744588326946,0.0008831310674819442,4.988178091679512e-05
1.16580310880829,0.01905911771358052,0.00801318779595948,0.0030175995073527524,0.0007292300333383456,4.397725699372185e-05
1.1757672379434037,0.02332902456398889,0.0077597287428749166,0.0025815596225914374,0.0007952233279305559,4.9122843842363317e-05
1.1857313670785172,0.016415123640208792,0.006831180903592076,0.0030524993126603474,0.0007553041563125045,3.994716540270541e-05
1.1956954962136308,0.019682937485913363,0.005512290708271299,0.0028715529449612094,0.000792236822547012,3.458621016720465e-05
1.2056596253487446,0.012705335468666114,0.0036658589793747867,0.001910686778910031,0.0005286081421166532,2.3364812228551834e-05
1.2156237544838582,0.009576670873669257,0.008481955425424504,0.0023718623215170805,0.0005684057140264891,3.7180491070542675e-05
1.2255878836189718,0.010339456324063849,0.007187174343821228,0.0014096613186372925,0.00045267067832719375,3.0976752589638323e-05
1.2355520127540853,0.0068221935270536445,0.00484728123186432,0.0016224835261079125,0.00033823018583576704,2.5281120212919257e-05
1.245516141889199,0.006559476707684598,0.003242685909880678,0.0022525729981697695,0.00032003249998068683,2.456097492013016e-05
1.2554802710243125,0.005215152953934119,0.003729115502765258,0.0013515413034089446,0.00026019544072582195,1.4452512637183012e-05
1.265444400159426,0.004088483589209474,0.00326734380130248,0.001637894308597692,0.0004124866484473748,1.2535066171878741e-05
1.2754085292945396,0.0052575871462043405,0.003230390400045669,0.0017015819269782604,0.00025127235768551714,2.0456420057968344e-05
1.2853726584296532,0.004631852443761984,0.0037761426613695326,0.0015218758614358517,0.00015684684763132183,1.4067654693623061e-05
1.2953367875647668,0.005847406836281847,0.004024631428175135,0.001924803679651651,0.000152739643768807,9.54806907202484e-06
1.3053009166998804,0.005428537029588077,0.002967545609297912,0.000925476144190814,0.0001744077636925276,8.907942527608476e-06
1.315265045834994,0.0062116611305501335,0.0021366659302738244,0.0014834496716686389,0.0001665350955662084,8.293758355983206e-06
1.3252291749701075,0.005260946381953295,0.0023064054349395645,0.0013141961604223192,0.00016774631868532442,9.102651005362106e-06
1.335193304105221,0.005185309086105972,0.0027280618321482166,0.0010768450111953865,0.00012306156499545103,9.257980265751068e-06
1.3451574332403347,0.005119746899645369,0.0018295317353957726,0.0012366338530548223,0.00021106063240145686,5.717048561913326e-06
1.3551215623754485,0.0039182996209316786,0.002296723382982846,0.001282601310752837,0.00014508722736748447,3.425202344755446e-06
1.365085691510562,0.003315012587346169,0.0027795913270556465,0.0008987413018378999,8.751958933374579e-05,4.616137279164833e-06
1.3750498206456756,0.003482210834979126,0.002364941389240576,0.000834789712703214,0.00010613753695610166,4.9903839356803965e-06
1.3850139497807892,0.003445670003481589,0.00146234064427814,0.0010821758709186917,9.007272016198713e-05,3.927009013192591e-06
1.3949780789159028,0.0028084320441976174,0.001808828851365071,0.0009302918480425407,9.806599964656677e-05,3.2735374341215206e-06
1.4049422080510163,0.004095516862029323,0.001751938630239274,0.000920359434832561,9.708054717293542e-05,2.266458962061853e-06
1.41490633718613,0.0036518192620332195,0.0012560764762870494,0.0007980395784567276,8.467256918322024e-05,2.364586262645423e-06
1.4248704663212435,0.003050840902440898,0.0016290841174972223,0.0003877443190496403,7.308754009865687e-05,2.4482873455045166e-06
1.434834595456357,0.0034639141755035616,0.001611346233766251,0.0005894381706842738,8.729171507923663e-05,2.5398423673382557e-06
1.4447987245914706,0.003036789477578359,0.0016939677129153895,0.0005208279941076551,7.23013037179359e-05,1.8452527541083451e-06
1.4547628537265842,0.0032986097098708636,0.002127129803136711,0.00043761796453758235,4.821350271675176e-05,1.6414249917756414e-06
1.4647269828616978,0.0026151210471982464,0.0016044932155372495,0.00046191550086501496,3.119978763340144e-05,1.3457823272243427e-06
1.4746911119968114,0.0019105737913039703,0.0012638461129977107,0.0004308407667210294,3.616246174533331e-05,1.6420457626252006e-06
1.484655241131925,0.001949513032869461,0.0011109944037465936,0.0004803681755709789,3.184676476044645e-05,1.7015896720785273e-06
1.4946193702670387,0.001848527067154376,0.000850049702652782,0.00047095187834394743,2.2528826351741488e-05,1.1981444425224775e-06
1.5045834994021523,0.001900455110785145,0.0011694222998075042,0.0003940621502149627,3.3439258594689786e-05,9.40710855549591e-07
1.5145476285372659,0.0016814343010139094,0.0009393899353427838,0.0007135577558003211,2.868607943047947e-05,8.569389464224679e-07
1.5245117576723795,0.00185609243207839,0.000758891841876784,0.00039454463382710276,2.3929073304031967e-05,7.816113614847917e-07
1.534475886807493,0.0019033437210496879,0.0009765533436573133,0.0003910799279943805,2.7944999506785716e-05,6.855843805320908e-07
1.5444400159426066,0.001761288122801782,0.0005178724096088477,0.00023637086545222195,2.027122051542334e-05,7.725880486327519e-07
1.5544041450777202,0.0013478253417253559,0.0007279948475583443,0.00028835009830891834,2.0656890393229918e-05,6.255936069859085e-07
1.5643682742128338,0.001596492371633273,0.000530398633372588,0.00021390210078461215,2.5853083531525295e-05,5.546899569648113e-07
1.5743324033479473,0.0013909537289593541,0.0007388628592001192,0.0002847693061957248,1.8556757199990666e-05,5.754188389406395e-07
1.584296532483061,0.0013146601610319116,0.00047121594020428046,0.00021151833859946135,1.827104502713167e-05,5.385939038903441e-07
1.5942606616181745,0.0009608709943805971,0.0005036585876267495,0.00017120836803994938,1.7555669684432986e-05,5.368215921953984e-07
1.604224790753288,0.0013220004014879655,0.0005739183722334886,0.00024122538545813567,1.4546664020871233e-05,4.935550451647004e-07
1.6141889198884016,0.0009138749088458062,0.000582335703646919,0.00018360755957474087,1.5982978749999637e-05,5.166506723774763e-07
1.6241530490235152,0.0009632293466884298,0.00036192650337304956,0.00019014888617419922,1.597998599269651e-05,4.2094662249154603e-07
1.634117178158629,0.0013210322347195014,0.0003846855807213736,0.00014175293804860438,1.1466474256959857e-05,4.5222751969158056e-07
1.6440813072937426,0.0010664734326274565,0.0005225304412632842,0.00019177876873816224,1.2265407860155143e-05,3.9580174824861897e-07
1.6540454364288562,0.0009942039261530537,0.0004132561891851035,0.00013618359652833352,1.2026421540834299e-05,3.508702815857867e-07
1.6640095655639697,0.0008526389736814124,0.0003829341428091243,0.00014238726300726327,1.1599442775240355e-05,3.442955927372775e-07
1.6739736946990833,0.0006483035887352204,0.0003106078599489652,0.00012004770312495856,1.2672902222154049e-05,3.38110531759058e-07
1.6839378238341969,0.0010188307480423146,0.0003525381141084025,9.786936066868313e-05,9.857396347279223e-06,2.581312939607022e-07
1.6939019529693105,0.0006575919867098648,0.0002774122141544045,0.00012132941582409707,1.0091179702959406e-05,2.6643821740761585e-07
1.703866082104424,0.0005718387119400169,0.00024272048857051977,0.00011683902458979721,1.029028648789915e-05,2.634357612572335e-07
1.7138302112395376,0.0007018576825674697,0.0002385840471183069,9.605333733541844e-05,9.889762112768123e-06,2.2359694338051454e-07
1.7237943403746512,0.0005667562404972561,0.00025275228204284754,0.0001236591365037513,1.030984767560719e-05,2.1674305890034218e-07
1.7337584695097648,0.0005524028401982276,0.00021495123172631236,0.00010541352055823722,9.607174357151741e-06,2.029246324808573e-07
1.7437225986448783,0.0009083103052080128,0.00023161198508484342,8.576891080680111e-05,9.624418757902021e-06,1.676761413675077e-07
1.753686727779992,0.00043658769328010715,0.00018176753444436273,9.687590579516222e-05,9.05579153023275e-06,1.7790938020577065e-07
1.7636508569151055,0.0005902489977646592,0.00020322709752867456,6.792388693150106e-05,9.121892013216861e-06,1.663088050402133e-07
1.7736149860502193,0.0005176064297253119,0.00015358788767990566,7.296585982940871e-05,8.377125132541622e-06,1.5591357852359782e-07
1.7835791151853329,0.00044669096894861765,0.00014900819178561317,7.67207036318737e-05,8.373347883647448e-06,1.4385324453557115e-07
1.7935432443204464,0.00042197016319661825,0.00022112951520171574,7.844530808052916e-05,8.23615305556239e-06,1.4112340557001214e-07
1.80350737345556,0.0003869432560740724,0.0001912046470353359,8.492812364905669e-05,7.564571288422719e-06,1.378865433679081e-07
1.8134715025906736,0.000506941836354708,0.00015873913892455735,8.444201300124231e-05,7.4410749445174045e-06,1.2506854465340032e-07
1.8234356317257872,0.000438894815042757,0.00018058493870868488,7.605241054414281e-05,7.3067229584651265e-06,1.2370463896370702e-07
1.8333997608609007,0.000467840008498991,0.00012479051063649793,6.807786358098249e-05,7.1955055250721964e-06,1.1204696980267568e-07
1.8433638899960143,0.00043221407409878325,0.00012064345628770261,6.442210328544422e-05,6.8996695468625324e-06,1.0596993071670817e-07
1.8533280191311279,0.000287918667761981,0.00011759341101860822,6.711768467844904e-05,6.798696841344302e-06,1.1856587608469284e-07
1.8632921482662415,0.00039372057864769315,9.679028532323584e-05,6.567561102369666e-05,6.607000271567143e-06,1.1833942471607494e-07
1.873256277401355,0.00029985180361929276,9.729529722138963e-05,6.134342305294033e-05,6.442040135266641e-06,1.0580312128712106e-07
1.8832204065364686,0.0002698361479705596,0.00010387644930976803,6.155789489819055e-05,6.183020758091013e-06,9.692659634489351e-08
1.8931845356715822,0.00032192015038079745,9.584669698837219e-05,6.109678839225723e-05,6.052955990720249e-06,9.214063530997102e-08
1.9031486648066958,0.0002096048854123802,8.11041197260801e-05,5.807222589100621e-05,5.852592345290718e-06,1.0133469644639299e-07
1.9131127939418096,0.00021541339101122087,8.254232388085292e-05,5.7514317688535924e-05,5.7461884507384064e-06,9.667252249394024e-08
1.9230769230769231,0.00022034706830109096,6.140153934837293e-05,5.5286397313336e-05,5.597055042071419e-06,8.401161112625034e-08
1.9330410522120367,0.0001859051686819081,7.575351021844217e-05,5.190515012895141e-05,5.449366626810996e-06,8.154254877682226e-08
1.9430051813471503,0.00020523794678996355,5.749092178087729e-05,5.036361063051868e-05,5.305676451995504e-06,8.395894685893326e-08
1.9529693104822639,0.00020450829349318955,4.74419203895779e-05,5.0459086706195107e-05,5.175668724006918e-06,8.78924053817562e-08
1.9629334396173774,0.0001952079442631626,3.737436599343353e-05,4.904769048843308e-05,5.048734497728719e-06,7.898458400791207e-08
1.972897568752491,0.00015007903917330513,4.270929869255908e-05,4.8868346423419404e-05,4.932059062193367e-06,7.296134535498102e-08
1.9828616978876046,0.0001617921920982541,4.89438630217909e-05,4.717595575279434e-05,4.815461427672402e-06,7.026874982564073e-08
1.9928258270227182,0.0001469226197157626,3.308774157652923e-05,4.52066073180057e-05,4.7175549871766816e-06,7.455868547942796e-08
2.002789956157832,0.00014733653643394322,3.512915611676195e-05,4.447472587760589e-05,4.606787321377914e-06,7.014794177731006e-08
2.0127540852929453,0.00014975176834889427,3.9703253157410144e-05,4.293025434287915e-05,4.501266475392389e-06,6.356262165440838e-08
2.022718214428059,0.0001799834147455725,4.971413084145626e-05,4.251674327594514e-05,4.3897706333092335e-06,6.164379846674839e-08
2.0326823435631725,0.00010718058446394636,3.80290120483387e-05,4.229537891003866e-05,4.297127719829501e-06,6.223028402007941e-08
2.0426464726982863,0.0001125971733790067,3.466119398497711e-05,4.097306245006243e-05,4.206472522084451e-06,6.605186456175341e-08
2.0526106018333996,0.00012487299491396474,3.923497393952826e-05,4.0045880991003375e-05,4.115078771934939e-06,6.030693950847062e-08
2.0625747309685134,8.673445029215912e-05,4.1708332523320796e-05,3.9463128792477156e-05,4.020425118896822e-06,5.7107506197051845e-08
2.0725388601036268,9.336033205773958e-05,3.701818226469919e-05,3.7915603149597384e-05,3.942732704325454e-06,5.825321557173788e-08
2.0825029892387406,9.46260472757572e-05,3.35288206851014e-05,3.782366154991281e-05,3.856599907137024e-06,5.6848512039367555e-08
2.092467118373854,0.00010794797930943525,3.4295816165014366e-05,3.7071617634678344e-05,3.7777676151584667e-06,5.5253100458562664e-08
2.1024312475089677,9.735914777240148e-05,2.7717282664217437e-05,3.588373662519347e-05,3.675245906822306e-06,5.251487273983986e-08
2.112395376644081,8.845393065001682e-05,2.7508983560123637e-05,3.487280835280514e-05,3.5836922747749545e-06,5.2953451682504096e-08
2.122359505779195,7.524409855023996e-05,2.7998447706401573e-05,3.444723747754884e-05,3.4999909467577374e-06,5.082297689656616e-08
2.1323236349143087,8.322336162032337e-05,2.5778492886986548e-05,3.348518211737847e-05,3.4130015198404755e-06,4.971097838513564e-08
2.142287764049422,6.459522347416455e-05,2.6486551316885875e-05,3.268888706023024e-05,3.3274241663923917e-06,4.565111471348268e-08
2.152251893184536,5.30254512175884e-05,2.632316159461663e-05,3.197193026435371e-05,3.250388508164363e-06,4.616406826963219e-08
2.162216022319649,6.133766057765422e-05,2.045847491426634e-05,3.1176739942197745e-05,3.1751175144143364e-06,4.499263359223303e-08
2.172180151454763,5.358726859975732e-05,2.2045627750490976e-05,3.0619224295400645e-05,3.099951677332139e-06,4.240064506538569e-08
2.1821442805898763,5.538868922706003e-05,2.3156012150703397e-05,2.9811811393384145e-05,3.0236909485797485e-06,4.158575256160738e-08
2.19210840972499,5.8657100692544496e-05,2.1476843194411268e-05,2.902052096765614e-05,2.9572423196881356e-06,4.2044598215350326e-08
2.2020725388601035,4.59580584940471e-05,1.8689323986755745e-05,2.8317598338230623e-05,2.893941489565234e-06,3.94328902556589e-08
2.2120366679952173,5.00413582495847e-05,1.9337160863943054e-05,2.768376206237077e-05,2.826410798903758e-06,3.93116080305468e-08
2.2220007971303306,5.097918040628353e-05,1.804683486333444e-05,2.700582340028871e-05,2.760591040797615e-06,3.756771946114565e-08
2.2319649262654444,4.541986215369907e-05,1.76907818708253e-05,2.6518166591429222e-05,2.7002948031307066e-06,3.733608437218906e-08
2.2419290554005578,4.146496822292214e-05,1.845937582058985e-05,2.5995299392455852e-05,2.642885499230871e-06,3.633073776681857e-08
2.2518931845356716,3.543756402180373e-05,1.930157827032887e-05,2.5409068858615773e-05,2.5831123495956676e-06,3.528052429314578e-08
2.261857313670785,3.3301973252888774e-05,1.7985637875685206e-05,2.4927419881426127e-05,2.532153411654147e-06,3.445352373008822e-08
2.2718214428058987,3.130700034945119e-05,1.7164312032199785e-05,2.436500908507023e-05,2.4815308768538385e-06,3.365929744260915e-08
2.2817855719410125,3.0404855238282546e-05,1.7146723699559503e-05,2.383669640550006e-05,2.425808039639734e-06,3.250428015592985e-08
2.291749701076126,3.140838912576671e-05,1.5886511744806345e-05,2.339542716382024e-05,2.379436998796314e-06,3.344229036562975e-08
2.3017138302112397,3.414259073254378e-05,1.620375411916458e-05,2.2928226049973788e-05,2.3301098616062537e-06,3.239405311985198e-08
2.311677959346353,3.1491007182965235e-05,1.5666540297738904e-05,2.2447331893392683e-05,2.2802517827106947e-06,3.108673003596054e-08
2.321642088481467,2.8270351764429602e-05,1.4762365201191435e-05,2.1997364203561396e-05,2.2367306747743785e-06,3.0390206248806984e-08
2.33160621761658,2.3980268013456945e-05,1.4494103670024168e-05,2.157652759641732e-05,2.189215051065982e-06,3.025996394317332e-08
2.341570346751694,2.1146930956029643e-05,1.461469141597216e-05,2.115286425631235e-05,2.1462570441744034e-06,2.9622261354561877e-08
2.3515344758868073,2.0907341933223965e-05,1.415704611723017e-05,2.0752666050619735e-05,2.1057933133405136e-06,2.8035289960955056e-08
2.361498605021921,1.86590423681408e-05,1.4175278680186626e-05,2.0350329649894994e-05,2.067295823830257e-06,2.8621648734483987e-08
2.3714627341570345,2.2146507145610013e-05,1.3966715118176333e-05,1.997012838121867e-05,2.0327745540806063e-06,2.8257129694846952e-08
2.3814268632921483,2.203613072463768e-05,1.3128352089400795e-05,1.9607763557886576e-05,1.990679242062684e-06,2.7608642869007686e-08
2.3913909924272616,1.993236191967799e-05,1.2627384363301237e-05,1.9238000461305206e-05,1.9511229449500013e-06,2.7131531077059703e-08
2.4013551215623754,1.8181044930642537e-05,1.2723986539558314e-05,1.880959728453178e-05,1.9105431839485577e-06,2.5688038273008463e-08
2.411319250697489,1.7246289756817207e-05,1.2911051941759368e-05,1.839926785644315e-05,1.870755406989059e-06,2.5510572912058388e-08
2.4212833798326026,1.71769571632748e-05,1.2845161726446223e-05,1.8020912059668333e-05,1.8285465073218126e-06,2.5514243442785905e-08
2.4312475089677164,1.4757796146489834e-05,1.2295423574705696e-05,1.7650424116548876e-05,1.7899654423896513e-06,2.431123539729825e-08
2.4412116381028297,1.6665901234731107e-05,1.1722272901976943e-05,1.7276384431786865e-05,1.7535369733472255e-06,2.4075693758867155e-08
2.4511757672379435,1.662388987407503e-05,1.1587551150927898e-05,1.691308363756586e-05,1.7150097516586554e-06,2.3127216222407726e-08
2.461139896373057,1.6719070136037644e-05,1.13457871088096e-05,1.6556922312655013e-05,1.68127312487783e-06,2.2890255288276017e-08
2.4711040255081707,1.4996544194885305e-05,1.1078563063764764e-05,1.6220986617710352e-05,1.6464373852907136e-06,2.2180040677124772e-08
2.481068154643284,1.3563186583237693e-05,1.0822990477701668e-05,1.5894874142082433e-05,1.613620720827773e-06,2.2069293071774298e-08
2.491032283778398,1.3306783381007244e-05,1.0469336639037155e-05,1.5579974777461068e-05,1.5792295474967804e-06,2.0938069820415308e-08
2.500996412913511,1.2640605337658184e-05,1.0371072323506988e-05,1.5278889778631635e-05,1.5492423026199289e-06,2.0932867055207474e-08
2.510960542048625,1.2770381468156076e-05,1.0199742521192933e-05,1.4970589216895571e-05,1.5171353906208287e-06,2.049074527423568e-08
2.5209246711837383,1.2513158203418177e-05,1.0067201653750136e-05,1.4682844885284604e-05,1.490071970287503e-06,2.0078570898399294e-08
2.530888800318852,1.2632932205074652e-05,9.807229612501053e-06,1.4403147268992835e-05,1.459083410513401e-06,1.9599654309891496e-08
2.5408529294539655,1.2443199577901764e-05,9.653109795713051e-06,1.4141528061701356e-05,1.4313928595414616e-06,1.9679459914289555e-08
2.5508170585890793,1.1465955230185525e-05,9.466893924196824e-06,1.3864451117830992e-05,1.4047620065251686e-06,1.910462708872938e-08
2.560781187724193,1.1545764812015245e-05,9.2741406033449e-06,1.3605859039634077e-05,1.3802195904557002e-06,1.8422867843412083e-08
2.5707453168593064,1.1618834321477287e-05,9.080953695245246e-06,1.3351079863958196e-05,1.3533049272910096e-06,1.8317721444968913e-08
2.58070944599442,1.1031685845478722e-05,8.923190743946826e-06,1.3113840263999081e-05,1.327600722390172e-06,1.8000561645272173e-08
2.5906735751295336,1.0855010988017791e-05,8.808333824886448e-06,1.2874035754913332e-05,1.3038294899012522e-06,1.7588515207634302e-08
2.6006377042646474,1.0779091754908389e-05,8.646489269474616e-06,1.2646802024511712e-05,1.2812466842475795e-06,1.7296914312238796e-08
2.6106018333997607,1.0752785327018955e-05,8.49996312562005e-06,1.2409662546503184e-05,1.2585456953645602e-06,1.6713622977359645e-08
2.6205659625348745,9.880857954693072e-06,8.307338342186977e-06,1.2199156795290801e-05,1.2370158799279717e-06,1.6411316005601477e-08
2.630530091669988,9.74157176864631e-06,8.15853539243331e-06,1.1992391490631559e-05,1.2133788117711958e-06,1.6417114790908475e-08
2.6404942208051017,9.689761390890377e-06,8.041250566658583e-06,1.178215781789474e-05,1.1936780145642186e-06,1.606986998640575e-08
2.650458349940215,8.96452670951035e-06,7.903517113770043e-06,1.1578171347973635e-05,1.1737368661698917e-06,1.5985454479802603e-08
2.660422479075329,8.663577757282747e-06,7.753856853273358e-06,1.137925316524247e-05,1.1526882945817974e-06,1.5653014002510572e-08
2.670386608210442,8.392756310258602e-06,7.5849889437719244e-06,1.1185023181056835e-05,1.1323855357981012e-06,1.529862453549009e-08
2.680350737345556,8.603085303923314e-06,7.46625379749875e-06,1.1000081840695058e-05,1.1141469724670607e-06,1.4899546881867821e-08
2.6903148664806693,9.178150398099467e-06,7.3763371456744665e-06,1.0819115769055088e-05,1.0958054357515694e-06,1.4784023983165187e-08
2.700278995615783,8.791507057158406e-06,7.262644510712474e-06,1.0605935805622484e-05,1.0745631423961312e-06,1.4414525074061073e-08
2.710243124750897,7.825019378191818e-06,7.093177818445636e-06,1.0414149689281577e-05,1.0529063149721418e-06,1.4269173036342368e-08
2.7202072538860103,8.066928190631403e-06,6.96871595891331e-06,1.0215838293923587e-05,1.0333928450984626e-06,1.4015177119271557e-08
2.730171383021124,8.127530911344222e-06,6.834048866463201e-06,1.0020967110378477e-05,1.0153482433828246e-06,1.3852145294965847e-08
2.7401355121562374,7.687605225483709e-06,6.7144274862344625e-06,9.838506859609691e-06,9.948825863477178e-07,1.3502052797149864e-08
2.750099641291351,7.369455142911834e-06,6.59496200726163e-06,9.661325144817653e-06,9.779341601633815e-07,1.3256024703624146e-08
2.7600637704264646,7.563724674028371e-06,6.4433598362363565e-06,9.486224402560084e-06,9.603340438119104e-07,1.3017647302371267e-08
2.7700278995615784,7.556832928794626e-06,6.341466135663027e-06,9.315961460990778e-06,9.437410244966928e-07,1.2624453058621678e-08
2.7799920286966917,6.965744126618978e-06,6.228692008169238e-06,9.14262812663092e-06,9.256038123342636e-07,1.2494218346557716e-08
2.7899561578318055,7.163349127512774e-06,6.132689499942372e-06,8.991500464273616e-06,9.084819011916292e-07,1.2285966036512226e-08
2.799920286966919,7.150265621480251e-06,6.022493155010688e-06,8.827561244074444e-06,8.927323031960636e-07,1.188520215578917e-08
2.8098844161020327,6.718608837389635e-06,5.907765754485618e-06,8.675056624981245e-06,8.774180075139237e-07,1.1915400320742627e-08
2.819848545237146,6.662194150231997e-06,5.804063136959022e-06,8.527876252682037e-06,8.628488419674974e-07,1.144261082084871e-08
2.82981267437226,6.656171757618831e-06,5.711046689241488e-06,8.383407619420975e-06,8.486636854243738e-07,1.1409655245660446e-08
2.8397768035073736,6.465816826246808e-06,5.614726780275887e-06,8.235769724129634e-06,8.336013160206895e-07,1.1317258850052766e-08
2.849740932642487,6.2551331509074415e-06,5.518447825596581e-06,8.10161074713624e-06,8.193073125495478e-07,1.1002282567138272e-08
2.8597050617776008,6.300261286617055e-06,5.431168304917433e-06,7.967518863543543e-06,8.046115349227751e-07,1.0928789752650564e-08
2.869669190912714,6.097721167804472e-06,5.3375597135626385e-06,7.83385382522803e-06,7.919269628363728e-07,1.0573423327769246e-08
2.879633320047828,5.936789871467653e-06,5.250188846019817e-06,7.707929949498296e-06,7.802524648717746e-07,1.0655446989923867e-08
2.8895974491829413,6.021155469603021e-06,5.1629822611621715e-06,7.5825424813975965e-06,7.659425315598572e-07,1.0333289366204987e-08
2.899561578318055,5.820372527303439e-06,5.083799174972574e-06,7.4630048332260405e-06,7.540979793972649e-07,1.011611013655393e-08
2.9095257074531684,5.6994985234807065e-06,4.997427283514536e-06,7.342507718062962e-06,7.429181510747202e-07,1.0035162317872125e-08
2.919489836588282,5.696570715373661e-06,4.919869824545581e-06,7.228922090332965e-06,7.311608737713952e-07,9.817474969728791e-09
2.9294539657233956,5.637807057484792e-06,4.846350813330238e-06,7.1126316302103006e-06,7.181605632987211e-07,9.706014575741874e-09
2.9394180948585094,5.447821368376737e-06,4.768963243978642e-06,7.003325456127025e-06,7.070327833973847e-07,9.510774033159608e-09
2.9493822239936227,5.399227227104709e-06,4.695525488816052e-06,6.895353040952749e-06,6.974353224995865e-07,9.42615773173172e-09
2.9593463531287365,5.3850620910849965e-06,4.623048372978935e-06,6.788344463109233e-06,6.864741097571671e-07,9.206822647010994e-09
2.96931048226385,5.201448681092288e-06,4.550459814274857e-06,6.685448158991686e-06,6.754904904964947e-07,9.059412004177721e-09
2.9792746113989637,5.127933578843159e-06,4.481906499899981e-06,6.584029216288447e-06,6.659339643491845e-07,8.996207210718222e-09
2.9892387405340775,5.123210921509419e-06,4.4137467030606775e-06,6.488060594372337e-06,6.548731239551836e-07,8.822514328228835e-09
2.999202869669191,4.947204840008691e-06,4.342949123764812e-06,6.3738829265959895e-06,6.447499790913514e-07,8.610703682723823e-09
3.0091669988043046,4.956885302673044e-06,4.272214894377882e-06,6.267103271398209e-06,6.335533352886063e-07,8.570197948175707e-09
3.019131127939418,4.788232923093315e-06,4.199442659378055e-06,6.165565730176148e-06,6.230740563810326e-07,8.422462426120408e-09
3.0290952570745318,4.787250028957047e-06,4.124365674424584e-06,6.06234747608468e-06,6.126051038444197e-07,8.240307493359113e-09
3.039059386209645,4.645503826205075e-06,4.056430679930569e-06,5.961373333369513e-06,6.024706032073081e-07,8.087041197754467e-09
3.049023515344759,4.619804081994091e-06,3.993525726921518e-06,5.865328371752639e-06,5.924352075967633e-07,7.999686271091882e-09
3.0589876444798723,4.522303805239123e-06,3.9313481976576976e-06,5.77204417171749e-06,5.830786321646372e-07,7.801636632519288e-09
3.068951773614986,4.45550746396603e-06,3.864832181661872e-06,5.677620968529536e-06,5.741036168401841e-07,7.684064917067843e-09
3.0789159027500994,4.3868241340260045e-06,3.805530668730845e-06,5.588488966020866e-06,5.640104808758485e-07,7.576849941707978e-09
3.088880031885213,4.29672118553635e-06,3.744549701052749e-06,5.501001172641526e-06,5.557367943498752e-07,7.473782673731038e-09
3.0988441610203266,4.257341779844619e-06,3.683780210942442e-06,5.4129004764406154e-06,5.473317207652943e-07,7.337753566737916e-09
3.1088082901554404,4.155685809453452e-06,3.6275842258813984e-06,5.329993636155571e-06,5.383357170380245e-07,7.2788493667863874e-09
3.118772419290554,4.119722982209912e-06,3.5721241144603794e-06,5.247668158524327e-06,5.297112241435891e-07,7.125121712542368e-09
3.1287365484256675,4.037613009733375e-06,3.518159193340189e-06,5.168712433432433e-06,5.22399225435983e-07,7.012732245685409e-09
3.1387006775607813,3.995547753949564e-06,3.4656863360781643e-06,5.088286028215303e-06,5.14069047767309e-07,6.929454244107446e-09
3.1486648066958947,3.9175721575249615e-06,3.4112196310721352e-06,5.011444450151335e-06,5.06442455886784e-07,6.791779979332849e-09
3.1586289358310085,3.853589817100942e-06,3.3619733700966574e-06,4.937803606014524e-06,4.986419124032863e-07,6.727697055264223e-09
3.168593064966122,3.801374586041753e-06,3.311965166041462e-06,4.864930280518788e-06,4.915774751594984e-07,6.577780657917814e-09
3.1785571941012356,3.738906893716656e-06,3.2601146874052806e-06,4.793745893481358e-06,4.849328831582886e-07,6.518037421661012e-09
3.188521323236349,3.6947895511350938e-06,3.2155102551667202e-06,4.722439068710818e-06,4.771964634210034e-07,6.410008798619246e-09
3.1984854523714628,3.630220019134344e-06,3.171042228636093e-06,4.655541982140852e-06,4.7037969959489435e-07,6.3288473585250956e-09
3.208449581506576,3.5872881787218377e-06,3.125214557876816e-06,4.586322445529467e-06,4.628990136780295e-07,6.204020708371438e-09
3.21841371064169,3.529993622514314e-06,3.0770238755382782e-06,4.5228992873211746e-06,4.5662959124588867e-07,6.09863755638483e-09
3.2283778397768033,3.491201939088975e-06,3.0334704346588116e-06,4.458716945447536e-06,4.504030451087078e-07,6.033183723872984e-09
3.238341968911917,3.437478188863644e-06,2.9913972616958646e-06,4.3972164538830635e-06,4.4418308415302515e-07,5.987533692281001e-09
3.2483060980470304,3.3885239589327177e-06,2.9523630821906345e-06,4.336673618187716e-06,4.3774168478511343e-07,5.855676640742612e-09
3.258270227182144,3.3444705312785703e-06,2.910190550341841e-06,4.272632164216848e-06,4.317688524999579e-07,5.803509647575696e-09
3.268234356317258,3.2949984351097498e-06,2.8671418380005154e-06,4.215942411711837e-06,4.2514472707496814e-07,5.720939612923967e-09
3.2781984854523714,3.2559016333684025e-06,2.830235263123843e-06,4.158830664557063e-06,4.201974167961005e-07,5.648145884380319e-09
3.288162614587485,3.201951440480177e-06,2.7918017321378733e-06,4.102068382212442e-06,4.139352812718255e-07,5.578041439477074e-09
3.2981267437225985,3.1488450418466514e-06,2.7504784208842798e-06,4.039213392002389e-06,4.073244690369244e-07,5.476854967639623e-09
3.3080908728577123,3.1209034148641192e-06,2.7061591897358566e-06,3.977595861677537e-06,4.01612324477489e-07,5.4021392513618105e-09
3.3180550019928257,3.0630627272326295e-06,2.6673735187805565e-06,3.9200193083411145e-06,3.953029405825957e-07,5.29807270632618e-09
3.3280191311279395,3.0185750361776388e-06,2.628485925205912e-06,3.860674111063611e-06,3.902089388703662e-07,5.23605215180511e-09
3.337983260263053,2.980456352244584e-06,2.589845088400481e-06,3.8038382155910894e-06,3.840895216879347e-07,5.185755512516418e-09
3.3479473893981666,2.923638408998506e-06,2.551481502336417e-06,3.7483605657503064e-06,3.784380137508319e-07,5.078269026837469e-09
3.35791151853328,2.8885479854993533e-06,2.513981070315671e-06,3.694212270191206e-06,3.732023524373419e-07,5.016663853449685e-09
3.3678756476683938,2.845771480721701e-06,2.477412463081407e-06,3.642022368898335e-06,3.673346582919784e-07,4.9199869021750064e-09
3.377839776803507,2.805251308695652e-06,2.444877199475599e-06,3.588610253860893e-06,3.6226116680701536e-07,4.875269471367968e-09
3.387803905938621,2.7615288961094785e-06,2.407147756796413e-06,3.5365826899799946e-06,3.5744921801433146e-07,4.757879863739946e-09
3.3977680350737343,2.7294456189055127e-06,2.374415206929126e-06,3.4877395271771963e-06,3.519942493231782e-07,4.737143522046649e-09
3.407732164208848,2.6865884848164178e-06,2.3417336510718133e-06,3.4385616925477313e-06,3.4717224565749106e-07,4.660814902150033e-09
3.417696293343962,2.650357719965961e-06,2.3083919675265377e-06,3.391100045541411e-06,3.4293328498694613e-07,4.5978295324595725e-09
3.427660422479075,2.6132881270721412e-06,2.275404292754874e-06,3.3443874029814325e-06,3.3751653559172996e-07,4.528711125841264e-09
3.437624551614189,2.5768654614437273e-06,2.2446440346892294e-06,3.2973322458026227e-06,3.3305103782681717e-07,4.484240769171056e-09
3.4475886807493024,2.544873467066617e-06,2.213080906910398e-06,3.251957526711642e-06,3.286182534318217e-07,4.40722522831342e-09
3.457552809884416,2.5069199151819317e-06,2.185614503416002e-06,3.210418832447869e-06,3.2414237954612644e-07,4.351001252172419e-09
3.4675169390195295,2.4734155819879093e-06,2.154626591584557e-06,3.165596805563704e-06,3.1947628621308874e-07,4.285567157448999e-09
3.4774810681546433,2.4384250711192345e-06,2.127647574872208e-06,3.126601697270307e-06,3.1513035408804934e-07,4.243013073271901e-09
3.4874451972897567,2.4074179257761195e-06,2.097467297809715e-06,3.0829830170668043e-06,3.11330178443648e-07,4.166162014078968e-09
3.4974093264248705,2.3788683969378763e-06,2.0704058301898483e-06,3.0411895860872155e-06,3.071887905600436e-07,4.12321640723964e-09
3.507373455559984,2.3485226214857643e-06,2.043311397038544e-06,3.0029448096527557e-06,3.027889222679786e-07,4.065234137126801e-09
3.5173375846950976,2.3112772325802042e-06,2.016541215397042e-06,2.96294033979878e-06,2.990352194531424e-07,3.98928483155252e-09
3.527301713830211,2.2882638921389948e-06,1.990384625315251e-06,2.925785427164038e-06,2.9554417347120655e-07,3.952483407433798e-09
3.5372658429653248,2.253327155567255e-06,1.9660306921033845e-06,2.8876969874641017e-06,2.916377044811019e-07,3.918051221466277e-09
3.5472299721004386,2.227088459478227e-06,1.9397501057441335e-06,2.851029059662628e-06,2.8776821005024987e-07,3.847407151048308e-09
3.557194101235552,2.1982117418216924e-06,1.9154031206016e-06,2.8163728670805577e-06,2.839803974905945e-07,3.7993361328929465e-09
3.5671582303706657,2.172236144949303e-06,1.8925588094204261e-06,2.7797979625473024e-06,2.80617373856672e-07,3.758759477760953e-09
3.577122359505779,2.1455574780137825e-06,1.8679978052795265e-06,2.7451644020006224e-06,2.772747293760354e-07,3.7192860030125763e-09
3.587086488640893,2.119205416383406e-06,1.846315636015992e-06,2.7103296797935944e-06,2.7376772697602516e-07,3.672641807364383e-09
3.597050617776006,2.087055623069053e-06,1.819453730543701e-06,2.6730725800195672e-06,2.6955695350619176e-07,3.6224546073043053e-09
3.60701474691112,2.0598852636357503e-06,1.7954237443699962e-06,2.6367399388937645e-06,2.662107684034294e-07,3.5643456567450374e-09
3.6169788760462334,2.0308350498378847e-06,1.769966722741966e-06,2.600702540406349e-06,2.6300603327643257e-07,3.517024405631744e-09
3.626943005181347,2.004013661401408e-06,1.746768822020874e-06,2.5662731204024235e-06,2.5897139677364975e-07,3.478758684693179e-09
3.6369071343164605,1.976341826638192e-06,1.7250661951884713e-06,2.5305604377226664e-06,2.554169846862827e-07,3.426349770598873e-09
3.6468712634515743,1.953891619703035e-06,1.7011763601229571e-06,2.498853957843729e-06,2.5214714450956915e-07,3.385209446753115e-09
3.6568353925866877,1.9232347735033873e-06,1.6785656510973706e-06,2.4657465649621632e-06,2.4899700385786184e-07,3.3249015284012852e-09
3.6667995217218015,1.9014690490185701e-06,1.6556561513122938e-06,2.433916176588765e-06,2.4589719236808624e-07,3.2962147578330145e-09
3.676763650856915,1.8761606322686406e-06,1.6362398422438644e-06,2.4018674932976973e-06,2.422952116101121e-07,3.240252923164455e-09
3.6867277799920286,1.8533470608901e-06,1.613979373711083e-06,2.3711430085959556e-06,2.393812655197628e-07,3.2099238149334357e-09
3.6966919091271424,1.8273188166123806e-06,1.5926127788578032e-06,2.341355775563705e-06,2.3640800102070364e-07,3.16238970304796e-09
3.7066560382622558,1.8049479920834898e-06,1.5731596429702482e-06,2.311157609878041e-06,2.3325072041443646e-07,3.1324500949475633e-09
3.7166201673973696,1.7815158677818322e-06,1.5524542871182274e-06,2.282153760261009e-06,2.301816263927689e-07,3.084065964776912e-09
3.726584296532483,1.7616036690953648e-06,1.5337963322418943e-06,2.2536412007507684e-06,2.2739291215958704e-07,3.0454709568609505e-09
3.7365484256675967,1.7392427680145503e-06,1.5141388149099222e-06,2.2255706488559655e-06,2.2457610474866354e-07,3.0040704011954837e-09
3.74651255480271,1.7148603145180116e-06,1.4952022556196236e-06,2.1975376890488136e-06,2.2189612723311922e-07,2.9686040574469957e-09
3.756476683937824,1.694432020672444e-06,1.4770044366194881e-06,2.171203888171962e-06,2.1904527804967532e-07,2.9299137024993554e-09
3.766440813072937,1.675178984936544e-06,1.4598768390190232e-06,2.1448064990704377e-06,2.1645545983773185e-07,2.9089633959793345e-09
3.776404942208051,1.6519485626585446e-06,1.441433825655451e-06,2.117337294014415e-06,2.136617745046152e-07,2.8595864929278694e-09
3.7863690713431644,1.6332404942487507e-06,1.4231969057034006e-06,2.09239822769756e-06,2.1127223690973564e-07,2.8261922577118405e-09
3.796333200478278,1.6152919851694397e-06,1.407289221408244e-06,2.066912278592035e-06,2.0859700090220986e-07,2.803047053762502e-09
3.8062973296133915,1.595535063667976e-06,1.389968571928892e-06,2.0426121634405456e-06,2.0604937237035152e-07,2.7634302596845966e-09
3.8162614587485053,1.5766920812439468e-06,1.3732494774802766e-06,2.018299181982896e-06,2.0387000322370397e-07,2.726196953736231e-09
3.826225587883619,1.5576970583685606e-06,1.3570572090563618e-06,1.9939946094522327e-06,2.013069196033656e-07,2.69403062087615e-09
3.8361897170187325,1.5408661038412326e-06,1.3418180028781825e-06,1.97110097203956e-06,1.9874340615372606e-07,2.67068288438803e-09
3.8461538461538463,1.5209618326128613e-06,1.325196270169434e-06,1.9479845883926995e-06,1.9665588489055743e-07,2.6352104163342026e-09
3.8561179752889596,1.505167056925297e-06,1.3098172008123498e-06,1.925165699647154e-06,1.9437453736306114e-07,2.6145392212175187e-09
3.8660821044240734,1.4866467624559145e-06,1.2946973369889634e-06,1.9036391464545522e-06,1.9215899039161894e-07,2.5795343395765853e-09
3.8760462335591868,1.4708163813408295e-06,1.279507772033593e-06,1.8808278412994578e-06,1.8977425844111096e-07,2.5474827670416623e-09
3.8860103626943006,1.4514447120012136e-06,1.2653939112864939e-06,1.8601373727687983e-06,1.87618278316275e-07,2.5041921579605956e-09
3.895974491829414,1.4362944472358953e-06,1.2512631754904754e-06,1.8391087632388053e-06,1.8561941036574922e-07,2.4866230985922184e-09
3.9059386209645277,1.4197571799697546e-06,1.2373524204167487e-06,1.8177216490433728e-06,1.8345816554650147e-07,2.455517775761441e-09
3.915902750099641,1.4051527307629467e-06,1.223253754299762e-06,1.7978420478253893e-06,1.813986643422788e-07,2.4308826871458737e-09
3.925866879234755,1.3894090288644493e-06,1.209735566511713e-06,1.7779065928480893e-06,1.7947437884334606e-07,2.400512464631751e-09
3.935831008369868,1.3718931757022897e-06,1.1965285110509694e-06,1.7580200718102916e-06,1.772779117785965e-07,2.3762916289494545e-09
3.945795137504982,1.356316776318082e-06,1.1825534553869943e-06,1.7389067705823629e-06,1.7540816842214754e-07,2.3502677042549808e-09
3.9557592666400954,1.3401271028820787e-06,1.169904856899425e-06,1.7200013949005127e-06,1.7362024627821526e-07,2.3273203661248863e-09
3.965723395775209,1.3280219541891912e-06,1.1582504234713309e-06,1.701534141322575e-06,1.7163028672570926e-07,2.301975625447626e-09
3.975687524910323,1.3145511415072874e-06,1.1445759023372462e-06,1.6830945922244e-06,1.6984918494888165e-07,2.2752350907232288e-09
3.9856516540454363,1.299463018570758e-06,1.1324196705863708e-06,1.6645849363779284e-06,1.6799240945627956e-07,2.2518150929145424e-09
3.99561578318055,1.2863428211665378e-06,1.1209980442876946e-06,1.6471709996578033e-06,1.661671916547285e-07,2.2222360137715645e-09
4.005579912315664,1.2719059362313348e-06,1.108320308217552e-06,1.6289655378211843e-06,1.642576946820954e-07,2.202058537824101e-09
4.015544041450777,1.259635901502721e-06,1.0967928676558772e-06,1.6119268065361505e-06,1.6269680608584467e-07,2.1769594204712318e-09
4.025508170585891,1.2462824876409576e-06,1.0856761147084086e-06,1.595489477022908e-06,1.609364023544568e-07,2.153012233408093e-09
4.035472299721004,1.2315832836206797e-06,1.0740578538123922e-06,1.578581731218406e-06,1.5909772560470055e-07,2.1313225117535495e-09
4.045436428856118,1.2200682695277705e-06,1.0625676663962929e-06,1.5619362292652541e-06,1.5752849939622874e-07,2.110443907965648e-09
4.055400557991232,1.2063918923210113e-06,1.0521706054498167e-06,1.5454358720674803e-06,1.5610439153410086e-07,2.0888326099483785e-09
4.065364687126345,1.1948215173422053e-06,1.040821935667194e-06,1.529525212149131e-06,1.5426088061933453e-07,2.068330950955806e-09
4.075328816261458,1.1823004013241637e-06,1.0302251522867235e-06,1.5140390762746633e-06,1.5269395797331035e-07,2.046212251706449e-09
4.0852929453965725,1.170153389302861e-06,1.019855691322987e-06,1.4979861934901713e-06,1.5114375850804702e-07,2.0233452821258886e-09
4.095257074531686,1.1579718278018752e-06,1.0092298551747073e-06,1.483149459881832e-06,1.4964648588725026e-07,2.0008422867431835e-09
4.105221203666799,1.1477600751258244e-06,9.990223789410885e-07,1.4684476126155534e-06,1.4807380264559997e-07,1.985177145049692e-09
4.1151853328019135,1.1349873747811963e-06,9.892349901534172e-07,1.4537565067158207e-06,1.4670619010947034e-07,1.9609607283450978e-09
4.125149461937027,1.1240643007735385e-06,9.791926974455691e-07,1.439003812531024e-06,1.4513252944236078e-07,1.942545113626909e-09
4.13511359107214,1.1124730982100072e-06,9.6922344020545e-07,1.4248635718564899e-06,1.4366364401486984e-07,1.926785408510823e-09
4.1450777202072535,1.1012780317137485e-06,9.59607888044189e-07,1.4108439568029812e-06,1.4231494208819097e-07,1.907433891064544e-09
4.155041849342368,1.0904819705770118e-06,9.500145774865228e-07,1.3967141292179875e-06,1.4096905530318653e-07,1.88704752032667e-09
4.165005978477481,1.0791205274066573e-06,9.407307766881886e-07,1.382792157278805e-06,1.3932731671853405e-07,1.8709078061897076e-09
4.1749701076125945,1.0689378269674586e-06,9.318321918336957e-07,1.3695845941031364e-06,1.3818173286372052e-07,1.8481788602336932e-09
4.184934236747708,1.0591760899874563e-06,9.23245147220577e-07,1.3563443472191135e-06,1.3683724966102417e-07,1.8333520303420742e-09
4.194898365882822,1.0486995084332274e-06,9.135513084359859e-07,1.3430781552406954e-06,1.354685650587873e-07,1.8178081518630744e-09
4.204862495017935,1.0378466402031507e-06,9.049742846059423e-07,1.3303616138275e-06,1.3409635914197306e-07,1.7981610904437315e-09
4.214826624153049,1.0292637259400103e-06,8.968126354161173e-07,1.31769128247696e-06,1.3285808948462367e-07,1.7799845181017234e-09
4.224790753288162,1.0186180159190408e-06,8.877700542147778e-07,1.3054003715819284e-06,1.3170224349661344e-07,1.7625140290666817e-09
4.234754882423276,1.0097632738029105e-06,8.796470946960146e-07,1.2928567067055234e-06,1.3040086296153857e-07,1.7480132005373004e-09
4.24471901155839,1.0005204890176614e-06,8.712288606261275e-07,1.2803986844678057e-06,1.2915039026530827e-07,1.729051586543303e-09
4.254683140693503,9.907131860312905e-07,8.631773111943475e-07,1.2685698466063762e-06,1.279404356972667e-07,1.7135048062694329e-09
4.264647269828617,9.817476876055055e-07,8.546677456756155e-07,1.2570179273597388e-06,1.2673103727753876e-07,1.6945993002911189e-09
4.274611398963731,9.72842444505854e-07,8.473167528585339e-07,1.2450983677250785e-06,1.2563495385346975e-07,1.6839202567364669e-09
4.284575528098844,9.63312020198071e-07,8.397350084162585e-07,1.233363642588942e-06,1.2444297713508933e-07,1.6691591226490416e-09
4.294539657233957,9.545860649553454e-07,8.317481291185533e-07,1.2220948680914429e-06,1.232853087030991e-07,1.652306183988573e-09
4.304503786369072,9.460115555211699e-07,8.243623463132947e-07,1.2110973928272185e-06,1.221855532178877e-07,1.6349941219692127e-09
4.314467915504185,9.371964574730394e-07,8.166441736775338e-07,1.2001149323770636e-06,1.2101404748430963e-07,1.6177047904589106e-09
4.324432044639298,9.288974392727766e-07,8.089846038099915e-07,1.1889983248489676e-06,1.1991876840558143e-07,1.6077597421192917e-09
4.334396173774412,9.204687605343762e-07,8.015779360872136e-07,1.1786713439918207e-06,1.1884924577031688e-07,1.5904665276912155e-09
4.344360302909526,9.113345507954833e-07,7.949238685552392e-07,1.1679133236539338e-06,1.1780328335883223e-07,1.5794572717619616e-09
4.354324432044639,9.041240095703654e-07,7.875854524781108e-07,1.157268239445295e-06,1.1674965282677203e-07,1.5649903379316e-09
4.364288561179753,8.955334147814637e-07,7.803942152693637e-07,1.1466525101478228e-06,1.1567256817129688e-07,1.5501848355425732e-09
4.374252690314866,8.87334339401547e-07,7.735203066378196e-07,1.137094528748856e-06,1.147112234422126e-07,1.5386728400104033e-09
4.38421681944998,8.798934638378787e-07,7.6671368544246e-07,1.1269411282016693e-06,1.1364262061187797e-07,1.5206132238841952e-09
4.394180948585094,8.720588656542085e-07,7.600523394067162e-07,1.1173186020538256e-06,1.1264796260855838e-07,1.5104865072788585e-09
4.404145077720207,8.647584598033741e-07,7.537072923965057e-07,1.1072974052055982e-06,1.1166948325090226e-07,1.4935460173400681e-09
4.414109206855321,8.567226937784718e-07,7.46736892158781e-07,1.097640808373763e-06,1.1067985563046109e-07,1.4864278471002935e-09
4.4240733359904345,8.496306987818337e-07,7.404403670446644e-07,1.0881800289665758e-06,1.0975721481327122e-07,1.4682998021195493e-09
4.434037465125548,8.422140622627572e-07,7.340393784717863e-07,1.0787072525366358e-06,1.087759950348102e-07,1.4560430553130861e-09
4.444001594260661,8.356522016091823e-07,7.273465653270274e-07,1.0693953371921941e-06,1.0783710401299631e-07,1.446087807397333e-09
4.4539657233957755,8.275440558237497e-07,7.216360600384533e-07,1.0602898037606045e-06,1.0694767272300526e-07,1.4290810365790183e-09
4.463929852530889,8.209446352069914e-07,7.152594422557268e-07,1.05128143716208e-06,1.0607540032300071e-07,1.4194949587258678e-09
4.473893981666002,8.13969057998555e-07,7.094681726165185e-07,1.0423467474199075e-06,1.0516757393553085e-07,1.4101512977445516e-09
4.4838581108011155,8.068439669758239e-07,7.032846299878268e-07,1.0338224129764934e-06,1.0421586023954026e-07,1.3996095094902338e-09
4.49382223993623,7.997178640940166e-07,6.974424244482474e-07,1.0249808341171689e-06,1.0335068554641368e-07,1.3858172551013207e-09
4.503786369071343,7.932420572234679e-07,6.913225553248973e-07,1.0166239695639674e-06,1.0246024874903803e-07,1.3719195609412853e-09
4.5137504982064565,7.863509449692244e-07,6.859263860146546e-07,1.0079366222693209e-06,1.0171745622873362e-07,1.3610724659126615e-09
4.52371462734157,7.801942372973803e-07,6.799645612911364e-07,9.994488799445083e-07,1.0075598773399943e-07,1.3484935127398917e-09
4.533678756476684,7.740276953976598e-07,6.742083305951981e-07,9.910538773262733e-07,9.990528343167508e-08,1.3378608220582695e-09
4.543642885611797,7.67544623692152e-07,6.693400349212025e-07,9.82884399945738e-07,9.914328669603672e-08,1.3261150646697438e-09
4.553607014746911,7.611672803816475e-07,6.632262770884546e-07,9.749996651995298e-07,9.831558529059651e-08,1.3201814054185112e-09
4.563571143882025,7.548857610292581e-07,6.582659564729257e-07,9.66890336316147e-07,9.759936753388589e-08,1.3077441036940442e-09
4.573535273017138,7.491657687694334e-07,6.52632820111842e-07,9.594063927042316e-07,9.668480797502151e-08,1.2960547574433884e-09
4.583499402152252,7.433155163708206e-07,6.476138402995957e-07,9.514809070322213e-07,9.595178187834173e-08,1.2822667333846498e-09
4.593463531287365,7.368362611298048e-07,6.42193730636096e-07,9.439718619075242e-07,9.51314798644661e-08,1.270247261882958e-09
4.603427660422479,7.305878612041279e-07,6.373104883371237e-07,9.360978213833708e-07,9.444251064969774e-08,1.266099125687865e-09
4.613391789557593,7.251526350003226e-07,6.317282608771971e-07,9.287225035119716e-07,9.367249954610602e-08,1.2511199037332734e-09
4.623355918692706,7.188288563831885e-07,6.269949040288224e-07,9.211987979616519e-07,9.29364356647895e-08,1.245088772540323e-09
4.633320047827819,7.139705410485665e-07,6.2192896730665e-07,9.140957979709116e-07,9.219386474700562e-08,1.2361909478520398e-09
4.643284176962934,7.082161131110074e-07,6.168696080939181e-07,9.069446820394675e-07,9.14579349800276e-08,1.2231702670599352e-09
4.653248306098047,7.023348033418519e-07,6.12353045924535e-07,8.996950727075858e-07,9.078045427572543e-08,1.211001378518771e-09
4.66321243523316,6.970483826566272e-07,6.07396352599589e-07,8.928148060977072e-07,9.004117959108187e-08,1.2073759496483132e-09
4.673176564368274,6.919576180869924e-07,6.029328459915572e-07,8.858486077442241e-07,8.933965909735586e-08,1.1995057540504752e-09
4.683140693503388,6.858233305251564e-07,5.980874612432857e-07,8.790000534994698e-07,8.867091530872544e-08,1.1860891831173812e-09
4.693104822638501,6.807780977740335e-07,5.935617938611351e-07,8.720119238545608e-07,8.800520797266999e-08,1.174742568479828e-09
4.703068951773615,6.754365082397131e-07,5.88952831602994e-07,8.653111691856954e-07,8.727359888904712e-08,1.168761032236616e-09
4.713033080908729,6.698789449050419e-07,5.842702145398961e-07,8.587254809577838e-07,8.660285887152592e-08,1.1602769516198818e-09
4.722997210043842,6.647151646006457e-07,5.7982275719951e-07,8.521279326050391e-07,8.598720504369556e-08,1.1525134872937639e-09
4.732961339178956,6.597572988353036e-07,5.754789439306909e-07,8.456588154161659e-07,8.53024622583263e-08,1.1416162239339988e-09
4.742925468314069,6.550869680343879e-07,5.711523502408356e-07,8.39290973823911e-07,8.46513676407873e-08,1.1328937387809708e-09
4.752889597449183,6.505059374822406e-07,5.66656869617217e-07,8.329612440732725e-07,8.406548914570262e-08,1.1225573708629431e-09
4.7628537265842965,6.45595669656439e-07,5.627871253271016e-07,8.270419251893972e-07,8.341834432077587e-08,1.1157560285012105e-09
4.77281785571941,6.404900044549905e-07,5.584277237297535e-07,8.204731894778872e-07,8.27655291124569e-08,1.1112089329169595e-09
4.782781984854523,6.358235637047541e-07,5.540948366351532e-07,8.144792695175915e-07,8.21370930497614e-08,1.1002451933598907e-09
4.7927461139896375,6.311623115280702e-07,5.497922276506616e-07,8.083569319324803e-07,8.154588424089483e-08,1.0904072563076783e-09
4.802710243124751,6.265445571925111e-07,5.459408779940119e-07,8.026300021916714e-07,8.09041553537135e-08,1.083589625252967e-09
4.812674372259864,6.221688779637622e-07,5.42051723791206e-07,7.96438283649991e-07,8.033645217540103e-08,1.076623777792406e-09
4.822638501394978,6.171671176235917e-07,5.380428598977447e-07,7.906100249574054e-07,7.975957343183159e-08,1.0672205106527557e-09
4.832602630530092,6.125632722007615e-07,5.340931725512447e-07,7.848268448302937e-07,7.915004206822743e-08,1.0598649159651533e-09
4.842566759665205,6.079163204203933e-07,5.300290573662627e-07,7.792394151613602e-07,7.859751230166221e-08,1.0498101424757199e-09
4.8525308888003185,6.03919517776304e-07,5.261016611686927e-07,7.733958995870998e-07,7.801950651643696e-08,1.046964162509084e-09
4.862495017935433,5.993210351825809e-07,5.223174252199269e-07,7.678435378484648e-07,7.747037191204576e-08,1.037717029877025e-09
4.872459147070546,5.951678527135159e-07,5.185190117378559e-07,7.622254635187412e-07,7.69044259051375e-08,1.032116839622808e-09
4.882423276205659,5.905241657294669e-07,5.146999914232134e-07,7.568111329890295e-07,7.633854270329066e-08,1.0228402538846e-09
4.892387405340773,5.866282217756035e-07,5.112581257910806e-07,7.514515107855889e-07,7.57994850339001e-08,1.0129712733269032e-09
4.902351534475887,5.823314381500876e-07,5.077402264481396e-07,7.458577882489785e-07,7.522712765906163e-08,1.007128544892027e-09
4.912315663611,5.781674051719494e-07,5.038489103466441e-07,7.407655422215793e-07,7.471436164488883e-08,9.992484750189546e-10
4.922279792746114,5.74629959945745e-07,5.007010416366958e-07,7.358165630698523e-07,7.420471689696088e-08,9.950230949759112e-10
4.932243921881227,5.7006217944034e-07,4.969078812168427e-07,7.305738056865266e-07,7.368070134158128e-08,9.8678925685331e-10
4.942208051016341,5.660945832509366e-07,4.935053281690967e-07,7.252644038653123e-07,7.312466826424576e-08,9.789604165782749e-10
4.952172180151455,5.622003833807541e-07,4.900322735579855e-07,7.202235818717828e-07,7.26651435694953e-08,9.720189228605943e-10
4.962136309286568,5.585535834448644e-07,4.870871264296216e-07,7.154784551508315e-07,7.213724480621383e-08,9.640702371488495e-10
4.972100438421682,5.542231823822672e-07,4.831513121839449e-07,7.10194413725268e-07,7.162804578315432e-08,9.584416559203e-10
4.982064567556796,5.505341739347224e-07,4.799922356776664e-07,7.052899265658583e-07,7.114259391287324e-08,9.526892811105938e-10
4.992028696691909,5.464522954705556e-07,4.766796501519414e-07,7.00583650506263e-07,7.063648773894952e-08,9.454234999992703e-10
5.001992825827022,5.426385569870946e-07,4.7340484055857325e-07,6.957489680846212e-07,7.013506283613116e-08,9.375391835813625e-10
5.011956954962137,5.394485117581095e-07,4.7024604787506606e-07,6.909385235907327e-07,6.969090037364384e-08,9.325628331791203e-10
5.02192108409725,5.358773969661811e-07,4.669750024320125e-07,6.863021657257182e-07,6.91799163440746e-08,9.268332324307191e-10
5.031885213232363,5.32091935658611e-07,4.637095781148601e-07,6.815107779096075e-07,6.873231661955116e-08,9.202286757218123e-10
5.041849342367477,5.285358114616774e-07,4.6051894397145264e-07,6.768872616652261e-07,6.828979393581325e-08,9.147732776093505e-10
5.051813471502591,5.248418603081827e-07,4.5732250415210536e-07,6.724119776817771e-07,6.782026708452895e-08,9.056360240830181e-10
5.061777600637704,5.214227121963446e-07,4.544556424248249e-07,6.67769337417135e-07,6.7337797120733e-08,9.029588362127151e-10
5.071741729772818,5.177443353970469e-07,4.5117327788371536e-07,6.632655074628906e-07,6.691356009985724e-08,8.949335827641001e-10
5.081705858907931,5.142455998211305e-07,4.48399240569636e-07,6.588998598281085e-07,6.644157174036241e-08,8.886948849745773e-10
5.091669988043045,5.108762465025456e-07,4.4547540271277795e-07,6.545736369725385e-07,6.602824042127774e-08,8.850561898257408e-10
5.1016341171781585,5.074548748448047e-07,4.4241580653045967e-07,6.50252696194952e-07,6.557135968761963e-08,8.774803564046135e-10
5.111598246313272,5.041319391864222e-07,4.395324104784556e-07,6.457545514779705e-07,6.514064815093561e-08,8.717003866704119e-10
5.121562375448386,5.012571420791024e-07,4.36685452456619e-07,6.41577603978238e-07,6.472677462885949e-08,8.652904750965392e-10
5.1315265045834995,4.980034204998828e-07,4.337553514016442e-07,6.376563619700411e-07,6.433050195018611e-08,8.624893265038859e-10
5.141490633718613,4.941537642111783e-07,4.309740750409027e-07,6.332191571398197e-07,6.3872381382961e-08,8.53742951958441e-10
5.151454762853726,4.912810457852525e-07,4.282010317234872e-07,6.292351683553883e-07,6.345018600209158e-08,8.500726559398815e-10
5.16141889198884,4.87636566214842e-07,4.252598476870171e-07,6.250926262917856e-07,6.29884109978391e-08,8.442780980045317e-10
5.171383021123954,4.847104529862241e-07,4.2255128644902327e-07,6.210731949868235e-07,6.264633688608317e-08,8.388349469826912e-10
5.181347150259067,4.816919855926204e-07,4.197593677495337e-07,6.169895164195562e-07,6.224030890572663e-08,8.336281772451898e-10
5.1913112793941805,4.780534505823693e-07,4.171883163551665e-07,6.13019970934218e-07,6.182035471645074e-08,8.285022426420718e-10
5.201275408529295,4.750202136352449e-07,4.1439963073800354e-07,6.092609920017279e-07,6.144119366718138e-08,8.214929913916653e-10
5.211239537664408,4.7253995936311427e-07,4.1196246954184163e-07,6.053466807549561e-07,6.104900153515983e-08,8.170754327863904e-10
5.221203666799521,4.694411040678283e-07,4.092004490601244e-07,6.012685723356929e-07,6.063196023718258e-08,8.137011130345456e-10
5.231167795934635,4.6650846287348943e-07,4.06603615440782e-07,5.975676692546732e-07,6.028744925519647e-08,8.064739803849187e-10
5.241131925069749,4.6374277950905575e-07,4.040989999515866e-07,5.937856955993777e-07,5.989174728912848e-08,8.029399119843881e-10
5.251096054204862,4.60859583204524e-07,4.015698451258818e-07,5.90053913631017e-07,5.9499934978924695e-08,7.974500519873732e-10
5.261060183339976,4.580073094424979e-07,3.9911410283242733e-07,5.864199443364299e-07,5.9154114546190937e-08,7.912788217070798e-10
5.27102431247509,4.549758940271941e-07,3.966243210515777e-07,5.828812297832315e-07,5.87554666907524e-08,7.872806168484717e-10
5.280988441610203,4.521151007738913e-07,3.939935773909336e-07,5.790784914996594e-07,5.8407122535387166e-08,7.812442399644301e-10
5.290952570745317,4.491847784250333e-07,3.9161010050258455e-07,5.754882707474509e-07,5.804734218240157e-08,7.774943987291907e-10
5.30091669988043,4.4646989756481904e-07,3.890764091277337e-07,5.719234865629677e-07,5.76962541155834e-08,7.693666775217519e-10
5.310880829015544,4.437166939968485e-07,3.8676250146137733e-07,5.6849483509432e-07,5.7306872783744866e-08,7.681601731228129e-10
5.320844958150658,4.4121151480903585e-07,3.8435433769392945e-07,5.64826838168081e-07,5.6961352735994335e-08,7.632523580815131e-10
5.330809087285771,4.3832987492622243e-07,3.821466459956359e-07,5.615354047143689e-07,5.6608482054176665e-08,7.577682041762635e-10
5.340773216420884,4.3553874947049944e-07,3.7968432382599416e-07,5.580102287647933e-07,5.6276082369230265e-08,7.531245201110086e-10
5.350737345555999,4.330474403267067e-07,3.7743538671226526e-07,5.546459004792081e-07,5.592592607626099e-08,7.484711020997828e-10
5.360701474691112,4.3020079875306127e-07,3.7475792555760713e-07,5.509475155297748e-07,5.556101513220354e-08,7.443912757762754e-10
5.370665603826225,4.275658687723506e-07,3.729168060270364e-07,5.480273758105522e-07,5.526569614928983e-08,7.399929801171092e-10
5.380629732961339,4.2530461021240735e-07,3.70634633806045e-07,5.446490366871572e-07,5.492322444553134e-08,7.346784669996665e-10
5.390593862096453,4.2242269853814326e-07,3.6838300751022546e-07,5.413151214941406e-07,5.458521456166157e-08,7.312140161026799e-10
5.400557991231566,4.199328589384099e-07,3.662170085877592e-07,5.380554962434524e-07,5.428113817446758e-08,7.265167613449997e-10
5.41052212036668,4.176581858387578e-07,3.639804406707585e-07,5.349188904552438e-07,5.3944292877251017e-08,7.224310714636694e-10
5.420486249501794,4.14985524540615e-07,3.6186553090641926e-07,5.316860158138113e-07,5.3633636462034614e-08,7.176759930647477e-10
5.430450378636907,4.124967198660028e-07,3.595426243287711e-07,5.285184549316669e-07,5.330021794671582e-08,7.137034362586246e-10
5.4404145077720205,4.09991823858054e-07,3.574495900031271e-07,5.254693637949305e-07,5.298146142605175e-08,7.092887735726884e-10
5.450378636907134,4.07664447304008e-07,3.5545689198585803e-07,5.222835079923367e-07,5.268645327189782e-08,7.043885264864561e-10
5.460342766042248,4.051400691469933e-07,3.5329534149695096e-07,5.193463151676511e-07,5.23746208393966e-08,7.01674658332964e-10
5.4703068951773615,4.029201045799325e-07,3.5134568414371486e-07,5.161573065491311e-07,5.2038054664034884e-08,6.968674783551951e-10
5.480271024312475,4.005368040042432e-07,3.492030124938169e-07,5.132212523897422e-07,5.176544316503863e-08,6.933047683517475e-10
5.490235153447588,3.9816306268475097e-07,3.4729789360267196e-07,5.103125140826904e-07,5.1465942323223326e-08,6.892452586582053e-10
5.500199282582702,3.960437422767632e-07,3.4512524407597264e-07,5.072741731560368e-07,5.113811918702646e-08,6.862594806946745e-10
5.510163411717816,3.93900039717079e-07,3.433786740522008e-07,5.045017721317059e-07,5.087299105178727e-08,6.804928432900157e-10
5.520127540852929,3.914740088152486e-07,3.411615486788981e-07,5.014493401805104e-07,5.0556051818687975e-08,6.775676083447869e-10
5.530091669988043,3.889807223671643e-07,3.391747195045851e-07,4.985852363259251e-07,5.028474515190008e-08,6.723257367058103e-10
5.540055799123157,3.8678040049972116e-07,3.3736247191037943e-07,4.956646846658034e-07,4.999284819958865e-08,6.678630221683386e-10
5.55001992825827,3.8482053858081406e-07,3.352906146513579e-07,4.928541377721293e-07,4.96887746533819e-08,6.652546499675081e-10
5.559984057393383,3.8257687273637276e-07,3.3342968284757526e-07,4.900918655095084e-07,4.945157426862029e-08,6.619536493724511e-10
5.569948186528498,3.803234398699703e-07,3.315535724899472e-07,4.873060058160787e-07,4.9148282608339356e-08,6.584405875324307e-10
5.579912315663611,3.782357185962982e-07,3.2965043152417603e-07,4.845137932332908e-07,4.885373588049676e-08,6.541644429751709e-10
5.589876444798724,3.7600054822997925e-07,3.2776823952854474e-07,4.817307045346629e-07,4.858240973035857e-08,6.508135862712371e-10
5.599840573933838,3.739256657486079e-07,3.259171726391709e-07,4.789775272853017e-07,4.831962255932402e-08,6.4684087639688e-10
5.609804703068952,3.719489293661396e-07,3.240754969803002e-07,4.7630123586935796e-07,4.802702809455177e-08,6.431031273437844e-10
5.619768832204065,3.6991978167216693e-07,3.222392052634239e-07,4.7363251649638175e-07,4.7769337825977244e-08,6.397927691918062e-10
5.629732961339179,3.6763252655446377e-07,3.2049834127364676e-07,4.710919559031298e-07,4.7493051460825655e-08,6.358151136542495e-10
5.639697090474292,3.655670822724028e-07,3.1871018448657755e-07,4.6845343122434736e-07,4.724052771758834e-08,6.328035109983579e-10
5.649661219609406,3.6356944780363693e-07,3.169456625318589e-07,4.6583164541897317e-07,4.697426955541437e-08,6.287466305205539e-10
5.65962534874452,3.6167738501773135e-07,3.1516717876665483e-07,4.6327150074605813e-07,4.6720475849417755e-08,6.237397995045603e-10
5.669589477879633,3.5953614009063875e-07,3.1351918368986044e-07,4.6071544861782786e-07,4.647309674454429e-08,6.22224453423113e-10
5.679553607014747,3.5764752528411507e-07,3.1164090025607276e-07,4.5817967114382054e-07,4.619450989619551e-08,6.183254370737511e-10
5.689517736149861,3.5562465311868477e-07,3.099118439285607e-07,4.556397834001065e-07,4.596230285424515e-08,6.161890862641764e-10
5.699481865284974,3.538463184833925e-07,3.083593294323547e-07,4.5316183054082237e-07,4.569593091824544e-08,6.117535205139398e-10
5.709445994420087,3.519568905168018e-07,3.066691904598847e-07,4.5072328540852024e-07,4.549316040548451e-08,6.084475131830456e-10
5.7194101235552015,3.4982081787163697e-07,3.0494824006987853e-07,4.482531679639956e-07,4.518995660940567e-08,6.054909497365889e-10
5.729374252690315,3.4789073218310034e-07,3.0330175466516527e-07,4.4582533296092195e-07,4.4946841587948456e-08,6.017382861475726e-10
5.739338381825428,3.461568380892361e-07,3.0171974704769427e-07,4.432841480525395e-07,4.472410924675251e-08,5.98268515077665e-10
5.749302510960542,3.441313233210624e-07,3.000629119355358e-07,4.409615908927686e-07,4.44644265462681e-08,5.958458956607994e-10
5.759266640095656,3.4256498985299363e-07,2.9855536834364177e-07,4.387865553483479e-07,4.425455648738891e-08,5.922003408363215e-10
5.769230769230769,3.4071862430242987e-07,2.9677314678973684e-07,4.3628452370558663e-07,4.399919742143572e-08,5.887804888630654e-10
5.7791948983658825,3.3882516801538685e-07,2.9526198190170823e-07,4.3396471653234947e-07,4.376294000015383e-08,5.864180143625511e-10
5.789159027500996,3.36896902540144e-07,2.9368075600588826e-07,4.316776161194281e-07,4.352998151394918e-08,5.826632308891285e-10
5.79912315663611,3.350947589291008e-07,2.9209651010262023e-07,4.2935341366226495e-07,4.330871075291484e-08,5.798506431450321e-10
5.8090872857712235,3.3324149027791563e-07,2.9056380212354235e-07,4.270954948788444e-07,4.3074378878051314e-08,5.76651904132988e-10
5.819051414906337,3.3158919363221925e-07,2.890177260088248e-07,4.248620435354035e-07,4.284207440852988e-08,5.732415652717731e-10
5.829015544041451,3.298363033973663e-07,2.8748391656757295e-07,4.226311921224662e-07,4.261635587388875e-08,5.70598456467172e-10
5.838979673176564,3.2819860248055096e-07,2.860455154130159e-07,4.2036540993363044e-07,4.2390151273131534e-08,5.669325594292176e-10
5.848943802311678,3.2635748383284694e-07,2.8444914235513904e-07,4.181620929090943e-07,4.2170446137501204e-08,5.650670058391716e-10
5.858907931446791,3.246622835424652e-07,2.829502785423471e-07,4.160186818118454e-07,4.194920843996964e-08,5.6171365084571e-10
5.868872060581905,3.229670521638651e-07,2.8160959002655246e-07,4.13818089476295e-07,4.1734616365685596e-08,5.592572736654436e-10
5.878836189717019,3.2136879172724203e-07,2.800450601931257e-07,4.1166847258896826e-07,4.1515484880457285e-08,5.556669114611361e-10
5.888800318852132,3.196509776159977e-07,2.7860044815345834e-07,4.0962469839035427e-07,4.1291524651000146e-08,5.530153172432609e-10
5.898764447987245,3.1807599066985283e-07,2.772465269380737e-07,4.074050891613418e-07,4.107958137372579e-08,5.506589696617004e-10
5.90872857712236,3.1629305150499483e-07,2.756012565125825e-07,4.05166247221236e-07,4.0875735755501766e-08,5.468455657474851e-10
5.918692706257473,3.1485979307667553e-07,2.743558185401673e-07,4.032808720721256e-07,4.066698220898501e-08,5.439380889944603e-10
5.928656835392586,3.1320446308784046e-07,2.73000938948827e-07,4.011422101396922e-07,4.0462865557259326e-08,5.414211193780417e-10
5.9386209645277,3.114135311483976e-07,2.715422087119918e-07,3.9912980307546463e-07,4.025965306426777e-08,5.383002084646708e-10
5.948585093662814,3.099035790453735e-07,2.701713026879956e-07,3.97136983981798e-07,4.0055001800890385e-08,5.361617485234105e-10
5.958549222797927,3.083924782776685e-07,2.6875925167592103e-07,3.9516937655186867e-07,3.981627469642325e-08,5.334020443351779e-10
5.968513351933041,3.0680283021365296e-07,2.674761413142807e-07,3.931475891616659e-07,3.964431315362674e-08,5.303613282009787e-10
5.978477481068155,3.0528916509025866e-07,2.661686354067813e-07,3.910871247506169e-07,3.943014814911547e-08,5.273449732884331e-10
5.988441610203268,3.0376672354156396e-07,2.647624784074511e-07,3.891443357554817e-07,3.924230836274756e-08,5.253956107419138e-10
5.998405739338382,3.021893359270808e-07,2.6346010414488404e-07,3.871946589619432e-07,3.90299363123762e-08,5.225136253503475e-10
6.008369868473495,3.0079837361027424e-07,2.62097263883407e-07,3.8520360154083125e-07,3.884866302649355e-08,5.205452391101623e-10
6.018333997608609,2.992428269998553e-07,2.6078703846264765e-07,3.833249281646075e-07,3.865417998587423e-08,5.178099505365752e-10
6.028298126743723,2.9783179207197213e-07,2.594546807174629e-07,3.8138365402681893e-07,3.8466200214682346e-08,5.145667497537746e-10
6.038262255878836,2.9620840061839286e-07,2.5818472045922793e-07,3.7952869182652027e-07,3.8269002396067184e-08,5.116546172298743e-10
6.048226385013949,2.9497160525098296e-07,2.56891576300893e-07,3.7762256831159707e-07,3.808092920300226e-08,5.098648604611743e-10
6.0581905141490635,2.9333196281891216e-07,2.557505345280756e-07,3.7573891123872943e-07,3.789926583392459e-08,5.076509634048247e-10
6.068154643284177,2.9183416889494385e-07,2.544498792200536e-07,3.7398531095760305e-07,3.7710275138678355e-08,5.050684858116152e-10
6.07811877241929,2.902482797423349e-07,2.531846164665005e-07,3.720664814903435e-07,3.753072905767613e-08,5.023149861901738e-10
6.088082901554404,2.8906543805401005e-07,2.5193583939655093e-07,3.7033731657744324e-07,3.7339308115185754e-08,5.000081511192973e-10
6.098047030689518,2.8755669253664697e-07,2.5066666529577155e-07,3.684191304886299e-07,3.716703533426201e-08,4.971323116714069e-10
6.108011159824631,2.8586966005537503e-07,2.4934000712090226e-07,3.6658950296741226e-07,3.6956316120095896e-08,4.944462914888949e-10
6.1179752889597445,2.848862362438645e-07,2.4828040986631126e-07,3.649684197152808e-07,3.6803367803260174e-08,4.928918690619847e-10
6.127939418094859,2.833151294274738e-07,2.470402769403997e-07,3.631311057071569e-07,3.663265669623176e-08,4.904825298369546e-10
6.137903547229972,2.8203743476107796e-07,2.4591957150894065e-07,3.613673748481604e-07,3.6451230917508934e-08,4.879967055730552e-10
6.1478676763650855,2.805921092368909e-07,2.4471317938230124e-07,3.596660365040759e-07,3.627945471786561e-08,4.850986512276388e-10
6.157831805500199,2.7920362982794887e-07,2.4348615413496574e-07,3.578331104288042e-07,3.6089429941519904e-08,4.830281286505203e-10
6.167795934635313,2.7794808704446867e-07,2.422984739165022e-07,3.5615207481040764e-07,3.593457943974354e-08,4.802518821750478e-10
6.177760063770426,2.766584770324166e-07,2.412102562738943e-07,3.545130074290342e-07,3.575939431472064e-08,4.782015659773291e-10
6.18772419290554,2.754231239574647e-07,2.4007532253175727e-07,3.5282279429677136e-07,3.558612261217639e-08,4.760219456405237e-10
6.197688322040653,2.7397145613415334e-07,2.389113651445326e-07,3.5109942208868904e-07,3.5418696254968415e-08,4.740668794716605e-10
6.207652451175767,2.7279289436762443e-07,2.3775925793390892e-07,3.494887450492979e-07,3.524063966326648e-08,4.710424105341288e-10
6.217616580310881,2.714651105021612e-07,2.366543002819633e-07,3.477702105228206e-07,3.507409304841093e-08,4.695482806746971e-10
6.227580709445994,2.7010154383058865e-07,2.3552916610371885e-07,3.461543458560765e-07,3.491970613896183e-08,4.669446425589618e-10
6.237544838581108,2.688629434535107e-07,2.3439729561911074e-07,3.44524420449881e-07,3.475081965118913e-08,4.6522682305475366e-10
6.247508967716222,2.676992320683727e-07,2.333097102836233e-07,3.429296071558172e-07,3.458447688514559e-08,4.62112948109412e-10
6.257473096851335,2.663833012203232e-07,2.3222226789209977e-07,3.412735165669925e-07,3.4423813662018976e-08,4.6081092724585204e-10
6.267437225986448,2.6517558841600666e-07,2.3114212494715343e-07,3.397572161427127e-07,3.42654979204655e-08,4.586927231480655e-10
6.277401355121563,2.639600511965901e-07,2.300606769451192e-07,3.38120445740369e-07,3.411010178403947e-08,4.5603996151851236e-10
6.287365484256676,2.626104418008351e-07,2.2899821068558004e-07,3.36560893071261e-07,3.395455083498492e-08,4.5476513040691035e-10
6.297329613391789,2.615325393724637e-07,2.2794459247875975e-07,3.3500844023002523e-07,3.3789001801454385e-08,4.5173524297362675e-10
6.307293742526903,2.6037208509763684e-07,2.2700032587178804e-07,3.336348330603106e-07,3.36254788894744e-08,4.495350792157732e-10
6.317257871662017,2.590659288653736e-07,2.258140754482791e-07,3.319328042787552e-07,3.3485278071277135e-08,4.478552518285782e-10
6.32722200079713,2.57893415701282e-07,2.2479544483580546e-07,3.303644278414176e-07,3.332680208745509e-08,4.454328274581173e-10
6.337186129932244,2.565935792057292e-07,2.2371624882064156e-07,3.2886227064839353e-07,3.317027642292585e-08,4.4367750190343254e-10
6.347150259067357,2.5550122788828947e-07,2.2279023517299785e-07,3.274103111121719e-07,3.301340445518393e-08,4.4212514923430177e-10
6.357114388202471,2.543089677749144e-07,2.2167636073036325e-07,3.2586158652446487e-07,3.2873009533714824e-08,4.4031464009119686e-10
6.367078517337585,2.5323962643964285e-07,2.2065475434007303e-07,3.2432672964154147e-07,3.271374303459601e-08,4.3773610177009597e-10
6.377042646472698,2.520555651369961e-07,2.1971672007248587e-07,3.229425885929356e-07,3.2563354751847076e-08,4.3541447093298374e-10
6.387006775607812,2.508184948127053e-07,2.1870330630123556e-07,3.2146964231830625e-07,3.2425566402776444e-08,4.3375619016886426e-10
6.3969709047429255,2.496305143816061e-07,2.1769289549727658e-07,3.1997386965157753e-07,3.228523793390493e-08,4.3229089983462596e-10
6.406935033878039,2.48522804617393e-07,2.1674872297222815e-07,3.18605657578904e-07,3.2132936920665045e-08,4.2964951214635657e-10
6.416899163013152,2.4743988468056143e-07,2.15816291201914e-07,3.1714774367215566e-07,3.1982107444842956e-08,4.275417775805023e-10
6.4268632921482665,2.464143594799459e-07,2.1485927597476088e-07,3.1577984497545484e-07,3.184249774354273e-08,4.2640903792468433e-10
6.43682742128338,2.453689479551437e-07,2.139267465249544e-07,3.143123122137594e-07,3.17001414664316e-08,4.239077431266211e-10
6.446791550418493,2.4412040027519477e-07,2.1290084274423654e-07,3.129200819200492e-07,3.1558558744806105e-08,4.22754314514358e-10
6.4567556795536065,2.4315572461391885e-07,2.1199163719915223e-07,3.1147958130201483e-07,3.142322324914392e-08,4.2036861305972535e-10
6.466719808688721,2.420183542202068e-07,2.1098445427072217e-07,3.101340722914186e-07,3.126713199043392e-08,4.187448477401057e-10
6.476683937823834,2.4098496676727965e-07,2.1010479059597807e-07,3.087637004346077e-07,3.1141561861571584e-08,4.165443957238078e-10
6.4866480669589475,2.4002029733898943e-07,2.0915319527140358e-07,3.0740099330675797e-07,3.1003431781862005e-08,4.1540964823289634e-10
6.496612196094061,2.38929226378355e-07,2.0823278751401454e-07,3.060696975074998e-07,3.086080406351545e-08,4.1303360420299964e-10
6.506576325229175,2.3797171545315493e-07,2.0744114902656967e-07,3.047800914308059e-07,3.075210337438848e-08,4.1135226674756984e-10
6.516540454364288,2.3671857018906677e-07,2.0644936212678015e-07,3.033746830045618e-07,3.059480841896148e-08,4.0960115649661715e-10
6.526504583499402,2.3564206767212635e-07,2.0545132319280522e-07,3.0203505799527746e-07,3.046425848206216e-08,4.071446269630224e-10
6.536468712634516,2.3464920641153316e-07,2.0463270942287123e-07,3.0070619704312437e-07,3.032381787095306e-08,4.0592255072395443e-10
6.546432841769629,2.3362948280311382e-07,2.0374014651272355e-07,2.993954992084887e-07,3.019514175800684e-08,4.038924898925981e-10
6.556396970904743,2.3266115294305447e-07,2.0279252189021026e-07,2.981142519002214e-07,3.007584465573141e-08,4.0231529153402435e-10
6.566361100039856,2.3161795954589377e-07,2.019614522096459e-07,2.9679368549258357e-07,2.992655454527857e-08,4.0106218989215167e-10
6.57632522917497,2.3062477807866083e-07,2.0112894992083064e-07,2.955130476030172e-07,2.980857092827721e-08,3.9845323574631465e-10
6.586289358310084,2.2966788830572805e-07,2.0022892410339903e-07,2.942416539415321e-07,2.967860119957097e-08,3.9705701093034926e-10
6.596253487445197,2.287642464078011e-07,1.9935071177944992e-07,2.930015242543089e-07,2.9553936256164363e-08,3.9568490986562304e-10
6.60621761658031,2.2762284281890103e-07,1.9850760829747342e-07,2.9175677427893114e-07,2.9419427944979927e-08,3.936892308973711e-10
6.616181745715425,2.2679814496252725e-07,1.9762194538595877e-07,2.9050147818141696e-07,2.929647197713912e-08,3.922375718614492e-10
6.626145874850538,2.2576956344914858e-07,1.9679005534538871e-07,2.892884643662271e-07,2.9170042674843986e-08,3.9008832146178583e-10
6.636110003985651,2.249225263042919e-07,1.9597806968165095e-07,2.8802275101106705e-07,2.90516170656899e-08,3.891841802380476e-10
6.646074133120765,2.2379194027800658e-07,1.951633655379358e-07,2.8679195958585145e-07,2.8928743330986708e-08,3.8676541214479364e-10
6.656038262255879,2.2287095495032168e-07,1.942838887792732e-07,2.8555825533786465e-07,2.880525528195807e-08,3.861064539085218e-10
6.666002391390992,2.2198154622052845e-07,1.935364243115649e-07,2.8433403712321263e-07,2.867944954704688e-08,3.834529275701504e-10
6.675966520526106,2.2103094232904397e-07,1.9266810518699565e-07,2.8321799814044093e-07,2.8560822782525813e-08,3.819326204577172e-10
6.68593064966122,2.201996240433119e-07,1.9191170811276447e-07,2.820333930614782e-07,2.8437280817981903e-08,3.8079874492805965e-10
6.695894778796333,2.1921321414021514e-07,1.9110610075069482e-07,2.8081929756780487e-07,2.8311808788367638e-08,3.7908854426216504e-10
6.705858907931447,2.182867980102097e-07,1.9028440835033456e-07,2.7961270833854396e-07,2.8219848347875123e-08,3.777831896707411e-10
6.71582303706656,2.1737326277150373e-07,1.8948122666376596e-07,2.784774192248997e-07,2.8077511940961623e-08,3.7563261623554514e-10
6.725787166201674,2.1641178025181587e-07,1.8867545364923497e-07,2.7731017566832566e-07,2.796000512542255e-08,3.7403362923389384e-10
6.7357512953367875,2.1555159019325014e-07,1.8793073041530048e-07,2.76151967729675e-07,2.7854883697965028e-08,3.7251776297626866e-10
6.745715424471901,2.14619443160081e-07,1.8711847182106436e-07,2.7503342276434217e-07,2.7734389345016402e-08,3.710936132097928e-10
6.755679553607014,2.138321591382579e-07,1.8639899565907732e-07,2.7389133605073537e-07,2.762965004182971e-08,3.6987605034463007e-10
6.7656436827421285,2.128670721950102e-07,1.8558075820470186e-07,2.7276410814522024e-07,2.7510573382981818e-08,3.6803908428371004e-10
6.775607811877242,2.1204777357201365e-07,1.8484024432295761e-07,2.7166641673000197e-07,2.739467582953741e-08,3.666983992304233e-10
6.785571941012355,2.1115348596017222e-07,1.840413542781206e-07,2.705126783608045e-07,2.7282369268500598e-08,3.6503008797407557e-10
6.7955360701474685,2.1021325081163376e-07,1.8331540846662944e-07,2.6943897784525694e-07,2.716799804329499e-08,3.633462899468791e-10
6.805500199282583,2.0934363033445303e-07,1.8254899245145511e-07,2.683350479689855e-07,2.7058580523657178e-08,3.620108774574152e-10
6.815464328417696,2.0852690085714997e-07,1.818187951030702e-07,2.672475637896661e-07,2.6949949503164997e-08,3.6052725708278926e-10
6.8254284575528095,2.0773935521653113e-07,1.8107062919720743e-07,2.661140252313675e-07,2.6831281908575334e-08,3.5897156929598696e-10
6.835392586687924,2.0679932757646928e-07,1.8032183907251514e-07,2.6504230815129e-07,2.6734590176315357e-08,3.578302921286045e-10
6.845356715823037,2.0605376361100326e-07,1.796077530695843e-07,2.640004212134676e-07,2.6615905166207317e-08,3.5600847234109867e-10
6.85532084495815,2.0517432419315127e-07,1.7886107893153528e-07,2.629687128031213e-07,2.6511403844584762e-08,3.549400226630021e-10
6.865284974093264,2.0447563908341866e-07,1.7819912143607986e-07,2.618152820046585e-07,2.6414118746341296e-08,3.533519157519484e-10
6.875249103228378,2.035621279869506e-07,1.7745283124410742e-07,2.608059880835167e-07,2.6299472596989285e-08,3.5238848797350273e-10
6.885213232363491,2.027842063077487e-07,1.7671910961845481e-07,2.5976682743499756e-07,2.619992557852185e-08,3.5053957209035443e-10
6.895177361498605,2.0193854017159264e-07,1.7601117201992165e-07,2.587301780950654e-07,2.609323879858334e-08,3.496632120040397e-10
6.905141490633718,2.0105909640212977e-07,1.7525974350404884e-07,2.575797076043583e-07,2.5987081137114563e-08,3.4757573415555476e-10
6.915105619768832,2.0036839680605597e-07,1.746404076720615e-07,2.5665475166081724e-07,2.5876725770205705e-08,3.46632735454364e-10
6.925069748903946,1.9951347955708895e-07,1.7392083011559663e-07,2.556253716129962e-07,2.5776643879939e-08,3.4473786515281985e-10
6.935033878039059,1.9871977040801803e-07,1.732624204844301e-07,2.545966510447798e-07,2.5673263916541472e-08,3.438120162659161e-10
6.944998007174173,1.9797132187997717e-07,1.725638553240498e-07,2.535769719520487e-07,2.5567194576903975e-08,3.425164859620886e-10
6.954962136309287,1.9723356990692773e-07,1.7192137073654762e-07,2.5266148819296447e-07,2.547790829365505e-08,3.408885472957358e-10
6.9649262654444,1.963812312267298e-07,1.7124958451014878e-07,2.516369079206575e-07,2.5376221169454403e-08,3.3951078909922813e-10
6.974890394579513,1.9560691475475942e-07,1.7052087060308725e-07,2.506439791764765e-07,2.5274458950512936e-08,3.3865738518100137e-10
6.984854523714628,1.94879543872865e-07,1.6989052854022944e-07,2.49647657247815e-07,2.5168670790783934e-08,3.3733645803433777e-10
6.994818652849741,1.9409250875951131e-07,1.6917882941042666e-07,2.4870061021140083e-07,2.5071647912433246e-08,3.3574918533797146e-10
7.004782781984854,1.9335042948980621e-07,1.685263257465733e-07,2.476921699729457e-07,2.4978057911172865e-08,3.3379120795290154e-10
7.014746911119968,1.925616796589077e-07,1.6785189583880127e-07,2.4675403288371543e-07,2.4875279976695797e-08,3.3325219160543907e-10
7.024711040255082,1.9178449993277227e-07,1.6723527311017713e-07,2.457847883959223e-07,2.4782238868660385e-08,3.3156747421372993e-10
7.034675169390195,1.9098483386324314e-07,1.6658721128940115e-07,2.4484465146567807e-07,2.468811889462696e-08,3.304056067291899e-10
7.044639298525309,1.90389482060692e-07,1.6592817657975846e-07,2.4389936785085263e-07,2.4595003379159076e-08,3.293775607718309e-10
7.054603427660422,1.8961174523193336e-07,1.6532806653467852e-07,2.429677141884599e-07,2.449647723131743e-08,3.278219365666206e-10
7.064567556795536,1.8889904741281947e-07,1.6467090135906496e-07,2.42040299966244e-07,2.4408267878756206e-08,3.2672375357795107e-10
7.0745316859306495,1.8809688642330223e-07,1.6400588628951454e-07,2.410732122270159e-07,2.4312284953515892e-08,3.254978572161879e-10
7.084495815065763,1.8744401515515208e-07,1.6338787720225861e-07,2.4016811768974116e-07,2.421474261512445e-08,3.24420106706005e-10
7.094459944200877,1.867740639839951e-07,1.6274424260278276e-07,2.3921762157629977e-07,2.4132511220784572e-08,3.2274640878299153e-10
7.1044240733359905,1.8589438610985044e-07,1.620866165915594e-07,2.382452760166788e-07,2.4016046224293666e-08,3.2143821132394286e-10
7.114388202471104,1.8534851612716063e-07,1.6153678197591682e-07,2.3743161852287833e-07,2.3940590190149802e-08,3.203415793560402e-10
7.124352331606217,1.8465892232976186e-07,1.6094596978966797e-07,2.3650428001324854e-07,2.3849894781646e-08,3.190171904715043e-10
7.134316460741331,1.8396047256817724e-07,1.6033480762586632e-07,2.3558929014256186e-07,2.3764238559526145e-08,3.1816304660185887e-10
7.144280589876445,1.832360229502163e-07,1.5966695819767888e-07,2.3471337043140342e-07,2.3669768553516343e-08,3.1666362407581384e-10
7.154244719011558,1.824764912325339e-07,1.5907518942144287e-07,2.3389883264870322e-07,2.3570713287594107e-08,3.156309296538805e-10
7.1642088481466715,1.8186195057043198e-07,1.584874118557014e-07,2.329654271568979e-07,2.3488827236480386e-08,3.1425041850458353e-10
7.174172977281786,1.810758540968161e-07,1.5791537329756852e-07,2.3209604710074898e-07,2.339901360116668e-08,3.128810305521903e-10
7.184137106416899,1.8045905537138732e-07,1.5732590692759903e-07,2.3123439891208792e-07,2.331206190289045e-08,3.1189750179301226e-10
7.194101235552012,1.7974125167602002e-07,1.5667881066812235e-07,2.3033643519388629e-07,2.322988801728535e-08,3.108726312116252e-10
7.204065364687126,1.7913350484620592e-07,1.5612035411690064e-07,2.2946409426863207e-07,2.314135777000739e-08,3.102088309248971e-10
7.21402949382224,1.7845835255103962e-07,1.5553749092541783e-07,2.2862021377517932e-07,2.3055715585276523e-08,3.0848946518827234e-10
7.223993622957353,1.7777783313546468e-07,1.5499727883169744e-07,2.2779146228397337e-07,2.297507172255467e-08,3.075809423574986e-10
7.233957752092467,1.7712647208796512e-07,1.5440013278175247e-07,2.2696339604929e-07,2.2886980312210444e-08,3.0633084400569153e-10
7.243921881227581,1.7644588200458963e-07,1.5384660717937028e-07,2.2610902620176787e-07,2.2796833483203043e-08,3.0540948291919136e-10
7.253886010362694,1.7588739488376913e-07,1.5328829725427525e-07,2.252544417799636e-07,2.2716773083532538e-08,3.041259112191266e-10
7.263850139497808,1.750717012356167e-07,1.5269042320239103e-07,2.2442785668624472e-07,2.2630012344301068e-08,3.0277566461580085e-10
7.273814268632921,1.7450254360892695e-07,1.5213717895580843e-07,2.2360341153636276e-07,2.2548339101040767e-08,3.016544577627162e-10
7.283778397768035,1.7390149173722878e-07,1.515490775066389e-07,2.2276028627360125e-07,2.2469848909908474e-08,3.0056495315869435e-10
7.293742526903149,1.7319822525017413e-07,1.5101603910431562e-07,2.219547764426041e-07,2.238308722171243e-08,2.99441767662565e-10
7.303706656038262,1.7260826991439356e-07,1.5047885104141607e-07,2.212136174368347e-07,2.2279077600495583e-08,2.9838867158580306e-10
7.313670785173375,1.7195032011572336e-07,1.4992445514314113e-07,2.2035998116142625e-07,2.2218435303013732e-08,2.970603796412085e-10
7.32363491430849,1.7134681746921634e-07,1.4936389479093822e-07,2.1955224735128789e-07,2.2137385979540917e-08,2.961262065446896e-10
7.333599043443603,1.7067052045834267e-07,1.4885929069307996e-07,2.1875113110088697e-07,2.2061264366841595e-08,2.952612118548864e-10
7.343563172578716,1.7008403090952667e-07,1.483233535512065e-07,2.1797542772896162e-07,2.1983545471963768e-08,2.94348857542932e-10
7.35352730171383,1.6945096115678904e-07,1.477445478798804e-07,2.1716100734630266e-07,2.1897482291355828e-08,2.93037297553339e-10
7.363491430848944,1.6887353040996307e-07,1.4725343911271365e-07,2.163734377129768e-07,2.1817616737808933e-08,2.920664108186481e-10
7.373455559984057,1.682647056569442e-07,1.467007772934429e-07,2.1560158261002108e-07,2.1736585734605296e-08,2.910466325417603e-10
7.383419689119171,1.676324926038711e-07,1.4618256496635875e-07,2.1485501948480411e-07,2.166105576596268e-08,2.901573945730989e-10
7.393383818254285,1.6705613053296214e-07,1.4562756871851042e-07,2.1407347074889044e-07,2.1583722095131264e-08,2.889907913560818e-10
7.403347947389398,1.6643443555428175e-07,1.4511879456608274e-07,2.1329464438141887e-07,2.1508133898618785e-08,2.8743185455641974e-10
7.4133120765245115,1.6590821174434442e-07,1.4461821329673646e-07,2.125244825641115e-07,2.1431215329325246e-08,2.866053389762453e-10
7.423276205659625,1.6534053987203367e-07,1.4408871025413659e-07,2.1178920093479962e-07,2.135618048878231e-08,2.8582466759439864e-10
7.433240334794739,1.6472419540869166e-07,1.4355694530587393e-07,2.1102983037355346e-07,2.128022152534864e-08,2.84428499312583e-10
7.4432044639298525,1.6412239341458643e-07,1.4308075975867905e-07,2.1028081038522892e-07,2.1205010845413222e-08,2.838346281160986e-10
7.453168593064966,1.6353870134633797e-07,1.4257606163012925e-07,2.0953739652871928e-07,2.1130268210651883e-08,2.827229680782037e-10
7.463132722200079,1.629211444869629e-07,1.420600433352553e-07,2.0881731893723973e-07,2.1049783446701777e-08,2.8166148330439285e-10
7.473096851335193,1.623427220136834e-07,1.4156075439110954e-07,2.0806324215653413e-07,2.0980018444408428e-08,2.8077908352226814e-10
7.483060980470307,1.6180790090593175e-07,1.4106241125840022e-07,2.0732998394278757e-07,2.0907426908990913e-08,2.7963374783211094e-10
7.49302510960542,1.6123678119129755e-07,1.4059322616026074e-07,2.0659327403694945e-07,2.0822414322472774e-08,2.7877611308676165e-10
7.5029892387405335,1.6086191736649932e-07,1.4020453470193497e-07,2.0600770501621773e-07,2.0773326755357243e-08,2.779933455250198e-10
7.512953367875648,1.6011697801230927e-07,1.396067090123492e-07,2.0515428641888793e-07,2.0688699042346255e-08,2.766180661432737e-10
7.522917497010761,1.5954492157232737e-07,1.3911018209850594e-07,2.0444840260557708e-07,2.061873362005861e-08,2.76274585081104e-10
7.532881626145874,1.589595605863015e-07,1.3860865776955452e-07,2.0372702896096243e-07,2.0542423086051155e-08,2.750816427102025e-10
7.542845755280989,1.584649273926823e-07,1.3814228206624077e-07,2.030450479672016e-07,2.0470934676534765e-08,2.7388469753297367e-10
7.552809884416102,1.579411682292146e-07,1.3763018914326048e-07,2.0232260801143819e-07,2.040296668940149e-08,2.7307476475191954e-10
7.562774013551215,1.5740649069275024e-07,1.3714872993673324e-07,2.016112462746176e-07,2.0334818739985782e-08,2.7217755413165573e-10
7.572738142686329,1.5680500944962154e-07,1.3671179390309208e-07,2.009187456501024e-07,2.0260990091559102e-08,2.7099987036081456e-10
7.582702271821443,1.5624393831130215e-07,1.3623521894573664e-07,2.0025061207638268e-07,2.018837026420639e-08,2.701987212236313e-10
7.592666400956556,1.5570543897942698e-07,1.3576277581845152e-07,1.995506613310997e-07,2.0127409883493957e-08,2.6922496802741876e-10
7.60263053009167,1.5514750681432479e-07,1.35301934845166e-07,1.9888750409883612e-07,2.0050944942243243e-08,2.683829669735867e-10
7.612594659226783,1.546650053196745e-07,1.348754501424027e-07,1.9822078549909444e-07,1.998415128970463e-08,2.6766755559192133e-10
7.622558788361897,1.5416903341897722e-07,1.3436475097041054e-07,1.9749563250267583e-07,1.991022649581985e-08,2.6647406422280945e-10
7.632522917497011,1.5363502823545563e-07,1.3392275576352933e-07,1.9682238849710311e-07,1.9855459705283766e-08,2.655631608387366e-10
7.642487046632124,1.5303808656202867e-07,1.3344103947030665e-07,1.961771982045029e-07,1.9778060552705164e-08,2.6460083976398755e-10
7.652451175767238,1.5254713095768138e-07,1.3297504425801805e-07,1.9548014399278163e-07,1.9715558141139592e-08,2.636167134783269e-10
7.662415304902352,1.5205085776741249e-07,1.3258834700903322e-07,1.9480844655739925e-07,1.964522578966189e-08,2.632187140773294e-10
7.672379434037465,1.5154732799588599e-07,1.3212297373288134e-07,1.9417520389622528e-07,1.9586113707617065e-08,2.621044938579675e-10
7.682343563172578,1.5100992196819794e-07,1.3167675994124701e-07,1.9350444010316532e-07,1.9513316288814888e-08,2.6147385331378533e-10
7.6923076923076925,1.5052637981795553e-07,1.312344643900673e-07,1.928597777446864e-07,1.9446874001673454e-08,2.6037580374962217e-10
7.702271821442806,1.500996597063062e-07,1.307951712485726e-07,1.922103735384496e-07,1.9409111118409605e-08,2.591097632790778e-10
7.712235950577919,1.495325992076637e-07,1.303571717648452e-07,1.9157069114545306e-07,1.931914970000723e-08,2.58476193861836e-10
7.722200079713033,1.4899346828890178e-07,1.2992134295106846e-07,1.9092545031347566e-07,1.9254621806134273e-08,2.5756251243254204e-10
7.732164208848147,1.484899625871879e-07,1.2946503848715753e-07,1.902859809344313e-07,1.9191177776787965e-08,2.5667557304194187e-10
7.74212833798326,1.4799665937833482e-07,1.290439873674248e-07,1.896467490813389e-07,1.9120322736329015e-08,2.5584687095860355e-10
7.7520924671183735,1.4752102706210438e-07,1.2862782720664598e-07,1.8900351368243692e-07,1.9059574534859547e-08,2.5504380274649265e-10
7.762056596253487,1.470533115283082e-07,1.2820850618711515e-07,1.8840344488864198e-07,1.8999241949043055e-08,2.5442515248256276e-10
7.772020725388601,1.4653235583916274e-07,1.2776125500875546e-07,1.8779186836485083e-07,1.8935349889268537e-08,2.5366136239347635e-10
7.7819848545237145,1.4604933644127726e-07,1.2737377709318402e-07,1.8716179023200754e-07,1.8871252628806325e-08,2.528204309179557e-10
7.791948983658828,1.4557900236218426e-07,1.2694015359076093e-07,1.8652547350098855e-07,1.881431197797044e-08,2.516681816956582e-10
7.801913112793942,1.4512336625447443e-07,1.2650900754374564e-07,1.8594257800940873e-07,1.8745575384083812e-08,2.5063198709962505e-10
7.811877241929055,1.446567733796903e-07,1.261040005746785e-07,1.8533339573725937e-07,1.8691645243900125e-08,2.50057045718676e-10
7.821841371064169,1.441651370259944e-07,1.2568510306989476e-07,1.846959355144124e-07,1.8624224640771786e-08,2.494909573256127e-10
7.831805500199282,1.436876567874145e-07,1.252740649623514e-07,1.8409599219592347e-07,1.8568076284440373e-08,2.4846583565907536e-10
7.841769629334396,1.432132987530065e-07,1.248408915907304e-07,1.8350087879406181e-07,1.851019520883279e-08,2.4763208458685687e-10
7.85173375846951,1.426670164692232e-07,1.2441033605596118e-07,1.8290567679888415e-07,1.844201868309583e-08,2.4685674464281844e-10
7.861697887604623,1.4228334307150052e-07,1.2408243917387415e-07,1.8231987989016957e-07,1.838651921628836e-08,2.4617794571541287e-10
7.871662016739736,1.417821011156455e-07,1.236544415174621e-07,1.81714079317326e-07,1.8324766014158118e-08,2.4539333307217564e-10
7.881626145874851,1.4133185394242123e-07,1.2324172695823072e-07,1.8116529442219103e-07,1.82661347189524e-08,2.4440616521279714e-10
7.891590275009964,1.4086899980145785e-07,1.2285241663347383e-07,1.8055442965469737e-07,1.8213116760285838e-08,2.435596001567796e-10
7.901554404145077,1.4029204015438354e-07,1.2235349876006184e-07,1.798455828232431e-07,1.8138696773817775e-08,2.429617956873778e-10
7.911518533280191,1.3993089240382583e-07,1.2205641758878858e-07,1.793737460905297e-07,1.8086028048658773e-08,2.4204684589066736e-10
7.921482662415305,1.395382393960716e-07,1.216741284083088e-07,1.787981684222261e-07,1.8033104766413103e-08,2.414074733576754e-10
7.931446791550418,1.3907141267087744e-07,1.2128862043924844e-07,1.7823540856680579e-07,1.797200467907054e-08,2.4030591901279545e-10
7.941410920685532,1.3865878748044417e-07,1.208823509919095e-07,1.776702479168571e-07,1.7910523005039155e-08,2.3981796052418344e-10
7.951375049820646,1.3825221435149072e-07,1.2052202215115462e-07,1.7709811976733326e-07,1.7856647445746108e-08,2.390687813835155e-10
7.961339178955759,1.3780573367719145e-07,1.2012846815217863e-07,1.7655566481213798e-07,1.78026123372891e-08,2.3803609292616154e-10
7.971303308090873,1.3734292808201187e-07,1.1972340553647158e-07,1.7597052525858694e-07,1.7742315826254798e-08,2.3748357214696483e-10
7.981267437225986,1.369416156054028e-07,1.1937756651320552e-07,1.7542814520136776e-07,1.7687861667193656e-08,2.3671651666031695e-10
7.9912315663611,1.3651485000341417e-07,1.1898764081203894e-07,1.748774140951173e-07,1.7627871988678547e-08,2.35893452041186e-10
8.001195695496213,1.360429893356146e-07,1.1859445562062273e-07,1.743023596509661e-07,1.7575872523133286e-08,2.354753037378469e-10
8.011159824631328,1.356056768035428e-07,1.1820857944096403e-07,1.7376357115085927e-07,1.7520188368048502e-08,2.343659708719812e-10
8.021123953766441,1.3516710770542828e-07,1.1786618711072787e-07,1.7321307739257755e-07,1.7469732410960055e-08,2.336188045585461e-10
8.031088082901555,1.347050336098745e-07,1.1746161901283439e-07,1.7266984812656594e-07,1.74131884846585e-08,2.330859781160977e-10
8.041052212036668,1.3441118170329428e-07,1.1713186140494609e-07,1.7214081841147437e-07,1.7353847186814353e-08,2.3228227006843728e-10
8.051016341171781,1.338738971910184e-07,1.1678929338137904e-07,1.716465653288736e-07,1.7299699469681903e-08,2.318685383531164e-10
8.060980470306895,1.3347463100996045e-07,1.1636433681272189e-07,1.710715648974391e-07,1.7253544842294192e-08,2.3061560567779023e-10
8.070944599442008,1.3310102301458755e-07,1.1602803583555788e-07,1.705276561769104e-07,1.7195507935594095e-08,2.3028102202675344e-10
8.080908728577123,1.3266760637371134e-07,1.1566253797042798e-07,1.6999773273937378e-07,1.7142065437225123e-08,2.295032880927567e-10
8.090872857712236,1.3224290698787735e-07,1.1532435141341171e-07,1.69488126521357e-07,1.7096239559353976e-08,2.2857113613269016e-10
8.10083698684735,1.3175114235587188e-07,1.1491347375337216e-07,1.6892179149740071e-07,1.7015284867865565e-08,2.277594299756949e-10
8.110801115982463,1.314461286875289e-07,1.1459130245669894e-07,1.684011153799614e-07,1.6980775036214513e-08,2.271111163757531e-10
8.120765245117576,1.3099620036593102e-07,1.1423215610408812e-07,1.6790346663033951e-07,1.6930845898797306e-08,2.26540704413416e-10
8.13072937425269,1.3063582296709105e-07,1.1387816966105737e-07,1.6737662713133098e-07,1.6873568082747384e-08,2.258321508333949e-10
8.140693503387803,1.3021830650981058e-07,1.1350675056100565e-07,1.668379625761702e-07,1.682440479561309e-08,2.2522926306678413e-10
8.150657632522917,1.2982972843345223e-07,1.1319537489540946e-07,1.663813179874629e-07,1.67781773743933e-08,2.2455055369022532e-10
8.160621761658032,1.2945396060921638e-07,1.128370112690048e-07,1.6585285661280423e-07,1.672291854237178e-08,2.238033038114692e-10
8.170585890793145,1.290617732098513e-07,1.1250030436309425e-07,1.65332032627493e-07,1.6670611239020514e-08,2.230890667992103e-10
8.180550019928258,1.2865027116551985e-07,1.1216327626453219e-07,1.6486451304336938e-07,1.6623609485647493e-08,2.2230628782621686e-10
8.190514149063372,1.2829512162837053e-07,1.1183983005595164e-07,1.6436095457029504e-07,1.656682295187726e-08,2.2195428933179743e-10
8.200478278198485,1.278568476177801e-07,1.1144440315767178e-07,1.6381562300220117e-07,1.652134071911264e-08,2.211155487851965e-10
8.210442407333598,1.2745674100503864e-07,1.1111859406896165e-07,1.633079275595495e-07,1.6468053743179898e-08,2.2044680311584437e-10
8.220406536468712,1.2712244551760486e-07,1.1079954458115391e-07,1.628429790256831e-07,1.6424302930520183e-08,2.1976374748439764e-10
8.230370665603827,1.266809575698745e-07,1.1044459456830057e-07,1.6233825026872032e-07,1.6365671057593238e-08,2.1896522751771698e-10
8.24033479473894,1.263479028976617e-07,1.1015933227221034e-07,1.6185427426410556e-07,1.6319621774740205e-08,2.1840903675284048e-10
8.250298923874054,1.26060275296638e-07,1.0987111472511715e-07,1.613960050867308e-07,1.627024139215398e-08,2.176854088590798e-10
8.260263053009167,1.2554385818552805e-07,1.0945903825632562e-07,1.6089046105748835e-07,1.62223548402655e-08,2.171960879563704e-10
8.27022718214428,1.2519709612007638e-07,1.0913280208445874e-07,1.6041104554552553e-07,1.6174681505142632e-08,2.164002841656842e-10
8.280191311279394,1.2481150090564935e-07,1.0879805156061968e-07,1.5989899714037248e-07,1.6125850560579696e-08,2.1585907464234102e-10
8.290155440414507,1.2445905347737517e-07,1.0847812268182798e-07,1.594383559337988e-07,1.6077960011678706e-08,2.150481020502337e-10
8.30011956954962,1.2413599751102404e-07,1.0821564539539125e-07,1.5902253062530788e-07,1.602633645253961e-08,2.1452639568459654e-10
8.310083698684736,1.2369451144343543e-07,1.0783999899487663e-07,1.58521438937796e-07,1.5980428996703757e-08,2.1383448016311668e-10
8.320047827819849,1.2332499906520886e-07,1.0751291455398223e-07,1.5804259187123737e-07,1.5935661952447547e-08,2.1342519945967707e-10
8.330011956954962,1.229301915362364e-07,1.0717922269031803e-07,1.5756844864979138e-07,1.5888248738751305e-08,2.1290158886257399e-10
8.339976086090076,1.226145359867208e-07,1.0688361377814298e-07,1.5709883820704245e-07,1.5844067556161338e-08,2.1224650170218456e-10
8.349940215225189,1.2220425240552964e-07,1.0657499654893137e-07,1.5665834058699604e-07,1.5792370256550857e-08,2.1133486820141587e-10
8.359904344360302,1.2186473181058987e-07,1.0625220208935264e-07,1.5616158130578899e-07,1.5746267343786066e-08,2.1072857840504848e-10
8.369868473495416,1.2150219128125457e-07,1.0591910562804509e-07,1.5569773779949946e-07,1.5701146980238926e-08,2.1007444242298428e-10
8.37983260263053,1.211281354823136e-07,1.0561598962713872e-07,1.5524365902967272e-07,1.565265513378907e-08,2.0956926911429055e-10
8.389796731765644,1.2070444201584495e-07,1.0529737573342634e-07,1.547860051058962e-07,1.560688381421604e-08,2.087383737193799e-10
8.399760860900757,1.2047545317527272e-07,1.0501593916629559e-07,1.5433351131015388e-07,1.5565012247541588e-08,2.0810290289641611e-10
8.40972499003587,1.201086299460334e-07,1.0470961232556009e-07,1.538841461333708e-07,1.5517501669601237e-08,2.0774795889789236e-10
8.419689119170984,1.1976894124885327e-07,1.0440270100773387e-07,1.5345345109348603e-07,1.5471778036283923e-08,2.0691604998784394e-10
8.429653248306098,1.1942755372575543e-07,1.0408628325573658e-07,1.5299194203349814e-07,1.5425183946651536e-08,2.0651138773034956e-10
8.43961737744121,1.1903803885748172e-07,1.0380330341743251e-07,1.525504139705075e-07,1.538035604046131e-08,2.056792957477032e-10
8.449581506576324,1.1881216754655972e-07,1.0345700936944986e-07,1.5204494084113395e-07,1.534187832003069e-08,2.0530367191819474e-10
8.45954563571144,1.1833353096016555e-07,1.0314396680827314e-07,1.5164615271043724e-07,1.528667130403993e-08,2.046387207717802e-10
8.469509764846553,1.1800953704065313e-07,1.0287464966187583e-07,1.5122573547392756e-07,1.5248253214716367e-08,2.0409990870807583e-10
8.479473893981666,1.1768245653878346e-07,1.0258675733848708e-07,1.5078850773014221e-07,1.5205492993493726e-08,2.0352240434407922e-10
8.48943802311678,1.1735188432590835e-07,1.0228351988281336e-07,1.5031069376655873e-07,1.515146554531027e-08,2.0292724850346576e-10
8.499402152251893,1.1706791854046493e-07,1.0201674663674522e-07,1.4994816826298903e-07,1.5127041992357705e-08,2.0212946323384418e-10
8.509366281387006,1.1671211421034668e-07,1.0171124522917567e-07,1.4949912430412944e-07,1.507445395669676e-08,2.017094169406857e-10
8.51933041052212,1.1632406113000896e-07,1.0140530179431307e-07,1.490791678021408e-07,1.5031747580758063e-08,2.0104598917432177e-10
8.529294539657235,1.1601842522811618e-07,1.0112795058869201e-07,1.48641041831644e-07,1.4990832573167635e-08,2.0050978420283595e-10
8.539258668792348,1.1570649641692877e-07,1.008403034870754e-07,1.4824750225346837e-07,1.4951400794675926e-08,2.0000368222815567e-10
8.549222797927461,1.1530491188950438e-07,1.0051764897975946e-07,1.4777485794833753e-07,1.4902002359762908e-08,1.9922884513902612e-10
8.559186927062575,1.1501651134858254e-07,1.002505821776029e-07,1.473676602330862e-07,1.4859746316635635e-08,1.9882238164455163e-10
8.569151056197688,1.1469789888783718e-07,9.997799196389523e-08,1.4695155047467945e-07,1.481829577836648e-08,1.981832476955192e-10
8.579115185332801,1.1433088405485695e-07,9.969416855767058e-08,1.4651701561334036e-07,1.4772822690040733e-08,1.9776752092839445e-10
8.589079314467915,1.1396627962490063e-07,9.937129614560662e-08,1.4609132232168314e-07,1.4740899991535647e-08,1.972284625915439e-10
8.599043443603028,1.1365238708105681e-07,9.914044820108805e-08,1.4573221944990896e-07,1.4692537812428628e-08,1.9656818991556882e-10
8.609007572738143,1.1341420050906955e-07,9.885469748654751e-08,1.4531902901545576e-07,1.4653749465055194e-08,1.9607364411159802e-10
8.618971701873257,1.130372717367345e-07,9.858896337917208e-08,1.4488026931798864e-07,1.4608485078416394e-08,1.953998271156098e-10
8.62893583100837,1.1279669323391e-07,9.829921576287079e-08,1.4449654235476496e-07,1.457253319440042e-08,1.9500482047277639e-10
8.638899960143483,1.1243449549676608e-07,9.802738213160639e-08,1.4406565695556498e-07,1.4527583194285607e-08,1.9440701430972656e-10
8.648864089278597,1.1208107774217204e-07,9.76698860750273e-08,1.436315983977532e-07,1.449056135958732e-08,1.935540152699548e-10
8.65882821841371,1.1179598536981084e-07,9.746821527795439e-08,1.4326430174536696e-07,1.444545888693822e-08,1.9329726690372977e-10
8.668792347548823,1.1148001814918095e-07,9.719260794973621e-08,1.4288279205404995e-07,1.4406513929154768e-08,1.927283881160876e-10
8.678756476683938,1.1118454689511506e-07,9.693521596804248e-08,1.4248545012524273e-07,1.436692104283281e-08,1.9226383349084518e-10
8.688720605819052,1.1084687491709865e-07,9.665896213489836e-08,1.4204436452405496e-07,1.4320558036699302e-08,1.9178966071996762e-10
8.698684734954165,1.1056631424980072e-07,9.639525496779484e-08,1.4169316069619903e-07,1.4293813114047529e-08,1.9113427313369784e-10
8.708648864089279,1.1027093543993174e-07,9.613334701238106e-08,1.4129789271919712e-07,1.425188444042965e-08,1.9057134472972596e-10
8.718612993224392,1.0997866404172715e-07,9.587279905116893e-08,1.4091592360889964e-07,1.4210792687480296e-08,1.902160963560843e-10
8.728577122359505,1.096915587507046e-07,9.561807762279579e-08,1.4051522813019666e-07,1.4170566302659764e-08,1.8948045398683048e-10
8.738541251494619,1.0935994434888049e-07,9.534638520628265e-08,1.401430420509473e-07,1.4125918426703763e-08,1.890360755407128e-10
8.748505380629732,1.0906282414835869e-07,9.507633729427113e-08,1.3970945613330116e-07,1.4090087169815432e-08,1.8870058259299264e-10
8.758469509764847,1.0874548393718167e-07,9.480390538999293e-08,1.3934926744180865e-07,1.4055560212412875e-08,1.8838134226390002e-10
8.76843363889996,1.0845423090591201e-07,9.456495492440348e-08,1.3897288376601878e-07,1.4014218299806669e-08,1.87564504735455e-10
8.778397768035074,1.0817331653843934e-07,9.429850909727219e-08,1.3858574443197737e-07,1.397780907223634e-08,1.8714447437489782e-10
8.788361897170187,1.0794643792433784e-07,9.402367578863742e-08,1.3819178906473685e-07,1.3942841347062125e-08,1.866555459131816e-10
8.7983260263053,1.0757010288032711e-07,9.378988265960755e-08,1.3785819689844124e-07,1.389815523623182e-08,1.8606466778930263e-10
8.808290155440414,1.0730553409451481e-07,9.353659797612156e-08,1.3748569747335997e-07,1.3865216422091815e-08,1.8557404814372958e-10
8.818254284575527,1.0701363524216646e-07,9.326800866418489e-08,1.3709300821107891e-07,1.3823526148050103e-08,1.8498336596829738e-10
8.828218413710642,1.0668374797488226e-07,9.304264150948519e-08,1.367219791926611e-07,1.3792214442781746e-08,1.8440770502789263e-10
8.838182542845756,1.0640059252665489e-07,9.276068104372182e-08,1.3635777695494266e-07,1.3752338271247536e-08,1.8407839287366842e-10
8.848146671980869,1.060261205576699e-07,9.250904497063059e-08,1.3601601846347968e-07,1.3714022669002573e-08,1.8362337975207908e-10
8.858110801115982,1.0584682450662537e-07,9.229627267889973e-08,1.3562164116793256e-07,1.3679385089542427e-08,1.8301549363450575e-10
8.868074930251096,1.0555888083155759e-07,9.203394125316945e-08,1.3525772489632673e-07,1.3639979402151346e-08,1.824453731055918e-10
8.878039059386209,1.0526379970207053e-07,9.178495654270658e-08,1.348992277425065e-07,1.360473430745684e-08,1.8215631656762756e-10
8.888003188521322,1.0495129055748232e-07,9.153509435352526e-08,1.3456294409734594e-07,1.3575688080461848e-08,1.8155961340656475e-10
8.897967317656436,1.0469350217951796e-07,9.127182620514154e-08,1.3415108503092537e-07,1.3530285929345655e-08,1.8102016130336898e-10
8.907931446791551,1.0439574055093594e-07,9.104513415538577e-08,1.3380529807763893e-07,1.3494290047833193e-08,1.8054226732038067e-10
8.917895575926664,1.0413106678501654e-07,9.080248308641621e-08,1.3345053165423926e-07,1.3458297217873157e-08,1.8009090531254585e-10
8.927859705061778,1.0387872528643296e-07,9.057260088521474e-08,1.331013906513483e-07,1.3422874222902034e-08,1.7958468057840602e-10
8.937823834196891,1.0359456896132402e-07,9.030669038629695e-08,1.3273552441676266e-07,1.3382997001057445e-08,1.791199561898635e-10
8.947787963332004,1.033587122228003e-07,9.009748044582974e-08,1.3237715624590677e-07,1.3349782368728259e-08,1.788500714040418e-10
8.957752092467118,1.0304570608543685e-07,8.984275820017153e-08,1.3203812860997677e-07,1.331896195092735e-08,1.7817961422223132e-10
8.967716221602231,1.0276693971859136e-07,8.962050752165275e-08,1.3171801018817927e-07,1.3282019498825652e-08,1.7778928741330968e-10
8.977680350737346,1.025180118721842e-07,8.936994223848211e-08,1.3136550971364533e-07,1.3250731612267804e-08,1.773291466885736e-10
8.98764447987246,1.023545493634435e-07,8.917571199351145e-08,1.3100980430421012e-07,1.321183075909012e-08,1.7676916338130432e-10
8.997608609007573,1.0200637996659966e-07,8.892894511526276e-08,1.3065622551626266e-07,1.3176714823235298e-08,1.7632978815969927e-10
9.007572738142686,1.0169026600607441e-07,8.86609328959291e-08,1.3031864316841367e-07,1.3141302101352808e-08,1.7585812133309725e-10
9.0175368672778,1.014452522097228e-07,8.843748067015178e-08,1.299808064861361e-07,1.3111403794814518e-08,1.753857393636653e-10
9.027500996412913,1.0113578968004658e-07,8.820382861018157e-08,1.296198701456023e-07,1.3074102868027588e-08,1.7476026330134627e-10
9.037465125548026,1.008988020532067e-07,8.796729921993976e-08,1.2929316158572264e-07,1.3044970679794136e-08,1.7464657878762524e-10
9.04742925468314,1.0065037341227163e-07,8.780551833072712e-08,1.2902078662740325e-07,1.3002760309179897e-08,1.7399477481679018e-10
9.057393383818255,1.0038515860141221e-07,8.75264005367205e-08,1.286437409673782e-07,1.2975148740494513e-08,1.7360544792256547e-10
9.067357512953368,1.0013736961694387e-07,8.732143472779371e-08,1.2830197844395382e-07,1.294036161873743e-08,1.7317055079140722e-10
9.077321642088481,9.985633173456664e-08,8.706126448728048e-08,1.2796524096169706e-07,1.2907174785069104e-08,1.7262012485256264e-10
9.087285771223595,9.96290347699846e-08,8.686893294423795e-08,1.2768803179200175e-07,1.2880975581543073e-08,1.723551827834583e-10
9.097249900358708,9.931536721082763e-08,8.660847383593157e-08,1.2728458431294886e-07,1.2832441366966526e-08,1.7187371121355552e-10
9.107214029493822,9.910703057313083e-08,8.639968641135117e-08,1.2696858515379824e-07,1.280331810127163e-08,1.714823349633086e-10
9.117178158628935,9.881282045778624e-08,8.616026417109552e-08,1.2664594347818002e-07,1.2773001653286103e-08,1.7076416707283948e-10
9.12714228776405,9.858211660037968e-08,8.594479164832061e-08,1.263215739596516e-07,1.2737816886244182e-08,1.7052068157505397e-10
9.137106416899163,9.830723466439862e-08,8.571236165922807e-08,1.2597998212488467e-07,1.2706584386267537e-08,1.6987931866790548e-10
9.147070546034277,9.81194391579752e-08,8.553567458962044e-08,1.2571861688243096e-07,1.2678842064046831e-08,1.696290844291133e-10
9.15703467516939,9.783954728870675e-08,8.530131923322393e-08,1.253749340230946e-07,1.2643295679804183e-08,1.6922955359428655e-10
9.166998804304503,9.75967595686252e-08,8.508206378584593e-08,1.2504189527143325e-07,1.2611692397651223e-08,1.6871767491858195e-10
9.176962933439617,9.73566040612506e-08,8.487639931839635e-08,1.2473017505461727e-07,1.2578295868005195e-08,1.683935597192516e-10
9.18692706257473,9.707986893427409e-08,8.469488269691542e-08,1.244580242513193e-07,1.2540914267976919e-08,1.6780525398256053e-10
9.196891191709843,9.686057192498948e-08,8.444580945796259e-08,1.24086468335067e-07,1.251636485304183e-08,1.672818229009758e-10
9.206855320844959,9.656135695449707e-08,8.420346643821137e-08,1.2376953728401758e-07,1.2479951303378681e-08,1.6696819523022853e-10
9.216819449980072,9.63855589450266e-08,8.401587620249323e-08,1.2347863979447906e-07,1.245622454056991e-08,1.665592592234491e-10
9.226783579115185,9.608554774795625e-08,8.376936260003382e-08,1.231537801504573e-07,1.2416099235132388e-08,1.6622428136889182e-10
9.236747708250299,9.591146407448568e-08,8.360823054443399e-08,1.2284888124745303e-07,1.2388625901573322e-08,1.65675957959896e-10
9.246711837385412,9.569406561347807e-08,8.341579258494552e-08,1.2255195791905497e-07,1.2352799630239801e-08,1.6544062557438532e-10
9.256675966520525,9.538035061076192e-08,8.316471108314045e-08,1.2224360177327748e-07,1.2327788907019096e-08,1.6490981333299041e-10
9.266640095655639,9.513107996828182e-08,8.29602850811704e-08,1.219390222519754e-07,1.229448095957003e-08,1.645542511817072e-10
9.276604224790754,9.491041765341884e-08,8.275845722851291e-08,1.2162307372383328e-07,1.2266316322459914e-08,1.6409752157015848e-10
9.286568353925867,9.470782229595843e-08,8.25512183599123e-08,1.213161656546507e-07,1.2232274951406866e-08,1.636654832085474e-10
9.29653248306098,9.443767720850476e-08,8.232809767621961e-08,1.2102472353092185e-07,1.2199050059126061e-08,1.632316036023798e-10
9.306496612196094,9.421326331794215e-08,8.21385975772851e-08,1.2072234285516696e-07,1.2173080851194461e-08,1.6290338562992048e-10
9.316460741331207,9.396746563798715e-08,8.192765007958156e-08,1.2041166818077432e-07,1.2144564456570161e-08,1.6248826609673179e-10
9.32642487046632,9.374003626196714e-08,8.171687430565532e-08,1.2011515573121688e-07,1.2112947197004061e-08,1.6207143139670685e-10
9.336388999601434,9.349413897429798e-08,8.150984328787554e-08,1.1980413118766497e-07,1.2084756580843229e-08,1.6188186118440526e-10
9.346353128736547,9.328425163258153e-08,8.133411080652088e-08,1.1958355733684113e-07,1.2061724373908524e-08,1.6117985695773037e-10
9.356317257871662,9.306589874480496e-08,8.111838468032928e-08,1.192479319051089e-07,1.2023091576414982e-08,1.6096182664667082e-10
9.366281387006776,9.283647781775688e-08,8.093059698625405e-08,1.189337499515719e-07,1.1997423403167557e-08,1.605082468776918e-10
9.37624551614189,9.259538679712136e-08,8.072805760658921e-08,1.1866213081774366e-07,1.1967599188300241e-08,1.6012800716087964e-10
9.386209645277003,9.227069438165501e-08,8.05222822080147e-08,1.1838747515022822e-07,1.193458624842987e-08,1.5974360621850336e-10
9.396173774412116,9.210184497767444e-08,8.030103974168366e-08,1.1807034676587354e-07,1.1909018400701717e-08,1.5934113503647347e-10
9.40613790354723,9.192916582844803e-08,8.014028068396284e-08,1.1777560951187037e-07,1.187856116029132e-08,1.588723377532898e-10
9.416102032682343,9.169946764429056e-08,7.993759804643868e-08,1.1749251753139835e-07,1.1846892901779227e-08,1.5859613281405498e-10
9.426066161817458,9.148748954133111e-08,7.97536095190562e-08,1.172256688286438e-07,1.1820988594233224e-08,1.581523936562523e-10
9.436030290952571,9.127306306578277e-08,7.956627003941186e-08,1.1692913293956931e-07,1.178919161143222e-08,1.5788094517464282e-10
9.445994420087684,9.110643154553138e-08,7.934961031716807e-08,1.1660467241387965e-07,1.1767308310823542e-08,1.57379148950645e-10
9.455958549222798,9.079516900363474e-08,7.915881469737251e-08,1.1635407538305884e-07,1.1733640897301698e-08,1.570212621233897e-10
9.465922678357911,9.057961341098156e-08,7.896430572859848e-08,1.1608919786205415e-07,1.1706202446654364e-08,1.5652718441333774e-10
9.475886807493024,9.033838930292014e-08,7.87853041796093e-08,1.1579227596391889e-07,1.1679949943810379e-08,1.5634853398523206e-10
9.485850936628138,9.012990527340422e-08,7.858087054568276e-08,1.1546153840937936e-07,1.1639904082710444e-08,1.5594155516759435e-10
9.495815065763253,8.994298666755336e-08,7.84190909060161e-08,1.1525864499530465e-07,1.1621506480355777e-08,1.5550372118394165e-10
9.505779194898366,8.974260555992219e-08,7.822564556266055e-08,1.149811069017128e-07,1.1594518263315515e-08,1.5523349748215217e-10
9.51574332403348,8.952631532362342e-08,7.804620920892867e-08,1.1469153448220541e-07,1.156717451615849e-08,1.5468595572433865e-10
9.525707453168593,8.928522976256032e-08,7.785240073536962e-08,1.1441585022827216e-07,1.153867110849599e-08,1.5432815916521734e-10
9.535671582303706,8.908705046155531e-08,7.767243321668192e-08,1.1415499190105906e-07,1.1518611524945647e-08,1.539564555001072e-10
9.54563571143882,8.884309334090512e-08,7.745916969912249e-08,1.1385403077866409e-07,1.14815098741411e-08,1.536417544392542e-10
9.555599840573933,8.86527379395142e-08,7.727816000232812e-08,1.1359923946132001e-07,1.1453340043503367e-08,1.5333132010547255e-10
9.565563969709046,8.84484138838539e-08,7.710215686928704e-08,1.1332770942170745e-07,1.1428441094446973e-08,1.528986055410375e-10
9.575528098844162,8.82362650905779e-08,7.692202302358526e-08,1.130534662434087e-07,1.1401963948870471e-08,1.5253232956258268e-10
9.585492227979275,8.793990989141936e-08,7.669220626193018e-08,1.1276834091802964e-07,1.1376770150642414e-08,1.5216850813645217e-10
9.595456357114388,8.780111097218037e-08,7.655044653785778e-08,1.1252513347247695e-07,1.1346359643048206e-08,1.518288277578391e-10
9.605420486249502,8.76528212895162e-08,7.63879279514425e-08,1.1227669753877816e-07,1.1324017173215761e-08,1.5153188255284188e-10
9.615384615384615,8.740305255260981e-08,7.61876232731055e-08,1.1199272387038174e-07,1.1288823386016819e-08,1.5116180246001413e-10
9.625348744519728,8.723519405299654e-08,7.603869233840033e-08,1.1175458281891691e-07,1.127101264026869e-08,1.5090484934367761e-10
9.635312873654842,8.696152657755023e-08,7.583979192956988e-08,1.115042795744844e-07,1.1239824928739231e-08,1.5038829461538864e-10
9.645277002789957,8.678950556385213e-08,7.560766658556843e-08,1.1118751998136277e-07,1.1220328294379904e-08,1.498486847793726e-10
9.65524113192507,8.657573792841998e-08,7.546481773937688e-08,1.1093388306150272e-07,1.11864289608471e-08,1.497554498464693e-10
9.665205261060184,8.638082046511447e-08,7.529172435141797e-08,1.1067812745696355e-07,1.1161272777671546e-08,1.4928447830936096e-10
9.675169390195297,8.618206542303246e-08,7.512365812778827e-08,1.1042639687713318e-07,1.1134279862295724e-08,1.4909404016774458e-10
9.68513351933041,8.594062636087034e-08,7.492829311293069e-08,1.101556057728174e-07,1.1105942268101504e-08,1.4867165213953018e-10
9.695097648465524,8.578737848644248e-08,7.479531884411856e-08,1.0995547256065095e-07,1.1084707260707767e-08,1.4835290130938325e-10
9.705061777600637,8.558998416659047e-08,7.46200932240605e-08,1.0967714583201342e-07,1.106017319186654e-08,1.479163305023721e-10
9.71502590673575,8.53788625303837e-08,7.443454582749337e-08,1.0942024663329001e-07,1.1034397709861102e-08,1.4764895940679399e-10
9.724990035870865,8.521165708088978e-08,7.427910640094007e-08,1.0916946507149372e-07,1.1009921595475437e-08,1.473555543616399e-10
9.734954165005979,8.502551510509003e-08,7.411274049471246e-08,1.0893912640659874e-07,1.0987049740288418e-08,1.469197411632042e-10
9.744918294141092,8.478286336662235e-08,7.391585849205221e-08,1.0859731186100176e-07,1.0943550640664177e-08,1.4666105751180448e-10
9.754882423276205,8.459417583960306e-08,7.374795371566071e-08,1.0840124454244181e-07,1.0928219639276075e-08,1.4625591339164922e-10
9.764846552411319,8.438964388236147e-08,7.357973785526834e-08,1.0815356140662208e-07,1.0904760746295226e-08,1.4594683965837594e-10
9.774810681546432,8.419290928257306e-08,7.341610492735352e-08,1.0789490185421831e-07,1.0875175378190509e-08,1.4557251098582125e-10
9.784774810681546,8.408045229603785e-08,7.32147178828322e-08,1.0760130926116794e-07,1.0859465298977922e-08,1.4530611240459753e-10
9.79473893981666,8.382216869622721e-08,7.30976762191518e-08,1.0742304869950933e-07,1.0829250772465043e-08,1.450243906128118e-10
9.804703068951774,8.366831769243873e-08,7.291477997725159e-08,1.071841909693081e-07,1.08068062003152e-08,1.4471865812952643e-10
9.814667198086887,8.343069203419572e-08,7.275622983466382e-08,1.0692765070013667e-07,1.0780653583698511e-08,1.4433754064166206e-10
9.824631327222,8.326790026142508e-08,7.257645122386195e-08,1.0668055489911258e-07,1.0756940045999731e-08,1.439758089388998e-10
9.834595456357114,8.305574467098064e-08,7.241302486315284e-08,1.064454004842708e-07,1.0735398481251236e-08,1.4351359219474001e-10
9.844559585492227,8.275951703836078e-08,7.221883420953538e-08,1.06212172706093e-07,1.0705852237343356e-08,1.4327374221639956e-10
9.85452371462734,8.267883954169914e-08,7.209422094064653e-08,1.0594976540831397e-07,1.0683763915928475e-08,1.4298135340696444e-10
9.864487843762454,8.252760357367098e-08,7.191997815367336e-08,1.0570512035280682e-07,1.065973443939523e-08,1.4255368064387462e-10
9.87445197289757,8.23248847068871e-08,7.176475587303238e-08,1.054896291502416e-07,1.0632550693232734e-08,1.4221765015048605e-10
9.884416102032683,8.212100981960465e-08,7.160145048991474e-08,1.0527526952108923e-07,1.0615410630805145e-08,1.4192369057061965e-10
9.894380231167796,8.196637439860422e-08,7.145094945027235e-08,1.05018130323839e-07,1.0595623678180552e-08,1.4174307961550757e-10
9.90434436030291,8.175339824764138e-08,7.1283518545258e-08,1.0477022996895089e-07,1.0564990246845914e-08,1.4126846673871998e-10
9.914308489438023,8.158436417148163e-08,7.11342473018795e-08,1.0454195834739883e-07,1.0539824785012936e-08,1.4103603433198962e-10
9.924272618573136,8.140043350385049e-08,7.096811718136853e-08,1.0431479471607341e-07,1.0516812345721431e-08,1.4056495275913812e-10
9.93423674770825,8.125483563967616e-08,7.082186783464918e-08,1.041052130127403e-07,1.0491481418997254e-08,1.4043837982491942e-10
9.944200876843365,8.105384810307937e-08,7.065095996674898e-08,1.0381810826661059e-07,1.0468099273777703e-08,1.4011180278365157e-10
9.954165005978478,8.084737810406856e-08,7.048494158231788e-08,1.0359745044709805e-07,1.0449034501589513e-08,1.3986284731676576e-10
9.964129135113591,8.065470251427658e-08,7.033302382804002e-08,1.0337861706148999e-07,1.0423435291135658e-08,1.394475302385539e-10
9.974093264248705,8.04926882421504e-08,7.015642525001962e-08,1.0315021847687544e-07,1.0398203754201587e-08,1.392865179432387e-10
9.984057393383818,8.047366408467951e-08,7.007300459115637e-08,1.0291512313047226e-07,1.0378022285728058e-08,1.3897547741834617e-10
9.994021522518931,8.013495471305394e-08,6.989781912510858e-08,1.0269054222643108e-07,1.0353541157042122e-08,1.386417825135666e-10
10.003985651654045,7.9966277179635e-08,6.970400086925053e-08,1.0246782748122702e-07,1.0328258494532485e-08,1.3831480471180248e-10
10.013949780789158,7.979239538457071e-08,6.95716259757828e-08,1.022547472054612e-07,1.0312787141616172e-08,1.3789866118031897e-10
10.023913909924273,7.957557334423282e-08,6.940214700656504e-08,1.019865759707699e-07,1.0281872708761174e-08,1.3756018808165278e-10
10.033878039059386,7.946700500786167e-08,6.924618253047505e-08,1.0175707501466133e-07,1.0266137639084942e-08,1.3746928561432733e-10
10.0438421681945,7.920518851618758e-08,6.9134324286884e-08,1.0160912412502101e-07,1.0235792972155567e-08,1.3707735435679326e-10
10.053806297329613,7.909629605970394e-08,6.895760458033515e-08,1.0136586820846048e-07,1.0220084795421458e-08,1.3672034391879383e-10
10.063770426464727,7.894069220038199e-08,6.881918825012969e-08,1.0112538740658709e-07,1.0196211953752746e-08,1.364026466450595e-10
10.07373455559984,7.872823596210949e-08,6.865919806638779e-08,1.0090123817438979e-07,1.0173231650568865e-08,1.36085588658852e-10
10.083698684734953,7.857311217746387e-08,6.851284533835044e-08,1.0073540726473539e-07,1.0156272127960689e-08,1.3587558398177464e-10
10.093662813870068,7.837873749168198e-08,6.83335503743494e-08,1.0043179559849898e-07,1.012999713797127e-08,1.356061013189075e-10
10.103626943005182,7.821814997715263e-08,6.818395774533272e-08,1.0023125316796627e-07,1.0105794434240468e-08,1.3533036828660598e-10
10.113591072140295,7.805829918743323e-08,6.805561149371654e-08,1.0001455604878565e-07,1.0085022671136718e-08,1.349218997080948e-10
10.123555201275408,7.789010701207412e-08,6.790358766911053e-08,9.980811542287744e-08,1.0060781075375344e-08,1.3461508464568385e-10
10.133519330410522,7.76934586136605e-08,6.775639433892364e-08,9.959027093090007e-08,1.0029421032973989e-08,1.344172431540866e-10
10.143483459545635,7.759839229502779e-08,6.762882850771678e-08,9.941444821327123e-08,1.0031778855309561e-08,1.3407785990361632e-10
10.153447588680748,7.738263400005053e-08,6.747020966598671e-08,9.916367569844046e-08,1.0001226715853943e-08,1.337126660125164e-10
10.163411717815862,7.724445988266807e-08,6.732551898514607e-08,9.895372418874767e-08,9.977166317728787e-09,1.3353752625326592e-10
10.173375846950977,7.708789731587613e-08,6.71779677110258e-08,9.875610801894226e-08,9.961736788670247e-09,1.3326227071256194e-10
10.18333997608609,7.688253914705664e-08,6.712177905146226e-08,9.859363083660038e-08,9.928581874596167e-09,1.3296406869213091e-10
10.193304105221204,7.676176713995074e-08,6.688088425189146e-08,9.832400612059269e-08,9.91077302433618e-09,1.3275201270830212e-10
10.203268234356317,7.651866763495552e-08,6.674318423145621e-08,9.80869848175892e-08,9.891784203452014e-09,1.3235830235981334e-10
10.21323236349143,7.639849759772764e-08,6.661534374424456e-08,9.790070629779829e-08,9.875534020914185e-09,1.3199930865015843e-10
10.223196492626544,7.619493934309108e-08,6.645548322231837e-08,9.767962077015732e-08,9.847222878905604e-09,1.317674356140166e-10
10.233160621761657,7.609032136870243e-08,6.632453132317446e-08,9.747113360920045e-08,9.828066531878158e-09,1.3144771686604843e-10
10.243124750896772,7.601749717219599e-08,6.623627848915782e-08,9.730005830217951e-08,9.805448357812227e-09,1.3141656081372983e-10
10.253088880031886,7.578547481707809e-08,6.604880338317924e-08,9.708049948025058e-08,9.788454444948891e-09,1.3090912420458625e-10
10.263053009166999,7.560958670198252e-08,6.591815752748324e-08,9.68661395247207e-08,9.765785949148262e-09,1.3073984123173926e-10
10.273017138302112,7.543396507945356e-08,6.57644050340706e-08,9.666487551576347e-08,9.750084239372343e-09,1.3037812863319192e-10
10.282981267437226,7.533414576097345e-08,6.56494598194375e-08,9.645747812493422e-08,9.726503570248779e-09,1.3031211085781186e-10
10.292945396572339,7.508953114675646e-08,6.546529770597621e-08,9.621804605861664e-08,9.695988156010379e-09,1.298715424123747e-10
10.302909525707452,7.49592447842497e-08,6.534722350270753e-08,9.604004574242682e-08,9.681512842776817e-09,1.2962655248203037e-10
10.312873654842566,7.479523715298237e-08,6.520754653996952e-08,9.583375136737222e-08,9.661904167098431e-09,1.2931461872956762e-10
10.32283778397768,7.459005080356645e-08,6.50693931296066e-08,9.562405917497452e-08,9.6422670534927e-09,1.2899852846169212e-10
10.332801913112794,7.433890182030619e-08,6.48644906253011e-08,9.535330336535978e-08,9.611369664739672e-09,1.286735400402037e-10
10.342766042247908,7.430559065666933e-08,6.480649554854943e-08,9.527620269289755e-08,9.611596117427943e-09,1.2854479545610647e-10
10.35273017138302,7.420569062014867e-08,6.467056815804154e-08,9.50732172216107e-08,9.581473288235965e-09,1.2831031457644106e-10
10.362694300518134,7.400828535608549e-08,6.453458901069642e-08,9.483028767958073e-08,9.564779337208563e-09,1.2805256534259723e-10
10.372658429653248,7.389545410582191e-08,6.443277790800041e-08,9.464364109871161e-08,9.549416618353831e-09,1.2772643260477386e-10
10.382622558788361,7.354607111070061e-08,6.423536856641087e-08,9.448679684721325e-08,9.51962297710546e-09,1.2741535203224801e-10
10.392586687923476,7.35894351792713e-08,6.410047468151862e-08,9.424868369292008e-08,9.507103276598429e-09,1.2707340387805647e-10
10.40255081705859,7.33740647726042e-08,6.399963723940053e-08,9.406020385815145e-08,9.486820926975754e-09,1.268240182058949e-10
10.412514946193703,7.324210640995099e-08,6.386056212616956e-08,9.384112544187483e-08,9.463993285897513e-09,1.2658943792055915e-10
10.422479075328816,7.309890718036645e-08,6.372412737599532e-08,9.369935383177291e-08,9.447193716339599e-09,1.2641605451331031e-10
10.43244320446393,7.296443001384501e-08,6.360558250894931e-08,9.349419859521138e-08,9.42456960519048e-09,1.2619384042520413e-10
10.442407333599043,7.286851099842011e-08,6.346607928968182e-08,9.325605454644037e-08,9.409433934686303e-09,1.2585429365242974e-10
10.452371462734156,7.267072248275117e-08,6.334695471219178e-08,9.308721659666868e-08,9.387437154902345e-09,1.2570246754910224e-10
10.46233559186927,7.250201830249948e-08,6.320393145544054e-08,9.291169515957178e-08,9.367308033792915e-09,1.2541220701596257e-10
10.472299721004385,7.237676845096932e-08,6.308971905884979e-08,9.271184516088432e-08,9.351931595044056e-09,1.2512565500701515e-10
10.482263850139498,7.223707085794445e-08,6.29466816273559e-08,9.247581513089202e-08,9.327592475292628e-09,1.2483712643234685e-10
10.492227979274611,7.204478285563053e-08,6.283915528384563e-08,9.234013781241894e-08,9.305935777794572e-09,1.244923351404573e-10
10.502192108409725,7.192633239222212e-08,6.270303154015459e-08,9.215595060162085e-08,9.292401365864885e-09,1.2435747465062483e-10
10.512156237544838,7.176094220695359e-08,6.256876932661498e-08,9.19617666084315e-08,9.27349498720372e-09,1.2410305358171225e-10
10.522120366679951,7.162883577583914e-08,6.243984850631805e-08,9.177678499800807e-08,9.255623670829483e-09,1.2387029843707043e-10
10.532084495815065,7.14514896957985e-08,6.227501633358927e-08,9.151935608804437e-08,9.250315812201038e-09,1.237192015948828e-10
10.54204862495018,7.131616780003916e-08,6.219581141865907e-08,9.140991479354819e-08,9.214870685869264e-09,1.2329286984990367e-10
10.552012754085293,7.119660899315122e-08,6.207729562071022e-08,9.12365257754008e-08,9.196950415613352e-09,1.2310254350444653e-10
10.561976883220407,7.105203475732038e-08,6.193883785629188e-08,9.103317635480664e-08,9.180291728286275e-09,1.2283362328686573e-10
10.57194101235552,7.091838598712381e-08,6.18225535553198e-08,9.08395239908466e-08,9.158304510492569e-09,1.2264458849339647e-10
10.581905141490633,7.073612231073738e-08,6.159544688717821e-08,9.061883694932087e-08,9.147969895280525e-09,1.2234508984329823e-10
10.591869270625747,7.055659085038588e-08,6.15519310843962e-08,9.048234627197893e-08,9.12650081966692e-09,1.2202145319750735e-10
10.60183339976086,7.050850402118162e-08,6.146856585583366e-08,9.031411485994881e-08,9.110395366412965e-09,1.2180199662316235e-10
10.611797528895973,7.031136774240527e-08,6.131947402304392e-08,9.012684499520213e-08,9.084819696444522e-09,1.2166210370417395e-10
10.621761658031089,7.023142048839465e-08,6.122755921465432e-08,8.997161552259427e-08,9.074253857420551e-09,1.2135359884048806e-10
10.631725787166202,7.003904201226967e-08,6.107892676731085e-08,8.980385535620081e-08,9.050818506244705e-09,1.2121255161126131e-10
10.641689916301315,6.987220296266745e-08,6.091125538916198e-08,8.95506054442974e-08,9.041646972842447e-09,1.2083206736465055e-10
10.651654045436429,6.974617977324896e-08,6.083417965158916e-08,8.938903431681752e-08,9.014968870301117e-09,1.2070746715056471e-10
10.661618174571542,6.964699268152123e-08,6.070358073247615e-08,8.923304488286005e-08,9.00175322094305e-09,1.2035355794760284e-10
10.671582303706655,6.950783465363886e-08,6.060193171063138e-08,8.90610629103687e-08,8.979493728777278e-09,1.202774200293935e-10
10.681546432841769,6.932079692713629e-08,6.044229179392576e-08,8.885229721391986e-08,8.960221382547167e-09,1.1986834192880685e-10
10.691510561976884,6.923572812653761e-08,6.037269347172524e-08,8.873676269500763e-08,8.948724464684077e-09,1.196413306825789e-10
10.701474691111997,6.907575912265371e-08,6.024485850395513e-08,8.854093489451733e-08,8.930527254427132e-09,1.1946629697708444e-10
10.71143882024711,6.897776594356275e-08,6.01363702557428e-08,8.837630653500647e-08,8.912158826848815e-09,1.192545509096807e-10
10.721402949382224,6.88662859652983e-08,6.002147310290181e-08,8.820634341765042e-08,8.89699312934563e-09,1.1907552900008418e-10
10.731367078517337,6.893354410772085e-08,6.002098113085317e-08,8.815457588238987e-08,8.909089019666672e-09,1.1889497114586135e-10
10.74133120765245,6.855366913929003e-08,5.976422380377165e-08,8.781742228897099e-08,8.844675729874296e-09,1.1854373977770066e-10
10.751295336787564,6.839678257462154e-08,5.965874733377881e-08,8.764538717194384e-08,8.84306290777737e-09,1.1834062316358544e-10
10.761259465922677,6.829052128725697e-08,5.9539270448262225e-08,8.752028711148505e-08,8.823081768460704e-09,1.1797337380796093e-10
10.771223595057792,6.813354041997224e-08,5.940488451977298e-08,8.733316874412047e-08,8.800310602965313e-09,1.178704532701412e-10
10.781187724192906,6.812374476017028e-08,5.9301814256566185e-08,8.712540106763204e-08,8.792303938087382e-09,1.1761865869958117e-10
10.791151853328019,6.782064154489044e-08,5.922693110874311e-08,8.699572425168037e-08,8.769176472655114e-09,1.174193210629521e-10
10.801115982463132,6.78108511841738e-08,5.906986806202341e-08,8.683951886084633e-08,8.752076884320342e-09,1.1718078052092055e-10
10.811080111598246,6.764614109135407e-08,5.8965169121129004e-08,8.668972275255679e-08,8.735580984145815e-09,1.1695156490508662e-10
10.82104424073336,6.752548436654007e-08,5.8856463902964035e-08,8.649159271065813e-08,8.722004353958178e-09,1.1676647280345188e-10
10.831008369868472,6.731444269945136e-08,5.873964764868791e-08,8.634794708327557e-08,8.705570868995437e-09,1.1650002682142554e-10
10.840972499003588,6.717583593482919e-08,5.861447816900443e-08,8.617411194644537e-08,8.688436877965439e-09,1.162013412236026e-10
10.850936628138701,6.704415342805861e-08,5.8489508154638826e-08,8.599418299009904e-08,8.669477836957053e-09,1.1604800113577922e-10
10.860900757273814,6.698199282825249e-08,5.8392582702706664e-08,8.582452117506162e-08,8.656339904902555e-09,1.1574394495752769e-10
10.870864886408928,6.682722546432255e-08,5.826285315240286e-08,8.565297493077333e-08,8.63391471454882e-09,1.1555249950374689e-10
10.880829015544041,6.669289596839334e-08,5.816124331629553e-08,8.552336609120742e-08,8.625663808420198e-09,1.1536217916880495e-10
10.890793144679154,6.665188692319938e-08,5.807941003617145e-08,8.537955805814575e-08,8.611733154043115e-09,1.152044926549025e-10
10.900757273814268,6.646923667027989e-08,5.796319154829865e-08,8.518109977764421e-08,8.590879529100476e-09,1.1489369540433746e-10
10.910721402949381,6.63477308914984e-08,5.7851886657220504e-08,8.502216980587758e-08,8.573499742267745e-09,1.1473384589742881e-10
10.920685532084496,6.622435381309724e-08,5.77469001803082e-08,8.487016357112401e-08,8.558488404430578e-09,1.1451248761622691e-10
10.93064966121961,6.619726228144041e-08,5.773780306515207e-08,8.487212274753744e-08,8.527741262808973e-09,1.1422786415100542e-10
10.940613790354723,6.597686050242187e-08,5.750913274830028e-08,8.450824776907631e-08,8.515797163254437e-09,1.1401684433778949e-10
10.950577919489836,6.581885503245374e-08,5.7399391039766455e-08,8.435065642830624e-08,8.509066966730419e-09,1.1398384614994666e-10
10.96054204862495,6.570730561376075e-08,5.729928144258295e-08,8.421530895680551e-08,8.48942465201435e-09,1.1355744000151107e-10
10.970506177760063,6.553161577945551e-08,5.715216075450315e-08,8.406313898983141e-08,8.472769440662366e-09,1.1341811653248777e-10
10.980470306895176,6.55207101093361e-08,5.713018373337356e-08,8.390588884338697e-08,8.459973888288938e-09,1.1323518174894005e-10
10.990434436030291,6.542868238901674e-08,5.701780862921257e-08,8.373863165829526e-08,8.441502711992488e-09,1.1301578201224878e-10
11.000398565165405,6.522572321278276e-08,5.685345763020878e-08,8.358649755830356e-08,8.423509009403214e-09,1.1283610382532199e-10
11.010362694300518,6.513271797091439e-08,5.677568267650473e-08,8.344016228150001e-08,8.417641015816783e-09,1.1251819225543038e-10
11.020326823435632,6.497588572096042e-08,5.6626838663392223e-08,8.323521952879807e-08,8.39261818712019e-09,1.1234232215703027e-10
11.030290952570745,6.488435432190548e-08,5.6560511012168143e-08,8.306278228049817e-08,8.385308768985615e-09,1.1208075569247003e-10
11.040255081705858,6.473280562359973e-08,5.6448018365851056e-08,8.298352462183459e-08,8.35779569904367e-09,1.1191302420605111e-10
11.050219210840972,6.463285700607821e-08,5.6336562070627986e-08,8.282850061126902e-08,8.348288190805284e-09,1.1162385890341147e-10
11.060183339976087,6.450314610322824e-08,5.623545460969182e-08,8.264371076641184e-08,8.329402636689046e-09,1.1155287287321419e-10
11.0701474691112,6.43523773928237e-08,5.612547206315627e-08,8.249028703757003e-08,8.315133510947489e-09,1.112527392000047e-10
11.080111598246313,6.424561663301484e-08,5.6027006950647045e-08,8.236693391579357e-08,8.300349912789384e-09,1.1104590049788798e-10
11.090075727381427,6.416212482300571e-08,5.592249342049998e-08,8.218045750666533e-08,8.294642042970436e-09,1.1100995734555044e-10
11.10003985651654,6.403145585027483e-08,5.581674029817778e-08,8.204224845433065e-08,8.272365394555772e-09,1.1071715230384313e-10
11.110003985651653,6.388946930315183e-08,5.570885456861011e-08,8.188870210631447e-08,8.255732480464542e-09,1.1052612327497319e-10
11.119968114786767,6.376115421564997e-08,5.561754142149105e-08,8.173702997588986e-08,8.239864530630757e-09,1.1038762190574006e-10
11.12993224392188,6.340005380880213e-08,5.537698878922691e-08,8.146258312514541e-08,8.175099699085438e-09,1.0985662496855324e-10
11.139896373056995,6.357693601169932e-08,5.5395485968127014e-08,8.145273482076224e-08,8.2266137025564e-09,1.0989407714060027e-10
11.149860502192109,6.345467111275824e-08,5.529422098535243e-08,8.129489142563832e-08,8.191874789645684e-09,1.0960360588101643e-10
11.159824631327222,6.330688047894115e-08,5.5203241035211936e-08,8.1113173164331e-08,8.18011604778017e-09,1.0953749100098584e-10
11.169788760462335,6.317132256187897e-08,5.5078805235800904e-08,8.100321869066066e-08,8.170157323511385e-09,1.0925198503906338e-10
11.179752889597449,6.310486396430966e-08,5.5048507384483664e-08,8.087615307888094e-08,8.150280394456355e-09,1.0911865369117498e-10
11.189717018732562,6.31019549838233e-08,5.486505991373421e-08,8.06985699889407e-08,8.137387727748463e-09,1.0886690946339205e-10
11.199681147867675,6.281793591857934e-08,5.480454727836199e-08,8.054024945491459e-08,8.123406371280976e-09,1.0873821436617869e-10
11.20964527700279,6.274454315994591e-08,5.469705646618637e-08,8.039100862872484e-08,8.114335938282448e-09,1.0843280198009362e-10
11.219609406137904,6.257228742895515e-08,5.459386258045321e-08,8.024153763606592e-08,8.086481096853466e-09,1.0813293275284345e-10
11.229573535273017,6.263215865204012e-08,5.448018675462062e-08,8.004826957299424e-08,8.077407194166563e-09,1.0802799920459619e-10
11.23953766440813,6.243515891105706e-08,5.440537299548032e-08,7.997612057131267e-08,8.059905038105352e-09,1.078905290669043e-10
11.249501793543244,6.237985258613342e-08,5.4341042987352515e-08,7.983362099874188e-08,8.049462755669894e-09,1.0770887880684747e-10
11.259465922678357,6.217534105990588e-08,5.422458839835807e-08,7.967381119786545e-08,8.02936920232038e-09,1.0767452605291538e-10
11.26943005181347,6.209823620369667e-08,5.414763028641188e-08,7.954432426511178e-08,8.023468627482714e-09,1.0723152876739501e-10
11.279394180948584,6.197784803599413e-08,5.404845830223872e-08,7.944017098227654e-08,7.995071457114857e-09,1.072197983614802e-10
11.2893583100837,6.179716855520434e-08,5.389262106200051e-08,7.91896752618414e-08,7.984525999785933e-09,1.0682974113570798e-10
11.299322439218813,6.174709442128544e-08,5.38080512610903e-08,7.910301589725142e-08,7.973165125211617e-09,1.0672467466626065e-10
11.309286568353926,6.1636199070305e-08,5.3722886039377226e-08,7.895681140906741e-08,7.95868272335384e-09,1.0656109283396683e-10
11.31925069748904,6.150728936166503e-08,5.361504385858878e-08,7.881302558996614e-08,7.941626537108322e-09,1.0642167022362886e-10
11.329214826624153,6.114597061394978e-08,5.3342123440922006e-08,7.842025533293813e-08,7.930413852200305e-09,1.0617749969172095e-10
11.339178955759266,6.129590494200055e-08,5.34255546178678e-08,7.85688537701634e-08,7.939018709848682e-09,1.060180521844337e-10
11.34914308489438,6.121991259058832e-08,5.334762092862616e-08,7.841782489718814e-08,7.903351136963822e-09,1.0569506741593504e-10
11.359107214029494,6.109115019524332e-08,5.323703008153553e-08,7.825750845418121e-08,7.89374377502422e-09,1.0574536625469136e-10
11.369071343164608,6.111800900234288e-08,5.3211013773376094e-08,7.813677507267748e-08,7.888490578291287e-09,1.0538704868140186e-10
11.379035472299721,6.080130793848552e-08,5.308820173091789e-08,7.805195081299242e-08,7.854853906478372e-09,1.0529030171292346e-10
11.388999601434834,6.074236254673161e-08,5.2899669740280036e-08,7.785205831341937e-08,7.84758963656053e-09,1.0493037071521072e-10
11.398963730569948,6.058176146202405e-08,5.287182241822751e-08,7.770393402635857e-08,7.839662286973853e-09,1.0479018182666815e-10
11.408927859705061,6.052458224948526e-08,5.275484406426824e-08,7.753458258734259e-08,7.814518681260423e-09,1.0474867443698416e-10
11.418891988840175,6.042156446746368e-08,5.2699474718638475e-08,7.747421371004549e-08,7.811211112985755e-09,1.045230526045207e-10
11.428856117975288,6.03131382553462e-08,5.2567183137690273e-08,7.736753737746572e-08,7.787133562291898e-09,1.0440308133421205e-10
11.438820247110403,6.026536806055692e-08,5.254350061681234e-08,7.720962292315292e-08,7.778323270304644e-09,1.0424391078240015e-10
11.448784376245516,6.014265488906015e-08,5.243498042943665e-08,7.701598046872991e-08,7.768827164118053e-09,1.0393697849822847e-10
11.45874850538063,6.002589980588062e-08,5.2330019879058676e-08,7.691362854472608e-08,7.756718699211468e-09,1.0368910491732829e-10
11.468712634515743,5.995920749438371e-08,5.2239535870667195e-08,7.679618753204326e-08,7.75110665003892e-09,1.0357873370355951e-10
11.478676763650856,5.99582505734978e-08,5.224458017473264e-08,7.670689087723303e-08,7.746356694498303e-09,1.0353380983839372e-10
11.48864089278597,5.963188452985314e-08,5.2047447464542855e-08,7.647556713839204e-08,7.694188434988453e-09,1.0307663655835556e-10
11.498605021921083,5.9579489741693416e-08,5.194857679823103e-08,7.634693238522907e-08,7.696135940441345e-09,1.0296879589866519e-10
11.508569151056198,5.950571116586537e-08,5.1842777676512604e-08,7.620804129995655e-08,7.683341121948678e-09,1.0285041434289325e-10
11.518533280191312,5.9445508389853945e-08,5.174381586787664e-08,7.607062977724231e-08,7.673412972324938e-09,1.0266560138264032e-10
11.528497409326425,5.945210671099307e-08,5.171480063673617e-08,7.593543315542182e-08,7.713057884363052e-09,1.0263535935397952e-10
11.538461538461538,5.912055344384044e-08,5.163357063196424e-08,7.58360832768883e-08,7.634082221375107e-09,1.0242033369006748e-10
11.548425667596652,5.907561680879554e-08,5.1531892687892615e-08,7.57326429461421e-08,7.639564479727616e-09,1.0207140176822554e-10
11.558389796731765,5.901709341856375e-08,5.1417988949211736e-08,7.560513814166351e-08,7.623014411538602e-09,1.0202854752213572e-10
11.568353925866878,5.8985991248135155e-08,5.138903842178562e-08,7.539680615696818e-08,7.617610283246971e-09,1.0189791526930692e-10
11.578318055001992,5.856875055634628e-08,5.1156154073831595e-08,7.531692978373658e-08,7.590359576984508e-09,1.0154963753261586e-10
11.588282184137107,5.849510389830425e-08,5.118371207665241e-08,7.518729269033603e-08,7.590336115621273e-09,1.0142385604018667e-10
11.59824631327222,5.8590533482289163e-08,5.10844935057851e-08,7.505527136478691e-08,7.569035406579007e-09,1.0126488771672455e-10
11.608210442407334,5.84651507286516e-08,5.097411806003036e-08,7.490472963527348e-08,7.541367665690195e-09,1.0109638930382051e-10
11.618174571542447,5.847886208822001e-08,5.0883060146478307e-08,7.484515015534296e-08,7.556785666247662e-09,1.0111811877484759e-10
11.62813870067756,5.8092661411768183e-08,5.081378616538078e-08,7.479238290741748e-08,7.530744978347834e-09,1.0080048544208623e-10
11.638102829812674,5.8189962817851446e-08,5.07484638238739e-08,7.452868833418941e-08,7.51467090521686e-09,1.0058252775566429e-10
11.648066958947787,5.7982598620567196e-08,5.0599551316393437e-08,7.43974832549791e-08,7.509062792979637e-09,1.0053882132234849e-10
11.658031088082902,5.800252921715492e-08,5.054913676609358e-08,7.432848459413543e-08,7.504974995660493e-09,9.995068686636216e-11
11.667995217218015,5.790233096957394e-08,5.0418422151958006e-08,7.419595016329059e-08,7.47999806601844e-09,1.00303687386312e-10
11.677959346353129,5.781116753793654e-08,5.0327055635170604e-08,7.390635847291292e-08,7.486048360861152e-09,9.980810887809971e-11
11.687923475488242,5.756168603422668e-08,5.0266772433604136e-08,7.395822640889228e-08,7.452056661013622e-09,9.986994797375918e-11
11.697887604623356,5.7546929735471204e-08,5.017808598523395e-08,7.376933826655948e-08,7.442084272728894e-09,9.949208170981453e-11
11.707851733758469,5.744391886784381e-08,5.011455476823064e-08,7.3652445993712e-08,7.43004729720786e-09,9.951924219861087e-11
11.717815862893582,5.738165830493086e-08,4.9995057232278404e-08,7.354138201630475e-08,7.423175067400674e-09,9.930966485252058e-11
11.727779992028696,5.786625175840972e-08,5.021217540608987e-08,7.372758583432285e-08,7.455032406491803e-09,9.930617113876736e-11
11.73774412116381,5.7212211782020754e-08,4.994525958743269e-08,7.335450695091007e-08,7.357838040647594e-09,9.908000887281453e-11
11.747708250298924,5.710507643666332e-08,4.984597290599414e-08,7.320644822750172e-08,7.389804413000082e-09,9.873135878361769e-11
11.757672379434037,5.70248733991526e-08,4.976306626014135e-08,7.309041055730987e-08,7.364986427589473e-09,9.843445899996364e-11
11.76763650856915,5.669684691462303e-08,4.96195857685304e-08,7.289853753360252e-08,7.332686573355132e-09,9.84462722166686e-11
11.777600637704264,5.686981299682432e-08,4.940289002843186e-08,7.263967114597052e-08,7.3645195178291675e-09,9.815692910572018e-11
11.787564766839377,5.6451553743491555e-08,4.954656249746981e-08,7.267824110424797e-08,7.344340025489612e-09,9.810243286795005e-11
11.79752889597449,5.6741394147086204e-08,4.936627357787619e-08,7.259863779251643e-08,7.312315185473854e-09,9.811957706033484e-11
11.807493025109606,5.6433032881267686e-08,4.930092863524496e-08,7.257850032685087e-08,7.3192817987754564e-09,9.768565864871318e-11
11.81745715424472,5.641545906199575e-08,4.926926119781365e-08,7.232720785177819e-08,7.299221119951577e-09,9.756271940003131e-11
11.827421283379833,5.638148269790244e-08,4.9178015927023225e-08,7.222673749291292e-08,7.289642655835786e-09,9.755660358227488e-11
11.837385412514946,5.642557527161645e-08,4.9034812155283475e-08,7.187949419287538e-08,7.306915838728664e-09,9.698624572282534e-11
11.84734954165006,5.602349848719856e-08,4.8921322417504375e-08,7.201037135363996e-08,7.251142314869355e-09,9.707737931128516e-11
11.857313670785173,5.620733958495319e-08,4.887356827524816e-08,7.187807663402382e-08,7.256035796960725e-09,9.653643835559492e-11
11.867277799920286,5.592973234438595e-08,4.884547855447e-08,7.167594351435691e-08,7.19770763254e-09,9.697919401873765e-11
11.8772419290554,5.568110686119791e-08,4.8390158473937204e-08,7.128663893030635e-08,7.183495014387023e-09,9.63617510869199e-11
11.887206058190515,5.629981930335638e-08,4.85567177617977e-08,7.15906689278788e-08,7.238730682422269e-09,9.667736876998593e-11
11.897170187325628,5.5761823533466154e-08,4.862022816486767e-08,7.144434286364682e-08,7.212294203970799e-09,9.647334362101855e-11
11.907134316460741,5.554718272607994e-08,4.8543192409109854e-08,7.137192597598824e-08,7.201467056966982e-09,9.612530429508426e-11
11.917098445595855,5.5254045286605824e-08,4.8490493912069925e-08,7.110851118847254e-08,7.173097978511827e-09,9.612374778023571e-11
11.927062574730968,5.6158558519077214e-08,4.861677094685929e-08,7.188932236406547e-08,7.173711104192814e-09,9.593586234124885e-11
11.937026703866081,5.558602254466216e-08,4.8194817689808293e-08,7.099936211002742e-08,7.161332679168471e-09,9.573571837599941e-11
11.946990833001195,5.491479896379847e-08,4.8119610075446507e-08,7.06385892963544e-08,7.121587779924514e-09,9.557599004656592e-11
11.95695496213631,5.497478389574751e-08,4.8159250889314015e-08,7.05374610326686e-08,7.131687082353789e-09,9.483266342658635e-11
11.966919091271423,5.5041737153491896e-08,4.805318097431977e-08,7.069661946115107e-08,7.041917341603768e-09,9.519833820797757e-11
11.976883220406537,5.601022648308368e-08,4.841097665874651e-08,7.051639086007549e-08,7.132932992871538e-09,9.532169972011425e-11
11.98684734954165,5.538543001523794e-08,4.815372264350749e-08,7.032350579499292e-08,7.003111924693632e-09,9.608771322243576e-11
11.996811478676763,5.5276491434341613e-08,4.771230047541098e-08,7.037617763826877e-08,7.084266051317648e-09,9.49922151872561e-11
12.006775607811877,5.464314220011188e-08,4.765815272179399e-08,7.056557201433372e-08,7.159511023427435e-09,9.525991034177259e-11
12.01673973694699,5.491234799252725e-08,4.76829451286189e-08,6.978383496723638e-08,6.97363961251507e-09,9.338088308528929e-11
12.026703866082103,5.5691477168952966e-08,4.8356515262040986e-08,6.931180931526679e-08,7.064025945187373e-09,9.562348781220564e-11
12.036667995217218,5.337414748157521e-08,4.683904530530703e-08,6.97035991414595e-08,7.205116123684894e-09,9.382353758783722e-11
12.046632124352332,5.395318154171288e-08,4.72111715558517e-08,6.973815494007281e-08,6.994869997583464e-09,9.383638425596653e-11
12.056596253487445,5.431215786276631e-08,4.723841837416715e-08,6.922708578331613e-08,6.949829784907997e-09,9.633232170319653e-11
12.066560382622558,5.420549624670986e-08,4.706078417839239e-08,6.896140724357283e-08,7.010856825363392e-09,9.228476321784994e-11
12.076524511757672,5.314989749082577e-08,4.7184492627088037e-08,6.964972171667933e-08,6.948109586563666e-09,9.457625224106617e-11
12.086488640892785,5.46663281566486e-08,4.7552679170418796e-08,6.960899569257864e-08,7.097227630109735e-09,9.413792424646494e-11
12.096452770027899,5.428839408748133e-08,4.722047256298241e-08,6.938485554421196e-08,7.035132846319726e-09,9.394882666164461e-11
12.106416899163014,5.397648794402417e-08,4.707104408642955e-08,6.920843782990773e-08,7.013676233179439e-09,9.338324369558641e-11
12.116381028298127,5.424521032567081e-08,4.712513512410304e-08,6.925415799212988e-08,7.017826955137515e-09,9.247115407316738e-11
12.12634515743324,5.18688814212352e-08,4.668970886388957e-08,6.918172672160751e-08,6.453086534054302e-09,9.46126941308207e-11
12.136309286568354,5.339046377897242e-08,4.621000990929452e-08,6.820453111891697e-08,7.14074396587741e-09,9.163491010305544e-11
12.146273415703467,5.320300279589913e-08,4.6507094686620754e-08,6.845909782504437e-08,6.820624805042157e-09,9.424856229434795e-11
12.15623754483858,5.297318848752746e-08,4.6226770234315505e-08,6.809369018877278e-08,6.846784265078065e-09,9.331119757161517e-11
12.166201673973694,5.311368616731727e-08,4.6526624691373983e-08,6.877662653416322e-08,7.070786450105743e-09,9.019576408102363e-11
12.176165803108807,5.3585359498968135e-08,4.7894098044086586e-08,6.865374342409621e-08,6.813410106243668e-09,9.325764440211403e-11
12.186129932243922,5.2741982063548016e-08,4.6347546644146236e-08,6.821321429702024e-08,6.798344420684619e-09,9.105358275513734e-11
12.196094061379036,5.2770068102179534e-08,4.639263937690852e-08,6.839170867244857e-08,6.812331385755478e-09,9.295345258372776e-11
12.206058190514149,5.3715272543628706e-08,4.644092887271226e-08,6.789113695151429e-08,6.945517165785988e-09,9.108386115718211e-11
12.216022319649262,5.3106261538935426e-08,4.619973443747526e-08,6.793863421387784e-08,6.784973629499023e-09,9.235794549262824e-11
12.225986448784376,5.330085241169735e-08,4.6220457040564464e-08,6.822697512486111e-08,6.835291898719776e-09,9.110979746749546e-11
12.235950577919489,5.2969929397939054e-08,4.607108966420416e-08,6.71368019186482e-08,6.8368909070115454e-09,9.141073931348018e-11
12.245914707054602,5.2196728485830286e-08,4.602993862916135e-08,6.72985404063885e-08,6.79749998328204e-09,9.067789558462515e-11
12.255878836189718,5.253862734530391e-08,4.565479787977041e-08,6.75137171938122e-08,6.831138650780991e-09,8.981074450242892e-11
12.26584296532483,5.2647451715280615e-08,4.572677663609553e-08,6.728507162588973e-08,6.730010611830062e-09,9.113344746631674e-11
12.275807094459944,5.2465083068527464e-08,4.527793240111791e-08,6.712389831694033e-08,6.844235449437975e-09,9.060223545924962e-11
12.285771223595058,5.2158543484877705e-08,4.5745514474829156e-08,6.703766497454555e-08,6.7495165080880916e-09,9.108687397239301e-11
12.295735352730171,5.2329689518466435e-08,4.5613669268856084e-08,6.726501842017981e-08,6.760465580984302e-09,9.043044402467776e-11
12.305699481865284,5.244827806267243e-08,4.5575443018181776e-08,6.69555118712514e-08,6.753547693336792e-09,9.046323555727043e-11
12.315663611000398,5.220105014056352e-08,4.53728143632924e-08,6.669227339041062e-08,6.7306886474010465e-09,8.9982575264512e-11
12.325627740135511,5.404213199548397e-08,4.710587722806038e-08,6.836489474749598e-08,6.933648160920948e-09,9.121955925840759e-11
12.335591869270626,5.1953075539411786e-08,4.542281538903441e-08,6.68293158180669e-08,6.704612380415814e-09,8.987555058439838e-11
12.34555599840574,5.193690985839653e-08,4.530101991999846e-08,6.650112334023045e-08,6.722392160637767e-09,8.966994162904446e-11
12.355520127540853,5.1796417795163905e-08,4.5340804589781735e-08,6.648443814497586e-08,6.6944538425356696e-09,8.95379666483153e-11
12.365484256675966,5.182860595510343e-08,4.521416336430213e-08,6.662212992802745e-08,6.6093702005741894e-09,8.998659449214372e-11
12.37544838581108,5.204328349675083e-08,4.492615827132651e-08,6.609542445294052e-08,6.700237963296541e-09,8.903009529249622e-11
12.385412514946193,5.1178300771127836e-08,4.5032415578167444e-08,6.615188980878998e-08,6.657291643390262e-09,8.937440074053948e-11
12.395376644081306,5.1660973117605426e-08,4.482428152555531e-08,6.593667160670858e-08,6.627567003247576e-09,8.931724789837666e-11
12.405340773216421,5.146159140249928e-08,4.485793054017618e-08,6.595469262622748e-08,6.661209432875157e-09,8.910247745413567e-11
12.415304902351535,5.164407871730779e-08,4.471767278755107e-08,6.58371719758553e-08,6.641937594748977e-09,8.887331920061438e-11
12.425269031486648,5.1446176577561816e-08,4.472770816261679e-08,6.580457061171331e-08,6.612825840151069e-09,8.881533307401463e-11
12.435233160621761,5.1201164810031195e-08,4.464890062686177e-08,6.557371008230938e-08,6.643779833190899e-09,8.8581910318045e-11
12.445197289756875,5.107893363091127e-08,4.456477418595726e-08,6.558375470213272e-08,6.6103505926815164e-09,8.844941231241607e-11
12.455161418891988,5.126869350990189e-08,4.453618073352742e-08,6.530697672059983e-08,6.59948967232375e-09,8.838051506166699e-11
12.465125548027101,5.0993704100572905e-08,4.4404707810038746e-08,6.520580437345218e-08,6.590685079489904e-09,8.793913405373553e-11
12.475089677162217,5.058043693440139e-08,4.414292430067999e-08,6.496423323240379e-08,6.594226339543351e-09,8.8214319659679e-11
12.48505380629733,5.092201501200268e-08,4.4333717590339815e-08,6.520043070066912e-08,6.578570981455702e-09,8.803367149857516e-11
12.495017935432443,5.0706627960544305e-08,4.426322009728297e-08,6.506773620902942e-08,6.5632725689470085e-09,8.782031133236236e-11
12.504982064567557,5.064028645854294e-08,4.411872706270408e-08,6.497277739049392e-08,6.555549810094813e-09,8.766335561663845e-11
12.51494619370267,5.0584862314563607e-08,4.4189535220051955e-08,6.489135138366323e-08,6.552253127957802e-09,8.733477584789851e-11
12.524910322837783,5.030306824277925e-08,4.4196473572139935e-08,6.50453934328083e-08,6.430034791473628e-09,8.702416856844194e-11
12.534874451972897,5.0437513095105804e-08,4.397620184229843e-08,6.46063025197317e-08,6.532352196349397e-09,8.70907766986525e-11
12.54483858110801,5.029595410604983e-08,4.390332138927183e-08,6.454437205980374e-08,6.490415018922407e-09,8.744552596913679e-11
12.554802710243125,5.026498411705003e-08,4.383487149609966e-08,6.44180734099725e-08,6.488624317910808e-09,8.699894843410892e-11
12.564766839378239,5.000944236165367e-08,4.3729458840465564e-08,6.445732799048718e-08,6.485643394859027e-09,8.667781813826677e-11
12.574730968513352,5.02652067483073e-08,4.3763852873913e-08,6.425450223623398e-08,6.4782543226368035e-09,8.664021485634266e-11
12.584695097648465,5.022309248493272e-08,4.37053749512664e-08,6.417612825838367e-08,6.459394845728766e-09,8.657698151695744e-11
12.594659226783579,4.9923784473247976e-08,4.359014258199345e-08,6.40966319970202e-08,6.4630917994934495e-09,8.651127665445493e-11
12.604623355918692,4.998602376455394e-08,4.3547469904068076e-08,6.397995789821875e-08,6.465053950030475e-09,8.631677334642377e-11
12.614587485053805,4.9980996667061145e-08,4.3401686090701975e-08,6.385834003326157e-08,6.431856377997543e-09,8.619757390164687e-11
12.62455161418892,5.0027101087430196e-08,4.3408757639146055e-08,6.37608130112024e-08,6.438564034982114e-09,8.608411421565347e-11
12.634515743324034,4.960978644993973e-08,4.335483838828536e-08,6.376474471585928e-08,6.417190739434233e-09,8.594516287967459e-11
12.644479872459147,4.964207124331235e-08,4.330056746922182e-08,6.361351124774353e-08,6.416557050289231e-09,8.580400310778636e-11
12.65444400159426,4.954421075546136e-08,4.322863916939168e-08,6.350337347290264e-08,6.391155539240152e-09,8.59442336010645e-11
12.664408130729374,4.9498685574775204e-08,4.3136530544473176e-08,6.337966627488095e-08,6.406177953508186e-09,8.545852780511025e-11
12.674372259864487,4.9048236665488706e-08,4.2900907986234396e-08,6.320487793334588e-08,6.330469912949185e-09,8.533859163358368e-11
12.6843363889996,4.93692110063738e-08,4.3062085675874266e-08,6.326100092735972e-08,6.384923976955946e-09,8.533119933666169e-11
12.694300518134714,4.9339726270782877e-08,4.299446651604441e-08,6.320536832357758e-08,6.372958105680994e-09,8.520625565520521e-11
12.704264647269829,4.9280316450254204e-08,4.2944999960939875e-08,6.310523632265193e-08,6.36312382017185e-09,8.513260638952102e-11
12.714228776404942,4.9187116935087885e-08,4.287215179758832e-08,6.300975883616324e-08,6.358104996389605e-09,8.50451824919563e-11
12.724192905540056,4.852058698480517e-08,4.241299021318333e-08,6.248164578984663e-08,6.278950494442955e-09,8.470002802421956e-11
12.73415703467517,4.8969692985265365e-08,4.270982721752666e-08,6.27418926308623e-08,6.339970764268247e-09,8.458181219275662e-11
12.744121163810282,4.8922442298323053e-08,4.2647875880852044e-08,6.269987228536452e-08,6.31377704097649e-09,8.470817856829972e-11
12.754085292945396,4.885088187748399e-08,4.259746648370905e-08,6.261613792258689e-08,6.316454601038672e-09,8.449657947787831e-11
12.76404942208051,4.882242408898403e-08,4.255170168732013e-08,6.25148535083582e-08,6.320170379287283e-09,8.423167740751045e-11
12.774013551215624,4.8872721176713106e-08,4.2529985246826204e-08,6.24381905313764e-08,6.296768526833839e-09,8.433501937809857e-11
12.783977680350738,4.87454969285217e-08,4.239272447156218e-08,6.234614264108618e-08,6.285661742808873e-09,8.408638962477211e-11
12.793941809485851,4.858060325180662e-08,4.236983750748619e-08,6.229426731704606e-08,6.2869180845017e-09,8.400187903793696e-11
12.803905938620964,4.8549412107367507e-08,4.229569412859482e-08,6.216657869487611e-08,6.267763539846302e-09,8.386615415986734e-11
12.813870067756078,4.846979346981605e-08,4.228591185427172e-08,6.208794062225963e-08,6.256441963567586e-09,8.380857001957126e-11
12.823834196891191,4.843792723384261e-08,4.214374739999505e-08,6.198245056117893e-08,6.255551130126721e-09,8.359221285925142e-11
12.833798326026304,4.824223818559623e-08,4.211781120852343e-08,6.196768198699378e-08,6.230137907341523e-09,8.356561897663818e-11
12.843762455161418,4.827198077983478e-08,4.208234109211874e-08,6.181782520670331e-08,6.230098705964965e-09,8.340688647619767e-11
12.853726584296533,4.8183847011676155e-08,4.200480947619979e-08,6.177019242276908e-08,6.221883102036764e-09,8.337957638336442e-11
12.863690713431646,4.816079853780729e-08,4.197529059368401e-08,6.169033190708733e-08,6.2179237948245794e-09,8.318914795689214e-11
12.87365484256676,4.8182090144573684e-08,4.20505192471527e-08,6.182751949988861e-08,6.190585583935007e-09,8.295030936984392e-11
12.883618971701873,4.7940098106254694e-08,4.184665145078748e-08,6.147658838310764e-08,6.199769878472855e-09,8.287310040158264e-11
12.893583100836986,4.790708174889609e-08,4.177295764260657e-08,6.140729432975786e-08,6.191159752807958e-09,8.284633938542583e-11
12.9035472299721,4.785728412007081e-08,4.172417962826e-08,6.131510881609815e-08,6.182543225962476e-09,8.271412950912707e-11
12.913511359107213,4.781867392888636e-08,4.164163029562749e-08,6.123584349247448e-08,6.172562458652656e-09,8.269808210802718e-11
12.923475488242328,4.7716173324796737e-08,4.152403747505182e-08,6.0986842679526e-08,6.200540593592972e-09,8.268419910595123e-11
12.933439617377442,4.761984127501425e-08,4.153651617155965e-08,6.105353300165036e-08,6.154705889888361e-09,8.245050766471063e-11
12.943403746512555,4.7599203496637754e-08,4.149468868697315e-08,6.096727374389147e-08,6.156281298710403e-09,8.213511941906052e-11
12.953367875647668,4.74829900349516e-08,4.1424428879885046e-08,6.090278760253835e-08,6.143518620710314e-09,8.226485638452224e-11
12.963332004782782,4.7553018210007104e-08,4.138947149961386e-08,6.076695171133506e-08,6.143582243075268e-09,8.20336718701691e-11
12.973296133917895,4.7326058387056465e-08,4.135725616493588e-08,6.076994036546931e-08,6.12042283705391e-09,8.200687869908555e-11
12.983260263053008,4.7312389235311234e-08,4.125485512665129e-08,6.06460464004415e-08,6.118085073366567e-09,8.183195127941632e-11
12.993224392188122,4.7256352419165626e-08,4.120989785681069e-08,6.057412656460067e-08,6.106588488704214e-09,8.168317491645347e-11
13.003188521323237,4.7203144116306434e-08,4.114259297453699e-08,6.047298489469238e-08,6.091178098043979e-09,8.163488693847468e-11
13.01315265045835,4.705732330295371e-08,4.112186180763492e-08,6.041642545185114e-08,6.091755101943699e-09,8.15226167922691e-11
13.023116779593463,4.700666522590375e-08,4.1021538054243236e-08,6.031905083877597e-08,6.082094286035088e-09,8.138331741265238e-11
13.033080908728577,4.7022471630237575e-08,4.099615032986443e-08,6.023337706178743e-08,6.066810363841675e-09,8.127306582327955e-11
13.04304503786369,4.6959181241002035e-08,4.093416630583686e-08,6.015169915737164e-08,6.066023448789161e-09,8.116166586340561e-11
13.053009166998804,4.688667074141692e-08,4.088409095736207e-08,6.007323144653617e-08,6.0634688673541475e-09,8.09445878332294e-11
13.062973296133917,4.68356702295827e-08,4.082699302201796e-08,6.002746952296682e-08,6.04358338830328e-09,8.096825179209815e-11
13.072937425269032,4.709703676173212e-08,4.0948246179223036e-08,6.008318940316966e-08,6.087188832706893e-09,8.097851851082146e-11
13.082901554404145,4.667165074524812e-08,4.0677210846877975e-08,5.980689459554598e-08,6.027073040436873e-09,8.073069514498228e-11
13.092865683539259,4.660048058405841e-08,4.063479361493141e-08,5.97257869405621e-08,6.021666385684341e-09,8.058085995561411e-11
13.102829812674372,4.654389506614638e-08,4.05815288790515e-08,5.963874508639374e-08,6.013375858810243e-09,8.052811959396175e-11
13.112793941809485,4.6498865973877056e-08,4.052467729181309e-08,5.956987716568646e-08,6.002540867682271e-09,8.039155321971042e-11
13.122758070944599,4.6640012920424345e-08,4.061159375493716e-08,5.96152650559451e-08,6.023760958066899e-09,8.034435091197638e-11
13.132722200079712,4.639215689930473e-08,4.044773710612746e-08,5.945367057058202e-08,5.985735185920505e-09,8.025596016717189e-11
13.142686329214825,4.6324287573496753e-08,4.037933394644503e-08,5.9362386141463565e-08,5.989745405389895e-09,7.993612369225774e-11
13.15265045834994,4.6259403753186796e-08,4.032435230649493e-08,5.926556933662232e-08,5.974012943685764e-09,8.001518262002279e-11
13.162614587485054,4.623220091904211e-08,4.026639175836926e-08,5.9160027175358346e-08,5.966855064815282e-09,7.989525795219882e-11
13.172578716620167,4.6019587159627933e-08,4.0183875121345206e-08,5.91282786409047e-08,5.957469282268156e-09,7.974391568178189e-11
13.18254284575528,4.602368868266976e-08,4.018626724578329e-08,5.9039496009755096e-08,5.956414218042201e-09,7.968249572010086e-11
13.192506974890394,4.599355565894569e-08,4.0104601080021673e-08,5.8949894513510834e-08,5.940084441570916e-09,7.95705231453138e-11
13.202471104025507,4.592814924803459e-08,4.006279455648572e-08,5.887161118287757e-08,5.935496301695804e-09,7.940659401057656e-11
13.21243523316062,4.5833409305359645e-08,3.997843613675394e-08,5.879339172346755e-08,5.933941861280455e-09,7.929756071221072e-11
13.222399362295736,4.5786002176769434e-08,3.99418427316958e-08,5.8709209470165745e-08,5.920248836529486e-09,7.925229587563954e-11
13.23236349143085,4.5817175237581775e-08,3.991444344022444e-08,5.860026350263025e-08,5.91716147161976e-09,7.911740966914753e-11
13.242327620565963,4.571333533527045e-08,3.9850752166006564e-08,5.857061189236707e-08,5.907154151791273e-09,7.90685263437848e-11
13.252291749701076,4.5646548044631966e-08,3.9802262904197135e-08,5.84844872998566e-08,5.901763639649005e-09,7.87966199979346e-11
13.26225587883619,4.556854685453727e-08,3.9740197973830355e-08,5.840883222647948e-08,5.884988901681335e-09,7.8789771506411e-11
13.272220007971303,4.5486208402038856e-08,3.959966002570382e-08,5.817263241751227e-08,5.899178244499105e-09,7.88304860037739e-11
13.282184137106416,4.5463469678148814e-08,3.961891577778447e-08,5.8242366496210645e-08,5.870315670418837e-09,7.864522893428568e-11
13.29214826624153,4.540232349075709e-08,3.958300589131589e-08,5.816241917262109e-08,5.864409663902469e-09,7.850297549164859e-11
13.302112395376644,4.532327069507358e-08,3.95271462799526e-08,5.8087938651946606e-08,5.85701416523638e-09,7.835090630651652e-11
13.312076524511758,4.5226466118064436e-08,3.9471189637992807e-08,5.800323061382847e-08,5.8478158773669435e-09,7.818626572889395e-11
13.322040653646871,4.526301542352892e-08,3.9468699630396225e-08,5.800678354377302e-08,5.834814118414742e-09,7.817176233769852e-11
13.332004782781985,4.518733315911249e-08,3.938552352653891e-08,5.789421918105777e-08,5.837394400259643e-09,7.811000727103736e-11
13.341968911917098,4.5089873469218525e-08,3.93292899687203e-08,5.7810874992161435e-08,5.826001839737706e-09,7.798788785689555e-11
13.351933041052211,4.5075995950852447e-08,3.928617549829073e-08,5.7718907729756996e-08,5.820851053845168e-09,7.788736593617245e-11
13.361897170187325,4.496052385620672e-08,3.9233315566281795e-08,5.767563557850732e-08,5.802780032251794e-09,7.778479638730392e-11
13.37186129932244,4.494567685623118e-08,3.913567758322404e-08,5.7556388711198344e-08,5.807656134872898e-09,7.76352764987745e-11
13.381825428457553,4.4860467496829656e-08,3.912030691765316e-08,5.749601312397552e-08,5.798248381391966e-09,7.75845075797931e-11
13.391789557592666,4.481682737107766e-08,3.907156796136513e-08,5.740265111810011e-08,5.7877142614174675e-09,7.742197186505239e-11
13.40175368672778,4.4733547877602545e-08,3.9025037671629956e-08,5.7354797904110704e-08,5.7871451514094545e-09,7.735043566982175e-11
13.411717815862893,4.4735843257418975e-08,3.896145286735087e-08,5.7266438532309205e-08,5.776849312783584e-09,7.723062351243297e-11
13.421681944998006,4.4608899116845174e-08,3.8923519162132344e-08,5.7222593400651946e-08,5.76478992288999e-09,7.720624175939553e-11
13.43164607413312,4.461290531084781e-08,3.88699881412174e-08,5.711298492844364e-08,5.770377074824142e-09,7.706375390276008e-11
13.441610203268233,4.451620595860304e-08,3.880926758036366e-08,5.7054498230553616e-08,5.753436780673127e-09,7.695553721695875e-11
13.451574332403348,4.447398731713269e-08,3.876247012856248e-08,5.699185846025326e-08,5.743735218517333e-09,7.691358944371916e-11
13.461538461538462,4.439169170424683e-08,3.872290529327599e-08,5.6885472620512694e-08,5.741685626597725e-09,7.677702096636724e-11
13.471502590673575,4.4128044676656026e-08,3.854006382442882e-08,5.6691179758234634e-08,5.706946228407854e-09,7.660772258905744e-11
13.481466719808688,4.431268493313046e-08,3.863167410695778e-08,5.67703119920166e-08,5.725665117457197e-09,7.657527984980225e-11
13.491430848943802,4.4255076578257144e-08,3.857790741036542e-08,5.669529483699062e-08,5.71705225296243e-09,7.651464385432316e-11
13.501394978078915,4.41904628250629e-08,3.8526939346348366e-08,5.66321442366538e-08,5.710052358541439e-09,7.645660420040963e-11
13.511359107214028,4.412299283510143e-08,3.848420001505675e-08,5.6546112191512804e-08,5.703182997537229e-09,7.627521330157452e-11
13.521323236349144,4.4055886827777656e-08,3.843063849947768e-08,5.649345316639047e-08,5.692535280470027e-09,7.628126243324767e-11
13.531287365484257,4.401982522745495e-08,3.8374862410663464e-08,5.6403210833148925e-08,5.6941323754181605e-09,7.606383634834172e-11
13.54125149461937,4.395899515196724e-08,3.8335310499320614e-08,5.632796237763804e-08,5.677146550709013e-09,7.611737802065605e-11
13.551215623754484,4.39147003136869e-08,3.8291117958141604e-08,5.627039831510616e-08,5.674276885974895e-09,7.590581902506279e-11
13.561179752889597,4.381917745198112e-08,3.824751442898311e-08,5.6235253084077944e-08,5.663167276950337e-09,7.582834819989128e-11
13.57114388202471,4.385945421968313e-08,3.819693504004529e-08,5.610946214113422e-08,5.660642944604388e-09,7.575799990177332e-11
13.581108011159824,4.3753225362035345e-08,3.813175367126352e-08,5.6052192225233664e-08,5.648947730202407e-09,7.562389928503845e-11
13.591072140294937,4.369939318823921e-08,3.809061569080494e-08,5.59773767790297e-08,5.646768040748846e-09,7.558953951512814e-11
13.601036269430052,4.36380051966851e-08,3.8038460512647965e-08,5.591630859436067e-08,5.6389011565144965e-09,7.541878064513217e-11
13.611000398565166,4.3630162162354696e-08,3.80065536619996e-08,5.585171818374411e-08,5.626299816943649e-09,7.535630687264732e-11
13.620964527700279,4.35599803882626e-08,3.799255688264431e-08,5.5805302032334595e-08,5.6224706697386116e-09,7.526671848183076e-11
13.630928656835392,4.3465685249734055e-08,3.789991200498617e-08,5.57332276883753e-08,5.618713576569562e-09,7.517366014848732e-11
13.640892785970506,4.3410702541222424e-08,3.785131048730975e-08,5.562946742846005e-08,5.610024585813952e-09,7.507182818343955e-11
13.650856915105619,4.336381467303135e-08,3.7804982563264536e-08,5.556242609548626e-08,5.600641838365138e-09,7.502367024561333e-11
13.660821044240732,4.331526808495845e-08,3.7751571113478756e-08,5.549417631149955e-08,5.603561372465392e-09,7.487360484317214e-11
13.670785173375847,4.321479317224358e-08,3.772903941964089e-08,5.5477594080615234e-08,5.57396293478805e-09,7.474677955392538e-11
13.68074930251096,4.321302683699513e-08,3.768575345130509e-08,5.537949639714537e-08,5.584030236732056e-09,7.470297838164123e-11
13.690713431646074,4.316130226645754e-08,3.7629335127738395e-08,5.531377083033544e-08,5.577815119830374e-09,7.463844193969991e-11
13.700677560781187,4.3116483964177424e-08,3.7587869288843675e-08,5.524852677273099e-08,5.570937028019682e-09,7.458164222617899e-11
13.7106416899163,4.309723885204592e-08,3.754419935329395e-08,5.517988890293324e-08,5.566554273009676e-09,7.446583612449463e-11
13.720605819051414,4.295783933918774e-08,3.7470880963156314e-08,5.5099494302319176e-08,5.552360185698257e-09,7.435897841410759e-11
13.730569948186528,4.292788985856018e-08,3.744199158651978e-08,5.501784240891041e-08,5.546777468045732e-09,7.420687630042188e-11
13.740534077321641,4.2897868324948244e-08,3.7393711677568814e-08,5.495428218458805e-08,5.541281946229793e-09,7.41869045417555e-11
13.750498206456756,4.282969727704107e-08,3.734670257895226e-08,5.490547150523594e-08,5.5343412251850355e-09,7.406019112686938e-11
13.76046233559187,4.278294737415145e-08,3.7290084577278416e-08,5.482029927354496e-08,5.534154197927702e-09,7.397831598983587e-11
13.770426464726983,4.275610667806631e-08,3.7279452849365846e-08,5.4755270453939055e-08,5.5217376095504856e-09,7.390661337173562e-11
13.780390593862096,4.269107843308252e-08,3.7222170303027826e-08,5.469439944954939e-08,5.513133120443003e-09,7.378347251380997e-11
13.79035472299721,4.263647378363067e-08,3.717402809536534e-08,5.4654663295050524e-08,5.513001339528789e-09,7.370090147332488e-11
13.800318852132323,4.2602668074021224e-08,3.712620262196921e-08,5.4570749202847366e-08,5.500100148392159e-09,7.36653566090982e-11
13.810282981267436,4.2536674442297643e-08,3.708702939484096e-08,5.4511204253834906e-08,5.494259282612497e-09,7.355581220769838e-11
13.820247110402551,4.256086799286906e-08,3.7044557398461186e-08,5.441615461345557e-08,5.492960179996213e-09,7.343581844410528e-11
13.830211239537665,4.2387130270434925e-08,3.69801572911915e-08,5.4390259063814006e-08,5.474994476892274e-09,7.336937152475464e-11
13.840175368672778,4.238256671603153e-08,3.695828190990461e-08,5.4307009098458935e-08,5.475463983379525e-09,7.324684527210402e-11
13.850139497807891,4.2317536126713336e-08,3.690551207223848e-08,5.423353137411451e-08,5.468722147976077e-09,7.322620579517557e-11
13.860103626943005,4.229143805626999e-08,3.685264332834714e-08,5.419010014335458e-08,5.4609740559445335e-09,7.310160573556319e-11
13.870067756078118,4.232305230217055e-08,3.688520889551875e-08,5.4205582479757875e-08,5.45914358323549e-09,7.302900716993453e-11
13.880031885213231,4.217941466132137e-08,3.6776541197546845e-08,5.406104184019525e-08,5.450468924359274e-09,7.29656287193992e-11
13.889996014348347,4.2125228519157003e-08,3.673390328030713e-08,5.399325393263312e-08,5.444412581129185e-09,7.28143523424222e-11
13.89996014348346,4.20856636740311e-08,3.669014861377551e-08,5.392398575002961e-08,5.4380337131479924e-09,7.277333932019985e-11
13.909924272618573,4.204995516038275e-08,3.6640288539480454e-08,5.3870466797775085e-08,5.433854776930445e-09,7.273035973150373e-11
13.919888401753687,4.193613540178048e-08,3.6556612009352914e-08,5.374907468845756e-08,5.4199322560765025e-09,7.255000050028062e-11
13.9298525308888,4.192302433731397e-08,3.655329006222771e-08,5.3726365153567286e-08,5.413664195127799e-09,7.252345194492433e-11
13.939816660023913,4.1879716632045984e-08,3.650598528329147e-08,5.3669980868022315e-08,5.4130685491201525e-09,7.232134533632147e-11
13.949780789159027,4.181385020416403e-08,3.6459407141427096e-08,5.360679414404508e-08,5.4048723423305585e-09,7.234858931763968e-11
13.95974491829414,4.1793837101759906e-08,3.6414310033253664e-08,5.351525507164886e-08,5.4014971369226835e-09,7.224811026883489e-11
13.969709047429255,4.170759227549129e-08,3.638937980933478e-08,5.3483594986690126e-08,5.392934266889134e-09,7.216916211334262e-11
13.979673176564368,4.169776562724798e-08,3.6343363979403474e-08,5.341687264067226e-08,5.388057918991981e-09,7.204160925381588e-11
13.989637305699482,4.164062432179874e-08,3.630701356267326e-08,5.336594963269338e-08,5.379377582586815e-09,7.19925624893409e-11
13.999601434834595,4.1605354831841975e-08,3.6265164565083353e-08,5.3296577120066025e-08,5.373044332267256e-09,7.188516572116477e-11
14.009565563969709,4.151016210051479e-08,3.6226656369285454e-08,5.322976738673585e-08,5.370715953132494e-09,7.177123319429102e-11
14.019529693104822,4.1478124917907485e-08,3.6136312606926556e-08,5.3143000711179816e-08,5.3641461398604915e-09,7.169610136325183e-11
14.029493822239935,4.142297342186338e-08,3.6121362052186076e-08,5.309383565369558e-08,5.3511081257705654e-09,7.16947600906355e-11
14.03945795137505,4.140994921678804e-08,3.609521887906539e-08,5.305383398023827e-08,5.347718697498348e-09,7.153392693550303e-11
14.049422080510164,4.134811671710734e-08,3.605306863760339e-08,5.299117882558345e-08,5.34475044204802e-09,7.149818778445302e-11
14.059386209645277,4.130140765807335e-08,3.601715156289691e-08,5.2927242708747314e-08,5.328489071004202e-09,7.144912592375952e-11
14.06935033878039,4.134417327849297e-08,3.6014960202700585e-08,5.291471407307565e-08,5.342049162467212e-09,7.136262287750032e-11
14.079314467915504,4.1206548952257906e-08,3.591669958831174e-08,5.279818159393755e-08,5.324847524589987e-09,7.123487894060399e-11
14.089278597050617,4.11536289438471e-08,3.58785042297904e-08,5.273738669161065e-08,5.317557394841406e-09,7.115806733144099e-11
14.09924272618573,4.1107092050041e-08,3.583943852973625e-08,5.267491368919909e-08,5.311271509543518e-09,7.102658035408402e-11
14.109206855320844,4.1052892269535223e-08,3.579817986676892e-08,5.262652327122714e-08,5.303712932577007e-09,7.100006172982376e-11
14.119170984455959,4.1044829150469556e-08,3.5758147404442356e-08,5.254186471998914e-08,5.3056184883771864e-09,7.090875956380609e-11
14.129135113591072,4.098346959353604e-08,3.571264773464441e-08,5.25061748248475e-08,5.294524801181725e-09,7.080546388456086e-11
14.139099242726186,4.092571972676551e-08,3.567424361170852e-08,5.244795046097584e-08,5.28971326860759e-09,7.073594658233274e-11
14.149063371861299,4.086759685819546e-08,3.562904199355033e-08,5.2371846101684755e-08,5.282581170638888e-09,7.070202527307368e-11
14.159027500996412,4.084364269508989e-08,3.560774018073746e-08,5.232293131633876e-08,5.2745412838716815e-09,7.060377425358298e-11
14.168991630131526,4.0746235854213436e-08,3.555448463533984e-08,5.2285490110708264e-08,5.269015012034252e-09,7.05082037833147e-11
14.178955759266639,4.074374707617476e-08,3.551478257209939e-08,5.2211469139605645e-08,5.266423902368222e-09,7.046126944011367e-11
14.188919888401754,4.0690480073008956e-08,3.5471577689618024e-08,5.2134182254753484e-08,5.253574967699132e-09,7.038121280416902e-11
14.198884017536868,4.064365369782316e-08,3.54328375821777e-08,5.2081765406627084e-08,5.252110750904262e-09,7.026795152841186e-11
14.208848146671981,4.0569156669062717e-08,3.539470209753329e-08,5.2021249708556034e-08,5.246407569314523e-09,7.019173953007897e-11
14.218812275807094,4.049637678861639e-08,3.5338461219067906e-08,5.197433687788517e-08,5.237646345514321e-09,7.010547613093641e-11
14.228776404942208,4.054494167465557e-08,3.533476214192266e-08,5.189786373555204e-08,5.237105258682688e-09,7.00519658267044e-11
14.238740534077321,4.046516938625705e-08,3.527050483849045e-08,5.185351507546401e-08,5.22924056578762e-09,6.999640746313062e-11
14.248704663212434,4.042266684490028e-08,3.524074906774947e-08,5.1794542436856516e-08,5.222974347613556e-09,6.985886766398348e-11
14.258668792347548,4.0365481992715906e-08,3.520352010285996e-08,5.173077449036686e-08,5.215475833692999e-09,6.983422182636299e-11
14.268632921482663,4.034244949018963e-08,3.5149336372455455e-08,5.164306943452554e-08,5.223689263526048e-09,6.976942410251249e-11
14.278597050617776,4.028532642432037e-08,3.511075384006832e-08,5.160729264813028e-08,5.203698776696863e-09,6.964842461916415e-11
14.28856117975289,4.0241077675096466e-08,3.50734875362376e-08,5.155239524026533e-08,5.198154384860271e-09,6.956387647732105e-11
14.298525308888003,4.018835079419689e-08,3.503643230290653e-08,5.14990484689969e-08,5.192383610101602e-09,6.949199565241237e-11
14.308489438023116,4.012770921351771e-08,3.499743176687458e-08,5.1434701087378196e-08,5.183063567389519e-09,6.93702445852749e-11
14.31845356715823,4.014154598534893e-08,3.498876414464326e-08,5.1409309738078004e-08,5.184618213864563e-09,6.936024151214077e-11
14.328417696293343,4.0067160617100674e-08,3.492845204426914e-08,5.133717991349972e-08,5.17862303828216e-09,6.927784904992685e-11
14.338381825428458,4.001203509185474e-08,3.48879375179049e-08,5.127707864870968e-08,5.170780617265536e-09,6.917099259100652e-11
14.348345954563571,3.9983974336953856e-08,3.485434755566437e-08,5.121164732407133e-08,5.165614416101221e-09,6.914051392864971e-11
14.358310083698685,3.9937161060662604e-08,3.481684214002554e-08,5.1168831196174176e-08,5.159191822949248e-09,6.903125394713124e-11
14.368274212833798,3.988865900682537e-08,3.476386199076826e-08,5.111174561680123e-08,5.151176174043981e-09,6.894020102707448e-11
14.378238341968911,3.982208755167417e-08,3.473544612736426e-08,5.1054453538198525e-08,5.1472819821940525e-09,6.885381575979213e-11
14.388202471104025,3.978250399089901e-08,3.468932249491432e-08,5.098157856950981e-08,5.1410742644158415e-09,6.880942610376067e-11
14.398166600239138,3.973069084159141e-08,3.465213315582645e-08,5.093378919925599e-08,5.137442297442983e-09,6.871675373007249e-11
14.408130729374252,3.9709644500145276e-08,3.4594916000662876e-08,5.0880854632279784e-08,5.13004340794601e-09,6.864966507808019e-11
14.418094858509367,3.9655265120102504e-08,3.459147203570229e-08,5.0843236163824665e-08,5.12321779553501e-09,6.861388164523342e-11
14.42805898764448,3.964882936553384e-08,3.4554718305428345e-08,5.077251221359478e-08,5.123078385579159e-09,6.850432918753519e-11
14.438023116779593,3.957458007229493e-08,3.450464913305401e-08,5.070808058900282e-08,5.114979769654863e-09,6.845020364040295e-11
14.447987245914707,3.953874761428196e-08,3.4466880515640784e-08,5.0663896774022045e-08,5.107398720944109e-09,6.834604318584722e-11
14.45795137504982,3.949426945738186e-08,3.442597847324057e-08,5.0613772179876287e-08,5.110549898011955e-09,6.829550126976896e-11
14.467915504184933,3.935013638488957e-08,3.432267520586078e-08,5.045924577169887e-08,5.091226375870558e-09,6.820151769635762e-11
14.477879633320047,3.939965618292874e-08,3.4352489509845776e-08,5.049056507768344e-08,5.09042062058093e-09,6.812355986969306e-11
14.487843762455162,3.936178161395481e-08,3.4315984928946945e-08,5.044028596510011e-08,5.086009791861878e-09,6.806615815607143e-11
14.497807891590275,3.932420894869828e-08,3.427944579650629e-08,5.0386675594622236e-08,5.080852741831933e-09,6.799928706147365e-11
14.507772020725389,3.92635860315948e-08,3.4237234839302964e-08,5.031260834008965e-08,5.075276025273593e-09,6.789217217835402e-11
14.517736149860502,3.923331775412036e-08,3.421372335347807e-08,5.028901513159531e-08,5.0671576226634515e-09,6.783771323722351e-11
14.527700278995615,3.919094492397332e-08,3.418404206566019e-08,5.022560957996564e-08,5.0651910332695515e-09,6.776965873781546e-11
14.537664408130729,3.9146565317553205e-08,3.4142395614627706e-08,5.0169453164487114e-08,5.057687709728552e-09,6.773958348195676e-11
14.547628537265842,3.913438594348529e-08,3.4110738500632526e-08,5.01224470092985e-08,5.0545146127829485e-09,6.760700082582294e-11
14.557592666400955,3.907408903668141e-08,3.4065052297645125e-08,5.006898045731631e-08,5.047222796989462e-09,6.75910615631221e-11
14.56755679553607,3.906506277107743e-08,3.4024050814710875e-08,4.998831848327736e-08,5.044133454400005e-09,6.747352423282664e-11
14.577520924671184,3.8964278570222454e-08,3.3983695240827204e-08,4.9948212632314264e-08,5.035980316600679e-09,6.739370360797463e-11
14.587485053806297,3.8943112167942906e-08,3.395727450415618e-08,4.9902907739588175e-08,5.0363884384954895e-09,6.731347828273795e-11
14.59744918294141,3.888924283765396e-08,3.39224258279221e-08,4.985173871065903e-08,5.027294272607893e-09,6.725827210031119e-11
14.607413312076524,3.890494071896412e-08,3.3880923704672606e-08,4.9797938396380166e-08,5.022485645405965e-09,6.719722480304016e-11
14.617377441211637,3.8826772844765335e-08,3.386706491532109e-08,4.975743119619656e-08,5.016690364602743e-09,6.714336755627545e-11
14.62734157034675,3.8760299623637904e-08,3.380031865163312e-08,4.970036154718146e-08,5.012692014864307e-09,6.703516839346046e-11
14.637305699481866,3.8730567625580023e-08,3.3776732506358797e-08,4.963465625933453e-08,5.006241516698244e-09,6.698025226731977e-11
14.64726982861698,3.870484890473813e-08,3.37381543122851e-08,4.959157596630373e-08,5.000473285038415e-09,6.691613224376415e-11
14.657233957752092,3.8662447803779275e-08,3.370530901692176e-08,4.953958586585044e-08,4.999866547101544e-09,6.684680884411069e-11
14.667198086887206,3.854675807221631e-08,3.364518225766854e-08,4.947277387292094e-08,4.972839085742315e-09,6.670818602426549e-11
14.67716221602232,3.856948258777012e-08,3.363700138953186e-08,4.943796924228033e-08,4.986089222183855e-09,6.672732074880972e-11
14.687126345157433,3.8529978978425957e-08,3.360000350050759e-08,4.938576494919157e-08,4.980848375336983e-09,6.663035119288138e-11
14.697090474292546,3.850117567498973e-08,3.357021570643309e-08,4.933706945011335e-08,4.975543768524915e-09,6.657609505604754e-11
14.70705460342766,3.847432410867724e-08,3.353732216299089e-08,4.92838084782404e-08,4.973121078065982e-09,6.656824456011025e-11
14.717018732562774,3.8411925995312437e-08,3.349680596867777e-08,4.924025162468644e-08,4.965226307699342e-09,6.639083640231975e-11
14.726982861697888,3.836974202276582e-08,3.345952822199154e-08,4.918037408313814e-08,4.958304663198437e-09,6.630870116736581e-11
14.736946990833001,3.834207702186158e-08,3.3430248824926984e-08,4.9126637273883796e-08,4.953787818428239e-09,6.630923164525918e-11
14.746911119968114,3.829356585029145e-08,3.339150442689647e-08,4.908806838691837e-08,4.949472256154261e-09,6.619894399576274e-11
14.756875249103228,3.825107810094013e-08,3.336493324585375e-08,4.904119890836251e-08,4.942571395148995e-09,6.614957099820187e-11
14.766839378238341,3.8213900243539577e-08,3.3328640927106854e-08,4.896609169293668e-08,4.941057263654556e-09,6.610321031163009e-11
14.776803507373454,3.817968012736957e-08,3.3283020384732014e-08,4.892044020720742e-08,4.9334688571704945e-09,6.601992693001784e-11
14.78676763650857,3.8154807911050706e-08,3.3262153820632435e-08,4.888730402839756e-08,4.930597068639954e-09,6.597589366403662e-11
14.796731765643683,3.811058121657987e-08,3.3215774841527126e-08,4.8832819106184914e-08,4.922905879736502e-09,6.58622177515978e-11
14.806695894778796,3.8077514330996794e-08,3.320746919254674e-08,4.8783088605261205e-08,4.9184258730883636e-09,6.583943156769769e-11
14.81666002391391,3.8058875703428987e-08,3.317661282686692e-08,4.8731332863095076e-08,4.914957193227807e-09,6.573177399274946e-11
14.826624153049023,3.796642494035716e-08,3.311060204295301e-08,4.868489302071362e-08,4.907746848430123e-09,6.56926773894045e-11
14.836588282184136,3.795245032129305e-08,3.3088082888533225e-08,4.8636970609279293e-08,4.903734569098171e-09,6.558939217325545e-11
14.84655241131925,3.790220582951757e-08,3.3051044772600844e-08,4.8570981292142195e-08,4.899981925802751e-09,6.55870915413223e-11
14.856516540454363,3.787495344968994e-08,3.301819794412631e-08,4.85172532476963e-08,4.889920789930668e-09,6.548751889748039e-11
14.866480669589478,3.791007072633715e-08,3.3049965643165114e-08,4.856429936066423e-08,4.890604471288901e-09,6.543787963381026e-11
14.876444798724592,3.780906460056598e-08,3.296242379420061e-08,4.844105465599384e-08,4.8854657051962146e-09,6.538428830306142e-11
14.886408927859705,3.775902171161631e-08,3.292500801087617e-08,4.839005003424374e-08,4.880394299507141e-09,6.531395238362465e-11
14.896373056994818,3.7718266080663185e-08,3.2893236444618405e-08,4.8340556415873087e-08,4.875923277294346e-09,6.522368639934826e-11
14.906337186129932,3.769814152159362e-08,3.285959046152537e-08,4.8304295251722765e-08,4.872020099552444e-09,6.518980017546779e-11
14.916301315265045,3.762425622253237e-08,3.281245045193283e-08,4.824688368722669e-08,4.866217834854825e-09,6.505476505241353e-11
14.926265444400158,3.760526936790535e-08,3.278010464502782e-08,4.819012726584417e-08,4.858566502994701e-09,6.502447718000149e-11
14.936229573535273,3.757338025711198e-08,3.2756522999517804e-08,4.814421290719889e-08,4.855817969277163e-09,6.489691141061534e-11
14.946193702670387,3.751163891947566e-08,3.271769038474233e-08,4.809632111829927e-08,4.850226053767226e-09,6.490645273075915e-11
14.9561578318055,3.746593362339023e-08,3.2686030300448657e-08,4.805273736013798e-08,4.847284039519679e-09,6.479339912423994e-11
14.966121960940614,3.743836901452987e-08,3.2662824814345485e-08,4.801269612245709e-08,4.8408801450326654e-09,6.479567800945335e-11
14.976086090075727,3.743917614762397e-08,3.2633412074805315e-08,4.795846395339581e-08,4.836792973163196e-09,6.47246434298487e-11
14.98605021921084,3.739209503279392e-08,3.259493410644036e-08,4.7918506699393955e-08,4.829904952942158e-09,6.467794799904668e-11
14.996014348345954,3.73713255586002e-08,3.256603200668597e-08,4.78638238325604e-08,4.825893300372047e-09,6.456564888088557e-11
15.005978477481067,3.72787142438161e-08,3.25391690953521e-08,4.781454562444777e-08,4.820935386831164e-09,6.450660495531306e-11
15.015942606616182,3.732151323720846e-08,3.248547343243173e-08,4.774364867190915e-08,4.81890326274547e-09,6.445429333953947e-11
15.025906735751295,3.723231528588435e-08,3.246230686333568e-08,4.7719155939512215e-08,4.809348001170903e-09,6.439747345923451e-11
15.035870864886409,3.720762274835171e-08,3.2434008331421937e-08,4.768141271339185e-08,4.807195487428165e-09,6.427989654809342e-11
15.045834994021522,3.7160245284869216e-08,3.24045487422305e-08,4.762102766785029e-08,4.803315290132632e-09,6.424770987908631e-11
15.055799123156635,3.7130331206429154e-08,3.237239777289808e-08,4.7571117949762596e-08,4.793227645785367e-09,6.420835972870978e-11
15.065763252291749,3.717155876967637e-08,3.237657520385934e-08,4.756691156744365e-08,4.807705471490422e-09,6.419919272137065e-11
15.075727381426862,3.7071973979526354e-08,3.2316141351656824e-08,4.749496829167187e-08,4.790054980020533e-09,6.409837556903179e-11
15.085691510561977,3.702981351347298e-08,3.227986569398509e-08,4.744510986069114e-08,4.784621042009576e-09,6.403041203534721e-11
15.09565563969709,3.698024614013209e-08,3.224635050499977e-08,4.739804405690701e-08,4.780192112756934e-09,6.394199000836152e-11
15.105619768832204,3.6951485981780276e-08,3.221987848509238e-08,4.736028616404647e-08,4.775647325284285e-09,6.386531423291488e-11
15.115583897967317,3.690345633704706e-08,3.217041011979485e-08,4.728376099913397e-08,4.768436333407906e-09,6.382638390446651e-11
15.12554802710243,3.6884952972174786e-08,3.2155823092503026e-08,4.725883054390036e-08,4.7655406138602196e-09,6.377513148852111e-11
15.135512156237544,3.6839312543221555e-08,3.2118873960920994e-08,4.7213816029914923e-08,4.761587205498586e-09,6.367409091627527e-11
15.145476285372657,3.679974604502061e-08,3.208975845390367e-08,4.715845861668371e-08,4.755723638941983e-09,6.364038972256617e-11
15.15544041450777,3.676271902482894e-08,3.204210917886312e-08,4.710254764275444e-08,4.754504245572112e-09,6.35588191642784e-11
15.165404543642886,3.673628191903291e-08,3.202959290494267e-08,4.709229263909615e-08,4.7465919702933684e-09,6.353257043797768e-11
15.175368672778,3.6716176391355446e-08,3.200609691446629e-08,4.704461750558472e-08,4.744612087047269e-09,6.345229611781715e-11
15.185332801913113,3.6662844273655585e-08,3.196656414250016e-08,4.6983874178231546e-08,4.736345069660485e-09,6.342773930084427e-11
15.195296931048226,3.664361288941273e-08,3.194512982867621e-08,4.6946270592055346e-08,4.735214427995148e-09,6.336012157928093e-11
15.20526106018334,3.6584840610475506e-08,3.189790154299438e-08,4.689819193401833e-08,4.730125894529354e-09,6.326674692496272e-11
15.215225189318453,3.6529863677308035e-08,3.1835363392017926e-08,4.683686378965781e-08,4.7256612193273215e-09,6.320065537073251e-11
15.225189318453566,3.653647978194242e-08,3.185328878678941e-08,4.680353194101115e-08,4.719533429858217e-09,6.317629247015283e-11
15.235153447588681,3.649505603481396e-08,3.1816558388876735e-08,4.676485639692152e-08,4.715504730007631e-09,6.313447969132126e-11
15.245117576723795,3.647209602497104e-08,3.1790755305062325e-08,4.6733837006442246e-08,4.710063556153917e-09,6.30209326681708e-11
15.255081705858908,3.642014492659468e-08,3.176351227178375e-08,4.6684009748236906e-08,4.706362157028633e-09,6.299407775871813e-11
15.265045834994021,3.635913752219551e-08,3.169703791744267e-08,4.659390264493617e-08,4.704902278504501e-09,6.292302160968587e-11
15.275009964129135,3.635452352230434e-08,3.1693054852728405e-08,4.65867438948791e-08,4.6976961510729914e-09,6.289444695408407e-11
15.284974093264248,3.6321896804047566e-08,3.1666629109544805e-08,4.654693382569532e-08,4.692903510770731e-09,6.280106873345998e-11
15.294938222399361,3.629387661482087e-08,3.163905109927313e-08,4.650565591737383e-08,4.688424745352409e-09,6.275170980419585e-11
15.304902351534476,3.6253219970815425e-08,3.161373808397695e-08,4.645954027890224e-08,4.681612849974159e-09,6.266186408060121e-11
15.31486648066959,3.6243968014753646e-08,3.158270768157845e-08,4.640270912015836e-08,4.679064929417283e-09,6.266661952294318e-11
15.324830609804703,3.619959384667714e-08,3.1552571174221426e-08,4.637824057417921e-08,4.677377225887394e-09,6.25670892438479e-11
15.334794738939816,3.615152180261834e-08,3.1521187894529934e-08,4.6333332685119246e-08,4.671534451397266e-09,6.251702655252992e-11
15.34475886807493,3.6136199933767514e-08,3.149453662673497e-08,4.628496590594868e-08,4.667632331544189e-09,6.247512039083294e-11
15.354722997210043,3.613536081699885e-08,3.146682643749075e-08,4.6238617592338155e-08,4.663901782576535e-09,6.241206634882878e-11
15.364687126345157,3.605950902230783e-08,3.143618224919439e-08,4.620688443976013e-08,4.657880515170303e-09,6.230586916529607e-11
15.37465125548027,3.6019158300238065e-08,3.1401273398212385e-08,4.616836451596267e-08,4.6544641663860754e-09,6.229383776220793e-11
15.384615384615385,3.598268030924554e-08,3.1375365333127406e-08,4.610903375974633e-08,4.649577525181366e-09,6.222297260598392e-11
15.394579513750498,3.594245643408482e-08,3.134483995153722e-08,4.607492478046936e-08,4.64683867226809e-09,6.215587262811121e-11
15.404543642885612,3.5937762285066415e-08,3.130592237588824e-08,4.603224758590986e-08,4.64186498798615e-09,6.210903735848892e-11
15.414507772020725,3.5822576225562955e-08,3.129148542547027e-08,4.601364719208171e-08,4.6344842003158515e-09,6.204318195699272e-11
15.424471901155838,3.587319548998606e-08,3.127497264167981e-08,4.5951294662227306e-08,4.635508111498274e-09,6.199295558710421e-11
15.434436030290952,3.5826732938087296e-08,3.1234542289798414e-08,4.590311951728679e-08,4.628924728149371e-09,6.195298299929825e-11
15.444400159426065,3.5802202420341626e-08,3.120489080579495e-08,4.587357184187842e-08,4.623855610641025e-09,6.184806987857435e-11
15.45436428856118,3.5758885845081174e-08,3.117873421968251e-08,4.584209929789963e-08,4.624465886219147e-09,6.185215554663557e-11
15.464328417696294,3.567895028185358e-08,3.112349051944936e-08,4.575325841656938e-08,4.609771297018039e-09,6.174462990449865e-11
15.474292546831407,3.5685770176435334e-08,3.111617319204125e-08,4.573361062685424e-08,4.610466342807897e-09,6.171755217293479e-11
15.48425667596652,3.5660466053689646e-08,3.1090319934240046e-08,4.5693859724860386e-08,4.606437945902602e-09,6.16371999485073e-11
15.494220805101634,3.563284411512114e-08,3.1060289370642676e-08,4.565506843419277e-08,4.602303062275223e-09,6.157211692090975e-11
15.504184934236747,3.5587217403306584e-08,3.1027317793054915e-08,4.560047598400049e-08,4.5956449878522865e-09,6.154429209019045e-11
15.51414906337186,3.55849278250393e-08,3.1021299637447565e-08,4.558537857977759e-08,4.595802844752272e-09,6.149749939435952e-11
15.524113192506974,3.552926715668953e-08,3.0980466830844295e-08,4.553599021727775e-08,4.592705545799494e-09,6.140953604610719e-11
15.534077321642089,3.5506880357402604e-08,3.095789416578407e-08,4.549724828580959e-08,4.586973107485105e-09,6.14145295629611e-11
15.544041450777202,3.548482891500074e-08,3.0930479804755915e-08,4.546273877774423e-08,4.583386426651872e-09,6.132204582150147e-11
15.554005579912316,3.547629333659567e-08,3.0921304800532096e-08,4.5427202496411254e-08,4.576904113816399e-09,6.130503247276559e-11
15.563969709047429,3.541345553314934e-08,3.087079502168434e-08,4.5361825909183335e-08,4.57466732265233e-09,6.123024036222151e-11
15.573933838182542,3.5357907633886964e-08,3.083829586656627e-08,4.53239854449337e-08,4.569006541167716e-09,6.113286018560504e-11
15.583897967317656,3.53510311778959e-08,3.081489074073956e-08,4.529536418775227e-08,4.568250314496823e-09,6.112749415116513e-11
15.593862096452769,3.529844321415855e-08,3.078280477702399e-08,4.5246656323083854e-08,4.560961336570801e-09,6.106484182835582e-11
15.603826225587884,3.529217238354977e-08,3.076154081524859e-08,4.5211515548659407e-08,4.558227225118641e-09,6.098813431831099e-11
15.613790354722997,3.527509940564655e-08,3.077376238037584e-08,4.5198603344576486e-08,4.552089592006102e-09,6.097214407485547e-11
15.62375448385811,3.5221826153317166e-08,3.070086269803695e-08,4.5140267712710735e-08,4.55237037234679e-09,6.08816896299294e-11
15.633718612993224,3.519207747565499e-08,3.068169136869109e-08,4.509203090339462e-08,4.546913270035163e-09,6.083227354318419e-11
15.643682742128338,3.515745259635794e-08,3.065095533999289e-08,4.504843352804877e-08,4.5438604803998845e-09,6.076180031397367e-11
15.653646871263451,3.514129309002937e-08,3.062659014619522e-08,4.5024203113687216e-08,4.542567194680715e-09,6.070407187246721e-11
15.663611000398564,3.5091937618423616e-08,3.060175655681491e-08,4.4975159123274566e-08,4.53013905720719e-09,6.066773385611889e-11
15.673575129533678,3.506528387072679e-08,3.0570144346641704e-08,4.493260706792864e-08,4.529506725528839e-09,6.063250494377794e-11
15.683539258668793,3.503355598528673e-08,3.054324719816291e-08,4.4889761269219086e-08,4.5264455935147204e-09,6.058628012788442e-11
15.693503387803906,3.499726141214358e-08,3.051126313328939e-08,4.4850494764095266e-08,4.522099699831631e-09,6.05102796420325e-11
15.70346751693902,3.497160993231615e-08,3.048374364163535e-08,4.480570769494282e-08,4.520206772458519e-09,6.044358559080477e-11
15.713431646074133,3.494277644578525e-08,3.047064379179496e-08,4.4799970151403276e-08,4.516378655319626e-09,6.041298801490836e-11
15.723395775209246,3.4915670398997755e-08,3.0443695570761475e-08,4.473947600999345e-08,4.510369876914877e-09,6.035519403271767e-11
15.73335990434436,3.488521133926893e-08,3.041442259827726e-08,4.469861871411377e-08,4.506421861946576e-09,6.032147148936585e-11
15.743324033479473,3.4851303334253554e-08,3.0389286457704365e-08,4.466764456811716e-08,4.5034315890883505e-09,6.022665789317298e-11
15.753288162614588,3.4784363739025985e-08,3.036610626977421e-08,4.463832567847206e-08,4.496890859497678e-09,6.021903341719365e-11
15.763252291749701,3.47973990077652e-08,3.0332556448416895e-08,4.4570517996019714e-08,4.497012900572405e-09,6.015897471579754e-11
15.773216420884815,3.475085144165435e-08,3.030447261090258e-08,4.453239997380093e-08,4.490045926455187e-09,6.010135632118743e-11
15.783180550019928,3.473789864941433e-08,3.0285776052126585e-08,4.451200451799078e-08,4.488827152413056e-09,6.005254965283723e-11
15.793144679155041,3.470433784210867e-08,3.025514038538363e-08,4.44683595832607e-08,4.482729778300181e-09,5.999000054738379e-11
15.803108808290155,3.467114981130457e-08,3.024153972910413e-08,4.4430834816760614e-08,4.479900273964119e-09,5.997218665882989e-11
15.813072937425268,3.471172477779078e-08,3.0216521789144295e-08,4.4381227814334393e-08,4.477396935486467e-09,5.990521842158583e-11
15.823037066560381,3.46007601645898e-08,3.0169278749212765e-08,4.4353029182339366e-08,4.471108104057698e-09,5.987125548598585e-11
15.833001195695497,3.4577371575140237e-08,3.01538848067968e-08,4.431849608695938e-08,4.4683328340912605e-09,5.979286007866151e-11
15.84296532483061,3.45480361123058e-08,3.012734492858191e-08,4.427439838565998e-08,4.465811743899285e-09,5.97748235767474e-11
15.852929453965723,3.453456380145651e-08,3.010640053058022e-08,4.422700983533844e-08,4.458262164022884e-09,5.970548551840794e-11
15.862893583100837,3.451411004525058e-08,3.008497035256925e-08,4.421864595643707e-08,4.456782964008702e-09,5.962816722131949e-11
15.87285771223595,3.44749251469252e-08,3.005354671368122e-08,4.417100608821892e-08,4.453631695424104e-09,5.958513694532666e-11
15.882821841371063,3.443238528507149e-08,3.0027128660887533e-08,4.413434801853026e-08,4.4498542240166986e-09,5.95477773994976e-11
15.892785970506177,3.4405265853625105e-08,3.000430406645822e-08,4.409104719575944e-08,4.446764323139468e-09,5.952380648798369e-11
15.902750099641292,3.438828128552858e-08,2.9982951101517884e-08,4.406579038715655e-08,4.445459663071767e-09,5.945436098814742e-11
15.912714228776405,3.434229335482675e-08,2.99485062997949e-08,4.402816563781842e-08,4.439425113623524e-09,5.935928242750193e-11
15.922678357911519,3.432399918772431e-08,2.992510891295236e-08,4.398285318393908e-08,4.43370682479476e-09,5.931738128748161e-11
15.932642487046632,3.429325992289919e-08,2.989912725758714e-08,4.394041688252034e-08,4.431187096652801e-09,5.929465954617483e-11
15.942606616181745,3.4255994095124014e-08,2.9873261150431456e-08,4.390170298084999e-08,4.427461195922998e-09,5.92350371133055e-11
15.952570745316859,3.418828976990384e-08,2.98317828811234e-08,4.387064858856351e-08,4.423883521062214e-09,5.91782623404844e-11
15.962534874451972,3.4194637232519825e-08,2.982307203300962e-08,4.384302145092637e-08,4.420779893580018e-09,5.912448453473711e-11
15.972499003587085,3.418480682130229e-08,2.9803762491730575e-08,4.380246178427857e-08,4.417411061672367e-09,5.912320168350309e-11
15.9824631327222,3.4146609917330494e-08,2.977706484271647e-08,4.376307859064151e-08,4.4119019640303425e-09,5.90346387195751e-11
15.992427261857314,3.4138079278378344e-08,2.975284288482043e-08,4.37340642113063e-08,4.4099139863766035e-09,5.899627876599759e-11
16.002391390992425,3.409818860372212e-08,2.9737916223893907e-08,4.3691141252572095e-08,4.405050508708084e-09,5.897346334851865e-11
16.01235552012754,3.4075045894917225e-08,2.9679920218914566e-08,4.3629694686899995e-08,4.404078694187256e-09,5.889628885733861e-11
16.022319649262656,3.402988240760549e-08,2.9681642257426533e-08,4.36140747875946e-08,4.396687884522005e-09,5.886989433326889e-11
16.03228377839777,3.400694227382848e-08,2.9648510993058233e-08,4.3586502185664075e-08,4.394457022357264e-09,5.879522215281423e-11
16.042247907532882,3.398117816525867e-08,2.962988265745943e-08,4.354571302952071e-08,4.39058242909562e-09,5.876471304478228e-11
16.052212036667996,3.394743249040168e-08,2.960121611247777e-08,4.349000818061938e-08,4.382419673144642e-09,5.874204490308158e-11
16.06217616580311,3.3948588466426246e-08,2.9594745469453128e-08,4.349119818437363e-08,4.387557461045695e-09,5.86565965951763e-11
16.072140294938222,3.3908531058126454e-08,2.95623649799671e-08,4.3446354302089196e-08,4.38182148887143e-09,5.860417307082356e-11
16.082104424073336,3.38778109580499e-08,2.9537580271529158e-08,4.341363898710015e-08,4.377556318476317e-09,5.85663685502718e-11
16.09206855320845,3.384913819704086e-08,2.951539615616641e-08,4.33762248212333e-08,4.374924439315027e-09,5.852531886145461e-11
16.102032682343562,3.382503783494967e-08,2.9495477543710158e-08,4.33491862682009e-08,4.3713873320015575e-09,5.848163036171053e-11
16.111996811478676,3.377293317633285e-08,2.9453149508592016e-08,4.3286158850738424e-08,4.364670250400143e-09,5.839944507100549e-11
16.12196094061379,3.3765181281360965e-08,2.9435911270167486e-08,4.3264940059506544e-08,4.362956835161174e-09,5.841250178950061e-11
16.131925069748903,3.373610612031539e-08,2.941301346210465e-08,4.322961782683537e-08,4.3597598891719066e-09,5.83095340790655e-11
16.141889198884016,3.370165384370552e-08,2.9387497743329777e-08,4.319092135684423e-08,4.356050901934095e-09,5.829498358367472e-11
16.15185332801913,3.36922748910984e-08,2.9351475803871793e-08,4.314371703561054e-08,4.355836149253066e-09,5.8228800398757e-11
16.161817457154246,3.364284143467042e-08,2.9343873056344695e-08,4.313816393778583e-08,4.347908328564779e-09,5.819784492405988e-11
16.17178158628936,3.3649997983713495e-08,2.9330111298234832e-08,4.310483012688588e-08,4.347092671454584e-09,5.8158687756024346e-11
16.181745715424473,3.3600189241794165e-08,2.929506246317764e-08,4.305858679220716e-08,4.340459076447566e-09,5.812125743393096e-11
16.191709844559586,3.358856788757566e-08,2.9283389863565303e-08,4.303090655845969e-08,4.340786256627934e-09,5.8060630748219625e-11
16.2016739736947,3.354426785052847e-08,2.9243306133530202e-08,4.2996376016813456e-08,4.334904331792737e-09,5.802754521846653e-11
16.211638102829813,3.348284622110395e-08,2.9208127428759326e-08,4.295208994904682e-08,4.333324339136741e-09,5.795064684092961e-11
16.221602231964926,3.350078336924143e-08,2.920799834163091e-08,4.292222491979173e-08,4.329216024036419e-09,5.7942435994432893e-11
16.23156636110004,3.347559845269328e-08,2.9181234892407692e-08,4.2890075791524155e-08,4.325357383355646e-09,5.783845057619701e-11
16.241530490235153,3.344714387511493e-08,2.9158587102591612e-08,4.285955685141264e-08,4.320963775812697e-09,5.781027630554042e-11
16.251494619370266,3.340556603738801e-08,2.913010859150352e-08,4.2828013656802455e-08,4.318745536420677e-09,5.77770521039458e-11
16.26145874850538,3.339432559007819e-08,2.9120045620051818e-08,4.279388795918079e-08,4.318020905118921e-09,5.775284211872997e-11
16.271422877640493,3.3364448338489835e-08,2.909477238730229e-08,4.2759341738416085e-08,4.312784674178163e-09,5.767112089797406e-11
16.281387006775606,3.334466065228828e-08,2.906975015619362e-08,4.2728388355899476e-08,4.308600630458585e-09,5.766966048962925e-11
16.29135113591072,3.332180491146377e-08,2.9050475582694678e-08,4.269616615003501e-08,4.305278708794756e-09,5.762166302134732e-11
16.301315265045833,3.329805718540362e-08,2.903232552807636e-08,4.266463202755276e-08,4.30086971367538e-09,5.754544912520096e-11
16.31127939418095,3.326894507283395e-08,2.8996439385089456e-08,4.260327324599901e-08,4.29432539973649e-09,5.750303013682282e-11
16.321243523316063,3.32350152911509e-08,2.898104701182465e-08,4.259013132186558e-08,4.295776368726209e-09,5.750791037377244e-11
16.331207652451177,3.3211082345964246e-08,2.895536879488346e-08,4.256527322626388e-08,4.291625311554094e-09,5.7433173184810585e-11
16.34117178158629,3.31913860595418e-08,2.8936092383762416e-08,4.252815243332765e-08,4.28793703567325e-09,5.737916681450229e-11
16.351135910721403,3.3201197046062215e-08,2.8917512029343297e-08,4.2482782772991455e-08,4.286163156323685e-09,5.735906146493134e-11
16.361100039856517,3.3148945959421924e-08,2.890130220161509e-08,4.2461636240688994e-08,4.280779424075551e-09,5.7282351085832346e-11
16.37106416899163,3.3114019944561556e-08,2.886858316807289e-08,4.243555651126709e-08,4.278050392924299e-09,5.721921477106014e-11
16.381028298126743,3.308677211157064e-08,2.884789518652317e-08,4.23997574784726e-08,4.275247087608292e-09,5.721337482755358e-11
16.390992427261857,3.305595616847412e-08,2.8827542104225126e-08,4.2362748676197446e-08,4.271888539760782e-09,5.7171589681475786e-11
16.40095655639697,3.3029412780150706e-08,2.879278628901445e-08,4.2337607240549776e-08,4.269773488961106e-09,5.711182783789724e-11
16.410920685532083,3.297957088154129e-08,2.87856926710868e-08,4.23211205428494e-08,4.263730416715995e-09,5.7035459687801894e-11
16.420884814667197,3.298768642622876e-08,2.876087527111718e-08,4.227276925795963e-08,4.262790240852331e-09,5.70438505318569e-11
16.43084894380231,3.296756490746395e-08,2.8742655929452377e-08,4.223733197514877e-08,4.2592542102745074e-09,5.697657634725847e-11
16.440813072937424,3.2942005033085745e-08,2.871828424171808e-08,4.221293644646155e-08,4.255394891678589e-09,5.694190056061151e-11
16.450777202072537,3.291525788877683e-08,2.8700023089489874e-08,4.220224057577707e-08,4.256299454989496e-09,5.6908562781798005e-11
16.460741331207654,3.287653709828875e-08,2.866762763590213e-08,4.213731371023495e-08,4.2490755380816085e-09,5.687473577710706e-11
16.470705460342767,3.285594284342758e-08,2.865225749945308e-08,4.211055041923771e-08,4.2455497525766536e-09,5.683235000118868e-11
16.48066958947788,3.2834904801747514e-08,2.8631228621692054e-08,4.2079259638672155e-08,4.2424513544702064e-09,5.6765902896420995e-11
16.490633718612994,3.281510009893511e-08,2.860929152439584e-08,4.2050109664292307e-08,4.238938911638795e-09,5.676013392297864e-11
16.500597847748107,3.27872700432392e-08,2.858490577506214e-08,4.201578183195421e-08,4.233360596006494e-09,5.670735067035371e-11
16.51056197688322,3.278393259199334e-08,2.857686295257455e-08,4.199058046801823e-08,4.233227542883803e-09,5.66595297077516e-11
16.520526106018334,3.2742016594778616e-08,2.8546494010935508e-08,4.1957612225155366e-08,4.231133086142653e-09,5.6615079860643497e-11
16.530490235153447,3.271447086265317e-08,2.8527361065357533e-08,4.192807286255656e-08,4.227012559937648e-09,5.658925216726807e-11
16.54045436428856,3.269748290144485e-08,2.8505585151561816e-08,4.189997468045194e-08,4.223802635519988e-09,5.652753337001145e-11
16.550418493423674,3.270267367924756e-08,2.850526404584059e-08,4.1876341314537125e-08,4.21865796077588e-09,5.651189068658762e-11
16.560382622558787,3.2657595757043194e-08,2.8468734764992674e-08,4.182971468498726e-08,4.2180071861275474e-09,5.643477385057244e-11
16.5703467516939,3.2606538204895636e-08,2.8432604350259254e-08,4.180015067809464e-08,4.213025760703942e-09,5.64061678569687e-11
16.580310880829014,3.259886821901827e-08,2.8425261034221122e-08,4.1775150792295855e-08,4.213560631747493e-09,5.636776781563756e-11
16.590275009964127,3.255985360227466e-08,2.8390958515991298e-08,4.173553154607216e-08,4.2070408391334745e-09,5.62966871814492e-11
16.60023913909924,3.256415624166363e-08,2.8380795543580104e-08,4.170481237331411e-08,4.2065380776407506e-09,5.627528295396674e-11
16.610203268234358,3.253288836101378e-08,2.8378156181468373e-08,4.1698944405111815e-08,4.199680735969532e-09,5.625015843197206e-11
16.62016739736947,3.251286074291107e-08,2.8340747507691383e-08,4.165812450692747e-08,4.199776693992689e-09,5.619844205808575e-11
16.630131526504584,3.24814942387501e-08,2.832049974075142e-08,4.162363303242841e-08,4.195970842815836e-09,5.615600532224953e-11
16.640095655639698,3.245934938415105e-08,2.8300502979285088e-08,4.1596410955580394e-08,4.193432873086294e-09,5.611490252788729e-11
16.65005978477481,3.245151004226171e-08,2.8286572179901317e-08,4.1573411116869146e-08,4.1916471873037475e-09,5.608246952625989e-11
16.660023913909924,3.240486347558919e-08,2.8248104785797385e-08,4.152166167893112e-08,4.18545115066503e-09,5.6056845934167034e-11
16.669988043045038,3.2382311557677865e-08,2.8231639907210593e-08,4.150010579053503e-08,4.1833535615375875e-09,5.599833700793757e-11
16.67995217218015,3.2357720227735264e-08,2.821478548144133e-08,4.146706563505918e-08,4.180896052902016e-09,5.5940514981988255e-11
16.689916301315264,3.233300326045351e-08,2.8190127471073384e-08,4.143708841433566e-08,4.177031419216544e-09,5.5919166363029695e-11
16.699880430450378,3.229824211081287e-08,2.8163952881884632e-08,4.1398185779640704e-08,4.1725840824825994e-09,5.58787564932528e-11
16.70984455958549,3.229696405370217e-08,2.8159470216728294e-08,4.140703106982244e-08,4.177093400750521e-09,5.582164631725277e-11
16.719808688720605,3.227421103747412e-08,2.8134212588881413e-08,4.1356390608242476e-08,4.169749314418605e-09,5.5800377471162964e-11
16.729772817855718,3.2251611308596114e-08,2.8121308967214558e-08,4.13227856085059e-08,4.167039597295199e-09,5.573859407925208e-11
16.73973694699083,3.22303867009856e-08,2.809520159089482e-08,4.1299311135836736e-08,4.16503911286168e-09,5.572289913541704e-11
16.749701076125945,3.2186899139934276e-08,2.8091790178520138e-08,4.1288335968942326e-08,4.158872677954643e-09,5.5685589868515096e-11
16.75966520526106,3.217592106410753e-08,2.804414934185346e-08,4.123571328701914e-08,4.158337365131078e-09,5.564019887483756e-11
16.769629334396175,3.2146407945588774e-08,2.8035881303357477e-08,4.120113174887456e-08,4.154784195951415e-09,5.558853165789869e-11
16.779593463531288,3.214021257452112e-08,2.801528378376164e-08,4.117777950297663e-08,4.152794671625956e-09,5.554741691856845e-11
16.7895575926664,3.210876653085295e-08,2.7994668546028533e-08,4.114871459712767e-08,4.148213734887446e-09,5.550369215151217e-11
16.799521721801515,3.210552447887727e-08,2.7980866519258184e-08,4.1114624238119815e-08,4.145330765931106e-09,5.548572165437423e-11
16.80948585093663,3.211090692547153e-08,2.797077568872006e-08,4.1088061003855985e-08,4.1432212523194555e-09,5.5474139673546646e-11
16.81944998007174,3.205426870771388e-08,2.7936860429202985e-08,4.1065958875475286e-08,4.140478613504534e-09,5.540312685807183e-11
16.829414109206855,3.202469017634088e-08,2.7916799760181603e-08,4.103733730339278e-08,4.137346191508441e-09,5.538049484548065e-11
16.83937823834197,3.199678812322109e-08,2.78983100245172e-08,4.100347645958212e-08,4.1357154505823865e-09,5.533489662565323e-11
16.84934236747708,3.198730323167728e-08,2.7879111129725204e-08,4.096261490771969e-08,4.1299164531404055e-09,5.5300046107213916e-11
16.859306496612195,3.19534808976758e-08,2.785642293865407e-08,4.0944048926015045e-08,4.126512782785853e-09,5.5231417581683116e-11
16.86927062574731,3.1934885572768835e-08,2.783750739086138e-08,4.092085474742476e-08,4.125877192293083e-09,5.5218375724787185e-11
16.87923475488242,3.191220679494192e-08,2.7820109317602672e-08,4.089066665621295e-08,4.122826380113073e-09,5.516780337533238e-11
16.889198884017535,3.1884156997258005e-08,2.7799962643244647e-08,4.08609935838619e-08,4.120411320616698e-09,5.513386602307949e-11
16.89916301315265,3.185798574088474e-08,2.778038501207306e-08,4.0826919816943296e-08,4.1190548243469906e-09,5.509329777244107e-11
16.909127142287765,3.183465244032922e-08,2.7760385867441166e-08,4.081874736904887e-08,4.116706834326735e-09,5.503952529073406e-11
16.91909127142288,3.1827227511365557e-08,2.7744563649935895e-08,4.078306486137447e-08,4.1114181700518975e-09,5.5008734498991113e-11
16.929055400557992,3.180193108542846e-08,2.7724138310907376e-08,4.0750362429713976e-08,4.1092575958268176e-09,5.496246261313049e-11
16.939019529693105,3.178659343374673e-08,2.771279208240076e-08,4.0722506225455754e-08,4.1077014869128275e-09,5.495023346068095e-11
16.94898365882822,3.170011846760725e-08,2.7673381503617247e-08,4.070148483901146e-08,4.103657717932299e-09,5.4911579781384993e-11
16.958947787963332,3.1735927458110094e-08,2.7660402779540608e-08,4.0669174133871785e-08,4.101068360476871e-09,5.4881281338814515e-11
16.968911917098445,3.1717271329080336e-08,2.7653914626937653e-08,4.064244851343836e-08,4.099469575926902e-09,5.4838156325120525e-11
16.97887604623356,3.1689411952231986e-08,2.7627375008260543e-08,4.0611053882015844e-08,4.093824891658365e-09,5.4809794608099126e-11
16.988840175368672,3.16823320874562e-08,2.7617140987727952e-08,4.059571617303404e-08,4.093711315217416e-09,5.4778334751897566e-11
16.998804304503786,3.164065130493804e-08,2.7595453836272683e-08,4.056800933565554e-08,4.0885077795090576e-09,5.474087322783058e-11
17.0087684336389,3.165391718680343e-08,2.75656618605057e-08,4.0514096124984826e-08,4.089665561048855e-09,5.468381320462026e-11
17.018732562774012,3.160470683687315e-08,2.7553172472182795e-08,4.049844267774872e-08,4.083830049211006e-09,5.4658911222491894e-11
17.028696691909126,3.158497413214928e-08,2.7534398273593596e-08,4.047622562409857e-08,4.081902912506039e-09,5.4584990946372045e-11
17.03866082104424,3.1564069141827656e-08,2.7514632243834955e-08,4.0446810299461964e-08,4.079095985234233e-09,5.458131946600092e-11
17.048624950179352,3.15403684496026e-08,2.749412386904523e-08,4.040448631850101e-08,4.074771755956544e-09,5.454618248306849e-11
17.05858907931447,3.1530289440778596e-08,2.749057400643888e-08,4.0406863642559517e-08,4.072593496028081e-09,5.4485694119137266e-11
17.068553208449583,3.1507358898279903e-08,2.747080064244095e-08,4.0373058260580513e-08,4.07113240370886e-09,5.4457609730135235e-11
17.078517337584696,3.148440439347122e-08,2.7448899315343604e-08,4.0346038502028925e-08,4.0686316751844335e-09,5.4435426537067354e-11
17.08848146671981,3.146727663872928e-08,2.7431923595716368e-08,4.031809676833565e-08,4.066850435079939e-09,5.439259900350894e-11
17.098445595854923,3.1447314245072715e-08,2.7411845206970828e-08,4.0292422018740534e-08,4.066812842351835e-09,5.436674791758851e-11
17.108409724990036,3.1410491139409827e-08,2.7389425860356148e-08,4.024863476454757e-08,4.056257391320903e-09,5.432524259791123e-11
17.11837385412515,3.139846658169248e-08,2.737460316745972e-08,4.0237091071615356e-08,4.05637323459966e-09,5.429483864484139e-11
17.128337983260263,3.137530418404996e-08,2.7353363865270817e-08,4.020755609879577e-08,4.054455362420126e-09,5.425514022822544e-11
17.138302112395376,3.1353083610791666e-08,2.7341634391900218e-08,4.017645507370047e-08,4.050457616195006e-09,5.423813100403917e-11
17.14826624153049,3.132720389879107e-08,2.7288826078466424e-08,4.01325318579377e-08,4.051624496961198e-09,5.4172706302587014e-11
17.158230370665603,3.131172968922442e-08,2.730742097068534e-08,4.013007345238564e-08,4.047089123967534e-09,5.41644870988252e-11
17.168194499800716,3.131175286660382e-08,2.7288634478466276e-08,4.0112336787282214e-08,4.0454874544230306e-09,5.4104541054658806e-11
17.17815862893583,3.126961437216586e-08,2.7269252955651038e-08,4.007820918064705e-08,4.040672137421258e-09,5.4081512608435216e-11
17.188122758070943,3.126989121237587e-08,2.7254260143662317e-08,4.0058179745261e-08,4.0402418133155815e-09,5.4063416275909634e-11
17.198086887206056,3.1225847823888757e-08,2.723199105020933e-08,4.003487392339318e-08,4.037102570189096e-09,5.4000645877534365e-11
17.208051016341173,3.117891694877831e-08,2.7194518353495937e-08,3.9989711902813415e-08,4.035281098981195e-09,5.3936035102783565e-11
17.218015145476286,3.1184533024147914e-08,2.719590741465743e-08,3.996805959963481e-08,4.0307478164838035e-09,5.392565444989171e-11
17.2279792746114,3.117139613024157e-08,2.717679317616183e-08,3.99479799189016e-08,4.028673144572196e-09,5.388385343964743e-11
17.237943403746513,3.1160374372205225e-08,2.7162803064142255e-08,3.9926019983244923e-08,4.02541289022901e-09,5.387039948910861e-11
17.247907532881626,3.112435660079385e-08,2.713773645182895e-08,3.989740383226464e-08,4.023506733020659e-09,5.383438508022552e-11
17.25787166201674,3.112631581832802e-08,2.7138564406893623e-08,3.988602813505345e-08,4.0248749545717366e-09,5.3798875597888216e-11
17.267835791151853,3.109525257263873e-08,2.7114012621151585e-08,3.985016447748066e-08,4.019343523172274e-09,5.376199973634389e-11
17.277799920286967,3.108017355567367e-08,2.7097050420012418e-08,3.9826737946605577e-08,4.0167242839751825e-09,5.373251012294456e-11
17.28776404942208,3.106724814968794e-08,2.70801658162856e-08,3.980297249542807e-08,4.0145980066936315e-09,5.370421106870379e-11
17.297728178557193,3.107048623297572e-08,2.7078631944805754e-08,3.9795145429179124e-08,4.014280718098612e-09,5.369569640339637e-11
17.307692307692307,3.102008476081112e-08,2.7044083018522563e-08,3.973376141600178e-08,4.005452412356399e-09,5.364036480712478e-11
17.31765643682742,3.099159495203005e-08,2.7025329497371435e-08,3.971827020761241e-08,4.006743338017e-09,5.360767813974835e-11
17.327620565962533,3.097915466787548e-08,2.701112309520956e-08,3.9702536911521456e-08,4.003495310033207e-09,5.353843652920378e-11
17.337584695097647,3.094727825127137e-08,2.698404979542142e-08,3.967189704264887e-08,3.999419637801753e-09,5.354642253317183e-11
17.34754882423276,3.1002636050363255e-08,2.698047177521244e-08,3.9631290839835827e-08,4.000291346270233e-09,5.351524687858594e-11
17.357512953367877,3.0914617963178326e-08,2.6969602245898543e-08,3.96271865010209e-08,3.995572044187571e-09,5.347191762886177e-11
17.36747708250299,3.0910541559403277e-08,2.6944975141502845e-08,3.960173376662413e-08,3.992878699071157e-09,5.343913595059665e-11
17.377441211638104,3.0890212677496466e-08,2.6930779495245815e-08,3.958264055436577e-08,3.991735459410659e-09,5.3407365651061424e-11
17.387405340773217,3.0867020601312515e-08,2.6912229871351627e-08,3.954476800394202e-08,3.988461108991236e-09,5.33839292001821e-11
17.39736946990833,3.084674149770788e-08,2.689327030715964e-08,3.952208053985785e-08,3.987356014233493e-09,5.3315822464495294e-11
17.407333599043444,3.079085797449797e-08,2.687665898851184e-08,3.951101910588852e-08,3.9831920230941945e-09,5.328481805639186e-11
17.417297728178557,3.0799571969652425e-08,2.6862156527246275e-08,3.948172785780982e-08,3.9816130512863564e-09,5.328265863645116e-11
17.42726185731367,3.079141832740916e-08,2.684796418252703e-08,3.945422557964422e-08,3.979232673687208e-09,5.3225395786715096e-11
17.437225986448784,3.076590367383495e-08,2.6829283529885894e-08,3.943096696097717e-08,3.975861956895931e-09,5.319180004866039e-11
17.447190115583897,3.073767378040634e-08,2.681314316132264e-08,3.942369048709227e-08,3.975027324678634e-09,5.318024612301642e-11
17.45715424471901,3.073464930364266e-08,2.6792754220649543e-08,3.938110175982943e-08,3.974018544323903e-09,5.317356137857147e-11
17.467118373854124,3.070705804655991e-08,2.6776665104490505e-08,3.935985324979905e-08,3.969668236244409e-09,5.313024355736273e-11
17.477082502989237,3.0696367860245755e-08,2.6764485849820572e-08,3.933506265136245e-08,3.967126633068617e-09,5.306711016598183e-11
17.48704663212435,3.067939347911629e-08,2.6749707263661386e-08,3.9316113761980125e-08,3.96438563901628e-09,5.304070714944026e-11
17.497010761259464,3.06780694625199e-08,2.675132902243832e-08,3.9312407818403137e-08,3.95955450336591e-09,5.301352474805254e-11
17.50697489039458,3.065202672201024e-08,2.6714953592604505e-08,3.926509426119179e-08,3.960874900312656e-09,5.298334593480973e-11
17.516939019529694,3.0617975746492974e-08,2.6697628616774206e-08,3.923551232235179e-08,3.958632902849323e-09,5.295802578587802e-11
17.526903148664807,3.0604521754842687e-08,2.6684857809523742e-08,3.92216023985842e-08,3.9555418002942525e-09,5.29193215466569e-11
17.53686727779992,3.058708475434258e-08,2.6662341726427794e-08,3.920142109099657e-08,3.953232703490006e-09,5.2884242752173667e-11
17.546831406935034,3.059659985388625e-08,2.668743631221189e-08,3.919062953250302e-08,3.949118702105295e-09,5.28350343267553e-11
17.556795536070148,3.056337011340803e-08,2.6641967981311063e-08,3.9153526575847285e-08,3.947751681246919e-09,5.2842539418635436e-11
17.56675966520526,3.052343472727736e-08,2.661468033296105e-08,3.9125223543964323e-08,3.944656961302432e-09,5.279357904679589e-11
17.576723794340374,3.0518213528318544e-08,2.660520060768405e-08,3.910667916237988e-08,3.944775615576784e-09,5.277025803136532e-11
17.586687923475488,3.0484685386945595e-08,2.6584540301801057e-08,3.9072860234710696e-08,3.93980645178274e-09,5.271880043163544e-11
17.5966520526106,3.0481493670118716e-08,2.6574802195101762e-08,3.904880965282518e-08,3.938814187307937e-09,5.268821038687687e-11
17.606616181745714,3.047449740494367e-08,2.6575220581439813e-08,3.905034044704857e-08,3.934294276633018e-09,5.2695571447233266e-11
17.616580310880828,3.044919610199334e-08,2.6546300818452432e-08,3.902066516454687e-08,3.934545278843982e-09,5.262596193956709e-11
17.62654444001594,3.043003242233358e-08,2.653224470632895e-08,3.899179515951865e-08,3.93132598233148e-09,5.2647326095602364e-11
17.636508569151054,3.0403930795573283e-08,2.6513527643849615e-08,3.896878098387463e-08,3.92979140352463e-09,5.258471781492702e-11
17.646472698286168,3.04016593290501e-08,2.6510975824077805e-08,3.89594068571554e-08,3.928591386429656e-09,5.254881110357363e-11
17.656436827421285,3.037122251870478e-08,2.6478301275467708e-08,3.8911141179231634e-08,3.923410223318148e-09,5.252996270226774e-11
17.666400956556398,3.0356558520122523e-08,2.6465933692490087e-08,3.889845486130178e-08,3.922023498221013e-09,5.2488666968563896e-11
17.67636508569151,3.033613762249984e-08,2.6448827122712557e-08,3.8873791017506e-08,3.919828833840641e-09,5.2457726471973197e-11
17.686329214826625,3.031186889088499e-08,2.6433134353698776e-08,3.8849563434847336e-08,3.917039035991106e-09,5.24295764074186e-11
17.696293343961738,3.0248064950660746e-08,2.6395145373627685e-08,3.880712400550403e-08,3.906758674414315e-09,5.235006521598152e-11
17.70625747309685,3.028667722042648e-08,2.6407445091598566e-08,3.8822375788787473e-08,3.917213207362622e-09,5.2346826550762025e-11
17.716221602231965,3.0275462969880385e-08,2.6389987381853695e-08,3.879354848344584e-08,3.910644856718167e-09,5.2312849386856315e-11
17.726185731367078,3.0248164781905835e-08,2.6375973474994523e-08,3.876224740103513e-08,3.909304840605104e-09,5.232982620648368e-11
17.73614986050219,3.024080912192647e-08,2.636777196690588e-08,3.87479359645168e-08,3.908970064076287e-09,5.226190191972935e-11
17.746113989637305,3.017877649682602e-08,2.6353542519595373e-08,3.874253540770224e-08,3.903192175815594e-09,5.225026774593856e-11
17.756078118772418,3.022105130370504e-08,2.6325582526479647e-08,3.8699984286180514e-08,3.903032998073223e-09,5.2220120675394695e-11
17.76604224790753,3.0171860401683096e-08,2.631409433255456e-08,3.867920059508984e-08,3.900872709751738e-09,5.22129921955722e-11
17.776006377042645,3.016304248856003e-08,2.6302604762197813e-08,3.8650690057036016e-08,3.898968101342368e-09,5.212534375723277e-11
17.785970506177758,3.014351864293186e-08,2.6282448974109648e-08,3.8637438547818087e-08,3.895520050306108e-09,5.214227463274431e-11
17.79593463531287,3.0147352328690604e-08,2.6271354395609158e-08,3.861221293951309e-08,3.893484048490399e-09,5.209291975966721e-11
17.80589876444799,3.014605779976859e-08,2.6263708778572147e-08,3.85937230863606e-08,3.891087418148338e-09,5.209049880378691e-11
17.815862893583102,3.011617771743786e-08,2.6248592169307336e-08,3.8572251061640196e-08,3.889514039620621e-09,5.2050660187246804e-11
17.825827022718215,3.008301303865976e-08,2.6230955132149654e-08,3.85527103342918e-08,3.886706794058882e-09,5.2029874762723964e-11
17.83579115185333,3.0073318724135696e-08,2.6217861432107795e-08,3.853307727721276e-08,3.886454800995361e-09,5.197511316076509e-11
17.845755280988442,3.006770699516612e-08,2.6203948719755015e-08,3.8502561665918324e-08,3.8824872317327024e-09,5.197975102864586e-11
17.855719410123555,3.002270935996133e-08,2.6183220403280057e-08,3.848028624545119e-08,3.878874369240325e-09,5.190609714173169e-11
17.86568353925867,3.002457127837778e-08,2.6170697235115888e-08,3.846700279731254e-08,3.878336021551319e-09,5.190860816168375e-11
17.875647668393782,3.0000450741441637e-08,2.6153294692356615e-08,3.844225563392725e-08,3.876005938936633e-09,5.187224395467603e-11
17.885611797528895,2.997954705338525e-08,2.613910634167093e-08,3.8419008067447246e-08,3.873837411121713e-09,5.1851955899581584e-11
17.89557592666401,2.9921310240879084e-08,2.6088768830239647e-08,3.835300022202695e-08,3.872555358672375e-09,5.179781804182931e-11
17.905540055799122,2.9949984235536915e-08,2.6116118948117437e-08,3.8392004453063046e-08,3.872472349837641e-09,5.18131261185965e-11
17.915504184934235,2.994560464469994e-08,2.610118054406983e-08,3.837150639234361e-08,3.867882910273685e-09,5.176597940657653e-11
17.92546831406935,2.9924344379011696e-08,2.608471940823122e-08,3.833952234009462e-08,3.866227825111309e-09,5.175600556465737e-11
17.935432443204462,2.991725285310396e-08,2.6078766212888893e-08,3.831794394676914e-08,3.864623223444406e-09,5.1718663357471524e-11
17.945396572339575,2.986457179265548e-08,2.6036496652736584e-08,3.829557500819653e-08,3.861971069578773e-09,5.166475322216112e-11
17.955360701474692,2.986465650173519e-08,2.6032435079099524e-08,3.828005783984895e-08,3.860801053980831e-09,5.164511655688718e-11
17.965324830609806,2.9857865250034585e-08,2.6034446514612435e-08,3.825971367842456e-08,3.8590882607421314e-09,5.1620260047969115e-11
17.97528895974492,2.98360399102455e-08,2.6013592323530375e-08,3.823493264235232e-08,3.854583642937279e-09,5.1606855606956005e-11
17.985253088880032,2.982745939219423e-08,2.6009028064957382e-08,3.8226591743844754e-08,3.854772322331832e-09,5.155272768062384e-11
17.995217218015146,2.9811987109429737e-08,2.5987068063643112e-08,3.820807884857138e-08,3.8509212615927185e-09,5.153773640628991e-11
18.00518134715026,2.979756631868845e-08,2.596990065483075e-08,3.816714304270329e-08,3.8510946425388445e-09,5.1503012276710536e-11
18.015145476285372,2.977754518441268e-08,2.596277607168976e-08,3.815267880473328e-08,3.847646623360272e-09,5.14983742500332e-11
18.025109605420486,2.9763904250964523e-08,2.594680856242244e-08,3.8141280756356e-08,3.8461619462156045e-09,5.141854314677766e-11
18.0350737345556,2.975324247761551e-08,2.5937101792091828e-08,3.8120011360438314e-08,3.844173709021771e-09,5.146653377495044e-11
18.045037863690712,2.9730238868120857e-08,2.591513047019317e-08,3.808941162624918e-08,3.840938872499643e-09,5.1404719766877836e-11
18.055001992825826,2.9706822670360217e-08,2.590416447928856e-08,3.808110499651572e-08,3.838148637019956e-09,5.1348296091500245e-11
18.06496612196094,2.969826707760962e-08,2.5891273506057963e-08,3.805982104448834e-08,3.837332252756868e-09,5.135170566970732e-11
18.074930251096053,2.9690995121165356e-08,2.588054036012448e-08,3.8039500831146945e-08,3.835571526960861e-09,5.1316802891890615e-11
18.084894380231166,2.9680255570802252e-08,2.5866825122596005e-08,3.802053096139341e-08,3.833743986624839e-09,5.1287239716319463e-11
18.09485850936628,2.970922613785625e-08,2.5876274862694594e-08,3.80151491271486e-08,3.8436072545934564e-09,5.129730362697498e-11
18.104822638501396,2.9639543945242774e-08,2.5839287016727133e-08,3.797832510148735e-08,3.826653940408533e-09,5.1248822886564124e-11
18.11478676763651,2.9621175147334265e-08,2.5828629833200737e-08,3.795892300552656e-08,3.828014958232234e-09,5.1244503868900504e-11
18.124750896771623,2.9614839917106358e-08,2.5813369717762468e-08,3.794809302625342e-08,3.825709197704302e-09,5.1175409027583685e-11
18.134715025906736,2.9599653185721052e-08,2.5803491560909275e-08,3.792029406829183e-08,3.8227225552298815e-09,5.118511615273938e-11
18.14467915504185,2.9585008681224057e-08,2.5775500947456576e-08,3.789286162151149e-08,3.822264532525824e-09,5.1121316501500565e-11
18.154643284176963,2.9537777566073735e-08,2.5775574158626085e-08,3.788539165253977e-08,3.819415551723659e-09,5.112366763202848e-11
18.164607413312076,2.9559972745428823e-08,2.576115887051644e-08,3.786603828905484e-08,3.817611094612136e-09,5.107548668236385e-11
18.17457154244719,2.9536256111218238e-08,2.5745543452556794e-08,3.784885020880386e-08,3.814048781073754e-09,5.107612465312403e-11
18.184535671582303,2.953107541478248e-08,2.5739628909957938e-08,3.78324370130998e-08,3.81517799827396e-09,5.107224746514754e-11
18.194499800717416,2.9484270844661686e-08,2.572568411238694e-08,3.782121335730542e-08,3.811779539975467e-09,5.100551087005478e-11
18.20446392985253,2.9481986302373902e-08,2.5706427398390054e-08,3.7786587808185704e-08,3.811146163364679e-09,5.096170030829397e-11
18.214428058987643,2.9456124545552907e-08,2.5688776362035058e-08,3.776790517416877e-08,3.808034434550468e-09,5.096076345361412e-11
18.224392188122756,2.946166591191526e-08,2.5680108977839786e-08,3.775186397540973e-08,3.807098448915171e-09,5.08767524031916e-11
18.23435631725787,2.9440437945131586e-08,2.5664011469718936e-08,3.773049238199557e-08,3.803840639304864e-09,5.0918952984915405e-11
18.244320446392983,2.942409835353805e-08,2.565375880078957e-08,3.7709366886843854e-08,3.803955363761404e-09,5.0879415659341124e-11
18.2542845755281,2.9425575796671738e-08,2.5650157153222065e-08,3.770671199588618e-08,3.801259528221525e-09,5.0875952648886173e-11
18.264248704663213,2.939992305036838e-08,2.5634646145654294e-08,3.767560404511322e-08,3.7992358458981095e-09,5.081893231391179e-11
18.274212833798327,2.9389111058847334e-08,2.5623358323897067e-08,3.765950213056781e-08,3.797481428081507e-09,5.0837427511740957e-11
18.28417696293344,2.937552730220566e-08,2.560836678519694e-08,3.764172856055783e-08,3.79620787277786e-09,5.077262829635436e-11
18.294141092068553,2.941885426058338e-08,2.564056175866081e-08,3.767893222132809e-08,3.796449472650307e-09,5.0763290901274605e-11
18.304105221203667,2.9342436497031203e-08,2.558301267887077e-08,3.759351940907897e-08,3.786900000492678e-09,5.075687203780434e-11
18.31406935033878,2.9323566875333687e-08,2.5569688971514755e-08,3.757806633112742e-08,3.790124952696164e-09,5.069943627335521e-11
18.324033479473893,2.9312606850839003e-08,2.555816895090754e-08,3.756852565753431e-08,3.78756405605391e-09,5.0665336435379795e-11
18.333997608609007,2.9279603460014148e-08,2.5536875661331742e-08,3.754580548894809e-08,3.783875862840726e-09,5.067080831559408e-11
18.34396173774412,2.9296271698168194e-08,2.553232099827435e-08,3.752158080491862e-08,3.784813996197168e-09,5.0622454647556776e-11
18.353925866879234,2.92717133805594e-08,2.553517461809166e-08,3.751053237717348e-08,3.782134892835201e-09,5.0618219973122235e-11
18.363889996014347,2.9267310029176612e-08,2.5506448099459456e-08,3.749430868024801e-08,3.7794564795714945e-09,5.0607646176476455e-11
18.37385412514946,2.9251245288344392e-08,2.549915286273339e-08,3.7479148742320294e-08,3.778943349150889e-09,5.056558150401717e-11
18.383818254284574,2.9237732402143385e-08,2.5478233725290136e-08,3.7450175076156614e-08,3.776346867388939e-09,5.0538772271120895e-11
18.393782383419687,2.9209442434841326e-08,2.5476227901377468e-08,3.743312986450563e-08,3.776022080791929e-09,5.050659482063305e-11
18.403746512554804,2.919626566074753e-08,2.545673932266069e-08,3.741928375974954e-08,3.772582399643505e-09,5.047871841311194e-11
18.413710641689917,2.9179735453114464e-08,2.5443651336853023e-08,3.740694018686616e-08,3.771123445126831e-09,5.045667188439189e-11
18.42367477082503,2.9172907251717115e-08,2.5434436521114807e-08,3.738300860706497e-08,3.76933497188955e-09,5.044930655353968e-11
18.433638899960144,2.915223632684885e-08,2.542082842058816e-08,3.7363361012303194e-08,3.76598543038405e-09,5.042154661281039e-11
18.443603029095257,2.912648887476191e-08,2.5399874307867772e-08,3.7342281436103706e-08,3.7648532818095875e-09,5.0380632480091835e-11
18.45356715823037,2.9145305067646343e-08,2.5402025627021234e-08,3.7336338182063915e-08,3.7670354425390365e-09,5.0388926824120684e-11
18.463531287365484,2.9120913241765936e-08,2.5390307912313664e-08,3.7315781920250655e-08,3.763033450359376e-09,5.0343553446432756e-11
18.473495416500597,2.9102455776413227e-08,2.537640278927448e-08,3.7299931035500194e-08,3.761494008185402e-09,5.031343385680861e-11
18.48345954563571,2.9088765789252837e-08,2.5368436719795174e-08,3.7284918302701994e-08,3.759391596953177e-09,5.0299072806781955e-11
18.493423674770824,2.905703026287063e-08,2.534877320584761e-08,3.727131426493126e-08,3.7478516951033494e-09,5.026172770580743e-11
18.503387803905937,2.90682215904254e-08,2.5337507973154178e-08,3.724433937477155e-08,3.75666125380599e-09,5.0252743228622505e-11
18.51335193304105,2.9050026997822858e-08,2.5325809590913663e-08,3.722448391682462e-08,3.753166125186975e-09,5.023903098183128e-11
18.523316062176164,2.903145403246127e-08,2.5317004597516935e-08,3.7205590623610264e-08,3.751601955912455e-09,5.0202718071841583e-11
18.533280191311277,2.900370796257629e-08,2.5294751075232605e-08,3.719738663927925e-08,3.749035841675853e-09,5.018029371207693e-11
18.54324432044639,2.9037570701222714e-08,2.5304064696419544e-08,3.717448600304776e-08,3.749591290144785e-09,5.01645106344576e-11
18.553208449581508,2.9018875620428552e-08,2.5283583457423493e-08,3.7160032996991965e-08,3.746924979179061e-09,5.0147143689089234e-11
18.56317257871662,2.8982331852845563e-08,2.5271805474117114e-08,3.714312914904131e-08,3.745332893635111e-09,5.012057363755162e-11
18.573136707851734,2.8971501063229447e-08,2.5260676912152866e-08,3.71287415025139e-08,3.745729095738442e-09,5.0101377880509516e-11
18.583100836986848,2.8950521546909562e-08,2.5247224841939162e-08,3.7101319362741616e-08,3.73988993932701e-09,5.005376308036728e-11
18.59306496612196,2.896681054102717e-08,2.5236364037304216e-08,3.7075546084316526e-08,3.74040601505332e-09,5.003651048462421e-11
18.603029095257074,2.892596046422689e-08,2.52196647792802e-08,3.707383563525583e-08,3.738449209013257e-09,5.003254587682716e-11
18.612993224392188,2.8928779873893043e-08,2.5218807344843865e-08,3.705996085477605e-08,3.736336947502655e-09,5.001781971196174e-11
18.6229573535273,2.8905874490306617e-08,2.52054543329439e-08,3.703833392665706e-08,3.733819989998668e-09,4.999789893690982e-11
18.632921482662415,2.8889308253953528e-08,2.5196489294382658e-08,3.702275753856551e-08,3.73288111973486e-09,4.9944378104607074e-11
18.642885611797528,2.8870125162153595e-08,2.5180004712754964e-08,3.701783740765214e-08,3.728244176010722e-09,4.993764306123066e-11
18.65284974093264,2.886868601563201e-08,2.5166705271619734e-08,3.698517010154398e-08,3.7308528022627524e-09,4.989904399705513e-11
18.662813870067755,2.8857315337652118e-08,2.5157859517755663e-08,3.69772824504296e-08,3.728580952488013e-09,4.990338598908031e-11
18.672777999202868,2.8845028813155408e-08,2.51470590329275e-08,3.69608128080948e-08,3.726786802905604e-09,4.986131547226723e-11
18.68274212833798,2.8828129997325877e-08,2.5137022464535754e-08,3.694355556686301e-08,3.7240238136469144e-09,4.9830622357568176e-11
18.692706257473095,2.875903818001269e-08,2.509233358213232e-08,3.688749007836097e-08,3.7172688197953353e-09,4.9807431666706e-11
18.70267038660821,2.8804073006562442e-08,2.510846255360557e-08,3.691174716894676e-08,3.726354004504378e-09,4.978774755987981e-11
18.712634515743325,2.8789215094871197e-08,2.510184646867062e-08,3.6892962241671383e-08,3.7195078978900888e-09,4.978099863333534e-11
18.72259864487844,2.8775776940955538e-08,2.508903690642176e-08,3.687259085197885e-08,3.7189368526292314e-09,4.977461278802753e-11
18.73256277401355,2.8786082483701275e-08,2.5088019997922446e-08,3.686775613059457e-08,3.719008498797635e-09,4.971727615779649e-11
18.742526903148665,2.8761751656446213e-08,2.5088144558767094e-08,3.6862429413560724e-08,3.7140686067910632e-09,4.973796226935123e-11
18.75249103228378,2.8755805559273756e-08,2.5049829396228058e-08,3.683392167758647e-08,3.7124636245139724e-09,4.969975453825248e-11
18.76245516141889,2.8720178424528862e-08,2.50460549731293e-08,3.681465336619321e-08,3.712612581544155e-09,4.9669213724284436e-11
18.772419290554005,2.871385747237974e-08,2.5035453733929698e-08,3.679372058986926e-08,3.7103235709551844e-09,4.965487931493433e-11
18.78238341968912,2.8696880520985743e-08,2.503028472637037e-08,3.6786624846537376e-08,3.7080063554975197e-09,4.960571490260995e-11
18.79234754882423,2.8703267180150234e-08,2.5013541045270944e-08,3.677004002624646e-08,3.7069033914091573e-09,4.9603345524037336e-11
18.802311677959345,2.867781694040959e-08,2.5014420759284714e-08,3.6764863686308794e-08,3.704600407965464e-09,4.960007115115592e-11
18.81227580709446,2.8675117358601984e-08,2.5001797243714473e-08,3.673653776639712e-08,3.704646810291321e-09,4.9565849206942434e-11
18.822239936229572,2.8656002141031875e-08,2.4989786589323337e-08,3.67230837754616e-08,3.702296912395562e-09,4.958250768801398e-11
18.832204065364685,2.8649786902160028e-08,2.4979022391114987e-08,3.67117457792706e-08,3.7031428768396486e-09,4.9508120227604697e-11
18.8421681944998,2.865753115517718e-08,2.4986020743253097e-08,3.671338263572213e-08,3.7022090546630606e-09,4.952940568733173e-11
18.852132323634915,2.8611229341427653e-08,2.4953998419190695e-08,3.6668898821258055e-08,3.696114236862426e-09,4.949367942989895e-11
18.86209645277003,2.860670078802886e-08,2.494168216376921e-08,3.666044742638841e-08,3.6959958569815433e-09,4.946545092173635e-11
18.872060581905142,2.859951456852104e-08,2.493120091471097e-08,3.6641061698912706e-08,3.694619968213899e-09,4.9440298723118206e-11
18.882024711040255,2.8587415177617885e-08,2.4920880430519034e-08,3.6624957734526314e-08,3.6930948470307715e-09,4.94078240912987e-11
18.89198884017537,2.854448384172266e-08,2.4888368664759645e-08,3.657745549200455e-08,3.693598579009856e-09,4.941207764940388e-11
18.901952969310482,2.855692821329615e-08,2.4905434826351966e-08,3.659726510735176e-08,3.69109946476177e-09,4.938549189551749e-11
18.911917098445596,2.855805765010176e-08,2.489448728885056e-08,3.6590402761719936e-08,3.68964137769071e-09,4.934574036786286e-11
18.92188122758071,2.854124740629454e-08,2.488179712116567e-08,3.6572712222766575e-08,3.688060446748563e-09,4.934631248872174e-11
18.931845356715822,2.8551060482709698e-08,2.4882433031089477e-08,3.654871273079849e-08,3.689449737868034e-09,4.932239095520952e-11
18.941809485850936,2.8479134604665053e-08,2.485675511981692e-08,3.655241922246212e-08,3.6831690835863477e-09,4.9301401008759366e-11
18.95177361498605,2.8498320984945744e-08,2.4851556057478498e-08,3.652425796405891e-08,3.6838427156135854e-09,4.9271959373770324e-11
18.961737744121162,2.8488307126634644e-08,2.484295812218558e-08,3.651273824274619e-08,3.682487682906942e-09,4.924108735534914e-11
18.971701873256276,2.8483331037911812e-08,2.4832024343415206e-08,3.648979423320996e-08,3.678027973469358e-09,4.925211854413659e-11
18.98166600239139,2.8471582332975578e-08,2.4822145740302824e-08,3.648736096017606e-08,3.679683704993919e-09,4.925019469637534e-11
18.991630131526506,2.844709407153049e-08,2.4807589172109175e-08,3.647637054897522e-08,3.677323292356666e-09,4.921753281720388e-11
19.00159426066162,2.8452665044519588e-08,2.481238836565707e-08,3.645907697317265e-08,3.673958299136733e-09,4.920563387741189e-11
19.011558389796733,2.843844073505999e-08,2.479435353573132e-08,3.643864008510695e-08,3.675267162797746e-09,4.9185208685104536e-11
19.021522518931846,2.8424088864777684e-08,2.4786580168824586e-08,3.6432140462527314e-08,3.673599843448916e-09,4.914434616552087e-11
19.03148664806696,2.8423006864174807e-08,2.477321030649262e-08,3.6419693458526115e-08,3.6724287566380883e-09,4.9144555521933806e-11
19.041450777202073,2.842688805447055e-08,2.4769053725404027e-08,3.639392455479634e-08,3.6726715786026197e-09,4.909210190757162e-11
19.051414906337186,2.837672137974153e-08,2.4750939862153463e-08,3.637954402242547e-08,3.666802098074363e-09,4.9079830184109885e-11
19.0613790354723,2.8377013706267702e-08,2.4744295593267512e-08,3.636443536282501e-08,3.666324912303097e-09,4.906395434293165e-11
19.071343164607413,2.8372444368410853e-08,2.4733954233109238e-08,3.635061356530581e-08,3.6650499051506364e-09,4.905675795429651e-11
19.081307293742526,2.835949760635449e-08,2.4722241262869927e-08,3.63380495909152e-08,3.6641147923787093e-09,4.9023489153667e-11
19.09127142287764,2.8380063200834258e-08,2.4722161603179252e-08,3.632241167372578e-08,3.67066209874634e-09,4.90433231012826e-11
19.101235552012753,2.8339986395615112e-08,2.4715708819746615e-08,3.631975972941171e-08,3.658394867218584e-09,4.90148899000358e-11
19.111199681147866,2.8330969047077308e-08,2.4702070356241948e-08,3.63054092159059e-08,3.6615517406995495e-09,4.897052236445334e-11
19.12116381028298,2.8322373602892426e-08,2.4692834646166725e-08,3.629260443694403e-08,3.6591792161305e-09,4.894711682409524e-11
19.131127939418093,2.830351167787577e-08,2.467809979926895e-08,3.626348754540126e-08,3.656440738455598e-09,4.8958232284066494e-11
19.14109206855321,2.8283368382906605e-08,2.4648854066030478e-08,3.624580999559695e-08,3.657111418300241e-09,4.8913824922221584e-11
19.151056197688323,2.8264146393574188e-08,2.4661007308557682e-08,3.624338149506746e-08,3.657026802689398e-09,4.8914278209624114e-11
19.161020326823436,2.827770995993901e-08,2.4655482159310704e-08,3.623348048286666e-08,3.653009678896377e-09,4.889286599275938e-11
19.17098445595855,2.8261548536862366e-08,2.4643258244697674e-08,3.622484862510882e-08,3.6513064894804278e-09,4.886023494241196e-11
19.180948585093663,2.8256283256276594e-08,2.463734281647427e-08,3.6206679203281027e-08,3.6519685152786497e-09,4.884362779147951e-11
19.190912714228777,2.8221366787605304e-08,2.4622710530669167e-08,3.619696929324736e-08,3.649394441989626e-09,4.883545402816356e-11
19.20087684336389,2.824680558281185e-08,2.460977546453334e-08,3.6162384068114254e-08,3.6498201990526625e-09,4.8817106249579005e-11
19.210840972499003,2.822098133256671e-08,2.4603487506702532e-08,3.616626428907184e-08,3.6457988331809023e-09,4.879658307257857e-11
19.220805101634117,2.8215997751550697e-08,2.4595074253618473e-08,3.615578955187508e-08,3.646531512828525e-09,4.875467626741759e-11
19.23076923076923,2.82005570641291e-08,2.4588392725980756e-08,3.613935404322245e-08,3.6412485997426728e-09,4.879536891973926e-11
19.240733359904343,2.8189250643345878e-08,2.4571572254181656e-08,3.611107551829866e-08,3.642417694189633e-09,4.872839908303478e-11
19.250697489039457,2.818824754287777e-08,2.456838670451507e-08,3.611684099557617e-08,3.6413515976681048e-09,4.873785488030465e-11
19.26066161817457,2.8171965490276753e-08,2.456255863585575e-08,3.6098141169556175e-08,3.6397586979975345e-09,4.870822884636715e-11
19.270625747309683,2.8158689578057302e-08,2.4553545589004338e-08,3.608790467594204e-08,3.6385841101459767e-09,4.86911173108902e-11
19.280589876444797,2.814541204468211e-08,2.4542766864695187e-08,3.60747750765603e-08,3.6369337690515942e-09,4.868164179547283e-11
19.290554005579914,2.8227043472702673e-08,2.4587131315113917e-08,3.612160270339488e-08,3.6446438357967848e-09,4.869444985039482e-11
19.300518134715027,2.813801017835683e-08,2.452288059095689e-08,3.6058163406807055e-08,3.6331790533189242e-09,4.8674074440667797e-11
19.31048226385014,2.8118440662515702e-08,2.4518358944506365e-08,3.603150438167746e-08,3.6337184799540414e-09,4.8612609753589314e-11
19.320446392985254,2.8116442603288596e-08,2.4513196586808053e-08,3.602323534523273e-08,3.631900365801098e-09,4.857438775408793e-11
19.330410522120367,2.808717167388167e-08,2.4498312025983204e-08,3.601824307959854e-08,3.6269607088262e-09,4.8590659606642793e-11
19.34037465125548,2.8113220231403795e-08,2.4491270365435498e-08,3.5987334879910886e-08,3.6314795100901363e-09,4.8570298401507205e-11
19.350338780390594,2.8071113583450416e-08,2.4485452464832626e-08,3.5988115537027794e-08,3.6276498964179886e-09,4.856392368852809e-11
19.360302909525707,2.808043114601923e-08,2.447338275861192e-08,3.597151873139421e-08,3.6253544838684543e-09,4.8562079776008754e-11
19.37026703866082,2.8059422810134374e-08,2.4466530584794517e-08,3.596891664466174e-08,3.6270910867541567e-09,4.852056606798425e-11
19.380231167795934,2.805646995803476e-08,2.4459210222362363e-08,3.5946690611123066e-08,3.624074326240355e-09,4.8493981160650536e-11
19.390195296931047,2.8039308366474184e-08,2.446172608882975e-08,3.5938958359815237e-08,3.6225539946560316e-09,4.8493634623035174e-11
19.40015942606616,2.8037717426366946e-08,2.443226468379102e-08,3.591327172555251e-08,3.6256137890438917e-09,4.847211779566704e-11
19.410123555201274,2.801381953319998e-08,2.4425557120085672e-08,3.5911724505375785e-08,3.619850986153837e-09,4.8456684865869535e-11
19.420087684336387,2.8014506057123172e-08,2.442047999636375e-08,3.589095949692534e-08,3.61983184709164e-09,4.8435975213270936e-11
19.4300518134715,2.7993814525819385e-08,2.441050467824138e-08,3.5875870691897084e-08,3.6175151637720123e-09,4.840887184442489e-11
19.440015942606617,2.7974438100469635e-08,2.4393485876688462e-08,3.585842693525914e-08,3.6181327023951997e-09,4.843708438578493e-11
19.44998007174173,2.800694099442641e-08,2.4403172887559436e-08,3.586890873433091e-08,3.6170432822619414e-09,4.8404250777437234e-11
19.459944200876844,2.7980191830298165e-08,2.439104577753506e-08,3.5853956504136425e-08,3.6153122148372696e-09,4.834537272198201e-11
19.469908330011958,2.796257861307083e-08,2.4381704780992188e-08,3.584299790174295e-08,3.614497976430769e-09,4.834768172320502e-11
19.47987245914707,2.795894579541957e-08,2.437944003675451e-08,3.583044411928382e-08,3.613359630881641e-09,4.832544812226981e-11
19.489836588282184,2.795044905078948e-08,2.4392114763385516e-08,3.586328506600831e-08,3.6040543099753543e-09,4.8294590358093385e-11
19.499800717417298,2.7938161715081533e-08,2.4354930902093913e-08,3.579844790199703e-08,3.611433964924826e-09,4.8290444640955134e-11
19.50976484655241,2.792436643237239e-08,2.434526614913297e-08,3.578560524331972e-08,3.607112310098565e-09,4.831365084120736e-11
19.519728975687524,2.7916642315028986e-08,2.433653030782699e-08,3.577272565308761e-08,3.606973952718906e-09,4.82696475774712e-11
19.529693104822638,2.7891077821408724e-08,2.432581315001962e-08,3.577881285367824e-08,3.605149656489717e-09,4.825906739252069e-11
19.53965723395775,2.7917344350353124e-08,2.4334849258311168e-08,3.5758277876877115e-08,3.6046314351656107e-09,4.82303527943378e-11
19.549621363092864,2.7912513938192337e-08,2.4325277793087656e-08,3.5743176857097566e-08,3.6012951385461195e-09,4.8209825269857455e-11
19.559585492227978,2.788642514292931e-08,2.4306118437838547e-08,3.572948046063937e-08,3.602840226824241e-09,4.819225876158138e-11
19.56954962136309,2.7877335395727936e-08,2.430256151133113e-08,3.571723059478544e-08,3.6029068132130515e-09,4.8201247961745335e-11
19.579513750498204,2.787668473441693e-08,2.4286111222119563e-08,3.570342581093419e-08,3.5987996525668154e-09,4.816563694851055e-11
19.58947787963332,2.7890490520322404e-08,2.4293265825477553e-08,3.568899356942417e-08,3.599998161827295e-09,4.81629127598583e-11
19.599442008768435,2.78297185395551e-08,2.4278725501768372e-08,3.5697387061176716e-08,3.5973475218397815e-09,4.814138478283313e-11
19.609406137903548,2.783476299153059e-08,2.4270974568747397e-08,3.5673395727567025e-08,3.5979291033955755e-09,4.812939963593462e-11
19.61937026703866,2.7823916364301126e-08,2.4264392961331484e-08,3.565670910059929e-08,3.5939972959996054e-09,4.816667484030167e-11
19.629334396173775,2.7815378405174345e-08,2.425057589380474e-08,3.564287489532767e-08,3.596824682279218e-09,4.805776532296699e-11
19.639298525308888,2.7759142123341662e-08,2.4219076422636983e-08,3.561699677777733e-08,3.58798759613073e-09,4.80943131233728e-11
19.649262654444,2.7802820074746862e-08,2.4244528565769283e-08,3.563158667680702e-08,3.5941157279331856e-09,4.8044767376054106e-11
19.659226783579115,2.7799534110316275e-08,2.423530537611915e-08,3.5623409091306044e-08,3.592185379632356e-09,4.8059048640443206e-11
19.669190912714228,2.7793210992456636e-08,2.4228073245448202e-08,3.561197989744114e-08,3.590803102525474e-09,4.8030821651375164e-11
19.67915504184934,2.7784638044909664e-08,2.4224046803028342e-08,3.560041861018677e-08,3.5906501194360245e-09,4.803555206474862e-11
19.689119170984455,2.7659140457525324e-08,2.4147566500714917e-08,3.552158477083815e-08,3.573267124584803e-09,4.7960042665115296e-11
19.699083300119568,2.775590521999228e-08,2.4199402781168373e-08,3.556111092566008e-08,3.588505721055624e-09,4.797723209393143e-11
19.70904742925468,2.7752579839814088e-08,2.4191076334286588e-08,3.5561570838509334e-08,3.584017379281143e-09,4.799287698829695e-11
19.719011558389795,2.7738059268196508e-08,2.418355973909429e-08,3.555010872367152e-08,3.5845698707485904e-09,4.7959424040167476e-11
19.72897568752491,2.7735852672480345e-08,2.4176201850348726e-08,3.5538651833044724e-08,3.5865501068760553e-09,4.794542793511284e-11
19.738939816660025,2.7735828616287166e-08,2.4177217864427575e-08,3.55327217761551e-08,3.5820586756353536e-09,4.7958988671335177e-11
19.74890394579514,2.774130959062585e-08,2.4158443932432016e-08,3.551473093197506e-08,3.581406813145659e-09,4.791786882170691e-11
19.758868074930252,2.7706008772231285e-08,2.416010125274264e-08,3.551193148377709e-08,3.5828055432475648e-09,4.791364091745585e-11
19.768832204065365,2.7704079146523587e-08,2.4149718646765226e-08,3.5494050338533654e-08,3.5791678758178354e-09,4.790898058240834e-11
19.77879633320048,2.7698193277442068e-08,2.4146079683788587e-08,3.548641902488123e-08,3.5774646464340285e-09,4.789645212693742e-11
19.788760462335592,2.770330046894916e-08,2.4123114375444965e-08,3.546649304591198e-08,3.5782812739297736e-09,4.783979670782553e-11
19.798724591470705,2.7653818920126668e-08,2.4129375031861734e-08,3.5479480302923854e-08,3.5729562001265322e-09,4.786086650203839e-11
19.80868872060582,2.7677138246806834e-08,2.4127831093680797e-08,3.545409359990546e-08,3.5746910554216094e-09,4.783454866820125e-11
19.818652849740932,2.765823870756047e-08,2.4115276098511397e-08,3.5450712493478925e-08,3.5724269154967284e-09,4.784395235797594e-11
19.828616978876045,2.7661303917948e-08,2.4113076269970076e-08,3.5442008932853415e-08,3.573762093119872e-09,4.779567889538612e-11
19.83858110801116,2.765563411020595e-08,2.4122942305867473e-08,3.546623707251038e-08,3.5644579627103168e-09,4.773920366285508e-11
19.848545237146272,2.7623614530040557e-08,2.409694851921079e-08,3.5411180682428535e-08,3.5715358267973652e-09,4.77958662486973e-11
19.858509366281385,2.7627459652971522e-08,2.4087525329014968e-08,3.5405169419624446e-08,3.570239527162774e-09,4.77684805023307e-11
19.8684734954165,2.762496603693118e-08,2.408366337854798e-08,3.5394648389980627e-08,3.569106247994792e-09,4.775607007397318e-11
19.878437624551612,2.761978300718424e-08,2.4070206207783736e-08,3.538640100570816e-08,3.5674210999738504e-09,4.776555509938705e-11
19.88840175368673,2.7573515489009127e-08,2.402292821444588e-08,3.530412866347282e-08,3.573179640914321e-09,4.777618073848022e-11
19.898365882821842,2.7589147264311926e-08,2.405715429695785e-08,3.535937068152688e-08,3.565729446816479e-09,4.770884992729136e-11
19.908330011956956,2.7594339782978695e-08,2.4055820909910045e-08,3.535199421353263e-08,3.5668386626570943e-09,4.7676182834467773e-11
19.91829414109207,2.757879435853187e-08,2.4047643230057732e-08,3.534930290161016e-08,3.565517871393621e-09,4.7699204851139815e-11
19.928258270227182,2.759799254969237e-08,2.404647782475346e-08,3.5322323473520757e-08,3.566511415883363e-09,4.768334819004184e-11
19.938222399362296,2.7557166749611036e-08,2.4042068521443574e-08,3.5331569496226344e-08,3.5618091750352866e-09,4.768475823282751e-11
19.94818652849741,2.755389937528526e-08,2.4018373747005847e-08,3.5316457558815243e-08,3.5629237221332855e-09,4.7668575268929736e-11
19.958150657632522,2.754668078496973e-08,2.4023350746330036e-08,3.530999661037324e-08,3.5609649855213623e-09,4.763419783804514e-11
19.968114786767636,2.7547329190764827e-08,2.4013571047384388e-08,3.5294013783631015e-08,3.5574454150412353e-09,4.76371759566729e-11
19.97807891590275,2.7518239549996004e-08,2.4020105086093808e-08,3.529197452783966e-08,3.559096282054548e-09,4.762645844495546e-11
19.988043045037863,2.7501031912276384e-08,2.3991346090047792e-08,3.528161976309687e-08,3.557580176677557e-09,4.757019865505205e-11
19.998007174172976,2.752570459029189e-08,2.3995351253700013e-08,3.526902437010888e-08,3.5545953914594105e-09,4.760038080522995e-11
20.00797130330809,2.7523135498165263e-08,2.399019267333697e-08,3.526014850815282e-08,3.5551553071515646e-09,4.7572445356593225e-11
20.017935432443203,2.751174451417122e-08,2.398597198277551e-08,3.5254723864441375e-08,3.556589188417664e-09,4.753738461612183e-11
20.027899561578316,2.7509291211777595e-08,2.398296162939778e-08,3.5254408037305366e-08,3.5522709768385347e-09,4.7586349228527856e-11
20.037863690713433,2.760745920358824e-08,2.404312393308537e-08,3.530627624550517e-08,3.5655762153818483e-09,4.756338303348057e-11
20.047827819848546,2.7479843826745262e-08,2.3957280464485334e-08,3.5215066326972124e-08,3.5499664779325786e-09,4.751648164184842e-11
20.05779194898366,2.746671321328477e-08,2.3951584257052415e-08,3.5204716118420174e-08,3.550036761543262e-09,4.7495697338939965e-11
20.067756078118773,2.7463946133903742e-08,2.3946341339995327e-08,3.5194661506616216e-08,3.5490472854832138e-09,4.749711296752427e-11
20.077720207253886,2.7466745032046272e-08,2.3938050690658497e-08,3.518989880007132e-08,3.5473736235724267e-09,4.7508177702679604e-11
20.087684336389,2.755339388383662e-08,2.398969442501344e-08,3.5227844883339664e-08,3.562808786601722e-09,4.752638144594642e-11
20.097648465524113,2.745408854904223e-08,2.3938863114177434e-08,3.518928327244717e-08,3.5454342595643262e-09,4.747469204020625e-11
20.107612594659226,2.7448948823937078e-08,2.392839412188818e-08,3.5172034116402765e-08,3.549580459202231e-09,4.739744588906578e-11
20.11757672379434,2.7440421798462448e-08,2.3918986542498417e-08,3.5159003785324e-08,3.545251520574104e-09,4.743017263304107e-11
20.127540852929453,2.7446887533313094e-08,2.391565762911393e-08,3.514092996977541e-08,3.5447735125842546e-09,4.743351743158826e-11
20.137504982064566,2.7382496701779396e-08,2.390445035459197e-08,3.51496404681077e-08,3.5432029313164897e-09,4.7423047510670275e-11
20.14746911119968,2.7396198129287072e-08,2.3913483942404968e-08,3.513619955201053e-08,3.5447353432107733e-09,4.739421062198986e-11
20.157433240334793,2.7406535522408354e-08,2.389521506160248e-08,3.5121867264284804e-08,3.539895425886252e-09,4.739460525306552e-11
20.167397369469906,2.7398364490261765e-08,2.3891857028327605e-08,3.511451239106828e-08,3.540666403016167e-09,4.7389549456385796e-11
20.17736149860502,2.7374879947907388e-08,2.3877779164527855e-08,3.5107276085760246e-08,3.542299996555734e-09,4.7376020003028785e-11
20.187325627740137,2.7364627740957053e-08,2.3881109641745035e-08,3.5101370080784004e-08,3.539433544138409e-09,4.7366931243979655e-11
20.19728975687525,2.741066653596553e-08,2.3882601922989738e-08,3.507354255965078e-08,3.540376393198666e-09,4.734989941942755e-11
20.207253886010363,2.7375706473305042e-08,2.387044897605331e-08,3.5084848636472426e-08,3.5390721962103367e-09,4.733587571959585e-11
20.217218015145477,2.7372464218955023e-08,2.3866051098920997e-08,3.507131751110855e-08,3.5396659062010934e-09,4.727024971913881e-11
20.22718214428059,2.735841905352104e-08,2.385538391354057e-08,3.506645748063145e-08,3.5345507285420546e-09,4.731137754183974e-11
20.237146273415703,2.7376334293616686e-08,2.3831797326886574e-08,3.5005339596556696e-08,3.549378181421146e-09,4.737388906675452e-11
20.247110402550817,2.734991720925902e-08,2.383409903406269e-08,3.504150933709109e-08,3.532734151509538e-09,4.731787212699662e-11
20.25707453168593,2.7343199880453674e-08,2.3840080888720196e-08,3.5032014810222044e-08,3.5326100719844902e-09,4.7281986574938896e-11
20.267038660821044,2.732908457793004e-08,2.3831333182484203e-08,3.50253411553015e-08,3.531771509181017e-09,4.7264635746895645e-11
20.277002789956157,2.731122087124922e-08,2.382630899604081e-08,3.5013478321711105e-08,3.5306618915430205e-09,4.723472829963177e-11
20.28696691909127,2.736953057857866e-08,2.3860632798162928e-08,3.5067201971822976e-08,3.527979639106983e-09,4.7229638334906585e-11
20.296931048226384,2.7329793296543254e-08,2.382465558916764e-08,3.501710938895593e-08,3.529666113260364e-09,4.723973120435399e-11
20.306895177361497,2.7308910318759066e-08,2.3811611381102417e-08,3.5005958296112404e-08,3.528334625155137e-09,4.721712787311834e-11
20.31685930649661,2.7318217224435766e-08,2.3810790156658988e-08,3.498657013122268e-08,3.5276508314467787e-09,4.7197419279544776e-11
20.326823435631724,2.7285494394975925e-08,2.380370043776762e-08,3.499030710496981e-08,3.523363517258518e-09,4.721233948665722e-11
20.33678756476684,2.7291493800484904e-08,2.377721107164531e-08,3.49647698215565e-08,3.527923325536847e-09,4.71574490842089e-11
20.346751693901954,2.7279293445573655e-08,2.3796283549991083e-08,3.496688711775292e-08,3.5259865102128477e-09,4.7162361479976935e-11
20.356715823037067,2.7282835566277012e-08,2.378213228331979e-08,3.495002216704509e-08,3.524018280014786e-09,4.7174114479303325e-11
20.36667995217218,2.7264799096733914e-08,2.378187157517596e-08,3.4954707332952876e-08,3.5272383625145435e-09,4.7144001791778304e-11
20.376644081307294,2.7284142308941192e-08,2.3763430202732476e-08,3.493844352975142e-08,3.524773830953651e-09,4.7145544860535675e-11
20.386608210442407,2.7261707877532465e-08,2.3769589799458487e-08,3.493804417594892e-08,3.5219014958034825e-09,4.7160254526642735e-11
20.39657233957752,2.7274681101972707e-08,2.376479939840935e-08,3.49122206607132e-08,3.527381158128132e-09,4.7102072964737515e-11
20.406536468712634,2.7242151439518314e-08,2.375364565320919e-08,3.4919498385431096e-08,3.5217178460115794e-09,4.711088705042874e-11
20.416500597847747,2.7245462728114152e-08,2.37491689556405e-08,3.491461509299732e-08,3.5196326139043823e-09,4.710724005005782e-11
20.42646472698286,2.722871468607749e-08,2.374713845222194e-08,3.489041509544791e-08,3.521223265280718e-09,4.709232248278029e-11
20.436428856117974,2.7085970850569474e-08,2.364287486091431e-08,3.478168916941363e-08,3.504776216672116e-09,4.703299409031621e-11
20.446392985253087,2.7233702029679232e-08,2.3741227385195376e-08,3.4891812439221714e-08,3.5192125393171806e-09,4.7087393825967264e-11
20.4563571143882,2.7232367767939353e-08,2.3737555066295665e-08,3.4884456380238076e-08,3.5179799865560344e-09,4.7062810676874267e-11
20.466321243523314,2.7216187287296424e-08,2.3727309360400628e-08,3.4881258313813156e-08,3.5174061482651845e-09,4.7065797564740744e-11
20.476285372658428,2.719281862187867e-08,2.372508829950789e-08,3.486440164883374e-08,3.516718263471678e-09,4.703042215046143e-11
20.486249501793544,2.7167025100290963e-08,2.3704128473217342e-08,3.4857345347888945e-08,3.5087309174379976e-09,4.7031232215246113e-11
20.496213630928658,2.720133078202183e-08,2.370931129777319e-08,3.484906201009296e-08,3.5176941440186782e-09,4.6988870724208353e-11
20.50617776006377,2.718542088692134e-08,2.371208730493143e-08,3.4842963003084564e-08,3.511139093837346e-09,4.708790282852016e-11
20.516141889198884,2.718918530695178e-08,2.3710177006824523e-08,3.4837124780307446e-08,3.514286430404588e-09,4.699705675850506e-11
20.526106018333998,2.7151576610979024e-08,2.3706085202226302e-08,3.48543272388517e-08,3.5090821159354346e-09,4.699986368942472e-11
20.53607014746911,2.7221636216637584e-08,2.3694037189651427e-08,3.481264067258699e-08,3.5129700520348826e-09,4.696775523398027e-11
20.546034276604225,2.7180224163113288e-08,2.368081976613703e-08,3.481314430412619e-08,3.508438737018928e-09,4.697734805271565e-11
20.555998405739338,2.7172106057335082e-08,2.368426383797363e-08,3.480254293651613e-08,3.5116084073354463e-09,4.697371383855455e-11
20.56596253487445,2.715744396916939e-08,2.367756769150617e-08,3.480576012385431e-08,3.5104723810833452e-09,4.697057588831563e-11
20.575926664009565,2.7189177884497955e-08,2.3681517335304872e-08,3.479743908809319e-08,3.5059508520499307e-09,4.693981159798301e-11
20.585890793144678,2.716126580054492e-08,2.3693471626060614e-08,3.480553374165985e-08,3.5065594570713493e-09,4.693793798882955e-11
20.59585492227979,2.7134173359715784e-08,2.366208893689244e-08,3.4798429831323927e-08,3.5095016600984e-09,4.6914598652358395e-11
20.605819051414905,2.7126685212237155e-08,2.365313083297532e-08,3.476935635232335e-08,3.5058320230947453e-09,4.693801966358292e-11
20.615783180550018,2.7130400535776424e-08,2.364944000123779e-08,3.4767375509708243e-08,3.5034659640289928e-09,4.6978475256985585e-11
20.62574730968513,2.7126472738274114e-08,2.3646676018149467e-08,3.475300919772809e-08,3.5100725130015244e-09,4.688306975836267e-11
20.63571143882025,2.7059656058054475e-08,2.364476382162133e-08,3.477878961938136e-08,3.4872678596114245e-09,4.6833590140219405e-11
20.64567556795536,2.7126996909137748e-08,2.365383313543082e-08,3.476025288143328e-08,3.5061892134168034e-09,4.685024465109066e-11
20.655639697090475,2.7113732075486346e-08,2.3638732882988144e-08,3.4755976917123245e-08,3.5053782180292497e-09,4.688240328650054e-11
20.66560382622559,2.711996307931138e-08,2.363907522805654e-08,3.4750598821351896e-08,3.5043968193406997e-09,4.6883223209353025e-11
20.6755679553607,2.7136716062050096e-08,2.3641865606395275e-08,3.474370290682052e-08,3.5050259987786643e-09,4.68895436181949e-11
20.685532084495815,2.7060164998020525e-08,2.3614131802465145e-08,3.4719503244622446e-08,3.5011747557865383e-09,4.6884128274703026e-11
20.69549621363093,2.7077377165997946e-08,2.3617872439836558e-08,3.470479403103319e-08,3.5011016578015816e-09,4.681019965629013e-11
20.70546034276604,2.7090777886824288e-08,2.3618207893715682e-08,3.470080893357969e-08,3.4995600898853135e-09,4.687417265955924e-11
20.715424471901155,2.7075292905287105e-08,2.3609465297356398e-08,3.471294817865235e-08,3.499475359895393e-09,4.683494342735261e-11
20.72538860103627,2.707360061049159e-08,2.3598474586592845e-08,3.470056383348585e-08,3.502900118173783e-09,4.6818529121104253e-11
20.735352730171382,2.709090560551604e-08,2.3623106911915247e-08,3.469579115499928e-08,3.497666115654697e-09,4.6825681135005533e-11
20.745316859306495,2.7077138769353715e-08,2.3603072718488107e-08,3.468734120736349e-08,3.4962093902905102e-09,4.679490929716311e-11
20.75528098844161,2.706510486802982e-08,2.359892493411002e-08,3.469776573659599e-08,3.500720347375285e-09,4.680017075767661e-11
20.765245117576722,2.7072816565123072e-08,2.3591371928701215e-08,3.4677135506166633e-08,3.4942238532530176e-09,4.681484555141992e-11
20.775209246711835,2.706201848431722e-08,2.359470018370228e-08,3.4682288928130553e-08,3.493795641674455e-09,4.680480146821553e-11
20.785173375846952,2.7112017764553667e-08,2.360494808319567e-08,3.465581676766762e-08,3.4982452830791716e-09,4.6770626152539533e-11
20.795137504982065,2.7008904181351954e-08,2.3574418845553446e-08,3.468671879994454e-08,3.4882438166586147e-09,4.677760366559635e-11
20.80510163411718,2.704761804933284e-08,2.3582050462699346e-08,3.4652910356464774e-08,3.494040932798864e-09,4.674329870504948e-11
20.815065763252292,2.7028921615253004e-08,2.3573779693070815e-08,3.463747375050151e-08,3.493276732115638e-09,4.6772191672448506e-11
20.825029892387406,2.7045926279543947e-08,2.3560794208533776e-08,3.465349535215745e-08,3.493402054498675e-09,4.6742231312952973e-11
20.83499402152252,2.7146386419127206e-08,2.3655211835013083e-08,3.4756151420713286e-08,3.4983911141531255e-09,4.677555159128134e-11
20.844958150657632,2.702084196265751e-08,2.3569254595606056e-08,3.464302868921972e-08,3.4925501381516745e-09,4.671932473805914e-11
20.854922279792746,2.7015106393380565e-08,2.3562312677428056e-08,3.4635251185529044e-08,3.492702618205059e-09,4.673824046815815e-11
20.86488640892786,2.7025633909903007e-08,2.3561507853414402e-08,3.4622322194535186e-08,3.492078913551299e-09,4.672160386745323e-11
20.874850538062972,2.7046424959349078e-08,2.355418182346527e-08,3.46311828697931e-08,3.493115527776963e-09,4.673735687387104e-11
20.884814667198086,2.6972061174025395e-08,2.35185195648963e-08,3.4578457883523236e-08,3.486441038177903e-09,4.66630366329249e-11
20.8947787963332,2.6990799880124578e-08,2.354438787512286e-08,3.459719576627164e-08,3.484585566600728e-09,4.671419085263308e-11
20.904742925468312,2.700500653267352e-08,2.353582248189782e-08,3.459967769515867e-08,3.49049843254965e-09,4.6614410411759356e-11
20.914707054603426,2.6989676000726875e-08,2.3528137912026352e-08,3.459987062915771e-08,3.4872111691662508e-09,4.6675727450898087e-11
20.92467118373854,2.7016375953141776e-08,2.3514201333128862e-08,3.455891573453727e-08,3.4933375970123207e-09,4.663700529541743e-11
20.934635312873656,2.6960794055577405e-08,2.35356362232377e-08,3.4589267918411324e-08,3.48704429857971e-09,4.6704016717301464e-11
20.94459944200877,2.69992322454347e-08,2.3531099828139307e-08,3.458001946792657e-08,3.4886882742804783e-09,4.6662438757137746e-11
20.954563571143883,2.6980050707214512e-08,2.3528878616978884e-08,3.459447190357062e-08,3.4871844574117345e-09,4.664154175616499e-11
20.964527700278996,2.6994590072315295e-08,2.352712999502207e-08,3.45713791705867e-08,3.4848824565946834e-09,4.666872181191423e-11
20.97449182941411,2.6937903282198514e-08,2.352509269753709e-08,3.456725235125286e-08,3.489043161156078e-09,4.6663135921884357e-11
20.984455958549223,2.6976750316448833e-08,2.3467325931853207e-08,3.451831966014647e-08,3.4891051072256636e-09,4.660846095602954e-11
20.994420087684336,2.6929626144967767e-08,2.3494069476819255e-08,3.4543354813742204e-08,3.4775970090757814e-09,4.6666196760735747e-11
21.00438421681945,2.6977720639106312e-08,2.3516618591402006e-08,3.4562313412189273e-08,3.4835813304284597e-09,4.656742223372952e-11
21.014348345954563,2.696102203844261e-08,2.350802214931681e-08,3.455313013116252e-08,3.485519661445983e-09,4.6595541682455746e-11
21.024312475089676,2.6963480958334012e-08,2.351299217913903e-08,3.455416599236171e-08,3.4733540840659523e-09,4.66374597402261e-11
21.03427660422479,2.708194691111647e-08,2.3558523530882965e-08,3.459757689301987e-08,3.4998114209457125e-09,4.6669171469466846e-11
21.044240733359903,2.6939925000912083e-08,2.3491691191915766e-08,3.452821534757743e-08,3.4823578730987606e-09,4.65980102041889e-11
21.054204862495016,2.6939802299200513e-08,2.349096120378749e-08,3.4521608039594916e-08,3.4804584526180938e-09,4.6567468048654175e-11
21.06416899163013,2.6931381400713156e-08,2.3488078060130674e-08,3.4512188038389616e-08,3.4800372430926596e-09,4.655930280243955e-11
21.074133120765243,2.6919683799993774e-08,2.347978258422198e-08,3.4522036326932994e-08,3.478966976453065e-09,4.6586214258735474e-11
21.08409724990036,2.696263164224738e-08,2.3469161087420535e-08,3.447431848282917e-08,3.4843781792726453e-09,4.655704304772479e-11
21.094061379035473,2.6945146517258742e-08,2.347171962739632e-08,3.451986071089176e-08,3.479120778429959e-09,4.662188134058004e-11
21.104025508170587,2.6925464185019134e-08,2.3472241909461665e-08,3.4519109208807675e-08,3.481866736732251e-09,4.647063600377489e-11
21.1139896373057,2.691299294462914e-08,2.346293590322643e-08,3.449344812118875e-08,3.4792457002039486e-09,4.6572347065867524e-11
21.123953766440813,2.6941210987684578e-08,2.348287357642653e-08,3.448820097605699e-08,3.4766394390238877e-09,4.653278398840753e-11
21.133917895575927,2.6873933900660067e-08,2.3459523490552484e-08,3.451226793749769e-08,3.4783572020655394e-09,4.655721462994177e-11
21.14388202471104,2.693154049579355e-08,2.3458156153736302e-08,3.449705204119218e-08,3.481330126226185e-09,4.6571675573612097e-11
21.153846153846153,2.690925807323972e-08,2.3460093457203503e-08,3.4470598946154485e-08,3.470888879534268e-09,4.653286888440218e-11
21.163810282981267,2.690936171602602e-08,2.3457162456862687e-08,3.4477069098691955e-08,3.477700830300547e-09,4.647363670313715e-11
21.17377441211638,2.6860912256241515e-08,2.3458916197619098e-08,3.446113283840289e-08,3.4789719626404987e-09,4.648729367983522e-11
21.183738541251493,2.678963310980739e-08,2.3406729255107334e-08,3.447822053116666e-08,3.472889564618901e-09,4.64778315162634e-11
21.193702670386607,2.6952174838263838e-08,2.3469832334586323e-08,3.443721582757458e-08,3.4803003757166054e-09,4.650482991989564e-11
21.20366679952172,2.6902753441242296e-08,2.344564940232801e-08,3.447185883235887e-08,3.4753837915998275e-09,4.650356615601024e-11
21.213630928656833,2.6903075689574122e-08,2.3451795733450598e-08,3.447369856143768e-08,3.4762821029056946e-09,4.645345172379533e-11
21.223595057791947,2.6878254736239548e-08,2.3459568723806436e-08,3.444792032920981e-08,3.468632659732755e-09,4.652118702903636e-11
21.233559186927064,2.6899427910744084e-08,2.342112523364102e-08,3.439911351560628e-08,3.4925444603643297e-09,4.655066468289249e-11
21.243523316062177,2.6884438140528608e-08,2.342070916146476e-08,3.4422138361877396e-08,3.472111743863644e-09,4.646468909074002e-11
21.25348744519729,2.6890942566006388e-08,2.3427435576919294e-08,3.442655244543687e-08,3.470502274088637e-09,4.645107389880092e-11
21.263451574332404,2.6861022438765044e-08,2.3422739541956982e-08,3.4431279984403644e-08,3.4696918505329326e-09,4.6436648617393916e-11
21.273415703467517,2.6824897025792802e-08,2.342412940050792e-08,3.441753788956029e-08,3.4630987695295814e-09,4.640187214968737e-11
21.28337983260263,2.6959342299611435e-08,2.347770140299779e-08,3.447252846461715e-08,3.48176376846422e-09,4.651103559454498e-11
21.293343961737744,2.68974675599707e-08,2.342511639071682e-08,3.444301637538012e-08,3.4771516170535855e-09,4.6450643723758707e-11
21.303308090872857,2.6864609233997603e-08,2.341901651720508e-08,3.4432569588038727e-08,3.4709664470997594e-09,4.646649112933469e-11
21.31327222000797,2.687183727313385e-08,2.3428165153799352e-08,3.4406474320554434e-08,3.471393720114067e-09,4.646281173680592e-11
21.323236349143084,2.6862284132432738e-08,2.3445646534001694e-08,3.444015836900747e-08,3.466546826816821e-09,4.648028476276399e-11
21.333200478278197,2.685986154633782e-08,2.3407330720954705e-08,3.443352927400285e-08,3.4671337791701183e-09,4.640265538705048e-11
21.34316460741331,2.683008037346178e-08,2.3422149410811347e-08,3.442746503870825e-08,3.469166137109226e-09,4.6400292018378916e-11
21.353128736548424,2.682944909214308e-08,2.339363709444138e-08,3.437955061451795e-08,3.464715758641161e-09,4.6468380438449996e-11
21.363092865683537,2.6822514150171105e-08,2.3396243594389225e-08,3.4398295922508274e-08,3.470043320578517e-09,4.6367997765217984e-11
21.37305699481865,2.6855934979490336e-08,2.3365622994388894e-08,3.439433299280438e-08,3.4644872856435818e-09,4.638253922777598e-11
21.383021123953768,2.680344274308742e-08,2.344434580354289e-08,3.4453161552648644e-08,3.4613094213755362e-09,4.644486540754671e-11
21.39298525308888,2.6950672447759373e-08,2.3446419564520316e-08,3.4398601274956474e-08,3.477577479186928e-09,4.637349290888525e-11
21.402949382223994,2.6831861292735642e-08,2.3394260897427316e-08,3.437431446670153e-08,3.4686764995802474e-09,4.649034942767364e-11
21.412913511359108,2.684207535091261e-08,2.339596261598096e-08,3.438882226476914e-08,3.4642599875439535e-09,4.637516601970135e-11
21.42287764049422,2.682686181931366e-08,2.338391176567325e-08,3.4391961351522986e-08,3.482984860644719e-09,4.635493971600246e-11
21.432841769629334,2.6628786457940698e-08,2.3247747956464323e-08,3.418126689890763e-08,3.45895995235053e-09,4.6390634917345e-11
21.442805898764448,2.682301015738915e-08,2.3377629548236288e-08,3.436070342786864e-08,3.4609198605952734e-09,4.6396120221383115e-11
21.45277002789956,2.6834600152585236e-08,2.33848365100523e-08,3.4364876038882806e-08,3.4639671436135584e-09,4.637147937767178e-11
21.462734157034674,2.682582587260563e-08,2.3367266717755178e-08,3.437426922216895e-08,3.4634860821928053e-09,4.63985208251958e-11
21.472698286169788,2.679006876355104e-08,2.3358581985262358e-08,3.431933129513622e-08,3.4615513743829294e-09,4.630259145418886e-11
21.4826624153049,2.6805549420422127e-08,2.340379834645892e-08,3.441399518365058e-08,3.456768089893902e-09,4.640243793937729e-11
21.492626544440014,2.6811829066344402e-08,2.3403269169473655e-08,3.4361221517510985e-08,3.4664675285617197e-09,4.6298670742060476e-11
21.502590673575128,2.681449453703443e-08,2.338781394629436e-08,3.434821946941493e-08,3.4600620237979684e-09,4.649596465846737e-11
21.51255480271024,2.6857152593828e-08,2.3411962906476402e-08,3.4357897942171416e-08,3.464871792763075e-09,4.6307184688136226e-11
21.522518931845354,2.6801934444038503e-08,2.337535862665685e-08,3.4358884299701366e-08,3.462019566148318e-09,4.6404678718255416e-11
21.53248306098047,2.6898564642439347e-08,2.3364358869217215e-08,3.4302328455308066e-08,3.46340060002795e-09,4.629378876205855e-11
21.542447190115585,2.6733967017895926e-08,2.3370272846217596e-08,3.43284254130721e-08,3.456031802367001e-09,4.623912446377432e-11
21.552411319250698,2.6800479704649623e-08,2.3367811876405724e-08,3.4333350539876294e-08,3.47354621669218e-09,4.630476901508277e-11
21.56237544838581,2.676585549025126e-08,2.33722928145e-08,3.4340975084270333e-08,3.4631864908928184e-09,4.638446985680313e-11
21.572339577520925,2.6888701088909843e-08,2.33379736005823e-08,3.435310439018946e-08,3.4621681170612553e-09,4.6322648090481886e-11
21.582303706656038,2.687370072455538e-08,2.3433025082072827e-08,3.4358619559974664e-08,3.461957180998291e-09,4.638789709422125e-11
21.59226783579115,2.6747377541982825e-08,2.3338927242955004e-08,3.436086290858415e-08,3.4639754215189333e-09,4.62689096312258e-11
21.602231964926265,2.6762650530951473e-08,2.3357924687825814e-08,3.429724929794213e-08,3.460566268394745e-09,4.6400813096244636e-11
21.612196094061378,2.6798561688232365e-08,2.3342757707963747e-08,3.432571855616694e-08,3.457519222830645e-09,4.633485378416002e-11
21.62216022319649,2.67978560224392e-08,2.3340995199915722e-08,3.435099519330304e-08,3.480302430772971e-09,4.626371026679087e-11
21.632124352331605,2.6485908652764823e-08,2.3214750472943545e-08,3.420753165672035e-08,3.3981336995647356e-09,4.616079519252811e-11
21.64208848146672,2.673880885208406e-08,2.335685540522559e-08,3.4340440333469754e-08,3.4597904461368203e-09,4.6348530138715557e-11
21.65205261060183,2.6728047629623993e-08,2.3340727326859624e-08,3.4327050643091385e-08,3.4619937254742598e-09,4.629226703484568e-11
21.662016739736945,2.6808351884527615e-08,2.3344774832532566e-08,3.432437837783817e-08,3.4625892852387518e-09,4.635745136345359e-11
21.67198086887206,2.6866076359658463e-08,2.3345610785299036e-08,3.43094977169205e-08,3.472508528089502e-09,4.641609099448182e-11
21.681944998007175,2.668795510315137e-08,2.3329368117984842e-08,3.4320676348207267e-08,3.4513076209882003e-09,4.624853185106898e-11
21.69190912714229,2.671008602714172e-08,2.334498148238871e-08,3.429871329921943e-08,3.4528263909870488e-09,4.623424322533512e-11
21.701873256277402,2.6769374973054145e-08,2.3382493414140797e-08,3.4287795859492147e-08,3.455845245776808e-09,4.641003120431879e-11
21.711837385412515,2.6780519926553276e-08,2.3336883669522752e-08,3.4346341481329696e-08,3.4582001631250034e-09,4.6204313666704983e-11
21.72180151454763,2.6722136228055154e-08,2.3336538456548112e-08,3.433259113069005e-08,3.4520967627854663e-09,4.629310487531336e-11
21.731765643682742,2.6776087591374593e-08,2.332452387419063e-08,3.424105179136198e-08,3.4650174801770928e-09,4.6221205287191435e-11
21.741729772817855,2.6730518862794796e-08,2.327614295324454e-08,3.423525042091086e-08,3.4531896541276052e-09,4.6367405154498415e-11
21.75169390195297,2.6871520343987607e-08,2.337730801457296e-08,3.433653418064788e-08,3.4703180132740703e-09,4.614911600575246e-11
21.761658031088082,2.6743097483168892e-08,2.3320342114801647e-08,3.4304915969736454e-08,3.4515253337318647e-09,4.638818484853797e-11
21.771622160223195,2.684540755296828e-08,2.3435792551672213e-08,3.431807831149295e-08,3.4591224308864694e-09,4.6302676624642394e-11
21.78158628935831,2.6880611463518107e-08,2.3429968872155132e-08,3.429056879421287e-08,3.461368846324511e-09,4.626502349025098e-11
21.791550418493422,2.6514747811581923e-08,2.323959589472009e-08,3.43124165157391e-08,3.447274420848257e-09,4.627656821655409e-11
21.801514547628535,2.680481751514507e-08,2.332129195439181e-08,3.430146791357662e-08,3.454022275568397e-09,4.6117618099235766e-11
21.81147867676365,2.675557765820411e-08,2.3320328749527522e-08,3.422968024929714e-08,3.4616466900740904e-09,4.637030214832554e-11
21.821442805898762,2.6743142712040296e-08,2.330934635212892e-08,3.4214378948965394e-08,3.431554429831748e-09,4.629988887082329e-11
21.83140693503388,2.7158603847706214e-08,2.3681590889558463e-08,3.47823303499869e-08,3.4394493106321184e-09,4.6243941169509755e-11
21.841371064168992,2.6844331008714105e-08,2.336216834520276e-08,3.436685151031904e-08,3.4670286827347063e-09,4.6218395989153414e-11
21.851335193304106,2.6744558417436693e-08,2.331373670550791e-08,3.432646401665709e-08,3.46179002552759e-09,4.630368670285465e-11
21.86129932243922,2.6701598283942723e-08,2.3392995138869402e-08,3.423895520853523e-08,3.462964065982416e-09,4.629843307180812e-11
21.871263451574332,2.6901704789063696e-08,2.3381524546530312e-08,3.4403415572349e-08,3.4748829563660453e-09,4.6437528915717273e-11
21.881227580709446,2.6571321926429878e-08,2.3315698177570556e-08,3.431734060754815e-08,3.4698375373907376e-09,4.624392790330899e-11
21.89119170984456,2.66477935048595e-08,2.3232258728353787e-08,3.4267189503222495e-08,3.4457700329349788e-09,4.628603836309489e-11
21.901155838979673,2.687074106220977e-08,2.3393260479698316e-08,3.4240089159734154e-08,3.462460981036651e-09,4.603848711567252e-11
21.911119968114786,2.6577291542991732e-08,2.3261425711443843e-08,3.4336326119992535e-08,3.449523884716555e-09,4.624317312275477e-11
21.9210840972499,2.6649809018834366e-08,2.335522541686965e-08,3.43282433755194e-08,3.4591372735392942e-09,4.6142343195823136e-11
21.931048226385013,2.6369122133427338e-08,2.3319050571365732e-08,3.431717951018416e-08,3.4556165935116518e-09,4.650848427175301e-11
21.941012355520126,2.7017185013027584e-08,2.334968158797223e-08,3.424635731199704e-08,3.474854373469486e-09,4.6640663539939665e-11
21.95097648465524,2.6874801244257746e-08,2.3264176011009584e-08,3.4417406682028454e-08,3.4152257849758006e-09,4.656401439995242e-11
21.960940613790353,2.7056824152819327e-08,2.3247748512385152e-08,3.428680999566865e-08,3.450346718824639e-09,4.618512859325481e-11
21.97090474292547,2.6540323760118905e-08,2.3472148237062546e-08,3.426434798097841e-08,3.4432509383862175e-09,4.6596795457690255e-11
21.980868872060583,2.740975561663522e-08,2.321123844778569e-08,3.392722693581979e-08,3.4901271213157125e-09,4.617052476858532e-11
21.990833001195696,2.655529341536981e-08,2.3291724658629473e-08,3.423633251073615e-08,3.4073123491619707e-09,4.667206529634512e-11
22.00079713033081,2.6685521855755505e-08,2.327508622699206e-08,3.441380290688563e-08,3.459806044565924e-09,4.575193774527579e-11
22.010761259465923,2.6764316102434085e-08,2.3356867716916133e-08,3.408796449319392e-08,3.4795013747211192e-09,4.635131383028222e-11
22.020725388601036,2.6779681974555683e-08,2.3283527308234962e-08,3.4089914393333105e-08,3.344486483599302e-09,4.641257538508192e-11
22.03068951773615,2.8764167692025847e-08,2.4704191045615906e-08,3.5493814426337444e-08,3.815509317978643e-09,4.8500159689258283e-11
22.040653646871263,2.6868466707534544e-08,2.3347741167144295e-08,3.4315474835038165e-08,3.4822209253066026e-09,4.598834867327825e-11
22.050617776006376,2.6742730928216016e-08,2.3346171327699466e-08,3.43216749927379e-08,3.4692604679785727e-09,4.6385810473093575e-11
22.06058190514149,2.6849612891475933e-08,2.335412737411295e-08,3.437787906880031e-08,3.464157583042657e-09,4.615597725815911e-11
22.070546034276603,2.6927371769667773e-08,2.3405052595918847e-08,3.4403952056726583e-08,3.453751883066143e-09,4.614266490276906e-11
22.080510163411716,2.6407630116207152e-08,2.27227167196158e-08,3.390366943576741e-08,3.4493945105229484e-09,4.581463817855726e-11
22.09047429254683,2.657059840846496e-08,2.326249953537539e-08,3.424714903096798e-08,3.443364483711994e-09,4.653001904028739e-11
22.100438421681943,2.662684374260948e-08,2.323075804113026e-08,3.429110523307246e-08,3.489443636852769e-09,4.563983174613165e-11
22.110402550817057,2.6647689121027282e-08,2.3265349791129817e-08,3.4153314724503195e-08,3.4437036543490716e-09,4.6322568376119604e-11
22.120366679952173,2.6413390045723717e-08,2.2994719058487785e-08,3.3976886331664946e-08,3.4988803763333415e-09,4.6193335705965375e-11
22.130330809087287,2.669677274663126e-08,2.303469270664123e-08,3.459583158554277e-08,3.4194713378515544e-09,4.5900363549443e-11
22.1402949382224,2.6564555808936033e-08,2.3393333755082422e-08,3.435871501829267e-08,3.46706222495083e-09,4.6878816524501706e-11
22.150259067357513,2.6994429453000815e-08,2.347462108479552e-08,3.424866593443536e-08,3.4662509501768917e-09,4.5914468947268516e-11


==> figs/data/cyl_ref_DNS_M/modem_u_centerline.csv <==
0.5,-0.003247361178719821
0.5226130653266332,-0.003247361178719821
0.5452261306532663,-0.007103801230530811
0.5678391959798995,-0.011705796595610126
0.5904522613065326,-0.01626583857222827
0.6130653266331658,-0.02061453839973217
0.635678391959799,-0.02498806606218966
0.6582914572864322,-0.02925037038481623
0.6809045226130653,-0.03311612736644377
0.7035175879396984,-0.03698188434807132
0.7261306532663316,-0.04095028825390232
0.7487437185929648,-0.04498965229930496
0.771356783919598,-0.04902901634470761
0.7939698492462312,-0.053732367951073196
0.8165829145728644,-0.05901611387425461
0.8391959798994975,-0.064299859797436
0.8618090452261307,-0.0702396951995802
0.8844221105527639,-0.07639776515297414
0.907035175879397,-0.08280164101404061
0.9296482412060302,-0.08991289911066702
0.9522613065326633,-0.09717691314420822
0.9748743718592965,-0.10468514213423995
0.9974874371859297,-0.11318911830448836
1.020100502512563,-0.12157035249458267
1.042713567839196,-0.13032454541921637
1.0653266331658293,-0.13973463369295835
1.0879396984924623,-0.14914472196670023
1.1105527638190955,-0.1585463939780048
1.1331658291457287,-0.16796058456828478
1.1557788944723617,-0.1774980337449386
1.178391959798995,-0.1868599550201887
1.2010050251256281,-0.19639102953889095
1.2236180904522613,-0.20478172839224235
1.2462311557788945,-0.21316587011146942
1.2688442211055277,-0.22170029660095708
1.291457286432161,-0.2292788852595281
1.314070351758794,-0.23672052856379389
1.3366834170854272,-0.24389048323712625
1.3592964824120604,-0.248395853874254
1.3819095477386933,-0.2527507801573178
1.4045226130653266,-0.25587149767795736
1.4271356783919598,-0.2570672731608196
1.449748743718593,-0.2573939293625172
1.4723618090452262,-0.25615095163060847
1.4949748743718594,-0.25365658771185057
1.5175879396984926,-0.24993002375774953
1.5402010050251256,-0.2454083481203274
1.5628140703517588,-0.23723393049829208
1.585427135678392,-0.2282044202396007
1.6080402010050252,-0.2185100466674934
1.6306532663316584,-0.2065525876650734
1.6532663316582914,-0.19396259740059685
1.6758793969849246,-0.18001061168332494
1.6984924623115578,-0.16439828994391606
1.721105527638191,-0.1484897636143136
1.7437185929648242,-0.13147202962220628
1.7663316582914574,-0.11420574716720892
1.7889447236180904,-0.09583525354427017
1.8115577889447236,-0.07648451756201909
1.8341708542713568,-0.05683432559636656
1.85678391959799,-0.03684221837601014
1.8793969849246233,-0.01630906009800122
1.9020100502512562,0.004415854074119638
1.9246231155778895,0.025592884776635474
1.9472361809045227,0.046642329450531074
1.9698492462311559,0.06730502876944228
1.992462311557789,0.08754938298150619
2.015075376884422,0.10787569595481288
2.0376884422110555,0.12780965048358803
2.0603015075376883,0.14696152589961628
2.082914572864322,0.16594089119055386
2.1055276381909547,0.18449562284306503
2.128140703517588,0.20205770609546864
2.150753768844221,0.2186544821011822
2.1733668341708543,0.2348321360058631
2.1959798994974875,0.2506034918940297
2.2185929648241207,0.2658459172097548
2.241206030150754,0.28141004180834883
2.2638190954773867,0.29596708920101283
2.2864321608040203,0.31005946194700723
2.309045226130653,0.32374913102718594
2.3316582914572868,0.33656280846499853
2.3542713567839195,0.34923912920301325
2.3768844221105527,0.361954275343211
2.399497487437186,0.3741140800046351
2.422110552763819,0.3857710024513532
2.4447236180904524,0.3970238618653499
2.4673366834170856,0.4078080366489002
2.4899497487437188,0.41849335735615456
2.512562814070352,0.42846068218461464
2.535175879396985,0.4383650152742369
2.557788944723618,0.44809424337018466
2.580402010050251,0.45744213532373035
2.6030150753768844,0.4665065183660121
2.6256281407035176,0.4754793915264369
2.648241206030151,0.48407023311678515
2.670854271356784,0.4926610747071334
2.693467336683417,0.5007439974910586
2.7160804020100504,0.5086302107540325
2.7386934673366836,0.5162589791349869
2.761306532663317,0.5234627701094396
2.78391959798995,0.5304374363610447
2.806532663316583,0.5371047554860074
2.829145728643216,0.5435818635866233
2.851758793969849,0.5496798510952925
2.8743718592964824,0.5554959638479088
2.8969849246231156,0.5611295959241729
2.919597989949749,0.5666217914170814
2.942211055276382,0.5720292634748443
2.9648241206030153,0.5772103754448308
2.9874371859296485,0.5819948262399364
3.0100502512562817,0.586708790908455
3.032663316582915,0.5912810140901202
3.0552763819095476,0.5956521248560404
3.077889447236181,0.5999796715296223
3.100502512562814,0.6042058921987817
3.1231155778894473,0.608332860983408
3.1457286432160805,0.6122836697057078
3.1683417085427137,0.6160949078386889
3.190954773869347,0.6198753464516358
3.21356783919598,0.6237173483555931
3.2361809045226133,0.6274514496816073
3.2587939698492465,0.6311417957502128
3.2814070351758793,0.6344760143082188
3.3040201005025125,0.6377309482393789
3.3266331658291457,0.6409540367647706
3.349246231155779,0.6439515915976943
3.371859296482412,0.6468185447745796
3.3944723618090453,0.6496854979514647
3.4170854271356785,0.6524857473256265
3.4396984924623117,0.6551515795635583
3.462311557788945,0.6578174118014903
3.484924623115578,0.6603681500821885
3.5075376884422114,0.6628161769350432
3.530150753768844,0.6652453666011481
3.5527638190954773,0.6674924272774585
3.5753768844221105,0.6696749343928121
3.5979899497487438,0.6717618848565836
3.620603015075377,0.6737277366102967
3.64321608040201,0.6756855916988693
3.6658291457286434,0.6775190320870612
3.6884422110552766,0.6793873990296921
3.71105527638191,0.6812646012867347
3.733668341708543,0.6831739677180096
3.7562814070351758,0.6849680686227893
3.778894472361809,0.686814150553741
3.801507537688442,0.6886998270289331
3.8241206030150754,0.690478176375297
3.8467336683417086,0.6922239030789226
3.869346733668342,0.6940537490307366
3.891959798994975,0.6959385655397892
3.9145728643216082,0.6978052810156008
3.9371859296482414,0.6994040125666801
3.9597989949748746,0.7009733063693815
3.982412060301508,0.702472541328027
4.005025125628141,0.7038303910946775
4.027638190954773,0.7051882408613281
4.050251256281407,0.7064285013794772
4.072864321608041,0.7076454331921578
4.0954773869346734,0.7088667829074284
4.118090452261306,0.7101297791849998
4.14070351758794,0.7113753565859091
4.1633165829145735,0.7125555856398504
4.185929648241206,0.7134654306863177
4.208542713567839,0.7143479580334987
4.231155778894473,0.715236641832473
4.2537688442211055,0.7161201925423063
4.276381909547739,0.717001521694651
4.298994974874372,0.7178864371154914
4.321608040201005,0.7186996862319658
4.344221105527638,0.7195129353484402
4.366834170854272,0.7202693073454671
4.389447236180905,0.7208306254536254
4.4120603015075375,0.7213919435617835
4.434673366834171,0.7218931845875444
4.457286432160805,0.7225022312776958
4.4798994974874375,0.7231124702327217
4.50251256281407,0.7237037804630995
4.525125628140704,0.7242710900842584
4.547738693467337,0.7244133269569595
4.57035175879397,0.7244133269569595
4.592964824120603,0.7244133269569595
4.615577889447236,0.7244133269569595
4.63819095477387,0.7244133269569595
4.660804020100502,0.7244133269569595
4.683417085427136,0.7244133269569595
4.706030150753769,0.7244133269569595
4.728643216080402,0.7244133269569595
4.751256281407035,0.7244133269569595
4.773869346733669,0.7244133269569595
4.796482412060302,0.7244133269569595
4.819095477386935,0.7244133269569595
4.841708542713568,0.7244133269569595
4.864321608040201,0.7244133269569595
4.886934673366834,0.7244133269569595
4.909547738693467,0.7244133269569595
4.932160804020101,0.7244133269569595
4.954773869346734,0.7244133269569595
4.977386934673367,0.7244133269569595
5.0,0.7244133269569595


==> figs/data/cyl_ref_DNS_M/modem_u_x1p06.csv <==
-2.0,1.1246469449934122
-1.979899497487437,1.1246469449934122
-1.9597989949748744,1.125552775641537
-1.9396984924623115,1.1272070282987288
-1.9195979899497488,1.1288878268411136
-1.899497487437186,1.1306086272820923
-1.879396984924623,1.1323247275119233
-1.8592964824120604,1.1340862680487755
-1.8391959798994975,1.1359355784350604
-1.8190954773869348,1.1377848888213458
-1.7989949748743719,1.1396341992076309
-1.778894472361809,1.1414835095939164
-1.7587939698492463,1.1434167284400134
-1.7386934673366834,1.1453747818111593
-1.7185929648241207,1.147332835182305
-1.6984924623115578,1.1495171225525693
-1.678391959798995,1.1517096529848208
-1.6582914572864322,1.1538703407216662
-1.6381909547738693,1.156012237701592
-1.6180904522613067,1.1581801501568463
-1.5979899497487438,1.160524580946075
-1.5778894472361809,1.1628690117353033
-1.557788944723618,1.1652887163935195
-1.5376884422110553,1.1677775714595162
-1.5175879396984926,1.170279345861533
-1.4974874371859297,1.1729146327566562
-1.4773869346733668,1.1755516501395253
-1.457286432160804,1.1783389631080292
-1.4371859296482412,1.1812648290444343
-1.4170854271356785,1.1841842795136515
-1.3969849246231156,1.1870143880109292
-1.3768844221105527,1.1898427250827877
-1.3567839195979898,1.1928845257738199
-1.3366834170854272,1.1961029783038652
-1.3165829145728645,1.1993405446330083
-1.2964824120603016,1.2028010636182855
-1.2763819095477387,1.2062652073297504
-1.2562814070351758,1.2096444043828
-1.236180904522613,1.2129603857773925
-1.2160804020100502,1.216314329565248
-1.1959798994974875,1.2202944485654192
-1.1758793969849246,1.2242893939717348
-1.1557788944723617,1.2282196175685343
-1.135678391959799,1.2320738767381862
-1.1155778894472361,1.2359595502314478
-1.0954773869346734,1.2403369837054021
-1.0753768844221105,1.2447257826100098
-1.0552763819095476,1.2492107580015848
-1.035175879396985,1.2537908765951813
-1.015075376884422,1.2583897111804774
-0.9949748743718594,1.26339149154768
-0.9748743718592965,1.2684048829715806
-0.9547738693467336,1.2735658996152448
-0.9346733668341709,1.2788287202606692
-0.914572864321608,1.2841163187584046
-0.8944723618090451,1.2898961083021467
-0.8743718592964824,1.295689730642422
-0.8542713567839195,1.3018210701872661
-0.8341708542713568,1.3082073417950313
-0.8140703517587939,1.314587463140541
-0.793969849246231,1.3206987094921976
-0.7738693467336684,1.3267998705865316
-0.7537688442211055,1.3299826271373483
-0.7336683417085428,1.3306765433094898
-0.7135678391959799,1.3293772374943078
-0.693467336683417,1.3022167739749633
-0.6733668341708543,1.2550795886173172
-0.6532663316582914,1.1516925802438256
-0.6331658291457287,0.9989541153844497
-0.6130653266331658,0.8124659171313653
-0.5929648241206029,0.6086651503870603
-0.5728643216080402,0.4548053564142048
-0.5527638190954773,0.3344461205792839
-0.5326633165829147,0.2564154815546439
-0.5125628140703518,0.20223036608563344
-0.49246231155778886,0.1642125217772073
-0.4723618090452262,0.1333767063146367
-0.4522613065326633,0.10904910549418764
-0.4321608040201004,0.08728055107543208
-0.4120603015075377,0.07039005827935685
-0.3919597989949748,0.053916468831159345
-0.3718592964824121,0.03955167688559002
-0.3517587939698492,0.025149532659167792
-0.3316582914572863,0.010830026348128404
-0.31155778894472363,-0.003702793934832655
-0.29145728643216073,-0.018286389998912616
-0.27135678391959805,-0.0328160994746614
-0.25125628140703515,-0.04728333414487896
-0.23115577889447225,-0.060456172473677156
-0.21105527638190957,-0.07297079092199148
-0.19095477386934667,-0.08500459508129478
-0.170854271356784,-0.09524196209004054
-0.1507537688442211,-0.105316319993718
-0.1306532663316582,-0.11360744287218164
-0.11055276381909551,-0.12064889096373191
-0.09045226130653261,-0.12690839071953294
-0.07035175879396993,-0.13043352182016843
-0.05025125628140703,-0.13375731911679764
-0.03015075376884413,-0.13542540276379866
-0.01005025125628145,-0.1366970160430121
0.010050251256281229,-0.13720179025452872
0.03015075376884413,-0.13519471861196747
0.05025125628140703,-0.13304874377010928
0.07035175879396993,-0.1289661657448793
0.09045226130653283,-0.12344406104492799
0.11055276381909529,-0.11727038622664995
0.1306532663316582,-0.10889214152395674
0.1507537688442211,-0.10037450741292403
0.170854271356784,-0.0905907185780452
0.1909547738693469,-0.08001172526024898
0.2110552763819098,-0.06930783937336181
0.23115577889447225,-0.05810822198491795
0.25125628140703515,-0.04685774073560767
0.27135678391959805,-0.03574546700075822
0.29145728643216096,-0.024367552566064557
0.31155778894472386,-0.01289005157749105
0.3316582914572863,-0.0006446211232963087
0.3517587939698492,0.011766691489400537
0.3718592964824121,0.024839754224225668
0.391959798994975,0.038355827598740504
0.4120603015075379,0.052463700422704394
0.4321608040201004,0.06927577594420883
0.4522613065326633,0.08719456268642323
0.4723618090452262,0.11240816186317178
0.4924623115577891,0.14326835197211346
0.512562814070352,0.1805273886498142
0.5326633165829144,0.2405719026905086
0.5527638190954773,0.32349505067421824
0.5728643216080402,0.4415635377594919
0.5929648241206031,0.5925943447910627
0.613065326633166,0.7778320379242195
0.6331658291457285,0.9826271223500211
0.6532663316582914,1.1321554631743367
0.6733668341708543,1.2423694082069558
0.6934673366834172,1.2967926401162289
0.7135678391959801,1.326330142128887
0.7336683417085426,1.3308157093910142
0.7537688442211055,1.3310614005724335
0.7738693467336684,1.3287502113118668
0.7939698492462313,1.3224220492366363
0.8140703517587942,1.3160938871614059
0.8341708542713566,1.3098410296505292
0.8542713567839195,1.30361413447995
0.8743718592964824,1.2975369210160892
0.8944723618090453,1.291645769811267
0.9145728643216082,1.2857638753113743
0.9346733668341707,1.2802669208239434
0.9547738693467336,1.2748090424494254
0.9748743718592965,1.269536928944087
0.9949748743718594,1.2646210663847333
1.0150753768844223,1.2597067056718605
1.0351758793969852,1.2549504301663261
1.0552763819095476,1.2502333633761709
1.0753768844221105,1.2457279543100082
1.0954773869346734,1.2414366842699476
1.1155778894472363,1.2371468751386931
1.1356783919597992,1.2330150595499858
1.1557788944723617,1.2289225852791235
1.1758793969849246,1.2249413180059117
1.1959798994974875,1.2211414303286898
1.2160804020100504,1.2173458025648651
1.2361809045226133,1.2136866011243068
1.2562814070351758,1.210027399683748
1.2763819095477387,1.2064537287131694
1.2964824120603016,1.2030945899464607
1.3165829145728645,1.199740967313585
1.3366834170854274,1.196644272751894
1.3567839195979898,1.1935739825387208
1.3768844221105527,1.1905164061447873
1.3969849246231156,1.1874423778915095
1.4170854271356785,1.1843696877340162
1.4371859296482414,1.1815294902791824
1.457286432160804,1.1787555246997545
1.4773869346733668,1.1760806204525578
1.4974874371859297,1.1734942365220142
1.5175879396984926,1.1709065554333609
1.5376884422110555,1.1682359332141738
1.557788944723618,1.1655520204190837
1.5778894472361809,1.163014305109236
1.5979899497487438,1.1607748792647634
1.6180904522613067,1.1585341971998546
1.6381909547738696,1.15617327859196
1.658291457286432,1.1537856904306152
1.678391959798995,1.1515454392558708
1.6984924623115578,1.1494935950602825
1.7185929648241207,1.1474405355819326
1.7386934673366836,1.1453790504489016
1.758793969849246,1.1433309442934183
1.778894472361809,1.1412828381379347
1.7989949748743719,1.1392347319824512
1.8190954773869348,1.1371913232073187
1.8391959798994977,1.1355168500705015
1.8592964824120601,1.1339094928255309
1.879396984924623,1.1321935751789258
1.899497487437186,1.1302392598478845
1.9195979899497488,1.1282906115539117
1.9396984924623117,1.12686810186905
1.9597989949748746,1.1255533312177204
1.979899497487437,1.1242858853113642
2.0,1.123563573803397


==> figs/data/cyl_ref_DNS_M/modem_u_x1p54.csv <==
-2.0,1.1065017292490118
-1.979899497487437,1.1065017292490118
-1.9597989949748744,1.1067252890131878
-1.9396984924623115,1.1077906168501208
-1.9195979899497488,1.1088559446870536
-1.899497487437186,1.1097488973775782
-1.879396984924623,1.1105853620099988
-1.8592964824120604,1.1115264437060586
-1.8391959798994975,1.112840888128434
-1.8190954773869348,1.1141553325508093
-1.7989949748743719,1.1152976016144924
-1.778894472361809,1.1163831828323556
-1.7587939698492463,1.1174865020564102
-1.7386934673366834,1.118606514021855
-1.7185929648241207,1.1197265259872995
-1.6984924623115578,1.1209490248471066
-1.678391959798995,1.1222209371695282
-1.6582914572864322,1.123481804900882
-1.6381909547738693,1.124707134447164
-1.6180904522613067,1.125932463993446
-1.5979899497487438,1.1273287791251443
-1.5778894472361809,1.128799174580683
-1.557788944723618,1.1301948865592486
-1.5376884422110553,1.1312683157485535
-1.5175879396984926,1.1323417449378583
-1.4974874371859297,1.133756315262984
-1.4773869346733668,1.1353279776231737
-1.457286432160804,1.1368843980352112
-1.4371859296482412,1.1383507428145638
-1.4170854271356785,1.1398170875939164
-1.3969849246231156,1.1413514917645782
-1.3768844221105527,1.142919103448582
-1.3567839195979898,1.1444735608080678
-1.3366834170854272,1.145998640392118
-1.3165829145728645,1.1475237199761683
-1.2964824120603016,1.1490487995602185
-1.2763819095477387,1.150573879144269
-1.2562814070351758,1.1521053701327935
-1.236180904522613,1.1536851338453555
-1.2160804020100502,1.1552648975579176
-1.1959798994974875,1.1568446612704797
-1.1758793969849246,1.1584244249830418
-1.1557788944723617,1.160019154830627
-1.135678391959799,1.1617042361240264
-1.1155778894472361,1.1633893174174261
-1.0954773869346734,1.1651087262635942
-1.0753768844221105,1.1668363396569474
-1.0552763819095476,1.1685788272476136
-1.035175879396985,1.1704117582218043
-1.015075376884422,1.1722446891959948
-0.9949748743718594,1.1740426734485396
-0.9748743718592965,1.175845224351335
-0.9547738693467336,1.1776244789287347
-0.9346733668341709,1.1792710787983665
-0.914572864321608,1.1809176786679987
-0.8944723618090451,1.1824270430541586
-0.8743718592964824,1.1839075652001623
-0.8542713567839195,1.1851567621558656
-0.8341708542713568,1.1856043618744248
-0.8140703517587939,1.1860519615929839
-0.793969849246231,1.184905403432
-0.7738693467336684,1.1831028525292049
-0.7537688442211055,1.1799517378371376
-0.7336683417085428,1.1713643043226978
-0.7135678391959799,1.1627768708082575
-0.693467336683417,1.1437369018098527
-0.6733668341708543,1.1199662019138037
-0.6532663316582914,1.0843258082447016
-0.6331658291457287,1.0349781599540975
-0.6130653266331658,0.9689207871778484
-0.5929648241206029,0.8957828187420989
-0.5728643216080402,0.8166997967646231
-0.5527638190954773,0.7376338944369616
-0.5326633165829147,0.662433534858708
-0.5125628140703518,0.5981010427713986
-0.49246231155778886,0.5402871713716545
-0.4723618090452262,0.4856724648853644
-0.4522613065326633,0.43650255126101567
-0.4321608040201004,0.39176115936734174
-0.4120603015075377,0.35006245671714553
-0.3919597989949748,0.30956394746369725
-0.3718592964824121,0.2709234163963193
-0.3517587939698492,0.23193032953978085
-0.3316582914572863,0.19301279918381486
-0.31155778894472363,0.1545437351718189
-0.29145728643216073,0.11667129438393246
-0.27135678391959805,0.07906396519844434
-0.25125628140703515,0.041846701204339906
-0.23115577889447225,0.005500417451263024
-0.21105527638190957,-0.029843576804389035
-0.19095477386934667,-0.06411865429086776
-0.170854271356784,-0.09547580510925609
-0.1507537688442211,-0.12626298222611573
-0.1306532663316582,-0.15172428919801134
-0.11055276381909551,-0.17699405002086344
-0.09045226130653261,-0.19647635906806696
-0.07035175879396993,-0.21339603349722536
-0.05025125628140703,-0.22834480316452266
-0.03015075376884413,-0.23510538171905132
-0.01005025125628145,-0.24186596027357993
0.010050251256281229,-0.2410487416007157
0.03015075376884413,-0.23679553160535607
0.05025125628140703,-0.23056747529155291
0.07035175879396993,-0.21598301568365597
0.09045226130653283,-0.201398556075759
0.11055276381909529,-0.18003566353442418
0.1306532663316582,-0.1556473973609273
0.1507537688442211,-0.12872942169848517
0.170854271356784,-0.0982238072346047
0.1909547738693469,-0.06593194593730972
0.2110552763819098,-0.032075382630225815
0.23115577889447225,0.0038793824239861524
0.25125628140703515,0.040449634926888134
0.27135678391959805,0.07748459529512998
0.29145728643216096,0.11445039919609537
0.31155778894472386,0.1512475987865497
0.3316582914572863,0.1886356392536336
0.3517587939698492,0.22623007270135703
0.3718592964824121,0.2642273834486134
0.391959798994975,0.30386829918482533
0.4120603015075379,0.3449070570141167
0.4321608040201004,0.3885892232903628
0.4522613065326633,0.43529458640368945
0.4723618090452262,0.4853772058789291
0.4924623115577891,0.5411553443011952
0.512562814070352,0.5999161152800799
0.5326633165829144,0.6665924964749224
0.5527638190954773,0.7417675305750736
0.5728643216080402,0.8220271495612077
0.5929648241206031,0.9004477342537888
0.613065326633166,0.9691553860751698
0.6331658291457285,1.0341666685993491
0.6532663316582914,1.0829394242876376
0.6733668341708543,1.1175655044763138
0.6934673366834172,1.1440432529552766
0.7135678391959801,1.160052987986751
0.7336683417085426,1.1740755852113602
0.7537688442211055,1.1801679737508057
0.7738693467336684,1.184757389869608
0.7939698492462313,1.1871910140593975
0.8140703517587942,1.1874056998972584
0.8341708542713566,1.187444789035307
0.8542713567839195,1.1864589659411413
0.8743718592964824,1.1851809776044404
0.8944723618090453,1.1837516304648767
0.9145728643216082,1.18213541066664
0.9346733668341707,1.1805191908684036
0.9547738693467336,1.1786224861299703
0.9748743718592965,1.1765870213464766
0.9949748743718594,1.174734650314695
1.0150753768844223,1.1730414676689231
1.0351758793969852,1.1713773743364986
1.0552763819095476,1.1696298369523839
1.0753768844221105,1.1678050073305655
1.0954773869346734,1.1659559636426233
1.1155778894472363,1.1641736661207585
1.1356783919597992,1.162434869966448
1.1557788944723617,1.1607112218100322
1.1758793969849246,1.1589410763167254
1.1959798994974875,1.157210725905022
1.2160804020100504,1.155491213864041
1.2361809045226133,1.1537861580780895
1.2562814070351758,1.1520551934912615
1.2763819095477387,1.150293149350327
1.2964824120603016,1.148617243762004
1.3165829145728645,1.1471853297302328
1.3366834170854274,1.145753415698462
1.3567839195979898,1.1442904993323608
1.3768844221105527,1.1428120025244501
1.3969849246231156,1.1414526257564173
1.4170854271356785,1.1401260293054838
1.4371859296482414,1.13879943285455
1.457286432160804,1.1373489897253215
1.4773869346733668,1.1358360621698291
1.4974874371859297,1.1343064219825774
1.5175879396984926,1.1328826093031785
1.5376884422110555,1.131487443928906
1.557788944723618,1.1301030561445238
1.5778894472361809,1.128687344817497
1.5979899497487438,1.1273508700471004
1.6180904522613067,1.1260364256247248
1.6381909547738696,1.1247077017506082
1.658291457286432,1.1234043845560295
1.678391959798995,1.122132472233608
1.6984924623115578,1.1209077026082925
1.7185929648241207,1.1197330065143363
1.7386934673366836,1.118586780922218
1.758793969849246,1.1174516723823031
1.778894472361809,1.1162850776407187
1.7989949748743719,1.1149114154585362
1.8190954773869348,1.113627351107556
1.8391959798994977,1.1124568151573535
1.8592964824120601,1.111516220403882
1.879396984924623,1.1105440581192283
1.899497487437186,1.109626356090625
1.9195979899497488,1.1087979928105764
1.9396984924623117,1.1078894640513024
1.9597989949748746,1.1065240099956304
1.979899497487437,1.1052033168560194
2.0,1.105169836956522


==> figs/data/cyl_ref_DNS_M/modem_u_x2p02.csv <==
-2.0,1.0816978832312028
-1.979899497487437,1.0816978832312028
-1.9597989949748744,1.08213721725939
-1.9396984924623115,1.082881766883857
-1.9195979899497488,1.0835533153240433
-1.899497487437186,1.083650239622584
-1.879396984924623,1.0837440304470263
-1.8592964824120604,1.0837604498673974
-1.8391959798994975,1.08367039708306
-1.8190954773869348,1.0836198979215799
-1.7989949748743719,1.0843318109636715
-1.778894472361809,1.0850614084277204
-1.7587939698492463,1.085248886618405
-1.7386934673366834,1.0848849374409497
-1.7185929648241207,1.0845471805421112
-1.6984924623115578,1.0852907011704311
-1.678391959798995,1.086067194046701
-1.6582914572864322,1.086305823236335
-1.6381909547738693,1.0860676081351248
-1.6180904522613067,1.0858684162469074
-1.5979899497487438,1.0860696194461
-1.5778894472361809,1.0862758912955073
-1.557788944723618,1.0865171937843743
-1.5376884422110553,1.0868529377501313
-1.5175879396984926,1.0872338993919586
-1.4974874371859297,1.0872917685813404
-1.4773869346733668,1.0873254109422814
-1.457286432160804,1.087205026817592
-1.4371859296482412,1.0871037599129405
-1.4170854271356785,1.087028154877041
-1.3969849246231156,1.0869940498212887
-1.3768844221105527,1.0869546304892768
-1.3567839195979898,1.086743511912117
-1.3366834170854272,1.0863683486143478
-1.3165829145728645,1.0859931853165787
-1.2964824120603016,1.0857983542153185
-1.2763819095477387,1.0856107725664341
-1.2562814070351758,1.0852502719241133
-1.236180904522613,1.0846875269774596
-1.2160804020100502,1.084067838440911
-1.1959798994974875,1.083229560869138
-1.1758793969849246,1.0823986965004377
-1.1557788944723617,1.081669788106565
-1.135678391959799,1.0809157234709228
-1.1155778894472361,1.0801616588352805
-1.0954773869346734,1.0790925859831852
-1.0753768844221105,1.0780102534619949
-1.0552763819095476,1.076599213513332
-1.035175879396985,1.074927969764756
-1.015075376884422,1.0732317713605806
-0.9949748743718594,1.0709533516777583
-0.9748743718592965,1.0686575154098892
-0.9547738693467336,1.0656938416426627
-0.9346733668341709,1.062177025547906
-0.914572864321608,1.0586044592854496
-0.8944723618090451,1.053643717554286
-0.8743718592964824,1.0486395013197334
-0.8542713567839195,1.0425422413645176
-0.8341708542713568,1.0354579757226783
-0.8140703517587939,1.0281523006396338
-0.793969849246231,1.017988636612885
-0.7738693467336684,1.007768495145129
-0.7537688442211055,0.9953210874377053
-0.7336683417085428,0.9810798342829015
-0.7135678391959799,0.9664294750120431
-0.693467336683417,0.9470919584742832
-0.6733668341708543,0.9276762383492543
-0.6532663316582914,0.9054708651180331
-0.6331658291457287,0.8811639333134351
-0.6130653266331658,0.8557225039300173
-0.5929648241206029,0.8280504905807771
-0.5728643216080402,0.7993333834215112
-0.5527638190954773,0.769683784427559
-0.5326633165829147,0.7390291592167867
-0.5125628140703518,0.7076228510620686
-0.49246231155778886,0.6749723534924614
-0.4723618090452262,0.6425452241637664
-0.4522613065326633,0.6103398811161524
-0.4321608040201004,0.5781810353357782
-0.4120603015075377,0.546518648740455
-0.3919597989949748,0.5151540456447492
-0.3718592964824121,0.4836107748802828
-0.3517587939698492,0.45194162562918005
-0.3316582914572863,0.4206716345220902
-0.31155778894472363,0.3895405375998018
-0.29145728643216073,0.35942756824619054
-0.27135678391959805,0.3304632567200374
-0.25125628140703515,0.3021178472790379
-0.23115577889447225,0.2760350150102121
-0.21105527638190957,0.25038396257578865
-0.19095477386934667,0.22760327149112303
-0.170854271356784,0.2064117632207655
-0.1507537688442211,0.18731298604733737
-0.1306532663316582,0.17185692284525
-0.11055276381909551,0.1567765965180778
-0.09045226130653261,0.1454258109075496
-0.07035175879396993,0.13499633919393694
-0.05025125628140703,0.12699543509607059
-0.03015075376884413,0.1220564467997958
-0.01005025125628145,0.11762824201498281
0.010050251256281229,0.11851793205726772
0.03015075376884413,0.12085114872618237
0.05025125628140703,0.1255783940652924
0.07035175879396993,0.13423661704873316
0.09045226130653283,0.14335586246108994
0.11055276381909529,0.15688023971711523
0.1306532663316582,0.1713291240086371
0.1507537688442211,0.18774728027021903
0.170854271356784,0.20755216979029695
0.1909547738693469,0.22788265254378642
0.2110552763819098,0.2509376944760182
0.23115577889447225,0.2751325725890085
0.25125628140703515,0.3013141092111443
0.27135678391959805,0.32920732949512443
0.29145728643216096,0.35793371637297566
0.31155778894472386,0.38734891113735215
0.3316582914572863,0.4175413992656931
0.3517587939698492,0.44847846174510886
0.3718592964824121,0.4802024963625602
0.391959798994975,0.5123275826164381
0.4120603015075379,0.5450302515101182
0.4321608040201004,0.5778043078934125
0.4522613065326633,0.610762722157524
0.4723618090452262,0.64372517909312
0.4924623115577891,0.6765079716663247
0.512562814070352,0.7091460554381632
0.5326633165829144,0.7410952521697656
0.5527638190954773,0.7730556734181212
0.5728643216080402,0.8039938363212036
0.5929648241206031,0.8328686374998813
0.613065326633166,0.8606524866159488
0.6331658291457285,0.8858182780821856
0.6532663316582914,0.9101463626674609
0.6733668341708543,0.9307186512450238
0.6934673366834172,0.9508340904044522
0.7135678391959801,0.9675558259472092
0.7336683417085426,0.9829297052537012
0.7537688442211055,0.9973206991090882
0.7738693467336684,1.0088980709493607
0.7939698492462313,1.0200952001717238
0.8140703517587942,1.0290610471061026
0.8341708542713566,1.0366346561798143
0.8542713567839195,1.0435929672399227
0.8743718592964824,1.04872587587204
0.8944723618090453,1.053600619990243
0.9145728643216082,1.0577257314509818
0.9346733668341707,1.061285704917855
0.9547738693467336,1.0646538397636978
0.9748743718592965,1.067208659680821
0.9949748743718594,1.0696057628533415
1.0150753768844223,1.0718732552493937
1.0351758793969852,1.0738914570840405
1.0552763819095476,1.0757374019671584
1.0753768844221105,1.0770507797813462
1.0954773869346734,1.0782850126595138
1.1155778894472363,1.0793697728744056
1.1356783919597992,1.080268261786816
1.1557788944723617,1.081300418922439
1.1758793969849246,1.0822689575602054
1.1959798994974875,1.0831467173411267
1.2160804020100504,1.0836612059866548
1.2361809045226133,1.0842239509333085
1.2562814070351758,1.0847866958799621
1.2763819095477387,1.0852429194742914
1.2964824120603016,1.0856649781842813
1.3165829145728645,1.085978686411827
1.3366834170854274,1.085978686411827
1.3567839195979898,1.085978686411827
1.3768844221105527,1.0862269496701984
1.3969849246231156,1.0865552175557462
1.4170854271356785,1.0866259830040017
1.4371859296482414,1.0865603973912576
1.457286432160804,1.0864758489205206
1.4773869346733668,1.0862179288870784
1.4974874371859297,1.085914128173124
1.5175879396984926,1.0859117435630743
1.5376884422110555,1.0860524297997376
1.557788944723618,1.0861931160364011
1.5778894472361809,1.08651072379516
1.5979899497487438,1.086885887092929
1.6180904522613067,1.0871215080720036
1.6381909547738696,1.0870708746196778
1.658291457286432,1.086850371060214
1.678391959798995,1.086344036536957
1.6984924623115578,1.0858377020136998
1.7185929648241207,1.085773058311448
1.7386934673366836,1.085773058311448
1.758793969849246,1.085660076778288
1.778894472361809,1.0852856712061922
1.7989949748743719,1.0848880796677958
1.8190954773869348,1.0844517732318149
1.8391959798994977,1.0837765472601961
1.8592964824120601,1.0831576794526911
1.879396984924623,1.0829517072606203
1.899497487437186,1.0828504403559691
1.9195979899497488,1.0824406086881226
1.9396984924623117,1.0819849076171915
1.9597989949748746,1.0816978832312028
1.979899497487437,1.0816978832312028
2.0,1.0816978832312028


==> figs/data/cyl_ref_DNS_M/modem_v_x1p06.csv <==
-2.0,0.0018995335820894965
-1.979899497487437,0.0018995335820894965
-1.9597989949748744,0.0022103806804879807
-1.9396984924623115,0.0028135056759682198
-1.9195979899497488,0.0034003858825808553
-1.899497487437186,0.003986237718959451
-1.879396984924623,0.004596889754371894
-1.8592964824120604,0.0050109670484529524
-1.8391959798994975,0.00548823936249219
-1.8190954773869348,0.005971409292980102
-1.7989949748743719,0.006470154961518544
-1.778894472361809,0.007187493608440349
-1.7587939698492463,0.007942156405795401
-1.7386934673366834,0.008700660079131032
-1.7185929648241207,0.009474293456639008
-1.6984924623115578,0.010187784168390265
-1.678391959798995,0.010850067318960769
-1.6582914572864322,0.011505251053926038
-1.6381909547738693,0.012292587821539455
-1.6180904522613067,0.013175523921930584
-1.5979899497487438,0.014057672460664708
-1.5778894472361809,0.014937008493652301
-1.557788944723618,0.01583058216305601
-1.5376884422110553,0.016727191355145325
-1.5175879396984926,0.01767985902514286
-1.4974874371859297,0.018645560853639
-1.4773869346733668,0.01966642909228715
-1.457286432160804,0.020737923456479963
-1.4371859296482412,0.021824298136508102
-1.4170854271356785,0.02291067281653623
-1.3969849246231156,0.024050429771203904
-1.3768844221105527,0.025239258756520475
-1.3567839195979898,0.026472551391522284
-1.3366834170854272,0.027714145241285848
-1.3165829145728645,0.02902023676495823
-1.2964824120603016,0.030418251100001535
-1.2763819095477387,0.031929947169779316
-1.2562814070351758,0.03346462644585214
-1.236180904522613,0.0350242127237322
-1.2160804020100502,0.03655785804058826
-1.1959798994974875,0.038082770982626704
-1.1758793969849246,0.039617769274939436
-1.1557788944723617,0.0412608347704818
-1.135678391959799,0.04302133242768042
-1.1155778894472361,0.044890098697457005
-1.0954773869346734,0.046769842385264083
-1.0753768844221105,0.04869583180566073
-1.0552763819095476,0.05063799854745836
-1.035175879396985,0.05268302562871387
-1.015075376884422,0.05478740013890308
-0.9949748743718594,0.05690289004836156
-0.9748743718592965,0.05901342403975891
-0.9547738693467336,0.06118782395760815
-0.9346733668341709,0.06341327008962924
-0.914572864321608,0.0657240711447796
-0.8944723618090451,0.06807881435865953
-0.8743718592964824,0.07048118339257542
-0.8542713567839195,0.07293134010103856
-0.8341708542713568,0.07546328346160602
-0.8140703517587939,0.07805495679489081
-0.793969849246231,0.08080049658524509
-0.7738693467336684,0.08364785619898746
-0.7537688442211055,0.08666142987252351
-0.7336683417085428,0.08968706554698977
-0.7135678391959799,0.09203910889094527
-0.693467336683417,0.09447605989736507
-0.6733668341708543,0.09635313507837684
-0.6532663316582914,0.09743705050722858
-0.6331658291457287,0.09186844994436108
-0.6130653266331658,0.08446564719752472
-0.5929648241206029,0.07406328166700601
-0.5728643216080402,0.0590427400208247
-0.5527638190954773,0.04183334538463112
-0.5326633165829147,0.025429015900249236
-0.5125628140703518,0.01059634762412651
-0.49246231155778886,-0.0034958701805070033
-0.4723618090452262,-0.01598226075639844
-0.4522613065326633,-0.025656842295466976
-0.4321608040201004,-0.034826498361553215
-0.4120603015075377,-0.043018541120119116
-0.3919597989949748,-0.05032574856081109
-0.3718592964824121,-0.05572921670536598
-0.3517587939698492,-0.06009252293419943
-0.3316582914572863,-0.06420050414612644
-0.31155778894472363,-0.0671834397777559
-0.29145728643216073,-0.06846572100834038
-0.27135678391959805,-0.06875471565572727
-0.25125628140703515,-0.06875878311278562
-0.23115577889447225,-0.06770426388436081
-0.21105527638190957,-0.06477907215952634
-0.19095477386934667,-0.060854670085114984
-0.170854271356784,-0.05659944510944929
-0.1507537688442211,-0.05148971949699076
-0.1306532663316582,-0.045126726298323
-0.11055276381909551,-0.03816096763731107
-0.09045226130653261,-0.030991284262995265
-0.07035175879396993,-0.02348929280050216
-0.05025125628140703,-0.015538300085214217
-0.03015075376884413,-0.007653279795844311
-0.01005025125628145,0.00018361126614093153
0.010050251256281229,0.008271165439942137
0.03015075376884413,0.016388507445123865
0.05025125628140703,0.02420923403250346
0.07035175879396993,0.0319820424022995
0.09045226130653283,0.039084332330415514
0.11055276381909529,0.045500634997796136
0.1306532663316582,0.051349177983065014
0.1507537688442211,0.05712180907570185
0.170854271356784,0.06197596065934682
0.1909547738693469,0.06591466004819002
0.2110552763819098,0.06883427367644401
0.23115577889447225,0.07158896692394048
0.25125628140703515,0.07353627938516114
0.27135678391959805,0.07445982306840722
0.29145728643216096,0.07388882530947566
0.31155778894472386,0.0730395693673333
0.3316582914572863,0.0713033415478982
0.3517587939698492,0.06830630404125294
0.3718592964824121,0.0636354245368273
0.391959798994975,0.05868353090477571
0.4120603015075379,0.052870691654239174
0.4321608040201004,0.045731799319623824
0.4522613065326633,0.03631484575107207
0.4723618090452262,0.026118354186908065
0.4924623115577891,0.014777652802656784
0.512562814070352,0.00028065632265830004
0.5326633165829144,-0.017700439892246754
0.5527638190954773,-0.035122448646733875
0.5728643216080402,-0.053781419782369104
0.5929648241206031,-0.07122103640454178
0.613065326633166,-0.08239180668856001
0.6331658291457285,-0.09172261225892396
0.6532663316582914,-0.09700870417098766
0.6733668341708543,-0.09661947647800198
0.6934673366834172,-0.09439052116734231
0.7135678391959801,-0.09212938981984371
0.7336683417085426,-0.08972770291816709
0.7537688442211055,-0.08658566032590917
0.7738693467336684,-0.08375605239562825
0.7939698492462313,-0.08095416016340509
0.8140703517587942,-0.07829728382414125
0.8341708542713566,-0.0758179773877097
0.8542713567839195,-0.0734884935307785
0.8743718592964824,-0.07117296288941324
0.8944723618090453,-0.06894711798709233
0.9145728643216082,-0.06656588664587493
0.9346733668341707,-0.06427190615586684
0.9547738693467336,-0.0619779256658587
0.9748743718592965,-0.059683945175850614
0.9949748743718594,-0.05748264340131244
1.0150753768844223,-0.0554300086143684
1.0351758793969852,-0.05339027504096709
1.0552763819095476,-0.05149309868593839
1.0753768844221105,-0.04963350796902685
1.0954773869346734,-0.04780518498822509
1.1155778894472363,-0.0459817991788898
1.1356783919597992,-0.044239841993596485
1.1557788944723617,-0.04245612878506378
1.1758793969849246,-0.04069721745690866
1.1959798994974875,-0.03894155453124458
1.2160804020100504,-0.037286282157699704
1.2361809045226133,-0.03572201626321661
1.2562814070351758,-0.03432512348965762
1.2763819095477387,-0.0329282307160986
1.2964824120603016,-0.03153133794253955
1.3165829145728645,-0.030169592496527335
1.3366834170854274,-0.028961491904033205
1.3567839195979898,-0.027754284864353124
1.3768844221105527,-0.026530155332912385
1.3969849246231156,-0.025282652868878687
1.4170854271356785,-0.024090089829079512
1.4371859296482414,-0.022900395210680956
1.457286432160804,-0.021760129965930027
1.4773869346733668,-0.020655061549576036
1.4974874371859297,-0.019619406874634763
1.5175879396984926,-0.018584771917851732
1.5376884422110555,-0.017614258657086337
1.557788944723618,-0.016686856547059432
1.5778894472361809,-0.015841668061975393
1.5979899497487438,-0.014996479576891354
1.6180904522613067,-0.01424479743256498
1.6381909547738696,-0.013503247902091146
1.658291457286432,-0.012715614252055743
1.678391959798995,-0.011922245244276878
1.6984924623115578,-0.01121970637398691
1.7185929648241207,-0.01052675320627855
1.7386934673366836,-0.009834745087377231
1.758793969849246,-0.009145094788268535
1.778894472361809,-0.008514213778639985
1.7989949748743719,-0.007895766487008309
1.8190954773869348,-0.00726346361848618
1.8391959798994977,-0.0066255530426226105
1.8592964824120601,-0.006016135043742936
1.879396984924623,-0.005419754179288515
1.899497487437186,-0.004950767028473365
1.9195979899497488,-0.004485029765207047
1.9396984924623117,-0.004019292501940728
1.9597989949748746,-0.0035535552386744096
1.979899497487437,-0.00328078982514343
2.0,-0.003106902985074711


==> figs/data/cyl_ref_DNS_M/modem_v_x1p54.csv <==
-2.0,0.03525182946504413
-1.979899497487437,0.03525182946504413
-1.9597989949748744,0.03563080076368888
-1.9396984924623115,0.03669914820534832
-1.9195979899497488,0.03780303816700613
-1.899497487437186,0.038963762318549186
-1.879396984924623,0.0401601272182403
-1.8592964824120604,0.04136629057155895
-1.8391959798994975,0.042585742224099124
-1.8190954773869348,0.04380915013857396
-1.7989949748743719,0.045051986447185555
-1.778894472361809,0.046396021943199375
-1.7587939698492463,0.04774910267334404
-1.7386934673366834,0.049158680276180665
-1.7185929648241207,0.050590401671475965
-1.6984924623115578,0.052037792072354774
-1.678391959798995,0.0535103769003589
-1.6582914572864322,0.055078338651740624
-1.6381909547738693,0.05665113616861725
-1.6180904522613067,0.05840454023839266
-1.5979899497487438,0.06016210781593817
-1.5778894472361809,0.06191967539348371
-1.557788944723618,0.06367724297102925
-1.5376884422110553,0.06551217055099547
-1.5175879396984926,0.06747660086055135
-1.4974874371859297,0.06952694524957456
-1.4773869346733668,0.07159466188826882
-1.457286432160804,0.07366237852696307
-1.4371859296482412,0.07573009516565729
-1.4170854271356785,0.07788491074612933
-1.3969849246231156,0.08017663798674562
-1.3768844221105527,0.08251050191804671
-1.3567839195979898,0.08497984351976176
-1.3366834170854272,0.08751224679367539
-1.3165829145728645,0.09007963397312803
-1.2964824120603016,0.09282433185077887
-1.2763819095477387,0.09568465164574208
-1.2562814070351758,0.09857089461723109
-1.236180904522613,0.10156903032385345
-1.2160804020100502,0.1045694704901255
-1.1959798994974875,0.10769929844732405
-1.1758793969849246,0.11090431265678445
-1.1557788944723617,0.11429523827845847
-1.135678391959799,0.11785658324305692
-1.1155778894472361,0.12150240212519453
-1.0954773869346734,0.12519596145189701
-1.0753768844221105,0.1291955048674811
-1.0552763819095476,0.13322755512448675
-1.035175879396985,0.13746927728923355
-1.015075376884422,0.1418459657297002
-0.9949748743718594,0.1463329590253467
-0.9748743718592965,0.15109611195046807
-0.9547738693467336,0.15601838743500662
-0.9346733668341709,0.1610724009902919
-0.914572864321608,0.16647576556419885
-0.8944723618090451,0.17200682744347956
-0.8743718592964824,0.17783324572978046
-0.8542713567839195,0.18403653622345345
-0.8341708542713568,0.1903791449233007
-0.8140703517587939,0.19735538923696316
-0.793969849246231,0.20451984064992923
-0.7738693467336684,0.21212941819892758
-0.7537688442211055,0.2205976027848388
-0.7336683417085428,0.2295924988577175
-0.7135678391959799,0.23881678806671203
-0.693467336683417,0.24846934193952655
-0.6733668341708543,0.25774833882147646
-0.6532663316582914,0.2657966115228432
-0.6331658291457287,0.2727856475016939
-0.6130653266331658,0.27498049419105586
-0.5929648241206029,0.2758690523232619
-0.5728643216080402,0.27238181129763117
-0.5527638190954773,0.2640534687869532
-0.5326633165829147,0.2537139805922199
-0.5125628140703518,0.24189829002936897
-0.49246231155778886,0.2288061525869296
-0.4723618090452262,0.2159133315036835
-0.4522613065326633,0.20296888162412113
-0.4321608040201004,0.19028502595154817
-0.4120603015075377,0.17789246017573265
-0.3919597989949748,0.16551457128977598
-0.3718592964824121,0.1537024881473354
-0.3517587939698492,0.14239139543084087
-0.3316582914572863,0.1318373077320521
-0.31155778894472363,0.12163801975081026
-0.29145728643216073,0.11177569231998088
-0.27135678391959805,0.10256919938634679
-0.25125628140703515,0.09336481312015861
-0.23115577889447225,0.0849758949104443
-0.21105527638190957,0.0763834427398798
-0.19095477386934667,0.06859825256147413
-0.170854271356784,0.06037914519798444
-0.1507537688442211,0.05297496455512045
-0.1306532663316582,0.04564236424458605
-0.11055276381909551,0.03866886057168847
-0.09045226130653261,0.03186639551839273
-0.07035175879396993,0.02558706176486993
-0.05025125628140703,0.019481139985864676
-0.03015075376884413,0.013363327228546378
-0.01005025125628145,0.007677869781624686
0.010050251256281229,0.0020789485984064574
0.03015075376884413,-0.003690529716601415
0.05025125628140703,-0.009542412202609617
0.07035175879396993,-0.015580118242811027
0.09045226130653283,-0.021668783449167582
0.11055276381909529,-0.02836346005922279
0.1306532663316582,-0.03486196301567569
0.1507537688442211,-0.04198020193940293
0.170854271356784,-0.04900817120795718
0.1909547738693469,-0.05695591237707021
0.2110552763819098,-0.06483128484363548
0.23115577889447225,-0.07398713008334232
0.25125628140703515,-0.08325909648892846
0.27135678391959805,-0.09357800711979422
0.29145728643216096,-0.104032102692412
0.31155778894472386,-0.11508636096723494
0.3316582914572863,-0.1264471053712083
0.3517587939698492,-0.13867406549166464
0.3718592964824121,-0.15117573976766407
0.391959798994975,-0.16397006088156962
0.4120603015075379,-0.1772419949358474
0.4321608040201004,-0.19113603863137268
0.4522613065326633,-0.20497930965464706
0.4723618090452262,-0.21927769561294128
0.4924623115577891,-0.23281439128730586
0.512562814070352,-0.24619929507951538
0.5326633165829144,-0.25910075463270593
0.5527638190954773,-0.2686880922935114
0.5728643216080402,-0.27567237281913926
0.5929648241206031,-0.27917736541770644
0.613065326633166,-0.27905212281488156
0.6331658291457285,-0.274769675807762
0.6532663316582914,-0.2687018721130112
0.6733668341708543,-0.26003487197174274
0.6934673366834172,-0.25070547048081343
0.7135678391959801,-0.24079777716016287
0.7336683417085426,-0.23088571798396154
0.7537688442211055,-0.22193259095149243
0.7738693467336684,-0.2130385089363232
0.7939698492462313,-0.20522449605918042
0.8140703517587942,-0.19754233848383634
0.8341708542713566,-0.19048721576789548
0.8542713567839195,-0.18392212687615933
0.8743718592964824,-0.17756431054955835
0.8944723618090453,-0.17156549414858363
0.9145728643216082,-0.16592526189558554
0.9346733668341707,-0.1603767024154864
0.9547738693467336,-0.15529666985441043
0.9748743718592965,-0.15035122016648844
0.9949748743718594,-0.14551114379285124
1.0150753768844223,-0.14092774554265491
1.0351758793969852,-0.13647894297639304
1.0552763819095476,-0.13233133858190163
1.0753768844221105,-0.1282872083530515
1.0954773869346734,-0.12428947852524996
1.1155778894472363,-0.1205424639795687
1.1356783919597992,-0.11688948479730041
1.1557788944723617,-0.11329430307414837
1.1758793969849246,-0.10996866128314894
1.1959798994974875,-0.10664423292355851
1.2160804020100504,-0.10339873432607923
1.2361809045226133,-0.1002110209088111
1.2562814070351758,-0.09717596764306619
1.2763819095477387,-0.09425872910739042
1.2964824120603016,-0.09148787699866795
1.3165829145728645,-0.0887546282367972
1.3366834170854274,-0.08616677889811238
1.3567839195979898,-0.08358211904198562
1.3768844221105527,-0.08112140880393881
1.3969849246231156,-0.07874351498857776
1.4170854271356785,-0.07637671286031886
1.4371859296482414,-0.07409733709879568
1.457286432160804,-0.07190749543980202
1.4773869346733668,-0.06977431461712616
1.4974874371859297,-0.06769657808949206
1.5175879396984926,-0.06564602166539989
1.5376884422110555,-0.06368092632523789
1.557788944723618,-0.061837248403983705
1.5778894472361809,-0.060019676158460364
1.5979899497487438,-0.05828739981981758
1.6180904522613067,-0.05657555374053789
1.6381909547738696,-0.0549084287041945
1.658291457286432,-0.05333233771281133
1.678391959798995,-0.051815969067307836
1.6984924623115578,-0.05030591818474747
1.7185929648241207,-0.04880679410040023
1.7386934673366836,-0.04730767001605299
1.758793969849246,-0.04586042021969671
1.778894472361809,-0.04443024626445603
1.7989949748743719,-0.04307556926341209
1.8190954773869348,-0.041852020405186055
1.8391959798994977,-0.04064227235907963
1.8592964824120601,-0.039436109005761
1.879396984924623,-0.03827860211188777
1.899497487437186,-0.037141304541121634
1.9195979899497488,-0.03599367453086777
1.9396984924623117,-0.03483921674549955
1.9597989949748746,-0.03376637084908037
1.979899497487437,-0.033056841057772186
2.0,-0.03284838377710253


==> figs/data/cyl_ref_DNS_M/modem_v_x2p02.csv <==
-2.0,0.04935011208485568
-1.979899497487437,0.04935011208485568
-1.9597989949748744,0.05021567066684211
-1.9396984924623115,0.05126663296975519
-1.9195979899497488,0.05236383426953901
-1.899497487437186,0.0535964615119814
-1.879396984924623,0.054864920362994125
-1.8592964824120604,0.056135462670732134
-1.8391959798994975,0.05740569685290801
-1.8190954773869348,0.05868066975774307
-1.7989949748743719,0.06001730297679625
-1.778894472361809,0.0613956870175323
-1.7587939698492463,0.06279315595227021
-1.7386934673366834,0.06420597288428251
-1.7185929648241207,0.0656430142433306
-1.6984924623115578,0.0671217529994263
-1.678391959798995,0.06866841185502358
-1.6582914572864322,0.0702362892598512
-1.6381909547738693,0.07182860470901745
-1.6180904522613067,0.07346537601191563
-1.5979899497487438,0.07510581920985882
-1.5778894472361809,0.0767887484957574
-1.557788944723618,0.07849045090894187
-1.5376884422110553,0.08029561410846627
-1.5175879396984926,0.08217582231612552
-1.4974874371859297,0.08410547000349826
-1.4773869346733668,0.08605950425411245
-1.457286432160804,0.08802440019823754
-1.4371859296482412,0.08998856512344061
-1.4170854271356785,0.09206855952585406
-1.3969849246231156,0.09417054036271635
-1.3768844221105527,0.09632031941237909
-1.3567839195979898,0.09854292783078045
-1.3366834170854272,0.10082594881292745
-1.3165829145728645,0.10313463945951945
-1.2964824120603016,0.10549640447991211
-1.2763819095477387,0.10789117735469474
-1.2562814070351758,0.11035500305116122
-1.236180904522613,0.1128531870618448
-1.2160804020100502,0.11539514716238107
-1.1959798994974875,0.11808288076819237
-1.1758793969849246,0.12082031006034896
-1.1557788944723617,0.12367116592233765
-1.135678391959799,0.12656560933787864
-1.1155778894472361,0.12946005275341965
-1.0954773869346734,0.13245347256652415
-1.0753768844221105,0.13555471013834902
-1.0552763819095476,0.1386758817762665
-1.035175879396985,0.14206996761704782
-1.015075376884422,0.1454657605020151
-0.9949748743718594,0.14902778480016537
-0.9748743718592965,0.15276662128648
-0.9547738693467336,0.15677899145306196
-0.9346733668341709,0.16095231678529023
-0.914572864321608,0.16539810566294846
-0.8944723618090451,0.16987761481343724
-0.8743718592964824,0.1747279955120743
-0.8542713567839195,0.17965538528881683
-0.8341708542713568,0.18489159714475129
-0.8140703517587939,0.1904737460505856
-0.793969849246231,0.19623984891796598
-0.7738693467336684,0.20219200073268723
-0.7537688442211055,0.20824002518619295
-0.7336683417085428,0.21433883615427934
-0.7135678391959799,0.22031029257464996
-0.693467336683417,0.2263399003739674
-0.6733668341708543,0.23215513545438818
-0.6532663316582914,0.23734020960534188
-0.6331658291457287,0.24231217724015175
-0.6130653266331658,0.2462885566050803
-0.5929648241206029,0.24976447252381123
-0.5728643216080402,0.2523659552083236
-0.5527638190954773,0.2543553925063047
-0.5326633165829147,0.2551137314644056
-0.5125628140703518,0.2556993812349564
-0.49246231155778886,0.25461623841032666
-0.4723618090452262,0.2535306745230291
-0.4522613065326633,0.25077223067205856
-0.4321608040201004,0.2473262143391824
-0.4120603015075377,0.24355296853615316
-0.3919597989949748,0.23901288817896027
-0.3718592964824121,0.2335258371607306
-0.3517587939698492,0.22764290325126127
-0.3316582914572863,0.22013191503209537
-0.31155778894472363,0.2123128604388026
-0.29145728643216073,0.20371566245118627
-0.27135678391959805,0.19449954782045611
-0.25125628140703515,0.18477312202807408
-0.23115577889447225,0.17424527029166526
-0.21105527638190957,0.16258112675411063
-0.19095477386934667,0.14983642761141502
-0.170854271356784,0.1365054864981004
-0.1507537688442211,0.12240578549821168
-0.1306532663316582,0.10737938865360386
-0.11055276381909551,0.09170774713175746
-0.09045226130653261,0.07539284012135802
-0.07035175879396993,0.058807818777877524
-0.05025125628140703,0.04141952076646552
-0.03015075376884413,0.023818452251369394
-0.01005025125628145,0.005603319094287577
0.010050251256281229,-0.012258727526802338
0.03015075376884413,-0.029503515689720587
0.05025125628140703,-0.04681253864296471
0.07035175879396993,-0.06394414176614581
0.09045226130653283,-0.08033736979667808
0.11055276381909529,-0.09616265436986846
0.1306532663316582,-0.11140231683680221
0.1507537688442211,-0.12597842980529095
0.170854271356784,-0.1398116528047469
0.1909547738693469,-0.15270727892029085
0.2110552763819098,-0.1653012328094678
0.23115577889447225,-0.1768119109324101
0.25125628140703515,-0.18747843263813257
0.27135678391959805,-0.19742471158268415
0.29145728643216096,-0.20633593222937047
0.31155778894472386,-0.21453609943654772
0.3316582914572863,-0.22176088450843537
0.3517587939698492,-0.2282389914754035
0.3718592964824121,-0.2344169138722608
0.391959798994975,-0.2393101997234166
0.4120603015075379,-0.24395137143240242
0.4321608040201004,-0.2476976310347748
0.4522613065326633,-0.2504828007851831
0.4723618090452262,-0.25248153917925265
0.4924623115577891,-0.25382190204333716
0.512562814070352,-0.25402878054617517
0.5326633165829144,-0.2541966342388776
0.5527638190954773,-0.2529457788701585
0.5728643216080402,-0.2516535332886492
0.5929648241206031,-0.24882496953097877
0.613065326633166,-0.24539664760754748
0.6331658291457285,-0.2411609769863437
0.6532663316582914,-0.2363500490403394
0.6733668341708543,-0.23084086185972338
0.6934673366834172,-0.2252419463565396
0.7135678391959801,-0.21934026012093932
0.7336683417085426,-0.21339650962566825
0.7537688442211055,-0.207572348281525
0.7738693467336684,-0.20192153040176453
0.7939698492462313,-0.19640178671478672
0.8140703517587942,-0.1910466726869487
0.8341708542713566,-0.18588245889140642
0.8542713567839195,-0.18088603463900313
0.8743718592964824,-0.17600871790024233
0.8944723618090453,-0.17128781300908516
0.9145728643216082,-0.16667687002133158
0.9346733668341707,-0.16249023725531742
0.9547738693467336,-0.15834899906431651
0.9748743718592965,-0.15440262344761507
0.9949748743718594,-0.15050263313076195
1.0150753768844223,-0.1468153335192896
1.0351758793969852,-0.14332056915697458
1.0552763819095476,-0.13990912629296498
1.0753768844221105,-0.13651084177514408
1.0954773869346734,-0.13331794337156833
1.1155778894472363,-0.13013051110948062
1.1356783919597992,-0.12713491638209581
1.1557788944723617,-0.1242749339733491
1.1758793969849246,-0.12148180229499636
1.1959798994974875,-0.11873346693570058
1.2160804020100504,-0.1160416659098161
1.2361809045226133,-0.11337705567163525
1.2562814070351758,-0.11087258698348601
1.2763819095477387,-0.10840880774856065
1.2964824120603016,-0.10598481120269639
1.3165829145728645,-0.10360717042699773
1.3366834170854274,-0.10125952802779037
1.3567839195979898,-0.09902210395348782
1.3768844221105527,-0.096840924151814
1.3969849246231156,-0.09470448230815738
1.4170854271356785,-0.09257716910079053
1.4371859296482414,-0.09047516014841028
1.457286432160804,-0.08840773753881324
1.4773869346733668,-0.08644357261361009
1.4974874371859297,-0.08448592385707433
1.5175879396984926,-0.0826456308593457
1.5376884422110555,-0.08083671592665387
1.557788944723618,-0.0790448560354224
1.5778894472361809,-0.0772529961441908
1.5979899497487438,-0.07554068731209412
1.6180904522613067,-0.07385820622263858
1.6381909547738696,-0.07225309393921654
1.658291457286432,-0.07065075552759467
1.678391959798995,-0.06905414571134769
1.6984924623115578,-0.06745175106868964
1.7185929648241207,-0.06589538561747164
1.7386934673366836,-0.06447079048860795
1.758793969849246,-0.06307805287633776
1.778894472361809,-0.06169966883560172
1.7989949748743719,-0.06031271277298363
1.8190954773869348,-0.05891711228660948
1.8391959798994977,-0.057570485093930375
1.8592964824120601,-0.05627826762793911
1.879396984924623,-0.055019870637372036
1.899497487437186,-0.05386029458677573
1.9195979899497488,-0.0526975267010955
1.9396984924623117,-0.05151199671510438
1.9597989949748746,-0.050341300560629215
1.979899497487437,-0.04916092775567929
2.0,-0.04879115684251106


==> figs/data/cyl_ref_exp/parn_u_centerline.csv <==
0.525,-0.0016032064
0.6,-0.0156312625
0.6375,-0.021242485
0.7125,-0.0324649299
0.7625,-0.0380761523
0.825,-0.046492986
0.875,-0.0549098196
0.9375,-0.0661322645
0.975,-0.0801603206
1,-0.096993988
1.0625,-0.1166332665
1.1,-0.1334669339
1.125,-0.1587174349
1.175,-0.1811623246
1.2125,-0.2092184369
1.275,-0.2400801603
1.325,-0.273747495
1.375,-0.2961923848
1.4,-0.3130260521
1.45,-0.324248497
1.5125,-0.3382765531
1.5875,-0.3298597194
1.65,-0.298997996
1.725,-0.2597194389
1.775,-0.223246493
1.825,-0.1699398798
1.875,-0.1334669339
1.9,-0.0857715431
1.9375,-0.0521042084
1.9875,-0.0128256513
2,0.0068136273
2.05,0.054509018
2.0875,0.0909819639
2.1,0.1162324649
2.1375,0.1358717435
2.1625,0.155511022
2.175,0.1779559118
2.2125,0.2004008016
2.225,0.2228456914
2.25,0.2396793587
2.275,0.2565130261
2.3,0.2761523046
2.325,0.2957915832
2.3625,0.3126252505
2.3875,0.3294589178
2.4,0.3462925852
2.4375,0.3659318637
2.45,0.3827655311
2.4875,0.3967935872
2.525,0.4164328657
2.55,0.4304609218
2.5875,0.444488978
2.6375,0.4725450902
2.7,0.5006012024
2.7625,0.5230460922
2.8375,0.5426853707
2.8875,0.5651302605
2.9875,0.5931863727
3.0875,0.6128256513
3.1625,0.6352705411
3.3,0.6661322645
3.4375,0.6829659319
3.55,0.696993988
3.6625,0.7082164329
3.7875,0.7166332665
3.8875,0.7250501002
4.025,0.7362725451
4.1125,0.7418837675
4.225,0.7418837675
4.3875,0.7446893788
4.4875,0.7446893788

==> figs/data/cyl_ref_exp/parn_u_x1p06.csv <==
-0.9226932668,1.3352059925
-0.897755611,1.3401997503
-0.8778054863,1.3451935081
-0.8528678304,1.3501872659
-0.8279301746,1.3651685393
-0.7930174564,1.3751560549
-0.7680798005,1.3851435705
-0.7431421446,1.3901373283
-0.72319202,1.3901373283
-0.7032418953,1.3801498127
-0.6882793017,1.3501872659
-0.6733167082,1.3052434457
-0.6633416459,1.2353308365
-0.6483790524,1.1304619226
-0.63840399,1.0056179775
-0.6284289277,0.8558052434
-0.6134663342,0.7009987516
-0.6034912718,0.5561797753
-0.5885286783,0.436329588
-0.578553616,0.3414481898
-0.5635910224,0.2615480649
-0.5536159601,0.2066167291
-0.5436408978,0.1666666667
-0.5336658354,0.131710362
-0.5187032419,0.1167290886
-0.4987531172,0.0867665418
-0.4688279302,0.0617977528
-0.4438902743,0.0518102372
-0.4239401496,0.0368289638
-0.3790523691,0.0168539326
-0.3391521197,0.0018726592
-0.3142144638,-0.0131086142
-0.2743142145,-0.0330836454
-0.2443890274,-0.043071161
-0.2094763092,-0.0730337079
-0.174563591,-0.0830212235
-0.1396508728,-0.0930087391
-0.0997506234,-0.1029962547
-0.0648379052,-0.1079900125
-0.0349127182,-0.1179775281
-0.0049875312,-0.1179775281
0.0448877805,-0.1179775281
0.0947630923,-0.1079900125
0.1346633416,-0.0930087391
0.1895261845,-0.0780274657
0.2294264339,-0.0630461923
0.2693266833,-0.0480649189
0.3142144638,-0.018102372
0.3591022444,0.0018726592
0.3840399002,0.0168539326
0.4289276808,0.0418227216
0.4538653367,0.056803995
0.4837905237,0.0717852684
0.5037406484,0.0967540574
0.5236907731,0.1167290886
0.5386533666,0.1367041199
0.5486284289,0.1766541823
0.5586034913,0.2215980025
0.5685785536,0.2865168539
0.5835411471,0.3714107366
0.5935162095,0.4762796504
0.608478803,0.6111111111
0.6184538653,0.7559300874
0.6334164589,0.9107365793
0.6433915212,1.0605493134
0.6533665835,1.1803995006
0.6633416459,1.2702871411
0.6783042394,1.3352059925
0.6932668329,1.3601747815
0.7032418953,1.3801498127
0.7182044888,1.3901373283
0.7581047382,1.3901373283
0.8229426434,1.3701622971
0.8578553616,1.3551810237
0.9127182045,1.3401997503
0.957605985,1.3252184769

==> figs/data/cyl_ref_exp/parn_u_x1p54.csv <==
-0.927680798,1.2415730337
-0.8827930175,1.2465667915
-0.8279301746,1.2565543071
-0.783042394,1.2615480649
-0.7481296758,1.2615480649
-0.7182044888,1.2515605493
-0.6832917706,1.2265917603
-0.6583541147,1.1916354557
-0.63840399,1.1367041199
-0.6134663342,1.0617977528
-0.608478803,1.0118601748
-0.5885286783,0.956928839
-0.5885286783,0.9519350811
-0.578553616,0.8970037453
-0.5685785536,0.8420724095
-0.5536159601,0.7821473159
-0.5436408978,0.72721598
-0.5336658354,0.6722846442
-0.5187032419,0.627340824
-0.5087281796,0.5823970037
-0.493765586,0.5374531835
-0.4837905237,0.4975031211
-0.4688279302,0.4625468165
-0.4588528678,0.4275905119
-0.433915212,0.3626716604
-0.4239401496,0.3377028714
-0.4139650873,0.3027465668
-0.3840399002,0.2578027466
-0.3690773067,0.2278401998
-0.3391521197,0.1679151061
-0.3142144638,0.1229712859
-0.2793017456,0.0530586767
-0.2593516209,0.0031210986
-0.2294264339,-0.056803995
-0.1995012469,-0.1217228464
-0.1645885287,-0.1816479401
-0.144638404,-0.2016229713
-0.1346633416,-0.2315855181
-0.1197007481,-0.2565543071
-0.0947630923,-0.2815230961
-0.0798004988,-0.3014981273
-0.0598503741,-0.311485643
-0.029925187,-0.336454432
0,-0.3414481898
0.0448877805,-0.3264669164
0.0847880299,-0.3014981273
0.114713217,-0.2615480649
0.144638404,-0.2215980025
0.1596009975,-0.1916354557
0.1895261845,-0.1416978777
0.2194513716,-0.0867665418
0.2443890274,-0.031835206
0.2743142145,0.0230961298
0.2992518703,0.0830212235
0.3441396509,0.1629213483
0.3940149626,0.2578027466
0.4089775561,0.3027465668
0.4588528678,0.4126092385
0.4788029925,0.4625468165
0.4987531172,0.5324594257
0.5236907731,0.6223470662
0.5486284289,0.72721598
0.5735660848,0.8320848939
0.5935162095,0.9419475655
0.608478803,1.0018726592
0.6334164589,1.0917602996
0.6583541147,1.1616729089
0.6783042394,1.2016229713
0.7082294264,1.2365792759
0.7431421446,1.2515605493
0.812967581,1.2515605493
0.8678304239,1.2465667915
0.9226932668,1.2415730337
0.9526184539,1.2365792759

==> figs/data/cyl_ref_exp/parn_u_x2p02.csv <==
-0.9226932668,1.1079900125
-0.8827930175,1.1029962547
-0.8329177057,1.0880149813
-0.7680798005,1.0680399501
-0.7182044888,1.043071161
-0.6733167082,0.9981273408
-0.63840399,0.9581772784
-0.6034912718,0.9132334582
-0.578553616,0.8632958802
-0.5436408978,0.8033707865
-0.5137157107,0.7534332085
-0.4887780549,0.7034956305
-0.4538653367,0.6335830212
-0.4089775561,0.5586766542
-0.3740648379,0.4937578028
-0.3441396509,0.4338327091
-0.3142144638,0.3789013733
-0.289276808,0.3389513109
-0.2693266833,0.2990012484
-0.2493765586,0.2490636704
-0.2044887781,0.184144819
-0.1795511222,0.15917603
-0.1396508728,0.1092384519
-0.114713217,0.0792759051
-0.0798004988,0.0493133583
-0.0448877805,0.0293383271
0,0.0193508115
0.0498753117,0.0293383271
0.1097256858,0.0593008739
0.1496259352,0.0892634207
0.174563591,0.1392009988
0.2194513716,0.1941323346
0.2643391521,0.2690387016
0.2842892768,0.308988764
0.3241895262,0.3789013733
0.3591022444,0.4438202247
0.3990024938,0.5237203496
0.4389027431,0.5936329588
0.463840399,0.638576779
0.4987531172,0.7034956305
0.5336658354,0.7584269663
0.5685785536,0.8183520599
0.6234413965,0.9132334582
0.6683291771,0.968164794
0.6932668329,0.9981273408
0.7281795511,1.0280898876
0.7630922693,1.0530586767
0.8079800499,1.0780274657
0.8478802993,1.0930087391
0.897755611,1.1029962547
0.9426433915,1.1079900125
0.9725685786,1.1129837703

==> figs/data/cyl_ref_exp/parn_uu_x1p06.csv <==
-0.9254498714652957, 0.0008471379936675905
-0.9048843187660669, 0.0008411827177894349
-0.8843187660668381, 0.0008352274419112793
-0.8586118251928021, 0.0008277833470635709
-0.8431876606683806, 0.0008233168901549681
-0.8277634961439588, 0.0008188504332463653
-0.802056555269923, 0.0008114063383986569
-0.781491002570694, 0.0019637522208216796
-0.755784061696658, 0.003114609284275094
-0.7300771208226222, 0.005423767506029742
-0.7095115681233932, 0.008892715705055065
-0.6940874035989717, 0.013521453881351064
-0.6838046272493572, 0.01930998203491785
-0.6735218508997427, 0.03436491945489378
-0.6632390745501286, 0.05868626614127903
-0.6478149100257067, 0.08879762980020053
-0.6375321336760926, 0.12354368691129619
-0.6272493573264781, 0.14786503359768147
-0.6118251928020566, 0.15596867524888094
-0.6015424164524421, 0.14785758950283379
-0.5912596401028276, 0.13048009449037734
-0.5758354755784061, 0.10730960486744553
-0.5655526992287916, 0.08993210985498906
-0.5552699228791771, 0.07487121715913497
-0.544987146529563, 0.06560183025478661
-0.5347043701799485, 0.058649045667040545
-0.519280205655527, 0.05516967573522846
-0.498714652956298, 0.054005419301049185
-0.473007712082262, 0.0551562763645026
-0.44215938303341895, 0.05630564460898657
-0.41645244215938293, 0.057456501672439986
-0.3907455012853469, 0.058607358735893456
-0.35989717223650386, 0.05975672698037743
-0.33419023136246784, 0.0609075840438309
-0.3033419023136248, 0.06321525344661594
-0.27763496143958877, 0.06320780935176828
-0.25192802056555275, 0.0620420640986194
-0.2210796915167097, 0.06203313118480214
-0.19023136246786665, 0.06318249942928611
-0.16452442159383018, 0.06433335649273958
-0.1285347043701801, 0.06316463360165164
-0.09768637532133662, 0.061997399529533204
-0.0616966580976861, 0.06082867663844532
-0.02570694087403602, 0.060818254905658564
0.005141388174807471, 0.061967623150142426
0.03598971722365052, 0.06195869023632522
0.06683804627249357, 0.06194975732250796
0.09768637532133662, 0.06194082440869075
0.13367609254498714, 0.06308870383420517
0.16452442159383063, 0.06423807207868909
0.2005141388174807, 0.06538595150420345
0.23650385604113078, 0.06653383092971787
0.2673521850899738, 0.06652489801590061
0.29305912596400985, 0.06535915276275178
0.32390745501285334, 0.06535021984893452
0.34961439588688936, 0.06534277575408681
0.3753213367609254, 0.06417703050093804
0.4010282776349614, 0.06185298408948797
0.4267352185089974, 0.05952893767803796
0.4575835475578405, 0.0572034024476184
0.4832904884318765, 0.05603765719446957
0.5089974293059125, 0.05603021309962186
0.5244215938303345, 0.060658951275917916
0.5398457583547556, 0.06412938829391279
0.5501285347043705, 0.07339281992238295
0.5604113110539846, 0.08497285386745546
0.5758354755784065, 0.10118460362676304
0.5861182519280206, 0.12318934799654596
0.5964010282776346, 0.14519409236632894
0.6118251928020566, 0.16024754096733532
0.6221079691516707, 0.16371946680429975
0.6323907455012856, 0.14634197179184327
0.6426735218508997, 0.11274826056317064
0.6580976863753216, 0.0791530605155284
0.6683804627249357, 0.04903425276175921
0.6838046272493576, 0.02818036545542979
0.6889460154241647, 0.016595865053448622
0.6992287917737787, 0.010801381624003736
0.7146529562982007, 0.0073220116921916545
0.7300771208226218, 0.0026843406020783944
0.7609254498714648, 0.0015171065299600106
0.7917737789203088, 0.001508173616142805
0.8123393316195369, 0.0003439171819634712
0.8380462724935729, 0.00033647308711576285
0.8637532133676089, 0.0003290289922680545
0.8894601542416449, 0.00032158489742040164
0.915167095115681, 0.0003141408025726933
0.93573264781491, 0.0003081855266945377
0.9562982005141389, 0.0003022302508163821


==> figs/data/cyl_ref_exp/parn_uu_x1p54.csv <==
-0.9316129032258065, 0.009302325581395432
-0.9006451612903226, 0.009302325581395432
-0.8696774193548387, 0.010465116279069764
-0.8438709677419352, 0.011627906976744207
-0.8129032258064512, 0.015116279069767424
-0.792258064516129, 0.01744186046511631
-0.7716129032258061, 0.020930232558139528
-0.7509677419354839, 0.0255813953488373
-0.7406451612903222, 0.03023255813953485
-0.7199999999999998, 0.03488372093023262
-0.7096774193548385, 0.03953488372093028
-0.6993548387096773, 0.04418604651162794
-0.6890322580645161, 0.05348837209302326
-0.673548387096774, 0.06279069767441858
-0.6632258064516128, 0.07209302325581401
-0.6529032258064515, 0.086046511627907
-0.6374193548387095, 0.0976744186046512
-0.6270967741935483, 0.11395348837209307
-0.6167741935483866, 0.12906976744186044
-0.6064516129032254, 0.14534883720930236
-0.5909677419354837, 0.16046511627906979
-0.5806451612903225, 0.17093023255813955
-0.5651612903225804, 0.18023255813953487
-0.5548387096774192, 0.18720930232558136
-0.544516129032258, 0.19069767441860463
-0.5238709677419355, 0.19186046511627908
-0.4980645161290318, 0.19186046511627908
-0.47225806451612895, 0.19186046511627908
-0.4567741935483869, 0.1941860465116279
-0.4412903225806448, 0.19651162790697668
-0.4309677419354836, 0.20232558139534884
-0.415483870967742, 0.20581395348837211
-0.3999999999999999, 0.21046511627906972
-0.3896774193548387, 0.21744186046511627
-0.3741935483870966, 0.22093023255813948
-0.35354838709677416, 0.22441860465116276
-0.33290322580645126, 0.22790697674418603
-0.3122580645161288, 0.23023255813953492
-0.3019354838709676, 0.2337209302325582
-0.2864516129032255, 0.2337209302325582
-0.27096774193548345, 0.2313953488372093
-0.2606451612903222, 0.22674418604651164
-0.250322580645161, 0.22209302325581393
-0.23483870967741938, 0.21511627906976744
-0.22451612903225815, 0.21046511627906972
-0.20903225806451609, 0.20348837209302323
-0.1987096774193544, 0.19534883720930235
-0.18838709677419319, 0.18720930232558136
-0.17290322580645157, 0.17790697674418604
-0.16258064516129034, 0.17093023255813955
-0.15225806451612867, 0.16279069767441856
-0.14193548387096744, 0.15465116279069768
-0.1316129032258062, 0.14534883720930236
-0.11612903225806415, 0.13837209302325587
-0.10580645161290292, 0.13023255813953488
-0.09032258064516085, 0.12558139534883717
-0.07999999999999963, 0.11976744186046517
-0.0696774193548384, 0.11279069767441863
-0.05419354838709678, 0.10581395348837208
-0.04387096774193555, 0.1034883720930233
-0.028387096774193488, 0.09999999999999998
-0.007741935483870588, 0.0976744186046512
0.012903225806451868, 0.0976744186046512
0.028387096774193932, 0.09883720930232553
0.043870967741935996, 0.10232558139534886
0.059354838709677615, 0.1093023255813953
0.07483870967741968, 0.1151162790697674
0.08516129032258091, 0.11976744186046517
0.09548387096774213, 0.12558139534883717
0.1058064516129038, 0.1325581395348837
0.12129032258064543, 0.1395348837209302
0.13677419354838705, 0.14651162790697675
0.14709677419354872, 0.15581395348837207
0.15741935483870995, 0.16511627906976745
0.16774193548387162, 0.17093023255813955
0.1780645161290324, 0.17906976744186048
0.18838709677419363, 0.18604651162790703
0.20903225806451609, 0.1941860465116279
0.21935483870967776, 0.19999999999999996
0.22967741935483899, 0.20813953488372094
0.2400000000000002, 0.213953488372093
0.2554838709677423, 0.21744186046511627
0.27612903225806473, 0.22209302325581393
0.301935483870968, 0.22325581395348837
0.3174193548387101, 0.22325581395348837
0.33806451612903254, 0.22325581395348837
0.36387096774193584, 0.21976744186046515
0.3793548387096779, 0.213953488372093
0.3948387096774195, 0.20813953488372094
0.4051612903225812, 0.20232558139534884
0.4206451612903228, 0.19883720930232557
0.4412903225806457, 0.19534883720930235
0.45677419354838733, 0.19186046511627908
0.4774193548387098, 0.19186046511627908
0.4980645161290327, 0.1941860465116279
0.5187096774193551, 0.19534883720930235
0.5445161290322584, 0.19534883720930235
0.5600000000000005, 0.19186046511627908
0.5754838709677421, 0.18720930232558136
0.5858064516129038, 0.1767441860465116
0.5961290322580646, 0.16279069767441856
0.6064516129032258, 0.1511627906976744
0.6219354838709683, 0.13604651162790699
0.6270967741935483, 0.12093023255813962
0.6425806451612908, 0.10813953488372097
0.652903225806452, 0.09302325581395354
0.6683870967741936, 0.08139534883720934
0.6787096774193553, 0.06976744186046513
0.6890322580645161, 0.06046511627906981
0.6993548387096777, 0.05232558139534882
0.7148387096774198, 0.045348837209302384
0.7303225806451614, 0.03953488372093028
0.7406451612903231, 0.03372093023255818
0.7509677419354839, 0.029069767441860517
0.7612903225806456, 0.0255813953488373
0.7767741935483872, 0.02209302325581397
0.7974193548387101, 0.019767441860465196
0.8180645161290325, 0.016279069767441867
0.838709677419355, 0.013953488372092981
0.8645161290322587, 0.01279069767441865
0.890322580645162, 0.010465116279069764
0.9161290322580649, 0.009302325581395432
0.9367741935483873, 0.008139534883720989
0.9574193548387098, 0.008139534883720989


==> figs/data/cyl_ref_exp/parn_uu_x2p02.csv <==
-0.9264516129032256, 0.029032258064516148
-0.905806451612903, 0.030193548387096758
-0.8903225806451611, 0.03251612903225798
-0.8748387096774191, 0.03600000000000003
-0.8541935483870966, 0.03948387096774186
-0.8387096774193548, 0.042967741935483916
-0.8232258064516127, 0.04645161290322575
-0.8129032258064512, 0.05109677419354841
-0.792258064516129, 0.055741935483870964
-0.7819354838709678, 0.060387096774193516
-0.7716129032258061, 0.06503225806451607
-0.7612903225806451, 0.06967741935483873
-0.7509677419354839, 0.07432258064516128
-0.7354838709677418, 0.08012903225806445
-0.7251612903225806, 0.08477419354838711
-0.7096774193548385, 0.08941935483870966
-0.6941935483870965, 0.09522580645161294
-0.6890322580645161, 0.10219354838709671
-0.6683870967741932, 0.11032258064516132
-0.6632258064516128, 0.11612903225806448
-0.6477419354838707, 0.12425806451612909
-0.6374193548387095, 0.12890322580645164
-0.6270967741935483, 0.13587096774193552
-0.6167741935483866, 0.14051612903225796
-0.6064516129032254, 0.14516129032258074
-0.5909677419354837, 0.14980645161290318
-0.5754838709677417, 0.15677419354838706
-0.5599999999999996, 0.16374193548387095
-0.5496774193548384, 0.17070967741935483
-0.5290322580645159, 0.1765161290322581
-0.5187096774193547, 0.18000000000000005
-0.4980645161290318, 0.183483870967742
-0.4825806451612902, 0.18929032258064515
-0.4619354838709677, 0.1927741935483872
-0.436129032258064, 0.19509677419354832
-0.415483870967742, 0.19858064516129037
-0.38451612903225785, 0.19858064516129037
-0.35354838709677416, 0.19625806451612904
-0.32774193548387087, 0.1939354838709677
-0.30709677419354797, 0.19161290322580649
-0.2812903225806451, 0.18580645161290332
-0.2606451612903222, 0.18116129032258055
-0.250322580645161, 0.1765161290322581
-0.23999999999999977, 0.17070967741935483
-0.22451612903225815, 0.16374193548387095
-0.21419354838709648, 0.15793548387096779
-0.1987096774193544, 0.15329032258064512
-0.18838709677419319, 0.14748387096774185
-0.17290322580645157, 0.14167741935483869
-0.16258064516129034, 0.13587096774193552
-0.14709677419354827, 0.13238709677419358
-0.1367741935483866, 0.12774193548387092
-0.11612903225806415, 0.12193548387096775
-0.10580645161290292, 0.11612903225806448
-0.09548387096774169, 0.11032258064516132
-0.07999999999999963, 0.10567741935483865
-0.06451612903225756, 0.09987096774193538
-0.04903225806451594, 0.09638709677419355
-0.03354838709677388, 0.091741935483871
-0.012903225806451424, 0.09058064516129039
0.007741935483871032, 0.09058064516129039
0.033548387096774324, 0.091741935483871
0.04903225806451639, 0.09522580645161294
0.06451612903225845, 0.09870967741935488
0.08516129032258091, 0.10335483870967743
0.09548387096774213, 0.10799999999999998
0.1109677419354842, 0.11264516129032254
0.12129032258064543, 0.11612903225806448
0.13161290322580665, 0.12193548387096775
0.14193548387096788, 0.1265806451612903
0.15741935483870995, 0.13238709677419358
0.16258064516129078, 0.13587096774193552
0.18322580645161324, 0.1428387096774194
0.1987096774193553, 0.14748387096774185
0.1987096774193553, 0.15329032258064512
0.21935483870967776, 0.1590967741935484
0.22967741935483899, 0.16490322580645167
0.2400000000000002, 0.17070967741935483
0.2606451612903231, 0.1765161290322581
0.28129032258064557, 0.18116129032258055
0.301935483870968, 0.18696774193548382
0.32774193548387087, 0.19161290322580649
0.3483870967741942, 0.19625806451612904
0.37419354838709706, 0.19741935483870965
0.40000000000000036, 0.19625806451612904
0.4361290322580649, 0.19509677419354832
0.467096774193549, 0.1927741935483872
0.487741935483871, 0.1939354838709677
0.5083870967741935, 0.1939354838709677
0.5290322580645168, 0.18812903225806443
0.5445161290322584, 0.18232258064516127
0.5496774193548388, 0.17883870967741944
0.5600000000000005, 0.17303225806451616
0.580645161290323, 0.1683870967741935
0.5909677419354842, 0.16258064516129034
0.6064516129032258, 0.15677419354838706
0.6167741935483875, 0.1509677419354839
0.6270967741935483, 0.14632258064516124
0.6374193548387099, 0.13935483870967746
0.652903225806452, 0.13238709677419358
0.6683870967741936, 0.12425806451612909
0.6787096774193553, 0.11961290322580642
0.6941935483870969, 0.11380645161290315
0.7096774193548394, 0.10567741935483865
0.7200000000000002, 0.09870967741935488
0.7303225806451614, 0.0929032258064515
0.7406451612903231, 0.08593548387096772
0.7509677419354839, 0.08012903225806445
0.7664516129032264, 0.07432258064516128
0.7870967741935484, 0.06619354838709668
0.8077419354838709, 0.060387096774193516
0.8232258064516134, 0.055741935483870964
0.8335483870967746, 0.0499354838709678
0.8490322580645162, 0.04529032258064514
0.8696774193548387, 0.040645161290322585
0.8851612903225812, 0.03716129032258064
0.9006451612903228, 0.0336774193548387
0.9161290322580649, 0.03251612903225798
0.9264516129032265, 0.030193548387096758
0.947096774193549, 0.027870967741935426


==> figs/data/cyl_ref_exp/parn_uv_x1p06.csv <==
-0.9250645994832041, 0.001293661060801976
-0.9147286821705425, 0.001293661060801976
-0.8992248062015502, 0.001293661060801976
-0.8837209302325579, 0.00038809831824052066
-0.863049095607235, 0.00038809831824052066
-0.842377260981912, 0.001293661060801976
-0.8165374677002586, 0.001293661060801976
-0.7906976744186047, 0.001293661060801976
-0.7648578811369509, 0.0021992238033634315
-0.7390180878552972, 0.0021992238033634315
-0.7131782945736433, 0.003104786545924887
-0.6976744186046511, 0.004915912031047756
-0.6821705426356588, 0.0076326002587321085
-0.6666666666666665, 0.01034928848641646
-0.6563307493540051, 0.0130659767141008
-0.6459948320413433, 0.01759379042690805
-0.6408268733850129, 0.022121604139715284
-0.6304909560723515, 0.025743855109961092
-0.6098191214470288, 0.02755498059508399
-0.5943152454780365, 0.024838292367399636
-0.5736434108527133, 0.021216041397153843
-0.5684754521963824, 0.01759379042690805
-0.5529715762273901, 0.013971539456662255
-0.5426356589147288, 0.01034928848641646
-0.5271317829457365, 0.006727037516170667
-0.5064599483204133, 0.004915912031047756
-0.48578811369509056, 0.003104786545924887
-0.454780361757106, 0.0021992238033634315
-0.43410852713178283, 0.0021992238033634315
-0.41343669250645965, 0.00038809831824052066
-0.38759689922480645, -0.0005174644243209348
-0.3617571059431528, -0.0014230271668823624
-0.3410852713178296, -0.0032341526520052732
-0.315245478036176, -0.0032341526520052732
-0.2894056847545219, -0.0032341526520052732
-0.26356589147286824, -0.002328589909443818
-0.2377260981912146, -0.0032341526520052732
-0.2118863049095605, -0.0032341526520052732
-0.1860465116279073, -0.002328589909443818
-0.16020671834625322, -0.002328589909443818
-0.12919896640826867, -0.0014230271668823624
-0.09819121447028456, -0.0005174644243209348
-0.06718346253230001, 0.00038809831824052066
-0.04651162790697683, 0.001293661060801976
-0.015503875968992276, 0.001293661060801976
0.0051679586563309066, 0.0021992238033634315
0.025839793281653645, 0.003104786545924887
0.05167958656330729, 0.0040103492884863146
0.08268733850129184, 0.004915912031047756
0.10335917312661502, 0.004915912031047756
0.12919896640826867, 0.0058214747736092115
0.14987080103359185, 0.0058214747736092115
0.18087855297157596, 0.006727037516170667
0.2118863049095605, 0.006727037516170667
0.23772609819121415, 0.006727037516170667
0.26356589147286824, 0.006727037516170667
0.2790697674418601, 0.0058214747736092115
0.29974160206718325, 0.004915912031047756
0.32041343669250644, 0.0040103492884863146
0.351421188630491, 0.0021992238033634315
0.3772609819121442, 0.00038809831824052066
0.4031007751937983, 0.00038809831824052066
0.4289405684754519, -0.0014230271668823624
0.454780361757106, -0.0014230271668823624
0.48578811369509056, -0.0014230271668823624
0.5012919896640824, -0.004139715394566729
0.5219638242894056, -0.005950840879689612
0.5426356589147283, -0.008667529107373978
0.5529715762273901, -0.012289780077619772
0.5684754521963824, -0.015912031047865538
0.5788113695090433, -0.01953428201811136
0.594315245478036, -0.023156532988357154
0.6149870801033592, -0.024967658473480037
0.635658914728682, -0.023156532988357154
0.6408268733850124, -0.01953428201811136
0.6511627906976742, -0.01500646830530411
0.6614987080103356, -0.009573091849935433
0.6770025839793283, -0.006856403622251067
0.6976744186046511, -0.0032341526520052732
0.7131782945736429, -0.0005174644243209348
0.7441860465116275, 0.00038809831824052066
0.7648578811369506, 0.00038809831824052066
0.7906976744186043, 0.00038809831824052066
0.8217054263565888, 0.00038809831824052066
0.8423772609819116, 0.00038809831824052066
0.8630490956072348, 0.00038809831824052066
0.8940568475452193, 0.00038809831824052066
0.9147286821705425, 0.00038809831824052066
0.9405684754521966, 0.00038809831824052066


==> figs/data/cyl_ref_exp/parn_uv_x1p54.csv <==
-0.9250645994832039, -0.0016774193548387273
-0.9043927648578807, -0.0016774193548387273
-0.878552971576227, -0.0007741935483870921
-0.8578811369509041, -0.0007741935483870921
-0.8372093023255813, -0.0007741935483870921
-0.8113695090439275, -0.0007741935483870921
-0.7906976744186045, -0.0007741935483870921
-0.7648578811369506, 0.0001290322580645431
-0.7493540051679584, 0.0010322580645161228
-0.7338501291989661, 0.001935483870967758
-0.7183462532299738, 0.004645161290322608
-0.7080103359173122, 0.006451612903225823
-0.6925064599483202, 0.010064516129032197
-0.6821705426356586, 0.013677419354838682
-0.6666666666666661, 0.017290322580645112
-0.6614987080103356, 0.021806451612903233
-0.6511627906976738, 0.027225806451612877
-0.6408268733850124, 0.03535483870967743
-0.6253229974160202, 0.04438709677419356
-0.6149870801033592, 0.05251612903225805
-0.6046511627906974, 0.06154838709677418
-0.5891472868217051, 0.07058064516129031
-0.5891472868217051, 0.07058064516129031
-0.5788113695090438, 0.07600000000000001
-0.5684754521963824, 0.08141935483870966
-0.5581395348837206, 0.08503225806451611
-0.5478036175710592, 0.08864516129032257
-0.532299741602067, 0.08593548387096772
-0.5116279069767438, 0.08232258064516126
-0.4961240310077515, 0.0787096774193548
-0.4806201550387592, 0.0741935483870968
-0.47028423772609784, 0.06967741935483868
-0.4599483204134365, 0.06516129032258061
-0.44961240310077466, 0.05974193548387097
-0.4392764857881133, 0.05251612903225805
-0.4289405684754519, 0.04709677419354835
-0.41343669250645965, 0.04077419354838713
-0.4031007751937983, 0.03535483870967743
-0.3927648578811369, 0.030838709677419363
-0.3824289405684751, 0.026322580645161298
-0.3669250645994828, 0.020903225806451597
-0.35142118863049054, 0.016387096774193533
-0.3410852713178292, 0.011870967741935468
-0.3307493540051678, 0.008258064516128982
-0.31524547803617553, 0.004645161290322608
-0.29974160206718325, 0.001935483870967758
-0.284237726098191, -0.0007741935483870921
-0.2687338501291987, -0.003483870967741942
-0.25322997416020643, -0.008000000000000007
-0.23255813953488325, -0.009806451612903222
-0.2118863049095605, -0.010709677419354857
-0.19121447028423733, -0.010709677419354857
-0.1705426356589146, -0.012516129032258072
-0.14470284237726094, -0.013419354838709707
-0.11886304909560685, -0.013419354838709707
-0.09819121447028412, -0.013419354838709707
-0.07235142118863003, -0.011612903225806437
-0.05167958656330729, -0.008903225806451642
-0.0258397932816532, -0.005290322580645157
-0.010335917312660925, -0.003483870967741942
0.010335917312661813, -0.0007741935483870921
0.03100775193798455, 0.0010322580645161228
0.05684754521963864, 0.003741935483870973
0.07751937984496138, 0.005548387096774188
0.09302325581395365, 0.006451612903225823
0.11369509043927684, 0.010064516129032197
0.1291989664082691, 0.012774193548387047
0.15503875968992276, 0.013677419354838682
0.1808785529715764, 0.012774193548387047
0.20671834625323005, 0.010967741935483832
0.23255813953488413, 0.011870967741935468
0.2532299741602073, 0.009161290322580617
0.26873385012919915, 0.005548387096774188
0.28940568475452233, 0.0010322580645161228
0.31007751937984507, -0.003483870967741942
0.3204134366925069, -0.008000000000000007
0.3410852713178296, -0.012516129032258072
0.35142118863049143, -0.017032258064516137
0.37209302325581417, -0.023354838709677472
0.382428940568476, -0.028774193548387117
0.3979328165374678, -0.033290322580645126
0.4082687338501292, -0.03780645161290325
0.418604651162791, -0.04322580645161289
0.4341085271317833, -0.04864516129032259
0.4444444444444451, -0.05406451612903229
0.44961240310077555, -0.059483870967741936
0.4599483204134369, -0.06580645161290327
0.4702842377260983, -0.07122580645161292
0.485788113695091, -0.07664516129032256
0.5012919896640828, -0.08206451612903226
0.5116279069767442, -0.08658064516129033
0.5322997416020674, -0.08929032258064518
0.5529715762273906, -0.08748387096774196
0.5633074935400519, -0.0829677419354839
0.5788113695090438, -0.07664516129032256
0.5891472868217056, -0.06941935483870965
0.6046511627906979, -0.062193548387096786
0.6149870801033597, -0.05316129032258066
0.625322997416021, -0.04412903225806453
0.6408268733850129, -0.035999999999999976
0.6511627906976747, -0.028774193548387117
0.6614987080103361, -0.024258064516129052
0.6770025839793288, -0.017935483870967772
0.6873385012919901, -0.014322580645161287
0.7080103359173133, -0.008903225806451642
0.7235142118863052, -0.005290322580645157
0.7441860465116283, -0.0016774193548387273
0.7700258397932824, -0.0007741935483870921
0.8062015503875974, 0.0001290322580645431
0.8320413436692506, 0.0001290322580645431
0.8682170542635665, 0.0001290322580645431
0.8888888888888893, 0.0001290322580645431
0.9250645994832043, 0.0010322580645161228


==> figs/data/cyl_ref_exp/parn_uv_x2p02.csv <==
-0.9312169312169316, 0.004111013258965568
-0.91005291005291, 0.005030823425803521
-0.8888888888888891, 0.006875336366749751
-0.8624338624338628, 0.007793923381770096
-0.8412698412698412, 0.009638436322716326
-0.8148148148148149, 0.012406428885953225
-0.7936507936507939, 0.015175644601007732
-0.7724867724867726, 0.01794486031606246
-0.7513227513227512, 0.021638778805225245
-0.7354497354497354, 0.02533392044620575
-0.7248677248677251, 0.029030285239003806
-0.7037037037037037, 0.03179950095405831
-0.6931216931216935, 0.03642056852096476
-0.6772486772486772, 0.04196511571016193
-0.6666666666666665, 0.04751088605117659
-0.6507936507936507, 0.05305543324037376
-0.6402116402116405, 0.05860120358138843
-0.6296296296296298, 0.06322227114829487
-0.613756613756614, 0.06876681833749199
-0.6031746031746037, 0.07246318313029004
-0.5925925925925926, 0.07708425069719643
-0.5820105820105819, 0.08170531826410288
-0.5714285714285716, 0.08632638583100932
-0.5555555555555558, 0.09279563579431471
-0.5449735449735451, 0.09649200058711283
-0.5343915343915349, 0.10111306815401921
-0.518518518518519, 0.10573291256910805
-0.5079365079365079, 0.11035398013601438
-0.4920634920634921, 0.11589852732521155
-0.4761904761904763, 0.11866896619208367
-0.46031746031746046, 0.12236410783306417
-0.44444444444444464, 0.12605924947404468
-0.4285714285714284, 0.1288296883409168
-0.4021164021164023, 0.1315976809041538
-0.3756613756613758, 0.1325162679191741
-0.35449735449735487, 0.13251137531190366
-0.3386243386243386, 0.1297335975341259
-0.31746031746031766, 0.12787929937863884
-0.28571428571428603, 0.12694725769362492
-0.2645502645502651, 0.12324355398992115
-0.24867724867724883, 0.11861637066392672
-0.232804232804233, 0.11491389011204067
-0.22222222222222232, 0.1102879299378638
-0.20105820105820138, 0.10565952346005181
-0.18518518518518556, 0.10010763735994904
-0.1693121693121693, 0.09455575125984633
-0.15873015873015905, 0.08992979108566951
-0.14285714285714324, 0.08345320221145847
-0.12698412698412742, 0.07882601888546398
-0.11640211640211673, 0.07142595038896227
-0.10582010582010604, 0.06495058466656872
-0.09523809523809534, 0.05847521894417529
-0.08465608465608465, 0.0519998532217818
-0.0740740740740744, 0.0436750819511717
-0.058201058201058586, 0.035349087528743994
-0.047619047619047894, 0.02702431625813395
-0.03174603174603208, 0.019623024609814577
-0.021164021164021385, 0.013147658887420977
-0.010582010582010692, 0.0057475903909192105
0.005291005291005124, -0.0007289984832918872
0.010582010582010248, -0.008127843827976045
0.026455026455026065, -0.01830324379862036
0.03703703703703676, -0.025703312295122127
0.04761904761904745, -0.03125397524340723
0.0582010582010577, -0.038654043739908994
0.07407407407407396, -0.04698003816233676
0.08465608465608421, -0.05438010665883852
0.10052910052910002, -0.0617813983071579
0.10582010582010515, -0.06825554087773378
0.12169312169312185, -0.0738074269778366
0.1322751322751321, -0.08028279270023009
0.1428571428571428, -0.08768286119673174
0.1587301587301586, -0.09415945007094284
0.16402116402116373, -0.09785948431919367
0.17989417989417955, -0.10341137041929649
0.19047619047619024, -0.10988673614168998
0.20634920634920606, -0.11451391946768441
0.22222222222222188, -0.12006580556778712
0.2380952380952377, -0.12376828611967328
0.25925925925925863, -0.1283966925974852
0.28042328042328046, -0.13210039630118897
0.3015873015873014, -0.1321052889084594
0.3174603174603172, -0.1339583639121289
0.3386243386243386, -0.13673736484172427
0.35978835978835955, -0.13766696022310299
0.3809523809523805, -0.1376718528303733
0.40211640211640187, -0.13675204266353547
0.4232804232804228, -0.13398282694848096
0.44444444444444375, -0.13121361123342645
0.4656084656084656, -0.12844439551837183
0.4867724867724865, -0.12567517980331722
0.5079365079365079, -0.1229059640882626
0.5185185185185182, -0.12013430206957287
0.5291005291005288, -0.11458853172855821
0.5449735449735447, -0.10904398453936115
0.5555555555555554, -0.10442291697245476
0.5661375661375656, -0.09980184940554826
0.5767195767195763, -0.09518078183864187
0.5925925925925921, -0.08963623464944481
0.6084656084656079, -0.08409168746024753
0.6190476190476191, -0.07854591711923287
0.6296296296296298, -0.0730001467782182
0.6455026455026456, -0.06745559958902103
0.6560846560846558, -0.06283453202211464
0.6719576719576716, -0.057289984832917584
0.6825396825396823, -0.05359362004011947
0.693121693121693, -0.048047849699104805
0.7089947089947088, -0.0443527080581243
0.7195767195767191, -0.04065634326532608
0.7407407407407405, -0.036037722002054906
0.7513227513227507, -0.03141665443514852
0.7724867724867721, -0.026798033171877345
0.7936507936507935, -0.02310411468271456
0.8042328042328042, -0.019407749889916448
0.8253968253968251, -0.01663853417486194
0.8465608465608465, -0.012944615685698824
0.8677248677248675, -0.010175399970644317
0.8994708994708991, -0.008333333333333415
0.9312169312169307, -0.006491266696022402
0.9523809523809526, -0.005571456529184338


==> figs/data/cyl_ref_exp/parn_v_x1p06.csv <==
-0.927680798,0.0543071161
-0.9077306733,0.0617977528
-0.8628428928,0.0655430712
-0.8229426434,0.0692883895
-0.7780548628,0.0730337079
-0.753117207,0.0767790262
-0.7182044888,0.0767790262
-0.6932668329,0.0805243446
-0.6633416459,0.0805243446
-0.63840399,0.0730337079
-0.6034912718,0.0468164794
-0.5885286783,0.0280898876
-0.5685785536,0.0093632959
-0.5486284289,-0.0093632959
-0.5286783042,-0.0243445693
-0.5037406484,-0.0355805243
-0.4738154613,-0.0505617978
-0.4389027431,-0.0580524345
-0.4139650873,-0.0655430712
-0.3890274314,-0.0730337079
-0.3591022444,-0.0805243446
-0.3241895262,-0.0842696629
-0.2992518703,-0.0842696629
-0.2593516209,-0.0805243446
-0.2394014963,-0.0767790262
-0.1945137157,-0.0730337079
-0.174563591,-0.0692883895
-0.1546134663,-0.0655430712
-0.1346633416,-0.0580524345
-0.1047381546,-0.043071161
-0.0748129676,-0.0355805243
-0.0548628429,-0.0280898876
-0.0199501247,-0.0056179775
0.0199501247,0.0093632959
0.0498753117,0.0205992509
0.0798004988,0.0355805243
0.1197007481,0.0505617978
0.1496259352,0.0617977528
0.1795511222,0.0730337079
0.2244389027,0.0805243446
0.2693266833,0.0880149813
0.3092269327,0.0917602996
0.3441396509,0.0917602996
0.3790523691,0.0917602996
0.4139650873,0.0842696629
0.463840399,0.0730337079
0.493765586,0.0580524345
0.5187032419,0.0393258427
0.5536159601,0.0168539326
0.5735660848,0.0018726592
0.5935162095,-0.0205992509
0.608478803,-0.0393258427
0.6284289277,-0.0543071161
0.6633416459,-0.0655430712
0.7082294264,-0.0617977528
0.7581047382,-0.0580524345
0.7930174564,-0.0543071161
0.8379052369,-0.0505617978
0.8827930175,-0.0468164794
0.9177057357,-0.043071161
0.9526184539,-0.043071161

==> figs/data/cyl_ref_exp/parn_v_x1p54.csv <==
-0.9226932668,0.1741573034
-0.897755611,0.1853932584
-0.8628428928,0.1966292135
-0.8229426434,0.2116104869
-0.7581047382,0.2378277154
-0.7032418953,0.2565543071
-0.6733167082,0.2790262172
-0.6483790524,0.2902621723
-0.6134663342,0.297752809
-0.578553616,0.2902621723
-0.5486284289,0.2752808989
-0.5236907731,0.2490636704
-0.5037406484,0.2378277154
-0.4788029925,0.2116104869
-0.463840399,0.1966292135
-0.4438902743,0.1779026217
-0.4139650873,0.1479400749
-0.3840399002,0.1217228464
-0.3640897756,0.1104868914
-0.3291770574,0.0880149813
-0.2992518703,0.0730337079
-0.2593516209,0.0505617978
-0.2244389027,0.0355805243
-0.1945137157,0.0280898876
-0.1596009975,0.0168539326
-0.1296758105,0.0093632959
-0.0847880299,0.0018726592
-0.0448877805,0.0018726592
0.0049875312,-0.0056179775
0.0399002494,-0.0131086142
0.0947630923,-0.0168539326
0.1346633416,-0.0205992509
0.1695760599,-0.031835206
0.2044887781,-0.0468164794
0.2443890274,-0.0617977528
0.2743142145,-0.0692883895
0.3142144638,-0.095505618
0.3541147132,-0.1179775281
0.3840399002,-0.1367041199
0.4089775561,-0.1479400749
0.433915212,-0.170411985
0.4588528678,-0.1891385768
0.4837905237,-0.2078651685
0.5137157107,-0.234082397
0.5286783042,-0.2490636704
0.5635910224,-0.2715355805
0.5885286783,-0.2865168539
0.6134663342,-0.2865168539
0.6733167082,-0.2677902622
0.7132169576,-0.2528089888
0.7481296758,-0.234082397
0.7780548628,-0.2153558052
0.8229426434,-0.1966292135
0.8428927681,-0.1891385768
0.8827930175,-0.1779026217
0.927680798,-0.1666666667
0.9625935162,-0.1554307116

==> figs/data/cyl_ref_exp/parn_v_x2p02.csv <==
-0.9226932668,0.1891385768
-0.8877805486,0.2003745318
-0.8329177057,0.2191011236
-0.7630922693,0.2415730337
-0.7032418953,0.2640449438
-0.6483790524,0.2790262172
-0.6134663342,0.2902621723
-0.5735660848,0.297752809
-0.5187032419,0.3014981273
-0.463840399,0.2940074906
-0.4039900249,0.2865168539
-0.3740648379,0.2752808989
-0.3142144638,0.2528089888
-0.2643391521,0.2265917603
-0.2044887781,0.1891385768
-0.1596009975,0.1554307116
-0.1197007481,0.1217228464
-0.0548628429,0.0617977528
-0.0099750623,0.0168539326
0.0548628429,-0.0393258427
0.1047381546,-0.0880149813
0.1396508728,-0.1179775281
0.174563591,-0.1479400749
0.2294264339,-0.1891385768
0.2743142145,-0.2191011236
0.3092269327,-0.2415730337
0.3640897756,-0.2565543071
0.4139650873,-0.2715355805
0.4488778055,-0.2827715356
0.5087281796,-0.2865168539
0.578553616,-0.2790262172
0.6433915212,-0.2640449438
0.7431421446,-0.2265917603
0.7980049875,-0.2116104869
0.8428927681,-0.2003745318
0.897755611,-0.1853932584
0.9526184539,-0.170411985

==> figs/data/cyl_ref_exp/parn_vv_x1p06.csv <==
-0.9214659685863877, 0.001209321424905152
-0.8848167539267016, 0.0012236936659481557
-0.8586387434554974, 0.0028025870033878686
-0.8219895287958117, 0.002816959244430872
-0.7853403141361257, 0.002831331485473876
-0.7591623036649213, 0.0059788522738939975
-0.7277486910994766, 0.007559798788625505
-0.6963350785340314, 0.009140745303357067
-0.6649214659685865, 0.01072169181808863
-0.6335078534031418, 0.0154398932347809
-0.6020942408376966, 0.01858946720049287
-0.5759162303664924, 0.021736987988912937
-0.5392670157068067, 0.02331998768093635
-0.5026178010471205, 0.026471614823940115
-0.47120418848167533, 0.029621188789652086
-0.4345549738219896, 0.03434144338363629
-0.40314136125654443, 0.03592238989836785
-0.3664921465968587, 0.040642644492352
-0.32460732984293195, 0.04379632481264767
-0.2879581151832462, 0.04694795195565146
-0.2513089005235605, 0.05009957909865531
-0.20942408376963328, 0.05482188686993131
-0.16753926701570698, 0.0564069397392466
-0.13089005235602125, 0.057989939431269955
-0.0890052356020945, 0.05957499230058527
-0.041884816753926746, 0.059593470896212
-0.00523560209424101, 0.0627450980392158
0.031413612565444726, 0.0627594702802588
0.0628272251308899, 0.0612031618930296
0.10471204188481664, 0.06121958731136448
0.14136125654450238, 0.05809670465044664
0.18324607329842912, 0.05811313006878152
0.2198952879581153, 0.05655887485884417
0.25130890052356003, 0.05186531156965413
0.2879581151832462, 0.04874242890873637
0.3350785340314131, 0.0440550251514219
0.3769633507853398, 0.03936556821681564
0.418848167539267, 0.03624473873318973
0.46073298429319376, 0.03312390924956379
0.49738219895287905, 0.031569654039626444
0.5340314136125652, 0.025309516476747895
0.575916230366492, 0.02218868699312193
0.6125654450261777, 0.01749717688122382
0.6544502617801045, 0.012807719946617502
0.6963350785340312, 0.009686890462991593
0.743455497382199, 0.006568114156657534
0.7853403141361257, 0.005015912124011979
0.8219895287958114, 0.005030284365054982
0.8638743455497382, 0.0034780823324094823
0.8952879581151829, 0.003490401396160636
0.9319371727748691, 0.0019361461862232865


==> figs/data/cyl_ref_exp/parn_vv_x1p54.csv <==
-0.9267015706806283, 0.009821880168960906
-0.9005235602094239, 0.009832132653479708
-0.8743455497382202, 0.011408964772463226
-0.8481675392670158, 0.014552376525911459
-0.8219895287958117, 0.016129208644894866
-0.7958115183246075, 0.01927262039834332
-0.7643979057591623, 0.02241808264869516
-0.743455497382199, 0.027126023539704502
-0.7172774869109948, 0.03183601492761745
-0.6963350785340314, 0.0381105354530914
-0.6753926701570683, 0.04438505597856546
-0.6596858638743459, 0.052224105641600405
-0.6387434554973823, 0.06006520580153929
-0.6230366492146597, 0.06790425546457435
-0.6125654450261782, 0.07417467499624075
-0.6020942408376966, 0.08357825379683681
-0.5916230366492146, 0.09141525296296804
-0.581151832460733, 0.09925225212909927
-0.5654450261780108, 0.11022446106106376
-0.5549738219895288, 0.11806146022719499
-0.5445026178010473, 0.12903161866225576
-0.5340314136125657, 0.13843519746285182
-0.5235602094240837, 0.14627219662898305
-0.5078534031413615, 0.1541112462920181
-0.4869109947643979, 0.16195234645195677
-0.47643979057591634, 0.16978934561808812
-0.45549738219895275, 0.1776304457780269
-0.4345549738219896, 0.1839049663035009
-0.418848167539267, 0.19017743633207118
-0.40314136125654443, 0.1964499063606414
-0.3821989528795813, 0.2011578472516506
-0.3664921465968587, 0.20743031728022088
-0.34554973821989554, 0.21370483780569483
-0.32460732984293195, 0.22311251760009843
-0.3036649214659688, 0.22938703812557237
-0.27748691099476464, 0.23723018878241492
-0.26178010471204205, 0.2419360791765205
-0.23036649214659732, 0.2466481210613372
-0.20418848167539272, 0.2497915328147854
-0.17801047120418856, 0.25136836493376896
-0.1570680628272254, 0.2529431465558487
-0.13089005235602125, 0.2482536601369732
-0.10471204188481709, 0.24669733298702717
-0.08376963350785349, 0.24670553497464215
-0.05759162303664933, 0.24514920782469612
-0.03141361256544517, 0.2435928806747501
-0.00523560209424101, 0.2436031331592689
0.01570680628272214, 0.24517791478134865
0.036649214659685736, 0.2467526964034284
0.05759162303664889, 0.2514606372944377
0.08376963350785305, 0.2530374694134212
0.10471204188481664, 0.25461225103550095
0.12041884816753923, 0.2624513006985359
0.1465968586387434, 0.2608949735485899
0.17277486910994755, 0.2577720667641792
0.20418848167539272, 0.25621779011113693
0.23036649214659688, 0.25466146296119097
0.2565445026178006, 0.25310513581124494
0.2722513089005236, 0.24841154839856194
0.2984293193717278, 0.24372206197968638
0.31937172774869094, 0.23746394542944238
0.34031413612565453, 0.23120582887919833
0.3560209424083767, 0.22337908219758584
0.3769633507853398, 0.21712096564734185
0.403141361256544, 0.20929831995953685
0.418848167539267, 0.20303815291238908
0.4345549738219896, 0.1967779858652413
0.45026178010471174, 0.1905178188180936
0.4659685863874343, 0.18425765177094583
0.47643979057591634, 0.17642885459242952
0.4921465968586385, 0.1701686875452818
0.5078534031413611, 0.16390852049813398
0.5183246073298426, 0.15607972331961784
0.5287958115183247, 0.14668434650663675
0.5392670157068062, 0.1388555493281205
0.5549738219895288, 0.13102880264650807
0.5706806282722514, 0.12320205596489553
0.575916230366492, 0.11223804902054602
0.5916230366492141, 0.10127814307000393
0.6020942408376961, 0.09188276625702296
0.6178010471204183, 0.0824894399409456
0.6230366492146597, 0.07465859226552574
0.6387434554973819, 0.06526526594944837
0.6544502617801045, 0.05743851926783583
0.6649214659685865, 0.0511763017237844
0.6806282722513086, 0.04334955504217186
0.7015706806282722, 0.03865801812639258
0.7225130890052354, 0.03239990157614858
0.743455497382199, 0.029274944294834127
0.7643979057591621, 0.024583407379054845
0.7905759162303663, 0.021460500594643994
0.8115183246073299, 0.016768963678864712
0.837696335078534, 0.0152126365289188
0.8638743455497382, 0.01208972974450806
0.8848167539267013, 0.01053135209765832
0.9109947643979055, 0.010541604582177011
0.9319371727748691, 0.008983226935327271
0.9476439790575912, 0.00898937842603853


==> figs/data/cyl_ref_exp/parn_vv_x2p02.csv <==
-0.9247319158219087, 0.025712221093606047
-0.9038237359311196, 0.027284936157448758
-0.8776936239254476, 0.030424230855756074
-0.8515635119197758, 0.03356352555406317
-0.8254333999141037, 0.03670282025237048
-0.7993032879084321, 0.0398421149506778
-0.7784087423051487, 0.04454389899719802
-0.7575073795581126, 0.04768114855237937
-0.7366196510985827, 0.053947467090238455
-0.7157319226390526, 0.060213785628097316
-0.7000729434381585, 0.06647805902283066
-0.6791852149786282, 0.07274437756068952
-0.6687618021801223, 0.08057114030363544
-0.6530960058354749, 0.08527087920702969
-0.6374438437783336, 0.09309968709310157
-0.6217984988649459, 0.10249302947051242
-0.6061463368078042, 0.11032183735658418
-0.5904941747506629, 0.11815064524265606
-0.580070761952157, 0.12597740798560197
-0.5696473491536516, 0.133804170728548
-0.5592239363551461, 0.1416309334714939
-0.5488005235566402, 0.14945769621443994
-0.5383702936143813, 0.1557199244660471
-0.5227385829884996, 0.16824233582613546
-0.5123151701899937, 0.17606909856908137
-0.4966698252766055, 0.185462440946492
-0.48624641247809963, 0.19328920368943803
-0.4810653832257361, 0.20424299027193582
-0.4654268554561005, 0.21520086714068531
-0.4497883276864658, 0.2261587440094348
-0.4393785491754665, 0.23711457573505834
-0.4237332042620783, 0.2465079181124692
-0.42374002140583134, 0.24807245260380795
-0.4133234257510785, 0.2574637498380926
-0.40814921364246803, 0.2699820709119293
-0.3925106858728329, 0.28093994778067866
-0.3768585238156916, 0.28876875566675053
-0.3716638602758211, 0.2965934732665706
-0.35080340039130364, 0.3091179297697849
-0.335171689765422, 0.32164034112987316
-0.3195399791395399, 0.33416275248996163
-0.3091097491972814, 0.3404249807415688
-0.2934575871401397, 0.34825378862764067
-0.28303417434163425, 0.3560805513705866
-0.2673888294282465, 0.3654738937479973
-0.24651473525622203, 0.3748692812685339
-0.23087620748658688, 0.3858271581372834
-0.21523767971695218, 0.396785035006033
-0.1943635855449286, 0.4061804225265696
-0.16826074211426878, 0.41557785519023216
-0.15262221434463363, 0.42653573205898176
-0.13696323514373931, 0.4328000054537149
-0.121304255942845, 0.4390642788484479
-0.10042334462706837, 0.44689513187764573
-0.07430686690890242, 0.45316349555863067
-0.04818357204698387, 0.45786732474827674
-0.011589144380287575, 0.4594461752414971
0.024998466142655662, 0.46258956022605635
0.05636414455071659, 0.46416636557615065
0.0877570915337893, 0.45948503296088994
0.10869935714334433, 0.4532350755680383
0.12964843989665198, 0.44542058368384796
0.15059070550620746, 0.43917062629099635
0.1663178561446328, 0.4297895547723414
0.1872737560416935, 0.42041052839681214
0.20823647308250814, 0.40946696752994416
0.2291923729795693, 0.40008794115441493
0.23969077435935926, 0.3907048244926339
0.2606398571126669, 0.3828903326084435
0.2763806420385988, 0.3703801921071108
0.297343359079413, 0.3594366312402427
0.3130773268615914, 0.3484910252302489
0.3392687931610414, 0.33754950950650675
0.3549959437994672, 0.32816843798785156
0.3707435458691517, 0.3140937629951801
0.3864843307950836, 0.3015836224938474
0.40744704783589736, 0.2906400616269794
0.41796590064694694, 0.2765633414911819
0.4337066855728784, 0.2640532009898491
0.4546762197574461, 0.25154510563164234
0.46518143828098957, 0.24059745447852243
0.4756798396607791, 0.2312143378167415
0.4966561909890994, 0.21714170796719567
0.5176393594611732, 0.2015045436263112
0.5386225279332466, 0.18586737928542674
0.5595920621178143, 0.17335928392722
0.5753464813312519, 0.15772007444320968
0.5910940834009364, 0.1436453994505381
0.6172991839878925, 0.12957481474411836
0.6434974674310956, 0.11706876452903747
0.6644670016156633, 0.10456066917083062
0.6854365358002306, 0.09205257381262388
0.7116348192434332, 0.079546523597543
0.7378194683991302, 0.07016954236513961
0.7692396839572155, 0.059230071784523775
0.8006530823715488, 0.049855135695246355
0.8320596636421271, 0.0420447340973078
0.8686949941713427, 0.03423637764249521
0.9000811240106623, 0.031119579518573248
0.9314740709937346, 0.026438246903312423
0.9628670179768086, 0.021756914288051377


==> figs/data/periodichill/LES_finep1_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
0.9944187,nan,nan,nan,nan,nan,nan,nan,nan
1.0245526,-0.035777931625489146,0.01925478709745221,-0.018107875341773064,-0.00015142381342502317,0.0030206268980701636,-0.00034975396559715807,0.0006725975642766636,-7.960854236555806e-05
1.0546865,0.33937228797003627,0.026582095480989665,-0.004541293237286137,-0.00042799380113127535,0.03026226580008988,-0.004997439786333479,-0.0007646708892345283,0.00027738835526308105
1.0848204,0.6302639972418547,0.05837106390390545,0.020037338111226932,-0.000853555570565,0.0810232653545779,-0.009013970313011661,0.0001946461897450423,0.0007071979545631652
1.1149544,0.8077504839748144,0.09521663142368197,0.03707581375413804,-0.0002536683769119863,0.10527448709323829,-0.00973107113668746,0.0015229710116045573,0.001131949200465093
1.1450882,0.9177013393491507,0.12642902368679643,0.04032288114796845,0.0013108824402861471,0.11038485294557264,-0.010772553020483522,0.0018754471541596925,0.0014074883278411136
1.1752222,0.9864667113870382,0.15149951842613518,0.041958345371835515,0.003654329534065897,0.10468198176029032,-0.011140713850850303,0.0016239428823475073,0.0015099366338178493
1.205356,1.0160588789731264,0.1663069201167673,0.042681656130186596,0.007849208723482857,0.09186258668819348,-0.009849430938434073,0.0015580664107495215,0.001956403119179093
1.2354898,1.0315402075648308,0.17423414951190352,0.041709825460800154,0.01237815512014672,0.08069588187424648,-0.009139220162049044,0.0014338421406240795,0.002357426391967072
1.2656238,1.0381046757102013,0.17781367991119623,0.04036489412641364,0.017289765951205183,0.07063703335050892,-0.008449977723020835,0.0014834957239072619,0.002834130907738119
1.2957577,1.0370121952146292,0.17604141146875918,0.03886306499071934,0.02177067383551382,0.0627547668195205,-0.008345483706914791,0.0013865897503387986,0.0030165271473182515
1.3258916,1.0339244492352009,0.1728745496366173,0.037316749449552544,0.026125411399797273,0.055435818607235066,-0.008403518826252204,0.001246495235929894,0.003114900810221423
1.3560255,1.0292718335986137,0.16747504868544638,0.03640866167418366,0.029593721656010107,0.05080177488135562,-0.008863054383921126,0.0010867943725380146,0.002960737641562644
1.3861594,1.0241429340094328,0.16139599459711462,0.03565187380643353,0.03273073422522352,0.04693285817193418,-0.009496205589759638,0.0008734307079176565,0.0026728638791468718
1.4162933,1.0192220695316792,0.15507469233125448,0.035411161675134695,0.03521761819837067,0.04305941518134799,-0.010196057791224317,0.0006337871112506149,0.0021293887097666776
1.4464272,1.014486238360405,0.14853783266153187,0.03562968419412882,0.037109166385206664,0.03917477628724959,-0.010961797668018525,0.0003676341796189258,0.0013470261837925338
1.4765611,1.0098873265087605,0.14206277369521558,0.03582226096737062,0.03883456223506184,0.03543356099784647,-0.011764614116323874,6.507395728613113e-05,0.0004870026694501527
1.506695,1.0068009737879038,0.13627032411750406,0.03619343038361844,0.03959287371149495,0.03391585244719287,-0.012340780281615282,-9.398157439379808e-05,-0.0004814803805333824
1.5368289,1.0037146415561438,0.13047789607662708,0.036545531737605996,0.040284077301098536,0.03238835763229257,-0.012952695845200451,-0.0002666932771192374,-0.00147559323486961
1.5669628,1.001697950065136,0.12513917626347393,0.036822110754772375,0.040596053803187024,0.03186113450960757,-0.013487391572535506,-0.00036691290091203296,-0.002196986318572084
1.5970967,1.0010598618537188,0.1203852696926333,0.03702002936800275,0.040454378106783366,0.03263299358384181,-0.013890886746901157,-0.0003599434203555834,-0.0025410645361542816
1.6272306,1.0004217773675919,0.1156313443207182,0.037217129939669524,0.04026750354487759,0.03340485554852297,-0.014300450346284521,-0.0003529751158049283,-0.0028851592856760575
1.6573645,1.0004119966179132,0.11137426330242306,0.03742025209754729,0.03983334696106101,0.03390370957031649,-0.014603164156527446,-0.00011859283785490941,-0.0029627660044308146
1.6874985,1.0008082557469606,0.10743825722602196,0.03762742555586995,0.03923481107907811,0.03422393558332525,-0.014831581326384013,0.0002620232738417671,-0.0028607523361222536
1.7176323,1.0012045372277498,0.10350226669834228,0.03783424207691288,0.03860529327870813,0.03454143398765576,-0.015056880500405323,0.0006417142763394442,-0.002749549389040692
1.7477663,1.0025593042373657,0.09989321753164404,0.037982738530317306,0.0378940042593818,0.03439961824677626,-0.015175705968941258,0.0010001402436637698,-0.002540938470305191
1.7779001,1.0045041926205158,0.09648548048153316,0.03808932210603877,0.037126748365762026,0.03397617183120729,-0.015219573446120363,0.0013459271746634558,-0.0022763718225843107
1.808034,1.0064490754157305,0.0930777458488592,0.03818835174805946,0.03633626621285642,0.03355272546942686,-0.01525018827470051,0.0016917898711637375,-0.002011938391592982
1.8381679,1.0084294751286507,0.08985255199149833,0.038102533804488026,0.035539854076520466,0.03312733932471537,-0.015197323531128779,0.0019536402786470737,-0.0017869996677612602
1.8683017,1.0104448962956667,0.08680752945747372,0.037833853823846963,0.03474080753982847,0.03269874867231459,-0.015062639129323888,0.0021297105943443653,-0.0015966910032201873
1.8984357,1.0124603174626827,0.08376249791581358,0.03755705372353524,0.03392321356016618,0.03226843264973055,-0.014915682565865881,0.002302039221281368,-0.0014007278161430195
1.9285696,1.0146113336086273,0.0807964189662016,0.03725242773935289,0.0331032822453253,0.031953512446978326,-0.01471677824926336,0.0024148766685140955,-0.0012100392232811763
1.9587035,1.0170804131776094,0.0780155060456309,0.03689090163262709,0.03230481269580324,0.03190482929822204,-0.014411592215015409,0.0023877302269905715,-0.001034102534520936
1.9888374,1.0195495020598173,0.07523460285301553,0.03651714706366982,0.03149087924027369,0.031844010040067164,-0.014092673253252433,0.0023484198410688903,-0.00084446543802854
2.0189712,1.022004270926118,0.07246324616789934,0.03612773787158541,0.030662005165839876,0.03173950394936501,-0.013759505910456715,0.002297128805773063,-0.0006477080999721333
2.0491052,1.0241799913346767,0.06987782467876968,0.03566020656445845,0.029829024127850254,0.031005893888085674,-0.0134037913384953,0.0022370788683115797,-0.0005648254861691632
2.0792391,1.0263557210564613,0.06729240310505702,0.03518319420930949,0.02898267365240704,0.030255684564068987,-0.013036825244327949,0.002164493049303797,-0.00046704616644453897
2.109373,1.0285314582288265,0.06470698132034158,0.03469667843910629,0.028122954627673537,0.029488875806537484,-0.012658610160427228,0.002079370604696264,-0.0003543700798266402
2.1395068,1.031013386324048,0.06226200568926288,0.0344334903736192,0.027235509670609552,0.028659305577064587,-0.012265262612552785,0.0018032611274299958,-0.00024577442860463706
2.1696408,1.0335724912583828,0.05985239119763719,0.03421620700833339,0.02633264969954329,0.02780785249343641,-0.011858710075235084,0.0014708774198074447,-0.0001309970182594805
2.1997747,1.0361316073685884,0.05744277530902764,0.03398578940905561,0.025418177317662296,0.0269468664031353,-0.011439824141721698,0.0011273195149138389,-5.697900900410733e-06
2.2299087,1.0390778500586748,0.0551558697825385,0.03381031573819948,0.024488525369360626,0.026403681961273243,-0.010931019522037996,0.0007927814061427611,0.00010954203129103423
2.2600424,1.0422882996499538,0.052952733743950375,0.0336621750031334,0.023546351676269294,0.026071853314042395,-0.010355485612632054,0.00045686311323792084,0.00022172068732194015
2.2901764,1.0454987790435553,0.050749580270348815,0.03349340826974756,0.022594463317547817,0.02572731939254868,-0.009765802380822801,0.00010475943994193992,0.0003450049962621113
2.3203104,1.0492024216800928,0.048610231769089296,0.03333259534030253,0.021630775854191705,0.02550284682773092,-0.0091878316677012,-0.0002976463927447867,0.00041965937542780903
2.3504443,1.053443055599928,0.04654036277634077,0.03317096954766585,0.020655946843153018,0.025419543079213416,-0.008621354603966673,-0.0007429478996531964,0.0004329071121570232
2.380578,1.0576836597174406,0.04447050873724834,0.03297336820264407,0.0196725568817739,0.025336121684597306,-0.008037325454554094,-0.0011903086970193079,0.00044716141973322903
2.410712,1.0618959162384272,0.042427198435689206,0.032589278112305164,0.018678378971339282,0.02525758316776331,-0.007492814929400543,-0.0014413395998552452,0.00044702821576870903
2.440846,1.0660786516964436,0.04041150694411044,0.032013437113800114,0.017673662937249902,0.025183700574431325,-0.006990619889822504,-0.0014829193069819183,0.0004293759209589394
2.4709797,1.0702613797038794,0.0383958300226368,0.03140255445638385,0.01666082891307441,0.02510912606319628,-0.006471566186755283,-0.0015195776658015608,0.0004093517551863079
2.5011137,1.0743928626179695,0.036423952977202134,0.030925663897579447,0.01563337023619193,0.02522892756918349,-0.005946655131840034,-0.0014730485272891128,0.0004466573801813529
2.5312476,1.078498013317585,0.03447457134552678,0.030501637003110815,0.0145948896243363,0.025446342815019247,-0.0054112441518063895,-0.0013772663067275065,0.0005103033745193293
2.5613816,1.0825948808342218,0.0325260023289502,0.030046892588377005,0.013548114132083016,0.025656775357434578,-0.004860416447554625,-0.001270307723501736,0.0005676740431106687
2.5915153,1.0861345026642084,0.03063205748821929,0.029767477520999064,0.012447303861614474,0.025588639820326334,-0.004334371878179297,-0.0010665509047220606,0.0005136592965623883
2.6216493,1.0896741189062595,0.02873809762240853,0.029463076390924492,0.011339310563516423,0.025512517854149683,-0.003794914383107542,-0.000848646227706959,0.00045207522928700575
2.6517832,1.0926846023648977,0.026828962541912915,0.029314262886150244,0.01021003012723502,0.02536597841782631,-0.0032963029108942395,-0.0007101540846735747,0.00035742419465479387
2.6819172,1.0952933635562658,0.02490830740077854,0.02928651147805339,0.009062700994410287,0.025169354235245345,-0.002828129597956641,-0.0006364314722297863,0.00023942134718539146
2.712051,1.0975109934806824,0.022970981356593256,0.029179844860575344,0.007917937963135883,0.02506282513165146,-0.002370383545537272,-0.0005249719618685561,0.00012917813893498843
2.7421849,1.0989381540566683,0.020999912807383225,0.0289338629488336,0.006785607444410613,0.025140282428470034,-0.001946861995979654,-0.00034342035025347953,3.87131562793792e-05
2.7723188,1.0991018116474152,0.01900994364223152,0.0288648232883153,0.005669816766337864,0.02528404610696892,-0.0015358041064768117,-8.829606207131149e-05,-3.412030453960285e-05
2.8024528,1.096377732232213,0.016976777355012018,0.029198614380080645,0.004601490923900451,0.025578993500848822,-0.0011713555034638008,0.00032996441761197655,-6.600321941638721e-05
2.8325865,1.0898477174341679,0.014912610315150232,0.02962735715727205,0.0035916237630468075,0.026066393962873243,-0.0007885252116203965,0.0005429991435879251,-9.668674810238404e-05
2.8627205,1.0792741309851408,0.012815474505742941,0.030003011165420812,0.0026439700586719525,0.026757026467149184,-0.0004101702305580029,0.0005219125476654957,-0.00012729549971137586
2.8928545,1.0633097980171442,0.010599872147849965,0.03032472973623035,0.0018431832701694825,0.027226111992676882,-4.797022701773408e-05,0.0006753184759123523,-0.00010093500625463991
2.9229884,1.039699524641037,0.008273095392496543,0.029990485659936006,0.0011412101849512103,0.027583986886298487,0.000255243299209687,0.0011541175606483824,-7.216510796662705e-05
2.9531221,1.0010225214064121,0.005738927582683573,0.027719610695920327,0.0005762048093870475,0.027428565883297694,0.00045035671864375633,0.0018313997893089759,-6.149419482764708e-05
2.983256,0.9205765873193741,0.0027041167651873366,0.017739592404083515,0.00019153403502134115,0.024881905577571112,0.0004938537087544378,0.0018402499938206494,-7.836689372866863e-05
3.01339,0.6091058989986777,-0.0006576686417254507,-0.00349012951984895,1.2696954383402104e-05,0.01394748910728145,0.0001777597539507645,0.0009560120698719988,-5.205299175529339e-05


==> figs/data/periodichill/LES_finep1_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.00046542386189685203,-0.0007977307411692891,-0.0008330192136031302,-0.0004963021037669001,-0.0009105704036074469,0.0006374615394545555,-2.0901056685701586e-05,1.5505871646824957e-05
0.4821424,0.0050407539292791625,-0.0046871828109260605,0.016705500530365045,0.010088322901000955,0.019962123079256617,-0.01293114708646527,0.00041338684534180986,-0.00025010729635305875
0.5122763,-0.04639476235024631,0.03302986304333899,0.01797267173025115,0.010527723267316198,0.027996677106504872,-0.013275428046453819,0.0003976685817622695,-0.00033121728629714487
0.5424102,-0.09045291820075363,0.062496114522218704,0.019674941422400984,0.011254250027742038,0.03073257897421151,-0.013719937737227635,-1.1984363991606969e-05,-0.0001068531929716279
0.5725441,-0.12668763916008174,0.08482161338906735,0.020100484518859495,0.01161551672967218,0.030689436465126535,-0.013333316344531087,-0.00043731517437075717,0.0001406690098200301
0.602678,-0.15150905377231538,0.09764635446481407,0.02003263371869785,0.011951718725262293,0.028208541135344285,-0.012669966092554533,-0.00019401361143617582,-8.512056564953106e-05
0.6328119,-0.1673433817923069,0.10509334760718048,0.01982874392439092,0.01262414799491364,0.027375715550587487,-0.01224501131988186,0.00021754129488358144,-0.00038581276514270063
0.6629458,-0.1789075587876141,0.11005010292865336,0.01965212254249911,0.01349937456891144,0.02730410713205869,-0.012005894215243208,0.0007626997969157785,-0.0007561350065113772
0.6930797,-0.1752787355799228,0.10878691636025906,0.019454319856329214,0.014597097322890242,0.027888178732223785,-0.012092236600223176,0.0010685819134776406,-0.000903750489092778
0.7232136,-0.16793170664459467,0.10606785910204053,0.019198120341788083,0.01573586806844516,0.028592681799624636,-0.012234216948376418,0.001352264611701695,-0.0010129562728697136
0.7533475,-0.14662264962680638,0.10028642858378589,0.020062592435786387,0.017085095319234585,0.02965414811934805,-0.012995930181620036,0.0017143951015995162,-0.0010872473315610338
0.7834814,-0.119213224388659,0.09319870080798864,0.020322140401581867,0.018441670429231033,0.030818393956572994,-0.013727973216042424,0.00205462869292804,-0.0011315139394184612
0.8136153,-0.08453022595494986,0.08537407428957522,0.02200188327053236,0.019700623762809084,0.031327603649242974,-0.014693431030001317,0.0022738092365428434,-0.0011594390667298
0.8437492,-0.0360787258396158,0.07619043637532741,0.02582705638416783,0.020819814200595952,0.03064679579799165,-0.01614551986470455,0.0022446536022362414,-0.0011602700532705559
0.8738831,0.012747710276016733,0.06699110358022153,0.025337176602522757,0.021766888754398864,0.029946057093229603,-0.016753019753921565,0.0020697366082208816,-0.0011324120012196133
0.904017,0.07296896900516003,0.05852842435706407,0.033621512551713445,0.02245782656691564,0.02867066384069891,-0.018424220016777026,0.0013125975974557674,-0.0009634947737768966
0.9341509,0.13798606931231916,0.05039817513898015,0.0399901560907078,0.022971095901705468,0.02721823252204939,-0.01989126537601594,0.0003120443025175193,-0.0007382187305803587
0.9642848,0.2032092255540192,0.04229494073661044,0.03840239223075163,0.02334748549893853,0.02583073467742513,-0.0203351190426126,-0.0007302592837255227,-0.0005073629118931737
0.9944187,0.27384021738544106,0.03652003503520973,0.0516412790673558,0.023271780451517506,0.026357381480396454,-0.021756025595517973,-0.0015273446877807186,-0.00024957124328668645
1.0245526,0.3457241803407669,0.03133448772132397,0.06056867140483191,0.023060051571058945,0.02739692423155905,-0.022877023235142374,-0.002284860406989277,1.3745635302216445e-05
1.0546865,0.4176111416891217,0.026195686899882276,0.05959819083216683,0.02279631592909111,0.02851285789989873,-0.02326077290393712,-0.003069137865830813,0.0002768849519748318
1.0848204,0.4855780489742756,0.023493500677432166,0.06758346135694981,0.02238114579350678,0.03217316889827965,-0.02366685507285947,-0.0027553216957168607,0.00037321082514302006
1.1149544,0.5512854475528002,0.02213238804415596,0.07715644998048643,0.02190977592265829,0.037174126312152694,-0.02419169984841789,-0.00199199534211727,0.0003832638439468235
1.1450882,0.6168439416214824,0.020808376445529575,0.07835300970877901,0.021447767543798138,0.04215366542081928,-0.02452646079248932,-0.001425824363075142,0.0003987237701257483
1.1752222,0.678717358969152,0.020076586580216826,0.07587214515721036,0.021131782074262678,0.046746982188170944,-0.024625381772149464,-0.0008076453404699136,0.0004017604830250167
1.205356,0.7288491763174534,0.02118487593907048,0.08231500043639706,0.021272468609405418,0.050096756194624024,-0.02453799111558136,0.000404171191819791,0.00034883847879419344
1.2354898,0.7787763960659504,0.02231043662504817,0.08382634523163357,0.02142449620929298,0.05337320582882484,-0.024544440255921018,0.0013586892519802732,0.00029637223285069027
1.2656238,0.828500160947442,0.023453193320165155,0.08046687889184445,0.021587686021711714,0.05657638586474847,-0.024646702352433884,0.002055162795932242,0.0002441499635898782
1.2957577,0.8668105397373438,0.025201822238159366,0.07830502612382917,0.022122773516653146,0.056928900091863535,-0.024158528397374136,0.002382392610081107,0.0003065514973586629
1.3258916,0.8974162563681602,0.027348263276508078,0.07772642842331257,0.022902348155506222,0.05537883708338177,-0.02332785664514686,0.0024461214708016844,0.00043981197327937655
1.3560255,0.9278480149805546,0.029493621055735275,0.07531280055341738,0.023681984627608392,0.05379904795277593,-0.02262074271532866,0.002339368184944971,0.0005654149959188676
1.3861594,0.9581067878752947,0.0316379170599248,0.07109564993247364,0.02446166373602424,0.0521894885342461,-0.022035998664919808,0.0020630319105410843,0.0006833156432783986
1.4162933,0.9767583608627319,0.03349750622510328,0.06854441278584034,0.025456642305018113,0.04972953180859598,-0.021036669008910477,0.001467932496557061,0.0008674326508132672
1.4464272,0.9918179903179407,0.035261036934571166,0.06643997882523345,0.026514731753926834,0.04701209654549694,-0.019937416828934185,0.0007491233147603749,0.0010643218674879777
1.4765611,1.006772916764021,0.03701361964067473,0.06389845058689847,0.02757024620139224,0.04428973072660712,-0.018892724239180245,-3.40772698039539e-05,0.0012514362617380603
1.506695,1.0216236654669046,0.03875531290759682,0.060929161194015036,0.028623293001234288,0.041562739627717775,-0.017901536022694717,-0.0008798062448132186,0.0014289966134276252
1.5368289,1.029819006100297,0.039724825583107304,0.058860510240416275,0.02960669140262865,0.03951049070083032,-0.01699590613167435,-0.0015714569577642869,0.0014700785103577702
1.5669628,1.0361491050571203,0.04047258982609492,0.0570462509059666,0.0305683528319215,0.037654083012439034,-0.016117012554564526,-0.0022026235439907248,0.0014712171400592228
1.5970967,1.042431689798832,0.04120908631011844,0.055160374715194305,0.031526856803131595,0.03580707158675553,-0.015251229713689932,-0.002824839965483668,0.0014682083467164532
1.6272306,1.0486669931560755,0.04193436530113104,0.05320465380360617,0.03248226996368218,0.03396937642129141,-0.014398216606862704,-0.003437535446748142,0.0014611391588463213
1.6573645,1.052627982571721,0.04203284968389198,0.05165100506041598,0.033138216097475345,0.032817924134779644,-0.013737098540308981,-0.003454968946580563,0.0013410822263805898
1.6874985,1.055606547743082,0.041856671778077725,0.05028118903544376,0.033661324477427444,0.03195560251772959,-0.013157004421874986,-0.003200574003599783,0.001170016758616639
1.7176323,1.0585697144269943,0.041672218356325175,0.048900911356033694,0.03417935999949755,0.031087760065040094,-0.01257880259148151,-0.002925648912972821,0.0009949849415863891
1.7477663,1.0615175925195217,0.04147952102357522,0.047510367078245075,0.0346923377168193,0.030214195196475557,-0.01200240979792596,-0.002630249273532187,0.0008159256908809908
1.7779001,1.0640877708792686,0.0409674010334129,0.04638903781705528,0.034894679871810295,0.0297395955455748,-0.011544932889749518,-0.002096242291946347,0.0005321719869439726
1.808034,1.0663739312440157,0.04021162948629353,0.04547398885511744,0.034857934603870426,0.029561290523123136,-0.011176174590601363,-0.0013827739406952536,0.0001682467085359913
1.8381679,1.0686553101986647,0.039450454227335285,0.04455272712526903,0.03481537539828278,0.02936840050487085,-0.010805920704798085,-0.0006586792229926405,-0.0001988134782670662
1.8683017,1.070931889116764,0.03868390370917041,0.043625376598533716,0.034766996969742045,0.029161213541096905,-0.010434136291117384,7.588131164585656e-05,-0.0005690108585534521
1.8984357,1.0731771606951952,0.03777466265455587,0.04285743394096353,0.03453633519718224,0.028940745239955608,-0.010136741358947612,0.0006982707744368453,-0.0008800973519618846
1.9285696,1.075385745614767,0.03669199620344443,0.04228751527849672,0.034081680595459025,0.02871705625461093,-0.009929679237197349,0.0011697985975102614,-0.0011129337127141255
1.9587035,1.077590687200427,0.035606139219453325,0.0417109730371894,0.03362116882980188,0.028492984570080173,-0.009718289740119873,0.001638069861334834,-0.0013427193334991114
1.9888374,1.0797919910401106,0.03451711469097063,0.041127865701197974,0.03315479717153678,0.028268544000852817,-0.009502565407466024,0.0021029257339625976,-0.0015693828290229638
2.0189712,1.0818529725074768,0.03339973061156343,0.0406559774404478,0.032565595715197924,0.027997182049961794,-0.00927733284409988,0.0024123118661106184,-0.0016947889183429403
2.0491052,1.0837040413171053,0.03224152221082477,0.040357717517243596,0.03179311693084189,0.027648112280514007,-0.009039880698350593,0.0024819281803730624,-0.00166518112698449
2.0792391,1.08555406332016,0.031081022614671383,0.04005390511315099,0.031015727962542077,0.027289473333670957,-0.008798052011921013,0.002540946251121512,-0.0016286880050339664
2.109373,1.0874030031263828,0.029918241616542218,0.03974460646306577,0.030233422224215517,0.02692113516129187,-0.008551836606219151,0.002589334495389186,-0.001585269660952245
2.1395068,1.0893732272088528,0.028735645493725315,0.03950330056364226,0.029364687759004658,0.026654811941222586,-0.008319202137782727,0.0025418084530158275,-0.0015071644331485982
2.1696408,1.09148427285254,0.02753100485278992,0.039337410638482506,0.028399241835126383,0.02650027808681305,-0.008101982413979476,0.0023846178987058765,-0.0013906063954827453
2.1997747,1.0935979448258877,0.026324335453864478,0.03916259847977743,0.02742992106397183,0.026328645472037258,-0.007879520146161164,0.0022138491091060405,-0.0012670481212839677
2.2299087,1.0957142766565084,0.025115644594393416,0.03897877220812496,0.02645671504735278,0.026139993208853386,-0.0076517942495078275,0.0020295136666366315,-0.001136488687334066
2.2600424,1.0984106790274382,0.02389771806610952,0.03888387198684562,0.025399530757737675,0.02600669686256994,-0.007427197704660372,0.0017512382740904608,-0.0009907643800534842
2.2901764,1.1013473402708769,0.022675129597701016,0.03881384567241963,0.024306332468492266,0.025893486337777577,-0.007198482891784503,0.0014283969738757701,-0.0008364809715837342
2.3203104,1.1042882036417723,0.02145091519196285,0.038727507306216546,0.02320998829748158,0.02577206968398511,-0.006961797555554865,0.001094194458070387,-0.000677305132864044
2.3504443,1.1073329411447048,0.020229568049671798,0.03866856672512675,0.02210440591205949,0.025640380031732565,-0.0067167830801776705,0.0007747304003042771,-0.0005170785374759669
2.380578,1.1109062675386667,0.019030361547265784,0.0388190398214856,0.020963840815598288,0.02549240971552338,-0.006461147357432716,0.0005835091280828666,-0.0003735768358255197
2.410712,1.1144820172339678,0.01782964305311907,0.03894374857737626,0.01982053639141525,0.02534105892851775,-0.006196080868146575,0.0003841933514435701,-0.00022762314035358752
2.440846,1.1180601678788662,0.01662742828921182,0.039042657455656826,0.01867449100270679,0.02518636106991151,-0.005921564519673295,0.00017681992085154252,-7.922748320469828e-05
2.4709797,1.1214330717921257,0.015491130638110917,0.03919120953198618,0.01752635697984757,0.02513738166430898,-0.005627582011988572,-2.1962418671191836e-05,5.490509090723113e-06
2.5011137,1.1247682813555002,0.014365772502060281,0.03932896800992158,0.016376090616616778,0.025107135467759324,-0.005323589689521593,-0.0002177690260436703,7.754754165538712e-05
2.5312476,1.1281033474951982,0.013239138039352838,0.039442200720400056,0.015223614698429297,0.025075992845246222,-0.00501150449633502,-0.00041287986613032165,0.0001486772991337467
2.5613816,1.1310819145292044,0.01218262948532356,0.03962636657884988,0.014090106436181377,0.024829313745865285,-0.004699965324186647,-0.00044936596982914426,0.00014320571754280906
2.5915153,1.133966462686658,0.011144082331156824,0.039817191094208004,0.012960252947888329,0.024523381270779916,-0.004383523969975014,-0.0004361082320085731,0.00011501753944159328
2.6216493,1.136852242052555,0.010104451386723667,0.03998990303676875,0.01182839813842691,0.02421537776025469,-0.004059965699846927,-0.0004144023473879564,8.411013341408382e-05
2.6517832,1.1392073649913073,0.0092228365392657,0.04002677421117973,0.010667153259489144,0.02425596780919134,-0.003616907955780341,-0.00026443350596407414,5.639654184873131e-05
2.6819172,1.14156430400908,0.00834004132047994,0.040051572335563224,0.00950429628138374,0.024297490687414817,-0.003168783464589967,-0.00010924226370187529,2.6711350027212844e-05
2.712051,1.1437395624816418,0.007466358336387202,0.040198759914398696,0.00833698336242145,0.024449747625423412,-0.002708424661983868,0.00014490935119145648,1.007909763018933e-06
2.7421849,1.145707719027996,0.006602312263567001,0.04048582461531147,0.00716493832119751,0.02472292872081964,-0.0022359393468288514,0.0005078408019653403,-2.0012592239935286e-05
2.7723188,1.1466621812433004,0.0057369626956642605,0.04083242364765627,0.006002356591670758,0.025106420300262694,-0.00175789038371473,0.0008749919836634236,-3.9486086392111815e-05
2.8024528,1.143833627924323,0.004873058339171621,0.04141939089228153,0.004879365833305966,0.025907680943451618,-0.0012743496132101807,0.0012389983179234149,-4.7926338185781925e-05
2.8325865,1.1398809049278498,0.003983468545811775,0.04199552413154084,0.0037884835452860056,0.02668783782867776,-0.0008295109637111893,0.0015386750055710122,-5.363517336288613e-05
2.8627205,1.1314369477331638,0.0029961512900626985,0.042495881452512485,0.002831070561361587,0.027387417004791064,-0.0005322642220105347,0.0015845234753290149,-4.340198745276305e-05
2.8928545,1.118355382233858,0.0019956470978286234,0.042471546943771754,0.0019552452912847225,0.028074411904960888,-0.00022837475645778003,0.0016878911979004534,-3.3118081241155476e-05
2.9229884,1.0988631825894117,0.000977919066940558,0.04134426804785307,0.001192721846356358,0.02872517631650535,7.440843582585868e-05,0.0017880642326305565,-2.506882025409991e-05
2.9531221,1.0611272156238556,-0.00019485050442824559,0.03649693214694505,0.0006373962588903919,0.027517382229252575,0.00029518580603385284,0.0022973603888307103,-1.9655309903834414e-05
2.983256,0.9516282808035612,-0.0021042907947901313,0.0024290103000090824,0.00022899104151991002,0.023237148861312375,0.0007134856326310359,0.002452318801254223,-4.061755021220965e-05
3.01339,0.5782399456948042,-0.0019232905797252897,0.060492553865232,2.080547091479737e-05,0.011742730917063772,-0.00029867428000642654,0.00034598865528845044,-3.752475138514346e-05


==> figs/data/periodichill/LES_finep1_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.22596986079588532,0.018381267203949392,0.06180619087188262,0.00045107620497093044,0.021060597716759097,-0.0028788670737957813,0.004145298235220198,-0.00018502150405161192
0.0602678,-0.31841797614470124,0.03769697708776221,0.05935599014826361,0.001200087115228976,0.03353629651322263,-0.002876976245371421,0.007311534307156654,-0.0004509076841717281
0.0904017,-0.32415438909083605,0.05290000420063734,0.04772500076566184,0.002144531995383856,0.03622355495858143,-0.003758846584646071,0.0085131406351316,-0.000542197856953423
0.1205356,-0.31845221435651183,0.062079376773908734,0.04912018717109151,0.0038334292167897343,0.03647712630132788,-0.004784541289025113,0.0076392078383821045,-0.0004700829485922445
0.1506695,-0.2994342353194952,0.06762504181824625,0.05117216847495168,0.005635839807481153,0.035338691499173264,-0.006017523310895976,0.006227252329573995,-0.0003405576006575413
0.1808034,-0.270875106099993,0.07053887471556664,0.052449855456721886,0.007587130915420723,0.03322356489050811,-0.007464982252734932,0.00456189501873331,-0.00019613474510782
0.2109373,-0.251692948397249,0.07267978868912905,0.0535536255465629,0.009510334455220544,0.0321046168413993,-0.00832703192090493,0.0028788478759820407,-6.825241548864824e-05
0.2410712,-0.23644174169749022,0.07449547410942614,0.054639626355014966,0.011417943028883833,0.03139414137497785,-0.008938586108640525,0.0012319525940489217,5.797371284266663e-05
0.2712051,-0.2191508305259049,0.07556934509193525,0.055719014972821994,0.013242275412749811,0.031344651452854484,-0.00954328291906675,-9.009977619045279e-05,0.00017176998485082503
0.301339,-0.2003102134913206,0.07605535141192377,0.05648296166326511,0.015003799146242962,0.031786394262223336,-0.010119826005625058,-0.001097349936217064,0.00026968458415085926
0.3314729,-0.18227709038183093,0.07643780001671985,0.05681056314172867,0.01675283879745604,0.032344552359293816,-0.01068184711517367,-0.0018553312003325492,0.00038762783568250126
0.3616068,-0.16847227094694972,0.07627709535881877,0.058133826388384685,0.01845947549823052,0.03367491104601389,-0.011153505263932037,-0.0019386611136225917,0.0006072428641432882
0.3917407,-0.15470414562150836,0.07610038871644065,0.059065707979890185,0.02016122652997011,0.03490528922589298,-0.011606065084239026,-0.0018203324593588296,0.000815972879358526
0.4218746,-0.13971136254258454,0.07524585898499936,0.06043842782757261,0.02190822389644009,0.0361486371468771,-0.012202237018277304,-0.0018436943500391694,0.0011315642314207452
0.4520085,-0.12314185977447778,0.07351368718082085,0.06236969556320039,0.023709873047063935,0.03746308341816158,-0.012952152106822504,-0.002106474768792393,0.001575972117084777
0.4821424,-0.10664229065878317,0.07176024367799982,0.06374004081466364,0.025499192156236493,0.03871207751420601,-0.01362966395600871,-0.0021634432783068404,0.0019909330493491787
0.5122763,-0.08934420507284813,0.06938786906539463,0.06556699284735555,0.027327308066949947,0.040072809166808054,-0.014503023744545665,-0.00192670412217605,0.0023131351403168294
0.5424102,-0.07085132891370449,0.0661357565813887,0.06817909766621984,0.029204915580996887,0.04168680140551055,-0.01564491380018876,-0.0014668112135218852,0.0025272802137778667
0.5725441,-0.05239489840028,0.06285524388204067,0.07008961408392696,0.031053722050473336,0.043324054872752746,-0.016652584796734565,-0.0009528458277771211,0.0027281259696940183
0.602678,-0.033538911753566936,0.05947610795556102,0.07158713871460536,0.03287393002049793,0.04505641337022248,-0.017631701209680578,-0.00036696401797434077,0.002917287792033472
0.6328119,-0.009152850590908201,0.055173088316223584,0.07574178744461314,0.03466850351586989,0.04770277089967814,-0.01979160257014633,0.0004667677698837298,0.0031211532828857276
0.6629458,0.015214769086014712,0.05084073446778348,0.07868646398739639,0.03642213937705352,0.05032441034770612,-0.02173011940978196,0.001326678540616565,0.003315632538757163
0.6930797,0.039563907776482665,0.04647898815164808,0.08042382580971055,0.03813406635814929,0.05292135385045798,-0.023445322762071483,0.0022110781323494365,0.0035009651367159137
0.7232136,0.06719022378092632,0.041912559914635494,0.08333132805663149,0.03962328092784579,0.05499565352381714,-0.02531683753103745,0.002764916791863441,0.003575467791134505
0.7533475,0.09928574610967189,0.03708871551498305,0.0876404388913447,0.04082296415722357,0.05637073440072562,-0.02741870055876718,0.0026972242064835904,0.003533268805734721
0.7834814,0.13137597357854247,0.032249643758405,0.08987356885957834,0.0419769788310225,0.05772431558351186,-0.02920627781683978,0.0024235901784349072,0.0035251554550589123
0.8136153,0.16346089262515306,0.0273953135820193,0.09003171102465826,0.04308488383506944,0.059056726705477805,-0.030678170671080668,0.0019457138077735702,0.0035510317312500805
0.8437492,0.2013004352338612,0.022433655882196035,0.09413502344028946,0.04378395841076329,0.05994268684033469,-0.032536253878653706,0.0017077674460095026,0.003413744924609219
0.8738831,0.24542950745671988,0.01736465894646244,0.10135799546288286,0.044036677533941804,0.060324331147178674,-0.034737137478285704,0.0015778981782872334,0.0031131604824897923
0.904017,0.28956836741417646,0.012291833576455247,0.1046478280267825,0.04423664410007121,0.06065969250587099,-0.036475587821172585,0.0010142344480628222,0.002870361162353004
0.9341509,0.3337172083556652,0.007215149769194795,0.1040018393824008,0.044383739396888576,0.06094924736141765,-0.03775092225486884,1.8823832620026154e-05,0.0026851649275221397
0.9642848,0.3791723190806806,0.002428019754916022,0.10491258130654565,0.04430720878660184,0.060922138785265464,-0.03891671520923425,-0.0007586940957995704,0.002491163742296942
0.9944187,0.42835721373558044,-0.001527492869854541,0.11697098225390956,0.04370284879912351,0.060058042781044936,-0.04066478032053928,-0.0002371111679895302,0.0021650975737984852
1.0245526,0.477592253126204,-0.005488177033839747,0.12416565146778769,0.04306368441570495,0.0591191036064483,-0.04200595586650361,-0.00033312726774911705,0.0018955774196043789
1.0546865,0.5268776137381792,-0.00945405061247584,0.1264817368562935,0.04238958396124424,0.05810481061855054,-0.04293884732654059,-0.0010497351065337536,0.0016828784020620372
1.0848204,0.5762131232768297,-0.013425100021322578,0.12390428582991131,0.04168042286192027,0.057014654315376334,-0.04346204792023137,-0.0023899300652265726,0.0015272781090958755
1.1149544,0.6187086245045066,-0.015404676301841391,0.12832034103509726,0.04079252926344148,0.056657477436512164,-0.04325684231337128,-0.002116801478856418,0.001324309130039183
1.1450882,0.6595884943380952,-0.016906198863580357,0.13214249606270123,0.03986366130113108,0.05643070666625912,-0.04281611608301786,-0.0018042468362720523,0.0011213814739131792
1.1752222,0.7005255566909909,-0.018414301004668232,0.1326249321754533,0.03893172284622735,0.05613902876920851,-0.04224323549436623,-0.0019837947390120084,0.0009405517102988523
1.205356,0.7415196243673563,-0.019928984533180483,0.12975360542095182,0.037996664826184474,0.055782367469961215,-0.041537119429284244,-0.002656792258511211,0.0007819608557938495
1.2354898,0.7803875403478742,-0.021107683234731667,0.12474362598636846,0.0370861899081149,0.05524111421647523,-0.040494713388006275,-0.0035940732242875154,0.0006812758441520104
1.2656238,0.8079154584556818,-0.020505669726844644,0.12385002227650055,0.03632073836700163,0.05404053950955992,-0.0383578553537989,-0.003621384645405213,0.00077210404248294
1.2957577,0.8354709185659885,-0.019907454859094287,0.12144655414000205,0.035558202287893165,0.052823782168577055,-0.0362464928569242,-0.003794385824424023,0.0008579073232452027
1.3258916,0.8630542159080505,-0.0193130425614072,0.1175286156633284,0.034798597481716306,0.05159080089518029,-0.03416032750299225,-0.004113434016940082,0.0009387110420200704
1.3560255,0.8906651698052883,-0.018722444787272252,0.1120916748348586,0.03404194992653364,0.050341577293884804,-0.03209909640680572,-0.004578885197798994,0.001014539113772673
1.3861594,0.9146051984280348,-0.017936893113073893,0.10768526458750238,0.033436677477796606,0.04879491141752286,-0.03006330495080182,-0.0049465000791952245,0.0010806002514738998
1.4162933,0.9326574690639973,-0.01683821106053074,0.10642885522968537,0.033069205094776136,0.046795978570379926,-0.02806035005902145,-0.004982690578313921,0.001136534916521807
1.4464272,0.9507045485079288,-0.015742932253488107,0.10452315655238853,0.03270244928225951,0.04479814481051435,-0.02609193462275089,-0.0050379677077370625,0.0011911515283916394
1.4765611,0.968746280297637,-0.014651072284323163,0.10196876931948917,0.03233644172725994,0.04280142122588395,-0.02415786304779966,-0.0051124653812089325,0.0012444453158023945
1.506695,0.9867827650159597,-0.013562628751969896,0.0987663123284136,0.03197120774443567,0.04080578992430991,-0.022257906699917347,-0.00520631955314859,0.0012964125321021413
1.5368289,1.0003653671592474,-0.012526956139481626,0.09573690841236138,0.03179472250530859,0.038946174253258116,-0.020637917982669937,-0.0053217438940781035,0.0013520792625957348
1.5669628,1.0101994145661592,-0.011536735199115355,0.09310243532415563,0.03177724276206944,0.037199003907765996,-0.01924602917662619,-0.005428743155556706,0.001411872715312627
1.5970967,1.0200270656496286,-0.010550617595072254,0.09027703853606339,0.03176068227786578,0.03545019952487532,-0.01787134060413166,-0.005516604574225186,0.001471893944962719
1.6272306,1.0298483967781067,-0.009568603752995841,0.0872610496759556,0.03174507213308141,0.03369973218265299,-0.016513697283867992,-0.005585263418497636,0.0015321366887974955
1.6573645,1.0396633446216583,-0.008590708119299961,0.0840548312886531,0.03173044219639444,0.03194759793463168,-0.015172966471942415,-0.005634649193083105,0.0015925936385469577
1.6874985,1.0470459312200546,-0.007829563236100512,0.08110377949473224,0.03173755328289981,0.030728017596258313,-0.014182296903644307,-0.0053229268918273814,0.0015986303692376571
1.7176323,1.0533873029053211,-0.007164460188505473,0.07825010329349036,0.031754597793337905,0.029734951481727893,-0.013341583649180856,-0.004852720983816712,0.001583286242055771
1.7477663,1.0597199145704508,-0.006505091405415442,0.07532180653294995,0.03177277074287444,0.028741032974493444,-0.012507259415767774,-0.004370734955021943,0.0015700801525396781
1.7779001,1.0660437028855085,-0.005851472566064331,0.07231922855839046,0.03179209859210744,0.02774630118071461,-0.011679199811364395,-0.0038770795265155675,0.0015589835619722694
1.808034,1.0723586939275265,-0.0052036144079465885,0.06924269106477587,0.03181260744600141,0.026750784008174777,-0.010857270580086054,-0.0033718602016775913,0.0015499674280627905
1.8381679,1.0768637899309397,-0.004789839102159021,0.0671486072141374,0.03164055436174872,0.026631896346545714,-0.01027001932056416,-0.0028110135289544846,0.001374192654249172
1.8683017,1.0812249444425106,-0.004400186369821313,0.06510212955616912,0.031453947045146514,0.02657842540759514,-0.00970320821748346,-0.002237795744976178,0.0011858042229369484
1.8984357,1.0855810604989529,-0.00401709634661529,0.06302354137371147,0.03126768950417462,0.02652272152709929,-0.009139017380103698,-0.0016556469245119594,0.0009977307198194465
1.9285696,1.0899320878088474,-0.0036405862847459503,0.060913031829737285,0.031081799666458108,0.026464753816613104,-0.00857735436310177,-0.0010645140943801013,0.0008099609297116852
1.9587035,1.0938980672508478,-0.003329166996991262,0.05904542895441889,0.03082554679405663,0.026352858519991577,-0.00807330384766206,-0.000508407727058873,0.0005847956581222278
1.9888374,1.0969213992357254,-0.0031681683321949095,0.0578355617340216,0.030394890384099826,0.026111786642269468,-0.00770643950876803,-5.7160444807166904e-05,0.0002664079575557334
2.0189712,1.0999382063746452,-0.0030131889689073432,0.056613238286197465,0.02996396382108573,0.025868970749987154,-0.007340099086126796,0.00039487180482124283,-5.2677310391827e-05
2.0491052,1.1029484756290913,-0.002864241341740126,0.05537863528010267,0.029532771350419592,0.025624406682506855,-0.006974221705607743,0.000847710934264933,-0.00037246182203770476
2.0792391,1.1059521902352571,-0.002721339228173747,0.054131822198753454,0.0291013193353298,0.025378091940469992,-0.006608748878315663,0.0013013737095011217,-0.0006929448649500211
2.109373,1.108625428751111,-0.0027175047289347276,0.053395329763254784,0.028463362282673047,0.024943820297602122,-0.00634444654561642,0.0016038120272489002,-0.0009118845685916772
2.1395068,1.1112328432500362,-0.002744359866483137,0.052747931114900615,0.02778514600504093,0.02447112901818797,-0.006098734776070143,0.0018712422810857662,-0.0011105748432114696
2.1696408,1.1138369273394346,-0.0027762807221733965,0.05208949468193369,0.027106251342166043,0.023995673449706337,-0.005852107228724699,0.0021322846723704422,-0.0013085324625717416
2.1997747,1.1164376642554998,-0.0028132791849202476,0.05142000376106903,0.026426680341948536,0.023517429425313603,-0.005604523111277502,0.0023869208802826053,-0.0015057357365313216
2.2299087,1.1193382516503334,-0.002894752160500502,0.05095417684165282,0.025608488925428215,0.023288974394507164,-0.005432124813966585,0.0024640520314569182,-0.00159430806796161
2.2600424,1.122418887913227,-0.0030046304556492487,0.05059944706230368,0.024707275501292574,0.02320638730224471,-0.005304136015880319,0.0024282183683287904,-0.0016169376565480483
2.2901764,1.1254994235932827,-0.003119406133919256,0.05022673977827585,0.023805229688250447,0.023118603489427153,-0.005175093506127449,0.0023803255418227472,-0.001637705872436068
2.3203104,1.1285799071192741,-0.0032390891756222118,0.04983587675666801,0.02290235424816076,0.023025566136136825,-0.005044950027011476,0.0023203161243728725,-0.001656582681171765
2.3504443,1.1316882595419884,-0.0033581806856091134,0.0496131912850557,0.02187982708736765,0.02318664117225684,-0.004874691756060222,0.002097743842215439,-0.0015796764362891347
2.380578,1.1348094213753939,-0.00347950772720651,0.04945754908385602,0.020802515516410287,0.023461077604415636,-0.004686024460399825,0.0017956071529857606,-0.0014588293138303554
2.410712,1.1379306856542826,-0.003605547945426224,0.04928463794429461,0.01972433704144509,0.023731252033371883,-0.004496680909483385,0.00148230570253571,-0.0013367389879722583
2.440846,1.141032762825489,-0.003733656694748788,0.04911819958909103,0.018642243453047793,0.023996575193448045,-0.004306465089151246,0.0011635001901049158,-0.0012115315659305056
2.4709797,1.1437455210834742,-0.0038125498067529406,0.04941765448400748,0.017497697053040783,0.024248200955624133,-0.004112440008645608,0.0009532102459943875,-0.0010482319284513659
2.5011137,1.1464604698121548,-0.003895871604868262,0.049703265827406806,0.016352642450606945,0.02449905476097967,-0.003917737496409947,0.0007398054940301498,-0.0008848321992749762
2.5312476,1.1491775158792734,-0.003983630988386722,0.049975130031809645,0.015207085830021495,0.02474913228153752,-0.0037223223296590207,0.0005232796874450815,-0.0007213277063640655
2.5613816,1.1513876523822546,-0.004050866014040366,0.05026348611819409,0.014031998924966942,0.024691750530045742,-0.0034489063382674608,0.000366939025067084,-0.0005705965356121997
2.5915153,1.1533982455730438,-0.004112668750167359,0.05055529791029212,0.012845065222496435,0.024512184384540447,-0.0031450248961027855,0.0002375226792128808,-0.00042535940912222497
2.6216493,1.155409598723054,-0.004178874794433796,0.050839447899477586,0.011657704324933706,0.024331081292040205,-0.0028411902191765037,0.00011095164961006168,-0.0002806340045638386
2.6517832,1.1564811486750841,-0.004167051821696077,0.05140344985321699,0.010460112825311478,0.024258999977850068,-0.0026107330227196643,0.00019349740709917115,-0.00017586183155003388
2.6819172,1.1571570206433535,-0.004123973016149307,0.05208703039414564,0.009258088820424407,0.024232090941063933,-0.00241156827268938,0.0003654725084584788,-8.821876638121819e-05
2.712051,1.1578370220959187,-0.004084521395157026,0.05276893021708662,0.008055831776016402,0.024203355487152134,-0.002212576424524388,0.0005391590582272364,-9.512457721519364e-07
2.7421849,1.1584259066730738,-0.003971958536027387,0.05290494781856747,0.006889388115004397,0.024619678868539857,-0.00178126782764651,0.0008946533720386486,5.521601760126717e-06
2.7723188,1.1590168196707964,-0.0038625227498130243,0.05303562206102619,0.005722799214593712,0.025036417819132416,-0.0013482607885478316,0.0012522796468960248,1.1501281804587922e-05
2.8024528,1.157077832147479,-0.0037119014693871577,0.05398603322283968,0.0046376895762714485,0.025603959958099522,-0.001037707106438305,0.0017052518672087454,3.033148569140805e-06
2.8325865,1.1533382311463356,-0.0035328206563463027,0.055499296532590225,0.0036105775864760264,0.026275890598981128,-0.00081324830883742,0.002215893111215046,-1.5377915438648116e-05
2.8627205,1.1463385969400406,-0.0033967498357014847,0.056043974118448636,0.0026715370499037134,0.027041231618987922,-0.0005127353008852966,0.00249323401185852,-3.394612633449636e-05
2.8928545,1.1353846825659275,-0.00331261162273222,0.05526613530643143,0.0018391944756898074,0.027911901295478537,-0.00012056716499437171,0.002451639037276046,-5.2575760800306466e-05
2.9229884,1.1119859628379345,-0.0031918048498482676,0.052017828953157874,0.0011521582139996927,0.027560743270458793,0.00015024706023070112,0.002698459412286588,-6.836379563983317e-05
2.9531221,1.0795447304844856,-0.003045590860892844,0.04543608844166247,0.0005710221438637946,0.026274586345339527,0.00033842848980967675,0.002888460664163748,-8.104215403511115e-05
2.983256,0.9518755786120892,-0.0038896661026228685,-0.013915083411856988,0.0002099590175929256,0.02178718269270026,0.0009553230745468484,0.003065328747220598,-8.233965495081935e-05
3.01339,0.5158281149342656,-0.0011824577177321771,0.09755540573578758,3.100098913632897e-05,0.00972251017627278,-0.0004456294364760578,0.0003642096244434057,-3.52693230218972e-05


==> figs/data/periodichill/LES_finep1_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.000207480959034001,-0.0012139068048782065,-0.0573997307548412,-3.040910919230179e-05,-0.011136635374154059,0.00013225154283401326,0.0013169475081525267,-7.045717737334779e-05
0.0301339,-0.40269323345273733,-0.0017129694965660747,0.09801680766676965,7.95001918777374e-05,0.04927877571465242,0.0007174736616367641,0.0014754374145022472,0.0002861053874572457
0.0602678,-0.4218175318092108,-0.0040260722951188654,0.08723606811032428,0.0011624444470847849,0.06489409546089663,-0.0013377509802289793,0.003070721467897498,0.0008316501309846133
0.0904017,-0.350848397705704,-0.007046919888125558,0.07867407624939565,0.002856333620197503,0.06495021940192833,-0.0030627615412850287,0.0034017581064740114,0.001392255251495607
0.1205356,-0.33803831273689866,-0.01035602226716037,0.08169743810123493,0.005171624037424862,0.06170807520730615,-0.003409768963207469,0.0028822190064018128,0.0019099307671849098
0.1506695,-0.3028486352413893,-0.013612125810595899,0.0868584846079401,0.007889729550226954,0.05737366888988924,-0.005396903601932986,0.0019940672648131015,0.002337723175879974
0.1808034,-0.25771127501502633,-0.016838626291246328,0.08959782800762402,0.01077293376494884,0.05253955300973195,-0.007887366555199806,0.0014153522134270902,0.002705175127864689
0.2109373,-0.23582150042057037,-0.020270912817863973,0.09063200917265823,0.013908597615107737,0.04918146261200559,-0.009607394541109846,8.118878834161448e-05,0.0031631646140759225
0.2410712,-0.21926794480532408,-0.02374131181204575,0.09132260097022532,0.017079561959450252,0.04612197370946883,-0.011082154321503071,-0.0013540792788325753,0.003611047542719073
0.2712051,-0.194560892181471,-0.027512054388353135,0.09533864850722629,0.020264189680362924,0.04467465502253082,-0.01340176445358561,-0.0031149526560456326,0.003921001871115437
0.301339,-0.16595216933637857,-0.03142036821736838,0.09974070766537181,0.023435537579246307,0.044019851988848314,-0.01597145941200167,-0.005020575296243389,0.004165878327843474
0.3314729,-0.13972418219782412,-0.035430557993095135,0.10261699143331202,0.026512133646898448,0.043565556144868095,-0.018193564018419435,-0.006533970217130293,0.004310885709226685
0.3616068,-0.12028510728850961,-0.03975531461765058,0.1047671042524687,0.029377891231534642,0.04367297885326386,-0.019883288145174746,-0.007065177202583942,0.004192091115241608
0.3917407,-0.10085476946551353,-0.044068729810533114,0.10615620054873645,0.032204289770463,0.04376324234617906,-0.021400468655964136,-0.0074909364447911814,0.004050404262078243
0.4218746,-0.07784647855442017,-0.04847492866247194,0.10913205319072392,0.03478598472290642,0.04476743725438723,-0.023160412378717802,-0.00787239517881857,0.0037593238798396974
0.4520085,-0.05185235424141865,-0.05295803149056155,0.11284015740028866,0.037156209153675825,0.0465298727368473,-0.025042844641763453,-0.00816613773711537,0.0033387187080094996
0.4821424,-0.025861564245133195,-0.05743162414000835,0.11518754852080011,0.03948631320079004,0.04827386724761614,-0.0266875820486587,-0.008311137109775924,0.0028937717406254237
0.5122763,-0.0020632855885196477,-0.06195760355331004,0.11801954235207703,0.041517149557312415,0.04994714700145013,-0.028298152594195592,-0.008388024384664265,0.0026861828113303853
0.5424102,0.019734250348847127,-0.06653078302042559,0.12148005124206598,0.043269644049135796,0.05157546700350081,-0.02988004007803788,-0.00849428688307664,0.002710567642270981
0.5725441,0.04152926881943131,-0.07109470674186014,0.12398105978022196,0.044980185707739616,0.05321321163319288,-0.031255865005497756,-0.008588943298046731,0.0027335739921916314
0.602678,0.06482864142162725,-0.07558351819170639,0.1263292574770052,0.04657832587117764,0.054765495551791235,-0.032635279325866406,-0.008375746209821787,0.0027165142183092367
0.6328119,0.09472992643713951,-0.07977771497098729,0.13074614497196113,0.04782763139748535,0.055887446346342566,-0.03468979951861499,-0.0070239792752410804,0.0025546853566986065
0.6629458,0.12463687523268163,-0.08396771841216832,0.13335336067651976,0.04903943981248575,0.056978133369059734,-0.036479952919028016,-0.005946149127000034,0.0024349755501441965
0.6930797,0.1545494964811951,-0.0881535179214552,0.13414984507907568,0.05021385339868698,0.058037597230386616,-0.03800601848574373,-0.005142261552825057,0.0023573258165650473
0.7232136,0.18627278343774378,-0.09180684812599793,0.13820849152851075,0.05095109168259024,0.05935254201796018,-0.0395265294151856,-0.0037686895817308956,0.0021863437420011015
0.7533475,0.21956215356476605,-0.09500633174320683,0.14449175828610628,0.05132057762278956,0.0608637006995326,-0.04103970493503656,-0.0020010055407617532,0.001936554238898418
0.7834814,0.25286745512858033,-0.09820778243010864,0.14853412576370514,0.051670279257662856,0.06231876517365779,-0.04233338771010782,-0.0005822530273486854,0.0017230654449470139
0.8136153,0.28618872072547674,-0.10141120094340295,0.1503323521148776,0.052000159580197346,0.06371777774641497,-0.04340721593438673,0.0004874751118553178,0.0015458986872180468
0.8437492,0.3228449639864266,-0.10374192101880908,0.15462567301882413,0.05191349409154331,0.06452497624558427,-0.0440715457259192,0.0012484971976530462,0.0012818703151751386
0.8738831,0.36181746795773506,-0.10547279031015933,0.15931906137371754,0.0515457983201954,0.0649420570430577,-0.04445271390582866,0.0019218775306464719,0.000941571476271641
0.904017,0.4008126948028803,-0.10720936139114201,0.1609668782564674,0.0511746869422664,0.06534880679129039,-0.04469841452812932,0.0025391090519556233,0.0006031756856731737
0.9341509,0.4398308377712965,-0.10895165055990219,0.15956377873230232,0.05080010258489448,0.06574518463033238,-0.04480785724521989,0.003099533133131511,0.0002667196291143729
0.9642848,0.4773197928443551,-0.11002282274421304,0.1591630950700896,0.05032833908555273,0.06512264674947876,-0.04473641310133627,0.0033598796541293476,6.831968844518677e-05
0.9944187,0.512204579077661,-0.10995506716426462,0.16301038421296515,0.04969628824857855,0.06278287257338505,-0.044548699998163056,0.003053215497125181,9.995546310241047e-05
1.0245526,0.5471131484955549,-0.10989484970923513,0.16443017385019754,0.04906334192118021,0.060433276325757186,-0.04436205987157554,0.002543435715187955,0.00013022230874923661
1.0546865,0.5820456063374877,-0.10984218656085432,0.16341748624598568,0.048429495546754714,0.058073547060801776,-0.04417570045778013,0.0018283859950260816,0.0001591799739930574
1.0848204,0.6170018026605248,-0.10979708901140839,0.1599673384234745,0.047794759393546944,0.055703390057462845,-0.04398882600945224,0.000905909552876645,0.00018688882790463273
1.1149544,0.6445292653515935,-0.1085465099895373,0.15904777775328438,0.04693959624996698,0.055219498230608656,-0.042884721413079654,-0.0007088890021238006,0.00035734587275906187
1.1450882,0.6713736746460199,-0.10718727938365191,0.1571219830793048,0.046059304615268123,0.05489878988667135,-0.04176040371551916,-0.0024954493246693863,0.0005348457587831952
1.1752222,0.6982334665954113,-0.10583299188874662,0.15376496743226886,0.04517433049061267,0.05456321592866946,-0.040704393436835115,-0.0044051886117740064,0.0007056786328151481
1.205356,0.7251084735617042,-0.10448366741184145,0.14897427601348812,0.04428471826434757,0.05421271542546708,-0.03971635388440825,-0.006438510673768058,0.0008698608824781128
1.2354898,0.7505984408780932,-0.10299516725353897,0.1444103484593765,0.043389689920692046,0.05373915411845228,-0.03860696752544747,-0.008213526932790842,0.001081732317879209
1.2656238,0.7722663804888725,-0.10111484548542649,0.14327837779711672,0.04248664573046543,0.052950867457182874,-0.03705373233824742,-0.009078463115250096,0.0014328180401340534
1.2957577,0.79394072573632,-0.09923576976871118,0.14121213121222176,0.041577128133177835,0.05214124150415507,-0.03557701345029872,-0.010086383045887468,0.0017728607849889565
1.3258916,0.8156216433271766,-0.09735792619176209,0.13821079244758172,0.040661145387875595,0.05131022798314106,-0.03417675210200839,-0.011237495222459173,0.002101866478600694
1.3560255,0.8373089879751205,-0.09548133017960936,0.13427352166165796,0.03973872042232677,0.050457793414750166,-0.03285290194277386,-0.012531991851163014,0.0024198355980768315
1.3861594,0.857268800958991,-0.09340923163108528,0.13123795947887185,0.038879341839967226,0.048830612479182786,-0.03130656514249899,-0.013039952209616588,0.002752963297118529
1.4162933,0.8754179440438747,-0.09113291918765754,0.12940162647679365,0.038084265515626506,0.04640817208114487,-0.029526857017566147,-0.012610805238826912,0.0031094192350651145
1.4464272,0.8935711197555065,-0.0888584801577963,0.1269124988021858,0.03728008958047434,0.0439839804039051,-0.027827553022354568,-0.01218131212068788,0.0034641768833367946
1.4765611,0.9117281809449196,-0.08658593718428165,0.12377018854673816,0.036466849416216154,0.041558052330764816,-0.02620858820680376,-0.011751472808361432,0.0038172308911065345
1.506695,0.929889278486371,-0.08431527530774474,0.11997426656477772,0.035644566180925985,0.039130366199022,-0.024669867644832588,-0.011321277045180472,0.0041685811726413155
1.5368289,0.9430586583912373,-0.08195843902649358,0.117609112795105,0.034925220412794646,0.0372488007287426,-0.023303577664412115,-0.010813215821765015,0.00416386995534488
1.5669628,0.953435231000185,-0.07955466507701203,0.11611615264282749,0.03425866024167494,0.035669383461299824,-0.0220427997797165,-0.010237934435075511,0.0039672643322873425
1.5970967,0.9638105854392052,-0.07715330016799271,0.11440889960557987,0.033582171578474526,0.03408532496628142,-0.020830178961547346,-0.009633543531827347,0.0037785909342151697
1.6272306,0.9741848036646843,-0.07475433277431875,0.11248741698467146,0.03289578555931264,0.03249658315166091,-0.019665618797808343,-0.00899994446094056,0.003597862628671889
1.6573645,0.9845578111708164,-0.07235778460744768,0.11035177506565086,0.03219954740499394,0.030903139757024668,-0.018549042278793143,-0.008337049713188717,0.0034250949688979433
1.6874985,0.9934702236205339,-0.07009438140084967,0.10727664811354998,0.031611796442065535,0.02960165059975257,-0.01758559968159487,-0.007594388619080534,0.0031742368547272104
1.7176323,1.0020012483000755,-0.06786714657209814,0.10386320359038459,0.03104605384180047,0.028375728997255056,-0.016687158154448822,-0.006824307831121984,0.0029056665582552444
1.7477663,1.0105287432670593,-0.06564219247957226,0.10030669435579043,0.03047183591201689,0.027148921705716113,-0.0158252111771425,-0.006041594901993448,0.0026412758033890985
1.7779001,1.0190525986254215,-0.0634195416350849,0.09660735921173669,0.02988918310843105,0.025921241880478438,-0.01499967891563965,-0.005246277738007893,0.0023810595946837407
1.808034,1.0275328066200018,-0.06120312632992864,0.09278791040997891,0.02929976288572687,0.024705452168333045,-0.014211506771123414,-0.004442508601950387,0.002126643065762499
1.8381679,1.0334190670400858,-0.059243739808152895,0.09031999910140454,0.028808650467765366,0.024315601408931138,-0.013519191457977177,-0.0038980690566074016,0.001980582150233867
1.8683017,1.0393016524612904,-0.05728638520668028,0.08778357415089166,0.02831065795061616,0.023926389171680423,-0.01284937086081956,-0.0033498939775537372,0.0018357292720433604
1.8984357,1.0451806001365185,-0.055331050731183495,0.0851787339635166,0.02780580602060588,0.02353781194651069,-0.012201982061775501,-0.0027979680095806814,0.0016920864619339908
1.9285696,1.0510558541864157,-0.05337775575753767,0.08250570383154066,0.027294124924119048,0.023149873748155924,-0.01157697280056369,-0.00224228281656493,0.0015496581545016166
1.9587035,1.0566925201565027,-0.05153014983079629,0.07992163007192832,0.026794184954759936,0.022860949924284554,-0.011039986782817132,-0.0017632198955362336,0.001388253296089915
1.9888374,1.061922775581479,-0.04986207784531871,0.07754920236028506,0.026320437882857043,0.022740911501139723,-0.010634512566995193,-0.001424600678775716,0.0011912466635520238
2.0189712,1.0671490356326103,-0.048195899376878515,0.07512411255984652,0.025841674745988263,0.022621083072486146,-0.010246389405394261,-0.0010916578343022464,0.000992212058324291
2.0491052,1.0723712872713804,-0.04653161194437416,0.07264658842585536,0.025357911386840137,0.02250146896149416,-0.00987556534749301,-0.0007643664251780567,0.000791156661783196
2.0792391,1.077589524909854,-0.044869226734590484,0.07011670054371577,0.024869171389242845,0.02238207490116019,-0.009521989077541072,-0.0004427045538398615,0.0005880893909189613
2.109373,1.0815883167088032,-0.043360993351598154,0.06840801128321172,0.024333154239437816,0.02232145943417372,-0.009168438406816644,-0.0001821182172023865,0.0004322907823052705
2.1395068,1.085467243567109,-0.04186975109985269,0.06675519056877888,0.02378884811584876,0.022263740812761935,-0.00882525091305697,6.670854537744152e-05,0.00027810226959560595
2.1696408,1.0893444437533617,-0.04038071939066867,0.06507451967295652,0.023240406728846155,0.022203094332806338,-0.008493817267932587,0.00030913523789139266,0.00012069147804687739
2.1997747,1.0932198762893677,-0.038893912255559826,0.06336601660130725,0.022687855342926593,0.022139520646940018,-0.008174109799925472,0.0005451687227728159,-3.993421340354141e-05
2.2299087,1.0969806108623743,-0.03747408721483225,0.06229225140656802,0.022043224295696974,0.022117956229190532,-0.007856733876915642,0.000762389176732433,-0.00021689826660632034
2.2600424,1.100689196959138,-0.03608561160217505,0.0614874081879313,0.021355407155308127,0.022114223179459918,-0.007545945721630851,0.0009699764889198395,-0.0004015689421137908
2.2901764,1.104396052658558,-0.034699642104897066,0.060656385756751696,0.020663660661332295,0.022108416198961103,-0.007245716317165939,0.0011738895142117782,-0.0005878488491603564
2.3203104,1.10810112580657,-0.033316197555791405,0.05979924877601839,0.019968009812605023,0.02210053057565206,-0.006956009949130086,0.0013741235419291037,-0.0007757357128574595
2.3504443,1.1115976553410292,-0.03199466488331382,0.05913617083953193,0.019164282624226606,0.02214078806922442,-0.006604833046944106,0.001415860620531572,-0.000901555008983461
2.380578,1.1150221582502127,-0.030696005519530445,0.05852568115592516,0.018321248549751482,0.02219865684383122,-0.006238403208047305,0.0014039208528880652,-0.001005035792633824
2.410712,1.1184454206377268,-0.02939991247785656,0.05789304604333556,0.017474550095199486,0.02225734500076021,-0.005881114766546347,0.001391600593781392,-0.0011076404030272587
2.440846,1.1217869278043509,-0.028111531837566872,0.05728605144544896,0.016613172083166816,0.02233988424756769,-0.005533378845291592,0.0013668480884581266,-0.0011955282319811294
2.4709797,1.124378191307187,-0.02687338770192582,0.05710686961371869,0.01564554097868696,0.022637339591174217,-0.005197418291513312,0.0012300643379490675,-0.0011534121769465838
2.5011137,1.1269686818122864,-0.025637580817374328,0.05691601009121072,0.01467458203735241,0.022935090132777,-0.004868026519418971,0.0010931349827644384,-0.0011102183032431
2.5312476,1.1295583918690681,-0.02440412489704613,0.05671346074612327,0.013700320534929028,0.023233139688648104,-0.0045451841961624655,0.0009560320158910895,-0.0010659595963441336
2.5613816,1.1318694911897182,-0.023215723238536157,0.0566679604545377,0.012674653014842475,0.02340451658792815,-0.0041192433826180985,0.0007884525684753001,-0.0009727586397289731
2.5915153,1.1340917143970728,-0.02204295144019852,0.05666666737192472,0.011630790541857741,0.023534918901985048,-0.0036641457309756244,0.0006136227574084115,-0.000862930051236803
2.6216493,1.1363126877695322,-0.020872286498160975,0.05665684802928572,0.01058395751031323,0.02366427307121957,-0.0032143296639800707,0.00044143975013209713,-0.0007515314416857309
2.6517832,1.1371313259005547,-0.019732365054210277,0.057131566495053576,0.009520129073240353,0.02376361293208334,-0.0028912296950974505,0.0005189169829843687,-0.0006159565953998873
2.6819172,1.1374506913125515,-0.01860459028466721,0.057780561828391086,0.008448474384779085,0.0238521556514781,-0.0026127623708391036,0.0006851545139509325,-0.00047177295271247333
2.712051,1.1377728190273046,-0.01747988146780699,0.05842638294320368,0.0073746177245659055,0.0239470345418855,-0.0023320396430432863,0.0008553221467923356,-0.00032760289252820436
2.7421849,1.1382318884134293,-0.016402528074650036,0.058943281135295456,0.006322042155378837,0.024316434739255273,-0.0019262796644257847,0.0011624794092353567,-0.0002002430787360518
2.7723188,1.1386897321790457,-0.015326872767218447,0.05946046287989604,0.005266909932555409,0.024685572418679844,-0.0015214380954235024,0.0014702944872670744,-7.23173386914386e-05
2.8024528,1.1361687369644642,-0.01425264331226117,0.060404170033476756,0.004278542056776295,0.025119123484433636,-0.0012656208919095448,0.0019382605597919062,-1.2614610744662836e-05
2.8325865,1.1317209098488092,-0.013179877781567484,0.06159117064086361,0.0033325757272605113,0.0255938338760339,-0.001098132024956863,0.002504145301756199,3.960880534195453e-06
2.8627205,1.1237120442092419,-0.01207263498008615,0.062148107071148484,0.0024800275174383865,0.026002654464498936,-0.0008246850708233059,0.002743529670601541,-1.2247421615762071e-05
2.8928545,1.1116812117397785,-0.010926491671853,0.06181348469873682,0.0017332230305419807,0.026326235191364362,-0.0004195126782661658,0.0025684156193370496,-6.206311884754543e-05
2.9229884,1.0799729470163584,-0.009532930331317857,0.058232928819737406,0.0011147408321574384,0.025474518357434882,-2.81578576807745e-05,0.0026253526562027615,-0.00010900570125368818
2.9531221,1.034656636416912,-0.007969471709657228,0.049268971701893705,0.0005826282917647887,0.02375458412559306,0.0004522845463879339,0.002429974284066305,-0.00014179781643526505
2.983256,0.8724963385611773,-0.005819642108690459,0.02469480777346089,0.00022066506344738403,0.01978820394460318,0.0007397809858016059,0.0031208100481178117,-0.00010655439115280985
3.01339,0.4589032595977187,-0.0015449026868736837,0.09657792165811224,3.469369482150778e-05,0.008843782597308352,-0.00037928340694336367,0.000534223417031336,-3.3652914238753905e-05


==> figs/data/periodichill/LES_finep1_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00025379733961017337,-0.00016585519941259008,-0.03268537749585538,-3.627469709069562e-05,-0.012246143362471379,-1.764018506888482e-05,0.002008103265133069,-3.1433967744721315e-05
0.0301339,-0.2503023436293006,-0.00415481821312369,0.0837952961190292,6.961151111456896e-05,0.054005886170940064,0.0002194323519498925,-0.002816091065498417,0.0001681046218979643
0.0602678,-0.2358476696535945,-0.0104472718658144,0.09144161679765664,0.001287381640616655,0.07078035141863057,-0.002563754513391232,-0.0024058029964291955,0.00027868846943315833
0.0904017,-0.166205053916201,-0.017452032377150317,0.08317921805326359,0.0032109778000658173,0.07170067932221762,-0.004650638914547487,-0.003025685644877126,0.0003875269374810215
0.1205356,-0.15062346821650863,-0.024448752956232056,0.08909511604626255,0.005913489308231594,0.0711651867899028,-0.006028858220974013,-0.005065332311563858,0.0006610124815401955
0.1506695,-0.11902462888974696,-0.031216165189107414,0.09506094986815128,0.009182178091382607,0.06899729724705167,-0.008621006986227038,-0.0061934818830727345,0.0007711279680923091
0.1808034,-0.08029689714385313,-0.03788127880761749,0.0986456953802826,0.012656315955040865,0.06609835221295596,-0.011379385335299839,-0.0066759219597631115,0.0007852200902044971
0.2109373,-0.05959382303990424,-0.044141759506601375,0.09963849516657311,0.016503449410475754,0.0630299258149195,-0.013508338165434506,-0.006181273956572924,0.0008167355213632294
0.2410712,-0.04301976046554046,-0.050308948950259946,0.09994604087551937,0.020379844847826106,0.059926121997281916,-0.01537707275993734,-0.005513448516052751,0.0008608835362898112
0.2712051,-0.01907299018057529,-0.05614495853660628,0.10276634893095057,0.024234476728878344,0.05809780107858924,-0.01793250755568063,-0.004059163397507589,0.0006760910657920636
0.301339,0.008411551112658344,-0.061822268176911166,0.1056976026293789,0.02804923051403685,0.056870255723297354,-0.02062051171956869,-0.002135297349396983,0.00036188578060508263
0.3314729,0.03360157834322308,-0.06740182821977214,0.10718768815662308,0.03171491346625581,0.05617195638560033,-0.023019397751963273,-0.0004574245337187658,0.0001193714074286943
0.3616068,0.05221458863343287,-0.07270233698363882,0.10788991137753078,0.035077341740917506,0.05701873477639328,-0.02524469871489306,0.00019432531302516904,0.00015370690642958824
0.3917407,0.07083121286632377,-0.0780035279749427,0.10789480742584961,0.038383887410607706,0.057858754425322706,-0.027271277338562078,0.0007711745796348022,0.00020893201292117064
0.4218746,0.09097209951141849,-0.0829966889868956,0.11028196705628965,0.04135167904566254,0.05818995043449583,-0.029695953936211,0.001076736347252109,-5.781664417295416e-05
0.4520085,0.11238545388914645,-0.08773338270839304,0.11436834546307653,0.04403614398590705,0.05809224499885913,-0.03241585382061571,0.0012858953452290437,-0.0006246398611659723
0.4821424,0.13380377809517086,-0.09247108141425997,0.11753517513389138,0.04667557264726725,0.05798319023591058,-0.0349321270589251,0.001604331654312195,-0.0012160239273283815
0.5122763,0.15384243079461157,-0.09687353554181755,0.12072537545679463,0.0489274377933561,0.0573142610990658,-0.03711063412279966,0.0018739754141968747,-0.001723741885012637
0.5424102,0.172622078564018,-0.10097033710917458,0.12401715382070917,0.050830033925806574,0.056128306165608,-0.039000288261713915,0.002102265468637528,-0.0021552744741721334
0.5725441,0.19140640599653125,-0.10506845510099083,0.12659929425351332,0.05269855745759562,0.05492441936460149,-0.040734958478568464,0.002431400527385872,-0.002608768463255732
0.602678,0.2109697989653796,-0.10906991537194699,0.12923600355949383,0.05437983807602244,0.054045139620090624,-0.04241901017075837,0.00282886793289035,-0.0031311839543964855
0.6328119,0.23392834630794823,-0.11264372745063156,0.13430638164569003,0.05536107134047644,0.05464519145331932,-0.044400712538012505,0.0032175467420237757,-0.003882959428393614
0.6629458,0.25688983337022364,-0.11621907656081021,0.1383200286060649,0.05631621529906953,0.055222816484707844,-0.04621898086696664,0.003760937665117289,-0.004659350301753886
0.6930797,0.2798542594537139,-0.11979596759192646,0.14127653074915913,0.05724523394514022,0.055778129646998104,-0.04787367669663732,0.004458681583604253,-0.005460312446950921
0.7232136,0.30254189437255263,-0.12295681482646614,0.1449969836234436,0.05767443975905077,0.05662069608529105,-0.04910199262066569,0.005027181465178439,-0.005815168518905615
0.7533475,0.32499297987669706,-0.1257594971684739,0.14926341581818062,0.0576776580730137,0.057724690867455304,-0.049970228076505245,0.00540532398740634,-0.005773728920316623
0.7834814,0.3474484854377806,-0.12856304785236716,0.1525196640635445,0.057664569597399074,0.05882917510141142,-0.05071314892762089,0.005806479145753704,-0.00573599755423119
0.8136153,0.36990840965881944,-0.1313674655975774,0.15476514736954558,0.05763515901427615,0.059934152723132024,-0.0513306648151077,0.006230626688464504,-0.005701973862258126
0.8437492,0.39376617362722754,-0.13343543151859194,0.1583111560883689,0.05716823658755421,0.060164836541648496,-0.05145644028011884,0.006230838458223847,-0.005569731753485633
0.8738831,0.4185939421877265,-0.13499393872916698,0.16226997612747163,0.056402456427879444,0.059788100205603184,-0.05124213425893179,0.005975365107773354,-0.0053702836875575526
0.904017,0.44342874083667994,-0.13655267201829702,0.16499743623132293,0.05563126780760706,0.059408012131830244,-0.05095087392308038,0.005781162354422243,-0.005174000432231706
0.9341509,0.4682707041501999,-0.13811163825448602,0.16649247271491574,0.05485466403756702,0.05902455479858994,-0.05058260591256436,0.0056483998157668865,-0.004980889654519599
0.9642848,0.4917651014402509,-0.1390922077698633,0.16707418044146655,0.053958572143696315,0.058402811536149346,-0.04980498009630789,0.005470528796720709,-0.0047966825364954965
0.9944187,0.5129735451191664,-0.13909325760323554,0.16719275613202367,0.05286724931974171,0.057380686507236996,-0.048440091316487285,0.00509998264552609,-0.0046224855347008435
1.0245526,0.5341897001489997,-0.13909431779757142,0.16641037674687187,0.05177534467788514,0.05635618076098972,-0.04707454902001437,0.004683521309787213,-0.004447296471467884
1.0546865,0.5554136084392667,-0.13909539603628218,0.16472605787264372,0.050682853985130685,0.05532927692179051,-0.04570834847960831,0.004220981414973787,-0.004271113234415234
1.0848204,0.5766451824456453,-0.13909648661501706,0.1621388079069886,0.049589782786392894,0.05429996756469468,-0.0443414963043563,0.0037122050812862534,-0.00409393476435205
1.1149544,0.597306621260941,-0.137804523576051,0.16154209729885954,0.04859321997451825,0.0530487918499963,-0.043026237955942834,0.00379730493674422,-0.0037181914610017247
1.1450882,0.617919729091227,-0.13639114703983068,0.1603617042478246,0.04760187751193776,0.05176731463986961,-0.041771465551672604,0.003848489864877824,-0.0033299399537159223
1.1752222,0.6385387741029263,-0.13497754256241024,0.15832783546031193,0.04660649083868862,0.050475749654660944,-0.04057482631722832,0.0038034995010319227,-0.0029480160250409775
1.205356,0.6591636035591364,-0.13356372341513634,0.15543973985001125,0.045607068213325816,0.049174090440100224,-0.0394363653622308,0.003662212327797983,-0.002572429455616267
1.2354898,0.6790773663669825,-0.13182303286157548,0.15264163091019123,0.044640228687420555,0.04809414183325229,-0.038287142632667304,0.003015302704183785,-0.0021306019181212468
1.2656238,0.6970344679430127,-0.1291881341021508,0.1517074522245384,0.04376362113206928,0.04762710390890781,-0.03703078019691686,0.001126901143578188,-0.0015049757188806807
1.2957577,0.7149961059913039,-0.12655274057760835,0.15012839722271876,0.042873603482653885,0.04713209662425101,-0.0358695641437143,-0.0008979887261230286,-0.0008990637098933795
1.3258916,0.7329624015837908,-0.12391682947054505,0.1479040183883632,0.04197016029934397,0.046609093602060614,-0.034803556625574106,-0.003059493867124944,-0.0003128748446909851
1.3560255,0.750933232717216,-0.1212804225506261,0.1450338096853555,0.04105329080513262,0.04605807580780433,-0.033832826989286316,-0.005357708178550576,0.0002535722931016327
1.3861594,0.7683589095249772,-0.11847392108757049,0.14239348777737337,0.040161672625855356,0.045161844858773774,-0.03253351860333545,-0.006751384416865925,0.0007414588025423041
1.4162933,0.7852091500535607,-0.11548925703391433,0.1400849555385406,0.039294205031538416,0.04391845353453146,-0.030890140445066466,-0.007148440557695982,0.0011526471149651604
1.4464272,0.8020580997690558,-0.11250384990125895,0.13721213213316275,0.03840937155213699,0.0426643237523839,-0.02934789882481767,-0.0076239500465784425,0.0015502892114449445
1.4765611,0.8189056357368827,-0.10951772250700742,0.13377518269122335,0.037507167267233486,0.041399477929043964,-0.027906830003533542,-0.008177854178977184,0.001934385759361925
1.506695,0.8357518818229437,-0.10653084760997444,0.12977422468730582,0.03658757378383826,0.04012391864044719,-0.026566952041143385,-0.00881010180264973,0.002304943327556031
1.5368289,0.8501859828829765,-0.1038300528889522,0.12660994576259021,0.035689032281330385,0.038575855549777556,-0.025234421430044063,-0.008798921138910587,0.0025842970928165922
1.5669628,0.863270265981555,-0.10128886182792485,0.12384787103960238,0.03479839401819311,0.03687149941277196,-0.02392179550793705,-0.008443295471395412,0.002809028374389654
1.5970967,0.8763520047068596,-0.09874696971382946,0.12074537881590341,0.03389499892869752,0.035157390627833345,-0.022675269097977832,-0.00814242792728755,0.003023060036592809
1.6272306,0.8894313331693411,-0.0962043572217226,0.11730255596494288,0.0329788275826845,0.033433521325837955,-0.021494837134478154,-0.007896276362791471,0.0032263941676103527
1.6573645,0.9025081321597099,-0.09366104181390256,0.11351967269870578,0.03204987945623543,0.0316999122947642,-0.02038051957225534,-0.007704801537304545,0.003419029238577071
1.6874985,0.9132611081004143,-0.09137245581950992,0.11097200404562724,0.031280298830703435,0.030223805750988684,-0.019483532294912523,-0.006880013963163074,0.003202053606767469
1.7176323,0.923412011936307,-0.08914957969682291,0.10861359275756666,0.030545213643729134,0.028809651108225986,-0.018672785113065596,-0.005846496672865777,0.0028874647603014123
1.7477663,0.9335623756051064,-0.08692626102128997,0.10605035978887178,0.02980033340032911,0.0273884769413343,-0.01790693539902026,-0.004772586141546475,0.00258047487827907
1.7779001,0.9437121208757162,-0.08470251655671746,0.10328234971907468,0.02904565820457888,0.025960266995439064,-0.0171859948917205,-0.003658217238049634,0.0022811032197554535
1.808034,0.9538200628012419,-0.08248043188359588,0.10032297910621413,0.028284874343385225,0.024536934710710948,-0.016509599456089194,-0.0025113681335597483,0.001988371823934481
1.8381679,0.9612598605453968,-0.08039349032333121,0.09807403756603572,0.027754063148682076,0.023882376047459023,-0.015847044585532044,-0.001859486608560345,0.0016369054646994392
1.8683017,0.9686991833150387,-0.07830619777087122,0.09571452529843749,0.02721465139633361,0.023226371461880446,-0.015215509513073058,-0.0011951627244873204,0.001288999928239629
1.8984357,0.9761380795389414,-0.07621853571617976,0.09324447885407727,0.026666630760126844,0.022568916747835108,-0.014614993800903295,-0.0005183971019767832,0.0009446521967926697
1.9285696,0.9835764914751053,-0.07413051807088777,0.09066392468770856,0.02611000170867671,0.021910017925856517,-0.01404551224738082,0.00017079893290352505,0.0006038647949642658
1.9587035,0.9905258379876614,-0.07204060285585001,0.08815985657906555,0.02558374209185496,0.021468066604506054,-0.013546680561634161,0.0006618167071777373,0.0003473279093585968
1.9888374,0.9966381751000881,-0.06994779518572614,0.08589003860306033,0.025115586714852256,0.02139923170225093,-0.0131431311435172,0.0007901478543097858,0.00022822752110517714
2.0189712,1.0027509946376085,-0.06785474100615829,0.08354517626807256,0.024638705918598264,0.02132953900632136,-0.012765307776109347,0.0009100031502456331,0.00010630039275042868
2.0491052,1.0088643245398998,-0.06576143496204168,0.0811252774619371,0.02415309405203702,0.021258986055438564,-0.012413216626808998,0.0010213695663690552,-1.845843799734429e-05
2.0792391,1.0149781573563814,-0.06366788095328957,0.07863025663245149,0.02365874978349906,0.021187569761197865,-0.012086866867130092,0.0011242329928642988,-0.00014605305203980773
2.109373,1.0199556797742844,-0.061639202875085175,0.07668869076340257,0.02310675842182782,0.021170494619302916,-0.011614389322673196,0.00113606956939271,-0.00021750728571514135
2.1395068,1.0248220916837454,-0.05961682219640352,0.07476016204301383,0.022541757896785274,0.021157756638945015,-0.011145131468826494,0.0011333827811252258,-0.00028593030912265564
2.1696408,1.029687762260437,-0.05759439725079574,0.0727848666160611,0.021968507452112276,0.021143988077658372,-0.010695494900775662,0.0011242674191690033,-0.0003570424244675476
2.1997747,1.0345526337623596,-0.05557194192078896,0.07076290462111601,0.021387010799354084,0.021129188849440202,-0.01026547642960031,0.0011087212043772512,-0.00043084540999745527
2.2299087,1.039201369509101,-0.053653772542020306,0.06946995861308425,0.02071506244434909,0.021214572322783343,-0.009896792019107752,0.0010737187379922936,-0.00046535759782315395
2.2600424,1.043753394857049,-0.05178222429822199,0.06848119206039716,0.019999186897688613,0.021344874755615074,-0.009564002126970492,0.001029928578879638,-0.00048240133805032117
2.2901764,1.0483048297464848,-0.0499107853975147,0.0674515883001916,0.019276196708740142,0.021475125356820092,-0.009248070988145729,0.0009837767198529017,-0.0005004331139592988
2.3203104,1.0528556574136019,-0.048039471614174545,0.06638117081712824,0.018546098807451592,0.02160532284723675,-0.008948995395987404,0.0009352551411721116,-0.0005194562487363426
2.3504443,1.0565302800387144,-0.046183186961570755,0.06548228553977875,0.017728208244924982,0.02174635593994805,-0.008507649468654253,0.000837566564687843,-0.0005281269763457704
2.380578,1.0599057339131832,-0.04433214015443809,0.06463114170825857,0.016875809383298225,0.021890850385019863,-0.008024900590638775,0.0007266991027821759,-0.000531530355921096
2.410712,1.0632814578711987,-0.04248120859847404,0.06375742963627307,0.016016490559245,0.022035056644122152,-0.0075545597213075785,0.0006194038044508056,-0.0005331958489297963
2.440846,1.066639868542552,-0.04063067499373574,0.06291313275075328,0.015144942001506588,0.02218405551426796,-0.00709314464199709,0.0005322322989243164,-0.0005354605845378233
2.4709797,1.0698348842561245,-0.0387827387166908,0.06253157055373526,0.01421699126554806,0.02237929940165196,-0.006611259305962208,0.0006038808200916033,-0.0005568756675455786
2.5011137,1.0730296056717634,-0.03693486173870042,0.06213005232342117,0.013282167122049132,0.022572817571755836,-0.006140988485637856,0.0006812348246102926,-0.0005749450874429593
2.5312476,1.0762239936739206,-0.0350870589754777,0.06170861760377622,0.01234047855321057,0.022764609096353337,-0.005682335469968165,0.0007642927139128453,-0.0005896692359105532
2.5613816,1.0797587614506483,-0.03332217954448424,0.06111376202300223,0.01138513625679858,0.02291794591892186,-0.0051219776306369105,0.0007026736685533143,-0.0005677581494704387
2.5915153,1.0834000259637833,-0.03158354340848746,0.060445297200736325,0.010421465687164636,0.02305729242668199,-0.00453831698495176,0.0006011230634015274,-0.0005315534763354979
2.6216493,1.08704025298357,-0.029844966953533003,0.05975081202207999,0.009451687170627792,0.023194158631600282,-0.003967229351285455,0.0005073579904716144,-0.0004915072052758678
2.6517832,1.0890658665448427,-0.02822162734446465,0.05979958878977287,0.008497315566361782,0.023443406723522218,-0.0035608972977977833,0.0005821662943896692,-0.00042962518704102795
2.6819172,1.0905160047113895,-0.026639283405529568,0.06011533483767528,0.007545383672228391,0.023733100622308406,-0.003214266568141,0.0007159848590154345,-0.00036025923019997376
2.712051,1.0919550154358149,-0.02505885229913929,0.06042810581764235,0.006589923753397531,0.02402272833151799,-0.002870130995913215,0.0008543677771259712,-0.00029118447351863917
2.7421849,1.0929959006607533,-0.02355572434549913,0.06076680091184761,0.005692578018861608,0.02431442607676406,-0.0024487517924611617,0.0011428274365561167,-0.0002613280637979081
2.7723188,1.094036826863885,-0.022052602575968194,0.06110335680529122,0.004790618731422752,0.02460587784860966,-0.0020304282760099726,0.0014305970685268756,-0.00023258982384433046
2.8024528,1.0909141637384892,-0.020532766760879895,0.06208015256874311,0.00394033158691539,0.0248245422640993,-0.0017137479213783294,0.0017668523573224557,-0.000198808260626426
2.8325865,1.0850970912724733,-0.019002242568603833,0.06341809829374934,0.003121755572550289,0.02499613494445855,-0.0014473038045174254,0.0021319382598867925,-0.00016048890151888065
2.8627205,1.072471784427762,-0.017284214081882965,0.06431049726677518,0.002372358587515962,0.02490731793365983,-0.0010446876505000452,0.002193534274026432,-0.00011901387871530761
2.8928545,1.0521550849080086,-0.015354404786194209,0.06414818212685969,0.0016998071119476393,0.024506209528284632,-0.00044584500904472357,0.0018094989466556823,-6.484858211604891e-05
2.9229884,1.0025375448167324,-0.012916954212414566,0.06418778377849543,0.0011243328072370186,0.023464099073502675,8.8820653839531e-05,0.0024782472809841746,-5.3774435307003846e-05
2.9531221,0.9326239842921495,-0.01012777962750988,0.05698385040269072,0.0006073958293882564,0.021905316741645527,0.0008514259416961215,0.0031372955023243245,-4.6818764956649806e-05
2.983256,0.7303280681371689,-0.006270470257732086,0.07080185052394916,0.00023716840380988882,0.018571731393139754,0.0003666808877783494,0.0027709232606134273,-4.3918426070749146e-05
3.01339,0.36504120379686356,-0.0015631294700142462,0.08711136373640199,3.448467069741833e-05,0.008394899508262577,-0.0003190243875710227,0.0006885989191719611,-1.8184678619951338e-05


==> figs/data/periodichill/LES_finep1_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0001518255533028423,0.00013942793253818309,-0.01787939312711481,-3.50853298816042e-05,-0.012297291131844253,6.553776188290126e-05,2.6309464526769365e-06,-9.700824543469994e-06
0.0301339,-0.042642245229217224,-0.0036310750102757083,0.07725437291359069,7.681024816591767e-05,0.05428141707517331,-0.00013806645881757232,0.0009219573599413499,6.676744331722522e-05
0.0602678,0.002847069001290947,-0.009295833645410312,0.09379022937406314,0.0012073339548775604,0.07058503049156005,-0.002067605607777549,-3.131920382349743e-05,3.279331742583972e-05
0.0904017,0.05755265156767564,-0.015475949003302958,0.08557705284180149,0.0029786615034756293,0.07090365672969,-0.0037543144367808705,-0.0007872019233439704,-9.536024861990543e-05
0.1205356,0.07616272269297042,-0.021509186375624267,0.08999544593954428,0.0054468409203948095,0.07032354243356254,-0.005157168672204589,-0.0005955006074976806,-0.00020214082467110472
0.1506695,0.10105246203602292,-0.027271839998320502,0.09293246003830732,0.008403591627801492,0.06944459890724608,-0.007276363180394766,2.0307746584627894e-06,-0.0003596913983991266
0.1808034,0.128727275878191,-0.032913356570539065,0.09411905608133884,0.011544866355929724,0.06843174668874841,-0.009515070787342275,0.0008753979283693756,-0.0005530493611332536
0.2109373,0.14351669361349195,-0.03831855929547601,0.09436880099252996,0.014920918628978472,0.0665360675545839,-0.011326088875368276,0.0010542046234821446,-0.0004779093696157852
0.2410712,0.15535109746269882,-0.043668411190083134,0.09435971584595665,0.01830741214349352,0.06440250043836025,-0.012966350407262173,0.0009564122655662951,-0.0002935616808476616
0.2712051,0.17044053238350898,-0.04878260336204221,0.09536662362174428,0.02167114810638647,0.06251211484777057,-0.01507050480179718,0.0004483121044006823,-0.00014674844703007706
0.301339,0.18708781339228153,-0.05378337608999573,0.09648665792646519,0.025000126851105878,0.0607384043019195,-0.017297510848453768,-0.000300252451196453,-9.50381140125522e-06
0.3314729,0.20198810030706227,-0.058612811772036366,0.09751854552836275,0.028227682041566532,0.05888913682287156,-0.0193181299338188,-0.0010002983474930024,0.00014540907723003225
0.3616068,0.2118951918091625,-0.06295403052354231,0.09954941117117472,0.03126604432198922,0.05686207406599584,-0.021109736207481362,-0.0013228640538186032,0.0002764183677189168
0.3917407,0.2217961004935205,-0.06729449625709094,0.10138689529634107,0.034266461484105136,0.054833651737853775,-0.02281564341709259,-0.0016292241177863183,0.0004002637356395058
0.4218746,0.2337193232960999,-0.07117338104580995,0.10439067871886709,0.0369969622555782,0.05375047555621947,-0.024662370725941227,-0.0017795965549189659,0.0004031390672644548
0.4520085,0.24732782831415534,-0.07466714980546385,0.10819900868914567,0.039506078459971096,0.05343282131754165,-0.026604200286076133,-0.0017267338490641456,0.00028783497091260416
0.4821424,0.2609304229263216,-0.07815998229489196,0.11163896903232944,0.04199018260074863,0.05308488063253213,-0.028450054715298028,-0.0015664641947137705,0.0001444750970988521
0.5122763,0.2739076551515609,-0.08127419568336336,0.11473283180521272,0.044097245030435904,0.05336204378829299,-0.030085512937735433,-0.0016242846451047744,-3.034648560853705e-05
0.5424102,0.28631524578668177,-0.08404267117293784,0.11752560762366507,0.0458648287718941,0.054189280196659806,-0.031540677226594135,-0.0018502650992236408,-0.00023855654499890376
0.5725441,0.29871905175969005,-0.08681008683015534,0.1200122699457472,0.047616396357412105,0.054962749797347756,-0.03292641337679797,-0.0019405849028292926,-0.00047774476285095146
0.602678,0.311934404540807,-0.0894318055070471,0.1223139103496429,0.0492261427830582,0.055702358708641805,-0.03424977832079062,-0.0017294562767127411,-0.0007608128679208351
0.6328119,0.3287160121835768,-0.09141891964827664,0.12468648311336886,0.05027336546355983,0.05649868594817553,-0.03553560520890528,-0.000684715392696828,-0.0011194661578083859
0.6629458,0.3454924556426704,-0.09340482937113848,0.12649658862568575,0.051312228464800394,0.057279784427783954,-0.03675415851533412,0.0004487690731975226,-0.0014891419568057512
0.6930797,0.3622637065127492,-0.09538953755327384,0.1277447579736279,0.052342744715868146,0.05804566882059471,-0.037905529079670715,0.0016709088996680142,-0.0018698264371784842
0.7232136,0.37785689951851964,-0.09688327222465887,0.12921109272036863,0.05303604959860945,0.05892992044448108,-0.038810626720838216,0.0027210502318743644,-0.0021234464370338524
0.7533475,0.3924357402138412,-0.0979547489205288,0.1308915772962163,0.053442440058161546,0.05992227252288542,-0.03952180075558479,0.0036013297277979386,-0.002263874541803773
0.7834814,0.4070089589804411,-0.09902529892860912,0.13214757026135354,0.05384609650003566,0.06091033462985936,-0.0402014122949069,0.004525678487813685,-0.002408236015570773
0.8136153,0.4215765562839806,-0.10009491836535744,0.13297954883090085,0.05424702565407124,0.06189407582432692,-0.04084951934586037,0.005494227630986035,-0.002556539576822154
0.8437492,0.4363219542428851,-0.10059453078429215,0.1342202008188656,0.054345789332041546,0.0623886062242645,-0.04122659854662414,0.005983980244666582,-0.002474752531483615
0.8738831,0.4511888148263097,-0.1007001461694017,0.13559749299791898,0.054236845496814526,0.06254492953077695,-0.041428794270407084,0.006097487689544696,-0.002231310956275243
0.904017,0.4660503398627043,-0.10080535849556327,0.13653242566396756,0.054127770740144424,0.06269864272741361,-0.0416274805275255,0.006181251866854221,-0.0019870684713002304
0.9341509,0.4809065703302622,-0.10091016738442704,0.13702550269072952,0.054018564228677304,0.06284973259717455,-0.04182267959658749,0.006235190218687844,-0.001742023274194419
0.9642848,0.49474469013512135,-0.10072078643133864,0.13765604057884795,0.053791701521820834,0.0622690671728949,-0.04191540895782498,0.006165255771226896,-0.0015137219673632633
0.9944187,0.5068643279373646,-0.10003413551021367,0.1389268286163997,0.053365423776060836,0.06044682995922289,-0.04185092762687784,0.005897802737983977,-0.0013165093961569258
1.0245526,0.5189807834103703,-0.09934782888740301,0.13990452222894456,0.05293855536583747,0.058615307177125875,-0.0418031721589394,0.00558798981815555,-0.0011216821326175564
1.0546865,0.5310940742492676,-0.09866186243016273,0.14058937029381013,0.052511098873650415,0.05677447231833473,-0.041772128243231454,0.005235777059791287,-0.0009292411664404017
1.0848204,0.5432041324675083,-0.09797624149359763,0.14098158633865898,0.05208305686209777,0.05492431291304671,-0.04175777354008306,0.00484112823597156,-0.0007391888675914056
1.1149544,0.5587382325902581,-0.09688214026391506,0.14200995580127174,0.051381559360546086,0.05442803086283548,-0.04096446537304984,0.003942013622614064,-0.000652432851088231
1.1450882,0.5745923444628716,-0.09575035236775875,0.1426300209223505,0.05065260875892144,0.054047247784498174,-0.04013190214786426,0.0029192560976380863,-0.0005809412909937059
1.1752222,0.5904454169794917,-0.09461919940076768,0.14274577553198708,0.04992172571529482,0.0536540504040731,-0.03933546135246387,0.0018144712453491973,-0.000515402873164212
1.205356,0.6062973262742162,-0.09348869282985106,0.14235731548867986,0.04918892066031355,0.053248445677214415,-0.038575117499681,0.0006276835159528121,-0.00045581283646009107
1.2354898,0.6219577072188258,-0.09236856800271198,0.14160084369018316,0.04837036125007928,0.052554882387376003,-0.03771665264124719,-0.0005553216948537163,-0.000398529629469467
1.2656238,0.6370973661541939,-0.09127584361704066,0.14074064036030615,0.047320584641745864,0.0510874386119403,-0.03652516756473837,-0.0016012117429196875,-0.00033846513595046056
1.2957577,0.6522381119430065,-0.09018395317252725,0.1394202868560669,0.046269060683248306,0.049595790010191,-0.03536666486633387,-0.002753706043616671,-0.0002862716998940262
1.3258916,0.6673800712451339,-0.08909288980066776,0.1376396466987878,0.04521578884414071,0.048079927468106465,-0.03424110236198987,-0.004012824650949948,-0.00024194058158596743
1.3560255,0.6825231174007058,-0.08800266252364963,0.13539863352363657,0.04416078272968923,0.04653986466983305,-0.0331484598237211,-0.005378568349227177,-0.0002054634568281568
1.3861594,0.6985765658318996,-0.08688800095114857,0.13392240906327846,0.04310239997535695,0.045042093008622254,-0.031975604014158374,-0.00630624294059475,-0.0002419269307269386
1.4162933,0.7155810948461294,-0.08574787026736885,0.1331813995751442,0.04204015695739376,0.043605267609345,-0.030722314367241058,-0.006730973258161063,-0.00035094871638013925
1.4464272,0.7325845891609788,-0.08460875431774184,0.13186333358811875,0.04097562573193138,0.042165098224606005,-0.029508649720900254,-0.007209416983627034,-0.00046321484428582397
1.4765611,0.749586921185255,-0.08347066113492474,0.12996830491630595,0.0399088236513341,0.040721594162923785,-0.028334568602884913,-0.007741598559356695,-0.0005787213174872992
1.506695,0.7665882185101509,-0.08233358565485105,0.127496425568296,0.03883974927849299,0.03927474186445618,-0.02720000266562468,-0.008327549622643912,-0.0006974657882767531
1.5368289,0.7817274751141667,-0.08094302582321689,0.12519863051657665,0.037832666803116005,0.037933970698272465,-0.025995906748176964,-0.008114525338022704,-0.0007062610215838188
1.5669628,0.7958248369395733,-0.07941076165298,0.1228905391943943,0.036857390041439037,0.03665287307348461,-0.02477306089613425,-0.007423067825404216,-0.0006512516571375792
1.5970967,0.8099203426390886,-0.07787898310925812,0.12018457091710644,0.03587761025193396,0.03537069212917275,-0.0235929786347049,-0.006717693976289551,-0.0005948793937409433
1.6272306,0.8240140955895185,-0.0763476827996783,0.11708084640548277,0.034893324470089394,0.034087411436169314,-0.022455616175652005,-0.005998325157244558,-0.0005371364325296665
1.6573645,0.8381059654057026,-0.07481687131803483,0.11357958155532033,0.033904544876070336,0.03280303418984296,-0.02136096055846444,-0.005264893220526687,-0.00047801606400351315
1.6874985,0.8493157736957073,-0.07316358480602503,0.11079306858682691,0.03299938998024618,0.03162261499738365,-0.020343025294670733,-0.004497596881686871,-0.00035806485455905693
1.7176323,0.859779616817832,-0.0714787482866086,0.10805667601535562,0.03211150391387452,0.030469274420813135,-0.019369530541932634,-0.0037183831136445057,-0.00022182509472223693
1.7477663,0.8702438082545996,-0.06979417306138203,0.1051005460319474,0.03121793749515803,0.02931590155724166,-0.018430829673368933,-0.002933207642509166,-8.475088137247996e-05
1.7779001,0.880708234384656,-0.06810987339122221,0.1019247432807987,0.030318699280536404,0.02816250637749243,-0.017526924173109443,-0.0021420861499608004,5.3154682756299115e-05
1.808034,0.8911373596638441,-0.06642674282193184,0.0985495836398842,0.02941643937288406,0.02701544267551537,-0.016659059837786906,-0.0013494617247814377,0.00019112793148565047
1.8381679,0.8992637302726507,-0.0648022640380077,0.09631733686845168,0.028680225083832722,0.026279722521878393,-0.01590295746447149,-0.0008437180756720071,0.00027968501318151047
1.8683017,0.9073903206735849,-0.06317807827144861,0.09395239563189828,0.0279386857213397,0.025543909815699976,-0.015173176394713724,-0.00034339281581982975,0.0003672126552008193
1.8984357,0.9155172389000654,-0.06155417303671129,0.09145466502171173,0.027191819042294185,0.024807998273690228,-0.014469702414487286,0.00015151354079112785,0.00045371114339333603
1.9285696,0.9236443620175123,-0.05993056218721904,0.08882423135107698,0.026439633337301996,0.024071994159386056,-0.01379253765887338,0.000640993089598316,0.0005391793860698346
1.9587035,0.9309612810611725,-0.0583241309504956,0.08660024808194233,0.025727243567986897,0.023483052578287273,-0.01318073588616104,0.0010067157076794238,0.0005959197070040534
1.9888374,0.936889823526144,-0.05674687208374962,0.08520992447571762,0.025087097226310903,0.023145773369279553,-0.012656875904901513,0.0011633605894698223,0.0006037505393313029
2.0189712,0.9428186770528555,-0.05516979325329885,0.08374884574830566,0.024442013968963054,0.02280786677950552,-0.01215158950298148,0.001313216659968669,0.0006099259249902867
2.0491052,0.9487478565424681,-0.05359289172338322,0.08221698187260584,0.02379199264955283,0.0224693296307677,-0.011664869820119612,0.0014562718515379776,0.0006144434677182536
2.0792391,0.9546773303300142,-0.052016171714058146,0.08061437798682713,0.02313703863931483,0.022130160614544973,-0.011196719032921076,0.0015925137331644981,0.0006173006453115038
2.109373,0.9600389767438173,-0.050498842872912064,0.07948663227929342,0.022478037042251854,0.021930673539841447,-0.010771771618115607,0.0016431638466965423,0.00047962942242328805
2.1395068,0.9653457496315241,-0.04898748695268296,0.07835477880787811,0.021814560558753013,0.02174451662890483,-0.010365449514973923,0.0016872732824517733,0.00032881494951013705
2.1696408,0.9706528503447771,-0.047476336869294755,0.0771664961038726,0.021146530508726693,0.021558084456999402,-0.009975247020380204,0.0017328647043374744,0.00017842680939360713
2.1997747,0.9759602379053831,-0.045965403915033676,0.07592178852205367,0.020473954879908468,0.021371377906976057,-0.00960116554610524,0.0017799480540203264,2.8469064903432822e-05
2.2299087,0.9806384649127722,-0.04443625049316324,0.07494211516550409,0.019756244859782404,0.021343246133141522,-0.009229114341330724,0.0017837818443878078,-7.163847469430931e-05
2.2600424,0.9850356467068195,-0.04289920293376781,0.0740641886238097,0.019015758900548727,0.02138523059152633,-0.008864885236749193,0.0017717693182279608,-0.00014854873331335186
2.2901764,0.9894323032349348,-0.04136247665155679,0.0731474259656818,0.018270556752740173,0.021426435079290235,-0.008514376665782863,0.0017643417393344643,-0.00022415820624149417
2.3203104,0.9938284140080214,-0.03982608321530279,0.07219183148147801,0.017520647383881278,0.021466856968628552,-0.008177588226280189,0.0017615056634682248,-0.0002984644264632369
2.3504443,0.9975064191967249,-0.03828222203446785,0.0712187099569992,0.01670186487457488,0.02159492164707255,-0.007719626766126926,0.0016400055637336777,-0.0003472612910755057
2.380578,1.0009392071515322,-0.0367360927266418,0.07022715065769924,0.01585640677367083,0.021752717375722118,-0.007226694056135449,0.0014796390445623725,-0.00038660741825217906
2.410712,1.0043721701949835,-0.03519034441342228,0.06921176657872441,0.015006187188977964,0.02191006496596024,-0.006744506310100387,0.0013223447823761045,-0.0004247927665723977
2.440846,1.007817605510354,-0.03364933961711358,0.06824612833164778,0.014144836872963503,0.022083211701882252,-0.0062756764753147815,0.0011821331864565587,-0.0004524740876201333
2.4709797,1.0113778337836266,-0.0321492589778245,0.06794072374987747,0.01321946333259256,0.022406561076544713,-0.005841936422477996,0.001177442262928428,-0.000391040721270929
2.5011137,1.0149383023381233,-0.03064958891582137,0.06760971380685721,0.012289555758588215,0.02272828992471489,-0.005418971237998154,0.0011796042241999406,-0.00032665767596771816
2.5312476,1.0184989757835865,-0.029150341146305436,0.06725315428351752,0.011355125456920842,0.023048395989855173,-0.005006781567307082,0.0011886173226897563,-0.00025932697306675385
2.5613816,1.022910276427865,-0.02766404059184424,0.06651981693592979,0.010433035414089329,0.023327285153690876,-0.004500686039184958,0.00115627786490944,-0.0002832004872124485
2.5915153,1.027590161189437,-0.026182094401519862,0.06563414211935337,0.009511845108312657,0.023592032783812132,-0.003975110362024678,0.001117584107244208,-0.000333919988013894
2.6216493,1.0322702024132013,-0.024700520890291955,0.0647048706287423,0.00858623205758716,0.023855146608492705,-0.003463471118071257,0.0010880204192523033,-0.00038177543617035943
2.6517832,1.035929586738348,-0.023253684555584186,0.06436365179741999,0.007714503271417015,0.024056009861757186,-0.003050107025353594,0.0011097983879432942,-0.0004077891976575654
2.6819172,1.039226209744811,-0.02181932193116154,0.06422242173368442,0.006859401814955406,0.024234760360589795,-0.002676785191072492,0.001146249055779593,-0.0004272120173382547
2.712051,1.0424490235745907,-0.020384647526498156,0.06406367901654808,0.006001927597876858,0.024403083527342072,-0.0023099720395534026,0.001184571621163694,-0.0004463841586355634
2.7421849,1.0426408741623163,-0.018927611034964542,0.06407477819418994,0.005209323477253872,0.024161207401205344,-0.001828344263693698,0.0013711254842931671,-0.0004303798077889395
2.7723188,1.0428315214812756,-0.017470641773343232,0.06408524559661943,0.004412528977103476,0.023918654563186304,-0.0013470692250302334,0.0015574639009617534,-0.00041458875216154195
2.8024528,1.0361199397593737,-0.015856945283303503,0.06507893342295823,0.0036574175360764073,0.023816534890151668,-0.0008781656478119085,0.0019386963651737126,-0.00034584631196481403
2.8325865,1.0249361954629421,-0.01414177294145702,0.06651026612965083,0.00292649739395942,0.02380199915282291,-0.0003863861369409194,0.0024184200352374025,-0.00023839702636787192
2.8627205,1.0042219646275043,-0.012260041017725598,0.06940335646993856,0.0022475570478637874,0.02364370887844833,0.00010883865034006825,0.0027050651224281297,-0.00015544572254840055
2.8928545,0.9727340657263994,-0.010190184159910132,0.07271053721901011,0.0016261656182595123,0.023314006018066366,0.0006702853052353141,0.002666681170467361,-9.585359247995677e-05
2.9229884,0.9098020102828741,-0.008050598780755536,0.07632761165853374,0.001077980592206347,0.02255384778608795,0.0009171449840151887,0.0027450925204522305,-6.85063546714192e-05
2.9531221,0.8250805791467428,-0.00586337132153858,0.06971375093627308,0.0005770875643331398,0.02146746317733087,0.0011767927500977125,0.0023442086135711734,-5.256880890450021e-05
2.983256,0.6085648164153099,-0.0036143371021353232,0.09450890351889146,0.0002221194323383458,0.01884331614051627,0.0003874726381138615,0.0015771217707499204,-2.5173246351966873e-05
3.01339,0.29048826871439815,-0.0007713937870903464,0.07634810952613537,2.9548395405400173e-05,0.008694429302153183,-0.00014906045165040733,0.0004860519426701977,-8.467846933734694e-06


==> figs/data/periodichill/LES_finep1_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00011696851629494631,-0.00027963472246028687,-0.01833234724755626,-2.9696382719983057e-05,-0.011872069372853053,8.203293894794659e-05,-0.0013555619055222279,-3.265184105885165e-05
0.0301339,0.08505222357052844,-0.0010755085977507406,0.07461880480941735,7.222858483586253e-05,0.05228456635533307,-0.0005131054746653572,0.004871921202877427,0.00013708775076329982
0.0602678,0.1559413445647806,-0.0030386407643163693,0.0900776724188571,0.0010562850783041023,0.06791719978762856,-0.0017592122379384908,0.005406690136475208,0.0001254714174051582
0.0904017,0.2070107462350279,-0.005502034386154264,0.08355490590453019,0.002613456133590849,0.06887691355737556,-0.0030333764617057222,0.004925304635650971,5.972483198662688e-05
0.1205356,0.22752868756651878,-0.008246390174463158,0.08766213683852529,0.004769972769965483,0.07048205862737343,-0.004274879196300686,0.0029602753811154665,3.928359682099421e-05
0.1506695,0.24609014624729753,-0.010922788387688342,0.08799014264306662,0.007317689121551674,0.06828482092725731,-0.0056851739392251854,0.0007179528430745159,7.130490170720095e-06
0.1808034,0.26376878353767097,-0.013566120662972025,0.08636111025152358,0.010030944292354236,0.06445469213618901,-0.007123745721966494,-0.0017237399795469316,-2.0136495043718866e-05
0.2109373,0.27424441394396126,-0.016029649443225935,0.08733629255299077,0.012908079919432155,0.06035518814990365,-0.008596983154080588,-0.0029404789024933186,9.952440061013562e-05
0.2410712,0.2830655847210437,-0.018448136004735716,0.0888537362872535,0.015813212648283833,0.05619332320550781,-0.010052206066340007,-0.0038949225379169105,0.00025586663265574294
0.2712051,0.29297546460293233,-0.020650606558774598,0.09063817187091221,0.01864896015355879,0.05347224833356167,-0.0116164214923354,-0.004300069732450285,0.0003682608087387862
0.301339,0.3034000042825937,-0.022747111652279273,0.09241806322079657,0.02144747585916601,0.0514239044240775,-0.013208784776548122,-0.004487871572703815,0.0004683976432437433
0.3314729,0.3124295058660209,-0.024804248590953648,0.09397589599399153,0.02417349030329041,0.04955847600022046,-0.01476633367427034,-0.004636310144476539,0.0005915441982111952
0.3616068,0.31749302661046386,-0.026757778265164234,0.09540008715436413,0.026710249229520252,0.04827046303574318,-0.016321335562084198,-0.004528819712996622,0.0007542780233514358
0.3917407,0.3225576593540609,-0.02870670604897896,0.09676886683808336,0.0292383205832504,0.046982899266205504,-0.017853453558707634,-0.004431537496219185,0.0009203234193950419
0.4218746,0.32872074702754617,-0.030602990435909305,0.09860431230423045,0.03154450121620987,0.046494983784256504,-0.019317556391380455,-0.004184574524891484,0.0010054513685587383
0.4520085,0.3358002183958888,-0.03245566209079698,0.1007826356202179,0.03366494319445633,0.04667444987628276,-0.02071708847635399,-0.003801887609241596,0.0010196074768920262
0.4821424,0.3428812734782696,-0.034305074863368645,0.10285758754455042,0.03577768269092367,0.04685518301996881,-0.022088573839813552,-0.0034126763128516503,0.0010316944378028073
0.5122763,0.35028758691623807,-0.036057153677575116,0.10464456247618145,0.03762251156987972,0.04760757438267453,-0.023222475374004653,-0.0026113244744200683,0.0010370175000793704
0.5424102,0.3579852404072881,-0.03772033518725948,0.10614638197908746,0.03922339326187746,0.048840707911949326,-0.024139165452408608,-0.001385367985543567,0.001025632471335098
0.5725441,0.36567701399326324,-0.0393805415751558,0.10752756375357442,0.040818257436176224,0.05002130260851368,-0.025030665477105793,-9.005286523660868e-05,0.0009986028823353642
0.602678,0.37384656397625804,-0.04095001512541785,0.1088937212276602,0.04229684355283024,0.05113804636393832,-0.025876185637558866,0.0011357086571194362,0.0009455342834710479
0.6328119,0.3841271148994565,-0.04213268755847821,0.11054743641802237,0.043288358759571696,0.05216014676174675,-0.026605800412721026,0.0018334966240963046,0.0008346629774960736
0.6629458,0.39439940731972456,-0.043313209167536115,0.11199088577973049,0.04427715302309501,0.053144038193208024,-0.027311494154569908,0.0026170894520613913,0.0007144353906516593
0.6930797,0.4046634202823043,-0.04449157579801977,0.11322457944209152,0.04526324357746688,0.054089913693968344,-0.02799336247428857,0.0034861369083810864,0.0005849077367872505
0.7232136,0.414723957888782,-0.0454047902894672,0.11439830097377426,0.04592181229452074,0.05451639211457233,-0.028507819098476113,0.0041486286109083306,0.0005197731162510048
0.7533475,0.42460865899920464,-0.046089938063232694,0.1155026959430655,0.04630019145658994,0.05452521292249336,-0.028882962460397423,0.004593643042238426,0.0005144893876420863
0.7834814,0.4344855244271457,-0.0467733224213589,0.11641313813433216,0.04667835971293785,0.05454090506714079,-0.029244831068948304,0.005056692405179095,0.0005074326479452905
0.8136153,0.444354516454041,-0.047454939642193494,0.11713012262632519,0.047056326568182864,0.05456346157394966,-0.02959349476234671,0.005537943691618365,0.0004985929897897991
0.8437492,0.4547360148280859,-0.04812229016170022,0.11787182912835495,0.04719939684116929,0.05465005812193897,-0.029939445573776646,0.0059778126779667234,0.0004284375749627517
0.8738831,0.465478147380054,-0.048779271652165335,0.1185399394112309,0.04717990286383817,0.054775723958075104,-0.030277207790970685,0.006365723131873951,0.00031935816107175235
0.904017,0.4762233207002282,-0.04943453242594842,0.11897567940952875,0.04716011210172267,0.05489901935466275,-0.030599022097573567,0.006735383236616627,0.00021355504078324097
0.9341509,0.4869715804234147,-0.05008807280682959,0.1191788486829255,0.047140032044196215,0.05501992316116552,-0.03090493644308142,0.007086636675388395,0.0001110374901677764
0.9642848,0.4972151070833206,-0.05075347889214754,0.11992624025535448,0.04705271105196405,0.054511030631507855,-0.03113331106237892,0.007067204633978695,0.00015195605234942337
0.9944187,0.5066005168482661,-0.05144167403341271,0.12179427871514725,0.04685092966871169,0.052934336888843345,-0.031243731332258343,0.0064136737126885175,0.00043297556489115896
1.0245526,0.5159868504852057,-0.05213033875043038,0.12348491253450844,0.04664767561437658,0.051350594154604405,-0.031341680955753945,0.005713454645366075,0.0007166220696573609
1.0546865,0.5253741359338164,-0.05281947507683071,0.12499810596005279,0.046442943881671264,0.049759896413788605,-0.0314271455750285,0.004966705046310291,0.0010028860686831882
1.0848204,0.5347623210400343,-0.05350908001673815,0.12633376197641843,0.04623673324864353,0.048162348053636395,-0.031500110084540595,0.004173588981087013,0.0012917554829677735
1.1149544,0.5476759551092982,-0.05380728090676712,0.12734724709963224,0.045822525651866716,0.047541335838158665,-0.031165086311277998,0.003933312517947172,0.0015873500802985252
1.1450882,0.560912343673408,-0.05407113447063239,0.12800751495628376,0.04538874227962136,0.046993642251681594,-0.03078486936785383,0.0036818825364266766,0.0018851728322393287
1.1752222,0.5741408197209239,-0.054337466823199065,0.12832149004909726,0.04495479016768703,0.046426501646491404,-0.030396631428821878,0.003362162694909912,0.0021848271433057825
1.205356,0.5873612789437175,-0.054606279836662,0.12828981676363893,0.04452066852655114,0.045839868370340445,-0.03000028282880151,0.002974119415139305,0.0024863328241616976
1.2354898,0.6007479708641768,-0.05472214356996119,0.12809823036562185,0.044045194660058316,0.04530522294052809,-0.029628110664121625,0.002576720925847087,0.0027180293868193845
1.2656238,0.6146032297983766,-0.05441511691606138,0.1280472147808252,0.043457054144423385,0.04495583635633607,-0.029345844521467226,0.0022822485623016577,0.00275419529742231
1.2957577,0.6284501263871789,-0.05411049234044185,0.12761846054489073,0.0428690315672976,0.04460122653619583,-0.02907031393300289,0.0019349514696361781,0.002790254386242669
1.3258916,0.6422887714579701,-0.05380826911277836,0.12681263646197266,0.0422811261589789,0.04424138233102581,-0.028801404464862186,0.0015348334355164612,0.002826222439514033
1.3560255,0.65611900575459,-0.053508457772295515,0.1256305034739295,0.04169334807276254,0.04387629914351041,-0.02853900871446069,0.0010819045996873292,0.0028621145218589625
1.3861594,0.6703324746340513,-0.05287155019232159,0.12452885912995976,0.04108744863188095,0.04309139612508165,-0.02808610826700194,0.0003656420962610471,0.002851249568669845
1.4162933,0.6849466161802411,-0.05188144313797238,0.12349001185634728,0.04046113408138285,0.041870977576445916,-0.027448916175399123,-0.0005985037471059095,0.0027899209702326143
1.4464272,0.6995514873415232,-0.050893424719106406,0.12202361390201749,0.0398330136060039,0.04065025636442004,-0.02683874268112845,-0.0015813161550327932,0.0027264945452018996
1.4765611,0.7141469372436404,-0.04990750645811204,0.12013049753869287,0.03920310606250244,0.03942926239671116,-0.02625547117958428,-0.0025825773206332265,0.0026609863971350164
1.506695,0.7287330571562052,-0.04892368454602547,0.11781150566336862,0.03857141976508966,0.03820800569579212,-0.025698972852155576,-0.0036020855392504183,0.0025934120506566644
1.5368289,0.7414442412555218,-0.047703071031719446,0.11550799665644795,0.037867390724459896,0.03737099833537259,-0.024892606773901163,-0.004176174438924639,0.00254502208010461
1.5669628,0.7531098639592528,-0.04635081391825224,0.11315067584650218,0.03712119140246834,0.03674911788595587,-0.02396239606334822,-0.004504913023029539,0.0025060364136548574
1.5970967,0.7647741250693798,-0.045000430443906225,0.1105205484187658,0.03637209001183026,0.03612753422312306,-0.02306377069548985,-0.004846442527495326,0.0024644945452299357
1.6272306,0.7764371037483215,-0.0436519117156422,0.10761770035722051,0.03562009692179445,0.03550624532245721,-0.022196653057137875,-0.005200756224070693,0.00242039775454623
1.6573645,0.7880986966192722,-0.0423052731084681,0.10444226327399964,0.034865234708700205,0.034885258142506634,-0.021360979377418272,-0.005567842657449119,0.0023737482187559627
1.6874985,0.7991754040122032,-0.040955995647436794,0.10255749119452551,0.034086446262347435,0.03400653496395703,-0.02049431868915777,-0.0050353383312749436,0.0022432890802428175
1.7176323,0.8101012222468853,-0.03960663872749137,0.10083336852947455,0.033299388749737015,0.033061731410991786,-0.019641147589099954,-0.004275320343449952,0.0020912546410413015
1.7477663,0.8210275769233704,-0.03825827257242054,0.09886822845620813,0.032509523685748214,0.03211771909380218,-0.018817382898366104,-0.0035237298304988743,0.0019389107284484676
1.7779001,0.83195436373353,-0.03691090961365262,0.09666206128553245,0.03171686847090947,0.031174500939899933,-0.018023001759031206,-0.0027806832093895412,0.0017862472403649987
1.808034,0.8428431861102581,-0.03556612531247083,0.09423278067244645,0.03092130593847423,0.03023467027388215,-0.017257066797965816,-0.00205352427412284,0.0016342705866838072
1.8381679,0.8512440007179976,-0.03432456967129838,0.09277802704270421,0.030115164235250794,0.02946351982303732,-0.016457358315113576,-0.001799227043834688,0.0015478633347159414
1.8683017,0.8596472460776567,-0.033084147864428815,0.09118221139440508,0.02930642640895236,0.028692522858601705,-0.015677591139793046,-0.0015455019492194837,0.001461144967342633
1.8984357,0.8680530022829771,-0.031844852506765164,0.08944518667177792,0.028495095198518342,0.02792167376047944,-0.01491773885458195,-0.001292295224474646,0.0013741221233882577
1.9285696,0.8764612227678299,-0.03060669493424939,0.08756683522513753,0.02768118719182918,0.02715097935919303,-0.014177785112345968,-0.0010395552817980547,0.0012868030077845965
1.9587035,0.8841167688369751,-0.02939865831103816,0.08580506727035697,0.026862550735449985,0.0265793470635718,-0.013515121884227141,-0.0008239728481152526,0.0012431362372402929
1.9888374,0.8904797341674566,-0.028241627018360305,0.08438521544842603,0.026037668971410056,0.026346970888690556,-0.012966785252747557,-0.0006824557051627687,0.0012724505863714488
2.0189712,0.8968433886766434,-0.027086021194008936,0.08288428901418654,0.025210240027254336,0.026112292840725745,-0.012432585632069258,-0.0005570046238890895,0.0012985370664370184
2.0491052,0.9032077565789223,-0.025931839420081815,0.0813022365386753,0.024380270629672275,0.025875312652303875,-0.011912494877949004,-0.00044762665673571053,0.0013213993781000253
2.0792391,0.9095728229731321,-0.024779087616479956,0.07963903367311131,0.02354777433418746,0.025636030768473855,-0.011406488872695571,-0.0003543298417535909,0.001341041123851805
2.109373,0.915784852579236,-0.023730889577564085,0.0783773547414125,0.022732222435626396,0.02545672968058107,-0.010835689318403587,-0.0003090885456810792,0.0013059068286995624
2.1395068,0.9219839219003916,-0.022693851962685585,0.07708293509078035,0.02191635709135167,0.025283699770429574,-0.010269336216838617,-0.00027566695261678487,0.0012644807706049328
2.1696408,0.9281851053237915,-0.021657941128296443,0.07570890557109067,0.021098297634761672,0.02511100891152732,-0.009714964556146347,-0.00025064751507135677,0.0012218537110450824
2.1997747,0.9343883655965328,-0.02062316686624399,0.07425517518370195,0.02027805767946654,0.02493865495454932,-0.009172562785867675,-0.00023406130839478956,0.0011780241869381604
2.2299087,0.9393156114965677,-0.01967898232942389,0.07332843329666061,0.019475938901540757,0.02467806542021467,-0.008687693598768524,-0.0004009937574623139,0.0011006221799827877
2.2600424,0.9436756931245327,-0.01877629330374475,0.07262655334670276,0.01868094614654276,0.024377363995496094,-0.008231239635155273,-0.0006475794471103649,0.001009063301695567
2.2901764,0.94803855009377,-0.017875296457987133,0.07188519962914086,0.017884071641606495,0.02407585621400166,-0.007782159610660946,-0.0008945486047572775,0.0009180423568045729
2.3203104,0.9524041786789894,-0.016976002119008626,0.07110426933653402,0.017085330004773275,0.023773541679168283,-0.007340440750948685,-0.0011419210687962054,0.0008275568097397728
2.3504443,0.9564741924405098,-0.01614483261073474,0.07007732474368034,0.01628311173675078,0.023504367765377572,-0.006905482215752561,-0.0011349336033611816,0.0007126901715606079
2.380578,0.9604434575885534,-0.015338440661594177,0.06894773118393105,0.015478955181713862,0.02324217613959128,-0.006476411537899976,-0.0010304491443186396,0.0005916567794303435
2.410712,0.9644137937575579,-0.01453416893582471,0.06778707066193801,0.014673478722613521,0.022974816544228227,-0.006053218004807048,-0.0009139797370662714,0.0004732222368004643
2.440846,0.9683745335787535,-0.013734820317949925,0.06666868506391566,0.013862453945909155,0.02275629241935493,-0.005645642699144195,-0.0007731397802405691,0.0003551372555084685
2.4709797,0.9722362421452999,-0.012963468251655286,0.06620351375649469,0.013010760903549825,0.023036566430125156,-0.0053346930667932425,-0.0005071456234307867,0.0002180825902355205
2.5011137,0.9760974068194628,-0.012194003720878754,0.06570936071767153,0.0121580210966083,0.023314044053030003,-0.005029366219717727,-0.00023337266494332515,8.228076250708607e-05
2.5312476,0.9799580089747906,-0.01142643558250711,0.06518621917472112,0.011304250283882936,0.02358871587244747,-0.004729640944159914,4.8186709233809244e-05,-5.227149624985924e-05
2.5613816,0.9840269945561886,-0.010594945876619022,0.06474277455033906,0.010450204760897037,0.023714350709682468,-0.00433761986025398,0.0002453263311600704,-0.00012290030115272242
2.5915153,0.9881589263677597,-0.009744264853907225,0.06430042121421997,0.009595095249083833,0.02379055651619042,-0.0039213314701133685,0.0004216545484950398,-0.0001721960524523422
2.6216493,0.9922875575721264,-0.008895119230444948,0.06382440769832087,0.008738640591046194,0.023863419411871065,-0.0035117872254432636,0.0006063870620400848,-0.00021990261739678063
2.6517832,0.995117774233222,-0.007952685768941592,0.06388815134016246,0.007887116134198409,0.023744132664438717,-0.0030518572826209196,0.0007698389015879867,-0.00022121950100315073
2.6819172,0.9974842593073845,-0.006978054866522143,0.0641419052522254,0.007035955078880258,0.023555404949691144,-0.002576394994210531,0.0009283742478791226,-0.00020459327188352582
2.712051,0.999754274263978,-0.0060027029021512135,0.0643945384456287,0.006183446165686524,0.023368075488255584,-0.002102680545330731,0.00109913700600737,-0.00018480092738943949
2.7421849,0.9982030782848597,-0.004935932230637263,0.06504641935726174,0.005352547778545188,0.023321738506872202,-0.0015181348606630573,0.0015557906460115763,-0.0001180875561799091
2.7723188,0.9966502375900745,-0.0038708847172870264,0.06569492411013622,0.004519315234849816,0.02327439948030539,-0.0009308072363578925,0.0020093057857826233,-4.948733166573185e-05
2.8024528,0.987548042088747,-0.0028412191468305537,0.06784006299614764,0.0037238411128175768,0.023303566405036648,-0.00046371111044367364,0.0021866654982136526,-8.328079153347121e-06
2.8325865,0.9735629577189684,-0.0018356967630097643,0.0706407738532322,0.002952275580211725,0.023380371773371416,-5.333128665874491e-05,0.002154130340931464,1.6178361070662735e-05
2.8627205,0.9501427970826626,-0.0008408017756664776,0.07414189564559903,0.002242127301419736,0.023188742583048642,0.0003265832374234254,0.001705166154986062,3.354232237930845e-05
2.8928545,0.9160540327429771,0.00014147330374214562,0.07706625149335222,0.0016016961195504179,0.022690971101803226,0.0006965135485941553,0.0007307245638626674,4.3006142387647464e-05
2.9229884,0.8583174608647823,0.0007297027756294483,0.07751243283406928,0.0010507415475211346,0.022380414941356674,0.0009148642090863947,0.00114285869043178,4.5270879222293866e-05
2.9531221,0.7842215001583099,0.001043390140054612,0.06863883422713624,0.0005625630395934089,0.02218866293584741,0.0010322641997865152,0.0022069067870107532,4.251177102400589e-05
2.983256,0.580360590480268,8.87288746298509e-06,0.08359863072614038,0.00021934936165735373,0.02084672742717621,0.00048214727789084894,0.0022059342000404366,-1.3269164114042024e-05
3.01339,0.27772941533476114,0.00018696155245834234,0.06690183088823133,3.004170865693517e-05,0.00999756692984174,-8.605886333099068e-05,0.001019596395777344,-2.1574269786809087e-05


==> figs/data/periodichill/LES_finep1_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.03189576655654491,0.0031934593207552098,0.029559055528724267,7.71602941152974e-05,0.045485876913637424,0.0006112897064972836,-0.0006363858446455361,0.0001281659937152142
0.0602678,0.10688389035931323,0.00928697623021435,0.05412242388519177,0.0006613324793229784,0.06847325556010646,0.0010249346741521127,0.0008955961787682275,0.0004313825638083899
0.0904017,0.18877927493304014,0.016017478148569353,0.05768565439980473,0.0015873563840810689,0.06913463015519371,0.00041342622353351044,0.0024084517635802813,0.0007009203877758154
0.1205356,0.22355269931722432,0.021517804823815823,0.062758117484873,0.0030186948890671824,0.06774785310562813,-7.862308218263905e-05,0.002578837357457118,0.0009113786122916146
0.1506695,0.2513558198697865,0.02606944940635003,0.0659531790965755,0.004746627395512456,0.065406415970103,-0.0011110654863841964,0.002606411799995004,0.0010515325582303187
0.1808034,0.2741744969971478,0.02993786969454959,0.06822082156598781,0.006694681111449665,0.06237125914155308,-0.0024737386630195816,0.0026009937050392325,0.001152719517589428
0.2109373,0.2893008077517152,0.032615956573863514,0.0695971105652388,0.008956364760820446,0.05925600989959974,-0.0037845623110070795,0.0024642096216210187,0.001057344501038846
0.2410712,0.30119372019544244,0.034795922896591946,0.0706435944068828,0.011350651825045603,0.056113597448509724,-0.005069165140729715,0.0022425387214980216,0.0008754522023466785
0.2712051,0.31290786201134324,0.036405566439498216,0.07168314437756552,0.01382977280175023,0.05370567019337822,-0.006492853563702702,0.0016949669605866402,0.000735907874460846
0.301339,0.3244702680967748,0.03757235297962325,0.07266696516981645,0.01637768648912932,0.05185201899690845,-0.008016384240293897,0.0008828293717573021,0.0006279981169410975
0.3314729,0.33539507864043117,0.03862398596902494,0.07340591597009269,0.018889893019457232,0.04996867530669482,-0.00953550606175414,0.00015573431251997185,0.0005188249360553599
0.3616068,0.34258358692750335,0.03896063098090963,0.0740906571709626,0.0212178411603878,0.048020808256087316,-0.010891609453332358,0.00014098105956514116,0.0004291288611468592
0.3917407,0.34979951474815607,0.03930326143211005,0.07467552063209948,0.023545865093268812,0.0460771047776113,-0.012252329535148473,0.00012539791634841074,0.0003394039139765195
0.4218746,0.3572267754934728,0.03945195696542214,0.07558167073365449,0.025673424878805456,0.044490140889789816,-0.013615051545481384,0.00015644641032914992,0.0002924388673318399
0.4520085,0.3649110561236739,0.039343921449471964,0.07692515851744852,0.02754037043851456,0.04335651459013568,-0.014973863221601503,0.0002517322017849856,0.00029956124803055513
0.4821424,0.372605939861387,0.03923718091209594,0.07815371332505955,0.029406843650617704,0.04221514852458649,-0.016330228694838404,0.00035001722943872696,0.00030453453803104796
0.5122763,0.3796535921283066,0.03900828140035628,0.07915620087486183,0.031039496270804684,0.04138455629716205,-0.017558813000566435,0.00046106113197776153,0.0002568538264736334
0.5424102,0.385768408421427,0.038600728072196944,0.07991330558893003,0.03233704398558538,0.04100154543854594,-0.018603313377177008,0.000597544949254345,0.0001354512948271691
0.5725441,0.391890668310225,0.038189428491023136,0.08059391162754104,0.03363232269892282,0.04061241551963606,-0.01964168613723126,0.0007484092895990683,1.3217047481229064e-05
0.602678,0.39817375130951405,0.03777369624913263,0.08121603467794913,0.034891510795017275,0.040251202167279156,-0.020660937052806264,0.0009203755897962407,-0.00010069991135825247
0.6328119,0.4064272055402398,0.03734518761757499,0.08196636752232,0.035715063245041735,0.04031695367443098,-0.02150778825816225,0.0012050233267749517,-9.921602083696448e-05
0.6629458,0.4146800432354212,0.03691165732789159,0.08258209911822004,0.03653664071804207,0.04037237798355308,-0.02234641803927831,0.0015190473817732926,-9.97268218625406e-05
0.6930797,0.4229322518222034,0.03647309499160656,0.08306326946543438,0.03735622770815137,0.04041739683362984,-0.023176699999732438,0.001862597263352926,-0.0001022699369706702
0.7232136,0.43130328971892595,0.03599618008774996,0.08369725968529867,0.038043597383048036,0.04047767988770649,-0.023916198372437754,0.0023626332044217784,-7.672089486539658e-05
0.7533475,0.43984048161655664,0.03546849669146468,0.08458146552913118,0.03855287706384215,0.04055096460590995,-0.024533123865921123,0.003077937902217675,-1.3274947677837756e-05
0.7834814,0.4483825685456395,0.03493541948955681,0.08532183297038728,0.03906178826751408,0.04059805621342799,-0.025138812393196642,0.0038408978532867896,4.643781840864866e-05
0.8136153,0.45692954724654555,0.03439693767722929,0.08591813110184046,0.03957031407802532,0.04061903874235386,-0.025733113292868866,0.0046514062313309495,0.00010237761725429147
0.8437492,0.46656326577067375,0.03389906641677953,0.08676287282655981,0.03998747630704142,0.041058625632895036,-0.026304587302924492,0.005244786047280351,0.00014371758728134326
0.8738831,0.4773784512653947,0.03344619674876981,0.08783236918955706,0.04030484097165395,0.04196994064681446,-0.026852087624428138,0.00558326549571609,0.000169328533024161
0.904017,0.488190533593297,0.032988109503094165,0.08867568123205816,0.04062178174054935,0.042871457475084626,-0.02738794187874438,0.005951414164501708,0.00019092900170954445
0.9341509,0.4989995528012514,0.03252479609363945,0.08929301593230038,0.04093828436595485,0.04376312564480006,-0.027911985718723803,0.006349374329130443,0.00020848435442612473
0.9642848,0.5098619209602475,0.03206666646292433,0.08990746975935099,0.04122943477995627,0.044468642849078616,-0.02837951319526652,0.006613269921875338,0.00023271795463971896
0.9944187,0.5208844775334001,0.03163378597855626,0.09092415846961233,0.041449364070525095,0.04467112112748353,-0.028706789148805225,0.006412807010392721,0.0002874338858319535
1.0245526,0.5319072641432285,0.03119693562075554,0.09170064274003886,0.041669409318582436,0.04488028762337383,-0.029020214492266383,0.006202130690557195,0.00034389873121239525
1.0546865,0.5429302947595716,0.030756107878914918,0.09223692105846215,0.041889561220962934,0.04509617120326307,-0.029319651527910377,0.005981400432284949,0.0004021143259092815
1.0848204,0.5539535228163004,0.030311297265143367,0.0925329678760502,0.04210980877540221,0.045318797630643996,-0.029604956814992475,0.005750779847131904,0.000462082116274806
1.1149544,0.5658652829006314,0.029748533339443384,0.09363854453929621,0.04212931440078259,0.045031391390022386,-0.029851864177853724,0.005364361523374609,0.0005760586406864489
1.1450882,0.5779988039284945,0.029155745502066566,0.09471217038825147,0.04210048479863903,0.04460703640666206,-0.030075065503048455,0.0048832698925344534,0.0007061845931808465
1.1752222,0.5901387566700578,0.02856089525448624,0.09549284080155629,0.04207225730150897,0.04416953492489307,-0.030279919193749272,0.004337938076227919,0.0008399250321335557
1.205356,0.6022850535809994,0.02796398298232816,0.0959800940280966,0.04204462691338794,0.04371904387206321,-0.03046632974619925,0.0037286552115420243,0.0009772802188337552
1.2354898,0.6142414696514606,0.027345352260454092,0.09637032608073504,0.04195787685420309,0.043224990672817515,-0.030606358585513638,0.003162320136010366,0.0011289452503085518
1.2656238,0.6251730090007186,0.02662089890691277,0.09752725959814801,0.041558715707082,0.042551876611066596,-0.030582492194849598,0.0030805350922110215,0.0013411434524916181
1.2957577,0.6361036635935307,0.02589255951988889,0.09844428899336921,0.041159190843638165,0.041857051317113446,-0.030540667226918693,0.0029186511754500126,0.0015587920978047615
1.3258916,0.6470335619524121,0.02516031943650887,0.09912140190168117,0.0407592846808333,0.0411404314475038,-0.030480753350507327,0.002676541600427017,0.0017819443388682468
1.3560255,0.65796257276088,0.024424178071058122,0.09955871641099484,0.04035898366046856,0.04040194357639142,-0.030402621260174064,0.002354082136218876,0.0020106498580910147
1.3861594,0.668871040455997,0.023759428961056983,0.09977515741841114,0.03987312870251115,0.03978639907956975,-0.030177694585623565,0.002073855901349433,0.0021877040525675132
1.4162933,0.6797440564259887,0.02320942230289802,0.09978712797153083,0.03925070595780684,0.03939239565357534,-0.029733157124259654,0.0019421108566066822,0.0022769727141677275
1.4464272,0.6906109759584069,0.022653094412817154,0.09956680030335968,0.03862753412547942,0.038993775545001656,-0.029275646834906077,0.0017770027665513144,0.0023692373843833257
1.4765611,0.7014717077836394,0.022090436938015046,0.0991145593272782,0.038003597422148386,0.03859049638866766,-0.0288049692205068,0.0015784060366421217,0.0024645381614689437
1.506695,0.7123263208195567,0.021521432849112898,0.0984308264927567,0.03737886927529696,0.03818250852867351,-0.02832092213861752,0.001346191983635823,0.002562917013605416
1.5368289,0.7230616565793753,0.021065388253191486,0.09779826281948967,0.03672930278387438,0.03763083010740163,-0.027788860801681664,0.0010433476423256632,0.0025988034512277143
1.5669628,0.7336968490853906,0.020702688228993793,0.09718185544904145,0.03605918730233719,0.03695812835684955,-0.027217300154771164,0.0006821867819777547,0.0025828742863678498
1.5970967,0.7443274613469839,0.02033253675472224,0.09634687980946677,0.035388905383108404,0.03628178948750219,-0.026635996032124076,0.00029540363671473266,0.0025705964746437645
1.6272306,0.7549535557627678,0.019954915980633814,0.09529367073389405,0.03471843426286556,0.03560176049090833,-0.026044707315524628,-0.00011719709657080982,0.002562009350648158
1.6573645,0.7655750717967749,0.019569813665384572,0.09402248974502925,0.03404776337632753,0.03491799848739082,-0.025443201019321265,-0.000555805581769769,0.0025571524154544625
1.6874985,0.775653064250946,0.019354415837369743,0.09302082406051326,0.033391023501618745,0.03426961569605139,-0.024858966475196444,-0.0005679609441992459,0.002483378059336347
1.7176323,0.7854949869215488,0.019206586686777882,0.09203610850005584,0.03274036373450949,0.0336378649395113,-0.024281277428508538,-0.00039308950577717633,0.0023800436399983088
1.7477663,0.7953307442367077,0.01905066392646404,0.09086557505196213,0.03208976584957046,0.03300667349435493,-0.023698923283996753,-0.0002207815616691363,0.002277708856192773
1.7779001,0.8051602449268103,0.018886633202782832,0.0895096544414653,0.03143922919085701,0.0323760481139385,-0.02311167097350202,-5.113700102003273e-05,0.002176378641872185
1.808034,0.8149835225194693,0.018714476445893524,0.08796869175030964,0.030788743311760392,0.03174598615985184,-0.022519276725992927,0.0001157442193843259,0.0020760565455405266
1.8381679,0.8242795281112194,0.018754248181721778,0.08655109908652536,0.030189196815465093,0.030815271558106507,-0.02178606024865048,8.476338963782706e-05,0.0020117393297246983
1.8683017,0.8335320893675089,0.01880430146161416,0.08498573709346591,0.029593883555634925,0.02986064000204646,-0.02104287399226596,2.847757890390816e-05,0.0019499403651598514
1.8984357,0.84278161264956,0.01884762122426764,0.083249320460269,0.028998867493510598,0.02890539010545216,-0.020300266434122714,-3.835461472908447e-05,0.0018879016263251684
1.9285696,0.8520279917865992,0.018884192515088216,0.08134208136012422,0.02840415496039801,0.02794951827680009,-0.019558054403559257,-0.0001158333435943397,0.001825632734724791
1.9587035,0.8607178665697575,0.01890150586314121,0.07961419770162181,0.027785182260193674,0.027114689850097424,-0.018798806661315986,-0.00016249044647509425,0.001734272870916099
1.9888374,0.8680420350283384,0.018882016453062533,0.07862120321033028,0.027106183195199494,0.026576458544599918,-0.01799536118488536,-0.00012117697621804799,0.0015716012331018331
2.0189712,0.8753700684756041,0.018856974665141024,0.07752093342163657,0.026427991993118072,0.02603261987942308,-0.01718916909602533,-9.655350132770427e-05,0.0014089550824407453
2.0491052,0.8827020116150379,0.0188263687205108,0.07631318418271837,0.025750608350518775,0.025483157845951662,-0.01638009956338249,-8.86537704145006e-05,0.0012463523140396815
2.0792391,0.8900378160178661,0.01879018766817353,0.07499785108016266,0.02507403456754976,0.024928063339339775,-0.015568026890004728,-9.751093544163592e-05,0.001083812173637678
2.109373,0.8967281486839056,0.018714291848283438,0.07351137755618031,0.024293027302250362,0.025130995018567154,-0.014808622033583782,-0.00037968398417146526,0.00101147098569652
2.1395068,0.9032933972775936,0.018626558739242682,0.07192672894914875,0.023492092172628393,0.025478736758777206,-0.014057967895882987,-0.0007221988742441288,0.0009565751178341698
2.1696408,0.9098585024476051,0.018533551428845385,0.07025809399449878,0.022691445296721104,0.02582452196534511,-0.013305324463864957,-0.0010751225244720573,0.0009017647187727596
2.1997747,0.916423412039876,0.0184352601881983,0.06850547148670982,0.021891090812987082,0.02616835211823753,-0.012550592229080958,-0.0014384227754039858,0.0008470509580890475
2.2299087,0.9225704167038202,0.018327973042687518,0.06713946191243647,0.021055339060621393,0.026389084713155868,-0.011832518337058298,-0.0017467969495560086,0.0008143009775907267
2.2600424,0.928469393402338,0.01821391173052689,0.06598230159087248,0.020198127816215827,0.02653996079973549,-0.011134754984362498,-0.0020217824744265603,0.0007946727905512014
2.2901764,0.9343700855970383,0.018095402394465054,0.06475582461251661,0.01934064555075915,0.02669430953512425,-0.010433929473449306,-0.002301258314311057,0.0007751405987845817
2.3203104,0.9402724429965019,0.017972437694879773,0.06346001638817889,0.018482894109203427,0.026852133613962725,-0.009729965491224582,-0.002585255557197564,0.0007557101840863122
2.3504443,0.9455991983413696,0.01776319903979129,0.06244138604289162,0.017592969165483297,0.026694705774068034,-0.009100698864152615,-0.0027028416016476008,0.0007344811080150406
2.380578,0.9506683498620987,0.01751287912566113,0.06152641338167064,0.016688175357031324,0.026392700154744046,-0.00850289975814417,-0.0027362055333465286,0.0007122081975010702
2.410712,0.9557428825646639,0.01725874549811124,0.06056028977303063,0.01578297389538724,0.0260904173072189,-0.007900972687532065,-0.0027609832547854894,0.0006897183695492742
2.440846,0.9607611391693354,0.01699524237847072,0.059577847257726746,0.014875302464799333,0.025799817088972016,-0.007302419796537715,-0.002768566255928414,0.0006663562880185798
2.4709797,0.9645318072289228,0.01661450308165513,0.05926662927995585,0.01392511225930299,0.025750794941357475,-0.006854072832041702,-0.0025919907987809153,0.0006292105408657377
2.5011137,0.9683047216385603,0.016229535736783873,0.05892531292623049,0.012974245647391806,0.025698528734297114,-0.006402096407657848,-0.002405788966515939,0.0005911264834945742
2.5312476,0.9720798507332802,0.015840335301618325,0.05855382881284532,0.01202269971672571,0.02564301445786055,-0.005946442783214028,-0.002209945325500926,0.0005520874527144958
2.5613816,0.9752959199249744,0.015431892456035712,0.05842875355289279,0.011080636624067908,0.025183698813012637,-0.005458966404922475,-0.0019737357019518724,0.0005482450447133863
2.5915153,0.9782903883606195,0.015012491560810304,0.05839282619497477,0.010141820422807363,0.024559836278353477,-0.004957657645111621,-0.0017142349899505055,0.0005573441727139156
2.6216493,0.9812840819358826,0.014587931377036512,0.05833877037536794,0.009202201826467842,0.02392870288663878,-0.004453684779589396,-0.0014432802234744992,0.0005650444293168885
2.6517832,0.9834282696247101,0.014175857089544053,0.058664624213164096,0.00827483047410876,0.02346339810498315,-0.003953158575883745,-0.0010997858018005364,0.0005517579454559881
2.6819172,0.9852108396589756,0.01376579203952133,0.05915272978969499,0.007352368225441142,0.023066514825595547,-0.0034531755075065777,-0.0007262296835358964,0.000528980836739274
2.712051,0.9869921468198299,0.0133501968202836,0.05963598222102573,0.006429293089996295,0.022664908917140278,-0.0029512126414098453,-0.00034990383876683587,0.0005050430362970919
2.7421849,0.9849880952388048,0.012962649896053335,0.06035152120350462,0.005555499661356541,0.023100209636306254,-0.002422072185777455,0.00016827065309891164,0.00041332787871037834
2.7723188,0.982963815331459,0.012569327594974311,0.06105843764287733,0.0046815622855686375,0.023538101085957875,-0.0018943282249200624,0.0006836494059921667,0.00031992124362504747
2.8024528,0.9763160198926926,0.01207112539850641,0.0621344493865601,0.0038558543296874524,0.024007404592222528,-0.0013256599437802014,0.0009241236705244404,0.00022212020007286547
2.8325865,0.9663876034319401,0.011496273149532499,0.0633179673789217,0.0030641323641337325,0.024500094424114913,-0.0007363638743298501,0.0009553981395068883,0.00012047619306917031
2.8627205,0.9479501526802778,0.010756716455944115,0.06471132955710435,0.0023222175261753695,0.024657614064316425,-0.0002452662978514406,0.0006832384332650333,6.983719228724514e-06
2.8928545,0.919202696532011,0.00981873524870025,0.06533833412791779,0.0016399880648377185,0.02440288167427235,9.823953012883663e-05,-3.1901983518340966e-05,-0.00012247397738254426
2.9229884,0.8746179286390543,0.008463265919999685,0.06375471479888306,0.0010590118559211305,0.024193678085404253,0.00039714380590739114,0.0005593144290892457,-0.00015383520098925793
2.9531221,0.8185272011905909,0.006802122603403404,0.05644193921722218,0.0005484317083109752,0.023982734586274253,0.0005444535805225175,0.0017383927640069099,-0.00012390627665505362
2.983256,0.6510902317240834,0.0027856492415594403,0.04772224974340894,0.00022235618173403664,0.02261657285835034,0.00047127411371106643,0.003315838598846092,-8.636696234835887e-05
3.01339,0.32953325333073735,0.0008914996360545047,0.06252443546085569,3.0213278542469695e-05,0.010911934131043386,-4.002449572921532e-05,0.001622485896119892,-3.435072574703043e-05


==> figs/data/periodichill/LES_finep1_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.02930479805218056,0.021979001205181703,-0.004936492597854862,-0.0029341328793028795,-0.005136129730804013,-0.003796851268923775,-6.984234264583064e-05,-7.458906601546958e-05
0.4821424,0.2691438812762499,0.19763886788859963,0.034013203859377894,0.01841918787318353,0.1232817810664585,0.024976407181632937,0.008688573459162442,0.006944626104126592
0.5122763,0.3086851490661502,0.21688487939536572,0.03389285934728062,0.01728617765596152,0.12148760602594445,0.023286283018075407,0.008034188783200981,0.006179260779687952
0.5424102,0.33752957126125693,0.22872227197512984,0.0348923135442252,0.017643720065812322,0.12622612872442784,0.022328041542360996,0.008744530456372102,0.006523822563170529
0.5725441,0.36358280573040247,0.2382078473456204,0.03582375264428825,0.018208559464152757,0.1268848954332344,0.020985102895501803,0.009282910352062588,0.006835397132225607
0.602678,0.39010961167514324,0.24721141904592514,0.0358015595466768,0.01821319841434249,0.11580285982752075,0.01829184469862981,0.008803530562995023,0.006489424195290877
0.6328119,0.41237828601151705,0.25218306481838226,0.036113814784467096,0.018779546759350785,0.1074979995181471,0.01554907858691297,0.008484217645123582,0.006296289793073596
0.6629458,0.43272307235747576,0.2552861482836306,0.03632419404558468,0.019625309544352126,0.10042454486953496,0.01282008299539468,0.008134255732540951,0.006157623946795728
0.6930797,0.45199196599423885,0.2568042385391891,0.03770528606063786,0.02072484024227761,0.09262455416109032,0.010186618175739362,0.007715860432323581,0.005973295013025008
0.7232136,0.4710237020626664,0.25791702326387167,0.03883069624823421,0.0218767221410522,0.08464392033513697,0.007554153067601196,0.007223705569775646,0.00577203126275845
0.7533475,0.487081834115088,0.2564459699206054,0.04003240776024544,0.023369974186684697,0.07894732205511773,0.0049833460696279,0.006724755579794838,0.0054192271824228975
0.7834814,0.5019034976139665,0.25386898778378963,0.04110556469098592,0.024990123777895917,0.07418222105688492,0.0025108417601168997,0.00619463876694076,0.005014549001037429
0.8136153,0.5166120920330286,0.25095908530056477,0.04216881048532373,0.02655072004940978,0.06950921017410792,7.864851644584503e-05,0.005675145773508574,0.004548091268598027
0.8437492,0.531083264388144,0.24745146371424198,0.04361270189905231,0.028009590233592424,0.06505668672645604,-0.0023309747497549105,0.00526365884257373,0.00394844569864132
0.8738831,0.5455536087974906,0.24389983853325248,0.04466957110940101,0.029437476491130002,0.06057811473674687,-0.004640003601747433,0.0048325384681112875,0.003355451242883979
0.904017,0.5579259106889367,0.2387809786014259,0.04595066908181128,0.03076756611737251,0.057452697897468014,-0.00683996334623152,0.004348895381128226,0.0026176292169574583
0.9341509,0.5694264844059944,0.23299489310011268,0.04722153578167093,0.032003396676045244,0.05488036204171451,-0.008912557047259212,0.003836968708349195,0.0018258332076397455
0.9642848,0.580923511646688,0.2271740403957665,0.04825036317796594,0.03316523521318325,0.05229119243608538,-0.0108558335154251,0.0033107567095555243,0.0010434003955269334
0.9944187,0.5925935748964548,0.22140881372615695,0.04977542831528564,0.03411732497713424,0.05056438224360475,-0.012558259243428349,0.0030307304061977774,0.000462107412273684
1.0245526,0.6042976137250662,0.21563593251630664,0.05122308645662993,0.03496553289917435,0.04903747448234852,-0.014104026753593457,0.0028359820090272463,-8.594484876381624e-05
1.0546865,0.6159934224560857,0.20983472815714777,0.052418118332782315,0.03574114771036069,0.04750337841890906,-0.015518495305074625,0.00266962177266256,-0.0006488090687878688
1.0848204,0.6274750418961048,0.20401495997793972,0.053765980934313284,0.03642998553838541,0.04627315518453381,-0.016730377415408504,0.0027085135639692403,-0.0009558034058364411
1.1149544,0.6388329593464732,0.1981769169215113,0.05509340291036008,0.03703889556919178,0.04520017379775959,-0.01777501218399216,0.0028997194453656084,-0.0011473708705082007
1.1450882,0.6501786792650819,0.19231650768779218,0.05618269002010873,0.03757469507826146,0.044113744435786265,-0.018690980386928707,0.0031534919763339863,-0.0013753074821168045
1.1752222,0.661625231616199,0.18659350578673184,0.05727635539749304,0.03801804741704146,0.04313616869772496,-0.01948090248120926,0.003464158111188947,-0.001611103814696186
1.205356,0.6734271384775639,0.18137374334037304,0.05890612847844312,0.03833694505590979,0.04253371653419749,-0.02015774840154322,0.003834968015403603,-0.0017928389956952092
1.2354898,0.6852131327614188,0.17613724642433226,0.0602731490145077,0.038597528201620254,0.04189959659728841,-0.020714677784213625,0.0042963353930935075,-0.002018463390455751
1.2656238,0.6969833355396986,0.17088407021947205,0.06137845686211563,0.03879929016651675,0.04123420158510017,-0.02115133250647372,0.004847511617832083,-0.002287920511856071
1.2957577,0.7079039011150599,0.16560776566620916,0.062496085589318406,0.038865275165863356,0.04092218464949135,-0.021633387785667077,0.0051888335173716875,-0.0025375284514009954
1.3258916,0.7182463696226478,0.16031316865701228,0.06358093217928373,0.03882104094847273,0.04086087108614285,-0.022117371913457542,0.005335380703536497,-0.0027460179349751822
1.3560255,0.7285700077190995,0.1550054932013154,0.0644618043663433,0.03871775324614678,0.04079771584342648,-0.02249450339461223,0.00546684312562384,-0.0029454011020610656
1.3861594,0.7388749970123172,0.14968474570196122,0.06513980506051886,0.038555008604541696,0.040732699379772606,-0.022764667136549913,0.0055831354452658966,-0.00313557989465462
1.4162933,0.7491899495944381,0.1450874914880842,0.06565190658933295,0.03837694897815912,0.04066234505602881,-0.023023849074929992,0.005416942362248881,-0.003144242178415483
1.4464272,0.7594945691525936,0.14070309535600245,0.06597174477199741,0.03816964763082563,0.040571800152400854,-0.02322163540867657,0.005117910689558067,-0.003077360733595228
1.4765611,0.7697803927585483,0.13630778377410024,0.06608905740630577,0.03792158868138363,0.04046007696929787,-0.023330869045202193,0.004763072168422505,-0.0029856652618765428
1.506695,0.7800475601106882,0.13190157141070813,0.06600495883527635,0.03763249273948764,0.04032744510615757,-0.023351451581790736,0.0043530170185276384,-0.0028692467346409095
1.5368289,0.7891179416328669,0.12761802703607827,0.0659193135037176,0.03730202411244812,0.039797012058176325,-0.02338051233216633,0.004108759012931411,-0.002596532881395839
1.5669628,0.7978484071791172,0.12336353783030063,0.0657395322169152,0.03693337899548059,0.03915249552779203,-0.023361974309885084,0.003893325675416656,-0.0022709846889368114
1.5970967,0.8065655641257763,0.1191015632939525,0.06541756630504392,0.036526761039655506,0.03849967616329327,-0.02327070588298691,0.003648904718592345,-0.0019301340299533731
1.6272306,0.8152695465832949,0.11483209900325164,0.06495403194176086,0.03608198281581826,0.03783864197553482,-0.023106670554427847,0.003375758723536319,-0.0015740351133060513
1.6573645,0.8242145162075758,0.11112243798561394,0.0648247364700103,0.035592005833494984,0.03713470297789779,-0.022947874466348772,0.003202560701230996,-0.0012601841348120792
1.6874985,0.8332559131085873,0.10765225085197017,0.0647466890593551,0.0350717893346272,0.0364121293295968,-0.022759564795753154,0.003062609838533992,-0.0009621548232531181
1.7176323,0.8422836977988482,0.1041766672860831,0.06451302676911042,0.034526168692366806,0.035686827854663254,-0.022509717277751556,0.002901504562224125,-0.0006561208813894771
1.7477663,0.851297989487648,0.10069568193284795,0.06412446650190495,0.03395503277082051,0.034958725868363114,-0.022198317818279037,0.00271901557856726,-0.0003419562822122508
1.7779001,0.8593382891267538,0.09733878873521462,0.06373761057893823,0.03337251751954578,0.03436454296672458,-0.021869657085532387,0.002630722793601552,-2.8241443320477858e-05
1.808034,0.8666290305554867,0.09407545754220337,0.06335570714453298,0.03277774673993618,0.03386163866652323,-0.02152483930682457,0.002593779492546512,0.0002954833474185062
1.8381679,0.8739034458994865,0.09080676871235482,0.06287087770146993,0.03216049488867109,0.033342740693759074,-0.021133288993398683,0.0025155694948908796,0.0006382056191282929
1.8683017,0.881161505356431,0.08753276590141468,0.06228395253997632,0.03152066688537124,0.03280776567619398,-0.020695040037943396,0.0023961255090150894,0.0010000161632693918
1.8984357,0.8880247306078672,0.08445098451920785,0.06169157853680873,0.03088417586565612,0.03216006200290954,-0.02018885529973992,0.0022235447305501855,0.001215938937344277
1.9285696,0.8944082614034414,0.08160926404525526,0.061133906034749885,0.030261181275231946,0.03138573999029873,-0.019617546797858376,0.002012147702342499,0.001239528910575939
1.9587035,0.9007819388061762,0.07876379360095598,0.06049908075841659,0.029621039116402924,0.030607374263554487,-0.019010510364856223,0.00178324643487166,0.0012720475905058212
1.9888374,0.9071457460522652,0.07591460972616915,0.05978750807367916,0.028963695447530326,0.029824975443751567,-0.018367759081460336,0.0015368922100852892,0.0013135013402624572
2.0189712,0.9134620390832424,0.07325548492372036,0.05912196652156165,0.028293602250035046,0.029027236480592824,-0.01768316469666195,0.0012959004192075931,0.0013456656084930147
2.0491052,0.919711746275425,0.07088738877791911,0.05856964131460218,0.027616667463542337,0.02820707101749921,-0.01695816618169868,0.0010706485454956942,0.0013582969724920764
2.0792391,0.9259529896080494,0.06851534452289343,0.05794567316703436,0.026927569023190795,0.02738106118619528,-0.016204116824658374,0.0008257699109030479,0.0013788810513991438
2.109373,0.9321858119219542,0.06613936719077174,0.057250355037013256,0.026226254483465494,0.02654919284931499,-0.01542100111632489,0.0005612752568436088,0.0014074486718579286
2.1395068,0.9384200777858496,0.06393754197051749,0.05648893842588487,0.025484245879511626,0.02591851137205957,-0.014650970491430507,0.0002133410761809111,0.0014050997526172948
2.1696408,0.9446592722088099,0.061934507568366826,0.05565972292896704,0.02470028825001758,0.025520337917824345,-0.013903182377823044,-0.0002244504222310012,0.001364098691033831
2.1997747,0.950892448425293,0.05992819908715319,0.05475632675279485,0.02390757339912229,0.025120655922285493,-0.01313100714803063,-0.0006787997449225203,0.001327764031164275
2.2299087,0.9571196306496859,0.0579186292598024,0.053778958422809886,0.023106065997834754,0.024719459555645425,-0.012334417238225252,-0.001149680256745396,0.0012961090299454686
2.2600424,0.9627373814582825,0.055927744891960174,0.05301554923383023,0.022199658116811887,0.024835521267202808,-0.011614902738504462,-0.0015350680249579217,0.00118434040287207
2.2901764,0.9681052211672068,0.0539429825876141,0.052312410648772345,0.0212455791590061,0.025163607010201924,-0.010915486792357418,-0.0018805008971388773,0.0010387197194608468
2.3203104,0.9734702836722136,0.0519554611237254,0.05155474203613153,0.020283189109854396,0.025491721503195997,-0.010195132665738113,-0.002225204516362725,0.0008932712183160592
2.3504443,0.9788112379610538,0.049985388191998936,0.0507559710794816,0.019304880771495704,0.025802374090490465,-0.00947870013581626,-0.0025350330786291647,0.0007641601574967609
2.380578,0.9840354491025209,0.04811880369379651,0.0499758541263996,0.018278763257188548,0.026020454415089652,-0.008873797703363336,-0.0026623418674596513,0.0007200964943709172
2.410712,0.9892563074827194,0.046249036269728094,0.04914449646958885,0.017245128172097248,0.026237796318190756,-0.00824998651810098,-0.0027860695039295252,0.0006752848430509029
2.440846,0.9944738149642944,0.04437611423782073,0.048261924924290156,0.016203950595398534,0.026454396758167752,-0.00760723874876415,-0.002906166152747608,0.0006297020938347958
2.4709797,0.9995774477720261,0.04261655065056402,0.04743739988932716,0.01517785224394621,0.02648935412105027,-0.006981553771948659,-0.002668348575386944,0.0005992028743602041
2.5011137,1.0046572536230087,0.040875165883335285,0.04658297498495734,0.014149353324280746,0.026486235875826554,-0.00634515793205314,-0.0023516027051941023,0.0005664473993862429
2.5312476,1.0097333770245314,0.039130834193201736,0.04567908046063418,0.013114409837055361,0.02647752478372741,-0.005691618321984941,-0.0020193752929239007,0.0005281630743822547
2.5613816,1.013696238398552,0.03730584953154903,0.045198364230015775,0.01206724194919303,0.026144649296753947,-0.005118871580666172,-0.0017922469692105078,0.0004988840884833932
2.5915153,1.0173612497746944,0.03545783774461597,0.04481559271209412,0.011011567554974594,0.025720689634865283,-0.004558931033072304,-0.0015845851313067462,0.0004673495448452913
2.6216493,1.0210249852389097,0.033607605641009286,0.04440721163720607,0.009948824955906358,0.025290633911468494,-0.003986066045620178,-0.001364494039193552,0.0004295989004101348
2.6517832,1.0232409536838531,0.031682532528066076,0.04433185143476859,0.008903107323512995,0.024783569288940526,-0.0035356176430926325,-0.0012455487917449604,0.00039963083450420683
2.6819172,1.0254511777311563,0.02975498593878001,0.04424830001561908,0.007849787665506567,0.02427512773558665,-0.00307737076860393,-0.001122187961746771,0.00036460453402043804
2.712051,1.026729365810752,0.0278270342387259,0.044472528150090174,0.006832925302701425,0.023912094381612518,-0.0026070367826776866,-0.0009448735737912911,0.00029678900163543495
2.7421849,1.026971386745572,0.025898645544657484,0.04504588282350808,0.005857307727233374,0.02371205979613072,-0.0021298773033393698,-0.000711564625001335,0.00019710632637448934
2.7723188,1.026164399459958,0.023957758749020286,0.04552740262151489,0.004897208302604465,0.02365202348602581,-0.0016628892223311716,-0.0004455994402862498,0.00010836900937504911
2.8024528,1.0214545596390963,0.02197750672348775,0.04563764170469109,0.0040159720038904535,0.024110403090966688,-0.0012461970267646817,-6.495731945523053e-05,5.6657915490280044e-05
2.8325865,1.0150904431939125,0.019978169002570212,0.045868841863444754,0.0031525813631482933,0.024622095010730167,-0.0008175973241303161,0.0002162633066137669,-2.0747373377063747e-06
2.8627205,1.0020738057792187,0.017908882364281453,0.04654905776522078,0.0023852328416871424,0.025354966776410925,-0.000304028057325427,0.00012012059909632423,-7.453035814834622e-05
2.8928545,0.9816086459904909,0.01564115889777895,0.04701982021598872,0.0016734938157301656,0.025886426065779698,0.0001182969329183714,0.00019606633713645325,-0.00014754640266796443
2.9229884,0.9508562125265598,0.01309973609750159,0.046228024549769486,0.0010388274456764196,0.02610487290781415,0.0003625742680966656,0.00031958388341882596,-0.00023483748568381982
2.9531221,0.8979573734104633,0.010038452906883322,0.04223455585714342,0.000572123295652152,0.025429856114237693,0.0004836244475226407,0.0015768558941048087,-0.00021367143200879394
2.983256,0.7802691422402859,0.00551466122851707,0.023534856943765448,0.0002250262280671601,0.023012639611854648,0.0006773719446124763,0.0024862017279712175,-0.0001561453150813666
3.01339,0.45831184182316065,0.0013080120006634388,0.049845289779050145,1.9442491175615044e-05,0.012951898113469435,0.00015214540784639545,0.0013251358184549781,-5.102272349943375e-05


==> figs/data/periodichill/LES_medp3_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0245526,0.5205650562420487,0.08203653991222382,0.15128279147308576,-0.001982502740036418,0.037514746215249216,0.0048610967488021545,-0.0017057774264432725,-4.4565797189317316e-05
1.0546865,0.9511074647307396,0.14168843044899404,0.10590846057900771,-0.0006461843917889773,0.06904017810350142,0.0080284227655959,0.0016556295401512558,0.000826337681511491
1.0848204,0.9888956509530544,0.12331150425598025,0.0748988469885905,0.012227550142317897,0.06189683715000887,0.006964765461898337,0.0021338709331317415,0.0007767225534541866
1.1149544,0.9931847639381886,0.09362417401280254,0.0480467168970834,0.022743267640485135,0.05375436760354918,0.0017641951377387888,0.001420389194021529,0.0005060635017990556
1.1450882,0.9929041471332312,0.06478574482025579,0.025482999056652966,0.028664366745253765,0.0475597857357886,-0.0033709509527679177,0.0018140502352459835,0.00033042022431848056
1.1752222,0.9936945047229528,0.0478978781029582,0.01907935813830197,0.031858066303720116,0.04422397094849062,-0.006239321669935016,0.002147103058979506,0.00022650707089347916
1.205356,1.0024829395115376,0.04223692823870806,0.020655990013737524,0.03440006851982826,0.041695421327140825,-0.0075495249432814895,0.0022653479518463526,-3.885002763485165e-05
1.2354898,1.0035308077931404,0.04787756234509288,0.02259760916813658,0.037117322516561954,0.03889892178463264,-0.0070813502676796355,0.0014187893899362362,-0.0002469437737419119
1.2656238,1.003974124789238,0.05575425937422551,0.024394368453217075,0.0400469409334045,0.036478153514486925,-0.00708463276890902,0.0008154710327171032,-0.00031205850023337646
1.2957577,1.000979408621788,0.06404481301433407,0.02532978916778439,0.04284802873507976,0.03468911598412605,-0.0071581211346666285,0.00043287995819877613,-0.00032957982444762165
1.3258916,0.994924645870924,0.07131036440841854,0.025351830989710167,0.045316548537424,0.033307708386009924,-0.007048864807619334,0.00024179171696328767,-0.00032711908013936916
1.3560255,0.9927664399147034,0.07612870243610814,0.02587539806256345,0.04737291166011615,0.031274786470990995,-0.007159978216763216,9.81435243563528e-05,-0.00014815850272975668
1.3861594,0.9881691075861454,0.07864168891683221,0.026004242096522523,0.04913515139396534,0.029523280441942915,-0.007393584722450261,3.130896908337688e-05,0.00018167088531393627
1.4162933,0.9824596792459488,0.07956681435462087,0.025874416835559577,0.05069928948409656,0.0279535572411214,-0.007733924434437864,2.1476427387809478e-05,0.0005873218040664249
1.4464272,0.9810529481619596,0.07731941575184464,0.026090888858046668,0.05169055591100732,0.026753309678827452,-0.008582477604174854,-0.00016940036540533977,0.0008862478753534885
1.4765611,0.979659091681242,0.07496319309575483,0.026290163938845867,0.05219055230470858,0.025822825110909088,-0.009349078610843067,-0.0005159418084235787,0.0011710303431378504
1.506695,0.9782776907086372,0.07250148238381371,0.026472778577634415,0.052212591272874725,0.02516622698283944,-0.01003681644066666,-0.0010157921748810191,0.001439327282234518
1.5368289,0.9788970369845629,0.07027436888893135,0.02704939537983031,0.0517691222892884,0.024566552389355654,-0.010668599747428925,-0.001398679212305496,0.0015322514578046034
1.5669628,0.9805625881999731,0.06816991246887483,0.02782874219531717,0.05107915476219192,0.02399930909432751,-0.011262934783055706,-0.0017270880019580673,0.0015333357948970616
1.5970967,0.9817447699606419,0.06663989069056697,0.028318505604644884,0.04978210722914785,0.023916683010484014,-0.011470658822854377,-0.0020972964026641297,0.0015838758537692534
1.6272306,0.9828102085739374,0.06524860710487701,0.028737084174633165,0.04833620617906111,0.023951523021823087,-0.011583340199170317,-0.002477485736295533,0.0016462347916134487
1.6573645,0.9863134697079659,0.06400830468919594,0.028709662601476893,0.046431961669167805,0.02288389944949691,-0.011697281434036338,-0.0018795879843870288,0.0014888521177865307
1.6874985,0.9899335820227861,0.0627752339350991,0.028635306996993237,0.044502870132332714,0.021762493660782364,-0.011802636253631434,-0.0012298726091883629,0.0013192400555867173
1.7176323,0.9925331342965364,0.0615958375565242,0.02866372885998203,0.042369777881096915,0.021332352876712965,-0.011654831847741541,-0.0010365055550250173,0.0012552457669663033
1.7477663,0.9949791394174099,0.0604245126596652,0.02869865484381684,0.04020367611089169,0.021003507711217218,-0.011464340631062518,-0.0009066397726904436,0.001204611730845616
1.7779001,0.9978794567286968,0.059044897061539814,0.028878116701819834,0.03804730689818092,0.020458908958987086,-0.01122896087568926,-0.0009819958186860055,0.0011204548434336564
1.808034,1.0009048357605934,0.05760794863454066,0.029083036722399758,0.035890389456278066,0.019855376022245706,-0.010974428238533784,-0.001113949597710719,0.0010271273108519601
1.8381679,1.003135984763503,0.05617548724694643,0.028457088761904226,0.033823692251559,0.018767730165937847,-0.010699057734176919,-0.0007511766650464963,0.0007556774190220214
1.8683017,1.0050252694636583,0.054744965105783194,0.027472645454077682,0.03179351738449486,0.017470267277799958,-0.010412562182295436,-0.00017276249750674579,0.0004054330721211082
1.8984357,1.0070944745093584,0.053261305612977594,0.026657468536650075,0.029940206592883836,0.016476074998282766,-0.010113281961550757,0.0002473796426110189,0.00016408462167856604
1.9285696,1.009356714785099,0.05172062986821402,0.026022270257580526,0.028276539220170007,0.01580819084649802,-0.00979951483886872,0.0004969013903196179,4.0340913441405234e-05
1.9587035,1.011353474110365,0.05017456355562899,0.0254407741158853,0.026731651778248707,0.015383015577476773,-0.00946715115895505,0.0006134815485172637,-5.5423164754394834e-05
1.9888374,1.0126160066574812,0.048613614242640324,0.025030470788545367,0.02552354910886457,0.015630869764148035,-0.009097588490121267,0.00035537020742087456,-6.886282054514902e-05
2.0189712,1.0138998441398144,0.047048020860529505,0.02459590788426702,0.024342465452973576,0.015828752130857257,-0.008722619610377118,9.563749121618143e-05,-8.020857619572526e-05
2.0491052,1.0155991818755865,0.04539196169207571,0.023745618385048628,0.02377747356876362,0.015053927847989243,-0.008314315169054572,-0.00018773888662411593,-6.046518356829316e-05
2.0792391,1.017298525199294,0.0437359018396819,0.022889545744442907,0.02320699743713988,0.014278921295375011,-0.007900381360726225,-0.0004700891785914263,-4.172171132877289e-05
2.109373,1.0188130289316177,0.04230179945261625,0.022223553149405495,0.02333402939008253,0.01392761516288075,-0.007387271072588013,-0.0005020053544731902,-4.011977644076365e-05
2.1395068,1.0202901996672153,0.04091250621377185,0.021592677443775354,0.023598946380356332,0.013661616897948462,-0.006851051266933944,-0.00048445907566103605,-4.095693334557274e-05
2.1696408,1.0220125280320644,0.03957440133581258,0.021055233577536914,0.024264459893654264,0.013672277099513542,-0.00635903818934639,-0.0005051594382643534,-5.176485045139208e-05
2.1997747,1.0238881427794695,0.03826830846446683,0.020572405636241298,0.025179344567058132,0.013855168151284826,-0.0058924886001536295,-0.0005471214134481449,-7.076326482598151e-05
2.2299087,1.0253483541309834,0.03690348702548363,0.01990286907254224,0.026221085630899994,0.013808752837791908,-0.0054620638660325405,-0.0005170085506021639,-6.86835725713974e-05
2.2600424,1.026181697845459,0.03545005118576228,0.018959097616743747,0.02745542419723887,0.013416986876975963,-0.005090386370826212,-0.0003806680052157504,-3.3813239216091105e-05
2.2901764,1.0273999236524105,0.03400944932218408,0.018144095391575243,0.028702341468144373,0.013102828214356137,-0.0046880348687739146,-0.0002906753957555236,2.6053994163969683e-05
2.3203104,1.0294609889388084,0.03259697716202936,0.01760807812609544,0.029981965957726408,0.012960088567842658,-0.004219164266930565,-0.0003047745649296255,0.00014453314843225614
2.3504443,1.0314591731876135,0.031212854981276905,0.017114642677009462,0.03120699195751165,0.012817347754872734,-0.0037544414080488073,-0.0003404020648143189,0.0002447560069661829
2.380578,1.0332448799163103,0.029924495218438096,0.016786695337060342,0.032257502638306824,0.012674705741014064,-0.003318319661694224,-0.0004468463606388997,0.00028205378341811265
2.410712,1.0349390301853418,0.02862447459847317,0.016437004211321327,0.03324140165958818,0.012526312262050471,-0.00289575267890475,-0.0005388683204238659,0.00030254027865170204
2.440846,1.0360859781503677,0.027254843178525334,0.015991542244836898,0.03384355061595111,0.0123442638206858,-0.0025778996425839668,-0.000535341285136705,0.0002151984879503061
2.4709797,1.037033885717392,0.025863255928925355,0.015634286921602403,0.03429313678873,0.012260744121951243,-0.002262446141352851,-0.000550099910051797,0.00014461954472139247
2.5011137,1.0374997146427631,0.024418444063485367,0.015495750624604954,0.03437823023113472,0.012419486310749893,-0.001958428858302129,-0.0006135064117594197,0.000119093547798511
2.5312476,1.0380844175815582,0.022961749345995486,0.015542183360103046,0.03424310611806892,0.012566891320413406,-0.0016677561229100947,-0.0006177973946923446,0.0001059247785539959
2.5613816,1.0388197675347328,0.021489992273927783,0.015822763192609113,0.033829850249476594,0.012699620306347534,-0.0013937655120569575,-0.0005468134147409071,0.00010838863258349483
2.5915153,1.0388185512274504,0.019991854398540454,0.0157332755688544,0.033116191090154554,0.01247078030829558,-0.0011807675304146212,-0.0004645532839004365,7.491348176785848e-05
2.6216493,1.0382986702024937,0.018478045238225604,0.01539433582491112,0.03217801039272946,0.01200541368508287,-0.0010088401260321747,-0.0003781847792343079,1.6652759833350924e-05
2.6517832,1.0375597849488258,0.017055681771353193,0.015318673292350926,0.03075793053440913,0.012039635570269653,-0.0007151910810170685,-0.0003804098692952987,-2.9567100175426117e-05
2.6819172,1.0367038249969482,0.015690463146768252,0.015421815589832022,0.029112177383950652,0.012132329247528238,-0.00039748987028194807,-0.00033055159619387996,-5.5288742852588975e-05
2.712051,1.0357144754379988,0.014390363320785582,0.01572820059571378,0.027210368819591203,0.012291641143055159,-5.243943097933343e-05,-0.00022150054865987168,-5.7454228519055007e-05
2.7421849,1.0329982191324234,0.013007674912842049,0.015979268918680622,0.024891328351337685,0.012137995918688565,0.00016015681846241227,-0.00010985350019680203,-4.740753920436745e-05
2.7723188,1.0295226909220219,0.01164533793598821,0.016217321285503017,0.022297502845369417,0.01215040009670904,0.0003673222958092432,-1.3936757306928522e-05,-2.0823200396369844e-05
2.8024528,1.0248235538601875,0.010336786165680678,0.01660796702926781,0.01948783870384218,0.012381856353620019,0.000572710769855286,1.6025957494883968e-05,1.0387227980015319e-05
2.8325865,1.0183701906353235,0.009076925147383008,0.017214874636575894,0.01651708282781479,0.012746384494515938,0.0007650052445360173,-4.765185881589699e-05,3.0233603858143176e-05
2.8627205,1.0093743242323399,0.007724796119532584,0.017813859288124068,0.01340741740912762,0.012805402522035342,0.0009511205288852305,-0.00015016180775770382,-4.356457959293077e-06
2.8928545,0.9976887758821249,0.006266809367360793,0.0189780074471404,0.01028742013857647,0.01299163730182976,0.001129735277567906,-0.00025789216109484755,-8.659104994676901e-05
2.9229884,0.9821009021252394,0.004517593582477275,0.020401974263558165,0.007218577216976494,0.013415961141138856,0.0012843715648771358,-0.0002829176946325361,-0.00017735267450243771
2.9531221,0.9535707999020815,0.0025912541655088717,0.022950215539594754,0.004319606622864684,0.013832839877509651,0.001294777763157506,-0.00024833691667178366,-0.00022521415976581777
2.983256,0.8915152065455914,0.00022837259842845015,0.013114090747472829,0.0018348613848706936,0.014671977774494997,0.0012486680691393345,-0.0006473128610210814,-0.0002035283341661945
3.01339,0.6024689013138413,-0.0004792903688297656,0.04118037342555253,0.0003552343841921233,0.008373114415605593,0.0005884741536545091,-0.0010560617258992358,-7.652437720772313e-05


==> figs/data/periodichill/LES_medp3_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.010885636824241374,0.008198361170798307,-0.004554707854630835,-0.002372595581120338,-0.0026663645578560197,0.0036514913190401387,0.00010508379138745674,-0.000143092204441266
0.4821424,-0.06988243502564728,0.05842081824084744,0.04488664886853888,0.02786899392064907,0.04306132719242444,-0.032904132702914785,-0.0003819420957248067,0.00048348444182727323
0.5122763,-0.0834042253845837,0.06877901626285166,0.04636744401187961,0.031991671360477376,0.046499355975701734,-0.031144188877515227,-0.0014612807618960139,0.0003649135212435351
0.5424102,-0.08656546413112665,0.06889013928594068,0.043769888992632525,0.036744237158954765,0.042621785293275045,-0.02847800577877799,-0.0011982368879547038,-0.0004739605017889717
0.5725441,-0.08343244132993277,0.06706793766352348,0.04287215072382145,0.042412127861511016,0.04218192678699929,-0.027372194996463192,-0.0008890542035532291,-0.0005003212414305505
0.602678,-0.07326132027083077,0.06327524631069537,0.04135362015319703,0.048049758654418455,0.04148512649030204,-0.02619412418634573,-0.000578253553125365,-0.0004052595781042505
0.6328119,-0.05785872411070159,0.06030708230264281,0.04235311742665839,0.055020598859366346,0.0422135724545522,-0.027254373701152145,-0.001005808113879179,0.00013941947708464165
0.6629458,-0.039680725994003296,0.05649912690387282,0.043719103729403526,0.06189587616523548,0.04361108535607891,-0.029011852409565844,-0.0014120102602683416,0.0007617144454968888
0.6930797,-0.019219158062696806,0.05164177965343697,0.04637862637236475,0.06869298066935221,0.04647646333932818,-0.0317029725308048,-0.001535218234076599,0.0011443767017199644
0.7232136,0.0040618924585942295,0.04493390361312777,0.05136049974522315,0.07518952545380159,0.05049508269979103,-0.03537389023455444,-0.0012379167505498117,0.0011231926872161584
0.7533475,0.034130692831240594,0.03319065169853275,0.06065883175178624,0.0804160849366838,0.052490497061021366,-0.03971374514185112,-0.0009261700548642894,0.0008415790688665053
0.7834814,0.06832915161794517,0.020325373540345026,0.07253768849746893,0.08482057767307064,0.055165446012478324,-0.04403153505011987,-0.0005659951155684308,0.0006612588086002503
0.8136153,0.10654924809932709,0.0064742423382995185,0.08596198906380415,0.08832489209023943,0.05846103604724756,-0.04802071230259217,2.485013787115035e-05,0.0005085242002065035
0.8437492,0.15408426336944103,-0.00794429837151256,0.1039345588815197,0.09027759650581207,0.06452852988187951,-0.05225844049837487,0.0009469908032120496,0.0005049336996523883
0.8738831,0.20680836797691882,-0.022265874780714512,0.11996241395011087,0.09117369285938494,0.06912269014645717,-0.0554640724493871,0.0019171113674537827,0.0003603845684195547
0.904017,0.2710478683002293,-0.03632676581037231,0.13400597024805816,0.09015975054251954,0.06804976587792064,-0.057423504070427345,0.002078947943113278,-5.9205679732843145e-05
0.9341509,0.3367461250163615,-0.04866684175431146,0.14196469626901972,0.0880335194231797,0.06694972531632494,-0.057331201898328146,0.002204790981992475,-0.0003017240266921285
0.9642848,0.4064717348664999,-0.055008951283525676,0.14823326359785402,0.08318674543028784,0.0657612531013908,-0.055126114879527906,0.002678114622541633,-3.629115755385487e-05
0.9944187,0.47638375870883465,-0.06005269757588394,0.14769911053764068,0.07836360546837738,0.0646927593713899,-0.05220126468792472,0.002836587866159104,0.0002602318983640646
1.0245526,0.5463765449821949,-0.0601650815224275,0.14855427327183357,0.07394508163434031,0.0641282384570751,-0.04968949400916105,0.001890966112833875,0.0006926143088552839
1.0546865,0.6144682727754116,-0.05935016577132046,0.14113119941134888,0.06932940125637141,0.06288688533634675,-0.04638731062593973,0.00128437778624079,0.000983567206462825
1.0848204,0.6741826301440597,-0.054668167082127184,0.13126548076987887,0.06376589608048075,0.05864381689523251,-0.04012676205435,0.001520026295658363,0.0006999770500612058
1.1149544,0.7335670981556177,-0.04997079650638625,0.11458879846653325,0.05820644749376521,0.054402978916422956,-0.03440956459163358,0.0020099696259777405,0.00043796341603797966
1.1450882,0.778698330745101,-0.04388478526379913,0.10393062464410319,0.054273864611003066,0.05062547562269667,-0.02966706124369959,0.002092024983289713,0.0002904071647977874
1.1752222,0.8196956515312195,-0.03745796997100115,0.09314913529814461,0.05074019869157114,0.04698354530441997,-0.025578811041020055,0.002110930941937419,0.00018266989913166354
1.205356,0.8543198592960835,-0.03151210387295578,0.08307022577700296,0.047767077507402216,0.04373588433171806,-0.02217320354823006,0.002123090413880249,6.430657654481154e-05
1.2354898,0.8795282728970051,-0.0262742194531711,0.07703322698328019,0.045675436136286426,0.041079398005338545,-0.01936445758019153,0.0019792058858198736,-9.037551178042524e-05
1.2656238,0.9042486492544413,-0.02111907893049647,0.06991677182199152,0.04357147508673677,0.038430389653261766,-0.016856676639508555,0.00179928124511077,-0.0002528892563987993
1.2957577,0.9176475200802088,-0.01822232392987644,0.06631408547297446,0.04256545341118897,0.03540971444733986,-0.015580608526816413,0.0020266183138355764,-0.0004420534335313542
1.3258916,0.9308885578066111,-0.0153539309540065,0.06240299413062178,0.0415514453626332,0.03239563049324638,-0.014401840866120489,0.0022114849051610135,-0.0006354485587243124
1.3560255,0.94153125397861,-0.013086126768030226,0.05912765521774155,0.04059267939644143,0.029737459128537577,-0.013688094287316628,0.0022015154121826277,-0.0007532248451705194
1.3861594,0.9474126324057579,-0.011923070378543343,0.05750781188386034,0.03975116598560516,0.02775189534358131,-0.01372369622780752,0.0018685884164582021,-0.0007208782022895823
1.4162933,0.9532269686460495,-0.01076189481318579,0.055844242997147964,0.0389095761570504,0.025765989243486477,-0.013777355437639973,0.0015086896391430932,-0.0006908292396512057
1.4464272,0.9569959789514542,-0.009984572141547687,0.05511202480570865,0.03798936569156753,0.024699219802588154,-0.014100479265753921,0.0012048534189208308,-0.0005601153974799102
1.4765611,0.9597932249307632,-0.009387072321260348,0.05484552060213921,0.03703282955622503,0.02406627240961911,-0.01455279025373372,0.000923472467095872,-0.0003814439594105554
1.506695,0.9625935219228268,-0.008785063051618636,0.05458097210962154,0.03607793434745205,0.023413639784447354,-0.015009922054793646,0.0006272482846603148,-0.00020472437097796543
1.5368289,0.9661409482359886,-0.00846267283486668,0.054421101116718607,0.035033193486933935,0.02209787200806858,-0.01540740317804848,0.00042789167758093116,-4.351402436561383e-06
1.5669628,0.9696897249668837,-0.00813382528576767,0.0542411950154551,0.03398736269911406,0.020780674985277078,-0.01580640052551164,0.00021450643659192553,0.00019359970743763568
1.5970967,0.9732576217502356,-0.00778200910644955,0.05407060718774903,0.032916717339824104,0.019615534220120738,-0.016155043621719302,3.421261970676208e-05,0.00037028323055652115
1.6272306,0.9768897853791714,-0.007347520397161134,0.05400618519435829,0.031746725646103056,0.019103585266766147,-0.016282172396751955,4.440256578974386e-05,0.0004645982121519044
1.6573645,0.9805242419242859,-0.006911049629707122,0.05391828733828774,0.030576740604599667,0.018591135616996338,-0.01641049646224059,4.528369862493234e-05,0.0005581237250670396
1.6874985,0.9841697067022324,-0.006466471604653634,0.053930768972996423,0.029487293818323376,0.018290445952945496,-0.01644949062714041,1.8038086293227507e-05,0.0006371398979359813
1.7176323,0.9878254495561123,-0.006012416357407346,0.05415105291832534,0.02854886943963784,0.018393468884398384,-0.01631829824032907,-5.4950725589929944e-05,0.0006893096899265583
1.7477663,0.9914806354790926,-0.005557742551900446,0.05434462826526465,0.027610841822557654,0.018494880327772897,-0.016188563170111532,-0.00013551157722434086,0.0007413027738911638
1.7779001,0.9949859492480755,-0.005091030747280456,0.05426520982162841,0.0267963610207923,0.018106311452023502,-0.01585680191117393,-0.0002685736125122556,0.0007730898685160148
1.808034,0.9983262438327074,-0.004621321088052355,0.05390028465124197,0.026116289097004187,0.01719041795263594,-0.015309210160555708,-0.00044200710744390394,0.0007714246966925873
1.8381679,1.001661378890276,-0.004151576744334307,0.05351366314989381,0.02543784546012162,0.016274800338598037,-0.014764735266280148,-0.0006106634271659216,0.0007674224868479539
1.8683017,1.004528358578682,-0.0036919417216267902,0.05316295830199791,0.02493939417370869,0.015669273294777016,-0.014096221272899057,-0.000576717561458908,0.000717224559073942
1.8984357,1.0072212535887957,-0.003240529666072689,0.0528176204472135,0.024511746487991547,0.015183805427293853,-0.013379705034018571,-0.00045950804516069026,0.000649714772970152
1.9285696,1.0099088810384274,-0.0027905530150746927,0.05245713299837074,0.024085205872599973,0.014699935708553286,-0.012663445945202254,-0.00033814531386694956,0.0005821185115046808
1.9587035,1.0121483523398638,-0.002358020164137997,0.05217899618232469,0.023901940118296054,0.014657897217404604,-0.011845735970549527,-0.0002948219728854378,0.0005130108662722863
1.9888374,1.0143521390855312,-0.0019255027567623983,0.05189769014291423,0.02373803282327282,0.014643455464878257,-0.011019667343243816,-0.00025732165685374113,0.00044445664951587384
2.0189712,1.0165894962847233,-0.0014908697539794957,0.051571005977091966,0.023614177971117603,0.014561438949043458,-0.010172862371048544,-0.0002477107411546116,0.00037634858258273166
2.0491052,1.019074447453022,-0.001044419836034649,0.050992168142769856,0.023743055148451618,0.01404802301209062,-0.00919361951019777,-0.00042294538270275413,0.00030739559035888625
2.0792391,1.0215644128620625,-0.0005977930049994029,0.050398512172671994,0.023875644498183163,0.013537480401286904,-0.008212279638383583,-0.0005945345192353846,0.00023882581674865367
2.109373,1.0241230949759483,-0.00013428621241473593,0.049794718784175185,0.024225238955060544,0.013135280672616526,-0.007228377965539836,-0.0006918122927059827,0.00020680407742088464
2.1395068,1.026745118200779,0.0003447255367063917,0.04917918613771599,0.024788977282488148,0.012837903299569619,-0.006242467344319202,-0.0007150116873137734,0.0002114862776450587
2.1696408,1.029365036636591,0.0008223467539210105,0.04854686991498913,0.02535417379354995,0.012539713358214615,-0.005255207546708003,-0.0007343891883026341,0.0002169211242107483
2.1997747,1.031877489760518,0.0012557163208839484,0.048068740494776385,0.02609196720754917,0.0126002245824244,-0.0043170552521445155,-0.0006736607303082648,0.00018409487156519262
2.2299087,1.0343707781285048,0.0016810291931506072,0.047601354008877106,0.026852285554021426,0.012711879951104088,-0.0033838994265898256,-0.0005984681927624037,0.00014589392293066684
2.2600424,1.0369614101946354,0.002073388106055063,0.047044351762224546,0.027560494130211614,0.01272122281574811,-0.0024582902115372787,-0.0005370856358694904,0.0001036618658497705
2.2901764,1.0398437175899744,0.002374666771174816,0.046250294347409016,0.028121815819258773,0.012433060364029998,-0.0015589908638284494,-0.0005248696092436415,5.046408059112915e-05
2.3203104,1.0427259504795074,0.002673561807569058,0.045438357583427624,0.028681642343907722,0.012143642315274292,-0.0006588843528744486,-0.0005125262845055425,-1.8186435684353753e-06
2.3504443,1.0456060729920864,0.002905389303123229,0.04478779757577156,0.028954362135470667,0.011909351521858283,9.608792396372098e-05,-0.00045672441800793766,-5.62876607545092e-06
2.380578,1.0484811421483755,0.0031303999276133254,0.044132242457625814,0.029206123408293115,0.011680462320887514,0.0008426982487701076,-0.0003972436544909192,-5.309031517398012e-06
2.410712,1.050956379622221,0.0032835098663781537,0.04375086803843753,0.029220772285596035,0.011668956358006634,0.0014799461892911004,-0.0003480921713622234,1.9430905983620375e-05
2.440846,1.053181217983365,0.003391174726544932,0.04353880354573958,0.029088568080336944,0.011790977641448337,0.002050293051184267,-0.0003067694951691593,5.8383265604549896e-05
2.4709797,1.0554140377789736,0.003438736150656041,0.043246157699224685,0.02882897630662281,0.011836599314085585,0.002575721817669979,-0.0003009276788207907,8.494887771148913e-05
2.5011137,1.0576752815395594,0.0033514523256599205,0.04277987804856731,0.028277676943207708,0.011707091195291756,0.00299590562832569,-0.0003724328768229101,8.378494289816365e-05
2.5312476,1.0596790742129087,0.003239775430301961,0.042393898422011134,0.027597321640044293,0.011611586781214695,0.0033765121362729984,-0.00043443509956473444,7.342794606812557e-05
2.5613816,1.0612111929804087,0.003086007196202445,0.04216716553974997,0.02668133730415071,0.011577139489322172,0.00368188303698118,-0.0004820533453673958,4.712293843382397e-05
2.5915153,1.0623062122613192,0.002934638125680067,0.04206541499778149,0.025638306526970446,0.011583790278580166,0.003938354680651929,-0.000497666943639139,1.785506116377016e-05
2.6216493,1.0627647414803505,0.0027870054755112506,0.042149882524765925,0.02440966270470162,0.011651162932334392,0.0041215804966215925,-0.00046691159088272857,-1.5904070290594216e-05
2.6517832,1.0629693176597357,0.0026200611259810103,0.042234248247583484,0.023048847681097374,0.011713086247401716,0.004257417866371841,-0.0003815719798514437,-2.7127105827323324e-05
2.6819172,1.0628773588687181,0.002430447410006309,0.04232101221519469,0.021533532489026657,0.011768143843227195,0.004336356335784227,-0.00023319772975178427,-1.1936894852712277e-05
2.712051,1.0624393075704575,0.0021894939338835684,0.042581174564357616,0.019827477180246637,0.011896178865461415,0.0043469552752423025,-0.00013409605721973367,2.97996140928711e-05
2.7421849,1.0616253037005663,0.00191087114126276,0.042977821302586205,0.01803622606883974,0.012067967581238195,0.00432309427459507,-8.140976816376118e-05,6.220099666328896e-05
2.7723188,1.0601122956722975,0.001568626566495368,0.043610776500938586,0.016115773899807978,0.012316969427543942,0.004246814050097237,-0.00011108830915152693,6.869320458615069e-05
2.8024528,1.056073421612382,0.0013108176317473408,0.04410157560911809,0.014060432633406908,0.012377422605656758,0.004146688126325552,-0.00014778831704075806,4.599484732440192e-05
2.8325865,1.0505681931972504,0.001071361834306117,0.044861645912212644,0.011920918167346401,0.012416240110237052,0.003981846291154901,-0.00019973030752431543,3.0018059540503525e-05
2.8627205,1.0429528392851353,0.0008265975734502717,0.045769510683074,0.009732629150479316,0.012566450498099919,0.0037421022150820383,-0.0002564309798146489,2.2590570648511743e-05
2.8928545,1.0318317171186209,0.0005509609066116639,0.04655986863779238,0.007517855405727988,0.01286109540305479,0.0034373781494860633,-0.0003172713483751057,-4.106382628654161e-06
2.9229884,1.0163348689675331,-3.570272474462399e-05,0.049131089520189075,0.005323021853173042,0.012990876329799653,0.0030721421810041482,-0.0004646354592536383,-9.723887532204138e-05
2.9531221,0.9846562873572111,-0.0008499139314608328,0.047060142718515774,0.003202447641995148,0.013408822806634137,0.0026753552344372803,-0.00044818852370053213,-0.00014002256586342787
2.983256,0.9055446460843086,-0.0012564949154807437,0.05077056520387124,0.001396252000278901,0.013059424264987242,0.0021383011824168013,-0.0009278281544391987,-0.00015448127568026227
3.01339,0.6012169355526567,-0.0008495052941839276,0.0739757536921869,0.0002516410993566744,0.008016678179291746,0.0008729956378381276,-0.0011758380312071994,-6.692000816899253e-05


==> figs/data/periodichill/LES_medp3_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.010496570001123473,-0.0017366742322337814,-0.03602848960517925,0.00029768781184529144,-0.009799718534655583,-0.0011302595124247083,-0.0008553988867281579,7.129735816126931e-06
0.0301339,-0.21827062033116817,0.002542955397871083,0.07971496425932559,0.0032656788696363275,0.044064871463607186,0.002755883076301046,-0.0011960180515376202,0.000608602954534996
0.0602678,-0.2284782058559358,0.007729490014753537,0.07473360055744,0.00976962296074752,0.04841979779720855,0.0013906476931035334,-0.002977125141757723,0.0012454315151355813
0.0904017,-0.2265420355834067,0.010518838369762307,0.07904793628725469,0.017244789072446816,0.047048251125084706,0.0013330392513313835,-0.003870810801027604,0.0013999211036834016
0.1205356,-0.19922480010427535,0.011206379066038608,0.07474388891001012,0.024443180920813358,0.04288646625156812,-7.028111200475112e-06,-0.0030654726166068234,0.0014174351596422346
0.1506695,-0.1943816754501313,0.01311202640135889,0.0771956460424604,0.030909161894237615,0.04129439067280806,0.0008313678205760185,-0.0028427133508106906,0.0013791411231687744
0.1808034,-0.17140965326689184,0.013479343553626677,0.07941004553087223,0.036962003396883034,0.03938524937915958,-8.623905687283034e-05,-0.0033928793980618523,0.0015144399580854116
0.2109373,-0.1612348430790007,0.015342863316618605,0.08045282882887578,0.04207289052672518,0.03769496585267257,0.00017820683744714698,-0.0031666727019970375,0.0015749229458890948
0.2410712,-0.15177344111725688,0.016932959719270002,0.08195113630190484,0.04687413013675454,0.03655437829635314,0.0004685305311987586,-0.002803180069901542,0.0016202409189966511
0.2712051,-0.13392491813283414,0.01673115562152816,0.08458911024430153,0.05156053173552907,0.036629279344688834,-6.693061157419123e-05,-0.0026664740329386495,0.0016872708714817891
0.301339,-0.12108458729926497,0.016403098474256694,0.08716193436765972,0.05587877625541253,0.03871888362326997,-3.457289217291548e-05,-0.002571115131253192,0.0018022865512540244
0.3314729,-0.10582963668275625,0.015423790524664582,0.08967335527767104,0.05997351708258366,0.04085796611216528,-4.8412802359257224e-05,-0.002711120254936479,0.0018346579823164707
0.3616068,-0.08154430383001454,0.012953899127751356,0.09125701590375815,0.06376061785130933,0.04184819854976907,-0.00040663205058711076,-0.003225001844076811,0.0016760671848292622
0.3917407,-0.05890940047993354,0.010487080176062591,0.09297821600490588,0.06760862153799715,0.04328797244973195,-0.0009585453050859118,-0.0037198799961864083,0.001641798772673323
0.4218746,-0.038595836490912916,0.008022856405659695,0.09576036267775336,0.07151811480733157,0.045415588744055775,-0.0018752370769782754,-0.00418581173243107,0.00177096189672851
0.4520085,-0.01684988135821186,0.005807837394513626,0.10066065758469063,0.0753320678054935,0.04751514850093468,-0.003573744039727486,-0.004109795272228442,0.0018678633824534157
0.4821424,0.006246441946132109,0.003828647568298038,0.10727927573192615,0.0790529063764574,0.04957604339147676,-0.00599089557078073,-0.003574908860430566,0.0019346519880347238
0.5122763,0.029839431220352708,0.0023953892778081354,0.11020613414206626,0.08168698508548418,0.04941299196242333,-0.007952322487475254,-0.002647639628764476,0.0018428057588080122
0.5424102,0.0538490476901643,0.0012531495012808591,0.11047746536844291,0.08370514569186703,0.047887332191679746,-0.009625666516351872,-0.0017371241285703868,0.0016813251908791198
0.5725441,0.07954366649937583,-0.0002891098156396765,0.11114633966104065,0.08541974052958384,0.04710328835006879,-0.011502464388097424,-0.0008752101732662776,0.0015131740077588122
0.602678,0.10937521841333364,-0.002856926068488974,0.11401084479764226,0.08638451478044787,0.04829574565311634,-0.013912734138138984,0.00032313072082063325,0.0013128007499519808
0.6328119,0.13920311487163417,-0.005471517681144178,0.11509971840798246,0.08734806659443864,0.04951478061615618,-0.016142653351480678,0.001407838728619948,0.001120210530605642
0.6629458,0.17331580154132098,-0.009104912988732394,0.12055793819838684,0.0877032921682244,0.054185831591343915,-0.018830875089274675,0.0020010047578044475,0.0008967560314463336
0.6930797,0.20754369953647256,-0.012861747687566094,0.12401777776109937,0.08800840760870475,0.059002705516334186,-0.021298866654540137,0.002464073259016162,0.0006682591206160853
0.7232136,0.2425396111793816,-0.016616552347841207,0.12516618293742665,0.08733462597887548,0.059885528339307256,-0.023292705169285794,0.002468065227362141,0.00019131172078284736
0.7533475,0.27793706208467484,-0.0203896525727032,0.12392751880430625,0.08603377213659712,0.058409678373709605,-0.0248841394702235,0.002397112999732929,-0.00044872620140798565
0.7834814,0.3133437135256827,-0.02421539475489709,0.12021367027581094,0.08468054307819793,0.05697078586660256,-0.026175468921436452,0.002474033640373208,-0.0010866745071755265
0.8136153,0.3483685157261789,-0.027740705612814054,0.12137917575187297,0.08248403782142327,0.05668102569699597,-0.027818227699791098,0.002500630468172109,-0.0010615400022335475
0.8437492,0.3833975731395185,-0.031253370056219865,0.12124927148537476,0.08013395879153226,0.056552910510663155,-0.029317356799309097,0.00258894216479345,-0.0009393739747160927
0.8738831,0.4184404471889138,-0.03474986588116735,0.11948206660654262,0.07771469596518407,0.05658997135451616,-0.030586972782798448,0.002791398835778806,-0.00082395585091239
0.904017,0.4533530920743942,-0.03769628614099929,0.12190776470817055,0.0749366345281506,0.05835428941922123,-0.03173829077286035,0.0032066686758131704,-0.0007190843714678269
0.9341509,0.48826953396201134,-0.04065348608128261,0.12190254825061397,0.07212905075362304,0.06012657458950356,-0.03267604462827687,0.00358210979863491,-0.0006177528431160534
0.9642848,0.5237821033224463,-0.04324586477014236,0.1205206178487061,0.06922392010746803,0.06020188671720719,-0.033187448932266675,0.0036603806156169216,-0.0005759586441653073
0.9944187,0.5605314914137125,-0.045105357236025156,0.11870172803518958,0.06615789712438118,0.056964380060486965,-0.03313279655353596,0.0031452778073181864,-0.0006427373792397983
1.0245526,0.5973293744027615,-0.04696458999023889,0.11420658049588361,0.06307105576437777,0.053736998578505675,-0.03292881434845615,0.0025182395655446808,-0.0007049036024099703
1.0546865,0.6335745686665177,-0.048503524711122736,0.10881247537700234,0.060119441637835024,0.05085440066946199,-0.03238969636088105,0.0018679456974374647,-0.0007117147413118152
1.0848204,0.6677299067378044,-0.04894195121596567,0.1071479776266146,0.05769328381339107,0.04912667742493275,-0.031130896264026,0.0014787285551139413,-0.0005298768787423742
1.1149544,0.7019147370010614,-0.049386021186364815,0.10315469856246395,0.05526011805719437,0.04738750563425041,-0.029840530232807666,0.0010712617087601222,-0.00034477258063910464
1.1450882,0.7353955004364252,-0.04972480580909178,0.09767609750392359,0.05295734869996372,0.0456573787731957,-0.02848231176578221,0.0006718412427971551,-0.00017502347863813895
1.1752222,0.7633876819163561,-0.04923394643992651,0.09669269269685543,0.05167593534767804,0.04407012093517968,-0.026863422164881322,0.00042725351515223754,-0.00014175430502299472
1.205356,0.7913747597485781,-0.0487475203408394,0.09416080246177871,0.05038680471236678,0.042495040686188416,-0.025272266875188083,0.00013467320693960443,-0.00010719761639668539
1.2354898,0.8192338179796934,-0.04825912896194495,0.09009330270224092,0.049100133465206655,0.04090111529273462,-0.0236958410224549,-0.00019074421445476088,-7.372162111929338e-05
1.2656238,0.8396836798638105,-0.04739338239596691,0.08558371206510851,0.04841763096228191,0.037448404032286796,-0.02138332455043234,0.0003226756894385875,-0.00018843743140390946
1.2957577,0.8601328954100609,-0.04652755116694607,0.08025672471787937,0.04772978791442791,0.033996207285771,-0.01909427799979347,0.0007815877095487247,-0.00030745738028667104
1.3258916,0.8805816192179918,-0.045661627016670536,0.07411241590905338,0.04703659223775629,0.030544611438679578,-0.016828669067777545,0.0011867146041720806,-0.0004307559924058871
1.3560255,0.8960684780031443,-0.04469634237102582,0.0704057972481048,0.046775760340539825,0.028193806249863052,-0.014805518621044074,0.0014369402401055347,-0.0005470582724150328
1.3861594,0.9096484482288361,-0.04369254493940389,0.06751719198385242,0.04668559905781856,0.02626688007237752,-0.012891941487346417,0.0016306348408929878,-0.0006612742270465464
1.4162933,0.9232188332825899,-0.04268811830843333,0.0642639051705054,0.04659994110945754,0.02434307404606575,-0.011004425246484963,0.0018127166491766081,-0.0007774027282638942
1.4464272,0.9338750597089529,-0.04164096887689084,0.06164041680856813,0.04653438898187195,0.02298075600315665,-0.009384983927318666,0.0018840330240101882,-0.0009233443955645976
1.4765611,0.9406881984323263,-0.04054149367584614,0.060162768311733616,0.04649308793375783,0.022353076636696265,-0.00810512309952472,0.0018086878698201701,-0.0011060846982023083
1.506695,0.9474724363535643,-0.03944664300615841,0.05860605898929727,0.04645514842255963,0.02172485624717094,-0.006844434601047514,0.0017152342806466899,-0.0012881968714564458
1.5368289,0.9538694508373737,-0.038390937541407766,0.05701537225368625,0.04635354572787229,0.020978810636806323,-0.005673343511067512,0.0015770162314681399,-0.0014153968888183468
1.5669628,0.9580957125872374,-0.03754726354236482,0.05564142234352898,0.045854277557941046,0.019523335149973717,-0.004939448529263736,0.001257324330968387,-0.0012170975352209464
1.5970967,0.9623131435364485,-0.03670932542900118,0.05424294378603001,0.045361076546390815,0.01805808510534018,-0.004214166838356813,0.0009126528013320388,-0.0010203958284297422
1.6272306,0.9665217660367489,-0.035877126989362296,0.05282017830134156,0.044873981736695545,0.01658291920815799,-0.003497400442153159,0.0005429639717711154,-0.000825257761593137
1.6573645,0.9700482822954655,-0.03510582513990812,0.05219574497874313,0.04387411996190949,0.015859550149242285,-0.0030964499340387086,0.0004243874251039399,-0.0006567731476291471
1.6874985,0.9734613075852394,-0.03434702091180952,0.051691879775749516,0.04279353351681493,0.015264728326465516,-0.0027538415399004992,0.00034473609502692557,-0.0004952507050903629
1.7176323,0.9768752362579107,-0.03359120480308775,0.051170026431828775,0.041720048960962534,0.014670521625228318,-0.0024174507601484596,0.0002587104468470755,-0.0003365062096073178
1.7477663,0.9793211817741394,-0.03278405323726474,0.051015916723397225,0.040321172981091474,0.014323212475958594,-0.002246455733714757,0.00016213370671687433,-0.00017208486600599616
1.7779001,0.9810337480157614,-0.03194037718662912,0.051146612476137276,0.038676607880030925,0.014161913767013774,-0.0022002277542224613,5.572292334898865e-05,-2.077443017136824e-06
1.808034,0.9827431216835976,-0.03110162867778854,0.05127449133126438,0.03703670298538952,0.014000725845131685,-0.002158243307351329,-5.7464822966448587e-05,0.00016766728752050088
1.8381679,0.9843169301748276,-0.03023679667057877,0.0511932669945343,0.03529916414199143,0.01377137041605653,-0.002150450118173157,-0.0001447716217533833,0.000291584916333012
1.8683017,0.9855586811900139,-0.029301031510840403,0.05059872318905345,0.0333102483781043,0.013377678073761563,-0.0022198064295782527,-0.0001498208839414792,0.0003012166344530533
1.8984357,0.9867954086512327,-0.028374601219184115,0.050003667410443264,0.03132172651701966,0.0129963680296023,-0.0022888411715868244,-0.0001495855942616111,0.00030916506465200817
1.9285696,0.9880672339349985,-0.027428712368418928,0.049467724681749314,0.02940554316114541,0.012634115194069704,-0.002353418335173014,-0.00015270535301755393,0.00031841535387615983
1.9587035,0.9894548933953047,-0.026391883980977582,0.0491847681714731,0.02777667985409188,0.012359231835360928,-0.0024110831659907607,-0.00017086242433504532,0.00033623689425352215
1.9888374,0.9908465389162302,-0.02535902889303543,0.048896828320620034,0.02614844612393553,0.012084540850705087,-0.0024658280027641984,-0.00018895505366434487,0.0003554494981272912
2.0189712,0.9923198875039816,-0.024331423182957224,0.048643896612214244,0.024617436781867223,0.011848699517576534,-0.0025172952762505564,-0.00021896795031463127,0.00037667650343395056
2.0491052,0.9943936951458454,-0.023316888904446387,0.0486927848235873,0.023830811549392466,0.011910023725880233,-0.002564767402328718,-0.00034097703697175304,0.00040367887514170637
2.0792391,0.9964683409780264,-0.022305348116788082,0.048733712761792725,0.023045641924049513,0.011970549383738805,-0.002612045783135869,-0.0004626227909587128,0.00043123734219658596
2.109373,0.9985659718513489,-0.021294642647262663,0.048736892564104295,0.022283892525709562,0.012015902610393979,-0.0026562667000590186,-0.0005792616885496819,0.0004569676023292719
2.1395068,1.001335946843028,-0.02022073163971072,0.04782428372187497,0.022190076977315263,0.011624051846885614,-0.002615777491831117,-0.0005526022886826118,0.00041057189770443833
2.1696408,1.004110012203455,-0.01914901066265884,0.0468970184568549,0.022096588065581905,0.011231639582960367,-0.0025779379301988092,-0.0005206333341696446,0.00036543361085507146
2.1997747,1.0072840508073568,-0.018084652992911288,0.04605141659701806,0.02207555295822843,0.0109625342312055,-0.0025467430447742787,-0.0005233297575399504,0.0003255782306056937
2.2299087,1.0113986562937498,-0.017034739023074508,0.045409304468248424,0.02222438755966226,0.010987783937396254,-0.002531170526772566,-0.0006206518344756915,0.0002951828029707054
2.2600424,1.0155094340443611,-0.01598697444478603,0.04473579433714203,0.022370520510523347,0.01101298899356385,-0.0025235463090902757,-0.0007201075990378274,0.000263903089088108
2.2901764,1.0197487715631723,-0.014996001972576778,0.04425939328931605,0.02259972302863822,0.011080281133888798,-0.002496460616078668,-0.0007396159299539046,0.00019718169696209236
2.3203104,1.0240866336971521,-0.014049556494683202,0.04392808078207522,0.022891527098495026,0.011180307663508951,-0.0024569479622740427,-0.0006945441797222632,0.00010317403568982451
2.3504443,1.0284193512052298,-0.013104874862619909,0.043562961919868526,0.02317849214911178,0.0112801347601154,-0.0024266443500625783,-0.0006482343289952158,9.028840657344784e-06
2.380578,1.0324367061257362,-0.01223309661145322,0.042777511645171185,0.023454565946185245,0.011036992226486063,-0.0022445227073056018,-0.000594116268895651,-7.648029986153384e-05
2.410712,1.036387188360095,-0.011377705628547119,0.04188439093724372,0.023724309075027858,0.010720535703807894,-0.002038456734076332,-0.0005303077166152192,-0.00015758779742287878
2.440846,1.0402887016534805,-0.010593009679723764,0.04110698802720214,0.023903723924077476,0.010566763927230695,-0.0017785295790950437,-0.00047458132911941744,-0.00019534159815598256
2.4709797,1.0441433042287827,-0.009872639500827063,0.0404353002689708,0.0240020601862606,0.010561515978852918,-0.001469032703447679,-0.00043046844474920343,-0.00019524326621760498
2.5011137,1.0478355195373297,-0.009173355574603193,0.03984623244560814,0.024038038055546825,0.010591559209941372,-0.0011487041846627178,-0.00038781966985511254,-0.00018552810421583243
2.5312476,1.0509708542376757,-0.008543896383343963,0.03960905847708385,0.02386509225864405,0.010748361542360613,-0.0007707676575609973,-0.0003574256112056657,-0.00014380355664342994
2.5613816,1.0541007239371538,-0.007916483735243673,0.03935842736190054,0.023691115803042447,0.010905742201907941,-0.00039786236856771684,-0.0003274145950820633,-0.0001019659083695807
2.5915153,1.0564216524362564,-0.007339401349781838,0.03901236243794748,0.02320352582106749,0.010832940454280508,-3.189692983891854e-05,-0.0002602969870273454,-6.877533788538005e-05
2.6216493,1.058614494279027,-0.006775402288894838,0.03867677161802252,0.02266761524466212,0.010754953235159823,0.0003249002456857308,-0.00018932796471931006,-3.5805520091845466e-05
2.6517832,1.0600408595055342,-0.006313028132694853,0.038674791281846144,0.021800211800946573,0.010920759103668935,0.0005949154261834034,-0.00013015292144612483,1.3529249634076823e-07
2.6819172,1.061333553865552,-0.005862081925442908,0.0387503773165323,0.020858526107508296,0.011132750049726664,0.0008666352353530202,-7.393250357958501e-05,3.649810383701331e-05
2.712051,1.0621326472610235,-0.005450687433949497,0.039121700777347224,0.01962114542828451,0.011531122916607168,0.0011494818356717678,-4.036237036294664e-05,7.189266404233992e-05
2.7421849,1.0622035525739193,-0.005020375890580908,0.03942059179620139,0.01826037117782794,0.01180275681622541,0.0014175551407700875,-6.186049749944199e-05,9.919291771407588e-05
2.7723188,1.0609106570482254,-0.004553666213269025,0.03957633275196115,0.01666537552159372,0.011845081480451786,0.0016597417565116217,-0.0001908793867030755,0.00011029293614840452
2.8024528,1.057880938053131,-0.0040979779491863155,0.040198611962463104,0.014792755780801829,0.011911510734743062,0.0018540114331209489,-0.00027572264991342207,0.0001101766067633905
2.8325865,1.0531164985150099,-0.0036390599633477905,0.040861214673980184,0.012764896857548926,0.012055223556197026,0.0019563036788416053,-0.0003321241552601867,8.789186768917628e-05
2.8627205,1.0464783888310194,-0.0031746623189974343,0.04148058154383749,0.010585156648745828,0.012287533360122007,0.001957634907518792,-0.0003670931323220359,4.039032212394732e-05
2.8928545,1.0372150335460901,-0.002699176530995828,0.04348864955441134,0.008223981488046917,0.012557654814144309,0.0019833610267137366,-0.00041257785982815823,-1.0693106491969168e-05
2.9229884,1.0178552232682705,-0.0022402923698336963,0.04470852710774453,0.005791456571572437,0.012680340844961542,0.0019854462847488864,-0.0005023030769253992,-4.2338445950958595e-05
2.9531221,0.982719574123621,-0.0025451461879129056,0.03480284344917606,0.003493389348962299,0.01356558640384082,0.0018366988553244561,-0.000608540627891686,-8.724145057090848e-05
2.983256,0.8905267100781202,-0.001031555415920593,0.05356344132607638,0.0014856039965219392,0.011972199002780248,0.0019042282280265549,-0.0013804124260400116,-0.00014779791303510203
3.01339,0.5461231824010611,-0.0007942352074223891,0.09262832210094546,0.0003018677862643834,0.0070523229018818,0.0006526012174427306,-0.0012070859384039434,-5.388244000135236e-05


==> figs/data/periodichill/LES_medp3_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0003184025376867794,-0.0005837931587393541,-0.04756481606153315,0.00042161800233489157,-0.02018738858794853,-0.00033753237699222436,-0.0008835861388928977,-0.00013696717476742364
0.0301339,-0.18328631529584527,-0.0026089433629294945,0.09850747452806172,0.002272210018535782,0.06585382301211515,-0.000526484215792294,-0.0003458287421052022,0.0012283616909097423
0.0602678,-0.17206521797925234,-0.007550017820904031,0.09016203198598588,0.00918140686604925,0.0671405026651785,-0.0024567482206941226,-0.0007285317475637489,0.0021775747140443964
0.0904017,-0.15497049456462264,-0.012377537397469496,0.08909843831493688,0.016741970616815243,0.0603166747155803,-0.004608210583441409,-0.0008456496262926169,0.002154959014973519
0.1205356,-0.13454759202431887,-0.017514214596303646,0.08492516118121793,0.023624827789576426,0.05496202419465727,-0.007116491859272546,-0.0010037328273839131,0.0019234469731172195
0.1506695,-0.12138452799990773,-0.022833518763945904,0.08741301653050233,0.029613416399445737,0.05414680544745806,-0.008943898494203472,-0.0015125377214991293,0.0015432459507961906
0.1808034,-0.10127279325388372,-0.028088416271202732,0.0891540041429748,0.03465076520682259,0.0531084400230106,-0.011506194824819245,-0.001939457027028089,0.0012829913699539688
0.2109373,-0.0910859867290128,-0.03314667225640733,0.09151252443242139,0.03878812534971113,0.051749614310730455,-0.01288304566065536,-0.0012081161013403584,0.0007237780067524851
0.2410712,-0.07363251504401092,-0.03847753073932836,0.0941997444678199,0.04228341944331177,0.05169847483039953,-0.014804626721548406,-0.0004928968781353273,0.0005804728952225353
0.2712051,-0.05403801423381083,-0.04388885575463064,0.0964584786002655,0.04534672934518641,0.052644882702065354,-0.016604276640531646,4.7722205086692896e-05,0.0005420327088157447
0.301339,-0.036102684593060985,-0.049241419648751616,0.09830746011714013,0.04792195233195044,0.05502543517015904,-0.017747137401120723,0.00011450384849545614,0.00034116024744300355
0.3314729,-0.013553721681205388,-0.0541065849174629,0.10028086812878548,0.04990775486668626,0.054833283449127176,-0.01923740981763578,3.907394041274522e-05,0.0005088415722493431
0.3616068,0.010200742077358882,-0.05885192002460826,0.10138173833985814,0.05170851480328392,0.05397606779581211,-0.02064150999237118,-0.00018826911240045797,0.0007956520018705945
0.3917407,0.034345636324360385,-0.06302234537724871,0.10399001625683067,0.05325681520670271,0.055579358643796505,-0.021498889375254848,6.553558830612292e-05,0.0004993698259402946
0.4218746,0.0586939348904707,-0.06711638306296663,0.10583810093461993,0.05473973653247812,0.05752030386481415,-0.022147300065066454,0.0004488488016085772,0.00014084199531928365
0.4520085,0.08661965351620893,-0.0704311654844787,0.11129376650442614,0.055937573539022276,0.06242454245937067,-0.023350620545556117,0.001348277192954821,-0.0001091699903223776
0.4821424,0.11333977576578036,-0.0736328408238478,0.1148755208408884,0.0570748089172722,0.06629216280140832,-0.02438848198118182,0.002125772856777378,-0.00036425657103939424
0.5122763,0.13342427287716419,-0.07618947775335982,0.11568791233741885,0.05797709372978598,0.06452843648193939,-0.025435803970352437,0.0021927700830057222,-0.0006759953907919292
0.5424102,0.15352204639930278,-0.07874847808852792,0.11568077079791904,0.05887211355768422,0.06272534545969642,-0.026381612228390902,0.0024010322630339453,-0.0010123057596780334
0.5725441,0.17941537173464894,-0.08137647423427552,0.11769922193433897,0.05962644478308606,0.06230111672266048,-0.027283180289238748,0.0016927351612033587,-0.0006551937452502501
0.602678,0.2065138218458742,-0.08401723159477115,0.11889393523203459,0.06034043721139444,0.062170246282195196,-0.02805007843218584,0.0007021585221077776,-0.0001447295615797403
0.6328119,0.23406939720734954,-0.08657385432161391,0.12066328538752442,0.060802797925371015,0.06269100406475982,-0.028546109940952216,9.275126986213467e-05,0.0001887606155824863
0.6629458,0.26207490311935544,-0.08904617733787745,0.12294134419826035,0.06101587079983609,0.06385962996726861,-0.02877996206786033,-0.00012162946559069864,0.0003459932821493108
0.6930797,0.2908445578068495,-0.09142574016004801,0.1237512833830885,0.061082649288521265,0.06441409035994046,-0.028862410446082662,-0.000302089463525162,0.0004609102560795622
0.7232136,0.32335843332111835,-0.09336041356436908,0.12312901262539472,0.06047855551766956,0.06201721580994156,-0.02874927648936802,-9.448665611719743e-05,0.00034219301604200103
0.7533475,0.3558883098885417,-0.09529129415750504,0.1203801588675727,0.05986713313697972,0.059628186835675424,-0.02850490612771673,4.012262128988767e-05,0.00023358718192369784
0.7834814,0.38796051125973463,-0.09709970571566373,0.11829408037094893,0.05927624631528915,0.058143496135010894,-0.028097860844021043,6.054971189527365e-06,0.00023175269726438815
0.8136153,0.4193730289116502,-0.0987379850121215,0.11819584521788945,0.05871705981987268,0.05795202401894386,-0.027529339125006574,-0.00017108329182474648,0.00037209314157203967
0.8437492,0.4508087392896414,-0.10037842008750886,0.11611350380744798,0.05814914861999284,0.0577641411685059,-0.02685086335975117,-0.0003286161062140986,0.0005130246091034876
0.8738831,0.48072102945297956,-0.10139602760318667,0.11633766864330736,0.05749704177212106,0.05767696970931552,-0.026184803385432387,-0.0006209644769084293,0.0007581057275184752
0.904017,0.5098237721249461,-0.10208394785877317,0.11712861334531616,0.056802007395286534,0.057632394523685154,-0.025527994427006533,-0.0010602590034036966,0.0010618322987697806
0.9341509,0.538952293805778,-0.10278066259343177,0.11621517010461113,0.0561061234935468,0.057575307634043144,-0.02482483637450622,-0.00157924613792479,0.0013687716303459913
0.9642848,0.5664851274341345,-0.1026159884640947,0.11477663172192831,0.05527454018581525,0.05394002555785763,-0.02402609671841526,-0.0007191919537688236,0.0009378526221009746
0.9944187,0.5938272662460804,-0.10234861227218062,0.11199241582274733,0.05442936369403986,0.0498595591796806,-0.02323300173495682,0.00030659321360516825,0.00040895633051188764
1.0245526,0.6211812011897564,-0.10208747396245599,0.1077250478622348,0.05358775519668312,0.045781749756667475,-0.022454628673461777,0.001320725487313424,-0.00012550454422851492
1.0546865,0.647454684600234,-0.10149265942163765,0.10546380846154574,0.05303312501283027,0.04327763764008307,-0.021223844730308458,0.0016956593663848057,-0.00038223669890624775
1.0848204,0.6734253177419305,-0.10080407955683768,0.10283397225083202,0.05255966286057356,0.041217062893552474,-0.019889824479570314,0.0018599066778333725,-0.0005601389724581396
1.1149544,0.6994026936590672,-0.10011774487793446,0.09885965108490158,0.052086608581056515,0.03915359079759817,-0.01858668580745082,0.0019887393825747876,-0.000739105460856905
1.1450882,0.7227514591068029,-0.0991059698862955,0.09720434059379435,0.05149104123382342,0.038285283547148996,-0.017398247916134355,0.0018509742928355779,-0.0008839621684823161
1.1752222,0.7448000963777304,-0.09793439821805805,0.09633820885541944,0.05083251641527503,0.038009412940690664,-0.016297018395530424,0.0015635232109365536,-0.0010131127895046713
1.205356,0.7668493520468473,-0.09676491061691195,0.0945150684404874,0.050171267212608124,0.03773471285606307,-0.015244381871117069,0.001239920220406066,-0.0011440797370570023
1.2354898,0.7856808677315712,-0.0953042390756309,0.09179063622675221,0.04945668210232376,0.03591942915844086,-0.01437715306446409,0.0011724283867372816,-0.001188215440065089
1.2656238,0.8019913453608751,-0.09361494588665664,0.08847872492267728,0.048699155589322654,0.03288517300562627,-0.013668490163015815,0.0012927844196020874,-0.001166322366961125
1.2957577,0.8183158617466688,-0.0919278038199991,0.08462623855137386,0.047938426882665544,0.029842975552540868,-0.013011290012919272,0.0013689631412344724,-0.001148693750582729
1.3258916,0.833273071795702,-0.09015510440804064,0.08102373953772235,0.047100152767251914,0.027212296713967733,-0.012466339060182144,0.0013706938906891419,-0.0011373305312360111
1.3560255,0.844173876568675,-0.0881255540298298,0.07940164809521455,0.04603860596547757,0.025810663034471108,-0.012145928679847567,0.0012468018497738638,-0.0011373222041270448
1.3861594,0.8550820928066969,-0.08609673578757793,0.07754290233683592,0.044971940954149914,0.024404715441957707,-0.011867497897637858,0.0010906336987141965,-0.0011434718952538251
1.4162933,0.8659976571798325,-0.08406866400036961,0.07544702629172284,0.04390018228229616,0.022994436746362854,-0.01163106847138709,0.0009020524387671613,-0.001155796609666573
1.4464272,0.874673442915082,-0.0819486875552684,0.07459977268863172,0.04260656162579472,0.022032915368062303,-0.011492419736606072,0.0009010778508831605,-0.0011245849132029255
1.4765611,0.8832245711237192,-0.07982319995062426,0.07368520346431506,0.04129255891805666,0.02109300409352318,-0.011393289691272512,0.0008909113507616306,-0.0010956518949298188
1.506695,0.8917753621935844,-0.07769728440325707,0.07262340684590995,0.03997007643433631,0.020149592862560614,-0.011330448775283525,0.0008595696229242635,-0.001071743745534238
1.5368289,0.8987530879676342,-0.07563448691507801,0.07097596488647284,0.03845453037341562,0.019107744001805836,-0.011383245574698136,0.000788519438734623,-0.0011093540862977434
1.5669628,0.9048505704849958,-0.07360766222700477,0.06899809167331605,0.036824957641582896,0.01801098315204755,-0.011510512433188513,0.0007062201359793524,-0.0011781902106743683
1.5970967,0.9109467472881079,-0.07158150462782942,0.06694843060051259,0.03518404622349528,0.016912744464934782,-0.011666538858066303,0.0006274433456359644,-0.0012455008063726395
1.6272306,0.9160129055380821,-0.06958781863795593,0.06539299667189757,0.033542676788866556,0.015986824500148933,-0.011767285670448255,0.0005787350466557161,-0.0012492028451719934
1.6573645,0.9190382212400436,-0.06765829279902391,0.06492281962435142,0.03190995938306524,0.01540389441364717,-0.011720946920991689,0.0005811003996259627,-0.0011302304303434803
1.6874985,0.9220613017678261,-0.06573006600956433,0.06443358862976956,0.03026350336611183,0.01481947386834078,-0.01168940981340505,0.0005794125157990203,-0.0010125704888124063
1.7176323,0.9250329881906509,-0.0638008448004257,0.06393801252500331,0.028614248168658228,0.014243919307366423,-0.01166085287876683,0.000574327789211581,-0.0008968880330665963
1.7477663,0.9263761360198259,-0.06179580153548159,0.06384755211048787,0.027313063402431365,0.014011326902387622,-0.01125209614009788,0.0005899612723683527,-0.000803893540506983
1.7779001,0.9277183432132006,-0.059791003295686096,0.06375235669602763,0.02599758199952781,0.013779059268796492,-0.010851060452770678,0.0006054845156857492,-0.0007120880608425292
1.808034,0.9290596358478069,-0.057786441638199904,0.06365239471578199,0.024667789489445983,0.01354711850512802,-0.010457741435272519,0.0006209061921549535,-0.0006214607739775701
1.8381679,0.9306226707994938,-0.05576644297980238,0.06305038279627895,0.023611782278770845,0.013117679300021447,-0.009795850131763172,0.0004062863304936763,-0.0004266867502330688
1.8683017,0.93226926214993,-0.053740042916615494,0.06224939786794881,0.022652647608294645,0.012604695557826012,-0.00903551511849729,9.823569695622918e-05,-0.00019891983287272195
1.8984357,0.9339140933007002,-0.05171311791991684,0.061439133060324225,0.021680237541880455,0.01208255900725719,-0.008282400723111913,-0.000216085808709238,2.053770042096184e-05
1.9285696,0.9355256445705891,-0.0497443873064185,0.0609848899479547,0.021204913314900438,0.011717563903532454,-0.007397260033918995,-0.00042437766576675605,0.00015022867156923411
1.9587035,0.9371165726333857,-0.04781226512750436,0.060754272520715635,0.021039434180074472,0.011455549298102972,-0.006430613162616998,-0.0005614360540265716,0.00022801808210530874
1.9888374,0.9387069623917341,-0.04587982570001259,0.060517839684874786,0.020862742847683337,0.01119354181870612,-0.005469928514221442,-0.000696353275324503,0.00030706604078310177
2.0189712,0.940735561773181,-0.0440067961526438,0.06049436973145339,0.02119512430212347,0.011127678004262849,-0.004363443108577149,-0.0007543251896220734,0.00035781565635600225
2.0491052,0.9431935492902994,-0.042192502529360354,0.06067781922815518,0.022030336490501568,0.011254741419669234,-0.0031142116096340502,-0.0007379466110474034,0.0003798962604362648
2.0792391,0.9456482492387295,-0.04037822522514034,0.06085202612188967,0.022856717862880332,0.011381560890028081,-0.0018718670562505105,-0.000721318043019975,0.00040215445740465343
2.109373,0.9484351612627506,-0.03869831696647452,0.06065257160610238,0.02387429533058581,0.011315687947545379,-0.0006123819837986905,-0.0007165418904209291,0.0003811091652097732
2.1395068,0.9517315607517958,-0.0372245599537564,0.05987561024451393,0.02519299557713608,0.01095412627700164,0.0006777251760594627,-0.0007297910861356251,0.00029339090999976243
2.1696408,0.9550208766013384,-0.035750371707763406,0.05907750668528344,0.02650664210362952,0.010592659379532202,0.0019618788845390048,-0.0007423098535108141,0.00020580182961428951
2.1997747,0.9599621091037989,-0.034375472497231385,0.05838509903923361,0.027855321040966174,0.01040632771249143,0.003236865500245642,-0.0007349507984239952,0.0001449559078384015
2.2299087,0.9658615346997976,-0.03305772087759351,0.05770716061636738,0.029224479289849222,0.010321093533310063,0.004500270887925151,-0.000717019193693498,9.956362135452864e-05
2.2600424,0.971759932115674,-0.03173938114332486,0.05696197911677381,0.030591417774826036,0.010235574835107751,0.005753108440786477,-0.0006999226412976994,5.419473667111406e-05
2.2901764,0.9777547307312489,-0.030379928521142574,0.05622780202488775,0.031771247016552956,0.010311397250888749,0.006900473358956705,-0.0007227112305267739,6.685160374463744e-05
2.3203104,0.9837640933692455,-0.0290142474896129,0.05543518685468485,0.03292316220866332,0.01041072898310044,0.008022224563552775,-0.0007502251495159415,8.866881722498107e-05
2.3504443,0.9897005930542946,-0.027647791715935455,0.05454495534983517,0.03401687661832729,0.01047158928937952,0.009104834564610347,-0.0007694857479134416,0.00010237454305972443
2.380578,0.9950525797903538,-0.02627715329072089,0.05337461275709465,0.034653528535248515,0.010225642333979915,0.009959337664653605,-0.0007242018920188657,4.7477790063958625e-05
2.410712,1.0004018228501081,-0.024906096527956834,0.05215077719830341,0.0352898533303852,0.009977088025436068,0.010803868213780047,-0.0006663949639694328,-4.941045704389525e-06
2.440846,1.0058333352208138,-0.023619648870862875,0.05115778644399516,0.035391280739396035,0.009931946285632468,0.01146973398458925,-0.0005713695340092287,-3.669635080275177e-05
2.4709797,1.0112866070121527,-0.02235680266858253,0.05018808386820117,0.03534430358315386,0.009941676655941135,0.0120793399038918,-0.0004577146232484083,-6.1023574806416415e-05
2.5011137,1.0159407891333103,-0.0211374028535829,0.0494871240095085,0.03498587615867461,0.010049695754285484,0.012520598010167562,-0.00031292877133102994,-7.293768244103718e-05
2.5312476,1.0196374356746674,-0.01997008445323445,0.04914079061069909,0.03425430964903493,0.010276002352254907,0.012765383744038988,-0.00013691268927698043,-7.058926157888537e-05
2.5613816,1.0234321672469378,-0.01881226659315871,0.04875827801946042,0.033441974180997924,0.010473148830571825,0.012983535997947968,2.4316733726059865e-05,-6.324139508033855e-05
2.5915153,1.027916444465518,-0.017718997230986133,0.048272597668373995,0.03207575652557601,0.01048116029832956,0.013045615255029088,4.38265340246451e-05,-3.4898101651129026e-05
2.6216493,1.0321779809892178,-0.01663846781866596,0.04783991873134541,0.030579415084321458,0.01053313630945004,0.013037994780048204,5.4206055463175504e-05,-7.028893450876306e-06
2.6517832,1.0357654951512814,-0.015596608182022464,0.047644472662481396,0.028686851431417665,0.010718339787449347,0.012832190044487365,2.9827064963326233e-05,1.7793127517602577e-05
2.6819172,1.0387887582182884,-0.014551040268997895,0.04759072015492771,0.026648031644257754,0.010957103549404601,0.012572279120032476,-7.586794406162182e-06,3.833300458324079e-05
2.712051,1.040839547291398,-0.013498860906111076,0.04780704500394295,0.024357024999043936,0.011292715629957291,0.01222402958205975,-7.897726747644793e-05,4.881851424518494e-05
2.7421849,1.0409482344985008,-0.01245021342401742,0.0480585162573246,0.02193941123712381,0.011451761522920843,0.011688819316626846,-0.00019232305994017467,4.766788305273246e-05
2.7723188,1.0390046462416649,-0.011404214630601928,0.04835627929412256,0.019386575005516916,0.011425985663955968,0.01096196970285895,-0.00035135902336852357,3.398199400478111e-05
2.8024528,1.0370705090463161,-0.0103319998979714,0.04910802624646671,0.016761652202842404,0.011491517104097437,0.010256425762316555,-0.0002880458639542109,2.0329801358226882e-05
2.8325865,1.0316189732402563,-0.009172727357508847,0.04985827248957353,0.014108880029400351,0.011749483352069294,0.009411795901325815,-0.00011634347236979484,1.6014967678416245e-05
2.8627205,1.0233872160315514,-0.00792770347379701,0.05070850081748146,0.011432076675962717,0.01214391262115596,0.008486427124868462,7.930080594076468e-05,1.1902875316224026e-05
2.8928545,1.0154869891703129,-0.006527414612151006,0.053473897672678516,0.00874299796894197,0.012350457909548826,0.007767247452353824,-0.00036846441342192277,-5.558174190638684e-05
2.9229884,0.9902433976531029,-0.005240263975792914,0.054832338477800224,0.006092264112967936,0.012622677573859774,0.006601910399563677,-0.0006733185568172555,-0.00010143646771702893
2.9531221,0.9585404843091965,-0.004654352268516959,0.05134422180107179,0.003674367971199601,0.013967951569200223,0.005293429547071688,-0.0005672080924483194,-0.00010980315054554548
2.983256,0.8373393062502146,-0.0022250004804789114,0.06768162228476438,0.001588860297394459,0.011384912688327697,0.004066175347843802,-0.0012151381084758751,-0.0001596526858278528
3.01339,0.4893642086535692,-0.001010961259225951,0.09902314633415954,0.00035146206774045764,0.006560227348473069,0.0016179538305349287,-0.0008832218231565956,-5.407471730599703e-05


==> figs/data/periodichill/LES_medp3_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00037227602706479956,-0.0004055330356322884,-0.03896250418320153,0.0004026687548220832,-0.01685405493485041,-0.0003820428912789957,0.00012299664028110014,-0.00017953093901975885
0.0301339,-0.015894849932919897,-0.004751709620904876,0.10647780112920745,0.002251062054781905,0.0585137233088413,0.0005555309449896286,0.00010322115928031598,0.0009763136096407107
0.0602678,0.012582963287968596,-0.012593028134233464,0.09925974409164023,0.008919634185846783,0.06115215818856545,4.095426490622307e-05,0.0011045299991683868,0.0014894959326822658
0.0904017,0.029489602817193372,-0.019384922456538334,0.09877581240711998,0.016200924606590568,0.054636686482718244,-0.0014347126166260212,0.0020977583264727147,0.0012831287369033338
0.1205356,0.04291374910098966,-0.02573028788447118,0.09120710293540796,0.022932690939010392,0.05021619574600506,-0.003379357733536241,0.003043021168753968,0.0009934411630575367
0.1506695,0.051644675120769534,-0.03147200144849194,0.09209641406213208,0.028925153022634553,0.04951998340237622,-0.005078785188815866,0.002641302596211974,0.0008116776457015763
0.1808034,0.06462393078254536,-0.036387089883646695,0.09130269577592225,0.03401734332285093,0.04972925512606771,-0.0071951267401553385,0.0015211558870917965,0.000713852236614809
0.2109373,0.07642616352904952,-0.04042881038185442,0.09390166061615057,0.03826356922500484,0.0491264619647932,-0.009050978377521121,0.0006425282221471149,-5.960945168081885e-05
0.2410712,0.09048224742036837,-0.04398654470423935,0.09547423883618722,0.041799244077928295,0.04925196565678759,-0.011045291684185811,-0.0006355585547714359,-0.0005215091763310332
0.2712051,0.10489987733308226,-0.04728529062413145,0.09686361846008626,0.04490464452326334,0.049974999985992065,-0.012888162958469016,-0.0019369502598901426,-0.0007828021046581374
0.301339,0.11793412757106125,-0.05037204051041044,0.09933825508618754,0.04756079919014346,0.051615908822774996,-0.014252229981898429,-0.002903065227278118,-0.0008081368787152077
0.3314729,0.13288583396933973,-0.05352154074353166,0.09920678376053568,0.04943638808739385,0.05213483540504265,-0.016145336602543844,-0.00351437765327048,-0.0008545220694249011
0.3616068,0.1483247447758913,-0.056682172405999154,0.09803580376782922,0.05109986881533349,0.052364034930716175,-0.018103251676045977,-0.004026975977800868,-0.0009063864396536455
0.3917407,0.16362565476447344,-0.06022884068079293,0.0982618116104842,0.05220518080203492,0.05398814298674445,-0.018908229091626375,-0.0039731122408816055,-0.0005193235547390812
0.4218746,0.179029114311561,-0.06378196498553734,0.0983098822442201,0.05323203578424097,0.055773249206130804,-0.019510387978075392,-0.003864276425948528,-9.448201412545331e-05
0.4520085,0.1974357687868178,-0.06661402063036803,0.10095129004215672,0.05412320302771971,0.05826594526967169,-0.02008321726147016,-0.003846279492901336,0.0002665734727844486
0.4821424,0.21571679366752505,-0.0692818274255842,0.10256759070623041,0.054913398206044566,0.060052573311203346,-0.020568390667842933,-0.003628735929402293,0.0005909282761558303
0.5122763,0.2332821125164628,-0.07106238379492424,0.10169038949603094,0.055228995900368116,0.05800209069081856,-0.021078474322835102,-0.0024188444544605437,0.000723217167499584
0.5424102,0.2508530030027032,-0.07284078933298588,0.10019476966027618,0.0555385105273212,0.05592170547581773,-0.021524921298814913,-0.0013298141990125097,0.0008683974670289417
0.5725441,0.27068942273035645,-0.07480633008526638,0.10227007017111125,0.055524102355519446,0.05629103329290111,-0.022078229515447554,-0.001182166550115451,0.0009116314905863403
0.602678,0.2909950758330524,-0.07680831279139966,0.10440654659188216,0.055435812401763644,0.05716817363651631,-0.022586874012591587,-0.0012980052238091018,0.0009380255640740854
0.6328119,0.31375717045739293,-0.07871402514865622,0.1072057487095176,0.05532544485118044,0.05801638709475953,-0.02307211979689325,-0.0015003375432966854,0.001069029665621909
0.6629458,0.3389817653223872,-0.0805242476053536,0.1103377838403742,0.055193220075381355,0.058838722762569934,-0.02352825838727878,-0.0017947720439430417,0.0013022149896449297
0.6930797,0.3635945310816169,-0.08227600663667545,0.1119890407138806,0.05494257054248375,0.05889013673325297,-0.023905322153324016,-0.002100712887477528,0.001386984600822527
0.7232136,0.38523982372134924,-0.08375180180883035,0.11154734076530756,0.05414843307866979,0.05518957353347012,-0.024257156719854976,-0.0019178420213782944,0.00073231193183152
0.7533475,0.4068871224299073,-0.08522670465754345,0.11016576628094546,0.053347550425969135,0.05144443509403348,-0.024545814739081198,-0.0015496698135817712,6.482548929958936e-05
0.7834814,0.4291253676638007,-0.08677425509085879,0.10862495989047816,0.05254926330412487,0.04897165879239835,-0.0245565568926297,-0.0013750260956737095,-0.0004049421421142937
0.8136153,0.4522138386964798,-0.08842762710992247,0.1071750647979941,0.051757444496561084,0.048376131462433594,-0.02418416189915512,-0.0016694565115001033,-0.000577318770512931
0.8437492,0.475307016633451,-0.09008157183416188,0.10465533377597153,0.050958583159149085,0.04777746075944522,-0.02373247883194731,-0.0019342814499718384,-0.0007516367124651636
0.8738831,0.4992174142971635,-0.09117167198564857,0.10384902767571325,0.05001416860405178,0.047802514949175645,-0.023262368550161998,-0.0018853358634222527,-0.0008090878739089083
0.904017,0.5235739937052131,-0.09195918252225965,0.10338015020125924,0.04899224572387592,0.048159559854152906,-0.022779455538028535,-0.0017478750866090518,-0.0008000000848487512
0.9341509,0.5479389913380146,-0.09274903370533139,0.1017251299377232,0.047968465546037925,0.04850958682936956,-0.022257850064568596,-0.0016956086402515036,-0.0007875431498116092
0.9642848,0.5692082354798913,-0.09245279477909207,0.10014614187037091,0.04670937040489706,0.046048549443321346,-0.021588791773048552,-0.0014127782830082414,-0.0008837899874663231
0.9944187,0.5900941109284759,-0.09202196914702654,0.09783367399537157,0.04542024389105064,0.043233700823627326,-0.020920923233702073,-0.0010704123223271877,-0.0009945479300727954
1.0245526,0.6109855445101857,-0.09159296087455004,0.09464615166851659,0.044130415921917465,0.04041677272725849,-0.02027092204449686,-0.0007016990504427043,-0.0011059957670661597
1.0546865,0.6299977311864495,-0.09056924318429083,0.09313694532967443,0.043029691410677987,0.03866454022507902,-0.019508252484998392,-0.0003373792547716947,-0.0010952468930344357
1.0848204,0.6484797326847911,-0.08937588916160166,0.09164917533681677,0.041980086561817294,0.03721414807840714,-0.018750852922741153,2.1974555712753717e-05,-0.0010498570846544095
1.1149544,0.6669664271175861,-0.08818187727592885,0.08947909371487828,0.040927477951982406,0.035763031207711994,-0.01803883182413562,0.0003824361721899588,-0.0010046301103658806
1.1450882,0.6840695524588227,-0.08674123708624393,0.08895927002939408,0.03973131976531567,0.034823986544154154,-0.017373970023230212,0.0005901365352689791,-0.0010798988513338083
1.1752222,0.7004863768815994,-0.08517836721148342,0.08903215523155494,0.03846075457167058,0.03413644880034447,-0.016761953047883416,0.0007359483621577649,-0.001213145111839601
1.205356,0.7169015035033226,-0.08361480373423547,0.08856970406078313,0.03718483688770973,0.03344686445918834,-0.016203257589334517,0.0008983409088669696,-0.0013446043569397634
1.2354898,0.7317171357572079,-0.08211751660564914,0.08694329550727464,0.03588150921770144,0.031937095860845977,-0.015559173806143703,0.0011483169899463956,-0.001349753310232876
1.2656238,0.7452761419117451,-0.0806730302865617,0.08441910206164172,0.034555241273265855,0.029775490073421753,-0.014848826326231121,0.0014116538700971676,-0.001260612808142545
1.2957577,0.7588362768292427,-0.07922888593748212,0.08152888479251175,0.033223325210686765,0.02760403180995667,-0.014178414852536736,0.0016156318039592553,-0.001176713448890425
1.3258916,0.7714951504021883,-0.0777857840876095,0.07890365992383197,0.03197834815002079,0.025627745397782342,-0.013548925007668529,0.0016565741077056635,-0.0010785930884168965
1.3560255,0.7814986910670996,-0.07634482637513429,0.07787482553815872,0.03100074693039669,0.02424793194369863,-0.012955532187695427,0.001351473137410337,-0.0009279816582829197
1.3861594,0.7915033511817455,-0.07490373734617606,0.0766471852290681,0.030018237222263565,0.022862660482654274,-0.012391280316154975,0.0010162327824324133,-0.0007819041403191397
1.4162933,0.8015090450644493,-0.07346252963179722,0.07522070670207759,0.02903082429985738,0.021471941984441148,-0.011856182610026432,0.0006508579467824497,-0.0006403615996410249
1.4464272,0.8097861241549253,-0.07197449321392924,0.07477789373170551,0.028210930365644135,0.02093224248948329,-0.011412959833966452,0.00042101076473455464,-0.0006553474792116853
1.4765611,0.8179662581533194,-0.07048368864343502,0.0742660722394547,0.027395761898974535,0.020439217959216136,-0.010998733848782749,0.00020029126634877985,-0.0006792232619932332
1.506695,0.8261452931910753,-0.06899268802953884,0.07362153049243103,0.026575759709609195,0.019945540272764833,-0.01060992612494372,-1.962103410862656e-05,-0.0007034513905262872
1.5368289,0.8330313488841057,-0.06751030788291246,0.07232776457286771,0.02578099597677337,0.019091468382869344,-0.01029198122431095,1.1965076983091842e-05,-0.0007155822369177838
1.5669628,0.8391955494880676,-0.0660327136865817,0.07065987992328004,0.024998467603224606,0.018036187924607008,-0.010018990945286785,0.00018472151868293568,-0.0007204452267043878
1.5970967,0.8453602772206068,-0.06455500813899562,0.068916979404408,0.02421142673313441,0.016980927421234124,-0.009764280024696488,0.0003585753624550641,-0.0007248522603377403
1.6272306,0.8506996426731348,-0.06309637546655722,0.06754032805889532,0.023525548178103643,0.016126698562274267,-0.009570116298232283,0.0004774539454682125,-0.000732376673551138
1.6573645,0.8544019404798746,-0.06167549756355584,0.06699542445949236,0.023044827251672406,0.01567051359092133,-0.009472543909225771,0.0004845011640478309,-0.0007475779176803432
1.6874985,0.8581037875264883,-0.06025422965467442,0.0664235144303641,0.02255991861985365,0.015213783391238255,-0.009385074942726425,0.0004899636806168063,-0.0007638945941508273
1.7176323,0.8617506213486195,-0.058830941764426825,0.06584896694921094,0.022076220622163013,0.014769899506191097,-0.009310641466022458,0.0004923892912902534,-0.0007823429386726467
1.7477663,0.8635886739939451,-0.057352721287315944,0.06606650873954323,0.02176683589341934,0.014769482201484304,-0.009340429539566618,0.0004453503710221624,-0.0008351669596482079
1.7779001,0.8654263243079185,-0.05587377299343643,0.06627661353650494,0.021452391032085863,0.014768938756143442,-0.009374457610214167,0.0003977969562722434,-0.0008881319575710716
1.808034,0.8672635797411203,-0.0543940903407929,0.06647929334202407,0.021132877672089455,0.014768268530353025,-0.009412726541632811,0.00034972639810471745,-0.0009412393755937887
1.8381679,0.8701941091567278,-0.052818026480963454,0.06572371789139131,0.020748415867242444,0.01428376246930774,-0.009397018393010222,0.00010900292086915044,-0.0009040886387366116
1.8683017,0.8735426962375641,-0.051204681949457154,0.0645826288105047,0.020335313327209503,0.013611397020755976,-0.00936815119940642,-0.00021280340898565016,-0.000835276182890459
1.8984357,0.8768907599151134,-0.04959065863658907,0.06341768466114017,0.019916369782445,0.012935871765191904,-0.009349191230541759,-0.0005433041967868747,-0.0007698619317917394
1.9285696,0.8799357768148184,-0.04814224938672851,0.06258837423923025,0.019568252871116087,0.012453059873925516,-0.009364285384475979,-0.0007410359294553089,-0.0006673268816808681
1.9587035,0.8827887214720249,-0.04679808628770843,0.061967405798273756,0.019263786268031047,0.01209231514638781,-0.009402013174386999,-0.0008540336209999187,-0.0005408282390648044
1.9888374,0.88563990034163,-0.04545349386171438,0.06132964314400002,0.01895496743252128,0.011730711326882214,-0.009446570265513966,-0.0009703671949487496,-0.0004154526213776779
2.0189712,0.8889448177069426,-0.04424275259771093,0.06078137073281065,0.018805773700441453,0.011597971503663877,-0.009467889207971383,-0.0009542310766494314,-0.00034212311236185675
2.0491052,0.89269726164639,-0.04316399859226294,0.06031228043324255,0.018814372685846837,0.011690975747513974,-0.00946717397003003,-0.0008082080774286359,-0.0003199402051258394
2.0792391,0.8964490164071321,-0.0420850922128011,0.059814911809878524,0.018819545047957822,0.011783689298292318,-0.009474269166736507,-0.0006661713270091352,-0.00029873273627059236
2.109373,0.9008306507021189,-0.041044752488687664,0.05920353324989225,0.018869127988477695,0.011681517261089104,-0.00941122177238888,-0.0006165791970692402,-0.00026703661672035654
2.1395068,0.9061808213591576,-0.04006384169861121,0.05841116361451393,0.018988934748461687,0.011279496336967516,-0.009238234831279439,-0.0006989104652520579,-0.000217224317523355
2.1696408,0.9115308932960033,-0.0390828891977435,0.05756058908649664,0.019105529380032477,0.010876349113603379,-0.0090759562782197,-0.0007737970090167298,-0.00016626997967063355
2.1997747,0.9172201678156853,-0.03811228756967466,0.056959591330138615,0.019126386804759067,0.010710676228525133,-0.00878787450666664,-0.0007761356621765175,-0.00014709228641507051
2.2299087,0.9231061115860939,-0.03714744567582784,0.05646972623515767,0.019090658978301794,0.010682920580822607,-0.008432483452558585,-0.0007397331841757122,-0.00014690788105695368
2.2600424,0.928992347791791,-0.03618231170185027,0.05591082634395883,0.019051935957691696,0.01065519071616079,-0.008089030923455573,-0.0007036881598875798,-0.0001469033337640743
2.2901764,0.9349375180900097,-0.035153740991518134,0.05593408548694445,0.01888064741346824,0.010748980039185743,-0.0074998499814429645,-0.0006787924619711897,-0.00010843062953448966
2.3203104,0.9408910516649485,-0.03411562455949024,0.05598256182326755,0.018687359077047848,0.010859337456234637,-0.006885919728093395,-0.000647023713585989,-6.291307057978605e-05
2.3504443,0.9468716159462929,-0.0330700946961997,0.0559638042726589,0.018475181608251876,0.010919828507435432,-0.006279712604698839,-0.0006074033017706877,-1.7130599313635794e-05
2.380578,0.9530687071382999,-0.031967876479029655,0.05589354035671268,0.01813416755828978,0.010592784000092257,-0.005645623089292458,-0.000569471911211936,2.01770516871169e-05
2.410712,0.959265960380435,-0.030865372308198857,0.05574695487608916,0.017790074330751263,0.010265187463850039,-0.005025957244872252,-0.0005249350764666826,5.876276920175862e-05
2.440846,0.9647285453975201,-0.029744563054919126,0.05598796726478328,0.01736571640822833,0.010238178997302057,-0.004339514336698703,-0.0004668229859698843,7.542161220069421e-05
2.4709797,0.969988476485014,-0.02861823996227031,0.05629976449442686,0.01691724370379806,0.010293867495225631,-0.003643303994142179,-0.0004016232162943221,8.671288234828511e-05
2.5011137,0.9753476846963167,-0.027478934116459186,0.05685388645259426,0.016450341197630378,0.010474852593265626,-0.0029640279002449595,-0.00036151106094843913,0.00010230043300389177
2.5312476,0.9808255545794964,-0.02632428717561197,0.05770633068979414,0.015962327177053672,0.010805584317597261,-0.0023030970481238214,-0.0003496173645022643,0.00012330716267027527
2.5613816,0.9861178603023291,-0.025157836086691532,0.058497016439309046,0.015464293514672274,0.011092426099703255,-0.0016563853512289936,-0.0003188823940597661,0.0001330344621988925
2.5915153,0.9901261571794748,-0.023912750808449346,0.059227662098704115,0.014909911912113877,0.01108195104220091,-0.001028292221007452,-0.00020804739406950863,5.623782903212227e-05
2.6216493,0.9939957745373249,-0.022646973324299324,0.06003927703061407,0.014339298295596695,0.011093693407215086,-0.0004333848934259289,-0.0001304645850021633,9.463885770949265e-07
2.6517832,0.9974403418600559,-0.021318232253179303,0.061164735820938176,0.013723041916848045,0.011186184583654108,8.262879947172619e-05,-0.00018654903105029606,2.465153627998043e-06
2.6819172,1.0001033339649439,-0.01995029647514457,0.06256153484311255,0.013082940794222371,0.011342361006340968,0.0005425246224693044,-0.00023826170387049103,2.878446717680316e-06
2.712051,1.0014157742261887,-0.01851479206015938,0.06445718535594636,0.012402741434248715,0.011610252433660028,0.0009163527723609899,-0.00028978211272889494,-6.240325560158338e-07
2.7421849,1.0023120194673538,-0.01700325158526539,0.06609920820587134,0.011663934438411471,0.011735471100778034,0.0012865168198239428,-0.000297176557379607,-6.870698979149355e-06
2.7723188,1.0026711858808994,-0.015410453484946629,0.06749588679598562,0.010858935972807595,0.01171162505509976,0.0016511034363238825,-0.0002611216112620349,-1.674858196117105e-05
2.8024528,0.9985058400779963,-0.013762353601123323,0.06981690494016035,0.009880926878898503,0.011768264089600636,0.0018501005029731826,-0.00030131381232301234,-6.123317648141328e-05
2.8325865,0.9932487607002258,-0.01202708663095109,0.07187376513351396,0.00875791927440143,0.012012877648096661,0.0020360621634187732,-0.00035326997494303106,-8.546060134620627e-05
2.8627205,0.9860613606870174,-0.010216773283900693,0.07408360518023582,0.007494954788420961,0.012408382337317987,0.00219081883874425,-0.0004093167644188631,-9.510303740966273e-05
2.8928545,0.9682306908071041,-0.008351891331585648,0.07996376806974115,0.006005057141249754,0.012804566051347797,0.0020861833775619332,-0.00044351166282792856,-0.00010782552010251655
2.9229884,0.9418333917856216,-0.006257751736427508,0.08331983440620028,0.004361859975612577,0.013206297754048859,0.002250320512487995,-0.0002904235978864857,-7.05677755538286e-05
2.9531221,0.8786881398409605,-0.004716458051007066,0.10078131785666045,0.0027880151625386757,0.014589655755235307,0.0018869222951179753,0.00010191037662758782,-7.951937862645768e-05
2.983256,0.7527108378708363,-0.001771439775438921,0.10120345880815373,0.001266133187296585,0.011916025694187024,0.0021293694677994137,-0.0012305154053427886,-0.00018763611249755826
3.01339,0.3944310341030359,-0.00043451901545665805,0.12253471657218709,0.0002910292103076351,0.007388371488593519,0.0005051496946460879,-0.0009203512076137412,-7.918446493390296e-05


==> figs/data/periodichill/LES_medp3_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.000199449014644415,-0.0005935653969117993,-0.03372517690374751,0.0002636634189409882,-0.012561425654291955,1.0939786385102074e-05,-0.00030311743514792344,-3.3054424073652e-05
0.0301339,0.13250283850356936,-0.0012232436329782104,0.08338021130435984,0.0016962658494588843,0.04441827907380533,-0.0009446966410476994,0.0015163124871006993,0.000668564849785396
0.0602678,0.17077235342003405,-0.004559295699891663,0.07858734553642444,0.006780677679556032,0.048489256802421436,-0.0024444412266834414,0.002307993024172914,0.00114478268569151
0.0904017,0.18586453120224178,-0.008027272676827124,0.07814848257136903,0.012720912225633695,0.04508761542055014,-0.003984322167719952,0.001970077816766928,0.0009337489708980053
0.1205356,0.191909980494529,-0.011431629237023344,0.07249571686504122,0.018524154951425526,0.04207618724663289,-0.005292091049396454,0.0013161821419009105,0.0007473129805537672
0.1506695,0.19915476813912392,-0.014822776448454533,0.07325203810883328,0.024068580659106865,0.040197727465128924,-0.006662592346721998,0.0012851269235528127,0.0005983243371188974
0.1808034,0.2042192209046334,-0.01820464324009663,0.07231174190147666,0.02913553175305297,0.03850255043520715,-0.007675155188490881,0.001445006734854645,0.0004923536181105191
0.2109373,0.21272705285809934,-0.021508545175493055,0.07326711787994704,0.033606798539423915,0.036573666779469174,-0.008922208611074414,0.0011527001285085584,0.0002017297319238222
0.2410712,0.21965458570048213,-0.02462168614511029,0.07257851339164012,0.037830138001615,0.035559655162464086,-0.010125532854207763,0.0007847923559441637,1.7239780871563336e-05
0.2712051,0.22671104315668344,-0.02752171302563511,0.07216643726424048,0.04181984942105811,0.03527930475817018,-0.011387682893156718,0.0006816878565221523,-0.0001304220162036698
0.301339,0.2358131972141564,-0.0300219607015606,0.07423265692869345,0.04542240905169299,0.03608648884933362,-0.012870568551009341,0.0014176376518390842,-0.00028444934644791884
0.3314729,0.24365150462836027,-0.03213404836913014,0.07548795972090902,0.048165608518207934,0.03631466160257012,-0.014039887715994086,0.0009621974094308906,-7.641950786666005e-05
0.3616068,0.251161583699286,-0.034140640826080926,0.07646219756005827,0.0506836344965621,0.036394749780031946,-0.01510991086109,0.0001987196101142874,0.00022356551884802992
0.3917407,0.26118019875139,-0.036584845947800204,0.07917247843984489,0.052655522927981965,0.03724138208004571,-0.015971306306691635,-0.00045210078566142067,0.0004262242461228879
0.4218746,0.2714506979100406,-0.03908467333894805,0.08186806091452387,0.05454646894950652,0.038182962011175076,-0.016755456816400748,-0.0010636363597406767,0.0006129793219962033
0.4520085,0.28235289780423045,-0.04208106571240933,0.0849800523830024,0.05593734707213259,0.03979785463517192,-0.017253448428439837,-0.0014685885732680286,0.0007416761422038078
0.4821424,0.2939219889231026,-0.04494234637240879,0.08754100837257056,0.0571976495649277,0.04106953147318474,-0.01771283746200903,-0.001871435856990681,0.0008109200400303127
0.5122763,0.3090673596598208,-0.047068523344933055,0.08804284852596903,0.05784101780898403,0.040483960391910025,-0.01826312632167256,-0.0023466873607455915,0.0005797458379129536
0.5424102,0.3242038278840482,-0.049196000007214025,0.08808471295121512,0.05847491319104336,0.0399020829345973,-0.01874978575266592,-0.002806021716459031,0.00034585778287194135
0.5725441,0.339010332711041,-0.05137937997642439,0.08981321174396764,0.058629291384412884,0.0402324628838023,-0.01881679405577202,-0.0031474273808268114,0.0003817920179847798
0.602678,0.3537498014047742,-0.05357614490640117,0.09155206488897805,0.05867637407201074,0.0407491067065987,-0.01874307887242775,-0.0034846359454144492,0.0004770382371118176
0.6328119,0.37050662003457546,-0.05584575847751694,0.09418421253085082,0.05828082437104617,0.04140385403259063,-0.01872208355803233,-0.0030144617734045947,0.000495977990482131
0.6629458,0.3892830885015428,-0.05818758183158934,0.09751158155296083,0.05744107872735994,0.0421969658996479,-0.018738823159105047,-0.0017181410780222357,0.00043664091379343455
0.6930797,0.4077641568146646,-0.06032350784516893,0.09946605916568974,0.05648234336655774,0.04262524409263794,-0.018688475212016636,-0.0006658862104847235,0.00037587341458932016
0.7232136,0.42481392715126276,-0.06145636603469029,0.09753485250633587,0.054993146625640636,0.04130210355340641,-0.018678990785427677,-0.0008190400014789303,0.00030468568020354444
0.7533475,0.44185374304652214,-0.06258675159187987,0.09502338677590816,0.05350042490067867,0.0399805027801484,-0.0186332741622222,-0.000990236558973511,0.00023319973167298144
0.7834814,0.4593227254226804,-0.06344962355797179,0.09394512522230794,0.05197893981768598,0.03904195763895652,-0.01858474211907719,-0.0011299561861809445,0.00021957564671060403
0.8136153,0.47741779312491417,-0.06392942724050954,0.0951264559683247,0.05041802659380939,0.038652327235291835,-0.018560690000734445,-0.001204511034231511,0.00028998389055940503
0.8437492,0.49551001470535994,-0.06440713291522115,0.09565329775143955,0.048854131623314964,0.03826300502802837,-0.018518731504343987,-0.0012803649033032312,0.0003611711387347223
0.8738831,0.5119521152228117,-0.06478902010712773,0.09643846954835361,0.04726842376887867,0.03817753185703175,-0.018813359451015907,-0.00152799691563103,0.00040988219050600797
0.904017,0.5275046527385712,-0.06512017792556435,0.09720619390826268,0.045670479724540074,0.038247198195817254,-0.01928830309335404,-0.001914263985035161,0.00044751867751011734
0.9341509,0.5430571902543306,-0.06545160076348111,0.09749464346530062,0.04407064445049335,0.038306292143990645,-0.019753743693291123,-0.002356772661846262,0.000486782205783731
0.9642848,0.559594327583909,-0.06535077467560768,0.09756777921746557,0.04278396324033017,0.036706182150358084,-0.020079530660661836,-0.0018894933587136832,0.0003264046687327547
0.9944187,0.5762491608038545,-0.06519626351655461,0.09712046230243876,0.04153456820289709,0.03490121719106191,-0.02039258552931488,-0.0013093316901739243,0.00014062879947583358
1.0245526,0.5928979273885489,-0.06504229863639921,0.09611581294672128,0.04028294822810065,0.033098780757348435,-0.02070995920022948,-0.0007344183345832515,-4.542276635513952e-05
1.0546865,0.6070171911269426,-0.06453205205616541,0.09523571408320952,0.039725124295263495,0.03179668544531222,-0.020991582425286745,-0.00041021318505433187,-0.00020159764131530362
1.0848204,0.6204164121299982,-0.06392071058508009,0.09416825227418435,0.039363122957471526,0.030634388208758783,-0.02127636839461832,-0.00014524309053011143,-0.00034862769853598877
1.1149544,0.6338119795545936,-0.06330947153037414,0.09274224298182704,0.038999511284990795,0.029470130662147213,-0.021576941934061844,0.00013204355947826318,-0.0004949650210670641
1.1450882,0.646781088784337,-0.06228682247456163,0.09262912011037683,0.038812124666101976,0.029133627759771984,-0.02181533430015449,0.00034497443517346704,-0.0005661466650423347
1.1752222,0.6595377419143915,-0.061061805579811335,0.09301336066287214,0.03870970459560465,0.02920424774585886,-0.022044986966701624,0.0005016390650225773,-0.0006025995944266435
1.205356,0.6722906902432442,-0.05983791471226141,0.09307548562917306,0.03860414523392991,0.02927190655632062,-0.02230713852053192,0.0006338828897596881,-0.0006416499180209721
1.2354898,0.6849696794524789,-0.05832437193021178,0.09121950433521614,0.03860533278424516,0.02833452547701513,-0.022234050588603393,0.0010344400582403064,-0.0006760291516665581
1.2656238,0.6975919865071774,-0.05658264778321609,0.08778700869243106,0.03868866834218185,0.02660774159554289,-0.02191335206413831,0.001645685924632373,-0.000706620493027133
1.2957577,0.7102134302258492,-0.05484138597967103,0.08403432712593784,0.03876737283970295,0.02488054942606112,-0.021636930564171708,0.002238657918411069,-0.0007389526072289472
1.3258916,0.7222786117345095,-0.05313713781652041,0.08068179605281467,0.03879240116400315,0.02337062577324799,-0.02130578476691046,0.0026251048232677483,-0.0007811337611286298
1.3560255,0.7327093537896872,-0.051540327151087695,0.07919324396416516,0.03866946249349903,0.022501175296099466,-0.02072076791460762,0.0024528236508049657,-0.0008475201148891606
1.3861594,0.743141770362854,-0.049942926882067695,0.07748632525691335,0.03854355960789319,0.021631509776383374,-0.02016919563007391,0.0022839247171071303,-0.0009134226933041305
1.4162933,0.7535758037120104,-0.04834495210161549,0.07556089920681508,0.03841469057741107,0.020761635584127698,-0.01965109454050607,0.00211847003740675,-0.000978831638259836
1.4464272,0.7619330007582903,-0.04693304596730741,0.0747127811561693,0.03801962660748153,0.020445232727463847,-0.018718451963148322,0.002009261650407182,-0.0010791188600284332
1.4765611,0.7701756954193115,-0.04553172090527369,0.07379831845349827,0.03760753968287577,0.02016012743720803,-0.017783656315443694,0.00190417115986323,-0.0011822334260463323
1.506695,0.7784190773963928,-0.0441306477659964,0.07274786094313512,0.037193028314784576,0.01987566655069141,-0.016871224051364132,0.0018002468826619719,-0.0012862494029756372
1.5368289,0.7857206128537655,-0.042838444032895495,0.07078000068538626,0.03653235753132407,0.01903973136673422,-0.0158142462125598,0.001513055952566194,-0.001271467111076817
1.5669628,0.7924962993711233,-0.041607304170611314,0.06827468943306758,0.035733472517557756,0.017893926835161673,-0.014681078558200347,0.0011165632606671585,-0.0011914476813268883
1.5970967,0.7992730103433132,-0.040376549204665935,0.06567644874793999,0.03493273887420734,0.016746498230974887,-0.013563883144939712,0.0007123061823476598,-0.0011132668114063153
1.6272306,0.8054080661386251,-0.03926361341518714,0.06362426452365466,0.03403763509565246,0.015867036238539092,-0.012437673636900203,0.0003430566964196689,-0.0010092631159138714
1.6573645,0.8102707806974649,-0.038383545750548365,0.06277595169590988,0.03295766523870647,0.015520729941434048,-0.011272318705968811,5.1777671998006966e-05,-0.0008514914291054684
1.6874985,0.8151352126151323,-0.0375034427306673,0.06188009149932061,0.03187635627294017,0.015173498212201104,-0.010114509362593397,-0.0002457768748636178,-0.000694368427316171
1.7176323,0.8199615348130465,-0.0366254424861836,0.060958346080894676,0.030786681960955718,0.01483448461149025,-0.008973132337269592,-0.0005440133192779802,-0.0005394270574561552
1.7477663,0.8234698101878166,-0.035818363325233804,0.060720479501475744,0.029461793271577545,0.014797605335756381,-0.008132335318507572,-0.0006622358853260388,-0.0004360091219846846
1.7779001,0.8269783612340689,-0.035011763124202844,0.060459112122404624,0.02813437351997434,0.014759422708007472,-0.0072967394292913455,-0.000786679018513258,-0.0003336543656844751
1.808034,0.8304871786385775,-0.03420564068801468,0.060174296450304254,0.026804417829920168,0.014719928665843875,-0.006466337595058772,-0.0009173629201679415,-0.00023236481616388375
1.8381679,0.8347705230116844,-0.0333772768514109,0.05938786791217554,0.02532765768087282,0.014317346456450428,-0.0058365518281902964,-0.0009253818602217544,-0.000276058253728336
1.8683017,0.839351162314415,-0.03254072097479366,0.058377990815287495,0.023792384595172418,0.01377598285195663,-0.005288880688071651,-0.0008871415776702841,-0.00037533094150986535
1.8984357,0.8439329229295254,-0.0317046658237814,0.057324870323521626,0.02225367712375769,0.013234458343524906,-0.0047488567130880704,-0.0008514799374556709,-0.00047500907367072163
1.9285696,0.8482462298125029,-0.030948047009587754,0.05695038151151821,0.02096314368360106,0.01282993577568456,-0.004411609184219418,-0.0007959118958100128,-0.0004954500315745903
1.9587035,0.8523903898894787,-0.030241158834542148,0.05699345946131429,0.019827897192498424,0.012511517221123094,-0.004203326084801118,-0.0007275237189333095,-0.00046584720389471716
1.9888374,0.8565350007265806,-0.02953417920798529,0.057000933745760096,0.0186895329858985,0.012192784750759331,-0.004000729406716946,-0.0006601731351187322,-0.00043629331478224273
2.0189712,0.8605495821684599,-0.028866009946796112,0.05716117523314268,0.01798283879833228,0.012082177713390218,-0.0039146709756467425,-0.0005336536503545968,-0.00041072516178144026
2.0491052,0.8644358478486538,-0.028236087600816973,0.05747462623297528,0.017701354376609902,0.012175627875872154,-0.003942437994211512,-0.00034258724555303287,-0.0003881540881914181
2.0792391,0.8683221638202667,-0.02760612384736305,0.057756887840311855,0.017417088575046095,0.012267634713093696,-0.003974562049148252,-0.00014415379740746748,-0.00036439521155543116
2.109373,0.8726557288318872,-0.026990995142114116,0.05789401068965283,0.017416750103871975,0.012107697891164493,-0.004108401803490657,-5.1711507058381685e-05,-0.0003671721005627939
2.1395068,0.8776754979044199,-0.02639893339801347,0.057811051929065216,0.01785400506141224,0.011561966475255231,-0.004396653152788036,-0.00013460414865855246,-0.00041273472617745584
2.1696408,0.8826941139996052,-0.025807182491007552,0.05767714431392512,0.01828828214472616,0.011015532672176405,-0.0046899306498493325,-0.0002223592728518367,-0.0004590849837621194
2.1997747,0.8880744427442551,-0.025162367044686107,0.05758064001973451,0.018929268298481534,0.010750146740509794,-0.005104331601753945,-0.0002644131236997846,-0.0004573731205212947
2.2299087,0.8936640918254852,-0.024486812468239805,0.05747401512745309,0.019688563099945336,0.010647282111539284,-0.005592128892495954,-0.0002746582508984137,-0.00042707523840132165
2.2600424,0.899253049865365,-0.023811386311535898,0.057303864846367736,0.020444766902467614,0.010543891508256263,-0.006086374972423019,-0.0002806956371155557,-0.0003962189963278428
2.2901764,0.9048024825751781,-0.02306437701554387,0.057662535860731556,0.021211825603442203,0.010602807654077737,-0.006682070544727196,-0.00039988963607388156,-0.00032837629185244007
2.3203104,0.9103465154767036,-0.02230683886409679,0.05804479733763657,0.021978529284284832,0.01068515277185881,-0.007299508544256806,-0.0005304866180310275,-0.0002545886985952636
2.3504443,0.9159038364887238,-0.021544735849602148,0.05836337707638872,0.022714253467146565,0.01073077268371797,-0.007922199249543703,-0.0006459368501689601,-0.00018711978928797875
2.380578,0.9215639103204012,-0.020746826850881916,0.058611856679631646,0.02322034844804917,0.010486693016603096,-0.008531867848870209,-0.0006861715296454353,-0.00017472229009595107
2.410712,0.927223501726985,-0.01994893289884203,0.0587952115791357,0.023724987553933076,0.01024231966067033,-0.009150556353550922,-0.0007288517673461562,-0.00016249635242157495
2.440846,0.9325166400521994,-0.01918068610939372,0.05915155222480206,0.023921851366982185,0.010246292038747067,-0.00963617534161832,-0.0007193328804745219,-0.00013762395170258777
2.4709797,0.9377080406993628,-0.01842076093510059,0.059518223886799504,0.02403328967180393,0.010317091408386062,-0.010090584012414909,-0.0006854237078084604,-0.00010786175696484115
2.5011137,0.9424369595944881,-0.01766968459992313,0.060069807412522325,0.023932493340209464,0.010515149175140504,-0.010442677233326324,-0.0006197136970219263,-9.09560598998939e-05
2.5312476,0.9466114640235901,-0.016929245559936135,0.06086787885737621,0.023577909309472518,0.010867656642621227,-0.010669385530723607,-0.0005262763588962938,-9.103200017536884e-05
2.5613816,0.9505233205854893,-0.01617774093983826,0.06159181753201581,0.02316745222954466,0.011167252555268115,-0.01087282839080982,-0.00046344900702076277,-8.355464122648798e-05
2.5915153,0.9526276048272848,-0.01534878917846072,0.06202478605943784,0.0223716018291833,0.011099773754953829,-0.010876961470084559,-0.0006042765011344234,-2.111446879549048e-05
2.6216493,0.9548245798796415,-0.014483783243122161,0.0625280865767801,0.02151335600863314,0.011069368120084478,-0.010799413023887126,-0.0006960279541663493,2.706049981341379e-05
2.6517832,0.9573061410337687,-0.013507820719496522,0.06326246480176945,0.020464512641722676,0.011161370951955506,-0.01046524189702436,-0.0006512487802533367,2.6135199601616593e-05
2.6819172,0.9585658721625805,-0.012438964929970098,0.06419835057972556,0.019339673791729704,0.011301128917229931,-0.010066715266455462,-0.0006044089121997106,3.528215143464166e-05
2.712051,0.9577136747539043,-0.011209094283913146,0.06549903609405872,0.018083032630608807,0.011522975808264975,-0.009548629417646838,-0.0005615703688532962,6.187574072527132e-05
2.7421849,0.9573967587202787,-0.009904128812650015,0.06651047035571334,0.01672906793919842,0.011546283092462696,-0.008816744046489307,-0.0005028510992172957,8.567027522282135e-05
2.7723188,0.9575175773352385,-0.00851838261132798,0.0672360619044432,0.015268094014693277,0.011369942160893088,-0.007860376763054016,-0.00042518111688679317,0.00010322031344423859
2.8024528,0.9516825340688229,-0.007072145905112848,0.06884086921982191,0.013635640590641042,0.011515402981903886,-0.006850005728151967,-0.00031538401407762463,6.861849708577434e-05
2.8325865,0.9456675294786692,-0.005610962245555129,0.07068112260006598,0.011884207775728494,0.01205940920224096,-0.005596319525445186,-0.0001965442104858474,1.4464294295634123e-05
2.8627205,0.9374794159084558,-0.004115895279937831,0.07304180301264895,0.010016933392730234,0.012866026071365258,-0.0042009075784548225,-9.323631074773311e-05,-5.3320288164254676e-05
2.8928545,0.9089003074914217,-0.0024051347087379327,0.0779993080283119,0.007948326504274255,0.013133233459016454,-0.003317951890025867,-0.00014899733915438914,-0.00011842017758933956
2.9229884,0.8793715815991163,-0.001020068899265425,0.08270288586109209,0.005749619545491381,0.013415404414645475,-0.0018547411216712454,-0.00037157950245456876,-0.00011115130205211998
2.9531221,0.8033812493085861,-0.0003857577751773533,0.09920886776794702,0.0036425769419174605,0.014798842988207673,-0.0010913730029854692,-0.0006265548008779643,-0.00010760182036959803
2.983256,0.694451916962862,0.0010199007020901263,0.09595582491802801,0.001651497658546943,0.013099241838681427,0.00024816660918497316,-0.0012418453811154093,-0.0001404176553135437
3.01339,0.3552086581476033,0.00044069528939871816,0.10956616741212968,0.0003561637406855911,0.008590053925564913,-0.00040531433268908097,-0.000877066916026796,-6.549508661567012e-05


==> figs/data/periodichill/LES_medp3_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0004183332566753961,-0.000626983392976399,-0.03679930887439563,0.00018901310681079732,-0.009228176169689715,8.226510772855767e-05,-9.097972507718914e-07,-6.299534575993364e-06
0.0301339,0.17578074778430164,0.00029814025947416667,0.08424970026110049,0.0014350365027298636,0.03485850007791312,-0.00135896661908159,-0.0004953280049294339,0.0004661630595242942
0.0602678,0.2291358388029039,-0.0005855858507857192,0.08015136349620874,0.005632404097560175,0.04042823575268168,-0.0027082921908169197,-0.00034700076550440886,0.0008609351550050876
0.0904017,0.25043684942647815,-0.0014302307754405774,0.08167006270017385,0.010727767151289846,0.03735801223531926,-0.0037453142400312427,2.3350726484295632e-05,0.0008010972431422823
0.1205356,0.26248016441240907,-0.0022317374045996985,0.07435067265763479,0.01579237677231924,0.03415199469047137,-0.00485645706888101,0.00025883346488803386,0.0007823863628389581
0.1506695,0.2729294947348535,-0.0029428326888591982,0.07303353575275609,0.020674303045574948,0.03289889101896415,-0.006361819101047243,0.0003710945319930224,0.0008201034374885131
0.1808034,0.2774738948792219,-0.003644263146270532,0.07044363596725212,0.025198865105844816,0.03201440273518509,-0.007629514911742963,0.0003751048470289162,0.0009549360450674377
0.2109373,0.28674138989299536,-0.00441286522163864,0.0711939232312844,0.029315566753982107,0.03136630638675213,-0.009198506087673067,0.0002695595920253163,0.0009251845024841906
0.2410712,0.29424649896100163,-0.005482313134052674,0.07150440227877801,0.03306363878197521,0.031091552314876578,-0.010642194627385904,-0.00015350032142847877,0.0010787915651828
0.2712051,0.30155855836346745,-0.006693377595411221,0.07191922518355336,0.03658670876549337,0.03133889235626522,-0.01207408063468332,-0.0007588338448985336,0.001314577040859403
0.301339,0.31016576988622546,-0.007986833246832248,0.07306997607494231,0.03987183652605254,0.03265632144165332,-0.01361525784256703,-0.0015652313898086127,0.0015907736059996172
0.3314729,0.31710085179656744,-0.00905851546121994,0.07299456171022428,0.04291458571025664,0.03211485617228144,-0.01506014249524621,-0.0015555867351181643,0.0017023757711794024
0.3616068,0.3236029092222452,-0.010071497889384773,0.07255413072504788,0.045891935865584974,0.031096637054989537,-0.016469881916420986,-0.001316563041527217,0.0017714154532053143
0.3917407,0.3320221728645265,-0.0111462183031108,0.07377501735155094,0.04821230146787531,0.031412475820377955,-0.017875219569387632,-0.0010448737042216898,0.0016851037980843543
0.4218746,0.3406305890530348,-0.012225356869748794,0.07505668428629542,0.050443263486289164,0.031895084919994314,-0.019262888210719097,-0.000743992046091902,0.0015805758396901682
0.4520085,0.34974894020706415,-0.013367577026656363,0.07729995298288578,0.05197807266553895,0.03365797419636363,-0.020641972256840172,-0.0001960154348648439,0.0013854305167061477
0.4821424,0.35889088129624724,-0.014524319500196725,0.07905918489491251,0.05340402095893555,0.034829566992124576,-0.021935211646646656,0.00026461020800018584,0.0012126616292478776
0.5122763,0.3681507888250053,-0.015779730370468315,0.07893322531824792,0.054261610287548306,0.03278516411356939,-0.02287091915509398,0.00016727066721393467,0.0011698483082667004
0.5424102,0.3774159913882613,-0.017036998647199653,0.07863514898673085,0.05511444904859301,0.030740036325132416,-0.023784809002488604,5.479398915078388e-05,0.0011268341507077754
0.5725441,0.38849690090864897,-0.018213435771940567,0.07951287938106003,0.05538272945020028,0.030189934226635008,-0.024418285712813195,-0.00033806013200512975,0.0012104934756633045
0.602678,0.39994229190051556,-0.019373767067008885,0.08041722324136497,0.05552768060771924,0.02993988682652139,-0.024973875841163597,-0.0008358387257867067,0.0013242748198392367
0.6328119,0.41151061095297337,-0.02031153034113231,0.08222029555042173,0.05529933998943188,0.029986605914929597,-0.02537876738036328,-0.0013503792622693643,0.001386757513096347
0.6629458,0.4231993770226836,-0.02102443163494172,0.08491790087704829,0.05470000281224699,0.030335423838312427,-0.02564106380447067,-0.0018273497615115177,0.0013943002720936868
0.6930797,0.4348198063671589,-0.021655213138728868,0.08691831989425836,0.053949818382180284,0.0305610409224598,-0.025830712055817738,-0.0021137941519594515,0.0013343832101936856
0.7232136,0.4461790034547448,-0.0218942820574739,0.08658254464500975,0.0524664822154719,0.030211549388644482,-0.025724057128791947,-0.0015908513472574983,0.0009514491538425205
0.7533475,0.45752845890820026,-0.022131607629944483,0.08599718925539995,0.05098760393842475,0.02985876154475057,-0.02561231555397575,-0.0011132860876332295,0.0005699566322809041
0.7834814,0.46985537000000477,-0.022293063480901765,0.08584186684456063,0.049358734682991595,0.029638372869335905,-0.025330114506865516,-0.0007834960091495499,0.0002601085208403899
0.8136153,0.4835963658988476,-0.022345224246237194,0.0863216364722722,0.04751183569296106,0.0296121513341439,-0.024809613754155302,-0.0006312504008224788,5.191211546493228e-05
0.8437492,0.49733497481793165,-0.02239416938391514,0.08642256669686668,0.04566864796421232,0.02958606363594385,-0.02429051231349015,-0.0005033909968717898,-0.00015581066131953233
0.8738831,0.5109054148197174,-0.022360290724463994,0.08690777090809032,0.04386818998700996,0.0301165573723352,-0.023514848260935108,-0.00042741572471232184,-0.0003158750255005103
0.904017,0.5243895296007395,-0.022280789721662586,0.0874394933546177,0.042092507289174755,0.030941895600800268,-0.022603004534411317,-0.0003735604417290841,-0.00044992720601208513
0.9341509,0.5378780663013458,-0.022198741847205383,0.0876084767893408,0.04032054583924714,0.03176057254941618,-0.02169468888951197,-0.0003231206618368029,-0.0005834190294574148
0.9642848,0.5512480372563004,-0.021812968295307655,0.08709541289411815,0.03912731570180299,0.030472617683661024,-0.020638157073324365,-0.00026791507478448294,-0.0007409600437061997
0.9944187,0.564596351236105,-0.021389830460975645,0.08618697732607705,0.03800781455225927,0.02892038457899324,-0.019572222880808753,-0.00017876721797692192,-0.0009020800536862545
1.0245526,0.5779377920553088,-0.02096725355295348,0.08492412758061607,0.03688985304987194,0.027367311871064413,-0.018516238970891084,-5.395709398825542e-05,-0.0010637424921816291
1.0546865,0.5897587584331632,-0.020556960958856507,0.0848011126232493,0.03642396264358967,0.026573470734266937,-0.017378301995764456,7.836232756284079e-05,-0.0010405821300196482
1.0848204,0.6011475138366222,-0.020150698346697027,0.08483365657706321,0.03614140476894177,0.02599637751295379,-0.016223392284740526,0.0002037768961852043,-0.0009653920283449091
1.1149544,0.6125341635197401,-0.019745153287658468,0.08460865277497698,0.03585724002188469,0.025420575988694072,-0.01507744304536642,0.0003259059429320298,-0.0008907766578126306
1.1450882,0.6245666416361928,-0.01943017851044715,0.08518740171739175,0.035884929380172445,0.02517631918534755,-0.014078354719638732,0.000459750413671957,-0.0009003064715508864
1.1752222,0.6369177140295506,-0.019159568339091493,0.08599131684784833,0.0360641483560046,0.02509718580089812,-0.013153190112032176,0.0005957157735562561,-0.0009514005962479122
1.205356,0.6492672190070152,-0.01888878567115171,0.0864879318280311,0.03623967881679891,0.025020151986238328,-0.012233198061680831,0.0007259549520331485,-0.001002712627430181
1.2354898,0.6600771127268672,-0.018453732218404184,0.08569683059075006,0.03652916408311596,0.024238606914544714,-0.011326640770756798,0.0008637256702967262,-0.0009791807695134676
1.2656238,0.6696749860420823,-0.01789062760519755,0.0839229118357207,0.03690704063028913,0.02290120089162429,-0.01043565054317954,0.0010093003076839758,-0.0008958767377866006
1.2957577,0.6792708225548267,-0.017328936228295788,0.08196475951871307,0.037280602450120714,0.021563333377740038,-0.009554795165953244,0.001153148481321799,-0.0008115936716628615
1.3258916,0.689098902978003,-0.016769314595876494,0.08014054746737448,0.037689028220386826,0.020473765236850554,-0.008737937328971965,0.0012417965657733118,-0.0007411855104524921
1.3560255,0.6996176643297076,-0.016213030182825605,0.07904345169646082,0.03820911639212611,0.02011660730735389,-0.00809121958005314,0.001174046927197572,-0.0007141775278095922
1.3861594,0.7101397598162293,-0.01565814364369089,0.07772240683921516,0.03872596025872505,0.019760029726245774,-0.007456747918280559,0.0011089142945552325,-0.0006872310495833465
1.4162933,0.7206651028245687,-0.01510466347667716,0.07617721734500416,0.039239554322124844,0.01940403958409537,-0.0068344890256284915,0.0010463137948372265,-0.0006603519801368259
1.4464272,0.7291019344702363,-0.014427101392357145,0.07519408795379412,0.03929643446314323,0.019330144452738694,-0.006527449804556653,0.0010016090264851844,-0.0006595442253628279
1.4765611,0.7374205151572824,-0.01374308331287466,0.07411588346703979,0.03932505601111656,0.019270532002325827,-0.006249900638809347,0.0009475445932685695,-0.0006603322594279794
1.506695,0.7457366622984409,-0.013059532866463996,0.0729014516032147,0.0393505413831068,0.0192095463491305,-0.005985051645002713,0.0008828675617205597,-0.0006612807062651402
1.5368289,0.7535877795889974,-0.012351641875284258,0.07125270191662769,0.038866654657652044,0.018447440163453843,-0.005779967798596727,0.0007482214888595781,-0.0007141911876763152
1.5669628,0.761182370595634,-0.011630454411260871,0.06931684353490175,0.038096259089872006,0.01729315032408744,-0.005610913571284525,0.0005925627657333869,-0.000795369539672665
1.5970967,0.768779942765832,-0.010909873286436778,0.06726389007858569,0.03732226156355765,0.016137910356702128,-0.005450915341069272,0.00045410377775936686,-0.0008756689993828548
1.6272306,0.776041179895401,-0.01030617582728155,0.06556043908390219,0.03634602229372691,0.015193431562748442,-0.005383621244747613,0.0003169875999691693,-0.0009125423016968471
1.6573645,0.7826322950422764,-0.009933610828738892,0.06468430171626993,0.03497391045713434,0.014667235671282591,-0.005487685963727825,0.00015247719480190186,-0.0008649462286577539
1.6874985,0.7892256490886211,-0.00956174819896205,0.06372011870336036,0.03360027561478902,0.014139491835563822,-0.005595566091197979,-1.4334512630704774e-05,-0.0008175592248596764
1.7176323,0.7957934178411961,-0.009193380361466552,0.06268386406858983,0.03221966877176272,0.013631896692536526,-0.005710624115919119,-0.0001801410295741361,-0.0007684545246288694
1.7477663,0.8014434203505516,-0.008918486260881764,0.06210361259000452,0.030658361709291246,0.013842867109702459,-0.005940327528883149,-0.00024266915271434555,-0.000655718469414937
1.7779001,0.8070976939052343,-0.008645018199331389,0.0614577468394093,0.029099041913940683,0.01405419620864126,-0.006171606730356224,-0.0003123181625112638,-0.0005430911573581293
1.808034,0.8127562459558249,-0.008372978005354526,0.06074615264867922,0.0275417094248484,0.014265888371849231,-0.006404439811054277,-0.00038908810272390414,-0.00043056894521148166
1.8381679,0.8181122168898582,-0.008066387856160873,0.059798541829867435,0.025967772997660996,0.013835522774569415,-0.006606992951363119,-0.0005279155351312539,-0.00038111591378174267
1.8683017,0.8233496379107237,-0.007748239029751858,0.05873070202277508,0.024389870987451732,0.01315637753781985,-0.006800011517350626,-0.0006998157624557568,-0.00035656412489662296
1.8984357,0.8285851869732141,-0.007432428114043432,0.057609443598419796,0.02281530079537928,0.01247380224609878,-0.006995816153932367,-0.0008845556008058343,-0.00033291807373274156
1.9285696,0.8334183804690838,-0.0071050526639737654,0.05679953285622108,0.021444285273175684,0.012052802828737481,-0.0070476344901996245,-0.0009061054560670842,-0.00030457059043497575
1.9587035,0.8379991352558136,-0.00677023058233317,0.05617338673421468,0.020202902299104895,0.011797740052867527,-0.007008994983412873,-0.0008224203570280295,-0.0002731694120207021
1.9888374,0.8425799887627363,-0.006436479936382966,0.055503156503273865,0.01896512026273712,0.011542288803936858,-0.0069721179357233095,-0.0007426593953503858,-0.00024214071083412478
2.0189712,0.8469668421894312,-0.006157912192065851,0.05509154774760905,0.01810999280878211,0.011426659887881543,-0.006847584504004144,-0.0006471255359684069,-0.00023661801197450967
2.0491052,0.8511661719530821,-0.005933330295192718,0.05493892449630822,0.01763209405873948,0.011447678114900356,-0.006635262963863464,-0.000529592248318533,-0.0002559119827208459
2.0792391,0.8553702291101217,-0.005709342922273208,0.054748835798580364,0.017158387329807605,0.01146697028733787,-0.006422670819765378,-0.0004073182073701699,-0.0002751808209962101
2.109373,0.8596872594207525,-0.0055278697382163955,0.05443609831043317,0.016885711132209522,0.011373413731126339,-0.0061075165359577195,-0.0003717166251277857,-0.00028535639562316423
2.1395068,0.8641701117157936,-0.0054120141385283205,0.053952362016558286,0.016918739938439977,0.011109173765819337,-0.005634146732978774,-0.00047735810097082783,-0.00028148678509351316
2.1696408,0.8686502557247877,-0.00529763773738523,0.05342729672084379,0.016954663038626167,0.010845764412198524,-0.005159341442508595,-0.0005861900013046425,-0.0002774683021315009
2.1997747,0.8732009269297123,-0.005141548278970731,0.053227469938422756,0.017155343564625197,0.01062088391381032,-0.004620599914130486,-0.000625880916336025,-0.0002734665423292955
2.2299087,0.877791952341795,-0.004962061928381445,0.05319852119754953,0.017451624546347654,0.01041724119201365,-0.004045425003703416,-0.0006192226291919165,-0.0002689860377617937
2.2600424,0.8823810182511806,-0.004784212171216495,0.05312840375770422,0.01774960170540853,0.010212706993929116,-0.0034702320012783266,-0.000606359547345732,-0.0002638366347179588
2.2901764,0.8879607766866684,-0.0044600088403967675,0.05315439308838754,0.018252910874981702,0.010238635981326131,-0.0028486172245562446,-0.0006121302165626027,-0.0002686774349564811
2.3203104,0.8936843685805798,-0.004115317427931586,0.05313727602816665,0.018787144859476704,0.010296467876385697,-0.002222811468350399,-0.0006099795709872818,-0.0002746522510932148
2.3504443,0.899323171004653,-0.00376911101557198,0.053087538072435825,0.019322807369717303,0.010315281783581735,-0.001601278608109511,-0.000594550726025613,-0.00027618627173295947
2.380578,0.9042965210974216,-0.003403162825634354,0.053236547173457716,0.01986156695343358,0.01003846917841955,-0.0009946167808227526,-0.0005627278056760309,-0.0002454377244760539
2.410712,0.909271439537406,-0.0030382437817024766,0.053335580818230754,0.020400962030473917,0.009761535411795877,-0.00039056346634518124,-0.0005300778357939448,-0.00021470086719997992
2.440846,0.9135982319712639,-0.002755120447545778,0.053550819107825554,0.020785281403307616,0.009709968857753857,0.00014417696738600223,-0.0005145213456614218,-0.0001698082144345733
2.4709797,0.9177439156919718,-0.002496061477359035,0.05377731168407518,0.021126778497571667,0.00972027453735783,0.0006581717885626318,-0.0005010284775499411,-0.00012091683882754165
2.5011137,0.9215900972485542,-0.002210838631071965,0.053992772563201896,0.02130246724743437,0.009817714983481642,0.001153638315244576,-0.0004975152893778754,-7.267650417298562e-05
2.5312476,0.9250774327665567,-0.0018938941425403755,0.054209078868872496,0.021279353773193302,0.010019719015257634,0.001626426144800735,-0.0005067932883123637,-2.5139625052478086e-05
2.5613816,0.9283937755972147,-0.0015687238308146334,0.05437980500054107,0.021195282557463904,0.010194944032478517,0.0020824439889764713,-0.0005067291598562355,1.81471098683411e-05
2.5915153,0.9305439125746489,-0.0011759839126170846,0.054375794195443694,0.0206898881473622,0.010186964610113721,0.0024435634134376476,-0.00045824109573544807,3.136612707479917e-05
2.6216493,0.9325438551604748,-0.0007667637255508453,0.05444110630126586,0.020076790562466272,0.010222540430814452,0.0027917752396943636,-0.00039031364083916536,3.26501357553967e-05
2.6517832,0.934081893414259,-0.0003045208504772745,0.05473767266446805,0.01913383267587504,0.010397754284088501,0.0031061378864635342,-0.00027235477064830736,-5.419838448991415e-06
2.6819172,0.9345075394958258,0.00015958314634190174,0.05523148699233327,0.0180643606863474,0.010617721718557913,0.0033618832576221263,-0.00017382364264071533,-2.4987947587210026e-05
2.712051,0.93301304243505,0.0006276064739267895,0.05606731151536759,0.016776401550933,0.010916476028089232,0.0035210813978751396,-0.00011472685341779292,-1.3066236920604237e-05
2.7421849,0.9312710929661989,0.0011113160419995438,0.05697570353492909,0.015381402595695702,0.011052623590823029,0.003685243049105805,-9.155741151986585e-05,-4.1303677514215914e-05
2.7723188,0.9291529282927513,0.0016097519701361307,0.05796438412286031,0.013872180383235662,0.011019597928473073,0.0038516167765758136,-0.00011014250603050041,-0.00011003122173705609
2.8024528,0.9219431057572365,0.0020287902366362687,0.05910639396827877,0.012298006059907864,0.011093216603374858,0.003858795141732639,-0.0002692499430678912,-9.152301735677872e-05
2.8325865,0.9126372765749693,0.0025196870883519296,0.06048082826238843,0.010677851346611799,0.01149234182153562,0.003936129914192358,-0.00046005986128661155,-0.00010200343490719303
2.8627205,0.9007740318775177,0.0030469697348962654,0.06215637785760375,0.009008227406445997,0.012100133342254404,0.004055171484403398,-0.0006649137989276016,-0.00012995435322608984
2.8928545,0.8801761064678431,0.003367988287124035,0.06570395522296502,0.007209085935903431,0.012203601946569671,0.003992046475882454,-0.0006566127682502074,-0.00010668400107608083
2.9229884,0.8497169390320778,0.0036153215360172908,0.06860544961694126,0.005269224663155737,0.012567119159062803,0.003942563547139635,-0.0006201590286677872,-0.00013949891178169496
2.9531221,0.7948868591338396,0.002622266352545921,0.07203215139804964,0.003331821347527234,0.01400901354160074,0.003322489228840707,-0.00036288817289541805,-0.0001635335494998768
2.983256,0.7045895326882601,0.0029157594121898,0.07727326049088662,0.0014917112727984277,0.01307978604298272,0.0029386225184564853,-0.0007579940349443323,-0.00023538648070587671
3.01339,0.40959946997463703,0.0009300033518115924,0.09560223586868327,0.00030178726596055856,0.008078585042707155,0.0010853753839091672,-0.0005073785755552238,-7.987977588802927e-05


==> figs/data/periodichill/LES_medp3_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,0.004796032633748837,-0.00013291471235987729,-0.021319765197789046,0.00013291032637416944,-0.006012447211071302,-0.0001511945587717145,-7.645938210022477e-05,2.1006938553869993e-05
0.0301339,0.12737154541537166,0.003607733814163794,0.07241060156983957,0.0013137278737542536,0.031876952879105185,-0.0007857365202686333,-0.0003144442973182543,0.000439886392299304
0.0602678,0.19517272105440497,0.008044528083701152,0.06915062392142582,0.004410421709901786,0.0390594421623643,-0.0022856473085509825,-0.0006108107897179343,0.0008406278902315905
0.0904017,0.23196661658585072,0.0120445817556174,0.07399531037206009,0.008218953568281152,0.039396641512588794,-0.0034934738369894365,-0.00012144158959741919,0.0007826078383804651
0.1205356,0.2554923058487475,0.015216566986055113,0.06667540280438077,0.011915402655803953,0.03725761566802779,-0.004880181238611333,0.00025107919933449723,0.0005327092352361042
0.1506695,0.2728812713176012,0.018018650385783985,0.06744870049962248,0.015156529529824837,0.03622893552903669,-0.005944343182160858,0.00044198143035026165,0.0004021073470904041
0.1808034,0.2859748234041035,0.020395900117364363,0.06657173699075444,0.017794637947684468,0.03502828767911778,-0.007073596588318735,0.0006255528331174081,0.0003061140786679647
0.2109373,0.29645859776064754,0.022588157540667453,0.06622633570329693,0.019983797982113114,0.03352173411855609,-0.008141945033830162,0.00046474941746931994,0.00032226618570527346
0.2410712,0.3058219007216394,0.024586493276729016,0.0657980874065944,0.021999211096112494,0.03212151119362458,-0.009180230577644779,0.0002488544543077179,0.0003995822171581001
0.2712051,0.3140022144652903,0.02620923599897651,0.06487717328578096,0.023867111458286464,0.031202580152695433,-0.010143703193668347,0.0001212396338802187,0.0005447180109583677
0.301339,0.32029967196285725,0.0273264281640877,0.06435556713683216,0.025419045712768307,0.030799763758997616,-0.011043795021923554,-9.023359891529008e-05,0.0004972416317752678
0.3314729,0.3265624353662133,0.02832875704189064,0.06389743759005378,0.026720652040822083,0.030424996031164622,-0.011841205768553104,-0.0003016090861495766,0.0004134794592797514
0.3616068,0.3338331626728177,0.02933681746799266,0.06336084274469797,0.027636803348225,0.029841674789327564,-0.012443580787423707,-0.0003681706664511279,0.0003470914966869314
0.3917407,0.3409620109014213,0.030262220036092913,0.0629860190897717,0.028518491139563132,0.029372887146414027,-0.013065985640364815,-0.000543013707146784,0.00035594648945620045
0.4218746,0.347831666469574,0.031068356335708813,0.0629145043994832,0.029350552915105438,0.029081991914690936,-0.01370732209557027,-0.0009048684259101623,0.0004698489450281343
0.4520085,0.3545333966612816,0.03181520876023569,0.06318306856411698,0.030208157516180053,0.029164015276884142,-0.014415274701690137,-0.001228968137883007,0.0005931010684251839
0.4821424,0.36118180910125375,0.03252647634144523,0.0637688062008954,0.03108599078992886,0.029563388844928595,-0.015180051725732537,-0.001522028405294561,0.0007157401944629606
0.5122763,0.369800447486341,0.03334360393364477,0.06353697974039796,0.03186441931633048,0.029111401244151656,-0.01598919449065192,-0.001659041909361278,0.0007530541019897569
0.5424102,0.3795311590656638,0.034222234251501504,0.06270704891016113,0.03258317690213154,0.028178191538519227,-0.016836613642733284,-0.0017289331895227803,0.0007461081355923906
0.5725441,0.3894301410764456,0.03499238826771034,0.06210452559808907,0.03329514753153633,0.027541226982701367,-0.017614193130537303,-0.001885450391142565,0.0007475049319668101
0.602678,0.39981558825820684,0.03555330797462375,0.062303142970912495,0.03400159676873441,0.027609513995491816,-0.01820821414743632,-0.0022038385356496857,0.000758366614002047
0.6328119,0.4102123165503144,0.036113126610871404,0.062298460390349,0.034708526896362495,0.027663923859076508,-0.01881292193247386,-0.0025715463230557077,0.0007680612588054207
0.6629458,0.4210830610245466,0.03654443009691022,0.0628857733883853,0.03518900049550737,0.028431914700793773,-0.019288162396818832,-0.0028675669260224326,0.00089240046968308
0.6930797,0.4320035306736827,0.036983413011881794,0.06329662014990217,0.035663393010013034,0.029223913565107666,-0.01976777101646526,-0.003186397799040979,0.0010329871601207808
0.7232136,0.4431013558059931,0.03737977339187637,0.0634093325581652,0.03585030612533784,0.028987702879141392,-0.02016406158752497,-0.0030751347628710088,0.0009869876278026431
0.7533475,0.4542635576799512,0.03776492406905163,0.0632278710255686,0.03587034403644583,0.028105206097023473,-0.02050987049297728,-0.0027104563007916303,0.0008233473789870272
0.7834814,0.46543046832084656,0.03815407888032496,0.0628084536891853,0.03589417831171445,0.027216571925696324,-0.02086244294741923,-0.002370864239385627,0.0006598235382790703
0.8136153,0.4773565186187625,0.03831159088440472,0.06340805982088407,0.035774194695751146,0.027033970179144023,-0.020804615521771534,-0.002364276558775578,0.0007424094641252755
0.8437492,0.4893901450559497,0.03842448467185022,0.0639193783822124,0.035629570797262824,0.026967852233946536,-0.0206868956074035,-0.0024496115816454063,0.0008653102474689928
0.8738831,0.5014055324718356,0.03850057868112344,0.06429246002799804,0.035455782745730885,0.026909083245939398,-0.020571187848561885,-0.0025507014524055027,0.0009787128230221954
0.904017,0.5133743183687329,0.03825714460981544,0.0657002858181811,0.035027771716133395,0.026975285396848524,-0.0204215672892759,-0.0025334415682389776,0.0010165573914099118
0.9341509,0.525357305072248,0.03800906848482555,0.06683161725168507,0.03459803684593457,0.027035002142030723,-0.02026087418994899,-0.002555351921054329,0.0010545193904168571
0.9642848,0.5374411372467875,0.03779435626211125,0.06724585182468767,0.0341752270029409,0.026770155939431058,-0.02013787345951057,-0.002510322112419843,0.0010627738791335382
0.9944187,0.5496894689276814,0.03765217910040519,0.06652580939192554,0.03376997796717068,0.025886849734851183,-0.020094859005007973,-0.0022393899159279147,0.0010218948992639437
1.0245526,0.5619247052818537,0.0375016282996512,0.06551469385632991,0.03335810806988302,0.025014529757679944,-0.0200419811416328,-0.0019249667484879853,0.0009792036537533285
1.0546865,0.5740599408745766,0.03737591124627215,0.06465771187317365,0.03304448924992292,0.024277770972033513,-0.019971999034694675,-0.0016110109085263336,0.0009002718180985288
1.0848204,0.5858964584767818,0.03735572804725962,0.06507260247960889,0.033085936468968784,0.023974678724858364,-0.019877762066562853,-0.001421507826884513,0.0006980310960994744
1.1149544,0.597731071524322,0.03732886222041998,0.06521837206368897,0.033121113266301974,0.023671704870964753,-0.019781851936318033,-0.0012253187622106691,0.0004952402765318618
1.1450882,0.6094188010320067,0.037314005559892394,0.06526478324899793,0.03314338960056356,0.023460525419887395,-0.019689498946450276,-0.0010448536096076856,0.00030749816174430265
1.1752222,0.6200103564187884,0.03743227907762048,0.06634013335261063,0.03310919022857349,0.02393070213052802,-0.01963768325592324,-0.0010246471104982096,0.00023682368970780404
1.205356,0.6305951550602913,0.03754555221530609,0.0671918743252719,0.03307179761638383,0.024393567295861944,-0.01958955715709318,-0.0009947983360257557,0.00017032495432060596
1.2354898,0.6411985335871577,0.03765968456998792,0.06779424888899699,0.033026004319894255,0.024821928761547256,-0.019545250943638418,-0.0009516579659395331,0.00010710586444022895
1.2656238,0.6532948315143585,0.03812565697239734,0.0665696477427522,0.032667894387112574,0.023630729472884852,-0.01952496879502274,-0.0006951949660500417,-6.009264224941856e-06
1.2957577,0.665397685021162,0.038588411633782016,0.06506644411245877,0.032307777105030216,0.022443602519927115,-0.019515937113346125,-0.0004022684580559637,-0.00011885091740901533
1.3258916,0.677507190965116,0.03904794584150295,0.06328420300211463,0.031945655449629046,0.021260572521061793,-0.019518047396443826,-7.292789070491735e-05,-0.00023143845204879547
1.3560255,0.6881159963086247,0.03922383713143063,0.06276745134229356,0.0312992529234295,0.020791574152849754,-0.019392244363734074,0.00010571703749229829,-0.0002725372179512151
1.3861594,0.6981507549062371,0.039289754089622875,0.06263545889139244,0.03054845929609844,0.020594852486311717,-0.019214356552471508,0.00022611846584796955,-0.00028801600492800065
1.4162933,0.7081875167787075,0.03935297299085505,0.06230869480785328,0.029802224610894025,0.02039836567672474,-0.019035855771983343,0.000356264419212121,-0.0003053701238769935
1.4464272,0.717552162706852,0.03931864744572522,0.062127646878365805,0.029076862877746516,0.02015054752082891,-0.018765797755455175,0.00047889014312385396,-0.00029279110403086577
1.4765611,0.7260308098047972,0.039155322907390655,0.06224357580335893,0.028376452809857493,0.019835707000030022,-0.018372262317971535,0.0005867119752823134,-0.00024184558916907336
1.506695,0.7345096720382571,0.03898704360699412,0.062226773118385315,0.02767915110102999,0.019521744377416043,-0.01797325199708743,0.0007020980282297935,-0.00019485811243175305
1.5368289,0.7430595094338059,0.03881117790388089,0.06196778353010868,0.027011769455787756,0.01910465727499103,-0.017580116278062545,0.0007765743009960193,-0.0001426715084840511
1.5669628,0.7520420607179403,0.038614704734300176,0.06090457409968142,0.02650826463441117,0.01806388031858507,-0.017248872182627464,0.0005614708578957316,-3.4991321082668677e-05
1.5970967,0.7610293794423342,0.03841173669843556,0.05968146706177102,0.02600716684047543,0.017022766130245687,-0.0169099340670355,0.000344505742453996,7.601730782971463e-05
1.6272306,0.770021541044116,0.03820225968274826,0.05829820650756912,0.025508469301025034,0.015981303502888247,-0.016563113407094245,0.00012548076429780546,0.00019036645734999403
1.6573645,0.7780602555721998,0.03784442024038981,0.05776959319742869,0.025164802261410716,0.015473038697919965,-0.01606514690469878,-4.980799837837977e-05,0.00022677457937977084
1.6874985,0.7859394699335098,0.03745749227073247,0.05728823897040747,0.02484978486374502,0.015054023055051853,-0.015533729277517585,-0.00022156882261238717,0.0002504005106649225
1.7176323,0.7938214112073183,0.03706555414032664,0.056685460088205075,0.024537652271344725,0.014634092585696007,-0.014992788446900163,-0.00039778504661696235,0.00027481597768927706
1.7477663,0.8015541564673185,0.0365803226297885,0.056367408150343135,0.024239331418878306,0.014515678244654556,-0.014486318725335321,-0.0005520272873427096,0.00028639126172754414
1.7779001,0.8091777842491865,0.036024370390805416,0.056236201185108414,0.02395035043388289,0.014624697562218184,-0.01400230598296422,-0.0006856132707617714,0.0002874827486563298
1.808034,0.8168078139424324,0.03546456479580229,0.055985594440964626,0.023661974329335738,0.01473316136571622,-0.013507049639068382,-0.0008170019245520525,0.00028810563436639316
1.8381679,0.8239753749221563,0.034834987181966426,0.055514809102856444,0.023333843847440652,0.014551937221233891,-0.01302732120191151,-0.0008998891319248244,0.0002739448077706017
1.8683017,0.8299800455570221,0.03403794017867767,0.0547117209490926,0.022906805248742942,0.013654971292804425,-0.012604173479045466,-0.0008750160326202088,0.00022562508324053862
1.8984357,0.8359976522624493,0.03324053163305507,0.0538551742698864,0.022483258105226847,0.012765811526440097,-0.012174133599590128,-0.0008618791412996589,0.00017924712179230134
1.9285696,0.8418036494404078,0.03244004288717406,0.05303989489542804,0.022101743904252645,0.012039628792928556,-0.011738119370633526,-0.0008491344478875201,0.0001427970744532834
1.9587035,0.8467552028596401,0.031643356991935434,0.05262754999599428,0.02190020438339528,0.011973589073239376,-0.011309513758404794,-0.0007902264566304138,0.00013602783642767613
1.9888374,0.8517048042267561,0.030840485354787006,0.05216103807319772,0.02169258574719313,0.011907628940343678,-0.010874285969650926,-0.0007355749760401577,0.00013027718727674472
2.0189712,0.8565709944814444,0.030028993591258768,0.05167902396002122,0.021552244167903856,0.01187567595041632,-0.010443388815847263,-0.0006882892024085326,0.00012893946557138077
2.0491052,0.8608119580894709,0.02919295694118773,0.05144650460989275,0.021969161655193248,0.012104536762621408,-0.010090141272801785,-0.0006674328941556323,0.00015391592110620218
2.0792391,0.865056972950697,0.028351152956020087,0.051173033022436365,0.02237821233424475,0.012333309478311225,-0.00972907642382857,-0.0006482370198947658,0.00017852311944065418
2.109373,0.8693149592727423,0.02750083994214947,0.05084641138015311,0.022783700741256227,0.012540539305838618,-0.009371188669234622,-0.0006294211263552438,0.00019851664275253932
2.1395068,0.8738432470709085,0.0265622939732566,0.05011237016916037,0.023312966279678066,0.012097895646469292,-0.009340581633057676,-0.0005701561335462665,8.886027671959484e-05
2.1696408,0.8783713039010763,0.025617862140279613,0.04933598701217723,0.023834144274324932,0.011654030870776814,-0.009300982620623822,-0.0005067581219741144,-2.1657599741302424e-05
2.1997747,0.8829498719424009,0.024676927955624706,0.048631357512077034,0.024276007803549576,0.01127407022848801,-0.009275355125903006,-0.0004700694293582573,-9.640486591323019e-05
2.2299087,0.8876463063061237,0.023752675462674233,0.04815381064636781,0.024540944381194082,0.011048298502647708,-0.009295450681483863,-0.0004990535522820579,-8.566537528217341e-05
2.2600424,0.8923384174704552,0.022822878529950685,0.04763123854935847,0.02479839428118799,0.01082220440338521,-0.009306429303703463,-0.0005183794727344863,-7.699447091473585e-05
2.2901764,0.8969579022377729,0.02196881796407979,0.04734140210590099,0.024922703105009658,0.010863700206245002,-0.009333358225724314,-0.0005210869586843581,-7.606205743094119e-05
2.3203104,0.9015185218304396,0.02117310316680232,0.04722849641884497,0.024943069643932315,0.011112910076298575,-0.00937160508506995,-0.0005136250228096476,-8.045332558045655e-05
2.3504443,0.906073434278369,0.020372352916069758,0.04707735697795734,0.02495799582793832,0.011360382100497585,-0.009401768132697996,-0.0005028658181803229,-8.542992319352709e-05
2.380578,0.9114948529750109,0.019616196653601037,0.04679945238547267,0.02472381109237676,0.011127776068051935,-0.00939293595855819,-0.0005025528376703314,-9.590336280655371e-05
2.410712,0.9170954935252666,0.018866675025037694,0.04644210791035552,0.024436778101189136,0.010795553188175875,-0.009368309674403458,-0.000497407157641511,-0.00010838931073589373
2.440846,0.9217704609036446,0.01802386738199857,0.04629938445584436,0.02407220315722635,0.010545756799009154,-0.009307883188683284,-0.0005202620582290766,-0.00011451561595942897
2.4709797,0.9256063550710678,0.01709627319860374,0.046372758020769345,0.02363869230036754,0.010371022882283663,-0.009216325886850618,-0.0005712573624248466,-0.00011494133505482123
2.5011137,0.9291030112653971,0.0161663055396275,0.046540720702116456,0.023191837937269213,0.010270641430934141,-0.009098285871194595,-0.0005868911275527049,-0.00011010300504928651
2.5312476,0.9314097762107849,0.015235877903251094,0.04712099584662255,0.02269893913924359,0.010430823160529354,-0.00890583677412563,-0.00048811668922981496,-8.42346142159732e-05
2.5613816,0.9337135963141918,0.014301087145213387,0.047694809196001775,0.02220663622532158,0.010590440605307696,-0.008709691906773164,-0.0003875292748862203,-5.935174898784289e-05
2.5915153,0.9358392115682364,0.013498963360689231,0.047690517395495235,0.021620743306970888,0.010514118875287866,-0.008428033362856361,-0.00021622728663513537,-9.113184798653003e-05
2.6216493,0.937894344329834,0.012711071741250635,0.047655788273686994,0.02101822316368694,0.01042765700056555,-0.008129112166604183,-5.152026853411443e-05,-0.00012726691111856358
2.6517832,0.9391936920583248,0.012022658861496893,0.047939130451480905,0.020266030268179823,0.01053207751696508,-0.007712202717822327,-0.00013053405152611657,-0.00013304647221854893
2.6819172,0.9399785026907921,0.011349929890457133,0.04838522992114269,0.019459515265392354,0.010677407188661477,-0.007275255079954881,-0.00020178757388996456,-0.0001344919651564291
2.712051,0.9387781079858541,0.0107501576485447,0.049444044687115385,0.018431575656682107,0.010982530016236579,-0.006766325712959903,-0.0002487683223291232,-0.00011714371750089424
2.7421849,0.9366315472871065,0.010151304900773539,0.0504059516108184,0.017291670101219726,0.011150977720872536,-0.0062020008900580854,-0.0002631249624425546,-0.00010561031404639464
2.7723188,0.9327161032706499,0.009556735521528026,0.051166850096720506,0.01593745750361174,0.011064714696578555,-0.005534457920826071,-0.00021978539867152603,-0.00010483005435933815
2.8024528,0.925600515678525,0.00897410521429265,0.05206634928305731,0.014378293284614674,0.011162048716425184,-0.004772112513535655,-0.00033630419452194407,-9.948208890770835e-05
2.8325865,0.9175383429974318,0.008343746242616135,0.052975569163449476,0.012693010627162679,0.011449722854283417,-0.00390877968545423,-0.00042519022851530584,-9.227932223317389e-05
2.8627205,0.9086845777928829,0.00765689445870521,0.05388478282905651,0.010880607839022394,0.011936890155974706,-0.0029381895452839568,-0.0004616880687214348,-8.373734976684429e-05
2.8928545,0.8901044260710478,0.00701430472508946,0.05711529038982044,0.008851399490858313,0.011949800409615264,-0.0021228279765917787,-0.0005102057984150152,-6.697118474088927e-05
2.9229884,0.8678958639502525,0.005923527071672652,0.05915362350026099,0.006560311581618722,0.012269904515269584,-0.0011485512870239578,-0.00047118624133040635,-9.055502950282602e-05
2.9531221,0.8229429367929697,0.003912919300546491,0.05736863511779122,0.004212990685335832,0.014270467129786461,-0.0006408946105102725,-0.00026247233630896736,-0.00012413048124265154
2.983256,0.7508596498519182,0.0030323983362450235,0.06453155866552274,0.0018963175345203984,0.013927831315395565,0.0002203028708825639,-0.000924313685014568,-0.000230972886557508
3.01339,0.4604457151144743,0.0004903447364412727,0.08993817018972822,0.00041711797227127163,0.008404228792048551,-0.0002975869882790603,-0.000945827025912119,-9.418653967539638e-05


==> figs/data/periodichill/LES_medp3_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.04680961882695556,0.03760247345780954,-0.008740768327770569,-0.006342507672527252,-0.0035125661725531098,-0.007641181923148586,-0.00010652063142229213,-7.163231856327641e-06
0.4821424,0.31408584536984563,0.24407984782010317,0.03284543154597418,0.02071835126712524,0.07110369047320411,0.02452639264944026,-0.0003063322225151689,0.00028542445556328355
0.5122763,0.3502948144450784,0.2583567947149277,0.034064258695702315,0.022086780189304767,0.07973592040677006,0.02230388472619628,0.00044422594599128565,0.000924951470326763
0.5424102,0.36719060130417347,0.25495877768844366,0.03049641640011469,0.022209584946756344,0.07080513196645868,0.01629552068603951,0.0007308973485307332,0.0008710019311771603
0.5725441,0.3900750260800123,0.25324493926018476,0.03249831990003682,0.024730436988190094,0.06698382231780783,0.013781035842472977,0.0005957602719142401,0.0005187453638263503
0.602678,0.408489222638309,0.24914615089073777,0.03345626983257685,0.027031867815749407,0.06159065571669328,0.011115324389114334,9.51311331090117e-05,-0.0001408900236819369
0.6328119,0.4271005569025874,0.2483662641607225,0.035607378833695164,0.02890211316611293,0.058523524587819696,0.008867304335790097,0.00023459698919807426,-8.988189520071996e-05
0.6629458,0.443546692840755,0.24821904907003045,0.03736037127270281,0.03080148873430138,0.05551106770157423,0.006678772750408915,0.0004316358040493233,-7.476175150229487e-05
0.6930797,0.45930649247020483,0.2489852150902152,0.039284943434761105,0.032700473231366795,0.052991445218139005,0.004680531483521599,0.0005778840958779695,-8.317048471067831e-05
0.7232136,0.47476773243397474,0.25028211576864123,0.04133712562130529,0.03451650174486676,0.0510563341751029,0.0028358470610109765,0.00048702829724199016,-0.0001402997388401054
0.7533475,0.48734666872769594,0.24968964280560613,0.04237932073028322,0.035980101512262865,0.0488618136756029,0.0007611460607500342,-0.0001656524299957357,-0.0003802164300211572
0.7834814,0.5010687606409192,0.24909035675227642,0.04368725001732354,0.03754106423019227,0.046629020421479345,-0.001117216300190682,-0.0008249641917724548,-0.00039277684015659453
0.8136153,0.5158834727481008,0.2484968095086515,0.04514036687000916,0.0391926321132799,0.044402339548297566,-0.0028069032947261596,-0.0014815490709401366,-0.00019680521815538675
0.8437492,0.5311672231182456,0.2468625819310546,0.04617944146060193,0.04096512867898676,0.04312853955325053,-0.004325142899160639,-0.0018658905215975163,0.0001614833211271221
0.8738831,0.5463478052988648,0.2446461794897914,0.047050292814726336,0.042614525337689356,0.041780472494160156,-0.005782937196227744,-0.002171653591630879,0.0005735864168439153
0.904017,0.5608695019036531,0.24112642975524068,0.048357834277251543,0.043826023397535135,0.03974938245567052,-0.007213765329102895,-0.0022437019948680272,0.0010668573951410241
0.9341509,0.5753211230039597,0.2372638168744743,0.049417516249940396,0.045048153215581754,0.03785229443261676,-0.008478384544889,-0.0022974685508444894,0.0014675910453973552
0.9642848,0.5894486848264933,0.23230289248749614,0.05062471562276455,0.04637825522549219,0.036495656357124345,-0.009398650102844186,-0.0022891222454596762,0.0015431739564621917
0.9944187,0.6037660371512175,0.22725842846557498,0.05167630642768378,0.0476348862943765,0.035308456145011276,-0.010125615246334263,-0.0022414061541513675,0.0015308406199380882
1.0245526,0.6188161056488752,0.22202817536890507,0.053205653114984375,0.04876583172439089,0.0348603149280745,-0.010484663570485026,-0.0019773225086276458,0.001107323176357821
1.0546865,0.6335043357685208,0.21661552507430315,0.05432889865673973,0.049708075460772654,0.03407731435156183,-0.010787816805961109,-0.0017441616845421224,0.0008051916415493347
1.0848204,0.6465878747403622,0.21050840942189097,0.055162716000100476,0.05001396937525153,0.03181762757875021,-0.011371500890935943,-0.0013458246543174403,0.0009226107095764316
1.1149544,0.659641932696104,0.20436438033357263,0.05567089340426479,0.05023736485618286,0.02955630335464762,-0.011802076921484134,-0.0009774312676949781,0.0010523849408618222
1.1450882,0.6719846865162253,0.1984382641967386,0.056384090264719466,0.05017924130297423,0.02848697724963953,-0.011925719001886464,-0.0009511848136780536,0.0011229608143814521
1.1752222,0.6841137791052461,0.1925458514597267,0.056959044721928254,0.04999226014079717,0.027737284988763298,-0.01187040637532677,-0.0010608421336786335,0.00119707069280114
1.205356,0.6954936571419239,0.18657193519175053,0.057455896352918256,0.04965293552406361,0.027362794974246082,-0.011687724785572617,-0.0012221207650572868,0.0012763848043341537
1.2354898,0.7057604771107435,0.18049585167318583,0.0580283216027464,0.049119891038069866,0.02755824291336592,-0.011396198263483592,-0.0014122461252777073,0.0013445608273322707
1.2656238,0.7160165468230844,0.17440771660767496,0.058400281532254406,0.048505381591878435,0.027719590184997728,-0.010994508895735708,-0.001624452402721974,0.001424115809178283
1.2957577,0.7267601899802685,0.16914918064139783,0.0585991582826183,0.04764520891363359,0.026457249835856494,-0.01080870815646906,-0.0018173373458020316,0.0013294187291399123
1.3258916,0.7374874241650105,0.16387189668603241,0.058580922046849504,0.04672197091272824,0.02519432701778392,-0.010516365316584397,-0.002025576141832996,0.0012430430759740453
1.3560255,0.7480367664247751,0.15868061920627952,0.0586166945210137,0.045728794612442,0.024322226190455213,-0.010116754265156985,-0.0021634971762007262,0.001207615723326907
1.3861594,0.7582646440714598,0.1536728183273226,0.058962230357931245,0.044663751635918,0.024194586534712223,-0.009616784609464538,-0.002128043037777359,0.0012472668081602916
1.4162933,0.768477737903595,0.14864944806322455,0.059107106893431904,0.04354033520918073,0.024060900114488217,-0.00902070930916607,-0.0020687773651636866,0.0012730419764547451
1.4464272,0.7786385770887136,0.14387586992233992,0.05960165263230477,0.042122702171051345,0.02410540041526856,-0.008573032932116628,-0.0018922385867713044,0.0011811641357849369
1.4765611,0.7887750435620546,0.1392203252762556,0.060163130861865866,0.04054148676862057,0.024230323695185,-0.008152893056717875,-0.0016420685228717945,0.0010249917224662303
1.506695,0.7989097852259874,0.13456033635884523,0.06052111940882687,0.03891216343146232,0.024329718094280403,-0.007647128409988477,-0.0013632071439215274,0.0008561045523580993
1.5368289,0.8092636801302433,0.1304292648565024,0.060281382295367836,0.03721551966294755,0.0226916266108087,-0.007579740431176568,-0.001135043382593114,0.0008207208869914669
1.5669628,0.8195959664881229,0.1262888303026557,0.0598390387899046,0.03548121992509834,0.02105904267520389,-0.007430168767217443,-0.0009095228216659638,0.0007856237263289846
1.5970967,0.8295343723148108,0.12212114792782813,0.05938457023031751,0.03376151594361297,0.01962264438917104,-0.007281139405367065,-0.0006889671544034696,0.0007313179054499028
1.6272306,0.8378637377172709,0.11788154195528477,0.05957141800639376,0.03222880311803858,0.01900236415830614,-0.007410327142561943,-0.000471492790751012,0.0005931987739240681
1.6573645,0.8461683448404074,0.11363415094092488,0.059621062327322116,0.03065951716402188,0.018380336057990755,-0.007469910170577451,-0.00023851058409529377,0.0004483030660261864
1.6874985,0.8537828754633665,0.10940838442184031,0.05964145905981211,0.029213053696887724,0.01793551825006974,-0.007559588477620463,-9.316273608481022e-05,0.00036079723724205797
1.7176323,0.8601267226040363,0.1052236536052078,0.05976693319863624,0.028033756450777762,0.01783796998723834,-0.007778612868632767,-0.00011361433682088168,0.0003819785279940768
1.7477663,0.8664512019604445,0.10103181260637939,0.05981342807033818,0.026821117889557274,0.01774157143819796,-0.007944704140452577,-0.00012058169588711597,0.0003951437693875869
1.7779001,0.8731151781976223,0.09721202042419463,0.059497505868802314,0.025837543992991152,0.01728762219651881,-0.008250260381862773,-1.8596672464546785e-05,0.0003178834873709867
1.808034,0.8802121002227068,0.09379460453055799,0.058736431637507525,0.025105662793476848,0.01642854626245816,-0.008709432180761395,0.00017934491940930965,0.00015362451782795846
1.8381679,0.8873010873794556,0.09037365089170635,0.057881160523820085,0.024353060104369363,0.015566937753145263,-0.00911902747020929,0.0003723012545084224,-8.660805652748794e-06
1.8683017,0.8936609234660864,0.08693237730767578,0.05746437266027282,0.024035745411709664,0.015030352259649275,-0.009560359608654104,0.00047364886114495755,-0.0001223621499359069
1.8984357,0.8997292723506689,0.08347963652340695,0.05718283051787543,0.02387316091621454,0.01461835658165993,-0.009990097968505321,0.0005371635231080736,-0.00021654978356081304
1.9285696,0.905784273520112,0.08002372685587034,0.05682888438846845,0.023687859773982634,0.014207595168462829,-0.0103778246500488,0.0005993897882970835,-0.0003101140864588324
1.9587035,0.9111570343375206,0.07690008071949705,0.056491086153000136,0.023929132876945793,0.014273531593981115,-0.010797128616470253,0.0004850834715805956,-0.0003392628344732299
1.9888374,0.9164693299680948,0.07379828486591578,0.05610413752903032,0.024182447370838328,0.014372833819933617,-0.01118864227767799,0.0003541478193484892,-0.0003609277371399832
2.0189712,0.9216274861246347,0.07074226846452802,0.05560675103378243,0.024465798750658352,0.01436795517154733,-0.01156022936895712,0.00020616651256407433,-0.0003688233635042266
2.0491052,0.9258503820747137,0.06800251518143341,0.05468488240982505,0.02505852876685873,0.013661475691129151,-0.011986125255400812,-2.931172931064721e-05,-0.00030071306131980295
2.0792391,0.9300633333623409,0.06526054110145196,0.0537298780593074,0.025637987735347468,0.012955782349854523,-0.012390342609797315,-0.0002734995912545019,-0.00022803588447158605
2.109373,0.9339586365967989,0.0625244791735895,0.05300046147801507,0.026268080056197244,0.012579681068537482,-0.01280319751069544,-0.0005069266411301815,-0.00013935617267935344
2.1395068,0.9375429917126894,0.059795132488943636,0.052502988153525165,0.026949199762388278,0.012529476242166703,-0.013228461325721308,-0.0007264911772290883,-3.501078776881907e-05
2.1696408,0.9411237742751837,0.057064870663452893,0.051983008767983674,0.0276179401669907,0.012477675393714036,-0.013637332155453513,-0.0009502624924679175,7.34840158529875e-05
2.1997747,0.944442868232727,0.05440759885823354,0.0517968944950411,0.028291190321531094,0.012577728813943905,-0.013909788489983747,-0.0009732896233370734,0.0001612576326525388
2.2299087,0.9477188047021627,0.05175941181369126,0.051641723482381385,0.02895565614807098,0.012696787890634373,-0.014151204857080477,-0.0009595091788952587,0.00024070974971816881
2.2600424,0.9510153494775295,0.04918310308130458,0.05131063312519668,0.029575314301753208,0.012698003826564004,-0.014341891618703709,-0.0009030829349159029,0.00028797182994127384
2.2901764,0.9543855991214514,0.046815405919915065,0.050509307317877505,0.030088823403397885,0.012367891813200253,-0.014414887591118801,-0.0007457144619463212,0.00025533640656347245
2.3203104,0.9577509090304375,0.04444669434451498,0.04969103467819913,0.03059394186273215,0.01203979060911979,-0.014476055720731809,-0.000587207532622324,0.00022093703227426295
2.3504443,0.9607582148164511,0.04214679994038306,0.04913173984296293,0.030879420880960105,0.011976740431500337,-0.014381796902030883,-0.0005436039953323367,0.00020609897769597154
2.380578,0.9637370053678751,0.03985173619003035,0.04857656580329639,0.0311418889837696,0.011929981069088958,-0.014267588138637911,-0.0005028236204743467,0.0001886959711196619
2.410712,0.9666227102279663,0.03767817642074078,0.0482740448133967,0.031184055317629533,0.012029825889816903,-0.01398777228036481,-0.0005170850093803416,0.0001451332433875505
2.440846,0.9694449957460165,0.035579269781010225,0.04812366304658777,0.031086462197739355,0.012220268437396604,-0.013602811051953878,-0.0005642429811215282,8.476506825372764e-05
2.4709797,0.9720671605318785,0.033526208891998976,0.047732839266642624,0.0308603518194163,0.012216084876257003,-0.013154083124254333,-0.0005801994589788488,4.647168369924817e-05
2.5011137,0.9742435421794653,0.03157916368218139,0.04681033726259809,0.030350254777033,0.011765166743266898,-0.012572186187224485,-0.0005312023123429221,6.336617353951805e-05
2.5312476,0.9763780273497105,0.02966211093007587,0.04603827618797807,0.029711704627070002,0.011439934407487851,-0.011927844316242577,-0.0004887217377198536,8.20454902872308e-05
2.5613816,0.978444829583168,0.027801945849205367,0.0455448220539052,0.028845197006490426,0.011346642548955366,-0.011173312091002936,-0.00046077953811046214,0.00010642961614487519
2.5915153,0.979812316596508,0.025945394358132035,0.0452305940044857,0.027837432940133165,0.01134300047922859,-0.010371911437276494,-0.00042608922775050004,0.00012249876245571997
2.6216493,0.9801544509828091,0.024093407475447748,0.04518721743987397,0.026625814993305436,0.011468605169497059,-0.009508942887546088,-0.0003833433533086774,0.00012537467991567908
2.6517832,0.9802897442132235,0.022336731635732576,0.044930969874503734,0.025254059121985188,0.01142194689867586,-0.008672028606899442,-0.00039600574000012113,0.00010529518522120811
2.6819172,0.9801873359829187,0.020691725743745337,0.04442635141953555,0.023697005277130236,0.011175496929877444,-0.007865919788036038,-0.00047240330599609146,5.991211770376831e-05
2.712051,0.978771697729826,0.019126147970155216,0.04446939575196385,0.02189745963680511,0.011215290382578676,-0.00696904956121595,-0.0004037079422328336,1.7270619372336247e-06
2.7421849,0.9763710107654333,0.017591521876852312,0.044689534845900214,0.01999158251995338,0.01137981652299722,-0.00605701634444512,-0.00031217101111129155,-6.272453206137352e-05
2.7723188,0.9722576458007097,0.016101756413490875,0.04512327095267821,0.01793281710254358,0.011734359525670108,-0.005136511755891509,-0.00020801516522793548,-0.0001328904756057598
2.8024528,0.9663295913487673,0.014665160109871067,0.045509387496373344,0.015734225769445012,0.011795515993825603,-0.0041858529895421916,-0.00023231179270272748,-0.00015888745443901864
2.8325865,0.9581876005977392,0.01319215786861605,0.04602138524901411,0.01343484341190924,0.01181077637307542,-0.0032849420118932476,-0.0002702617354492882,-0.00017077272992830557
2.8627205,0.9487474225461483,0.011671462600588711,0.046661582135098856,0.011059851968082509,0.012007007517633473,-0.0024213246739159793,-0.0003075466767871859,-0.00016610415204328522
2.8928545,0.9383620526641607,0.010122619939465949,0.047567746429786895,0.00862410953447223,0.01248745001953573,-0.0015433226549696286,-0.00040871535483013016,-0.00013803478685539907
2.9229884,0.9169758204370737,0.00830116589941099,0.049784204134504795,0.006164127875851226,0.01289341646862489,-0.0008344632263964031,-0.0005594711620655638,-0.00019877506998109242
2.9531221,0.8850857391953468,0.005833642257130123,0.04853751015765484,0.003784882941362515,0.013902375148556396,-0.00011466919740302142,-0.00043378196913323053,-0.000204623662498722
2.983256,0.8154701255261898,0.003296089721061435,0.048455812344437854,0.001693822845102603,0.014420352926135905,0.00037852013080865105,-0.0008197112101489055,-0.00020661149052386362
3.01339,0.5633735759183764,0.0006620441577638303,0.06564488188843842,0.0003110657929403154,0.009377573125376598,9.709313726734563e-05,-0.0012374752677100642,-8.53671802985676e-05


==> figs/data/periodichill/fk01_finep1_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
0.9944187,nan,nan,nan,nan,nan,nan,nan,nan
1.0245526,-0.018598579452373087,0.018137439561542124,-0.018582994392966595,-0.00013627830585645685,0.005513806846219164,-0.00047656512386114863,-0.0002425072155238112,6.032941442065182e-05
1.0546865,0.35560169955715537,0.026164546550717205,-0.004812829937246493,-0.0003977959027945937,0.031715537375708355,-0.005114697196204663,-0.001628840486290182,0.00047042658890678995
1.0848204,0.6384994154796004,0.05853952537290752,0.017133516956173933,-0.0008139415903362858,0.07490050955451918,-0.008791630702618444,-0.0023582436064562926,0.0008125990483250205
1.1149544,0.8133689016103745,0.09533232846297324,0.034488403550955615,-0.0002682696403396457,0.09880103574565761,-0.009317794095357018,-0.0004598127563194207,0.0010142737763259601
1.1450882,0.9230659399181604,0.12650182261131704,0.038963982494350846,0.0010665748734372885,0.10666519244806737,-0.01022355534319519,0.001124832695038356,0.0009813104381130424
1.1752222,0.9929276667535305,0.15159937040880322,0.04171938420408683,0.0030323471105786273,0.10476002435210448,-0.01062028073242624,0.0027685441832840454,0.0008218938221585094
1.205356,1.024871826171875,0.16656398144550622,0.04333295579999685,0.006655537986790045,0.09445770532362609,-0.009593109007333567,0.003918578408792395,0.0005392372211668931
1.2354898,1.0423561539500952,0.1746773838531226,0.04284591615392941,0.010611396123362562,0.0831951484985321,-0.00921909464995796,0.004546099950467331,-3.6366799745729626e-05
1.2656238,1.0507030580192804,0.17846138891763985,0.041813660803747155,0.014950707408360069,0.071300391093958,-0.008889705282343369,0.004905769974900227,-0.0007687027601787771
1.2957577,1.0502114575356245,0.17674200516194105,0.040489616196972555,0.01900274767764395,0.06245227813056983,-0.009069205553890791,0.005171307268879105,-0.0015408031281060387
1.3258916,1.047416690737009,0.17358852387405932,0.039097425116381146,0.022966617992521886,0.054355451409853685,-0.009387196800802605,0.005376084985362796,-0.0023571121880321417
1.3560255,1.041627362370491,0.16797451465390623,0.03812491346060454,0.026156468987630316,0.04892888923419532,-0.009928817721517963,0.005263198716667347,-0.0029318309667129405
1.3861594,1.0349265951663256,0.16161159658804536,0.03720370096041781,0.029042960473205634,0.044315484019930226,-0.010610534986982112,0.005031592645337497,-0.003452979310415948
1.4162933,1.0279705356806517,0.1548980651423335,0.03672770331972397,0.03133852790776128,0.040621063281937736,-0.011351685479060208,0.004511046266730924,-0.0037140274890427698
1.4464272,1.0207873154431581,0.14787257730495185,0.036627637924600887,0.03308591343233406,0.03774614486947439,-0.012167103452317196,0.00377370910564884,-0.0037048969882385184
1.4765611,1.0137404799461365,0.14090366871096194,0.036494337670770705,0.034672839261520164,0.03496442631411891,-0.013056957770477662,0.0030497738131589616,-0.0036334874773310158
1.506695,1.0082002896815538,0.13455963670276105,0.037053805308933985,0.035488709821425574,0.033262068721810804,-0.013738417340265568,0.0022236132427234535,-0.0031143756454676576
1.5368289,1.002660110592842,0.12821563216857612,0.03755189664717462,0.036224084101052184,0.03152255834343252,-0.014490171074984043,0.001445217063048003,-0.002540575185775251
1.5669628,0.9981814511120319,0.1223820896120742,0.038076718344238425,0.03663391142868734,0.030434942234001415,-0.01514172850219049,0.0009071231080683036,-0.0019553149177920534
1.5970967,0.995070967823267,0.11720652360236272,0.038683977963190896,0.03666673709184538,0.030222285346034685,-0.015616473018827196,0.0006367490122200468,-0.001400216313647784
1.6272306,0.9919604733586311,0.1120309371035546,0.03927187601399584,0.03664599047887419,0.030005891194924448,-0.016123415566785038,0.00037487726551285044,-0.0008309678037578139
1.6573645,0.9904818721115589,0.10752341343322769,0.03962807228673493,0.03636549295536168,0.03014167477165226,-0.016409946651599797,0.0003047536353920563,-0.0003527070247842808
1.6874985,0.9900579117238522,0.10344762000022456,0.03984298357862914,0.03591452647684543,0.030500372874236903,-0.01654231384662845,0.00035337215191086,4.733768707633826e-05
1.7176323,0.9896339569240808,0.09937184531008825,0.04005754481477797,0.0354303377352291,0.03085113600031134,-0.016678137294371564,0.0004003010986936093,0.00043114577378714066
1.7477663,0.9905341863632202,0.09578543371753767,0.04011233242668766,0.03484830260446061,0.030542243568484843,-0.016711275753205967,0.0005010567373909761,0.000608121112798812
1.7779001,0.9922496564686298,0.09250033623538911,0.04006416412459435,0.034202685035046754,0.029821640131901035,-0.016670599934312955,0.0006422003346316599,0.0006521494698342352
1.808034,0.9939651470631361,0.08921523671597242,0.0400100954932725,0.033535483341509596,0.02908997751988145,-0.016618654313218156,0.0007914116681270681,0.0006807281112948941
1.8381679,0.9966844897717237,0.0861896724672988,0.039690228902694136,0.03284505016473073,0.02850891452938068,-0.01648284640385496,0.0008667534137388336,0.0005577258974059511
1.8683017,1.0003944486379623,0.08342025958700106,0.039091781654210456,0.03213610634733753,0.028078198708704386,-0.016257152003761793,0.0008747862564532881,0.000287921516955878
1.8984357,1.0041044373065233,0.08065083384281024,0.038465765593312495,0.03141182076931123,0.027638902725389946,-0.01601090857757595,0.0008981868339348121,6.6452375328269326e-06
1.9285696,1.0082645621150732,0.07799599264399149,0.03773818931188755,0.030668402356186775,0.02716129208796776,-0.015729454986703334,0.0008815678621396469,-0.00027221411239254547
1.9587035,1.0134806390851736,0.07560988946352154,0.036791929456346795,0.02990330588929643,0.026610049669449007,-0.015390235053258719,0.0007459433344716681,-0.0005250500355194136
1.9888374,1.018696703016758,0.07322379818651825,0.03579121046696132,0.029126825242594002,0.026057478455555953,-0.015026127896295094,0.0006188307344692197,-0.0007817785606595221
2.0189712,1.0239289291203022,0.07085008127614856,0.034758096794671234,0.0283370989638071,0.025513999624927838,-0.014635341908054489,0.0005153752937059521,-0.0010302574041626436
2.0491052,1.029475785791874,0.06871746084652841,0.03409596861970732,0.027500978024910118,0.025172946600785284,-0.014185500499640347,0.0007117519190049776,-0.0010443009859983506
2.0792391,1.035022670403123,0.0665848403587006,0.03337224923312054,0.026655760895763297,0.024831862107966923,-0.01371200343398385,0.0009095249842323203,-0.001058881228584012
2.109373,1.0405695624649525,0.06445221806643531,0.03258696544454187,0.025801447189538175,0.02449074576806917,-0.013214844774376094,0.0011086941914254752,-0.0010739983210936146
2.1395068,1.0456407833844423,0.06239250901853666,0.032189969617514524,0.024918821123629278,0.02430922687894406,-0.012642438001494088,0.0013580204181473815,-0.0009511070100328032
2.1696408,1.0505922511219978,0.06035114888800308,0.03185593554081745,0.024022933359335093,0.024167859876411575,-0.0120364674266068,0.0016181236402559992,-0.0007926824890365663
2.1997747,1.0555437058210373,0.05830978835001588,0.031472866984378234,0.02311871163123122,0.024026423657280898,-0.011410279359696067,0.0018763921738437828,-0.0006335012556051479
2.2299087,1.060056921094656,0.056278987729456276,0.031186412766077254,0.022213659081401663,0.02378516587576414,-0.010811984386004773,0.0020325351257799978,-0.0005274533981983275
2.2600424,1.0642710290849209,0.054255411436315626,0.030961039160847026,0.021305516027132217,0.02347483053477019,-0.010228834417073583,0.002114579915167397,-0.0004555005267624434
2.2901764,1.0684851501137018,0.052231818437576294,0.030700172434452444,0.020389176031982537,0.02316325976354634,-0.00962862325909547,0.0021900076322604245,-0.00038036954529566385
2.3203104,1.072032157331705,0.050210927525768057,0.03052257666854752,0.01947177195516328,0.022855067693767352,-0.00905099775725729,0.0021883230405009496,-0.0003386519559030986
2.3504443,1.0748527441173792,0.048192978923907503,0.030453290954852053,0.01855397092008182,0.022551190989352744,-0.008503678146570263,0.002106023214316004,-0.00033442870251550703
2.380578,1.07767328992486,0.04617504563066177,0.030368129989671866,0.017628032852862928,0.022246797191355912,-0.007944976708288823,0.0020208488202868333,-0.0003281478157907406
2.410712,1.079986410215497,0.044162500242237,0.030245615947338766,0.01668336729093867,0.022065783855602573,-0.007428334560784948,0.0019893177923565896,-0.0003426892747567824
2.440846,1.0817718356847763,0.04215557378483936,0.03009197895107696,0.015719625605312332,0.022013335317018864,-0.006959029072490207,0.002014995136138961,-0.00037956202678488557
2.4709797,1.0835572462528944,0.0401486624032259,0.02993197640738332,0.014747836340133044,0.02196069140529028,-0.00648256060436872,0.002039553850689218,-0.0004151772974161657
2.5011137,1.0846810191869736,0.03815824238699861,0.029713641467040253,0.01375528511454773,0.022088182432953383,-0.0060335536276806545,0.001995370132605117,-0.00044091698482347523
2.5312476,1.0854650810360909,0.036176296562189236,0.029466480936525485,0.012748324032519045,0.022306770780789624,-0.005598531401862887,0.0019150558495862231,-0.00045893508749469004
2.5613816,1.086228784173727,0.0341946196713252,0.02921743186590886,0.011733661027447786,0.02252646845936789,-0.005160002332974298,0.0018280843654727309,-0.0004731202860386979
2.5915153,1.0856253951787949,0.032230962795438245,0.028921550286405084,0.01072160166145122,0.022935894041426486,-0.0046943039258002875,0.0013926896241620293,-0.00047476857383109514
2.6216493,1.085021996870637,0.030267290741903707,0.028624930958130124,0.009701822048004991,0.02334177120098097,-0.0042309727347088905,0.0009588990090625155,-0.00047118355925284154
2.6517832,1.0834410097450018,0.02829612958157668,0.028392441255900458,0.008696524722131548,0.023671615430059266,-0.0037501061830111995,0.0004754207219395245,-0.0004633704608772428
2.6819172,1.0811178181320429,0.026319281707401387,0.028200632868831343,0.0077002836779939444,0.023940761226300213,-0.0032618410869985,-4.0210433139703516e-05,-0.00044970865160994346
2.712051,1.0782101340591908,0.024323673020262504,0.028044276957144287,0.006716554537841569,0.024092993521793612,-0.00277849743163186,-0.0005217617226620994,-0.0004230548857969754
2.7421849,1.0741210337728262,0.02229009442635288,0.027955483744659393,0.005765770389575316,0.024009774575839058,-0.0023006627912168474,-0.0009336114725049457,-0.00037462808024741495
2.7723188,1.0690547954291105,0.020237358383383253,0.02788980916525441,0.00483026009115058,0.023830381325846625,-0.00183071621163362,-0.0012887608751107615,-0.00031195246732315657
2.8024528,1.0617554616183043,0.018140838365070522,0.0278720101665213,0.003939949954817094,0.023449598723733985,-0.0013665348997653828,-0.001530975730433641,-0.00023047876592940974
2.8325865,1.051618879660964,0.016006470114007243,0.027999946408144405,0.003091758119228405,0.022903951099684672,-0.0008982773493547876,-0.001660158644224797,-0.00014911961569192612
2.8627205,1.038467837497592,0.013831856624165084,0.028111674083319382,0.002288352039669125,0.022189889933536287,-0.0004435130605939461,-0.0016643710217527675,-7.100034919942593e-05
2.8928545,1.0186222847551107,0.01152460783987408,0.028608224933035498,0.0015967236936214669,0.021277377289860257,-3.033315169782662e-05,-0.0016331265715541186,-2.4510072623182093e-05
2.9229884,0.9913162030279636,0.009088389590942825,0.02849600736271629,0.0009868385378282306,0.020457686220379353,0.00028960175662247,-0.0017187239119364449,1.7843369431059662e-06
2.9531221,0.9488779865205288,0.006420512479053286,0.02645561696134413,0.0004943987756774883,0.019792598321283866,0.00046050568140876963,-0.0021360607958821366,-2.3967913362286366e-06
2.983256,0.8635957855731249,0.0032334649300764795,0.01559128036608537,0.00015988431103001452,0.01859950739383156,0.00042369100492347083,-0.003172992961199241,-3.6354807293447096e-05
3.01339,0.5737348003312945,-0.0003564328633558489,-0.007355435156232215,1.0054642048327262e-05,0.010030229230363782,0.00014256638667078898,-0.0025178424929778896,-3.985996825116587e-05


==> figs/data/periodichill/fk01_finep1_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.0008536141151580523,-0.0010634230430355274,-0.00058061095470065,-0.00033904879423108194,-0.000630524937217161,0.00044014518506683005,1.0049103565565e-05,-1.3395678347053223e-05
0.4821424,0.008267148228696897,-0.00858397610056727,0.011826839800362171,0.007134686205308455,0.014129965972743106,-0.009159799536282454,-0.00012173039512693523,0.0002029355549300312
0.5122763,-0.032378033225541,0.018616766571980747,0.011502476285004282,0.0064442014414840074,0.019582079259973958,-0.00834701487377717,0.0003938613953189797,-5.584781837180406e-05
0.5424102,-0.07366797083523124,0.04399227729300037,0.013189162656721501,0.006761837337027135,0.020596809783281173,-0.008793376264925039,0.0004532702326594017,5.652636362216243e-05
0.5725441,-0.1109467891510576,0.06536198745016009,0.014032032873078588,0.006975554376242082,0.019907736535877147,-0.008790710491672564,0.0005742214188431951,0.00010569807532517751
0.602678,-0.13979776576161385,0.07977844378910959,0.014633629967709103,0.007353816762724055,0.01829105184576732,-0.008755604150661931,0.0008758114859741622,-2.4698783207456002e-05
0.6328119,-0.15874710027128458,0.0883542118826881,0.014627947748984696,0.007784876001442045,0.016905069725290406,-0.008588508904838189,0.0011452551887542644,-0.00023337669062739813
0.6629458,-0.1730149881914258,0.09423748939298093,0.014442591637172104,0.008297663387166325,0.015595473110102178,-0.008448472874113176,0.001437542356392341,-0.0004840098376761679
0.6930797,-0.17201165878213942,0.0939618885749951,0.01373754748959586,0.008769544761418092,0.015230178995376539,-0.008248457987122901,0.001524869603721982,-0.000655372939883745
0.7232136,-0.16727099427953362,0.09225083608180285,0.012932152826051969,0.009233282609706205,0.015061467974697028,-0.008039761177899018,0.0015173468555533412,-0.0007902581444460651
0.7533475,-0.1479995388071984,0.08723390847444534,0.013044844274798052,0.009737643775560245,0.015330446955439381,-0.008203554290026374,0.0013235926859127792,-0.0007758303567101054
0.7834814,-0.12238358217291534,0.08080924290698022,0.01260721260109772,0.010193236527646117,0.015766387939258265,-0.00827372838212432,0.0010407766392433791,-0.000699411096347516
0.8136153,-0.08939668588573113,0.07370941794943064,0.01372871924573216,0.010655242579233882,0.01612138123793604,-0.00864137122104156,0.0006801895187448321,-0.0006069089861935466
0.8437492,-0.042458672503016714,0.06536717544076964,0.017157094642062762,0.011171519067147653,0.01634436491129016,-0.009602144988131419,0.00032329770478506766,-0.0005111775566386883
0.8738831,0.004866480576311005,0.0570098637836054,0.01655425310802518,0.01155047053641837,0.01654532796441266,-0.00981812318197595,0.00014283730248819128,-0.00044947336183562335
0.904017,0.0639279157621786,0.04967410786775872,0.024500378085574148,0.011928133134513576,0.01708997589325062,-0.011088844579079408,0.00011927232892573443,-0.0004886733851706888
0.9341509,0.12794267456047237,0.04278273443924263,0.030596355487479975,0.012260824455944043,0.017793372122336285,-0.01226810724869432,0.00029410699872008594,-0.0005802620280506669
0.9642848,0.19218672392889857,0.03591152248554863,0.02900481542017385,0.012498975999874515,0.018509512849066878,-0.012591168688938153,0.0006710213224616892,-0.0006936334918628672
0.9944187,0.26287931157276034,0.03161214097053744,0.042122213435786315,0.012705634931405536,0.020020940540329327,-0.01392797809985706,0.001311597365006776,-0.0008249317336881776
1.0245526,0.33508723974227905,0.02795140007219743,0.05081580415963671,0.012893791231571973,0.021758323395661788,-0.015138746731890976,0.0019657129003269784,-0.0009536421780975963
1.0546865,0.40732002817094326,0.024327082457602955,0.04955163340387256,0.013055874947061048,0.023539202094820195,-0.01581878304238953,0.0025805808703392805,-0.0010772785145755344
1.0848204,0.47696887608617544,0.022925621233298443,0.05770663428936565,0.013225111339901785,0.026035298933853944,-0.016413426211916066,0.003665785562268438,-0.001161227910345129
1.1149544,0.5450816564261913,0.022745607479009777,0.06723006501247586,0.013411121221001462,0.028901056511110246,-0.017114970367751232,0.00455702466683677,-0.0012197697999565852
1.1450882,0.6130494838580489,0.022594031324842945,0.06777682992390888,0.013601424798799305,0.03176101944730309,-0.017773441203538014,0.004874679682310297,-0.0012714953488171254
1.1752222,0.6775382980704308,0.022944454452954233,0.06463157822144922,0.013854601530890891,0.034613288608870425,-0.018212127365533785,0.004816710961865574,-0.0012671675859290928
1.205356,0.7309338627383113,0.0248580451370799,0.07168993769192111,0.014301285081546539,0.03741767884019144,-0.018158031242180208,0.0048760800601416535,-0.0011082920736997293
1.2354898,0.7841080985963345,0.02678122829820495,0.07316625411207012,0.014748896353175459,0.040157151897943444,-0.018293520305580235,0.0044233021395899165,-0.0009662711059227509
1.2656238,0.8370622638612986,0.02871396877162624,0.06913038263766669,0.015197289540186166,0.04283252057325148,-0.018618916805299857,0.0034655047188161796,-0.0008411122926908619
1.2957577,0.878149239346385,0.030900945166649763,0.06718494132312702,0.015853365568362792,0.04464392229250198,-0.018491587491926052,0.0027215400131569076,-0.0006554483125116306
1.3258916,0.9112115856260061,0.033249103807065694,0.06746535698521672,0.016647420633072688,0.04585337134912061,-0.018092124348924734,0.0022196982004263587,-0.0004334894126420181
1.3560255,0.9440696388483047,0.03559084876906127,0.06559874968312562,0.017439996788691823,0.04699884885050219,-0.01784248254286737,0.0015532566036813335,-0.00022644489512423343
1.3861594,0.9767244998365641,0.037926223820250016,0.06162514122158891,0.018231150795383247,0.048081438022956814,-0.017740618004494925,0.0007292862296358824,-3.385787789083857e-05
1.4162933,0.9958705212920904,0.039658974867052166,0.05946174628677403,0.019275923474490763,0.04685029503320844,-0.017321289847709323,0.0003940413176700859,0.0001269431395710236
1.4464272,1.0108302105218172,0.041197864711648435,0.05784585243684548,0.02039812575289299,0.04491077080058597,-0.016819941898565324,0.000272165372143255,0.0002804455681039114
1.4765611,1.025660376995802,0.04272356398575994,0.05579548644235155,0.021520320478554355,0.04295298097030409,-0.016365057693188113,0.00019203802124678412,0.00043381394947011984
1.506695,1.0403616558760405,0.044236140811335645,0.05332208484259193,0.022642617338675453,0.040976647876167956,-0.015955455520068072,0.00015477433667309554,0.00058718323426246
1.5368289,1.046700045466423,0.0448290623826324,0.05162545538855823,0.02378675330801392,0.038673950391159166,-0.015522340629087757,0.00012682610558772262,0.0005965374553714568
1.5669628,1.0507004596292973,0.04515870179056947,0.050190036497401946,0.024934137319544337,0.03628452651697979,-0.015079618826213503,0.000113736868650266,0.0005654618931227491
1.5970967,1.0546477492898703,0.04547600509977201,0.048729578635758,0.026078415498597393,0.03389573749567787,-0.014641636608915577,0.00012201323562513466,0.0005336370473586454
1.6272306,1.058542177081108,0.04578102565938025,0.04724526826208275,0.02721963243584952,0.03150779403374621,-0.014208185386093523,0.00015099377078317024,0.0005009479441013623
1.6573645,1.059959638863802,0.045416666476469914,0.04608501137909626,0.028056258044009165,0.03017711153258699,-0.013873186687285384,8.441268275624289e-05,0.0003491220063240295
1.6874985,1.0603167321532965,0.04475919565220465,0.045075121418962416,0.028756249989695063,0.02930592986478438,-0.013580551109258182,-2.835246285737194e-05,0.00014655577420904055
1.7176323,1.0606676861643791,0.04409345259773545,0.04406970184960013,0.029449351272881043,0.028438228278445037,-0.013289276808334381,-0.00014023247661100816,-5.5442168182006735e-05
1.7477663,1.061012476682663,0.04341946826389176,0.043068826295395546,0.03013555966126099,0.027574066976593477,-0.012999353453197977,-0.00025126382307291955,-0.0002568547087553545
1.7779001,1.0617100354284048,0.04244064635986433,0.04229064955174078,0.030494840683237094,0.026977456117983866,-0.012797310005161537,-0.00029354201263474475,-0.00038558528925776187
1.808034,1.0626875944435596,0.041230092166188115,0.04168080698067911,0.03060188360897848,0.026582758566844403,-0.012660504092239053,-0.0002832188905351916,-0.0004571282700116014
1.8381679,1.0636742897331715,0.040015703007156844,0.04107157593300936,0.03070104550108149,0.02618741757236359,-0.012522258486458278,-0.000272115593823335,-0.000526172168176323
1.8683017,1.0646700579673052,0.03879750602209242,0.04046295707765157,0.030792320117762048,0.02579144037869533,-0.012382528815412311,-0.0002602272450052921,-0.0005927378348091247
1.8984357,1.0663110725581646,0.03754979631776223,0.0399372160243765,0.030679241480111537,0.025414117804213723,-0.012243273955515298,-0.00022618588992069297,-0.0005866064294178549
1.9285696,1.0687484089285135,0.03626808304716178,0.0395049164651724,0.030316362178695357,0.025058427190290226,-0.012101158309813502,-0.00016326584133524724,-0.0004945524118555541
1.9587035,1.0711963586509228,0.03498502625643596,0.039060349575077424,0.029947059938250097,0.024700044555259218,-0.011952252876420127,-9.710898640918203e-05,-0.0004047740100102915
1.9888374,1.0736548379063606,0.033700641677569365,0.0386034612227073,0.029571340992465594,0.02433895494249892,-0.011796509148194058,-2.7653257353469577e-05,-0.000317292912747444
2.0189712,1.0766388084739447,0.03245177234930452,0.03816462300612544,0.02908466966607865,0.023942083511751724,-0.011608884394030634,2.911664435700182e-05,-0.00026115463978852363
2.0491052,1.0804151091724634,0.031257942826414364,0.03774918810567485,0.028433600956994695,0.02349306739309597,-0.011374144870973282,6.769256337885534e-05,-0.00025217176952095985
2.0792391,1.0841987002640963,0.03006331156939268,0.037306144860470125,0.027777908736757735,0.023042705369854914,-0.011129416180819009,0.00011372621203483319,-0.0002464104748823041
2.109373,1.087989566847682,0.028867884500868968,0.03683528009818726,0.02711759457106772,0.02259098671866405,-0.010874670200258812,0.0001672565009875678,-0.00024387469208935223
2.1395068,1.0919781047850847,0.027729389231353707,0.036557896520554634,0.026379316212875942,0.022212683274697043,-0.010590708112842923,0.0002984576346275012,-0.00027221082471483104
2.1696408,1.096185591071844,0.026655666957310586,0.03649957403724202,0.025553962748232913,0.021919367836362596,-0.010274933809224687,0.0005174834087813005,-0.00033398332242335656
2.1997747,1.1003938112407923,0.025581219187643,0.03640716794532417,0.024725158503812357,0.021626579067091464,-0.009949067019616058,0.0007448316807049508,-0.0003973519757433669
2.2299087,1.1046027913689613,0.024506051010575902,0.03628067847370131,0.023892902365788563,0.02133432614933159,-0.009613103245315925,0.0009804576527689766,-0.0004623087209159685
2.2600424,1.1083228159695864,0.023522957497334573,0.03640722234951266,0.02297279562154412,0.021250900010969583,-0.00923092613988738,0.0012295484949174026,-0.00046572769866138746
2.2901764,1.1118403878062963,0.022576796349312644,0.036624326219365955,0.022015458851742248,0.021253742722569656,-0.008826016949862247,0.0014815562310991253,-0.00044283317076277264
2.3203104,1.115355433896184,0.021629547045449726,0.03681568294121029,0.021055547479422648,0.02125770149281417,-0.008413499990868108,0.001733028834578646,-0.0004191000177458779
2.3504443,1.1187292952090502,0.02068997275273432,0.03696429739212559,0.020080189451770442,0.021301369285969683,-0.007989367108046274,0.0019703549454404565,-0.00038657892070460766
2.380578,1.1213684231042862,0.019795321284618694,0.037002825286435614,0.01903479218866394,0.021547801254366526,-0.007537966994416785,0.002132479324890895,-0.00031072063097415097
2.410712,1.1240042559802532,0.01889904692689015,0.03702665528131166,0.01798748680960591,0.021791898129345958,-0.007081474863740243,0.00228839490342803,-0.0002329264479311031
2.440846,1.1266367975622416,0.018001165495661553,0.03703583668131194,0.01693827446612874,0.022033648154706306,-0.006619894290136329,0.0024380978497097862,-0.0001531870696740358
2.4709797,1.1284029055386782,0.017102611072914442,0.03686371615232975,0.015844614983938153,0.02236495942394008,-0.006150665589189364,0.0024463342071324007,-0.00010128994031745958
2.5011137,1.1300071999430656,0.016202362035983242,0.036655272440927256,0.014741654741269233,0.02271042344506979,-0.005677754710178319,0.002425932551004906,-5.333069067279634e-05
2.5312476,1.1316063571721315,0.015300234754249686,0.0364415656403263,0.013637148179144324,0.023053319677447625,-0.0052017767034871765,0.0024016787333863967,-3.931719397652035e-06
2.5613816,1.1320904046297073,0.014375145973644976,0.03624994389497416,0.012531747299045694,0.0233738497506531,-0.004740688832237501,0.002163285576087484,7.028273953624835e-06
2.5915153,1.132271833717823,0.01344255893582158,0.03606483247015557,0.011425023451202932,0.023687077923246355,-0.004283567338818996,0.0018671890900789998,8.984904182929105e-06
2.6216493,1.1324467528611422,0.012508086325397016,0.03587948911196093,0.010316772547452646,0.02399833860134262,-0.0038258859527970524,0.001569823539641209,1.2617626722581653e-05
2.6517832,1.1310843843966722,0.011537087099441123,0.03557221951320977,0.009246236931964967,0.02424327434974587,-0.003390650350415237,0.0011437709115003254,-2.4737374952451226e-05
2.6819172,1.1297135557979345,0.010564045805367073,0.03526035000084127,0.008174185520808615,0.024482174339306034,-0.0029579281358171425,0.0007218681594973117,-5.8956954157201135e-05
2.712051,1.127367252483964,0.009587239870597841,0.034969078726159175,0.007127534732394598,0.024652215511147435,-0.0025162639092981085,0.00041635091496717777,-0.00010355113307000206
2.7421849,1.1239391528069973,0.008606250443335739,0.03468798158170916,0.006109203895148081,0.02474431137547799,-0.0020673244027967375,0.00024633513704135253,-0.00015930168058509516
2.7723188,1.1197801381349564,0.007614774952344305,0.03452131692481841,0.005105899727670671,0.02474922301058132,-0.0016222152767176382,9.186044346158259e-05,-0.00020168004734685369
2.8024528,1.1129056103527546,0.006590240966033889,0.03480116669857369,0.004163075957912421,0.024452902182565885,-0.0011781690630924867,-3.4955729058594454e-05,-0.00020549579093279548
2.8325865,1.104999415576458,0.005541568541957531,0.03512363151575748,0.0032421421468080145,0.024069475512252338,-0.0007589949371538084,-0.00015103273560992253,-0.00019833510461710302
2.8627205,1.0929524973034859,0.004402564226154482,0.0357830371604031,0.0024149843420379724,0.023360234537520154,-0.0004055920282925972,-0.0002880595572303281,-0.00015957824574842618
2.8928545,1.0768343769013882,0.0032201568774326006,0.03637575366038126,0.0016576978257809725,0.02249378791763691,-0.00010547288045804513,-0.00044824962293676593,-0.00010942723093330653
2.9229884,1.055088821798563,0.001978852009642651,0.036521860981840515,0.0009975139724622537,0.02141768460288132,0.00011277851962499322,-0.0006488197165518718,-4.637734795234124e-05
2.9531221,1.013614222407341,0.0006209148209563864,0.031690213008386925,0.0005204575768842176,0.020458497617014817,0.0003026714496769359,-0.0014970414174998344,-1.227593460065476e-05
2.983256,0.9087661039084196,-0.0014937843652660376,-0.003832413812223656,0.00018067298478566696,0.0175524965889033,0.0006630886407595976,-0.0027156058701104137,4.313952414389865e-06
3.01339,0.5547607634216547,-0.0016889280786926975,0.049789848404852344,1.578807131573318e-05,0.009063317098421678,-0.0002528526352113061,-0.0008930345344035371,-2.3502523872939413e-05


==> figs/data/periodichill/fk01_finep1_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.16494234465062618,0.013789352786261588,0.045374067448203076,0.00023859679673182512,0.015504724410265118,-0.002185179753321097,0.0022804412374379094,-0.00016068441699630952
0.0602678,-0.24845815682783723,0.031968592666089535,0.04961443125702626,0.0009639796837488382,0.025092540464717258,-0.0030025566118818767,0.0009256138253188216,-9.592448541524148e-05
0.0904017,-0.2724715303629637,0.04881468927487731,0.04161951964545113,0.0018240745371418416,0.027786294798548775,-0.003654971575074859,-0.0010113378850429705,-9.835032953976926e-06
0.1205356,-0.2727514370344579,0.060701555921696126,0.041247006075751644,0.0033524093836409473,0.02837891319571317,-0.004580565520073434,-0.0016343551051967598,0.0001349648360104602
0.1506695,-0.26638994133099914,0.06994773831684142,0.041197561234184776,0.004880898641917523,0.028354704474023187,-0.005236205227583838,-0.002097772608291458,0.00028266212611487314
0.1808034,-0.25525860814377666,0.07729474070947617,0.04118938859152568,0.006466444360841172,0.027882395958436387,-0.005828160855213434,-0.0024987807483222925,0.00043137966098713305
0.2109373,-0.24276689998805523,0.08280004176776856,0.04255488341111041,0.007975650024297915,0.02721061976156785,-0.0063499898558842215,-0.002486006336220001,0.000509700516541217
0.2410712,-0.22974220174364746,0.08752945275045931,0.04427397477792739,0.009444619769758616,0.026438035484649635,-0.0068967777294149865,-0.002367144654289248,0.0005417996577153259
0.2712051,-0.2149054603651166,0.09103221714030951,0.046179902984362094,0.010832818193417021,0.02582953687016825,-0.007533570631951359,-0.0020427108950753364,0.0005189570089990257
0.301339,-0.1986770899966359,0.09357353230006993,0.04800612785781693,0.012173997020249131,0.025357239667538545,-0.008235334054585899,-0.0015570249252445222,0.00046604762109489153
0.3314729,-0.18295806366950274,0.0959035400301218,0.049364774562971385,0.013487063832884196,0.024960814397006755,-0.008908782704552712,-0.0010471477808749684,0.0004126896165041309
0.3616068,-0.1696619933936745,0.09706685494165868,0.05058305518258718,0.014704189617501159,0.025008740130134086,-0.00906830857395783,-5.9711834451550445e-05,0.00039530087318672736
0.3917407,-0.15642280806787312,0.09821272315457463,0.051452515106296164,0.015919014606535314,0.025063080538582857,-0.00925514021092352,0.000905841092560032,0.0003744828339682831
0.4218746,-0.14328769478015602,0.09868210961576551,0.05207919418598064,0.017132736797257766,0.02551447291217365,-0.00936614295175348,0.0017723057873164781,0.00030965399654109087
0.4520085,-0.13027740269899368,0.09827918536029756,0.05249637026688342,0.01834681118835094,0.026473580024397,-0.009342800258934749,0.0025387129271057054,0.0001891774621849597
0.4821424,-0.11733548925258219,0.09785653685685247,0.05257720560238793,0.019560047871239872,0.027432740431338767,-0.0093053579877442,0.003311611282269115,6.583899625641398e-05
0.5122763,-0.10344450525008142,0.09659145993646234,0.05287137963355188,0.020833375830114416,0.028510883203018478,-0.009370449302759808,0.003935232977852986,-0.00014116996670599392
0.5424102,-0.08817387087037787,0.09413640736602247,0.05350570414465059,0.022181414219814004,0.029739391190997493,-0.009538858864136022,0.004312542730992906,-0.0004610569146746151
0.5725441,-0.07297693542204797,0.09166561189340428,0.05366393632478309,0.02351220511687751,0.03094247875866874,-0.00962238343570206,0.004652033356259408,-0.0007760455078339206
0.602678,-0.05719724582741037,0.0890017868950963,0.05360196726782371,0.02483116636190149,0.03208951639147026,-0.009730477903751686,0.004921936500803473,-0.0010772706112517096
0.6328119,-0.03312147791075404,0.08406530693173409,0.055864312721689055,0.026184481727089856,0.03283592515722069,-0.011060957760805571,0.004809924697393191,-0.0012712333829047406
0.6629458,-0.00910846655460773,0.07911460881587118,0.05694670902641404,0.027481628778428906,0.03357630497226875,-0.01213886434019703,0.004748684214797365,-0.001473135116286456
0.6930797,0.014841660818547098,0.07414966405485757,0.056858159957030426,0.02872216838970993,0.034310677358605914,-0.01296407444571432,0.00473763420948407,-0.0016829238091249778
0.7232136,0.04328664090826351,0.06848409306257963,0.05921096903881029,0.02980808766509816,0.03487189128010732,-0.014449428113499994,0.004531098075901124,-0.0017173208639006995
0.7533475,0.07789372705155984,0.06187217244587373,0.06439412569691495,0.030679694939243687,0.035206550548268906,-0.016769258978748522,0.0040475326751428144,-0.0015132380427123789
0.7834814,0.1124824738362804,0.05524689742742339,0.06714688207912964,0.031459291538721235,0.035544594624405394,-0.018620191773687164,0.00362329928136906,-0.0013208430285524843
0.8136153,0.14705284358933568,0.048608240133035,0.06747297954973866,0.03214633831260907,0.03588600790797199,-0.020001181654081365,0.003258869610873726,-0.0011402690082772489
0.8437492,0.18526252964511514,0.042105587517653476,0.07228856218714744,0.03257430804239022,0.03657773667339335,-0.022059466939884954,0.0023532458509545272,-0.0009267186741491834
0.8738831,0.22748395008966327,0.03575885871032369,0.08134948338317174,0.03273667525509733,0.03762610801944418,-0.02484390513640037,0.0011024183740291865,-0.0007114795430581481
0.904017,0.26974059315398335,0.029407368259853683,0.08679871629500754,0.032817491044864616,0.03864324071464714,-0.027081191500200677,0.0002526990473230189,-0.0005562952067001593
0.9341509,0.3120326865464449,0.02305108087239205,0.08862723434740599,0.032816572085170914,0.03962871843725087,-0.028770033280400682,-0.00019341090532771707,-0.0004615336359553464
0.9642848,0.35543850250542164,0.017299153852945892,0.0909135628917691,0.032644301822251386,0.040484993078136806,-0.030155360336849058,-0.00021933856105324414,-0.00038969288566059827
0.9944187,0.401981258764863,0.013282815751153976,0.10076957986556132,0.0321669594153395,0.04105449972946385,-0.03179676203171676,-6.92241788015982e-05,-0.0002311111664428329
1.0245526,0.4486030275002122,0.009268067030006932,0.10626433763494098,0.03165812770805261,0.041627134768445685,-0.033053156618508196,5.5789446009310746e-05,-7.017888301812117e-05
1.0546865,0.4953040797263384,0.005254903011518763,0.10737563455721422,0.031117845035338945,0.0422028885829052,-0.033923792641164296,0.00015448990595298608,9.320101270081142e-05
1.0848204,0.54208427015692,0.0012433506472007139,0.10408122707940831,0.030546155483598077,0.04278175034626699,-0.03440791371728411,0.00022565680022657107,0.00025912451739261644
1.1149544,0.5879837069660425,-0.0005494840431765624,0.1096864515580398,0.02988563750611363,0.04318542825113814,-0.03418044979839861,0.0008794956496616995,0.0003766221734776741
1.1450882,0.6337078800424933,-0.001802283027870999,0.11432514846416608,0.029207285606224674,0.04350647832877117,-0.03372595644726989,0.001268242431420279,0.000494775961232695
1.1752222,0.67948810569942,-0.0030530170947713486,0.11477478479857467,0.028528002086528555,0.04378391459362701,-0.03314903411963,0.001202493828584643,0.0006270322541369482
1.205356,0.7253241371363401,-0.004301672262954526,0.11101999741740587,0.027847811236227822,0.04401807474725079,-0.03244974821686921,0.0006829087774995234,0.0007733212686830349
1.2354898,0.769515024498105,-0.005280606097784357,0.10504532443750114,0.027195867195883884,0.04421239188976211,-0.031500179865869934,-7.046603353867004e-05,0.0009394369637646666
1.2656238,0.8048717230558395,-0.004864903105044505,0.10627915366478802,0.02669666627116352,0.04439458592451121,-0.02984668182249449,4.179024719745336e-05,0.0011399400410498793
1.2957577,0.8402450084686279,-0.004451381978810787,0.10502560075241263,0.026199667906735412,0.044559773150383265,-0.028218047751221536,4.182653291466207e-06,0.0013367723029957452
1.3258916,0.875635189935565,-0.004040044055727776,0.10128112536054867,0.02570487698141778,0.04470806670699859,-0.02661404503274092,-0.0001823739699117529,0.0015299579972308237
1.3560255,0.9110420234501362,-0.003630896526374272,0.09504221928464973,0.02521230930857864,0.04483957809835373,-0.02503446583022029,-0.0005169627710225402,0.0017195181342190228
1.3861594,0.9405004493892193,-0.0031124558481678832,0.08946260710079146,0.02486841177187719,0.044161931150262776,-0.023490121259938473,-0.0008148173267664462,0.0018495765527116285
1.4162933,0.9604513552039862,-0.002419939387436898,0.0875996755939753,0.02475970901164789,0.04221806105121318,-0.021988450668474085,-0.0008347393631200906,0.0018905690740745394
1.4464272,0.9803892374038696,-0.0017314541782980086,0.08495090735287647,0.024652830377070847,0.040275907453694415,-0.020512132284943304,-0.0008109651391728194,0.001933153282485886
1.4765611,1.000313974916935,-0.001047014625328302,0.08151783249365563,0.02454779825328366,0.03833544802209774,-0.01906090365135485,-0.0007431300110726721,0.0019773296716432513
1.506695,1.0202256441116333,-0.0003666222582978662,0.07730208082101342,0.024444635015765673,0.03639662961719332,-0.01763448146895098,-0.0006308673925911612,0.0020230995533304986
1.5368289,1.0335582699626684,0.00017419008462127294,0.07395520211217299,0.024512486458128608,0.034647865161244074,-0.016456775169325557,-0.0006924114899895563,0.002009588757411902
1.5669628,1.041356597095728,0.0005973037496005418,0.07172613238127457,0.024724647211124835,0.03306032080328548,-0.015477245762282928,-0.0009225263522636678,0.001946571832388667
1.5970967,1.0491454862058163,0.0010168072731175926,0.06937805574420008,0.024938903067043484,0.03147575954477109,-0.01450281019052439,-0.0011460568565784673,0.0018853023214377633
1.6272306,1.0569249521940947,0.0014326973014249234,0.06691142833854635,0.025155270601981188,0.029894169277918856,-0.013533362678468865,-0.0013629530994532443,0.001825781712849257
1.6573645,1.0646949168294668,0.0018449628005328123,0.06432672434214881,0.025373760736197563,0.028315563697613462,-0.012568810222053695,-0.001573159316916409,0.001768012685953853
1.6874985,1.0696284715086222,0.0019665049676405033,0.06233829860141871,0.025612497091640856,0.027121828824300608,-0.01196359255880871,-0.0015377091067064596,0.0016604453341650532
1.7176323,1.0733496621251106,0.001961169451533351,0.060615110490986446,0.025860462805386154,0.02609076913141175,-0.011509752518954253,-0.0013979351938457115,0.00153111799386428
1.7477663,1.0770623050630093,0.0019509651683620177,0.05886739122338147,0.026109843390510985,0.025059283945045478,-0.011055494923785252,-0.001256250194017811,0.0014017058378859978
1.7779001,1.0807663761079311,0.0019358816716703586,0.05709529041340877,0.026360639549794406,0.02402738165369762,-0.010600768708983596,-0.0011126665939947024,0.0012722041250157812
1.808034,1.0844618640840054,0.0019159099756507203,0.0552990246687286,0.02661285497973498,0.022995057686179012,-0.0101455179317007,-0.000967193785566263,0.0011426064599717072
1.8381679,1.0867965798825026,0.0016893967622308992,0.05430923113850317,0.026651760918213824,0.02247599015762313,-0.009966486631332386,-0.0009706639239760676,0.0010412103827504428
1.8683017,1.089024618268013,0.0014427246042032493,0.053374794469357445,0.026674478395591474,0.021995896656535036,-0.009807536062285517,-0.0009799065297105038,0.0009416735578523883
1.8984357,1.0912502780556679,0.0011913993657799438,0.05243246174074434,0.02669749044209104,0.021515212813898937,-0.009647270801088867,-0.000983164060285882,0.0008418060977712761
1.9285696,1.0934735499322414,0.0009354132052976638,0.05148222547924863,0.026720790608736517,0.02103394553263783,-0.00948566328110451,-0.0009804401516086934,0.0007415938254380489
1.9587035,1.0957148000597954,0.0006899565050844103,0.05066443456792413,0.026655370613760082,0.020682020822719093,-0.009323755161122172,-0.0009670080793449942,0.0006519138268756135
1.9888374,1.0980079974979162,0.00047791753604542464,0.05018319594955023,0.026370589506639914,0.020648569436486134,-0.009162913738251809,-0.000936763193279364,0.0005889890760513797
2.0189712,1.100305249914527,0.0002620437735458836,0.04969176258091834,0.026085584180602243,0.02061279215706492,-0.009000304466334545,-0.0009018981231591738,0.0005261008660384976
2.0491052,1.1026065815240145,4.2328290874138474e-05,0.04919014251893339,0.025800348330469552,0.020574692432318555,-0.008835898621575211,-0.000862406663348976,0.0004632389305841408
2.0792391,1.1049119755625725,-0.0001812382324715145,0.048678241977397896,0.02551487744132383,0.020534275374034048,-0.008669663699785456,-0.0008182824809214295,0.0004003935577565663
2.109373,1.1080315448343754,-0.0003226045737392269,0.04835054479416523,0.02501096323407602,0.02045788888434936,-0.008444480178669703,-0.0006998184472868298,0.0003818183869526011
2.1395068,1.111309826374054,-0.0004511368715611752,0.04804034008688163,0.02446465476393417,0.02037263638435809,-0.008206708319043682,-0.0005633560458145685,0.00037190383298923193
2.1696408,1.1145911868661642,-0.0005833918439748231,0.04770936786186408,0.023917829437384696,0.020284970285490925,-0.007967296609655812,-0.0004222899152362461,0.0003621430537579565
2.1997747,1.1178755909204483,-0.0007193758356152102,0.04735762799755583,0.023370487579978772,0.02019489199811232,-0.007726208604743373,-0.0002766213497966063,0.00035252846462379865
2.2299087,1.1211103424429893,-0.00081559205659687,0.047159547816858716,0.02268974521522746,0.020120539768027332,-0.007484166273042335,2.052884423434445e-08,0.00031301308643487364
2.2600424,1.1243154127150774,-0.0008895463442968321,0.047045409940578375,0.021929279796019597,0.02005578215644136,-0.007241371357211623,0.0003551948685442982,0.0002554734288497574
2.2901764,1.1275219060480595,-0.0009671927230101574,0.04691141097912399,0.021168286323621718,0.01999005955597336,-0.0069974578293300945,0.0007132707614190916,0.00019774794601768917
2.3203104,1.1307298261672258,-0.001048537246788328,0.04675742386007742,0.020406768071131915,0.019923367323918265,-0.006752391418071772,0.0010742622507357124,0.00013983157721792486
2.3504443,1.1333869770169258,-0.0010957517818042106,0.04667806207630498,0.019521491783244325,0.020124111901000365,-0.006453561344865373,0.0013744448342113622,8.287138126747241e-05
2.380578,1.1357945576310158,-0.0011292660692561185,0.04662992148264111,0.018579738215295957,0.020446964607868618,-0.0061302218528364524,0.0016454862721132593,2.649238756993796e-05
2.410712,1.1382031589746475,-0.0011662298111332348,0.046571675377989896,0.01763743155157638,0.020770310379972224,-0.005806324464909413,0.001915753165579554,-2.97791149950071e-05
2.440846,1.1405835207551718,-0.0012056902378390078,0.046494983569809634,0.01668950858956734,0.021101297623630166,-0.0054795883031566305,0.0021686036021611446,-8.226828204053632e-05
2.4709797,1.1423718482255936,-0.0012291616403672379,0.04624219704388621,0.015638426440709296,0.021576147634436292,-0.005106710399751815,0.002082460892550416,-6.022715685234206e-05
2.5011137,1.1441605109721422,-0.0012561569892568514,0.0459843146044987,0.014586855052764391,0.022048824929175526,-0.004733611609196994,0.001992692304487654,-3.7899062845424513e-05
2.5312476,1.1459494903683662,-0.001286684306251118,0.0457213399531593,0.013534800600949404,0.02251931554019585,-0.004360274845776153,0.001899288895320773,-1.527328050577981e-05
2.5613816,1.1468821745365858,-0.0013222894031059695,0.045435189429885,0.01245390129743276,0.022869876489154263,-0.003966560644432117,0.0016616527228919607,3.0242809070825966e-06
2.5915153,1.1474769655615091,-0.0013621138105008868,0.045140851399571025,0.011361417652249059,0.023170106668776957,-0.003564904370695356,0.0013660861167332015,1.9676707214650275e-05
2.6216493,1.1480710338801146,-0.0014055688736789307,0.04484618747885949,0.010268511151112122,0.023466081050048163,-0.0031632588395965294,0.0010681149802336245,3.650180857583616e-05
2.6517832,1.1470938809216022,-0.001438254658751248,0.044651509377412024,0.00918964374443524,0.023738003083230135,-0.00279530317465301,0.0008216015158089025,3.831681650878619e-05
2.6819172,1.1454497184604406,-0.0014683832432638155,0.044494995240928814,0.00811654026685523,0.02399483775974669,-0.0024418601972632783,0.0006026621200207489,3.3900401533160776e-05
2.712051,1.1438052747398615,-0.0015020573873698595,0.044333399463817535,0.007043082343279308,0.024244558108988932,-0.0020886907554557013,0.0003896824658830098,2.972508843657755e-05
2.7421849,1.1399107966572046,-0.0015415648451835295,0.044211063987000365,0.0060329663976421985,0.02426495045766907,-0.0017020018153640717,0.0002589957009214699,2.807104932502612e-05
2.7723188,1.1360030565410852,-0.001584607449331088,0.04405909080679771,0.005022809290901877,0.024276567466906002,-0.0013154670092534076,0.00014428269914044597,2.6487855329036665e-05
2.8024528,1.1300488021224737,-0.0016337475044565508,0.04433561152622656,0.004077870060000576,0.024079489455566608,-0.0009769130973997584,0.0001632790134081276,-3.318978572199846e-06
2.8325865,1.122638175264001,-0.0016882163308764575,0.04484398284562663,0.0031793230683245764,0.023735431566894838,-0.0006727113442834979,0.0002836396810959388,-5.331677491895871e-05
2.8627205,1.112535623833537,-0.0017816309687077592,0.04552366141915298,0.002349989872887763,0.02326407951326859,-0.00037598274583383997,0.00026272768749654313,-7.561518943812267e-05
2.8928545,1.0991707388311625,-0.0019219345454075665,0.04625556977053402,0.0016045491796181782,0.022638884159899002,-9.070960581598073e-05,7.594368229945844e-05,-6.392691315078213e-05
2.9229884,1.073994018137455,-0.002062224028804849,0.04403274723682804,0.0009885931914998412,0.021777476250783235,0.00014535707836993038,-0.00010143497067179388,-4.890202962270965e-05
2.9531221,1.0402256082743406,-0.0022036001435026265,0.03804718407421803,0.0004669833929368261,0.020742315495096413,0.0003394318443077503,-0.00020830937485808582,-3.1270592277291614e-05
2.983256,0.9194934200495481,-0.0033011295110441097,-0.023972584859945356,0.00016919244522913823,0.017048699684001977,0.0008380471948012118,-0.002637464479838522,-2.2026051872357886e-05
3.01339,0.4990333905443549,-0.0010253229116301554,0.08454948036622134,2.3607007007268155e-05,0.007609704276022762,-0.0004167458889270103,0.0005473497940404817,-3.394615296621859e-05


==> figs/data/periodichill/fk01_finep1_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00016725176396903407,-0.001160295401859912,-0.05240455855237678,-3.059607886200909e-05,-0.010784504233551078,6.285493279678429e-05,-0.0006516121327618161,-7.06407537226619e-05
0.0301339,-0.38034995179623365,-0.001953309433247341,0.09477574064252428,6.687599370964908e-05,0.048618613103065,0.000841487930906169,0.0010137562321152296,0.0003760844603573267
0.0602678,-0.4214332913979888,-0.004712115589995847,0.08161184247560102,0.001260430183871277,0.05989215178957303,-0.0014669547527162864,-0.002814509774561366,0.0006896739135458177
0.0904017,-0.3735732240602374,-0.008293957234855043,0.07330636162772292,0.0031440944109970676,0.05627189630195047,-0.003727577357069299,-0.005927018171550957,0.0009014088910911924
0.1205356,-0.35874774120748043,-0.012312291108173667,0.07482147330410929,0.005731934104921252,0.05282412249053566,-0.004746066434756738,-0.0063780065551542146,0.0010107226211640422
0.1506695,-0.3321474837139249,-0.016158878392616316,0.07752104305954541,0.008687806025187738,0.04949510421569792,-0.007067771373878993,-0.00650655124144176,0.0008669818076093877
0.1808034,-0.3003075369633734,-0.01991979701051605,0.07915794416944438,0.011790746903934987,0.04621203883418661,-0.009797755428524093,-0.0065603029313862785,0.0006232250487941039
0.2109373,-0.2793967965990305,-0.023671217779337894,0.0797192868832258,0.01499278569249457,0.04449117227077267,-0.011471126148112583,-0.00516247405580873,0.0004213560682297619
0.2410712,-0.26099578849971294,-0.02740670352068264,0.07969314274905187,0.01819303501188201,0.04311992160020878,-0.012806863777219254,-0.003487477081583155,0.00024017341712963795
0.2712051,-0.2378463502973318,-0.0312608331660158,0.08235414424493057,0.02125066789218552,0.04405026940035888,-0.01465702880254402,-0.002084022724298606,-5.519651612619439e-06
0.301339,-0.2124245164450258,-0.03516194260737393,0.08542886383674964,0.024221038300533536,0.04608527842807794,-0.016627680117145962,-0.0008014291875990992,-0.0002837065263389714
0.3314729,-0.18807507609017193,-0.03908528434112668,0.08742311427499805,0.027063279497465106,0.04837283602425124,-0.01829655068864102,0.00037710050756536366,-0.0005881937114534247
0.3616068,-0.16678132046945393,-0.04310772308963351,0.08899165565419062,0.029600831681191795,0.05136454886884099,-0.019494977853711053,0.0014291968711516007,-0.0010016987780797058
0.3917407,-0.14549266814719886,-0.047112706291954964,0.08964718202612443,0.03210241059322085,0.05431456263512456,-0.02051649260884856,0.002690228091609979,-0.0014554205670304797
0.4218746,-0.12101539457216859,-0.05109895864734426,0.09195627597134082,0.03440434364359375,0.05590935409477447,-0.021917339038091947,0.0037174809904457363,-0.0018993587777775493
0.4520085,-0.09388201253022999,-0.055070895790777286,0.09505067966390203,0.03653323880417028,0.056397497429873183,-0.023566054769455835,0.004593057269377401,-0.0023366222482128487
0.4821424,-0.06675573111442645,-0.05903078721894417,0.09666195373061329,0.03862588570220489,0.05688364875082667,-0.02498903421856592,0.005687283538577597,-0.002806864835601831
0.5122763,-0.03881058125261916,-0.06279369648837019,0.0989251857001889,0.04047129027888861,0.057067597775893396,-0.026448268040750834,0.00658288979863283,-0.003236014460030773
0.5424102,-0.010113621185155353,-0.06638250640389742,0.1015170305822642,0.042091953923844475,0.056962505771019724,-0.027924493142699076,0.007335993098189152,-0.0036291594770883396
0.5725441,0.01858284155241563,-0.0699680937705125,0.10244676373030853,0.043681981669971115,0.05683837879413791,-0.029180700046897812,0.008333457100657454,-0.0040533294567689365
0.602678,0.04792284763243515,-0.07341936871307553,0.1030492237783604,0.04510624017256771,0.05691473895997527,-0.03038787849306362,0.009419698352460927,-0.004499324046578011
0.6328119,0.0800896686851047,-0.07629758980328916,0.10758273674194492,0.045915206833619,0.05792154846013327,-0.03213607073975349,0.010044250309997792,-0.004928931871235269
0.6629458,0.11226721131833983,-0.07917979930789443,0.11002633624304083,0.0467059641563317,0.05888953643410749,-0.033685993070092984,0.010871211358961859,-0.005377261645848408
0.6930797,0.1444554988120217,-0.08206600623452687,0.11037791159786654,0.0474784404090208,0.059818497060058304,-0.03503713987469813,0.01190154403910045,-0.005844429057772468
0.7232136,0.17681065702345222,-0.08429413482008385,0.1127081164521003,0.04773880922569651,0.06087021619240037,-0.03632480763580091,0.01249621944428021,-0.006083204174683289
0.7533475,0.2093194064218551,-0.08595931154559366,0.11642487724126009,0.047566866671708764,0.06204768445687062,-0.03759326792892158,0.01259074867073307,-0.006112736452376526
0.7834814,0.24185007205232978,-0.0876317965448834,0.11801494741323318,0.047390494137363036,0.06321930098350934,-0.03874410526496158,0.012689290665418879,-0.006141122335321776
0.8136153,0.27440269850194454,-0.08931159984786063,0.11747401502180635,0.04720962184832045,0.06438505452909463,-0.0397764788901802,0.012791993941256928,-0.006168366104205258
0.8437492,0.30856516072526574,-0.09024662867886946,0.1205034078896623,0.04673468984621233,0.06430607492060993,-0.04043924132286982,0.012668078063984886,-0.005949929931901504
0.8738831,0.34384211571887136,-0.09066997922491282,0.12506394325310588,0.04605941282732992,0.06336732848885529,-0.040877176604772525,0.012283161024682656,-0.005560670716597444
0.904017,0.37913422752171755,-0.09110197110567242,0.1271366798594109,0.045385071361821405,0.062426277676551505,-0.04127999257147648,0.011771166391441459,-0.005169496853386077
0.9341509,0.4144416740164161,-0.09154262172523886,0.1267183911549969,0.044711642892134654,0.06148310615435473,-0.041646742229910876,0.011133728255012656,-0.0047763791337318085
0.9642848,0.44949620589613914,-0.09169879788532853,0.12735536735057762,0.04395840651128787,0.060731531077050184,-0.0416201087300501,0.010441016573711964,-0.00427566013797044
0.9944187,0.4841075371950865,-0.09136678895447403,0.1315782024766569,0.04306962001776715,0.06024919670449797,-0.040992525339748995,0.00952810322140886,-0.003598360703972008
1.0245526,0.5187277011573315,-0.09104263421613723,0.133409410227178,0.04218201910339188,0.05968278460484347,-0.04038498814884183,0.008181742370172013,-0.0029251299188960285
1.0546865,0.5533567806705832,-0.09072635020129383,0.13284717124178247,0.04129561761602132,0.05903260632453249,-0.03979668230283367,0.006402647228747255,-0.0022558089941606993
1.0848204,0.5879945810884237,-0.09041795216035098,0.12988966269560714,0.04041044147114666,0.05829897780875709,-0.039226797330602685,0.0041915491638919895,-0.0015902443003889695
1.1149544,0.6222088532522321,-0.08936619339510798,0.13222607948271575,0.03946604282194709,0.057317829676553037,-0.03810192174509683,0.004650736709768741,-0.0009775168987748548
1.1450882,0.6563951428979635,-0.08825035649351776,0.13295289455452924,0.038514722608648744,0.05628570317507436,-0.03699291355931611,0.00512406892414043,-0.0003793393585074306
1.1752222,0.6905944729223847,-0.08714079251512885,0.13134960804891527,0.03756207128295116,0.05522021357567925,-0.035955180118221526,0.005327996698138193,0.00020870579704448163
1.205356,0.7248065816238523,-0.08603752113413066,0.12741363665144967,0.03660814165617538,0.05412146278834398,-0.03498812530512611,0.005262787511780393,0.0007866992520421463
1.2354898,0.757493712939322,-0.08474496274720877,0.12345513863503754,0.03567368326632908,0.052820998346176526,-0.033835968210653045,0.004888406556444798,0.0013094195119944477
1.2656238,0.7859827596694231,-0.08292195200920105,0.12394424725021869,0.034791729549737305,0.051032946400434646,-0.032074029906945134,0.004170319766160274,0.0016960457746125583
1.2957577,0.8144799377769232,-0.08110279950778931,0.12281480340019113,0.03390394188649101,0.04922241341543718,-0.030411062649238207,0.0032392940994261264,0.0020693249887573277
1.3258916,0.8429854903370142,-0.07928749924758449,0.12006539995756071,0.033010357518867495,0.04738944905782336,-0.02884676255786138,0.0020954249998702944,0.0024293168000217536
1.3560255,0.8714991994202137,-0.07747607008786872,0.11569466874437018,0.032111026483675684,0.0455341298559011,-0.02738084928372475,0.000738824944058759,0.002776075296942373
1.3861594,0.895921379327774,-0.07545622158795595,0.11183412912055868,0.03134698862990066,0.04363483138283889,-0.025866144211266845,-0.0002047837246237031,0.0030400130529033456
1.4162933,0.9160565882921219,-0.07321734545985237,0.10919235845633835,0.03072261638234225,0.04170490470083545,-0.024287018437690627,-0.0005943677434059567,0.00322199079783698
1.4464272,0.9361953213810921,-0.07098139438312501,0.10574572281109074,0.030089576010906966,0.039771972588157206,-0.022794085182996554,-0.0010462069227523685,0.003396351629424598
1.4765611,0.9563374165445566,-0.06874839006923139,0.101493842741324,0.02944791296878084,0.03783609614784813,-0.02138720397853769,-0.0015600515209974047,0.00356313579951753
1.506695,0.976483041420579,-0.06651832076022401,0.09643626952497564,0.02879766597270014,0.03589730523112207,-0.02006619301449318,-0.0021356605554058612,0.003722386613101037
1.5368289,0.9906323663890362,-0.06439048872562125,0.09263221957416723,0.028299898050166007,0.034205203026725174,-0.018766601993336865,-0.0022407219362455925,0.003662761508221853
1.5669628,1.0014233496040106,-0.06232139792700764,0.08964844856464005,0.027884803131208096,0.032650543078319806,-0.017482744040860955,-0.0020523631441842632,0.0034850357733409295
1.5970967,1.0122080296278,-0.06025563916955434,0.08643784544156374,0.027462671773415322,0.03109401188866284,-0.016243022548992653,-0.001855496565205044,0.0033090158533442453
1.6272306,1.022986451163888,-0.05819320547016105,0.08300085885803044,0.027033545855854324,0.029535594314669213,-0.015047281251564473,-0.00165014635111798,0.0031346928567894243
1.6573645,1.0337585471570492,-0.05613411759622977,0.07933790180642064,0.026597472109518606,0.02797530211012994,-0.013895379254635278,-0.0014363386872357949,0.0029620602856672853
1.6874985,1.040593221783638,-0.05439240584109939,0.0771086885181036,0.02626342379447758,0.026676380154337286,-0.01318979680379833,-0.0012327666505950186,0.002756523212347089
1.7176323,1.0464052632451057,-0.0527353378929547,0.07522563852933661,0.025953245074514894,0.02544459147101953,-0.01261036129853068,-0.0010255441342144622,0.0025448350085366714
1.7477663,1.0522131323814392,-0.05108156586175028,0.07327525785279576,0.025639044021359702,0.024211844665865196,-0.012050218575365743,-0.0008098688061164115,0.0023360653888890703
1.7779001,1.0580167472362518,-0.04943110826025077,0.0712578075628576,0.025320860414743046,0.022978160774580446,-0.01150929558448325,-0.0005857872063705291,0.002130199059600897
1.808034,1.0637763924896717,-0.04778758031898178,0.06918232905088972,0.024999586549343186,0.021752819919149815,-0.01098877375182316,-0.00035803994752400814,0.0019287381393773208
1.8381679,1.0669629275798798,-0.046381168576772325,0.06763893692588763,0.024730483595864876,0.021127011376443097,-0.010564068921443709,-0.00042721807650154993,0.0018279397897941858
1.8683017,1.0701475255191326,-0.044977802670473466,0.06607649576749686,0.024458404699520042,0.020500636022905465,-0.010148738628699867,-0.0004907064012168276,0.0017289493095308452
1.8984357,1.0733301881700754,-0.04357747677158841,0.06449506653121007,0.024183374792463852,0.019873683451315783,-0.009742747358275579,-0.0005484935943983471,0.001631765236266933
1.9285696,1.0765109192579985,-0.042180208052741364,0.06289465207558265,0.023905424836517544,0.01924615165819951,-0.009346056713800163,-0.0006005659838739328,0.0015363874100146598
1.9587035,1.0794385392218828,-0.04086264448415022,0.061602255393894634,0.023610974269695217,0.018794810760801788,-0.009023878124127922,-0.0006625151738515189,0.0014327079685206613
1.9888374,1.0819333456456661,-0.039679156772763235,0.06085620132661673,0.02329060713977079,0.018644393935090018,-0.008820512956960957,-0.0007449606335553898,0.0013138013096952192
2.0189712,1.0844254568219185,-0.03849827755766455,0.06009868137200414,0.02296776873896391,0.018491410173026464,-0.00862312840372853,-0.0008209407407370681,0.001197104911303492
2.0491052,1.0869148541241884,-0.03732000661693746,0.05932979867367161,0.02264247654711867,0.018335854389457826,-0.008431701144902194,-0.0008904586586233106,0.001082610276558323
2.0792391,1.089401539415121,-0.036144353849522304,0.05854954873055229,0.02231475096572936,0.018177722763353804,-0.008246197634483775,-0.0009535178758545843,0.0009703099300308303
2.109373,1.0921765733510256,-0.03507539413840277,0.0581408109451218,0.021849245373976305,0.018260352147449192,-0.00804279845491418,-0.00097530420517175,0.0008597997065416236
2.1395068,1.0949796121567488,-0.034018688784271944,0.05775378359042471,0.021368453069810046,0.01836449627369341,-0.007842928339546057,-0.0009880566632204458,0.0007512608601572014
2.1696408,1.0977825410664082,-0.03296410370239755,0.05735118288376939,0.020885527838580633,0.01846656249543876,-0.0076488736618049585,-0.000995188159615195,0.0006447168052493855
2.1997747,1.100585337728262,-0.031911650396978075,0.05693300026869519,0.020400487455267555,0.018566547175108625,-0.007460617441944907,-0.000996696493439453,0.0005401630002210321
2.2299087,1.1035642232745886,-0.03088667642987275,0.05658779308140027,0.01979162843206161,0.018722275506295277,-0.007259891311634195,-0.0007824320613060375,0.0004522656403711323
2.2600424,1.10662155225873,-0.02987489723273029,0.0562645514298048,0.019126462855373713,0.018903310588341014,-0.007056845706515748,-0.00047264645131191597,0.00037183158390726784
2.2901764,1.1096787862479687,-0.028864955532299064,0.05592356741760973,0.01845926121410501,0.019084169013975708,-0.0068596084392137935,-0.00016171119695721934,0.00029212502515961475
2.3203104,1.11273592710495,-0.027856864634031808,0.05556471198221047,0.017790040217077818,0.019264849092504994,-0.006668160393678426,0.00015037146252724898,0.0002131459526104638
2.3504443,1.1151241194456816,-0.026842727572784497,0.05511857682906407,0.01700695814172414,0.019555282039997474,-0.006404750774559775,0.0004634839721885833,0.00014691209515518627
2.380578,1.117284331470728,-0.025827736176552207,0.054638949683623705,0.016183581410412973,0.019883189157475133,-0.006119187745253621,0.0007768478492337376,8.490424022967986e-05
2.410712,1.1194453053176403,-0.024814575247923187,0.054150748150486816,0.01535812589136924,0.020211013213936393,-0.005837830456402113,0.001090386386934498,2.292638122381219e-05
2.440846,1.1215463932603598,-0.023800465667363824,0.05365022602704572,0.014522408140515938,0.020554666181107302,-0.005553685890235444,0.001377362723057538,-3.542501382827444e-05
2.4709797,1.1230836678296328,-0.02276220525163808,0.05310880426948428,0.013608176188176533,0.021046011709671665,-0.005208033516775054,0.0014145003393549232,-6.084648030256179e-05
2.5011137,1.1246216669678688,-0.02172574438372976,0.052563114379547304,0.012691701069026473,0.02153657304353649,-0.00486534559760431,0.0014499062584762213,-8.727035196175138e-05
2.5312476,1.1261603366583586,-0.020691093865025323,0.05201326015799923,0.011773001268665132,0.022026343522136813,-0.004525620086465905,0.001483574171197591,-0.00011469542762219773
2.5613816,1.1271453090012074,-0.01965679934801301,0.05150598591524469,0.010836746875936906,0.02237793275630911,-0.0041255318284840505,0.0013386269952991659,-0.00010940946013144127
2.5915153,1.1279550939798355,-0.018623887550006657,0.05101267757188643,0.009893342086148784,0.022682436140518174,-0.003707196450590443,0.0011349526219672544,-9.610381600168469e-05
2.6216493,1.1287646386772394,-0.01759280980513722,0.05051896524551047,0.008947611202599683,0.022982829240290683,-0.0032904249250939287,0.0009282299248375382,-8.56375402364158e-05
2.6517832,1.1278022956103086,-0.01657396184236859,0.05032941936984825,0.008011969011688094,0.02319721358992049,-0.0029171201180803533,0.0007589830882896529,-8.761206599138023e-05
2.6819172,1.1262090373784304,-0.015560571409878321,0.0502435080101058,0.0070784632492902405,0.023376688222619874,-0.0025561576132427447,0.0006080154346718349,-9.650885696030098e-05
2.712051,1.1245738081634045,-0.014549620747857261,0.0501544866395105,0.006144097909722317,0.023545948197872184,-0.0021914668406546774,0.000461523937438894,-0.00010879940920296749
2.7421849,1.1212467104196548,-0.01356804059469141,0.05014021881183672,0.00526436340364701,0.02353885920866057,-0.0017997647134307352,0.00030557772232969564,-0.00011608953108090521
2.7723188,1.1179183665663004,-0.012588098768901546,0.050103736901601525,0.004382489334510009,0.023526315045956217,-0.0014016552910278129,0.00016101787405097684,-0.0001265940005196277
2.8024528,1.1124624200165272,-0.011637224482910824,0.050420960917698654,0.0035542661360278695,0.02328264541176994,-0.0010889806899021057,0.00014314845241078858,-0.00012140791970604946
2.8325865,1.1056283246725798,-0.01070579556926532,0.05090187881610486,0.0027601765411189197,0.022888965748465585,-0.0008244636075966493,0.00021757339601771383,-0.00010664660411845286
2.8627205,1.0953548327088356,-0.009762720394064672,0.051602478223659265,0.002037753713612993,0.02238274183786062,-0.0005547400549137556,0.00024321486982668145,-9.935939318400321e-05
2.8928545,1.0811980906873941,-0.008806470124000043,0.05233589619558332,0.0013965386838472686,0.02175186543793496,-0.0002700597550592855,0.00021243688816915962,-9.936810791888947e-05
2.9229884,1.0505804531276226,-0.007719846848431189,0.04918631910219884,0.0008761675200264796,0.0208274476074868,1.9955300556177488e-05,5.7931831323233124e-05,-0.00010065634982644569
2.9531221,1.008574390783906,-0.006544070687823478,0.040731929531981015,0.0004381975979310821,0.019697831879748454,0.00037864699636494265,-0.00011218687264531041,-0.00010430351966501572
2.983256,0.8542108703404665,-0.004980433373930282,0.006490489712969727,0.00016372585781321812,0.015840043825858692,0.000618106518297557,-0.0019748579614365658,-6.245017454453447e-05
3.01339,0.4504807014018297,-0.0013246344983599556,0.0824437148369439,2.5625461856501614e-05,0.006943787263262289,-0.0003819310167014012,0.0005759675393750222,-4.082519995288129e-05


==> figs/data/periodichill/fk01_finep1_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00013539670003126503,-0.00015911063948692572,-0.02995629154296698,-2.6494561337977742e-05,-0.009836478137833504,-2.9886465464292942e-06,0.0007359111396487972,-4.761630804321535e-05
0.0301339,-0.23705388139933348,-0.00298979054650772,0.07986792850956614,4.788553414678409e-05,0.04377315298764341,0.0002516582519839969,-0.004973482385472461,0.00021791105748410718
0.0602678,-0.24830246530473232,-0.007679210450078244,0.08424810891015963,0.0009771860268239759,0.05754182990014729,-0.0017024664589923165,-0.004648693757268994,0.0003218316631094966
0.0904017,-0.20257725240662694,-0.012831773517973488,0.07797523822624172,0.0024620349976093806,0.05938372303807827,-0.003447819298290017,-0.0017422169418667304,0.0003380573760878869
0.1205356,-0.18328028684481978,-0.01775425364030525,0.08220891366993094,0.0045641631540749685,0.062155942189177665,-0.004680985162408172,0.0006188161770029153,0.0003332006260858689
0.1506695,-0.15751117398031056,-0.022479044047940988,0.08534739341939326,0.007195505290536812,0.06386505081681626,-0.00674518673090972,0.0014026790563491237,0.00021467883899379135
0.1808034,-0.1288606874877587,-0.0271170280611841,0.08682343300504458,0.010039778302923354,0.06510291795214787,-0.009009140140884327,0.0015241995304027462,3.644818779424794e-05
0.2109373,-0.1083909145090729,-0.03156030377431307,0.0874970466086531,0.013401005541481034,0.0652190792949624,-0.011079999639055777,0.0015606811650590454,-0.0002238497213944563
0.2410712,-0.08979591872775927,-0.03596054446825292,0.08757931158197939,0.01685144888096791,0.0650760651185692,-0.01299402247764642,0.001569092134707681,-0.0005009771004031226
0.2712051,-0.06885305137257092,-0.04015183183946647,0.0894603992850556,0.020524978909435755,0.0648261869436593,-0.015458346850375252,0.0015873398613836232,-0.0008087027046088245
0.301339,-0.046782733283635025,-0.04424378284602426,0.09160522812126061,0.024289742805255372,0.06452167881228686,-0.01808722699454665,0.0016632540987435215,-0.0011409065163158192
0.3314729,-0.025520275165035855,-0.04829804415930994,0.09323243776114719,0.027990347343650843,0.06393791413417675,-0.020548265293687078,0.0018233309245589313,-0.0015178366637105091
0.3616068,-0.006575968538527377,-0.05224091443233192,0.09536278240231269,0.031571236512040954,0.06255534904802224,-0.02288561916242782,0.0021466995030423193,-0.002010416182683664
0.3917407,0.012368894790597551,-0.05618535046232864,0.09677171715309296,0.03512089087151452,0.06115428741547879,-0.02507370964040806,0.0025855189531962764,-0.002526934134657143
0.4218746,0.03146344316701288,-0.060005914099747315,0.0994315846162091,0.03831355389682035,0.06013203149338633,-0.02752899666340444,0.0030866566856965635,-0.0030017804572166854
0.4520085,0.050683928944636136,-0.06372305167315062,0.10299872129835327,0.04120623966045924,0.059411409531525294,-0.03018760740381345,0.003689781657777091,-0.003450150575750782
0.4821424,0.06990636918999371,-0.06744124223769177,0.10582380261601645,0.044071353655179696,0.05865782293150983,-0.03270377010798969,0.004448477883938297,-0.003928066577066399
0.5122763,0.08911871333839372,-0.0709908157150494,0.10900061034521957,0.046455462372274096,0.058767929509659,-0.03504632786804624,0.005157857971144984,-0.004301590634879646
0.5424102,0.10832185216713697,-0.07438575202104403,0.11243477559880369,0.0484020574864785,0.05966063801857633,-0.03722735361960018,0.005846436272033795,-0.004581643511753459
0.5725441,0.12752671365160495,-0.07778064340436686,0.11512802205819844,0.050326194263977136,0.060516733907122054,-0.03927814288432209,0.006704502563641906,-0.004890221061618547
0.602678,0.1475010571302846,-0.08106428888949324,0.11782692101814325,0.05206051599089195,0.06160468862958568,-0.04123704756298587,0.007660576874579989,-0.005183760087824516
0.6328119,0.17084118095226586,-0.08386021645674191,0.12284718102269612,0.05304374552416549,0.06383820381375023,-0.0432335302473951,0.008482376030661034,-0.005310918257395732
0.6629458,0.19418568443506956,-0.0866549916794952,0.12677494027543035,0.05401183942061142,0.0660464655544666,-0.04509945178242798,0.009488175478074923,-0.005459397096746738
0.6930797,0.21753457165323198,-0.08944861634790868,0.12960957540852447,0.05496481784739214,0.06822952158873036,-0.04683485289350037,0.010677914990481766,-0.005629168902816511
0.7232136,0.2417502119205892,-0.09192605314819957,0.13306807582415434,0.05550606259942285,0.06941595159658374,-0.04815688865085331,0.011330980713378618,-0.005657374068733839
0.7533475,0.2667110802140087,-0.09413111647882033,0.13679357549773608,0.05569534612112737,0.06975441244163995,-0.04912133120481027,0.011349848779333017,-0.005545777717654811
0.7834814,0.29167514154687524,-0.09633470835979097,0.1392732832974982,0.055875136036448635,0.07008436657054047,-0.04997645526518203,0.011294903744149716,-0.005428152486734437
0.8136153,0.3166424008086324,-0.09853682713583112,0.14050671948944937,0.05604545352342968,0.07040584187428582,-0.05072234705553779,0.011166419246875607,-0.0053045309447181345
0.8437492,0.3434336823411286,-0.10047022686921991,0.14308314767760527,0.05589303899569696,0.06960084937016134,-0.05111315190690916,0.011248137948904086,-0.005164237901298943
0.8738831,0.3714865301735699,-0.10221746104070917,0.14594244198038087,0.05551720237884877,0.06798281825862211,-0.051233992846941113,0.011291448110803914,-0.005001587069615288
0.904017,0.3995417421683669,-0.103963328525424,0.14722663038778955,0.05513524742090997,0.06631659389326659,-0.051257386331613114,0.011058630793759006,-0.004821670488896131
0.9341509,0.4275994370691478,-0.10570783069124445,0.14693529208472927,0.05474718989524311,0.0646020685200797,-0.05118343351094041,0.010549352047076035,-0.004624488618481662
0.9642848,0.45603591203689575,-0.10721247782930732,0.1477054271348628,0.054173855405243686,0.06285294427571665,-0.050881792144299026,0.009924106001085155,-0.004352215807813042
0.9944187,0.48511312436312437,-0.10831227991729975,0.1512848160598384,0.05329344712680112,0.06108531819073037,-0.050284660143419306,0.009311121945134355,-0.003970506871274532
1.0245526,0.5141944698989391,-0.10941111634019762,0.15317124296180362,0.052410409372721914,0.05927889377834744,-0.04962326497191586,0.00844604299836966,-0.003579906539774743
1.0546865,0.54328001011163,-0.1105089841876179,0.15336398132437545,0.051524747057425095,0.05743373574001626,-0.04889767530123984,0.007329047181498382,-0.003180436816077082
1.0848204,0.5723695736378431,-0.1116058798506856,0.15186232811486278,0.05063647085912092,0.05554992275823862,-0.04810796486039015,0.005960322624547043,-0.002772122870016167
1.1149544,0.5992405889555812,-0.11160219088196754,0.15419916604419898,0.04945051072478622,0.05520896680515719,-0.04711609992544179,0.005716759321597471,-0.0027005601066075113
1.1450882,0.6259093135595322,-0.11149449227377772,0.15562044752327586,0.048236883334212,0.05499065555863931,-0.04611423626362127,0.005413274665628574,-0.002662561237342067
1.1752222,0.6525844233110547,-0.11138586094602942,0.15561820860628484,0.04702335356782401,0.05474739307789163,-0.045118381252664,0.004923801675007333,-0.002626190350046468
1.205356,0.679265720769763,-0.1112762923585251,0.15419143666748764,0.04580993125776065,0.05447924826784174,-0.0441286207201774,0.004248535040772554,-0.002591458215659892
1.2354898,0.7052552849054337,-0.11079294153023511,0.15201565878226808,0.04459934553224165,0.053820542943914154,-0.04292082472220875,0.0036044553301627052,-0.002556282882470024
1.2656238,0.7293409537523985,-0.10928858362603933,0.1504341439143525,0.04339355455984187,0.05214733823078393,-0.04114747438145812,0.003427403392913548,-0.002519389461355682
1.2957577,0.7534324303269386,-0.1077835182659328,0.14769278338831215,0.04218346487817617,0.05046678670790037,-0.03944623177028829,0.003158353407436412,-0.0024878698297796965
1.3258916,0.777529938146472,-0.10627773148007691,0.14379066765495863,0.04096906259062697,0.048778859102878235,-0.03781715820652738,0.0027971660333888865,-0.002461733454116395
1.3560255,0.8016332685947418,-0.10477123025339097,0.13872702539199278,0.03975035100796321,0.047083552378167144,-0.036260349696053004,0.002343707544566185,-0.0024409904745767022
1.3861594,0.8229962987825274,-0.10287768894340843,0.13369150043594358,0.03861251520774714,0.045042194990808346,-0.03452114741965036,0.0020146525249269374,-0.002342602986128723
1.4162933,0.8414873518049717,-0.10057948320172727,0.12909803273734655,0.0375549494653538,0.042642703916800105,-0.032597058455344385,0.0018645489290036264,-0.002161482353102279
1.4464272,0.8599802292883396,-0.0982811062131077,0.12382334080589441,0.036486882930027484,0.04024080199501501,-0.030757930054536642,0.0016816381160648097,-0.001984149835081403
1.4765611,0.8784748073667288,-0.09598257439211011,0.11786725636001083,0.035408321963567614,0.03783649589626257,-0.029003796202358434,0.0014658116037395384,-0.0018106194968104028
1.506695,0.8969712145626545,-0.09368387295398861,0.11122957060589644,0.03431925433694297,0.035429756159075045,-0.027334666911989255,0.0012169587708527937,-0.0016409030812901848
1.5368289,0.9112797565758228,-0.0913020153529942,0.10637237666626576,0.0333363799681304,0.033851142462777914,-0.025721007287165795,0.0010783826226275894,-0.0014573057342952985
1.5669628,0.9232462905347347,-0.08887371746823192,0.10253514840301237,0.03240722326528729,0.032735981248768566,-0.024153680466443922,0.0010073079060855406,-0.0012660922959888865
1.5970967,0.9352123476564884,-0.08644542732508853,0.0984125595816796,0.03146633948364152,0.03162034582375536,-0.022644377700798565,0.0009280493352402004,-0.001076825848347859
1.6272306,0.9471780154854059,-0.08401712507475168,0.09400465741125907,0.030513720953603912,0.030504227899171572,-0.021193078860495665,0.0008406069454922529,-0.0008895055067633523
1.6573645,0.9591431859880686,-0.08158882966381498,0.08931150199104587,0.02954937587402369,0.029387634521000055,-0.01979979872870051,0.0007449805937484229,-0.0007041333444074932
1.6874985,0.9677427802234888,-0.0792712452239357,0.08662567224619444,0.028768619938761585,0.028249912092393737,-0.018576258079618296,0.0006925647242742444,-0.0005655004336462554
1.7176323,0.9754699543118477,-0.07698227762011811,0.08439833735725166,0.02802792688075194,0.02710716750545685,-0.017419234764175978,0.0006526035460508763,-0.0004387321143837486
1.7477663,0.9831962995231152,-0.07469322445103899,0.0820529959985078,0.027276838931211505,0.025964830433811373,-0.016297431347501737,0.0006126276007024766,-0.00031203297422668897
1.7779001,0.9909217786043882,-0.07240410130907549,0.0795896523911147,0.02651536173745092,0.024822911765752017,-0.01521085261311711,0.00057263756399655,-0.00018540395421630103
1.808034,0.9986099451780319,-0.0701193925831376,0.07702504029476542,0.025746699902930364,0.02368490084236406,-0.01416179581834344,0.0005293500614789483,-5.8910417699077275e-05
1.8381679,1.003938727080822,-0.06812531987270631,0.07545130367387021,0.025176607068599515,0.022772577979758263,-0.013290063389808773,0.00027710651714733456,6.453092577254796e-05
1.8683017,1.009266048669815,-0.06613133500832191,0.07382136480348489,0.024598584189679314,0.021859096551558987,-0.01243942508444408,3.183926082197912e-05,0.00019042901367771097
1.8984357,1.0145919919013977,-0.06413742374297726,0.07213512082020301,0.02401262849854165,0.020944446681219968,-0.01160985679454371,-0.0002064497546490282,0.0003187869306039361
1.9285696,1.0199165008962154,-0.062143602253854624,0.07039269622728628,0.023418744511212862,0.02002863389829604,-0.010801357638294373,-0.00043775454913111585,0.0004496057641571776
1.9587035,1.0248084850609303,-0.06025511485131574,0.0688970553291286,0.022846368260063643,0.0193459123691797,-0.010153558841119494,-0.0006411443717631842,0.0005300325867967217
1.9888374,1.0289605911821127,-0.058547135233311565,0.06787939343825355,0.02231795856440313,0.019063230010693745,-0.009761474292666224,-0.0008023061814156317,0.0005221609929096249
2.0189712,1.0331115294247866,-0.05683935650085914,0.06682767909603449,0.021783752499730438,0.018779172279282587,-0.00938373597392047,-0.000957370839598716,0.0005164524499201453
2.0491052,1.0372613202780485,-0.05513177269313019,0.06574194172496473,0.02124374847434919,0.01849373221174423,-0.009020335119916768,-0.0011063267675232493,0.0005129123823826648
2.0792391,1.0414099339395761,-0.05342439194646431,0.06462224961472929,0.02069795192337018,0.018206904626552948,-0.008671264483149456,-0.0012491583634926078,0.0005115463046334008
2.109373,1.0449913311749697,-0.051893637639295775,0.06400868338803756,0.020125446793478007,0.018262315702772026,-0.008341581700018447,-0.0012502448587403802,0.0003882767748354205
2.1395068,1.0485169552266598,-0.0503801139711868,0.06342281079741663,0.019546332387753006,0.018350877694873743,-0.008023233169841597,-0.0012350162191792488,0.0002543350251846116
2.1696408,1.0520418118685484,-0.04886667292157654,0.06281265908381517,0.018962686112560467,0.01843929831526486,-0.007715554476521398,-0.0012167705041074613,0.0001217238304458621
2.1997747,1.0555658601224422,-0.047353325491712894,0.06217831422384923,0.018374513817146755,0.018527577319257773,-0.007418546564515044,-0.0011955074524320312,-9.555238894129589e-06
2.2299087,1.0589468386024237,-0.04589217427565018,0.06167928623669372,0.017730416398032054,0.01877926619116439,-0.007169722405771309,-0.0010296946446949756,-8.761146623040658e-05
2.2600424,1.0622643008828163,-0.04445432931970572,0.06122920042766955,0.017059234062109623,0.019103869865803775,-0.006947371748723681,-0.0008000284959971691,-0.00014215069427347846
2.2901764,1.0655818153172731,-0.04301653368960956,0.060757349985708364,0.01638393428134312,0.01942850763519539,-0.006734599922192955,-0.0005700170615275798,-0.00019648120270308157
2.3203104,1.0688994154334068,-0.041578801419746014,0.06026363612035679,0.01570452300807093,0.019753177197647676,-0.006531401120227161,-0.0003396661475708919,-0.0002506042453309989
2.3504443,1.0711951032280922,-0.040148713373127976,0.059554743526980314,0.014953161401070425,0.020128208117435466,-0.0062450572611620556,-9.135314632612978e-05,-0.00026945483807138396
2.380578,1.0731414575129747,-0.038721260461898055,0.05877048760864634,0.014174520850364043,0.020520512464309186,-0.005933120409947028,0.00016244555440428788,-0.0002768014532050331
2.410712,1.0750877615064383,-0.037293822708306834,0.057978785587430304,0.013391777120829902,0.020912902327160972,-0.005626772788451369,0.00041558168866848676,-0.0002847296300841172
2.440846,1.0769873019307852,-0.03586878792702919,0.05720921629794384,0.012600080305616672,0.021308222943975712,-0.005326133069093693,0.0006562210997377331,-0.0002941359935771948
2.4709797,1.0784519892185926,-0.034465880984498654,0.056708694906841384,0.011759135610768644,0.021730067622007514,-0.005031358336214625,0.00078584240182367,-0.0003126804974310629
2.5011137,1.0799165163189173,-0.03306293901914614,0.05620404074911911,0.010914195003106687,0.022151863751714393,-0.004740650626835895,0.0009144857461950533,-0.0003321852866166896
2.5312476,1.0813808850944042,-0.031659973046771483,0.055695267967719175,0.010065265130056641,0.02257360740862186,-0.004454010107732498,0.0010421484340291422,-0.00035265077618330175
2.5613816,1.0820158682763577,-0.0302387544325029,0.05514534693416717,0.009226756168855418,0.022793706394140304,-0.004093435870235924,0.001006790268156501,-0.0003465838994705322
2.5915153,1.082389423623681,-0.028811751701141475,0.05458294796833196,0.00838869122745204,0.022947786645808665,-0.003709615762194276,0.000919193652326419,-0.0003349062801330107
2.6216493,1.0827634315937757,-0.027384695666114567,0.05402023038453674,0.007546490218792495,0.023099175980630146,-0.003326802466087863,0.0008304984559826291,-0.00032658705326399953
2.6517832,1.081876590847969,-0.025939251988802425,0.05367221980512382,0.0067371421078822775,0.023096725915671856,-0.0029506834305703562,0.0007343695532495628,-0.00029970900971014594
2.6819172,1.0805409997701645,-0.024487255103849748,0.05339753349315024,0.005936691067968473,0.023035982963084175,-0.0025732856337691533,0.0006396332415626906,-0.000269465232486699
2.712051,1.0791741199791431,-0.023035921261907788,0.05312428535719338,0.005133543033742995,0.022966461270750874,-0.002192131236269469,0.0005474935579528849,-0.00024377942950385009
2.7421849,1.0765308048576117,-0.021611980834677524,0.05304573727081374,0.00439063373471475,0.022730585733507794,-0.0018130220554473525,0.0003883550747162297,-0.000220294916021007
2.7723188,1.073887161910534,-0.020188059189422347,0.0529531516403674,0.003643580061777993,0.022492763867781294,-0.001426316908668658,0.00023492919200663112,-0.00019985735584072088
2.8024528,1.0686215553432703,-0.018764201064186636,0.0532523523553976,0.002955099120118797,0.02201693089877072,-0.0011147115327231234,0.00011094344957451874,-0.00016897627765351811
2.8325865,1.0616591982543468,-0.017340472350042546,0.05373329987825892,0.00230308471341851,0.021387081248660556,-0.0008392173309145594,1.2486153356288526e-05,-0.0001317954617387986
2.8627205,1.0489041116088629,-0.01581289371222283,0.0546251982700221,0.0017223921968222795,0.020648107482753156,-0.0005571055003993526,-1.8244255290185418e-05,-0.00010517953189240605
2.8928545,1.0296042058616877,-0.014168079104820208,0.055516756136642975,0.0012218983893625339,0.019785109681512536,-0.00023801442943295094,4.6910301155059925e-05,-9.096997252467927e-05
2.9229884,0.9850947950035334,-0.012103826071779622,0.05323503725384959,0.000810750070440759,0.01868378969255371,7.67978908803816e-05,-0.00016062853735966318,-0.00010104189094039005
2.9531221,0.9231273755431175,-0.009749283562996425,0.04300193641850791,0.0004553668850995532,0.01741809223501615,0.0005898457789655295,-0.0005314148852532154,-0.00012794359175879156
2.983256,0.7260105889290571,-0.0060718305576301645,0.04602852122693346,0.00017901068843261336,0.0139263882190036,0.0002923907286475069,-0.0010341588127718692,-8.32339863699359e-05
3.01339,0.36390249943360686,-0.001556046223413432,0.07249452985574231,2.6571041327302603e-05,0.00606698893299223,-0.00030198450477596163,0.00047120190813398346,-4.010405555449096e-05


==> figs/data/periodichill/fk01_finep1_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-6.92389986438613e-05,-0.00020672860135562132,-0.021078249315088716,-2.882476475375e-05,-0.009567861679054315,7.437156941803263e-05,-0.0006605178301447952,-2.548356337954577e-05
0.0301339,-0.11571219051256776,-0.001930660347511548,0.0819557302157306,6.637895169096152e-05,0.04272156452549093,-0.00019043345604635728,0.002340595992691325,0.00011172552297817142
0.0602678,-0.11162347544450313,-0.004918246231170542,0.09627982702207015,0.0010553490580764977,0.05242027091736337,-0.0019324388744879203,0.003722009026333328,3.090446747063848e-05
0.0904017,-0.07709836389153679,-0.008317447119907229,0.09100390179382517,0.002591317554381847,0.04991564625810423,-0.003720941651466178,0.004944134140636755,-0.0001505477522781315
0.1205356,-0.05612019897944265,-0.011753450575270108,0.09567938522206106,0.0046772463765860466,0.049515582699548435,-0.005141356753527157,0.006118104280410579,-0.0003786069530817169
0.1506695,-0.032127380250130955,-0.015290106188331265,0.09923719307020827,0.0071129776454392675,0.04927799409424264,-0.007111057660296891,0.0069422507417078805,-0.0005059849943331937
0.1808034,-0.006794039130909368,-0.018871902604587376,0.10147036932019014,0.009689295884916488,0.04910385601427946,-0.009213655750406377,0.007700765385886653,-0.0006005352651902762
0.2109373,0.012714748536382103,-0.022552787508175243,0.10299459678138644,0.012522795784270182,0.04982958567250247,-0.011181758642173077,0.007728196148322646,-0.000676326587019851
0.2410712,0.030889161156665068,-0.026256971577822696,0.10393442509571323,0.015393697952890716,0.05076402054296755,-0.013022005165047748,0.007592444713021089,-0.0007491805458874627
0.2712051,0.05039902483258629,-0.029950729847769253,0.1056002839587566,0.018352896488250968,0.051912636799572406,-0.015218255059806566,0.007347149197870901,-0.0007487996168368483
0.301339,0.07054840796627104,-0.03364003712704289,0.10714466714612514,0.021340139792075337,0.05316419008198631,-0.017503440565939696,0.007043012326146391,-0.0007119867949449145
0.3314729,0.0905683241726365,-0.037303705596059444,0.10835614464908247,0.02428593643170224,0.05427605697448956,-0.01962922652348601,0.006811011906644248,-0.000667256495427393
0.3616068,0.11021860224718694,-0.0408920614672752,0.11014688196231026,0.02716526657303604,0.054985266713826225,-0.021579950067511813,0.006760281664685506,-0.000596016332027106
0.3917407,0.1298682884662412,-0.04448106546578856,0.11116767170341127,0.030018362068231698,0.05569194539372912,-0.023389621041737804,0.006674988660908519,-0.000518471961695718
0.4218746,0.1492395104287425,-0.04799901170190424,0.11299906024267378,0.03265945149766956,0.055883636347288775,-0.025385448396705052,0.0065080040620510045,-0.0005588942780352377
0.4520085,0.16837858974759,-0.051457305504300166,0.11540759731149194,0.03512087805915976,0.05563585209822308,-0.027519211454364482,0.006374430146829995,-0.0007163787718825118
0.4821424,0.18751727647031657,-0.054915587199502625,0.117084205852572,0.037557955388828605,0.05537303064137738,-0.029519903173494226,0.0063447747569279405,-0.000893063458199632
0.5122763,0.20613066846271977,-0.05825112077582162,0.11830094880022177,0.03967375063297692,0.055658326549695734,-0.03124924177054579,0.005970530570329465,-0.0011414525863382235
0.5424102,0.2242637847084552,-0.06147429869452026,0.11909003858037343,0.04149698137035881,0.05642918378332299,-0.03273136545913413,0.0053257959010633025,-0.0014628328011121474
0.5725441,0.2423954486148432,-0.06469703960920015,0.11922086291472572,0.04329953886498571,0.05716741398596143,-0.03409629776609517,0.00483082622248167,-0.0018111142388272422
0.602678,0.260907776420936,-0.06786818155887886,0.1192715992376463,0.04499398545479441,0.05761818972839599,-0.03537840227813304,0.004613168534560466,-0.0021808089166327044
0.6328119,0.2810919997282326,-0.07081446009760839,0.12110452322640167,0.046287285647309676,0.056937832543951426,-0.03669317444969902,0.005033650548889511,-0.0025402837888295416
0.6629458,0.30127440206706524,-0.07375969843997154,0.12212559203172918,0.04756414919426845,0.056254112686005435,-0.03788997611861941,0.005485971203471078,-0.002904675224217616
0.6930797,0.32145498180761933,-0.07670389637132757,0.12233502651207,0.048824596314793134,0.05556703263640427,-0.03896888855761214,0.0059700162998747395,-0.003273965338174881
0.7232136,0.34171456936746836,-0.07949118594115134,0.12405224826549736,0.04982474149037517,0.054950618072193695,-0.040098006558611524,0.006692653926876787,-0.003568398260451775
0.7533475,0.36204163497313857,-0.0821430793730542,0.1269440429573466,0.05060083477175607,0.054380729430052704,-0.04126205224448097,0.007498914341613169,-0.0037822202437356417
0.7834814,0.38236659206449986,-0.0847935626807157,0.12901309793581214,0.05136332900995583,0.053789527204540326,-0.04231905466809887,0.008172829866422347,-0.003978939673719335
0.8136153,0.4026894271373749,-0.08744263320113532,0.13025967538888406,0.05211224895840372,0.053176987456677094,-0.043269116735082463,0.008714339295132816,-0.004158560112884619
0.8437492,0.423514804802835,-0.0896534224084462,0.13234538523960757,0.05251259126323682,0.05271208077021474,-0.04406496637790278,0.009008172481396777,-0.004399334754564941
0.8738831,0.4446843178011477,-0.09156084215464944,0.13469854486043506,0.052672639372828504,0.05235783233081894,-0.044741796552166216,0.00914100161287146,-0.0046860901319998975
0.904017,0.4658482759259641,-0.09346698322042357,0.13615586532726717,0.05282531182617332,0.0520013148881313,-0.04533773516077984,0.009205765813572835,-0.0049670408864727
0.9341509,0.48700674809515476,-0.09537185156659689,0.13671805008441326,0.05297062374016699,0.05164255134634659,-0.0458528972622147,0.009202623253236484,-0.005242206947157975
0.9642848,0.5080117327161133,-0.0968557288606462,0.1375022463583651,0.05287757491271407,0.0516043713861708,-0.04608204159543408,0.009153508652827103,-0.005505413653515709
0.9944187,0.5287604471668601,-0.09762796414725017,0.13930558566628792,0.0523903438487808,0.05210580532796424,-0.04591598380634733,0.009062999211805926,-0.005754533524584372
1.0245526,0.5495032640174031,-0.09839921723687439,0.14024904101883673,0.05190199208119911,0.05259825388910714,-0.04571760196120389,0.008889640603736345,-0.006001053181452138
1.0546865,0.5702402088791132,-0.09916948669251724,0.14033336237293537,0.051412524556532474,0.053081774959605955,-0.045486970968441814,0.008633766481536609,-0.006244991245926004
1.0848204,0.5909711513668299,-0.09993876710359473,0.13955927751113584,0.050921947135045026,0.053556423173900664,-0.045224162085427816,0.008295714003074644,-0.006486363928406651
1.1149544,0.6097547011449933,-0.09978416280500824,0.1410280336641832,0.05003487078815573,0.053118988660393135,-0.0446247673728014,0.00857726172278097,-0.006495346976786868
1.1450882,0.6283518634736538,-0.09954247857967857,0.14208780091506545,0.049110794300171505,0.052582429612059334,-0.044004185207930285,0.008829547682996468,-0.006484346299288885
1.1752222,0.6469448274001479,-0.09930024421191774,0.14245553645149706,0.048186825383269204,0.05203118123518275,-0.043392735217764544,0.008986366045507635,-0.006475093834200366
1.205356,0.6655334597453475,-0.09905745967989787,0.14213166378783382,0.04726296952862021,0.051465276788863173,-0.04279045242379463,0.009047855400182218,-0.006467593428808072
1.2354898,0.6836075065657496,-0.09861586804618128,0.1412450774295621,0.046300263480590506,0.05049087937588942,-0.04196684237414812,0.008823522296425667,-0.006432848850956802
1.2656238,0.7002819310873747,-0.097631595475832,0.14010301065955583,0.045229861886052034,0.048431422707755516,-0.040536424877945926,0.00801477997495243,-0.006321177570271296
1.2957577,0.7169533846899867,-0.09664732520468533,0.13840303927204467,0.0441576911807365,0.046368841781001036,-0.03913850545954163,0.007162021695074148,-0.006212315395276805
1.3258916,0.7336220061406493,-0.09566304920008406,0.13614540212545712,0.04308374267053082,0.04430313398620737,-0.037773066918110235,0.006265341623315428,-0.006106256370531682
1.3560255,0.7502876501530409,-0.09467877319548279,0.13333042446132604,0.04200802524761999,0.042234331201611394,-0.03644010678958455,0.005324849270772091,-0.006002996530745749
1.3861594,0.7658223202452064,-0.09337508300086483,0.12984537214488934,0.04094118772410646,0.04047044672792793,-0.03491631582206216,0.004642145984337893,-0.0058037136695590925
1.4162933,0.7801732802763581,-0.09173739718971774,0.12579348322131656,0.039881164742025035,0.03902856017963131,-0.033202116565236084,0.0042639445076374655,-0.005501218400971809
1.4464272,0.7945215301588178,-0.09010015201056376,0.12133043563761325,0.0388159136386243,0.03758716593140827,-0.03153493149524218,0.0038857865927342822,-0.00519806416162312
1.4765611,0.808866954408586,-0.08846336184069514,0.11645648841271272,0.03774544644326121,0.036146276257840074,-0.029914739027631046,0.003507621223301966,-0.004894257951496848
1.506695,0.8232096759602427,-0.08682701888028532,0.11117180435741458,0.036669758967217865,0.03470588148543152,-0.02834148946166601,0.0031293903368063364,-0.004589802477882597
1.5368289,0.8359626457095146,-0.08495465613668784,0.10744794709241567,0.035665368841812956,0.033474614185842334,-0.026754011755808396,0.0031765347194162036,-0.00442446938041894
1.5669628,0.8478275649249554,-0.0829506836598739,0.1045213091589624,0.03469622569516022,0.032359769789848225,-0.02517997124181924,0.0034611322482316414,-0.004337033676461988
1.5970967,0.8596918191760778,-0.08094733790494502,0.10131308381568549,0.03371907413002087,0.031244584935629507,-0.023653706001679473,0.0037452327653735486,-0.004249461346756259
1.6272306,0.8715555053204298,-0.07894460309762508,0.09782331534038913,0.032733914682378115,0.030129049143243287,-0.022175181514855813,0.004028796403928243,-0.00416175847235423
1.6573645,0.8834185358136892,-0.07694249873748049,0.09405203772987158,0.0317407622285245,0.029013171045029634,-0.02074438087624017,0.00431177836716464,-0.004073932255022117
1.6874985,0.893193356692791,-0.07495333551196381,0.0916260055817606,0.03083434973957226,0.028079666239680175,-0.01954011055661181,0.004146760379491611,-0.0038709721141703844
1.7176323,0.9024280309677124,-0.07296779280295596,0.08943922386775682,0.029944603468221427,0.027193871434002672,-0.0184200792221704,0.0038640581660995326,-0.0036387324092214597
1.7477663,0.9116634372621775,-0.0709826386300847,0.08708178675315625,0.029046997779877654,0.026308538897917906,-0.01733683732065401,0.0035794249463526754,-0.0034070680268505444
1.7779001,0.9208995085209608,-0.06899788961163722,0.08455362909693465,0.028141544846207213,0.02542367608355608,-0.01629038540652704,0.003292884044356529,-0.0031759767971021287
1.808034,0.9300967995077372,-0.06701513391453773,0.08187560576618069,0.027230085192491434,0.024544414756890627,-0.015283783607842431,0.003001431198395227,-0.002944885816906077
1.8381679,0.9367369245737791,-0.06513597688172013,0.08042408575043247,0.02643015000454385,0.02399762539956248,-0.014506846495137206,0.002511034090472925,-0.002678124236377493
1.8683017,0.9433775879442692,-0.0632569777808385,0.07888382577519182,0.02562308225692326,0.02345102037383433,-0.01375491705952371,0.0020157871109503884,-0.0024129153592341085
1.8984357,0.9500188566744328,-0.06137812427186873,0.0772547701170716,0.024808877212311464,0.022904596276552548,-0.013027986091036343,0.001515684203436958,-0.0021492578775042293
1.9285696,0.9566606748849154,-0.059499430673895404,0.07553688794774516,0.02398754272427104,0.02235835725008485,-0.012326060141920732,0.0010107261448462912,-0.0018871544514443813
1.9587035,0.9629807844758034,-0.057691951231390703,0.07404976919348494,0.023205014839373556,0.021912584103123748,-0.011666892395159369,0.0005845808176389872,-0.0016810442318812555
1.9888374,0.9687496051192284,-0.05600641167484355,0.0730362846514514,0.02249495961810415,0.021638554670319943,-0.011059406430120287,0.00029817846882209797,-0.0015690823247406624
2.0189712,0.9745194930583239,-0.05432106479202048,0.07195578555302351,0.021779080276156267,0.021364344245081643,-0.010471446528356639,8.73392903200966e-06,-0.0014576913114080809
2.0491052,0.9802905060350895,-0.052635902503425314,0.07080815713153599,0.021057375450557726,0.021089950762903785,-0.009903011541127132,-0.00028376924414614743,-0.0013468739739319032
2.0792391,0.9860626012086868,-0.050950931801708066,0.06959340952858795,0.02032985004956602,0.020815374444133162,-0.009354107716962212,-0.000579343912867342,-0.0012366338527220059
2.109373,0.990827539935708,-0.049401444212890055,0.06869092376903252,0.019646592731419634,0.02072067384706843,-0.008882849925718347,-0.0008295568199152576,-0.0010928514933480223
2.1395068,0.9954949300736189,-0.047865250476434085,0.06778052421876823,0.018963338368323073,0.02064313831328537,-0.008431751079528538,-0.0010771118006163566,-0.0009463363826624606
2.1696408,1.0001626964658499,-0.046329195920407074,0.0668263599070753,0.018275261192056386,0.020565286431377908,-0.007994930770170529,-0.001326666386512458,-0.0008003971133510833
2.1997747,1.0048307683318853,-0.04479329042806057,0.06582851038717119,0.017582367449815263,0.02048711755648655,-0.0075723937435645886,-0.0015782174874310606,-0.0006550344121619327
2.2299087,1.0086680389940739,-0.04329578539909562,0.0650676232906291,0.016873298687007692,0.020539860004983094,-0.007169766552819881,-0.001546870153751767,-0.0005439867501363239
2.2600424,1.0121349822729826,-0.04181543862068793,0.06440457622227269,0.016154686585817427,0.020650959159232016,-0.006780468778275879,-0.001389606635449835,-0.00044816511579932303
2.2901764,1.015602182596922,-0.04033516947311,0.06371712597643353,0.015431643954208416,0.020761944939957887,-0.006401345434978105,-0.001233274815282858,-0.00035245810030705844
2.3203104,1.0190695747733116,-0.038854987658851314,0.06300535537382279,0.014704177654399315,0.020872815618273782,-0.0060324060300955065,-0.0010778840219907593,-0.00025686924648322333
2.3504443,1.0217720288783312,-0.03742922119272407,0.06217443716485027,0.013955156301020046,0.020948264902149738,-0.005677592814462375,-0.0008914015987576979,-0.0002274270783171107
2.380578,1.024213409051299,-0.0360221006339998,0.06129737271810476,0.013196255298922925,0.021011476763817184,-0.005331462619035839,-0.000693774658886091,-0.00022030199974390252
2.410712,1.0266552958637476,-0.03461503130529309,0.0604080979551016,0.012433376381793374,0.021074511514070776,-0.004992246933808862,-0.0004957849368454129,-0.00021287263064525918
2.440846,1.0290297735482454,-0.033214066083019134,0.059524927256768834,0.01166506117741545,0.02114758499830415,-0.004660113172109723,-0.0003025039603098481,-0.0002053868531305084
2.4709797,1.0307722948491573,-0.031869425816694275,0.05880328940203561,0.01087933843537585,0.021315411537046886,-0.004335190330660009,-0.00015712965022087952,-0.00020070728641645197
2.5011137,1.0325151085853577,-0.030524826899636537,0.05807513694884037,0.010089997839891297,0.021482699034058444,-0.00401496659373414,-1.3314843618897343e-05,-0.0001971816340532365
2.5312476,1.034258184954524,-0.029180279958382016,0.05734048191968566,0.0092970461911631,0.02164944606729879,-0.0036994453005068477,0.00012893994421349884,-0.00019480909744447664
2.5613816,1.0346470512449741,-0.02785580496492912,0.05684724339782177,0.008507777002834489,0.02179101883015711,-0.0033603473996077007,0.00021168059106739523,-0.00019319722938557747
2.5915153,1.034608332440257,-0.026537760026258184,0.05643149655188462,0.007717327760045451,0.021923630975028925,-0.0030128696115167206,0.00027596564162679117,-0.0001934122897264186
2.6216493,1.0345696117728949,-0.02521981165591569,0.05601573379792191,0.006923400733081759,0.02205497493437842,-0.0026653675247649868,0.00034028517720586723,-0.0001956857342404142
2.6517832,1.0334678012877703,-0.023901789118326633,0.05582823280503457,0.006159746329560679,0.02203138796449295,-0.0023310553950883182,0.00031603953550347376,-0.00016156404232820946
2.6819172,1.0319875236600637,-0.02258383300022615,0.05571828183963734,0.005404623978363131,0.02195158365613303,-0.0019980847158493145,0.00026259134560758027,-0.00011606993546491571
2.712051,1.030464431270957,-0.02126426816357707,0.05561008118032307,0.004647936555778398,0.021861775965116338,-0.001661002865765985,0.00020951150051551,-7.247472276255418e-05
2.7421849,1.027202345430851,-0.019873326307788375,0.05573241025466613,0.003965223755385707,0.021426408745230555,-0.0013072144527198105,6.68744427674943e-05,-1.3030258834204587e-05
2.7723188,1.023939061909914,-0.018482466962268518,0.05583422952083539,0.003278649671495543,0.02098916209223148,-0.0009443844662869356,-6.986018977655703e-05,4.3876026514482e-05
2.8024528,1.0167257282882929,-0.01701247729579336,0.056558717730397,0.002655177712509698,0.02037709786882108,-0.0005951495534074411,-0.00017598806738192488,6.565735652314309e-05
2.8325865,1.0069535039365292,-0.015491293946297446,0.0575432491265897,0.002070622999521713,0.019649304976822074,-0.0002349686972826833,-0.00024235818699993444,6.224838654923104e-05
2.8627205,0.9878124874085188,-0.013808511974275461,0.059664313924359,0.0015560169569081783,0.019020122661541624,8.430604788391659e-05,-0.00023733518598242562,3.54390955519958e-05
2.8928545,0.9580771159380674,-0.011943054872972425,0.061937561683482634,0.0011193790124390673,0.01850061427979229,0.0004130488873753651,-9.086636618729424e-05,-1.927743321639418e-05
2.9229884,0.8952430039644241,-0.009705167318315944,0.06382663075267359,0.0007501701656736146,0.017149849177876392,0.0005935671839260408,-0.000438905624265077,-4.9210590168485206e-05
2.9531221,0.8094664085656404,-0.00720951562107075,0.05461987429375048,0.00042118148861843994,0.015225469074217667,0.0009572425230882529,-0.0012760506433969546,-5.579195274064771e-05
2.983256,0.5899037411436439,-0.004189145827695029,0.07571616169564238,0.00016510599846146143,0.011896687315298964,0.00021598683236084045,-0.0008557285080780762,-5.6047571345246166e-05
3.01339,0.2787679396569729,-0.0009342933444713708,0.0625062518108974,2.2217703957010696e-05,0.005080043866376949,-0.00015869901227073206,-0.0001168665328418225,-2.848437256062926e-05


==> figs/data/periodichill/fk01_finep1_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00016578589998061943,-0.00021464230058754197,-0.020899241277255173,-3.123187765274453e-05,-0.01242676197243384,0.00010548337037154256,-0.0005238984227062735,-1.5081473819806495e-05
0.0301339,-0.018683278691526084,-0.0019292095794014585,0.09359954848393598,6.956529303951117e-05,0.05546070112796268,-0.00043438200720396136,0.0021691919050233674,7.132628538072768e-05
0.0602678,0.019108867485556402,-0.005651393303196528,0.11500419042413436,0.0011482761754979987,0.0694069584852972,-0.0022904832445381318,0.003713095241298146,3.2179528636455484e-05
0.0904017,0.06419556200853549,-0.010143381987290923,0.10843337556476304,0.0027957391883174218,0.06593248686969536,-0.004101888723593462,0.005118580645697901,-4.8749541999306605e-05
0.1205356,0.08895613419736037,-0.014931958954548463,0.11140129956728553,0.0049908876599950485,0.061161443258642006,-0.00555697507167862,0.0051522152164788825,-6.012196614006574e-05
0.1506695,0.11398227003701322,-0.01973464426555438,0.11221885513104614,0.007439952791961418,0.057511045053724466,-0.007212778030702669,0.005717226257912633,0.00013822169055017347
0.1808034,0.13912392620113678,-0.024540424929000437,0.11137819567612198,0.009976120414956546,0.05435960627382827,-0.00882395658081723,0.006427078279987705,0.00044580772362110216
0.2109373,0.15700631256913766,-0.02918631061038468,0.11186468454414417,0.012580264257485325,0.05428435087813042,-0.010411272097278955,0.007313148250636766,0.0007039768806615927
0.2410712,0.1732169534661807,-0.033791687805205584,0.1123557803352595,0.015167740697854166,0.05489046683109186,-0.01189014585753911,0.00816028136409835,0.0009744348855520969
0.2712051,0.18885020044399425,-0.038038762053474784,0.11314844900422016,0.017674462731985707,0.05567596396477063,-0.01367122897319834,0.008371070819958436,0.001394493968444612
0.301339,0.2041969324927777,-0.04211286526697222,0.11386495454822843,0.020127342258849868,0.056505224342072474,-0.015539233102948427,0.008167788634076058,0.0019156578049618696
0.3314729,0.2188195122871548,-0.04595231814892031,0.11426850869539151,0.022510281426360548,0.057063416312029734,-0.017309489813829057,0.007776847365395434,0.0023940168378557432
0.3616068,0.23139086563605815,-0.049127196543850005,0.1147225650686693,0.02476407523955885,0.05696456659363095,-0.019061727689887457,0.007178284063196002,0.0026588885820747208
0.3917407,0.24393803882412612,-0.05230004864279181,0.11486650659550728,0.026995979057849777,0.0568136802770697,-0.020733328591499033,0.0064517848815789465,0.002957428034947562
0.4218746,0.2573441731510684,-0.054946982068941,0.1154451744205958,0.029082358084309864,0.05676687452992145,-0.02232753325398653,0.005624234815876497,0.003253533250733146
0.4520085,0.2714659123448655,-0.05715514672920108,0.11626605178636043,0.031051523449984644,0.056818863638245704,-0.023856774248080644,0.004715414485149219,0.0035383014788373883
0.4821424,0.2855679274071008,-0.05936136048694607,0.11669052023958304,0.03300888438497251,0.05684536835485556,-0.025322543279987765,0.0037101289136947605,0.003837472250681372
0.5122763,0.2994739511050284,-0.06124488283239771,0.11724720418096886,0.03472860924769269,0.056354035452411314,-0.026708593319335925,0.0031095022725331992,0.003919687507334387
0.5424102,0.3132066437974572,-0.06283322244416922,0.1179033801489498,0.03623392791751981,0.055403163288214305,-0.028028065704771614,0.0029058404513381745,0.0037998875971166227
0.5725441,0.32692910730838776,-0.0644189537197235,0.11818272352974168,0.03773209175565851,0.05444668433024773,-0.02929974294318494,0.0026525123268962172,0.0036876545320935973
0.602678,0.34059495967812836,-0.06589217060536612,0.1183332258970201,0.03913025391562266,0.05337026194892561,-0.030508905267443383,0.00242221901758286,0.0035659931966310968
0.6328119,0.35404877201654017,-0.06688198620395269,0.11919980295306445,0.04011667466350126,0.05178115217264767,-0.031616139393649156,0.0024514507723307818,0.003376445523373413
0.6629458,0.3674944853410125,-0.06787011280539446,0.119706791983867,0.04109952770980794,0.050174647964505666,-0.03269398114785155,0.0024116334387984046,0.00319315534963089
0.6930797,0.38093208568170667,-0.06885654774669092,0.11985485491918951,0.04207881889473324,0.048550688289738075,-0.03374251709181137,0.002302690700858906,0.0030161219932416756
0.7232136,0.3954137796536088,-0.06951909171766602,0.12041587054766245,0.04275246229695402,0.04828098311321596,-0.03446111839196775,0.0026003204770949275,0.002623612630607294
0.7533475,0.410792154725641,-0.06990340149786789,0.12119383782299639,0.04316495682791525,0.04918298399210719,-0.03490537188879574,0.0033135676447709206,0.0020428568171780804
0.7834814,0.426162070594728,-0.07028678825736279,0.12149943953415271,0.04357682501039997,0.05007956223494312,-0.03533803667519719,0.004055954560305617,0.0014634436111485
0.8136153,0.44152351887896657,-0.07066924755417858,0.1213334557355912,0.04398806965368103,0.05097070515043314,-0.03575916773996031,0.004827499631003629,0.0008853787581593387
0.8437492,0.4568821876309812,-0.07079171131499606,0.1220831544681483,0.04414427996288442,0.052045944222183185,-0.036089549961988515,0.0052906202398215335,0.00038650990108531156
0.8738831,0.472238777205348,-0.0707344254342388,0.12331933412245011,0.04412478010078363,0.05323860276877427,-0.03636292898017562,0.005572948896268236,-5.652293190802637e-05
0.904017,0.48758994368836284,-0.07067660000186748,0.12408329319308639,0.044105688362317444,0.05441559378405104,-0.036636511627971186,0.005913575914384857,-0.0004973686074354062
0.9341509,0.5029357331804931,-0.07061823168487535,0.12437553696764786,0.044087008872734756,0.055577007856370916,-0.036910317876181646,0.006312079385932404,-0.0009360232778190213
0.9642848,0.5181342978030443,-0.07039893678575027,0.1248775464865155,0.04398293643967207,0.05610919959996728,-0.037014087486162396,0.006804705937057003,-0.0013140322567618645
0.9944187,0.5330872172489762,-0.06990822328407376,0.12607617598450238,0.043733666416332015,0.055601423578852185,-0.036838970413576436,0.007366463111910476,-0.001593516441484437
1.0245526,0.5480344574898481,-0.06941792925317714,0.12682566578651067,0.04348430941170252,0.05509937751719485,-0.036677422829687896,0.007912344483880795,-0.001874631746566094
1.0546865,0.5629760278388858,-0.06892805131064961,0.12712653429472326,0.043234867417091996,0.054603080085487206,-0.03652941982306808,0.008442454897625615,-0.0021573771806929656
1.0848204,0.5779118314385414,-0.06843859585205792,0.12697928162130928,0.04298534229348752,0.05411255444545492,-0.036394929077243655,0.008956894774785942,-0.002441749253230035
1.1149544,0.5934164365753531,-0.06767683928774204,0.12705767081872582,0.04260922756175185,0.05228713664438293,-0.035772193287668966,0.009297276063692527,-0.002798417045278313
1.1450882,0.6089705917984247,-0.06688955971185351,0.12671331242316086,0.04222094451248285,0.05034121448106075,-0.03512625857276635,0.00961023874000528,-0.003163286141640741
1.1752222,0.624520611949265,-0.06610229716170579,0.12588179296839436,0.04183233997360613,0.04840045227725534,-0.03450460555238064,0.009911254859836242,-0.003529711210029087
1.205356,0.6400663936510682,-0.06531505822931649,0.12456345503890937,0.041443418577740525,0.04646490053317248,-0.03390722451080778,0.010200814696734522,-0.00389766630784722
1.2354898,0.6552164582535625,-0.06445843900291948,0.12262331143236915,0.04104262678673199,0.04466436245629394,-0.03323364072460753,0.01018998705767188,-0.004231662585319783
1.2656238,0.669291771017015,-0.06341163508477621,0.11988334212198115,0.04060951450037018,0.0432164995834371,-0.03231276343084762,0.009409485909080025,-0.004467148637982944
1.2957577,0.6833638036623597,-0.062364372475713026,0.11674720600328586,0.04017547837399947,0.041761796625457794,-0.03142144669545077,0.008670290890971604,-0.0046994600250859705
1.3258916,0.6974326781928539,-0.06131664230724709,0.11321510484065833,0.03974051364438131,0.04030023629380203,-0.030559690190596338,0.00797237655359551,-0.004928596639778714
1.3560255,0.7114982530474663,-0.06026845374435652,0.10928739117770192,0.039304623834537034,0.03883182849059783,-0.029727512282990524,0.007315729847463834,-0.005154555033213375
1.3861594,0.7246059449389577,-0.059137871270650066,0.10623798003422402,0.03883413253239585,0.03769103395475623,-0.028857221537692435,0.00692302258932102,-0.0053686352907519105
1.4162933,0.7367129167541862,-0.057921514387999196,0.10420249407356752,0.03832686799884724,0.0368976480258207,-0.0279457289949043,0.006792159743065025,-0.005571699208481052
1.4464272,0.7488192841410637,-0.0567052776368655,0.10187377138745557,0.03781786799683177,0.036102978858548095,-0.027063895064431985,0.0066857730521944145,-0.00577329012992193
1.4765611,0.7609249213710427,-0.05548916809129878,0.09925189820885238,0.037307139952098674,0.035307025809175906,-0.02621172405569548,0.006603899997781165,-0.005973404670886586
1.506695,0.7730299578979611,-0.05427317750400107,0.09633685501966516,0.03679468341793881,0.034509778729442046,-0.025389201428095816,0.006546576336279288,-0.0061720430442060775
1.5368289,0.7845184840261936,-0.05297242161395843,0.09448602141734419,0.03618141906688298,0.03348191891293667,-0.024515240786870923,0.0064921584301509344,-0.006152234141980692
1.5669628,0.7956616338342428,-0.05162480188118934,0.0931372061493787,0.035510258465787994,0.03232596554136605,-0.02362587826407382,0.006420806826258486,-0.00601231649647624
1.5970967,0.8068034276366234,-0.05027788954612333,0.09153973411027971,0.03483643299904865,0.031170439951212495,-0.022766485645840835,0.00633836306711779,-0.005874141602451291
1.6272306,0.8179439604282379,-0.0489316750827129,0.08969366348363561,0.03415994471732691,0.030015349480514496,-0.021937025484474855,0.006244992962622966,-0.005737687976545586
1.6573645,0.8290831185877323,-0.04758617181596492,0.08759913657738294,0.03348080625484817,0.02886072122408321,-0.021137476353544835,0.006140864584510286,-0.005602936440097345
1.6874985,0.838733745738864,-0.046184345930669224,0.08612112609382372,0.032668748660382524,0.028153945764968782,-0.02028535333036302,0.005842958854973193,-0.005367165213977243
1.7176323,0.8479991275817156,-0.044768487197870854,0.08468701236404363,0.03181996333073308,0.027563233700689745,-0.01943826558519613,0.005490821323101072,-0.005106035575954045
1.7477663,0.8572646789252758,-0.04335335781070171,0.08308065637393292,0.030968150685516057,0.026972672913149205,-0.01861714593274421,0.005132297667879163,-0.004846098719457189
1.7779001,0.8665303513407707,-0.041938969159673434,0.08130199293200757,0.030113326322993194,0.02638226696455115,-0.017821979611126096,0.004767364414472056,-0.004587360472071725
1.808034,0.8757623247802258,-0.040527434641262516,0.07937201206262634,0.02925531167030355,0.02579041725586479,-0.017052889493985555,0.004396643871426126,-0.004329440932640473
1.8381679,0.882806234061718,-0.03925387508206768,0.07866402257498617,0.02838257848693239,0.02509330979396182,-0.016315246257396,0.004056250661375131,-0.004049000629675563
1.8683017,0.8898537140339613,-0.0379816632339498,0.0778556194275355,0.027507182204175536,0.024392018770625197,-0.015595489859808048,0.0036989787380005343,-0.003771795980220822
1.8984357,0.8969047982245684,-0.03671079133346211,0.07694667344827943,0.02662912570503206,0.023686528745011457,-0.014893601228635568,0.0033247903776031157,-0.003497823883388529
1.9285696,0.9039594624191523,-0.03544127245731943,0.07593702936685542,0.02574842800068142,0.022976835879886467,-0.014209570761946712,0.002933655507824905,-0.0032270857647736977
1.9587035,0.9108379576355219,-0.03418134164894582,0.0749478212575273,0.024896743318066065,0.022413367341699516,-0.013549300683734621,0.002489575579167737,-0.002990317878420443
1.9888374,0.9174087457358837,-0.03293740843605519,0.0740761835949365,0.024096366363525336,0.022105441178366426,-0.01291615900734187,0.001975945687167397,-0.0028077343694625553
2.0189712,0.9239783193916082,-0.03169559245088749,0.07311938726782141,0.023292947801573587,0.021796245532582567,-0.012299560297128618,0.0014585517159315647,-0.0026258816430518323
2.0491052,0.93054667301476,-0.03045589305293106,0.07207753897492652,0.0224865000995284,0.021485776857982038,-0.011699458852464949,0.0009373891019986949,-0.0024447574284786225
2.0792391,0.9371138028800488,-0.02921831947969622,0.07095063976321658,0.021677042244670118,0.021174033572747133,-0.011115807127552151,0.0004124581848390257,-0.002264361129736053
2.109373,0.9426388945430517,-0.027960312574577983,0.07005621411027496,0.020888951792578797,0.021266681212396638,-0.010515149186474494,6.0312311117499684e-05,-0.002088386878232846
2.1395068,0.9480626508593559,-0.026701913307988434,0.0691331308908012,0.020100113075237278,0.021398877725288624,-0.009924601732593252,-0.0002761235462730993,-0.0019133129556012044
2.1696408,0.9534861985594034,-0.025445279047744407,0.06815176396855893,0.019308156663253466,0.021531324098468595,-0.009347227725587045,-0.0006138794895720434,-0.001738768657269555
2.1997747,0.9589094985276461,-0.024190423366235336,0.06711212436821667,0.018513102512849964,0.021664019791233814,-0.00878300143203753,-0.000952950291242548,-0.0015647549812822918
2.2299087,0.9636367205530405,-0.023055179586663144,0.06632935439431542,0.01770289881975171,0.021746834884082553,-0.008331471034695326,-0.0009635405190248116,-0.001378742200682769
2.2600424,0.968056820333004,-0.021973836221150123,0.06564404402780033,0.016885002063802168,0.02180689871694671,-0.007933901458711267,-0.0008326214151914433,-0.001188212052532916
2.2901764,0.9724807534366846,-0.020893772856311443,0.06491825704151166,0.016064925032134122,0.021866439579384472,-0.007545239541048739,-0.0007080004071700636,-0.0009988447489957372
2.3203104,0.976908478885889,-0.01981500043802953,0.0641519028312636,0.015242682541668853,0.02192545426667266,-0.007165484378426505,-0.0005896975863247953,-0.0008106418469803147
2.3504443,0.9799925666302443,-0.018841651606635423,0.06339257392126174,0.01440638381352404,0.021929974651933064,-0.006835953959416285,-0.0005263401296032354,-0.0006668689463794346
2.380578,0.9826177880167961,-0.017905405671626795,0.06263168552563325,0.013564269722681061,0.021914654024410216,-0.006525634973905882,-0.00048466785022816504,-0.0005393295252661169
2.410712,0.9852444473654032,-0.016970691864116816,0.06185620662707714,0.012720461098760322,0.021897800198587895,-0.006219832086132134,-0.0004478992822195705,-0.00041327576380074753
2.440846,0.9877921398729086,-0.016038143790865433,0.061063701539064486,0.01187619510003565,0.02188966779845613,-0.005913639579027814,-0.0004219739343746219,-0.0002954101089163672
2.4709797,0.9895917922258377,-0.015113127160475415,0.060238710326094624,0.011041577208397746,0.02197508709311331,-0.0055657087497237474,-0.00045576841316047854,-0.00024167886660135358
2.5011137,0.9913909044116735,-0.014189978859576513,0.0594076346468857,0.01020517420547059,0.022058095937116436,-0.005221101327268775,-0.0004938965233002041,-0.00018990665211285533
2.5312476,0.9931894168257713,-0.013268709057228989,0.058570555888934894,0.00936700295105735,0.022138683031051976,-0.004879809602598668,-0.0005363642738853962,-0.00014009148126423984
2.5613816,0.993778333067894,-0.012342339101451216,0.057903183976225625,0.008554645187745904,0.022190555079742665,-0.004520364136889903,-0.0006202162946097461,-0.00010607374811466937
2.5915153,0.9939852822571993,-0.01141559618008614,0.057290879474094725,0.007749238981771891,0.022232463770089073,-0.0041548326211023265,-0.0007172005092324733,-7.829180554670459e-05
2.6216493,0.994192011654377,-0.010490665616089245,0.056678944973684864,0.00694207495305187,0.0222728023909136,-0.0037896244208644424,-0.0008152296304900428,-5.2362399100258915e-05
2.6517832,0.9930052980780602,-0.009565401552208641,0.05660600798505966,0.006177128662791251,0.022106702949713387,-0.003423212462892785,-0.0009163756732899,-3.639717130197499e-05
2.6819172,0.9913227241486311,-0.00864108232167382,0.05672027588318318,0.005426134677569823,0.021866071617310134,-0.003053576980656487,-0.0010164862645082387,-2.4709892418963933e-05
2.712051,0.989573746919632,-0.007717448258176773,0.0568371312808571,0.00467549574621954,0.021616356853011418,-0.002679417916625121,-0.001115986553727983,-1.485844910100191e-05
2.7421849,0.9851184226572514,-0.006753779160135309,0.05724654504314475,0.004005663961055927,0.021060439203990255,-0.0022420980738827355,-0.0012736473720234669,-2.7905982400937236e-05
2.7723188,0.9806605633348227,-0.005791575782495784,0.05761526127241945,0.0033340387891287343,0.020500557452074356,-0.0017959416102829471,-0.0014201062349875025,-4.3475129881658366e-05
2.8024528,0.9713208898901939,-0.004795045452283375,0.05829598440829953,0.0027157260427892196,0.019915587191583498,-0.0012836702506904977,-0.0014594576223475632,-5.4573942686689066e-05
2.8325865,0.9588192366063595,-0.0037767134464843366,0.05894616736583003,0.002131084159396919,0.0193111763880678,-0.0007119395690232846,-0.001400862158749034,-6.439113196853477e-05
2.8627205,0.9348729848861694,-0.002716192223942926,0.06204953406368929,0.0016008175469748535,0.018670658020698797,-0.00019557006808216268,-0.001319773713400224,-4.919042447657926e-05
2.8928545,0.8979904539883137,-0.0016085170145743177,0.06620442213029587,0.001131911785609047,0.01799455330967183,0.00029539812491064074,-0.0012015707072341696,-4.028605165042436e-06
2.9229884,0.8310159482061863,-0.0007009002191011859,0.07049989094041553,0.0007297234148513186,0.016704357195860355,0.000553968092860891,-0.0011809473631137907,2.6162952945303425e-05
2.9531221,0.7432118747383356,6.533963676247367e-05,0.06395856517565812,0.0003740464357088481,0.014986278889042626,0.0007178232832411825,-0.0014502754351296138,4.8650251928603125e-05
2.983256,0.5378373637795448,-0.00028906103102599445,0.07358343594968758,0.00014463396987497847,0.011818551878244503,0.0002998537350634529,-0.0006266387896920675,1.3640334397082964e-06
3.01339,0.2528207483701408,0.00013107073453966223,0.054215366735923864,1.990381223782685e-05,0.005084402933828229,-7.33735679887921e-05,0.00014898189544019277,-1.7719548395373157e-05


==> figs/data/periodichill/fk01_finep1_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.004094157462077419,0.0015181332992142416,0.03706397121304664,0.00011185527442183814,0.05655922731477625,0.0010849831478601747,0.0031538590564660638,0.0002848444124204487
0.0602678,0.05732338543020887,0.0050365575443720445,0.06537125948655663,0.0007887317346172781,0.08733735891599369,0.002084425971485732,0.005775721717310629,0.00044032695496043505
0.0904017,0.12537427752977237,0.009045078883559654,0.07107277573266106,0.001837806756345083,0.09145794581967766,0.002257478484110102,0.007179083264148812,0.0004844435008412304
0.1205356,0.15658829390304163,0.012280227785595343,0.07254499163977866,0.0033011491128213007,0.09065410010986667,0.0019970875737166417,0.006728445047007387,0.0006368785369762591
0.1506695,0.18557028786744922,0.014976934053265722,0.07380400700166238,0.005039220815040375,0.08761557287217596,0.0009925604455991296,0.006736520123568861,0.000751044611087389
0.1808034,0.21293981687631458,0.017289531770074973,0.07470788553096738,0.006975496661085686,0.08299075023709397,-0.0005433054245240708,0.006988121813124561,0.0008269428725663757
0.2109373,0.2331021464196965,0.018919190143151354,0.07488118757408185,0.009166574835618176,0.07811125129775048,-0.002069597614207921,0.007115884372101922,0.000829153324685885
0.2410712,0.2502223177580163,0.020271819550544024,0.07466159899962241,0.011464585332086556,0.07311110984069051,-0.0035974722917734483,0.007154182799975126,0.0007957867423751359
0.2712051,0.265533801401034,0.02121726457698969,0.07573694613452879,0.013750365920634278,0.06927163917146811,-0.005306496801116908,0.007601789275723482,0.0007130560621298754
0.301339,0.2794475816190243,0.021849039458629704,0.0778323616572003,0.016028709449162837,0.06630691948044967,-0.007140148804225165,0.00833760402240346,0.0005906636610588166
0.3314729,0.29246433335356414,0.022375652628397802,0.07957215624855146,0.0182645499186376,0.06357556438866124,-0.00893879369317106,0.009080273044513382,0.0004777617681102559
0.3616068,0.300304013537243,0.02219760425577988,0.08126321224983578,0.020266809623767746,0.06236410206784669,-0.010460754996724424,0.010086129246134527,0.0004362511414215764
0.3917407,0.30817537382245064,0.022032399152521975,0.0828270825650138,0.02226921114490018,0.061126525925255165,-0.011978827607332692,0.011067882577678078,0.0003930692114172058
0.4218746,0.31663163285702467,0.02164298897696426,0.08398945844567841,0.024138874918000833,0.05976067942115061,-0.01349225350135695,0.011778212863232709,0.00043286062543365905
0.4520085,0.32582600065506995,0.020954237268597353,0.08464464201411355,0.025835552457506888,0.05823201396114579,-0.014993367399102285,0.01211029677027086,0.0005849754120465372
0.4821424,0.3350334777496755,0.02027323747097398,0.0851361872348873,0.027531723569795344,0.05667160450857364,-0.016480480281067408,0.012373192562368737,0.0007410806428650774
0.5122763,0.34427825128659606,0.019495618435030337,0.08556954128827421,0.02906486928269558,0.05523050414295862,-0.017921802299297546,0.012424256720827314,0.0008927625626369819
0.5424102,0.3535667206160724,0.018572154167941335,0.08599231437568672,0.030363845357227606,0.053951687636746626,-0.019300182211961454,0.012182412849940177,0.0010420382956034535
0.5725441,0.3628601133823395,0.017651100115472218,0.08625186822879183,0.031660919369721485,0.052610203887368874,-0.02066039888592344,0.011845251115459058,0.0012029467261788248
0.602678,0.3722476135008037,0.016723861059290357,0.0864752990684273,0.03292129583680156,0.05131210387401957,-0.021987571903717786,0.011418703959743438,0.0013822283350399466
0.6328119,0.3827890665270388,0.01568590292299632,0.08814356888999805,0.033731600867421385,0.05130938247883186,-0.02310259461859304,0.010953345545940107,0.0016631110129166932
0.6629458,0.3933349512517452,0.01464484474126948,0.08959172851533359,0.03453801136189847,0.05124414395896982,-0.024195566567694886,0.010360700584594425,0.001959773773039788
0.6930797,0.4038852849043906,0.013600681689098337,0.09081949222462382,0.035340506108453296,0.05111539008058832,-0.025266376268426555,0.009639765522728388,0.0022723688173680945
0.7232136,0.4150351998396218,0.012601774818904232,0.09228761166613833,0.03597908714652792,0.050927885693664396,-0.02619112275772337,0.00875319652634999,0.002490418628299493
0.7533475,0.42699142498895526,0.011662846212857403,0.09412038951939242,0.03639649711239555,0.05071168289037421,-0.026923756461566008,0.007714161435685433,0.0025692558474384383
0.7834814,0.4389409003779292,0.01071685751867335,0.09567296395895611,0.03681078886390635,0.05046999136240854,-0.02763228265904169,0.0065826643617496435,0.002657550418219399
0.8136153,0.45088361809030175,0.009763795707840472,0.09694582536151689,0.037221918508358334,0.05020227186893951,-0.028316465204765513,0.0053579047654176044,0.0027554552984080114
0.8437492,0.4631233848631382,0.008985154847323429,0.09815295354891473,0.037534380825823124,0.04949660873974436,-0.028911148641147612,0.004629079770418265,0.002780580518667501
0.8738831,0.47568530961871147,0.008396971164074785,0.09929553871781793,0.037740507655593974,0.04832944784349027,-0.02941395573538306,0.00449179777046229,0.0027207626994907685
0.904017,0.48823639703914523,0.0078007367121699644,0.10013429036190755,0.03794507492020897,0.04715556690724119,-0.029896992667142526,0.004315391078363666,0.0026647416934640466
0.9341509,0.5007766606286168,0.00719643338197784,0.1006700716140419,0.03814805163472236,0.04597476376029779,-0.030359967046495732,0.0040990774909737265,0.002612595946862328
0.9642848,0.5133587643504143,0.0066820850552176125,0.10119650997309909,0.03829854239956461,0.04495021799356851,-0.03076685773096953,0.0040111887764672,0.002513175159745251
0.9944187,0.5260823164135218,0.006440624791139271,0.10224688346437927,0.038302397979363634,0.04438668837043252,-0.031058092539001457,0.0043754228166094245,0.0022700452618326108
1.0245526,0.5387976681813598,0.006192440985614667,0.10297801289268232,0.03830525809588275,0.04381819518854988,-0.031339540924014794,0.004714387437203831,0.002028734207049391
1.0546865,0.5515048084780574,0.005937519188591978,0.1033905594859994,0.03830711209376522,0.04324472850682787,-0.03161094515600105,0.0050280768234076244,0.0017892638378701562
1.0848204,0.5642036600038409,0.005675849068211392,0.1034851373500078,0.03830794780526943,0.042666279562721676,-0.03187204699527562,0.005316480066598605,0.001551658017893591
1.1149544,0.576872487552464,0.005712789050448919,0.10359206026985507,0.03818924518408251,0.04238568400081721,-0.03180646222785626,0.005443450638060874,0.0014301548815451215
1.1450882,0.5895268442109227,0.0058177606238132284,0.10345908610983295,0.03804130656232528,0.04217358848490956,-0.03166224928652829,0.005568151314844155,0.0013372727588333313
1.1752222,0.6021720534190536,0.005916403122682823,0.10300632065495807,0.03789306262332976,0.041956340166034146,-0.031517057394783464,0.005729914326601287,0.0012450517067761518
1.205356,0.6148079931735992,0.006008702832332347,0.10223446871821462,0.037744518325543784,0.04173391768277473,-0.03137063835216676,0.005928788888366074,0.0011534652730974223
1.2354898,0.6273217890411615,0.006163311444879582,0.10113726721636651,0.03758920167342085,0.04143053513265882,-0.031162402868936775,0.006093705506773409,0.0010174012068941607
1.2656238,0.6392346359789371,0.006670196838967968,0.09971145280792926,0.03739993684027268,0.04072311600371018,-0.030643867268210393,0.0059321543761370246,0.0006486877936142287
1.2957577,0.6511382320895791,0.007169581385824131,0.09801180626251405,0.03721092786579402,0.0400060182988624,-0.030135289256967367,0.0058232097513812656,0.00028457957086072954
1.3258916,0.6630326546728611,0.00766145304805832,0.09603897658818905,0.037022197234653,0.03927939625807649,-0.029636377994703398,0.005766371499658274,-7.498853948871025e-05
1.3560255,0.6749178012832999,0.008145793637709176,0.09379364778764993,0.03683376968550976,0.03854341460744409,-0.02914685185057691,0.005761142324664096,-0.00043007552765069926
1.3861594,0.6871043527498841,0.008707615685125347,0.09186856499402624,0.03659206146551311,0.037814743304317104,-0.02860461204399304,0.005721091970857228,-0.0008280167164779388
1.4162933,0.6997844660654664,0.00939922568431939,0.09058304063925121,0.03626524929645662,0.03709665884781113,-0.02797669643447739,0.005612906656209401,-0.0012980072164694703
1.4464272,0.7124655405059457,0.010085662049277744,0.08897677225990042,0.035938999427013105,0.03635961933994453,-0.02736345417165662,0.005581850357956962,-0.0017651469052824393
1.4765611,0.725147464312613,0.010766910474558244,0.08704974822765887,0.035613340283754,0.035603472068395085,-0.0267646886605704,0.0056282762493856525,-0.0022294616958802743
1.506695,0.7378303501754999,0.01144296470010886,0.08480184565412341,0.03528829193503233,0.034828048916997124,-0.02618019276860565,0.005752537276285314,-0.002690985085118585
1.5368289,0.7499356651678681,0.012025303210975835,0.08317102497053719,0.034835999301724485,0.03444105874015316,-0.025567413919250062,0.005687308425116418,-0.002999464459351403
1.5669628,0.7615583054721355,0.012528596505944734,0.0820469968747427,0.03427631502768527,0.034389538752237506,-0.024928467057858124,0.005453832721232702,-0.0031810565307886693
1.5970967,0.7731869015842676,0.013027680854065693,0.08065001629360902,0.03371693686084081,0.03433293857618184,-0.024297716700731473,0.005271577222987164,-0.003363029799623121
1.6272306,0.7848215494304895,0.013522552243557584,0.07897966332874717,0.03315787407915514,0.03427111034784598,-0.023675013424868212,0.005141001398180597,-0.0035454003676262925
1.6573645,0.796462170779705,0.014013197243912145,0.07703553117286965,0.03259914602932366,0.034203904446701384,-0.023060215743262277,0.005062569452709118,-0.003728181655011664
1.6874985,0.8064928837120533,0.014360127910549636,0.07575109419160342,0.03194205800161123,0.033790591567732946,-0.022435350216903745,0.004773783586434268,-0.0037096415194800233
1.7176323,0.8158369828015566,0.014641528960055439,0.07467466606486306,0.03124273401696976,0.03323461068546841,-0.021807075307116883,0.004373337468268894,-0.0036065541600208886
1.7477663,0.8251832723617554,0.014916586701019696,0.07342275147730959,0.030543190589338604,0.03268249961095699,-0.021182245590337406,0.003964368440513288,-0.003505145769566164
1.7779001,0.8345316778868437,0.015185286767518846,0.0719952094548646,0.02984344316387356,0.032134276954019034,-0.020560687008432072,0.0035469562028308723,-0.0034054101475877938
1.808034,0.8438822384923697,0.015447616286110133,0.07039194283863204,0.029143500059841676,0.03158995701407391,-0.019942216319400668,0.0031211763264268333,-0.0033073397011000945
1.8381679,0.8526735622435808,0.015633658704246045,0.06965818312313388,0.028440689557786426,0.03051043692020217,-0.019262767921952775,0.0030539004112339844,-0.0031799886008537954
1.8683017,0.8614232484251261,0.01580801443378732,0.06885207036530705,0.02773771361952086,0.02938511491620901,-0.018580185496445092,0.0029900330069091707,-0.0030509633346046143
1.8984357,0.8701748140156269,0.015976080467225984,0.06789344799901753,0.02703477585232724,0.02825542267359248,-0.01789922453455043,0.0029005632324908305,-0.0029226318398511224
1.9285696,0.8789282161742449,0.016137841819727328,0.06678220789533185,0.026331888495669697,0.027121355630144128,-0.01721972220005428,0.0027854444366833472,-0.0027949690955240366
1.9587035,0.8872334435582161,0.016254676284006564,0.06579291528848419,0.025625178324677002,0.026031199943261786,-0.016582772347395587,0.002683161395637167,-0.00266921226354711
1.9888374,0.8944307398051023,0.016270480159164435,0.06536056879522623,0.02490921819570538,0.025056901904811843,-0.01604704831008409,0.0026624800268775124,-0.0025469951836953933
2.0189712,0.9016319122165442,0.016280897010346962,0.06482493571741688,0.024193677712400392,0.024079797207402373,-0.01550964161723749,0.0026348698743075107,-0.0024251687846884537
2.0491052,0.908837029710412,0.016285916682136303,0.06418579222513021,0.023478555417658066,0.023099876040882216,-0.014970431591185914,0.002600313337043255,-0.002303723492516089
2.0792391,0.9160460345447063,0.016285527282889234,0.0634430288548512,0.022763855586644607,0.022117135340428352,-0.014429297858308052,0.0025587948377451424,-0.0021826505187786237
2.109373,0.9218424092978239,0.016152440920109257,0.06304779187498699,0.022004346740255667,0.02181818931203354,-0.013927991421345898,0.002352044382713776,-0.002143436524063706
2.1395068,0.9273691345006227,0.01598892989477463,0.06267445475210887,0.02123649492500458,0.021648715666120425,-0.013432466619958623,0.002112454962188655,-0.002120012226844074
2.1696408,0.9328988790512085,0.015819452751202334,0.06223955615278953,0.02046899106767371,0.021476560340439474,-0.012934536801316987,0.0018708120108948964,-0.0020966462168209125
2.1997747,0.9384316392242908,0.015643998698578798,0.06174293956162258,0.019701835812900914,0.021301717578101502,-0.012434104656364917,0.0016271005598897975,-0.0020733332810640515
2.2299087,0.9437849298119545,0.015446076082298532,0.06133070758537995,0.01890236448115454,0.021356686502451157,-0.011938489822110149,0.0014570157058847147,-0.0020274738672216006
2.2600424,0.9490293376147747,0.015232184801789117,0.06095110410457394,0.018083434501602134,0.02154984266695888,-0.011444705842422145,0.0013280125432216796,-0.001968627207350231
2.2901764,0.9542731270194054,0.015012128940725233,0.06051862132567498,0.017264455015410133,0.02174287557909201,-0.010948200694943044,0.0011944403148922771,-0.0019103400152671397
2.3203104,0.9595162868499756,0.014785898096306482,0.0600331883933336,0.01644542389524642,0.02193578845799708,-0.010448881958713858,0.001056328245678609,-0.001852608083325416
2.3504443,0.9636106751859188,0.01454216331239877,0.0593923771500251,0.015589572606671665,0.0220486402826473,-0.009942102286795193,0.0008845643141226972,-0.001716583650906951
2.380578,0.9671840723603964,0.014287604227320116,0.0586772201779624,0.014716814650602516,0.022120540819879544,-0.00943061128652423,0.0006873703882152187,-0.0015444037302631088
2.410712,0.9707586914300919,0.014027444947714685,0.05793894512782294,0.013843814823922256,0.022186985992194257,-0.008916462160552516,0.00047658350008577145,-0.0013717009086196
2.440846,0.9742688629776239,0.01375924898093217,0.057185164428433244,0.01296856176428279,0.022250629173904888,-0.00840317631938059,0.0002534134802099179,-0.001198261369311963
2.4709797,0.9764411970973015,0.013436452891255612,0.05657364877456761,0.012052006114523287,0.022360581898028788,-0.007960082483554202,4.287562706874713e-05,-0.0010196497936552295
2.5011137,0.9786155167967081,0.013108632410876453,0.05595343190058433,0.01113490006900671,0.022461195223425618,-0.007514786865232789,-0.000178331936197278,-0.0008388572128961546
2.5312476,0.9807917904108763,0.012775780791912439,0.055324484823673914,0.01021724032040569,0.022552405125724914,-0.007067257555245714,-0.00041025444599163824,-0.0006558452299227466
2.5613816,0.9813534393906593,0.012432840978362947,0.05497851424969413,0.009309279181366143,0.022701990019860483,-0.006604301337632082,-0.0007051490820314532,-0.00054349192425508
2.5915153,0.9812767114490271,0.012082942012057174,0.054747415165308455,0.008404682900331263,0.02287147812359765,-0.006135242683975044,-0.0010228987242657077,-0.0004577025626453259
2.6216493,0.9811983201652765,0.011728064511771663,0.054517569828074985,0.007499361948671871,0.02303456219341667,-0.005665493436220383,-0.001341504606271783,-0.00036973085432619884
2.6517832,0.9795752018690109,0.011421235763918958,0.05458120495936014,0.006643442939566528,0.02285176218192029,-0.005151705335591384,-0.001614330933276304,-0.0003078657080991354
2.6819172,0.9772928487509489,0.011132010389701463,0.05476074378227569,0.005808305405522646,0.022522055496815744,-0.004620000181292942,-0.001863983357441673,-0.0002567669321973647
2.712051,0.9750064313411713,0.010837864505447214,0.05493038575685372,0.0049726866765201815,0.022190326168917446,-0.004089037907819238,-0.0021094964819985164,-0.00020456309921032585
2.7421849,0.9691868834197521,0.010614381601044443,0.05498833750187215,0.004237650115150271,0.02139840940662773,-0.003473774849783574,-0.0023445188233862935,-0.00019114500408971857
2.7723188,0.9633459411561489,0.010385973041593388,0.054977612898404526,0.003502871157548019,0.020600204601080776,-0.0028609149044395987,-0.002564294215278602,-0.00017709905797222642
2.8024528,0.9534359257668257,0.010149537601741976,0.055363885135100266,0.0028387330820453496,0.019902258879398005,-0.002258454250925678,-0.0026103393258526536,-0.00016755824728023784
2.8325865,0.9406321253627539,0.00990520564050712,0.05580625973454234,0.0022248363812227105,0.01927525295078604,-0.0016677543213827733,-0.002514393788852886,-0.00016131563312270567
2.8627205,0.91922352835536,0.00953993138318765,0.05783356180957855,0.0016642535529377723,0.018760425614123125,-0.0010739840968731849,-0.0024146603489490492,-0.0001557758251419606
2.8928545,0.8874012846499681,0.00902915666665649,0.060608282449363005,0.0011681156627225348,0.01838487802569986,-0.0004935989732959816,-0.0023459245655804394,-0.00015187568490871993
2.9229884,0.8349983971565962,0.007977093744557351,0.06181208686497197,0.0007456527473729866,0.017740280269700103,-2.5713874937577375e-05,-0.0022458614246551496,-0.0001370860128516361
2.9531221,0.7676470447331667,0.0065288572732242756,0.055742688725692546,0.0003738871763014544,0.016901899899743743,0.00022320599767298478,-0.002169910309642399,-0.00011528134364345146
2.983256,0.5985091626644135,0.0028326597530394793,0.044699497656671916,0.00015239024880945657,0.013658441474822121,0.0003244146431805109,-0.0016523471210268363,-5.9704746725520545e-05
3.01339,0.29862613091245294,0.000908120955045888,0.051149386730825266,2.0667979837712412e-05,0.00599630084491958,-1.55677202487965e-05,8.569063114067512e-05,-2.7491585310762556e-05


==> figs/data/periodichill/fk01_finep1_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.02589186909608543,0.01932439301162958,-0.004248932642901175,-0.002526357562508242,-0.005643601063077907,-0.0032651940575385346,8.732613034352047e-05,5.830142716922838e-05
0.4821424,0.23865195270627737,0.174301081802696,0.036471212152324614,0.020011842438445577,0.1375168389149286,0.026957056178272203,0.0014221223158406918,0.0015357491514083783
0.5122763,0.2782994289882481,0.19337697280570865,0.03626904460859788,0.018943031479921227,0.1352363499952999,0.025152951303948526,0.0026085123843909135,0.00197173776172442
0.5424102,0.308509208727628,0.2059983187355101,0.03722187558154573,0.019163495129187504,0.1353459996683907,0.023928855677505953,0.004006932377634985,0.002422154439095348
0.5725441,0.3353853360749781,0.2158632818609476,0.0380206721742045,0.019631080429370867,0.13268356841985848,0.022324015257851812,0.005544171226028511,0.0029289951462359064
0.602678,0.3609428610652685,0.22389839496463537,0.037998861146987944,0.019817057757788276,0.12327719416303994,0.01963946464212306,0.007196133729971917,0.003545559082849946
0.6328119,0.38448252948001027,0.2292260555550456,0.038253306658369984,0.02034888435060222,0.11508890682798643,0.01676010611341268,0.00815095534272242,0.0037749948514910862
0.6629458,0.40712239127606153,0.23329042457044125,0.03819384996176392,0.021041618558434033,0.1074578990048402,0.013764443393913195,0.008774867918752056,0.003827999141452286
0.6930797,0.42870532255619764,0.23542876541614532,0.03929501433170576,0.022039419569947816,0.09984922924377931,0.010891318999372138,0.009420026599391442,0.0037658450734293983
0.7232136,0.45005752611905336,0.23708701645955443,0.040005920647378235,0.023097250508171213,0.092245867594187,0.008008901576278663,0.010086123541731482,0.003679687665760309
0.7533475,0.46929920464754105,0.23661268781870604,0.041270774911923824,0.02435382604921766,0.08693622226740684,0.00520435454816795,0.010764837656928542,0.003532607584200839
0.7834814,0.48766184598207474,0.2352206609211862,0.042464337995532675,0.02568698131346782,0.08256808753775478,0.002493713921046428,0.011433795045808114,0.0033593707066620565
0.8136153,0.5057102078571916,0.23338253609836102,0.04364344716572899,0.027018753060459366,0.078333175375519,-0.00013025922362877584,0.0118920930507049,0.003044918429685025
0.8437492,0.5231306506320834,0.23072491912171245,0.04543322849512643,0.028354543889843126,0.07437199023692295,-0.0026118638020509732,0.011908053889637062,0.0024622276676648904
0.8738831,0.5405489355325699,0.2280243441928178,0.04665488128321349,0.029670372794823666,0.07038110660770969,-0.00500020115911344,0.011842874612045962,0.0018905409558859282
0.904017,0.5563963586464524,0.2241391260176897,0.04815593569263238,0.030901674097985832,0.066753253300776,-0.007318342747118747,0.011297194850043431,0.0012295022544098577
0.9341509,0.5715818554162979,0.21974277519620955,0.049558436655757765,0.032066400729028555,0.06324250399941411,-0.009521222678441132,0.010469555303274806,0.000562056165829218
0.9642848,0.5867533637210727,0.2153093891683966,0.05053288037025094,0.033186935024850865,0.05968398174701366,-0.01159200647124034,0.009519863671659122,-6.577327236061722e-05
0.9944187,0.6006486834958196,0.21031807363033295,0.05231499180186505,0.034139242155518223,0.05683217279906611,-0.01345449304226759,0.008971392703235702,-0.0005141478642915025
1.0245526,0.6142227444797754,0.20517153851687908,0.054033546901207874,0.03500740254600526,0.054116698191256606,-0.01516264491528091,0.008436739988482399,-0.0008840552856429217
1.0546865,0.6277729542925954,0.19999369117431343,0.05540583976850838,0.03581863175357105,0.05136031164765883,-0.016733070215786794,0.007794885931735924,-0.0012079915007286166
1.0848204,0.639640174806118,0.19431377644650638,0.05687130833842641,0.03649553611605036,0.04896171327212559,-0.01815032489010407,0.007235960771959366,-0.0012888395836422963
1.1149544,0.6505789449438453,0.1883516777306795,0.05832642628454637,0.03705869338572537,0.04675423174064401,-0.019430919594345744,0.006702965555892502,-0.0012208723766301104
1.1450882,0.6614931486546993,0.18236557906493545,0.0595544115031339,0.037546131964001896,0.04452455726418822,-0.02058464326710238,0.006100271514680934,-0.0011127788815060062
1.1752222,0.6720800213515759,0.17639453173615038,0.06063772946745127,0.03792824280367057,0.04245761190775,-0.021584733160152234,0.00542970649434801,-0.0009684985188234251
1.205356,0.6816535396501422,0.17053146800026298,0.061794234625826394,0.03814277656737643,0.04097956209099312,-0.022381680145466418,0.00471213692356065,-0.0008062959407808441
1.2354898,0.6912078345194459,0.16465155640617013,0.06278005035860895,0.03828507200093047,0.03949285153625858,-0.023068741201658693,0.003958142353523788,-0.0006209297301745702
1.2656238,0.7007430093362927,0.15875485190190375,0.06359625904541732,0.03835455179144451,0.03799752272240155,-0.02364576398636989,0.003167937293093937,-0.0004123663589840473
1.2957577,0.7099995901808143,0.15318132867105305,0.06444948388097771,0.038275746647539986,0.03719352482374634,-0.02404461247994391,0.0025975419440423322,-0.00025987712486139243
1.3258916,0.7190656308084726,0.14782256027683616,0.0652838057426971,0.03808348633422515,0.03685737608654439,-0.024300773074606596,0.0021897552154745877,-0.0001541975764757647
1.3560255,0.728115807287395,0.14245141425635666,0.0659646869921241,0.03783030856827036,0.036520873853013926,-0.024463079911882346,0.0017792400793347901,-4.604184983163619e-05
1.3861594,0.737150277942419,0.13706790539436042,0.06649293260225142,0.037515824665296224,0.0361840129371685,-0.0245314447623574,0.0013658004684038681,6.470746842896944e-05
1.4162933,0.7465015761554241,0.1324125670362264,0.06686374126623995,0.03711148714237452,0.03594414930467002,-0.02457482696374398,0.0012837506553356574,0.00018146444025362056
1.4464272,0.7559383334591985,0.1279721843311563,0.06706513769782996,0.036654631234844845,0.035723507586932414,-0.024556140888438688,0.0013291206267030745,0.00028730319809445884
1.4765611,0.7653590049594641,0.12352171109523624,0.06709764370849025,0.03615590346031593,0.03549122476661059,-0.024455719031932263,0.0014035790448945276,0.0003792561797141495
1.506695,0.7747637219727039,0.11906115128658712,0.06696216994513426,0.03561503983328872,0.035247358883436386,-0.024273475750042822,0.0015069591732067428,0.0004573189376417819
1.5368289,0.7839925736188889,0.11506507743615657,0.06686574651424393,0.03506787378925394,0.034564459016055885,-0.024067476697947343,0.0016468444357791712,0.0004511880631548281
1.5669628,0.7931647915393114,0.11119224817957729,0.06666494446040416,0.03449750729737863,0.03375416969917962,-0.023806234501769608,0.0018309930861926463,0.0004069334457356083
1.5970967,0.8023248557001352,0.1073118126951158,0.06630381423496179,0.03389489735021375,0.032934912711966885,-0.023474896816778362,0.002059001964689073,0.00034327072262504
1.6272306,0.8114728610962629,0.10342377237975597,0.06578305031824072,0.03325987064047342,0.032106540147757705,-0.023073389371223996,0.002331034770076769,0.00026004228192086213
1.6573645,0.821358036249876,0.10029446484986693,0.06499507329973075,0.032720163172420096,0.03195094969323191,-0.02262102184803133,0.002579195371414698,0.00017336677852048397
1.6874985,0.8315547741949558,0.09748859365936369,0.06396667992045213,0.03221572373442002,0.03206859188282683,-0.022118691959890968,0.0028662198454300737,7.252705256057798e-05
1.7176323,0.8417391497641802,0.0946751261362806,0.06273891397741338,0.03169338385284629,0.032162486383682964,-0.02155997504577843,0.0032258256618484435,-4.987490113265885e-05
1.7477663,0.851911298930645,0.09185407549375668,0.06131251900719903,0.03115302072616193,0.032232628689207704,-0.020944738116099343,0.0036578754554066665,-0.00019391894200232034
1.7779001,0.8622222393751144,0.08942664373898879,0.059792926460301876,0.030644531614661512,0.0320251810758775,-0.02033380329656627,0.003508708861044935,-0.0003847112107916698
1.808034,0.8726377338171005,0.08729935094015673,0.058147834797267484,0.03016239600853819,0.03161335085749457,-0.019722900691027223,0.002891804187424348,-0.0006017287991983744
1.8381679,0.8830430451780558,0.08516609924845397,0.05629548758567626,0.02967006267279331,0.031195005258438584,-0.01906804110499931,0.002295019808759095,-0.0008217717180751752
1.8683017,0.8934381473809481,0.08302693214500323,0.05423649918418372,0.029167463948794305,0.03077023825749791,-0.018369109091281116,0.0017179281080129663,-0.0010447760727785285
1.8984357,0.9029034227132797,0.08082198264310136,0.052722343749404876,0.028574120769340558,0.030129327552802433,-0.017732199586080577,0.0014254684103525194,-0.0011763155821389588
1.9285696,0.9112222529947758,0.07853802241152152,0.051985616152109726,0.02787041843025376,0.029226068445252232,-0.017187104695193106,0.001455822517583717,-0.0011884697961723422
1.9587035,0.9195323791354895,0.07624937046784908,0.05111891485681386,0.02715545398798954,0.028321477239859758,-0.016604200225547566,0.0014713847028079794,-0.0011956945647114783
1.9888374,0.9278337676078081,0.07395606936188415,0.05012268392060382,0.026429172438810225,0.027415557600691125,-0.015983441001718043,0.0014721752797535364,-0.0011979773617786238
2.0189712,0.9357138089835644,0.07172885170439258,0.04942150949496782,0.025689000097676908,0.026655500028640984,-0.015366960434549562,0.0015521485057954053,-0.001199582544333005
2.0491052,0.9429570622742176,0.06960510747740045,0.04925740228460518,0.02493480687442968,0.026119936180006107,-0.01478214048229623,0.0017670922213521164,-0.0012051568161056286
2.0792391,0.9501919914036989,0.06747728592017666,0.04899312814802459,0.024170909544394818,0.02558534587387293,-0.014166971346489726,0.0019767550901374073,-0.0012091794550996716
2.109373,0.9574186373502016,0.06534540705615655,0.04862907427508112,0.023397259052745964,0.02505173005856767,-0.013521420248343338,0.002181208598985206,-0.001211663528488717
2.1395068,0.9639673847705126,0.06323034147499129,0.04823127201731103,0.022613526054519745,0.024504479862662586,-0.012961740990584857,0.002341439396405601,-0.0012229448643586247
2.1696408,0.9697481319308281,0.06113532237941399,0.04783431418806039,0.021820009891606453,0.02394141073393723,-0.012508685207727827,0.0024539104539176458,-0.0012450592834631678
2.1997747,0.9755217228084803,0.05903689353726804,0.047372936153019074,0.021017168532208048,0.02337887255442902,-0.012031912665578764,0.0025637238724173016,-0.0012664533190178925
2.2299087,0.9812881667166948,0.05693507194519043,0.04684742528096042,0.020204960922853843,0.02281686238426868,-0.011531408636430651,0.0026708739605303174,-0.001287120191542397
2.2600424,0.9862559232860804,0.054901770839933306,0.046360075986876526,0.01940076184130704,0.02231068684597373,-0.01110550847432605,0.002632011174353932,-0.0012891425289028287
2.2901764,0.9908926598727703,0.052894857712090015,0.0458706281522242,0.01859495556564699,0.021827563479580214,-0.010700743065247126,0.002531207538699926,-0.001282487445064771
2.3203104,0.9955223370343447,0.05088501941645518,0.04534070757236319,0.017780510648533768,0.021344844691030696,-0.010277670260619855,0.0024270424812527546,-0.0012743979280474124
2.3504443,0.9999841395765543,0.048895839834585786,0.04480583940623051,0.01695416056228226,0.02097948067639274,-0.009832175935243832,0.0023145061023526034,-0.0012649805959254893
2.380578,1.0035901069641113,0.04702840757090598,0.044426022733887294,0.016102859750592145,0.02123141458908139,-0.009349525370977718,0.002172041288367065,-0.0012543472463939442
2.410712,1.0071888603270054,0.04515839312807657,0.044021359953017036,0.015244145894973866,0.021483579068121705,-0.00885359746370256,0.002026248056115025,-0.0012416872985891916
2.440846,1.0107803400605917,0.043285820458550006,0.043592166442550706,0.014377998979902806,0.021735964521276765,-0.008344403386931397,0.0018771217659583448,-0.001226989936060889
2.4709797,1.0128938537091017,0.04142908882931806,0.04326002378982419,0.013441802306071081,0.022074887574446957,-0.007853478048455521,0.0015399413424675669,-0.0012165743773285274
2.5011137,1.0147335324436426,0.03957339984481223,0.04294285864513947,0.012487068834577883,0.022425987578066263,-0.007361254090237364,0.0011642089993836248,-0.0012025775601298204
2.5312476,1.0165666323155165,0.03771543761831708,0.04262019694439578,0.011525186248875684,0.022773259809420233,-0.006862547996891462,0.0007833954816652096,-0.0011836272798230487
2.5613816,1.0170709546655416,0.035910653678001836,0.042498146043451035,0.0105421245319071,0.02305837347883529,-0.00635309157645398,0.00033074128282971,-0.0010621582512294497
2.5915153,1.0172148663550615,0.03411829605465755,0.042431353467615285,0.009548796263893667,0.02331851215402512,-0.005841569895032442,-0.0001407087918033536,-0.0009073589812555788
2.6216493,1.0173512436449528,0.03232352739723865,0.042365429190317494,0.008548980512068823,0.02356861022182048,-0.005329812398527069,-0.0006125898289656515,-0.0007449965616513031
2.6517832,1.0149941556155682,0.030503105168463662,0.04253490670930993,0.007600754988162457,0.023352928316059906,-0.00477190088189924,-0.0010946837405384682,-0.0005741196492085104
2.6819172,1.0126267448067665,0.028680169576546177,0.04269199474821539,0.006646005862401762,0.023121655098282363,-0.004222804990370175,-0.0015643840314885776,-0.0003936762226476251
2.712051,1.0091155897825956,0.026851268819882534,0.04285411957789376,0.005733171720603091,0.022756318570980833,-0.003670542926896069,-0.0019495420041337197,-0.0002524229167766638
2.7421849,1.0043359622359276,0.025015807477757335,0.042998026165435466,0.004867416854374864,0.022246876571270592,-0.0031204904186014765,-0.002234528116857013,-0.0001563362639494764
2.7723188,0.9986386876553297,0.023168897270807065,0.043133890416909404,0.004022550107325566,0.02168429168951395,-0.0025764341370247933,-0.0024876823004444035,-7.077679441871976e-05
2.8024528,0.9895303100347519,0.02128645300399512,0.043295365223336324,0.003274211014470811,0.020954744058522386,-0.002015383300779758,-0.0026771245544029015,-4.915441160529448e-05
2.8325865,0.9788574799895287,0.01938653980323579,0.04340586140620539,0.0025458612460232603,0.02022728851461669,-0.001473171589951014,-0.0027664984495247673,-2.5580095167810897e-05
2.8627205,0.9618860967457294,0.01742456304782536,0.043575756131840726,0.0019199089039634305,0.019535165126413772,-0.0009203808181705193,-0.0025613891444743395,-1.8944510985426186e-05
2.8928545,0.9379279743880033,0.01528971426159842,0.04408555019760274,0.0013438889209029148,0.01899689696920043,-0.00041150988499682496,-0.0023713185845476784,-3.109477880303889e-05
2.9229884,0.9043212383985519,0.012917082647618372,0.04408633946455409,0.0008373740628192397,0.018673745374082056,-3.7484207747236903e-06,-0.002267283906157342,-7.559125290891464e-05
2.9531221,0.8433950208127499,0.009947059137630276,0.039608301080346964,0.00045851275122729804,0.0185797685225077,0.0002091609220980957,-0.00269249789113268,-0.00011473931594513256
2.983256,0.7236726488918066,0.00559392766081146,0.020485746633442492,0.0001789305209193387,0.01597937325084949,0.0004571937990223299,-0.0027674819802664136,-9.088041855112727e-05
3.01339,0.4211412398144603,0.00141344497751561,0.03937911741607486,1.502431666327567e-05,0.007906592079150628,0.00011866570882469567,-0.0009532340345928285,-4.0251888085808436e-05


==> figs/data/periodichill/fk01_medp3_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0245526,0.4553637681528926,0.0742222925182432,0.1264345046116754,-0.0012274248727392207,0.029719843166523922,0.0028780503197672197,-0.0015252751105984683,0.00025394235539438477
1.0546865,0.8989750072360039,0.1467640104237944,0.1114945189616865,-0.0036456882702427945,0.05932476479256476,0.004180373211725236,0.0009079427373088027,0.00046512494543707794
1.0848204,0.9433710314333439,0.1354808835312724,0.08235489174931598,0.008425711475506852,0.05495622707782334,0.007970382451250785,0.001810805538243242,0.0005934934841083706
1.1149544,0.9507132321596146,0.10856888489797711,0.05255967932512262,0.02011285712946239,0.04725906451783714,0.005234773615255456,0.002069657881206409,0.0006939858061229926
1.1450882,0.9516183715313673,0.07870541326701641,0.02477895887049608,0.027514163722122283,0.04161870942196397,-0.00030927277220929583,0.0029332101878356796,0.0009459756002328482
1.1752222,0.9556222427636385,0.05975921847857535,0.015228227335714717,0.03149044317698297,0.03914653663353983,-0.004199135115513945,0.002766616581462395,0.001052441306267997
1.205356,0.9598036520183086,0.05218356288969517,0.015224698486678512,0.034223532528622175,0.037227549030605295,-0.0057546080987894085,0.0022452865996400798,0.0007707348372358419
1.2354898,0.9652745351195335,0.05590117571409792,0.01893689476603777,0.0367588549122626,0.035257578188560394,-0.005694627565339033,0.0016468542368842584,0.0005909672034621451
1.2656238,0.9677049517631531,0.06306300510186702,0.02152506759281536,0.03950247274277213,0.03386721040631159,-0.005711981669359732,0.001308491979495112,0.0005180398132501783
1.2957577,0.967505918815732,0.07111399143468589,0.022949190115541418,0.04222406746007695,0.03292226064676565,-0.005898737954804653,0.0010947687974292206,0.0004832340261171888
1.3258916,0.9658557530492544,0.07828013959806412,0.023465571924114248,0.0447798645369675,0.032085175022388925,-0.006239458079786014,0.0009219756349234281,0.0004498403378867471
1.3560255,0.9651867840439081,0.08365415479056537,0.02368395203109419,0.04704030677960813,0.030612306396142906,-0.006686552758646963,0.0008075822136809129,0.00039998010930900215
1.3861594,0.9633953142911196,0.08651914540678263,0.02384377093220358,0.04904836411033532,0.029332454549014786,-0.007121863021772756,0.0005641295145223014,0.0005374343280979893
1.4162933,0.9610345028340816,0.08770817029289901,0.023983313780345794,0.05088832385678471,0.028182744416965992,-0.0075625366645522,0.00024585908302982647,0.0007951324999214671
1.4464272,0.9598774928599596,0.08614815934561193,0.02443267748102862,0.05218370775635484,0.027248472967951312,-0.008203650556062897,9.080763735142688e-06,0.001055238734523953
1.4765611,0.959520973265171,0.08405222650617361,0.024945075260941696,0.052986627741155465,0.026269925317342034,-0.008906514276640715,-0.0002075132053033675,0.0010902137842196931
1.506695,0.9599402546882629,0.08143687201663852,0.02552025501213606,0.05330547363958327,0.025263833821923765,-0.009664961341736639,-0.0003981323037855946,0.0009105789795787924
1.5368289,0.9616440087556839,0.0790148030500859,0.02598787125833879,0.05312018265090383,0.024470078361813467,-0.01039741365638594,-0.0004457586613239011,0.0007325322951608426
1.5669628,0.9640194345265627,0.07669378852006048,0.026389994344069412,0.05266715611781807,0.02378811721271193,-0.01110791313574623,-0.00041854449274893006,0.0005568847716926969
1.5970967,0.9674804769456387,0.07485918496968225,0.02677173466639937,0.05172925062667112,0.023194907768831704,-0.011552023486196814,-0.00027049643525995336,0.0005651982789795168
1.6272306,0.9712037388235331,0.0731420562369749,0.027125187966496656,0.05067045825558101,0.02262308654607588,-0.011921842262769863,-9.442309033036445e-05,0.0006185141226086178
1.6573645,0.9750359077006578,0.07190779660595581,0.027412680681382362,0.04896994075853054,0.022068387522179742,-0.012055946321743838,-0.00032614624752227983,0.0007466153358829897
1.6874985,0.9788733050227165,0.07069667178438976,0.02766894831982558,0.047235943639245256,0.02151407657763309,-0.012169990710069509,-0.0005738581742863059,0.0008771747297849304
1.7176323,0.9825960267335176,0.06932259968016297,0.02776308678321837,0.04498026057231045,0.021227520798518664,-0.012126908954814553,-0.0006161929564008489,0.0008121246665463995
1.7477663,0.9863015133887529,0.06792400259291753,0.0278096570812979,0.042642667234098916,0.020981269244599286,-0.012051287220651019,-0.0006286389027635193,0.0007180055389176902
1.7779001,0.989945774897933,0.06623701361240819,0.027868610047931508,0.04010875301031508,0.02077943625290532,-0.011869336863878477,-0.000667151277245058,0.0005348609442204416
1.808034,0.9935731869190931,0.06447064271196723,0.02791208610567608,0.03751588892973142,0.020588815546411048,-0.011648421919395316,-0.0007175989704006729,0.0003295440798763892
1.8381679,0.9982335865497589,0.0625700339442119,0.02737591387058469,0.03498963097733092,0.019812602048784714,-0.011377144412676773,-0.0006217476669141365,0.0002682741122181514
1.8683017,1.0033385455608368,0.06061165814753622,0.026553373965938043,0.03248728652670962,0.01878349316632229,-0.011070791206305067,-0.0004686233917845324,0.00027102841661987633
1.8984357,1.0085259433835745,0.05873195774620399,0.025806991262447232,0.030187808029322114,0.0180194538918355,-0.010734190323171001,-0.0002818947348883355,0.00025637300323399343
1.9285696,1.0138017535209656,0.05693670583423227,0.025143584830370713,0.028107534694814744,0.017539050994660323,-0.010367371340603122,-6.120308645661283e-05,0.00022344789926782388
1.9587035,1.0190246924757957,0.05519838351756334,0.024424559473790186,0.02619557584812423,0.017084649217794113,-0.009964665983086866,0.00013000864855234467,0.00018551269304347082
1.9888374,1.0241013038903475,0.05361751012969762,0.023652706786405187,0.024761377814658744,0.016707515536307636,-0.009497995179199775,0.00026311301890482187,0.00012558824173467535
2.0189712,1.029144475236535,0.052041984454263,0.02283384020037027,0.023360267779247185,0.016312042506782875,-0.00901586630426466,0.00039415033039391927,6.42034064341466e-05
2.0491052,1.0335363931953907,0.050570631108712405,0.022058587208251268,0.022696482841470463,0.015588874466497201,-0.008530874212573973,0.0006537657033238071,-7.808741483086238e-05
2.0792391,1.0379282925277948,0.049099278810899705,0.021244804308486076,0.022028368039472467,0.01486311575084884,-0.00803295915698072,0.0009033839801969405,-0.0002170290507784519
2.109373,1.0416900478303432,0.04759761010063812,0.020629147245349255,0.022027781479771656,0.014296887115772693,-0.007494902396586983,0.001007910940752357,-0.0002889690242631917
2.1395068,1.0453245900571346,0.046089835290331393,0.020033853450372563,0.022158264192594323,0.01375951717044848,-0.006940232524703917,0.00107493612400697,-0.00034388240952749677
2.1696408,1.048480873927474,0.04458918503951281,0.01956905092925032,0.02267801469013968,0.013343635249592024,-0.006379114521196251,0.00103414691621202,-0.0003697300877771429
2.1997747,1.0513381641358137,0.043092996085761115,0.019183999326542134,0.023439492302250287,0.013004198538169729,-0.0058118080809654235,0.00092635222798477,-0.00037713263366513346
2.2299087,1.053827740252018,0.04156770493136719,0.01877014984301395,0.024324263103268448,0.01259338703371313,-0.0052880303770470455,0.0008600973328508543,-0.00036103536543129287
2.2600424,1.055762430652976,0.03999850753461942,0.01832722398540021,0.025397055462010477,0.012074456823811468,-0.004836035123514222,0.0008591316427094108,-0.00030984831402100743
2.2901764,1.0574848521500826,0.03841521331924014,0.0178938091818448,0.02648287455400934,0.011583524044221524,-0.004401010398281099,0.000841266187564289,-0.00023687609483674638
2.3203104,1.0587423983961344,0.036801074078539386,0.017492955529461174,0.02760287635204852,0.011158431700746783,-0.004011704338586317,0.0007937405076340869,-0.00012133895941955809
2.3504443,1.0599142108112574,0.035194830561522394,0.017081086881357344,0.02867149245405128,0.010754874090260245,-0.0036265014963663203,0.0007719718012693493,-1.6790934228352427e-05
2.380578,1.0607964061200619,0.0336152650997974,0.016640659656378398,0.0295790728717262,0.010430659095856096,-0.003265590937743333,0.0008450352215938293,4.061518456216582e-05
2.410712,1.0616747867316008,0.03203297546133399,0.01617438817078254,0.030423208219659967,0.010094363768641245,-0.0029109408911921833,0.0008944355662861975,8.985149643019177e-05
2.440846,1.062530279159546,0.030434490618063137,0.015561708263646779,0.030913005755507972,0.00968559263587949,-0.0026076084030380933,0.0008036500429098401,8.809662093788267e-05
2.4709797,1.0632529743015766,0.02883809423656203,0.015048172995706155,0.03127764600926611,0.00936719886104334,-0.0023122644048006145,0.0007384124988489282,6.50679791900367e-05
2.5011137,1.063653890043497,0.02724671346368268,0.014777917278291586,0.03134641012857195,0.009267540104409217,-0.00204109340505999,0.00073362181562181,-7.980186901057471e-06
2.5312476,1.0637863893061876,0.025677219120552763,0.014582405728074566,0.03119779249157464,0.009217708468681408,-0.0017871924435204252,0.00075340334612118,-8.614868645364678e-05
2.5613816,1.0635787043720484,0.024135465500876307,0.014481806513537698,0.030775214060203258,0.00923210498242206,-0.001556904517734787,0.0008031962019344587,-0.00016946827272495545
2.5915153,1.0628093462437391,0.022591706627281383,0.01441568648272229,0.03003991196673526,0.00919931376766464,-0.0013534413760463056,0.000823289975320521,-0.00023139222393049624
2.6216493,1.0616248343139887,0.021046297988505103,0.014377529132230782,0.02907222691821692,0.00913611768093709,-0.0011699904668858903,0.000821113452373682,-0.00027892673150073654
2.6517832,1.0596070550382137,0.01949291532218922,0.014540674364656114,0.027643808845905744,0.009154099342884416,-0.0009516299878339872,0.0008014132395499588,-0.00033167257509889324
2.6819172,1.0569494180381298,0.017976416755118407,0.014758107840055601,0.025995453323918498,0.009224620348669974,-0.0006939659638507921,0.0008009718328899221,-0.0003783289546208896
2.712051,1.0535627901554108,0.016501954291015863,0.015027621990447493,0.02409754865754685,0.009355460126625295,-0.0003933798786002335,0.0008231442690477819,-0.00041708522993613094
2.7421849,1.0490528140217066,0.01509383316442836,0.015356087536004814,0.02186150860075989,0.0095359538010966,-7.553803684447538e-05,0.0007774604452521596,-0.0004352020671667233
2.7723188,1.043272465467453,0.013693644388695247,0.015931429066454506,0.01943342730669158,0.009758544836355866,0.00022989211303993222,0.0007443514844629297,-0.00043138535545396135
2.8024528,1.0359115488827229,0.012279127306101145,0.01675502052472644,0.016859923514078685,0.010024232297526102,0.0005085655041403205,0.0007111564577082187,-0.0003941395180819627
2.8325865,1.0267215128988028,0.010831021503690863,0.017718129038418073,0.014182957902405459,0.010303674735917727,0.0007484644415077964,0.0006602577653451345,-0.0003165341228501074
2.8627205,1.01484545879066,0.00929268577723974,0.01856071740969978,0.011446440471490349,0.010450279067233144,0.0009424746999785964,0.0006192557782404187,-0.00020952723823458819
2.8928545,0.9994228836148977,0.007583917639749416,0.019618822611850883,0.00872263819990559,0.010780676700193174,0.0010958728370836996,0.000513001059010496,-0.00012983400516384424
2.9229884,0.9784752689301968,0.005636487626361486,0.021138618075676074,0.006067303936600804,0.011328223368979854,0.001179057793848198,0.0003068451538510409,-0.00011484613340243782
2.9531221,0.9449077807366848,0.0035172751395293744,0.02384501107603132,0.003603770622170951,0.011820306545610797,0.0011810688753810601,1.9159833007579945e-05,-0.0001453787846717157
2.983256,0.8775143474340439,0.000870867191679281,0.010820649438883612,0.0015407361859198477,0.012240722240861701,0.0011690070215794467,-0.000347372639610718,-0.00016094237333583864
3.01339,0.5991480546072125,-0.00024247350711448235,0.03646424348133076,0.0002985513014857558,0.007849431962520366,0.0004507307422097007,-0.0003137821794813194,-7.927291047755988e-05


==> figs/data/periodichill/fk01_medp3_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.008102028627035907,0.006195192832819885,-0.0036287668995166928,-0.0019904166544903517,-0.0009281492013858178,0.002862399479886433,0.00018728795928727986,-0.00012681680656531744
0.4821424,-0.06122639402747154,0.052119027968728915,0.03703710268090109,0.023594041663165918,0.022379227938371504,-0.028290015190689157,-0.00036120911631736105,0.0006191671002716416
0.5122763,-0.09329868078930303,0.0768755521858111,0.0385720004319802,0.02699947724484732,0.02747786237356903,-0.028170020798471855,0.0005562105436484773,0.00013507880517873365
0.5424102,-0.10750599874882028,0.08629102259874344,0.03535942586106147,0.02791055046780938,0.02782852745509652,-0.024381954656212734,0.0005568442104196004,-6.15656522012699e-05
0.5725441,-0.10991415666649118,0.09032878431025892,0.03417194950549197,0.030176148786070618,0.02779698767857675,-0.022555953302375135,0.000712699347771492,-0.0001800367616026843
0.602678,-0.10516460717190057,0.09260010870639235,0.03309570820513723,0.03250678978180471,0.027292423613451584,-0.021022393148987205,0.0010243587548759018,-0.000567237961835309
0.6328119,-0.09461508874665014,0.09488364023854956,0.03224090696593862,0.03583372568520396,0.028068579039250554,-0.02033922648715081,0.0005864345274949703,-0.00038407133207206347
0.6629458,-0.08044426221749745,0.09549307503039017,0.032100022349355835,0.03967362045860569,0.029055359943355886,-0.020167958740285714,-0.0001127649485484149,-0.00017256066324360778
0.6930797,-0.06299986166050076,0.09395079547539353,0.03328436675172079,0.04409071644930496,0.03077813912996678,-0.020738210447632056,-0.0010475727258471637,0.00038371177727922754
0.7232136,-0.04253489004622679,0.08966470556333661,0.03645050280183391,0.04910037188260901,0.03334030395996586,-0.022334289977963856,-0.002093318982971772,0.00128343237828135
0.7533475,-0.018797629621985834,0.08097265142714605,0.04331801541357794,0.054732622713120446,0.035991202979790166,-0.025832693076378793,-0.002821020588075078,0.0017700913540629028
0.7834814,0.009521734794361691,0.06981031323084608,0.053136322651570554,0.05978522985192933,0.03858412901189336,-0.029950657434584364,-0.0029087925796334887,0.0020350692085028097
0.8136153,0.042328686533437576,0.05640512805985054,0.06494775811656754,0.06411178952878444,0.0411311188019855,-0.0342837821403359,-0.002487662676630268,0.0021280326455174192
0.8437492,0.0858327260648366,0.0412725336937001,0.08099962799090091,0.0665216464683558,0.044376825223936406,-0.03828101436660279,-0.0024209942222571295,0.0021690832150997722
0.8738831,0.13536110275890678,0.025974481330194976,0.09607098143581994,0.068145116001211,0.0475444841971104,-0.04152629318866297,-0.0024371292430159196,0.0020919491527759022
0.904017,0.1983959786593914,0.01058208841504893,0.11102835773150042,0.06898393423895507,0.050208362694820784,-0.0445853058846011,-0.0018915380586603217,0.0014491036252693372
0.9341509,0.2638224624097347,-0.0032824431646076846,0.12023686443976643,0.06874177201233769,0.052333695194475637,-0.04562482909698177,-0.0012380342919149807,0.0009006552997096278
0.9642848,0.3366063255816698,-0.011951769885854446,0.1274361660162302,0.06606091110524127,0.05263846596927619,-0.044771827580576885,-0.0007226038701141587,0.0008446263068854714
0.9944187,0.40989954210817814,-0.01912106517193024,0.12746627865212515,0.06324536398973182,0.052919887124320705,-0.04289339260710278,0.0002108882331863203,0.0007593943032884684
1.0245526,0.48439566511660814,-0.02058722833317006,0.1295897536424098,0.06044774664519761,0.05324596662830602,-0.04136866128844784,0.0008287102371845687,0.0007987029412033805
1.0546865,0.5578844584524632,-0.02129738324219943,0.12342218713615516,0.05744678155396766,0.05318453711071074,-0.03916413832139247,0.0015010888711778116,0.0007941403260230197
1.0848204,0.6266641011461616,-0.018876029433158692,0.11828389280392837,0.05353857713756697,0.05136150865341163,-0.03511688530591312,0.0018897040464172354,0.0006069580248615361
1.1149544,0.6951033743098378,-0.01642069281751901,0.1040772429791546,0.04965147269140706,0.04954763693044128,-0.03137612949156412,0.0021815556543828447,0.0004194057006413305
1.1450882,0.7482363376766443,-0.011713904753378301,0.09626353822733491,0.04675452327068533,0.04738117131665025,-0.0278546408426396,0.002394525855192089,0.00022532623177323077
1.1752222,0.7969084959477186,-0.006439009929636086,0.08755652791148494,0.04410501313629141,0.04512799091545793,-0.02480280377401109,0.002556403459629264,3.062842210091849e-05
1.205356,0.8380393404513597,-0.001631589842872927,0.0785782059200637,0.04200518147093287,0.0430330228607187,-0.022224062709725736,0.0026448778363492124,-9.393904334782916e-05
1.2354898,0.8680045511573553,0.002492265237833635,0.07344435392239645,0.04075158807686523,0.041164135685065335,-0.019931526138042444,0.0026651956227783085,-0.0001144894292250887
1.2656238,0.8973425179719925,0.006534739262860967,0.06670198668629879,0.039501308241517916,0.03929218125271406,-0.01790549960722731,0.0026529561412926925,-0.0001329107898965288
1.2957577,0.9112930949777365,0.008441998232228798,0.06348692146732593,0.039106571378777724,0.03699557501884142,-0.016621701320766413,0.0023339985737334673,-5.478017301014201e-05
1.3258916,0.925078347325325,0.01032547875547607,0.05993635800578345,0.038714694293386594,0.03469362984247716,-0.015410896853952413,0.0020118894532613098,1.9496319512577547e-05
1.3560255,0.9362760372459888,0.011552205320185749,0.057027719862451254,0.038337590826287286,0.03238485705077026,-0.014575219804675256,0.001713569487250528,5.794251710419838e-05
1.3861594,0.9427456930279732,0.011565650779630232,0.05581695635719797,0.037982981198188936,0.030082611006333256,-0.014349965617717031,0.0014584859673900906,3.5293951248112265e-05
1.4162933,0.9491567220538855,0.011586842914766748,0.05454589575826163,0.03762789331883459,0.027796599263073183,-0.01413386195976795,0.0011935601344954302,1.4238819592127491e-05
1.4464272,0.9537839032709599,0.011419264830692555,0.05404383615237385,0.0370777689252885,0.026415824146143706,-0.014314055848018755,0.0009055445662158072,3.010955919717967e-05
1.4765611,0.9575692005455494,0.011167291813308111,0.053916132531832806,0.03643247758103268,0.02547290767896797,-0.014682690257423038,0.000610206976285956,6.550777766757233e-05
1.506695,0.9613669011741877,0.01092629618653973,0.053766120969288234,0.035783304622430276,0.024532932591809112,-0.01504942489545995,0.00031676257865268995,0.00010378789084486535
1.5368289,0.9660082831978798,0.010618234176945407,0.05335514170198996,0.03481096931838034,0.023257312959963628,-0.015268512367746128,0.00016089358773388462,0.0002163532389987652
1.5669628,0.9706528764218092,0.010318688380721142,0.05290701791802488,0.0338377766172065,0.0219868078589749,-0.015484401709147918,1.1175711838730742e-05,0.00032912667722642685
1.5970967,0.9752745907753706,0.01007712232421909,0.052492991443505166,0.03284613880500199,0.020811637133892783,-0.015659905665596295,-0.00013795510669128118,0.0004436951980016325
1.6272306,0.9797784797847271,0.01005435410093014,0.05235133912395129,0.03177647044643919,0.020019033266718927,-0.015672971086719473,-0.00030779623179887604,0.0005635747722645653
1.6573645,0.9842821657657623,0.010032481186499353,0.052173070373277675,0.030706338555649037,0.01923299467302317,-0.015685314245270036,-0.00048032995348300765,0.0006811760824319906
1.6874985,0.9887890722602606,0.010022474882134702,0.05205337597558379,0.029696872812521112,0.01863257343563771,-0.015613535481192983,-0.0006041484295224685,0.0007734226006091622
1.7176323,0.993315426632762,0.010028173641330795,0.05207191168754288,0.02880394546405639,0.018368961342818943,-0.01538285031245759,-0.0006262052752449947,0.0008184532650424071
1.7477663,0.9978424701839685,0.010032232816229225,0.05205184389064299,0.02791124978808067,0.018104345524949838,-0.01515131946068752,-0.0006493608289451962,0.0008603916444489228
1.7779001,1.002627443522215,0.00997790466499282,0.0518914363038212,0.027171321422421728,0.01771560836096805,-0.014791388271735524,-0.0006225551348467357,0.0008226858374699534
1.808034,1.0076808892190456,0.00985581099121191,0.05158370124529199,0.026589758453786822,0.017173555962908375,-0.014297569091621632,-0.0005334301551518034,0.0007038094155838793
1.8381679,1.0127381533384323,0.009734562616358744,0.051226316076304235,0.026007737803158074,0.016631644986854183,-0.013801511615466904,-0.0004514210240989386,0.0005858306614076001
1.8683017,1.017847690731287,0.009675231469373102,0.05087866467441571,0.025556494345610307,0.016145149400174,-0.013128708862988791,-0.0003590797574682895,0.0004717831890543818
1.8984357,1.022980872541666,0.009636836229219625,0.05050318960850797,0.02515481205108804,0.01567872213310818,-0.012385694852369828,-0.0002715588334529476,0.0003586894000363796
1.9285696,1.0281156040728092,0.009597861195288715,0.050075101517333076,0.024753747954359764,0.015210859128247867,-0.011640020939705733,-0.0001951271305659281,0.00024684952003158577
1.9587035,1.0330780912190676,0.009599799707075363,0.04982332188487271,0.02461951309364715,0.014904726290087916,-0.010825066281976634,-7.776884397578984e-05,0.00018237258454072746
1.9888374,1.038023453205824,0.009604253068118851,0.0495382420078303,0.024506694698699743,0.014605105935248084,-0.010001353489498153,3.3284339175564874e-05,0.00012166687239551939
2.0189712,1.0429222416132689,0.009611320290787262,0.04916542509974842,0.024438285095210576,0.014274403947327272,-0.009149746251867374,0.00012557170973304327,6.611351990874039e-05
2.0491052,1.0475232731550932,0.00964281201868289,0.04848412930855406,0.02465155913225892,0.013762361359273848,-0.008133854134055828,0.0001490124556927199,4.2604813720047324e-05
2.0792391,1.0521229039877653,0.009673307537013898,0.04776168363616495,0.02486852144267565,0.013251119097181508,-0.007113576478311994,0.00016332741338525875,1.8572376336426192e-05
2.109373,1.056540410965681,0.009706506891234312,0.04708025300148311,0.025277866440755793,0.012808713386359903,-0.00608731557079671,0.00021327770943545916,-1.3355736044417388e-05
2.1395068,1.0607750844210386,0.009742648069277493,0.046444717338036234,0.025877455989170475,0.012432794123122414,-0.005055621654792321,0.00029987086103583707,-5.290155473132654e-05
2.1696408,1.0650057718157768,0.009778295790965785,0.04577500288433356,0.026479270927948627,0.012054941920648696,-0.004020224887191127,0.0003789460973272112,-9.24767768293168e-05
2.1997747,1.068641223013401,0.009812935615627794,0.04533154073639034,0.027216894187617944,0.011731232874664215,-0.003049734121670091,0.0004810395134077208,-0.00014988684103122866
2.2299087,1.0721876807510853,0.00984624508600973,0.044900372238890096,0.027973484231963143,0.011413601055651548,-0.002084665688031822,0.0005812406312761167,-0.0002096791719687115
2.2600424,1.0754919704049826,0.009864859146546223,0.04446730481183825,0.02869078967303855,0.01108370873891773,-0.0011229483832695501,0.0006615320525092585,-0.0002641783142777664
2.2901764,1.0781132467091084,0.009842802879575174,0.04407905016715952,0.029294231444962494,0.010724463105079757,-0.00017877108258701306,0.0006993083853785616,-0.0003035962523050381
2.3203104,1.0807263553142548,0.009818439743867202,0.043678834043404,0.029897102759639072,0.010367400502084895,0.0007692486693463944,0.0007362976772494166,-0.0003425744823985095
2.3504443,1.0826898105442524,0.009709979609397124,0.043403660678103195,0.03021875497063394,0.010115304006009022,0.0015752528764431516,0.0007566867448035395,-0.00031864912762023085
2.380578,1.0846048928797245,0.00959363113179279,0.0431290688151067,0.030520467748431215,0.009870173618339998,0.0023747598775259154,0.0007758582510540724,-0.0002901245473459537
2.410712,1.0863400772213936,0.00942668576772121,0.04291365165762606,0.03057106651332147,0.009679840178419663,0.0030417515833442797,0.0007855334480170364,-0.0002522811586396559
2.440846,1.0879645347595215,0.00922776191328012,0.042732799551004064,0.030465627486364926,0.009523295679999972,0.00362777486180842,0.0007897253753704689,-0.00020849274242747142
2.4709797,1.0894678980112076,0.009012552500280435,0.042498635540869634,0.030221306962398574,0.009330685298152498,0.004163069829501995,0.0007818300916016471,-0.00016925182328075594
2.5011137,1.0906931813806295,0.008762732399191009,0.042154371441337934,0.029658783722775646,0.009055464437642616,0.004577245699368314,0.0007453323743451413,-0.00014148816230823212
2.5312476,1.0916924383491278,0.008481632332404843,0.04189451795501675,0.02893096115880257,0.008817719841731696,0.0049413953767021256,0.0007147084339418873,-0.00012423464643498294
2.5613816,1.0922810807824135,0.008144726816055936,0.04179192675450194,0.02790187103213759,0.008648773923858424,0.005211192593569166,0.0006953571715639494,-0.00012590888477962228
2.5915153,1.0923964474350214,0.007787909909893642,0.041772187610830125,0.026707462178534817,0.008555312335526581,0.005421630792684465,0.0006621672318611448,-0.0001346348434208319
2.6216493,1.0918208714574575,0.007403055155918992,0.04187331991749321,0.025272118823653905,0.008572241123205978,0.005542972082365687,0.0006077792986004908,-0.00015336199798887456
2.6517832,1.0908654481172562,0.006972215681294358,0.042000383866296565,0.023695986996237112,0.008649050015999759,0.005616617262370793,0.000551372431838908,-0.00017891648791832092
2.6819172,1.0894647724926472,0.006488135351901292,0.04215608252324787,0.02195547759410094,0.008795699262776051,0.005633341225664147,0.0004928023164375347,-0.00021260970329676354
2.712051,1.0863467399030924,0.006018212116941868,0.04260263890388449,0.020035288321651565,0.008980281428099078,0.005558562333237198,0.00048631775256391136,-0.0002386635247400009
2.7421849,1.0826038047671318,0.005525958481143789,0.043234773277836425,0.018041889636325702,0.009189587668588146,0.005445214531589293,0.00048486894266058095,-0.00024774598050287324
2.7723188,1.078000657260418,0.004985049418792187,0.044186151259347994,0.01594235945496775,0.009440787098895736,0.005278777389320484,0.00048131507808292767,-0.00022313477949675972
2.8024528,1.071443086490035,0.004428604229360644,0.04499373833810516,0.013771881099505844,0.009709870621013939,0.005022124651206084,0.000503904729585503,-0.00017130691775529649
2.8325865,1.063712840899825,0.00378603840181313,0.045897105516846004,0.01155551265484231,0.010008415927978256,0.004721664294464732,0.0005335665979516011,-0.00011364048253741396
2.8627205,1.0537223480641842,0.003075806514402757,0.04673595142307252,0.009316918331025444,0.010363928061522226,0.00437861789038953,0.0005281112304251912,-7.314014479811989e-05
2.8928545,1.039676010608673,0.002352157999666815,0.04733669836880594,0.00708113411929872,0.010796321552879977,0.003968673867026689,0.00042624955725363524,-6.950898418482279e-05
2.9229884,1.02089361846447,0.0014714777789777145,0.05013476611004619,0.004928321881295227,0.011205687311980567,0.003526575658666248,7.420833629022535e-05,-0.00012019160032063113
2.9531221,0.9864031244069338,0.00026341831653553527,0.04634211766765006,0.0029396456973311866,0.011570382780569568,0.0029308807556849632,-0.0003129440408305684,-0.00015911942483749355
2.983256,0.9045344907790422,-0.0005677486378772301,0.04805204494204174,0.001285930605312192,0.011182756815899636,0.0022344318217567454,-0.0007384236620404426,-0.0001511379641173415
3.01339,0.6157454485073686,-0.0007374370395609731,0.06967121761392081,0.00023916710538952004,0.007054147470165992,0.0008726086948418717,-0.0007221444580739766,-5.4032484434536526e-05


==> figs/data/periodichill/fk01_medp3_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.013156761997379363,-0.00203024796792306,-0.041515992430013866,0.0002229317193790987,-0.009084080719975731,-0.0012492226206551541,-0.00011626208638363517,-4.421735491321163e-05
0.0301339,-0.277925830334425,0.00417194262445264,0.07811982770563351,0.003056270732833644,0.03957156867373954,0.003623971725389869,-0.0004374131359884616,0.0005747887625482021
0.0602678,-0.3017010800540447,0.011890486590345972,0.07393566011628026,0.008903299881574003,0.0417322712657521,0.002894880377821476,-0.0005762675086393298,0.0008261451877559463
0.0904017,-0.3053056146018207,0.016450581435492495,0.07772155554481576,0.015709988761559313,0.03871434875692159,0.00340249990025293,-0.0005853993921520024,0.0006347667054021911
0.1205356,-0.28291576262563467,0.01912632829407812,0.07083059189015399,0.022173119069676717,0.03614561932137083,0.0026258697330902676,-0.0006153438191981351,0.0005681452917536277
0.1506695,-0.27696486841887236,0.02282125438705407,0.07225254819398166,0.0280494556245589,0.03519487903484608,0.0036519271017995533,-0.0007666404913028466,0.00036363354887842625
0.1808034,-0.25653078267350793,0.024751118536187278,0.07365668677363102,0.03370015911957981,0.03410724891637511,0.0032031529662334907,-0.000802943624034139,0.0003323250125872619
0.2109373,-0.24032804602757096,0.02703504962119041,0.07581169414570246,0.03866788339060906,0.03413576936928974,0.003994038901319227,-0.0013711225990633896,0.00032269111101435933
0.2410712,-0.22378395311534405,0.02905362810997758,0.07822434257043093,0.043506433594761404,0.03464688063776231,0.004806326165669157,-0.0018171118013121765,0.00032427236999271237
0.2712051,-0.2025905328337103,0.030075612954533426,0.08060970220580113,0.04850751873289464,0.035552814434598914,0.004776213407727221,-0.0015109379197682244,0.00035220714248758293
0.301339,-0.18385602859780192,0.030646856233943254,0.08278756679694743,0.0533842315753813,0.03647075285866805,0.005189557873004629,-0.0012152686253708576,0.00019574974575562387
0.3314729,-0.16434683836996555,0.030599055615311954,0.08499458609944174,0.05799996239419317,0.03722898016989369,0.00544324476199359,-0.0008997259498913805,3.937529025089891e-05
0.3616068,-0.14156015822663903,0.029426247681840323,0.08757107976097539,0.062091956826035716,0.03765204670298808,0.0050883725054129015,-0.0006147513028229253,7.635372767604196e-06
0.3917407,-0.11881415406242013,0.027963404019828886,0.08984553183149903,0.06583531628967294,0.03857406447164718,0.004749453600416486,-0.0005214653502361075,7.076175584166115e-05
0.4218746,-0.09603863122174516,0.026103655436600093,0.09217386305850234,0.06907522474227278,0.04020663038938687,0.004428006721874926,-0.0006536312158192535,0.00024243222693967116
0.4520085,-0.0718666240403536,0.024039500936851255,0.0956454076499533,0.0722031499456685,0.042021302827415494,0.003389970806200066,-0.0008430792298330795,0.000629801008393152
0.4821424,-0.04642622380598027,0.02180078162564314,0.09988068094400257,0.07521694697718097,0.0440076234410799,0.0017309936005412835,-0.0010204423355836332,0.0012025254003392811
0.5122763,-0.018774979583326967,0.019564894357245066,0.1027629182526198,0.07731221931796893,0.04508843237833366,0.00013395594879382243,-0.0009137278364546421,0.0013297292497991213
0.5424102,0.010161815793253481,0.01732672728030593,0.10408601792032575,0.07887324512451421,0.045586049992040835,-0.00134805876138986,-0.0006734069992720124,0.0011995620102339033
0.5725441,0.03997162685482181,0.014926083433238091,0.1055114171018939,0.0801971334659658,0.04636225644993423,-0.00305209959386065,-0.0005745676351284833,0.0010675669422256491
0.602678,0.07183079737296794,0.012130690305639291,0.10930855949841749,0.0809322038892183,0.04790180581020013,-0.005512810476490936,-0.0008676631405580592,0.000955524538429659
0.6328119,0.10366680733568501,0.009346997998363804,0.11110632089959499,0.08166200755892498,0.049443160130043386,-0.0077757192339191,-0.0011098933322508382,0.0008434320984172675
0.6629458,0.13621109124505892,0.006049638357580989,0.11500521194030572,0.08176669775350462,0.051799971920150685,-0.010351158374984595,-0.0008710122599559634,0.0004470642847997161
0.6930797,0.1688025426119566,0.0027434071835159557,0.11696206249361202,0.08180882080010227,0.0541813950200015,-0.012703097681421874,-0.0005831978193440094,3.8831293609201386e-05
0.7232136,0.20424495078623295,-0.0010077224924316397,0.11876095915597065,0.080928504802487,0.05443072061897701,-0.015195151493481237,-0.0009314870207958849,-0.0002235277294384314
0.7533475,0.24131875904276967,-0.005034770459360516,0.1191152567795543,0.07948893454046721,0.05342505347473902,-0.017605300144588436,-0.0016202140654891237,-0.00038898681155197224
0.7834814,0.27840247796848416,-0.009080150828594924,0.11673153579251125,0.0780177904861306,0.0524275981649739,-0.019693574046738823,-0.002229930771981389,-0.0005606902640358059
0.8136153,0.31558016408234835,-0.012945527712872718,0.11801402675476882,0.0757586497712893,0.05279350997049144,-0.021979482564882056,-0.002180778637646278,-0.00041028862231401664
0.8437492,0.35284630907699466,-0.016823594183733803,0.11750559638912599,0.07335645208170509,0.053386744329403026,-0.024031653817437937,-0.002105777932697433,-0.0002113303635377223
0.8738831,0.3904073559679091,-0.020682631502950244,0.11525204329274538,0.07087453268206373,0.05395777304299966,-0.025836968176029727,-0.0020531171698167294,6.931428027186833e-06
0.904017,0.4302158933132887,-0.024068454853249932,0.11879796248914354,0.0679037523609385,0.054242495486801774,-0.02792460722472775,-0.0015549516585482417,0.00035869035115323886
0.9341509,0.47004976961761713,-0.027499634532432538,0.11921915326446814,0.06490288938250045,0.0545134248217764,-0.029719929363021962,-0.0012851689308332956,0.000731060196221655
0.9642848,0.5094259073957801,-0.030518194140313426,0.11790080785386309,0.061977193694015,0.05385009367262419,-0.03098145753477375,-0.0012922792667886965,0.0010366789374343433
0.9944187,0.5478696599602699,-0.03269317006970596,0.1163328838955659,0.05922682168537534,0.05136307687157912,-0.03156885693163935,-0.001564447599246295,0.0011809346685688945
1.0245526,0.5863438956439495,-0.03491024514141827,0.11183300390939344,0.05644868688080059,0.0488834825147137,-0.031970065599441926,-0.0019510545249992305,0.0013290274470092668
1.0546865,0.6245113778859377,-0.036897114290695754,0.10638343276684487,0.053892340213881555,0.04676112543844487,-0.032017633581378956,-0.002357405988497269,0.001478291529928346
1.0848204,0.6615670816972852,-0.03797002339706523,0.10498863207011955,0.052182429296280135,0.045863836960093794,-0.031367664236754356,-0.0025149573461012995,0.0016233290543519183
1.1149544,0.6986510716378689,-0.039066690573235974,0.10086868290890116,0.050455634319579605,0.04496750082372425,-0.030628456860086535,-0.002731988040756342,0.0017716051660516378
1.1450882,0.7350014206022024,-0.04003103743889369,0.0949786005990888,0.04883408669991439,0.04411316190217724,-0.029728043646004967,-0.0028314262387378426,0.0018579508611120494
1.1752222,0.765661196783185,-0.03983901055471506,0.09405698630090409,0.048119412225985245,0.043570707921535404,-0.02826975487375799,-0.0016441735076726028,0.0014539304151993616
1.205356,0.796331524848938,-0.039653543033637106,0.09127282617053822,0.04739361855858952,0.04304460439152299,-0.02681983083316357,-0.0004656303462247228,0.0010477458536572236
1.2354898,0.8268814906477928,-0.03946342074777931,0.08665736569684457,0.046665500839762085,0.042500798397727566,-0.025363707262014902,0.0006872844243397866,0.0006454903022314574
1.2656238,0.8495297785848379,-0.03859701193869114,0.08261233067782625,0.04645821946794179,0.03991289350380993,-0.02309134988335762,0.0006803512709833309,0.0006144810199502812
1.2957577,0.8721578530967236,-0.0377308402385097,0.07756895900643113,0.04624926509045209,0.037322428799762476,-0.02085496825970383,0.0006799813883192844,0.0005883133316826521
1.3258916,0.8947658538818359,-0.03686489902611356,0.07152998158926493,0.04603863628451544,0.03472943951973786,-0.018654473298798296,0.000684662649815075,0.0005669378612926326
1.3560255,0.9102863240987062,-0.035790972629911266,0.06803997053526889,0.04614185870357531,0.032531411625271685,-0.016655383781482277,0.0005217355026691751,0.000568850273863203
1.3861594,0.9230825789272785,-0.034638487588381395,0.06549426759067056,0.04637024670998056,0.030484975888739243,-0.01474928790869491,0.000305531233329652,0.000579278562291246
1.4162933,0.9358592983335257,-0.03348735306644812,0.06263187187004948,0.04660407362557663,0.028438353333437878,-0.012871756155677032,0.00010294503723058592,0.0005906328149688349
1.4464272,0.9463288392871618,-0.03238723028334789,0.06013467189801358,0.04684022841285618,0.02672193523124027,-0.011192697627592969,-8.687983262440149e-05,0.0006007554481878773
1.4765611,0.953775804489851,-0.031356571533251554,0.05836396603419047,0.04707711961628394,0.025440813341378207,-0.009756718365603396,-0.0002616139959050589,0.0006082584057761698
1.506695,0.9612093977630138,-0.030331202055094764,0.05648384341736501,0.047318586539084995,0.024161121577032464,-0.008336543600091097,-0.0004192637494170072,0.0006156711287743006
1.5368289,0.9682550169527531,-0.02936148882145062,0.054591880342392374,0.04748439660020123,0.022878221733056075,-0.00701250600777837,-0.0005242558870784866,0.0005997053692228194
1.5669628,0.9730369951575994,-0.028702792173135094,0.05321821178880348,0.047172750811300984,0.021570455295219736,-0.006183356896982378,-0.00040761496359854356,0.0004436996077125804
1.5970967,0.9778036084026098,-0.028055357644916512,0.05181333338186089,0.04686557419103815,0.020266933021897974,-0.005362322830702811,-0.0002887887390115272,0.0002875675441890467
1.6272306,0.9825548324733973,-0.027419199141149875,0.05037773027577219,0.0465629175256594,0.018967648148705482,-0.004549210704127379,-0.00016775934093572753,0.00013130103379209885
1.6573645,0.9867271054536104,-0.026939006300381152,0.04963551014025058,0.04561502556874896,0.018050598402142754,-0.004112386718685881,-0.00012358105526404269,2.245949195299311e-05
1.6874985,0.990801153704524,-0.026493919326185278,0.04898583822339231,0.04456337476643348,0.01719800063230952,-0.0037412024588875416,-9.827552786350821e-05,-7.8225495051743e-05
1.7176323,0.9948733150959015,-0.02605940967805509,0.048306378492198654,0.04351798596147224,0.016345643960037858,-0.0033728945751934428,-7.916710196057344e-05,-0.00017877395060423247
1.7477663,0.9988355431705713,-0.025550772854330717,0.04786169533557283,0.042113823115048306,0.015720474993913658,-0.0031520361696627704,-5.42961025825732e-05,-0.00021062278996260362
1.7779001,1.0027189366519451,-0.024985519077745266,0.04758884966229693,0.04043971841310448,0.01526642284608364,-0.003042472752124707,-2.9150395483354755e-05,-0.00019072689593660155
1.808034,1.0066066309809685,-0.024426643706362938,0.0472885386789601,0.03877085979328373,0.014812093077469888,-0.0029347749246691757,-1.3574246828344794e-05,-0.00017085993639743248
1.8381679,1.010285260155797,-0.02380700045159756,0.046911249429382185,0.03699354974994096,0.014335191774632128,-0.002830653069317339,-8.362827982421814e-06,-0.00014613488815514643
1.8683017,1.0134324133396149,-0.023026500166452024,0.04639135585596588,0.03493740413948377,0.01380594059252102,-0.0027343492760749273,-1.1900126458441393e-05,-0.00011080610946245122
1.8984357,1.0165711529552937,-0.02225412803090876,0.04585324149160175,0.032883283089756764,0.01328665671900467,-0.002642604616465132,-1.9745234249914437e-05,-7.781820316444862e-05
1.9285696,1.0198551677167416,-0.021477727641467936,0.04532114532438336,0.030902548769043248,0.012813520907748857,-0.002564969220113976,-1.9383142457584344e-05,-5.001321473944573e-05
1.9587035,1.0237075127661228,-0.020669003035436617,0.04486307830486336,0.029209378282067683,0.012528917708475433,-0.0025444604552233956,2.845707862280376e-05,-3.894168542253983e-05
1.9888374,1.0275638923048973,-0.019864715210133,0.04437499414304513,0.02751875813704534,0.012240643914228038,-0.002525181865046966,6.784838049188675e-05,-2.9818999641956605e-05
2.0189712,1.0314419195055962,-0.01905744591203984,0.043884291267733744,0.025915863389777485,0.011961240542798873,-0.002515594050748547,0.00010742145401092078,-2.3832353917935453e-05
2.0491052,1.0354578364640474,-0.018196952045400394,0.04357443128045335,0.0249713497470297,0.011775177774187765,-0.0025736669349511777,0.00020481925944100922,-2.9147427552665077e-05
2.0792391,1.0394742712378502,-0.01734031950127246,0.043233744861662426,0.024030149749320124,0.011586378342823455,-0.0026346423648531993,0.0002935227679366531,-3.655348027338116e-05
2.109373,1.0434885434806347,-0.016487181866978062,0.04285819466182339,0.02311249664338108,0.01138838652675937,-0.0026997721566309647,0.0003694895308379879,-4.539769576552172e-05
2.1395068,1.0474206488579512,-0.015625914216798265,0.04233223339493675,0.02281152900362125,0.010991339277144822,-0.0028075642627692424,0.0003150647711613278,-3.664640662687749e-05
2.1696408,1.0513541102409363,-0.014767963326448807,0.04177766119257953,0.022512322480492366,0.010592495537540377,-0.00291823035466531,0.00025448866623629853,-2.902235969235791e-05
2.1997747,1.0552334934473038,-0.013910520770878065,0.0412486755829915,0.022311182742087637,0.010232541277624211,-0.0030031780531927198,0.00021392939069743693,-1.3430742098063987e-05
2.2299087,1.058980230242014,-0.013049678038441925,0.0408236264713846,0.022338416176634516,0.009968196033441888,-0.0030246261395419673,0.00023053797190865193,2.268062450442771e-05
2.2600424,1.0627249348908663,-0.012192132344353013,0.040375746249477595,0.022363705399935867,0.009702984815809921,-0.003051358021162208,0.00024259951728742082,5.76969904041134e-05
2.2901764,1.0662678815424442,-0.011363042377979582,0.0400505081387903,0.022480888645723292,0.009526290319029823,-0.002985149745846065,0.00025701869594834184,8.140312881470702e-05
2.3203104,1.0696501359343529,-0.010556915511187981,0.03982154330832666,0.022667526671933384,0.009419099100899192,-0.0028487865757269096,0.0002757146912720134,9.662397763072713e-05
2.3504443,1.0730269141495228,-0.009754109029813662,0.03957703133142365,0.022849823222497526,0.009311761220766707,-0.002719269112966282,0.0002943020889000017,0.00011149688383135689
2.380578,1.0759225878864527,-0.00903079961972253,0.039378716726676366,0.023026857228082828,0.009153559308315644,-0.0024947891258820173,0.000257195233982389,9.070920779660267e-05
2.410712,1.0787155628204346,-0.008326680350364768,0.039181354937170454,0.02319912121891714,0.008984317531847297,-0.0022558302049565937,0.00020864588249614423,6.270449802145029e-05
2.440846,1.0812409408390522,-0.00765486350664446,0.03900587076496298,0.023295531824514656,0.00882593668906266,-0.0019623115215682708,0.00017955885169518987,2.511082781528966e-05
2.4709797,1.0835241246968508,-0.007012585421762196,0.03885277456181613,0.023323831943924463,0.00867752185037848,-0.0016189981386304847,0.0001688786358085871,-2.1337409554271142e-05
2.5011137,1.0857154466211796,-0.0063859737620077794,0.038699800957699315,0.02329377152378956,0.008543426854835093,-0.0012689961814342987,0.0001763968716283204,-7.120684118172362e-05
2.5312476,1.0875907726585865,-0.005805709816741,0.03856731456957352,0.023068131457039724,0.00846071971372628,-0.0008814306199592201,0.00024490438993102735,-0.00013267770092554026
2.5613816,1.0894617196172476,-0.005228441181316157,0.03843304092273847,0.02284161990021824,0.008378090030983963,-0.0004977528291724206,0.00031430184100772647,-0.00019392272392324114
2.5915153,1.090707229450345,-0.004694619020256141,0.03816913574673109,0.02230906330345008,0.008345960866256438,-9.047848611815935e-05,0.0003836094516316939,-0.0002500105082656669
2.6216493,1.0918296724557877,-0.004169077268670662,0.03790636677993908,0.021728479138526848,0.008329405201947197,0.0003136477024902676,0.0004471126267912651,-0.00030069318433335906
2.6517832,1.0919631719589233,-0.0036794006582567818,0.03780496474915651,0.020808459702906037,0.00848728250837995,0.0006655064519604809,0.00042082538960206816,-0.00028874595152862735
2.6819172,1.091868981719017,-0.003211806026456543,0.03779514865457023,0.01981065068153258,0.00867471081331452,0.0010023766126976094,0.00038981439075335897,-0.00026579196954361155
2.712051,1.090906783938408,-0.0028232022676206725,0.038123519162228225,0.018504032652716326,0.008978197899274678,0.0012817510152937461,0.0003385998458177806,-0.00020241068878756627
2.7421849,1.0892187021672726,-0.0024788234497918893,0.03846476410901878,0.017080193220472623,0.009287328118158866,0.0015199938046087007,0.0002925112742309158,-0.00013836233947497548
2.7723188,1.0861772783100605,-0.002215150929259835,0.03881433357407915,0.015434229031040757,0.00960758337392628,0.0016806557240858595,0.00025489431196643953,-7.37919201356375e-05
2.8024528,1.081439085304737,-0.0020595167747679,0.039428647300449704,0.013557588926418325,0.009971605178899803,0.0018011845701803764,0.00025426971191010845,-4.505727917672378e-05
2.8325865,1.0747752822935581,-0.0019475419808259176,0.04006536802103211,0.011557751022894877,0.0103169321849753,0.0018894716607641172,0.0002504228683511611,-3.568023700518121e-05
2.8627205,1.06598942540586,-0.0018735900844717435,0.04063853181272381,0.009438938378086608,0.01063510693337685,0.001944300538005588,0.00024065701672140206,-4.53569072598098e-05
2.8928545,1.0528451800346375,-0.0018120311636948827,0.04285905562980119,0.007226606053261226,0.010946099786928988,0.001986476508038265,0.00014501806485821386,-9.925216245729098e-05
2.9229884,1.0321469139307737,-0.0017709839376323089,0.04419136545476632,0.005004150237441349,0.011169035978979867,0.0019281034483112861,-9.911836273693601e-05,-0.0001460614821009147
2.9531221,0.9969670735299587,-0.0025627007348703046,0.030073539384003922,0.0029689536357097577,0.011803949811362168,0.0018179265877568615,-0.0004948311726361274,-0.00016440682572345307
2.983256,0.8991550914943218,-0.001008979227862028,0.05069937978639538,0.001247257440074034,0.010678856889003807,0.0016773241398704867,-0.0009806361558867159,-0.0001621367055703516
3.01339,0.5672587277367711,-0.0008397477582207102,0.08943231586889683,0.0002545005440527678,0.006407395476432596,0.0005300893111900413,-0.0005668954737244506,-4.306539661598601e-05


==> figs/data/periodichill/fk01_medp3_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0003199218972440576,-0.0007277446259763565,-0.05038206281373046,0.00029916421516027787,-0.01887528886298974,-0.00022238794537731476,2.90243616504609e-05,-6.662500215355126e-05
0.0301339,-0.23852061247453094,-0.0015513837306571077,0.08837010756555842,0.001737980656600835,0.06384529584397049,-0.00048458122833135533,2.0597298852436904e-06,0.00045827358725037597
0.0602678,-0.23742930823937058,-0.005962981649645371,0.08381931284131772,0.007356188962107891,0.06829091442504703,-0.002149650005601188,-1.3638499673890352e-05,0.0006784200826528218
0.0904017,-0.2227951653767377,-0.011004046878952067,0.08394545507707724,0.01435885913091801,0.062446758600238135,-0.004172109726029962,-0.00020523473900327724,0.0006086677984620513
0.1205356,-0.202107856515795,-0.01618883101764368,0.0804577077381567,0.021384732067461366,0.05742148877418355,-0.006793736202739329,-0.0004413888745080599,0.0005885738775131415
0.1506695,-0.18598068761639297,-0.021209328278928297,0.08314196317422436,0.02795037022639706,0.05649457953171331,-0.008806930282159033,-0.0004847856059802828,0.000524878873949438
0.1808034,-0.16318305127788335,-0.026031048564618686,0.08573997254521731,0.03374098896372077,0.05645711366717166,-0.011503562309201725,-0.00020103902855468414,0.00041019910342122155
0.2109373,-0.14881251950282604,-0.030633532311185263,0.08755932781704745,0.03870791855928909,0.05580848290234702,-0.013136412718616815,-0.0003797559574895357,0.00012127234119230543
0.2410712,-0.12972577009350061,-0.035248302869149484,0.09066108123215164,0.04296300951856169,0.05628941598969684,-0.015522535789672135,-0.00044501288853910015,-0.00022089571541548773
0.2712051,-0.10978045575939177,-0.03993066625116626,0.09398117998515594,0.04674114469077148,0.05760419234142606,-0.01794148302273192,-0.00033426878496999686,-0.0006032312738096777
0.301339,-0.09241597443178762,-0.04479471173908678,0.09770061631159545,0.04995240999726859,0.06009380663575677,-0.019858517781192214,-3.6463867298794014e-05,-0.0010072143611734776
0.3314729,-0.07076340945786797,-0.04941945963219041,0.10148032138979252,0.052515838045841666,0.0603235725982428,-0.022243952430924294,9.366161790201003e-05,-0.0013379538059571667
0.3616068,-0.04799362806807039,-0.05398171378328698,0.10442577871275177,0.05488431723988272,0.059952927576451084,-0.024588316601706614,0.00033646601602530814,-0.0016815140902359676
0.3917407,-0.02666076952664298,-0.05857221270275659,0.10791214444034614,0.05675868785111105,0.059520162000682775,-0.026584632135801093,0.000480986027224159,-0.00185798015812725
0.4218746,-0.0052306434299680404,-0.0631700822214043,0.11075453536607081,0.05852901839246653,0.059167922410153014,-0.02837960150742232,0.0007566210762440071,-0.0020353626880511384
0.4520085,0.022140236102131894,-0.067964102163387,0.11575689649824492,0.05985390829695955,0.061685809319196816,-0.030250919857859385,0.0013837665689876177,-0.0018000014295076676
0.4821424,0.04940856651228387,-0.07269588262715843,0.11920769772417955,0.061041179690103,0.06371779982137458,-0.0318483413137885,0.001992143703805478,-0.0016363153003021345
0.5122763,0.0761626742023509,-0.07710386171731898,0.12095168345221846,0.061720790071065394,0.06305304483443293,-0.033170527463048334,0.0020116073328657925,-0.0017927454531861645
0.5424102,0.10293187198021769,-0.08151239548169542,0.12125264461874989,0.06235823174787348,0.06237646608161898,-0.034250171831367235,0.0021865623364316945,-0.00197788728594318
0.5725441,0.13270271454530302,-0.08596674236468971,0.12417696440707515,0.062493452962180646,0.06230484087730781,-0.03538651976894659,0.001825783359134166,-0.0020298664026826957
0.602678,0.16310433734906837,-0.09043545107124373,0.12612136622022305,0.062486911970436806,0.062351984304659706,-0.03630624092040586,0.0012319564223948589,-0.002031748828401119
0.6328119,0.19403387838974595,-0.09458887990331277,0.12872258978121157,0.06227577890261787,0.0626260158079797,-0.036934868297646195,0.0005644986962460062,-0.0018592482006801014
0.6629458,0.22550011205021292,-0.09842766192741692,0.13188918475338027,0.06187034327069416,0.06310218504113445,-0.037299372270235526,-0.00030737796229988665,-0.0014959291819434065
0.6930797,0.25703695858828723,-0.10198694164864719,0.13333209765442838,0.06138456226307989,0.0631408486439681,-0.037444777950917725,-0.0012106569871386868,-0.0011679462593052288
0.7232136,0.28884586738422513,-0.10416585963685066,0.13406573172711425,0.06064725849718798,0.061245797350307794,-0.0375447738092045,-0.0010462903203127451,-0.0011953501621063145
0.7533475,0.3206887496635318,-0.1063508705701679,0.13276595128713378,0.05989732825005377,0.059334245038705075,-0.03750729837408022,-0.0010010977004281298,-0.001213269329779117
0.7834814,0.35150089068338275,-0.10822115046903491,0.13191677574156985,0.05899421084958648,0.05770009267302461,-0.03717697222059374,-0.0009358537082990483,-0.0012888112052074807
0.8136153,0.3808090565726161,-0.10963585693389177,0.13283368263737247,0.057881116603546605,0.0564858440353094,-0.03652306701596119,-0.0006964999684784916,-0.0014596477878804377
0.8437492,0.41014009388163686,-0.11105578858405352,0.1320308689873903,0.056761814892875344,0.055274602939767166,-0.03578281625710541,-0.0004474406578964269,-0.001632563759652041
0.8738831,0.44052951596677303,-0.1120068128220737,0.13258851923326068,0.05571475499534864,0.05430238243842221,-0.03487152419164632,-0.00022703612564251886,-0.0017314355805892758
0.904017,0.4714934276416898,-0.11270487564615905,0.1329299024372946,0.054710803597213746,0.05345974880807994,-0.03386199857526059,-4.8745534721478245e-05,-0.0017896542012855242
0.9341509,0.5024716015905142,-0.113405387615785,0.1313551531270703,0.053709076406779306,0.05261921833065404,-0.03280670906064212,0.00010340856029692098,-0.0018480030603170799
0.9642848,0.5344129512086511,-0.11335194064304233,0.12814328441838346,0.053026122504485795,0.050778780438211234,-0.03112224903728504,0.00045645999351373676,-0.0016071926329537098
0.9944187,0.566485445946455,-0.11320257338229567,0.12291276307938948,0.052388262339274516,0.04878331402540766,-0.029370721462703975,0.0005993453034367447,-0.0013301236218466062
1.0245526,0.5985700339078903,-0.11305188294500113,0.11561813768881435,0.05175601474504436,0.04675648393730426,-0.02762842666266567,0.0004907270910581574,-0.0010543953335401559
1.0546865,0.6288964385166764,-0.112455875845626,0.11265172525432288,0.051789196080749875,0.04558104438257798,-0.026206463632657398,0.00034075130558022283,-0.0008443689713163723
1.0848204,0.6587323239073157,-0.111731439945288,0.10968940983378844,0.05201411195021179,0.04464915179256463,-0.024908792675681954,0.00011433037048319658,-0.0006572614972067588
1.1149544,0.6885802885517478,-0.11100440844893456,0.10494658750781238,0.05224340501766321,0.04371321685109972,-0.02365070658308943,-0.00023488560016852263,-0.00047526405925169907
1.1450882,0.7139201331883669,-0.1099330517463386,0.10208300993854069,0.052350571586578534,0.042319735830993674,-0.02254958575472521,-0.0005064116705486638,-0.00013430247554539252
1.1752222,0.7370444796979427,-0.10869193449616432,0.09985106648869668,0.05239739805941389,0.040701442085295476,-0.021555101398855206,-0.0006876613165832969,0.0002875322211626433
1.205356,0.7601874489337206,-0.10745023307390511,0.09655933329297528,0.05244594829200137,0.039083019148860455,-0.020611223785650737,-0.0008552049531747924,0.0007101459449529114
1.2354898,0.7815367095172405,-0.10578245227225125,0.09304335432676758,0.05220317283968425,0.03697965199906734,-0.01956421963073368,-0.0007613852578275286,0.0007893338170430632
1.2656238,0.8014733754098415,-0.10378041223157197,0.0893294606763515,0.05172695768145339,0.03449047430274461,-0.018466246793135466,-0.0004456541507060405,0.0005967821387414814
1.2957577,0.8214218225330114,-0.1017792213242501,0.08481523540181901,0.05124659447209734,0.03199572027873959,-0.0174438137548152,-9.858306451137342e-05,0.00040286308964741064
1.3258916,0.8396740071475506,-0.09966645983513445,0.0805317656196819,0.05060884823300985,0.029822161971300977,-0.016593488409384752,8.278452793011133e-05,0.00024251314629871346
1.3560255,0.8529056031256914,-0.09722440456971526,0.07877099154791767,0.04951232560738712,0.02860546724863474,-0.016094073564981715,-0.0002760240027233911,0.0001900876373942373
1.3861594,0.866141913458705,-0.09478429495356977,0.07666370049044113,0.04840597314231486,0.02738395451343593,-0.01565603552737581,-0.0005882751610624621,0.00014671795953596044
1.4162933,0.879382835701108,-0.09234615345485508,0.07420956969836179,0.04728983135541254,0.026157609500996822,-0.015279332192914774,-0.0008538385547168775,0.00011241417776426015
1.4464272,0.8882190492004156,-0.08976128103677183,0.07304557818116886,0.04578750274875219,0.025058885477172967,-0.015071656814148973,-0.0009319974940991283,0.00011287394559294334
1.4765611,0.89681033231318,-0.08717078063637018,0.07182009482030627,0.04424997401616937,0.023967857391547095,-0.01491526640329284,-0.0010059102586867288,0.00011465842221372493
1.506695,0.9054009038954973,-0.08458289213012904,0.07044764631017164,0.042697998821873154,0.02287732403745365,-0.014803690626858934,-0.0010846299785376165,0.00011612940777585819
1.5368289,0.9125234633684158,-0.08206592896021903,0.06884955284080774,0.04096234765501688,0.021574472348580707,-0.01474865373288016,-0.0010055702154233691,9.742968147164247e-05
1.5669628,0.9188229404389858,-0.079589111963287,0.0671134343346238,0.039115493371956474,0.020150873524643308,-0.014736736777457252,-0.0008315037023739671,6.996721597440653e-05
1.5970967,0.9251189604401588,-0.0771141453878954,0.06529501170371654,0.037251617837028295,0.018725024219081964,-0.014759517953419121,-0.0006514111258056898,4.540371608481326e-05
1.6272306,0.9307728689163923,-0.07469237700570375,0.06382048160145304,0.03541400909285432,0.017512482040672607,-0.014717085703541383,-0.0005078917993832019,3.449887238720945e-05
1.6573645,0.93515863455832,-0.07237369730137289,0.06313636061341465,0.03364443160819014,0.016726011404836816,-0.014503766132157286,-0.00044996303128042123,4.448982814525646e-05
1.6874985,0.9395427834242582,-0.07005601632408798,0.062412011496625786,0.031856706171186855,0.015938945881899425,-0.014313673497585014,-0.000396955247104056,5.232535970061639e-05
1.7176323,0.9439093712717295,-0.06774381780996919,0.06166183379740853,0.030063731444288186,0.015157871707303247,-0.014131152326840549,-0.0003461669794568344,5.693216151754705e-05
1.7477663,0.9477459583431482,-0.06558049051091075,0.061352577242855366,0.028680618850924867,0.014594093953756203,-0.013451144829641423,-0.0002101974893344901,2.325687941351519e-05
1.7779001,0.9515794236212969,-0.06341794069157913,0.061014749320429496,0.027281079636745958,0.0140293791451568,-0.012789765394989536,-7.754855899042706e-05,-1.3292797784882732e-05
1.808034,0.9554097466170788,-0.06125615868950263,0.06064848147390978,0.025865103944174298,0.013463728280357598,-0.012146991589872778,5.179972111784767e-05,-5.270969085564858e-05
1.8381679,0.9585691187530756,-0.059261312533635646,0.060156703849032156,0.024765207028784174,0.01301497542284957,-0.011264212858083836,0.00017046783458082686,-8.864943608806605e-05
1.8683017,0.9614698998630047,-0.057330459530930966,0.05960778387803056,0.02377966408658216,0.012609083197904165,-0.010295409047351003,0.00028006684933420175,-0.00012568577275901476
1.8984357,0.9643677622079849,-0.05539992160629481,0.059040239875532086,0.02278175565413315,0.01220073478663509,-0.009338619769802908,0.00038295845398011617,-0.0001663518870156807
1.9285696,0.967780290171504,-0.053490453865379095,0.05859414320036005,0.022305648832484447,0.011828443145810318,-0.008186638315923325,0.00045659785780073885,-0.00017611487346335078
1.9587035,0.9715175740420818,-0.05159359163371846,0.058210298848265896,0.022155046904984783,0.011477630597809086,-0.006917511624838335,0.0005079578819017386,-0.00016797605584004498
1.9888374,0.9752539750188589,-0.049696099071297795,0.057798777967782766,0.0219938404741625,0.011123951558442239,-0.005662084332611228,0.0005508889814661347,-0.00016375167195653415
2.0189712,0.9794353451579809,-0.047803342051338404,0.057416339575339315,0.02239234929041025,0.010832926320342447,-0.004281925501087747,0.0005595252091389687,-0.00015032684281347618
2.0491052,0.9840542171150446,-0.04591522042755969,0.0570520328569083,0.023342886794459203,0.010604931959236999,-0.00278041894663536,0.0005342927369086296,-0.00012730999703855928
2.0792391,0.9886714797466993,-0.04402644984656945,0.056646601245291306,0.0242842988582144,0.010375899736400036,-0.0012942623614309243,0.0005006278134967504,-0.00010743927104119505
2.109373,0.9934587497264147,-0.042164530605077744,0.05610403677728115,0.02547605918347949,0.010126305970464888,0.0002417743846669304,0.00046088592334124923,-7.433827607974979e-05
2.1395068,0.9985084105283022,-0.040344587876461446,0.055367640310107435,0.027058890460926927,0.009845618372486776,0.0018631629266400301,0.00041776466937906015,-1.858030266548778e-05
2.1696408,1.0035569313913584,-0.038524493225850165,0.05458298258031702,0.02863480172431267,0.009563788059696016,0.003469934916277409,0.00036823291141753565,3.493412727233959e-05
2.1997747,1.0085376352071762,-0.03679674951126799,0.053990086218273836,0.030219357741148166,0.009379764684602046,0.005022125144831545,0.00035008302762361276,8.363303805131482e-05
2.2299087,1.0134769789874554,-0.035122818720992655,0.05349055993033214,0.031808357827349365,0.009251728596375816,0.00653926958705435,0.00034738563370435935,0.00012830349316583247
2.2600424,1.0184131152927876,-0.03344927588477731,0.05294620576280917,0.03339330855879481,0.009122381255286735,0.00804512329303396,0.00033829053874931056,0.00017037360376140532
2.2901764,1.0233046226203442,-0.031911234254948795,0.05251927578736737,0.03465470046259492,0.009021851968650164,0.009305068392247665,0.0002800112482727341,0.00016443275093704866
2.3203104,1.0281861554831266,-0.030393645152798854,0.05207365169815059,0.03586786253541313,0.008925301848250715,0.010521619592557353,0.00021241524602548002,0.00015078246304917037
2.3504443,1.0330134201794863,-0.02888693979184609,0.05159820608138466,0.037010554356306374,0.008819287040274907,0.011698547374492822,0.0001531443010335063,0.00013459900776603684
2.380578,1.0374375507235527,-0.0274617288087029,0.05118306116433935,0.03760299726504711,0.008640484664711002,0.012623728676169604,0.00017949171089199148,0.0001049688963403397
2.410712,1.0418597962707281,-0.02603728460962884,0.05073380833016805,0.03819551157205856,0.008461302564358954,0.013542447839154283,0.0002026351391936146,7.434275930518229e-05
2.440846,1.0457323845475912,-0.024654151857248507,0.05042329578875515,0.038243779455790924,0.008348843941451465,0.014186804453342621,0.00016729257369094315,5.919313161302644e-05
2.4709797,1.0494516361504793,-0.023282999711227603,0.05013696167870174,0.03814142022614256,0.008254728763642059,0.014752295008324253,0.00011525998558797011,4.8107563611116415e-05
2.5011137,1.0528607610613108,-0.021945871514617465,0.04985898184260873,0.03768988096113775,0.008199758483738773,0.015170365525428286,6.326385719524451e-05,3.153309610386297e-05
2.5312476,1.0558976158499718,-0.020649358724767808,0.04960261192969062,0.036819426821832126,0.008191766269748796,0.015413524542144504,1.3751356748461716e-05,9.269763099046228e-06
2.5613816,1.0589080024510622,-0.019363192943274044,0.049340864507181115,0.03585864504377827,0.00817795952019166,0.01561581671788043,-2.7874684138702935e-05,-1.1838857009477806e-05
2.5915153,1.0617549661546946,-0.01814408563222969,0.04911547782113268,0.03427856103025442,0.008124197819462999,0.015555560638056899,-2.4990379434472465e-05,-2.8295813728885448e-05
2.6216493,1.0643828380852938,-0.016936056825215928,0.04893732373615167,0.032560020089430985,0.00811073752334109,0.015430706240812601,-3.5197150902313915e-06,-4.160102555636296e-05
2.6517832,1.0663474760949612,-0.015760451882670168,0.048927301375331744,0.030421231967717628,0.008222343188358325,0.015116302438086222,6.843550466216312e-05,-4.8191538489548714e-05
2.6819172,1.0679210554808378,-0.014614884261391126,0.048996311886573496,0.028122028484737497,0.008415198664091636,0.014715590879829592,0.00012411022104056018,-5.3358813775714945e-05
2.712051,1.0688199419528246,-0.013520989727112465,0.04920679397172045,0.02554711042039692,0.00875063256749334,0.014168374313996713,0.00014606359212445937,-5.806499156450782e-05
2.7421849,1.068340415135026,-0.012467310752981575,0.04945314948850088,0.02284033806101098,0.009069807380136765,0.013484074171846334,0.00017493451620738355,-5.922322882460002e-05
2.7723188,1.0663741379976273,-0.011456870794063434,0.04973721342885695,0.019992742063962,0.009375295130566591,0.012655997793495136,0.00020511508465952447,-5.708456483875051e-05
2.8024528,1.0629314221441746,-0.010490527194633614,0.050284852878871966,0.01705989939821546,0.009768159718154314,0.011742179768145494,0.00017962372306028424,-2.870568452154196e-05
2.8325865,1.0561483334749937,-0.00954991795879323,0.050816505743857654,0.014129573007886247,0.010175576908914527,0.010691850069969165,0.0001375285115042162,-1.0428564097054758e-05
2.8627205,1.0465217120945454,-0.008615698518042336,0.051414807428387777,0.01121182718356836,0.01058374981986614,0.009550732508507822,7.593091778959138e-05,-4.3858730547374655e-06
2.8928545,1.0351624302566051,-0.007541125815350824,0.053878308614006,0.008399910192215377,0.010884886836299896,0.008533171596487456,-8.801886512050565e-05,-3.4401043729738755e-05
2.9229884,1.009258085861802,-0.0064949978411732445,0.0555353120673574,0.005733059356615062,0.0111358608521838,0.007108680742895301,-0.0003978971246008452,-9.660697422953438e-05
2.9531221,0.9736527074128389,-0.006041724190026798,0.047617884433570845,0.003394685118534026,0.011621379764156675,0.005751006480641284,-0.0006346471194448454,-0.00014921513156848206
2.983256,0.8437948115170002,-0.0031173905526884482,0.06519176074662159,0.001452256039390678,0.00995523110052386,0.004104476967536644,-0.0011545861585901774,-0.00018140445866383697
3.01339,0.5073464130982757,-0.0013291471641423414,0.09621167079002824,0.0003280201193517735,0.005792432497926286,0.0016899243372397396,-0.0006879465976394423,-5.092842161201643e-05


==> figs/data/periodichill/fk01_medp3_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00046477862088067923,-0.00036006433958846173,-0.03938604164758118,0.0003825395695950267,-0.01801878163660147,-0.0004354705631601133,0.0005341244799680882,-0.000123921769721538
0.0301339,-0.06284561791835586,-0.004900889171040035,0.1019262687190502,0.0020378276494189777,0.058377357801812996,0.000265715150138517,-0.0012264735107347018,0.0007325809506734855
0.0602678,-0.03895297343478887,-0.0127912580744578,0.09587898419567474,0.008308296959701651,0.059747582409743254,-0.0009739245661734043,-0.001486201169205622,0.0010610426009821112
0.0904017,-0.02278438846951758,-0.01950014526846644,0.09698436238809138,0.015350640658893664,0.05496290047501666,-0.0027302385717803634,-0.0009111858805992358,0.0006901771493282623
0.1205356,-0.005680332156771328,-0.02573307435341121,0.091177437184479,0.02188241209705836,0.05156299222726369,-0.004746492643149998,0.00019260603824925866,0.00022981088014374196
0.1506695,0.007040487937956641,-0.0313206022462964,0.09253250645489895,0.027643875584424316,0.051041304920106764,-0.006530852055708444,0.0013525839661392889,-0.0001711193198335908
0.1808034,0.02107911843813781,-0.036216423566656886,0.09183249016542896,0.03247974519561505,0.050571080434145974,-0.008856582608526035,0.0017365638620214835,-0.0003517625966868638
0.2109373,0.03162254727067193,-0.040535916483349865,0.0932975723405126,0.03641334811281961,0.05012476284143112,-0.01050794423530995,0.0008018747747504985,-0.00031732913025323467
0.2410712,0.04509791389864404,-0.04497028590094487,0.0947886334545581,0.03973018571990192,0.049930755676842076,-0.012481162267639439,6.237754312565086e-05,-0.00015869665527464574
0.2712051,0.0595633962766442,-0.0495528557949001,0.096229706392911,0.04263728147066101,0.05022076322036345,-0.014411836381807985,-0.000467245756123083,2.2990127426996006e-05
0.301339,0.07371353248890955,-0.054437692975625396,0.0979788862583269,0.045070357291999055,0.05161293029118454,-0.01600229686909144,-0.000592251769628155,0.00013201125883546578
0.3314729,0.09020614455221221,-0.05919619093765505,0.09882906713650774,0.04682437179226846,0.05161707462871893,-0.01753354669476889,-0.0008584537962574012,0.00014280335630936878
0.3616068,0.1073050512932241,-0.06392043360392563,0.09898342310781016,0.048371472478329236,0.051269876684828256,-0.018924149625261254,-0.001145473914017885,0.00012459946524852187
0.3917407,0.12493002228438854,-0.06840357604960445,0.10058357379586846,0.04955809997378363,0.05165555085826707,-0.019968023424450393,-0.0010365772302029417,0.00028967512247925567
0.4218746,0.14272034517489374,-0.07284425452235155,0.10184333306973907,0.05067280753774084,0.05215890238055573,-0.02084979765248223,-0.0008632288021367172,0.0004590381802203181
0.4520085,0.1634776066057384,-0.07680325309047475,0.1050143914406011,0.05165322566500565,0.05403761601542345,-0.021931332908853993,-0.0005890928628480541,0.0004261320313860951
0.4821424,0.1845027762465179,-0.08063475968083367,0.10717768188439317,0.052529765932543895,0.05564379499140234,-0.0228876330736749,-0.00041123494260700993,0.0003860389990103639
0.5122763,0.20694868848659098,-0.08379392721690238,0.10761778565873564,0.05298571966461126,0.055786755900071885,-0.023898961714763644,-0.000609493591568923,0.00027814631632150637
0.5424102,0.22939590737223625,-0.08695200280635618,0.1070489190530478,0.053421743007313095,0.055925763980156036,-0.024769049625658294,-0.0008398877272539134,0.00017520342384346529
0.5725441,0.25073082093149424,-0.09005514392629266,0.10793930177140458,0.05389762597559893,0.05607532160670252,-0.025646353310760265,-0.0010746144788781461,6.553407295535748e-05
0.602678,0.2718364177271724,-0.09314852650277317,0.1084398341927554,0.05436618489809366,0.05622941777762055,-0.02642255843138377,-0.0013282960441311875,-4.220936038835574e-05
0.6328119,0.2935771984048188,-0.09610822302056476,0.10947882463587354,0.05480780434895418,0.05681503404092455,-0.027099138794943196,-0.0015682451517712308,-0.00024590726712024006
0.6629458,0.3159559927880764,-0.09893334587104619,0.1109756583812631,0.05522603049327891,0.057818001452407,-0.027678317293943377,-0.0016704700226847845,-0.0005621653287166862
0.6930797,0.33821428567171097,-0.10162459872663021,0.11155174822789066,0.055524041890754466,0.05827000897259032,-0.02814050197867675,-0.0017265503062843252,-0.0008344094970190258
0.7232136,0.35987385641783476,-0.10366478329524398,0.1115661308959143,0.05530260433792924,0.056131041291074685,-0.02855290759626672,-0.002156994086426845,-0.0008179825117689715
0.7533475,0.38154137134552,-0.10570588812697679,0.11064086955251184,0.05507436628115372,0.05398689646684489,-0.028877160493869777,-0.0025421461112895283,-0.0008053908067955885
0.7834814,0.40353125985711813,-0.10742226673755795,0.10992298759362323,0.05449880392400816,0.05258807350531107,-0.028932994709080735,-0.002546188834444586,-0.0009353729299183397
0.8136153,0.4259797967970371,-0.10867263865657151,0.10986556975725614,0.053428866236860995,0.05226064046187097,-0.02866380021409925,-0.001976303909429995,-0.0012712997545182288
0.8437492,0.44843475241214037,-0.1099253969732672,0.10879801594886843,0.05235460078750742,0.05192533080051832,-0.028337583832719157,-0.0012958955881314615,-0.0016149480884390692
0.8738831,0.46972904074937105,-0.11055913544259965,0.10940161823168373,0.051100882216235835,0.05149683270814707,-0.027999554656746077,-0.0006366183367177893,-0.0020224412897111225
0.904017,0.49040092155337334,-0.11085848114453256,0.11057007494493198,0.04975031856777779,0.051010858917958486,-0.027665209096651502,5.728262747878559e-05,-0.002463300632684912
0.9341509,0.511080589145422,-0.11115851323120296,0.1108823307446849,0.04839782996539929,0.05051263779563569,-0.02731775026432911,0.000856157354598615,-0.002906269947869791
0.9642848,0.5357355382293463,-0.11050403257831931,0.10889452778023723,0.04705382611838649,0.04881522193564561,-0.02624744214208584,0.0007648585383537359,-0.0028740328642791494
0.9944187,0.5608946904540062,-0.10973031166940928,0.10548425367772513,0.04570940553697671,0.04696392168174639,-0.025124559769370426,0.000535730252803188,-0.0027837118971293416
1.0245526,0.5860607288777828,-0.10895706713199615,0.10080867715398578,0.044363274426934884,0.04510792591172742,-0.02404095987948157,0.00028657694541584997,-0.002695115511715553
1.0546865,0.6086685284972191,-0.1077486933209002,0.09794023245882716,0.04331131772317056,0.043853103307696935,-0.022809347137676128,-0.00020001592285701607,-0.002357141586494904
1.0848204,0.6305516567081213,-0.10641736141406,0.0949538292540113,0.04233956440611293,0.04276762657457577,-0.021581138129962762,-0.0007775424221470551,-0.0019491231906876498
1.1149544,0.6524377521127462,-0.10508668678812683,0.09101133624451768,0.04136379708848941,0.041679829388543276,-0.020411581160882875,-0.001385470918431754,-0.0015422406420339265
1.1450882,0.6715835332870483,-0.1034696635324508,0.08876194132731996,0.0402922687392943,0.040576459362450225,-0.01934097977453411,-0.0014290127081400712,-0.0013035921968805341
1.1752222,0.6893752031028271,-0.10171067644841969,0.08713764865748186,0.03916882986853759,0.039465051295047744,-0.01835322491449018,-0.0012029739484765382,-0.0011500437404113576
1.205356,0.7071675006300211,-0.09995138295926154,0.08488344638718326,0.03803831003800588,0.03835233192762005,-0.017429276568762045,-0.0009999580234032416,-0.0009993168845210364
1.2354898,0.7236464116722345,-0.0981079931370914,0.08258962149617133,0.036729566033150085,0.03645513149966972,-0.0165640890844172,-0.0008545995626621219,-0.0008854504737422643
1.2656238,0.7390915732830763,-0.09619869629386812,0.08025051784577175,0.0352779422932524,0.03394070322827005,-0.01575569030079664,-0.0007354713487585296,-0.0007979495284594303
1.2957577,0.7545366138219833,-0.09428952157031745,0.0774356000726184,0.033817772264483015,0.03142532965124028,-0.015007205542338739,-0.0006085136411526386,-0.0007091179949961558
1.3258916,0.7687208857387304,-0.09239709295798093,0.07481393406619619,0.03240725382482648,0.02921984945158289,-0.014327819265107275,-0.0004751087166701539,-0.000646412039195161
1.3560255,0.7791944406926632,-0.090553815709427,0.073847656457527,0.03116001076304304,0.027929148852119126,-0.013722414066775143,-0.0003402155367899411,-0.0006634967498136422
1.3861594,0.7896685656160116,-0.08871073683258146,0.07266357180588123,0.029904975456894432,0.02663868240220188,-0.013156180981241036,-0.0002011527438793943,-0.0006797423658883145
1.4162933,0.8001431711018085,-0.08686787344049662,0.07126167747236634,0.028642159874397992,0.025348461281641175,-0.012629122758337705,-5.792230314634328e-05,-0.000695148821860638
1.4464272,0.8086577784270048,-0.08499179768841714,0.07079884778467993,0.0277145868445848,0.02461088774339602,-0.012250295004326048,5.130279316399415e-05,-0.0007497352001986214
1.4765611,0.8170638363808393,-0.08311363030225039,0.07025842900234125,0.02679891324653045,0.023902420705338323,-0.011909499903779666,0.0001648795341134936,-0.0008047375134801244
1.506695,0.8254700265824795,-0.08123519667424262,0.06957834394983964,0.025876141091880273,0.023192406089597113,-0.011600503073818075,0.000284937547293921,-0.000857923172609554
1.5368289,0.8330488055944443,-0.07930470630526543,0.06845906269913349,0.02512950593700923,0.021945763543304273,-0.011219882595309538,0.00030516627091564316,-0.000801799597365476
1.5669628,0.8401646595448256,-0.07734461303334683,0.06706440521617374,0.02447765673898271,0.020398809181933153,-0.010809765705002111,0.00026030703369171217,-0.0006871886898229776
1.5970967,0.8472799677401781,-0.07538380729965866,0.06556882809852582,0.023818047264770537,0.018850754463207706,-0.010427231569642759,0.0002071350520317962,-0.0005749278206994829
1.6272306,0.8541039619594812,-0.0734639341244474,0.0643343936086509,0.02322614458311548,0.017555683102452136,-0.01011571748636525,0.0002032352861830733,-0.00047858174149453727
1.6573645,0.8603509664535522,-0.07162612292449921,0.06373204966040191,0.022776476026621,0.016763062671591444,-0.009914362874970647,0.000304614958527424,-0.0004116136001952905
1.6874985,0.8665973730385303,-0.06978789740242064,0.06305193377853524,0.02231964413088459,0.01596928563883625,-0.009735327589479072,0.0003969268054608635,-0.0003471991113328514
1.7176323,0.8728131651878357,-0.06795339356176555,0.062302212325786144,0.02186290941651619,0.015183245270689179,-0.009580222014671944,0.00048219680130601444,-0.00028690402626924485
1.7477663,0.8780342470854521,-0.0662554093869403,0.06175777868280563,0.021640129232703,0.014689957927756502,-0.009497787360430852,0.0006242236047005962,-0.0002816440156628412
1.7779001,0.8832542207092047,-0.06455739884404466,0.0611585426617115,0.02141098492595309,0.014194292652532973,-0.009432263147651977,0.0007549887948621195,-0.00028001837683753924
1.808034,0.888473104685545,-0.06285935378400609,0.060504520776424875,0.021175472362674308,0.013696245317694363,-0.009383641132664926,0.0008744916806082219,-0.0002820287494693012
1.8381679,0.8933354876935482,-0.06131405523046851,0.059760423022503284,0.02091534913723301,0.013207144786244391,-0.00940016686918748,0.0008684172839568665,-0.00025410748785425054
1.8683017,0.8980605825781822,-0.05982713075354695,0.05895640731975105,0.02064276661625081,0.012720537369442982,-0.009448730295778043,0.0008096512211520382,-0.00021635445854755999
1.8984357,0.9027844425290823,-0.05834007787052542,0.05810734014080576,0.02036484569173111,0.012232168466164003,-0.009510327522055106,0.000742324719300367,-0.00018151789131021153
1.9285696,0.907551109790802,-0.056963996088597924,0.057328516875170266,0.02009514035860001,0.0118497047958929,-0.009471384943080904,0.0006597783000222381,-0.00014977957227093125
1.9587035,0.9123448207974434,-0.05565759778255597,0.056576363168348465,0.01982932381899771,0.01153411005546693,-0.00937272862227588,0.0005670116008141305,-0.00012008061688246913
1.9888374,0.9171378947794437,-0.05435088888043538,0.05577807005529034,0.019559021597693224,0.011217773266278498,-0.009285597732031386,0.000468838672306608,-9.206840831885377e-05
2.0189712,0.92217867821455,-0.05307098716730252,0.055200876415741895,0.019412680998411876,0.010935034274646588,-0.009153844078320726,0.0004883999930470301,-8.697108472580328e-05
2.0491052,0.9274632148444653,-0.05181733868084848,0.054832758297649,0.019388382099830466,0.010685839111999003,-0.00897945832990301,0.0006260450737223281,-0.00010377141941231039
2.0792391,0.9327469207346439,-0.050563198048621416,0.05440801640946691,0.019359673189593755,0.010436537580900214,-0.00881809890973101,0.000761293714170842,-0.0001213401408607801
2.109373,0.9381307270377874,-0.04930221405811608,0.05380552783392589,0.019384346011327786,0.010162954188520274,-0.008621953772642382,0.0007913525152748323,-0.00012119502240623723
2.1395068,0.9436693899333477,-0.0480309592676349,0.05295669791553548,0.019493280899561906,0.009851579332703071,-0.008366445049470254,0.0006574480438673634,-9.394310182371095e-05
2.1696408,0.9492082092911005,-0.04675915546249598,0.052046008777176245,0.019597617073124074,0.00953931544366968,-0.008125509716505296,0.0005159407331350478,-6.820813530580993e-05
2.1997747,0.9548883680254221,-0.045447053329553455,0.051593547382349114,0.019601151800946754,0.00935218236200517,-0.007750362261805713,0.0003982978303660118,-3.5039398192539e-05
2.2299087,0.9606504365801811,-0.04411149205407128,0.05137679622775693,0.01954430369906104,0.009236990995480136,-0.007304780382292722,0.0002908083835343623,1.4929243153492138e-06
2.2600424,0.9664126522839069,-0.0427755176788196,0.051093903546909014,0.01948272598440986,0.009120775077973545,-0.006875146013350625,0.0001751479260151765,3.6137398519530686e-05
2.2901764,0.9722331911325455,-0.04142435727408156,0.05120582105402938,0.019230872955230925,0.009090326971620153,-0.006272086298300568,0.00014527942460335237,7.631078530489864e-05
2.3203104,0.9780621733516455,-0.040070743998512626,0.051318003017678304,0.018947326520811752,0.009071918989906554,-0.005657660152896392,0.00012272167493204006,0.00011612766907432952
2.3504443,0.983832186087966,-0.03871368439286016,0.05140839313413381,0.018641223523773825,0.00903318132570832,-0.005044377315979218,0.00010163158507952089,0.00015118760287250013
2.380578,0.9891338050365448,-0.037331222294596955,0.051798567921536254,0.018187638953865194,0.008836690602837833,-0.004326019023449666,0.00013548865053064803,0.00015791332147126527
2.410712,0.9944359268993139,-0.03594843266182579,0.05213289533190135,0.017729609744967973,0.008639045754949485,-0.0036228561019332056,0.00016210952283335703,0.00016269434825159977
2.440846,0.9993044305592775,-0.034543597052106634,0.05273249606193631,0.017203418428889006,0.008525393908879516,-0.00292361523605094,0.00013837477303544135,0.00016431743161213533
2.4709797,1.0040527395904064,-0.03313239416456781,0.053375724809811675,0.016655453357027058,0.008434916712533595,-0.0022354741695644748,0.00010191644666654627,0.00016535734206970317
2.5011137,1.0084650553762913,-0.031713756296085194,0.05420081383326014,0.016080274979814742,0.00839479239977608,-0.0015891568384301807,9.241284114236067e-05,0.00016090290458997778
2.5312476,1.0124748162925243,-0.030286365683423355,0.055262257511738966,0.015473750006360575,0.008414569807288285,-0.0009887390755271043,0.00011904649861716257,0.0001512556625800196
2.5613816,1.0163776222616434,-0.028853039897512645,0.0563300214492648,0.01485957719196106,0.008433722346830576,-0.0004056608395881546,0.00014662232080631804,0.00014355412332585696
2.5915153,1.0195429418236017,-0.027380489103961736,0.0576278878958858,0.014213598510124256,0.008453460972462147,0.0001307403058872815,0.00015053642969431718,0.0001391066690666153
2.6216493,1.0225302074104548,-0.025904701789841056,0.05898991939483578,0.01356143087434621,0.008501793675405472,0.0006309996660252698,0.00015153751053246633,0.00013416999913241868
2.6517832,1.0249730702489614,-0.0244195215345826,0.060589067974416544,0.01289707524806171,0.008642292819751344,0.0010425741758447737,0.00012837929955654675,0.0001209755899001173
2.6819172,1.026908216997981,-0.022922188392840326,0.06232457136024405,0.012207390837854833,0.008839879707861417,0.0013888749341499015,0.00010605971377271664,0.0001034992348442158
2.712051,1.0279665384441614,-0.02140394487651065,0.06430895927899827,0.01147589178754428,0.009137931702150203,0.0016307792604187965,7.951738980459212e-05,7.615954016348627e-05
2.7421849,1.0278701838105917,-0.01982613878499251,0.06629385995032067,0.010680454785195696,0.009394226688507165,0.001825525974133907,7.690744111875283e-05,3.678650012024059e-05
2.7723188,1.026493238285184,-0.01818568867747672,0.06828849162236938,0.009813828825067684,0.009608900955991595,0.001973871703020238,9.520514889642352e-05,-1.4954735416977149e-05
2.8024528,1.0222210083156824,-0.016559370793402195,0.07075414904602328,0.008797058174164027,0.009917778943762797,0.00201169983791271,6.79424034515843e-05,-3.35910123660721e-05
2.8325865,1.0151473954319954,-0.014922847287380137,0.07270224655318547,0.0076685181338702795,0.010344585848448652,0.002014173186536029,5.015553754342001e-07,-4.3702697898847995e-05
2.8627205,1.005065243691206,-0.013277616759296507,0.07453251940660266,0.006436381641966331,0.010862575356794916,0.0019975879184249874,-0.0001041997348951774,-4.9203535806502536e-05
2.8928545,0.9872314166277647,-0.011627288527961355,0.08005422787131378,0.005069570392653875,0.011351523790699838,0.001957565455483536,-0.00033513852156847983,-5.95615326368803e-05
2.9229884,0.9549841750413179,-0.00955660979161621,0.08314689180320456,0.003623859939275005,0.011558512727312866,0.0019995198801074122,-0.0006824304086773592,-0.00010002113162895062
2.9531221,0.8866691030561924,-0.007628047769685509,0.09721118748157354,0.0022858402561863936,0.012139249071234547,0.0017839580162904677,-0.0010199024650505944,-0.00014672630657985112
2.983256,0.738862344995141,-0.0035189668387829443,0.09815937482051285,0.001011709758315076,0.010214846478419585,0.0017392805853621842,-0.0016709301313552357,-0.00016687729475855178
3.01339,0.3954840488731861,-0.0009325317672619349,0.11738999090002367,0.00024087120586901287,0.006028743955659256,0.0004655195303758692,-0.0009108248540753549,-5.3225117627111216e-05


==> figs/data/periodichill/fk01_medp3_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00023385030681311036,-0.00038915086670954224,-0.03070188630941219,0.0002605863944350312,-0.013808240427118881,4.0629402969968795e-05,-0.0004184088527889217,-8.744799179514711e-05
0.0301339,0.1176197724416852,-0.0030354291184266913,0.07676136907125214,0.0016332516250734661,0.04816854239946488,-0.001092803058716246,-0.000389016131987696,0.0005750713858045225
0.0602678,0.1537360770162195,-0.008384867331187706,0.07295357690670594,0.006605022367984819,0.0530734595704074,-0.0028163146441013915,-0.000699724377474301,0.0009154016647466841
0.0904017,0.17213547392748296,-0.01337113856243377,0.07329776864371601,0.012585817081046688,0.04927773136939489,-0.004652972016505131,-0.00048442281820164357,0.0007544895828482499
0.1205356,0.182665194850415,-0.01831304815641488,0.06889461689292992,0.018494836795278777,0.04575862950135432,-0.00625306673532405,-0.00035340538829458246,0.0005147293842049247
0.1506695,0.1933562010526657,-0.023007550033838697,0.06939927784417121,0.02408928029047385,0.043697680158465944,-0.007811209115262694,-0.0004246506509812068,0.00017158000600030632
0.1808034,0.20140099013224244,-0.02737295704355347,0.06819955967195554,0.029222132499766143,0.041748752251070255,-0.008940041329447744,-0.0005951082956060861,-0.00028090973476258463
0.2109373,0.21069153910502791,-0.0313739124148924,0.06926599689459809,0.03381633899832276,0.040024501622819154,-0.010367406098275939,-0.0006751700714913919,-0.0007171968853749359
0.2410712,0.2184738893993199,-0.0350631677902129,0.07005336687185434,0.03789027307024989,0.03937542181970579,-0.011603705867031116,-0.0006989183125002919,-0.0010751860954350617
0.2712051,0.22622658405452967,-0.038556069221158396,0.07116560394536739,0.041610006110716295,0.03946637953462828,-0.012838751641350279,-0.0005114254613083615,-0.0013652283096430024
0.301339,0.2354984637349844,-0.04182796003556177,0.07347713358882987,0.044898235279657715,0.04049961381974338,-0.014290468961177104,0.00022700374040186214,-0.001549200124945566
0.3314729,0.2434491473250091,-0.04473433213934186,0.07484090798243273,0.04773558844321271,0.040320404684516524,-0.015506701258147477,0.0006866547703531572,-0.0017270383504209398
0.3616068,0.2510574455372989,-0.04754657546254748,0.07588410270538831,0.05044858260383801,0.03982224459903159,-0.016633681741401514,0.001097200614238127,-0.0019114734018774503
0.3917407,0.26002291683107615,-0.050279556553505245,0.0776816963856025,0.052421982045010675,0.04010024746147114,-0.01768144112030444,0.0014170572394100502,-0.001975723232940444
0.4218746,0.26915750093758106,-0.05300806164814276,0.07941485003813986,0.05428465732554954,0.040432537287693554,-0.018664653991590667,0.0017501132801125809,-0.0020437998689866953
0.4520085,0.279518214520067,-0.05581170419463888,0.08143914320282827,0.05531549917181435,0.04070172952713601,-0.019299625480697132,0.0013794866429192622,-0.0021183191841556087
0.4821424,0.2899279808625579,-0.05856446576945018,0.08318587710071633,0.05621890631798218,0.040707908770636944,-0.019880453589560112,0.0011011728406076803,-0.0021483894164730935
0.5122763,0.3006006916984916,-0.0610486512305215,0.08437596654629606,0.05650646122206853,0.039355801492692306,-0.02043713706289405,0.001063440651609173,-0.0018634704491413499
0.5424102,0.31126809446141124,-0.06352940597571433,0.08533933531613712,0.05678228186405934,0.037997130596415456,-0.020941590894558715,0.00104671168072049,-0.0015824663670930563
0.5725441,0.32369396463036537,-0.06554899012553506,0.08735226718531063,0.056808882721461895,0.03837306586183541,-0.02117669070312199,0.0013319352775520883,-0.0016326046804034388
0.602678,0.3364814277738333,-0.06747069061384536,0.08931373017305586,0.056778942759492385,0.03908947906992306,-0.0213168374269229,0.0017590903051303342,-0.0017634322873318986
0.6328119,0.3502606260590255,-0.06911963041056879,0.09115978754598131,0.0565907993903058,0.0400714815822316,-0.021467771956630324,0.002092842936656539,-0.0018724897364941007
0.6629458,0.36503318417817354,-0.07049650288536213,0.09280870110728459,0.05624642108183875,0.041321894937706216,-0.02163661532496827,0.0023297448403223294,-0.0019555725006785776
0.6930797,0.37997636664658785,-0.07180837519990746,0.09397157269146031,0.05579902244033058,0.042284720890144616,-0.021712459299721362,0.002547260134645027,-0.0021077023883928196
0.7232136,0.3957656240090728,-0.07281039629924635,0.09440915641699474,0.054867377799174756,0.04191521933413263,-0.021496280357860442,0.0023853864989065434,-0.0025653088086089815
0.7533475,0.4115514103323221,-0.07381180993979797,0.09434583449093667,0.05393213428591542,0.04150006641022413,-0.02124735281565418,0.00237869016585364,-0.003033678214696482
0.7834814,0.4275727700442076,-0.07473203670815565,0.09440890988933143,0.052725575072462456,0.04116948939588487,-0.02109262893299778,0.0024412730590257087,-0.003350398860687327
0.8136153,0.4439345160499215,-0.07553653384093195,0.09484838181706187,0.05113084888526673,0.04100996094961219,-0.0210918778990644,0.002466217166660246,-0.0034394372687973243
0.8437492,0.4602932771667838,-0.07634137396235019,0.09475341350236796,0.04953272559181898,0.04084650936605788,-0.02106450064482858,0.002548244683379131,-0.003532080655421279
0.8738831,0.4768958603963256,-0.07685459975618869,0.09592223982708961,0.0478153343899382,0.0406958679549847,-0.02122042475040458,0.0025449215398827135,-0.003631680099037145
0.904017,0.4936284562572837,-0.07721088826656342,0.09750786588083896,0.04603405462675858,0.040552141018205944,-0.021476223161919647,0.002460826697513985,-0.003733744796331124
0.9341509,0.5103578679263592,-0.0775678685749881,0.09853609292662913,0.044251844154697476,0.040406675076691524,-0.021721381069112942,0.0023598957717568068,-0.003835842463412369
0.9642848,0.527372014708817,-0.07736242248211056,0.09764157182654071,0.04280211764406206,0.03952178084495745,-0.021950913303415517,0.0014759722295678967,-0.0035454617119385114
0.9944187,0.544417118653655,-0.0770863841753453,0.09599731934173256,0.04139215503865118,0.03853605928362336,-0.02218755787253606,0.0004318481218159396,-0.0032069985570339432
1.0245526,0.5614569652825594,-0.07681029941886663,0.09377374369955455,0.03998009686869508,0.03754163389820672,-0.022433014476983024,-0.0006789865551288504,-0.0028697131281233265
1.0546865,0.5770831070840359,-0.07607080833986402,0.0931201232917509,0.03956127229600651,0.03662502751427377,-0.02284267749630539,-0.0014555859817662305,-0.0025624092504060256
1.0848204,0.5923058707267046,-0.07520015141926706,0.09260012146679497,0.03942297127355667,0.035724678166481186,-0.023320645357138986,-0.002182123958762456,-0.002266972109923888
1.1149544,0.6075252210721374,-0.07432984537445009,0.09161706358714977,0.039282788496736554,0.034816091875990995,-0.023824715382679183,-0.002971925872500964,-0.001975535656472914
1.1450882,0.6214467082172632,-0.07316125428769737,0.09076935198335168,0.0394949401127138,0.034287521222716354,-0.02404750644672795,-0.0030263660241003484,-0.001715614649945364
1.1752222,0.6347271790727973,-0.07184584852075204,0.08984520931955886,0.039880254913246434,0.033948591311848395,-0.024152059243480045,-0.002713234340808681,-0.0014710230177614645
1.205356,0.6480063507333398,-0.07053126342361793,0.08856722210123208,0.04026374669519389,0.033608687171205756,-0.024291688524586345,-0.0024199276691677435,-0.0012277207787887408
1.2354898,0.661162544041872,-0.06911880010738969,0.08690337654486091,0.04050908653563428,0.03279423034704907,-0.024143041447823255,-0.0023005743173557924,-0.0010457993974530024
1.2656238,0.6742211868986487,-0.0676299654878676,0.0848713189662072,0.040644757111088135,0.03160602501853605,-0.02377879047196864,-0.0022891015776833794,-0.0009088319101126278
1.2957577,0.6872777491807938,-0.06614255660679191,0.08249954782618629,0.0407778760412224,0.03041664248877983,-0.02345432626492916,-0.002254955274774692,-0.0007685291979951262
1.3258916,0.7001480786129832,-0.06465451268013567,0.08012765852340226,0.04082653506121408,0.029205152814294595,-0.022984267548995074,-0.002119143464026795,-0.0006246221904549481
1.3560255,0.7124751638621092,-0.06316206959309056,0.07843817661300279,0.040631326545108544,0.027931104535144077,-0.02200655254013914,-0.0017355623126714152,-0.00047736402163053675
1.3861594,0.724802277982235,-0.06167137349257246,0.07644519513765458,0.04043327538533901,0.02665623258764419,-0.02106546099324829,-0.001341499522895224,-0.0003280541438488709
1.4162933,0.7371293120086193,-0.06018244207371026,0.07414875805152532,0.04023240206230897,0.025380553467055988,-0.02016093323797965,-0.0009370601726137826,-0.0001767068683282935
1.4464272,0.7480560149997473,-0.05865983891999349,0.0727940865291632,0.03966023484200669,0.024603908808686983,-0.01905442828566449,-0.0007594356464013206,-0.00018858066059467384
1.4765611,0.758906526491046,-0.057136209798045456,0.07127208926355733,0.03906413980869279,0.023854990686823042,-0.017967287795363232,-0.0005943186008324393,-0.00021023969955290126
1.506695,0.769758578389883,-0.055613486969377846,0.0695154589295468,0.038464514943099375,0.023106125229363516,-0.01691258303855138,-0.0004288152258439121,-0.00023259993910118907
1.5368289,0.7787852212786674,-0.05411179759539664,0.0678777502611112,0.037672777112018836,0.022017014884098404,-0.01583965006288926,-0.0001988929545644301,-0.00022799746792191136
1.5669628,0.7867919709533453,-0.052621586655732244,0.06629032950635472,0.036771932039874645,0.02073596061422971,-0.014762759883009402,5.498424358412954e-05,-0.00021026315807926553
1.5970967,0.7947999760508537,-0.05113147379597649,0.06457449916157909,0.03586738158630772,0.01945282210410729,-0.013708475732646018,0.00029436130104773615,-0.0001952154607354282
1.6272306,0.8024368938058615,-0.04970371414674446,0.06298276278780723,0.034847346665332575,0.0183484515502407,-0.012662352512146292,0.00048544074687462656,-0.00018415768979203697
1.6573645,0.809336656704545,-0.04839956952491775,0.06178508521418635,0.03360213924467607,0.017600065871105595,-0.011606457449645793,0.0005946932280533638,-0.00017832368023791014
1.6874985,0.8162372354418039,-0.047095684276428074,0.06049183465023622,0.03235330126524753,0.016849024883508198,-0.010567513366163718,0.0006889457554113271,-0.0001751019140135198
1.7176323,0.8231241051107645,-0.04579698928864673,0.059126370383650206,0.031092145883792596,0.016100128144183955,-0.009550241593152292,0.0007723369074081428,-0.0001746471262272513
1.7477663,0.8295334093272686,-0.04466178314760327,0.05844546876162615,0.029538852954363794,0.015507831292926242,-0.008704718493819645,0.0009800158767583186,-0.00018152282101527097
1.7779001,0.8359434474259615,-0.04352702695177868,0.05768140346582018,0.02798156528682933,0.01491341150957914,-0.00787335864313684,0.001176253573648845,-0.00019018568945729822
1.808034,0.8423542231321335,-0.042392718023620546,0.056834205187507925,0.026420277673356925,0.014316863091181865,-0.00705615326963982,0.001361038630243636,-0.00020063589797586847
1.8381679,0.8482677266001701,-0.04134348564548418,0.056011118541035465,0.024809580577205687,0.013718000869647182,-0.006369002216283039,0.0013777131883736438,-0.00019018762857550396
1.8683017,0.853990787640214,-0.04032713774358854,0.0551603946958279,0.023177316822123567,0.013118708489178012,-0.005738019495422124,0.0013294011177622403,-0.0001718942587775009
1.8984357,0.8597140125930309,-0.03931128163821995,0.054243237683873624,0.02154081848192856,0.01251933495579049,-0.005118452935739939,0.0012770974177763609,-0.000154284311232714
1.9285696,0.865630779415369,-0.038372279988834634,0.05363996278414063,0.020224362208075147,0.01207295363901945,-0.004676902528741998,0.0012430235026895768,-0.00013502392651184572
1.9587035,0.8716699909418821,-0.03748172667110339,0.05320356490045042,0.019108092949515657,0.011722484500484584,-0.004350584275318217,0.0012170547020148288,-0.00011542891820104189
1.9888374,0.8777098953723907,-0.03659150376915932,0.05269291339587223,0.01798782149972243,0.011371422936309569,-0.004034293980263892,0.0011847564570283985,-9.707496457080992e-05
2.0189712,0.8838379718363285,-0.03572572657139972,0.05247236722955928,0.017362821226887665,0.011080929930100134,-0.003910841291414467,0.001129681918468118,-8.02433016903941e-05
2.0491052,0.8900525327771902,-0.034884031367255375,0.052533163155617735,0.017225494492920393,0.010849581268946609,-0.0039768607500599885,0.0010500814361424577,-6.503289109874237e-05
2.0792391,0.8962673041969538,-0.03404267883161083,0.05251561754931122,0.017084315837819015,0.010617003652340506,-0.004052179542222471,0.0009614939846608432,-5.119936193854383e-05
2.109373,0.9023152738809586,-0.033190414047567174,0.05249416572443599,0.017259361572977253,0.010281365785410144,-0.004236869883149953,0.0007875111374997831,-2.1571710304596297e-05
2.1395068,0.9081064630299807,-0.032321260834578425,0.05251580921201182,0.01792229271514096,0.009786987667228807,-0.004584124444140716,0.0004843080306626028,3.276811217636585e-05
2.1696408,0.9138974100351334,-0.031452525698114187,0.05246931639080166,0.018581318234016327,0.009289857600512194,-0.004939954660246913,0.0001680342135712701,8.531218772503047e-05
2.1997747,0.9195593688637018,-0.030618516087997705,0.0526927001778027,0.01939590862241394,0.009009391153935802,-0.00547116306820428,1.5899690783806666e-05,0.00012467970335099544
2.2299087,0.9251469988375902,-0.029804690275341272,0.053047035688422506,0.02029929444684093,0.008854867728832583,-0.006106800173597941,-4.158195968051188e-05,0.000156450575061234
2.2600424,0.9307348318397999,-0.0289911811996717,0.05333746599109557,0.021199248499390918,0.008699667063204351,-0.006750146872060853,-0.00010583931769172529,0.00018738726318750953
2.2901764,0.9359430968761444,-0.028182919340906665,0.05379839176904877,0.021990651091949313,0.008655611505212895,-0.0075158841972044685,-4.4697678020896164e-05,0.00016515957861324153
2.3203104,0.9410952962934971,-0.027375767909688875,0.054238713482658074,0.022764108247965358,0.00862715518713927,-0.008306050241080071,2.954792539405955e-05,0.00013430848567337774
2.3504443,0.9462058693170547,-0.026560154656181112,0.05463222673839829,0.023498381540131945,0.008585456253505926,-0.009092838002207608,8.305092389901576e-05,0.0001081044895543848
2.380578,0.9509896337985992,-0.02567451642244123,0.05503485814113329,0.023938918206760106,0.008443858147660013,-0.009799810633745444,1.6467978592189098e-05,0.0001260054553107411
2.410712,0.9557729996740818,-0.024789301096461713,0.055390763471147686,0.02437762177179144,0.008302033369733269,-0.01051513367602899,-5.2631902575962786e-05,0.00014340177442655308
2.440846,0.9602340068668127,-0.023864307353505865,0.05593379709975976,0.024472543548195412,0.008245074968997962,-0.011106924979012469,-0.00010202545114426642,0.00017284163079059545
2.4709797,0.9646054338663816,-0.02292854362167418,0.05650157737700223,0.024471439164928357,0.008211445033268797,-0.01167063139152379,-0.0001450437403840068,0.00020589752503573675
2.5011137,0.9685842134058475,-0.021982467034831643,0.05711840534396173,0.024252388652639963,0.008225308216320627,-0.012108048273468675,-0.00013235782331377614,0.00024326693624589563
2.5312476,0.9720926955342293,-0.021024054061854258,0.05781188320734554,0.023772791227844307,0.008295426780465513,-0.012391544687083398,-4.952258920869722e-05,0.00028669774780919573
2.5613816,0.9755394160747528,-0.020058875714312308,0.05847545211544425,0.023242856940031344,0.008363833380716515,-0.012646922155385789,2.2061791174872447e-05,0.00032542953336133396
2.5915153,0.9785618502646685,-0.019044354019570164,0.05908463375325568,0.022371164381581314,0.00842772330150587,-0.012665991822245475,-1.7231200363256732e-05,0.00032247082622786726
2.6216493,0.9813164323568344,-0.01800221200392116,0.05973813759284119,0.021434780747545623,0.008507728233850466,-0.012613061595811693,-5.870444995052272e-05,0.0003085608113954705
2.6517832,0.9832534696906805,-0.016874678345629945,0.0605712822662382,0.020302053384625325,0.00863726148591551,-0.012325219662103828,-0.00011275914244522189,0.0002597767869058801
2.6819172,0.9844089951366186,-0.01571116600825917,0.061491582027272784,0.01908309393464777,0.008827372971256818,-0.01193095085548776,-0.00014170254834457423,0.00020395601377248915
2.712051,0.9842143934220076,-0.014485347586742137,0.06257319379681314,0.017715425922384582,0.009122591986204008,-0.011345823658096311,-0.00013143441285485852,0.00013517349680650152
2.7421849,0.9828420300036669,-0.013247890252387151,0.06367388253326012,0.016233116716460664,0.009460324071410143,-0.010611962082688218,-0.00012379280234342017,8.015276136410753e-05
2.7723188,0.9801355749368668,-0.011996874920441769,0.06479400809260105,0.01462580640175818,0.009842966497242644,-0.0097125723811128,-0.0001222536674324276,4.0470999361681086e-05
2.8024528,0.9732165336608887,-0.010688006360396685,0.06630012107393668,0.012841445612596359,0.010221242381295534,-0.008616571746737425,-9.23213105692676e-05,4.1123213626844315e-05
2.8325865,0.9636735208332539,-0.009333630518085556,0.06782767012269841,0.010968052037099715,0.010685827985254193,-0.007309696252872805,-0.00015895394934531924,3.249448845013005e-05
2.8627205,0.9502912797033787,-0.007913189713690372,0.06973899738825207,0.009014190342515266,0.011207676351209459,-0.005849657885043121,-0.0003031393165968733,1.4296170656709623e-05
2.8928545,0.9194107875227928,-0.006197743456027638,0.07572077924498233,0.006974440152611493,0.0116108624465304,-0.00461681981952605,-0.0004994263753070466,-1.609991398312392e-05
2.9229884,0.8776849303394556,-0.004448826556313179,0.08100362313469489,0.004970294163640826,0.011712561767062696,-0.0029128919701369017,-0.0007357768846422926,-5.964037278874462e-05
2.9531221,0.7874984890222549,-0.0029939620906134223,0.09841443806658368,0.0031278920103207414,0.012454467782853704,-0.0017087283142506468,-0.0010004357174769906,-7.142249157404164e-05
2.983256,0.6489229341968894,-0.0006086048116458187,0.09181466933667948,0.0013838573459857325,0.01075816319924167,-0.0003995932783349271,-0.0018478452587138029,-0.0001862347185910493
3.01339,0.3259881413541734,-8.766508017288288e-06,0.09800608945863917,0.00030092826909886125,0.006462079191513515,-0.0007173383466934269,-0.0008805651989844873,-7.497065180658227e-05


==> figs/data/periodichill/fk01_medp3_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00042423090690135723,-0.0006278809923969675,-0.034804591146126176,0.00013608605266974758,-0.008678146250241131,0.00011647177513363876,-0.00042420651641194494,-4.277025279075328e-05
0.0301339,0.1897536115720868,0.0007238932271320664,0.07514025838345167,0.0012231181229915658,0.03198369382703297,-0.0014376243419814351,0.0003645265239060479,0.00033696332526457896
0.0602678,0.2457204107195139,0.00026508722345397473,0.07168658756893839,0.004813868850723227,0.03800559600549514,-0.003047667207554396,0.001228074618277856,0.0006269545482021647
0.0904017,0.2695057652890682,-0.0008571499648724057,0.0732477714390367,0.009557468880431338,0.03707535298480852,-0.00432011797998453,0.0012156228263202262,0.000708496110741397
0.1205356,0.28039679350331426,-0.00238837969254746,0.06823495037502426,0.01459063067935716,0.03507973245035743,-0.0054624695728736775,0.0009243183932226692,0.0007928626597658048
0.1506695,0.2898553409613669,-0.004071828598398497,0.06822277370749379,0.01967319423616554,0.03365442879606924,-0.00699028838348999,0.0005175036704013133,0.0008473098046439566
0.1808034,0.29488445771858096,-0.005809120017147507,0.06683438863058246,0.024599039128258685,0.03216036376082946,-0.008342984138210215,1.5867656009046702e-05,0.0008522894700601894
0.2109373,0.30155497463420033,-0.007587297561485684,0.06683680071507607,0.029296288093473597,0.031022470738663002,-0.01014352251094553,-0.0004950169422496455,0.0008073506953852111
0.2410712,0.3069079788401723,-0.009321814911118054,0.06683073538899813,0.03378610610265771,0.029939045846459726,-0.011628951102904283,-0.0006641528141463713,0.000744653459951318
0.2712051,0.3123913765884936,-0.010969132392347092,0.06723387075436425,0.038073559588039735,0.029137224876812366,-0.013027113762193177,-0.0006969240952171343,0.0006605444834589279
0.301339,0.3196355625987053,-0.012414327398801106,0.06877157775590964,0.042019131211873624,0.029064895317767195,-0.01451584463566355,-0.0006956936983360477,0.0005343053283396943
0.3314729,0.32609465485438704,-0.013446412172925193,0.069220391198238,0.04532847970064893,0.029171412924526748,-0.01567658324879062,-0.0006594090434638693,0.00037131088106177396
0.3616068,0.33234217716380954,-0.014367745770869078,0.06933598385871156,0.04846891372046491,0.02929872909402404,-0.016742887091607747,-0.0005762905964211227,0.00019188939328870612
0.3917407,0.33735045371577144,-0.015093783040356357,0.0700537721759081,0.05087500187342851,0.02964827109217527,-0.017931602334303857,-0.0002246923157711942,0.0001240237846948117
0.4218746,0.34217235120013356,-0.015791839630765026,0.0707991354995441,0.05318208413930091,0.030015301259115258,-0.019116226777026436,0.000150402880320772,6.376593740410564e-05
0.4520085,0.34525688784196973,-0.01640702170334407,0.07191630522619294,0.05475994786302541,0.030452086562845045,-0.020140136768746278,7.552032494150072e-05,9.84663721201052e-06
0.4821424,0.3489224202930927,-0.016990686470307992,0.07299029099251118,0.05619576611166995,0.03095200543184807,-0.021152984761122644,-5.2491253116696e-05,-3.0223644194238465e-05
0.5122763,0.35574542498216033,-0.017428315963115892,0.07387453342874697,0.056876706312473005,0.03178885305305026,-0.02212650528707973,-0.0004910287932315591,1.782340714207099e-05
0.5424102,0.3625680832192302,-0.017863323164419853,0.074673146203028,0.057557611068504565,0.03261303452746613,-0.023095502574986094,-0.0009015459536513299,6.408688738108044e-05
0.5725441,0.37063010642305017,-0.018315104851808428,0.07573737016271481,0.057528836071260255,0.03327479487413627,-0.023880754964348945,-0.0012143590281694133,0.00021565862370450693
0.602678,0.3789538946002722,-0.01876864923769972,0.0767438955518627,0.057354109686859944,0.03388877870214038,-0.024625609082105617,-0.0014746412205392195,0.0003872367662700449
0.6328119,0.38815950974822044,-0.019300172332805232,0.07802857387127027,0.0568468741982859,0.03436323176729787,-0.02527554996856414,-0.0015419540729383163,0.0005796474648443975
0.6629458,0.398248796351254,-0.01991176754290791,0.07954011883650011,0.05600807277162787,0.03470305110195594,-0.02582619530353166,-0.0014107083762882554,0.0007934202592025892
0.6930797,0.40852090809494257,-0.02052723151518876,0.0807428363483394,0.05507155263604278,0.03492080941951045,-0.02629314240785035,-0.0013054093608787115,0.00098369756201852
0.7232136,0.4196521919220686,-0.021160812448215438,0.08121457971870771,0.05364782470632325,0.034594272569782196,-0.026386138166784916,-0.001512349005604054,0.0010663270312051768
0.7533475,0.43077745102345943,-0.021796134540636558,0.08144419686470974,0.05222784088137888,0.03426852448924392,-0.026467275312478923,-0.0016861892701591492,0.001146904117953386
0.7834814,0.4420045940205455,-0.022285195687800297,0.08195598394169906,0.050653986427954566,0.03404850997693286,-0.0264012258340475,-0.0017668669998731723,0.0011864221816712762
0.8136153,0.45337904896587133,-0.022562808544535073,0.08296692940034991,0.048857575779342,0.033979220929606396,-0.02613459252646732,-0.0017474852766355673,0.0011689154264471092
0.8437492,0.4647449953481555,-0.02284144628334772,0.08371960725802041,0.047065199596644215,0.03390962809769883,-0.025864167992498653,-0.001723202345888705,0.0011509071601325687
0.8738831,0.47687138617038727,-0.022914254826901015,0.08473815331568679,0.045281318427916585,0.03386871850141186,-0.025194563503780666,-0.0016767011784976087,0.0010611932710496105
0.904017,0.4894052017480135,-0.022875114580529043,0.08573579299141759,0.04350386809999467,0.03384570892037236,-0.024312982473777525,-0.0016237556397218807,0.0009330920102730139
0.9341509,0.5019316785037518,-0.022835379575553816,0.08642068175529605,0.04173043887524525,0.03382550441850781,-0.02343393382158082,-0.0015755924597482427,0.0008051496664720202
0.9642848,0.5154399806633592,-0.02270937273897289,0.08624463105784125,0.04025526695655766,0.03308055562682152,-0.02234035904484789,-0.0015126268969336614,0.0006369100631848841
0.9944187,0.5290687149390578,-0.022572369502086076,0.08563170041334928,0.03881957543854701,0.03223980565023821,-0.0212223820620365,-0.0014123136900177193,0.0004645341150182846
1.0245526,0.5426940964534879,-0.022435129110817797,0.08464763832563449,0.03738640389820038,0.03139398388980721,-0.020107234594726908,-0.0012746640863815833,0.0002931417653059689
1.0546865,0.5555535359308124,-0.022143357569348154,0.08389586673204691,0.036898595817389246,0.030814280413458035,-0.018750737942308107,-0.0010928812574186797,0.0002133112138817252
1.0848204,0.5681903660297394,-0.021807997101859655,0.0829917471433097,0.036678126122729096,0.03030966677622633,-0.017332283606096868,-0.0008861799180595884,0.00016008282982473635
1.1149544,0.5808207364752889,-0.021472879212524276,0.08177044111502252,0.03645712398523742,0.029803578693112058,-0.015921688907897538,-0.0006582216008826748,0.0001077459239085937
1.1450882,0.5933364173397422,-0.021012749184592394,0.08120427422532683,0.03673508173470756,0.0295285897629476,-0.01468550463346195,-0.0004289370095731798,-4.535724041376864e-05
1.1752222,0.6057957736775279,-0.02049151053506648,0.08080590310173147,0.03725622399366871,0.02936686882814075,-0.013542217462242252,-0.0001948789514938168,-0.0002480143241850117
1.205356,0.6182527765631676,-0.019971160898421658,0.08009623072815891,0.037773155439511735,0.029203483515036,-0.012410061964121285,5.2409263560261946e-05,-0.0004500461477947284
1.2354898,0.6306430827826262,-0.019373802984944177,0.0789599100628871,0.03843470034316206,0.028526552040036537,-0.01131810857092613,0.0001323676652004481,-0.0005980118524515454
1.2656238,0.6429809974506497,-0.018716441566652975,0.07742549157631695,0.039208018380952586,0.027448318303667632,-0.010263512620277736,7.937052339150943e-05,-0.0007043805592487337
1.2957577,0.6553172674030066,-0.018060483307635877,0.07558500112988598,0.039975695376353954,0.026372408591193473,-0.009224283083744438,3.442256438373516e-05,-0.0008114989500579615
1.3258916,0.6674476284533739,-0.017399268111262245,0.07387297063559628,0.04072022312106833,0.025414436301491795,-0.008304323046227705,4.9461980709720674e-05,-0.0008937062620856953
1.3560255,0.6789762619882822,-0.01671947766408266,0.0731577644997628,0.04140818190838362,0.024797025540603465,-0.0077059555231114366,0.00021265483095801035,-0.000901599911993317
1.3861594,0.6905056880787015,-0.016040473269868016,0.07217490465256937,0.04209147847323813,0.024178608188655977,-0.007123326818852452,0.00036432322409446147,-0.0009109594236969515
1.4162933,0.702035816386342,-0.015362261907284847,0.07092436438899996,0.042770103463592085,0.023559198927868213,-0.006556415611650842,0.0005045865081266827,-0.0009217778086280073
1.4464272,0.7128000687807798,-0.014690495987451868,0.07004829459722994,0.042820724826328795,0.02311118881649069,-0.006139476318849589,0.0005397347787865856,-0.0008445975117147677
1.4765611,0.7235205676406622,-0.014019363794432138,0.0689719503928733,0.04283370231915526,0.02267320549193704,-0.005744196250332866,0.0005598519742695783,-0.0007638205692134198
1.506695,0.7342398036271334,-0.013348534575925441,0.0676606874322363,0.04284360463039242,0.02223574568066085,-0.005363081359304156,0.0005702648075562606,-0.00068439457945149
1.5368289,0.7445287983864546,-0.012799307552086248,0.06662609853006096,0.042203280188054144,0.021415319294432553,-0.005144332125440498,0.0006818208094398898,-0.0005857455068701469
1.5669628,0.7545845881104469,-0.012318119155015239,0.06566686054054083,0.04119810062384929,0.020374078304804685,-0.005017291063045066,0.0008194153084497263,-0.0004767887536968129
1.5970967,0.7646485827863216,-0.011837154553177243,0.06450186430445393,0.04018983228447105,0.019324862557063855,-0.004897955131147779,0.0009152737658302849,-0.0003689911988666553
1.6272306,0.7739947084337473,-0.011421064507885603,0.063408157233669,0.038985921337079364,0.018399414276577413,-0.004896633555167264,0.0009452440399942627,-0.00027028527145296757
1.6573645,0.781905110925436,-0.011134607892017812,0.06271221342670996,0.03739842449607822,0.017729819435691938,-0.005118360639039924,0.0008989205320390913,-0.0001878563333210155
1.6874985,0.7898165192455053,-0.0108502838829736,0.06189113092672116,0.03580946399691352,0.017056231875510038,-0.005342845417617641,0.0008304721804697963,-0.00010567491872376649
1.7176323,0.7977140266448259,-0.01056745825417238,0.060955703198047106,0.03421393443363789,0.016383122332309312,-0.005572697183223131,0.0007429297931147382,-2.5117096903090116e-05
1.7477663,0.8051199447363615,-0.01026552572284345,0.06026102385479559,0.032449380953912,0.015855492186934193,-0.005893968553426998,0.0007394842011056119,9.548047947233432e-06
1.7779001,0.8125259503722191,-0.009965740836378245,0.059456466023734666,0.030687530133683572,0.015325714324301742,-0.006218674411989169,0.0007221952492487147,4.440198967413023e-05
1.808034,0.8199320901185274,-0.009668106678418553,0.05854201278255222,0.02892838391367036,0.014793770843671023,-0.006546765874555421,0.0006910056941005986,7.94499098062058e-05
1.8381679,0.8267928790301085,-0.00940999321605318,0.05767185092712024,0.027138162603306586,0.014205226179193852,-0.006803785392296608,0.0007520394624451268,4.4170868984450104e-05
1.8683017,0.8334473930299282,-0.009167638175313186,0.056768612758080206,0.025339091881366366,0.013596543259805057,-0.007034576007759241,0.0008498128454892699,-1.8439575501461113e-05
1.8984357,0.8401048462837934,-0.008926627084292704,0.05577606373562649,0.023544315643055428,0.012989010280595367,-0.007267424650712992,0.0009452939431849109,-8.1475604696679e-05
1.9285696,0.8465947844088078,-0.008718216326087713,0.05496678098473429,0.02200554946316773,0.012479050506737007,-0.0073749055626399305,0.0009950074974975807,-0.0001093221065105937
1.9587035,0.8529777210205793,-0.008531338002285338,0.05424549929970979,0.020629507493714304,0.012029776821953879,-0.007402894998201642,0.0010106086510694124,-0.00011506424015032287
1.9888374,0.8593603167682886,-0.008346433378392248,0.0534418519409412,0.019257655956876948,0.011580179425711646,-0.007431294096358434,0.0010184115431758128,-0.00012110793702624347
2.0189712,0.8657501619309187,-0.008132416124681185,0.05283933941441388,0.018327555408042567,0.011187581306417595,-0.0073145774920533825,0.001030376809558118,-0.0001227009813777636
2.0491052,0.8721467815339565,-0.007889488258570054,0.05243323726844329,0.017832935688395616,0.010851305227868693,-0.007055199441913528,0.0010509705993865712,-0.00011967299424309045
2.0792391,0.8785425759851933,-0.007648169109415903,0.051944369177293614,0.01734318094103008,0.01051498424976092,-0.006796440894686475,0.0010699694237306639,-0.00011661788856794154
2.109373,0.8847175501286983,-0.0074136377188551705,0.05148929052194595,0.01709029681594705,0.010126045845029115,-0.006462871978528125,0.0010470889455155247,-0.0001243955721826584
2.1395068,0.8905554488301277,-0.007188241751464375,0.05114000342406211,0.01719825357319476,0.009655543800940351,-0.006013806659389348,0.0009580729948261962,-0.00014944568326781963
2.1696408,0.8963951803743839,-0.0069638393661080045,0.05072144201097761,0.01731040286454211,0.009183926328589656,-0.005564962136488584,0.0008637216117324004,-0.00017534571944957897
2.1997747,0.9017513077706099,-0.006741474759110133,0.05065388324586639,0.017580901139051395,0.008900971052207978,-0.005001615694411452,0.0007333167132429754,-0.00017334824737016359
2.2299087,0.9068255890160799,-0.006521276382045471,0.05077563379091954,0.01794346843490688,0.008725962188439787,-0.004371953396359767,0.000576449514072222,-0.00015533322201042964
2.2600424,0.9118983037769794,-0.006302774528649024,0.050846941586851435,0.018308581450706223,0.008548887835324773,-0.003742318924415831,0.000410183282130416,-0.00013788361681733941
2.2901764,0.9168650023639202,-0.0060193391364009585,0.05114471248656194,0.018849972918284195,0.008487581920573433,-0.003001141941454996,0.00032608392753590183,-0.00010181132935938841
2.3203104,0.9218143131583929,-0.005727838308303035,0.051435562300518156,0.019418411136689944,0.00844194496569034,-0.002244710290429968,0.00024702360397577117,-6.322556331737089e-05
2.3504443,0.9266900587826967,-0.005432569669210352,0.05168031932100259,0.019983116812642327,0.008380695660552797,-0.0014874954586111492,0.0001753388766377803,-2.7763791108539976e-05
2.380578,0.9309972822666168,-0.005095484936646244,0.051892139449839725,0.02050632837623801,0.008206800550380661,-0.0007167180209548003,0.00022458771192653167,-1.5202026706781448e-05
2.410712,0.9353053513914347,-0.004759632626246457,0.05206841751120894,0.021030138274567456,0.0080332081482789,5.264879394988736e-05,0.0002739752316980211,-2.749410683825316e-06
2.440846,0.9391572382301092,-0.004424952330964516,0.052342396028396077,0.02135200482278643,0.007950225385180006,0.0007165413186060628,0.00025616245807884644,3.013584482497822e-05
2.4709797,0.9428828340023756,-0.004091817550943233,0.05262704955971498,0.021617770424968232,0.007892212661844738,0.001349240093468628,0.00022023160676768253,6.866958025366073e-05
2.5011137,0.9463954176753759,-0.0037539658665082243,0.05301126764876107,0.021700083849799396,0.007852484735167817,0.001908049102405925,0.000168025749602993,9.371204466565659e-05
2.5312476,0.9496521577239037,-0.0034101831151645,0.0535246266456455,0.02156271129541358,0.007834600986341035,0.002378145511045616,9.578799537183005e-05,0.00010271328296824252
2.5613816,0.9527360331267118,-0.0030620818500324276,0.05401058575183648,0.021362618811840237,0.007822247521594727,0.0028318038429474006,3.081088994155018e-05,0.00010954621169170415
2.5915153,0.954630047082901,-0.0026742951704363804,0.05442434995970924,0.020729651184085637,0.007848427092734948,0.003192468656314413,1.7555265276509788e-05,0.00010082983999153947
2.6216493,0.956169256940484,-0.002263305817905348,0.054875042321908096,0.01998295342233615,0.007917179742762523,0.0035334933282576385,1.7873390648018989e-06,9.809553457716726e-05
2.6517832,0.9566274471580982,-0.001778482514055213,0.05544880417912623,0.018888055467562746,0.008118660167057229,0.0038208945099783417,-2.7075012970055254e-05,0.00011263870909221697
2.6819172,0.9562811944633722,-0.001253757337508432,0.05608621685779436,0.017670781691293498,0.008403471366736616,0.004079845057717147,-7.568957189156133e-05,0.00013028152477715264
2.712051,0.9545473884791136,-0.0006590502725885017,0.05682682798231797,0.016242202660701113,0.008832668530421141,0.004292963398743306,-0.00016148646473120119,0.00015303678034840702
2.7421849,0.951089533045888,-1.3715727618546225e-05,0.05770880779263654,0.014725247355416806,0.00922981253507518,0.00446648174303321,-0.000228922043351348,0.0001582139088254126
2.7723188,0.9457192495465279,0.0006844128365628421,0.05872521477711956,0.013113811122584442,0.00959243812464879,0.004599393976044039,-0.00027713012305962455,0.00014444196428054483
2.8024528,0.9360855389386415,0.0013534698812236456,0.060577033101237965,0.011448222767147256,0.009910457162235405,0.004629130812009093,-0.0002122177696390424,0.00011231330153164608
2.8325865,0.9228465985506773,0.0020125485107200802,0.06250389252900923,0.009772127828382847,0.010251030560566766,0.0046627944061793675,-0.00010113177938745471,7.148656167749419e-05
2.8627205,0.9056218452751637,0.0026350072785135126,0.0645445958475711,0.008086766808631516,0.010595491834496163,0.004693115799647551,3.899198645742827e-05,2.8020626784793046e-05
2.8928545,0.8773260153830051,0.0029743291265731386,0.06901528656812417,0.006389574219903535,0.010804551431472454,0.004594624160588424,0.00012172420615374569,2.668817200609404e-05
2.9229884,0.8348290175199509,0.003281011469425721,0.07193693742859053,0.004661271877426723,0.010882804592662245,0.0044001510074838865,-0.0002715105793882782,-1.2753151776895439e-06
2.9531221,0.7700062245130539,0.0024483047991452622,0.07713119675218905,0.002938599616182321,0.011738274755706933,0.0037630807411454504,-0.0006485859761113967,-4.5576451737718845e-05
2.983256,0.6508026858791709,0.00285241674464487,0.07863842968193946,0.001301502281530832,0.010851399632034268,0.0029508000030707506,-0.0009885736018331458,-0.00014737637648505204
3.01339,0.3694935431703925,0.0009822586864629557,0.08948612842002046,0.00026642646103697785,0.006751269114960819,0.001036715032886058,-0.0005413792952046107,-6.104987590059623e-05


==> figs/data/periodichill/fk01_medp3_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,0.0055459127252106555,-5.9145310554065134e-05,-0.022781056833823157,0.00010118088150545316,-0.0055289491380522094,-4.6401747842811574e-05,0.0002725590772823009,2.416556470388187e-06
0.0301339,0.14208725071512163,0.003753453691388131,0.06925583465031838,0.001048675132838655,0.026700426736240127,-0.0011731439753783553,0.00013152978697048825,0.0002906043044818653
0.0602678,0.20427457732148468,0.008549405055873649,0.0661744851500568,0.0034189687146607534,0.03183023328206636,-0.0023925726591661253,0.001163236930498238,0.0005093618417592984
0.0904017,0.24343028757721186,0.013847623922629282,0.07115982412255367,0.006287486775825074,0.03202761039817271,-0.003286035883846544,0.0016270939112390593,0.00048823694887015017
0.1205356,0.26309841219335794,0.017926754451764282,0.06307173085502311,0.009136207970887086,0.03038827710981273,-0.003980857431966038,0.001311276693441562,0.0005142980866665771
0.1506695,0.2801234507933259,0.02183329416311608,0.06379583057730363,0.011882330665754308,0.029701557650181537,-0.0047339317160404355,0.0011393705319492518,0.0006054155875442357
0.1808034,0.29141505621373653,0.025148316119157244,0.06280078541939796,0.014364356568935118,0.02953193401875019,-0.005515848830735582,0.0010010517320097872,0.0007757479576803456
0.2109373,0.3012635582126677,0.028264790913453908,0.06240079165060937,0.016560793441268828,0.02937715703245187,-0.006461812985007153,0.0007859413796602382,0.0009657963474939775
0.2410712,0.31006634794175625,0.031134438355366,0.0619959161521266,0.018626108674951757,0.02920741812642612,-0.007484194154967091,0.0006054965629448731,0.0011621487891817224
0.2712051,0.31696893321350217,0.03350476170817274,0.06126550966745169,0.020570585588496615,0.02901537630320325,-0.00852147392484853,0.0005867230112545207,0.0013697121582055354
0.301339,0.3236859911121428,0.03526087084901519,0.0610072915363888,0.02235744033261766,0.02892968575801106,-0.009690247456901354,0.0005151646159416642,0.0014551312604493875
0.3314729,0.3299813838675618,0.03656760646845214,0.06067131173935124,0.02402928223751834,0.028841304067441793,-0.010845947382470206,0.00037693165258390754,0.0014837848367669454
0.3616068,0.33536307560279965,0.03724580965354107,0.05992051853665366,0.02552707706864531,0.028656887018483023,-0.01187274121661306,0.00014102574151838004,0.001461678467640244
0.3917407,0.3405930628068745,0.037717804341809824,0.059195112180127935,0.026886577904882247,0.028615084698393863,-0.012855418671062475,-0.0001600525952159728,0.0014235755104442002
0.4218746,0.3455523597076535,0.03790934414428193,0.05852325331571598,0.02804074997211649,0.02884069161462385,-0.01376615882028777,-0.0005051571264920599,0.0013662129876584738
0.4520085,0.3509230250492692,0.03802855203684885,0.05814696949771615,0.029070744835384164,0.029136456817743298,-0.014583896074942695,-0.0008598532261181622,0.00140091161114601
0.4821424,0.3566505894996226,0.03807784986565821,0.05802802515524319,0.029985640054763854,0.029488630996300128,-0.015313830046969729,-0.001202326673380369,0.0015172574770290694
0.5122763,0.3637240272946656,0.038191148356418125,0.05798907854736196,0.030805428890737823,0.02927679898459657,-0.016050272828272594,-0.0013975166477514884,0.0015551789870205247
0.5424102,0.3716045217588544,0.03833356139512034,0.05793853456893133,0.03157082882738328,0.028720130896836893,-0.0167885275722451,-0.001472995472368237,0.0015485848084179025
0.5725441,0.37975370325148106,0.038455368232462206,0.05801465121114499,0.032342118432876,0.028249614459184978,-0.017458447605867837,-0.0015056416761675016,0.0015483804185824992
0.602678,0.38856206741183996,0.0385101848269187,0.058515832543354546,0.03313050181153163,0.027988005701826597,-0.01796489629566498,-0.001505440466315345,0.0015583612342481607
0.6328119,0.3973772218450904,0.03856475053817121,0.05886956789279857,0.03391921715976435,0.027710724735679548,-0.018469912529866003,-0.0014553697332702778,0.0015664174985129085
0.6629458,0.4070534612983465,0.03855101303133779,0.05938282513143803,0.03461296510705422,0.027733305395232753,-0.01892025615028137,-0.0014690210981867099,0.0015737731630359104
0.6930797,0.41677521634846926,0.0385353962640238,0.059731399291979126,0.03530321441545088,0.027759451745032113,-0.019362357742005377,-0.001451085822852984,0.0015768978009648884
0.7232136,0.42656595073640347,0.03849894745826532,0.06016151069520445,0.035810841203070036,0.027941296650811576,-0.019698104241437517,-0.0015150620810762965,0.0014809067382954514
0.7533475,0.4364373218268156,0.038456525201581826,0.06055714719888933,0.036212433191539384,0.028236851506061908,-0.01996388369287446,-0.0016396793940567293,0.0013241817976154763
0.7834814,0.44630853924900293,0.03841151104643359,0.060770733381020486,0.03661404695503614,0.028538448392784875,-0.020224256279817554,-0.001754371459868443,0.0011651960712263985
0.8136153,0.45663478691130877,0.03830422976898262,0.06102937014610238,0.03665881173816036,0.028953980280794146,-0.020290216108367006,-0.001667635134470586,0.001075685687201786
0.8437492,0.46703627053648233,0.038185997553227935,0.06112824298792796,0.03665109445126021,0.02938213171116588,-0.020323508498719618,-0.0015416316210598003,0.0010007973643899255
0.8738831,0.47749029844999313,0.0380541285048821,0.061075956409181786,0.03660151348420084,0.0298081680080373,-0.020342932214958184,-0.0014084574798878815,0.0009273294658115574
0.904017,0.4883212763816118,0.03779886161646573,0.0612163367463473,0.036157482724127644,0.0302147592767782,-0.020311972713475998,-0.0012497917673975133,0.0008605855142930243
0.9341509,0.4991590427234769,0.03754049825511174,0.06113670406860025,0.03571263492216663,0.030614516929981957,-0.020272978479380376,-0.0010655126694307775,0.0007945286748669599
0.9642848,0.5102986171841621,0.037322678821510635,0.061033987267366585,0.035303316450186153,0.030719328741531996,-0.020207141541520975,-0.0009063524813653096,0.0007747995349695883
0.9944187,0.5219927998259664,0.037180556037128554,0.06109855656619234,0.034956399774051274,0.030239250197145535,-0.020100046196192906,-0.0008194743421356706,0.000843662215023401
1.0245526,0.533679373562336,0.0370311421868621,0.06089923664040414,0.034603364477045755,0.029758957270502588,-0.0199858660635683,-0.0007083486621887363,0.0009122544977600525
1.0546865,0.5453276978805661,0.03691760866968252,0.06063891280336947,0.034362619592164384,0.0293605523738339,-0.01988437212474127,-0.0005812835250457015,0.0009540105826327228
1.0848204,0.5568505618721247,0.036950618204173225,0.06081827454607713,0.03452233002634997,0.02924843034057933,-0.019847496916930045,-0.000468656188756948,0.0009054046527774285
1.1149544,0.568372986279428,0.036978587584599154,0.06073882352238513,0.03467407718038573,0.029139378264036845,-0.019806946574052853,-0.0003404553816944277,0.0008567645177301713
1.1450882,0.5798159027472138,0.03700478741666302,0.06052237525820592,0.034802378760717366,0.02900662600237776,-0.019769072601040702,-0.000221798006037356,0.0007929812783516853
1.1752222,0.5906599471345544,0.037053508865938056,0.0609744370611261,0.034809240519783125,0.02867669699332456,-0.01977711111504145,-0.00029140717150437975,0.0006160639708195382
1.205356,0.6015059910714626,0.03709783799422439,0.06119455712266664,0.03481194977561222,0.028339278404450507,-0.019786088267955918,-0.00036393886154876404,0.00043755569381075766
1.2354898,0.6123829279094934,0.03713916370179504,0.06118260416521637,0.034802843474453705,0.027991340474886495,-0.01979493046495464,-0.0004381581819731901,0.00025876746893352203
1.2656238,0.6249660151079297,0.03726006184297148,0.06090684375712396,0.03433718752760308,0.027458372084516687,-0.019749124053593994,-0.00044153559024588413,0.0001569444042892561
1.2957577,0.6375516699627042,0.03737558040302247,0.06032864909464508,0.03387229618625533,0.026930303643183787,-0.01970887572932779,-0.0004319098028407638,5.430541740775055e-05
1.3258916,0.6501400070264935,0.037485711625777185,0.05944782261973963,0.03340817189790533,0.02640716068307921,-0.019673988206174643,-0.00040945740204455326,-4.916428662300515e-05
1.3560255,0.6621241569519043,0.03753181197680533,0.05907903962338423,0.03271193576242893,0.025941837217511424,-0.019568589133393988,-0.00041885718539906754,-7.970282248191202e-05
1.3861594,0.6738762008026242,0.037550366832874715,0.058752435403873926,0.031928998779493914,0.025498412747698467,-0.01943507074660006,-0.00044658706386971163,-8.077748911326576e-05
1.4162933,0.6856278097257018,0.037563772581052035,0.05816164408472674,0.0311487003197816,0.02505608286715859,-0.019301485746257,-0.0004780063344229351,-8.023931088686461e-05
1.4464272,0.6969979349523783,0.03757402178598568,0.05788299364506927,0.030363565688174842,0.024632659448343114,-0.019083662401992194,-0.00040984059816821794,-7.371833851901616e-05
1.4765611,0.7078639762476087,0.0375815688748844,0.05812298458690712,0.029570635987856704,0.02423288542444352,-0.018753123061082948,-0.00020376697327281756,-5.986964489645166e-05
1.506695,0.7187256421893835,0.03758361653308384,0.058134949522042456,0.028779513014048914,0.023832954698757472,-0.018419293814083568,6.5262183698809595e-06,-4.442452790361556e-05
1.5368289,0.7295716032385826,0.03758042672416195,0.057896973297406173,0.028008947020148535,0.02337545664993499,-0.0180512917121229,0.0002511357729693634,-4.4160625175817755e-05
1.5669628,0.7403507549315691,0.03757320565637201,0.05729638982656737,0.02735287004161572,0.022573785561497056,-0.017494641442136014,0.0006717345842380505,-0.00014322007073660017
1.5970967,0.7511332780122757,0.037560088909231126,0.05646393445592124,0.026698833678327573,0.021774102272957067,-0.016933021224191797,0.0010802841716554944,-0.00024153407201836388
1.6272306,0.7619192488491535,0.03754106449196115,0.05539940122240761,0.026046836387524117,0.020976405056453158,-0.016366226048422288,0.0014767917995423489,-0.00033909365123290907
1.6573645,0.7724972702562809,0.03741494321729988,0.05521225099489002,0.02558611016135846,0.02015459446482624,-0.015736381692979327,0.0016300289150925473,-0.0003418467097166404
1.6874985,0.7830438483506441,0.03726809401996434,0.05499235977407202,0.02515836750390273,0.019328158897016553,-0.015089302919103927,0.0017319978615251237,-0.0003292233503699124
1.7176323,0.7935947850346565,0.03711779258446768,0.054552954613929394,0.02473158137794899,0.018501361523092542,-0.01443447059850722,0.0018218808603865672,-0.00031722376213355385
1.7477663,0.8033485114574432,0.036850166507065296,0.05424713566776429,0.024362379991422288,0.01784110009223937,-0.01388526066095394,0.001800745843740681,-0.00027342858395770363
1.7779001,0.8125029318034649,0.03649383265292272,0.05403116670508934,0.02403613833500582,0.017297607758746825,-0.013411720228548106,0.0016715447648748645,-0.00020490868392630175
1.808034,0.8216631207615137,0.036134820140432566,0.053650115988413294,0.023710013391513064,0.016742531105045342,-0.01292762555830694,0.0015031519255879252,-0.0001358136503172615
1.8381679,0.8304312787950039,0.03570783318718895,0.05310548979427532,0.023347008853916756,0.016123112443776944,-0.012457371661010772,0.0013348915822149483,-5.7415866821051574e-05
1.8683017,0.8382158223539591,0.035116354876663536,0.05243193963815074,0.0228935761465385,0.015370750671112014,-0.012038382082476928,0.0012374627295517878,4.437975797417246e-05
1.8984357,0.846016114577651,0.034525524446507916,0.05165242768372891,0.02244346918026663,0.014623409191227746,-0.011614006250529434,0.0011182682303949416,0.00014858546560078686
1.9285696,0.853645047172904,0.03390212042722851,0.05083777635361142,0.022044440707803023,0.013912217482751914,-0.011199619350124434,0.0010041300474173836,0.00024111157346513496
1.9587035,0.8605794440954924,0.033164973865495995,0.05027037325847905,0.02185994111598653,0.013351043478236544,-0.01085193084140118,0.0009805575834743066,0.00027716849107367825
1.9888374,0.8675137888640165,0.03242198086809367,0.04960402418248955,0.02167035464092594,0.012788768733658218,-0.010494628172619803,0.0009468287094211588,0.0003141099369117325
2.0189712,0.8743928596377373,0.03166916537156794,0.04886263441099992,0.021555685328382618,0.012253299559915035,-0.010149701304589902,0.0008956179978314646,0.0003483501731212902
2.0491052,0.8808465488255024,0.030880417296430096,0.04821273518165847,0.022050272224255586,0.011928728041284099,-0.009965218476611814,0.0007745291577591238,0.00035623461400814514
2.0792391,0.8872992079705,0.03008634308935143,0.047477027419469686,0.022537415432595746,0.011598524145311333,-0.00977113669107562,0.0006364811900572099,0.0003658361149681557
2.109373,0.893730292096734,0.0292858510510996,0.046666326250840995,0.023020319523201722,0.01125845818139639,-0.00957107221563884,0.0004898000483933886,0.0003730747100296564
2.1395068,0.8995383214205503,0.02844780890882248,0.04610391350000398,0.023593979754814736,0.010789097486358557,-0.009474180687675235,0.0005867256832982649,0.00025728944904913935
2.1696408,0.9053466767072678,0.02760501938610105,0.04546932022480177,0.024159602959947086,0.010320507038061293,-0.009367699990176993,0.0006856624872831566,0.000142029340525699
2.1997747,0.9108752030879259,0.026752499463327695,0.04486994291577462,0.024589649252329277,0.009959147377136695,-0.009290856874568102,0.0007621773181172124,4.019205855245291e-05
2.2299087,0.9157365132123232,0.02588326255499851,0.04446942277747146,0.024709258466054745,0.009850625720602182,-0.009298288543574815,0.0007803930537054748,-3.070334565089493e-05
2.2600424,0.9205959569662809,0.025008986922330223,0.0440208815023313,0.02482192065013641,0.009741382472046915,-0.009296757400568123,0.0007970708143305045,-0.00010145317628326028
2.2901764,0.925073279067874,0.024140172587067354,0.043712488277068084,0.02477237644790612,0.009680473318188143,-0.009334033974859771,0.0008093466700203715,-0.00014614468520669424
2.3203104,0.9292500298470259,0.02327457872161176,0.043513509189612276,0.02459583952626034,0.009657631088708018,-0.009399584547130316,0.0008177426601448604,-0.00017062644574572416
2.3504443,0.9334225859493017,0.022403983464755584,0.04328014651715639,0.024413782850580396,0.009634713002871628,-0.009456013401895301,0.0008244986195417147,-0.0001951760673793363
2.380578,0.9376207124441862,0.021565661976637784,0.043057737968840826,0.024078867726464864,0.009396439217303477,-0.009472834199452804,0.0007934530000203773,-0.00020677628450122817
2.410712,0.9418227002024651,0.020730121449105354,0.04281203201285333,0.02371034424799934,0.009114391123620124,-0.009474548284709745,0.000753293476712498,-0.00021539368521447116
2.440846,0.9458538834005594,0.0198955441283033,0.04272427375831733,0.023272231826837922,0.00888320010121645,-0.009435807199783652,0.0007103657934700476,-0.00022330128838250824
2.4709797,0.9497297294437885,0.019061789108263838,0.04278184187344125,0.022773105042251607,0.008697576160318202,-0.009360467758914713,0.0006676017362979587,-0.00023048121658806082
2.5011137,0.9533567316830158,0.018230879105431086,0.04290110731080421,0.0222508660277151,0.008538017743314195,-0.009259321009170231,0.0006178880653069461,-0.00023496808791227238
2.5312476,0.9561162423342466,0.017421465071493003,0.04331001357600417,0.021647841483031748,0.008469473526643208,-0.009088403764051838,0.0005384273154488278,-0.00023143991511767937
2.5613816,0.9588729217648506,0.016608368458946643,0.043707946146296806,0.0210461409828123,0.008400500161585106,-0.008912364103205811,0.0004610611010498391,-0.0002283178675457422
2.5915153,0.9603818226605654,0.015859257427962348,0.04417737839663649,0.020340019821258302,0.008324830456879524,-0.008630134445767443,0.00037928556724569316,-0.0001709288115646066
2.6216493,0.961669409647584,0.015114458027710498,0.044672829878174114,0.019618704981870422,0.008256354833180407,-0.008330741537136428,0.00029973626801556123,-0.00011033296954080256
2.6517832,0.9612951520830393,0.01440140657905431,0.04542853933158442,0.018779589756421307,0.008304961281641881,-0.007940742972485225,0.00023374239995871144,-5.634654168185232e-05
2.6819172,0.9603752680122852,0.01369298313420586,0.0462710048514855,0.017903192757227113,0.008401372976219984,-0.007520168848168238,0.00017673620268384219,-3.702812559852939e-06
2.712051,0.9573437161743641,0.01301431962656352,0.047420263182231026,0.01687206233869384,0.008684699224730173,-0.00698159901682271,0.00015485837547723862,4.5987193682326096e-05
2.7421849,0.9534175042062998,0.012326548718647246,0.04856165365272569,0.015754318670122888,0.008973330107903967,-0.0064026934908685395,0.0001684752575508465,8.253881577596669e-05
2.7723188,0.9478233251720667,0.011625819885011879,0.049666782342199456,0.01447017498088718,0.009272872542455193,-0.0057471257092688455,0.0002514783982509707,9.503115478691455e-05
2.8024528,0.9386428240686655,0.010873599287151592,0.051316796702212675,0.013008141971263702,0.009665237114819966,-0.004972904337008302,0.0002934695814328682,9.14366849383845e-05
2.8325865,0.9268300663679838,0.010057425546619925,0.05294304801633731,0.011438032941664785,0.010056869807016375,-0.004109874325154484,0.0003212671059855945,7.405277067523499e-05
2.8627205,0.9122290387749672,0.009171405938104726,0.054339675610783456,0.009759194635723407,0.010434139285481678,-0.003163043446124423,0.0003307808640488994,4.212167843976946e-05
2.8928545,0.8855674806982279,0.008207383060835127,0.05776235273169106,0.007892806634963685,0.010646183627320276,-0.0023351417580424663,8.292108856106529e-05,1.9864592672366694e-05
2.9229884,0.8535167537629604,0.006882691186547163,0.05995311688329741,0.005821191495786664,0.010986265847273295,-0.0014339331102970919,-4.825656396316089e-05,-1.2915289254103709e-05
2.9531221,0.8003476541489363,0.004601787127739954,0.05801990962019621,0.003754412832442078,0.011948996533953565,-0.0008442956191297563,-0.0002132074055048675,-6.0031397315487377e-05
2.983256,0.7117786835879087,0.003428610251603459,0.06402986573517022,0.0017009564107067486,0.01153846277738401,-0.00012240147023415832,-0.0003742438947081177,-0.0001499020258737746
3.01339,0.4369682678952813,0.000682379018599022,0.08427298165511055,0.0003795609638188264,0.007637036488527848,-0.0004880837898864114,8.509352614589297e-07,-7.021157659476962e-05


==> figs/data/periodichill/fk01_medp3_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.04596658702939749,0.037008411483839154,-0.008710920712952444,-0.006283223868209887,-0.0027822063170843433,-0.007557302423658783,-2.3413106094303564e-05,1.3072355773941272e-05
0.4821424,0.3083166158758104,0.23949881177395582,0.030986501440432718,0.0191399566080235,0.06023251497371927,0.023099807945906867,0.00326205326187252,0.0030176624046219236
0.5122763,0.3481598934158683,0.25717343809083104,0.03231120198826784,0.02001615815180699,0.06949377164768117,0.02126528168998268,0.0032111399398020886,0.0031137471621861326
0.5424102,0.3678455650806427,0.25657719280570745,0.029322705945445726,0.020117634211599067,0.06299121792650356,0.016313008009799318,0.0025669948967676354,0.002580118826300334
0.5725441,0.3894734960049391,0.25510411988943815,0.030535398816907255,0.022145656016857446,0.05845126543186247,0.013975424253223886,0.002182867227496733,0.002152312316151826
0.602678,0.4081276673823595,0.25220405450090766,0.03106862609596961,0.023990013558954873,0.05342946226426817,0.011485252278134309,0.0019730685641080083,0.001791399940117371
0.6328119,0.42452763486653566,0.2509769913740456,0.032646572149595765,0.02567838327995356,0.048919090178715194,0.009410826736843528,0.0016617167722283712,0.0015511641562501225
0.6629458,0.4385954514145851,0.2503534662537277,0.033920488781288005,0.02728025717513871,0.04537829077477693,0.0073203164715612695,0.0013124423266388206,0.0014266693780989586
0.6930797,0.45161499455571175,0.25042946450412273,0.03511730592568674,0.028857002229723483,0.04273906020128852,0.005281730062421913,0.0009849159505210471,0.0014255835581704671
0.7232136,0.4643703708425164,0.25101362774148583,0.03626471986793045,0.030431671574165736,0.040865388318574794,0.003313663536514591,0.0007209474763083534,0.0015066197695284955
0.7533475,0.47656209487468004,0.2510568033903837,0.03716902957223242,0.03194070496527629,0.039475713811140185,0.0013418081568875168,0.0005827726961280251,0.0015053207341595982
0.7834814,0.489219656214118,0.2506326702423394,0.038112615441804026,0.03342516670152913,0.03836709546183718,-0.0004806815631201722,0.000466349782999872,0.0015441646027548562
0.8136153,0.5023278472945094,0.2497747358866036,0.03905148015300969,0.03488530173351051,0.037535888159929,-0.002144656098235137,0.00037303253221648283,0.0016260841914817509
0.8437492,0.5158590897917747,0.24773354455828667,0.040227366994193436,0.03638219240236516,0.037017859801985756,-0.003482217676371163,0.0003666116889137097,0.0017225339207612039
0.8738831,0.5294577470049262,0.24513251008465886,0.04135093094815312,0.037824968962790896,0.036527889903549625,-0.004695624318872965,0.00031150860773759446,0.001824961903312462
0.904017,0.542988134548068,0.24138760659843683,0.042773530719247665,0.03908490203691661,0.03599542235234092,-0.005763515163783428,0.00011672112432964702,0.0019214818890754962
0.9341509,0.5564695782959461,0.23738423408940434,0.04392410704860217,0.0403011835948422,0.035544456146340886,-0.006693614487489646,-7.826820274106638e-05,0.001984933980614941
0.9642848,0.5697015356272459,0.23256538808345795,0.04500211749935906,0.041431574917126346,0.03539158362236688,-0.007378589635938654,-0.0003226328038064281,0.0019348986597918193
0.9944187,0.5828636419028044,0.22759044962003827,0.045902070806254136,0.04249276085428382,0.03523299876463318,-0.007927201105080856,-0.000536680924732398,0.001825544075996963
1.0245526,0.5956940231844783,0.22210074216127396,0.04709717400775215,0.04342231966334248,0.03510651238999511,-0.008298317366346591,-0.0008291997603573676,0.0015538515446596882
1.0546865,0.6083535458892584,0.21649762382730842,0.04806018795734579,0.04424292143752933,0.03481067169864043,-0.008587785026241496,-0.0009823637234187988,0.0012917783558650674
1.0848204,0.6202428378164768,0.21051756339147687,0.049066761123784275,0.04479090817102784,0.03379642353922993,-0.008990510997668483,-0.0006694453886614262,0.0011416704292680124
1.1149544,0.6321189235895872,0.20449861511588097,0.04981029616635152,0.04526289707895058,0.03277811081935159,-0.009257650795489236,-0.0003346843520541376,0.000978644637691457
1.1450882,0.6438950141891837,0.19856188213452697,0.050802894185911496,0.04569486506787929,0.03196023252684595,-0.00938067750488969,-0.00020616265763534133,0.0008555587086059269
1.1752222,0.6556374868378043,0.1926263584755361,0.05167651313751093,0.046062142922766,0.0311980095632173,-0.009370908875303757,-0.00013590383884565412,0.0007451942609348944
1.205356,0.6673421328887343,0.18672100454568863,0.05257549094481356,0.04634955529313739,0.030607996401990398,-0.009270950368481273,-0.00011646104294204184,0.0006592504019706572
1.2354898,0.6789936209097505,0.18088263156823814,0.05364480641958347,0.0465553164541683,0.03027419400873372,-0.009105639614526748,-0.00017138368693548223,0.0006083149158179278
1.2656238,0.6906435191631317,0.17502659070305526,0.05446329395449734,0.04667958380961251,0.029926758567644648,-0.008824083994114357,-0.0002168395364040704,0.0005551487701654124
1.2957577,0.7025815639644861,0.16949778120033443,0.05527244493098826,0.04642984873656174,0.029105455785405906,-0.008908650606903754,-9.853015542822616e-05,0.0005658007379337347
1.3258916,0.7145049646496773,0.1639524253550917,0.05580993771853926,0.046111903882635606,0.02828148808636269,-0.008868239093892616,1.6835510809820424e-05,0.0005780094070713187
1.3560255,0.7262749504297972,0.15851543773896992,0.0563667382804397,0.045653096230547675,0.027591572109729665,-0.00874977703635997,7.375216679434381e-05,0.0005736817504385999
1.3861594,0.7377611920237541,0.1533027885016054,0.05721700462323209,0.04499139566619342,0.027159433093711247,-0.008603946596298442,4.447621862985109e-05,0.0005247322607401632
1.4162933,0.7492260001599789,0.14807673101313412,0.05781280598352567,0.04426636573214242,0.026721954538628714,-0.008343899548236777,4.799131290748968e-05,0.000459222546029422
1.4464272,0.7601201683282852,0.14306635386310518,0.05843732014029235,0.04314788032320119,0.02641516665683331,-0.00819609515117764,-9.084245813921997e-05,0.00034236636973840415
1.4765611,0.7707276660948992,0.13815536350011826,0.058973294408535604,0.041812751685708915,0.02617502869430505,-0.00805523423592329,-0.0002953176465691175,0.0001972803076559363
1.506695,0.7813143488019705,0.1332393055781722,0.059291058386567896,0.04042107476349123,0.025930790839770058,-0.007816610629977308,-0.0004815887197727152,4.2649180240261157e-05
1.5368289,0.7918518111109734,0.1290089620742947,0.05939479417933402,0.03885200887307745,0.02503015077736254,-0.007801038525582421,-0.00044324614748331506,-1.5962281468682353e-05
1.5669628,0.8023755233734846,0.12477140012197196,0.05928499280976307,0.03724061960913482,0.024130006615143168,-0.007699333932777344,-0.0004070988467705563,-7.105257601525876e-05
1.5970967,0.812812203541398,0.12058918527327478,0.05907558658277212,0.035591787875285004,0.023300928231253383,-0.00758460285337402,-0.00036360911269763506,-0.00012354487745709934
1.6272306,0.8229165971279144,0.11667165579274297,0.059144378743233084,0.033924313939844755,0.02278049143576338,-0.007703731488412899,-0.00027843075970129284,-0.00017648112583508522
1.6573645,0.8330080360174179,0.11274734768085182,0.05901403460297394,0.032222534319186064,0.022256756545558965,-0.00774537000191973,-0.00020272341721316173,-0.00022453625665150843
1.6874985,0.8429337795823812,0.10887549654580653,0.05885325421696885,0.030616698768226206,0.021757877056854003,-0.007837626686794483,-0.00011833371651204239,-0.00024881884218698317
1.7176323,0.8525676559656858,0.10510957532096654,0.058826120396637926,0.02922607743758645,0.021321386677591782,-0.008098131733356106,-1.5128027518613793e-05,-0.00023121451220238726
1.7477663,0.8621922191232443,0.10133946314454079,0.05862091267056546,0.027806349179001252,0.020882616374199962,-0.008286026765564919,7.323107514130636e-05,-0.0002072851217212588
1.7779001,0.8716230932623148,0.0977250188589096,0.05850456104246926,0.02657809165269831,0.020249793619564353,-0.008578647569072423,0.0002510855691619171,-0.0001398599885324693
1.808034,0.8808296583592892,0.09427819750271738,0.05852905099622574,0.02555311027062105,0.01943071612110661,-0.008997100110977652,0.000531542320103719,-2.603826415571058e-05
1.8381679,0.8900225609540939,0.09082784573547542,0.05838918201985677,0.02450539154788486,0.018612290347275684,-0.009351358776320623,0.0007975468466740205,9.268661597112006e-05
1.8683017,0.8985515497624874,0.08757547754794359,0.05827766537756296,0.02392496920474143,0.017909032396882702,-0.009780270673956745,0.0009443742489136627,0.00015921038207991574
1.8984357,0.9068178255110979,0.08439871319569647,0.058100300070756616,0.02351369171545903,0.01724472392397152,-0.010208794919960656,0.0010302532978826388,0.00021029894740816617
1.9285696,0.9150711242109537,0.0812183691887185,0.05779015703751922,0.023083320952509506,0.016579621673036164,-0.010585776045462403,0.001098496528214457,0.00026790928835604725
1.9587035,0.9223485235124826,0.07819250109605491,0.057500810644829925,0.02317723200229689,0.01613806663602312,-0.011194142698588344,0.0010379741994837408,0.0002141170758873214
1.9888374,0.9295482784509659,0.07517417578492314,0.057122647238941004,0.02329237875940761,0.015709235117489104,-0.011779981671241072,0.0009534038884992484,0.00015983159802125633
2.0189712,0.9366292618215084,0.07218344858847558,0.05664503891494266,0.023456042417855393,0.0152319080031244,-0.01234810420520055,0.0008668204080670794,0.0001161658354460043
2.0491052,0.9429675620049238,0.06939277553465217,0.05607471713829748,0.024037576372128857,0.014447417641304583,-0.013040428737674428,0.0008619590495389682,0.00010054311738682376
2.0792391,0.9492902755737305,0.06659944052807987,0.055430202285606356,0.02460602104601017,0.013658320968652018,-0.01369942730718443,0.0008368844342764503,9.380138816584221e-05
2.109373,0.9547356851398945,0.06380478205392137,0.05487671239252945,0.02529301662580407,0.013007703281525005,-0.01431764928839755,0.0007708686200081994,0.0001047256607074284
2.1395068,0.9593122228980064,0.06101012940052897,0.05444104742111788,0.02609825514646525,0.012495295719888215,-0.014902623747054443,0.0006688462657068678,0.0001324519146225369
2.1696408,0.9638773612678051,0.058214082033373415,0.05396899517490461,0.0268906417848997,0.01197904511507141,-0.015464327556257831,0.0005531989560919673,0.00016803872979676547
2.1997747,0.9678152836859226,0.05560266179963946,0.05341573443969683,0.027679898157467124,0.011613030061657932,-0.01589543935863838,0.0005049741609619036,0.00015249819316340253
2.2299087,0.9716581832617521,0.05301632726332173,0.052831474385630184,0.02846046676021387,0.011268291733910163,-0.016294091957468546,0.0004628083141391629,0.00013276560904051048
2.2600424,0.9755568876862526,0.05053242080612108,0.05209301789012111,0.02921012137373831,0.010914697499242898,-0.01659899715520463,0.0004975491240541731,8.224682462713384e-05
2.2901764,0.9796336628496647,0.048343971662689,0.05095394431643663,0.029891860989962146,0.010534852604715957,-0.016668367259217096,0.0007647834476479966,-6.602166626939099e-05
2.3203104,0.9837010875344276,0.046153955219779164,0.04978711120928514,0.030567637178842096,0.010154243575584067,-0.016723642652197522,0.0010316307749770274,-0.00021423790689865767
2.3504443,0.9868482798337936,0.04396068386267871,0.04887736337239246,0.03094945288963456,0.009964993313420384,-0.01657973329827899,0.0012222008458646714,-0.00035596125144499874
2.380578,0.9899261966347694,0.0417663361877203,0.047972203282449666,0.03130429727681486,0.009788849177566101,-0.016412978843386647,0.0014100204433372728,-0.0004987701298003233
2.410712,0.9923783354461193,0.03952743695117533,0.047200117803914865,0.03137621664660785,0.009673659130430548,-0.01610061274710825,0.0014832169280679704,-0.0005873099235453288
2.440846,0.9944413490593433,0.03726099224877544,0.0465127722179296,0.031268118689042654,0.009595701501827808,-0.015697373042253424,0.0014862365144098586,-0.0006440110687595231
2.4709797,0.9964990615844727,0.03506128676235676,0.045806545399500465,0.031014627766659027,0.009451169817523968,-0.015226104984437328,0.0014359829206380976,-0.0006726604822837299
2.5011137,0.9985511507838964,0.03301537432707846,0.04506407681830504,0.030440138879265374,0.009154643323928732,-0.014606941427526748,0.0012609836025012549,-0.0006326380783150304
2.5312476,1.0002947468310595,0.03102018529898487,0.04442137919173894,0.029721942165921788,0.008939795417774609,-0.013909565027425384,0.001090017238597041,-0.0005808111127950507
2.5613816,1.0014809165149927,0.029118876002030447,0.04396581199212868,0.02874847020356429,0.008874531683951171,-0.013076407262282742,0.0009225840439982674,-0.000504176824077844
2.5915153,1.0023294445127249,0.027284939773380756,0.043594870289915155,0.027607679320846797,0.0088421877363984,-0.012183476380622754,0.0007673284510561346,-0.0004188615661966243
2.6216493,1.002685384824872,0.025550165184540674,0.04334920359267125,0.026226344368913523,0.008857383353588611,-0.011205786660855512,0.0006287591919138542,-0.0003206642890182588
2.6517832,1.0021993201225996,0.02386177766311448,0.043106487301300955,0.02467599085773479,0.00883580336431549,-0.01018962308847331,0.0005114109701676037,-0.00023755160759699164
2.6819172,1.0007265619933605,0.022227501045563258,0.04286404250182807,0.02292933942868133,0.008771924057172404,-0.009132017110614163,0.0004181233986313773,-0.00017095848846661877
2.712051,0.9977444615215063,0.02065051229146775,0.0428669260703467,0.02094884104694534,0.00890424081805106,-0.00805417610157045,0.0003755340086809599,-0.0001358388651453504
2.7421849,0.9937260877341032,0.01909237159998156,0.043000699394418085,0.018883771159510114,0.00910315622483852,-0.006973619820482269,0.0003474807849998792,-0.00011887212916347436
2.7723188,0.987933898344636,0.017559867934323847,0.043331437799164596,0.016709651924438997,0.009390370490277598,-0.005888854270949297,0.00034104342442358576,-0.0001302096151484035
2.8024528,0.979913042858243,0.016049439895141404,0.04375699383248888,0.014463155304913771,0.009628157933478074,-0.004820116156349048,0.0003436634716656806,-0.00011633182967921778
2.8325865,0.9690510127693415,0.014500394361675717,0.044483547410613666,0.012179591985420218,0.00985694483079751,-0.0037900406588057337,0.0003816117907967827,-9.685249208013472e-05
2.8627205,0.9549263548105955,0.012849206672399305,0.04544355547990542,0.009879779583538624,0.010159654534926394,-0.002806077264879584,0.0004188008054792835,-7.611971788437053e-05
2.8928545,0.9368927702307701,0.011050425408484443,0.04655945029233832,0.007575821582742435,0.010614223176218435,-0.0018771005159310718,0.0003687125725119235,-5.152487888239803e-05
2.9229884,0.9101836308836937,0.009076906766495085,0.04914882034762025,0.005333189998974013,0.011104730016389473,-0.0010732553404275563,0.00022264095004209412,-5.017058605192326e-05
2.9531221,0.8713666554540396,0.006500207386125112,0.047453931372044456,0.0032460924606987165,0.01160578979518828,-0.0002978045170204677,-8.959472130863275e-06,-0.00010574595902898634
2.983256,0.7927061580121517,0.003774709282282629,0.04655045136284408,0.0014619696097317527,0.011813380027805272,0.00017834567784710603,-0.0002559621321100349,-0.00016750094388646717
3.01339,0.5507141659036279,0.0008282083609287838,0.06047385541377864,0.00027158265219503954,0.008364183492593578,-8.789865393063045e-05,1.1767357960152606e-05,-5.9911603564214385e-05


==> figs/data/periodichill/fk02_finep1_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
0.9944187,nan,nan,nan,nan,nan,nan,nan,nan
1.0245526,0.020758796454174444,0.014180469210259616,-0.01819088154676435,-0.00013751019342997058,0.0036315498098141445,-0.00037874930122541375,-0.000510508451865795,-7.803616880072098e-05
1.0546865,0.3750853603705764,0.02135366029688157,-0.004860540222101639,-0.0004626526806403153,0.04054519326103832,-0.004315707062967831,0.001095512949413637,-0.0002513814082234212
1.0848204,0.623935017734766,0.05079629039391875,0.015272462904211137,-0.0009242421553829604,0.07458631300316139,-0.007076912214228799,0.0016005153497837456,-0.000342111500976623
1.1149544,0.777058158069849,0.0828547878190875,0.030758669091307977,-0.000619854211229059,0.08435200079030909,-0.0073245756462094885,0.00011520385806536326,-0.000671113122936914
1.1450882,0.8742841985076666,0.10967042041011155,0.03550962111446465,0.00028675726396725984,0.08056947859076573,-0.0078540339078835,-0.0005026564297472887,-0.0009514825480194955
1.1752222,0.9378517344594002,0.13111922633834183,0.03816015660738881,0.0016775146641397239,0.07031768631669096,-0.008027324203704167,-0.0005922491297784063,-0.0011472061124380814
1.205356,0.970163794234395,0.14389121439307928,0.03966777391234644,0.004268030750539387,0.05799013896419934,-0.007146723651568793,-0.00033405678959552015,-0.0013900830783946413
1.2354898,0.9902016595005989,0.15092207794077694,0.03931936505904421,0.007085309948239093,0.048399734480063496,-0.006784253261292172,0.00024611987662264204,-0.0015618408454448887
1.2656238,1.0024832729250193,0.154325031908229,0.03847002854195636,0.01017021671331764,0.040558956585376935,-0.0064548354960325405,0.0009136051786740804,-0.0017401334911849543
1.2957577,1.0074084866791964,0.15310376207344234,0.0371778076098741,0.01305889617279336,0.03582909512094456,-0.006600486219627166,0.0014376244442530356,-0.00186255475388491
1.3258916,1.0104167740792036,0.15067748818546534,0.03580134283077463,0.015889541388471567,0.031911617660271785,-0.00684369965942605,0.0019156417047042629,-0.001973403459899937
1.3560255,1.0102959983050823,0.14617742621339858,0.03468193786825391,0.018207237891783627,0.029041866305316716,-0.0073331770152609,0.0022006341084727585,-0.0019303228233772092
1.3861594,1.0092228781431913,0.14104615966789424,0.03364209824239528,0.020324520553561164,0.026489052814994446,-0.007910077188843456,0.002428748927599915,-0.0018308092466665996
1.4162933,1.007683226838708,0.135615648701787,0.032935918215531546,0.0220275632005229,0.024366344753313618,-0.008496829308468207,0.0025083526654006705,-0.0016868557933531932
1.4464272,1.0057285577058792,0.12991888029500842,0.03252218634577431,0.023346930537319073,0.022623361822454693,-0.009102170582249353,0.0024593933348572503,-0.0014957554385539936
1.4765611,1.0038619451224804,0.12427069642581046,0.03211922342756601,0.024552469101475773,0.020995807199891886,-0.009719809073518215,0.0024185715470234,-0.0012973013241311167
1.506695,1.0029682964086533,0.11915909312665462,0.031915099819357584,0.025159423138564032,0.020699660546070947,-0.010242451871808417,0.002399894351681673,-0.0012100211910557627
1.5368289,1.0020746439695358,0.114047507988289,0.03170939391172012,0.025714119490943002,0.020396513533617454,-0.010774224766823437,0.0023845607094633917,-0.0011036139963943948
1.5669628,1.0018731094896793,0.10933660320006311,0.03147311204556602,0.026017290164394892,0.020394289368942376,-0.01125981468937702,0.0022332222807809783,-0.0010851028202276966
1.5970967,1.0025636292994022,0.1051421674201265,0.031198312676655737,0.026023633184457405,0.020778771090458583,-0.01167251502242439,0.00190085568526158,-0.001184752422460676
1.6272306,1.0032541304826736,0.10094771336298436,0.03092259518401419,0.025994790721339527,0.02115184897088232,-0.012079421199365281,0.0015651895365264845,-0.0012643694748023493
1.6573645,1.004789862781763,0.09722647396847606,0.030637271117124554,0.025747260358934893,0.02163123947157094,-0.012396799069672726,0.0012032938622267286,-0.00134020921004669
1.6874985,1.0068718697875738,0.09381104039493948,0.030339210410955664,0.02535547735833174,0.022172232794616113,-0.012647490791056926,0.0008166925010538329,-0.0014074728453853577
1.7176323,1.0089538488537073,0.09039562288671732,0.03003249187464907,0.024940365387637067,0.022697993057986848,-0.012883960894959884,0.00041860144072532364,-0.001455885611269679
1.7477663,1.0117984656244516,0.0873039037687704,0.029781102265646453,0.024402675234009297,0.023300484640325494,-0.013026055615598414,9.995804793621905e-05,-0.0014881189310113395
1.7779001,1.0151125751435757,0.08441150008002296,0.029549742287672043,0.023785894677466068,0.023948632821418788,-0.013100571871683495,-0.0001768527907853039,-0.0015079592679174754
1.808034,1.0184266846626997,0.08151909610023722,0.02929639331414613,0.02315238214107201,0.024586829034419895,-0.013155916579001989,-0.00046844925801120036,-0.0015148950448126807
1.8381679,1.0221541076898575,0.07879716978641227,0.029090736707978015,0.022492025536129036,0.024970663176970005,-0.013138489853653929,-0.0007360536385203915,-0.0014967682271838174
1.8683017,1.0262893997132778,0.0762435041833669,0.028922626831373588,0.021807736727798156,0.025103961868306067,-0.013047531906893658,-0.0009823379125584253,-0.0014552375822639105
1.8984357,1.0304247066378593,0.07368982909247279,0.028720312905159417,0.021110402623495835,0.02522813520900307,-0.012935453532212454,-0.0012462904968162545,-0.0014027967261571238
1.9285696,1.0347163435071707,0.07120882434537634,0.02845967378472225,0.02042506900788032,0.025152618367580502,-0.012788307068627089,-0.001445246740154062,-0.00133795948020904
1.9587035,1.0393746718764305,0.06889825273538008,0.028102335042771376,0.019786964788120684,0.02462445698182173,-0.012587058766317591,-0.0014647862410893647,-0.0012616978666579654
1.9888374,1.0440329797565937,0.0665876914281398,0.02770164089965932,0.01913818529372899,0.024092542475691463,-0.01236428537013233,-0.0014970917404178892,-0.0011791042839042975
2.0189712,1.048711210489273,0.06428936618613079,0.027259424978885782,0.018484385965350722,0.02354599003997149,-0.01211883634517516,-0.001539467331298049,-0.0010896920248894028
2.0491052,1.053777003660798,0.062229443807154894,0.026808162238849187,0.017931277451707802,0.02278328317133096,-0.011829822151557548,-0.0015433335652617983,-0.0009845546837851237
2.0792391,1.0588428284972906,0.06016952125355601,0.026305515372033517,0.017369682369560203,0.02201608913953842,-0.011519938872996072,-0.0015623756592601998,-0.0008732464916196314
2.109373,1.0639086440205574,0.058109598816372454,0.025751548258351242,0.016799601119482883,0.02124440828638871,-0.011189185229096787,-0.0015965927662644486,-0.0007557674897810136
2.1395068,1.0690400265157223,0.056236253294628114,0.02517719610761726,0.01627790253586062,0.020677627681341217,-0.010795659365346301,-0.0016589690276952104,-0.0006188126756452778
2.1696408,1.074187982827425,0.054409896314609796,0.0245577662855625,0.015763673422451635,0.020157045896582664,-0.01037256224914683,-0.0017431931442438535,-0.00047183476455099193
2.1997747,1.0793359484523535,0.052583539683837444,0.023885326489450964,0.015242773069020802,0.01962968381353907,-0.009930661929530384,-0.001846374519801363,-0.00031813143714172357
2.2299087,1.0836392994970083,0.05080686620203778,0.023356370869206167,0.014708258243455636,0.01923527418510463,-0.009480891231729217,-0.0018790387534412013,-0.0001891946397625723
2.2600424,1.0873661860823631,0.04906411771662533,0.022928540793622165,0.014162813117200286,0.018930968567135404,-0.00902442055376143,-0.0018637654880329854,-7.60463717161227e-05
2.2901764,1.0910930801182985,0.04732135438825935,0.022473011949791788,0.013611289521427882,0.018621776093637965,-0.008554953469266297,-0.001860139843976552,4.2549745539978943e-05
2.3203104,1.094096938148141,0.045566893299110234,0.02204369835826303,0.0130322481620349,0.018303765011015292,-0.008093645703694148,-0.0018797975825131027,0.00015327975301767912
2.3504443,1.0963135082274675,0.04379969253204763,0.02165861935418323,0.012423656545400667,0.017977406438841402,-0.00764618804216647,-0.0019196639237097982,0.00025452288338254666
2.380578,1.0985300540924072,0.04203250596765429,0.021263735519767124,0.011808823791313598,0.01764727587136822,-0.007190898317986166,-0.0019656206980754043,0.00036062068461883393
2.410712,1.1000080052763224,0.04025894636288285,0.020962253744890802,0.011171981294690153,0.017359865846835895,-0.0067281927038443795,-0.0020134536663099153,0.00043895901506232253
2.440846,1.1007179133594036,0.038478774775285274,0.020764814348800398,0.010512436984530553,0.017119204280814287,-0.006262045250794962,-0.002059154620296731,0.00048635824650556585
2.4709797,1.1014278288930655,0.036698617768706754,0.020566350601183725,0.009846559839725641,0.016877684402151254,-0.005793375206011454,-0.0021057851675860897,0.0005360923232125496
2.5011137,1.1011585090309381,0.03490803961176425,0.020543752913120716,0.00916696879344392,0.01664696194389603,-0.005315961652976875,-0.0021467006809833475,0.0005599392874919863
2.5312476,1.1003864388912916,0.033112118719145656,0.020610776071200876,0.008477161946473005,0.016421891610839144,-0.004837233261762185,-0.002184793780839314,0.0005686867962484119
2.5613816,1.09958659671247,0.03131551420665346,0.020678391619656455,0.0077810440223163345,0.0161961087948025,-0.004361509098325514,-0.002222263794648613,0.0005763881179635512
2.5915153,1.0969212092459202,0.029472986207110807,0.020858167756577117,0.007087675640240327,0.015936695387601684,-0.003907599837737807,-0.002185793690035638,0.0005927488295102419
2.6216493,1.094255780801177,0.027630442433292046,0.0210237747026365,0.006387512002751575,0.01567545937296025,-0.0034635072079852447,-0.002154409860124641,0.0006055937070688723
2.6517832,1.0904278717935085,0.025754649308510125,0.021235267035567773,0.005699427177341117,0.015408471136760823,-0.003045641836834298,-0.002073538716721321,0.0006076781096035145
2.6819172,1.0857174005359411,0.023853612758102827,0.02145456820972602,0.005018533829117009,0.015135131067077309,-0.0026563933416024164,-0.0019625094095144825,0.0005993977905063169
2.712051,1.080118041485548,0.021937955913017504,0.02172106689988107,0.004348403472435125,0.014845746570958749,-0.0022833706647299133,-0.0018432598097603975,0.000575772231874616
2.7421849,1.0727220252156258,0.01999270294618327,0.022084807913830495,0.0037071661810520805,0.014527336082258127,-0.0019320792119952648,-0.0017002591993755152,0.0005260827654036877
2.7723188,1.0641911830753088,0.01803826415562071,0.02253401488140283,0.003081512254475734,0.014185912887931909,-0.0015938792634790123,-0.0015761359900008619,0.0004666586999201174
2.8024528,1.053066847845912,0.01606283046567114,0.023228935917332993,0.0025010470965757385,0.01379671371271702,-0.0012585083422856462,-0.0014772430955832284,0.0003918361830062181
2.8325865,1.0395779609680176,0.014068644835788291,0.023937134730431353,0.001957157249915811,0.013452842723720418,-0.0009336331951143827,-0.0013241032011493958,0.00032013722174029026
2.8627205,1.0235767476260662,0.012054504251864273,0.02447846775665119,0.0014523737462311505,0.013158166228553918,-0.0006323854819451358,-0.001120174926356604,0.00025249042557156737
2.8928545,0.9994665458798409,0.009970226034056395,0.025036668816346364,0.0010215905139853783,0.013033316913037713,-0.00034173491941369254,-0.0009366573267543046,0.00020326657340986548
2.9229884,0.9666604790836573,0.00779640511245816,0.025245236757523326,0.0006388440781293548,0.01300144533042954,-9.860889018939705e-05,-0.0007271869368983275,0.00015017551461047368
2.9531221,0.9189656171947718,0.005468054368975572,0.024304918819955335,0.00032406206464924577,0.013000264464501969,6.97825472304979e-05,-0.0004769065979018487,8.874323652735467e-05
2.983256,0.8415902350097895,0.0027721295872709106,0.014970129882166838,0.00010381959787240752,0.012456153829812846,0.0001606085362389994,-0.0003399790027667892,2.326411507783888e-05
3.01339,0.6167726097628474,-0.000675063816288457,-0.010396182332655712,5.2392033998695826e-06,0.007463360355372114,0.00012631792350626368,-0.000346788124269741,-2.0372603140472436e-05


==> figs/data/periodichill/fk02_finep1_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.00457392755561159,0.0031780162953509716,-0.00034567781946704594,-0.0001991285017767484,-0.0003414809269613259,0.0002603730017194049,-4.511774159093249e-05,3.3463924727603195e-05
0.4821424,-0.04092421830864623,0.02920030949462671,0.006192448717346354,0.0037098425495787615,0.00821037379489766,-0.0047882770124922916,8.817785536930354e-05,-4.6525035300522765e-05
0.5122763,-0.06178274081321433,0.04052220794255845,0.005574680923412602,0.0032161736354214205,0.009611669529319512,-0.004126606430877195,0.0001242073699689425,-8.69835788696227e-05
0.5424102,-0.08628557960037142,0.05321452650241554,0.006394799058236345,0.003368695011504499,0.010106073817264078,-0.004358414829616526,-4.960131643417945e-05,4.8130679251693915e-05
0.5725441,-0.10924871312454343,0.06437631440348923,0.0069543616996964736,0.003535483858310564,0.010256640612381431,-0.004479188786308473,-0.00033130199060525407,0.00025307298326565555
0.602678,-0.12702422845177352,0.0716979568824172,0.007272485612882632,0.003676199974120788,0.010243720713586106,-0.004462360319181822,-0.0006288553039590153,0.0004547495596913969
0.6328119,-0.13762088492512703,0.0752250594086945,0.00719178550688869,0.0038068526028525555,0.01021326391094236,-0.004313042099791392,-0.0007859947931842075,0.0005479683015065318
0.6629458,-0.14480070979334414,0.07700403861235827,0.006986771488320085,0.003955270534598131,0.010174887321368797,-0.004145695240741999,-0.0008800557730926951,0.0005887722313682518
0.6930797,-0.1413234865758568,0.0756433712085709,0.006502877082696097,0.004215186078024082,0.010269399347668,-0.004046962649499608,-0.0008598853830640929,0.0005601200810613559
0.7232136,-0.13514901301823556,0.07352027448359877,0.005905554054856366,0.004490179352078021,0.010381006365401044,-0.003939292602652692,-0.0008055769499736194,0.000512723093501098
0.7533475,-0.1162014213623479,0.06913255248218775,0.0059600273186166865,0.0048535813040777856,0.010788849316706779,-0.00411173455912504,-0.0006608773925590649,0.0004219466670130354
0.7834814,-0.09165672538802028,0.06376819545403123,0.00543854816486369,0.005209590324537281,0.01130133027223699,-0.004205523965546502,-0.0004896149032732832,0.0003170220858828266
0.8136153,-0.06022108084289357,0.05787288653664291,0.006142803122721159,0.005572946126661624,0.011797965365075377,-0.004503213850085427,-0.00022468830806099903,0.00018929675600937862
0.8437492,-0.01575754670193419,0.05101995263248682,0.008618691911659896,0.005982803325410262,0.012298294778139377,-0.005223639647311195,0.00010565663021009562,3.3354556994637024e-05
0.8738831,0.029064680868344794,0.04414548893691972,0.007480592514939996,0.00630013132720513,0.012784660229276091,-0.005366162341061724,0.0002195896604194191,-8.688212453591949e-05
0.904017,0.08524495444726199,0.037887103913817555,0.013897110987232633,0.006646158055589878,0.01301333174501116,-0.006370617306695687,0.0007291300437686755,-0.00025100305536690027
0.9341509,0.1462060974445194,0.03190164075931534,0.018537305785304024,0.00696762074233734,0.013160990041945592,-0.0072885590009151595,0.0010626261291849215,-0.00040164118474173005
0.9642848,0.207368366420269,0.025930260424502194,0.0162057906011554,0.00721758891876252,0.013334496332937347,-0.007502173315619218,0.0009296394934969893,-0.0005043426611958988
0.9944187,0.2746594254858792,0.021907760587055236,0.027355050687317223,0.007467558402734065,0.014722217283700214,-0.008626686956644883,0.0013142180479243835,-0.0005969933239285996
1.0245526,0.3433822840452194,0.01837138703558594,0.03453316755031621,0.0077052683824991326,0.01642272799311876,-0.00962708118717119,0.0015303842692767824,-0.0006741911756159792
1.0546865,0.41211644280701876,0.014864917277009226,0.032693015830841526,0.007918917402389378,0.018156318050646953,-0.010147749281384257,0.0013626211366127897,-0.0007302908738421441
1.0848204,0.4782727640122175,0.013129589759046212,0.03989025085065767,0.008158859513633989,0.021360447166806962,-0.010816597571457458,0.0010011246852499778,-0.0007053630221382376
1.1149544,0.5429041599854827,0.012369549061986618,0.04864101022847578,0.008424881675963567,0.025325788864218112,-0.01164832940169921,0.0007150083040937424,-0.0006439509593141474
1.1450882,0.6073939586058259,0.011635344286332838,0.04930880302992868,0.00869471149427044,0.02925760140105378,-0.01237191378936094,0.0004887542751809285,-0.0005826855939868925
1.1752222,0.6685106800869107,0.011343086091073928,0.046783999516617936,0.009022374668738639,0.032614352255168656,-0.012932102730026502,0.00011758884321715589,-0.000492397994017499
1.205356,0.7188870906829834,0.012428527741576545,0.05390440003969843,0.009530818717414739,0.034143790903365195,-0.01331404439313143,-0.0007044048146519558,-0.0003042766500889169
1.2354898,0.7690632492303848,0.013525520018447423,0.056055329925378095,0.010043981370215773,0.03560053940696625,-0.013791573501108217,-0.0011737759943582417,-0.00011195119822526124
1.2656238,0.8190402872860432,0.014634014331704748,0.05329643637809045,0.010561755587370525,0.0369848447815476,-0.014365834965904187,-0.0012927669313860142,8.471435690480666e-05
1.2957577,0.8580208420753479,0.016121375429065665,0.05236330165780245,0.011248326499327135,0.036412317491862585,-0.014503049714257078,-0.0012859362007095754,0.00015636024268935968
1.3258916,0.8895752113312483,0.01785620801092591,0.05335668030997087,0.012044983433635335,0.034546305940754675,-0.01438310858619524,-0.001250387584286295,0.00014483420805898778
1.3560255,0.9209563210606575,0.019589281207117892,0.052393692585682494,0.012840317114655013,0.03266264033389538,-0.014364902984242839,-0.0010820751833716773,0.00013669606588600353
1.3861594,0.9521651361137629,0.021320616681464344,0.049506785029196254,0.013634332544351436,0.030761647439886856,-0.01444740143924374,-0.0007843894820721772,0.00013182265851815903
1.4162933,0.9716676026582718,0.022748426936232136,0.04806739732105014,0.014481428722606363,0.028744981893186288,-0.014125926976806466,-0.00033972465603611737,-8.670853460903305e-05
1.4464272,0.9875481091439724,0.02407640969977365,0.04698012841384447,0.015341847933090201,0.026706905055345714,-0.013700133198724245,0.00011314815353821034,-0.0003709051547440629
1.4765611,1.0033244173973799,0.025395510834641755,0.04539873755787349,0.016198844335352205,0.024680745588100426,-0.013315820319691411,0.0005509840658539794,-0.0006552236407575154
1.506695,1.018997075036168,0.026705777995630342,0.04333301683634305,0.017052494613552682,0.022666393716176098,-0.012972157128056296,0.0009731677657230375,-0.0009397225351779329
1.5368289,1.0277805626392365,0.027372413638659054,0.041803273721028766,0.01773512728429332,0.021687682749738507,-0.012610483714818894,0.001247878699539462,-0.0011528468432726261
1.5669628,1.0346363708376884,0.027854684476551483,0.040420473886312536,0.018368309443674347,0.02099591916932106,-0.012245114136859893,0.0014632524686807973,-0.0013451745316709473
1.5970967,1.0414473954588175,0.02832805378784542,0.03894797090355784,0.01899845767704952,0.020306977587938417,-0.011888506258531648,0.0016546395417801549,-0.0015363410086461126
1.6272306,1.0482138693332672,0.028792563631213852,0.03738762274519214,0.019625612510748753,0.019620706915853908,-0.011540403702376727,0.001822000535430926,-0.0017263359377942965
1.6573645,1.0526843592524529,0.02876746117044604,0.03605706189545277,0.019995639406476612,0.019403296638628487,-0.01131722551769224,0.0018252662339814166,-0.0018004530060227245
1.6874985,1.0561661217361689,0.028528241654839803,0.03483316335885012,0.02025274864516987,0.019380809779885204,-0.011145738982717639,0.001749889577473799,-0.0018230331081363481
1.7176323,1.0596368443220854,0.028282991596370266,0.03358970962383867,0.020506700864119307,0.019350168817485813,-0.010974264178420352,0.0016574364161768152,-0.001843449399895266
1.7477663,1.0630966052412987,0.028031734216710902,0.03232685179885708,0.020757501574456584,0.01931131304706526,-0.010802738075116183,0.0015479449538892513,-0.001861664015835889
1.7779001,1.0663277674466372,0.02757590297369461,0.03133198944446658,0.0208119111355715,0.019360028099581664,-0.010697870852935783,0.0013840421570605142,-0.0018438871768597992
1.808034,1.0693915337324142,0.026964566350216046,0.03054094363458204,0.020715293593824742,0.019472983614131686,-0.010641289397620914,0.0011773822977834665,-0.0017976588840496134
1.8381679,1.0724567957222462,0.026349973846663488,0.02973529986864243,0.02061519029417336,0.019576811166816425,-0.010581233040593909,0.000957375253222769,-0.0017486287932819903
1.8683017,1.0755235459655523,0.02573214553103753,0.02891500009872039,0.020511601847291915,0.019671549384142117,-0.010517671849965167,0.0007240406736856871,-0.0016967818598953419
1.8984357,1.0788348000496626,0.02506421767975553,0.02825526552653912,0.02029021292953309,0.019722915186225886,-0.010437121241475476,0.0005356057100006386,-0.0016392156906160267
1.9285696,1.082449646666646,0.024336165079148486,0.027790752199639,0.0199243920415865,0.019724961863683967,-0.010334791388521527,0.0004076473940012959,-0.0015756086317467604
1.9587035,1.0860681999474764,0.023606270295204013,0.0273020724431432,0.019555598460442945,0.019720971287659327,-0.01022669008951977,0.00026891425010601,-0.0015096604614548506
1.9888374,1.0896904170513153,0.022874546821185504,0.02678911248712179,0.019183834822588022,0.019710984557033646,-0.010112792245339935,0.00011942537605226598,-0.0014413706311344943
2.0189712,1.0934835635125637,0.02215404597154702,0.026342971741020627,0.018756165174402897,0.01967162566619431,-0.009961282815314162,1.3693923522854062e-06,-0.001373059885412967
2.0491052,1.0975339021533728,0.02145192554598907,0.026005799072131852,0.018245637737920078,0.01959115171423506,-0.009755141162350135,-6.395869898788258e-05,-0.0013060410688909886
2.0792391,1.1015862543135881,0.02074843792433967,0.025636407069743017,0.017733151645349977,0.019505377549278,-0.009542610955778158,-0.00014116919532393933,-0.001236816311085278
2.109373,1.1056406442075968,0.020043589039516974,0.025234683918870182,0.017218705631949893,0.01941430306384768,-0.009323675792570735,-0.0002302773627636534,-0.0011653792013942834
2.1395068,1.1097037270665169,0.01936131099682825,0.02486090941342045,0.016680371335971292,0.01929052345532495,-0.009066171846344291,-0.0003273980540361692,-0.0010927013135826847
2.1696408,1.1137743331491947,0.018704765918300836,0.0245226722060099,0.016115631030588617,0.019129458011425873,-0.008765988641396345,-0.0004334458862314521,-0.0010186536090424246
2.1997747,1.1178441271185875,0.01804674949744367,0.024151455072093153,0.015549560742714408,0.01896185683277569,-0.008459731710354187,-0.0005534322344611202,-0.000942028267494724
2.2299087,1.121913142502308,0.017387268537277123,0.023747204474980244,0.014982156231209832,0.018787700294820197,-0.008147388283896679,-0.0006873798233694127,-0.000862814926109368
2.2600424,1.1255101785063744,0.01674157587603986,0.02342818167453098,0.01439281583775447,0.01861553782875401,-0.007802654879002377,-0.0007885204508936844,-0.0007801924707000758
2.2901764,1.128910144791007,0.0161004037654493,0.02313351241111472,0.013793866775597205,0.018439798582324446,-0.0074420685445865005,-0.0008824586011071979,-0.0006947375103853846
2.3203104,1.1323053296655416,0.015457482474175777,0.02281627544807363,0.013193764719954317,0.01825689905775225,-0.007076559924728054,-0.0009879545648230452,-0.000606796545785412
2.3504443,1.1354815028607845,0.014809443665853905,0.02250720903344594,0.012587417009626827,0.01805115449166656,-0.00670679753626599,-0.001093696239616325,-0.0005165061053052759
2.380578,1.1375210974365473,0.014141753436888393,0.022344826284866448,0.011953085318845213,0.017757151569206757,-0.006336773212205764,-0.001148106549889765,-0.00042477352861599514
2.410712,1.1395535003393888,0.01347212010068688,0.022174121148082815,0.011317602490256484,0.017458981756664604,-0.005963741075816927,-0.0012081899368510257,-0.0003310601229611901
2.440846,1.141578694805503,0.01280055764982535,0.021995254986023394,0.010680966470423391,0.017156667393411887,-0.005587708989938106,-0.0012739024912765406,-0.00023536388492776967
2.4709797,1.14213053509593,0.012105103633075487,0.02190140806437224,0.010016022093208109,0.01685314365678908,-0.0052212654087188445,-0.001357519071076195,-0.00014859867063306872
2.5011137,1.1424089334905148,0.01140357706026407,0.021823857937885327,0.009344975309381264,0.016549083800658625,-0.00485632125072911,-0.001444213224076507,-6.279805766650729e-05
2.5312476,1.142680436372757,0.010699970754558308,0.0217462690877559,0.008672758691197517,0.016244235241364653,-0.004490791091651623,-0.0015313295685645198,2.3939134604140228e-05
2.5613816,1.1414839811623096,0.009975514378993466,0.021795760948265297,0.007983501009689645,0.015987655089159943,-0.004121468600254809,-0.0015916953284146537,8.169261365368989e-05
2.5915153,1.139890717342496,0.009243905224550986,0.02187575679926601,0.00728886491662745,0.01574411249802917,-0.0037531330701203337,-0.0016453035008482386,0.0001309524815494223
2.6216493,1.1382907200604677,0.008510142398108655,0.02195190104244249,0.006593068356914264,0.015500597645987121,-0.003386945189386724,-0.0016994388333756646,0.00017952679437672445
2.6517832,1.1344248838722706,0.007767363206767186,0.022321643487643428,0.005897375875188106,0.015293165379166302,-0.003005249546908919,-0.001659306243882365,0.0001898482431561982
2.6819172,1.1305474489927292,0.007022222095827146,0.02266334785590529,0.005200601050944779,0.015084185864109388,-0.002629252042536622,-0.0016250106740332143,0.00019872467218124518
2.712051,1.1252119727432728,0.006272993797040272,0.02317814599178325,0.004518686329330995,0.014870149614956814,-0.002258802304002319,-0.0015526184401667038,0.0001993681463153203
2.7421849,1.1182585954666138,0.005519439617273747,0.023839067811636028,0.003853419427121651,0.014650365062458327,-0.0018973816638198698,-0.0014424250190590224,0.00019094783065879849
2.7723188,1.110451277345419,0.004762388106883009,0.02452895518536069,0.003201296052720575,0.01444559707690295,-0.0015469911054469742,-0.001336580779952603,0.00017681503827661883
2.8024528,1.0994801837950945,0.0039987913219192706,0.02550108479840385,0.0026010691617503984,0.01430202125605229,-0.0012125971573061708,-0.0012181994699040043,0.00014530054876231397
2.8325865,1.087298609316349,0.003229959155760298,0.026348237778019534,0.0020178411680235966,0.014151638911170104,-0.0008946009933559844,-0.0011050634516112032,0.00011233255151525848
2.8627205,1.0702490452677011,0.00244731428756495,0.027214412596379578,0.0015063598940164334,0.013981311968269584,-0.000597418276999725,-0.0009534113572824861,7.866335913240292e-05
2.8928545,1.048677558079362,0.0016250146327365655,0.02791765867153506,0.0010401632569654435,0.013908602616298078,-0.00033402300594990433,-0.0007937407565296074,4.745400099489534e-05
2.9229884,1.02085236646235,0.0007487456448416197,0.027933854894219623,0.000636728332889579,0.013973243098924594,-0.00012268322317797106,-0.0006230020649500949,2.0459620877984356e-05
2.9531221,0.9714429881423712,-0.00013485406452673487,0.026622310653799386,0.0003382896681621421,0.013834122710680548,2.8087876857118806e-05,-0.00035353405064702387,-7.969997050551925e-07
2.983256,0.8919184990227222,-0.0020346940618765075,-0.018055068464108426,0.00011979615458878873,0.012288088861234723,0.00048053691669937846,-0.0008105006725522453,-1.243675713931724e-05
3.01339,0.5718184718862176,-0.0020496790421020705,0.04555273537075677,1.091709307135132e-05,0.006574099364983815,-0.0003052876603911697,0.0006004699742205733,-2.7469966890483007e-05


==> figs/data/periodichill/fk02_finep1_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.11102895147632807,0.009392602485604584,0.021933386681607464,0.00010522127111387045,0.009106343477592264,-0.0010659185711079258,0.0006212305618912864,-2.0072648637058527e-05
0.0602678,-0.17484525684267282,0.02249798778211698,0.027441960083110714,0.0004402773561647832,0.015016011959983668,-0.0018453493066821688,0.0008929985760142087,-3.7980389516248424e-05
0.0904017,-0.20152385835535824,0.0354575514793396,0.026705342730560785,0.0008127367032066957,0.016903414483966605,-0.0024461482065609302,0.0014283694561958628,-0.00011570395955200641
0.1205356,-0.20889625535346568,0.04616554285166785,0.0268172213574989,0.0014965503554979194,0.01718518502997232,-0.0030998956768436663,0.002109818435698878,-0.00023084287569816262
0.1506695,-0.2100235396064818,0.054984334856271744,0.02713517974915506,0.0022436766457811647,0.01697347937035807,-0.003591847293445574,0.0026246336400559175,-0.00036299464452736784
0.1808034,-0.20669624605216086,0.06244876224081963,0.02764357264313666,0.003064404948821325,0.01641226938373543,-0.0040884648492884226,0.0030333739407948646,-0.0004988929457705303
0.2109373,-0.20031821564771235,0.06812405900564045,0.02825189321918048,0.003957734795734737,0.015738167552800587,-0.004486777381029974,0.003109584731652102,-0.0005886313010501447
0.2410712,-0.19270490412600338,0.07304797763936222,0.028808946267279784,0.004870763318379612,0.015016272107666269,-0.00489173418341802,0.0030712072949475207,-0.000647157426903362
0.2712051,-0.18415638525038958,0.07678052270784974,0.029328416753133628,0.005795769645995265,0.014486779854134798,-0.005203384069246003,0.0027528662210410263,-0.0006458708723499208
0.301339,-0.17489445442333817,0.07959135866258293,0.029746616816760045,0.006744102205267759,0.014101201769490063,-0.00544281918051044,0.002236209637383797,-0.0006000777652240502
0.3314729,-0.1654596843291074,0.08208657323848456,0.030034065171010944,0.00768034139015795,0.013776503798521706,-0.005699964938059167,0.001682499547151388,-0.0005206669279649531
0.3616068,-0.1546130843926221,0.0827619272749871,0.030325199792617757,0.008633529804254516,0.013815982282884852,-0.005810448970458208,0.0007161042516515403,-0.00031628227447298924
0.3917407,-0.14385394076816738,0.08343986968975514,0.030380086117897557,0.00958365656666444,0.013848540344618302,-0.005930146798882723,-0.00019941528303537778,-0.00010880956540912454
0.4218746,-0.13225304416846484,0.0831286070169881,0.030737837784677906,0.010563715102243009,0.014116471777141714,-0.0061306164395662915,-0.0012006658511477183,0.00016709731898764115
0.4520085,-0.11953128001186997,0.0815320631954819,0.0314799837593082,0.011579764982783538,0.014688965047265155,-0.006390707938928578,-0.0023254502048136207,0.0005240224492599516
0.4821424,-0.10689189442200586,0.07993449934292585,0.03188989330244053,0.012587855328467408,0.015250969721625424,-0.006601920027933089,-0.0033974435479407344,0.000874825844776073
0.5122763,-0.09262561574541905,0.07736384670715779,0.032656815469042644,0.013632468971238123,0.016064789694135564,-0.006958747943225426,-0.004100009089021191,0.0011646009706942338
0.5424102,-0.07599697567638941,0.07340407551964745,0.033901083048761806,0.014713809808809066,0.017246108228472078,-0.007478508558478168,-0.0043494008001281155,0.001378279458987533
0.5725441,-0.059440422905026935,0.06944141892017797,0.03458260039447683,0.015760893767124605,0.018421993050304345,-0.007858237313497335,-0.004619888383796927,0.001597602929876821
0.602678,-0.042467147948627826,0.06533909402787685,0.034987233417936726,0.016781310198087564,0.019593523774887087,-0.008191896641563863,-0.004821708415748523,0.0017900701312763235
0.6328119,-0.019320075564792205,0.059490150248166174,0.03809354911991448,0.01784430236619118,0.02076834243413807,-0.00949735838384637,-0.003949354067069113,0.0015859478840877803
0.6629458,0.0037897935278010664,0.05363631025829818,0.040099450184954054,0.018834579644627304,0.021928111992129108,-0.010520466520058853,-0.003182010738681946,0.0014089078198470655
0.6930797,0.02686238192654855,0.04777756272233091,0.04101004050269539,0.019751961222412323,0.02307284504540209,-0.011261511478410402,-0.0025193171018038397,0.0012589519132738067
0.7232136,0.05364859060773597,0.04172411722174729,0.04398984467960884,0.020621596666781844,0.023997240065815096,-0.012640826667999868,-0.0016061856506901955,0.0010729330824032722
0.7533475,0.08553419026293341,0.03540635974059114,0.04946936827089067,0.021444415025477604,0.024629397137386738,-0.014892499801053064,-0.00035111796616916656,0.0008304430144997572
0.7834814,0.1174389377119951,0.029081323715217877,0.05286680784307467,0.022182470642183184,0.02524883347670369,-0.01672654370671545,0.0007488145573691699,0.0006183442966862915
0.8136153,0.14936287456657737,0.02274899656731577,0.054178395950934516,0.022835477273066083,0.025855449047696214,-0.01814186971989503,0.00169280370443976,0.0004368208845099771
0.8437492,0.18526107468642294,0.01707178459764691,0.05868740330232865,0.02330948594477791,0.02716127263675558,-0.02003202239578175,0.0023821610106661874,0.0002296632158341629
0.8738831,0.225519806612283,0.012113192398828687,0.06600204891629988,0.023620917495898498,0.029235009680772892,-0.022484442015330376,0.0029899582375082015,-3.995732617385057e-05
0.904017,0.265834575984627,0.007151582702761061,0.07003661607009022,0.02388076375172525,0.0313013829220555,-0.02452468609406134,0.0036836470189633135,-0.0003212888463415539
0.9341509,0.30620565405115485,0.0021869294469070155,0.07077746485329127,0.024088930805439463,0.03336065254158293,-0.02615153467493704,0.004458782731717247,-0.0006137739932764775
0.9642848,0.3485889476723969,-0.002261390838555144,0.07254031980065,0.024126398264437684,0.034852129491625895,-0.027473345100444947,0.004943408742685231,-0.0007849649699826854
0.9944187,0.3966022375971079,-0.00523227866506204,0.08251379124524946,0.023793927201047758,0.034751306677614495,-0.028766618878400332,0.0043666012940298225,-0.000581189445640588
1.0245526,0.4446703288704157,-0.008206076426176878,0.087867928948309,0.023442837958546844,0.03466493728096618,-0.02976246021729077,0.0037218540371998943,-0.00037270726851595633
1.0546865,0.4927934128791094,-0.011182795956301561,0.08858690534528935,0.023073075702460973,0.0345929746196116,-0.030459936346532285,0.0030065360987577387,-0.00015935549368591544
1.0848204,0.5409713182598352,-0.01416242502091336,0.08465483826290687,0.022684588653817735,0.03453536956592688,-0.03085810877056042,0.0022180081318844327,5.902797409787898e-05
1.1149544,0.5862748268991709,-0.015489298260945361,0.09029340404157754,0.02217716877638411,0.03425461985057371,-0.03067284201712335,0.0018717410000340853,0.00018333722829601626
1.1450882,0.6309093255549669,-0.01641849567386089,0.09534569671146054,0.021643324242926205,0.03392044554716583,-0.030308077737845066,0.0016325243560883131,0.0002830866680710446
1.1752222,0.6755848107859492,-0.01735185567181574,0.09641563602385228,0.021109135444654,0.03358941674726184,-0.029852432330520928,0.0013843302486113932,0.00038167974135809135
1.205356,0.7203010004013777,-0.01828937907339423,0.09349227778544422,0.02057458701493206,0.033261565473236165,-0.02930522181371706,0.001130774850599382,0.00047903887799298766
1.2354898,0.762986708432436,-0.01900045496495295,0.08824366471410039,0.020077771257141233,0.03278655213096469,-0.028555956165888925,0.000920183183028828,0.000514307884836725
1.2656238,0.7949005607515574,-0.018513627104766783,0.08889050006518573,0.019780574799634673,0.0315291459171638,-0.027211089318705223,0.0009786501191135898,0.00023340755385554924
1.2957577,0.8268282301723957,-0.018030987586826086,0.08751614043291578,0.019485222922578743,0.0302716089844908,-0.02589286203291681,0.0010987508866055415,-4.5440808197673714e-05
1.3258916,0.8587699886411428,-0.01755254115050775,0.08411792261189877,0.019191729771141437,0.02901393425527757,-0.024600874229236323,0.0012805427338751264,-0.00032224939781266967
1.3560255,0.8907256182283163,-0.017078300177672645,0.07869321894078318,0.018900114439074814,0.027756133927303476,-0.023334743655721864,0.0015240839390112254,-0.0005970260297591325
1.3861594,0.91775924526155,-0.016475640280987136,0.07377893510781797,0.01869160721626423,0.0265411572938929,-0.02202599972896649,0.0017173796121254699,-0.0008099118264886039
1.4162933,0.9369287751615047,-0.015666493112803437,0.07178469853511804,0.018613518534488838,0.02539401029958058,-0.020636941354960962,0.0017456896334459605,-0.0009267351538654825
1.4464272,0.9560909699648619,-0.014862365002045408,0.06906677654895599,0.018536102464794656,0.024246058136112903,-0.01927712776393775,0.0017657349875538075,-0.0010435180667506363
1.4765611,0.975245663896203,-0.014063272185012465,0.06562603222101526,0.018459387917679936,0.023097300594032123,-0.0179462607952563,0.001777188585284608,-0.0011602692379679186
1.506695,0.9943929892033339,-0.013269218052300857,0.06146334585959545,0.018383402641352322,0.021947718097193133,-0.01664401719477652,0.0017797247702622462,-0.001276999062530369
1.5368289,1.0085618123412132,-0.012610880014108261,0.05836396827573731,0.018341732684101726,0.02117473589318133,-0.015569612641745872,0.0017771540414083242,-0.00132940567269921
1.5669628,1.0185385886579752,-0.012067363636560913,0.05645133107376443,0.018329282682071082,0.02071750966040177,-0.01467820220929272,0.0017589325746555293,-0.0013294131846701388
1.5970967,1.0285041835159063,-0.011528663688750385,0.054344996008790725,0.018317907734400587,0.020258246947385483,-0.013797966763363001,0.0017187483359030614,-0.0013316134117921715
1.6272306,1.0384586490690708,-0.010994786219271191,0.05204561461008472,0.018307627030141077,0.019796952624809464,-0.01292873712126836,0.0016566742582886443,-0.001335989616903079
1.6573645,1.0484018921852112,-0.010465745379406144,0.049553869924121585,0.018298459300531627,0.019333639100529928,-0.012070358362789742,0.0015727848674254828,-0.0013425247606862931
1.6874985,1.0552237946540117,-0.010148578319785884,0.04779128586897974,0.018239894719163065,0.019045324396848626,-0.011525333341631853,0.001515925937628504,-0.0013251236740921977
1.7176323,1.060714216902852,-0.009923676156176953,0.04634153429836463,0.018160794056966988,0.01882841080953952,-0.011113332703644887,0.0014624183759504618,-0.0012978885017747854
1.7477663,1.0661980491131544,-0.009702747480332619,0.044832388145368496,0.018082649113642418,0.018607195741400923,-0.010704286381281316,0.0013923064146601234,-0.0012717454096840934
1.7779001,1.0716752614825964,-0.009485801916071068,0.043264007046874164,0.018005467622203092,0.01838169588895588,-0.010298128228437516,0.0013056457947010873,-0.0012466751343413747
1.808034,1.0771458428353071,-0.009272846831663628,0.04163668105738694,0.017929257046327633,0.018151923307056526,-0.009894788015103911,0.0012024905332147263,-0.0012226580075112101
1.8381679,1.081164525821805,-0.009166092251689406,0.04052958282681107,0.0177428995482903,0.01804324801822372,-0.009690544651471613,0.0011937674381935666,-0.0011876503912407422
1.8683017,1.085070826113224,-0.009070534891179705,0.039436561625588507,0.017548410837751025,0.01793978128171815,-0.009502098240214763,0.0011805688262470845,-0.0011519492185058445
1.8984357,1.0889763105660677,-0.008978275450317597,0.03831409297634991,0.017354327925512444,0.017831855511377608,-0.009314209531769303,0.0011544791180474355,-0.0011164355326617398
1.9285696,1.092880941927433,-0.008889321336027933,0.03716221036731637,0.017160654891988977,0.01771947153386585,-0.009126841158966852,0.0011154994441924119,-0.001081093516126854
1.9587035,1.0967215225100517,-0.00879257215274265,0.03609436230514795,0.01693616489697862,0.01760769717369114,-0.008933937578085442,0.0010774280396942408,-0.0010486105419582488
1.9888374,1.1004069596529007,-0.00867162671420374,0.035279350365515105,0.016634786995675537,0.017503579533918734,-0.00872662928727476,0.0010605876880641464,-0.001022807622396888
2.0189712,1.1040939092636108,-0.008553740692150313,0.034438855412517455,0.01633329424354549,0.017394398586619942,-0.008519683226632848,0.0010310356394591645,-0.0009969485242608861
2.0491052,1.1077824346721172,-0.008438919243417331,0.03357280053377054,0.01603168816455414,0.017280157552649767,-0.008313063653189652,0.0009887654280551989,-0.0009710169668889204
2.0792391,1.1114724688231945,-0.00832716934473865,0.03268124217313195,0.01572997171420754,0.01716085939139083,-0.008106737958673449,0.0009337716178316286,-0.0009449968096688262
2.109373,1.1152782533317804,-0.0081666745536495,0.03201375494527525,0.015352223007708131,0.017100544257572924,-0.007841528065232216,0.0008732632295711806,-0.0009259711638006559
2.1395068,1.11910704895854,-0.007999226807442028,0.03136694552855701,0.014959558431030334,0.017046855350327052,-0.007565681266657279,0.0008007358139828207,-0.0009084681810423102
2.1696408,1.1229369565844536,-0.007834767778604146,0.030692601572479106,0.014566541970706897,0.016987442801231132,-0.007290563313481841,0.000714745335277411,-0.0008911319269970598
2.1997747,1.1267679519951344,-0.0076733052937925095,0.029990671998166185,0.014173179002339732,0.016922308642107954,-0.007016140597971664,0.00061528792575756,-0.00087394604572539
2.2299087,1.1304088048636913,-0.007490782544209651,0.029432034585946454,0.013728620060663846,0.016846406204905656,-0.006720465946956373,0.0004857734158620168,-0.0008486579751300276
2.2600424,1.133936297148466,-0.007296898826552933,0.028951006720254524,0.013253350827212648,0.0167621641165131,-0.006412666728743908,0.00033427472406079295,-0.0008187361356150051
2.2901764,1.13746433891356,-0.007105992528067873,0.028446574923124635,0.012777671917891888,0.01667268367256048,-0.0061058405635247,0.00017098483393828898,-0.0007891092813665664
2.3203104,1.1409929227083921,-0.006918071212567156,0.027918677509913614,0.012301589563431031,0.016577959359969367,-0.0057999574310786325,-4.105954250023525e-06,-0.0007597625815356197
2.3504443,1.1436961758881807,-0.006720142641825078,0.027596473949339506,0.01177481568648126,0.01644138872382195,-0.00549324956953262,-0.00015467653809099133,-0.0007170441847313148
2.380578,1.1460245214402676,-0.00651928410434266,0.02736621197568434,0.011224804446631698,0.016283972527779016,-0.005186442434203808,-0.0002957809071822935,-0.0006685170127706957
2.410712,1.1483528204262257,-0.0063213956918843905,0.02712598569979363,0.010674380926077538,0.01612251198055652,-0.0048802615770314715,-0.0004430371534066731,-0.0006203822411329954
2.440846,1.150592789053917,-0.006125859499661601,0.026884444922529616,0.010120869371040528,0.015955503644173204,-0.00457508892599784,-0.0005932573222237891,-0.0005717756772984163
2.4709797,1.1510450765490532,-0.0059206121222814545,0.026813683579948844,0.009512607672636685,0.01575522141539995,-0.004278342229396113,-0.0006818679817248777,-0.0005062419011685458
2.5011137,1.1514975000172853,-0.005718371297916747,0.02674268797709911,0.008903929045417158,0.015553211996867867,-0.00398161509904608,-0.0007706422131287596,-0.0004409941565937295
2.5312476,1.1519500482827425,-0.005519144579011481,0.026671483492965997,0.008294841259806002,0.015349477010193211,-0.003684905868253519,-0.0008595782352782688,-0.00037602572917988866
2.5613816,1.1507592927664518,-0.005304975233912046,0.026721057109956092,0.007657241019558313,0.015176627312222716,-0.0033874405425755785,-0.0009247630546437083,-0.0003073252034201231
2.5915153,1.1489219162613153,-0.00508678769270432,0.0268125795460723,0.007008167251931211,0.015016064714955611,-0.003088977956484362,-0.0009800134484214268,-0.0002370999025844545
2.6216493,1.1470851302146912,-0.004871664094480366,0.026897470680292912,0.006358680031951582,0.014855134939421434,-0.0027897158505127417,-0.00103464257209928,-0.00016688876596522378
2.6517832,1.1434074100106955,-0.004631791186511691,0.027246396627441216,0.005700626169285382,0.014736378779120537,-0.002480050543899299,-0.001050863520645047,-0.00012141825482080414
2.6819172,1.1389488633722067,-0.004383219758437917,0.02767560603629593,0.005038731413071127,0.014635386882290775,-0.002164316979998423,-0.0010517308834365469,-8.640880915655082e-05
2.712051,1.1344913635402918,-0.004137773885304341,0.028065169615230756,0.004376473610597445,0.014534109180855688,-0.0018464273158195783,-0.0010535465725524176,-5.1355052846694006e-05
2.7421849,1.126810496672988,-0.0038689855819029617,0.02901358053423908,0.0037387357261574766,0.014462448657434847,-0.0015253997958019896,-0.001046075128434184,-6.010412556163206e-05
2.7723188,1.1191134098917246,-0.0036032292141499056,0.029845813530876786,0.003100800056761057,0.014390132067373666,-0.0012002582318466765,-0.001044692145588385,-6.896595499483686e-05
2.8024528,1.1086531281471252,-0.003345398828969337,0.030910889128445973,0.002506488616795471,0.014352406221419837,-0.0009115100592973829,-0.0010810504041770669,-7.780272777254965e-05
2.8325865,1.096224958077073,-0.0030942066042598526,0.03195614554738513,0.001943183213162016,0.014337686720536051,-0.0006457221469810411,-0.0011605125535202113,-8.640418577809432e-05
2.8627205,1.0801436360925436,-0.002837100049646324,0.03300109662197648,0.0014325974085422004,0.014323367944294469,-0.00040566402577017725,-0.0011769799062113333,-9.428536181995026e-05
2.8928545,1.0596383549273014,-0.0025721457195686526,0.033724925121998206,0.000985963868584115,0.014308478617078109,-0.00019478401491379192,-0.0011400151180466847,-0.00010113571770375575
2.9229884,1.0280099473893642,-0.002370661169280197,0.033478876735799634,0.0006151084306577128,0.01420275800672241,-9.279157426822938e-06,-0.000974396118133835,-9.428977981594912e-05
2.9531221,0.988274710252881,-0.002216460752038074,0.030470139697150178,0.0002995040705477731,0.014029928043429278,0.0001615887998339424,-0.0007832959077494102,-7.750803376739095e-05
2.983256,0.9045237377285957,-0.003327440055727493,-0.044114880478657525,0.00010552583751694291,0.011761283599850049,0.0006927554339430145,-0.0017664982152771902,-4.100547750732045e-05
3.01339,0.5014805290848017,-0.0010704225896915887,0.07532761515493569,1.4621570881243046e-05,0.005314856423655644,-0.00047624451782531736,0.0010185713785714947,-3.106377388996209e-05


==> figs/data/periodichill/fk02_finep1_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0001926312620526005,-0.0008905927118121326,-0.031917336832849745,-1.704884503668389e-05,-0.007503484006460132,6.89464520726942e-05,-0.0003871602729861161,-2.3643682368578743e-05
0.0301339,-0.2986828936263919,-0.001060100676085085,0.058481950746621575,1.3671921643456083e-05,0.034494870398511554,0.0002446761289479664,0.0019346093610299704,0.000149187071580126
0.0602678,-0.3536755172535777,-0.0026061831181323214,0.04987189271778286,0.0007312160456671261,0.04563342964658925,-0.0010548066801566208,0.0015737617798619857,0.0001220864011084367
0.0904017,-0.33201697934418917,-0.004943969884607213,0.04666979956535458,0.0019417134655317285,0.04622588403494512,-0.0027214725968837043,0.0003475781142000089,5.495566603875837e-05
0.1205356,-0.3086221423000097,-0.008025221267416782,0.04778357693581595,0.003706120477709883,0.044938743216759426,-0.004264588007765117,-0.0008845111953467984,3.232609138297193e-05
0.1506695,-0.2849463876336813,-0.01140136513276957,0.04950970717534339,0.0058623859845064845,0.043305702186858044,-0.005937401984464597,-0.0016351725620092623,2.9030072516240745e-05
0.1808034,-0.26115018827840686,-0.014898712748617982,0.0508639046212902,0.008176251037240801,0.04150982976303749,-0.0075651785529302785,-0.0021043005837800455,2.5811788666393274e-05
0.2109373,-0.23739064950495958,-0.01853320418013027,0.053193499237018736,0.010689942074371574,0.04036247868467463,-0.009026138770409978,-0.0019723794415676503,2.37673822928758e-05
0.2410712,-0.2136450414545834,-0.022186533937201602,0.054872567461051014,0.013225981434970663,0.03935347280978264,-0.010309825427337348,-0.0016218183782989734,1.1383301394286545e-05
0.2712051,-0.18872960191220045,-0.025865488447379903,0.05741377089855761,0.015742523387059285,0.039043318747262856,-0.011699142949984071,-0.00106450607513635,-9.090700104774874e-05
0.301339,-0.16325907385908067,-0.029551390349297435,0.059632905864710505,0.018232817853680024,0.039071904537981594,-0.013032614979162364,-0.0004661265253867318,-0.00022674624697001334
0.3314729,-0.1373952974099666,-0.033247886628714696,0.06146776265950234,0.020649567493437816,0.03906820462851049,-0.014311091349565142,0.00016152872145068367,-0.00037904451955665696
0.3616068,-0.11038825869036373,-0.03700191180632828,0.06453030787671875,0.022912457062932504,0.03896995787828958,-0.015780942409948817,0.0008449620603153346,-0.000579553473639705
0.3917407,-0.08339303077809745,-0.04074869634860079,0.06612216164832853,0.02514219608673753,0.03886432894782028,-0.017038751254867944,0.0013726057177948776,-0.0007577399454097278
0.4218746,-0.05668503016113391,-0.04447830370008887,0.06888536484369283,0.02715791009746039,0.03891763576700651,-0.018587039462558453,0.0016179201107244618,-0.0009458433467218271
0.4520085,-0.030212234589271247,-0.04819700999360066,0.07241814351546366,0.028990142712762214,0.03911049067815551,-0.02034437785518745,0.0016526550210532133,-0.0011466818403583754
0.4821424,-0.00374313952124794,-0.05191446078242734,0.07453038736985564,0.030789956769973457,0.03930672809641386,-0.02189296332187684,0.001597400393264606,-0.0013358386167006554
0.5122763,0.021904204633756308,-0.05541454289596004,0.07758878257250203,0.032277285367611756,0.039622526211871796,-0.023647138583154145,0.0013432134303284363,-0.0014915018025953024
0.5424102,0.04681012533546891,-0.058719802775158314,0.08150906521219542,0.03348258407015356,0.04004766447363523,-0.025596659651706363,0.000948873045590953,-0.001622621590942524
0.5725441,0.07172402892615537,-0.062028634842135943,0.08416887994920423,0.03466330141862799,0.04047601737355822,-0.027371260247351713,0.0005280907817017838,-0.0017511588544128027
0.602678,0.09659303963417187,-0.06522120960289612,0.08647212639848814,0.035698680571398834,0.04107128623972971,-0.029061342439368393,0.0001379705880319317,-0.0018415366609113575
0.6328119,0.1212400290532969,-0.06789386164746247,0.09149867935833063,0.036186908465203525,0.04238528188555222,-0.03099626950173126,2.809147790309172e-07,-0.0017778700956622212
0.6629458,0.1458977678557858,-0.07057236523542088,0.09529803546030685,0.036660631330319216,0.0436998064147346,-0.03279379401961329,-0.00012181887418376888,-0.0017180883534274765
0.6930797,0.17056627303827554,-0.0732567329723679,0.09786857820070607,0.037119754152691524,0.04501486287279173,-0.03445338352644091,-0.00022846242377137045,-0.0016621845408948607
0.7232136,0.19656266970559955,-0.07555725768543198,0.101842031714629,0.037305837540731274,0.04622273415673403,-0.03599711644034843,-0.0004066241590009415,-0.0016156389355334846
0.7533475,0.22370332200080156,-0.07752943076775409,0.1066601333474676,0.03726097325783986,0.047332188106869545,-0.03744362200002668,-0.0005617245292535281,-0.0015822779893652431
0.7834814,0.25085551757365465,-0.07950877575785853,0.1099993394383036,0.037209111825422546,0.048434097826306886,-0.038779530431593254,-0.0005948461746268009,-0.0015587586840540301
0.8136153,0.278019268065691,-0.08149530459195375,0.11185776203068008,0.03715017101335467,0.049528593168500695,-0.040004181581093895,-0.0005066858506053845,-0.0015450737991397098
0.8437492,0.30680807400494814,-0.08301203924929723,0.11536505237618927,0.036821236628367636,0.050511580104188256,-0.04092561466625665,-0.0005962726151506588,-0.0014344195936114898
0.8738831,0.33672654954716563,-0.08420628070598468,0.11930989347179409,0.0363082109783517,0.05140984293183022,-0.0416340442006502,-0.0007662220367101197,-0.0012560019515893243
0.904017,0.3666596934199333,-0.08540787309175357,0.1214619942495902,0.03579402959518352,0.05229398085244076,-0.04226921769931867,-0.0008083176103977664,-0.0010827593026120352
0.9341509,0.3966076448559761,-0.08661683998070657,0.12181870671012612,0.035278639705479536,0.053163924468738945,-0.04283041741477209,-0.0007219969676094534,-0.0009147566859312067
0.9642848,0.42784073762595654,-0.087428163504228,0.1230406846745754,0.03463084266309115,0.053479939028264964,-0.042975954272113676,-0.0004625508212496559,-0.0008085066818021725
0.9944187,0.46124379616230726,-0.0875585712492466,0.1266771496727823,0.03376186228723331,0.05287318369696745,-0.04251533467849887,-2.50856353797603e-05,-0.000799810755104742
1.0245526,0.4946682080626488,-0.08769257611129433,0.12808051766993106,0.03289471338299068,0.05225960481016539,-0.042046700841351155,0.0005043365450933222,-0.0007915837084264371
1.0546865,0.5281140571460128,-0.0878301840275526,0.1272465179093868,0.03202939574053909,0.05163914229318789,-0.041569685324417696,0.0011264718243229402,-0.0007838432385593942
1.0848204,0.5615812027826905,-0.08797140477690846,0.12417085136723377,0.031165913628480865,0.051011736886337145,-0.041083918582453915,0.0018420740286795145,-0.0007766077435736435
1.1149544,0.5963603062555194,-0.08704212913289666,0.12626483178155362,0.030203055715756925,0.04890682569250182,-0.039496782604886184,0.0027172197614247218,-0.0006017746278156448
1.1450882,0.6312745595350862,-0.08601402735803276,0.12663708574124644,0.02922946448486977,0.046662278065749095,-0.037873798167760396,0.003504426194329495,-0.0004142084651205403
1.1752222,0.6662030266597867,-0.08498770254664123,0.12458204443631171,0.028254492803030516,0.04441615457039407,-0.03632057898953826,0.004189066031857161,-0.00022977126012608705
1.205356,0.7011454356834292,-0.08396316354628652,0.12009683194210102,0.027278161186406018,0.04216847512382343,-0.034836992163151004,0.0047710607514149656,-4.8457061628198435e-05
1.2354898,0.7341221775859594,-0.08275904098991305,0.11523943678923931,0.026324043030384353,0.039938507595174914,-0.03328634691770374,0.005106909339089251,0.00011573272668201915
1.2656238,0.7616902999579906,-0.08106022514402866,0.1141699274067377,0.025430785261308233,0.037761238448647004,-0.03144578861358594,0.004988953766032811,0.00023830268903685808
1.2957577,0.7892635017633438,-0.0793628873070702,0.11158554942253551,0.02453261594826562,0.03558485794038819,-0.02969715306174374,0.004833896206573618,0.0003575038578671457
1.3258916,0.816842021420598,-0.07766701665241271,0.10748539989284489,0.02362954431629453,0.03340937437748901,-0.028040324995974503,0.0046421423586183695,0.0004733637564173674
1.3560255,0.8444256298244,-0.07597262877970934,0.10186869056242764,0.022721594798373178,0.031234828945890348,-0.026475221417617517,0.00441409981846534,0.0005859081824926252
1.3861594,0.8677876181900501,-0.0741067040944472,0.09727866073431601,0.02196036044680815,0.029475961856810697,-0.024946425118310897,0.004293315125954725,0.0005428801004837924
1.4162933,0.8867286629974842,-0.0720610081916675,0.09443325495881594,0.021351325091113822,0.02815137335425837,-0.023439291822534777,0.004325213488291714,0.00034047382681579247
1.4464272,0.905672850087285,-0.07001656491775066,0.09087513639538325,0.02073527631859202,0.026826655660674634,-0.022007523723564973,0.0043733096862166275,0.00013923106507063104
1.4765611,0.9246200248599052,-0.06797339336480945,0.08660401025038844,0.020112236619983022,0.025501813779213282,-0.02065107386684563,0.004437735012881187,-6.083551331965238e-05
1.506695,0.943570364266634,-0.0659314781660214,0.08161944881214633,0.019482219566233996,0.024176831919707396,-0.019369875745056622,0.004518620343543129,-0.00025971645301822873
1.5368289,0.958441648632288,-0.06388007802888751,0.0779503119927083,0.01901823116100681,0.023407662460599662,-0.018129535148924555,0.004421122401016376,-0.0004567572636225044
1.5669628,0.9710288308560848,-0.061824452015571296,0.0750315484902544,0.01864353389581887,0.02294877535272901,-0.0169251104614173,0.004206575127773376,-0.0006545928753346913
1.5970967,0.9836125988513231,-0.05977075477130711,0.07180112036331265,0.01826135354013499,0.02248931511127083,-0.015771338383754385,0.003978550766081439,-0.0008540963550110652
1.6272306,0.9961930252611637,-0.05771897576050833,0.0682593157504725,0.01787171260298235,0.022029274277423835,-0.014668115420702878,0.003737017343504099,-0.0010552707833926236
1.6573645,1.0087700132280588,-0.05566913349321112,0.06440639603262288,0.017474639594048394,0.021568653966596716,-0.013615354069564933,0.003481947848731383,-0.0012581161239858018
1.6874985,1.0179784260690212,-0.05389406002359465,0.062002600248176165,0.017157650664337318,0.021133271012838205,-0.012744349423536326,0.003237378045666168,-0.0012981403275837105
1.7176323,1.026309223845601,-0.05219209083588794,0.059901593694918986,0.016857861825465573,0.02069984039006708,-0.011938005266860577,0.002974115497769818,-0.0012999617238032759
1.7477663,1.0346337538212538,-0.05049260874511674,0.05766596832003801,0.01655285568179962,0.02026118193008094,-0.011159936731069471,0.0026846206954504164,-0.0013064913379970875
1.7779001,1.0429519321769476,-0.04879563205759041,0.05529602016851198,0.016242661773749372,0.019817285688730223,-0.010410055002044158,0.002368892511977763,-0.001317722574218365
1.808034,1.0512161199003458,-0.047107215388678014,0.0528147179187215,0.015927710077402995,0.019369294741118138,-0.009692603161953507,0.002030556155957302,-0.001332225081040458
1.8381679,1.0563889555633068,-0.04581311656511389,0.05170881353085521,0.015634904878983946,0.018990404076825423,-0.00927678444769333,0.0019045014756839465,-0.001259179521088246
1.8683017,1.061557250097394,-0.04452123466762714,0.050550601847987764,0.01533908273661056,0.01860516488871344,-0.00887455889866233,0.0017595603952516824,-0.0011906259104142154
1.8984357,1.066721048206091,-0.04323156445752829,0.04934019723504668,0.015040258929866084,0.01821357680236793,-0.00848587115436477,0.001595760423041148,-0.0011265500090782107
1.9285696,1.0718802940100431,-0.04194411975913681,0.048077720960049586,0.014738453836919147,0.017815645818874057,-0.008110673379900561,0.0014131311244088285,-0.001066938707943578
1.9587035,1.0765067115426064,-0.04073433991288766,0.04689366535575834,0.0144373572770386,0.01747101897785002,-0.007805912401505841,0.0013026359617360603,-0.001015945030884915
1.9888374,1.0802257917821407,-0.03965560528013157,0.04589774352700515,0.014140161606438538,0.017221768998145568,-0.007608404964334077,0.0013325902061354666,-0.0009763675154235994
2.0189712,1.083943696692586,-0.03857846169921686,0.04487455148465491,0.01384083572108961,0.01696549814218104,-0.007418717593479063,0.0013488042653422476,-0.0009409802306333127
2.0491052,1.087660450488329,-0.037502906699046434,0.04382409443818469,0.01353938918686739,0.016702217063870747,-0.007236827264783516,0.0013512971923784305,-0.0009097708809006519
2.0792391,1.0913760289549828,-0.03642894820109177,0.042746419247090106,0.013235833657326442,0.016431938992483096,-0.007062714479271287,0.0013400867677359866,-0.0008827274801641277
2.109373,1.0950587559491396,-0.035382981408474734,0.04174548338610906,0.012923636471480055,0.016234802944949195,-0.006848285472738087,0.001325585332736837,-0.0008761066116460861
2.1395068,1.098738530650735,-0.03434093786745507,0.040728240822771156,0.012608653140334684,0.01604021895178207,-0.0066365013998572475,0.0013000142412891921,-0.0008745697551749503
2.1696408,1.1024185493588448,-0.03330023148919281,0.039684561560838105,0.012291518912795809,0.015840487534446234,-0.0064319885848605415,0.001262435302777509,-0.0008765025680390233
2.1997747,1.1060987636446953,-0.032260874069834244,0.038614506368441326,0.01197224454963597,0.01563560818845076,-0.0062347326013202295,0.0012128459411100516,-0.000881899363637635
2.2299087,1.1096568014472723,-0.031216767718433402,0.03767787191966043,0.011622705666665168,0.015468561721620817,-0.005996048971221156,0.0011012140735952546,-0.0008810836093485345
2.2600424,1.1131602264940739,-0.030171314705967234,0.036788666264142345,0.011258348701685622,0.01531692775866386,-0.005742677020050317,0.0009574528226090132,-0.0008788654941047292
2.2901764,1.1166636291891336,-0.029127220794180175,0.03587612484383507,0.010891690124696166,0.015161793821187623,-0.005496255784963745,0.0008042552563378783,-0.0008794528136873004
2.3203104,1.1201670039445162,-0.02808449702570215,0.03494019545484295,0.010522741234764136,0.015003157760612068,-0.00525677421848076,0.0006416183134813139,-0.0008828414378146035
2.3504443,1.122816139832139,-0.027040568575102952,0.03432323463440379,0.010107844491614976,0.014870713871393819,-0.004992908273091311,0.00046883847909416285,-0.0008663192109218708
2.380578,1.12517330609262,-0.025997195723903133,0.03381149866633337,0.00967568783412758,0.014745905019875378,-0.004723327571988737,0.00029006482902005706,-0.0008443114591164992
2.410712,1.1275304891169071,-0.024955252667496097,0.03328971697787231,0.009241188223024197,0.014618718798068227,-0.004458437545305994,0.00010606681225303408,-0.0008245011425345928
2.440846,1.1296860948204994,-0.02391267611346848,0.03278991503909223,0.008799096777049058,0.014492130844191419,-0.004195936182770123,-7.767196335264903e-05,-0.0008038584675669918
2.4709797,1.1299651488661766,-0.02285227547406521,0.03258379489316754,0.008305658740153063,0.014391710036724263,-0.00391449637483662,-0.00021283521249480103,-0.000756715388013855
2.5011137,1.1302448362112045,-0.021793378581151046,0.03237795753441097,0.007809817045260908,0.01429035741506282,-0.00363358420298961,-0.000348317008266142,-0.0007108449546024886
2.5312476,1.130525179207325,-0.020735997863539524,0.03217232900991274,0.007311584819888136,0.014188072417121325,-0.0033532013927756177,-0.0004841197787976946,-0.0006662457788702979
2.5613816,1.1289744414389133,-0.01965200418180757,0.03217745756336754,0.006776301349213446,0.014111281392358177,-0.003064386904650912,-0.0005619152356109297,-0.0006203800916531159
2.5915153,1.1268461886793375,-0.018560687677563692,0.03224066807403725,0.0062275886630544655,0.014042346740723412,-0.0027687077609507837,-0.0006201078804221848,-0.0005744211396415657
2.6216493,1.1247186958789825,-0.017470918325670937,0.03229430041522985,0.00567637751142345,0.013972984736443555,-0.002468379115640306,-0.0006769122356555073,-0.0005290900686073656
2.6517832,1.1206242013722658,-0.01636070247150201,0.032698932947977655,0.005103879535416766,0.01396749637510047,-0.002182842183621636,-0.0007317423558861821,-0.0004890564710996805
2.6819172,1.115829959511757,-0.015244135434841155,0.03318985312601774,0.004522108118231714,0.013984666503695094,-0.0018943092564585456,-0.0007846818409702437,-0.00045111904862316267
2.712051,1.1109682768583298,-0.014128968176464696,0.033647930038101626,0.003938194830643164,0.01400217107448451,-0.0015963022856391451,-0.000837267811018734,-0.0004133567797680688
2.7421849,1.1033360101282597,-0.01301200499551669,0.03459864613260222,0.003369692292843064,0.014041032883188073,-0.0013336835047200284,-0.0009470776877890698,-0.0003661578636283769
2.7723188,1.0957034528255463,-0.011896462301962174,0.03543236164831054,0.00279858461767159,0.014079672644075255,-0.0010540869563325107,-0.0010607925307627546,-0.0003184640394680511
2.8024528,1.0852064285427332,-0.010779285144963069,0.03646869669045816,0.0022677161344909244,0.014160643633867428,-0.0008085871653346604,-0.0011796980778111046,-0.00027588731508173034
2.8325865,1.0728553235530853,-0.009661622701969463,0.037442423158615235,0.0017619785717219404,0.014267567400293998,-0.000570693941034631,-0.0013183443375862289,-0.0002353001287533575
2.8627205,1.056283950805664,-0.008522107210865215,0.03851284403572208,0.0013054157591144285,0.01431342962576813,-0.00035801133527338033,-0.001384437569156613,-0.00019931429132125246
2.8928545,1.034943576902151,-0.007357788933404663,0.03928619596741356,0.0009046346142422638,0.014288653092531033,-0.00016117711891372455,-0.0013965480627705362,-0.00016768140529322732
2.9229884,1.0015211161226034,-0.006138252159644253,0.03871739058041257,0.0005726634239398713,0.013976567684878798,2.7034017037677258e-05,-0.0012271097148497633,-0.00013378914959119015
2.9531221,0.9597334824502468,-0.00488138791183701,0.03488151647969673,0.00028718191894542574,0.013462868128672065,0.0002684494939323122,-0.0010232750255553778,-9.631849205052696e-05
2.983256,0.8536672331392765,-0.0041037181435967796,-0.022685970070875028,0.00010221988584036365,0.010804371418763767,0.0005858470269519737,-0.0016982502396971928,-5.008038719714247e-05
3.01339,0.46430755592882633,-0.0010847945641216938,0.07276297500167753,1.4339865604429108e-05,0.004731158376739516,-0.0003981601316539465,0.0008844675847984379,-3.0045659470814096e-05


==> figs/data/periodichill/fk02_finep1_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.0001665710477709581,3.4389407801427296e-05,-0.01755821269303398,-1.8883063039030744e-05,-0.0076552388726468185,-1.722853085300268e-05,0.0002821151143035881,-3.5758623243070615e-05
0.0301339,-0.18080733274109662,-0.002517776557851903,0.04822034454675879,1.5545796759175653e-05,0.0350743471263546,0.00011290234662963104,0.0008276397666536553,0.0002100210576361722
0.0602678,-0.20344783505424857,-0.006972225800382148,0.05245180775653342,0.0006926930990129918,0.047575550680426,-0.0012143613826097798,0.00221358250541342,0.0003305105924781716
0.0904017,-0.17609974183142185,-0.012018299163173651,0.05171787651923995,0.001819686693119338,0.05029535955237884,-0.0027954501672975023,0.0029265886139297624,0.00040479863670449793
0.1205356,-0.14713527006097138,-0.017064210718672257,0.05510422327741933,0.0034777584365536305,0.05216238941291209,-0.00451869424682308,0.003619356335179848,0.00045513923699146516
0.1506695,-0.12005887867417186,-0.022050055085856002,0.05799512469047781,0.005575896097765894,0.05389703176404945,-0.006420834230963774,0.004435337961841925,0.0004077470794647882
0.1808034,-0.09382128482684493,-0.02700950244707201,0.05998640741454663,0.00784309370038741,0.055491975108604714,-0.008267310738368233,0.0055918243917734275,0.00026265903606502027
0.2109373,-0.07049156108405441,-0.03191536154372443,0.06292481359969279,0.01047332161988202,0.05642048247505751,-0.0103215639648861,0.006100724459658164,8.319069174776219e-05
0.2410712,-0.047828197028138675,-0.03680951214300876,0.065332994293563,0.01315008808935473,0.05708988607504368,-0.012257612749629604,0.00674567345061363,-0.0001670635576480954
0.2712051,-0.02659480561669625,-0.04159597109537572,0.0684901852394776,0.01598243913507311,0.05695327483293443,-0.014398640066230302,0.00710539812466234,-0.0004798999144996171
0.301339,-0.006045406611519866,-0.04633131965965731,0.07162304434068795,0.018866863207188906,0.05637775221842574,-0.01654518542984086,0.007471177666138924,-0.0008576211325773736
0.3314729,0.014223168107491801,-0.05095203124801628,0.07458781264982314,0.021713630506051993,0.055581473315415936,-0.018637616971834314,0.007891766066387793,-0.0012781920751641987
0.3616068,0.03368522362598014,-0.05524296581643284,0.07870712099372104,0.024541516540689763,0.05437306732525659,-0.020955639970463416,0.00786922814862739,-0.0016806203778961942
0.3917407,0.053151895995142695,-0.05953479706295184,0.08206508241296254,0.027332398635893852,0.05306875573448395,-0.023106575357036006,0.008118684052657785,-0.002143333733234103
0.4218746,0.07227116452122573,-0.06344115563570085,0.08596376112468311,0.029915662027304925,0.05183016448352465,-0.025339708723674827,0.007905248294227198,-0.002520959614164185
0.4520085,0.09110190306091681,-0.06702591817156645,0.09022545295877646,0.03232856615246396,0.05067491654429141,-0.027638847731520415,0.0072713572065057205,-0.002815955004058626
0.4821424,0.10993777246039826,-0.07061113882082282,0.0937751203173751,0.034715960301601366,0.04948150321898077,-0.029803444575967897,0.006806102016150379,-0.0031430987772481577
0.5122763,0.12821560178417712,-0.07380737088533351,0.09748135984545776,0.03672040193546991,0.0487192759864258,-0.03194486615941285,0.006472831148777171,-0.0033865183868636182
0.5424102,0.14598390030369046,-0.07664820495119784,0.10132972200508043,0.03838067126582676,0.048368511434908446,-0.03407948397672502,0.006201957715769419,-0.003540292989110073
0.5725441,0.16375647358654533,-0.07948894993023714,0.10454586743172041,0.04002537194487054,0.0480076221016615,-0.03611374699870744,0.006003827100575006,-0.0037050921345233084
0.602678,0.1815700181759894,-0.082231277730898,0.10747889384636322,0.04148157068967782,0.04803120261659175,-0.03800849167655668,0.00602074281226039,-0.0038710821362492
0.6328119,0.19954717624932528,-0.08454250746581238,0.11130225187161732,0.042168045761661145,0.04977613651029748,-0.03964200718889618,0.006709666023787959,-0.004000797049346143
0.6629458,0.2175263409735635,-0.08685302066442091,0.11447959981133471,0.04284441709359928,0.05151686182933749,-0.04119293860460062,0.007429367741905113,-0.0041341156624789465
0.6930797,0.23550751945003867,-0.08916281750498456,0.11701071668908405,0.04351069359757302,0.053253382465704,-0.04266131045316714,0.008179756985997624,-0.004271023011532823
0.7232136,0.2554954069200903,-0.09126593373002834,0.1196178839651625,0.04371547569147466,0.05568502109938471,-0.0437106652322834,0.00891378002312056,-0.004308825549327056
0.7533475,0.2772098167333752,-0.09319092515943339,0.12197178365643466,0.04352405511872604,0.05871814598447985,-0.04438711310019315,0.009589370424301302,-0.004257316501004349
0.7834814,0.298926489893347,-0.0951148739331984,0.12338209925611214,0.043325369494905674,0.061752529097484826,-0.04497983903910777,0.010232633337052537,-0.004203476178479392
0.8136153,0.32064542220905423,-0.09703777857794194,0.12384853690783784,0.04311942957045026,0.06478820115142551,-0.04548889757112605,0.01084394667796217,-0.004147341873281536
0.8437492,0.34464753419160843,-0.09868717032077257,0.12541660250010794,0.04264056576133665,0.06616582229746841,-0.04570107690189953,0.01109001449585132,-0.003843296367923071
0.8738831,0.37023000279441476,-0.1001474681252148,0.12716331464543684,0.0419728429366367,0.0663695048385378,-0.04568874189541718,0.010926083268649252,-0.0033589793987498506
0.904017,0.39581589633598924,-0.10160715563688427,0.12759877335169145,0.041300503461966745,0.06653954543797308,-0.0456010587914952,0.010545162110567916,-0.0028621727626889013
0.9341509,0.4214053237810731,-0.10306623685755767,0.12672243830130095,0.0406235511007515,0.06667607179681062,-0.04543805862700837,0.009947579786173076,-0.002352903506798027
0.9642848,0.447766344062984,-0.10420135059393942,0.12688605424673954,0.03984412408962543,0.0658721690534901,-0.04511896349478859,0.00942509056923152,-0.0019615329628631054
0.9944187,0.47543271724134684,-0.10478897264692932,0.12956953713489638,0.038896820500395494,0.06350185361812057,-0.04461676895995304,0.0091860870118468,-0.001783471956662716
1.0245526,0.5031047621741891,-0.10537679202388972,0.13072101223652993,0.037948438855195034,0.06110190041760701,-0.04408154562677412,0.008740033050238311,-0.001600394869241191
1.0546865,0.5307825393974781,-0.10596480878302827,0.13033953273348964,0.036998975593567615,0.058672310676608205,-0.04351326450840473,0.008086890625874199,-0.001412298703833915
1.0848204,0.5584658831357956,-0.1065530211199075,0.12842417305278686,0.03604843453640951,0.056213101555815416,-0.04291190496939978,0.007226625931552232,-0.0012191813905059693
1.1149544,0.5849476987496018,-0.1060746789444238,0.12882692390239264,0.03484466988850868,0.05391435105829122,-0.041662900764321116,0.007253149862377659,-0.0010637213528221917
1.1450882,0.6113213524222374,-0.10549662250559777,0.12819475876819325,0.03361627978012182,0.05161139800131364,-0.040383983095856266,0.007211119092222818,-0.000915381277140644
1.1752222,0.637700229883194,-0.10491883975919336,0.12617194923715314,0.032386893800579984,0.04928669390478873,-0.039135455399751384,0.006999356401483921,-0.0007705248851016416
1.205356,0.6640841104090214,-0.10434133862145245,0.12275771953729175,0.031156521549465216,0.046940205195073935,-0.037917316675070215,0.006617605210547845,-0.0006291547138537489
1.2354898,0.6895021619275212,-0.10351917298976332,0.11932617692954595,0.029928303463438256,0.04449680495803207,-0.03655085966188762,0.006152454477582638,-0.0005079946382983481
1.2656238,0.7122671911492944,-0.10202671866863966,0.1184900706803752,0.02870544017093759,0.041838880722290576,-0.034749244320897335,0.005834870769366807,-0.00043579755458761664
1.2957577,0.735034953802824,-0.10053402674384415,0.11661747164887959,0.0274780325013278,0.03917922342302013,-0.033014964519534284,0.005473593796439118,-0.00036664478502635356
1.3258916,0.7578056417405605,-0.09904108522459865,0.11370797642692532,0.026246067779653184,0.03651780884873994,-0.0313480352039522,0.00506857547930257,-0.0003005393841923952
1.3560255,0.7805790901184082,-0.09754790714941919,0.10976120521058874,0.025009552809699014,0.033854655173734795,-0.029748492778145175,0.0046197744669524525,-0.0002374854139271319
1.3861594,0.8006712403148413,-0.09578834753483534,0.10658134126203223,0.023935285399037186,0.03171297127971074,-0.028115370540268497,0.004219104448885106,-0.00012026727500660068
1.4162933,0.8179557155817747,-0.093749875202775,0.10458076419723261,0.02302831027189575,0.030115440070963503,-0.026445792213609334,0.0038665643315820824,5.164822107063668e-05
1.4464272,0.8352420944720507,-0.0917110025184229,0.10198310707386393,0.022113062740217987,0.02851375621462955,-0.024846098929943314,0.003464444929206974,0.00021763716613368744
1.4765611,0.8525302298367023,-0.08967174717690796,0.09878825850521078,0.021189544511780886,0.0269079369823165,-0.023316333777256323,0.003012777248862347,0.0003777006527788179
1.506695,0.8698202390223742,-0.08763208880554885,0.09499600724195778,0.02025774440524678,0.0252979774168907,-0.02185652069851675,0.002511587197445172,0.0005318424444202694
1.5368289,0.8846831638365984,-0.08550060202833265,0.09179296021783834,0.019548929219489763,0.024256671154956933,-0.02041118407943769,0.0025553412358850103,0.0005492029131314557
1.5669628,0.8981885761022568,-0.08331784373149276,0.08884770257176888,0.018960083096900303,0.02353457091047344,-0.018995677413760043,0.002906967023368734,0.0004896828213715135
1.5970967,0.9116938002407551,-0.08113500173203647,0.08553873324101413,0.01836170803948037,0.02281218591138163,-0.017639048478871905,0.0032396667773944426,0.0004269172861269409
1.6272306,0.9251989144831896,-0.0789520574035123,0.08186608476125423,0.017753798761727668,0.02208951502176314,-0.016341293959775002,0.003553471689777609,0.00036091022127449394
1.6573645,0.9387038201093674,-0.07676902913954109,0.07782979677594937,0.01713635793864991,0.02136656791562366,-0.015102426105201211,0.0038484084092451527,0.0002916659426070497
1.6874985,0.9496408328413963,-0.07469175686128438,0.07508405637571558,0.016666475365333368,0.02108042149015121,-0.01399913115675605,0.003845370680406912,0.0001574665538789491
1.7176323,0.9599118251353502,-0.0726418950362131,0.07254043647112773,0.01622878950237387,0.020906179301641157,-0.01295961023271272,0.003752104637756014,3.837436917653828e-06
1.7477663,0.9701818525791168,-0.07059202005621046,0.06978624743648876,0.015782727590293897,0.020730517153045885,-0.011962263510938292,0.0036409995551512425,-0.00015326329251638308
1.7779001,0.9804508164525032,-0.06854214414488524,0.06682164731172069,0.01532829442730645,0.02055343355149448,-0.011007099453643893,0.003512045465181645,-0.00031383676659615776
1.808034,0.990679057314992,-0.0664960301364772,0.0636723240276974,0.014867088091629116,0.02037030265182808,-0.010097524127895469,0.0033630661364052166,-0.00047658400835897367
1.8381679,0.9983372706919909,-0.06469365203520283,0.06202039072246457,0.014502064541305839,0.019884655233240938,-0.00944402719066649,0.0030529700590720315,-0.0005596442514076174
1.8683017,1.0059942156076431,-0.06289126124465838,0.0602518821039586,0.014130623335281516,0.019393998698032502,-0.008818131462881976,0.0027188672964470234,-0.0006483393821240001
1.8984357,1.0136499591171741,-0.061088845832273364,0.058366862067394276,0.013752760846572891,0.01889832543127867,-0.008219824290104413,0.002360754369949739,-0.000742671799422798
1.9285696,1.021304428577423,-0.05928641778882593,0.05636539820718767,0.013368480363881838,0.01839763679862097,-0.007649105306224986,0.0019786329984072338,-0.0008426424311664558
1.9587035,1.0280651357024908,-0.05758023785892874,0.05462679571890727,0.013002810806131665,0.017958752113566262,-0.007192634959137217,0.0016887529917905012,-0.0009206948689164112
1.9888374,1.0332955606281757,-0.05603902548318729,0.05346418905300454,0.012674786521371197,0.017629227233828815,-0.006904379688529999,0.001578935908915456,-0.0009567269243616952
2.0189712,1.038524890318513,-0.05449786386452615,0.052247415884780546,0.01234206517211761,0.017294521616365882,-0.006632216531711518,0.0014522786768915268,-0.0009977475879885175
2.0491052,1.0437531042844057,-0.05295674584340304,0.050976586877045094,0.01200464530845986,0.016954630434252264,-0.006376140561228157,0.0013087827654766522,-0.0010437581817843982
2.0792391,1.0489802230149508,-0.051415676658507437,0.04965164561518676,0.011662529472382555,0.016609553330896594,-0.006136147535209205,0.0011484491818589213,-0.001094759519420005
2.109373,1.053075984120369,-0.05001452943542972,0.0485529701786811,0.011351572788160551,0.01633076203805859,-0.005970774236013818,0.0010752052401923964,-0.0010941855067580079
2.1395068,1.057061543688178,-0.04862703906837851,0.0474491318643504,0.011040243351217682,0.016055296094233146,-0.005822296099106984,0.0010011720493256372,-0.0010918058616638158
2.1696408,1.0610466673970222,-0.04723961136187427,0.046313970413673466,0.01072509626859317,0.015776285080104015,-0.005684801241794393,0.0009165366622771592,-0.001093050744816324
2.1997747,1.065031349658966,-0.04585225725895725,0.04514743364520868,0.01040613440532332,0.015493728084449975,-0.005558286237902624,0.0008212966619845045,-0.0010979212114800168
2.2299087,1.068526977673173,-0.04447824228554964,0.04412028161641235,0.010084706279606205,0.015244762692972003,-0.005397284126155949,0.0006522958301902054,-0.0010611347834372459
2.2600424,1.0718048457056284,-0.04311022092588246,0.04314642214956255,0.009760139695889972,0.015008879161879448,-0.005225243797417789,0.0004461901550155446,-0.0010076687461868217
2.2901764,1.075082903727889,-0.04174225754104555,0.04215136941535613,0.00943184215841333,0.014769526084238005,-0.005062111725436538,0.0002314265778622336,-0.0009576894445450188
2.3203104,1.0783611610531807,-0.040374361822614446,0.0411350846898042,0.009099816692827278,0.014526702305135603,-0.0049078889342729845,8.00189602411655e-06,-0.0009111986154053486
2.3504443,1.0806300397962332,-0.038955909840296954,0.040298836391072124,0.008740858172077662,0.014363905776180972,-0.004686373541016656,-0.00017422683907835149,-0.0008560538584885994
2.380578,1.0825543813407421,-0.037520236714044586,0.03952225384692731,0.008369894239406627,0.014227441118776087,-0.0044447123134339975,-0.00034389560070117314,-0.0007998231871477594
2.410712,1.0844792854040861,-0.036084625317016616,0.038738404773249524,0.007994800044676993,0.014088951981426632,-0.004208508823092101,-0.0005174404035293914,-0.0007465935935991503
2.440846,1.0862089451402426,-0.03464305028319359,0.037986053016787924,0.007611097987392221,0.013950385006990392,-0.003970867306718938,-0.0006818379137754974,-0.0007000886555596688
2.4709797,1.0861161667853594,-0.03314537220285274,0.03759135387880397,0.00718134088772765,0.013828755727193243,-0.0036712483066075954,-0.0007266179282334022,-0.0006904486394372088
2.5011137,1.0860236585140228,-0.031647769807022996,0.03719668791564512,0.0067470723128002065,0.013706641360407218,-0.0033712723593281105,-0.0007711700229966686,-0.0006823412205879424
2.5312476,1.0859314650297165,-0.03015025533386506,0.03680197308854516,0.006308296482977608,0.013584043938410137,-0.003070940788231634,-0.0008154956740461725,-0.0006757651530460489
2.5613816,1.0841703210026026,-0.028642392746405676,0.036760472291806234,0.005836438079855261,0.013512767291657745,-0.0027822991906515347,-0.0008499947026611304,-0.0006702109549027438
2.5915153,1.0818821880966425,-0.02713131976634031,0.03682115953547993,0.005350972980033011,0.013457744390456597,-0.0024912641954099174,-0.0008810498576591608,-0.0006649817297676484
2.6216493,1.079593924805522,-0.025620303022151347,0.036871333100577885,0.004860904453244633,0.013402670853483465,-0.002193236151627819,-0.0009116632264581127,-0.000660096644683882
2.6517832,1.0754735134541988,-0.024114525673212484,0.037260259325603284,0.004360325752908213,0.01341580091849175,-0.0019283622548038025,-0.000929053473589396,-0.0006336080187844548
2.6819172,1.0707010980695486,-0.022610648837144254,0.03773233994110581,0.0038530744888695557,0.013453174855209473,-0.0016643306551289046,-0.0009431814345013979,-0.0005989457425754284
2.712051,1.0658549312502146,-0.021106236690684455,0.038171517830816404,0.003342070251877164,0.013491577808899228,-0.0013874371452595527,-0.0009595123273348771,-0.0005634772993299915
2.7421849,1.058001084253192,-0.019577218794438522,0.03905193643148408,0.0028593093265057413,0.013573553182237245,-0.0011545094732412949,-0.001007088847598727,-0.0005133021787755449
2.7723188,1.0501477681100368,-0.018048294758045813,0.03980836785808428,0.002371824809223176,0.01365517794985802,-0.0008974968572365467,-0.0010618509666968715,-0.00046172662825346187
2.8024528,1.0389279779046774,-0.016466939636302413,0.04087936235648537,0.0019248643475087994,0.013716074786170223,-0.0006800419124268729,-0.001157523989929566,-0.0004058467849755687
2.8325865,1.0255294125527143,-0.01485172749744379,0.041920386063087456,0.0015020470232210011,0.013762667877692748,-0.00046423678118714604,-0.0012952489756852849,-0.00034554336589741157
2.8627205,1.0068649668246508,-0.013150537895853631,0.04326313076802735,0.0011214918484343539,0.013620690502289695,-0.00027522419463936985,-0.001388109366932358,-0.0002824656424457063
2.8928545,0.9822489432990551,-0.01135220850846963,0.04436620877704123,0.00078849042437932,0.013263560923589933,-8.890028121999807e-05,-0.0014648498549793831,-0.00021470520105455564
2.9229884,0.9418125245720148,-0.00932524942982127,0.04454822274026771,0.0005095184682091923,0.012457124305927329,7.815116143185946e-05,-0.001373533318278223,-0.0001511652400084257
2.9531221,0.8904188610613346,-0.007140092293411726,0.040478023000254604,0.00026355036189670833,0.011333206874885387,0.0003673296975844993,-0.0013144106809567652,-8.533078611229779e-05
2.983256,0.7596944198012352,-0.004851983241678681,0.006296026368798113,9.651503193464081e-05,0.008675413583156022,0.00042364341153289546,-0.001503099043340686,-4.540317069677423e-05
3.01339,0.40272883139550686,-0.0012450597696442856,0.06553232921211957,1.3225141519893067e-05,0.0036698814169375754,-0.0003190093245079808,0.00048393179116527994,-2.3988060157253773e-05


==> figs/data/periodichill/fk02_finep1_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00011103556221314648,0.00013525453184470848,-0.010373162327382118,-1.5642663355420033e-05,-0.006299869406687475,3.7003442047126406e-05,2.158662596641623e-05,-1.4729684282335353e-05
0.0301339,-0.05267152842134237,-0.001795178082829807,0.044660617849574216,1.5415641042432628e-05,0.028845616334756092,-0.00010034643606993504,0.0003256345915366612,0.00010312493831638134
0.0602678,-0.044506319507490844,-0.00518418275669319,0.05601292445688263,0.0005769213757320741,0.0387051741369124,-0.0011103938847890219,0.0007984669627787152,-2.0087099387813e-05
0.0904017,-0.018062317534713657,-0.009027590735058766,0.05580742737577508,0.001507430021898564,0.040707416720912507,-0.00235131975103635,0.0009904821648352641,-0.00017378794265253042
0.1205356,0.007181186173511378,-0.012873375237177243,0.0587580854687395,0.0028635089783156267,0.042638392569485636,-0.0037550640754934034,0.0011141506484586847,-0.00024972349997146666
0.1506695,0.03061207826158352,-0.016657112282700837,0.06077339081115855,0.0045677632578197645,0.04463959409339407,-0.005256568293603582,0.0012298093619964392,-0.0002072496902432808
0.1808034,0.053235312496155984,-0.020412776168086566,0.06187874349773562,0.006411327479927295,0.04664686496117592,-0.0067141475324543265,0.0014572470366368533,-0.00013185432110888676
0.2109373,0.07346806048917642,-0.02405378389539692,0.06369522700073459,0.008530054729775248,0.04752444451597621,-0.008292819443115934,0.0014599601785651175,3.2556132521991236e-05
0.2410712,0.09315169299952686,-0.027667825335811358,0.06511289357734289,0.010691622030593042,0.04809715608377953,-0.009793230895641155,0.0015714063202739007,0.00018762322785661773
0.2712051,0.11140249925665557,-0.031214689690386876,0.0669269717864321,0.012909231575676267,0.04815255985770001,-0.011316296503833456,0.0016723959988536893,0.00034006617679906837
0.301339,0.1289660725160502,-0.03472904583031777,0.06865995747070064,0.015140906629550718,0.047909122597352666,-0.012791631080997446,0.0018919638082587485,0.00046549293053916414
0.3314729,0.1459582846146077,-0.038223974261200055,0.07015000637144508,0.017301508958490402,0.047632030089904014,-0.014197957478714843,0.0022597616115600026,0.0005518602735955216
0.3616068,0.16131653438787907,-0.0416647422243841,0.07218334191259518,0.019306507095315367,0.04741538867909795,-0.015648517096618176,0.0026117256011954316,0.0006114399423552564
0.3917407,0.17667402478400618,-0.045105047145625576,0.07374516884443352,0.021287132617110235,0.04712458763470958,-0.01699299432368135,0.003153943810776806,0.0006285145608144716
0.4218746,0.19154247629921883,-0.04847822667215951,0.07562941882924676,0.02302878083259387,0.04789296172972561,-0.01833723089178993,0.0036614264200844487,0.0005881354659831436
0.4520085,0.20600270223803818,-0.05179545859573409,0.07774598363640108,0.024568585877082803,0.04955454231382262,-0.019671248061038656,0.004133080242373263,0.000500788429265936
0.4821424,0.22046171920374036,-0.055112358066253364,0.07944538640915783,0.026085916742285206,0.05117113920931471,-0.020909083492079608,0.00474497358255856,0.0003813391074158857
0.5122763,0.23447419772855937,-0.05832047315197997,0.08139533045013866,0.02736898464896742,0.05296108371970272,-0.022208108359834878,0.005291324865971593,0.0002622734834794461
0.5424102,0.24807857745327055,-0.06142931737122126,0.0835747914533756,0.028438583429697507,0.054935780565107936,-0.02356341502270712,0.0057047460810997885,0.0001602599635861547
0.5725441,0.26168118487112224,-0.06453789179795422,0.08538622638883349,0.029488740060454,0.05690559342570042,-0.024834177980458796,0.0061459818070438346,5.183519585092366e-05
0.602678,0.27540442859753966,-0.06756648657028563,0.08706611640855028,0.03047475445544733,0.058566252123398055,-0.02604783587505741,0.006522079664569292,-5.8947519883262474e-05
0.6328119,0.2896610698662698,-0.07024572996306233,0.08939142535792015,0.03124860170156868,0.058883558068490806,-0.027301761389859843,0.006459596702834219,-0.00014689026297086752
0.6629458,0.30391430482268333,-0.07292471997789107,0.09131230881585316,0.03200817350850052,0.05918626368296478,-0.028479172886213946,0.0063230726282321355,-0.00022143469167767993
0.6930797,0.3181641264818609,-0.07560345495585352,0.0928290702162808,0.032753475189394955,0.05947431867016493,-0.02958011003826202,0.006112397721393006,-0.00028255840386379833
0.7232136,0.3339897911064327,-0.0779356928251218,0.09480878770932276,0.03333115972925479,0.059321647561679514,-0.03052611721434492,0.006029895211351416,-0.0004076038310592235
0.7533475,0.35117010958492756,-0.07996974045818206,0.09698790942269003,0.03376743583282379,0.058779888490635125,-0.03133269638095419,0.006010249520316067,-0.0005851031047923844
0.7834814,0.3683465737849474,-0.08200337817834225,0.09857836599518288,0.03419564666681445,0.05821316210138644,-0.032068752644723184,0.005868411473466784,-0.000748341297186227
0.8136153,0.38551918882876635,-0.08403660591284279,0.09958055302289529,0.03461579584815784,0.05762154262407572,-0.032734327970325855,0.00560460135053014,-0.0008973442133623959
0.8437492,0.40341834211722016,-0.08559528655314352,0.10133682228561769,0.034732154134777156,0.057424360212931104,-0.033276174305868336,0.005387915201963665,-0.0010775381148647291
0.8738831,0.42181823309510946,-0.08682585041970015,0.10336311360228512,0.03464021591779964,0.05750275222258162,-0.03373031978768821,0.005195072644723091,-0.0012818224902718671
0.904017,0.44021367467939854,-0.0880561638623476,0.10471395699559768,0.03454555236926943,0.057569601176407276,-0.03413866500605288,0.0049170386636518005,-0.0014806001952707023
0.9341509,0.4586047288030386,-0.0892862338660052,0.10538984030247897,0.034448167408308375,0.05762500396183251,-0.03450124317004707,0.004554224247872055,-0.0016738997705435265
0.9642848,0.47735437378287315,-0.09016882264404558,0.10608525062684193,0.034184544917398925,0.05752626820366659,-0.03463110479952801,0.004150280271923677,-0.0017754176812277665
0.9944187,0.4967141030356288,-0.09046343309455551,0.10722905693752768,0.033643362478812354,0.057179413172758126,-0.03442230723689904,0.0037502098042185225,-0.0017283174985014923
1.0245526,0.5160692967474461,-0.0907579879858531,0.10762276865429588,0.0331023708445104,0.05682843867965292,-0.034202225245383945,0.0032876554304204185,-0.0016801209162455324
1.0546865,0.5354199865832925,-0.09105248548439704,0.10726689861011052,0.03256156986450488,0.056473355728109076,-0.03397086602014374,0.0027626786683210315,-0.001630828433194758
1.0848204,0.5547660384327173,-0.09134692588122562,0.10616199372625346,0.032020963719780936,0.05611417267113463,-0.033728237668920164,0.002175345663298592,-0.0015804408876057782
1.1149544,0.5750029077753425,-0.09095149138011038,0.10694429734807587,0.03129514792928186,0.054509510532431395,-0.03296602960909122,0.0014580173608581218,-0.0014158802052507398
1.1450882,0.595320800319314,-0.0904914706479758,0.10715138237902355,0.03055182883204096,0.052788812174402025,-0.032173633751070706,0.0007153091951121755,-0.0012407127427981309
1.1752222,0.6156360376626253,-0.09003152244258672,0.10653317789238509,0.029808365814351465,0.051068628672858926,-0.03139997309407265,-4.445829200817181e-05,-0.0010655835683248797
1.205356,0.6359484381973743,-0.08957165409810841,0.10509004480581086,0.02906476480562506,0.049348975962429216,-0.030645041843680734,-0.000821230947226614,-0.0008904923214521369
1.2354898,0.6559655359014869,-0.08897586265811697,0.10373304358264551,0.028295895002041858,0.047683938349681446,-0.029826754172519343,-0.001544224513447448,-0.0006939541538200291
1.2656238,0.6751799006015062,-0.08800813189009205,0.1040980410847594,0.02745716657121851,0.0461642779589388,-0.02881422229912254,-0.002122060385019121,-0.00044071223390427486
1.2957577,0.6943920915946364,-0.08704067749204114,0.10372467492100385,0.02661679094918549,0.044640181475732385,-0.0278387334227223,-0.0027665459559616003,-0.00019073341964021798
1.3258916,0.7136022411286831,-0.08607348991790786,0.1026131941126045,0.02577476364190083,0.04311162120208588,-0.026900260268808096,-0.003477776832914793,5.5980608708992136e-05
1.3560255,0.73281020950526,-0.08510657929582521,0.10076382636324666,0.024931092855738975,0.04157859482977852,-0.025998785189120126,-0.004255837346276404,0.0002994245303248234
1.3861594,0.7496684454381466,-0.08393406082177535,0.09892780330521034,0.024122313024980156,0.04004654104716242,-0.025069422963553856,-0.004544790519231311,0.0004761696761101408
1.4162933,0.7640672884881496,-0.0825464230729267,0.09738008466351733,0.02334862731276282,0.03851646474305403,-0.024111447315785517,-0.004297037828568008,0.0005830051247269184
1.4464272,0.7784643601626158,-0.08115919161355123,0.09541705633949416,0.02257126613720888,0.036982891507433294,-0.023193509965252476,-0.0040871530425048465,0.0006862403951828996
1.4765611,0.7928595095872879,-0.07977237680461258,0.09303891780929319,0.02179024065662735,0.03544583062040411,-0.022315596099130475,-0.003915133918836916,0.0007858760859222325
1.506695,0.8072528634220362,-0.07838597154477611,0.0902458122141847,0.021005547476760738,0.03390527061790945,-0.021477668778896356,-0.00378097471861462,0.0008819143829557789
1.5368289,0.8204107899218798,-0.07678697217488661,0.08789738672359682,0.02034824851765275,0.03242324398271082,-0.020493827157576874,-0.003425712573718242,0.0009647346100655277
1.5669628,0.8328780680894852,-0.07506935077253729,0.08569942404869635,0.01975873017409524,0.03097223438255104,-0.019448557338131015,-0.0029605167472582725,0.0010375892239565376
1.5970967,0.8453442547470331,-0.07335221162065864,0.083190169232923,0.019163344653019575,0.02951755224996585,-0.018446314240044864,-0.002529479636576039,0.0011056420813307572
1.6272306,0.8578094355762005,-0.07163554237922654,0.08036969103144187,0.018562092171683506,0.028059188518940445,-0.017487069222914917,-0.002132585455508834,0.0011688966944993474
1.6573645,0.870273519307375,-0.0699193553882651,0.07723805123563421,0.017954982538439992,0.0265971557599443,-0.01657080728366976,-0.0017698243688327162,0.0012273555019610247
1.6874985,0.8820513859391212,-0.06816506915492937,0.07514975346824615,0.01746779417949329,0.025474061382786364,-0.015469597256854255,-0.0011388485168296906,0.0011956836094704122
1.7176323,0.8936520926654339,-0.06640123820398003,0.07313820125281445,0.017006986133658173,0.024436715956422786,-0.01435058543473032,-0.0004530285434484974,0.001138460712922675
1.7477663,0.9052533712238073,-0.06463783018989488,0.07085680739080602,0.01653994443250069,0.023396446268553882,-0.013272584844214466,0.00021053389126306568,0.001077940682710833
1.7779001,0.9168551340699196,-0.06287486368091777,0.06830551752060865,0.016066676221789953,0.022353254403208598,-0.012235585774724611,0.000851806677005575,0.0010141216064609659
1.808034,0.928425420075655,-0.061114839860238135,0.0655117370257291,0.0155880152756712,0.021315905745765553,-0.011241463072728115,0.0014627646296630232,0.0009454038188875439
1.8381679,0.9379261527210474,-0.05951752280816436,0.06426681787882949,0.015157490598480082,0.020844480100751094,-0.010404949423110564,0.0015389880303430803,0.0007706229213952068
1.8683017,0.9474278558045626,-0.05792047828435898,0.0628410594200759,0.01472188177021344,0.020372058908253898,-0.009598678260418339,0.0016034268371063372,0.0005936874254501559
1.8984357,0.9569305926561356,-0.056323692202568054,0.06123441364239368,0.014281187750400326,0.019898641186425096,-0.008822642583077078,0.001656104564640196,0.0004146002584983332
1.9285696,0.9664343018084764,-0.0547271792893298,0.059446787675324186,0.013835414612802483,0.01942423374775001,-0.008076843717308463,0.0016970438604663515,0.00023336727926317937
1.9587035,0.9748978428542614,-0.053202953771688044,0.0578649487666244,0.013399053689734649,0.018934451154880055,-0.00745364530608561,0.0016651159773236057,8.469592339285163e-05
1.9888374,0.9815784525126219,-0.051802336354739964,0.056827448353731325,0.012983228713989894,0.018417926484464057,-0.007010938704818531,0.0015146935750238195,-7.3701590086829895e-06
2.0189712,0.9882599767297506,-0.0504018921055831,0.055700425202679815,0.01256347111860083,0.017898789717397383,-0.006586780576517362,0.0013496126245765485,-0.00010261409325058868
2.0491052,0.9949424210935831,-0.04900161729892716,0.054483907898693396,0.012139780744668526,0.017377041783226924,-0.006181168962546446,0.0011698800770816482,-0.00020103394061351924
2.0792391,1.0016257669776678,-0.04760151682421565,0.053177863334652464,0.011712160762190654,0.016852687161905612,-0.0057941057921850475,0.0009755025829583028,-0.00030262692726175844
2.109373,1.006322491914034,-0.046309409954119474,0.05212224679757216,0.011310793303815823,0.016566153399784837,-0.005554142999200734,0.0009168876704050942,-0.0003697448567026293
2.1395068,1.0108266305178404,-0.04502797941677272,0.05105684916979669,0.010908996832346186,0.016300886620152305,-0.005338414019543811,0.0008636839161517626,-0.00043581295762146915
2.1696408,1.015331069007516,-0.04374674294376746,0.04995089575752165,0.010503863921054221,0.016033575428878254,-0.0051341292484565135,0.0008015493709403534,-0.000504458277215078
2.1997747,1.0198357943445444,-0.042465709906537086,0.04880434358284358,0.010095398758324402,0.015764223472907266,-0.004941284673577177,0.0007304865008719644,-0.0005756789534126145
2.2299087,1.0232583619654179,-0.04118338800617494,0.047743169456401224,0.009697539449690422,0.015564653653926912,-0.0047540096489517986,0.0005976080195723051,-0.000637515751077585
2.2600424,1.0261981543153524,-0.03990062832599506,0.046717232562982325,0.00930254855762686,0.015395830477175666,-0.0045722503406515624,0.0004359214718683557,-0.0006961605903530891
2.2901764,1.0291376784443855,-0.038618079357547686,0.045673981838699085,0.008904205087928925,0.015225873852213436,-0.004398013654491363,0.00026967896680644976,-0.000756864646773669
2.3203104,1.0320769287645817,-0.03733575320802629,0.04461339629565786,0.008502513788903598,0.015054787028288531,-0.004231297160827617,9.888669089494831e-05,-0.0008196256653679242
2.3504443,1.0337550658732653,-0.036012071766890585,0.04374688469231547,0.008098954064473722,0.01486945783037078,-0.00402722189403381,-0.00013122377458460802,-0.0008322229053215377
2.380578,1.035001914948225,-0.034674423455726355,0.04294761301061367,0.007692324189864211,0.014678535574100603,-0.0038117388144833647,-0.00038234187129821545,-0.0008289837716079989
2.410712,1.0362484361976385,-0.03333699793438427,0.042145117994373926,0.007282080656949594,0.014486503087324623,-0.0035996591513536708,-0.0006354179968818541,-0.0008277481460364998
2.440846,1.0373344980180264,-0.031996758858440444,0.041375323319098545,0.006867222048338823,0.01429197721637444,-0.0033870685455624702,-0.0008754816430135912,-0.0008239380926858875
2.4709797,1.0369294546544552,-0.030628396387328394,0.040938127239628974,0.006439312355311123,0.01408385690281405,-0.003139016825889407,-0.000976920973666244,-0.0007790547648569447
2.5011137,1.0365243405103683,-0.02926027732610237,0.04050047223723907,0.006007651284119595,0.013875389617743242,-0.0028899442801808804,-0.0010781129263291583,-0.0007353209236188757
2.5312476,1.0361191350966692,-0.027892412297660485,0.040062415499335424,0.005572244503961232,0.01366657725563618,-0.0026398540701456676,-0.001179055095663628,-0.0006927354139807193
2.5613816,1.0343304891139269,-0.02651922107907012,0.03989606601668738,0.00512854863134931,0.013479409406268227,-0.0023907293081350534,-0.0011836886481970607,-0.0006379906966742276
2.5915153,1.0321050956845284,-0.02514453902404057,0.03980690463649772,0.00467965943360507,0.01329896433768995,-0.0021367938541015444,-0.0011581913197162806,-0.0005789761365257849
2.6216493,1.029879618436098,-0.02377010529744439,0.03970791988189615,0.0042270042928198815,0.013118314179307988,-0.0018768209794745895,-0.0011329505308314176,-0.0005197249014347308
2.6517832,1.025737727060914,-0.022390849859220907,0.03997590445489019,0.0037766741664485297,0.01300518391554206,-0.0016366579141073173,-0.001096177154862446,-0.0004638473938203528
2.6819172,1.0209137350320816,-0.02101002615017933,0.04033648238515375,0.003324730761176627,0.012915753414700101,-0.0013933831559578697,-0.001058388439891065,-0.0004082810824256658
2.712051,1.0159913394600153,-0.019628169950010488,0.04066947809086008,0.0028698421516372783,0.012826788249832652,-0.0011386418237771812,-0.0010268899831542937,-0.0003519719991475829
2.7421849,1.007059559226036,-0.01819426615475095,0.04166585162700165,0.0024449060852034556,0.01277349772594717,-0.0009372664015194522,-0.0011128808454037228,-0.0003079544442245799
2.7723188,0.9981268830597401,-0.016760586975578917,0.04250334641411213,0.0020158906198523125,0.01271902326203349,-0.0007103565959468115,-0.0012125465406863205,-0.0002617539228789853
2.8024528,0.9847663659602404,-0.015237593854180886,0.043967064097847786,0.0016263353420391678,0.012575730537449826,-0.0005240843132778752,-0.001411875040753803,-0.00021427396108558542
2.8325865,0.9685374926775694,-0.013656861454364844,0.0454860836132468,0.0012601831358327895,0.012373294209433687,-0.0003345241625728919,-0.0016992701650304018,-0.0001640876901091244
2.8627205,0.9456863943487406,-0.011971618117968319,0.04748086653452499,0.0009348395423628905,0.012001688410208336,-0.00018257451463210388,-0.0018714959070838012,-0.00011229722263164839
2.8928545,0.9153482243418694,-0.010168248358240817,0.049117504280302704,0.0006551756562304452,0.011436430210128622,-3.717166994832502e-05,-0.001961241999067064,-5.7060033094619736e-05
2.9229884,0.8643440175801516,-0.008087653488473734,0.05098831947651139,0.00042346767863859667,0.010544179545126979,5.3131667857852886e-05,-0.0016951031811899518,-2.1684586609193137e-05
2.9531221,0.7990141361951828,-0.005815121217892738,0.04713687501927466,0.0002199630342694017,0.009420282295525677,0.00028780893200328495,-0.0013652413285821716,4.977495084510839e-06
2.983256,0.6553087895736098,-0.0037251301073411014,0.02913123612221563,8.176665227888126e-05,0.007156772405098734,0.00022111763359660514,-0.0011398991040891433,-3.955296555567333e-06
3.01339,0.3386139548383653,-0.0008662327081765397,0.057101087901954756,1.041844424945195e-05,0.0030104387977184896,-0.00020200405939371037,0.000382236555675534,-1.1248595034545845e-05


==> figs/data/periodichill/fk02_finep1_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-8.500785702381108e-05,-9.816109785276694e-05,-0.010249194566713585,-1.1634404091168901e-05,-0.005654951365822891,5.271031215069774e-05,-0.00029782748840340736,-7.960020158869826e-06
0.0301339,0.017419248310034163,-0.0006306743772483969,0.046484864471523925,9.909692155323577e-06,0.026085778018500958,-0.00022893177072768622,0.0014991587414062777,6.207488566260859e-05
0.0602678,0.04366738806129433,-0.0019662446102302056,0.06037172808097908,0.00045643359676486925,0.03612816668874378,-0.001090224380007625,0.000835957520504395,-8.113775841635835e-06
0.0904017,0.07237239465030143,-0.003620291958213784,0.061014599756210396,0.001216947346263938,0.038761703830948235,-0.002191318044725294,-0.0005455843490960988,-8.658418097080518e-05
0.1205356,0.10058484808541834,-0.005414870498498203,0.06291040772993717,0.0023421024440797235,0.04005607999109599,-0.0034682348975423986,-0.0018203921441038652,-9.478736106892492e-05
0.1506695,0.1253270839806646,-0.007390026235952973,0.06391266355233213,0.003752924729885516,0.04107926413548991,-0.004843224676217887,-0.0025831989635691634,-9.339779613996431e-05
0.1808034,0.14853044727351516,-0.009443270715564722,0.06407112063889502,0.005284647345235122,0.041951961594656424,-0.00620997744583355,-0.0030062791366349245,-9.919027680660902e-05
0.2109373,0.16830384021159261,-0.011605417168993881,0.06442612374288928,0.007015989215074641,0.042762677330146916,-0.007623438308533292,-0.003044033890500634,-0.0001307371575548811
0.2410712,0.18729151401203126,-0.013789679909677943,0.06431903585342287,0.008784190158021905,0.0435459523961254,-0.00898427685319396,-0.0029255538675026747,-0.0001767785113764361
0.2712051,0.20429349597543478,-0.015904024487099377,0.06439776459018139,0.010577803060656346,0.044425358010434124,-0.010315318502672782,-0.0023652503216800465,-0.00019562113794690107
0.301339,0.2203396309632808,-0.017983420857490273,0.06436269177249543,0.012378597905752848,0.0453464762822463,-0.011601745224507062,-0.0015687873070468544,-0.00020569012877209413
0.3314729,0.2358662816695869,-0.020002734472654993,0.06410286861226396,0.014137847077371568,0.04619261262976538,-0.01283088663892902,-0.0007711958922730685,-0.00020202893732040904
0.3616068,0.2499114922247827,-0.021856055016542086,0.06423594624615073,0.0157987535878025,0.046853432154595406,-0.014031978542482393,-0.00012651965976716306,-0.0001374065060095154
0.3917407,0.2639509972650558,-0.02370645983319264,0.06397754247781083,0.017451973553531834,0.047509091023812684,-0.015180192322815426,0.0005412572199554443,-7.658758018089565e-05
0.4218746,0.27715959097258747,-0.02544746401053999,0.0643289424011171,0.01898445731953785,0.047692662549679896,-0.016349076811326767,0.001002811151074593,-1.396392316665117e-05
0.4520085,0.2896763705648482,-0.027096665391582064,0.06518549488760922,0.02041660695095418,0.04748348006920288,-0.017534637951771077,0.0012531430680693453,5.569757813937248e-05
0.4821424,0.3021899317391217,-0.028742812592099654,0.06573107383014921,0.021843200695988448,0.0472713708631539,-0.018678186375079356,0.0014709200748985098,0.0001295080891042346
0.5122763,0.31443904945626855,-0.030316113894514274,0.06695124275226019,0.023133434312373285,0.04706354464496681,-0.019780773308057237,0.0016525962945931668,0.00021243570551608422
0.5424102,0.32644749991595745,-0.03182256325453636,0.0687778895217866,0.024299603411513028,0.046848672493388276,-0.020846270809912856,0.001769106648320409,0.0003081161481517813
0.5725441,0.3384539997205138,-0.03332581752692931,0.07031739716041711,0.02546141063968142,0.046616917584463936,-0.021875156286035473,0.0018147555923218907,0.0004132256277644415
0.602678,0.35038910433650017,-0.03480561087599199,0.07178001657420961,0.026566748865420868,0.046350044425067856,-0.022873642632469368,0.0018168264010369785,0.0004947971996582046
0.6328119,0.36201841523870826,-0.03619352838904888,0.07388580729824265,0.027439888365479156,0.045992771536913474,-0.02386428243164728,0.001882093491431298,0.0004398552894542395
0.6629458,0.37364615965634584,-0.03757834984776309,0.07572154044745344,0.028309501968779578,0.045629875670082365,-0.02482179283820765,0.00190230915715257,0.0003913844551624182
0.6930797,0.38527234736829996,-0.038960067887728655,0.07728731521372878,0.029175616585233086,0.04526141171719204,-0.025746285694482278,0.0018776340947182788,0.00034935066486693376
0.7232136,0.39743484975770116,-0.04026253392112267,0.07911895236311925,0.02985760958548461,0.044720732432563706,-0.02654883068198036,0.0016774357056562918,0.0003503074728347888
0.7533475,0.41005819849669933,-0.041496863386782934,0.08110375219729415,0.030381443049818557,0.04403305096781378,-0.027242252603875642,0.0013311899418034174,0.00038707911887807137
0.7834814,0.4226796659640968,-0.042728689299110556,0.08276967733415375,0.030902723453433825,0.04334232304810416,-0.02790332049518578,0.0009547661712679244,0.00042757270332552356
0.8136153,0.43529923912137747,-0.043958005632703134,0.08411687926315378,0.03142147119759103,0.042648552359009766,-0.02853213359530847,0.0005481951725876929,0.0004717786457925301
0.8437492,0.4485626658424735,-0.04501685144583689,0.08582749225675265,0.03172194791938283,0.04192855750364945,-0.029037752548498712,0.0001698421894231585,0.00048823867429172055
0.8738831,0.4622684409841895,-0.04595770820310463,0.08764630173464932,0.03187183560176784,0.041188619124605697,-0.029452562967732205,-0.00015658262702249615,0.0004832985471021554
0.904017,0.47596946731209755,-0.046896872131128475,0.08909054199758315,0.03202060553293916,0.040444568743549146,-0.029840673613689712,-0.00046093665003493073,0.0004778627321323451
0.9341509,0.48966576531529427,-0.047834343965405424,0.0901606425006577,0.032168270615849724,0.0396964312725649,-0.030202168929450608,-0.0007434953381138054,0.0004719556214054585
0.9642848,0.5034013660624623,-0.04865517149880816,0.09115717287015329,0.03216418367372843,0.03921128753736642,-0.030447149628798846,-0.0010654835340388937,0.0004788008988438464
0.9944187,0.517207769677043,-0.049280408015874855,0.09228401693291277,0.031904666783647666,0.03917337358528756,-0.030518870763655215,-0.0014565883608460214,0.0005065270517870703
1.0245526,0.5310108130797744,-0.04990497801009042,0.09303118999425247,0.03164511397804124,0.03913021033638265,-0.030572244318676348,-0.0018079427422999263,0.000532322745772664
1.0546865,0.5448105316609144,-0.05052888254067511,0.09339897508560302,0.03138552764760777,0.03908183071430412,-0.030607298623330406,-0.0021197254042982696,0.0005561980941927862
1.0848204,0.5586068360134959,-0.05115211611337145,0.09338763981551484,0.03112591427979972,0.03902826674413212,-0.030624067322126768,-0.002392112994300819,0.0005781630372383609
1.1149544,0.5736787253990769,-0.051240358596260194,0.09393767957335125,0.03060752439487575,0.03908876044078637,-0.030387287226521294,-0.002151974405046773,0.0005255905519564045
1.1450882,0.5888617737218738,-0.05127950795576908,0.09411979572703277,0.03006515449660968,0.03915981965089772,-0.030126505557671143,-0.0018502783113902629,0.00046593726038331065
1.1752222,0.6040359595790505,-0.05131972589879297,0.09384318384522361,0.02952306854052373,0.039230477251210615,-0.029864456821547005,-0.0015324383666790592,0.000406082355529891
1.205356,0.6192011702805758,-0.051361014775466174,0.0931086534633197,0.028981270683962817,0.03930073657891473,-0.029601094806862197,-0.0011985260579792292,0.0003460245112590517
1.2354898,0.6344796642661095,-0.05118016104097478,0.09237567915355654,0.028420282704195603,0.03945849359167943,-0.029181324027182112,-0.0010708710024221364,0.00033183401766627993
1.2656238,0.6500825537368655,-0.050390134791086894,0.09242180941842609,0.027805412811450908,0.03984913238248485,-0.028352526717804423,-0.001592490103989798,0.0004404047935932657
1.2957577,0.6656744349747896,-0.04960203202062985,0.0919818781814275,0.027189461450346973,0.0402280667577243,-0.02754848599963927,-0.0021878270768980936,0.0005439033157802337
1.3258916,0.6812553973868489,-0.04881584954637219,0.09105694247057661,0.02657243249733713,0.04059542399997384,-0.0267690796616294,-0.002856412402985748,0.0006423619349173686
1.3560255,0.6968253310769796,-0.048031597601948306,0.0896479824824043,0.025954340779653834,0.04095132356323957,-0.026014197032325215,-0.0035977639603017794,0.0007358112878171399
1.3861594,0.7111716838553548,-0.047040347364600166,0.088432279768765,0.025370933274701562,0.04091279380164223,-0.02514530870739083,-0.00433727184262906,0.0008686545167649246
1.4162933,0.7242437601089478,-0.04583178181428593,0.08754613899473895,0.024822748066673606,0.04045929411550008,-0.024160807112591887,-0.0050758515303626125,0.001041312987352527
1.4464272,0.737313081510365,-0.0446243934238737,0.08631764004942766,0.024271981303296403,0.03999089051521384,-0.02320719777273393,-0.005892717612561158,0.0012067765110917066
1.4765611,0.7503795102238655,-0.04341819182445761,0.08474705400979321,0.02371864725344154,0.039507575562898425,-0.022284434023055293,-0.006787875338602194,0.0013650508000557988
1.506695,0.7634431682527065,-0.04221317159681348,0.08283453871999091,0.02316275094736091,0.039009332863253754,-0.021392447966523974,-0.007761345612466953,0.0015161441622685368
1.5368289,0.7757315989583731,-0.041003082782481215,0.08103609386236299,0.02262567489354678,0.03829474018198858,-0.020527073460770554,-0.00807207594040064,0.0016007258971793492
1.5669628,0.7875890042632818,-0.039790166495549784,0.07919959210238992,0.022098163948790106,0.037458339348937365,-0.019687360886955274,-0.008029192284988301,0.001646626764192651
1.5970967,0.7994478065520525,-0.03857781872990529,0.07708082847037889,0.02156831873369837,0.036613936474443734,-0.018875008706245828,-0.008043235765172492,0.001687369210966035
1.6272306,0.811308117583394,-0.03736603229845059,0.0746796880009325,0.021036139875418868,0.03576147235143288,-0.018089991787026125,-0.008114372152166288,0.001722943011471334
1.6573645,0.8231698162853718,-0.03615481781162089,0.07199609594791212,0.02050163665430318,0.034900899158242654,-0.017332299084292273,-0.008242765850952965,0.0017533369645590076
1.6874985,0.8351893071085215,-0.03503994554193923,0.06996651688452771,0.019966508767896737,0.03340957943726444,-0.016538046636082174,-0.007763289375250596,0.001798545700345168
1.7176323,0.847251333296299,-0.033950604009078234,0.06788781484536388,0.019429778344816764,0.03175378845648896,-0.015752971675860972,-0.007146538922399042,0.0018458608236134352
1.7477663,0.8593155834823847,-0.03286199647061494,0.06551622508265542,0.018891037326472373,0.030095332452419316,-0.014993404914457244,-0.006562247345570817,0.001890347883489866
1.7779001,0.8713819812983274,-0.031774133576618624,0.06285157069174885,0.018350295767442654,0.028434227408028707,-0.014259330557004544,-0.006010422447211797,0.001932010211355809
1.808034,0.8834205660969019,-0.030688211880715244,0.05992997049702975,0.01780778526631078,0.026780029589455804,-0.013549446433372886,-0.0054892297984240335,0.0019706363364083894
1.8381679,0.8935191333293915,-0.029680983067009947,0.0591058277806118,0.017278019656584577,0.025741976556706923,-0.012779373300286709,-0.004875585073912163,0.0019932810593437035
1.8683017,0.9036185070872307,-0.028675002113686787,0.058076028806147484,0.016746221363087482,0.02470172575267393,-0.012029181707640259,-0.0042821718530497085,0.0020146068460160584
1.8984357,0.9137187730520964,-0.0276702621952154,0.05684052644816262,0.016212393376943277,0.023659259629801536,-0.011298829873783799,-0.0037090376033698212,0.002034613928016123
1.9285696,0.9238198436796665,-0.026666775147077715,0.055399283101537744,0.0156765473505594,0.022614575747691615,-0.010588287497488823,-0.003156238104891046,0.0020533022879760834
1.9587035,0.9330621268600225,-0.025694024231597723,0.054157236318629676,0.015144678150724414,0.021690795207912075,-0.009908481657385615,-0.0026400489671928942,0.0020007370356919197
1.9888374,0.9408327378332615,-0.024773151749286626,0.0534613861680624,0.014621199361590662,0.020976987288820942,-0.009263093626407537,-0.0021603596470475203,0.0018282913439184342
2.0189712,0.9486046954989433,-0.023853679442481734,0.05264457810601364,0.014095911080940618,0.020262757496669025,-0.008631400754639314,-0.0016839959596521813,0.0016563535849059893
2.0491052,0.9563780687749386,-0.02293560590294419,0.051706678978078235,0.013568818798704915,0.01954809899372701,-0.008013370209558796,-0.0012110031661502312,0.0014849207606194687
2.0792391,0.9641527887433767,-0.022018938560904644,0.050647705363151885,0.01303993187175979,0.018833010858617855,-0.007408974609188362,-0.0007414279443943607,0.0013139912081910204
2.109373,0.9696850571781397,-0.021212790612707977,0.04995936697185277,0.012537274263023203,0.01833278295000494,-0.006951973472369966,-0.0005853843157222517,0.0010932324458904912
2.1395068,0.9750013612210751,-0.02041856051380364,0.04925949726068457,0.012035865595117375,0.017853320115678074,-0.006515891591598932,-0.00046087900683268457,0.000867247896825926
2.1696408,0.9803195539861917,-0.01962564454501603,0.04850317199222931,0.01153299917145957,0.017373736611934244,-0.006087458485413675,-0.0003376941455728172,0.0006408845529528094
2.1997747,0.9856395833194256,-0.018834052146701197,0.04769037037924295,0.011028684788331362,0.016894038827579377,-0.005666658976515516,-0.00021580039372628632,0.0004141494798890966
2.2299087,0.9893290791660547,-0.018107636085744616,0.046956643996644676,0.01053769738571334,0.016547642826411527,-0.005340862968903504,-0.00019063376875937468,0.000250363976545013
2.2600424,0.9922922179102898,-0.017411115708910074,0.04625998912427409,0.010052138200351984,0.01626022870813336,-0.005058319184011055,-0.00020916592151652702,0.00011420807787197425
2.2901764,0.9952566977590322,-0.016716035715035105,0.04554598962211609,0.009565471770470011,0.015972245993342023,-0.004779450123338649,-0.0002288066694528107,-2.2586365597041034e-05
2.3203104,0.9982225056737661,-0.016022404283830838,0.04481458806214278,0.009077707697296017,0.01568369819591155,-0.004504247945321775,-0.0002495388598430792,-0.00016001458964899428
2.3504443,0.9996849447488785,-0.015348756431194488,0.044152501430911206,0.008589345460184356,0.01547321348037542,-0.0042626931929756855,-0.0003396215750873302,-0.00025763194382462514
2.380578,1.0006333198398352,-0.01468310451718935,0.0435164415543674,0.008100224374917663,0.015288999704732544,-0.004032753500161209,-0.00045241948289861597,-0.00034153105566621134
2.410712,1.001581760123372,-0.014019137253143299,0.04287881360896195,0.007610196837568697,0.01510417229905724,-0.0038038352330606907,-0.0005643497447157426,-0.00042545726331793865
2.440846,1.0023760106414557,-0.013355327504712022,0.04225053290778713,0.007119065327394152,0.014919653953970206,-0.003575796411257161,-0.0006728215388902732,-0.000503711299428083
2.4709797,1.0017338320612907,-0.012678991891561964,0.0417228770867526,0.006625083193510634,0.014743322551036421,-0.003346376415578582,-0.0007567299909729194,-0.0005288800211299782
2.5011137,1.0010911952704191,-0.012004482038037168,0.04119454276558665,0.00613016499686821,0.014566739324216435,-0.0031159581827759596,-0.0008404490437656231,-0.0005539512909227353
2.5312476,1.000448103994131,-0.011331806292673718,0.04066556356443041,0.0056343220917879034,0.0143899021903361,-0.0028845458463760895,-0.0009239798535545692,-0.0005789235377657088
2.5613816,0.9984534922987223,-0.010638518671157726,0.04032019334532011,0.005148371610232219,0.014156466344886428,-0.002646468117010678,-0.0009245153555625177,-0.0005530951746115468
2.5915153,0.9960315618664026,-0.009940020883732359,0.040022686287364495,0.00466481521693885,0.013904987176490458,-0.0024035567718879852,-0.0009003374720777876,-0.0005111164607322191
2.6216493,0.9936087913811207,-0.009243397528734931,0.03971347983900764,0.004180224926181367,0.013653245441758036,-0.0021573295010383284,-0.0008778188481364559,-0.0004689873316548971
2.6517832,0.9891852233558893,-0.008528776892489986,0.039714846580383045,0.003714476658754162,0.013330026646798767,-0.0019083535880365012,-0.0008380777702663052,-0.0004104360111923357
2.6819172,0.9840492010116577,-0.007808968251538317,0.039783164884610756,0.0032547076819010564,0.012980991786937766,-0.0016528434529221106,-0.0007962078623927338,-0.00034551944477292007
2.712051,0.9787966310977936,-0.007090372346283402,0.03982619204334181,0.002794800717413244,0.012632447116798468,-0.0013908559979340773,-0.0007666165250064527,-0.00028010195442670915
2.7421849,0.9688186906278133,-0.00634588570210326,0.04087954823268025,0.0023725516284689298,0.012323643854602181,-0.0011482202860157989,-0.0010393449582983445,-0.00021953234193692627
2.7723188,0.9588401596993208,-0.005603473434348416,0.04173424200080167,0.001949147903701784,0.012013989431867397,-0.0008909612889761399,-0.0013209478676169222,-0.00015832732694274197
2.8024528,0.9438253697007895,-0.004845006709729205,0.04342656397773981,0.001563919057911785,0.011732651753091544,-0.000684132666036146,-0.0016443095122142051,-0.00010476257270734375
2.8325865,0.9255494568496943,-0.004077223073181813,0.045215076109678454,0.001202957042359632,0.011468679606836719,-0.000494292910816541,-0.0020129231098643847,-5.5530224133933817e-05
2.8627205,0.8999399449676275,-0.0032942673673801437,0.0473003957117305,0.0008837383635866519,0.011067492231220845,-0.00033351074130652915,-0.0021666864005725553,-2.2026956437142724e-05
2.8928545,0.8660396263003349,-0.0024942066706898913,0.04861139235804579,0.0006117934159088328,0.010508470138288399,-0.00019001260455088704,-0.0021379221525812293,-5.287266939092926e-06
2.9229884,0.8098127637058496,-0.0016473027941685814,0.051209731962318816,0.0003873640072059026,0.009672808683358488,-9.905065838664972e-05,-0.0015847397654721734,6.2925782883026945e-06
2.9531221,0.738116611726582,-0.0007696387876876543,0.04764994619190521,0.0001952529021622698,0.008636838625283739,2.873402210097143e-05,-0.000924030065136909,1.680666585742132e-05
2.983256,0.6046279482543468,-0.0009696470623836717,0.028995645362484113,7.27159149000274e-05,0.006811239356168293,0.0001302681734811163,-0.0007294864101638817,2.5554605977379982e-06
3.01339,0.3123619663529098,-0.00010913777603605013,0.04981737151200705,8.988343311629346e-06,0.002943381482349954,-0.00010846061524259607,0.00037834844081400306,-7.380067051344644e-06


==> figs/data/periodichill/fk02_finep1_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.007958607528053108,0.0009119217528306134,0.018964989856664036,4.0434673139183336e-05,0.02550716135072758,0.0005957897236510856,0.0014208444720071247,0.00018256197594147092
0.0602678,0.034078395437973086,0.002959033517640819,0.03127765379900788,0.00032736159467631424,0.041004897830865666,0.001343135428452399,0.002077618531177996,0.0002840442905181442
0.0904017,0.06916753686709853,0.005475755717270658,0.035056491587226846,0.0007843262652036287,0.04543464947935508,0.0018337278773438875,0.0014999836373851834,0.0002441066021509824
0.1205356,0.10422448939061724,0.008219306067985599,0.03986998570956514,0.001432421960539977,0.048307249727507225,0.0018764243265022747,-0.0003844378439274278,3.011994991291569e-05
0.1506695,0.1341847034636885,0.010783142985928862,0.042167959981267274,0.0021929449905042494,0.04975285964369156,0.001528638329036977,-0.0016145741738502577,-0.00024194857855303712
0.1808034,0.16049957287032157,0.013223016564303691,0.04281942792923665,0.0030319379249907565,0.050177153596260446,0.0008981660151395612,-0.002380016577743759,-0.0005560551609741188
0.2109373,0.18386617326177657,0.015322701978021769,0.043228353812416895,0.004004169592981532,0.04974182945859532,6.056110364037774e-05,-0.0026820944235609865,-0.0008385414074567263
0.2410712,0.20600101398304105,0.017290396171119937,0.04308303772766145,0.0050290092394387476,0.0489400213224196,-0.0009010485700465466,-0.002759974030829392,-0.0011053151398826475
0.2712051,0.22551443567499518,0.01889126978130662,0.0429722551541406,0.0061401451102668005,0.048160005148691544,-0.0019555269387317503,-0.0027318342039722703,-0.0013218831224583146
0.301339,0.24300629389472306,0.020208864831147366,0.042955983635356416,0.007319243452735412,0.04739088284520031,-0.0030682270635545347,-0.0026067348709401523,-0.001499074194934415
0.3314729,0.25999922305345535,0.021445771017170046,0.042633340695641786,0.008507238497909216,0.046605711571098545,-0.004220766007004301,-0.0024513748737949766,-0.0016641326879625448
0.3616068,0.2740445490926504,0.022139198987133568,0.043543614131075076,0.009769272870297425,0.04577390655041356,-0.0053844537822999115,-0.0023002846617549396,-0.001770385511338194
0.3917407,0.2881132331676781,0.02284462378702301,0.044061203688947934,0.0110288040437657,0.04493704180705046,-0.006564584126722789,-0.0021210800274486337,-0.0018759963278584116
0.4218746,0.3014275273308158,0.023343213433690835,0.044884969947955516,0.012289573182001152,0.04410694532361525,-0.007733718245724865,-0.0018467635034859044,-0.001987162421193371
0.4520085,0.31374840112403035,0.02356654893992527,0.046289791124970725,0.013553522553977595,0.04328600684214812,-0.008873428063472324,-0.00145555070787188,-0.002106071703579894
0.4821424,0.3260830473154783,0.02379687494430982,0.047392260069009484,0.014816032768152614,0.042458379407251064,-0.010015933635933182,-0.0010330319704818583,-0.0022247342125094028
0.5122763,0.3380880723707378,0.02391035544269471,0.0487798782496873,0.016042793793307544,0.04171477470238914,-0.011130776422438734,-0.000495033929821205,-0.0022906623955316345
0.5424102,0.3496102993376553,0.02385133305870113,0.05073274441480005,0.017219488154859873,0.04109127416394292,-0.012199629148782608,0.00019292971430870907,-0.002282103825253208
0.5725441,0.36113867396488786,0.023795544736458396,0.05242230955506269,0.018395349843347158,0.040456660991031616,-0.013264283272946275,0.0009107853053478224,-0.0022742012925745236
0.602678,0.3726442828774452,0.023731799687084276,0.053894860785200505,0.019558757840411677,0.03984084421450193,-0.01431923809522122,0.0016327548712528773,-0.00225711445723826
0.6328119,0.38378246780484915,0.02352595103729982,0.05571287141554623,0.020572419418500635,0.03959745564526058,-0.015296235241612164,0.0020470311053695494,-0.0021144927059615296
0.6629458,0.3949231361038983,0.02332024445058778,0.0572863142759264,0.021585619364454314,0.03933959128008913,-0.0162655915012589,0.0024866434104703107,-0.0019725107914451054
0.6930797,0.4060662845149636,0.02311467927938793,0.05861503835509743,0.02259835794175653,0.03906716274462563,-0.01722730308521734,0.0029519180150813437,-0.0018311742746448018
0.7232136,0.4175993734970689,0.022897489016031614,0.05988395200232116,0.023522213970457912,0.038798928241770496,-0.018116527813180697,0.00307170682584202,-0.0016506945844651962
0.7533475,0.42966122925281525,0.022663429565000115,0.061128144160802256,0.024325350149884486,0.038550438649174096,-0.01890930407778303,0.0026953965657884795,-0.0014166551689833735
0.7834814,0.44172348268330097,0.02242809688152647,0.06208303016766442,0.02512822651084807,0.03829973945606759,-0.01969368112181065,0.0023225417616699624,-0.0011832264648293466
0.8136153,0.45378611236810684,0.022191488666067016,0.06274860999559045,0.02593084135761002,0.038046822063709185,-0.02046960704919961,0.0019534519948466098,-0.0009504158864612472
0.8437492,0.4662209190428257,0.021939218446277664,0.06375448715717935,0.026591251050583038,0.03769057948805535,-0.021139509924515805,0.0015367136252893415,-0.000713362264503254
0.8738831,0.4790640380233526,0.021669767433195375,0.0651282243291941,0.027096498658086887,0.03722615067940569,-0.021692972699590814,0.0010472896163263162,-0.0004709249907231129
0.904017,0.4919091993942857,0.021398823606432416,0.06617039230466176,0.02760186722065726,0.03676579421065281,-0.022236116939122856,0.0005345059613847611,-0.00022813756249630193
0.9341509,0.5047564478591084,0.021126383253431413,0.06688083837159287,0.02810735743693879,0.036309504480790726,-0.022768879523574398,-1.753501510074959e-06,1.5006978499354268e-05
0.9642848,0.517675937153399,0.02083637532632565,0.06756051019031772,0.02852647098789312,0.03586853949667291,-0.023226929244772848,-0.00045327727211482566,0.0002451856866064082
0.9944187,0.5307972868904471,0.02049840740437503,0.06876184372232813,0.028698664782325165,0.03546152311665058,-0.023489673674600177,-0.0006277136982587531,0.00043842291412398674
1.0245526,0.5439205756410956,0.02015838915031054,0.06962048942768473,0.028871191964578453,0.03505494956790149,-0.02374019099976106,-0.0008402513407772053,0.000633294664258639
1.0546865,0.5570458313450217,0.019816316555989033,0.07013630215150135,0.029044048161358225,0.0346487738651955,-0.023978392727442475,-0.0010911480880824859,0.0008298178093841513
1.0848204,0.5701729822903872,0.019472187163955823,0.07030912401914596,0.029217230939989687,0.03424295382789434,-0.02420418683844445,-0.001380660223778269,0.0010280079221108142
1.1149544,0.5832751085981727,0.019116368519462412,0.07114878495937621,0.029102822075093116,0.03422114469361163,-0.02435062073394583,-0.0012796062112548703,0.0011032179546585801
1.1450882,0.5963706914335489,0.018755670427708537,0.07189308725374127,0.0289190681384858,0.03429098426890613,-0.024467914054062498,-0.0011057538334315817,0.0011504696417691238
1.1752222,0.6094662873074412,0.01839247267571409,0.07229637065516731,0.028736070464043625,0.034358745786677504,-0.02457217821055141,-0.0009632531491519294,0.0012001963950888101
1.205356,0.6225618273019791,0.018026773329438583,0.07235859701586711,0.028553826468237464,0.03442436415663101,-0.024663307333210472,-0.0008524863967510465,0.0012524201976432002
1.2354898,0.6354904929175973,0.017664287472371143,0.07228542490680351,0.028327627926271873,0.03449161061702721,-0.024717626122046414,-0.0008124086593799887,0.0012873037114560194
1.2656238,0.6475459085777402,0.01732760814343237,0.07297770256212394,0.027868242697367467,0.03457642456611406,-0.02463705384821991,-0.001003194763160015,0.0012202855955803817
1.2957577,0.6596001796424389,0.01698630720602523,0.0733823169860851,0.027409466493329968,0.034658153274476695,-0.024545880670269228,-0.0012212009998038616,0.0011548372234932657
1.3258916,0.6716533852741122,0.016640372359688627,0.0734993843212488,0.026951286708704898,0.0347367745618059,-0.024443934550872973,-0.0014665537550152229,0.001090977821448407
1.3560255,0.6837054332718253,0.01628979718316259,0.07332896613445244,0.026493698823954425,0.03481226321442252,-0.024331044557733796,-0.0017393770107875335,0.0010287279469274734
1.3861594,0.6954034082591534,0.01598762218691263,0.07308151893202497,0.026017825592511323,0.034813175288678715,-0.024117656102104992,-0.0020783784513974165,0.0009754884652446389
1.4162933,0.7065341863781214,0.015763655481350725,0.07291168935370895,0.025512123370799476,0.034692105366414566,-0.023754553205587982,-0.0025164203420086403,0.0009355103379378677
1.4464272,0.717660216614604,0.015532479912735653,0.07249714589615419,0.025006586906064908,0.0345608983020491,-0.023386047227611888,-0.002995983820060201,0.0008970437289313642
1.4765611,0.7287814039736986,0.01529408366241114,0.07183822289897646,0.02450121078079612,0.03441956082663427,-0.023011903116821213,-0.0035169990960599745,0.0008601303278645151
1.506695,0.739897814579308,0.015048449698952027,0.07093525276569457,0.023995981890552985,0.034268098477426345,-0.022631878993130253,-0.004079404541817012,0.0008248112523296321
1.5368289,0.7512298030778766,0.014934156386516406,0.07014170899624372,0.023522395698371203,0.03400455228038745,-0.022146648998077043,-0.004512887348738968,0.0007911559635538528
1.5669628,0.762742267921567,0.0149293033991853,0.0693896808550416,0.023075506458935875,0.03364344886461681,-0.021576375147625376,-0.00485473130369183,0.0007583280912885437
1.5970967,0.7742490600794554,0.014917002417860203,0.06837842766700997,0.022628769960515722,0.03327022433934917,-0.021005718538061165,-0.005251208831438883,0.0007261296867325117
1.6272306,0.7857502568513155,0.014897238368575927,0.06710832856676086,0.02218218231902811,0.032884927639185,-0.02043441710750822,-0.005702156404799592,0.0006946162847253578
1.6573645,0.7972457706928253,0.014869996306515532,0.06557981426989468,0.02173574646997368,0.03248761332861117,-0.019862217578595256,-0.006207402738198828,0.0006638440142200487
1.6874985,0.8094331566244364,0.015034884404570903,0.06408962294542975,0.021305901856501122,0.03176105031878364,-0.019240039160060042,-0.0064253218920312626,0.0006987805651318812
1.7176323,0.8219141233712435,0.01527913101199374,0.06242522188368227,0.020883238458251664,0.030892418453969585,-0.018601173111287866,-0.0065478793439834385,0.000760511076135163
1.7477663,0.8343910966068506,0.01551780946465442,0.06045296515737908,0.020460744451674465,0.030018081827948427,-0.017967197844221433,-0.006720024831965767,0.0008210468817684601
1.7779001,0.8468639608472586,0.015750905635286472,0.058173190864409086,0.02003843148632076,0.02913805177991772,-0.017337903296565257,-0.00694173219149752,0.0008804192309267737
1.808034,0.8593327533453703,0.01597840945396456,0.05558622257887125,0.019616306439780115,0.028252330653624626,-0.016713073581013503,-0.007212976058726367,0.0009386600400330546
1.8381679,0.8706472143530846,0.01619299841695465,0.05443885744524435,0.01915887446751903,0.027212290056443544,-0.01601930359588276,-0.006977082704099687,0.0010078156588323307
1.8683017,0.8818762507289648,0.016402740340708988,0.05317176501659704,0.01869913519907667,0.02615890556452516,-0.015323131684962434,-0.006731636128568905,0.0010776323183601306
1.8984357,0.8931092191487551,0.01660824076680001,0.05165117188030888,0.01823985802365665,0.02510383619218874,-0.014630061345955129,-0.006519349885150311,0.0011472087683140682
1.9285696,0.9043460320681334,0.016809488894068636,0.0498768242169908,0.017781052754215897,0.024047064536931034,-0.013939953438361212,-0.0063403731213895545,0.0012165602350684753
1.9587035,0.9148370027542114,0.016961481666839973,0.04830531208880018,0.017296968841351967,0.023077744069425216,-0.013267162355959565,-0.006113147198499563,0.0012918313524220711
1.9888374,0.9234799556434155,0.016998187733861414,0.047675293909479,0.01674966469420099,0.022326131834539634,-0.01263082683176706,-0.005708238250520151,0.0013820839970016532
2.0189712,0.9321259185671806,0.017030800397151324,0.046895385281628066,0.016202708503516672,0.021571554664321386,-0.011993843082123066,-0.00532221781694206,0.0014722309755243477
2.0491052,0.9407749176025391,0.01705931206652167,0.045965468536451226,0.015656099786743618,0.02081400668685371,-0.011356100535996852,-0.004955099251749556,0.0015622852547064656
2.0792391,0.9494269322603941,0.017083713444662862,0.044885369144437415,0.015109841964170163,0.02005348845897196,-0.010717491753687275,-0.004606900724527178,0.0016522590449052528
2.109373,0.956060953438282,0.016995618533655943,0.04442974113483711,0.01451298900115368,0.019630913347120405,-0.01010712689080073,-0.004245402722282018,0.0017081328552261093
2.1395068,0.96230841986835,0.016882569889048682,0.04403987813788546,0.013906246001857909,0.019272663562212845,-0.009499988191805878,-0.003890425799435382,0.0017585387989056487
2.1696408,0.9685585852712393,0.016765438178481418,0.043572443568642094,0.013299378714306124,0.018913172509467436,-0.008890224979806103,-0.00354769890835175,0.0018101549070174859
2.1997747,0.9748114626854658,0.01664421647740255,0.04302723442430667,0.01269238886504141,0.018552425288779536,-0.008277763904421871,-0.0032172982711076298,0.0018629955585387388
2.2299087,0.9794814959168434,0.016449953085157176,0.04263866228785895,0.012079553443833616,0.018251008553368392,-0.007745954369008556,-0.0029567734866311132,0.001818287333202866
2.2600424,0.9832071829587221,0.016210414881697943,0.042354449813259865,0.011462800644545832,0.01798623432370406,-0.007261008221640452,-0.002732415595121933,0.00171577198081915
2.2901764,0.9869349114596844,0.015966728250305096,0.04204421489250787,0.010845435582942653,0.017722360085195243,-0.006773026957105112,-0.0025075323446302478,0.0016144114798612758
2.3203104,0.9906646404415369,0.015718885836122354,0.04170799491951249,0.01022745617913998,0.017459393193105584,-0.006281963162742928,-0.002282177787384855,0.0015142115400086477
2.3504443,0.9927114620804787,0.015420869138324633,0.041295142698971166,0.009634707242185526,0.017181915827290332,-0.005870514078624796,-0.00209193280284313,0.0013576970306260097
2.380578,0.9939935281872749,0.015097804489414557,0.04085407765646565,0.009053017262823475,0.016896805424400592,-0.005494747276315496,-0.0019147380512413853,0.0011746184655489584
2.410712,0.9952765051275492,0.014770585238693457,0.04041169706040715,0.008470597528809964,0.016610798687658634,-0.005117248241853447,-0.0017339301954216665,0.000990795722309291
2.440846,0.9964729100465775,0.014437506949434464,0.03996218951545827,0.007889800440793513,0.01631953760834759,-0.004741039201502246,-0.0015524884884187233,0.0008081147576581828
2.4709797,0.9958892855793238,0.01406587527708325,0.03939314180947573,0.00735635742224992,0.01593779362770938,-0.0044259236902652165,-0.0014304709780570274,0.0006630217381479552
2.5011137,0.9953064527362585,0.013690087782379123,0.03882293042445917,0.006822294141014206,0.015553408257085998,-0.0041110120604907156,-0.0013088497382389604,0.0005166937876882333
2.5312476,0.9947244022041559,0.013310138810993521,0.0382516437121273,0.006287604447823889,0.015166367227603825,-0.0037963120681600883,-0.001187624316390034,0.000369114962599065
2.5613816,0.9927166327834129,0.012913270482385997,0.03783982689227061,0.00577622062274671,0.014775585874770016,-0.0034805335291247814,-0.0010568365531808815,0.00026161835794678845
2.5915153,0.9901466779410839,0.012507134862971725,0.037479388156411386,0.005273840385205371,0.0143810892190115,-0.003166199885363874,-0.0009270708171123868,0.0001690832394636041
2.6216493,0.9875765740871429,0.012096718590328237,0.037105315424518004,0.00477104296722421,0.013983170728056462,-0.002854138029738341,-0.0008030096110635578,7.518128552081024e-05
2.6517832,0.9831336792558432,0.01167803267344425,0.036891681778445484,0.00427523134443122,0.013568647427148084,-0.002523538065132138,-0.0007682402105455982,2.6645403206587367e-05
2.6819172,0.9778952840715647,0.011253281347308075,0.036702511754613254,0.0037821844220904443,0.013145620029907863,-0.0021882957368154453,-0.0007783992334971825,-3.2204513736260976e-06
2.712051,0.9726568683981895,0.010824130877153948,0.03645763389029488,0.003288757729390469,0.012719767585594328,-0.0018576652218746416,-0.000798662032306087,-3.426198196475913e-05
2.7421849,0.9632359109818935,0.010344932150474051,0.036958648300764896,0.002807012105327857,0.012419835843475257,-0.0015223428518686011,-0.000959608429838027,-3.926026450815469e-05
2.7723188,0.9537963401526213,0.00986100915906718,0.03728315548937422,0.002324707530781731,0.012119775039672615,-0.0011962195215705611,-0.0011318964550479406,-4.509212297482411e-05
2.8024528,0.9398510530591011,0.009299353678215994,0.03835252481068707,0.0018737159232178285,0.011873781944764177,-0.0008995532144930717,-0.0013404820800127226,-4.8771396003516326e-05
2.8325865,0.9227010887116194,0.008680791550432332,0.03957404377111817,0.001444506382277149,0.011666651229735175,-0.0006362144284872036,-0.0015901651632266901,-5.14501011457975e-05
2.8627205,0.8988405484706163,0.00796327272473718,0.04109592547543661,0.0010590751424009819,0.011319275187627698,-0.00040092329249202894,-0.0017281682154584102,-5.2753753308687755e-05
2.8928545,0.8668500129133463,0.0071263963473029435,0.042046243427046104,0.0007264570129800667,0.010799545493234607,-0.00021871933008882783,-0.0017775744831343768,-5.3240748985310376e-05
2.9229884,0.8148916978389025,0.0060847411332360934,0.043805892311127526,0.0004523444316922339,0.010183148309803967,-7.124173587437239e-05,-0.0013268067911072316,-3.455247191769687e-05
2.9531221,0.7483995333313942,0.004891227792541031,0.04022412525232477,0.00021933360323609733,0.0094893516565,-4.717054375109886e-05,-0.0007181555226168698,-5.041400589334329e-06
2.983256,0.6390515398234129,0.0018378395161562366,0.009136614126401266,8.612462129947609e-05,0.007955422653422747,0.00016958446625814794,-0.000710277045808453,-7.505559646112208e-06
3.01339,0.34002760145813227,0.0006235705886865617,0.0470383905585669,9.27636439308524e-06,0.0035891696008900145,-3.741141073773904e-05,0.000398084297745955,-8.919537821994043e-06


==> figs/data/periodichill/fk02_finep1_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.021780663751997054,0.016657009051414207,-0.0027967735862641997,-0.001604627650352229,-0.0034862933662316194,-0.002108896899515368,1.5076738480760432e-06,2.1607616961372986e-06
0.4821424,0.20303851924836636,0.14780507539398968,0.018478797196476132,0.01079839912050308,0.08873679021459797,0.01411695717697468,-0.0028724756930993143,-0.001851795914188551
0.5122763,0.23253729054704309,0.1586774718016386,0.017245163314948637,0.009812614913707048,0.09301648017026096,0.012435796928950145,-0.0031511405914931337,-0.0021317779094300283
0.5424102,0.26380143128335476,0.17097724974155426,0.018119217654096825,0.009817859844158283,0.09485586373984821,0.011742312820664097,-0.0035707169279665346,-0.0025145287225834764
0.5725441,0.29401164036244154,0.1822070786729455,0.018972244154451492,0.00999185988254242,0.0947180351412504,0.010853248421446124,-0.0037619749065127173,-0.002778545985275156
0.602678,0.32098804553970695,0.19041085336357355,0.019833234161451926,0.010195963423007992,0.09213820016557416,0.009606112821470406,-0.003562678025442332,-0.0028124857426695604
0.6328119,0.347123593557626,0.19709892477840185,0.021288552793874455,0.010612822714129916,0.08869140581781486,0.008340374596648714,-0.003353712159754803,-0.002864272757946999
0.6629458,0.3728849636390805,0.2030622255988419,0.02236184244610298,0.01110433024881468,0.08483737194873409,0.006947189672870238,-0.0030684619693316715,-0.0029093149441755508
0.6930797,0.39598619751632214,0.20631822338327765,0.024227749187338166,0.011804058489942752,0.07992082574963037,0.005571931387103421,-0.0028995136494632217,-0.0029374297109948534
0.7232136,0.418503001332283,0.20892401365563273,0.025569457935906703,0.01254484284430718,0.07473483260025181,0.004143030389234276,-0.0026392636690257707,-0.002950950836446137
0.7533475,0.4388577239587903,0.20954578462988138,0.02758121888517895,0.013445271181877397,0.06977776279293475,0.0027958336641138865,-0.0023339760883695554,-0.002842021082460956
0.7834814,0.4583105891942978,0.2093089264817536,0.02952552188405355,0.014412427454236688,0.06487924302509183,0.0015217002548555958,-0.0019115275764643447,-0.002690022032089117
0.8136153,0.47703324444592,0.20837154751643538,0.03125240318682404,0.015414297970105316,0.06025004624208978,0.00023148080868803933,-0.001413398841951045,-0.0024969704369669733
0.8437492,0.49431938771158457,0.20612034620717168,0.03333501288933685,0.016481678890098002,0.05620827487605904,-0.0010643139770119964,-0.0009489286920523615,-0.0022283942457141225
0.8738831,0.5116095691919327,0.20382573083043098,0.034855586779783954,0.017533297317400817,0.05211958815854012,-0.0022813310719079216,-0.0003595953540338325,-0.0019794679758942937
0.904017,0.5281751751899719,0.20076053217053413,0.036557360325755184,0.018615425003570926,0.04849043969937501,-0.0035733390378978047,7.711042604670662e-05,-0.0017463901854228537
0.9341509,0.5444386200979352,0.1973573979921639,0.03806039398225197,0.0196902466937926,0.04504619618480405,-0.004825902307798974,0.00048138988217098777,-0.0015294378319379298
0.9642848,0.5607008701190352,0.19391884002834558,0.039066168539316215,0.0207359809134062,0.04158103046961486,-0.005969027013903852,0.0009607244560690432,-0.0013301148173232823
0.9944187,0.5762333031743765,0.18991345865651965,0.0404181118675116,0.02166882617139588,0.038842123891961323,-0.007254355594697531,0.0012657892072979703,-0.0011913080640735324
1.0245526,0.5915843052789569,0.18575218855403364,0.04152182334800508,0.022543519250180596,0.03627820655228888,-0.008476264618388851,0.0015259033072327552,-0.0010656667658833644
1.0546865,0.606925604864955,0.181561425793916,0.042183689758373166,0.023378145201875353,0.033714547707755595,-0.009572421421058325,0.0017932435720987364,-0.0009414332081960838
1.0848204,0.6215640110895038,0.17711580730974674,0.043241215527777765,0.02406556809208063,0.03195287808765443,-0.010665661785346156,0.001954357681033636,-0.000864084106328265
1.1149544,0.6358101814985275,0.17252277513034642,0.04436211334973961,0.02464985249302636,0.030628409165505768,-0.011698879282942581,0.0020287012098540516,-0.0008021571947692107
1.1450882,0.650040770880878,0.1679062619805336,0.0451018241747812,0.025187530549991732,0.02930419330727617,-0.012603689706505494,0.0020707006367204385,-0.0007283617019123497
1.1752222,0.6640436910092831,0.16329251136630774,0.0457066692715824,0.025639352482177608,0.028222791533963607,-0.013409873103143594,0.002075563535345746,-0.0006720220517226552
1.205356,0.6773339975625277,0.15874322061426938,0.046759806204122845,0.025919255283824865,0.027930842708503333,-0.014193461410103553,0.0020231974358703615,-0.0006964803582317535
1.2354898,0.690604873932898,0.15417584218084812,0.04747813613509916,0.02615451230423468,0.027632650150579464,-0.014858794641183046,0.0019217062755513097,-0.0007026253083737971
1.2656238,0.7038564682006836,0.14959044381976128,0.047863087150290085,0.02634464379824429,0.027328112370582736,-0.01540541482977531,0.0017708614656617716,-0.0006902439578508296
1.2957577,0.7163222329691052,0.1451228833757341,0.0484042084976497,0.026386946095852674,0.02757414613186717,-0.015918687308538293,0.0016811400655554962,-0.0006600895042354654
1.3258916,0.7282535899430513,0.14073178451508284,0.048988423005470905,0.026318974769622354,0.02818661715018444,-0.016383985043148766,0.0016161043552271725,-0.000612518880375675
1.3560255,0.7401648331433535,0.13632681965827942,0.04930107240460069,0.026210052136490525,0.028791525403497314,-0.016746930348571498,0.0015015918395164668,-0.0005470029898695188
1.3861594,0.7520561031997204,0.1319080051034689,0.04934362013975113,0.026059821915098893,0.02938887968082754,-0.01700727382549927,0.001337745218455387,-0.00046346145043782124
1.4162933,0.763131270185113,0.12780407653190196,0.04950126020394785,0.02584558948572408,0.030020539980154276,-0.01725631477604131,0.0010226513481874627,-0.00042669829804263277
1.4464272,0.7739471383392811,0.12378956098109484,0.049546956250637764,0.025589892041047634,0.030656529641191685,-0.017446183649122315,0.0006339323159374275,-0.0003941492363700716
1.4765611,0.7847462873905897,0.11976490647066385,0.04937014139959972,0.025300253473453212,0.03128406362076187,-0.017550987784691927,0.00020356541641104384,-0.0003463681871433951
1.506695,0.7955288905650377,0.11573012208100408,0.04897176863711472,0.024976434762574832,0.031903133436677576,-0.017570596876885197,-0.00026840119424246557,-0.00028327674420884543
1.5368289,0.8058307413011789,0.11209215328563005,0.048878592229414486,0.024657292432892657,0.03194762798931922,-0.01757339078902323,-0.0007396264113403751,-0.0003207899637597424
1.5669628,0.8159909918904305,0.10855910333339125,0.04873126771507241,0.024321842932291095,0.031828084246956156,-0.01752320839433545,-0.0012368047763428912,-0.0003762215851111217
1.5970967,0.826138325035572,0.1050187589135021,0.048387625089516995,0.02396005920647052,0.0317011173605078,-0.01740264201364916,-0.0017711135292445375,-0.00041763434311322463
1.6272306,0.836272869259119,0.10147112479899079,0.047848392320824606,0.023571787898351917,0.03156672620795768,-0.017211601932184822,-0.0023424903363034027,-0.0004449872590007668
1.6573645,0.8459276221692562,0.09815042687114328,0.04751793670014792,0.023143889357386607,0.031090859354696347,-0.017106234072351886,-0.002607104076677476,-0.00044382249903414606
1.6874985,0.8553703222423792,0.09492544922977686,0.04718811785633581,0.02268804085342127,0.030463564166294893,-0.017006725540330128,-0.0027554818806569304,-0.0004247495700817749
1.7176323,0.8648031000047922,0.09169534931425005,0.04668863610723084,0.022210569573255748,0.029829135771068913,-0.016847143377531196,-0.0029352821522682948,-0.0003943968296461652
1.7477663,0.874226052314043,0.08846012118738145,0.04602004758454303,0.021711375490116168,0.029187579471014285,-0.016627428946751968,-0.003146443979250263,-0.0003527427960129026
1.7779001,0.8837659433484077,0.08553981885779649,0.045425802269452475,0.0212325296542224,0.028377975165079113,-0.01639653857918398,-0.0032655631039397726,-0.0002903276099119396
1.808034,0.8933937195688486,0.0828598135849461,0.04484086911080498,0.020769658548397643,0.027437525875644447,-0.016150068076856358,-0.0033241785107530047,-0.00021015361171253504
1.8381679,0.9030129387974739,0.08017590758390725,0.044077765407281255,0.020292057250201154,0.026488929368974568,-0.015852565380149897,-0.003417197661202574,-0.00011960852279149976
1.8683017,0.9126235768198967,0.07748813997022808,0.04313693423070131,0.019799666428581948,0.025532213850924534,-0.015503992121361568,-0.0035445383945518216,-1.8683414776503315e-05
1.8984357,0.9223613124340773,0.07506911939708516,0.042182992908909034,0.019330740553171414,0.024651735850678057,-0.015138622943385152,-0.0036161735931367137,8.350394553916104e-05
1.9285696,0.932256180793047,0.07298335258383304,0.041247158436109044,0.01889847887914906,0.023870045678686082,-0.014771976814696011,-0.003609131798987324,0.0001825136904947636
1.9587035,0.9421403054147959,0.07089387095766142,0.040124054043250035,0.01845707599628126,0.023083887222195964,-0.014364413843561519,-0.00363398135495778,0.00028879770990636344
1.9888374,0.9520136434584856,0.0688007096759975,0.03881430718547241,0.018006490389959683,0.02229326180614923,-0.013915892467903007,-0.003690673493088062,0.00040237191009472365
2.0189712,0.9613294098526239,0.06681685842340812,0.03765233500084364,0.017549223742784392,0.021611961085335425,-0.013453894096115429,-0.0037190611705208154,0.0005098503494363165
2.0491052,0.9697993639856577,0.06500112492358312,0.0368464954740616,0.017088061914002736,0.021100460368491874,-0.013000270171399486,-0.0036820330406814976,0.0006028043412065916
2.0792391,0.9782555866986513,0.0631814447697252,0.035903606486602846,0.016619749701123808,0.020585934462915945,-0.012516314413120185,-0.0036685689622032377,0.0007010465511771353
2.109373,0.9866981375962496,0.061357836646493524,0.03482433838017562,0.016144246145141546,0.02006837341461647,-0.012002001983962868,-0.003678630832393004,0.0008045969936999742
2.1395068,0.9940348397940397,0.05955475033260882,0.03396909581343088,0.01563297937102026,0.019582179635571607,-0.011480113093573718,-0.0036577033177837316,0.0009043644837478458
2.1696408,1.0001196004450321,0.05777609080541879,0.03343420162881805,0.015082468686428006,0.01913140996022383,-0.010960447118227586,-0.0035945844258894293,0.0009991403432531266
2.1997747,1.006193544715643,0.05599434953182936,0.03282877362125647,0.014525248073187468,0.018676766327299532,-0.010419544466652289,-0.0035497288712961275,0.0010992960814338152
2.2299087,1.0122567415237427,0.054209539492148906,0.03215316331169049,0.013961287136858146,0.018218243795161015,-0.009857407144188347,-0.0035230910235952706,0.0012048464201168535
2.2600424,1.0168768651783466,0.0524702041875571,0.03178246658562167,0.013349705757938582,0.017965557055767283,-0.0092978584913384,-0.0034978001408867906,0.0012662691773250069
2.2901764,1.020901283249259,0.050747876754030585,0.03152867708054674,0.01271514466624743,0.017796973258847004,-0.008733426637834149,-0.0034746200516246814,0.0013108014926288142
2.3203104,1.0249161534011364,0.04902276833308861,0.031244469146546106,0.012074381916247745,0.01762708695750703,-0.008155521975796276,-0.0034588421454068916,0.0013583638474772204
2.3504443,1.028562257066369,0.04728992434684187,0.03097021272851408,0.01142385132483858,0.01745263133630083,-0.007573398479197059,-0.003430535239082891,0.0014002842261469726
2.380578,1.0303045511245728,0.04552834405330941,0.030892187925573467,0.010748332618451715,0.01726029146374307,-0.007030951319386684,-0.0033010132405117062,0.0013980567606176994
2.410712,1.0320394951850176,0.043764314032159746,0.03080881816230585,0.01006639495404615,0.017067855731461547,-0.006482722885836109,-0.003172525542829624,0.0013964115830093192
2.440846,1.033767120912671,0.04199785919627175,0.030720121931898214,0.009378018794455564,0.016875326226803565,-0.005928742660223772,-0.003045067310430062,0.0013953486650678368
2.4709797,1.0335838608443737,0.04017246677540243,0.03068840753169999,0.008697031299398666,0.016624237679181728,-0.005448494744690002,-0.0028392881375574816,0.0013370246231503647
2.5011137,1.0330482125282288,0.03833446174394339,0.030667133613004438,0.008011591294402168,0.016361474766786874,-0.004984352482185088,-0.0026203028909746254,0.0012659087280922278
2.5312476,1.0325062572956085,0.036494149011559784,0.03064526751596386,0.007319124450106594,0.016097579885309955,-0.0045225417735346995,-0.002402563738566503,0.0011922599314478863
2.5613816,1.030385099351406,0.03465493087423965,0.0306492031403498,0.006676519730068041,0.01579104101470625,-0.004088657319340938,-0.0021742191814456205,0.001089501243563713
2.5915153,1.0278370659798384,0.032814125530421734,0.030649070677217338,0.006042003036104421,0.015468648976642326,-0.003670383619554303,-0.001950543410697371,0.00097415054880839
2.6216493,1.0252819266170263,0.030970782856456935,0.030636582706299986,0.00540034250265308,0.015141048864994035,-0.0032617049450208296,-0.0017355162301654764,0.0008529288236229184
2.6517832,1.0208322815597057,0.02918547368608415,0.03041768192927341,0.004839467315635199,0.014766269340528347,-0.002876252142864636,-0.0014961842755715701,0.0007436756665587316
2.6819172,1.016371438279748,0.027397760830353945,0.030159469163655084,0.004272106542009978,0.014384818892816755,-0.0025067639313759472,-0.001273079991409111,0.0006280652923706768
2.712051,1.0104537345468998,0.025599621032597497,0.029948598598837917,0.0037284946314966616,0.013909157305366855,-0.0021446043983455246,-0.0011316770735145462,0.0005176114016414282
2.7421849,1.0029206033796072,0.02379033510806039,0.029739241175108733,0.003211938892421955,0.013330622944077724,-0.0017971670288594102,-0.001084822249210398,0.0004139113861419382
2.7723188,0.994416281580925,0.021967726905131713,0.029633230504172436,0.002699429827091382,0.012786380490896455,-0.001464809653988701,-0.0010695789220915436,0.00031460394991554
2.8024528,0.9823059607297182,0.0201015270431526,0.030116865370320656,0.0022201250511260455,0.012387099616942157,-0.0011246945406000498,-0.0011062941338841094,0.0002492151567982953
2.8325865,0.9685482960194349,0.018203543149866164,0.03056315536643872,0.0017477109157674488,0.01203127199177076,-0.0008146103440089501,-0.0011608829096224071,0.0001861590747299937
2.8627205,0.9481527544558048,0.016183722924324684,0.03143419047210938,0.0013237499647575646,0.011856569365216398,-0.0005098625899086703,-0.0012307780527790087,0.00014374088988272285
2.8928545,0.9210582505911589,0.014045734526007436,0.03233799144275196,0.0009308084528657147,0.011702634558092053,-0.00023866061735379474,-0.0012287077374967433,0.00010180017750617952
2.9229884,0.8847054950892925,0.011745298208552413,0.032319571947117764,0.0005821410085728469,0.011576147218838878,-4.2275862163303896e-05,-0.0011703031547765693,5.988707613397275e-05
2.9531221,0.8213518597185612,0.008921824090066366,0.03214771021892937,0.000316823831608732,0.011499808019438645,0.00011873683366526739,-0.0007541158526973481,3.460917598166455e-05
2.983256,0.7323837205767632,0.00499045161268441,0.002272087294272751,0.00012151068694043294,0.010243025800033478,0.00023463493262421576,-0.000855243331156442,5.431706181899994e-06
3.01339,0.4584501814097166,0.0013694044428120833,0.035816162468374546,8.720328575708475e-06,0.005465500447947712,7.675002611278977e-05,0.0001072483946746119,-1.2168657077481294e-05


==> figs/data/periodichill/fk02_medp3_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0245526,0.4656004477292299,0.07362757343798876,0.11408162345200162,-0.0031435059063543514,0.03167956369910959,0.002908943000592322,-0.0024112075287815947,-0.00027255043753729116
1.0546865,0.8940662071108818,0.14147333102300763,0.10844156062215937,-0.006952909753283533,0.06125393249879527,0.002683578989192914,-0.001745670015113783,-0.00012088222025529631
1.0848204,0.9538701847195625,0.1309594651684165,0.07920619892038339,0.002012876507293676,0.05664029910060301,0.004314437341413457,0.00012860469563732817,0.0005189358216112338
1.1149544,0.973008556291461,0.10640850104391575,0.04733247332562429,0.010418093917969742,0.04743566735755422,0.0012751785011138744,0.0004968170046161062,0.0006670757318958699
1.1450882,0.9753784742206335,0.0780353537411429,0.017785419462512886,0.015575009996453337,0.04107261000030079,-0.004241729730431076,-0.0001348281880670793,0.0003173061066554508
1.1752222,0.9795664250850677,0.05962470083977678,0.00950887195754202,0.017381018116116077,0.03833021706233479,-0.008248642283174137,-0.0010355777729198143,-7.472805188095768e-05
1.205356,0.9846578724682331,0.052206261969331536,0.012182745810206508,0.017752149724193825,0.03648709410674241,-0.009934082657526572,-0.0016409897385985736,-0.00022015860132889426
1.2354898,0.990222655236721,0.0564075294896611,0.01763086958906479,0.017841398804998878,0.033470702440678034,-0.009963247918364553,-0.0018459024167574514,-1.667396074019772e-05
1.2656238,0.9913566298782825,0.06357149613904767,0.02104640105741995,0.018302985687413183,0.02971972769999647,-0.00990988839793766,-0.0019839449340760956,0.00018687414214543308
1.2957577,0.9896350484341383,0.07109226312604733,0.022897470305773604,0.01900392485445919,0.025849788755600695,-0.009989599493008122,-0.002135065720426408,0.00034453057648076613
1.3258916,0.98666962236166,0.07736347924219444,0.023703632118178053,0.019852150166082355,0.022512321706304662,-0.010243732512724063,-0.002286424881531114,0.00043838159399685263
1.3560255,0.9838951267302036,0.08201410103356466,0.023891267241443526,0.02070196921990634,0.020591326721367546,-0.010460325750723018,-0.0022431013425115408,0.0004706424751160789
1.3861594,0.9805061854422092,0.08432423206977546,0.02406347789940888,0.021488156229950352,0.019134936120043484,-0.010742657692168228,-0.002106746506152928,0.0004928205174165785
1.4162933,0.9768441338092089,0.08508041995810345,0.024226840517598047,0.022230581877859965,0.017954331424613806,-0.011086325442552988,-0.0019101009204636095,0.0005087067444123836
1.4464272,0.97436005435884,0.08339962031459436,0.024600243950314793,0.022667427554458053,0.016856728068514768,-0.01167560937390491,-0.0017313436230736567,0.000504359130752168
1.4765611,0.9732884783297777,0.08127487168530934,0.025104153362264237,0.022823474498801538,0.0158024116576536,-0.012253595339860132,-0.0015901054215789754,0.0005085223637591038
1.506695,0.97358588129282,0.07871984361554496,0.02574330404812253,0.022701619974200598,0.01478877770043795,-0.012813455178343841,-0.0014967621656815115,0.0005253161599195612
1.5368289,0.974761625751853,0.07647891508531757,0.02638981745349156,0.02229287628432778,0.014087395709079716,-0.013177499463062986,-0.0014432425600942101,0.0005510709338138866
1.5669628,0.9763966798782349,0.07440221720025875,0.027035797458196953,0.021731555171257955,0.013543666110935642,-0.01343406451296568,-0.0014171200385612636,0.0005853762212706807
1.5970967,0.9785424061119556,0.0726857848057989,0.027492414078914895,0.02098513076580346,0.013513785282053518,-0.013472148827212233,-0.0014022322136966418,0.0006395586454134169
1.6272306,0.9808114990592003,0.07105635954940226,0.02789474446104867,0.0201904451630502,0.013598536595654418,-0.013451768611207907,-0.0013991506094128614,0.0007043806971575748
1.6573645,0.982845202088356,0.06958325860614423,0.02794390697191651,0.019345791796832938,0.013928994554992457,-0.013260532692659963,-0.00145735965852835,0.0007981927675226334
1.6874985,0.9848676268011332,0.0681176444486482,0.02796842272913369,0.018494675157807682,0.01426543519576703,-0.013055502300779814,-0.0015252094024161104,0.000898254221638044
1.7176323,0.9875151421874762,0.06660194764845073,0.02779074205440113,0.017707199889061394,0.014471081779912656,-0.012768659000514479,-0.0014758844689959638,0.0009143077052689311
1.7477663,0.9902567304670811,0.06507871064241044,0.027569256994411706,0.01692532446769973,0.014653516652312312,-0.012462205619401756,-0.001415877181994452,0.0009214788343720176
1.7779001,0.9936498738825321,0.06355549421277829,0.02720505774531623,0.016236341115694226,0.014498831626688859,-0.012109909675765376,-0.00126379141446783,0.0009144475586700803
1.808034,0.997222350910306,0.06203228383674286,0.026781329626867745,0.015569561980178353,0.014249274929194549,-0.011736685191902477,-0.0010930049088740713,0.0009061649388120967
1.8381679,1.001221315935254,0.060514531418448314,0.026139330485045464,0.014970954263087966,0.013829852925121124,-0.011355551326584501,-0.0009338104375050012,0.0009081497561397134
1.8683017,1.0054038353264332,0.058999138258513995,0.025380780172155504,0.01439908860200354,0.013337550198505594,-0.010963294646606496,-0.0007815067264366274,0.0009150814343521043
1.8984357,1.0097379572689533,0.05748742441937793,0.024610310245698264,0.013846961850005649,0.0128452975175916,-0.010578731947182757,-0.0006474565293548701,0.0008966398578305582
1.9285696,1.014234721660614,0.05597967156791128,0.023825664625032772,0.013316394048016888,0.012353728221401976,-0.010202704137458773,-0.0005289952437362855,0.0008495112977303363
1.9587035,1.0187378153204918,0.05447777910740115,0.02302296189645814,0.012789281655242969,0.011866730138451433,-0.009816579786886062,-0.00042668753543953844,0.0007962464195593552
1.9888374,1.0232583172619343,0.05299211377860047,0.022241510533222764,0.012279842083772946,0.011392355371565754,-0.00942655756419309,-0.0003674433588517663,0.0007254812170136723
2.0189712,1.0277499072253704,0.051507360811228864,0.02142147274253392,0.011767147931106284,0.01092148571367668,-0.009023372122057276,-0.0003085377251211864,0.0006529266181852857
2.0491052,1.031678257510066,0.05004036803438794,0.0206105627081572,0.011272692087459128,0.010519713954493883,-0.008612958710148035,-0.00028148745582250514,0.000553758926104988
2.0792391,1.0356065835803747,0.04857337645080406,0.019768829641793717,0.01077393222510696,0.01011778164674956,-0.008191020406075562,-0.000252210799655362,0.00045375989825983704
2.109373,1.039257224649191,0.04713614394131582,0.018880520573529846,0.010281308198528873,0.009776663428668926,-0.007803609062029232,-0.000286857881032377,0.0003654542272601792
2.1395068,1.0428517740219831,0.04570492917264346,0.017962775406854314,0.009786680776231647,0.009447585553737212,-0.007415102797532401,-0.0003322140487790927,0.000278629725644947
2.1696408,1.0462060738354921,0.044302825976046734,0.017066273701942247,0.009299999269823155,0.009102985739438964,-0.007038747482433022,-0.00036964575266295804,0.0002051116892315876
2.1997747,1.0494101364165545,0.04291893266781699,0.016177674721267854,0.008816967895785439,0.008748327919897714,-0.0066672850196683245,-0.00040047509427230954,0.00013916265967674267
2.2299087,1.0523669514805079,0.041531276059686206,0.01530841771990099,0.008339547140214416,0.008419098847554006,-0.0062929793110692925,-0.0003928480198787318,7.245628927435126e-05
2.2600424,1.0549506172537804,0.040137949865311384,0.014483875631460474,0.007872510644295772,0.008127901463169553,-0.00592006579623762,-0.0003282469910557695,4.728033377327553e-06
2.2901764,1.0572448298335075,0.038732040688046254,0.013716956295373173,0.007406509903730096,0.007834765675827204,-0.005552446581343455,-0.00024459228759287667,-6.192582535737793e-05
2.3203104,1.0589050520211458,0.037298597453627735,0.01309753869234953,0.006947256700264535,0.0075380886051471235,-0.005206591957947017,-0.00012475475068238033,-0.00012412849279129772
2.3504443,1.060370683670044,0.035859042618540116,0.012502049717511454,0.006487166211063076,0.00724550901316078,-0.004863171748415107,1.7826830617743289e-06,-0.00017715261491336792
2.380578,1.061179030686617,0.03439885926491115,0.012003233529203738,0.006033926921397359,0.006974226995169328,-0.004540767647358494,0.00013970010028794243,-0.00019068239771244969
2.410712,1.0618831682950258,0.03293762567045633,0.011513098339791306,0.005579530710273884,0.006707443313655691,-0.004217307278181197,0.000277064837946513,-0.00020495861574037046
2.440846,1.0619647093117237,0.03147019000607543,0.011082190865820962,0.005139432456121912,0.006484645472967108,-0.00390051285224801,0.0003995762764232441,-0.0002046522896922774
2.4709797,1.0618391912430525,0.029996652534464374,0.010698058997351767,0.004701778384803942,0.006280281037436694,-0.0035908074303712956,0.000515044141554206,-0.00020061722644624746
2.5011137,1.0612121038138866,0.028508295392384753,0.010426666130848972,0.004276079346251003,0.0061248235510890136,-0.0032999691025369787,0.0006121154658324385,-0.00018246944331873485
2.5312476,1.0602163542062044,0.02700829485547729,0.01021425998347425,0.0038606823473284896,0.005979053858731906,-0.0030175915587096758,0.0006966946992989797,-0.000166833397062353
2.5613816,1.0587533302605152,0.02549353580980096,0.010074279096435212,0.0034594143382141018,0.0058461635468170505,-0.0027472882458863847,0.0007643716407274397,-0.00015357918263962113
2.5915153,1.056863073259592,0.023975382078788243,0.009976861453301566,0.0030799415191729174,0.0057060708160115775,-0.0024703680880384833,0.0007989143065873941,-0.00014793169337906775
2.6216493,1.0546489041298628,0.0224547992402222,0.00990666367044657,0.00271546884529002,0.005560974428164728,-0.002191899696969743,0.00080715219303793,-0.00014841106918201207
2.6517832,1.0515237674117088,0.020932578307110816,0.009931198390348062,0.0023896047090602797,0.005431795568986581,-0.0019195495841156998,0.0007705733682426608,-0.00015044944790200922
2.6819172,1.0478169340640306,0.019402923018787988,0.009983361834696725,0.0020797188747764313,0.005305768563885947,-0.0016554118753191079,0.0007150553594512648,-0.0001548110888222901
2.712051,1.0434473622590303,0.01786480839655269,0.010056065620308141,0.0017886145994622745,0.005183603100013191,-0.0014021877160618826,0.0006371109485087596,-0.00016142387497788832
2.7421849,1.0377865191549063,0.016323865987942554,0.010169715474424468,0.0015278413838965721,0.005059163780822506,-0.0011326219424068473,0.0005383141299226623,-0.00017220726537911832
2.7723188,1.0306672547012568,0.01476454429939622,0.010367811416068351,0.0012862229849988718,0.0049529942905927,-0.0008766682908871656,0.00041396058524066637,-0.0001713884132566091
2.8024528,1.0216464940458536,0.013164854652131908,0.010636478697044538,0.0010608249027761311,0.004874326704488956,-0.0006439041515057167,0.0002677849297416041,-0.00015513702165270127
2.8325865,1.0102285891771317,0.011508891966514057,0.010924971472616951,0.0008492620922135891,0.004824822014463961,-0.0004393616232347356,0.0001068847148418409,-0.00012374454721754354
2.8627205,0.9944322612136602,0.00979052615002729,0.011323957060710765,0.0006579121355606036,0.0047885328940537744,-0.0002403509536640959,-6.0415334461011265e-05,-8.575441116710818e-05
2.8928545,0.973050793632865,0.008009583449165802,0.011833517401897753,0.0004856964751704887,0.004759773255890089,-5.659501681830586e-05,-0.0002197465351894412,-5.500211382405357e-05
2.9229884,0.9427087046205997,0.006145642048068112,0.01240356195342085,0.000328308173255494,0.004714179115964628,0.00010197743668568376,-0.00039436795571940776,-3.312365737737708e-05
2.9531221,0.8952734060585499,0.004163117275311379,0.013133890280929816,0.00019126167080921747,0.004581898729440188,0.00021741345035632739,-0.0005782296669589182,-1.9692880747883646e-05
2.983256,0.8153546471148729,0.0013093236123040697,-0.009212858214064257,7.656121120037322e-05,0.00413674360484388,0.00027024470646678806,-0.0005276540903307227,-7.3456953284192125e-06
3.01339,0.5920152375474572,0.00019540223368608167,0.015118571457482466,1.0854595093584864e-05,0.0027062941252062335,0.0001318459002913772,-0.0003478461606333963,1.2813708196559328e-06


==> figs/data/periodichill/fk02_medp3_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.008240318893513177,0.006334714129479835,-0.0003400333372564355,-0.00018243140239218206,-8.672957704319674e-05,0.00026269091828650537,2.0535042595736348e-05,-2.3887208107362306e-05
0.4821424,-0.0555718905525282,0.0467222033184953,0.008076182077879236,0.004674267223793754,0.006666980706483962,-0.006073525051434492,1.7069863959467426e-05,-0.00011817398405914099
0.5122763,-0.07154755567898974,0.060584835591726005,0.00940300351718312,0.0054138814367402765,0.009512122746001692,-0.006893144693078961,0.000127478616398309,-0.0003344910049951716
0.5424102,-0.07745488092768937,0.0673983019660227,0.009508709068341014,0.005383625469518173,0.010958694618777456,-0.006704671934195232,0.00016419436995233016,-0.00047626350626317655
0.5725441,-0.07862776616821066,0.07330626511247829,0.00936855823806202,0.005219858073902073,0.012054960715633235,-0.006287537036209563,8.540826316858429e-05,-0.0005678196025489727
0.602678,-0.07701958488905802,0.07942050264682621,0.00895571023460303,0.0050862968999623405,0.01290152567320518,-0.005733194110362039,-8.61300146569482e-05,-0.0006481259697130963
0.6328119,-0.07348203100264072,0.0867870602523908,0.008073202336797505,0.005095469218394325,0.013543860678946067,-0.005052131147503277,-0.0002978170596463286,-0.000733022149857434
0.6629458,-0.06946572242304683,0.09344930131919682,0.0059200656748428886,0.005461906510838315,0.013937196054642543,-0.004369192955856646,-0.00041129077120318695,-0.0008123139244504761
0.6930797,-0.06481646874453872,0.09810592059511691,0.003390800475635742,0.006425431057998247,0.014269962709655457,-0.004099180214821056,-0.0004208527959495636,-0.0008355954208212834
0.7232136,-0.059081682295072824,0.0992944857571274,0.001985132827988867,0.008254866660232308,0.014762907875934851,-0.0047838218098907375,-0.00030163918336682924,-0.0007796918976756325
0.7533475,-0.05064091636813828,0.09371820534579456,0.005721107588288275,0.011417014401107423,0.015859146310031876,-0.00771970213805509,6.105259206969202e-05,-0.0006568938057720055
0.7834814,-0.03514350673140143,0.08363821113016456,0.01479646526062704,0.014634683402304387,0.017182282180096268,-0.011424617547699708,-2.0566838305631475e-05,-0.00045338839216340363
0.8136153,-0.012738736002575024,0.06942004605662078,0.028244670244346615,0.017633404245798956,0.01870224204856417,-0.015458594413849572,-0.000507839489585611,-0.00017852360394861636
0.8437492,0.02350911648136389,0.05318774189800024,0.04709513006250621,0.019754721347164522,0.02144674779821978,-0.019386552785864465,-0.001913495358026832,0.00014104678606164452
0.8738831,0.06910862191580236,0.036376082949573174,0.06547879560923597,0.0213204812969496,0.024189537140279497,-0.022567703952763193,-0.0034191147491479433,0.0004808302796080839
0.904017,0.13700191280804574,0.01815924161928706,0.08161705331246122,0.022431956704957765,0.026470706338845816,-0.02495894551560754,-0.004841052628187297,0.0008782976130210546
0.9341509,0.20899528497830033,0.001979416503900211,0.09176068573936186,0.022600238836112726,0.028364055578316817,-0.025269165724127813,-0.005982180504541997,0.0011837401848261973
0.9642848,0.2940088286995888,-0.007204048118182982,0.10042096630443836,0.0213923452151673,0.02893174523816463,-0.02495741233959535,-0.006495553894193595,0.0013092738706199307
0.9944187,0.38017262099310756,-0.014479641329671722,0.09978991591393327,0.020056855451718838,0.029629178929963747,-0.023422104767240614,-0.006676629565112033,0.0013943653639402617
1.0245526,0.4698919765651226,-0.01434979966870742,0.1030211955979835,0.018790216078228856,0.03083202680445202,-0.02263372235105824,-0.006785286759843353,0.0014999221395777629
1.0546865,0.5584362978115678,-0.01365517829071905,0.09528404143729541,0.01749839326314052,0.032004116056863645,-0.021510794465722783,-0.006437694089450061,0.0015808944682034777
1.0848204,0.6415419885888696,-0.010488855754374526,0.09350839056403609,0.016036762499666405,0.03299263947775134,-0.0191841489071084,-0.0059119011693859625,0.0015674823008311341
1.1149544,0.7241293806582689,-0.007327782808943084,0.07841354465789974,0.014581070011305364,0.03395565911985487,-0.017359401401232277,-0.004880297756710506,0.0015708504549826812
1.1450882,0.7846342734992504,-0.0028318488439253997,0.07021294660412203,0.013892316277428289,0.03393468393989614,-0.015468804747767326,-0.003842265836917845,0.0014405180789635503
1.1752222,0.8387403227388859,0.0019834950062431744,0.06092498143673386,0.013387657647122835,0.03362669637634806,-0.013941225551785877,-0.002685981592022999,0.0012911172635883589
1.205356,0.8825475331395864,0.006088419323305061,0.050450747387100425,0.013161596202330303,0.03299372732220606,-0.0126373249695282,-0.0018178883802780904,0.0011204769853359606
1.2354898,0.9111553225666285,0.009161311128991656,0.04388710232058113,0.013381832604076004,0.03188349628973833,-0.011186386075944686,-0.001602422140742188,0.0008995975662697985
1.2656238,0.9390618149191141,0.012167246128683473,0.03589800196536452,0.013604553250251974,0.030733648450102062,-0.009923027833673676,-0.001333037658985469,0.0006934017068268112
1.2957577,0.9498188104480505,0.013085626711472287,0.03245656854419754,0.014404861020622564,0.02865711725176618,-0.00924856950668554,-0.0014769719527041592,0.0006482010764690255
1.3258916,0.9604273904114962,0.01399291837515193,0.028837335767192274,0.01520530897234879,0.02657332437254585,-0.008605142249485892,-0.0016307455105446546,0.0006030582586972178
1.3560255,0.9687723070383072,0.01449765361394384,0.02598343460420316,0.015977593090329277,0.024481995983704614,-0.008164966263958873,-0.0017294238634196248,0.0005748122460581993
1.3861594,0.9729944597929716,0.01425061581448972,0.024854623661133113,0.01669353852271779,0.022386397928279903,-0.008069662536129334,-0.001715919668820171,0.000579591087503543
1.4162933,0.977178456261754,0.014007122164912289,0.02371439404210962,0.01740623135983252,0.02028844967091116,-0.007980907896895198,-0.0017168982944158698,0.0005854625836454669
1.4464272,0.9806001018732786,0.013655017395649338,0.023358777883713544,0.01792301069832111,0.018458215395157573,-0.008158106600305987,-0.0016564199764605159,0.0005862372384363413
1.4765611,0.9836635589599609,0.013249944553535897,0.023376981287583476,0.018342864930120453,0.01675979563300365,-0.008462516303348197,-0.0015715958229006472,0.0005855593281536935
1.506695,0.9867280535399914,0.012847212578662948,0.023384301192882817,0.018756313635199577,0.015067898263049332,-0.008767361250311962,-0.0014980431031033064,0.0005863557992456793
1.5368289,0.9899137951433659,0.012460938438380254,0.023513008470765095,0.018826798407234495,0.013954580601485833,-0.009064052874958595,-0.0013430443332326939,0.0005754313420634818
1.5669628,0.9930967893451452,0.012074755435605766,0.023623162476692494,0.018894182337881177,0.01283801244405107,-0.009356994237938286,-0.0012055959831835143,0.0005659844200012386
1.5970967,0.9962352011352777,0.011708759615430608,0.023725199600908575,0.018908977097917324,0.011840077289719515,-0.009623729888152213,-0.0010914517328621833,0.0005514727782615348
1.6272306,0.9991955887526274,0.011430764199758414,0.023851807420955273,0.018709903834553912,0.011362652238360147,-0.009789757794153637,-0.0010169297367684073,0.0005095292865361497
1.6573645,1.0021558348089457,0.011151066930324305,0.02396109667795332,0.0185070996342101,0.010882225130103248,-0.009952470128765314,-0.0009558037874334725,0.0004689206565478163
1.6874985,1.005136987194419,0.01087650959379971,0.024053276904213217,0.01822617626261858,0.010542187813085429,-0.010071849045726784,-0.0009020502990291744,0.00042758278353528887
1.7176323,1.0081570018082857,0.01061055362879415,0.024127839864663825,0.01779929965931289,0.01047325070513457,-0.01011191288570051,-0.0008484298853077901,0.0003848076834212369
1.7477663,1.0111787021160126,0.01034326852459344,0.0241831481376229,0.017368896940275706,0.010403691832364066,-0.010148846633284293,-0.0008043035391175953,0.0003432891183490327
1.7779001,1.0144035909324884,0.010058657371700974,0.024154402163232724,0.016864692411128958,0.010401546263077065,-0.0101447208880668,-0.0007635651918666032,0.0003109846777276993
1.808034,1.0178409647196531,0.009748632095579524,0.02402356448924281,0.016278348552396064,0.010475283429861027,-0.010093190559264838,-0.0007332812019998549,0.00029019410368528976
1.8381679,1.0212839059531689,0.00943812857985904,0.02386789578759263,0.01569045668034452,0.010546024779116182,-0.010038222368024718,-0.0007112852020962207,0.0002707037257048084
1.8683017,1.025072755292058,0.00916106039697695,0.023586250521547614,0.015068028835499365,0.010572480288858372,-0.009896294547065494,-0.0006372864281504118,0.00025979521299187945
1.8984357,1.028999488800764,0.008897113009879831,0.02323263228098238,0.01443188407662967,0.010579126879974888,-0.009717612416226169,-0.0005469187503771601,0.0002522671409948032
1.9285696,1.032932410016656,0.00863363966345787,0.02284624627330123,0.013795429964296377,0.010582490081365284,-0.009535222517703244,-0.00046162656676571046,0.0002452485280055618
1.9587035,1.0371867772191763,0.008454767979856115,0.02235807594544159,0.013195610251031015,0.01046583291500358,-0.009274825974160497,-0.0003519989014571477,0.00023977295552210772
1.9888374,1.0414678063243628,0.008281918409920763,0.021827377518194524,0.012598683973675787,0.010340113435279677,-0.009006502081634607,-0.00024243000627615155,0.0002344740620237372
2.0189712,1.0457781665027142,0.008112716078358062,0.02124476909324602,0.012008588073877616,0.01019972157739374,-0.008725437305127108,-0.00013995539640246704,0.00022705362522744434
2.0491052,1.0502546578645706,0.007966417924762936,0.02053175692182818,0.011462577034723902,0.009968901322751614,-0.008376178557053759,-7.1226573021263e-05,0.00020548691411166164
2.0792391,1.0547307021915913,0.007819574602763169,0.01977841212268605,0.010917058043759824,0.009736642673406248,-0.00802479553902041,-2.133745834818901e-06,0.00018365220914675327
2.109373,1.0590217765420675,0.007684547497774474,0.01900879953071155,0.010400372810380254,0.00947365636928162,-0.007662170169883603,1.7860530499926724e-05,0.00016101206313468727
2.1395068,1.0631264988332987,0.007560801568615716,0.018227926739945888,0.00991216637499202,0.009180608119469396,-0.007288903924618218,-9.645731944073893e-06,0.00013762617497393152
2.1696408,1.0672276578843594,0.007435874351358507,0.017413680968735523,0.009424150660453906,0.008886840158427868,-0.006914233253278973,-3.493272589754834e-05,0.00011402409352717847
2.1997747,1.0708018280565739,0.007303162910829997,0.016684579512725728,0.008973047501568238,0.008590571860115933,-0.006556619136032537,-9.301396293280237e-05,8.559421681949638e-05
2.2299087,1.0742980726063251,0.007168088113758131,0.015947245550514078,0.008527078412374902,0.008293561794398503,-0.006200436403865531,-0.00015220378849662916,5.625471182167679e-05
2.2600424,1.0776351299136877,0.007018803770961313,0.015191177738619777,0.008084923600076054,0.007993843321106085,-0.005843437387081945,-0.0002080183822747786,3.067482688320184e-05
2.2901764,1.0805238839238882,0.006831583510575001,0.014431447778333606,0.007653675360419555,0.007686817416627183,-0.005486218499719165,-0.00026056818046794016,1.6461511387068736e-05
2.3203104,1.0834064688533545,0.006642764793468814,0.013655710687124678,0.007222300273096657,0.007378710933574052,-0.005127925854520045,-0.0003078987732994063,1.976664446006878e-06
2.3504443,1.085394823923707,0.006426090030799969,0.013019934591982807,0.00679530441153425,0.007137542225104253,-0.004796466489326769,-0.0002919925402627647,-6.875338430483159e-06
2.380578,1.0873156879097223,0.006205825391248254,0.012387999160190954,0.006368441871615715,0.006898789480878013,-0.004466058430131694,-0.00026704236993178,-1.5958214835360343e-05
2.410712,1.088606646284461,0.00596014513848786,0.01184942854093074,0.005943783942283232,0.006704367437084286,-0.004154180142713831,-0.000205669002013225,-2.42126246771307e-05
2.440846,1.0895060151815414,0.005698021310308832,0.011370170301613802,0.0055204637834878854,0.006535646368392046,-0.0038537144862439993,-0.0001215877418700613,-3.2390087409083e-05
2.4709797,1.090144520625472,0.005423327805146982,0.010918007034809829,0.00509879804968493,0.00637283850485637,-0.003555956410028994,-2.8756716169568534e-05,-4.236014228373255e-05
2.5011137,1.090191263705492,0.005122101655615552,0.010531399152228449,0.0046810800222280855,0.006228153311272632,-0.0032655157770224404,7.879113722734313e-05,-5.526692592744707e-05
2.5312476,1.0898801442235708,0.004809478715287696,0.010216927854028945,0.004266865135392063,0.006091492630712256,-0.002985402433953767,0.0001837092899087964,-6.757562295387601e-05
2.5613816,1.0889172684401274,0.004477585938730044,0.010032532567778807,0.0038591536520858976,0.005972585050215042,-0.0027246435161317785,0.0002819420738565566,-7.805193880348595e-05
2.5915153,1.087492173537612,0.004132626414502738,0.009916876185899204,0.0034591387771109685,0.005862823738921433,-0.00247389756506538,0.0003691372724813329,-8.66988095044663e-05
2.6216493,1.0853928737342358,0.003769623646803666,0.009897069955798976,0.0030704969604970762,0.005767945437973693,-0.002238032669416204,0.00043952142460162947,-9.22521905478614e-05
2.6517832,1.0827564559876919,0.0033986902199103497,0.009912092657713867,0.0026943059642708725,0.005668218301180058,-0.0020039943629404982,0.0004862566879196337,-9.453407145823402e-05
2.6819172,1.0794917196035385,0.003018855335540138,0.009959994660238669,0.002332762482622971,0.005563448665817605,-0.0017724853281879897,0.0005045233446027018,-9.281478290908158e-05
2.712051,1.0750132910907269,0.002626007222715998,0.010072070518806653,0.0020016163566157884,0.005472338229435263,-0.001549386730771275,0.0004866950867743838,-8.679144675080636e-05
2.7421849,1.0697972364723682,0.0022246341432037298,0.010218666040152868,0.0016866955231075622,0.0053927735546643,-0.001332312976700555,0.00044936898575206104,-7.862347041938759e-05
2.7723188,1.0633551236242056,0.0018105223025486339,0.010432466949224839,0.0013979140838009064,0.005335301185741197,-0.00112354334630666,0.00038680817516335494,-6.65266886473077e-05
2.8024528,1.0547666028141975,0.001404057498803013,0.010720759077298858,0.0011335544309622992,0.005274055678401129,-0.0009037443757690731,0.00029502200422070867,-6.324644866355458e-05
2.8325865,1.0436862409114838,0.0009931550466717454,0.011093099596911848,0.0008941648584986371,0.005220905102111219,-0.0006871427009045368,0.000179927677181696,-6.31922543475215e-05
2.8627205,1.0293387789279222,0.0005677172466675984,0.011528936910803589,0.0006794569574089021,0.005178128898491262,-0.000482290259679999,4.242326195567827e-05,-6.180922275998158e-05
2.8928545,1.0104182492941618,0.0001267809493583627,0.011946153035469642,0.00048856378461985,0.005135912539842396,-0.0002914538142980693,-0.00012250809885325058,-5.566457056495037e-05
2.9229884,0.9810497164726257,-0.0002881839200199465,0.012722519308763225,0.00032418509780688103,0.005047636195259913,-0.00010354605122131873,-0.0003330325522575839,-3.857583518605183e-05
2.9531221,0.935355894267559,-0.0009594916871265013,0.005257247765992901,0.00018050549113459452,0.004852069240074645,8.750249211543189e-05,-0.0005017674979649932,-2.344688392276933e-05
2.983256,0.8478397950530052,-0.00122615223892808,-0.00024392861924971143,6.763390604060396e-05,0.004366050433941994,0.00016114479159962504,-0.0005740654067953746,-8.222963229986168e-06
3.01339,0.6069491058588028,-0.0010611612924549263,0.010778037430490661,6.140295930611092e-06,0.002681185536757213,4.6236688880117076e-05,-0.0003133625018402501,9.573676827608692e-07


==> figs/data/periodichill/fk02_medp3_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.007714237333857454,-0.0006812655265093781,-0.007753987240577053,4.8365195783865325e-05,-0.001908816826929773,-0.0004055295560118805,0.00034047927052604566,3.6835144190311745e-05
0.0301339,-0.17721793265081942,0.005872833775356412,0.019391128625361527,0.0004906128377442343,0.010812483812971587,-0.00011793902681820202,-0.0013150710636358656,0.00015202410328682138
0.0602678,-0.21946750674396753,0.01730540781863965,0.022910273082653837,0.0015464680278186357,0.0139289694013899,-0.001080257570261508,-0.002040646027163811,0.00040418685611785966
0.0904017,-0.2313531539402902,0.026409109123051167,0.022874437729685906,0.0029110449774575947,0.0142911119394617,-0.0018611535218890328,-0.0021835991549964866,0.0005318151399555847
0.1205356,-0.2321951542980969,0.03401556803146377,0.0231488229588641,0.004251945363702776,0.014315636175206262,-0.002449116076229772,-0.002113134949934505,0.0005580761549410732
0.1506695,-0.22724053193815053,0.04041209287242964,0.023668689151671043,0.005546308293112975,0.014388261828319161,-0.002905487627335999,-0.002050539413694222,0.0005383687421123733
0.1808034,-0.21914771059527993,0.04567967995535582,0.024523090285727717,0.006792872373599778,0.014588785994362325,-0.0033221344769328223,-0.002107438715317625,0.00047502399173589624
0.2109373,-0.20902498718351126,0.049901956459507346,0.02582551817478916,0.007997772244148181,0.014954140360001273,-0.0037238461637515707,-0.0022201293402121826,0.00038296994552730693
0.2410712,-0.19805515930056572,0.053504111361689866,0.02723115152510301,0.009191838031606028,0.01538001836859541,-0.004175126211488625,-0.0023436645019340656,0.00028952396253698623
0.2712051,-0.1861419586930424,0.05625519034219906,0.028783500024367387,0.010414441589945945,0.015861394288677364,-0.004683557124123241,-0.0024757713818195836,0.00019944831165012378
0.301339,-0.17322585824877024,0.05807148106396198,0.030292135684595753,0.011695038072398408,0.016534339446600623,-0.0052618849312041065,-0.0024979318844744755,0.00015317138616240507
0.3314729,-0.15942231914959848,0.059263762552291155,0.03186485792786825,0.013009194094353239,0.017297977506047044,-0.00593104983092139,-0.002426190638183265,0.00013375633011728934
0.3616068,-0.14407952962210402,0.059552053455263376,0.033785070705310505,0.014374985956629492,0.018141767853010547,-0.00673133931019014,-0.002235380580841807,0.00014056526051699585
0.3917407,-0.1278394520340953,0.05935147462878376,0.03582733531298418,0.01574909765997553,0.01897367739869784,-0.007629975806691266,-0.001849535580040466,0.00012446960571356824
0.4218746,-0.11028553461073898,0.058427582029253244,0.03813341317008169,0.017140081265561893,0.019798994497275724,-0.008641252303587749,-0.0012057683773632455,7.539644688957131e-05
0.4520085,-0.09131896771577885,0.05680000182474032,0.04079292769890905,0.018554517375455944,0.020598812753096007,-0.009850244167657944,-0.0005086189182816639,1.216335631425005e-05
0.4821424,-0.0710627674125135,0.054519860830623657,0.0435805120538098,0.019985614651472545,0.021391255735578707,-0.011192959291476472,0.0002302186956150843,-6.235521758204014e-05
0.5122763,-0.048549704370088875,0.05143231991678476,0.046655177171038106,0.02144855807798822,0.02218004259395767,-0.012667819154920032,0.0008401324282163969,-0.00011993444913378358
0.5424102,-0.024749525779043324,0.047872818453470245,0.04929945976812657,0.022916493582134573,0.022962853331183558,-0.014107799620862328,0.001411266169733572,-0.0001722496939191355
0.5725441,-0.00013584924272436183,0.04402973339892924,0.05179215327052088,0.024424728953275535,0.023722345936996365,-0.015538731786927166,0.0018164789572653385,-0.0001986475504475281
0.602678,0.02647082678413426,0.03951189783401787,0.05533022639701736,0.02606788602531773,0.024486011908162866,-0.0171660413781502,0.0017368801067812096,-0.0001568977076484204
0.6328119,0.05306051913066767,0.03498172521358356,0.05745500915220854,0.027669737267009713,0.025240438924576284,-0.0185339014702004,0.0017563448114422716,-0.00013142453469721692
0.6629458,0.08365668212991295,0.029751544795999507,0.062263159914846794,0.02935194875436389,0.02678152742329728,-0.020537408229983484,0.0012572248657846505,-7.508803162635481e-05
0.6930797,0.11449119518510997,0.024475486556184478,0.06535971319033244,0.030993933087966243,0.028356501456145208,-0.022257782341723157,0.0008923621608005674,-5.160380044267075e-05
0.7232136,0.14836507383733988,0.01917412278089614,0.06812784850668126,0.03233947877899196,0.029698544258178958,-0.023879631256612056,0.0008658305890075404,-0.00016370813335544256
0.7533475,0.1842004160862416,0.013829353756136697,0.06939727987048912,0.03349173094633894,0.030867374068793137,-0.025270151325106707,0.0010810938700260742,-0.00035800631698715117
0.7834814,0.22006972320377827,0.008462960041015322,0.0680959387885331,0.03458954351310597,0.032043555392368826,-0.02627082795924712,0.0014414104917966613,-0.0005733205598521082
0.8136153,0.25856210850179195,0.0035912809889850905,0.0722797897708243,0.03542815725597996,0.03355952738197959,-0.02795138475613379,0.0014545943587390099,-0.0006768628024980575
0.8437492,0.2975228955037892,-0.0012536365848063724,0.0747594765667246,0.03617524658545575,0.035118503187596684,-0.029419475783031227,0.0014511001366342086,-0.0007694307411323853
0.8738831,0.336845931597054,-0.006088350619393168,0.07525961092893795,0.03679023545591639,0.03668033608610907,-0.030577142546006183,0.0014030315713526318,-0.0008593126136650297
0.904017,0.3791184392757714,-0.010644198377121938,0.08183605392266236,0.03663084986061581,0.03838388390734375,-0.03207886998224139,0.00041266904970575346,-0.0008209165851884965
0.9341509,0.42139632254838943,-0.015220689735542692,0.08485714506476943,0.03641849000020552,0.04009198960154973,-0.03318020051130893,-0.0006389226430906832,-0.0007682086644426316
0.9642848,0.466565053910017,-0.0195701742068195,0.08760301695940698,0.035862136479575875,0.04096736709152783,-0.03386303466600167,-0.0013455557390699962,-0.0007546601469308383
0.9944187,0.5174885932356119,-0.02342290911474265,0.09227179652442302,0.03468529487001492,0.040207457005888486,-0.034101400836191724,-0.0013224576792767746,-0.0008300467426996347
1.0245526,0.5685125142335892,-0.027284374173291326,0.09176604950941125,0.03347385287357473,0.03945172122934413,-0.03392436302704965,-0.0013299862556517827,-0.0009058708835300663
1.0546865,0.6184439919888973,-0.030566315492251306,0.0884460189788101,0.03213696183861011,0.03866465767209782,-0.03316592536796743,-0.0013856673993336253,-0.0009449524244066264
1.0848204,0.6642753425985575,-0.03180252618221857,0.08883517359022813,0.03047019352495005,0.03774764043448006,-0.03159006305953495,-0.001503963901200913,-0.0008524699106890697
1.1149544,0.7101598959416151,-0.0330397300531331,0.08504900856535125,0.028800973876552338,0.03683517461710515,-0.02988432298960876,-0.0016086208815303885,-0.0007600331367721329
1.1450882,0.7550124134868383,-0.034099565833457746,0.07815591804696442,0.027140687744223898,0.03582897763790711,-0.02802219679968625,-0.0015888906994550311,-0.0006659210338803659
1.1752222,0.7917053997516632,-0.03382013262853434,0.07605585316217311,0.025567893408794187,0.03408086359939056,-0.025912287290143412,-0.0007137826699344842,-0.0005626470054194046
1.205356,0.8283891696482897,-0.03354067291911633,0.07129638991856879,0.02399907021166522,0.03233243917756172,-0.023814341899808623,0.00018992335844085842,-0.0004598725836402176
1.2354898,0.8648094311356544,-0.033248551071210386,0.06395886408897455,0.02244076320111439,0.030577010559051997,-0.021729872963414023,0.001105975052127301,-0.0003570665880305758
1.2656238,0.8858510479331017,-0.032194657607760746,0.059626590469755936,0.02128441944252439,0.02842899216640986,-0.01976922343382401,0.0009997756859537466,-0.00022551667472083447
1.2957577,0.9068580102175474,-0.031140863207838265,0.054424050904774535,0.02013531060142084,0.026290848576964752,-0.01785097019149512,0.0008850485300025586,-9.483345405786954e-05
1.3258916,0.927830409258604,-0.030087159669164976,0.048355625552783166,0.018993445306514103,0.024162582643450312,-0.01597497779601434,0.0007619798326708692,3.4991870442309544e-05
1.3560255,0.9421184603124857,-0.0290786212135572,0.04433842762213458,0.018250103230640566,0.022559849361323894,-0.014600923508458746,0.0005507179008095268,0.00015159538858416184
1.3861594,0.9538350086659193,-0.028089649695175467,0.04108367164249849,0.01766328085574681,0.021155927862033023,-0.013430040145458295,0.0002745961197080909,0.0002590175185809644
1.4162933,0.9655261225998402,-0.027103377738967538,0.03755978256213022,0.01708320504395607,0.019752142869353628,-0.012283818521322851,-3.999396162018311e-05,0.00036144020502442494
1.4464272,0.97526222653687,-0.02623585142828233,0.03459279584377284,0.016658840128126826,0.01845870744815607,-0.011368331681764297,-0.00035570717659382835,0.00044107010826832546
1.4765611,0.9824408423155546,-0.025525510041916277,0.032565416401158176,0.016435231062627915,0.017303524944904152,-0.010739472745443401,-0.0006598288474481181,0.0004932443301215995
1.506695,0.9896008260548115,-0.02482068442259333,0.030443266530103208,0.016215878263191576,0.016138861923820063,-0.010122355574108628,-0.0010009874829696383,0.0005417898967968325
1.5368289,0.9962961785495281,-0.0241641366346812,0.028432091786237623,0.016008872562449872,0.014998032446395011,-0.009570978819140406,-0.0013270653952676828,0.000589202346075621
1.5669628,1.0002951696515083,-0.023770566789607983,0.027597956778585342,0.015853208918740036,0.014043584545900649,-0.009352886970812893,-0.0013662701221588574,0.0006481339888843898
1.5970967,1.0042762830853462,-0.02338485927612055,0.026740691546308426,0.01569939831411185,0.013072006813149068,-0.009140337834983265,-0.0014223037541838146,0.0007042285595876679
1.6272306,1.0082394797354937,-0.023007024432445178,0.02586081504175297,0.015547461611437653,0.012083354364664204,-0.008933219371312754,-0.00149495902043715,0.0007575577555697102
1.6573645,1.0110949985682964,-0.02273158047319157,0.02541776882715152,0.015343257946483979,0.011361651047404244,-0.00884815499488097,-0.001436276426963705,0.0007407780766175282
1.6874985,1.0137596260756254,-0.022478196653537452,0.025040208687172827,0.01513103896852886,0.010678010094326083,-0.008785048223698529,-0.0013631809243975796,0.0007107305126241425
1.7176323,1.0164185054600239,-0.022230858194234315,0.024651341412661454,0.014919903490677096,0.009985014126220083,-0.008723876511628242,-0.001300108346119877,0.0006788923619709219
1.7477663,1.0191171821206808,-0.02198355905329663,0.024366601528802656,0.014661473694545195,0.009483002032917881,-0.008657982143247846,-0.0012355210131430351,0.0006205087546437395
1.7779001,1.0218501817435026,-0.021736572300142143,0.02415599950229108,0.014366951793378942,0.009128562510408111,-0.008588228137046138,-0.0011699000722181045,0.0005424117756181911
1.808034,1.0245847050100565,-0.02149419189663604,0.023932142324581962,0.014072647029287018,0.008772199116076468,-0.008519366256048433,-0.001111238278449736,0.0004634891684533776
1.8381679,1.0274243485182524,-0.02124681392609773,0.023664243760721737,0.013751570161045074,0.008485585759837738,-0.00843179834081793,-0.0010428697657149134,0.0003802740313461982
1.8683017,1.0305210929363966,-0.02098090509070971,0.023302973844162578,0.013363509261028564,0.008377915367032696,-0.00829648863148855,-0.0009377665744399882,0.00028799774109314195
1.8984357,1.0336110852658749,-0.020722111701616086,0.02292416471622727,0.012976378294487617,0.008273034376901967,-0.008162334605958468,-0.0008360632970004604,0.00019559689974179488
1.9285696,1.0367495249956846,-0.02045514646670199,0.022524505895500813,0.012576748637569832,0.008189805872869903,-0.00801786203524622,-0.0007237104335127698,0.00011059394583579643
1.9587035,1.040073124691844,-0.02014531037730194,0.022095290922434563,0.012130075995270185,0.008191478791992777,-0.007828156837291239,-0.0005562865603633664,5.5336094926701496e-05
1.9888374,1.0433995071798563,-0.01983842920344614,0.02164401931776916,0.011682420951533356,0.008193259025742925,-0.007639900290130914,-0.0003888106705094707,4.3205236665444123e-07
2.0189712,1.0467510968446732,-0.019529128758222214,0.02116779798262214,0.011232290851415373,0.008192424965052144,-0.00744808562829867,-0.00022637925944053727,-4.885588024505262e-05
2.0491052,1.050278291106224,-0.01918126536327236,0.02064482216076491,0.010769821957490678,0.008170478056889455,-0.00721949029349421,-0.000101778255723637,-5.727440325995755e-05
2.0792391,1.0538080483675003,-0.018836059358363855,0.020096597057120524,0.010306609921551635,0.008148094609475916,-0.006992580673222098,2.5191282390837205e-05,-6.525244518960064e-05
2.109373,1.0573402550071478,-0.01849224160923768,0.019520101189016703,0.009842973138368363,0.008121465507814682,-0.006765465959628278,0.0001505913927052037,-7.215434321590871e-05
2.1395068,1.0608712919056416,-0.018112385873791936,0.01883065998157485,0.009388287581191217,0.007978431460738298,-0.006483436590191169,0.00015927319148123162,-5.942132508721175e-05
2.1696408,1.0644045416265726,-0.01773493798191339,0.018116278563660826,0.008933157786492887,0.007834125659356247,-0.006203348381183246,0.00017102389194819517,-4.646567932038991e-05
2.1997747,1.0678105093538761,-0.017343719133350533,0.017411223016348787,0.008488652714635512,0.007668296867957997,-0.005920069418215771,0.00016391796086319757,-3.575159508134232e-05
2.2299087,1.070910058915615,-0.016916286536797998,0.01676640679767205,0.008070067924334068,0.007453083889134252,-0.005626616733990068,0.00010816468626305767,-3.058757924373804e-05
2.2600424,1.0740106143057346,-0.01649105108162985,0.016102521579016482,0.007651137985521175,0.007236657568032904,-0.005335182315186392,5.6158291799127125e-05,-2.50699414307198e-05
2.2901764,1.0767563730478287,-0.016039622716562008,0.015478495724057018,0.007254288237798161,0.007029081014104106,-0.0050437044613250125,6.947156857228798e-06,-2.3510487751756217e-05
2.3203104,1.0792247354984283,-0.015568208829506602,0.014886951443862095,0.006874518097514857,0.006827629818278281,-0.004752516864076191,-3.8688492075071926e-05,-2.4674264251640617e-05
2.3504443,1.0816935654729605,-0.015098962564934482,0.014283111622503952,0.006494296388026972,0.00662428805904719,-0.00446316219882718,-7.983021257063419e-05,-2.5118053449496184e-05
2.380578,1.0834815930575132,-0.014596971564401429,0.013714179250023939,0.006126634523301342,0.0064635682883309,-0.0041630368213875675,-8.925793780576244e-05,-3.051071724782445e-05
2.410712,1.0851277764886618,-0.014090104281535787,0.013148896365984042,0.005761009792435177,0.0063095523878597,-0.0038617338256489962,-8.949910584402261e-05,-3.603479631505784e-05
2.440846,1.0862268432974815,-0.013575391998074338,0.012655653042555226,0.005391076985729206,0.006184022416896565,-0.003576371511081351,-7.357816972980609e-05,-4.122476042121811e-05
2.4709797,1.0868295226246119,-0.013053943398517731,0.01223099734652422,0.00501713852209467,0.006084188399044863,-0.0033049296326684453,-4.4336055755629135e-05,-4.5992790922082374e-05
2.5011137,1.0872036516666412,-0.012532582009043836,0.011835211088402353,0.0046410319969139935,0.005990124977247447,-0.0030399360648638747,-6.920138883106074e-06,-5.038703933156923e-05
2.5312476,1.086778612807393,-0.012005189404590055,0.011542992214962133,0.004259155397934577,0.0059224587437227425,-0.002795649642644598,5.464277563247549e-05,-5.6210163778579266e-05
2.5613816,1.086352901533246,-0.011480491384190827,0.011250371693673156,0.0038766255325900093,0.005852463146821611,-0.0025507950473562958,0.00011540366523472411,-6.0980210724558214e-05
2.5915153,1.084923980757594,-0.010945713339879148,0.01108213641990563,0.0034993283758390455,0.005795542589449771,-0.00231444300941315,0.0001705718634110293,-6.148597883779032e-05
2.6216493,1.0833244267851114,-0.01041222232288419,0.010931290089402523,0.003122865301972991,0.005739953011203191,-0.0020794418403809224,0.0002212853516673336,-6.0870017023818436e-05
2.6517832,1.0804916191846132,-0.00987594006346626,0.010927562864086138,0.002760238954251176,0.005713098398237835,-0.0018739885002416346,0.00024948265438321047,-6.177194182213973e-05
2.6819172,1.0773182641714811,-0.009339883123175241,0.01093929540081895,0.002402299367484117,0.005687280360594231,-0.0016695952500764312,0.00026797705807952505,-6.180001470336405e-05
2.712051,1.07282686047256,-0.008796546353551093,0.011042056676204837,0.0020643248966192526,0.005670804324545784,-0.0014768065821600847,0.0002615691885488188,-6.099506121953258e-05
2.7421849,1.0675534177571535,-0.008248597210013031,0.011172541949641124,0.0017361034251782606,0.005656001196528661,-0.0012820831283662064,0.000243581626020396,-6.162670428962805e-05
2.7723188,1.0608158335089684,-0.007689508050134464,0.011356027257334755,0.0014266513838040614,0.005646295328044888,-0.0010860790223757265,0.0002094340671601855,-6.57850267897295e-05
2.8024528,1.0517200771719217,-0.007121496895706514,0.011678336856079996,0.0011491728294539785,0.005633320790818259,-0.0008978999225866197,0.00015588762892213004,-6.237295714243723e-05
2.8325865,1.0404699798673391,-0.006543557083205087,0.012015846510558204,0.0008942433050457459,0.005612820973257666,-0.0007067805088916421,8.735565421911454e-05,-5.392854550772527e-05
2.8627205,1.026882218196988,-0.005953736745141214,0.012242310257773337,0.0006624970082771764,0.005583496416435312,-0.0005084171357396458,1.3093091833539516e-06,-4.055348141065667e-05
2.8928545,1.0060457959771156,-0.005257690034341067,0.012904128959156491,0.000469481460436478,0.005514538064900682,-0.00031062006607047304,-8.752893824819086e-05,-3.20468618395664e-05
2.9229884,0.9758120309561491,-0.004551913585601142,0.013477194049199781,0.0003043632841692944,0.005383830795347539,-0.00012734342167490184,-0.0002514121228039427,-2.1826196146918116e-05
2.9531221,0.9281070455908775,-0.004409989654959645,-0.008177586510900614,0.00016459033803107809,0.0049935400677545635,0.00013508798775489252,-0.0003231469538211339,-8.621031335138593e-06
2.983256,0.8275684211403131,-0.0022467085600510472,0.011199080211789059,6.144463826965165e-05,0.004402368930639083,0.0001579922340525276,-0.0005566178246948139,-1.8501057846122465e-06
3.01339,0.5378938550129533,-0.0011666676346067106,0.039591415882358705,6.809192051023954e-06,0.002392656805015007,-6.601127742672844e-05,-0.0005006418410833714,1.1127970084207457e-06


==> figs/data/periodichill/fk02_medp3_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-1.4497868213503295e-05,-0.000314090203289652,-0.02497260078153372,0.00012499068009932138,-0.01184769533422417,-0.00011969377783051768,0.001174511030929861,-4.386987208502209e-05
0.0301339,-0.23880036221817136,-0.0021198003701101698,0.02863407033724867,0.0006201244200899406,0.0393108566348145,-0.00033976841342259656,-0.0011728058140653475,0.000126078863363053
0.0602678,-0.2479384345933795,-0.0064290137049738405,0.03226088969175995,0.0027828074949559144,0.04130950430750074,-0.0018029497876003774,-0.0012972208733531571,0.00011010723826384104
0.0904017,-0.23346037976443768,-0.011166549200424924,0.03306283659307635,0.005658978557104908,0.037518382127544166,-0.003643153834382079,-0.0006954684481302871,5.659520227311622e-07
0.1205356,-0.21651297784410417,-0.01641433377744761,0.03441735037359375,0.008752448776802048,0.034735228564969356,-0.005765769008831028,2.9371158992099692e-05,-5.6740653127936556e-05
0.1506695,-0.19877180736511946,-0.021915478279879608,0.0361142449001503,0.011838974329613108,0.03341756409659362,-0.007760061934479148,0.0006243359383211419,-2.909988455362879e-05
0.1808034,-0.17950693098828197,-0.02753855406626826,0.038276642311974376,0.014795948980221416,0.03306931838442051,-0.009862942241948783,0.0011966298335978438,6.884956961569701e-05
0.2109373,-0.16132757009472698,-0.033201301033841446,0.040127482299068505,0.017545577273464993,0.0331926304247854,-0.011597462454870172,0.0018656379107135387,0.00023760823755634617
0.2410712,-0.14226727455388755,-0.038732282433556975,0.042563794403477545,0.02005326437412562,0.03345942536511934,-0.013393953901238174,0.002339118673973709,0.000427535355607388
0.2712051,-0.12262969596486073,-0.044101061572291655,0.045048863216380505,0.02237042007794004,0.0337983276819774,-0.015088169948156128,0.0026617223876156844,0.0006175855477520468
0.301339,-0.10231375826697331,-0.04915543158313085,0.047647953047999035,0.02445658347005702,0.034192445374283786,-0.01660266462912588,0.0027274459295080723,0.0007968525185798198
0.3314729,-0.08198463828739477,-0.05371699331772106,0.050653177613600414,0.026286675006625473,0.03467547890087795,-0.01804962519051218,0.0025377015390633394,0.0009259675870947097
0.3616068,-0.06163635396433165,-0.058151842436927836,0.05314287563911361,0.028020905768047867,0.035180226278525545,-0.019344951107833044,0.0022706444426206576,0.001042982525770101
0.3917407,-0.040634325094288215,-0.06218066105793696,0.05647424741759946,0.029525691422083583,0.03604649158971753,-0.020647124416929716,0.0015600048594394812,0.0011034845758791413
0.4218746,-0.01950064889388159,-0.06616055738413706,0.05914115975418723,0.030974138709673645,0.03696217916928089,-0.02180844829776159,0.0007909639742333637,0.0011607737511196928
0.4520085,0.0032533970224903896,-0.06983559628133662,0.06288355833914128,0.03227945262706401,0.038278010982889535,-0.023213268681947497,-0.00010145228259497757,0.0012248632203437533
0.4821424,0.026310953056963626,-0.07342179625993595,0.06583475032654512,0.03352991221153592,0.03956372372451664,-0.02446113563381104,-0.0009577123739462388,0.0012681636787069796
0.5122763,0.05098850277704514,-0.07652729604160413,0.06903075724267882,0.03461461284761271,0.040671438285171564,-0.02563006103718018,-0.001512161193391935,0.0011778159601149255
0.5424102,0.07569547705497826,-0.07963415223639458,0.07099245776270668,0.035680364087754816,0.04179041968426299,-0.026642714189832002,-0.0020249286446313466,0.001082591516905268
0.5725441,0.10292655786361138,-0.08204406878212467,0.07461174628580884,0.03669210066512001,0.043151386747208344,-0.027840858334209347,-0.0029095063066198017,0.0010675508607812685
0.602678,0.13069762400391483,-0.084309718280565,0.07730629903564395,0.037688984277672824,0.04456447603319319,-0.028980110945537783,-0.003800578448832353,0.0010650314778989276
0.6328119,0.16061051747237798,-0.08626554085640237,0.0806410363939675,0.03865323439792547,0.045687078607632804,-0.0300704480753499,-0.004753076611532755,0.0011500838688253234
0.6629458,0.19265963975340128,-0.08791046298574656,0.08424134340272262,0.03958898500585924,0.04651234683861941,-0.0311282051401962,-0.0058011444997802175,0.0013267254784823722
0.6930797,0.22496516234241426,-0.08953458373434842,0.08647309893215069,0.04044607703919852,0.04716000253348322,-0.03209650510231652,-0.006841126896463475,0.0014668695920112304
0.7232136,0.2584674474783242,-0.09105662064393982,0.08989196663394158,0.040925474685721996,0.04695955029981922,-0.03304484809197657,-0.007942423610396898,0.0014274015943632544
0.7533475,0.291958614718169,-0.0925767826847732,0.09106486318678945,0.04140321854852927,0.04674155851753791,-0.03389709488487845,-0.008930993653666319,0.0013826901316468822
0.7834814,0.32570607447996736,-0.09421845688484609,0.09235429221810161,0.041622779424993435,0.04638470446009232,-0.034609222472809203,-0.009596459295739435,0.001425266663437869
0.8136153,0.3598321843892336,-0.09603397804312408,0.0947325836230048,0.041469701624327435,0.0458477553952892,-0.03514489391722282,-0.009865608014144213,0.0015965102341148128
0.8437492,0.3939549340866506,-0.09784535720245913,0.09478332980886334,0.04131171160522855,0.045309977284616325,-0.035560941456936807,-0.01004886565928733,0.0017638797277250025
0.8738831,0.42947930563241243,-0.09943325188942254,0.09669472851035996,0.04077219978249914,0.04531166645540522,-0.03562004413041356,-0.00995417927160366,0.0019485787911106382
0.904017,0.46577938739210367,-0.10089944140054286,0.09828901829720693,0.04002581004836819,0.04561240197840776,-0.03544160674089939,-0.009729120080464317,0.002144668124449576
0.9341509,0.5021015210077167,-0.10236247989814728,0.09724874555762836,0.0392761099409848,0.04592235990163552,-0.03515623921795948,-0.009489692344150149,0.002341518259879639
0.9642848,0.5354387359693646,-0.10294592834543437,0.0969578496558971,0.03808599972698835,0.04445794365321275,-0.03414539237596591,-0.008884627305655039,0.002184095354622986
0.9944187,0.568421496078372,-0.10341904417145997,0.09489248082259422,0.03684142945113615,0.04277241061453268,-0.03302120603074914,-0.008214399685572086,0.001981065326288996
1.0245526,0.6014267625287175,-0.10389183915685862,0.09064967751134723,0.03559740692510038,0.04108893637134583,-0.031865416668601716,-0.007522799056971936,0.0017768208637834468
1.0546865,0.6326734870672226,-0.10338549735024571,0.08859107969363555,0.03433168750393084,0.03912909263734429,-0.030549142984878486,-0.006636760627557026,0.0015116865631905612
1.0848204,0.6634398316964507,-0.10260148113593459,0.08584373551089064,0.03305919501982136,0.03708316267231346,-0.02923370126767226,-0.005598897492250288,0.0012305820824195048
1.1149544,0.6942318323999643,-0.10181757563259453,0.0811961413197731,0.031786105639038456,0.035028947436223326,-0.02796425953379013,-0.004447687868063434,0.0009507157953273793
1.1450882,0.7227830672636628,-0.1002171227009967,0.07779364471659767,0.030407034811913904,0.03343848894817431,-0.026445394257234314,-0.003369203009266134,0.0006532459396319015
1.1752222,0.7502365540713072,-0.09821360709611326,0.07437922238906747,0.028968028610584486,0.03207187520105601,-0.024879214792954546,-0.0022642570871504765,0.0003527947564293261
1.205356,0.7777109909802675,-0.09621058322954923,0.06946065808127366,0.02751973496199062,0.030695599627062715,-0.023422224603663694,-0.0010391476665907746,5.9716077512719356e-05
1.2354898,0.8016403783112764,-0.0939486731076613,0.06502743241514275,0.02610312512949573,0.029079916836168566,-0.021723531168934204,-0.00013709446784353034,-0.00028761011240459994
1.2656238,0.82276994548738,-0.09148290765006095,0.06113851795739067,0.024706310948745362,0.02727820004217708,-0.019852785091283923,0.000475414034439502,-0.0006776161641668958
1.2957577,0.8439010214060545,-0.08901730552315712,0.05636287935606277,0.023296175493708424,0.025472403004472566,-0.018084668793502234,0.0011303415579272148,-0.0010622347374811617
1.3258916,0.8634564895182848,-0.0865866239182651,0.0516418047002114,0.021942997958589366,0.023812562964337897,-0.016488187708250168,0.0016953774331524892,-0.0013750131327269662
1.3560255,0.8783687260001898,-0.08425828744657338,0.04908433960722591,0.02078509889798659,0.022591528199220303,-0.015176145095265409,0.0018761951738012865,-0.0014908466043846678
1.3861594,0.8932790216058493,-0.0819298027199693,0.046085618489322355,0.019616599147248434,0.021368317632021454,-0.013932648950785206,0.002040140380105521,-0.0016077499517746536
1.4162933,0.9081872552633286,-0.07960119034396484,0.04264586539201409,0.01843750549097027,0.020142918938511768,-0.012757697300331772,0.002186926433690303,-0.0017257643448829285
1.4464272,0.9186708740890026,-0.0773998275399208,0.040857485856301445,0.01761546993131219,0.01877704822896201,-0.011915178027718937,0.001968173549790132,-0.0016092774950762097
1.4765611,0.9289042633026838,-0.07520569884218276,0.038971214109460806,0.016804604007928874,0.01739361970776556,-0.011132252224786407,0.0016862286246661449,-0.0014883175124827165
1.506695,0.9391324054449797,-0.07301173981977627,0.03687759162776105,0.015984575800815862,0.01600001804929394,-0.0103936197162829,0.0013595643612775276,-0.001376162785131378
1.5368289,0.9473757613450289,-0.0709594864747487,0.03524522250418882,0.015369416049707162,0.014732295945684964,-0.009819756767707646,0.0011171303722110667,-0.001197952950338608
1.5669628,0.954506715759635,-0.06898673594696447,0.03386854766002734,0.01486594864402909,0.013525537959755503,-0.009343646094184588,0.0009052546889989801,-0.0009880483287163222
1.5970967,0.9616315886378288,-0.06701444124337286,0.0323937023898333,0.014354808950338204,0.012302578290223196,-0.008894857452711194,0.0006525232156214486,-0.0007886088488054694
1.6272306,0.9680397268384695,-0.06512401477084495,0.031109410044898644,0.013886541477217974,0.01128232407024696,-0.008517053093584526,0.0004059240652694446,-0.0005986649300488033
1.6573645,0.9730345867574215,-0.0633955157827586,0.03033192300911902,0.0135121441929009,0.010681672481461447,-0.008246204913368714,0.00022165732774618533,-0.0004161388459524436
1.6874985,0.9780254028737545,-0.061667602276429534,0.029505923775885234,0.01313212582664986,0.010067632371339829,-0.007992202627087809,1.1631404114116096e-05,-0.00024239957149880506
1.7176323,0.98298136331141,-0.059945025815977715,0.028639981398542735,0.012748998411236735,0.009449059151029253,-0.007756156854486482,-0.00022075243421751899,-7.900458105547211e-05
1.7477663,0.9869143385440111,-0.058380132395541295,0.028016241562796695,0.012443725461077164,0.009113708937757575,-0.00757221660818877,-0.000361602000749698,2.5117979181641216e-05
1.7779001,0.9908447843044996,-0.0568159854010446,0.027362777977483654,0.012133847911339478,0.00877098729153786,-0.007400218728855566,-0.0005175227773011343,0.00012281356284185867
1.808034,0.994772719219327,-0.055252581027161796,0.026679624412020875,0.011819371950738384,0.008420904949606792,-0.007240139059231342,-0.0006884884988830817,0.00021409082570485822
1.8381679,0.9985314812511206,-0.05379925025408738,0.026050866045943977,0.011517768019993954,0.008135492353177433,-0.007068363124282932,-0.0007231122449648797,0.00025331851642147404
1.8683017,1.0022232998162508,-0.05238886666666076,0.025427757229202985,0.011218777728099432,0.00787511021934362,-0.006898282216137169,-0.0007070771455519667,0.00027200661572062985
1.8984357,1.0059118531644344,-0.05097963137075112,0.0247788231026711,0.010915805688953313,0.007612963120330799,-0.006738710023638135,-0.0006970642148088763,0.0002881623885873443
1.9285696,1.0094820819795132,-0.0496513694697569,0.024213459345405308,0.01060235054367428,0.007434170531883673,-0.006594237961109653,-0.000605469403545271,0.00026444931322383504
1.9587035,1.012977633625269,-0.048374560041338555,0.023693032099969313,0.010281308319264253,0.007308742035878813,-0.006461824824498877,-0.00045891331739897,0.00021674149417062695
1.9888374,1.016471179202199,-0.04709895234418582,0.023149155189928328,0.00995690888386621,0.007183431788285909,-0.00633823397936277,-0.00031117229844467367,0.00016905006932332834
2.0189712,1.0199789367616177,-0.04585136766991127,0.022551930931605124,0.009631702257508024,0.007096497750925694,-0.00619463670582885,-0.00017570838269473713,0.00011665255771857214
2.0491052,1.0235017891973257,-0.04463119765750889,0.021901549567344247,0.009305878849088749,0.007046673392845759,-0.006031105039352079,-4.962732661800001e-05,6.072217680265415e-05
2.0792391,1.0270241480320692,-0.043411971376372094,0.02122732012678652,0.00897701607143073,0.006996068989769619,-0.005875874493059742,8.121631287175829e-05,6.271714312181421e-06
2.109373,1.0305217895656824,-0.04220384561995161,0.020517995562385094,0.008647182021091578,0.006927458990519915,-0.005696047030067333,0.00017575972932179149,-3.7945661003960284e-05
2.1395068,1.0339816622436047,-0.041012227224200615,0.01976806764628103,0.008317552360823318,0.006831338545866024,-0.005473739807610477,0.00021221926097811893,-6.692325411870122e-05
2.1696408,1.0374410320073366,-0.03982147610531683,0.018995072279459846,0.007984988341474795,0.006734057910539099,-0.005259357934376027,0.00025378717710313435,-9.398062219207349e-05
2.1997747,1.040591211989522,-0.0386481038394777,0.018313008408699538,0.007651219692352517,0.006623006221475748,-0.005033237172762835,0.00025536341611622285,-0.00010426507825547695
2.2299087,1.0435624662786722,-0.03748518637894449,0.017678816358265292,0.007315607851800873,0.00650359684228112,-0.004802621279576799,0.0002348856271673517,-0.00010422533429620882
2.2600424,1.046533528715372,-0.03632318761810893,0.017027544252453897,0.006977183830695268,0.006383156534918238,-0.004578648911571538,0.0002182107213761792,-0.00010250648646149021
2.2901764,1.0489741042256355,-0.0351642745481513,0.016463574103435796,0.006649352177287245,0.006253310872427765,-0.004343341204152779,0.0001833896480551208,-0.00010146821786546673
2.3203104,1.0513372160494328,-0.03400654845609097,0.01590367122742653,0.006320712047541286,0.006120922612089221,-0.004110769997413707,0.00014903181395884042,-9.890661890875373e-05
2.3504443,1.0535940360277891,-0.03284810600052879,0.015345598696625995,0.005990935713345517,0.005990640167233544,-0.0038831069077269117,0.00011825729267701986,-9.555718893137393e-05
2.380578,1.0550052523612976,-0.03167790504448931,0.014881069388220425,0.005671294669511987,0.005886332702210668,-0.0036566839438587836,8.980375026387301e-05,-9.894047563035107e-05
2.410712,1.0564166847616434,-0.030508479263517074,0.014412810171359647,0.005348866684680648,0.005780521876401018,-0.0034334182611610517,6.37013851006972e-05,-0.00010032633253550681
2.440846,1.057067170739174,-0.029321422014618292,0.014034196575685831,0.005028172399859388,0.005717055643263554,-0.0032158544168705873,5.6136831347111844e-05,-0.00010474899755895012
2.4709797,1.0575077086687088,-0.028130017330113333,0.013680658453883998,0.004705865701372506,0.0056640684191702935,-0.003000177005231544,5.397375335115459e-05,-0.00010848352939171293
2.5011137,1.0575099494308233,-0.026927116348815616,0.013368128267404744,0.004377401133298626,0.005630562216576086,-0.0027847989918427865,6.843885245135743e-05,-0.00011451552113633725
2.5312476,1.0569870192557573,-0.025710300375067163,0.013104529642733453,0.0040420251495303875,0.005620609170968354,-0.0025679421918686357,0.00010145940818092995,-0.0001236426295143419
2.5613816,1.056326001882553,-0.024491282558301464,0.012853682821392987,0.003702227873298842,0.005613513950915435,-0.002350466163360952,0.0001365483377933339,-0.00013141163962521475
2.5915153,1.0547072924673557,-0.02325279726937879,0.012691770812375935,0.003349614748278598,0.00563689620659792,-0.0021350385633329,0.0001901516496631648,-0.00014263168467827333
2.6216493,1.052771644666791,-0.02200942007766571,0.01255741143608935,0.002994915806312994,0.005667880239195686,-0.0019215690536564002,0.0002399166186007023,-0.00015152535551519095
2.6517832,1.0498660150915384,-0.02074964794155676,0.012511410456369054,0.002640220857721965,0.0057262452123570465,-0.0017202238129403365,0.0002826713103974394,-0.00015809287082733876
2.6819172,1.0463102906942368,-0.019481940398691222,0.012516037642381184,0.0022915272692052777,0.005779161685825666,-0.0015226024087944268,0.00030087211814002087,-0.00015839229852108866
2.712051,1.0416305717080832,-0.018200013189925812,0.012602455180316108,0.001955486259726177,0.005824322852170815,-0.0013335512801575522,0.00027869096764447784,-0.00014965320345826299
2.7421849,1.0357377417385578,-0.016903678522794507,0.012736914471341398,0.001634124202934462,0.005854726660708879,-0.00114925134957072,0.00024137432064814165,-0.00013754596801185192
2.7723188,1.0285053253173828,-0.015591331568430178,0.012887382177723339,0.0013292313143519895,0.005869517883447884,-0.0009662952669250713,0.0001867094499679641,-0.00012216058594327262
2.8024528,1.018507655709982,-0.014241329350625165,0.013209912598442397,0.0010627905136041621,0.005860382329763575,-0.0007930605747915286,0.00011277356944883665,-9.903356254413085e-05
2.8325865,1.0059016607701778,-0.012862692528869957,0.013502087445866229,0.0008213756806306278,0.005833199066721872,-0.000614878732684539,4.9587036955069455e-05,-7.20737124990656e-05
2.8627205,0.9905134234577417,-0.011450261765276082,0.013667505663017998,0.0006032533390720013,0.005787231900408041,-0.00042207548748811503,-1.099387886526696e-05,-4.200631205643829e-05
2.8928545,0.9681030977517366,-0.009927218983648345,0.014279069176704517,0.0004235825958863367,0.0056978246553784015,-0.00023161391164669247,-7.967911892733156e-05,-1.3484719424183057e-05
2.9229884,0.9339095577597618,-0.008300228058942594,0.014874982739195186,0.00027820917912131524,0.005421375208832033,-4.3645571303761385e-05,-0.00020035757520670949,6.963014259775958e-06
2.9531221,0.8752502985298634,-0.006923942913999781,-0.001036543649837074,0.00015555099823517346,0.004839147388781854,0.00017433263167789675,-0.00021886259291438795,1.067107187233681e-05
2.983256,0.7593266703188419,-0.0038501168965012766,0.015099842713213407,5.994516137296629e-05,0.004108583280433925,0.00018177387867998867,-0.0004985303816298289,1.7344624643547555e-06
3.01339,0.46554452180862427,-0.0014437250429182313,0.03771036603083289,7.29791993670344e-06,0.0021778314387629143,-8.727030462991935e-05,-0.0005100275723070229,7.173164057375268e-07


==> figs/data/periodichill/fk02_medp3_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-3.377438774521124e-05,-0.0001101955779176933,-0.013870447545035044,0.00015511839904629957,-0.012575143075713049,-0.00011293221779681159,0.0001676450531347117,-1.3496847795525935e-05
0.0301339,-0.08951434296614025,-0.0037159287252279682,0.03706121775869581,0.0007465418171571166,0.04297074003740543,-0.0004474900917629814,-0.00120618347738704,-1.5841131192250754e-05
0.0602678,-0.08040015545702772,-0.00989842633225635,0.041038879796486016,0.003347795414724953,0.047221289260977704,-0.0018629012713663844,-0.0018499324724193305,-0.00021525305224914072
0.0904017,-0.06478059368782851,-0.015831370548767154,0.041106661607046235,0.006734542147617458,0.04476017622149071,-0.003610360222189098,-0.001683157703242925,-0.0004980588314759545
0.1205356,-0.048716147683080635,-0.021676529433534597,0.041422342494264526,0.010270715574085834,0.042381195597807744,-0.0055547237486251975,-0.001210349090002333,-0.0007613453083045556
0.1506695,-0.03228680593747413,-0.027221373896281875,0.042527188216151104,0.01369282942405145,0.040728781957553827,-0.007530296111250906,-0.0005995356240226255,-0.0009929045090327354
0.1808034,-0.015235893333738204,-0.03250864489723426,0.04406500898475679,0.016897707040028284,0.039640336138810794,-0.009603201469217781,0.00013426130418401106,-0.001144700935613463
0.2109373,0.0008781520919001196,-0.03762220372300362,0.045925204393281654,0.019846969173639373,0.038963643413695515,-0.011582316783695585,0.0010585577162511468,-0.0012819037160613413
0.2410712,0.017623721690142702,-0.042759922667755745,0.04860786166992936,0.022570787546949023,0.03893328253836106,-0.013633742577146288,0.0016072515325601866,-0.001335699220968975
0.2712051,0.03499467194387762,-0.047894674615236,0.05161640974887401,0.025116075327628357,0.03916924391597314,-0.01566572979914802,0.0018277992429976593,-0.0013417333856535992
0.301339,0.05346273895702325,-0.05299721276969649,0.05508837741445318,0.027437059095792447,0.03947848390177354,-0.017698344475576003,0.0014492357985915342,-0.0012790743042864323
0.3314729,0.07227433061780175,-0.05787381017944426,0.058662862307711935,0.02942933833399488,0.03961333286520663,-0.01953992443556382,0.0005455371093234878,-0.0011188919705242635
0.3616068,0.0911762476007425,-0.06269186879944755,0.061724978724575545,0.031304835134486834,0.0397035060971049,-0.021197627943153642,-0.0004712014330323492,-0.0009389556405392039
0.3917407,0.10974701381928753,-0.06729829590767622,0.06505366173894618,0.032916675776622155,0.03949485395341548,-0.023020791345638718,-0.0014785764990533344,-0.0007066132651832847
0.4218746,0.12831172262667678,-0.0718740801239619,0.06783066010647783,0.03445933980849952,0.039267928712904646,-0.024717022356184275,-0.0024770327320581737,-0.00046590792966238396
0.4520085,0.14742716700129677,-0.07616254832100822,0.07120797527270221,0.035749614280417154,0.03927682137670473,-0.026541009007895806,-0.0031985184060325136,-0.00014330466945879148
0.4821424,0.1665070162853226,-0.08038237545406446,0.07395697485343605,0.03692726259422227,0.03917742198449878,-0.028184800471777398,-0.0038849987096615463,0.0001826818583469138
0.5122763,0.1853681046050042,-0.08422885280378978,0.07654107509721897,0.03765926837101041,0.03849975819180958,-0.029582501692788667,-0.004277471350093731,0.0005023066603313743
0.5424102,0.2042341287015006,-0.08807786139004747,0.07841134628475174,0.038361077997410016,0.037819043497179294,-0.03083525775541858,-0.004708240469791378,0.0008300100213318234
0.5725441,0.22387085447553545,-0.09145705794071546,0.08116693691867366,0.03871556294465489,0.03764938041364173,-0.032018316839855336,-0.004875007850335265,0.0010873101964033558
0.602678,0.24367264634929597,-0.09474115358898416,0.08347408432704125,0.03898111553625232,0.03758665422447956,-0.03308513181986217,-0.0050014803769543766,0.0013326646209903164
0.6328119,0.2643700963817537,-0.09763584585743956,0.08601127871559595,0.03907186321384087,0.03766141405267606,-0.03401477054762775,-0.004974435046380316,0.0015393133560881419
0.6629458,0.28596582962200046,-0.10013991451705806,0.08867096508311781,0.038994854096418854,0.03787372581959443,-0.034824482211213634,-0.0048033185319651134,0.001707111063088003
0.6930797,0.30777918035164475,-0.10246466650278307,0.09054901416308288,0.038838601382076086,0.038034650079447896,-0.03544536884139896,-0.00464025358451069,0.0018360345393140986
0.7232136,0.3306176131591201,-0.10391140100546181,0.09216615033248517,0.038352347376518825,0.03794611493376043,-0.035591457831888,-0.0043809480688150135,0.00176018904790873
0.7533475,0.35346422204747796,-0.10535925562726334,0.09273696918244288,0.03786170507959075,0.03785795604020709,-0.035671236355898396,-0.0041448719509861835,0.0016852291752545044
0.7834814,0.37686379067599773,-0.10638745070900768,0.09325585083680737,0.037255984038983586,0.0378523611137939,-0.03557505200281051,-0.004030336787904863,0.0016344852825470602
0.8136153,0.40105344681069255,-0.10681144951377064,0.0940712533470377,0.036489586887251096,0.03796267081088449,-0.035287707811959675,-0.004107128656734196,0.0016181685733571724
0.8437492,0.42525002732872963,-0.1072356462245807,0.09371580820201264,0.035722718531510364,0.03806973290412494,-0.03498028004011926,-0.0042448951209434725,0.0016027466268190697
0.8738831,0.4503436451777816,-0.10718261409783736,0.09350690502642811,0.034851518781442804,0.03799500040042236,-0.034370828155794154,-0.004185507782252107,0.0015388669841885588
0.904017,0.47592273727059364,-0.10687137820059434,0.09272436072015267,0.03392390182202765,0.0378197118588522,-0.03361930301201037,-0.004053419599409145,0.0014478634409836912
0.9341509,0.5015066415071487,-0.10655944497557357,0.09063201596936366,0.03299593822556968,0.037640047955701694,-0.03288431983999669,-0.003988966243197285,0.0013560751287764405
0.9642848,0.526046872138977,-0.10578972043003887,0.0901178997773826,0.03198884620823668,0.03695564728442729,-0.03182437891118724,-0.003978462241069513,0.001311064624582666
0.9944187,0.5504589816555381,-0.10496164404321462,0.08876811383392702,0.03097066309646063,0.036205313936545365,-0.030760941621970198,-0.004017119060353657,0.0012708812328137888
1.0245526,0.5748743005096912,-0.10413248662371188,0.08622680054464438,0.029951206173105184,0.03545181878206173,-0.029738244474758972,-0.004105845719624402,0.0012295345369125238
1.0546865,0.5980557696893811,-0.1029238342307508,0.08513820661425742,0.029039195730629123,0.03417708494904433,-0.02855976765550066,-0.003737352353844932,0.0010722150936569774
1.0848204,0.6208895854651928,-0.10160659381654114,0.08374146240465408,0.028155059677609097,0.0327546774581283,-0.027383951499119916,-0.003231564420822325,0.000882093693095563
1.1149544,0.6437269886955619,-0.10028811055235565,0.08130230650206288,0.027267718849397382,0.03133189695680887,-0.026268853217717866,-0.0027271566805689568,0.0006918553257636041
1.1450882,0.6658677766099572,-0.09867724380455911,0.07926421316516491,0.02640136607797941,0.030039138771816087,-0.025092518659492608,-0.00218399024334967,0.0005434850248171202
1.1752222,0.6876653702929616,-0.09692119318060577,0.07697426412349934,0.025540989764059455,0.02880978155718126,-0.023930258511293573,-0.0016032674967275322,0.00041720647291001507
1.205356,0.7094652894884348,-0.09516380645800382,0.07373421341101716,0.024674083377805276,0.02757928978035908,-0.022845142607633165,-0.001001079098327398,0.0002925676634915564
1.2354898,0.7299437038600445,-0.09328240295872092,0.07023082204781284,0.023816387935847894,0.026462575174943798,-0.02153696274842927,-0.0005084250643144295,0.00011748408870173796
1.2656238,0.7493813997134566,-0.09130354621447623,0.06647033115399392,0.022962890704763657,0.02543518548766939,-0.020069137383304486,-0.00010316311356806974,-9.757736745354996e-05
1.2957577,0.7688193935900927,-0.08932387584354728,0.06195534049945706,0.022100728375280175,0.024406724605363538,-0.018677822290473198,0.000316198383883891,-0.0003118092814656634
1.3258916,0.7874558232724667,-0.0873643095837906,0.057485653128943826,0.02124482095684825,0.02335674987621273,-0.017380903579917756,0.0006732983638131568,-0.0005101541800343996
1.3560255,0.8037311788648367,-0.0854659586912021,0.054757666637229696,0.020424696879002713,0.022245808469451008,-0.016203818056799074,0.0008147445805694598,-0.000663312655872629
1.3861594,0.8200059682130814,-0.08356743643525988,0.051501355934286286,0.01959667044853094,0.021134173584916552,-0.015088459374965862,0.0009625879164352419,-0.0008155684854674812
1.4162933,0.8362800497561693,-0.0816687592305243,0.04771682868061977,0.018760744715708044,0.020021854383584198,-0.014034841453026678,0.001116789948808471,-0.0009669243861333015
1.4464272,0.8489139638841152,-0.07993485650513321,0.04579961280241429,0.017998232994683783,0.01888521954016048,-0.013191089146268944,0.0010054043790399744,-0.0010402883951058334
1.4765611,0.8613451458513737,-0.07821012876229361,0.04370195085490303,0.017233667529528613,0.017744888032660847,-0.01239902880408611,0.0008553137561672633,-0.0011128152468336068
1.506695,0.8737753219902515,-0.07648542535025626,0.04129698366216694,0.01646257338444173,0.016602115975997447,-0.011649949471126755,0.0006807993691892947,-0.0011888901785204217
1.5368289,0.8839750215411186,-0.07483240665169433,0.03941251804103274,0.015767542940442338,0.015490283925807856,-0.010979003423849748,0.0005503677299005965,-0.0011908573677383227
1.5669628,0.892927834764123,-0.07321930432226509,0.037804424840137796,0.01511295037380653,0.014392684997241077,-0.010359222767928777,0.00043133363058076393,-0.0011541599758283774
1.5970967,0.9018799569457769,-0.07160604844102636,0.036036594380360776,0.014452806504642644,0.013290238199460873,-0.009768458798059362,0.00028487046027452997,-0.001122470414201851
1.6272306,0.9100054148584604,-0.07001132785808295,0.03452067612010723,0.013837890189436314,0.012303859238223355,-0.00925773649633678,0.00014653653234399924,-0.0010613039346936623
1.6573645,0.9164929799735546,-0.06845338217681274,0.033711592405540114,0.013318505729313704,0.01155046909952237,-0.008871344925198962,5.247731585303122e-05,-0.0009374373902022964
1.6874985,0.9229798819869757,-0.06689506658585742,0.032818652365278145,0.012794208132956918,0.010789484329328462,-0.00850524942839695,-6.718650950540868e-05,-0.0008195397869204947
1.7176323,0.9294293094426394,-0.06533997433143668,0.031853719570750116,0.01226824336419692,0.010028208990606465,-0.008161120747590685,-0.00020963600594996017,-0.0007063620322143744
1.7477663,0.9346598405390978,-0.06390326822292991,0.031211075284879986,0.011845376022218123,0.009502762252429672,-0.007889648709953054,-0.0002796448334532204,-0.0005568536127687541
1.7779001,0.9398895036429167,-0.06246624389314093,0.030514064223140736,0.011418422428627548,0.008971972509443833,-0.007633215799598539,-0.00036717683138897013,-0.0004120326040470384
1.808034,0.9451182894408703,-0.06102889499743469,0.02976274426410319,0.010987378605922717,0.008435831302615972,-0.007391827387202614,-0.00047223842800083946,-0.0002719026869551157
1.8381679,0.9498394541442394,-0.05965845464379527,0.02894697271691149,0.010608964680878142,0.008087689875236068,-0.0071711100578164474,-0.0005060919447471123,-0.00016875525477872246
1.8683017,0.9543664269149303,-0.05831355671398342,0.02808461276598495,0.010248591880768782,0.007811111797314903,-0.006965073154388088,-0.0005159685104409086,-8.101651803389817e-05
1.8984357,0.9588933307677507,-0.05696847286890261,0.027181379393451333,0.009884613129060792,0.007532558072496301,-0.006771158468503485,-0.0005346179623753698,3.937079412999586e-06
1.9285696,0.9631834849715233,-0.055623718770220876,0.02642255131124971,0.009549186917790118,0.007304991115573525,-0.006570785661369663,-0.00046956514042049285,4.3755925955432586e-05
1.9587035,0.9673245307058096,-0.05427911094739102,0.02574506268990684,0.0092303936354905,0.007110432335912685,-0.006370040521363925,-0.0003481982345894287,5.623436076205527e-05
1.9888374,0.9714655037969351,-0.05293434066697955,0.02503352672309067,0.008907978343480331,0.006915916271523905,-0.006180446646712023,-0.0002271206757771642,6.85537887166024e-05
2.0189712,0.9754772428423166,-0.05158893309999257,0.024315406180711263,0.008596485471936446,0.006756677102097281,-0.005976273035387086,-0.00010973422513918182,6.608784904774307e-05
2.0491052,0.9793618097901344,-0.05024287925334647,0.02359329898728868,0.008295695106139067,0.006631537136632604,-0.005757399020369661,7.886065174277784e-06,5.048566321317325e-05
2.0792391,0.9832464028149843,-0.04889664743677713,0.022841124705599625,0.007991286315528933,0.00650559819746958,-0.005548982350214185,0.00013036642985283023,3.661766585084925e-05
2.109373,0.9870514012873173,-0.0475538964237785,0.02206447513711729,0.007689834954545668,0.006390029427956574,-0.005325476657101862,0.0002321347077805791,2.3374029995885167e-05
2.1395068,0.9907340351492167,-0.04621662385761738,0.02126845210990358,0.007394913873786265,0.0062905076938090465,-0.0050727470298594785,0.0003000414029235392,1.0403286343814628e-05
2.1696408,0.9944166075438261,-0.044879194465465844,0.020445492939139998,0.007096431146782199,0.006189734144471557,-0.004829864654300915,0.0003736227156304773,-4.835848904285317e-07
2.1997747,0.9976710360497236,-0.04355551503249444,0.019705731371301938,0.006805007047541533,0.006079644636921197,-0.004594232747587232,0.0004165769288989405,-1.665436544792773e-05
2.2299087,1.0006776358932257,-0.04223978276422713,0.019010159138644456,0.0065162445867725,0.005963674655418485,-0.004365355506303771,0.0004433068011066438,-3.503431188016327e-05
2.2600424,1.003684164956212,-0.040923977096099406,0.018296657153900053,0.0062240160228428845,0.00584650177499809,-0.004144379485022477,0.0004746236838524976,-5.13647990616333e-05
2.2901764,1.0060943216085434,-0.039610811218153685,0.017679807187103824,0.005945543545854536,0.005722049079687224,-0.003920576273723553,0.00045568416477455645,-7.529142417445598e-05
2.3203104,1.0084174573421478,-0.038297981227515265,0.017068566325185053,0.0056661275612890135,0.005595503767373296,-0.0037013846847424453,0.000432297826335408,-9.858433164225118e-05
2.3504443,1.0106258895248175,-0.03698280709795654,0.016467262354912693,0.0053841055791474315,0.005471883730954512,-0.0034869690765743436,0.00040900341442272857,-0.00011937942512337977
2.380578,1.011921215802431,-0.03564942291995976,0.01602301817945606,0.00510535930986842,0.005379902824048469,-0.0032669243667994216,0.00036128064472703333,-0.00013447922526278267
2.410712,1.0132166612893343,-0.03431596266455017,0.015575530596584564,0.0048230432848818065,0.005286695131808261,-0.0030503048298190297,0.0003155477269354539,-0.00014748358303226633
2.440846,1.0136208031326532,-0.032972171509754844,0.015232012305300247,0.004534353281333929,0.00524833489008502,-0.002850243844403022,0.00028714489668822153,-0.00016201712699132718
2.4709797,1.0137784387916327,-0.031625474846805446,0.014917788170460078,0.004241249620785982,0.005224126295317579,-0.0026545516408612788,0.00026342177706948234,-0.00017534813852618564
2.5011137,1.0134327821433544,-0.030271284078480676,0.01465437600016628,0.003939906935978631,0.005230263871529791,-0.0024623277212953987,0.0002565061747085971,-0.00018563644937054483
2.5312476,1.012484110891819,-0.02890812985424418,0.014450535260996933,0.0036293356261462473,0.0052728061374101905,-0.002271986669367416,0.0002682435281539993,-0.00019252406177852952
2.5613816,1.0114084463566542,-0.027542229334358126,0.014256620461163383,0.0033142476443464818,0.005317340114377629,-0.0020783242534147123,0.0002803241598852684,-0.0001964626272925188
2.5915153,1.0094550345093012,-0.026157928266911767,0.014138732081858896,0.0029901230428640646,0.005385586500352318,-0.0018755475942514761,0.0003039034788009799,-0.0001946795567181819
2.6216493,1.0071666054427624,-0.024769221345195547,0.014056407258960402,0.0026639346112495767,0.0054538795813677465,-0.0016745237038788656,0.0003229436985383154,-0.00018892635133955043
2.6517832,1.0038541425019503,-0.02336731720424723,0.014089375914968949,0.0023394061481378566,0.005525835481918374,-0.0014876425010185088,0.0003338822064139998,-0.00017625840093050174
2.6819172,0.9997984487563372,-0.021952825714834034,0.014153160510108953,0.0020224075733421294,0.005593186220337063,-0.0013053731749060084,0.00033346092948517096,-0.00015932809426159907
2.712051,0.9944584686309099,-0.020516676318948157,0.01426211271819422,0.0017212159951514924,0.005653933046836348,-0.0011337197766401082,0.00031551347229651994,-0.0001369423381085271
2.7421849,0.9877725467085838,-0.019051784329349175,0.014421541430636342,0.0014389553670828904,0.005706007660512389,-0.0009666431602914083,0.0002778292042887988,-0.00011146431779221385
2.7723188,0.9795971773564816,-0.01755512504314538,0.0145890376881892,0.0011776853397559817,0.005748095162778542,-0.0007994282047829593,0.0002170098200159551,-8.289629514051886e-05
2.8024528,0.9682219065725803,-0.015990070518455468,0.014885616304367133,0.0009591025459092114,0.005738531183375211,-0.0006394226291572876,0.00014561331915374093,-5.033977989227478e-05
2.8325865,0.9536913093179464,-0.014378187741385773,0.015118716477223737,0.0007606195443308916,0.005706796810987125,-0.0004667613122448684,8.69969580362907e-05,-1.874550880252432e-05
2.8627205,0.9357776660472155,-0.012714831798803061,0.015191488960276445,0.0005798597350874324,0.0056461174614604115,-0.00026985921995920266,3.5708401554562785e-05,1.1011130783291322e-05
2.8928545,0.9092014003545046,-0.010910403521847911,0.01617572294857139,0.00042388252478079374,0.005470594857468949,-8.643827082266582e-05,-1.116755583134392e-05,3.0395627460845688e-05
2.9229884,0.8675104398280382,-0.00895202519313898,0.01727066054062254,0.0002909805479954067,0.005123208408077629,8.101173196507598e-05,-6.16190331459909e-05,3.244677074348182e-05
2.9531221,0.795172231271863,-0.006991182119236328,0.008889944369476432,0.00016734247771680577,0.004536764297642019,0.0002167160251683141,-0.00015016291759960537,1.5986141243823582e-05
2.983256,0.6599092353135347,-0.00369220384163782,0.01983698361429359,6.357132358875153e-05,0.0037860454719189094,0.0002051350590842817,-0.00043423008140864444,6.529290890347642e-06
3.01339,0.38408079743385315,-0.0011688766735460376,0.032161514090481624,7.4965552194000975e-06,0.0020152808110400623,-4.8319243858422885e-05,-0.00038406173762819636,3.133301482426425e-06


==> figs/data/periodichill/fk02_medp3_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-5.6846376253361086e-05,-0.00010213377210277486,-0.010372594916664968,9.389009281332297e-05,-0.009967437368872555,-5.7134115853944906e-05,-0.0002223831573982073,-1.499692500919564e-05
0.0301339,0.056476378442312125,-0.003178169471993897,0.036249944482523146,0.00046193552145198046,0.03642043061391831,-0.0006453538734193668,0.0012205914828867508,0.00017792504365830535
0.0602678,0.08866303823015187,-0.00838679148000665,0.04289346806821712,0.0021731208042146846,0.042786056268979855,-0.0020260683275672518,0.0019567123320058033,0.00035344132506051975
0.0904017,0.1095267094206065,-0.013179004602079658,0.04437815205703111,0.004593627058935054,0.04170146219261316,-0.003566420433435468,0.0022235861627401925,0.00036738108844494057
0.1205356,0.12558553460985422,-0.017688838659523753,0.04544857143590118,0.007293995417784125,0.04014483949965136,-0.005179530821635282,0.0024505156855342907,0.000294445985577799
0.1506695,0.13952530699316412,-0.021807229751146906,0.04662877610227987,0.010101842209790742,0.038882097519765596,-0.006822114878168412,0.002780427225029382,0.00014158912214101656
0.1808034,0.15216491045430303,-0.02558579131255101,0.04772322709839362,0.012892123591552805,0.0379465826081997,-0.00845970358886593,0.003239827630683082,-9.531813279198324e-05
0.2109373,0.16339224041439593,-0.029111798516169074,0.04870689544868301,0.01557122909414165,0.03688714054538566,-0.010031585472069544,0.0038029587193785853,-0.0003788428941368167
0.2410712,0.17439669743180275,-0.03257186859718786,0.049919051463627614,0.018031699518170262,0.035952920096003094,-0.01157452661813849,0.004094711454814386,-0.0005988477969765181
0.2712051,0.1854492324637249,-0.03601426638533667,0.05128648916587262,0.020309793717884866,0.03515767080447936,-0.013083715854403474,0.004180395787994796,-0.0007823134293935247
0.301339,0.19687364483252168,-0.039477541040241704,0.05300792772663114,0.022321268040530622,0.034630927130412326,-0.014580096964551481,0.003926890584599442,-0.0009156870643801294
0.3314729,0.2080374276265502,-0.04285802566664643,0.054906276801982165,0.0239838056574766,0.0345745518582456,-0.016030991283038032,0.003562592049013001,-0.0010846290488198882
0.3616068,0.21913238195702434,-0.04621778754517436,0.0566699482459177,0.025540716351233537,0.03463840977429941,-0.017415492695428986,0.003165880979295174,-0.0012614651401036694
0.3917407,0.2303342476952821,-0.04930151564258267,0.05871263566848766,0.026666696666934442,0.0350651965716526,-0.01882263559981823,0.002940503675139869,-0.0014798320435489925
0.4218746,0.2415680659469217,-0.05234787800372942,0.06058032322015332,0.027723952329256143,0.035524356296167486,-0.020171606689052116,0.002723763967616824,-0.0016990142020303846
0.4520085,0.2534591525327414,-0.05507389296690235,0.06290808356230988,0.028438870099363505,0.035969617458671124,-0.021510303672879132,0.0026673478209803076,-0.0019287018165090937
0.4821424,0.26533330930396914,-0.057738750299904495,0.06495339275147129,0.029098225370558953,0.036378212993105924,-0.02276715682073193,0.002598200472507795,-0.0021455975767412368
0.5122763,0.277131091337651,-0.060074857203289866,0.0667179560405281,0.029527127116061157,0.03659090647041983,-0.023874489672818144,0.002525109331863444,-0.0023074783950195973
0.5424102,0.28892423491925,-0.06241079315805109,0.06820536985867921,0.02994455138217716,0.036802528456175904,-0.024926774248434275,0.0024360302115722316,-0.002465999876556953
0.5725441,0.30168950045481324,-0.06436646319889405,0.07015197031077144,0.030234563312865087,0.03693829477101949,-0.025864596862049918,0.002530193918329228,-0.0025956014056095814
0.602678,0.3146531991660595,-0.06624283161090716,0.07192118777576094,0.030492751199348106,0.037058193286103734,-0.026740957759708042,0.0026564368620895125,-0.0027181973188009044
0.6328119,0.3285491126589477,-0.06788999851823974,0.07367568585790836,0.03067863129057432,0.03702309443849909,-0.027478467089883822,0.0028646892230868703,-0.002808635118102822
0.6629458,0.34337887074798346,-0.06930740160441928,0.07533835577183073,0.030794621440581607,0.036833669739294354,-0.02808179931488186,0.0031630993091074176,-0.0028681944181113525
0.6930797,0.3583276071585715,-0.07064195923885563,0.07654661734051765,0.030877745906450857,0.03660370204066724,-0.02859670203513266,0.003461797017444439,-0.0029224460050275933
0.7232136,0.3738700714893639,-0.07157767887201771,0.07721240840623117,0.030818406245771097,0.03617394456210142,-0.02885243301290137,0.0037420288403951178,-0.0029492701855617755
0.7533475,0.38940874533727765,-0.07251297783432165,0.07739507243922342,0.030757261490867452,0.03574572280907424,-0.029078785030942144,0.00400392976243542,-0.0029750276697722688
0.7834814,0.4058992322534323,-0.07329897572117261,0.07756275452109104,0.030635166061033618,0.03519683125271161,-0.029136674124139533,0.0040838719309551665,-0.0029456100837901957
0.8136153,0.42375980969518423,-0.07387053990336767,0.07781013857365929,0.03042733770148452,0.03446928148470012,-0.028971498440800054,0.0038842770807532966,-0.0028369177313832305
0.8437492,0.4416175354272127,-0.07444157972599896,0.0774192800055214,0.030219221061266142,0.03373678167031776,-0.028785778661279245,0.0036294487055191175,-0.002726520480583896
0.8738831,0.46089805103838444,-0.07484139919142763,0.07737336085203186,0.029864012081258346,0.03277822597474011,-0.028458137477441837,0.003317798869164683,-0.0025926551651666435
0.904017,0.48094545863568783,-0.0751484071588493,0.07708370136128675,0.029429795809704017,0.03169527197250834,-0.028051289855964535,0.002952951032504269,-0.002445949326841136
0.9341509,0.5009904960170388,-0.07545469185424736,0.07599111746143317,0.02899591409410078,0.03060723053985778,-0.027632243733779212,0.0025364942398838856,-0.0022982818996639797
0.9642848,0.5199767407029867,-0.07545872777700424,0.07551596888220974,0.028283348142866094,0.029822226190657303,-0.02693138703702734,0.0021889782616831216,-0.002112277226889901
0.9944187,0.5388284893706441,-0.07542467056919122,0.07450278330149707,0.027536163852268113,0.029073505391557217,-0.026197411078259583,0.0018185374849094662,-0.001921438287984288
1.0245526,0.5576781695708632,-0.07539033752982505,0.07277888346027056,0.026789338683123914,0.028322608906511906,-0.02546489013832913,0.0014108678274909157,-0.001730498535194453
1.0546865,0.5765633191913366,-0.07511401930969441,0.07219419476625455,0.025958014883277203,0.02779338880376934,-0.02467574706175503,0.001300145649029136,-0.0016284680442650472
1.0848204,0.5954571580514312,-0.07476931002747733,0.07142111322521727,0.025102554535060665,0.02732682855984833,-0.023881981721602233,0.001262131429160698,-0.0015523271851457842
1.1149544,0.6143492124974728,-0.07442485357751139,0.06993460842088495,0.024246975657153853,0.026859567600808584,-0.023101343021963233,0.0012038963245081828,-0.0014769098995077584
1.1450882,0.6331096114590764,-0.07382675392727833,0.06908173790395278,0.023438323914802453,0.026230951425500564,-0.02228415507390638,0.0011296251992651708,-0.001417009599086528
1.1752222,0.6518032280728221,-0.0731034048149013,0.06819324300371193,0.022651914284074273,0.025522511785609832,-0.021467196220054288,0.0010393932999712453,-0.0013654527336492222
1.205356,0.6704938355833292,-0.07238024056277936,0.06660638635636656,0.021864340737508346,0.02481368367662476,-0.020677307253022116,0.0009316405367553824,-0.0013149908919162954
1.2354898,0.68793511018157,-0.07147653259016806,0.06471170971008355,0.021119114837390547,0.024051129874758836,-0.01976254640356012,0.0008681556107750657,-0.0012559391458551057
1.2656238,0.7043940117582679,-0.07043080478615593,0.06254764018789799,0.020406119511299583,0.023245045128174553,-0.018760878705860018,0.0008285974682087005,-0.0011909622600204544
1.2957577,0.7208513161167502,-0.06938525504665449,0.0598416666489876,0.019690887760016613,0.022437070017821383,-0.017793407336903044,0.0007623978832300479,-0.0011278475028962914
1.3258916,0.7369305649772286,-0.06829011734225787,0.05707334030187494,0.018988145817440516,0.021616695813069298,-0.016863159545892625,0.0007031910191393253,-0.001048570483894523
1.3560255,0.751899991184473,-0.0670486964227166,0.055232923317686256,0.018326110342671034,0.020764194458714927,-0.015977800482991633,0.0007214408695779108,-0.0009177582173369272
1.3861594,0.766868295148015,-0.06580744835082442,0.052944244971340426,0.017661169053422646,0.019910882111208804,-0.015129367422847907,0.0007213018886123037,-0.000788248221058243
1.4162933,0.781835338100791,-0.06456638293457218,0.05020744329209714,0.01699332846059752,0.019056765791529727,-0.01431785769070619,0.0007027841219785155,-0.0006600400798975293
1.4464272,0.7944731265306473,-0.0631732564070262,0.04863427773820006,0.016369361557515696,0.018254378256889456,-0.013606590902451872,0.0006447096768170508,-0.0005039181536820561
1.4765611,0.8069816380739212,-0.06177193598705344,0.04683374806507756,0.015744040510933102,0.01745248089205988,-0.012933727658802616,0.000559725292146591,-0.0003486796888326916
1.506695,0.819489998742938,-0.060370844876160845,0.04472007428852354,0.015114742958979193,0.016648105312489878,-0.012295691249583816,0.00044876269729137737,-0.0001959777439684082
1.5368289,0.8300094623118639,-0.058913342509185895,0.04281564114378966,0.01450854735169097,0.015924932054401195,-0.011698232465809713,0.00045854553433220433,-0.00018469497358682192
1.5669628,0.8394168596714735,-0.0574246392789064,0.04100155987372167,0.013912845460277705,0.015247360772597045,-0.011133425378520335,0.0005330786721773981,-0.00025344441536232756
1.5970967,0.848823668435216,-0.055936467164428905,0.03901032567337337,0.013312367361727862,0.014568901753995328,-0.010596874768391495,0.000592209864659428,-0.00032456211514947364
1.6272306,0.8577755354344845,-0.054448800794489216,0.03716567152679118,0.012766060998418973,0.013885825540340777,-0.010069295096689482,0.0005950215276148336,-0.000381284559362992
1.6573645,0.8658266887068748,-0.05296150464710081,0.035816891130032946,0.012331917072116162,0.013193412018822903,-0.009528969945234875,0.0004998145108696386,-0.000407950868367098
1.6874985,0.873878100886941,-0.05147453314566519,0.03433794251333122,0.011893153253990839,0.012498501950212872,-0.009012665380640085,0.0003868932069026054,-0.0004381850326724903
1.7176323,0.8819041922688484,-0.0499918502609944,0.03274777998530265,0.011452765584920022,0.011801587790513098,-0.008519177784021052,0.0002573716796395427,-0.000469205737000082
1.7477663,0.889084417372942,-0.04864030598037061,0.03167086091051374,0.011107425903280399,0.011117504970505867,-0.008007374625056234,0.00014521175913580556,-0.00041187762408613883
1.7779001,0.8962658289819956,-0.04728870550025022,0.030489756118847855,0.01075850903168518,0.010429806691999565,-0.007514755942008851,1.3365873893694813e-05,-0.00035833571512797376
1.808034,0.903448449447751,-0.045937042239529546,0.029204411351232418,0.010406013925754635,0.00973849423937306,-0.007041325836210761,-0.0001381610384361895,-0.000308578355546907
1.8381679,0.9092152286320925,-0.044766492865164764,0.02823917047419633,0.010050597696258554,0.009145689015817242,-0.00667609761184966,-0.00021873134779223403,-0.0002466866774086604
1.8683017,0.9144411291927099,-0.04366526433659601,0.02737424881155759,0.009692950258750587,0.008589558986585616,-0.006357157386990386,-0.000276129071205956,-0.0001809927470762734
1.8984357,0.9196686465293169,-0.04256400428494089,0.02645391816458187,0.009332992888091848,0.00803120481162605,-0.006049319387430231,-0.0003437387114944325,-0.00011734857131217755
1.9285696,0.9242478869855404,-0.04154051755540422,0.02569080197455542,0.00898130650929619,0.0076125292494530475,-0.005804207253891455,-0.0003318466513804359,-7.836287291691562e-05
1.9587035,0.9284184984862804,-0.04056624911027029,0.025022620401733975,0.008634304478447985,0.007282597651798368,-0.005600178410937386,-0.000266789717068696,-5.4311955326014506e-05
1.9888374,0.9325894825160503,-0.0395922698371578,0.02431944959612531,0.008285407155996141,0.006952418147243757,-0.005404114112006572,-0.0002034323286148193,-3.063142078662802e-05
2.0189712,0.9365438390523195,-0.038620594208623515,0.02365164327271263,0.007950479456672734,0.006688477114882524,-0.0052082627600949435,-0.00011401979903379912,-2.0460308920248246e-05
2.0491052,0.9402844663709402,-0.037651245951565215,0.02302334621363611,0.00762925965187608,0.006489468372897368,-0.005012228606147126,5.107650835084465e-06,-2.259163152346761e-05
2.0792391,0.9440249297767878,-0.03668226093577687,0.02236689907008793,0.007306126752008145,0.0062898411164008594,-0.0048234703846574065,0.00012797163208560017,-2.3758610374705557e-05
2.109373,0.9477215819060802,-0.03569750923998072,0.021675121191183977,0.006990239428099985,0.006126198135856156,-0.0046114856627014755,0.00023505392103710492,-3.250329094943048e-05
2.1395068,0.9513509757816792,-0.03468831954523921,0.020945310253288496,0.006686425338677426,0.006017879771003965,-0.004359985659404965,0.0003167554822728017,-5.3136338651809246e-05
2.1696408,0.9549801480025053,-0.03367945125137339,0.020189132495258333,0.006380574180198677,0.005908517101928001,-0.004115847294408233,0.0004034440788307971,-7.241753093218821e-05
2.1997747,0.9582349248230457,-0.0326585413858993,0.01953367427557373,0.006085826377062103,0.005799926326384606,-0.003881556639205523,0.0004511871808858276,-9.107261639368987e-05
2.2299087,0.9612730480730534,-0.03163075259726611,0.01893183115610264,0.005796607694497838,0.005691436049006818,-0.003655175140962204,0.0004777249897564822,-0.00010879379514101248
2.2600424,0.9643110930919647,-0.03060324496618705,0.018311479226070126,0.005505309227829541,0.005582016918521897,-0.0034350612971907543,0.0005083143971159436,-0.00012516104996472717
2.2901764,0.9665581453591585,-0.02956775423081126,0.017810805352207915,0.005229605642997404,0.005468555722572266,-0.003231427132258307,0.0005162475165918414,-0.00014230822975623076
2.3203104,0.9686896000057459,-0.028531318548630225,0.01732065780816483,0.004954370219550983,0.005353609308016351,-0.0030338361172119674,0.0005234024094986685,-0.00015829203556538945
2.3504443,0.9707005377858877,-0.02749325591867091,0.0168305628182136,0.004678164242483868,0.0052399081146074925,-0.002839748060095803,0.0005325751821699644,-0.00017298073679215147
2.380578,0.9717529639601707,-0.026440464447659906,0.016407890914923673,0.004408907832743836,0.0051428975450596316,-0.002641493141144674,0.000535953066487219,-0.00018737105275934987
2.410712,0.9728052262216806,-0.02538795653890702,0.01598297626836287,0.004137456832323869,0.005044067711085622,-0.002445492502761184,0.0005413757853334261,-0.0001997217652112206
2.440846,0.9730119202286005,-0.024326573315192945,0.01566714348003828,0.003865863159979855,0.00499039998344415,-0.002257553836460712,0.0005134669338486874,-0.0001999871067392345
2.4709797,0.9729846231639385,-0.02326296408136841,0.015381861828093313,0.0035926024380038115,0.004947945772713431,-0.002071453754775094,0.0004759373633169356,-0.00019545572537111883
2.5011137,0.9724322818219662,-0.022196077876287745,0.0151610324815723,0.0033184265266107803,0.0049359528914728725,-0.00189364579353158,0.0004436051153053522,-0.0001852154770615613
2.5312476,0.971250893548131,-0.021125232080521528,0.015015392043201903,0.003043581330551208,0.0049608395288957855,-0.0017239878294603023,0.0004159553865613107,-0.0001685554821709419
2.5613816,0.9699197839945555,-0.020053159081726335,0.014884311307680531,0.0027671946560564884,0.004988610504368731,-0.0015542487823786248,0.00038889089023285317,-0.0001503904733023166
2.5915153,0.9675558339804411,-0.018970696080941707,0.014864831868821149,0.0024935047424067954,0.005046570779651827,-0.0013971090620790681,0.0003776485216652836,-0.00013353733517805147
2.6216493,0.9648132883012295,-0.017880639599752612,0.014869841954120222,0.0022221149277261744,0.005104349023708089,-0.0012399767664933899,0.00036324275259216334,-0.00011563005306328891
2.6517832,0.9609143268316984,-0.016766716398706194,0.014960411486360403,0.0019624270243026234,0.005165165309751667,-0.0010910099698971248,0.00034643828938642944,-9.860850733618137e-05
2.6819172,0.9561549052596092,-0.015637959200830664,0.015070847189186498,0.001712041434618225,0.005217694772587939,-0.0009411615279852192,0.0003193371281325487,-8.025936405103707e-05
2.712051,0.9499088022857904,-0.014483358711004257,0.015205249404222188,0.0014793869369908869,0.0052572778862023705,-0.0007921314633343238,0.0002773075735453571,-6.115092892054706e-05
2.7421849,0.9420834239572287,-0.013300592807354406,0.015417378231109113,0.0012580376005044906,0.005285010596079099,-0.0006416832738814059,0.00022284681767897538,-3.938599599274925e-05
2.7723188,0.9325156714767218,-0.012087227223673835,0.01565007605766333,0.0010491621556394989,0.005299734359558213,-0.00048517076515025917,0.00015347270077640824,-1.5069489549246235e-05
2.8024528,0.9194541908800602,-0.010833918742719106,0.016078264599437952,0.0008654806135793817,0.0052755306248781315,-0.00034764314797216395,8.924129736313097e-05,7.677007721244408e-06
2.8325865,0.902764830738306,-0.00954611672932515,0.016510604552155028,0.0006961407129724057,0.005222877623298812,-0.00021471496760642333,2.674948868127986e-05,2.603336887667908e-05
2.8627205,0.8820825982838869,-0.008215909503633156,0.01680372299235089,0.00053944020585453,0.0051401052687887775,-7.05283211273524e-05,-3.167897389430661e-05,3.9669345406726146e-05
2.8928545,0.8504147008061409,-0.006736294912116136,0.018237744254396837,0.0003994517661666554,0.004980533952660973,8.565368419365376e-05,-5.917602030335294e-05,4.34624102205124e-05
2.9229884,0.8008050713688135,-0.005116534586704802,0.020000459277138116,0.0002814161873773245,0.004676073270516856,0.00021737313996957573,-8.134954128848852e-05,4.26707181809258e-05
2.9531221,0.7182613871991634,-0.003673381026601419,0.015098795669363563,0.00016872348281029185,0.004163724259120627,0.00031694451760732765,-0.00011784659646958033,3.2339468367623734e-05
2.983256,0.577814057469368,-0.0014149001599434996,0.022674069446507295,6.759973142309157e-05,0.003520945509017742,0.000246255433310469,-0.0002864104886526773,1.0213859113970174e-05
3.01339,0.33311051968485117,-0.0003989000374531315,0.02811017218437821,8.069924230051752e-06,0.0019194179446173083,1.9099063063043924e-05,-0.00024196248556589367,7.619910011367209e-07


==> figs/data/periodichill/fk02_medp3_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-7.694699570492958e-05,-0.0001825893981504123,-0.011348867525187042,5.7980589706074544e-05,-0.0077089777624711545,-4.207761251186239e-05,-5.8896292080686385e-05,1.993950174185859e-07
0.0301339,0.14304483798332512,-0.0008258056238048539,0.029757472259250833,0.0002949824935301026,0.03017601355875811,-0.000559339370151674,0.0007470508000416042,5.3057467845663317e-05
0.0602678,0.18712567538022995,-0.002308105532620175,0.036903656831434206,0.0014138201954352972,0.03748993060432345,-0.0016471746739579543,0.0015387679661523082,0.00010106273074457224
0.0904017,0.20830608322285116,-0.003655967214399425,0.03830489229220049,0.003025137575359734,0.0373643556008957,-0.0027751611577958987,0.0021787289093654983,0.00010828598905164398
0.1205356,0.22298192628659308,-0.00506088421025197,0.03915220676776808,0.004838721787172268,0.036583370430083084,-0.0039404125028968135,0.0026308054424866614,0.00012395802181612212
0.1506695,0.23480657022446394,-0.0064534190996710095,0.039972599229091625,0.006738921703043064,0.035693848955403125,-0.0051428117398761375,0.0030324160648269732,0.00013239363927159434
0.1808034,0.24473595200106502,-0.0078756941093161,0.040747863727505364,0.00865198886328841,0.03481254983497021,-0.006317896846596164,0.003434457798756155,0.00014467964327278114
0.2109373,0.2530884463340044,-0.009362993590912083,0.041346605273706705,0.010536759130978821,0.033818311245264576,-0.007413807569497059,0.003793377352602027,0.0001597184541415695
0.2410712,0.2608341034501791,-0.010952941647701664,0.042009997460563636,0.012337769487844541,0.032858450186675645,-0.008477370399444602,0.004058714634200777,0.00018184203334707156
0.2712051,0.2684533023275435,-0.012618992088391678,0.042730336538781055,0.014063563967671243,0.03193873922650456,-0.009518370496663384,0.00424146644529875,0.0001992861566861427
0.301339,0.27635187143459916,-0.014391362388778361,0.043606021200570944,0.015670064997599282,0.031093908537357183,-0.010547048522197773,0.004290795655495893,0.00019562827372255842
0.3314729,0.2849103636108339,-0.01623325244327134,0.04460564780256303,0.017096756064104608,0.030402040268744244,-0.011547754502672593,0.004180398145992511,0.00016305648095202974
0.3616068,0.29363712295889854,-0.018093608052367927,0.045520535604294685,0.018472146916840352,0.029747140864068083,-0.0125162231324501,0.004024340678338466,0.00012440671266123783
0.3917407,0.3029695050790906,-0.019968611010426685,0.04673910820586635,0.0195877068471746,0.029253985254327264,-0.013493320820093961,0.0036273599737795138,6.23829265599934e-05
0.4218746,0.3123793313279748,-0.021842423122961918,0.04784912242584133,0.0206630790394599,0.028778342107562763,-0.014441346193352005,0.0032024006753584703,-1.0330943744996449e-06
0.4520085,0.3224192773923278,-0.0236465946163662,0.0494023626211552,0.021465393170973315,0.02843856036157826,-0.0154201597465916,0.0026896858900334686,-7.124893697943167e-05
0.4821424,0.33225037436932325,-0.02541745259986783,0.05080591405422753,0.022214607791308075,0.028121319742150985,-0.016358459811259884,0.0021637717252945238,-0.0001362140630079004
0.5122763,0.340969055891037,-0.02701422420068411,0.052299659751724015,0.022707178659848833,0.02793100578044365,-0.017243727617985687,0.0015576826231356198,-0.00017406899931257338
0.5424102,0.34967954317107797,-0.02860774561577273,0.05364220340240998,0.023194407586932482,0.027738017985910843,-0.018100695958184015,0.0009556436012853405,-0.00021287831892090415
0.5725441,0.35842168889939785,-0.029910779008787358,0.05494060727648839,0.023493071684699527,0.027812683554255146,-0.01882168579041146,0.00034634358209520606,-0.00021594335957241496
0.602678,0.36716326558962464,-0.03115100603463361,0.0561079789497394,0.02375012820130019,0.027942125835586775,-0.01949698091222464,-0.00026461809497160555,-0.00021161719557583313
0.6328119,0.3765164134092629,-0.032217729905823944,0.05706233954554232,0.023944430458253438,0.02816871596964957,-0.020068182622444038,-0.0008276640090593514,-0.00019417959061585592
0.6629458,0.38648369954898953,-0.03311131075497542,0.05776992071459605,0.0240770849062123,0.02849348157554388,-0.020537989033301472,-0.0013467953382490815,-0.0001632199868290624
0.6930797,0.3967247228138149,-0.033943527269002516,0.058295844437846495,0.0241929747650104,0.028816725473265595,-0.020969763889309052,-0.0018808205841735694,-0.00012399680150225687
0.7232136,0.40831843530759215,-0.03448751232645009,0.05866110451313933,0.02423489291977271,0.02913291678198849,-0.02129304925678365,-0.002472679249522809,-4.568965728247545e-05
0.7533475,0.41990669537335634,-0.035029630351345986,0.05876025056081685,0.02427608248994227,0.029448601874473034,-0.021602639462863206,-0.003078786830624257,3.371063455204055e-05
0.7834814,0.4321354776620865,-0.035460688539387775,0.058969708858530145,0.024256101651091194,0.029700340412526224,-0.021853593722526973,-0.0035908096074113893,0.00012383254717559687
0.8136153,0.445287331007421,-0.03573346953453438,0.05939775701652558,0.024148851872873817,0.029862294041315813,-0.02203030175685002,-0.003962528266567845,0.0002286308140634414
0.8437492,0.4584340676665306,-0.0360050844997204,0.059480819430901055,0.024041330198438092,0.0300264001319704,-0.022199170231783603,-0.004350273930958486,0.00033416745926509494
0.8738831,0.4729515127837658,-0.03615225330395333,0.060049201173072775,0.02387801083252931,0.0299765822644341,-0.02225422491116038,-0.004486554754043833,0.00043123756680296936
0.904017,0.48820623103529215,-0.036231811875040876,0.06062217340160614,0.02368516332433253,0.029811475280160572,-0.022248395642346624,-0.0044824812729771825,0.0005238775258365194
0.9341509,0.5034556966274977,-0.03631031145050656,0.060731268532402405,0.02349290841398458,0.029647521631986536,-0.022239817492647373,-0.004479888749680677,0.0006170136202349718
0.9642848,0.518657754175365,-0.036200336895717555,0.06111333175629108,0.023233078925758936,0.02911251843217091,-0.022046560385405194,-0.00444911089603482,0.0007267181945412954
0.9944187,0.5338471746072173,-0.036065412628886406,0.06112666598955052,0.022965690228085922,0.028532559514890848,-0.02183318689149517,-0.004420163550188921,0.0008381894010006761
1.0245526,0.5490290932357311,-0.03592900377771002,0.06067975199463904,0.02269931075055263,0.027954334522057544,-0.02162288470430662,-0.004396954521529825,0.0009493679358339321
1.0546865,0.5642416309565306,-0.03558387556040543,0.060686255611600515,0.02237850052459167,0.027444987588415105,-0.021268052251314475,-0.00419797803530134,0.0010566545084977033
1.0848204,0.5794583205133677,-0.03517993792956986,0.06048826323808504,0.02204250784703036,0.026954515589488918,-0.02088200670078154,-0.00396592394860872,0.0011622704608882603
1.1149544,0.5946685560047626,-0.03477617333243188,0.05982676407840193,0.021707005855094445,0.026463624596916542,-0.020507563930246272,-0.0037538679672089684,0.0012671928694491213
1.1450882,0.6105808634310961,-0.03420977360474353,0.05961055143495231,0.021304173259633977,0.025909354042737687,-0.020005856347420303,-0.003482811331345161,0.001337578792851895
1.1752222,0.6268391394987702,-0.03356386820087209,0.05932521344073516,0.020867716239155894,0.0253239798776977,-0.019454619114856,-0.0031906954005440553,0.0013904929111087454
1.205356,0.6430935952812433,-0.03291905212245183,0.05851144515435702,0.020431032018213394,0.024738697172592,-0.01892389108475997,-0.0029161847040662524,0.0014426432138306587
1.2354898,0.6587206069380045,-0.0321714193050866,0.0574266695079752,0.019965370366885747,0.02403131118596161,-0.01832981667857119,-0.0025350686654319263,0.0014297430752708297
1.2656238,0.6738536562770605,-0.03134294235496782,0.056071568887352985,0.019476146902988344,0.02322796928708414,-0.01769311265183265,-0.0020601526369868344,0.0013665560698229416
1.2957577,0.6889834897592664,-0.030515331498463638,0.05425969892778881,0.01898579076351333,0.022424844994244613,-0.017080478696929764,-0.0015854316313894693,0.001303956736058252
1.3258916,0.7037217793986201,-0.029651410884980578,0.052337635190011444,0.018481555019802202,0.021636966924512734,-0.016475034015476196,-0.0011493553675304773,0.0012232656567674502
1.3560255,0.7173147406429052,-0.028678550479526166,0.05103216273679889,0.017938562147618888,0.020893378765535434,-0.015845153445297713,-0.0008217191514288783,0.001088318859218173
1.3861594,0.7309065023437142,-0.027705918284482323,0.04935601391458433,0.01739426721222103,0.02014972176988817,-0.015241006114681252,-0.000486918850691131,0.0009541483771200468
1.4162933,0.744496944360435,-0.026733520477137063,0.047309318286506974,0.016848677326920507,0.01940600381567903,-0.014662583292462856,-0.000145026748690101,0.0008207506392691539
1.4464272,0.7563253454864025,-0.025776471302378923,0.04651296287256257,0.01625942570476728,0.01865678192291996,-0.014074487073587796,3.4500622035161984e-05,0.0006787820343600672
1.4765611,0.7680581342428923,-0.02482066633820068,0.045527665743761325,0.015666568022468567,0.017905443206434418,-0.013506060990505858,0.0001954318792413036,0.0005357656974467609
1.506695,0.7797930501401424,-0.023865266237407923,0.04426593521155664,0.015072450390121074,0.0171522346762781,-0.012959139915424613,0.0003467273251574984,0.00039218502523635784
1.5368289,0.7902220971882343,-0.022959802129435047,0.043092252792570895,0.01450399351728308,0.01643871865951457,-0.01238609436590445,0.0004771943491064352,0.00029134580425372924
1.5669628,0.7999195568263531,-0.022083190642661066,0.04191850313144252,0.013949216921275478,0.01574751975621669,-0.01180405837710041,0.0005823896148501062,0.00021172950218332223
1.5970967,0.8096159864217043,-0.02120792492860346,0.04055670636289588,0.013393063638786201,0.01505565421507995,-0.011238776571450788,0.0006666563131474445,0.00012861421442172
1.6272306,0.818969963118434,-0.020332917185442057,0.03915563408594469,0.012865542391519717,0.014373727355086517,-0.01069377729230176,0.0007265807880325135,7.497847420128121e-05
1.6573645,0.8276474978774786,-0.019457005233562086,0.03788571966856413,0.012396245430514381,0.013709738341152734,-0.010171025126466587,0.0007569935671135402,8.356149273764139e-05
1.6874985,0.8363260366022587,-0.01858228047422017,0.03646456424118205,0.011925766358312623,0.013041542557215529,-0.009662649710195216,0.0007641273787752012,8.921974174375997e-05
1.7176323,0.8449828941375017,-0.017710919168166583,0.03490674822350204,0.011455437011507015,0.012373526800620049,-0.009169539796917245,0.0007454817479455346,9.172911300550654e-05
1.7477663,0.8528926707804203,-0.01691250429212232,0.03369348110424464,0.011027829642354128,0.011847288543338554,-0.008719664147254077,0.0006229876871712402,8.449975394686209e-05
1.7779001,0.8608060199767351,-0.016115081627731342,0.032353217466248974,0.0105992663691608,0.011319218540159753,-0.008281454979877924,0.00048473289449189015,7.61046841861732e-05
1.808034,0.8687229640781879,-0.01531864954449702,0.030885775857752207,0.010169750606721465,0.010789304998277247,-0.007854893935956415,0.00033066545667241945,6.654355532831227e-05
1.8381679,0.8754689898341894,-0.014620891019148985,0.02967934434200936,0.009756977105952433,0.010277193335282752,-0.007452494475830594,0.00022014428696098993,3.25585770688451e-05
1.8683017,0.8817665930837393,-0.01396188487069594,0.02853558614591345,0.009350129283490055,0.009772233668339615,-0.007063338594737159,0.00012659119942267684,-1.102504396761271e-05
1.8984357,0.8880649879574776,-0.013304299429364619,0.027312482529671556,0.008942453749466514,0.009267140604972387,-0.006682092512482887,2.892109507395685e-05,-5.522630097280019e-05
1.9285696,0.8937709517776966,-0.012678614206834027,0.026241058054056077,0.008565331307608798,0.00881437166218136,-0.006318454663075575,-1.1505297832883551e-05,-7.77100876525265e-05
1.9587035,0.8991037160158157,-0.012073898541302697,0.025253845077352954,0.008207094384345415,0.008394586808494057,-0.005967546666592027,-1.5686845953192044e-05,-8.634936888313535e-05
1.9888374,0.904436806216836,-0.011471050336204769,0.0242096239369336,0.007847978681693107,0.007974771879808343,-0.005622919849625199,-2.1847094376808637e-05,-9.511423168024924e-05
2.0189712,0.9094160702079535,-0.010883256911824901,0.023270732663900673,0.007512798958737808,0.007615101739477472,-0.005287019701897688,1.9279283462785013e-05,-0.00010821126319210395
2.0491052,0.9140478912740946,-0.010309970773846544,0.02244455901868414,0.007201290660918965,0.007314445836772154,-0.0049589023257612126,0.00011032076055609435,-0.0001252371504269231
2.0792391,0.9186812434345484,-0.009738101323819137,0.021574449081833258,0.006889071396933336,0.0070134945247276115,-0.004635822023224068,0.00020388458962869796,-0.00014193977198256698
2.109373,0.9230159632861614,-0.009201853889877043,0.02074772685848003,0.006579798146025636,0.006730762809543163,-0.004326964868561772,0.00029469658225759164,-0.00015822952315921963
2.1395068,0.9268918912857771,-0.008719214009033749,0.020020232970588636,0.006275699828729106,0.006475656872143662,-0.00403582590996867,0.0003813481757519964,-0.00017395659512547165
2.1696408,0.9307705480605364,-0.008237465145953138,0.019261791640424852,0.005971277376074548,0.006219494823637527,-0.003747632835462162,0.0004725586967185662,-0.00018921937692751732
2.1997747,0.9340873174369335,-0.007805685431321763,0.018638301892929587,0.00566768598795437,0.005983242294346137,-0.0035000609547825128,0.0005272623331233524,-0.00020029128376857655
2.2299087,0.9370785523205996,-0.007403515947771666,0.018090221596851364,0.005364472486193493,0.005757924210143881,-0.0032764302442940497,0.0005624321964717901,-0.0002086150848400459
2.2600424,0.9400706421583891,-0.007002627748533996,0.017523948334241757,0.005060983189910828,0.005531375956380606,-0.003054741798538021,0.0006017679128614891,-0.00021632245163462154
2.2901764,0.9422249868512154,-0.006619369997224567,0.017094803206724407,0.004775952829250024,0.005360303444547884,-0.0028616918505155976,0.0006100273258192838,-0.00022488210688400515
2.3203104,0.9442567992955446,-0.006240115753143982,0.016679399906859183,0.004493373671424632,0.005195967353311221,-0.0026739446936709767,0.0006166113672002116,-0.00023306496676516665
2.3504443,0.9461673274636269,-0.005861541009892335,0.01626403700527268,0.004212799542089289,0.005038201378211277,-0.0024883131357488686,0.0006269469939145728,-0.00023964700762755772
2.380578,0.9471135158091784,-0.005477035562762467,0.01591074407803994,0.00395015509979099,0.004943364667668449,-0.0023097045038507867,0.0006424308037144546,-0.00023750890394677338
2.410712,0.9480597842484713,-0.005094304073736566,0.015555598145699845,0.0036872399821808945,0.004846491487517109,-0.0021317494488699946,0.0006597822410308101,-0.00023468348546634477
2.440846,0.9482338130474091,-0.004712689654070346,0.015274896390919501,0.0034326132320732635,0.004793458903563525,-0.0019672881571770554,0.0006476108749597391,-0.00022877253191675597
2.4709797,0.9481942392885685,-0.004332671610882244,0.015015147750262914,0.003180122501478772,0.004751056990093877,-0.0018064404206156277,0.0006269817849707238,-0.00022152269224582383
2.5011137,0.9475965667515993,-0.003954102761781542,0.01483406713196056,0.002931994326126256,0.004727793691906859,-0.0016532293750446342,0.000594813028549271,-0.00021083439240436008
2.5312476,0.9463300481438637,-0.0035769181231444236,0.014744985493066576,0.002689158997615073,0.004728130193530321,-0.001508543163723822,0.0005471248539588825,-0.0001961939074078849
2.5613816,0.9448729082942009,-0.003200333493623475,0.01466926805134694,0.0024474781694666862,0.004727661918129647,-0.0013628958221794398,0.0004971221093341465,-0.00017964542986457363
2.5915153,0.9421004001051188,-0.0028174315544333695,0.014697308577992008,0.0022149147608066517,0.00473187233673262,-0.001215126061998972,0.00044342628103522083,-0.00015357895078744183
2.6216493,0.9389125406742096,-0.0024313095185561906,0.014743774751116767,0.0019854581481245867,0.0047363119795027185,-0.00106674790907298,0.0003888651013998598,-0.00012741006908881868
2.6517832,0.9344571828842163,-0.0020316360514698317,0.014862569522037461,0.0017659206734862514,0.004744569772764262,-0.0009197178340661948,0.00033950666976491524,-0.00010215277402604688
2.6819172,0.9291448630392551,-0.0016294424276566133,0.015007390076284821,0.0015528253768762209,0.004756933351873629,-0.0007740082131146696,0.0002914083914471251,-7.884995123351314e-05
2.712051,0.9223525244742632,-0.0012215956494401325,0.015190063479874394,0.0013510195651834495,0.0047774607771932055,-0.0006316867158159584,0.0002485810145175472,-5.9398191159025976e-05
2.7421849,0.9140360970050097,-0.0008110803419185686,0.015471406835340984,0.0011579113687031726,0.004788034995141064,-0.0004892145888625878,0.00019626535873146353,-4.5769728934614134e-05
2.7723188,0.9040283299982548,-0.0003977030205533083,0.015794509049701366,0.0009743421594820528,0.004787437831050993,-0.0003451954976771846,0.00013285778435102955,-3.8268989774926244e-05
2.8024528,0.8901968356221914,1.4199064708009246e-05,0.016297434893497553,0.0008078008698463963,0.004745449634066393,-0.0002076439489485141,6.7336087809464e-05,-2.6228086299474366e-05
2.8325865,0.8724044151604176,0.0004137565110795549,0.016969383821076822,0.0006523558528998435,0.004699482805140707,-7.383076851269672e-05,1.2639380911678988e-05,-1.4817933081544204e-05
2.8627205,0.8502899445593357,0.0008005782747204648,0.017563624654743926,0.0005076065680249468,0.00464691863068524,6.118601960769803e-05,-2.9393928390602196e-05,-4.778488974217705e-06
2.8928545,0.8165461774915457,0.0011625547329003894,0.019020840925703886,0.00038136160691805036,0.0045583116783238274,0.0001985926055670887,-2.6184359748327758e-05,-2.891904244734907e-06
2.9229884,0.7659663259983063,0.0014370196504387422,0.020734961056510848,0.0002697923402845503,0.004376756375472922,0.00029584443432206765,-0.00014171495515618703,-5.471333966493026e-06
2.9531221,0.6877277418971062,0.0011062122845828526,0.013479840298097068,0.00016231172248209645,0.003983110127957689,0.0003761805682217233,-0.0002936673106809038,-9.370676837846071e-06
2.983256,0.5585030382499099,0.0014543236305826213,0.021253650397315915,6.462557674624942e-05,0.0034853145736504667,0.0002691224186337238,-0.00029109792634133104,-1.7378131772955522e-06
3.01339,0.33608540799468756,0.00040706970048631774,0.026543131966019817,7.879861138334823e-06,0.001966571757718378,6.950854302680652e-05,-0.000178732913290733,7.991849183960272e-07


==> figs/data/periodichill/fk02_medp3_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,0.003292339662039012,3.959250708618356e-06,-0.003505433913946323,2.951062617630466e-05,-0.004827300927575354,2.374730465926384e-05,-8.812616402367069e-06,8.170556097600458e-06
0.0301339,0.08471651989384554,0.0038856288365423097,0.02033470010783278,0.0002446682505227396,0.026731213295705977,4.2507365707302445e-05,0.001136221436892399,0.0001267829739328383
0.0602678,0.13558635988738388,0.009530890090900357,0.026789941598635264,0.0009021394163694824,0.035033097589067475,-3.363484939453978e-06,0.002038581946702622,0.0003528188499535145
0.0904017,0.1712373774498701,0.014445697353949072,0.029045528459196942,0.0018283507300810924,0.037429190639286146,-8.003587723817924e-05,0.0026422806555566145,0.0005380864670903749
0.1205356,0.19847509288229048,0.018209417325124377,0.029918670624813695,0.0029295909740682147,0.03877785967654214,-0.0004459131350008907,0.0032612112515144004,0.0006943436150792462
0.1506695,0.2205671863630414,0.021311285519914236,0.030436023500242722,0.00419505545222404,0.039302578659423944,-0.000982361776035297,0.0037279806301490125,0.0008185056762860113
0.1808034,0.2399286963045597,0.023996276268007932,0.03082394588111302,0.005549573416749763,0.039083685590014336,-0.0017166566831965666,0.003985173979267434,0.000927727521948672
0.2109373,0.256276598200202,0.02621537996310508,0.031193042714489666,0.006953895068962162,0.03821359846118212,-0.002565467823100306,0.0041176156480853595,0.0010334841124013477
0.2410712,0.27109474828466773,0.028184422713820823,0.03152393057304312,0.008367580925641651,0.037039632170263445,-0.003488043099452072,0.004205305322015237,0.0011417128175612121
0.2712051,0.28404981130734086,0.02982976878365662,0.032179766187827974,0.009781780427808423,0.035529745259282784,-0.0044686835048671335,0.004265690340678578,0.00125582814070985
0.301339,0.2960633113980293,0.031200642288240488,0.03306841484985229,0.011153096541886665,0.03392991183364785,-0.005489992555559918,0.004275263649188231,0.0013638793289601425
0.3314729,0.30744765512645245,0.03238114768100786,0.033912574838439624,0.012481154371504074,0.03237881275135849,-0.0065069019790515575,0.004251358880455453,0.0014517958995445188
0.3616068,0.31790810730308294,0.03330154691138887,0.03474445801900006,0.013741982948004324,0.030993375463568958,-0.007471593746115198,0.004177562670538995,0.0014985527168717792
0.3917407,0.32790285581722856,0.03406823574187001,0.0355548543132122,0.014934353246105146,0.029819538688758942,-0.008419976923941619,0.004061050961632539,0.0015430794268003764
0.4218746,0.3372093755751848,0.03462719296799577,0.036465826164019055,0.01603088663698309,0.028944945302933223,-0.009333902860379833,0.0038690552436625803,0.0015813673041553346
0.4520085,0.34637183463200927,0.035024639929361,0.037415416957226194,0.017022889431439918,0.02822903693689775,-0.010206269625801867,0.003515760078366581,0.0016031275898377862
0.4821424,0.3554071066901088,0.03528338678370346,0.03840006088100231,0.017918804061855313,0.027664281889159145,-0.011036308734529885,0.0030061862087160185,0.001606498698041229
0.5122763,0.3641097382642329,0.0353153223368281,0.03927980289438965,0.018662365842128426,0.027120573835811592,-0.01179207011701252,0.00235692555191092,0.0016003100037081045
0.5424102,0.3726103431545198,0.03522090221667895,0.040047706864249355,0.019317574794812407,0.026586839157632446,-0.012500496339433518,0.0016226258045985388,0.0015854740397937257
0.5725441,0.3811628599651158,0.03504521230206592,0.0407480727931617,0.019899252495430505,0.02613187081651275,-0.013187197550393059,0.000889653861931042,0.001559410194027941
0.602678,0.38978898897767067,0.0346630664089389,0.04149232308505635,0.02030225652090705,0.02587526439865311,-0.013814596689187605,0.0001848230145566291,0.001508561763952513
0.6328119,0.39842830784618855,0.0342841972487804,0.04208929190926575,0.020704794475603288,0.02561811610259307,-0.014434009742627731,-0.0005217678816696273,0.001457387494664328
0.6629458,0.40816675685346127,0.033792404628911754,0.042995695717526955,0.020901559602474626,0.02550756096583784,-0.015004650592436346,-0.0011896700351803936,0.0014211087438570356
0.6930797,0.41796503961086273,0.033293526343186386,0.04373034914975782,0.021088020943839672,0.025407312854545974,-0.015559839522788691,-0.0018584934205458708,0.0013873226491194803
0.7232136,0.42804707121104,0.03273570895544253,0.044619754283248825,0.0211445209568309,0.02542339743729187,-0.016031793313953935,-0.002433636987287968,0.001356477103807067
0.7533475,0.4383186660706997,0.03213740648243402,0.045507337304811823,0.02112237477938088,0.02551449378881074,-0.016449654485416944,-0.002953313100585675,0.001330260401604555
0.7834814,0.4485958879813552,0.031537582479359116,0.04618861353507214,0.02109885517424073,0.025605049973825855,-0.016851771236712512,-0.003468462663031308,0.001302937240751918
0.8136153,0.45922780223190784,0.03100625088700326,0.04739132620165076,0.020991227117995434,0.025708134810395643,-0.017144740295598676,-0.00375331850447742,0.0012952285241073919
0.8437492,0.4699081676080823,0.030480029345199,0.04848796086994289,0.020869189496573782,0.025806292193018755,-0.01740979333833792,-0.004006844696824329,0.0012921973028191414
0.8738831,0.48069668747484684,0.029973491426062537,0.049417216427475014,0.020743996486532197,0.025902933165943543,-0.01764918497104588,-0.004247427402881449,0.0012881001418181249
0.904017,0.49234999250620604,0.029662832010217244,0.050592841879460004,0.020601917512575698,0.026012534078350892,-0.017774212351447653,-0.004346111660585551,0.001269997091805727
0.9341509,0.5039960751309991,0.029344523460167693,0.05150312588423811,0.020458308309592742,0.02612161919148005,-0.01788709019321684,-0.004456165280644978,0.0012518646052452661
0.9642848,0.5159972412511706,0.02909874888791819,0.052207341301042653,0.020318613061496533,0.02613517068938036,-0.01796238411820674,-0.004542103674168052,0.0012492376593456786
0.9944187,0.5286952527239919,0.029006350832787575,0.05273971675020833,0.020184952279535474,0.025958303885480715,-0.017976882357110924,-0.004573698531178588,0.0012733507823344415
1.0245526,0.5413905009627342,0.02890512687008595,0.05295702851021428,0.02005082386566351,0.025778178060976764,-0.017984552104214478,-0.004628204519883539,0.0012971330138495214
1.0546865,0.5543038947507739,0.028846024171173212,0.05302483848534345,0.019907393097701644,0.02557960497803372,-0.01798188089005571,-0.004646751369262693,0.0013181404531784062
1.0848204,0.5679622087627649,0.02895997375526349,0.05331788899813028,0.019733963618054753,0.02532455321218221,-0.01796750703219044,-0.004485137473564781,0.00133008887392538
1.1149544,0.5816176421940327,0.029068194278806914,0.053244534677094335,0.019560545515979487,0.02506701774807705,-0.01795267164539699,-0.0043507011446553435,0.0013422650612328075
1.1450882,0.5954120783135295,0.029197727475548163,0.05291298564623326,0.01937786043178771,0.02478947140391663,-0.01792514109586961,-0.004213850454516072,0.0013591690227832526
1.1752222,0.6102607669308782,0.029526825786888367,0.05297748112735201,0.01912608056052921,0.024379926101638794,-0.017812500226450333,-0.0038755169050070735,0.0014098828328603943
1.205356,0.6251053875312209,0.029853156105673406,0.05260424998072194,0.018874146062668844,0.02396897091316626,-0.017706234400948928,-0.003560497684982709,0.00146003434819928
1.2354898,0.6399281192570925,0.030176338519595447,0.05180882986872132,0.018620879078501844,0.02355491689278476,-0.017601774340594525,-0.003268655598365494,0.0015096562045436818
1.2656238,0.6536814579740167,0.03047424991018488,0.05150929258619519,0.018296274512180945,0.023037320766367594,-0.01723690498842972,-0.003000812741920879,0.0015605043645101203
1.2957577,0.6674331687390804,0.030769030872761505,0.050833009736445556,0.017972098950207772,0.022519797303848472,-0.016877474247996755,-0.002757901206073855,0.0016100506009005925
1.3258916,0.6811833316460252,0.031060678913490847,0.04978012573446383,0.01764835610518575,0.022002353071853734,-0.016523344615355772,-0.0025398517248108885,0.0016583040135387888
1.3560255,0.6944632669910789,0.031300655889936024,0.049122280219161096,0.017291485743391666,0.021458500089605894,-0.01616152553522957,-0.002296071210088502,0.0016702513900524393
1.3861594,0.7075629429891706,0.031518810897978256,0.048415439911771885,0.01692247886040666,0.020903646583258592,-0.01579845852064358,-0.0020567333123539255,0.001668019615938336
1.4162933,0.7206614837050438,0.03173363638961746,0.047369946999833434,0.01655420058162617,0.020347740202313596,-0.015438710140725672,-0.0018410830182476437,0.00166507812817727
1.4464272,0.7333871405571699,0.031937042465870036,0.0463703722777421,0.016180250817060503,0.01976918279874217,-0.0150802542241264,-0.0016446847963178229,0.0016366785146097848
1.4765611,0.7456213682889938,0.03212570503819734,0.04556819309986948,0.01579845721905028,0.01916255144877428,-0.014721959745452103,-0.0014617479177245346,0.001575648461024639
1.506695,0.7578521072864532,0.03230980738590006,0.0444705838482653,0.015417158004011887,0.018556558022856155,-0.014365974838555513,-0.0012964987370964898,0.0015147849572917944
1.5368289,0.7698529195040464,0.032491041551111266,0.04315947378212115,0.015036968433958834,0.017927140717985422,-0.013990223479737808,-0.001144885855464274,0.0014510097618422868
1.5669628,0.7804939206689596,0.032677819683158305,0.04208345321388207,0.014660901810363577,0.01715348154581117,-0.013485101026639124,-0.000986208156206335,0.001369137230002538
1.5970967,0.7911341637372971,0.03285936973702519,0.04078205393151335,0.014285504836761982,0.01637931010354085,-0.012982256110501432,-0.0008455180920800311,0.0012880387963914246
1.6272306,0.8017737362533808,0.03303568435148918,0.039255310611407634,0.013910781555335879,0.015604606728398585,-0.012481514756419499,-0.0007229095174819417,0.0012077270079597108
1.6573645,0.8114684130996466,0.03307683483217261,0.038175077740584595,0.013509732625655156,0.014975291021117413,-0.011970853311446508,-0.0005893310284223723,0.0010910503892156069
1.6874985,0.8210070822387934,0.03309211538362433,0.03702342656713642,0.013105147980233352,0.014370292126022916,-0.011456724180537715,-0.0004641649582783746,0.0009686702192292776
1.7176323,0.8305495120584965,0.03310357512646078,0.03568983230996703,0.01270163880173161,0.013764997932750163,-0.01094078595485309,-0.00035201388372206426,0.0008468753403517269
1.7477663,0.8395510874688625,0.03299615543073742,0.03450238308990894,0.0122816778720412,0.013237523596186145,-0.010475227870903166,-0.0002448682894865186,0.0007151916357199021
1.7779001,0.8481437228620052,0.032797882635350106,0.03340900631454269,0.01184908550807701,0.012768542538529076,-0.010044929815445691,-0.00013943023948695746,0.0005758957618307349
1.808034,0.8567378968000412,0.03259551347582601,0.03216998778559854,0.011416938977151642,0.012299156033076604,-0.009609709928384873,-4.0320418815192535e-05,0.00043682401421672664
1.8381679,0.8650298193097115,0.03236296086515722,0.030901896979322885,0.010992950583914052,0.011823748346310394,-0.009170366240233985,3.3260488534785776e-05,0.0003078204779353879
1.8683017,0.8725700154900551,0.032061350695585134,0.02979996590198608,0.010589146200158373,0.011334500809590657,-0.008727795124537075,5.705045826044294e-05,0.00020314795521912362
1.8984357,0.8801235482096672,0.03175624322011572,0.028585886094563584,0.010187472280045679,0.01084612124415442,-0.008279015173322836,8.143236238795752e-05,9.809096275908427e-05
1.9285696,0.8874175772070885,0.03143159581532018,0.02733975375584974,0.00978705759548999,0.010374343010079905,-0.007845164786413825,0.00011710286235525405,4.210514460177626e-06
1.9587035,0.8936721552163363,0.031044782379467506,0.026326232662730042,0.009392953410832421,0.009967951330177801,-0.007488035846637646,0.00019686283723497656,-4.4791286826172485e-05
1.9888374,0.899927694350481,0.030652445264422568,0.025236301707441844,0.008998066932968568,0.00956126780582372,-0.007125068886452448,0.0002785122999103655,-9.405893825616119e-05
2.0189712,0.9060737062245607,0.030248167211539112,0.024097094315705836,0.008602811481372912,0.009158333661658413,-0.006763711031288332,0.00036334694899878804,-0.0001413464625512319
2.0491052,0.9113702587783337,0.029789235813950654,0.023102452891840763,0.008210024906835601,0.008786252991360224,-0.006454822882746264,0.0004605435308419458,-0.0001716275800161518
2.0792391,0.9166663773357868,0.02932481157768052,0.022053489254496905,0.007816271774182534,0.008413944556899871,-0.006140515352956517,0.0005609173688835879,-0.00020227615882390085
2.109373,0.9219298046082258,0.02885354313912103,0.020962189382378038,0.007421565977155935,0.00804246642050342,-0.00582085597711644,0.0006639951129331148,-0.00023286858676315971
2.1395068,0.9262156467884779,0.028336471659713425,0.020186682313150683,0.007026981970276198,0.007702414159383683,-0.005500649081859748,0.000757104713769996,-0.0002509940113742495
2.1696408,0.9305008798837662,0.027814603461592924,0.019374392811716268,0.006631508440414614,0.0073618295453957185,-0.005175514585090801,0.0008553924614387604,-0.00026992830776182255
2.1997747,0.9344906266778708,0.027277307206531987,0.01860559786863436,0.006241803902227462,0.007035925689989466,-0.004851987493235833,0.0009376153278404676,-0.00028850311451171506
2.2299087,0.9377786107361317,0.02671018085675314,0.018001125335625034,0.005867012074024591,0.006745311162346719,-0.004539617067280351,0.000974736040653526,-0.0003051733783436376
2.2600424,0.9410658590495586,0.026138636530959047,0.017375607505515922,0.005491232082992287,0.00645364546790308,-0.004222994541504245,0.0010174074617438234,-0.0003227759184575131
2.2901764,0.9438761100172997,0.02555855810351204,0.016794618464534228,0.005142748521989563,0.0061844674469250915,-0.003916424799179804,0.0010299421504287552,-0.0003410942400540475
2.3203104,0.946312827989459,0.02497080634930171,0.016251814165113898,0.004815277033667425,0.005931963153272793,-0.0036176932120393253,0.0010196409329334749,-0.00036041092363725297
2.3504443,0.9487475957721472,0.024378583417274058,0.015698309408867184,0.004486688937252351,0.005677574763193288,-0.0033158417655323492,0.001014218525582842,-0.00038096996431782946
2.380578,0.9504286330193281,0.023773124747094698,0.015235489500150856,0.004191576414900044,0.005473674082651226,-0.0030088134971960473,0.0009605971573799039,-0.0003691301209431504
2.410712,0.9519535154104233,0.02316168932884466,0.0147879597938958,0.0039026618653426933,0.005278878451864377,-0.0026991713700217947,0.0008988564152765154,-0.00035185293419545113
2.440846,0.9528119675815105,0.022515906559419818,0.014430023645791823,0.0036199732559222607,0.005118437250915977,-0.002422134858394289,0.0008432874118987133,-0.00032853905345810213
2.4709797,0.9530674368143082,0.0218387667555362,0.014156563153615798,0.00334279376099253,0.004989056602071224,-0.002175397274233982,0.0007914587726343004,-0.0002995996029144267
2.5011137,0.9530319720506668,0.021146634695469402,0.013912810206063275,0.0030689540176633808,0.004869320116906045,-0.0019374014633489652,0.0007412194033488374,-0.00027349313383886537
2.5312476,0.9519723895937204,0.02041165174159687,0.01377254907036718,0.0028093042435253417,0.004787233686756602,-0.0017336339397849981,0.0006953973073339983,-0.0002543377726691016
2.5613816,0.9509132541716099,0.01967261235404294,0.013629717588135914,0.002548430294371102,0.004703115507559634,-0.0015311741636530804,0.0006473397006804331,-0.0002362968029430174
2.5915153,0.9483195655047894,0.018885581579525024,0.013644663675980051,0.0023059457185957027,0.004651331720059926,-0.0013438797857354898,0.0005974162064435618,-0.0002162128744650038
2.6216493,0.9454865287989378,0.018088369091856293,0.013668141804524248,0.002064926902697275,0.004602425140623839,-0.001162665988787965,0.0005434585093440098,-0.00019679095302730504
2.6517832,0.941051384434104,0.017254524937015958,0.013807986269033456,0.0018398838452663175,0.004575271973129694,-0.0009960955078003562,0.0004934074287884492,-0.00017256571103734772
2.6819172,0.9361689798533916,0.016409732430474833,0.01394408311999873,0.0016175420444195592,0.004550162167404247,-0.0008356029684001096,0.0004383467514561378,-0.00014934776835406026
2.712051,0.9295493494719267,0.015534928403212689,0.014152204129637136,0.001410043478499855,0.004536120735521351,-0.0006790029218159341,0.000381338348236952,-0.00012652699638042705
2.7421849,0.9218825567513704,0.014642608803114854,0.014403316891923978,0.0012078599066756067,0.004531209017651234,-0.0005240725648226509,0.0003130742246565351,-0.00010454596386060729
2.7723188,0.9122554175555706,0.013721308845560998,0.014746138554205923,0.0010169922296589375,0.004544196569400792,-0.00036594663378207264,0.00022951362569167315,-8.318619373050713e-05
2.8024528,0.8995563797652721,0.012735490221530199,0.015233788386710523,0.0008453525889436755,0.004536135312984808,-0.00021265387066641238,0.00015312469073101593,-6.546213118103461e-05
2.8325865,0.8836042992770672,0.011690928469761275,0.015786159442976344,0.000686472795961635,0.004523764343819724,-6.907902903467537e-05,7.982479635795098e-05,-4.903098957798652e-05
2.8627205,0.864049032330513,0.01058343418117147,0.016145613896890287,0.0005403803344498963,0.004508879278134861,5.412848834403759e-05,1.009369283170962e-05,-3.361377337525911e-05
2.8928545,0.8326140679419041,0.009335748072771821,0.017139831202675815,0.000412985320851723,0.004467334888785984,0.00019816974222210647,-4.327380163532315e-05,-3.163341905541161e-05
2.9229884,0.7881130129098892,0.00788765760808019,0.018276454642520923,0.0002909248565638282,0.004371540511936572,0.0003096541784162925,-0.00021004613232468482,-3.232499793523873e-05
2.9531221,0.7228425145149231,0.00556128186872229,0.006507762006574325,0.00017665152113760312,0.004067621293609673,0.00037639350532416363,-0.0003560309692982669,-3.415966770997732e-05
2.983256,0.611402471549809,0.0041426779425819404,0.016782480887331086,6.912281702159608e-05,0.0036625364722641164,0.0002858164045454006,-0.00042622902118071644,-2.6717030509303012e-05
3.01339,0.3970801616087556,0.0011522193963173777,0.026732122619707227,8.17958953697128e-06,0.00214133362190508,0.00011590547932737729,-0.0002590127378030167,-5.974920282302584e-06


==> figs/data/periodichill/fk02_medp3_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.037734573939815164,0.030241312575526536,-0.0030314014067643396,-0.0025831789266320304,-0.0027420822328426755,-0.002897537996789744,0.0002263312712961349,0.00019235055298244097
0.4821424,0.25892092380672693,0.19659265503287315,0.01225226736309823,0.0069867823437961135,0.06982145857321707,0.008778172191552275,-0.0005428815024131999,-0.0003447150728203485
0.5122763,0.30236750561743975,0.2158428425900638,0.013543019116035157,0.007688278957068584,0.08106455126149047,0.008553647772826994,0.0006113123699014443,0.0004329424214432071
0.5424102,0.32840580958873034,0.21963468380272388,0.014207013230663937,0.008295949194014773,0.07918958189522585,0.007391308902570837,0.001296511575926887,0.0008122557152123603
0.5725441,0.3544124560430646,0.2218391615897417,0.015287876162154934,0.009210797369847978,0.07591979524893883,0.006246148149695693,0.001828024068239036,0.0010879216036304156
0.602678,0.3786988602951169,0.22322800569236279,0.016674683921761663,0.01023617387238318,0.07220424007903607,0.005151157700274231,0.0022210474603065406,0.0013101682957966654
0.6328119,0.3989748368039727,0.2240417692810297,0.018124550516479876,0.011218536597393275,0.06828771622368617,0.003917474441583121,0.002423993143972441,0.0014354774284190104
0.6629458,0.4177819350734353,0.22524002706632018,0.01940113940804225,0.01215343512922551,0.06426862228125345,0.0025700192883993805,0.0023873501846192816,0.001481917933267616
0.6930797,0.43569280952215195,0.22667427454143763,0.02062367249875713,0.013075039030080532,0.060115617582490934,0.0011226320812288415,0.002143542669939191,0.0014700272563362366
0.7232136,0.453070399351418,0.2281018397770822,0.02184276284433695,0.014012515269847828,0.05585933540662534,-0.0004122229904186814,0.001757215209291502,0.0014281707075447583
0.7533475,0.46980170160532,0.228902252856642,0.023186903781864776,0.015001872650639535,0.05170445676950142,-0.0020267508591775563,0.0013426758853420963,0.0014183890796879688
0.7834814,0.4864734811708331,0.22905325796455145,0.02448378409195401,0.015988377707834456,0.04781000281282648,-0.0036597992301999477,0.000873266397652098,0.001404861413851293
0.8136153,0.5030921697616577,0.22859099972993135,0.02571427673352389,0.016971654598173437,0.04416213619153782,-0.005282005070313178,0.00033482105648627997,0.0013887226277462831
0.8437492,0.5195336760953069,0.2269967901520431,0.027102894369389396,0.017945605235018862,0.04103564371126949,-0.006839073078006241,-0.0002857923138365071,0.0013623029631023905
0.8738831,0.5356976334005594,0.22481857286766171,0.028268904157407515,0.018890442184101977,0.0380620757425192,-0.00832202061116466,-0.0008991379945531633,0.001351408484847388
0.904017,0.550980013795197,0.2213991330936551,0.029560734526551835,0.019758332770459443,0.03536921249947147,-0.009693723850222519,-0.001396573894152469,0.0013915420919950374
0.9341509,0.5660601044073701,0.21769018727354705,0.030583820214875934,0.02056681872747912,0.03280765803224943,-0.01096281454947129,-0.0018958612064891526,0.0014334468591756804
0.9642848,0.5803389940410852,0.21307223360054195,0.03181413486828455,0.02122514047483052,0.030776668957046203,-0.012128144950138878,-0.002320291726855408,0.0014601975340102994
0.9944187,0.5945231523364782,0.20830387366004288,0.03279359827769679,0.021811299561591453,0.02884006939753384,-0.0131647856075022,-0.0027615604919516944,0.0014916620009647477
1.0245526,0.6082823555916548,0.2030686333309859,0.03394194043000465,0.02224567046744609,0.027336175844450944,-0.01407875224824244,-0.003163770365710524,0.0015024743284159287
1.0546865,0.6219799742102623,0.1977624965365976,0.03481665614788504,0.022592591743990587,0.02594547986213571,-0.014861829913110358,-0.0035947808030859178,0.001521489044476027
1.0848204,0.6353919897228479,0.19228360150009394,0.035708295568439796,0.02275889714628848,0.025083569040093946,-0.015555233860005555,-0.004018486923948654,0.0015216071767083137
1.1149544,0.6487912181764841,0.1867678186390549,0.03626475943101487,0.022859087013158745,0.0242157424789493,-0.016104984912126447,-0.004490602534882965,0.0015433026170590693
1.1450882,0.6617336040362716,0.1811935103032738,0.037027691946387775,0.02278515475147653,0.023716523238793467,-0.01657895309421273,-0.004747307023799021,0.0015744427860883766
1.1752222,0.6745377955958247,0.1755838179960847,0.037629020515278166,0.022615762003352455,0.023310189591434733,-0.01693157004007846,-0.004974854773322745,0.001624045705381042
1.205356,0.6871281778439879,0.1699966082815081,0.038197110340325746,0.022353390868518442,0.022919664470519758,-0.017184744059097104,-0.005093339772917722,0.0016945335535095524
1.2354898,0.6994036538526416,0.16446284344419837,0.03888670253247162,0.021987471125533512,0.02256018885990845,-0.017364845546942856,-0.005016635333282712,0.0017815522570839082
1.2656238,0.7116512591019273,0.15891338884830475,0.03930144098880295,0.02155835793761418,0.02219028102807869,-0.017415037596430274,-0.004964607562411847,0.0018835838309272286
1.2957577,0.7234184285625815,0.15363626671023667,0.03980414296158952,0.021104569501843345,0.02161605812102358,-0.017491022744499554,-0.004686437160521027,0.0019295794144206515
1.3258916,0.7351660076528788,0.14834291208535433,0.04004830213230304,0.02059312560850999,0.02103998950569637,-0.01744588796900562,-0.004429046749038972,0.001984933758352522
1.3560255,0.7467932756990194,0.14320326084271073,0.04024620319355954,0.02007481690320611,0.02050446510364419,-0.017318126062383823,-0.004157955595748987,0.0020195553347345727
1.3861594,0.7582080941647291,0.13837486982811242,0.04059891029847695,0.019602700939049995,0.020050385189777073,-0.01715253672911457,-0.003841874058741945,0.002005553057458401
1.4162933,0.7696017101407051,0.1335349656874314,0.04070743113455144,0.01908188650538493,0.019597380935870334,-0.016879457182928298,-0.0035467666644699524,0.0020001748946190208
1.4464272,0.7808629646897316,0.12911087600514293,0.04085003645849783,0.018601658533468114,0.019316687284660593,-0.016601222313910993,-0.00324598421346282,0.0019568243839111956
1.4765611,0.7920480780303478,0.12488481402397156,0.04088749790153001,0.018125816397414063,0.019117722052727725,-0.01627720635729768,-0.002959325996729413,0.0019012465523896003
1.506695,0.803204532712698,0.12065525923389941,0.04068771290881301,0.01761359110363101,0.018916254337074914,-0.015861642815830718,-0.002700882928154631,0.0018561278219693552
1.5368289,0.8136567547917366,0.1169435087358579,0.0403134741315343,0.01717605755235397,0.018620358100732745,-0.015533135101547399,-0.0024995162547391935,0.0017878984037034405
1.5669628,0.8240881189703941,0.1132244769250974,0.03973140578220535,0.016709736069127644,0.018320914086586045,-0.015128369434783809,-0.002320274377336404,0.0017276498260255931
1.5970967,0.8343948237597942,0.1095996187068522,0.03898170552499536,0.016234336564339452,0.017972739335354527,-0.014679145526216783,-0.002139489423546531,0.001662161393582506
1.6272306,0.8442457858473063,0.10640378517564386,0.038207168872828934,0.01582097633410892,0.017430078563334117,-0.014298016562433319,-0.0018695153539618637,0.0015442560867277902
1.6573645,0.8540776781737804,0.1032014685915783,0.03724814433747403,0.015386143551973585,0.016884768929731318,-0.013855131801043266,-0.0016135572524919838,0.0014307989388349413
1.6874985,0.863705039024353,0.10013296408578753,0.03618647638619166,0.014962842211208437,0.016293949638320662,-0.013394507617770668,-0.001385727664422012,0.0013069192778153496
1.7176323,0.8729547671973705,0.09732186526525766,0.03510552883372953,0.014584921186852194,0.01561722158361912,-0.01296462763102306,-0.0011960588910795503,0.001159376013528215
1.7477663,0.882188193500042,0.09450527501758188,0.03386362327717585,0.014190384348876088,0.014939630619368052,-0.012483817574198641,-0.0010139605618914149,0.0010141699590731467
1.7779001,0.8909446690231562,0.09175618755398318,0.03268772593109415,0.013782874856172743,0.014280049254071234,-0.012013890076727221,-0.0008450886115519349,0.0008951189055111941
1.808034,0.8992224987596273,0.08908544812584296,0.03160440880273052,0.013370297206546691,0.013656893388154252,-0.011571280788828242,-0.0006887004854757087,0.0008026859885065518
1.8381679,0.9074894282966852,0.08641109964810312,0.030390426899863043,0.012943330209282877,0.013034914407242075,-0.011085313778871467,-0.0005377289739225324,0.0007119644910029874
1.8683017,0.9152975827455521,0.08389026753138751,0.02928030102762036,0.01251909410347063,0.012550254557209727,-0.01064980661449405,-0.00044055629051128684,0.0006263778907888192
1.8984357,0.9229262731969357,0.08142846421105787,0.028146931624059013,0.012090239339315582,0.012120159565492403,-0.010213688387630177,-0.0003638854318801753,0.0005426739508264846
1.9285696,0.9305442310869694,0.07896370894741267,0.026902740773483425,0.011649240008017545,0.011690674436010297,-0.009741096936442845,-0.0002887509743551304,0.00045925497986276545
1.9587035,0.9375600852072239,0.07671364489942789,0.025839359148911,0.011224383285714859,0.011296950135043395,-0.009320324177401446,-0.00022635497816938382,0.00035808941461930766
1.9888374,0.9445226863026619,0.07447550451615825,0.0247020945593297,0.01079125621211022,0.010905441121480949,-0.008875228439573266,-0.00016185933074939866,0.0002544305042825831
2.0189712,0.9513212088495493,0.07224426133325323,0.02350081395728243,0.010351402844595226,0.010514754462435156,-0.008413777011203466,-9.634932981071424e-05,0.0001512403256420979
2.0491052,0.9570833407342434,0.07007301494013518,0.022411906852117802,0.009923900271684369,0.010131259521665225,-0.008017179524490117,-4.295286994557279e-05,5.708628709772518e-05
2.0792391,0.9628346152603626,0.06789950683014467,0.0212609405777876,0.009486906631467108,0.009747899347450269,-0.007596334213623823,1.5654298059769936e-05,-3.9081816740471316e-05
2.109373,0.9679796509444714,0.0657366702798754,0.020245916723419577,0.009042551753967542,0.009355998728007459,-0.007209189653811496,8.386257830073421e-05,-0.00010723406290164786
2.1395068,0.9725227914750576,0.06358469877159223,0.019383441802713453,0.00859103084989074,0.008955393537022724,-0.006859311117223127,0.0001606926427413658,-0.0001473923510075649
2.1696408,0.9770567659288645,0.06143084412906319,0.0184827064209635,0.008130247932559995,0.00855472199023025,-0.0064904617820751645,0.00024147990715474993,-0.00018938997399539517
2.1997747,0.9806047193706036,0.059313285746611655,0.01771544955462756,0.007679309711407823,0.00817611603263887,-0.006168032117807379,0.0003224018244680268,-0.0002089525756264174
2.2299087,0.9840080216526985,0.05719939561095089,0.016950072390820914,0.00722214841691911,0.007800007333273609,-0.005840484783909361,0.0004067569267100328,-0.00022756700524753887
2.2600424,0.9871300328522921,0.055092967057134956,0.016218233519090797,0.00676008491737071,0.007446085971910612,-0.005509822700351642,0.0005032314407502625,-0.00024557073732609696
2.2901764,0.9894598964601755,0.05301098164636642,0.01562931384817101,0.0063006858740713755,0.007156799842984019,-0.005199245972898316,0.0006271339479655205,-0.0002577689012603369
2.3203104,0.9917823486030102,0.050927418167702854,0.015031170505376612,0.005832645476209621,0.006866271141816198,-0.004879415849846233,0.0007551268352373672,-0.0002735545601794889
2.3504443,0.99342199601233,0.048924998845905066,0.01452315696026274,0.005402950274935326,0.006641680870606478,-0.004550131950063131,0.0008629718452089208,-0.0002836156947438647
2.380578,0.9950086381286383,0.04692660615546629,0.014017884736396646,0.00496847514094572,0.006419643760586283,-0.004214805098218644,0.000972409453919916,-0.000297281631704649
2.410712,0.9961194973438978,0.044979912927374244,0.013584985651601045,0.00457007648165374,0.00620811165093374,-0.0038749989689903855,0.0010390524847869228,-0.000309346323418289
2.440846,0.9969341140240431,0.04306464234832674,0.013198024775221695,0.0041914979652702055,0.00600189130754144,-0.003532653780960085,0.001079285173306293,-0.00032224670862151324
2.4709797,0.9974813722074032,0.041162489040289074,0.012837649075144286,0.0038236638641435637,0.00580583275531248,-0.003190033057042359,0.0011061151865025087,-0.0003362093518532096
2.5011137,0.9974212106317282,0.03929248213535175,0.012540079141839966,0.0034902335372590083,0.005636851055815443,-0.0028526520933223817,0.0010983571095757433,-0.0003464023636337289
2.5312476,0.9970274567604065,0.03743241337360814,0.012277104335790767,0.003167711594909258,0.005470253991405722,-0.002519995271423145,0.0010743068265779854,-0.00035566941938420605
2.5613816,0.9960277881473303,0.03559191123349592,0.012075388804134723,0.0028711942744957804,0.005309833719077699,-0.0021978522968857384,0.001019455722980723,-0.00035983610457010587
2.5915153,0.9945359509438276,0.0337512842961587,0.011932598933946825,0.002586310945862394,0.005149247359217922,-0.0018886760413299244,0.0009413565706079211,-0.00035647503960719543
2.6216493,0.9923259783536196,0.03191125870216638,0.011870936202726834,0.0023217083800489754,0.004989727023110928,-0.0015997077000954804,0.0008288190366225385,-0.00034001348798912216
2.6517832,0.9893424287438393,0.030045963125303388,0.011856863551290342,0.0020637009008354318,0.004844002394573115,-0.0013356638053849818,0.0007090453110873327,-0.00030930646100493336
2.6819172,0.9854530990123749,0.02815135396667756,0.011885135427660565,0.0018143369827107328,0.004715546904549249,-0.0011041537263993366,0.0005811049488196828,-0.00026027530097599556
2.712051,0.9798645861446857,0.02619836264057085,0.012025894225100475,0.0015829451665722682,0.0046334925497829235,-0.0009013629442986802,0.0004766969518835789,-0.00020916914447494691
2.7421849,0.973264753818512,0.024215258308686316,0.012192290200115252,0.001357793177371473,0.004573220260654564,-0.0007160106244185963,0.00037661945633030115,-0.00016166759618232619
2.7723188,0.9649900998920202,0.02218530120444484,0.012399243236668633,0.0011471550972260857,0.004547035927822859,-0.0005467709927864349,0.0002833734929532914,-0.00012079854052963501
2.8024528,0.9542143288999796,0.020112506375880912,0.012729048072581683,0.0009533724631901226,0.004550056404364792,-0.0003755651183184293,0.00018360428364583726,-9.265890753271863e-05
2.8325865,0.9404277428984642,0.017988488252740353,0.01310168880067275,0.000775255887394256,0.004556645011803903,-0.0002044129425120486,8.02710770806403e-05,-7.213404537859003e-05
2.8627205,0.9223279170691967,0.015787158961757086,0.01350010988692063,0.0006106811954489239,0.004559945049376962,-3.438628882539846e-05,-3.4518583885149307e-05,-5.613720067395252e-05
2.8928545,0.8979511875659227,0.013476145802997053,0.013838033626359936,0.0004570096783018787,0.004560297415073969,0.0001232811204222705,-0.00017284282551601176,-4.329435154339896e-05
2.9229884,0.861142985522747,0.011004493906511925,0.014785028507004583,0.0003172566781177406,0.004489977895467537,0.00027848119217412787,-0.00034092155120009566,-3.109507527607324e-05
2.9531221,0.8061904367059469,0.007995192587259226,0.009539386216172785,0.0001902807460379444,0.0042751328083159516,0.00037030134584271814,-0.00047197132901505116,-2.102236692137073e-05
2.983256,0.7157613076269627,0.004830155194213148,0.00424927779019324,7.850140655022325e-05,0.0038857992832454363,0.0002831511387478684,-0.0004899555503723196,-1.2773160086653011e-05
3.01339,0.52623082511127,0.0014578103291569278,0.010124477367671691,8.049674191965695e-06,0.0025803266243609227,9.417920189143489e-05,-0.00030644899146172735,-3.1565862014997624e-06


==> figs/data/periodichill/fk03_finep1_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
0.9944187,nan,nan,nan,nan,nan,nan,nan,nan
1.0245526,0.07926215301267803,0.009374247892992571,-0.013460230618101608,-0.0001346120734960029,0.004118553760125178,-0.00047020279601461996,0.0003331906014383708,6.985956122438402e-05
1.0546865,0.3969114040955901,0.016590750979958102,-0.001868341387468525,-0.0004898755734832565,0.029626352146508602,-0.003524322966359473,-8.47028453877588e-05,0.00035034580524381467
1.0848204,0.6071341522037983,0.042494719207752496,0.015489085520658974,-0.0009432228907566462,0.04808205951646262,-0.005630687172176938,-0.001197265379387337,0.0003934020647196699
1.1149544,0.7375202439725399,0.06948442314751446,0.028195814061873437,-0.0008350201928975778,0.05281739680020712,-0.0061227525383085665,-0.002547984832163782,0.00023277615767349023
1.1450882,0.8225967828184366,0.09182553074788302,0.032325159865201236,-0.0003339173812183134,0.0511784874990718,-0.00692004834004184,-0.003753162011011557,2.003699399788896e-05
1.1752222,0.8803630024194717,0.10961876367218792,0.03410426085612506,0.00048165903919540794,0.046557571312448594,-0.0075776255009519095,-0.004846425579146298,-0.00024150701684089344
1.205356,0.9124118015170097,0.12024950608611107,0.034997724823087495,0.0020743877444342335,0.040850315215460065,-0.0075010794523868995,-0.005183077366546385,-0.00038490064652631434
1.2354898,0.9333887416869402,0.12614445807412267,0.034493896540221836,0.003803230579206226,0.03573869763175079,-0.0076933639018739175,-0.005235247840857854,-0.00047482253828651363
1.2656238,0.9473692085593939,0.1290467835497111,0.033692288142202265,0.005703578287465226,0.031002602971665863,-0.007822303935474895,-0.0050728608265387335,-0.0005124179555900076
1.2957577,0.9538237545639277,0.12801589851733297,0.03270338538524531,0.0074746012413072875,0.027464418536357223,-0.00806481380182622,-0.00476458030654368,-0.0005068385516007615
1.3258916,0.9583171773701906,0.12596007902175188,0.03169098403073367,0.009207002945238067,0.024232733981869998,-0.008307591906614467,-0.004423880517688713,-0.0004801341178003061
1.3560255,0.9598009139299393,0.12203735683578998,0.03092032779041687,0.01059984233379239,0.02190961532271551,-0.008625974059533137,-0.004030886099700497,-0.00045795465951967824
1.3861594,0.9603686034679413,0.11754640506114811,0.030230315393480645,0.011855295123297223,0.01986032304482818,-0.008966331085399973,-0.0036200612728398435,-0.00042638607441362983
1.4162933,0.9608386904001236,0.11275387601926923,0.02982179333148216,0.01282734026988746,0.018217940617578275,-0.009322565917613546,-0.0032383022144713584,-0.00037248570760152597
1.4464272,0.9612219072878361,0.10769302444532514,0.02966396600026866,0.013534492270702907,0.01693878411802111,-0.009693294729826843,-0.002881898379533754,-0.0002991826829319772
1.4765611,0.9617319740355015,0.10267411672975868,0.02954481316588753,0.01415777123524846,0.015713405532929773,-0.010055239053495743,-0.002528853022257381,-0.00021216542888573584
1.506695,0.9636437296867371,0.09811845055082813,0.029851953740628545,0.014374347050349148,0.015107925778211014,-0.010351795610013967,-0.002205738762706434,-8.927827593992573e-05
1.5368289,0.9655554629862309,0.09356280032079667,0.030151803645335873,0.01454941454451045,0.014500674141652629,-0.01063092954598692,-0.0018862271693074854,4.2190254009394086e-05
1.5669628,0.9682511668652296,0.0893830707645975,0.03050310601572881,0.014562696094118333,0.014153023542099616,-0.010846333192644025,-0.0015807545410671678,0.00017093227402532356
1.5970967,0.9719572849571705,0.08568788453703746,0.030908325700921613,0.014389649519909793,0.01414174761895139,-0.010977459418676089,-0.001290075158599498,0.00028783692413539166
1.6272306,0.9756634179502726,0.08199268486350775,0.031286081076713934,0.014189293626922894,0.014130464400332714,-0.011081197717076718,-0.0009998448145524669,0.00040519104296899935
1.6573645,0.9801792539656162,0.07876812689937651,0.03151532604186302,0.013885115364762116,0.01410732384036109,-0.011119575986386535,-0.0008226413968066421,0.00048378393353620754
1.6874985,0.9852183945477009,0.07584771927213296,0.031620204315537914,0.013512415693582767,0.014076153300223139,-0.01110438027192305,-0.000714395351338611,0.0005348717203278004
1.7176323,0.9902575127780437,0.07292732415953651,0.031674290690142715,0.013122659968054187,0.014044522435506086,-0.011059753696073149,-0.000601313962487427,0.0005831565487400633
1.7477663,0.9959155842661858,0.07035140309017152,0.031470046708064636,0.01271459310550532,0.013895732413137999,-0.010964867814952997,-0.000601674397100608,0.0005898715078212055
1.7779001,1.0019547026604414,0.0679875819478184,0.031069298628847886,0.01229346165512353,0.01367441476749957,-0.010828443449615366,-0.0006680188129732914,0.000569869170532317
1.808034,1.007993794977665,0.06562376208603382,0.0305956407295489,0.011861154634020817,0.01345236495133198,-0.010663468046949912,-0.0007270557028644532,0.0005470065393907153
1.8381679,1.0143783967942,0.0634525059722364,0.029900949864378967,0.01144620079202873,0.013153336065159959,-0.010465371832827558,-0.0008315709462074087,0.0005109951389104055
1.8683017,1.0211039148271084,0.0614713040413335,0.028974032027467178,0.011050727713054658,0.012778534416365585,-0.010235647870320871,-0.0009815058845131742,0.00046268946076120714
1.8984357,1.0278294514864683,0.05949009448522702,0.027956638654980104,0.010647403065463329,0.012403269689656478,-0.009979272965727475,-0.0011249797753285521,0.0004124800765347355
1.9285696,1.034712528809905,0.057594977610278875,0.02682648079536265,0.010254253804995443,0.012010420629294022,-0.009696561873111624,-0.0012380897507347378,0.0003639053094913826
1.9587035,1.0419652201235294,0.05590177985141054,0.02554397943494391,0.009896908470163553,0.011576918891787835,-0.009389283196600103,-0.0012881904006748577,0.0003218698682431823
1.9888374,1.0492178983986378,0.054208590008784086,0.024156242767787717,0.00953383018600366,0.011142925733155442,-0.00905744820354381,-0.0013310877099250561,0.0002781530585200487
2.0189712,1.0564581602811813,0.05252435852889903,0.022682594427850367,0.009166819515081122,0.010707621213663835,-0.008700841940257095,-0.0013652306336708678,0.0002339186943926121
2.0491052,1.0634571351110935,0.05101465919869952,0.021481824886921963,0.008829778864325823,0.010256022986394397,-0.008317424684218061,-0.0013632679185739387,0.0002110324915431566
2.0792391,1.0704561080783606,0.04950496045057662,0.020183084311123478,0.008488179771803956,0.009804201201031478,-0.007912874885480918,-0.0013566277337654486,0.00018713732328463505
2.109373,1.077455086633563,0.04799526138231158,0.01878636417392343,0.008142022343944448,0.009352156417784231,-0.007487191251704044,-0.001345309855791458,0.00016223315552505
2.1395068,1.0833259765058756,0.046523584256647155,0.01775211473274707,0.007799482275898681,0.008885500153430025,-0.007088859422376935,-0.001330604526686265,0.00016451292093293512
2.1696408,1.08891268260777,0.045061472192173824,0.016767905515940207,0.007454694352216779,0.008415132941124611,-0.006685916468329958,-0.0013175723535893656,0.00017427034028117007
2.1997747,1.0944994278252125,0.043599360040389,0.01572120486891304,0.007105631052841238,0.007944700067011843,-0.006266638867217927,-0.0013065622661501495,0.0001845570629616261
2.2299087,1.0991660822182894,0.04213054693536833,0.014850489366499353,0.006760418619530703,0.00752319667905806,-0.005859270463330006,-0.0012872680562202431,0.00018726426129701498
2.2600424,1.1032047607004642,0.040657171863131225,0.014103767261004263,0.006416427262350975,0.00713479247790361,-0.005458384539126365,-0.0012642809116800956,0.0001856139778581624
2.2901764,1.1072434782981873,0.0391837858769577,0.013324386978293745,0.006068091257833421,0.006745970679674028,-0.005045595206801354,-0.001244971442661242,0.00018530546978253793
2.3203104,1.1104092467576265,0.037694658094551414,0.012671649937514351,0.005723846105060272,0.006428827635531908,-0.004660884487049911,-0.001252156153084747,0.0001755352577356733
2.3504443,1.1126244813203812,0.03618838867987506,0.01217649199229398,0.005384296445516152,0.006189536966920099,-0.004311671721950211,-0.0012871270290338204,0.00015569962780923933
2.380578,1.1148397084325552,0.03468213224550709,0.011671506328821302,0.005040211602927597,0.0059495146478556835,-0.003955789823076851,-0.0013247806732710277,0.0001376884835645582
2.410712,1.1162713393568993,0.033161611936520785,0.01123982307450122,0.00469854874829593,0.005759603046196593,-0.0036311886395418227,-0.0014052682179060963,0.00011673429858977301
2.440846,1.1168880686163902,0.03162627178244293,0.010891640655898538,0.0043594563200206465,0.005621313853792141,-0.003342945480367454,-0.0015289692865875686,9.322168575942258e-05
2.4709797,1.1175048146396875,0.030090943560935557,0.010542626532455746,0.004015652058181506,0.0054815967724507735,-0.003052811176969303,-0.0016537115105555748,7.230470383015584e-05
2.5011137,1.1173194739967585,0.02855838104733266,0.010313604916206476,0.003682416673036861,0.005385524135112147,-0.002779963781130726,-0.0017949728727865034,5.277012905850272e-05
2.5312476,1.116722336038947,0.027027244766941294,0.01014581137352355,0.003352336416859683,0.005310887376380343,-0.00251816267051181,-0.0019434251689929697,3.544065965592494e-05
2.5613816,1.1161013133823872,0.02549612382426858,0.009980835961575396,0.0030180229045376743,0.005235126729091748,-0.002258405418079798,-0.0020898550959490155,2.1035248296632286e-05
2.5915153,1.113877035677433,0.02396609602146782,0.010044554529233363,0.002709620750309672,0.00520080848636289,-0.0020175307920495267,-0.002173414394149088,1.2543852744355328e-05
2.6216493,1.1116527449339628,0.02243605605326593,0.01009835510881385,0.002396534064980473,0.005165252204669036,-0.0017834606230550283,-0.0022534749020066787,6.459633509300217e-06
2.6517832,1.1083939895033836,0.020894750210572965,0.010230564885429505,0.0020997126882477245,0.00513740110523602,-0.0015657392606772368,-0.002297468799503482,1.0085835877030287e-06
2.6819172,1.1043499130755663,0.019344890548381954,0.010401969749793905,0.001814016677264011,0.005115423267185109,-0.0013665611016593152,-0.0023119028283454493,-3.706213250144473e-06
2.712051,1.0996640380471945,0.01778642786666751,0.0105958486407014,0.0015381919220979615,0.005090331006338471,-0.0011796897165873253,-0.002309431606955113,-8.71550831099784e-06
2.7421849,1.093680838122964,0.01621053897542879,0.0108427265555604,0.001287110457233551,0.00506003074658351,-0.0010090934839404493,-0.0022777318849378204,-1.667340947714551e-05
2.7723188,1.0869418308138847,0.014624131363234483,0.01110096491192003,0.0010458269643005785,0.005017176085785972,-0.0008513271914166766,-0.0022289565898542313,-2.442370046903866e-05
2.8024528,1.0784753989428282,0.013013683535973541,0.011430508437662024,0.0008331771065554803,0.004946394703999893,-0.0007041273346027055,-0.0021487931118641286,-3.396923992273151e-05
2.8325865,1.0681853648275137,0.011378487644833513,0.011857787419370158,0.0006389059939016181,0.004844778520333138,-0.0005660100710655463,-0.002035479867567612,-4.2283493089174765e-05
2.8627205,1.055957728996873,0.009716973232571036,0.012282396846880816,0.00046423282875553287,0.004710560350494429,-0.00044575967231735153,-0.0018901710058760067,-4.9964518724139487e-05
2.8928545,1.0382871236652136,0.007980045804288238,0.013055672625620796,0.0003224454266757675,0.0045471739112755444,-0.0003251502774111459,-0.0016575509662516662,-5.057167308596048e-05
2.9229884,1.0145748611539602,0.006171642293338664,0.01385203814044611,0.00019925549212108202,0.004368118365714175,-0.00022388307750806184,-0.0013778016068362949,-4.5799127775988025e-05
2.9531221,0.9798638448119164,0.004268908236554125,0.014206664212347508,0.00010104949738320736,0.004153327037664501,-0.0001429818308445619,-0.0010586853655696277,-3.496750561895167e-05
2.983256,0.920052045956254,0.0021314928144420264,0.005142471608769128,3.3929374488216865e-05,0.003768794256372631,-7.168606536740209e-06,-0.0008070537274197827,-2.3056639970379273e-05
3.01339,0.6984651107341051,-0.0011209534422960132,-0.02279605684086672,1.252911187091274e-06,0.0022067465695272356,0.00013707243644320755,-0.0006493935601678963,-7.213904915316459e-06


==> figs/data/periodichill/fk03_finep1_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.009300315665313974,0.0068913721916032955,-0.000443072102771852,-0.0002538698408543643,-0.00012505190307224838,0.00033488342951595255,2.7676157860448533e-05,-2.106328621979998e-05
0.4821424,-0.08352644520346075,0.06243829242885113,0.0023450634628198654,0.0013433477408878979,0.003185263696040224,-0.001779830190836257,-2.3334173157558893e-05,3.0363853098043536e-05
0.5122763,-0.09040623204782605,0.06409152562264353,0.0022950252804135943,0.0012050014009546434,0.00339214525428815,-0.001660017080796502,-1.3335296187642399e-05,2.774982556424775e-05
0.5424102,-0.09862417145632207,0.06643280386924744,0.002424912945936799,0.0011554206364285946,0.0036026490871936116,-0.0016552554782596415,2.0313010420168844e-05,1.2229349817385177e-05
0.5725441,-0.10659489966928959,0.06853913108352572,0.002491059626640559,0.0011290868031263784,0.003780058037118554,-0.0016456252450396947,5.091220913899645e-05,1.2345260090189706e-06
0.602678,-0.11327605065889657,0.06978391471784562,0.0024299754589053365,0.0011096098422165692,0.003890824613065945,-0.0015966951093264372,6.403712261276984e-05,6.143139148632949e-06
0.6328119,-0.11739941849373281,0.07022685348056257,0.002116942481315838,0.0011162437683410178,0.003960938059638313,-0.0015037148298011165,9.588636627172421e-05,3.6030869636292494e-06
0.6629458,-0.12020092597231269,0.0702787017216906,0.001666829864079419,0.0011323053568065922,0.004010278655164747,-0.0013833912951036944,0.00014103313678121108,-3.0805136135839866e-06
0.6930797,-0.11508896481245756,0.06877672101836652,0.0008882925429054903,0.001189548452288908,0.004088128154349139,-0.001243896409606848,0.000192262206201643,-9.034401018216242e-06
0.7232136,-0.10790038807317615,0.06686780194286257,-4.0015920978846153e-05,0.001247643323788429,0.00415982694077425,-0.0010725953894586875,0.00024086157626644947,-1.3412919467706047e-05
0.7533475,-0.0888313539326191,0.06308025238104165,-0.0004869791481013769,0.0013462831723910756,0.004301665076347205,-0.0010487970247227965,0.00032059686091718317,-2.6820986794192682e-05
0.7834814,-0.0645582377910614,0.05847884458489716,-0.0015528753275910745,0.0014303313918101056,0.004462791618392881,-0.0009244980078012346,0.0003808864053545034,-3.804856047911857e-05
0.8136153,-0.033839158626506105,0.05344097828492522,-0.0015651235407503467,0.0015213984523288638,0.0045179952129174045,-0.000939170749692163,0.00038823265766687183,-4.147633982417762e-05
0.8437492,0.009055728708062816,0.04762515251059085,-2.923030387246799e-05,0.001650481322170026,0.004401924852223668,-0.0012570604650362055,0.00037191260884138677,-4.389695880715463e-05
0.8738831,0.05227301927516237,0.041786586691159755,-0.0018530021662315757,0.00171450071312162,0.004300303003031458,-0.0011078793604128788,0.0003905070486676915,-5.135170377101021e-05
0.904017,0.10603709705173969,0.036422684497665614,0.003362079126913938,0.001836825416656503,0.004130288843875915,-0.0017141280181717637,9.646036750776471e-05,-2.0914303774780365e-05
0.9341509,0.16422694665379822,0.03126837033778429,0.0070292891380038455,0.0019569739642507277,0.00395898007359844,-0.002273898733218895,-7.976481104812153e-05,3.0813167907587117e-06
0.9642848,0.22258474444970489,0.02612218161812052,0.004339410572491917,0.002025913112466314,0.003823192232047811,-0.0022629679596343705,5.1907599707077525e-05,-9.668586668425282e-07
0.9944187,0.286303233820945,0.022470576979685575,0.014118811382481639,0.002166888887094368,0.005075718953718766,-0.0031800792197012586,-0.0005965605305021456,5.2825865273431135e-05
1.0245526,0.3512563374824822,0.019193378335330635,0.02044971200006508,0.002314123503550282,0.0066426199716492305,-0.004020003929312586,-0.0009562457439292278,9.66501862406219e-05
1.0546865,0.41619877982884645,0.015940404977300204,0.01871152560499678,0.0024419339604298683,0.008200012869544783,-0.004447302362958079,-0.0007484982151065838,0.00011045561993966162
1.0848204,0.4781502140685916,0.014085587528825272,0.025098098012264286,0.002654810513611604,0.010969308962130117,-0.005191649459852027,-0.0009774687527865636,0.00010565009929183362
1.1149544,0.5383577672764659,0.013003528085846483,0.03305922075516393,0.0029218766928925965,0.014358965753928015,-0.006145780088158742,-0.0013364580660363834,9.525183669638159e-05
1.1450882,0.5984215019270778,0.011945462532821693,0.033993477695214824,0.0031900523292165126,0.017697035019398007,-0.006966217982195019,-0.001321709319031427,7.750042714543283e-05
1.1752222,0.6551571534946561,0.011272892845227034,0.032098616522886814,0.0035042315876223696,0.020550879397604582,-0.0076607314139239685,-0.0011150611581938925,4.6103437650872766e-05
1.205356,0.7013164423406124,0.011798754956544144,0.03849514438163104,0.003966896913172914,0.02194486459577028,-0.008340029547223078,-0.0013491604188220901,-9.489040541221805e-06
1.2354898,0.7472949400544167,0.012337245928279117,0.040713442541664424,0.004432307786535525,0.023301151936834113,-0.009057946077126108,-0.001614851741078848,-6.480423134969701e-05
1.2656238,0.7930936720222235,0.012888310564449057,0.0388029051042017,0.004900410180812598,0.02461982754105228,-0.009815977676253019,-0.0019163567956905457,-0.00011991552986029947
1.2957577,0.8289063926786184,0.013808617470203899,0.03833529861932916,0.005439986341767377,0.024372138206582034,-0.010241169180143717,-0.0020121903513651285,-0.00014459923736218213
1.3258916,0.8579845502972603,0.014971513443015283,0.03941450112577627,0.0060248725262987,0.023076441936206272,-0.010472217958991373,-0.002068822008994848,-0.00015333806627288262
1.3560255,0.8869167566299438,0.01613522705702053,0.03883237848263832,0.0066079496010721045,0.02176281602656681,-0.010763874638228072,-0.002271041266000041,-0.00016755438524511558
1.3861594,0.9157038442790508,0.01729976504611841,0.03661407752909651,0.007189212868285524,0.02043135070443934,-0.011115734516284403,-0.0026172616385328057,-0.0001872393161482589
1.4162933,0.9344810396432877,0.01826242430615821,0.03572779687718586,0.007702716004430667,0.019040300142504383,-0.01110632579633564,-0.002461278272299392,-0.00016849763577077677
1.4464272,0.9501657523214817,0.019158432300173445,0.03512127088401229,0.00819328325980728,0.017635716441372757,-0.010999111605124196,-0.002175618404227586,-0.00014003097675346064
1.4765611,0.965766554698348,0.020048759630299173,0.034036177263733425,0.008680864185935028,0.016232699698594075,-0.010917901909747719,-0.0019453334323156274,-0.00011487281035734394
1.506695,0.9812838956713676,0.02093343776959955,0.03248038722794533,0.009165498739526262,0.014831396555226362,-0.010862214848885075,-0.0017691504136485119,-9.294489155988367e-05
1.5368289,0.9911468382924795,0.021321263135860136,0.0317438838596239,0.00946549062455952,0.014093387948700534,-0.010697587075623152,-0.0014842259250344506,-6.506201487178014e-05
1.5669628,0.9994288552552462,0.021567151106864912,0.031194237748749076,0.009713000584163993,0.013541286612250757,-0.010502665156524538,-0.0011654033803312818,-3.5044135989685196e-05
1.5970967,1.0076755937188864,0.021806966557051055,0.030513888952092172,0.00995837957536074,0.012992338077411033,-0.010312137874873253,-0.0008521052869340517,-5.089266151208797e-06
1.6272306,1.0158872827887535,0.022040736446797382,0.029704540395058654,0.010201646643416197,0.012446533875546988,-0.010125826693224333,-0.0005441285782261957,2.481171057070124e-05
1.6573645,1.0222003851085901,0.021917897280218313,0.029213796108570778,0.010283910109037038,0.012151687042848231,-0.009967933734024458,-0.00038818794537216067,5.9341967896951294e-05
1.6874985,1.0276960469782352,0.021639258024151786,0.02884651139914829,0.010295654886550747,0.01196470022349381,-0.009818961039236133,-0.00029486397320141293,9.585008429422962e-05
1.7176323,1.033183429390192,0.021356670034947456,0.02842039050800005,0.010305584135206618,0.01177811338478298,-0.009667318057845289,-0.00019965160409116545,0.00013229385671347852
1.7477663,1.038662625476718,0.0210701469632113,0.027935676477220728,0.010313698457163088,0.011591923306639655,-0.00951294546444667,-0.00010256314076562221,0.0001686699386836957
1.7779001,1.0439701024442911,0.02064629232199877,0.02743758621391379,0.010237117949889954,0.011427714456238934,-0.009376718371614471,-0.00011368331551445555,0.00020729076101995132
1.808034,1.0491528175771236,0.02011808014106009,0.026918670456953064,0.010095495380449439,0.011279630149570934,-0.009251379363561477,-0.0002074804758442645,0.00024750766575634166
1.8381679,1.054338114336133,0.01958789515128956,0.02634524829612883,0.009952188889022991,0.011130997186175393,-0.009120259202129936,-0.0003000245148122643,0.0002875165974439278
1.8683017,1.0595258940011263,0.019055750823099515,0.025717385275729754,0.009807198089354067,0.01098181991245942,-0.008983325116947778,-0.00039132915740527907,0.00032731795885531723
1.8984357,1.0649143941700459,0.018510939357383904,0.025017831788989975,0.00962733276868838,0.010798137511181957,-0.008830200122091958,-0.0005075289514828631,0.00036640036641057377
1.9285696,1.0705513674765825,0.01795171523372119,0.024235825011079903,0.00940499005174343,0.010571681847509893,-0.008657533973634862,-0.0006548763926217558,0.0004046018282772436
1.9587035,1.0761923044919968,0.01739163444563019,0.023389633502213902,0.009181311195674143,0.010344365980262414,-0.008477749754763887,-0.0008010999196857238,0.0004425391762970262
1.9888374,1.0818371716886759,0.016830704803396657,0.022479085754971706,0.008956298181041785,0.010116194958333631,-0.008290831240352271,-0.0009461877119804783,0.0004802115524741813
2.0189712,1.0875531136989594,0.01629799122474651,0.02156004198911088,0.008715034260493195,0.009857656319205599,-0.008073993301731437,-0.0010714727058329133,0.0005115962975953831
2.0491052,1.0933729894459248,0.015808796573310246,0.020659865468371175,0.008449984487949695,0.009553509345523327,-0.007815735770494745,-0.0011673057482073567,0.0005334883444912446
2.0792391,1.0991934016346931,0.015318921462039725,0.019692790566550933,0.008183984824207558,0.00924877947874067,-0.007550892674292011,-0.0012621100320639239,0.0005550399152819176
2.109373,1.105014368891716,0.014828369069164182,0.018658770423298554,0.00791703567789828,0.00894346917478428,-0.007279455949818669,-0.0013558739064284536,0.000576250998096
2.1395068,1.110571263357997,0.014367265725923062,0.017730276904566633,0.0076363578083082475,0.008625702494374719,-0.006979991485558331,-0.0014334623380446877,0.0005860858092973603
2.1696408,1.1158246975392103,0.013939408836336042,0.01694062005973862,0.007340391566342556,0.008294061103319494,-0.006650676231324719,-0.0014946113962795169,0.0005832937856027247
2.1997747,1.1210738886147738,0.013510501337691494,0.016097369107474613,0.007043719194668943,0.007962110910941175,-0.006316240264151075,-0.001557152362535852,0.0005805073776943697
2.2299087,1.1263188421726227,0.013080546828859951,0.01520064323476955,0.006746339234228615,0.0076298514769853314,-0.005976674074630112,-0.0016211042854469837,0.0005777292852221837
2.2600424,1.1306268814951181,0.01265715090539743,0.014554534951316977,0.006432414657845826,0.007335263301710627,-0.005628764520584811,-0.0016764919346688046,0.0005670446106577214
2.2901764,1.134546373039484,0.01223542094885488,0.0139996348233693,0.006111422409635755,0.007055822430672462,-0.005275770236642836,-0.00173133864362973,0.0005535170284456011
2.3203104,1.1384584158658981,0.011812197660219681,0.013415163627515048,0.005789861620256293,0.006775973236693105,-0.00491923135145066,-0.0017900893320525685,0.000540454114831903
2.3504443,1.1420939974486828,0.011382375774701359,0.012848683204565337,0.005466097960978017,0.0065103106030593785,-0.004564797143158675,-0.001851710282129623,0.0005257146610758676
2.380578,1.1443023160099983,0.010923908073891653,0.012514278210571383,0.0051331985068402185,0.006320927453365786,-0.0042375917098152,-0.0019114716329087043,0.0005002351365076742
2.410712,1.146502671763301,0.010463638520377572,0.012170668669491347,0.004799782602797758,0.006130534972360176,-0.003908403924353316,-0.0019746214548218627,0.00047542185551948974
2.440846,1.1486950740218163,0.010001578521041665,0.011817975564178074,0.0044658483770380515,0.005939132569898351,-0.003577234971536244,-0.002041142898248948,0.00045127980220483464
2.4709797,1.149446653202176,0.009492546594628948,0.011623290989654755,0.004134531461680434,0.005822908703350005,-0.003286019793150255,-0.0021178354450752017,0.0004122370822013551
2.5011137,1.1499304343014956,0.008973355248599546,0.011458080675218696,0.0038032270653379943,0.005719484075787678,-0.003001919129712396,-0.0021968851141072354,0.00037119636740548024
2.5312476,1.1504069101065397,0.008452217578451382,0.011292770741787805,0.0034713588985233017,0.005615006072603102,-0.0027174446868919646,-0.0022768493058342287,0.0003310088163493247
2.5613816,1.1494878474622965,0.007891150185969309,0.011253348735423163,0.003150886873006875,0.00556649618977608,-0.002463171474255319,-0.0023533420247771027,0.00028779770838785555
2.5915153,1.148191137239337,0.00731799545337708,0.011244992887050831,0.0028329861003153923,0.00553238988566459,-0.0022184341708005473,-0.002427219617466376,0.00024446237346743827
2.6216493,1.146887393668294,0.006742892393958755,0.0112337124418187,0.002514444428928387,0.0054974896677918526,-0.001975293795318046,-0.002499361760978227,0.00020204987091399404
2.6517832,1.143649261444807,0.006132217750291602,0.011388334458128035,0.002221075345737145,0.005488271709841724,-0.0017630421697797495,-0.002546839097936815,0.0001668862935817622
2.6819172,1.1404009945690632,0.005519531056563665,0.011522957586047822,0.0019270621751056247,0.005478359448609661,-0.0015549093728088742,-0.0025901467448400583,0.00013262505647707414
2.712051,1.1361226495355368,0.0048932676959339005,0.01173394762026514,0.0016491611004308896,0.005462361515978639,-0.001361561272754594,-0.002608035930704475,0.00010296971906224334
2.7421849,1.1307024043053389,0.004252136165632692,0.012004430584287906,0.001389173654319992,0.005439824703327196,-0.0011863358153315056,-0.002596949313824059,7.82316687145529e-05
2.7723188,1.1247013192623854,0.0036040306422364665,0.01228061757171095,0.0011371650206707514,0.005406460350320853,-0.0010194196438322468,-0.0025686311029451854,5.5663692093742924e-05
2.8024528,1.1165489181876183,0.0029352060937526403,0.01269172180195488,0.0009169436864294561,0.005334377196915773,-0.0008665455946522565,-0.002491946157314527,3.893419278432645e-05
2.8325865,1.1075334213674068,0.0022606732354688575,0.013084398931119123,0.0007043844926292873,0.005248179033298139,-0.0007232956973789507,-0.0023945449903058965,2.338724894338112e-05
2.8627205,1.0950482841581106,0.0015689963939848894,0.013696770219431498,0.0005252437173088738,0.005105771913474638,-0.0005891951451129822,-0.0022341869967752977,1.0756412815177792e-05
2.8928545,1.079417983070016,0.0008497690160993443,0.014335431484798322,0.0003635883076989492,0.004940305708384736,-0.00046238820968462436,-0.002025580071253328,-1.1970957841211061e-06
2.9229884,1.0594383776187897,9.30905891891598e-05,0.014785054369901296,0.0002262992159454271,0.004742805130692571,-0.0003481680098173029,-0.001759374357347807,-1.2555302674255325e-05
2.9531221,1.0198065433651209,-0.0005196503289965904,0.015478583038140092,0.00012256328968072904,0.004442219239796401,-0.00022738604735362167,-0.00144505186971883,-1.3961323983879921e-05
2.983256,0.9595993235707283,-0.002475084769685054,-0.04014419498092625,4.4410099484316e-05,0.0037949925986745384,0.00043071173606429097,-0.001384208990042688,-7.023375104813505e-06
3.01339,0.6330138137564063,-0.0024075373039522674,0.04551521525703811,6.602276767979397e-06,0.0019914299835279274,-0.0003863021937055408,-0.00047337986237002186,-4.499810903066793e-06


==> figs/data/periodichill/fk03_finep1_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.05414643860422075,0.004616705671651289,0.006199943037056357,4.6284960846626716e-05,0.0017812346447189029,-0.0003307611961379073,-0.00024484552510729005,1.2536681996467882e-05
0.0602678,-0.0802935449173674,0.009411488164914772,0.007942416267586301,9.050422425881634e-05,0.002856051870386859,-0.0005221664900964454,-0.00044788395732709145,3.012048218079119e-05
0.0904017,-0.08784530451521277,0.013647189451148733,0.008014581471490706,0.00013423561163894936,0.003149879011708334,-0.0007140158108738673,-0.0004938470298775323,3.882854709426382e-05
0.1205356,-0.09324749698862433,0.017744692595442757,0.008392721104532421,0.00022663858356694187,0.0033075111228202244,-0.0009235482847662136,-0.0005294386487212112,4.721095381646223e-05
0.1506695,-0.09738608484622091,0.02143516775686294,0.008687260815817858,0.0003331047857450054,0.0034331809478815116,-0.00109132220154771,-0.0005550164691867656,5.27425586316378e-05
0.1808034,-0.10061331535689533,0.024829303554724902,0.008934041388205792,0.0004482163314476238,0.0035353453006001963,-0.001233825841826115,-0.0005733123097346644,5.5896566015241866e-05
0.2109373,-0.1028496416984126,0.027827068814076483,0.009128127636336808,0.0005979506625396236,0.0036286580634169213,-0.0013554633701797817,-0.0005957906853225679,6.0045688295714225e-05
0.2410712,-0.10468511283397675,0.030653897556476295,0.009299646600970268,0.000754800779397353,0.0037177830088407286,-0.001464938978460761,-0.0006193444267952825,6.354075977885884e-05
0.2712051,-0.10579823376610875,0.03307592903729528,0.00943751460136821,0.0009347010870506542,0.003807495008968066,-0.0015456271048043296,-0.0006543371594301247,6.916505967392148e-05
0.301339,-0.10636267717927694,0.035183556319680065,0.009553095520349456,0.0011340373500075144,0.0038973850137397625,-0.0016081747560962299,-0.0006980538550481134,7.589579432728952e-05
0.3314729,-0.10674408660270274,0.03715050272876397,0.009659036798015337,0.0013321995042469973,0.003991236042378615,-0.0016584439640594476,-0.000744904084149611,8.173649981400498e-05
0.3616068,-0.10593847057316452,0.03835111315129325,0.00971572768284627,0.0015701288519064992,0.004111018859645403,-0.0016571657760333309,-0.0008144925572397903,9.147585437570705e-05
0.3917407,-0.10517125145997852,0.03954479843378067,0.009772053168766545,0.0018046549454484029,0.004229446760048861,-0.0016576102300994025,-0.000884079278857627,9.994622749413996e-05
0.4218746,-0.10352919797878712,0.04022811172762886,0.009803591521578385,0.002054954535886026,0.00437036479237742,-0.0016293635992004714,-0.0009344166996125768,0.00010453480606228572
0.4520085,-0.1007467545568943,0.04025222052587196,0.009792939429000377,0.0023285632431329353,0.004540649855369936,-0.001562390104061358,-0.0009616765064457762,0.00010572798395105967
0.4821424,-0.09800836339127272,0.04026925971265882,0.009768415882104744,0.0026014429834475107,0.004709320503999582,-0.0014954083373021907,-0.0009913436782253888,0.00010739392588041298
0.5122763,-0.09367689932696521,0.03969330154359341,0.009791560642525366,0.0028902144883271273,0.0048893515676920836,-0.001445679189327437,-0.0009933347722036515,0.00010350538187620304
0.5424102,-0.08705528837163001,0.03827707632444799,0.00983348705655677,0.0031987832825388822,0.005086926374331684,-0.0014064935525641004,-0.0009544171863135568,9.18448908401527e-05
0.5725441,-0.0804798012250103,0.03685728134587407,0.009785882761550159,0.0035021181963249097,0.005283770078400789,-0.0013473848177477407,-0.0009171889289073731,8.114442770289289e-05
0.602678,-0.07330416038166732,0.03533201932441443,0.009750799255856504,0.0038030211942416316,0.0054871224897487005,-0.0013043583275885867,-0.000875621372706525,7.084008203805607e-05
0.6328119,-0.057930069480789825,0.032509235257748514,0.010690468778056558,0.004128374815646629,0.00578204394946233,-0.0016614498690645293,-0.0007503021127152933,5.2462595475312465e-05
0.6629458,-0.0425835647911299,0.029689988150494173,0.011143106244434414,0.004436581921120743,0.00607672294292288,-0.0019292650251787466,-0.000612288704446862,3.203021763074469e-05
0.6930797,-0.027264702341199154,0.026874286209931597,0.01111122472975445,0.004727699919849513,0.006371187439535708,-0.00210819516382733,-0.0004621666532000718,9.649293715460306e-06
0.7232136,-0.00573128435576109,0.023753413348458707,0.012925217476970065,0.0050133230773754325,0.0067370629681180105,-0.0026732500635754065,-0.00035452072289921465,-3.870211034071443e-06
0.7533475,0.024282369517095503,0.02022014594695065,0.016460966370057152,0.005291359030486303,0.0071998175316891596,-0.0037040020504357776,-0.0003029645939449473,-5.4365851090292225e-06
0.7834814,0.05430492665618658,0.016695411992259324,0.018165400499928708,0.005543736474966438,0.007662128537943735,-0.004519280488047292,-0.00023329839584335766,-9.72728311867021e-06
0.8136153,0.08433640375733376,0.013179228271667398,0.018036857028937966,0.005770634433025577,0.008124033341714139,-0.005119753596032579,-0.00014755352616913216,-1.6496990116857886e-05
0.8437492,0.12152511556632817,0.009937224061332017,0.02244647022689376,0.005963831945097684,0.00861917935348539,-0.0061357022600700035,-0.00040058455054546094,2.0650463516628217e-05
0.8738831,0.16654385323636234,0.006993556564339087,0.030319563558524745,0.006128229038443943,0.009148388476337123,-0.007582949732925054,-0.001021637024918751,0.00010669695390637825
0.904017,0.21160261519253254,0.004058453836478293,0.034111805289288866,0.006275087838462252,0.009674193634539068,-0.008760598315305268,-0.00162586440390593,0.00019163811351540486
0.9341509,0.25670165941119194,0.0011319213808747008,0.0338123028406153,0.006404559490975985,0.010196600578575398,-0.009669448003534841,-0.002214908892048563,0.000275585836260414
0.9642848,0.3037584382109344,-0.0014370233819152034,0.03492897789524489,0.00650788257615762,0.010839955144855726,-0.010473689888742789,-0.0027737002340036407,0.0003780369433147551
0.9944187,0.3563205124810338,-0.003006297961292148,0.04678023281399621,0.006576748568157752,0.011835654927603332,-0.011538720946022173,-0.0032313146226765825,0.0005335898921826731
1.0245526,0.4089220380410552,-0.004572837240630179,0.053104450483125815,0.006641356499859669,0.01282997088220126,-0.012435811283752492,-0.003609025604223639,0.0006861331924626045
1.0546865,0.46156320720911026,-0.0061366390727926046,0.0538891495623281,0.006701733577088931,0.013822820319545766,-0.013165203013371606,-0.003903714133021482,0.000835581499244975
1.0848204,0.5142437797039747,-0.00769768883225197,0.04912184189128754,0.006757906386624781,0.014814109928712486,-0.013727133536841157,-0.004112247022973688,0.000981848536814596
1.1149544,0.5614062556996942,-0.008185294575469015,0.054941512535128245,0.006814229615390838,0.01564742575002066,-0.013920551409319365,-0.004058507515701835,0.0009292408180901692
1.1450882,0.6072402633726597,-0.008413442755454525,0.06036197764392126,0.006871964576045034,0.01643920588857136,-0.014029251297275664,-0.003771892612007979,0.0008268730736151341
1.1752222,0.653092703782022,-0.008642244689326617,0.06159486453634522,0.006930550570486516,0.01722704829650047,-0.014116158856400877,-0.003281936513513029,0.000722293984128196
1.205356,0.6989632276818156,-0.00887169979432656,0.05863518006941926,0.006989988450528353,0.018010808152487078,-0.014181169780043384,-0.0025869871907530685,0.0006154899464717301
1.2354898,0.7424904257059097,-0.00899286709181979,0.05338510844779498,0.00705892594768328,0.01863758729388787,-0.014149445622001081,-0.0018184821156045985,0.0004949639498014083
1.2656238,0.7737145740538836,-0.008546938603103627,0.05519096830399384,0.007173630551037701,0.01846670010101118,-0.013735154911034043,-0.0016512368108810675,0.00031434835176187266
1.2957577,0.8049377370625734,-0.008101736595563125,0.055061518023771794,0.007288929659254896,0.018296568892415776,-0.013348667806255522,-0.0014748740030953705,0.00013483501991749154
1.3258916,0.8361601419746876,-0.0076572589086936205,0.05299696357707451,0.007404828105458567,0.0181272050353975,-0.01298991161492738,-0.0012902840563828854,-4.358863885249055e-05
1.3560255,0.8673815615475178,-0.007213510791189037,0.048997499398428235,0.00752132905526435,0.01795862388648405,-0.012658819546192104,-0.0010983620101476521,-0.00022093243111280503
1.3861594,0.8936226293444633,-0.006758614674254204,0.04545659370755928,0.007644039575776254,0.017494756278375552,-0.012294211559285402,-0.0009078659879121261,-0.000340832030623631
1.4162933,0.9119245316833258,-0.006285340626163816,0.044674805650110394,0.007776188944195941,0.016556525046124333,-0.011852629518800301,-0.0007574807627671876,-0.00037079193769894744
1.4464272,0.9302181228995323,-0.005812513722958101,0.043231026317497534,0.007908820418790376,0.015614055114928643,-0.01142817860213425,-0.0006497783009223584,-0.0004010477854945756
1.4765611,0.9485032372176647,-0.0053401387740450446,0.04112620303169978,0.00804193581335508,0.014667314839947312,-0.011020824884640984,-0.0005850090741716593,-0.000431603371683584
1.506695,0.966780036687851,-0.004868213389272569,0.03836120764777373,0.008175539575326605,0.013716257587864834,-0.0106305285159912,-0.0005634216874334883,-0.00046246291386966513
1.5368289,0.9807699639350176,-0.004522906947386218,0.03656533025922892,0.00827079023519915,0.012984316897351456,-0.010281601469639693,-0.0004885891866846688,-0.000447211972907381
1.5669628,0.9911527074873447,-0.004284259593987372,0.03582453290423304,0.008333837689604624,0.012439461779063963,-0.009960678166910309,-0.00035057935936597465,-0.0003931270227729545
1.5970967,1.0015277415513992,-0.004046178557473468,0.03487135646190409,0.00839735621266733,0.011894709980032208,-0.009644444766548063,-0.00022323583923699458,-0.00033920553194722447
1.6272306,1.0118951611220837,-0.003808662499068305,0.033706198495770945,0.00846134842799852,0.011350060132129622,-0.0093328769380969,-0.00010653396241876688,-0.00028544580199931765
1.6573645,1.0222548600286245,-0.0035717142673092894,0.03232957277761983,0.008525815469644088,0.010805518733967626,-0.009025952975700911,-4.5127058065190517e-07,-0.00023184684039351754
1.6874985,1.0301136001944542,-0.0034781537688104436,0.03151046099602928,0.008521972565273005,0.010512015494446806,-0.008785498872626878,2.6087135790286292e-05,-0.00017060903402592854
1.7176323,1.0369064714759588,-0.0034462125913705677,0.030909262165807583,0.008489104501447672,0.010325893048316227,-0.008572230380642568,2.1929243723135816e-05,-0.00010617936235292412
1.7477663,1.0436955466866493,-0.003415145300095901,0.030216909829694938,0.008456458189201464,0.010140388528094563,-0.008359143067449861,1.8079945094321218e-05,-4.1863487576930066e-05
1.7779001,1.0504808072000742,-0.0033849551327875815,0.029433480405368417,0.008424034104204475,0.009955504773322518,-0.008146219059700633,1.4563905586547146e-05,2.2337891601148875e-05
1.808034,1.0572622660547495,-0.003355642722453922,0.02855916309214468,0.008391833055927706,0.00977124205475297,-0.007933438881593752,1.1405300604415414e-05,8.642495579571724e-05
1.8381679,1.063027374446392,-0.0034066413791151717,0.027902610941637818,0.008295666096842545,0.009614893957741137,-0.007770159824963341,-7.435317556563938e-05,0.00014748181321608194
1.8683017,1.0687136724591255,-0.003464882909611333,0.027204355339513597,0.008194549347695538,0.009460841886766812,-0.007609723927745412,-0.00016629277108246368,0.00020822253862753752
1.8984357,1.074399234727025,-0.003524270396155771,0.02644164741623012,0.008093414406003458,0.009306966323912565,-0.007448270892321148,-0.00025801305336028806,0.0002688729320414691
1.9285696,1.0800840370357037,-0.003584805092032184,0.025614458406898466,0.007992261785770628,0.009153268581685352,-0.0072857824202696014,-0.0003495012591155852,0.0003294320913243241
1.9587035,1.0856803096830845,-0.003642693385700113,0.024770201451937535,0.007876769486486995,0.008983613043605856,-0.007119920697126169,-0.0004458001912965165,0.00038871759464611583
1.9888374,1.0910606645047665,-0.0036924186335909326,0.02398237668441472,0.007725876271745479,0.008774190368703652,-0.006947342189321207,-0.0005559037752143788,0.0004450565135109488
2.0189712,1.0964421071112156,-0.003743385114830744,0.023136598402452968,0.007574819445105361,0.008564664378257227,-0.006773774919649142,-0.0006682368280231405,0.0005013937398996369
2.0491052,1.1018246449530125,-0.003795596234340337,0.02223286535589697,0.007423597422446336,0.00835503513976114,-0.006599196385481557,-0.0007827894697935702,0.0005577300819244146
2.0792391,1.1072082947939634,-0.0038490538390760776,0.021271071524209262,0.00727221026530788,0.008145304051651769,-0.006423586872659606,-0.0008995503636727636,0.000614065926930373
2.109373,1.112234489992261,-0.003848822852887679,0.020453457176652146,0.0070806772467978075,0.007923962940371631,-0.006212963074645764,-0.0009901197816754182,0.0006542261601221435
2.1395068,1.1171935480087996,-0.003839316406811122,0.019624885105969492,0.00688124583144506,0.0076999142836629685,-0.005995329560083752,-0.0010795629882140887,0.0006912385163736083
2.1696408,1.1221544481813908,-0.0038310963591356995,0.018747246577516252,0.006681587396761667,0.00747533470957885,-0.005777238390922109,-0.0011735106848494445,0.0007282079902124107
2.1997747,1.1271171849220991,-0.003824165221885778,0.017820443475939918,0.006481703500379563,0.007250229018473614,-0.005558671697732699,-0.001271945760332912,0.0007651360187334676
2.2299087,1.1314844563603401,-0.0037782599520141957,0.017092519548389085,0.00625091353007815,0.007047978656057338,-0.005314629961864083,-0.0013694958785055895,0.0007821377885832319
2.2600424,1.1354970037937164,-0.0037097193885529123,0.01647750243028323,0.006001589511698806,0.006858656794383992,-0.005055660068492623,-0.001469066342576166,0.0007871604061403281
2.2901764,1.13951088860631,-0.003642569585736055,0.015830752997837205,0.005752012307648327,0.006668217248134655,-0.004796740817610519,-0.0015740173604836447,0.000792040617721017
2.3203104,1.143526118248701,-0.0035768140426171158,0.015152106518668162,0.005502184068494206,0.006476665538741415,-0.0045378561986147556,-0.0016843378422610415,0.0007967814078121146
2.3504443,1.1465269420295954,-0.0034863819537349627,0.01470414141634846,0.005226086991620398,0.00632670575219428,-0.00427255103416978,-0.0018001665400282892,0.0007849265393028785
2.380578,1.1490671876817942,-0.003385604574759782,0.014359755940321017,0.004937945864828726,0.006194592691693146,-0.004004457896482877,-0.0019204984888039772,0.0007654219445269409
2.410712,1.1516078766435385,-0.003286338686052659,0.01400279601139287,0.004649571938239526,0.006060862415151629,-0.003736507690328568,-0.002045096685999549,0.000745734676301286
2.440846,1.1540689561516047,-0.003187926487498771,0.013644927308330779,0.004360156330628653,0.005928272739732217,-0.0034693995137877903,-0.002172338501023197,0.0007250677999438127
2.4709797,1.15490953437984,-0.0030777128422414535,0.013516556726830498,0.004054097369628807,0.005849940096067429,-0.0032166787978985044,-0.0022694962587532556,0.0006879977535020697
2.5011137,1.1557499896734953,-0.002969164459500462,0.013386896977625629,0.003747853856214287,0.005770162451393264,-0.0029639138603090266,-0.0023679225417728464,0.0006507299640385723
2.5312476,1.1565903052687645,-0.00286228596314686,0.013256009810096447,0.003441429060375866,0.005688942122035421,-0.002711101375066809,-0.0024676142743034575,0.0006132689633052515
2.5613816,1.1560485512018204,-0.0027548235289032164,0.013268894912506601,0.0031373411587443064,0.005633105707162782,-0.00247919499673784,-0.0025359584710366806,0.0005638984344109529
2.5915153,1.1549622546881437,-0.002648251495884324,0.01333661661653851,0.002834116542986209,0.005586962914220181,-0.0022552448077969595,-0.0025904332402036465,0.0005097528850274058
2.6216493,1.1538755428045988,-0.002543476795153765,0.013401856476589646,0.00253076832249062,0.005540044271692033,-0.0020309586476366047,-0.002643503869157287,0.00045545353178130755
2.6517832,1.1512629557400942,-0.00243968464928912,0.013580424487936504,0.002241653913656214,0.005497888568647778,-0.0018302796003574072,-0.0026691959946856065,0.0003969797771578387
2.6819172,1.1480024363845587,-0.002337420892672526,0.013789367611075187,0.001958548351619342,0.00545768881873531,-0.0016391160079505629,-0.002681460974192626,0.00033672878502637583
2.712051,1.1447415724396706,-0.0022370497963493108,0.013976731281692967,0.0016753676946204613,0.005417160281570339,-0.0014472687606783999,-0.0026911467441304536,0.00027642493335853526
2.7421849,1.1390125174075365,-0.002137058429980243,0.014357881249174698,0.0014246972366878537,0.005362218651140476,-0.001288596059714783,-0.0026594190360109404,0.00022621549071461604
2.7723188,1.1332707293331623,-0.002039018115738145,0.014673918233721883,0.0011741386734592353,0.005307047562230843,-0.0011289903367637283,-0.002625026347982078,0.00017608648013513808
2.8024528,1.125530144199729,-0.001944707588450001,0.015135465862020858,0.0009476100336576818,0.005234820790546057,-0.0009829113952183827,-0.0025561022000815843,0.000134333643768069
2.8325865,1.11636677198112,-0.0018537010938644016,0.015600785335696532,0.00073818265684939,0.00515041054192161,-0.0008457247535042299,-0.0024642931777383095,9.859572712752639e-05
2.8627205,1.1045669671148062,-0.0017469415001727384,0.016143807959034362,0.0005498575622833176,0.0050522726741210056,-0.0007078712344184086,-0.0023242686145494244,6.74635018004222e-05
2.8928545,1.0895756483078003,-0.0016207974053941143,0.0166121831359618,0.00038710159905700945,0.004937345791224309,-0.000568001794190192,-0.0021333531160372676,4.1943945423039594e-05
2.9229884,1.0647156238555908,-0.0015285121102124322,0.01742170659184694,0.00024904865023010357,0.0047618730153937295,-0.0004092900662429667,-0.0018900083035537415,2.09520228140951e-05
2.9531221,1.032659849151969,-0.0014614656688536343,0.01709136401826128,0.00012901039282408667,0.00454152785960855,-0.00023551973936426687,-0.0016436345344548828,3.298265565487884e-06
2.983256,0.9789975229650736,-0.0032735994245740585,-0.0801188050380015,4.3667748042253405e-05,0.0037740663959344063,0.0006746467033608514,-0.0017130231310994613,2.837136039482976e-06
3.01339,0.5536346537992358,-0.0010653258668753551,0.07908540830950972,9.415237797832516e-06,0.0016883447071365028,-0.000603103542144838,-0.0001915269986423934,-5.2147966860274655e-06


==> figs/data/periodichill/fk03_finep1_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-5.1476096416536166e-05,-0.0006546170197907486,-0.01108534017246099,-4.288590709314117e-06,-0.0014783594414429745,0.00012657526632668344,7.994924778077729e-06,-2.3724290787944938e-06
0.0301339,-0.1612669627647847,0.0012334374196143472,0.02563475307521548,3.1627120469431395e-07,0.006892601268997882,-0.0001807358743253772,0.00017189025274641232,1.9118463588066927e-05
0.0602678,-0.20438225427642465,0.003887796585331671,0.02661974540280164,0.00012445796172409288,0.009220388219381693,-0.0005793592823623945,0.000251968859040622,8.100569313775808e-06
0.0904017,-0.20816508028656244,0.006648610891716089,0.02649547691872306,0.0003402258442297193,0.009505958201257303,-0.0011153132848383443,0.0002418590209174262,-8.23736017764175e-06
0.1205356,-0.20677099330350757,0.009147637611022219,0.026474941094580852,0.000677160346535158,0.009459648254055313,-0.0016934723796844613,0.00025421855133102604,-1.5620181607107885e-05
0.1506695,-0.20185017515905201,0.011180047498783097,0.026394927904656806,0.0011238488360072628,0.009288025647634403,-0.002235412752658521,0.0003018053805909297,-3.203334141516914e-05
0.1808034,-0.19537649885751307,0.013009073896682821,0.026220549280479795,0.0016167896430026242,0.009058344626112306,-0.002778708641266061,0.00034968179160526714,-5.592374636939771e-05
0.2109373,-0.18719131452962756,0.0142511422309326,0.026126413372497888,0.002186928062300231,0.008963660293569214,-0.0032215275034003813,0.0003390855859302388,-8.717371206565037e-05
0.2410712,-0.17862893221899867,0.01536409581603948,0.025930337415894893,0.0027727400398830046,0.008896699255715323,-0.003654589093245332,0.0002945541435556175,-0.000122246974407662
0.2712051,-0.1692417119629681,0.016005454192054458,0.025788878760066816,0.003375248325263012,0.00904260593366294,-0.003984688754823157,0.00024919948201043165,-0.00015804693742994848
0.301339,-0.15946845919825137,0.016424208428361453,0.025560244593381718,0.003985859275341535,0.009288281441132168,-0.004265602932729349,0.00018972002280939542,-0.00019382273129227713
0.3314729,-0.14920466649346054,0.016665080067468807,0.025336789597128876,0.004591719860494153,0.009608234836649255,-0.004530090009569186,0.0001510172481089527,-0.00023540362154976844
0.3616068,-0.13750087493099272,0.016383623595174868,0.02542614201356475,0.005186358626886349,0.010149315880769578,-0.0047243862190103104,0.00022024592526742625,-0.000290954968885389
0.3917407,-0.12581535952631384,0.016108462390548084,0.025241840871242347,0.005780063521732455,0.010687146318452875,-0.004910638779876436,0.0002638530059481969,-0.0003453604577014559
0.4218746,-0.1122077670879662,0.015409429997816915,0.025628078856848025,0.006352224294552288,0.01124683176468945,-0.005138270846511096,0.00038008074357447573,-0.00039884141904935244
0.4520085,-0.09700180013896897,0.014357289342569857,0.02629471332292216,0.006904716108721765,0.011825457325204366,-0.005378490271296776,0.0005548770830916753,-0.0004509454099471906
0.4821424,-0.08181559870718047,0.013310489791365399,0.026496165071133764,0.00745430114343575,0.012402438965836992,-0.0055844417034936035,0.0007069143328865262,-0.0005013796923418331
0.5122763,-0.06363295761548216,0.01178192831321212,0.027961737830643707,0.007976479477807313,0.0130369598600237,-0.005977709426976556,0.0007826214483534232,-0.0005051249586360897
0.5424102,-0.0427184458294505,0.009812615299779281,0.03021910282967509,0.00846924071736554,0.013723876189673159,-0.0064993254755504075,0.000803004976771237,-0.0004678354013219662
0.5725441,-0.021825408188306028,0.007846667695503129,0.0315927973174471,0.008953701071601719,0.014409167971082795,-0.00693513366842877,0.0008221631756146697,-0.00043115746529992407
0.602678,0.00011353048466844484,0.005729665354010649,0.03304931815746993,0.009420658430124308,0.015133823749209152,-0.007441187700506836,0.0007439126044781386,-0.0003877209447935813
0.6328119,0.02670970952163998,0.0029377122373261955,0.03752113394869661,0.009834329588756043,0.01603337577093146,-0.00850392399289801,0.0002857444369984632,-0.0003170396982440646
0.6629458,0.0532908749391936,0.00014577249021385796,0.0405646117522245,0.010232045777044669,0.01692623164534661,-0.009413923213907677,-0.00010087182560534146,-0.00025453774894877414
0.6930797,0.07985699659911916,-0.0026461539673618972,0.042182121172648905,0.010613806752867565,0.017812384720263287,-0.010171304051831424,-0.00041598979137310167,-0.0002002169989937497
0.7232136,0.10916449886281043,-0.005606997467111796,0.04605244480247938,0.01092461897041682,0.018381131082315302,-0.011285495458525203,-0.0009521231407410564,-0.00011804147642582645
0.7533475,0.14083852129988372,-0.008715351730643306,0.05120309723841773,0.011169504770891823,0.0186768138884927,-0.012648514021420683,-0.0016403381770152443,-1.4911681461939443e-05
0.7834814,0.17251132801175117,-0.01182658415655169,0.05433382219878334,0.011394918821314017,0.01896692066326105,-0.01381098186729361,-0.002220404888759747,7.75795573871727e-05
0.8136153,0.20418291189707816,-0.014940699969201887,0.05544483027482335,0.011600807063156426,0.019251422164914222,-0.01477262959966864,-0.002692044521280633,0.000159389616185808
0.8437492,0.23876271210610867,-0.01777629897924271,0.05967242153462568,0.011685024610527091,0.01960797087056351,-0.01588625851187673,-0.00354219327925735,0.000263507038526577
0.8738831,0.27536405296996236,-0.02042084684853762,0.06490144818750629,0.01168354515172732,0.020005253272154355,-0.017047273804589307,-0.004537957520717865,0.0003760659007106615
0.904017,0.3119780234992504,-0.02306908289756393,0.06744190463691445,0.011668063120746251,0.020387688042167316,-0.018012254788881833,-0.00532125277080453,0.0004732655164877629
0.9341509,0.34860479133203626,-0.02572102459089365,0.06729098864496247,0.011638519321737916,0.020755292337212773,-0.01878069419461313,-0.005892051380239283,0.0005550799281796653
0.9642848,0.38670072238892317,-0.027955496567301452,0.06890026068382621,0.011546454280066025,0.021109998294417853,-0.019318427544272876,-0.006068957637061412,0.0006432231554497924
0.9944187,0.42727974615991116,-0.02947981182660442,0.07494475186178526,0.011364874739738776,0.021465464927515943,-0.019651315132063838,-0.005851087148336154,0.0007626540585732166
1.0245526,0.46787832025438547,-0.03100664548401255,0.0776913968902053,0.011178722619988184,0.02182410231913046,-0.019858685822486392,-0.005602722360142594,0.0008811069697426929
1.0546865,0.5084965638816357,-0.03253600434982218,0.07713542260425765,0.010987974290189374,0.02218591856195861,-0.01994014070836368,-0.005323884186550313,0.0009985811817709842
1.0848204,0.5491342972964048,-0.034067885353579186,0.07327203718355862,0.010792608199386747,0.02255091959419164,-0.019895276432276496,-0.005014595938100873,0.0011150749565880253
1.1149544,0.5867627216503024,-0.034435010340530425,0.07717783437213044,0.010568470670690366,0.022373513750374593,-0.019441688672186153,-0.004690664640729553,0.0011162810191249998
1.1450882,0.6241238545626402,-0.034693871246417984,0.07931150054808261,0.010342068933949271,0.02214589110721551,-0.01893625207204074,-0.004408099684854638,0.0011073622818460948
1.1752222,0.6615018332377076,-0.034953827314893715,0.07865323359744197,0.010115869865511044,0.02191909686960085,-0.01840980435783473,-0.004168459225580398,0.0010991051485521022
1.205356,0.6988963885232806,-0.035214877847465687,0.07519928159866712,0.009889874847755616,0.02169314033086641,-0.017862210473143035,-0.0039716340712156436,0.001091511317453747
1.2354898,0.7339973151683807,-0.03525909362360835,0.07117764543295291,0.009677407075899657,0.021308425758209047,-0.0171990448250242,-0.003764420095434026,0.001047241233952471
1.2656238,0.7627869322896004,-0.03470779264171142,0.07118829633918278,0.009501440508021068,0.020487413905670958,-0.016289377334709608,-0.003405819377739488,0.0009010890866496526
1.2957577,0.7915831860154867,-0.03415713844879065,0.06954371196048692,0.009325420512231073,0.019666568346961216,-0.015410149815217867,-0.003012782920783075,0.0007550173031779801
1.3258916,0.8203863278031349,-0.033607127101277,0.06624274749543746,0.009149349526915894,0.018845876492170757,-0.01456130818105077,-0.0025850992209488326,0.0006090262152581145
1.3560255,0.849196108058095,-0.033057763692340814,0.061284271388000966,0.008973231897908608,0.01802533875679484,-0.013742813456343674,-0.0021225640963257507,0.00046311850565797496
1.3861594,0.8733490239828825,-0.03240830608410761,0.05753636432671261,0.00882127587369986,0.017222610335076764,-0.01297486873517328,-0.0017153294160037217,0.00031516659840286776
1.4162933,0.8926216345280409,-0.03165424299368169,0.05581663645583612,0.008694204748433859,0.016437895724335787,-0.012256931310145675,-0.0013739931831307992,0.00016572171282432297
1.4464272,0.9118940625339746,-0.03090108250034973,0.05335663943991387,0.008566542508281042,0.015652488437128263,-0.011567240700650086,-0.001006310033476723,1.7226507424841092e-05
1.4765611,0.9311661440879107,-0.030148832709528506,0.050156438876546194,0.008438295231684106,0.014866406385857492,-0.01090574563183485,-0.0006124291081639303,-0.00013032560019044285
1.506695,0.9504380505532026,-0.029397488753602374,0.04621603407107344,0.008309467133390125,0.014079653572911644,-0.010272387658754274,-0.0001924931913026024,-0.00027694347061489767
1.5368289,0.9649062398821115,-0.028692658241197933,0.043884182009081285,0.008195670060462701,0.013427302294230815,-0.009751888175532256,6.401277399557814e-06,-0.00034042585627262745
1.5669628,0.9766879379749298,-0.028014541072479915,0.04250658173580657,0.008090040900202966,0.012850253881433649,-0.00929657874663857,7.394748408800882e-05,-0.0003575343536878356
1.5970967,0.9884679038077593,-0.027337721583535313,0.04085369770237446,0.007983865767495116,0.012273117413265089,-0.008856793759737556,0.0001439474185049583,-0.0003743376135952541
1.6272306,1.0002462435513735,-0.02666219844650186,0.038925644841708795,0.007877149813741475,0.011695889809065002,-0.008432477620299413,0.00021633301474847412,-0.0003908398867505613
1.6573645,1.0120228584855795,-0.025987978456214478,0.036722536718114096,0.007769900035544095,0.01111857632091513,-0.008023584671501906,0.0002910339708568927,-0.0004070450489158674
1.6874985,1.020566415041685,-0.025417182710953057,0.03562078759568377,0.007661273792110699,0.010734469861054105,-0.007681317396555441,0.0002711874027607041,-0.00035900393999732595
1.7176323,1.028271259739995,-0.024874248592823278,0.0347418325749318,0.007552007953858979,0.010400597015958087,-0.0073613641171756256,0.00022598282929981069,-0.00029433643332863217
1.7477663,1.0359744057059288,-0.024332736180440406,0.033745371338473884,0.007442337975042353,0.010066920840934203,-0.007049688354347227,0.00018019590042317284,-0.00022963239047601314
1.7779001,1.0436757914721966,-0.02379265279523679,0.03263153433520816,0.007332269727206804,0.009733444164471503,-0.006746256696766484,0.00013381787286372536,-0.00016489255467011808
1.808034,1.0513480603694916,-0.023255471263837535,0.031410125349345286,0.00722162640331597,0.009401812340280173,-0.006452428988321379,8.708555710546136e-05,-9.993147032714907e-05
1.8381679,1.0572467278689146,-0.02281494636372372,0.03072764197227329,0.0070988994821533265,0.009176880432374994,-0.006255592226156782,5.5037318698705415e-05,-2.3014060116118918e-05
1.8683017,1.0631447099149227,-0.022375693235517247,0.029975973254322996,0.006975879010114245,0.008952071550958078,-0.006063883178298854,2.1252152909181227e-05,5.3778688835364494e-05
1.8984357,1.0690420176833868,-0.02193771052043303,0.029155171711359396,0.006852567423616408,0.00872738463393581,-0.0058772777690495465,-1.4264014530670013e-05,0.00013044834565005913
1.9285696,1.074938639998436,-0.021501004503079457,0.028265214448150777,0.006728969391633672,0.00850282199677499,-0.005695752222006051,-5.150447909557307e-05,0.00020699530959737605
1.9587035,1.0805402752012014,-0.021073037881251366,0.027385240729216553,0.006602261883729758,0.00828127557456078,-0.005530621371540777,-9.631817730581388e-05,0.0002771885253447318
1.9888374,1.085637655109167,-0.020659004029766947,0.02658360046394015,0.006470410995735981,0.008064550066582537,-0.0053892712543542574,-0.00015443167633293758,0.0003364598338583667
2.0189712,1.090735400095582,-0.020246053749815474,0.025730257072057672,0.006338248865545276,0.007847569019104697,-0.005251945701907523,-0.00021652891893447247,0.00039543195551224324
2.0491052,1.0958335399627686,-0.019834188079585147,0.024825217889372198,0.006205777889358851,0.007630332331680492,-0.005118627353867141,-0.00028260502150668186,0.00045410686662731615
2.0792391,1.1009320467710495,-0.019423410627496196,0.023868450399925356,0.006073001138427029,0.007412841950520836,-0.004989300203111162,-0.00035265427993323717,0.0005124860571852758
2.109373,1.1054083853960037,-0.018976377972194314,0.02303789948337509,0.005923907835700838,0.007205726576490676,-0.004839545331845007,-0.0004227525791828963,0.0005567890501997272
2.1395068,1.1098252311348915,-0.018526706658349212,0.02218532338166801,0.0057728288400178416,0.006998674018428309,-0.004691175149330588,-0.0004986299001748986,0.0005991510961083907
2.1696408,1.1142431143671274,-0.018078010537692535,0.021293966287400323,0.005621312360386667,0.006790617742725735,-0.0045465343139106315,-0.0005807670453422901,0.0006408986339252979
2.1997747,1.1186619810760021,-0.017630295052640577,0.020363871260887567,0.005469362067209732,0.006581561221830568,-0.004405611669279899,-0.0006691610113695526,0.0006820339219832135
2.2299087,1.1224568523466587,-0.017141633559731417,0.019594345677079072,0.005294086051381124,0.00641584818747048,-0.004237000485294004,-0.00077538400768785,0.0007091399699279952
2.2600424,1.1259740982204676,-0.016635221255000943,0.018887136747546718,0.005108037416638321,0.006268266348287222,-0.004057787507757024,-0.0008931936041660492,0.0007293792062689857
2.2901764,1.1294924020767212,-0.016129735470713058,0.018155565569131227,0.004921396917791749,0.006118930654935872,-0.0038819010399967213,-0.0010174624720880182,0.0007486871462167718
2.3203104,1.1330117527395487,-0.015625182125404535,0.017399594154603237,0.004734168715169544,0.005967844118975284,-0.003709333519081634,-0.0011481884034955105,0.0007670667243583893
2.3504443,1.135601930320263,-0.015087633736584394,0.016891274996235772,0.004519539814729043,0.0058590900164634885,-0.0035166184508937486,-0.0012910956159400905,0.0007683110776523397
2.380578,1.1378748714923859,-0.014539406447511283,0.016464171994967636,0.004295059611916591,0.005763360649780542,-0.003318318445108742,-0.0014406948581656396,0.0007629238430364101
2.410712,1.140148513019085,-0.013992086918733548,0.016027028176770486,0.004069877216174187,0.005665546430522822,-0.003122314419763076,-0.001594780837376728,0.0007564237789767187
2.440846,1.1422709822654724,-0.013442865378237912,0.015607551631315886,0.0038415917311039236,0.0055701166925961314,-0.002928387395838899,-0.0017503728515230869,0.0007472457064171427
2.4709797,1.1429804787039757,-0.012868345480001153,0.015439726253779096,0.003590177821690447,0.005514442396854858,-0.002733838585164166,-0.0018809054120324958,0.0007223968843753995
2.5011137,1.1436904221773148,-0.012294728132019372,0.015271071110605439,0.003338002709540026,0.0054571370487950105,-0.002539953699284477,-0.0020126361892795364,0.000696515687903265
2.5312476,1.1444007847458124,-0.01172201996541844,0.015101592366601801,0.0030850714337030635,0.005398201521527514,-0.0023467325131355694,-0.0021455649899235546,0.0006696049080512193
2.5613816,1.1437019314616919,-0.011132759294468997,0.015113257015150872,0.0028256377714371197,0.005357794528003642,-0.002164977189274723,-0.00223596839994979,0.0006319076849983587
2.5915153,1.1425584517419338,-0.010538924561842578,0.015179942571601934,0.0025636027703227057,0.005322750606887978,-0.001985420468597749,-0.002311327878181174,0.0005902971395294311
2.6216493,1.141415374353528,-0.009946025177669071,0.015243970025313969,0.0023007752724249946,0.005286790781986388,-0.0018043948289365279,-0.0023851172474541335,0.0005478819286564048
2.6517832,1.1386642083525658,-0.009338383118574711,0.015458776644094119,0.002045382997947469,0.005256370815232329,-0.0016450498522105755,-0.0024186784355624096,0.0004967906738151018
2.6819172,1.1353410724550486,-0.008726134778328287,0.01570833654474746,0.001792101844626447,0.0052278383557533385,-0.0014901510005412965,-0.0024360348248517304,0.0004423651712186525
2.712051,1.1319584995508194,-0.008114334811750723,0.015941292654801265,0.0015386706393044635,0.005198711151852003,-0.0013319437227969997,-0.002449814146148222,0.0003873979469903797
2.7421849,1.1261350512504578,-0.0074815913394559175,0.01636408702844605,0.0013114758115818747,0.005158727443019418,-0.0012014408263767654,-0.0024210470268848424,0.0003300200148697569
2.7723188,1.12031221203506,-0.006849892464742879,0.016718563289531474,0.0010834246690772532,0.005118692633905733,-0.0010635562976031515,-0.0023910714168999397,0.00027251082838138996
2.8024528,1.11226025223732,-0.006197827629875974,0.01720910188034619,0.0008785253847349877,0.005066694241046406,-0.0009363785995753909,-0.0023271500636831335,0.00021954353065615348
2.8325865,1.1027658767998219,-0.00553302857952076,0.0176729988633495,0.0006882513538923479,0.005006956689475651,-0.0008093256810489478,-0.002243943007933149,0.0001697365313758694
2.8627205,1.0900815315544605,-0.004835456933506066,0.0182540437176959,0.0005177422970646064,0.00491980824956399,-0.0006782301760037187,-0.002120676342955901,0.0001257927323688688
2.8928545,1.0737920608371496,-0.004100733318409766,0.018733057887319715,0.0003695631761278907,0.004801584460077858,-0.0005358981047158037,-0.0019576476484106887,8.866289374424887e-05
2.9229884,1.04815280623734,-0.0033460842387285084,0.019322919304386676,0.00024168261847635176,0.004602787414196128,-0.00037580494569318303,-0.0017367044726629942,5.932797871715893e-05
2.9531221,1.0160352773964405,-0.002578108915258781,0.01860621258120787,0.00012746309098497752,0.004347721011197369,-0.00017584006024631274,-0.0015012673248052041,3.589068296509316e-05
2.983256,0.9504366870969534,-0.003250216570449993,-0.06960316411951883,4.301689804270961e-05,0.0035368419239339456,0.0005673862630303905,-0.0015585859422420825,1.767708458666495e-05
3.01339,0.5321255577728152,-0.000826782088552136,0.07639887293847275,8.422851941447755e-06,0.0015572288285973838,-0.0005122532440945957,-1.9118622243369287e-05,-2.2049312823697337e-06


==> figs/data/periodichill/fk03_finep1_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00016251099282271753,-0.00030508248477190136,-0.014379294951056403,-6.857070908371316e-06,-0.0029707676992557627,1.2664200936469418e-05,-0.00023647061800741688,-5.508641203426172e-07
0.0301339,-0.1890040817670524,-0.0003597778719566236,0.03138923293651508,4.113256211776962e-06,0.013867425835754314,0.00011033158518050832,0.0011091808234508249,2.1772417190341068e-05
0.0602678,-0.2347915293648839,-0.0007348080407609814,0.03078155393300038,0.0002587228637372847,0.0184131342958001,3.58398829822384e-05,0.0014195219696406796,-4.979102394227182e-05
0.0904017,-0.2313837087713182,-0.0013487845744748483,0.030154299475118072,0.0007120288279522884,0.01912130381810044,-0.000277820497193159,0.001293285459668838,-0.000131691541798411
0.1205356,-0.21865230705589056,-0.0022407755504900706,0.030672742347049753,0.001409636979205203,0.019802521085501127,-0.0009521746600813823,0.0009388289016258712,-0.00017566913527692696
0.1506695,-0.2036362630315125,-0.003478082712263131,0.03131922521313702,0.0023411282005136873,0.020135873028079978,-0.001805910952082876,0.0004259179474101033,-0.00015878842267998898
0.1808034,-0.18760732538066804,-0.004868026896019728,0.031680330378562174,0.0033738207810939808,0.020313452965549792,-0.002708020878400112,-0.00017195492245916476,-0.00011350844723910621
0.2109373,-0.17047401401214302,-0.006667097338663552,0.03297429699946072,0.004590876377388767,0.020230635089306642,-0.0038027192249200517,-0.0006012738790281221,-5.449934586589839e-05
0.2410712,-0.15309131983667612,-0.00855873051477829,0.0340016823594899,0.005844223188751714,0.020084909984858464,-0.004887570131829455,-0.0010257993626807712,1.1573074183106915e-05
0.2712051,-0.13556139217689633,-0.010794809577760134,0.03540615689536904,0.007138086246226811,0.02008207497583191,-0.00605717606960605,-0.0012391841204984072,4.055780213836449e-05
0.301339,-0.11796337587293237,-0.01319522206244983,0.03666229226499557,0.008443898389105274,0.02014594375351088,-0.007217086761235364,-0.0013750715291114502,5.553377535784206e-05
0.3314729,-0.09999707865063101,-0.015730851452644856,0.037800801725440085,0.00971159553980233,0.020303998479258623,-0.008369599884007619,-0.0014313482955816107,4.7757093928102746e-05
0.3616068,-0.08096685353666544,-0.01865660170369665,0.039694705955737,0.010888148333182709,0.020739691113784747,-0.009642074500113094,-0.0011697835125144488,-3.762840182854285e-05
0.3917407,-0.061940479081386,-0.021580935950623825,0.04086038130514443,0.01204724620107271,0.021173947216019246,-0.010802144729922407,-0.0009378682800949621,-0.00011814333458089874
0.4218746,-0.041514774871757254,-0.024711020538234152,0.043125853328228284,0.013072586417639545,0.021763572766943056,-0.012118346672954097,-0.0005791479554611678,-0.00024862077051377633
0.4520085,-0.019920696493500145,-0.028012981172651052,0.04602514179633639,0.01397961800587723,0.02248369288697971,-0.013521249652598667,-8.412421472620056e-05,-0.0004254232856001397
0.4821424,0.0016725643508834764,-0.031314263702370226,0.04798679838454405,0.014864193213007734,0.02320392453326944,-0.014779784063009511,0.0004270088609466895,-0.0006044152565723488
0.5122763,0.024269252324302215,-0.03461273343418725,0.05154192263250011,0.01560944626793309,0.02402954166991612,-0.01620173696526158,0.0007852043965181039,-0.0007729409247499925
0.5424102,0.047783694386453135,-0.0379091466893442,0.05633869623952671,0.016225570785899677,0.024948375112827617,-0.01775094683825204,0.0010488630028547895,-0.0009382328210651306
0.5725441,0.07129993502894649,-0.04120562825119123,0.060025843325840045,0.016819231959308883,0.02586344150504711,-0.019143599364300216,0.0013856154373384257,-0.0011137119940393817
0.602678,0.09509185307251755,-0.04442586231743917,0.06338972896056763,0.01735417991627777,0.026770732046326663,-0.02043835857465516,0.0016481805967692928,-0.0012743793354584177
0.6328119,0.12008614011574537,-0.04731211345642805,0.06900489540147345,0.01771108602253773,0.02765164000875176,-0.021840366042601617,0.0013710722249483847,-0.0013386299594051617
0.6629458,0.14508404594380409,-0.05019872699631378,0.0733682714949713,0.018050877912051903,0.028520477289540155,-0.023097214958829798,0.0012199410447928916,-0.001417709141805262
0.6930797,0.17008558323141187,-0.05308570381021127,0.07647930957515657,0.018373548662479658,0.029377262550037433,-0.024208845811475796,0.001194724640171553,-0.0015116099367473849
0.7232136,0.1963934237137437,-0.055579118605237454,0.08036656915549407,0.018555864398092172,0.030029842415506325,-0.025172093945289735,0.0008108934929889359,-0.0015085011918210805
0.7533475,0.22382625588215888,-0.057734101079404354,0.08455193514000597,0.01862104976408946,0.03050953698340308,-0.026008137908794252,0.00011482616471549184,-0.0014187699137221854
0.7834814,0.2512638531625271,-0.05988949898164719,0.08723106643700794,0.018676895725542902,0.030982962546127056,-0.02672583865176696,-0.0004830770739859165,-0.0013370314523939698
0.8136153,0.2787062316201627,-0.06204531237017363,0.08840317114555635,0.018723397281102457,0.03145010710730461,-0.02732513140549062,-0.0009826872880452139,-0.0012632966831104112
0.8437492,0.3074457962065935,-0.06369165633805096,0.09062155060553134,0.018581426429772938,0.0315468203692101,-0.027678676004123437,-0.001440612393839233,-0.0011751628448378776
0.8738831,0.3370833732187748,-0.06498571170959622,0.09290035368146009,0.018311215355936418,0.03139048559173123,-0.0278592182171545,-0.0019067421834858813,-0.0010736513289145073
0.904017,0.3667251942679286,-0.0662799890851602,0.09342218964332391,0.018037890073887924,0.0312341746337434,-0.027963337505978153,-0.002359085980367664,-0.0009727480818039865
0.9341509,0.3963713780976832,-0.06757449428550899,0.09218630291716703,0.017761449149789898,0.031077885057517223,-0.02799099896020827,-0.002797541381394944,-0.0008724573332521497
0.9642848,0.427225380204618,-0.06849027774296701,0.09178690873091316,0.017405749177021416,0.030846019080388316,-0.02771352902951248,-0.0029031418226551087,-0.0007540592574378092
0.9944187,0.4601217024028301,-0.06876470253337175,0.09374418140826746,0.016920227443992766,0.030482610571117213,-0.02701237875522825,-0.002538192184737528,-0.0006035576608034684
1.0245526,0.49302309565246105,-0.0690393130062148,0.09353672225087162,0.01643480166241772,0.03011400559934005,-0.026292901085893508,-0.002280747677482222,-0.00045218340764228125
1.0546865,0.5259296419098973,-0.06931411032564938,0.09116350871112372,0.015949471001171858,0.02974020304554577,-0.025555071297723657,-0.002130839203675697,-0.00029993522288509816
1.0848204,0.558841148391366,-0.06958909437526017,0.08662357307851454,0.015464238428017012,0.02936120439022386,-0.024798870806464923,-0.0020884985590424055,-0.00014681317340191628
1.1149544,0.5901859570294619,-0.06901809223927557,0.08827097203991346,0.014975034731530614,0.028362623923799728,-0.023790431095813844,-0.002110850768867367,-3.664900878947428e-05
1.1450882,0.6213868763297796,-0.0683681711088866,0.08874650966628239,0.01448479313869857,0.027305788933453232,-0.02279786023068571,-0.002167002893312646,6.851337113042346e-05
1.1752222,0.6525914315134287,-0.06771865021437407,0.0872759145761069,0.013993858730295496,0.02624848523656152,-0.021845557501138035,-0.0022578099546097007,0.00017270557703516953
1.205356,0.6837993888184428,-0.06706953921820968,0.08385853608396787,0.013502236950457637,0.02519072397398934,-0.020933493504617914,-0.0023832275368342233,0.0002759280655558769
1.2354898,0.7136292727664113,-0.06628024257952347,0.08008178213447625,0.013030640767826566,0.02417108424961364,-0.01995762125673478,-0.0025420324012403973,0.0003677734684806398
1.2656238,0.7396809067577124,-0.06510667689144611,0.07907798794421694,0.012613809425162045,0.023256750847643455,-0.01875053418515031,-0.002704619058936477,0.0004309175171991769
1.2957577,0.7657337319105864,-0.06393355276668444,0.07671857799221704,0.012194369190867726,0.02234227405465576,-0.017604460764141218,-0.0028582539497422847,0.0004942760320398032
1.3258916,0.7917879540473223,-0.06276086205616593,0.07300332792323128,0.011772319873961956,0.021427645743445363,-0.016519362637077713,-0.003002868263743477,0.0005578520391609151
1.3560255,0.817843358963728,-0.06158861698349938,0.06793206983842126,0.011347667805919816,0.020512872268533613,-0.01549521706417531,-0.0031383909128935104,0.0006216475103968673
1.3861594,0.840471712872386,-0.06035481387516484,0.06417119288151063,0.0109506902604531,0.019545786473983043,-0.014532786956651722,-0.003020052981654333,0.000623136337020161
1.4162933,0.8595116641372442,-0.059056505328044295,0.06231610768766249,0.010582341988845882,0.018523201232857323,-0.013623513358308845,-0.0026203427866855113,0.0005607856994608147
1.4464272,0.8785517290234566,-0.057758553593885154,0.05973729769152314,0.010210771075276227,0.01749944438580465,-0.012763583921463893,-0.002189875348906394,0.0005005232889520759
1.4765611,0.897591769695282,-0.05646096804412082,0.05643473099516072,0.00983598399873611,0.016474523613709727,-0.011952985761343987,-0.00172864602792344,0.00044234915486717874
1.506695,0.9166319258511066,-0.055163740646094084,0.052408433657623266,0.009457980203566918,0.015448430147155252,-0.011191690364352185,-0.00123664356898473,0.0003862624830773807
1.5368289,0.9312421046197414,-0.05388386960839853,0.04984519111278107,0.009128229538341198,0.0146281135546292,-0.010530221437542807,-0.0009541554343551698,0.00032409028683702643
1.5669628,0.943375775590539,-0.052613780891988426,0.04813360478170037,0.0088241463882874,0.013922634504778115,-0.009931109147378388,-0.0007868926791089661,0.0002591812053285965
1.5970967,0.9555092100054026,-0.05134397157235071,0.04612833894593338,0.008516991345478342,0.01321638828315517,-0.009362784844760864,-0.0006030879688502973,0.00019604797802913682
1.6272306,0.9676424767822027,-0.050074432452674955,0.04382945999040688,0.008206763967188328,0.0125093703080865,-0.00882523225461878,-0.00040274527418211054,0.00013468905518353158
1.6573645,0.9797754921019077,-0.04880517453420907,0.04123694692639246,0.00789346942870995,0.011801586652197,-0.008318445449385259,-0.00018587133766465383,7.51039638032633e-05
1.6874985,0.9890408851206303,-0.04758855205727741,0.03978272084691059,0.007648593642866783,0.011316555651463403,-0.007830743377638533,-9.761191346003249e-05,5.0437537982433956e-05
1.7176323,0.9975631944835186,-0.046385744179133326,0.03853931845944947,0.007419441406926304,0.010889197166670549,-0.00736153415604001,-4.009215949989792e-05,3.533441287310868e-05
1.7477663,1.00608516857028,-0.0451831731479615,0.03715115237708999,0.007187529383327377,0.010461678958294819,-0.0069127693795306006,2.316457986416276e-05,2.111765744955299e-05
1.7779001,1.014606736600399,-0.043980850372463465,0.03561826975054627,0.006952861275187723,0.010034005027778571,-0.0064844442640002165,9.215158190796317e-05,7.786357258367932e-06
1.808034,1.023101495578885,-0.04278074757894501,0.03395593951633469,0.006716281647968679,0.009607890743038134,-0.006076984232769228,0.0001657967943287965,-3.910866539893966e-06
1.8381679,1.0298842564225197,-0.04170872922986746,0.03316658241407611,0.006531790522594768,0.009292761552839942,-0.005715146122948746,0.0001718676929017872,3.31449140105551e-05
1.8683017,1.0366662684828043,-0.04063698276877403,0.03228572674394359,0.0063450922999297305,0.008977607759047691,-0.005367850878623494,0.00017513126168103126,6.982088318299327e-05
1.8984357,1.0434476248919964,-0.039565498736919835,0.0313133147889999,0.00615618762873025,0.0086624264746472,-0.0050350892947321965,0.00017558659054978283,0.0001061173141288413
1.9285696,1.0502282287925482,-0.03849428688408807,0.030249450011668788,0.005965079701053813,0.008347220440098703,-0.004716856028534777,0.0001732306670562747,0.00014203384125916374
1.9587035,1.0564929228276014,-0.037469350412720814,0.029259605614360584,0.005782748951680201,0.008056500468862006,-0.004449218091428231,0.0001671017518931929,0.00017990857585628383
1.9888374,1.0618743672966957,-0.03652350025367923,0.028484911397071766,0.005617350450955355,0.007807352378451678,-0.004254936957629664,0.00015426760675509021,0.00022095184624682738
2.0189712,1.0672553554177284,-0.035577903006924316,0.0276525020982219,0.005450221857876603,0.007557595121018143,-0.004070827417615892,0.00013534162080510066,0.00026094844611285634
2.0491052,1.0726359244436026,-0.03463255529641174,0.0267623423361516,0.0052813641136092515,0.007307228258561224,-0.0038968836020999917,0.00011032581196914262,0.000299899220197351
2.0792391,1.0780160278081894,-0.03368746067280881,0.025814529274945874,0.005110779354744878,0.00705625305800723,-0.003733101207904807,7.92220810624869e-05,0.0003378047475613318
2.109373,1.0822738539427519,-0.03277414760668762,0.024992765398932137,0.004956696368009643,0.006848379952658883,-0.003598883392730373,2.597261172558943e-05,0.0003708923335287414
2.1395068,1.0864227917045355,-0.03186412184732035,0.02415351275719635,0.004802756324333827,0.006643391488287151,-0.003474169555362845,-3.570353620773424e-05,0.00040213013761553735
2.1696408,1.090571815147996,-0.030954308109357953,0.023279912220578014,0.0046471934562183174,0.006437007446708941,-0.0033569551370582415,-0.00010428392881794112,0.0004318652022966014
2.1997747,1.094720872119069,-0.030044713814277202,0.022372038591490506,0.004490010323204032,0.006229229804646606,-0.0032472383346846406,-0.00017976825899754072,0.0004600979943902569
2.2299087,1.0981645211577415,-0.029118597274646163,0.021575510895344596,0.004332054549449654,0.006070424763275526,-0.0031185088369196576,-0.000285743502462763,0.0004844736765611099
2.2600424,1.101293796673417,-0.028185227769427,0.02082220250089062,0.004172762160568602,0.005932071146758869,-0.0029840111139844104,-0.00040871349508692263,0.0005059496615089064
2.2901764,1.1044232863932848,-0.027252051659161225,0.020049465805841216,0.004011736700624384,0.005791602120038329,-0.002855294207563891,-0.0005380876529546769,0.000525513556025576
2.3203104,1.107552994042635,-0.026319077209336683,0.019257212167733462,0.0038489804399048917,0.005649018830243048,-0.0027323564093872307,-0.000673865423951211,0.0005431658371325323
2.3504443,1.1098373755812645,-0.025364438159158453,0.01866619213807441,0.003675037363004053,0.005548474791913167,-0.0025898978988680432,-0.0008240745049751231,0.0005535301350611815
2.380578,1.1118329111486673,-0.02440252821543254,0.01814127945042876,0.003496020260998903,0.005460708712408527,-0.0024428281976050306,-0.0009816097235489844,0.0005599925388748959
2.410712,1.113828618079424,-0.023440803459379822,0.01760856086668916,0.0033151431935049924,0.005370599172307061,-0.0022995403493078284,-0.001143465191109283,0.00056436913113697
2.440846,1.115677997469902,-0.022476819925941527,0.017098767798531034,0.0031310199045916248,0.005282337271366249,-0.0021593540780575904,-0.001306537811315651,0.0005654791599942437
2.4709797,1.116163520142436,-0.021490207611350343,0.01687205127732483,0.0029320512066718252,0.005231089631820642,-0.002015052578424187,-0.001443165607259898,0.0005536404971211291
2.5011137,1.1166492253541946,-0.0205037820560392,0.016644926876276278,0.0027311149458014434,0.005178119283293165,-0.0018716535608974856,-0.0015806882375042218,0.0005399632554266974
2.5312476,1.1171350963413715,-0.019517550608725287,0.016417388677458122,0.002528213883148056,0.005123426640657981,-0.0017291600632120714,-0.0017191052012934917,0.0005244480480486611
2.5613816,1.1161668095737696,-0.01850890000059735,0.01640122618750839,0.0023189305039504763,0.005090397973870851,-0.0015991045100695357,-0.0018126037833244369,0.00049957487738911
2.5915153,1.1147396322339773,-0.017493316598120145,0.01644821294766552,0.002106181942157098,0.005063713562818326,-0.001470205367725047,-0.0018900138844048647,0.00047087272451429264
2.6216493,1.113312678411603,-0.01647792517906055,0.01649105675638829,0.0018913460988046675,0.00503608267296545,-0.001338358597103611,-0.001965457255694923,0.00044076791480684606
2.6517832,1.110236993059516,-0.015436478017363697,0.01672089506213359,0.0016818531883157272,0.0050165471513676065,-0.001225024531542572,-0.0019988123321074483,0.0004045356172121989
2.6819172,1.1065747942775488,-0.014385891146957874,0.016994714564229074,0.001472789830602359,0.00499981572442926,-0.0011122159183861446,-0.0020150412324942864,0.0003656872849887911
2.712051,1.1028475370258093,-0.013334456307347864,0.017248518243182298,0.0012621674239565279,0.004982308586452111,-0.0009926056353002227,-0.0020274024468815224,0.0003259181001546733
2.7421849,1.0964548029005527,-0.01223994861356914,0.017731306887351028,0.0010765848418223599,0.00494657896788157,-0.000900151614590599,-0.002001412105331505,0.00028324153429872494
2.7723188,1.0900625735521317,-0.011145651631522924,0.0181319780742919,0.000888581352217331,0.004910833045643873,-0.0007936640051114247,-0.0019739346282647632,0.0002402985380432506
2.8024528,1.0811843071132898,-0.010014036190113984,0.018700472918532496,0.000722264213907438,0.004847331696616021,-0.0006970962109911077,-0.0019159920362499284,0.00019912288664926056
2.8325865,1.0706967934966087,-0.008858346482156776,0.019237310675164654,0.0005689172431433387,0.004765870104875306,-0.0005937662474079473,-0.0018407498498239794,0.00015939284909981765
2.8627205,1.056677170097828,-0.007663684824365191,0.01998601240079889,0.0004308535940375085,0.004646894771215424,-0.00048722962873118565,-0.001724366698051102,0.0001258374987072063
2.8928545,1.0386648457497358,-0.006424949715437833,0.02068728382385654,0.0003101324121094699,0.004485389330037979,-0.0003652496076114479,-0.001567531449354614,9.960239194700243e-05
2.9229884,1.0110629387199879,-0.005139968445291743,0.021414045456153552,0.00020383425977337177,0.004260280099195881,-0.00024615150583458603,-0.0012962529348985834,7.82359819985283e-05
2.9531221,0.9768168795853853,-0.0038230409554671496,0.02060857029912877,0.00010626840572673565,0.003990997417273714,-7.906416091214277e-05,-0.0009588594775595538,6.05922586559374e-05
2.983256,0.8995792474597692,-0.0036423474230105057,-0.05467699304913576,3.5045471336450414e-05,0.00317607184573316,0.0005144016853772769,-0.0010894281998656465,2.8437470270395927e-05
3.01339,0.49924601521342993,-0.0009184284645016305,0.07033989213893801,7.263366344700031e-06,0.0013790900975435244,-0.00045596204564411525,0.0002660345805962517,-7.871297639363794e-07


==> figs/data/periodichill/fk03_finep1_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00020352880164864473,7.864567191973038e-05,-0.009915561191646787,-9.15798438903172e-06,-0.004704837991672347,-1.3343134556113648e-05,-0.00041145848491071235,-1.794586169328206e-05
0.0301339,-0.14023957354947925,-0.001664319447172602,0.026524691034542948,2.855388812262296e-06,0.02189260290346726,5.047646412753695e-06,0.0028179477428699087,0.00013276962344139291
0.0602678,-0.16918967152014375,-0.004564163476061367,0.029391914745881473,0.0003293077525170179,0.02908376583102855,-0.0005010142721169508,0.0037931087492455873,0.00016093781680080185
0.0904017,-0.15829339693300426,-0.007922736523141793,0.030755270517198077,0.0009019313580099432,0.0302922748409243,-0.0013257652913882779,0.003550766445766034,0.00014780338740808793
0.1205356,-0.1368587906472385,-0.011477260619358276,0.03436559748757326,0.0017809699325885304,0.03158060212527715,-0.002597230518747244,0.003018214711345689,0.00012729625451649772
0.1506695,-0.11450641904957592,-0.015176680463810044,0.037766209195929885,0.0029423836337443385,0.0325801843003666,-0.004082162068275699,0.002608716590770992,0.00011455516876406661
0.1808034,-0.09174559195525944,-0.01894074286974501,0.04046693878020838,0.004212740490294686,0.03344911803782633,-0.005561708696787546,0.0022937512249447483,9.888690354508028e-05
0.2109373,-0.06937116361223161,-0.022770705547372927,0.043926416910052585,0.005707687495685176,0.03427605989230126,-0.007340869828585477,0.002229600016249659,5.7194445551654594e-05
0.2410712,-0.04708541689979029,-0.026615843946274254,0.04680339708097465,0.007231156316767452,0.03509488166379218,-0.009056927660158507,0.002221313841225182,1.0019881900548303e-05
0.2712051,-0.025912436252838233,-0.030407506701521925,0.049932056692198176,0.008818825392895963,0.035601362377328846,-0.010909359502444257,0.002225931915291272,-5.5052027466443224e-05
0.301339,-0.005274253930110717,-0.03417335794529208,0.05278428018886864,0.010422889086369813,0.03595749528451982,-0.012751346912852984,0.0022505928944568983,-0.000131146188597479
0.3314729,0.015094894444018792,-0.03788286040071398,0.055326795118488745,0.011988122122649238,0.036190891631826094,-0.01452732253601697,0.0022281752030758883,-0.00021327170719396052
0.3616068,0.0346960456463421,-0.0414312534921919,0.058614665511642156,0.013497069667401532,0.03607150580441657,-0.016413602580369287,0.002049954422182358,-0.00030934697166160876
0.3917407,0.054294940855470486,-0.044979359590797685,0.06113666657398364,0.014980832699280034,0.03594889961532235,-0.01816074566474759,0.0019140860706428743,-0.00041298174938301374
0.4218746,0.07348704195464961,-0.04836217574484181,0.06405063448427688,0.01631927247104899,0.035788499369144855,-0.019862332357483366,0.0015936165961608403,-0.0004852582375263442
0.4520085,0.09233940041303867,-0.051607206456537824,0.06720748502807014,0.017535549637165887,0.035595190649443685,-0.02151557074029312,0.0011317857389942982,-0.000533406758172254
0.4821424,0.11118927778443322,-0.05485205429431517,0.06965505144877253,0.018730778616870197,0.035397546065756104,-0.023046252542036745,0.0007193858411227938,-0.000590091213312402
0.5122763,0.13005877631803742,-0.057887436689270544,0.07234720078888171,0.019733018756965585,0.03522833821484163,-0.024440550499779952,0.0002955361196811164,-0.000628893645259569
0.5424102,0.14894558167725336,-0.06073179635495762,0.07519763518769831,0.02056101161258442,0.035084466905831634,-0.02571101474748519,-0.00013374137654438014,-0.0006514649677949965
0.5725441,0.16782937938114628,-0.06357619496611733,0.07733531136946102,0.021372856005282263,0.034935953542430405,-0.026873864311536468,-0.0005127500512505155,-0.000681699507600939
0.602678,0.18686643667751923,-0.06632318344600208,0.07910397826826909,0.02209725309678814,0.034811673998531405,-0.02789783018589595,-0.000845579349769269,-0.0007052182167525815
0.6328119,0.20658464182633907,-0.06864340730589902,0.08162585821961629,0.022496473453742245,0.03481114192527649,-0.02868676241989946,-0.0011584415981721182,-0.0006709704272128974
0.6629458,0.22629942698404193,-0.0709636480678455,0.083370767920902,0.02288500084455783,0.03480925695799811,-0.029384310686249807,-0.001442472198732335,-0.0006401824132835837
0.6930797,0.24601078336127102,-0.07328390911425231,0.08433911135357652,0.023262835353088644,0.0348060276723759,-0.029990496147711886,-0.0016977859468071043,-0.0006128417237415695
0.7232136,0.26649265084415674,-0.0752458770875819,0.08577673964816249,0.02340575894292523,0.03498050404389785,-0.03041554066274171,-0.0018909821780536806,-0.0005898390794524577
0.7533475,0.28763647633604705,-0.07689951933571137,0.08741956638121973,0.023349240994588766,0.03530879945590233,-0.030688760578725337,-0.002048647325015964,-0.0005684579615016541
0.7834814,0.3087764740921557,-0.07855298914364539,0.08816965309724999,0.02328737921041434,0.03563725750615158,-0.030892460664515172,-0.0022062193747747058,-0.0005471412028819105
0.8136153,0.32991262432187796,-0.08020628525991924,0.08802748346338816,0.02322017480340864,0.03596587777616363,-0.03102667307643946,-0.0023637459016866906,-0.000525885346854661
0.8437492,0.35240011801943183,-0.0814251311821863,0.08927820457966186,0.022937044627173928,0.03620611625522432,-0.030990239684527698,-0.002372625838306469,-0.0005502775168234073
0.8738831,0.3758208090439439,-0.08234344865195453,0.09105504731705377,0.022505986797843935,0.03638490776534411,-0.03083572031766682,-0.0022677979603669897,-0.0006066741218350348
0.904017,0.3992375978268683,-0.08326149545609951,0.09173716373738794,0.022073387485654874,0.03656337356565679,-0.030638583501354705,-0.002149145389605681,-0.000663664466013204
0.9341509,0.4226505705155432,-0.08417927514528856,0.09132510449232864,0.02163924624494761,0.036741511724290105,-0.030398859790816447,-0.0020165681583983333,-0.0007212526547493303
0.9642848,0.44669655337929726,-0.08476961631095037,0.0916512027137244,0.021125084591016422,0.03658695184372467,-0.030036849080526472,-0.0020278949021657654,-0.0007193102016275465
0.9944187,0.47181632928550243,-0.08480587875237688,0.09386969837491332,0.020477580835249958,0.03586939954213827,-0.02952531117179629,-0.0022881361744497,-0.0006158326828946375
1.0245526,0.49693144857883453,-0.0848419955582358,0.0948269615309163,0.019830090197619967,0.03515156151652405,-0.029012071053180037,-0.0025278081973191587,-0.0005124697874831351
1.0546865,0.5220419559627771,-0.0848779667285271,0.09452368586576099,0.019182612069401528,0.034433432597139345,-0.02849713792124601,-0.0027467776744626088,-0.00040922154082866547
1.0848204,0.5471476893872023,-0.08491379220504314,0.09296058057303802,0.018535149576918025,0.03371501128284154,-0.027980528305620492,-0.0029449099801815617,-0.0003060887349812856
1.1149544,0.5720004430040717,-0.08408860099734738,0.09355015483443185,0.01787655249808344,0.03263406866723007,-0.026938960866683147,-0.003192155050014099,-4.5886046365586474e-05
1.1450882,0.5968256881460547,-0.08318287786096334,0.09322457177823046,0.017215255757308937,0.0315179914007763,-0.025891474499859436,-0.0034848444782712134,0.0002274158890140488
1.1752222,0.621646935120225,-0.08227732265368104,0.09166565758486617,0.016552225841811208,0.030400682948947936,-0.02488909300552722,-0.003819092603865334,0.0004990172120575432
1.205356,0.6464639576151967,-0.08137194416485727,0.0888740749156996,0.01588746854912188,0.02928215205988892,-0.023931801909059768,-0.004194896008261308,0.000768915449529976
1.2354898,0.6710236500948668,-0.08027998043689877,0.08583603235242071,0.015260803201472193,0.028158139467415945,-0.0228640473038842,-0.00443419636029028,0.0009885712915112589
1.2656238,0.6948877703398466,-0.07867708266712725,0.08432103119165496,0.014739173204411662,0.027021198135299455,-0.02143587794303635,-0.00422235296830882,0.0010732971921433988
1.2957577,0.7187496945261955,-0.07707423326792195,0.0816657780668697,0.014212352223166129,0.025882948412138312,-0.020084479395406446,-0.004043434061008423,0.00115567383481094
1.3258916,0.7426096256822348,-0.07547142135445029,0.07787052333689859,0.013680336690660749,0.024743378452577763,-0.018809825625811447,-0.0038974562682542128,0.0012357000601513745
1.3560255,0.7664673626422882,-0.07386865746229887,0.07293561669051396,0.013143131173450263,0.023602495675624884,-0.01761191732233716,-0.003784439417304287,0.0013133736007704302
1.3861594,0.787984436377883,-0.07213096600025892,0.06908783838690025,0.012667062781933823,0.02243934015618112,-0.016413517480788467,-0.003593221811439491,0.0013231082624375965
1.4162933,0.8070528507232666,-0.07025179208721966,0.06673673404287683,0.012253870930912063,0.02125373538473478,-0.015207255317298302,-0.003288007458310001,0.0012641490091804708
1.4464272,0.8261211905628443,-0.06837230449309573,0.06365658817180808,0.011833648994927599,0.020067873859935942,-0.014072665609466135,-0.0029746575237283588,0.0012059391266013098
1.4765611,0.845189306885004,-0.066492514743004,0.059847467468874926,0.011406397055332309,0.018881764265337754,-0.013009772917079866,-0.0026531812208068477,0.001148478690645291
1.506695,0.8642573524266481,-0.06461241072975099,0.05530932162561586,0.010972108059152452,0.017695396674539253,-0.012018585826650129,-0.0023235815532315924,0.0010917666535487564
1.5368289,0.8795764930546284,-0.06283368828007951,0.05237775504707487,0.01057931891020791,0.01668865175519476,-0.011116127795956526,-0.0020759063647898778,0.000993640488311876
1.5669628,0.8928011730313301,-0.06111147772753611,0.050332887842914786,0.010207569615947728,0.015781547584182178,-0.010273331400183348,-0.0018619577862361717,0.00087405860978794
1.5970967,0.9060271177440882,-0.059388950758147985,0.047936762250274656,0.009829934646994871,0.014873399154575006,-0.0094759983468935,-0.0016295518433532058,0.0007568896305532126
1.6272306,0.9192544259130955,-0.05766609276179224,0.045189286397046224,0.009446407805190536,0.013964199938376455,-0.008724143880734322,-0.0013786889535757994,0.0006421325690080548
1.6573645,0.9324829820543528,-0.05594291567103937,0.04209039794712621,0.009056988873772098,0.01305395734623458,-0.00801779545077929,-0.001109374042542053,0.0005297883710749375
1.6874985,0.9426941461861134,-0.054443561646621674,0.04053044119228322,0.008703084422039651,0.01241795694584869,-0.0074264582634185825,-0.0009267912407589212,0.0004317931232187777
1.7176323,0.9521244838833809,-0.0530021344893612,0.03926371959926378,0.008355552175640114,0.011852434655664544,-0.006882161782067797,-0.0007594844875031277,0.0003386554583082867
1.7477663,0.9615558478981256,-0.05156059033470228,0.03781843206997626,0.008003839345865597,0.011286110357515743,-0.006365019495246621,-0.0005809508661721984,0.00024720915268730407
1.7779001,0.9709882102906704,-0.05011893977643922,0.0361944332241424,0.007647947584165539,0.010718988010577796,-0.005875042605617546,-0.00039118769742109774,0.00015745535355238922
1.808034,0.9803953394293785,-0.04867992416257039,0.03440859462226298,0.007288858275059575,0.010153663573928561,-0.00541277098191531,-0.0001917472648992717,7.004932554276113e-05
1.8381679,0.9881048947572708,-0.04741867945995182,0.033566361740577255,0.006989705858601121,0.009756049805440828,-0.005008285012509037,-8.714967830641962e-05,2.5906491899861683e-05
1.8683017,0.9958149436861277,-0.04615744290640578,0.03260489342547401,0.00668730728689867,0.009358373827770917,-0.004623296150439632,1.810874031261435e-05,-1.8174382134695556e-05
1.8984357,1.0035256054252386,-0.044896205712575465,0.03152403561711159,0.006381659991137208,0.00896063215520675,-0.00425780046276425,0.00012403424051145653,-6.219311321142124e-05
1.9285696,1.011236760765314,-0.04363497730810195,0.030323894891326697,0.0060727659229629855,0.008562827698713653,-0.003911805786179723,0.00023062884344808923,-0.0001061487929031427
1.9587035,1.0183624010533094,-0.04241607844596729,0.029279131557424787,0.005784731649546272,0.00819808569287639,-0.003609787682046936,0.0003033608026238501,-0.00013264959267807804
1.9888374,1.024484395980835,-0.041269702662248164,0.02861592284256176,0.005535137174113328,0.00788969939111179,-0.003365483024237406,0.0003128876848146316,-0.00013015237947380126
2.0189712,1.0306068360805511,-0.04012332367710769,0.027877544831617307,0.005282854588610327,0.0075807568746470355,-0.0031352334287085767,0.00031620759777248493,-0.00012884966781620977
2.0491052,1.036729784682393,-0.03897693660110235,0.02706391318923007,0.005027882447730613,0.0072712570195323945,-0.002919038138243485,0.0003133227682242338,-0.00012874092291162534
2.0792391,1.0428531877696514,-0.037830545858014375,0.02617506042991402,0.004770221874513618,0.006961201938055198,-0.0027169013698522607,0.00030423609375964354,-0.00012982563603189477
2.109373,1.0472317561507225,-0.03673652862198651,0.025452598081493694,0.004561710237819193,0.006742445275569302,-0.0025835749400371644,0.00024752638301289535,-0.00010606696009445444
2.1395068,1.0514410361647606,-0.03564759576693177,0.024716276343529575,0.004355806121724705,0.00653126314759844,-0.0024649699652118107,0.00017984555683347135,-8.155418183908417e-05
2.1696408,1.0556504763662815,-0.034558646904770285,0.02394435355113167,0.00414748733920236,0.006318701750220689,-0.002355555706231402,0.00010517862312545839,-5.884037712040543e-05
2.1997747,1.0598600003868341,-0.03346969137783162,0.023136927933596674,0.003936755313980398,0.006104763003863569,-0.0022553347980311667,2.3525672796974317e-05,-3.7925600890154813e-05
2.2299087,1.063174057751894,-0.032383055629907176,0.022384222262785913,0.003750178577695902,0.005940760672547621,-0.0021484831955313685,-8.64291703188743e-05,-1.0763423769281552e-05
2.2600424,1.0660887733101845,-0.03129747192724608,0.021651875193702264,0.0035730652709010644,0.005797699996138958,-0.002041381174984036,-0.00021195444258114305,1.786696369652279e-05
2.2901764,1.0690034311264753,-0.03021188802085817,0.020902382909714357,0.0033935735938738602,0.0056526014165202,-0.0019406439401712453,-0.000343382246499678,4.4320781887248587e-05
2.3203104,1.0719180051237345,-0.029126312641892582,0.020135802325492946,0.003211705044839333,0.005505466095843526,-0.0018462724550578138,-0.0004807108494133453,6.85979589007962e-05
2.3504443,1.0739967375993729,-0.028030104527715594,0.01951592806800817,0.00304082605705129,0.005390812907442048,-0.0017338874676809078,-0.0006210290842563709,9.133589691884337e-05
2.380578,1.0757896937429905,-0.02693028631620109,0.018944177364181414,0.0028721025537822354,0.005285748242643191,-0.001617459611947373,-0.0007644106839327148,0.00011200380414514645
2.410712,1.077582560479641,-0.025830478727584705,0.018365873313998637,0.002700957868163798,0.005178447132390154,-0.0015050157430112586,-0.0009115836036512219,0.00013036814466131028
2.440846,1.0792226567864418,-0.02472865764866583,0.01781100598323304,0.002527975719911802,0.005073989087240959,-0.001396189700147779,-0.0010584456499635134,0.00014571858109758038
2.4709797,1.0794413723051548,-0.0236079421301838,0.017531760741456903,0.002357951592890232,0.005014894311394458,-0.0012860312347074757,-0.0011690539222489133,0.0001523022491209182
2.5011137,1.0796599444001913,-0.022487244597868994,0.017252321605054632,0.0021854270559113014,0.004954131215699608,-0.0011764063286087735,-0.0012800548745657424,0.00015685745986193536
2.5312476,1.0798783265054226,-0.021366574248531833,0.016972811685366906,0.002010403564948682,0.0048917003419339375,-0.0010673154757823294,-0.0013914469120347868,0.00015938437541940307
2.5613816,1.0785797517746687,-0.020224844134645537,0.016932315438589862,0.001836916171293186,0.0048599660210395705,-0.0009719621494323621,-0.0014662766975960528,0.00015551720305005882
2.5915153,1.0768021382391453,-0.01907649845816195,0.016961748121567588,0.0016621018586498266,0.004837452921058987,-0.0008772909923425928,-0.0015273789426053647,0.00014868291288687256
2.6216493,1.0750242453068495,-0.017928178189322352,0.016985012803987676,0.0014846700886527214,0.004814034418925745,-0.0007785838187221068,-0.0015860863752441877,0.00014031984628608241
2.6517832,1.0715051833540201,-0.01675491698551923,0.017222534355610275,0.0013164555747401119,0.004792499940965991,-0.0007015189518356744,-0.0016143439360867635,0.00012838697849371645
2.6819172,1.0673662424087524,-0.015572807576972991,0.01750818402989296,0.0011497027070403658,0.004771540288972025,-0.000624609473600983,-0.0016293761011411632,0.00011470405217314875
2.712051,1.0631553642451763,-0.014389698204468004,0.017768676695808283,0.0009808814376474134,0.004749346072734965,-0.000539153220887682,-0.00164020618829164,0.00010003394101672806
2.7421849,1.0560225490480661,-0.013163832656573504,0.018322904935208717,0.0008376976030170362,0.004690638982126138,-0.00048827583836793045,-0.001614388712531915,8.3092717143388e-05
2.7723188,1.0488892272114754,-0.011938014213228598,0.018775864466983982,0.0006915334663559846,0.004631868221151142,-0.00041997697139715615,-0.0015864361956775238,6.580371606077992e-05
2.8024528,1.0390088930726051,-0.010677098602172919,0.019476935071298218,0.0005635566664106482,0.00453461775031788,-0.00036735134785124794,-0.0015235858700338922,5.078768250914886e-05
2.8325865,1.0273495558649302,-0.00939349620603025,0.02016656011522855,0.0004460698726747756,0.004412452438959964,-0.0003087415994080609,-0.0014404990786244945,3.7572433825655655e-05
2.8627205,1.0118825323879719,-0.008076698737568222,0.021194420269205372,0.0003389474552647066,0.004265407498578311,-0.0002507217651416347,-0.0012851656177267547,2.992031109326327e-05
2.8928545,0.9921108558773994,-0.006722388410707936,0.0222659556358078,0.0002436918605317527,0.004090115556731455,-0.00017992365960061481,-0.0010558482109763977,2.9018302087516703e-05
2.9229884,0.9618491604924202,-0.005301610421156511,0.023220707859363365,0.00016025341901721956,0.0038565872547425824,-0.00012222343370042656,-0.0007362377724697382,2.6453128945327322e-05
2.9531221,0.9243170525878668,-0.0038347982917912304,0.022236985199506898,8.3377879706898e-05,0.003582803946923392,-1.2225141741814723e-05,-0.00034823964724994393,2.23279702471081e-05
2.983256,0.8374258354306221,-0.0033582390678930096,-0.04048204409516565,2.7647142154459507e-05,0.002815404670202202,0.00042580450021465713,-0.000505806664737699,9.953378883044667e-06
3.01339,0.46042184717953205,-0.0008182377332559554,0.062264843285668336,5.735786442288171e-06,0.0012121599400456988,-0.0003611252407100518,0.000470102029437786,-3.9395724950681525e-06


==> figs/data/periodichill/fk03_finep1_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00013068417501926888,0.00017442576543658106,-0.0055361280918517575,-5.750477834516574e-06,-0.004055331696474617,1.8269661648649292e-05,8.67687070409147e-05,-9.570046960524097e-06
0.0301339,-0.05233734200010076,-0.001185729213148079,0.023020790456495292,1.3250648905297564e-06,0.0186954819051078,-9.38503635172403e-05,0.0003082906981466295,8.088379551792208e-05
0.0602678,-0.05897043057484552,-0.003523406418025843,0.02975029173623013,0.00020415547058234598,0.02535767005144499,-0.0004493172864195634,0.0006779233688894717,8.176814137035087e-05
0.0904017,-0.04670507536502555,-0.0061486509284804924,0.03171477517597097,0.0005634258280143997,0.027617994071068987,-0.001003452329241581,0.0005402614543905044,7.660985685920379e-05
0.1205356,-0.024983049927868706,-0.008744279808979627,0.03515060646606332,0.0011223510207957461,0.030921532861248102,-0.001838009954332223,-6.993396755941643e-05,0.00011631780819304133
0.1506695,-0.0025180917436955497,-0.011258135990829032,0.03804549499912459,0.0018829587265431164,0.03389111917956115,-0.002812279474113076,-0.00043658525032286494,0.00021894418201173782
0.1808034,0.02027617653948255,-0.013732994345446059,0.040095881726893996,0.0027264185787895423,0.036712299380149416,-0.0037848583860830677,-0.0006600024062969501,0.0003461016675002784
0.2109373,0.04197526520874817,-0.016158743617324944,0.04278005375810678,0.0037716829661874397,0.03914858687991428,-0.004906140973049464,-0.0007585384216797575,0.0004320829304162254
0.2410712,0.0634248247515643,-0.01856991039858258,0.04491987946749027,0.004853577463666647,0.04149901358186781,-0.0059815617983885565,-0.0008203461190224011,0.0005076737130107409
0.2712051,0.08347711130045354,-0.020978424704480858,0.047256828089811506,0.0060567529039361355,0.04333390959799802,-0.007140983721012514,-0.000925392816543928,0.0005672093977552865
0.301339,0.10285945219311543,-0.023383617999115813,0.04935250295128764,0.007311367656257555,0.044921179781170016,-0.008294447097967117,-0.0010352021475777482,0.0006167665950513713
0.3314729,0.1218029825904523,-0.025798102730391292,0.05103144021383281,0.008578028934917829,0.04617864565948011,-0.009408868006742142,-0.0011830669889894968,0.0006544014467352174
0.3616068,0.13949017654522322,-0.028247020190065086,0.0529889172569135,0.009902572674728277,0.046491621676239756,-0.010592262539700921,-0.0014798924187469026,0.0006629729834864139
0.3917407,0.1571791201713495,-0.03069210379544529,0.054323452018136056,0.011214053362220876,0.04680483289813059,-0.011687579221738695,-0.0017355937269979654,0.0006655533264050313
0.4218746,0.17417410883354023,-0.03313242668809835,0.055839928896526655,0.012481777192353612,0.04649055289499304,-0.012792690644954027,-0.0020216608134143266,0.0006848989557798479
0.4520085,0.19058903749100864,-0.03556853062400478,0.0574714697761368,0.013711167180939128,0.045651737582551415,-0.013896456602544086,-0.0023255433559015823,0.0007168867727441036
0.4821424,0.2070034749340266,-0.038001296616130276,0.05856661788291334,0.014927986509665089,0.04481132165787651,-0.014919047930372468,-0.002587239102863222,0.0007424332257893919
0.5122763,0.22308461740612984,-0.04040099652229401,0.06001180195118426,0.01602204213208006,0.04398547247689738,-0.015965896582137134,-0.0029159955150650793,0.0007861726966446047
0.5424102,0.23886089236475527,-0.04277067103930676,0.06176156973587035,0.017003713596604714,0.04317055514946443,-0.017031586819512865,-0.0032964235945207535,0.0008450900882860979
0.5725441,0.2546358334366232,-0.04513758234134002,0.0630170421361677,0.01797387792670637,0.04235107163642279,-0.018021314987643575,-0.0036267241776728604,0.0008964120174390797
0.602678,0.27024692902341485,-0.047467733545090596,0.06412367804844644,0.01887425934239812,0.04155031923329445,-0.018967946423165544,-0.003999521382569132,0.0009654425768601907
0.6328119,0.28514328226447105,-0.04964677296447917,0.06628093761455943,0.019508990455962154,0.040849385648673284,-0.019988049052078516,-0.004751787856023178,0.0011415388557732794
0.6629458,0.30003555631265044,-0.0518239365919726,0.06799882394496391,0.02013430501662607,0.040147620170950964,-0.020942402760744196,-0.005493198240669359,0.0013164278594222953
0.6930797,0.31492372089996934,-0.053999219686375,0.06927772082745286,0.020750227341375042,0.03944502063111004,-0.021831119727373376,-0.006223725597602029,0.0014901079715083862
0.7232136,0.3298103576526046,-0.05594752104661893,0.07106515277858162,0.021152985780439785,0.03881624503656929,-0.022690285878184818,-0.006851408534087436,0.001668227622502112
0.7533475,0.34469223162159324,-0.05770126063725911,0.07322809770731098,0.021373855591052968,0.03825070326268867,-0.023524563646043842,-0.0074109130875648615,0.0018528072867762594
0.7834814,0.35956624848768115,-0.0594543335319031,0.07495225159098504,0.021588967241335476,0.0376841214168992,-0.02430596425897419,-0.007987969891751817,0.0020398439162647654
0.8136153,0.37443240033462644,-0.06120674221892841,0.07623831853108679,0.02179832857432582,0.037116489533680616,-0.025034555314540543,-0.008582686870098118,0.002229351612305001
0.8437492,0.3903878736309707,-0.06252121162833646,0.07794665092629136,0.021778310279199322,0.03669284748041437,-0.025556062062026846,-0.008847326961514478,0.002380941274280746
0.8738831,0.40709104761481285,-0.06353380013024434,0.07971771920734327,0.021601241272004728,0.03636859350857095,-0.025932756641832744,-0.008886627313279568,0.002505776585825713
0.904017,0.4237824250012636,-0.06454714611754753,0.0809338537507584,0.021422603963150866,0.03604346418727407,-0.026275111140449125,-0.008940635532079414,0.0026314715720889
0.9341509,0.44046205282211304,-0.06556125538190827,0.08159624761924178,0.02124239380255901,0.03571744442422452,-0.02658312291915221,-0.00900959886997627,0.0027580435513082646
0.9642848,0.4581083683297038,-0.06627221725648269,0.0825990615597364,0.02095055499014009,0.035345302581600256,-0.026661723148919403,-0.008948780825216853,0.0027920240036552243
0.9944187,0.47739963605999947,-0.06646963849198073,0.0844295178192519,0.020472238123194368,0.03489568451914694,-0.02639381271332577,-0.008638835098780186,0.0026679984147566535
1.0245526,0.49667933490127325,-0.06666813918855041,0.0855162213982324,0.01999440913091683,0.034445138341571466,-0.026117880274074086,-0.008316700480007563,0.0025439446562246022
1.0546865,0.5159474648535252,-0.06686771876411512,0.08586051941242001,0.019517066339847823,0.033993667589291315,-0.02583387029469146,-0.007982626662918794,0.0024198642163530157
1.0848204,0.5352039001882076,-0.06706837844103575,0.0854637456063887,0.019040213008911074,0.033541280667675796,-0.025541729470031985,-0.007636866629179837,0.002295759674937272
1.1149544,0.5548287192359567,-0.06660737615311518,0.08612203246646427,0.01848269109755446,0.03305747521799468,-0.02490264634907484,-0.00728068702231943,0.002088856214429022
1.1450882,0.5744793815538287,-0.06608513719402254,0.08617829874082145,0.01791748396097333,0.032570682793709574,-0.024250630459818803,-0.00692256545738182,0.0018741173334252703
1.1752222,0.594120517373085,-0.06556377263041213,0.0854640040484893,0.017352172904066664,0.032083794446807895,-0.023618571577849648,-0.0065627721792561895,0.0016592990122506282
1.205356,0.6137519311159849,-0.06504328781738877,0.08398030856679733,0.016786765960869234,0.0315968135961128,-0.023006409629776,-0.006201260519249166,0.0014444040774437706
1.2354898,0.633280910551548,-0.06433068815385923,0.08229837826171543,0.016236659237357943,0.03097147033007578,-0.02230646227533107,-0.0058040774900174445,0.0012392147091611115
1.2656238,0.6525469860062003,-0.06309106049593538,0.08142395115356565,0.015726870765186706,0.029968984317775973,-0.021349257599389174,-0.005313536286623661,0.0010606474932502948
1.2957577,0.6718041859567165,-0.061852612474467605,0.07980690336840546,0.01521429538025854,0.028968452463872682,-0.02043923341702604,-0.004823031233526601,0.0008819024664419169
1.3258916,0.6910526417195797,-0.060615334718022496,0.07744823258541866,0.014698938793237703,0.027969870576729762,-0.019576282171913595,-0.00433246915788195,0.0007029836270989155
1.3560255,0.7102921977639198,-0.05937924102181569,0.07434898428881942,0.014180813728729747,0.026973249932348623,-0.018760307748360357,-0.003841764263763617,0.0005238977889457136
1.3861594,0.7286816034466028,-0.057904193992726505,0.07186146101387281,0.013710128393521698,0.025789637201849513,-0.01779520756820923,-0.0033938492531180404,0.00037539224108971547
1.4162933,0.7461852040141821,-0.0561793118249625,0.07014255988530227,0.013286947729375614,0.024408608542674824,-0.016681673101840634,-0.002971781317887053,0.00026054067418125495
1.4464272,0.7636851016432047,-0.05445604963460937,0.06781020898019685,0.01285794747396989,0.02302737637186348,-0.015628159651053,-0.00252393520562434,0.00014772884183996852
1.4765611,0.7811811733990908,-0.05273442290490493,0.06486479545810864,0.012423147982869956,0.02164594310819058,-0.014634571963711311,-0.002050207343924658,3.696457142421275e-05
1.506695,0.7986735384911299,-0.05101442179875448,0.061306703752946334,0.011982562933604498,0.020264290723383815,-0.013700795444044421,-0.0015504868629523105,-7.174623767714427e-05
1.5368289,0.8145620301365852,-0.04923669615527615,0.05857432399300766,0.01160018611730843,0.01913080945704527,-0.012738510545030432,-0.0012889324135353635,-0.00015641396165269557
1.5669628,0.8295560330152512,-0.047427078359760344,0.056165294378912156,0.011247226054624093,0.01813537238675981,-0.011781780319542065,-0.0011521341338286938,-0.00022637557081636018
1.5970967,0.8445506691932678,-0.0456186980009079,0.05330452104572814,0.010887808114249387,0.017139005026200808,-0.010878836091518629,-0.0009930081913869983,-0.00029383747433846057
1.6272306,0.8595460299402475,-0.04381154500879347,0.049991942852940174,0.010521942850685202,0.016141694350919417,-0.010029616260815173,-0.0008114906888351363,-0.00035879582478427335
1.6573645,0.8745420426130295,-0.04200563475023955,0.046227437266642246,0.010149646501237765,0.015143442271838996,-0.009234075859318923,-0.0006075210093067782,-0.00042124595062685116
1.6874985,0.8871990609914064,-0.04041855881223455,0.043887920088448884,0.009813748383760888,0.014361738429941541,-0.008491367242089563,-0.0006151074408278188,-0.0004298900500377161
1.7176323,0.8992550019174814,-0.038888514623977244,0.041723462463833294,0.009484198914634631,0.013635478428501623,-0.007786444115712159,-0.0006743669063888971,-0.0004242845566894255
1.7477663,0.9113164786249399,-0.03735906496876851,0.03926362914526582,0.009150103018427263,0.0129083286781241,-0.007117716539174715,-0.0007262098570114655,-0.0004178908392242651
1.7779001,0.923383392393589,-0.035830224776873365,0.03650806026670894,0.008811468558987443,0.012180292802567688,-0.006485190956226329,-0.0007706114925439215,-0.0004107072961335957
1.808034,0.935413857921958,-0.03430767360259779,0.03349176592905101,0.008468438597743034,0.011454118157442041,-0.005889905527982978,-0.0008055455921746509,-0.00040280834781287604
1.8381679,0.9447347037494183,-0.03315363425645046,0.032532307175355935,0.008130848013073882,0.010905490637500043,-0.005390153389355522,-0.0007081878678326346,-0.00039929816189754536
1.8683017,0.9540604278445244,-0.032000189676182345,0.03139612609407827,0.007790729790797802,0.010356559971204427,-0.004911261149637931,-0.0006126726198268408,-0.0003955230131160294
1.8984357,0.9633911307901144,-0.030847332935081795,0.030082906797988196,0.007448085200251952,0.009807320549505021,-0.004453222346164291,-0.000519042590845625,-0.00039148701639203285
1.9285696,0.9727267418056726,-0.029695073957554996,0.028592372277146394,0.0071029216617595915,0.009257775521568834,-0.004016040058075855,-0.0004273421132769996,-0.0003871944441903154
1.9587035,0.9811327699571848,-0.028626517247175798,0.02739625943702817,0.006762402884643075,0.008766764217886192,-0.003641749637158121,-0.0003310957604442076,-0.00039818378866512966
1.9888374,0.9879406597465277,-0.02770110606797971,0.026888679908333102,0.006432242542288367,0.008376283794121893,-0.0033542564575576687,-0.00022576284876118027,-0.0004357396281461084
2.0189712,0.994750676676631,-0.02677652391139418,0.02628750411750036,0.006100449931320672,0.007985530422591374,-0.0030787219236154233,-0.00012255830264256903,-0.00047334237973826543
2.0491052,1.0015628598630428,-0.025852768769254908,0.025592600323596004,0.005767028139307695,0.007594501898664809,-0.002815132447896676,-2.1490712661055913e-05,-0.0005109923154992945
2.0792391,1.0083771962672472,-0.024929844817961566,0.024803876478173503,0.005431983491725189,0.007203198727069867,-0.0025634766220571994,7.743103629908113e-05,-0.0005486894728207629
2.109373,1.013080595061183,-0.02410079703258816,0.024242826422394614,0.005137430972233143,0.006942849471713373,-0.0023924637765923885,2.5408669212120816e-05,-0.0005514837463996781
2.1395068,1.0175801180303097,-0.023281839792616665,0.023669977450147206,0.004845583288191055,0.006694570460574251,-0.002235229076957286,-4.554389981831046e-05,-0.0005518409543064377
2.1696408,1.0220808777958155,-0.022463942543254234,0.023056368242238445,0.0045523648555921194,0.006445607699422293,-0.0020848667745788536,-0.0001210834387021277,-0.0005531908832921504
2.1997747,1.0265827998518944,-0.02164711417572107,0.022402075531453125,0.004257783030587528,0.006195966036686039,-0.00194136650270511,-0.00020119569558724095,-0.0005555293780977366
2.2299087,1.0299926213920116,-0.020860373129835352,0.02176286621311796,0.003998200483573962,0.0060010457654153,-0.0018243479798155868,-0.0003118280513858913,-0.0005321699178803806
2.2600424,1.03291554749012,-0.020087813085410744,0.02112784086555819,0.0037535204265300667,0.005829402590950312,-0.001720792921548659,-0.0004390179634504287,-0.000498209802666085
2.2901764,1.0358389560133219,-0.019316519348649308,0.020475679043896466,0.0035075445135504067,0.005656203916781341,-0.0016215470170466394,-0.0005712686784040194,-0.0004655963655557397
2.3203104,1.0387627873569727,-0.018546500345109962,0.019806466314034044,0.0032602804168564304,0.005481453964028965,-0.0015266014048849232,-0.0007085752705657047,-0.0004343253089081649
2.3504443,1.0407703127712011,-0.017781133763492107,0.01921810449993311,0.0030424364397851683,0.005342805261331544,-0.0014248363679728454,-0.0008379630751311098,-0.00039812519389199446
2.380578,1.0424644947052002,-0.017018298618495464,0.018655992090714335,0.0028338234941869883,0.005215077000657663,-0.001322041593909029,-0.0009665182908951656,-0.0003612401856180847
2.410712,1.0441586375236511,-0.016256845483439974,0.01808804949896725,0.002623952370309578,0.00508534159900067,-0.0012217846079189201,-0.0010984635662060938,-0.00032582494444145896
2.440846,1.0456938333809376,-0.01549571315990761,0.017540557393035172,0.0024153939771781197,0.004960177431102009,-0.0011238331347605685,-0.0012265990161690686,-0.0002927467727744826
2.4709797,1.045749481767416,-0.014726033085025847,0.017234979354038504,0.002229457305482564,0.004894599613712025,-0.0010249896223451082,-0.0012892829039459056,-0.0002691162562552628
2.5011137,1.0458049029111862,-0.013957778108306229,0.016929352609332815,0.0020422821669615217,0.0048276715714244385,-0.0009262589147307852,-0.0013520335358148251,-0.00024670609410102376
2.5312476,1.0458600874990225,-0.013190957033657469,0.016623709753660787,0.001853876524560167,0.004759394447785353,-0.0008276413964248119,-0.0014148493869756197,-0.00022551255752678302
2.5613816,1.0443285536020994,-0.012411652773153037,0.016540265760897954,0.0016793626421496065,0.004724829879866921,-0.0007409698273881937,-0.001446443064970544,-0.000210123953593593
2.5915153,1.0422958377748728,-0.011629422777332366,0.016519785452320468,0.0015083841604872886,0.004700565871199185,-0.0006553168109690571,-0.001466039900037425,-0.00019710240561232072
2.6216493,1.040262809023261,-0.010848655212612357,0.01649104971119586,0.0013361701823978774,0.004675612518023956,-0.0005665669790704386,-0.0014832204085072518,-0.00018495499026541853
2.6517832,1.0364526882767677,-0.0100572129667853,0.016696005587988783,0.0011787933997041138,0.00464012026700934,-0.0004992073783839698,-0.0014823718891040383,-0.0001744532236031424
2.6819172,1.03201006911695,-0.00926296174293384,0.01695185556906509,0.0010258820013970544,0.004600776660810013,-0.0004341235290783504,-0.0014727715057334763,-0.00016481571192337996
2.712051,1.0274911671876907,-0.008469857762975153,0.0171792100096384,0.000872348854962757,0.004560274740385252,-0.00036324412599594326,-0.001458934153128962,-0.00015573986218917293
2.7421849,1.0198719333857298,-0.007662778501980938,0.01776211529886207,0.0007430624650787132,0.0044843430131170535,-0.00032863204993767783,-0.0014044864364081335,-0.0001477483597842644
2.7723188,1.012252327054739,-0.006857299893454183,0.01822958364584437,0.0006124900905901587,0.004408327012205214,-0.00028190366983078374,-0.0013474081761971138,-0.00013998910382714413
2.8024528,1.001724960282445,-0.006041013679350726,0.019011617725820606,0.0004971650593500765,0.004288343163243214,-0.00024785541750874975,-0.001252514323147793,-0.00012948198452857642
2.8325865,0.9893145114183426,-0.005218384736508597,0.019802952666692297,0.00039121276672025667,0.004139854139065181,-0.00021122807215703896,-0.0011371610810389458,-0.00011687169819058799
2.8627205,0.9728986509144306,-0.004388826557260472,0.020949150205226252,0.0002945447445406077,0.003981666362988982,-0.0001749532604193773,-0.0009388406608557189,-9.977125538341872e-05
2.8928545,0.9519547745585442,-0.0035513267685018945,0.0221187703668404,0.00020850867946497657,0.003812498270399689,-0.00013093552166840335,-0.0006522604836482655,-7.746738971880194e-05
2.9229884,0.9194071404635906,-0.002663471292180475,0.023173457414111698,0.0001349318174967269,0.003594116280208221,-9.624936510581631e-05,-0.0003453570169554233,-5.7618032490251134e-05
2.9531221,0.878815958276391,-0.0017414041540178005,0.021959264919247823,6.93239811314235e-05,0.0033416873598788193,-2.573698988389203e-05,-8.12571778923115e-06,-3.9923639774075884e-05
2.983256,0.7912146728485823,-0.0020697318395832554,-0.034357907020149736,2.395099021549094e-05,0.0026323738432786005,0.00033974684715355427,-0.00014270399202510843,-1.9971437228595935e-05
3.01339,0.4334861934185028,-0.00044593742404686054,0.05542755017849199,4.449503342593087e-06,0.0011331158393768817,-0.000257559923758146,0.00041860896664178333,-8.4432471257358e-06


==> figs/data/periodichill/fk03_finep1_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.014933126778487349,-0.0005973111959747257,0.010708493401801283,2.218356093903488e-05,0.015384472426909572,0.0003348661948149009,0.0003398121090565339,4.609315020191672e-05
0.0602678,-0.015345490266554407,-0.00117270335658759,0.01636812241959589,0.00017790002438857402,0.023745195475482164,0.0006673214637571013,0.000474745872060887,1.4795050872146871e-05
0.0904017,-0.004569342122522357,-0.0015482149735817075,0.01778892066476398,0.00043661481463324133,0.025106155578075478,0.0008538842372403776,0.00036190930869162927,-5.4762829271098705e-05
0.1205356,0.01528543282438477,-0.001400329588836513,0.02080436396060691,0.0008284327053908761,0.026288668614553704,0.000732365412036277,-6.410038816725604e-05,-9.654188095668851e-05
0.1506695,0.03595247538373769,-0.000995134801542008,0.023335942406962806,0.0013143139249506604,0.02767459882017679,0.0004351650151499511,-0.0002978108894222513,-0.00012289794465202505
0.1808034,0.05721238126716344,-0.00039668739350418036,0.02520355511324464,0.001866492297152677,0.029202201510915165,-5.9531081448560925e-06,-0.0003975027333761478,-0.00013781922505036714
0.2109373,0.07869716887944378,0.00033021171839209273,0.02747626297417144,0.0025240843001439676,0.030956897642728604,-0.0005855567940811961,-0.0005295547968779892,-0.00014714088997977025
0.2410712,0.10028431290993467,0.0011227420227442053,0.029374467833279745,0.0032247626286360507,0.0327988204156197,-0.001244492285935329,-0.0007039959759393198,-0.00015518585307239678
0.2712051,0.12102360371500254,0.00186849205465478,0.031159690906726253,0.003987848449670784,0.034646265463153185,-0.0019520629432472412,-0.0009082269320295452,-0.0001362065894559915
0.301339,0.14111109008081257,0.0025802774898693315,0.032745036881779925,0.004798874241153485,0.03649893790406934,-0.0026992997496497638,-0.0011374199975057449,-9.65476769351288e-05
0.3314729,0.1610424998216331,0.003273382142651826,0.03376145552189472,0.005620491024461749,0.03823111751890881,-0.003478986940753635,-0.0013770627581025025,-5.932969431410739e-05
0.3616068,0.18005447601899505,0.0037813120356986474,0.03536855311470517,0.006512560690789754,0.039330503220901224,-0.004310262533707567,-0.0015419644003471043,-2.9017548949096273e-05
0.3917407,0.19907562946900725,0.0043039185784436995,0.036254036300459605,0.007402673276215041,0.04043074117244539,-0.005157950589178427,-0.0016789059769502408,2.6419416980935653e-06
0.4218746,0.2174336665775627,0.0046828976319375215,0.03710181438434308,0.008308567967577913,0.041104150420843595,-0.006052424698627703,-0.0018838272280922586,6.681170095621634e-05
0.4520085,0.23493041167967021,0.0048689170589568675,0.038196902646001764,0.009235967238841836,0.041221045555447165,-0.006992106113256529,-0.002157997450386193,0.0001724364527949196
0.4821424,0.2524392884224653,0.005067034918283753,0.0386813725099896,0.010161767076834341,0.041334048585255995,-0.007935190157752615,-0.0023661352622023867,0.00027898988543828974
0.5122763,0.2695193183608353,0.005118597850014339,0.039444365232583656,0.011063013934316171,0.041272858542059844,-0.008897543160468185,-0.0027919592717422174,0.0004192275042511302
0.5424102,0.2859793487004936,0.004953521836796426,0.040919894052649564,0.011930294745004877,0.040961924633009066,-0.009877144030740491,-0.003558454205630208,0.000605763078559719
0.5725441,0.30244929576292634,0.004798395293619251,0.04185706132966656,0.01279641309105557,0.04064399910948812,-0.010849030468762672,-0.0042619685601160764,0.0007913799431564315
0.602678,0.3187850685790181,0.004627798974979669,0.042419079069054386,0.013651263081143984,0.04028806881269642,-0.011818557390606062,-0.0049216719481826226,0.0009755384355768748
0.6328119,0.33328003948554397,0.004139467520872131,0.0446137770185553,0.014375138774866646,0.03952840014954994,-0.012838323076210486,-0.005794509848360309,0.0011511351570482114
0.6629458,0.3477816632948816,0.0036584813096851576,0.04638992183603238,0.015097963757005619,0.038766966233771384,-0.01384123930328492,-0.006670292999386833,0.00132589070876923
0.6930797,0.36228994047269225,0.0031848543858359335,0.04774694316427841,0.01581975867020434,0.038003758961176276,-0.014827610636250849,-0.007549321260318807,0.0014998101071461286
0.7232136,0.3761398261412978,0.0026139588217120036,0.04927764925241657,0.016453045869772313,0.03721841898708831,-0.01577248513785632,-0.008193915841822618,0.0016327154919274953
0.7533475,0.38908837269991636,0.001906009671074571,0.051257393380502114,0.016966127192100746,0.03639892376710694,-0.016662939503954234,-0.008548972386951573,0.0017119207494811
0.7834814,0.4020403353497386,0.0012025897958665155,0.05290256392842346,0.017478128725866487,0.03557116846499697,-0.01753185097769037,-0.008950958624517457,0.0017927644716075849
0.8136153,0.4149957299232483,0.0005037088085373398,0.054212893693541986,0.017989068762372766,0.03473512256603408,-0.01837938229916074,-0.009399987771088318,0.0018752251889439897
0.8437492,0.42791107296943665,-0.0002095160962198861,0.05570693090599743,0.018366807248407023,0.03403753788365177,-0.019095712804626186,-0.009600922136052742,0.0019056302849082888
0.8738831,0.4407779462635517,-0.0009408061159774661,0.05743738749756522,0.018599400606493413,0.03349079529284451,-0.019670080748269408,-0.009531947018961037,0.001879979401995426
0.904017,0.4536426467821002,-0.0016702267967048101,0.05883881851409861,0.01883142517461564,0.03293393628957217,-0.02022254359402375,-0.009517731208481603,0.0018572092742854638
0.9341509,0.4665052266791463,-0.0023977779455890413,0.05991139423069669,0.019062891666938888,0.03236692076186343,-0.020753173495436296,-0.009558367648361375,0.0018373134689298315
0.9642848,0.47972348239272833,-0.003056358003959758,0.06097673422579325,0.019215395573492146,0.03181429917962891,-0.021183288113567053,-0.009510401467559302,0.0018065196291642673
0.9944187,0.49395859707146883,-0.003522906396938197,0.06258526535802808,0.019144085054626142,0.03132624736539964,-0.0213700152594853,-0.009095320390684104,0.0017384317497943418
1.0245526,0.5081856893375516,-0.00399019889448482,0.06379132893080708,0.019073450763035446,0.030834828411155618,-0.02154038421873282,-0.0087161849964355,0.0016718803526172708
1.0546865,0.5224047685042024,-0.004458237003973409,0.06459562843255218,0.01900349263626084,0.03034001606724501,-0.021694369152098887,-0.008373111451210797,0.0016068736230491387
1.0848204,0.5366157349199057,-0.0049270194558630465,0.06499883942744894,0.018934211008581538,0.02984178638030052,-0.021831942325951155,-0.008066218589175165,0.0015434203595099962
1.1149544,0.5517977606505156,-0.005091079230624018,0.06617317310277865,0.0186898250227903,0.029173422249722844,-0.02165077093397936,-0.007580631237056396,0.0014396851873420544
1.1450882,0.5672097811475396,-0.005183590517845005,0.06716743958421645,0.018403927015832915,0.028463734030555528,-0.021389278022366474,-0.0070484958600060075,0.0013265975291412702
1.1752222,0.5826134784147143,-0.0052791610251006205,0.06769012027201249,0.018119339914363035,0.027753535091213477,-0.021121967740348725,-0.006518870546149879,0.0012142810575109177
1.205356,0.5980087304487824,-0.005377795016102027,0.06774198551462463,0.017836066953257346,0.027042827683077,-0.020848698721613806,-0.005991858097762608,0.0011027394037996913
1.2354898,0.6134442808106542,-0.005424696719273925,0.06752602012423331,0.0175357540570504,0.026367108287756513,-0.020536609598765396,-0.005512025499063641,0.000993861528756327
1.2656238,0.629126314073801,-0.005189010851609055,0.06788884566106823,0.017140537453860197,0.025876778371984772,-0.020053781083715465,-0.005263208492859376,0.0008954306730134329
1.2957577,0.6448010420426726,-0.004958427030942403,0.06776597927912609,0.016746150868707926,0.02538620467036723,-0.019575828911053354,-0.0050093276710030075,0.0007974990037733805
1.3258916,0.6604685671627522,-0.0047329541921499185,0.06715813568682794,0.016352599645899385,0.024895383128733465,-0.019102498996815015,-0.004750396698752179,0.0007000636504182158
1.3560255,0.6761287562549114,-0.004512603925832082,0.06606601282539415,0.0159598965323341,0.024404317784826955,-0.01863354446076248,-0.004486434314023576,0.0006031230629919438
1.3861594,0.691835000179708,-0.00417834037943976,0.06505629082711273,0.015555892853718618,0.023864131313267818,-0.018098792602825303,-0.004167338661685753,0.0005006916609270393
1.4162933,0.7076198551803827,-0.003659364694613032,0.06445748578292776,0.015132773215375908,0.023246816550179128,-0.01746390525782765,-0.0037478418459839027,0.00038992518584539415
1.4464272,0.7233986798673868,-0.003145948110613972,0.06336274447209966,0.014709678770440075,0.022631133201027786,-0.01684358802298641,-0.0033013969189175313,0.0002806730413881981
1.4765611,0.7391713410615921,-0.0026381068855698686,0.06177265494135198,0.01428663109813492,0.022017113758274472,-0.016237569477443932,-0.0028282045459444714,0.00017291628875452442
1.506695,0.754937956109643,-0.0021358479461923707,0.059687784418734346,0.013863644770740317,0.021404779978882613,-0.015645567858855507,-0.0023284587700430513,6.663437025454344e-05
1.5368289,0.7701581995934248,-0.001552575135974621,0.05816020609526318,0.013442489324650534,0.020696556954499786,-0.014992048776522644,-0.0019535382278848623,-3.402961547340486e-05
1.5669628,0.7849203422665596,-0.0009020425811741006,0.05707183450565445,0.013022329545928218,0.019904857018752737,-0.014291366393302867,-0.001670856997404813,-0.0001295352834025004
1.5970967,0.7996806856244802,-0.00025733988240972394,0.05555043842596008,0.012601560027310629,0.01911117432192469,-0.013607574784169222,-0.0013503695037657805,-0.0002233645196125522
1.6272306,0.8144393526017666,0.0003815268646576442,0.05359613901186622,0.012180200283242359,0.018315505937552014,-0.012940403153971046,-0.0009920831934672157,-0.00031554066431742193
1.6573645,0.8291962165385485,0.001014540568519351,0.05120912432998903,0.011758277026143524,0.017517861229265727,-0.012289589203954652,-0.0005960115404564916,-0.00040608559510507827
1.6874985,0.843199584633112,0.0016813085676403716,0.048870913639959435,0.011365247059239015,0.01673112279475582,-0.011636535250153575,-0.00046383971713191956,-0.00048258964885260073
1.7176323,0.8568815719336271,0.002359524287385284,0.046355081989918556,0.010983917298829,0.01594918654414762,-0.010992529862422952,-0.0004368549385390247,-0.0005527589630590495
1.7477663,0.8705635294318199,0.0030324079853016883,0.04346507072665373,0.010601688673721263,0.015166741942469617,-0.010365373482280546,-0.00038884805815748644,-0.0006220188014804435
1.7779001,0.8842453453689814,0.0036999421026848722,0.0402009197534553,0.010218586231428134,0.014383794761317662,-0.009754847459112965,-0.00031980053082859665,-0.0006903800218706571
1.808034,0.8979270737618208,0.0043621192417049315,0.036562599564421316,0.009834629934704117,0.01360034100313565,-0.009160726344507621,-0.00022969365244225083,-0.0007578544184891437
1.8381679,0.9099543262273073,0.004887672352197114,0.03481483036137567,0.009476133287322164,0.012853633934942058,-0.008567627546821168,-0.00027174337217118066,-0.0007877167013870835
1.8683017,0.9218594282865524,0.005399121027835463,0.03295211795684039,0.009119221611070157,0.012109716697946216,-0.007983857591332839,-0.00032366982115576183,-0.0008149762944908444
1.8984357,0.9337707906961441,0.005906715112814709,0.030801875023424463,0.00876187780085328,0.011365682798011215,-0.007410259208089422,-0.0003742828372048767,-0.0008425062837269327
1.9285696,0.9456883445382118,0.006410442386368231,0.028363618719557504,0.008404116299342406,0.010621536906878892,-0.006846703975226534,-0.00042351684203485035,-0.0008703048016992333
1.9587035,0.9565620962530375,0.00683015526010422,0.026286397732957267,0.008046215462034502,0.009943279967838593,-0.006325597578829163,-0.0004545878469656116,-0.0008789700381240999
1.9888374,0.9648494943976402,0.007048237421258818,0.02562060919782949,0.007688740746165151,0.009427460506819835,-0.005889556899932673,-0.0004482176538499229,-0.0008401324217357149
2.0189712,0.9731424655765295,0.007262657120008953,0.02481595879845222,0.007331131921533832,0.008910881110793703,-0.005455370426702581,-0.00044854381587825995,-0.0008017342402665184
2.0491052,0.9814410489052534,0.0074734078905294155,0.023872148332896193,0.006973392501488145,0.008393540552545736,-0.005022945184094003,-0.0004555542883037753,-0.0007637711833658343
2.0792391,0.9897452183067799,0.007680481461648014,0.02278893880716837,0.006615528081917203,0.007875441759387482,-0.004592191365418848,-0.00046923650939311584,-0.0007262392502350516
2.109373,0.9955460093915462,0.0077281843564378505,0.02219487268009268,0.006275337272343621,0.0075340915608253095,-0.004254039409069441,-0.0004994900720607324,-0.0006734205253579236
2.1395068,1.000866649672389,0.007741990742943017,0.02165847600643911,0.005938389660086255,0.007226182771034163,-0.003932735368230982,-0.0005375226301498667,-0.0006174063055729547
2.1696408,1.006190124899149,0.007751853079753346,0.021065254454133875,0.005601252842187639,0.00691753269358653,-0.0036104986303404215,-0.0005813735567561564,-0.0005611661217649792
2.1997747,1.011516386643052,0.007757763132985929,0.02041512976391302,0.0052639293698493895,0.006608140518899815,-0.0032872668143639396,-0.0006310634329869547,-0.0005046938934849312
2.2299087,1.0156423933804035,0.007706100474024424,0.019849818246589157,0.004948610660468378,0.006354722016470147,-0.003011107006958929,-0.0007071272050573497,-0.00046622052829086867
2.2600424,1.0190520361065865,0.007618517096489086,0.019339881005727477,0.004646327225582216,0.0061343208521553,-0.002762233422528096,-0.0008001984867028527,-0.0004381605550669313
2.2901764,1.0224631913006306,0.007527014169681934,0.018806985843561774,0.0043438253457196855,0.005913042996767133,-0.0025117979860545536,-0.0008978080056640803,-0.00040957000279550135
2.3203104,1.0258758570998907,0.007431584239384392,0.018251059060073738,0.004041104871521748,0.0056908860370231615,-0.0022597602616622704,-0.0009999686844998582,-0.0003804401576740832
2.3504443,1.0282555986195803,0.0073034957586060045,0.017746714161485544,0.0037591794961934193,0.005506552582259958,-0.0020533683849698727,-0.0011119594675290338,-0.0003675654193372735
2.380578,1.0301662646234035,0.007158548181905644,0.017266751415246695,0.003486589409715552,0.005338349299987716,-0.0018671106538951914,-0.0012295762772164282,-0.00036204144979658687
2.410712,1.0320778861641884,0.007009809374721954,0.016780009085484604,0.0032137756380851,0.005168566057063872,-0.0016795228921701703,-0.0013501851387721139,-0.0003562734190311641
2.440846,1.0339060500264168,0.006856006411908311,0.01629645254375145,0.0029419674297407766,0.00500177924458261,-0.0014931873975844567,-0.0014704281355088671,-0.00035021184432817835
2.4709797,1.0340164583176374,0.00667262926526746,0.016015144498732647,0.0026949680694387103,0.00492665853572859,-0.0013589978038489395,-0.001523857485182938,-0.00034311314287590553
2.5011137,1.0341273173689842,0.006485388722921925,0.015734071880111333,0.0024476879839220953,0.0048503011161976145,-0.0012244226779627911,-0.0015774817526022673,-0.00033585649199779775
2.5312476,1.0342386569827795,0.006294278477298576,0.015453180193215621,0.002200124342014044,0.004772708788750853,-0.0010894612662158253,-0.0016313018498740777,-0.00032843368408194473
2.5613816,1.0327830500900745,0.0060927632794118836,0.015328108515820116,0.001974616065510221,0.004726108367031263,-0.0009769372536504416,-0.0016451330139705528,-0.00031853952530627505
2.5915153,1.0307095684111118,0.005884689374650698,0.015256986158151076,0.001757624906695043,0.004691543443389446,-0.0008741019523704841,-0.0016413083108389112,-0.00030755441845414615
2.6216493,1.0286358632147312,0.005672602500908397,0.01517722206985983,0.001540335775643574,0.00465640640524632,-0.0007721586640364701,-0.0016353341014145057,-0.0002963774853561153
2.6517832,1.0249258298426867,0.005454407953948248,0.01528341270342315,0.0013463772053084922,0.004611815841315829,-0.0006831494394395907,-0.0016109363042444403,-0.0002838102004801888
2.6819172,1.0205207038670778,0.0052312685575088835,0.015437705519866673,0.0011621919903380313,0.004563139160917752,-0.0006011806501982214,-0.0015765655235619297,-0.0002705695948473847
2.712051,1.0161156449466944,0.005004061753425049,0.01555272583196432,0.0009777438005720179,0.004514191332844853,-0.0005213737600805917,-0.0015389742616801596,-0.0002571646171200161
2.7421849,1.0086012799292803,0.004758805745950667,0.01602784582855543,0.0008255696524886725,0.004428518675484177,-0.0004579678347189217,-0.0014633581612456923,-0.00024017073722414477
2.7723188,1.0010714028030634,0.004509349923864647,0.016391174353194815,0.0006733214452351368,0.00434257489668239,-0.00039862669716586845,-0.0013845502595893292,-0.00022304715805949936
2.8024528,0.9907645005732775,0.00423632998172252,0.01705892550018051,0.0005388823107592781,0.004213855770125802,-0.00034117086643149254,-0.0012677896747255273,-0.00020235892288112466
2.8325865,0.9784807674586773,0.003945203099647188,0.01776122344748765,0.00041705255360696746,0.00405469119322862,-0.00028894288787620435,-0.001128080458853412,-0.00017924787764287076
2.8627205,0.9623864348977804,0.00362614590630983,0.01873621646493384,0.0003074092124070138,0.0038896832970872703,-0.0002331376068194827,-0.0009214445829924525,-0.00015247232793416817
2.8928545,0.9416742604225874,0.003274055474321358,0.019701371331879547,0.00021255910260384463,0.0037175286274692813,-0.0001767932451371317,-0.000638154574672679,-0.00012131159495596282
2.9229884,0.909220676869154,0.0028871524082205724,0.020814739692177064,0.00013308959134367905,0.0035091798863376407,-0.00011727469952360452,-0.0003671190305349508,-9.087862630513035e-05
2.9531221,0.868214126676321,0.0024729295619181357,0.019826171224995193,6.469455891147266e-05,0.003274519566658955,-7.493771495110631e-05,-8.919213924514068e-05,-6.075923525401956e-05
2.983256,0.7932996824383736,0.0001805579369715815,-0.04020930107655829,2.584302385893483e-05,0.0026207595973131515,0.0002780703324897815,-0.0001793150814106974,-2.9994670851897722e-05
3.01339,0.43950528372079134,0.00020021539148729062,0.05391847522400281,3.4311563615127445e-06,0.0011415538204524675,-0.0001679405205148297,0.0001945050566340067,-9.252073107353935e-06


==> figs/data/periodichill/fk03_finep1_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.015827000606805086,0.012307395576499403,-0.0016581803636127048,-0.0009349670860987904,-0.0025437253450695104,-0.0012368579967817369,0.00015628160618524466,0.00010993862246012347
0.4821424,0.14908030396327376,0.10736609366722405,0.014128102118015871,0.008476107657594914,0.06532528637757705,0.010943762279199895,-3.3234714283698636e-05,0.0002545980393674641
0.5122763,0.16592430765740573,0.10936689213849604,0.013074859278576424,0.00812893544181947,0.06708977081186167,0.009921296128081288,0.0002057611611293998,0.00047637511828152197
0.5424102,0.1915632369928062,0.1172904372215271,0.013287397635056902,0.0077567910170692755,0.06841343633287507,0.008957138390639247,5.1627074137057874e-05,0.0006264854198124816
0.5725441,0.2194239511154592,0.1263163227122277,0.013646258753130469,0.007483818472041305,0.06874751225957507,0.007864190584202256,-8.897586550362171e-05,0.0008030798955911155
0.602678,0.24652233719825745,0.1340376262087375,0.014614954607188757,0.007578456881096388,0.06743653915170414,0.006917483064790779,-0.00024978612092074574,0.0009721570494794001
0.6328119,0.2744016977958381,0.141289348481223,0.016284470425398614,0.0077544978200898874,0.06562689966443569,0.005910339317013451,-0.0005865177991508062,0.0010791153321851113
0.6629458,0.30264446418732405,0.14829400274902582,0.01740591938468998,0.007920742121722613,0.0635862160079568,0.004679473662828115,-0.0010276262509228192,0.0011498242797104482
0.6930797,0.32900689356029034,0.15298057929612696,0.01941793595865232,0.008291994117237179,0.061014391771159304,0.003478413248609924,-0.0015092046974418578,0.0011467966993441618
0.7232136,0.35496213752776384,0.15710902446880937,0.02066884939588548,0.00868978508973605,0.05831203246046035,0.002153733968248077,-0.0020241664136077513,0.0011231092899785626
0.7533475,0.3792353207245469,0.15954760508611798,0.022630708088935247,0.009163039281177142,0.05557227140596237,0.0008250450083599967,-0.0025883844101823126,0.0010631134575593377
0.7834814,0.40280126594007015,0.16124908556230366,0.024337462652790715,0.009669450001397302,0.052806685982874045,-0.0005132184773879167,-0.0032089946264328966,0.0009871552528647586
0.8136153,0.42532571870833635,0.1621428644284606,0.025759818492322728,0.010199777689969533,0.050077848453379356,-0.0018913027492267198,-0.003806111963402749,0.0008891411950583579
0.8437492,0.44580525159835815,0.16150936600752175,0.027807010143103383,0.01078703024991147,0.047433912785132114,-0.0032171832621868818,-0.00432450763579424,0.0007550607843525752
0.8738831,0.46627664379775524,0.16082884301431477,0.029060364020205398,0.011369128303550767,0.04476846003045447,-0.004511584147734199,-0.004920684055401699,0.0006259194521835926
0.904017,0.484776827506721,0.15893885167315602,0.030815507026068667,0.011957487054352418,0.04225827347274462,-0.005794229128110728,-0.005329045533042372,0.00048399101565905567
0.9341509,0.5024533588439226,0.15652681165374815,0.03248649107346757,0.012536238811899744,0.03979822975075558,-0.007008106690125887,-0.005720158317826735,0.00034896051582349865
0.9642848,0.5201188800856471,0.15407551522366703,0.03356756012418377,0.013098559443064619,0.037314641145794476,-0.008134778657309258,-0.006207376330439331,0.00023023523402277996
0.9944187,0.5361525695770979,0.15077516296878457,0.035212932189837676,0.01362498554755889,0.03529818013914999,-0.009229425418989731,-0.006357108267930042,0.0001239659417754074
1.0245526,0.5517925610765815,0.14725176827050745,0.036656630162160364,0.014119351580051374,0.03337950909129041,-0.010230594551679462,-0.006487627898055775,3.771614097303525e-05
1.0546865,0.5674224337562919,0.14369787485338748,0.037638724297665516,0.014584466461777013,0.03144310880349989,-0.011121735506156666,-0.006700055810411909,-2.6831877653455934e-05
1.0848204,0.582379131577909,0.139871888095513,0.03892414268862204,0.014990338638835064,0.02991865096671552,-0.011950889634878906,-0.006608841083688983,-5.873479986552208e-05
1.1149544,0.5969649059697986,0.13588987034745514,0.040213546855007554,0.015346071406298262,0.02861621749388044,-0.012693040045853365,-0.006371479477318802,-6.556709881388827e-05
1.1450882,0.6115409526973963,0.13188496208749712,0.04110157910047696,0.015666360312864128,0.027303033914342113,-0.013320081424875299,-0.006193796997146942,-5.372140746274883e-05
1.1752222,0.6260509202256799,0.1278851784300059,0.04185819148435416,0.01593371468452865,0.026075926008688587,-0.013849551000761295,-0.005976042313544767,-2.9602428208926507e-05
1.205356,0.6403662292286754,0.12395796820055693,0.04310178687424854,0.01611116578441505,0.025159679620866834,-0.014326308095788998,-0.005470999673468288,-1.5140424119790388e-05
1.2354898,0.6546714147552848,0.12001430452801287,0.04395759256701942,0.01625483085833626,0.024241148305837484,-0.014691941622167498,-0.004988897362402689,6.168704096428052e-06
1.2656238,0.6689665960147977,0.1160542475990951,0.044426337535637184,0.016364335195333143,0.023320377158117002,-0.014945866370658839,-0.004529314241879507,3.4254350795844034e-05
1.2957577,0.6832274319604039,0.11230472440365702,0.0452263449712858,0.01638384265811374,0.022505638575080582,-0.015153941379718414,-0.004085673294940705,5.1574992684929406e-05
1.3258916,0.6974594760686159,0.10869407781865448,0.046122029935114994,0.01633667236630343,0.02176373073247973,-0.01530310174800631,-0.0036371880112779737,5.71244464071205e-05
1.3560255,0.7116782609373331,0.10507097630761564,0.046632761452692684,0.01626114374536953,0.021022674638194058,-0.015350671085950021,-0.003182230781470779,6.0863372021623986e-05
1.3861594,0.7258839830756187,0.10143544559832662,0.04675954840158836,0.016156994239991604,0.020282452999310443,-0.015296260442770451,-0.0027206376501544933,6.273787203932811e-05
1.4162933,0.7398604098707438,0.09815100813284516,0.04735711516822372,0.01597283744502008,0.019746702886057677,-0.015245189210728982,-0.0024403282835405754,6.325128178137884e-05
1.4464272,0.753756558522582,0.09496738272719085,0.0478416277498136,0.01575055403100381,0.019273452942117054,-0.015137375824448143,-0.002200307491681044,5.976015280172067e-05
1.4765611,0.7676377967000008,0.09177443361841142,0.0479557743719452,0.015506382468873911,0.018800715757568212,-0.014942217948489142,-0.001942044251759905,5.175285595128545e-05
1.506695,0.7815042771399021,0.08857217419426888,0.04770073511192674,0.015240148722222159,0.018328478796304178,-0.014659458327497973,-0.0016655356535570996,3.9203012884613594e-05
1.5368289,0.7949055936187506,0.08572360809193924,0.047661801207630305,0.014910242559035159,0.01801453604670087,-0.014446778416982428,-0.0015569730527753428,2.2770184299440415e-05
1.5669628,0.8081684596836567,0.08296822925331071,0.04744124943071648,0.014552190871766868,0.017743339112154213,-0.014203889075667775,-0.001482737001130782,2.5682010722936417e-06
1.5970967,0.8214171826839447,0.08020597806898877,0.04688154085284335,0.014178031640935986,0.017471048260693702,-0.013888664020944158,-0.0013914860360120143,-2.1535796216328563e-05
1.6272306,0.8346519153565168,0.07743685925379395,0.04598374594068744,0.013787652376602096,0.017197663553336892,-0.013500938793593875,-0.0012832597810496157,-4.955273139783809e-05
1.6573645,0.8475782889872789,0.07503548410022631,0.04512310408359266,0.013390604676007037,0.016829405709070162,-0.013161971796386743,-0.0012155016272899426,-6.98867283501351e-05
1.6874985,0.8603648860007524,0.07279033266240731,0.044104005611024566,0.01298643513406536,0.016418931892554337,-0.012816215881853665,-0.001153830853982631,-8.889826804895279e-05
1.7176323,0.8731390237808228,0.07053987093968317,0.04276833998265772,0.012571825866824848,0.016006632539455782,-0.012413468577090518,-0.0010731501693546606,-0.00011156089148328121
1.7477663,0.8859008308500051,0.06828410254092887,0.041117041171498836,0.012146702335012092,0.015592509928429445,-0.011953603202661547,-0.0009735118449438222,-0.00013788185003901977
1.7779001,0.8983935583382845,0.06629861751571298,0.039506748395966795,0.011753366250951176,0.01509154155684389,-0.011503990961678444,-0.0009440803549422006,-0.00017146802442720308
1.808034,0.9106780476868153,0.06451905856374651,0.0378711374877293,0.011384987364785736,0.01452461617307799,-0.011059817041384305,-0.0009653665981265436,-0.00021060921444256722
1.8381679,0.9229505956172943,0.062735109066125,0.03594378827299405,0.011010045737834958,0.0139569372030751,-0.010572485767632804,-0.0009697567595531942,-0.0002523117844278256
1.8683017,0.9352111462503672,0.060946801386307925,0.033725591447249514,0.010628498768378345,0.013388515706502258,-0.010041902046153142,-0.000957340051111498,-0.00029657480859781064
1.8984357,0.9468596410006285,0.05926746752811596,0.031638017738429336,0.010241597052601175,0.012792640442258888,-0.009581324788144857,-0.0009348140038399188,-0.00032836113198664036
1.9285696,0.9577527679502964,0.057724198733922094,0.0298261985801882,0.009850966578072023,0.012163551515495783,-0.00922470998068211,-0.0009119190796242557,-0.0003426923892708957
1.9587035,0.9686322622001171,0.056176920887082815,0.027787832418072367,0.009455459293672685,0.011534531037743722,-0.00883460307194521,-0.0008835851761152431,-0.000357611291279215
1.9888374,0.979498103260994,0.05462566390633583,0.025523754296519874,0.009055040882044216,0.010905584320438883,-0.00841093871876214,-0.0008498417087821394,-0.0003731185329777653
2.0189712,0.9895763248205185,0.05315150698879734,0.02364685826472601,0.008679295794736972,0.010284463966912136,-0.007967173331300759,-0.0008097362446644399,-0.00037990071083579004
2.0491052,0.9984617456793785,0.05179693375248462,0.022528208125194293,0.008344549471055692,0.00967559370610365,-0.007517215563994109,-0.0007665152459183349,-0.00037262331604136375
2.0792391,1.00733308121562,0.050438577600289136,0.021258321144742354,0.008006037382106958,0.009067320441833204,-0.007043380430525124,-0.0007233547266315195,-0.0003652750982329387
2.109373,1.016190379858017,0.04907645552884787,0.019837900785467433,0.00766372858539421,0.008459641428254285,-0.00654562351939518,-0.0006802878722985475,-0.00035785098512741676
2.1395068,1.0236043184995651,0.04765923524973914,0.018732759979991576,0.007320809231661282,0.007961984855140363,-0.006090907285443939,-0.0006548838682750788,-0.00034897259403157476
2.1696408,1.0293831806629896,0.04618039744673297,0.018068909756133067,0.006977239297747077,0.00758893350141802,-0.005693692695744851,-0.000652989797478732,-0.00033763564394528303
2.1997747,1.0351512245833874,0.04469845339190215,0.017341091650661777,0.006629168255077929,0.007216082270847974,-0.005279815277405751,-0.0006559549924120053,-0.0003251026567057246
2.2299087,1.040908481925726,0.04321341559989378,0.01654967747345304,0.006276569235845478,0.006843427417894402,-0.004849264678369131,-0.0006637780037283998,-0.00031136663887194383
2.2600424,1.0450341384857893,0.04170422273455188,0.015946120510084816,0.005926892991097594,0.0065708434607460444,-0.004502758930986485,-0.000748977481491029,-0.0002998351328621444
2.2901764,1.0484884232282639,0.04018379171611741,0.015416738023608323,0.005575606574351799,0.006338668058904597,-0.004186299674427081,-0.000868395195842496,-0.00028793481705361595
2.3203104,1.0519347861409187,0.03866083131288178,0.014864906591955496,0.005219609364562744,0.006105927764673778,-0.0038596256350729857,-0.0009923038294032118,-0.00027416408515731916
2.3504443,1.0551228299736977,0.037142355024116114,0.014326603280231165,0.004863788324388228,0.0058826468985636055,-0.0035321543652123005,-0.0011237299688897535,-0.0002576288393723074
2.380578,1.0569822173565626,0.03565851962775923,0.013965017336080576,0.004529286564954535,0.005711111868104099,-0.0032469755527782737,-0.0012750597967793025,-0.00023404758649448143
2.410712,1.0588351711630821,0.03417246005847119,0.013597482447829545,0.004190286354972621,0.005538004515179216,-0.0029564993902877756,-0.0014298665037555105,-0.00020770894919956126
2.440846,1.060681663453579,0.03268419791129418,0.01322417411588761,0.0038467709914864283,0.0053633233845323805,-0.002660742738661695,-0.0015881333344756826,-0.00017860492808063083
2.4709797,1.061189342290163,0.031228423409629613,0.013027942740283516,0.0035255599760814077,0.005250817926216654,-0.0024099634698959913,-0.0016919672974069254,-0.00016137029230858015
2.5011137,1.0614481065422297,0.029776824841974303,0.012865227345667307,0.003204905530161844,0.005148378869195273,-0.0021673727631868894,-0.0017858184165183868,-0.0001441050128919095
2.5312476,1.0617001503705978,0.02832312890677713,0.012703280023804941,0.002879933230216022,0.005044425726446724,-0.0019242245845162397,-0.0018799487943041418,-0.00012414786782440673
2.5613816,1.0603649076074362,0.026878045056946576,0.012667075236846292,0.0025858622154513065,0.004983398924754223,-0.0017143954808392925,-0.0019140469726744527,-0.00012169799040807108
2.5915153,1.05860092677176,0.025433741888264194,0.012659049497750319,0.002296924786433244,0.004933528865677142,-0.0015182388166139864,-0.00193014036685768,-0.00012282593294054176
2.6216493,1.056830184534192,0.02398734659072943,0.012645021433354442,0.0020037000956558823,0.00488304862916431,-0.001327356631864035,-0.0019440600724516092,-0.0001222377489686346
2.6517832,1.053027544170618,0.022554505587322637,0.012759955056931949,0.0017577715327456924,0.004825628448137223,-0.0011594859273120518,-0.0019279876769717102,-0.00013712666043487823
2.6819172,1.0492151621729136,0.021119698329130188,0.012845934710282059,0.0015077546750867127,0.004767965674035232,-0.001002666723682103,-0.0019091842021394787,-0.00015103070213787976
2.712051,1.0442482270300388,0.019675497838761657,0.013010577182174465,0.0012763587769576488,0.004703922432596809,-0.0008597830538666189,-0.0018770656155186775,-0.00016078186592988653
2.7421849,1.0380013659596443,0.018221092672320083,0.013229220487040116,0.0010660194071545367,0.004632839313667167,-0.0007364034045911107,-0.0018302112592560138,-0.00016631772347640568
2.7723188,1.0310280416160822,0.016755198128521442,0.013463613089682802,0.0008613926122329812,0.004551141548539281,-0.0006262638379361668,-0.0017706021822607217,-0.00016808898381536576
2.8024528,1.0213574822992086,0.01525169049273245,0.013906152176723863,0.0006896276891643624,0.004430424882010406,-0.0005222824833753786,-0.001672167099813496,-0.00015775280466126336
2.8325865,1.010609669610858,0.013731062965234742,0.014324460323665633,0.0005222725936156362,0.004298637225499676,-0.00043483498534546347,-0.001551518754451919,-0.00014515783965736459
2.8627205,0.9955232888460159,0.01214718510163948,0.015057551862271756,0.0003863777945698659,0.004122465684026915,-0.00033655088052015475,-0.001351837021659716,-0.0001247983829371254
2.8928545,0.9761764165014029,0.010511498665437102,0.015890080229184922,0.00026338201216061745,0.003944783391230667,-0.00024517929720843483,-0.0011066758048215402,-0.0001020778490487433
2.9229884,0.950939966365695,0.008804894983768463,0.016453371261822447,0.0001595944830916074,0.003765059088064363,-0.00017221853425734845,-0.0007970035042681933,-7.576880823294632e-05
2.9531221,0.9079489558935165,0.006857969434349798,0.01681438060170115,8.607398741247794e-05,0.0035346085956489003,-6.826962056291457e-05,-0.0005492317465153763,-5.170967815152932e-05
2.983256,0.8412711303681135,0.0038020518331904896,-0.02468581921236368,3.61132565045592e-05,0.002999729272421042,0.00011821905932712278,-0.0004818484034960213,-2.8165561477939598e-05
3.01339,0.5455051893368363,0.0011032876918761758,0.0357505864530997,2.6965629414831483e-06,0.0015469305550405161,-6.32271800124159e-06,-0.00010454019688246755,-9.074849093385986e-06


==> figs/data/periodichill/fk03_medp3_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,nan,nan,nan,nan,nan,nan,nan,nan
0.4821424,nan,nan,nan,nan,nan,nan,nan,nan
0.5122763,nan,nan,nan,nan,nan,nan,nan,nan
0.5424102,nan,nan,nan,nan,nan,nan,nan,nan
0.5725441,nan,nan,nan,nan,nan,nan,nan,nan
0.602678,nan,nan,nan,nan,nan,nan,nan,nan
0.6328119,nan,nan,nan,nan,nan,nan,nan,nan
0.6629458,nan,nan,nan,nan,nan,nan,nan,nan
0.6930797,nan,nan,nan,nan,nan,nan,nan,nan
0.7232136,nan,nan,nan,nan,nan,nan,nan,nan
0.7533475,nan,nan,nan,nan,nan,nan,nan,nan
0.7834814,nan,nan,nan,nan,nan,nan,nan,nan
0.8136153,nan,nan,nan,nan,nan,nan,nan,nan
0.8437492,nan,nan,nan,nan,nan,nan,nan,nan
0.8738831,nan,nan,nan,nan,nan,nan,nan,nan
0.904017,nan,nan,nan,nan,nan,nan,nan,nan
0.9341509,nan,nan,nan,nan,nan,nan,nan,nan
0.9642848,nan,nan,nan,nan,nan,nan,nan,nan
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.0245526,0.5107996910810471,0.07604605215601623,0.12461650037974947,-0.004072162522602653,0.03263068765101602,0.0053964776061611874,-0.0028815271731720766,1.6500729372834395e-05
1.0546865,0.953026220202446,0.13591892295517027,0.11024245435653213,-0.005165211184438443,0.060571638636863025,0.007682065471413618,-0.00104585383535016,-0.0002542543613742892
1.0848204,1.0095326323062181,0.12392030959017575,0.07850681238083479,0.005547306144573353,0.059725354388581606,0.008403039550448882,0.0010226668653597424,-0.0005090603362195502
1.1149544,1.0201819203794003,0.09906939719803631,0.04521947755859057,0.015075059340022888,0.05455855780524243,0.004391619235074362,0.0016300436377559707,-0.0007418435728574957
1.1450882,1.0194064136594534,0.0718528134166263,0.017762587668664898,0.020751382545978657,0.050126136901929984,-0.002471813798236716,0.0016222258480131646,-0.0008835199472172254
1.1752222,1.0223325286060572,0.05583882282371633,0.011332912401780249,0.022747301278459545,0.04785990265206899,-0.007137627438972088,0.0011337074350908395,-0.0009195440908950674
1.205356,1.0248447973281145,0.05132287378364708,0.014359135065085349,0.023148318490654463,0.04602495205103425,-0.009009305903099687,0.0005405917279841521,-0.0008652009424759306
1.2354898,1.026156248524785,0.057427686639130116,0.019196305650397205,0.02322930456094021,0.043625946071269496,-0.00890358159441109,0.00024907903068571366,-0.0008516626451682462
1.2656238,1.022562813013792,0.06573638512054458,0.021937071291709964,0.023632654436177722,0.040672840502940455,-0.008646894105962713,7.150485621311778e-05,-0.0008774556009662486
1.2957577,1.016275703907013,0.0738423503935337,0.023156709373918005,0.024242480431767785,0.037544952511333,-0.008501656599446905,-5.457572595434987e-05,-0.0009241164012185963
1.3258916,1.0091828610748053,0.08029617695137858,0.023480004433337198,0.02498481263674113,0.034646276084343744,-0.008578188609105059,-0.00017830499440726552,-0.0009892927478765078
1.3560255,1.0024149678647518,0.08478486561216414,0.023417578882303447,0.025713859808274286,0.03250203377002395,-0.00869490695450953,-0.00035411907743626916,-0.0010962489400072497
1.3861594,0.9954905528575182,0.08692777919350192,0.023187904933566372,0.026449344120696366,0.030632916829431537,-0.00890768745014918,-0.00043655305751029785,-0.0011682975401764244
1.4162933,0.9885989092290401,0.08753534028073773,0.022838791653299273,0.02719025801974654,0.02894980990534553,-0.009213536670768394,-0.0004515967068552708,-0.0012095663869770863
1.4464272,0.9833872765302658,0.08599842467810959,0.02271354567259265,0.027744958552661687,0.027606614615148926,-0.009806967446803122,-0.0003641597118019431,-0.0011342920778715222
1.4765611,0.9796370156109333,0.08428842650027946,0.022801315165946856,0.028036401350029695,0.02649103643043522,-0.01038857977269507,-0.0003061062510612833,-0.0010319586653004102
1.506695,0.9773030616343021,0.08241066621849313,0.02312658616679175,0.02807080287627368,0.02559606343774264,-0.010953765643062954,-0.000277138906075532,-0.0009035033273747127
1.5368289,0.9759768024086952,0.08076937834266573,0.023446640499693583,0.027943948553508888,0.024861288155592895,-0.011300956443633797,-0.0003380021443448681,-0.0006970284891233812
1.5669628,0.975177451968193,0.07925173288094811,0.0237667490064426,0.027731433635670516,0.024209730143640824,-0.011533086093384978,-0.00044514591450623385,-0.0004483656120529686
1.5970967,0.9755549654364586,0.07785366618190892,0.023970392664771634,0.02746938185619914,0.02384917404677832,-0.011567903756949507,-0.0006719073037508121,-0.0002573670889802204
1.6272306,0.9762167371809483,0.07648447071551345,0.02414527052975801,0.027192643608402546,0.023556194333534706,-0.01155307480636275,-0.0009291825070651041,-7.746673692272759e-05
1.6573645,0.9771510865539312,0.0751705328002572,0.024118716409833874,0.02681111789103216,0.02329991654389396,-0.01146383700108801,-0.001040124211372815,-1.7845813705886148e-06
1.6874985,0.9780985098332167,0.07385923794936389,0.024080798587784447,0.026421303188104112,0.02304389730308241,-0.011368650307519212,-0.001145675332196147,7.112001670318125e-05
1.7176323,0.9794013574719429,0.07220581916044466,0.024003972271135154,0.026009237808429578,0.02295841035372949,-0.011295685251194315,-0.0011328806510005531,0.00010657504991161572
1.7477663,0.980757674202323,0.07050091674318537,0.02391804077329085,0.025588682270046424,0.0228982504367181,-0.011221952929769824,-0.0011034041212703832,0.00013779102659723858
1.7779001,0.9826358295977116,0.06859441671986133,0.023784614506557,0.025165019062486728,0.022802111573543383,-0.011119416869653731,-0.0010322658098477575,0.0001317848072279439
1.808034,0.9846576154232025,0.0666324246849399,0.023631443491814785,0.02473460458417845,0.02269614655008739,-0.011002646997242446,-0.0009496501086562834,0.0001154586346163389
1.8381679,0.9872850179672241,0.06471176771447062,0.023501790440249692,0.024204675429256032,0.022502388491155365,-0.010880029979366601,-0.0009700687931930817,0.00015530313365865362
1.8683017,0.9901730287820101,0.06280891201458871,0.02337044238642516,0.023627921681789017,0.022270720480810382,-0.010747774800722955,-0.001033424807645492,0.00021837361026436785
1.8984357,0.9931160490959883,0.060882458215928636,0.02323035214550162,0.023000434792476678,0.022054475559711153,-0.010587514345376338,-0.0010778344854778937,0.00032194016314863804
1.9285696,0.9961180612444878,0.058930693252477795,0.023081143668740367,0.022318757412098728,0.02185442346208229,-0.010397461372495184,-0.0011057358603366752,0.0004714643846716268
1.9587035,0.999149901792407,0.05697622954903636,0.022888749877230663,0.021646099680982297,0.02163998302732785,-0.010182993912915564,-0.001140196304799254,0.0006132599046835412
1.9888374,1.002264130860567,0.05501433307654224,0.022607950204590166,0.021011794116768158,0.021386197824336605,-0.009921384508514514,-0.0011882894842239226,0.0007306784636301702
2.0189712,1.0053747557103634,0.053061497819726355,0.022312216225378156,0.02037199708233837,0.02112144237898913,-0.009647778991265149,-0.0012331983704799657,0.0008464832141492542
2.0491052,1.0084148570895195,0.05128520092694089,0.02208533932910406,0.019768209194207666,0.020676572920287763,-0.009367065620158863,-0.001105645937290668,0.0008612377062415264
2.0792391,1.0114549603313208,0.04950890400505159,0.021839957468269056,0.01915811084765612,0.02023147095969792,-0.009075552393983874,-0.0009801673624542338,0.0008772038900927279
2.109373,1.0141202546656132,0.04780990433937404,0.021618291405891332,0.018525091096874977,0.019843380459032563,-0.008762563314168394,-0.0008367784851094292,0.0008967299556118847
2.1395068,1.0167098753154278,0.04612651858769823,0.021391330174898693,0.017883002153422266,0.019466384700131675,-0.008438528331592858,-0.0006918624639850992,0.0009183469152376418
2.1696408,1.0192530453205109,0.04448957873682957,0.021124645736718684,0.0172618482832963,0.01895024315945814,-0.008103573715952904,-0.0005534329623355235,0.0009410728201535468
2.1997747,1.0217671766877174,0.04288168760831468,0.020828718698416626,0.016652063830957325,0.01834621050747043,-0.007759040884417541,-0.0004213202867476074,0.0009659258439913005
2.2299087,1.0244410131126642,0.04131847567623481,0.020417850680483518,0.01604404839022889,0.017624746201390633,-0.007382161438876024,-0.00027635028847805684,0.0009954725590277918
2.2600424,1.0273558106273413,0.039822701597586274,0.019837028943644697,0.015441826534804566,0.016726425334585963,-0.0069601427893588586,-0.00011088597570450224,0.0010309052694082125
2.2901764,1.0302455443888903,0.03834733506664634,0.01925694248034393,0.014842496707218015,0.01588936226081769,-0.006536308948625724,5.1632625144013185e-05,0.0010576772715647164
2.3203104,1.0330802649259567,0.036916684912284836,0.01869951012059956,0.014255085926007367,0.01518850179785942,-0.00611928107713184,0.00021424602061180433,0.0010620909110226192
2.3504443,1.035816790536046,0.03547655392321758,0.01812810112815333,0.013661755030889984,0.014553206810924322,-0.0056976989450467225,0.0003526344980209926,0.0010557887630587553
2.380578,1.0382216274738312,0.03400441331905313,0.017550492932101314,0.013058017640263138,0.014143482268221484,-0.005280653714034772,0.00042271808369223184,0.001006906095226654
2.410712,1.040548413991928,0.032520857523195446,0.01696180714485873,0.012445707952821029,0.013743114336290274,-0.004862074405753661,0.0004732973363806379,0.0009465667886128711
2.440846,1.042408650740981,0.030969175073551014,0.016367463524975312,0.011803496475850876,0.013417204146137106,-0.0044703213183088855,0.000440815635842225,0.0007979061970711922
2.4709797,1.0440930500626564,0.029427755129290745,0.015793992484426145,0.011159747109260532,0.013147666211577468,-0.004069275870418151,0.0003806683529371437,0.0006540506901014074
2.5011137,1.0453515071421862,0.027911151380976662,0.015283513464956044,0.010519243239485894,0.013019997378786561,-0.0036551812659290396,0.00026166183046928866,0.0005157173882740763
2.5312476,1.0463214702904224,0.026415525178890675,0.01483259269569448,0.009882632301770878,0.012932938142378949,-0.003228519310224838,0.00010577762334046045,0.00039903831310817415
2.5613816,1.0469256974756718,0.0249464888474904,0.014459965625062798,0.00925239103068692,0.012898719816626545,-0.002788419027416701,-9.480143071384853e-05,0.00030832747439000395
2.5915153,1.0469095259904861,0.023470047482987866,0.014088281635243893,0.008615513367426355,0.012869596545071707,-0.002367690453009979,-0.0002861288682982979,0.00024067831629756152
2.6216493,1.046425275504589,0.021987153726513498,0.013719569503737539,0.0079725829221377,0.012844760920456296,-0.0019635030090073835,-0.0004708283169818344,0.0001899563803769182
2.6517832,1.0446979813277721,0.020460730302147567,0.01342326493183199,0.007323228874089092,0.012820753737523878,-0.0016017576569071594,-0.0006741800436453754,0.00019284561887638653
2.6819172,1.042200407013297,0.018936569002107717,0.013195936311850565,0.006666670208730879,0.012743172330064332,-0.0012442584647146086,-0.0008471499613487907,0.00021046932672033006
2.712051,1.0388252213597298,0.017414996764273383,0.013035718279049924,0.00600257923272699,0.012604402788563365,-0.0008945328575029748,-0.0009869241357844637,0.00024432140127371167
2.7421849,1.0335801281034946,0.015931363581330515,0.012927396103749711,0.005319804415948595,0.01230571781345924,-0.0005198535699467398,-0.0010035386881145983,0.00026593945754383846
2.7723188,1.02642478980124,0.014448126959905494,0.012870746493529373,0.004621774330182692,0.01197670610636458,-0.0001637800439544361,-0.0009413472850688578,0.00027235776133931926
2.8024528,1.0169077590107918,0.012940056345541961,0.012859114389224935,0.003913184572836238,0.011670154234411994,0.00015828272440799283,-0.0008318759936204075,0.000260262513034794
2.8325865,1.004599403589964,0.011386197198589798,0.012841309899663367,0.003200397244604531,0.011418329603259683,0.0004331539457929929,-0.0007078968959855925,0.00022764942702341672
2.8627205,0.9878868870437145,0.00975533064956835,0.012896627691222684,0.002501425061357555,0.011223791430689505,0.0006480604721271644,-0.0005731950503627334,0.00017262016754407764
2.8928545,0.9656999837607145,0.008031382483295602,0.012997824964409155,0.0018314537378249576,0.011073661934394812,0.0007964183975817454,-0.00040787364875945805,0.00010377409547167283
2.9229884,0.9357816707342863,0.0061695034164586104,0.013074196279360795,0.0012039030799810893,0.010895839040832024,0.000849200208224511,-0.00026250254138448885,3.467768488161358e-05
2.9531221,0.8922875821590424,0.004139705907164171,0.013554929741594002,0.0006589020266053849,0.010486824978143267,0.0007838201796266805,-0.00018774243422206398,-1.125128087736516e-05
2.983256,0.8218833971768618,0.0012543044922495028,-0.008964401877682993,0.00024151813851033694,0.009282949202918453,0.0006011508788872212,-0.00027182278929373076,-2.2623278626455916e-05
3.01339,0.6018199687823653,0.00021418956606567008,0.017141017037995865,3.143066926932361e-05,0.005917338789735865,0.00026357275206266334,5.331772967588503e-06,-8.055722047027584e-06


==> figs/data/periodichill/fk03_medp3_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,-0.009019117256684694,0.007128646360797575,-0.0003896114185441659,-0.00014010648421834834,-0.0002798416822239383,0.00029831771344022604,3.079374102118668e-05,-1.2197171827003044e-05
0.4821424,-0.06073309245402925,0.05425385240232572,0.011134391019528312,0.006486738947911042,0.012876172511203068,-0.008140368972103117,-0.0013577734258369888,0.0011664598033240825
0.5122763,-0.0805563815520145,0.07450223551131785,0.013880891815636051,0.008761860561943578,0.01799541743119832,-0.009757409101693534,-0.0017745305973747797,0.0016110249812365234
0.5424102,-0.08940469374647364,0.08601038495544344,0.014625144236752539,0.01012210793956541,0.02078429740599852,-0.009776771797102648,-0.002086831221929261,0.0017787226058563102
0.5725441,-0.09202686615753919,0.09436118847224861,0.014578240185807867,0.011035666295309632,0.022666364445006287,-0.00920254222106528,-0.002492044203906664,0.0018765406206325743
0.602678,-0.09038850682554767,0.10090040322393179,0.013920849111337213,0.01192854298709227,0.023880060762552228,-0.008407156614580151,-0.0028331516856734905,0.0018849798082524434
0.6328119,-0.08475928456755355,0.10651332652196288,0.012683422454018402,0.013092555704826066,0.024614886577896674,-0.007590774800509315,-0.0030712735805965732,0.001939978243435881
0.6629458,-0.07678488027886488,0.10997046297416091,0.010956653644029025,0.015038912485939535,0.02476899164639874,-0.007254287378259868,-0.0030594573390157506,0.0019212602362419398
0.6930797,-0.06603370339144021,0.11022652697283775,0.009872293831639175,0.017914261143336076,0.02484800345191955,-0.007853008998978464,-0.0027725253084003023,0.0017963220840056626
0.7232136,-0.05193714507549885,0.10619840468280017,0.01101556167989115,0.02175135523289614,0.02534175539913472,-0.009904795868760136,-0.0021697837476540374,0.0015716611507134092
0.7533475,-0.03276733308302937,0.09534310735762119,0.01845806681669808,0.02643338914761092,0.027025118884843848,-0.014665610320054232,-0.0010429329966427892,0.0012772059733993934
0.7834814,-0.005587932013440877,0.08062830765265971,0.031061107779177703,0.03045355611201041,0.029113599833984725,-0.020092987235543248,-5.4487278317967626e-05,0.0011404652359308096
0.8136153,0.029340261990000727,0.06237694733135868,0.047244826674339914,0.03350961816362517,0.03154877221728181,-0.02549351156738132,0.0009608031996941697,0.001064926618581582
0.8437492,0.07824788843572605,0.04312072364973574,0.06834334463487793,0.034861159981000936,0.034425048230925806,-0.030354889771215882,0.0010533518583790357,0.001162226037224466
0.8738831,0.13523479120340198,0.023973383904376533,0.0874160714951176,0.035371675197354076,0.03665836949071922,-0.03392436221047508,0.0010627842680203299,0.0011260482201729586
0.904017,0.21047056233510375,0.005184991390706273,0.10354035005058812,0.03530425782461979,0.03679475515488405,-0.036589650961378783,0.0006936964583120048,0.0008197500472900403
0.9341509,0.2883051559329033,-0.011473041449335142,0.11167423614194932,0.03429088544422485,0.037170966503362164,-0.03671253361826014,0.0007266682537816674,0.00047318898430801426
0.9642848,0.37401405116543174,-0.0207870348385768,0.11773875271513082,0.0319947684464923,0.03837465982709518,-0.03567155947610889,0.0011841709283875101,0.00023705730824481326
0.9944187,0.45984821021556854,-0.028496171606093412,0.11382712814886076,0.02965345530351438,0.03989730802217523,-0.0333474557894269,0.0017234078881553285,-2.73201474036114e-06
1.0245526,0.5454199947416782,-0.030042666832741816,0.11295817184288515,0.027707541351140192,0.042653556248321685,-0.03148654927264871,0.001972735176406988,-0.00018990852379197786
1.0546865,0.6283895494416356,-0.03072974568931386,0.10175343275202214,0.025738953195452705,0.044992498800893274,-0.02902583888978371,0.0020626463188644405,-0.0003606533968458562
1.0848204,0.7000023489817977,-0.02774207590118749,0.09583161226853298,0.023618721571936882,0.04548962997931282,-0.025289855783949523,0.0019370039233581322,-0.0004619598848198623
1.1149544,0.7711335234344006,-0.02474436494139809,0.08006386848648062,0.021515860158900314,0.045982378744930164,-0.021967872800801827,0.0018379941661009033,-0.0005661518786046227
1.1450882,0.8219239935278893,-0.02034078468932421,0.07115169727488135,0.020407437416763236,0.045631233813774326,-0.01884009878988389,0.0014730210173920042,-0.0007773863266521432
1.1752222,0.8668508604168892,-0.015589909265827373,0.06218463782398942,0.01955022441920945,0.045024680719674644,-0.01608818999093582,0.0012242884172985616,-0.0009958132512410483
1.205356,0.902832143008709,-0.01132476079146727,0.05289133202312435,0.019056945091648653,0.04412216784303731,-0.013719410141328327,0.0010274541039370678,-0.0011970868757498173
1.2354898,0.9256103374063969,-0.007766582000385824,0.047067975605423085,0.019126467103840077,0.042788360138762624,-0.01153920311343946,0.0007183552889141916,-0.0013897676965637339
1.2656238,0.9477919582277536,-0.004269842669600621,0.04034951495665051,0.01919566285479987,0.04140203092384767,-0.009556256875752314,0.0004977526815712549,-0.001566382362501906
1.2957577,0.9554424788802862,-0.0025923740031430498,0.03665366983814977,0.01989712178218611,0.03872794009597528,-0.008686241300508008,0.00012731155770886668,-0.0017051471596698311
1.3258916,0.962960185483098,-0.0009290819398302119,0.032882018203814534,0.020593816731874173,0.03605379259128663,-0.00785733974101286,-0.00023367757016256978,-0.0018407933658084704
1.3560255,0.9684082511812449,0.0002983766207762528,0.02973326874922122,0.021240262023648475,0.033457158121490624,-0.007289691506531,-0.0004890790866040069,-0.0019268531223455225
1.3861594,0.9700839761644602,0.0007190777032519691,0.027898904783257072,0.021796237255790694,0.031016318478848535,-0.007163373743929395,-0.0005561996206424943,-0.0019224383424284637
1.4162933,0.9717232380062342,0.001144036701589357,0.026083576113355766,0.02234996131412052,0.02858748519037526,-0.007045164031112075,-0.0006218612140108035,-0.001916590583809908
1.4464272,0.9726228080689907,0.00142689741551294,0.025077677406759147,0.022773321378268253,0.026784280213292346,-0.007137592548259091,-0.0006681218926092077,-0.0018207657622295842
1.4765611,0.9731807764619589,0.0016437626618426293,0.024468068882519844,0.02313262196576288,0.025288686897498584,-0.007331294290922028,-0.0007051022603647011,-0.0016818242652016267
1.506695,0.9737536702305079,0.0018638442707015201,0.023873470403380725,0.023487844393050048,0.02380831408902488,-0.007527212132309695,-0.0007413764403710818,-0.001542861736606331
1.5368289,0.9753774702548981,0.0020237193841694534,0.02359354463330643,0.02362394719233522,0.022935124943840726,-0.0077232633790010035,-0.0007463618977825298,-0.0014168824498215302
1.5669628,0.9770095124840736,0.0021835281659150496,0.023309678137056533,0.023759062629035082,0.02207060140195163,-0.007920581368786518,-0.0007508172431513506,-0.001290897417582099
1.5970967,0.9787736218422651,0.0023459668300347403,0.023030333051701324,0.023862462464768787,0.021317985408806524,-0.008116733799106983,-0.0007509359696397863,-0.0011571212906076676
1.6272306,0.9810849875211716,0.0025116540055023506,0.022779054122936904,0.023829905165641777,0.021018929326249144,-0.00830197945290747,-0.0007369851521239618,-0.0009890445811088359
1.6573645,0.9834029246121645,0.0026749794487841427,0.022518878757057048,0.02379598746119722,0.020724091202071523,-0.008486444031452,-0.0007239826981534601,-0.0008192240303101283
1.6874985,0.9858745783567429,0.002805270767566981,0.022323551530868846,0.023716281794604076,0.020556767614431783,-0.008645707407050672,-0.0006947152246449227,-0.0006229311102187591
1.7176323,0.9886220451444387,0.0028823806533182506,0.022257966627200143,0.023551861471242313,0.020614888039136192,-0.008756973016546564,-0.0006353533407548427,-0.0003796222828293151
1.7477663,0.9913710616528988,0.002958855464385124,0.022180572814980204,0.02338573617397619,0.020671195765521636,-0.008866669626054023,-0.0005795276373818693,-0.00013597455725778955
1.7779001,0.9943348616361618,0.002979674176458502,0.02207626733231094,0.02314424859648601,0.02059561391217622,-0.008900203700900979,-0.0005066150769412279,0.00010126176442283537
1.808034,0.997512174770236,0.002955872674647253,0.0219530205402938,0.02281719765360506,0.020378218168534887,-0.008852250971597315,-0.00040382633608693035,0.00032383858527892744
1.8381679,1.0006975810974836,0.0029318598099052906,0.02180796814748187,0.022488726200946513,0.020160313316736914,-0.008802776537921546,-0.0003061839532730818,0.0005460828499279382
1.8683017,1.0043867770582438,0.0029455914700520225,0.021599442803462043,0.022076687263822135,0.01994803037265619,-0.008681194675605826,-0.0003007879204075213,0.0007260840114825033
1.8984357,1.0082708336412907,0.002973680580907967,0.021346366849586795,0.02163027641722627,0.0197359068215501,-0.008531863240659788,-0.0003372906184374736,0.000889601508425453
1.9285696,1.0121596530079842,0.0030003565734659787,0.021063068492302328,0.0211826158291571,0.01952298202372542,-0.008382521812463066,-0.00038093955682733625,0.001052359111875351
1.9587035,1.0163087900727987,0.0030395889889405225,0.020819963667779717,0.020687749344484977,0.01935952973261132,-0.008229169645350348,-0.00048121168477181266,0.0011465835195221485
1.9888374,1.0204720422625542,0.003075957733017276,0.020547814624627847,0.02018874786987795,0.019197180403003663,-0.008075540979029842,-0.0005937515198439283,0.001235631775030727
2.0189712,1.0245629902929068,0.003100036243267823,0.020249819457053952,0.019680443138155427,0.01902014971152044,-0.007917085142704826,-0.0006974902631495788,0.001314447284262903
2.0491052,1.0281876903027296,0.0030590164533350617,0.019977512632138206,0.01911672111432837,0.018764031138674662,-0.007726821785198625,-0.0006913948435377983,0.001327967820613011
2.0792391,1.0318053495138884,0.0030150950187817216,0.019681699545098574,0.018552350973480965,0.01850428143411048,-0.007535463521855897,-0.0006947980503938262,0.0013410522555488415
2.109373,1.0351821668446064,0.0029127593825251097,0.019432224913068064,0.01798636632837686,0.0182282853858554,-0.0073215889862877645,-0.0006675969361618008,0.0013360126554534313
2.1395068,1.0383218340575695,0.00275310146753327,0.019231731558895238,0.017419128767133536,0.01793607568278989,-0.007084920432287258,-0.000608035203500548,0.0013132392270792125
2.1696408,1.0414575692266226,0.002591657064840547,0.019011882753344977,0.016851813835516746,0.017640503502699256,-0.006846602202428036,-0.0005552626120509015,0.0012905022233314898
2.1997747,1.0443175360560417,0.0023972854360181373,0.018778761672593625,0.01631532648339657,0.017230888265983832,-0.006587511474741297,-0.00048696718445199376,0.0012407353172905681
2.2299087,1.0471380315721035,0.0021972623530928104,0.018529387272446574,0.015782934453281373,0.01680195273228767,-0.006323858171454895,-0.00042077312657545947,0.0011877456035853664
2.2600424,1.049926357343793,0.0020011475995715955,0.018214690440184977,0.015251270357880061,0.01632886639413697,-0.0060490449109424065,-0.0003382277866738428,0.0011336081267783985
2.2901764,1.0526263862848282,0.001818513707803504,0.017745374507263767,0.014722023846595288,0.01573707954398919,-0.0057458884350425786,-0.00019955659244427597,0.0010748737538688392
2.3203104,1.055325761437416,0.0016347058290193672,0.017261176213217544,0.014192407026345721,0.015142714768266233,-0.005441057158484624,-6.66301014285867e-05,0.0010167986932601905
2.3504443,1.0579319819808006,0.0014958546689740615,0.016762122005524294,0.013653723138725347,0.014640044378651122,-0.005099283938786097,4.526041352955184e-05,0.0009489438706442802
2.380578,1.060531847178936,0.0013585597516794223,0.016249112529923337,0.013114207242617632,0.014140372511779013,-0.00475374857966881,0.00014864796576940197,0.0008806824232548485
2.410712,1.063023841008544,0.001224929890668136,0.015734520373072325,0.012569036940675621,0.01370782863243188,-0.0043940522183331075,0.00020144980837431652,0.0008078545938851106
2.440846,1.0654484145343304,0.0010925941260211403,0.015214558973092762,0.012020453203952937,0.013315524813986302,-0.004025221440601096,0.0002205906378729399,0.0007323636712061289
2.4709797,1.0677459388971329,0.0009499798034084961,0.014683293885844995,0.01145906270989837,0.01294443698725976,-0.003648360925382667,0.00020223279962297905,0.000664604941217832
2.5011137,1.0697487350553274,0.0007859528632252477,0.014146132755936902,0.010868454271607958,0.01262762014689295,-0.0032547712272771217,0.00010752737795276593,0.000614377259754077
2.5312476,1.0714444685727358,0.0006045190693839686,0.013671972441118285,0.010265350006044706,0.012362560709975908,-0.002871951698303889,-7.990563301706749e-06,0.0005706982963899467
2.5613816,1.0725790709257126,0.0003929478584723256,0.013322354358750621,0.009639333382972074,0.012195237573994457,-0.0025097954519566674,-0.00015480216109349867,0.0005381787773650533
2.5915153,1.0731586888432503,0.00017153476346720709,0.013040326272109048,0.008999517056306435,0.012072406484506462,-0.0021627948745078355,-0.0003148012394928075,0.000506975271861936
2.6216493,1.072927938774228,-6.293630337950162e-05,0.01285918151619625,0.008339355449478099,0.012015187537338493,-0.0018386086028800584,-0.0004916893305144214,0.0004772818789474543
2.6517832,1.0719498470425606,-0.0002882533608499216,0.012713395315048004,0.007659135242264531,0.01194808012816306,-0.0015178761905100264,-0.0006540495039472419,0.0004392600846257362
2.6819172,1.0700969733297825,-0.0005023738140153,0.01260398101091198,0.006955381710087026,0.011869165072716178,-0.0012016545240333175,-0.0007997017585374029,0.0003914202414536845
2.712051,1.0664778221398592,-0.0006966898081373074,0.012557281049951907,0.006217930693935027,0.011803113696004192,-0.0008999201649291138,-0.000851279371587254,0.00034244772018352676
2.7421849,1.0617621969431639,-0.0008869282337400364,0.012542288522273681,0.005468678237150895,0.011743499965463275,-0.000606349195089057,-0.0008605177939671992,0.0002948390897066636
2.7723188,1.0552144963294268,-0.001071804518232966,0.012567964453400027,0.004703103607977979,0.011694004317738713,-0.00032531900856141603,-0.0008046533230599666,0.0002504063791799937
2.8024528,1.0460667628794909,-0.0012460989831879488,0.012679955357326023,0.0039331681249520165,0.011612806066652149,-5.4955871291079844e-05,-0.0007122884457960339,0.00020733700547365106
2.8325865,1.0339436773210764,-0.0014064499591768254,0.012897593355153392,0.0031697779180953033,0.01152536524856635,0.00019929957717067736,-0.0005950721772637491,0.00016447842752779517
2.8627205,1.018057405948639,-0.0015486461988984956,0.013197037484982133,0.0024263352313130524,0.01144246420622485,0.00042425116906001127,-0.0004607647435643184,0.00011910651814415706
2.8928545,0.9972283039242029,-0.0016714761932234978,0.013471025223017241,0.0017178906405200065,0.011349871683557501,0.000600818871258946,-0.00032181702622341955,6.828806913504213e-05
2.9229884,0.9667976461350918,-0.0017854776822332497,0.014193863592796507,0.0010884825126482667,0.011110340097699825,0.0006799661927804036,-0.00018496294055531104,1.4939613188336592e-05
2.9531221,0.9210239555686712,-0.0020717835157029185,0.0070558458114010625,0.0005725671913789345,0.010476604435292313,0.0006864644757524545,-0.00012560227011799898,-2.1272891184277533e-05
2.983256,0.8378522805869579,-0.0018939368833343906,0.0018524207984179641,0.00020420872868253585,0.009204258948307509,0.0005553324592947643,-4.5904921748745296e-05,-3.1851666112326265e-05
3.01339,0.6008623018860817,-0.0012420929733707453,0.013072387728515655,1.7596802145595964e-05,0.005557940350733939,0.00017334471808632562,0.00013711051405580267,-1.0903114034232597e-05


==> figs/data/periodichill/fk03_medp3_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.010456864241859876,-0.0011145147418574197,-0.01706243746702601,0.00010465109518908667,-0.009219588984776402,-0.0004003088266795435,0.0005595420023947265,-8.194443143571773e-06
0.0301339,-0.23132388340309262,0.003227697775400884,0.02660669977073933,0.0014400468895979892,0.03867310016299981,-0.00016343349784129037,-0.0006965335311432969,0.00012768234420419943
0.0602678,-0.2587198135443032,0.009579274775433078,0.027249758952513997,0.004602059433194138,0.04146089584922994,-0.0015299053914038284,-0.0009669912738801264,0.00013823645679242905
0.0904017,-0.25956878578290343,0.013310863821629937,0.026707593737844204,0.008711012695224079,0.03931821070978192,-0.0029447382835535944,-0.0005044921435269478,5.950761366346264e-05
0.1205356,-0.24988219235092402,0.015584462758852169,0.027894587114380143,0.01299180963743112,0.036454588170875594,-0.005114294485952525,0.00025249537308216254,-9.050900780462295e-06
0.1506695,-0.23820731602609158,0.017359846262024803,0.029650006346686325,0.016962289396787796,0.034992293027647545,-0.006598046922906577,0.0009042032596128773,-0.0001541215829617712
0.1808034,-0.2230428485199809,0.018399769009192823,0.03238134627166266,0.020670878498638537,0.034071749121948575,-0.008327554703714692,0.00126358128395923,-0.0003064862224325803
0.2109373,-0.20823944034054875,0.019167417114658747,0.03492691090341369,0.023883266458397123,0.0342603478433975,-0.009611716240084025,0.001287106730619986,-0.00041872210196300115
0.2410712,-0.19333671173080802,0.01972058911633212,0.03730459353506803,0.02686549445402464,0.03500291380093195,-0.010810148655840133,0.0011771132452056896,-0.0004904665904083249
0.2712051,-0.17769631114788353,0.019889550041966686,0.039745273505072926,0.029621358750101166,0.036369486736528164,-0.012116832201771038,0.0010209127127800309,-0.0004856189512721042
0.301339,-0.16134487744420767,0.019559003740141634,0.04231556317542366,0.03222182026640128,0.037974251685539404,-0.013252258747080903,0.0007536895942278502,-0.0003415602892316734
0.3314729,-0.1438252351945266,0.018852259549021255,0.045065295975142736,0.03476628872897892,0.039521098215114146,-0.014443491867021777,0.00048542365046971934,-0.00025273283296706477
0.3616068,-0.12404188339132816,0.017573163899214705,0.0483512526608503,0.037269947758276314,0.04078148758048281,-0.01587832893703946,0.0003687671447161348,-0.0003556308912476398
0.3917407,-0.10306621890049428,0.015886083092482295,0.051706518529234025,0.03973467264015225,0.041906852114018366,-0.017327462362715266,0.0003593837196405095,-0.0004678303080774811
0.4218746,-0.08030889502333594,0.013584795422502793,0.055290207197591375,0.04213068642468684,0.04281894949813848,-0.01877259011947494,0.00048726776353848244,-0.0005896788113078184
0.4520085,-0.0556215475226054,0.01056617169524543,0.05872893456860389,0.04443420457855442,0.043666101392605815,-0.020311936456437488,0.0008302617589910509,-0.0008430088928598078
0.4821424,-0.029110157178365625,0.006865444462164305,0.061688899607533564,0.0466378959487584,0.044424402802078156,-0.021851767941454426,0.0014236758880377199,-0.0012248443128042665
0.5122763,-0.0008581721576774726,0.00240591578585736,0.06447806393977672,0.048539529118955496,0.04538506361561302,-0.023472473565017905,0.002279344317924374,-0.0014513903770616667
0.5424102,0.02847374904922617,-0.002526005815525423,0.0663008496471884,0.05024093507767357,0.04652440244545042,-0.024967640821018686,0.003302869872340891,-0.0016015743074533641
0.5725441,0.05849186705199827,-0.007704746232775506,0.06784057844998768,0.05190143084958767,0.047755561381737546,-0.02651787305577818,0.004182868410215462,-0.001761622306789934
0.602678,0.09024510089147952,-0.013523834488296416,0.07100193204317529,0.05351542886929064,0.04915366484688809,-0.028600650077397476,0.004652857334223278,-0.0019232764399153973
0.6328119,0.12200374581152573,-0.019372033896161156,0.07213310261731988,0.05506562340381194,0.05050659256090698,-0.030291799739012828,0.0053905640514239446,-0.0021407332335377847
0.6629458,0.1572116871830076,-0.025315141920145834,0.07705503530924535,0.05641323518374483,0.0522441574492155,-0.03291546667937381,0.005130479175989608,-0.0019802914334781795
0.6930797,0.19263124279677868,-0.03130826545702803,0.07971458311728163,0.057685292885789184,0.05391196334727188,-0.03515385967259781,0.00523954404716979,-0.001887084244812576
0.7232136,0.2303115427494049,-0.03676036720935372,0.08322002176513532,0.05833473022748493,0.05399381452041183,-0.03719288709485245,0.00508347422699236,-0.002003639208562502
0.7533475,0.26939838053658605,-0.04191550624091178,0.08582143927278424,0.05858513560461196,0.05320018940810505,-0.038958044149256514,0.0047831929635603464,-0.0022135742089284404
0.7834814,0.3085364969447255,-0.04711576137924567,0.08536456160427157,0.05877230472439177,0.052409154743676224,-0.040294102944494745,0.0047726295887653095,-0.002455394485568166
0.8136153,0.34934405516833067,-0.05129204993136227,0.08975449749077996,0.058277080196783154,0.05227071680656485,-0.041611018630828916,0.00422310933382114,-0.0022889522339125685
0.8437492,0.39039696427062154,-0.05535069928737357,0.09204649217378777,0.057640050206080665,0.05224435376693439,-0.04263507016875199,0.003634614914370099,-0.0020657165786065247
0.8738831,0.43146206997334957,-0.05931902985321358,0.09173636303738289,0.056856611257396106,0.05236185426760914,-0.043241405282269184,0.00314554552869244,-0.0018709506733567093
0.904017,0.4718033978715539,-0.062068723142147064,0.09460973442655135,0.05518669428705486,0.05354738776995425,-0.04304578798356127,0.002950990322035868,-0.001900519802324249
0.9341509,0.5121813509613276,-0.06486598722403869,0.09425138308224368,0.053496356821377,0.05473770410495724,-0.04261044382884986,0.0026531744768216355,-0.0019237847218960596
0.9642848,0.5521391797810793,-0.0671079239109531,0.09322965817584733,0.05162071758108432,0.05487963780146421,-0.041878079383006854,0.0023556645414484776,-0.0017730678610221626
0.9944187,0.5912935417145491,-0.06820262124529108,0.09412315973612795,0.049412896198042816,0.052909864156385475,-0.0408881426565919,0.002211587756965014,-0.0012904063654653785
1.0245526,0.6305001191794872,-0.0693223652197048,0.09196758261151683,0.047201770879121335,0.05093577456399888,-0.03979366743589571,0.0020387085498204246,-0.0008095598973318663
1.0546865,0.6687936531379819,-0.07004187657730654,0.0881180152542716,0.04491066933226315,0.049115806881098366,-0.03832665586300969,0.0018634851749077808,-0.00039224679351012746
1.0848204,0.703780229203403,-0.06928813335252926,0.08632454187302818,0.04235918131028564,0.04786988224183707,-0.035929879722647176,0.0017646612606160832,-0.00018879990150549538
1.1149544,0.7387977913022041,-0.06853957934072241,0.0821120894487617,0.03980782792827481,0.04663522988785373,-0.033571104447606415,0.001672308747085848,1.4389900199543448e-05
1.1450882,0.773083133623004,-0.0676533838850446,0.0761277796775589,0.03730409786282174,0.04537718176759411,-0.03120324326775132,0.0015307844048763342,0.00021361477674569803
1.1752222,0.8016748428344727,-0.06568882911233231,0.07306558881737146,0.03516009425935278,0.043862430525376084,-0.028558447163544998,0.0010090136401298775,0.0003832514300466292
1.205356,0.8302731066942215,-0.06372441840358078,0.06839558376570465,0.033013378004123406,0.04234571658491996,-0.026012822710073435,0.0005297920001497043,0.0005532136031096828
1.2354898,0.8587005324661732,-0.06175151950446889,0.06218675912629268,0.03087244491711314,0.040812617479251356,-0.02356583263205681,9.148154333401062e-05,0.0007202653610922468
1.2656238,0.8764435965567827,-0.05926351361267734,0.05910561499479894,0.029241440127474625,0.038413004262475174,-0.021181108232578537,-0.0004398196199186435,0.0006953000594153154
1.2957577,0.8941453341394663,-0.056779312684739125,0.05541887979104765,0.027606043996141246,0.03601396499532078,-0.01888084791854891,-0.0009404537756238854,0.0006785531744257335
1.3258916,0.9118057861924171,-0.054298902898153756,0.05113103666211005,0.0259663150872208,0.03361548655169631,-0.01666451965140992,-0.0014105675240734632,0.0006700170627928776
1.3560255,0.9226639978587627,-0.05214557128419983,0.047973673280136686,0.024804137502997706,0.031496469350662734,-0.01521097747937803,-0.0015789316509179138,0.0007734952794814324
1.3861594,0.9308958295732737,-0.0501226405849593,0.04528259665554246,0.02382629526091576,0.02948416910446605,-0.014058183009301381,-0.0016286005625457626,0.000920692383210566
1.4162933,0.9390891287475824,-0.04810685348638799,0.04246253678330236,0.022849153219134374,0.027471685477812785,-0.012938900800561745,-0.0016659762721178868,0.0010712345438973073
1.4464272,0.9454514998942614,-0.046313014478073455,0.03989149580990503,0.022138555543498976,0.02577241861890984,-0.012086529427730315,-0.0016006645340902997,0.0011427420703590725
1.4765611,0.9494332782924175,-0.04480726567999227,0.037758778131182225,0.021778935552954688,0.024486509878515136,-0.011559905883561497,-0.001411719589197679,0.0011070699205030312
1.506695,0.9533969387412071,-0.04330648698362438,0.03559759338019708,0.021421196646974495,0.023202336049186468,-0.011045687701583609,-0.0012210126462335602,0.001071641733040452
1.5368289,0.957304410636425,-0.04184754454672657,0.03346511693055998,0.021096772851418956,0.02201153890868899,-0.010565222276680615,-0.0010469771647442679,0.0010348316044803893
1.5669628,0.9609712045639753,-0.04061512798216427,0.031649550538493165,0.02096110697507828,0.02137299141796238,-0.010224504350758494,-0.0009819490251973262,0.000990449421881806
1.5970967,0.9646306987851858,-0.03938746204221388,0.029813804136452293,0.020824527870295696,0.020736944364139736,-0.009893144098164747,-0.0009144824518025202,0.000949659718887603
1.6272306,0.9682829063385725,-0.03816454690240789,0.02795806677060131,0.020687073427136195,0.020103412564870648,-0.009571061215244231,-0.0008446462507590187,0.000912440494596399
1.6573645,0.9715265091508627,-0.037054469481518026,0.02676706285773589,0.02052540529995299,0.01986262143054002,-0.009269826546680376,-0.0006739643518895166,0.0008951305427966831
1.6874985,0.9746964927762747,-0.03596789627044927,0.02567535641651275,0.020358975310695897,0.019689177282856924,-0.008977642090986546,-0.0004858315016278182,0.0008822232580408311
1.7176323,0.9778608437627554,-0.03488653951353626,0.02456768208964466,0.020191790339906552,0.01951706047956124,-0.008692332151705569,-0.00029708634270980347,0.0008707932025763422
1.7477663,0.9811967834830284,-0.03389856701323879,0.02371146792468215,0.019997790725656037,0.019413642886396534,-0.008418475884539207,-9.266249700136397e-05,0.0008533169312155265
1.7779001,0.9846626576036215,-0.032982868463477644,0.023038159439988437,0.019782704090189233,0.01936165726500741,-0.008154540606380885,0.00012125174822286491,0.0008308695715160971
1.808034,0.9881252013146877,-0.032072943500679685,0.022345146871503907,0.01956610622108875,0.019310068952252155,-0.007896907464533552,0.0003326027005726012,0.0008089274459551934
1.8381679,0.9915315713733435,-0.03121439020469552,0.021804607822122124,0.01932966691334151,0.01911952301918156,-0.007672021569635128,0.0005132342910100056,0.000802980290928714
1.8683017,0.9947963077574968,-0.03047596446776879,0.0216773774246527,0.019047322906083783,0.01858312455470739,-0.007519201761281284,0.0006168033874147071,0.0008346102482813701
1.8984357,0.9980441145598888,-0.029744542007392738,0.021538051230547084,0.018769151891505673,0.01805214537417465,-0.007371905403768666,0.0007109499914798433,0.0008638911092992742
1.9285696,1.0013798270374537,-0.029035014631517697,0.021378457246923332,0.018473438495977015,0.017547662996080703,-0.007220935642643308,0.000763401718090315,0.0008912277537716315
1.9587035,1.0050734300166368,-0.02839885396315367,0.021192109413462834,0.01811300302565406,0.017156587929415667,-0.007039170083340238,0.0006754724247362062,0.0009139411763774462
1.9888374,1.0087696183472872,-0.02776521824125666,0.020978350741917895,0.017751407499737075,0.016759859496550067,-0.006861402594174025,0.0005742461854991946,0.0009346947942606868
2.0189712,1.0124997664242983,-0.027133083814987913,0.02074121135281537,0.01738476936648878,0.016375614433933317,-0.0066837878620361856,0.0004639105041683179,0.0009523138656573815
2.0491052,1.016473188996315,-0.026495232406887226,0.020506476074220847,0.016987319717079896,0.01612580229160418,-0.0064809877761773625,0.0003732312670312321,0.0009588980870126522
2.0792391,1.0204480439424515,-0.025859472239972092,0.020240160062017898,0.01658917847592648,0.015871117647796355,-0.0062826580253087,0.00027011889184908825,0.0009637582751514829
2.109373,1.0244138799607754,-0.02522553016024176,0.019939967962239624,0.016190410474848246,0.015610732128923758,-0.006087104011134381,0.00015732982656872438,0.0009678535915284622
2.1395068,1.028059408068657,-0.02458503207162721,0.019542154334894368,0.01579287326024966,0.015319786505029931,-0.005845105486419134,0.00011588451546564295,0.0009987554857413916
2.1696408,1.0317031033337116,-0.023946869234350743,0.019119127009043835,0.015394487899862277,0.015021393567069283,-0.005607200452233705,6.171209071572227e-05,0.0010272029981020989
2.1997747,1.0352131687104702,-0.023318818712141365,0.01866976106782081,0.01500064861111782,0.014732631231826153,-0.00537069888164788,2.8487705311296997e-05,0.0010422013401698918
2.2299087,1.0384075250476599,-0.02271186477082665,0.018196158720548583,0.01461870788894319,0.014477712592851109,-0.005131764759154726,6.43753172352348e-05,0.0010286267837217307
2.2600424,1.0415991973131895,-0.022107713233708637,0.017703467101463755,0.014235811484048972,0.014216471620128892,-0.004896606588297766,9.027621501396608e-05,0.0010127062583571962
2.2901764,1.0444515533745289,-0.021508403107873164,0.017236009183174694,0.013845147061042095,0.013963235929941949,-0.00465560623181983,0.0001205883736836227,0.0009809485852185454
2.3203104,1.0470386538654566,-0.02091346669840277,0.016789446868854974,0.013448201587915392,0.013716797967335137,-0.004410451320535358,0.00015524711526487128,0.0009368977430083069
2.3504443,1.0496234130114317,-0.020321314983448246,0.01633089863168058,0.01305030394836751,0.013466539118857668,-0.00416847541956274,0.0001839020012034346,0.0008912735733430652
2.380578,1.0517518538981676,-0.019721440748980967,0.015896573900101352,0.012605726003515708,0.013142921189287258,-0.003941869318326543,0.0001453618994099095,0.0008453071629131473
2.410712,1.053786152973771,-0.0191218186810147,0.01546108752487152,0.012150591008059864,0.012801109090231253,-0.003720067479941233,8.909603585685599e-05,0.000797967563446867
2.440846,1.0557555872946978,-0.018521252861319226,0.015044642933957242,0.011652500762775526,0.012475439167733754,-0.00347703354991551,1.9206401922220243e-05,0.0007461267477165906
2.4709797,1.0576671604067087,-0.017919852338309283,0.014645464785825402,0.011115363689914478,0.012165224173011024,-0.003214552881966922,-6.245073635839475e-05,0.0006903421470699168
2.5011137,1.059472942724824,-0.01731632144037576,0.014263307649952983,0.010560069031087931,0.01187862354849067,-0.002946492691853951,-0.0001481505890253386,0.0006329676375236982
2.5312476,1.0609039720147848,-0.016699738889656146,0.013961657976479414,0.00994380610699362,0.011681752542826291,-0.002654399038958914,-0.0002377510665608866,0.0005735482419015213
2.5613816,1.0623364727944136,-0.01608497104371054,0.013655548483982649,0.009326603751024454,0.011484532356783182,-0.0023633788257580793,-0.0003288129220262795,0.0005135803790422364
2.5915153,1.062738936394453,-0.015432510327173077,0.013365694507429637,0.008654834327344922,0.011389624541216486,-0.0020165866760174893,-0.0004325885141965198,0.00044440092534614613
2.6216493,1.062952121719718,-0.014776753813293908,0.013087600248014253,0.007975224880909671,0.011306468778717254,-0.0016663547183952757,-0.0005377055896719704,0.0003750714468046691
2.6517832,1.0616529192775488,-0.014096975336997275,0.0129665777004484,0.007262191177336053,0.011263940821938991,-0.0013358914544840724,-0.0006472541905105933,0.0003161756041819324
2.6819172,1.0598325170576572,-0.013410561091404816,0.012878480672246173,0.006542333604314638,0.011226385095767089,-0.00101182924076911,-0.0007361446252933598,0.00025919390681679387
2.712051,1.0559922903776169,-0.012691719584722705,0.012911717154311608,0.005799249616988933,0.011208960286376796,-0.0007146755633471048,-0.0007447505578416121,0.00020812495915162796
2.7421849,1.051077427342534,-0.011949567550800566,0.01301541096265324,0.005051389891933249,0.011191657874004014,-0.000430756282501955,-0.0007216451196860006,0.00015596044712552805
2.7723188,1.0441516879945993,-0.011161560000800819,0.013231849515132899,0.004295537875624145,0.011174633003295171,-0.00017230324693828097,-0.0006412430228482247,0.00010130964684961134
2.8024528,1.0338960532099009,-0.010323461426423819,0.013652161198512758,0.003557395232115452,0.011170986045491332,5.405926767561471e-05,-0.0005653092510044585,5.053628004316504e-05
2.8325865,1.0207065306603909,-0.009447962178228408,0.014094084513533112,0.002840880408075127,0.011168109032558653,0.00025867100672164085,-0.0005088052872970882,8.173008412170745e-06
2.8627205,1.0043698027729988,-0.008533480659934867,0.014352463847582264,0.00214835441694705,0.011163752784388123,0.00044737208916370563,-0.0004833060398717788,-2.4426648731184128e-05
2.8928545,0.9803108889609575,-0.0075291295506758615,0.015216032108630206,0.001512644828629167,0.01107199650425964,0.0005690841578007083,-0.00044964490485191466,-4.596797855717648e-05
2.9229884,0.9460698384791613,-0.00639729727959093,0.016075006091689215,0.0009516584260408354,0.010794036421614157,0.0006347091362629695,-0.00036224004808065643,-5.231519314422567e-05
2.9531221,0.8928516712039709,-0.005644622657200671,-0.002812261571065955,0.0004939683276139512,0.00994598919163028,0.0006909144876035582,-0.00034133135046481456,-4.734641419068257e-05
2.983256,0.7974297218024731,-0.00309183862611917,0.01552426858540834,0.00017135526207198918,0.008723743565961799,0.000542314368964087,2.4735412462190826e-06,-4.028312305856291e-05
3.01339,0.512077066116035,-0.0013616754922622931,0.039663192649840695,1.748148942234705e-05,0.00463022916472906,3.259983908749243e-05,0.00027157796907506483,-1.3837083160405523e-05


==> figs/data/periodichill/fk03_medp3_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-2.3658462435349747e-05,-0.0003352799280378349,-0.01915292203868537,0.00020207136186040463,-0.017727865617081083,-7.661660625382409e-05,0.00015608990545659665,-6.052693565736149e-05
0.0301339,-0.13576717395335436,-0.0026278138902853243,0.04549479081792903,0.0010180106118989301,0.06073627665755358,-0.0010381300495594383,-0.0015089714689970088,0.0004366112647522143
0.0602678,-0.1346225505694747,-0.007808828710949456,0.051190699807807674,0.004667181668488418,0.06794168182895284,-0.0031851707096819224,-0.0018949465612814603,0.0009049677196462188
0.0904017,-0.12327168299816549,-0.013414205172011862,0.050778750176670676,0.009629726824369939,0.06562893723670693,-0.005288455980616813,-0.0017422106491351574,0.0011449627134544427
0.1205356,-0.10990529018454254,-0.01927307713776827,0.050466259200117033,0.014957265653722164,0.06273914281406089,-0.007526503781421631,-0.0015026779571953564,0.001301840289437119
0.1506695,-0.09643381577916443,-0.02507140462694224,0.05119831277609601,0.020204451316901396,0.060762049160441,-0.00967010302643832,-0.0014302476217117653,0.0015073086023514723
0.1808034,-0.08155597612494603,-0.030760554276639596,0.05252604478121989,0.025133038916615363,0.05852546077467194,-0.011976438860403147,-0.0014291703962461878,0.0017458394131340494
0.2109373,-0.06662276951828972,-0.036407598745427094,0.05446249396265853,0.029628243054324467,0.05577079419423755,-0.014213560438690875,-0.0014042583313480014,0.002006484366518939
0.2410712,-0.05129741489827211,-0.04193496494553983,0.05671925287424506,0.03367707842083866,0.053506167553699635,-0.016626862973330915,-0.0014860948226353267,0.0022209609383185692
0.2712051,-0.03583178074040916,-0.04734930722042918,0.058973239228207866,0.03735681616471494,0.051787240833057246,-0.019040301180930027,-0.0016474577276926303,0.0023935442637845537
0.301339,-0.02040617910824949,-0.05256210346124135,0.06127837625149186,0.04051615703623364,0.05109208301315482,-0.02140315882870464,-0.0018773095355219098,0.0024836379140710523
0.3314729,-0.003674740320093406,-0.05752416234463453,0.06335356103479889,0.04298656505414213,0.05067625499987515,-0.02370279692640545,-0.002264433764194255,0.0023972757767344016
0.3616068,0.013400606672803406,-0.06242225908499677,0.06491489017838648,0.04524751802176679,0.05032378123278287,-0.025860013016147237,-0.002611938785868902,0.0022394626551761393
0.3917407,0.031520658056251705,-0.0668459724765853,0.06792065993651189,0.0469934541494468,0.05081496760783404,-0.028091890837003537,-0.0032127132621823902,0.0022998491303425532
0.4218746,0.04987942948582713,-0.07120123958702607,0.07051266682439365,0.048648305551334564,0.05140056221238847,-0.030189828372940774,-0.0037213008817497542,0.0023526384915497738
0.4520085,0.07160504833154846,-0.07500024708497222,0.07422773969061014,0.049974967324281236,0.05276848253588631,-0.03233070943975329,-0.0039540021616653025,0.002373882551980595
0.4821424,0.09398482399410568,-0.07875389524997445,0.07728150426591214,0.051186316377194764,0.054078204976531714,-0.0342440185924795,-0.004043049031580278,0.0023789050641370977
0.5122763,0.1197760916631978,-0.08230242801073473,0.0807630677162172,0.05189410013897379,0.0551705614945326,-0.03567642959832194,-0.0038746695295628544,0.002379130600730097
0.5424102,0.14556031220126897,-0.08584055813844316,0.0829159358165776,0.05257720287826725,0.05627300116711858,-0.03693412045871025,-0.0036589535894324776,0.0023768598206423894
0.5725441,0.1736358618363738,-0.08959185096318834,0.0861875799604752,0.052955326982829794,0.05693422642125139,-0.038006250291999555,-0.0029339326640971035,0.0022488437628284037
0.602678,0.20218868786469102,-0.09338449989445508,0.08835848982534131,0.05324799085418084,0.05750064078345318,-0.038865719069444006,-0.002038172213201647,0.002088450265399478
0.6328119,0.23062770534306765,-0.09707916481420398,0.09084753896136899,0.053301941556672734,0.05838348724006306,-0.039595806415538656,-0.0014131840497881667,0.0018767937496278935
0.6629458,0.25896258861757815,-0.10067942627938464,0.0936718467598991,0.05311838145528453,0.059573794118846106,-0.040202496767816065,-0.0009937993715260598,0.001602474000199056
0.6930797,0.28713782923296094,-0.10413906228495762,0.09545866661918598,0.052800578747896454,0.06030699589653556,-0.040650169383448634,-0.0004819012846788111,0.0013437169358981888
0.7232136,0.31449309969320893,-0.10691508231684566,0.09850901114351172,0.05193573335484587,0.058876643608023416,-0.04114905934773229,-0.00015048871089465982,0.0012487836417088732
0.7533475,0.3418697346933186,-0.10968909121584147,0.10005221008505408,0.0510555449923763,0.057419643311844834,-0.04149488221799181,0.00035053576556792277,0.0011375158816424311
0.7834814,0.37010817416012287,-0.11210095463320613,0.10146859884359888,0.05019908521124471,0.05623535514642567,-0.04154434574634422,0.0008616154643473978,0.0010422191839544535
0.8136153,0.39957862813025713,-0.11399040522519499,0.10320020857506707,0.04938965019151163,0.0554732150437996,-0.04126446027615662,0.0012533744551187533,0.000983474311641234
0.8437492,0.42907469533383846,-0.11587374203372747,0.10318750643353583,0.04857380155673816,0.05471057156670819,-0.04087382055282807,0.0017314877354361099,0.0009175033072424835
0.8738831,0.45968320593237877,-0.11706430069170892,0.10343209972540035,0.047760338591193455,0.054078859694578735,-0.04006534495100785,0.0022024958230233618,0.0008836186448671426
0.904017,0.49090534541755915,-0.11788031971082091,0.10284298785921642,0.04694954847523275,0.05351967544316377,-0.039028497396740684,0.002692955270155303,0.0008672076792214866
0.9341509,0.5221550418063998,-0.11869285011198372,0.10029772692569638,0.046137638093418365,0.05296252962154446,-0.03793958801144761,0.0032500411295684397,0.00084780706226942
0.9642848,0.5515903374180198,-0.11843151331413537,0.09938135285029093,0.0448796900307129,0.0507434264895992,-0.03659468021394957,0.0030304917692151965,0.0009411890442659562
0.9944187,0.5808147490024567,-0.11803690483793616,0.09719395055125002,0.043564760201587345,0.04831136593696439,-0.035243765655995976,0.002766062562547744,0.0010500110763503145
1.0245526,0.6100587658584118,-0.11764345783740282,0.09329646859533336,0.04224861061650422,0.045874498359510026,-0.03391656201621729,0.002562701105064175,0.0011599965985242718
1.0546865,0.6363640762865543,-0.11639820609707385,0.09110030120850454,0.0409389761179198,0.04409784747457398,-0.032362606710409,0.0021985999748766003,0.0013025535040318338
1.0848204,0.6618484286591411,-0.11491211201064289,0.08852655665301667,0.039627194421829146,0.042509663574543374,-0.03080366598068049,0.0017724517894729206,0.0014561151627906469
1.1149544,0.6873513944447041,-0.11342719418462366,0.08464936985438987,0.03831068050724448,0.040921795235848095,-0.029316031037830162,0.0013401482837897827,0.0016119119572708643
1.1450882,0.7095695212483406,-0.11138367932289839,0.08196423879005277,0.03695236031726034,0.03946638159960935,-0.02787095909273532,0.0012955660808637564,0.0016563921533082823
1.1752222,0.7301719151437283,-0.10906418971717358,0.07959281488820658,0.03556569726046577,0.03807499212449544,-0.026501694774013873,0.001404799363705498,0.0016413664141512016
1.205356,0.7507899943739176,-0.10674519778694957,0.07637572091750089,0.03416798442037,0.03668203722307482,-0.025226227338171772,0.0014663665164574829,0.0016218194906410216
1.2354898,0.7697253115475178,-0.10407124483026564,0.07273472103453915,0.03279006594769424,0.03503539949010033,-0.023799139388547663,0.0011523228069692335,0.0016500923180014393
1.2656238,0.7873371858149767,-0.10111702524591237,0.06875429174560965,0.03141948129849351,0.03318467661153501,-0.022277982912829897,0.0005469543912263609,0.0017162527230678239
1.2957577,0.8049611281603575,-0.09816192364087328,0.06414954883526514,0.03003030042324594,0.03132705092377284,-0.020857497885910084,-8.787755199901257e-05,0.0017794441074893226
1.3258916,0.821368983015418,-0.0951827167882584,0.0598146765888502,0.02869486828907223,0.02960288807194678,-0.019517150338899433,-0.0005916384465677188,0.0018177990911527613
1.3560255,0.8341646678745747,-0.09213477844605222,0.057681702415540825,0.027553025083215277,0.028288355939582722,-0.018201408642776584,-0.0006381248679848562,0.0017899550224866403
1.3861594,0.8469582386314869,-0.08908661163877696,0.05522961862887954,0.026391255929971238,0.026972161075673774,-0.016961907369748924,-0.0006920828477358868,0.0017608516361321078
1.4162933,0.85974957421422,-0.08603824314195663,0.05245865599508337,0.02520956409249071,0.025654307248410505,-0.015798634761329186,-0.0007536323445918487,0.0017304615017155614
1.4464272,0.8684230651706457,-0.0833823157590814,0.05077043142786297,0.02438853452477847,0.025070967005948293,-0.014710631795405438,-0.0010145554718836332,0.0016318009543979735
1.4765611,0.8768561612814665,-0.0807491485029459,0.04902470307427631,0.02357416307504986,0.024528621886869672,-0.013667898372342793,-0.0012765267837690861,0.0015317910306099827
1.506695,0.8852766435593367,-0.07811699976446107,0.04714937532987162,0.022745524030712762,0.023986537255754416,-0.012669524735405613,-0.001528481498484455,0.0014342382457735888
1.5368289,0.892149344086647,-0.07585259701590985,0.04485878211145056,0.02204153818548517,0.02324653976675829,-0.011970704598545226,-0.001453266500466512,0.0012880988257977838
1.5669628,0.8981542140245438,-0.07379456091439351,0.04232638150565804,0.021405494476637203,0.022394504637930954,-0.011444720585755339,-0.0011974743302760535,0.0011151806608638818
1.5970967,0.9041499327868223,-0.07173799246083945,0.039722857177666326,0.02076076090702818,0.0215408860824863,-0.010945723434790014,-0.0009398812355340784,0.0009438660446362559
1.6272306,0.9098018128424883,-0.06978236234863289,0.03733289122563621,0.020157191195023814,0.02084169707909659,-0.010503514473484674,-0.0006630284267801611,0.0007952242077366761
1.6573645,0.9147850517183542,-0.06802446956862696,0.03544968542508797,0.019645721004589063,0.020451103567003793,-0.01014095117872324,-0.000350005096695135,0.0006888016652114271
1.6874985,0.9197650104761124,-0.06626669634715654,0.033516386655619845,0.019128554103660402,0.020060367223171376,-0.0097955683030563,-3.5527724117131315e-05,0.0005822708909366801
1.7176323,0.9247490968555212,-0.06451113044749945,0.03155899966637432,0.018612018132487772,0.019668216577157477,-0.009466404490755344,0.00027873610084636763,0.00047487394117889394
1.7477663,0.9299787227064371,-0.062823936008499,0.030405934985254124,0.01829968232528313,0.019234027067334267,-0.009122651747860443,0.0005373591998068875,0.00034177059929499506
1.7779001,0.935208149254322,-0.061135924188420177,0.029198127878216518,0.017982320590466647,0.018800382517196384,-0.008795204953271539,0.0007945191007837655,0.00020788558852967106
1.808034,0.9404374156147242,-0.059447088722663466,0.02793548867551454,0.017659924259319847,0.018367285978853173,-0.008484070464984575,0.0010502608068059492,7.323148985636282e-05
1.8381679,0.9456457272171974,-0.05775824346346781,0.026905537719188022,0.017396802464762662,0.017865777719426518,-0.008169239741073857,0.0011749701684377993,1.492901342759834e-06
1.8683017,0.9508444182574749,-0.056069374022627017,0.025931589805311073,0.017153148880084186,0.017337039093924124,-0.007863562668764597,0.0012437922812775625,-4.823528514507551e-05
1.8984357,0.9560412168502808,-0.054380229899834376,0.024903854872249553,0.01690432663834028,0.016807231344854585,-0.007574772453953479,0.001305543375860238,-0.00010059138867378546
1.9285696,0.9610780347138643,-0.052762347715543,0.024161029327514294,0.016665347542952284,0.01633069377407226,-0.007285163758436193,0.001376329213143887,-0.000125223770343888
1.9587035,0.9660130608826876,-0.05118983692409529,0.023582918477596637,0.016431094963570866,0.015885436713439022,-0.0069996943502389775,0.001445749526200758,-0.0001345649594702616
1.9888374,0.9709456916898489,-0.04961780528901727,0.022957570663744487,0.016192226061958612,0.015436783890299264,-0.006729116898912098,0.0015025869749314587,-0.00014802383237724293
2.0189712,0.9756679330021143,-0.04813392032156116,0.0224569027374808,0.015938650371911455,0.015056171866458622,-0.006464896439035264,0.0014774127702852219,-0.00013423225477198484
2.0491052,0.9801828656345606,-0.04673714485033997,0.022084623001371373,0.0156709445158954,0.01474041911824876,-0.0062053396166038555,0.0013694227184125728,-9.423668372060458e-05
2.0792391,0.9846952054649591,-0.04534127176339098,0.02167374847465886,0.015399193923337613,0.014418497890983244,-0.005958214932131431,0.0012463566896449702,-5.9105300939740817e-05
2.109373,0.9890188686549664,-0.04400377726142324,0.02118529619502263,0.015104608548760397,0.014076976309859298,-0.005702638954614661,0.0011124166667736543,-2.258300032462887e-05
2.1395068,0.9930547531694174,-0.042755460088983455,0.020603597632046,0.014777415059693324,0.013707655631812692,-0.0054257888391606585,0.0009694819078882447,1.8578630352879564e-05
2.1696408,0.997089171782136,-0.0415079769006752,0.019990822552184873,0.014446625643732662,0.013330728024211931,-0.00515899082831732,0.0008109509254697902,5.4730847621611584e-05
2.1997747,1.0008279457688332,-0.04031779391152668,0.019449215341556414,0.014102547990238724,0.013069075231029858,-0.004874049875763155,0.0007500201645526303,0.00010139063732797248
2.2299087,1.0043945703655481,-0.03916086566823651,0.018941206513771514,0.01374978514538974,0.012872650721967787,-0.004581266054424625,0.0007421675342268851,0.00015290795020627158
2.2600424,1.0079591665416956,-0.03800446728928364,0.018408954373011044,0.013394073015637286,0.012670718035061748,-0.004296590151893882,0.0007225938755698238,0.00020050409032610375
2.2901764,1.0110864043235779,-0.03688179945311276,0.017965024479163816,0.013020396706173741,0.012514461464100294,-0.004022290848132978,0.0007066726247061108,0.0002614815078192849
2.3203104,1.0141483657062054,-0.03576430824614363,0.017519083233445754,0.012641989436080574,0.012361423191881058,-0.0037550464148810372,0.000683901559157327,0.00032174899677552606
2.3504443,1.0171555951237679,-0.03464725290541537,0.017054816961302954,0.012254573854470431,0.012200946122484194,-0.0035004188488007293,0.0006393053881299376,0.00037566431329918564
2.380578,1.0197390168905258,-0.033531420966028236,0.01657380468649783,0.011813011628994861,0.012010197643531572,-0.003299673339996534,0.0004840971900097416,0.0004010460388266559
2.410712,1.0223216991871595,-0.032415761110314634,0.016079445623681465,0.011369047416641836,0.011815074800173617,-0.003104688340133846,0.0003218483542578865,0.0004229200560578085
2.440846,1.0243718698620796,-0.03128401277353987,0.015706625020019516,0.01087438426839921,0.011683293728921535,-0.002909441327991903,0.00017239093879707276,0.00042474038701644635
2.4709797,1.026275273412466,-0.030147843499435112,0.015363154364519183,0.010363901837447644,0.011566818797005262,-0.002716859601366823,2.3852431331516932e-05,0.00041898922272803554
2.5011137,1.0277768094092607,-0.02899280677229399,0.01503124206382589,0.009828341248361638,0.011450115858048343,-0.002510628933046391,-0.0001290760609140157,0.00039793503813385586
2.5312476,1.0287977196276188,-0.027815263434604276,0.01471851077984554,0.009262999650881194,0.01133492446413324,-0.0022858277120654073,-0.00028459361429107946,0.00035970620329950576
2.5613816,1.029635313898325,-0.02663152104287292,0.014404779559265002,0.0086886976603039,0.011214984318456021,-0.002058463303408406,-0.0004414830333040569,0.0003191694935633516
2.5915153,1.0291968192905188,-0.025403985804587137,0.01409659926924145,0.008068724987316473,0.0110734220498552,-0.0017982867977605274,-0.0005964810398527871,0.00027614328023066725
2.6216493,1.0283192936331034,-0.024161573197488906,0.01384759877224373,0.007434727574411599,0.010947653331197927,-0.0015347421690873365,-0.0007339697076898626,0.0002282330794411031
2.6517832,1.0260956902056932,-0.02287280086784449,0.013774230958133016,0.006764203842767563,0.010871037070100596,-0.0012603365723552577,-0.0008188404704844408,0.00016757398076057227
2.6819172,1.0229581743478775,-0.021559987360888044,0.013813417921315851,0.006077879736995822,0.010823908978868273,-0.0009808595130702431,-0.0008719326818547035,0.00010778609775140892
2.712051,1.0182395745068789,-0.020205230810461217,0.014030968154361556,0.005366602522650615,0.010826989012532645,-0.0006918933960063864,-0.0008739342917575797,5.0034366921340875e-05
2.7421849,1.0119898933917284,-0.018816608617271413,0.014402040758151768,0.004647793437064211,0.01082285528216406,-0.0004112877275354171,-0.0008529795008712562,-2.3892419174027704e-06
2.7723188,1.0040352381765842,-0.01739076096600911,0.01488731624920625,0.003921584436212493,0.010810594291661067,-0.00013431055150721696,-0.0008151614872201618,-4.8025550964762165e-05
2.8024528,0.99196114577353,-0.01589615189914184,0.015577149942294422,0.003219597408957829,0.010824154481333809,0.00011218050247422881,-0.0007610899593397009,-7.234897767531228e-05
2.8325865,0.9761250037699938,-0.014339526549520087,0.01623757423497363,0.0025464075627070933,0.010833030989429913,0.00033030232106263414,-0.0007225530192100319,-9.002140304988556e-05
2.8627205,0.9564477037638426,-0.012718026915990777,0.016673000357943946,0.001901719890004576,0.0108232629258108,0.0005369878655602112,-0.0007084618435205022,-0.00010117520553206151
2.8928545,0.9283588584512472,-0.010941606850792596,0.017774565499090622,0.0013210825025382893,0.01066609842716922,0.0006744934228315961,-0.0006740867283222922,-0.0001053945948077409
2.9229884,0.8870775140821934,-0.008981958020740421,0.019258966858638704,0.0008292502669360241,0.010238693213583713,0.0007234615695278761,-0.0005629818675314353,-9.681990456435056e-05
2.9531221,0.8223664052784443,-0.007171810371801257,0.0072477227810207046,0.00043420443348526856,0.0092640038837985,0.000701727808761105,-0.00043478448883806434,-7.997484045816273e-05
2.983256,0.7091910373419523,-0.003888393777742749,0.02181283853915561,0.0001544760384220574,0.007902020727868973,0.0005080381683221064,-0.00013325573952316806,-5.499127479075441e-05
3.01339,0.4286913136020303,-0.001342098813438497,0.036603712777451586,1.7445804039913347e-05,0.004106566042794893,1.2462512101862086e-05,0.00012736273468193508,-1.4287000167688292e-05


==> figs/data/periodichill/fk03_medp3_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-5.719182985330917e-05,-6.440088635883967e-05,-0.011152532646882285,0.00020931312842906754,-0.014512954295893731,-0.00011311634685963668,0.0003111721830712247,-8.043037494258792e-05
0.0301339,0.023984494488104247,-0.004332024388418176,0.03971498887913676,0.001019821325074836,0.04963539443464214,-0.0004130989993526954,-0.001035412069683058,0.00047677462268136655
0.0602678,0.04848255380966293,-0.010810693506300595,0.0470684060500864,0.0046576438990998704,0.05495523283702247,-0.001790736135269843,-0.0013754566494734045,0.0008114347697548211
0.0904017,0.06516332821047399,-0.016397253415561863,0.049136303013535054,0.009544529309158879,0.05194988101788484,-0.0036577557842552124,-0.0016028691244102064,0.0007668043165114874
0.1205356,0.07776688932790421,-0.021595971385977464,0.0509032655282241,0.01473986630284707,0.04842189963147343,-0.005712874828623378,-0.0017618776379715174,0.0005935713113326164
0.1506695,0.08807226736098528,-0.02639210649249435,0.05353460668154302,0.019802483175927577,0.04593754478983102,-0.007859421007588633,-0.0020271609254158504,0.00043250937838515814
0.1808034,0.09759986062999815,-0.03094592520938022,0.056020841858131235,0.024465834741958587,0.04421249451355255,-0.010052380294983506,-0.002183506143478956,0.00028211993427470486
0.2109373,0.10720476671122015,-0.03537676579071558,0.057961624359822925,0.028555310298401384,0.04333975998901141,-0.012283133895832672,-0.002375696836817545,0.00019950005174197493
0.2410712,0.11763293284457177,-0.039666765434958506,0.05950932389845294,0.032196136753837125,0.043004369546128234,-0.014469328915196348,-0.0026752636068669696,0.0001868667559172227
0.2712051,0.12890805187635124,-0.04385790947708301,0.060861807497012844,0.03551989048157889,0.042929980871036354,-0.0165704467749824,-0.00306373282809867,0.0002091814665682701
0.301339,0.14169581816531718,-0.047919381817337126,0.06222780517718572,0.038450858071851564,0.043026142973420736,-0.018543343225104748,-0.003556950725711005,0.0002407869484009835
0.3314729,0.1554006456863135,-0.05177696289320011,0.06372039093665796,0.04085274715497375,0.04331891451979793,-0.020501431859722634,-0.004093479580660154,0.00023731170127187838
0.3616068,0.1693412244785577,-0.05558409678633325,0.06494358409247643,0.04309797140169258,0.04366180450891431,-0.022377004085244144,-0.004652250033175091,0.0002276187857594487
0.3917407,0.18489163857884705,-0.0592441683402285,0.06698999079019888,0.0449028219492756,0.0441258664987138,-0.024050591138057516,-0.004926237825264301,0.0001497887119875691
0.4218746,0.2006414772477001,-0.062886202998925,0.06870634685986854,0.04662504908338637,0.04460745434273826,-0.025596804841287908,-0.005115254549466922,5.486721402785176e-05
0.4520085,0.21774392831139266,-0.06637162837432697,0.07112916067858699,0.04784309367056515,0.04529862558645705,-0.026887154589521522,-0.004636042653339559,-0.0001142764727722317
0.4821424,0.23509259545244277,-0.06982473010430112,0.07303947649591216,0.04892447038926093,0.04592632705580152,-0.02804195101240487,-0.00403086656022797,-0.0002846269588732646
0.5122763,0.253760389983654,-0.07310572807909921,0.07468849906557024,0.04937627163410812,0.046244309830592134,-0.028983923188297785,-0.0030307567287531528,-0.00040624512644330804
0.5424102,0.2724295277148485,-0.07638319319812581,0.07563583806700058,0.04980749317804976,0.046559292238577826,-0.0298033174609837,-0.0019900862194668022,-0.0005341557112986916
0.5725441,0.2916411175392568,-0.0795020573423244,0.07754112457411144,0.04996630077264618,0.04722620597987814,-0.030745275159484626,-0.0007806401619190749,-0.0007519632333086039
0.602678,0.3109671426936984,-0.08258438570192084,0.07904687845696654,0.050055556855028695,0.04796387306632412,-0.03161945492668761,0.000515208226766181,-0.0009969097616820627
0.6328119,0.3310629273764789,-0.08548224560217932,0.08044194980934484,0.04999973648227291,0.04875339221756678,-0.032322734925941864,0.0013403594557362857,-0.0012105532549971031
0.6629458,0.3519306257367134,-0.08819694444537163,0.08163571438305434,0.04980088538928783,0.04958207101332403,-0.032859012541477745,0.0017495568993398164,-0.0014001372742183246
0.6930797,0.3727053804323077,-0.090782436192967,0.08210958605610313,0.04954595798187668,0.04996044160704511,-0.033284660116404186,0.002258311810419569,-0.0015666267113102579
0.7232136,0.3930209781974554,-0.09275327215436846,0.08247038677375632,0.049075515678981274,0.048241907027235666,-0.03362760810678562,0.002697990257388958,-0.0015382160319954564
0.7533475,0.4133450514636934,-0.09472569148056209,0.08200238331277299,0.048596453326959665,0.04651401140251101,-0.03389150159400961,0.003222850487104554,-0.001517667044718431
0.7834814,0.4330629603937268,-0.09634529473260045,0.08186304199100602,0.04800039305995041,0.04514085316429348,-0.03399641430610825,0.0036105023545235197,-0.0014123557595502692
0.8136153,0.4519050195813179,-0.09745749190915376,0.08264185222235548,0.047244138712846044,0.04428881655252246,-0.033933925998411905,0.003699366992649099,-0.0011757842510077563
0.8437492,0.47075406089425087,-0.09857167408335954,0.0827084163423526,0.04648513758627714,0.04343767017751628,-0.03382966956795195,0.003782683586542237,-0.0009385890808400279
0.8738831,0.4893741002306342,-0.09916359419003129,0.08334279999461092,0.04545668879515324,0.04298354553013164,-0.033509023115499054,0.0038022215125577356,-0.0007604645090338838
0.904017,0.5078723803162575,-0.0994737611617893,0.08397907672909571,0.0442836167328617,0.04273753861439569,-0.03307763717265843,0.0037307802864723107,-0.0006137456602175774
0.9341509,0.5263760546222329,-0.09978494129609317,0.08393055371157054,0.04311028732143004,0.042484495458112385,-0.032635032041699284,0.003588519137046737,-0.00046617837731094186
0.9642848,0.5442446172237396,-0.099386265152134,0.0842286170210178,0.04159608732971315,0.0417109763579594,-0.031736880280620494,0.002745893552576621,-0.00032691766703801264
0.9944187,0.5620392812415957,-0.09889812581241131,0.0840185398335152,0.04003790937723167,0.04086123202205381,-0.030798228770077714,0.0017405337113375226,-0.00019048506903748428
1.0245526,0.5798404030501842,-0.09840954467654228,0.08317313298966911,0.03847838197450214,0.03999929271235908,-0.02987635882772531,0.0006503864674661606,-5.588818541557507e-05
1.0546865,0.5973966717720032,-0.0974568403325975,0.08242864594827992,0.037134492925163375,0.03955950140611226,-0.02874201062571083,-7.931258155667587e-05,4.9794330222975624e-05
1.0848204,0.6148855006322265,-0.0963712214725092,0.08127785952345629,0.03584979743145606,0.039235826011898366,-0.027577693622631398,-0.0007417489963205603,0.00014499915752941403
1.1149544,0.6323780389502645,-0.09528413438238204,0.0795138810027668,0.03456257692622226,0.03890563248452704,-0.026450811927395054,-0.0014601551571236287,0.00023728276779354273
1.1450882,0.6494188318029046,-0.09396967804059386,0.07796100496942948,0.033359725344127955,0.03837928421326793,-0.025352434013738677,-0.0019770050330250918,0.0003510589533652518
1.1752222,0.666235857643187,-0.09254302410408854,0.0762428981206798,0.03219524870070156,0.03775696476127186,-0.024295526636910016,-0.002407164469151516,0.00047409678742957046
1.205356,0.6830534273758531,-0.09111597435548902,0.07396022658139151,0.031025821168591795,0.037133194962187706,-0.023286237948059126,-0.0028749482498594487,0.0005943433203750902
1.2354898,0.6984262643381953,-0.0896141382982023,0.07158244967816929,0.029913501019619405,0.03596437101080953,-0.02222781605518008,-0.003136816848609129,0.0006714170242279147
1.2656238,0.712663278914988,-0.08805368206230924,0.06913429814301297,0.02884423513830236,0.03436626756431867,-0.02113832155959615,-0.003220528291140664,0.0007152157553458742
1.2957577,0.7269017715007067,-0.08649323106510565,0.06628148770009634,0.02776896855094403,0.03276654810179925,-0.02009316997873231,-0.0033109279918895106,0.0007578698427897054
1.3258916,0.7406531628221273,-0.08490428101504222,0.06335372971451614,0.026740989384724925,0.03126390501792274,-0.019041102457584114,-0.003303059278006484,0.000760248498240851
1.3560255,0.7529672710224986,-0.08323132660007104,0.06105642814956491,0.02586374782150883,0.030049147818422228,-0.017880173348474374,-0.002971558602322623,0.0006491477523621631
1.3861594,0.7652822230011225,-0.08155810588505119,0.058457092872871486,0.0249802767015724,0.028831116746414823,-0.01675990362127222,-0.0026124223135009852,0.000541458745951608
1.4162933,0.7775979321449995,-0.07988463278161362,0.055555678891445415,0.024090578928618787,0.027609805313432798,-0.015680312764493075,-0.0022255723038004027,0.0004371932053346796
1.4464272,0.7880905028432608,-0.07811336207669228,0.053417904845522224,0.023379910096155764,0.026850437610347472,-0.014622102185324622,-0.0017893909138740841,0.00023059446289621244
1.4765611,0.7984817251563072,-0.07633652858203277,0.05112123937803004,0.022673017424593017,0.02611579396106434,-0.01360004784859739,-0.0013455465265330728,1.8976168749397894e-05
1.506695,0.8088726829737425,-0.07455951860174537,0.04860896297580697,0.021959623581230915,0.02538015085844194,-0.012615124316345074,-0.0008957687150072963,-0.0001918682845919201
1.5368289,0.8183269165456295,-0.07273583934875205,0.046024772143580917,0.021287965304548104,0.02473178116851106,-0.011773518690775142,-0.0005700852177171062,-0.00035855676368519874
1.5669628,0.8272577989846468,-0.07088567211758345,0.04335109767808998,0.020636357046477403,0.024132860156375065,-0.01102502713932927,-0.00030787587485945483,-0.0004990273579233013
1.5970967,0.8361888043582439,-0.06903495924780145,0.040517640417942036,0.01997774581347266,0.02353429564893916,-0.010309581014027645,-3.574558261905218e-05,-0.0006372685649199868
1.6272306,0.8446887545287609,-0.06720615312224254,0.03804408340175647,0.019347697583250063,0.022893800933671406,-0.009640931690936182,0.0002263850292373512,-0.0007547998479946902
1.6573645,0.8523335568606853,-0.0654214410460554,0.036469684161421045,0.0187814079732596,0.02216910511873331,-0.009028708916710523,0.00045461219000680377,-0.0008342915997748583
1.6874985,0.8599776662886143,-0.0636363280354999,0.034778782292104626,0.018208489535992835,0.021443631807703267,-0.008443756109218617,0.000686211842168636,-0.0009127876198738274
1.7176323,0.8675959557294846,-0.06185746373375878,0.033006546656712876,0.01763462446205002,0.02071943874637508,-0.007889569151038042,0.000915367309046615,-0.0009898743722843882
1.7477663,0.8743830882012844,-0.06029822881100699,0.03229199941750327,0.017243385001641895,0.020062846452702204,-0.007475184624916711,0.0009539407815828509,-0.0010527591976576722
1.7779001,0.8811680767685175,-0.05873893387615681,0.03148620371583111,0.016847187980693342,0.019406141006850428,-0.007082102759811151,0.0009927449838137339,-0.0011157253422105808
1.808034,0.887950949370861,-0.05717957278829999,0.03058924564055321,0.016446031473642084,0.018749319662681698,-0.006710310454500747,0.001031783305283418,-0.0011787728268583281
1.8381679,0.894223541021347,-0.055761998548405245,0.02978031391552971,0.016092976321038052,0.018119066040884157,-0.006447944668288151,0.001073253648824447,-0.0012002724768208975
1.8683017,0.9003006052225828,-0.05439862885395996,0.02896378116023801,0.015756375779401473,0.01749729628402928,-0.006236725325820126,0.001105426895178431,-0.0012079508386730836
1.8984357,0.9063768554478884,-0.05303515220293775,0.02807356239857095,0.0154160934469593,0.016873526397269745,-0.006042290997251697,0.0011257802235884375,-0.0012180716858871008
1.9285696,0.9121650625020266,-0.05169259352260269,0.027403834587227505,0.015118411385308977,0.016356189417491403,-0.005871792477008891,0.0011974931607608812,-0.0011998413464289575
1.9587035,0.9177720490843058,-0.05036290787393227,0.026854531347017208,0.014846341942595428,0.015904983309631075,-0.005721127609222193,0.001297457627117411,-0.001165013940891611
1.9888374,0.9233787469565868,-0.0490328087907983,0.0262425456857579,0.014570770105613919,0.01545157604454117,-0.005585454781046016,0.001385935817606679,-0.001133074027054131
2.0189712,0.9286624230444431,-0.04772258206503466,0.025637528200724624,0.014328367489680817,0.01506392482784692,-0.005427724382308326,0.0014816545767594733,-0.0010957817286984123
2.0491052,0.9336284473538399,-0.046431804352323525,0.02504856397380628,0.014118697555028942,0.014740857450672688,-0.005246885084639212,0.0015846261689938116,-0.001053401311264727
2.0792391,0.9385946486145258,-0.045140466652810574,0.024410473772192298,0.013905692353358798,0.014415428506796526,-0.005078890884490948,0.0016765157521111606,-0.0010140925547669289
2.109373,0.9434827622026205,-0.04388411602121778,0.023715704523595615,0.013683701239648637,0.014068608758472627,-0.004896611849811439,0.0016661072874505586,-0.0009669466038528056
2.1395068,0.9482504166662693,-0.042681972539867274,0.022962954446067663,0.013450013585130881,0.013687694971713833,-0.0046845339641233205,0.0015007107177803596,-0.0009068496249711878
2.1696408,0.95301778241992,-0.04147946264856728,0.022165042144882796,0.013213436809577723,0.013300834953109445,-0.004483935265664284,0.0013188431167285928,-0.0008508854909976792
2.1997747,0.9574119243770838,-0.040326608541363385,0.021450988026564977,0.012975045789139201,0.012968512340731726,-0.004281916391108066,0.0011106946590262083,-0.0007655416122817264
2.2299087,0.9615900553762913,-0.039202586413011886,0.020774911234722637,0.012734620224101031,0.012664803751994975,-0.004082209382170708,0.0008816015434044405,-0.0006647982633351606
2.2600424,0.9657679721713066,-0.03807851396413753,0.020064198655633803,0.012491591822581782,0.012354600545955415,-0.003891900848567824,0.0006375112378798524,-0.0005680257570993039
2.2901764,0.9694242645055056,-0.036963083657610696,0.01940799780836111,0.012221517742794218,0.0120896560771534,-0.003703305845686393,0.0004262341748486817,-0.0004851437417009231
2.3203104,0.9730042647570372,-0.03584896332176868,0.018738867221555267,0.01194521218922136,0.011825576021511032,-0.0035216682401981933,0.00020898384603538177,-0.0004077585017331439
2.3504443,0.9765005931258202,-0.03472979339858284,0.018046205872601195,0.0116553892820541,0.011562595129664942,-0.003343447021780896,-5.958023263970963e-06,-0.0003383583594366329
2.380578,0.9793320093303919,-0.03357011351181427,0.017348479641240866,0.011276463998904923,0.011356365714879657,-0.0031360487577239485,-0.00011075470938191889,-0.0003039483023508834
2.410712,0.982163667678833,-0.03241039781278232,0.016635048587374968,0.010894662045495508,0.011145845444973025,-0.0029352075518156856,-0.0002236186660833344,-0.00027296020634063814
2.440846,0.9841978214681149,-0.031223511628923006,0.016113761037445995,0.010416123411728654,0.01107416263700518,-0.0027178366699938533,-0.0003397319874224973,-0.00024422661818973915
2.4709797,0.986011303961277,-0.030029078196093906,0.015642768066657542,0.009908596134151322,0.011039711022677846,-0.002498648892067582,-0.00045874954122904904,-0.00021773213695386567
2.5011137,0.9871004465967417,-0.02882625427446328,0.015262710856942197,0.009356796189683821,0.011035014836185355,-0.0022772682458788093,-0.000555161217614817,-0.00018478858656685972
2.5312476,0.9873216915875673,-0.02761337005358655,0.014997427604692581,0.008752498983682544,0.011067564384379511,-0.0020496210649046907,-0.0006212499248856723,-0.00014268844131188154
2.5613816,0.9873284082859755,-0.02639549535160768,0.014756737365434258,0.0081395999836019,0.011092110828967612,-0.0018211355444780926,-0.0006833353010443043,-0.0001021652945769095
2.5915153,0.9858544785529375,-0.025143653279883438,0.014682684834505744,0.007485689755637281,0.011064758165632143,-0.001581538172112814,-0.0007154714004432919,-6.507483647282127e-05
2.6216493,0.983891274780035,-0.02387629575423489,0.014667892484046208,0.006826134159544333,0.011036538902719342,-0.0013408949364257274,-0.0007422305029701863,-3.426165493635808e-05
2.6517832,0.9804319646209478,-0.022561896023034933,0.01483114218006476,0.006155912834595417,0.0110055614829737,-0.0011014991824931826,-0.00075490801189914,-2.1418105501608742e-05
2.6819172,0.9759301282465458,-0.02121491762682126,0.015105998427187961,0.005483916487824878,0.010982120110347266,-0.0008666948430161477,-0.0007690791367380712,-1.685936838433257e-05
2.712051,0.9696265030652285,-0.019811770097476256,0.015553407570960132,0.004811153666476317,0.010970716082934543,-0.0006406157407016395,-0.0007906109093202829,-2.633331730252244e-05
2.7421849,0.9615287072956562,-0.018352501137542276,0.01613184135569623,0.004142618580721275,0.0109387420695297,-0.00041049012673845947,-0.0008101068156826825,-4.269178575193761e-05
2.7723188,0.9514362793415785,-0.016831559396823792,0.016776894908180573,0.003479113610982543,0.010882843738000322,-0.00016874711242820944,-0.0008398317945606838,-6.525837800701756e-05
2.8024528,0.9366467650979757,-0.015198608475770925,0.017718815296358992,0.002849337673342724,0.010803593115789946,6.154618242579755e-05,-0.0009040791197711586,-8.304506549290536e-05
2.8325865,0.9174413103610277,-0.01349737168379761,0.018727584854815627,0.0022467924287197538,0.010667269070550874,0.0002730163219182326,-0.0009601331715924852,-9.340068216761579e-05
2.8627205,0.8937304317951202,-0.011727664284990169,0.019501440365657707,0.001670875942411734,0.010462222011771929,0.00048489390401753457,-0.0010237867636519538,-9.606899163816868e-05
2.8928545,0.8602012693881989,-0.009818239001106122,0.02123160840365923,0.0011546707021127004,0.010031780180050734,0.000614097013144542,-0.0009919818946583746,-9.053190745237288e-05
2.9229884,0.811269236728549,-0.007753955993393902,0.02345642053453245,0.0007274811049756562,0.009389042072497083,0.0006721245127656152,-0.0009002821240495368,-7.814606106926292e-05
2.9531221,0.735673151910305,-0.005790293134850799,0.01722751863488492,0.00038787353546544776,0.00827486172041543,0.000635784151947638,-0.000718710269999302,-6.441632521714598e-05
2.983256,0.6097138412296772,-0.0028053483829353354,0.02604681564967437,0.00014239675963364224,0.006860626413940568,0.00043729995093152573,-0.0004724365423986593,-5.0516565755307595e-05
3.01339,0.3560160775668919,-0.0008455906186100037,0.03047512662495902,1.681301606950432e-05,0.0035505217860142446,3.24565711109858e-05,-0.00011220947912163304,-1.4883987334023102e-05


==> figs/data/periodichill/fk03_medp3_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-8.691434504726203e-05,-0.00021418096807224174,-0.014441954453854577,0.00012996705419713553,-0.009863773831244822,-6.681312211354603e-05,0.0014965284443210253,-5.17230094171045e-06
0.0301339,0.11838919296860695,-0.0020467340248160326,0.04484959197784687,0.0006400990957124665,0.03539394903196157,-0.0007386003209129463,-0.004498701168632362,0.0003006614873457131
0.0602678,0.15731833036988974,-0.005800432869591532,0.05538320582730795,0.0029764643037850534,0.041590949614747845,-0.002338178733708064,-0.005771165761632039,0.0006310267314759143
0.0904017,0.1794027944561094,-0.009499725874320575,0.05718692018910107,0.006161709907422539,0.04096679401546229,-0.003983378071976948,-0.005353252239287772,0.0007254562164792408
0.1205356,0.19592434586957097,-0.013177530988741637,0.057150202133852725,0.009604868214659413,0.03949334250073846,-0.005507699437592036,-0.004517229133538324,0.0008033624073436762
0.1506695,0.21009724354371428,-0.01662348167383243,0.05666747836840143,0.0130803425414287,0.03797066332288217,-0.007013303902320342,-0.003714414574050295,0.0009338792348189697
0.1808034,0.22268284484744072,-0.019753343669435708,0.05563078822736399,0.016447205041424877,0.036624447740189116,-0.00844676137240707,-0.003170821133804877,0.001144305212478857
0.2109373,0.2348001110367477,-0.022548486932464584,0.05481340742055673,0.01960172989486989,0.03581145276369711,-0.009909090703031528,-0.002997401357463814,0.0013771258961762483
0.2410712,0.24674599152058363,-0.025241949706469313,0.054585723074398206,0.022491044006367374,0.03586159800398895,-0.011328223523412373,-0.003192079357966787,0.0016244466728815416
0.2712051,0.25855639670044184,-0.027902767750674684,0.05473186335959829,0.02518901363536149,0.0364314288627836,-0.012712787254095022,-0.0035436716085794225,0.0018432248906447932
0.301339,0.27016523526981473,-0.030582570725528058,0.055521192404958536,0.02763790819156486,0.03754936817401387,-0.014090367505780514,-0.003939768204686199,0.0019642825317224247
0.3314729,0.2821236811578274,-0.03313521252130158,0.05565535127438269,0.029766333915915478,0.03810811463110601,-0.015304433637776416,-0.004266349590686908,0.0019679208076506644
0.3616068,0.29416881455108523,-0.03565444085688796,0.055403599574594606,0.031803324623791235,0.03852207563550345,-0.01643080250765758,-0.00458370146325675,0.0019433500052486517
0.3917407,0.3069431260228157,-0.03804395464248955,0.05538626838382127,0.03350342317984944,0.038601142225180705,-0.0175528468636374,-0.004510749973241255,0.0017956502817872044
0.4218746,0.31977603770792484,-0.04041987528762547,0.0551297162470106,0.035148182789267984,0.03864613328715676,-0.01862024125208618,-0.004386744458111637,0.0016391324590241038
0.4520085,0.3324195868335664,-0.04278796000289731,0.055650058303948105,0.036410844123735936,0.03858527462378207,-0.01968013834766149,-0.004051035445809569,0.0015793255065409723
0.4821424,0.34500087331980467,-0.045120168448193,0.05602288187554205,0.037593253409574735,0.03846407927546993,-0.020676260143003326,-0.003664450886759455,0.0015334062579221326
0.5122763,0.3572501465678215,-0.04726736340671778,0.05701588727850554,0.038393922131251396,0.038026918329527225,-0.021594963348471947,-0.0031585204830894276,0.0015918133774421683
0.5424102,0.36949541699141264,-0.04941267767571844,0.05771107450744431,0.03918591513978656,0.03758535135790683,-0.02246182091508178,-0.0026253387069067225,0.0016455605454056043
0.5725441,0.38212223909795284,-0.0512879156449344,0.0586494645672844,0.03970448760677458,0.037293612661102205,-0.02322315898444183,-0.002288894154311551,0.0016930557884897147
0.602678,0.3948255474679172,-0.053105845785466954,0.05938135101150585,0.0401618215729894,0.037032350529544365,-0.023927062927043653,-0.0019836922319641133,0.0017384743284223469
0.6328119,0.40698239021003246,-0.054711068602046,0.060431992099437504,0.040454420489135716,0.036846406617378494,-0.02454751132415845,-0.0016995833312379808,0.001691968698292029
0.6629458,0.41859079897403717,-0.05610372842056677,0.0618418167774093,0.040583752493418127,0.03673619058702528,-0.025094887169151165,-0.0014522444950955168,0.0015554472321452288
0.6930797,0.43036210909485817,-0.05741322546964511,0.06302297106511379,0.04063946737926992,0.03669169171473353,-0.025560176104051927,-0.0012754175460868104,0.0014064198271730908
0.7232136,0.44294241536408663,-0.058323608071077615,0.06409775513751295,0.04035376447774237,0.036970639555579075,-0.02575512203568546,-0.0014111732662079723,0.0011914480864565755
0.7533475,0.45551986154168844,-0.059233350097201765,0.06485584923849014,0.04006601560620273,0.037251645721719344,-0.025927310061000405,-0.0015503181701179846,0.0009772506691050403
0.7834814,0.46831227000802755,-0.060024589649401605,0.06562061812771874,0.03974541613800552,0.03748720068840509,-0.026055478534265677,-0.0015925381118628095,0.0007644233002163059
0.8136153,0.4814159693196416,-0.06064537330530584,0.06651409144551149,0.03937953454044908,0.03765521062073913,-0.02613448549993097,-0.001492945269027463,0.0005529548500399566
0.8437492,0.49451843928545713,-0.06126487790606916,0.06706388642461597,0.039013074370613327,0.03782339221151529,-0.02619670759127183,-0.0013952845800252259,0.0003418797448092939
0.8738831,0.5079859476536512,-0.0617116762441583,0.06764563753149089,0.038526854819540504,0.03791579215216235,-0.02620749871577554,-0.0013855181047355667,0.00021875004805479385
0.904017,0.5216508265584707,-0.0620647962205112,0.06806107202355399,0.0379765331799137,0.03796766348842731,-0.026188068946798218,-0.0014349388093926056,0.00014302909409201405
0.9341509,0.5353156682103872,-0.062416781758656725,0.06810207249584815,0.03742660249334117,0.03802006562785363,-0.02615829180585881,-0.00149944211307497,6.741204551497431e-05
0.9642848,0.5484099742025137,-0.06258297979366034,0.06868798476197618,0.03659221133889513,0.0371743064815723,-0.026132809383105277,-0.0014448838404780974,-0.00010885301724912266
0.9944187,0.5614309133961797,-0.06272603318211623,0.06904719178182861,0.035721981764119906,0.03621382780418792,-0.026105132592362718,-0.001350515568355578,-0.0002983332192680373
1.0245526,0.5744498940184712,-0.06286915452801622,0.0690664915162229,0.034851586708083096,0.035251108535079456,-0.0260737960662933,-0.0012308310427297025,-0.0004884424257913169
1.0546865,0.5865724869072437,-0.0627357104094699,0.06922188691870013,0.033932983365772836,0.03444247409300281,-0.02578768954642314,-0.0012098534166957763,-0.0006505062040181911
1.0848204,0.5984375355765224,-0.06252477367524989,0.0692244168551393,0.03300050077922719,0.03367523183714572,-0.025434241274961945,-0.0012039921910677043,-0.0008048554032687591
1.1149544,0.6102987006306648,-0.06231495691463351,0.06894578468886697,0.03206775458209862,0.032904910026566064,-0.025085600170661,-0.0011786096292826535,-0.0009596044290641055
1.1450882,0.6218464430421591,-0.06179861939745024,0.06842984233225108,0.03110340196874192,0.03223785797247627,-0.02447054242307406,-0.0010543759458020024,-0.0010898897742922075
1.1752222,0.6332375388592482,-0.061131406255299225,0.06767295072895041,0.03012256900276333,0.031622483109472736,-0.023734914698013747,-0.0008884252268302108,-0.0012085280325317524
1.205356,0.6446248013526201,-0.06046531966421753,0.06665746241308901,0.029140612366380284,0.031006684640386185,-0.02301437828677725,-0.0007232463422176842,-0.0013278474382321238
1.2354898,0.6561225056648254,-0.05960625648731366,0.06546312621471984,0.02816862315634236,0.03012317091667917,-0.022208727071012804,-0.0005852919946747999,-0.0013795862238769295
1.2656238,0.667708064429462,-0.05859504311229102,0.06406552247838132,0.02720344087530199,0.029027495860813286,-0.021345737257448177,-0.0004891522744078615,-0.0013797159186437597
1.2957577,0.6792919859290123,-0.05758425015665125,0.06240003873415695,0.02623612671154035,0.027929564419403367,-0.020506018774391198,-0.00041968205476788836,-0.0013823408454599465
1.3258916,0.6905797719955444,-0.05653042611083947,0.06064082734620513,0.025307116024015162,0.027015426155811907,-0.019681717464164333,-0.0003401876343940842,-0.0014091672862764195
1.3560255,0.700999315828085,-0.05534912402799819,0.059157908788809,0.024494598453241718,0.02664795983411965,-0.018858538602215022,-0.00016603977564297063,-0.0015010776607242114
1.3861594,0.711418041959405,-0.0541681848699227,0.057457980543534126,0.023679292641357704,0.02628029948462431,-0.018060066245294874,2.7441475158162393e-06,-0.0015934006661147545
1.4162933,0.7218358600512147,-0.05298761838639621,0.05554113473868616,0.022861207722779785,0.025912447047847877,-0.017286292603908605,0.00016613749702540717,-0.0016861378421503441
1.4464272,0.7319806441664696,-0.05169997154735029,0.053743836519029475,0.022166680952068876,0.025804325829218613,-0.016423282928945744,8.629709694762087e-05,-0.0017511007516469762
1.4765611,0.7421095911413431,-0.05040677959914319,0.05175952556437102,0.021475929403863364,0.025709844357683732,-0.01558042032227637,3.5423567874169268e-06,-0.0018129396879377022
1.506695,0.7522378582507372,-0.04911398375406861,0.04956990358484048,0.020781941289130773,0.02561458452587267,-0.014764047797060621,-6.851973037915078e-05,-0.0018731624138311996
1.5368289,0.762448051944375,-0.04784040246158838,0.04750719239227452,0.020132631955729924,0.02515825592933323,-0.013919756048350433,-3.832303405300417e-05,-0.0019155696149344011
1.5669628,0.7727051600813866,-0.046577459666877985,0.045420248996372425,0.019506930857424686,0.02449889212534279,-0.013070998483896756,5.9545328480946694e-05,-0.0019466725808211223
1.5970967,0.7829632014036179,-0.04531459392455872,0.0431223190430019,0.01887807545134744,0.02383772338248093,-0.012248075135908948,0.00017513703740044354,-0.001975391488936031
1.6272306,0.7928388305008411,-0.044104895408963785,0.04105858612570901,0.018286289348110964,0.02317295397920291,-0.011494060733616043,0.0002960485662650784,-0.001993087949708157
1.6573645,0.8019554261118174,-0.04300055021303706,0.039695830552607725,0.01777147993276682,0.02250406592797635,-0.010847323051989231,0.0004011388340879555,-0.0019927162949386606
1.6874985,0.8110729623585939,-0.04189632671477739,0.03816620273798066,0.017254117379184104,0.0218352305149136,-0.010220521059785916,0.000510480135047519,-0.001992120252590475
1.7176323,0.8201700933277607,-0.04079341364558786,0.036493801430222184,0.01673823749746603,0.02117060404224342,-0.009616200000561341,0.0006225334599046506,-0.0019890240073442496
1.7477663,0.8285613395273685,-0.03972985997097567,0.03546951985261404,0.016353598081188525,0.020643285462764505,-0.00911487258610947,0.0006794675922735622,-0.0019111481709434145
1.7779001,0.8369532637298107,-0.03866663125518244,0.03430358281033519,0.015966698133992742,0.020115300929613677,-0.008631071993040772,0.0007262406098582077,-0.0018346048349186367
1.808034,0.845345901325345,-0.03760372457327321,0.03299598294387707,0.015577538173555224,0.01958665071833799,-0.008164789968614007,0.0007628641265237197,-0.0017593914026612228
1.8381679,0.8531591799110174,-0.03659412695560604,0.032002200976091966,0.015204701868743857,0.019001920309819554,-0.007774701636703643,0.0008314206233026719,-0.0017066532882135936
1.8683017,0.8607515562325716,-0.03560522905900143,0.031063097921698812,0.014836936857393249,0.018394214561073163,-0.007422301367043305,0.0009036632704688555,-0.001663594367074981
1.8984357,0.8683451618999243,-0.03461675532889785,0.030007858607246085,0.014467164115221996,0.01778455733856264,-0.00708475476105103,0.0009631092538976991,-0.001622162065640721
1.9285696,0.875216294080019,-0.03368778058211319,0.029100172935982882,0.014134921072311641,0.017294592417046454,-0.0067740279121140355,0.0010470529946882924,-0.0015755482382199747
1.9587035,0.8816319033503532,-0.03279653711069841,0.028269734731478202,0.01382569439041547,0.016880542914142656,-0.006482785412910509,0.0011465893229291374,-0.0015254152773388763
1.9888374,0.888047493994236,-0.0319058569293702,0.02735698158502453,0.013514616968613613,0.016466095256247145,-0.006202784464094922,0.0012393827811712156,-0.0014758468436897713
2.0189712,0.8939386829733849,-0.031032117360155098,0.026469317295992223,0.013232056495376308,0.016068979107586454,-0.005927890570129806,0.0013072874451394013,-0.001443795422448735
2.0491052,0.8993133865296841,-0.030174820487445686,0.025623487715833004,0.012977755226512289,0.01568832592066933,-0.0056566201846384515,0.0013495388290529885,-0.001429481389686619
2.0792391,0.9046878106892109,-0.029317763524886686,0.024719895191859798,0.012721887901789908,0.015306481503112784,-0.00539447899411866,0.0013836502472476923,-0.0014163730186301986
2.109373,0.9097803775221109,-0.028491923199908342,0.023908792271746027,0.012453021531785222,0.014868487503800617,-0.0051396071671818595,0.0013679889441976013,-0.0013763042847171087
2.1395068,0.9144405610859394,-0.02771369525726186,0.02328040214943028,0.012165397145925606,0.014343838112133599,-0.004889542070846711,0.0012787952647010082,-0.0012945711428835253
2.1696408,0.9191013462841511,-0.02693537880986696,0.02260794831699442,0.011876739229046562,0.013816524645323729,-0.004646493793869676,0.00117942471657987,-0.001214620861715345
2.1997747,0.9231865238398314,-0.026184174366790103,0.0220873376818288,0.01157995871777997,0.01334727121796516,-0.004414135114562991,0.0010547137176777277,-0.0011131676231435682
2.2299087,0.9269382171332836,-0.025448761647567153,0.02164889150251803,0.011278115759336165,0.012907296423914656,-0.004189677144895054,0.0009084619080859035,-0.0010006798401713385
2.2600424,0.9306897688657045,-0.02471343661136416,0.021182107656771865,0.010975334330583932,0.012460739252007079,-0.003970717841792072,0.0007488702835223389,-0.0008907840692041938
2.2901764,0.9339190497994423,-0.023929629151098197,0.02067440579569313,0.01066637107283478,0.012105242752402125,-0.0037320003394389276,0.000575208426203044,-0.0008003519779650281
2.3203104,0.9370715487748384,-0.023138918046242907,0.020144426396794257,0.010355366588515873,0.011757604936451702,-0.003494666871362913,0.0003902420046222807,-0.000715196172305203
2.3504443,0.9401776529848576,-0.022341027056427265,0.01957027796514521,0.01003780899022101,0.011407619042363542,-0.00325842731551303,0.00019065014888743417,-0.0006315121080160375
2.380578,0.9429186470806599,-0.02148473406487028,0.01878595871462785,0.009676986137462897,0.011084151497563186,-0.002995603306307937,-4.712277473998758e-05,-0.000539803981727747
2.410712,0.9456597398966551,-0.020628775917430175,0.01798645645775221,0.009314569955316125,0.01075559972053769,-0.0027374394865205265,-0.0002935572597848324,-0.00045076463169396085
2.440846,0.9476282317191362,-0.01975010759815632,0.017299280181957255,0.008918904103314751,0.010589576407933572,-0.0024884257251471843,-0.00042319524408330686,-0.0003882204246762701
2.4709797,0.9493828695267439,-0.018865469132833823,0.016640158952589856,0.008512801534749382,0.010467652962134687,-0.0022438894469646413,-0.0005219856739390426,-0.0003340040689114225
2.5011137,0.9504230972379446,-0.017964094115086482,0.016089594874633018,0.00808749002393708,0.01041207822077872,-0.0020019066737761125,-0.0005704546956050022,-0.00029205137666260544
2.5312476,0.9506072271615267,-0.017042552901330055,0.01567488354140245,0.007639426338482036,0.01043754909848929,-0.001760415234450509,-0.0005557060988571443,-0.00026371680456135915
2.5613816,0.9505248870700598,-0.016115512628857687,0.015298181154966839,0.007182661423036661,0.010466857802144831,-0.0015224759963101773,-0.0005448030654800103,-0.0002376819675451787
2.5915153,0.9486050400882959,-0.015148389307228172,0.015179557121972831,0.006676350429294741,0.010524720212720946,-0.00130470229901084,-0.0005599364913789658,-0.00022353316431265847
2.6216493,0.9460735581815243,-0.014167863393026892,0.015141871889098768,0.006159303835116967,0.010581423135045464,-0.001082918717955501,-0.0005910976372013113,-0.00020680977874435244
2.6517832,0.9416732974350452,-0.01314584505826133,0.015347335273929397,0.005613283391232546,0.010634323450832697,-0.0008530500357574414,-0.0006727993625856715,-0.00018235809381807246
2.6819172,0.9360064938664436,-0.012098571946808079,0.015699805648833554,0.005058229066192699,0.010668859200588675,-0.000622770602102066,-0.0007582393694439155,-0.00015626743721147167
2.712051,0.9281513541936874,-0.011007577882992337,0.01627688854396303,0.004488914439707695,0.010670927264151467,-0.00039269728889734096,-0.0008544722291332265,-0.00012751698310289932
2.7421849,0.9181851670145988,-0.009882813385161171,0.016998711877856287,0.003915754680628018,0.010627392870904064,-0.00016529997989062073,-0.000932871599528937,-0.0001060888943909338
2.7723188,0.905876224860549,-0.008721550338123052,0.017772312383012023,0.003338974773139665,0.01053370690958118,6.528471739054853e-05,-0.0010045952935528804,-9.199287547521805e-05
2.8024528,0.8882580120116472,-0.007517381392972311,0.019075093471491722,0.002784725275983728,0.010398201629570468,0.0002698072002719201,-0.0010924465829832575,-8.058982477057196e-05
2.8325865,0.8659036662429571,-0.006299062044490711,0.02053437807710179,0.002246860746543391,0.010209779434292757,0.00045468293520655335,-0.001203969870139916,-7.048803041106298e-05
2.8627205,0.838731974363327,-0.0050668059338931926,0.02172174915365499,0.0017243429221143174,0.009962289987925917,0.0006351389100232759,-0.0013415462291939094,-6.142193847290013e-05
2.8928545,0.8011840246617794,-0.0038065733890562115,0.02383782385464328,0.0012282533093194612,0.009550664997983772,0.0007540733821341399,-0.0013201456790344623,-5.6545792167140974e-05
2.9229884,0.7487653028219938,-0.0025571419206222856,0.025959014990511342,0.0008007154948893391,0.00890134461188934,0.0007876387340997101,-0.0011586723503392684,-5.62738273129803e-05
2.9531221,0.6713365633040667,-0.0017051954642397504,0.01961385460536158,0.0004440862419936904,0.007757603005995632,0.0007479671450405995,-0.0008999668482854331,-5.226588303685782e-05
2.983256,0.5494683869183064,-0.00023701166310274857,0.02488338156339942,0.00016551859785321357,0.006497685042485757,0.0005020298591793895,-0.0005722041436382343,-4.804985068162102e-05
3.01339,0.32472169445827603,-5.756213823815415e-05,0.025739495008651248,1.898991562001175e-05,0.0035459203325895576,9.814405861056593e-05,-0.0001684122561517618,-1.4768146152125868e-05


==> figs/data/periodichill/fk03_medp3_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,-0.00010104786701958801,-0.00026152515277999555,-0.01522575068043076,7.969406381682898e-05,-0.006785505563608427,-4.4929861185902e-05,0.0015521457256010818,-5.3793985019817246e-08
0.0301339,0.17664881749078631,-0.0004182706496180799,0.03729812317660488,0.0004051054893997568,0.026171031664979565,-0.0004481355379645313,-0.0035003574877995438,0.00011691922633958672
0.0602678,0.23076751409098506,-0.00149162532761693,0.046897685837040466,0.001964952907539643,0.033248300876256236,-0.0012765023866646403,-0.004159612968973118,0.00021400494855764525
0.0904017,0.2601528628729284,-0.0025210625080944737,0.04786508381107134,0.004213271506330861,0.034798179346994744,-0.0021108111307000872,-0.003602999306028332,0.00020847455162969746
0.1205356,0.28133677085861564,-0.0036836207527812803,0.047314999924835274,0.006688949421657126,0.03559626487378033,-0.002958954870571037,-0.0030834973406722622,0.00022979079996984265
0.1506695,0.2974585141055286,-0.004937535564749851,0.04644826329304373,0.009195006207804632,0.03585024136762669,-0.0039022815477347634,-0.0028160151925274643,0.0003055385502002038
0.1808034,0.3101087035611272,-0.00630666437700711,0.04545542122662828,0.011641422060532756,0.03562832352176755,-0.004859129045683095,-0.002755882861123388,0.000419459089072671
0.2109373,0.32079572696238756,-0.007804871729604201,0.04457121360511525,0.013998832506973811,0.03501447812137981,-0.00581224688093975,-0.002787544667828625,0.0005558970845669326
0.2410712,0.33047820441424847,-0.009362188491650159,0.04410842097447959,0.016301498376757935,0.034280875705403425,-0.006798984043572826,-0.002973611707747491,0.0006727219661633063
0.2712051,0.3396753720007837,-0.01092591479755356,0.04385316285295651,0.018543438727787763,0.03354982125055512,-0.007797588214952621,-0.0032379779792395457,0.0007776969889875974
0.301339,0.3485708828084171,-0.012445217769254668,0.04383426239297267,0.020676754774209317,0.032961505599465445,-0.008814337120820024,-0.0035323659363047065,0.0008641498762154522
0.3314729,0.35680277924984694,-0.013849398188540363,0.04395913856540615,0.0225726942839507,0.03250327759851848,-0.00983693944100517,-0.0036939478617370918,0.0009261353075645018
0.3616068,0.36485681030899286,-0.015220779506762483,0.04403041100796551,0.024404095057034236,0.03207410582012723,-0.010844294257505051,-0.003842043831411412,0.0009854882723083318
0.3917407,0.3728554714471102,-0.016403217892730027,0.04452141710411489,0.025869833533929135,0.03204848283820283,-0.011811701695015412,-0.003772099999538594,0.001031117887972552
0.4218746,0.3808192331343889,-0.0175568677168485,0.04496336460240913,0.027288671944174732,0.03205734385444472,-0.012759113727072812,-0.0037057975236816647,0.0010770367396088537
0.4520085,0.3882159893400967,-0.018509535639168462,0.046003187847046184,0.028429909133782974,0.032130338555529124,-0.013727578574378573,-0.003627819870625498,0.0010569600439253937
0.4821424,0.39567522052675486,-0.019408626001677476,0.04696969522746683,0.02952873481231929,0.032183600275610666,-0.014649021951407534,-0.003539378763783445,0.0010172149649119461
0.5122763,0.4034924376755953,-0.020036880574480165,0.04802716265538526,0.030408646900960068,0.032159426513733956,-0.0153847780667668,-0.003287408518297639,0.0008523002933599115
0.5424102,0.41129794903099537,-0.020661239293986,0.0489622624702285,0.03128661188891847,0.03213211335757126,-0.016110335747762366,-0.0030500296937385407,0.0006885894382719789
0.5725441,0.4192222338169813,-0.021004023736168165,0.04979565607890768,0.0319224839952509,0.03244222400054951,-0.016777423742851585,-0.002931851591349787,0.0005867444980283558
0.602678,0.4271651301532984,-0.02128598726267228,0.05050635816095286,0.032506887636408195,0.03282238922711112,-0.017428094116645525,-0.002840912604136138,0.0004973227318901718
0.6328119,0.43519135657697916,-0.0214938267308753,0.05093914178091197,0.03290585237677977,0.03330937600489887,-0.017989880318134366,-0.002749020570801939,0.00044756606947012886
0.6629458,0.44330571219325066,-0.02162859589952859,0.05108995190106713,0.03311965190551537,0.033901768863750854,-0.018465414163190978,-0.00265591112181392,0.000437397275554957
0.6930797,0.45172116719186306,-0.021756115881544247,0.051236463933718696,0.03325953893040982,0.03446653314728195,-0.018935973622527216,-0.00258424137314894,0.0004140702073475139
0.7232136,0.46160423569381237,-0.021854420783711248,0.051831419138548274,0.03304529304266431,0.0349095057115115,-0.019389969556757546,-0.002600039316714404,0.0003296625003791823
0.7533475,0.4714889796450734,-0.021951553614599106,0.05222939335847271,0.032831738546123534,0.03535307683874306,-0.019839943279656554,-0.0026203956119669703,0.000245855710967191
0.7834814,0.4817548580467701,-0.02205700575541414,0.052788584244358394,0.03257102053750792,0.03568325420605407,-0.020220786348527687,-0.0026108294551549964,0.00014082407043192581
0.8136153,0.4925658740103245,-0.02217483790809638,0.0536397684721468,0.03224287401480321,0.03584830894729945,-0.020504395737831235,-0.002539183489057784,4.818418775912758e-06
0.8437492,0.503376018255949,-0.022291370296443347,0.054257313747285596,0.03191635052465257,0.03601122365898318,-0.02078455588761951,-0.002447666197388736,-0.00013088489029350163
0.8738831,0.5147850103676319,-0.022344798391713994,0.05505112676086921,0.031606295021167304,0.03622824428011776,-0.020939586903404604,-0.0024598041289983393,-0.00016635995527957767
0.904017,0.5265121599659324,-0.02236439104672172,0.055798735601953586,0.031305348487508704,0.036473153488119955,-0.02102765308468442,-0.0025152781917708628,-0.0001475482767469237
0.9341509,0.538232859224081,-0.022383677220204845,0.056272144663989554,0.031005387614788334,0.03671550747555355,-0.021114907583021245,-0.0025466124396758922,-0.00012836594627108248
0.9642848,0.5490101063624024,-0.022174022262333892,0.056543657846519324,0.030636975433283406,0.03614061921556063,-0.02107524295441198,-0.002892249664215168,-7.516449948237713e-05
0.9944187,0.5596675099804997,-0.021935852419119328,0.05659464816065207,0.0302603897691823,0.035466333835354684,-0.021023297765422354,-0.0032815536067762746,-1.8779479065941035e-05
1.0245526,0.5703227864578366,-0.021697850854252465,0.05641880322551457,0.02988430931798956,0.03479508474934763,-0.020975126003528213,-0.003673627641265392,3.648618770432528e-05
1.0546865,0.5799670806154609,-0.021443383651785553,0.05625224129296946,0.02942888426150686,0.03401834693659277,-0.020846215583722426,-0.00393151370449917,0.00011485515406216855
1.0848204,0.589324832893908,-0.021184003191592637,0.05597070156459005,0.028951702854599855,0.03321148673462242,-0.020696676031685783,-0.00416872756298819,0.0001994769434926553
1.1149544,0.5986825963482261,-0.020924380391079467,0.055512790572661896,0.02847546910164611,0.03240498570688268,-0.020550440129094717,-0.004426129406259544,0.00028353790464249594
1.1450882,0.6080100601539016,-0.020708243471744936,0.055181143360646556,0.02795147223775113,0.03159073305800151,-0.020361540231633328,-0.004309810249797626,0.00027147256210905736
1.1752222,0.6173231890425086,-0.020514066960458877,0.05482478017468001,0.027404074159318215,0.03077436522972874,-0.020153722788375295,-0.004012841609580219,0.00021327924257817624
1.205356,0.6266369353979826,-0.020320368408647482,0.05429462608606134,0.026857292283135343,0.029960180313863077,-0.01994978711823566,-0.003728820229711563,0.0001564984422681267
1.2354898,0.6359408730641007,-0.02003782477606819,0.05390190840783382,0.026342821875513497,0.02899367577963715,-0.01969321264368265,-0.0034450078580515985,7.117934954346923e-05
1.2656238,0.6452349089086056,-0.01968618369392061,0.05358160264619527,0.025853782476901205,0.02790603946658596,-0.019398841371393263,-0.0031509651585017546,-3.729744447718655e-05
1.2957577,0.6545265400782228,-0.0193359275435796,0.05308929489647812,0.02536521201573909,0.026818331848472588,-0.019111890619963504,-0.00285309366475005,-0.00014564958537688463
1.3258916,0.6639005774632096,-0.018964338702062378,0.05249647297387661,0.024878163607844932,0.02581407355181941,-0.018803240198292024,-0.0025770294411580296,-0.00024002927743613543
1.3560255,0.6735224695876241,-0.01852743659128464,0.051934743978446996,0.024394496904483975,0.025054182509632626,-0.018417498322958463,-0.0023703023150448525,-0.0002932158729766285
1.3861594,0.6831433568149805,-0.01809218031985438,0.05118990248560751,0.023911001140559822,0.024291941388665153,-0.018040900945514804,-0.0021559145325940107,-0.00034578628744623354
1.4162933,0.6927631553262472,-0.017658577375186724,0.05026202484797632,0.023427685006422578,0.023527350217669465,-0.017673403491914007,-0.0019338408788446585,-0.0003977402962021716
1.4464272,0.7025021053850651,-0.01725117121168296,0.04982031487453775,0.022909435092516882,0.023095004249581125,-0.01723309248063179,-0.0015821334771024813,-0.00042128028315409685
1.4765611,0.7122443057596684,-0.016847024092385254,0.049227212685391875,0.022389509445968386,0.02267567833291607,-0.016796808964352452,-0.0011990865288925329,-0.00044193402766162766
1.506695,0.7219831068068743,-0.01644478271259686,0.048445703763134396,0.0218698569739159,0.022250745227372207,-0.016369014701731077,-0.0007910164935692569,-0.00046122877231348405
1.5368289,0.7314524101093411,-0.015978030429323553,0.04744886630816014,0.021311963099056936,0.021991665878707604,-0.015886432825654537,-0.0004434802712845443,-0.0005473026688766493
1.5669628,0.7407691292464733,-0.015475981670533656,0.04626361332824802,0.020732482290030704,0.021824691287057166,-0.01537678128575547,-0.00012115647390057447,-0.0006708183572624157
1.5970967,0.7500817663967609,-0.01497575533176132,0.044908591379632656,0.02015288799547519,0.021654366469677885,-0.014875327374839735,0.0002233060744621729,-0.0007938451993487719
1.6272306,0.7592691797763109,-0.01440296093824145,0.043518429229804534,0.019564788128579712,0.02154439691700441,-0.014355707939370634,0.0004951966087246825,-0.0009054099326936465
1.6573645,0.7682132162153721,-0.01368432089111593,0.04223104848101089,0.018959393418134126,0.021560993491354527,-0.013794699787038185,0.0005910544510644563,-0.000994940030916081
1.6874985,0.7771546337753534,-0.012967142913112184,0.04078313014545121,0.01835305962900967,0.021579675162479387,-0.013245693470752466,0.0006935560196874328,-0.00108429350097685
1.7176323,0.7860878277570009,-0.012246781978319632,0.03919410370417464,0.017748542330219573,0.02159184171376784,-0.012704649977784335,0.0007986717827851257,-0.0011733437123572629
1.7477663,0.7948359232395887,-0.011373590009043255,0.038088297235965296,0.017233621520480864,0.021320869207485937,-0.012044496906886616,0.0007687045337976461,-0.001258527029839734
1.7779001,0.8035841528326273,-0.010501866339836852,0.036828514663341805,0.016716920132147112,0.021051991786640342,-0.011399090554628228,0.0007306567233506247,-0.001344504181326524
1.808034,0.8123325649648905,-0.009631609997995838,0.035414713107230655,0.01619844378274342,0.020785214669226774,-0.010768388870834558,0.0006845433694715637,-0.001431271908707209
1.8381679,0.8214813694357872,-0.00875949580949964,0.033959366957704074,0.015774283707904214,0.02020935677226677,-0.010156504421611753,0.0006863788860659885,-0.0014748875381179268
1.8683017,0.8307842034846544,-0.007887131694587879,0.032376064797033255,0.015385302439509686,0.01951341461278651,-0.009561910422439021,0.0007028046112720144,-0.0015015821378325587
1.8984357,0.8400881420820951,-0.00701571239187615,0.030618865371189186,0.014994750952051989,0.018815987147317224,-0.00898315797246324,0.0007125606026008322,-0.001528030123926855
1.9285696,0.848490834236145,-0.0062540159924537875,0.029341370897085994,0.01460054795636721,0.0182156043443888,-0.008409603847602035,0.0007735520584738692,-0.0015661681731020478
1.9587035,0.8563284557312727,-0.005561127356486395,0.028341644048499925,0.01420414239714225,0.017676261453941095,-0.007840696745582257,0.0008701114564981923,-0.0016117303752737511
1.9888374,0.8641697261482477,-0.004868388059549034,0.02721753170104735,0.013807016072387962,0.017136016428967463,-0.007282066255438217,0.0009671545693499765,-0.0016572327207266323
2.0189712,0.8711823485791683,-0.004295452278711309,0.026307932837111858,0.013402557249360628,0.016699785157728398,-0.00678060191942516,0.0010648082981593318,-0.0016575328565705766
2.0491052,0.8773806300014257,-0.003840502637103782,0.02564239145856506,0.012991083477273305,0.016367665800479457,-0.006331598983109868,0.0011621147857029338,-0.001614053165998001
2.0792391,0.8835845366120338,-0.003385744112165412,0.024898217414835333,0.012579178503826343,0.01603693399048756,-0.005887585123074562,0.0012587045317352594,-0.0015714736474286726
2.109373,0.889213066548109,-0.0029922896028438117,0.024237913135873534,0.012162553957761493,0.015657646101826544,-0.005503384821075777,0.00134280182555503,-0.0014950475569047961
2.1395068,0.8939515519887209,-0.002693423250093474,0.02377213720806559,0.011738925380291955,0.015200408180081507,-0.005206543242515018,0.0014016460915850424,-0.0013662328533875412
2.1696408,0.8986914046108723,-0.002395464593064389,0.023261230756522866,0.011314883368617237,0.014740831006389576,-0.004912002470351573,0.001450646860096292,-0.0012384476751561237
2.1997747,0.9028113260865211,-0.002113139496941585,0.022751211247519,0.010901614643780876,0.014269530564836713,-0.0046213738873787,0.0014341363643294205,-0.0011104900818735299
2.2299087,0.9065720867365599,-0.0018405652372166514,0.02223601866063396,0.010494469321217649,0.013787457845343734,-0.004333539477740378,0.001373377785496753,-0.000982624188773814
2.2600424,0.9103330709040165,-0.001569296080560889,0.021691996508774514,0.010086992482231084,0.013299376143909842,-0.004047453079594061,0.0013001014135407543,-0.0008554857504792963
2.2901764,0.9136215131729841,-0.001297652084758738,0.02113670422354852,0.009689859437770844,0.0128529626480114,-0.003751757429742564,0.0011808966697910263,-0.0007670332436471908
2.3203104,0.9168410841375589,-0.0010272674462612486,0.02056286308261579,0.009293930471469047,0.012407091458609595,-0.003455799154099692,0.0010449825596874135,-0.0006850992011476877
2.3504443,0.9199929423630238,-0.0007571083133370848,0.019965724814791863,0.008897797089633395,0.01195621747686021,-0.0031635303536364737,0.0008964013816544995,-0.0006048277635771103
2.380578,0.9226046614348888,-0.0004781730931426864,0.01933095530477813,0.008502549227349266,0.011511200103907687,-0.002891043734435657,0.0007310067225864154,-0.0005308524281971393
2.410712,0.9252165202051401,-0.0002007694647545577,0.018683164307764177,0.00810700670305752,0.011061094936177872,-0.002619666642744589,0.0005573995936768664,-0.000457669771916184
2.440846,0.9269092734903097,9.666931964602554e-05,0.018087886387301078,0.007724600434003806,0.010747817907031073,-0.0023684678233378614,0.0003799165600882337,-0.00039083467183798
2.4709797,0.9283472951501608,0.00039859131356934085,0.01750586670209109,0.00734574117364116,0.010469980814121656,-0.0021231969518888155,0.0001995295592833752,-0.00032621695513450165
2.5011137,0.9290204010903835,0.0007108024112199018,0.017004413157597043,0.006963273127140055,0.01026783622417915,-0.0018734235793225627,2.3671583036470947e-05,-0.00027097717737899863
2.5312476,0.9287769738584757,0.0010354611222282983,0.01660303116045636,0.006576558282098259,0.010158941282437016,-0.0016175897642547372,-0.00014342899778237682,-0.00022663980969347725
2.5613816,0.9282763134688139,0.0013625773449348344,0.016227524418717776,0.006185321562950013,0.010058417554721737,-0.0013588675183333,-0.00031457574652753173,-0.000183227577644555
2.5915153,0.9260040428489447,0.0017166740180982742,0.01602531989912881,0.005763437508508363,0.010023086054397569,-0.001080474803651386,-0.00051370577276833,-0.00014376875516561492
2.6216493,0.9231526032090187,0.0020664798514644644,0.01591484771433871,0.005337440212898203,0.01000242421866475,-0.0007996556502796323,-0.000695444110574912,-0.00010733122089447408
2.6517832,0.918534541502595,0.002406962115856004,0.016085226591086133,0.004899073566846981,0.010026723918282231,-0.0005135123588140031,-0.0008262682371681408,-7.979179144184496e-05
2.6819172,0.9127427637577057,0.0027221722261856485,0.01634513527139969,0.004459452399855308,0.010056926474352714,-0.00023919415572450043,-0.0009396881770668102,-6.169600727952762e-05
2.712051,0.9049234353005886,0.002995033635670552,0.016735620523952832,0.004017697461388504,0.010096873705957306,1.3253908495727395e-05,-0.001027027933893981,-6.006071125161258e-05
2.7421849,0.8950341530144215,0.0032379257277170836,0.017196040746902175,0.003567454744237672,0.010108716900426088,0.000249542710914851,-0.0011126595524148328,-6.679770350738148e-05
2.7723188,0.8828423097729683,0.0034486609865780338,0.017631637790099575,0.0031079129216584323,0.010089958827471266,0.0004683515236098843,-0.0012078896634898657,-8.249222871359657e-05
2.8024528,0.8652446493506432,0.003627551631325332,0.01853452749122253,0.002633486385668465,0.01007287005924373,0.0006533544108774979,-0.0013065379758666045,-0.00010407657769163148
2.8325865,0.8428452517837286,0.0037761540793326276,0.019689768499573046,0.002162208382534538,0.009985485190140158,0.0008204316470520369,-0.0014142696367114363,-0.00012381321965883324
2.8627205,0.8156322184950113,0.0038897930614112397,0.020591186817317197,0.0016951535892480185,0.009817341750997913,0.0009686959937758913,-0.001542316171310322,-0.0001409634428587304
2.8928545,0.7786054294556379,0.0038988003844906416,0.021963597870903295,0.001245299467601049,0.009405252830053366,0.0010612949085774875,-0.0016136809615536329,-0.00014647499186242496
2.9229884,0.7288084048777819,0.0037091431617000126,0.023237041239372758,0.0008302822439929138,0.008786684695965564,0.0010587839624433474,-0.001392526856124991,-0.0001180317416829146
2.9531221,0.6597095727920532,0.0027598619017226156,0.013792358121335724,0.0004676040151605207,0.0077878371942150535,0.000963083235652177,-0.001008210194545858,-7.430134032547347e-05
2.983256,0.5533973248675466,0.002404418459491353,0.020337495980003284,0.00017345608393958304,0.00688324320647831,0.0006388113522811276,-0.0005537102680884802,-3.95325153115154e-05
3.01339,0.3433728595264256,0.00065568512320624,0.0245741078934162,1.939048763330802e-05,0.003961221609924554,0.0001765348163495504,-0.00014332211992904828,-9.365965030645331e-06


==> figs/data/periodichill/fk03_medp3_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,0.004540976558928378,8.455638052673464e-05,-0.0035743988487008578,5.2628458417637494e-05,-0.004915849394107499,2.6064225251391727e-05,0.00032893962081861986,4.557323037858834e-06
0.0301339,0.11566362984012812,0.00451141651137732,0.021945412385137184,0.0003856383509152798,0.025487569524702023,-8.63461129185719e-05,-0.0013805927654967857,0.00010977267965611197
0.0602678,0.17834813776426017,0.01073932907456765,0.03018623988443165,0.0014507856864447238,0.03297135802714825,-0.00040412908322793434,-0.0020143542638302895,0.00021383041525124689
0.0904017,0.22061802772805095,0.01656481920508668,0.03321934024992179,0.0029003014125988952,0.03598378355589707,-0.0007725690474240359,-0.002179541869160401,0.00015561951921775501
0.1205356,0.25274577690288424,0.021264558323309757,0.03442191437179623,0.004552696329575931,0.038000229398926194,-0.0013335576196200523,-0.001993876242055267,5.010467627746809e-05
0.1506695,0.2768536885268986,0.02529167092870921,0.035018734438395246,0.006313006193689078,0.03946148067752128,-0.0019324366826393305,-0.001575287596629017,-0.00010689659512382727
0.1808034,0.29607331519946456,0.02892790075566154,0.03540107306753704,0.008076339799102411,0.04021107732852704,-0.0026137060203262168,-0.0012616242719149066,-0.00029120722762549065
0.2109373,0.3113900674507022,0.032184858893742785,0.035619224029105584,0.009781852575135436,0.040250271245224165,-0.0033582269410573126,-0.0011944448445830695,-0.00044001105631782597
0.2410712,0.32489717938005924,0.03519823763053864,0.0356384830626805,0.011441873727202394,0.03995998506457314,-0.004154143239061136,-0.0013297565572953345,-0.0005749192506932186
0.2712051,0.3363546854816377,0.03785335322027095,0.03561466378314383,0.013045818297531986,0.03933972575302042,-0.004962993744606051,-0.0017010136580704466,-0.0006817017859233033
0.301339,0.346743471454829,0.04011684699798934,0.03579434815924715,0.014573658144442034,0.038518363859373225,-0.005780630571304242,-0.002138064703724841,-0.0007481216597337209
0.3314729,0.3563441401347518,0.04210387850616826,0.03602656927575176,0.01601702064319426,0.03759039253310578,-0.006601538586148278,-0.002530038678027086,-0.0007909625825646647
0.3616068,0.3647274300456047,0.04370294485931936,0.03643530271893075,0.017324120778484844,0.03653759894631433,-0.007389833922071064,-0.0027232169218672376,-0.0007923320028484891
0.3917407,0.37257587304338813,0.04509960535506252,0.03680185638151165,0.018532113365929234,0.03555939810991136,-0.008151029127813274,-0.002838588472008981,-0.0007749633604180644
0.4218746,0.37963782669976354,0.04621017053432297,0.0372060793856368,0.01960500718752826,0.03468264718517112,-0.008854679260910308,-0.002825341155404269,-0.0007240556348402817
0.4520085,0.38643664959818125,0.04712219822249608,0.037635571872819656,0.020578271539703215,0.033952429386155315,-0.009526467072383242,-0.0027400189382052096,-0.0007061883421863948
0.4821424,0.39300235360860825,0.047852237679762766,0.03808520214169103,0.02146135738490672,0.03335358105765213,-0.010166385255498647,-0.0025953554970342984,-0.0007177409400713246
0.5122763,0.39962694328278303,0.04837148442584294,0.03845408070454298,0.02221484254683773,0.03292249065725279,-0.010793219395528745,-0.002464206695328066,-0.000714225868522494
0.5424102,0.4062830787152052,0.04876555020973683,0.0387460442260934,0.022892094759018454,0.032595030967260796,-0.011414185710822013,-0.002351698905167156,-0.0007035292421053213
0.5725441,0.413294586353004,0.049162059931404656,0.039044204251224734,0.023556231310461043,0.032310079581931855,-0.012021181729613507,-0.002180349903446433,-0.0006787550514657178
0.602678,0.42112581338733435,0.04954461328452453,0.0394585387998406,0.024185906877346952,0.03216844691814014,-0.012593241165633234,-0.0018350382531230505,-0.0006252248003296417
0.6328119,0.4289588201791048,0.04992525249690516,0.03975391891035868,0.02481385514171096,0.03202398514014966,-0.01316707445003814,-0.001501659379525632,-0.0005726722832799915
0.6629458,0.43809834960848093,0.05040562438080087,0.040418656730588504,0.025418885316267105,0.031960121833716076,-0.013664650277658359,-0.0008411199117564466,-0.00044194413824750003
0.6930797,0.4472837606444955,0.05088121634616982,0.04094292427395782,0.026018600706636818,0.031901321056004614,-0.014163098399269877,-0.00016542440410462255,-0.0003079416810320693
0.7232136,0.4580029109492898,0.05142288400384132,0.04148045807558812,0.026511380570646576,0.031751781090409784,-0.014643197767884239,0.00045442203064430486,-0.00022192129973391844
0.7533475,0.46963593270629644,0.052009540020662826,0.04186479112365843,0.02693940599838748,0.03155287891977362,-0.015113559083460425,0.0010781378021334652,-0.00015783359823167429
0.7834814,0.4812820004299283,0.05259440141526284,0.04198061539601425,0.027369498510652072,0.031345696181640174,-0.015594907551077217,0.0017407021153699178,-9.280753995798203e-05
0.8136153,0.4926044186577201,0.05288140907941852,0.04264286215912358,0.027572771753009935,0.03114903365073263,-0.01600787256330778,0.001744168161212836,-5.97030667489537e-05
0.8437492,0.5038835536688566,0.053124216165088,0.043168671277831694,0.027745597619284093,0.030944049882963277,-0.01641029258518319,0.0016678038946655199,-3.1253637621190134e-05
0.8738831,0.5150974467396736,0.05332698803249514,0.043507233647900045,0.02789814890934702,0.030765333918962908,-0.016793180534137787,0.0015647799882056797,-6.459742184279909e-06
0.904017,0.5257324492558837,0.05314772130623169,0.04417866118897945,0.02785736807285602,0.030854465133807612,-0.01698705706858767,0.0009777328907090857,-4.037198553094937e-05
0.9341509,0.5363766960799694,0.05296875783460564,0.044623561277992274,0.027818943126050072,0.030939715961597124,-0.01717453683118728,0.0004014581105777175,-7.389419509272618e-05
0.9642848,0.5466218218207359,0.052660210934845963,0.04497797686980881,0.027728464995266138,0.030853262035705622,-0.017359191757270992,-0.00014062357194218403,-6.967416723248885e-05
0.9944187,0.556086391210556,0.05207999294361798,0.04539527771831953,0.02752934075488993,0.030443099849050765,-0.017540432795963404,-0.0006341721530110419,7.621300278292547e-06
1.0245526,0.5655550323426723,0.051495951222022995,0.04563462504048443,0.027329084934616766,0.030031857756267072,-0.01770828336207552,-0.001139947077214575,8.560454659546515e-05
1.0546865,0.5750270718708634,0.050922459340654314,0.04572745060834049,0.02712993408627199,0.02970544709848942,-0.017836067568727403,-0.0016012446698524412,0.00015258301668830154
1.0848204,0.5845234943553805,0.050386313425406115,0.04575117305584897,0.026938316251521256,0.029670659569201976,-0.01785739318737909,-0.0018910861296684007,0.00018387123884861366
1.1149544,0.5940186232328415,0.04984257891555899,0.04559966132087978,0.026745043442501754,0.02963320816375285,-0.01786556180629313,-0.0022081872435244215,0.00021775930406808542
1.1450882,0.603582096286118,0.049308993366139475,0.045354524920078576,0.026544401578074115,0.029618226280119935,-0.01786102356639999,-0.0025531507160434746,0.0002470523378924359
1.1752222,0.6136721419170499,0.04889608652047173,0.04553321777210084,0.026300091886619407,0.02979293534399886,-0.017849931669090966,-0.002926807072449235,0.00022458415604909322
1.205356,0.6237593041732907,0.048472877217136556,0.04551443589026921,0.02605454697985031,0.029972987581818964,-0.017827033446004482,-0.0033206299867243466,0.00020425581890815624
1.2354898,0.6338462689891458,0.048041482448752504,0.0452964878638864,0.025807806970838447,0.030146617808803094,-0.017790594529053603,-0.003730262045545403,0.00018676833972245869
1.2656238,0.6440960979089141,0.047725038493808825,0.044771849206336145,0.025563246954466958,0.02961447466311056,-0.01765571053162812,-0.0038902181137172127,0.00021050848811757098
1.2957577,0.6543426224961877,0.0473978346108197,0.044042025990079614,0.025317934091211733,0.029080380550876996,-0.017511344698451364,-0.004069964294649994,0.00023548422167913826
1.3258916,0.6645859088748693,0.04705985053396944,0.04310722800187938,0.02507184561367696,0.0285443471481114,-0.017357163158583523,-0.004269404453527085,0.0002617216676266804
1.3560255,0.6749243857339025,0.04679891138584935,0.042484538695647,0.02481506068309272,0.02814411113998147,-0.01715252277118761,-0.00421676983166606,0.00032594017075968193
1.3861594,0.6853027604520321,0.04656652656984761,0.04184670245558597,0.024555225913071993,0.02779466985718737,-0.016923663215703606,-0.004076191355969987,0.0004049622914166484
1.4162933,0.6956842122599483,0.04633001049296581,0.04099464343787418,0.024296397162069404,0.02744323571675659,-0.016686112435541786,-0.003951149783452738,0.0004846865708699885
1.4464272,0.705500734038651,0.04601496238319669,0.04042105600181728,0.02401093976783081,0.02712159133823766,-0.016441499341815297,-0.003730860060659552,0.0005284464656454973
1.4765611,0.7145754378288984,0.0455993430732633,0.040317112402222244,0.02369042139509857,0.026841714813451257,-0.01618948352514194,-0.0033672556134606464,0.00052305738624058
1.506695,0.7236560918390751,0.045181557317846455,0.04004927963628169,0.023371246574332885,0.026562556390552904,-0.01592727813261427,-0.0030012081092465,0.0005160257319836634
1.5368289,0.7325930017977953,0.04472848561999854,0.039699076094150465,0.023042648200594,0.026196364741439965,-0.015658482392089022,-0.0026491690461895763,0.0004926679597603591
1.5669628,0.7406340837478638,0.044072424454498105,0.039697900369205286,0.02265002111628585,0.025303659632113968,-0.015400605985182066,-0.0023837475346194623,0.0003797721954754364
1.5970967,0.7486745715141296,0.04341137146911933,0.039570760626897794,0.022257213923131687,0.024411252904640406,-0.01513081246239014,-0.0021015691913879257,0.0002657413501514532
1.6272306,0.7567145079374313,0.04274531159171602,0.03931769706427857,0.021864204065081886,0.023519151118899986,-0.014848975690103572,-0.001802668578444068,0.0001505618396239007
1.6573645,0.7643599044531584,0.04200460268293682,0.03910091153757689,0.021376788920155425,0.023011150338762002,-0.014537326317038066,-0.0014613594864215428,3.9273645234410215e-05
1.6874985,0.7719375900924206,0.04124713213468567,0.038798680816400144,0.020873664059807423,0.02256678581449055,-0.01421112265239699,-0.001101662164245539,-7.196877802320661e-05
1.7176323,0.7795140091329813,0.04048469472945726,0.03838471926525977,0.020370743376711787,0.022121141071919873,-0.013873300454675164,-0.0007282101884893412,-0.00018397462714154898
1.7477663,0.7873554769903421,0.03972056895921128,0.0379861105818875,0.019809344170512146,0.02174761534847969,-0.013514249515740935,-0.00040214713614702795,-0.000284694223868616
1.7779001,0.7953959964215755,0.038954021423705854,0.0375600677139547,0.019203170832165873,0.021427106805673207,-0.013136134570793944,-0.00011094759982789668,-0.0003776184959257108
1.808034,0.8034344203770161,0.03818259345644037,0.03700770932614483,0.018596242083367256,0.021103918146450837,-0.012746010878969469,0.00019088692076268086,-0.00047203125094429506
1.8381679,0.8115402534604073,0.03742445479383605,0.036324309149753375,0.017985862631472796,0.020693061878003148,-0.012332483420394651,0.00047744432206349614,-0.0005351810535195404
1.8683017,0.8198189400136471,0.0367059788077313,0.03550026612116386,0.017368972539538587,0.020070473924594427,-0.011878206978371782,0.0007110001938143212,-0.0005182487131552538
1.8984357,0.8281082697212696,0.035984046420935556,0.03454560653721661,0.016755939109359717,0.019451012324635576,-0.011410955681069972,0.0009555457192667468,-0.0005024050043008391
1.9285696,0.8364121168851852,0.035308705517309136,0.03350842360187456,0.01617509560865162,0.018860236808308506,-0.010933752516904892,0.0011498296082279183,-0.00048146017039517775
1.9587035,0.8447877876460552,0.03483957031676255,0.03253441893180964,0.015728418298971137,0.01838972806785325,-0.010453930111839222,0.0011074026382149344,-0.00043504515995814125
1.9888374,0.8531567715108395,0.034362345334557176,0.031425073911560686,0.015279918488040353,0.01791821845772055,-0.009965601518527687,0.001066238340293158,-0.00038937850981712267
2.0189712,0.8614651933312416,0.033895444455083634,0.030215256074984875,0.014836205137838718,0.01746227543578143,-0.009461367124593039,0.0010211307629407196,-0.00034437870632396785
2.0491052,0.8693541511893272,0.033563203029189026,0.029142670171031337,0.014442167172460623,0.0171333069373184,-0.008894257111578811,0.0009313282488152548,-0.00029888899354767445
2.0792391,0.8772390056401491,0.033224420934857335,0.02794740877598001,0.014047212009708536,0.016804561468619195,-0.008320994210956684,0.000833106752439148,-0.0002531160537218051
2.109373,0.8850792217999697,0.03287674894090742,0.02664847513986357,0.013648319775763335,0.01647983189022803,-0.007743166800718106,0.0007305385733001133,-0.00020817753150912622
2.1395068,0.891688259318471,0.03245322787552141,0.025817405013821015,0.013157480127112637,0.016269793253531572,-0.007211136903861437,0.0007404767848457363,-0.00019650225340067196
2.1696408,0.898300115019083,0.0320258658612147,0.024899228984506028,0.01266660833186171,0.016058363807282042,-0.0066720300124039,0.0007394399624481907,-0.00018349294902063283
2.1997747,0.9044788964092731,0.031563958851620555,0.023958054956172314,0.012170437247698252,0.015823131447399587,-0.006145037289158398,0.0007634460041938241,-0.0001714851644729732
2.2299087,0.9096235297620296,0.031025077623780817,0.02310511405872462,0.011661243097136259,0.015533401793187395,-0.005657161254934963,0.0008615183317976218,-0.00016359378442277946
2.2600424,0.9147697817534208,0.030482077825581655,0.022200186987975323,0.011151291087192223,0.015242880537484025,-0.005162793997375934,0.0009473873446791666,-0.0001541396435947897
2.2901764,0.9191962257027626,0.029883332026656717,0.021427800189092405,0.010657769472061984,0.014880373214893551,-0.004701513411069339,0.0009999861204319387,-0.00013921796636874335
2.3203104,0.9230605829507113,0.029240162955829874,0.020764889711093026,0.010176669338137963,0.014459536457589347,-0.00426519694867299,0.0010247614750017592,-0.00011933972759179735
2.3504443,0.9269259497523308,0.0285928244702518,0.02007221369845613,0.00969446756809389,0.014035409021240279,-0.0038229843052962377,0.0010383407997213911,-9.743214922851279e-05
2.380578,0.9296319466084242,0.027836598121211864,0.019435966764567603,0.009192470349764895,0.013493148794232326,-0.003469557830542907,0.000914597500740238,-9.396268741050212e-05
2.410712,0.9321010187268257,0.027055393744376488,0.018803077285060255,0.00868543888097488,0.012923151167492094,-0.0031306815687585053,0.0007569512442070492,-9.228724521495466e-05
2.440846,0.9339263625442982,0.026252942669088952,0.01822924787831115,0.008189183826992482,0.012445547247253982,-0.002801936711130125,0.000591652357102377,-0.00010037199611487172
2.4709797,0.9351653233170509,0.02543045993661508,0.017714791315704748,0.007702085291858172,0.012052632851246779,-0.002484165411762655,0.00042260908511475466,-0.00011744188656904038
2.5011137,0.9360893666744232,0.02460788616735954,0.01723414787628652,0.007224016765635768,0.011690242027957936,-0.0021630287346769868,0.0002558679766539989,-0.00013258362043097886
2.5312476,0.9359093215316534,0.02379436491173692,0.016883740114207346,0.006782454613925169,0.011441367715722956,-0.0018369683786329423,0.00010475831073321513,-0.00014676415298614222
2.5613816,0.9357276074588299,0.0229761952359695,0.01653264507086394,0.006339181927735607,0.011190842763692354,-0.0015114676035734471,-4.62194247753487e-05,-0.00016011573438879837
2.5915153,0.9341037161648273,0.02214241711772047,0.01631155718402677,0.00591261313727782,0.010958053774136289,-0.0011975304240641055,-0.00028243093858750304,-0.00015079958949467
2.6216493,0.9322367385029793,0.021300395019352436,0.01610870872455461,0.005485394244746317,0.010733307518314764,-0.0008880171438389942,-0.0005220454781189286,-0.0001386439895705937
2.6517832,0.9285807888954878,0.02041217702208087,0.016085240142044488,0.0050460619748561135,0.010618767107609147,-0.0005895970805251706,-0.000716422152854378,-0.00011711035944893808
2.6819172,0.9242906402796507,0.019508437311742455,0.01607885357229899,0.004601578425802962,0.010524738507464944,-0.0003021115880431739,-0.0008926524063110029,-9.649112735606312e-05
2.712051,0.9175350740551949,0.01855737777077593,0.01617669814144662,0.004141533375427318,0.010511334503746335,-4.1442310310679104e-05,-0.0010009353429136746,-7.928969801332657e-05
2.7421849,0.9092469681054354,0.017574371609953232,0.016297501718202323,0.0036746785614901905,0.010502082006927408,0.00020995801212455797,-0.0010851517109802932,-6.229310122606211e-05
2.7723188,0.898090211674571,0.01653564124717377,0.016434037676665958,0.0031963001381537146,0.010501174756295688,0.00044849257745316513,-0.0011268116258449246,-4.538611361721385e-05
2.8024528,0.8823958858847618,0.015387082879897207,0.016889804283630294,0.0027187241436262876,0.010472640842404159,0.0006735002364746234,-0.001181496995281351,-3.2868797000579924e-05
2.8325865,0.8628343287855387,0.014136091311229393,0.017413998853151202,0.0022449570948589745,0.010387829476586913,0.0008727011656744065,-0.0012484655641266645,-2.6958608495751367e-05
2.8627205,0.8391570951789618,0.012774649949278682,0.01762162943663259,0.001775230107182398,0.010237462081230593,0.0010273440587579633,-0.0013421674369563314,-2.8844505154507224e-05
2.8928545,0.806747255846858,0.01116756109695416,0.018315529234679717,0.0013162659307631229,0.009920436062250654,0.0011453743281356309,-0.0013223755851235423,-4.133745692142767e-05
2.9229884,0.7650299929082394,0.009291173169913236,0.01887310760513805,0.0008807852722480442,0.009492265964293313,0.0011604365389026447,-0.0011583872920330356,-4.615827354408522e-05
2.9531221,0.7084480468183756,0.006448711392295081,0.00532458084468912,0.0004989185817110421,0.00864421603810241,0.0010039048108426481,-0.0009294279274408967,-4.1599333143353405e-05
2.983256,0.6207557441666722,0.004590060158079723,0.015365078746124528,0.00018372598502927614,0.007981538658178975,0.0006885083311242986,-0.000506563680830715,-3.164245264818022e-05
3.01339,0.4119504513218999,0.001226191287059919,0.026402275581791118,1.941371981837901e-05,0.004721047473590834,0.00022967161563928053,-8.473723580009553e-05,-7.430882187677531e-06


==> figs/data/periodichill/fk03_medp3_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602678,nan,nan,nan,nan,nan,nan,nan,nan
0.0904017,nan,nan,nan,nan,nan,nan,nan,nan
0.1205356,nan,nan,nan,nan,nan,nan,nan,nan
0.1506695,nan,nan,nan,nan,nan,nan,nan,nan
0.1808034,nan,nan,nan,nan,nan,nan,nan,nan
0.2109373,nan,nan,nan,nan,nan,nan,nan,nan
0.2410712,nan,nan,nan,nan,nan,nan,nan,nan
0.2712051,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.3314729,nan,nan,nan,nan,nan,nan,nan,nan
0.3616068,nan,nan,nan,nan,nan,nan,nan,nan
0.3917407,nan,nan,nan,nan,nan,nan,nan,nan
0.4218746,nan,nan,nan,nan,nan,nan,nan,nan
0.4520085,0.04435974929947406,0.03551836288534105,-0.0048652162231656495,-0.0038887144330853815,-0.002721084434638103,-0.004472933684295945,7.577114225941077e-05,0.00011435816470303717
0.4821424,0.3014350989833474,0.23035465320572257,0.017880621113768785,0.01060107695454586,0.0665151415064389,0.01305172538545471,0.0013850855864006644,0.0014958860822101468
0.5122763,0.3489215252920985,0.2520305057987571,0.01921775034872948,0.01152946626494436,0.07797165701366732,0.012366744626889636,0.0011846414148054454,0.0015933704960335877
0.5424102,0.3755254568532109,0.25641252379864454,0.019502692655302717,0.012439054428319843,0.0765668844984247,0.01038074553665723,0.0008116726032161674,0.0012808817049045186
0.5725441,0.4011524524539709,0.2586622075177729,0.02035649488995242,0.013681180452707678,0.07342008822507574,0.008512557502010049,0.0006161066031690945,0.0009292316958548113
0.602678,0.42388924304395914,0.25932462932541966,0.021664528686294426,0.01501281806856583,0.06941901811379221,0.006879266824316194,0.0005449218100646181,0.0005618449379205265
0.6328119,0.4425056055188179,0.25965491868555546,0.023213366262485324,0.016168390768606128,0.06540622486530541,0.005239907943832708,0.0004803732997876835,0.00014723027071984664
0.6629458,0.4594034794718027,0.2604496772401035,0.024410190323003705,0.01722597174949339,0.06157079679432563,0.0035263896759016172,0.00044533205117249473,-0.00025795916008492566
0.6930797,0.47508735302835703,0.2613762868568301,0.025360511519720436,0.01822539843867335,0.05797999768783436,0.001768154176627082,0.00044157192630632155,-0.0006225511035865159
0.7232136,0.4899735851213336,0.26209135819226503,0.026143598661945322,0.01918720156686743,0.05472647870853907,-5.028756064839879e-06,0.0004819163484255304,-0.0009109303736921891
0.7533475,0.5043038167059422,0.262006894685328,0.02692724042933836,0.020087054769148932,0.0520534150712041,-0.0017814402167099508,0.0006093779660966865,-0.0010463906755674018
0.7834814,0.5186986438930035,0.2611915967427194,0.027717345560025364,0.02098835933802702,0.04976499141246468,-0.003502694855134464,0.0007382356436881603,-0.0010943508600116166
0.8136153,0.5331568690016866,0.25968985352665186,0.028487684113739142,0.021886173755188892,0.04784173325741227,-0.005142626223152508,0.0008769162775856213,-0.001056081161471079
0.8437492,0.5477038323879242,0.25703576719388366,0.02945357503272472,0.02278223830344761,0.046338148633101976,-0.00665490143270997,0.0009708674177237812,-0.0009501802666754071
0.8738831,0.5622406173497438,0.25388527335599065,0.03024008777862236,0.023637608734309964,0.04499787690712132,-0.008060520928136666,0.001001035473251954,-0.0008282105346977754
0.904017,0.576621194370091,0.24978195130825043,0.03105320783825888,0.02440066048753997,0.0440121035231741,-0.009322861985307684,0.0009008242757610856,-0.0006983941304176469
0.9341509,0.5909232124686241,0.24542607925832272,0.03165911791977777,0.02511103406056228,0.04296615425395993,-0.010463858497973488,0.0007471933096804594,-0.000567202947801364
0.9642848,0.604868502356112,0.240293113514781,0.03253652264629797,0.025730301049816773,0.041732413542372955,-0.011466657146045917,0.000435250095042688,-0.0004377671635913162
0.9944187,0.618707018904388,0.2350274375639856,0.03317285174866824,0.026284707344198383,0.04039126117730062,-0.012344196528070561,0.00012840706130981018,-0.0003160644992358276
1.0245526,0.6320815999060869,0.22936331387609243,0.033962590955028404,0.026749937024632395,0.03864975520215916,-0.013146167094525096,-9.140870291150533e-05,-0.0002446541758357938
1.0546865,0.6452078083530068,0.2236244878731668,0.03445158093310752,0.02713319199101942,0.03695907958400884,-0.013835486157809246,-0.00028643225724645904,-0.00018866153652773556
1.0848204,0.6572662768885493,0.2176912692375481,0.034802330734068465,0.027382630470594096,0.03551549976570792,-0.014543502640213007,-0.0002975984704045413,-0.00023307522399337172
1.1149544,0.6693020099774003,0.2117192675359547,0.034883295127417724,0.027557344465044938,0.03407092204382364,-0.015112776471391032,-0.000313797205579381,-0.00027339202206552726
1.1450882,0.6807874916121364,0.20594269107095897,0.035056306481437705,0.027787414121217463,0.03299941649194699,-0.015593523032766177,-0.00031807015406669446,-0.00031223052878698873
1.1752222,0.6921065486967564,0.20019725407473743,0.03508687800369037,0.027982956060764223,0.03203106640190706,-0.015961277282246056,-0.0003188741399088469,-0.00035003700018415226
1.205356,0.7030304055660963,0.1944282823242247,0.035075140376150005,0.028117987004262802,0.031235406560221717,-0.01624694250261116,-0.00031809912396300617,-0.0003592943603591065
1.2354898,0.7133687902241945,0.18864523922093213,0.03514602066341699,0.02819811534425324,0.030700603188743875,-0.01648036435652689,-0.0003136127196753354,-0.0003281807287739381
1.2656238,0.7236711662262678,0.18284261389635503,0.03502185468333596,0.028206714122963106,0.030167009640489288,-0.016599244639168398,-0.0003095428187706471,-0.00029938125155581615
1.2957577,0.7332942131906748,0.17725169588811696,0.03484299739314134,0.028102792491829842,0.029571580918574338,-0.016680411144778445,-0.00034375313559005614,-0.0003384810921694603
1.3258916,0.7428908813744783,0.17164232139475644,0.03449283219172328,0.02793534321351533,0.028974838115779913,-0.016657285532302002,-0.00037994694732355633,-0.00037790448756053435
1.3560255,0.7521245330572128,0.16609725099988282,0.03414989869593632,0.027729427101048428,0.028449941905308928,-0.016571078204066433,-0.00045466832897127045,-0.00040097749163580765
1.3861594,0.7606916092336178,0.1606954215094447,0.03399868125713712,0.02751174623469018,0.02806330867005715,-0.016469368653744668,-0.0006068991001915739,-0.00038719101421602945
1.4162933,0.7692391239106655,0.1552809418644756,0.03371240666661768,0.027234935730648856,0.02767467661314986,-0.016278357853141565,-0.0007699364099306022,-0.00036596740671592984
1.4464272,0.7774282414466143,0.15013011544942856,0.033595758467346415,0.026975151476467507,0.027356915253871402,-0.01609943680053931,-0.0009544462231084669,-0.00032994662299981267
1.4765611,0.7854372058063745,0.14510315423831344,0.03350415806268625,0.02669888749172105,0.027072276834981132,-0.015890686550234498,-0.0011671624674387611,-0.0002743203303357467
1.506695,0.7934345379471779,0.14007190661504865,0.033292785850520534,0.02636982490173736,0.026784255237388435,-0.015607672504448514,-0.0014041129349878696,-0.00020186521368896905
1.5368289,0.8016388099640608,0.13562192837707698,0.032892912452691436,0.025961962937872753,0.026403548033702377,-0.01553634271932923,-0.001494395139505969,-0.00019417954300597062
1.5669628,0.809828532859683,0.13116531842388213,0.03236812561502478,0.025514715548702802,0.02601767483598689,-0.015393924849896615,-0.0016021706529428107,-0.00017541682098562615
1.5970967,0.8179147355258465,0.12676771101541817,0.03184415779639049,0.02505132947736382,0.025654102379125656,-0.015192375436392194,-0.00170652533042709,-0.00012899793855912603
1.6272306,0.8256198912858963,0.12264637392945588,0.031741364075221545,0.024654420334734084,0.02541018854367305,-0.014977663965156152,-0.0017239329395833235,-4.206677201176192e-06
1.6573645,0.8333080355077982,0.11851912504062057,0.0315300096670208,0.024222797574311943,0.02516607690922914,-0.014701253191723315,-0.0017468482401834422,0.00012375020497988048
1.6874985,0.8407798148691654,0.11449047096539289,0.031384187471064307,0.023789078899633657,0.02496802296118207,-0.014378370836219068,-0.0017842201039511975,0.00025765160319766664
1.7176323,0.8478664793074131,0.11065908963792026,0.031465752295468,0.023383985839656986,0.0248548196351641,-0.014026067026648048,-0.001843887852173034,0.00039716119090715303
1.7477663,0.8549384959042072,0.10682168113999069,0.03145385685181157,0.022947743814248567,0.02474272378057518,-0.013621275260766896,-0.001900784405540702,0.0005347169380731671
1.7779001,0.8618598897010088,0.10311557026579976,0.03138411003513453,0.022440368196832015,0.024520862786563347,-0.013247438695915784,-0.0020202020670777596,0.0006460781184988763
1.808034,0.86867730692029,0.09956086031161249,0.031243570722680025,0.021853730147183323,0.024194659196634473,-0.012909472989147602,-0.0021978628004338478,0.0007392733004816202
1.8381679,0.8754861000925303,0.09600274625699967,0.031014471111820208,0.02124078573811419,0.02386801185176554,-0.01252483240330858,-0.002378845134624839,0.0008351573702076579
1.8683017,0.8819635137915611,0.09260497498326004,0.03080082097646253,0.020654941095725295,0.023346408939307922,-0.012184667667261728,-0.0022369293346493286,0.0008787087891787427
1.8984357,0.8883014377206564,0.08926546573638916,0.03055018395467468,0.020065334150203284,0.02275574289249714,-0.011837887744364783,-0.0019665657422934498,0.0008976696133833968
1.9285696,0.8946293257176876,0.08592367870733142,0.030223903318953083,0.019452949583830877,0.022164623914489357,-0.011449974993934561,-0.0016887913920996692,0.0009132757828041452
1.9587035,0.9007430654019117,0.08298254513647407,0.029908248202447973,0.018886027028455075,0.021410697168341486,-0.011179893265157573,-0.00122731097627793,0.0008795260508009665
1.9888374,0.9068337734788656,0.080067083472386,0.02952887974953322,0.018306436090781676,0.020642792030413346,-0.010885586529931823,-0.0007417510912077038,0.000836628874979501
2.0189712,0.9128824397921562,0.07719446555711329,0.02904497216857216,0.017719814287460767,0.01985475958500869,-0.010563583252460249,-0.0002767159563941018,0.0007910933399548159
2.0491052,0.9187054596841335,0.07461725320899859,0.028265506569173482,0.017184618455546585,0.018949623505460776,-0.010257742535635467,-2.4787968265290502e-05,0.0007669274858197379
2.0792391,0.9245194513350725,0.0720383488223888,0.027422385759652612,0.016635970485430883,0.01804366770141261,-0.00992266343532848,0.00022444332880280872,0.0007433212621776166
2.109373,0.9302638117223978,0.06958428665529937,0.026677853920304306,0.016093223043606712,0.017268288468365933,-0.009552375792084941,0.00042746308748703226,0.0006877005658445309
2.1395068,0.9359386581927538,0.06725432490929961,0.026032703644418786,0.015558114334540284,0.01662283890763682,-0.009149527594106935,0.0005820195107815525,0.0006017860916424252
2.1696408,0.941604221239686,0.06492259446531534,0.025326909929633712,0.0150119640146852,0.015977066720740625,-0.008720937889126819,0.0007304861515199719,0.0005185000301105543
2.1997747,0.9466551579535007,0.0626728949137032,0.02467989993327624,0.014455903638629423,0.01566962408447377,-0.008261511112536021,0.0008525790078474828,0.0003936562867832929
2.2299087,0.9516138657927513,0.0604335269308649,0.02400152043624937,0.013890184883586013,0.015409403524062362,-0.007779599563863156,0.0009681959837584981,0.00026441222333036804
2.2600424,0.9565029498189688,0.05824125627987087,0.023262139021531625,0.013313584638741428,0.015164048084636667,-0.007279333069891328,0.0010511824126018517,0.0001578397519487302
2.2901764,0.9612064994871616,0.05618631833931431,0.02243819797017066,0.01272512831387869,0.014960854969944051,-0.006768576401644626,0.0010436170515660875,0.00011447430521458368
2.3203104,0.9659023322165012,0.054130037024151534,0.021572635555756392,0.01212844975207426,0.014756085188978838,-0.0062394987717348666,0.001026422345539845,7.479108548369438e-05
2.3504443,0.9698376320302486,0.052190064860042185,0.02074862976945968,0.01156943450092554,0.014593133348846078,-0.005713687584888209,0.0009147511061292765,5.890783900586901e-05
2.380578,0.9737138394266367,0.05025638465303928,0.019902081179049902,0.011005997164413993,0.014428994348867123,-0.005175029773769026,0.0007858996816636835,5.00224783492112e-05
2.410712,0.9769645128399134,0.04836775973672047,0.019134395231205525,0.010452360960207938,0.014199893085900589,-0.0046518848292751575,0.0006546581418807205,4.869296137199463e-05
2.440846,0.9798263255506754,0.04650629259413108,0.018415288648125472,0.009902318289028315,0.01392801583713716,-0.004136163654846585,0.0005191224445006901,5.472453133378022e-05
2.4709797,0.9822894036769867,0.04463136720005423,0.017687282089403844,0.009348228662434899,0.013632202374567215,-0.003624135544945034,0.00039515194248283814,6.209073371181618e-05
2.5011137,0.983844444155693,0.04272773233242333,0.01696410891874378,0.008793951670578838,0.013290823908302812,-0.0031367272333368834,0.0003134964945434946,6.303647403549227e-05
2.5312476,0.9849041868001223,0.04079623013967648,0.016307558746326944,0.008235253405238972,0.0130338268153033,-0.0026624765348514587,0.00020687228965615874,6.733641386121253e-05
2.5613816,0.9850618410855532,0.038815275533124804,0.015779720641735717,0.007674171372781126,0.012933899560281686,-0.002220306886205614,6.0179126231374794e-05,7.270557136690209e-05
2.5915153,0.9845715332776308,0.03680674533825368,0.015340265900705474,0.007106978219821071,0.012841563276834639,-0.001797856961791286,-0.00012333548896626724,8.505802030403021e-05
2.6216493,0.9831333421170712,0.03475833620177582,0.015026935815696918,0.006534001875385645,0.012760573317873579,-0.0014089721969806207,-0.0003596955587424136,0.00010513749493857411
2.6517832,0.980942701920867,0.03270052216248587,0.014765765321715363,0.005961080437868089,0.012566199260495145,-0.0010377179310550114,-0.0006188669030823789,0.00013023870175239412
2.6819172,0.9778689108788967,0.030631439818535,0.014556014209289536,0.0053893356821313,0.012239512258842828,-0.0006911925902615551,-0.000904982460153976,0.0001604901877604282
2.712051,0.9727686885744333,0.028559745696838945,0.014456498294291964,0.004843460311841413,0.011877644500806304,-0.0003661901958206086,-0.001057717190848035,0.00015472188268716162
2.7421849,0.9662890154868364,0.02647320760297589,0.01440796541696543,0.004297939399646997,0.011540111136828754,-6.108223279480476e-05,-0.0011405164981505445,0.00013738730321474356
2.7723188,0.9574516918510199,0.02435767010319978,0.014425799561509023,0.0037536034353164863,0.011260238146755717,0.0002178266882919104,-0.0011172799713448488,0.00010458908851313626
2.8024528,0.9453915972262621,0.02217048214515671,0.014550431166796551,0.0032000414788232907,0.010981945198018926,0.00048232364762429425,-0.0010291813148595279,7.586637925890088e-05
2.8325865,0.9297242350876331,0.01987574083614163,0.014721227217019739,0.0026406474534062456,0.010740518106358857,0.0007172699165850123,-0.0009184646397400933,5.224753919459693e-05
2.8627205,0.9096508156508207,0.0174321788654197,0.014849441324706225,0.0020805700705530793,0.010552105950336826,0.0009023728835853562,-0.0008165420425547696,3.206259325259488e-05
2.8928545,0.884089145809412,0.014804154590819962,0.014752418200247197,0.0015263737738265238,0.010402548043365932,0.001006841627106625,-0.0007384554098022744,1.235367196151892e-05
2.9229884,0.8494663164019585,0.011938000374357216,0.015039786341418449,0.0010063999530321656,0.010171567107855467,0.0010229081313963707,-0.00065163302067665,-3.1192529739966176e-06
2.9531221,0.8012137431651354,0.008520651150320191,0.008781859607532638,0.0005597708085825449,0.009694219953202807,0.0009186059028999218,-0.0006138874719862765,-1.5562671022672944e-05
2.983256,0.7267195675522089,0.0050339709559921175,0.00281332245032051,0.00021342031580348525,0.008863407450872558,0.0006085687501103444,-0.0005354645064030816,-2.3634097639143188e-05
3.01339,0.5410305429250002,0.0014710518680658424,0.00984432295382226,2.0238370468380194e-05,0.005808390960334536,0.00019386145022427565,-0.00021181210928193184,-8.209706718425077e-06


==> figs/data/periodichill/ph_geopoints.csv <==
x,y
0.0,1.0
0.045226130653266326,1.0
0.09045226130653265,1.0
0.135678391959799,0.9993319881005496
0.1809045226130653,0.9963471404211509
0.22613065326633164,0.9904404024256807
0.271356783919598,0.9806872930383709
0.3165829145728643,0.9661633311834535
0.3618090452261306,0.9461512609762003
0.40703517587939697,0.9210793939114774
0.4522613065326633,0.8917697096664404
0.49748743718592964,0.8590445460032213
0.542713567839196,0.8237101550470751
0.5879396984924623,0.7864967545778654
0.6331658291457286,0.7481121184425755
0.678391959798995,0.7092640172142711
0.7236180904522612,0.6706590530866559
0.7688442211055275,0.6327750514564425
0.8140703517587939,0.5955883989145171
0.8592964824120602,0.5590090062327976
0.9045226130653266,0.5229467841832016
0.949748743718593,0.4873116435376464
0.9949748743718593,0.45201349506805016
1.0402010050251256,0.41696224954633015
1.085427135678392,0.3820696131053135
1.1306532663316582,0.34737606995923337
1.1758793969849246,0.31313486310384037
1.2211055276381908,0.2796191659135345
1.2663316582914572,0.24710215176271394
1.3115577889447236,0.21585699402577938
1.35678391959799,0.18615686607712842
1.4020100502512562,0.15827494129116054
1.4472361809045224,0.13248132914488658
1.4924623115577889,0.10893550255920229
1.537688442211055,0.08765793157286897
1.5829145728643215,0.06866025625408924
1.6281407035175879,0.05195411667106858
1.6733668341708543,0.03755115289201018
1.7185929648241205,0.02546300498511898
1.763819095477387,0.01570131301859864
1.809045226130653,0.008277717060653595
1.8542713567839193,0.003203857179487457
1.899497487437186,0.0004913734433047434
1.9447236180904521,0.0017857142857142859
1.9899497487437185,0.0017857142857142859
2.0351758793969847,0.0017857142857142859
2.080402010050251,0.0017857142857142859
2.1256281407035176,0.0017857142857142859
2.170854271356784,0.0017857142857142859
2.2160804020100504,0.0017857142857142859
2.2613065326633164,0.0017857142857142859
2.3065326633165824,0.0017857142857142859
2.351758793969849,0.0017857142857142859
2.3969849246231156,0.0017857142857142859
2.4422110552763816,0.0017857142857142859
2.487437185929648,0.0017857142857142859
2.5326633165829144,0.0017857142857142859
2.577889447236181,0.0017857142857142859
2.6231155778894473,0.0017857142857142859
2.6683417085427132,0.0017857142857142859
2.71356783919598,0.0017857142857142859
2.758793969849246,0.0017857142857142859
2.8040201005025125,0.0017857142857142859
2.8492462311557785,0.0017857142857142859
2.894472361809045,0.0017857142857142859
2.9396984924623117,0.0017857142857142859
2.9849246231155777,0.0017857142857142859
3.030150753768844,0.0017857142857142859
3.07537688442211,0.0017857142857142859
3.120603015075377,0.0017857142857142859
3.165829145728643,0.0017857142857142859
3.2110552763819094,0.0017857142857142859
3.2562814070351758,0.0017857142857142859
3.3015075376884417,0.0017857142857142859
3.3467336683417086,0.0017857142857142859
3.3919597989949746,0.0017857142857142859
3.437185929648241,0.0017857142857142859
3.4824120603015074,0.0017857142857142859
3.527638190954774,0.0017857142857142859
3.5728643216080402,0.0017857142857142859
3.618090452261306,0.0017857142857142859
3.6633165829145726,0.0017857142857142859
3.7085427135678386,0.0017857142857142859
3.7537688442211055,0.0017857142857142859
3.798994974874372,0.0017857142857142859
3.844221105527638,0.0017857142857142859
3.8894472361809043,0.0017857142857142859
3.9346733668341707,0.0017857142857142859
3.979899497487437,0.0017857142857142859
4.025125628140703,0.0017857142857142859
4.0703517587939695,0.0017857142857142859
4.115577889447236,0.0017857142857142859
4.160804020100502,0.0017857142857142859
4.206030150753769,0.0017857142857142859
4.251256281407035,0.0017857142857142859
4.296482412060302,0.0017857142857142859
4.341708542713568,0.0017857142857142859
4.3869346733668335,0.0017857142857142859
4.432160804020101,0.0017857142857142859
4.477386934673366,0.0017857142857142859
4.522613065326633,0.0017857142857142859
4.567839195979899,0.0017857142857142859
4.613065326633165,0.0017857142857142859
4.658291457286432,0.0017857142857142859
4.703517587939698,0.0017857142857142859
4.748743718592964,0.0017857142857142859
4.793969849246231,0.0017857142857142859
4.839195979899498,0.0017857142857142859
4.884422110552763,0.0017857142857142859
4.9296482412060305,0.0017857142857142859
4.974874371859296,0.0017857142857142859
5.0201005025125625,0.0017857142857142859
5.065326633165829,0.0017857142857142859
5.110552763819095,0.0017857142857142859
5.155778894472362,0.0017857142857142859
5.201005025125627,0.0017857142857142859
5.2462311557788945,0.0017857142857142859
5.291457286432161,0.0017857142857142859
5.3366834170854265,0.0017857142857142859
5.381909547738693,0.0017857142857142859
5.42713567839196,0.0017857142857142859
5.472361809045226,0.0017857142857142859
5.517587939698492,0.0017857142857142859
5.562814070351759,0.0017857142857142859
5.608040201005025,0.0017857142857142859
5.653266331658291,0.0017857142857142859
5.698492462311557,0.0017857142857142859
5.743718592964824,0.0017857142857142859
5.78894472361809,0.0017857142857142859
5.834170854271356,0.0017857142857142859
5.8793969849246235,0.0017857142857142859
5.924623115577889,0.0017857142857142859
5.969849246231155,0.0017857142857142859
6.015075376884421,0.0017857142857142859
6.060301507537688,0.0017857142857142859
6.105527638190955,0.0017857142857142859
6.15075376884422,0.0017857142857142859
6.1959798994974875,0.0017857142857142859
6.241206030150754,0.0017857142857142859
6.2864321608040195,0.0017857142857142859
6.331658291457286,0.0017857142857142859
6.376884422110552,0.0017857142857142859
6.422110552763819,0.0017857142857142859
6.467336683417085,0.0017857142857142859
6.5125628140703515,0.0017857142857142859
6.557788944723618,0.0017857142857142859
6.6030150753768835,0.0017857142857142859
6.64824120603015,0.0017857142857142859
6.693467336683417,0.0017857142857142859
6.738693467336683,0.0017857142857142859
6.783919597989949,0.0017857142857142859
6.8291457286432165,0.0017857142857142859
6.874371859296482,0.0017857142857142859
6.919597989949748,0.0017857142857142859
6.964824120603015,0.0017857142857142859
7.010050251256281,0.0017857142857142859
7.055276381909548,0.0017857142857142859
7.100502512562813,0.0004913734433046482
7.1457286432160805,0.0032038571794872667
7.190954773869346,0.008277717060653436
7.236180904522612,0.015701313018598544
7.28140703517588,0.02546300498511898
7.326633165829145,0.037551152892009956
7.371859296482412,0.05195411667106842
7.417085427135677,0.06866025625408889
7.4623115577889445,0.08765793157286875
7.507537688442211,0.10893550255920226
7.5527638190954764,0.1324813291448863
7.597989949748744,0.15827494129116054
7.64321608040201,0.18615686607712764
7.688442211055276,0.21585699402577863
7.733668341708542,0.24710215176271394
7.7788944723618085,0.27961916591353436
7.824120603015075,0.31313486310384026
7.869346733668341,0.3473760699592325
7.914572864321608,0.3820696131053135
7.959798994974874,0.4169622495463298
8.00502512562814,0.4520134950680495
8.050251256281406,0.48731164353764583
8.095477386934673,0.5229467841832015
8.140703517587939,0.559009006232797
8.185929648241205,0.5955883989145166
8.231155778894472,0.6327750514564422
8.27638190954774,0.6706590530866556
8.321608040201005,0.7092640172142705
8.36683417085427,0.7481121184425746
8.412060301507537,0.7864967545778653
8.457286432160803,0.8237101550470748
8.50251256281407,0.8590445460032209
8.547738693467336,0.8917697096664402
8.592964824120603,0.9210793939114772
8.638190954773869,0.9461512609762001
8.683417085427136,0.9661633311834535
8.728643216080402,0.9806872930383709
8.773869346733667,0.9904404024256805
8.819095477386934,0.9963471404211507
8.864321608040202,0.9993319881005497
8.909547738693467,1.0
8.954773869346733,1.0
9.0,1.0


==> figs/data/periodichill/ref_x0.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602677,nan,nan,nan,nan,nan,nan,nan,nan
0.0904016,nan,nan,nan,nan,nan,nan,nan,nan
0.120535,nan,nan,nan,nan,nan,nan,nan,nan
0.150669,nan,nan,nan,nan,nan,nan,nan,nan
0.180803,nan,nan,nan,nan,nan,nan,nan,nan
0.210937,nan,nan,nan,nan,nan,nan,nan,nan
0.241071,nan,nan,nan,nan,nan,nan,nan,nan
0.271205,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.331473,nan,nan,nan,nan,nan,nan,nan,nan
0.361606,nan,nan,nan,nan,nan,nan,nan,nan
0.39174,nan,nan,nan,nan,nan,nan,nan,nan
0.421874,nan,nan,nan,nan,nan,nan,nan,nan
0.452008,nan,nan,nan,nan,nan,nan,nan,nan
0.482142,nan,nan,nan,nan,nan,nan,nan,nan
0.512276,nan,nan,nan,nan,nan,nan,nan,nan
0.54241,nan,nan,nan,nan,nan,nan,nan,nan
0.572544,nan,nan,nan,nan,nan,nan,nan,nan
0.602677,nan,nan,nan,nan,nan,nan,nan,nan
0.632811,nan,nan,nan,nan,nan,nan,nan,nan
0.662945,nan,nan,nan,nan,nan,nan,nan,nan
0.693079,nan,nan,nan,nan,nan,nan,nan,nan
0.723213,nan,nan,nan,nan,nan,nan,nan,nan
0.753347,nan,nan,nan,nan,nan,nan,nan,nan
0.783481,nan,nan,nan,nan,nan,nan,nan,nan
0.813614,nan,nan,nan,nan,nan,nan,nan,nan
0.843748,nan,nan,nan,nan,nan,nan,nan,nan
0.873882,nan,nan,nan,nan,nan,nan,nan,nan
0.904016,nan,nan,nan,nan,nan,nan,nan,nan
0.93415,nan,nan,nan,nan,nan,nan,nan,nan
0.964284,nan,nan,nan,nan,nan,nan,nan,nan
1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1.02455,0.560809,0.000584321,0.0958648,0.00355529,0.0367443,-0.00587209,-0.000160979,-3.3386e-05
1.05469,0.942475,0.0291432,0.0561178,0.00811591,0.0595432,-0.00338355,-0.000626024,-4.4269e-05
1.08482,1.01049,0.0456976,0.0369667,0.0132447,0.0655529,-0.00164727,-0.000844792,-4.57417e-05
1.11495,1.01725,0.0540111,0.0315915,0.017898,0.0624093,-0.00230138,-0.000808331,-1.52813e-05
1.14509,1.01393,0.0593061,0.0299092,0.0214435,0.0565509,-0.00364676,-0.000720524,2.02569e-05
1.17522,1.00929,0.0631705,0.0293762,0.0240742,0.0506413,-0.00499619,-0.000547864,6.24371e-05
1.20535,1.00469,0.0660201,0.0293031,0.0260563,0.0455331,-0.00622711,-0.000363483,5.30248e-05
1.23549,1.00066,0.0681331,0.0294176,0.027587,0.0412683,-0.00726316,-0.000173063,3.35758e-05
1.26562,0.997247,0.0696516,0.0296074,0.0287147,0.0377013,-0.00812135,-3.80579e-05,3.91936e-05
1.29576,0.994638,0.0706478,0.0297546,0.0294996,0.0348224,-0.00885285,0.000106559,7.86201e-05
1.32589,0.992649,0.0711775,0.0299638,0.0300291,0.0325957,-0.00949497,0.000231183,0.000115309
1.35602,0.991172,0.0712975,0.0301508,0.0303141,0.0308529,-0.0100514,0.000345265,0.000191698
1.38616,0.990329,0.0710706,0.0303132,0.0303486,0.0295524,-0.0105335,0.000403642,0.000283682
1.41629,0.989965,0.0706109,0.0304873,0.0301979,0.0285486,-0.0109222,0.000357387,0.000309408
1.44643,0.9899,0.0699262,0.0306468,0.0299074,0.027694,-0.0112395,0.000286181,0.000276046
1.47656,0.990158,0.0690905,0.0308006,0.0295405,0.0270007,-0.0114572,0.000189832,0.000250528
1.50669,0.990813,0.0681264,0.0308972,0.0291182,0.0262471,-0.0116219,3.50552e-05,0.000264867
1.53683,0.991706,0.0670176,0.0309627,0.0286141,0.0256532,-0.0117327,-8.69903e-06,0.000280567
1.56696,0.992659,0.0657816,0.0309567,0.0280138,0.0251082,-0.0117981,4.83205e-05,0.000273479
1.5971,0.993743,0.0644823,0.0308724,0.0273583,0.0245496,-0.0118101,0.000121888,0.000254741
1.62723,0.995368,0.063147,0.0306302,0.0266653,0.0240268,-0.0117877,0.000175129,0.000263334
1.65736,0.997417,0.0617955,0.0303207,0.0259166,0.0236474,-0.0117075,0.000187829,0.000234781
1.6875,0.99981,0.0604063,0.0300187,0.0251323,0.0232473,-0.0116049,0.000198035,0.000175522
1.71763,1.00231,0.0589907,0.0296726,0.0243546,0.0227665,-0.0114813,0.000166051,0.000139191
1.74776,1.00499,0.0576204,0.0293094,0.0235982,0.0222563,-0.0113058,9.24942e-05,9.71391e-05
1.7779,1.00801,0.0562259,0.0288622,0.0228489,0.0216619,-0.0110912,-2.3924e-05,2.89144e-05
1.80803,1.01122,0.0548325,0.0283449,0.0221041,0.0210095,-0.0108244,-0.000174656,1.99857e-05
1.83817,1.01433,0.0534802,0.0278253,0.0213146,0.0202761,-0.0105284,-0.000250173,2.48077e-05
1.8683,1.01757,0.0522001,0.0272405,0.0205307,0.0195088,-0.010199,-0.000280725,2.18965e-05
1.89843,1.02101,0.0507438,0.0266337,0.0197597,0.0187233,-0.00986377,-0.000275105,2.51739e-05
1.92857,1.02449,0.0493846,0.0260178,0.0190195,0.0180079,-0.00950947,-0.000255342,1.57195e-05
1.9587,1.02798,0.0482301,0.0253718,0.0183044,0.017379,-0.00914611,-0.000231054,1.46869e-05
1.98884,1.0313,0.0467285,0.0246913,0.0175926,0.0167771,-0.00878984,-0.000170002,2.52711e-05
2.01897,1.03457,0.04544,0.0239204,0.0168948,0.0162045,-0.00840291,-9.91282e-05,2.50178e-05
2.0491,1.03793,0.044316,0.0230733,0.0162314,0.0156102,-0.00799046,-4.9973e-05,3.33633e-05
2.07924,1.04106,0.042743,0.0222529,0.0155915,0.0150503,-0.00757145,-7.95958e-06,4.57304e-05
2.10937,1.04423,0.0418533,0.0213946,0.0149658,0.0145246,-0.00714061,1.29086e-05,3.50245e-05
2.1395,1.04737,0.0402964,0.0205298,0.0143616,0.0140258,-0.00674078,2.76913e-05,4.98583e-06
2.16964,1.05054,0.0392234,0.0196829,0.0137799,0.0135043,-0.00635004,2.80528e-05,1.63329e-05
2.19977,1.05356,0.0378554,0.0188611,0.0132171,0.0130221,-0.00597399,2.52866e-05,3.6357e-05
2.22991,1.05633,0.0366179,0.0181248,0.0126622,0.0125847,-0.00558812,5.06596e-05,5.0655e-05
2.26004,1.05877,0.0353931,0.0174573,0.0121426,0.0121654,-0.00518356,7.85133e-05,6.78079e-05
2.29017,1.06088,0.0340798,0.0167975,0.0116316,0.0117771,-0.00478113,0.000100176,6.57884e-05
2.32031,1.06272,0.0328622,0.0161535,0.0111181,0.0113758,-0.00439866,0.000131974,4.57487e-05
2.35044,1.064,0.0315214,0.0155651,0.0106036,0.0110058,-0.00403422,0.000171483,2.17895e-05
2.38058,1.0647,0.0301379,0.0150294,0.0100839,0.0106933,-0.00367784,0.000184961,1.00265e-05
2.41071,1.06521,0.0290022,0.0144948,0.00957959,0.0103882,-0.00332051,0.000151107,2.3525e-05
2.44084,1.06555,0.0273184,0.0139333,0.00910633,0.0101074,-0.00297731,0.000123031,4.34508e-05
2.47098,1.06612,0.026658,0.013347,0.00862346,0.00982798,-0.00261204,0.000130287,5.19982e-05
2.50111,1.06547,0.0243693,0.0127794,0.00818893,0.00964085,-0.00226313,0.000131795,6.35532e-05
2.53124,1.06529,0.024254,0.0122719,0.00772917,0.00946138,-0.00187073,0.000170377,7.02166e-05
2.56138,1.06359,0.0219508,0.0118039,0.00732672,0.00928346,-0.00151021,0.000197363,6.12244e-05
2.59151,1.06189,0.0212351,0.01139,0.00692089,0.0090665,-0.00113052,0.000170358,5.02362e-05
2.62165,1.05902,0.0198424,0.0110473,0.00654939,0.00891394,-0.000760441,0.000148532,4.9776e-05
2.65178,1.05497,0.0179537,0.0107845,0.00620385,0.00882692,-0.000403561,0.000162342,5.55314e-05
2.68191,1.05074,0.01788,0.0106029,0.0058379,0.00872372,-3.91038e-05,0.000205275,5.16998e-05
2.71205,1.04354,0.0150476,0.0105231,0.00553836,0.00872807,0.000283286,0.000208953,3.27883e-05
2.74218,1.03593,0.0143458,0.0105586,0.00519456,0.00868177,0.000600152,0.000211132,1.6657e-05
2.77232,1.02675,0.0130248,0.010709,0.00488344,0.00869223,0.000903549,0.000193569,5.7441e-06
2.80245,1.01549,0.010299,0.0109581,0.00463001,0.00878761,0.00118707,0.000153028,-1.60524e-07
2.83258,1.00211,0.0102921,0.0112177,0.00434768,0.0087979,0.0014264,0.00012699,-1.0289e-05
2.86272,0.987731,0.00794416,0.0118706,0.00412694,0.00906648,0.00172554,0.000137291,-8.90506e-07
2.89285,0.969069,0.00584283,0.0125053,0.00396345,0.00932435,0.00197393,0.000142143,9.62041e-06
2.92299,0.94299,0.00578261,0.0128412,0.00386654,0.00938853,0.00208605,0.000112291,9.12785e-06
2.95312,0.924781,0.00282684,0.0165801,0.00333742,0.0107981,0.00286912,8.46012e-05,9.01162e-06
2.98325,0.842804,0.00113301,0.0164317,0.00318777,0.0104604,0.00309397,6.10718e-05,4.54205e-06
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x1.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602677,nan,nan,nan,nan,nan,nan,nan,nan
0.0904016,nan,nan,nan,nan,nan,nan,nan,nan
0.120535,nan,nan,nan,nan,nan,nan,nan,nan
0.150669,nan,nan,nan,nan,nan,nan,nan,nan
0.180803,nan,nan,nan,nan,nan,nan,nan,nan
0.210937,nan,nan,nan,nan,nan,nan,nan,nan
0.241071,nan,nan,nan,nan,nan,nan,nan,nan
0.271205,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.331473,nan,nan,nan,nan,nan,nan,nan,nan
0.361606,nan,nan,nan,nan,nan,nan,nan,nan
0.39174,nan,nan,nan,nan,nan,nan,nan,nan
0.421874,nan,nan,nan,nan,nan,nan,nan,nan
0.452008,-0.00799537,0.00627885,0.000665601,0.000398707,0.000767291,-0.000513464,-2.28231e-05,1.78324e-05
0.482142,-0.066957,0.0557159,0.00930037,0.00561332,0.0104953,-0.00669716,-0.000147248,0.000142218
0.512276,-0.0988605,0.0850936,0.0112886,0.00726269,0.0140596,-0.00740117,-0.00013253,0.000156755
0.54241,-0.113043,0.0996726,0.0113779,0.0080037,0.0153123,-0.00674424,-0.000120178,0.000157895
0.572544,-0.11796,0.106208,0.0112733,0.00873567,0.0159804,-0.00605662,-0.000118838,0.000170265
0.602677,-0.117203,0.108039,0.0114919,0.00969295,0.0164965,-0.00559967,-9.85803e-05,0.000154779
0.632811,-0.111667,0.106486,0.01215,0.0110171,0.0170711,-0.00550351,-3.63119e-05,0.000137844
0.662945,-0.101673,0.102433,0.0133658,0.0127812,0.0180375,-0.00586403,7.45041e-05,9.91682e-05
0.693079,-0.0866385,0.0961744,0.0152978,0.0150411,0.0194545,-0.00675482,0.00026388,7.51077e-06
0.723213,-0.0662953,0.0880222,0.018138,0.017834,0.021218,-0.00822957,0.000501063,-9.50725e-05
0.753347,-0.03961,0.078,0.022269,0.0210778,0.0233983,-0.0103869,0.000746086,-0.000216239
0.783481,-0.00583556,0.0664178,0.0277818,0.0246245,0.0260788,-0.0132212,0.000928839,-0.000315835
0.813614,0.0362219,0.0535336,0.0346803,0.0283845,0.029165,-0.0166963,0.000978972,-0.00030237
0.843748,0.0876519,0.0397696,0.0429093,0.0321459,0.0323159,-0.0207368,0.000811448,-0.000178581
0.873882,0.149153,0.0258989,0.0522921,0.035488,0.0354905,-0.025113,0.000521575,-9.24814e-05
0.904016,0.219742,0.0127739,0.0622581,0.0381185,0.0385954,-0.0294095,0.000135987,-6.14501e-05
0.93415,0.298704,0.00129256,0.0720298,0.039738,0.0417419,-0.033031,-0.000210128,-8.53398e-05
0.964284,0.384949,-0.00788197,0.080351,0.0401974,0.044624,-0.0354465,-0.000299157,-0.000125682
0.994418,0.474014,-0.014313,0.0861434,0.0395886,0.0470672,-0.0363616,-0.000228545,-0.000157922
1.02455,0.563069,-0.0179168,0.0888689,0.0380409,0.0489574,-0.0357232,-0.000190368,-0.000156243
1.05469,0.648903,-0.0184536,0.0874083,0.035805,0.0499406,-0.0333835,-0.000419028,-0.000123846
1.08482,0.725951,-0.0166734,0.0821368,0.0333474,0.0499346,-0.0298274,-0.000738421,-1.47999e-05
1.11495,0.791486,-0.0135253,0.0746004,0.0310272,0.0493771,-0.0257824,-0.000894181,8.81762e-05
1.14509,0.8439,-0.0096599,0.0659913,0.0290754,0.0482943,-0.0216273,-0.000910321,0.000164976
1.17522,0.881525,-0.00590721,0.0577309,0.0277668,0.0464867,-0.0179242,-0.000916498,0.000216704
1.20535,0.908247,-0.00284081,0.050708,0.0269942,0.0441874,-0.0149874,-0.000819022,0.000228889
1.23549,0.926941,-0.000609939,0.0450675,0.0266326,0.0416096,-0.0128766,-0.000680055,0.000223231
1.26562,0.939712,0.000864412,0.0408329,0.0265274,0.0389497,-0.011503,-0.000568607,0.000212261
1.29576,0.948721,0.00174219,0.0377016,0.0265409,0.0364409,-0.0106792,-0.000392357,0.000235441
1.32589,0.955372,0.00213931,0.0356221,0.026621,0.0340689,-0.0102801,-0.000196748,0.0002723
1.35602,0.960509,0.00238201,0.0340656,0.0266739,0.031936,-0.0100293,-2.51559e-05,0.000266638
1.38616,0.965287,0.00251162,0.0328951,0.0266707,0.0300977,-0.00989704,0.000110748,0.000276835
1.41629,0.969859,0.00247832,0.0320395,0.0266,0.0286393,-0.00984977,0.000207985,0.000252258
1.44643,0.974012,0.00245908,0.0314121,0.026482,0.0274131,-0.00984306,0.000288206,0.000230728
1.47656,0.977832,0.00243408,0.0309637,0.0263038,0.0263117,-0.00986057,0.000341214,0.00022808
1.50669,0.981597,0.00232957,0.030479,0.0260856,0.025345,-0.00986946,0.000359181,0.000232499
1.53683,0.985318,0.00238486,0.0300227,0.0258098,0.02456,-0.00984663,0.000374386,0.000232103
1.56696,0.988943,0.00236604,0.0296042,0.0255077,0.0239145,-0.00980475,0.000334051,0.000223925
1.5971,0.99262,0.00233515,0.0292442,0.0251439,0.023341,-0.00978171,0.000236061,0.000204498
1.62723,0.996473,0.00235523,0.0289198,0.0247394,0.0227436,-0.00977132,0.000152091,0.000174397
1.65736,1.00023,0.00221639,0.0285844,0.0243115,0.0221718,-0.00974721,8.5189e-05,0.000138582
1.6875,1.00403,0.00232583,0.0281794,0.0238157,0.0217243,-0.00969276,1.71422e-05,0.000120873
1.71763,1.00798,0.0021943,0.0276912,0.0232871,0.0213081,-0.00958565,-2.59127e-05,0.000114013
1.74776,1.01213,0.00243331,0.0270984,0.0227324,0.0208665,-0.00943217,-3.00709e-05,0.000105467
1.7779,1.016,0.00231656,0.0265698,0.0221653,0.0204513,-0.00930999,-4.48582e-05,7.35128e-05
1.80803,1.0199,0.00246813,0.0261557,0.0215701,0.020004,-0.00918901,-5.21356e-05,5.02938e-05
1.83817,1.0239,0.00231003,0.0257243,0.0209786,0.019453,-0.0090397,-5.03172e-05,4.87034e-05
1.8683,1.02809,0.00247316,0.0252304,0.0203816,0.0189089,-0.0088925,-4.01291e-05,4.75734e-05
1.89843,1.03201,0.0022186,0.024704,0.0197861,0.0183671,-0.00874105,-3.3644e-05,3.33065e-05
1.92857,1.03614,0.00248609,0.0241458,0.01918,0.0177885,-0.00853867,-3.21853e-05,7.6058e-06
1.9587,1.04003,0.00223252,0.0235368,0.0185959,0.0171893,-0.0082884,-3.95637e-05,2.72149e-06
1.98884,1.04409,0.00260218,0.0229432,0.0179901,0.0166117,-0.00799518,-3.10762e-05,1.23998e-05
2.01897,1.04773,0.00238111,0.0223724,0.0173945,0.0160554,-0.00770731,-4.55763e-05,3.82428e-05
2.0491,1.05156,0.00259181,0.0217402,0.0167898,0.0154777,-0.00740843,-6.1298e-05,5.28658e-05
2.07924,1.05521,0.00250746,0.0210425,0.0162102,0.0149357,-0.00711238,-5.9502e-05,3.45402e-05
2.10937,1.05886,0.00248101,0.0203483,0.0156275,0.0144497,-0.00681309,-4.33439e-05,9.76159e-06
2.1395,1.06251,0.00262816,0.0196935,0.0150215,0.0140121,-0.0065064,-1.63139e-05,5.63013e-06
2.16964,1.06576,0.00224733,0.0190468,0.0144164,0.0136119,-0.00620014,2.45819e-05,1.63738e-05
2.19977,1.06941,0.00264225,0.0183755,0.0137923,0.0131952,-0.00587261,3.3984e-05,9.88283e-06
2.22991,1.07255,0.00231686,0.0176783,0.0132438,0.0126929,-0.00553904,4.32873e-05,1.30428e-05
2.26004,1.07562,0.00239231,0.0170093,0.0126923,0.012205,-0.00518778,5.14461e-05,2.44675e-05
2.29017,1.07842,0.00253521,0.0163683,0.0121528,0.0117678,-0.00482701,5.35922e-05,3.30588e-05
2.32031,1.08056,0.0020313,0.0157396,0.0116647,0.0113928,-0.0044702,4.47264e-05,2.74535e-05
2.35044,1.08281,0.00245562,0.0152077,0.0111602,0.0110125,-0.00413121,1.2737e-05,3.27604e-05
2.38058,1.08428,0.00217901,0.0146251,0.0106763,0.0106688,-0.00378863,5.35968e-06,4.61208e-05
2.41071,1.08539,0.00193634,0.0140572,0.0101819,0.0103566,-0.00343379,2.30063e-05,6.17475e-05
2.44084,1.08647,0.00239928,0.0135644,0.00964859,0.0100743,-0.00305789,6.79637e-05,7.47692e-05
2.47098,1.08647,0.00179439,0.0130382,0.00918077,0.00985679,-0.0026917,0.00010388,8.3646e-05
2.50111,1.0865,0.00175014,0.0125689,0.00870406,0.00962458,-0.00232776,0.000111884,8.92603e-05
2.53124,1.08642,0.00207159,0.0121503,0.00822823,0.00938644,-0.00196535,0.000101264,9.26256e-05
2.56138,1.08505,0.00135709,0.0117531,0.00783295,0.00921234,-0.00160394,0.00011759,9.88335e-05
2.59151,1.08345,0.00141272,0.0114053,0.00740574,0.00903179,-0.00124008,0.000146616,9.58218e-05
2.62165,1.08145,0.00167541,0.0110818,0.00697811,0.0088663,-0.000875529,0.000177616,8.58779e-05
2.65178,1.07802,0.00091912,0.0107515,0.00663397,0.00879485,-0.000513926,0.000185156,6.5522e-05
2.68191,1.0736,0.000934386,0.0105365,0.00623786,0.00868115,-0.000176762,0.000197897,4.15577e-05
2.71205,1.06848,0.00125304,0.0103971,0.00582377,0.00855787,0.000149083,0.000212877,1.75609e-05
2.74218,1.06188,0.000419953,0.0103715,0.00551018,0.00856442,0.000495075,0.000221871,1.19158e-05
2.77232,1.05321,0.000224547,0.0103984,0.00515668,0.00852153,0.000788205,0.000210794,6.70085e-06
2.80245,1.0426,0.00062685,0.0104745,0.00476573,0.00843232,0.00103179,0.000180913,1.89223e-06
2.83258,1.03236,-0.000209485,0.0109351,0.00445182,0.00863178,0.0013338,0.000169564,8.17002e-06
2.86272,1.01845,-0.000808675,0.0113953,0.00414369,0.0087963,0.00159914,0.000157127,1.50737e-05
2.89285,0.994193,-0.000388209,0.0117434,0.00382917,0.00877962,0.00174496,0.000136183,2.0591e-05
2.92299,0.977048,-0.000798251,0.0137854,0.00343158,0.00946977,0.00223417,0.000105226,1.71854e-05
2.95312,0.96488,-0.00178576,0.0170077,0.0029763,0.0106528,0.00296279,6.72477e-05,7.58675e-06
2.98325,0.836608,-0.000877618,0.0146262,0.00324599,0.00893691,0.00287204,6.33688e-05,7.81733e-06
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x2.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.184652,0.00679689,0.0178011,0.00179242,0.0167846,-0.000179233,1.42977e-05,-1.39745e-05
0.0602677,-0.230613,0.0135417,0.019182,0.00488208,0.0207578,-0.00107234,-0.000143094,4.31492e-06
0.0904016,-0.239818,0.017941,0.0198741,0.00756923,0.0218385,-0.00210099,-0.000242841,5.48966e-05
0.120535,-0.236868,0.0207765,0.0209645,0.00989962,0.0222119,-0.00316168,-0.000233904,0.000130214
0.150669,-0.228359,0.0225,0.0223688,0.0119884,0.0220785,-0.00419726,-0.000152819,0.000192436
0.180803,-0.217162,0.0235147,0.0240142,0.0138921,0.021823,-0.00520857,-6.48392e-05,0.000221403
0.210937,-0.204359,0.0240461,0.0258939,0.0156374,0.0217966,-0.00623351,-3.64097e-05,0.000234522
0.241071,-0.19039,0.024284,0.028024,0.0172907,0.0219908,-0.00730631,3.88438e-05,0.000221049
0.271205,-0.17586,0.0242491,0.0303092,0.0188837,0.0223423,-0.0083772,0.000115506,0.000170971
0.301339,-0.160379,0.0240303,0.0327836,0.0204437,0.0228606,-0.00946432,0.00016084,0.000106759
0.331473,-0.143489,0.0237099,0.0352944,0.0219729,0.0236122,-0.0105813,0.000207097,7.56999e-06
0.361606,-0.125412,0.0230157,0.0377386,0.0234657,0.0247513,-0.0117023,7.80618e-05,-5.71167e-05
0.39174,-0.106713,0.0218978,0.0401999,0.0249748,0.0262084,-0.0128808,1.33011e-05,-5.02903e-05
0.421874,-0.0873491,0.0202797,0.0426055,0.0264947,0.027816,-0.0140705,3.7523e-05,-3.30294e-05
0.452008,-0.0666934,0.0179614,0.0450903,0.0280547,0.0295175,-0.0152131,0.000165944,-3.20679e-05
0.482142,-0.0443522,0.0150273,0.0475996,0.029695,0.0313108,-0.0163378,0.000333906,-6.09374e-05
0.512276,-0.0201782,0.0116234,0.0500513,0.0313929,0.0331931,-0.017475,0.000366287,-9.30247e-05
0.54241,0.0056634,0.00773991,0.0524902,0.0331311,0.0350452,-0.0186908,0.000245684,-0.000101146
0.572544,0.033337,0.00353273,0.0552647,0.03492,0.037117,-0.0200955,1.16096e-05,-8.35938e-05
0.602677,0.0626018,-0.000611459,0.0579448,0.0366778,0.0393326,-0.0215391,-0.000208932,-3.33022e-06
0.632811,0.0930875,-0.00474892,0.060581,0.0384395,0.0413732,-0.0230261,-0.000445249,8.30077e-05
0.662945,0.125733,-0.0089221,0.0635093,0.0402158,0.0432457,-0.024583,-0.000552938,0.000202821
0.693079,0.15998,-0.0131214,0.0665324,0.0418747,0.0453552,-0.0260864,-0.000401598,0.000260587
0.723213,0.195669,-0.0173494,0.069529,0.0433776,0.0472051,-0.027505,-9.11127e-05,0.000226803
0.753347,0.232813,-0.0216661,0.0722039,0.044639,0.048697,-0.0286898,0.000200331,0.000149282
0.783481,0.271551,-0.0259595,0.074547,0.0456578,0.0498107,-0.0296866,0.000239693,0.000143033
0.813614,0.312183,-0.0300208,0.0764492,0.046502,0.0510631,-0.0305335,9.63546e-05,0.000175715
0.843748,0.354592,-0.0339132,0.0780649,0.0470936,0.0520238,-0.0313121,-0.000128529,0.00019853
0.873882,0.398347,-0.0377521,0.0797131,0.0473703,0.0526189,-0.0320808,-0.000302289,0.000197891
0.904016,0.442942,-0.0411938,0.0807698,0.0473497,0.0528775,-0.0324621,-0.00034232,0.000184052
0.93415,0.487756,-0.0441316,0.0810623,0.0470005,0.0529535,-0.0325877,-0.000569755,0.000216875
0.964284,0.532771,-0.0465671,0.0811022,0.0462719,0.0526781,-0.0323754,-0.000811141,0.000223154
0.994418,0.578082,-0.0483284,0.0804112,0.0453033,0.0520416,-0.0316904,-0.000897566,0.000227879
1.02455,0.622659,-0.0493956,0.0791444,0.0441324,0.0512414,-0.0306366,-0.000760166,0.000214201
1.05469,0.665776,-0.0499852,0.0771939,0.0426646,0.0502733,-0.0293077,-0.000753976,0.000203307
1.08482,0.706954,-0.0501665,0.0746579,0.0408953,0.0489283,-0.0277269,-0.000944288,0.000298717
1.11495,0.745906,-0.0499289,0.0715402,0.0389102,0.0472404,-0.025922,-0.00107684,0.000397192
1.14509,0.782013,-0.0492581,0.0678316,0.0369011,0.0452849,-0.0239733,-0.0010487,0.000413954
1.17522,0.814599,-0.0481742,0.0637236,0.034957,0.0430642,-0.0219839,-0.000914016,0.000399979
1.20535,0.843721,-0.0467193,0.0594339,0.0330854,0.0408446,-0.0199966,-0.000820681,0.000427244
1.23549,0.869274,-0.045199,0.0552332,0.0313168,0.0386998,-0.0180827,-0.000793895,0.000460225
1.26562,0.891171,-0.0435482,0.0511304,0.0296471,0.0365713,-0.0162847,-0.000738769,0.000495936
1.29576,0.909585,-0.0420801,0.0472877,0.0281843,0.0344897,-0.0146861,-0.000700558,0.000570198
1.32589,0.92481,-0.0405207,0.0439356,0.0268528,0.0323859,-0.0133124,-0.000546054,0.000579398
1.35602,0.937135,-0.0392677,0.0408429,0.0257223,0.0304093,-0.0122051,-0.000439312,0.000526593
1.38616,0.947557,-0.0378124,0.0380365,0.0248159,0.0285292,-0.0112843,-0.000394889,0.00050104
1.41629,0.956367,-0.0366519,0.0356999,0.0240429,0.0268255,-0.0104905,-0.000282429,0.0004714
1.44643,0.963847,-0.0356029,0.0337898,0.0233538,0.0253749,-0.00983814,-0.000144248,0.00043472
1.47656,0.970205,-0.0345941,0.0321614,0.0227461,0.0241264,-0.0093346,-2.67897e-05,0.000414118
1.50669,0.975536,-0.0339114,0.0306973,0.0222364,0.022927,-0.00894853,8.86789e-05,0.000425206
1.53683,0.980237,-0.0329323,0.0295816,0.0218067,0.0218974,-0.00866716,0.000127234,0.000418607
1.56696,0.984396,-0.0323497,0.028706,0.0213896,0.0210874,-0.0084563,0.000131062,0.000391194
1.5971,0.988322,-0.0317249,0.0279447,0.0209892,0.0203992,-0.00829306,0.000114479,0.000364876
1.62723,0.992163,-0.0309587,0.0272416,0.0206099,0.0197694,-0.00815613,8.03177e-05,0.000350783
1.65736,0.995834,-0.03063,0.0266463,0.0202496,0.0191875,-0.00802406,9.71783e-06,0.000334168
1.6875,0.999606,-0.0299538,0.0261683,0.0198528,0.0186167,-0.00790319,-5.32664e-05,0.000301929
1.71763,1.00342,-0.0294068,0.0256876,0.0194627,0.018092,-0.00778381,-0.000120678,0.000274266
1.74776,1.00724,-0.0291193,0.0251652,0.019094,0.0176261,-0.00766419,-0.000193704,0.000257468
1.7779,1.01111,-0.0283278,0.0246607,0.0187263,0.0172316,-0.00757714,-0.000255606,0.000261732
1.80803,1.01489,-0.0279017,0.024215,0.0183563,0.016844,-0.00747669,-0.000274581,0.000246641
1.83817,1.01863,-0.0275958,0.023805,0.0179856,0.016454,-0.00736809,-0.000254702,0.000216033
1.8683,1.02239,-0.0267865,0.0233896,0.0176176,0.0160347,-0.00726012,-0.000177254,0.000167187
1.89843,1.02582,-0.0264002,0.0229788,0.0172447,0.0156222,-0.00713369,-9.58394e-05,0.000126469
1.92857,1.02911,-0.0260748,0.0225662,0.0168547,0.015219,-0.00699285,-2.82079e-05,9.03476e-05
1.9587,1.0325,-0.0252097,0.0221338,0.016407,0.0148382,-0.0068268,-2.47403e-05,5.54992e-05
1.98884,1.03595,-0.0247746,0.0216077,0.0159802,0.0144476,-0.0066507,-3.3998e-05,1.46744e-05
2.01897,1.03947,-0.0245124,0.0210287,0.0155632,0.0140531,-0.00646934,-4.97231e-05,-2.56313e-05
2.0491,1.04333,-0.0236334,0.0204224,0.015139,0.0136708,-0.00629039,-6.40167e-05,-3.06796e-05
2.07924,1.04709,-0.0230809,0.0197737,0.0147113,0.013326,-0.00608698,-6.97772e-05,-3.42477e-05
2.10937,1.05074,-0.0228728,0.0190808,0.0142801,0.0130204,-0.00585796,-6.54904e-05,-3.71882e-05
2.1395,1.05418,-0.0220265,0.0184936,0.01383,0.0127218,-0.00561743,-1.73079e-05,-5.47804e-05
2.16964,1.05754,-0.0212153,0.0179214,0.0133809,0.0124222,-0.00537122,3.46075e-05,-7.20106e-05
2.19977,1.06066,-0.0210086,0.0173337,0.01295,0.0121167,-0.00510952,6.95518e-05,-7.70267e-05
2.22991,1.0637,-0.0204186,0.016795,0.0124924,0.0117811,-0.00484201,8.95936e-05,-6.41581e-05
2.26004,1.06666,-0.0194297,0.0163071,0.0120073,0.0114144,-0.0045684,9.44964e-05,-3.31518e-05
2.29017,1.06931,-0.0190313,0.0157776,0.0115599,0.0110596,-0.00427226,8.98278e-05,-7.93367e-06
2.32031,1.07186,-0.0188258,0.0152343,0.0111246,0.0107084,-0.00396854,8.2013e-05,1.50611e-05
2.35044,1.07346,-0.0178005,0.0147908,0.0106619,0.0104035,-0.00367703,9.69153e-05,5.51259e-06
2.38058,1.07497,-0.0169042,0.0143398,0.0102091,0.0101091,-0.0033828,0.000109589,-1.5271e-06
2.41071,1.07608,-0.0167109,0.0138425,0.00980833,0.00986047,-0.00307406,0.000108903,5.93487e-06
2.44084,1.07687,-0.0162324,0.0133641,0.00939571,0.00960349,-0.00276661,0.000107081,1.44311e-05
2.47098,1.07697,-0.0151389,0.0129266,0.00895759,0.00932864,-0.00246188,0.000102898,2.49455e-05
2.50111,1.07705,-0.0144269,0.012496,0.00855075,0.00908748,-0.00214267,0.000105076,2.93536e-05
2.53124,1.07711,-0.0142349,0.0120747,0.00818655,0.00889229,-0.00180374,0.00011591,2.53932e-05
2.56138,1.07604,-0.0135863,0.0116821,0.00779674,0.00872187,-0.00147753,0.000125257,2.42555e-05
2.59151,1.07378,-0.0124515,0.0113202,0.00737972,0.00857781,-0.00116488,0.000133022,2.6143e-05
2.62165,1.07171,-0.0117917,0.0110057,0.00698424,0.00849211,-0.000829242,0.000161217,2.96565e-05
2.65178,1.06983,-0.0116072,0.0107387,0.00661038,0.00846484,-0.000470618,0.000209843,3.47957e-05
2.68191,1.06545,-0.0109643,0.0105548,0.00620364,0.00840521,-0.000151835,0.000235682,3.65688e-05
2.71205,1.05824,-0.00979693,0.0104657,0.00575927,0.00830858,0.000121393,0.000235474,3.45056e-05
2.74218,1.05206,-0.0090181,0.0104911,0.0053643,0.00829231,0.000422831,0.000236783,2.96774e-05
2.77232,1.04758,-0.00886898,0.0107019,0.00504942,0.00840628,0.000770019,0.00024053,2.03457e-05
2.80245,1.0393,-0.0084548,0.0109176,0.00473554,0.00849395,0.00107917,0.000239465,1.20559e-05
2.83258,1.0191,-0.00721043,0.011149,0.00442476,0.00849894,0.00126884,0.000223219,7.01872e-06
2.86272,0.999542,-0.00601155,0.0114671,0.00411089,0.00854864,0.00147856,0.000205613,2.17411e-06
2.89285,0.994053,-0.00586262,0.0137339,0.00372577,0.00960213,0.00213827,0.00015887,7.75266e-07
2.92299,0.988569,-0.00571219,0.0160001,0.00334079,0.0106559,0.00279793,0.00011226,-5.59877e-07
2.95312,0.898096,-0.0041675,0.0148802,0.00372278,0.0096138,0.00288055,8.65654e-05,8.28448e-06
2.98325,0.783578,-0.00222706,0.0128019,0.00432275,0.00797853,0.00279955,6.66347e-05,1.99195e-05
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x3.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.186449,-0.00266816,0.0264862,0.00413585,0.0355591,-0.000987473,0.000268066,-2.14093e-05
0.0602677,-0.192915,-0.00708541,0.0287749,0.0101847,0.0404857,-0.00286834,0.000415439,2.15425e-05
0.0904016,-0.183329,-0.0117457,0.0309835,0.0146811,0.0409686,-0.00467314,0.000525164,0.000100477
0.120535,-0.16998,-0.0164565,0.0334823,0.0181046,0.0404551,-0.00641098,0.000755934,0.000208447
0.150669,-0.155429,-0.0210499,0.0359649,0.0209631,0.0397453,-0.00809043,0.000883254,0.000302116
0.180803,-0.140156,-0.0254957,0.0384488,0.0234787,0.0392576,-0.00971945,0.000989999,0.000348171
0.210937,-0.123872,-0.0298473,0.0410444,0.0256933,0.0388549,-0.0113306,0.0010655,0.000347979
0.241071,-0.106982,-0.0340793,0.043737,0.0276697,0.0387583,-0.0129112,0.00114025,0.000308735
0.271205,-0.0895157,-0.0382065,0.0465448,0.0294716,0.0390604,-0.014472,0.00113265,0.000227217
0.301339,-0.0713413,-0.0422449,0.0493115,0.0311277,0.0397298,-0.0160839,0.00122108,0.000113256
0.331473,-0.052264,-0.0462029,0.0521535,0.0326667,0.0405748,-0.0176975,0.00122664,1.4796e-05
0.361606,-0.0321913,-0.0500655,0.0549098,0.0340806,0.0415433,-0.0192408,0.00101619,-7.51202e-05
0.39174,-0.0109166,-0.0538127,0.0576556,0.0353809,0.0423901,-0.0207345,0.000816653,-0.000122499
0.421874,0.0116102,-0.0575466,0.0607006,0.036591,0.0433085,-0.0221667,0.00074244,-0.00012562
0.452008,0.0349554,-0.0611925,0.063563,0.0376726,0.0445622,-0.0234657,0.000684605,-0.000120825
0.482142,0.0590126,-0.0647354,0.0661497,0.0386493,0.0462213,-0.024621,0.000530015,-0.000114943
0.512276,0.0847936,-0.0681964,0.068584,0.0394971,0.0477872,-0.0255922,0.000174337,-0.000146326
0.54241,0.111571,-0.071756,0.0710436,0.0401916,0.0489595,-0.0264954,-9.60296e-05,-0.000191776
0.572544,0.138806,-0.0752193,0.0736328,0.0408223,0.049806,-0.0274276,-6.65262e-05,-0.000233891
0.602677,0.166945,-0.0784036,0.0759204,0.0413308,0.0503869,-0.028265,8.0303e-05,-0.000286029
0.632811,0.196405,-0.0813051,0.0780576,0.0417375,0.0507315,-0.02896,0.000115677,-0.000380325
0.662945,0.226668,-0.0837798,0.0800772,0.0420546,0.0509435,-0.0295127,0.000131224,-0.000496972
0.693079,0.257313,-0.0861474,0.0817303,0.0422275,0.0513484,-0.0299246,5.24863e-05,-0.000541636
0.723213,0.289267,-0.0883378,0.0830521,0.0423075,0.0515143,-0.0302329,8.42245e-05,-0.000555996
0.753347,0.322312,-0.0905806,0.0842024,0.0423003,0.0512506,-0.0304407,0.000269206,-0.000626447
0.783481,0.355757,-0.0925606,0.0851791,0.0421791,0.0509375,-0.0305539,0.000436967,-0.000670736
0.813614,0.389861,-0.0942357,0.0855352,0.0419324,0.0505457,-0.0304909,0.00057004,-0.000626572
0.843748,0.423973,-0.0953582,0.0855195,0.041559,0.0503241,-0.0303393,0.000511623,-0.000562203
0.873882,0.45817,-0.0960303,0.085356,0.0410937,0.0501244,-0.0300947,0.000482036,-0.000556671
0.904016,0.492069,-0.0967019,0.084909,0.0404309,0.0496388,-0.029647,0.000528732,-0.00044866
0.93415,0.525639,-0.0969866,0.0839524,0.0396476,0.0485939,-0.029,0.000426653,-0.000334614
0.964284,0.558843,-0.0972442,0.0826002,0.0387362,0.047409,-0.0282542,0.000438897,-0.000272845
0.994418,0.592024,-0.0971431,0.0805211,0.0377529,0.0461702,-0.0273735,0.000515193,-0.000232989
1.02455,0.624665,-0.0968175,0.077987,0.036627,0.0450411,-0.026355,0.000603624,-0.000261419
1.05469,0.656229,-0.0962615,0.0753315,0.0353744,0.0437428,-0.0251944,0.00068675,-0.00026727
1.08482,0.686525,-0.095314,0.0722647,0.0340862,0.042186,-0.0239013,0.000613762,-0.0001835
1.11495,0.715434,-0.0940316,0.0688814,0.0328372,0.0404495,-0.0225352,0.000480106,-0.000134129
1.14509,0.742705,-0.092691,0.0654288,0.0316063,0.0386091,-0.0211636,0.00026313,-8.59812e-05
1.17522,0.768091,-0.0911635,0.0620272,0.030354,0.0366677,-0.0198032,3.52946e-06,-2.60264e-05
1.20535,0.791398,-0.0896064,0.058746,0.0290851,0.034718,-0.0184552,-0.000127458,4.8303e-05
1.23549,0.812927,-0.0876156,0.0554332,0.0278548,0.0328218,-0.0171701,-0.000247455,0.000152035
1.26562,0.83242,-0.0857383,0.0519368,0.0267306,0.0310627,-0.0159209,-0.000297433,0.000192457
1.29576,0.849586,-0.0836228,0.0489638,0.0256145,0.0294584,-0.0148285,-0.000210163,0.000183498
1.32589,0.865053,-0.0818178,0.0463254,0.02453,0.0280176,-0.0138314,-0.000161554,0.000135796
1.35602,0.878938,-0.0797922,0.0438839,0.0235033,0.0266556,-0.0128951,-0.000174927,9.80887e-05
1.38616,0.891275,-0.0777691,0.0415779,0.0225256,0.0253544,-0.0120382,-0.000198444,8.83234e-05
1.41629,0.902156,-0.075989,0.0394034,0.0215969,0.0241266,-0.011281,-0.000181959,0.000111896
1.44643,0.911702,-0.073832,0.0375031,0.0208071,0.0230161,-0.0106258,-0.000136303,0.000171757
1.47656,0.919924,-0.0721027,0.0358174,0.0200648,0.0221262,-0.0100377,-9.88054e-06,0.000192879
1.50669,0.927311,-0.0702349,0.0343342,0.0193781,0.0213403,-0.00952714,8.98251e-05,0.000204584
1.53683,0.934087,-0.068303,0.0330212,0.0187585,0.0206024,-0.0090856,0.000143328,0.000217024
1.56696,0.940475,-0.0668511,0.0318296,0.0182464,0.0198395,-0.00869667,0.000156542,0.000238496
1.5971,0.946486,-0.0650136,0.0307641,0.0177877,0.0190559,-0.00837529,9.781e-05,0.000284932
1.62723,0.95225,-0.063355,0.0297913,0.0173491,0.0183146,-0.00808354,2.2178e-05,0.000332262
1.65736,0.957782,-0.0620669,0.0289119,0.0169228,0.0176369,-0.00781258,-5.61417e-05,0.000373047
1.6875,0.962936,-0.0602331,0.0280626,0.0165582,0.0171256,-0.0075748,-7.84907e-05,0.000351743
1.71763,0.967865,-0.0587506,0.0272491,0.0162007,0.0165713,-0.00735566,-0.00012376,0.00032977
1.74776,0.97258,-0.0576332,0.0264715,0.0158485,0.0159709,-0.00715419,-0.00019382,0.000309335
1.7779,0.976966,-0.055892,0.0258294,0.0155286,0.0154909,-0.00699177,-0.000192484,0.000283421
1.80803,0.981359,-0.0544885,0.0251807,0.0152239,0.0150667,-0.00682121,-0.000181887,0.000248471
1.83817,0.985764,-0.0535076,0.0245217,0.0149381,0.0147082,-0.00663996,-0.000160756,0.000202359
1.8683,0.989959,-0.0518381,0.023876,0.0146862,0.0143481,-0.00646659,-0.000140114,0.000150636
1.89843,0.994057,-0.050298,0.0232536,0.0144377,0.0139948,-0.00630316,-0.000131055,0.000117959
1.92857,0.997961,-0.0494623,0.022695,0.0141841,0.0136634,-0.00616593,-0.000155239,0.000144441
1.9587,1.00165,-0.048116,0.0222104,0.0139021,0.0133254,-0.0060323,-0.000168687,0.000144164
1.98884,1.00519,-0.0464215,0.021776,0.0136009,0.0129827,-0.00590104,-0.000174377,0.000124974
2.01897,1.00883,-0.0455467,0.0211649,0.013323,0.0127036,-0.00572312,-0.00014892,8.39248e-05
2.0491,1.01244,-0.0446075,0.0205345,0.0130416,0.0124385,-0.00553862,-0.000121975,4.59241e-05
2.07924,1.01587,-0.0428857,0.0199061,0.0127292,0.0122077,-0.00534719,-0.000105671,3.60252e-05
2.10937,1.01941,-0.0415579,0.0192556,0.012427,0.0119688,-0.00514039,-9.04127e-05,3.41818e-05
2.1395,1.02311,-0.0408441,0.0185706,0.0121411,0.0117175,-0.00490952,-7.6793e-05,4.48746e-05
2.16964,1.02651,-0.039531,0.0179544,0.011832,0.0114722,-0.00467838,-4.38839e-05,4.14154e-05
2.19977,1.02968,-0.037773,0.0173894,0.0115057,0.0112316,-0.00444706,3.4063e-06,2.73392e-05
2.22991,1.03289,-0.0367912,0.0168404,0.0111917,0.0110479,-0.00418811,4.91456e-05,2.0504e-05
2.26004,1.03611,-0.036122,0.0162979,0.0108823,0.0108869,-0.00391803,9.42938e-05,1.66253e-05
2.29017,1.03833,-0.0345364,0.0158933,0.0105143,0.0106735,-0.00365133,0.000125987,5.05574e-06
2.32031,1.04031,-0.032734,0.0155212,0.0101325,0.0104474,-0.00338545,0.000154399,-8.23329e-06
2.35044,1.04221,-0.0319827,0.0150495,0.00981333,0.0102066,-0.00312685,0.000159384,-1.79843e-06
2.38058,1.04409,-0.0314053,0.0145613,0.00950445,0.00996326,-0.00286944,0.000160508,7.89355e-06
2.41071,1.04451,-0.0297444,0.0141371,0.00913438,0.00972348,-0.00261906,0.000153888,1.26333e-05
2.44084,1.0447,-0.0279086,0.0137233,0.00875437,0.00948428,-0.0023698,0.000146021,1.65433e-05
2.47098,1.04531,-0.0271514,0.0132991,0.00842727,0.00928139,-0.00208215,0.000158716,-4.91297e-06
2.50111,1.04603,-0.0266382,0.0128725,0.00811214,0.00908668,-0.00178579,0.000176056,-3.21082e-05
2.53124,1.04482,-0.0251036,0.0125239,0.00774909,0.00892408,-0.00150583,0.000169067,-3.96721e-05
2.56138,1.04288,-0.0231723,0.0122055,0.0073674,0.00877396,-0.00123224,0.000152625,-3.96048e-05
2.59151,1.04148,-0.0220788,0.0119156,0.00703571,0.008701,-0.000936978,0.00015657,-3.81699e-05
2.62165,1.0405,-0.021608,0.0116468,0.00674119,0.00868537,-0.000625611,0.000175664,-3.57194e-05
2.65178,1.03736,-0.0205461,0.0114348,0.00641152,0.00865139,-0.00033822,0.000196643,-3.48125e-05
2.68191,1.03063,-0.0184955,0.011318,0.00602309,0.00858671,-9.09428e-05,0.000220783,-3.64919e-05
2.71205,1.02425,-0.0166393,0.0112386,0.00564672,0.00854836,0.000170524,0.00024414,-3.56511e-05
2.74218,1.02045,-0.0162086,0.0114334,0.00535851,0.00870281,0.000536043,0.000261712,-1.63103e-05
2.77232,1.01666,-0.0157779,0.0116283,0.00507034,0.00885722,0.000901558,0.000279283,3.04872e-06
2.80245,1.00002,-0.0138579,0.0119311,0.00488142,0.0089682,0.00114452,0.000271605,1.09211e-05
2.83258,0.980352,-0.011587,0.0122594,0.0047159,0.00906902,0.00135868,0.000257971,1.6102e-05
2.86272,0.965878,-0.0101008,0.0135732,0.00439974,0.0096268,0.00178547,0.000236747,1.92101e-05
2.89285,0.957984,-0.00961063,0.0161372,0.00389244,0.0107643,0.00248201,0.000205949,1.96345e-05
2.92299,0.948837,-0.00909048,0.0186474,0.00340324,0.0118732,0.00317068,0.000174981,2.01199e-05
2.95312,0.834865,-0.00607118,0.0166141,0.00442596,0.0105845,0.00319352,0.000125628,3.04463e-05
2.98325,0.720893,-0.00305094,0.0145809,0.00544898,0.00929628,0.00321646,7.6278e-05,4.09846e-05
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x4.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,-0.0523924,-0.00227627,0.0287608,0.00414365,0.0341998,-0.000976452,0.00016241,-3.76915e-05
0.0602677,-0.0418982,-0.00608022,0.0312131,0.0103185,0.0397108,-0.00252161,0.000244722,-0.000120829
0.0904016,-0.0285269,-0.0103178,0.0326571,0.0149498,0.0409588,-0.0040884,4.18221e-05,-0.000215148
0.120535,-0.0148301,-0.0146117,0.0344206,0.018534,0.0411998,-0.00563084,-2.92153e-05,-0.00028542
0.150669,-0.000790319,-0.0189465,0.0362056,0.0214946,0.0409509,-0.00717895,-4.40259e-05,-0.000336277
0.180803,0.0132127,-0.0232491,0.038259,0.0240356,0.0405219,-0.00873428,-7.85108e-05,-0.000377799
0.210937,0.0270252,-0.0275443,0.0403332,0.0262862,0.0401852,-0.0102851,-0.000138367,-0.0004075
0.241071,0.0413882,-0.0319033,0.0425585,0.0283254,0.0401406,-0.0118584,-0.000119269,-0.000406985
0.271205,0.0561294,-0.0362986,0.0449956,0.0301753,0.0403143,-0.0134094,-3.74982e-05,-0.000354763
0.301339,0.0712385,-0.040651,0.0476527,0.0318645,0.0409837,-0.0148814,2.31535e-06,-0.000253843
0.331473,0.0876131,-0.0448655,0.0501825,0.0334102,0.0417727,-0.0162753,6.29756e-05,-0.000171047
0.361606,0.104932,-0.0488217,0.0525478,0.0347859,0.0425648,-0.0176301,0.000194992,-0.000123256
0.39174,0.122437,-0.0525971,0.0549218,0.036012,0.0434407,-0.0189537,0.00029089,-9.05499e-05
0.421874,0.140479,-0.0563333,0.0573087,0.037151,0.0441546,-0.0202581,0.00040839,-2.5903e-05
0.452008,0.159024,-0.0600027,0.0599024,0.0381109,0.0450673,-0.021546,0.000392313,3.03533e-05
0.482142,0.17816,-0.0636151,0.0625479,0.0387945,0.0459759,-0.0227155,0.000250819,6.72859e-05
0.512276,0.197756,-0.0670061,0.065,0.0392616,0.046599,-0.0236993,0.000132751,9.82634e-05
0.54241,0.218178,-0.0702646,0.0675507,0.0395983,0.0470954,-0.0245876,0.000138844,4.88729e-05
0.572544,0.239509,-0.0733457,0.0699149,0.0398509,0.0473397,-0.0254053,0.00027712,-2.70012e-05
0.602677,0.261427,-0.0759827,0.0718681,0.0400144,0.0472272,-0.0261286,0.000551662,-2.99908e-05
0.632811,0.284023,-0.0782664,0.0735691,0.0400494,0.0469825,-0.0266958,0.000736824,3.40063e-06
0.662945,0.307874,-0.0804608,0.0748053,0.0400093,0.0468346,-0.0271092,0.000861776,2.85546e-05
0.693079,0.332303,-0.0825477,0.0759805,0.0398371,0.0469787,-0.0274193,0.000873179,4.78228e-05
0.723213,0.357138,-0.0846071,0.0772208,0.0395883,0.0471616,-0.0276382,0.000890307,4.2206e-05
0.753347,0.382448,-0.0866731,0.0781279,0.0391801,0.0468358,-0.0277044,0.000958274,5.2488e-06
0.783481,0.407647,-0.0885146,0.0786995,0.0386975,0.0464626,-0.0276603,0.00101278,-2.27138e-05
0.813614,0.433413,-0.0900977,0.0789392,0.0381886,0.0459227,-0.0274809,0.000978015,2.25054e-06
0.843748,0.459455,-0.0916037,0.0786922,0.0375549,0.0451202,-0.0271218,0.00098216,-8.42654e-06
0.873882,0.485525,-0.0927514,0.0781843,0.036833,0.0442568,-0.0265883,0.000942823,-8.39782e-05
0.904016,0.511679,-0.0936385,0.0776488,0.0360473,0.0434489,-0.0260202,0.000786647,-6.81305e-05
0.93415,0.537264,-0.094198,0.0766511,0.0351854,0.0425893,-0.0254337,0.00052252,-1.29494e-05
0.964284,0.562384,-0.094375,0.075398,0.0342686,0.0414133,-0.0247758,0.000309597,-4.53263e-05
0.994418,0.586967,-0.0943977,0.074267,0.0333144,0.0400066,-0.0241405,0.000389527,-0.000128208
1.02455,0.611151,-0.0940955,0.0725053,0.0323738,0.0387569,-0.0233924,0.000393897,-0.00019457
1.05469,0.634292,-0.0935696,0.0704435,0.0314513,0.0376635,-0.0225782,0.00034529,-0.000272316
1.08482,0.65632,-0.0927353,0.0685399,0.030397,0.036717,-0.0216737,0.000460633,-0.000294275
1.11495,0.677957,-0.0917355,0.0660303,0.0293746,0.035675,-0.0207225,0.00056095,-0.000236458
1.14509,0.698909,-0.0905469,0.0633258,0.028299,0.0341707,-0.0197548,0.00056039,-0.000178941
1.17522,0.718209,-0.0893928,0.061076,0.0272514,0.0327229,-0.0188092,0.000333506,-9.73128e-05
1.20535,0.736682,-0.0878331,0.0586365,0.026229,0.0314747,-0.0177934,9.32029e-05,1.09943e-05
1.23549,0.75442,-0.0863194,0.0558985,0.0252466,0.0301406,-0.016762,-1.25075e-05,4.24232e-05
1.26562,0.771096,-0.0845949,0.0532209,0.0242918,0.0287634,-0.0157831,-4.65741e-05,4.82809e-05
1.29576,0.786676,-0.0828842,0.0506346,0.0233828,0.0274482,-0.0148573,-0.000126218,0.000107194
1.32589,0.801242,-0.0812232,0.0480918,0.0225068,0.0262428,-0.01397,-0.000250767,0.000207874
1.35602,0.814835,-0.0792718,0.0456634,0.0216133,0.0251446,-0.0131285,-0.000313863,0.000266627
1.38616,0.827378,-0.0778893,0.0435397,0.0207681,0.0242333,-0.0123985,-0.00039638,0.000363959
1.41629,0.839169,-0.0760258,0.0415476,0.0200515,0.0232601,-0.0117292,-0.000363118,0.000408151
1.44643,0.849991,-0.0743887,0.0396644,0.0193774,0.0222491,-0.0111216,-0.000286156,0.000384849
1.47656,0.859812,-0.0728815,0.0378983,0.0187224,0.0212413,-0.0105751,-0.000199372,0.00033056
1.50669,0.868579,-0.0708715,0.0362973,0.0180916,0.0203092,-0.0100946,-0.000131741,0.000329327
1.53683,0.876912,-0.0695117,0.0348034,0.0175274,0.0194381,-0.00964593,-5.30311e-05,0.000254292
1.56696,0.884903,-0.0678809,0.0333699,0.0170019,0.018601,-0.00921142,3.07707e-05,0.000156032
1.5971,0.892556,-0.0660095,0.032004,0.0165134,0.0177982,-0.00879668,0.000111156,5.53106e-05
1.62723,0.899657,-0.0649099,0.0308331,0.0160915,0.0170764,-0.0084677,0.000136092,4.43802e-05
1.65736,0.90623,-0.0633216,0.0297575,0.0156504,0.0164188,-0.00816609,0.000135752,5.73038e-05
1.6875,0.912519,-0.0616415,0.0287436,0.015213,0.0158174,-0.00788038,0.000121843,7.66809e-05
1.71763,0.918746,-0.0606784,0.0277891,0.0148361,0.015321,-0.00760344,0.000105152,7.04653e-05
1.74776,0.924321,-0.0591198,0.0269761,0.0144395,0.014813,-0.00733885,6.13177e-05,7.49694e-05
1.7779,0.929524,-0.0573751,0.0262365,0.0140385,0.0143063,-0.0070864,3.97235e-06,8.69548e-05
1.80803,0.934377,-0.0565474,0.0255137,0.0136832,0.0138569,-0.00688141,-5.24982e-05,0.000115741
1.83817,0.939099,-0.0551688,0.0247739,0.0133405,0.0134244,-0.00666767,-6.78837e-05,0.000119179
1.8683,0.9437,-0.0532786,0.0240184,0.0130094,0.0130076,-0.00644577,-4.51654e-05,9.90822e-05
1.89843,0.948493,-0.0523729,0.023329,0.0127182,0.0126401,-0.0062005,-1.23785e-05,5.19379e-05
1.92857,0.953173,-0.0513544,0.0226929,0.0124245,0.0122902,-0.00596102,9.54952e-06,1.38434e-05
1.9587,0.957356,-0.0494692,0.0222201,0.0121032,0.0119815,-0.00575332,-1.25735e-05,2.13109e-05
1.98884,0.96154,-0.0482266,0.0216726,0.0118018,0.0116842,-0.00555525,-6.44183e-05,4.00911e-05
2.01897,0.965726,-0.0476205,0.0210508,0.0115202,0.0113982,-0.00536676,-0.000145676,6.99984e-05
2.0491,0.969369,-0.0460149,0.0204815,0.0112137,0.0111521,-0.005172,-0.000173797,7.77515e-05
2.07924,0.97283,-0.0440712,0.0199299,0.0108988,0.0109196,-0.00497513,-0.000183961,7.80067e-05
2.10937,0.976703,-0.0434846,0.0192858,0.0106469,0.0107458,-0.00477029,-0.000130421,6.91476e-05
2.1395,0.980527,-0.0428117,0.0186477,0.0103941,0.0105727,-0.00456158,-7.61159e-05,5.9008e-05
2.16964,0.98376,-0.0407943,0.0181022,0.0101054,0.0103786,-0.00432397,-4.46503e-05,4.24017e-05
2.19977,0.987016,-0.0391182,0.0175608,0.009823,0.0101873,-0.00408327,-1.89201e-05,2.56059e-05
2.22991,0.990355,-0.0386684,0.0170339,0.00956348,0.010006,-0.00383155,-1.38838e-05,8.1652e-06
2.26004,0.993327,-0.0377514,0.0165393,0.00929194,0.00983113,-0.00357948,-1.39794e-05,-5.15598e-06
2.29017,0.995365,-0.0356499,0.0161271,0.00898998,0.00967264,-0.00332648,-2.70353e-05,-8.03901e-06
2.32031,0.997501,-0.0340688,0.0156783,0.00870246,0.00952198,-0.00307058,-2.87795e-05,-8.91354e-06
2.35044,0.999868,-0.033701,0.0151445,0.00844859,0.00938954,-0.00280792,-4.17918e-06,-5.1239e-06
2.38058,1.0017,-0.0328466,0.0146453,0.00817763,0.0092455,-0.00254832,1.78806e-05,-3.46771e-06
2.41071,1.00206,-0.030666,0.0142401,0.00786001,0.00906989,-0.00229707,3.30579e-05,-7.62592e-06
2.44084,1.00252,-0.0288335,0.0138315,0.00755606,0.00890153,-0.00203768,4.80997e-05,-1.08462e-05
2.47098,1.00344,-0.0285227,0.0134077,0.0073119,0.00876486,-0.00174277,6.25345e-05,-9.95806e-06
2.50111,1.0042,-0.0281093,0.0129933,0.00706334,0.00862855,-0.00145206,7.66216e-05,-9.57643e-06
2.53124,1.00198,-0.0258395,0.0127485,0.00673496,0.00849905,-0.00123707,8.43535e-05,-1.84254e-05
2.56138,0.999772,-0.0235697,0.0125036,0.00640657,0.00836954,-0.00102208,9.20823e-05,-2.72774e-05
2.59151,0.998433,-0.0230504,0.0122894,0.00614897,0.0083492,-0.000728957,0.000109204,-3.0602e-05
2.62165,0.997229,-0.0228033,0.01208,0.00590238,0.00834584,-0.00042368,0.000127789,-3.30676e-05
2.65178,0.99247,-0.0211753,0.0119618,0.00561122,0.00833894,-0.00015639,0.000159036,-3.05484e-05
2.68191,0.985568,-0.0187148,0.0118987,0.00529319,0.00832991,8.80007e-05,0.000197912,-2.50244e-05
2.71205,0.979368,-0.0169923,0.0119711,0.00500516,0.00838952,0.000370146,0.000234876,-1.87163e-05
2.74218,0.974616,-0.0167923,0.0123233,0.00477905,0.00859077,0.000730188,0.000267897,-1.07901e-05
2.77232,0.969864,-0.0165924,0.0126756,0.00455295,0.00879202,0.00109023,0.000300919,-2.86382e-06
2.80245,0.949767,-0.0138779,0.0131501,0.00456915,0.00900088,0.00135363,0.00029182,3.29214e-07
2.83258,0.929217,-0.0110893,0.0136282,0.00459253,0.00920997,0.00161418,0.000281478,3.38213e-06
2.86272,0.913614,-0.00967211,0.0155291,0.00434456,0.00992425,0.00214191,0.000257618,8.51576e-06
2.89285,0.901945,-0.00934577,0.0185616,0.00388081,0.0110403,0.00288211,0.000223005,1.53037e-05
2.92299,0.881819,-0.00876376,0.0211746,0.00354865,0.0119778,0.00357113,0.000185166,2.0886e-05
2.95312,0.766778,-0.00531098,0.0190782,0.00469359,0.0109111,0.00368548,0.000111164,1.29367e-05
2.98325,0.651738,-0.00185826,0.0169817,0.0058385,0.00984438,0.00379983,3.71445e-05,4.97399e-06
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x5.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.0606942,-0.00163897,0.0271367,0.00329046,0.0293333,-0.00101367,-0.000102692,5.40006e-06
0.0602677,0.0868634,-0.00464426,0.0301267,0.00861447,0.0346941,-0.00221042,4.95495e-05,1.81015e-05
0.0904016,0.103616,-0.00804209,0.0314944,0.0128319,0.0359919,-0.00348888,0.000131941,7.97058e-05
0.120535,0.116993,-0.0115665,0.0328351,0.0161645,0.035818,-0.00482028,0.000190762,0.000133649
0.150669,0.12857,-0.0150064,0.0341611,0.0188845,0.0352847,-0.00613735,0.000308109,0.000137238
0.180803,0.139557,-0.0183382,0.0354335,0.0211503,0.0348678,-0.00736216,0.00028568,0.000152279
0.210937,0.150689,-0.0216135,0.0366102,0.0230816,0.0347554,-0.00852104,8.16509e-05,0.00018969
0.241071,0.162461,-0.024805,0.0378381,0.0247555,0.0351353,-0.00966669,-0.000105468,0.000206589
0.271205,0.174976,-0.0279138,0.039431,0.0263037,0.0358091,-0.0108455,-0.000170156,0.00018945
0.301339,0.188051,-0.0309416,0.041416,0.0277348,0.0364708,-0.0120352,-0.000148784,0.000158031
0.331473,0.201652,-0.0338949,0.0434665,0.0290433,0.0370288,-0.0132185,-4.52099e-05,0.00012701
0.361606,0.21542,-0.0367985,0.0453921,0.0302735,0.0374301,-0.0143638,-9.4996e-06,9.05047e-05
0.39174,0.229443,-0.0397039,0.0474674,0.0313762,0.0379978,-0.0154896,-0.000104635,5.2901e-05
0.421874,0.244071,-0.042492,0.0494783,0.0323234,0.0387088,-0.0165765,-0.000275758,2.68778e-05
0.452008,0.259115,-0.0450795,0.0513143,0.0330776,0.039477,-0.0175436,-0.000264587,2.72504e-05
0.482142,0.274834,-0.0474322,0.0529909,0.0336358,0.0402919,-0.0183725,-4.12164e-05,4.41211e-05
0.512276,0.290946,-0.0496482,0.0548136,0.034066,0.0408691,-0.0191914,0.000268117,2.56175e-05
0.54241,0.307549,-0.0516906,0.0565205,0.0344273,0.0409402,-0.0199758,0.000489081,-6.47533e-06
0.572544,0.324272,-0.0535728,0.0582289,0.0347815,0.0407083,-0.0206922,0.000555301,-3.97054e-05
0.602677,0.341066,-0.0552999,0.059989,0.0350804,0.0407414,-0.0213008,0.000544249,-8.3678e-05
0.632811,0.358074,-0.0568876,0.0615943,0.0351969,0.0409934,-0.0218078,0.000473848,-8.92121e-05
0.662945,0.375073,-0.0584142,0.0631127,0.035201,0.0412148,-0.0222428,0.00031338,-5.77066e-05
0.693079,0.392901,-0.0598615,0.0642912,0.0351302,0.0409686,-0.0225802,0.000226324,2.25479e-06
0.723213,0.410843,-0.0611783,0.0653992,0.0349262,0.0405972,-0.0228255,0.000164232,2.61008e-05
0.753347,0.429447,-0.0624317,0.0661974,0.0346392,0.0400866,-0.0229947,0.000135597,2.63903e-05
0.783481,0.448578,-0.0634802,0.0668267,0.0343495,0.0397454,-0.0230884,0.00012923,9.11778e-05
0.813614,0.468192,-0.064362,0.0671856,0.0340026,0.0395292,-0.0230775,4.98286e-06,0.00017324
0.843748,0.487366,-0.0652302,0.0674792,0.0335267,0.0391864,-0.0230175,-3.32772e-05,0.000153815
0.873882,0.506568,-0.0658027,0.0675233,0.0329896,0.0386637,-0.0228599,0.000167632,0.000130886
0.904016,0.525453,-0.0661784,0.067478,0.0323739,0.038077,-0.0226116,0.000442608,0.00010473
0.93415,0.543925,-0.0664443,0.0672279,0.0316781,0.0374938,-0.0223365,0.000571801,0.000114366
0.964284,0.561853,-0.0664393,0.0666531,0.0308727,0.0369478,-0.0219793,0.000500101,0.000120179
0.994418,0.579471,-0.0663979,0.0660594,0.0300173,0.0363134,-0.0215537,0.000493664,0.000128147
1.02455,0.596967,-0.0660055,0.0652783,0.029229,0.0353796,-0.0210238,0.000617691,9.48904e-05
1.05469,0.614639,-0.0656916,0.0642859,0.0284861,0.0342709,-0.020457,0.000585937,8.28641e-05
1.08482,0.632495,-0.065058,0.0629444,0.0278107,0.033216,-0.0198607,0.000538952,6.23125e-05
1.11495,0.649891,-0.0644181,0.0614193,0.0271018,0.0321561,-0.0192564,0.000440689,5.24762e-05
1.14509,0.666196,-0.0632895,0.0601373,0.0263922,0.0311164,-0.018636,0.000278232,0.000115863
1.17522,0.682123,-0.0624595,0.0586812,0.0256405,0.0302648,-0.0179884,1.6896e-05,0.000153014
1.20535,0.697402,-0.0612748,0.0570636,0.0248739,0.0294979,-0.0173376,-4.99051e-05,0.000110526
1.23549,0.712128,-0.0604029,0.0553335,0.024049,0.0283856,-0.0166874,-5.49219e-05,4.81953e-05
1.26562,0.726409,-0.0593246,0.0534189,0.0232498,0.0271886,-0.0160599,-0.00014333,1.30257e-05
1.29576,0.740225,-0.0582224,0.0514533,0.0225173,0.0261475,-0.0154392,-0.000194934,-5.55642e-06
1.32589,0.753639,-0.0571245,0.0495618,0.0218502,0.0252358,-0.0147805,-0.000183873,-2.49888e-06
1.35602,0.766778,-0.0556058,0.0477414,0.0212269,0.0242717,-0.0140513,-0.000286503,5.53211e-05
1.38616,0.778842,-0.054772,0.0459197,0.0205386,0.0235228,-0.0134154,-0.000600104,9.14365e-05
1.41629,0.790276,-0.0533214,0.0440027,0.0199143,0.0227184,-0.0128285,-0.000767114,9.60656e-05
1.44643,0.801423,-0.0520887,0.0420736,0.0193313,0.0218819,-0.0122384,-0.000862868,0.000131885
1.47656,0.812228,-0.0509865,0.0402083,0.0187706,0.0210122,-0.0116451,-0.000886233,0.000187611
1.50669,0.822321,-0.0493324,0.0385316,0.0182064,0.0200878,-0.0110798,-0.000780653,0.000203533
1.53683,0.83166,-0.0484984,0.03693,0.0176134,0.0192482,-0.0105916,-0.000730167,0.000213996
1.56696,0.840392,-0.0472905,0.0354073,0.0170422,0.0184103,-0.010126,-0.000673707,0.000234342
1.5971,0.848596,-0.0457418,0.0339608,0.0164985,0.0175676,-0.00967517,-0.000590669,0.000256216
1.62723,0.856429,-0.045086,0.0326073,0.0159839,0.0167503,-0.00924469,-0.00038406,0.000205668
1.65736,0.863607,-0.0437784,0.0313763,0.0154693,0.0160381,-0.00886795,-0.000260697,0.000150872
1.6875,0.870407,-0.0423584,0.0302153,0.0149626,0.0154008,-0.0085239,-0.000170594,9.74402e-05
1.71763,0.877013,-0.0419328,0.0290875,0.0144921,0.0148588,-0.00820339,-3.95453e-05,6.04601e-05
1.74776,0.883192,-0.0406915,0.0279989,0.0140277,0.014354,-0.00788144,8.18778e-05,3.18325e-05
1.7779,0.889145,-0.0391788,0.0269352,0.0135735,0.0138685,-0.00755565,0.000190236,5.29442e-06
1.80803,0.895024,-0.0387763,0.0259109,0.0131767,0.0133881,-0.00720554,0.00023287,-3.89426e-05
1.83817,0.900416,-0.0377103,0.0250183,0.0127979,0.0129437,-0.00688687,0.000249952,-6.20829e-05
1.8683,0.905358,-0.0360294,0.0242477,0.0124356,0.0125326,-0.00659724,0.000243488,-6.58031e-05
1.89843,0.910522,-0.0356564,0.02349,0.0121143,0.0121291,-0.00633612,0.000126251,-4.7361e-05
1.92857,0.915569,-0.0351147,0.0227672,0.0117944,0.0117386,-0.00607539,3.79148e-06,-3.07401e-05
1.9587,0.920094,-0.033357,0.0221649,0.0114605,0.0113916,-0.005803,-8.69009e-05,-3.07104e-05
1.98884,0.924604,-0.032447,0.0215466,0.0111146,0.0110541,-0.00553719,-0.00014313,-2.98824e-05
2.01897,0.9291,-0.0323751,0.0209125,0.0107569,0.0107261,-0.00527794,-0.00016523,-2.83148e-05
2.0491,0.933185,-0.0310338,0.0202842,0.0104242,0.0104509,-0.00503467,-0.000163044,-1.95016e-06
2.07924,0.937131,-0.0292644,0.0196579,0.0100999,0.0101935,-0.00479677,-0.00015264,3.27738e-05
2.10937,0.940986,-0.0291975,0.019043,0.00978912,0.00998902,-0.00455667,-0.0001441,5.56695e-05
2.1395,0.944739,-0.0290238,0.0184438,0.00947914,0.0097912,-0.00431677,-0.000135429,7.48529e-05
2.16964,0.947676,-0.0271881,0.0179721,0.00917027,0.00962547,-0.00407952,-0.000124545,6.8173e-05
2.19977,0.950709,-0.0257881,0.0175103,0.00886645,0.00946192,-0.0038463,-0.000105046,6.0277e-05
2.22991,0.954089,-0.0259487,0.017084,0.00858075,0.00930619,-0.00362752,-5.46401e-05,4.79906e-05
2.26004,0.957066,-0.0255177,0.0166661,0.00829275,0.00913555,-0.00340497,-1.66538e-05,3.42278e-05
2.29017,0.959022,-0.0235894,0.0162692,0.00799892,0.00892719,-0.00317291,-1.0084e-05,1.67258e-05
2.32031,0.961131,-0.0223029,0.0158106,0.00772138,0.00875174,-0.00292974,6.00255e-07,-3.33574e-06
2.35044,0.963597,-0.0225102,0.0152083,0.00748177,0.0086529,-0.00266075,2.08555e-05,-2.93519e-05
2.38058,0.965414,-0.0221081,0.0146593,0.00722944,0.00854052,-0.00240374,3.09364e-05,-4.82588e-05
2.41071,0.965466,-0.0200476,0.0142554,0.00694252,0.0083913,-0.00217932,1.33254e-05,-4.78184e-05
2.44084,0.965653,-0.0184298,0.0138537,0.00666747,0.00825779,-0.00194479,-1.96876e-06,-4.42471e-05
2.47098,0.966427,-0.018742,0.0134621,0.00644414,0.00819277,-0.00166619,-7.15714e-06,-2.70258e-05
2.50111,0.967029,-0.0189212,0.0130812,0.00621701,0.00812608,-0.00138874,-1.07112e-05,-1.00235e-05
2.53124,0.964553,-0.0167083,0.0128928,0.00592163,0.00802914,-0.00113216,1.50765e-05,3.09248e-06
2.56138,0.962077,-0.0144953,0.0127043,0.00562625,0.0079322,-0.000875581,4.08669e-05,1.62079e-05
2.59151,0.960266,-0.0145502,0.0125295,0.00540538,0.00790054,-0.00059009,5.2115e-05,1.42043e-05
2.62165,0.958559,-0.0149568,0.0123568,0.00519607,0.007879,-0.000300108,6.11069e-05,9.85363e-06
2.65178,0.953255,-0.0136283,0.012323,0.00496878,0.00788925,-4.0831e-05,0.000101891,1.21519e-05
2.68191,0.945784,-0.0112553,0.012373,0.00473067,0.00791864,0.000199955,0.000161816,1.84638e-05
2.71205,0.938685,-0.00980283,0.0125581,0.004521,0.00804481,0.000480753,0.000215341,2.01013e-05
2.74218,0.932354,-0.0102483,0.0130219,0.00437001,0.00837049,0.000844026,0.000255675,1.20798e-05
2.77232,0.926024,-0.0106935,0.0134857,0.00421899,0.00869613,0.00120728,0.000296008,4.05646e-06
2.80245,0.904152,-0.00803516,0.0141991,0.00438856,0.00894736,0.0015582,0.000297395,1.73998e-06
2.83258,0.881825,-0.00528572,0.0149198,0.00456745,0.00919639,0.00190872,0.000297629,-4.24426e-07
2.86272,0.864275,-0.00423975,0.0171734,0.00445347,0.00996835,0.00253416,0.000276032,8.62903e-06
2.89285,0.850521,-0.00454749,0.0206455,0.00410666,0.011156,0.00337812,0.000237097,2.66089e-05
2.92299,0.828854,-0.00459924,0.0236031,0.00388942,0.0121526,0.00415645,0.000193919,4.13066e-05
2.95312,0.718432,-0.00178603,0.0207916,0.00512565,0.0110084,0.00419926,0.000103076,1.92271e-05
2.98325,0.608007,0.00102765,0.0179806,0.00636178,0.00986431,0.00424212,1.22707e-05,-2.79412e-06
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x6.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.128043,-0.000393736,0.0240886,0.00247411,0.0242867,-0.00105914,-0.000152204,-9.58394e-06
0.0602677,0.166293,-0.0014539,0.0276833,0.00667547,0.0296122,-0.00201054,-0.000156837,-1.2223e-05
0.0904016,0.186985,-0.00274254,0.0287548,0.0101341,0.0306674,-0.00296255,-0.000192986,3.43184e-06
0.120535,0.20135,-0.00411808,0.0295895,0.0128984,0.0304782,-0.00394068,-0.000252475,1.98673e-06
0.150669,0.212866,-0.00560596,0.0303748,0.015189,0.0302129,-0.00494976,-0.000356636,4.09274e-06
0.180803,0.222834,-0.00727091,0.0312529,0.0171858,0.0301345,-0.00597443,-0.000405657,2.39316e-05
0.210937,0.232474,-0.00903067,0.0322328,0.0189368,0.0301768,-0.00697988,-0.000386551,5.26989e-05
0.241071,0.242172,-0.0107698,0.0334592,0.02049,0.0304557,-0.00798621,-0.000379489,8.1287e-05
0.271205,0.252512,-0.0124855,0.0348217,0.0218955,0.0308453,-0.00899648,-0.000390362,8.43726e-05
0.301339,0.263365,-0.0141835,0.0361919,0.0230907,0.0311335,-0.00998077,-0.00040512,6.11859e-05
0.331473,0.274131,-0.0157382,0.0376367,0.0240897,0.0313826,-0.0109042,-0.000434493,1.36644e-05
0.361606,0.285246,-0.0171378,0.0392025,0.0249692,0.0317158,-0.0117724,-0.000409446,-5.98095e-05
0.39174,0.296676,-0.0184863,0.040829,0.0257857,0.0321358,-0.0126036,-0.000302547,-0.000127608
0.421874,0.308395,-0.0198028,0.04224,0.0265314,0.0325453,-0.0133881,-0.000137355,-0.000170889
0.452008,0.320246,-0.0210578,0.043555,0.0271748,0.032891,-0.014151,1.04727e-05,-0.00019375
0.482142,0.332449,-0.0222404,0.0449471,0.0277708,0.0332169,-0.0149216,0.000148525,-0.000209063
0.512276,0.345485,-0.0233389,0.0463785,0.0283505,0.0335791,-0.0156635,0.000238096,-0.000229243
0.54241,0.359079,-0.024303,0.0478375,0.0288879,0.0338771,-0.0163793,0.00024619,-0.000228529
0.572544,0.37291,-0.0250976,0.0492361,0.0293643,0.0341035,-0.0170003,0.000172111,-0.000208171
0.602677,0.386537,-0.0258122,0.0504857,0.0297597,0.0344368,-0.0175507,0.000115782,-0.000160276
0.632811,0.400198,-0.0264328,0.051644,0.0300545,0.0346907,-0.0180277,0.000119876,-6.07042e-05
0.662945,0.41382,-0.0269833,0.0527296,0.0302326,0.0348325,-0.018434,0.000195999,5.06575e-07
0.693079,0.427435,-0.027564,0.0537282,0.030322,0.0349337,-0.0188041,0.00038447,2.63408e-05
0.723213,0.441345,-0.0282032,0.0548147,0.0303381,0.0349302,-0.0191712,0.000555262,4.83908e-05
0.753347,0.455242,-0.028719,0.0559967,0.0302754,0.0349433,-0.0194781,0.000635098,5.07777e-05
0.783481,0.46924,-0.0289826,0.0570985,0.0301245,0.035067,-0.0196875,0.000756317,1.57373e-05
0.813614,0.483031,-0.0291714,0.0581144,0.0299147,0.0351093,-0.0198278,0.000991837,-5.39056e-05
0.843748,0.496475,-0.0292397,0.0590176,0.0296205,0.0349627,-0.0199273,0.00117976,-0.000109269
0.873882,0.510286,-0.0291219,0.0597503,0.0292943,0.0346923,-0.0199691,0.00120028,-0.000125035
0.904016,0.524567,-0.0290739,0.0602376,0.0289246,0.0343265,-0.0199509,0.00117219,-0.000165585
0.93415,0.539233,-0.02879,0.0604285,0.0285557,0.0336854,-0.0199137,0.00108456,-0.000227239
0.964284,0.553753,-0.0287001,0.0604685,0.0281395,0.0330457,-0.019813,0.00103762,-0.00026209
0.994418,0.56846,-0.0283952,0.0602559,0.0276904,0.032534,-0.0196297,0.000920188,-0.00026767
1.02455,0.583276,-0.0280711,0.0598692,0.0272408,0.0319836,-0.0193619,0.000780693,-0.00025321
1.05469,0.597501,-0.0276635,0.0594426,0.0267015,0.0313563,-0.0190682,0.00068839,-0.000231104
1.08482,0.611827,-0.0272457,0.0588916,0.0261269,0.030753,-0.0187246,0.000705517,-0.000215554
1.11495,0.626214,-0.0267531,0.0582604,0.0255404,0.0301742,-0.0183018,0.000784228,-0.000232778
1.14509,0.640428,-0.0262784,0.0574704,0.0249585,0.0295036,-0.0178717,0.000820042,-0.000294886
1.17522,0.654732,-0.0254646,0.0563804,0.0244625,0.028789,-0.0174286,0.000842397,-0.000392381
1.20535,0.66895,-0.0247202,0.0552267,0.0239973,0.0281407,-0.0169395,0.000846603,-0.000451668
1.23549,0.682466,-0.0236121,0.0540717,0.0234763,0.0276865,-0.0164384,0.000792395,-0.000454811
1.26562,0.695574,-0.022999,0.0527655,0.0229467,0.027057,-0.0160028,0.000684142,-0.000392457
1.29576,0.708302,-0.0218909,0.0515965,0.0223519,0.026342,-0.0155449,0.000497079,-0.000366938
1.32589,0.720796,-0.0212323,0.0501904,0.0217916,0.0256266,-0.0151122,0.000254884,-0.000343401
1.35602,0.732863,-0.0202244,0.0486606,0.0212482,0.0249201,-0.0146531,-5.62869e-05,-0.000282193
1.38616,0.744481,-0.0192385,0.047122,0.0207234,0.0242303,-0.0141693,-0.000371718,-0.000201075
1.41629,0.755731,-0.0186385,0.0456274,0.0202156,0.0235381,-0.0136745,-0.000622006,-0.0001382
1.44643,0.766795,-0.017337,0.0440521,0.0196873,0.0227125,-0.0131463,-0.0007936,-0.000147631
1.47656,0.777734,-0.0168661,0.0426218,0.0191617,0.0218724,-0.0126756,-0.000784207,-0.00012572
1.50669,0.788234,-0.0160058,0.0412247,0.01864,0.0209923,-0.0121954,-0.000716596,-0.000111281
1.53683,0.798207,-0.0149124,0.0398547,0.0181138,0.0201127,-0.011709,-0.000652401,-0.000101373
1.56696,0.807486,-0.0146842,0.0385652,0.017557,0.0193659,-0.0112611,-0.000696358,-6.11622e-05
1.5971,0.816174,-0.0135389,0.0372496,0.0170502,0.0187133,-0.0108051,-0.000674813,-4.39048e-05
1.62723,0.824568,-0.0127316,0.0359227,0.0165433,0.0180312,-0.0103594,-0.000597875,-3.23161e-05
1.65736,0.832726,-0.01267,0.0345894,0.0160202,0.0172791,-0.0099304,-0.000462032,-2.36971e-05
1.6875,0.840072,-0.0113593,0.0332464,0.015518,0.0165468,-0.00949136,-0.000423965,3.951e-05
1.71763,0.847393,-0.0107021,0.0319615,0.0150454,0.0158963,-0.00908491,-0.000357289,8.03879e-05
1.74776,0.854711,-0.0107211,0.0307325,0.0146016,0.0153264,-0.00871136,-0.00025925,9.84819e-05
1.7779,0.861432,-0.00941873,0.029532,0.0141462,0.0148284,-0.00835046,-0.000135356,9.39214e-05
1.80803,0.868006,-0.00877698,0.0283297,0.0137161,0.0143272,-0.00801064,-2.86007e-05,7.58189e-05
1.83817,0.874402,-0.0089534,0.0271245,0.0133174,0.013822,-0.00769589,5.66561e-05,4.14451e-05
1.8683,0.879972,-0.00780011,0.0261053,0.0129242,0.0133488,-0.00736485,7.87824e-05,8.11144e-06
1.89843,0.885448,-0.0068888,0.0251147,0.0125426,0.0129023,-0.00703955,7.27283e-05,-1.25355e-05
1.92857,0.891013,-0.00729073,0.0241287,0.012193,0.0125227,-0.00673841,1.0015e-05,4.48997e-06
1.9587,0.89629,-0.00662375,0.0232247,0.0118451,0.012134,-0.0064312,-3.96964e-05,1.73374e-05
1.98884,0.901372,-0.00523287,0.0223753,0.0114984,0.0117393,-0.00612007,-8.08543e-05,2.76102e-05
2.01897,0.906333,-0.00562415,0.0215919,0.0111413,0.0113593,-0.00579725,-4.449e-05,2.37861e-05
2.0491,0.911195,-0.00586512,0.0208204,0.0107817,0.0109919,-0.00547125,6.24483e-06,1.699e-05
2.07924,0.915629,-0.00440388,0.0200719,0.0104149,0.0106795,-0.00513638,8.71612e-05,3.11096e-06
2.10937,0.920004,-0.0038245,0.0193591,0.0100574,0.0103857,-0.00482601,0.000135964,-8.0988e-06
2.1395,0.924287,-0.00461036,0.0187015,0.00971449,0.0101212,-0.00455365,0.000134984,-1.5002e-05
2.16964,0.928032,-0.00410956,0.0181338,0.00936968,0.00985905,-0.0042882,0.000117205,-3.15493e-05
2.19977,0.931378,-0.00265792,0.0176325,0.00902343,0.0095985,-0.00402783,8.69307e-05,-5.51955e-05
2.22991,0.934693,-0.00292484,0.0171348,0.00871016,0.00936614,-0.00375836,5.01812e-05,-7.04303e-05
2.26004,0.937994,-0.00387843,0.0166386,0.00841007,0.00914502,-0.00348514,1.08501e-05,-8.23499e-05
2.29017,0.940053,-0.0028105,0.0161953,0.00807642,0.00894523,-0.00321961,-4.43438e-06,-7.35512e-05
2.32031,0.94182,-0.00126827,0.0157645,0.00773485,0.00875047,-0.00295586,-1.41093e-05,-5.9892e-05
2.35044,0.943908,-0.00201699,0.015282,0.00745008,0.00863274,-0.00269298,-8.0734e-06,-4.19543e-05
2.38058,0.946049,-0.00314063,0.0147911,0.00717458,0.00852758,-0.00243025,5.32355e-07,-2.33066e-05
2.41071,0.946165,-0.00187582,0.0144214,0.00686489,0.00839087,-0.00217894,2.36182e-05,-7.42616e-06
2.44084,0.945958,-0.000229528,0.0140712,0.00654973,0.0082491,-0.00192946,4.90042e-05,8.02866e-06
2.47098,0.946171,-0.000971479,0.0137045,0.00629847,0.00821547,-0.001657,7.20726e-05,4.1487e-06
2.50111,0.946478,-0.00224979,0.0133341,0.00606156,0.00820614,-0.00137938,9.46253e-05,-4.07714e-06
2.53124,0.944781,-0.00130249,0.0130526,0.00579,0.00815823,-0.00112005,7.52305e-05,7.8161e-06
2.56138,0.942309,0.000504861,0.0128053,0.00550505,0.00809541,-0.000867787,3.96276e-05,2.7488e-05
2.59151,0.939879,0.000440789,0.0126381,0.00526975,0.00807715,-0.000598446,3.13728e-05,3.74005e-05
2.62165,0.937482,-0.00100841,0.0125302,0.00507119,0.00809189,-0.000316466,4.33679e-05,4.00813e-05
2.65178,0.932835,-0.00116814,0.0125194,0.00488555,0.00811487,-3.43293e-05,8.11995e-05,4.18064e-05
2.68191,0.924438,0.000820912,0.0126705,0.00472142,0.00815163,0.000248048,0.000162071,4.19438e-05
2.71205,0.916051,0.002387,0.0128853,0.0045699,0.00822695,0.000548203,0.000238246,4.32781e-05
2.74218,0.907733,0.000871839,0.0135635,0.00451018,0.00858285,0.000978025,0.00028034,5.33364e-05
2.77232,0.899416,-0.000642287,0.0142416,0.00445038,0.00893877,0.00140781,0.000322439,6.33797e-05
2.80245,0.878851,0.000870229,0.0149785,0.00467599,0.00922182,0.00180515,0.000314344,5.94203e-05
2.83258,0.855417,0.00309292,0.0157293,0.00496847,0.00948782,0.0021949,0.000294548,5.22021e-05
2.86272,0.837001,0.00358907,0.0175673,0.00500137,0.0101911,0.00279144,0.000246315,4.87685e-05
2.89285,0.82494,0.00189879,0.0207827,0.00470546,0.0114482,0.0036499,0.000161981,5.01192e-05
2.92299,0.811813,0.000252076,0.0239171,0.00442707,0.0126725,0.00449627,7.81991e-05,5.14711e-05
2.95312,0.711634,0.0020154,0.0203581,0.00559061,0.0112086,0.00434696,4.12554e-05,5.14326e-05
2.98325,0.611441,0.00378088,0.0167997,0.00675453,0.00974496,0.00419792,4.25184e-06,5.13847e-05
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x7.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,0.0979147,0.00328832,0.0180698,0.00158104,0.0234468,-0.000801219,-0.000595347,-1.83774e-05
0.0602677,0.146351,0.00753185,0.022502,0.00440021,0.0295774,-0.00143952,-0.000757135,-1.81993e-05
0.0904016,0.173955,0.0112929,0.0240281,0.00682406,0.0312083,-0.00200733,-0.000589141,-2.11955e-05
0.120535,0.193304,0.0145548,0.0248813,0.00884618,0.0316844,-0.00260883,-0.000411086,-4.00871e-05
0.150669,0.208774,0.0173456,0.0256991,0.010574,0.0317653,-0.00323668,-0.000421262,-6.69444e-05
0.180803,0.222394,0.0197978,0.0266411,0.0121102,0.0316291,-0.0039147,-0.000554148,-0.00010213
0.210937,0.234954,0.0219639,0.0275372,0.0135037,0.0313326,-0.00464015,-0.000606483,-0.00012342
0.241071,0.246914,0.0238422,0.0284177,0.0147571,0.0309224,-0.00539534,-0.000566022,-8.23422e-05
0.271205,0.258488,0.0254969,0.0294785,0.0159329,0.0305348,-0.00616792,-0.000470945,-3.36087e-05
0.301339,0.270079,0.0269815,0.0306875,0.01706,0.0302338,-0.00695026,-0.000315291,1.934e-05
0.331473,0.281674,0.0282651,0.0318936,0.0181162,0.030113,-0.00774249,-0.000145549,6.70873e-05
0.361606,0.293104,0.0293746,0.0329322,0.0190979,0.0301057,-0.00853138,-3.19262e-05,5.88731e-05
0.39174,0.304919,0.0304037,0.033914,0.0200007,0.030214,-0.00930399,0.000113,1.14808e-05
0.421874,0.317059,0.0313249,0.0350569,0.0208268,0.0304018,-0.0100425,0.00020397,-2.86329e-05
0.452008,0.329274,0.0321455,0.0361633,0.0215803,0.0306331,-0.0107395,0.000298175,-4.73204e-05
0.482142,0.341849,0.0328489,0.0372399,0.0222642,0.030941,-0.0114359,0.000398306,-5.93452e-05
0.512276,0.354537,0.0334482,0.0384181,0.0228902,0.0313492,-0.0121291,0.000433899,-8.61317e-05
0.54241,0.367494,0.0339238,0.0397714,0.0234704,0.0317581,-0.0128349,0.000429503,-0.000100177
0.572544,0.380343,0.0344031,0.0410819,0.0240158,0.032095,-0.0135381,0.000419194,-0.000110975
0.602677,0.393044,0.0349049,0.0422332,0.0245079,0.0324561,-0.0141686,0.000463831,-0.000142724
0.632811,0.405701,0.0353213,0.0433553,0.0249442,0.0326029,-0.0147797,0.000488653,-0.000172846
0.662945,0.418166,0.035615,0.0443954,0.0252969,0.0325606,-0.0153431,0.000538307,-0.00017656
0.693079,0.430828,0.0358637,0.0454225,0.0256154,0.0324621,-0.0158747,0.000554617,-0.000150696
0.723213,0.443592,0.0360883,0.0463525,0.0258683,0.0324759,-0.0163454,0.000507844,-0.000101689
0.753347,0.456485,0.0362496,0.0471915,0.0260765,0.032613,-0.016762,0.000490428,-5.50681e-05
0.783481,0.469414,0.0362375,0.0480871,0.0262114,0.0328608,-0.0171658,0.000446614,-3.65746e-05
0.813614,0.482245,0.03626,0.0488957,0.0262747,0.0329717,-0.0175082,0.000410576,-3.95228e-05
0.843748,0.494893,0.0362065,0.0495788,0.0262859,0.0328475,-0.0177745,0.000400749,-6.18266e-05
0.873882,0.50754,0.0361571,0.0503341,0.0262484,0.0326276,-0.0179613,0.00045035,-7.51887e-05
0.904016,0.52058,0.036193,0.0510614,0.0261742,0.032307,-0.0180935,0.000521107,-7.48208e-05
0.93415,0.533852,0.0362143,0.0516187,0.0261129,0.0317838,-0.0182208,0.000633005,-0.000120458
0.964284,0.547016,0.0363144,0.0520216,0.0260271,0.0312283,-0.0183101,0.000659088,-0.000198888
0.994418,0.56014,0.0363606,0.0523302,0.0259171,0.0307779,-0.018333,0.00064983,-0.000220916
1.02455,0.573106,0.0365396,0.0526747,0.0257731,0.030395,-0.0183249,0.000697272,-0.00024584
1.05469,0.585891,0.0365687,0.0529892,0.0255808,0.0301065,-0.0182745,0.000815487,-0.000302237
1.08482,0.598683,0.0366659,0.0531526,0.0253552,0.0298653,-0.0181852,0.000944526,-0.000376043
1.11495,0.611504,0.0367021,0.0531403,0.0250703,0.029593,-0.0180547,0.000962404,-0.000447102
1.14509,0.624367,0.0367949,0.0529819,0.0247209,0.0293064,-0.0178872,0.000915639,-0.000492087
1.17522,0.637378,0.0368134,0.052751,0.0243702,0.0289678,-0.0176991,0.000820175,-0.000506767
1.20535,0.650293,0.0368442,0.0524424,0.0240228,0.0285166,-0.0175045,0.00072993,-0.000510466
1.23549,0.662892,0.0367254,0.0520818,0.0236384,0.0280225,-0.0172765,0.000618384,-0.000497341
1.26562,0.675398,0.0369529,0.0516327,0.0232491,0.0276192,-0.0169772,0.000491324,-0.000459991
1.29576,0.687949,0.036846,0.0509624,0.0228677,0.0272627,-0.0166504,0.000475511,-0.000428041
1.32589,0.700319,0.0372234,0.0501182,0.0224609,0.02684,-0.0163174,0.000421845,-0.000420151
1.35602,0.712447,0.0369089,0.0492396,0.0220127,0.0262698,-0.015983,0.000279905,-0.000385611
1.38616,0.724677,0.0372334,0.0481393,0.0215819,0.0256342,-0.0156132,0.000147645,-0.000373537
1.41629,0.736962,0.037226,0.0468476,0.0211222,0.0249609,-0.0152174,6.27728e-05,-0.000363468
1.44643,0.749034,0.0373325,0.0455195,0.0206358,0.024278,-0.0147886,2.68026e-05,-0.000346681
1.47656,0.760709,0.0376271,0.0442214,0.0201365,0.0235553,-0.0143287,-4.50711e-06,-0.000330332
1.50669,0.771982,0.0372554,0.0428782,0.0196319,0.0227313,-0.0138429,-8.53053e-05,-0.000338759
1.53683,0.782362,0.0377136,0.0416541,0.0191068,0.0218469,-0.0133378,-0.000147473,-0.000324489
1.56696,0.7925,0.0374488,0.0403745,0.0186165,0.0210065,-0.0128362,-0.000148591,-0.00026069
1.5971,0.802163,0.0373471,0.0391241,0.0181356,0.020253,-0.0123459,-0.000124429,-0.000212522
1.62723,0.811315,0.0375651,0.0379283,0.0176531,0.0196037,-0.0118724,-9.79226e-05,-0.000204213
1.65736,0.820178,0.0367261,0.036744,0.0171508,0.0190435,-0.0114143,-7.4256e-05,-0.000198956
1.6875,0.828903,0.0368301,0.0356169,0.0166287,0.0183891,-0.0109897,-0.00011721,-0.000169934
1.71763,0.837544,0.0366385,0.0344641,0.0161268,0.0177299,-0.0105551,-0.000142152,-0.000148672
1.74776,0.846097,0.0358103,0.0332553,0.0156609,0.0170975,-0.0100972,-0.000123296,-0.000142897
1.7779,0.854198,0.0363416,0.0319747,0.0152417,0.0165976,-0.00964576,-7.72616e-05,-0.000130484
1.80803,0.862123,0.0358879,0.0307031,0.0148388,0.0160809,-0.00921881,-2.9358e-05,-8.47742e-05
1.83817,0.869791,0.0350905,0.0294581,0.0144442,0.0155436,-0.00880927,1.11453e-05,-2.20377e-05
1.8683,0.876742,0.0355568,0.0283156,0.0140365,0.0149569,-0.0084096,5.71183e-06,2.04852e-05
1.89843,0.883527,0.0347257,0.0272426,0.0136225,0.0144301,-0.00805434,-2.63456e-05,6.93193e-05
1.92857,0.890119,0.033651,0.0262112,0.0132092,0.0139255,-0.00771574,-6.05929e-05,0.000114438
1.9587,0.896174,0.0340505,0.0252254,0.0128124,0.0134033,-0.00736491,-5.53724e-05,0.000131643
1.98884,0.901871,0.0331657,0.0242606,0.0124208,0.0129288,-0.00701545,-7.44278e-05,0.00011895
2.01897,0.907348,0.0317667,0.0233146,0.0120337,0.0124811,-0.00666679,-0.000106977,9.39816e-05
2.0491,0.912529,0.0322324,0.0224491,0.0116678,0.0120563,-0.00631774,-0.000139708,0.000111014
2.07924,0.917665,0.0315905,0.0216182,0.0112956,0.011692,-0.00599455,-0.000138347,0.000129402
2.10937,0.922751,0.029778,0.0208248,0.0109156,0.0113927,-0.00569882,-0.000100659,0.000150009
2.1395,0.927513,0.0299522,0.0200415,0.0105138,0.011065,-0.00540191,-3.93156e-05,0.000136196
2.16964,0.932131,0.0300026,0.0192615,0.0101152,0.0107354,-0.00509743,2.28429e-05,0.000116622
2.19977,0.936377,0.0280908,0.0184875,0.00974612,0.0104192,-0.0047623,7.30632e-05,9.59421e-05
2.22991,0.940125,0.0274009,0.0177882,0.00936818,0.0101346,-0.00442683,9.74456e-05,7.52474e-05
2.26004,0.943355,0.0279846,0.0171676,0.00898081,0.00988315,-0.00409084,9.5079e-05,5.45571e-05
2.29017,0.946326,0.0265313,0.0165798,0.00862982,0.00968362,-0.00377453,0.000135951,2.70914e-05
2.32031,0.94921,0.0244113,0.0160028,0.00829043,0.00950114,-0.00346451,0.000191081,-2.52367e-06
2.35044,0.951047,0.0250203,0.0155034,0.00794391,0.00924126,-0.00314695,0.000179247,-1.20451e-05
2.38058,0.952839,0.0251807,0.0150019,0.00760655,0.00899893,-0.00282958,0.000168185,-2.08344e-05
2.41071,0.954517,0.0228826,0.0144837,0.00731509,0.00885145,-0.00251334,0.000166784,-2.74865e-05
2.44084,0.955617,0.0215609,0.0139892,0.00701109,0.00870375,-0.00219968,0.000167824,-2.47608e-05
2.47098,0.955473,0.0223497,0.0135454,0.00668021,0.00855573,-0.00189156,0.000173889,-1.7041e-06
2.50111,0.955252,0.02174,0.0131425,0.0063702,0.00846777,-0.00159117,0.000171295,8.19097e-06
2.53124,0.954925,0.0192173,0.0127955,0.00608884,0.00846196,-0.00130143,0.000156863,4.67391e-08
2.56138,0.953263,0.0183266,0.0125401,0.00580561,0.00841275,-0.00101611,0.000140861,-2.66231e-06
2.59151,0.950179,0.0191775,0.0123825,0.00552043,0.00831724,-0.000735536,0.000123237,4.46601e-07
2.62165,0.946638,0.0182393,0.0123092,0.00528143,0.00831768,-0.000435709,0.000127261,1.06351e-05
2.65178,0.942639,0.0155079,0.0123203,0.00508874,0.00841426,-0.000116604,0.000152969,2.7924e-05
2.68191,0.936005,0.0145059,0.0124286,0.00492759,0.00849476,0.000210315,0.000189121,3.71449e-05
2.71205,0.926351,0.0154846,0.0126483,0.0048025,0.00855684,0.000546194,0.000237298,3.71093e-05
2.74218,0.916708,0.0149667,0.0130614,0.00471967,0.00873226,0.000919495,0.000267336,3.77936e-05
2.77232,0.90708,0.012021,0.0137884,0.00470547,0.00909151,0.00135352,0.000267936,3.9699e-05
2.80245,0.894109,0.010017,0.0144648,0.00476489,0.00941696,0.00176049,0.000261565,3.81486e-05
2.83258,0.870627,0.0109654,0.0149833,0.00505561,0.00963676,0.00208259,0.000232908,2.56034e-05
2.86272,0.847771,0.0117371,0.0155924,0.00532361,0.00990425,0.00242483,0.000201485,1.32931e-05
2.89285,0.839002,0.00847751,0.0182384,0.00508867,0.0112522,0.00321821,0.000109013,5.77743e-06
2.92299,0.83023,0.00522218,0.0208843,0.00485382,0.0125988,0.00401157,1.66047e-05,-1.71638e-06
2.95312,0.754486,0.00471744,0.0184988,0.00562195,0.0115145,0.00391542,-4.82988e-06,2.80919e-06
2.98325,0.659784,0.00499313,0.0146891,0.00667226,0.00974313,0.00356745,-6.30954e-06,1.06411e-05
3.01339,nan,nan,nan,nan,nan,nan,nan,nan


==> figs/data/periodichill/ref_x8.csv <==
y/h,u,v,uu,vv,ww,uv,uw,vw
0.0,nan,nan,nan,nan,nan,nan,nan,nan
0.0301339,nan,nan,nan,nan,nan,nan,nan,nan
0.0602677,nan,nan,nan,nan,nan,nan,nan,nan
0.0904016,nan,nan,nan,nan,nan,nan,nan,nan
0.120535,nan,nan,nan,nan,nan,nan,nan,nan
0.150669,nan,nan,nan,nan,nan,nan,nan,nan
0.180803,nan,nan,nan,nan,nan,nan,nan,nan
0.210937,nan,nan,nan,nan,nan,nan,nan,nan
0.241071,nan,nan,nan,nan,nan,nan,nan,nan
0.271205,nan,nan,nan,nan,nan,nan,nan,nan
0.301339,nan,nan,nan,nan,nan,nan,nan,nan
0.331473,nan,nan,nan,nan,nan,nan,nan,nan
0.361606,nan,nan,nan,nan,nan,nan,nan,nan
0.39174,nan,nan,nan,nan,nan,nan,nan,nan
0.421874,nan,nan,nan,nan,nan,nan,nan,nan
0.452008,0.0632058,0.0488842,0.00229195,0.00130693,0.00669891,0.00171494,1.13708e-05,9.12166e-06
0.482142,0.259272,0.191807,0.0163513,0.00964702,0.0639393,0.00918972,5.06177e-05,5.34436e-05
0.512276,0.299845,0.211017,0.0179335,0.0121111,0.0751433,0.00576358,-0.00011035,-8.65633e-05
0.54241,0.324838,0.217356,0.0195451,0.0141413,0.0755264,0.00273942,-0.000237658,-0.000145296
0.572544,0.346737,0.220787,0.0212449,0.0158303,0.0726348,0.00034162,-0.000443529,-0.000244244
0.602677,0.368143,0.223893,0.0229645,0.0173185,0.0685178,-0.00159936,-0.000607489,-0.000302999
0.632811,0.388446,0.225925,0.0245676,0.0186467,0.0641985,-0.00329197,-0.000621525,-0.000315191
0.662945,0.40812,0.226932,0.0260828,0.019853,0.0598963,-0.00484125,-0.000548457,-0.000314416
0.693079,0.427691,0.227102,0.0275722,0.0209598,0.0560892,-0.00625086,-0.000496288,-0.000275188
0.723213,0.447075,0.226785,0.0290157,0.0219972,0.052806,-0.00751832,-0.000390318,-0.000218015
0.753347,0.466366,0.226283,0.0303301,0.0229717,0.049794,-0.00867857,-0.000289305,-0.000144665
0.783481,0.485331,0.225407,0.0314286,0.0238609,0.0472317,-0.00981073,-0.000229533,-3.36504e-05
0.813614,0.503825,0.22393,0.0324864,0.0246694,0.0451509,-0.0108712,-0.000137286,7.18519e-05
0.843748,0.521812,0.221571,0.0336281,0.0253952,0.0433845,-0.0118031,-1.36278e-05,0.00017465
0.873882,0.539589,0.218712,0.0346445,0.0260313,0.0418246,-0.0126885,7.69958e-05,0.000224844
0.904016,0.557086,0.215558,0.0356016,0.0265958,0.0404466,-0.0135123,0.000150074,0.000205418
0.93415,0.574082,0.212062,0.036481,0.0271107,0.0392463,-0.0142617,0.000280797,0.000184098
0.964284,0.590763,0.208346,0.0372631,0.0275729,0.0381238,-0.0149426,0.000450415,0.000180528
0.994418,0.60697,0.204301,0.0379748,0.0279395,0.0370325,-0.0155458,0.000595161,0.000212537
1.02455,0.622648,0.200035,0.0386396,0.028249,0.0360348,-0.016038,0.000678339,0.000255915
1.05469,0.637772,0.195307,0.0392728,0.0284764,0.0352476,-0.0164177,0.000630097,0.000300599
1.08482,0.652443,0.190399,0.0397593,0.0286183,0.0344069,-0.0167449,0.000588598,0.000360346
1.11495,0.666875,0.185373,0.0402653,0.0286995,0.033472,-0.0170443,0.000488871,0.00041051
1.14509,0.680956,0.18024,0.0407884,0.0287003,0.0325988,-0.0173135,0.000342143,0.000413596
1.17522,0.694618,0.175142,0.0412228,0.0286441,0.0318538,-0.0174792,0.000272795,0.000399347
1.20535,0.707898,0.170138,0.0415277,0.0285107,0.0311767,-0.017543,0.00026076,0.000355593
1.23549,0.72078,0.165206,0.0417617,0.0282623,0.0305924,-0.0175425,0.000278633,0.000270701
1.26562,0.733185,0.160334,0.0419443,0.0279115,0.0300586,-0.0174866,0.00026352,0.000175984
1.29576,0.745161,0.155477,0.0420263,0.0275186,0.0295615,-0.0174174,0.000217225,9.20917e-05
1.32589,0.757008,0.150453,0.0420678,0.0270889,0.0290632,-0.0173184,0.000206069,8.20095e-05
1.35602,0.768469,0.145543,0.0421314,0.02658,0.0286123,-0.0171608,0.000229017,0.000121784
1.38616,0.779548,0.140819,0.0420826,0.0260423,0.0281908,-0.0169452,0.00021942,0.000134497
1.41629,0.790422,0.13622,0.041899,0.0254814,0.027628,-0.0166839,0.000247666,7.59657e-05
1.44643,0.800908,0.131773,0.0416207,0.0249134,0.0270629,-0.0163955,0.000283366,-1.859e-05
1.47656,0.811222,0.127514,0.041227,0.0243601,0.0265227,-0.016075,0.000241921,-0.000101028
1.50669,0.821454,0.12329,0.0406676,0.0237878,0.025972,-0.0157323,0.000165432,-0.000154136
1.53683,0.831513,0.119456,0.0400007,0.0232151,0.0253665,-0.0153463,8.70227e-05,-0.00019466
1.56696,0.841113,0.11565,0.0392871,0.0226056,0.0247584,-0.014897,2.64937e-05,-0.000225012
1.5971,0.850488,0.112047,0.0384427,0.0220053,0.0240473,-0.0144254,-2.67142e-05,-0.000255002
1.62723,0.859683,0.108707,0.0374984,0.021421,0.0231607,-0.013966,-8.12363e-05,-0.000230578
1.65736,0.8687,0.105237,0.0365459,0.0208317,0.0221699,-0.0135262,-8.96343e-05,-0.000182869
1.6875,0.877575,0.10222,0.0356426,0.0202184,0.0213084,-0.0130738,-0.000156215,-0.000114564
1.71763,0.886116,0.0988529,0.0348083,0.0196029,0.0205889,-0.0126034,-0.00030947,-5.85219e-05
1.74776,0.894137,0.0960221,0.03389,0.0189623,0.0198962,-0.0121259,-0.000428002,1.04843e-05
1.7779,0.902002,0.0927486,0.0327998,0.0183385,0.0191971,-0.0116708,-0.000459776,7.79641e-05
1.80803,0.909616,0.0901134,0.0316918,0.0177138,0.0185191,-0.0112092,-0.000447683,0.00010005
1.83817,0.916985,0.0869918,0.0306914,0.017094,0.0179102,-0.0107323,-0.000337028,7.05651e-05
1.8683,0.924194,0.0846156,0.0297272,0.0165226,0.0172561,-0.0102289,-0.00021771,1.70955e-05
1.89843,0.931194,0.0815528,0.0287491,0.0159504,0.0165778,-0.00974801,-8.13342e-05,-2.0064e-05
1.92857,0.937826,0.0795104,0.0277092,0.0154234,0.0159977,-0.00927782,1.96913e-05,-4.53851e-05
1.9587,0.943998,0.0763848,0.0266759,0.0149345,0.0154586,-0.00884193,0.000134992,-4.183e-05
1.98884,0.950092,0.0745702,0.0256526,0.014471,0.014937,-0.00841829,0.000237133,-4.6484e-05
2.01897,0.95583,0.0716396,0.0247052,0.014006,0.0144791,-0.00797496,0.000276137,-7.40928e-05
2.0491,0.961182,0.0696883,0.023753,0.0135304,0.014053,-0.00753523,0.000236013,-9.94298e-05
2.07924,0.966087,0.0671421,0.0228232,0.0130826,0.0136546,-0.00710972,0.0001496,-0.000110972
2.10937,0.970748,0.0648186,0.0219426,0.0126478,0.0132452,-0.00668662,7.6793e-05,-9.37645e-05
2.1395,0.975345,0.0629505,0.0211075,0.0122101,0.0128067,-0.00628176,4.40717e-05,-4.80797e-05
2.16964,0.979855,0.0598727,0.0202866,0.0117833,0.0123604,-0.0059362,2.89989e-05,1.14573e-06
2.19977,0.984301,0.0587342,0.0194189,0.0113439,0.0119011,-0.0055735,2.91011e-05,1.21623e-05
2.22991,0.987958,0.055805,0.0186717,0.0109205,0.0115289,-0.00521785,6.05502e-05,-1.22983e-06
2.26004,0.991182,0.0539347,0.0179735,0.0104774,0.0112021,-0.00483798,7.34614e-05,-6.87417e-07
2.29017,0.993996,0.052275,0.0173019,0.0100279,0.0109009,-0.00445217,7.17786e-05,8.44675e-06
2.32031,0.996336,0.0489639,0.0166496,0.00959893,0.0106107,-0.00409141,7.47198e-05,9.89266e-06
2.35044,0.998625,0.0483294,0.0159518,0.00917788,0.0103001,-0.00370841,0.00010378,3.72339e-05
2.38058,1.00036,0.0457754,0.0153189,0.00878702,0.0101155,-0.0033512,0.000101349,6.89022e-05
2.41071,1.00182,0.0433455,0.0147341,0.00840584,0.0099602,-0.002994,8.21589e-05,9.69173e-05
2.44084,1.00325,0.0429379,0.0141856,0.0080159,0.0097481,-0.00261267,5.80391e-05,0.000113263
2.47098,1.00361,0.0394783,0.0136351,0.00765237,0.009604,-0.00229152,8.19122e-05,0.000106633
2.50111,1.00363,0.0377398,0.0131406,0.00728096,0.00943961,-0.00194899,0.000107165,0.000104262
2.53124,1.00325,0.0371341,0.0127008,0.00690926,0.00926416,-0.00159333,0.000130486,0.000103205
2.56138,1.00175,0.0333422,0.0123252,0.00659465,0.00915348,-0.00129141,0.000145911,7.75469e-05
2.59151,0.999522,0.0320035,0.0120445,0.00626294,0.00901733,-0.000979126,0.000162011,5.47752e-05
2.62165,0.99659,0.0313219,0.0118288,0.0059331,0.00889903,-0.00065856,0.000179705,3.79537e-05
2.65178,0.991988,0.0273103,0.011688,0.00565994,0.00894211,-0.000323989,0.000203655,4.38428e-05
2.68191,0.986195,0.0260213,0.0116354,0.00538757,0.00894532,4.01523e-05,0.000227792,3.17404e-05
2.71205,0.979503,0.0258097,0.0116553,0.00512537,0.00894224,0.000416547,0.000249739,1.10484e-05
2.74218,0.970516,0.0214728,0.0119007,0.00495651,0.00909067,0.000753411,0.000249889,3.54194e-06
2.77232,0.959586,0.0195429,0.012194,0.00482297,0.00918357,0.00108975,0.000233645,-1.31482e-06
2.80245,0.946829,0.0198779,0.0125324,0.00472268,0.00922426,0.00142565,0.000201955,-3.67853e-06
2.83258,0.932932,0.0156617,0.0133426,0.00464237,0.00959417,0.00180693,0.000169516,1.8159e-07
2.86272,0.916238,0.0122784,0.0140483,0.00463197,0.00995212,0.00213161,0.000143498,2.99781e-06
2.89285,0.892028,0.0125705,0.0143218,0.00481137,0.0101797,0.00228398,0.000136157,1.03937e-06
2.92299,0.874618,0.00975815,0.0163401,0.0045862,0.0110703,0.00285503,0.000102806,-4.86808e-08
2.95312,0.86198,0.00477515,0.0195765,0.00407828,0.0124244,0.00371865,5.08544e-05,-6.46617e-07
2.98325,0.755423,0.00414556,0.0160063,0.00466927,0.0109598,0.00341808,4.75254e-05,-1.2238e-05
3.01339,nan,nan,nan,nan,nan,nan,nan,nan

